TIC 378898110: A Bright, Short-Period AM CVn Binary in TESS

AM CVn-type systems are ultracompact, helium-accreting binary systems which are evolutionarily linked to the progenitors of thermonuclear supernovae and are expected to be strong Galactic sources of gravitational waves detectable to upcoming space-based interferometers. AM CVn binaries with orbital periods $\lesssim$ 20--23 min exist in a constant high state with a permanently ionised accretion disc. We present the discovery of TIC 378898110, a bright ($G=14.3$ mag), nearby ($309.3 \pm 1.8$ pc), high-state AM CVn binary discovered in TESS two-minute-cadence photometry. At optical wavelengths this is the third-brightest AM CVn binary known. The photometry of the system shows a 23.07172(6) min periodicity, which is likely to be the `superhump' period and implies an orbital period in the range 22--23 min. There is no detectable spectroscopic variability. The system underwent an unusual, year-long brightening event during which the dominant photometric period changed to a shorter period (constrained to $20.5 \pm 2.0$ min), which we suggest may be evidence for the onset of disc-edge eclipses. The estimated mass transfer rate, $\log (\dot{M} / \mathrm{M_\odot} \mathrm{yr}^{-1}) = -6.8 \pm 1.0$, is unusually high and may suggest a high-mass or thermally inflated donor. The binary is detected as an X-ray source, with a flux of $9.2 ^{+4.2}_{-1.8} \times 10^{-13}$ erg cm$^{-2}$ s$^{-1}$ in the 0.3--10 keV range. TIC 378898110 is the shortest-period binary system discovered with TESS, and its large predicted gravitational-wave amplitude makes it a compelling verification binary for future space-based gravitational wave detectors.

==> figures/av-spectrum/average.dat <==
   3652.2162366317348        1832.80103       69.0491104    
   3653.0540197279120        5.60702229      0.129910275    
   3653.8918028240896        5.67601919      0.116267562    
   3654.7295859202668        5.83476400      0.115904555    
   3655.5673690164440        5.89584303      0.115671635    
   3656.4051521126212        6.28191328      0.116345420    
   3657.2429352087984        6.31400728      0.116115816    
   3658.0807183049756        6.22295761      0.115168720    
   3658.9185014011532        6.16442013      0.114904612    
   3659.7562844973304        6.05847979      0.114948027    
   3660.5940675935076        6.02498102      0.114516303    
   3661.4318506896848        6.06237173      0.113750622    
   3662.2696337858620        6.05961561      0.113539852    
   3663.1074168820392        6.19319725      0.113355540    
   3663.9451999782168        6.34793949      0.112848006    
   3664.7829830743940        6.36193466      0.112723567    
   3665.6207661705712        6.32376957      0.112580352    
   3666.4585492667484        6.31070423      0.112055853    
   3667.2963323629256        6.32644844      0.111702301    
   3668.1341154591028        6.47556019      0.111432195    
   3668.9718985552804        6.48379183      0.110789344    
   3669.8096816514576        6.26376486      0.110331535    
   3670.6474647476348        6.50865412      0.110888153    
   3671.4852478438120        6.42713213      0.110421203    
   3672.3230309399892        6.38726664      0.109627135    
   3673.1608140361664        6.37595415      0.108816050    
   3673.9985971323440        6.51387501      0.108897462    
   3674.8363802285212        6.39052057      0.108581170    
   3675.6741633246984        6.43749428      0.108313188    
   3676.5119464208756        6.30610943      0.108004503    
   3677.3497295170528        6.14727449      0.107437655    
   3678.1875126132300        6.28674316      0.106759921    
   3679.0252957094076        6.24679089      0.106798984    
   3679.8630788055848        6.33553123      0.106318876    
   3680.7008619017620        6.16310024      0.105507731    
   3681.5386449979392        6.22194004      0.104919277    
   3682.3764280941164        6.11060143      0.104549631    
   3683.2142111902936        6.32197475      0.104810052    
   3684.0519942864712        6.25117540      0.104506627    
   3684.8897773826484        6.13509178      0.103709601    
   3685.7275604788256        6.21936607      0.103316009    
   3686.5653435750028        6.21836948      0.102889277    
   3687.4031266711800        6.14213514      0.102460556    
   3688.2409097673572        6.07534313      0.102488153    
   3689.0786928635348        6.06341171      0.101836957    
   3689.9164759597120        6.04662752      0.101467893    
   3690.7542590558892        6.23257256      0.101131901    
   3691.5920421520664        6.11410141      0.100675926    
   3692.4298252482436        6.05788040      0.100183859    
   3693.2676083444208        6.01307011       9.96249095E-02
   3694.1053914405984        5.98132324       9.93409678E-02
   3694.9431745367756        5.96093512       9.88007113E-02
   3695.7809576329528        5.84341812       9.82195660E-02
   3696.6187407291300        5.65850019       9.77604687E-02
   3697.4565238253072        5.63160992       9.73859727E-02
   3698.2943069214843        5.56176615       9.67958421E-02
   3699.1320900176620        5.55058432       9.64895785E-02
   3699.9698731138392        5.44673443       9.58870500E-02
   3700.8076562100164        5.27290058       9.47415456E-02
   3701.6454393061936        5.04369593       9.37872380E-02
   3702.4832224023708        5.18527269       9.36857983E-02
   3703.3210054985479        4.95923948       9.30221826E-02
   3704.1587885947256        4.84202290       9.26680639E-02
   3704.9965716909028        5.03704977       9.25061256E-02
   3705.8343547870800        4.87637711       9.18202698E-02
   3706.6721378832572        4.95995426       9.15956497E-02
   3707.5099209794344        5.20841837       9.17789638E-02
   3708.3477040756115        5.29509830       9.16044116E-02
   3709.1854871717892        5.15280199       9.14152190E-02
   3710.0232702679664        5.14882517       9.15785283E-02
   3710.8610533641436        5.22365713       9.12757963E-02
   3711.6988364603208        5.52106714       9.12966430E-02
   3712.5366195564980        5.62586117       9.12432224E-02
   3713.3744026526756        5.62846899       9.09603387E-02
   3714.2121857488528        5.70906830       9.07956213E-02
   3715.0499688450300        5.81271172       9.10352543E-02
   3715.8877519412072        5.86901999       9.09686312E-02
   3716.7255350373844        5.90835619       9.05821249E-02
   3717.5633181335616        5.96724463       9.03945193E-02
   3718.4011012297392        6.04555225       9.04795527E-02
   3719.2388843259164        6.14852667       9.03988183E-02
   3720.0766674220936        6.26653385       9.02455151E-02
   3720.9144505182708        6.30549717       8.99866447E-02
   3721.7522336144480        6.12709951       8.93744603E-02
   3722.5900167106252        6.31290865       8.95682573E-02
   3723.4277998068028        6.08640909       8.88856202E-02
   3724.2655829029800        6.14192057       8.85537639E-02
   3725.1033659991572        6.20881271       8.85751173E-02
   3725.9411490953344        5.98939848       8.79797786E-02
   3726.7789321915116        6.06907988       8.78720656E-02
   3727.6167152876887        6.13689423       8.75270739E-02
   3728.4544983838664        6.16130304       8.74738321E-02
   3729.2922814800436        5.99249649       8.67046341E-02
   3730.1300645762208        5.80034351       8.59777331E-02
   3730.9678476723980        5.89983988       8.57173130E-02
   3731.8056307685752        5.80266905       8.52239206E-02
   3732.6434138647523        5.84810162       8.50343928E-02
   3733.4811969609300        5.93042231       8.46458152E-02
   3734.3189800571072        5.82257462       8.39964598E-02
   3735.1567631532844        5.80471325       8.39397609E-02
   3735.9945462494616        5.78078890       8.37044120E-02
   3736.8323293456388        5.89751387       8.35220441E-02
   3737.6701124418159        5.85342884       8.31897631E-02
   3738.5078955379936        5.75867891       8.28526914E-02
   3739.3456786341708        5.95649004       8.30345675E-02
   3740.1834617303480        5.92771339       8.26059952E-02
   3741.0212448265252        5.98162031       8.27253237E-02
   3741.8590279227024        6.21717691       8.30087885E-02
   3742.6968110188795        6.40597105       8.29637274E-02
   3743.5345941150572        6.46031475       8.27538818E-02
   3744.3723772112344        6.27797508       8.23623687E-02
   3745.2101603074116        6.28848505       8.20323378E-02
   3746.0479434035888        6.18981123       8.15874487E-02
   3746.8857264997660        6.34785175       8.14213082E-02
   3747.7235095959431        6.33971500       8.13146830E-02
   3748.5612926921208        6.23127604       8.08376819E-02
   3749.3990757882980        6.29087925       8.06525573E-02
   3750.2368588844752        6.32574892       8.01613703E-02
   3751.0746419806524        6.33327246       8.00928548E-02
   3751.9124250768295        6.23223543       7.97428042E-02
   3752.7502081730067        6.14611769       7.92951584E-02
   3753.5879912691844        6.12421846       7.90121481E-02
   3754.4257743653616        6.17855024       7.86224008E-02
   3755.2635574615388        6.28487825       7.87073374E-02
   3756.1013405577160        6.18019342       7.85725191E-02
   3756.9391236538931        6.29688501       7.83635974E-02
   3757.7769067500703        6.28635216       7.80748501E-02
   3758.6146898462480        6.30114174       7.79122934E-02
   3759.4524729424252        6.29197931       7.75921941E-02
   3760.2902560386024        6.29679585       7.71921277E-02
   3761.1280391347796        6.29720592       7.71106556E-02
   3761.9658222309567        6.23949814       7.68537447E-02
   3762.8036053271344        6.18482876       7.67533034E-02
   3763.6413884233116        6.19494295       7.65367001E-02
   3764.4791715194888        6.38209867       7.65580013E-02
   3765.3169546156660        6.48684883       7.63902366E-02
   3766.1547377118432        6.36112452       7.61336759E-02
   3766.9925208080203        6.33749771       7.56048411E-02
   3767.8303039041975        6.30148125       7.54043907E-02
   3768.6680870003752        6.32694244       7.52294064E-02
   3769.5058700965524        6.40597153       7.50193745E-02
   3770.3436531927296        6.40971708       7.48113841E-02
   3771.1814362889068        6.38381481       7.46077895E-02
   3772.0192193850839        6.42181396       7.42197931E-02
   3772.8570024812616        6.42756081       7.39020109E-02
   3773.6947855774388        6.57332134       7.39239752E-02
   3774.5325686736160        6.58310318       7.38355145E-02
   3775.3703517697932        6.41896772       7.33971223E-02
   3776.2081348659704        6.54222393       7.33607635E-02
   3777.0459179621475        6.55643845       7.31322989E-02
   3777.8837010583252        6.49543428       7.28362650E-02
   3778.7214841545024        6.36476803       7.25577027E-02
   3779.5592672506796        6.35882521       7.21664876E-02
   3780.3970503468568        6.34001064       7.17998892E-02
   3781.2348334430339        6.32753849       7.17631504E-02
   3782.0726165392111        6.37497759       7.17055723E-02
   3782.9103996353888        6.24332905       7.11859688E-02
   3783.7481827315660        6.25707865       7.09446669E-02
   3784.5859658277432        6.35836363       7.07550943E-02
   3785.4237489239204        6.24658871       7.03658983E-02
   3786.2615320200975        6.30246735       7.02720061E-02
   3787.0993151162747        6.31362963       7.00798407E-02
   3787.9370982124524        6.27780628       6.98632151E-02
   3788.7748813086296        6.28671837       6.95477575E-02
   3789.6126644048068        6.25802135       6.94594756E-02
   3790.4504475009840        6.21927309       6.93776384E-02
   3791.2882305971611        6.19935465       6.90538436E-02
   3792.1260136933383        6.35817814       6.91197738E-02
   3792.9637967895160        6.26558256       6.87472820E-02
   3793.8015798856932        6.23087311       6.83825091E-02
   3794.6393629818704        6.16496754       6.81561306E-02
   3795.4771460780476        6.22180653       6.81709796E-02
   3796.3149291742247        6.25001812       6.78599104E-02
   3797.1527122704019        6.23270893       6.74630702E-02
   3797.9904953665796        6.04448175       6.71576113E-02
   3798.8282784627568        6.17374611       6.72195777E-02
   3799.6660615589340        6.03738070       6.65875524E-02
   3800.5038446551112        5.94577217       6.62076548E-02
   3801.3416277512883        5.90857601       6.58000559E-02
   3802.1794108474655        5.94265366       6.58436865E-02
   3803.0171939436432        5.94653988       6.56501204E-02
   3803.8549770398204        5.70924616       6.53109252E-02
   3804.6927601359976        5.87525463       6.51618317E-02
   3805.5305432321748        5.64204931       6.44101277E-02
   3806.3683263283519        5.65196753       6.42175674E-02
   3807.2061094245291        5.64630985       6.40512854E-02
   3808.0438925207068        5.59276199       6.37883916E-02
   3808.8816756168840        5.57613754       6.34666905E-02
   3809.7194587130612        5.50742340       6.31774589E-02
   3810.5572418092383        5.64905262       6.30768165E-02
   3811.3950249054155        5.52141857       6.25970885E-02
   3812.2328080015927        5.32835770       6.21918291E-02
   3813.0705910977704        5.23530436       6.17624894E-02
   3813.9083741939476        5.11389589       6.13058209E-02
   3814.7461572901248        5.03867149       6.08342513E-02
   3815.5839403863019        4.97122669       6.02217726E-02
   3816.4217234824791        4.77181053       5.97721785E-02
   3817.2595065786563        4.67971659       5.94558679E-02
   3818.0972896748340        4.61600256       5.91714568E-02
   3818.9350727710112        4.67463827       5.91778085E-02
   3819.7728558671884        4.62483931       5.88723719E-02
   3820.6106389633655        4.75178146       5.91334403E-02
   3821.4484220595427        4.85449362       5.91917299E-02
   3822.2862051557204        4.92369366       5.92051484E-02
   3823.1239882518976        5.13941336       5.93631193E-02
   3823.9617713480748        5.10921860       5.91849312E-02
   3824.7995544442520        5.26386118       5.93045503E-02
   3825.6373375404291        5.33937931       5.92961088E-02
   3826.4751206366063        5.53393698       5.94048835E-02
   3827.3129037327835        5.47426891       5.92304915E-02
   3828.1506868289612        5.40592575       5.91346622E-02
   3828.9884699251384        5.51539660       5.91064356E-02
   3829.8262530213156        5.41433239       5.87690473E-02
   3830.6640361174927        5.39953184       5.86283095E-02
   3831.5018192136699        5.36638546       5.83689399E-02
   3832.3396023098476        5.26134777       5.81530072E-02
   3833.1773854060248        5.40504074       5.81452698E-02
   3834.0151685022020        5.53200722       5.83254136E-02
   3834.8529515983791        5.56533623       5.85987642E-02
   3835.6907346945563        5.63020468       5.84608242E-02
   3836.5285177907335        5.60650158       5.81228025E-02
   3837.3663008869112        5.72066212       5.82425110E-02
   3838.2040839830884        5.65693903       5.80722094E-02
   3839.0418670792656        5.68425941       5.80350906E-02
   3839.8796501754427        5.73586369       5.81237786E-02
   3840.7174332716199        5.76934385       5.82032129E-02
   3841.5552163677971        5.80198431       5.81683591E-02
   3842.3929994639748        5.82200575       5.79333268E-02
   3843.2307825601520        5.89023399       5.79432771E-02
   3844.0685656563292        5.83269310       5.76914847E-02
   3844.9063487525063        5.88091040       5.77542558E-02
   3845.7441318486835        5.99587154       5.77348433E-02
   3846.5819149448607        5.90244102       5.75323552E-02
   3847.4196980410384        5.88004780       5.72941601E-02
   3848.2574811372156        6.01790380       5.73782623E-02
   3849.0952642333928        5.96595383       5.70966266E-02
   3849.9330473295699        5.94254351       5.70814833E-02
   3850.7708304257471        5.86377525       5.68341203E-02
   3851.6086135219243        5.99124098       5.67349158E-02
   3852.4463966181020        5.85701466       5.62761351E-02
   3853.2841797142792        5.70229244       5.58884107E-02
   3854.1219628104564        5.75375366       5.60815446E-02
   3854.9597459066335        5.82623720       5.61352223E-02
   3855.7975290028107        5.94501162       5.61964810E-02
   3856.6353120989879        5.81816673       5.58581650E-02
   3857.4730951951656        5.80295849       5.55940196E-02
   3858.3108782913428        5.78785658       5.55132516E-02
   3859.1486613875200        5.70371246       5.52662462E-02
   3859.9864444836971        5.75036144       5.51820025E-02
   3860.8242275798743        5.69575834       5.49387299E-02
   3861.6620106760520        5.69426918       5.46829365E-02
   3862.4997937722292        5.66118908       5.45056723E-02
   3863.3375768684064        5.64533424       5.42792752E-02
   3864.1753599645835        5.41386461       5.35513014E-02
   3865.0131430607607        5.36365986       5.30987680E-02
   3865.8509261569379        5.26979017       5.29318675E-02
   3866.6887092531151        5.27117586       5.26757911E-02
   3867.5264923492928        5.30471420       5.27249463E-02
   3868.3642754454700        5.18135405       5.25271781E-02
   3869.2020585416471        5.27579737       5.23706824E-02
   3870.0398416378243        5.26539660       5.23144677E-02
   3870.8776247340015        5.26417828       5.22225164E-02
   3871.7154078301787        5.38521671       5.22965528E-02
   3872.5531909263564        5.39309835       5.22934757E-02
   3873.3909740225336        5.45489025       5.22012711E-02
   3874.2287571187107        5.53089523       5.23129255E-02
   3875.0665402148879        5.53606987       5.22005074E-02
   3875.9043233110651        5.54901361       5.22120334E-02
   3876.7421064072423        5.62074041       5.23934253E-02
   3877.5798895034200        5.75009632       5.23802117E-02
   3878.4176725995972        5.76494932       5.23375534E-02
   3879.2554556957743        5.73681402       5.22495210E-02
   3880.0932387919515        5.75328732       5.21838851E-02
   3880.9310218881287        5.79719925       5.20801842E-02
   3881.7688049843064        5.84539604       5.20795584E-02
   3882.6065880804836        5.73460150       5.19803576E-02
   3883.4443711766608        5.71522188       5.16859367E-02
   3884.2821542728379        5.60332680       5.11711873E-02
   3885.1199373690151        5.42000580       5.06712832E-02
   3885.9577204651923        5.38264942       5.05455546E-02
   3886.7955035613700        5.33683443       5.03068864E-02
   3887.6332866575472        5.33898735       5.02338372E-02
   3888.4710697537244        5.44564581       5.02973609E-02
   3889.3088528499015        5.46561813       5.01772501E-02
   3890.1466359460787        5.45444345       5.01156449E-02
   3890.9844190422559        5.49109459       5.00292107E-02
   3891.8222021384336        5.63118458       5.01852036E-02
   3892.6599852346108        5.69170475       5.02499267E-02
   3893.4977683307879        5.81571245       5.05151823E-02
   3894.3355514269651        5.85535955       5.05501479E-02
   3895.1733345231423        5.96208477       5.05231433E-02
   3896.0111176193195        6.03404284       5.06169535E-02
   3896.8489007154967        6.02240372       5.06790392E-02
   3897.6866838116744        6.00586128       5.06784394E-02
   3898.5244669078515        6.04227114       5.05978093E-02
   3899.3622500040287        6.08145094       5.05029559E-02
   3900.2000331002059        6.11489248       5.03145233E-02
   3901.0378161963831        6.08704615       5.01591899E-02
   3901.8755992925608        6.10189581       5.02143502E-02
   3902.7133823887380        6.10259438       5.02107553E-02
   3903.5511654849151        6.11242008       5.00746295E-02
   3904.3889485810923        6.07823038       4.97435480E-02
   3905.2267316772695        6.07262182       4.96806391E-02
   3906.0645147734467        6.04813242       4.95837033E-02
   3906.9022978696244        6.09104204       4.94954661E-02
   3907.7400809658016        6.04603338       4.95031029E-02
   3908.5778640619787        5.98551226       4.91739661E-02
   3909.4156471581559        5.97971582       4.90164496E-02
   3910.2534302543331        5.96987677       4.88946624E-02
   3911.0912133505103        5.96178865       4.88117896E-02
   3911.9289964466880        5.93203592       4.87351827E-02
   3912.7667795428652        5.99751425       4.88249734E-02
   3913.6045626390423        6.03285742       4.87333313E-02
   3914.4423457352195        5.98319626       4.85015102E-02
   3915.2801288313967        5.86897373       4.83835973E-02
   3916.1179119275739        5.76260042       4.80833761E-02
   3916.9556950237516        5.60864258       4.76110168E-02
   3917.7934781199287        5.64455795       4.74965200E-02
   3918.6312612161059        5.63006258       4.73405942E-02
   3919.4690443122831        5.54266739       4.72381786E-02
   3920.3068274084603        5.52827501       4.69296984E-02
   3921.1446105046380        5.40190601       4.66080084E-02
   3921.9823936008152        5.26289654       4.62280624E-02
   3922.8201766969923        5.22670221       4.60197814E-02
   3923.6579597931695        5.13226175       4.57555689E-02
   3924.4957428893467        5.08718157       4.56593186E-02
   3925.3335259855239        5.06914425       4.55511473E-02
   3926.1713090817011        5.02837229       4.53158915E-02
   3927.0090921778788        5.07177687       4.52634655E-02
   3927.8468752740559        5.07440948       4.51799221E-02
   3928.6846583702331        5.16157436       4.52361032E-02
   3929.5224414664103        5.15650177       4.51937541E-02
   3930.3602245625875        5.05538177       4.50196154E-02
   3931.1980076587652        5.12464523       4.50152233E-02
   3932.0357907549424        5.13245106       4.49999087E-02
   3932.8735738511195        5.10337353       4.49172780E-02
   3933.7113569472967        5.25422955       4.49875928E-02
   3934.5491400434739        5.22299337       4.50054184E-02
   3935.3869231396511        5.36384344       4.51784171E-02
   3936.2247062358283        5.49398422       4.53517474E-02
   3937.0624893320060        5.44420576       4.53220755E-02
   3937.9002724281831        5.55376339       4.53086831E-02
   3938.7380555243603        5.56008768       4.53592241E-02
   3939.5758386205375        5.67629147       4.53686379E-02
   3940.4136217167147        5.66444731       4.54214104E-02
   3941.2514048128924        5.80137157       4.56786156E-02
   3942.0891879090696        5.85072374       4.57267873E-02
   3942.9269710052467        5.83534336       4.56752032E-02
   3943.7647541014239        5.79856396       4.54834737E-02
   3944.6025371976011        5.83658886       4.55655642E-02
   3945.4403202937783        5.79314184       4.55451123E-02
   3946.2781033899555        5.73025703       4.53713499E-02
   3947.1158864861331        5.74133301       4.53696549E-02
   3947.9536695823103        5.87071991       4.54650261E-02
   3948.7914526784875        5.88006639       4.53619435E-02
   3949.6292357746647        5.87730885       4.53762934E-02
   3950.4670188708419        5.82639027       4.51911800E-02
   3951.3048019670196        5.70833969       4.49200086E-02
   3952.1425850631967        5.70543051       4.49085236E-02
   3952.9803681593739        5.67779160       4.47246507E-02
   3953.8181512555511        5.68273687       4.46738303E-02
   3954.6559343517283        5.61838627       4.45095487E-02
   3955.4937174479055        5.68420553       4.44763936E-02
   3956.3315005440832        5.60067701       4.43147868E-02
   3957.1692836402603        5.43365049       4.41374220E-02
   3958.0070667364375        5.45760489       4.39988710E-02
   3958.8448498326147        5.35353851       4.37243916E-02
   3959.6826329287919        5.23652792       4.33672033E-02
   3960.5204160249691        5.01376200       4.29305546E-02
   3961.3581991211468        4.97254276       4.26021889E-02
   3962.1959822173239        5.07460690       4.25342917E-02
   3963.0337653135011        4.89835501       4.23411205E-02
   3963.8715484096783        4.90173721       4.23072055E-02
   3964.7093315058555        4.90578032       4.22620326E-02
   3965.5471146020327        4.92603254       4.22432199E-02
   3966.3848976982104        4.93668175       4.22408953E-02
   3967.2226807943875        4.98023224       4.21084426E-02
   3968.0604638905647        5.02737665       4.22276817E-02
   3968.8982469867419        5.07396173       4.23411913E-02
   3969.7360300829191        5.16785479       4.23862338E-02
   3970.5738131790968        5.24168777       4.25299257E-02
   3971.4115962752740        5.28910255       4.26619723E-02
   3972.2493793714511        5.30835724       4.27610315E-02
   3973.0871624676283        5.42473936       4.28428426E-02
   3973.9249455638055        5.46896553       4.28746939E-02
   3974.7627286599827        5.54524469       4.29184437E-02
   3975.6005117561599        5.60174561       4.29900326E-02
   3976.4382948523375        5.54664898       4.28825654E-02
   3977.2760779485147        5.54142857       4.28619646E-02
   3978.1138610446919        5.52038908       4.28156145E-02
   3978.9516441408691        5.58921576       4.28813361E-02
   3979.7894272370463        5.55077314       4.27848361E-02
   3980.6272103332240        5.57258654       4.27408665E-02
   3981.4649934294011        5.61724424       4.27523777E-02
   3982.3027765255783        5.59523487       4.26624566E-02
   3983.1405596217555        5.54183769       4.25100476E-02
   3983.9783427179327        5.61597824       4.26541641E-02
   3984.8161258141099        5.53453588       4.25102971E-02
   3985.6539089102871        5.68412066       4.26205955E-02
   3986.4916920064647        5.60034370       4.23832573E-02
   3987.3294751026419        5.53816938       4.21761349E-02
   3988.1672581988191        5.57281733       4.22726758E-02
   3989.0050412949963        5.44076872       4.21430282E-02
   3989.8428243911735        5.41710615       4.19315360E-02
   3990.6806074873512        5.25790167       4.16593924E-02
   3991.5183905835283        5.30514717       4.16248143E-02
   3992.3561736797055        5.38892412       4.15976644E-02
   3993.1939567758827        5.34767008       4.15680297E-02
   3994.0317398720599        5.23353529       4.12811451E-02
   3994.8695229682371        5.25886583       4.13568877E-02
   3995.7073060644143        5.27007008       4.12749648E-02
   3996.5450891605919        5.24616766       4.12023552E-02
   3997.3828722567691        5.20261431       4.11627814E-02
   3998.2206553529463        5.13729143       4.09694836E-02
   3999.0584384491235        5.12727213       4.08393368E-02
   3999.8962215453007        5.04336452       4.07350697E-02
   4000.7340046414784        5.04398060       4.06331196E-02
   4001.5717877376555        5.01901817       4.04561274E-02
   4002.4095708338327        4.97243404       4.02191579E-02
   4003.2473539300099        4.94350624       4.01544943E-02
   4004.0851370261871        4.80062056       3.98524590E-02
   4004.9229201223643        4.68601704       3.94293405E-02
   4005.7607032185419        4.69774485       3.93339917E-02
   4006.5984863147191        4.55253983       3.89849469E-02
   4007.4362694108963        4.51167488       3.88031341E-02
   4008.2740525070735        4.57236624       3.89158353E-02
   4009.1118356032507        4.54299784       3.88192907E-02
   4009.9496186994279        4.59253311       3.88152301E-02
   4010.7874017956055        4.59786749       3.90255526E-02
   4011.6251848917827        4.60577869       3.90210338E-02
   4012.4629679879599        4.60375643       3.89235951E-02
   4013.3007510841371        4.62302399       3.88922505E-02
   4014.1385341803143        4.80952978       3.91562358E-02
   4014.9763172764915        4.74090242       3.90577726E-02
   4015.8141003726687        4.78421736       3.92469317E-02
   4016.6518834688463        4.82153988       3.91603671E-02
   4017.4896665650235        4.74812460       3.89509574E-02
   4018.3274496612007        4.80398893       3.90161760E-02
   4019.1652327573779        4.67101812       3.88320237E-02
   4020.0030158535556        4.56239843       3.85735407E-02
   4020.8407989497327        4.54883909       3.83913331E-02
   4021.6785820459099        4.41278362       3.80343944E-02
   4022.5163651420871        4.29964638       3.77836116E-02
   4023.3541482382643        4.25038242       3.76837626E-02
   4024.1919313344415        4.22839212       3.76848392E-02
   4025.0297144306187        4.19943476       3.75788696E-02
   4025.8674975267963        4.22634840       3.75960767E-02
   4026.7052806229735        4.30642366       3.75168473E-02
   4027.5430637191507        4.37500286       3.76605242E-02
   4028.3808468153279        4.43570518       3.77974398E-02
   4029.2186299115051        4.50378752       3.78406905E-02
   4030.0564130076823        4.56609774       3.80133577E-02
   4030.8941961038599        4.66854191       3.82291637E-02
   4031.7319792000371        4.68617010       3.82538997E-02
   4032.5697622962143        4.84245443       3.84710617E-02
   4033.4075453923915        4.90645075       3.86879258E-02
   4034.2453284885687        5.02479744       3.90136503E-02
   4035.0831115847459        5.08193111       3.91583368E-02
   4035.9208946809235        5.07102346       3.91434282E-02
   4036.7586777771007        5.14046812       3.91253978E-02
   4037.5964608732779        5.14990282       3.91951688E-02
   4038.4342439694551        5.22460079       3.93210575E-02
   4039.2720270656323        5.19258499       3.92725132E-02
   4040.1098101618099        5.25328207       3.92510928E-02
   4040.9475932579871        5.23591089       3.92665453E-02
   4041.7853763541643        5.22582817       3.91216427E-02
   4042.6231594503415        5.21509075       3.91185209E-02
   4043.4609425465187        5.22029161       3.90506051E-02
   4044.2987256426959        5.22590542       3.90069596E-02
   4045.1365087388731        5.26511097       3.90574411E-02
   4045.9742918350507        5.25910282       3.90716009E-02
   4046.8120749312279        5.31087303       3.91375497E-02
   4047.6498580274051        5.34346914       3.91067155E-02
   4048.4876411235823        5.34246254       3.91445160E-02
   4049.3254242197595        5.36013031       3.91630866E-02
   4050.1632073159367        5.37047768       3.92670371E-02
   4051.0009904121143        5.38239193       3.93232182E-02
   4051.8387735082915        5.39712334       3.93654555E-02
   4052.6765566044687        5.42866039       3.93486470E-02
   4053.5143397006459        5.46032858       3.94092649E-02
   4054.3521227968231        5.46369362       3.94775607E-02
   4055.1899058930003        5.45250845       3.94174792E-02
   4056.0276889891779        5.49012232       3.94700579E-02
   4056.8654720853551        5.49599791       3.94255668E-02
   4057.7032551815323        5.43333817       3.93618755E-02
   4058.5410382777095        5.50147533       3.93568724E-02
   4059.3788213738871        5.57583189       3.94173898E-02
   4060.2166044700643        5.53034019       3.93828154E-02
   4061.0543875662415        5.53474998       3.94144990E-02
   4061.8921706624187        5.48294640       3.94136831E-02
   4062.7299537585959        5.51763105       3.93785425E-02
   4063.5677368547731        5.59653664       3.94739546E-02
   4064.4055199509503        5.52795076       3.94275002E-02
   4065.2433030471279        5.58296442       3.93792279E-02
   4066.0810861433051        5.57443619       3.94074358E-02
   4066.9188692394823        5.55960417       3.93226705E-02
   4067.7566523356595        5.57694626       3.93760353E-02
   4068.5944354318367        5.55256081       3.92095186E-02
   4069.4322185280139        5.47979307       3.90946530E-02
   4070.2700016241915        5.50355911       3.91105786E-02
   4071.1077847203687        5.53519106       3.92558053E-02
   4071.9455678165459        5.49412060       3.90903763E-02
   4072.7833509127231        5.52495193       3.90335172E-02
   4073.6211340089003        5.52754259       3.90600413E-02
   4074.4589171050775        5.52402401       3.90663296E-02
   4075.2967002012551        5.54263306       3.90127189E-02
   4076.1344832974323        5.60349083       3.91727313E-02
   4076.9722663936095        5.59125519       3.91211882E-02
   4077.8100494897867        5.55208778       3.90749015E-02
   4078.6478325859639        5.57382631       3.90547216E-02
   4079.4856156821411        5.59270287       3.90338562E-02
   4080.3233987783187        5.57517290       3.90456878E-02
   4081.1611818744959        5.58066559       3.89855802E-02
   4081.9989649706731        5.59039545       3.89680900E-02
   4082.8367480668503        5.61952496       3.89575213E-02
   4083.6745311630275        5.65161610       3.90105136E-02
   4084.5123142592047        5.61987877       3.89663950E-02
   4085.3500973553819        5.61630821       3.89317907E-02
   4086.1878804515595        5.66090775       3.89264449E-02
   4087.0256635477367        5.66488886       3.90657336E-02
   4087.8634466439139        5.73496675       3.91443744E-02
   4088.7012297400911        5.62589693       3.90147120E-02
   4089.5390128362687        5.66758823       3.91370691E-02
   4090.3767959324459        5.67413568       3.91056798E-02
   4091.2145790286231        5.63871002       3.89687940E-02
   4092.0523621248003        5.59662676       3.88775133E-02
   4092.8901452209775        5.61515093       3.88199985E-02
   4093.7279283171547        5.60783005       3.88435535E-02
   4094.5657114133319        5.62757301       3.88025120E-02
   4095.4034945095095        5.63811636       3.88094075E-02
   4096.2412776056863        5.66242599       3.88370492E-02
   4097.0790607018644        5.62405825       3.88677455E-02
   4097.9168437980416        5.68849659       3.89431044E-02
   4098.7546268942187        5.63081598       3.88472639E-02
   4099.5924099903959        5.58170795       3.86620797E-02
   4100.4301930865731        5.64354420       3.88007537E-02
   4101.2679761827503        5.61908770       3.87809090E-02
   4102.1057592789275        5.67053413       3.87534425E-02
   4102.9435423751047        5.61641645       3.86541001E-02
   4103.7813254712819        5.63268471       3.86158936E-02
   4104.6191085674591        5.62742138       3.85329984E-02
   4105.4568916636363        5.65322924       3.85410525E-02
   4106.2946747598135        5.66139984       3.85535769E-02
   4107.1324578559907        5.53065205       3.83595042E-02
   4107.9702409521688        5.53553677       3.83473150E-02
   4108.8080240483459        5.59604692       3.84059288E-02
   4109.6458071445231        5.54569864       3.83256339E-02
   4110.4835902407003        5.56400394       3.82782854E-02
   4111.3213733368775        5.60981703       3.82565707E-02
   4112.1591564330547        5.56232357       3.81827243E-02
   4112.9969395292319        5.51554966       3.81185636E-02
   4113.8347226254091        5.46354771       3.80696915E-02
   4114.6725057215863        5.51202440       3.81307565E-02
   4115.5102888177635        5.45256996       3.79221067E-02
   4116.3480719139407        5.30148125       3.75390723E-02
   4117.1858550101188        5.17253971       3.72180156E-02
   4118.0236381062959        5.06818295       3.70930880E-02
   4118.8614212024731        5.02940845       3.70139629E-02
   4119.6992042986503        5.10517693       3.70452851E-02
   4120.5369873948275        5.17341948       3.71512398E-02
   4121.3747704910047        5.13561153       3.70188914E-02
   4122.2125535871819        5.14075375       3.70899402E-02
   4123.0503366833591        5.09886026       3.69873010E-02
   4123.8881197795363        5.04079723       3.69528234E-02
   4124.7259028757135        5.01896906       3.68436091E-02
   4125.5636859718907        5.02050638       3.68650928E-02
   4126.4014690680679        5.08933640       3.69701833E-02
   4127.2392521642450        5.06871653       3.68980654E-02
   4128.0770352604231        5.13113642       3.70486528E-02
   4128.9148183566003        5.07818937       3.69562358E-02
   4129.7526014527775        5.07328224       3.68801169E-02
   4130.5903845489547        5.12318754       3.69529985E-02
   4131.4281676451319        5.10322237       3.68824005E-02
   4132.2659507413091        5.17307806       3.68862860E-02
   4133.1037338374863        5.11710644       3.68555002E-02
   4133.9415169336635        5.12639856       3.68154161E-02
   4134.7793000298407        5.03349304       3.67337167E-02
   4135.6170831260179        5.01495266       3.67402770E-02
   4136.4548662221951        5.01430178       3.67148519E-02
   4137.2926493183732        4.94504786       3.65399234E-02
   4138.1304324145503        4.85941458       3.62915136E-02
   4138.9682155107275        4.73937368       3.60633992E-02
   4139.8059986069047        4.60015774       3.57929580E-02
   4140.6437817030819        4.52609825       3.55463587E-02
   4141.4815647992591        4.44952917       3.53583358E-02
   4142.3193478954363        4.47997570       3.54291052E-02
   4143.1571309916135        4.53815842       3.55384536E-02
   4143.9949140877907        4.62353182       3.57602313E-02
   4144.8326971839679        4.61639023       3.57384533E-02
   4145.6704802801451        4.69969273       3.58643718E-02
   4146.5082633763232        4.68030977       3.58441658E-02
   4147.3460464725003        4.76911879       3.59739512E-02
   4148.1838295686775        4.80936432       3.61584798E-02
   4149.0216126648547        4.91202831       3.63749228E-02
   4149.8593957610319        5.01388407       3.65275554E-02
   4150.6971788572091        5.04396057       3.66974883E-02
   4151.5349619533863        5.07725859       3.68601307E-02
   4152.3727450495635        5.23452187       3.70196775E-02
   4153.2105281457407        5.35040092       3.72253433E-02
   4154.0483112419179        5.39444733       3.72911543E-02
   4154.8860943380951        5.39433813       3.73846516E-02
   4155.7238774342723        5.38760948       3.73023972E-02
   4156.5616605304494        5.44920111       3.73936631E-02
   4157.3994436266275        5.53996420       3.75060067E-02
   4158.2372267228047        5.53042984       3.74279507E-02
   4159.0750098189819        5.47050428       3.74208726E-02
   4159.9127929151591        5.48840141       3.74654830E-02
   4160.7505760113363        5.51089859       3.75434719E-02
   4161.5883591075135        5.48569536       3.75127234E-02
   4162.4261422036907        5.55710983       3.75817940E-02
   4163.2639252998679        5.52607489       3.74705978E-02
   4164.1017083960451        5.33327675       3.72295305E-02
   4164.9394914922223        5.35012150       3.71466130E-02
   4165.7772745883995        5.32318449       3.70955281E-02
   4166.6150576845776        5.32008028       3.70583236E-02
   4167.4528407807538        5.33161354       3.70119214E-02
   4168.2906238769319        5.33467674       3.70720625E-02
   4169.1284069731091        5.34413099       3.71355191E-02
   4169.9661900692863        5.32267523       3.70670445E-02
   4170.8039731654635        5.29240513       3.71066257E-02
   4171.6417562616407        5.31873417       3.71863246E-02
   4172.4795393578179        5.38600492       3.72409225E-02
   4173.3173224539951        5.41813135       3.72820534E-02
   4174.1551055501723        5.47250509       3.74480076E-02
   4174.9928886463495        5.53761005       3.75868231E-02
   4175.8306717425276        5.47519112       3.74261178E-02
   4176.6684548387047        5.42814255       3.73468250E-02
   4177.5062379348819        5.52284908       3.75434309E-02
   4178.3440210310591        5.55631781       3.75483520E-02
   4179.1818041272363        5.63563299       3.77306975E-02
   4180.0195872234135        5.62049532       3.77330594E-02
   4180.8573703195907        5.60731649       3.76473255E-02
   4181.6951534157679        5.61058331       3.76944654E-02
   4182.5329365119451        5.59905434       3.76864672E-02
   4183.3707196081223        5.60103703       3.77005264E-02
   4184.2085027042995        5.60666513       3.78221236E-02
   4185.0462858004767        5.63336229       3.81069668E-02
   4185.8840688966538        5.67123842       3.80162559E-02
   4186.7218519928319        5.64584017       3.78075801E-02
   4187.5596350890091        5.58782911       3.76352333E-02
   4188.3974181851863        5.66150284       3.77132297E-02
   4189.2352012813635        5.71793556       3.78959328E-02
   4190.0729843775407        5.68826294       3.78539190E-02
   4190.9107674737179        5.70068216       3.77924778E-02
   4191.7485505698951        5.68913555       3.77661027E-02
   4192.5863336660723        5.64263487       3.76826078E-02
   4193.4241167622495        5.63846445       3.76816057E-02
   4194.2618998584267        5.67282343       3.78389545E-02
   4195.0996829546038        5.65654516       3.78140844E-02
   4195.9374660507819        5.64416742       3.77492607E-02
   4196.7752491469582        5.64981651       3.76399197E-02
   4197.6130322431363        5.55698490       3.76579240E-02
   4198.4508153393135        5.68807602       3.77997085E-02
   4199.2885984354907        5.68138647       3.77045721E-02
   4200.1263815316679        5.64883041       3.77485640E-02
   4200.9641646278451        5.67588711       3.78195532E-02
   4201.8019477240223        5.68401623       3.78430299E-02
   4202.6397308201995        5.69619083       3.78602743E-02
   4203.4775139163767        5.66659737       3.78853418E-02
   4204.3152970125539        5.71845913       3.79097052E-02
   4205.1530801087320        5.77329636       3.80058512E-02
   4205.9908632049082        5.71877098       3.80230024E-02
   4206.8286463010863        5.76249981       3.80467810E-02
   4207.6664293972635        5.80263042       3.80323194E-02
   4208.5042124934407        5.75417328       3.80145945E-02
   4209.3419955896179        5.83415699       3.81137580E-02
   4210.1797786857951        5.77207470       3.80241200E-02
   4211.0175617819723        5.67632437       3.78349125E-02
   4211.8553448781495        5.74598312       3.79791483E-02
   4212.6931279743267        5.76342201       3.79919186E-02
   4213.5309110705039        5.88172960       3.81387174E-02
   4214.3686941666811        5.75681591       3.80126163E-02
   4215.2064772628582        5.80011940       3.80659550E-02
   4216.0442603590363        5.84607697       3.81739214E-02
   4216.8820434552135        5.73575211       3.80780213E-02
   4217.7198265513907        5.79424858       3.81036550E-02
   4218.5576096475679        5.83369923       3.81712690E-02
   4219.3953927437451        5.85673857       3.81399132E-02
   4220.2331758399223        5.84814262       3.80378030E-02
   4221.0709589360995        5.78702974       3.79545726E-02
   4221.9087420322767        5.74515724       3.79552469E-02
   4222.7465251284539        5.78516197       3.79801281E-02
   4223.5843082246311        5.74696016       3.79677489E-02
   4224.4220913208082        5.80918312       3.80141027E-02
   4225.2598744169854        5.80111885       3.79154198E-02
   4226.0976575131626        5.76547480       3.79817635E-02
   4226.9354406093407        5.85555410       3.81027870E-02
   4227.7732237055179        5.80685043       3.80403809E-02
   4228.6110068016951        5.84299374       3.80943231E-02
   4229.4487898978723        5.78636503       3.79977934E-02
   4230.2865729940495        5.70335054       3.78668681E-02
   4231.1243560902267        5.81232357       3.80499847E-02
   4231.9621391864039        5.74490786       3.79315577E-02
   4232.7999222825811        5.69744205       3.79085094E-02
   4233.6377053787583        5.70530367       3.78682800E-02
   4234.4754884749354        5.75645733       3.78074497E-02
   4235.3132715711126        5.72114849       3.78998779E-02
   4236.1510546672907        5.69828224       3.79437543E-02
   4236.9888377634679        5.76489258       3.80385444E-02
   4237.8266208596451        5.84009266       3.81731242E-02
   4238.6644039558223        5.74187088       3.78980413E-02
   4239.5021870519995        5.68919134       3.78610529E-02
   4240.3399701481767        5.79012632       3.80784087E-02
   4241.1777532443539        5.83354759       3.81810069E-02
   4242.0155363405311        5.78310299       3.81294936E-02
   4242.8533194367083        5.77660084       3.80849838E-02
   4243.6911025328855        5.85380650       3.81239355E-02
   4244.5288856290626        5.81398773       3.80533189E-02
   4245.3666687252407        5.79039955       3.80586982E-02
   4246.2044518214179        5.87831783       3.83145958E-02
   4247.0422349175951        5.82974386       3.82712297E-02
   4247.8800180137723        5.85347748       3.83263193E-02
   4248.7178011099495        5.86752462       3.82099301E-02
   4249.5555842061267        5.85587215       3.82504761E-02
   4250.3933673023039        5.92103672       3.83535065E-02
   4251.2311503984811        5.87340069       3.81806344E-02
   4252.0689334946583        5.86725426       3.82978469E-02
   4252.9067165908355        5.85445356       3.83104086E-02
   4253.7444996870126        5.93313551       3.84381339E-02
   4254.5822827831898        5.90502548       3.83781046E-02
   4255.4200658793670        5.84228754       3.83586027E-02
   4256.2578489755451        5.89618301       3.84296328E-02
   4257.0956320717223        5.83421612       3.82183306E-02
   4257.9334151678995        5.83864355       3.82961929E-02
   4258.7711982640767        5.84793854       3.82754281E-02
   4259.6089813602539        5.82968521       3.82793918E-02
   4260.4467644564311        5.83950806       3.82596329E-02
   4261.2845475526083        5.91191387       3.82973552E-02
   4262.1223306487855        5.91038418       3.83574627E-02
   4262.9601137449627        5.88113785       3.83648388E-02
   4263.7978968411398        5.88960505       3.83610688E-02
   4264.6356799373170        5.84921408       3.83709967E-02
   4265.4734630334951        5.87328959       3.83825116E-02
   4266.3112461296714        5.73676538       3.82174663E-02
   4267.1490292258495        5.83905888       3.83497775E-02
   4267.9868123220267        5.87900829       3.84104475E-02
   4268.8245954182039        5.87182426       3.84536423E-02
   4269.6623785143811        5.81908321       3.83120216E-02
   4270.5001616105583        5.80379200       3.83454487E-02
   4271.3379447067355        5.86633921       3.84080485E-02
   4272.1757278029127        5.83075190       3.83392125E-02
   4273.0135108990899        5.83987570       3.84328514E-02
   4273.8512939952670        5.92103910       3.85770947E-02
   4274.6890770914451        5.90123463       3.84775177E-02
   4275.5268601876214        5.86233997       3.84816863E-02
   4276.3646432837995        5.96579599       3.86031680E-02
   4277.2024263799767        5.91117620       3.84707190E-02
   4278.0402094761539        5.84902525       3.84663045E-02
   4278.8779925723311        5.88419437       3.84902693E-02
   4279.7157756685083        5.90101480       3.85538451E-02
   4280.5535587646855        5.88527489       3.86051759E-02
   4281.3913418608627        5.91208839       3.85990553E-02
   4282.2291249570399        5.85108614       3.85628939E-02
   4283.0669080532170        5.83231401       3.85038517E-02
   4283.9046911493942        5.82690477       3.84579524E-02
   4284.7424742455714        5.91401148       3.85331139E-02
   4285.5802573417495        5.83779860       3.84846888E-02
   4286.4180404379267        5.86084461       3.85740027E-02
   4287.2558235341039        5.92340565       3.86265479E-02
   4288.0936066302811        5.96684933       3.86810452E-02
   4288.9313897264583        5.97735357       3.86762284E-02
   4289.7691728226355        5.93377495       3.85770313E-02
   4290.6069559188127        5.92044687       3.85010056E-02
   4291.4447390149899        5.88318253       3.85430008E-02
   4292.2825221111671        5.96798754       3.86839136E-02
   4293.1203052073442        5.97812891       3.86340134E-02
   4293.9580883035214        5.88358831       3.84270176E-02
   4294.7958713996986        5.94783068       3.84794474E-02
   4295.6336544958758        5.97695255       3.85437384E-02
   4296.4714375920539        5.96479750       3.86022702E-02
   4297.3092206882311        5.93778467       3.85285877E-02
   4298.1470037844083        5.91386127       3.85412686E-02
   4298.9847868805855        5.92254686       3.85959223E-02
   4299.8225699767627        5.96667242       3.86635810E-02
   4300.6603530729399        6.00297070       3.86317447E-02
   4301.4981361691171        5.96928883       3.86894383E-02
   4302.3359192652943        5.92234516       3.86135429E-02
   4303.1737023614714        5.93083334       3.86632532E-02
   4304.0114854576486        5.97577524       3.86861376E-02
   4304.8492685538258        6.01110220       3.86988223E-02
   4305.6870516500039        5.97922421       3.86147574E-02
   4306.5248347461811        5.91034365       3.85876037E-02
   4307.3626178423583        5.95025396       3.86993662E-02
   4308.2004009385355        5.97488451       3.87159847E-02
   4309.0381840347127        5.94457006       3.86472419E-02
   4309.8759671308899        5.97945309       3.87337394E-02
   4310.7137502270671        5.99117851       3.87780257E-02
   4311.5515333232443        5.90717602       3.87165472E-02
   4312.3893164194214        5.91840744       3.87519412E-02
   4313.2270995155986        5.97084284       3.87335606E-02
   4314.0648826117758        5.94154119       3.87419537E-02
   4314.9026657079539        5.95777369       3.86470743E-02
   4315.7404488041311        5.92192364       3.85688357E-02
   4316.5782319003083        5.87251186       3.84813324E-02
   4317.4160149964855        5.89806461       3.85552645E-02
   4318.2537980926627        5.92648792       3.86468172E-02
   4319.0915811888399        5.94280434       3.86925079E-02
   4319.9293642850171        6.02245951       3.88332382E-02
   4320.7671473811943        5.91732454       3.86121534E-02
   4321.6049304773715        5.92927170       3.86390984E-02
   4322.4427135735486        6.01420116       3.88169847E-02
   4323.2804966697258        5.99850702       3.88480388E-02
   4324.1182797659030        5.97731352       3.88199054E-02
   4324.9560628620802        6.01209879       3.88345234E-02
   4325.7938459582583        5.99778223       3.87440398E-02
   4326.6316290544355        5.98107672       3.87597568E-02
   4327.4694121506127        5.92071199       3.87362055E-02
   4328.3071952467899        5.91511250       3.86812314E-02
   4329.1449783429671        5.88945341       3.85749973E-02
   4329.9827614391443        5.86006451       3.85938399E-02
   4330.8205445353215        5.91296816       3.86461616E-02
   4331.6583276314987        5.96323586       3.87693718E-02
   4332.4961107276758        5.98747492       3.86551246E-02
   4333.3338938238530        5.96721649       3.87765393E-02
   4334.1716769200302        5.94214916       3.87223437E-02
   4335.0094600162083        5.89608812       3.86740156E-02
   4335.8472431123846        5.89054537       3.85757424E-02
   4336.6850262085627        5.96071100       3.86064015E-02
   4337.5228093047399        5.93087292       3.86521928E-02
   4338.3605924009171        5.98855829       3.86641212E-02
   4339.1983754970943        5.97456932       3.87925506E-02
   4340.0361585932715        5.95435190       3.88182178E-02
   4340.8739416894487        5.94938707       3.88042219E-02
   4341.7117247856258        5.96960592       3.87924463E-02
   4342.5495078818030        5.92579556       3.87084298E-02
   4343.3872909779802        5.83364916       3.85251455E-02
   4344.2250740741583        5.89285278       3.86277921E-02
   4345.0628571703355        5.91031885       3.86141166E-02
   4345.9006402665127        5.91655302       3.86176482E-02
   4346.7384233626899        5.88816690       3.86293381E-02
   4347.5762064588671        5.86954498       3.85496058E-02
   4348.4139895550443        5.83267832       3.85402888E-02
   4349.2517726512215        5.85454845       3.85830440E-02
   4350.0895557473987        5.84900236       3.85546722E-02
   4350.9273388435759        5.87466288       3.85330468E-02
   4351.7651219397530        5.86484718       3.85826491E-02
   4352.6029050359302        5.83927345       3.85686196E-02
   4353.4406881321074        5.80034161       3.84523645E-02
   4354.2784712282846        5.73135757       3.83996181E-02
   4355.1162543244627        5.88391733       3.86500917E-02
   4355.9540374206399        5.81431007       3.85198072E-02
   4356.7918205168171        5.86753321       3.85700502E-02
   4357.6296036129943        5.90099335       3.85831743E-02
   4358.4673867091715        5.84730911       3.86196971E-02
   4359.3051698053487        5.81770563       3.85497808E-02
   4360.1429529015259        5.83209658       3.86014692E-02
   4360.9807359977031        5.84012604       3.86234447E-02
   4361.8185190938802        5.85573196       3.86142880E-02
   4362.6563021900574        5.78306627       3.84999104E-02
   4363.4940852862346        5.85693407       3.85604426E-02
   4364.3318683824118        5.80857134       3.84667963E-02
   4365.1696514785890        5.77628756       3.83802615E-02
   4366.0074345747671        5.77758646       3.84764187E-02
   4366.8452176709443        5.79365492       3.85204479E-02
   4367.6830007671215        5.82258654       3.84474881E-02
   4368.5207838632987        5.72390509       3.82724106E-02
   4369.3585669594759        5.72182035       3.82903554E-02
   4370.1963500556531        5.69834614       3.82225141E-02
   4371.0341331518302        5.63035107       3.81391719E-02
   4371.8719162480074        5.62348223       3.80374603E-02
   4372.7096993441846        5.58131027       3.79913785E-02
   4373.5474824403627        5.58203125       3.80039476E-02
   4374.3852655365390        5.49431515       3.78426686E-02
   4375.2230486327171        5.48587084       3.77683379E-02
   4376.0608317288943        5.52891636       3.77956778E-02
   4376.8986148250715        5.40733433       3.76335941E-02
   4377.7363979212487        5.35937643       3.75190713E-02
   4378.5741810174259        5.31478262       3.73613201E-02
   4379.4119641136031        5.25856256       3.72588374E-02
   4380.2497472097803        5.20629501       3.71491611E-02
   4381.0875303059574        5.03256226       3.68191041E-02
   4381.9253134021346        4.96333647       3.66238393E-02
   4382.7630964983118        4.82902908       3.63165550E-02
   4383.6008795944890        4.77145052       3.61950211E-02
   4384.4386626906671        4.67338181       3.59555818E-02
   4385.2764457868443        4.57041454       3.58208939E-02
   4386.1142288830215        4.56123877       3.57824303E-02
   4386.9520119791987        4.52005005       3.56465168E-02
   4387.7897950753759        4.56519032       3.57357487E-02
   4388.6275781715531        4.62270880       3.57964560E-02
   4389.4653612677303        4.75617647       3.60686295E-02
   4390.3031443639074        4.78185177       3.61718237E-02
   4391.1409274600846        4.78881311       3.61846238E-02
   4391.9787105562618        4.87648582       3.64724174E-02
   4392.8164936524390        4.99766159       3.66554335E-02
   4393.6542767486162        5.12843227       3.68966348E-02
   4394.4920598447934        5.15662336       3.69472913E-02
   4395.3298429409715        5.22817135       3.71457785E-02
   4396.1676260371487        5.32660151       3.73005569E-02
   4397.0054091333259        5.36134911       3.74097526E-02
   4397.8431922295031        5.36793184       3.74308489E-02
   4398.6809753256803        5.48592949       3.76075469E-02
   4399.5187584218575        5.44565582       3.75588499E-02
   4400.3565415180346        5.48613548       3.75533737E-02
   4401.1943246142118        5.51328754       3.76730971E-02
   4402.0321077103890        5.56465721       3.77442874E-02
   4402.8698908065662        5.62554455       3.78421992E-02
   4403.7076739027434        5.53350973       3.76678817E-02
   4404.5454569989215        5.55186510       3.77069004E-02
   4405.3832400950987        5.55168629       3.76139283E-02
   4406.2210231912759        5.55546665       3.76331247E-02
   4407.0588062874531        5.57095337       3.77562754E-02
   4407.8965893836303        5.58486700       3.78078520E-02
   4408.7343724798075        5.64088202       3.78167741E-02
   4409.5721555759847        5.61427164       3.78449634E-02
   4410.4099386721618        5.60352564       3.78513969E-02
   4411.2477217683390        5.64452982       3.79274823E-02
   4412.0855048645162        5.67427111       3.79977711E-02
   4412.9232879606934        5.66882658       3.79832312E-02
   4413.7610710568715        5.58155775       3.77873182E-02
   4414.5988541530487        5.67191601       3.78063880E-02
   4415.4366372492259        5.63136959       3.78199108E-02
   4416.2744203454031        5.68836260       3.79473157E-02
   4417.1122034415803        5.65439606       3.78851518E-02
   4417.9499865377575        5.66010475       3.79655026E-02
   4418.7877696339347        5.66109562       3.78565080E-02
   4419.6255527301118        5.64320469       3.78920585E-02
   4420.4633358262890        5.60049629       3.77699733E-02
   4421.3011189224662        5.55557585       3.77052613E-02
   4422.1389020186434        5.56479931       3.77185047E-02
   4422.9766851148206        5.54035711       3.76178287E-02
   4423.8144682109978        5.57015181       3.76022719E-02
   4424.6522513071759        5.58349991       3.76815274E-02
   4425.4900344033531        5.53201294       3.75421755E-02
   4426.3278174995303        5.50226450       3.75173427E-02
   4427.1656005957075        5.52194452       3.75071801E-02
   4428.0033836918847        5.47548056       3.74834314E-02
   4428.8411667880619        5.45394468       3.75294834E-02
   4429.6789498842390        5.40637255       3.73987257E-02
   4430.5167329804162        5.38405180       3.72956283E-02
   4431.3545160765934        5.33693218       3.72035131E-02
   4432.1922991727706        5.32831049       3.71313132E-02
   4433.0300822689478        5.28779459       3.70791778E-02
   4433.8678653651259        5.18979502       3.68117578E-02
   4434.7056484613022        5.15202618       3.66850048E-02
   4435.5434315574803        5.07712650       3.66475470E-02
   4436.3812146536575        5.17936325       3.67216691E-02
   4437.2189977498347        5.15784645       3.68514620E-02
   4438.0567808460119        5.32814407       3.71215343E-02
   4438.8945639421891        5.22290993       3.69774178E-02
   4439.7323470383662        5.27033901       3.70561704E-02
   4440.5701301345434        5.34560490       3.71414572E-02
   4441.4079132307206        5.30218172       3.71781923E-02
   4442.2456963268978        5.35240889       3.72216143E-02
   4443.0834794230750        5.30198002       3.72809023E-02
   4443.9212625192522        5.39350653       3.73766460E-02
   4444.7590456154303        5.46298027       3.74168307E-02
   4445.5968287116075        5.37675571       3.73805277E-02
   4446.4346118077847        5.12340546       3.63698117E-02
   4447.2723949039619        3.86302614       3.44517045E-02
   4448.1101780001391        4.60432768       3.57289053E-02
   4448.9479610963162        5.63550377       3.73477228E-02
   4449.7857441924934        5.32435656       3.73531915E-02
   4450.6235272886706        5.52653360       3.74135412E-02
   4451.4613103848478        5.37556410       3.73199992E-02
   4452.2990934810250        5.41496325       3.72393019E-02
   4453.1368765772022        5.30650282       3.71563323E-02
   4453.9746596733803        5.33280563       3.71463373E-02
   4454.8124427695566        5.25522423       3.70754264E-02
   4455.6502258657347        5.30515337       3.70444953E-02
   4456.4880089619119        5.20422077       3.69132571E-02
   4457.3257920580891        5.21340990       3.69480103E-02
   4458.1635751542663        5.21497726       3.69217061E-02
   4459.0013582504434        5.21673727       3.68459970E-02
   4459.8391413466206        5.10976982       3.66887711E-02
   4460.6769244427978        5.02687740       3.65816802E-02
   4461.5147075389750        4.97853422       3.64238285E-02
   4462.3524906351522        4.89407730       3.62453349E-02
   4463.1902737313294        4.78169918       3.60566638E-02
   4464.0280568275066        4.76130056       3.59158888E-02
   4464.8658399236847        4.68335104       3.57592776E-02
   4465.7036230198619        4.57460451       3.56162637E-02
   4466.5414061160391        4.47023153       3.53920273E-02
   4467.3791892122163        4.45037699       3.52323279E-02
   4468.2169723083935        4.36128473       3.50449122E-02
   4469.0547554045706        4.31306124       3.50127108E-02
   4469.8925385007478        4.36632919       3.51544507E-02
   4470.7303215969250        4.35344934       3.51745486E-02
   4471.5681046931022        4.46751881       3.52329127E-02
   4472.4058877892794        4.44902515       3.51955108E-02
   4473.2436708854566        4.50877142       3.54126506E-02
   4474.0814539816347        4.61866617       3.56243514E-02
   4474.9192370778119        4.66885853       3.57730910E-02
   4475.7570201739891        4.65640593       3.56722474E-02
   4476.5948032701663        4.63465309       3.56339887E-02
   4477.4325863663435        4.66802502       3.56644355E-02
   4478.2703694625206        4.70552874       3.57901193E-02
   4479.1081525586978        4.71940565       3.59221622E-02
   4479.9459356548750        4.84859562       3.62301506E-02
   4480.7837187510522        4.94188595       3.62700634E-02
   4481.6215018472294        4.98674440       3.63937542E-02
   4482.4592849434066        4.95688677       3.64586972E-02
   4483.2970680395847        5.05583572       3.66316549E-02
   4484.1348511357619        5.05563354       3.67338434E-02
   4484.9726342319391        5.11271334       3.67895365E-02
   4485.8104173281163        5.19400835       3.68747897E-02
   4486.6482004242935        5.26016092       3.70724164E-02
   4487.4859835204707        5.33220434       3.72303016E-02
   4488.3237666166478        5.36581993       3.73334438E-02
   4489.1615497128250        5.39261866       3.74545977E-02
   4489.9993328090022        5.42629433       3.74202989E-02
   4490.8371159051794        5.37533760       3.72887626E-02
   4491.6748990013566        5.44562387       3.74290571E-02
   4492.5126820975347        5.42141056       3.73590253E-02
   4493.3504651937110        5.47585249       3.75855342E-02
   4494.1882482898891        5.59699535       3.78169492E-02
   4495.0260313860663        5.48585749       3.76011170E-02
   4495.8638144822435        5.44335938       3.75082344E-02
   4496.7015975784207        5.47354698       3.75161879E-02
   4497.5393806745979        5.58042622       3.76795903E-02
   4498.3771637707750        5.50311661       3.75623554E-02
   4499.2149468669522        5.53714132       3.75752300E-02
   4500.0527299631294        5.52866840       3.76484469E-02
   4500.8905130593066        5.48547220       3.76487821E-02
   4501.7282961554838        5.53754854       3.76195796E-02
   4502.5660792516610        5.55316830       3.76394950E-02
   4503.4038623478391        5.58088923       3.76246758E-02
   4504.2416454440163        5.51836109       3.75257432E-02
   4505.0794285401935        5.56698275       3.76900546E-02
   4505.9172116363707        5.57479858       3.77517156E-02
   4506.7549947325479        5.57043695       3.77208255E-02
   4507.5927778287250        5.54037142       3.77452970E-02
   4508.4305609249022        5.69203043       3.78735773E-02
   4509.2683440210794        5.64439774       3.78303900E-02
   4510.1061271172566        5.64149857       3.78574058E-02
   4510.9439102134338        5.63652277       3.77744846E-02
   4511.7816933096110        5.59843111       3.78270671E-02
   4512.6194764057882        5.52341270       3.77209932E-02
   4513.4572595019654        5.54172945       3.75775360E-02
   4514.2950425981435        5.56914139       3.76078449E-02
   4515.1328256943207        5.50713301       3.75871286E-02
   4515.9706087904979        5.59356737       3.75809595E-02
   4516.8083918866751        5.54210281       3.75386104E-02
   4517.6461749828522        5.53623581       3.75486650E-02
   4518.4839580790294        5.55836105       3.77202109E-02
   4519.3217411752066        5.52722549       3.76620591E-02
   4520.1595242713838        5.46299696       3.75643149E-02
   4520.9973073675610        5.52611637       3.77718285E-02
   4521.8350904637382        5.48001051       3.76826115E-02
   4522.6728735599154        5.42713404       3.74354646E-02
   4523.5106566560935        5.48611689       3.74851190E-02
   4524.3484397522707        5.49000025       3.75682302E-02
   4525.1862228484479        5.51830721       3.75675485E-02
   4526.0240059446251        5.46537113       3.75818871E-02
   4526.8617890408023        5.57794046       3.76993194E-02
   4527.6995721369794        5.62263584       3.77023369E-02
   4528.5373552331566        5.57585669       3.76444533E-02
   4529.3751383293338        5.61612988       3.76997851E-02
   4530.2129214255110        5.53728056       3.76386270E-02
   4531.0507045216882        5.48882914       3.75712216E-02
   4531.8884876178654        5.47075367       3.75188664E-02
   4532.7262707140426        5.54980946       3.75834629E-02
   4533.5640538102198        5.58039713       3.76406796E-02
   4534.4018369063979        5.57690048       3.76431905E-02
   4535.2396200025751        5.62372017       3.76920477E-02
   4536.0774030987523        5.56382227       3.77052240E-02
   4536.9151861949294        5.57506943       3.77149507E-02
   4537.7529692911066        5.55960321       3.77208628E-02
   4538.5907523872838        5.59253931       3.78157645E-02
   4539.4285354834610        5.67478657       3.79315242E-02
   4540.2663185796382        5.66151905       3.78836840E-02
   4541.1041016758154        5.66867685       3.79242338E-02
   4541.9418847719935        5.68212080       3.79158743E-02
   4542.7796678681698        5.66075373       3.79569158E-02
   4543.6174509643479        5.64071989       3.79270464E-02
   4544.4552340605251        5.63260365       3.79032567E-02
   4545.2930171567023        5.57306099       3.77972163E-02
   4546.1308002528795        5.58359098       3.76874842E-02
   4546.9685833490566        5.54847574       3.76763716E-02
   4547.8063664452338        5.55806208       3.76720540E-02
   4548.6441495414110        5.47672081       3.76013331E-02
   4549.4819326375882        5.48601723       3.75422873E-02
   4550.3197157337654        5.58274317       3.76982838E-02
   4551.1574988299426        5.56586313       3.77069600E-02
   4551.9952819261198        5.53025866       3.76498997E-02
   4552.8330650222979        5.55171251       3.76382992E-02
   4553.6708481184751        5.54028463       3.75404023E-02
   4554.5086312146523        5.51881170       3.76054905E-02
   4555.3464143108295        5.58408165       3.76660153E-02
   4556.1841974070066        5.52060699       3.76363210E-02
   4557.0219805031838        5.59968519       3.78584974E-02
   4557.8597635993610        5.55527687       3.77983153E-02
   4558.6975466955382        5.60443878       3.76605280E-02
   4559.5353297917154        5.60035324       3.76717001E-02
   4560.3731128878926        5.55575323       3.76972817E-02
   4561.2108959840698        5.54699230       3.77659574E-02
   4562.0486790802479        5.59288788       3.78463082E-02
   4562.8864621764242        5.61397171       3.78899164E-02
   4563.7242452726023        5.52828789       3.77667807E-02
   4564.5620283687795        5.57131100       3.77845578E-02
   4565.3998114649567        5.57238531       3.77088413E-02
   4566.2375945611338        5.61694908       3.78375128E-02
   4567.0753776573110        5.65876245       3.78647819E-02
   4567.9131607534882        5.59994173       3.78238335E-02
   4568.7509438496654        5.61512995       3.79006751E-02
   4569.5887269458426        5.66479874       3.79257686E-02
   4570.4265100420198        5.60477114       3.77420112E-02
   4571.2642931381970        5.57750320       3.77466716E-02
   4572.1020762343742        5.64926910       3.78588587E-02
   4572.9398593305523        5.61786318       3.78184654E-02
   4573.7776424267295        5.63162851       3.77761088E-02
   4574.6154255229067        5.60280418       3.77135836E-02
   4575.4532086190839        5.60737371       3.77757661E-02
   4576.2909917152610        5.61432505       3.77251506E-02
   4577.1287748114382        5.56058741       3.75883803E-02
   4577.9665579076154        5.59390688       3.77708562E-02
   4578.8043410037926        5.57342672       3.76986638E-02
   4579.6421240999698        5.54152870       3.76697853E-02
   4580.4799071961470        5.58009672       3.77053432E-02
   4581.3176902923242        5.55413961       3.75700332E-02
   4582.1554733885014        5.54545116       3.76562849E-02
   4582.9932564846786        5.69355488       3.77685688E-02
   4583.8310395808567        5.56638241       3.76853347E-02
   4584.6688226770339        5.58312511       3.76951657E-02
   4585.5066057732110        5.58654308       3.77428085E-02
   4586.3443888693882        5.60672998       3.76962051E-02
   4587.1821719655654        5.54934502       3.76570895E-02
   4588.0199550617426        5.53755474       3.77159975E-02
   4588.8577381579198        5.54367113       3.77526246E-02
   4589.6955212540970        5.49837399       3.76516394E-02
   4590.5333043502742        5.56602526       3.76971252E-02
   4591.3710874464514        5.60224342       3.78583670E-02
   4592.2088705426286        5.69151163       3.79024334E-02
   4593.0466536388067        5.61437178       3.78825255E-02
   4593.8844367349839        5.53417826       3.77427526E-02
   4594.7222198311611        5.52519274       3.77021618E-02
   4595.5600029273382        5.57315445       3.77768315E-02
   4596.3977860235154        5.56063223       3.77585404E-02
   4597.2355691196926        5.55710030       3.77200544E-02
   4598.0733522158698        5.60983038       3.77838798E-02
   4598.9111353120470        5.56618309       3.77966203E-02
   4599.7489184082242        5.58749533       3.77539583E-02
   4600.5867015044014        5.60905933       3.77589501E-02
   4601.4244846005786        5.55813551       3.76840532E-02
   4602.2622676967567        5.54243326       3.76918726E-02
   4603.1000507929330        5.46323442       3.76273878E-02
   4603.9378338891111        5.46828175       3.75651903E-02
   4604.7756169852883        5.50157881       3.75497527E-02
   4605.6134000814654        5.46713400       3.74984890E-02
   4606.4511831776426        5.53433466       3.77152264E-02
   4607.2889662738198        5.50337982       3.76850180E-02
   4608.1267493699970        5.53360033       3.76981013E-02
   4608.9645324661742        5.55805016       3.77574489E-02
   4609.8023155623514        5.58760023       3.78514193E-02
   4610.6400986585286        5.55173922       3.77022773E-02
   4611.4778817547067        5.50997257       3.76817323E-02
   4612.3156648508839        5.50676060       3.76561582E-02
   4613.1534479470611        5.54699516       3.77419591E-02
   4613.9912310432383        5.56334162       3.77431475E-02
   4614.8290141394154        5.58262587       3.76946479E-02
   4615.6667972355926        5.52675200       3.76424901E-02
   4616.5045803317698        5.48112965       3.75858285E-02
   4617.3423634279470        5.33368111       3.72360013E-02
   4618.1801465241242        5.38806343       3.72725651E-02
   4619.0179296203014        5.37711430       3.72938514E-02
   4619.8557127164786        5.45412970       3.74603383E-02
   4620.6934958126558        5.46692371       3.75656858E-02
   4621.5312789088330        5.44072485       3.75236906E-02
   4622.3690620050111        5.44021130       3.74602079E-02
   4623.2068451011883        5.45827055       3.75292711E-02
   4624.0446281973655        5.54415131       3.75863612E-02
   4624.8824112935426        5.50079584       3.75180803E-02
   4625.7201943897198        5.39769316       3.74060981E-02
   4626.5579774858970        5.42329884       3.73534039E-02
   4627.3957605820742        5.36020041       3.73554491E-02
   4628.2335436782514        5.40949488       3.74055579E-02
   4629.0713267744286        5.49024582       3.75547782E-02
   4629.9091098706058        5.45054531       3.75516824E-02
   4630.7468929667830        5.44973087       3.75269055E-02
   4631.5846760629611        5.44138002       3.75423096E-02
   4632.4224591591383        5.47779942       3.75903547E-02
   4633.2602422553155        5.44802094       3.74651477E-02
   4634.0980253514927        5.50047350       3.74735184E-02
   4634.9358084476698        5.49296474       3.75112258E-02
   4635.7735915438470        5.50139952       3.75544094E-02
   4636.6113746400242        5.54363680       3.76193114E-02
   4637.4491577362014        5.52413893       3.76303159E-02
   4638.2869408323786        5.58741903       3.76671478E-02
   4639.1247239285558        5.54703331       3.77180986E-02
   4639.9625070247330        5.56262779       3.78070399E-02
   4640.8002901209102        5.59402895       3.78433205E-02
   4641.6380732170874        5.57193041       3.78043950E-02
   4642.4758563132655        5.57875586       3.77056822E-02
   4643.3136394094427        5.54597330       3.76666076E-02
   4644.1514225056198        5.54557562       3.76440994E-02
   4644.9892056017970        5.58623409       3.78190055E-02
   4645.8269886979742        5.54190874       3.77647988E-02
   4646.6647717941514        5.54072905       3.77090350E-02
   4647.5025548903286        5.57064581       3.77136320E-02
   4648.3403379865058        5.57173538       3.76961865E-02
   4649.1781210826830        5.59599066       3.76726873E-02
   4650.0159041788602        5.55385303       3.76451053E-02
   4650.8536872750374        5.52177286       3.76208462E-02
   4651.6914703712146        5.61821127       3.77111398E-02
   4652.5292534673918        5.57770967       3.76896970E-02
   4653.3670365635699        5.55537271       3.76891680E-02
   4654.2048196597470        5.63632393       3.78064886E-02
   4655.0426027559242        5.59097910       3.77583914E-02
   4655.8803858521014        5.58639765       3.76980975E-02
   4656.7181689482786        5.59023714       3.77479792E-02
   4657.5559520444558        5.56946945       3.77687663E-02
   4658.3937351406330        5.60064363       3.77272591E-02
   4659.2315182368102        5.50461674       3.75546105E-02
   4660.0693013329874        5.48905849       3.74672860E-02
   4660.9070844291646        5.55047035       3.74603570E-02
   4661.7448675253418        5.45959806       3.74276415E-02
   4662.5826506215199        5.45930099       3.75074409E-02
   4663.4204337176971        5.50318050       3.76098938E-02
   4664.2582168138742        5.48091412       3.75294648E-02
   4665.0959999100514        5.50016022       3.74809988E-02
   4665.9337830062286        5.43509722       3.73331979E-02
   4666.7715661024058        5.41755295       3.74460816E-02
   4667.6093491985830        5.43731642       3.74260172E-02
   4668.4471322947602        5.42509985       3.74226198E-02
   4669.2849153909374        5.41906977       3.73861641E-02
   4670.1226984871146        5.37395859       3.73139158E-02
   4670.9604815832918        5.43282509       3.74321304E-02
   4671.7982646794699        5.44696617       3.74456868E-02
   4672.6360477756461        5.41424608       3.74317467E-02
   4673.4738308718242        5.39367628       3.73502970E-02
   4674.3116139680014        5.40946674       3.73523943E-02
   4675.1493970641786        5.41199923       3.73104885E-02
   4675.9871801603558        5.42991066       3.73921283E-02
   4676.8249632565330        5.39754868       3.73380594E-02
   4677.6627463527102        5.47996759       3.74747738E-02
   4678.5005294488874        5.45862198       3.74757834E-02
   4679.3383125450646        5.46517944       3.74689922E-02
   4680.1760956412418        5.45169544       3.73392105E-02
   4681.0138787374199        5.41094112       3.73019464E-02
   4681.8516618335962        5.43590689       3.73926349E-02
   4682.6894449297743        5.42706442       3.74311954E-02
   4683.5272280259505        5.38713551       3.73173803E-02
   4684.3650111221286        5.41002417       3.73234041E-02
   4685.2027942183058        5.46172714       3.74502242E-02
   4686.0405773144830        5.53789282       3.75276357E-02
   4686.8783604106602        5.56546021       3.75661403E-02
   4687.7161435068374        5.48823261       3.75470966E-02
   4688.5539266030146        5.48378277       3.74777019E-02
   4689.3917096991918        5.46575546       3.74354757E-02
   4690.2294927953690        5.47737265       3.75080854E-02
   4691.0672758915462        5.41987276       3.75504121E-02
   4691.9050589877243        5.50614166       3.75904441E-02
   4692.7428420839005        5.48808432       3.76125500E-02
   4693.5806251800786        5.51754332       3.76110114E-02
   4694.4184082762558        5.55377769       3.76998819E-02
   4695.2561913724330        5.44003248       3.76270860E-02
   4696.0939744686102        5.54543257       3.77199724E-02
   4696.9317575647874        5.48866034       3.76217030E-02
   4697.7695406609646        5.52879572       3.76587994E-02
   4698.6073237571418        5.51432562       3.77016030E-02
   4699.4451068533190        5.54825306       3.77363376E-02
   4700.2828899494962        5.52683973       3.76450643E-02
   4701.1206730456743        5.49957514       3.76580320E-02
   4701.9584561418515        5.52777576       3.77051234E-02
   4702.7962392380286        5.51878119       3.76375206E-02
   4703.6340223342058        5.47284698       3.75718959E-02
   4704.4718054303830        5.43494081       3.75533253E-02
   4705.3095885265602        5.40712547       3.74887325E-02
   4706.1473716227374        5.40526342       3.74588333E-02
   4706.9851547189146        5.24943018       3.71341780E-02
   4707.8229378150918        5.13372850       3.69858928E-02
   4708.6607209112690        5.12139750       3.68377045E-02
   4709.4985040074462        5.03818274       3.66598517E-02
   4710.3362871036234        4.94529533       3.65559012E-02
   4711.1740701998006        4.92406464       3.65863889E-02
   4712.0118532959787        5.01365042       3.66980210E-02
   4712.8496363921558        4.99588394       3.66429798E-02
   4713.6874194883330        5.04724598       3.67050804E-02
   4714.5252025845102        5.08119154       3.67621370E-02
   4715.3629856806874        5.11982965       3.68365534E-02
   4716.2007687768646        5.05175734       3.68320122E-02
   4717.0385518730418        5.16791153       3.69045660E-02
   4717.8763349692190        5.22402000       3.70256901E-02
   4718.7141180653962        5.24747086       3.70548628E-02
   4719.5519011615734        5.33168697       3.72236483E-02
   4720.3896842577506        5.31720114       3.72552946E-02
   4721.2274673539287        5.35073614       3.74310799E-02
   4722.0652504501049        5.38041449       3.75220701E-02
   4722.9030335462830        5.37843418       3.74691300E-02
   4723.7408166424602        5.40610170       3.75351496E-02
   4724.5785997386374        5.42478991       3.75725739E-02
   4725.4163828348146        5.39301682       3.75324152E-02
   4726.2541659309918        5.46771574       3.75833772E-02
   4727.0919490271690        5.43364716       3.75802480E-02
   4727.9297321233462        5.44891167       3.76537777E-02
   4728.7675152195234        5.46368742       3.76500450E-02
   4729.6052983157006        5.45631456       3.76119539E-02
   4730.4430814118787        5.47360039       3.76303792E-02
   4731.2808645080549        5.43113852       3.76232751E-02
   4732.1186476042330        5.38568926       3.75810117E-02
   4732.9564307004102        5.48961020       3.76464501E-02
   4733.7942137965874        5.41687775       3.75418290E-02
   4734.6319968927646        5.37000561       3.74411941E-02
   4735.4697799889418        5.44811058       3.74506824E-02
   4736.3075630851190        5.38042402       3.74170803E-02
   4737.1453461812962        5.42023945       3.74825373E-02
   4737.9831292774734        5.39073658       3.74838039E-02
   4738.8209123736506        5.36285973       3.74864265E-02
   4739.6586954698287        5.36079884       3.75119857E-02
   4740.4964785660050        5.33571529       3.74459215E-02
   4741.3342616621831        5.33095312       3.73797715E-02
   4742.1720447583593        5.34068155       3.74258198E-02
   4743.0098278545374        5.44543505       3.75569537E-02
   4743.8476109507146        5.44768906       3.76464762E-02
   4744.6853940468918        5.47198534       3.77124399E-02
   4745.5231771430690        5.51923656       3.77799869E-02
   4746.3609602392462        5.55622196       3.78597602E-02
   4747.1987433354234        5.52010441       3.77630740E-02
   4748.0365264316006        5.39316416       3.75888757E-02
   4748.8743095277778        5.49991417       3.77351791E-02
   4749.7120926239550        5.43947601       3.76743451E-02
   4750.5498757201331        5.45062923       3.76145989E-02
   4751.3876588163093        5.48032093       3.76154482E-02
   4752.2254419124874        5.41280174       3.75227742E-02
   4753.0632250086646        5.35920811       3.74669358E-02
   4753.9010081048418        5.41100740       3.76907103E-02
   4754.7387912010190        5.50071383       3.76939103E-02
   4755.5765742971962        5.45726919       3.76489162E-02
   4756.4143573933734        5.52056694       3.77276130E-02
   4757.2521404895506        5.45952225       3.76251787E-02
   4758.0899235857278        5.45797682       3.76323536E-02
   4758.9277066819050        5.50270414       3.76167893E-02
   4759.7654897780822        5.43076801       3.75451781E-02
   4760.6032728742593        5.41610765       3.76161300E-02
   4761.4410559704374        5.40430069       3.75558436E-02
   4762.2788390666146        5.45882225       3.76054272E-02
   4763.1166221627918        5.38993120       3.75274830E-02
   4763.9544052589690        5.43555021       3.76225524E-02
   4764.7921883551462        5.44286871       3.75993811E-02
   4765.6299714513234        5.39439344       3.76034118E-02
   4766.4677545475006        5.47785854       3.77169624E-02
   4767.3055376436778        5.44802618       3.76110934E-02
   4768.1433207398550        5.45384312       3.76211926E-02
   4768.9811038360322        5.43552685       3.76316532E-02
   4769.8188869322094        5.43942595       3.76181193E-02
   4770.6566700283875        5.44939137       3.75700817E-02
   4771.4944531245646        5.42023659       3.74732539E-02
   4772.3322362207418        5.38395119       3.75661775E-02
   4773.1700193169190        5.38361168       3.75986248E-02
   4774.0078024130962        5.44088793       3.76583561E-02
   4774.8455855092734        5.34883261       3.76575924E-02
   4775.6833686054506        5.38910151       3.76553982E-02
   4776.5211517016278        5.46814728       3.76564413E-02
   4777.3589347978050        5.42212868       3.76227722E-02
   4778.1967178939822        5.42852592       3.75366621E-02
   4779.0345009901594        5.37632704       3.75399217E-02
   4779.8722840863365        5.40010738       3.75311226E-02
   4780.7100671825137        5.40202618       3.75703946E-02
   4781.5478502786918        5.44701529       3.76643948E-02
   4782.3856333748690        5.40891981       3.76489647E-02
   4783.2234164710462        5.42061520       3.75419371E-02
   4784.0611995672234        5.39047480       3.74793187E-02
   4784.8989826634006        5.39150333       3.75834033E-02
   4785.7367657595778        5.41954279       3.77478600E-02
   4786.5745488557550        5.43704176       3.76146212E-02
   4787.4123319519322        5.38387012       3.74483466E-02
   4788.2501150481094        5.37799501       3.74646969E-02
   4789.0878981442875        5.42809486       3.74927819E-02
   4789.9256812404637        5.39004183       3.74733992E-02
   4790.7634643366418        5.37377596       3.75428945E-02
   4791.6012474328181        5.35755253       3.75277810E-02
   4792.4390305289962        5.29085302       3.73878293E-02
   4793.2768136251734        5.43312025       3.75713073E-02
   4794.1145967213506        5.39880419       3.74828167E-02
   4794.9523798175278        5.43004894       3.76204550E-02
   4795.7901629137050        5.47897911       3.77228037E-02
   4796.6279460098822        5.35418224       3.74924503E-02
   4797.4657291060594        5.33432674       3.75787392E-02
   4798.3035122022366        5.35998154       3.75635624E-02
   4799.1412952984138        5.34652567       3.74889486E-02
   4799.9790783945919        5.30934095       3.74549106E-02
   4800.8168614907681        5.35950708       3.75631191E-02
   4801.6546445869462        5.32062006       3.74959633E-02
   4802.4924276831234        5.42854357       3.76477316E-02
   4803.3302107793006        5.34615707       3.76790054E-02
   4804.1679938754778        5.40514946       3.77346128E-02
   4805.0057769716550        5.42562056       3.76912318E-02
   4805.8435600678322        5.33052397       3.75099070E-02
   4806.6813431640094        5.42682743       3.76879126E-02
   4807.5191262601866        5.40231514       3.75844426E-02
   4808.3569093563638        5.41547251       3.75507362E-02
   4809.1946924525419        5.36830711       3.74159701E-02
   4810.0324755487181        5.34455776       3.72902825E-02
   4810.8702586448962        5.32693863       3.72019224E-02
   4811.7080417410725        5.27888393       3.71813551E-02
   4812.5458248372506        5.26839828       3.71339172E-02
   4813.3836079334278        5.25279713       3.70157138E-02
   4814.2213910296050        5.23055983       3.70008424E-02
   4815.0591741257822        5.25046587       3.70545015E-02
   4815.8969572219594        5.27980185       3.72201912E-02
   4816.7347403181366        5.27904654       3.72468084E-02
   4817.5725234143138        5.28749418       3.72144543E-02
   4818.4103065104910        5.26785517       3.73518877E-02
   4819.2480896066681        5.32004166       3.74760181E-02
   4820.0858727028462        5.37679291       3.75861004E-02
   4820.9236557990225        5.40592241       3.76132205E-02
   4821.7614388952006        5.35884857       3.75705697E-02
   4822.5992219913778        5.29442549       3.74974348E-02
   4823.4370050875550        5.32662773       3.76024768E-02
   4824.2747881837322        5.36970472       3.77252735E-02
   4825.1125712799094        5.41794157       3.76855545E-02
   4825.9503543760866        5.47761297       3.78324874E-02
   4826.7881374722638        5.35911179       3.76948901E-02
   4827.6259205684410        5.36675024       3.76506448E-02
   4828.4637036646182        5.41825294       3.77785712E-02
   4829.3014867607963        5.41784668       3.77900787E-02
   4830.1392698569725        5.38030815       3.78233492E-02
   4830.9770529531506        5.35181665       3.77456211E-02
   4831.8148360493278        5.42176294       3.78251486E-02
   4832.6526191455050        5.40378141       3.77598815E-02
   4833.4904022416822        5.43093395       3.77702229E-02
   4834.3281853378594        5.45204639       3.78314815E-02
   4835.1659684340366        5.38051796       3.78096364E-02
   4836.0037515302138        5.44910908       3.78283076E-02
   4836.8415346263910        5.48561573       3.78644839E-02
   4837.6793177225682        5.44059801       3.79294306E-02
   4838.5171008187453        5.45434618       3.78474407E-02
   4839.3548839149225        5.45076895       3.78583074E-02
   4840.1926670111006        5.37951326       3.77652459E-02
   4841.0304501072778        5.43997860       3.78559604E-02
   4841.8682332034550        5.41409636       3.78650352E-02
   4842.7060162996322        5.40429688       3.77787389E-02
   4843.5437993958094        5.40255547       3.78355570E-02
   4844.3815824919866        5.46140099       3.79354209E-02
   4845.2193655881638        5.39970303       3.78430933E-02
   4846.0571486843410        5.36173916       3.76603976E-02
   4846.8949317805182        5.31547403       3.76850404E-02
   4847.7327148766954        5.31892347       3.76600362E-02
   4848.5704979728725        5.33673239       3.76540273E-02
   4849.4082810690497        5.28510380       3.76550779E-02
   4850.2460641652269        5.31687403       3.76342796E-02
   4851.0838472614050        5.31001139       3.75873968E-02
   4851.9216303575822        5.27206087       3.76170389E-02
   4852.7594134537594        5.34400463       3.76395993E-02
   4853.5971965499366        5.33460236       3.76545042E-02
   4854.4349796461138        5.37693834       3.77227552E-02
   4855.2727627422910        5.39574718       3.77445184E-02
   4856.1105458384682        5.42881012       3.78571860E-02
   4856.9483289346454        5.36612988       3.77226919E-02
   4857.7861120308226        5.37090302       3.77023295E-02
   4858.6238951270007        5.41567421       3.77070978E-02
   4859.4616782231769        5.43173361       3.78891937E-02
   4860.2994613193550        5.39094591       3.79061177E-02
   4861.1372444155322        5.38589001       3.79271805E-02
   4861.9750275117094        5.42596579       3.78441587E-02
   4862.8128106078866        5.46167660       3.78162339E-02
   4863.6505937040638        5.46453238       3.77454050E-02
   4864.4883768002410        5.44119072       3.77510674E-02
   4865.3261598964182        5.49958849       3.77676003E-02
   4866.1639429925954        5.38281393       3.77973616E-02
   4867.0017260887726        5.43996525       3.78534608E-02
   4867.8395091849497        5.46542025       3.78609784E-02
   4868.6772922811269        5.36126518       3.77898663E-02
   4869.5150753773050        5.47056007       3.78392637E-02
   4870.3528584734813        5.45397091       3.78230400E-02
   4871.1906415696594        5.42363548       3.78101878E-02
   4872.0284246658366        5.40472412       3.77939083E-02
   4872.8662077620138        5.48378325       3.79253328E-02
   4873.7039908581910        5.48494244       3.79419178E-02
   4874.5417739543682        5.40530348       3.77651900E-02
   4875.3795570505454        5.45260859       3.78136449E-02
   4876.2173401467226        5.39224386       3.77669595E-02
   4877.0551232428998        5.43440819       3.77689227E-02
   4877.8929063390769        5.40457106       3.78181301E-02
   4878.7306894352550        5.42263794       3.77394371E-02
   4879.5684725314313        5.38401318       3.76884006E-02
   4880.4062556276094        5.38814831       3.77494283E-02
   4881.2440387237857        5.38226318       3.77347320E-02
   4882.0818218199638        5.29723549       3.75803560E-02
   4882.9196049161410        5.34416485       3.77009809E-02
   4883.7573880123182        5.32941008       3.76345403E-02
   4884.5951711084954        5.34874010       3.75853367E-02
   4885.4329542046726        5.28501940       3.75935696E-02
   4886.2707373008498        5.41804743       3.76982540E-02
   4887.1085203970270        5.31351376       3.76003459E-02
   4887.9463034932041        5.27997875       3.75974290E-02
   4888.7840865893813        5.31274414       3.75806354E-02
   4889.6218696855594        5.30982924       3.75906788E-02
   4890.4596527817357        5.35258007       3.75641175E-02
   4891.2974358779138        5.30843687       3.75276282E-02
   4892.1352189740910        5.42313051       3.76642309E-02
   4892.9730020702682        5.38333321       3.76648530E-02
   4893.8107851664454        5.27615309       3.75343114E-02
   4894.6485682626226        5.33623314       3.76456417E-02
   4895.4863513587998        5.28742218       3.75528634E-02
   4896.3241344549770        5.28399801       3.74956280E-02
   4897.1619175511541        5.30997992       3.75246331E-02
   4897.9997006473313        5.24491549       3.74547206E-02
   4898.8374837435094        5.21127176       3.75151895E-02
   4899.6752668396857        5.27078819       3.75212803E-02
   4900.5130499358638        5.18967485       3.72938551E-02
   4901.3508330320410        5.14554691       3.72379385E-02
   4902.1886161282182        5.15246344       3.72563452E-02
   4903.0263992243954        5.17175531       3.73014621E-02
   4903.8641823205726        5.14084721       3.71907055E-02
   4904.7019654167498        5.11549330       3.71471718E-02
   4905.5397485129270        5.13977432       3.71397622E-02
   4906.3775316091042        5.08850336       3.70431244E-02
   4907.2153147052813        5.02738094       3.70221101E-02
   4908.0530978014585        5.05308867       3.70161794E-02
   4908.8908808976357        5.08325911       3.70657258E-02
   4909.7286639938138        4.99998808       3.68927792E-02
   4910.5664470899910        4.98877287       3.68909687E-02
   4911.4042301861682        4.97517920       3.68113257E-02
   4912.2420132823454        4.93922997       3.67707089E-02
   4913.0797963785226        4.86190557       3.65573429E-02
   4913.9175794746998        4.75048828       3.63741778E-02
   4914.7553625708770        4.75556707       3.61953713E-02
   4915.5931456670542        4.65606022       3.61046679E-02
   4916.4309287632313        4.63012838       3.61446477E-02
   4917.2687118594085        4.48431396       3.58278416E-02
   4918.1064949555857        4.43692636       3.55847329E-02
   4918.9442780517638        4.37768936       3.55445147E-02
   4919.7820611479401        4.38403749       3.55214067E-02
   4920.6198442441182        4.38649035       3.55151296E-02
   4921.4576273402954        4.47213507       3.56223024E-02
   4922.2954104364726        4.45233631       3.56794111E-02
   4923.1331935326498        4.50580072       3.58499996E-02
   4923.9709766288270        4.61172104       3.59776504E-02
   4924.8087597250042        4.52943182       3.58648412E-02
   4925.6465428211814        4.64414835       3.61280479E-02
   4926.4843259173585        4.68213606       3.61207314E-02
   4927.3221090135357        4.74664783       3.62235233E-02
   4928.1598921097138        4.83310318       3.63637544E-02
   4928.9976752058901        4.91560411       3.66049781E-02
   4929.8354583020682        4.87740707       3.65364254E-02
   4930.6732413982454        4.97628641       3.66507843E-02
   4931.5110244944226        4.96654081       3.67127582E-02
   4932.3488075905998        5.05220366       3.69341522E-02
   4933.1865906867770        5.04648972       3.68637927E-02
   4934.0243737829542        5.10042143       3.69611010E-02
   4934.8621568791314        5.11027718       3.69740464E-02
   4935.6999399753086        5.15509605       3.71165313E-02
   4936.5377230714857        5.14399767       3.70550454E-02
   4937.3755061676638        5.14963102       3.71313989E-02
   4938.2132892638401        5.26398516       3.72432098E-02
   4939.0510723600182        5.19073153       3.71528529E-02
   4939.8888554561945        5.20428228       3.71564478E-02
   4940.7266385523726        5.22870350       3.72959711E-02
   4941.5644216485498        5.24386644       3.72988805E-02
   4942.4022047447270        5.25626183       3.72532047E-02
   4943.2399878409042        5.23723316       3.72361057E-02
   4944.0777709370814        5.28678799       3.72484364E-02
   4944.9155540332586        5.24929619       3.71917263E-02
   4945.7533371294357        5.22881603       3.71496826E-02
   4946.5911202256129        5.18816471       3.70516330E-02
   4947.4289033217901        5.24099874       3.71811427E-02
   4948.2666864179682        5.24119663       3.71790305E-02
   4949.1044695141445        5.20230961       3.71543802E-02
   4949.9422526103226        5.24497843       3.71749699E-02
   4950.7800357064989        5.23111963       3.72303501E-02
   4951.6178188026770        5.22765779       3.70884687E-02
   4952.4556018988542        5.26496792       3.71684879E-02
   4953.2933849950314        5.24236679       3.71854752E-02
   4954.1311680912086        5.24463034       3.71159278E-02
   4954.9689511873858        5.23739576       3.72071974E-02
   4955.8067342835629        5.25705719       3.72205190E-02
   4956.6445173797401        5.25664425       3.71729136E-02
   4957.4823004759173        5.24249220       3.71956974E-02
   4958.3200835720945        5.28598976       3.72288376E-02
   4959.1578666682726        5.26096344       3.72084379E-02
   4959.9956497644489        5.27439928       3.72219644E-02
   4960.8334328606270        5.29204178       3.72860208E-02
   4961.6712159568042        5.28389311       3.72742973E-02
   4962.5089990529814        5.31858873       3.73950191E-02
   4963.3467821491586        5.33929396       3.73108983E-02
   4964.1845652453358        5.27682114       3.72043774E-02
   4965.0223483415130        5.27074814       3.71960178E-02
   4965.8601314376901        5.30165243       3.71959060E-02
   4966.6979145338673        5.28915834       3.71370427E-02
   4967.5356976300445        5.21662712       3.70359235E-02
   4968.3734807262226        5.25510502       3.71943936E-02
   4969.2112638223989        5.23783350       3.71184200E-02
   4970.0490469185770        5.26212168       3.71338204E-02
   4970.8868300147542        5.30817270       3.72334458E-02
   4971.7246131109314        5.29031229       3.71870957E-02
   4972.5623962071086        5.25620174       3.70640717E-02
   4973.4001793032858        5.26044941       3.71899866E-02
   4974.2379623994630        5.33007479       3.72730456E-02
   4975.0757454956401        5.25130033       3.72384377E-02
   4975.9135285918173        5.28734064       3.71937081E-02
   4976.7513116879945        5.25460815       3.71403024E-02
   4977.5890947841717        5.23191071       3.71099524E-02
   4978.4268778803489        5.20301914       3.69732641E-02
   4979.2646609765270        5.26388168       3.70668620E-02
   4980.1024440727042        5.19508505       3.69303338E-02
   4980.9402271688814        5.21407461       3.69572863E-02
   4981.7780102650586        5.20853519       3.70695926E-02
   4982.6157933612358        5.28383732       3.72084938E-02
   4983.4535764574130        5.31350136       3.71886306E-02
   4984.2913595535902        5.23260307       3.70836332E-02
   4985.1291426497673        5.26194477       3.69599424E-02
   4985.9669257459445        5.16643095       3.69056128E-02
   4986.8047088421217        5.17915583       3.68993543E-02
   4987.6424919382989        5.12084961       3.67677920E-02
   4988.4802750344770        5.10080099       3.67615558E-02
   4989.3180581306533        5.16431427       3.67416404E-02
   4990.1558412268314        5.12000799       3.67991216E-02
   4990.9936243230086        5.09115219       3.67096774E-02
   4991.8314074191858        5.10727406       3.66122425E-02
   4992.6691905153630        5.14180326       3.68211716E-02
   4993.5069736115402        5.20144272       3.68877128E-02
   4994.3447567077174        5.13318920       3.67384553E-02
   4995.1825398038945        5.15304232       3.67706977E-02
   4996.0203229000717        5.13387203       3.67036760E-02
   4996.8581059962489        5.11486912       3.66878062E-02
   4997.6958890924270        5.03345966       3.64511050E-02
   4998.5336721886033        5.04950619       3.65398563E-02
   4999.3714552847814        5.06604338       3.66416536E-02
   5000.2092383809586        4.99775791       3.64335962E-02
   5001.0470214771358        5.02087498       3.64563465E-02
   5001.8848045733130        5.01354551       3.63850556E-02
   5002.7225876694902        4.91255283       3.61105613E-02
   5003.5603707656674        4.88713074       3.61691043E-02
   5004.3981538618445        4.90992880       3.61878872E-02
   5005.2359369580217        4.81784058       3.61078307E-02
   5006.0737200541989        4.76518345       3.59240770E-02
   5006.9115031503770        4.78878689       3.60946171E-02
   5007.7492862465533        4.83953381       3.60811874E-02
   5008.5870693427314        4.78937340       3.59376073E-02
   5009.4248524389077        4.69466925       3.57630476E-02
   5010.2626355350858        4.63489628       3.55570875E-02
   5011.1004186312630        4.64475965       3.54744233E-02
   5011.9382017274402        4.56618404       3.53873111E-02
   5012.7759848236174        4.53662395       3.53053212E-02
   5013.6137679197946        4.60121775       3.53387594E-02
   5014.4515510159717        4.68121958       3.55070718E-02
   5015.2893341121489        4.71347380       3.56425010E-02
   5016.1271172083261        4.71085310       3.56145278E-02
   5016.9649003045033        4.70109177       3.56210992E-02
   5017.8026834006814        4.67220592       3.56826335E-02
   5018.6404664968577        4.74632168       3.56474817E-02
   5019.4782495930358        4.72822428       3.56348716E-02
   5020.3160326892121        4.75640297       3.58495302E-02
   5021.1538157853902        4.86321688       3.59920077E-02
   5021.9915988815674        4.87868738       3.60646509E-02
   5022.8293819777446        4.89151144       3.60540636E-02
   5023.6671650739218        4.96192884       3.61500680E-02
   5024.5049481700989        4.94263744       3.62499878E-02
   5025.3427312662761        5.00850439       3.63649093E-02
   5026.1805143624533        5.01569033       3.63479927E-02
   5027.0182974586305        4.92241240       3.61827090E-02
   5027.8560805548077        4.95004129       3.62148806E-02
   5028.6938636509858        4.94499779       3.62063162E-02
   5029.5316467471621        4.93950510       3.61142457E-02
   5030.3694298433402        4.94662619       3.61831859E-02
   5031.2072129395174        4.96914721       3.62101458E-02
   5032.0449960356946        4.91183567       3.61183584E-02
   5032.8827791318718        4.94053507       3.61106321E-02
   5033.7205622280489        4.90942049       3.61444615E-02
   5034.5583453242261        4.97096348       3.61896306E-02
   5035.3961284204033        4.92415810       3.61429863E-02
   5036.2339115165805        4.86281061       3.59720737E-02
   5037.0716946127577        4.87901163       3.58842276E-02
   5037.9094777089358        4.88956547       3.58346254E-02
   5038.7472608051130        4.82166958       3.57178226E-02
   5039.5850439012902        4.83654642       3.57722566E-02
   5040.4228269974674        4.83349085       3.57636511E-02
   5041.2606100936446        4.80932999       3.57959494E-02
   5042.0983931898218        4.82533979       3.57881598E-02
   5042.9361762859990        4.74157047       3.56442109E-02
   5043.7739593821761        4.67771578       3.54973748E-02
   5044.6117424783533        4.65071678       3.55249047E-02
   5045.4495255745305        4.74533033       3.56096663E-02
   5046.2873086707077        4.75086212       3.56066562E-02
   5047.1250917668849        4.76299000       3.57195847E-02
   5047.9628748630621        4.80842352       3.58306542E-02
   5048.8006579592402        4.79651642       3.58073823E-02
   5049.6384410554174        4.83236456       3.58860195E-02
   5050.4762241515946        4.81551647       3.58532518E-02
   5051.3140072477718        4.75970697       3.57478559E-02
   5052.1517903439490        4.75071573       3.56215835E-02
   5052.9895734401262        4.73441410       3.56343091E-02
   5053.8273565363033        4.81991196       3.57607082E-02
   5054.6651396324805        4.82109451       3.58152837E-02
   5055.5029227286577        4.80748415       3.58774476E-02
   5056.3407058248349        4.91984940       3.59753966E-02
   5057.1784889210121        4.92952776       3.61422859E-02
   5058.0162720171902        4.94959497       3.60558294E-02
   5058.8540551133665        4.90532303       3.64814997E-02
   5059.6918382095446        4.95268297       3.65917161E-02
   5060.5296213057218        4.96941471       3.61751989E-02
   5061.3674044018990        4.95606136       3.60592641E-02
   5062.2051874980762        4.96148252       3.61303054E-02
   5063.0429705942533        5.00771713       3.62275131E-02
   5063.8807536904305        5.06600809       3.63080688E-02
   5064.7185367866077        5.09786510       3.63042839E-02
   5065.5563198827849        5.11022806       3.63796093E-02
   5066.3941029789621        5.03062820       3.62666138E-02
   5067.2318860751402        5.03542900       3.62702385E-02
   5068.0696691713165        5.06704426       3.62800583E-02
   5068.9074522674946        5.10550261       3.63095142E-02
   5069.7452353636718        5.06769896       3.63395847E-02
   5070.5830184598490        5.06276655       3.63203995E-02
   5071.4208015560262        5.03657389       3.61776203E-02
   5072.2585846522034        5.03714657       3.61986570E-02
   5073.0963677483805        5.06136894       3.62841450E-02
   5073.9341508445577        5.11204481       3.63063700E-02
   5074.7719339407349        5.09915113       3.62532325E-02
   5075.6097170369121        5.02936792       3.62164937E-02
   5076.4475001330902        5.02009249       3.62183005E-02
   5077.2852832292665        5.03308249       3.62785086E-02
   5078.1230663254446        5.06179428       3.62969488E-02
   5078.9608494216209        5.06784630       3.63121033E-02
   5079.7986325177990        5.08396339       3.62859555E-02
   5080.6364156139762        5.09196806       3.62746231E-02
   5081.4741987101534        5.07767534       3.62157710E-02
   5082.3119818063306        5.07336903       3.62323485E-02
   5083.1497649025077        5.06492424       3.63153853E-02
   5083.9875479986849        4.99399805       3.62281464E-02
   5084.8253310948621        5.04473782       3.63440886E-02
   5085.6631141910393        5.05034447       3.63348909E-02
   5086.5008972872165        5.03272533       3.62222902E-02
   5087.3386803833946        5.03911495       3.62511724E-02
   5088.1764634795709        5.05488443       3.62373255E-02
   5089.0142465757490        5.05419159       3.63014825E-02
   5089.8520296719262        5.04200983       3.62360850E-02
   5090.6898127681034        5.11051702       3.63358185E-02
   5091.5275958642806        5.04686832       3.62456366E-02
   5092.3653789604577        5.07545948       3.62117328E-02
   5093.2031620566349        5.02827597       3.62189710E-02
   5094.0409451528121        5.04992533       3.62243131E-02
   5094.8787282489893        5.03529978       3.62651236E-02
   5095.7165113451665        5.02920055       3.62369753E-02
   5096.5542944413437        5.07546234       3.62676755E-02
   5097.3920775375209        5.07309008       3.62219922E-02
   5098.2298606336990        4.98718548       3.61273438E-02
   5099.0676437298762        4.98451996       3.61833014E-02
   5099.9054268260534        4.97519541       3.63083296E-02
   5100.7432099222306        5.02988815       3.62031683E-02
   5101.5809930184078        5.00070143       3.61754261E-02
   5102.4187761145849        4.99862814       3.62120867E-02
   5103.2565592107621        4.97114611       3.60577777E-02
   5104.0943423069393        5.03920984       3.62125337E-02
   5104.9321254031165        4.98517847       3.62528078E-02
   5105.7699084992937        5.03304720       3.62203419E-02
   5106.6076915954709        5.00164223       3.61924022E-02
   5107.4454746916490        5.04159594       3.63381170E-02
   5108.2832577878262        5.06198120       3.63337770E-02
   5109.1210408840034        5.06809855       3.63452584E-02
   5109.9588239801806        5.10787106       3.63619886E-02
   5110.7966070763578        5.02133274       3.62436250E-02
   5111.6343901725349        5.09982491       3.63401547E-02
   5112.4721732687121        5.05020714       3.63651812E-02
   5113.3099563648893        5.09670687       3.63567844E-02
   5114.1477394610665        5.09457779       3.63951661E-02
   5114.9855225572437        5.05926847       3.63176428E-02
   5115.8233056534209        5.10915756       3.64104025E-02
   5116.6610887495981        5.07475662       3.64088677E-02
   5117.4988718457753        5.04980564       3.63140330E-02
   5118.3366549419534        5.10022354       3.64636779E-02
   5119.1744380381306        5.05643749       3.64366584E-02
   5120.0122211343078        5.01919699       3.63846980E-02
   5120.8500042304850        5.09757376       3.64206359E-02
   5121.6877873266621        4.97741222       3.61747295E-02
   5122.5255704228393        5.00503159       3.62224914E-02
   5123.3633535190165        5.01731396       3.63311991E-02
   5124.2011366151937        4.97236681       3.63059752E-02
   5125.0389197113709        4.94395876       3.61204408E-02
   5125.8767028075490        4.93192434       3.60899642E-02
   5126.7144859037253        5.00863600       3.63263153E-02
   5127.5522689999034        4.97102118       3.63155790E-02
   5128.3900520960797        5.02828264       3.63139026E-02
   5129.2278351922578        4.94053841       3.61400954E-02
   5130.0656182884350        4.94208908       3.62216122E-02
   5130.9034013846122        4.98249054       3.62371616E-02
   5131.7411844807893        4.92091560       3.61093171E-02
   5132.5789675769665        4.94729471       3.62106338E-02
   5133.4167506731437        5.04379225       3.63731608E-02
   5134.2545337693209        5.06374788       3.64305563E-02
   5135.0923168654981        4.97363806       3.62254009E-02
   5135.9300999616753        5.01330376       3.62823382E-02
   5136.7678830578534        4.93945932       3.61966975E-02
   5137.6056661540297        4.91904974       3.61899771E-02
   5138.4434492502078        4.97091913       3.61988842E-02
   5139.2812323463850        4.94495821       3.62490788E-02
   5140.1190154425622        4.91386700       3.61279957E-02
   5140.9567985387393        4.97609186       3.61369587E-02
   5141.7945816349165        4.93500519       3.61557752E-02
   5142.6323647310937        4.92197418       3.61639448E-02
   5143.4701478272709        4.91099072       3.61443572E-02
   5144.3079309234481        4.97953844       3.61498222E-02
   5145.1457140196253        4.99885416       3.62087786E-02
   5145.9834971158034        4.91491938       3.61067727E-02
   5146.8212802119797        4.84058237       3.60289365E-02
   5147.6590633081578        4.81924963       3.59138474E-02
   5148.4968464043341        4.86512089       3.60039100E-02
   5149.3346295005122        4.84847450       3.60290036E-02
   5150.1724125966894        4.85325384       3.60381268E-02
   5151.0101956928665        4.80513573       3.59673016E-02
   5151.8479787890437        4.84820938       3.60061862E-02
   5152.6857618852209        4.87076378       3.60625498E-02
   5153.5235449813981        4.86945915       3.60312797E-02
   5154.3613280775753        4.79477215       3.59425060E-02
   5155.1991111737525        4.85225153       3.59908231E-02
   5156.0368942699297        4.91063213       3.61797661E-02
   5156.8746773661078        4.93246412       3.62491049E-02
   5157.7124604622841        4.88198805       3.62286717E-02
   5158.5502435584622        4.88064194       3.62296626E-02
   5159.3880266546394        4.88713598       3.62153687E-02
   5160.2258097508166        4.96766710       3.62262875E-02
   5161.0635928469937        4.86504078       3.61503586E-02
   5161.9013759431709        4.86310768       3.62431183E-02
   5162.7391590393481        4.86093807       3.61540169E-02
   5163.5769421355253        4.79682255       3.60783413E-02
   5164.4147252317025        4.76237345       3.60107981E-02
   5165.2525083278797        4.88292789       3.61657478E-02
   5166.0902914240569        4.79065228       3.60208489E-02
   5166.9280745202341        4.84384727       3.60087268E-02
   5167.7658576164122        4.82508183       3.59723344E-02
   5168.6036407125894        4.84708595       3.60383689E-02
   5169.4414238087666        4.84070158       3.60702090E-02
   5170.2792069049437        4.87832880       3.61767560E-02
   5171.1169900011209        4.83990526       3.60752195E-02
   5171.9547730972981        4.84884453       3.61375101E-02
   5172.7925561934753        4.89587498       3.61997373E-02
   5173.6303392896525        4.86697197       3.61633040E-02
   5174.4681223858297        4.83786964       3.60869803E-02
   5175.3059054820069        4.84154463       3.60887349E-02
   5176.1436885781841        4.84987879       3.61647978E-02
   5176.9814716743622        4.87454224       3.66507098E-02
   5177.8192547705394        4.95055723       3.63603048E-02
   5178.6570378667166        4.87360811       3.62339839E-02
   5179.4948209628938        4.90856981       3.62823941E-02
   5180.3326040590709        4.89153910       3.63020189E-02
   5181.1703871552481        4.86618710       3.61867882E-02
   5182.0081702514253        4.80479908       3.60608622E-02
   5182.8459533476025        4.84300280       3.61638293E-02
   5183.6837364437797        4.84437609       3.61832231E-02
   5184.5215195399569        4.88403893       3.62413824E-02
   5185.3593026361341        4.85056257       3.61826383E-02
   5186.1970857323122        4.84779406       3.62338684E-02
   5187.0348688284885        4.90073013       3.62804793E-02
   5187.8726519246666        4.78383780       3.60788107E-02
   5188.7104350208438        4.83273458       3.62059362E-02
   5189.5482181170210        4.83554029       3.61804813E-02
   5190.3860012131981        4.82437849       3.61673050E-02
   5191.2237843093753        4.81015158       3.61992903E-02
   5192.0615674055525        4.83994007       3.62898931E-02
   5192.8993505017297        4.78862906       3.61791663E-02
   5193.7371335979069        4.82442188       3.61850262E-02
   5194.5749166940841        4.81820297       3.61120515E-02
   5195.4126997902622        4.82524014       3.61973159E-02
   5196.2504828864385        4.83813429       3.62500697E-02
   5197.0882659826166        4.78772020       3.61421183E-02
   5197.9260490787929        4.78109312       3.61562036E-02
   5198.7638321749710        4.80900526       3.61455306E-02
   5199.6016152711481        4.77575445       3.62005644E-02
   5200.4393983673253        4.86445999       3.62846032E-02
   5201.2771814635025        4.87163115       3.62989381E-02
   5202.1149645596797        4.90061378       3.64347808E-02
   5202.9527476558569        4.96175003       3.65462452E-02
   5203.7905307520341        4.94920492       3.66098434E-02
   5204.6283138482113        4.93790531       3.65569741E-02
   5205.4660969443885        4.90873194       3.64693068E-02
   5206.3038800405666        5.00109100       3.65963094E-02
   5207.1416631367429        4.98525429       3.65301594E-02
   5207.9794462329210        4.98359632       3.65109071E-02
   5208.8172293290982        4.95216370       3.65617312E-02
   5209.6550124252753        4.91423941       3.65598723E-02
   5210.4927955214525        4.90042305       3.64970751E-02
   5211.3305786176297        4.87395287       3.64586934E-02
   5212.1683617138069        4.82012415       3.64111438E-02
   5213.0061448099841        4.83389473       3.63919735E-02
   5213.8439279061613        4.82206154       3.64694148E-02
   5214.6817110023385        4.85077810       3.64172682E-02
   5215.5194940985166        4.85958910       3.63381580E-02
   5216.3572771946929        4.83973551       3.63224596E-02
   5217.1950602908710        4.88452101       3.64077836E-02
   5218.0328433870473        4.87479687       3.63614000E-02
   5218.8706264832254        4.78626156       3.62580083E-02
   5219.7084095794025        4.87027216       3.63970399E-02
   5220.5461926755797        4.82359695       3.62931900E-02
   5221.3839757717569        4.79361343       3.63273881E-02
   5222.2217588679341        4.84587955       3.64211537E-02
   5223.0595419641113        4.79685450       3.63603756E-02
   5223.8973250602885        4.85264969       3.63807119E-02
   5224.7351081564657        4.84364557       3.63852680E-02
   5225.5728912526429        4.81535006       3.63424681E-02
   5226.4106743488210        4.86237526       3.63687389E-02


==> figures/ground-folded/20210709_tic3788_b.dat <==
5.940497663919429760e+04 1.305602735523647695e+00 1.110526590065218262e-02
5.940497672211900499e+04 1.324752688549147628e+00 9.154174511842109660e-03
5.940497682001042267e+04 1.318710928810136407e+00 9.103091404234604778e-03
5.940497691790184763e+04 1.324169452727327556e+00 9.141561127170806308e-03
5.940497701579326531e+04 1.335064137145597352e+00 9.179583236434763968e-03
5.940497711368469027e+04 1.336627830379803594e+00 9.179363338975028014e-03
5.940497721157611522e+04 1.350163594206928108e+00 9.242911019199790551e-03
5.940497730946754018e+04 1.353694600867797471e+00 9.255603370113753281e-03
5.940497740735895786e+04 1.356702485023075999e+00 9.293114558213770235e-03
5.940497750525038282e+04 1.323835778968122323e+00 9.129646160490964210e-03
5.940497760314180778e+04 1.311014845340350510e+00 9.038737319234628129e-03
5.940497770103323273e+04 1.305837579245268776e+00 9.027191120833355856e-03
5.940497779892465041e+04 1.325276550760750682e+00 9.200778740579214007e-03
5.940497789681607537e+04 1.310308729728446586e+00 9.060917011412879252e-03
5.940497799470750033e+04 1.318188202247191132e+00 9.115902228519446801e-03
5.940497809259892529e+04 1.306380120215659080e+00 9.031145905247468103e-03
5.940497819049035024e+04 1.296066515675883046e+00 8.971548179671778520e-03
5.940497828838176792e+04 1.322646930691573353e+00 9.168835980001177610e-03
5.940497838627319288e+04 1.304354186951060202e+00 9.084979555208710575e-03
5.940497848416461784e+04 1.291749761607771996e+00 8.948459112095278126e-03
5.940497858205603552e+04 1.297097478104044299e+00 8.987560326596831517e-03
5.940497867994746048e+04 1.297833112001973266e+00 8.970317500520763945e-03
5.940497877783888543e+04 1.272852272839885446e+00 8.829133296456181945e-03
5.940497887573031039e+04 1.287566083901197755e+00 8.937411062352925914e-03
5.940497897362173535e+04 1.274164909279006830e+00 8.830070411973761288e-03
5.940497907151315303e+04 1.258214736800230771e+00 8.727810031564255458e-03
5.940497916940457799e+04 1.265119845832472389e+00 8.775063451802803116e-03
5.940497926729600294e+04 1.279426563752456447e+00 8.871462049477731038e-03
5.940497936518742790e+04 1.288603636921356710e+00 8.894407977590397529e-03
5.940497946307884558e+04 1.277651176141733513e+00 8.880590302867929359e-03
5.940497956097027054e+04 1.291425787265410685e+00 8.969838420107274432e-03
5.940497965886168822e+04 1.269670403671326664e+00 8.807807247036279416e-03
5.940497975675311318e+04 1.274124078940068738e+00 8.881014607491445612e-03
5.940497985464453086e+04 1.278076895235670252e+00 8.860866733713536336e-03
5.940497995253595582e+04 1.286022616581207645e+00 8.971324813309167548e-03
5.940498005042738077e+04 1.288162359046003402e+00 8.952711692984179070e-03
5.940498014831880573e+04 1.287551449327878794e+00 8.957584204008687753e-03
5.940498024621023069e+04 1.289841030877125094e+00 8.940536474364655858e-03
5.940498034410164837e+04 1.325518367017954002e+00 9.177316677675394566e-03
5.940498044199307333e+04 1.293101466082166695e+00 8.959602184335781552e-03
5.940498053988449828e+04 1.318112545287012161e+00 9.142893020544679700e-03
5.940498063777591597e+04 1.316675456227984764e+00 9.143175096997921761e-03
5.940498073566734092e+04 1.310664605873261390e+00 9.058261882541922966e-03
5.940498083355876588e+04 1.313232343574022964e+00 9.062154760299168457e-03
5.940498093145019084e+04 1.321535025138016239e+00 9.113245124661233446e-03
5.940498102934161579e+04 1.333307417392940009e+00 9.197626078773848968e-03
5.940498112723303348e+04 1.348687753113753107e+00 9.289453122573664359e-03
5.940498122512445843e+04 1.355783828694437032e+00 9.366124197211030469e-03
5.940498132301588339e+04 1.365581241528598166e+00 9.398083031331216919e-03
5.940498142090730107e+04 1.343656241928113060e+00 9.241278667315281498e-03
5.940498151879872603e+04 1.384608616520108360e+00 9.520658937490999313e-03
5.940498161669015099e+04 1.362282970903750501e+00 9.348231486425460923e-03
5.940498171458157594e+04 1.362094903234309040e+00 9.346282451644375572e-03
5.940498181247300090e+04 1.379548482791562947e+00 9.473038240575267638e-03
5.940498191036441858e+04 1.346915553696455436e+00 9.264816824166686657e-03
5.940498200825584354e+04 1.353484512860890998e+00 9.327969325728427061e-03
5.940498210614726850e+04 1.348512079117474727e+00 9.276235596266672184e-03
5.940498220403868618e+04 1.344342588857794896e+00 9.324342442578230361e-03
5.940498230193011113e+04 1.345629454279886117e+00 9.345301013694750497e-03
5.940498239982153609e+04 1.338986546082462592e+00 9.298402915204720051e-03
5.940498249771295377e+04 1.317671334405263517e+00 9.100739245285108248e-03
5.940498259560437873e+04 1.331537025513378936e+00 9.218339711412879001e-03
5.940498269349580369e+04 1.328440051696960333e+00 9.218969599701875434e-03
5.940498279138722137e+04 1.317655347259949483e+00 9.120313903829451938e-03
5.940498288927864633e+04 1.304209700125830151e+00 9.044164387618420370e-03
5.940498298717007128e+04 1.330585455895187730e+00 9.244727077757955783e-03
5.940498308506149624e+04 1.318755741502576351e+00 9.153601987134631773e-03
5.940498318295291392e+04 1.317590049183690937e+00 9.166785871412050368e-03
5.940498328084433888e+04 1.302119320764276722e+00 9.025057311055949619e-03
5.940498337873576384e+04 1.316952556020659859e+00 9.120392026148938652e-03
5.940498347662718152e+04 1.304668882284379494e+00 9.029524765242571277e-03
5.940498357451860647e+04 1.333243362798683496e+00 9.242154530145707536e-03
5.940498367241003143e+04 1.321492051321626615e+00 9.182413599718797573e-03
5.940498377030145639e+04 1.336980776046684527e+00 9.245855429943189430e-03
5.940498386819288135e+04 1.339620106059738802e+00 9.242747026595547755e-03
5.940498396608429903e+04 1.333315156637674859e+00 9.233185846016343443e-03
5.940498406397572398e+04 1.332714859716311429e+00 9.245957796646121427e-03
5.940498416186714894e+04 1.319061451956762943e+00 9.166725393602701347e-03
5.940498425975856662e+04 1.332812941032474940e+00 9.250620189138801172e-03
5.940498435764999158e+04 1.322850356294536844e+00 9.167037098338355963e-03
5.940498445554141654e+04 1.337349427681579606e+00 9.252053781071682692e-03
5.940498455343284149e+04 1.329335028467193869e+00 9.240157572867398195e-03
5.940498465132425918e+04 1.337776811985153635e+00 9.280175744377330491e-03
5.940498474921568413e+04 1.335715809418644096e+00 9.263658927134233237e-03
5.940498484710710909e+04 1.334496741131399489e+00 9.225821128657661283e-03
5.940498494499852677e+04 1.343070533189881566e+00 9.298983788030434558e-03
5.940498504288995173e+04 1.344340751375927345e+00 9.290395314191242371e-03
5.940498514078137669e+04 1.330621036557079861e+00 9.207359529061934916e-03
5.940498523867280164e+04 1.345805409526867003e+00 9.337007032550803665e-03
5.940498533656421932e+04 1.341343541738319933e+00 9.290271394242943098e-03
5.940498543445564428e+04 1.341280932749034038e+00 9.307062542883302175e-03
5.940498553234706924e+04 1.334974853833232888e+00 9.284408327787575799e-03
5.940498563023848692e+04 1.340070778862813228e+00 9.376588016110996154e-03
5.940498572812991188e+04 1.338921059118876489e+00 9.386882332611869509e-03
5.940498582602133683e+04 1.342394085300864237e+00 9.363992502113902341e-03
5.940498592391276179e+04 1.354448914282263994e+00 9.446113194569621604e-03
5.940498602180417947e+04 1.322134015669311324e+00 9.162088888742678933e-03
5.940498611969560443e+04 1.359928949738426152e+00 9.431064457695323769e-03
5.940498621758702939e+04 1.347538528101287714e+00 9.371742232896086711e-03
5.940498631547845434e+04 1.329231887893274955e+00 9.236441709801666844e-03
5.940498641336987203e+04 1.321321425046876552e+00 9.269604934927955231e-03
5.940498651126129698e+04 1.313808784549416186e+00 9.297421251131815154e-03
5.940498660915272194e+04 1.304455082374883501e+00 9.248120113242866772e-03
5.940498670704413962e+04 1.313755289051350639e+00 9.288921523766856606e-03
5.940498680493556458e+04 1.306495294018625852e+00 9.184947101429320401e-03
5.940498690282698954e+04 1.311480369336010199e+00 9.256057127463813636e-03
5.940498700071840722e+04 1.313877229800629598e+00 9.386759848508688386e-03
5.940498709860983217e+04 1.307662381385837458e+00 9.334644560722695286e-03
5.940498719650125713e+04 1.310781499519926951e+00 9.277865871666693409e-03
5.940498729439267481e+04 1.301421805633830697e+00 9.155119597900255105e-03
5.940498739228409977e+04 1.307206494598166513e+00 9.203735456052511074e-03
5.940498749017552473e+04 1.313890114518361019e+00 9.265507295179491176e-03
5.940498758806694241e+04 1.301699709672287542e+00 9.172754688376557122e-03
5.940498768595836736e+04 1.304851468052681263e+00 9.207512158913255113e-03
5.940498778384979232e+04 1.311460865642465112e+00 9.220228961327899680e-03
5.940498788174121728e+04 1.324901449588108404e+00 9.289492936604602791e-03
5.940498797963263496e+04 1.306207329317269128e+00 9.142653372264547898e-03
5.940498807752405992e+04 1.314915055890615081e+00 9.199744585094286539e-03
5.940498817541548487e+04 1.316084877510783402e+00 9.206756646115910742e-03
5.940498827330690256e+04 1.296475991418230445e+00 9.069706846591953087e-03
5.940498837119832751e+04 1.306199372454637242e+00 9.090672363041823328e-03
5.940498846908975247e+04 1.298562840738168189e+00 9.061613305623395995e-03
5.940498856698117015e+04 1.298407374273275794e+00 9.042157275499318123e-03
5.940498866487259511e+04 1.286819555129060655e+00 8.961608675961614187e-03
5.940498876276402007e+04 1.289755979278066400e+00 9.022109063043872584e-03
5.940498886065543775e+04 1.299641013851661198e+00 9.082329525054555486e-03
5.940498895854686270e+04 1.292809560639704536e+00 9.035712153880178996e-03
5.940498905643828766e+04 1.319847297508141004e+00 9.224583199048650567e-03
5.940498915432970534e+04 1.319373579566833765e+00 9.169247726264170492e-03
5.940498925222113030e+04 1.315639415523463862e+00 9.175875271618959966e-03
5.940498935011255526e+04 1.318696103141238085e+00 9.187278420214023411e-03
5.940498944800397294e+04 1.330983308951830146e+00 9.275253991294557521e-03
5.940498954589539790e+04 1.309509927117366246e+00 9.121125076916362928e-03
5.940498964378682285e+04 1.320871714107751504e+00 9.213363225257885716e-03
5.940498974167824053e+04 1.317775153207860983e+00 9.195391493294338345e-03
5.940498983956966549e+04 1.323573810866371714e+00 9.220862967063295570e-03
5.940498993746109045e+04 1.279690668363087092e+00 8.912516906549938084e-03
5.940499003535250813e+04 1.296585353717548461e+00 8.992163756699596278e-03
5.940499013324393309e+04 1.305486128779602018e+00 9.053073144304236985e-03
5.940499023113535804e+04 1.311168017713634670e+00 9.080921519051255580e-03
5.940499032902677573e+04 1.317808054588371913e+00 9.157272636405573360e-03
5.940499042691820068e+04 1.296365730468730604e+00 8.999742861715004719e-03
5.940499052480962564e+04 1.313181409744409001e+00 9.110009706320252795e-03
5.940499062270104332e+04 1.308777002168426851e+00 9.090599430985595725e-03
5.940499072059246828e+04 1.308969126323446419e+00 9.125318720559882912e-03
5.940499081848389324e+04 1.299368501498300521e+00 9.043968483134814593e-03
5.940499091637531092e+04 1.290857522421156478e+00 9.043080415247824189e-03
5.940499101426673587e+04 1.301812105701552369e+00 9.129823551183392782e-03
5.940499111215816083e+04 1.300109269208542750e+00 9.121301717249013716e-03
5.940499121004957851e+04 1.308029703169276026e+00 9.165044033152583772e-03
5.940499130794100347e+04 1.315025367372101961e+00 9.219210594365418246e-03
5.940499140583242843e+04 1.294453614057688107e+00 9.068830054932109155e-03
5.940499150372384611e+04 1.277964634352641626e+00 8.936344162712240094e-03
5.940499160161527107e+04 1.302271391961997482e+00 9.082506384561737228e-03
5.940499169950669602e+04 1.287698477063624836e+00 8.993664092703756302e-03
5.940499179739811370e+04 1.291326586954994138e+00 9.015548775504460960e-03
5.940499189528953866e+04 1.294169893593198450e+00 9.055582124813279024e-03
5.940499199318096362e+04 1.283139764733964183e+00 8.958388535001643102e-03
5.940499209107238130e+04 1.293580057005836226e+00 9.051020867272158502e-03
5.940499218896380626e+04 1.287092651119132736e+00 8.976166246997685158e-03
5.940499228685523121e+04 1.275201894317048890e+00 8.908406514972534024e-03
5.940499238474664890e+04 1.301380597582686427e+00 9.114272992676787644e-03
5.940499248263807385e+04 1.266621579957631694e+00 8.847695940939492160e-03
5.940499258052949881e+04 1.282829807900391916e+00 8.996192517240332240e-03
5.940499267842091649e+04 1.257846430382543401e+00 8.854694777539792727e-03
5.940499277631234145e+04 1.269801744089724682e+00 8.908153138374562061e-03
5.940499287420376641e+04 1.284331372157957674e+00 8.973103750184877395e-03
5.940499297209518409e+04 1.293965817229578485e+00 9.016633275847684564e-03
5.940499306998660904e+04 1.321068809764187391e+00 9.197263535006470342e-03
5.940499316787803400e+04 1.318572150612863814e+00 9.171743233154545580e-03
5.940499326576945168e+04 1.335764294788732265e+00 9.313246043117577935e-03
5.940499336366087664e+04 1.316065664716562500e+00 9.195271212412587172e-03
5.940499346155230160e+04 1.306018899599941108e+00 9.113063486686839507e-03
5.940499355944371928e+04 1.313044593805968718e+00 9.169797827078213573e-03
5.940499365733514423e+04 1.305594333735178303e+00 9.110265735368579601e-03
5.940499375522656919e+04 1.300944458972863149e+00 9.115458013795790793e-03
5.940499385311798687e+04 1.298932752559601944e+00 9.104435650510354916e-03
5.940499395100940455e+04 1.299024915995688811e+00 9.098603971195629372e-03
5.940499404890082951e+04 1.303427768437429357e+00 9.118320466567270133e-03
5.940499414679225447e+04 1.310301815854124419e+00 9.203764007977678976e-03
5.940499424468367215e+04 1.305416306976227458e+00 9.149473566250610618e-03
5.940499434257509711e+04 1.306421594359787219e+00 9.147160195124131796e-03
5.940499444046652206e+04 1.320721245834336477e+00 9.255163729315488488e-03
5.940499453835793975e+04 1.311148545329663406e+00 9.112697758280980873e-03
5.940499463624936470e+04 1.309593791364480619e+00 9.139317644957348913e-03
5.940499473414078966e+04 1.336768626368429969e+00 9.388167005615873431e-03
5.940499483203220734e+04 1.311894752410962983e+00 9.121622088118175320e-03
5.940499492992363230e+04 1.305648661045055281e+00 9.106059977392107901e-03
5.940499502781505726e+04 1.311623824451410680e+00 9.128444400516071144e-03
5.940499512570647494e+04 1.304538625361061577e+00 9.148027250628958107e-03
5.940499522359789989e+04 1.301842450172494337e+00 9.093052258246060726e-03
5.940499532148932485e+04 1.301611428195053266e+00 9.113648834296175782e-03
5.940499541938074253e+04 1.281869336909252644e+00 8.974948386934166952e-03
5.940499551727216749e+04 1.296397142165790051e+00 9.105308291320531391e-03
5.940499561516358517e+04 1.307553786855138789e+00 9.196032619574035991e-03
5.940499571305501013e+04 1.295666331272089078e+00 9.077540220950221922e-03
5.940499581094642781e+04 1.274592522531990069e+00 8.916892378127821636e-03
5.940499590883785277e+04 1.278341512520448031e+00 8.939010216506617160e-03
5.940499600672927772e+04 1.294807021991254192e+00 9.074851938885806005e-03
5.940499610462069541e+04 1.289871188487471176e+00 9.008286118840752241e-03
5.940499620251212036e+04 1.268821996279540176e+00 8.868052391145462773e-03
5.940499630040354532e+04 1.276921808931769320e+00 8.898588295640835408e-03
5.940499639829496300e+04 1.272259447060243742e+00 8.911489704618366994e-03
5.940499649618638068e+04 1.287962565881460408e+00 9.049244538952217615e-03
5.940499659407780564e+04 1.278826196232738077e+00 8.956137289752719513e-03
5.940499669196923060e+04 1.267285752722645986e+00 8.862273354782223070e-03
5.940499678986064828e+04 1.276440785307156434e+00 8.957287653125634713e-03
5.940499688775207323e+04 1.265703120655575331e+00 8.910098878973661193e-03
5.940499698564349819e+04 1.279603003886939261e+00 8.963170543782416136e-03
5.940499708353491587e+04 1.273327586815269807e+00 8.917173153415598394e-03
5.940499718142634083e+04 1.274855845276025246e+00 8.944699402716853320e-03
5.940499727931776579e+04 1.274172859054080398e+00 8.907881495949766804e-03
5.940499737720918347e+04 1.292355334977457026e+00 9.087375498420004888e-03
5.940499747510060115e+04 1.289284714392729958e+00 9.040381502252234705e-03
5.940499757299202611e+04 1.284772818342880818e+00 8.985749692354725107e-03
5.940499767088345106e+04 1.289044489166197405e+00 9.011583647198532707e-03
5.940499776877486875e+04 1.293733063787689597e+00 9.042163667046038827e-03
5.940499786666629370e+04 1.286330629538438464e+00 8.940038201976165805e-03
5.940499796455771866e+04 1.305901738557737168e+00 9.150675837812713778e-03
5.940499806244913634e+04 1.306674700982270787e+00 9.132564761466111652e-03
5.940499816034056130e+04 1.306944156061196960e+00 9.153116957954619479e-03
5.940499825823198626e+04 1.313037869014191283e+00 9.196809417931070194e-03
5.940499835612340394e+04 1.301529131492309421e+00 9.066956388263734679e-03
5.940499845401482889e+04 1.316392539824738028e+00 9.234319666477830771e-03
5.940499855190625385e+04 1.326710608513839151e+00 9.297898851553115102e-03
5.940499864979767153e+04 1.309962847135985653e+00 9.175688454696732943e-03
5.940499874768908921e+04 1.341997145699087568e+00 9.356576458823592096e-03
5.940499884558051417e+04 1.329240537265404587e+00 9.274190983035456720e-03
5.940499894347193913e+04 1.319261685775481974e+00 9.180849344963602429e-03
5.940499904136335681e+04 1.335497900948982686e+00 9.275005506981782305e-03
5.940499913925478177e+04 1.339144898652589122e+00 9.314087928077330672e-03
5.940499923714620672e+04 1.323378671397595241e+00 9.217193891307750089e-03
5.940499933503762441e+04 1.313108262129862203e+00 9.134382218621244290e-03
5.940499943292904209e+04 1.313831480967289300e+00 9.184194768254466679e-03
5.940499953082046704e+04 1.332888713194506414e+00 9.288729001369972621e-03
5.940499962871189200e+04 1.314698380987632920e+00 9.164264507264829190e-03
5.940499972660330968e+04 1.309949408077026867e+00 9.123170548492307019e-03
5.940499982449473464e+04 1.336966771498621087e+00 9.313945025604146097e-03
5.940499992238615232e+04 1.322960383329732093e+00 9.206832552673367004e-03
5.940500002027757728e+04 1.321536316389910093e+00 9.193163670490238706e-03
5.940500011816899496e+04 1.332946656343998670e+00 9.297775656855225904e-03
5.940500021606041992e+04 1.324072796252292683e+00 9.201631636390138549e-03
5.940500031395184487e+04 1.327592181162226659e+00 9.287539384403657380e-03
5.940500041184326255e+04 1.325664945502085024e+00 9.253224926692863936e-03
5.940500050973468751e+04 1.332237183003182501e+00 9.278837516103043831e-03
5.940500060762611247e+04 1.316998328798180351e+00 9.217250974926123955e-03
5.940500070551753015e+04 1.315207931282400544e+00 9.193527976541908051e-03


==> figures/ground-folded/20210709_tic3788_g.dat <==
5.940497660535736941e+04 4.284360189573460098e-01 1.041461544592566790e+00
5.940497662422757276e+04 1.812396694214876192e+01 2.737783933609520548e-01
5.940497665685805259e+04 1.810743245969097259e+01 2.802019357798292143e-01
5.940497668948853243e+04 1.756647654764695332e+01 2.648977530824768167e-01
5.940497672211900499e+04 1.789186383839459182e+01 2.703676263681021319e-01
5.940497675474947755e+04 1.816501529548715510e+01 2.717514067073713568e-01
5.940497678737995011e+04 1.762179326701363635e+01 2.651172741247030951e-01
5.940497682001042267e+04 1.782106538174848254e+01 2.733428843316225709e-01
5.940497685264089523e+04 1.772582481597203952e+01 2.612355371213886390e-01
5.940497688527137507e+04 1.795597864004722766e+01 2.699347554025667839e-01
5.940497691790184763e+04 1.836940588789255813e+01 2.822395084571375223e-01
5.940497695053232019e+04 1.815842170425795388e+01 2.836000295702561513e-01
5.940497698316279275e+04 1.776790389853032082e+01 2.546821162062366528e-01
5.940497701579327259e+04 1.784021703169456785e+01 2.671409174946578480e-01
5.940497704842374515e+04 1.836467917634891123e+01 2.821408525850363502e-01
5.940497708105421771e+04 1.779742119967994896e+01 2.575694525177865124e-01
5.940497711368469027e+04 1.801667677380230614e+01 2.696852866774340773e-01
5.940497714631516283e+04 1.829440366480925917e+01 2.730552530005260770e-01
5.940497717894564266e+04 1.844094393386041375e+01 2.760737016989416315e-01
5.940497721157611522e+04 1.826925731273557574e+01 2.759131433446322390e-01
5.940497724420659506e+04 1.805653072435713113e+01 2.742288079251862243e-01
5.940497727683706762e+04 1.824513930911099990e+01 2.705902810775246969e-01
5.940497730946754018e+04 1.865664804317387748e+01 2.746485734191699835e-01
5.940497734209801274e+04 1.860253933950158611e+01 2.865453694686319053e-01
5.940497737472848530e+04 1.788167869092429996e+01 2.573573234686805655e-01
5.940497740735895786e+04 1.837059483126868642e+01 2.705799974242406036e-01
5.940497743998943042e+04 1.787816785878338521e+01 2.694605379925015254e-01
5.940497747261990298e+04 1.822103621649235095e+01 2.789675001313356995e-01
5.940497750525038282e+04 1.795636854932711657e+01 2.714665526180720101e-01
5.940497753788086266e+04 1.837431235240318372e+01 2.937496250270996145e-01
5.940497757051133522e+04 1.814502930294110072e+01 2.797806240620807627e-01
5.940497760314180778e+04 1.780187333210029976e+01 2.647865710796769578e-01
5.940497763577228034e+04 1.837326210533525028e+01 2.947192472399108865e-01
5.940497766840275290e+04 1.800737160120845815e+01 2.806929412193150952e-01
5.940497770103322546e+04 1.775240859274573069e+01 2.869332690179334233e-01
5.940497773366370529e+04 1.811563145871859248e+01 2.790604703598058012e-01
5.940497776629417785e+04 1.761188074185038488e+01 2.679832933107644810e-01
5.940497779892465769e+04 1.778658366626405041e+01 2.744156651020425164e-01
5.940497783155513025e+04 1.761636923239501940e+01 2.638702196043299919e-01
5.940497786418560281e+04 1.792217893605588586e+01 2.761599764202432583e-01
5.940497789681607537e+04 1.822409813001133827e+01 2.763268285603256991e-01
5.940497792944654793e+04 1.766520127118644012e+01 2.705369985453264237e-01
5.940497796207702049e+04 1.818307490868995657e+01 2.756656679233761009e-01
5.940497799470750033e+04 1.817429229532103818e+01 2.825585603233491394e-01
5.940497802733797289e+04 1.771997026890711524e+01 2.601388210986978478e-01
5.940497805996845273e+04 1.748363321617793886e+01 2.422214621995535944e-01
5.940497809259892529e+04 1.755595280189630714e+01 2.578002448792517942e-01
5.940497812522939785e+04 1.796957833344506383e+01 2.768462117550198331e-01
5.940497815785987041e+04 1.720058878456191209e+01 2.562097603044762861e-01
5.940497819049034297e+04 1.766779620475203672e+01 2.523101130754935029e-01
5.940497822312082280e+04 1.736953638940169853e+01 2.650791755497509672e-01
5.940497825575129536e+04 1.742718091430512573e+01 2.593881042245269608e-01
5.940497828838176792e+04 1.758326617431398731e+01 2.604370600417211801e-01
5.940497832101224049e+04 1.756275506834841238e+01 2.664595172687306279e-01
5.940497835364272032e+04 1.788780291873075257e+01 2.655389196574943211e-01
5.940497838627319288e+04 1.775054912675452812e+01 2.706723231670994934e-01
5.940497841890366544e+04 1.766767751675186204e+01 2.719789451295832605e-01
5.940497845153413800e+04 1.760670934154957479e+01 2.687760791860460130e-01
5.940497848416461056e+04 1.810246567857386779e+01 2.791431811603715119e-01
5.940497851679509040e+04 1.800720119793084706e+01 2.728830079214565330e-01
5.940497854942556296e+04 1.755981857975371341e+01 2.670950473848742179e-01
5.940497858205604280e+04 1.784649736360701766e+01 2.749033770004026822e-01
5.940497861468651536e+04 1.807857568050219044e+01 2.766582407055436788e-01
5.940497864731698792e+04 1.776548803441785651e+01 2.551831997242047234e-01
5.940497867994746048e+04 1.797244094488188892e+01 2.752658635128102382e-01
5.940497871257793304e+04 1.737813770491803211e+01 2.560670114866535063e-01
5.940497874520840560e+04 1.770401979800682213e+01 2.603022045118422723e-01
5.940497877783888543e+04 1.750739716464396878e+01 2.428546124837331344e-01
5.940497881046935800e+04 1.731251654927712735e+01 2.421251242265461678e-01
5.940497884309983783e+04 1.746143265404235834e+01 2.448622931906454803e-01
5.940497887573031039e+04 1.761026763081356705e+01 2.503995116488271222e-01
5.940497890836078295e+04 1.749311320378807011e+01 2.563644468956116640e-01
5.940497894099125551e+04 1.763611037410453619e+01 2.684858043810529060e-01
5.940497897362172807e+04 1.741498772147553709e+01 2.512488461641215753e-01
5.940497900625220791e+04 1.810863863504597049e+01 2.680904614768819250e-01
5.940497903888268047e+04 1.732370832674988037e+01 2.461541477425273072e-01
5.940497907151315303e+04 1.758168031136760234e+01 2.444882970068479600e-01
5.940497910414362559e+04 1.757594564228773137e+01 2.572260136211078074e-01
5.940497913677410543e+04 1.794466799423195980e+01 2.527086433964900181e-01
5.940497916940457799e+04 1.742849455132517278e+01 2.319086659109727000e-01
5.940497920203505055e+04 1.749344166677970236e+01 2.332258960988925212e-01
5.940497923466552311e+04 1.787282589143639910e+01 2.350865928621731771e-01
5.940497926729599567e+04 1.749773388351484726e+01 2.292088707712149342e-01
5.940497929992647551e+04 1.802373250041831554e+01 2.425283614035139979e-01
5.940497933255694807e+04 1.762178496711470643e+01 2.324786293429492168e-01
5.940497936518742063e+04 1.766770755549521255e+01 2.364181190269439570e-01
5.940497939781790046e+04 1.738100172246743469e+01 2.329426112933737358e-01
5.940497943044837302e+04 1.749393752016345971e+01 2.281827296386674531e-01
5.940497946307884558e+04 1.828839794554281184e+01 2.477440786000295048e-01
5.940497949570931814e+04 1.789399877696241958e+01 2.437121206255854211e-01
5.940497952833979070e+04 1.741063591308692438e+01 2.334413249125575907e-01
5.940497956097026326e+04 1.745167385885443068e+01 2.379905821748711792e-01
5.940497959360074310e+04 1.737941919191919027e+01 2.322819808665679830e-01
5.940497962623121566e+04 1.714626401570549774e+01 2.287155539879966171e-01
5.940497965886169550e+04 1.807271597265382113e+01 2.502187795212940102e-01
5.940497969149216806e+04 1.716631815775542691e+01 2.286208865223967324e-01
5.940497972412264062e+04 1.719261003152308120e+01 2.276234887654363381e-01
5.940497975675311318e+04 1.776034230907036360e+01 2.380065721047461280e-01
5.940497978938358574e+04 1.729475189938328938e+01 2.287846450989455827e-01
5.940497982201405830e+04 1.741150209018223194e+01 2.341007645152662076e-01
5.940497985464453814e+04 1.738987126318775722e+01 2.320948685836192460e-01
5.940497988727501070e+04 1.801950406743114641e+01 2.380309543238234848e-01
5.940497991990548326e+04 1.758313112554053959e+01 2.363670021003741184e-01
5.940497995253596309e+04 1.771913840616388569e+01 2.375150961089169954e-01
5.940497998516643565e+04 1.783361372579008020e+01 2.339956001939291208e-01
5.940498001779690821e+04 1.753672885741522336e+01 2.288363442402541192e-01
5.940498005042738077e+04 1.791927493807700955e+01 2.319768614636632809e-01
5.940498008305785334e+04 1.763158982555736287e+01 2.300708073415164145e-01
5.940498011568832590e+04 1.754714332442893721e+01 2.263445200239104504e-01
5.940498014831880573e+04 1.746878144290647938e+01 2.264564704636951031e-01
5.940498018094927829e+04 1.760556885817883455e+01 2.291249981704832073e-01
5.940498021357975813e+04 1.778514197454249413e+01 2.322424299732966657e-01
5.940498024621023069e+04 1.750091284062478891e+01 2.282128897369990195e-01
5.940498027884070325e+04 1.772291747064336320e+01 2.334696563383227008e-01
5.940498031147117581e+04 1.808152561574287986e+01 2.427685530932903457e-01
5.940498034410164837e+04 1.796536231485806923e+01 2.363658704532509425e-01
5.940498037673212093e+04 1.791717046238785116e+01 2.375338632354902224e-01
5.940498040936260077e+04 1.795862049991058385e+01 2.363143049351562330e-01
5.940498044199307333e+04 1.779648518263266865e+01 2.310691396731659186e-01
5.940498047462355316e+04 1.770200208150745169e+01 2.319741572089130122e-01
5.940498050725402572e+04 1.808207135081506323e+01 2.493199916228897584e-01
5.940498053988449828e+04 1.801803136964307583e+01 2.403947880569844431e-01
5.940498057251497085e+04 1.773167231576645619e+01 2.302383311537742339e-01
5.940498060514544341e+04 1.781995816820783674e+01 2.364951936863353144e-01
5.940498063777591597e+04 1.809663050004887097e+01 2.358990864562411915e-01
5.940498067040638853e+04 1.806199697843702623e+01 2.394598809895237823e-01
5.940498070303686836e+04 1.830700601314501341e+01 2.436990369670794243e-01
5.940498073566734092e+04 1.835323731927246271e+01 2.480138047798475520e-01
5.940498076829782076e+04 1.758798785717203117e+01 2.291768694299850251e-01
5.940498080092829332e+04 1.777592381572521418e+01 2.350291980287643190e-01
5.940498083355876588e+04 1.835212864220337536e+01 2.429518471700787274e-01
5.940498086618923844e+04 1.780246562351825546e+01 2.310463672472698460e-01
5.940498089881971100e+04 1.788072229956596360e+01 2.359030111994295242e-01
5.940498093145019084e+04 1.816395103536334688e+01 2.402983474571580291e-01
5.940498096408066340e+04 1.780786500088172630e+01 2.299912497344116236e-01
5.940498099671114323e+04 1.793039182048994817e+01 2.303479022771879603e-01
5.940498102934161579e+04 1.790442157423289160e+01 2.341568069448486111e-01
5.940498106197208836e+04 1.809411844978166073e+01 2.318379071547067294e-01
5.940498109460256092e+04 1.806076576638239217e+01 2.360010094400052105e-01
5.940498112723303348e+04 1.854207768187422900e+01 2.459803757015748549e-01
5.940498115986350604e+04 1.804177018846687020e+01 2.334779249053266226e-01
5.940498119249398587e+04 1.797620651262525371e+01 2.305388113814612616e-01
5.940498122512445843e+04 1.842540252438804060e+01 2.420589361591046484e-01
5.940498125775493827e+04 1.808734664978282325e+01 2.338842694493984131e-01
5.940498129038541083e+04 1.844703609136705680e+01 2.391374681875511887e-01
5.940498132301588339e+04 1.886172037827338244e+01 2.524930956229045065e-01
5.940498135564635595e+04 1.849472765314747491e+01 2.456942057791398626e-01
5.940498138827682851e+04 1.872874193683798438e+01 2.472860670470317379e-01
5.940498142090730835e+04 1.844064793022289805e+01 2.430342055727934547e-01
5.940498145353778091e+04 1.853064170240844533e+01 2.530072657368119260e-01
5.940498148616825347e+04 1.824932835419912891e+01 2.402911028517830672e-01
5.940498151879872603e+04 1.859229464236852181e+01 2.519082997783958500e-01
5.940498155142920587e+04 1.895664215720733026e+01 2.589894614974453391e-01
5.940498158405967843e+04 1.831979425328130873e+01 2.412217593014559791e-01
5.940498161669015099e+04 1.828964231779159633e+01 2.399358137307203431e-01
5.940498164932062355e+04 1.834317383223215714e+01 2.372922049626428054e-01
5.940498168195109611e+04 1.830560671722643562e+01 2.407607664254099999e-01
5.940498171458157594e+04 1.886668436199044407e+01 2.502210483163965216e-01
5.940498174721204850e+04 1.850778684615699277e+01 2.426004571044619862e-01
5.940498177984252834e+04 1.843797496036302164e+01 2.414399363819249578e-01
5.940498181247300090e+04 1.837683435317051917e+01 2.381685475774545924e-01
5.940498184510347346e+04 1.809821199649146450e+01 2.338982784570009521e-01
5.940498187773394602e+04 1.835113728397095656e+01 2.410978873730689476e-01
5.940498191036441858e+04 1.807657413676371050e+01 2.389918737814916427e-01
5.940498194299489114e+04 1.797990051360860519e+01 2.345568736183545611e-01
5.940498197562536370e+04 1.846001239072072408e+01 2.452191117948630816e-01
5.940498200825583626e+04 1.820817565544090755e+01 2.443784010540035467e-01
5.940498204088631610e+04 1.836362887164343149e+01 2.431465314670632760e-01
5.940498207351679594e+04 1.851616524161250510e+01 2.462711491985132839e-01
5.940498210614726850e+04 1.828991139223062845e+01 2.412355682565928694e-01
5.940498213877774106e+04 1.835169655706852865e+01 2.407968497226403159e-01
5.940498217140821362e+04 1.768602272115436591e+01 2.313949510988730363e-01
5.940498220403868618e+04 1.779253901279217942e+01 2.363456945768653006e-01
5.940498223666915874e+04 1.827359002546512201e+01 2.448476017726753662e-01
5.940498226929963130e+04 1.846824668280063264e+01 2.543289306935730965e-01
5.940498230193010386e+04 1.839917524055483966e+01 2.454681692517159952e-01
5.940498233456058369e+04 1.835022642142338256e+01 2.479086145271427177e-01
5.940498236719106353e+04 1.774995627665442655e+01 2.353819327455070887e-01
5.940498239982153609e+04 1.845729848098459058e+01 2.556039145834395065e-01
5.940498243245200865e+04 1.846573717411935789e+01 2.546715121691144890e-01
5.940498246508248121e+04 1.833704862020032067e+01 2.447692941991473081e-01
5.940498249771295377e+04 1.796490177124885790e+01 2.371216640383204954e-01
5.940498253034342633e+04 1.804063650170344957e+01 2.380627175847354893e-01
5.940498256297390617e+04 1.862463590696103921e+01 2.527065224923672471e-01
5.940498259560437873e+04 1.858150350931589756e+01 2.479113944209292986e-01
5.940498262823485857e+04 1.811129415317875413e+01 2.402405168115256118e-01
5.940498266086533113e+04 1.807033736035154803e+01 2.385735269356806243e-01
5.940498269349580369e+04 1.792977902204343366e+01 2.419994300994140757e-01
5.940498272612627625e+04 1.794843198029316511e+01 2.381828356765578192e-01
5.940498275875674881e+04 1.812033585967051152e+01 2.398265878085636404e-01
5.940498279138722137e+04 1.802934599563812768e+01 2.385098462732953284e-01
5.940498282401769393e+04 1.805640355102883277e+01 2.442777804318963519e-01
5.940498285664817377e+04 1.786529086327782778e+01 2.357596317819342924e-01
5.940498288927864633e+04 1.767166424921037304e+01 2.342246042001605577e-01
5.940498292190912616e+04 1.833642170281462924e+01 2.452629864858308917e-01
5.940498295453959872e+04 1.800961022891317853e+01 2.387756565768910655e-01
5.940498298717007128e+04 1.775636442422272765e+01 2.329639107799091613e-01
5.940498301980054384e+04 1.777974365554219816e+01 2.319866840657063556e-01
5.940498305243101640e+04 1.800830771786990070e+01 2.416418877283189326e-01
5.940498308506148896e+04 1.818134571791894771e+01 2.412907058127763960e-01
5.940498311769196880e+04 1.833375794395139735e+01 2.445405009103711891e-01
5.940498315032244136e+04 1.820437621561545072e+01 2.420504758879957197e-01
5.940498318295292120e+04 1.791506217823968683e+01 2.357836365022847047e-01
5.940498321558339376e+04 1.816915159207241359e+01 2.417672188299605784e-01
5.940498324821386632e+04 1.795115830115830136e+01 2.370089830385802565e-01
5.940498328084433888e+04 1.859391897630439061e+01 2.511799720750169662e-01
5.940498331347481144e+04 1.802822542064761180e+01 2.374324175031458928e-01
5.940498334610529128e+04 1.812005249417119401e+01 2.406177706834258523e-01
5.940498337873576384e+04 1.796537471943942421e+01 2.388324332406639439e-01
5.940498341136623640e+04 1.810774656793176618e+01 2.402376990203436424e-01
5.940498344399670896e+04 1.773835739336106343e+01 2.312486103358124545e-01
5.940498347662718879e+04 1.830120818103183566e+01 2.403049714964559658e-01
5.940498350925766135e+04 1.803599317586030182e+01 2.357925386108274957e-01
5.940498354188813391e+04 1.801681053441829761e+01 2.351761216443659652e-01
5.940498357451860647e+04 1.791763021693645896e+01 2.320641372728254326e-01
5.940498360714907903e+04 1.775718300635760727e+01 2.287364119925889283e-01
5.940498363977955887e+04 1.865066428965575795e+01 2.497570825066353362e-01
5.940498367241003143e+04 1.778128897565207822e+01 2.325964141667476448e-01
5.940498370504051127e+04 1.805794658524116869e+01 2.334717234801887975e-01
5.940498373767098383e+04 1.798700192360538352e+01 2.366336713471290376e-01
5.940498377030145639e+04 1.799901116558856273e+01 2.354739063145650790e-01
5.940498380293192895e+04 1.812592006221703755e+01 2.342681662318523428e-01
5.940498383556240151e+04 1.844775133204931805e+01 2.386812101382898288e-01
5.940498386819287407e+04 1.822882334126023807e+01 2.408567012757610870e-01
5.940498390082335391e+04 1.806797066688721642e+01 2.347736974214437444e-01
5.940498393345382647e+04 1.861273935682334368e+01 2.454955572149173926e-01
5.940498396608430630e+04 1.821355521603281247e+01 2.399870165720791038e-01
5.940498399871477886e+04 1.828163924024442366e+01 2.401239901399513654e-01
5.940498403134525142e+04 1.827408575816694736e+01 2.424885739302175547e-01
5.940498406397572398e+04 1.839611926838204070e+01 2.466959780137442937e-01
5.940498409660619654e+04 1.849096880131363108e+01 2.502872853070441939e-01
5.940498412923667638e+04 1.851664311399028762e+01 2.468278458729435965e-01
5.940498416186714894e+04 1.802892879699041728e+01 2.367749212837994555e-01
5.940498419449762150e+04 1.837841308839131216e+01 2.479803247640101349e-01
5.940498422712809406e+04 1.822159730033745717e+01 2.389583001593899858e-01
5.940498425975857390e+04 1.798931685547545456e+01 2.372644156642309266e-01
5.940498429238904646e+04 1.822765144224159428e+01 2.411343889210474101e-01
5.940498432501951902e+04 1.829480461564189753e+01 2.464734457865628559e-01
5.940498435764999158e+04 1.812224265977014781e+01 2.384335978660477584e-01
5.940498439028046414e+04 1.815893628472461785e+01 2.384157200879659932e-01
5.940498442291093670e+04 1.810567171653937635e+01 2.373716925986803505e-01
5.940498445554141654e+04 1.778793037698845225e+01 2.311191698957983931e-01
5.940498448817189637e+04 1.830707686313797211e+01 2.410268974323193925e-01
5.940498452080236893e+04 1.834616247126758992e+01 2.412207577927341917e-01
5.940498455343284149e+04 1.782124681065888083e+01 2.364879427711907012e-01
5.940498458606331405e+04 1.807536952617764925e+01 2.365902231764384356e-01
5.940498461869378662e+04 1.801651543390425303e+01 2.328163600299023306e-01
5.940498465132425918e+04 1.793792487067681307e+01 2.369572697924395843e-01
5.940498468395473174e+04 1.769507312907013841e+01 2.353572189265323300e-01
5.940498471658520430e+04 1.832912957124404585e+01 2.473587604385975580e-01
5.940498474921568413e+04 1.820547756295336228e+01 2.393355505978565501e-01
5.940498478184616397e+04 1.793670474849748331e+01 2.387748968126834626e-01
5.940498481447663653e+04 1.840885164150159170e+01 2.480257973588083920e-01
5.940498484710710909e+04 1.816077196937414939e+01 2.392229369601773792e-01
5.940498487973758165e+04 1.825028240804518376e+01 2.362101966964382516e-01
5.940498491236805421e+04 1.851477311208940080e+01 2.403829176157342151e-01
5.940498494499852677e+04 1.797722598308293840e+01 2.318687215516894162e-01
5.940498497762899933e+04 1.786808159287483733e+01 2.309787209963606869e-01
5.940498501025947189e+04 1.828132331583063319e+01 2.405336843093659471e-01
5.940498504288995173e+04 1.784690014518908541e+01 2.293581493405457972e-01
5.940498507552043156e+04 1.837613571735722573e+01 2.409113972619855160e-01
5.940498510815090413e+04 1.839942990484441410e+01 2.424352111881341310e-01
5.940498514078137669e+04 1.803246145710450321e+01 2.368056615487347250e-01
5.940498517341184925e+04 1.832648822299458402e+01 2.376398746675734697e-01
5.940498520604232181e+04 1.804818136932192374e+01 2.350681290310429883e-01
5.940498523867279437e+04 1.830759578383804609e+01 2.432492007821317748e-01
5.940498527130327420e+04 1.770059416171531907e+01 2.326861420314218221e-01
5.940498530393374676e+04 1.812714672262410787e+01 2.375922600737110646e-01
5.940498533656422660e+04 1.780817909635274887e+01 2.380894268100525180e-01
5.940498536919469916e+04 1.833979776741869827e+01 2.455101884551922076e-01
5.940498540182517172e+04 1.862578116281665075e+01 2.513349616294829336e-01
5.940498543445564428e+04 1.828483040548005434e+01 2.454158807124283970e-01
5.940498546708611684e+04 1.806033294746706375e+01 2.424549417918022698e-01
5.940498549971658940e+04 1.822006432116221575e+01 2.464451313644114572e-01
5.940498553234706196e+04 1.833449233098729891e+01 2.487105574827616350e-01
5.940498556497754180e+04 1.811131155668172354e+01 2.468607325345764658e-01
5.940498559760801436e+04 1.822510453345070403e+01 2.490791326167092479e-01
5.940498563023849420e+04 1.834081530920269287e+01 2.525288561888780481e-01
5.940498566286896676e+04 1.850358115183245999e+01 2.590600464131512792e-01
5.940498569549943932e+04 1.788376731752988746e+01 2.491278699673222241e-01
5.940498572812991188e+04 1.798028353504619048e+01 2.498957639697842736e-01
5.940498576076038444e+04 1.877874781036333829e+01 2.768866577725934697e-01
5.940498579339085700e+04 1.858985771311737523e+01 2.656483832339163742e-01
5.940498582602133683e+04 1.889940970456984815e+01 2.643461407007775543e-01
5.940498585865180939e+04 1.812508343890909401e+01 2.555853652660644570e-01
5.940498589128228923e+04 1.778533773529646567e+01 2.473789466662167091e-01
5.940498592391276179e+04 1.872414423536691430e+01 2.590641190266099181e-01
5.940498595654323435e+04 1.855342190465557550e+01 2.560822411735205195e-01
5.940498598917370691e+04 1.833667342910407072e+01 2.608361939428676113e-01
5.940498602180417947e+04 1.836906500592466074e+01 2.511574602924810384e-01
5.940498605443465203e+04 1.861308854752092046e+01 2.582512724559996586e-01
5.940498608706512459e+04 1.869640010069648284e+01 2.521320170771351177e-01
5.940498611969560443e+04 1.871983089394594657e+01 2.603257975448394768e-01
5.940498615232607699e+04 1.814362202149834502e+01 2.432320605050880824e-01
5.940498618495655683e+04 1.850740802862573986e+01 2.477079535555739842e-01
5.940498621758702939e+04 1.801456795870586092e+01 2.424707506755620079e-01
5.940498625021750195e+04 1.891530038899294297e+01 2.606888338661362825e-01
5.940498628284797451e+04 1.826365858036367840e+01 2.529855811983780511e-01
5.940498631547844707e+04 1.796964386811527703e+01 2.517709669787114302e-01
5.940498634810892690e+04 1.841371801095776561e+01 2.576847616938532926e-01
5.940498638073939946e+04 1.905855226974658478e+01 2.921610262607268194e-01
5.940498641336987203e+04 1.867747625700295089e+01 2.644851227042033237e-01
5.940498644600034459e+04 1.794388656757312006e+01 2.479629451894156400e-01
5.940498647863082442e+04 1.791843780641062622e+01 2.493522083147957369e-01
5.940498651126129698e+04 1.810528299779409522e+01 2.545827023963155855e-01
5.940498654389176954e+04 1.838370188370188174e+01 2.646709149994412869e-01
5.940498657652224210e+04 1.824652386849808394e+01 2.578176252481404473e-01
5.940498660915271466e+04 1.792520195197264954e+01 2.597082995569209296e-01
5.940498664178319450e+04 1.796823053368329326e+01 2.613185477051073180e-01
5.940498667441366706e+04 1.762275014124673689e+01 2.479322482454765220e-01
5.940498670704414690e+04 1.784560038227865419e+01 2.506178995413695931e-01
5.940498673967461946e+04 1.825426350108677553e+01 2.573919534120971964e-01
5.940498677230509202e+04 1.788118242780895173e+01 2.509639926808267529e-01
5.940498680493556458e+04 1.814171504579274696e+01 2.502520457785489816e-01
5.940498683756603714e+04 1.847238571085799563e+01 2.691200501580912063e-01
5.940498687019650970e+04 1.847652988783189087e+01 2.697193288572232173e-01
5.940498690282698226e+04 1.789863215459516965e+01 2.594630000171589956e-01
5.940498693545746210e+04 1.825926235212247661e+01 2.666909730792862976e-01
5.940498696808793466e+04 1.880367879634114914e+01 2.856795460838976175e-01
5.940498700071841449e+04 1.842343330380618838e+01 2.697267415602026541e-01
5.940498703334888705e+04 1.795986844844094676e+01 2.572124878866866027e-01
5.940498706597935961e+04 1.803692002041914222e+01 2.671097741267522419e-01
5.940498709860983217e+04 1.807455019914846872e+01 2.711586055186966382e-01
5.940498713124030473e+04 1.786978832584990329e+01 2.551748199385457383e-01
5.940498716387077729e+04 1.834122957807499432e+01 2.664296139468908531e-01
5.940498719650124985e+04 1.746380495152028445e+01 2.468352592128864598e-01
5.940498722913172969e+04 1.797786947252596335e+01 2.562108687446680300e-01
5.940498726176220225e+04 1.797805586775952946e+01 2.534194483528210418e-01
5.940498729439268209e+04 1.758113360323886454e+01 2.411393656429015875e-01
5.940498732702315465e+04 1.794863103357998213e+01 2.511470415768757847e-01
5.940498735965362721e+04 1.785122543368281001e+01 2.452761417467073657e-01
5.940498739228409977e+04 1.853132462424497717e+01 2.664149025685431660e-01
5.940498742491457233e+04 1.779591146009612146e+01 2.518877285483501760e-01
5.940498745754504489e+04 1.803659979674513636e+01 2.578890540734878334e-01
5.940498749017552473e+04 1.787839938374348492e+01 2.507397436340453312e-01
5.940498752280599729e+04 1.808038966657827373e+01 2.566705881731291550e-01
5.940498755543646985e+04 1.772495825234744871e+01 2.512351717456349776e-01
5.940498758806694968e+04 1.789612330814694729e+01 2.521456160086044673e-01
5.940498762069742224e+04 1.839360084147086738e+01 2.624225904770566831e-01
5.940498765332789480e+04 1.786961711001056230e+01 2.482779748032835077e-01
5.940498768595836736e+04 1.805477520245741374e+01 2.563991288572035621e-01
5.940498771858883993e+04 1.838480815517485567e+01 2.681732449941950924e-01
5.940498775121931249e+04 1.791522200479563409e+01 2.485373227114343886e-01
5.940498778384979232e+04 1.836002663191296591e+01 2.574995688944762273e-01
5.940498781648026488e+04 1.801810884750517516e+01 2.503540898453947561e-01
5.940498784911074472e+04 1.793994529177718888e+01 2.472869371757484835e-01
5.940498788174121728e+04 1.814181237390719303e+01 2.489866509917812720e-01
5.940498791437168984e+04 1.765523804344870484e+01 2.386850612973769326e-01
5.940498794700216240e+04 1.810154360906483717e+01 2.485180138439728459e-01
5.940498797963263496e+04 1.780733411748425965e+01 2.388717879726746651e-01
5.940498801226310752e+04 1.797006905000556998e+01 2.439038399618332076e-01
5.940498804489358008e+04 1.772883921935643770e+01 2.375343761274818222e-01
5.940498807752405992e+04 1.804893765725468313e+01 2.436896749863520506e-01
5.940498811015453248e+04 1.792545047534821734e+01 2.413003780358219663e-01
5.940498814278501231e+04 1.777988159222983100e+01 2.377993327385685696e-01
5.940498817541548487e+04 1.783132397163903349e+01 2.393992041034405660e-01
5.940498820804595744e+04 1.787928086913362336e+01 2.493503213510323557e-01
5.940498824067643000e+04 1.828258720323052344e+01 2.553769195537873848e-01
5.940498827330690256e+04 1.773702559879212259e+01 2.394057864513292055e-01
5.940498830593737512e+04 1.789131754705525168e+01 2.383491876878452431e-01
5.940498833856784768e+04 1.727754285333155693e+01 2.275831964728703971e-01
5.940498837119832751e+04 1.815654835959014335e+01 2.456444331498074118e-01
5.940498840382880007e+04 1.756324391664071527e+01 2.311801028989274032e-01
5.940498843645927991e+04 1.824953661124867565e+01 2.467758432745809916e-01
5.940498846908975247e+04 1.772239908490787030e+01 2.360730408599329422e-01
5.940498850172022503e+04 1.703752603245706965e+01 2.251044705953588188e-01
5.940498853435069759e+04 1.815449748778883432e+01 2.431508599122390035e-01
5.940498856698117015e+04 1.801620107082420219e+01 2.429180783714078862e-01
5.940498859961164271e+04 1.759233118425517617e+01 2.337262903749614817e-01
5.940498863224212255e+04 1.804282939507845995e+01 2.393303537687052618e-01
5.940498866487259511e+04 1.782188281033046451e+01 2.349914885063376091e-01
5.940498869750307495e+04 1.803150928348560811e+01 2.407290775664973626e-01
5.940498873013354751e+04 1.759632636799516447e+01 2.315817940342837777e-01
5.940498876276402007e+04 1.798616325669690141e+01 2.380961900336560910e-01
5.940498879539449263e+04 1.803138610244738516e+01 2.406978263938797380e-01
5.940498882802496519e+04 1.778114874408042212e+01 2.374655296782505198e-01
5.940498886065543775e+04 1.783862268373716020e+01 2.371926058644008017e-01
5.940498889328591031e+04 1.806426428951868246e+01 2.420663316282106736e-01
5.940498892591639014e+04 1.763689972426219654e+01 2.363146946646993984e-01
5.940498895854686270e+04 1.747775618035973366e+01 2.292458455654069749e-01
5.940498899117734254e+04 1.793331017714484332e+01 2.404988265600667696e-01
5.940498902380781510e+04 1.771844315950250959e+01 2.329091316087632257e-01
5.940498905643828766e+04 1.815639097744360697e+01 2.451781243513526665e-01
5.940498908906876022e+04 1.787447583694232378e+01 2.298086228148407684e-01
5.940498912169923278e+04 1.806165888110332318e+01 2.398741211735003209e-01
5.940498915432970534e+04 1.773338074203739012e+01 2.346771779964456628e-01
5.940498918696017790e+04 1.832526569363752245e+01 2.473666391081899008e-01
5.940498921959065774e+04 1.752176106460145633e+01 2.319589958117452277e-01
5.940498925222113030e+04 1.800759540048475316e+01 2.353796379230311819e-01
5.940498928485161014e+04 1.782597102724098903e+01 2.394438312779404998e-01
5.940498931748208270e+04 1.783260417805971798e+01 2.395032501437430739e-01
5.940498935011255526e+04 1.838040280924969494e+01 2.487498156055080456e-01
5.940498938274302782e+04 1.786414250843366958e+01 2.382020626736157665e-01
5.940498941537350038e+04 1.801960213488597518e+01 2.398747728759409170e-01
5.940498944800397294e+04 1.812405600457864097e+01 2.433683323128462972e-01
5.940498948063444550e+04 1.798559667934970463e+01 2.382493427578472878e-01
5.940498951326492534e+04 1.776235563273518991e+01 2.361163053424623903e-01
5.940498954589539790e+04 1.799617638850125800e+01 2.406181610409759974e-01
5.940498957852587773e+04 1.778350061872679788e+01 2.320245386401222909e-01
5.940498961115635029e+04 1.849599313108185328e+01 2.535983301680482804e-01
5.940498964378682285e+04 1.767250543114402461e+01 2.341701438613521535e-01
5.940498967641729541e+04 1.773203498701653658e+01 2.340379092291929308e-01
5.940498970904776797e+04 1.774648277773927418e+01 2.307336520325192208e-01
5.940498974167824053e+04 1.756389687155250812e+01 2.282672489247453140e-01
5.940498977430871309e+04 1.782101397447183189e+01 2.352135597365192232e-01
5.940498980693919293e+04 1.787312728886915991e+01 2.352020783647696123e-01
5.940498983956966549e+04 1.800016745042769628e+01 2.418973739382913879e-01
5.940498987220013805e+04 1.807239198567271288e+01 2.412658443019402021e-01
5.940498990483061789e+04 1.778425318409880163e+01 2.335664566929195884e-01
5.940498993746109045e+04 1.789222506678539659e+01 2.356486723498806002e-01
5.940498997009156301e+04 1.812326342174953453e+01 2.410333303548350126e-01
5.940499000272203557e+04 1.757067154700282785e+01 2.292165680893728519e-01
5.940499003535250813e+04 1.786324573076070266e+01 2.353767417143424190e-01
5.940499006798298069e+04 1.767295176110260257e+01 2.284228580129022967e-01
5.940499010061346053e+04 1.750527846089047657e+01 2.234877616504671316e-01
5.940499013324393309e+04 1.756936080728633343e+01 2.265765643594345458e-01
5.940499016587441292e+04 1.756374803831376141e+01 2.237581523380844373e-01
5.940499019850488548e+04 1.803499336356597738e+01 2.370014656721216306e-01
5.940499023113535804e+04 1.830765880931643608e+01 2.435290431769163988e-01
5.940499026376583060e+04 1.832244938049868921e+01 2.414273923975774339e-01
5.940499029639630317e+04 1.808774033434184147e+01 2.379166635874196134e-01
5.940499032902677573e+04 1.782118181445047966e+01 2.356855394889701694e-01
5.940499036165724829e+04 1.774337841742456590e+01 2.292735163648107755e-01
5.940499039428772812e+04 1.747186474552010083e+01 2.236062487597682558e-01
5.940499042691820068e+04 1.766561821827871270e+01 2.283692542933418723e-01
5.940499045954867324e+04 1.791224399301610148e+01 2.337548756330705968e-01
5.940499049217915308e+04 1.779411322405567120e+01 2.332470515972903113e-01
5.940499052480962564e+04 1.807223482581525076e+01 2.385465764449869464e-01
5.940499055744009820e+04 1.780235271509361539e+01 2.340619623741411470e-01
5.940499059007057076e+04 1.798613373428559825e+01 2.352854703258306091e-01
5.940499062270104332e+04 1.801468161861349415e+01 2.359137574438822105e-01
5.940499065533151588e+04 1.741887561508654869e+01 2.264219585936663448e-01
5.940499068796199572e+04 1.765707190582682884e+01 2.301559850849739519e-01
5.940499072059246828e+04 1.759296296802965998e+01 2.303420936304942102e-01
5.940499075322294811e+04 1.774175063403934516e+01 2.334523021001590759e-01
5.940499078585342068e+04 1.796059037921152779e+01 2.362400609079054192e-01
5.940499081848389324e+04 1.811237632743054249e+01 2.374438644585821767e-01
5.940499085111436580e+04 1.744045541314426018e+01 2.276505053316504046e-01
5.940499088374483836e+04 1.773852449950226529e+01 2.341602063785202525e-01
5.940499091637531092e+04 1.770407121170300968e+01 2.330487550533403007e-01
5.940499094900578348e+04 1.779992720043679810e+01 2.393185358043841138e-01
5.940499098163626331e+04 1.748566984513423961e+01 2.340842244455465515e-01
5.940499101426673587e+04 1.803110478502951253e+01 2.448009064717484862e-01
5.940499104689721571e+04 1.812517698009494538e+01 2.440446284764446472e-01
5.940499107952768827e+04 1.776265476060041593e+01 2.399375286667138618e-01
5.940499111215816083e+04 1.783376039682648440e+01 2.429265369363452776e-01
5.940499114478863339e+04 1.793760214964403232e+01 2.459311566585320741e-01
5.940499117741910595e+04 1.762626331324727502e+01 2.429080797426904637e-01
5.940499121004957851e+04 1.783396398387007764e+01 2.435861815622339110e-01
5.940499124268005107e+04 1.786281199497216576e+01 2.406342531991322586e-01
5.940499127531053091e+04 1.808024614013838516e+01 2.471172471359212031e-01
5.940499130794100347e+04 1.806844295728882699e+01 2.401539211879328284e-01
5.940499134057148331e+04 1.782495901244092806e+01 2.392838859944558527e-01
5.940499137320195587e+04 1.788288747229144349e+01 2.382171070026741222e-01
5.940499140583242843e+04 1.769608596601981532e+01 2.404964160237316184e-01
5.940499143846290099e+04 1.753658968594590917e+01 2.331707941401648665e-01
5.940499147109337355e+04 1.755637725570309726e+01 2.347427239330807380e-01
5.940499150372384611e+04 1.788422950413564294e+01 2.458586229741824836e-01
5.940499153635431867e+04 1.765638399563020755e+01 2.387969226953983448e-01
5.940499156898479850e+04 1.782133101564440025e+01 2.342354454066625513e-01
5.940499160161527107e+04 1.769272455377354802e+01 2.360789409531170724e-01
5.940499163424574363e+04 1.774521342840328941e+01 2.443020144317524511e-01
5.940499166687622346e+04 1.741611790953958305e+01 2.324262318590910315e-01
5.940499169950669602e+04 1.749176358566278822e+01 2.340721124417539933e-01
5.940499173213716858e+04 1.791704813427659815e+01 2.435769379764919362e-01
5.940499176476764114e+04 1.772427336999214376e+01 2.346683993485718933e-01
5.940499179739811370e+04 1.794658433793982155e+01 2.351021268552365151e-01
5.940499183002858626e+04 1.785485652738269380e+01 2.351301337392794066e-01
5.940499186265905882e+04 1.764055736488436210e+01 2.345849886185697453e-01
5.940499189528953866e+04 1.784431713583096268e+01 2.429537276399812706e-01
5.940499192792001122e+04 1.770760862080837228e+01 2.405064097508199106e-01
5.940499196055049106e+04 1.723525802622277325e+01 2.254242524908470213e-01
5.940499199318096362e+04 1.796349566710041756e+01 2.400267511571914647e-01
5.940499202581143618e+04 1.774326394397790096e+01 2.396082073154613690e-01
5.940499205844190874e+04 1.754588475963177530e+01 2.337404423909050510e-01
5.940499209107238130e+04 1.759931605225360940e+01 2.337225310731605443e-01
5.940499212370285386e+04 1.734260411032990845e+01 2.250127265536994159e-01
5.940499215633332642e+04 1.734463568248452603e+01 2.249742164371860698e-01
5.940499218896380626e+04 1.736078505787633119e+01 2.223214331451773551e-01
5.940499222159427882e+04 1.786401118099231411e+01 2.370558052613704891e-01
5.940499225422475865e+04 1.741441735745300790e+01 2.274104263680340743e-01
5.940499228685523121e+04 1.758351270204685690e+01 2.359031777742137959e-01
5.940499231948570377e+04 1.719819248667970513e+01 2.235655741569856914e-01
5.940499235211617633e+04 1.764796746839132169e+01 2.307311480947923099e-01
5.940499238474664890e+04 1.730763885103831612e+01 2.230424800823491704e-01
5.940499241737712146e+04 1.759653723637961420e+01 2.349993282672536432e-01
5.940499245000759402e+04 1.797570077723841919e+01 2.448655982273901521e-01
5.940499248263807385e+04 1.710660926133373039e+01 2.207236970337048410e-01
5.940499251526854641e+04 1.741111418302460478e+01 2.301185217721185561e-01
5.940499254789902625e+04 1.694012506373956839e+01 2.178330393628574724e-01
5.940499258052949881e+04 1.741510831835581286e+01 2.305962814029073327e-01
5.940499261315997137e+04 1.719992947813821971e+01 2.236283793813425569e-01
5.940499264579044393e+04 1.733599781001916185e+01 2.264697703258974071e-01
5.940499267842091649e+04 1.728574575291169779e+01 2.243259460588428733e-01
5.940499271105138905e+04 1.710368526435413017e+01 2.257282896060114619e-01
5.940499274368186161e+04 1.780467849410970871e+01 2.381244763697096811e-01
5.940499277631234145e+04 1.739609806535876757e+01 2.323983228535247136e-01
5.940499280894281401e+04 1.777003571478202915e+01 2.379215946145360194e-01
5.940499284157329384e+04 1.743344244408074317e+01 2.306481630543966432e-01
5.940499287420376641e+04 1.792230432899827974e+01 2.406455187981543509e-01
5.940499290683423897e+04 1.763568368710312839e+01 2.343597604515476884e-01
5.940499293946471153e+04 1.783050190377293376e+01 2.325185436062743027e-01
5.940499297209518409e+04 1.763230917664324693e+01 2.309976994904950343e-01
5.940499300472565665e+04 1.768955674488815788e+01 2.310894580341256166e-01
5.940499303735612921e+04 1.790941654611834366e+01 2.345596619977843578e-01
5.940499306998660904e+04 1.824634835763120222e+01 2.416379247287555043e-01
5.940499310261708160e+04 1.732535171524166628e+01 2.227493790587676270e-01
5.940499313524756144e+04 1.781296070060808745e+01 2.317813764221994810e-01
5.940499316787803400e+04 1.830106136219863799e+01 2.468945561434401081e-01
5.940499320050850656e+04 1.826464162675405234e+01 2.445001336902442035e-01
5.940499323313897912e+04 1.837964672878751671e+01 2.432641877359361660e-01
5.940499326576945168e+04 1.825972191136974132e+01 2.438951427491785617e-01
5.940499329839992424e+04 1.845900829014080458e+01 2.465316853692257060e-01
5.940499333103039680e+04 1.775364792911433653e+01 2.313944265662710720e-01
5.940499336366087664e+04 1.770617521773340286e+01 2.320172013331151806e-01
5.940499339629134920e+04 1.784176742384417480e+01 2.351298317243947500e-01
5.940499342892182904e+04 1.774615916955017170e+01 2.345038117103146746e-01
5.940499346155230160e+04 1.767398683754762700e+01 2.326046219071781496e-01
5.940499349418277416e+04 1.744709785769876831e+01 2.273602251349106929e-01
5.940499352681324672e+04 1.790757971336518040e+01 2.349275359518183670e-01
5.940499355944371928e+04 1.792827162552812936e+01 2.348741782701902203e-01
5.940499359207419184e+04 1.736187748263841968e+01 2.244051657756087337e-01
5.940499362470466440e+04 1.761648686486041271e+01 2.335113642848166970e-01
5.940499365733514423e+04 1.777683160404006912e+01 2.341116192787779937e-01
5.940499368996561680e+04 1.755413856194871514e+01 2.317640858443834606e-01
5.940499372259609663e+04 1.771347988386561667e+01 2.345532258600847020e-01
5.940499375522656919e+04 1.800199662542182111e+01 2.412497396597445831e-01
5.940499378785704175e+04 1.762747664581553408e+01 2.347842487806567069e-01
5.940499382048751431e+04 1.743086421420948184e+01 2.319519358080452953e-01
5.940499385311798687e+04 1.786216718093349698e+01 2.350887815136310233e-01
5.940499388574845943e+04 1.782049722076270015e+01 2.347503598646245027e-01
5.940499391837893199e+04 1.794492668127422874e+01 2.402601485227804090e-01
5.940499395100940455e+04 1.756251643348417346e+01 2.325555834286424373e-01
5.940499398363987711e+04 1.750585829556758810e+01 2.295771496423113234e-01
5.940499401627035695e+04 1.774334414464150100e+01 2.362237227573115161e-01
5.940499404890082951e+04 1.744188863633270259e+01 2.321756312749052309e-01
5.940499408153130935e+04 1.797615692621063843e+01 2.469650946094218980e-01
5.940499411416178191e+04 1.822906835457345309e+01 2.466703765863857978e-01
5.940499414679225447e+04 1.783857605537871294e+01 2.405825334200531462e-01
5.940499417942272703e+04 1.806764358440681661e+01 2.511682425564759624e-01
5.940499421205319959e+04 1.757342628832354947e+01 2.354135844427066859e-01
5.940499424468367215e+04 1.775360105658508658e+01 2.360781993177321347e-01
5.940499427731414471e+04 1.759388946103673135e+01 2.300247745177764480e-01
5.940499430994462455e+04 1.764878645727105777e+01 2.315942458813861071e-01
5.940499434257509711e+04 1.795447143057700501e+01 2.395277239651414924e-01
5.940499437520556967e+04 1.773247952509207082e+01 2.391315540592345579e-01
5.940499440783604950e+04 1.796215738036396203e+01 2.379599294747666571e-01
5.940499444046652206e+04 1.755572233669473192e+01 2.302442626044791663e-01
5.940499447309699462e+04 1.803238145947763726e+01 2.430581178106267226e-01
5.940499450572746719e+04 1.766359308717417065e+01 2.305829350625290264e-01
5.940499453835793975e+04 1.795527023075102235e+01 2.361730659619593886e-01
5.940499457098841231e+04 1.776121914218728648e+01 2.319302253070126552e-01
5.940499460361888487e+04 1.768254709209731601e+01 2.294508807344285972e-01
5.940499463624936470e+04 1.733177027027027250e+01 2.279658191233821241e-01
5.940499466887983726e+04 1.778992014589262638e+01 2.360829572048434577e-01
5.940499470151031710e+04 1.762768884611735487e+01 2.373835933877347648e-01
5.940499473414078966e+04 1.820111121996277248e+01 2.434988469144930279e-01
5.940499476677126222e+04 1.798084634358076883e+01 2.401365544292330956e-01
5.940499479940173478e+04 1.817525143079402028e+01 2.406496525614103266e-01
5.940499483203220734e+04 1.806147678381851662e+01 2.375143457223880816e-01
5.940499486466267990e+04 1.763940793047256861e+01 2.280986499454132344e-01
5.940499489729315246e+04 1.796255012478617985e+01 2.363590196049330239e-01
5.940499492992363230e+04 1.769309305193915449e+01 2.343920926170179053e-01
5.940499496255410486e+04 1.788241091630922242e+01 2.323202320126661613e-01
5.940499499518458470e+04 1.782600219659527951e+01 2.339050791745254931e-01
5.940499502781505726e+04 1.765572133860313642e+01 2.339131208332813350e-01
5.940499506044552982e+04 1.809833608784559900e+01 2.386144810501447666e-01
5.940499509307600238e+04 1.793626533868926387e+01 2.391697819635459910e-01
5.940499512570647494e+04 1.788071165232934945e+01 2.412479822527704432e-01
5.940499515833694750e+04 1.708291420217545920e+01 2.181848606895131770e-01
5.940499519096742006e+04 1.775976331360946858e+01 2.316505520217516934e-01
5.940499522359789989e+04 1.725171255876427168e+01 2.226418455886503833e-01
5.940499525622837245e+04 1.775995526947414405e+01 2.308282491359248678e-01
5.940499528885885229e+04 1.751577312847335577e+01 2.253418354600300877e-01
5.940499532148932485e+04 1.768493377941217304e+01 2.284034193776422195e-01
5.940499535411979741e+04 1.764116269458602915e+01 2.292122248286906361e-01
5.940499538675026997e+04 1.769100306225664809e+01 2.318763686296342608e-01
5.940499541938074253e+04 1.739182328796716348e+01 2.269331034898167676e-01
5.940499545201121509e+04 1.766050958049964947e+01 2.359845872355444130e-01
5.940499548464168765e+04 1.764835878653859425e+01 2.321812512649646942e-01
5.940499551727216749e+04 1.757170007383302845e+01 2.285436391671649414e-01
5.940499554990264005e+04 1.757271068257340474e+01 2.326030133303852721e-01
5.940499558253311261e+04 1.756217506412982488e+01 2.291510668896609981e-01
5.940499561516358517e+04 1.771808695410524237e+01 2.333456045759352282e-01
5.940499564779406501e+04 1.769316430386425765e+01 2.323748529661533169e-01
5.940499568042453757e+04 1.768444475253015469e+01 2.328641481919151990e-01
5.940499571305501013e+04 1.753143295901718091e+01 2.284202119000500186e-01
5.940499574568548269e+04 1.736413744416839933e+01 2.222523555947308882e-01
5.940499577831595525e+04 1.757803946443099008e+01 2.290993571463499912e-01
5.940499581094642781e+04 1.738380991285402999e+01 2.261632903236153180e-01
5.940499584357690037e+04 1.781836146791544451e+01 2.359709521454924075e-01
5.940499587620738021e+04 1.716166576964478097e+01 2.169205752721335700e-01
5.940499590883785277e+04 1.774852608343345750e+01 2.303672685431703837e-01
5.940499594146833260e+04 1.804977746379371339e+01 2.345539369654316142e-01
5.940499597409880516e+04 1.778603268945022364e+01 2.347927656303790689e-01
5.940499600672927772e+04 1.776798279092360033e+01 2.310482721511516735e-01
5.940499603935975028e+04 1.755739037020713766e+01 2.297384530293453131e-01
5.940499607199022284e+04 1.743746313898147093e+01 2.258876516583512017e-01
5.940499610462069541e+04 1.782720993511476948e+01 2.359623946752178736e-01
5.940499613725116797e+04 1.806002946926978581e+01 2.408226214249591102e-01
5.940499616988164053e+04 1.744828626268165550e+01 2.257033572796774135e-01
5.940499620251212036e+04 1.758272908857088268e+01 2.281042691242338993e-01
5.940499623514259292e+04 1.770072506042170346e+01 2.277351000466466824e-01
5.940499626777307276e+04 1.749973125318706124e+01 2.263254936203272505e-01
5.940499630040354532e+04 1.754497648152516120e+01 2.255426443340926845e-01
5.940499633303401788e+04 1.764197032541825649e+01 2.274514671449985592e-01
5.940499636566449044e+04 1.799178062778998211e+01 2.354730013883654660e-01
5.940499639829496300e+04 1.789406557979723544e+01 2.332265902229898047e-01
5.940499643092543556e+04 1.727629798690738028e+01 2.198113541237541324e-01
5.940499646355590812e+04 1.755728767237893351e+01 2.275103249768928859e-01
5.940499649618638796e+04 1.761188157220244221e+01 2.281999443151896678e-01
5.940499652881686052e+04 1.722215582687110214e+01 2.175719234922655343e-01
5.940499656144733308e+04 1.722778912954638386e+01 2.231285060677281884e-01
5.940499659407780564e+04 1.772099590398837066e+01 2.330562815373476981e-01
5.940499662670828548e+04 1.727173631996516079e+01 2.211680554364491291e-01
5.940499665933875804e+04 1.765649913830547391e+01 2.293482770398244108e-01
5.940499669196923060e+04 1.754540917471892314e+01 2.296415000470002354e-01
5.940499672459970316e+04 1.769113778822476135e+01 2.355396394051132714e-01
5.940499675723017572e+04 1.701503465912914592e+01 2.189730397873371204e-01
5.940499678986064828e+04 1.748783919875288007e+01 2.285225401879266149e-01
5.940499682249112084e+04 1.775114800918407099e+01 2.345195407651793074e-01
5.940499685512160067e+04 1.790214201049839104e+01 2.383140639252635251e-01
5.940499688775207323e+04 1.760664174732907483e+01 2.356631163964763298e-01
5.940499692038254580e+04 1.718121225311496758e+01 2.231422253156772617e-01
5.940499695301302563e+04 1.746472350483729130e+01 2.327883987001631294e-01
5.940499698564349819e+04 1.753840961066872239e+01 2.302966484105620770e-01
5.940499701827397075e+04 1.761682788525683918e+01 2.299355974381065981e-01
5.940499705090444331e+04 1.731451170696934838e+01 2.253831079513484714e-01
5.940499708353491587e+04 1.720539545460698250e+01 2.226066145977814992e-01
5.940499711616538843e+04 1.739191525862186438e+01 2.255596077799446875e-01
5.940499714879586099e+04 1.736000163748754943e+01 2.230959113334917421e-01
5.940499718142634083e+04 1.753256962546302589e+01 2.295127082740633928e-01
5.940499721405681339e+04 1.743351655096223496e+01 2.262459467822080517e-01
5.940499724668729323e+04 1.773959828833475072e+01 2.331346891179329195e-01
5.940499727931776579e+04 1.776404541631623246e+01 2.337485330702451236e-01
5.940499731194823835e+04 1.744105591080505135e+01 2.271902610351073937e-01
5.940499734457871091e+04 1.715773485490006323e+01 2.200211685150377516e-01
5.940499737720918347e+04 1.756510172575398343e+01 2.278947135928175993e-01
5.940499740983965603e+04 1.763206140593075233e+01 2.271897609475572455e-01
5.940499744247012859e+04 1.715907933871011082e+01 2.193354382096738275e-01
5.940499747510060115e+04 1.760447740619227375e+01 2.288993841249150618e-01
5.940499750773107371e+04 1.746458849793872403e+01 2.238062839163922069e-01
5.940499754036155355e+04 1.745553412402018978e+01 2.255405518024694300e-01
5.940499757299202611e+04 1.749943599196632604e+01 2.292161249729030015e-01
5.940499760562250594e+04 1.742617454219664097e+01 2.253263928670081462e-01
5.940499763825297850e+04 1.788184118060435779e+01 2.339075556870790773e-01
5.940499767088345106e+04 1.763185757529683428e+01 2.272080269375796879e-01
5.940499770351392362e+04 1.791390552042290096e+01 2.337892759026131140e-01
5.940499773614439619e+04 1.741511814479079590e+01 2.239409986022444510e-01
5.940499776877486875e+04 1.780205569831238321e+01 2.314229047637883230e-01
5.940499780140534131e+04 1.717045030642152881e+01 2.205294692896526410e-01
5.940499783403582114e+04 1.802740815130973218e+01 2.350047183069154111e-01
5.940499786666629370e+04 1.774552075143791185e+01 2.312986750703084349e-01
5.940499789929677354e+04 1.768376115456648634e+01 2.279984348482625156e-01
5.940499793192724610e+04 1.760526568392183577e+01 2.300931722745163388e-01
5.940499796455771866e+04 1.796686165261007773e+01 2.370226212440766644e-01
5.940499799718819122e+04 1.792097478712816638e+01 2.349988732526482049e-01
5.940499802981866378e+04 1.797713888888888789e+01 2.365711801799945113e-01
5.940499806244913634e+04 1.748294878553181064e+01 2.246346475218027050e-01
5.940499809507960890e+04 1.784851109461354568e+01 2.429357590844768988e-01
5.940499812771008874e+04 1.801264859329375412e+01 2.391381220674914654e-01
5.940499816034056130e+04 1.759698058369999529e+01 2.331997651843123187e-01
5.940499819297104114e+04 1.786808844586408185e+01 2.375179985663437299e-01
5.940499822560151370e+04 1.767331894269539205e+01 2.294115477788759017e-01
5.940499825823198626e+04 1.824752087500175080e+01 2.417150546854137938e-01
5.940499829086245882e+04 1.783859115151016539e+01 2.443157604999971755e-01
5.940499832349293138e+04 1.747818279281693776e+01 2.362687511750465597e-01
5.940499835612340394e+04 1.791762446814389165e+01 2.435599223754195963e-01
5.940499838875387650e+04 1.805579291279216037e+01 2.445039271321118868e-01
5.940499842138434906e+04 1.798205117617100868e+01 2.408765500750333355e-01
5.940499845401482889e+04 1.826373488779755050e+01 2.466463448487998811e-01
5.940499848664530145e+04 1.807446203365844895e+01 2.437458423138761654e-01
5.940499851927578129e+04 1.835955641245760361e+01 2.466638242207833676e-01
5.940499855190625385e+04 1.804393790146922072e+01 2.366941433175500653e-01
5.940499858453672641e+04 1.810484507120220599e+01 2.423166774593572270e-01
5.940499861716719897e+04 1.767235578895544634e+01 2.300988822630984088e-01
5.940499864979767153e+04 1.775917141917087250e+01 2.358218355628622642e-01
5.940499868242814409e+04 1.783156262010651716e+01 2.339249880599962583e-01
5.940499871505861665e+04 1.768014705882352899e+01 2.299270868924312428e-01
5.940499874768909649e+04 1.814501225982517596e+01 2.388599642799700273e-01
5.940499878031956905e+04 1.754040288965433803e+01 2.255734942635327922e-01
5.940499881295004161e+04 1.824479080077583859e+01 2.426556463837586941e-01
5.940499884558051417e+04 1.804493575677279793e+01 2.393845958966815957e-01
5.940499887821098673e+04 1.810433160621761672e+01 2.360175654284014379e-01
5.940499891084146657e+04 1.797796673031223236e+01 2.325785108537871682e-01
5.940499894347193913e+04 1.831586980048283664e+01 2.371961470229402569e-01
5.940499897610241169e+04 1.825457834986050898e+01 2.395545262403405151e-01
5.940499900873288425e+04 1.819516627045932822e+01 2.355577824547138710e-01
5.940499904136335681e+04 1.844219021776942569e+01 2.445196145520788511e-01
5.940499907399382937e+04 1.845544389308202327e+01 2.408986003356916594e-01
5.940499910662430193e+04 1.792090318724017095e+01 2.305662489146167726e-01
5.940499913925478177e+04 1.840441145519089616e+01 2.417054138347312087e-01
5.940499917188525433e+04 1.819182604577303053e+01 2.353151294565483109e-01
5.940499920451573416e+04 1.819362013704686376e+01 2.366389063323618980e-01
5.940499923714620672e+04 1.793685736162765210e+01 2.302984412009498605e-01
5.940499926977667928e+04 1.788619218527798793e+01 2.320484265544635050e-01
5.940499930240715184e+04 1.785698719694905989e+01 2.298493938822816773e-01
5.940499933503762441e+04 1.788259304051453924e+01 2.295590552298651388e-01
5.940499936766809697e+04 1.783430664977136360e+01 2.292022534969044845e-01
5.940499940029856953e+04 1.778457857679950749e+01 2.302602574863389928e-01
5.940499943292904209e+04 1.797287682188607505e+01 2.365669778868311479e-01
5.940499946555951465e+04 1.821559568808623908e+01 2.402682743720985781e-01
5.940499949818999448e+04 1.758459078510675511e+01 2.273921180145942744e-01
5.940499953082046704e+04 1.789223738062755942e+01 2.325813244215522158e-01
5.940499956345094688e+04 1.788151905675897879e+01 2.326019035672433621e-01
5.940499959608141944e+04 1.768471354800335149e+01 2.260102268436781636e-01
5.940499962871189200e+04 1.845352703609093226e+01 2.427955365426182066e-01
5.940499966134236456e+04 1.801159235845011253e+01 2.346095081277329575e-01
5.940499969397283712e+04 1.820151942574644366e+01 2.379994599488558515e-01
5.940499972660330968e+04 1.811155427972066789e+01 2.378023152214344960e-01
5.940499975923378224e+04 1.838790914418059685e+01 2.394147013606138241e-01
5.940499979186425480e+04 1.807400799413579051e+01 2.341480889918025610e-01
5.940499982449473464e+04 1.834877882080537859e+01 2.393443197558280389e-01
5.940499985712520720e+04 1.760089090445586635e+01 2.237899174583939110e-01
5.940499988975567976e+04 1.824550797883479802e+01 2.377497961949019689e-01
5.940499992238615960e+04 1.837081184659171029e+01 2.407515419800525247e-01
5.940499995501663216e+04 1.763524246926921535e+01 2.236035961710007847e-01
5.940499998764710472e+04 1.785214554785172325e+01 2.305019069820777866e-01
5.940500002027757728e+04 1.767717518109552799e+01 2.264597657221718019e-01
5.940500005290804984e+04 1.801165325399980688e+01 2.352272337279767422e-01
5.940500008553852240e+04 1.772270178993582945e+01 2.258814456637146251e-01
5.940500011816899496e+04 1.838961742561053470e+01 2.459431233008603501e-01
5.940500015079946752e+04 1.803614392100166341e+01 2.379812212943598349e-01
5.940500018342994736e+04 1.813209147108704045e+01 2.410833697681795118e-01
5.940500021606041992e+04 1.840329041289553658e+01 2.413251774484316825e-01
5.940500024869089248e+04 1.835563840738988972e+01 2.443562846307719971e-01
5.940500028132137231e+04 1.831073328610520434e+01 2.446368516896899881e-01
5.940500031395184487e+04 1.780345218424394815e+01 2.304901069999534535e-01
5.940500034658231743e+04 1.820534184491240026e+01 2.429853512649514657e-01
5.940500037921278999e+04 1.776883891071670263e+01 2.287584754421202737e-01
5.940500041184326255e+04 1.790129266124068153e+01 2.340445969229196232e-01
5.940500044447373512e+04 1.812088048066214796e+01 2.382758729714767321e-01
5.940500047710420768e+04 1.823098345664643816e+01 2.397712458764209575e-01
5.940500050973468751e+04 1.843853305785123808e+01 2.465146058547524610e-01
5.940500054236516007e+04 1.831093346656674470e+01 2.387154315852927089e-01
5.940500057499563991e+04 1.766767116682738603e+01 2.286412704505360327e-01
5.940500060762611247e+04 1.804385735700630988e+01 2.378285467104335749e-01
5.940500064025658503e+04 1.811803768004819304e+01 2.404337712369171987e-01
5.940500067288705759e+04 1.799803236281578478e+01 2.368577970172406899e-01
5.940500070551753015e+04 1.797339878511977673e+01 2.413234820269926639e-01
5.940500073814800271e+04 1.823317485325488363e+01 2.465172100881608541e-01


==> figures/ground-folded/20210709_tic3788_r.dat <==
5.940497660535736941e+04 7.589356006928043019e-01 6.593581045549889996e-01
5.940497662422757276e+04 3.590986802927560451e+00 4.377337933635306461e-02
5.940497665685805259e+04 3.675259883147431683e+00 4.733136209166506625e-02
5.940497668948853243e+04 3.631538020032956560e+00 4.722541718272965650e-02
5.940497672211900499e+04 3.637288177815421353e+00 4.694455091052802259e-02
5.940497675474947755e+04 3.661920286586858531e+00 4.440589035701061893e-02
5.940497678737995011e+04 3.606554317600731530e+00 4.648605238573570719e-02
5.940497682001042267e+04 3.685236822245813837e+00 4.772209146956052361e-02
5.940497685264089523e+04 3.647341096524313375e+00 4.684877156376457408e-02
5.940497688527137507e+04 3.636557025154564915e+00 4.507251148469085256e-02
5.940497691790184763e+04 3.625533065804536381e+00 4.603972880284465385e-02
5.940497695053232019e+04 3.681884012341792189e+00 4.747667071885035284e-02
5.940497698316279275e+04 3.631076399903564678e+00 4.342696391317226595e-02
5.940497701579327259e+04 3.674001050514367872e+00 4.511790954807979454e-02
5.940497704842374515e+04 3.611384783798576859e+00 4.580495901654318969e-02
5.940497708105421771e+04 3.736978056585886776e+00 4.781313399860839808e-02
5.940497711368469027e+04 3.705936667952618002e+00 4.605254271539273303e-02
5.940497714631516283e+04 3.780604310153299341e+00 4.710031524274164300e-02
5.940497717894564266e+04 3.754954034729315548e+00 4.720872757791857305e-02
5.940497721157611522e+04 3.715784571036548911e+00 4.731104771042309032e-02
5.940497724420659506e+04 3.775420202483536158e+00 4.633883888225846098e-02
5.940497727683706762e+04 3.809039246008259827e+00 4.799590064501741554e-02
5.940497730946754018e+04 3.742627000045144481e+00 4.432625274848566582e-02
5.940497734209801274e+04 3.718064697258009144e+00 4.696259825273984417e-02
5.940497737472848530e+04 3.733390819309898578e+00 4.462190317604481510e-02
5.940497740735895786e+04 3.688452754516589938e+00 4.749863705128835878e-02
5.940497743998943042e+04 3.639597484276729578e+00 4.516299261083551314e-02
5.940497747261990298e+04 3.711658358009420677e+00 4.790062848510909244e-02
5.940497750525038282e+04 3.603515309608098516e+00 4.556172991007911843e-02
5.940497753788086266e+04 3.664245613151733583e+00 4.705385613009503004e-02
5.940497757051133522e+04 3.674499531557714249e+00 4.695229074127653390e-02
5.940497760314180778e+04 3.555135386916071116e+00 4.531529854320412443e-02
5.940497763577228034e+04 3.642776946107784575e+00 4.788265243405576133e-02
5.940497766840275290e+04 3.666465651540278259e+00 4.817061741610852849e-02
5.940497770103322546e+04 3.682895488292404096e+00 5.281707970191506368e-02
5.940497773366370529e+04 3.625903203817314235e+00 4.677478503996278930e-02
5.940497776629417785e+04 3.585844991295114692e+00 4.648848038245970149e-02
5.940497779892465769e+04 3.601986047311405592e+00 4.783987405865262887e-02
5.940497783155513025e+04 3.601470771531845916e+00 4.542263402103098591e-02
5.940497786418560281e+04 3.725133370542957234e+00 4.726633676937020551e-02
5.940497789681607537e+04 3.582625363259754003e+00 4.449195275100941566e-02
5.940497792944654793e+04 3.682796112028890789e+00 4.811743368308437491e-02
5.940497796207702049e+04 3.637103967115212999e+00 4.480790378562114762e-02
5.940497799470750033e+04 3.621660057782361442e+00 4.388881610128955030e-02
5.940497802733797289e+04 3.733515750133475919e+00 4.559808420262121548e-02
5.940497805996845273e+04 3.540100226627086677e+00 4.121675016394465985e-02
5.940497809259892529e+04 3.583793381759483587e+00 4.249654538887962657e-02
5.940497812522939785e+04 3.662271492094861802e+00 4.967667086324221992e-02
5.940497815785987041e+04 3.646960109520595239e+00 4.782935247878294938e-02
5.940497819049034297e+04 3.633406458920562354e+00 4.360697421544022789e-02
5.940497822312082280e+04 3.675660055001937376e+00 4.727791162426490945e-02
5.940497825575129536e+04 3.656286095639004863e+00 4.602363859132987955e-02
5.940497828838176792e+04 3.637995763732988053e+00 4.605385224365794034e-02
5.940497832101224049e+04 3.600616233274112066e+00 4.630568291374906331e-02
5.940497835364272032e+04 3.601185821421703626e+00 4.388905311159489731e-02
5.940497838627319288e+04 3.610449988284766487e+00 4.699454135119336684e-02
5.940497841890366544e+04 3.653014317310254278e+00 4.854417406310680000e-02
5.940497845153413800e+04 3.645648873087184771e+00 4.506767035517589975e-02
5.940497848416461056e+04 3.690406801399391590e+00 4.859112374943976714e-02
5.940497851679509040e+04 3.589576526485405594e+00 4.375545105211310626e-02
5.940497854942556296e+04 3.664333780238249183e+00 4.720578026606585959e-02
5.940497858205604280e+04 3.669186572022729464e+00 4.847832443490239507e-02
5.940497861468651536e+04 3.592209291996091292e+00 4.566160455577372018e-02
5.940497864731698792e+04 3.625803691714393207e+00 4.394864637316522188e-02
5.940497867994746048e+04 3.652352687384784247e+00 4.604573947662884276e-02
5.940497871257793304e+04 3.571629783778296652e+00 4.398033794105860733e-02
5.940497874520840560e+04 3.539751545252523002e+00 4.686810551277782733e-02
5.940497877783888543e+04 3.542683084731717447e+00 4.114551258604117606e-02
5.940497881046935800e+04 3.591693932424114610e+00 4.252679020562340900e-02
5.940497884309983783e+04 3.617290300737682873e+00 4.297016088153973040e-02
5.940497887573031039e+04 3.566066653413790810e+00 4.227043951468140853e-02
5.940497890836078295e+04 3.573841034271725725e+00 4.353867872311914522e-02
5.940497894099125551e+04 3.658621145291293786e+00 4.633503619888651448e-02
5.940497897362172807e+04 3.601734700988994842e+00 4.392259511886333068e-02
5.940497900625220791e+04 3.617166675377620155e+00 4.396299762411717826e-02
5.940497903888268047e+04 3.618463516554162318e+00 4.378335438701567994e-02
5.940497907151315303e+04 3.581328971417975904e+00 4.160500606110482252e-02
5.940497910414362559e+04 3.560001807477793268e+00 4.225376018300582709e-02
5.940497913677410543e+04 3.575942425000480984e+00 4.154495752127670277e-02
5.940497916940457799e+04 3.534379909989081803e+00 3.848571736829461964e-02
5.940497920203505055e+04 3.584899474793429519e+00 3.857991001692529648e-02
5.940497923466552311e+04 3.561059259711123470e+00 3.762800153154258892e-02
5.940497926729599567e+04 3.554764096202329249e+00 3.794113254077766811e-02
5.940497929992647551e+04 3.518131148417450671e+00 3.750975993058085906e-02
5.940497933255694807e+04 3.550184726953684589e+00 3.805988627010024883e-02
5.940497936518742063e+04 3.551436161818086301e+00 3.846645573479068325e-02
5.940497939781790046e+04 3.610064480911603368e+00 3.955058594973298591e-02
5.940497943044837302e+04 3.554076798827250361e+00 3.815669485236712621e-02
5.940497946307884558e+04 3.521236192463023773e+00 3.843740454784246030e-02
5.940497949570931814e+04 3.509312320916905481e+00 3.775270462739824251e-02
5.940497952833979070e+04 3.536848659587284338e+00 3.755344265262466896e-02
5.940497956097026326e+04 3.577514466433277196e+00 4.044989004937121074e-02
5.940497959360074310e+04 3.564575500740139180e+00 3.853949120281006252e-02
5.940497962623121566e+04 3.593941717791410806e+00 4.030104857770533400e-02
5.940497965886169550e+04 3.585271110158593899e+00 3.981760823468197263e-02
5.940497969149216806e+04 3.578656105219981232e+00 3.895999394128167592e-02
5.940497972412264062e+04 3.567470235166781745e+00 3.978002890636807287e-02
5.940497975675311318e+04 3.551492567323029981e+00 3.994065243676911403e-02
5.940497978938358574e+04 3.552803589245837390e+00 3.862149708976993917e-02
5.940497982201405830e+04 3.548268937820246549e+00 3.893383896182548570e-02
5.940497985464453814e+04 3.582169783076127434e+00 3.942848630081260269e-02
5.940497988727501070e+04 3.600521472815815027e+00 3.858599380396212503e-02
5.940497991990548326e+04 3.528532151828629004e+00 3.860535334733612711e-02
5.940497995253596309e+04 3.544955509924709425e+00 3.703548478662607030e-02
5.940497998516643565e+04 3.591170146166199562e+00 3.751483165997118729e-02
5.940498001779690821e+04 3.651314804989865603e+00 3.812995626885563177e-02
5.940498005042738077e+04 3.518990889021031077e+00 3.647527470677103256e-02
5.940498008305785334e+04 3.581737320596869001e+00 3.696005946124883423e-02
5.940498011568832590e+04 3.529015068966433688e+00 3.615216665713916200e-02
5.940498014831880573e+04 3.566002890637546052e+00 3.748511930043270379e-02
5.940498018094927829e+04 3.596905957566298717e+00 3.874912325807734759e-02
5.940498021357975813e+04 3.568688042660832505e+00 3.716292640360803479e-02
5.940498024621023069e+04 3.624873596073725501e+00 3.873921175459868471e-02
5.940498027884070325e+04 3.585818642639614140e+00 3.793346089862321274e-02
5.940498031147117581e+04 3.542920778928870362e+00 3.727690531012373826e-02
5.940498034410164837e+04 3.636250906306537800e+00 3.894115198280700268e-02
5.940498037673212093e+04 3.571096564537288298e+00 3.811623384165704204e-02
5.940498040936260077e+04 3.600551848890403583e+00 3.896853338785499776e-02
5.940498044199307333e+04 3.566760459241306691e+00 3.714803664096274355e-02
5.940498047462355316e+04 3.550350672712205835e+00 3.812985947665802067e-02
5.940498050725402572e+04 3.610508280982295926e+00 3.980714637019821395e-02
5.940498053988449828e+04 3.572963552620371797e+00 3.813176308863028968e-02
5.940498057251497085e+04 3.626353790613717987e+00 3.806517427441705875e-02
5.940498060514544341e+04 3.574590980224782832e+00 3.848939336159042102e-02
5.940498063777591597e+04 3.638799051315221966e+00 3.799271145645014697e-02
5.940498067040638853e+04 3.612885347660529156e+00 3.877695251655041003e-02
5.940498070303686836e+04 3.649523923827812322e+00 3.983258580083049588e-02
5.940498073566734092e+04 3.627406278333311640e+00 3.964085127279715071e-02
5.940498076829782076e+04 3.587260594056842056e+00 3.759591589557596814e-02
5.940498080092829332e+04 3.603190540674439557e+00 3.877367802788320855e-02
5.940498083355876588e+04 3.616340226718789186e+00 3.771741038714489930e-02
5.940498086618923844e+04 3.603478134897901697e+00 3.819942293006661771e-02
5.940498089881971100e+04 3.625787072192243610e+00 3.850904362363762046e-02
5.940498093145019084e+04 3.619753561802079300e+00 3.820038418793303414e-02
5.940498096408066340e+04 3.642561325262822169e+00 3.861959156128183523e-02
5.940498099671114323e+04 3.641285725012115559e+00 3.814623639493432833e-02
5.940498102934161579e+04 3.618267534040928268e+00 3.774061330266115927e-02
5.940498106197208836e+04 3.637152524381344509e+00 3.768393920849236883e-02
5.940498109460256092e+04 3.712689382353540957e+00 3.914649905499381632e-02
5.940498112723303348e+04 3.711636587448130520e+00 3.991549501692034235e-02
5.940498115986350604e+04 3.647209822168862914e+00 3.886557943906722434e-02
5.940498119249398587e+04 3.691104309051791432e+00 3.856549573347803350e-02
5.940498122512445843e+04 3.641505585746805718e+00 3.895125347800485610e-02
5.940498125775493827e+04 3.605056109848211676e+00 3.750861928843572668e-02
5.940498129038541083e+04 3.645295532010463635e+00 3.817849328926118530e-02
5.940498132301588339e+04 3.652204050404451952e+00 3.846951733935907031e-02
5.940498135564635595e+04 3.712737905647077064e+00 3.956738334642747462e-02
5.940498138827682851e+04 3.676792286896192419e+00 4.011767226062231545e-02
5.940498142090730835e+04 3.716389278791524919e+00 4.002840157976446378e-02
5.940498145353778091e+04 3.773767492291532299e+00 4.157249130967844569e-02
5.940498148616825347e+04 3.739120148263034960e+00 4.071054482648901046e-02
5.940498151879872603e+04 3.743040273063819701e+00 4.203472819079528966e-02
5.940498155142920587e+04 3.711349784205844937e+00 3.974474781989686262e-02
5.940498158405967843e+04 3.664807368011415267e+00 3.846309057536360237e-02
5.940498161669015099e+04 3.757471271945727942e+00 4.026271308981841518e-02
5.940498164932062355e+04 3.745205861087710364e+00 3.978297531520118974e-02
5.940498168195109611e+04 3.676868360399502489e+00 3.823927651584230203e-02
5.940498171458157594e+04 3.607183274378059412e+00 3.721732782056366706e-02
5.940498174721204850e+04 3.712555868396699932e+00 4.022893145075051580e-02
5.940498177984252834e+04 3.749794599713135668e+00 4.029562533993075873e-02
5.940498181247300090e+04 3.724015146482428484e+00 3.966864558335399943e-02
5.940498184510347346e+04 3.685798995990701155e+00 3.839576348524802868e-02
5.940498187773394602e+04 3.713230347254567132e+00 4.002318512413419876e-02
5.940498191036441858e+04 3.752500798300434592e+00 4.210707729466622862e-02
5.940498194299489114e+04 3.683579279975797593e+00 3.902206786730016974e-02
5.940498197562536370e+04 3.698806250202193446e+00 3.983670293972552817e-02
5.940498200825583626e+04 3.735293921997751898e+00 4.069231313082539991e-02
5.940498204088631610e+04 3.673685628641675915e+00 3.932374374809809864e-02
5.940498207351679594e+04 3.730332357228211215e+00 4.098265492704279700e-02
5.940498210614726850e+04 3.690369655591760001e+00 3.909476955981026902e-02
5.940498213877774106e+04 3.673338889814969477e+00 3.885771632619591104e-02
5.940498217140821362e+04 3.677369176770899806e+00 3.933332636004468336e-02
5.940498220403868618e+04 3.688610233611488098e+00 4.018672754853091361e-02
5.940498223666915874e+04 3.629179026948543552e+00 3.947203791496561864e-02
5.940498226929963130e+04 3.674000266215367905e+00 4.091263869237261874e-02
5.940498230193010386e+04 3.641775341437589741e+00 3.920887774904022183e-02
5.940498233456058369e+04 3.631475631475631793e+00 3.877330937955571211e-02
5.940498236719106353e+04 3.657942395318411144e+00 4.039571822156206443e-02
5.940498239982153609e+04 3.599152270879026005e+00 4.153836808141841280e-02
5.940498243245200865e+04 3.614554882010458492e+00 3.972380578103482801e-02
5.940498246508248121e+04 3.704656603574072005e+00 4.033150475015132713e-02
5.940498249771295377e+04 3.695829399013205840e+00 3.949505264289467771e-02
5.940498253034342633e+04 3.604401938119517368e+00 3.928575076464197596e-02
5.940498256297390617e+04 3.612949224268788839e+00 3.928390480645131688e-02
5.940498259560437873e+04 3.652875157138969264e+00 3.932609019460089894e-02
5.940498262823485857e+04 3.598910475190338687e+00 3.814765981566683312e-02
5.940498266086533113e+04 3.650389322951388404e+00 3.881380038241418612e-02
5.940498269349580369e+04 3.656688926205073908e+00 3.994886625689170884e-02
5.940498272612627625e+04 3.597755860953920859e+00 3.975375829196877570e-02
5.940498275875674881e+04 3.687642952326021017e+00 3.923182505843652440e-02
5.940498279138722137e+04 3.600562634235041415e+00 3.806593867431457001e-02
5.940498282401769393e+04 3.610792105563372267e+00 3.970272019913527461e-02
5.940498285664817377e+04 3.541926311899945556e+00 3.745666779147985292e-02
5.940498288927864633e+04 3.601245570423652342e+00 3.812154095246748226e-02
5.940498292190912616e+04 3.561682418072234402e+00 3.782159383849140188e-02
5.940498295453959872e+04 3.616592543053001041e+00 3.801593889253439273e-02
5.940498298717007128e+04 3.698350542243002970e+00 4.100265817234703680e-02
5.940498301980054384e+04 3.699509941909563615e+00 4.134652180348360323e-02
5.940498305243101640e+04 3.661182432432432243e+00 3.861952805322128174e-02
5.940498308506148896e+04 3.598778334588320860e+00 3.861430193531516231e-02
5.940498311769196880e+04 3.573917468479869353e+00 3.745812263406358283e-02
5.940498315032244136e+04 3.643311355692816278e+00 3.904705604519702333e-02
5.940498318295292120e+04 3.628851367605276934e+00 3.842284407600069646e-02
5.940498321558339376e+04 3.636917010169446574e+00 3.879083073805367904e-02
5.940498324821386632e+04 3.687912637433183871e+00 3.960746061107631860e-02
5.940498328084433888e+04 3.606788821513313703e+00 3.832678852678506054e-02
5.940498331347481144e+04 3.570027454200236150e+00 3.839493484084088859e-02
5.940498334610529128e+04 3.673312271254321359e+00 3.961460004472869972e-02
5.940498337873576384e+04 3.651289535793411645e+00 3.903501989004906636e-02
5.940498341136623640e+04 3.600283693719374067e+00 3.747541984856232050e-02
5.940498344399670896e+04 3.692034784464361952e+00 3.897832920642090720e-02
5.940498347662718879e+04 3.700371921641147477e+00 3.892765054182956846e-02
5.940498350925766135e+04 3.682342111853370792e+00 3.890578007317523762e-02
5.940498354188813391e+04 3.620367012402988305e+00 3.862872603874587668e-02
5.940498357451860647e+04 3.655743160052443042e+00 3.855472402755581035e-02
5.940498360714907903e+04 3.624138850760153296e+00 3.745615344685806342e-02
5.940498363977955887e+04 3.719043121203773339e+00 3.976011053367162901e-02
5.940498367241003143e+04 3.626358865631152284e+00 3.800389716362290865e-02
5.940498370504051127e+04 3.658414688521098856e+00 3.871429388145831291e-02
5.940498373767098383e+04 3.705921154480409818e+00 3.971642579579724025e-02
5.940498377030145639e+04 3.662729407096326550e+00 3.861848397924878828e-02
5.940498380293192895e+04 3.657145733364652429e+00 3.820978417411687034e-02
5.940498383556240151e+04 3.673297762851416515e+00 3.799877035198599706e-02
5.940498386819287407e+04 3.694911678018739210e+00 3.920490016458368782e-02
5.940498390082335391e+04 3.639774514944939643e+00 3.775884037139870530e-02
5.940498393345382647e+04 3.716955984656394207e+00 3.935588206281651069e-02
5.940498396608430630e+04 3.674274030188152018e+00 4.026948353498825683e-02
5.940498399871477886e+04 3.658451727009249588e+00 3.955469878796083472e-02
5.940498403134525142e+04 3.655516864499402274e+00 3.967158571243864507e-02
5.940498406397572398e+04 3.618542390333870262e+00 3.807967210725288210e-02
5.940498409660619654e+04 3.687053211634352401e+00 4.021516353516266934e-02
5.940498412923667638e+04 3.623563987852267854e+00 3.857765437833290262e-02
5.940498416186714894e+04 3.657574647850482030e+00 3.883602820347840240e-02
5.940498419449762150e+04 3.638831584104798900e+00 3.888076177645077153e-02
5.940498422712809406e+04 3.691424620542556934e+00 3.947608569429356812e-02
5.940498425975857390e+04 3.696936211636870695e+00 4.042233267941150454e-02
5.940498429238904646e+04 3.641590508257174896e+00 3.965471139665369821e-02
5.940498432501951902e+04 3.737848445204789982e+00 3.995633992200014334e-02
5.940498435764999158e+04 3.638823464972339217e+00 3.785881857151582319e-02
5.940498439028046414e+04 3.622112777234867576e+00 3.809683976795904398e-02
5.940498442291093670e+04 3.658547351524879421e+00 3.860036566116453738e-02
5.940498445554141654e+04 3.617453394074504835e+00 3.848274475376987219e-02
5.940498448817189637e+04 3.655470959039145207e+00 3.898562130629145556e-02
5.940498452080236893e+04 3.692882416984213378e+00 3.950965063250761605e-02
5.940498455343284149e+04 3.607364445643377326e+00 3.940789227199483630e-02
5.940498458606331405e+04 3.691571419022792622e+00 3.995697987073375951e-02
5.940498461869378662e+04 3.681128662110936034e+00 3.962818248247725050e-02
5.940498465132425918e+04 3.731948228882833618e+00 3.989518348817439747e-02
5.940498468395473174e+04 3.683897053003720057e+00 4.024403692733470594e-02
5.940498471658520430e+04 3.684537709668864292e+00 4.041790183491959787e-02
5.940498474921568413e+04 3.685391780245224513e+00 3.987674726991294327e-02
5.940498478184616397e+04 3.714058623602418674e+00 4.018750052725982708e-02
5.940498481447663653e+04 3.643791744398530597e+00 3.991675741449619841e-02
5.940498484710710909e+04 3.712401228572178358e+00 3.974152427096629137e-02
5.940498487973758165e+04 3.743184069406018111e+00 3.935514180874685741e-02
5.940498491236805421e+04 3.697588441951033200e+00 3.868406090001360459e-02
5.940498494499852677e+04 3.668282654110156749e+00 3.841882488242430449e-02
5.940498497762899933e+04 3.621529044939144626e+00 3.836079545540785340e-02
5.940498501025947189e+04 3.649007068780786955e+00 3.780840107790846977e-02
5.940498504288995173e+04 3.628756315315938785e+00 3.708598810823239555e-02
5.940498507552043156e+04 3.673071951744937724e+00 3.890735697621282990e-02
5.940498510815090413e+04 3.649545181823824702e+00 3.781194589651284271e-02
5.940498514078137669e+04 3.716732816648341320e+00 3.883625627867497848e-02
5.940498517341184925e+04 3.702128084457727564e+00 3.913673901932784166e-02
5.940498520604232181e+04 3.688296344034048602e+00 3.838884301140783190e-02
5.940498523867279437e+04 3.744530636558091263e+00 4.057119804338597119e-02
5.940498527130327420e+04 3.729810782823868021e+00 3.991628954440883115e-02
5.940498530393374676e+04 3.696464354398375285e+00 3.913916796900712702e-02
5.940498533656422660e+04 3.697035397660743516e+00 3.967899210695392809e-02
5.940498536919469916e+04 3.719641297086181186e+00 4.104481250913692009e-02
5.940498540182517172e+04 3.746653138838904162e+00 4.143872474908514431e-02
5.940498543445564428e+04 3.647250842864794951e+00 4.131769626903311621e-02
5.940498546708611684e+04 3.694720331192666407e+00 4.125534353299248336e-02
5.940498549971658940e+04 3.656253652455099257e+00 3.958259573775607665e-02
5.940498553234706196e+04 3.614931899504896684e+00 3.990995863170098551e-02
5.940498556497754180e+04 3.749446434911720250e+00 4.291473578496887015e-02
5.940498559760801436e+04 3.643363213895731256e+00 4.136875588694269301e-02
5.940498563023849420e+04 3.631438227375233474e+00 4.167582193357412257e-02
5.940498566286896676e+04 3.623449845304150152e+00 4.086610436694986664e-02
5.940498569549943932e+04 3.721226505530249806e+00 4.470518025182081828e-02
5.940498572812991188e+04 3.678623282343790546e+00 4.389019274402645304e-02
5.940498576076038444e+04 3.648858075040783522e+00 4.369013518352954373e-02
5.940498579339085700e+04 3.726113516021789973e+00 4.484268067295162780e-02
5.940498582602133683e+04 3.686865045130885754e+00 4.171414397147057279e-02
5.940498585865180939e+04 3.665642468674683574e+00 4.223702027927750402e-02
5.940498589128228923e+04 3.687608965595093213e+00 4.300747284890267530e-02
5.940498592391276179e+04 3.693821355742878509e+00 4.122623905367210628e-02
5.940498595654323435e+04 3.731532622792176568e+00 4.249261044504262785e-02
5.940498598917370691e+04 3.656228527802519501e+00 4.223475284147516079e-02
5.940498602180417947e+04 3.654105431722499464e+00 4.188130983480423120e-02
5.940498605443465203e+04 3.722104303665603631e+00 4.167598626487106772e-02
5.940498608706512459e+04 3.771908009267137096e+00 4.124276805686011294e-02
5.940498611969560443e+04 3.740467844624079330e+00 4.131002626015358586e-02
5.940498615232607699e+04 3.683120998428591975e+00 4.032630509693574394e-02
5.940498618495655683e+04 3.651213999365313878e+00 3.952799432434870447e-02
5.940498621758702939e+04 3.703922573446896127e+00 4.149434870052621377e-02
5.940498625021750195e+04 3.657242625860829044e+00 3.970893923417991717e-02
5.940498628284797451e+04 3.634904090666499332e+00 4.161036888026168473e-02
5.940498631547844707e+04 3.607659191276243682e+00 4.289646935115483395e-02
5.940498634810892690e+04 3.665191555510981747e+00 4.320244505191870449e-02
5.940498638073939946e+04 3.648145513185353739e+00 5.058969992339491795e-02
5.940498641336987203e+04 3.631900523271150316e+00 4.323700514178799997e-02
5.940498644600034459e+04 3.620128351450969895e+00 4.071131897263437216e-02
5.940498647863082442e+04 3.695603634123806103e+00 4.359116562304048148e-02
5.940498651126129698e+04 3.627980069469994628e+00 4.306312384194345422e-02
5.940498654389176954e+04 3.642791483441405465e+00 4.427600498895054720e-02
5.940498657652224210e+04 3.554180527282657653e+00 4.087911348680811630e-02
5.940498660915271466e+04 3.667448497676754293e+00 4.756260852869918787e-02
5.940498664178319450e+04 3.669687482494413899e+00 4.765506011981674589e-02
5.940498667441366706e+04 3.631183062560852548e+00 4.434154630784522405e-02
5.940498670704414690e+04 3.653389743721037419e+00 4.331007808977004742e-02
5.940498673967461946e+04 3.583079163917487264e+00 4.042559949994362078e-02
5.940498677230509202e+04 3.651236687871921127e+00 4.172442780024470527e-02
5.940498680493556458e+04 3.639824987225344977e+00 4.223042767860048230e-02
5.940498683756603714e+04 3.603749475411684333e+00 4.144721263490670077e-02
5.940498687019650970e+04 3.640484999222757700e+00 4.377151873333256366e-02
5.940498690282698226e+04 3.567530604553909246e+00 4.385298623736284124e-02
5.940498693545746210e+04 3.639760316759800940e+00 4.352376455839700869e-02
5.940498696808793466e+04 3.635776534262911586e+00 4.790462978076755890e-02
5.940498700071841449e+04 3.610730537449267974e+00 4.422478352795272682e-02
5.940498703334888705e+04 3.619271350042740476e+00 4.452723633367081796e-02
5.940498706597935961e+04 3.649948721136214935e+00 4.495805642564024845e-02
5.940498709860983217e+04 3.644040703098759604e+00 4.621063596623859598e-02
5.940498713124030473e+04 3.593179967302052358e+00 4.507221725617178987e-02
5.940498716387077729e+04 3.635236974537442656e+00 4.382035401472660768e-02
5.940498719650124985e+04 3.552453588670148044e+00 4.258758270153342046e-02
5.940498722913172969e+04 3.627932494186445034e+00 4.405776549005266385e-02
5.940498726176220225e+04 3.627678526305149642e+00 4.233091949211684885e-02
5.940498729439268209e+04 3.583354547881753227e+00 4.133717007217208028e-02
5.940498732702315465e+04 3.726838795058429188e+00 4.488976939096309821e-02
5.940498735965362721e+04 3.626159665288763545e+00 4.260750051761433288e-02
5.940498739228409977e+04 3.628983882788394677e+00 4.427514565305802619e-02
5.940498742491457233e+04 3.615791317841098085e+00 4.422072066973264243e-02
5.940498745754504489e+04 3.672977131085556124e+00 4.409303385699580441e-02
5.940498749017552473e+04 3.660033011378256429e+00 4.414695558734696434e-02
5.940498752280599729e+04 3.629479724364065074e+00 4.216238569321117957e-02
5.940498755543646985e+04 3.655117561315672781e+00 4.321284044959981113e-02
5.940498758806694968e+04 3.615864841100364657e+00 4.388064263992155767e-02
5.940498762069742224e+04 3.590445385992787397e+00 4.080875866903224680e-02
5.940498765332789480e+04 3.660548248469852606e+00 4.275323251092259108e-02
5.940498768595836736e+04 3.597156761313560658e+00 4.101788525501259830e-02
5.940498771858883993e+04 3.647001645951866156e+00 4.268117612906737607e-02
5.940498775121931249e+04 3.574363455454638405e+00 4.148717151331207664e-02
5.940498778384979232e+04 3.671350226433863106e+00 4.262432483773642700e-02
5.940498781648026488e+04 3.626097578133493204e+00 4.191344196294661401e-02
5.940498784911074472e+04 3.638393626596702290e+00 4.084701423485191663e-02
5.940498788174121728e+04 3.603064506771695985e+00 4.017625180239130234e-02
5.940498791437168984e+04 3.528065039413986081e+00 3.882163407165362817e-02
5.940498794700216240e+04 3.576308320144402586e+00 3.869067832906778609e-02
5.940498797963263496e+04 3.656504427816297476e+00 4.038078292148578746e-02
5.940498801226310752e+04 3.578600876062870029e+00 3.951883228550930049e-02
5.940498804489358008e+04 3.611070955306590058e+00 3.959234325832110268e-02
5.940498807752405992e+04 3.639629735195515803e+00 3.970620632068660311e-02
5.940498811015453248e+04 3.558995701977867743e+00 3.903488387164530393e-02
5.940498814278501231e+04 3.672573276118564323e+00 4.077009280812785019e-02
5.940498817541548487e+04 3.570484920579386046e+00 3.786729091474576314e-02
5.940498820804595744e+04 3.655084306010785600e+00 4.196512487919974721e-02
5.940498824067643000e+04 3.664593936273441876e+00 4.255544903542182733e-02
5.940498827330690256e+04 3.641659811470877806e+00 4.015876065248088350e-02
5.940498830593737512e+04 3.581636778611020588e+00 4.008710728157582892e-02
5.940498833856784768e+04 3.612889387539598651e+00 3.986842407192291160e-02
5.940498837119832751e+04 3.580426063388034486e+00 3.983871425919298381e-02
5.940498840382880007e+04 3.674317928821128731e+00 4.107347100644925114e-02
5.940498843645927991e+04 3.635450350253975227e+00 3.992490025112953311e-02
5.940498846908975247e+04 3.670973555656433795e+00 4.068850516893309649e-02
5.940498850172022503e+04 3.611274765380604990e+00 4.037228463547010843e-02
5.940498853435069759e+04 3.595826617697571947e+00 3.875521990529152278e-02
5.940498856698117015e+04 3.639421970638317294e+00 4.056658796258427735e-02
5.940498859961164271e+04 3.587732664293501905e+00 3.937075045647263349e-02
5.940498863224212255e+04 3.595204022686692369e+00 3.888556881490043415e-02
5.940498866487259511e+04 3.510753676470588225e+00 3.759366383366050807e-02
5.940498869750307495e+04 3.554746474266987644e+00 3.812528190356173630e-02
5.940498873013354751e+04 3.535949672503220231e+00 3.783774093542131151e-02
5.940498876276402007e+04 3.559445214979195526e+00 3.764234613110525179e-02
5.940498879539449263e+04 3.564745435736852652e+00 3.830508367059548558e-02
5.940498882802496519e+04 3.665854132811089183e+00 4.041816483991751002e-02
5.940498886065543775e+04 3.514231537193626576e+00 3.777822841339506521e-02
5.940498889328591031e+04 3.615397626554444521e+00 3.957158101859522409e-02
5.940498892591639014e+04 3.568850293606057544e+00 3.884479008584874188e-02
5.940498895854686270e+04 3.575159459262546413e+00 3.892541286046111854e-02
5.940498899117734254e+04 3.597941591488166502e+00 3.976136752035551447e-02
5.940498902380781510e+04 3.600360813118134384e+00 3.993409218612562622e-02
5.940498905643828766e+04 3.619261588663306828e+00 3.927171210094006215e-02
5.940498908906876022e+04 3.675196400761377546e+00 3.933784020530896319e-02
5.940498912169923278e+04 3.651441113691586970e+00 4.049645441468431584e-02
5.940498915432970534e+04 3.592324321289199318e+00 3.796090043997319557e-02
5.940498918696017790e+04 3.626020964247749667e+00 4.012771290692334486e-02
5.940498921959065774e+04 3.555896315865189727e+00 3.896669512247254163e-02
5.940498925222113030e+04 3.621106518147719999e+00 3.856832066569024220e-02
5.940498928485161014e+04 3.685237613751263908e+00 4.052724251095127933e-02
5.940498931748208270e+04 3.621004386568837941e+00 4.030871258471278862e-02
5.940498935011255526e+04 3.627521590246904459e+00 3.958078357116111279e-02
5.940498938274302782e+04 3.620434507768572896e+00 3.883943162668952731e-02
5.940498941537350038e+04 3.552711052370725486e+00 3.792284633810669159e-02
5.940498944800397294e+04 3.502174625302745259e+00 3.726302235845594529e-02
5.940498948063444550e+04 3.666989250124238264e+00 4.033820410915596455e-02
5.940498951326492534e+04 3.546921003796696503e+00 3.733228600891699833e-02
5.940498954589539790e+04 3.582012752905725073e+00 3.784353672897969312e-02
5.940498957852587773e+04 3.506070541480377667e+00 3.676707639383616083e-02
5.940498961115635029e+04 3.572055450284232769e+00 3.805190722522239222e-02
5.940498964378682285e+04 3.544802984683859126e+00 3.883024427720621619e-02
5.940498967641729541e+04 3.605838260135134643e+00 3.937925619813705674e-02
5.940498970904776797e+04 3.616887096993884221e+00 3.810937759625986770e-02
5.940498974167824053e+04 3.597719275291460406e+00 3.768832509330532349e-02
5.940498977430871309e+04 3.600800479461020220e+00 3.857529732855548288e-02
5.940498980693919293e+04 3.565074760400710474e+00 3.756281504422965406e-02
5.940498983956966549e+04 3.608701664735012304e+00 3.867759755883806022e-02
5.940498987220013805e+04 3.616347902260329317e+00 3.895934987570286168e-02
5.940498990483061789e+04 3.478308222907968705e+00 3.660105273688521454e-02
5.940498993746109045e+04 3.612185046407245359e+00 3.793645676009638201e-02
5.940498997009156301e+04 3.603407803693038147e+00 3.801300097747815215e-02
5.940499000272203557e+04 3.581869572665340229e+00 3.791702246331638687e-02
5.940499003535250813e+04 3.505851662470643948e+00 3.639838916656429335e-02
5.940499006798298069e+04 3.582285478328050221e+00 3.737949877321198461e-02
5.940499010061346053e+04 3.542672619889420726e+00 3.666451837489828613e-02
5.940499013324393309e+04 3.606891592094818577e+00 3.730177794732423419e-02
5.940499016587441292e+04 3.607960050197343449e+00 3.853955691029947034e-02
5.940499019850488548e+04 3.569513734447316455e+00 3.727726478056405529e-02
5.940499023113535804e+04 3.557372042703331516e+00 3.727017403646677718e-02
5.940499026376583060e+04 3.560243162707972253e+00 3.716964847708334463e-02
5.940499029639630317e+04 3.595194147061784751e+00 3.731627100405844610e-02
5.940499032902677573e+04 3.583410740007808126e+00 3.687403375331580607e-02
5.940499036165724829e+04 3.558723375842959058e+00 3.744884920996553734e-02
5.940499039428772812e+04 3.534889495902657330e+00 3.650939629974615797e-02
5.940499042691820068e+04 3.583914921900963613e+00 3.754590393555019140e-02
5.940499045954867324e+04 3.554926850817243800e+00 3.806696419756703392e-02
5.940499049217915308e+04 3.572372005261968742e+00 3.832685987342451805e-02
5.940499052480962564e+04 3.588405340060969451e+00 3.785923891992991341e-02
5.940499055744009820e+04 3.589375706750158379e+00 3.780067793408863064e-02
5.940499059007057076e+04 3.604342420150540960e+00 3.864090057910606751e-02
5.940499062270104332e+04 3.550111418731852098e+00 3.695004420029805031e-02
5.940499065533151588e+04 3.554407903605795394e+00 3.912644291277508901e-02
5.940499068796199572e+04 3.543265462130978261e+00 3.724285021397605311e-02
5.940499072059246828e+04 3.553722177048833863e+00 3.731022773145688948e-02
5.940499075322294811e+04 3.471634772385866263e+00 3.640005846249999566e-02
5.940499078585342068e+04 3.589303201506591545e+00 3.731653680737349876e-02
5.940499081848389324e+04 3.540853569192652373e+00 3.680702892031068041e-02
5.940499085111436580e+04 3.562595529723023180e+00 3.729132484642542350e-02
5.940499088374483836e+04 3.507841746463332466e+00 3.714158427825687420e-02
5.940499091637531092e+04 3.529151816603349978e+00 3.816353819812572101e-02
5.940499094900578348e+04 3.536037317629933785e+00 3.848766769902539631e-02
5.940499098163626331e+04 3.555901765455003805e+00 3.860582839845953101e-02
5.940499101426673587e+04 3.576393468569468936e+00 3.837270709862217882e-02
5.940499104689721571e+04 3.575321672178585874e+00 4.072129476578403157e-02
5.940499107952768827e+04 3.658471987308080653e+00 4.057964149164808298e-02
5.940499111215816083e+04 3.600828454726744621e+00 4.052172822707181266e-02
5.940499114478863339e+04 3.577742788764328274e+00 3.985846258728810432e-02
5.940499117741910595e+04 3.550009557183816611e+00 4.030150855101224255e-02
5.940499121004957851e+04 3.521715142506637086e+00 3.873117722334464691e-02
5.940499124268005107e+04 3.522402899791074571e+00 3.788621374932413244e-02
5.940499127531053091e+04 3.592015035302484005e+00 3.964273970699201677e-02
5.940499130794100347e+04 3.627981069218973342e+00 4.012869345077246797e-02
5.940499134057148331e+04 3.598149059761740709e+00 3.866720171523255895e-02
5.940499137320195587e+04 3.590888862711220764e+00 3.846788806253426118e-02
5.940499140583242843e+04 3.559967532042469962e+00 3.939075926504658626e-02
5.940499143846290099e+04 3.555044452237051011e+00 3.856941860626571933e-02
5.940499147109337355e+04 3.563926734055479439e+00 3.830730454274539065e-02
5.940499150372384611e+04 3.618694692376693389e+00 4.153347901754506771e-02
5.940499153635431867e+04 3.581527287765414513e+00 3.972674927810829204e-02
5.940499156898479850e+04 3.537705707425314205e+00 3.853417398120176363e-02
5.940499160161527107e+04 3.550453136647181207e+00 3.835990646595276166e-02
5.940499163424574363e+04 3.566809176093728162e+00 3.996965287237206482e-02
5.940499166687622346e+04 3.594278308763971808e+00 3.946417549149040110e-02
5.940499169950669602e+04 3.554730453409496782e+00 3.900741082279385319e-02
5.940499173213716858e+04 3.579815595464957312e+00 3.909106971351035409e-02
5.940499176476764114e+04 3.550768768337068781e+00 3.769648980138851080e-02
5.940499179739811370e+04 3.553670937831795662e+00 3.771704208663404639e-02
5.940499183002858626e+04 3.515249068112504371e+00 3.635809939917740430e-02
5.940499186265905882e+04 3.591017463778452434e+00 3.822088560998737616e-02
5.940499189528953866e+04 3.532317292383544860e+00 3.874069360412932955e-02
5.940499192792001122e+04 3.566549592675461788e+00 3.905423262377970967e-02
5.940499196055049106e+04 3.562641968719694407e+00 3.833511760179090372e-02
5.940499199318096362e+04 3.579612341823835475e+00 3.947145365443323339e-02
5.940499202581143618e+04 3.577323200529570979e+00 3.920149906436132953e-02
5.940499205844190874e+04 3.487779167294131177e+00 3.675008443996566343e-02
5.940499209107238130e+04 3.508426665953864099e+00 3.715892830037143685e-02
5.940499212370285386e+04 3.499490801359626424e+00 3.745525133161486941e-02
5.940499215633332642e+04 3.502341757477393624e+00 3.661498042578777146e-02
5.940499218896380626e+04 3.538740458015266821e+00 3.652216210759447884e-02
5.940499222159427882e+04 3.498973399053066036e+00 3.764179052519877472e-02
5.940499225422475865e+04 3.551411120744316197e+00 3.814732967695014243e-02
5.940499228685523121e+04 3.465568758688801321e+00 3.641442321767166673e-02
5.940499231948570377e+04 3.508488342676058025e+00 3.707122199636952997e-02
5.940499235211617633e+04 3.501349577132498059e+00 3.671081827835566413e-02
5.940499238474664890e+04 3.574058930956469649e+00 3.747546444763043966e-02
5.940499241737712146e+04 3.470769525879983330e+00 3.633448018530062440e-02
5.940499245000759402e+04 3.479281891453461117e+00 3.716666710082258684e-02
5.940499248263807385e+04 3.566161532056619343e+00 3.721864402549617673e-02
5.940499251526854641e+04 3.570760155963608629e+00 3.838611466711000508e-02
5.940499254789902625e+04 3.565252240486999735e+00 3.778605421426225325e-02
5.940499258052949881e+04 3.475926908303027307e+00 3.662161009009306384e-02
5.940499261315997137e+04 3.518288222384784003e+00 3.685949193302050925e-02
5.940499264579044393e+04 3.491634591207133820e+00 3.605906348960340874e-02
5.940499267842091649e+04 3.540002941884410781e+00 3.720344584149494482e-02
5.940499271105138905e+04 3.526160786597324126e+00 3.708609217424553572e-02
5.940499274368186161e+04 3.500932434370965129e+00 3.763036792701519168e-02
5.940499277631234145e+04 3.580595235743122995e+00 3.944968097258467338e-02
5.940499280894281401e+04 3.550044561553066913e+00 3.887936499883578451e-02
5.940499284157329384e+04 3.514843740062834510e+00 3.702040047722133381e-02
5.940499287420376641e+04 3.551923957704128387e+00 3.816277557470638265e-02
5.940499290683423897e+04 3.525509472339204642e+00 3.797637602379545091e-02
5.940499293946471153e+04 3.608006976697020640e+00 3.834666006248022702e-02
5.940499297209518409e+04 3.530896121266161369e+00 3.725861113593637725e-02
5.940499300472565665e+04 3.567526387414782008e+00 3.761302147153088027e-02
5.940499303735612921e+04 3.637574976852783415e+00 3.851306616041495767e-02
5.940499306998660904e+04 3.635670609596539649e+00 3.842852377109714362e-02
5.940499310261708160e+04 3.584939480124346822e+00 3.730530492968306411e-02
5.940499313524756144e+04 3.606158503820395378e+00 3.826682262879512603e-02
5.940499316787803400e+04 3.579787677603515128e+00 3.881557392970352155e-02
5.940499320050850656e+04 3.611434645659021392e+00 3.864196514534835869e-02
5.940499323313897912e+04 3.604348495910726147e+00 3.808599564944160215e-02
5.940499326576945168e+04 3.610802739854436449e+00 3.747939465123147074e-02
5.940499329839992424e+04 3.617280508364673519e+00 3.894337367001445699e-02
5.940499333103039680e+04 3.692959466505666644e+00 3.894975435214614173e-02
5.940499336366087664e+04 3.648031803962461073e+00 3.935034045219761023e-02
5.940499339629134920e+04 3.621167232541981473e+00 3.846485775786868955e-02
5.940499342892182904e+04 3.554845399821301655e+00 3.740624098795788943e-02
5.940499346155230160e+04 3.505559640364795282e+00 3.670185749223758148e-02
5.940499349418277416e+04 3.595428790807275732e+00 3.807778869590139337e-02
5.940499352681324672e+04 3.506242847074493518e+00 3.662994172970768930e-02
5.940499355944371928e+04 3.625440871542200405e+00 3.799496251700915095e-02
5.940499359207419184e+04 3.596429720378431671e+00 3.744698432421142420e-02
5.940499362470466440e+04 3.528933925667977256e+00 3.695976834609605854e-02
5.940499365733514423e+04 3.628848342884965827e+00 3.847203488805914229e-02
5.940499368996561680e+04 3.548482437194497852e+00 3.794721665427206597e-02
5.940499372259609663e+04 3.506084821055473810e+00 3.716402828080818399e-02
5.940499375522656919e+04 3.494851580992289097e+00 3.717019395537712184e-02
5.940499378785704175e+04 3.547420066222219504e+00 3.848589386230615722e-02
5.940499382048751431e+04 3.509614762896196893e+00 3.712339859310615636e-02
5.940499385311798687e+04 3.596179540433637634e+00 3.823795895427364866e-02
5.940499388574845943e+04 3.548518344920969625e+00 3.776489036197293314e-02
5.940499391837893199e+04 3.519974957937159754e+00 3.697452311951334586e-02
5.940499395100940455e+04 3.545047395712917382e+00 3.824119033945572177e-02
5.940499398363987711e+04 3.583762383961307751e+00 3.874619724454549108e-02
5.940499401627035695e+04 3.524605056310079032e+00 3.767647786176343133e-02
5.940499404890082951e+04 3.584617307667004482e+00 3.949697375472774330e-02
5.940499408153130935e+04 3.619980108153681098e+00 3.995147351359633336e-02
5.940499411416178191e+04 3.548574523927749080e+00 3.884222719650236993e-02
5.940499414679225447e+04 3.580478706465722194e+00 3.982874390591255309e-02
5.940499417942272703e+04 3.567846343088514338e+00 3.982141149464703961e-02
5.940499421205319959e+04 3.540604957809286191e+00 3.860508920783103232e-02
5.940499424468367215e+04 3.542619461676227210e+00 3.845726683992233691e-02
5.940499427731414471e+04 3.574484855309086662e+00 3.750017063478088691e-02
5.940499430994462455e+04 3.560897112277867649e+00 3.813360461595022288e-02
5.940499434257509711e+04 3.538207927320683233e+00 3.764055249068750525e-02
5.940499437520556967e+04 3.565925153893756416e+00 3.940182006071536042e-02
5.940499440783604950e+04 3.553968524366752924e+00 3.777573487982793798e-02
5.940499444046652206e+04 3.549145806928601932e+00 3.814982131004894528e-02
5.940499447309699462e+04 3.491246673996343919e+00 3.630632033895800359e-02
5.940499450572746719e+04 3.562045613966081437e+00 3.698195467879481640e-02
5.940499453835793975e+04 3.561469904417463361e+00 3.751726000688926366e-02
5.940499457098841231e+04 3.646289084079107123e+00 3.817590025866835629e-02
5.940499460361888487e+04 3.613252615382548161e+00 3.734511825097912296e-02
5.940499463624936470e+04 3.564074494359521950e+00 3.836231110715038889e-02
5.940499466887983726e+04 3.578065369232078741e+00 3.754047215540230048e-02
5.940499470151031710e+04 3.621256490066660838e+00 3.989951895923364578e-02
5.940499473414078966e+04 3.647871237778350206e+00 3.946587530243157033e-02
5.940499476677126222e+04 3.574907180661979655e+00 3.804969037531041876e-02
5.940499479940173478e+04 3.638001386291408679e+00 3.820309988040765381e-02
5.940499483203220734e+04 3.577571748668339158e+00 3.709173203818180026e-02
5.940499486466267990e+04 3.641227794264458417e+00 3.802032162497339524e-02
5.940499489729315246e+04 3.575632490911420991e+00 3.698612130260202358e-02
5.940499492992363230e+04 3.570857264129670305e+00 3.770048604897557887e-02
5.940499496255410486e+04 3.586340817786215496e+00 3.783759077715604519e-02
5.940499499518458470e+04 3.625531570207768173e+00 3.840658088573104673e-02
5.940499502781505726e+04 3.579148012746574015e+00 3.724350848949168485e-02
5.940499506044552982e+04 3.544949284424065539e+00 3.689753447155545707e-02
5.940499509307600238e+04 3.631483290106009232e+00 3.980664121484775442e-02
5.940499512570647494e+04 3.595446584938703616e+00 3.836443561728566931e-02
5.940499515833694750e+04 3.580507622380435073e+00 3.781927260819100550e-02
5.940499519096742006e+04 3.539895102513452407e+00 3.639305921727926940e-02
5.940499522359789989e+04 3.506761464811995133e+00 3.598815709696615711e-02
5.940499525622837245e+04 3.590947956449865863e+00 3.930149377820658235e-02
5.940499528885885229e+04 3.568464507106646533e+00 3.688773230734767455e-02
5.940499532148932485e+04 3.545675246874743447e+00 3.643184580236539377e-02
5.940499535411979741e+04 3.556989361631437863e+00 3.779524432577510001e-02
5.940499538675026997e+04 3.558657887935138486e+00 3.756625276687058923e-02
5.940499541938074253e+04 3.637189910919559122e+00 3.891618155743790941e-02
5.940499545201121509e+04 3.565798639018378680e+00 3.827691843201770638e-02
5.940499548464168765e+04 3.535914396631567591e+00 3.683841585087482828e-02
5.940499551727216749e+04 3.563000465625676405e+00 3.821435526018630846e-02
5.940499554990264005e+04 3.534659264706839554e+00 3.712121782335394554e-02
5.940499558253311261e+04 3.528069618998533219e+00 3.787877393715015362e-02
5.940499561516358517e+04 3.639440009193475323e+00 3.838305344284863307e-02
5.940499564779406501e+04 3.539196065350756815e+00 3.744123085106473847e-02
5.940499568042453757e+04 3.530648588887197015e+00 3.725650137860529038e-02
5.940499571305501013e+04 3.595182225321140290e+00 3.868634221083717961e-02
5.940499574568548269e+04 3.538535074727346075e+00 3.670246293534194099e-02
5.940499577831595525e+04 3.511766125822846085e+00 3.693290901791475983e-02
5.940499581094642781e+04 3.509508327850240139e+00 3.698510649400237049e-02
5.940499584357690037e+04 3.541365635307052173e+00 3.726955443029818932e-02
5.940499587620738021e+04 3.524014308892233771e+00 3.688590177154614513e-02
5.940499590883785277e+04 3.568366776417966069e+00 3.724758992365772431e-02
5.940499594146833260e+04 3.538636500875586677e+00 3.640711946649183989e-02
5.940499597409880516e+04 3.552364615858806030e+00 3.666349302897347479e-02
5.940499600672927772e+04 3.535477195151450314e+00 3.599357346987495238e-02
5.940499603935975028e+04 3.531957152125842381e+00 3.633305087213957452e-02
5.940499607199022284e+04 3.542803891201887989e+00 3.645012514747661414e-02
5.940499610462069541e+04 3.569913941933868795e+00 3.780038315880303312e-02
5.940499613725116797e+04 3.535765095657258161e+00 3.724496354273560544e-02
5.940499616988164053e+04 3.527191601750080174e+00 3.688146597119012354e-02
5.940499620251212036e+04 3.518034945825323945e+00 3.639378293749039039e-02
5.940499623514259292e+04 3.514069461013270779e+00 3.558560495524543121e-02
5.940499626777307276e+04 3.561674679805565180e+00 3.695857404153598397e-02
5.940499630040354532e+04 3.539371069182390084e+00 3.608810385258694881e-02
5.940499633303401788e+04 3.542215403824058750e+00 3.640461738142105469e-02
5.940499636566449044e+04 3.519349120004314102e+00 3.602836667859194569e-02
5.940499639829496300e+04 3.548133714912013570e+00 3.662155846603906695e-02
5.940499643092543556e+04 3.583958106986442349e+00 3.748297129687806761e-02
5.940499646355590812e+04 3.523508633956840441e+00 3.595246114773077706e-02
5.940499649618638796e+04 3.557761143291362060e+00 3.714929719687456999e-02
5.940499652881686052e+04 3.533199017732373104e+00 3.571589264686550469e-02
5.940499656144733308e+04 3.513017164918870616e+00 3.681778230712989125e-02
5.940499659407780564e+04 3.516204503761997113e+00 3.681305814588874820e-02
5.940499662670828548e+04 3.471926199062630669e+00 3.554807224131727866e-02
5.940499665933875804e+04 3.494025807420145124e+00 3.577903006495612714e-02
5.940499669196923060e+04 3.476396362838156673e+00 3.595695677776625243e-02
5.940499672459970316e+04 3.475413461280725258e+00 3.577931078518579999e-02
5.940499675723017572e+04 3.511506623616481360e+00 3.618922213808758309e-02
5.940499678986064828e+04 3.506847471314647358e+00 3.665852783586374258e-02
5.940499682249112084e+04 3.542251380002297001e+00 3.661613101244717144e-02
5.940499685512160067e+04 3.504833265829620625e+00 3.697694774183785810e-02
5.940499688775207323e+04 3.502203929899097012e+00 3.698815156562625800e-02
5.940499692038254580e+04 3.463512055169509551e+00 3.627355169064599982e-02
5.940499695301302563e+04 3.503374915385359056e+00 3.746662942167656302e-02
5.940499698564349819e+04 3.526088042502346198e+00 3.755694623232307128e-02
5.940499701827397075e+04 3.555925473635377809e+00 3.761676686740308972e-02
5.940499705090444331e+04 3.578488372093023173e+00 3.858801459492569585e-02
5.940499708353491587e+04 3.536837367406302501e+00 3.688367614745051426e-02
5.940499711616538843e+04 3.606523397676098863e+00 3.845059199054777499e-02
5.940499714879586099e+04 3.524559469903196351e+00 3.745636133665336542e-02
5.940499718142634083e+04 3.536458298230833908e+00 3.677562843243167845e-02
5.940499721405681339e+04 3.531047490394234156e+00 3.696502153666095247e-02
5.940499724668729323e+04 3.468702953849348347e+00 3.632272442395086814e-02
5.940499727931776579e+04 3.542481389916161127e+00 3.709570206120423042e-02
5.940499731194823835e+04 3.568148768637962487e+00 3.797881065432499870e-02
5.940499734457871091e+04 3.519161325569310161e+00 3.666497081381492329e-02
5.940499737720918347e+04 3.529003984063745047e+00 3.689446549570755268e-02
5.940499740983965603e+04 3.565621297651404120e+00 3.701671316094153064e-02
5.940499744247012859e+04 3.515438117524701145e+00 3.674061113784239663e-02
5.940499747510060115e+04 3.610491056564069101e+00 3.778422048829895019e-02
5.940499750773107371e+04 3.518849153711466116e+00 3.607314305612593919e-02
5.940499754036155355e+04 3.535580549388825045e+00 3.590701607779225868e-02
5.940499757299202611e+04 3.503714443432052850e+00 3.684938858528078592e-02
5.940499760562250594e+04 3.516054295325732770e+00 3.641960954646551035e-02
5.940499763825297850e+04 3.583648312731978258e+00 3.636741969378464584e-02
5.940499767088345106e+04 3.546050013154255609e+00 3.646814559516751986e-02
5.940499770351392362e+04 3.524541427016943729e+00 3.684722759224558220e-02
5.940499773614439619e+04 3.521272583907573139e+00 3.603674095914835562e-02
5.940499776877486875e+04 3.592537201824572257e+00 3.712534488103411134e-02
5.940499780140534131e+04 3.597035855514571612e+00 3.764458528967209311e-02
5.940499783403582114e+04 3.505890627747494381e+00 3.592836615812650819e-02
5.940499786666629370e+04 3.594035815320387517e+00 3.736635852993975410e-02
5.940499789929677354e+04 3.563871089079649224e+00 3.691306276467885839e-02
5.940499793192724610e+04 3.507642280619124975e+00 3.676914847781151408e-02
5.940499796455771866e+04 3.531182838231609722e+00 3.646264656066906112e-02
5.940499799718819122e+04 3.589912880415673246e+00 3.723724632310904809e-02
5.940499802981866378e+04 3.563291647698363374e+00 3.710679775245704498e-02
5.940499806244913634e+04 3.569411624140403028e+00 3.663930002083975318e-02
5.940499809507960890e+04 3.632491481258769195e+00 3.915670366725877011e-02
5.940499812771008874e+04 3.600354092089789404e+00 3.909865247756263984e-02
5.940499816034056130e+04 3.611981148363911043e+00 3.996573687908368949e-02
5.940499819297104114e+04 3.571818043792536645e+00 3.789816929362131714e-02
5.940499822560151370e+04 3.585518560238912134e+00 3.775952122443605036e-02
5.940499825823198626e+04 3.620106533612029054e+00 3.801353729064976816e-02
5.940499829086245882e+04 3.641077875713507606e+00 3.952795789545009153e-02
5.940499832349293138e+04 3.568735330971447794e+00 3.979072863242164720e-02
5.940499835612340394e+04 3.518202574998414267e+00 3.790317779301324158e-02
5.940499838875387650e+04 3.633392751039809632e+00 3.982098653948811656e-02
5.940499842138434906e+04 3.589777212467709422e+00 3.809913715386859662e-02
5.940499845401482889e+04 3.668673196092847366e+00 3.929915946561295115e-02
5.940499848664530145e+04 3.583850162059228239e+00 3.892400705396856231e-02
5.940499851927578129e+04 3.613059881466015977e+00 3.796246021022334216e-02
5.940499855190625385e+04 3.573928041761127883e+00 3.712698402230608929e-02
5.940499858453672641e+04 3.615461251077689120e+00 3.979051460951311958e-02
5.940499861716719897e+04 3.637020570714770251e+00 3.809814353063089437e-02
5.940499864979767153e+04 3.527230186532917866e+00 3.738984016920556680e-02
5.940499868242814409e+04 3.625323956589816987e+00 3.842683112013970531e-02
5.940499871505861665e+04 3.544299539408994448e+00 3.698891143070272974e-02
5.940499874768909649e+04 3.534600172083746994e+00 3.652691368789930809e-02
5.940499878031956905e+04 3.616533982498848498e+00 3.789485940233651429e-02
5.940499881295004161e+04 3.642090959220649182e+00 3.954733403003145992e-02
5.940499884558051417e+04 3.614426688566081847e+00 3.831070661446472209e-02
5.940499887821098673e+04 3.642264079328177750e+00 3.807166445921818243e-02
5.940499891084146657e+04 3.650737187630904934e+00 3.776386001154377614e-02
5.940499894347193913e+04 3.693117659179888435e+00 3.858048744936230096e-02
5.940499897610241169e+04 3.624713958810068526e+00 3.760655610226611850e-02
5.940499900873288425e+04 3.653732712853116738e+00 3.800495613155722985e-02
5.940499904136335681e+04 3.696604940310635801e+00 3.828447849328900365e-02
5.940499907399382937e+04 3.676786962835475681e+00 3.816865574967902297e-02
5.940499910662430193e+04 3.684978594636805660e+00 3.802985477491822169e-02
5.940499913925478177e+04 3.706143972246314089e+00 3.800006636265082505e-02
5.940499917188525433e+04 3.612106630356469950e+00 3.733875327210232214e-02
5.940499920451573416e+04 3.668327529125667841e+00 3.820612130630560155e-02
5.940499923714620672e+04 3.693499271812525020e+00 3.797181458011143762e-02
5.940499926977667928e+04 3.651949826542050914e+00 3.911656415022552596e-02
5.940499930240715184e+04 3.683266905080396114e+00 3.826938329275300643e-02
5.940499933503762441e+04 3.663867094753106013e+00 3.732158325989880232e-02
5.940499936766809697e+04 3.626517406848551506e+00 3.766343549547949282e-02
5.940499940029856953e+04 3.686811936882596008e+00 3.855304197052617649e-02
5.940499943292904209e+04 3.605620243283679027e+00 3.799456379960067243e-02
5.940499946555951465e+04 3.580770668161554759e+00 3.694218336848246326e-02
5.940499949818999448e+04 3.565372351639084947e+00 3.724100406414874304e-02
5.940499953082046704e+04 3.615757543110704297e+00 3.770291308095304050e-02
5.940499956345094688e+04 3.606536230220103167e+00 3.681345820503838240e-02
5.940499959608141944e+04 3.569884614083172814e+00 3.620128133250016117e-02
5.940499962871189200e+04 3.614342016725944351e+00 3.685637742763522851e-02
5.940499966134236456e+04 3.596261605791648108e+00 3.726232547671849693e-02
5.940499969397283712e+04 3.603752692310288719e+00 3.686738663003371469e-02
5.940499972660330968e+04 3.633478722622618395e+00 3.729509679784429044e-02
5.940499975923378224e+04 3.656106049401979696e+00 3.764030811335282445e-02
5.940499979186425480e+04 3.645993316510945714e+00 3.713628476153196800e-02
5.940499982449473464e+04 3.670559867380001062e+00 3.783392036634398992e-02
5.940499985712520720e+04 3.652388167683634279e+00 3.787364937391350661e-02
5.940499988975567976e+04 3.589840977789459764e+00 3.685201716797385091e-02
5.940499992238615960e+04 3.593109368506394397e+00 3.692392590188520868e-02
5.940499995501663216e+04 3.618390453283012675e+00 3.736953526844550427e-02
5.940499998764710472e+04 3.615325488062036907e+00 3.695867078642407072e-02
5.940500002027757728e+04 3.556966220695066294e+00 3.713162825799141975e-02
5.940500005290804984e+04 3.568750841297617438e+00 3.616121439243511620e-02
5.940500008553852240e+04 3.676914503951669744e+00 3.802906047480000828e-02
5.940500011816899496e+04 3.619110512814000202e+00 3.893012261549316788e-02
5.940500015079946752e+04 3.660862893230242499e+00 3.861996037713486679e-02
5.940500018342994736e+04 3.675207320560480717e+00 4.004000975930627204e-02
5.940500021606041992e+04 3.696828932713096982e+00 3.905596827402191967e-02
5.940500024869089248e+04 3.689688643824443393e+00 3.859371762764510910e-02
5.940500028132137231e+04 3.662661887818490669e+00 3.910291904002376195e-02
5.940500031395184487e+04 3.671315916883874486e+00 3.873191654387685839e-02
5.940500034658231743e+04 3.694439915212783365e+00 3.885447164755452543e-02
5.940500037921278999e+04 3.616957444844456582e+00 3.714994678180937732e-02
5.940500041184326255e+04 3.651185095648518342e+00 3.921390665303039341e-02
5.940500044447373512e+04 3.630899614894277150e+00 3.816548518485458896e-02
5.940500047710420768e+04 3.612928333627664301e+00 3.734497101780249323e-02
5.940500050973468751e+04 3.673488359739173426e+00 3.851925228499392811e-02
5.940500054236516007e+04 3.630238350276990822e+00 3.728445080933462386e-02
5.940500057499563991e+04 3.634392941436550117e+00 3.856314624777400224e-02
5.940500060762611247e+04 3.584789056273436803e+00 3.702071967849068779e-02
5.940500064025658503e+04 3.627910420852006546e+00 3.857212650358823880e-02
5.940500067288705759e+04 3.665430451140425205e+00 3.844987167671338329e-02
5.940500070551753015e+04 3.582624776245129539e+00 3.853102142595445784e-02
5.940500073814800271e+04 3.681486573978280941e+00 4.053561690970713949e-02


==> figures/ground-folded/20210714_tic3788_b.dat <==
5.940996575166365801e+04 1.333932280809206228e+00 1.165385468665029040e-02
5.940996583458835084e+04 1.327941970755646128e+00 9.273564876729171666e-03
5.940996593247975397e+04 1.326685490249857269e+00 9.284823578829148882e-03
5.940996603037115710e+04 1.340173486677732395e+00 9.438323452899579150e-03
5.940996612826257478e+04 1.333285470254747196e+00 9.398541854797685599e-03
5.940996622615397791e+04 1.320167501316256597e+00 9.259961136909309123e-03
5.940996632404538104e+04 1.323523575024805998e+00 9.271071357606160482e-03
5.940996642193679872e+04 1.327762405188739558e+00 9.356923537412239339e-03
5.940996651982820185e+04 1.349187516375734752e+00 9.459881170941836920e-03
5.940996661771960498e+04 1.333799995531957716e+00 9.551334968083769264e-03
5.940996671561102266e+04 1.333139933411672473e+00 9.499058856079692706e-03
5.940996681350242579e+04 1.323858353608390770e+00 9.337498166699386565e-03
5.940996691139382892e+04 1.330892868473586788e+00 9.296258725769656131e-03
5.940996700928524660e+04 1.346121576006828580e+00 9.318577825575408147e-03
5.940996710717664973e+04 1.359585553262344648e+00 9.462643429858488830e-03
5.940996720506805286e+04 1.370797317436661666e+00 9.721654562667002980e-03
5.940996730295947054e+04 1.379125082674405922e+00 9.561972617974036706e-03
5.940996740085087367e+04 1.343550164307657946e+00 9.273072398128828775e-03
5.940996749874228408e+04 1.367580824094595471e+00 9.474549286024208303e-03
5.940996759663369448e+04 1.366424381535322530e+00 9.491401533929945400e-03
5.940996769452509761e+04 1.368185004873306188e+00 9.570852106034642356e-03
5.940996779241651529e+04 1.393960460461698636e+00 9.751251447092173022e-03
5.940996789030791842e+04 1.383853839201508729e+00 9.694252288101935094e-03
5.940996798819932155e+04 1.392667152285720800e+00 9.593692449877127756e-03
5.940996808609073923e+04 1.383381047703647893e+00 9.605868428980642720e-03
5.940996818398214236e+04 1.386823235232830243e+00 9.603509843693175743e-03
5.940996828187354549e+04 1.386451282327876733e+00 9.675429059885600966e-03
5.940996837976496317e+04 1.391306284789339598e+00 9.710098972703241210e-03
5.940996847765636630e+04 1.384188769478906123e+00 9.530116360502785544e-03
5.940996857554776943e+04 1.384689621893633982e+00 9.586978054228876070e-03
5.940996867343918711e+04 1.393217896802722677e+00 9.705115301710157127e-03
5.940996877133059024e+04 1.397674918948594414e+00 9.677204770489600955e-03
5.940996886922199337e+04 1.374815033669412045e+00 9.525336479977941639e-03
5.940996896711341105e+04 1.357880120911258093e+00 9.472010301192074211e-03
5.940996906500481418e+04 1.354863178701587456e+00 9.377470649367345215e-03
5.940996916289622459e+04 1.348833592151034377e+00 9.417860207834497996e-03
5.940996926078763499e+04 1.357235708306661959e+00 9.472348508358261962e-03
5.940996935867903812e+04 1.352736202345141026e+00 9.522580005775049816e-03
5.940996945657044125e+04 1.357035061503597095e+00 9.525675358795702291e-03
5.940996955446185893e+04 1.345264920640784068e+00 9.428186401070669589e-03
5.940996965235326206e+04 1.334031816521945801e+00 9.325735126216521537e-03
5.940996975024466519e+04 1.341545236129397134e+00 9.372061848808243417e-03
5.940996984813608287e+04 1.326301505057981833e+00 9.347152748496373453e-03
5.940996994602748600e+04 1.327824522917387284e+00 9.250312650436715023e-03
5.940997004391890368e+04 1.344611281727702501e+00 9.389948439011794323e-03
5.940997014181030681e+04 1.339720745887587050e+00 9.326906296787685832e-03
5.940997023970170994e+04 1.338530370782111678e+00 9.343754520182084161e-03
5.940997033759312762e+04 1.323473101868577917e+00 9.303912180557472739e-03
5.940997043548453075e+04 1.328687184243282138e+00 9.317680623591484065e-03
5.940997053337593388e+04 1.350547073314076529e+00 9.637787816233103766e-03
5.940997063126735156e+04 1.358722352613572992e+00 9.670032119371941431e-03
5.940997072915875469e+04 1.357040992509870758e+00 9.418626436056797696e-03
5.940997082705016510e+04 1.371451481967880692e+00 9.632986248245718752e-03
5.940997092494157550e+04 1.355799156575994591e+00 9.449750248488729409e-03
5.940997102283297863e+04 1.351747843891543122e+00 9.517387989475952978e-03
5.940997112072438904e+04 1.337982790168636527e+00 9.368665606933423637e-03
5.940997121861579944e+04 1.344091139961084425e+00 9.375699443072791489e-03
5.940997131650720257e+04 1.332427966717311563e+00 9.687074445468395190e-03
5.940997141439861298e+04 1.348207214698661449e+00 9.504539409639415487e-03
5.940997151229002338e+04 1.338107611226865945e+00 9.513264938821569539e-03
5.940997161018142651e+04 1.377339359460806323e+00 9.628334445009087417e-03
5.940997170807284419e+04 1.355793206218370850e+00 9.495384998153255304e-03
5.940997180596424732e+04 1.384523664618954042e+00 9.740404438794678793e-03
5.940997190385565045e+04 1.351858073724559350e+00 9.438473047088564993e-03
5.940997200174706086e+04 1.349217978451401789e+00 9.473206527449281808e-03
5.940997209963847126e+04 1.369633775179208035e+00 9.792275787720889843e-03
5.940997219752987439e+04 1.344449811077737422e+00 9.585999703624711876e-03
5.940997229542129207e+04 1.341984370245578706e+00 9.578479759440558169e-03
5.940997239331269520e+04 1.327928550281259223e+00 9.379324567418115613e-03
5.940997249120409833e+04 1.360705714471038608e+00 9.534798809174613310e-03
5.940997258909551601e+04 1.332253010605249699e+00 9.310049922524809077e-03
5.940997268698691914e+04 1.324426202043893497e+00 9.343278128007706865e-03
5.940997278487832227e+04 1.342331837891802770e+00 9.462345792845740927e-03
5.940997288276973995e+04 1.316685403462952486e+00 9.217973896973633355e-03
5.940997298066114308e+04 1.312868325495565092e+00 9.303149226259256263e-03
5.940997307855254621e+04 1.333604877804987598e+00 9.491150605991510725e-03
5.940997317644396389e+04 1.327082989151384895e+00 9.439859246049252250e-03
5.940997327433536702e+04 1.317890180935677780e+00 9.222598718118167616e-03
5.940997337222677743e+04 1.316517842839080688e+00 9.199046240680127523e-03
5.940997347011818783e+04 1.320011578348488257e+00 9.323380385250910202e-03
5.940997356800959096e+04 1.312864001259247626e+00 9.163473629003875132e-03
5.940997366590100864e+04 1.332631031733535254e+00 9.320677382472535716e-03
5.940997376379241177e+04 1.329056286269317821e+00 9.339459831410327345e-03
5.940997386168381490e+04 1.350845681784164087e+00 9.571436385625766569e-03
5.940997395957523258e+04 1.347191542097803119e+00 9.609119867705549073e-03
5.940997405746663571e+04 1.337836831364604517e+00 9.341851790748032999e-03
5.940997415535803884e+04 1.334294403802775530e+00 9.390708012420584741e-03
5.940997425324944925e+04 1.326602070842002989e+00 9.392203231453909867e-03
5.940997435114085965e+04 1.324376844158569932e+00 9.340459706409535642e-03
5.940997444903226278e+04 1.341310490555580159e+00 9.583713562631010138e-03
5.940997454692367319e+04 1.336023552737706011e+00 9.632972452664428573e-03
5.940997464481508359e+04 1.356253877319690382e+00 9.805461838181010401e-03
5.940997474270648672e+04 1.353314494492472209e+00 9.474990581854128222e-03
5.940997484059790440e+04 1.362303145721503128e+00 9.572170486786458002e-03
5.940997493848930753e+04 1.353135240018611407e+00 9.556852215943129059e-03
5.940997503638071066e+04 1.359389202861320589e+00 9.543221194444973313e-03
5.940997513427212834e+04 1.353284818883215834e+00 9.408769048689005071e-03
5.940997523216353147e+04 1.360151627120626650e+00 9.938787390271220865e-03
5.940997533005493460e+04 1.338419286678535824e+00 9.442135835348771863e-03
5.940997542794635228e+04 1.344340658244017384e+00 9.526506142992007681e-03
5.940997552583775541e+04 1.353962788072805568e+00 9.704862563272393869e-03
5.940997562372915854e+04 1.330773577922922168e+00 9.558105790867046231e-03
5.940997572162057622e+04 1.348178147717215003e+00 9.550393932090832372e-03
5.940997581951197935e+04 1.348315920398009959e+00 9.531369066439965981e-03
5.940997591740338976e+04 1.355076230967994455e+00 9.831804527111050532e-03
5.940997601529480016e+04 1.356854262946030731e+00 9.631096955952345509e-03
5.940997611318620329e+04 1.350296821381158807e+00 9.788259338049177735e-03
5.940997621107762097e+04 1.333731858211311128e+00 9.506989601875305215e-03
5.940997630896902410e+04 1.322595062571560343e+00 9.562088098682638287e-03
5.940997640686042723e+04 1.319562057988428183e+00 9.414083453294010140e-03
5.940997650475183764e+04 1.322403623981515342e+00 9.625561882281965728e-03
5.940997660264324804e+04 1.326564806520395212e+00 9.597109258886815999e-03
5.940997670053465117e+04 1.312149074782382741e+00 9.281415931956433357e-03
5.940997679842606885e+04 1.319768181285426722e+00 9.388276492503171144e-03
5.940997689631747198e+04 1.316478017454715488e+00 9.479053250070633777e-03
5.940997699420887511e+04 1.313157659403225264e+00 9.261895119026383391e-03
5.940997709210029279e+04 1.324913421266487479e+00 9.514423457094856040e-03
5.940997718999169592e+04 1.287773024654029985e+00 9.168117045335091517e-03
5.940997728788309905e+04 1.319701626619427692e+00 9.410504885064438496e-03
5.940997738577451673e+04 1.303376224942662365e+00 9.354965370180342785e-03
5.940997748366591986e+04 1.298785527111469440e+00 9.489707133643571907e-03
5.940997758155732299e+04 1.301095123680577448e+00 9.353848455559872488e-03
5.940997767944874067e+04 1.310132545533003512e+00 9.592313330942136423e-03
5.940997777734014380e+04 1.294478420886524095e+00 9.083167793504248050e-03
5.940997787523154693e+04 1.308640712512629811e+00 9.278874110471220168e-03
5.940997797312296461e+04 1.303191939928149079e+00 9.339309567299825671e-03
5.940997807101436774e+04 1.320795733488455026e+00 9.373687752435641909e-03
5.940997816890577815e+04 1.312711159786887238e+00 9.354674013673069943e-03
5.940997826679718855e+04 1.296413287646099199e+00 9.159505940209264688e-03
5.940997836468859168e+04 1.303755052306229345e+00 9.227522140183753649e-03
5.940997846258000209e+04 1.327468365542582740e+00 9.467895348818233456e-03
5.940997856047141249e+04 1.313027745771190080e+00 9.279885437213948943e-03
5.940997865836281562e+04 1.328987864381333761e+00 9.393770766996666771e-03
5.940997875625423330e+04 1.333697430334842782e+00 9.655885249794056435e-03
5.940997885414563643e+04 1.355579996375255503e+00 9.444872301999831382e-03
5.940997895203703956e+04 1.364832466818463486e+00 9.607338266172290794e-03
5.940997904992844269e+04 1.358528228067333643e+00 9.441629969066974229e-03
5.940997914781986037e+04 1.351632385336996700e+00 9.454309314043216061e-03
5.940997924571126350e+04 1.350048558519846953e+00 9.464396773654673231e-03
5.940997934360267391e+04 1.370446841910551772e+00 9.721587315876975902e-03
5.940997944149408431e+04 1.335591822014953856e+00 9.347734143452343658e-03
5.940997953938548744e+04 1.362857443229604559e+00 9.595312462550716417e-03
5.940997963727689785e+04 1.363029187220460070e+00 9.626225254452103891e-03
5.940997973516830825e+04 1.349724777034559731e+00 9.414136502941702206e-03
5.940997983305971138e+04 1.335097486768849206e+00 9.363228763318723682e-03
5.940997993095112906e+04 1.341383131603449019e+00 9.498470633734492144e-03
5.940998002884253219e+04 1.349492153750326606e+00 9.560063845520492751e-03
5.940998012673393532e+04 1.348046009041578008e+00 9.438867972068698195e-03
5.940998022462535300e+04 1.353254499582819959e+00 9.525791391774880365e-03
5.940998032251675613e+04 1.339402955221641545e+00 9.368149432598700879e-03
5.940998042040815926e+04 1.348314131014111572e+00 9.506806883827378929e-03
5.940998051829957694e+04 1.377254005726053609e+00 1.009024405192016083e-02
5.940998061619098007e+04 1.357278878287281554e+00 9.626837175407862782e-03
5.940998071408238320e+04 1.372048788486522453e+00 9.746312848074735469e-03
5.940998081197380088e+04 1.369199817146990572e+00 9.693445949549414978e-03
5.940998090986520401e+04 1.360867218198024142e+00 9.659124307845405252e-03
5.940998100775660714e+04 1.362235461275768555e+00 9.528152602056411472e-03
5.940998110564802482e+04 1.359983423824034254e+00 9.549030064284379921e-03
5.940998120353942795e+04 1.389519687968072903e+00 9.800310508446336694e-03
5.940998130143083108e+04 1.376708654214618743e+00 9.713848336615434065e-03
5.940998139932224876e+04 1.356876803829205835e+00 9.663502135935260473e-03
5.940998149721365189e+04 1.361915543646987858e+00 9.789400297160575845e-03
5.940998159510505502e+04 1.353894022391587848e+00 9.540757827752880532e-03
5.940998169299647270e+04 1.361225818288750222e+00 9.661693851866414925e-03
5.940998179088787583e+04 1.342417757896903208e+00 9.659572290509283246e-03
5.940998188877927896e+04 1.365939201113569146e+00 1.030993600150422254e-02
5.940998198667069664e+04 1.363308402553204068e+00 1.002403549396719239e-02
5.940998208456209977e+04 1.348562902699011135e+00 9.751467993107982776e-03
5.940998218245350290e+04 1.382650216263193066e+00 9.842986706116142737e-03
5.940998228034492058e+04 1.384550157512807189e+00 9.932138823588818749e-03
5.940998237823632371e+04 1.390855668986501703e+00 9.991818396083615092e-03
5.940998247612774139e+04 1.389504809728356216e+00 1.024695396919991612e-02
5.940998257401914452e+04 1.366840317213869671e+00 9.751166631903151680e-03
5.940998267191054765e+04 1.368561856371076413e+00 9.504945822967568111e-03
5.940998276980195806e+04 1.385311278705871230e+00 1.021317007902093794e-02
5.940998286769336846e+04 1.372093834829362757e+00 9.679932780696955466e-03
5.940998296558477159e+04 1.371653889814023142e+00 9.752290857631899790e-03
5.940998306347618200e+04 1.380963117731647927e+00 9.751778834791037520e-03
5.940998316136759240e+04 1.391459933255598802e+00 9.837494531415311508e-03
5.940998325925899553e+04 1.376544295339104274e+00 9.699155007512279963e-03
5.940998335715040594e+04 1.372178854884541277e+00 9.797248862385501272e-03
5.940998345504181634e+04 1.369159335656178644e+00 9.717585878296025256e-03
5.940998355293321947e+04 1.352280036220277815e+00 9.580921767524773827e-03
5.940998365082463715e+04 1.370223770587965184e+00 9.832520949232285631e-03
5.940998374871604028e+04 1.349691022363975534e+00 9.808975921329492892e-03
5.940998384660744341e+04 1.332155386807339470e+00 9.622037219497779278e-03
5.940998394449886109e+04 1.352902900010803044e+00 9.910213501496841632e-03
5.940998404239026422e+04 1.323136351046571457e+00 9.337448308038818340e-03
5.940998414028166735e+04 1.342109126250942808e+00 9.535258458387646865e-03
5.940998423817308503e+04 1.342940459281790844e+00 9.658586850864391352e-03
5.940998433606448816e+04 1.331280400321937174e+00 9.471351861641962022e-03
5.940998443395589129e+04 1.330831332315541848e+00 9.424368108244401965e-03
5.940998453184730897e+04 1.328548238935937320e+00 9.401071135077893742e-03
5.940998462973871210e+04 1.302427621902860766e+00 9.348698498607435625e-03
5.940998472763012251e+04 1.325303716952882294e+00 9.483565433905665962e-03
5.940998482552153291e+04 1.350373970062125561e+00 9.575473751922239027e-03
5.940998492341293604e+04 1.370220001212684835e+00 9.851418154087021595e-03
5.940998502130434645e+04 1.347782220302030654e+00 9.509161587546638428e-03
5.940998511919575685e+04 1.353102785973110400e+00 9.709176294893253831e-03
5.940998521708715998e+04 1.376062127219098707e+00 1.012470885465373630e-02
5.940998531497856311e+04 1.396101786410484547e+00 9.794207396610797242e-03
5.940998541286998079e+04 1.385116605711713911e+00 9.658097489179133868e-03
5.940998551076138392e+04 1.378690453047817011e+00 9.684802906614735710e-03
5.940998560865278705e+04 1.370178879921936099e+00 9.657795229574916637e-03
5.940998570654420473e+04 1.370270859771573591e+00 9.609519025819683591e-03
5.940998580443560786e+04 1.366789554226205849e+00 9.491166294906303036e-03
5.940998590232701099e+04 1.372879440461092226e+00 9.617326944271207059e-03
5.940998600021842867e+04 1.371027453004347141e+00 9.545863234459823002e-03
5.940998609810983180e+04 1.359901070083642916e+00 9.473701753783985921e-03
5.940998619600123493e+04 1.358810457874955580e+00 9.538228314687592982e-03
5.940998629389265261e+04 1.359229459653943817e+00 9.539495869128482991e-03
5.940998639178405574e+04 1.340163475534654536e+00 9.409148271331324587e-03
5.940998648967547342e+04 1.342122320072274055e+00 9.504496514532025792e-03
5.940998658756687655e+04 1.329734065681428490e+00 9.375960943086973989e-03
5.940998668545827968e+04 1.322546185278979269e+00 9.337706361988008449e-03
5.940998678334968281e+04 1.327204672999670931e+00 9.425088304244008328e-03
5.940998688124110049e+04 1.318577643351233952e+00 9.469629448996472187e-03
5.940998697913250362e+04 1.343268845624947527e+00 9.629687061822678543e-03
5.940998707702390675e+04 1.325921361591634318e+00 9.403481449460333527e-03
5.940998717491532443e+04 1.313499360409338124e+00 9.386953737601875375e-03
5.940998727280672756e+04 1.315856870425083702e+00 9.444248867182029883e-03
5.940998737069813069e+04 1.323560304374438168e+00 9.686678612333831859e-03
5.940998746858954837e+04 1.331674883303592072e+00 9.515518214949104242e-03
5.940998756648095150e+04 1.322454161001735295e+00 9.382755770846793950e-03
5.940998766437236191e+04 1.309157269079520125e+00 9.264591196599092013e-03
5.940998776226377231e+04 1.311904904038444508e+00 9.207535657236370560e-03
5.940998786015517544e+04 1.301702485340124005e+00 9.196173853758014133e-03
5.940998795804659312e+04 1.309433971668677144e+00 9.216640857094718017e-03
5.940998805593799625e+04 1.319566728306933223e+00 9.391279759947487524e-03
5.940998815382939938e+04 1.318305887320545322e+00 9.365227212139653340e-03
5.940998825172080979e+04 1.315575824396111093e+00 9.352586777582374764e-03
5.940998834961222019e+04 1.322640428783304900e+00 9.345197523918704827e-03
5.940998844750362332e+04 1.315024140162261768e+00 9.311895568701308856e-03
5.940998854539503373e+04 1.340900774455500155e+00 9.562720748317904418e-03
5.940998864328644413e+04 1.332225047918519589e+00 9.361541853496545273e-03
5.940998874117784726e+04 1.330144665684903638e+00 9.353888558818143975e-03
5.940998883906925766e+04 1.335007899366555284e+00 9.459064567663500941e-03
5.940998893696066807e+04 1.353143310607799688e+00 9.605381728777314179e-03
5.940998903485207120e+04 1.353219337027627089e+00 9.619330696380351542e-03
5.940998913274348888e+04 1.341982098080938268e+00 9.527943898788497276e-03
5.940998923063489201e+04 1.340172880250683818e+00 9.442930162791442206e-03
5.940998932852629514e+04 1.357878656045445220e+00 9.535059782698402861e-03
5.940998942641771282e+04 1.370338895691330494e+00 9.623468614421096939e-03
5.940998952430911595e+04 1.339716784236866021e+00 9.366734024753547994e-03
5.940998962220051908e+04 1.359358804145134769e+00 9.506127469944516961e-03
5.940998972009192221e+04 1.370064741287744692e+00 9.698818777098838079e-03
5.940998981798333989e+04 1.343034412018563106e+00 9.496615118943162528e-03
5.940998991587474302e+04 1.327825525460888834e+00 9.455427365320142816e-03
5.940999001376614615e+04 1.344183801961981839e+00 9.465180612240119834e-03
5.940999011165756383e+04 1.359777026243769171e+00 9.610571591172520703e-03
5.940999020954896696e+04 1.341585253085675111e+00 9.609972475041431150e-03
5.940999030744037009e+04 1.335456114954709284e+00 9.528994386113284407e-03
5.940999040533178777e+04 1.354075220101697896e+00 9.588475122370244963e-03
5.940999050322319090e+04 1.348142152599377530e+00 9.583810825671777375e-03
5.940999060111459403e+04 1.327286985235719863e+00 9.414338582563366864e-03
5.940999069900601171e+04 1.320207173430107739e+00 9.301939303028325043e-03
5.940999079689741484e+04 1.305481023365318904e+00 9.284454705383943240e-03
5.940999089478881797e+04 1.303549028069083793e+00 9.259375467747492025e-03
5.940999099268023565e+04 1.309602066712717283e+00 9.350935882130883420e-03
5.940999109057163878e+04 1.303774746898188397e+00 9.255840369915654953e-03
5.940999118846304191e+04 1.307655298431746882e+00 9.275948703652028143e-03
5.940999128635445959e+04 1.319035754329139110e+00 9.285780919341022135e-03
5.940999138424586272e+04 1.350299057261233004e+00 9.615906812052710251e-03
5.940999148213726585e+04 1.344808774621065295e+00 9.422879507044450154e-03
5.940999158002868353e+04 1.340929959924629156e+00 9.485972636459713558e-03
5.940999167792008666e+04 1.324073214487335504e+00 9.328235098613217244e-03
5.940999177581148979e+04 1.317532630522088244e+00 9.311843547824365935e-03
5.940999187370289292e+04 1.324070061891510885e+00 9.406588089194140370e-03
5.940999197159431060e+04 1.312287735375092801e+00 9.271245635647172925e-03
5.940999206948571373e+04 1.328859768832324262e+00 9.418017747306254087e-03
5.940999216737711686e+04 1.317863603989487764e+00 9.233126017338246644e-03
5.940999226526853454e+04 1.327079043106045741e+00 9.342323132927125504e-03
5.940999236315993767e+04 1.348740877607429001e+00 9.524202934340289875e-03
5.940999246105134080e+04 1.344032436013339105e+00 9.446571962150164189e-03
5.940999255894275120e+04 1.348414004827161339e+00 9.484160550746923921e-03
5.940999265683416161e+04 1.338140213546693325e+00 9.404498811213022821e-03
5.940999275472556474e+04 1.324738112400073442e+00 9.331432610289482760e-03
5.940999285261697514e+04 1.321496648446671696e+00 9.323175795403235849e-03
5.940999295050838555e+04 1.315403184937576908e+00 9.205555329988847693e-03
5.940999304839978868e+04 1.309481457457557285e+00 9.150470877503525530e-03
5.940999314629119908e+04 1.312967164476800841e+00 9.187522593065523824e-03
5.940999324418260949e+04 1.322157335967687475e+00 9.285506489970748664e-03
5.940999334207401262e+04 1.319223572253577226e+00 9.299259510533843323e-03
5.940999343996541575e+04 1.310303532311745567e+00 9.194299732754982954e-03
5.940999353785683343e+04 1.328802336413303475e+00 9.333098313494422871e-03
5.940999363574823656e+04 1.316172748258545466e+00 9.325632357669141198e-03
5.940999373363963969e+04 1.335828803796698105e+00 9.447825262293577456e-03
5.940999383153105737e+04 1.332287538807138016e+00 9.470389374975740626e-03
5.940999392942246050e+04 1.300314859429779535e+00 9.162549542380526643e-03
5.940999402731386363e+04 1.321638073321894202e+00 9.406317707966401626e-03
5.940999412520528131e+04 1.313257960395191493e+00 9.300261394903142076e-03
5.940999422309668444e+04 1.314159336516712795e+00 9.273734834584925965e-03
5.940999432098808757e+04 1.332146428984254394e+00 9.386919797576108102e-03
5.940999441887950525e+04 1.319049505550102364e+00 9.311726836392071258e-03
5.940999451677090838e+04 1.326324195506829451e+00 9.377439900749870091e-03
5.940999461466231151e+04 1.328110980225068349e+00 9.313429329719982025e-03
5.940999471255371463e+04 1.334731792762909652e+00 9.425113712628758675e-03
5.940999481044513232e+04 1.330914412826281534e+00 9.439115675531815908e-03
5.940999490833653545e+04 1.324349171581580720e+00 9.339208154689110364e-03
5.940999500622793857e+04 1.324826085639570827e+00 9.307688078902314963e-03
5.940999510411935626e+04 1.323503096524594858e+00 9.230047912555451248e-03
5.940999520201075939e+04 1.315316062488690596e+00 9.210414250523163079e-03
5.940999529990216251e+04 1.319115800808620786e+00 9.270940955240872597e-03
5.940999539779358020e+04 1.305338597329444017e+00 9.182261065155256780e-03
5.940999549568498333e+04 1.327497224814081500e+00 9.410582171284031031e-03
5.940999559357638645e+04 1.335266977301032165e+00 9.431408187592069114e-03
5.940999569146779686e+04 1.320280886702982714e+00 9.344625504211256581e-03
5.940999578935920727e+04 1.329133504022484535e+00 9.362386743049285615e-03
5.940999588725061039e+04 1.340214799257421152e+00 9.483702612994276970e-03
5.940999598514201352e+04 1.323882461297770652e+00 9.294068836157473937e-03
5.940999608303343120e+04 1.323904033682335557e+00 9.293637496503590403e-03
5.940999618092483433e+04 1.341471241481601240e+00 9.435459583654803514e-03
5.940999627881623746e+04 1.336101808439383642e+00 9.374782920909584608e-03
5.940999637670765514e+04 1.332818897558240012e+00 9.339434158864937455e-03
5.940999647459905827e+04 1.311719289752240281e+00 9.281856663221271092e-03
5.940999657249046140e+04 1.308371396480718873e+00 9.221345243657787238e-03
5.940999667038187181e+04 1.338005852038595123e+00 9.430869039633939938e-03
5.940999676827328221e+04 1.315054252808387947e+00 9.311518982090078930e-03
5.940999686616468534e+04 1.333894009620904209e+00 9.450351356770601841e-03
5.940999696405608847e+04 1.345973717762601440e+00 9.492465492854720854e-03
5.940999706194750615e+04 1.341209456318836146e+00 9.509146937152018753e-03
5.940999715983890928e+04 1.378881783235099912e+00 9.730641624798223518e-03
5.940999725773031241e+04 1.367717522669996466e+00 9.665124704297268707e-03
5.940999735562173009e+04 1.376517038730261655e+00 9.670080217292839272e-03
5.940999745351313322e+04 1.377138311240828417e+00 9.613599184007998524e-03
5.940999755140453635e+04 1.369621246218873933e+00 9.615412786165501019e-03
5.940999764929594676e+04 1.381704992948098898e+00 9.722896994963248912e-03
5.940999774718735716e+04 1.370106007067137810e+00 9.643060625971609789e-03
5.940999784507876029e+04 1.356783743452613544e+00 9.507951147395962352e-03
5.940999794297016342e+04 1.356631072781388836e+00 9.530569411884569006e-03
5.940999804086158110e+04 1.347316222604103331e+00 9.490631012036719952e-03
5.940999813875298423e+04 1.351446736146173055e+00 9.466795540839380296e-03
5.940999823664438736e+04 1.344113868296241243e+00 9.458546626216583764e-03
5.940999833453580504e+04 1.353824131189665270e+00 9.551472798431279512e-03
5.940999843242720817e+04 1.345602131626955300e+00 9.465402449543185159e-03
5.940999853031861130e+04 1.325897933833692033e+00 9.302678895401685077e-03
5.940999862821001443e+04 1.350966101436844369e+00 9.445890419378618827e-03
5.940999872610143211e+04 1.334540965025906578e+00 9.387260828085315298e-03
5.940999882399283524e+04 1.326681898703599316e+00 9.347134455522545030e-03
5.940999892188423837e+04 1.339621301114581220e+00 9.504435651047356964e-03
5.940999901977565605e+04 1.327567777915353853e+00 9.349219917345647987e-03
5.940999911766705918e+04 1.335377041159562017e+00 9.445437045707322579e-03
5.940999921555846231e+04 1.349432213092587318e+00 9.492522124124987831e-03
5.940999931344986544e+04 1.329970691336681776e+00 9.349126345867857929e-03
5.940999941134128312e+04 1.335810070150300177e+00 9.441521279182520446e-03
5.940999950923268625e+04 1.334481371740436462e+00 9.446176845264275812e-03
5.940999960712408938e+04 1.342118060417806902e+00 9.555348960460617255e-03
5.940999970501550706e+04 1.324856342488584193e+00 9.377425167048156554e-03
5.940999980290691019e+04 1.333099995971153362e+00 9.457671210166359102e-03
5.940999990079831332e+04 1.335764056868292693e+00 9.454859931273561224e-03
5.940999999868972372e+04 1.342053900996106552e+00 9.528092952379028230e-03
5.941000009658113413e+04 1.374309839615014850e+00 9.723761556353485019e-03
5.941000019447253726e+04 1.356604516973602292e+00 9.576647593787304680e-03
5.941000029236394039e+04 1.371160137742022167e+00 9.671530209330527969e-03
5.941000039025535807e+04 1.361622482963828151e+00 9.543826993923561555e-03
5.941000048814676120e+04 1.376890434071271541e+00 9.712803936360200202e-03
5.941000058603816433e+04 1.366634770038886781e+00 9.644396112947956068e-03
5.941000068392958201e+04 1.375941756476697364e+00 9.722827344736374722e-03
5.941000078182098514e+04 1.368142224291168052e+00 9.597158124604996191e-03
5.941000087971238827e+04 1.382282963113918850e+00 9.683323340855915298e-03
5.941000097760379140e+04 1.365738963531669903e+00 9.578216310849898413e-03
5.941000107549520908e+04 1.372044131524288169e+00 9.598277523194163885e-03
5.941000117338661221e+04 1.358810378257665707e+00 9.515677175792502246e-03
5.941000127127801534e+04 1.351123427351365258e+00 9.453140628385408445e-03
5.941000136916943302e+04 1.354390089247896833e+00 9.462637747072046024e-03
5.941000146706083615e+04 1.384945765423355679e+00 9.795039026009531510e-03
5.941000156495223928e+04 1.343291701668977822e+00 9.505181577258362338e-03
5.941000166284364241e+04 1.353476842260647350e+00 9.559265404399969190e-03
5.941000176073506009e+04 1.344242940417480492e+00 9.576206300260599671e-03
5.941000185862646322e+04 1.351132903173546396e+00 9.560907862573565091e-03
5.941000195651786635e+04 1.328546948838080333e+00 9.403250656701082552e-03
5.941000205440928403e+04 1.334850972274623127e+00 9.532974005772418616e-03
5.941000215230068716e+04 1.349426835419701876e+00 9.623861004335267436e-03
5.941000225019209029e+04 1.327368726071693317e+00 9.482551123743935759e-03
5.941000234808349342e+04 1.323101590854953269e+00 9.524986943853210042e-03
5.941000244597491110e+04 1.343413469560641227e+00 9.567893651116323242e-03
5.941000254386631423e+04 1.323454395773673298e+00 9.383697023881710716e-03
5.941000264175771736e+04 1.305981872500385776e+00 9.316721014160709094e-03
5.941000273964913504e+04 1.319577666244571956e+00 9.509107636395883190e-03
5.941000283754053817e+04 1.316238425543488022e+00 9.376861877709401910e-03
5.941000293543194130e+04 1.313147656985258926e+00 9.378840571818564120e-03
5.941000303332334443e+04 1.338905805825046480e+00 9.598462730723256522e-03
5.941000313121476211e+04 1.330300964698668098e+00 9.468911949855969915e-03
5.941000322910616524e+04 1.337658545256021236e+00 9.501125687453907190e-03
5.941000332699756837e+04 1.344222455296615548e+00 9.522406228401517070e-03
5.941000342488898605e+04 1.368707584266779076e+00 9.691378693928914823e-03
5.941000352278038918e+04 1.338973948464367902e+00 9.495537645800968332e-03
5.941000362067179231e+04 1.338885426889726116e+00 9.479005892242193740e-03
5.941000371856320999e+04 1.371091800038712671e+00 9.735961762624083249e-03
5.941000381645461312e+04 1.376834672188277597e+00 9.803882659553824624e-03
5.941000391434601624e+04 1.368185172657667481e+00 9.779656364585704795e-03
5.941000401223743393e+04 1.362661010018401120e+00 9.737363579896759699e-03
5.941000411012883706e+04 1.344240432593472478e+00 9.495075898049357491e-03
5.941000420802024018e+04 1.348448157004946690e+00 9.513646376568303184e-03
5.941000430591165059e+04 1.342372812855998854e+00 9.511488666949464640e-03
5.941000440380306100e+04 1.354104766375296531e+00 9.636154700976824403e-03
5.941000450169446412e+04 1.344072394505265056e+00 9.528921539060321647e-03
5.941000459958586725e+04 1.340118067129304924e+00 9.556337806504973734e-03
5.941000469747728494e+04 1.327577318933139683e+00 9.455866137096527110e-03
5.941000479536868806e+04 1.317397664924593759e+00 9.373513360905321237e-03
5.941000489326009119e+04 1.321119265727397796e+00 9.471832215668175500e-03
5.941000499115149432e+04 1.295397923788267791e+00 9.204376024517192320e-03
5.941000508904291200e+04 1.329571065579865152e+00 9.572363390502231645e-03
5.941000518693431513e+04 1.331060215830840887e+00 9.550521446188463964e-03
5.941000528482571826e+04 1.312055209748382856e+00 9.301455540560761223e-03
5.941000538271713594e+04 1.341982121036722653e+00 9.541049357372068801e-03
5.941000548060853907e+04 1.350020922987905880e+00 9.680531367651850835e-03
5.941000557849994220e+04 1.331923419981240864e+00 9.535727531587975814e-03
5.941000567639134533e+04 1.327567529169404459e+00 9.488378187603127914e-03
5.941000577428276301e+04 1.337080201013237435e+00 9.489627890499246002e-03
5.941000587217416614e+04 1.323041505167136034e+00 9.439229573602356954e-03
5.941000597006556927e+04 1.336428136621497842e+00 9.554903264206115326e-03
5.941000606795698695e+04 1.309329550385865737e+00 9.384446814246607052e-03
5.941000616584839008e+04 1.328015995424042250e+00 9.450340595070163066e-03
5.941000626373979321e+04 1.327751974525230194e+00 9.557738537827936351e-03
5.941000636163119634e+04 1.340072944773317287e+00 9.521769182418027971e-03
5.941000645952261402e+04 1.337172011661807547e+00 9.535965109618954952e-03
5.941000655741401715e+04 1.323385465994317389e+00 9.415989958916858721e-03
5.941000665530542028e+04 1.337464492533542160e+00 9.529652418970005825e-03
5.941000675319683069e+04 1.331634807650234231e+00 9.480189200394083249e-03
5.941000685108824109e+04 1.335693611610313303e+00 9.557003362036523703e-03
5.941000694897964422e+04 1.319850213998210453e+00 9.405691395438698157e-03
5.941000704687104735e+04 1.324377306273062826e+00 9.530899197598129494e-03
5.941000714476246503e+04 1.348685882639749867e+00 9.653439553951896276e-03
5.941000724265386816e+04 1.321704234408476397e+00 9.430076762359776779e-03
5.941000734054527129e+04 1.330469723908200841e+00 9.472407719657538819e-03
5.941000743843668170e+04 1.328588205985978377e+00 9.494229058962803253e-03
5.941000753632809210e+04 1.333852072130373045e+00 9.617451548514894047e-03
5.941000763421949523e+04 1.330308941267545286e+00 9.469384389284119657e-03
5.941000773211089836e+04 1.365910614783473198e+00 9.695538825743060807e-03
5.941000783000231604e+04 1.368747362027610048e+00 9.690819031040714959e-03
5.941000792789371917e+04 1.337424781357616110e+00 9.570177667397521820e-03
5.941000802578512230e+04 1.355425582550391139e+00 9.736279847373657814e-03
5.941000812367653998e+04 1.334139652409712662e+00 9.540812849770430315e-03
5.941000822156794311e+04 1.330816006527032247e+00 9.484134736386396272e-03
5.941000831945934624e+04 1.317446711674125748e+00 9.386209823326973831e-03
5.941000841735074937e+04 1.334431938471294155e+00 9.486361317489987871e-03
5.941000851524216705e+04 1.331862071100402556e+00 9.522713476696477788e-03
5.941000861313357018e+04 1.339691331372964589e+00 9.548556823311694572e-03
5.941000871102497331e+04 1.330212642611412921e+00 9.490772680730841238e-03
5.941000880891639099e+04 1.337399668256910701e+00 9.534741815704850243e-03
5.941000890680779412e+04 1.346946510150984322e+00 9.591335909273905613e-03
5.941000900469919725e+04 1.340496028099409820e+00 9.577231561296977932e-03
5.941000910259060038e+04 1.341915736406193771e+00 9.610457378420648317e-03
5.941000920048201806e+04 1.321270465703896946e+00 9.463814890809938915e-03
5.941000929837342119e+04 1.318015450309365066e+00 9.486151583258686099e-03
5.941000939626482432e+04 1.302408038905190191e+00 9.329354224491350628e-03
5.941000949415622745e+04 1.319299818167849025e+00 9.415312816498383128e-03
5.941000959204764513e+04 1.308378325153390032e+00 9.352665762675505673e-03
5.941000968993904826e+04 1.315086894681301022e+00 9.439834189927720498e-03
5.941000978783045139e+04 1.312312759441288224e+00 9.403614687714280732e-03
5.941000988572186179e+04 1.311175738500781618e+00 9.393403762661419951e-03
5.941000998361327220e+04 1.301843111444602963e+00 9.362895268864529150e-03
5.941001008150467533e+04 1.306552589784312657e+00 9.334696715165640216e-03
5.941001017939608573e+04 1.300922939321429883e+00 9.328694649338487715e-03
5.941001027728749614e+04 1.306907106015866571e+00 9.351865035089996017e-03
5.941001037517889927e+04 1.317765712623677921e+00 9.447670806203392266e-03
5.941001047307030240e+04 1.325481293367706925e+00 9.460781187223779587e-03
5.941001057096172008e+04 1.327370493087296266e+00 9.518004953745926033e-03
5.941001066885312321e+04 1.321792265912755004e+00 9.447136310153312830e-03
5.941001076674452634e+04 1.305628550499694951e+00 9.354674290518699697e-03
5.941001086463593674e+04 1.308425000513062653e+00 9.341786018383736734e-03
5.941001096252734715e+04 1.313497191484072291e+00 9.444019115047316837e-03
5.941001106041875028e+04 1.306210048720914951e+00 9.373374103842297897e-03
5.941001115831015341e+04 1.300525872412120698e+00 9.350060182455589147e-03
5.941001125620157109e+04 1.313348372839778122e+00 9.365646771436239582e-03
5.941001135409297422e+04 1.319165491791280287e+00 9.406291393261500405e-03
5.941001145198437735e+04 1.322541867872187416e+00 9.445135990429849582e-03
5.941001154987578047e+04 1.343678113491711512e+00 9.583193785235038717e-03
5.941001164776719816e+04 1.332154867860055880e+00 9.516072573046952324e-03
5.941001174565860128e+04 1.319762777535579357e+00 9.529460041601002171e-03
5.941001184355000441e+04 1.331042771260655400e+00 9.579193573788547661e-03
5.941001194144142210e+04 1.333890434953851400e+00 9.614284801673025557e-03
5.941001203933282522e+04 1.326026835488459676e+00 9.631593944734050464e-03
5.941001213722422835e+04 1.321908453208673340e+00 9.525057129068550954e-03
5.941001223511563148e+04 1.327254100984748719e+00 9.542802706225038054e-03
5.941001233300704916e+04 1.339066961228893016e+00 9.646813599866027253e-03
5.941001243089845229e+04 1.362866128487137507e+00 9.779526052909706321e-03
5.941001252878985542e+04 1.373429158641727987e+00 9.810303219456173104e-03
5.941001262668127310e+04 1.376482190479386691e+00 9.906862517423172670e-03
5.941001272457267623e+04 1.376676902359650345e+00 9.870680930044721524e-03
5.941001282246407936e+04 1.383569347832847907e+00 9.936618652241522437e-03
5.941001292035548249e+04 1.357908674196279142e+00 9.803866863233515541e-03
5.941001301824689290e+04 1.342465330724191164e+00 9.688945785561293988e-03
5.941001311613830330e+04 1.329978243473681321e+00 9.599964828144366344e-03
5.941001321402970643e+04 1.327946343840570531e+00 9.653073696075369081e-03
5.941001331192110956e+04 1.355152691167150536e+00 9.802688390630746873e-03
5.941001340981252724e+04 1.344766644008669854e+00 9.677046192659723156e-03
5.941001350770393037e+04 1.343377047575624150e+00 9.627697700210170392e-03
5.941001360559533350e+04 1.352711091692608392e+00 9.834148630640039343e-03
5.941001370348674391e+04 1.355099765682256763e+00 9.815619337564364735e-03
5.941001380137815431e+04 1.340007749583721708e+00 9.631284290367133488e-03
5.941001389926955744e+04 1.327661577429480211e+00 9.541306896977330351e-03
5.941001399716096057e+04 1.335959989231056078e+00 9.678344630157520098e-03
5.941001409505237825e+04 1.313879539964072585e+00 9.496723211953604291e-03
5.941001419294378138e+04 1.325495412106645565e+00 9.552236488875657378e-03
5.941001429083518451e+04 1.340743612608071844e+00 9.675116817424164045e-03
5.941001438872658764e+04 1.327262453273059251e+00 9.541744519281945142e-03
5.941001448661800532e+04 1.337466272312162863e+00 9.658106348708565131e-03
5.941001458450940845e+04 1.323586422636853888e+00 9.572697468585810582e-03
5.941001468240081158e+04 1.328104782344351698e+00 9.643043026728179146e-03
5.941001478029221471e+04 1.327506598894472756e+00 9.748212763162249564e-03
5.941001487818363239e+04 1.329812540637084872e+00 9.636442947653931293e-03
5.941001497607503552e+04 1.321483309420343755e+00 9.492428178528038510e-03
5.941001507396643865e+04 1.341522304789141806e+00 9.751098328048128303e-03
5.941001517185784178e+04 1.340338871318364822e+00 9.745260012621867474e-03
5.941001526974925946e+04 1.341758480283063992e+00 9.735903554719531339e-03
5.941001536764066259e+04 1.357843046761062489e+00 9.793023756274870512e-03
5.941001546553206572e+04 1.326949022308682613e+00 9.543786236656422173e-03
5.941001556342346885e+04 1.342422491716128263e+00 9.701046721792646113e-03
5.941001566131488653e+04 1.341426073440839417e+00 9.639636120551355394e-03
5.941001575920628966e+04 1.354708119106024844e+00 9.759124531690173757e-03
5.941001585709769279e+04 1.349385227410426769e+00 9.671688241645741077e-03
5.941001595498909592e+04 1.350579148585751899e+00 9.622800365376042719e-03
5.941001605288051360e+04 1.337230338833014676e+00 9.615335654225093398e-03
5.941001615077191673e+04 1.345964955768664817e+00 9.661669144930619055e-03
5.941001624866331986e+04 1.361130461001018865e+00 9.728284973885501993e-03
5.941001634655473754e+04 1.358187792698388074e+00 9.741101137632062271e-03
5.941001644444614067e+04 1.381168770502013921e+00 9.880889884060056402e-03
5.941001654233754380e+04 1.387527366640884052e+00 9.871493808665155953e-03
5.941001664022894693e+04 1.377539246787585103e+00 9.866588861423560008e-03
5.941001673812036461e+04 1.334298494141577640e+00 9.562333438785486361e-03
5.941001683601176774e+04 1.342117780382758863e+00 9.591389233150848098e-03
5.941001693390317087e+04 1.337490659035934559e+00 9.650988256147968389e-03
5.941001703179457400e+04 1.337448410028908574e+00 9.613595463584570858e-03
5.941001712968599168e+04 1.331220552086058495e+00 9.470946037548017699e-03
5.941001722757739481e+04 1.329462819610602864e+00 9.552222287250049237e-03
5.941001732546879794e+04 1.345113158265167419e+00 9.698410294550595043e-03
5.941001742336020106e+04 1.340696507583281072e+00 9.591048925197600411e-03
5.941001752125161875e+04 1.336047811011780162e+00 9.588375298646050274e-03
5.941001761914302188e+04 1.328384868710159372e+00 9.518607961346058424e-03
5.941001771703442500e+04 1.333030894977638381e+00 9.489774680123009426e-03
5.941001781492582813e+04 1.342478087359948447e+00 9.622762763607701358e-03
5.941001791281724581e+04 1.348093896518385293e+00 9.706420854244189600e-03
5.941001801070864894e+04 1.343450687684317746e+00 9.591100901844772444e-03
5.941001810860005207e+04 1.321516951732644385e+00 9.438603276671607770e-03
5.941001820649145520e+04 1.347572174039717074e+00 9.618664616078447666e-03
5.941001830438287288e+04 1.336841748577475730e+00 9.663038458307590325e-03
5.941001840227427601e+04 1.331956051723421242e+00 9.596184478753450736e-03
5.941001850016567914e+04 1.336976040491127060e+00 9.623747846734387670e-03
5.941001859805708227e+04 1.320756923348777701e+00 9.444054452868722027e-03
5.941001869594849995e+04 1.334682216656230436e+00 9.624226589147721542e-03
5.941001879383990308e+04 1.313343072487750618e+00 9.476634595954333898e-03
5.941001889173130621e+04 1.330173177250011385e+00 9.516492260399392680e-03
5.941001898962270934e+04 1.325163072115122409e+00 9.525383064815956535e-03
5.941001908751412702e+04 1.334390483568246077e+00 9.628247905401567455e-03
5.941001918540553015e+04 1.337896048462303922e+00 9.717318719282382750e-03
5.941001928329693328e+04 1.322411335319151116e+00 9.507955951839888384e-03
5.941001938118833641e+04 1.339479284606030163e+00 9.623790049895964219e-03
5.941001947907973954e+04 1.329602127312953463e+00 9.601309564478908640e-03
5.941001957697115722e+04 1.313984380872400548e+00 9.480971652475588679e-03
5.941001967486256035e+04 1.323938446022077997e+00 9.594787710253129334e-03
5.941001977275396348e+04 1.328226758105325533e+00 9.622792228185395730e-03
5.941001987064536661e+04 1.319212615653913456e+00 9.511075509680869469e-03
5.941001996853678429e+04 1.327571034263048011e+00 9.578817621201671587e-03
5.941002006642818742e+04 1.333792695099937475e+00 9.656247496870050059e-03
5.941002016431959055e+04 1.332420038947530250e+00 9.569401459754805356e-03
5.941002026221099368e+04 1.319033403069979515e+00 9.524040510686867037e-03
5.941002036010241136e+04 1.327658070806229551e+00 9.450787778980940940e-03
5.941002045799381449e+04 1.325986938779756485e+00 9.518596179148066869e-03
5.941002055588521762e+04 1.334480960653152026e+00 9.607645362442096895e-03
5.941002065377662075e+04 1.327859596292288114e+00 9.563573244576226151e-03
5.941002075166803843e+04 1.344220351152013659e+00 9.659062593224240073e-03
5.941002084955944156e+04 1.358292790916402648e+00 9.791595717552468991e-03
5.941002094745084469e+04 1.367169995897629997e+00 9.872953648579018901e-03
5.941002104534224782e+04 1.345448156487109026e+00 9.627936447821243762e-03
5.941002114323366550e+04 1.353415495525528867e+00 9.643617504267608734e-03
5.941002124112506863e+04 1.362890344169509715e+00 9.788281356276743589e-03
5.941002133901647176e+04 1.369192902751461993e+00 9.845585893658316198e-03
5.941002143690787489e+04 1.357151226828525292e+00 9.726549884988944239e-03
5.941002153479927802e+04 1.368936854526278557e+00 9.818206022145392620e-03
5.941002163269069570e+04 1.357648839819382447e+00 9.749441941075232682e-03
5.941002173058209883e+04 1.366328867363322708e+00 9.849150284305911371e-03
5.941002182847350196e+04 1.356999289837867995e+00 9.726151542723869906e-03
5.941002192636490508e+04 1.337743427047825007e+00 9.594545552603044383e-03
5.941002202425632277e+04 1.356450164700182537e+00 9.780403166549234487e-03
5.941002212214772590e+04 1.326154832521918792e+00 9.530632214007885017e-03
5.941002222003912902e+04 1.325938084236347070e+00 9.528216841378887511e-03
5.941002231793053215e+04 1.331828712742418208e+00 9.557984591199483737e-03
5.941002241582194983e+04 1.336294942684457254e+00 9.584962436741825687e-03
5.941002251371335296e+04 1.345694385097531587e+00 9.747715336000507477e-03
5.941002261160475609e+04 1.341193661020417371e+00 9.705006454901229929e-03
5.941002270949615922e+04 1.331657963275957979e+00 9.602316630383803814e-03
5.941002280738756235e+04 1.322706799151968537e+00 9.573709976832893778e-03
5.941002290527898003e+04 1.323093031778441064e+00 9.640999834272681243e-03
5.941002300317038316e+04 1.325947337160958250e+00 9.777138539498584149e-03
5.941002310106178629e+04 1.329099313287410933e+00 9.659683008550818545e-03
5.941002319895318942e+04 1.331514296003638131e+00 9.715764180391876781e-03
5.941002329684459255e+04 1.319704652378463239e+00 9.570759813442773073e-03
5.941002339473601023e+04 1.345164341451879908e+00 9.641334223953849925e-03
5.941002349262741336e+04 1.342988267789100076e+00 9.694095067579429695e-03
5.941002359051881649e+04 1.346703295250534893e+00 9.772945416996756465e-03
5.941002368841023417e+04 1.318303857140626922e+00 9.506720929508697196e-03
5.941002378630163730e+04 1.340006050163748963e+00 9.640086887881300567e-03
5.941002388419304043e+04 1.330560187645452919e+00 9.568348892497677283e-03
5.941002398208444356e+04 1.317553199745448378e+00 9.433697958019371735e-03
5.941002407997584669e+04 1.339170210296398711e+00 9.665823038380908297e-03
5.941002417786726437e+04 1.340784657094933330e+00 9.604008748434292655e-03
5.941002427575866750e+04 1.352587043752661700e+00 9.749833322974110414e-03
5.941002437365007063e+04 1.359793379717478379e+00 9.849151183952633073e-03
5.941002447154147376e+04 1.361997086744688445e+00 9.800537455125020794e-03
5.941002456943289144e+04 1.353468115247489223e+00 9.747700071348947351e-03
5.941002466732429457e+04 1.346467920319060596e+00 9.680833248721499792e-03
5.941002476521569770e+04 1.325679389152848220e+00 9.670549443550916988e-03
5.941002486310710083e+04 1.308348257949816684e+00 9.518369963991593630e-03
5.941002496099850396e+04 1.336221456291660781e+00 9.724088471221685459e-03
5.941002505888992164e+04 1.326239467497820845e+00 9.624697685843478998e-03
5.941002515678132477e+04 1.316347524176064487e+00 9.550023974635845486e-03
5.941002525467272790e+04 1.310708102858590518e+00 9.520850026576000921e-03
5.941002535256413103e+04 1.304081802830995063e+00 9.460816988023642432e-03
5.941002545045554871e+04 1.297492272487972054e+00 9.372869675165250783e-03
5.941002554834695184e+04 1.305072223712093749e+00 9.548861448033041724e-03
5.941002564623835497e+04 1.312772851884386416e+00 9.621992725502959143e-03
5.941002574412975810e+04 1.332832587570258243e+00 9.720644840989464339e-03
5.941002584202116122e+04 1.315459408945099939e+00 9.554165803170455371e-03
5.941002593991257891e+04 1.315280924421509567e+00 9.522861252602711837e-03
5.941002603780398204e+04 1.313265201002702165e+00 9.524419407037371804e-03
5.941002613569538516e+04 1.315184741739660046e+00 9.550198756059948349e-03
5.941002623358678829e+04 1.303032208371976086e+00 9.444701871472683738e-03
5.941002633147820598e+04 1.323269391159299424e+00 9.618434875412435608e-03
5.941002642936960910e+04 1.327378990441430373e+00 9.659873049457564156e-03
5.941002652726101223e+04 1.316930859321371550e+00 9.575845485534143636e-03
5.941002662515241536e+04 1.312268241845706784e+00 9.548496383746956154e-03
5.941002672304381849e+04 1.313202824471729091e+00 9.576552298503916358e-03
5.941002682093523617e+04 1.315636648905924355e+00 9.485568327622418555e-03
5.941002691882663930e+04 1.322272224937836027e+00 9.575972649896805078e-03
5.941002701671804243e+04 1.320423328079261438e+00 9.569373262833778121e-03
5.941002711460944556e+04 1.318914199958327593e+00 9.562544127427368215e-03
5.941002721250084869e+04 1.333244494431133464e+00 9.694264225524135137e-03
5.941002731039226637e+04 1.334119886525421128e+00 9.714297281819838509e-03
5.941002740828366950e+04 1.348256845435307660e+00 9.815138150107630480e-03
5.941002750617507263e+04 1.337837478033974126e+00 9.679971433493987990e-03
5.941002760406647576e+04 1.338311994313144293e+00 9.685455097047664108e-03
5.941002770195789344e+04 1.307605155077184333e+00 9.424180553285454662e-03
5.941002779984929657e+04 1.316345477340414849e+00 9.554362833705616967e-03
5.941002789774069970e+04 1.304338607164172936e+00 9.342216656502245337e-03
5.941002799563210283e+04 1.334017081266549942e+00 9.612293306262724435e-03
5.941002809352352051e+04 1.330190136344269414e+00 9.582584917067725472e-03
5.941002819141492364e+04 1.330963202459353178e+00 9.551968741737597648e-03
5.941002828930632677e+04 1.315090301145802387e+00 9.556899350311603286e-03
5.941002838719772990e+04 1.324365132392321120e+00 9.558176367949344429e-03
5.941002848508913303e+04 1.342058581519357974e+00 9.776818768745365595e-03
5.941002858298055071e+04 1.319041630711594637e+00 9.627176121990054652e-03
5.941002868087195384e+04 1.324062977043698242e+00 9.600837188558475344e-03
5.941002877876335697e+04 1.332221932933406405e+00 9.672544968462187115e-03
5.941002887665476010e+04 1.312535844887006364e+00 9.474467934686512521e-03
5.941002897454617778e+04 1.336203284957729442e+00 9.785053396187459729e-03
5.941002907243758091e+04 1.331999756246837308e+00 9.672059699443033218e-03
5.941002917032898404e+04 1.348500658535342289e+00 9.800981451154041485e-03
5.941002926822038717e+04 1.336765059436356484e+00 9.774375062358404975e-03
5.941002936611179030e+04 1.333028129879065382e+00 9.702580861207676932e-03
5.941002946400320798e+04 1.330942522653614679e+00 9.666322482954644787e-03
5.941002956189461111e+04 1.359059010110354793e+00 9.841567963359625429e-03
5.941002965978601424e+04 1.348973661513965361e+00 9.796762189191980316e-03
5.941002975767741736e+04 1.364228601319469769e+00 9.855852881633745191e-03
5.941002985556882049e+04 1.352445612036040412e+00 9.751842545868576184e-03
5.941002995346023818e+04 1.346833988333873577e+00 9.708561344600963317e-03
5.941003005135164130e+04 1.365528435349491865e+00 9.861126684847456095e-03
5.941003014924304443e+04 1.354901698183961001e+00 9.774494470152512299e-03
5.941003024713444756e+04 1.343497373616957979e+00 9.711525437005404451e-03
5.941003034502586524e+04 1.352456756850790587e+00 9.768926867901884734e-03
5.941003044291726837e+04 1.358160286481264967e+00 9.876350243785516833e-03
5.941003054080867150e+04 1.350463770729146251e+00 9.770980907569507684e-03
5.941003063870007463e+04 1.342576179623533372e+00 9.698814313902863818e-03
5.941003073659149231e+04 1.345891532735915774e+00 9.729531396395697113e-03
5.941003083448289544e+04 1.343576048647372900e+00 9.743783990232882455e-03
5.941003093237429857e+04 1.336057711469224474e+00 9.757650024157614801e-03
5.941003103026570170e+04 1.355966833508102543e+00 9.844390555752407374e-03
5.941003112815710483e+04 1.325181503510528769e+00 9.683246911599023218e-03
5.941003122604852251e+04 1.318533417894169890e+00 9.586285726095862200e-03
5.941003132393992564e+04 1.339229244001568953e+00 9.720657355069557692e-03
5.941003142183132877e+04 1.317065076566913628e+00 9.595715578255356246e-03
5.941003151972273190e+04 1.341719207098398092e+00 9.787215276778905501e-03
5.941003161761414958e+04 1.349307859788381192e+00 9.807661621530398832e-03
5.941003171550555271e+04 1.322509084876022811e+00 9.661147771395166631e-03
5.941003181339695584e+04 1.328840195483438125e+00 9.649172482924871230e-03
5.941003191128835897e+04 1.314935753360756632e+00 9.618605451562305467e-03
5.941003200917977665e+04 1.338872007588546520e+00 9.768938420765552189e-03
5.941003210707117978e+04 1.352536236742246434e+00 9.909029629536060188e-03
5.941003220496258291e+04 1.336493533057247385e+00 9.814778253698005009e-03
5.941003230285398604e+04 1.357922236346020384e+00 9.933923576129894545e-03
5.941003240074538917e+04 1.343258797147503181e+00 9.762904181485610594e-03
5.941003249863680685e+04 1.352535648191295348e+00 9.882517961408154861e-03
5.941003259652820998e+04 1.356717432360913689e+00 9.890660136922574744e-03
5.941003269441961311e+04 1.357796935841330432e+00 9.891174984240554482e-03
5.941003279231101624e+04 1.332259986153821574e+00 9.747635192970631815e-03
5.941003289020243392e+04 1.348294579487566036e+00 9.845255772715730616e-03
5.941003298809383705e+04 1.336864975775349906e+00 9.884370124194468907e-03
5.941003308598524018e+04 1.338561489418438333e+00 9.876147080061835684e-03
5.941003318387664331e+04 1.323121241487342115e+00 9.690039315186136856e-03
5.941003328176804644e+04 1.338445712397363652e+00 9.774989520055659548e-03
5.941003337965946412e+04 1.326767177524718955e+00 9.726906748846074133e-03
5.941003347755086725e+04 1.355460970125281106e+00 9.930457669594740938e-03
5.941003357544227038e+04 1.335183644740209896e+00 9.753666200233077760e-03
5.941003367333367351e+04 1.350240965784459846e+00 9.919831982335775705e-03
5.941003377122507663e+04 1.346910750257815925e+00 9.839249445341403943e-03
5.941003386911649432e+04 1.349950047528901020e+00 9.909654328714448401e-03
5.941003396700789745e+04 1.337421834201470316e+00 9.831358894985948310e-03
5.941003406489930057e+04 1.379183759848928714e+00 1.005188519157488962e-02
5.941003416279070370e+04 1.362483867498386791e+00 9.939389065636319159e-03
5.941003426068212138e+04 1.348607206130276293e+00 9.852415132259090616e-03
5.941003435857352451e+04 1.355269199555783510e+00 9.842274068160560344e-03
5.941003445646492764e+04 1.337102577086053845e+00 9.703389200045667295e-03
5.941003455435633077e+04 1.357074040368186907e+00 9.920218824016979395e-03
5.941003465224773390e+04 1.363268463480172610e+00 9.974565698737111047e-03
5.941003475013915158e+04 1.331516452419426289e+00 9.817362748404759656e-03
5.941003484803055471e+04 1.329982814649841583e+00 9.768838886642068967e-03
5.941003494592195784e+04 1.334549242987998818e+00 9.819750412784723423e-03
5.941003504381336097e+04 1.335318088894304367e+00 9.805422451593605662e-03
5.941003514170477865e+04 1.318055633484827904e+00 9.643858098925293248e-03
5.941003523959618178e+04 1.319459224468785719e+00 9.676903042627941695e-03
5.941003533748758491e+04 1.326797297697231315e+00 9.718409730673126939e-03
5.941003543537898804e+04 1.339862169024301775e+00 9.936658385005113850e-03
5.941003553327040572e+04 1.316985102015008291e+00 9.658866952909383671e-03
5.941003563116180885e+04 1.303983737451613667e+00 9.484780269721066609e-03
5.941003572905321198e+04 1.338905260075961001e+00 9.824456146546365828e-03
5.941003582694461511e+04 1.286163053597553008e+00 9.425365809422926039e-03
5.941003592483601824e+04 1.322252438743894754e+00 9.703804189267176486e-03
5.941003602272743592e+04 1.299954335802082195e+00 9.638308657810783220e-03
5.941003612061883905e+04 1.304301275360911783e+00 9.641559195047491246e-03
5.941003621851024218e+04 1.300628476679503542e+00 9.549614721191410083e-03
5.941003631640164531e+04 1.309513033184874997e+00 9.647233736516791849e-03
5.941003641429304844e+04 1.310074058935207786e+00 9.621896697274562316e-03
5.941003651218446612e+04 1.315048917225459135e+00 9.691650130584811632e-03
5.941003661007586925e+04 1.315510077852926507e+00 9.675793239585341390e-03
5.941003670796727238e+04 1.317046523543716319e+00 9.755412637096417053e-03
5.941003680585869006e+04 1.298326136085754090e+00 9.549681948777317964e-03
5.941003690375009319e+04 1.300611924432188982e+00 9.572288119723109875e-03
5.941003700164149632e+04 1.309153122787369394e+00 9.703585540094454218e-03
5.941003709953289945e+04 1.326393901847761514e+00 9.809217580807678277e-03
5.941003719742430258e+04 1.344605874595113493e+00 9.866966936215703504e-03
5.941003729531570571e+04 1.358148958324925104e+00 9.934177829226311512e-03
5.941003739320712339e+04 1.369274203352740082e+00 1.001118926385401002e-02
5.941003749109852652e+04 1.353895362120173695e+00 9.887796785487212511e-03
5.941003758898992965e+04 1.337401863910756994e+00 9.732281120961394291e-03
5.941003768688133277e+04 1.352999214977793407e+00 9.937863931711244520e-03
5.941003778477275046e+04 1.349626187710362357e+00 9.946269821813357587e-03
5.941003788266415359e+04 1.336279578260789025e+00 9.734045457550811672e-03
5.941003798055555671e+04 1.344844603220580970e+00 9.803192005169368908e-03
5.941003807844695984e+04 1.358233745834306117e+00 9.878834593467823028e-03
5.941003817633837753e+04 1.363293349406187405e+00 9.981321734175556751e-03
5.941003827422978065e+04 1.363132074348476719e+00 9.972108004127360273e-03
5.941003837212118378e+04 1.366813775496287908e+00 1.002382550283314674e-02
5.941003843738211435e+04 1.339787541663460368e+00 1.208752677015812425e-02


==> figures/ground-folded/20210714_tic3788_g.dat <==
5.940996571782673709e+04 8.632911392405062667e-01 1.148601370440289093e+00
5.940996573669694772e+04 1.864289474807552693e+01 2.962268896408348784e-01
5.940996576932741300e+04 1.747902643189421923e+01 2.761200526703721514e-01
5.940996580195787828e+04 1.854534609554819369e+01 2.894362640129182207e-01
5.940996583458834357e+04 1.894060900569325057e+01 2.980427523133734602e-01
5.940996586721881613e+04 1.771332835922132531e+01 2.528633274611543080e-01
5.940996589984928869e+04 1.821520964041900470e+01 2.770840467332406631e-01
5.940996593247975397e+04 1.837377140859839031e+01 2.814150946785518026e-01
5.940996596511021926e+04 1.845793631860344419e+01 2.734967595278583463e-01
5.940996599774069182e+04 1.801212668692343755e+01 2.763091998225482016e-01
5.940996603037116438e+04 1.846815161624940416e+01 2.922619970280390111e-01
5.940996606300163694e+04 1.852728524461179660e+01 2.925901848794181248e-01
5.940996609563210222e+04 1.833218050752114792e+01 2.707064530136547575e-01
5.940996612826256751e+04 1.828670154724266439e+01 2.926582768600705653e-01
5.940996616089304007e+04 1.816778886868153720e+01 3.033158292318456351e-01
5.940996619352351263e+04 1.844288142796430208e+01 2.830430335461152636e-01
5.940996622615397791e+04 1.815272342821051410e+01 2.827719997050325285e-01
5.940996625878444320e+04 1.812349646877068921e+01 2.668236566128297516e-01
5.940996629141491576e+04 1.792434024861992370e+01 2.551771268065634035e-01
5.940996632404538832e+04 1.833903655181083181e+01 2.884535532716122064e-01
5.940996635667586088e+04 1.862595430659622409e+01 2.935495184085860632e-01
5.940996638930632616e+04 1.791607259468872471e+01 2.819172077456486569e-01
5.940996642193679145e+04 1.832726189816610329e+01 2.766301057728977053e-01
5.940996645456726401e+04 1.864394872884356857e+01 2.870626977256462431e-01
5.940996648719773657e+04 1.828238591092672394e+01 2.757235053028269101e-01
5.940996651982820913e+04 1.776289410844137251e+01 2.694316151261154091e-01
5.940996655245867441e+04 1.773134552606777348e+01 2.732060384505039519e-01
5.940996658508913970e+04 1.792924613357375563e+01 2.823756727100696362e-01
5.940996661771961226e+04 1.875051256684875511e+01 3.331548302043514376e-01
5.940996665035008482e+04 1.792879452054794598e+01 2.964158304556262502e-01
5.940996668298055010e+04 1.809491845188455983e+01 2.806741606446513382e-01
5.940996671561101539e+04 1.857753300854338718e+01 3.223621487068200064e-01
5.940996674824148795e+04 1.772096504477289969e+01 2.885592744588975633e-01
5.940996678087196051e+04 1.816241985177783391e+01 3.111120241020169375e-01
5.940996681350243307e+04 1.822623163951204717e+01 2.996234130433431120e-01
5.940996684613289835e+04 1.808011478313401810e+01 2.606005462413518714e-01
5.940996687876336364e+04 1.801391546831428769e+01 2.874267553431371081e-01
5.940996691139383620e+04 1.830467023862129849e+01 2.717267753596346314e-01
5.940996694402430876e+04 1.844676840591446521e+01 2.816072237997472860e-01
5.940996697665477404e+04 1.868420683856502151e+01 2.805422977125045514e-01
5.940996700928523933e+04 1.852069435083423699e+01 2.700681514355822710e-01
5.940996704191571189e+04 1.859379554445138538e+01 2.796254728444810267e-01
5.940996707454618445e+04 1.852549079499069862e+01 2.756612910374905967e-01
5.940996710717665701e+04 1.849615090137119822e+01 2.833170047560144567e-01
5.940996713980712229e+04 1.848237596086652701e+01 2.908263557737216787e-01
5.940996717243758758e+04 1.808410306271268908e+01 2.936213065138736367e-01
5.940996720506806014e+04 1.834956107557254157e+01 2.939797557481395041e-01
5.940996723769853270e+04 1.842112598316544592e+01 2.885383414944683866e-01
5.940996727032899798e+04 1.959144213216502450e+01 3.118099285669392318e-01
5.940996730295946327e+04 1.900583539385376142e+01 2.854750774609537967e-01
5.940996733558993583e+04 1.843309154577288567e+01 2.611543736997029019e-01
5.940996736822040839e+04 1.857825880114177153e+01 2.659845767496887281e-01
5.940996740085087367e+04 1.845867917719234796e+01 2.657667157327198160e-01
5.940996743348134623e+04 1.896433289299867653e+01 2.967369570490077657e-01
5.940996746611181152e+04 1.805634775543368065e+01 2.668573897624759161e-01
5.940996749874228408e+04 1.831208848370361153e+01 2.648016233195059077e-01
5.940996753137275664e+04 1.835346663918092602e+01 2.751467369025083487e-01
5.940996756400322920e+04 1.874241727621038223e+01 2.836351773553322242e-01
5.940996759663369448e+04 1.844524936543870552e+01 2.675522377008561770e-01
5.940996762926415977e+04 1.852978250123578974e+01 2.702100737838502020e-01
5.940996766189463233e+04 1.857913050653976939e+01 2.852422203815072610e-01
5.940996769452510489e+04 1.860347094759334752e+01 2.920190128000586527e-01
5.940996772715557745e+04 1.853129911657904572e+01 2.679690851907101101e-01
5.940996775978604273e+04 1.905237201221733301e+01 2.917095273719404469e-01
5.940996779241650802e+04 1.895160085153176865e+01 3.022662945276707869e-01
5.940996782504698058e+04 1.863152201048514556e+01 2.935173078053188167e-01
5.940996785767745314e+04 1.848282560223246662e+01 2.870166161344636646e-01
5.940996789030791842e+04 1.873492052377284622e+01 3.002962640843264142e-01
5.940996792293839098e+04 1.879563346569448257e+01 2.843049141877629915e-01
5.940996795556885627e+04 1.885036486262369593e+01 2.776135210027877442e-01
5.940996798819932883e+04 1.853615408904325790e+01 2.587347305898319294e-01
5.940996802082980139e+04 1.863910701178556195e+01 2.710199178805183240e-01
5.940996805346026667e+04 1.855107337613032570e+01 2.955020160858455314e-01
5.940996808609073196e+04 1.891641014160183332e+01 2.767513051256666468e-01
5.940996811872120452e+04 1.870669194000329938e+01 2.629715618119795040e-01
5.940996815135167708e+04 1.866701447046871110e+01 2.600442076632094035e-01
5.940996818398214236e+04 1.880908232942874747e+01 2.689085102836032970e-01
5.940996821661261492e+04 1.905105500602460467e+01 3.054410765938526673e-01
5.940996824924308021e+04 1.862101379969941561e+01 3.187564652636850626e-01
5.940996828187355277e+04 1.921531855601211447e+01 3.006201416664998627e-01
5.940996831450402533e+04 1.917612256424738604e+01 2.902697378493298008e-01
5.940996834713449061e+04 1.844281092203766548e+01 2.753218482775166009e-01
5.940996837976495590e+04 1.889509616185163310e+01 3.068017688200915249e-01
5.940996841239542846e+04 1.903282853092674998e+01 2.919356128525728011e-01
5.940996844502590102e+04 1.882240293080958082e+01 2.790818020793375265e-01
5.940996847765636630e+04 1.850213344204375687e+01 2.665723684233362034e-01
5.940996851028683159e+04 1.907116083678694451e+01 2.787861723327674235e-01
5.940996854291730415e+04 1.929251466517505165e+01 2.921442840523590379e-01
5.940996857554777671e+04 1.833544208875860448e+01 2.695131547085252155e-01
5.940996860817824927e+04 1.931780640898579193e+01 3.033112335363397083e-01
5.940996864080871455e+04 1.833359597880722802e+01 2.650967126249814121e-01
5.940996867343917984e+04 1.876673288086961122e+01 2.815036153533133634e-01
5.940996870606965240e+04 1.867742468697053582e+01 2.957715802838027375e-01
5.940996873870012496e+04 1.865579870525092687e+01 2.900250543513780976e-01
5.940996877133059024e+04 1.845824229181840437e+01 2.706192104064331638e-01
5.940996880396106280e+04 1.865623667597342816e+01 2.734791878774948670e-01
5.940996883659152809e+04 1.886458275266179996e+01 2.733677113885945031e-01
5.940996886922200065e+04 1.829070223087005331e+01 2.648040356983171750e-01
5.940996890185247321e+04 1.904082439858173714e+01 2.758600152162171137e-01
5.940996893448293849e+04 1.840130729724533865e+01 2.863486244566291195e-01
5.940996896711340378e+04 1.818680421350608256e+01 2.632536389826253820e-01
5.940996899974387634e+04 1.863904300068476871e+01 2.809017501343856749e-01
5.940996903237434890e+04 1.850492112145327894e+01 2.744470446138741471e-01
5.940996906500482146e+04 1.870467399349243820e+01 2.703405623288436810e-01
5.940996909763528674e+04 1.791884555506766219e+01 2.624143790285580202e-01
5.940996913026575203e+04 1.798233182161753518e+01 2.567872551820861715e-01
5.940996916289622459e+04 1.824815858622990206e+01 2.823705110572736765e-01
5.940996919552669715e+04 1.833857305523925874e+01 2.666910672239149460e-01
5.940996922815716971e+04 1.878194162149954494e+01 2.858035207487087948e-01
5.940996926078763499e+04 1.794820695759461415e+01 2.646844846262270678e-01
5.940996929341810028e+04 1.841928793165023137e+01 2.630139033903903800e-01
5.940996932604857284e+04 1.866721945049539855e+01 2.849698420552383982e-01
5.940996935867904540e+04 1.834992363050926656e+01 2.836677217928865735e-01
5.940996939130951068e+04 1.821713647396293112e+01 2.770409402720179770e-01
5.940996942393997597e+04 1.831248881362466108e+01 2.800319440267172721e-01
5.940996945657044853e+04 1.866580190994376665e+01 2.835452873450034494e-01
5.940996948920092109e+04 1.818880129648958999e+01 2.681091378064056063e-01
5.940996952183138637e+04 1.805336452156884164e+01 2.793321720798832564e-01
5.940996955446185893e+04 1.823877870202488438e+01 2.816008832756048963e-01
5.940996958709232422e+04 1.864633871467612991e+01 2.943835452668471797e-01
5.940996961972279678e+04 1.832376286134248033e+01 2.686144398713591896e-01
5.940996965235326934e+04 1.830465920088483500e+01 2.765299907765292886e-01
5.940996968498373462e+04 1.830744594576019324e+01 2.829707595810814769e-01
5.940996971761419991e+04 1.823985000758233710e+01 2.646352008457004690e-01
5.940996975024467247e+04 1.910525243707260046e+01 2.893290072375369060e-01
5.940996978287514503e+04 1.820941605941118269e+01 2.669847492109969633e-01
5.940996981550561031e+04 1.885974241319667755e+01 2.937897347638062651e-01
5.940996984813608287e+04 1.812646662819772914e+01 2.751533682615051046e-01
5.940996988076654816e+04 1.823498888065233459e+01 2.819437104145491868e-01
5.940996991339702072e+04 1.826344414229424373e+01 2.746591493497518854e-01
5.940996994602749328e+04 1.864678042452494111e+01 2.910271229944392801e-01
5.940996997865795856e+04 1.894360725049636329e+01 2.894993718839602992e-01
5.940997001128843112e+04 1.802738526776554551e+01 2.710555898708697509e-01
5.940997004391889641e+04 1.795770179767360020e+01 2.654728314143440238e-01
5.940997007654936897e+04 1.829291882556131199e+01 2.702007604046646194e-01
5.940997010917984153e+04 1.899597818381725034e+01 2.991036779226678988e-01
5.940997014181030681e+04 1.828810406341538197e+01 2.716743210564817046e-01
5.940997017444077210e+04 1.858685956245589210e+01 2.774357521418832628e-01
5.940997020707124466e+04 1.842174631632024173e+01 2.770417513436633783e-01
5.940997023970171722e+04 1.794488887675421651e+01 2.714703999544277879e-01
5.940997027233218978e+04 1.828573620487641804e+01 2.671048480183044749e-01
5.940997030496265506e+04 1.846805199175535250e+01 2.813319563067307461e-01
5.940997033759312035e+04 1.862929628171232466e+01 2.954558459420197902e-01
5.940997037022359291e+04 1.793619656956166608e+01 2.797535350459212644e-01
5.940997040285406547e+04 1.851986280984707989e+01 2.913306648794786735e-01
5.940997043548453803e+04 1.865454133057370711e+01 2.911285777489079352e-01
5.940997046811500331e+04 1.892368634020984430e+01 3.012961408752303227e-01
5.940997050074546860e+04 1.800842171355254351e+01 2.716562146714444625e-01
5.940997053337594116e+04 1.798528789595075850e+01 3.232273595415914857e-01
5.940997056600641372e+04 1.926686311121484607e+01 3.375335903514732894e-01
5.940997059863687900e+04 1.807781767730351774e+01 3.002023457955800834e-01
5.940997063126734429e+04 1.835468684904874337e+01 3.049846417730484038e-01
5.940997066389781685e+04 1.815685571700350209e+01 2.765593980655389195e-01
5.940997069652828941e+04 1.874436026936026778e+01 2.975463426870075256e-01
5.940997072915876197e+04 1.833579508016692472e+01 2.809947943595247910e-01
5.940997076178922725e+04 1.824175687617364616e+01 2.685427512298764197e-01
5.940997079441969254e+04 1.830704525870912036e+01 2.835478921051732271e-01
5.940997082705016510e+04 1.885475002834145997e+01 3.051906258180300258e-01
5.940997085968063766e+04 1.885647397295048577e+01 3.011421201461345620e-01
5.940997089231111022e+04 1.891815417534770916e+01 3.105504984888675102e-01
5.940997092494157550e+04 1.889827554183990088e+01 2.923418685150253049e-01
5.940997095757204079e+04 1.851652834828289684e+01 2.823572207634210129e-01
5.940997099020251335e+04 1.832412796754969619e+01 2.811442794975980153e-01
5.940997102283298591e+04 1.772518590365341140e+01 2.771829886528745512e-01
5.940997105546345119e+04 1.890722315544644161e+01 2.976322790363930548e-01
5.940997108809391648e+04 1.834904291534125775e+01 2.779225744555757216e-01
5.940997112072438904e+04 1.864947973287777572e+01 2.984568092280617257e-01
5.940997115335486160e+04 1.830736547829938132e+01 2.726239330343923073e-01
5.940997118598533416e+04 1.873144826417332709e+01 2.800290157117292233e-01
5.940997121861579944e+04 1.787932267422249311e+01 2.747692812163659570e-01
5.940997125124626473e+04 1.818304341228566301e+01 2.768560608319370897e-01
5.940997128387673729e+04 1.788576899405046916e+01 3.362340762990753129e-01
5.940997131650720985e+04 1.809020324588767537e+01 3.559135280696097969e-01
5.940997134913767513e+04 1.837647630282423350e+01 2.905034217850720468e-01
5.940997138176814042e+04 1.865594515842963830e+01 2.956276490544736402e-01
5.940997141439861298e+04 1.815529216675048474e+01 2.977775771962756224e-01
5.940997144702908554e+04 1.858931590217513730e+01 3.074992302880711348e-01
5.940997147965955810e+04 1.764177261072104486e+01 2.787585315837335931e-01
5.940997151229002338e+04 1.808729424568086230e+01 3.013117845753042756e-01
5.940997154492048867e+04 1.834245496739971415e+01 2.873647927528573676e-01
5.940997157755096123e+04 1.862468859342197192e+01 2.947582559382841416e-01
5.940997161018143379e+04 1.859889353737752060e+01 2.935496221891453761e-01
5.940997164281190635e+04 1.886019729937731526e+01 2.892639846534888481e-01
5.940997167544237163e+04 1.838362408320557151e+01 2.764678459297516544e-01
5.940997170807283692e+04 1.842109147566526062e+01 2.845731928471153527e-01
5.940997174070330948e+04 1.826068925873207149e+01 2.832732484656278471e-01
5.940997177333378204e+04 1.837011140568979428e+01 2.840195126735375331e-01
5.940997180596424732e+04 1.855084237956550197e+01 3.045634384444866893e-01
5.940997183859471261e+04 1.881123598650786022e+01 2.968881239610658973e-01
5.940997187122518517e+04 1.860874819424380533e+01 2.900239077436042590e-01
5.940997190385565773e+04 1.891503544897324929e+01 2.990398248453880470e-01
5.940997193648612301e+04 1.817322372284204590e+01 2.737053678757903619e-01
5.940997196911658830e+04 1.806302509547190382e+01 2.788084326805755353e-01
5.940997200174706086e+04 1.785749680199286615e+01 2.677224417359502229e-01
5.940997203437753342e+04 1.783892327234399033e+01 2.693470871653300680e-01
5.940997206700800598e+04 1.842038492135489847e+01 2.915332618166537326e-01
5.940997209963847126e+04 1.830746429162300970e+01 2.920431004399228758e-01
5.940997213226893655e+04 1.802411227917476921e+01 2.873441850422462363e-01
5.940997216489940911e+04 1.844239101476506448e+01 3.239356763711244702e-01
5.940997219752988167e+04 1.859925633739095829e+01 3.100587103928260091e-01
5.940997223016034695e+04 1.784447230702136977e+01 2.843834664816057289e-01
5.940997226279081951e+04 1.841349974813902790e+01 2.908734655064351138e-01
5.940997229542128480e+04 1.829191091894289301e+01 2.895266669333702581e-01
5.940997232805175736e+04 1.776533821336586527e+01 2.883304448758713945e-01
5.940997236068222992e+04 1.853900178051606673e+01 3.221716724561090039e-01
5.940997239331269520e+04 1.843230868023564284e+01 2.938302346742385218e-01
5.940997242594316049e+04 1.840416236285977547e+01 2.816856197477428103e-01
5.940997245857363305e+04 1.820373286914235322e+01 2.698577759092795625e-01
5.940997249120410561e+04 1.791705368627716410e+01 2.614514370107572927e-01
5.940997252383457817e+04 1.828585461689587532e+01 2.847169587288914117e-01
5.940997255646504345e+04 1.868781978496432217e+01 2.832726112336461655e-01
5.940997258909550874e+04 1.850816564391333330e+01 2.869626390565199747e-01
5.940997262172598130e+04 1.882000941015441242e+01 3.040998025907066804e-01
5.940997265435645386e+04 1.769083799635946974e+01 2.566812546122367866e-01
5.940997268698692642e+04 1.875817825521019344e+01 2.992916244507151657e-01
5.940997271961739170e+04 1.819130010456605007e+01 2.931622779049087302e-01
5.940997275224785699e+04 1.792177290946027668e+01 2.669970748132020066e-01
5.940997278487832955e+04 1.814714146612880796e+01 2.808305549581315286e-01
5.940997281750880211e+04 1.821039700166574349e+01 2.977387412968123814e-01
5.940997285013926739e+04 1.824548535092245061e+01 2.873073947397579153e-01
5.940997288276973268e+04 1.781974500579532261e+01 2.669047325985554053e-01
5.940997291540020524e+04 1.803155127081507558e+01 2.770333892338607829e-01
5.940997294803067780e+04 1.798461327670069210e+01 2.922634731950279896e-01
5.940997298066114308e+04 1.793228109421820804e+01 2.856203969072464433e-01
5.940997301329160837e+04 1.834663601878358108e+01 2.869704980498768432e-01
5.940997304592208093e+04 1.774469536740124198e+01 2.719502603607541480e-01
5.940997307855255349e+04 1.819611884631024168e+01 2.790236393277348292e-01
5.940997311118302605e+04 1.810194188281837668e+01 2.967771688186919277e-01
5.940997314381349133e+04 1.762060760109784496e+01 2.909380693713780053e-01
5.940997317644396389e+04 1.807220060527453498e+01 2.782119877963289412e-01
5.940997320907442918e+04 1.829858005366726204e+01 2.728619912718294738e-01
5.940997324170490174e+04 1.812454507570495821e+01 2.736419253205832347e-01
5.940997327433537430e+04 1.817737868000501678e+01 2.719876272357125702e-01
5.940997330696583958e+04 1.786052847754654849e+01 2.692747351249890064e-01
5.940997333959630487e+04 1.757464804029378769e+01 2.506392578424758710e-01
5.940997337222677743e+04 1.843684933641166523e+01 2.816119469479138604e-01
5.940997340485724999e+04 1.782162822960592408e+01 2.560584050030745296e-01
5.940997343748772255e+04 1.815867406093285297e+01 2.756585005932423726e-01
5.940997347011818783e+04 1.797521380510921674e+01 2.714675967574521342e-01
5.940997350274865312e+04 1.826125330979699868e+01 2.947515805333552064e-01
5.940997353537912568e+04 1.871936696960200663e+01 2.882572282296890775e-01
5.940997356800959824e+04 1.780686889150491581e+01 2.540282009238769567e-01
5.940997360064007080e+04 1.798200310855397532e+01 2.620268678244430105e-01
5.940997363327053608e+04 1.822693364742834632e+01 2.666202076821641564e-01
5.940997366590100137e+04 1.801757925868597709e+01 2.562315754308111537e-01
5.940997369853147393e+04 1.822995393007546383e+01 2.578413637557199212e-01
5.940997373116194649e+04 1.838216766047001016e+01 2.896361518385278666e-01
5.940997376379241177e+04 1.840136006828326387e+01 2.927566499398964184e-01
5.940997379642287706e+04 1.824502412756136849e+01 2.899107090716740998e-01
5.940997382905334962e+04 1.800082052404135524e+01 2.781578194284659022e-01
5.940997386168382218e+04 1.835902676671519984e+01 2.927140777052840148e-01
5.940997389431429474e+04 1.848144875085917960e+01 3.090603915959733161e-01
5.940997392694476002e+04 1.818053577108717178e+01 2.978923747029216806e-01
5.940997395957522531e+04 1.871416144994082131e+01 3.333588086198004397e-01
5.940997399220569787e+04 1.847212762393925800e+01 2.989903750765635637e-01
5.940997402483617043e+04 1.787562365386188290e+01 2.717093686389395191e-01
5.940997405746663571e+04 1.795376318939070615e+01 2.612462307611884693e-01
5.940997409009710100e+04 1.831624697302669347e+01 2.649514880180177667e-01
5.940997412272757356e+04 1.826914369053406517e+01 2.882833410387257156e-01
5.940997415535804612e+04 1.802551055209200115e+01 2.756426119443209366e-01
5.940997418798851140e+04 1.834595517728908121e+01 2.803054753710640945e-01
5.940997422061897669e+04 1.835583256899858284e+01 2.787141936076325544e-01
5.940997425324944925e+04 1.829023190442726587e+01 3.120845106634778654e-01
5.940997428587992181e+04 1.870690272072819837e+01 3.007738516197875356e-01
5.940997431851039437e+04 1.811659399631058065e+01 2.876588331901471784e-01
5.940997435114085965e+04 1.819720557220557211e+01 2.819180409486668482e-01
5.940997438377132494e+04 1.853005105252115570e+01 2.925781890166629373e-01
5.940997441640179750e+04 1.843678669135324810e+01 3.131054002123833668e-01
5.940997444903227006e+04 1.831254765502612969e+01 3.012584213831178692e-01
5.940997448166273534e+04 1.796580374922749357e+01 3.002007586480868184e-01
5.940997451429320063e+04 1.853812904780125592e+01 2.895257692148633932e-01
5.940997454692367319e+04 1.819534421340402730e+01 3.532067685843162663e-01
5.940997457955414575e+04 1.846989030669353227e+01 3.287994880455913371e-01
5.940997461218461831e+04 1.862090950124125044e+01 3.816167092256597115e-01
5.940997464481508359e+04 1.879427210376790214e+01 3.122443367457502506e-01
5.940997467744554888e+04 1.886538488685611270e+01 2.771380367120569455e-01
5.940997471007602144e+04 1.815403706380483584e+01 2.706153553161225744e-01
5.940997474270649400e+04 1.834145972970003413e+01 2.815175934820789427e-01
5.940997477533696656e+04 1.797098969156175130e+01 2.620367356233304634e-01
5.940997480796743184e+04 1.833571143827236583e+01 2.732295047539393118e-01
5.940997484059789713e+04 1.867583170254403058e+01 2.830789327946648393e-01
5.940997487322836969e+04 1.881235565819861222e+01 2.895493848048273922e-01
5.940997490585884225e+04 1.861297329110731269e+01 2.781890326671191405e-01
5.940997493848930753e+04 1.832270682038868159e+01 2.951558661270938244e-01
5.940997497111978009e+04 1.811560913361027758e+01 2.804925570807431656e-01
5.940997500375024538e+04 1.845169956140350820e+01 2.926043072915488485e-01
5.940997503638071794e+04 1.839733809225403860e+01 2.791026056923499588e-01
5.940997506901119050e+04 1.884290596865621836e+01 2.991246742610543241e-01
5.940997510164165578e+04 1.880531233390214751e+01 2.802253317425656975e-01
5.940997513427212834e+04 1.836061940812112780e+01 2.931447327258228097e-01
5.940997516690259363e+04 1.864482204041675217e+01 2.904696033991771564e-01
5.940997519953306619e+04 1.844926284184735721e+01 2.784761361597281049e-01
5.940997523216353875e+04 1.857984029100002843e+01 2.661810599061831817e-01
5.940997526479400403e+04 1.863274445297894033e+01 4.119279212757708253e-01
5.940997529742446932e+04 1.776486769362889717e+01 2.944216301602275987e-01
5.940997533005494188e+04 1.799757298100653102e+01 2.840437839438513246e-01
5.940997536268541444e+04 1.822112234227953920e+01 2.720967865895644877e-01
5.940997539531587972e+04 1.828912603752528554e+01 2.923673782328939930e-01
5.940997542794634501e+04 1.824752982913208044e+01 2.938031480419171504e-01
5.940997546057681757e+04 1.815114385848718470e+01 2.836067454278922151e-01
5.940997549320729013e+04 1.853567080938764988e+01 3.327392589351945706e-01
5.940997552583776269e+04 1.801024471971215846e+01 2.706276344978831294e-01
5.940997555846822797e+04 1.789445093299291045e+01 2.739502832008556266e-01
5.940997559109869326e+04 1.807870894677236606e+01 2.855201330317689856e-01
5.940997562372916582e+04 1.816676632135159508e+01 2.740451606914349192e-01
5.940997565635963838e+04 1.858184324985075619e+01 3.239651639485495727e-01
5.940997568899010366e+04 1.849451941071353289e+01 3.022516073886825638e-01
5.940997572162057622e+04 1.812195357833655862e+01 2.966483984006498820e-01
5.940997575425104151e+04 1.821827985162099850e+01 3.006314687549381248e-01
5.940997578688151407e+04 1.770428579020087412e+01 2.882102191629974386e-01
5.940997581951198663e+04 1.834620424321837717e+01 2.854873613231224128e-01
5.940997585214245191e+04 1.886224817601621950e+01 2.961282227726501626e-01
5.940997588477291720e+04 1.816948467966573588e+01 4.141680573288529232e-01
5.940997591740338976e+04 1.806758339841571015e+01 3.082540192674231849e-01
5.940997595003386232e+04 1.797181831809323782e+01 2.665549193112489168e-01
5.940997598266433488e+04 1.840180577572541054e+01 2.957224481161452867e-01
5.940997601529480016e+04 1.884810660369402413e+01 3.073732832101003232e-01
5.940997604792526545e+04 1.839017012183276378e+01 3.035429311335540170e-01
5.940997608055573801e+04 1.873035714285714093e+01 3.824232823677998216e-01
5.940997611318621057e+04 1.835565531153223517e+01 3.163282135220139013e-01
5.940997614581668313e+04 1.855577187356848157e+01 3.015879413248104823e-01
5.940997617844714841e+04 1.827132354988722085e+01 2.902881257881051447e-01
5.940997621107761370e+04 1.813972996503641255e+01 2.858417282751324895e-01
5.940997624370808626e+04 1.784919424638338370e+01 2.833785727265306642e-01
5.940997627633855882e+04 1.815192275492549001e+01 3.105850334359103182e-01
5.940997630896902410e+04 1.808100894354387833e+01 2.910960805979455057e-01
5.940997634159948939e+04 1.815769782553658374e+01 2.828571350535610263e-01
5.940997637422996195e+04 1.752397798742138235e+01 2.800155730643294483e-01
5.940997640686043451e+04 1.780848385936765155e+01 2.880239081552816161e-01
5.940997643949089979e+04 1.807158624593179397e+01 2.915268077660463364e-01
5.940997647212136508e+04 1.818944334251344941e+01 2.717549705814925054e-01
5.940997650475183764e+04 1.845426987701368304e+01 3.504897295635131527e-01
5.940997653738231020e+04 1.810980174487283278e+01 3.433630398684208718e-01
5.940997657001278276e+04 1.811573244484264933e+01 2.856450551576220631e-01
5.940997660264324804e+04 1.757553133514986143e+01 2.983864505890440055e-01
5.940997663527371333e+04 1.779347232529158873e+01 2.925736520579148014e-01
5.940997666790418589e+04 1.885206437049442840e+01 3.172844933896226127e-01
5.940997670053465845e+04 1.812444875143956580e+01 2.866549508503506982e-01
5.940997673316512373e+04 1.747508788944114499e+01 2.494327562274200327e-01
5.940997676579559629e+04 1.804219457013574512e+01 2.797423502856803412e-01
5.940997679842606158e+04 1.851719487525286567e+01 3.050861856903215874e-01
5.940997683105653414e+04 1.828839377060361215e+01 2.907870107611935095e-01
5.940997686368700670e+04 1.777947747895934327e+01 3.035750112829556646e-01
5.940997689631747198e+04 1.821532328992538652e+01 3.057515749049148357e-01
5.940997692894793727e+04 1.795091585374412446e+01 3.102375276858068132e-01
5.940997696157840983e+04 1.861393602426167959e+01 2.985362366833387293e-01
5.940997699420888239e+04 1.780135958937098550e+01 2.659137589488440589e-01
5.940997702683935495e+04 1.723711904698309283e+01 2.510515910604533829e-01
5.940997705946982023e+04 1.781334680376987833e+01 2.785235050356486552e-01
5.940997709210028552e+04 1.805697575172452574e+01 2.798323414616940563e-01
5.940997712473075808e+04 1.792680940680940793e+01 2.927455658332674959e-01
5.940997715736123064e+04 1.748356685101068919e+01 2.595564312558849007e-01
5.940997718999169592e+04 1.724671283073772443e+01 2.618141059832518880e-01
5.940997722262216121e+04 1.768433215006612258e+01 2.732828317063343282e-01
5.940997725525263377e+04 1.754113750068722766e+01 2.712939208883599074e-01
5.940997728788310633e+04 1.773884648240513684e+01 2.638695523002503318e-01
5.940997732051357889e+04 1.767241594108608638e+01 2.711009938291203403e-01
5.940997735314404417e+04 1.705274895503652388e+01 2.654848500372716247e-01
5.940997738577450946e+04 1.794535666218035175e+01 2.742810408248571585e-01
5.940997741840498202e+04 1.775519772276951258e+01 2.874796835598608657e-01
5.940997745103545458e+04 1.830655203930081143e+01 3.313553387588567545e-01
5.940997748366592714e+04 1.755336367534964737e+01 2.677102090631613973e-01
5.940997751629639242e+04 1.796157635467980285e+01 3.012603735881145273e-01
5.940997754892685771e+04 1.794581791680681704e+01 3.104108150217937401e-01
5.940997758155733027e+04 1.786065092069177851e+01 2.995981337264997379e-01
5.940997761418780283e+04 1.765639245535527735e+01 3.087749716878058215e-01
5.940997764681826811e+04 1.768332799910941588e+01 3.347861711122933626e-01
5.940997767944873340e+04 1.840681185477322757e+01 3.225952858947033208e-01
5.940997771207920596e+04 1.802966700587969129e+01 3.152541821923439125e-01
5.940997774470967852e+04 1.829165952584975585e+01 2.863603440662159105e-01
5.940997777734014380e+04 1.803290121200191365e+01 2.675607042885599363e-01
5.940997780997061636e+04 1.797222690019085789e+01 2.649403683403665499e-01
5.940997784260108165e+04 1.748732257015927871e+01 2.653791420285587233e-01
5.940997787523155421e+04 1.797264128267847028e+01 2.811837176951082484e-01
5.940997790786202677e+04 1.820095564498926421e+01 3.126747304890830081e-01
5.940997794049249205e+04 1.810425610031631294e+01 2.856231922760243958e-01
5.940997797312295734e+04 1.813607379697330302e+01 2.929913080772992839e-01
5.940997800575342990e+04 1.764084671814140393e+01 2.952576937225753206e-01
5.940997803838390246e+04 1.800474236840275566e+01 2.769157670041163533e-01
5.940997807101437502e+04 1.803028686914051448e+01 2.578106548360686867e-01
5.940997810364484030e+04 1.786909961364018073e+01 2.598349088470808255e-01
5.940997813627530559e+04 1.738737989778534754e+01 2.761083853669658028e-01
5.940997816890577815e+04 1.784671042503464022e+01 2.927748822773848514e-01
5.940997820153625071e+04 1.757245846545789547e+01 2.539244783505393288e-01
5.940997823416672327e+04 1.811291219485069348e+01 2.662612247964454837e-01
5.940997826679718855e+04 1.805350545789128702e+01 2.728260157563537902e-01
5.940997829942765384e+04 1.764258842267135208e+01 2.605886678998930450e-01
5.940997833205812640e+04 1.785762365858368383e+01 2.586194296850983232e-01
5.940997836468859896e+04 1.797808356685766995e+01 2.835989671451437655e-01
5.940997839731906424e+04 1.790387234870597410e+01 2.796374689362673971e-01
5.940997842994952953e+04 1.800374469731514893e+01 2.805092767732953463e-01
5.940997846258000209e+04 1.859216081850277291e+01 2.914569373718481349e-01
5.940997849521047465e+04 1.792705057196136664e+01 2.798448812950573017e-01
5.940997852784094721e+04 1.834454558384297940e+01 2.849885631916526108e-01
5.940997856047141249e+04 1.815267443492910360e+01 2.686597417039492397e-01
5.940997859310187778e+04 1.780329959680737417e+01 2.633335895930290493e-01
5.940997862573235034e+04 1.798431215358885282e+01 2.719650907635674519e-01
5.940997865836282290e+04 1.812524399085382854e+01 2.741724598613472508e-01
5.940997869099328818e+04 1.810338088723861460e+01 2.881291082292710137e-01
5.940997872362376074e+04 1.841580898075552142e+01 2.900806615191569016e-01
5.940997875625422603e+04 1.786612776838371630e+01 3.547207868381812568e-01
5.940997878888469859e+04 1.804708971064685485e+01 3.077791204858137952e-01
5.940997882151517115e+04 1.810182285612701492e+01 2.708340374288206176e-01
5.940997885414563643e+04 1.872153550432842550e+01 2.697867628860484701e-01
5.940997888677610172e+04 1.831556931544547595e+01 2.634759150614242595e-01
5.940997891940657428e+04 1.951300934193243819e+01 3.081269397780179164e-01
5.940997895203704684e+04 1.842644581695676465e+01 3.001736978044952098e-01
5.940997898466751212e+04 1.819334932675107197e+01 2.729552438033034378e-01
5.940997901729797741e+04 1.797259786963477524e+01 2.553318691174117361e-01
5.940997904992844997e+04 1.878195745650254977e+01 2.756263591617869047e-01
5.940997908255892253e+04 1.778720672035099781e+01 2.419967797803764531e-01
5.940997911518938781e+04 1.818054769413223326e+01 2.608819177664877254e-01
5.940997914781986037e+04 1.852364762560220157e+01 2.790879594545004894e-01
5.940997918045032566e+04 1.837314977031631358e+01 2.754239269043426419e-01
5.940997921308079822e+04 1.813047667552203279e+01 2.685812297298181273e-01
5.940997924571127078e+04 1.870007603706102728e+01 2.844590755915915592e-01
5.940997927834173606e+04 1.819979587333112647e+01 2.649240377918736233e-01
5.940997931097220135e+04 1.807037057132005842e+01 2.725778991181165289e-01
5.940997934360267391e+04 1.835671728648229362e+01 2.935003530175454012e-01
5.940997937623314647e+04 1.836583912886869285e+01 2.868007683613205683e-01
5.940997940886361903e+04 1.838653611788167552e+01 2.892774612580762961e-01
5.940997944149408431e+04 1.869167774603264220e+01 2.824241508515726862e-01
5.940997947412454960e+04 1.846780790150524609e+01 2.702346508757003107e-01
5.940997950675502216e+04 1.842694957288508917e+01 2.889419683568280051e-01
5.940997953938549472e+04 1.856235510990699211e+01 2.798241263966468884e-01
5.940997957201596000e+04 1.850687246822182175e+01 2.964151742323635208e-01
5.940997960464642529e+04 1.858963304169533970e+01 3.021582572595918892e-01
5.940997963727689785e+04 1.828775219919075212e+01 2.732661903222045052e-01
5.940997966990737041e+04 1.883396911119683281e+01 2.918999584022889948e-01
5.940997970253784297e+04 1.868345538570920539e+01 2.801253683993497612e-01
5.940997973516830825e+04 1.825335810033407569e+01 2.709978584197599294e-01
5.940997976779877354e+04 1.830169107147856877e+01 2.761238866797485758e-01
5.940997980042924610e+04 1.798115365010263744e+01 2.673611975718536704e-01
5.940997983305971866e+04 1.856705176124136258e+01 2.834456193280572300e-01
5.940997986569019122e+04 1.826772696226704440e+01 2.727060989550594838e-01
5.940997989832065650e+04 1.795630091039769738e+01 3.073676431426468070e-01
5.940997993095112179e+04 1.834879296495159196e+01 2.651263348467309822e-01
5.940997996358159435e+04 1.867439904188884725e+01 2.857350126093189946e-01
5.940997999621206691e+04 1.824416047217350112e+01 2.612242796357199248e-01
5.940998002884253947e+04 1.779479094147999518e+01 2.951388800330950746e-01
5.940998006147300475e+04 1.817303722586276038e+01 2.776542101585454669e-01
5.940998009410347004e+04 1.824347455178392252e+01 2.634542365169124101e-01
5.940998012673394260e+04 1.811012535371071408e+01 2.745425932872074259e-01
5.940998015936441516e+04 1.808275541964724553e+01 2.749897172210729046e-01
5.940998019199488044e+04 1.893947698654243084e+01 3.086704592434141303e-01
5.940998022462534573e+04 1.805304567136355942e+01 2.675709932875977026e-01
5.940998025725581829e+04 1.830871926696795171e+01 2.740422423890052084e-01
5.940998028988629085e+04 1.813663233256984597e+01 2.792612768381478316e-01
5.940998032251675613e+04 1.800850784445143660e+01 2.554447381758269131e-01
5.940998035514722142e+04 1.849343441368757723e+01 2.658165632093258401e-01
5.940998038777769398e+04 1.800700406072002835e+01 2.660812057126739072e-01
5.940998042040816654e+04 1.842737994945239777e+01 2.823628670783895345e-01
5.940998045303863910e+04 1.786721435725306506e+01 2.625383775020174171e-01
5.940998048566910438e+04 1.782004684597366762e+01 2.929725691422555012e-01
5.940998051829956967e+04 1.847283048341655132e+01 3.347776950858085687e-01
5.940998055093004223e+04 1.874195026927924701e+01 3.342548778071711135e-01
5.940998058356051479e+04 1.823773292569894977e+01 2.824603223059225510e-01
5.940998061619098735e+04 1.824609472199950133e+01 2.941290209811094347e-01
5.940998064882145263e+04 1.827819126334690480e+01 3.092285309584960062e-01
5.940998068145191792e+04 1.854598134495084594e+01 3.148884189834175729e-01
5.940998071408239048e+04 1.863504838821973308e+01 3.044933154859751911e-01
5.940998074671286304e+04 1.836325646614558238e+01 2.675062318001403261e-01
5.940998077934332832e+04 1.823836188422027860e+01 2.800529283165410499e-01
5.940998081197379361e+04 1.828569270282519810e+01 2.975521870255287693e-01
5.940998084460426617e+04 1.816707291881842679e+01 2.788759285382060860e-01
5.940998087723473873e+04 1.855620651266351118e+01 2.884556663573843438e-01
5.940998090986521129e+04 1.833136984584534090e+01 2.827195890889170893e-01
5.940998094249567657e+04 1.862081996932087335e+01 3.038727165647723827e-01
5.940998097512614186e+04 1.879445782457712610e+01 2.827199052465728668e-01
5.940998100775661442e+04 1.851439790575916078e+01 2.711998073312613111e-01
5.940998104038708698e+04 1.879705148686902660e+01 2.850786079830717745e-01
5.940998107301755226e+04 1.882895650001388077e+01 2.970432773361832979e-01
5.940998110564802482e+04 1.832100245164805230e+01 2.663471628731556295e-01
5.940998113827849011e+04 1.883481015307759776e+01 3.057114687659213681e-01
5.940998117090896267e+04 1.838842032351383438e+01 3.057942198208963847e-01
5.940998120353943523e+04 1.850681780844422875e+01 2.816159705539371672e-01
5.940998123616990051e+04 1.846584292392225279e+01 2.745743972022429147e-01
5.940998126880036580e+04 1.872348247482976191e+01 2.940444152127414945e-01
5.940998130143083836e+04 1.873292616758719475e+01 2.936532930032937361e-01
5.940998133406131092e+04 1.848872588233698977e+01 3.101215128176532110e-01
5.940998136669177620e+04 1.876992506337576927e+01 2.917727766894183672e-01
5.940998139932224876e+04 1.826734371412751656e+01 2.935692898373323811e-01
5.940998143195271405e+04 1.822333136285468669e+01 3.275017152411706656e-01
5.940998146458318661e+04 1.828628706743447552e+01 3.052247263330865601e-01
5.940998149721365917e+04 1.795168787826616708e+01 2.865961314772086932e-01
5.940998152984412445e+04 1.927307725581797726e+01 3.106509525542759942e-01
5.940998156247458974e+04 1.823310861628081980e+01 2.956794912365652839e-01
5.940998159510506230e+04 1.849420582459828211e+01 2.844740263368115141e-01
5.940998162773553486e+04 1.810099834961175347e+01 2.636335596406986781e-01
5.940998166036600014e+04 1.884666600976900597e+01 2.802535996830458065e-01
5.940998169299646543e+04 1.914176877385290609e+01 3.068030084528728940e-01
5.940998172562693799e+04 1.835967679982440970e+01 3.222918427079177195e-01
5.940998175825741055e+04 1.852450268216361096e+01 3.210400879749832348e-01
5.940998179088788311e+04 1.775469132811027606e+01 2.989875484556566154e-01
5.940998182351834839e+04 1.837182788296041380e+01 3.450893876717476827e-01
5.940998185614881368e+04 1.840864956656304230e+01 3.561864902064348914e-01
5.940998188877928624e+04 1.804808027689088235e+01 3.539557918728735153e-01
5.940998192140975880e+04 1.947209104169374427e+01 4.203340864673972832e-01
5.940998195404022408e+04 1.913649633986739929e+01 3.469227695213209506e-01
5.940998198667068937e+04 1.837443577598217104e+01 3.268204416747651497e-01
5.940998201930116193e+04 1.858204793874493888e+01 3.694439714813392284e-01
5.940998205193163449e+04 1.866473316220163881e+01 3.034804429854723873e-01
5.940998208456210705e+04 1.858638926587662255e+01 3.118029128884756140e-01
5.940998211719257233e+04 1.837764034906891908e+01 3.062137677742131636e-01
5.940998214982303762e+04 1.825313807531381016e+01 2.994609230350870899e-01
5.940998218245351018e+04 1.873450294043163922e+01 3.113056332668481252e-01
5.940998221508398274e+04 1.854051253325864579e+01 3.115843181442786713e-01
5.940998224771444802e+04 1.838736532137107105e+01 3.109986667052707099e-01
5.940998228034492058e+04 1.927681410812373386e+01 3.310864545638287360e-01
5.940998231297538587e+04 1.855955725126829137e+01 3.210566193267182511e-01
5.940998234560585843e+04 1.911834979065147877e+01 3.550143136011896239e-01
5.940998237823633099e+04 1.848587757806675924e+01 3.136801527043694970e-01
5.940998241086679627e+04 1.875467417335406140e+01 3.253273694409769545e-01
5.940998244349726883e+04 1.827122422186970141e+01 3.257494124822759574e-01
5.940998247612773412e+04 1.821007790348776467e+01 3.634134524701784774e-01
5.940998250875820668e+04 1.823078391534969001e+01 3.458394022742105056e-01
5.940998254138867924e+04 1.893341737012067227e+01 3.169281254818360760e-01
5.940998257401914452e+04 1.832684411055912221e+01 3.368263096549949931e-01
5.940998260664960981e+04 1.882759103249461319e+01 2.892748649035526975e-01
5.940998263928008237e+04 1.851173696007921166e+01 2.718795932791937542e-01
5.940998267191055493e+04 1.878953725686200826e+01 2.800387193828665078e-01
5.940998270454102021e+04 1.904810835394104629e+01 2.960579866507674351e-01
5.940998273717148550e+04 1.914869343802899238e+01 3.599072911200495439e-01
5.940998276980195806e+04 1.902527558495128446e+01 3.986909005045218835e-01
5.940998280243243062e+04 1.942715405460532097e+01 3.881331780275938392e-01
5.940998283506290318e+04 1.907602314242256369e+01 2.845089354583877350e-01
5.940998286769336846e+04 1.835059634608755630e+01 2.892566705457200182e-01
5.940998290032383375e+04 1.811545175302093114e+01 2.820510851070566205e-01
5.940998293295430631e+04 1.900098859533497375e+01 3.006699489875967468e-01
5.940998296558477887e+04 1.844531920399907321e+01 3.103632724301034762e-01
5.940998299821524415e+04 1.797285698959339229e+01 2.895065595401413172e-01
5.940998303084570944e+04 1.824296053529974060e+01 3.001117260947212539e-01
5.940998306347618200e+04 1.896256563717463806e+01 3.102132546801421586e-01
5.940998309610665456e+04 1.870568724325524812e+01 2.864026940502319984e-01
5.940998312873712712e+04 1.886532359960690997e+01 2.865805739869202728e-01
5.940998316136759240e+04 1.902701436602123763e+01 3.087562706163656245e-01
5.940998319399805769e+04 1.864564161465757053e+01 3.196293170702158015e-01
5.940998322662853025e+04 1.836637883316727482e+01 2.834781926564673982e-01
5.940998325925900281e+04 1.878132191973056564e+01 2.820898052923636601e-01
5.940998329188946809e+04 1.805848770036071826e+01 2.742871906224503831e-01
5.940998332451993338e+04 1.877208483055027344e+01 2.930861054142706590e-01
5.940998335715040594e+04 1.828653672176988465e+01 2.927554905821887488e-01
5.940998338978087850e+04 1.869382260065410861e+01 3.141155797765048385e-01
5.940998342241135106e+04 1.832237006583516248e+01 2.969071799485267782e-01
5.940998345504181634e+04 1.870529523596511012e+01 2.956789146631740306e-01
5.940998348767228163e+04 1.834453062541200907e+01 2.838833275530823208e-01
5.940998352030275419e+04 1.879659160419363673e+01 3.202252156204258293e-01
5.940998355293322675e+04 1.807860544498582200e+01 2.850052934735594623e-01
5.940998358556369931e+04 1.838787743608331127e+01 2.765317555009851880e-01
5.940998361819416459e+04 1.916957980225988578e+01 3.247488486479144787e-01
5.940998365082462988e+04 1.796468274562290190e+01 3.056110545051727856e-01
5.940998368345510244e+04 1.849333802816901695e+01 2.896393756248969442e-01
5.940998371608557500e+04 1.827407702998362637e+01 3.286045530301325290e-01
5.940998374871604756e+04 1.783888699447589232e+01 3.197037734422263355e-01
5.940998378134651284e+04 1.834601853920035808e+01 2.940052737353793799e-01
5.940998381397697813e+04 1.836291289808243121e+01 2.631269590748493981e-01
5.940998384660745069e+04 1.767522289428052673e+01 2.813205828816975340e-01
5.940998387923792325e+04 1.845134183465903632e+01 3.763995440467254316e-01
5.940998391186838853e+04 1.799814799571981538e+01 3.261168373461849068e-01
5.940998394449885382e+04 1.824969843184559792e+01 3.263954807015643222e-01
5.940998397712932638e+04 1.835494152208857699e+01 3.100951515017415505e-01
5.940998400975979894e+04 1.847817211718496822e+01 3.036884880512542018e-01
5.940998404239026422e+04 1.813571140837049001e+01 2.807515507535213728e-01
5.940998407502072951e+04 1.785515578382354818e+01 2.775139807003424441e-01
5.940998410765120207e+04 1.831372603733571225e+01 2.816940577751584351e-01
5.940998414028167463e+04 1.791436490621441280e+01 2.665574346250626503e-01
5.940998417291214719e+04 1.782172236157186518e+01 2.923045907357773032e-01
5.940998420554261247e+04 1.776334827449965204e+01 2.653603424352425355e-01
5.940998423817307776e+04 1.747472500971342058e+01 2.790558307969500662e-01
5.940998427080355032e+04 1.770635957748012856e+01 2.847398928871324730e-01
5.940998430343402288e+04 1.807857441763146866e+01 2.800596931971326975e-01
5.940998433606449544e+04 1.794575465215359600e+01 2.918053698376765759e-01
5.940998436869496072e+04 1.825826995008134546e+01 2.887203264323135454e-01
5.940998440132542601e+04 1.793452781709009614e+01 2.854692039176300877e-01
5.940998443395589857e+04 1.801823716618237370e+01 2.747534132875471546e-01
5.940998446658637113e+04 1.825735170559569909e+01 2.811199181986372420e-01
5.940998449921683641e+04 1.807705920878446904e+01 2.643724182807979384e-01
5.940998453184730170e+04 1.826293574894130245e+01 2.731983054381281750e-01
5.940998456447777426e+04 1.786081746260266101e+01 2.764764136573748532e-01
5.940998459710824682e+04 1.773607725099764565e+01 3.030774709788526255e-01
5.940998462973871938e+04 1.821363560685942673e+01 3.053455103853949804e-01
5.940998466236918466e+04 1.809121093750000142e+01 3.032495253047435280e-01
5.940998469499964995e+04 1.795446258274430562e+01 2.995323067852388443e-01
5.940998472763012251e+04 1.797382068965517377e+01 3.097612381769406786e-01
5.940998476026059507e+04 1.845437332202910952e+01 2.928045556876665567e-01
5.940998479289106035e+04 1.852369480188198025e+01 2.864406769521608553e-01
5.940998482552152564e+04 1.835425533399383369e+01 2.757820742513902856e-01
5.940998485815199820e+04 1.868613861386138453e+01 3.037760395305442729e-01
5.940998489078247076e+04 1.788260775687566095e+01 2.997042824304103070e-01
5.940998492341294332e+04 1.865905106599559105e+01 3.238263495743890497e-01
5.940998495604340860e+04 1.829055854755427291e+01 3.085240604423183375e-01
5.940998498867387389e+04 1.838341767764298140e+01 2.842944931976842948e-01
5.940998502130434645e+04 1.827375094755702634e+01 2.903723941896905747e-01
5.940998505393481901e+04 1.797233724019799439e+01 2.772855515665577086e-01
5.940998508656529157e+04 1.849887715212509320e+01 2.839635106697124822e-01
5.940998511919575685e+04 1.880959535114449821e+01 3.219234335533431857e-01
5.940998515182622214e+04 1.843563428922973557e+01 3.387780705329370146e-01
5.940998518445669470e+04 1.883014212396367881e+01 3.917342587340049143e-01
5.940998521708716726e+04 1.859024042692893275e+01 3.639740966434290015e-01
5.940998524971763254e+04 1.897358212758728158e+01 3.219517927223789489e-01
5.940998528234809783e+04 1.893813268635489067e+01 3.196786426718618013e-01
5.940998531497857039e+04 1.835030115956676866e+01 2.823298809733619241e-01
5.940998534760904295e+04 1.826130787999034766e+01 2.763283405704450857e-01
5.940998538023950823e+04 1.928118944488772613e+01 2.868091354109006397e-01
5.940998541286997352e+04 1.922969311505333323e+01 2.870886606240330985e-01
5.940998544550044608e+04 1.884539464577392565e+01 2.820989150113392685e-01
5.940998547813091864e+04 1.859604546888069265e+01 2.869162619790631141e-01
5.940998551076138392e+04 1.884256763362616738e+01 2.861075671591289948e-01
5.940998554339184921e+04 1.865836635384080466e+01 2.884901891967789900e-01
5.940998557602232177e+04 1.870970745604892116e+01 2.852919942666792830e-01
5.940998560865279433e+04 1.837188553572896765e+01 2.751555043257205568e-01
5.940998564128326689e+04 1.883233793180798443e+01 2.888454448196207669e-01
5.940998567391373217e+04 1.859408501230550925e+01 2.954377070169634800e-01
5.940998570654419746e+04 1.857797272310194714e+01 2.735029619536578083e-01
5.940998573917467002e+04 1.860074802604238542e+01 2.916695727145927619e-01
5.940998577180514258e+04 1.837450035591085751e+01 2.741222461786479991e-01
5.940998580443560786e+04 1.868259728658366470e+01 2.747832362139573936e-01
5.940998583706608042e+04 1.858260905958342946e+01 2.609480427473281905e-01
5.940998586969654571e+04 1.838251855115161959e+01 2.707923361090610048e-01
5.940998590232701827e+04 1.880440945323902469e+01 2.824337840175075165e-01
5.940998593495749083e+04 1.852435351972593836e+01 2.800683135753864739e-01
5.940998596758795611e+04 1.843886274133128467e+01 2.742433452176845088e-01
5.940998600021842140e+04 1.860802102408544201e+01 2.712788736874167106e-01
5.940998603284889396e+04 1.906626692565380310e+01 2.913941890222896958e-01
5.940998606547936652e+04 1.904555469711277027e+01 2.896481418874674585e-01
5.940998609810983908e+04 1.832296575557650087e+01 2.816898937948312254e-01
5.940998613074030436e+04 1.867723531873343745e+01 2.912396314871925074e-01
5.940998616337076965e+04 1.858982767041094064e+01 2.874328728952331158e-01
5.940998619600124221e+04 1.882950796460177045e+01 2.771866630121690434e-01
5.940998622863171477e+04 1.848663538335894074e+01 2.697424869337272102e-01
5.940998626126218005e+04 1.778145642017077677e+01 2.524261733908496619e-01
5.940998629389265261e+04 1.882008139208532072e+01 2.824035075807168060e-01
5.940998632652311790e+04 1.904681548346293596e+01 2.909911199437636986e-01
5.940998635915359046e+04 1.801644419700446775e+01 2.624393292040128611e-01
5.940998639178406302e+04 1.860525871528657049e+01 2.758115727806917938e-01
5.940998642441452830e+04 1.803371154712653279e+01 2.857422166958751841e-01
5.940998645704500086e+04 1.816328003704409966e+01 2.792183107653942731e-01
5.940998648967546615e+04 1.834886309871698629e+01 2.774767825161585377e-01
5.940998652230593871e+04 1.828404398782132390e+01 2.792566815602174901e-01
5.940998655493641127e+04 1.827461669983462755e+01 2.739873879572224391e-01
5.940998658756687655e+04 1.832168045336769424e+01 2.846517171951010172e-01
5.940998662019734184e+04 1.848189975247525041e+01 2.760061135687045808e-01
5.940998665282781440e+04 1.784979800700242336e+01 2.825952726344225230e-01
5.940998668545828696e+04 1.798154635478443097e+01 2.732872621780998990e-01
5.940998671808875224e+04 1.824786146172921875e+01 2.775246888905951725e-01
5.940998675071921753e+04 1.804690650244818784e+01 2.828272319901515286e-01
5.940998678334969009e+04 1.843278949796586019e+01 2.886511677085177308e-01
5.940998681598016265e+04 1.792565463698338846e+01 2.787799327000508032e-01
5.940998684861062793e+04 1.781545859499516382e+01 3.158096981951193372e-01
5.940998688124109322e+04 1.829389484316256187e+01 3.125965758411945461e-01
5.940998691387156578e+04 1.775037813161730327e+01 2.733854441215208264e-01
5.940998694650203834e+04 1.787707982930456652e+01 2.831703278266783919e-01
5.940998697913250362e+04 1.801297506724457520e+01 2.818248796792447997e-01
5.940998701176297618e+04 1.800215928562472811e+01 2.974249315902762758e-01
5.940998704439344147e+04 1.835811256651083312e+01 3.200536226151559083e-01
5.940998707702391403e+04 1.781303642165492818e+01 2.669201081543904341e-01
5.940998710965438659e+04 1.837568982192638245e+01 2.694893598396380652e-01
5.940998714228485187e+04 1.842162139134632781e+01 2.815913127850088182e-01
5.940998717491531715e+04 1.817909046317707222e+01 2.947318839703829685e-01
5.940998720754578972e+04 1.817343027843535097e+01 2.866083459556780233e-01
5.940998724017626228e+04 1.831927676618470002e+01 3.014067958896341493e-01
5.940998727280673484e+04 1.801017150596332428e+01 2.794664990896713053e-01
5.940998730543720012e+04 1.854699919364128391e+01 2.955778021260906385e-01
5.940998733806766541e+04 1.787160912879101460e+01 2.963727128314891379e-01
5.940998737069813797e+04 1.798752228163992939e+01 3.163741828278702761e-01
5.940998740332861053e+04 1.748941608320304297e+01 2.948979989135154800e-01
5.940998743595907581e+04 1.817676548430913996e+01 2.841463886998651378e-01
5.940998746858954837e+04 1.784783885285080274e+01 2.867147283686777848e-01
5.940998750122001366e+04 1.776347987396505346e+01 2.788383017904685901e-01
5.940998753385048622e+04 1.817628484014932511e+01 2.794804386032434529e-01
5.940998756648095878e+04 1.774866601328541904e+01 2.644737212851527852e-01
5.940998759911142406e+04 1.787005020287462997e+01 2.645961718704045729e-01
5.940998763174188934e+04 1.881040492650903317e+01 2.812242354778833886e-01
5.940998766437236191e+04 1.801630276564774391e+01 2.774182323975352138e-01
5.940998769700283447e+04 1.766649813476175268e+01 2.618305185871623308e-01
5.940998772963330703e+04 1.800754395995147306e+01 2.635462901796417068e-01
5.940998776226377231e+04 1.842979066706297075e+01 2.746174681342433699e-01
5.940998779489423760e+04 1.770609701094755906e+01 2.603402249587589146e-01
5.940998782752471016e+04 1.777679367125053389e+01 2.684173544355692997e-01
5.940998786015518272e+04 1.760340957019823449e+01 2.579410918162816091e-01
5.940998789278565528e+04 1.787381241714538049e+01 2.620477297780771653e-01
5.940998792541612056e+04 1.747582359552083275e+01 2.460575673284570997e-01
5.940998795804658585e+04 1.777279851712529535e+01 2.627483718331874996e-01
5.940998799067705841e+04 1.789445014276605761e+01 2.674600621399874645e-01
5.940998802330753097e+04 1.767800309051969521e+01 2.606734436907368058e-01
5.940998805593799625e+04 1.772912998976458354e+01 2.739087674750026458e-01
5.940998808856846154e+04 1.785806718631441115e+01 2.683680799628979097e-01
5.940998812119893410e+04 1.798642172523961591e+01 2.721990546120410803e-01
5.940998815382940666e+04 1.824761274330300509e+01 2.812525376800662502e-01
5.940998818645987194e+04 1.792782585671084306e+01 2.624762792236474129e-01
5.940998821909033722e+04 1.786436579468015040e+01 2.659366890469633815e-01
5.940998825172080979e+04 1.814641504139189010e+01 2.847688390522006840e-01
5.940998828435128235e+04 1.824417790964563579e+01 2.789576306830857666e-01
5.940998831698175491e+04 1.823337596806611671e+01 2.774615215365593968e-01
5.940998834961222019e+04 1.769930355852970649e+01 2.559615495906265581e-01
5.940998838224268547e+04 1.797808961444946263e+01 2.673805475926665509e-01
5.940998841487315804e+04 1.768907414459011207e+01 2.649824548564247984e-01
5.940998844750363060e+04 1.863755065928420507e+01 2.854210809757950496e-01
5.940998848013409588e+04 1.859645436082590564e+01 2.862017485379790283e-01
5.940998851276456116e+04 1.803143480468160220e+01 2.755958709001770091e-01
5.940998854539503373e+04 1.811959973058789330e+01 2.943896325950470794e-01
5.940998857802550629e+04 1.789262355144245120e+01 2.806156843863890638e-01
5.940998861065597885e+04 1.853727746910080398e+01 2.926504543450220708e-01
5.940998864328644413e+04 1.798321260363015384e+01 2.619474946867689780e-01
5.940998867591690941e+04 1.791889412280221450e+01 2.573716762756383947e-01
5.940998870854738198e+04 1.826266633260954109e+01 2.712527446968953093e-01
5.940998874117785454e+04 1.787851707422753123e+01 2.654129060689790487e-01
5.940998877380831982e+04 1.826350383067849847e+01 2.700709156912914910e-01
5.940998880643878510e+04 1.834655759866469893e+01 2.965704585434569829e-01
5.940998883906925766e+04 1.766061608379384751e+01 2.541371525111648100e-01
5.940998887169973023e+04 1.835959437283475992e+01 2.932675035940033315e-01
5.940998890433020279e+04 1.785333405807933360e+01 2.753476382952378954e-01
5.940998893696066807e+04 1.867091080287252325e+01 2.881601899412631340e-01
5.940998896959113335e+04 1.857060986008023207e+01 2.938166948402500811e-01
5.940998900222160592e+04 1.848780693731091418e+01 2.780106290727099583e-01
5.940998903485207848e+04 1.867713708138368034e+01 2.995342958972054825e-01
5.940998906748254376e+04 1.848048654026709414e+01 2.770391300502220711e-01
5.940998910011301632e+04 1.807660825138713534e+01 2.701670342693791582e-01
5.940998913274348160e+04 1.874636978290017808e+01 2.985989665021377415e-01
5.940998916537395417e+04 1.894919686749742738e+01 3.030955052567694263e-01
5.940998919800442673e+04 1.853758994062172505e+01 2.867455707164078826e-01
5.940998923063489201e+04 1.877431846344485677e+01 2.986117304458619226e-01
5.940998926326535729e+04 1.884586015976105955e+01 3.006852512527497523e-01
5.940998929589582985e+04 1.845072115384615685e+01 2.799123498222382822e-01
5.940998932852630242e+04 1.829336934022399319e+01 2.701010367979773674e-01
5.940998936115676770e+04 1.843360779794221216e+01 2.662696047239004882e-01
5.940998939378724026e+04 1.765096436700520499e+01 2.589021941579376374e-01
5.940998942641770554e+04 1.841754628350373224e+01 2.755000350824372557e-01
5.940998945904817811e+04 1.885546996686585075e+01 2.793820806344285423e-01
5.940998949167865067e+04 1.894320078757009185e+01 2.843812429682184839e-01
5.940998952430911595e+04 1.856414652504808771e+01 2.757538608616562081e-01
5.940998955693958123e+04 1.824744691086523218e+01 2.704006113886054941e-01
5.940998958957005379e+04 1.831919997806656752e+01 2.606108220693472144e-01
5.940998962220052636e+04 1.850319081496090590e+01 2.633939628309997505e-01
5.940998965483099164e+04 1.845764343204675839e+01 2.749559382790759954e-01
5.940998968746145692e+04 1.888267666407300283e+01 3.069747121635514331e-01
5.940998972009192948e+04 1.797700475716641932e+01 2.855512303602227853e-01
5.940998975272240205e+04 1.865952240317272626e+01 2.734105034148188174e-01
5.940998978535286733e+04 1.823914124668435122e+01 2.816068703231764947e-01
5.940998981798333261e+04 1.828110573523907334e+01 2.647091136805657663e-01
5.940998985061380517e+04 1.850700544868230679e+01 2.835893791251038465e-01
5.940998988324427773e+04 1.824649011956506328e+01 2.821342719684721279e-01
5.940998991587475030e+04 1.876563889287250930e+01 3.007318319413217478e-01
5.940998994850521558e+04 1.840937354595829234e+01 2.815016315118553658e-01
5.940998998113568086e+04 1.878442150231399310e+01 2.947282757624870575e-01
5.940999001376615342e+04 1.818193767987602527e+01 2.638081917173469293e-01
5.940999004639662598e+04 1.781754796889681813e+01 2.698623366035815541e-01
5.940999007902709127e+04 1.830976851407165640e+01 2.758382598113651718e-01
5.940999011165755655e+04 1.842747782921523836e+01 2.774050079594012619e-01
5.940999014428802911e+04 1.841533063352934718e+01 2.767736314465835679e-01
5.940999017691850167e+04 1.853419269958571292e+01 2.923642223488518432e-01
5.940999020954896696e+04 1.783220546489257430e+01 2.868038351523289897e-01
5.940999024217943952e+04 1.838540158299475635e+01 2.989259793480711358e-01
5.940999027480990480e+04 1.813033843951718538e+01 2.986416313699377656e-01
5.940999030744037736e+04 1.827605598249845542e+01 2.990108343398758528e-01
5.940999034007084992e+04 1.814071967355014081e+01 2.739326625159698714e-01
5.940999037270131521e+04 1.811901244699767588e+01 2.699346820906597944e-01
5.940999040533178049e+04 1.875590418353576183e+01 2.897540884645602999e-01
5.940999043796225305e+04 1.873495600340618950e+01 2.945269040893432888e-01
5.940999047059272561e+04 1.879776487376199512e+01 3.268126838351023689e-01
5.940999050322319090e+04 1.790779211910127700e+01 2.580021594407631014e-01
5.940999053585366346e+04 1.792271611671666420e+01 2.758600887092820253e-01
5.940999056848412874e+04 1.851601413506843130e+01 2.777627064791791667e-01
5.940999060111460130e+04 1.816411804811531994e+01 2.809135202049909408e-01
5.940999063374507386e+04 1.788033792069764161e+01 2.659345822878174115e-01
5.940999066637553915e+04 1.824071720825012832e+01 2.710347557207977709e-01
5.940999069900600443e+04 1.829806083275913053e+01 2.691863455390660631e-01
5.940999073163647699e+04 1.822523103675553102e+01 2.658820925408643121e-01
5.940999076426694955e+04 1.775616668700758183e+01 2.640316733618026102e-01
5.940999079689742211e+04 1.771290622606412057e+01 2.572907136395022332e-01
5.940999082952788740e+04 1.783161205262724280e+01 2.672720247833372809e-01
5.940999086215835268e+04 1.718303284827733890e+01 2.533587002150403666e-01
5.940999089478882524e+04 1.750571117759042750e+01 2.576010107483332479e-01
5.940999092741929780e+04 1.778348864499206172e+01 2.590057846636197314e-01
5.940999096004976309e+04 1.808168385837747394e+01 2.632662596057624427e-01
5.940999099268022837e+04 1.808724841582223419e+01 2.736408931305789327e-01
5.940999102531070093e+04 1.783926784122849085e+01 2.756254266606771308e-01
5.940999105794117349e+04 1.762308947101479006e+01 2.663272100708892753e-01
5.940999109057164605e+04 1.769230245509879040e+01 2.758536450479239788e-01
5.940999112320211134e+04 1.828603094880680402e+01 2.706916782823469703e-01
5.940999115583257662e+04 1.804820654371070532e+01 2.695149112733861707e-01
5.940999118846304918e+04 1.785663533314901841e+01 2.615637527404752749e-01
5.940999122109352174e+04 1.836309900781085247e+01 2.853665721269429967e-01
5.940999125372398703e+04 1.813409204741499181e+01 2.816706697483316035e-01
5.940999128635445231e+04 1.829551402921228132e+01 2.812419492542595489e-01
5.940999131898492487e+04 1.792233264320221053e+01 2.660143824506591703e-01
5.940999135161539743e+04 1.840814399278344737e+01 2.859878217082090224e-01
5.940999138424586272e+04 1.802956478652242112e+01 2.593015266669524976e-01
5.940999141687633528e+04 1.811222355467551637e+01 2.695044558318189232e-01
5.940999144950680056e+04 1.791849843187203106e+01 2.552443530067733390e-01
5.940999148213727312e+04 1.794717012040298343e+01 2.613331089149287245e-01
5.940999151476774568e+04 1.832341586235837383e+01 2.598287657208459556e-01
5.940999154739821097e+04 1.808688261662257446e+01 2.617412663607504020e-01
5.940999158002867625e+04 1.802718467972705341e+01 2.676678657755799384e-01
5.940999161265914881e+04 1.818150770166754171e+01 2.670853476175461538e-01
5.940999164528962137e+04 1.826738521836506024e+01 2.725778081747428083e-01
5.940999167792008666e+04 1.819495911468925797e+01 2.632446591726219642e-01
5.940999171055055194e+04 1.808661843731341179e+01 2.635822182126654201e-01
5.940999174318102450e+04 1.771493397653407342e+01 2.623235951637391539e-01
5.940999177581149706e+04 1.734630678394987413e+01 2.518366470427642612e-01
5.940999180844196235e+04 1.832931817223495230e+01 2.687420457926902317e-01
5.940999184107242763e+04 1.802619762540976822e+01 2.665038478026691138e-01
5.940999187370290019e+04 1.797701658069779995e+01 2.712653212577864070e-01
5.940999190633337275e+04 1.811755906612610190e+01 2.810256126259702558e-01
5.940999193896383804e+04 1.824253221604112341e+01 2.837183953593568342e-01
5.940999197159430332e+04 1.806009448381270133e+01 2.824112918917836001e-01
5.940999200422477588e+04 1.806352944435978713e+01 2.710222297322110174e-01
5.940999203685524844e+04 1.835127704117236647e+01 2.798101687631902035e-01
5.940999206948572100e+04 1.761916356728119126e+01 2.629811731921534168e-01
5.940999210211618629e+04 1.808119452281015782e+01 2.697536923528431330e-01
5.940999213474665157e+04 1.777062295259496238e+01 2.590324534003214385e-01
5.940999216737712413e+04 1.804084141322062962e+01 2.573780350761866176e-01
5.940999220000759669e+04 1.793988596253054624e+01 2.567244862034502306e-01
5.940999223263806198e+04 1.860603962354803187e+01 2.842653380272265329e-01
5.940999226526852726e+04 1.834213260692521530e+01 2.719640684404597275e-01
5.940999229789899982e+04 1.794628912974618018e+01 2.650894023071151406e-01
5.940999233052947238e+04 1.805148509387890243e+01 2.707236225470392443e-01
5.940999236315993767e+04 1.812792535492457802e+01 2.655161213848440394e-01
5.940999239579040295e+04 1.809312085139064052e+01 2.695194921590046699e-01
5.940999242842087551e+04 1.803157248157247849e+01 2.656654771319410524e-01
5.940999246105134807e+04 1.804335706794723393e+01 2.611160160495607507e-01
5.940999249368181336e+04 1.866350884612673511e+01 2.761745441274862101e-01
5.940999252631227864e+04 1.807035783694160003e+01 2.668010410143363265e-01
5.940999255894275120e+04 1.832962879703262615e+01 2.711806110065828057e-01
5.940999259157322376e+04 1.719749468709988349e+01 2.444999777619618897e-01
5.940999262420369632e+04 1.770909090909091077e+01 2.484242530885955869e-01
5.940999265683416161e+04 1.794512959722203149e+01 2.500910341695311567e-01
5.940999268946462689e+04 1.796557549573501689e+01 2.557508640142019951e-01
5.940999272209509945e+04 1.779231529528045286e+01 2.521426622983698462e-01
5.940999275472557201e+04 1.770094642438937171e+01 2.490914094493452413e-01
5.940999278735603730e+04 1.792568425118640363e+01 2.603421482948630183e-01
5.940999281998650258e+04 1.806091661540182258e+01 2.719555654107317366e-01
5.940999285261697514e+04 1.808706280031288216e+01 2.633689513515817260e-01
5.940999288524744770e+04 1.793017542406801468e+01 2.541796180134109351e-01
5.940999291787792026e+04 1.801158236813598634e+01 2.512204049026124930e-01
5.940999295050838555e+04 1.800466274645451392e+01 2.617090979779483906e-01
5.940999298313885083e+04 1.799045073637907421e+01 2.507542930608219756e-01
5.940999301576932339e+04 1.795429451256727660e+01 2.508939423828476789e-01
5.940999304839979595e+04 1.804301571970492546e+01 2.528689332620848718e-01
5.940999308103026124e+04 1.773371486052960933e+01 2.531771399237726650e-01
5.940999311366072652e+04 1.801079898655664735e+01 2.609925529695356627e-01
5.940999314629119908e+04 1.843646140898911767e+01 2.687622173142636961e-01
5.940999317892167164e+04 1.804606409157519309e+01 2.530239947206767148e-01
5.940999321155214420e+04 1.787486682147247663e+01 2.573172508827711313e-01
5.940999324418260949e+04 1.827890527613205052e+01 2.635956656138467857e-01
5.940999327681307477e+04 1.852061266801122841e+01 2.672750688737804969e-01
5.940999330944354733e+04 1.770059462784498550e+01 2.507678858204631656e-01
5.940999334207401989e+04 1.788401627553326989e+01 2.538719245818723547e-01
5.940999337470448518e+04 1.843948709190789259e+01 2.584150154580595049e-01
5.940999340733495046e+04 1.821962616822429837e+01 2.599050618672199553e-01
5.940999343996542302e+04 1.827913616705622246e+01 2.691639481551726387e-01
5.940999347259589558e+04 1.773317435443210499e+01 2.502009925166857607e-01
5.940999350522636087e+04 1.772241066928221898e+01 2.516539820159641172e-01
5.940999353785683343e+04 1.792803641630457179e+01 2.518138874538324856e-01
5.940999357048729871e+04 1.834571180895389020e+01 2.675768317216931091e-01
5.940999360311777127e+04 1.812941765532205096e+01 2.616273244704609424e-01
5.940999363574824383e+04 1.821182431958227355e+01 2.568911459489256477e-01
5.940999366837870912e+04 1.775302817095715113e+01 2.540023466177354639e-01
5.940999370100917440e+04 1.786136742941476641e+01 2.652059654664722377e-01
5.940999373363964696e+04 1.817518371246715603e+01 2.659346237112134581e-01
5.940999376627011952e+04 1.808791025712223188e+01 2.615685735242804788e-01
5.940999379890058481e+04 1.819866722199083853e+01 2.671299254906477905e-01
5.940999383153105737e+04 1.751451576169232283e+01 2.527955258356907042e-01
5.940999386416152265e+04 1.813796138478303277e+01 2.651445925583991170e-01
5.940999389679199521e+04 1.789876837394882259e+01 2.551592210519180171e-01
5.940999392942246777e+04 1.847510080788795150e+01 2.726725914703188036e-01
5.940999396205293306e+04 1.772597454310782794e+01 2.584536604812193161e-01
5.940999399468339834e+04 1.794129282162577965e+01 2.682136749429035461e-01
5.940999402731387090e+04 1.794078019525419876e+01 2.666359591726704670e-01
5.940999405994434346e+04 1.836717326080250956e+01 2.800751792729045953e-01
5.940999409257480875e+04 1.841519221203723333e+01 2.827374544978404347e-01
5.940999412520527403e+04 1.818279931600930510e+01 2.634133817022227819e-01
5.940999415783574659e+04 1.835954127786879297e+01 2.789809001032675373e-01
5.940999419046621915e+04 1.804156496465708059e+01 2.708540261689953432e-01
5.940999422309668444e+04 1.827758255203517024e+01 2.640552030791998850e-01
5.940999425572715700e+04 1.816713029621035247e+01 2.689836928685461759e-01
5.940999428835762228e+04 1.717096638323637237e+01 2.474492191075931546e-01
5.940999432098809484e+04 1.830966031945316175e+01 2.740448700611828881e-01
5.940999435361856740e+04 1.842783837590780038e+01 2.740689655525362367e-01
5.940999438624903269e+04 1.826639424557082592e+01 2.614027820240661382e-01
5.940999441887949797e+04 1.832636390570110407e+01 2.651077947001481139e-01
5.940999445150997053e+04 1.774643008721129078e+01 2.572951073659270893e-01
5.940999448414044309e+04 1.792453715847748796e+01 2.529639416635490190e-01
5.940999451677090838e+04 1.774126396069969758e+01 2.559348337950405061e-01
5.940999454940137366e+04 1.792237210835759953e+01 2.633267113263005332e-01
5.940999458203184622e+04 1.785431919014326496e+01 2.504886155098331457e-01
5.940999461466231878e+04 1.821335770528683895e+01 2.636170772994259059e-01
5.940999464729278407e+04 1.787139154649976547e+01 2.513773400215243425e-01
5.940999467992324935e+04 1.776445047489823637e+01 2.676451520927692895e-01
5.940999471255372191e+04 1.808720325225812431e+01 2.611672356752741675e-01
5.940999474518419447e+04 1.815865792732991224e+01 2.729179289816827114e-01
5.940999477781465976e+04 1.759541324102120541e+01 2.567237240477570626e-01
5.940999481044512504e+04 1.835320103779538670e+01 2.786702767295594074e-01
5.940999484307559760e+04 1.811797994368697573e+01 2.729104994537101536e-01
5.940999487570607016e+04 1.791850316985481939e+01 2.569652581959926962e-01
5.940999490833653545e+04 1.853385619434574139e+01 2.749019312410088678e-01
5.940999494096700073e+04 1.765357128272144394e+01 2.450880696124140834e-01
5.940999497359747329e+04 1.782807384378353177e+01 2.645102267096688387e-01
5.940999500622794585e+04 1.799192981972925054e+01 2.576571649325462565e-01
5.940999503885841841e+04 1.813022938208980150e+01 2.581624074120528189e-01
5.940999507148888370e+04 1.790690525096844610e+01 2.516204911151835311e-01
5.940999510411934898e+04 1.785486808698532002e+01 2.499242796179561299e-01
5.940999513674982154e+04 1.770702991773645607e+01 2.494026336215012518e-01
5.940999516938029410e+04 1.791289000858226643e+01 2.522416576930686105e-01
5.940999520201075939e+04 1.762317994132348176e+01 2.459973135291282087e-01
5.940999523464122467e+04 1.803982135696804434e+01 2.595938857348524809e-01
5.940999526727169723e+04 1.830826771098933747e+01 2.652170629448423744e-01
5.940999529990216979e+04 1.819004638685519737e+01 2.559281315147645119e-01
5.940999533253264235e+04 1.788668282205210147e+01 2.510496669908247602e-01
5.940999536516310764e+04 1.814264650651680810e+01 2.603589148633795314e-01
5.940999539779357292e+04 1.824971636033582811e+01 2.587470179397355352e-01
5.940999543042404548e+04 1.815659141583054748e+01 2.625052082624155236e-01
5.940999546305451804e+04 1.794528060698527838e+01 2.577425235356111122e-01
5.940999549568498333e+04 1.830256258038982864e+01 2.667942000029053240e-01
5.940999552831544861e+04 1.850214312072440137e+01 2.694436272658300435e-01
5.940999556094592117e+04 1.789499544538603715e+01 2.629096352294290062e-01
5.940999559357639373e+04 1.793370333554230101e+01 2.518693559315660635e-01
5.940999562620685901e+04 1.841261357562800427e+01 2.714084760151426745e-01
5.940999565883732430e+04 1.774121301735013745e+01 2.551304413683897487e-01
5.940999569146779686e+04 1.767543609970316965e+01 2.601458843931468978e-01
5.940999572409826942e+04 1.753285984721345869e+01 2.524361492034841170e-01
5.940999575672873470e+04 1.820436555192849326e+01 2.623346457742969928e-01
5.940999578935919999e+04 1.837400295420975027e+01 2.639943690443111168e-01
5.940999582198967255e+04 1.831366030145138168e+01 2.721989828294429370e-01
5.940999585462014511e+04 1.797956668218795429e+01 2.619139346032840487e-01
5.940999588725061767e+04 1.800711581507171033e+01 2.741574784392915576e-01
5.940999591988108295e+04 1.809057429251813787e+01 2.584349792515043820e-01
5.940999595251154824e+04 1.835301325609891876e+01 2.681163820695425803e-01
5.940999598514202080e+04 1.768272735832560016e+01 2.566543413281070496e-01
5.940999601777249336e+04 1.785511006718741456e+01 2.574612568030937854e-01
5.940999605040295864e+04 1.811641584021083418e+01 2.602735301440645133e-01
5.940999608303342393e+04 1.808146456256921297e+01 2.619457313958273303e-01
5.940999611566389649e+04 1.816763465780582365e+01 2.596556930387098894e-01
5.940999614829436905e+04 1.774674402564206588e+01 2.530405839028344595e-01
5.940999618092483433e+04 1.867562426704041556e+01 2.666016741775335541e-01
5.940999621355529962e+04 1.829761904761904745e+01 2.602927490542087940e-01
5.940999624618577218e+04 1.801123811090096538e+01 2.591361753313544125e-01
5.940999627881624474e+04 1.807430225856911576e+01 2.554577036785050659e-01
5.940999631144671730e+04 1.787164383561643888e+01 2.529470765540782762e-01
5.940999634407718258e+04 1.781099493458298610e+01 2.557102277236234511e-01
5.940999637670764787e+04 1.847618646210907656e+01 2.674032320468445745e-01
5.940999640933812043e+04 1.875083767020745640e+01 2.708108360191151531e-01
5.940999644196859299e+04 1.828493166000503223e+01 2.676060256864827847e-01
5.940999647459905827e+04 1.819959128065395149e+01 2.674941133365968393e-01
5.940999650722952356e+04 1.741188259028176688e+01 2.506600630400246388e-01
5.940999653985999612e+04 1.803957176515976357e+01 2.760907354866622976e-01
5.940999657249046868e+04 1.815376110838989376e+01 2.633444284124564772e-01
5.940999660512093396e+04 1.867920313317403469e+01 2.717371383211594216e-01
5.940999663775139925e+04 1.818633488566066347e+01 2.638121273588015514e-01
5.940999667038187181e+04 1.797653441937379526e+01 2.586512063846048703e-01
5.940999670301234437e+04 1.813483207751746562e+01 2.701119101470728645e-01
5.940999673564281693e+04 1.876409828884712638e+01 2.840350168472099979e-01
5.940999676827328221e+04 1.833644885694900495e+01 2.661872872614677310e-01
5.940999680090374750e+04 1.813516001813859546e+01 2.588972269382973090e-01
5.940999683353422006e+04 1.829506586229798515e+01 2.713834017418532696e-01
5.940999686616469262e+04 1.850953572421462567e+01 2.800460748819125212e-01
5.940999689879515790e+04 1.846929655172413831e+01 2.891648869176298153e-01
5.940999693142562319e+04 1.819323565054533276e+01 2.710803717564297388e-01
5.940999696405609575e+04 1.808762731354725517e+01 2.679922060718897825e-01
5.940999699668656831e+04 1.847155417817727852e+01 2.673698219611436722e-01
5.940999702931703359e+04 1.847471100288297663e+01 2.842236746654323021e-01
5.940999706194749888e+04 1.870036273655203374e+01 2.837526100554434993e-01
5.940999709457797144e+04 1.837505138253267845e+01 2.796197675460386223e-01
5.940999712720844400e+04 1.868901339694338759e+01 2.897605440178261937e-01
5.940999715983890928e+04 1.822572337728878367e+01 2.725600249883421977e-01
5.940999719246937457e+04 1.870034117285159070e+01 2.850697656772140931e-01
5.940999722509984713e+04 1.828826044333097300e+01 2.773151906579694459e-01
5.940999725773031969e+04 1.925566662376478533e+01 2.994332728377669950e-01
5.940999729036079225e+04 1.860591689872894250e+01 2.870646270121550714e-01
5.940999732299125753e+04 1.856426297881681720e+01 2.695019546621917339e-01
5.940999735562172282e+04 1.833773708128112290e+01 2.670274100601992551e-01
5.940999738825219538e+04 1.860804054705469213e+01 2.711360061685652578e-01
5.940999742088266794e+04 1.858552832017726075e+01 2.710149657633347253e-01
5.940999745351313322e+04 1.857722770913398591e+01 2.699772493643143312e-01
5.940999748614359851e+04 1.858119669952375830e+01 2.630135349331967354e-01
5.940999751877407107e+04 1.808505945015333083e+01 2.515982126065324787e-01
5.940999755140454363e+04 1.831285022837275989e+01 2.622963105336411083e-01
5.940999758403500891e+04 1.855400176873756379e+01 2.750391013751973812e-01
5.940999761666547420e+04 1.848354796501618225e+01 2.723735817510488100e-01
5.940999764929594676e+04 1.846737982582459026e+01 2.825047741574754911e-01
5.940999768192641932e+04 1.840597895538214956e+01 2.809027737723363560e-01
5.940999771455688460e+04 1.867861278127310243e+01 2.810066958180805208e-01
5.940999774718734989e+04 1.852584337514753798e+01 2.665453836547545530e-01
5.940999777981782245e+04 1.872935037392566215e+01 2.745772050467610859e-01
5.940999781244829501e+04 1.815038041054608797e+01 2.674211937162297437e-01
5.940999784507876757e+04 1.842026841961106243e+01 2.689447745390238231e-01
5.940999787770923285e+04 1.867306910996231650e+01 2.730649100454500267e-01
5.940999791033969814e+04 1.881934476061808681e+01 2.756349278367885014e-01
5.940999794297017070e+04 1.856116758681110923e+01 2.768779546396046842e-01
5.940999797560064326e+04 1.844315131050898060e+01 2.672904667394110922e-01
5.940999800823110854e+04 1.831266654823236806e+01 2.737722609822154096e-01
5.940999804086157383e+04 1.872891090226624655e+01 2.763559809308853144e-01
5.940999807349204639e+04 1.845646350556460646e+01 2.716324163375529732e-01
5.940999810612251895e+04 1.864951007682886086e+01 2.763515994240256513e-01
5.940999813875298423e+04 1.841139954853273153e+01 2.644230641867136855e-01
5.940999817138345679e+04 1.821035281785330184e+01 2.655886815127782019e-01
5.940999820401392208e+04 1.793468130799465143e+01 2.574791524156461175e-01
5.940999823664439464e+04 1.826790152274505985e+01 2.637574437572758335e-01
5.940999826927486720e+04 1.867121277755264330e+01 2.787732137563869728e-01
5.940999830190533248e+04 1.854184788669565975e+01 2.785173022856893832e-01
5.940999833453579777e+04 1.830445291566531196e+01 2.717837503533653831e-01
5.940999836716627033e+04 1.861132970559508948e+01 2.790409123627474730e-01
5.940999839979674289e+04 1.838768922223137992e+01 2.842669411342872987e-01
5.940999843242720817e+04 1.864363626127710916e+01 2.803554881566979184e-01
5.940999846505767346e+04 1.822966008771929936e+01 2.639869472189045885e-01
5.940999849768814602e+04 1.853059216452556157e+01 2.651127742472727533e-01
5.940999853031861858e+04 1.809124930002595377e+01 2.623004405000455841e-01
5.940999856294908386e+04 1.842055581042943757e+01 2.638795155579622964e-01
5.940999859557954915e+04 1.867143459322748456e+01 2.694662991357677506e-01
5.940999862821002171e+04 1.808876112251882162e+01 2.543208873716341079e-01
5.940999866084049427e+04 1.831000041790296251e+01 2.663386807114651589e-01
5.940999869347095955e+04 1.818953001202969944e+01 2.629608095993936634e-01
5.940999872610143211e+04 1.809725335937392643e+01 2.598164334254331465e-01
5.940999875873189740e+04 1.819149966114822448e+01 2.677586345370369103e-01
5.940999879136236996e+04 1.817248950242885286e+01 2.661809002678761638e-01
5.940999882399284252e+04 1.815776130507867236e+01 2.667706746004128160e-01
5.940999885662330780e+04 1.790492350713345360e+01 2.583301137346922238e-01
5.940999888925377309e+04 1.801850912431276441e+01 2.629702309436760532e-01
5.940999892188424565e+04 1.836394900184532730e+01 2.683059256411762239e-01
5.940999895451471821e+04 1.805115358361775080e+01 2.652613793980897472e-01
5.940999898714518349e+04 1.792582140422631198e+01 2.573410963080806635e-01
5.940999901977564878e+04 1.799108834756817288e+01 2.554498965722291626e-01
5.940999905240612134e+04 1.834261130761888836e+01 2.673044721005303770e-01
5.940999908503659390e+04 1.854814710042432679e+01 2.798018413017611117e-01
5.940999911766705918e+04 1.829176757123285668e+01 2.676327479058021042e-01
5.940999915029752447e+04 1.830262484260629918e+01 2.657529110888603996e-01
5.940999918292799703e+04 1.861055453647523805e+01 2.730495332856113788e-01
5.940999921555846959e+04 1.832845145008481325e+01 2.709787090213862659e-01
5.940999924818893487e+04 1.844926969586952481e+01 2.679560233786182910e-01
5.940999928081940016e+04 1.809692133840471939e+01 2.556380067749645102e-01
5.940999931344987272e+04 1.790892975547707167e+01 2.532989513816147342e-01
5.940999934608034528e+04 1.801027354870652175e+01 2.585617098039037498e-01
5.940999937871081056e+04 1.794676774864524305e+01 2.650964242729688669e-01
5.940999941134127585e+04 1.819705764195769504e+01 2.672821753523269006e-01
5.940999944397174841e+04 1.828522212148685355e+01 2.668565918949487581e-01
5.940999947660222097e+04 1.799971090706350196e+01 2.645011877905659170e-01
5.940999950923269353e+04 1.804717865314110981e+01 2.620917316419075771e-01
5.940999954186315881e+04 1.783956420446758884e+01 2.619793077286418082e-01
5.940999957449362410e+04 1.810755697167001443e+01 2.677251353195105876e-01
5.940999960712409666e+04 1.807672577842742356e+01 2.641080152597329866e-01
5.940999963975456922e+04 1.834844536116956704e+01 2.834157447100251193e-01
5.940999967238503450e+04 1.849275526055641805e+01 2.849637096664001668e-01
5.940999970501549979e+04 1.790929176383944821e+01 2.658437736044375055e-01
5.940999973764597235e+04 1.783469922963448440e+01 2.591298284418519504e-01
5.940999977027644491e+04 1.802247375777674421e+01 2.700184619868546410e-01
5.940999980290691019e+04 1.830547903275175869e+01 2.827882234963046693e-01
5.940999983553737547e+04 1.766976343391094773e+01 2.684448177807602365e-01
5.940999986816784804e+04 1.863758332748579249e+01 2.854418224291619954e-01
5.940999990079832060e+04 1.821078112680342542e+01 2.668319900886729212e-01
5.940999993342878588e+04 1.822113505628492192e+01 2.656590974604378652e-01
5.940999996605925116e+04 1.822799053326505714e+01 2.854079942633098166e-01
5.940999999868972372e+04 1.851811920157436120e+01 2.961504563599919315e-01
5.941000003132019629e+04 1.833006648881025313e+01 2.738683660045634349e-01
5.941000006395066157e+04 1.928583591889746884e+01 2.915898436888447742e-01
5.941000009658112685e+04 1.834096406948297897e+01 2.662926822121236548e-01
5.941000012921159941e+04 1.798139798590674587e+01 2.663998472069915580e-01
5.941000016184207198e+04 1.791705533676528006e+01 2.628954345156971906e-01
5.941000019447254454e+04 1.789205763438526020e+01 2.575273686773797421e-01
5.941000022710300982e+04 1.836915197614544581e+01 2.710948802473697183e-01
5.941000025973347510e+04 1.819967883728209301e+01 2.644067485717168653e-01
5.941000029236394766e+04 1.825776977730502182e+01 2.630570871073040218e-01
5.941000032499442023e+04 1.770146874346644239e+01 2.424379881695721828e-01
5.941000035762488551e+04 1.854293598385524788e+01 2.648512503117385064e-01
5.941000039025535079e+04 1.897319718309859482e+01 2.751497123123829436e-01
5.941000042288582335e+04 1.844607393828291819e+01 2.632362321250644732e-01
5.941000045551629592e+04 1.832806254007667590e+01 2.659028958519673580e-01
5.941000048814676120e+04 1.883007614213197911e+01 2.799781324798890081e-01
5.941000052077722648e+04 1.837885091150332428e+01 2.695504065864488541e-01
5.941000055340769904e+04 1.852254771045457105e+01 2.723227241856498448e-01
5.941000058603817160e+04 1.825384731338988331e+01 2.696917310843525151e-01
5.941000061866863689e+04 1.859611215998881306e+01 2.825538011675887140e-01
5.941000065129910945e+04 1.849392982797702700e+01 2.738643950208850542e-01
5.941000068392957473e+04 1.857254557618330537e+01 2.848226310513611303e-01
5.941000071656004729e+04 1.853230016989185103e+01 2.740968660938181700e-01
5.941000074919051985e+04 1.825957680681506190e+01 2.630487317812821857e-01
5.941000078182098514e+04 1.831886684471575677e+01 2.661678488435959000e-01
5.941000081445145042e+04 1.858621841720609780e+01 2.747261903607888245e-01
5.941000084708192298e+04 1.890997614981865738e+01 2.805817590214759183e-01
5.941000087971239554e+04 1.896939263510282103e+01 2.771035531392974649e-01
5.941000091234286083e+04 1.878666760128977842e+01 2.665904823484288033e-01
5.941000094497332611e+04 1.858901698860959328e+01 2.674246879808690469e-01
5.941000097760379867e+04 1.898708986356973938e+01 2.866126689446937270e-01
5.941000101023427123e+04 1.841603221284665892e+01 2.728195187391012078e-01
5.941000104286473652e+04 1.850199920306681989e+01 2.740170202662171040e-01
5.941000107549520180e+04 1.882372890896553486e+01 2.704531172027301866e-01
5.941000110812567436e+04 1.893488679324834933e+01 2.816233493931457055e-01
5.941000114075614692e+04 1.856827632089593649e+01 2.646674921625336574e-01
5.941000117338661221e+04 1.847217250135287259e+01 2.686549824797589969e-01
5.941000120601707749e+04 1.841303422617004770e+01 2.657792278073533576e-01
5.941000123864755005e+04 1.820221271974479293e+01 2.611008527456729622e-01
5.941000127127802261e+04 1.872684513175524756e+01 2.800366669376530004e-01
5.941000130390849517e+04 1.869783803997063742e+01 2.762240274362928738e-01
5.941000133653896046e+04 1.901004968383017157e+01 2.767849305049455699e-01
5.941000136916942574e+04 1.892276508593387163e+01 2.866045272112854869e-01
5.941000140179989830e+04 1.837008133203494609e+01 2.601809814564783885e-01
5.941000143443037086e+04 1.885121913558584694e+01 2.798256232198459426e-01
5.941000146706083615e+04 1.806924261250067687e+01 2.569647378742082044e-01
5.941000149969130143e+04 1.872776708776039101e+01 2.816324591361549778e-01
5.941000153232177399e+04 1.863436018957346008e+01 2.832213538195466618e-01
5.941000156495224655e+04 1.846195366346499966e+01 2.685926234128624412e-01
5.941000159758271184e+04 1.823249700337801116e+01 2.702527656710946302e-01
5.941000163021317712e+04 1.851127538000665851e+01 2.743963147111043721e-01
5.941000166284364968e+04 1.808695119294040765e+01 2.665861452001622722e-01
5.941000169547412224e+04 1.851077396350415682e+01 2.697330422397890559e-01
5.941000172810458753e+04 1.864373464373464273e+01 2.835701469526333840e-01
5.941000176073505281e+04 1.792191661683969883e+01 2.653287261517800477e-01
5.941000179336552537e+04 1.812883528184861959e+01 2.718945792797308192e-01
5.941000182599599793e+04 1.863824249197210392e+01 2.767677466191189040e-01
5.941000185862646322e+04 1.873203779135551272e+01 2.801523321605462469e-01
5.941000189125692850e+04 1.836348559187340257e+01 2.790720020314135796e-01
5.941000192388740106e+04 1.835741698648423181e+01 2.713590351010059520e-01
5.941000195651787362e+04 1.862472649246884160e+01 2.868987231002863014e-01
5.941000198914834618e+04 1.897664858939594978e+01 2.995526181173335800e-01
5.941000202177881147e+04 1.817692669823599516e+01 2.710729639971564131e-01
5.941000205440927675e+04 1.771828696806349512e+01 2.636567442346232082e-01
5.941000208703974931e+04 1.845934357325209163e+01 2.892540344553016785e-01
5.941000211967022187e+04 1.882718959851407448e+01 2.944692470143328578e-01
5.941000215230068716e+04 1.856279885691650477e+01 2.738899145434687266e-01
5.941000218493115244e+04 1.846406289698783354e+01 2.813055833215895585e-01
5.941000221756162500e+04 1.805456901781282752e+01 2.703681344542948062e-01
5.941000225019209756e+04 1.747644562619181841e+01 2.599908008430998341e-01
5.941000228282256285e+04 1.803246726078406681e+01 2.721151744271439465e-01
5.941000231545302813e+04 1.778353893600616686e+01 2.730125634907160093e-01
5.941000234808350069e+04 1.825278252824581315e+01 2.891468514639263243e-01
5.941000238071397325e+04 1.837795817474473381e+01 2.827380814106180695e-01
5.941000241334443854e+04 1.799142872967957985e+01 2.625055481832307414e-01
5.941000244597491110e+04 1.812681366070807698e+01 2.668599123018189911e-01
5.941000247860537638e+04 1.757292171757987020e+01 2.610355107067759417e-01
5.941000251123584894e+04 1.883611318801403200e+01 2.945824768538489735e-01
5.941000254386632150e+04 1.766061390382981955e+01 2.545611035340706318e-01
5.941000257649678679e+04 1.796513627670844571e+01 2.670060733713969237e-01
5.941000260912725207e+04 1.764238094588883499e+01 2.528639238181308868e-01
5.941000264175772463e+04 1.766738063606539555e+01 2.607807780237985096e-01
5.941000267438819719e+04 1.815077259904845874e+01 2.808517167931847691e-01
5.941000270701866248e+04 1.790660626965327040e+01 2.755641193126586730e-01
5.941000273964912776e+04 1.849508656995788414e+01 2.921327218229339828e-01
5.941000277227960032e+04 1.790376026906324114e+01 2.688133506205590550e-01
5.941000280491007288e+04 1.764155045118949872e+01 2.637963991229739236e-01
5.941000283754053817e+04 1.816643329225943759e+01 2.704166827387949334e-01
5.941000287017100345e+04 1.816102714805485618e+01 2.669280755658847148e-01
5.941000290280147601e+04 1.820207876391780033e+01 2.883954126952174568e-01
5.941000293543194857e+04 1.796885808380758220e+01 2.770172094690629971e-01
5.941000296806241386e+04 1.836673380328969074e+01 2.824261173841600692e-01
5.941000300069287914e+04 1.838377325165757981e+01 2.789813917474222027e-01
5.941000303332335170e+04 1.850850971438176629e+01 2.942072977958247737e-01
5.941000306595382426e+04 1.796982157982458617e+01 2.671801380184067876e-01
5.941000309858428955e+04 1.850155653035234238e+01 2.830808241357371524e-01
5.941000313121476211e+04 1.793956509846827174e+01 2.701636035357525834e-01
5.941000316384522739e+04 1.841802992414188012e+01 2.983857746023992896e-01
5.941000319647569995e+04 1.840956101399584099e+01 2.797951254782434227e-01
5.941000322910616524e+04 1.773655365106657555e+01 2.671939617583046767e-01
5.941000326173663780e+04 1.848177591752461524e+01 2.845540801935936837e-01
5.941000329436710308e+04 1.787929979189619090e+01 2.692741691295021944e-01
5.941000332699757564e+04 1.782006991009615859e+01 2.531028594469285076e-01
5.941000335962804820e+04 1.847971514284913397e+01 2.727721473862071977e-01
5.941000339225851349e+04 1.870716541931077970e+01 2.772356396582184579e-01
5.941000342488897877e+04 1.862541381982108746e+01 2.751853161910513546e-01
5.941000345751945133e+04 1.860922999398104949e+01 2.834977314210154198e-01
5.941000349014992389e+04 1.805206394393956160e+01 2.618095644241525966e-01
5.941000352278039645e+04 1.845278616141292005e+01 2.740577269938230254e-01
5.941000355541086174e+04 1.836017847183491369e+01 2.797006941358416987e-01
5.941000358804132702e+04 1.761892134410114608e+01 2.458388761864730987e-01
5.941000362067179958e+04 1.821036344208378921e+01 2.639504100761707606e-01
5.941000365330227214e+04 1.811648177496037704e+01 2.754485681773522487e-01
5.941000368593273743e+04 1.859029286825835570e+01 2.851648358324367916e-01
5.941000371856320271e+04 1.846312806119641081e+01 2.738302066433599413e-01
5.941000375119367527e+04 1.859181150057655785e+01 2.742512766661858725e-01
5.941000378382414783e+04 1.856040571103495296e+01 2.721981478578329172e-01
5.941000381645461312e+04 1.857436616589375333e+01 2.903971494369501083e-01
5.941000384908507840e+04 1.865666815343443474e+01 2.771131931098174683e-01
5.941000388171555096e+04 1.796202104239543118e+01 2.686064998529732462e-01
5.941000391434602352e+04 1.835866324048754450e+01 2.799201236563945705e-01
5.941000394697649608e+04 1.839330526549040457e+01 2.768444392506173024e-01
5.941000397960696137e+04 1.901261322753579819e+01 3.055498405483039193e-01
5.941000401223742665e+04 1.830684405923513225e+01 2.763604228129817320e-01
5.941000404486789921e+04 1.853031150383088388e+01 2.822110995912840981e-01
5.941000407749837177e+04 1.886647626857442006e+01 2.801918048334141043e-01
5.941000411012883706e+04 1.830579169637470471e+01 2.767750647430928246e-01
5.941000414275930234e+04 1.869314296923163354e+01 2.695119128403158926e-01
5.941000417538977490e+04 1.831480645293707354e+01 2.788277463375422593e-01
5.941000420802024746e+04 1.860373850068506485e+01 2.825680302728241777e-01
5.941000424065071275e+04 1.824065056351822633e+01 2.722522214653979589e-01
5.941000427328117803e+04 1.856255848055303659e+01 2.767735451279322856e-01
5.941000430591165059e+04 1.836010666961436044e+01 2.824386692535252874e-01
5.941000433854212315e+04 1.859299210377890432e+01 3.005440879299237644e-01
5.941000437117258844e+04 1.859180681449737449e+01 2.797751121141301978e-01
5.941000440380305372e+04 1.842391304347826164e+01 2.730406876839533425e-01
5.941000443643352628e+04 1.784949783046540261e+01 2.617426272954238575e-01
5.941000446906399884e+04 1.815561057008425294e+01 2.777957764766278981e-01
5.941000450169447140e+04 1.820512255273418489e+01 2.674444761388459213e-01
5.941000453432493669e+04 1.777812359840711309e+01 2.616086102401540270e-01
5.941000456695540197e+04 1.779987415189319222e+01 2.556758724013105111e-01
5.941000459958587453e+04 1.833476117579315456e+01 2.805337437585340155e-01
5.941000463221634709e+04 1.828443238731218656e+01 2.734224114213160695e-01
5.941000466484681237e+04 1.786059204946513290e+01 2.712347667985055555e-01
5.941000469747727766e+04 1.772592843130622953e+01 2.653933598532556282e-01
5.941000473010775022e+04 1.777081116477040368e+01 2.653302292741489543e-01
5.941000476273822278e+04 1.767178481977567372e+01 2.588204728584247993e-01
5.941000479536868806e+04 1.785013631481838203e+01 2.669844894336079189e-01
5.941000482799915335e+04 1.795848595848595863e+01 2.583684403328952439e-01
5.941000486062962591e+04 1.839401577479148742e+01 2.747308204713281854e-01
5.941000489326009847e+04 1.766011600136472026e+01 2.666659435378764820e-01
5.941000492589056375e+04 1.863594708341113915e+01 2.806385727149904863e-01
5.941000495852102904e+04 1.801551982311040234e+01 2.603784670974900739e-01
5.941000499115150160e+04 1.891124096525996734e+01 2.947429493358019181e-01
5.941000502378197416e+04 1.808521140392113580e+01 2.755058131685761968e-01
5.941000505641243944e+04 1.778729996265508362e+01 2.662943129848285295e-01
5.941000508904290473e+04 1.756624552395108552e+01 2.627008221270270005e-01
5.941000512167337729e+04 1.778945842994368931e+01 2.761748513548125672e-01
5.941000515430384985e+04 1.829584828872622282e+01 2.791197793039806863e-01
5.941000518693431513e+04 1.838421952978100649e+01 2.746785738260436593e-01
5.941000521956478042e+04 1.837345304879767482e+01 2.831597109870838125e-01
5.941000525219525298e+04 1.815983068369143183e+01 2.672014483973114696e-01
5.941000528482572554e+04 1.800398422909317375e+01 2.710217327188681469e-01
5.941000531745619810e+04 1.795265196207714808e+01 2.635331556774581641e-01
5.941000535008666338e+04 1.850745719541530931e+01 2.785359674030942756e-01
5.941000538271712867e+04 1.818011531391008972e+01 2.607093940974535839e-01
5.941000541534760123e+04 1.833024878000759372e+01 2.707030887115925433e-01
5.941000544797807379e+04 1.821005142000476340e+01 2.767728194249511886e-01
5.941000548060853907e+04 1.817285301461717495e+01 2.672468677973812157e-01
5.941000551323900436e+04 1.796046425280875880e+01 2.610151415658719110e-01
5.941000554586947692e+04 1.800015205761600967e+01 2.668042013895532971e-01
5.941000557849994948e+04 1.787816503236732046e+01 2.741831518417967573e-01
5.941000561113041476e+04 1.804506577579395454e+01 2.667646285830986841e-01
5.941000564376088005e+04 1.826583936670704489e+01 2.777818012042843621e-01
5.941000567639135261e+04 1.876885980510705210e+01 2.970785098864688334e-01
5.941000570902182517e+04 1.828575225943646743e+01 2.721818382097391242e-01
5.941000574165229045e+04 1.812020558769771839e+01 2.682512403795833666e-01
5.941000577428275574e+04 1.815161285858599882e+01 2.584231946968424953e-01
5.941000580691322830e+04 1.840113377723115207e+01 2.726266915016552494e-01
5.941000583954370086e+04 1.811515310852509231e+01 2.655515868494010001e-01
5.941000587217416614e+04 1.800112798503356260e+01 2.660501028176389671e-01
5.941000590480463143e+04 1.856653208609365535e+01 2.832876314586373900e-01
5.941000593743510399e+04 1.843004627480765834e+01 2.800927593821758710e-01
5.941000597006557655e+04 1.805137279840738884e+01 2.604942686544814423e-01
5.941000600269604911e+04 1.850782494878215445e+01 2.846899173712544306e-01
5.941000603532651439e+04 1.793804407713498605e+01 2.720589199912618605e-01
5.941000606795697968e+04 1.798042470300968532e+01 2.723235742887436528e-01
5.941000610058745224e+04 1.837368317830326347e+01 2.766219186852063028e-01
5.941000613321792480e+04 1.833018270813114725e+01 2.811452809900413241e-01
5.941000616584839008e+04 1.813163715275362620e+01 2.706679815210136786e-01
5.941000619847885537e+04 1.791606583393758356e+01 2.617190560171116509e-01
5.941000623110932793e+04 1.831750108776509833e+01 2.844065604340970110e-01
5.941000626373980049e+04 1.869629757239042789e+01 2.869552956749866213e-01
5.941000629637026577e+04 1.823568788787392947e+01 2.718548750580711548e-01
5.941000632900073106e+04 1.835276429700283884e+01 2.708205157726851220e-01
5.941000636163120362e+04 1.815353196909700273e+01 2.633028612386192346e-01
5.941000639426167618e+04 1.789597540143491727e+01 2.673772996846635608e-01
5.941000642689214146e+04 1.830690598050900775e+01 2.675349995178003537e-01
5.941000645952260675e+04 1.834046038813744417e+01 2.681525623906783062e-01
5.941000649215307931e+04 1.870714163139228958e+01 2.904900484494066237e-01
5.941000652478355187e+04 1.878988715897729023e+01 2.941087124648585904e-01
5.941000655741401715e+04 1.833869154676258972e+01 2.853198391214219476e-01
5.941000659004448244e+04 1.803984625594513957e+01 2.743360962757501187e-01
5.941000662267495500e+04 1.814844050827878519e+01 2.627274139745953696e-01
5.941000665530542756e+04 1.851348001239541574e+01 2.853336289875261778e-01
5.941000668793589284e+04 1.805720556965498247e+01 2.693533818469077690e-01
5.941000672056635813e+04 1.838553384645747002e+01 2.734303461967551585e-01
5.941000675319683069e+04 1.801230431200219684e+01 2.813669777422652674e-01
5.941000678582730325e+04 1.896699559650627265e+01 2.915651144294232888e-01
5.941000681845777581e+04 1.846817402637879724e+01 2.800769551708069405e-01
5.941000685108824109e+04 1.820303789063040156e+01 2.866261373471275520e-01
5.941000688371870638e+04 1.808840845478235693e+01 2.632727465946477219e-01
5.941000691634917894e+04 1.809720860209113269e+01 2.732065527177001130e-01
5.941000694897965150e+04 1.795502410907277024e+01 2.653270066688626083e-01
5.941000698161011678e+04 1.776068271785694819e+01 2.573991145095230193e-01
5.941000701424058207e+04 1.788766936746782932e+01 2.648941429314705109e-01
5.941000704687105463e+04 1.837204666376538853e+01 2.817641153659876663e-01
5.941000707950152719e+04 1.753481732853930453e+01 2.774263197512717438e-01
5.941000711213199247e+04 1.822713004484305088e+01 2.775592959100980917e-01
5.941000714476245776e+04 1.842027082362575996e+01 2.822967984697478117e-01
5.941000717739293032e+04 1.775910191684111084e+01 2.640156498122572248e-01
5.941000721002340288e+04 1.810652630996514034e+01 2.729832478241289162e-01
5.941000724265386816e+04 1.861127913944132217e+01 2.886192496493056869e-01
5.941000727528433345e+04 1.799130399057818153e+01 2.710583682713618159e-01
5.941000730791480601e+04 1.828648979705464583e+01 2.763656439655591823e-01
5.941000734054527857e+04 1.832873001838519045e+01 2.772260076896644332e-01
5.941000737317574385e+04 1.838904109589041269e+01 2.767578814619658933e-01
5.941000740580620914e+04 1.821790002365151651e+01 2.629682000346807991e-01
5.941000743843668170e+04 1.825800509667054783e+01 2.671229872115121751e-01
5.941000747106715426e+04 1.788974288464182649e+01 2.599688225440796585e-01
5.941000750369762682e+04 1.853287074983748184e+01 2.958644839557607598e-01
5.941000753632809210e+04 1.777017014831693942e+01 2.764011286090479746e-01
5.941000756895855739e+04 1.793543855783399721e+01 2.780355799730432342e-01
5.941000760158902995e+04 1.772480787964065385e+01 2.658249504356080539e-01
5.941000763421950251e+04 1.853353433073553447e+01 2.787335310057059146e-01
5.941000766684996779e+04 1.800874403815580393e+01 2.674024947595025625e-01
5.941000769948043308e+04 1.848610934024678798e+01 2.762269635004594992e-01
5.941000773211090564e+04 1.807072255838786390e+01 2.657919462938007071e-01
5.941000776474137820e+04 1.811420870654215776e+01 2.722248222858307809e-01
5.941000779737184348e+04 1.818363942201632355e+01 2.621438891207047428e-01
5.941000783000230876e+04 1.805631918756227705e+01 2.602221199066420132e-01
5.941000786263278133e+04 1.815372350661132117e+01 2.722338077872669682e-01
5.941000789526325389e+04 1.847574024084926592e+01 2.787208008706766327e-01
5.941000792789371917e+04 1.778528972723571755e+01 2.572780624466664001e-01
5.941000796052418445e+04 1.826697850014573987e+01 2.757860885169570730e-01
5.941000799315465702e+04 1.844937508776857271e+01 2.730657585687201183e-01
5.941000802578512958e+04 1.817921201267392206e+01 2.751975536148487667e-01
5.941000805841559486e+04 1.873632400706592804e+01 2.874638594333469022e-01
5.941000809104606742e+04 1.836046219191862860e+01 2.757133931259069803e-01
5.941000812367653270e+04 1.867108570443675220e+01 2.806041056644823506e-01
5.941000815630700527e+04 1.785886864022429421e+01 2.656815867329364589e-01
5.941000818893747055e+04 1.812734852695941967e+01 2.752711983295059728e-01
5.941000822156794311e+04 1.817925469971718755e+01 2.664696982821367355e-01
5.941000825419840839e+04 1.836160198416053646e+01 2.686375375534650889e-01
5.941000828682888095e+04 1.845382843088752978e+01 2.769246372887551044e-01
5.941000831945935352e+04 1.841841623221079161e+01 2.853147927221236779e-01
5.941000835208981880e+04 1.810754609811174376e+01 2.756139206234810013e-01
5.941000838472028408e+04 1.854558471200328995e+01 2.746742375087215526e-01
5.941000841735075664e+04 1.823071679951035762e+01 2.688516429676681141e-01
5.941000844998122921e+04 1.824186208336232440e+01 2.678670304970329763e-01
5.941000848261169449e+04 1.826171810072580115e+01 2.751901860125520738e-01
5.941000851524215977e+04 1.792595449286540799e+01 2.589496623767288952e-01
5.941000854787263233e+04 1.822207181433774892e+01 2.766098880536547178e-01
5.941000858050310489e+04 1.822455508621286668e+01 2.688739642740627378e-01
5.941000861313357018e+04 1.785025069486075466e+01 2.508359522752473536e-01
5.941000864576403546e+04 1.777525094529528715e+01 2.591428030978126795e-01
5.941000867839450802e+04 1.849870045484080450e+01 2.730344959259196624e-01
5.941000871102498058e+04 1.798225593398063538e+01 2.638855161369329516e-01
5.941000874365544587e+04 1.800786459693940600e+01 2.667736094435879668e-01
5.941000877628591843e+04 1.835171757328032527e+01 2.644378364826047156e-01
5.941000880891638371e+04 1.828819919588065090e+01 2.686074133523601026e-01
5.941000884154685627e+04 1.756079972890545449e+01 2.549807267465195593e-01
5.941000887417732883e+04 1.820448299197591524e+01 2.772734305203510274e-01
5.941000890680779412e+04 1.840611582661433232e+01 2.707212290872478277e-01
5.941000893943825940e+04 1.822632325536116582e+01 2.714638879660462023e-01
5.941000897206873196e+04 1.832846408932544335e+01 2.794166711875266107e-01
5.941000900469920452e+04 1.829837074330466251e+01 2.699991064217723835e-01
5.941000903732966981e+04 1.850585934752331951e+01 2.786971094507977864e-01
5.941000906996013509e+04 1.818010258395431933e+01 2.779344611931405806e-01
5.941000910259060765e+04 1.778447065239620883e+01 2.653667082001675559e-01
5.941000913522108021e+04 1.850760938940500466e+01 2.750266653622428503e-01
5.941000916785154550e+04 1.813096791391332374e+01 2.671675101545210596e-01
5.941000920048201078e+04 1.844057517084282694e+01 2.673303599804031649e-01
5.941000923311248334e+04 1.778641044755514855e+01 2.645688337214638919e-01
5.941000926574295590e+04 1.798596530311046848e+01 2.638390685903502231e-01
5.941000929837342119e+04 1.806831717693005146e+01 2.736601350680030187e-01
5.941000933100388647e+04 1.806188907041785541e+01 2.765716681784484710e-01
5.941000936363435903e+04 1.775546878222490932e+01 2.594623152584223380e-01
5.941000939626483159e+04 1.809651324182988219e+01 2.732263848924992855e-01
5.941000942889529688e+04 1.767625721352019852e+01 2.557944945979462870e-01
5.941000946152576216e+04 1.843922459703188110e+01 2.787668023095952741e-01
5.941000949415623472e+04 1.813995655080213609e+01 2.710604825454515088e-01
5.941000952678670728e+04 1.817592249608206245e+01 2.721458289164147004e-01
5.941000955941717257e+04 1.796647344072237118e+01 2.654849391870475195e-01
5.941000959204763785e+04 1.763291413703382560e+01 2.611120508446781452e-01
5.941000962467811041e+04 1.799483608044549143e+01 2.633427860248195862e-01
5.941000965730858297e+04 1.784489385444075538e+01 2.685126038174838747e-01
5.941000968993904826e+04 1.806964891628003400e+01 2.658697656970779866e-01
5.941000972256951354e+04 1.788297828277947232e+01 2.640587053777254112e-01
5.941000975519998610e+04 1.832223235143296591e+01 2.822068600337386823e-01
5.941000978783045866e+04 1.767321355095322843e+01 2.545403900451272960e-01
5.941000982046092395e+04 1.807508228679597195e+01 2.651406493571366596e-01
5.941000985309138923e+04 1.758047291099031995e+01 2.566225304457143697e-01
5.941000988572186179e+04 1.872693523594071507e+01 2.860022047304372483e-01
5.941000991835233435e+04 1.822559450637955081e+01 2.721848200362698145e-01
5.941000995098280691e+04 1.762318098821446455e+01 2.540829902644076710e-01
5.941000998361327220e+04 1.822291105505437159e+01 2.716702387862876544e-01
5.941001001624373748e+04 1.784769249975725103e+01 2.660022175101258157e-01
5.941001004887421004e+04 1.793117617561845378e+01 2.623904130022952641e-01
5.941001008150468260e+04 1.763756220957408871e+01 2.506004725030692715e-01
5.941001011413514789e+04 1.802393930879460271e+01 2.639723978483003441e-01
5.941001014676561317e+04 1.768437655653328733e+01 2.588334688627597635e-01
5.941001017939608573e+04 1.857167250311115936e+01 2.827993197563822836e-01
5.941001021202655829e+04 1.780689012258073234e+01 2.586196529536304856e-01
5.941001024465703085e+04 1.816709050323528629e+01 2.624493044184235124e-01
5.941001027728749614e+04 1.768078714549513464e+01 2.582298165358172803e-01
5.941001030991796142e+04 1.776812471621007816e+01 2.689851874251044661e-01
5.941001034254843398e+04 1.779044513829405361e+01 2.539320590140116685e-01
5.941001037517890654e+04 1.787338307420838390e+01 2.680216763782597988e-01
5.941001040780937183e+04 1.838700416423871076e+01 2.740691399220361868e-01
5.941001044043983711e+04 1.764912786309303172e+01 2.567447122936356574e-01
5.941001047307030967e+04 1.821153980911804737e+01 2.673121119259646572e-01
5.941001050570078223e+04 1.801269401330376851e+01 2.686325365291735712e-01
5.941001053833124752e+04 1.751946442192437559e+01 2.546648202915119952e-01
5.941001057096171280e+04 1.766521374455154358e+01 2.567494603137642772e-01
5.941001060359218536e+04 1.747654565426707762e+01 2.466644647069657081e-01
5.941001063622265792e+04 1.813438123892809983e+01 2.627640052259491710e-01
5.941001066885312321e+04 1.811012495457467963e+01 2.663572525384854117e-01
5.941001070148358849e+04 1.787050040858159861e+01 2.639763276449731966e-01
5.941001073411406105e+04 1.830841464102419636e+01 2.677264118733262976e-01
5.941001076674453361e+04 1.760972046093620591e+01 2.551158310133748719e-01
5.941001079937499890e+04 1.776012422360248522e+01 2.588179906084390192e-01
5.941001083200546418e+04 1.787783823301980846e+01 2.534041734299994353e-01
5.941001086463593674e+04 1.804085916182746629e+01 2.626592690035727262e-01
5.941001089726640930e+04 1.835928991038120017e+01 2.751979460673033562e-01
5.941001092989687459e+04 1.814258180572211643e+01 2.663284733461566134e-01
5.941001096252733987e+04 1.752274422073079663e+01 2.508004963189515157e-01
5.941001099515781243e+04 1.798521212802112146e+01 2.692919475742717728e-01
5.941001102778828499e+04 1.784423584628923720e+01 2.601608473036506886e-01
5.941001106041875755e+04 1.810556998475523827e+01 2.608456998280357375e-01
5.941001109304922284e+04 1.775824282523961983e+01 2.576409865491682827e-01
5.941001112567968812e+04 1.856127095393366488e+01 2.882327071592301615e-01
5.941001115831016068e+04 1.751972640218878041e+01 2.533849679964172985e-01
5.941001119094063324e+04 1.823084660282200886e+01 2.694099976555858200e-01
5.941001122357109853e+04 1.792570075337912527e+01 2.534897348455104615e-01
5.941001125620156381e+04 1.827290009152995864e+01 2.694423175406467363e-01
5.941001128883203637e+04 1.817550745766513387e+01 2.615732667783128296e-01
5.941001132146250893e+04 1.812783400951806101e+01 2.565003638907537020e-01
5.941001135409297422e+04 1.800792489300013699e+01 2.617167657355579657e-01
5.941001138672343950e+04 1.799273657996679532e+01 2.640028357600028297e-01
5.941001141935391206e+04 1.808007793336416924e+01 2.634323847309669175e-01
5.941001145198438462e+04 1.816481321076308575e+01 2.683028428724851810e-01
5.941001148461484991e+04 1.818999104343931705e+01 2.645899201206117213e-01
5.941001151724531519e+04 1.843378879535231363e+01 2.711079047392599417e-01
5.941001154987578775e+04 1.864288056573375840e+01 2.810341598076139258e-01
5.941001158250626031e+04 1.851862711768372094e+01 2.725147679297743597e-01
5.941001161513672560e+04 1.823899951093411431e+01 2.673986399449517215e-01
5.941001164776719088e+04 1.797706236300939509e+01 2.631516972864371695e-01
5.941001168039766344e+04 1.810503407834520573e+01 2.636522526254271304e-01
5.941001171302813600e+04 1.792389930994265868e+01 2.634463628513986633e-01
5.941001174565860856e+04 1.807022936864506946e+01 2.650328132566864836e-01
5.941001177828907385e+04 1.818096594113003306e+01 2.732051169874656904e-01
5.941001181091953913e+04 1.832227528208595757e+01 2.816993282467659121e-01
5.941001184355001169e+04 1.801902460700994268e+01 2.700267891255363484e-01
5.941001187618048425e+04 1.828901677172444806e+01 2.826584120120957944e-01
5.941001190881094954e+04 1.790055507348181152e+01 2.671138984102943148e-01
5.941001194144141482e+04 1.756659894351889406e+01 2.703296370338257870e-01
5.941001197407188738e+04 1.870115622789670340e+01 2.867271882969875119e-01
5.941001200670235994e+04 1.810329343398534618e+01 2.884582975214841638e-01
5.941001203933282522e+04 1.831804045724532060e+01 3.021608936206990892e-01
5.941001207196329051e+04 1.799515825586542661e+01 3.006557848403972333e-01
5.941001210459376307e+04 1.799234150985663305e+01 2.859863682831545462e-01
5.941001213722423563e+04 1.786517581569664870e+01 2.907104759558701290e-01
5.941001216985470091e+04 1.772141386316837242e+01 2.764600071273835558e-01
5.941001220248516620e+04 1.845428989092544825e+01 3.005158000133756890e-01
5.941001223511563876e+04 1.821163184641445554e+01 2.943388003669367703e-01
5.941001226774611132e+04 1.849824352654541215e+01 2.813143432503765196e-01
5.941001230037657660e+04 1.795365660212230452e+01 2.718103830686643962e-01
5.941001233300704189e+04 1.822901923927465972e+01 2.785751183749716198e-01
5.941001236563751445e+04 1.834755295631978100e+01 2.824923234771378189e-01
5.941001239826798701e+04 1.777311825075698692e+01 2.710542092179051288e-01
5.941001243089845229e+04 1.802475490196078312e+01 2.802166532544755340e-01
5.941001246352891758e+04 1.849683221213689421e+01 2.744438713712734068e-01
5.941001249615939014e+04 1.863610715383111227e+01 2.845649205062001919e-01
5.941001252878986270e+04 1.857177123050259837e+01 2.940111287872537726e-01
5.941001256142032798e+04 1.904065517488019665e+01 2.932761018373836737e-01
5.941001259405080054e+04 1.800878291892480476e+01 2.710338191646833872e-01
5.941001262668126583e+04 1.761999474513925179e+01 2.736629990996066741e-01
5.941001265931173839e+04 1.804683095755818556e+01 2.842446085253281796e-01
5.941001269194220367e+04 1.850279773986504850e+01 2.903368843378949515e-01
5.941001272457267623e+04 1.897159794975780045e+01 3.011655751382861790e-01
5.941001275720314152e+04 1.847365533887380451e+01 2.901040798443336732e-01
5.941001278983361408e+04 1.904692169754931186e+01 3.055587131992804073e-01
5.941001282246407936e+04 1.853042284459088407e+01 2.850003396114725307e-01
5.941001285509454465e+04 1.838262300522720594e+01 2.730031274425722132e-01
5.941001288772501721e+04 1.878988095238095113e+01 2.881509653496846513e-01
5.941001292035548977e+04 1.863971045637052626e+01 2.872648230833962368e-01
5.941001295298595505e+04 1.766979772642365276e+01 2.676942883841242349e-01
5.941001298561642034e+04 1.816044248637816949e+01 2.820310896977584747e-01
5.941001301824689290e+04 1.867335223345886774e+01 2.886698215420204772e-01
5.941001305087736546e+04 1.825616221617720569e+01 2.768801300824515477e-01
5.941001308350783802e+04 1.816916905763391554e+01 2.780445350924260484e-01
5.941001311613830330e+04 1.816255320325023703e+01 2.886890770637895454e-01
5.941001314876876859e+04 1.841926234116721162e+01 2.938098281677127832e-01
5.941001318139924115e+04 1.819718953343485879e+01 3.216003932685310152e-01
5.941001321402971371e+04 1.776815604383621405e+01 2.756139204690448152e-01
5.941001324666017899e+04 1.775921568627450853e+01 2.880309057946650042e-01
5.941001327929064428e+04 1.824816948159718777e+01 2.765829340707380291e-01
5.941001331192111684e+04 1.864506512955271234e+01 2.775405225876905191e-01
5.941001334455158940e+04 1.867773827566182021e+01 2.800268793402014289e-01
5.941001337718205468e+04 1.802813458191762663e+01 2.709648798676566051e-01
5.941001340981251997e+04 1.831531906048638447e+01 2.730949911989835055e-01
5.941001344244299253e+04 1.840428260748341316e+01 2.793044550902686329e-01
5.941001347507346509e+04 1.793240780078665608e+01 2.688989981300528576e-01
5.941001350770393037e+04 1.868980991853651474e+01 2.887327517474517768e-01
5.941001354033439566e+04 1.848518217943695063e+01 2.902154062083531216e-01
5.941001357296486822e+04 1.796022704071215514e+01 2.706642320114565070e-01
5.941001360559534078e+04 1.803789065206846232e+01 2.717435398437243466e-01
5.941001363822580606e+04 1.795063444685229825e+01 2.834503299838510015e-01
5.941001367085627135e+04 1.810296533596188695e+01 2.790123565519629922e-01
5.941001370348674391e+04 1.831952067708551368e+01 2.858675837855259583e-01
5.941001373611721647e+04 1.807163327749242043e+01 2.746932605769846769e-01
5.941001376874768175e+04 1.784664413326895271e+01 2.669868111228523855e-01
5.941001380137814704e+04 1.824799573919381146e+01 2.776568925829911438e-01
5.941001383400861960e+04 1.873702789576397620e+01 2.861072972518510782e-01
5.941001386663909216e+04 1.829172017668891925e+01 2.786824348913553573e-01
5.941001389926956472e+04 1.812332477301113087e+01 2.861579707633059577e-01
5.941001393190003000e+04 1.791155932674919882e+01 2.683951416710314009e-01
5.941001396453049529e+04 1.812782717421506007e+01 2.829123880700226135e-01
5.941001399716096785e+04 1.813070024535378977e+01 2.788323789542860309e-01
5.941001402979144041e+04 1.785792950029523496e+01 2.712376440369763664e-01
5.941001406242190569e+04 1.799263385086681311e+01 2.748065961204342322e-01
5.941001409505237098e+04 1.781968433386174055e+01 2.700043134115390764e-01
5.941001412768284354e+04 1.833362023959023901e+01 2.764641321557618214e-01
5.941001416031331610e+04 1.812054602730136565e+01 2.774668890967483259e-01
5.941001419294378138e+04 1.807686858444570888e+01 2.828467857814209174e-01
5.941001422557424667e+04 1.839889432277269776e+01 2.771823678035655325e-01
5.941001425820471923e+04 1.817438269448442512e+01 2.807599284371243842e-01
5.941001429083519179e+04 1.853868520859671065e+01 3.032342583920503154e-01
5.941001432346565707e+04 1.850789566195598468e+01 3.009761831491029604e-01
5.941001435609612236e+04 1.816638519407651486e+01 2.830806785451581709e-01
5.941001438872659492e+04 1.800389599624216075e+01 2.664901569218762756e-01
5.941001442135706748e+04 1.790734876835135836e+01 2.760931029038581896e-01
5.941001445398753276e+04 1.822131306418563312e+01 2.799198729550892439e-01
5.941001448661799805e+04 1.796046377448690734e+01 2.656098173085881253e-01
5.941001451924847061e+04 1.835195751095332639e+01 2.706978611649500932e-01
5.941001455187894317e+04 1.778947804016773304e+01 2.716596649476089032e-01
5.941001458450940845e+04 1.774538483579156889e+01 2.728911226806923773e-01
5.941001461713987374e+04 1.799377790178571246e+01 2.870083856252571008e-01
5.941001464977034630e+04 1.770925610448608722e+01 2.689814330343226478e-01
5.941001468240081886e+04 1.810876973363933473e+01 2.747863545460355605e-01
5.941001471503128414e+04 1.799221321678515295e+01 2.801563309518594336e-01
5.941001474766174942e+04 1.875984717416378444e+01 3.297820536006536574e-01
5.941001478029222199e+04 1.835815789100097817e+01 2.941998688716103705e-01
5.941001481292269455e+04 1.839672629092136447e+01 2.959037515309549948e-01
5.941001484555315983e+04 1.839581426136923881e+01 2.909452826399281378e-01
5.941001487818362511e+04 1.797164576628565058e+01 2.786427451325668159e-01
5.941001491081409768e+04 1.859659938066291929e+01 2.866283508131461377e-01
5.941001494344457024e+04 1.795556923076923184e+01 2.757440961862679396e-01
5.941001497607503552e+04 1.823344707980508517e+01 2.769765174144568354e-01
5.941001500870550080e+04 1.827137468566638745e+01 2.836809829306441433e-01
5.941001504133597336e+04 1.849800467476198662e+01 2.876714944982500799e-01
5.941001507396644593e+04 1.748917948370485576e+01 2.674458951717013644e-01
5.941001510659691121e+04 1.830809451133344723e+01 2.869594686420059992e-01
5.941001513922737649e+04 1.816385481642734590e+01 2.719777191913434478e-01
5.941001517185784905e+04 1.823944826812823194e+01 2.892042940005736806e-01
5.941001520448832161e+04 1.841671651995555692e+01 2.890882811655088869e-01
5.941001523711878690e+04 1.824219056149583196e+01 2.832269678279302205e-01
5.941001526974925218e+04 1.806875302914906811e+01 2.796208019464505590e-01
5.941001530237972474e+04 1.791194064904742689e+01 2.666157169730653531e-01
5.941001533501019730e+04 1.824246856628505498e+01 2.760071265524079998e-01
5.941001536764066259e+04 1.796039180520107692e+01 2.705882547935140048e-01
5.941001540027112787e+04 1.833090888667350171e+01 2.751019324366854035e-01
5.941001543290160043e+04 1.845328040175628104e+01 2.779146611388417787e-01
5.941001546553207299e+04 1.791115808087087657e+01 2.636512506664498434e-01
5.941001549816253828e+04 1.829497317536604584e+01 2.747215674787619744e-01
5.941001553079300356e+04 1.784495530710985634e+01 2.654867988710200577e-01
5.941001556342347612e+04 1.823794598475643625e+01 2.819316367531524148e-01
5.941001559605394868e+04 1.871065032987747401e+01 2.909680148116729481e-01
5.941001562868441397e+04 1.902264513872697549e+01 2.940211013814124641e-01
5.941001566131487925e+04 1.824819651045744351e+01 2.732074484980792639e-01
5.941001569394535181e+04 1.855307310392056053e+01 2.785975404356509921e-01
5.941001572657582437e+04 1.818064703603254273e+01 2.818644404822557847e-01
5.941001575920628966e+04 1.840457327798494447e+01 2.884911433722494589e-01
5.941001579183675494e+04 1.845788906533575258e+01 2.783609446520043385e-01
5.941001582446722750e+04 1.875745191620702457e+01 2.868368255781890697e-01
5.941001585709770006e+04 1.814933855682617647e+01 2.800764983597073265e-01
5.941001588972816535e+04 1.826403533370723409e+01 2.712052755513128521e-01
5.941001592235863063e+04 1.857197401413266391e+01 2.792759657627266190e-01
5.941001595498910319e+04 1.831096747289407745e+01 2.758609171178131314e-01
5.941001598761957575e+04 1.820058357649020664e+01 2.636347567546761250e-01
5.941001602025004104e+04 1.805495598822667702e+01 2.677966266019425889e-01
5.941001605288050632e+04 1.846035526446362951e+01 2.757517302245821034e-01
5.941001608551097888e+04 1.877900788951821198e+01 2.938146336619001375e-01
5.941001611814145144e+04 1.789987894615143915e+01 2.642801471630546462e-01
5.941001615077192400e+04 1.881362990335417962e+01 2.864014416635744520e-01
5.941001618340238929e+04 1.797247494007409330e+01 2.625538326382710341e-01
5.941001621603285457e+04 1.774940930082697577e+01 2.521979068929727230e-01
5.941001624866332713e+04 1.846754658601513555e+01 2.743242526862344488e-01
5.941001628129379969e+04 1.839359932918733875e+01 2.661461746574305121e-01
5.941001631392426498e+04 1.896769199896797886e+01 2.857800876312724947e-01
5.941001634655473026e+04 1.839047592786631924e+01 2.765617251557355716e-01
5.941001637918520282e+04 1.867706549278829442e+01 2.758889688523181172e-01
5.941001641181567538e+04 1.884125705076550972e+01 2.903062981405676868e-01
5.941001644444614067e+04 1.893334377135048996e+01 2.910028885188777337e-01
5.941001647707660595e+04 1.860703832948725278e+01 2.782135494151209421e-01
5.941001650970707851e+04 1.862860770207363714e+01 2.781629728934222334e-01
5.941001654233755107e+04 1.873727879233335258e+01 2.797882801187048241e-01
5.941001657496801636e+04 1.868414799491214850e+01 2.782901587102019070e-01
5.941001660759848164e+04 1.907262722335564931e+01 2.863592765814978458e-01
5.941001664022895420e+04 1.869506397505889694e+01 2.794016074927621052e-01
5.941001667285942676e+04 1.826181625805732978e+01 2.765675050451427697e-01
5.941001670548989205e+04 1.853386180287618501e+01 2.694394570501305042e-01
5.941001673812035733e+04 1.811548447110111582e+01 2.627318637925655231e-01
5.941001677075082989e+04 1.798710801875700227e+01 2.552717784527806510e-01
5.941001680338130245e+04 1.862631624004793807e+01 2.707953030747645151e-01
5.941001683601176774e+04 1.802902349058435405e+01 2.665741862080792113e-01
5.941001686864223302e+04 1.828090234424320570e+01 2.675423369813690888e-01
5.941001690127270558e+04 1.768702019444482332e+01 2.511415972589279844e-01
5.941001693390317814e+04 1.835486596080198396e+01 2.802654331167838686e-01
5.941001696653364343e+04 1.832458841227663271e+01 2.672187834275978058e-01
5.941001699916410871e+04 1.772841293465025103e+01 2.616349992777691202e-01
5.941001703179458127e+04 1.849888987880587621e+01 2.761505077836710065e-01
5.941001706442505383e+04 1.824611304445442528e+01 2.698821023246981143e-01
5.941001709705551912e+04 1.808926516065509915e+01 2.531634720873096045e-01
5.941001712968598440e+04 1.825542498027279947e+01 2.614918033292563115e-01
5.941001716231645696e+04 1.847825350681606693e+01 2.709436563108599261e-01
5.941001719494692952e+04 1.801668955758105284e+01 2.628307530354643817e-01
5.941001722757739481e+04 1.793067887277339878e+01 2.614682766724036322e-01
5.941001726020786009e+04 1.812755597480786918e+01 2.646566364607211286e-01
5.941001729283833265e+04 1.827695101862671834e+01 2.732690005000211197e-01
5.941001732546880521e+04 1.805400747710310938e+01 2.638402161560974846e-01
5.941001735809927050e+04 1.836125939797087625e+01 2.692153563599373189e-01
5.941001739072973578e+04 1.834084361276607922e+01 2.789680784709293593e-01
5.941001742336020834e+04 1.858304598924410911e+01 2.793934980644016686e-01
5.941001745599068090e+04 1.797486611825760505e+01 2.648274521234063594e-01
5.941001748862114619e+04 1.804737950721986550e+01 2.654684197592048767e-01
5.941001752125161147e+04 1.819826668906810241e+01 2.633362913291923402e-01
5.941001755388208403e+04 1.825370437296711046e+01 2.720019962258565793e-01
5.941001758651255659e+04 1.803324532422830728e+01 2.648639563773286243e-01
5.941001761914302188e+04 1.842043940944716240e+01 2.824004166415440276e-01
5.941001765177348716e+04 1.823310218063330268e+01 2.676615769477543316e-01
5.941001768440395972e+04 1.842272426372202432e+01 2.737035593084319318e-01
5.941001771703443228e+04 1.817777497971403733e+01 2.645921283760480636e-01
5.941001774966489756e+04 1.841781449577758423e+01 2.675083761787291348e-01
5.941001778229536285e+04 1.826932595921189062e+01 2.685428731370423927e-01
5.941001781492583541e+04 1.801368396491854185e+01 2.658894141167466030e-01
5.941001784755630797e+04 1.822341596644510275e+01 2.662068915242506439e-01
5.941001788018677325e+04 1.789890442318698049e+01 2.587560443359419593e-01
5.941001791281723854e+04 1.840599746585949603e+01 2.779586862640548994e-01
5.941001794544771110e+04 1.806153085470203123e+01 2.591814458177240654e-01
5.941001797807818366e+04 1.829891099212950678e+01 2.641047404888817729e-01
5.941001801070864894e+04 1.806552686864219481e+01 2.632981726260941180e-01
5.941001804333911423e+04 1.810704567742648763e+01 2.642075733349122380e-01
5.941001807596958679e+04 1.838062405707598401e+01 2.682717756728260072e-01
5.941001810860005935e+04 1.835085009897932196e+01 2.680113674998521045e-01
5.941001814123052463e+04 1.853081930931405452e+01 2.674233879282008064e-01
5.941001817386098992e+04 1.772283078104221232e+01 2.513362733150036887e-01
5.941001820649146248e+04 1.842577177041593828e+01 2.790849686227101500e-01
5.941001823912193504e+04 1.810940062569770959e+01 2.629584267701136624e-01
5.941001827175240032e+04 1.844505974523728753e+01 2.828740102176247606e-01
5.941001830438286561e+04 1.828161154404407895e+01 2.806899976577280076e-01
5.941001833701333817e+04 1.796797748953400387e+01 2.735098754828216294e-01
5.941001836964380345e+04 1.829115756074480359e+01 2.711261900267969427e-01
5.941001840227426874e+04 1.813243711454507689e+01 2.763449426007931198e-01
5.941001843490474130e+04 1.844250120468267440e+01 2.700274909304529181e-01
5.941001846753521386e+04 1.820491448516579425e+01 2.727141596957559089e-01
5.941001850016567914e+04 1.834829014518568968e+01 2.748963403652156523e-01
5.941001853279615170e+04 1.847863405498964084e+01 2.811503258886117185e-01
5.941001856542661699e+04 1.782425800420659101e+01 2.560602661938490288e-01
5.941001859805708955e+04 1.730854145254081189e+01 2.460211222511668183e-01
5.941001863068756211e+04 1.813252808751775547e+01 2.660320945567260509e-01
5.941001866331802739e+04 1.806045333036311007e+01 2.703540375390899864e-01
5.941001869594849268e+04 1.768672154229394522e+01 2.541370976516986735e-01
5.941001872857896524e+04 1.800223366028940575e+01 2.609277434631488424e-01
5.941001876120943780e+04 1.795732417003824466e+01 2.609315173218028638e-01
5.941001879383990308e+04 1.828222824399469459e+01 2.706765719051316688e-01
5.941001882647036837e+04 1.777855375910563396e+01 2.625731960269024889e-01
5.941001885910084093e+04 1.768192933289372704e+01 2.529333384776137894e-01
5.941001889173131349e+04 1.810515021459227469e+01 2.699684225347058764e-01
5.941001892436177877e+04 1.794370860927152123e+01 2.534614670397089542e-01
5.941001895699224406e+04 1.829528739533831327e+01 2.803770083671606739e-01
5.941001898962271662e+04 1.828585584055263169e+01 2.776411789559722898e-01
5.941001902225318918e+04 1.812880558763060890e+01 2.799343286641522988e-01
5.941001905488365446e+04 1.817398218381908137e+01 2.766805172253049006e-01
5.941001908751411975e+04 1.792758032100872612e+01 2.627218235088460419e-01
5.941001912014459231e+04 1.794810911942331089e+01 2.691798229476632942e-01
5.941001915277506487e+04 1.854786240716189738e+01 2.866626577921224106e-01
5.941001918540553015e+04 1.825965060580445254e+01 2.777480480639391569e-01
5.941001921803599544e+04 1.801970072728286354e+01 2.790793730851626742e-01
5.941001925066646800e+04 1.810218714392907557e+01 2.758733167036698242e-01
5.941001928329693328e+04 1.782485656476066538e+01 2.659174561789078295e-01
5.941001931592739857e+04 1.784566894301750040e+01 2.662849427013924686e-01
5.941001934855787113e+04 1.809440015691329151e+01 2.687570954404742141e-01
5.941001938118834369e+04 1.843567375886524928e+01 2.778773342274871161e-01
5.941001941381880897e+04 1.765357342915305949e+01 2.575866417361244998e-01
5.941001944644927426e+04 1.774334863957233921e+01 2.589782385274660426e-01
5.941001947907974682e+04 1.791300311742293161e+01 2.661643918181509916e-01
5.941001951171021938e+04 1.798805091953542146e+01 2.612525766609942179e-01
5.941001954434068466e+04 1.825267230545475172e+01 2.808120688535180598e-01
5.941001957697114995e+04 1.790947776708105010e+01 2.669438328727407606e-01
5.941001960960162251e+04 1.836029089262722991e+01 2.778478764554088709e-01
5.941001964223209507e+04 1.778556151218021952e+01 2.702919388091005737e-01
5.941001967486256035e+04 1.793587666871474084e+01 2.727484411123071162e-01
5.941001970749302563e+04 1.782836428916661120e+01 2.672097359669650118e-01
5.941001974012349820e+04 1.759097475876356143e+01 2.688394889111038744e-01
5.941001977275397076e+04 1.806034750670998790e+01 2.644324849904601260e-01
5.941001980538443604e+04 1.833568339779360556e+01 2.736710698064506730e-01
5.941001983801490132e+04 1.821527611256082935e+01 2.672595585958358333e-01
5.941001987064537389e+04 1.839437460895284815e+01 2.802588702791564135e-01
5.941001990327584645e+04 1.764133045973066771e+01 2.588567858865964966e-01
5.941001993590631173e+04 1.816563176083841569e+01 2.700372653963902247e-01
5.941001996853677701e+04 1.844467067232394797e+01 2.831717701466145432e-01
5.941002000116724957e+04 1.842761057911536682e+01 2.730550321624350407e-01
5.941002003379772214e+04 1.844964381691763222e+01 2.787545315619320840e-01
5.941002006642818742e+04 1.805975478777565613e+01 2.626383816131488413e-01
5.941002009905865270e+04 1.834800028415145334e+01 2.777945626294987536e-01
5.941002013168912526e+04 1.841292860998267145e+01 2.696798055396248395e-01
5.941002016431959782e+04 1.832446853442207413e+01 2.683633855431759030e-01
5.941002019695006311e+04 1.799969528663832108e+01 2.729807825781299657e-01
5.941002022958052839e+04 1.822481963701950036e+01 2.772569282103851118e-01
5.941002026221100095e+04 1.811796326081435637e+01 2.684749611782686896e-01
5.941002029484147351e+04 1.819073366664794378e+01 2.738330122469933570e-01
5.941002032747193880e+04 1.823290263362282104e+01 2.716277897244370743e-01
5.941002036010240408e+04 1.825885611953662746e+01 2.707877447900514101e-01
5.941002039273287664e+04 1.821243414415424411e+01 2.639835191852723528e-01
5.941002042536334920e+04 1.807741375509754533e+01 2.670492463473833067e-01
5.941002045799381449e+04 1.804928125696456220e+01 2.621190064941340547e-01
5.941002049062427977e+04 1.815395935529081939e+01 2.659709601759640551e-01
5.941002052325475233e+04 1.815451248430743547e+01 2.659743695477092551e-01
5.941002055588522489e+04 1.824295102819588621e+01 2.699677647293736160e-01
5.941002058851569018e+04 1.813184448109120694e+01 2.689004639603305713e-01
5.941002062114615546e+04 1.809422576922542092e+01 2.647701075673616899e-01
5.941002065377662802e+04 1.821881917785188065e+01 2.653147331665140496e-01
5.941002068640710058e+04 1.833777416278678274e+01 2.706096518804891882e-01
5.941002071903756587e+04 1.816495160327181324e+01 2.744328996226220729e-01
5.941002075166803115e+04 1.856969472499608287e+01 2.740033364300640262e-01
5.941002078429850371e+04 1.789429887903170169e+01 2.668910155569568787e-01
5.941002081692897627e+04 1.798726158318364199e+01 2.706198557859097464e-01
5.941002084955944156e+04 1.900469626033177306e+01 3.018822228346388359e-01
5.941002088218990684e+04 1.786264583475472278e+01 2.562025519377580940e-01
5.941002091482037940e+04 1.808491043693638289e+01 2.722077223628193154e-01
5.941002094745085196e+04 1.847108443847574577e+01 2.797152773260560554e-01
5.941002098008131725e+04 1.882227800889398850e+01 2.835707636109301988e-01
5.941002101271178253e+04 1.867633312847485172e+01 2.751197949379082242e-01
5.941002104534225509e+04 1.810990166621142095e+01 2.662145128300876795e-01
5.941002107797272765e+04 1.826156212237723864e+01 2.691036798116595574e-01
5.941002111060319294e+04 1.879216252125091202e+01 2.811633002362518008e-01
5.941002114323365822e+04 1.818169442553723414e+01 2.630531866014322873e-01
5.941002117586413078e+04 1.876647201253382491e+01 2.852367520191656514e-01
5.941002120849459607e+04 1.802591674314754400e+01 2.580219457042109976e-01
5.941002124112506135e+04 1.892264400160799553e+01 2.885120504711952139e-01
5.941002127375553391e+04 1.822343685300207028e+01 2.731471381306397328e-01
5.941002130638600647e+04 1.800920379639506663e+01 2.619677393887680505e-01
5.941002133901647176e+04 1.891990074155293300e+01 2.895890966354998097e-01
5.941002137164693704e+04 1.881905893468084656e+01 2.903672914020050122e-01
5.941002140427740960e+04 1.797566198575134777e+01 2.612313902653383146e-01
5.941002143690788216e+04 1.840834952270472158e+01 2.767382462290624567e-01
5.941002146953834745e+04 1.807716923076922910e+01 2.609759874917588762e-01
5.941002150216881273e+04 1.859764232076184243e+01 2.779352051662988266e-01
5.941002153479928529e+04 1.862441678530651501e+01 2.812668224787723825e-01
5.941002156742975785e+04 1.824735413467865897e+01 2.638058160442608435e-01
5.941002160006022314e+04 1.897596811097839975e+01 2.770376687857391551e-01
5.941002163269068842e+04 1.785122622452991337e+01 2.589114458936006558e-01
5.941002166532116098e+04 1.846873083997547482e+01 2.664378260471067517e-01
5.941002169795163354e+04 1.852431630095360759e+01 2.733685249680411489e-01
5.941002173058209883e+04 1.903074499147177079e+01 2.896221240035987132e-01
5.941002176321256411e+04 1.842492268765813890e+01 2.704182868048846111e-01
5.941002179584303667e+04 1.805315697184751755e+01 2.604137074542141606e-01
5.941002182847350923e+04 1.835075534189527247e+01 2.668027663260601479e-01
5.941002186110397452e+04 1.902725217010722858e+01 2.840126170146429763e-01
5.941002189373443980e+04 1.812547080979284075e+01 2.577608706803793948e-01
5.941002192636491236e+04 1.831106727721028449e+01 2.673521595812172191e-01
5.941002195899538492e+04 1.840325052371110814e+01 2.798351916392531336e-01
5.941002199162585021e+04 1.819014851689948742e+01 2.704293496476113390e-01
5.941002202425631549e+04 1.846743608555787475e+01 2.735461020271718890e-01
5.941002205688678805e+04 1.910049935755168704e+01 2.880682808641010229e-01
5.941002208951726061e+04 1.806963930623066616e+01 2.722266591792799617e-01
5.941002212214772590e+04 1.849869167338509968e+01 2.793105337678290501e-01
5.941002215477819118e+04 1.852458225080568610e+01 2.713951087064653822e-01
5.941002218740866374e+04 1.831804582039864471e+01 2.719697623252779750e-01
5.941002222003913630e+04 1.792704161826009823e+01 2.596982687435140380e-01
5.941002225266960158e+04 1.831259846950258918e+01 2.636304097705708949e-01
5.941002228530006687e+04 1.842433012395177627e+01 2.669256352209544159e-01
5.941002231793053943e+04 1.847135831348730761e+01 2.704998544812811656e-01
5.941002235056101199e+04 1.814932874161802090e+01 2.555918314956274195e-01
5.941002238319147727e+04 1.843193379716880642e+01 2.705693566900121416e-01
5.941002241582194256e+04 1.829343717136116965e+01 2.729497593495311403e-01
5.941002244845241512e+04 1.778190563633124555e+01 2.683446324341061118e-01
5.941002248108288768e+04 1.858508198356055274e+01 2.851995750493874215e-01
5.941002251371335296e+04 1.829031263143137664e+01 2.740627036065115818e-01
5.941002254634381825e+04 1.795763455003836384e+01 2.689999784668698490e-01
5.941002257897429081e+04 1.817544177238104552e+01 2.782936003145938253e-01
5.941002261160476337e+04 1.838116719153403267e+01 2.763295158786603367e-01
5.941002264423522865e+04 1.805321742522394501e+01 2.698937809683908395e-01
5.941002267686569394e+04 1.848740647666913972e+01 2.804671146084830591e-01
5.941002270949616650e+04 1.850630561149435138e+01 2.779432813814201597e-01
5.941002274212663178e+04 1.793494072346357271e+01 2.605754963502403543e-01
5.941002277475709707e+04 1.806499735839613052e+01 2.687839152667556020e-01
5.941002280738756963e+04 1.835216391916855727e+01 2.806339119253448144e-01
5.941002284001804219e+04 1.791889829238044740e+01 2.879764973466284461e-01
5.941002287264850747e+04 1.848510023736665886e+01 2.823765754770637404e-01
5.941002290527897276e+04 1.813297330486596337e+01 2.919976818962535803e-01
5.941002293790944532e+04 1.834659001754561203e+01 2.806931110427353659e-01
5.941002297053991788e+04 1.823501006602750962e+01 2.891085755758168174e-01
5.941002300317038316e+04 1.789395486149431491e+01 2.818153790725339558e-01
5.941002303580084845e+04 1.799581572508896699e+01 2.773598000269663633e-01
5.941002306843132101e+04 1.887223158666177980e+01 2.882389693940137776e-01
5.941002310106179357e+04 1.841112587702376047e+01 2.795362409434443696e-01
5.941002313369225885e+04 1.793402281959212985e+01 2.693247482359778511e-01
5.941002316632272414e+04 1.836567333617141884e+01 2.983161878006971302e-01
5.941002319895319670e+04 1.861884141095497469e+01 2.959745370553973354e-01
5.941002323158366198e+04 1.813656808725964353e+01 2.707377716764522435e-01
5.941002326421412727e+04 1.813635153875247141e+01 2.713219968112108305e-01
5.941002329684459983e+04 1.826472362937288452e+01 2.737228686138005185e-01
5.941002332947507239e+04 1.820535254043661766e+01 2.753906038418597046e-01
5.941002336210553767e+04 1.811251564627721677e+01 2.622513697498983776e-01
5.941002339473600296e+04 1.800487582529904174e+01 2.595888409665959018e-01
5.941002342736647552e+04 1.828629329916291724e+01 2.669878511287795408e-01
5.941002345999694808e+04 1.852453738657245808e+01 2.769651920318626503e-01
5.941002349262742064e+04 1.820827837799915727e+01 2.678020876699438446e-01
5.941002352525788592e+04 1.830121666807159286e+01 2.783594143746572214e-01
5.941002355788835121e+04 1.833781658898186251e+01 2.817472697908141588e-01
5.941002359051882377e+04 1.816348662407806813e+01 2.737849753545091303e-01
5.941002362314929633e+04 1.823228568209980693e+01 2.832897797453450273e-01
5.941002365577976161e+04 1.813875893848077325e+01 2.603543320684216233e-01
5.941002368841022690e+04 1.816829985642798206e+01 2.739724277002982822e-01
5.941002372104069946e+04 1.835026339330086387e+01 2.722591413769160362e-01
5.941002375367117202e+04 1.844029798001215426e+01 2.690579380998718295e-01
5.941002378630163730e+04 1.767511417690983677e+01 2.511104478881822089e-01
5.941002381893210259e+04 1.798561270738908036e+01 2.513759192185555658e-01
5.941002385156257515e+04 1.780695842693513242e+01 2.533913231853185954e-01
5.941002388419304043e+04 1.864472238288027839e+01 2.664020755662482309e-01
5.941002391682350572e+04 1.753097345132743357e+01 2.474578325241557075e-01
5.941002394945397828e+04 1.759520209244350042e+01 2.472960646240870974e-01
5.941002398208445084e+04 1.810795873762755193e+01 2.754824272767650850e-01
5.941002401471491612e+04 1.788368878629974290e+01 2.645931546002971424e-01
5.941002404734538140e+04 1.851072680133337300e+01 2.746877350393543415e-01
5.941002407997585397e+04 1.801628971832939996e+01 2.611411803312346791e-01
5.941002411260632653e+04 1.852806944663295852e+01 2.712306037705392026e-01
5.941002414523679181e+04 1.833003430242366250e+01 2.662614093819168914e-01
5.941002417786725709e+04 1.812201981020987773e+01 2.595361858981932723e-01
5.941002421049772965e+04 1.819254318981098706e+01 2.604059485917832872e-01
5.941002424312820222e+04 1.827129425941235041e+01 2.663249011980723946e-01
5.941002427575866750e+04 1.803986724803510455e+01 2.641531786434794804e-01
5.941002430838913278e+04 1.776955738197307610e+01 2.540597270639797234e-01
5.941002434101960534e+04 1.809198734844490986e+01 2.685872532809291391e-01
5.941002437365007791e+04 1.843258387714321600e+01 2.805868550424618357e-01
5.941002440628054319e+04 1.876918771526980478e+01 2.847347714120483930e-01
5.941002443891100847e+04 1.856739913799194852e+01 2.725790200282772746e-01
5.941002447154148103e+04 1.811662296946744988e+01 2.617755624138359272e-01
5.941002450417195359e+04 1.854552108552446299e+01 2.879460311179080079e-01
5.941002453680241888e+04 1.834284147010422572e+01 2.625368450066108417e-01
5.941002456943288416e+04 1.831267771350132278e+01 2.721603209022665504e-01
5.941002460206335672e+04 1.780529269813725080e+01 2.577927288078615820e-01
5.941002463469382201e+04 1.838519814341943714e+01 2.687503584453836414e-01
5.941002466732428729e+04 1.806396757750480475e+01 2.585800209424946039e-01
5.941002469995475985e+04 1.824741734091099943e+01 2.667384826607203108e-01
5.941002473258523241e+04 1.797052182465472470e+01 2.576380829806270700e-01
5.941002476521569770e+04 1.844260045456494623e+01 2.759416579094024491e-01
5.941002479784616298e+04 1.812179287273551864e+01 2.801643376076842218e-01
5.941002483047663554e+04 1.848008963233614921e+01 2.802399595053996495e-01
5.941002486310710810e+04 1.810819957590821616e+01 2.761135028119953150e-01
5.941002489573757339e+04 1.760574774107742613e+01 2.673288198124863513e-01
5.941002492836803867e+04 1.796242786565367311e+01 2.754113486328836347e-01
5.941002496099851123e+04 1.828736104809437535e+01 2.806757811070629827e-01
5.941002499362898379e+04 1.783370100589663565e+01 2.653760202366052812e-01
5.941002502625944908e+04 1.849734485103673620e+01 2.824346189096279547e-01
5.941002505888992164e+04 1.814420753677249820e+01 2.748038650287343287e-01
5.941002509152038692e+04 1.783679178322408276e+01 2.649872508367279722e-01
5.941002512415085948e+04 1.802639398951529159e+01 2.699020980014323889e-01
5.941002515678132477e+04 1.782166750292691049e+01 2.614842382091322470e-01
5.941002518941179005e+04 1.767375089124115561e+01 2.635406912200841667e-01
5.941002522204226261e+04 1.840188757371103989e+01 2.807303255671431685e-01
5.941002525467273517e+04 1.782334736666016184e+01 2.561866631194235078e-01
5.941002528730320046e+04 1.812978996878487337e+01 2.752550064486153913e-01
5.941002531993366574e+04 1.785944066684352194e+01 2.713373101196099313e-01
5.941002535256413830e+04 1.794789085359877845e+01 2.703995262103822128e-01
5.941002538519461086e+04 1.815454687123691357e+01 2.711000434035438778e-01
5.941002541782507615e+04 1.792871463577634117e+01 2.686501443037827563e-01
5.941002545045554143e+04 1.795970468890892491e+01 2.720215009777811055e-01
5.941002548308601399e+04 1.769790178757159538e+01 2.543282255643966594e-01
5.941002551571648655e+04 1.762688645096619666e+01 2.731695591391467559e-01
5.941002554834695184e+04 1.785957440827570863e+01 2.671796277561547805e-01
5.941002558097741712e+04 1.745256849548824007e+01 2.533430573599905200e-01
5.941002561360788968e+04 1.765969710825677907e+01 2.591170544421705912e-01
5.941002564623835497e+04 1.711373143622997972e+01 2.544595468257797033e-01
5.941002567886882025e+04 1.785264685768516912e+01 2.703864097638396524e-01
5.941002571149929281e+04 1.792849611269665289e+01 2.695013800007339810e-01
5.941002574412976537e+04 1.760548041208213732e+01 2.622392598251319651e-01
5.941002577676023066e+04 1.738881545777862669e+01 2.540864260009507158e-01
5.941002580939069594e+04 1.776208152693325104e+01 2.684693685952153075e-01
5.941002584202116850e+04 1.813040734366035522e+01 2.696841351662906949e-01
5.941002587465164106e+04 1.756231082494084106e+01 2.525700933084240041e-01
5.941002590728210635e+04 1.767165754604294392e+01 2.615710322788382114e-01
5.941002593991257163e+04 1.802156132780551090e+01 2.574168242829335540e-01
5.941002597254304419e+04 1.797556263748660399e+01 2.644914902780033383e-01
5.941002600517351675e+04 1.806333664914025761e+01 2.670378232928471429e-01
5.941002603780398204e+04 1.808117607204358634e+01 2.698069576124585423e-01
5.941002607043444732e+04 1.735996088710225038e+01 2.472446009640797693e-01
5.941002610306491988e+04 1.829257635665577908e+01 2.735313195356847693e-01
5.941002613569539244e+04 1.787442909500986588e+01 2.631903655079354531e-01
5.941002616832585772e+04 1.833580808514290439e+01 2.831046706722650241e-01
5.941002620095632301e+04 1.776217027369348500e+01 2.557929807699443336e-01
5.941002623358679557e+04 1.811576897018970200e+01 2.722855912741502515e-01
5.941002626621726813e+04 1.783974600516362941e+01 2.650176652768098662e-01
5.941002629884773341e+04 1.787842773657001771e+01 2.608621337222363223e-01
5.941002633147819870e+04 1.814219005699452936e+01 2.743414742422762842e-01
5.941002636410867126e+04 1.772477166562086026e+01 2.621457774814044406e-01
5.941002639673913654e+04 1.776572716707971011e+01 2.701866535575337402e-01
5.941002642936960183e+04 1.802967758386219543e+01 2.692536444041838672e-01
5.941002646200007439e+04 1.843888060025783204e+01 2.768644487150525579e-01
5.941002649463054695e+04 1.844497209509189162e+01 2.795915221268345796e-01
5.941002652726101223e+04 1.825428596042845086e+01 2.748803315207628550e-01
5.941002655989147752e+04 1.795790706534776504e+01 2.676522676361156594e-01
5.941002659252195008e+04 1.784734835743917358e+01 2.544424450277873451e-01
5.941002662515242264e+04 1.749277916213500106e+01 2.541282146387052188e-01
5.941002665778288792e+04 1.800986818818932278e+01 2.617718600212732838e-01
5.941002669041335321e+04 1.801264839989271493e+01 2.695798789974482301e-01
5.941002672304382577e+04 1.831148510282368491e+01 2.795417707156816478e-01
5.941002675567429833e+04 1.821146217058656802e+01 2.737392238092709595e-01
5.941002678830476361e+04 1.780757643383173416e+01 2.617260960758058252e-01
5.941002682093522890e+04 1.741093278463648630e+01 2.483010339482162876e-01
5.941002685356570146e+04 1.741598355075029403e+01 2.501096498369757559e-01
5.941002688619616674e+04 1.806997216373938286e+01 2.689039975094204560e-01
5.941002691882663203e+04 1.782017889483361728e+01 2.547814661013993454e-01
5.941002695145710459e+04 1.807477925333408564e+01 2.678449044206262508e-01
5.941002698408757715e+04 1.780479933226681410e+01 2.619614566945518974e-01
5.941002701671804243e+04 1.793997187060478282e+01 2.593467128725237547e-01
5.941002704934851499e+04 1.813203947087385615e+01 2.698326122452178177e-01
5.941002708197898028e+04 1.826775739359741380e+01 2.793338930406510934e-01
5.941002711460945284e+04 1.796225781632510277e+01 2.686600236980405398e-01
5.941002714723991812e+04 1.767898618526060872e+01 2.679180757414610370e-01
5.941002717987038341e+04 1.766903550492202157e+01 2.517161956744798923e-01
5.941002721250085597e+04 1.812864662075144295e+01 2.745461044154034469e-01
5.941002724513132853e+04 1.785425928482672830e+01 2.639104417188029017e-01
5.941002727776179381e+04 1.802373994600762686e+01 2.689022674640367816e-01
5.941002731039225910e+04 1.831765040130691347e+01 2.772927296286242793e-01
5.941002734302273166e+04 1.761881588507039353e+01 2.534202586348671127e-01
5.941002737565320422e+04 1.820807497181510826e+01 2.661750137854608234e-01
5.941002740828366950e+04 1.799940059661546243e+01 2.756903478130112717e-01
5.941002744091413479e+04 1.826984508735941048e+01 2.744595284654536838e-01
5.941002747354460735e+04 1.844685660667064653e+01 2.807468428128425120e-01
5.941002750617507991e+04 1.835191499596768594e+01 2.626725836907578548e-01
5.941002753880554519e+04 1.802678458622867907e+01 2.605806589146635877e-01
5.941002757143601048e+04 1.789258304934474708e+01 2.546046163643743698e-01
5.941002760406648304e+04 1.833006983041185833e+01 2.719283888548332251e-01
5.941002763669695560e+04 1.848682565009271883e+01 2.736647937462006186e-01
5.941002766932742088e+04 1.779127218526594589e+01 2.558568228071222417e-01
5.941002770195788617e+04 1.855469565217391192e+01 2.752660268235421759e-01
5.941002773458835873e+04 1.781640167364016847e+01 2.630440483010177966e-01
5.941002776721883129e+04 1.775271140660710500e+01 2.584201142584691135e-01
5.941002779984929657e+04 1.759268096478191623e+01 2.585682430494046224e-01
5.941002783247976186e+04 1.829274688938614091e+01 2.752464430196012724e-01
5.941002786511023442e+04 1.800305587484930925e+01 2.583744505358006038e-01
5.941002789774070698e+04 1.791878257710205347e+01 2.645352211628235750e-01
5.941002793037117226e+04 1.854131377221440857e+01 2.683304087878071731e-01
5.941002796300163754e+04 1.801849662749460990e+01 2.647176193196752458e-01
5.941002799563211011e+04 1.839795026159248792e+01 2.767895070048710937e-01
5.941002802826258267e+04 1.810389793076284803e+01 2.634457864384070480e-01
5.941002806089304795e+04 1.761465117562644878e+01 2.468661504477480673e-01
5.941002809352351323e+04 1.793445533205664333e+01 2.586633004656513357e-01
5.941002812615398580e+04 1.797461950217327242e+01 2.579636818295873990e-01
5.941002815878445108e+04 1.848827683008923373e+01 2.677524119287233995e-01
5.941002819141491636e+04 1.854766277368073801e+01 2.763964196715669730e-01
5.941002822404538892e+04 1.833997750473397303e+01 2.681977853747236629e-01
5.941002825667586148e+04 1.847644724355103207e+01 2.730582279686744052e-01
5.941002828930632677e+04 1.797117945554963825e+01 2.643734528136553186e-01
5.941002832193679205e+04 1.807448062886019002e+01 2.632334496306471538e-01
5.941002835456726461e+04 1.782060872346046310e+01 2.615652729325448345e-01
5.941002838719773717e+04 1.823352109892281803e+01 2.632036105262445802e-01
5.941002841982820246e+04 1.855098282728791048e+01 2.781962836901092362e-01
5.941002845245866774e+04 1.849429706341324930e+01 2.782579623427733351e-01
5.941002848508914030e+04 1.838025975510437604e+01 2.808539973627017794e-01
5.941002851771961286e+04 1.805138715950585393e+01 2.638051597033696516e-01
5.941002855035007815e+04 1.832057103004597209e+01 2.765824472200805739e-01
5.941002858298054343e+04 1.765281227273350950e+01 2.639441706619440331e-01
5.941002861561101599e+04 1.813170395772430865e+01 2.661399107984512291e-01
5.941002864824148855e+04 1.838561380712954119e+01 2.739126846209872790e-01
5.941002868087195384e+04 1.807173290493818385e+01 2.696601358800775894e-01
5.941002871350241912e+04 1.826405850710867185e+01 2.786359862252003050e-01
5.941002874613289168e+04 1.785127099441064757e+01 2.672997786301419820e-01
5.941002877876336424e+04 1.811147240990990781e+01 2.682554553296825350e-01
5.941002881139382953e+04 1.849002497344777041e+01 2.798438197920126158e-01
5.941002884402429481e+04 1.841039020614122990e+01 2.765185756512418269e-01
5.941002887665476737e+04 1.795549317804125167e+01 2.616936999907686912e-01
5.941002890928523993e+04 1.817039555611523838e+01 2.810690453119442656e-01
5.941002894191570522e+04 1.796475206611570385e+01 2.761245940957800515e-01
5.941002897454617050e+04 1.769333810592397782e+01 2.567602913273260845e-01
5.941002900717664306e+04 1.870423862763010803e+01 2.827121130072186572e-01
5.941002903980711562e+04 1.835217168991279024e+01 2.836960535631096736e-01
5.941002907243758091e+04 1.836773007184399731e+01 2.735908771345076373e-01
5.941002910506804619e+04 1.794470295723195363e+01 2.670407295081667631e-01
5.941002913769851875e+04 1.786678976523344886e+01 2.642841396029256273e-01
5.941002917032898404e+04 1.799696069820290845e+01 2.650631396669292372e-01
5.941002920295944932e+04 1.790215989013275788e+01 2.636285418685236359e-01
5.941002923558992188e+04 1.834981543480127186e+01 2.771521451620952980e-01
5.941002926822039444e+04 1.781430253896086313e+01 2.758697349175830982e-01
5.941002930085085973e+04 1.812356937215469799e+01 2.724555262263227973e-01
5.941002933348132501e+04 1.795556143551464245e+01 2.659100882842573288e-01
5.941002936611179757e+04 1.820618701598055011e+01 2.654624548230331005e-01
5.941002939874227013e+04 1.818688211056266013e+01 2.698424908782124931e-01
5.941002943137273542e+04 1.838581975560081716e+01 2.786602998682863874e-01
5.941002946400320070e+04 1.791255261886688288e+01 2.575748514028555758e-01
5.941002949663367326e+04 1.818120119783941036e+01 2.684388483088689936e-01
5.941002952926414582e+04 1.828219273743016871e+01 2.646282319301734853e-01
5.941002956189461111e+04 1.843654495286916628e+01 2.686018862028047849e-01
5.941002959452507639e+04 1.841327028761123685e+01 2.798272959236113855e-01
5.941002962715554895e+04 1.879820634237336563e+01 2.859803629900727340e-01
5.941002965978601424e+04 1.827726052675725654e+01 2.713595982892011982e-01
5.941002969241647952e+04 1.833616353523040843e+01 2.804093451467971621e-01
5.941002972504695208e+04 1.834980378918941923e+01 2.666855300781936222e-01
5.941002975767742464e+04 1.822824863467711509e+01 2.690864646399913074e-01
5.941002979030788993e+04 1.832166734410697018e+01 2.633323051042721907e-01
5.941002982293835521e+04 1.847027627377481451e+01 2.738201485007931146e-01
5.941002985556882777e+04 1.882461463942787105e+01 2.790717696546044513e-01
5.941002988819930033e+04 1.831962205073498140e+01 2.618245051385287292e-01
5.941002992082976562e+04 1.818647931173470056e+01 2.669964353461474205e-01
5.941002995346023090e+04 1.852079714136406352e+01 2.681822496662797373e-01
5.941002998609070346e+04 1.848004829888486356e+01 2.745204093776331122e-01
5.941003001872117602e+04 1.837318723815662480e+01 2.715924462421987484e-01
5.941003005135164130e+04 1.822438921651221477e+01 2.677083456522122429e-01
5.941003008398210659e+04 1.867603939983964878e+01 2.760967686831957701e-01
5.941003011661257915e+04 1.817505965262749257e+01 2.623663824240222153e-01
5.941003014924305171e+04 1.839780722823476111e+01 2.680398270926828141e-01
5.941003018187351699e+04 1.825869100523147637e+01 2.643342947254391784e-01
5.941003021450398228e+04 1.836234518804681315e+01 2.707195968308869216e-01
5.941003024713445484e+04 1.808026057543742127e+01 2.623765466822208237e-01
5.941003027976492740e+04 1.806848727282793732e+01 2.585619312762937883e-01
5.941003031239539268e+04 1.836210044379529194e+01 2.659319161043352531e-01
5.941003034502585797e+04 1.799816194253651958e+01 2.596223076091571658e-01
5.941003037765633053e+04 1.840833038681847356e+01 2.676894600632441223e-01
5.941003041028680309e+04 1.894059405940593876e+01 2.913581486963547906e-01
5.941003044291726837e+04 1.874146921468068427e+01 2.851814157394533811e-01
5.941003047554773366e+04 1.867245661109842558e+01 2.731495247327647702e-01
5.941003050817820622e+04 1.883402679477830688e+01 2.886878592901812590e-01
5.941003054080867878e+04 1.824598090844669329e+01 2.730174716176865246e-01
5.941003057343914406e+04 1.870483405793982357e+01 2.893059872122951126e-01
5.941003060606960935e+04 1.858913347209945499e+01 2.778953468593001186e-01
5.941003063870008191e+04 1.856084618448756629e+01 2.742960561129840213e-01
5.941003067133055447e+04 1.819513524086285727e+01 2.634798098955315471e-01
5.941003070396101975e+04 1.828624530081804522e+01 2.652649446374479303e-01
5.941003073659148504e+04 1.822612268940562785e+01 2.649268560737115807e-01
5.941003076922195760e+04 1.793338876186517084e+01 2.635403215098806040e-01
5.941003080185242288e+04 1.797274344091654896e+01 2.659881238882910170e-01
5.941003083448288817e+04 1.867326973759596598e+01 2.893923684056507462e-01
5.941003086711336073e+04 1.819673975723990722e+01 2.791332993546704611e-01
5.941003089974383329e+04 1.826834458364453795e+01 2.754005685476019205e-01
5.941003093237429857e+04 1.819911578244911610e+01 2.882096493876323828e-01
5.941003096500477113e+04 1.809132771603728784e+01 2.702086574420369813e-01
5.941003099763523642e+04 1.799495260199658730e+01 2.657812543838712349e-01
5.941003103026570898e+04 1.790369850573763699e+01 2.610506846236214651e-01
5.941003106289617426e+04 1.845273064309140310e+01 2.704938061051271325e-01
5.941003109552663955e+04 1.829266777718173742e+01 2.716536735853374296e-01
5.941003112815711211e+04 1.834036742450904356e+01 2.795073215219603391e-01
5.941003116078758467e+04 1.847568625769851636e+01 2.872691816931380315e-01
5.941003119341804995e+04 1.812692079961654557e+01 2.708869544991047706e-01
5.941003122604851524e+04 1.841069418119112555e+01 2.772431945379564278e-01
5.941003125867898780e+04 1.821458590160260016e+01 2.742797722707347452e-01
5.941003129130946036e+04 1.875976230899830455e+01 2.914679562989730410e-01
5.941003132393992564e+04 1.842009619763205919e+01 2.731134813809130701e-01
5.941003135657039093e+04 1.814625585023400944e+01 2.602848236637687052e-01
5.941003138920086349e+04 1.790489980785067203e+01 2.640501264308351970e-01
5.941003142183133605e+04 1.770020040630318903e+01 2.520359554913663702e-01
5.941003145446180133e+04 1.795330696092720046e+01 2.637907434278273233e-01
5.941003148709226662e+04 1.831031087354058329e+01 2.765808521227720584e-01
5.941003151972273918e+04 1.860292041581701739e+01 2.828581132597709491e-01
5.941003155235321174e+04 1.835487751376289367e+01 2.709285364748456604e-01
5.941003158498367702e+04 1.885734196695606713e+01 2.823424175398804303e-01
5.941003161761414231e+04 1.876845293905517664e+01 2.856389549153658391e-01
5.941003165024461487e+04 1.856686960498485206e+01 2.863419906151999927e-01
5.941003168287508743e+04 1.826159812052421572e+01 2.785213934023401117e-01
5.941003171550555271e+04 1.841654974946313672e+01 2.726051279642048852e-01
5.941003174813601800e+04 1.793953054778700462e+01 2.605140924508056455e-01
5.941003178076649056e+04 1.808869884105033421e+01 2.677027426251354369e-01
5.941003181339696312e+04 1.843727910158476746e+01 2.797040958350690554e-01
5.941003184602742840e+04 1.815306578726734443e+01 2.704187559590269796e-01
5.941003187865789369e+04 1.841559508298872672e+01 2.758569922086548942e-01
5.941003191128836625e+04 1.770885448234062309e+01 2.578411367468519955e-01
5.941003194391883881e+04 1.773309490603294947e+01 2.549422013558616529e-01
5.941003197654930409e+04 1.863059383793924439e+01 2.898207497260814058e-01
5.941003200917976937e+04 1.807897994204855507e+01 2.701072603406247663e-01
5.941003204181024194e+04 1.817612885075256912e+01 2.823748182270263141e-01
5.941003207444070722e+04 1.854333586549900659e+01 2.909934041671691785e-01
5.941003210707117250e+04 1.837002077180686754e+01 2.812548375665452904e-01
5.941003213970164506e+04 1.831624607906858415e+01 2.870700069129708543e-01
5.941003217233211763e+04 1.817692948362021355e+01 2.956633801398141359e-01
5.941003220496258291e+04 1.859622920097677223e+01 2.925061398987457983e-01
5.941003223759304819e+04 1.807809778595215278e+01 2.812687564242941085e-01
5.941003227022352075e+04 1.825205716147124235e+01 2.768046145584778239e-01
5.941003230285399331e+04 1.848633895398685212e+01 2.934532975000256338e-01
5.941003233548445860e+04 1.784897715232687787e+01 2.701474841946410188e-01
5.941003236811492388e+04 1.845030868103896893e+01 2.826487330099016759e-01
5.941003240074539644e+04 1.835695940289188854e+01 2.904338091472664085e-01
5.941003243337586900e+04 1.810251025658855539e+01 2.699351658400145348e-01
5.941003246600633429e+04 1.833221565959118493e+01 2.751320247618013193e-01
5.941003249863679957e+04 1.815026531262555665e+01 2.748215716249399754e-01
5.941003253126727213e+04 1.807727462147520470e+01 2.635444236647330185e-01
5.941003256389774469e+04 1.833346462785038256e+01 2.751094756606594083e-01
5.941003259652820998e+04 1.850468060890596078e+01 2.752872513300978485e-01
5.941003262915867526e+04 1.823413120071584359e+01 2.747689366661490440e-01
5.941003266178914782e+04 1.849513246202755212e+01 2.784601690057957324e-01
5.941003269441962038e+04 1.855136501950027750e+01 2.888493657631387990e-01
5.941003272705008567e+04 1.826920634920634967e+01 2.714158084315442254e-01
5.941003275968055095e+04 1.796397236999693448e+01 2.768860911998121677e-01
5.941003279231102351e+04 1.822883337088778788e+01 2.824768482732933905e-01
5.941003282494149607e+04 1.856792613186211582e+01 2.899188948078270101e-01
5.941003285757196136e+04 1.831495329740102207e+01 2.968436354450466608e-01
5.941003289020242664e+04 1.767103255865092493e+01 2.603047068249497720e-01
5.941003292283289920e+04 1.854071938297412103e+01 2.844468864622492488e-01
5.941003295546336449e+04 1.802384061328503506e+01 2.777997858788143759e-01
5.941003298809382977e+04 1.826316838165179490e+01 3.001083797361686067e-01
5.941003302072430233e+04 1.807025721901997173e+01 2.903173338505241619e-01
5.941003305335477489e+04 1.809468990563259894e+01 2.925764636995661361e-01
5.941003308598524018e+04 1.814461386418184574e+01 2.869973151118222487e-01
5.941003311861570546e+04 1.822510993905629206e+01 2.904399511171495418e-01
5.941003315124617802e+04 1.808319982010849714e+01 2.774730896859994300e-01
5.941003318387665058e+04 1.784101963486048703e+01 2.772609111629317225e-01
5.941003321650711587e+04 1.830553671358318013e+01 2.797771229684028471e-01
5.941003324913758115e+04 1.855298121698019287e+01 2.856571024982969553e-01
5.941003328176805371e+04 1.866519899853232900e+01 2.752333099102646785e-01
5.941003331439852627e+04 1.847031613598955602e+01 2.875155050263035195e-01
5.941003334702899156e+04 1.864826835174597619e+01 3.012396480335210458e-01
5.941003337965945684e+04 1.856221863343385081e+01 2.904622625958631077e-01
5.941003341228992940e+04 1.843705851419150576e+01 3.012204475724666319e-01
5.941003344492039469e+04 1.841693378708502138e+01 2.963969322308551146e-01
5.941003347755086725e+04 1.829668857360448797e+01 2.790963362469694453e-01
5.941003351018133253e+04 1.828415131920384695e+01 2.951273122461166021e-01
5.941003354281180509e+04 1.766289951838879091e+01 2.693051404226375900e-01
5.941003357544227038e+04 1.859920294823448828e+01 2.932488259880434711e-01
5.941003360807273566e+04 1.800054082538273903e+01 2.637399497811443450e-01
5.941003364070320822e+04 1.821128813036837713e+01 2.757900939105177862e-01
5.941003367333368078e+04 1.832757554462403249e+01 2.872605518239301214e-01
5.941003370596414607e+04 1.856435109628893798e+01 2.898022125253394976e-01
5.941003373859461135e+04 1.885357768416785973e+01 2.925109578177821912e-01
5.941003377122508391e+04 1.830026662924501935e+01 2.785178409497894858e-01
5.941003380385555647e+04 1.860250068109146682e+01 2.912127687206640947e-01
5.941003383648602176e+04 1.855664285714285811e+01 2.787523230123524209e-01
5.941003386911648704e+04 1.858498741562750212e+01 2.894114949268123405e-01
5.941003390174695960e+04 1.840155433093118731e+01 2.868437553981293964e-01
5.941003393437743216e+04 1.858504565389316099e+01 2.828285384067071306e-01
5.941003396700789745e+04 1.831829503792225111e+01 2.810421789067809595e-01
5.941003399963836273e+04 1.815697972888598954e+01 2.720782157514589072e-01
5.941003403226883529e+04 1.802553344190797091e+01 2.697239764473194357e-01
5.941003406489930785e+04 1.821560990591060047e+01 2.693324871429928491e-01
5.941003409752977313e+04 1.838781010979086261e+01 2.778205247923527521e-01
5.941003413016023842e+04 1.857047958981331703e+01 2.875323224308903303e-01
5.941003416279071098e+04 1.793046777977093953e+01 2.673091268049188618e-01
5.941003419542118354e+04 1.838202278722568295e+01 2.738812402563771675e-01
5.941003422805164882e+04 1.830887262812308691e+01 2.732824511794427202e-01
5.941003426068211411e+04 1.837679830747531895e+01 2.762311712759490390e-01
5.941003429331258667e+04 1.846642330541836685e+01 2.764427998121837260e-01
5.941003432594305923e+04 1.867766417050691174e+01 2.854133336363336992e-01
5.941003435857352451e+04 1.817452116935483986e+01 2.700256464526650246e-01
5.941003439120398980e+04 1.808581586878324643e+01 2.712979965940898741e-01
5.941003442383446236e+04 1.840473052548931676e+01 2.765610207033256662e-01
5.941003445646493492e+04 1.850853625598817231e+01 2.806172260252698947e-01
5.941003448909540020e+04 1.856611635332693666e+01 2.745701154367163332e-01
5.941003452172586549e+04 1.830434478513876329e+01 2.842857681193501906e-01
5.941003455435633805e+04 1.805063997099913564e+01 2.705657551382581461e-01
5.941003458698680333e+04 1.814248805422824873e+01 2.883564409550490870e-01
5.941003461961726862e+04 1.829644307936193215e+01 2.780187952045709010e-01
5.941003465224774118e+04 1.822220497113579540e+01 2.835398202294013292e-01
5.941003468487821374e+04 1.821038862930528168e+01 2.778693723946900063e-01
5.941003471750867902e+04 1.816576987044205893e+01 2.731420430872264493e-01
5.941003475013914431e+04 1.878418818894216002e+01 3.026151241483491239e-01
5.941003478276961687e+04 1.831322877261585802e+01 2.780464601418694559e-01
5.941003481540008943e+04 1.819940547134624254e+01 2.806043324450880339e-01
5.941003484803055471e+04 1.793389721687184135e+01 2.701591807575873250e-01
5.941003488066102000e+04 1.799633394434260936e+01 2.701692533063301815e-01
5.941003491329149256e+04 1.784755016073605915e+01 2.740096180820291161e-01
5.941003494592196512e+04 1.786404804369635357e+01 2.732996503115675546e-01
5.941003497855243040e+04 1.757285692673735511e+01 2.642963799483323273e-01
5.941003501118289569e+04 1.841088115576448914e+01 2.785431053725456740e-01
5.941003504381336825e+04 1.822987152945180256e+01 2.854295220461318672e-01
5.941003507644384081e+04 1.790993278985253312e+01 2.733924445939876491e-01
5.941003510907430609e+04 1.792376656565515702e+01 2.745688523355571675e-01
5.941003514170477138e+04 1.766830335038785194e+01 2.590388356114423085e-01
5.941003517433524394e+04 1.766734065087618077e+01 2.724395120412870241e-01
5.941003520696571650e+04 1.817198839923604581e+01 2.760563859322660019e-01
5.941003523959618178e+04 1.852543419861803287e+01 2.832438315629602910e-01
5.941003527222664707e+04 1.790836240350803621e+01 2.613563000604856579e-01
5.941003530485711963e+04 1.798128076054797830e+01 2.646052357000149846e-01
5.941003533748759219e+04 1.802223312539426558e+01 2.705929150543142092e-01
5.941003537011805747e+04 1.803572772767191168e+01 2.673275086821320090e-01
5.941003540274852276e+04 1.836760818343773494e+01 2.790763268571900269e-01
5.941003543537899532e+04 1.784240432287894862e+01 2.669812826078722945e-01
5.941003546800946788e+04 1.812465045335141056e+01 2.753989342687571118e-01
5.941003550063993316e+04 1.806076692833342889e+01 2.695812861449138897e-01
5.941003553327039845e+04 1.808804251300339772e+01 2.738083090434078049e-01
5.941003556590087101e+04 1.852514483017668567e+01 2.787480773889209895e-01
5.941003559853134357e+04 1.801766629390031582e+01 2.691446610329080169e-01
5.941003563116180885e+04 1.813412856758783676e+01 2.697113906917780746e-01
5.941003566379227414e+04 1.791563945071471764e+01 2.660007450992741274e-01
5.941003569642274670e+04 1.854386218667283970e+01 2.761793296698926148e-01
5.941003572905321198e+04 1.823306475678901606e+01 2.761330492274717274e-01
5.941003576168367726e+04 1.822937211066424368e+01 2.746964022482938916e-01
5.941003579431414983e+04 1.811644137421289713e+01 2.754849999482757994e-01
5.941003582694462239e+04 1.786794967106647292e+01 2.695052344293996094e-01
5.941003585957508767e+04 1.776939247424847679e+01 2.626748320713199192e-01
5.941003589220555295e+04 1.777898712926692681e+01 2.659967480399611506e-01
5.941003592483602552e+04 1.781519844839217370e+01 2.620802778532725918e-01
5.941003595746649808e+04 1.756499188728175298e+01 2.593946926246100126e-01
5.941003599009696336e+04 1.732665198237885562e+01 2.583421691795509401e-01
5.941003602272742864e+04 1.760110514155276462e+01 2.811434114174081733e-01
5.941003605535790120e+04 1.790694220305336870e+01 2.756172213556554729e-01
5.941003608798837377e+04 1.793003174603174799e+01 2.744719229112203007e-01
5.941003612061883905e+04 1.790441690317612000e+01 2.717105533082191382e-01
5.941003615324930433e+04 1.811982598957660073e+01 2.769935978359543971e-01
5.941003618587977689e+04 1.820165365181442496e+01 2.869278959444721555e-01
5.941003621851024945e+04 1.787869897242966744e+01 2.639171015926076724e-01
5.941003625114071474e+04 1.809334570898186456e+01 2.753800749817000848e-01
5.941003628377118002e+04 1.790436689818069382e+01 2.800739739958461594e-01
5.941003631640165258e+04 1.828240042515907504e+01 2.725649709911904806e-01
5.941003634903211787e+04 1.763078568650330524e+01 2.706709970611947957e-01
5.941003638166258315e+04 1.830665168345074889e+01 2.778932593023332731e-01
5.941003641429305571e+04 1.734193874622459575e+01 2.562610834981300933e-01
5.941003644692352827e+04 1.782379808693479362e+01 2.729326609704620932e-01
5.941003647955399356e+04 1.803693418103387813e+01 2.838504716069615852e-01
5.941003651218445884e+04 1.798471687115256046e+01 2.773229986932841395e-01
5.941003654481493140e+04 1.786039324271410322e+01 2.712965521246131217e-01
5.941003657744540396e+04 1.791466715798126685e+01 2.734521278267589839e-01
5.941003661007586925e+04 1.803253424657534509e+01 2.778051842035646479e-01
5.941003664270634181e+04 1.762158779602564351e+01 2.609097932799401831e-01
5.941003667533680709e+04 1.751618897070039083e+01 2.603485116452425308e-01
5.941003670796727965e+04 1.811716543924623579e+01 2.892147790720103750e-01
5.941003674059775221e+04 1.793171162697903753e+01 2.731862839870805582e-01
5.941003677322821750e+04 1.767299471963791646e+01 2.659631200823092678e-01
5.941003680585868278e+04 1.804253608099375228e+01 2.756075152703709730e-01
5.941003683848915534e+04 1.816271249766486306e+01 2.855938092881872281e-01
5.941003687111962063e+04 1.763887654800910809e+01 2.708666357971264982e-01
5.941003690375008591e+04 1.803684210526315823e+01 2.792853577791714059e-01
5.941003693638055847e+04 1.739571671605751035e+01 2.577630345409609447e-01
5.941003696901103103e+04 1.799933512519451284e+01 2.737279140162808821e-01
5.941003700164149632e+04 1.794580918727915275e+01 2.704368976953215320e-01
5.941003703427196160e+04 1.766599111061415073e+01 2.723936273746998538e-01
5.941003706690243416e+04 1.782010693091479325e+01 2.878911271887530932e-01
5.941003709953290672e+04 1.818122605363984690e+01 2.874613366542542181e-01
5.941003713216337201e+04 1.825262084613838098e+01 2.751690437873446915e-01
5.941003716479383729e+04 1.838024524531719450e+01 2.851809442647051940e-01
5.941003719742430985e+04 1.826014234875444942e+01 2.708840527375410145e-01
5.941003723005477514e+04 1.806460316794586873e+01 2.839334312109172420e-01
5.941003726268524042e+04 1.800600240096038362e+01 2.766652759463351652e-01
5.941003729531571298e+04 1.826695947182454205e+01 2.801850896634071608e-01
5.941003732794618554e+04 1.843991726404669507e+01 2.801725794213293930e-01
5.941003736057665083e+04 1.860365836217499691e+01 2.792210998371409958e-01
5.941003739320711611e+04 1.882311344435360212e+01 2.987365082087461987e-01
5.941003742583758867e+04 1.863928958321454843e+01 2.882591425165245691e-01
5.941003745846806123e+04 1.843358700879848300e+01 2.897200837384912298e-01
5.941003749109852652e+04 1.766711549970077755e+01 2.566576812678235675e-01
5.941003752372899180e+04 1.826204608449758027e+01 2.755554560187971624e-01
5.941003755635946436e+04 1.803269262818732344e+01 2.710036635426640861e-01
5.941003758898993692e+04 1.851236703648633153e+01 2.840515857948406886e-01
5.941003762162040221e+04 1.813527684563758413e+01 2.696042936387678113e-01
5.941003765425086749e+04 1.844258762415800845e+01 2.848415245461629053e-01
5.941003768688134005e+04 1.818610911448423550e+01 2.785029737468558420e-01
5.941003771951181261e+04 1.796786587978383665e+01 2.959765697345609348e-01
5.941003775214227790e+04 1.843716110716820467e+01 2.897499866200889951e-01
5.941003778477274318e+04 1.842523650330748808e+01 2.914327714847598227e-01
5.941003781740321574e+04 1.813019211891740312e+01 2.760592083509395001e-01
5.941003785003368830e+04 1.752574861591928368e+01 2.562028690557691113e-01
5.941003788266415359e+04 1.867939455500078694e+01 2.880910204383509421e-01
5.941003791529461887e+04 1.819088486888234257e+01 2.686583823010098571e-01
5.941003794792509143e+04 1.864499377709111272e+01 2.920391765677758378e-01
5.941003798055556399e+04 1.875376696033336543e+01 2.959923980628738072e-01
5.941003801318602927e+04 1.852230462226499341e+01 2.746754566456224289e-01
5.941003804581649456e+04 1.871376982257811150e+01 2.905899140800060065e-01
5.941003807844696712e+04 1.905357477005455280e+01 3.112442789036679036e-01
5.941003811107743968e+04 1.832983289577863673e+01 2.724500955070973118e-01
5.941003814370790496e+04 1.856649188020296037e+01 2.829753210554538656e-01
5.941003817633837025e+04 1.864428020107944661e+01 2.917714640168024287e-01
5.941003820896884281e+04 1.917396595457677577e+01 3.120017394118009268e-01
5.941003824159930809e+04 1.833228179374734523e+01 2.807490696256005891e-01
5.941003827422977338e+04 1.931823641945099368e+01 3.074018910992455389e-01
5.941003830686024594e+04 1.856065802393590403e+01 2.879185402863231880e-01
5.941003833949071850e+04 1.925054433960866618e+01 3.062577793539104087e-01
5.941003837212118378e+04 1.884324394351599707e+01 2.976884376500867346e-01
5.941003840475164907e+04 1.888666899319490611e+01 2.959395042470595594e-01
5.941003843738212163e+04 1.835767922924341278e+01 2.820475786167863097e-01
5.941003847001259419e+04 1.826857359295213712e+01 2.850639707975387571e-01


==> figures/ground-folded/20210714_tic3788_r.dat <==
5.940996571782673709e+04 -2.073050345508390957e-01 -1.073870594697952763e+00
5.940996573669694772e+04 3.713060450800443224e+00 3.888134103795958668e-02
5.940996576932741300e+04 3.656732411960295526e+00 3.862150528901253654e-02
5.940996580195787828e+04 3.649783155093391240e+00 3.802985228170716048e-02
5.940996583458834357e+04 3.725786814198928987e+00 3.861738344583291738e-02
5.940996586721881613e+04 3.645737439019044235e+00 3.580178124961821973e-02
5.940996589984928869e+04 3.721850890044454907e+00 3.788140596906448138e-02
5.940996593247975397e+04 3.687317406316002799e+00 3.761792561348142189e-02
5.940996596511021926e+04 3.635132500110075604e+00 3.587446642975346267e-02
5.940996599774069182e+04 3.702651157521054337e+00 3.731968411644823180e-02
5.940996603037116438e+04 3.652208705793316579e+00 3.813711769385426387e-02
5.940996606300163694e+04 3.741946366396567747e+00 3.924815279865306178e-02
5.940996609563210222e+04 3.693169428522242725e+00 3.687130662009557164e-02
5.940996612826256751e+04 3.584512542356204534e+00 3.713546956173754271e-02
5.940996616089304007e+04 3.728338001281068959e+00 4.100622979039732219e-02
5.940996619352351263e+04 3.720279720279720426e+00 3.858429291607848310e-02
5.940996622615397791e+04 3.698423168348869083e+00 3.872482313417580785e-02
5.940996625878444320e+04 3.672094228443835817e+00 3.707479873399362885e-02
5.940996629141491576e+04 3.613675213675213715e+00 3.542988744213276114e-02
5.940996632404538832e+04 3.612020533472543704e+00 3.638024180468309859e-02
5.940996635667586088e+04 3.682800903517263524e+00 3.726869828937786483e-02
5.940996638930632616e+04 3.702221691352126420e+00 3.916086485443608101e-02
5.940996642193679145e+04 3.726286470124386074e+00 3.729084179022670170e-02
5.940996645456726401e+04 3.696341057836511901e+00 3.742743727322410396e-02
5.940996648719773657e+04 3.709558547511198956e+00 3.728123805804815089e-02
5.940996651982820913e+04 3.577232489891350564e+00 3.620709000014653983e-02
5.940996655245867441e+04 3.666668745673068219e+00 3.783877381362887177e-02
5.940996658508913970e+04 3.641395640019586821e+00 3.758107107141257786e-02
5.940996661771961226e+04 3.671219121542536712e+00 4.050456798953173954e-02
5.940996665035008482e+04 3.678737107042392651e+00 3.983563463026697921e-02
5.940996668298055010e+04 3.662444546049948624e+00 3.747933193977903005e-02
5.940996671561101539e+04 3.638603783187717600e+00 3.894463075152339304e-02
5.940996674824148795e+04 3.700509728352085581e+00 3.953084961706450351e-02
5.940996678087196051e+04 3.732757489202922496e+00 4.116528350899581468e-02
5.940996681350243307e+04 3.702630587262803807e+00 3.923902645058412186e-02
5.940996684613289835e+04 3.681778427477291782e+00 3.668200411114314052e-02
5.940996687876336364e+04 3.704107260881881025e+00 3.961993280438734499e-02
5.940996691139383620e+04 3.720752849854133348e+00 3.726885050698645202e-02
5.940996694402430876e+04 3.664298681324222873e+00 3.637667887508960751e-02
5.940996697665477404e+04 3.756615664983484759e+00 3.798370408719662500e-02
5.940996700928523933e+04 3.728158813044460285e+00 3.659592575498218231e-02
5.940996704191571189e+04 3.705300786181209283e+00 3.663171463520519672e-02
5.940996707454618445e+04 3.772136573805751958e+00 3.776095156254950791e-02
5.940996710717665701e+04 3.743402390841859884e+00 3.791600222630771289e-02
5.940996713980712229e+04 3.666122489672060336e+00 3.671357990971074736e-02
5.940996717243758758e+04 3.678708924505444955e+00 3.866341528676885131e-02
5.940996720506806014e+04 3.781302435551939567e+00 4.102870819949110820e-02
5.940996723769853270e+04 3.713669904842356040e+00 3.748324691437505962e-02
5.940996727032899798e+04 3.774005825774910949e+00 3.889404046556445976e-02
5.940996730295946327e+04 3.738409751619319543e+00 3.647456792314822394e-02
5.940996733558993583e+04 3.649715900073009056e+00 3.491261520484505165e-02
5.940996736822040839e+04 3.660849204470574492e+00 3.569625061670447103e-02
5.940996740085087367e+04 3.704791245877329331e+00 3.626626909880364263e-02
5.940996743348134623e+04 3.767442007979651120e+00 3.819984653279254183e-02
5.940996746611181152e+04 3.734909864290054671e+00 3.661483907955894596e-02
5.940996749874228408e+04 3.677092717836795366e+00 3.588482095652315712e-02
5.940996753137275664e+04 3.630527932735063690e+00 3.550033661957711223e-02
5.940996756400322920e+04 3.728080922506725958e+00 3.724240527655165583e-02
5.940996759663369448e+04 3.721708171622309713e+00 3.651383887451054022e-02
5.940996762926415977e+04 3.775820193285859716e+00 3.734210315836364313e-02
5.940996766189463233e+04 3.755679094582059729e+00 3.734334964290920988e-02
5.940996769452510489e+04 3.723168095596628646e+00 3.854515145873933790e-02
5.940996772715557745e+04 3.816856943808095259e+00 3.810634853813721357e-02
5.940996775978604273e+04 3.755079474775397497e+00 3.759570528956727997e-02
5.940996779241650802e+04 3.806064960830196409e+00 3.901121464967100688e-02
5.940996782504698058e+04 3.782458118556701443e+00 3.911428241530146011e-02
5.940996785767745314e+04 3.715904207280993798e+00 3.750346400362892380e-02
5.940996789030791842e+04 3.702736894072633955e+00 3.847472432317276814e-02
5.940996792293839098e+04 3.809920510734180255e+00 3.856448139515065987e-02
5.940996795556885627e+04 3.790589859932925965e+00 3.702728453614169413e-02
5.940996798819932883e+04 3.796726887115755567e+00 3.685117628249099525e-02
5.940996802082980139e+04 3.761176130798403072e+00 3.692527692172428017e-02
5.940996805346026667e+04 3.687335900312282089e+00 3.854735532082431693e-02
5.940996808609073196e+04 3.786349139120446239e+00 3.729019088944601074e-02
5.940996811872120452e+04 3.784982086621702546e+00 3.689714984081350624e-02
5.940996815135167708e+04 3.730944637701215871e+00 3.607653434430078965e-02
5.940996818398214236e+04 3.791154289939885125e+00 3.745454263622192970e-02
5.940996821661261492e+04 3.838413942586385019e+00 4.070392274019125900e-02
5.940996824924308021e+04 3.832063271053242293e+00 4.264354413811635020e-02
5.940996828187355277e+04 3.731722991552811841e+00 3.732120917637233443e-02
5.940996831450402533e+04 3.752344705722441276e+00 3.780223928569012570e-02
5.940996834713449061e+04 3.824381985701339026e+00 3.828189879067083606e-02
5.940996837976495590e+04 3.776160882448574174e+00 3.958706416277150975e-02
5.940996841239542846e+04 3.848815856729076668e+00 3.915152529002633580e-02
5.940996844502590102e+04 3.718053294918087115e+00 3.650004616750292252e-02
5.940996847765636630e+04 3.800865109384583551e+00 3.759613593198970344e-02
5.940996851028683159e+04 3.774974914838272522e+00 3.747626695454206458e-02
5.940996854291730415e+04 3.798713323024645483e+00 3.795151624221100584e-02
5.940996857554777671e+04 3.801417067997344024e+00 3.808167804242162252e-02
5.940996860817824927e+04 3.776412061064837289e+00 3.831070780849392399e-02
5.940996864080871455e+04 3.789455291733116127e+00 3.732744944855811986e-02
5.940996867343917984e+04 3.783801083822213140e+00 3.821966747079726806e-02
5.940996870606965240e+04 3.755428049406199786e+00 3.842601143134833502e-02
5.940996873870012496e+04 3.778626147035233807e+00 3.877001425289479386e-02
5.940996877133059024e+04 3.812059912252296900e+00 3.802341127619794647e-02
5.940996880396106280e+04 3.705411580555170392e+00 3.624343608361446645e-02
5.940996883659152809e+04 3.742046904007173325e+00 3.657894587883930848e-02
5.940996886922200065e+04 3.749482042056944575e+00 3.715550441839859941e-02
5.940996890185247321e+04 3.732470403332460052e+00 3.630235080291493305e-02
5.940996893448293849e+04 3.746748742305408886e+00 3.777832195895412110e-02
5.940996896711340378e+04 3.765945568736915661e+00 3.703983646229533355e-02
5.940996899974387634e+04 3.656142560292172661e+00 3.588782686306053737e-02
5.940996903237434890e+04 3.704790142812889098e+00 3.623141509648617614e-02
5.940996906500482146e+04 3.670800805842357128e+00 3.542415845503178035e-02
5.940996909763528674e+04 3.730421762862630164e+00 3.674923676819560198e-02
5.940996913026575203e+04 3.743104408441778830e+00 3.688849176397681479e-02
5.940996916289622459e+04 3.702271848355196404e+00 3.764263037531102168e-02
5.940996919552669715e+04 3.620160385225498878e+00 3.511123458761866711e-02
5.940996922815716971e+04 3.747699714579435515e+00 3.674964544674335504e-02
5.940996926078763499e+04 3.687381590925866703e+00 3.683351286791619605e-02
5.940996929341810028e+04 3.674288265053070379e+00 3.607395145439870610e-02
5.940996932604857284e+04 3.688491805511698640e+00 3.672136511250344293e-02
5.940996935867904540e+04 3.663153816819307185e+00 3.744416890576326984e-02
5.940996939130951068e+04 3.723695316456487880e+00 3.764500436242828457e-02
5.940996942393997597e+04 3.636202676979786386e+00 3.700454262405925010e-02
5.940996945657044853e+04 3.713251431598597829e+00 3.647145958473602123e-02
5.940996948920092109e+04 3.680384851023393633e+00 3.636276327120849250e-02
5.940996952183138637e+04 3.702741828801058510e+00 3.813770630998462863e-02
5.940996955446185893e+04 3.656313620643135476e+00 3.675412449951990373e-02
5.940996958709232422e+04 3.678465401647658783e+00 3.742565792921308254e-02
5.940996961972279678e+04 3.690367928460459801e+00 3.650814609429371693e-02
5.940996965235326934e+04 3.625869923009116924e+00 3.640159281702644301e-02
5.940996968498373462e+04 3.624432654749881078e+00 3.672834054839969886e-02
5.940996971761419991e+04 3.641010891483403178e+00 3.555159118624382636e-02
5.940996975024467247e+04 3.736733432324094384e+00 3.799952367341494913e-02
5.940996978287514503e+04 3.645293176566189786e+00 3.557688097306961617e-02
5.940996981550561031e+04 3.605415813140913084e+00 3.559866530712066379e-02
5.940996984813608287e+04 3.647925605354234602e+00 3.686378033915133773e-02
5.940996988076654816e+04 3.688127543243004958e+00 3.742563616212321587e-02
5.940996991339702072e+04 3.747950292998869060e+00 3.783506433804229713e-02
5.940996994602749328e+04 3.637030562232697495e+00 3.651739475969244253e-02
5.940996997865795856e+04 3.659272470553263990e+00 3.577574663159210216e-02
5.940997001128843112e+04 3.651628266584196592e+00 3.677390335508094743e-02
5.940997004391889641e+04 3.701409086350416100e+00 3.650153919352414761e-02
5.940997007654936897e+04 3.655275139115283345e+00 3.585732271085102785e-02
5.940997010917984153e+04 3.681310540952835275e+00 3.698133688690334597e-02
5.940997014181030681e+04 3.728090457036075112e+00 3.757202449564013558e-02
5.940997017444077210e+04 3.669909598023917585e+00 3.599301267524768200e-02
5.940997020707124466e+04 3.690952772333565335e+00 3.636081096101337340e-02
5.940997023970171722e+04 3.604563088292254580e+00 3.630940980557711972e-02
5.940997027233218978e+04 3.674597404602744977e+00 3.546526110278156591e-02
5.940997030496265506e+04 3.712023983859918275e+00 3.729878178909104558e-02
5.940997033759312035e+04 3.740955817406175665e+00 3.954390180813518313e-02
5.940997037022359291e+04 3.665750910033154675e+00 3.860303426528365056e-02
5.940997040285406547e+04 3.710433052212640970e+00 3.793004754841455828e-02
5.940997043548453803e+04 3.667644015177647709e+00 3.757506280532811604e-02
5.940997046811500331e+04 3.706120049504950664e+00 3.827227075666694844e-02
5.940997050074546860e+04 3.669904956502894944e+00 3.719537531353236948e-02
5.940997053337594116e+04 3.754705581922593183e+00 4.265787774627247120e-02
5.940997056600641372e+04 3.695571806943436233e+00 3.974467422221645424e-02
5.940997059863687900e+04 3.680764416765882174e+00 3.930324879356612150e-02
5.940997063126734429e+04 3.738228808714607609e+00 3.997018972672934656e-02
5.940997066389781685e+04 3.734944753170378107e+00 3.828734417448342170e-02
5.940997069652828941e+04 3.809309851346647235e+00 3.882392138756641381e-02
5.940997072915876197e+04 3.653231145923122369e+00 3.544766975072435183e-02
5.940997076178922725e+04 3.679031615932458532e+00 3.589097730569901223e-02
5.940997079441969254e+04 3.698394595470465784e+00 3.753153428890518284e-02
5.940997082705016510e+04 3.712526613294819366e+00 3.864083347650749956e-02
5.940997085968063766e+04 3.761588563963038201e+00 3.875597871306768472e-02
5.940997089231111022e+04 3.726805041408058461e+00 3.888494184696457412e-02
5.940997092494157550e+04 3.640430619030422310e+00 3.609019704513286714e-02
5.940997095757204079e+04 3.605792686626940302e+00 3.483263534729581085e-02
5.940997099020251335e+04 3.721309734292122862e+00 3.813244601283196505e-02
5.940997102283298591e+04 3.739360694852987166e+00 3.900940736334322645e-02
5.940997105546345119e+04 3.657085068711524833e+00 3.668536122206231265e-02
5.940997108809391648e+04 3.639539644843681643e+00 3.635378161466019942e-02
5.940997112072438904e+04 3.667176077247435995e+00 3.777890810724515713e-02
5.940997115335486160e+04 3.651213033919198825e+00 3.645940352991672295e-02
5.940997118598533416e+04 3.631726619146728563e+00 3.608392797502345262e-02
5.940997121861579944e+04 3.665349953003765648e+00 3.728817111828521685e-02
5.940997125124626473e+04 3.647811580706634249e+00 3.699036523201337107e-02
5.940997128387673729e+04 3.806912788532547331e+00 4.379942520390350813e-02
5.940997131650720985e+04 3.700815838542021563e+00 4.409253205243549023e-02
5.940997134913767513e+04 3.709475664529954031e+00 3.825826022812934407e-02
5.940997138176814042e+04 3.717566255029832067e+00 3.853262911285372516e-02
5.940997141439861298e+04 3.647881728841734894e+00 3.811506219498696224e-02
5.940997144702908554e+04 3.707759831897248670e+00 3.842621567400285321e-02
5.940997147965955810e+04 3.665039909902702231e+00 3.930818642836122340e-02
5.940997151229002338e+04 3.688936975926426776e+00 3.882762096425413506e-02
5.940997154492048867e+04 3.690542798670697344e+00 3.739822730071891421e-02
5.940997157755096123e+04 3.711748299959261921e+00 3.871160056961917006e-02
5.940997161018143379e+04 3.789160753455221631e+00 3.981495054743994927e-02
5.940997164281190635e+04 3.754523400384110143e+00 3.818637247353386110e-02
5.940997167544237163e+04 3.723815041277557913e+00 3.802410629314172119e-02
5.940997170807283692e+04 3.751176400929901789e+00 3.850572750786056958e-02
5.940997174070330948e+04 3.677741714000374529e+00 3.805800535385769207e-02
5.940997177333378204e+04 3.703618414960148542e+00 3.856627709675575222e-02
5.940997180596424732e+04 3.741024852323588501e+00 3.813515114982904408e-02
5.940997183859471261e+04 3.776174072297562745e+00 3.844343984963723843e-02
5.940997187122518517e+04 3.759012482453435222e+00 3.863473515522877072e-02
5.940997190385565773e+04 3.722502856643334912e+00 3.762925272532817444e-02
5.940997193648612301e+04 3.744389255069343392e+00 3.750833610791600575e-02
5.940997196911658830e+04 3.639520452892016422e+00 3.633922278239725551e-02
5.940997200174706086e+04 3.772949002217294900e+00 3.878308291773217148e-02
5.940997203437753342e+04 3.699069325260814001e+00 3.686246496737147216e-02
5.940997206700800598e+04 3.664609362298177686e+00 3.761045789274686940e-02
5.940997209963847126e+04 3.784244587980017283e+00 4.007430998989162940e-02
5.940997213226893655e+04 3.669243088490814486e+00 3.848697743173638136e-02
5.940997216489940911e+04 3.680176404353809883e+00 3.973969111986989933e-02
5.940997219752988167e+04 3.745109306364286628e+00 3.893466560057329967e-02
5.940997223016034695e+04 3.644596074994522539e+00 3.716924419104487148e-02
5.940997226279081951e+04 3.673793107767068911e+00 3.753131949346713570e-02
5.940997229542128480e+04 3.678196532365006544e+00 3.852709755562692268e-02
5.940997232805175736e+04 3.725701340615690249e+00 3.981092467916431954e-02
5.940997236068222992e+04 3.641523309092966176e+00 3.888132276880727073e-02
5.940997239331269520e+04 3.655142738625177135e+00 3.744627527886029011e-02
5.940997242594316049e+04 3.657270356054178162e+00 3.663746371972848026e-02
5.940997245857363305e+04 3.697680632069110462e+00 3.623450261318846705e-02
5.940997249120410561e+04 3.654736058557161549e+00 3.629808227095947248e-02
5.940997252383457817e+04 3.713182250615860269e+00 3.811731048274957789e-02
5.940997255646504345e+04 3.688246893486494038e+00 3.755604594697236481e-02
5.940997258909550874e+04 3.650573740484996943e+00 3.664526618340461367e-02
5.940997262172598130e+04 3.659557381641610263e+00 3.709149276041961291e-02
5.940997265435645386e+04 3.655922698753976352e+00 3.662174671062543019e-02
5.940997268698692642e+04 3.666987712141814182e+00 3.661795222537247291e-02
5.940997271961739170e+04 3.686388416634776455e+00 3.818575812559758809e-02
5.940997275224785699e+04 3.660844777123847038e+00 3.720738182234376717e-02
5.940997278487832955e+04 3.661478133890581077e+00 3.695778196198631904e-02
5.940997281750880211e+04 3.574263350062888200e+00 3.754629309659079928e-02
5.940997285013926739e+04 3.670559751110219260e+00 3.727421046936196802e-02
5.940997288276973268e+04 3.595102111457251670e+00 3.622164001950346074e-02
5.940997291540020524e+04 3.624277599254932980e+00 3.746337255525521853e-02
5.940997294803067780e+04 3.622589974293059178e+00 3.790510189958105208e-02
5.940997298066114308e+04 3.663861055444221915e+00 3.791917848184957890e-02
5.940997301329160837e+04 3.641578875866072540e+00 3.728304658679741646e-02
5.940997304592208093e+04 3.713780874050940817e+00 3.763210973155096950e-02
5.940997307855255349e+04 3.608401657190489775e+00 3.684645711468494123e-02
5.940997311118302605e+04 3.722456612902196316e+00 3.959282066826141921e-02
5.940997314381349133e+04 3.621222695017940474e+00 3.861332994342026037e-02
5.940997317644396389e+04 3.728374829831024417e+00 3.898394078633256321e-02
5.940997320907442918e+04 3.603175985961942551e+00 3.517685059509769591e-02
5.940997324170490174e+04 3.700998091504616561e+00 3.728081090814376608e-02
5.940997327433537430e+04 3.667480434602938821e+00 3.584606541072193897e-02
5.940997330696583958e+04 3.560485594596905390e+00 3.583937061345043862e-02
5.940997333959630487e+04 3.574992493243919434e+00 3.483067329689905345e-02
5.940997337222677743e+04 3.622995926041993275e+00 3.562529689085907475e-02
5.940997340485724999e+04 3.632561843355853082e+00 3.558468165385909876e-02
5.940997343748772255e+04 3.587626860144732088e+00 3.520882654506743425e-02
5.940997347011818783e+04 3.639042288324378482e+00 3.603517089660419892e-02
5.940997350274865312e+04 3.683171461420704063e+00 3.865162466057109336e-02
5.940997353537912568e+04 3.654699173717282701e+00 3.714421661462328356e-02
5.940997356800959824e+04 3.624638642421815771e+00 3.549888468536365610e-02
5.940997360064007080e+04 3.665127498277050311e+00 3.712933341978266050e-02
5.940997363327053608e+04 3.579932144388668469e+00 3.476768772703946186e-02
5.940997366590100137e+04 3.600373146127818558e+00 3.513198291756300384e-02
5.940997369853147393e+04 3.668865426774132743e+00 3.554661235267666392e-02
5.940997373116194649e+04 3.681695249409178139e+00 3.771194806243347020e-02
5.940997376379241177e+04 3.666113682004714658e+00 3.755260159707655282e-02
5.940997379642287706e+04 3.624100398866702211e+00 3.718635432986938660e-02
5.940997382905334962e+04 3.692101246183874697e+00 3.837513728049361111e-02
5.940997386168382218e+04 3.680825342574131742e+00 3.766017515099178564e-02
5.940997389431429474e+04 3.664994363021420565e+00 3.802927966635316626e-02
5.940997392694476002e+04 3.725689386630345101e+00 3.885552799103135502e-02
5.940997395957522531e+04 3.660406285933307746e+00 3.924545154337111957e-02
5.940997399220569787e+04 3.740974215657760116e+00 3.972823588133489459e-02
5.940997402483617043e+04 3.692071892848876491e+00 3.711550932002406766e-02
5.940997405746663571e+04 3.712690335612181425e+00 3.664181241655597304e-02
5.940997409009710100e+04 3.686784519827998263e+00 3.577600687919658962e-02
5.940997412272757356e+04 3.756306824648145248e+00 3.895727633500659093e-02
5.940997415535804612e+04 3.650832857532954279e+00 3.658231861033316157e-02
5.940997418798851140e+04 3.774890912479355265e+00 3.844414618101846953e-02
5.940997422061897669e+04 3.741675438371287132e+00 3.766166548415121607e-02
5.940997425324944925e+04 3.720778972338064428e+00 3.941715340227690267e-02
5.940997428587992181e+04 3.702938177182919066e+00 3.789103040521944743e-02
5.940997431851039437e+04 3.746415671830520377e+00 3.902461760263423174e-02
5.940997435114085965e+04 3.682383481869343278e+00 3.734119795114986678e-02
5.940997438377132494e+04 3.692326715839325590e+00 3.720859317256205306e-02
5.940997441640179750e+04 3.657994839303669199e+00 3.863246511502367586e-02
5.940997444903227006e+04 3.736809001767395610e+00 4.048141237735539827e-02
5.940997448166273534e+04 3.736306404795114222e+00 3.932353693330488398e-02
5.940997451429320063e+04 3.721083060319907432e+00 3.743941739329813279e-02
5.940997454692367319e+04 3.715861170116109502e+00 4.552753527279607831e-02
5.940997457955414575e+04 3.712853751829485738e+00 3.949479668873772525e-02
5.940997461218461831e+04 3.695181478384891971e+00 4.374986607862969140e-02
5.940997464481508359e+04 3.693181961208795272e+00 3.858000059135522491e-02
5.940997467744554888e+04 3.705224531499202723e+00 3.635748644468000251e-02
5.940997471007602144e+04 3.754482471153663958e+00 3.723078020772042918e-02
5.940997474270649400e+04 3.719242101614340434e+00 3.711527347980870389e-02
5.940997477533696656e+04 3.762562958240357247e+00 3.634347723245148765e-02
5.940997480796743184e+04 3.775722814742439315e+00 3.824310715832226343e-02
5.940997484059789713e+04 3.707407384202843215e+00 3.644873368512461381e-02
5.940997487322836969e+04 3.764336537261265381e+00 3.812370904361240403e-02
5.940997490585884225e+04 3.655434199409185680e+00 3.614483735958674837e-02
5.940997493848930753e+04 3.724140057473390719e+00 3.933616217970169193e-02
5.940997497111978009e+04 3.709355534998457937e+00 3.741578303052315452e-02
5.940997500375024538e+04 3.717887538741575515e+00 3.776723853478535647e-02
5.940997503638071794e+04 3.758843026891807604e+00 3.783409074199532707e-02
5.940997506901119050e+04 3.814335653324095521e+00 3.948072912567809206e-02
5.940997510164165578e+04 3.749920587525253257e+00 3.648763378420867565e-02
5.940997513427212834e+04 3.758162951044292210e+00 3.837013736478454146e-02
5.940997516690259363e+04 3.685551161089552163e+00 3.681512780765587578e-02
5.940997519953306619e+04 3.743648270600203443e+00 3.822386144103177841e-02
5.940997523216353875e+04 3.762172198939529810e+00 3.698344702079209290e-02
5.940997526479400403e+04 3.787582305777561054e+00 4.849588294156680079e-02
5.940997529742446932e+04 3.750859085136582394e+00 4.037595769735093792e-02
5.940997533005494188e+04 3.681629471053005975e+00 3.766421774365625447e-02
5.940997536268541444e+04 3.684693372743269801e+00 3.668436857776496973e-02
5.940997539531587972e+04 3.733468600738509835e+00 3.830092320082333773e-02
5.940997542794634501e+04 3.675935968070799476e+00 3.708581692239389799e-02
5.940997546057681757e+04 3.732522949662060441e+00 3.800599450637626858e-02
5.940997549320729013e+04 3.710490870996707713e+00 4.212790238712742219e-02
5.940997552583776269e+04 3.642514164084264205e+00 3.680116486581055252e-02
5.940997555846822797e+04 3.694126827110354672e+00 3.860640188775922577e-02
5.940997559109869326e+04 3.754179237585624662e+00 3.909385874327039878e-02
5.940997562372916582e+04 3.692695389765177083e+00 3.695534588756255873e-02
5.940997565635963838e+04 3.721392909533913329e+00 4.139463213298365946e-02
5.940997568899010366e+04 3.709120551810628275e+00 3.819057410477557507e-02
5.940997572162057622e+04 3.716245433534630216e+00 3.867779666378538816e-02
5.940997575425104151e+04 3.714925936701103382e+00 3.928858128741473388e-02
5.940997578688151407e+04 3.732474928500955080e+00 3.919629672096502926e-02
5.940997581951198663e+04 3.678036276363818580e+00 3.689160384836039780e-02
5.940997585214245191e+04 3.729740354436800409e+00 3.725248208630797114e-02
5.940997588477291720e+04 3.667263494313841576e+00 4.722326329576837650e-02
5.940997591740338976e+04 3.656670081455200005e+00 3.977235908137036202e-02
5.940997595003386232e+04 3.696166701417189504e+00 3.658337354923651974e-02
5.940997598266433488e+04 3.680967724384743622e+00 3.751091004111803406e-02
5.940997601529480016e+04 3.722891052951917246e+00 3.766955615357626269e-02
5.940997604792526545e+04 3.703364530485905970e+00 3.889105817865613074e-02
5.940997608055573801e+04 3.773146155598875673e+00 4.409872946963199619e-02
5.940997611318621057e+04 3.729127321123011818e+00 4.040740452406477862e-02
5.940997614581668313e+04 3.689362161887329794e+00 3.801582281215185044e-02
5.940997617844714841e+04 3.769575000953482746e+00 3.904485090651531320e-02
5.940997621107761370e+04 3.691061560170824318e+00 3.724953402070987907e-02
5.940997624370808626e+04 3.685192981587191774e+00 3.783593929282162704e-02
5.940997627633855882e+04 3.701821914293045523e+00 4.091417206336837170e-02
5.940997630896902410e+04 3.692848302687411710e+00 3.864401195564856617e-02
5.940997634159948939e+04 3.672674310505112949e+00 3.837705594302741330e-02
5.940997637422996195e+04 3.652938402739861701e+00 3.778787165935705572e-02
5.940997640686043451e+04 3.616219053451141807e+00 3.706844177306675009e-02
5.940997643949089979e+04 3.624842070511151704e+00 3.738644923021429423e-02
5.940997647212136508e+04 3.648305274112096708e+00 3.601040155461746051e-02
5.940997650475183764e+04 3.648019826703623458e+00 4.116644174074304829e-02
5.940997653738231020e+04 3.670737634042123609e+00 4.235941585038723034e-02
5.940997657001278276e+04 3.664807115743020649e+00 3.729979561268383093e-02
5.940997660264324804e+04 3.671163606508434096e+00 4.055514937975582268e-02
5.940997663527371333e+04 3.656196874229775240e+00 4.012732203644087808e-02
5.940997666790418589e+04 3.551238759183278582e+00 3.586094132496080861e-02
5.940997670053465845e+04 3.674100535850982396e+00 3.723342030906165445e-02
5.940997673316512373e+04 3.602950207416876438e+00 3.505966683109067172e-02
5.940997676579559629e+04 3.698224279158033312e+00 3.703125673607407520e-02
5.940997679842606158e+04 3.627470184225534133e+00 3.673985797936352160e-02
5.940997683105653414e+04 3.706940758975670214e+00 3.780293197311479503e-02
5.940997686368700670e+04 3.626940278873981072e+00 3.868542311826442953e-02
5.940997689631747198e+04 3.601764265645895691e+00 3.758219380827485662e-02
5.940997692894793727e+04 3.595965093481931607e+00 3.889521630375794570e-02
5.940997696157840983e+04 3.594342386595271499e+00 3.585475871944558690e-02
5.940997699420888239e+04 3.628485039370078713e+00 3.593484816857443059e-02
5.940997702683935495e+04 3.607136796988417604e+00 3.621506950032188366e-02
5.940997705946982023e+04 3.599291331240481284e+00 3.665230073268575112e-02
5.940997709210028552e+04 3.592937284767394601e+00 3.508542892030648563e-02
5.940997712473075808e+04 3.716917326688618406e+00 3.886749468190866391e-02
5.940997715736123064e+04 3.605133127613108446e+00 3.548858422537311957e-02
5.940997718999169592e+04 3.558299346332197466e+00 3.601328707813743896e-02
5.940997722262216121e+04 3.574834125278006702e+00 3.623489816475301828e-02
5.940997725525263377e+04 3.652726004060875109e+00 3.714844425365320529e-02
5.940997728788310633e+04 3.669841883231894197e+00 3.678526824208238483e-02
5.940997732051357889e+04 3.630308855892545594e+00 3.762581536631634527e-02
5.940997735314404417e+04 3.649978005910524015e+00 3.779097155221414900e-02
5.940997738577450946e+04 3.573049258175307941e+00 3.550682620464195444e-02
5.940997741840498202e+04 3.566747401661710448e+00 3.791784552414025067e-02
5.940997745103545458e+04 3.596714061972177134e+00 4.019710707083579831e-02
5.940997748366592714e+04 3.620518439235704378e+00 3.660026230763700761e-02
5.940997751629639242e+04 3.594895247126938642e+00 3.838175897120078145e-02
5.940997754892685771e+04 3.663975994742650233e+00 4.073648490095403002e-02
5.940997758155733027e+04 3.646164328409055688e+00 3.837218395976697144e-02
5.940997761418780283e+04 3.658989311223216134e+00 4.035087048352183764e-02
5.940997764681826811e+04 3.622382603805417656e+00 4.040283981579316508e-02
5.940997767944873340e+04 3.594897015082928693e+00 3.890892824291586338e-02
5.940997771207920596e+04 3.680559237518146620e+00 3.994341594709439197e-02
5.940997774470967852e+04 3.562883561083381334e+00 3.566005130172415771e-02
5.940997777734014380e+04 3.599898233907431688e+00 3.505072321348540187e-02
5.940997780997061636e+04 3.613269556577455521e+00 3.508712794827927028e-02
5.940997784260108165e+04 3.632955102965040872e+00 3.647396556271090273e-02
5.940997787523155421e+04 3.632408202193609714e+00 3.683916246244207937e-02
5.940997790786202677e+04 3.726185150628203324e+00 4.037547341747658308e-02
5.940997794049249205e+04 3.697415326926388524e+00 3.830620403489491677e-02
5.940997797312295734e+04 3.665114769649387760e+00 3.784191548965641638e-02
5.940997800575342990e+04 3.630354480036134479e+00 3.946115026102722800e-02
5.940997803838390246e+04 3.602572534809262539e+00 3.699868967789273627e-02
5.940997807101437502e+04 3.573999999999999844e+00 3.451356278042645026e-02
5.940997810364484030e+04 3.623354442525426933e+00 3.518237567063205173e-02
5.940997813627530559e+04 3.607029839384464420e+00 3.710293593168643295e-02
5.940997816890577815e+04 3.683922092801222181e+00 3.983823119643585542e-02
5.940997820153625071e+04 3.618780136203211040e+00 3.614384289513312976e-02
5.940997823416672327e+04 3.609142864250045157e+00 3.550712497741415064e-02
5.940997826679718855e+04 3.645943990650680977e+00 3.716184029977896708e-02
5.940997829942765384e+04 3.611001031861084787e+00 3.566699264592024937e-02
5.940997833205812640e+04 3.618364418938306848e+00 3.550509341615593756e-02
5.940997836468859896e+04 3.620864278813908488e+00 3.692413512650138951e-02
5.940997839731906424e+04 3.593250530437055890e+00 3.588899770382775190e-02
5.940997842994952953e+04 3.705442889570705223e+00 3.792828213376905205e-02
5.940997846258000209e+04 3.630480311010785055e+00 3.597279953512848988e-02
5.940997849521047465e+04 3.635311395429880132e+00 3.631220342354601199e-02
5.940997852784094721e+04 3.645864874512265263e+00 3.717846509588621645e-02
5.940997856047141249e+04 3.634967762226765320e+00 3.574551604877199140e-02
5.940997859310187778e+04 3.615340909090908994e+00 3.567632172803118090e-02
5.940997862573235034e+04 3.715035493127926358e+00 3.664635556857350623e-02
5.940997865836282290e+04 3.605550841421342412e+00 3.583230494125785176e-02
5.940997869099328818e+04 3.644612240050505658e+00 3.642316729879496728e-02
5.940997872362376074e+04 3.653876974136679667e+00 3.682511623994001726e-02
5.940997875625422603e+04 3.739744775522447551e+00 4.507763400555635236e-02
5.940997878888469859e+04 3.726925887366386192e+00 3.971887179861322698e-02
5.940997882151517115e+04 3.667019315243080335e+00 3.608186092539466400e-02
5.940997885414563643e+04 3.700259397614049206e+00 3.536842871050768083e-02
5.940997888677610172e+04 3.720042037430933757e+00 3.599660802648914359e-02
5.940997891940657428e+04 3.744888765680227216e+00 3.741647793286526080e-02
5.940997895203704684e+04 3.686224141568320789e+00 3.828342582813992062e-02
5.940997898466751212e+04 3.647693521154533158e+00 3.612583691685874315e-02
5.940997901729797741e+04 3.630904029860188231e+00 3.497575458636384416e-02
5.940997904992844997e+04 3.743668136324139972e+00 3.648245367825628943e-02
5.940997908255892253e+04 3.761924066924067223e+00 3.661222977978332432e-02
5.940997911518938781e+04 3.747538037169710456e+00 3.633237585335925834e-02
5.940997914781986037e+04 3.742861582447635005e+00 3.711134768367917169e-02
5.940997918045032566e+04 3.664394797605561305e+00 3.604721358461293601e-02
5.940997921308079822e+04 3.692786108329653150e+00 3.645554807979001222e-02
5.940997924571127078e+04 3.706818706949848163e+00 3.653522510638546050e-02
5.940997927834173606e+04 3.682677615900701973e+00 3.611889077640170753e-02
5.940997931097220135e+04 3.724266636656913931e+00 3.793259597222010254e-02
5.940997934360267391e+04 3.715424821165547176e+00 3.809520121860392183e-02
5.940997937623314647e+04 3.755860752148058701e+00 3.798888152182450934e-02
5.940997940886361903e+04 3.788719671234271225e+00 3.797195962628591853e-02
5.940997944149408431e+04 3.732109114428113106e+00 3.614734014831039871e-02
5.940997947412454960e+04 3.703273935481425916e+00 3.616836799717317724e-02
5.940997950675502216e+04 3.724995275590551547e+00 3.759798313319218099e-02
5.940997953938549472e+04 3.734572981122593394e+00 3.691581627114444430e-02
5.940997957201596000e+04 3.718954697734886850e+00 3.768998121886867753e-02
5.940997960464642529e+04 3.754926184066575523e+00 3.959604506337604385e-02
5.940997963727689785e+04 3.736141268639438628e+00 3.668345620206640151e-02
5.940997966990737041e+04 3.716116230156742528e+00 3.773614320211618467e-02
5.940997970253784297e+04 3.660520526026301180e+00 3.547435130021167615e-02
5.940997973516830825e+04 3.671747801250676346e+00 3.579837245321975531e-02
5.940997976779877354e+04 3.630233197530555511e+00 3.544746029541608057e-02
5.940997980042924610e+04 3.735076486600467760e+00 3.728138497311286881e-02
5.940997983305971866e+04 3.624557993730407546e+00 3.603052583979644147e-02
5.940997986569019122e+04 3.689502727388049852e+00 3.588511436985553776e-02
5.940997989832065650e+04 3.672978622386375847e+00 3.896779993621677513e-02
5.940997993095112179e+04 3.633286490718103501e+00 3.497019288231210249e-02
5.940997996358159435e+04 3.605595138568272962e+00 3.512215716240541658e-02
5.940997999621206691e+04 3.690543800572950506e+00 3.525531612367853451e-02
5.940998002884253947e+04 3.731934570619691804e+00 3.924010142712294757e-02
5.940998006147300475e+04 3.657598812395620680e+00 3.616392037803439763e-02
5.940998009410347004e+04 3.632695944526160847e+00 3.490879769744079791e-02
5.940998012673394260e+04 3.627061709300499093e+00 3.586780814293991787e-02
5.940998015936441516e+04 3.739624826603204610e+00 3.742721244205717696e-02
5.940998019199488044e+04 3.715033581688010234e+00 3.683565127938282641e-02
5.940998022462534573e+04 3.694212901846892994e+00 3.630289488916377955e-02
5.940998025725581829e+04 3.703476064916254806e+00 3.681967950950461310e-02
5.940998028988629085e+04 3.778620535286029369e+00 3.823695627585148998e-02
5.940998032251675613e+04 3.700482719663123365e+00 3.584035902085837971e-02
5.940998035514722142e+04 3.622626124303632178e+00 3.484717797598942818e-02
5.940998038777769398e+04 3.683254854505896514e+00 3.652934308756099202e-02
5.940998042040816654e+04 3.615607024564014615e+00 3.536651114515983879e-02
5.940998045303863910e+04 3.666707973703940304e+00 3.611733248187502104e-02
5.940998048566910438e+04 3.732915568106561555e+00 4.029319396299575751e-02
5.940998051829956967e+04 3.809856089236030030e+00 4.230035767476086894e-02
5.940998055093004223e+04 3.628737348394913909e+00 3.791466570312365669e-02
5.940998058356051479e+04 3.713541306547824661e+00 3.721326157391173506e-02
5.940998061619098735e+04 3.750912666746256896e+00 3.834488726923506591e-02
5.940998064882145263e+04 3.715814381000882349e+00 3.885614062042155176e-02
5.940998068145191792e+04 3.780484029742630980e+00 4.016070647578491581e-02
5.940998071408239048e+04 3.810108086844126607e+00 4.010585755577835559e-02
5.940998074671286304e+04 3.674390912944814236e+00 3.593486978329282766e-02
5.940998077934332832e+04 3.772554878749569074e+00 3.814357071807204097e-02
5.940998081197379361e+04 3.751563099704094739e+00 3.863549890502810530e-02
5.940998084460426617e+04 3.753315800427600823e+00 3.762526262149166328e-02
5.940998087723473873e+04 3.775662537243217987e+00 3.757002465410925335e-02
5.940998090986521129e+04 3.823449246616974051e+00 3.904258491183560525e-02
5.940998094249567657e+04 3.762305487820206906e+00 3.844595642342758801e-02
5.940998097512614186e+04 3.693857548726473983e+00 3.575607080930567894e-02
5.940998100775661442e+04 3.758121009040904958e+00 3.634159509457290244e-02
5.940998104038708698e+04 3.729984623908266350e+00 3.661017173035484296e-02
5.940998107301755226e+04 3.714423807642034170e+00 3.728368373498591043e-02
5.940998110564802482e+04 3.746566493998420011e+00 3.611650807803871294e-02
5.940998113827849011e+04 3.800369628640656749e+00 3.819034555616877130e-02
5.940998117090896267e+04 3.752807144463831346e+00 3.927328526926083391e-02
5.940998120353943523e+04 3.745320330156234778e+00 3.719078192671260857e-02
5.940998123616990051e+04 3.817767739506869873e+00 3.719514132248458865e-02
5.940998126880036580e+04 3.753541076487252326e+00 3.828787304990546175e-02
5.940998130143083836e+04 3.774879167183046391e+00 3.763950049587885816e-02
5.940998133406131092e+04 3.817191763678874139e+00 4.100554496237246438e-02
5.940998136669177620e+04 3.784824455094093487e+00 3.834458088813589433e-02
5.940998139932224876e+04 3.785446674392793920e+00 3.994318705940116954e-02
5.940998143195271405e+04 3.822109299153281903e+00 4.153990941269852105e-02
5.940998146458318661e+04 3.817439675905244023e+00 4.078409905380322997e-02
5.940998149721365917e+04 3.821632110125331216e+00 4.072212198703364927e-02
5.940998152984412445e+04 3.728805433479824405e+00 3.715034565774873176e-02
5.940998156247458974e+04 3.761891796563182844e+00 3.839191473592439702e-02
5.940998159510506230e+04 3.744318287517905741e+00 3.694424841855158820e-02
5.940998162773553486e+04 3.724395981649449627e+00 3.634035586739643720e-02
5.940998166036600014e+04 3.771878333428010599e+00 3.663045333134104520e-02
5.940998169299646543e+04 3.801243413321202524e+00 3.906959922957852632e-02
5.940998172562693799e+04 3.734558841666461237e+00 3.981837272358597357e-02
5.940998175825741055e+04 3.792090133356739834e+00 4.002703117102030667e-02
5.940998179088788311e+04 3.748193975753030927e+00 3.950447496096119726e-02
5.940998182351834839e+04 3.804247512092066685e+00 4.450657054892677433e-02
5.940998185614881368e+04 3.778031266819983358e+00 4.594131973740023245e-02
5.940998188877928624e+04 3.834423009993536802e+00 4.546026910255331066e-02
5.940998192140975880e+04 3.769516477579686775e+00 4.385990708428968987e-02
5.940998195404022408e+04 3.835672562835742205e+00 4.082231545798419708e-02
5.940998198667068937e+04 3.761258864693327375e+00 4.097371657596760725e-02
5.940998201930116193e+04 3.698764791426554677e+00 4.296672843184752566e-02
5.940998205193163449e+04 3.653248146643956140e+00 3.825592484568598323e-02
5.940998208456210705e+04 3.752256071139245197e+00 3.934665635578969006e-02
5.940998211719257233e+04 3.879185829824880472e+00 4.220455637925207837e-02
5.940998214982303762e+04 3.808560203490568341e+00 3.931266919301570212e-02
5.940998218245351018e+04 3.852560520518205855e+00 4.020033736342712438e-02
5.940998221508398274e+04 3.763146890364438057e+00 3.940346776595197997e-02
5.940998224771444802e+04 3.797428132597921557e+00 4.111898838207435347e-02
5.940998228034492058e+04 3.857695587829533590e+00 4.089679220629887507e-02
5.940998231297538587e+04 3.816567106259264097e+00 4.062982593024889316e-02
5.940998234560585843e+04 3.822035737987583115e+00 4.147667607937898654e-02
5.940998237823633099e+04 3.816674987518721807e+00 4.113728186464157138e-02
5.940998241086679627e+04 3.825644256820616373e+00 4.098621021828176281e-02
5.940998244349726883e+04 3.795735304215382300e+00 4.144440515549576570e-02
5.940998247612773412e+04 3.794119497250984185e+00 4.468804331247549361e-02
5.940998250875820668e+04 3.744353131923214839e+00 4.284692016922225094e-02
5.940998254138867924e+04 3.846644114950523274e+00 4.048069419314404699e-02
5.940998257401914452e+04 3.876322805773164681e+00 4.398987495494699473e-02
5.940998260664960981e+04 3.768125432907247774e+00 3.753104493626338578e-02
5.940998263928008237e+04 3.759037281736668401e+00 3.687844104554702240e-02
5.940998267191055493e+04 3.771643024462380200e+00 3.663571125008829865e-02
5.940998270454102021e+04 3.726406829577438629e+00 3.734513761816559557e-02
5.940998273717148550e+04 3.751699954261320524e+00 4.136945017501627436e-02
5.940998276980195806e+04 3.771949195931233234e+00 4.313097962765113924e-02
5.940998280243243062e+04 3.805468720575496011e+00 4.243178161380505714e-02
5.940998283506290318e+04 3.746851147441872421e+00 3.693222926912986120e-02
5.940998286769336846e+04 3.694365578627672786e+00 3.694268289879249628e-02
5.940998290032383375e+04 3.751240572874444013e+00 3.824198383116092503e-02
5.940998293295430631e+04 3.831287024497943339e+00 3.877060775181159075e-02
5.940998296558477887e+04 3.788436194895591580e+00 4.007346265499354965e-02
5.940998299821524415e+04 3.830936187609172094e+00 4.010179766607999824e-02
5.940998303084570944e+04 3.728479775143590746e+00 3.861785730047603143e-02
5.940998306347618200e+04 3.740167945757562507e+00 3.819179842655462398e-02
5.940998309610665456e+04 3.710441250219024045e+00 3.634631076684047279e-02
5.940998312873712712e+04 3.766163630889657998e+00 3.723288869096631065e-02
5.940998316136759240e+04 3.783547052164714763e+00 3.881586031821979144e-02
5.940998319399805769e+04 3.838932958586811495e+00 4.058879726525013720e-02
5.940998322662853025e+04 3.782098726713918335e+00 3.793486179092615818e-02
5.940998325925900281e+04 3.829195845338726922e+00 3.794387168703550195e-02
5.940998329188946809e+04 3.789018281993488557e+00 3.834679595574753963e-02
5.940998332451993338e+04 3.786120083960734295e+00 3.846611408381977321e-02
5.940998335715040594e+04 3.766061794997547452e+00 3.791417193895067067e-02
5.940998338978087850e+04 3.756910625302408491e+00 3.958396858521621986e-02
5.940998342241135106e+04 3.762883191969249363e+00 3.829799405717818073e-02
5.940998345504181634e+04 3.789187481806751912e+00 3.865472077533827627e-02
5.940998348767228163e+04 3.668568023685239599e+00 3.643333462130207701e-02
5.940998352030275419e+04 3.715692475598714850e+00 3.911858687997820522e-02
5.940998355293322675e+04 3.743488937316694631e+00 3.799307394710104563e-02
5.940998358556369931e+04 3.713586749587511004e+00 3.656036941563260007e-02
5.940998361819416459e+04 3.754532642037663681e+00 3.880316238982010196e-02
5.940998365082462988e+04 3.826778853786314993e+00 4.081692667537337865e-02
5.940998368345510244e+04 3.705288791757726852e+00 3.665011416495857210e-02
5.940998371608557500e+04 3.759774262188916527e+00 4.165191038310050303e-02
5.940998374871604756e+04 3.733836220200249745e+00 4.113444150133816618e-02
5.940998378134651284e+04 3.725498899669900776e+00 3.770171232500693637e-02
5.940998381397697813e+04 3.677470867777870023e+00 3.533667880087370400e-02
5.940998384660745069e+04 3.720752491072731427e+00 3.796486820488826491e-02
5.940998387923792325e+04 3.744862635803598128e+00 4.508240466356095572e-02
5.940998391186838853e+04 3.743877685680351064e+00 4.114254991779086462e-02
5.940998394449885382e+04 3.731792712770220177e+00 4.118870756123030330e-02
5.940998397712932638e+04 3.783177402633969955e+00 3.991556790906164442e-02
5.940998400975979894e+04 3.713953473793747850e+00 3.827840132134879836e-02
5.940998404239026422e+04 3.665478320102367515e+00 3.586966445592249669e-02
5.940998407502072951e+04 3.643076524570752373e+00 3.647654344972546536e-02
5.940998410765120207e+04 3.699806992846632614e+00 3.694188430741648238e-02
5.940998414028167463e+04 3.681034757399088697e+00 3.589816868760117852e-02
5.940998417291214719e+04 3.713134659211198230e+00 3.852628573709979132e-02
5.940998420554261247e+04 3.734149383462126881e+00 3.714202105093071526e-02
5.940998423817307776e+04 3.688172775160785122e+00 3.855393545943198996e-02
5.940998427080355032e+04 3.709792912397430253e+00 3.925804098743393422e-02
5.940998430343402288e+04 3.605213361893996105e+00 3.587144671634701076e-02
5.940998433606449544e+04 3.679590777670695090e+00 3.769414935401750599e-02
5.940998436869496072e+04 3.674736979474145571e+00 3.729810029040125235e-02
5.940998440132542601e+04 3.667459386002841271e+00 3.703700464244841228e-02
5.940998443395589857e+04 3.687221420350859535e+00 3.737898220931833160e-02
5.940998446658637113e+04 3.663616975241863027e+00 3.704382813765566551e-02
5.940998449921683641e+04 3.627790738510937363e+00 3.534035178055765919e-02
5.940998453184730170e+04 3.586671279250784217e+00 3.516575492202905773e-02
5.940998456447777426e+04 3.688210589097776992e+00 3.740527205797349736e-02
5.940998459710824682e+04 3.619132251090182884e+00 3.827451614365025984e-02
5.940998462973871938e+04 3.697324872464850198e+00 3.859332860947457117e-02
5.940998466236918466e+04 3.678932390103560213e+00 3.841999557085862271e-02
5.940998469499964995e+04 3.635114812521325955e+00 3.723138860444150794e-02
5.940998472763012251e+04 3.754283562417623621e+00 4.173441415479228062e-02
5.940998476026059507e+04 3.664341336794289195e+00 3.683029222650813228e-02
5.940998479289106035e+04 3.728638813588374568e+00 3.733853320596570990e-02
5.940998482552152564e+04 3.688077095472881872e+00 3.697660913898859203e-02
5.940998485815199820e+04 3.747453866140686873e+00 3.878133849289830404e-02
5.940998489078247076e+04 3.669064442759666367e+00 3.900377159605571131e-02
5.940998492341294332e+04 3.709621498485493607e+00 3.924776999566471913e-02
5.940998495604340860e+04 3.760244586756583018e+00 3.848149479645533722e-02
5.940998498867387389e+04 3.677880504157939878e+00 3.649625977492124834e-02
5.940998502130434645e+04 3.764696145961981433e+00 3.801833794662264759e-02
5.940998505393481901e+04 3.679159769110107003e+00 3.727105015515887187e-02
5.940998508656529157e+04 3.765276454960148289e+00 3.788442364039784627e-02
5.940998511919575685e+04 3.808666784256413251e+00 4.015229053166197853e-02
5.940998515182622214e+04 3.658601287634229315e+00 3.969830434520158630e-02
5.940998518445669470e+04 3.750823393684524110e+00 4.549057945269739667e-02
5.940998521708716726e+04 3.755100400613284428e+00 4.313350789705452937e-02
5.940998524971763254e+04 3.808159983921213687e+00 3.995677748944975044e-02
5.940998528234809783e+04 3.817384374980544948e+00 3.999876109196695562e-02
5.940998531497857039e+04 3.740576094636080207e+00 3.697847511442088619e-02
5.940998534760904295e+04 3.780551888946581229e+00 3.737058055713608079e-02
5.940998538023950823e+04 3.713089364891025923e+00 3.589546061530504706e-02
5.940998541286997352e+04 3.722956926076848472e+00 3.533634005359874430e-02
5.940998544550044608e+04 3.738657230065788983e+00 3.672871769727711899e-02
5.940998547813091864e+04 3.786192419391792630e+00 3.776788926079602260e-02
5.940998551076138392e+04 3.748035650355184600e+00 3.677341406207931818e-02
5.940998554339184921e+04 3.767137370157104037e+00 3.782098274000745414e-02
5.940998557602232177e+04 3.696709179268323098e+00 3.591476448188399978e-02
5.940998560865279433e+04 3.800022921468502179e+00 3.729919034598230126e-02
5.940998564128326689e+04 3.765841939999243326e+00 3.728201897400398868e-02
5.940998567391373217e+04 3.746019927181862386e+00 3.775950013743839540e-02
5.940998570654419746e+04 3.752193898871709177e+00 3.721439376771397411e-02
5.940998573917467002e+04 3.737670681744194034e+00 3.839897245604956960e-02
5.940998577180514258e+04 3.791761468694960335e+00 3.797198816210806127e-02
5.940998580443560786e+04 3.714166608768151523e+00 3.556965812465503335e-02
5.940998583706608042e+04 3.734264349980524145e+00 3.576085095117993023e-02
5.940998586969654571e+04 3.756354036439327970e+00 3.714554682996103196e-02
5.940998590232701827e+04 3.748846170798204369e+00 3.683925096524898884e-02
5.940998593495749083e+04 3.750713113168095525e+00 3.754879718504035291e-02
5.940998596758795611e+04 3.695391973357205373e+00 3.621377056261645966e-02
5.940998600021842140e+04 3.690592682850626360e+00 3.533105818298645784e-02
5.940998603284889396e+04 3.677750688932475143e+00 3.644095782098864811e-02
5.940998606547936652e+04 3.645710840677713449e+00 3.555367228489678816e-02
5.940998609810983908e+04 3.717085782610600742e+00 3.667456258867342334e-02
5.940998613074030436e+04 3.720045182561973363e+00 3.732416213490780121e-02
5.940998616337076965e+04 3.736801932793782477e+00 3.725046152076016970e-02
5.940998619600124221e+04 3.658871748373420996e+00 3.602054431611356744e-02
5.940998622863171477e+04 3.720278054620557828e+00 3.641659974422246926e-02
5.940998626126218005e+04 3.672226793327848515e+00 3.553588666737337448e-02
5.940998629389265261e+04 3.700439519623622608e+00 3.603828403414955500e-02
5.940998632652311790e+04 3.658798030046143790e+00 3.568986054207475000e-02
5.940998635915359046e+04 3.723636544400464654e+00 3.645797278147168419e-02
5.940998639178406302e+04 3.687617937096036247e+00 3.622664018838779587e-02
5.940998642441452830e+04 3.705875399718797425e+00 3.813325567565842983e-02
5.940998645704500086e+04 3.753371820563236927e+00 3.785708527457610356e-02
5.940998648967546615e+04 3.632001221187604934e+00 3.577348040355942532e-02
5.940998652230593871e+04 3.686329841056356305e+00 3.647033937704505929e-02
5.940998655493641127e+04 3.699567039282956049e+00 3.618975027784550325e-02
5.940998658756687655e+04 3.690800417090791541e+00 3.697857348238031694e-02
5.940998662019734184e+04 3.687528186235589089e+00 3.711093070031491054e-02
5.940998665282781440e+04 3.671965787842904394e+00 3.763394086746481987e-02
5.940998668545828696e+04 3.613846231371017570e+00 3.521876564567102963e-02
5.940998671808875224e+04 3.673522389576084013e+00 3.603913214348054839e-02
5.940998675071921753e+04 3.640684014322852491e+00 3.723930314284167042e-02
5.940998678334969009e+04 3.602878952572203808e+00 3.575393878053619717e-02
5.940998681598016265e+04 3.656738390439039144e+00 3.732782475288325130e-02
5.940998684861062793e+04 3.811491362206018252e+00 4.450327006387167633e-02
5.940998688124109322e+04 3.603413580246913828e+00 3.743354869789627948e-02
5.940998691387156578e+04 3.679872417944693552e+00 3.693116195333161905e-02
5.940998694650203834e+04 3.648694975167797949e+00 3.664551183704099074e-02
5.940998697913250362e+04 3.661402535857427143e+00 3.708061172905238734e-02
5.940998701176297618e+04 3.667081409961304495e+00 3.836693613803977831e-02
5.940998704439344147e+04 3.677296756328628291e+00 3.950941373486027697e-02
5.940998707702391403e+04 3.605089598404866980e+00 3.549086780220406939e-02
5.940998710965438659e+04 3.542463866151162932e+00 3.392323453805278638e-02
5.940998714228485187e+04 3.589131367620916002e+00 3.529639624046533586e-02
5.940998717491531715e+04 3.674785690220985224e+00 3.768024415692022150e-02
5.940998720754578972e+04 3.593382316742972815e+00 3.664610236341142580e-02
5.940998724017626228e+04 3.622218227352186570e+00 3.678601671125355382e-02
5.940998727280673484e+04 3.670193749999999699e+00 3.736220274144064213e-02
5.940998730543720012e+04 3.611136546433211691e+00 3.652232358818739005e-02
5.940998733806766541e+04 3.622709109296761376e+00 3.770432027845171258e-02
5.940998737069813797e+04 3.647424439642018346e+00 4.011472000440177710e-02
5.940998740332861053e+04 3.603078378262178472e+00 3.792726684729517961e-02
5.940998743595907581e+04 3.660062243277977689e+00 3.631219104750890020e-02
5.940998746858954837e+04 3.676782073606781776e+00 3.728422696507619621e-02
5.940998750122001366e+04 3.648677333563702163e+00 3.738754558505384684e-02
5.940998753385048622e+04 3.720914721295855099e+00 3.692676642454700842e-02
5.940998756648095878e+04 3.607290747403435027e+00 3.620773354921878046e-02
5.940998759911142406e+04 3.623712664932460026e+00 3.554949174832714581e-02
5.940998763174188934e+04 3.584859440254316798e+00 3.445328929814498592e-02
5.940998766437236191e+04 3.574666535413692614e+00 3.467984591853114779e-02
5.940998769700283447e+04 3.603950828004693907e+00 3.493559573230599347e-02
5.940998772963330703e+04 3.620907674204115079e+00 3.525888015152948973e-02
5.940998776226377231e+04 3.547411092684724654e+00 3.402669883941841777e-02
5.940998779489423760e+04 3.540179122915379839e+00 3.460759199462772745e-02
5.940998782752471016e+04 3.636140020102760939e+00 3.611645937011503937e-02
5.940998786015518272e+04 3.580325371679259128e+00 3.555857841847585854e-02
5.940998789278565528e+04 3.549481037429710550e+00 3.455571270790888661e-02
5.940998792541612056e+04 3.627399148796235817e+00 3.475007984183357129e-02
5.940998795804658585e+04 3.649576856812889236e+00 3.669136536574674201e-02
5.940998799067705841e+04 3.578872868935626173e+00 3.505614842983333784e-02
5.940998802330753097e+04 3.649835091107460627e+00 3.645017743887256356e-02
5.940998805593799625e+04 3.655832349247408519e+00 3.670053818457597039e-02
5.940998808856846154e+04 3.606036848294786434e+00 3.565670259083746074e-02
5.940998812119893410e+04 3.624012559804901112e+00 3.571175641400946288e-02
5.940998815382940666e+04 3.614435197535271094e+00 3.603850289625749881e-02
5.940998818645987194e+04 3.676002869422243080e+00 3.622901046962172245e-02
5.940998821909033722e+04 3.638944868511617248e+00 3.628834565705025411e-02
5.940998825172080979e+04 3.667478091528724171e+00 3.781555237094219590e-02
5.940998828435128235e+04 3.608118958552480215e+00 3.584410537040361167e-02
5.940998831698175491e+04 3.643074826326449411e+00 3.573388951025699423e-02
5.940998834961222019e+04 3.561032468787204586e+00 3.446976878129014848e-02
5.940998838224268547e+04 3.647321400661444279e+00 3.619543378131533096e-02
5.940998841487315804e+04 3.609651471192519168e+00 3.573084149405761356e-02
5.940998844750363060e+04 3.579818228460438956e+00 3.541938507836717848e-02
5.940998848013409588e+04 3.636231606400138539e+00 3.594403920299832356e-02
5.940998851276456116e+04 3.699360610578988684e+00 3.753231800334709545e-02
5.940998854539503373e+04 3.684686980474959572e+00 3.876762156069078064e-02
5.940998857802550629e+04 3.658019200687053107e+00 3.726164192187308988e-02
5.940998861065597885e+04 3.625268890740211081e+00 3.592497843004426733e-02
5.940998864328644413e+04 3.670835813711954998e+00 3.563601177762122652e-02
5.940998867591690941e+04 3.606527097477794097e+00 3.491845525833121855e-02
5.940998870854738198e+04 3.722229194643507100e+00 3.704523719341285687e-02
5.940998874117785454e+04 3.679856715974683556e+00 3.644098672380146481e-02
5.940998877380831982e+04 3.615146030991597037e+00 3.516480048568213640e-02
5.940998880643878510e+04 3.740851514095060004e+00 3.966099817031485536e-02
5.940998883906925766e+04 3.694557291169982438e+00 3.644586301439400183e-02
5.940998887169973023e+04 3.751655629139072801e+00 3.803136388399048357e-02
5.940998890433020279e+04 3.707632372285054156e+00 3.767061583052722096e-02
5.940998893696066807e+04 3.672110389810931519e+00 3.677736288533428599e-02
5.940998896959113335e+04 3.687458114813061183e+00 3.656196892280689364e-02
5.940998900222160592e+04 3.688237381629819733e+00 3.609509017726061919e-02
5.940998903485207848e+04 3.646762112795176591e+00 3.653657611684722750e-02
5.940998906748254376e+04 3.673283919582509327e+00 3.642549096619823040e-02
5.940998910011301632e+04 3.711626529930897256e+00 3.728620024920681342e-02
5.940998913274348160e+04 3.689782303370786387e+00 3.748465909915214139e-02
5.940998916537395417e+04 3.714533935516246110e+00 3.751000359839212761e-02
5.940998919800442673e+04 3.705850060261110190e+00 3.651119294091517697e-02
5.940998923063489201e+04 3.718411261816178204e+00 3.700641876283290721e-02
5.940998926326535729e+04 3.657983316259329598e+00 3.647711161384772915e-02
5.940998929589582985e+04 3.653745187259362925e+00 3.565981981129668493e-02
5.940998932852630242e+04 3.613025199784281938e+00 3.517313903846752687e-02
5.940998936115676770e+04 3.701473678943154155e+00 3.618102394479819073e-02
5.940998939378724026e+04 3.668996085080916458e+00 3.577520708112553322e-02
5.940998942641770554e+04 3.789738144447182933e+00 3.689307663469713200e-02
5.940998945904817811e+04 3.633583406884377975e+00 3.487374765050579167e-02
5.940998949167865067e+04 3.689782656698526786e+00 3.587838679600689751e-02
5.940998952430911595e+04 3.712570829751319135e+00 3.615958476296260438e-02
5.940998955693958123e+04 3.678651685393258486e+00 3.582835759876731863e-02
5.940998958957005379e+04 3.666082191092089104e+00 3.543152986006795763e-02
5.940998962220052636e+04 3.617329783377707830e+00 3.460015696850671924e-02
5.940998965483099164e+04 3.730640904337433561e+00 3.694492917451171893e-02
5.940998968746145692e+04 3.730109416773938147e+00 3.822971339402223695e-02
5.940998972009192948e+04 3.715616722544316186e+00 3.752468082812212419e-02
5.940998975272240205e+04 3.678280877639904745e+00 3.575674281400400417e-02
5.940998978535286733e+04 3.699002414419135132e+00 3.708204682209193664e-02
5.940998981798333261e+04 3.669120092364261954e+00 3.587420794434242194e-02
5.940998985061380517e+04 3.698046919270144617e+00 3.671383447519177556e-02
5.940998988324427773e+04 3.628275109170305601e+00 3.606589123309621864e-02
5.940998991587475030e+04 3.732156711851791098e+00 3.683652643768433460e-02
5.940998994850521558e+04 3.639607510024608583e+00 3.527350322629958790e-02
5.940998998113568086e+04 3.641575130572011876e+00 3.619931282432033159e-02
5.940999001376615342e+04 3.626391186644608133e+00 3.532232777875991131e-02
5.940999004639662598e+04 3.707563936120599646e+00 3.646117502181891318e-02
5.940999007902709127e+04 3.709885766910827609e+00 3.765932079453900017e-02
5.940999011165755655e+04 3.692334901936013658e+00 3.599176501033796854e-02
5.940999014428802911e+04 3.652086133151690284e+00 3.643237497899522170e-02
5.940999017691850167e+04 3.723862471658850204e+00 3.811759450285244488e-02
5.940999020954896696e+04 3.712598160950399073e+00 4.046689662730976883e-02
5.940999024217943952e+04 3.713642436538175495e+00 3.801200081984814488e-02
5.940999027480990480e+04 3.664174117990086188e+00 3.847812786115169248e-02
5.940999030744037736e+04 3.672527785165164538e+00 3.775064100112862642e-02
5.940999034007084992e+04 3.697434654535963539e+00 3.753760345033668039e-02
5.940999037270131521e+04 3.744744150413381600e+00 3.740179251276993383e-02
5.940999040533178049e+04 3.729347275031685616e+00 3.692865714499506818e-02
5.940999043796225305e+04 3.700454633572844543e+00 3.693416407305858545e-02
5.940999047059272561e+04 3.784362555940477879e+00 4.122337782846551696e-02
5.940999050322319090e+04 3.674140717457974326e+00 3.581929628535383131e-02
5.940999053585366346e+04 3.639130675151880379e+00 3.567368020427263975e-02
5.940999056848412874e+04 3.669581326417191480e+00 3.638153772321052470e-02
5.940999060111460130e+04 3.625404606432540255e+00 3.568030111108107250e-02
5.940999063374507386e+04 3.652082697826723123e+00 3.584938335442670876e-02
5.940999066637553915e+04 3.652367542495985830e+00 3.600099143148056263e-02
5.940999069900600443e+04 3.683052623604868625e+00 3.587806950107780279e-02
5.940999073163647699e+04 3.652362461200454824e+00 3.529422066667562558e-02
5.940999076426694955e+04 3.617372971219701139e+00 3.559149747745800341e-02
5.940999079689742211e+04 3.606946983546618135e+00 3.473040996055596491e-02
5.940999082952788740e+04 3.569116274500171659e+00 3.461821521005351010e-02
5.940999086215835268e+04 3.583773418640586517e+00 3.541354307275556418e-02
5.940999089478882524e+04 3.582368865487780329e+00 3.600328762104654939e-02
5.940999092741929780e+04 3.639302806349848485e+00 3.577487662637306165e-02
5.940999096004976309e+04 3.629013208026415693e+00 3.534809549750154295e-02
5.940999099268022837e+04 3.582027024492118628e+00 3.518746647289443946e-02
5.940999102531070093e+04 3.722215987030801809e+00 3.802579356721720594e-02
5.940999105794117349e+04 3.644637356482777868e+00 3.639709442530979916e-02
5.940999109057164605e+04 3.656686044708057359e+00 3.739649529595449884e-02
5.940999112320211134e+04 3.597072886730749985e+00 3.560518878233109169e-02
5.940999115583257662e+04 3.638869996725358380e+00 3.597002940893124362e-02
5.940999118846304918e+04 3.642088702331891525e+00 3.541715400018724536e-02
5.940999122109352174e+04 3.662164608077492556e+00 3.676196722342189166e-02
5.940999125372398703e+04 3.616827767474422473e+00 3.570640505666505121e-02
5.940999128635445231e+04 3.675335523051705522e+00 3.563294344124719876e-02
5.940999131898492487e+04 3.600599259300616417e+00 3.473630691756516425e-02
5.940999135161539743e+04 3.588496979312869595e+00 3.523098495443207495e-02
5.940999138424586272e+04 3.621699065892451053e+00 3.532138205904455236e-02
5.940999141687633528e+04 3.714990352300752807e+00 3.651130265096037830e-02
5.940999144950680056e+04 3.672797131147540917e+00 3.523994833517000297e-02
5.940999148213727312e+04 3.693391426027222924e+00 3.646658836342634574e-02
5.940999151476774568e+04 3.653542456755537682e+00 3.504474130032980000e-02
5.940999154739821097e+04 3.693647675180091738e+00 3.573471414934645957e-02
5.940999158002867625e+04 3.679215802068146246e+00 3.538979679759836350e-02
5.940999161265914881e+04 3.623464696528126083e+00 3.510094882214773865e-02
5.940999164528962137e+04 3.652224890080763231e+00 3.603308404175397522e-02
5.940999167792008666e+04 3.587195137426084202e+00 3.473196875795449279e-02
5.940999171055055194e+04 3.627042636529201669e+00 3.495207116265940106e-02
5.940999174318102450e+04 3.617932559702945916e+00 3.501248641436440628e-02
5.940999177581149706e+04 3.648684202164504509e+00 3.542407441040262839e-02
5.940999180844196235e+04 3.622239127837890926e+00 3.480667521830677069e-02
5.940999184107242763e+04 3.616577500554720270e+00 3.562863437373643000e-02
5.940999187370290019e+04 3.602177082439998568e+00 3.568262061509081678e-02
5.940999190633337275e+04 3.619629252644890549e+00 3.597634387656240690e-02
5.940999193896383804e+04 3.641095680588175121e+00 3.613484871581432861e-02
5.940999197159430332e+04 3.675605574361454408e+00 3.653721324270387677e-02
5.940999200422477588e+04 3.662829997371287227e+00 3.592588625818086967e-02
5.940999203685524844e+04 3.603297467427902134e+00 3.540789818369613484e-02
5.940999206948572100e+04 3.692322691020706316e+00 3.649787159327626956e-02
5.940999210211618629e+04 3.638520568781832054e+00 3.494631103720290816e-02
5.940999213474665157e+04 3.728313799670249562e+00 3.652922708012502212e-02
5.940999216737712413e+04 3.642033321785140387e+00 3.477878490757378704e-02
5.940999220000759669e+04 3.651540259451170556e+00 3.572810746018136030e-02
5.940999223263806198e+04 3.626086902398187650e+00 3.534002123112486154e-02
5.940999226526852726e+04 3.652768236962344428e+00 3.604519499076094119e-02
5.940999229789899982e+04 3.639921037507184209e+00 3.630116924706154602e-02
5.940999233052947238e+04 3.542157838563839700e+00 3.534517057438759519e-02
5.940999236315993767e+04 3.712590651934540631e+00 3.670045498382656923e-02
5.940999239579040295e+04 3.698692568609312392e+00 3.668883744229008842e-02
5.940999242842087551e+04 3.658981533296027155e+00 3.602542238484924414e-02
5.940999246105134807e+04 3.678029756791834082e+00 3.579419597858853747e-02
5.940999249368181336e+04 3.693328873112923905e+00 3.588975297892196825e-02
5.940999252631227864e+04 3.713637518828218465e+00 3.715994930115589651e-02
5.940999255894275120e+04 3.628336794058776071e+00 3.462757426400633887e-02
5.940999259157322376e+04 3.581706836216668854e+00 3.435358750798812172e-02
5.940999262420369632e+04 3.594880554776534343e+00 3.423075235073198136e-02
5.940999265683416161e+04 3.616532501829520463e+00 3.404744115540121741e-02
5.940999268946462689e+04 3.639083200679862351e+00 3.496193455683822837e-02
5.940999272209509945e+04 3.647711449777085058e+00 3.554389175047321242e-02
5.940999275472557201e+04 3.557384875343128083e+00 3.437935182694878272e-02
5.940999278735603730e+04 3.627400213076980240e+00 3.523413712914100215e-02
5.940999281998650258e+04 3.631998330455898927e+00 3.544215990844779701e-02
5.940999285261697514e+04 3.578247581839377300e+00 3.467177489112192174e-02
5.940999288524744770e+04 3.639037165125428963e+00 3.483463750841354900e-02
5.940999291787792026e+04 3.569015928708541452e+00 3.351372899385558074e-02
5.940999295050838555e+04 3.579569184109779645e+00 3.399387532528046901e-02
5.940999298313885083e+04 3.622469357936310530e+00 3.446406639948357276e-02
5.940999301576932339e+04 3.625689809552234966e+00 3.490474109012330073e-02
5.940999304839979595e+04 3.585178553414708258e+00 3.396014561476686650e-02
5.940999308103026124e+04 3.648797415340433226e+00 3.498216678529210422e-02
5.940999311366072652e+04 3.633510834673458145e+00 3.524026415289793074e-02
5.940999314629119908e+04 3.569296065991448330e+00 3.369105349710803388e-02
5.940999317892167164e+04 3.577886068531598074e+00 3.378027137278065417e-02
5.940999321155214420e+04 3.647982603001229229e+00 3.536769129232534420e-02
5.940999324418260949e+04 3.668510019311313375e+00 3.535524920710573366e-02
5.940999327681307477e+04 3.586805213363555733e+00 3.435936943762252921e-02
5.940999330944354733e+04 3.568489512562690091e+00 3.349492968804444054e-02
5.940999334207401989e+04 3.596114360860745762e+00 3.434212247444354271e-02
5.940999337470448518e+04 3.582339174610422727e+00 3.416603240288092896e-02
5.940999340733495046e+04 3.612715804472395931e+00 3.468185298837954400e-02
5.940999343996542302e+04 3.642218100657005575e+00 3.500667182005742090e-02
5.940999347259589558e+04 3.653912179539581029e+00 3.537229257971066798e-02
5.940999350522636087e+04 3.653673667688168258e+00 3.462379709014869189e-02
5.940999353785683343e+04 3.627800469559064656e+00 3.454064605762639101e-02
5.940999357048729871e+04 3.685885457437943824e+00 3.537386452648087071e-02
5.940999360311777127e+04 3.621097484535560351e+00 3.460298557783119539e-02
5.940999363574824383e+04 3.655027932960894343e+00 3.527724175146121355e-02
5.940999366837870912e+04 3.594025707331913289e+00 3.447705734426875085e-02
5.940999370100917440e+04 3.652458892411245994e+00 3.572110308303499265e-02
5.940999373363964696e+04 3.580056930477694355e+00 3.437733589901970782e-02
5.940999376627011952e+04 3.720182843755172719e+00 3.623240680984154277e-02
5.940999379890058481e+04 3.625669634610411141e+00 3.495471988135313846e-02
5.940999383153105737e+04 3.656086929447661671e+00 3.556562900724154902e-02
5.940999386416152265e+04 3.557157386530731991e+00 3.415856127068134934e-02
5.940999389679199521e+04 3.652729578861296122e+00 3.507411583617746353e-02
5.940999392942246777e+04 3.640890565656820677e+00 3.477492592244931652e-02
5.940999396205293306e+04 3.635397864019253689e+00 3.537283139747067484e-02
5.940999399468339834e+04 3.624055430967239033e+00 3.492594182452553320e-02
5.940999402731387090e+04 3.602495193282266417e+00 3.467034621692174912e-02
5.940999405994434346e+04 3.659327323162274492e+00 3.649857091207867055e-02
5.940999409257480875e+04 3.719581298681609027e+00 3.701571365490445575e-02
5.940999412520527403e+04 3.623089972315240104e+00 3.484216041793283813e-02
5.940999415783574659e+04 3.630504051032237278e+00 3.547613652838806086e-02
5.940999419046621915e+04 3.603246426318103879e+00 3.465821530845258902e-02
5.940999422309668444e+04 3.614818760621972160e+00 3.508495279025238001e-02
5.940999425572715700e+04 3.639192666953308564e+00 3.551602184743803819e-02
5.940999428835762228e+04 3.640103716508210852e+00 3.550882738304193820e-02
5.940999432098809484e+04 3.676002680432840730e+00 3.607494163572976670e-02
5.940999435361856740e+04 3.655545172126385634e+00 3.524179509999678106e-02
5.940999438624903269e+04 3.696451969272666727e+00 3.548018078296732297e-02
5.940999441887949797e+04 3.675668067737622557e+00 3.561122551871594155e-02
5.940999445150997053e+04 3.607830121843027094e+00 3.490898741079311030e-02
5.940999448414044309e+04 3.598048554275759425e+00 3.409664646218698442e-02
5.940999451677090838e+04 3.616296324241395244e+00 3.488143648324949775e-02
5.940999454940137366e+04 3.615357081142462459e+00 3.522870144506640849e-02
5.940999458203184622e+04 3.611585897283164037e+00 3.420855175306095064e-02
5.940999461466231878e+04 3.589224148622169430e+00 3.376013925144163985e-02
5.940999464729278407e+04 3.657535208121956760e+00 3.490206974545893154e-02
5.940999467992324935e+04 3.614975880898161353e+00 3.551482410234339110e-02
5.940999471255372191e+04 3.646122925392139003e+00 3.510797802204632112e-02
5.940999474518419447e+04 3.714404181050277032e+00 3.669007886128054785e-02
5.940999477781465976e+04 3.627079193868862017e+00 3.502960065998008549e-02
5.940999481044512504e+04 3.670083564780977081e+00 3.627012228354755535e-02
5.940999484307559760e+04 3.621693959548161423e+00 3.527641835350307786e-02
5.940999487570607016e+04 3.700070708524444196e+00 3.631233485938564071e-02
5.940999490833653545e+04 3.644009390142860738e+00 3.533103744462696982e-02
5.940999494096700073e+04 3.721418872392866728e+00 3.556726331792457035e-02
5.940999497359747329e+04 3.667841732527213239e+00 3.575399149229759044e-02
5.940999500622794585e+04 3.654294877901622662e+00 3.497253654435658610e-02
5.940999503885841841e+04 3.659307948310113634e+00 3.481006637993188518e-02
5.940999507148888370e+04 3.617019510700239859e+00 3.419802848852582927e-02
5.940999510411934898e+04 3.609884231841974600e+00 3.487111771607987604e-02
5.940999513674982154e+04 3.587210180499962320e+00 3.378938985170049786e-02
5.940999516938029410e+04 3.685927195076628582e+00 3.504889013149563304e-02
5.940999520201075939e+04 3.591949066558441483e+00 3.394627149562161328e-02
5.940999523464122467e+04 3.577490669691228753e+00 3.441925328583381877e-02
5.940999526727169723e+04 3.534324299267591396e+00 3.347586791571767473e-02
5.940999529990216979e+04 3.633343080169849415e+00 3.447855942116612865e-02
5.940999533253264235e+04 3.630481811782787727e+00 3.458680284587967169e-02
5.940999536516310764e+04 3.608371163059743481e+00 3.416287096888828700e-02
5.940999539779357292e+04 3.572514941002196576e+00 3.419871345795731654e-02
5.940999543042404548e+04 3.598745553267178376e+00 3.442809405117120553e-02
5.940999546305451804e+04 3.626352736534758314e+00 3.468774779334115460e-02
5.940999549568498333e+04 3.621472496262144070e+00 3.504788762822234893e-02
5.940999552831544861e+04 3.549261053459892512e+00 3.429129337782842180e-02
5.940999556094592117e+04 3.582519482465781113e+00 3.407296753088254887e-02
5.940999559357639373e+04 3.663441616334115913e+00 3.513228480081378308e-02
5.940999562620685901e+04 3.664146066998899443e+00 3.572202575489920318e-02
5.940999565883732430e+04 3.667473891327380109e+00 3.546542779830973852e-02
5.940999569146779686e+04 3.657046095014340192e+00 3.645015652587504235e-02
5.940999572409826942e+04 3.606308447080639024e+00 3.507499389823701824e-02
5.940999575672873470e+04 3.614081895957811597e+00 3.424521448958354336e-02
5.940999578935919999e+04 3.578682351476675016e+00 3.380093474056887481e-02
5.940999582198967255e+04 3.620129253575913530e+00 3.536475475710658400e-02
5.940999585462014511e+04 3.674321696453375363e+00 3.521653874518228255e-02
5.940999588725061767e+04 3.711137406635237390e+00 3.676735442150858013e-02
5.940999591988108295e+04 3.612835631178539675e+00 3.472758858922015551e-02
5.940999595251154824e+04 3.600235288380654985e+00 3.434707622150477702e-02
5.940999598514202080e+04 3.723154225418459085e+00 3.600194210112187682e-02
5.940999601777249336e+04 3.712790852533247143e+00 3.557552709581570521e-02
5.940999605040295864e+04 3.627340789237778917e+00 3.496155096391561495e-02
5.940999608303342393e+04 3.642287907293626503e+00 3.493342180620517823e-02
5.940999611566389649e+04 3.613713230246982988e+00 3.414644064818677521e-02
5.940999614829436905e+04 3.642116520488503095e+00 3.504984020962963881e-02
5.940999618092483433e+04 3.645393961174475006e+00 3.452159968168217602e-02
5.940999621355529962e+04 3.661914824146917269e+00 3.448494498254322388e-02
5.940999624618577218e+04 3.659820984897566021e+00 3.528555004052329885e-02
5.940999627881624474e+04 3.641358493361233961e+00 3.475938691258111113e-02
5.940999631144671730e+04 3.669673990211538506e+00 3.506838585511103112e-02
5.940999634407718258e+04 3.622601118693225875e+00 3.445777724727749902e-02
5.940999637670764787e+04 3.670265911539212222e+00 3.531830688825998710e-02
5.940999640933812043e+04 3.624950054939566346e+00 3.430908978798635767e-02
5.940999644196859299e+04 3.658249625045687736e+00 3.536076097119312395e-02
5.940999647459905827e+04 3.616226365823784317e+00 3.457123234576191945e-02
5.940999650722952356e+04 3.637244416483170983e+00 3.515080856493471573e-02
5.940999653985999612e+04 3.656741890332244616e+00 3.669784062212088499e-02
5.940999657249046868e+04 3.645996811008298977e+00 3.535615523170931862e-02
5.940999660512093396e+04 3.635884940862694314e+00 3.496742060905335542e-02
5.940999663775139925e+04 3.625240423900335962e+00 3.477896789022872498e-02
5.940999667038187181e+04 3.653301826705052324e+00 3.489469868933903901e-02
5.940999670301234437e+04 3.745713413760674015e+00 3.690177309731232369e-02
5.940999673564281693e+04 3.696295565530508753e+00 3.591403896294199233e-02
5.940999676827328221e+04 3.676541925456106696e+00 3.571945985704719218e-02
5.940999680090374750e+04 3.628262909638702460e+00 3.496323475902648331e-02
5.940999683353422006e+04 3.639067697093777642e+00 3.559007968158387630e-02
5.940999686616469262e+04 3.668189845072729938e+00 3.622735190637462604e-02
5.940999689879515790e+04 3.683474235712861589e+00 3.686002825766353935e-02
5.940999693142562319e+04 3.680987766084518498e+00 3.568205320203167441e-02
5.940999696405609575e+04 3.773292887161499909e+00 3.703265540323148752e-02
5.940999699668656831e+04 3.721577519896847708e+00 3.604754640785466646e-02
5.940999702931703359e+04 3.733654653440716675e+00 3.633307605277361768e-02
5.940999706194749888e+04 3.671380770155103335e+00 3.539748121564718214e-02
5.940999709457797144e+04 3.834656976048470334e+00 3.833218751485312908e-02
5.940999712720844400e+04 3.793198351191258144e+00 3.791839124953012841e-02
5.940999715983890928e+04 3.728294418824212642e+00 3.662495277837678198e-02
5.940999719246937457e+04 3.692931698169076959e+00 3.536541380409025104e-02
5.940999722509984713e+04 3.735955853759405088e+00 3.720008240674764488e-02
5.940999725773031969e+04 3.733239644146179703e+00 3.662719225541516410e-02
5.940999729036079225e+04 3.751765220984083715e+00 3.730220506616755555e-02
5.940999732299125753e+04 3.762374334071358906e+00 3.632140573485199975e-02
5.940999735562172282e+04 3.757691801470357973e+00 3.632440377054740183e-02
5.940999738825219538e+04 3.792240875040097325e+00 3.635308342251122871e-02
5.940999742088266794e+04 3.689288057230327045e+00 3.539924206115574457e-02
5.940999745351313322e+04 3.693776507411271837e+00 3.601582138382969367e-02
5.940999748614359851e+04 3.718757077786446263e+00 3.532294282825287207e-02
5.940999751877407107e+04 3.728032240272763698e+00 3.557532295049251753e-02
5.940999755140454363e+04 3.691290607857810269e+00 3.517660014076243874e-02
5.940999758403500891e+04 3.728469930552135381e+00 3.658116177309857220e-02
5.940999761666547420e+04 3.698989319940679810e+00 3.574841124585470542e-02
5.940999764929594676e+04 3.717307527092870600e+00 3.693925968714105446e-02
5.940999768192641932e+04 3.742838039084582125e+00 3.764556633574735189e-02
5.940999771455688460e+04 3.754995248574572120e+00 3.691469269061815189e-02
5.940999774718734989e+04 3.717108709989583204e+00 3.606017748921087201e-02
5.940999777981782245e+04 3.733977128656040367e+00 3.606030835228360432e-02
5.940999781244829501e+04 3.742459907857304646e+00 3.682045880693649714e-02
5.940999784507876757e+04 3.740761145160987677e+00 3.606679439054079339e-02
5.940999787770923285e+04 3.700455501715238515e+00 3.535343831190925629e-02
5.940999791033969814e+04 3.687175424698529991e+00 3.569416091824605120e-02
5.940999794297017070e+04 3.666513514175794075e+00 3.550653500209100671e-02
5.940999797560064326e+04 3.687848038999287148e+00 3.522531048252131730e-02
5.940999800823110854e+04 3.733891772508212359e+00 3.673484396108003119e-02
5.940999804086157383e+04 3.647644252961994127e+00 3.514811755005005367e-02
5.940999807349204639e+04 3.656832995833051214e+00 3.490162591082567739e-02
5.940999810612251895e+04 3.675633979962949383e+00 3.508278952375067788e-02
5.940999813875298423e+04 3.680011822223316909e+00 3.569074901505197434e-02
5.940999817138345679e+04 3.676585253984635315e+00 3.568997711227819836e-02
5.940999820401392208e+04 3.689475676698845241e+00 3.559089892926616677e-02
5.940999823664439464e+04 3.711873235017257411e+00 3.581353504414962891e-02
5.940999826927486720e+04 3.683424709067474101e+00 3.565574163339414737e-02
5.940999830190533248e+04 3.746084692169384223e+00 3.656560982286000822e-02
5.940999833453579777e+04 3.739021089641791029e+00 3.630469842106928691e-02
5.940999836716627033e+04 3.679389406873478041e+00 3.542139355911538140e-02
5.940999839979674289e+04 3.720654095278546514e+00 3.645494544821002714e-02
5.940999843242720817e+04 3.675772548574169019e+00 3.567168066649280267e-02
5.940999846505767346e+04 3.643805323212446545e+00 3.490617578357219086e-02
5.940999849768814602e+04 3.663878146456663210e+00 3.496356883413452576e-02
5.940999853031861858e+04 3.668030473145698966e+00 3.515815712938664961e-02
5.940999856294908386e+04 3.656110502300067289e+00 3.511531228717456460e-02
5.940999859557954915e+04 3.700943301681156594e+00 3.522891305346521895e-02
5.940999862821002171e+04 3.673917310992483198e+00 3.477454694764301607e-02
5.940999866084049427e+04 3.640963597968726262e+00 3.491063366833707660e-02
5.940999869347095955e+04 3.590803346966342513e+00 3.430629824265687272e-02
5.940999872610143211e+04 3.733418765819355389e+00 3.604532395818176721e-02
5.940999875873189740e+04 3.719653197441289194e+00 3.609875350521617871e-02
5.940999879136236996e+04 3.721093286549117085e+00 3.646346413083196430e-02
5.940999882399284252e+04 3.734447818443343170e+00 3.637288608406449159e-02
5.940999885662330780e+04 3.685540797918146705e+00 3.540307024838436345e-02
5.940999888925377309e+04 3.649343507252353902e+00 3.515452904526195077e-02
5.940999892188424565e+04 3.705736703121339293e+00 3.606582805384735829e-02
5.940999895451471821e+04 3.647263297285367134e+00 3.538957840766401158e-02
5.940999898714518349e+04 3.681992770705642126e+00 3.596554024534242416e-02
5.940999901977564878e+04 3.698558106532867207e+00 3.581053997029435415e-02
5.940999905240612134e+04 3.653782879304412923e+00 3.513033892583857648e-02
5.940999908503659390e+04 3.647504892367905871e+00 3.575608211691666538e-02
5.940999911766705918e+04 3.714038160893560203e+00 3.645823145920425862e-02
5.940999915029752447e+04 3.659268183624801551e+00 3.537431810723962178e-02
5.940999918292799703e+04 3.672740240007442036e+00 3.530598101091898117e-02
5.940999921555846959e+04 3.658961821504420620e+00 3.557717985456187310e-02
5.940999924818893487e+04 3.654073642901402685e+00 3.506527141324242841e-02
5.940999928081940016e+04 3.684155900387777294e+00 3.530710070797666439e-02
5.940999931344987272e+04 3.648491635319738524e+00 3.504498001119697725e-02
5.940999934608034528e+04 3.665906556263746285e+00 3.511027699477679148e-02
5.940999937871081056e+04 3.645293095881265710e+00 3.598963173356955342e-02
5.940999941134127585e+04 3.683955200402692753e+00 3.571208126468185945e-02
5.940999944397174841e+04 3.701915317496343505e+00 3.639699030480448433e-02
5.940999947660222097e+04 3.636520723005395528e+00 3.499429668120977721e-02
5.940999950923269353e+04 3.646945992552420357e+00 3.486840953575382623e-02
5.940999954186315881e+04 3.601844069653785674e+00 3.479811845245585344e-02
5.940999957449362410e+04 3.674400249628310799e+00 3.601462555816586225e-02
5.940999960712409666e+04 3.678973063867826188e+00 3.607660438379221846e-02
5.940999963975456922e+04 3.698596521978640972e+00 3.671176586649030349e-02
5.940999967238503450e+04 3.643404379155674278e+00 3.534349299290927976e-02
5.940999970501549979e+04 3.695935582822086118e+00 3.606160846532707742e-02
5.940999973764597235e+04 3.618289669431906663e+00 3.513665955607000319e-02
5.940999977027644491e+04 3.733177281937051006e+00 3.728808388938589097e-02
5.940999980290691019e+04 3.685146632030973812e+00 3.622208248357979693e-02
5.940999983553737547e+04 3.629677060133630118e+00 3.623612627808440317e-02
5.940999986816784804e+04 3.679959911214407242e+00 3.718903355685548862e-02
5.940999990079832060e+04 3.639377266474927985e+00 3.524393990672849281e-02
5.940999993342878588e+04 3.658006283349124921e+00 3.633663704520894572e-02
5.940999996605925116e+04 3.730176066283777736e+00 3.787720746921410808e-02
5.940999999868972372e+04 3.689599385607090554e+00 3.629809323679413641e-02
5.941000003132019629e+04 3.689736782789451386e+00 3.595166391546528173e-02
5.941000006395066157e+04 3.688813832424392647e+00 3.568715066257721613e-02
5.941000009658112685e+04 3.717930634178614024e+00 3.567129679966964118e-02
5.941000012921159941e+04 3.731936505579887431e+00 3.683171959149045271e-02
5.941000016184207198e+04 3.749521797292060032e+00 3.658655205310784586e-02
5.941000019447254454e+04 3.739745774656910715e+00 3.628362198098291497e-02
5.941000022710300982e+04 3.696098691214227738e+00 3.572262207317009053e-02
5.941000025973347510e+04 3.657698774921931406e+00 3.581075541332098822e-02
5.941000029236394766e+04 3.669484506990411621e+00 3.450523216792415748e-02
5.941000032499442023e+04 3.757555859665056897e+00 3.658914629956488279e-02
5.941000035762488551e+04 3.738848002403123871e+00 3.572574790155882279e-02
5.941000039025535079e+04 3.708069262460118587e+00 3.541940190023420282e-02
5.941000042288582335e+04 3.705694394746918974e+00 3.539184485186502860e-02
5.941000045551629592e+04 3.686116663416536987e+00 3.630765248306797727e-02
5.941000048814676120e+04 3.717431655029993287e+00 3.634050361436309134e-02
5.941000052077722648e+04 3.688142759435428797e+00 3.529633711627015030e-02
5.941000055340769904e+04 3.717818042207470697e+00 3.555817514664600526e-02
5.941000058603817160e+04 3.778852090666632968e+00 3.730493087503494731e-02
5.941000061866863689e+04 3.713606873684802245e+00 3.658966554972940821e-02
5.941000065129910945e+04 3.694467066768571506e+00 3.587579299616992096e-02
5.941000068392957473e+04 3.791228627092164238e+00 3.790662125184154213e-02
5.941000071656004729e+04 3.750343979253454307e+00 3.637686315380714297e-02
5.941000074919051985e+04 3.691163452907858744e+00 3.562614424074215386e-02
5.941000078182098514e+04 3.758921355692494526e+00 3.675617982380951360e-02
5.941000081445145042e+04 3.767823532404110498e+00 3.671250752735524120e-02
5.941000084708192298e+04 3.738982690878199122e+00 3.630873606947034732e-02
5.941000087971239554e+04 3.688273772127573125e+00 3.500122528226519425e-02
5.941000091234286083e+04 3.684582761709671583e+00 3.482831639331457341e-02
5.941000094497332611e+04 3.685226214154434743e+00 3.532975084724630788e-02
5.941000097760379867e+04 3.734448979591836526e+00 3.625097235242342314e-02
5.941000101023427123e+04 3.713428366372163669e+00 3.648532690094276332e-02
5.941000104286473652e+04 3.674044438973348647e+00 3.559096628804130080e-02
5.941000107549520180e+04 3.707833266338712352e+00 3.568798172102226329e-02
5.941000110812567436e+04 3.689666866025020031e+00 3.572612238421748326e-02
5.941000114075614692e+04 3.707320639562605269e+00 3.567026090125587079e-02
5.941000117338661221e+04 3.725703267656710782e+00 3.605684768800943019e-02
5.941000120601707749e+04 3.730315927320347225e+00 3.636878670913112205e-02
5.941000123864755005e+04 3.722986259770000306e+00 3.622294077529118056e-02
5.941000127127802261e+04 3.738541614345270769e+00 3.626787486176174385e-02
5.941000130390849517e+04 3.801003502792767108e+00 3.780517160662266035e-02
5.941000133653896046e+04 3.741874640015697029e+00 3.655668137402065532e-02
5.941000136916942574e+04 3.771116048322961323e+00 3.708507720715292083e-02
5.941000140179989830e+04 3.744352766985990844e+00 3.640410875206106373e-02
5.941000143443037086e+04 3.770612533633136643e+00 3.695534038791293413e-02
5.941000146706083615e+04 3.678565899873061262e+00 3.556912635663451311e-02
5.941000149969130143e+04 3.740895180039517154e+00 3.723057183886583493e-02
5.941000153232177399e+04 3.768077440036347259e+00 3.754656957153040819e-02
5.941000156495224655e+04 3.802067709104485882e+00 3.755815574713275429e-02
5.941000159758271184e+04 3.691653720534807892e+00 3.567147570576462839e-02
5.941000163021317712e+04 3.750517357420068976e+00 3.682149094607164302e-02
5.941000166284364968e+04 3.668647388461372394e+00 3.577232230714436773e-02
5.941000169547412224e+04 3.666297835421630680e+00 3.541627777038564018e-02
5.941000172810458753e+04 3.686480380719590055e+00 3.685051631064739652e-02
5.941000176073505281e+04 3.726397432468574245e+00 3.709268063929873488e-02
5.941000179336552537e+04 3.663645873956185905e+00 3.666097722286287830e-02
5.941000182599599793e+04 3.695047032172641632e+00 3.689336600371645458e-02
5.941000185862646322e+04 3.699573319947292216e+00 3.622697157046925187e-02
5.941000189125692850e+04 3.741355385888604168e+00 3.749845789691960696e-02
5.941000192388740106e+04 3.753253359604896477e+00 3.773342444981244576e-02
5.941000195651787362e+04 3.636096781584993387e+00 3.627698098152101064e-02
5.941000198914834618e+04 3.651556512965266954e+00 3.682043439461354234e-02
5.941000202177881147e+04 3.646792007942417424e+00 3.586073202421830031e-02
5.941000205440927675e+04 3.649785205234536090e+00 3.652763013281810911e-02
5.941000208703974931e+04 3.726292402052822528e+00 3.700668597471259980e-02
5.941000211967022187e+04 3.608693544673476694e+00 3.499594962874310461e-02
5.941000215230068716e+04 3.675723593812330936e+00 3.602059370425061968e-02
5.941000218493115244e+04 3.609656240778990721e+00 3.536418217325693752e-02
5.941000221756162500e+04 3.638406768777502798e+00 3.590787636102616559e-02
5.941000225019209756e+04 3.620602684857777920e+00 3.576370676780303570e-02
5.941000228282256285e+04 3.635143891747665723e+00 3.627714581698374824e-02
5.941000231545302813e+04 3.648913937126969653e+00 3.637221662554181167e-02
5.941000234808350069e+04 3.650681486541028864e+00 3.671134679486382640e-02
5.941000238071397325e+04 3.595097889028462834e+00 3.507978369246667061e-02
5.941000241334443854e+04 3.676211088127888438e+00 3.643856219152362408e-02
5.941000244597491110e+04 3.645132883524976997e+00 3.544617236248223668e-02
5.941000247860537638e+04 3.737945545970617900e+00 3.711474183585002778e-02
5.941000251123584894e+04 3.638163977268524807e+00 3.605169698787210469e-02
5.941000254386632150e+04 3.671337130184970654e+00 3.605026183729855005e-02
5.941000257649678679e+04 3.588859219700341274e+00 3.468309887465250568e-02
5.941000260912725207e+04 3.681769359078042481e+00 3.621505484137146902e-02
5.941000264175772463e+04 3.610720866672437968e+00 3.590430479227111477e-02
5.941000267438819719e+04 3.621505591054313022e+00 3.649647384716696308e-02
5.941000270701866248e+04 3.666224521377725143e+00 3.655493634077187914e-02
5.941000273964912776e+04 3.650653155135346051e+00 3.713470500635288052e-02
5.941000277227960032e+04 3.677785056933395413e+00 3.712453484338069931e-02
5.941000280491007288e+04 3.618057880738639209e+00 3.563383006852464258e-02
5.941000283754053817e+04 3.596732284925947543e+00 3.506380576218855183e-02
5.941000287017100345e+04 3.698272062064709598e+00 3.735383620699126578e-02
5.941000290280147601e+04 3.702960875905192406e+00 3.717992237217750823e-02
5.941000293543194857e+04 3.714162787242472064e+00 3.788967030589847351e-02
5.941000296806241386e+04 3.665643216581137231e+00 3.731678635254567084e-02
5.941000300069287914e+04 3.641662193036117934e+00 3.557839880499926583e-02
5.941000303332335170e+04 3.726601305973620271e+00 3.808350769286807797e-02
5.941000306595382426e+04 3.714811577431149647e+00 3.748640090704604549e-02
5.941000309858428955e+04 3.707215950850875519e+00 3.668670736191907006e-02
5.941000313121476211e+04 3.770809936660527217e+00 3.790177905555721510e-02
5.941000316384522739e+04 3.633242884708152154e+00 3.708969535640428694e-02
5.941000319647569995e+04 3.681699301095936683e+00 3.705764690682045170e-02
5.941000322910616524e+04 3.679176988458219277e+00 3.638529953517122273e-02
5.941000326173663780e+04 3.641988998191144411e+00 3.633129488014511660e-02
5.941000329436710308e+04 3.643698016241370574e+00 3.634797488080000749e-02
5.941000332699757564e+04 3.677424274195085552e+00 3.551673089702301472e-02
5.941000335962804820e+04 3.701182677847730140e+00 3.591775865543267443e-02
5.941000339225851349e+04 3.641411177021542045e+00 3.516381192347675655e-02
5.941000342488897877e+04 3.669969028695100555e+00 3.618252544100785534e-02
5.941000345751945133e+04 3.700123618516946600e+00 3.704810913779897630e-02
5.941000349014992389e+04 3.690300792340093672e+00 3.582647013449309636e-02
5.941000352278039645e+04 3.735052587868533447e+00 3.698395281822586950e-02
5.941000355541086174e+04 3.701480777408139300e+00 3.703536641265876145e-02
5.941000358804132702e+04 3.673619096963339992e+00 3.527335346979285080e-02
5.941000362067179958e+04 3.655771698793123914e+00 3.540034706543715437e-02
5.941000365330227214e+04 3.641120326210509184e+00 3.543491825144010759e-02
5.941000368593273743e+04 3.756363247567595209e+00 3.724728823157570645e-02
5.941000371856320271e+04 3.702723310871546047e+00 3.709376331880709365e-02
5.941000375119367527e+04 3.661397074847297706e+00 3.522437175553422978e-02
5.941000378382414783e+04 3.740127898181545341e+00 3.636044333458393618e-02
5.941000381645461312e+04 3.800470770918187746e+00 3.874113654915644495e-02
5.941000384908507840e+04 3.729042341574310804e+00 3.763989963722570026e-02
5.941000388171555096e+04 3.712079093189676993e+00 3.618355050448730792e-02
5.941000391434602352e+04 3.707378180977551008e+00 3.643456528090734808e-02
5.941000394697649608e+04 3.741774841268866947e+00 3.711910514680809986e-02
5.941000397960696137e+04 3.724817086689823142e+00 3.774288318312235546e-02
5.941000401223742665e+04 3.758719763123557378e+00 3.777010559568081544e-02
5.941000404486789921e+04 3.664890723892404889e+00 3.560242645350029239e-02
5.941000407749837177e+04 3.727464926508176291e+00 3.604145718056830927e-02
5.941000411012883706e+04 3.630098238068473648e+00 3.553820608532581860e-02
5.941000414275930234e+04 3.710967782335076404e+00 3.564270090832296484e-02
5.941000417538977490e+04 3.697470757170501887e+00 3.613353417005510382e-02
5.941000420802024746e+04 3.746840454748272986e+00 3.641115721610718031e-02
5.941000424065071275e+04 3.742233046462912771e+00 3.689650121374832281e-02
5.941000427328117803e+04 3.680017150495598521e+00 3.645330987725670102e-02
5.941000430591165059e+04 3.675176197094746300e+00 3.574863494346536275e-02
5.941000433854212315e+04 3.660691586374606565e+00 3.729404752869486250e-02
5.941000437117258844e+04 3.628813389582263849e+00 3.548078170592613989e-02
5.941000440380305372e+04 3.709053234982101710e+00 3.636836526994381702e-02
5.941000443643352628e+04 3.750981878744189757e+00 3.705633746809127577e-02
5.941000446906399884e+04 3.760296042694592611e+00 3.740891636807152504e-02
5.941000450169447140e+04 3.678731878879768047e+00 3.596085615861310120e-02
5.941000453432493669e+04 3.651398739783514369e+00 3.595403429823986613e-02
5.941000456695540197e+04 3.629872337794813220e+00 3.448809872343416849e-02
5.941000459958587453e+04 3.730369185049719594e+00 3.705746609930936353e-02
5.941000463221634709e+04 3.625731910678686720e+00 3.530222203956532440e-02
5.941000466484681237e+04 3.600225874809494186e+00 3.553173565252008836e-02
5.941000469747727766e+04 3.603533697632057997e+00 3.555519337270075797e-02
5.941000473010775022e+04 3.642113993228982771e+00 3.608537598989090822e-02
5.941000476273822278e+04 3.641725917148076697e+00 3.634149890470259048e-02
5.941000479536868806e+04 3.619181440965673069e+00 3.520398376428646170e-02
5.941000482799915335e+04 3.589506860851042536e+00 3.432374386139232930e-02
5.941000486062962591e+04 3.630118064713713455e+00 3.539177245957430412e-02
5.941000489326009847e+04 3.610260684584714941e+00 3.567733033370320411e-02
5.941000492589056375e+04 3.634796651920369825e+00 3.548183688060868590e-02
5.941000495852102904e+04 3.619347833029925354e+00 3.485719734057798197e-02
5.941000499115150160e+04 3.581875695477676036e+00 3.476905521962365270e-02
5.941000502378197416e+04 3.619313486014435366e+00 3.580896727152670794e-02
5.941000505641243944e+04 3.648764863323241681e+00 3.556010584240186512e-02
5.941000508904290473e+04 3.691401321160840077e+00 3.700618469966534402e-02
5.941000512167337729e+04 3.690096559935998499e+00 3.689118034850404071e-02
5.941000515430384985e+04 3.653315893886388999e+00 3.636939967713747474e-02
5.941000518693431513e+04 3.661609002182804051e+00 3.591034278405117602e-02
5.941000521956478042e+04 3.672809236115834874e+00 3.628872167181947106e-02
5.941000525219525298e+04 3.634155946442636065e+00 3.532729795516548893e-02
5.941000528482572554e+04 3.600277468442630635e+00 3.563043108274012438e-02
5.941000531745619810e+04 3.698245500662380003e+00 3.675909245069448883e-02
5.941000535008666338e+04 3.647601100132423113e+00 3.584370716757757230e-02
5.941000538271712867e+04 3.587699958661639599e+00 3.415497116050714849e-02
5.941000541534760123e+04 3.673736692488543731e+00 3.598431162041677844e-02
5.941000544797807379e+04 3.624896270661347675e+00 3.565481337381476434e-02
5.941000548060853907e+04 3.676994979000220987e+00 3.636457465735050409e-02
5.941000551323900436e+04 3.571243610748056074e+00 3.454225486072727558e-02
5.941000554586947692e+04 3.639925550301027712e+00 3.546408296832904289e-02
5.941000557849994948e+04 3.664620187304890919e+00 3.751869045880647929e-02
5.941000561113041476e+04 3.655114293447503826e+00 3.644582418534337426e-02
5.941000564376088005e+04 3.735730118259042776e+00 3.725751724486326549e-02
5.941000567639135261e+04 3.613297921055041773e+00 3.605765814694491395e-02
5.941000570902182517e+04 3.665769796327003061e+00 3.583643577850947198e-02
5.941000574165229045e+04 3.704758773426304330e+00 3.600658790706917634e-02
5.941000577428275574e+04 3.663598483661768768e+00 3.531385394807691480e-02
5.941000580691322830e+04 3.642878551358101458e+00 3.557647817491375875e-02
5.941000583954370086e+04 3.680592354865594551e+00 3.607950604327527649e-02
5.941000587217416614e+04 3.629037594353494711e+00 3.545020711680359898e-02
5.941000590480463143e+04 3.670591453331510046e+00 3.603086821053042704e-02
5.941000593743510399e+04 3.638128354466342529e+00 3.545236900677822128e-02
5.941000597006557655e+04 3.654030869415484606e+00 3.584932860295784313e-02
5.941000600269604911e+04 3.637276298559581011e+00 3.554839027608389795e-02
5.941000603532651439e+04 3.639370137456190424e+00 3.615909495891932168e-02
5.941000606795697968e+04 3.666033272091208772e+00 3.628354622376580435e-02
5.941000610058745224e+04 3.719316271249766270e+00 3.688499145927916917e-02
5.941000613321792480e+04 3.655838542775891487e+00 3.565966185154409440e-02
5.941000616584839008e+04 3.641582514870659981e+00 3.623906066797569908e-02
5.941000619847885537e+04 3.638206380648892235e+00 3.520101352271731016e-02
5.941000623110932793e+04 3.650643423612150329e+00 3.635617127600988124e-02
5.941000626373980049e+04 3.628801458675980474e+00 3.559149218939208076e-02
5.941000629637026577e+04 3.680303509326588784e+00 3.613074353801565275e-02
5.941000632900073106e+04 3.672156325165483182e+00 3.628520176621563564e-02
5.941000636163120362e+04 3.684069499955020088e+00 3.592383267466701946e-02
5.941000639426167618e+04 3.647650093402446725e+00 3.631936707636336525e-02
5.941000642689214146e+04 3.668369577436640494e+00 3.591965411378398448e-02
5.941000645952260675e+04 3.680210675221664118e+00 3.640892534926654794e-02
5.941000649215307931e+04 3.686791986912368646e+00 3.634419335205675561e-02
5.941000652478355187e+04 3.682296390909708173e+00 3.685284889448315476e-02
5.941000655741401715e+04 3.631384827327092335e+00 3.568179447286815020e-02
5.941000659004448244e+04 3.612508972994380674e+00 3.501863457270143476e-02
5.941000662267495500e+04 3.645180131479203389e+00 3.572715494582047457e-02
5.941000665530542756e+04 3.700742095408712018e+00 3.709337533080544341e-02
5.941000668793589284e+04 3.671889502898274760e+00 3.650852344867822757e-02
5.941000672056635813e+04 3.701313780178451918e+00 3.681957241754028887e-02
5.941000675319683069e+04 3.730695945233026389e+00 3.762351951991985827e-02
5.941000678582730325e+04 3.650493975001870783e+00 3.594686779031062984e-02
5.941000681845777581e+04 3.700731948316770659e+00 3.625308654908113160e-02
5.941000685108824109e+04 3.676063572821946401e+00 3.747411999086944917e-02
5.941000688371870638e+04 3.697432381902031828e+00 3.629842149184469430e-02
5.941000691634917894e+04 3.691922277139137343e+00 3.662966813055139326e-02
5.941000694897965150e+04 3.584067344090019702e+00 3.512674354588923159e-02
5.941000698161011678e+04 3.680499405469678909e+00 3.604374500068863868e-02
5.941000701424058207e+04 3.638035838277033918e+00 3.622431600101131549e-02
5.941000704687105463e+04 3.658715380665755301e+00 3.616189972708470923e-02
5.941000707950152719e+04 3.724275425523961403e+00 3.797237127296468340e-02
5.941000711213199247e+04 3.679100957431889807e+00 3.647769173868736781e-02
5.941000714476245776e+04 3.658218078153593122e+00 3.648215801041286566e-02
5.941000717739293032e+04 3.602954421522795769e+00 3.498399604226783144e-02
5.941000721002340288e+04 3.673639280929681838e+00 3.649797015150760965e-02
5.941000724265386816e+04 3.661908056097100683e+00 3.666597108132938626e-02
5.941000727528433345e+04 3.673708934583566066e+00 3.657397444422237631e-02
5.941000730791480601e+04 3.604285027667204933e+00 3.511758555879119365e-02
5.941000734054527857e+04 3.713042653429031947e+00 3.681661454057983535e-02
5.941000737317574385e+04 3.622123713504269205e+00 3.596455255611830798e-02
5.941000740580620914e+04 3.740891332289797422e+00 3.639200314169852707e-02
5.941000743843668170e+04 3.631923020420155801e+00 3.626570645429173095e-02
5.941000747106715426e+04 3.664569319527372304e+00 3.593053185594075744e-02
5.941000750369762682e+04 3.647326849251223191e+00 3.628511366668327881e-02
5.941000753632809210e+04 3.664504557627576542e+00 3.672258168502907233e-02
5.941000756895855739e+04 3.646396954893743825e+00 3.567689131604576125e-02
5.941000760158902995e+04 3.724859282339934019e+00 3.788144617151368437e-02
5.941000763421950251e+04 3.658776783909440056e+00 3.558647212398899362e-02
5.941000766684996779e+04 3.707374254049446094e+00 3.681587914352665858e-02
5.941000769948043308e+04 3.673400525303808895e+00 3.555819863920994806e-02
5.941000773211090564e+04 3.702038301457367009e+00 3.661203131438071218e-02
5.941000776474137820e+04 3.758639312246064179e+00 3.721507507582998142e-02
5.941000779737184348e+04 3.727753457560144312e+00 3.630308110515352571e-02
5.941000783000230876e+04 3.686203313007875515e+00 3.583309849398549213e-02
5.941000786263278133e+04 3.642514743546016565e+00 3.506233208427274317e-02
5.941000789526325389e+04 3.606534789882885228e+00 3.568365221919388153e-02
5.941000792789371917e+04 3.613269519519519690e+00 3.470404107342135724e-02
5.941000796052418445e+04 3.663487738419618722e+00 3.555679699643932851e-02
5.941000799315465702e+04 3.673214721546000483e+00 3.585148953583966458e-02
5.941000802578512958e+04 3.725116035986710372e+00 3.723594704565873215e-02
5.941000805841559486e+04 3.720435291686755352e+00 3.613567167250445605e-02
5.941000809104606742e+04 3.687676545965866470e+00 3.599588778772506992e-02
5.941000812367653270e+04 3.655868126669115092e+00 3.544742003118621365e-02
5.941000815630700527e+04 3.625126894010602729e+00 3.598598019750384736e-02
5.941000818893747055e+04 3.670802274791871600e+00 3.633866021537005692e-02
5.941000822156794311e+04 3.631601844601061391e+00 3.538630978514546027e-02
5.941000825419840839e+04 3.650408023422413439e+00 3.564715173808788440e-02
5.941000828682888095e+04 3.701262035031487763e+00 3.652682178765970233e-02
5.941000831945935352e+04 3.692710891692418951e+00 3.714136331726469731e-02
5.941000835208981880e+04 3.683434067312032933e+00 3.616827568758541195e-02
5.941000838472028408e+04 3.646756321680686863e+00 3.575832205812046888e-02
5.941000841735075664e+04 3.653995962105916817e+00 3.557935909995877527e-02
5.941000844998122921e+04 3.617835068871723792e+00 3.509939797770187525e-02
5.941000848261169449e+04 3.686669969964459170e+00 3.657833197360978866e-02
5.941000851524215977e+04 3.692193128731272367e+00 3.576901500105451187e-02
5.941000854787263233e+04 3.639703542314377316e+00 3.592381032518917466e-02
5.941000858050310489e+04 3.645469455698216343e+00 3.548390651420797043e-02
5.941000861313357018e+04 3.632024375835587460e+00 3.504063558935636286e-02
5.941000864576403546e+04 3.672478447201873664e+00 3.561978402306909680e-02
5.941000867839450802e+04 3.676779102614027739e+00 3.579805360950544246e-02
5.941000871102498058e+04 3.678000110790366151e+00 3.601595035680687368e-02
5.941000874365544587e+04 3.679318786191813739e+00 3.629908964849119790e-02
5.941000877628591843e+04 3.677500782962731307e+00 3.559136246400958214e-02
5.941000880891638371e+04 3.655097073781053307e+00 3.520633374196961013e-02
5.941000884154685627e+04 3.644879246726642208e+00 3.593642685452522190e-02
5.941000887417732883e+04 3.678027502587609021e+00 3.633875704929731554e-02
5.941000890680779412e+04 3.678140188335358385e+00 3.587981521833560200e-02
5.941000893943825940e+04 3.655202139373918691e+00 3.540299333136615045e-02
5.941000897206873196e+04 3.676941075056954222e+00 3.626941867610095765e-02
5.941000900469920452e+04 3.662036288567484199e+00 3.564153119055232105e-02
5.941000903732966981e+04 3.749307824698810521e+00 3.629657991343473999e-02
5.941000906996013509e+04 3.711213441194772589e+00 3.755661534511087196e-02
5.941000910259060765e+04 3.659921854065271152e+00 3.554577310032718679e-02
5.941000913522108021e+04 3.646280203410406706e+00 3.508430903172018306e-02
5.941000916785154550e+04 3.613561385960225358e+00 3.509359575530938274e-02
5.941000920048201078e+04 3.575180685837305639e+00 3.477792759201678296e-02
5.941000923311248334e+04 3.629160918098582655e+00 3.555889283376539173e-02
5.941000926574295590e+04 3.684386759559992175e+00 3.631852058052147114e-02
5.941000929837342119e+04 3.640738852552784177e+00 3.570739768714387141e-02
5.941000933100388647e+04 3.701399045908701169e+00 3.790584309912841537e-02
5.941000936363435903e+04 3.648524290903179867e+00 3.575073397894181632e-02
5.941000939626483159e+04 3.610541884322487238e+00 3.547934991733664445e-02
5.941000942889529688e+04 3.632581148779554958e+00 3.544508639393496863e-02
5.941000946152576216e+04 3.608811658502018016e+00 3.505860329407653464e-02
5.941000949415623472e+04 3.683059154050257522e+00 3.667461471213444291e-02
5.941000952678670728e+04 3.616573236946578618e+00 3.538543643916465531e-02
5.941000955941717257e+04 3.624255402477464472e+00 3.520242813288262940e-02
5.941000959204763785e+04 3.590660675248967593e+00 3.508102988469038314e-02
5.941000962467811041e+04 3.594558879710408217e+00 3.490554837074154315e-02
5.941000965730858297e+04 3.638698577904132314e+00 3.550552987584826292e-02
5.941000968993904826e+04 3.650489133438549416e+00 3.620117442033381899e-02
5.941000972256951354e+04 3.598570007230300405e+00 3.486965594345772107e-02
5.941000975519998610e+04 3.688371220412119733e+00 3.670960822795064915e-02
5.941000978783045866e+04 3.570915078862802794e+00 3.442748581225147514e-02
5.941000982046092395e+04 3.599322289156626553e+00 3.499691456399644379e-02
5.941000985309138923e+04 3.614577674540583985e+00 3.541310944735224370e-02
5.941000988572186179e+04 3.602197993460721115e+00 3.494374921802236716e-02
5.941000991835233435e+04 3.631618358241552436e+00 3.534139198792944636e-02
5.941000995098280691e+04 3.611592543106191044e+00 3.510536682942986403e-02
5.941000998361327220e+04 3.572103157946717289e+00 3.469508761603141284e-02
5.941001001624373748e+04 3.620815284072414375e+00 3.529961476092464967e-02
5.941001004887421004e+04 3.587508690038732517e+00 3.432192536058152610e-02
5.941001008150468260e+04 3.590446899322119023e+00 3.442573271419629988e-02
5.941001011413514789e+04 3.685730414045057746e+00 3.601006498545460122e-02
5.941001014676561317e+04 3.574537446030185972e+00 3.446849843559073034e-02
5.941001017939608573e+04 3.635677283555376338e+00 3.515368588765049179e-02
5.941001021202655829e+04 3.667981633162772148e+00 3.577323137080703347e-02
5.941001024465703085e+04 3.672851022219934869e+00 3.595481011916033809e-02
5.941001027728749614e+04 3.563516822232441594e+00 3.414385500124230560e-02
5.941001030991796142e+04 3.603833846191643264e+00 3.528683931298754600e-02
5.941001034254843398e+04 3.641408710590780196e+00 3.527565419634686589e-02
5.941001037517890654e+04 3.607146593797505130e+00 3.524625578750561344e-02
5.941001040780937183e+04 3.619190461013516824e+00 3.525313853437098827e-02
5.941001044043983711e+04 3.620153472068714962e+00 3.481894467083022221e-02
5.941001047307030967e+04 3.670211219077362585e+00 3.606390373622414547e-02
5.941001050570078223e+04 3.610026097504196674e+00 3.449172243809966315e-02
5.941001053833124752e+04 3.607759369031970031e+00 3.461714100017452417e-02
5.941001057096171280e+04 3.644252924215907186e+00 3.543216327953761791e-02
5.941001060359218536e+04 3.676515835378180164e+00 3.573266294344627086e-02
5.941001063622265792e+04 3.625669821714743613e+00 3.514115341124276343e-02
5.941001066885312321e+04 3.704657427091678557e+00 3.626343846126865028e-02
5.941001070148358849e+04 3.639192999390367333e+00 3.526382062760671787e-02
5.941001073411406105e+04 3.671316406002659516e+00 3.533962505632196049e-02
5.941001076674453361e+04 3.644711769800789369e+00 3.508976124668626573e-02
5.941001079937499890e+04 3.597758795352501870e+00 3.432486665646301838e-02
5.941001083200546418e+04 3.591475001429942360e+00 3.464264535872445955e-02
5.941001086463593674e+04 3.633105759835751236e+00 3.452247245190239594e-02
5.941001089726640930e+04 3.607535888892348996e+00 3.467296247633502859e-02
5.941001092989687459e+04 3.642441473901507631e+00 3.543125935173381535e-02
5.941001096252733987e+04 3.638242479816860886e+00 3.551034071327154040e-02
5.941001099515781243e+04 3.680381611205077785e+00 3.630705767256887234e-02
5.941001102778828499e+04 3.607314768145161388e+00 3.507968288482282704e-02
5.941001106041875755e+04 3.603878324613890349e+00 3.457996826575950033e-02
5.941001109304922284e+04 3.552676797015929200e+00 3.410465616201962397e-02
5.941001112567968812e+04 3.657094274302560954e+00 3.608792816656489211e-02
5.941001115831016068e+04 3.628821068632479552e+00 3.523472387619748514e-02
5.941001119094063324e+04 3.603535037428335475e+00 3.471211209214541266e-02
5.941001122357109853e+04 3.598682270260094906e+00 3.428464125367911702e-02
5.941001125620156381e+04 3.672129615204860364e+00 3.594728814305581804e-02
5.941001128883203637e+04 3.650684509885997020e+00 3.527818930606578529e-02
5.941001132146250893e+04 3.613890011502471467e+00 3.457912514612493382e-02
5.941001135409297422e+04 3.694571068176992767e+00 3.596282938313243721e-02
5.941001138672343950e+04 3.680083116238680230e+00 3.547614456572249081e-02
5.941001141935391206e+04 3.635721411647337309e+00 3.538346996950297862e-02
5.941001145198438462e+04 3.595713097841150230e+00 3.445614005935741797e-02
5.941001148461484991e+04 3.633191132684464808e+00 3.552506883703159674e-02
5.941001151724531519e+04 3.623587635991138534e+00 3.472131393929504123e-02
5.941001154987578775e+04 3.683972094996817770e+00 3.546676465775625703e-02
5.941001158250626031e+04 3.674951854382804139e+00 3.566557152243763490e-02
5.941001161513672560e+04 3.621119684740639055e+00 3.529263402718167686e-02
5.941001164776719088e+04 3.658067737898077265e+00 3.577966648001051214e-02
5.941001168039766344e+04 3.722736120004818350e+00 3.643439901923207352e-02
5.941001171302813600e+04 3.621391455844638063e+00 3.500341582334028784e-02
5.941001174565860856e+04 3.593005043965123768e+00 3.450958022540092512e-02
5.941001177828907385e+04 3.645202410861251519e+00 3.613486681423723479e-02
5.941001181091953913e+04 3.641301996749334080e+00 3.555639416150632726e-02
5.941001184355001169e+04 3.678062092297340602e+00 3.548841403014969809e-02
5.941001187618048425e+04 3.593543370720477803e+00 3.558029533510220777e-02
5.941001190881094954e+04 3.635107036676122227e+00 3.530325278531472322e-02
5.941001194144141482e+04 3.615742571246084225e+00 3.641198595322696352e-02
5.941001197407188738e+04 3.713311231729588879e+00 3.673513322439994622e-02
5.941001200670235994e+04 3.647195794146004477e+00 3.692900106011409722e-02
5.941001203933282522e+04 3.614049164782259904e+00 3.663786145563396879e-02
5.941001207196329051e+04 3.692192803801765066e+00 3.910109278017177836e-02
5.941001210459376307e+04 3.663869821073058919e+00 3.640243339418611224e-02
5.941001213722423563e+04 3.658742864234301617e+00 3.764827824144970775e-02
5.941001216985470091e+04 3.641018860730691920e+00 3.651456538902086296e-02
5.941001220248516620e+04 3.692668015618135069e+00 3.739908647106461592e-02
5.941001223511563876e+04 3.667603186632410139e+00 3.717517271771861309e-02
5.941001226774611132e+04 3.582174608173251507e+00 3.519055838473118814e-02
5.941001230037657660e+04 3.691619816856111846e+00 3.739374866247369839e-02
5.941001233300704189e+04 3.638336083875352234e+00 3.574465147194218900e-02
5.941001236563751445e+04 3.717058418903259387e+00 3.748929275599533623e-02
5.941001239826798701e+04 3.678476385707317053e+00 3.681950148156856034e-02
5.941001243089845229e+04 3.749207423279826479e+00 3.761559606711381565e-02
5.941001246352891758e+04 3.703535901329449320e+00 3.611451773884464395e-02
5.941001249615939014e+04 3.790100975612840095e+00 3.814262957677339722e-02
5.941001252878986270e+04 3.699325009242365070e+00 3.660792820601397463e-02
5.941001256142032798e+04 3.714756617428372820e+00 3.657041702758329071e-02
5.941001259405080054e+04 3.756918721392848326e+00 3.723244837892866754e-02
5.941001262668126583e+04 3.750165465509633478e+00 3.777713265144710258e-02
5.941001265931173839e+04 3.781273366579534390e+00 3.851083001884546969e-02
5.941001269194220367e+04 3.758410029047546175e+00 3.797435816753982896e-02
5.941001272457267623e+04 3.775935605138100115e+00 3.757186613443649209e-02
5.941001275720314152e+04 3.767149100193955658e+00 3.717762404810222993e-02
5.941001278983361408e+04 3.817232734212266276e+00 3.844785612564578792e-02
5.941001282246407936e+04 3.714666473265280100e+00 3.749502939624877601e-02
5.941001285509454465e+04 3.721392598531733320e+00 3.592567769470846051e-02
5.941001288772501721e+04 3.736455190055756326e+00 3.708032718227335933e-02
5.941001292035548977e+04 3.695201788474685056e+00 3.578660986382092846e-02
5.941001295298595505e+04 3.699923087419831003e+00 3.625657866336727542e-02
5.941001298561642034e+04 3.781136934673366756e+00 3.792444328267387949e-02
5.941001301824689290e+04 3.742977948513270814e+00 3.725548615779415013e-02
5.941001305087736546e+04 3.742011344908678705e+00 3.719508883293091983e-02
5.941001308350783802e+04 3.704674212144982270e+00 3.720692433965994833e-02
5.941001311613830330e+04 3.757984533105682257e+00 3.886400413858170921e-02
5.941001314876876859e+04 3.689408261358440910e+00 3.771380896559207302e-02
5.941001318139924115e+04 3.727758161971305828e+00 3.868602084359742954e-02
5.941001321402971371e+04 3.709331022399728894e+00 3.856548923888752922e-02
5.941001324666017899e+04 3.683205458165395463e+00 3.773743959701690576e-02
5.941001327929064428e+04 3.746459527004254220e+00 3.743728777889021586e-02
5.941001331192111684e+04 3.697514375811537857e+00 3.613593272494390607e-02
5.941001334455158940e+04 3.694693037130754476e+00 3.635803750694798636e-02
5.941001337718205468e+04 3.697399294243713719e+00 3.647131448502928530e-02
5.941001340981251997e+04 3.754556803995006131e+00 3.782315862089052905e-02
5.941001344244299253e+04 3.770228536133415354e+00 3.739242403301999695e-02
5.941001347507346509e+04 3.710939649350974090e+00 3.638830782563009375e-02
5.941001350770393037e+04 3.665149306955254094e+00 3.566571553568070180e-02
5.941001354033439566e+04 3.709179949468168314e+00 3.785023302061213402e-02
5.941001357296486822e+04 3.786285270385405521e+00 3.825624537939447539e-02
5.941001360559534078e+04 3.713927978957593190e+00 3.650704814092437661e-02
5.941001363822580606e+04 3.744327791821195461e+00 3.828598255374052878e-02
5.941001367085627135e+04 3.734305207873165333e+00 3.719282505924970117e-02
5.941001370348674391e+04 3.669398740357387556e+00 3.663662748347131654e-02
5.941001373611721647e+04 3.672923240338655138e+00 3.620674335400436705e-02
5.941001376874768175e+04 3.630470290059138350e+00 3.524826837155004000e-02
5.941001380137814704e+04 3.706153493057238180e+00 3.649214620026384331e-02
5.941001383400861960e+04 3.646663535306090331e+00 3.556999434591376352e-02
5.941001386663909216e+04 3.754913265175391590e+00 3.719948638850531508e-02
5.941001389926956472e+04 3.675461874476037671e+00 3.631475210450964275e-02
5.941001393190003000e+04 3.644636069310588589e+00 3.558371072804992347e-02
5.941001396453049529e+04 3.667700035793803881e+00 3.643066895567510094e-02
5.941001399716096785e+04 3.707937869318719493e+00 3.733863524751963869e-02
5.941001402979144041e+04 3.702525982517723246e+00 3.671399245097611147e-02
5.941001406242190569e+04 3.696945628760778035e+00 3.650342371654231172e-02
5.941001409505237098e+04 3.604888866863245500e+00 3.552279451540071159e-02
5.941001412768284354e+04 3.606381087261735896e+00 3.534894303073608107e-02
5.941001416031331610e+04 3.648344070523771965e+00 3.581180847302697923e-02
5.941001419294378138e+04 3.652124766862805405e+00 3.602729885173813068e-02
5.941001422557424667e+04 3.687758426262373046e+00 3.655231093923970442e-02
5.941001425820471923e+04 3.688674228442370140e+00 3.642598409515959007e-02
5.941001429083519179e+04 3.704827110204534257e+00 3.821647084094446922e-02
5.941001432346565707e+04 3.721539306904407596e+00 3.786777113931776018e-02
5.941001435609612236e+04 3.715632074645720095e+00 3.729864842551543214e-02
5.941001438872659492e+04 3.676952200662565229e+00 3.644016377264421014e-02
5.941001442135706748e+04 3.650234143737565606e+00 3.580686925801858378e-02
5.941001445398753276e+04 3.745239932301259067e+00 3.751023907978300737e-02
5.941001448661799805e+04 3.696688585461567644e+00 3.573267475099973361e-02
5.941001451924847061e+04 3.688166157021153690e+00 3.590490394840503002e-02
5.941001455187894317e+04 3.645778269318487030e+00 3.533059335131597672e-02
5.941001458450940845e+04 3.714689903514384994e+00 3.687838855372034541e-02
5.941001461713987374e+04 3.657736856282293392e+00 3.669965676805027333e-02
5.941001464977034630e+04 3.650123099291950002e+00 3.627369483075744416e-02
5.941001468240081886e+04 3.652518302686026175e+00 3.638834090547318767e-02
5.941001471503128414e+04 3.710451768647157422e+00 3.839768265677061254e-02
5.941001474766174942e+04 3.712350204861218472e+00 4.097207987222624415e-02
5.941001478029222199e+04 3.736908021020170612e+00 3.748237804566776493e-02
5.941001481292269455e+04 3.690098028959465370e+00 3.713695964488616247e-02
5.941001484555315983e+04 3.753920013822638513e+00 3.861367511595687613e-02
5.941001487818362511e+04 3.746261483922508351e+00 3.801327480247874979e-02
5.941001491081409768e+04 3.691941115115327854e+00 3.591488914573564423e-02
5.941001494344457024e+04 3.678659739054515487e+00 3.653921695170263273e-02
5.941001497607503552e+04 3.682994390565549558e+00 3.641138092839889956e-02
5.941001500870550080e+04 3.642705728382621189e+00 3.656382528637077550e-02
5.941001504133597336e+04 3.684379805306590150e+00 3.671916806552139034e-02
5.941001507396644593e+04 3.674790607422690147e+00 3.687946414022796188e-02
5.941001510659691121e+04 3.711026425938651840e+00 3.706535390696719112e-02
5.941001513922737649e+04 3.725504974374434841e+00 3.630672332114141115e-02
5.941001517185784905e+04 3.763251285030499549e+00 3.815156727038785528e-02
5.941001520448832161e+04 3.765455651755042155e+00 3.783357001934382902e-02
5.941001523711878690e+04 3.700272036521684349e+00 3.661281184661305255e-02
5.941001526974925218e+04 3.612180536855767343e+00 3.538659804964474492e-02
5.941001530237972474e+04 3.679098304150006715e+00 3.632368569297095284e-02
5.941001533501019730e+04 3.694646211646837930e+00 3.603206348717134799e-02
5.941001536764066259e+04 3.745006699871058942e+00 3.729109048421033051e-02
5.941001540027112787e+04 3.739073555772194357e+00 3.653248944593245201e-02
5.941001543290160043e+04 3.713067132763841371e+00 3.675453396498731817e-02
5.941001546553207299e+04 3.715641154961543347e+00 3.627614938776215631e-02
5.941001549816253828e+04 3.722934185620752956e+00 3.668183201778281444e-02
5.941001553079300356e+04 3.618746045614775309e+00 3.585631210366692356e-02
5.941001556342347612e+04 3.721176692209063219e+00 3.855317806845027367e-02
5.941001559605394868e+04 3.695920430094191467e+00 3.683377254998709827e-02
5.941001562868441397e+04 3.725254769992698112e+00 3.681164626864459610e-02
5.941001566131487925e+04 3.680132124884141653e+00 3.600077236315969015e-02
5.941001569394535181e+04 3.672615388475580112e+00 3.569310303911663734e-02
5.941001572657582437e+04 3.778954214848122994e+00 3.808174485172203388e-02
5.941001575920628966e+04 3.696510659303366086e+00 3.616713085821195856e-02
5.941001579183675494e+04 3.659810331334767408e+00 3.576130645213968645e-02
5.941001582446722750e+04 3.694329507098107257e+00 3.720471334262175772e-02
5.941001585709770006e+04 3.690850842725992287e+00 3.699891040093655770e-02
5.941001588972816535e+04 3.683765173830653605e+00 3.549285849812522375e-02
5.941001592235863063e+04 3.684639796691224323e+00 3.587548800911932734e-02
5.941001595498910319e+04 3.675593096298102935e+00 3.576155506952403279e-02
5.941001598761957575e+04 3.711707078436045304e+00 3.547771026404402533e-02
5.941001602025004104e+04 3.712311895518002558e+00 3.593801798477654075e-02
5.941001605288050632e+04 3.643587505455452291e+00 3.478228455650016204e-02
5.941001608551097888e+04 3.721509790162020437e+00 3.677034214320838018e-02
5.941001611814145144e+04 3.661394106848146368e+00 3.510538584845971505e-02
5.941001615077192400e+04 3.692020935170098106e+00 3.576305056065826049e-02
5.941001618340238929e+04 3.712698935898950836e+00 3.576549380278478546e-02
5.941001621603285457e+04 3.709116801935776309e+00 3.539730413324101987e-02
5.941001624866332713e+04 3.737551295779355520e+00 3.618869714616968630e-02
5.941001628129379969e+04 3.691766585732743522e+00 3.532713542791109801e-02
5.941001631392426498e+04 3.840773686519618924e+00 3.804108452130727791e-02
5.941001634655473026e+04 3.772749397800881255e+00 3.672108532872666448e-02
5.941001637918520282e+04 3.740888368344164494e+00 3.625158049504548230e-02
5.941001641181567538e+04 3.738783441903667626e+00 3.678934405353197212e-02
5.941001644444614067e+04 3.747313047583429313e+00 3.577810274647835742e-02
5.941001647707660595e+04 3.731251408962251936e+00 3.635032030634481603e-02
5.941001650970707851e+04 3.711743440667858884e+00 3.620491323339952022e-02
5.941001654233755107e+04 3.707656370063009188e+00 3.558088444549421109e-02
5.941001657496801636e+04 3.709839006974935849e+00 3.622707470802184054e-02
5.941001660759848164e+04 3.733771584822264789e+00 3.590291695906025482e-02
5.941001664022895420e+04 3.790975971709134473e+00 3.720761559392783691e-02
5.941001667285942676e+04 3.688636040568352481e+00 3.602012670609232303e-02
5.941001670548989205e+04 3.733919539725615522e+00 3.626474562506655508e-02
5.941001673812035733e+04 3.685208248584034507e+00 3.542965800349845429e-02
5.941001677075082989e+04 3.693081081776046215e+00 3.529122205309082744e-02
5.941001680338130245e+04 3.671042929450727854e+00 3.483675847771538353e-02
5.941001683601176774e+04 3.630404402131190533e+00 3.491376098438559589e-02
5.941001686864223302e+04 3.649616817389341072e+00 3.530954288332944363e-02
5.941001690127270558e+04 3.634395389164036594e+00 3.487840193318562237e-02
5.941001693390317814e+04 3.661724774290560536e+00 3.532995204164556674e-02
5.941001696653364343e+04 3.658402457192253543e+00 3.540805539167601879e-02
5.941001699916410871e+04 3.712919666493480708e+00 3.661598389468512932e-02
5.941001703179458127e+04 3.677634945397815880e+00 3.541065959892435860e-02
5.941001706442505383e+04 3.635851002723752057e+00 3.523198736186626545e-02
5.941001709705551912e+04 3.626369850175565901e+00 3.438281894631815827e-02
5.941001712968598440e+04 3.630056260131591550e+00 3.452354996859124253e-02
5.941001716231645696e+04 3.679880000502090187e+00 3.541995476570231061e-02
5.941001719494692952e+04 3.649606372254964537e+00 3.527410320723564641e-02
5.941001722757739481e+04 3.621717556542585648e+00 3.458978354276711492e-02
5.941001726020786009e+04 3.597593142103527430e+00 3.467397354349285865e-02
5.941001729283833265e+04 3.622180728219743795e+00 3.558829268574703608e-02
5.941001732546880521e+04 3.594789100046351216e+00 3.525082836953322141e-02
5.941001735809927050e+04 3.682032724011011116e+00 3.511985184689665751e-02
5.941001739072973578e+04 3.615587317393046618e+00 3.455766930215123378e-02
5.941001742336020834e+04 3.615952392495273671e+00 3.485554308206816748e-02
5.941001745599068090e+04 3.662885705438897244e+00 3.577289256620068414e-02
5.941001748862114619e+04 3.739112361706209420e+00 3.646630968701037451e-02
5.941001752125161147e+04 3.670495223874882473e+00 3.530351877812978184e-02
5.941001755388208403e+04 3.698183558187659870e+00 3.612789628841669987e-02
5.941001758651255659e+04 3.701034967470674175e+00 3.610691491388435398e-02
5.941001761914302188e+04 3.676110382366282181e+00 3.605143100738165962e-02
5.941001765177348716e+04 3.713158940021562771e+00 3.562048941763812371e-02
5.941001768440395972e+04 3.715336134453781636e+00 3.587003014651271582e-02
5.941001771703443228e+04 3.737380774443614051e+00 3.596398566787463447e-02
5.941001774966489756e+04 3.770760301501085099e+00 3.637171196812193780e-02
5.941001778229536285e+04 3.659356788525493620e+00 3.572348521063317683e-02
5.941001781492583541e+04 3.745494895144342973e+00 3.749177132783939465e-02
5.941001784755630797e+04 3.637620472744694133e+00 3.510537393404671025e-02
5.941001788018677325e+04 3.699233974751807708e+00 3.620927695700324606e-02
5.941001791281723854e+04 3.677419752857927548e+00 3.574512586525493280e-02
5.941001794544771110e+04 3.719431964056482354e+00 3.620557357511109547e-02
5.941001797807818366e+04 3.688317205275093436e+00 3.509348289456382108e-02
5.941001801070864894e+04 3.701563802642548140e+00 3.561390046827029449e-02
5.941001804333911423e+04 3.694001199389177259e+00 3.500689737861503725e-02
5.941001807596958679e+04 3.703805863951804334e+00 3.568836766975262698e-02
5.941001810860005935e+04 3.725290359132542140e+00 3.572641920990816955e-02
5.941001814123052463e+04 3.649382557654681225e+00 3.475807427283647555e-02
5.941001817386098992e+04 3.668630094103968009e+00 3.473871515970228252e-02
5.941001820649146248e+04 3.672978689193702184e+00 3.539472072577250217e-02
5.941001823912193504e+04 3.716657429334408125e+00 3.607609712707016136e-02
5.941001827175240032e+04 3.739766981754231612e+00 3.687935517268631919e-02
5.941001830438286561e+04 3.687251070630392036e+00 3.661524178004595814e-02
5.941001833701333817e+04 3.710451560540101834e+00 3.676773032493838717e-02
5.941001836964380345e+04 3.687611591814311307e+00 3.656409844480729143e-02
5.941001840227426874e+04 3.658097733815604879e+00 3.552833049229234957e-02
5.941001843490474130e+04 3.618806617880214294e+00 3.498192851340320431e-02
5.941001846753521386e+04 3.680648998252983084e+00 3.577742256021065881e-02
5.941001850016567914e+04 3.706493653814643796e+00 3.690250210966120048e-02
5.941001853279615170e+04 3.588062325506534034e+00 3.468130486894310111e-02
5.941001856542661699e+04 3.676913240841378272e+00 3.534033955214604256e-02
5.941001859805708955e+04 3.683234967495601531e+00 3.572741556750448633e-02
5.941001863068756211e+04 3.669589329499210795e+00 3.543542188147596333e-02
5.941001866331802739e+04 3.680270469056139415e+00 3.583346446876699981e-02
5.941001869594849268e+04 3.661970702607430628e+00 3.609736635524611603e-02
5.941001872857896524e+04 3.634195911761253672e+00 3.563072941576044678e-02
5.941001876120943780e+04 3.615191884624786134e+00 3.511738865314882607e-02
5.941001879383990308e+04 3.658563067054374951e+00 3.539730728762307405e-02
5.941001882647036837e+04 3.662131519274376412e+00 3.559026711928003212e-02
5.941001885910084093e+04 3.672984394490975468e+00 3.564993002799569932e-02
5.941001889173131349e+04 3.552149755751948579e+00 3.402016430483190829e-02
5.941001892436177877e+04 3.633042002012072391e+00 3.499818529325107730e-02
5.941001895699224406e+04 3.711789350703190493e+00 3.629484726861241517e-02
5.941001898962271662e+04 3.677527235875348577e+00 3.595839318513452398e-02
5.941001902225318918e+04 3.644025407648423531e+00 3.573512047752509802e-02
5.941001905488365446e+04 3.665271628277200211e+00 3.579742268178390252e-02
5.941001908751411975e+04 3.598471892417288931e+00 3.530540055992142240e-02
5.941001912014459231e+04 3.650056819926901674e+00 3.538329702124427822e-02
5.941001915277506487e+04 3.680963032801533252e+00 3.632644124214082226e-02
5.941001918540553015e+04 3.666233126895470207e+00 3.629933894479425716e-02
5.941001921803599544e+04 3.647034669575716315e+00 3.599064384065115557e-02
5.941001925066646800e+04 3.665406450576672359e+00 3.617695236564465872e-02
5.941001928329693328e+04 3.645116387955634085e+00 3.609670783125526472e-02
5.941001931592739857e+04 3.669210719942135324e+00 3.595928420914895618e-02
5.941001934855787113e+04 3.584817128119076379e+00 3.483782913847929125e-02
5.941001938118834369e+04 3.646798992871378875e+00 3.531484763037716357e-02
5.941001941381880897e+04 3.694005439346276010e+00 3.615096656090772270e-02
5.941001944644927426e+04 3.685538238030305003e+00 3.588612215050303311e-02
5.941001947907974682e+04 3.662064386417791972e+00 3.550284658290142614e-02
5.941001951171021938e+04 3.611264029762577987e+00 3.466816132660040933e-02
5.941001954434068466e+04 3.685140219829104336e+00 3.719939170227830327e-02
5.941001957697114995e+04 3.663367288719076242e+00 3.530719352006797540e-02
5.941001960960162251e+04 3.656076127410099907e+00 3.589430016954322372e-02
5.941001964223209507e+04 3.581971845135687893e+00 3.575687055774957879e-02
5.941001967486256035e+04 3.690585091348253854e+00 3.667527190019898714e-02
5.941001970749302563e+04 3.595227460458286117e+00 3.522762534105492588e-02
5.941001974012349820e+04 3.631697798286737999e+00 3.635630534053080343e-02
5.941001977275397076e+04 3.632906997298047891e+00 3.524218341496959672e-02
5.941001980538443604e+04 3.622547538093439101e+00 3.520693107403095878e-02
5.941001983801490132e+04 3.686420734515675424e+00 3.604740119147944316e-02
5.941001987064537389e+04 3.552932431519261858e+00 3.427803667802317017e-02
5.941001990327584645e+04 3.581356729002203920e+00 3.498390664786097531e-02
5.941001993590631173e+04 3.629451935298955600e+00 3.566776062413169052e-02
5.941001996853677701e+04 3.651509435129234316e+00 3.624219000636211274e-02
5.941002000116724957e+04 3.674415509515992717e+00 3.569077979294159320e-02
5.941002003379772214e+04 3.635564301193115799e+00 3.560547557317798872e-02
5.941002006642818742e+04 3.654071390463901725e+00 3.538042019210822092e-02
5.941002009905865270e+04 3.621414267988550595e+00 3.550924099963427560e-02
5.941002013168912526e+04 3.650859654146383804e+00 3.525873877112094962e-02
5.941002016431959782e+04 3.691407951222547279e+00 3.668713793480575525e-02
5.941002019695006311e+04 3.688703615979788353e+00 3.631718943950736772e-02
5.941002022958052839e+04 3.704751641521728533e+00 3.686006203450801350e-02
5.941002026221100095e+04 3.654465501517858428e+00 3.627674284052891801e-02
5.941002029484147351e+04 3.662458979713603568e+00 3.620440404129002948e-02
5.941002032747193880e+04 3.662307749925097333e+00 3.597241580614057854e-02
5.941002036010240408e+04 3.727266423334656853e+00 3.670793605629624201e-02
5.941002039273287664e+04 3.609628437390826949e+00 3.475561888294895208e-02
5.941002042536334920e+04 3.651981807170841865e+00 3.528488067443154991e-02
5.941002045799381449e+04 3.607025566667906080e+00 3.452414873512085064e-02
5.941002049062427977e+04 3.605657726293439946e+00 3.494481912326554557e-02
5.941002052325475233e+04 3.666991022663067312e+00 3.550657367880374893e-02
5.941002055588522489e+04 3.666422937992925846e+00 3.548282001397783797e-02
5.941002058851569018e+04 3.697698804598577915e+00 3.580752284525932916e-02
5.941002062114615546e+04 3.615893336000350011e+00 3.492423464504188640e-02
5.941002065377662802e+04 3.674505738800285304e+00 3.555291866300966386e-02
5.941002068640710058e+04 3.694150149853846266e+00 3.642976495053419639e-02
5.941002071903756587e+04 3.696108204511015849e+00 3.684091310627395782e-02
5.941002075166803115e+04 3.657553118874812714e+00 3.582392009358958962e-02
5.941002078429850371e+04 3.669856638193679021e+00 3.617957997639391354e-02
5.941002081692897627e+04 3.643582958774346459e+00 3.664115103344948998e-02
5.941002084955944156e+04 3.719105509352237160e+00 3.709799948192154390e-02
5.941002088218990684e+04 3.737462939162965903e+00 3.644977069229072414e-02
5.941002091482037940e+04 3.733137006557397441e+00 3.699370554205691497e-02
5.941002094745085196e+04 3.762407825806291850e+00 3.759785591095321511e-02
5.941002098008131725e+04 3.687336156483162153e+00 3.557350209092445537e-02
5.941002101271178253e+04 3.665268265561424155e+00 3.541950904099944869e-02
5.941002104534225509e+04 3.679892186590707492e+00 3.586999524478259871e-02
5.941002107797272765e+04 3.729832133704462205e+00 3.710758856478153095e-02
5.941002111060319294e+04 3.756955841139192565e+00 3.625432459743719443e-02
5.941002114323365822e+04 3.675802926877179466e+00 3.528273155470834643e-02
5.941002117586413078e+04 3.681431833428731260e+00 3.569706264020459235e-02
5.941002120849459607e+04 3.687594745602257085e+00 3.619782468123367708e-02
5.941002124112506135e+04 3.729766592196699815e+00 3.655455361197057496e-02
5.941002127375553391e+04 3.686542430309564189e+00 3.609329172411913922e-02
5.941002130638600647e+04 3.749746460069065979e+00 3.686969349901293713e-02
5.941002133901647176e+04 3.752389665289125986e+00 3.754336650477314852e-02
5.941002137164693704e+04 3.700304853737678368e+00 3.615104861117860585e-02
5.941002140427740960e+04 3.661482381530984043e+00 3.595352591297205913e-02
5.941002143690788216e+04 3.617024497160363783e+00 3.487881928763821721e-02
5.941002146953834745e+04 3.608529062651832042e+00 3.439928804571715931e-02
5.941002150216881273e+04 3.774850700099743772e+00 3.759745825068342567e-02
5.941002153479928529e+04 3.738771933072882359e+00 3.659446190881454619e-02
5.941002156742975785e+04 3.749065530815751224e+00 3.626840207611961575e-02
5.941002160006022314e+04 3.756091079913197017e+00 3.634029923086541658e-02
5.941002163269068842e+04 3.705144228984395660e+00 3.627463255451969515e-02
5.941002166532116098e+04 3.705384535305968896e+00 3.557131293703197361e-02
5.941002169795163354e+04 3.730665612101139228e+00 3.655142667303094145e-02
5.941002173058209883e+04 3.684638904976305085e+00 3.652228096653317019e-02
5.941002176321256411e+04 3.672077922077921830e+00 3.542352014185400771e-02
5.941002179584303667e+04 3.653375744534880010e+00 3.538047123808735206e-02
5.941002182847350923e+04 3.726627121645207819e+00 3.647912889407705500e-02
5.941002186110397452e+04 3.655006504378784715e+00 3.517562560202895650e-02
5.941002189373443980e+04 3.693932892493346554e+00 3.545610727669194079e-02
5.941002192636491236e+04 3.763196504220467808e+00 3.689624704377421349e-02
5.941002195899538492e+04 3.658796403324126256e+00 3.617823652837171000e-02
5.941002199162585021e+04 3.679593060245681002e+00 3.602379655198879871e-02
5.941002202425631549e+04 3.653372554385005078e+00 3.486258234217080171e-02
5.941002205688678805e+04 3.667450117831893230e+00 3.521139572116643857e-02
5.941002208951726061e+04 3.637487407910866555e+00 3.549602820442064599e-02
5.941002212214772590e+04 3.660405627626530212e+00 3.578390028342730289e-02
5.941002215477819118e+04 3.662180274768234156e+00 3.541729551108543234e-02
5.941002218740866374e+04 3.652473027969393549e+00 3.562912405194827714e-02
5.941002222003913630e+04 3.716523184186522943e+00 3.626069576871934069e-02
5.941002225266960158e+04 3.681872875679162327e+00 3.556501381427799868e-02
5.941002228530006687e+04 3.616418168140392631e+00 3.474863239080266258e-02
5.941002231793053943e+04 3.689491941673062048e+00 3.552565981818369550e-02
5.941002235056101199e+04 3.722233310370136383e+00 3.588138420442494453e-02
5.941002238319147727e+04 3.679967868003799936e+00 3.515462730464105623e-02
5.941002241582194256e+04 3.694524586051179060e+00 3.595747050692553459e-02
5.941002244845241512e+04 3.641856575371105631e+00 3.597465025606797623e-02
5.941002248108288768e+04 3.669434675602855300e+00 3.629421717634845335e-02
5.941002251371335296e+04 3.680102363278103361e+00 3.634934813626971434e-02
5.941002254634381825e+04 3.680281913789102077e+00 3.636466715047137477e-02
5.941002257897429081e+04 3.578024906778850323e+00 3.488451414762405722e-02
5.941002261160476337e+04 3.662381008931752557e+00 3.647360860254444948e-02
5.941002264423522865e+04 3.609521199058096208e+00 3.589766955817496469e-02
5.941002267686569394e+04 3.685522929521565239e+00 3.692185956042093320e-02
5.941002270949616650e+04 3.731143720003508690e+00 3.696368936870347843e-02
5.941002274212663178e+04 3.611862894531395529e+00 3.523950518621601219e-02
5.941002277475709707e+04 3.639287937258807393e+00 3.543154276325379687e-02
5.941002280738756963e+04 3.663893625557951506e+00 3.590949845096860771e-02
5.941002284001804219e+04 3.641347872720772205e+00 3.732985013686052761e-02
5.941002287264850747e+04 3.596031200792787264e+00 3.510932370664580915e-02
5.941002290527897276e+04 3.762162263420482322e+00 3.863189512408819748e-02
5.941002293790944532e+04 3.677602357453117143e+00 3.654379840987488637e-02
5.941002297053991788e+04 3.705673977708932476e+00 3.845758873324168353e-02
5.941002300317038316e+04 3.692499755213943136e+00 3.801854207199763941e-02
5.941002303580084845e+04 3.592476039769504137e+00 3.626246595083531393e-02
5.941002306843132101e+04 3.679125919951607759e+00 3.555460825255346569e-02
5.941002310106179357e+04 3.665124308953926047e+00 3.605250984451537077e-02
5.941002313369225885e+04 3.665179014797894652e+00 3.584973792068478493e-02
5.941002316632272414e+04 3.690266575613837752e+00 3.750255190510848324e-02
5.941002319895319670e+04 3.757554567703911275e+00 3.827190064229109290e-02
5.941002323158366198e+04 3.672847359952100987e+00 3.612946751951710833e-02
5.941002326421412727e+04 3.662532315838654462e+00 3.626026622934253041e-02
5.941002329684459983e+04 3.622420807017115330e+00 3.580099983766319577e-02
5.941002332947507239e+04 3.622991949529272393e+00 3.492714708565006210e-02
5.941002336210553767e+04 3.644685304413816329e+00 3.497691271164173055e-02
5.941002339473600296e+04 3.697595206573557558e+00 3.587756621013128699e-02
5.941002342736647552e+04 3.657667246276368633e+00 3.537890676056650724e-02
5.941002345999694808e+04 3.622536786851390023e+00 3.478265501968431234e-02
5.941002349262742064e+04 3.713381064222037065e+00 3.582205441314995076e-02
5.941002352525788592e+04 3.700334392984727216e+00 3.586054344221535628e-02
5.941002355788835121e+04 3.733653696133803379e+00 3.625402767382238794e-02
5.941002359051882377e+04 3.662682099759410281e+00 3.589086050217957929e-02
5.941002362314929633e+04 3.685230477426439499e+00 3.690167369303656852e-02
5.941002365577976161e+04 3.686125319693094760e+00 3.540797982562363111e-02
5.941002368841022690e+04 3.683110921385573722e+00 3.636666307120155900e-02
5.941002372104069946e+04 3.667987565547774942e+00 3.606510261613034979e-02
5.941002375367117202e+04 3.703787204095486452e+00 3.617640331345067101e-02
5.941002378630163730e+04 3.663981844900388474e+00 3.504728016264137269e-02
5.941002381893210259e+04 3.621714711266950104e+00 3.456752615106122029e-02
5.941002385156257515e+04 3.740574430777791282e+00 3.593158881822403061e-02
5.941002388419304043e+04 3.654488417298032754e+00 3.493565961685463767e-02
5.941002391682350572e+04 3.627409098121544329e+00 3.500927392423502926e-02
5.941002394945397828e+04 3.713260988347713454e+00 3.635211351642541472e-02
5.941002398208445084e+04 3.713782012801960963e+00 3.684484592775257028e-02
5.941002401471491612e+04 3.625419808825519841e+00 3.508155795159049323e-02
5.941002404734538140e+04 3.661003621954617149e+00 3.546991220560751640e-02
5.941002407997585397e+04 3.697951528775842434e+00 3.543257203826945256e-02
5.941002411260632653e+04 3.726150892295172490e+00 3.616296048719803286e-02
5.941002414523679181e+04 3.711389741119196728e+00 3.578178834185445634e-02
5.941002417786725709e+04 3.681282506271798205e+00 3.563348554018942738e-02
5.941002421049772965e+04 3.651448561541764892e+00 3.433316146009035563e-02
5.941002424312820222e+04 3.707035843455820157e+00 3.570023825510931087e-02
5.941002427575866750e+04 3.633752255335033876e+00 3.470599874391730455e-02
5.941002430838913278e+04 3.672012769838856716e+00 3.519376185905772475e-02
5.941002434101960534e+04 3.748360635143962671e+00 3.659803179462000483e-02
5.941002437365007791e+04 3.640431959735010103e+00 3.543764227525408872e-02
5.941002440628054319e+04 3.745538574458688430e+00 3.622315116771225585e-02
5.941002443891100847e+04 3.704208029517701561e+00 3.572331918697228131e-02
5.941002447154148103e+04 3.660374038509879302e+00 3.532031647813770048e-02
5.941002450417195359e+04 3.773154688190377470e+00 3.746991852192493172e-02
5.941002453680241888e+04 3.680504031260820152e+00 3.545121636836972429e-02
5.941002456943288416e+04 3.728512340906022349e+00 3.672759716616404158e-02
5.941002460206335672e+04 3.743548055539982933e+00 3.658787202595620985e-02
5.941002463469382201e+04 3.656135272302598604e+00 3.514806690819411578e-02
5.941002466732428729e+04 3.619385313633112222e+00 3.445597061517884085e-02
5.941002469995475985e+04 3.733437894883892660e+00 3.635954662932150416e-02
5.941002473258523241e+04 3.712309603272188951e+00 3.581019382266918683e-02
5.941002476521569770e+04 3.666064152256012232e+00 3.561637859294065206e-02
5.941002479784616298e+04 3.615926208929156616e+00 3.581370458089984388e-02
5.941002483047663554e+04 3.691744531443800437e+00 3.657640037367258096e-02
5.941002486310710810e+04 3.625908938359995393e+00 3.598425881796171732e-02
5.941002489573757339e+04 3.720388178542003654e+00 3.699406152957952776e-02
5.941002492836803867e+04 3.654353545935147718e+00 3.584040265807879322e-02
5.941002496099851123e+04 3.665522918944735586e+00 3.570732578561135184e-02
5.941002499362898379e+04 3.640104474051006456e+00 3.520327792210332929e-02
5.941002502625944908e+04 3.666216911626272168e+00 3.588300498459973120e-02
5.941002505888992164e+04 3.645004242878467693e+00 3.609085839255696954e-02
5.941002509152038692e+04 3.632941294732610071e+00 3.534055573968519076e-02
5.941002512415085948e+04 3.673579409590887135e+00 3.634280251260604833e-02
5.941002515678132477e+04 3.611881385995153515e+00 3.538884585364345664e-02
5.941002518941179005e+04 3.656213006632969442e+00 3.595810314084944836e-02
5.941002522204226261e+04 3.696901948259342152e+00 3.668144596467050322e-02
5.941002525467273517e+04 3.584470004178033520e+00 3.485566010276637539e-02
5.941002528730320046e+04 3.688511814982402992e+00 3.695753345129330208e-02
5.941002531993366574e+04 3.582018359815791975e+00 3.534510709719821536e-02
5.941002535256413830e+04 3.667914031608227710e+00 3.589536626194144570e-02
5.941002538519461086e+04 3.588493231675021988e+00 3.502551586002321943e-02
5.941002541782507615e+04 3.645725149509019491e+00 3.560713489890213190e-02
5.941002545045554143e+04 3.653585102680125818e+00 3.591463458111834178e-02
5.941002548308601399e+04 3.619694839025417554e+00 3.513607691417176826e-02
5.941002551571648655e+04 3.713336887327919111e+00 3.792172729551643307e-02
5.941002554834695184e+04 3.585442861997590214e+00 3.530837058178825510e-02
5.941002558097741712e+04 3.635118603235945045e+00 3.562015166607477440e-02
5.941002561360788968e+04 3.624713323962418077e+00 3.570183386797057962e-02
5.941002564623835497e+04 3.599191752678779999e+00 3.510807101090050730e-02
5.941002567886882025e+04 3.590810123175907975e+00 3.528147321076275517e-02
5.941002571149929281e+04 3.618381954437571046e+00 3.586957320414334294e-02
5.941002574412976537e+04 3.555933173986654428e+00 3.451966980333326385e-02
5.941002577676023066e+04 3.619186807433906417e+00 3.536377900125408508e-02
5.941002580939069594e+04 3.589226988764869120e+00 3.552567540414546671e-02
5.941002584202116850e+04 3.575279620618658338e+00 3.460065770136386276e-02
5.941002587465164106e+04 3.541640857472520665e+00 3.403721152961803470e-02
5.941002590728210635e+04 3.651393959195983641e+00 3.579133941800972246e-02
5.941002593991257163e+04 3.575203533364371911e+00 3.432868695429360656e-02
5.941002597254304419e+04 3.588216765154283117e+00 3.425617232045987531e-02
5.941002600517351675e+04 3.640615195401722293e+00 3.526093268671515180e-02
5.941002603780398204e+04 3.609889035537957369e+00 3.497158898815895534e-02
5.941002607043444732e+04 3.611888487051799324e+00 3.527830977561917380e-02
5.941002610306491988e+04 3.641961188477201183e+00 3.536258518678241092e-02
5.941002613569539244e+04 3.629081096541132645e+00 3.500545480386574315e-02
5.941002616832585772e+04 3.639577359431492187e+00 3.587835804895422864e-02
5.941002620095632301e+04 3.619050270343837639e+00 3.540354702068432974e-02
5.941002623358679557e+04 3.655396817326757919e+00 3.546906636110000455e-02
5.941002626621726813e+04 3.614899585433061002e+00 3.519595231634850552e-02
5.941002629884773341e+04 3.608106668003987050e+00 3.488508421423092837e-02
5.941002633147819870e+04 3.580239393293332739e+00 3.477484870252874061e-02
5.941002636410867126e+04 3.535058168537872803e+00 3.440440285834303613e-02
5.941002639673913654e+04 3.677415037095581152e+00 3.690747074084004681e-02
5.941002642936960183e+04 3.615145098235765797e+00 3.543068604104672448e-02
5.941002646200007439e+04 3.580199254370497020e+00 3.462258113092170353e-02
5.941002649463054695e+04 3.619494184973232720e+00 3.536203406596014759e-02
5.941002652726101223e+04 3.623459008847102591e+00 3.535297224963574597e-02
5.941002655989147752e+04 3.578703474559493003e+00 3.509973687934674763e-02
5.941002659252195008e+04 3.649170339559761889e+00 3.557511315415069070e-02
5.941002662515242264e+04 3.580153242384600976e+00 3.490083891706543401e-02
5.941002665778288792e+04 3.603904278171991216e+00 3.452244506639714355e-02
5.941002669041335321e+04 3.648826420237842427e+00 3.563335849303924524e-02
5.941002672304382577e+04 3.656913418385356440e+00 3.567608794003899325e-02
5.941002675567429833e+04 3.626301881888448264e+00 3.502182232811512641e-02
5.941002678830476361e+04 3.709766249992031639e+00 3.654829920815490241e-02
5.941002682093522890e+04 3.566113580865318600e+00 3.407726795599456959e-02
5.941002685356570146e+04 3.586293112518025072e+00 3.456563807552256312e-02
5.941002688619616674e+04 3.599144742958073628e+00 3.507699924215300358e-02
5.941002691882663203e+04 3.549420915528269216e+00 3.422385375126211354e-02
5.941002695145710459e+04 3.648677327940276882e+00 3.568416692102630711e-02
5.941002698408757715e+04 3.681591478696741859e+00 3.581310258287680875e-02
5.941002701671804243e+04 3.588421328409601152e+00 3.466267767400113553e-02
5.941002704934851499e+04 3.705098400865850738e+00 3.651959747172932313e-02
5.941002708197898028e+04 3.634340686639836893e+00 3.603773512520297428e-02
5.941002711460945284e+04 3.639957847756013276e+00 3.518804748626994106e-02
5.941002714723991812e+04 3.669825427201850676e+00 3.577129927873248100e-02
5.941002717987038341e+04 3.651095572272429202e+00 3.500896624319345396e-02
5.941002721250085597e+04 3.717336145662086366e+00 3.653129437797792561e-02
5.941002724513132853e+04 3.652674389491746609e+00 3.597321983187821287e-02
5.941002727776179381e+04 3.686631712840877206e+00 3.624476088038761090e-02
5.941002731039225910e+04 3.653433270356490237e+00 3.512611936383580602e-02
5.941002734302273166e+04 3.660549609844863106e+00 3.594018454376064764e-02
5.941002737565320422e+04 3.652645341345519547e+00 3.532302712043360743e-02
5.941002740828366950e+04 3.722659015538249072e+00 3.670274321306030152e-02
5.941002744091413479e+04 3.663103623287077948e+00 3.573285293483455249e-02
5.941002747354460735e+04 3.757609176535460893e+00 3.690147844505583391e-02
5.941002750617507991e+04 3.638882294881245372e+00 3.525710211588965054e-02
5.941002753880554519e+04 3.687426345107382986e+00 3.569391204511612042e-02
5.941002757143601048e+04 3.645790631876768551e+00 3.526110507998232724e-02
5.941002760406648304e+04 3.653995004698550542e+00 3.536341855064362161e-02
5.941002763669695560e+04 3.642621866773135153e+00 3.542672530213136078e-02
5.941002766932742088e+04 3.643878983926377213e+00 3.533771914139469811e-02
5.941002770195788617e+04 3.622687341103028480e+00 3.440643717378585875e-02
5.941002773458835873e+04 3.605851356076120062e+00 3.494472585682379534e-02
5.941002776721883129e+04 3.576786600496278279e+00 3.443283683947626767e-02
5.941002779984929657e+04 3.635654637089357877e+00 3.546000675892600068e-02
5.941002783247976186e+04 3.657222859708641138e+00 3.543263135363860367e-02
5.941002786511023442e+04 3.592523133104323030e+00 3.432289364656665454e-02
5.941002789774070698e+04 3.602993788819875753e+00 3.445647696626078643e-02
5.941002793037117226e+04 3.695544983532039751e+00 3.579374750904981001e-02
5.941002796300163754e+04 3.720417448852970210e+00 3.602562864132274889e-02
5.941002799563211011e+04 3.670932265986527554e+00 3.548873378517184568e-02
5.941002802826258267e+04 3.643054048322917904e+00 3.431616883366246651e-02
5.941002806089304795e+04 3.620269900900729088e+00 3.472082307577047805e-02
5.941002809352351323e+04 3.598667292351008573e+00 3.435905242553804334e-02
5.941002812615398580e+04 3.681622164836981792e+00 3.484355930530472906e-02
5.941002815878445108e+04 3.600007542758009382e+00 3.469786035500397464e-02
5.941002819141491636e+04 3.666672959893266803e+00 3.517620527311595552e-02
5.941002822404538892e+04 3.680179444325764493e+00 3.546214204319542845e-02
5.941002825667586148e+04 3.641694243898734751e+00 3.477303684615511842e-02
5.941002828930632677e+04 3.746924394862612306e+00 3.604839383740270770e-02
5.941002832193679205e+04 3.661375628530635140e+00 3.560281503747785015e-02
5.941002835456726461e+04 3.722956877792513719e+00 3.619577871995048601e-02
5.941002838719773717e+04 3.664188921268118904e+00 3.532522509567333213e-02
5.941002841982820246e+04 3.662032515299499025e+00 3.544099073817868345e-02
5.941002845245866774e+04 3.688347137378355622e+00 3.609058353394724306e-02
5.941002848508914030e+04 3.614734217526275994e+00 3.503011512950451878e-02
5.941002851771961286e+04 3.634246223158100975e+00 3.589843124419099529e-02
5.941002855035007815e+04 3.711895542882590604e+00 3.710648351251497057e-02
5.941002858298054343e+04 3.591508781298927921e+00 3.447068021879668570e-02
5.941002861561101599e+04 3.594165546780557552e+00 3.431685220910329903e-02
5.941002864824148855e+04 3.700158443294629951e+00 3.588642872088169261e-02
5.941002868087195384e+04 3.673228792745134808e+00 3.560145130843824640e-02
5.941002871350241912e+04 3.663837438857243889e+00 3.574756331149646360e-02
5.941002874613289168e+04 3.687334776768463218e+00 3.661306248072446201e-02
5.941002877876336424e+04 3.684160081246627971e+00 3.581517949543611135e-02
5.941002881139382953e+04 3.628351040063545696e+00 3.594754082336863721e-02
5.941002884402429481e+04 3.677831140200223725e+00 3.582061770358009600e-02
5.941002887665476737e+04 3.636861382068243831e+00 3.502258218191459105e-02
5.941002890928523993e+04 3.727580192424308603e+00 3.666939064824701472e-02
5.941002894191570522e+04 3.714295313082199623e+00 3.752696574986484623e-02
5.941002897454617050e+04 3.686825723568363689e+00 3.624305596585895850e-02
5.941002900717664306e+04 3.692399689425437170e+00 3.581923236641320479e-02
5.941002903980711562e+04 3.712315374572275228e+00 3.726784759038014039e-02
5.941002907243758091e+04 3.688394937346514801e+00 3.590892397599081826e-02
5.941002910506804619e+04 3.687401672344378767e+00 3.703388541678961227e-02
5.941002913769851875e+04 3.729884481419300180e+00 3.655343719594230517e-02
5.941002917032898404e+04 3.650875871162177599e+00 3.553957698798634185e-02
5.941002920295944932e+04 3.638501527545087377e+00 3.531782022559796369e-02
5.941002923558992188e+04 3.677381146359500086e+00 3.635150150216458903e-02
5.941002926822039444e+04 3.709441794681834104e+00 3.738160790097343200e-02
5.941002930085085973e+04 3.687700025400050929e+00 3.647435912570753253e-02
5.941002933348132501e+04 3.729441073299907927e+00 3.731449519299116779e-02
5.941002936611179757e+04 3.628767708228675115e+00 3.497632861536540544e-02
5.941002939874227013e+04 3.753519502978287292e+00 3.685849274455551411e-02
5.941002943137273542e+04 3.673648030464133019e+00 3.640021806358939571e-02
5.941002946400320070e+04 3.673501268048343871e+00 3.557298040095781266e-02
5.941002949663367326e+04 3.717341000372002657e+00 3.627280409285389695e-02
5.941002952926414582e+04 3.745688740150597162e+00 3.643077151593938912e-02
5.941002956189461111e+04 3.717918402466124927e+00 3.612675773600933921e-02
5.941002959452507639e+04 3.701277357715350824e+00 3.623965151714119565e-02
5.941002962715554895e+04 3.753870093799790641e+00 3.791583990311562374e-02
5.941002965978601424e+04 3.738831441676182976e+00 3.718279564079422783e-02
5.941002969241647952e+04 3.772134479265550233e+00 3.731690558865524698e-02
5.941002972504695208e+04 3.737219522022715346e+00 3.619432865726217308e-02
5.941002975767742464e+04 3.704441545533606384e+00 3.660315859480677697e-02
5.941002979030788993e+04 3.704576829799142157e+00 3.571818842020223900e-02
5.941002982293835521e+04 3.773289187306167580e+00 3.738608936288140283e-02
5.941002985556882777e+04 3.751222626493030177e+00 3.715107389369011470e-02
5.941002988819930033e+04 3.645846388243823011e+00 3.488377294417945723e-02
5.941002992082976562e+04 3.716725489583658337e+00 3.627380295878409461e-02
5.941002995346023090e+04 3.710137721871426653e+00 3.647644131882998852e-02
5.941002998609070346e+04 3.689163266453801882e+00 3.538148846498600369e-02
5.941003001872117602e+04 3.687973522855678254e+00 3.512036238709989600e-02
5.941003005135164130e+04 3.739202160523315221e+00 3.646671001457724853e-02
5.941003008398210659e+04 3.678956146621019663e+00 3.577520777742291408e-02
5.941003011661257915e+04 3.743277944153735604e+00 3.647545687559981820e-02
5.941003014924305171e+04 3.673442369574581701e+00 3.508626099302013246e-02
5.941003018187351699e+04 3.671595218363092883e+00 3.513990649354906820e-02
5.941003021450398228e+04 3.625365684704019653e+00 3.488742581938009124e-02
5.941003024713445484e+04 3.668853374275943935e+00 3.498009508102385007e-02
5.941003027976492740e+04 3.688703417611816526e+00 3.604911318470542525e-02
5.941003031239539268e+04 3.652608483666504036e+00 3.492243937253872860e-02
5.941003034502585797e+04 3.724344464508253072e+00 3.603175017577582573e-02
5.941003037765633053e+04 3.741854125799301656e+00 3.649557837117886616e-02
5.941003041028680309e+04 3.659687840380235535e+00 3.566611141655622041e-02
5.941003044291726837e+04 3.722628953801328411e+00 3.695158318772181344e-02
5.941003047554773366e+04 3.728580532402880010e+00 3.613023712367852830e-02
5.941003050817820622e+04 3.677609819437979155e+00 3.708300749729094570e-02
5.941003054080867878e+04 3.726984849346758555e+00 3.665869262267407863e-02
5.941003057343914406e+04 3.771666825806041068e+00 3.724353663927412045e-02
5.941003060606960935e+04 3.744415020897807977e+00 3.720925482790689992e-02
5.941003063870008191e+04 3.763972775912045154e+00 3.675491170429432547e-02
5.941003067133055447e+04 3.702814411618826629e+00 3.576773170309438532e-02
5.941003070396101975e+04 3.689472779697912319e+00 3.534452033556718942e-02
5.941003073659148504e+04 3.692103184058388887e+00 3.575549653682220941e-02
5.941003076922195760e+04 3.651841224294595456e+00 3.491850044226129518e-02
5.941003080185242288e+04 3.770372969281565734e+00 3.778742627286112155e-02
5.941003083448288817e+04 3.738783767702011041e+00 3.718906152076840305e-02
5.941003086711336073e+04 3.783507046620976144e+00 3.805883600317373078e-02
5.941003089974383329e+04 3.649446290484058331e+00 3.590386299036829598e-02
5.941003093237429857e+04 3.626097483504036045e+00 3.660516048026445785e-02
5.941003096500477113e+04 3.677955626584095583e+00 3.610100659286342301e-02
5.941003099763523642e+04 3.719557620675089105e+00 3.614965953573587298e-02
5.941003103026570898e+04 3.686991844278063812e+00 3.611150627480478464e-02
5.941003106289617426e+04 3.693981100164100528e+00 3.616801512254437523e-02
5.941003109552663955e+04 3.653480865616345774e+00 3.534423553461831652e-02
5.941003112815711211e+04 3.679718147507762271e+00 3.653837904321886876e-02
5.941003116078758467e+04 3.693037560120521867e+00 3.638462099272107841e-02
5.941003119341804995e+04 3.663864278982092326e+00 3.594157339364926346e-02
5.941003122604851524e+04 3.656450287084592521e+00 3.536412660598954594e-02
5.941003125867898780e+04 3.663580152531695777e+00 3.673021423003205305e-02
5.941003129130946036e+04 3.740438703902836615e+00 3.779928866298893492e-02
5.941003132393992564e+04 3.696835558119266452e+00 3.686171570332535258e-02
5.941003135657039093e+04 3.624957795090474999e+00 3.548601222960685170e-02
5.941003138920086349e+04 3.695715430614635366e+00 3.646735464122222159e-02
5.941003142183133605e+04 3.596831412506601211e+00 3.456041004420715851e-02
5.941003145446180133e+04 3.649909119398307755e+00 3.603048213012579465e-02
5.941003148709226662e+04 3.683391905820408319e+00 3.655244155787325255e-02
5.941003151972273918e+04 3.740549219915543677e+00 3.724491731155025326e-02
5.941003155235321174e+04 3.694946495637239980e+00 3.598271829715720543e-02
5.941003158498367702e+04 3.681728595626247547e+00 3.572648221489550802e-02
5.941003161761414231e+04 3.657534413969658171e+00 3.561825010196792429e-02
5.941003165024461487e+04 3.706998502994011790e+00 3.734682383971047598e-02
5.941003168287508743e+04 3.700163042801847268e+00 3.684288951602913975e-02
5.941003171550555271e+04 3.702393464702216974e+00 3.612388801009947664e-02
5.941003174813601800e+04 3.708037825059101511e+00 3.618049031787503450e-02
5.941003178076649056e+04 3.669388451045771493e+00 3.604908484947112746e-02
5.941003181339696312e+04 3.665016275270319035e+00 3.572798336896183813e-02
5.941003184602742840e+04 3.648310480829861202e+00 3.581391035756985308e-02
5.941003187865789369e+04 3.649906571732147498e+00 3.581262895150928022e-02
5.941003191128836625e+04 3.653094361220325936e+00 3.597130035591427494e-02
5.941003194391883881e+04 3.702164048645339989e+00 3.653184616844099009e-02
5.941003197654930409e+04 3.661782141533901580e+00 3.610715418330640025e-02
5.941003200917976937e+04 3.696915403007809964e+00 3.626270983835052503e-02
5.941003204181024194e+04 3.694986011947223759e+00 3.628691006588588563e-02
5.941003207444070722e+04 3.721126248636996259e+00 3.685161513442208187e-02
5.941003210707117250e+04 3.700041016207616273e+00 3.719711111634110834e-02
5.941003213970164506e+04 3.636826023888151571e+00 3.669837222225920403e-02
5.941003217233211763e+04 3.659360570105803845e+00 3.688774691482415297e-02
5.941003220496258291e+04 3.677417565485361806e+00 3.707371725622354841e-02
5.941003223759304819e+04 3.619627923888013576e+00 3.625403593970597665e-02
5.941003227022352075e+04 3.687537049401281575e+00 3.770438566667492358e-02
5.941003230285399331e+04 3.717045312695044235e+00 3.743890549786622890e-02
5.941003233548445860e+04 3.710053372452323472e+00 3.725872550615804552e-02
5.941003236811492388e+04 3.774794423275659394e+00 3.695229287360714959e-02
5.941003240074539644e+04 3.711331529532050588e+00 3.723824553456956538e-02
5.941003243337586900e+04 3.716241077807211468e+00 3.698029226339251407e-02
5.941003246600633429e+04 3.697512977260972278e+00 3.650528052289274406e-02
5.941003249863679957e+04 3.702689181510487426e+00 3.682616481471763514e-02
5.941003253126727213e+04 3.736910994764397920e+00 3.663243172416038446e-02
5.941003256389774469e+04 3.653440114249835169e+00 3.548314501376816782e-02
5.941003259652820998e+04 3.741417097395358216e+00 3.651620694813285939e-02
5.941003262915867526e+04 3.671134323606127570e+00 3.544895171339734752e-02
5.941003266178914782e+04 3.754421194207250512e+00 3.672774348120935034e-02
5.941003269441962038e+04 3.661151056743549237e+00 3.671122807058557064e-02
5.941003272705008567e+04 3.645124207756760271e+00 3.567243395986378213e-02
5.941003275968055095e+04 3.737187199612958199e+00 3.766665792460831969e-02
5.941003279231102351e+04 3.719550273210283642e+00 3.729310485657143931e-02
5.941003282494149607e+04 3.693232214882979925e+00 3.701484206159115498e-02
5.941003285757196136e+04 3.764016515193474355e+00 3.878046703070767154e-02
5.941003289020242664e+04 3.602134841149586819e+00 3.527605700401717503e-02
5.941003292283289920e+04 3.684121674626434917e+00 3.617502748918480227e-02
5.941003295546336449e+04 3.703215106856130312e+00 3.688939750646619276e-02
5.941003298809382977e+04 3.637349262925199334e+00 3.736189756936862671e-02
5.941003302072430233e+04 3.728596569502280023e+00 3.897208979331068246e-02
5.941003305335477489e+04 3.723495853526524346e+00 4.013608019644862579e-02
5.941003308598524018e+04 3.662766029823790959e+00 3.752175040477655904e-02
5.941003311861570546e+04 3.670423444278258174e+00 3.747558995840941098e-02
5.941003315124617802e+04 3.677768474968602597e+00 3.689527633286901476e-02
5.941003318387665058e+04 3.665702889482088001e+00 3.759192697858782656e-02
5.941003321650711587e+04 3.684789046766963061e+00 3.639678195095111257e-02
5.941003324913758115e+04 3.745649188162029297e+00 3.732824672928539839e-02
5.941003328176805371e+04 3.712419888263980727e+00 3.695702570777179008e-02
5.941003331439852627e+04 3.722213177372290183e+00 3.727497540367328416e-02
5.941003334702899156e+04 3.679767524991679473e+00 3.704367376668181444e-02
5.941003337965945684e+04 3.694936394663357326e+00 3.768847182007641766e-02
5.941003341228992940e+04 3.741368595285416099e+00 3.830076332807842709e-02
5.941003344492039469e+04 3.732620618441961913e+00 3.838554052284622736e-02
5.941003347755086725e+04 3.722679437897788102e+00 3.644155609335458096e-02
5.941003351018133253e+04 3.737592305305616147e+00 3.808264800455767041e-02
5.941003354281180509e+04 3.649760452423875812e+00 3.690362544871486628e-02
5.941003357544227038e+04 3.711976166097136876e+00 3.729513493995053469e-02
5.941003360807273566e+04 3.689633647730039101e+00 3.690878688971251098e-02
5.941003364070320822e+04 3.698293253462380914e+00 3.685117527631819045e-02
5.941003367333368078e+04 3.718396551617050960e+00 3.777398060377596539e-02
5.941003370596414607e+04 3.730834849150097110e+00 3.678043026868912935e-02
5.941003373859461135e+04 3.720247520362793381e+00 3.684790710117432505e-02
5.941003377122508391e+04 3.602430502250578481e+00 3.527344015658472054e-02
5.941003380385555647e+04 3.683887067938021787e+00 3.615737722928268755e-02
5.941003383648602176e+04 3.712914345648850922e+00 3.644412513854676516e-02
5.941003386911648704e+04 3.720364722567365945e+00 3.682969947783650694e-02
5.941003390174695960e+04 3.789527948031904625e+00 3.863122343971358424e-02
5.941003393437743216e+04 3.701108731258662132e+00 3.664777041622861720e-02
5.941003396700789745e+04 3.676281346909872294e+00 3.644823009491968135e-02
5.941003399963836273e+04 3.744764580090853112e+00 3.739604023945079098e-02
5.941003403226883529e+04 3.716473235956047727e+00 3.702839460891106660e-02
5.941003406489930785e+04 3.702579722757506353e+00 3.665010127254647587e-02
5.941003409752977313e+04 3.722699993028841803e+00 3.706907864290785032e-02
5.941003413016023842e+04 3.638694396796425146e+00 3.549326266920917183e-02
5.941003416279071098e+04 3.668102629078239030e+00 3.595270778806739648e-02
5.941003419542118354e+04 3.714837055107274466e+00 3.643914434391300194e-02
5.941003422805164882e+04 3.660758465120791616e+00 3.681578102073682079e-02
5.941003426068211411e+04 3.722583045375438271e+00 3.655990441477176278e-02
5.941003429331258667e+04 3.683090039561319973e+00 3.669360420306448656e-02
5.941003432594305923e+04 3.705862217049535445e+00 3.636026627003656475e-02
5.941003435857352451e+04 3.672754161721483168e+00 3.647757470064189045e-02
5.941003439120398980e+04 3.741607305480357581e+00 3.698482806183385485e-02
5.941003442383446236e+04 3.692235809589821116e+00 3.608161095772059734e-02
5.941003445646493492e+04 3.688622083284033959e+00 3.660091338307285697e-02
5.941003448909540020e+04 3.670092772223051636e+00 3.537487696742214888e-02
5.941003452172586549e+04 3.696444344271782256e+00 3.661974438232497298e-02
5.941003455435633805e+04 3.631288770651782016e+00 3.544417355348774418e-02
5.941003458698680333e+04 3.651918380114777651e+00 3.705449947670170358e-02
5.941003461961726862e+04 3.613985909902758920e+00 3.520463084438939932e-02
5.941003465224774118e+04 3.709206495767020773e+00 3.758869430889078683e-02
5.941003468487821374e+04 3.660312961678777288e+00 3.678507971097419449e-02
5.941003471750867902e+04 3.690074661282079838e+00 3.670923832496844619e-02
5.941003475013914431e+04 3.674724913378922597e+00 3.716847360795098171e-02
5.941003478276961687e+04 3.527063264075107174e+00 3.491502220585120803e-02
5.941003481540008943e+04 3.662026845555276022e+00 3.711042958809641218e-02
5.941003484803055471e+04 3.613184102385619045e+00 3.570300185471842608e-02
5.941003488066102000e+04 3.614378642509431305e+00 3.568294733501426591e-02
5.941003491329149256e+04 3.616977650194792115e+00 3.565026382564592117e-02
5.941003494592196512e+04 3.642347958917549366e+00 3.602640650318466448e-02
5.941003497855243040e+04 3.586134206300491734e+00 3.516644593047345280e-02
5.941003501118289569e+04 3.614073134721532909e+00 3.545661324129553704e-02
5.941003504381336825e+04 3.633030822022173645e+00 3.640206003382726735e-02
5.941003507644384081e+04 3.654108088483832173e+00 3.620192313573655091e-02
5.941003510907430609e+04 3.629758839844284157e+00 3.562998083238141239e-02
5.941003514170477138e+04 3.639400587053916336e+00 3.579854546673286175e-02
5.941003517433524394e+04 3.665173363778511550e+00 3.684084128885276033e-02
5.941003520696571650e+04 3.695869349136250204e+00 3.704836290761248652e-02
5.941003523959618178e+04 3.691025489181591013e+00 3.705500949988464743e-02
5.941003527222664707e+04 3.610982741761698200e+00 3.535687389850539902e-02
5.941003530485711963e+04 3.645935753668463342e+00 3.535198642983360118e-02
5.941003533748759219e+04 3.658552037334403817e+00 3.633425555613073454e-02
5.941003537011805747e+04 3.667769823044711330e+00 3.654113485280637008e-02
5.941003540274852276e+04 3.628852446778066732e+00 3.593869204991404637e-02
5.941003543537899532e+04 3.668170319879375807e+00 3.618619945112238473e-02
5.941003546800946788e+04 3.601057118708428817e+00 3.557502011939325109e-02
5.941003550063993316e+04 3.587242790616048893e+00 3.520091628370618925e-02
5.941003553327039845e+04 3.619882635032811713e+00 3.524947422918289774e-02
5.941003556590087101e+04 3.665568702967035630e+00 3.582358506226273470e-02
5.941003559853134357e+04 3.611376444155238286e+00 3.546172123193234993e-02
5.941003563116180885e+04 3.559166041735099206e+00 3.426025118059031205e-02
5.941003566379227414e+04 3.574963019367241035e+00 3.495291916733857945e-02
5.941003569642274670e+04 3.654443231304042250e+00 3.539271196238577555e-02
5.941003572905321198e+04 3.623103655477021068e+00 3.568961989978028382e-02
5.941003576168367726e+04 3.615618870974816712e+00 3.558293993867191196e-02
5.941003579431414983e+04 3.656089011962230018e+00 3.648547857415909007e-02
5.941003582694462239e+04 3.589453338996300591e+00 3.554904710011506930e-02
5.941003585957508767e+04 3.553808933002481574e+00 3.496143535018795406e-02
5.941003589220555295e+04 3.626092079369257704e+00 3.584238452790812490e-02
5.941003592483602552e+04 3.689174398330215432e+00 3.724632813450404201e-02
5.941003595746649808e+04 3.626887243043408038e+00 3.571392639695446236e-02
5.941003599009696336e+04 3.603987106062028545e+00 3.589310806857567981e-02
5.941003602272742864e+04 3.606153922259736078e+00 3.627215063464862138e-02
5.941003605535790120e+04 3.603136285997012411e+00 3.596559944641085360e-02
5.941003608798837377e+04 3.650692259085705160e+00 3.644878004153313117e-02
5.941003612061883905e+04 3.623883068864581780e+00 3.588282554233618304e-02
5.941003615324930433e+04 3.623942676512113437e+00 3.622112188932315874e-02
5.941003618587977689e+04 3.588168239962536532e+00 3.632270305649978187e-02
5.941003621851024945e+04 3.623744417043004873e+00 3.548598528115647771e-02
5.941003625114071474e+04 3.545842165084631237e+00 3.482054690797985186e-02
5.941003628377118002e+04 3.593357545520134089e+00 3.557963421730044040e-02
5.941003631640165258e+04 3.599538484628661550e+00 3.512071372158159788e-02
5.941003634903211787e+04 3.601615640990694978e+00 3.607511935592209312e-02
5.941003638166258315e+04 3.595331971462810472e+00 3.568532467949830228e-02
5.941003641429305571e+04 3.623793752679687064e+00 3.619209933580933014e-02
5.941003644692352827e+04 3.672882358434766292e+00 3.725047404186525302e-02
5.941003647955399356e+04 3.610175035797166032e+00 3.613680219133293126e-02
5.941003651218445884e+04 3.628955501203951162e+00 3.599675307250414097e-02
5.941003654481493140e+04 3.650783884226329601e+00 3.704484065648483426e-02
5.941003657744540396e+04 3.664412041214216931e+00 3.700161947478848579e-02
5.941003661007586925e+04 3.609430352403875553e+00 3.533247621746304218e-02
5.941003664270634181e+04 3.625351480426203032e+00 3.612931116938017384e-02
5.941003667533680709e+04 3.541337397224919137e+00 3.518615407976159043e-02
5.941003670796727965e+04 3.593247180280702668e+00 3.575813532066427630e-02
5.941003674059775221e+04 3.598413389746142332e+00 3.548025729790363347e-02
5.941003677322821750e+04 3.541349812855776769e+00 3.447860573285562585e-02
5.941003680585868278e+04 3.633723603247280831e+00 3.618609750950994852e-02
5.941003683848915534e+04 3.626725054738817455e+00 3.637235147139607216e-02
5.941003687111962063e+04 3.568652545411828303e+00 3.540011712401752025e-02
5.941003690375008591e+04 3.616436135051199319e+00 3.650357612623619102e-02
5.941003693638055847e+04 3.654270111745967498e+00 3.601381433263920601e-02
5.941003696901103103e+04 3.696037476307898917e+00 3.726906361313313959e-02
5.941003700164149632e+04 3.573590817415331689e+00 3.546527534835901968e-02
5.941003703427196160e+04 3.587212339078870382e+00 3.616297297608077332e-02
5.941003706690243416e+04 3.644336837424184239e+00 3.816313848849865742e-02
5.941003709953290672e+04 3.679818867361960955e+00 3.778955349455945939e-02
5.941003713216337201e+04 3.612900606999225328e+00 3.486417555142257846e-02
5.941003716479383729e+04 3.648749582774408307e+00 3.661350852592690219e-02
5.941003719742430985e+04 3.638431650032275311e+00 3.555947036248228305e-02
5.941003723005477514e+04 3.644969468136787683e+00 3.626096838906944092e-02
5.941003726268524042e+04 3.709310670443815017e+00 3.735992815977796921e-02
5.941003729531571298e+04 3.695195839003746929e+00 3.648085002255558457e-02
5.941003732794618554e+04 3.690985228418184327e+00 3.616823329721540609e-02
5.941003736057665083e+04 3.683721575152523631e+00 3.653637428489859423e-02
5.941003739320711611e+04 3.733824056120243817e+00 3.736252898881131657e-02
5.941003742583758867e+04 3.679535492755137582e+00 3.660835003807498544e-02
5.941003745846806123e+04 3.653378345439477037e+00 3.656797238248766374e-02
5.941003749109852652e+04 3.646651866701924760e+00 3.622222372184854405e-02
5.941003752372899180e+04 3.668962750362620540e+00 3.636730018870069914e-02
5.941003755635946436e+04 3.683658282945905249e+00 3.633230552187485807e-02
5.941003758898993692e+04 3.636280444447192561e+00 3.551703059098993559e-02
5.941003762162040221e+04 3.716782185980868736e+00 3.648523758265440065e-02
5.941003765425086749e+04 3.649621084900187107e+00 3.634078230520098457e-02
5.941003768688134005e+04 3.740136071547703445e+00 3.798837215722536409e-02
5.941003771951181261e+04 3.662025439599192467e+00 3.749321218636643416e-02
5.941003775214227790e+04 3.680227333296147041e+00 3.798536855803329865e-02
5.941003778477274318e+04 3.659241790568135144e+00 3.670364563872254016e-02
5.941003781740321574e+04 3.678754576477681226e+00 3.672118534000361201e-02
5.941003785003368830e+04 3.676346344024320256e+00 3.647888436336061552e-02
5.941003788266415359e+04 3.731656262386048528e+00 3.738210703512889754e-02
5.941003791529461887e+04 3.722430102471904423e+00 3.635278263999698611e-02
5.941003794792509143e+04 3.715861009410176052e+00 3.778732075838698440e-02
5.941003798055556399e+04 3.770905917796701701e+00 3.691242986567346007e-02
5.941003801318602927e+04 3.785182521356197149e+00 3.719917127893985348e-02
5.941003804581649456e+04 3.705325067358546942e+00 3.669220831622847095e-02
5.941003807844696712e+04 3.769682926521283228e+00 3.842806602810641681e-02
5.941003811107743968e+04 3.702550892414628869e+00 3.644729556361060024e-02
5.941003814370790496e+04 3.718225947440531254e+00 3.655030358368031862e-02
5.941003817633837025e+04 3.714905185722809033e+00 3.743125134462014364e-02
5.941003820896884281e+04 3.729357685556824009e+00 3.740765593455451510e-02
5.941003824159930809e+04 3.653765818896670403e+00 3.642216814037722156e-02
5.941003827422977338e+04 3.720299263666975609e+00 3.686344471755188812e-02
5.941003830686024594e+04 3.663578055766358865e+00 3.646471951664417149e-02
5.941003833949071850e+04 3.687018777010580894e+00 3.637555065062965387e-02
5.941003837212118378e+04 3.757764130529949398e+00 3.782370414679579740e-02
5.941003840475164907e+04 3.725224717694483711e+00 3.755193811543670879e-02
5.941003843738212163e+04 3.732863431671624710e+00 3.709911575209714346e-02
5.941003847001259419e+04 3.711487237437677056e+00 3.845415123104152511e-02


==> figures/ground-folded/202203050628_tic3788_g.dat <==
5.964421624348825571e+04 1.798591663294212850e+01 1.722980637587068209e+00
5.964421626656862645e+04 2.030917718493019919e+01 2.852304785632590600e-01
5.964421630311210174e+04 2.015819563467638886e+01 2.745492488299179357e-01
5.964421633965557703e+04 2.006247568294091721e+01 2.993118352550127037e-01
5.964421637619905232e+04 2.019409086575133472e+01 2.902119558284030343e-01
5.964421641274252033e+04 2.017630234933605848e+01 2.827500928368605337e-01
5.964421644928598835e+04 2.037392469580406740e+01 2.919570605219286019e-01
5.964421648582946364e+04 1.974458236658932719e+01 2.725474934794259729e-01
5.964421652237293893e+04 1.985369116490840824e+01 2.647089120260920914e-01
5.964421655891640694e+04 2.009971257230048636e+01 2.690997450958201309e-01
5.964421659545988223e+04 2.034513199932739269e+01 2.878043859673942717e-01
5.964421663200335752e+04 2.075173033489569363e+01 2.949611264565267787e-01
5.964421666854682553e+04 2.010239192294412547e+01 2.723041851242856137e-01
5.964421670509029354e+04 1.980374656036125103e+01 2.769983117822131247e-01
5.964421674163376883e+04 1.985393775053053744e+01 2.753975964553805889e-01
5.964421677817724412e+04 2.014650071413997168e+01 2.729315536497166628e-01
5.964421681472071214e+04 2.027333204549296042e+01 2.791247842026784443e-01
5.964421685126418015e+04 2.012805828409873143e+01 2.758997252224203445e-01
5.964421688780765544e+04 1.996223036611715429e+01 2.723307017303073785e-01
5.964421692435113073e+04 1.949759868806372154e+01 2.697340540036113343e-01
5.964421696089459874e+04 1.975774708366135002e+01 2.798223114687434787e-01
5.964421699743807403e+04 1.951457447680614621e+01 2.699017195715953110e-01
5.964421703398154932e+04 1.942061896636357332e+01 2.604950368585894904e-01
5.964421707052501733e+04 1.978785819053411288e+01 2.699240925832741556e-01
5.964421710706848535e+04 1.995520467554957023e+01 2.777515763505745139e-01
5.964421714361196064e+04 1.975828669062628862e+01 2.696193255538725797e-01
5.964421718015543593e+04 1.963836877929296776e+01 2.600650317608635964e-01
5.964421721669890394e+04 2.044079450889874039e+01 2.801559964763324362e-01
5.964421725324237195e+04 1.946737114664613699e+01 2.603414198886095932e-01
5.964421728978584724e+04 1.983008454673555576e+01 2.855027568614816880e-01
5.964421732632932253e+04 1.955715882887289325e+01 2.644998033291576789e-01
5.964421736287279055e+04 1.993676353668521628e+01 2.797347910847324814e-01
5.964421739941626583e+04 1.957652478134111007e+01 2.722934057260620322e-01
5.964421743595974112e+04 1.982533011772009957e+01 2.700549041322355404e-01
5.964421747250320914e+04 1.941906912324398604e+01 2.654143959862249602e-01
5.964421750904667715e+04 1.978899676375404582e+01 2.741293870098206464e-01
5.964421754559015244e+04 2.018310901831332771e+01 2.909383349764382842e-01
5.964421758213362773e+04 1.959937500000000199e+01 2.820315959698336261e-01
5.964421761867709574e+04 1.965499887506068788e+01 2.874374570789984262e-01
5.964421765522056376e+04 1.964644890054087512e+01 2.771597294193897110e-01
5.964421769176403905e+04 1.967550139870086667e+01 2.659079448102142362e-01
5.964421772830751434e+04 1.930519164892139727e+01 2.582088657523002317e-01
5.964421776485098235e+04 2.016498481551447952e+01 2.868957648813608707e-01
5.964421780139445764e+04 2.023015729524498241e+01 2.884143181415518842e-01
5.964421783793793293e+04 2.030932101727447048e+01 2.965888085007091224e-01
5.964421787448140094e+04 1.981205257598873359e+01 2.747473700417239484e-01
5.964421791102486895e+04 1.974084259801053420e+01 2.864608023877228127e-01
5.964421794756834424e+04 2.039797516297024416e+01 2.911018716967221920e-01
5.964421798411181953e+04 1.972317014455652284e+01 2.716586500055363507e-01
5.964421802065528755e+04 1.956641484395916564e+01 2.683087211609553324e-01
5.964421805719875556e+04 1.972929143474483027e+01 2.701095838016260298e-01
5.964421809374223085e+04 2.000254678986022228e+01 2.857365979060854100e-01
5.964421813028570614e+04 2.027443464468529655e+01 2.816878167859414028e-01
5.964421816682917415e+04 1.969854758597961109e+01 2.629985412387286781e-01
5.964421820337264217e+04 1.968901502269235948e+01 2.651473764052536541e-01
5.964421823991611745e+04 1.973896244640248554e+01 2.630412876559588553e-01
5.964421827645959274e+04 2.008127580635509446e+01 2.743572336651977639e-01
5.964421831300306076e+04 1.952006608626366813e+01 2.613179474312734007e-01
5.964421834954653605e+04 1.983300220093985899e+01 2.594334762522518267e-01
5.964421838609000406e+04 1.977164476493192424e+01 2.645641989368665015e-01
5.964421842263347935e+04 1.958222772569137504e+01 2.594693660706082761e-01
5.964421845917694736e+04 1.981843592101962415e+01 2.670377478443499708e-01
5.964421849572042265e+04 2.005294331395348806e+01 2.659747399629074360e-01
5.964421853226389794e+04 1.954241414356283713e+01 2.569726568672730527e-01
5.964421856880736595e+04 1.969511077249080344e+01 2.633568125956147199e-01
5.964421860535083397e+04 1.998752232408620344e+01 2.911826173954353281e-01
5.964421864189430926e+04 1.976009559914290392e+01 2.686975383858442590e-01
5.964421867843778455e+04 1.956380745819631883e+01 2.727825820259771605e-01
5.964421871498125256e+04 1.948312827670329739e+01 2.619789727961068238e-01
5.964421875152472057e+04 2.001818859396037809e+01 2.735211266068120484e-01
5.964421878806819586e+04 1.943697222743479003e+01 2.651887854953908219e-01
5.964421882461167115e+04 1.952023791223734861e+01 2.720874742753507936e-01
5.964421886115513917e+04 1.972561431845984004e+01 2.705620079509186704e-01
5.964421889769860718e+04 1.947269710319361380e+01 2.622488522438587433e-01
5.964421893424208247e+04 1.985109048998167580e+01 2.659118514741991013e-01
5.964421897078555776e+04 1.997573937704058267e+01 2.727115120066345155e-01
5.964421900732902577e+04 1.979288003098700344e+01 2.605537300605142992e-01
5.964421904387250106e+04 1.992106886895438578e+01 2.603805935017990403e-01
5.964421908041596907e+04 1.972887158251376505e+01 2.669251228799320863e-01
5.964421911695944436e+04 1.964813352349744591e+01 2.633709295908095993e-01
5.964421915350291238e+04 1.994440772390349892e+01 2.832206263526893530e-01
5.964421919004638767e+04 2.003299133308763302e+01 2.919288909684145117e-01
5.964421922658986296e+04 1.978873503872330630e+01 2.837761897538912392e-01
5.964421926313333097e+04 2.006300930457445020e+01 3.113193457545675447e-01
5.964421929967679898e+04 1.964355323654316265e+01 2.747801285239386826e-01
5.964421933622027427e+04 2.001041890440386695e+01 2.686643587304518022e-01
5.964421937276374956e+04 1.951904096888899431e+01 2.528929786169550886e-01
5.964421940930721757e+04 1.993265723477282947e+01 2.643885160722971861e-01
5.964421944585069286e+04 1.980214580597844432e+01 2.614950436511332410e-01
5.964421948239416815e+04 1.962678960564238295e+01 2.506649008255545930e-01
5.964421951893763617e+04 2.009477397751734173e+01 2.593959967574512304e-01
5.964421955548110418e+04 2.025649199469894768e+01 2.751312974749789975e-01
5.964421959202457947e+04 2.020961936309388562e+01 2.760958068715111957e-01
5.964421962856805476e+04 2.011140950812236383e+01 2.657464369562262396e-01
5.964421966511152277e+04 2.050465783529698882e+01 2.727639048886939532e-01
5.964421970165499079e+04 2.034714693640499661e+01 2.697615304942798109e-01
5.964421973819846608e+04 1.949421371154024030e+01 2.528454607582892866e-01
5.964421977474194136e+04 1.992646199172259003e+01 2.676818380005224207e-01
5.964421981128540938e+04 1.971282098758288726e+01 2.640132811738759022e-01
5.964421984782888467e+04 2.017655837721025947e+01 2.733193500695964007e-01
5.964421988437235996e+04 1.996380336229693953e+01 2.689063254059075314e-01
5.964421992091582797e+04 2.073574296202625078e+01 2.790941352769282235e-01
5.964421995745929598e+04 2.040573407135839545e+01 2.780874224065245648e-01
5.964421999400277127e+04 2.007251074624761955e+01 2.796814582063260057e-01
5.964422003054624656e+04 1.991925523952096100e+01 2.722611901112613197e-01
5.964422006708971458e+04 2.005317994100295209e+01 2.727320076520906578e-01
5.964422010363318259e+04 2.003504923694404383e+01 2.642047033686142354e-01
5.964422014017665788e+04 2.034794474835234013e+01 2.844537279932768947e-01
5.964422017672013317e+04 2.049368199579200578e+01 2.823877565849540749e-01
5.964422021326360118e+04 1.998710057776205673e+01 2.686294223765280376e-01
5.964422024980707647e+04 2.039531842395738437e+01 2.751799281180528078e-01
5.964422028635055176e+04 2.068254645141638903e+01 2.921924749008881217e-01
5.964422032289401977e+04 1.959322131496815445e+01 2.634089357548280441e-01
5.964422035943748779e+04 2.008090801886792676e+01 2.802045050789700453e-01
5.964422039598096308e+04 1.983261657910641773e+01 2.751387673283816060e-01
5.964422043252443837e+04 1.988980315658804798e+01 2.576401984038216297e-01
5.964422046906790638e+04 1.987947247304542842e+01 2.666077759525357083e-01
5.964422050561137439e+04 2.022424904164540393e+01 2.747244069642769682e-01
5.964422054215484968e+04 1.954941015656408609e+01 2.544117496336279483e-01
5.964422057869832497e+04 1.979583980706351554e+01 2.635829193437302376e-01
5.964422061524179298e+04 2.028613436942735149e+01 2.758677214862327864e-01
5.964422065178526100e+04 1.983315597094341243e+01 2.625401001352508645e-01
5.964422068832873629e+04 1.995699922478799238e+01 2.584305851244467211e-01
5.964422072487221158e+04 2.045305013993643684e+01 2.804423701257647283e-01
5.964422076141567959e+04 2.023988952224246418e+01 2.734879162275147824e-01
5.964422079795915488e+04 2.017811749546066835e+01 2.701493305805345857e-01
5.964422083450263017e+04 1.999916333550246250e+01 2.773649617939217826e-01
5.964422087104609818e+04 2.009733958584826752e+01 2.885293184338251216e-01
5.964422090758956620e+04 2.023178283745402339e+01 2.926909923129724644e-01
5.964422094413304148e+04 2.056197482736899573e+01 2.835113955031994815e-01
5.964422098067651677e+04 2.073983270145032165e+01 2.850320185244210047e-01
5.964422101721998479e+04 2.046376536696975990e+01 2.932179990483885779e-01
5.964422105376345280e+04 2.048795901757073779e+01 2.728477794283436508e-01
5.964422109030692809e+04 2.022011870772074005e+01 2.760629176614523006e-01
5.964422112685040338e+04 2.010104161779195664e+01 2.776304149456164660e-01
5.964422116339387139e+04 2.008522929467865481e+01 2.659233994922702848e-01
5.964422119993733941e+04 2.015329653260687692e+01 2.686974658064798516e-01
5.964422123648081470e+04 2.012019333285947909e+01 2.700178740986506343e-01
5.964422127302428999e+04 1.976919290184955003e+01 2.648937078827051650e-01
5.964422130956775800e+04 1.982494013241301900e+01 2.733709685310869442e-01
5.964422134611123329e+04 2.028028580708022233e+01 2.815732427812026595e-01
5.964422138265470130e+04 2.031777649935279584e+01 2.803488001183254141e-01
5.964422141919817659e+04 1.936671475561198008e+01 2.627473674403519310e-01
5.964422145574164460e+04 1.988349377290240483e+01 2.941756351972193428e-01
5.964422149228511989e+04 1.972535096310806324e+01 2.666049915845088436e-01
5.964422152882859518e+04 1.999228234066767484e+01 2.680479794868293464e-01
5.964422156537206320e+04 2.010287290985742104e+01 2.863717127710054267e-01
5.964422160191553121e+04 1.977620752391572267e+01 2.683292475879336947e-01
5.964422163845900650e+04 1.989438065189598959e+01 2.713321030440896120e-01
5.964422167500248179e+04 2.049288215544939007e+01 2.887259028701244512e-01
5.964422171154594980e+04 2.024875456264044615e+01 2.919512719077294038e-01
5.964422174808941782e+04 1.976124927028604716e+01 2.762986391750728576e-01
5.964422178463289310e+04 2.019750020891281395e+01 2.714275846411189907e-01
5.964422182117636839e+04 1.987239465139824901e+01 2.705322726119785970e-01
5.964422185771983641e+04 2.002593828678493892e+01 2.777636389130541117e-01
5.964422189426331170e+04 2.015691168468617889e+01 2.750427869584302076e-01
5.964422193080678699e+04 2.026929107668915719e+01 2.855543101110535886e-01
5.964422196735025500e+04 1.998651058039693851e+01 2.675137028235635706e-01
5.964422200389372301e+04 2.016593814626809689e+01 2.766585040506337467e-01
5.964422204043719830e+04 2.033311415044713399e+01 2.757804590950472812e-01
5.964422207698067359e+04 2.027862536417147510e+01 2.793211936191690725e-01
5.964422211352414161e+04 2.058025551963270772e+01 2.871244158258399737e-01
5.964422215006760962e+04 1.944712833039822542e+01 2.783219691168384857e-01
5.964422218661108491e+04 2.007969813449941654e+01 2.851532848185956426e-01
5.964422222315456020e+04 2.016188772245787675e+01 2.762728571804395905e-01
5.964422225969802821e+04 2.061696087352138207e+01 3.002062577433664559e-01
5.964422229624150350e+04 2.012006555508051875e+01 2.796452347439950525e-01
5.964422233278497879e+04 2.017678882864498746e+01 2.855904775072730661e-01
5.964422236932844680e+04 1.987861861791384754e+01 2.703055658265450800e-01
5.964422240587191482e+04 1.970541979332181270e+01 2.690168090382452637e-01
5.964422244241539011e+04 2.010504415861537453e+01 3.010894539999365294e-01
5.964422247895886539e+04 1.994166558705407155e+01 2.872293210506113859e-01
5.964422251550233341e+04 2.014705567896981364e+01 3.065774653437974284e-01
5.964422255204580142e+04 2.020568551969203597e+01 2.976268856915657013e-01
5.964422258858927671e+04 1.977343903709276063e+01 2.881585218105681689e-01
5.964422262513275200e+04 1.966221067107992937e+01 2.785516043102673756e-01
5.964422266167622001e+04 1.986971436654917511e+01 2.906525849915020943e-01
5.964422269821969530e+04 2.011689190794005100e+01 2.977986607556476484e-01
5.964422273476317059e+04 2.048217753706227739e+01 2.933981474287558622e-01
5.964422277130663861e+04 2.059315418833254796e+01 3.052989983564895482e-01
5.964422280785010662e+04 1.983334111440510128e+01 2.694421520324852271e-01
5.964422284439358191e+04 1.987747800244741114e+01 2.783234271225671908e-01
5.964422288093705720e+04 1.980690089585666414e+01 2.748612217235648636e-01
5.964422291748052521e+04 1.993809068705532539e+01 2.688827832793400652e-01
5.964422295402399322e+04 2.014111549910461108e+01 2.809488409249145113e-01
5.964422299056746851e+04 1.998529238872298919e+01 2.761850151397037822e-01
5.964422302711094380e+04 1.998979966156649368e+01 2.645027034118248022e-01
5.964422306365441182e+04 2.021496685454996722e+01 2.753103875976752879e-01
5.964422310019787983e+04 1.995215953830157574e+01 2.630146434674329181e-01
5.964422313674135512e+04 2.013125103249710790e+01 2.681659773958919857e-01
5.964422317328483041e+04 1.991415466025811298e+01 2.760067428777858711e-01
5.964422320982829842e+04 1.999934020141219904e+01 2.655866098506982631e-01
5.964422324637176644e+04 2.018074525460530566e+01 2.876201751692856745e-01
5.964422328291524173e+04 2.024321229964016666e+01 2.782319100487440355e-01
5.964422331945871701e+04 2.073844075320570823e+01 2.809711440758688727e-01
5.964422335600218503e+04 2.008478084463313351e+01 2.645947684997406735e-01
5.964422339254566032e+04 2.004961867886894211e+01 2.681654593156806432e-01
5.964422342908913561e+04 2.023940985541457493e+01 2.812137683194890214e-01
5.964422346563260362e+04 2.005991019287592181e+01 2.941591517796467992e-01
5.964422350217607163e+04 2.006772777425640442e+01 2.754940763094154144e-01
5.964422353871954692e+04 1.987635130442834708e+01 2.766482270236025331e-01
5.964422357526302221e+04 2.017371249282929213e+01 2.801549764121192276e-01
5.964422361180649023e+04 2.005338661152993041e+01 2.644351754549265632e-01
5.964422364834996552e+04 2.007330324207747552e+01 2.610136311267370335e-01
5.964422368489343353e+04 1.979019262826449577e+01 2.639724331563224613e-01
5.964422372143690882e+04 1.962205791177754222e+01 2.685713698795372806e-01
5.964422375798037683e+04 2.028685235313672663e+01 2.794685178726892261e-01
5.964422379452385212e+04 2.025836133306421871e+01 2.714874925765530245e-01
5.964422383106732741e+04 1.970720391570107921e+01 2.582294565517011531e-01
5.964422386761079542e+04 2.014786592603142523e+01 2.642966776267541840e-01
5.964422390415426344e+04 2.024280921280432111e+01 2.706568092202946141e-01
5.964422394069773873e+04 2.022665765349082889e+01 2.790429640403709333e-01
5.964422397724121402e+04 2.047209041185206502e+01 2.735210767094370943e-01
5.964422401378468203e+04 1.999792352434549869e+01 2.680177681545768409e-01
5.964422405032815004e+04 2.037842813762761907e+01 2.874454792169002793e-01
5.964422408687162533e+04 1.992680059716230190e+01 2.693614042257642671e-01
5.964422412341510062e+04 1.987783033817332878e+01 2.761412302632179627e-01
5.964422415995856863e+04 2.023304178580868751e+01 2.745737736081915181e-01
5.964422419650204392e+04 1.993993231810490485e+01 2.628388941671134238e-01
5.964422423304551194e+04 1.976534070848534697e+01 2.617793788215377337e-01
5.964422426958898723e+04 1.994302024482109204e+01 2.740944656633187426e-01
5.964422430613245524e+04 2.006652345317626995e+01 2.748805722013403785e-01
5.964422434267593053e+04 1.995000295211666952e+01 2.690163190987301944e-01
5.964422437921940582e+04 1.952700403874417390e+01 2.537809713811543522e-01
5.964422441576287383e+04 2.009275079906369754e+01 2.765892996006512616e-01
5.964422445230634185e+04 2.037945769466216817e+01 2.936803677052506334e-01
5.964422448884981713e+04 2.006802873029494449e+01 2.901447138764735034e-01
5.964422452539329242e+04 1.974181673697864881e+01 2.667184745713431782e-01
5.964422456193676044e+04 1.968622679879159776e+01 2.668438318924777342e-01
5.964422459848022845e+04 1.963907799016803324e+01 2.649289682274924562e-01
5.964422463502370374e+04 1.961237237654857779e+01 2.906790495082784975e-01
5.964422467156717903e+04 1.990197251851069637e+01 2.895500084344975744e-01
5.964422470811064704e+04 2.027086089529261770e+01 2.715505693823421773e-01
5.964422474465412233e+04 2.009799236886210494e+01 2.729778713514695587e-01
5.964422478119759762e+04 1.980149134362062568e+01 2.701254311495951965e-01
5.964422481774106564e+04 1.994801219641406576e+01 2.760521866215557840e-01
5.964422485428453365e+04 1.993266765140324992e+01 2.675958293744360450e-01
5.964422489082800894e+04 1.983061236448872222e+01 2.812800873473220165e-01
5.964422492737148423e+04 1.979564150502453757e+01 2.710553663873621066e-01
5.964422496391495224e+04 2.020907120705964033e+01 2.764744460420521244e-01
5.964422500045842025e+04 1.993750591463991739e+01 2.739647781195004295e-01
5.964422503700189554e+04 1.974606525243855870e+01 2.774635936314533424e-01
5.964422507354537083e+04 2.021653636860489911e+01 2.960474301928061047e-01
5.964422511008883885e+04 1.982856739225127640e+01 2.954506293471983458e-01
5.964422514663231414e+04 2.051264886366393014e+01 2.877951021301883294e-01
5.964422518317578943e+04 2.037953493890141132e+01 3.051485635981657785e-01
5.964422521971925744e+04 2.004364962989899723e+01 2.898701546951122365e-01
5.964422525626272545e+04 2.047210753720595378e+01 3.003209564211777871e-01
5.964422529280620074e+04 2.055439302644181154e+01 2.978962142775449240e-01
5.964422532934967603e+04 2.028821090047393483e+01 3.089067771955210651e-01
5.964422536589314404e+04 2.061172657984756640e+01 2.898891379125571044e-01
5.964422540243661206e+04 2.047043036518738646e+01 2.857180189942484239e-01
5.964422543898008735e+04 2.067050331878468228e+01 2.999460845822651267e-01
5.964422547552356264e+04 2.045515312980031197e+01 2.944609255022752059e-01
5.964422551206703065e+04 1.953487778859978974e+01 2.565896065376591095e-01
5.964422554861050594e+04 2.010193940393062206e+01 2.896903320831956674e-01
5.964422558515398123e+04 2.050893274380818454e+01 2.986675493690982841e-01
5.964422562169744924e+04 2.033212405747617169e+01 2.894737522986728928e-01
5.964422565824091726e+04 2.005622094997248794e+01 2.848540999588420886e-01
5.964422569478439254e+04 2.047141475760144047e+01 2.837162501565567152e-01
5.964422573132786783e+04 2.031834123955249538e+01 2.855216731516911910e-01
5.964422576787133585e+04 2.041830563360160156e+01 2.812903258511789129e-01
5.964422580441480386e+04 2.029213992014778611e+01 2.806091638087779283e-01
5.964422584095827915e+04 2.066604727487722570e+01 2.951296015183862420e-01
5.964422587750175444e+04 1.999081624296594129e+01 2.700861689248111319e-01
5.964422591404522245e+04 1.988645134374022305e+01 2.682611963592301252e-01
5.964422595058869047e+04 2.037134904654743295e+01 2.823304053928152313e-01
5.964422598713216576e+04 2.000316808448225459e+01 2.789215268288237626e-01
5.964422602367564104e+04 2.014312461487415362e+01 2.897184914891550167e-01
5.964422606021910906e+04 2.026007948668837244e+01 2.899932012303150786e-01
5.964422609676258435e+04 1.980506201613942352e+01 2.628871658526572008e-01
5.964422613330605964e+04 1.981845812145654406e+01 2.776575974021554538e-01
5.964422616984952765e+04 1.993753541076486968e+01 2.712948566653986537e-01
5.964422620639299566e+04 2.001369568848273417e+01 2.636417200977918540e-01
5.964422624293647095e+04 2.024411560472188043e+01 2.855009736615153337e-01
5.964422627947994624e+04 1.975871310521552005e+01 2.641154313594361591e-01
5.964422631602341426e+04 2.020431813810348132e+01 2.760284155960804342e-01
5.964422635256688227e+04 1.988686972101356787e+01 2.926190066302432058e-01
5.964422638911035756e+04 2.022604936047559221e+01 2.715274939631352469e-01
5.964422642565383285e+04 1.989522177490346166e+01 2.685332448291076202e-01
5.964422646219730086e+04 2.062063762472621065e+01 2.808141520605517139e-01
5.964422649874076887e+04 2.004263703914725880e+01 2.730442158518429641e-01
5.964422653528424416e+04 1.970493630758154424e+01 2.722386520826166056e-01
5.964422657182771945e+04 1.991900197814619844e+01 2.592867172626470151e-01
5.964422660837118747e+04 1.984834834834835249e+01 2.581272417898849425e-01
5.964422664491466276e+04 1.980529000478574986e+01 2.702165345585324507e-01
5.964422668145813077e+04 2.019322251704484827e+01 2.719123171392959226e-01
5.964422671800160606e+04 1.982672129042800080e+01 2.677633961827051712e-01
5.964422675454507407e+04 1.984171239884662086e+01 2.626125683901541219e-01
5.964422679108854936e+04 1.974074074074074048e+01 2.590268989089369311e-01
5.964422682763202465e+04 1.962549260512772875e+01 2.587784583802426042e-01
5.964422686417549266e+04 1.880778972627088663e+01 2.472845033639219370e-01
5.964422690071896068e+04 2.005344395368270227e+01 2.678661352458221456e-01
5.964422693726243597e+04 2.002109625605844556e+01 2.956890048446927377e-01
5.964422697380591126e+04 1.971363202384556246e+01 2.581524660571506424e-01
5.964422701034937927e+04 2.022035173179554945e+01 2.805827458929917584e-01
5.964422704689285456e+04 1.942989136649513782e+01 2.688430144447614412e-01
5.964422708343632985e+04 2.003458138325532900e+01 2.787861332245801238e-01
5.964422711997979786e+04 2.024084852106363641e+01 2.737407614221540886e-01
5.964422715652326588e+04 1.957737321196358593e+01 2.641175066729088972e-01
5.964422719306674117e+04 1.996581287545527772e+01 2.703011576138827365e-01
5.964422722961021645e+04 1.999009171306911270e+01 2.784067102055490239e-01
5.964422726615368447e+04 2.023915679840205684e+01 2.832510129178450464e-01
5.964422730269715248e+04 1.986573127453054255e+01 2.707393826453558527e-01
5.964422733924062777e+04 2.025664377072477507e+01 2.790831929203241302e-01
5.964422737578410306e+04 2.038475923328658368e+01 2.851586067696599280e-01
5.964422741232757107e+04 2.012443441600854754e+01 2.787570367654858550e-01
5.964422744887103909e+04 2.047723587074912288e+01 2.893908202782835004e-01
5.964422748541451438e+04 2.006797220018706795e+01 2.762111936717946414e-01
5.964422752195798967e+04 1.979963433500538983e+01 2.588655417727573904e-01
5.964422755850145768e+04 1.989292563392286439e+01 2.728756193934671614e-01
5.964422759504493297e+04 2.009568473566463354e+01 2.766153065857242521e-01
5.964422763158840826e+04 2.012203155206568539e+01 2.691529381275000743e-01
5.964422766813187627e+04 1.984557897586178399e+01 2.715880360870400745e-01
5.964422770467534428e+04 1.986227215219530606e+01 2.611610591826766248e-01
5.964422774121881957e+04 2.022616437207184248e+01 2.713515988281262059e-01
5.964422777776229486e+04 2.005822887181560787e+01 2.711830013589942023e-01
5.964422781430576288e+04 1.960548319009247464e+01 2.616324882668127350e-01
5.964422785084923089e+04 1.995551207091663315e+01 2.674727352118335122e-01
5.964422788739270618e+04 1.980263327891380243e+01 2.690843846006684137e-01
5.964422792393618147e+04 2.023685673396492035e+01 2.971240885421443378e-01
5.964422796047964948e+04 1.977289740330911982e+01 2.888762910523742233e-01
5.964422799702312477e+04 1.978028886603720338e+01 2.758852482834889264e-01
5.964422803356660006e+04 1.987033438158840326e+01 2.776506350322510142e-01
5.964422807011006807e+04 1.973848980683575860e+01 2.638239203270443256e-01
5.964422810665353609e+04 1.996295334647295405e+01 2.662590461656487717e-01
5.964422814319701138e+04 2.094900849858357006e+01 2.866246354675562324e-01
5.964422817974048667e+04 2.020989489203842737e+01 2.743211350028202933e-01
5.964422821628395468e+04 1.992388007054673693e+01 2.707650186677348914e-01
5.964422825282742269e+04 1.976795091224515843e+01 2.738127745145318426e-01
5.964422828937089798e+04 1.977302265131823233e+01 2.711964742495940883e-01
5.964422832591437327e+04 2.030192007437159774e+01 2.754940696515065790e-01
5.964422836245784129e+04 2.009114265755792417e+01 2.734834575910115029e-01
5.964422839900131657e+04 2.020995432164679428e+01 2.872353203618067119e-01
5.964422843554479186e+04 1.989891184172243044e+01 2.818937833240897639e-01
5.964422847208825988e+04 2.032580093925887255e+01 2.944969255864832713e-01
5.964422850863172789e+04 1.933654667897309665e+01 2.525342007589077009e-01
5.964422854517520318e+04 1.950154432618005984e+01 2.644917348040330407e-01
5.964422858171867847e+04 1.983170143158773868e+01 2.755557890047259928e-01
5.964422861826214648e+04 2.006315789473684319e+01 2.774124458286690298e-01
5.964422865480561450e+04 2.000816191734289617e+01 2.729792793541181428e-01
5.964422869134908979e+04 1.964649176609459147e+01 2.671811596079625706e-01
5.964422872789256508e+04 1.965455276612856750e+01 2.872630901931835234e-01
5.964422876443603309e+04 2.006421758762570562e+01 2.913486305618789851e-01
5.964422880097950838e+04 2.046033252444679107e+01 3.052969474149049289e-01
5.964422883752298367e+04 2.011382152386599387e+01 2.970757628044196075e-01
5.964422887406645168e+04 1.961841906685705794e+01 2.664999039603315745e-01
5.964422891060991969e+04 2.011810343808026147e+01 2.763776839913679728e-01
5.964422894715339498e+04 1.977878087957697772e+01 2.749589480432919064e-01
5.964422898369687027e+04 1.996404483764661464e+01 2.718421006357202296e-01
5.964422902024033829e+04 2.052627551020407992e+01 2.928669581281699297e-01
5.964422905678380630e+04 2.044625332366448944e+01 2.968815728495113326e-01
5.964422909332728159e+04 1.977871148459383477e+01 2.778430132476867875e-01
5.964422912987075688e+04 1.956062304288041886e+01 2.578470542347452432e-01
5.964422916641422489e+04 1.986716082869568822e+01 2.884682737678974096e-01
5.964422920295769291e+04 1.981113104669586988e+01 2.830431322001297212e-01
5.964422923950116819e+04 2.036491278340914590e+01 3.066033418944785760e-01
5.964422927604464348e+04 2.012746253181260769e+01 2.911619081173283385e-01
5.964422931258811150e+04 2.011134967141942198e+01 2.858156185136950800e-01
5.964422934913157951e+04 2.009091662326594374e+01 2.823260835943977587e-01
5.964422938567505480e+04 2.025125687866217916e+01 2.883042211512970021e-01
5.964422942221853009e+04 2.045532576210400322e+01 3.005633037074173508e-01
5.964422945876199810e+04 1.977105594699267499e+01 2.837209121395148359e-01
5.964422949530546612e+04 1.971663339142075699e+01 2.878423612762111006e-01
5.964422953184894141e+04 1.991872312310919924e+01 2.947502723115753009e-01
5.964422956839241670e+04 2.001461714766827171e+01 2.878567241412250954e-01
5.964422960493588471e+04 2.030588878067320735e+01 2.808149001988122784e-01
5.964422964147936000e+04 1.995525990531936955e+01 2.793156671278034797e-01
5.964422967802282801e+04 2.060476389969477395e+01 3.084943079565964918e-01
5.964422971456630330e+04 2.022347685964122732e+01 2.986731961710396566e-01
5.964422975110977131e+04 2.047026652655712908e+01 3.024079380918163751e-01
5.964422978765324660e+04 1.974841804919579502e+01 2.872124754959962112e-01
5.964422982419672189e+04 2.078075940787004683e+01 3.078271355211467109e-01
5.964422986074018991e+04 2.038917519680385482e+01 2.998909890593660088e-01
5.964422989728365792e+04 1.981560103189385202e+01 2.840502902430103727e-01
5.964422993382713321e+04 1.986302157260665879e+01 2.702755334729724512e-01
5.964422997037060850e+04 2.047263729056108517e+01 3.008312059842049302e-01
5.964423000691407651e+04 2.059625999639228056e+01 2.958558391570479951e-01
5.964423004345755180e+04 2.041185070723879491e+01 2.920183424166307717e-01
5.964423008000102709e+04 2.019313284561819799e+01 2.845564323435619269e-01
5.964423011654449510e+04 2.043529840997092961e+01 3.085582910524273803e-01
5.964423015308796312e+04 2.009428581405906300e+01 2.997324692962267112e-01
5.964423018963143841e+04 2.015083149203395863e+01 3.009506273142734667e-01
5.964423022617491370e+04 2.009346910845385636e+01 2.861796186378370299e-01
5.964423026271838171e+04 2.030842976750703244e+01 2.902109939022468055e-01
5.964423029926184972e+04 2.112733319676575761e+01 2.999360605140733438e-01
5.964423033580532501e+04 2.094139658326060527e+01 2.930534398316839706e-01
5.964423037234880030e+04 2.077194382571200748e+01 3.001984414981217486e-01
5.964423040889226831e+04 2.031751472826781679e+01 2.901066094082321301e-01
5.964423044543574360e+04 2.081785488883861035e+01 3.054216523210494527e-01
5.964423048197921889e+04 2.046234893816731315e+01 2.875849729138485467e-01
5.964423051852268691e+04 2.034381011226785674e+01 3.017285885093043962e-01
5.964423055506615492e+04 2.057985971231545719e+01 2.973791629817389981e-01
5.964423059160963021e+04 2.013524642307736556e+01 2.961644608354039310e-01
5.964423062815310550e+04 1.956336123849334996e+01 2.791724080417629650e-01
5.964423066469657351e+04 2.025024309664116373e+01 2.861212133685183678e-01
5.964423070124004153e+04 2.070342510947153514e+01 2.892826361975765481e-01
5.964423073778351682e+04 2.047107920179073304e+01 2.996090500175712656e-01
5.964423077432699210e+04 2.019355974783701058e+01 2.744365072287172080e-01
5.964423081087046012e+04 2.018503252023026917e+01 2.851944604539898287e-01
5.964423084741393541e+04 2.015212946193842214e+01 2.891113382420382738e-01
5.964423088395741070e+04 2.005812429693026999e+01 2.895600417617716915e-01
5.964423092050087871e+04 2.022243310370682678e+01 2.847907221147671364e-01
5.964423095704434672e+04 2.075754383415673843e+01 2.897316003609785584e-01
5.964423099358782201e+04 1.985291904469732671e+01 2.756986187837365265e-01
5.964423103013129730e+04 1.999417249417249565e+01 2.806610892318702755e-01
5.964423106667476532e+04 1.974988127642323477e+01 2.837196674822386466e-01
5.964423110321823333e+04 2.041214172547889660e+01 2.856347562907446402e-01
5.964423113976170862e+04 2.056001432322749878e+01 2.897586260382825074e-01
5.964423117630518391e+04 2.015269948345401829e+01 2.929594126974968682e-01
5.964423121284865192e+04 2.009500948455539415e+01 2.903032560112754346e-01
5.964423124939212721e+04 1.971305090418104555e+01 2.664444017839435186e-01
5.964423128593560250e+04 2.033197728519958858e+01 2.792593844570958606e-01
5.964423132247907051e+04 1.990412915461793375e+01 2.725713120834811209e-01
5.964423135902253853e+04 2.003390129259694419e+01 2.795359936162872816e-01
5.964423139556601382e+04 2.007385426969996800e+01 2.858010806606253729e-01
5.964423143210948911e+04 1.980689775300470501e+01 2.754606841781765403e-01
5.964423146865295712e+04 2.027581407965655913e+01 3.103802186420300258e-01
5.964423150519642513e+04 2.023929664512012394e+01 3.049619664535649366e-01
5.964423154173990042e+04 2.055935548697337367e+01 2.964728695575158390e-01
5.964423157828337571e+04 2.079660547030389139e+01 2.926971576530035257e-01
5.964423161482684372e+04 2.014770602279275735e+01 2.810976188998911551e-01
5.964423165137031901e+04 1.999610699924238233e+01 2.772289772862912560e-01
5.964423168791379430e+04 1.986325292117751928e+01 2.799009921441538706e-01
5.964423172445726232e+04 2.011392807892224610e+01 2.760821145465779392e-01
5.964423176100073033e+04 2.037059962239801081e+01 2.840964373935880305e-01
5.964423179754420562e+04 2.060682645007674907e+01 2.881218484281723446e-01
5.964423183408768091e+04 2.013930400989224623e+01 2.869631514136073980e-01
5.964423187063114892e+04 2.069078290573617807e+01 3.063466583436617041e-01
5.964423190717461694e+04 1.993722432353796847e+01 2.865647555685380543e-01
5.964423194371809223e+04 1.977875460421154941e+01 2.703109552643333524e-01
5.964423198026156751e+04 1.972563327426248136e+01 2.691495415539228997e-01
5.964423201680503553e+04 2.000466954445477086e+01 2.786742760124125695e-01
5.964423205334850354e+04 2.058866461123421843e+01 2.861132901246947191e-01
5.964423208989197883e+04 1.994578664119469735e+01 2.818966470409038361e-01
5.964423212643545412e+04 1.965066623296662129e+01 2.630617872497693077e-01
5.964423216297892213e+04 2.042525449477851751e+01 2.914255957664934060e-01
5.964423219952239015e+04 1.982658872204918410e+01 2.848300258696758180e-01
5.964423223606586544e+04 2.008230053992745923e+01 2.748984204428102651e-01
5.964423227260934073e+04 2.009095444556631449e+01 2.684670191065184341e-01
5.964423230915280874e+04 2.042002697885050821e+01 2.813875632243426628e-01
5.964423234569628403e+04 1.955720365863504995e+01 2.626577841434640237e-01
5.964423238223975932e+04 2.022584959281637040e+01 2.730640260055650081e-01
5.964423241878322733e+04 2.012386244569760052e+01 2.810508458375669538e-01
5.964423245532669534e+04 1.992407740298191854e+01 2.629500648234718851e-01
5.964423249187017063e+04 1.977269704993759092e+01 2.580027997395157313e-01
5.964423252841364592e+04 2.002322854232308913e+01 2.682356435179236720e-01
5.964423256495711394e+04 1.980768916632635168e+01 2.683267327001026548e-01
5.964423260150058195e+04 1.968460272575561021e+01 2.581648050041818188e-01
5.964423263804405724e+04 2.025846237371353098e+01 2.857087574438422761e-01
5.964423267458753253e+04 2.029685094805675405e+01 2.757331136171425889e-01
5.964423271113100054e+04 1.998135809552805142e+01 2.678973270752756375e-01
5.964423274767447583e+04 2.015836986753405569e+01 2.818081225481323115e-01
5.964423278421795112e+04 1.990843038536568343e+01 2.582904568739199380e-01
5.964423282076141913e+04 1.983986118576336111e+01 2.570178459763385881e-01
5.964423285730488715e+04 1.963912645966183135e+01 2.576697555192126177e-01
5.964423289384836244e+04 2.023924188286468606e+01 2.751120403036105833e-01
5.964423293039183773e+04 2.024019677741337375e+01 2.762224125188537105e-01
5.964423296693530574e+04 1.995780900447427442e+01 2.848736601116194644e-01
5.964423300347877375e+04 1.963809040239103254e+01 2.642901979140789281e-01
5.964423304002224904e+04 2.017264309167788738e+01 2.767081402490096376e-01
5.964423307656572433e+04 2.007422164239624962e+01 2.747476857816003037e-01
5.964423311310919235e+04 2.017167720587369217e+01 2.616140821980402209e-01
5.964423314965266036e+04 2.022318392216134697e+01 2.667419037456510433e-01
5.964423318619613565e+04 2.038472164334623571e+01 2.703681760344296969e-01
5.964423322273961094e+04 1.994021174520538153e+01 2.649105268558946125e-01
5.964423325928307895e+04 2.027191834598272280e+01 2.736210629449907783e-01
5.964423329582655424e+04 1.990726512692370420e+01 2.732885718943368625e-01
5.964423333237002953e+04 2.018457381886264912e+01 2.775258397258111853e-01
5.964423336891349754e+04 2.019469132262996780e+01 2.653830295773413894e-01
5.964423340545696556e+04 1.992849656731709018e+01 2.580299351752318726e-01
5.964423344200044085e+04 1.956983723883181270e+01 2.579047631531759532e-01
5.964423347854391614e+04 2.039336492890995345e+01 2.722006260286879420e-01
5.964423351508738415e+04 1.973954799616311462e+01 2.710462517453182674e-01
5.964423355163085216e+04 1.955756504867823864e+01 2.708001560954645948e-01
5.964423358817432745e+04 1.965725675235925962e+01 2.657296701087427659e-01
5.964423362471780274e+04 2.015520364705176704e+01 2.738649489196012254e-01
5.964423366126127075e+04 1.962626050909429765e+01 2.601872842144307141e-01
5.964423369780474604e+04 1.954487831690231303e+01 2.566224738317479659e-01
5.964423373434822133e+04 1.919261993468562011e+01 2.551039701648920022e-01
5.964423377089168935e+04 1.960331782508576381e+01 2.624146062140544911e-01
5.964423380743515736e+04 1.931761311199635500e+01 2.514128276317835198e-01
5.964423384397863265e+04 1.971478998365354940e+01 2.680800007226752379e-01
5.964423388052210794e+04 1.959625233049347415e+01 2.609152092940028589e-01
5.964423391706557595e+04 1.956237999316770981e+01 2.575557808462980991e-01
5.964423395360904397e+04 1.979435208112250777e+01 2.732384888399041478e-01
5.964423399015251925e+04 1.948641342508074459e+01 2.542381301953092199e-01
5.964423402669599454e+04 1.968314907634519528e+01 2.546496304616598927e-01
5.964423406323946256e+04 1.976195265082050412e+01 2.630902483821870863e-01
5.964423409978293785e+04 1.954169926093708298e+01 2.564040597265096477e-01
5.964423413632641314e+04 1.957843287001680110e+01 2.620928363577295084e-01
5.964423417286988115e+04 1.959388754207169470e+01 2.595276135965768338e-01
5.964423420941334916e+04 2.021066091361944927e+01 2.730345603653389630e-01
5.964423424595682445e+04 1.946355116008325581e+01 2.520072239283370763e-01
5.964423428250029974e+04 1.957566790068145934e+01 2.543186579625044130e-01
5.964423431904376775e+04 1.928500597995843080e+01 2.552474239181642401e-01
5.964423435558723577e+04 1.942882564360724373e+01 2.553984145049729149e-01
5.964423439213071106e+04 1.971964939822082741e+01 2.602083845575087762e-01
5.964423442867418635e+04 2.020348147332623867e+01 2.695741285004789045e-01
5.964423446521765436e+04 1.952271736183954332e+01 2.544481779390912468e-01
5.964423450176112965e+04 1.971153000985876957e+01 2.641750246942449754e-01
5.964423453830460494e+04 1.874018325348555791e+01 2.419581289391894707e-01
5.964423457484807295e+04 1.973750222909112395e+01 2.695897655377191282e-01
5.964423461139154097e+04 1.968193723510643167e+01 2.523645943554382320e-01
5.964423464793501626e+04 1.938676370625600498e+01 2.528849842153545469e-01
5.964423468447849154e+04 1.925640995676054601e+01 2.531652118000805030e-01
5.964423472102195956e+04 1.919928287038115045e+01 2.461976242826694750e-01
5.964423475756543485e+04 1.953193369384653622e+01 2.658280578551083795e-01
5.964423479410891014e+04 1.950233119541807625e+01 2.508886221036535358e-01
5.964423483065237815e+04 1.952207213645892736e+01 2.475067969929971023e-01
5.964423486719584616e+04 1.975275180352663185e+01 2.550627285742647077e-01
5.964423490373932145e+04 1.953980545625140763e+01 2.543265040529009702e-01
5.964423494028279674e+04 1.982799980751184776e+01 2.598813590632068071e-01
5.964423497682626476e+04 1.975781570130402542e+01 2.537939918887858748e-01
5.964423501336973277e+04 1.942674044646235387e+01 2.431625576505299646e-01
5.964423504991320806e+04 1.930337974030843995e+01 2.428802652917274874e-01
5.964423508645668335e+04 1.953818764465016855e+01 2.456769097700687299e-01
5.964423512300015136e+04 1.977021115155251252e+01 2.579616080099605413e-01
5.964423515954362665e+04 1.914864062409035483e+01 2.365927974209726115e-01
5.964423519608710194e+04 1.968849130517867252e+01 2.546243363096006851e-01
5.964423523263056995e+04 1.918392809694897139e+01 2.537607945344218519e-01
5.964423526917403797e+04 1.979081293082957060e+01 2.551509566976055687e-01
5.964423530571751326e+04 1.959429953971438820e+01 2.479857356982450856e-01
5.964423534226098855e+04 1.977287291698927163e+01 2.580439281824842279e-01
5.964423537880445656e+04 1.990124333497827536e+01 2.614091791072538085e-01
5.964423541534792457e+04 1.987495949983800259e+01 2.577221664696826009e-01
5.964423545189139986e+04 1.991035252066066263e+01 2.625218885596655172e-01
5.964423548843487515e+04 2.010863771751057882e+01 2.581254894576444081e-01
5.964423552497834316e+04 1.950734734500321821e+01 2.530704703090952967e-01
5.964423556152181118e+04 1.928447583695032108e+01 2.540112173787260619e-01
5.964423559806528647e+04 1.996558120609389775e+01 2.605389375864863299e-01
5.964423563460876176e+04 1.962284652563001686e+01 2.615432151949198536e-01
5.964423567115222977e+04 1.972882814895172388e+01 2.652226540961403201e-01
5.964423570769570506e+04 1.980606929510155112e+01 2.562004210349872468e-01
5.964423574423918035e+04 1.972596018073990720e+01 2.545810026855950814e-01
5.964423578078264836e+04 1.997998166077191584e+01 2.552323666042950467e-01
5.964423581732611638e+04 2.004167458658049483e+01 2.561196518244715503e-01
5.964423585386959166e+04 2.002360892838152395e+01 2.636333316184681919e-01
5.964423589041306695e+04 2.015858224577436886e+01 2.560133860606166323e-01
5.964423592695653497e+04 2.044589346850388623e+01 2.607708053246658442e-01
5.964423596350000298e+04 1.948945415881747678e+01 2.462974763952229806e-01
5.964423600004347827e+04 2.020423828194406823e+01 2.748727035019678522e-01
5.964423603658695356e+04 1.999783177393886291e+01 2.660826769548393367e-01
5.964423607313042157e+04 2.046193859734212950e+01 2.659387545200109226e-01
5.964423610967388959e+04 2.038586463984919561e+01 2.623928129093184292e-01
5.964423614621736488e+04 1.995716913065006537e+01 2.526721022584512699e-01
5.964423618276084017e+04 2.029204882010126809e+01 2.675129930673156298e-01
5.964423621930430818e+04 2.023282705622213129e+01 2.626043466395228121e-01
5.964423625584778347e+04 2.000686460609099626e+01 2.663290576709518853e-01
5.964423629239125148e+04 1.986040945926733414e+01 2.573396586188388402e-01
5.964423632893472677e+04 2.001768280356272456e+01 2.558113139225343113e-01
5.964423636547819478e+04 2.043240612299530312e+01 2.674848893592301491e-01
5.964423640202167007e+04 2.009411201531833413e+01 2.591034714579589782e-01
5.964423643856514536e+04 2.008302560905428891e+01 2.520708458810890229e-01
5.964423647510861338e+04 2.052737380803357681e+01 2.732269139796923429e-01
5.964423651165208139e+04 1.981663250366032258e+01 2.589384498716118532e-01
5.964423654819555668e+04 2.036345754694212573e+01 2.765649689830868008e-01
5.964423658473903197e+04 1.967348682593377518e+01 2.617090320109878299e-01
5.964423662128249998e+04 2.027772402950780162e+01 2.621992310991723696e-01
5.964423665782597527e+04 1.994993102135959262e+01 2.561550974803287750e-01
5.964423669436944328e+04 1.988788379782711502e+01 2.577802328707641255e-01
5.964423673091291857e+04 2.029667080034341353e+01 2.709887622668275542e-01
5.964423676745638659e+04 2.015722092301818336e+01 2.619782388932265782e-01
5.964423680399985460e+04 1.979947692706431184e+01 2.549062789623198766e-01
5.964423684054332989e+04 2.017400012064909376e+01 2.603007926522450943e-01
5.964423687708680518e+04 2.034889970835643425e+01 2.641482398168029100e-01
5.964423691363027319e+04 1.951351131369037972e+01 2.500654139519180030e-01
5.964423695017374848e+04 2.034602808232352444e+01 2.639610646092454549e-01
5.964423698671722377e+04 1.991125418612329767e+01 2.551504754488655990e-01
5.964423702326069179e+04 2.000655109618522687e+01 2.610228979151546502e-01
5.964423705980415980e+04 2.049201599224618420e+01 2.649010779396573367e-01
5.964423709634763509e+04 1.977632578635465777e+01 2.503902233666268629e-01
5.964423713289111038e+04 2.030454496383460850e+01 2.750852275201307040e-01
5.964423716943457839e+04 2.009436399402744300e+01 2.613065282919452281e-01
5.964423720597804640e+04 2.025655007314802347e+01 2.671746618707898646e-01
5.964423724252152169e+04 2.015704888000666628e+01 2.649712236511023722e-01
5.964423727906499698e+04 1.987514344189568405e+01 2.573744208609828887e-01
5.964423731560846500e+04 2.018340293521059436e+01 2.663442423295300232e-01
5.964423735215194029e+04 2.031302184262781552e+01 2.792406163163355659e-01
5.964423738869541558e+04 2.041572436455011186e+01 2.690315063433512677e-01
5.964423742523888359e+04 1.973362970649623449e+01 2.465298980310249022e-01
5.964423746178235160e+04 2.000513035159052677e+01 2.606165129423738680e-01
5.964423749832582689e+04 1.999029447968942463e+01 2.634048238782042972e-01
5.964423753486930218e+04 1.996228496073847580e+01 2.555109001291523962e-01
5.964423757141277019e+04 1.988711702959505345e+01 2.576744459212791938e-01
5.964423760795624548e+04 2.006346293626300437e+01 2.644474972159105985e-01
5.964423764449972077e+04 1.973580220763021131e+01 2.561087108405606938e-01
5.964423768104318879e+04 1.950155730533683496e+01 2.491647973131547733e-01
5.964423771758665680e+04 2.008669775062951146e+01 2.595351468123443528e-01
5.964423775413013209e+04 1.935272483345669770e+01 2.421324676474209125e-01
5.964423779067360738e+04 2.027135770266811221e+01 2.639036450145090251e-01
5.964423782721707539e+04 1.985930079942727389e+01 2.535036683780177991e-01
5.964423786376054341e+04 2.014502734454122290e+01 2.721035306966462231e-01
5.964423790030401869e+04 1.995204262877442147e+01 2.595183221772774385e-01
5.964423793684749398e+04 1.998466220767972601e+01 2.542907343724051805e-01
5.964423797339096200e+04 1.970449264593138139e+01 2.498662167617388130e-01
5.964423800993443729e+04 1.972176379880639985e+01 2.511954434304138339e-01
5.964423804647791258e+04 1.944142480517519900e+01 2.473305771038603607e-01
5.964423808302138059e+04 2.031891997891924362e+01 2.635080896806205053e-01
5.964423811956484860e+04 1.995670677493924217e+01 2.673247470321379327e-01
5.964423815610832389e+04 2.022115164581050095e+01 2.621160623126497224e-01
5.964423819265179918e+04 2.000698392854996399e+01 2.562733742525780123e-01
5.964423822919526719e+04 1.989717129449034871e+01 2.535178758427870660e-01
5.964423826573873521e+04 1.942813452114780759e+01 2.487629889970436603e-01
5.964423830228221050e+04 2.037931410171050572e+01 2.664368275202302350e-01
5.964423833882568579e+04 1.991866581746986498e+01 2.650525277722779460e-01
5.964423837536915380e+04 1.997764206240567475e+01 2.796301176446485681e-01
5.964423841191262909e+04 1.989205437712410429e+01 2.936512170918761933e-01
5.964423844845610438e+04 2.008511291694226841e+01 2.903301932759870252e-01
5.964423848499957239e+04 2.009291892086417519e+01 2.701506319538896639e-01
5.964423852154304041e+04 2.006030747314061813e+01 2.737822407884947240e-01
5.964423855808651570e+04 1.979992021682251746e+01 2.669516638775453199e-01
5.964423859462999098e+04 1.988963902715868315e+01 2.595012477167960019e-01
5.964423863117345900e+04 1.991558196566685268e+01 2.639950636378689541e-01
5.964423866771692701e+04 1.977601910604322200e+01 2.660495541449149348e-01
5.964423870426040230e+04 1.971750775630671981e+01 2.696754025859585124e-01
5.964423874080387759e+04 2.001687653233676656e+01 2.628267572578327216e-01
5.964423877734734560e+04 2.006653870761356373e+01 2.707355441836742926e-01
5.964423881389082089e+04 1.979768481052742857e+01 2.606351741718040960e-01
5.964423885043429618e+04 2.000524714282291328e+01 2.764265512997857721e-01
5.964423888697776420e+04 2.023747422055076939e+01 2.666076592475983831e-01
5.964423892352123221e+04 1.984845113513889459e+01 2.984510308891365482e-01
5.964423896006470750e+04 2.004114625064806887e+01 2.932199666455836407e-01
5.964423899660818279e+04 2.038146611676201303e+01 2.856750132770470851e-01
5.964423903315165080e+04 2.016979200152397311e+01 2.627885067913517947e-01
5.964423906969512609e+04 2.007181266878286863e+01 2.723760906412552862e-01
5.964423910623860138e+04 2.004808929337209022e+01 2.702864598175624966e-01
5.964423914278206939e+04 1.994101787910321022e+01 2.597262447577227129e-01
5.964423917932553741e+04 2.037836366276256328e+01 2.760180979397841017e-01
5.964423921586901270e+04 2.016679829599846840e+01 2.685819098131214666e-01
5.964423925241248799e+04 1.988764617371420584e+01 2.614119853128833992e-01
5.964423928895595600e+04 2.028895994208494002e+01 2.791242576187886737e-01
5.964423932549942401e+04 1.986326723323890420e+01 2.684398394632788176e-01
5.964423936204289930e+04 1.970651957278684918e+01 2.534248185833415934e-01
5.964423939858637459e+04 2.004343774639810860e+01 2.634445900442014543e-01
5.964423943512984260e+04 2.048132679325919270e+01 2.616558789116447126e-01
5.964423947167331062e+04 2.024353443110184259e+01 2.642336025552193268e-01
5.964423950821678591e+04 2.063352348911480050e+01 2.715389407742010985e-01
5.964423954476026120e+04 2.006097876747799091e+01 2.668185534275950843e-01
5.964423958130372921e+04 2.046505690371530051e+01 2.676246359434262811e-01
5.964423961784719722e+04 2.010798608629356821e+01 2.557567311757975026e-01
5.964423965439067251e+04 2.025654964318214368e+01 2.641657783632235246e-01
5.964423969093414780e+04 1.998393683637353746e+01 2.593887682882239365e-01
5.964423972747761582e+04 2.031839726828802029e+01 2.785678835439437950e-01
5.964423976402109110e+04 1.984207493473198980e+01 2.529405137155929517e-01
5.964423980056456639e+04 2.041608698263951283e+01 2.801457926616900962e-01
5.964423983710803441e+04 1.990669314003077872e+01 2.610905730127104363e-01
5.964423987365150242e+04 2.048241529802210081e+01 2.747589809210223000e-01
5.964423991019497771e+04 2.016902027910515116e+01 2.769963088390274275e-01
5.964423994673845300e+04 2.001589922626910578e+01 2.714566121419014211e-01
5.964423998328192101e+04 1.986152796725784597e+01 2.598649810065267185e-01
5.964424001982539630e+04 1.997490407302366577e+01 2.656389406463542380e-01
5.964424005636886432e+04 2.015465818300133805e+01 2.597414991793395855e-01
5.964424009291233961e+04 1.987126538310037205e+01 2.689380721657486095e-01
5.964424012945580762e+04 1.997763516610774914e+01 2.627432101021723310e-01
5.964424016599928291e+04 2.049435768695930449e+01 2.707869701452185196e-01
5.964424020254275820e+04 1.943058286516853883e+01 2.486294693087833241e-01
5.964424023908622621e+04 1.962500000000000000e+01 2.488461002136382882e-01
5.964424027562969422e+04 2.000903144684503943e+01 2.627815002583024917e-01
5.964424031217316951e+04 1.944370251246911607e+01 2.586954622331353870e-01
5.964424034871664480e+04 1.910459372114496901e+01 2.453275211252497479e-01
5.964424038526011282e+04 1.979891349374489451e+01 2.648213652223287973e-01
5.964424042180358083e+04 1.929395636448489171e+01 2.454903950168902116e-01
5.964424045834705612e+04 1.947189410088209627e+01 2.588070022479255217e-01
5.964424049489053141e+04 1.962569938135062131e+01 2.612642209887836020e-01
5.964424053143399942e+04 1.975391165257549630e+01 2.550989335517070411e-01
5.964424056797746744e+04 2.007992757057615307e+01 2.645714775786572326e-01
5.964424060452094272e+04 1.966768677510776797e+01 2.563824443585750457e-01
5.964424064106441801e+04 1.999852580446366801e+01 2.705971542622819248e-01
5.964424067760788603e+04 2.009293491410597809e+01 2.697720093195760671e-01
5.964424071415136132e+04 1.936687366242150077e+01 2.518796760805124824e-01
5.964424075069482933e+04 1.959468533127706280e+01 2.537995511462306508e-01
5.964424078723830462e+04 1.977701426898348558e+01 2.659089525845294011e-01
5.964424082378177263e+04 1.952520583392142939e+01 2.569204575896991138e-01
5.964424086032524792e+04 1.984323444283646865e+01 2.576524224242843220e-01
5.964424089686872321e+04 1.936832600410436811e+01 2.456392380921375296e-01
5.964424093341219123e+04 1.970003088179399242e+01 2.637649674317926185e-01
5.964424096995565924e+04 2.018526516121948688e+01 2.693625032994704793e-01
5.964424100649913453e+04 1.954645345192614414e+01 2.574693138656959368e-01
5.964424104304260982e+04 2.000287886885962862e+01 2.713366869517080393e-01
5.964424107958607783e+04 1.934021662349893944e+01 2.527388468738088201e-01
5.964424111612955312e+04 1.982631149116064506e+01 2.610620957581215040e-01
5.964424115267302113e+04 1.960900150742947190e+01 2.595659930828048134e-01
5.964424118921649642e+04 1.937153112863363447e+01 2.508283154700818307e-01
5.964424122575996444e+04 1.950927203065134208e+01 2.591001751435302869e-01
5.964424126230343973e+04 1.914600156891698646e+01 2.474692771513841150e-01
5.964424129884691502e+04 1.964448732609109882e+01 2.628593364606484073e-01
5.964424133539038303e+04 1.980173516090868802e+01 2.638952853752165040e-01
5.964424137193385104e+04 1.983670774647887214e+01 2.647882626033105646e-01
5.964424140847732633e+04 1.996170360775283115e+01 2.603644797398007582e-01
5.964424144502080162e+04 1.998667342040835848e+01 2.604215195917201076e-01
5.964424148156426963e+04 1.977322664257009066e+01 2.527163009130438676e-01
5.964424151810773765e+04 1.937883840085510911e+01 2.450930439129038740e-01
5.964424155465121294e+04 1.957199703323483320e+01 2.500379617726057879e-01
5.964424159119468823e+04 1.970317228611100902e+01 2.580617251128849432e-01
5.964424162773815624e+04 1.994251774660006404e+01 2.648126174211551942e-01
5.964424166428163153e+04 1.984914044722953719e+01 2.578822706447664870e-01
5.964424170082510682e+04 1.986749269040885579e+01 2.631280267185764354e-01
5.964424173736857483e+04 2.014366487075488976e+01 2.735631271084620897e-01
5.964424177391204285e+04 1.973539210358433849e+01 2.695003501515100264e-01
5.964424181045551813e+04 1.983849288371818531e+01 2.777630192979687607e-01
5.964424184699899342e+04 1.957381759332011839e+01 2.488979563987986365e-01
5.964424188354246144e+04 1.965323433323433377e+01 2.542416841387281079e-01
5.964424192008593673e+04 1.946560994669745526e+01 2.531422922494904193e-01
5.964424195662941202e+04 1.964684137800716002e+01 2.551862707455415658e-01
5.964424199317288003e+04 1.995775372286346538e+01 2.619660228674865476e-01
5.964424202971634804e+04 2.008001230230549794e+01 2.712200927513732096e-01
5.964424206625982333e+04 2.020696209340968252e+01 2.793253744692906215e-01
5.964424210280329862e+04 1.991126030624263876e+01 2.653209968615238834e-01
5.964424213934676663e+04 1.999203779962390826e+01 2.582895839231253987e-01
5.964424217589023465e+04 2.012668779525204599e+01 2.648145953578579515e-01
5.964424221243370994e+04 2.038791010695829797e+01 2.777018661713467895e-01
5.964424224897718523e+04 2.079831758862485458e+01 3.005748807855173066e-01
5.964424228552065324e+04 2.083190812982084239e+01 2.881763874122878488e-01
5.964424232206412853e+04 2.020749224528752208e+01 2.709304142038647667e-01
5.964424235860760382e+04 2.071210205159056628e+01 2.775109380803931769e-01
5.964424239515107183e+04 2.064451420537186266e+01 2.822579686694365875e-01
5.964424243169453985e+04 1.998677623943447301e+01 2.706171442405627126e-01
5.964424246823801514e+04 2.067928120470680753e+01 2.844391160360298931e-01
5.964424250478149042e+04 2.041228449830484237e+01 2.892572114117262227e-01
5.964424254132495844e+04 2.031503448275862311e+01 2.807489159544052093e-01
5.964424257786842645e+04 1.999352473176407230e+01 2.685588506883463400e-01
5.964424261441190174e+04 2.012733837729977893e+01 2.783525524094555559e-01
5.964424265095537703e+04 2.008012778486369143e+01 2.626358021736096005e-01
5.964424268749884504e+04 1.978069284388244853e+01 2.633450704667566478e-01
5.964424272404232033e+04 2.009807552173549539e+01 2.690817192020420467e-01
5.964424276058579562e+04 2.048146842521120803e+01 2.843235053746175911e-01
5.964424279712926364e+04 2.047877393135190971e+01 2.773412516894043778e-01
5.964424283367273165e+04 2.008077751688411894e+01 2.706967472508316486e-01
5.964424287021620694e+04 1.957273398235686912e+01 2.716985405183390268e-01
5.964424290675968223e+04 1.992324579819331376e+01 2.646326315530762585e-01
5.964424294330315024e+04 1.974714909691889986e+01 2.657934851168444745e-01
5.964424297984661825e+04 1.982100452261905943e+01 2.717156595633060667e-01
5.964424301639009354e+04 1.927458301346918645e+01 2.535597881352968375e-01
5.964424305293356883e+04 1.999648269366050002e+01 2.941237764316266268e-01
5.964424308947703685e+04 1.999110724469576184e+01 2.673852792257301880e-01
5.964424312602051214e+04 2.048979817460415020e+01 2.759714458655809777e-01
5.964424316256398743e+04 1.980211891736938767e+01 2.668046699258744270e-01
5.964424319910745544e+04 2.010838734364910252e+01 2.771148434202659327e-01
5.964424323565092345e+04 1.970380836245104561e+01 2.680429457039733010e-01
5.964424327219439874e+04 1.962097859895084184e+01 2.962050407587162315e-01
5.964424330873787403e+04 1.959368854761681433e+01 2.948560767248288306e-01
5.964424334528134204e+04 1.976809776757722048e+01 2.869853631314185360e-01
5.964424338182481733e+04 1.955423180465687238e+01 2.911010660166604702e-01
5.964424341836829262e+04 1.964225392094244427e+01 2.791454338171293070e-01
5.964424345491176064e+04 1.983816201808205193e+01 2.750165488782685963e-01
5.964424349145522865e+04 1.991937353587557524e+01 2.769558848040949983e-01
5.964424352799870394e+04 1.936771126304764579e+01 2.714203759211062938e-01
5.964424356454217923e+04 1.976426291820561332e+01 2.872593479195008070e-01
5.964424360108564724e+04 1.922131128395580646e+01 2.569877513377528122e-01
5.964424363762911526e+04 1.999903890050217470e+01 2.939740542306174542e-01
5.964424367417259054e+04 1.987450999082535574e+01 2.933351525135666771e-01
5.964424371071606583e+04 1.957977690413035177e+01 2.710269024082819223e-01
5.964424374725953385e+04 1.963840028523888748e+01 2.806346656839358022e-01
5.964424378380300914e+04 1.936965039355430918e+01 2.762548223734749286e-01
5.964424382034648443e+04 1.953026306575476667e+01 2.802706143577514131e-01
5.964424385688995244e+04 2.013153684210526251e+01 3.104612610606995449e-01
5.964424389343342045e+04 1.963028281845262768e+01 2.875074298092492597e-01
5.964424392997689574e+04 1.931892106770802897e+01 2.940424411341281408e-01
5.964424396652037103e+04 1.981740956266122922e+01 2.851332503279348507e-01
5.964424400306383905e+04 1.932748078164426886e+01 2.872089174783946652e-01
5.964424403960730706e+04 1.967131469363474139e+01 3.145221087347255251e-01
5.964424407615078235e+04 1.959676998291246974e+01 2.860508271277032444e-01
5.964424411269425764e+04 1.986210091220068108e+01 3.119382391961450507e-01
5.964424414923772565e+04 1.969235965442457470e+01 2.954116599240265151e-01
5.964424418578119366e+04 1.958054700449917007e+01 2.845203112043955263e-01
5.964424422232466895e+04 1.989383070301291312e+01 2.797415866411537277e-01
5.964424425886814424e+04 1.984694144197647958e+01 2.794537615616113357e-01
5.964424429541161226e+04 2.021904163241622854e+01 2.915198730084224144e-01
5.964424433195508755e+04 1.941973495536333871e+01 2.652915937407302471e-01
5.964424436849856284e+04 2.053723995553437831e+01 2.886878267278417676e-01
5.964424440504203085e+04 2.007283370690065993e+01 2.855090194002299353e-01
5.964424444158549886e+04 2.021679110748325314e+01 2.846736107909825786e-01
5.964424447812897415e+04 1.971495743818402957e+01 2.784389755640398478e-01
5.964424451467244944e+04 1.999193131635816911e+01 2.839300181414100011e-01
5.964424455121591745e+04 2.016132099014842893e+01 2.763543123187782169e-01
5.964424458775938547e+04 1.983505118455688887e+01 2.669024369558564147e-01
5.964424462430286076e+04 2.044990759186808305e+01 2.994453467657451351e-01
5.964424466084633605e+04 2.047310513447432712e+01 2.911793117490326654e-01
5.964424469738980406e+04 1.985878681716413752e+01 2.904690415864094599e-01
5.964424473393327207e+04 2.040582914092468414e+01 3.026804509950788424e-01
5.964424477047674736e+04 2.010252651241975741e+01 2.873358452452189904e-01
5.964424480702022265e+04 2.002636197571546006e+01 2.743908527831862010e-01
5.964424484356369067e+04 2.055593908382658341e+01 2.892325423960462882e-01
5.964424488010716595e+04 2.005753636869750167e+01 2.849839021072272938e-01
5.964424491665064124e+04 1.968418801895869663e+01 2.749081610357204664e-01
5.964424495319410926e+04 1.996584817154892022e+01 2.984772976233688868e-01
5.964424498973757727e+04 2.015830564983270179e+01 3.077723526870198567e-01
5.964424502628105256e+04 1.989668367346938638e+01 2.879103229888067550e-01
5.964424506282452785e+04 2.019231002928702523e+01 2.972640481133609347e-01
5.964424509936799586e+04 1.988046602034367538e+01 2.859176417989965358e-01
5.964424513591146388e+04 2.012927327327327376e+01 2.936772599370805481e-01
5.964424517245493917e+04 1.982946815089672299e+01 2.800295984154512752e-01
5.964424520899841445e+04 1.979958881481217148e+01 2.773222786481205904e-01
5.964424524554188247e+04 1.928731421638395815e+01 2.698057424277223726e-01
5.964424528208535776e+04 2.006348861882716150e+01 2.801802842578376418e-01
5.964424531862882577e+04 1.991103028857619606e+01 2.877699388527522051e-01
5.964424535517230106e+04 1.995694652823620885e+01 2.815029332148520913e-01
5.964424539171576907e+04 1.977818125535765148e+01 2.751676455723018333e-01
5.964424542825924436e+04 2.012158120688823715e+01 2.791189264924208713e-01
5.964424546480271965e+04 1.983821756413164294e+01 2.696977719212630964e-01
5.964424550134618767e+04 1.951997948431016283e+01 2.734313166930023020e-01
5.964424553788965568e+04 2.012111681488443793e+01 2.786570025605292211e-01
5.964424557443313097e+04 1.990504060021843458e+01 2.668156285272966222e-01
5.964424561097660626e+04 1.994401865654150541e+01 3.064185947601814619e-01
5.964424564752007427e+04 2.042082240777214963e+01 2.957472859663050069e-01
5.964424568406354229e+04 1.937311982227981844e+01 2.689849380971749415e-01
5.964424572060701757e+04 1.982630995613828162e+01 2.683638784687116807e-01
5.964424575715049286e+04 2.000971207665307006e+01 2.814861065943027318e-01
5.964424579369396088e+04 2.016598585829630963e+01 2.680710163988394568e-01
5.964424583023743617e+04 2.001614362588694718e+01 2.680966747472027789e-01
5.964424586678090418e+04 1.994476409666283345e+01 2.682935741792966122e-01
5.964424590332437947e+04 2.053502275147642209e+01 2.877196567699988328e-01
5.964424593986784748e+04 1.991003285613705742e+01 2.776508555139947654e-01
5.964424597641132277e+04 2.004406747423354673e+01 2.795910070517965695e-01
5.964424601295479806e+04 2.002360111064050230e+01 2.895119200053539732e-01
5.964424604949826607e+04 2.020289717406791752e+01 3.092151978754973385e-01
5.964424608604173409e+04 1.991394455281669451e+01 2.746761565118957527e-01
5.964424612258520938e+04 1.990084103293058604e+01 2.736404149121668405e-01
5.964424615912868467e+04 2.021522662118517744e+01 2.764399883835139127e-01
5.964424619567215268e+04 2.036819840943702076e+01 2.909030357838149339e-01
5.964424623221562797e+04 1.988804496072990347e+01 2.848469128827573194e-01
5.964424626875910326e+04 2.060395943988411460e+01 3.157482437287590926e-01
5.964424630530257127e+04 2.040940881104668492e+01 3.052665010500552611e-01
5.964424634184603929e+04 1.994089216292888977e+01 2.930357896728516542e-01
5.964424637838951458e+04 1.986963220851319178e+01 2.805100641942228634e-01
5.964424641493298986e+04 1.976672660390885028e+01 2.685469499526336179e-01
5.964424645147645788e+04 2.030280194643658476e+01 2.772751695813896466e-01
5.964424648801992589e+04 1.998853167442301881e+01 2.730696528250934896e-01
5.964424652456340118e+04 2.006251847997067017e+01 2.798062663218838231e-01
5.964424656110687647e+04 2.016979837994442093e+01 2.880790699115912123e-01
5.964424659765034448e+04 2.040724582247615260e+01 2.955258758011792275e-01
5.964424663419381977e+04 2.052228527552158610e+01 2.907225196841401460e-01
5.964424667073729506e+04 1.975932796639832034e+01 2.683468100063997608e-01
5.964424670728076308e+04 2.022421598874664284e+01 2.970299410514136151e-01
5.964424674382423109e+04 2.027596744962865571e+01 3.090780015972490746e-01
5.964424678036770638e+04 2.009930134961133064e+01 2.764079252366773432e-01
5.964424681691118167e+04 1.980488599727650723e+01 2.790010167174207245e-01
5.964424685345464968e+04 2.103643539367545756e+01 3.116713756448225570e-01
5.964424688999811769e+04 2.026692804537979242e+01 2.752188338891371489e-01
5.964424692654159298e+04 2.071654800799727170e+01 2.808752625425137150e-01
5.964424696308506827e+04 1.986192035043922388e+01 2.624925075885686798e-01
5.964424699962853629e+04 2.012909794821401022e+01 2.767942741985107147e-01
5.964424703617201158e+04 1.999533455244526081e+01 2.700026431053569320e-01
5.964424707271548687e+04 1.962079668908432595e+01 2.675728042196987566e-01
5.964424710925895488e+04 2.012740691678100191e+01 2.710957709482452738e-01
5.964424714580242289e+04 2.037830406350496659e+01 2.754283069780260051e-01
5.964424718234589818e+04 1.993606400597139938e+01 2.811606212597748122e-01
5.964424721888937347e+04 2.003933163157771347e+01 2.730653496886573106e-01
5.964424725543284148e+04 2.038223004441890396e+01 2.821331494156690267e-01
5.964424729197630950e+04 2.006679636066001748e+01 2.729505550858222773e-01
5.964424732851978479e+04 2.025164481525625604e+01 2.781784102008381110e-01
5.964424736506326008e+04 2.059087315583989408e+01 2.958544792333003826e-01
5.964424740160672809e+04 1.986532599936937160e+01 2.922524740566362356e-01
5.964424743815020338e+04 2.014886742923659924e+01 2.928619474332809780e-01
5.964424747469367867e+04 2.004921975899616982e+01 2.806207248760155815e-01
5.964424751123714668e+04 1.993582130081108517e+01 2.801392532556014614e-01
5.964424754778061470e+04 2.004592849754485329e+01 2.789455878305188152e-01
5.964424758432408998e+04 1.984610361594701544e+01 2.874561650582579952e-01
5.964424762086756527e+04 1.914053357246945453e+01 2.805376209332783310e-01
5.964424765741103329e+04 2.032001052115589346e+01 2.890748827872972049e-01
5.964424769395450858e+04 1.979242548949143909e+01 2.897642194276024985e-01
5.964424773049798387e+04 2.013606468494377566e+01 2.963165859949496994e-01
5.964424776704145188e+04 2.046576135459128309e+01 2.799504642033364132e-01
5.964424780358491989e+04 2.053741152679474169e+01 2.979606383101632838e-01
5.964424784012839518e+04 2.015222866514379518e+01 3.055056010107683462e-01
5.964424787667187047e+04 2.023349017567919006e+01 3.021912598358362234e-01
5.964424791321533849e+04 2.057745750895497494e+01 3.198879457828983086e-01
5.964424794975880650e+04 1.991797954112003666e+01 3.393317239723843692e-01
5.964424798630228179e+04 2.012249279488466058e+01 2.915847229920407457e-01
5.964424802284575708e+04 2.044180778900431861e+01 3.090458940556750633e-01
5.964424805938922509e+04 2.018667789119225375e+01 2.900400286993565224e-01
5.964424809593270038e+04 2.052039134301808687e+01 3.184299243359943188e-01
5.964424813247617567e+04 1.986481368145128812e+01 2.956558267915018190e-01
5.964424816901964368e+04 2.069345526268603308e+01 3.231074383891693880e-01
5.964424820556311170e+04 1.983321703519829882e+01 2.955345726509283066e-01
5.964424824210658699e+04 2.041176889395180183e+01 2.999141520312739173e-01
5.964424827865006228e+04 2.000064655679119596e+01 2.682885440316891135e-01
5.964424831519353029e+04 2.017135494696470488e+01 2.654800477247907242e-01
5.964424835173699830e+04 2.034809246337193755e+01 2.779597965895980183e-01
5.964424838828047359e+04 2.025533665656975302e+01 2.857378618378514923e-01
5.964424842482394888e+04 2.048202705656619571e+01 2.761881010342965292e-01
5.964424846136741689e+04 1.964185009097845835e+01 2.563339380387879007e-01
5.964424849791089218e+04 1.986872851421753339e+01 2.620433268191337262e-01
5.964424853445436747e+04 1.954556734504551585e+01 2.672514200901460746e-01
5.964424857099783549e+04 2.014702304321636106e+01 2.987645339784505416e-01
5.964424860754130350e+04 1.989064838052148687e+01 2.771108568823021923e-01
5.964424864408477879e+04 2.001962952394540451e+01 2.787894883201397778e-01
5.964424868062825408e+04 1.984237454443510273e+01 2.793833075323034487e-01
5.964424871717172209e+04 2.062461900887663546e+01 3.092624950878672951e-01
5.964424875371519011e+04 2.040526516687740255e+01 3.216524941768570400e-01
5.964424879025866539e+04 2.053284193681351866e+01 3.039919366679619817e-01
5.964424882680214068e+04 1.995618514248064557e+01 2.971506866136588987e-01
5.964424886334560870e+04 2.004237137050287032e+01 2.964630875134766086e-01
5.964424889988908399e+04 1.992925706304962574e+01 3.001407449245305226e-01
5.964424893643255928e+04 1.967247918648207161e+01 2.844105557969398013e-01
5.964424897297602729e+04 1.986293624020072457e+01 2.908758202506649959e-01
5.964424900951949530e+04 1.992192762967953357e+01 2.984662438977702115e-01
5.964424904606297059e+04 1.963755867431605751e+01 2.943755658619728877e-01
5.964424908260644588e+04 1.979607212697803575e+01 2.833707113114196652e-01
5.964424911914991389e+04 1.964623898829800908e+01 2.795494785638417690e-01
5.964424915569338191e+04 1.947682986736532129e+01 3.025972355624902410e-01
5.964424919223685720e+04 1.933947900978915513e+01 2.649416612818814021e-01
5.964424922878033249e+04 2.028276879572139890e+01 2.968599251680655859e-01
5.964424926532380050e+04 1.947943820759205025e+01 2.722013942517281238e-01
5.964424930186726851e+04 1.964193735079215841e+01 2.865624761160713296e-01
5.964424933841074380e+04 1.998428611797083221e+01 2.729480455380522419e-01
5.964424937495421909e+04 2.011451420792921851e+01 3.109231498994675658e-01
5.964424941149768711e+04 1.979275402057676914e+01 2.944024877801600937e-01
5.964424944804116240e+04 1.961737472766884594e+01 2.777239872205688465e-01
5.964424948458463041e+04 1.933713951447791857e+01 2.694764846576386819e-01
5.964424952112810570e+04 1.934084894552152534e+01 2.913135932853253562e-01
5.964424955767157371e+04 1.960080693010561248e+01 2.836022009897496976e-01
5.964424959421504900e+04 1.945136738601177129e+01 2.660287609428705902e-01
5.964424963075852429e+04 2.006098485775092399e+01 2.720651355846737118e-01
5.964424966730199230e+04 1.995100620877926190e+01 2.851279545157519024e-01
5.964424970384546032e+04 1.934190776147712754e+01 2.735352227334544306e-01
5.964424974038893561e+04 1.977499641371395356e+01 2.874718318367256442e-01
5.964424977693241090e+04 1.922953608963377903e+01 2.618787349472101456e-01
5.964424981347587891e+04 2.003083971306287125e+01 3.069331895071061300e-01
5.964424985001935420e+04 1.948996105682904556e+01 2.845954500808540732e-01
5.964424988656282949e+04 1.914819875632548474e+01 2.755596159763922803e-01
5.964424992310629750e+04 2.010235424389774295e+01 2.898210589208305987e-01
5.964424995964976551e+04 1.930748160356554166e+01 2.729165843590683482e-01
5.964424999619324080e+04 2.043036729339745960e+01 3.035348528948722535e-01
5.964425003273671609e+04 1.933169707882694155e+01 2.838563069253266513e-01
5.964425006928018411e+04 2.018492613807657676e+01 3.153773914502306930e-01
5.964425010582365212e+04 1.951276633004494698e+01 2.676914263408811112e-01
5.964425014236712741e+04 1.962624460767167989e+01 2.887765815661026414e-01
5.964425017891060270e+04 2.056725355590675619e+01 2.984580235861356567e-01
5.964425021545407071e+04 1.964122576404863807e+01 2.902151620001726107e-01
5.964425025199754600e+04 1.954610137253290247e+01 2.825599144761190562e-01
5.964425028854102129e+04 1.940135529851618301e+01 2.666187367044209888e-01
5.964425032508448930e+04 1.927833649184406539e+01 2.667665149936825908e-01
5.964425036162795732e+04 1.911057863586738037e+01 2.599830222688929160e-01
5.964425039817143261e+04 1.962346153391423798e+01 2.638679069078554984e-01
5.964425043471490790e+04 1.945259796806966790e+01 2.694785237371111752e-01
5.964425047125837591e+04 1.963771523488676962e+01 2.803447763122332015e-01
5.964425050780185120e+04 1.949050699423180077e+01 2.678800522338873336e-01
5.964425054434531921e+04 1.995917733613606160e+01 3.051584151115153132e-01
5.964425058088879450e+04 1.946127753149380624e+01 2.702105331946487166e-01
5.964425061743226252e+04 1.962518953639695596e+01 2.770835858826260489e-01
5.964425065397573781e+04 1.995892305287334167e+01 2.837171267751458226e-01
5.964425069051921309e+04 2.013911875464728496e+01 3.191811649330107969e-01
5.964425072706268111e+04 1.973601051778985749e+01 3.231137734991779142e-01
5.964425076360614912e+04 2.007613151409508845e+01 3.112869624694010739e-01
5.964425080014962441e+04 1.971181753722524022e+01 2.769069973286649167e-01
5.964425083669309970e+04 2.010760856561789822e+01 2.886522107625500433e-01
5.964425087323656771e+04 1.988778155219145916e+01 2.930026162490752539e-01
5.964425090978004300e+04 1.948397465759806479e+01 2.789893691420039512e-01
5.964425094632351829e+04 2.002319039203664275e+01 2.909657451917442295e-01
5.964425098286698631e+04 2.042055339853540730e+01 2.996693989531793445e-01
5.964425101941045432e+04 2.000774686436442451e+01 2.930369395690312073e-01
5.964425105595392961e+04 2.019564509711722877e+01 2.974083124799384859e-01
5.964425109249740490e+04 1.995953132690668497e+01 2.783103074544245881e-01
5.964425112904087291e+04 1.953282069860116010e+01 2.736511444040009011e-01
5.964425116558434092e+04 2.003352402336052407e+01 2.899529907493946790e-01
5.964425120212781621e+04 1.966870200324088103e+01 2.904970164814903999e-01
5.964425123867129150e+04 1.988010519616202387e+01 2.793995679733133342e-01
5.964425127521475952e+04 1.924963683482667065e+01 2.700153173637057646e-01
5.964425131175823481e+04 2.037392567633558116e+01 3.172810327750586468e-01
5.964425134830171010e+04 1.957065179260506582e+01 2.795421038400465741e-01
5.964425138484517811e+04 1.962316706976526604e+01 2.877743718814207985e-01
5.964425142138864612e+04 1.951592857059106123e+01 2.903843640414864313e-01
5.964425145793212141e+04 1.950158681828295570e+01 2.896209324228083415e-01
5.964425149447559670e+04 1.949951230840687444e+01 2.943024854237887289e-01
5.964425153101906471e+04 1.975181957366623564e+01 3.096179462291420159e-01
5.964425156756253273e+04 1.988968666870689006e+01 3.125129810934287322e-01
5.964425160410600802e+04 1.985366606149063173e+01 2.851031137098758994e-01
5.964425164064948331e+04 1.989316178729236029e+01 2.839574979305928282e-01
5.964425167719295132e+04 2.035923868984960095e+01 2.828346739094003137e-01
5.964425171373642661e+04 1.983106586712805708e+01 2.818537267488079312e-01
5.964425175027990190e+04 1.972598112616219979e+01 2.941522744710479143e-01
5.964425178682336991e+04 1.968266576988195027e+01 2.831042713735791305e-01
5.964425182336683793e+04 1.995775078130507296e+01 2.965154232599486739e-01
5.964425185991031321e+04 1.999002927724018264e+01 2.993068712651847374e-01
5.964425189645378850e+04 1.980689703348390651e+01 2.985282551372691606e-01
5.964425193299725652e+04 2.006162328807731043e+01 2.871477388138654052e-01
5.964425196954073181e+04 2.076038381615939343e+01 3.163271284636191560e-01
5.964425200608419982e+04 1.998407661887708286e+01 3.045112125454590424e-01
5.964425204262767511e+04 2.004932273435030154e+01 2.972775368662135542e-01
5.964425207917114312e+04 2.026060056981415514e+01 2.926571359934286298e-01
5.964425211571461841e+04 1.970523949146453191e+01 2.864008280726629829e-01
5.964425215225809370e+04 2.037317370129870042e+01 3.057041512099989422e-01
5.964425218880156172e+04 1.996862349365781952e+01 2.826427056557582751e-01
5.964425222534502973e+04 2.044305678740082044e+01 2.941811616290234688e-01
5.964425226188850502e+04 2.049751382218081730e+01 3.040509254042572662e-01
5.964425229843198031e+04 2.013744883231195004e+01 3.021395029671526955e-01
5.964425233497544832e+04 2.046025927042508386e+01 3.037629187015964405e-01
5.964425237151891633e+04 2.030334266817613198e+01 2.921836163119789775e-01
5.964425240806239162e+04 1.963997276367874889e+01 2.824932636149036225e-01
5.964425244460586691e+04 2.029308814356316759e+01 2.860021467102794035e-01
5.964425248114933493e+04 2.025428109854604131e+01 2.865070031054925415e-01
5.964425251769281022e+04 1.941599319438536497e+01 2.601770263007090467e-01
5.964425255423627823e+04 1.944592269755705871e+01 2.681129836536602640e-01
5.964425259077975352e+04 1.994919701531000555e+01 2.929850430482348611e-01
5.964425262732322153e+04 2.051034948342997666e+01 3.009876522228256412e-01
5.964425266386669682e+04 2.001624923352672170e+01 2.876931026164484262e-01
5.964425270041017211e+04 2.008262114978840884e+01 2.997874882343078418e-01
5.964425273695364012e+04 2.018814784669523377e+01 2.817822031506939662e-01
5.964425277349710814e+04 2.044301626035903752e+01 2.776794130770615099e-01
5.964425281004058343e+04 2.026316479690983385e+01 2.893642739973285583e-01
5.964425284658405872e+04 1.996443423965887121e+01 2.819109162940807711e-01
5.964425288312752673e+04 1.997420018200513070e+01 2.784202849015185444e-01
5.964425291967099474e+04 2.027587693560556303e+01 2.961003710031822611e-01
5.964425295621447003e+04 2.010238221906957534e+01 2.856591844686322545e-01
5.964425299275794532e+04 2.006798695523272968e+01 2.724157899728841814e-01
5.964425302930141333e+04 2.028013510914510675e+01 2.813756603038822801e-01
5.964425306584488862e+04 1.994432616563763716e+01 2.745043195957140858e-01
5.964425310238836391e+04 2.031945998628307493e+01 2.816945962283660676e-01
5.964425313893183193e+04 2.055916002542414489e+01 2.946509064084254503e-01
5.964425317547529994e+04 2.006435319983362220e+01 2.854636781368383724e-01
5.964425321201877523e+04 2.052682796612225857e+01 3.154603249489805195e-01
5.964425324856225052e+04 2.041212143220277753e+01 2.992926721814013202e-01
5.964425328510571853e+04 2.011603684768748934e+01 2.978219652929085526e-01
5.964425332164918655e+04 2.016325339242526837e+01 3.055901997998213826e-01
5.964425335819266184e+04 2.024559083422498418e+01 3.038088647572869117e-01
5.964425339473613712e+04 1.978482030485246668e+01 3.067312875090811852e-01
5.964425343127960514e+04 2.004670313371382306e+01 2.979318007808283153e-01
5.964425346782308043e+04 1.992218986052899155e+01 3.033816972069644513e-01
5.964425350436655572e+04 1.969313360058138329e+01 3.013453357756893380e-01
5.964425354091002373e+04 1.963870930028643258e+01 2.979156499432821237e-01
5.964425357745349174e+04 1.976037244646668611e+01 3.144179922878397870e-01
5.964425361399696703e+04 1.966019985490627420e+01 3.085180232934803812e-01
5.964425365054044232e+04 1.999141712307655894e+01 3.027385570174199181e-01
5.964425368708391034e+04 1.951229797833516599e+01 3.054648011825273901e-01
5.964425372362737835e+04 1.977415670807087622e+01 3.006504366234341585e-01
5.964425376017085364e+04 1.962170488765346121e+01 3.095464591849689806e-01
5.964425379671432893e+04 1.965273146360583567e+01 3.038501560767145060e-01
5.964425383325779694e+04 2.040924819125511291e+01 3.164601327639165462e-01
5.964425386980127223e+04 1.949011078243721329e+01 2.721977072306577816e-01
5.964425390634474752e+04 1.978175751353369094e+01 3.003634349541951520e-01
5.964425394288821553e+04 2.043805802221200807e+01 3.315603410554922026e-01
5.964425397943168355e+04 1.975254166229954933e+01 3.036804081763498919e-01
5.964425401597515884e+04 2.030307523076186982e+01 3.133281037747668862e-01
5.964425405251863413e+04 2.013560596117362067e+01 3.020922951638206344e-01
5.964425408906210214e+04 1.991780821917808453e+01 2.973186354370438433e-01
5.964425412560557015e+04 1.955626176477423073e+01 2.820784234724489359e-01
5.964425416214904544e+04 2.076745698647620486e+01 3.161784629027697968e-01
5.964425419869252073e+04 1.971919081592340106e+01 3.095910421525825407e-01
5.964425423523598874e+04 1.970531513757719466e+01 3.041968461711350713e-01
5.964425427177946403e+04 1.949853996765824604e+01 2.728441854381066234e-01
5.964425430832293932e+04 1.990489279824079460e+01 2.720964707130890670e-01
5.964425434486640734e+04 2.003119239871091750e+01 2.759639458007042689e-01
5.964425438140987535e+04 1.991166559116655677e+01 2.641824785467091208e-01
5.964425441795335064e+04 2.045814574869148572e+01 2.887488063236086089e-01
5.964425445449682593e+04 2.015270540602053018e+01 2.762960481703109483e-01
5.964425449104029394e+04 1.985650931426606647e+01 2.721408597203258672e-01
5.964425452758376196e+04 2.007582001381577186e+01 2.944754971779828256e-01
5.964425456412723724e+04 1.994647462179281305e+01 2.971328056548229180e-01
5.964425460067071253e+04 1.990120633265393124e+01 2.921412454566639783e-01
5.964425463721418055e+04 1.971275227426860610e+01 2.872125591379062759e-01
5.964425467375765584e+04 1.971234445467639418e+01 2.807536537454760062e-01
5.964425471030113113e+04 2.020651159407993092e+01 2.824254671013130547e-01
5.964425474684459914e+04 1.970547977645164295e+01 2.761559758789638996e-01
5.964425478338806715e+04 2.000773969735032054e+01 2.812962100314346237e-01
5.964425481993154244e+04 1.982008900947213093e+01 2.730565582861663176e-01
5.964425485647501773e+04 1.980969632392115187e+01 2.766562730016554617e-01
5.964425489301848575e+04 1.917621180887450549e+01 2.626766310008730176e-01
5.964425492956196103e+04 2.001870423337566507e+01 2.947481097966558883e-01
5.964425496610543632e+04 1.999715184240194787e+01 2.974681335763584844e-01
5.964425500264890434e+04 2.001821927432511217e+01 2.950195417132374653e-01
5.964425503919237235e+04 2.003018558367909918e+01 2.918734659414743970e-01
5.964425507573584764e+04 1.992155267314411304e+01 2.771156247782445292e-01
5.964425511227932293e+04 1.983694358486074805e+01 2.787049192542950249e-01
5.964425514882279094e+04 1.944859079891807241e+01 2.671872082785395897e-01
5.964425518536625896e+04 1.977838628959916889e+01 2.855205891622943359e-01
5.964425522190973425e+04 2.011034374319649842e+01 2.855575596560361862e-01
5.964425525845320954e+04 1.961668845722823917e+01 2.924011761727530190e-01
5.964425529499667755e+04 1.974149891026692316e+01 2.991898216072444994e-01
5.964425533154015284e+04 2.005225387923864488e+01 2.899229006048454349e-01
5.964425536808362813e+04 2.045322202870698192e+01 3.112039542862755082e-01
5.964425540462709614e+04 1.979522930602744069e+01 2.827951471643957992e-01
5.964425544117056415e+04 1.994574748951016119e+01 2.982166370300324276e-01
5.964425547771403944e+04 1.990379847966820748e+01 2.901836266390509511e-01
5.964425551425751473e+04 1.992497734254540376e+01 2.977088604948701644e-01
5.964425555080098275e+04 2.023397121164946100e+01 3.053393109471791433e-01
5.964425558734445076e+04 2.023888815734345314e+01 2.880328119355545780e-01
5.964425562388792605e+04 1.993157208392520019e+01 3.003641277305570401e-01
5.964425566043140134e+04 1.970781163049527152e+01 3.107330438959628460e-01
5.964425569697486935e+04 2.018300529452266545e+01 2.969561885494507170e-01
5.964425573351834464e+04 1.963827868473384441e+01 2.847641005773916545e-01
5.964425577006181993e+04 2.008807469566245274e+01 2.938436095299217232e-01
5.964425580660528794e+04 2.066079161561882316e+01 3.074890231519401551e-01
5.964425584314875596e+04 2.004674770540036732e+01 3.024788773582887669e-01
5.964425587969223125e+04 1.996627380085929815e+01 2.850633484657243422e-01
5.964425591623570654e+04 2.033046539852677981e+01 2.942714089939801325e-01
5.964425595277917455e+04 1.967792991413320891e+01 2.836502560691481212e-01
5.964425598932264256e+04 2.025963725643586955e+01 2.958934743656294053e-01
5.964425602586611785e+04 2.047845225935113689e+01 2.880779814136413264e-01
5.964425606240959314e+04 2.017734154050906525e+01 2.889097896710735025e-01
5.964425609895306116e+04 2.054111840110602927e+01 2.940859091659561719e-01
5.964425613549653644e+04 1.999038745061036693e+01 2.792456706266904232e-01
5.964425617204001173e+04 2.021268692256404975e+01 2.930253247620375201e-01
5.964425620858347975e+04 1.968351281272629549e+01 2.737508417466316124e-01
5.964425624512694776e+04 2.010960500344819124e+01 2.784483058436718617e-01
5.964425628167042305e+04 2.005872600452376275e+01 2.925748759038218072e-01
5.964425631821389834e+04 1.983955039234630391e+01 2.764327509272150318e-01
5.964425635475736635e+04 1.965536572033355966e+01 2.720016819196927615e-01
5.964425639130083437e+04 2.048324371563474600e+01 2.959609824679991230e-01
5.964425642784430966e+04 2.051160900577417578e+01 3.274508516952189807e-01
5.964425646438778494e+04 1.945148407112428401e+01 2.877992044436312735e-01
5.964425650093125296e+04 2.007665513596617757e+01 2.866951342147862625e-01
5.964425653747472825e+04 1.909115700593336484e+01 2.634983149230180066e-01
5.964425657401820354e+04 1.981802666666666823e+01 2.970078576126247705e-01
5.964425661056167155e+04 1.957197969066966792e+01 2.844198206313049981e-01
5.964425664710513956e+04 2.037281079703373265e+01 2.958668023146024950e-01
5.964425668364861485e+04 2.043444583388978231e+01 3.110332416732979888e-01
5.964425672019209014e+04 2.030207843846014981e+01 3.016965486176364508e-01
5.964425675673555816e+04 1.992551003522375197e+01 2.975737893712367965e-01
5.964425679327903345e+04 1.981428537618630514e+01 2.906975384331334511e-01
5.964425682982250873e+04 2.065028152318862098e+01 3.155216836361252608e-01
5.964425686636597675e+04 2.057153193367997801e+01 3.200132681721276628e-01
5.964425690290944476e+04 1.981329278682317252e+01 2.883738328724371747e-01
5.964425693945292005e+04 1.974772867079922278e+01 2.933534443892409360e-01
5.964425697599639534e+04 2.017813331407177202e+01 3.164427042277740965e-01
5.964425701253986335e+04 1.967922146238821668e+01 3.148895237490640930e-01
5.964425704908333137e+04 1.982661996497373025e+01 3.129271569536193898e-01
5.964425708562680666e+04 1.989329918398951591e+01 3.013055418966416044e-01
5.964425712217028195e+04 2.004124143046864859e+01 2.990841695070017292e-01
5.964425715871374996e+04 2.009905374761062191e+01 3.012144199285243240e-01
5.964425719525722525e+04 2.003753293924934198e+01 2.981280258877038736e-01
5.964425723180070054e+04 1.975959377243253812e+01 2.825715222273558203e-01
5.964425726834416855e+04 2.044403075579703000e+01 3.032659189220596185e-01
5.964425730488763656e+04 1.994890070921985981e+01 2.920868403833565274e-01
5.964425734143111185e+04 2.035591473469783352e+01 2.977712962657619311e-01
5.964425737797458714e+04 2.001283305106981913e+01 2.961212252859598548e-01
5.964425741451805516e+04 1.939263066705169081e+01 2.685919137397677625e-01
5.964425745106152317e+04 1.991436847791246123e+01 2.975345481805334313e-01
5.964425748760499846e+04 1.973360309431716786e+01 2.825996855953069598e-01
5.964425752414847375e+04 1.993278670966667221e+01 2.963827784465093429e-01
5.964425756069194176e+04 1.982659800205039957e+01 2.871522005362407981e-01
5.964425759723540978e+04 1.972296864130508709e+01 3.109328149950082998e-01
5.964518882344827580e+04 1.518743427970557391e+01 2.374729969957199760e+00
5.964518884463328868e+04 1.975919601912381651e+01 2.494552177982737873e-01
5.964518887957859988e+04 2.014286780994101278e+01 2.585648829115039793e-01
5.964518891452390380e+04 2.022548497056089190e+01 2.654918245377258512e-01
5.964518894946920773e+04 1.962178557617942687e+01 2.492300743907935878e-01
5.964518898441451893e+04 1.961049507100884171e+01 2.445543841941783814e-01
5.964518901935983013e+04 1.990933864502883921e+01 2.575558168764621736e-01
5.964518905430513405e+04 1.986736873112894841e+01 2.537925668815956826e-01
5.964518908925044525e+04 1.985349710664431910e+01 2.590303920772665247e-01
5.964518912419575645e+04 2.012682440846824505e+01 2.592691291658640873e-01
5.964518915914106037e+04 1.984680161545732346e+01 2.523704472680576294e-01
5.964518919408637157e+04 1.970816153211810828e+01 2.508216322962057432e-01
5.964518922903168277e+04 1.957446264696574900e+01 2.487735454908335808e-01
5.964518926397699397e+04 1.958778820586914193e+01 2.534967385975555043e-01
5.964518929892230517e+04 2.019056587190980068e+01 2.629288513217765133e-01
5.964518933386760909e+04 1.962519719437904797e+01 2.493762943410007538e-01
5.964518936881291302e+04 1.964258559766053480e+01 2.494293378121749116e-01
5.964518940375822422e+04 1.955071900032819698e+01 2.491034136682189759e-01
5.964518943870353542e+04 1.945959589860025574e+01 2.484754568465936952e-01
5.964518947364883934e+04 1.969472135368769372e+01 2.599534874784477090e-01
5.964518950859415054e+04 1.979501446420877642e+01 2.627382594450777265e-01
5.964518954353946174e+04 1.944832313341493091e+01 2.476221507316933856e-01
5.964518957848476566e+04 1.951102206849515497e+01 2.476840210846704138e-01
5.964518961343007686e+04 1.952084197175540936e+01 2.518714685890102167e-01
5.964518964837538806e+04 1.934802060409663582e+01 2.464357252935588383e-01
5.964518968332069198e+04 1.935594989561586843e+01 2.447011193084481784e-01
5.964518971826600318e+04 1.963518472906404000e+01 2.483889592216066977e-01
5.964518975321131438e+04 1.926766286380631144e+01 2.458675449034283533e-01
5.964518978815661831e+04 1.931468785581046532e+01 2.443730571970840204e-01
5.964518982310192951e+04 1.973608995554234369e+01 2.570083316965813824e-01
5.964518985804724070e+04 2.002598133646894141e+01 2.615922882786909653e-01
5.964518989299254463e+04 1.960785622466132594e+01 2.460815626758852404e-01
5.964518992793785583e+04 1.939974097027210220e+01 2.424768185284641164e-01
5.964518996288316703e+04 1.912496237523628295e+01 2.356000485526821286e-01
5.964518999782847095e+04 1.911967386853578077e+01 2.340132829520873703e-01
5.964519003277378215e+04 1.922514725762842858e+01 2.383125820096421432e-01
5.964519006771909335e+04 1.926060073859330402e+01 2.399956540686752349e-01
5.964519010266439727e+04 1.921099212107402820e+01 2.384471278746501111e-01
5.964519013760970847e+04 1.983796106493732481e+01 2.467779804797053667e-01
5.964519017255501967e+04 1.893525800995848485e+01 2.323395597546211999e-01
5.964519020750032360e+04 1.954066595216056967e+01 2.426429647065220796e-01
5.964519024244563479e+04 1.988720108661789965e+01 2.500592568395180182e-01
5.964519027739094599e+04 1.960796036897847472e+01 2.469829327673727093e-01
5.964519031233624992e+04 1.973652126794906536e+01 2.446096309419010795e-01
5.964519034728156112e+04 1.973038430251189368e+01 2.480812152895648659e-01
5.964519038222687232e+04 1.959175358340957374e+01 2.408449615990293780e-01
5.964519041717217624e+04 1.996958660076064263e+01 2.491365330274729895e-01
5.964519045211748744e+04 1.999261429227541598e+01 2.501447021139643900e-01
5.964519048706279864e+04 1.945007674921739849e+01 2.418231273296587436e-01
5.964519052200810256e+04 1.976337174940898223e+01 2.453912550443489438e-01
5.964519055695341376e+04 1.963389376218323434e+01 2.405867472100439164e-01
5.964519059189872496e+04 2.030694611536756611e+01 2.572852154545894332e-01
5.964519062684402888e+04 1.944708700487637998e+01 2.409321905066810210e-01
5.964519066178934008e+04 1.972578178427106010e+01 2.443921638890055592e-01
5.964519069673465128e+04 1.932203860742673385e+01 2.408383666080836094e-01
5.964519073167995521e+04 1.982229286805657864e+01 2.491714589919891698e-01
5.964519076662526641e+04 1.978054348899200576e+01 2.466088636112491184e-01
5.964519080157057761e+04 1.983759063022866798e+01 2.515051247117136013e-01
5.964519083651588153e+04 1.981784636028178426e+01 2.523488084807883891e-01
5.964519087146119273e+04 1.950792171481826642e+01 2.410571691411016459e-01
5.964519090640650393e+04 1.908255777601423731e+01 2.375012500236766966e-01
5.964519094135180785e+04 1.979108106431805325e+01 2.523503281672306309e-01
5.964519097629711905e+04 2.022333163525216548e+01 2.624900253746966228e-01
5.964519101124243025e+04 1.957590521536928563e+01 2.507190944933593291e-01
5.964519104618773417e+04 1.926457044965798460e+01 2.435590973997709963e-01
5.964519108113304537e+04 1.955539399913745058e+01 2.539500911521919146e-01
5.964519111607835657e+04 1.972195224234052091e+01 2.620527379376257349e-01
5.964519115102366050e+04 1.964983189862193669e+01 2.542847031850507533e-01
5.964519118596897169e+04 1.939319173983420797e+01 2.499694047164895960e-01
5.964519122091428289e+04 1.953067055822623388e+01 2.578786370891343882e-01
5.964519125585958682e+04 2.012709148264984549e+01 2.611587655185133583e-01
5.964519129080489074e+04 1.975427939006394240e+01 2.554807838165855660e-01
5.964519132575020194e+04 1.983822162744879236e+01 2.545962750788144935e-01
5.964519136069551314e+04 1.966523148491821971e+01 2.484592420811912450e-01
5.964519139564082434e+04 1.985181354897392225e+01 2.510598446935919381e-01
5.964519143058612826e+04 1.992093527330708724e+01 2.489249958780648253e-01
5.964519146553143946e+04 1.957568079506039282e+01 2.473534196901305549e-01
5.964519150047674339e+04 1.978175150142758554e+01 2.598726700581591165e-01
5.964519153542205459e+04 1.988957926062432335e+01 2.555001319867728493e-01
5.964519157036736578e+04 1.997818477309663621e+01 2.568939136967630654e-01
5.964519160531266971e+04 2.003502723229900440e+01 2.606160659159345028e-01
5.964519164025798091e+04 1.944172316831201286e+01 2.515748604377082698e-01
5.964519167520329211e+04 1.962130184861013049e+01 2.514013620061992249e-01
5.964519171014859603e+04 1.978078491207884326e+01 2.518130774656983095e-01
5.964519174509390723e+04 2.006541078629032171e+01 2.667286927040086741e-01
5.964519178003921843e+04 1.943357890750039729e+01 2.502935177127389443e-01
5.964519181498452963e+04 1.954841082088179860e+01 2.560728436236157091e-01
5.964519184992984083e+04 1.943960054007371241e+01 2.529996669201466375e-01
5.964519188487514475e+04 1.937490446323502624e+01 2.482728896811637054e-01
5.964519191982044867e+04 1.927895846459555074e+01 2.444660576485314374e-01
5.964519195476575987e+04 1.976325722418167175e+01 2.507052519784517819e-01
5.964519198971107107e+04 1.941048077390501447e+01 2.480065494514667457e-01
5.964519202465637500e+04 1.958085861056751398e+01 2.561700507058575216e-01
5.964519205960168620e+04 1.948874307876186052e+01 2.531252176144389576e-01
5.964519209454699740e+04 1.940709013914095493e+01 2.535632894228843637e-01
5.964519212949230860e+04 1.950473750658838057e+01 2.524447231790774571e-01
5.964519216443761252e+04 1.956047128780991429e+01 2.573017075361068162e-01
5.964519219938292372e+04 1.995643101992150648e+01 2.676749098134407201e-01
5.964519223432822764e+04 1.958053879784090157e+01 2.607409807703002236e-01
5.964519226927353884e+04 1.988631387769318692e+01 2.644876855720655340e-01
5.964519230421885004e+04 2.019559256498060407e+01 2.666698638877380567e-01
5.964519233916415396e+04 1.967749179478321153e+01 2.558300384284602491e-01
5.964519237410946516e+04 1.978180010311556458e+01 2.721414642599837008e-01
5.964519240905477636e+04 1.979856303558732478e+01 2.577171536980318867e-01
5.964519244400008029e+04 2.000939920294759133e+01 2.645647418943584683e-01
5.964519247894539149e+04 2.009454074642062693e+01 2.647470842689894077e-01
5.964519251389070268e+04 1.993452972758003838e+01 2.633980717218596390e-01
5.964519254883600661e+04 1.958773595442868398e+01 2.549416089389998086e-01
5.964519258378131781e+04 1.947730434461447402e+01 2.555624125224014165e-01
5.964519261872662901e+04 1.946882319583816212e+01 2.593266577721005106e-01
5.964519265367193293e+04 1.953461729006687975e+01 2.594775475957193378e-01
5.964519268861724413e+04 1.953961130433698656e+01 2.547330290356731308e-01
5.964519272356255533e+04 1.963982239247780015e+01 2.588100791680985613e-01
5.964519275850785925e+04 1.919455390153726526e+01 2.523620352236048969e-01
5.964519279345317045e+04 1.985413779758560793e+01 2.735500270427911329e-01
5.964519282839848165e+04 1.941292138283621682e+01 2.491113806148335663e-01
5.964519286334378558e+04 1.972984140336987124e+01 2.569242853489309142e-01
5.964519289828909677e+04 1.981608836355003689e+01 2.576271965546713116e-01
5.964519293323440797e+04 1.967320861452957459e+01 2.569008146469809462e-01
5.964519296817971190e+04 1.929633398754573292e+01 2.414422838360868739e-01
5.964519300312502310e+04 1.750161405044591589e+01 2.083649039495366617e-01
5.964519303807033430e+04 1.972860523609510963e+01 2.568264335485131444e-01
5.964519307301563822e+04 1.966359645347335672e+01 2.526648328410229238e-01
5.964519310796094942e+04 1.999189794429207723e+01 2.596511564428162222e-01
5.964519314290626062e+04 1.970317258726772991e+01 2.566944502158459152e-01
5.964519317785156454e+04 2.008545635661810280e+01 2.668490894402149038e-01
5.964519321279687574e+04 2.018085040231814986e+01 2.694988958695040959e-01
5.964519324774218694e+04 2.021534927041291496e+01 2.633833141673420641e-01
5.964519328268749086e+04 1.936533515175441877e+01 2.506962761523662264e-01
5.964519331763280206e+04 1.957106909108506088e+01 2.507715165147889058e-01
5.964519335257811326e+04 1.987243521520679224e+01 2.534965970217076814e-01
5.964519338752341719e+04 1.940050878255602740e+01 2.466051424785624113e-01
5.964519342246872839e+04 1.981995220733149310e+01 2.557749922055645997e-01
5.964519345741403959e+04 2.019544010605568118e+01 2.634701651229993113e-01
5.964519349235934351e+04 2.016471103875774773e+01 2.554608406079287852e-01
5.964519352730465471e+04 1.991748725815230614e+01 2.510704272401808046e-01
5.964519356224996591e+04 1.951516698264547500e+01 2.441677033287675824e-01
5.964519359719526983e+04 1.987894431339615053e+01 2.559715369698881693e-01
5.964519363214058103e+04 1.993015818134670170e+01 2.573110654262151242e-01
5.964519366708588495e+04 2.023322856424440630e+01 2.650809732647171901e-01
5.964519370203119615e+04 2.016410604006627239e+01 2.642538575929354594e-01
5.964519373697650008e+04 2.013274655777705746e+01 2.595002980130762804e-01
5.964519377192181128e+04 1.977407186575972275e+01 2.526331858961918253e-01
5.964519380686712248e+04 1.981543253783326364e+01 2.536460186974657804e-01
5.964519384181242640e+04 2.026261384449406577e+01 2.671379250280521145e-01
5.964519387675773760e+04 1.997684729677555993e+01 2.559457290886243963e-01
5.964519391170304880e+04 1.978826354679803146e+01 2.567594679759072629e-01
5.964519394664835272e+04 2.003517662840960156e+01 2.630820130563437109e-01
5.964519398159366392e+04 2.003461022768567545e+01 2.584484304677830968e-01
5.964519401653897512e+04 1.915393402827359637e+01 2.424465285490426669e-01
5.964519405148427904e+04 1.990837455353307206e+01 2.564677101310810503e-01
5.964519408642959024e+04 2.039204136065428585e+01 2.703215864809210833e-01
5.964519412137490144e+04 1.979406246551153359e+01 2.543255023818978833e-01
5.964519415632020537e+04 1.962605556161329901e+01 2.564813963702766708e-01
5.964519419126551657e+04 2.035803953329452298e+01 2.582576344670572399e-01
5.964519422621082776e+04 1.974554834618011512e+01 2.540205241598550434e-01
5.964519426115613169e+04 1.990555555555555500e+01 2.563914062196215315e-01
5.964519429610144289e+04 1.957619415041111210e+01 2.594904574797357033e-01
5.964519433104675409e+04 2.008726635078163270e+01 2.667870980832782735e-01
5.964519436599205801e+04 2.010166989805491156e+01 2.578439192666913127e-01
5.964519440093736921e+04 1.988758906995476750e+01 2.547766194516589144e-01
5.964519443588268041e+04 2.013071224786025226e+01 2.600404516164738777e-01
5.964519447082798433e+04 2.016906483821726326e+01 2.587850849856488389e-01
5.964519450577329553e+04 1.976216076569150815e+01 2.566366798889273548e-01
5.964519454071860673e+04 1.981824995085512242e+01 2.510452491800101438e-01
5.964519457566391065e+04 1.970660236480697236e+01 2.465914905353919218e-01
5.964519461060922185e+04 2.035809584258965188e+01 2.643996901169280433e-01
5.964519464555453305e+04 1.987748972105276124e+01 2.532141698833011434e-01
5.964519468049983698e+04 2.009912735205890755e+01 2.594538697171734354e-01
5.964519471544514818e+04 2.000440108105427583e+01 2.556100206199480307e-01
5.964519475039045938e+04 2.010556351629182004e+01 2.564298791965312074e-01
5.964519478533576330e+04 2.016162623932157061e+01 2.637866627654775753e-01
5.964519482028107450e+04 1.992139408196112527e+01 2.619930067063361845e-01
5.964519485522638570e+04 1.957473573968532321e+01 2.503134376108449022e-01
5.964519489017168962e+04 2.056694701323083407e+01 2.640391861401422124e-01
5.964519492511700082e+04 1.986194263028268026e+01 2.514045908951191288e-01
5.964519496006231202e+04 1.992384419545672358e+01 2.511758053846285810e-01
5.964519499500761594e+04 1.979182601539429953e+01 2.564522613878645885e-01
5.964519502995292714e+04 1.993787631328766707e+01 2.584400473147844823e-01
5.964519506489823834e+04 2.010539115329735083e+01 2.634722464272359899e-01
5.964519509984354227e+04 2.044601870576339664e+01 2.661424551483340672e-01
5.964519513478884619e+04 2.021722528638099092e+01 2.678797547607719709e-01
5.964519516973415739e+04 2.048619714001682368e+01 2.652541767545978368e-01
5.964519520467946859e+04 1.981962180746561941e+01 2.516213224196039433e-01
5.964519523962477979e+04 1.968822765263854535e+01 2.499964033237014882e-01
5.964519527457009099e+04 1.994835005394412164e+01 2.552163414684230913e-01
5.964519530951539491e+04 2.030127460894098590e+01 2.621223296206511844e-01
5.964519534446070611e+04 1.992458479474989730e+01 2.565476116228546100e-01
5.964519537940601731e+04 1.962816576664037171e+01 2.447334685926461639e-01
5.964519541435132123e+04 2.050324254215304620e+01 2.676812022899968113e-01
5.964519544929663243e+04 2.013694354299304123e+01 2.644139240262002866e-01
5.964519548424194363e+04 2.034230192467374820e+01 2.617654725593099863e-01
5.964519551918724756e+04 1.990555814352612529e+01 2.561335870725687802e-01
5.964519555413255875e+04 1.986173189432755493e+01 2.521102765578888127e-01
5.964519558907786995e+04 2.024490148208429119e+01 2.616630710668657600e-01
5.964519562402317388e+04 1.972230172204705312e+01 2.511313482237477746e-01
5.964519565896848508e+04 2.014653694866767708e+01 2.555260781042862916e-01
5.964519569391379628e+04 2.020688086926594096e+01 2.616025793570568303e-01
5.964519572885910020e+04 1.982254525174884563e+01 2.539599912086092925e-01
5.964519576380441140e+04 2.048141566527071689e+01 2.602160722946695870e-01
5.964519579874972260e+04 2.002915258403490739e+01 2.593088204107759087e-01
5.964519583369502652e+04 2.076561792666365136e+01 2.699347425152555102e-01
5.964519586864033045e+04 2.015793204595453503e+01 2.549310841910199521e-01
5.964519590358564164e+04 2.017461752773840189e+01 2.524177788093067143e-01
5.964519593853095284e+04 1.996285523032921461e+01 2.509668062296031010e-01
5.964519597347626404e+04 2.005113733538566834e+01 2.462536166239984448e-01
5.964519600842157524e+04 2.027917762015773206e+01 2.573737523226155011e-01
5.964519604336687917e+04 2.066645314442895653e+01 2.660359599565067512e-01
5.964519607831219037e+04 2.032674391342440146e+01 2.671027982043744919e-01
5.964519611325750157e+04 1.981812354100898332e+01 2.526237281660375089e-01
5.964519614820280549e+04 1.969071162846514156e+01 2.490878418018744600e-01
5.964519618314811669e+04 2.014843769145937813e+01 2.571496436057763013e-01
5.964519621809342789e+04 2.032831912226483340e+01 2.574703011468568170e-01
5.964519625303873181e+04 2.061815645266703356e+01 2.732747835823876037e-01
5.964519628798403573e+04 1.968113641870608177e+01 2.489716121450970543e-01
5.964519632292934693e+04 2.005560867966164196e+01 2.546536427075378750e-01
5.964519635787465813e+04 2.047393287715868482e+01 2.662920134323689125e-01
5.964519639281996206e+04 2.000699249763275134e+01 2.554339924174463539e-01
5.964519642776527326e+04 2.062797395442023429e+01 2.650105185491755111e-01
5.964519646271058446e+04 2.018721669857345447e+01 2.549877956771609555e-01
5.964519649765588838e+04 2.053715114171801304e+01 2.636407855510526366e-01
5.964519653260119958e+04 2.031994293157992715e+01 2.585159283595374058e-01
5.964519656754651078e+04 2.025987231023882629e+01 2.573206641816929152e-01
5.964519660249181470e+04 1.964272175436071066e+01 2.458748277487746992e-01
5.964519663743712590e+04 2.012458669813292289e+01 2.547143738306259508e-01
5.964519667238243710e+04 2.017699505757980916e+01 2.630881506954130811e-01
5.964519670732774830e+04 2.017491582283945561e+01 2.608591467826751886e-01
5.964519674227305950e+04 1.986390000121593857e+01 2.504786397649911844e-01
5.964519677721836342e+04 1.999922013988740588e+01 2.584443528764403530e-01
5.964519681216366735e+04 1.977131067434032019e+01 2.521283717933257562e-01
5.964519684710897855e+04 2.001645075813337371e+01 2.584424953039202166e-01
5.964519688205428974e+04 2.021377425458502941e+01 2.554011195558731351e-01
5.964519691699959367e+04 2.001221953406118459e+01 2.540721690034811742e-01
5.964519695194490487e+04 2.046523902118740423e+01 2.651178023820132124e-01
5.964519698689021607e+04 2.052235163895247894e+01 2.686556958694742980e-01
5.964519702183551999e+04 1.990402619451855415e+01 2.531781794298662014e-01
5.964519705678083119e+04 2.028622071324254605e+01 2.544173266053426086e-01
5.964519709172614239e+04 2.005359523927107546e+01 2.607878900297765368e-01
5.964519712667144631e+04 1.999684911442884072e+01 2.556409143491574221e-01
5.964519716161675751e+04 1.964134456236004311e+01 2.486450831798118766e-01
5.964519719656206871e+04 2.002515405472023602e+01 2.560804428107237296e-01
5.964519723150737263e+04 2.000036951728725043e+01 2.655813995883785639e-01
5.964519726645268383e+04 2.014946861940252276e+01 2.710406079024872961e-01
5.964519730139799503e+04 2.004383984206305058e+01 2.651354932360299177e-01
5.964519733634329896e+04 1.989145818310702296e+01 2.561616688509207873e-01
5.964519737128861016e+04 1.989847515013715906e+01 2.522499439741328064e-01
5.964519740623392136e+04 2.013504811205092437e+01 2.574626091812999285e-01
5.964519744117922528e+04 1.955719566052227520e+01 2.472170285386831312e-01
5.964519747612453648e+04 1.996022300715050335e+01 2.578291171359634038e-01
5.964519751106984768e+04 1.989382564354610849e+01 2.555966713386172429e-01
5.964519754601515160e+04 1.979232370225269477e+01 2.484273792637180789e-01
5.964519758096046280e+04 2.025802017071372418e+01 2.620851952295469856e-01
5.964519761590577400e+04 1.975617283950617420e+01 2.540188121300412383e-01
5.964519765085107792e+04 2.002125052084609891e+01 2.606580175423051093e-01
5.964519768579638912e+04 1.983254373400908577e+01 2.610853820574740580e-01
5.964519772074170032e+04 1.981207016177133085e+01 2.631833035036523216e-01
5.964519775568700425e+04 1.976205831312845262e+01 2.601145672684863630e-01
5.964519779063231545e+04 2.016448127162412973e+01 2.723802232956517577e-01
5.964519782557762665e+04 1.997127634645979910e+01 2.674678032047438370e-01
5.964519786052293057e+04 2.000914731736143537e+01 2.672733518270290487e-01
5.964519789546824177e+04 1.980819321007410139e+01 2.569003080702073616e-01
5.964519793041355297e+04 1.962658481249166087e+01 2.568602899224357583e-01
5.964519796535885689e+04 1.975666863526748074e+01 2.587648801744786287e-01
5.964519800030416809e+04 1.998448936483764982e+01 2.849513809597605252e-01
5.964519803524947929e+04 1.989430612472298066e+01 2.689356111592667298e-01
5.964519807019478321e+04 1.983012293816025107e+01 2.646617781337273767e-01
5.964519810514009441e+04 1.995296962182269240e+01 2.691520244763482839e-01
5.964519814008540561e+04 1.969942662933848254e+01 2.694640992233227061e-01
5.964519817503070954e+04 1.939128134207203402e+01 2.571451845586447682e-01
5.964519820997602073e+04 1.989167974882260737e+01 2.650950648787670505e-01
5.964519824492133193e+04 2.007156598691804561e+01 2.687620513987429849e-01
5.964519827986663586e+04 2.038136180834835542e+01 2.697383225749453439e-01
5.964519831481194706e+04 1.994605320270354198e+01 2.707994297081657287e-01
5.964519834975725826e+04 1.973721674155108730e+01 2.656146410076121733e-01
5.964519838470256218e+04 2.011713406505787205e+01 2.681338305887278062e-01
5.964519841964786610e+04 2.019022595901208561e+01 2.782038531067204667e-01
5.964519845459317730e+04 1.981581485053037639e+01 2.554719906091108550e-01
5.964519848953848850e+04 2.006204023419907045e+01 2.635897395344177774e-01
5.964519852448379970e+04 1.938301287854099542e+01 2.549999861177162375e-01
5.964519855942911090e+04 1.923232116401479175e+01 2.454465946777507901e-01
5.964519859437441482e+04 1.947458924752090326e+01 2.560058072810573182e-01
5.964519862931971875e+04 1.949889535806266494e+01 2.677659963431598400e-01
5.964519866426502995e+04 1.965044852520935237e+01 2.546005054153382963e-01
5.964519869921034115e+04 1.940702355460385320e+01 2.498373091655282374e-01
5.964519873415565235e+04 1.952342345692786552e+01 2.476644879389734433e-01
5.964519876910096355e+04 1.992896380465046491e+01 2.664427338368693943e-01
5.964519880404626747e+04 1.915179397302955167e+01 2.457798013136250348e-01
5.964519883899157867e+04 1.961729022974246917e+01 2.540138414595646266e-01
5.964519887393688987e+04 1.902570147124602684e+01 2.416842035354866136e-01
5.964519890888219379e+04 1.918859697336117875e+01 2.401806796794379861e-01
5.964519894382750499e+04 1.892456691586309958e+01 2.342806885017867380e-01
5.964519897877281619e+04 1.916322599403939719e+01 2.430047952056957061e-01
5.964519901371812011e+04 1.994975751941101194e+01 2.585324795463381786e-01
5.964519904866342404e+04 1.952334167478211313e+01 2.500801052634982757e-01
5.964519908360873524e+04 1.948196130687987093e+01 2.450579030547536952e-01
5.964519911855404644e+04 1.956973555216360694e+01 2.523096709436249974e-01
5.964519915349935036e+04 1.955794576767138437e+01 2.509944684517266822e-01
5.964519918844466156e+04 1.927370555399479812e+01 2.493619531206832940e-01
5.964519922338997276e+04 1.927206590219470783e+01 2.446017720006468665e-01
5.964519925833527668e+04 1.971882179090762577e+01 2.560491628267626552e-01
5.964519929328058788e+04 1.931864693757361806e+01 2.514910541786902209e-01
5.964519932822589908e+04 1.947885867625155498e+01 2.494039936296064408e-01
5.964519936317120300e+04 1.884596771323852238e+01 2.380871285277443572e-01
5.964519939811651420e+04 1.959287547505059024e+01 2.535785923109480366e-01
5.964519943306182540e+04 1.930056781723306969e+01 2.498388661024595336e-01
5.964519946800713660e+04 1.933430561125897995e+01 2.461367013764279021e-01
5.964519950295244053e+04 1.920009953389007862e+01 2.404877722047647770e-01
5.964519953789775172e+04 1.941258493425233311e+01 2.458799940390223038e-01
5.964519957284305565e+04 1.938933436851746350e+01 2.456638144881855557e-01
5.964519960778836685e+04 1.995014108667818675e+01 2.629103625995404259e-01
5.964519964273367805e+04 1.891608761595711030e+01 2.371260084453789829e-01
5.964519967767898197e+04 1.958439938360687549e+01 2.507827996467438258e-01
5.964519971262429317e+04 1.944990219781555041e+01 2.460877465078650794e-01
5.964519974756960437e+04 2.007124857390017780e+01 2.558053479152461729e-01
5.964519978251490829e+04 1.976839656318471583e+01 2.573722261282515023e-01
5.964519981746021949e+04 1.965894801223241473e+01 2.557906483790720609e-01
5.964519985240553069e+04 1.970677426049589087e+01 2.566265934479230459e-01
5.964519988735083462e+04 1.947750881887848351e+01 2.460280580022474461e-01
5.964519992229614581e+04 1.993289560569627383e+01 2.591261173885842095e-01
5.964519995724145701e+04 1.972050269917979293e+01 2.557661776471926718e-01
5.964519999218676094e+04 1.967246683447026356e+01 2.549607125178306455e-01
5.964520002713207214e+04 1.980111499111682605e+01 2.573236077056539894e-01
5.964520006207738334e+04 1.968686671625230389e+01 2.527559899809147526e-01
5.964520009702268726e+04 1.919655752065724386e+01 2.482313435085990450e-01
5.964520013196799846e+04 1.957174416920179638e+01 2.535040776689385655e-01
5.964520016691330966e+04 1.971439658995712918e+01 2.566247354875658138e-01
5.964520020185861358e+04 1.940566026432140490e+01 2.525162561401059214e-01
5.964520023680392478e+04 1.985004838729435406e+01 2.610051154730745893e-01
5.964520027174923598e+04 1.943581133937490080e+01 2.514715694031215421e-01
5.964520030669453990e+04 1.972773809814006896e+01 2.586024298228117302e-01
5.964520034163985110e+04 2.033031923553796716e+01 2.648058250484028875e-01
5.964520037658516230e+04 1.969671724204739505e+01 2.474000106719980441e-01
5.964520041153046623e+04 2.041174625479913018e+01 2.623040847679716236e-01
5.964520044647577743e+04 1.968721830087592650e+01 2.553721439562663398e-01
5.964520048142108863e+04 1.971404155252248813e+01 2.476232178846233534e-01
5.964520051636639255e+04 1.946087707306543990e+01 2.446898032539389645e-01
5.964520055131170375e+04 1.972159580536709100e+01 2.478200490824225277e-01
5.964520058625701495e+04 1.986845422393009741e+01 2.497358151844306651e-01
5.964520062120231887e+04 1.990883512919118559e+01 2.540915708639167048e-01
5.964520065614763007e+04 1.959285791685227807e+01 2.477670751218723488e-01
5.964520069109294127e+04 1.951068329848343197e+01 2.506807379816329284e-01
5.964520072603824519e+04 2.014452422585165436e+01 2.631187801503881429e-01
5.964520076098355639e+04 1.942154792785184370e+01 2.539606254414324971e-01
5.964520079592886759e+04 1.959023127498997496e+01 2.481400990567193265e-01
5.964520083087417152e+04 1.993575567388591452e+01 2.514638980553100533e-01
5.964520086581948271e+04 1.985500141648293493e+01 2.518723020052899830e-01
5.964520090076479391e+04 1.983595977972268543e+01 2.485063821245045990e-01
5.964520093571009784e+04 1.996901618929016209e+01 2.528617061610769490e-01
5.964520097065540904e+04 1.975175926381576019e+01 2.505356791932941696e-01
5.964520100560072024e+04 1.999055459272097224e+01 2.543657064948835478e-01
5.964520104054602416e+04 1.959133379624553939e+01 2.517791182207953504e-01
5.964520107549133536e+04 1.945474220854174874e+01 2.500963273615923188e-01
5.964520111043664656e+04 1.977868286791708741e+01 2.467350739545915161e-01
5.964520114538195048e+04 1.915659559303913895e+01 2.398214244811970874e-01
5.964520118032726168e+04 1.938573576282398392e+01 2.435489604503047745e-01
5.964520121527257288e+04 1.961378197349900532e+01 2.468636864765192951e-01
5.964520125021787680e+04 1.975024000194432006e+01 2.569597953209674102e-01
5.964520128516318800e+04 1.942704819277108541e+01 2.463151823099436755e-01
5.964520132010849920e+04 1.940899861449524622e+01 2.456119262814009663e-01
5.964520135505380313e+04 1.986742178411804005e+01 2.529746728653325949e-01
5.964520138999911433e+04 1.951862042564390975e+01 2.432210014973391066e-01
5.964520142494442553e+04 1.972547973767471419e+01 2.517880442378935824e-01
5.964520145988972945e+04 1.986757613673635348e+01 2.579053502245309271e-01
5.964520149483504065e+04 1.959192175547388715e+01 2.530683812375738584e-01
5.964520152978035185e+04 1.967048984179548299e+01 2.531715974324449947e-01
5.964520156472565577e+04 2.025804757259698263e+01 2.567708981011705971e-01
5.964520159967096697e+04 1.979451819075713104e+01 2.491568743038259093e-01
5.964520163461627817e+04 1.948515185060403709e+01 2.425763383015790975e-01
5.964520166956158209e+04 1.990545379003580351e+01 2.524574732713019132e-01
5.964520170450688602e+04 1.966771031526215552e+01 2.473337808767296642e-01
5.964520173945219722e+04 1.957924022641781647e+01 2.455276557784803193e-01
5.964520177439750842e+04 1.975929885085396265e+01 2.442267507219435252e-01
5.964520180934281962e+04 2.008521433521433508e+01 2.576182912122707003e-01
5.964520184428813081e+04 1.994389070713081580e+01 2.492439728202494043e-01
5.964520187923343474e+04 1.986679678868674870e+01 2.483219244507701706e-01
5.964520191417874594e+04 1.987682309936122493e+01 2.502870178519779887e-01
5.964520194912405714e+04 1.958765324311542599e+01 2.431199370923746161e-01
5.964520198406936106e+04 1.940077886894683346e+01 2.381528030155692088e-01
5.964520201901467226e+04 1.968039672712263410e+01 2.471100583769754166e-01
5.964520205395998346e+04 1.967605325285370199e+01 2.495226572851603208e-01
5.964520208890528738e+04 2.007909870606316360e+01 2.579291134569040578e-01
5.964520212385059131e+04 2.036741453659146472e+01 2.670165671454275413e-01
5.964520215879590251e+04 1.965868497092208145e+01 2.422365469664333471e-01
5.964520219374121370e+04 1.999570395681671897e+01 2.551572714008307763e-01
5.964520222868651763e+04 1.943471799419928558e+01 2.400942304981704967e-01
5.964520226363182883e+04 1.955354988175104936e+01 2.452371163473177906e-01
5.964520229857714003e+04 1.959528657662324846e+01 2.475030992369537663e-01
5.964520233352245123e+04 1.976171410545727980e+01 2.578845675813313809e-01
5.964520236846776243e+04 2.010472215686031916e+01 2.624807310812214411e-01
5.964520240341306635e+04 1.950272339706042146e+01 2.455289555810088731e-01
5.964520243835837027e+04 1.996975501934057817e+01 2.552176630388511280e-01
5.964520247330368147e+04 1.992185825336011007e+01 2.568628819415485487e-01
5.964520250824899267e+04 1.976417048445267355e+01 2.587629813277007029e-01
5.964520254319430387e+04 1.984736337016166630e+01 2.644911308166959518e-01
5.964520257813961507e+04 1.985477916208774118e+01 2.604562161069398085e-01
5.964520261308491899e+04 1.972469833810607653e+01 2.543719114671934012e-01
5.964520264803022292e+04 1.985259556745500120e+01 2.696387041465387324e-01
5.964520268297553412e+04 1.998210184722915628e+01 2.668528895650364441e-01
5.964520271792084532e+04 1.967084065522199054e+01 2.628284368728159848e-01
5.964520275286615652e+04 2.002177598613570453e+01 2.662715377202407585e-01
5.964520278781146772e+04 1.959971785423279300e+01 2.667391482730765428e-01
5.964520282275677164e+04 1.982082168740260641e+01 2.705709593060607321e-01
5.964520285770207556e+04 1.940766352197449507e+01 2.514980485865083715e-01
5.964520289264738676e+04 1.950859178284100182e+01 2.634181956428453542e-01
5.964520292759269796e+04 1.967601330540840365e+01 2.762392160749894687e-01
5.964520296253800188e+04 1.988555515406755703e+01 2.724793636771604133e-01
5.964520299748331308e+04 1.960145787002718265e+01 2.594674955833709551e-01
5.964520303242862428e+04 1.991077599748664895e+01 2.803083166662300729e-01
5.964520306737392821e+04 1.966333022204755565e+01 2.639977678092456648e-01
5.964520310231923941e+04 1.963690652452867624e+01 2.617563676403962813e-01
5.964520313726455061e+04 1.997931733610256089e+01 2.608972694907427115e-01
5.964520317220985453e+04 2.034787758376953448e+01 2.776146136945507603e-01
5.964520320715516573e+04 1.996789966779888559e+01 2.692774949973646414e-01
5.964520324210047693e+04 1.973303350905002063e+01 2.610078984025698823e-01
5.964520327704578085e+04 2.016250235065504981e+01 2.871322997686637790e-01
5.964520331199109205e+04 1.954112979499588576e+01 2.550958894349059647e-01
5.964520334693640325e+04 1.984419197203382623e+01 2.660208115696928166e-01
5.964520338188170717e+04 1.978719234893208068e+01 2.651111208851417711e-01
5.964520341682701837e+04 1.960645775369746957e+01 2.549760142324881684e-01
5.964520345177232957e+04 1.987604074896700368e+01 2.556773375413273208e-01
5.964520348671763350e+04 1.951765907764156438e+01 2.509203657842579704e-01
5.964520352166294469e+04 1.987207082103801525e+01 2.556656846245182191e-01
5.964520355660825589e+04 1.962760773751224264e+01 2.475661468135958443e-01
5.964520359155355982e+04 1.992326130200031997e+01 2.622246911224600519e-01
5.964520362649887102e+04 1.969535166707228058e+01 2.530601629523315244e-01
5.964520366144418222e+04 1.993736326571201189e+01 2.576451014071319823e-01
5.964520369638948614e+04 1.976284026865415200e+01 2.554514642860145623e-01
5.964520373133479734e+04 1.941064197560710269e+01 2.494548258362075666e-01
5.964520376628010854e+04 1.982801928801633551e+01 2.646717850974609210e-01
5.964520380122541246e+04 1.939712030845231538e+01 2.512495198923365147e-01
5.964520383617072366e+04 2.041520727392622447e+01 2.886111283315040965e-01
5.964520387111603486e+04 1.999139203453108848e+01 2.680366360512459467e-01
5.964520390606133878e+04 1.976886039256147853e+01 2.534736812744576295e-01
5.964520394100664998e+04 1.998803281722287295e+01 2.670475333473377733e-01
5.964520397595196118e+04 1.982092207342985546e+01 2.603863551276540678e-01
5.964520401089726511e+04 1.962693506047447656e+01 2.527762412862438191e-01
5.964520404584257631e+04 2.003199108506748871e+01 2.727927302620772876e-01
5.964520408078788751e+04 1.925090182786587789e+01 2.560568734120108880e-01
5.964520411573319143e+04 1.926901966486132878e+01 2.503354270246543334e-01
5.964520415067850263e+04 1.967132130643802057e+01 2.640208338923775711e-01
5.964520418562381383e+04 1.938752270759927043e+01 2.496529365159501079e-01
5.964520422056911775e+04 1.947316746760752082e+01 2.574482856194048597e-01
5.964520425551442167e+04 1.966502632744451873e+01 2.594574111898590996e-01
5.964520429045973287e+04 1.975676111352222719e+01 2.612332070478434187e-01
5.964520432540504407e+04 1.949893947010286510e+01 2.510419558613411484e-01
5.964520436035035527e+04 1.948441173589341702e+01 2.470244760202756074e-01
5.964520439529566647e+04 1.948083526117131470e+01 2.572928122992364508e-01
5.964520443024097040e+04 1.940590118437549449e+01 2.553029652043193320e-01
5.964520446518628160e+04 1.967909887974815675e+01 2.626403295863863896e-01
5.964520450013159279e+04 1.992770314301468559e+01 2.573601778206576207e-01
5.964520453507689672e+04 1.956709300335037227e+01 2.542887906057897385e-01
5.964520457002220792e+04 1.997324103209565749e+01 2.587965900142358278e-01
5.964520460496751912e+04 1.940212059835525693e+01 2.495543816025933281e-01
5.964520463991282304e+04 1.967103857714186432e+01 2.530922485247478759e-01
5.964520467485813424e+04 1.918302700358923474e+01 2.427493253913900195e-01
5.964520470980344544e+04 1.942703456640387927e+01 2.451598582285780814e-01
5.964520474474874936e+04 1.980676346441877911e+01 2.563690281092326217e-01
5.964520477969406056e+04 1.936360362090907117e+01 2.478981743403670113e-01
5.964520481463937176e+04 1.979024342363565125e+01 2.489410041868418966e-01
5.964520484958467569e+04 1.910984452263218003e+01 2.367187662236898416e-01
5.964520488452998688e+04 1.956456947580398875e+01 2.493226542237267918e-01
5.964520491947529808e+04 1.985724323258222057e+01 2.518621103348636092e-01
5.964520495442060201e+04 1.960547718044700360e+01 2.484327686508039923e-01
5.964520498936591321e+04 1.976386232089745931e+01 2.531415868631436972e-01
5.964520502431122441e+04 1.932240443776948879e+01 2.467555077304849909e-01
5.964520505925652833e+04 1.960436934839610856e+01 2.481839819470339492e-01
5.964520509420183953e+04 1.960785221650866106e+01 2.501868853924645864e-01
5.964520512914715073e+04 1.990541372264211262e+01 2.550044928663904864e-01
5.964520516409245465e+04 1.971450128818549885e+01 2.551051021570415189e-01
5.964520519903776585e+04 1.997853560188827871e+01 2.650215840342617923e-01
5.964520523398307705e+04 1.981648808866305700e+01 2.524401681588371860e-01
5.964520526892838097e+04 1.975400292897241883e+01 2.554753102355672434e-01
5.964520530387369217e+04 1.970178720117778681e+01 2.595161952037711162e-01
5.964520533881900337e+04 2.003484572597341185e+01 2.621576011741382772e-01
5.964520537376430730e+04 1.971305226752399165e+01 2.596208586356644754e-01
5.964520540870961850e+04 1.966704320813329332e+01 2.473380861439578859e-01
5.964520544365492970e+04 1.960268872802481610e+01 2.476099804256977344e-01
5.964520547860023362e+04 1.959557331693821070e+01 2.456294342589553092e-01
5.964520551354554482e+04 1.946014754278863279e+01 2.399349729985892632e-01
5.964520554849085602e+04 1.963715861697833631e+01 2.462618418126102382e-01
5.964520558343615994e+04 1.992120268924302806e+01 2.536786738218105297e-01
5.964520561838147114e+04 1.954026482496990624e+01 2.438925495228380091e-01
5.964520565332678234e+04 1.987447029960597433e+01 2.574725840773941510e-01
5.964520568827208626e+04 1.993036163169815111e+01 2.500224981484947540e-01
5.964520572321739746e+04 1.996465559142063029e+01 2.566813187649324979e-01
5.964520575816270866e+04 2.020840200802707542e+01 2.564307749597770636e-01
5.964520579310801259e+04 1.948289843778538000e+01 2.440053585243361911e-01
5.964520582805332378e+04 1.971891129181983615e+01 2.513769713253541926e-01
5.964520586299863498e+04 1.996394170471078056e+01 2.577749279604584220e-01
5.964520589794393891e+04 1.932611349489333463e+01 2.456031899198073132e-01
5.964520593288925011e+04 2.038852125222702938e+01 2.603178805037150711e-01
5.964520596783456131e+04 1.979689201227358097e+01 2.484085175243258281e-01
5.964520600277986523e+04 1.962422577361314069e+01 2.512928718122026672e-01
5.964520603772517643e+04 1.958920273905600240e+01 2.496350011149896797e-01
5.964520607267048763e+04 1.993408413791398104e+01 2.581530219797084635e-01
5.964520610761579155e+04 1.959904766532238796e+01 2.497669478940682530e-01
5.964520614256110275e+04 1.981058355012514482e+01 2.566069355214519176e-01
5.964520617750641395e+04 1.939830828211525571e+01 2.416778121611954655e-01
5.964520621245171787e+04 1.939039787156850991e+01 2.469985843940954717e-01
5.964520624739702907e+04 1.958045934840035329e+01 2.457902287635952698e-01
5.964520628234234027e+04 1.982600974286242845e+01 2.527850270134622268e-01
5.964520631728764420e+04 1.992119433424943509e+01 2.489973013927461176e-01
5.964520635223295540e+04 1.958931830903648574e+01 2.449184443859596383e-01
5.964520638717826660e+04 1.975986825874574393e+01 2.493722326487821384e-01
5.964520642212357052e+04 2.007213621124797598e+01 2.562152987980230723e-01
5.964520645706887444e+04 1.978681084783912070e+01 2.576716309131686367e-01
5.964520649201418564e+04 1.973340713407134217e+01 2.490687104823222642e-01
5.964520652695949684e+04 1.958404506411660506e+01 2.485694082644814007e-01
5.964520656190480804e+04 1.969710391405953587e+01 2.553869250561322524e-01
5.964520659685011924e+04 1.952058755352763697e+01 2.449391605473674738e-01
5.964520663179542316e+04 1.961687496924666618e+01 2.486002149546847062e-01
5.964520666674072709e+04 1.949541577563109840e+01 2.508675349500100737e-01
5.964520670168603829e+04 1.927319487104480444e+01 2.418793836409683096e-01
5.964520673663134949e+04 1.900275057104246912e+01 2.390652922867926022e-01
5.964520677157666069e+04 1.950016589861751370e+01 2.487744523029958299e-01
5.964520680652197188e+04 1.922653902762403888e+01 2.399131185842394709e-01
5.964520684146727581e+04 1.894881263968066420e+01 2.331229621718893530e-01
5.964520687641258701e+04 1.940505205292858548e+01 2.478611308038977668e-01
5.964520691135789821e+04 1.975583359013867479e+01 2.513132835591860847e-01
5.964520694630320213e+04 1.951910710779501201e+01 2.406776156721529836e-01
5.964520698124850605e+04 1.949680136735441138e+01 2.459733012281256070e-01
5.964520701619381725e+04 1.975655277031732027e+01 2.450245800703070576e-01
5.964520705113912845e+04 1.988598494776650227e+01 2.518860836028887773e-01
5.964520708608443238e+04 1.940059549958510487e+01 2.453645313655323235e-01
5.964520712102974358e+04 2.005580018315707491e+01 2.535629567265962891e-01
5.964520715597505477e+04 1.959285723115720756e+01 2.444964571848492474e-01
5.964520719092035870e+04 1.987911853340029822e+01 2.498651388836211074e-01
5.964520722586566990e+04 1.970785458421646297e+01 2.455875840168901258e-01
5.964520726081098110e+04 1.972540320088982213e+01 2.474938980023305701e-01
5.964520729575629230e+04 1.982677427304090756e+01 2.518507352918022413e-01
5.964520733070160350e+04 1.974358974358974450e+01 2.454333981870007730e-01
5.964520736564690742e+04 1.940682970510291838e+01 2.367281822159875426e-01
5.964520740059221862e+04 1.991465308404248802e+01 2.433131671047582267e-01
5.964520743553752982e+04 1.972353744173748424e+01 2.453202538042509040e-01
5.964520747048283374e+04 1.960890480191930862e+01 2.427691349839173063e-01
5.964520750542813767e+04 1.984868291239147453e+01 2.444034211054498251e-01
5.964520754037344886e+04 1.973401996047187978e+01 2.445365225040997126e-01
5.964520757531876006e+04 1.985641482361090837e+01 2.456903369873794374e-01
5.964520761026406399e+04 1.971787986905506074e+01 2.423754848713440824e-01
5.964520764520937519e+04 2.025716764750264076e+01 2.526358724412959278e-01
5.964520768015468639e+04 2.000344157371528908e+01 2.544907934639302760e-01
5.964520771509999031e+04 1.936121427803718476e+01 2.356415403976541145e-01
5.964520775004530151e+04 2.008184462504525314e+01 2.553794334554040923e-01
5.964520778499061271e+04 1.959438781686560205e+01 2.479304286321897810e-01
5.964520781993592391e+04 1.973447776577991419e+01 2.437293319073978171e-01
5.964520785488123511e+04 1.966336162739645843e+01 2.454234500133999630e-01
5.964520788982653903e+04 2.016950757575757436e+01 2.626672574655228298e-01
5.964520792477185023e+04 1.974440961081583978e+01 2.471797435012027533e-01
5.964520795971716143e+04 1.970020006421814429e+01 2.424617602866354915e-01
5.964520799466246535e+04 1.982305719701193070e+01 2.442126569875992248e-01
5.964520802960777655e+04 1.968806955837320061e+01 2.401262308256800204e-01
5.964520806455308775e+04 1.988230825747481134e+01 2.456914504060064841e-01
5.964520809949839168e+04 1.966121624104354382e+01 2.409923423200602266e-01
5.964520813444369560e+04 1.972255863539445642e+01 2.475646414490980940e-01
5.964520816938900680e+04 2.039043292357028392e+01 2.585396033725125831e-01
5.964520820433431800e+04 1.947251463411665995e+01 2.411739687954879696e-01
5.964520823927962192e+04 1.978227891742803024e+01 2.473028065622029370e-01
5.964520827422493312e+04 1.977645576188887944e+01 2.485320263022995080e-01
5.964520830917024432e+04 1.939618358602104919e+01 2.396476873767734161e-01
5.964520834411555552e+04 1.946321456036913489e+01 2.389796068885347569e-01
5.964520837906086672e+04 2.003279511839891569e+01 2.490178671211978056e-01
5.964520841400617064e+04 1.994117353370695511e+01 2.472020704390472667e-01
5.964520844895148184e+04 1.934709509820583406e+01 2.388335192127902795e-01
5.964520848389679304e+04 1.952292216156535787e+01 2.439453746266201928e-01
5.964520851884209696e+04 1.973102772679926531e+01 2.447772052825956668e-01
5.964520855378740816e+04 1.999807151770296443e+01 2.505426580309174645e-01
5.964520858873271936e+04 1.974616561555397709e+01 2.507744482013506415e-01
5.964520862367802329e+04 1.993732980238339181e+01 2.532271050549333991e-01
5.964520865862332721e+04 1.929183844722536278e+01 2.390441724648829647e-01
5.964520869356863841e+04 1.951956894440362333e+01 2.434695891686212421e-01
5.964520872851394961e+04 1.917300024021138682e+01 2.354004130975082543e-01
5.964520876345926081e+04 1.990287487382705933e+01 2.519660384005610321e-01
5.964520879840457201e+04 1.916670697786915056e+01 2.371373178399809878e-01
5.964520883334987593e+04 1.942718410843195898e+01 2.457565452123553207e-01
5.964520886829518713e+04 1.948135304571033544e+01 2.448535019850631711e-01
5.964520890324049833e+04 1.956111042413750667e+01 2.479694268234184096e-01
5.964520893818580225e+04 1.964131817115481837e+01 2.543378922919251606e-01
5.964520897313110618e+04 2.018965840958305691e+01 2.651175492340576145e-01
5.964520900807641738e+04 1.927780053492686818e+01 2.380578775504235689e-01
5.964520904302172858e+04 1.948469237922764563e+01 2.386387777980066016e-01
5.964520907796703978e+04 2.001888113636931976e+01 2.537661503135352214e-01
5.964520911291235097e+04 1.966768970131480643e+01 2.449275598621178385e-01
5.964520914785765490e+04 2.000685852274141752e+01 2.515046241705240493e-01
5.964520918280295882e+04 2.018398541403898605e+01 2.535028912895656572e-01
5.964520921774827002e+04 2.006914688103695354e+01 2.506213919630989606e-01
5.964520925269358122e+04 1.992265927977839368e+01 2.501830330436848882e-01
5.964520928763889242e+04 1.955441235144055767e+01 2.431711707656216970e-01
5.964520932258420362e+04 2.016820368885324655e+01 2.514189773005868211e-01
5.964520935752950754e+04 2.001489213466371453e+01 2.514814499615598553e-01
5.964520939247481874e+04 1.941480965366457667e+01 2.459164163143574555e-01
5.964520942742012994e+04 2.020320160080039784e+01 2.695246140803826962e-01
5.964520946236543386e+04 1.951929637138382745e+01 2.460485014753278077e-01
5.964520949731074506e+04 1.950817953531462479e+01 2.436491765182720870e-01
5.964520953225605626e+04 1.954944948107819158e+01 2.459850001393589780e-01
5.964520956720136019e+04 1.981736197759027718e+01 2.533334646464713846e-01
5.964520960214667139e+04 1.972718416671804675e+01 2.419466085592048288e-01
5.964520963709198259e+04 1.991356565028002379e+01 2.517827909098431793e-01
5.964520967203728651e+04 1.970188725340499758e+01 2.493663008597867548e-01
5.964520970698259043e+04 1.992121592671936270e+01 2.501890202619087011e-01
5.964520974192790163e+04 1.954933469680922542e+01 2.438363476258645357e-01
5.964520977687321283e+04 1.977946256724078467e+01 2.535136276045516501e-01
5.964520981181852403e+04 1.933729504745636518e+01 2.427745645334568325e-01
5.964520984676383523e+04 1.990409213550514522e+01 2.537997886931693259e-01
5.964520988170913915e+04 1.916977063557076022e+01 2.410426720998786465e-01
5.964520991665445035e+04 1.943324068792251680e+01 2.419270669700114840e-01
5.964520995159976155e+04 1.965964293640421090e+01 2.582586718701711526e-01
5.964520998654506548e+04 1.940306433147394571e+01 2.451800882385044567e-01
5.964521002149037668e+04 1.936360652549171846e+01 2.421318189937468890e-01
5.964521005643568787e+04 1.939014616321559004e+01 2.406131904010586631e-01
5.964521009138099180e+04 1.942537467889014735e+01 2.455862527948067531e-01
5.964521012632630300e+04 1.916932499065667983e+01 2.382747983231802147e-01
5.964521016127161420e+04 1.945196890811762103e+01 2.433462755344457107e-01
5.964521019621691812e+04 1.956652866672399682e+01 2.488190486517911360e-01
5.964521023116222204e+04 1.996655096638865245e+01 2.537305387591984318e-01
5.964521026610753324e+04 1.966292754689224154e+01 2.504800998914972765e-01
5.964521030105284444e+04 1.986551027240152223e+01 2.551131105134645805e-01
5.964521033599815564e+04 1.956007995222367057e+01 2.479921638048082078e-01
5.964521037094346684e+04 1.984810126582278400e+01 2.572541581747175288e-01
5.964521040588877077e+04 1.993524189748803721e+01 2.511181784699344499e-01
5.964521044083407469e+04 1.964970038000584651e+01 2.456458301617736872e-01
5.964521047577938589e+04 1.968191482898973277e+01 2.463875986697202369e-01
5.964521051072469709e+04 1.997288452547919846e+01 2.542610676785548862e-01
5.964521054567000829e+04 1.950542492220072432e+01 2.468650282608456925e-01
5.964521058061531949e+04 1.962470806055398853e+01 2.449557068850143626e-01
5.964521061556062341e+04 1.994172011947314260e+01 2.514201676655584694e-01
5.964521065050593461e+04 2.018119122257053277e+01 2.617140637501921829e-01
5.964521068545124581e+04 1.972441551768433854e+01 2.431366278933654868e-01
5.964521072039654973e+04 2.004976335528836273e+01 2.490151762449562545e-01
5.964521075534186093e+04 1.984979700660485946e+01 2.449933981492690427e-01
5.964521079028717213e+04 1.992530727630284915e+01 2.454727774013746588e-01
5.964521082523247605e+04 2.022345746261265731e+01 2.533066948266731733e-01
5.964521086017778725e+04 1.963512745820893812e+01 2.394312447380380626e-01
5.964521089512309845e+04 1.987851637291963414e+01 2.467185693931949197e-01
5.964521093006840238e+04 1.972105166839504875e+01 2.424312614759298878e-01
5.964521096501370630e+04 2.035631926006257686e+01 2.549283686660610559e-01
5.964521099995901750e+04 2.008911698225071163e+01 2.491394223444677036e-01
5.964521103490432870e+04 1.978767832559726614e+01 2.457326950088536965e-01
5.964521106984963990e+04 2.009590976698066456e+01 2.525444490319572188e-01
5.964521110479495110e+04 2.008340615714963562e+01 2.546491071146188001e-01
5.964521113974025502e+04 1.975136521898478748e+01 2.497656419983446674e-01
5.964521117468556622e+04 2.009557519929580138e+01 2.535747224261293287e-01
5.964521120963087742e+04 2.003437996575553370e+01 2.541238649981398812e-01
5.964521124457618134e+04 2.012519115978491513e+01 2.477666208876968812e-01
5.964521127952149254e+04 2.013071053413933242e+01 2.525657531082324825e-01
5.964521131446680374e+04 2.002243185298621952e+01 2.499594188746315226e-01
5.964521134941210767e+04 1.970146274977486911e+01 2.427663870274723301e-01
5.964521138435741886e+04 2.004791993818390239e+01 2.488887983188312336e-01
5.964521141930273006e+04 2.032309280686954622e+01 2.567798926913199553e-01
5.964521145424803399e+04 2.009204354587869190e+01 2.504716268994047756e-01
5.964521148919334519e+04 2.006013902976028618e+01 2.523006645186916530e-01
5.964521152413865639e+04 2.056529751162849706e+01 2.603701838395772739e-01
5.964521155908396031e+04 1.988599681331111668e+01 2.493911842267617918e-01
5.964521159402927151e+04 2.007749191377990883e+01 2.459695819402522576e-01
5.964521162897458271e+04 2.012426490657800215e+01 2.516455742975965970e-01
5.964521166391988663e+04 2.017894475172456836e+01 2.535081538238126431e-01
5.964521169886519783e+04 1.983296830396692556e+01 2.474915780266945253e-01
5.964521173381050903e+04 2.004507345303457555e+01 2.510836349955792302e-01
5.964521176875581295e+04 2.020907645902952510e+01 2.603461063021900723e-01
5.964521180370112415e+04 1.995782159017453239e+01 2.569195740575543896e-01
5.964521183864643535e+04 1.957601505128360841e+01 2.460249147462881258e-01
5.964521187359173928e+04 2.002278364836037383e+01 2.606043324239103454e-01
5.964521190853705048e+04 1.979009223445403265e+01 2.577493891201890208e-01
5.964521194348236168e+04 1.983078544417581313e+01 2.503090615413384734e-01
5.964521197842766560e+04 1.961437374168751191e+01 2.482521510803747944e-01
5.964521201337297680e+04 1.970167239628574052e+01 2.535251026072067870e-01
5.964521204831828800e+04 2.046193512684098437e+01 2.637961913607682618e-01
5.964521208326359192e+04 2.008963982445016327e+01 2.527201957266533294e-01
5.964521211820890312e+04 2.008786756915099048e+01 2.553264448086499661e-01
5.964521215315421432e+04 2.021382504544435577e+01 2.571071083804115642e-01
5.964521218809951824e+04 2.000244413841019409e+01 2.503848068143773586e-01
5.964521222304482944e+04 2.005008532316928793e+01 2.522053229045901901e-01
5.964521225799014064e+04 1.972951200998996057e+01 2.457380906781161944e-01
5.964521229293544457e+04 1.962309043552001953e+01 2.444955027472694165e-01
5.964521232788075577e+04 1.982355177318879669e+01 2.475070838519101701e-01
5.964521236282606696e+04 2.003655639953484879e+01 2.491289082686047873e-01
5.964521239777137089e+04 2.014686456400741932e+01 2.565547278620203264e-01
5.964521243271668209e+04 2.021804288151940199e+01 2.558935164352958980e-01
5.964521246766199329e+04 2.025730769706948919e+01 2.616517939015006178e-01
5.964521250260729721e+04 1.980918051184464446e+01 2.555750071371776788e-01
5.964521253755260841e+04 2.023465730739761170e+01 2.591681023305746900e-01
5.964521257249791961e+04 2.002382532193060172e+01 2.570109828360034876e-01
5.964521260744322353e+04 1.973890576404100372e+01 2.489674479365920623e-01
5.964521264238853473e+04 1.977861979229415823e+01 2.570166931032693003e-01
5.964521267733384593e+04 1.997621990771904521e+01 2.585460013532386303e-01
5.964521271227914986e+04 2.023071467675309876e+01 2.556515070670793977e-01
5.964521274722446105e+04 2.008857043771210726e+01 2.537228897143209427e-01
5.964521278216977225e+04 2.024338382465590769e+01 2.589708438078146546e-01
5.964521281711507618e+04 2.017464076472402112e+01 2.579167887415748650e-01
5.964521285206038738e+04 1.983409716974232495e+01 2.507092355483278578e-01
5.964521288700569858e+04 2.040519701597156299e+01 2.663741553651147176e-01
5.964521292195100250e+04 2.018691273911578676e+01 2.620207693955207140e-01
5.964521295689631370e+04 1.994450104958200853e+01 2.480588530785743928e-01
5.964521299184162490e+04 2.010507004669779718e+01 2.550086305665735797e-01
5.964521302678692882e+04 2.018187806029875730e+01 2.569678658766338386e-01
5.964521306173224002e+04 2.015394678382781279e+01 2.543754398649896720e-01
5.964521309667755122e+04 1.999411426403827363e+01 2.519797347580041147e-01
5.964521313162285514e+04 2.018380163229705460e+01 2.519704977285307512e-01
5.964521316656815907e+04 2.004350891079312902e+01 2.525704292317564881e-01
5.964521320151347027e+04 1.976907802809305537e+01 2.484087338186073968e-01
5.964521323645878147e+04 1.991557700099451012e+01 2.600163409735232745e-01
5.964521327140409267e+04 2.007972907715357636e+01 2.596819329487111694e-01
5.964521330634940387e+04 1.994020393656396450e+01 2.622869463423148084e-01
5.964521334129470779e+04 1.967585879141635274e+01 2.519741707792785834e-01
5.964521337624001899e+04 1.930645963486383110e+01 2.411767649827693816e-01
5.964521341118533019e+04 1.994649324786856681e+01 2.578267783757713927e-01
5.964521344613063411e+04 1.989631929156257328e+01 2.555983806714439144e-01
5.964521348107594531e+04 1.960794364144297575e+01 2.561922353146031672e-01
5.964521351602125651e+04 1.991265516766249632e+01 2.580286717087927895e-01
5.964521355096656043e+04 1.997722321003731594e+01 2.528593509985861409e-01
5.964521358591187163e+04 2.016865888292836928e+01 2.585068514257289340e-01
5.964521362085718283e+04 1.987180408284610067e+01 2.569041707043992484e-01
5.964521365580248676e+04 1.987790654298575177e+01 2.610937798302669366e-01
5.964521369074779795e+04 2.015069328825794770e+01 2.663081314391959609e-01
5.964521372569310915e+04 1.966266567570915669e+01 2.523091702727765506e-01
5.964521376063841308e+04 1.955645934190155444e+01 2.506355689999780756e-01
5.964521379558372428e+04 1.956891354303081343e+01 2.545274422358571043e-01
5.964521383052903548e+04 1.963516398937358787e+01 2.551382178539717271e-01
5.964521386547433940e+04 1.963964824369914908e+01 2.528270762727712895e-01
5.964521390041965060e+04 1.974318555820887866e+01 2.631439827436814483e-01
5.964521393536496180e+04 2.026408553914384569e+01 2.703073631559954060e-01
5.964521397031026572e+04 1.997900947837549168e+01 2.675986396692707214e-01
5.964521400525557692e+04 1.958420143174524952e+01 2.497439871298300640e-01
5.964521404020088812e+04 1.942247582157609997e+01 2.537737309359781035e-01
5.964521407514619204e+04 1.952130618876470791e+01 2.480090421434085479e-01
5.964521411009150324e+04 1.950140983808410056e+01 2.547237574658344217e-01
5.964521414503681444e+04 1.969891764120427879e+01 2.574589416519501017e-01
5.964521417998211837e+04 1.937241767796132663e+01 2.470324014447300431e-01
5.964521421492742957e+04 1.973116663768907841e+01 2.598439542150944304e-01
5.964521424987274077e+04 1.948555698293264982e+01 2.526820228576795446e-01
5.964521428481804469e+04 1.955103518525336526e+01 2.599596268789139963e-01
5.964521431976335589e+04 1.946939200019577498e+01 2.567330821706080846e-01
5.964521435470866709e+04 1.911588645298217415e+01 2.519648664904856616e-01
5.964521438965397101e+04 1.967764892260851184e+01 2.671717050362775181e-01
5.964521442459928221e+04 1.930539632096803970e+01 2.508627765244757502e-01
5.964521445954459341e+04 1.948207250291151738e+01 2.519809396239813815e-01
5.964521449448989733e+04 1.935352549239743070e+01 2.564118952218958358e-01
5.964521452943520853e+04 1.967520644711968814e+01 2.568346481480119348e-01
5.964521456438051973e+04 1.945693072964121129e+01 2.522577510823326152e-01
5.964521459932582366e+04 1.931192626997768969e+01 2.491317545167903158e-01
5.964521463427113486e+04 1.961945081803671087e+01 2.507817778075647208e-01
5.964521466921644605e+04 1.961793446784389516e+01 2.495148885679053796e-01
5.964521470416174998e+04 1.953489322191272137e+01 2.553199467082727936e-01
5.964521473910706118e+04 1.961534741254232017e+01 2.579872353356607029e-01
5.964521477405237238e+04 1.957701455736398088e+01 2.616692442144971653e-01
5.964521480899767630e+04 1.912768613572181309e+01 2.515528299381105670e-01
5.964521484394298750e+04 1.950865843702842639e+01 2.526253560376344187e-01
5.964521487888829870e+04 1.965078592814371561e+01 2.486144843474908661e-01
5.964521491383360262e+04 1.962121193310903777e+01 2.525849127573793762e-01
5.964521494877891382e+04 1.938020167240530967e+01 2.497947918076162677e-01
5.964521498372422502e+04 1.952783193361327463e+01 2.537700241603525475e-01
5.964521501866952894e+04 1.919909887968826112e+01 2.534261708141377634e-01
5.964521505361484014e+04 1.943727793802691295e+01 2.519280673371565582e-01
5.964521508856015134e+04 1.963958252415019956e+01 2.592197007330305780e-01
5.964521512350545527e+04 1.960784338347941969e+01 2.547762637495337157e-01
5.964521515845076647e+04 1.899365507104360873e+01 2.386882440254692317e-01
5.964521519339607767e+04 1.914608305055782012e+01 2.503168916073366668e-01
5.964521522834138159e+04 1.900970508211058529e+01 2.417034717081682216e-01
5.964521526328669279e+04 1.919423294198555752e+01 2.445626804029505386e-01
5.964521529823200399e+04 1.928368943316485939e+01 2.392201815798687958e-01
5.964521533317730791e+04 1.910455140678733699e+01 2.382364647519930323e-01
5.964521536812261911e+04 1.913338921079163768e+01 2.389287007299209231e-01
5.964521540306793031e+04 1.944072113463843365e+01 2.445310172720056852e-01
5.964521543801323423e+04 1.950801040668218533e+01 2.503852495434302772e-01
5.964521547295854543e+04 1.967071485984125445e+01 2.488041970080388243e-01
5.964521550790385663e+04 1.948487307869994822e+01 2.482036962329981777e-01
5.964521554284916056e+04 1.914649510133688892e+01 2.441536702085580490e-01
5.964521557779447176e+04 1.944300466686525652e+01 2.519236637034685811e-01
5.964521561273978296e+04 1.962629640338416337e+01 2.552839573078752311e-01
5.964521564768508688e+04 1.957234185307558860e+01 2.512421196539841306e-01
5.964521568263039808e+04 1.956021306746292865e+01 2.606950659676365856e-01
5.964521571757570928e+04 1.911300876122878734e+01 2.439129461991545456e-01
5.964521575252101320e+04 1.934212690658957357e+01 2.501960471545631171e-01
5.964521578746632440e+04 1.919748806336594527e+01 2.613408424790664708e-01
5.964521582241163560e+04 1.908727656389934779e+01 2.487602521878782558e-01
5.964521585735693952e+04 1.941990684235435083e+01 2.429800612054189290e-01
5.964521589230225072e+04 1.936908709312867316e+01 2.489989911858792870e-01
5.964521592724756192e+04 1.952694019401940295e+01 2.468851913645349894e-01
5.964521596219286585e+04 1.942902031894281834e+01 2.476315067653459823e-01
5.964521599713817704e+04 1.912733868815065108e+01 2.433659900352317385e-01
5.964521603208348824e+04 1.969137412236710105e+01 2.501061674715756022e-01
5.964521606702879217e+04 1.939746110551281788e+01 2.501006952091503477e-01
5.964521610197410337e+04 1.889322448782722930e+01 2.376371859182773993e-01
5.964521613691941457e+04 1.962353970138064696e+01 2.508357101312850279e-01
5.964521617186471849e+04 1.928134321060095147e+01 2.436197009993716356e-01
5.964521620681002969e+04 1.942027893417005302e+01 2.433891629382368693e-01
5.964521624175534089e+04 1.953395558416479005e+01 2.464794033339083312e-01
5.964521627670064481e+04 1.968214704488186939e+01 2.477855356413891097e-01
5.964521631164595601e+04 1.968832795832299709e+01 2.481777240456684019e-01
5.964521634659126721e+04 1.978219497517677539e+01 2.487854304574876052e-01
5.964521638153657113e+04 1.975802705287607708e+01 2.551672159136985085e-01
5.964521641648188233e+04 1.955439961587235231e+01 2.477859722082419724e-01
5.964521645142719353e+04 1.935664292955819832e+01 2.422704378734923947e-01
5.964521648637249746e+04 1.950608977933068289e+01 2.411325988684301092e-01
5.964521652131780866e+04 1.977591092862450495e+01 2.532611339604300404e-01
5.964521655626311986e+04 1.948627200471727150e+01 2.473505638598688106e-01
5.964521659120842378e+04 1.941714257881470473e+01 2.406479232329039875e-01
5.964521662615373498e+04 1.933187995676305704e+01 2.447618348646549147e-01
5.964521666109904618e+04 2.015400020279862048e+01 2.608935988506841386e-01
5.964521669604435010e+04 1.987740090416364680e+01 2.568339757243608412e-01
5.964521673098966130e+04 1.941500145857642678e+01 2.485501255233213413e-01
5.964521676593497250e+04 1.971286627662988522e+01 2.508601521915153620e-01
5.964521680088027642e+04 1.984783553276805890e+01 2.559124252975260028e-01
5.964521683582558762e+04 1.964799427993786907e+01 2.559493489702842628e-01
5.964521687077089882e+04 1.980539316898430258e+01 2.503017647868175377e-01
5.964521690571621002e+04 1.976962159236295591e+01 2.536348682853556413e-01
5.964521694066151395e+04 1.970482939568186609e+01 2.553070667111358993e-01
5.964521697560682514e+04 1.933595534128393467e+01 2.440414242891501273e-01
5.964521701055212907e+04 1.983432435439407371e+01 2.619338419318310573e-01
5.964521704549744027e+04 1.997085626182985152e+01 2.587107838640695934e-01
5.964521708044275147e+04 1.945264798645867899e+01 2.520350816674429284e-01
5.964521711538805539e+04 1.987719561252279732e+01 2.657166786015788817e-01
5.964521715033336659e+04 1.952308163765628635e+01 2.451518841338058141e-01
5.964521718527867779e+04 1.914794052545472169e+01 2.422551149825907246e-01
5.964521722022398899e+04 1.935136409809896563e+01 2.453580955447953738e-01
5.964521725516930019e+04 1.995752375726435801e+01 2.508778406329723043e-01
5.964521729011460411e+04 1.996872527224085303e+01 2.505611269588501333e-01
5.964521732505990803e+04 1.995396506220937738e+01 2.455929455170693387e-01
5.964521736000521923e+04 2.004137679427342178e+01 2.525903110353829306e-01
5.964521739495053043e+04 1.982896856618335590e+01 2.518175332309254832e-01
5.964521742989584163e+04 1.945793211731658445e+01 2.398254729571725474e-01
5.964521746484115283e+04 1.992748710023182568e+01 2.535378045717299189e-01
5.964521749978645676e+04 1.966690429075355340e+01 2.468718013721910576e-01
5.964521753473176796e+04 2.015318576618022561e+01 2.679722903254406763e-01
5.964521756967707915e+04 2.000046408950656129e+01 2.510959477548130314e-01
5.964521760462238308e+04 1.938412698412698632e+01 2.411345051275372853e-01
5.964521763956769428e+04 1.955774830547874643e+01 2.432541820432613522e-01
5.964521767451300548e+04 1.992636104584312307e+01 2.539614820317147581e-01
5.964521770945830940e+04 1.911184210526315752e+01 2.363440608043978486e-01
5.964521774440362060e+04 1.986052925175184569e+01 2.509459750169765746e-01
5.964521777934893180e+04 2.044573309503298120e+01 2.665462496820829585e-01
5.964521781429423572e+04 1.958252534291072777e+01 2.503740118465399012e-01
5.964521784923953965e+04 1.985453838727069709e+01 2.484865079580634573e-01
5.964521788418485085e+04 1.967746867909637842e+01 2.499377016816422548e-01
5.964521791913016204e+04 1.975587705666148608e+01 2.567304614581274458e-01
5.964521795407547324e+04 1.996445801907373863e+01 2.604295328513037133e-01
5.964521798902078444e+04 1.980207072912118704e+01 2.502519835205664900e-01
5.964521802396608837e+04 1.956271841315154703e+01 2.496520502812190068e-01
5.964521805891139957e+04 1.959743358346416642e+01 2.488571298642240082e-01
5.964521809385671077e+04 1.954903002594834760e+01 2.485911792356540473e-01
5.964521812880201469e+04 1.940235886725228909e+01 2.463325110307740817e-01
5.964521816374732589e+04 1.896551847993966078e+01 2.382089410753313874e-01
5.964521819869263709e+04 1.956761214947475835e+01 2.447356090049178368e-01
5.964521823363794101e+04 1.978214169605121953e+01 2.683815798915585860e-01
5.964521826858325221e+04 1.948577949007386323e+01 2.477668359164399425e-01
5.964521830352856341e+04 1.928161107279832720e+01 2.420875381419016481e-01
5.964521833847386733e+04 2.013597113193213417e+01 2.601289569871845786e-01
5.964521837341917126e+04 1.955239539413664573e+01 2.428829347233241176e-01
5.964521840836448246e+04 1.966895524959088348e+01 2.509687518621350755e-01
5.964521844330979366e+04 1.948517638994296064e+01 2.427099020547868746e-01
5.964521847825510486e+04 1.950285777363489359e+01 2.518790622538166768e-01
5.964521851320041606e+04 1.910876779530588720e+01 2.402905183519752352e-01
5.964521854814571998e+04 1.917851920776286079e+01 2.389246010839397860e-01
5.964521858309103118e+04 1.967762236895898198e+01 2.463088248905508093e-01
5.964521861803634238e+04 1.953716337079483267e+01 2.440221387275933185e-01
5.964521865298164630e+04 1.976522796956268380e+01 2.459299353835875390e-01
5.964521868792695750e+04 2.002507402271279346e+01 2.595350297770047665e-01
5.964521872287226870e+04 1.990718298105546324e+01 2.540976381308268639e-01
5.964521875781757262e+04 1.969796234201702489e+01 2.489952118509955181e-01
5.964521879276288382e+04 1.981166796696016164e+01 2.536347836989177318e-01
5.964521882770819502e+04 1.997759486745909285e+01 2.584337440730779534e-01
5.964521886265349895e+04 1.965609618728114327e+01 2.555291248641643476e-01
5.964521889759881014e+04 1.971957346204994366e+01 2.553892649571568585e-01
5.964521893254412134e+04 1.973875666249109528e+01 2.535240343709739830e-01
5.964521896748942527e+04 1.958088859770449375e+01 2.427176596929647712e-01
5.964521900243473647e+04 1.975936188693556517e+01 2.485508231429303938e-01
5.964521903738004767e+04 1.969195450148763982e+01 2.493297030312894846e-01
5.964521907232535159e+04 1.975547535167894253e+01 2.554450461422022034e-01
5.964521910727066279e+04 1.954096441376618998e+01 2.516515010262971308e-01
5.964521914221597399e+04 1.979481758284983783e+01 2.623713831840862043e-01
5.964521917716127791e+04 1.933013195155751163e+01 2.447021861135371679e-01
5.964521921210658911e+04 2.022399616021017721e+01 2.646414945481014858e-01
5.964521924705190031e+04 2.001641390501154660e+01 2.584526970517549427e-01
5.964521928199720423e+04 1.966320092310713719e+01 2.431932839964267845e-01
5.964521931694251543e+04 1.970982852669944663e+01 2.447866791560515953e-01
5.964521935188782663e+04 1.951634010775835648e+01 2.408673642774888657e-01
5.964521938683313056e+04 1.987211816012095866e+01 2.510354464573579802e-01
5.964521942177844176e+04 2.006888808039242988e+01 2.522381585355916167e-01
5.964521945672375296e+04 1.975058441398656228e+01 2.455233192492047856e-01
5.964521949166905688e+04 1.975743547624380625e+01 2.435318350658026432e-01
5.964521952661436808e+04 1.962773380674113000e+01 2.440297411327247423e-01
5.964521956155967928e+04 2.001085658997524419e+01 2.548760073154846539e-01
5.964521959650498320e+04 1.984737124798581220e+01 2.477123018448320890e-01
5.964521963145029440e+04 2.032018614879118346e+01 2.598625043740324103e-01
5.964521966639560560e+04 1.959917202174987594e+01 2.433054875154476993e-01
5.964521970134090952e+04 1.959621489921984505e+01 2.420246392541744451e-01
5.964521973628622072e+04 1.967782100203181272e+01 2.439101903191977783e-01
5.964521977123153192e+04 1.966793732518131677e+01 2.447433205149870117e-01
5.964521980617683585e+04 1.945561665357423209e+01 2.387729265012711599e-01
5.964521984112214705e+04 1.944666331793734670e+01 2.396440022261532021e-01
5.964521987606745824e+04 1.968405479046715101e+01 2.487920744818622187e-01
5.964521991101276217e+04 1.969032705305637521e+01 2.465231495402175899e-01
5.964521994595807337e+04 1.939287892464199459e+01 2.423840786785717294e-01
5.964521998090338457e+04 1.958282524688707582e+01 2.496464910287201355e-01
5.964522001584868849e+04 1.955753339128092705e+01 2.467012669126066315e-01
5.964522005079399969e+04 1.988420147971003260e+01 2.511228013469095632e-01
5.964522008573931089e+04 1.981911656959777446e+01 2.519974546295323803e-01
5.964522012068461481e+04 1.974924817590218851e+01 2.497650949553668898e-01
5.964522015562992601e+04 1.963740936463069886e+01 2.486217364219315273e-01
5.964522019057523721e+04 1.983658228475180962e+01 2.518102681215125815e-01
5.964522022552054113e+04 1.925642791551882382e+01 2.389347643660373333e-01
5.964522026046585233e+04 1.952469309917709950e+01 2.450489607342367093e-01
5.964522029541116353e+04 1.940977402302499044e+01 2.439573503388062226e-01
5.964522033035646746e+04 1.935784882655492112e+01 2.425666550022609613e-01
5.964522036530177866e+04 1.937902244291904097e+01 2.460893570315275392e-01
5.964522040024708986e+04 1.976857781087118582e+01 2.565286071806155976e-01
5.964522043519239378e+04 1.990655294671856979e+01 2.602042862535514645e-01
5.964522047013770498e+04 1.942737685163771744e+01 2.506877079586232737e-01
5.964522050508301618e+04 1.956858072043891639e+01 2.631163539728956779e-01
5.964522054002832010e+04 1.982967280368221097e+01 2.578245493614705341e-01
5.964522057497363130e+04 1.963796770284640303e+01 2.594579584185117693e-01
5.964522060991894250e+04 1.952865230769230465e+01 2.589766060965399408e-01
5.964522064486424642e+04 2.047097490733924730e+01 2.747887337026970189e-01
5.964522067980955762e+04 1.960860454857366975e+01 2.477916900458610461e-01
5.964522071475486882e+04 1.953803698920539134e+01 2.424715241631097695e-01
5.964522074970017275e+04 1.936126276964887793e+01 2.393370570415933041e-01
5.964522078464548395e+04 2.016728015328761714e+01 2.531492554202858791e-01
5.964522081959079514e+04 1.937125922341841289e+01 2.364596319820982673e-01
5.964522085453610634e+04 1.929337798788523628e+01 2.374763625207715889e-01
5.964522088948141027e+04 1.989992159010292738e+01 2.482047952515272216e-01
5.964522092442672147e+04 1.987705824603263594e+01 2.482862622974015276e-01
5.964522095937202539e+04 1.982076451389575666e+01 2.470481228647837812e-01
5.964522099431733659e+04 1.932271724005565972e+01 2.398704534992337767e-01
5.964522102926264779e+04 2.003936988340362291e+01 2.556860601672583666e-01
5.964522106420795899e+04 1.980197357831787741e+01 2.440668459371344023e-01
5.964522109915327019e+04 1.956778270644710460e+01 2.392035861431843491e-01
5.964522113409857411e+04 1.988811881188118846e+01 2.442780175431023826e-01
5.964522116904387804e+04 1.980106993768898249e+01 2.473154851551808697e-01
5.964522120398918923e+04 1.964570409808040097e+01 2.410360579093491773e-01
5.964522123893450043e+04 1.985418855202403776e+01 2.464815247526065678e-01
5.964522127387980436e+04 1.989150115016448694e+01 2.429393207207806715e-01
5.964522130882511556e+04 1.963513907800038538e+01 2.410275170299397973e-01
5.964522134377042676e+04 2.001360770815598755e+01 2.510958337184824307e-01
5.964522137871573796e+04 2.012777136043522219e+01 2.598385421159937758e-01
5.964522141366104188e+04 2.051319569804988419e+01 2.618715291300403036e-01
5.964522144860635308e+04 2.024562836038390046e+01 2.632636289345446912e-01
5.964522148355165700e+04 2.020890454030939409e+01 2.703673523222351327e-01
5.964522151849696820e+04 1.986808794961580915e+01 2.539109551490999483e-01
5.964522155344227940e+04 1.984104283054003659e+01 2.490563769204084399e-01
5.964522158838759060e+04 1.933650928510741451e+01 2.446724703065677742e-01
5.964522162333290180e+04 1.949573059108277207e+01 2.423081672571142653e-01
5.964522165827820572e+04 1.985454294601645486e+01 2.488160669275252534e-01
5.964522169322351692e+04 1.977093556281600684e+01 2.442488182546735387e-01
5.964522172816882812e+04 1.971908639076900016e+01 2.446271208393751562e-01
5.964522176311413205e+04 1.953404302506099199e+01 2.382592195117280154e-01
5.964522179805943597e+04 1.945820997773482475e+01 2.417776098975406296e-01
5.964522183300474717e+04 1.958747212897851142e+01 2.493593203196629304e-01
5.964522186795005837e+04 1.968444657426521260e+01 2.524906195449622137e-01
5.964522190289536957e+04 1.997755312924069315e+01 2.590293612834377868e-01
5.964522193784068077e+04 1.993715344272964884e+01 2.554357791823478885e-01
5.964522197278598469e+04 1.961132237487733221e+01 2.521161095919548512e-01
5.964522200773129589e+04 1.929117150799334723e+01 2.369943974530138997e-01
5.964522204267660709e+04 1.963558777758565199e+01 2.460018712519348172e-01
5.964522207762191101e+04 1.970146867447480687e+01 2.440537037570742751e-01
5.964522211256722221e+04 1.997716740137899905e+01 2.493940840724128416e-01
5.964522214751253341e+04 1.943217238603936536e+01 2.348970381982485867e-01
5.964522218245783733e+04 1.938492440289240903e+01 2.362427956541758856e-01
5.964522221740314853e+04 2.024440559000742113e+01 2.560725562994013438e-01
5.964522225234845973e+04 1.937412157306928506e+01 2.364548999701589493e-01
5.964522228729376366e+04 1.976814794709830281e+01 2.478346610408805051e-01
5.964522232223907486e+04 1.995368182835542470e+01 2.535256434154175009e-01
5.964522235718438606e+04 1.993600848726909547e+01 2.532489719971086628e-01
5.964522239212968998e+04 1.967705065269012010e+01 2.474763594315332327e-01
5.964522242707500118e+04 1.970045092346655125e+01 2.434987720242502984e-01
5.964522246202031238e+04 1.978978364792272515e+01 2.463304364958679160e-01
5.964522249696561630e+04 1.917107005260207231e+01 2.357964107169452928e-01
5.964522253191092750e+04 1.935891154502005307e+01 2.382920339350993733e-01
5.964522256685623870e+04 1.965759606846132357e+01 2.451983410960603127e-01
5.964522260180154262e+04 2.020073699099233266e+01 2.607470897746541061e-01
5.964522263674685382e+04 1.955178653841482728e+01 2.398073315080685997e-01
5.964522267169216502e+04 1.973087863851492330e+01 2.442202700246305369e-01
5.964522270663746895e+04 1.980282992124043062e+01 2.451541128182100626e-01
5.964522274158278015e+04 1.965219678709945583e+01 2.410933351412513359e-01
5.964522277652809134e+04 1.953411531870730755e+01 2.415560618092871537e-01
5.964522281147339527e+04 2.006319999003351029e+01 2.487202216859396853e-01
5.964522284641870647e+04 1.986457820651638784e+01 2.459602404061599357e-01
5.964522288136401767e+04 1.989216494591634543e+01 2.441579664266582683e-01
5.964522291630932159e+04 1.963761293565272581e+01 2.428052916561233010e-01
5.964522295125463279e+04 2.002524395417903946e+01 2.518457655545520146e-01
5.964522298619994399e+04 2.001104792851340264e+01 2.523013274684603457e-01
5.964522302114524791e+04 2.010801445843200952e+01 2.552977694039034740e-01
5.964522305609055911e+04 1.981109583323102541e+01 2.455026667560713804e-01
5.964522309103587031e+04 2.009616800389314051e+01 2.566718639925748557e-01
5.964522312598117423e+04 1.999051895583434657e+01 2.529962815548403854e-01
5.964522316092648543e+04 1.985541374334477993e+01 2.516664524290456728e-01
5.964522319587179663e+04 1.963111633430044023e+01 2.499649904668559963e-01
5.964522323081710056e+04 1.973173096042950903e+01 2.445996327873693199e-01
5.964522326576241176e+04 1.952542059758110327e+01 2.413689939978023724e-01
5.964522330070772296e+04 1.972878589671712390e+01 2.490305028201597881e-01
5.964522333565302688e+04 1.957632608316515999e+01 2.427950709245222938e-01
5.964522337059833808e+04 1.960949503668537020e+01 2.464753655162919554e-01
5.964522340554364928e+04 1.933994523070958138e+01 2.466143879957933827e-01
5.964522344048895320e+04 1.998184568835097963e+01 2.559798732712227354e-01
5.964522347543426440e+04 1.949269979037181244e+01 2.457339898519732557e-01
5.964522351037957560e+04 1.990097475631092294e+01 2.555846903114938340e-01
5.964522354532487952e+04 1.956024231266792768e+01 2.448714998831562628e-01
5.964522358027019072e+04 1.911326421858347047e+01 2.416231846828772178e-01
5.964522361521550192e+04 1.963834203254528887e+01 2.667582274901224570e-01
5.964522365016080585e+04 1.947726317870647250e+01 2.470112313016742667e-01
5.964522368510611705e+04 1.916400957755291046e+01 2.438789735442177531e-01
5.964522372005142824e+04 1.933014539893681416e+01 2.411355718172996099e-01
5.964522375499673217e+04 1.988575593084036797e+01 2.528230993397539428e-01
5.964522378994204337e+04 1.974610659552025638e+01 2.509081361872902982e-01
5.964522382488735457e+04 1.981339844728274358e+01 2.483865129087613755e-01
5.964522385983265849e+04 1.966164602625608993e+01 2.474488634857510139e-01
5.964522389477796969e+04 1.914500588673442749e+01 2.373871199873069660e-01
5.964522392972328089e+04 1.930043232052609170e+01 2.394775142090744824e-01
5.964522396466858481e+04 1.953101560294135908e+01 2.449135789036602784e-01
5.964522399961389601e+04 1.969325764366098852e+01 2.496017340905727633e-01
5.964522403455920721e+04 2.040897668844473856e+01 2.656161287782642932e-01
5.964522406950451114e+04 1.994722852593437779e+01 2.550217533796138580e-01
5.964522410444982233e+04 1.965619791859560905e+01 2.497164671277335712e-01
5.964522413939513353e+04 1.956983586249612728e+01 2.475795883016878307e-01
5.964522417434043746e+04 1.921332849978853119e+01 2.446075616433796562e-01
5.964522420928574866e+04 1.985897114806651587e+01 2.545857515363617596e-01
5.964522424423105986e+04 1.963806122322873904e+01 2.466496187884188174e-01
5.964522427917636378e+04 1.951618228634084318e+01 2.406264380609031972e-01
5.964522431412167498e+04 1.967442490851517434e+01 2.494600355903233979e-01
5.964522434906698618e+04 1.935869802930527683e+01 2.468040514815980080e-01
5.964522438401229010e+04 1.973989400652840231e+01 2.542546858348065930e-01
5.964522441895760130e+04 1.945174457684081659e+01 2.449694310109873374e-01
5.964522445390291250e+04 2.010620666970295289e+01 2.580348287815804609e-01
5.964522448884821642e+04 1.963915653038429809e+01 2.490290197866234512e-01
5.964522452379352762e+04 1.934371370233160903e+01 2.481485755938071525e-01
5.964522455873883882e+04 1.949934329237605368e+01 2.477998416027714645e-01
5.964522459368414275e+04 2.029623152143386022e+01 2.673637650823209588e-01
5.964522462862945395e+04 1.956700662235321531e+01 2.511917591475003042e-01
5.964522466357476515e+04 1.969193009287238638e+01 2.518500848943020509e-01
5.964522469852006907e+04 1.972286984440602353e+01 2.585362911067704550e-01
5.964522473346538027e+04 1.980305946212682144e+01 2.605250847550519278e-01
5.964522476841069147e+04 2.006754516100881247e+01 2.595383290048282054e-01
5.964522480335600267e+04 1.989714264286785905e+01 2.538745395077001699e-01
5.964522483830130659e+04 1.998515392254220302e+01 2.598220561525120820e-01
5.964522487324661779e+04 2.007016471175442973e+01 2.568443144229438091e-01
5.964522490819192171e+04 2.038545440725632929e+01 2.624226455452892126e-01
5.964522494313723291e+04 1.998752673730289331e+01 2.520055104495673159e-01
5.964522497808254411e+04 1.954751659251695628e+01 2.413478896807890184e-01
5.964522501302785531e+04 1.982015829707740551e+01 2.487416202897939077e-01
5.964522504797315923e+04 2.028828024837225641e+01 2.571751053866703773e-01
5.964522508291847043e+04 1.964768731073556651e+01 2.469445331191990056e-01
5.964522511786377436e+04 1.961202279132758264e+01 2.491330810344247748e-01
5.964522515280908556e+04 1.966274845575194163e+01 2.492075615768807872e-01
5.964522518775439676e+04 2.020345645121038203e+01 2.599934737844196153e-01
5.964522522269970796e+04 1.997238253815240938e+01 2.544683344417009163e-01
5.964522525764501916e+04 1.930013585159715817e+01 2.423958357127436458e-01
5.964522529259032308e+04 2.010783600802407278e+01 2.565309939719325194e-01
5.964522532753563428e+04 1.988596513014107003e+01 2.557604182443281582e-01
5.964522536248094548e+04 1.986535330109543196e+01 2.560068710099339118e-01
5.964522539742624940e+04 1.974005126129771881e+01 2.548635867431163771e-01
5.964522543237156060e+04 1.973596979824235476e+01 2.564167492413426119e-01
5.964522546731687180e+04 2.004666843106859631e+01 2.583193289535411497e-01
5.964522550226217572e+04 1.955396054181390042e+01 2.474208162223667240e-01
5.964522553720748692e+04 1.961728334478359059e+01 2.472422669449356458e-01
5.964522557215279812e+04 2.009152947090611718e+01 2.596793386902652157e-01
5.964522560709810205e+04 1.987763907194190693e+01 2.615723612545567955e-01
5.964522564204341325e+04 1.987807890993486382e+01 2.602789954888216628e-01
5.964522567698872444e+04 2.010246156580467414e+01 2.618995824646014881e-01
5.964522571193402837e+04 1.999782987744452711e+01 2.614704925534686586e-01
5.964522574687933957e+04 1.966493106843919136e+01 2.567448320439323362e-01
5.964522578182465077e+04 1.963554180021040807e+01 2.519566214681384642e-01
5.964522581676995469e+04 1.925570617263198159e+01 2.442905401703328594e-01
5.964522585171526589e+04 2.030612193270933474e+01 2.670923014964142750e-01
5.964522588666057709e+04 1.965809304968744442e+01 2.508689988196491916e-01
5.964522592160588101e+04 1.931087720145335496e+01 2.432666630554696785e-01
5.964522595655119221e+04 1.947461561133762231e+01 2.523043925478991034e-01
5.964522599149650341e+04 1.978212906101425972e+01 2.532240110431215330e-01
5.964522602644180733e+04 1.945990649962575247e+01 2.474510379148374128e-01
5.964522606138711853e+04 1.917567859198158686e+01 2.363688793963737711e-01
5.964522609633242973e+04 1.943905120187609725e+01 2.439620255625297440e-01
5.964522613127773366e+04 1.979511545071860823e+01 2.536272331443177319e-01
5.964522616622304486e+04 1.958275320564341726e+01 2.472883155798797639e-01
5.964522620116835606e+04 1.915554356225544907e+01 2.375634427108348767e-01
5.964522623611365998e+04 1.947326640205463733e+01 2.453755915656491426e-01
5.964522627105897118e+04 1.937407084321362305e+01 2.466924338982129650e-01
5.964522630600428238e+04 1.970444538421353542e+01 2.533934258175122856e-01
5.964522634094958630e+04 1.957187718501980811e+01 2.525485437505069486e-01
5.964522637589489750e+04 1.978474414874956366e+01 2.557530860404224060e-01
5.964522641084020870e+04 1.972430833738908973e+01 2.559072737209182602e-01
5.964522644578551262e+04 1.939305257282908102e+01 2.422762295125956145e-01
5.964522648073082382e+04 2.000550774956600009e+01 2.520663527593793307e-01
5.964522651567613502e+04 2.019106969226301018e+01 2.581414729740216796e-01
5.964522655062143895e+04 1.979492177921632035e+01 2.521516451316352381e-01
5.964522658556675015e+04 2.001036795090688258e+01 2.603014132732920372e-01
5.964522662051206134e+04 1.962450399255376610e+01 2.492668499355744915e-01
5.964522665545736527e+04 1.969063054624334441e+01 2.480772467030079032e-01
5.964522669040267647e+04 2.002315893875526598e+01 2.612235360117955985e-01
5.964522672534798767e+04 1.992895664672424161e+01 2.574523265266515648e-01
5.964522676029329159e+04 1.980037630270376070e+01 2.592206196429227560e-01
5.964522679523860279e+04 2.010500598324690813e+01 2.632011872550060194e-01
5.964522683018391399e+04 1.989797858809873432e+01 2.675701036180976322e-01
5.964522686512921791e+04 2.077606595815174728e+01 2.908514104037374648e-01
5.964522690007452911e+04 2.017610525659412701e+01 2.666947812865322898e-01
5.964522693501984031e+04 1.992732080414179663e+01 2.557552234904653110e-01
5.964522696996514424e+04 2.051983528666455214e+01 2.674816631635104636e-01
5.964522700491045543e+04 2.033888992944995877e+01 2.904322893163802655e-01
5.964522703985576663e+04 2.042484304596911926e+01 2.681492482035052749e-01
5.964522707480107056e+04 2.015475362606795429e+01 2.586540026050257457e-01
5.964522710974638176e+04 1.985486862631895733e+01 2.555292624587537920e-01
5.964522714469169296e+04 1.996521760565984138e+01 2.587516821813322654e-01
5.964522717963699688e+04 1.969594390010536600e+01 2.502485240084481033e-01
5.964522721458230808e+04 1.939901133349409079e+01 2.413148516026303869e-01
5.964522724952761928e+04 2.025632172362704964e+01 2.612507712586644160e-01
5.964522728447292320e+04 2.021639406139909312e+01 2.582701736942237258e-01
5.964522731941823440e+04 1.988785528447302653e+01 2.518593333929894929e-01
5.964522735436354560e+04 2.005442918752788728e+01 2.509960315243989215e-01
5.964522738930884952e+04 1.980801372653096593e+01 2.422143322581041813e-01
5.964522742425416072e+04 1.977676249816023102e+01 2.422185228315438255e-01
5.964522745919947192e+04 2.011795127422269402e+01 2.511887682452101367e-01
5.964522749414477585e+04 1.998542327621054326e+01 2.521278439527238624e-01
5.964522752909008705e+04 2.022579717394022936e+01 2.605686788769946416e-01
5.964522756403539825e+04 2.001841393032366412e+01 2.515955718683908215e-01
5.964522759898070217e+04 1.974304729920207890e+01 2.426124252065315068e-01
5.964522763392601337e+04 2.055003694173396767e+01 2.607865440219450104e-01
5.964522766887132457e+04 2.009618226909491767e+01 2.504389226849016437e-01
5.964522770381662849e+04 1.982018203793690247e+01 2.452801412137326220e-01
5.964522773876193969e+04 2.019819887335906117e+01 2.517547523794819164e-01
5.964522777370725089e+04 2.031384341240672597e+01 2.582619968998653426e-01
5.964522780865255481e+04 2.037208019358802602e+01 2.565802832553753521e-01
5.964522784359786601e+04 1.991436019132166990e+01 2.502434792506898487e-01
5.964522787854317721e+04 2.045604478172665353e+01 2.580860923339221014e-01
5.964522791348848114e+04 2.030068451151906217e+01 2.607203166829119567e-01
5.964522794843379233e+04 2.006594343469289399e+01 2.533471998684304616e-01
5.964522798337910353e+04 2.031982446433960376e+01 2.642081056068376621e-01
5.964522801832440746e+04 1.970685475520471996e+01 2.508741895306789149e-01
5.964522805326971866e+04 1.952799231321227680e+01 2.389206422874252389e-01
5.964522808821502986e+04 2.006502410150103799e+01 2.527744953549407869e-01
5.964522812316033378e+04 1.979500845084323402e+01 2.474345779429465153e-01
5.964522815810564498e+04 2.037739664564401210e+01 2.609427784196586830e-01
5.964522819305095618e+04 1.990558436918679774e+01 2.539998347066721451e-01
5.964522822799626010e+04 1.986993441660141002e+01 2.573589814760690597e-01
5.964522826294157130e+04 1.940495266724039425e+01 2.412578675093168257e-01
5.964522829788688250e+04 2.000206896551724256e+01 2.557262826643086906e-01
5.964522833283218642e+04 1.948847725151232524e+01 2.383775738135467948e-01
5.964522836777749762e+04 2.001476489929613578e+01 2.529355240902679824e-01
5.964522840272280882e+04 1.980009594804044681e+01 2.530364813329459284e-01
5.964522843766812002e+04 2.022139966315577908e+01 2.580989584394755565e-01
5.964522847261343122e+04 2.012355048494001863e+01 2.600568622372118055e-01
5.964522850755873515e+04 1.976461155108183121e+01 2.482398356344638068e-01
5.964522854250403907e+04 2.009281179449440558e+01 2.594792210471497662e-01
5.964522857744935027e+04 1.969165425830546567e+01 2.528161004633097675e-01
5.964522861239466147e+04 2.017432099383233179e+01 2.602900078553942453e-01
5.964522864733997267e+04 2.014572663950257336e+01 2.537289213511420560e-01
5.964522868228528387e+04 2.018870561571392841e+01 2.568785761018015368e-01
5.964522871723058779e+04 1.965798774596729714e+01 2.531123753640641683e-01
5.964522875217589899e+04 1.989946022234877532e+01 2.536946321797461379e-01
5.964522878712121019e+04 2.048182236539346590e+01 2.618593330756696091e-01
5.964522882206651411e+04 2.009015102265339792e+01 2.541156067062327883e-01
5.964522885701182531e+04 1.972342774431755430e+01 2.465999645700771015e-01
5.964522889195713651e+04 1.985594246595655221e+01 2.529229177811525564e-01
5.964522892690244043e+04 1.979656016031275811e+01 2.480409905803079851e-01
5.964522896184775163e+04 2.026670934216967268e+01 2.585499347702255313e-01
5.964522899679306283e+04 2.005377736817196777e+01 2.558952353164060667e-01
5.964522903173836676e+04 2.023280243558776093e+01 2.539536922709185740e-01
5.964522906668367796e+04 2.040673610849973230e+01 2.632311147796408957e-01
5.964522910162898916e+04 2.000367882277670972e+01 2.556338712116975609e-01
5.964522913657429308e+04 1.985450504359719659e+01 2.526284527337177566e-01
5.964522917151960428e+04 2.013395898073337520e+01 2.527267539773941363e-01
5.964522920646491548e+04 1.969529898916088229e+01 2.478499541294389430e-01
5.964522924141021940e+04 1.957260954104655681e+01 2.419051431602572966e-01
5.964522927635553060e+04 1.958785191321402763e+01 2.430585492510108914e-01
5.964522931130084180e+04 2.031988263028539876e+01 2.577265912433371886e-01
5.964522934624614572e+04 1.983195342978390485e+01 2.476834661959587958e-01
5.964522938119145692e+04 1.990107063746000549e+01 2.474042322860043053e-01
5.964522941613676812e+04 2.031119527878093933e+01 2.522216526901474021e-01
5.964522945108207205e+04 1.962858744531240163e+01 2.401082426178130502e-01
5.964522948602738325e+04 1.962090409285277914e+01 2.443741201385220552e-01
5.964522952097269444e+04 1.967376946735121379e+01 2.445428586791974501e-01
5.964522955591799837e+04 1.996639450363437263e+01 2.522034593240343181e-01
5.964522959086330957e+04 2.024547151723093918e+01 2.525264371309505762e-01
5.964522962580862077e+04 2.007041845952542758e+01 2.571833714426287609e-01
5.964522966075392469e+04 2.013144414032091944e+01 2.527234594380194932e-01
5.964522969569923589e+04 1.995578497509100302e+01 2.569860632289253100e-01
5.964522973064454709e+04 1.977420029270332336e+01 2.440388556875491832e-01
5.964522976558985101e+04 1.949776058383471167e+01 2.393480696006029806e-01
5.964522980053516221e+04 2.010607158926161375e+01 2.537352558418436432e-01
5.964522983548047341e+04 2.004125885606759283e+01 2.525497105332961678e-01
5.964522987042577734e+04 1.982626717785301551e+01 2.522070742071041427e-01
5.964522990537108853e+04 1.967064595459657284e+01 2.472806626357231530e-01
5.964522994031639973e+04 1.947509129324979682e+01 2.443859076081962567e-01
5.964522997526170366e+04 1.999974914080726407e+01 2.530613342194349413e-01
5.964523001020701486e+04 1.954672920205825193e+01 2.469410013766869527e-01
5.964523004515232606e+04 1.984265277967660523e+01 2.544429779706794958e-01
5.964523008009762998e+04 1.975705370155835539e+01 2.476272447369817498e-01
5.964523011504294118e+04 1.995045968482348187e+01 2.526194567510850475e-01
5.964523014998825238e+04 1.979526443353427112e+01 2.492674461991093993e-01
5.964523018493355630e+04 1.938983833718245009e+01 2.410558516832261022e-01
5.964523021987886750e+04 1.996368041796544901e+01 2.570970436421103900e-01
5.964523025482417870e+04 2.012031533025486851e+01 2.550282655475109017e-01
5.964523028976948262e+04 1.959517209660779002e+01 2.472831106384557331e-01
5.964523032471479382e+04 1.991752434635999691e+01 2.530724438358665784e-01
5.964523035966010502e+04 1.995719547026105900e+01 2.598435534443928607e-01
5.964523039460540895e+04 1.935115077848593046e+01 2.408816124771431255e-01
5.964523042955072015e+04 1.943097010311827333e+01 2.439734741804833462e-01
5.964523046449603135e+04 1.918649738354636725e+01 2.397969457962295103e-01
5.964523049944133527e+04 1.964022480533789050e+01 2.509226079085403183e-01
5.964523053438664647e+04 1.946962743646681204e+01 2.432137800395607063e-01
5.964523056933195767e+04 1.953893764777242481e+01 2.498621477961612825e-01
5.964523060427726159e+04 1.896774975751697312e+01 2.344006132169484391e-01
5.964523063922257279e+04 1.937587546712203590e+01 2.448876560146753534e-01
5.964523067416788399e+04 1.943679512732584769e+01 2.462301234141960615e-01
5.964523070911318791e+04 1.909628558934991815e+01 2.352615414278440287e-01
5.964523074405849911e+04 1.962875458563397757e+01 2.455985817784162584e-01
5.964523077900381031e+04 1.960471053487848181e+01 2.437523232550091457e-01
5.964523081394911424e+04 1.938451053588093842e+01 2.427046564213308777e-01
5.964523084889442543e+04 1.966420071972214245e+01 2.468788237639618910e-01
5.964523088383973663e+04 1.916944556414672718e+01 2.425106764280993699e-01
5.964523091878504056e+04 1.934999569076962800e+01 2.408013038170500331e-01
5.964523095373035176e+04 1.995183690050016523e+01 2.601928184843831926e-01
5.964523098867566296e+04 1.930982811268715693e+01 2.407897002532906616e-01
5.964523102362096688e+04 2.007922294927231377e+01 2.529906309589520785e-01
5.964523105856627808e+04 1.968149745686645957e+01 2.471321787649083668e-01
5.964523109351158928e+04 1.978144865027520893e+01 2.473386553735037185e-01
5.964523112845690048e+04 1.974478802992518922e+01 2.465119675137875388e-01
5.964523116340220440e+04 1.963843123434569549e+01 2.423813568109837446e-01
5.964523119834751560e+04 1.924426332597624878e+01 2.396242992144368145e-01
5.964523123329281952e+04 1.961236618585716229e+01 2.481866636321460873e-01
5.964523126823813072e+04 1.940846468909023059e+01 2.413020716617516603e-01
5.964523130318344192e+04 1.959395740715086376e+01 2.407713009077372679e-01
5.964523133812875312e+04 1.917870568290705435e+01 2.351860035929105863e-01
5.964523137307406432e+04 1.966829765288923682e+01 2.428321412902800791e-01
5.964523140801936825e+04 1.968412504563939436e+01 2.459217639632958752e-01
5.964523144296467945e+04 1.914028258539770277e+01 2.395183673526937729e-01
5.964523147790999064e+04 1.923399977661119209e+01 2.391404214391793792e-01
5.964523151285529457e+04 1.939520935590503825e+01 2.394024421848105766e-01
5.964523154780059849e+04 1.981404460900548870e+01 2.465374236413770959e-01
5.964523158274590969e+04 1.976876964412450732e+01 2.500374678819489160e-01
5.964523161769122089e+04 1.999660568034251895e+01 2.549408418410540889e-01
5.964523165263653209e+04 1.943883555666375784e+01 2.412921278308393369e-01
5.964523168758184329e+04 1.988754351637740214e+01 2.523957696914989057e-01
5.964523172252714721e+04 1.947924105754276880e+01 2.463102434084670223e-01
5.964523175747245841e+04 1.974100228653722056e+01 2.457307307738798852e-01
5.964523179241776961e+04 1.941142297973541986e+01 2.427488460906969403e-01
5.964523182736307353e+04 1.968759701567272558e+01 2.501651272913082424e-01
5.964523186230838473e+04 1.933822598856036734e+01 2.446147030083268559e-01
5.964523189725369593e+04 1.980461836458241365e+01 2.470273367033961331e-01
5.964523193219899986e+04 1.996476669317394581e+01 2.529354744602390626e-01
5.964523196714431106e+04 1.926732198808134200e+01 2.407121048629478344e-01
5.964523200208962226e+04 1.963917774170640129e+01 2.471163815859196144e-01
5.964523203703492618e+04 1.961627467767928934e+01 2.533567080025875273e-01
5.964523207198023738e+04 1.904847075439536042e+01 2.452571976484758665e-01
5.964523210692554858e+04 1.993260543126924844e+01 2.593284728531504713e-01
5.964523214187085250e+04 1.919930207896618768e+01 2.467652792895846658e-01
5.964523217681616370e+04 1.993678655496216123e+01 2.584859092578983275e-01
5.964523221176147490e+04 1.909676666420972424e+01 2.392650643710968750e-01
5.964523224670677882e+04 1.941247264770240832e+01 2.469787932972427325e-01
5.964523228165209002e+04 1.940308610882464890e+01 2.514995057212291996e-01
5.964523231659740122e+04 1.944418561195889339e+01 2.468907562641977638e-01
5.964523235154270515e+04 1.946659979194530976e+01 2.452726734728477576e-01
5.964523238648801635e+04 1.934950124225905554e+01 2.429011144615448869e-01
5.964523242143332754e+04 1.968510696963240747e+01 2.530887271022473350e-01
5.964523245637863147e+04 1.961510011954572619e+01 2.520710401372532883e-01
5.964523249132394267e+04 1.949979947864447638e+01 2.531419336066966230e-01
5.964523252626925387e+04 1.942009064196424006e+01 2.476565657125375797e-01
5.964523256121455779e+04 1.981416233130239135e+01 2.569636670730419681e-01
5.964523259615986899e+04 1.944345746921380780e+01 2.502881234077342087e-01
5.964523263110518019e+04 1.953304368277074232e+01 2.543064555874066102e-01
5.964523266605048411e+04 1.955202902678538379e+01 2.544119257312650872e-01
5.964523270099579531e+04 2.004187067150358814e+01 2.628900868490053888e-01
5.964523273594110651e+04 1.966881977373707358e+01 2.480206646078087773e-01
5.964523277088641771e+04 1.948229321598465802e+01 2.417994098559736738e-01
5.964523280583172891e+04 1.971558038950973923e+01 2.508856541344552382e-01
5.964523284077703283e+04 1.989119021664223652e+01 2.534261757002544968e-01
5.964523287572233676e+04 1.956818237770501412e+01 2.483882454098127468e-01
5.964523291066764796e+04 2.062723685061784451e+01 2.658057328853567491e-01
5.964523294561295916e+04 2.002521850191580555e+01 2.606036229908899604e-01
5.964523298055826308e+04 1.992288900421502618e+01 2.561064396268529775e-01
5.964523301550357428e+04 1.951306578115900692e+01 2.445597353969308219e-01
5.964523305044888548e+04 1.959875754832789951e+01 2.421985143682857111e-01
5.964523308539418940e+04 1.988237061142750051e+01 2.530404605647313399e-01
5.964523312033950060e+04 1.976030744235455927e+01 2.450818572939222340e-01
5.964523315528481180e+04 1.972711455770139111e+01 2.476618273559504924e-01
5.964523319023011572e+04 1.960226473744588205e+01 2.431395099044140196e-01
5.964523322517542692e+04 2.004990330763241957e+01 2.586764921091884717e-01
5.964523326012073812e+04 1.959284545644659303e+01 2.466236547097799547e-01
5.964523329506604932e+04 1.988136673917935582e+01 2.546946323099361642e-01
5.964523333001136052e+04 1.972169216699211702e+01 2.488917644047430322e-01
5.964523336495666445e+04 1.939139542575736996e+01 2.468900965833634442e-01
5.964523339990196837e+04 1.987297522407727612e+01 2.544227868185074959e-01
5.964523343484727957e+04 1.941057436473258946e+01 2.464649767951217485e-01
5.964523346979259077e+04 2.003123732765612530e+01 2.595265649385418150e-01
5.964523350473790197e+04 1.979224331751186838e+01 2.557775423973510098e-01
5.964523353968320589e+04 1.957839820563341959e+01 2.453825548933508960e-01
5.964523357462851709e+04 1.987121838734741885e+01 2.554287389562086563e-01
5.964523360957382101e+04 1.998198733425187257e+01 2.587631918152863419e-01
5.964523364451913221e+04 1.928341660892082032e+01 2.469346205860200594e-01
5.964523367946444341e+04 2.019898147089826068e+01 2.609621720694298430e-01
5.964523371440974734e+04 1.986685881119927899e+01 2.579191915832383941e-01
5.964523374935505854e+04 1.982780113961531754e+01 2.525664225881172342e-01
5.964523378430036973e+04 1.969051603218741775e+01 2.481395756429241595e-01
5.964523381924568093e+04 2.039256701868399446e+01 2.663320142999358042e-01
5.964523385419099213e+04 1.952354563844786384e+01 2.494472415541182930e-01
5.964523388913629606e+04 1.971579610439336605e+01 2.501128442548655184e-01
5.964523392408159998e+04 2.000988720059222814e+01 2.641460487888322994e-01
5.964523395902691118e+04 2.048477814824313725e+01 2.702195650084573963e-01
5.964523399397222238e+04 1.995397749900438100e+01 2.552033900744737349e-01
5.964523402891753358e+04 1.964604705070033575e+01 2.478599164252829057e-01
5.964523406386283750e+04 1.993568891381566743e+01 2.485033614644883704e-01
5.964523409880814870e+04 2.001589119001484463e+01 2.592714327606353564e-01
5.964523413375345262e+04 2.008491314698880359e+01 2.539452099818731989e-01
5.964523416869876382e+04 1.983076022809332883e+01 2.574024681746837628e-01
5.964523420364407502e+04 1.974254235397637913e+01 2.524838039079602692e-01
5.964523423858938622e+04 1.949597226848253939e+01 2.420941309490686755e-01
5.964523427353469742e+04 1.957314950645217522e+01 2.432213982512921868e-01
5.964523430848000135e+04 1.972670869608726463e+01 2.490076891971269857e-01
5.964523434342531255e+04 1.976694661067786640e+01 2.509833141819365898e-01
5.964523437837062374e+04 1.962696833254558371e+01 2.425667587746139497e-01
5.964523441331592767e+04 1.946776289974494745e+01 2.459535344608629603e-01
5.964523444826123159e+04 1.986930152378795000e+01 2.505067046451628920e-01
5.964523448320654279e+04 1.998785920718855991e+01 2.544530514685774403e-01
5.964523451815185399e+04 1.954441456068812499e+01 2.468970251461332921e-01
5.964523455309716519e+04 1.974740763737969473e+01 2.475016728791473719e-01
5.964523458804247639e+04 1.993526222894604061e+01 2.525366088918632457e-01
5.964523462298778031e+04 1.995631381181918229e+01 2.484723631010975486e-01
5.964523465793309151e+04 1.971821434827214858e+01 2.509018686960705624e-01
5.964523469287840271e+04 1.955580276232735670e+01 2.469320449915455018e-01
5.964523472782370663e+04 1.988688460618572051e+01 2.505974405043177589e-01
5.964523476276901783e+04 2.031279376065285902e+01 2.654185369409739481e-01
5.964523479771432903e+04 1.987160642721642390e+01 2.557927276899495395e-01
5.964523483265963296e+04 1.935694949717659696e+01 2.406075370558071469e-01
5.964523486760494416e+04 2.002562183690812958e+01 2.574327799089932700e-01
5.964523490255025536e+04 2.006493160080783511e+01 2.610237534908787516e-01
5.964523493749555928e+04 1.996338649687953293e+01 2.630440228108573142e-01
5.964523497244087048e+04 1.932864651128521416e+01 2.469253818948638490e-01
5.964523500738618168e+04 1.938173961355639108e+01 2.453649818782747127e-01
5.964523504233148560e+04 1.979729611206475326e+01 2.549290246795443693e-01
5.964523507727679680e+04 1.971118098005812058e+01 2.520682469864684583e-01
5.964523511222210800e+04 2.023430056301429047e+01 2.596394103501091233e-01
5.964523514716741192e+04 1.950242670608524520e+01 2.524637552974605681e-01
5.964523518211272312e+04 1.980378968502948922e+01 2.514675964613548587e-01
5.964523521705803432e+04 1.949684032625468433e+01 2.432075795650818772e-01
5.964523525200333825e+04 1.969732004703843486e+01 2.532979756488809575e-01
5.964523528694864945e+04 1.943781963021243087e+01 2.415152535486495833e-01
5.964523532189396064e+04 1.981804031832902169e+01 2.519714416910990851e-01
5.964523535683926457e+04 1.972704103832813161e+01 2.487030409761165350e-01
5.964523539178457577e+04 1.978809636986815335e+01 2.478244381247932948e-01
5.964523542672988697e+04 1.952999345687090127e+01 2.445944562623476870e-01
5.964523546167519089e+04 1.960773206737979635e+01 2.450796124090703632e-01
5.964523549662050209e+04 1.960542506289386466e+01 2.435601251915292531e-01
5.964523553156581329e+04 1.999619411288690785e+01 2.507955330158375129e-01
5.964523556651111721e+04 1.959394514170289980e+01 2.422115348730477791e-01
5.964523560145642841e+04 1.961607884460422824e+01 2.397184344500735698e-01
5.964523563640173961e+04 1.977115952318672498e+01 2.460952928400702289e-01
5.964523567134705081e+04 1.991935584857933605e+01 2.523904667801898372e-01
5.964523570629236201e+04 1.986293225632471149e+01 2.476814513582228372e-01
5.964523574123766593e+04 1.990126318955362450e+01 2.508757186674455686e-01
5.964523577618297713e+04 1.942057564720454366e+01 2.407155511074476617e-01
5.964523581112828833e+04 1.962646570316567107e+01 2.434006210711081031e-01
5.964523584607359226e+04 1.969881176820798174e+01 2.422733034079045944e-01
5.964523588101889618e+04 1.972462012091838801e+01 2.435152360545475569e-01
5.964523591596420738e+04 1.976710407071296416e+01 2.433178635878376628e-01
5.964523595090951858e+04 1.991960882647943620e+01 2.487532975368063615e-01
5.964523598585482978e+04 1.999637135791850184e+01 2.636525921990690025e-01
5.966716027164240950e+04 1.984071151531362531e+01 3.098847829286349054e+00
5.966716029298667854e+04 2.077145439224258894e+01 2.768127224422502475e-01
5.966716032779402303e+04 2.060045160428781585e+01 2.704832227379448395e-01
5.966716036260136752e+04 2.063748445159874123e+01 2.759160952157018176e-01
5.966716039740871929e+04 2.047882116186597301e+01 2.675576583027181043e-01
5.966716043221606378e+04 2.069694902868278419e+01 2.823381037834413743e-01
5.966716046702340100e+04 2.052380894756585761e+01 2.603286209052267375e-01
5.966716050183074549e+04 2.019255503191552847e+01 2.486405554393329442e-01
5.966716053663808998e+04 1.998470298192064121e+01 2.489338580129718259e-01
5.966716057144543447e+04 2.044565151570202133e+01 2.752098102798472556e-01
5.966716060625277896e+04 2.015965192683360030e+01 2.696502113091044928e-01
5.966716064106012345e+04 2.076154720995927505e+01 2.705360525911404412e-01
5.966716067586746794e+04 2.028338754424567014e+01 2.560057259138460717e-01
5.966716071067481244e+04 2.035017817425202580e+01 2.522783717265914549e-01
5.966716074548215693e+04 2.051404893069354785e+01 2.720391752555780251e-01
5.966716078028950142e+04 2.054682460777419806e+01 2.677563068269430691e-01
5.966716081509684591e+04 2.064158542780425520e+01 2.665879328698896322e-01
5.966716084990419040e+04 2.040055975100731089e+01 2.487955485011984491e-01
5.966716088471153489e+04 2.056420366459551374e+01 2.608508835043333862e-01
5.966716091951887938e+04 2.039815151294909867e+01 2.553570450556092442e-01
5.966716095432622387e+04 2.028269654221211482e+01 2.560589891505948845e-01
5.966716098913356836e+04 2.026415708004577354e+01 2.540194793425757935e-01
5.966716102394091286e+04 2.020478376419425004e+01 2.604796225235928575e-01
5.966716105874825735e+04 1.989792720705203877e+01 2.559771160764445219e-01
5.966716109355560184e+04 1.999318506576778276e+01 2.572229223319311697e-01
5.966716112836294633e+04 1.962438046906495615e+01 2.577056627542249068e-01
5.966716116317029082e+04 2.010465371931110212e+01 2.603613484438883630e-01
5.966716119797763531e+04 1.953560746332431108e+01 2.485850321077479885e-01
5.966716123278497980e+04 2.040989377546373262e+01 2.707133279484518762e-01
5.966716126759232429e+04 2.040548509672325395e+01 2.697910339384912981e-01
5.966716130239966878e+04 1.980111566621383190e+01 2.588530766728012744e-01
5.966716133720701328e+04 1.973644949768393175e+01 2.519034798904635775e-01
5.966716137201435777e+04 2.046539225422045760e+01 2.631819879050898425e-01
5.966716140682170226e+04 2.001865521406522319e+01 2.582506524129333236e-01
5.966716144162904675e+04 1.962959510492853354e+01 2.502991209385452276e-01
5.966716147643639124e+04 2.019633366141732012e+01 2.700015934441575283e-01
5.966716151124373573e+04 1.990242601326366056e+01 2.542357382639772734e-01
5.966716154605108022e+04 1.979535383537991677e+01 2.669513087484486902e-01
5.966716158085842471e+04 1.959946760469648908e+01 2.682995743380388043e-01
5.966716161566576920e+04 2.012269441825609917e+01 3.011545282263753953e-01
5.966716165047311370e+04 1.996906407982529075e+01 2.776451739262898455e-01
5.966716168528045819e+04 1.984681898663562194e+01 2.659466339590413342e-01
5.966716172008780268e+04 2.000664722892144454e+01 2.885400261644431308e-01
5.966716175489514717e+04 1.979267340293880650e+01 2.841791925763285653e-01
5.966716178970249166e+04 2.029945383171189377e+01 2.997451002055827596e-01
5.966716182450983615e+04 2.037642469304896764e+01 3.084851162102434374e-01
5.966716185931718064e+04 1.965996021125926418e+01 2.723141298080200001e-01
5.966716189412452513e+04 2.025440457069995048e+01 2.654258510434683305e-01
5.966716192893186962e+04 1.977628223633564275e+01 2.518651822198507695e-01
5.966716196373921412e+04 2.013877551020408063e+01 2.599730893689630729e-01
5.966716199854655861e+04 1.959946832077979906e+01 2.460293572369749437e-01
5.966716203335390310e+04 1.949696158447742889e+01 2.505956971192420668e-01
5.966716206816124759e+04 1.962771126046006032e+01 2.569389627372287155e-01
5.966716210296858480e+04 1.945334462926282271e+01 2.422392470300517575e-01
5.966716213777592930e+04 1.979135838644299383e+01 2.579199605685355556e-01
5.966716217258327379e+04 1.996315230786125028e+01 2.743880908616028180e-01
5.966716220739061828e+04 1.932466820748647862e+01 2.486667124937978757e-01
5.966716224219796277e+04 1.972332921242091430e+01 2.500397855518731172e-01
5.966716227700530726e+04 1.983753674952013313e+01 2.562995526914466637e-01
5.966716231181265175e+04 2.023240102520715666e+01 2.568730353723578386e-01
5.966716234661999624e+04 1.900584924787061780e+01 2.367597492982594365e-01
5.966716238142734801e+04 1.972092549545879336e+01 2.579093577058693687e-01
5.966716241623469250e+04 1.972487390304679167e+01 2.479259923525511111e-01
5.966716245104202972e+04 1.981231950327300595e+01 2.590006085936710223e-01
5.966716248584937421e+04 1.967331183543317508e+01 2.539334304334107673e-01
5.966716252065671870e+04 1.953228176625346180e+01 2.429296892756095116e-01
5.966716255546406319e+04 1.989863082981106501e+01 2.581709836336771313e-01
5.966716259027140768e+04 1.961140813652940551e+01 2.483758706213272660e-01
5.966716262507875217e+04 1.994136580913261270e+01 2.504875389835990451e-01
5.966716265988609666e+04 1.974011353336831220e+01 2.472158783236282076e-01
5.966716269469344115e+04 1.986304561942969826e+01 2.504932065141781128e-01
5.966716272950078564e+04 1.969382959279347389e+01 2.528534554147661151e-01
5.966716276430813014e+04 1.946066110215308953e+01 2.378456447721049027e-01
5.966716279911547463e+04 1.979564085022623843e+01 2.513452834073156006e-01
5.966716283392281912e+04 1.977605388540885656e+01 2.491933998268172912e-01
5.966716286873016361e+04 1.983096715863552006e+01 2.461943600457499048e-01
5.966716290353750810e+04 2.024449668209309650e+01 2.629885503238105771e-01
5.966716293834485259e+04 1.959792314937348578e+01 2.525308144404513899e-01
5.966716297315219708e+04 1.950481392885620124e+01 2.454256127356592709e-01
5.966716300795954157e+04 1.969009026380168592e+01 2.421466912720300069e-01
5.966716304276688606e+04 1.968379865400127571e+01 2.439466348456241218e-01
5.966716307757423056e+04 1.940111757245076163e+01 2.347222533735616179e-01
5.966716311238157505e+04 1.963325973916295553e+01 2.384786986231913763e-01
5.966716314718891954e+04 1.958064632388274617e+01 2.398517851314364846e-01
5.966716318199626403e+04 1.925696501959285101e+01 2.378581835343361595e-01
5.966716321680360852e+04 1.920299916032971410e+01 2.404373547421787549e-01
5.966716325161095301e+04 2.003796662463117073e+01 2.533445682264891530e-01
5.966716328641829750e+04 1.992344236003110325e+01 2.447960061155615430e-01
5.966716332122564199e+04 2.035110883059671849e+01 2.580831930988241596e-01
5.966716335603298648e+04 2.022643568240890488e+01 2.560381189065885632e-01
5.966716339084033098e+04 2.021527453916202433e+01 2.497990579927492627e-01
5.966716342564767547e+04 2.023310658150242602e+01 2.592752108848704329e-01
5.966716346045501996e+04 2.025197659902577385e+01 2.527381555556332815e-01
5.966716349526236445e+04 2.065870905204553409e+01 2.808674395826075698e-01
5.966716353006970894e+04 1.995770146787207011e+01 2.543058763520460452e-01
5.966716356487705343e+04 1.973121269992838478e+01 2.570629408022175322e-01
5.966716359968439792e+04 1.938382469747231340e+01 2.555585249701670669e-01
5.966716363449174241e+04 2.030767723046391637e+01 2.561045714102643256e-01
5.966716366929908691e+04 2.004847327321519046e+01 2.534094991837284039e-01
5.966716370410643140e+04 2.036085975624708766e+01 2.530475806714249654e-01
5.966716373891377589e+04 1.990024901829326609e+01 2.505994286455547337e-01
5.966716377372112038e+04 2.052651580160345191e+01 2.631942430573323555e-01
5.966716380852846487e+04 2.023453058963768925e+01 2.537724661906627377e-01
5.966716384333580936e+04 1.983580688475111842e+01 2.579567160312130625e-01
5.966716387814315385e+04 2.014700026387123089e+01 2.579247320885035277e-01
5.966716391295049834e+04 2.026053767801340300e+01 2.681911763798580650e-01
5.966716394775784283e+04 2.008572320324598337e+01 2.474025079195312782e-01
5.966716398256518733e+04 1.926471808106177619e+01 2.361656002035041058e-01
5.966716401737252454e+04 1.992632453277959215e+01 2.478127028813950639e-01
5.966716405217986903e+04 2.010682688498613757e+01 2.509952301273394304e-01
5.966716408698722080e+04 2.030901955066282838e+01 2.688987130896896005e-01
5.966716412179456529e+04 2.018774595870920763e+01 2.546306904439319951e-01
5.966716415660190250e+04 2.006422569749131313e+01 2.529399035174998422e-01
5.966716419140924700e+04 2.000614281748952905e+01 2.477383156985966672e-01
5.966716422621659876e+04 1.975680717488788929e+01 2.452992047555277721e-01
5.966716426102394325e+04 1.970666078517865216e+01 2.446388216588788189e-01
5.966716429583128047e+04 2.034656216861889533e+01 2.548272691217841612e-01
5.966716433063862496e+04 1.964616069649992269e+01 2.418353505761641487e-01
5.966716436544597673e+04 2.019016297950317451e+01 2.585741486388190014e-01
5.966716440025332122e+04 2.019426254312170954e+01 2.452237866521160825e-01
5.966716443506066571e+04 1.993944138653690956e+01 2.478378922691684694e-01
5.966716446986801020e+04 2.060553414540452977e+01 2.599593839145586949e-01
5.966716450467534742e+04 1.979280943583913555e+01 2.378648885497732790e-01
5.966716453948269191e+04 1.999258151432064423e+01 2.461347547278014414e-01
5.966716457429003640e+04 1.983351433924884333e+01 2.448247583818181916e-01
5.966716460909738089e+04 2.060221333398768095e+01 2.638734239437934281e-01
5.966716464390472538e+04 2.005937349397590097e+01 2.558233295635255478e-01
5.966716467871206987e+04 1.997384480206063984e+01 2.474036379299405231e-01
5.966716471351941436e+04 1.982470350356505051e+01 2.404228891999046769e-01
5.966716474832675885e+04 2.001995376857940556e+01 2.413381412065478682e-01
5.966716478313410335e+04 1.987746123590804004e+01 2.368899003267009584e-01
5.966716481794144784e+04 1.996063718850759372e+01 2.450500227048466040e-01
5.966716485274879233e+04 1.979351234116787595e+01 2.409054884762685256e-01
5.966716488755613682e+04 2.015892391134415007e+01 2.496822171939769852e-01
5.966716492236348131e+04 1.988399108084779598e+01 2.415844606165634956e-01
5.966716495717082580e+04 1.987806795041263541e+01 2.413480952100435784e-01
5.966716499197817029e+04 2.000204945048359662e+01 2.507182931610132948e-01
5.966716502678551478e+04 2.016810004973374149e+01 2.540894401869781549e-01
5.966716506159285927e+04 1.999914719836646526e+01 2.514625741271043768e-01
5.966716509640020377e+04 2.014061138586522759e+01 2.469343012883638555e-01
5.966716513120754826e+04 2.009465454545454577e+01 2.544404892279926167e-01
5.966716516601489275e+04 1.987482619743971313e+01 2.503431539904329983e-01
5.966716520082223724e+04 2.015153759302650371e+01 2.519350504809140245e-01
5.966716523562958173e+04 1.985132954884971568e+01 2.474719591186299028e-01
5.966716527043692622e+04 2.027497253775304387e+01 2.592614954775868119e-01
5.966716530524427071e+04 2.013419708604772396e+01 2.402402234611493714e-01
5.966716534005161520e+04 2.026294964896619888e+01 2.524294652454390220e-01
5.966716537485895969e+04 2.026173175532819926e+01 2.517940759611622670e-01
5.966716540966630419e+04 1.992422926359126123e+01 2.433230573588563150e-01
5.966716544447364868e+04 2.084687274446850225e+01 2.612586384881659951e-01
5.966716547928099317e+04 2.032991840545095386e+01 2.561994977377880511e-01
5.966716551408833766e+04 2.027039072407754361e+01 2.528215428250137342e-01
5.966716554889568215e+04 2.023480427911500001e+01 2.513439746028088284e-01
5.966716558370302664e+04 2.012710307309867730e+01 2.515662979577082958e-01
5.966716561851037113e+04 2.051047987101697245e+01 2.548298986689161993e-01
5.966716565331771562e+04 1.999322682322369360e+01 2.449164057630332791e-01
5.966716568812506011e+04 2.045886773056589192e+01 2.609360175196550613e-01
5.966716572293240461e+04 2.039310926011871317e+01 2.544204631745198286e-01
5.966716575773974910e+04 2.037817549153201924e+01 2.552310857462347649e-01
5.966716579254709359e+04 1.987914006914372678e+01 2.525702369028187122e-01
5.966716582735443808e+04 2.028871714862789588e+01 2.625889010181532424e-01
5.966716586216178257e+04 1.987552792673088575e+01 2.496984658833493742e-01
5.966716589696912706e+04 2.030845807120302737e+01 2.573414555765344280e-01
5.966716593177647155e+04 1.995345030928827867e+01 2.409782324233901429e-01
5.966716596658381604e+04 1.974919393889289054e+01 2.443026043224769406e-01
5.966716600139116053e+04 1.987778030638767035e+01 2.471571706339889818e-01
5.966716603619850503e+04 2.020686893203883727e+01 2.484194694664666192e-01
5.966716607100584952e+04 2.011131279375879188e+01 2.513659288969046779e-01
5.966716610581319401e+04 1.975172478418235400e+01 2.423528933281432485e-01
5.966716614062053850e+04 1.986977682811016166e+01 2.465315865935185091e-01
5.966716617542788299e+04 1.993870837008606145e+01 2.497737994536562423e-01
5.966716621023522021e+04 2.027880482814562058e+01 2.498984199313631360e-01
5.966716624504256470e+04 2.035863417017897703e+01 2.521168693759330837e-01
5.966716627984991646e+04 2.003513510254771290e+01 2.523812335947118735e-01
5.966716631465726095e+04 2.017034600389863641e+01 2.542398831799638770e-01
5.966716634946459817e+04 2.008248470041846900e+01 2.508539627790665749e-01
5.966716638427194266e+04 1.996091412099522344e+01 2.441160547904759059e-01
5.966716641907929443e+04 1.971635182288533272e+01 2.434950093550424521e-01
5.966716645388663892e+04 1.964052342356363567e+01 2.369944529801027155e-01
5.966716648869397613e+04 1.984084693743506023e+01 2.443585301158551770e-01
5.966716652350132063e+04 1.965987427602768989e+01 2.431107510340030642e-01
5.966716655830867239e+04 1.962882339675493171e+01 2.433293183710547036e-01
5.966716659311601688e+04 2.010387366781838381e+01 2.549889582153829770e-01
5.966716662792335410e+04 2.001712357859734581e+01 2.511421082930919702e-01
5.966716666273069859e+04 1.943241717531665813e+01 2.401341850284392232e-01
5.966716669753805036e+04 1.937649061046545285e+01 2.364892498425761880e-01
5.966716673234539485e+04 2.025364509679621960e+01 2.612728770618431007e-01
5.966716676715273206e+04 2.008919300982232059e+01 2.506566997198871882e-01
5.966716680196007655e+04 1.984773447608646535e+01 2.492745709449018521e-01
5.966716683676742832e+04 1.992182163187855792e+01 2.588236715338538829e-01
5.966716687157477281e+04 2.040575997227688632e+01 2.626487250322513400e-01
5.966716690638211003e+04 2.009054104680532049e+01 2.665562156832372853e-01
5.966716694118945452e+04 2.035314834448384858e+01 2.675662856390256805e-01
5.966716697599679901e+04 2.003444697819765707e+01 2.523014567059453372e-01
5.966716701080414350e+04 1.991911447601705731e+01 2.521746540830539507e-01
5.966716704561148799e+04 2.060080356039065208e+01 2.693478602298989277e-01
5.966716708041883248e+04 2.019870529912884649e+01 2.620484128292323578e-01
5.966716711522617697e+04 2.020963287946348430e+01 2.609760543127536692e-01
5.966716715003352147e+04 2.017149330537377594e+01 2.599342919048864831e-01
5.966716718484086596e+04 2.024064190364248716e+01 2.619811472542327713e-01
5.966716721964821045e+04 2.006951737035172201e+01 2.525520605239098271e-01
5.966716725445555494e+04 2.049876187308274922e+01 2.663647690660307377e-01
5.966716728926289943e+04 2.051450540062244698e+01 2.594512639897739725e-01
5.966716732407024392e+04 2.044971801069361916e+01 2.569726292029806958e-01
5.966716735887758841e+04 2.044431880357468501e+01 2.563946088326591322e-01
5.966716739368493290e+04 2.029640961145441835e+01 2.500663080149977957e-01
5.966716742849227739e+04 2.018991673595295921e+01 2.517496780295258030e-01
5.966716746329962189e+04 2.049630917780399031e+01 2.605023390136798067e-01
5.966716749810696638e+04 2.032210513565891219e+01 2.490929188712953102e-01
5.966716753291431087e+04 1.989501690395695732e+01 2.391367149439936612e-01
5.966716756772165536e+04 2.022719575321571739e+01 2.530491192408629852e-01
5.966716760252899985e+04 2.021756044355571902e+01 2.460338276395681034e-01
5.966716763733634434e+04 2.017231785355703977e+01 2.503296721527893953e-01
5.966716767214368883e+04 2.022861676741002768e+01 2.465330886899178009e-01
5.966716770695103332e+04 2.009537652773235195e+01 2.456466339915363839e-01
5.966716774175837782e+04 1.996483974783939885e+01 2.464671203546348610e-01
5.966716777656572231e+04 1.999813052752678288e+01 2.506552246302704012e-01
5.966716781137306680e+04 2.038311347578312649e+01 2.528720560167219134e-01
5.966716784618041129e+04 2.024948999417136264e+01 2.519652393269204427e-01
5.966716788098775578e+04 2.035072371947950742e+01 2.596553670780549772e-01
5.966716791579510027e+04 2.045860741906529867e+01 2.566730956778603412e-01
5.966716795060244476e+04 2.039628425795966749e+01 2.567324837179879582e-01
5.966716798540978925e+04 2.032590011614401959e+01 2.555659305052007113e-01
5.966716802021713374e+04 1.965894508790933770e+01 2.377186098224579602e-01
5.966716805502447824e+04 1.995929993964996996e+01 2.457685134895862822e-01
5.966716808983182273e+04 2.015589303161526402e+01 2.544550723385480273e-01
5.966716812463916722e+04 2.005238785437036242e+01 2.482732410872063866e-01
5.966716815944651171e+04 1.991075371306540731e+01 2.507567490083551509e-01
5.966716819425385620e+04 1.999537155767234609e+01 2.493019681921173902e-01
5.966716822906120069e+04 2.009290310001949820e+01 2.588773726439365097e-01
5.966716826386854518e+04 2.015617851754514334e+01 2.534906806729387285e-01
5.966716829867588967e+04 1.999258520931589445e+01 2.505097196427383266e-01
5.966716833348323416e+04 2.033007451637769591e+01 2.550986956207311196e-01
5.966716836829057866e+04 1.995400607785442304e+01 2.469032817853938633e-01
5.966716840309792315e+04 2.008114850382067473e+01 2.511522257992617746e-01
5.966716843790526764e+04 2.007095290278296318e+01 2.482398837599431862e-01
5.966716847271261213e+04 2.037416119755179977e+01 2.525636766353688278e-01
5.966716850751995662e+04 2.009952813067150856e+01 2.561723867180051850e-01
5.966716854232730111e+04 2.019361673463888707e+01 2.526869473063659277e-01
5.966716857713464560e+04 1.969858594096693238e+01 2.371593993060266692e-01
5.966716861194199009e+04 1.965214864367979786e+01 2.400188149047966790e-01
5.966716864674933458e+04 1.978389729108834771e+01 2.415772549999463670e-01
5.966716868155667908e+04 2.017287759432236882e+01 2.462655254278299788e-01
5.966716871636402357e+04 1.988133117666940208e+01 2.405993800443375630e-01
5.966716875117136806e+04 1.972967392342213344e+01 2.414900402137074298e-01
5.966716878597871255e+04 2.011138640918199982e+01 2.476867020632514405e-01
5.966716882078605704e+04 2.009128086887931630e+01 2.462812455467459083e-01
5.966716885559340153e+04 2.027413655112971824e+01 2.493514904286391609e-01
5.966716889040074602e+04 1.969509829745456031e+01 2.415891252825776714e-01
5.966716892520809051e+04 1.947708202658082399e+01 2.367243146701405176e-01
5.966716896001543500e+04 1.997057611672605049e+01 2.435441616346384064e-01
5.966716899482277950e+04 1.947083529411764857e+01 2.372956650051925021e-01
5.966716902963012399e+04 2.005125036347775591e+01 2.501893286316337339e-01
5.966716906443746848e+04 1.972012469691721392e+01 2.378459115621337772e-01
5.966716909924481297e+04 1.967431444023538845e+01 2.346098990484736524e-01
5.966716913405215746e+04 1.971243575832011885e+01 2.373669185852329833e-01
5.966716916885950195e+04 2.002863276727132202e+01 2.471381575793816232e-01
5.966716920366684644e+04 1.973542005910379515e+01 2.361215975947544843e-01
5.966716923847419093e+04 1.947884574430325699e+01 2.328062798502891217e-01
5.966716927328153542e+04 2.051200869271984928e+01 2.502297245664573122e-01
5.966716930808887264e+04 2.067089634176772961e+01 2.551802383378314332e-01
5.966716934289621713e+04 1.992687585593810340e+01 2.378927064012702763e-01
5.966716937770356890e+04 2.005850177497645603e+01 2.427796014208508102e-01
5.966716941251091339e+04 2.024098828385843518e+01 2.457830585602372997e-01
5.966716944731825788e+04 2.031216840032005777e+01 2.465613064774299645e-01
5.966716948212560237e+04 1.991642091634899003e+01 2.436110899583041611e-01
5.966716951693294686e+04 2.015138310893512852e+01 2.452172106021678344e-01
5.966716955174029135e+04 2.017887559720915647e+01 2.449016431684057360e-01
5.966716958654763584e+04 1.959592000094171738e+01 2.400497158879667248e-01
5.966716962135498034e+04 2.027404209653423095e+01 2.557664620806408551e-01
5.966716965616232483e+04 2.001639344262295239e+01 2.531378167433974147e-01
5.966716969096966932e+04 2.029981495909622069e+01 2.522471562512028642e-01
5.966716972577701381e+04 2.011356359755505707e+01 2.473583684599184596e-01
5.966716976058435830e+04 2.034298910031405683e+01 2.551726692925542217e-01
5.966716979539170279e+04 2.026023908460573253e+01 2.500622711190363390e-01
5.966716983019904728e+04 2.028417658669347645e+01 2.562435353917250080e-01
5.966716986500638450e+04 2.009915256277535889e+01 2.532258319808660674e-01
5.966716989981372899e+04 2.047022465672304747e+01 2.584141874459616739e-01
5.966716993462107348e+04 2.007783682400750180e+01 2.493579451489788268e-01
5.966716996942841797e+04 2.026799240117879464e+01 2.504830293757162596e-01
5.966717000423576974e+04 2.029114651472728070e+01 2.507666962398933386e-01
5.966717003904311423e+04 2.016592184893391959e+01 2.480177133615625862e-01
5.966717007385045144e+04 2.024481024679483454e+01 2.515943505262264734e-01
5.966717010865779594e+04 2.037270145197228288e+01 2.535582309495478248e-01
5.966717014346514770e+04 2.007280622399131431e+01 2.522254490844447194e-01
5.966717017827249219e+04 2.024754247022550047e+01 2.600524340458098549e-01
5.966717021307982941e+04 2.010901005134138586e+01 2.586760704634009089e-01
5.966717024788717390e+04 2.015788708152529551e+01 2.600329373347788908e-01
5.966717028269451839e+04 2.035411645235094724e+01 2.531772414202709820e-01
5.966717031750186288e+04 1.991760349001654262e+01 2.550829494468102587e-01
5.966717035230920737e+04 2.041219759560679137e+01 2.593412151275736321e-01
5.966717038711655186e+04 2.023834961521105669e+01 2.672630303613223179e-01
5.966717042192389636e+04 2.007052686363031313e+01 2.628762812280796002e-01
5.966717045673124085e+04 2.022812124740730155e+01 2.744155440037661098e-01
5.966717049153858534e+04 2.021988576728746523e+01 2.667121487241916333e-01
5.966717052634592983e+04 2.014977054142459423e+01 2.556424529076398167e-01
5.966717056115327432e+04 1.981994890987940394e+01 2.435854574250342353e-01
5.966717059596061881e+04 1.991108663905580300e+01 2.467133278533769070e-01
5.966717063076796330e+04 1.997047232304356612e+01 2.485583379389002256e-01
5.966717066557530779e+04 2.021669544346888969e+01 2.480525041984092127e-01
5.966717070038265229e+04 1.977545991722685770e+01 2.402337238331522795e-01
5.966717073518999678e+04 1.987280296577125327e+01 2.409381838350094507e-01
5.966717076999734127e+04 2.011836616244059783e+01 2.488494272591757484e-01
5.966717080480468576e+04 2.002985797483987440e+01 2.449965440475627698e-01
5.966717083961203025e+04 2.016815308264472861e+01 2.515155292924901032e-01
5.966717087441937474e+04 1.983526004643258744e+01 2.440912813958027450e-01
5.966717090922671923e+04 1.983746681113002808e+01 2.463831186690939312e-01
5.966717094403406372e+04 2.011606046234480161e+01 2.540553726287388403e-01
5.966717097884140821e+04 1.990025464853697201e+01 2.509472058573696263e-01
5.966717101364875271e+04 2.039153931937108410e+01 2.569783435514093051e-01
5.966717104845609720e+04 2.044282292515495314e+01 2.547976141105084413e-01
5.966717108326344169e+04 2.039906472082775579e+01 2.542682258112697880e-01
5.966717111807078618e+04 1.987486437181795651e+01 2.474256039557976850e-01
5.966717115287813067e+04 2.020346876895088073e+01 2.583526639302103356e-01
5.966717118768547516e+04 1.991262947873979883e+01 2.565801539857335278e-01
5.966717122249281965e+04 2.003779327533731092e+01 2.471056933843389647e-01
5.966717125730016414e+04 2.009512548262548037e+01 2.501983121287489342e-01
5.966717129210750863e+04 1.987744242221318558e+01 2.465217625582619976e-01
5.966717132691485313e+04 2.016371225081595142e+01 2.516771138020061360e-01
5.966717136172219762e+04 2.068023880298753525e+01 2.649589359132678568e-01
5.966717139652954211e+04 1.971943588528087332e+01 2.408568644454880670e-01
5.966717143133688660e+04 1.975025480575505910e+01 2.497354176811608373e-01
5.966717146614423109e+04 2.008061622748539321e+01 2.547318729151183958e-01
5.966717150095157558e+04 1.971650137411877068e+01 2.480914174872780320e-01
5.966717153575892007e+04 1.996709585121602260e+01 2.448086455321904220e-01
5.966717157056626456e+04 1.996861456226524112e+01 2.509342196664868796e-01
5.966717160537360905e+04 1.980749885688157264e+01 2.474181490182184862e-01
5.966717164018095355e+04 1.990603206121658175e+01 2.461252476981409254e-01
5.966717167498829804e+04 1.969375582701823646e+01 2.409497532403958309e-01
5.966717170979564253e+04 1.993415891178138821e+01 2.456965984134952541e-01
5.966717174460298702e+04 1.984263646472948750e+01 2.416383278681896452e-01
5.966717177941032423e+04 1.964624989454146586e+01 2.423269759749895336e-01
5.966717181421766873e+04 1.987489311802213265e+01 2.455025328682224894e-01
5.966717184902502049e+04 1.945694400056816420e+01 2.362860869759561278e-01
5.966717188383236498e+04 1.968113608784977231e+01 2.445640063407694131e-01
5.966717191863970947e+04 1.978238485318706097e+01 2.437501229812287507e-01
5.966717195344705397e+04 1.995551410528369018e+01 2.416876472472068160e-01
5.966717198825439846e+04 1.989044509674713979e+01 2.469236284399761450e-01
5.966717202306174295e+04 2.012135637908305341e+01 2.558043720206357174e-01
5.966717205786908744e+04 2.046826189331459389e+01 2.634327356795335140e-01
5.966717209267643193e+04 2.043037585098917930e+01 2.534176172882947053e-01
5.966717212748377642e+04 1.998415128643708982e+01 2.448381346279806248e-01
5.966717216229112091e+04 2.022079930411250004e+01 2.628746545099757137e-01
5.966717219709846540e+04 2.025165667211823717e+01 2.526294175833192490e-01
5.966717223190580989e+04 2.039596124153526446e+01 2.511386401515698918e-01
5.966717226671315439e+04 2.031213169044951883e+01 2.502351751870147134e-01
5.966717230152049888e+04 2.015445627971354625e+01 2.491119714088256276e-01
5.966717233632784337e+04 2.045939777663255654e+01 2.534361208373774321e-01
5.966717237113518786e+04 1.983272248514393610e+01 2.444791496036635425e-01
5.966717240594253235e+04 2.041091392096815937e+01 2.499798329813141540e-01
5.966717244074987684e+04 2.005640190154287694e+01 2.446499287541436529e-01
5.966717247555722133e+04 2.035243374961925156e+01 2.574824076327336120e-01
5.966717251036456582e+04 2.014602082015858642e+01 2.501173872871501613e-01
5.966717254517191031e+04 1.979344325107462765e+01 2.411534343063397867e-01
5.966717257997925481e+04 1.967682992368600381e+01 2.386816596386358569e-01
5.966717261478659930e+04 2.026244188471399355e+01 2.475592795244411226e-01
5.966717264959394379e+04 1.992957290379840529e+01 2.474089127660280829e-01
5.966717268440128100e+04 1.985629082304079418e+01 2.448271882188343962e-01
5.966717271920862549e+04 1.951893723252496216e+01 2.410076865224710652e-01
5.966717275401597726e+04 1.972415591805766155e+01 2.465043232404361684e-01
5.966717278882332175e+04 1.968962720919693865e+01 2.419804398533620671e-01
5.966717282363065897e+04 2.040218999704054426e+01 2.601777857619047007e-01
5.966717285843800346e+04 2.034701968871213396e+01 2.617562654530079524e-01
5.966717289324535523e+04 2.024894845917078712e+01 2.580737509903605065e-01
5.966717292805269972e+04 2.014135354813589274e+01 2.533255275282181862e-01
5.966717296286004421e+04 1.957495085582777961e+01 2.452598566189729268e-01
5.966717299766738870e+04 2.002588496114210770e+01 2.552881252295697845e-01
5.966717303247472591e+04 1.967933882327704254e+01 2.453789982041574835e-01
5.966717306728207041e+04 2.001533096855648353e+01 2.554974654712182103e-01
5.966717310208941490e+04 1.986659773735527779e+01 2.486508887514149169e-01
5.966717313689675939e+04 2.034243664314944411e+01 2.570013121903059194e-01
5.966717317170410388e+04 2.040575091575091804e+01 2.643325151431957232e-01
5.966717320651144837e+04 2.044677714146460445e+01 2.608803782180869058e-01
5.966717324131880014e+04 2.016950497466886461e+01 2.523125508824521357e-01
5.966717327612614463e+04 2.066060318924782280e+01 2.637514365427541807e-01
5.966717331093348184e+04 2.056578148428109287e+01 2.569800804285244378e-01
5.966717334574082633e+04 2.026603331187054380e+01 2.539799500481166872e-01
5.966717338054817810e+04 2.011596751541796380e+01 2.534221363946175254e-01
5.966717341535552259e+04 1.980944284593251226e+01 2.484893479139623496e-01
5.966717345016285981e+04 2.040829002873387665e+01 2.647248538202668366e-01
5.966717348497020430e+04 2.067926772445251160e+01 2.687021249259732847e-01
5.966717351977755607e+04 2.039908306689991946e+01 2.606669650670955796e-01
5.966717355458490056e+04 2.060488845828376725e+01 2.633007416779511445e-01
5.966717358939223777e+04 2.006743030041063136e+01 2.602976055324964233e-01
5.966717362419958226e+04 2.009936816524908565e+01 2.483590674587048686e-01
5.966717365900692675e+04 1.985177224917151051e+01 2.462742277684946135e-01
5.966717369381427125e+04 1.977202041643809594e+01 2.411091368643020760e-01
5.966717372862161574e+04 2.015178196562024127e+01 2.558777831942025682e-01
5.966717376342896023e+04 2.062251557584356121e+01 2.608006165461485559e-01
5.966717379823630472e+04 2.033453978235172599e+01 2.621908495911940973e-01
5.966717383304364921e+04 1.994849434855200698e+01 2.501258510713129657e-01
5.966717386785100098e+04 2.045686054677393884e+01 2.561689494565930758e-01
5.966717390265834547e+04 2.040090427688565100e+01 2.557677269147664578e-01
5.966717393746568268e+04 2.049009277707831700e+01 2.837415000854043301e-01
5.966717397227302718e+04 2.041310370921873130e+01 2.572061779676798055e-01
5.966717400708037167e+04 1.995096633937743391e+01 2.469173238794709346e-01
5.966717404188771616e+04 2.010768047863329855e+01 2.464369944810341218e-01
5.966717407669506065e+04 2.014059573439671169e+01 2.453531742702751706e-01
5.966717411150240514e+04 2.023313844855644561e+01 2.513964115115658315e-01
5.966717414630974963e+04 2.026585724529356725e+01 2.511701768520691602e-01
5.966717418111709412e+04 2.023298511047070036e+01 2.549966249847120947e-01
5.966717421592443861e+04 2.036548814200494562e+01 2.552083326457578183e-01
5.966717425073178310e+04 2.045446809545227751e+01 2.574398446774143201e-01
5.966717428553912760e+04 2.024270893789901393e+01 2.486705226941690605e-01
5.966717432034647209e+04 2.054502445575172231e+01 2.530326204386209032e-01
5.966717435515381658e+04 2.019996618316646675e+01 2.500234941002569267e-01
5.966717438996116107e+04 2.012180216375826092e+01 2.541175101993292107e-01
5.966717442476850556e+04 2.056676513849918919e+01 2.668612284688882674e-01
5.966717445957585005e+04 2.063745645029774423e+01 2.613427054871463873e-01
5.966717449438319454e+04 2.049784556627331966e+01 2.684067087078266245e-01
5.966717452919053903e+04 1.988695579986005768e+01 2.460414585560528056e-01
5.966717456399788352e+04 2.055617348508151210e+01 2.600532818976108440e-01
5.966717459880522802e+04 2.051070347724044041e+01 2.520036025589926232e-01
5.966717463361257251e+04 2.005975268090039521e+01 2.430516027501402054e-01
5.966717466841991700e+04 2.010235946425999742e+01 2.527712195558915464e-01
5.966717470322726149e+04 2.018331086286594456e+01 2.475962349223014280e-01
5.966717473803460598e+04 2.023761159504102380e+01 2.436425976782256309e-01
5.966717477284195047e+04 2.050585359892459891e+01 2.534987571905673032e-01
5.966717480764929496e+04 2.064221842289762421e+01 2.532752480190916811e-01
5.966717484245663945e+04 2.066466405708056797e+01 2.530555001005823645e-01
5.966717487726398394e+04 2.022712793983810187e+01 2.552012971419587162e-01
5.966717491207132844e+04 2.074222804329560788e+01 2.599117399644856330e-01
5.966717494687867293e+04 2.065808655755498080e+01 2.551618049021321943e-01
5.966717498168601742e+04 2.016655854297316353e+01 2.492781577699757778e-01
5.966717501649336191e+04 2.018985046480422696e+01 2.462863152615390183e-01
5.966717505130070640e+04 2.002893510218716600e+01 2.435281597784522967e-01
5.966717508610805089e+04 1.999255757460287342e+01 2.429230784635853790e-01
5.966717512091539538e+04 2.083589068402466182e+01 2.569797341479924113e-01
5.966717515572273987e+04 2.060678623245833307e+01 2.568533544049058093e-01
5.966717519053008436e+04 2.073471610376896734e+01 2.526131328978993285e-01
5.966717522533742886e+04 2.038696028464275400e+01 2.511262993381448427e-01
5.966717526014477335e+04 2.087690047741461541e+01 2.614455930803923356e-01
5.966717529495211784e+04 2.081010704749773410e+01 2.542488840526936356e-01
5.966717532975946233e+04 2.081294234130719190e+01 2.592893350495759641e-01
5.966717536456680682e+04 2.015569739952718820e+01 2.431017583652390623e-01
5.966717539937415131e+04 2.047682103232030570e+01 2.486504779738343829e-01
5.966717543418149580e+04 2.038140894051730712e+01 2.480653607469047173e-01
5.966717546898884029e+04 2.023582602840205524e+01 2.503356685955497318e-01
5.966717550379618478e+04 2.099124246049856168e+01 2.643099030944999206e-01
5.966717553860352928e+04 2.078132051044941520e+01 2.608517422389743934e-01
5.966717557341087377e+04 2.023892513839808061e+01 2.501621507959492230e-01
5.966717560821821826e+04 2.038205087882709776e+01 2.521461635537775026e-01
5.966717564302556275e+04 2.025888752497172263e+01 2.457987545845554955e-01
5.966717567783290724e+04 2.041009876301765047e+01 2.523856841061363765e-01
5.966717571264025173e+04 1.990931390059774486e+01 2.409895997829674674e-01
5.966717574744759622e+04 2.073349295287932392e+01 2.610197106499010378e-01
5.966717578225494071e+04 2.042614860893417017e+01 2.557335540257133499e-01
5.966717581706228520e+04 2.026429755867294702e+01 2.472473103833974228e-01
5.966717585186962970e+04 2.040408439441471344e+01 2.511927419317804833e-01
5.966717588667697419e+04 2.035313611774452625e+01 2.494444017915647960e-01
5.966717592148431868e+04 2.005884046842004409e+01 2.424595881578406054e-01
5.966717595629166317e+04 2.022987657308809517e+01 2.470181585486663500e-01
5.966717599109900766e+04 2.012881908788885355e+01 2.442016996812897689e-01
5.966717602590635215e+04 2.049155896508758801e+01 2.566564484209570285e-01
5.966717606071369664e+04 1.973281353213173261e+01 2.346388634647149640e-01
5.966717609552104113e+04 2.013009029372512870e+01 2.433181076379246355e-01
5.966717613032838563e+04 2.035736085405763163e+01 2.489813633225095024e-01
5.966717616513573012e+04 2.004559806946562261e+01 2.481325178141674248e-01
5.966717619994307461e+04 2.069953587649847293e+01 2.544300277848376424e-01
5.966717623475041910e+04 1.998262673253081445e+01 2.470454605095738776e-01
5.966717626955776359e+04 1.978741419851316863e+01 2.449246134406454223e-01
5.966717630436510808e+04 2.025391906450871105e+01 2.522224609365394388e-01
5.966717633917245257e+04 1.994855489264406501e+01 2.426375402883785282e-01
5.966717637397979706e+04 2.046678919316302370e+01 2.566335608762748688e-01
5.966717640878714155e+04 2.053622109694344644e+01 2.510186133379694318e-01
5.966717644359448605e+04 2.006410210231843294e+01 2.426738765034223144e-01
5.966717647840183054e+04 2.004307563126012326e+01 2.476475832846570801e-01
5.966717651320917503e+04 2.052277123478857135e+01 2.595881544020974263e-01
5.966717654801651952e+04 2.035440742147767779e+01 2.521001364133934608e-01
5.966717658282386401e+04 2.023285358595979844e+01 2.462549048015617026e-01
5.966717661763120850e+04 1.988942497635494888e+01 2.448448341069327794e-01
5.966717665243855299e+04 1.983186208205784951e+01 2.443094871926110023e-01
5.966717668724589748e+04 1.994849112390620149e+01 2.490463707701716933e-01
5.966717672205324197e+04 2.066107958787517163e+01 2.642663415896212009e-01
5.966717675686058647e+04 1.978875855210342749e+01 2.417312073043816345e-01
5.966717679166793096e+04 2.023220714987089508e+01 2.443359103494434914e-01
5.966717682647527545e+04 2.030242321573248887e+01 2.472345434180347468e-01
5.966717686128261994e+04 2.006975784927452011e+01 2.435586404182773779e-01
5.966717689608996443e+04 1.975122891795707858e+01 2.445566010152269432e-01
5.966717693089730892e+04 1.986570915619389410e+01 2.419328357138945118e-01
5.966717696570465341e+04 2.020725768061810967e+01 2.529891042335039031e-01
5.966717700051199790e+04 1.963784772103957010e+01 2.462573939221260055e-01
5.966717703531934239e+04 2.003682480829190382e+01 2.486829023405816574e-01
5.966717707012668689e+04 2.005721510410995378e+01 2.420428642544537046e-01
5.966717710493403138e+04 1.988462877796323269e+01 2.466839537369221458e-01
5.966717713974137587e+04 1.998248882265275483e+01 2.459739922219746633e-01
5.966717717454872036e+04 1.992506562151666571e+01 2.434463822580658632e-01
5.966717720935606485e+04 1.992860059079228563e+01 2.439248330747939564e-01
5.966717724416340934e+04 1.997665482491118638e+01 2.479198150227849562e-01
5.966717727897075383e+04 2.044677983704454505e+01 2.606838460197715146e-01
5.966717731377809832e+04 1.999947862988784664e+01 2.447334012752763466e-01
5.966717734858544281e+04 1.977071783597782328e+01 2.478194122994222537e-01
5.966717738339278731e+04 2.003862023637093870e+01 2.482911358932436974e-01
5.966717741820013180e+04 1.995945373831210290e+01 2.498568857108278973e-01
5.966717745300747629e+04 2.019889010008918717e+01 2.477145982876362007e-01
5.966717748781482078e+04 2.011280510332257876e+01 2.472025021533169609e-01
5.966717752262216527e+04 1.962435728805452584e+01 2.376585029426086793e-01
5.966717755742950976e+04 1.995566406487829170e+01 2.442658624246450694e-01
5.966717759223685425e+04 1.936077851340564493e+01 2.301105176937051078e-01
5.966717762704419874e+04 1.955551158914589038e+01 2.349549483727986221e-01
5.966717766185154323e+04 1.966238310708898851e+01 2.381459667032757577e-01
5.966717769665888773e+04 2.007442513171500309e+01 2.481021886747860894e-01
5.966717773146623222e+04 2.021149684010042691e+01 2.545980703945217583e-01
5.966717776627357671e+04 1.980333061264268224e+01 2.399454620012042017e-01
5.966717780108092120e+04 1.933945685001545556e+01 2.370476717122627641e-01
5.966717783588826569e+04 1.964281337482428569e+01 2.464321462968122045e-01
5.966717787069561018e+04 1.963705252471537932e+01 2.424084565314613138e-01
5.966717790550295467e+04 1.964678281744444277e+01 2.386159392232234111e-01
5.966717794031029916e+04 1.957565532727338464e+01 2.403816786441009823e-01
5.966717797511764365e+04 1.945914696504842922e+01 2.369142887394536379e-01
5.966717800992498815e+04 1.936718815560750429e+01 2.313407224030342157e-01
5.966717804473233264e+04 1.955875775803308159e+01 2.470118772760511450e-01
5.966717807953967713e+04 1.959926369515066469e+01 2.444164344818468282e-01
5.966717811434702162e+04 1.973893019038984420e+01 2.408908456673913845e-01
5.966717814915436611e+04 1.965770460165249389e+01 2.340600602797738017e-01
5.966717818396171060e+04 1.955092870701876961e+01 2.372110986973048619e-01
5.966717821876905509e+04 1.935319388267955887e+01 2.339369760832734624e-01
5.966717825357639958e+04 1.925519203075348429e+01 2.324336675984669809e-01
5.966717828838374407e+04 1.919466029799671958e+01 2.295520602348958827e-01
5.966717832319108857e+04 1.949401302092734767e+01 2.350622290009720672e-01
5.966717835799843306e+04 1.972875366107520279e+01 2.403408864170678283e-01
5.966717839280577755e+04 1.965590812276115784e+01 2.385255693963611312e-01
5.966717842761312204e+04 1.956025813651636724e+01 2.381659685727016140e-01
5.966717846242046653e+04 1.956910490507667433e+01 2.350643883629322528e-01
5.966717849722781102e+04 1.950994769457497569e+01 2.345079713738935645e-01
5.966717853203515551e+04 1.949078799724906830e+01 2.344706957382889367e-01
5.966717856684250000e+04 1.936303646144650159e+01 2.335941153990119812e-01
5.966717860164984450e+04 1.934380789511187260e+01 2.363774511683553181e-01
5.966717863645718899e+04 1.977263610837618302e+01 2.392936446310895693e-01
5.966717867126453348e+04 1.927465007404576269e+01 2.302838343951928712e-01
5.966717870607187797e+04 1.967560943055100608e+01 2.426603300816009834e-01
5.966717874087922246e+04 1.971676752857754167e+01 2.416401892882367175e-01
5.966717877568656695e+04 2.005879532882605787e+01 2.512077566402560747e-01
5.966717881049391144e+04 1.988733571841306258e+01 2.459998190809792595e-01
5.966717884530125593e+04 1.969705058215372873e+01 2.453366119360430586e-01
5.966717888010860042e+04 1.900245417325765374e+01 2.284496180876401106e-01
5.966717891491594492e+04 2.041547088281942379e+01 2.518194184862403429e-01
5.966717894972328941e+04 1.939892712285751841e+01 2.321826589248077444e-01
5.966717898453063390e+04 1.982105953349441663e+01 2.405610917452519759e-01
5.966717901933797839e+04 1.997974100649311069e+01 2.475411120475905502e-01
5.966717905414532288e+04 1.969316954967491284e+01 2.378388898748543256e-01
5.966717908895266737e+04 1.950437761705367379e+01 2.345825868383914214e-01
5.966717912376001186e+04 1.999971928282865719e+01 2.453808474191107036e-01
5.966717915856735635e+04 1.951237046248593643e+01 2.400193496180488273e-01
5.966717919337470084e+04 1.963929081389814613e+01 2.440518548295265155e-01
5.966717922818204534e+04 2.005693355923113685e+01 2.450140546943211373e-01
5.966717926298938983e+04 1.996916657569472164e+01 2.427918509844679829e-01
5.966717929779673432e+04 1.983045845479293945e+01 2.404389609757403012e-01
5.966717933260407881e+04 2.007326549940503924e+01 2.428458259731844371e-01
5.966717936741142330e+04 2.033794386077274297e+01 2.492144791691821570e-01
5.966717940221876779e+04 1.987730815094975867e+01 2.412206678809616922e-01
5.966717943702611228e+04 1.981613440509812563e+01 2.416809695811891479e-01
5.966717947183345677e+04 1.968920232879179011e+01 2.393482954982168176e-01
5.966717950664080126e+04 2.004238517128337449e+01 2.498223584704542533e-01
5.966717954144814576e+04 2.016516676144090070e+01 2.492472909382241752e-01
5.966717957625549025e+04 2.005291226345539357e+01 2.486117844776269403e-01
5.966717961106283474e+04 2.018919252055368574e+01 2.488341924494287538e-01
5.966717964587017923e+04 1.990968040759610602e+01 2.463502956771683183e-01
5.966717968067752372e+04 1.949288964055167739e+01 2.379259463258207030e-01
5.966717971548486821e+04 1.963752563552248986e+01 2.452183847743970857e-01
5.966717975029221270e+04 2.011916655471011595e+01 2.457639904163639311e-01
5.966717978509955719e+04 1.992999429466247463e+01 2.451228530133983952e-01
5.966717981990690168e+04 2.007466973004020616e+01 2.492207703340726943e-01
5.966717985471424618e+04 1.973476728554300053e+01 2.403429284532958010e-01
5.966717988952159067e+04 1.992036758964502496e+01 2.486259926329568160e-01
5.966717992432893516e+04 1.974621403028776001e+01 2.441407415675128090e-01
5.966717995913627965e+04 2.014203217715788696e+01 2.486478097977628809e-01
5.966717999394362414e+04 2.004534670417023179e+01 2.531578696876156109e-01
5.966718002875096863e+04 2.013622052067381318e+01 2.569083214231969725e-01
5.966718006355831312e+04 1.990287304179519978e+01 2.510787964868588795e-01
5.966718009836565761e+04 2.001837267141324617e+01 2.486949441739433331e-01
5.966718013317300210e+04 2.045867615447335197e+01 2.596230315534077127e-01
5.966718016798034660e+04 2.008611524299544016e+01 2.529011500597618256e-01
5.966718020278769109e+04 1.997017732078064611e+01 2.491496681251683387e-01
5.966718023759503558e+04 2.002245444026612731e+01 2.526182956812563773e-01
5.966718027240238007e+04 1.975706948532478435e+01 2.555994604578954998e-01
5.966718030720972456e+04 2.026640021381019352e+01 2.600466726749845470e-01
5.966718034201706905e+04 2.013259461095973180e+01 2.520478291704891238e-01
5.966718037682441354e+04 2.032628009577170403e+01 2.611443593754775305e-01
5.966718041163175803e+04 1.998530260752429299e+01 2.537368938045411193e-01
5.966718044643910252e+04 2.001959298549469324e+01 2.511022444726974112e-01
5.966718048124644702e+04 2.040877776822663847e+01 2.577161872233441620e-01
5.966718051605379151e+04 2.019355382245330688e+01 2.586580529409955309e-01
5.966718055086113600e+04 2.055021310766570153e+01 2.620149922787878838e-01
5.966718058566848049e+04 2.014162943847305343e+01 2.486032478672592638e-01
5.966718062047582498e+04 2.030277947838863639e+01 2.630218740035150660e-01
5.966718065528316947e+04 1.959382638782282271e+01 2.432732046842845108e-01
5.966718069009051396e+04 2.010669930306026387e+01 2.551740978483430511e-01
5.966718072489785845e+04 1.996964554602165620e+01 2.604150218498303970e-01
5.966718075970520295e+04 2.049591854217914388e+01 2.653401205816368624e-01
5.966718079451254744e+04 2.011951806064121584e+01 2.530338452961606865e-01
5.966718082931989193e+04 2.044366257511044438e+01 2.644270988221342766e-01
5.966718086412723642e+04 2.060666271253460025e+01 2.640320990363507758e-01
5.966718089893458091e+04 1.986111144286925878e+01 2.455740248256718383e-01
5.966718093374192540e+04 2.003436644740001071e+01 2.536347945383218838e-01
5.966718096854926989e+04 2.030537974683544178e+01 2.576178518384019678e-01
5.966718100335661438e+04 2.025405287517871500e+01 2.637995003287539331e-01
5.966718103816395887e+04 1.977201170324918778e+01 2.549671758523278653e-01
5.966718107297130337e+04 2.010825776810542820e+01 2.515750222130122005e-01
5.966718110777864786e+04 2.047720995322915272e+01 2.579925395391602372e-01
5.966718114258599235e+04 2.041790787774429461e+01 2.567372667795739249e-01
5.966718117739333684e+04 2.014557778426791046e+01 2.514735549467240761e-01
5.966718121220068133e+04 2.007110873812326446e+01 2.489014829500247883e-01
5.966718124700802582e+04 1.990242814966559948e+01 2.479975608918651153e-01
5.966718128181537031e+04 2.002009598444808702e+01 2.497832942580756332e-01
5.966718131662271480e+04 1.962657023220403474e+01 2.456746732397082911e-01
5.966718135143005929e+04 1.995761857920875215e+01 2.496989063574610590e-01
5.966718138623740379e+04 1.999535358941299634e+01 2.471294894453466284e-01
5.966718142104474828e+04 1.990859311728656067e+01 2.485960756139787564e-01
5.966718145585209277e+04 1.971173007792708987e+01 2.470799519489811358e-01
5.966718149065943726e+04 1.975155368753816987e+01 2.483526388507576732e-01
5.966718152546678175e+04 1.964563945121366473e+01 2.411567881944371439e-01
5.966718156027412624e+04 1.992979662294404264e+01 2.511906117625180013e-01
5.966718159508147073e+04 1.990727087526980554e+01 2.536257937249580263e-01
5.966718162988881522e+04 1.990820557323305451e+01 2.436324724853211610e-01
5.966718166469615971e+04 1.971599191010160013e+01 2.435979199348967394e-01
5.966718169950350421e+04 1.997584365137169371e+01 2.497384510677984060e-01
5.966718173431084870e+04 2.005303791188179829e+01 2.508679907572520240e-01
5.966718176911819319e+04 1.975784066006442430e+01 2.442535666552465012e-01
5.966718180392553768e+04 2.020818162872519252e+01 2.526109794083798987e-01
5.966718183873288217e+04 1.958347032616205396e+01 2.443180100109400565e-01
5.966718187354022666e+04 2.020017721332053640e+01 2.480838840576771454e-01
5.966718190834757115e+04 1.984561319340329533e+01 2.417120633230474547e-01
5.966718194315491564e+04 1.983239123607990706e+01 2.436916314253453342e-01
5.966718197796226013e+04 2.024916866633372692e+01 2.549328537204925693e-01
5.966718201276960463e+04 2.013330652825499101e+01 2.465524928737523602e-01
5.966718204757694184e+04 2.011116011270366144e+01 2.454156432270105381e-01
5.966718208238428633e+04 2.015524291695064107e+01 2.562002535472323594e-01
5.966718211719163810e+04 1.996297860020748516e+01 2.508862163664755673e-01
5.966718215199898259e+04 2.023524906077885532e+01 2.540376667190968885e-01
5.966718218680632708e+04 2.004902601330913470e+01 2.436218106178296705e-01
5.966718222161367157e+04 1.999120160884866948e+01 2.467465503379612790e-01
5.966718225642101606e+04 2.008715923228370315e+01 2.470077029281596004e-01
5.966718229122836055e+04 2.054898466792887035e+01 2.619208194368009557e-01
5.966718232603570505e+04 2.017405551272166520e+01 2.481408194629187713e-01
5.966718236084304954e+04 2.003058933695090715e+01 2.446241475410050603e-01
5.966718239565038675e+04 2.036765948070072341e+01 2.546969233269110733e-01
5.966718243045773124e+04 2.012225659866576422e+01 2.454093244328003076e-01
5.966718246526508301e+04 2.045209954485391535e+01 2.526400208737983877e-01
5.966718250007242750e+04 1.987496110858483078e+01 2.398863304260594742e-01
5.966718253487976472e+04 2.022754955960497725e+01 2.493059575734938027e-01
5.966718256968710921e+04 1.997200076383252920e+01 2.436868177239541189e-01
5.966718260449446097e+04 2.014910128250069477e+01 2.465068878180844136e-01
5.966718263930180547e+04 2.000037274847894508e+01 2.453452770463721566e-01
5.966718267410914996e+04 2.004551453583406939e+01 2.461533077029993133e-01
5.966718270891649445e+04 1.986110072489114486e+01 2.415755305117552876e-01
5.966718274372383894e+04 2.000986897871206693e+01 2.454916551685747961e-01
5.966718277853118343e+04 2.013834446646602316e+01 2.524475201886048348e-01
5.966718281333852065e+04 1.974608507829843518e+01 2.478665015367081115e-01
5.966718284814586514e+04 1.982760030298294041e+01 2.453709990643839767e-01
5.966718288295321690e+04 2.020707107753245779e+01 2.548319345546946058e-01
5.966718291776056139e+04 2.006884606533350990e+01 2.496207821016704076e-01
5.966718295256790589e+04 2.028451599393991600e+01 2.507885769019376210e-01
5.966718298737525038e+04 2.026051557042357487e+01 2.582130769001118042e-01
5.966718302218258759e+04 2.007061836809366895e+01 2.515976383498776392e-01
5.966718305698993208e+04 1.954715786203352579e+01 2.402633155935306741e-01
5.966718309179728385e+04 1.992389597644749699e+01 2.430305180065374104e-01
5.966718312660462834e+04 1.956449813457455278e+01 2.358606704473467097e-01
5.966718316141196556e+04 1.934491698188802644e+01 2.321346490388870309e-01
5.966718319621931005e+04 1.994253738590017733e+01 2.450330905361441103e-01
5.966718323102666182e+04 1.988658964609534863e+01 2.417332360862393947e-01
5.966718326583400631e+04 1.952457661628380592e+01 2.345522086647533477e-01
5.966718330064134352e+04 1.978467109087386078e+01 2.378580811542480855e-01
5.966718333544868801e+04 1.986330479681430106e+01 2.386686718824623243e-01
5.966718337025603978e+04 1.975037985673974461e+01 2.371672958503528716e-01
5.966718340506338427e+04 1.983997610309806348e+01 2.389165104332501843e-01
5.966718343987072876e+04 2.028341179385530424e+01 2.442913745926455216e-01
5.966718347467807325e+04 1.973680984544383676e+01 2.385597638502204576e-01
5.966718350948541774e+04 2.025040124447517442e+01 2.484875041894877568e-01
5.966718354429276224e+04 1.963531179922706116e+01 2.395171853714012367e-01
5.966718357910010673e+04 1.980583779343006512e+01 2.429593949258628816e-01
5.966718361390745122e+04 1.986670116990034174e+01 2.484403571831995117e-01
5.966718364871478843e+04 2.037399803034269752e+01 2.553694941365852178e-01
5.966718368352213292e+04 1.982660246328066478e+01 2.451984943653629234e-01
5.966718371832947741e+04 2.057783473727432266e+01 2.621973044028929056e-01
5.966718375313682191e+04 1.962855612427091856e+01 2.474510780363516904e-01
5.966718378794416640e+04 1.976615584010368565e+01 2.448583454387135705e-01
5.966718382275151089e+04 2.037795993836671826e+01 2.600334354342124232e-01
5.966718385755886266e+04 2.025488528066476590e+01 2.533640849502152848e-01
5.966718389236620715e+04 2.034737583569160080e+01 2.496450868951968494e-01
5.966718392717354436e+04 1.981737207222450436e+01 2.415363357550692480e-01
5.966718396198088885e+04 1.991689811431076862e+01 2.417601416196227815e-01
5.966718399678824062e+04 2.000753254082170685e+01 2.425955444032147357e-01
5.966718403159558511e+04 1.959980651402772978e+01 2.343371355628226793e-01
5.966718406640292233e+04 2.035042735042734918e+01 2.500149396640494182e-01
5.966718410121026682e+04 1.993729140624051510e+01 2.399282013406021929e-01
5.966718413601761858e+04 1.985259691878770383e+01 2.453067682859329246e-01
5.966718417082496308e+04 2.000321378383332060e+01 2.452126932847131235e-01
5.966718420563230029e+04 1.995722553150273626e+01 2.407907472767751578e-01
5.966718424043964478e+04 1.966969946627503063e+01 2.420142865200484161e-01
5.966718427524698927e+04 1.992936080882175531e+01 2.438916959471328916e-01
5.966718431005433376e+04 1.978674034485259980e+01 2.412726399662648569e-01
5.966718434486168553e+04 1.981415416551008590e+01 2.413992046316940920e-01
5.966718437966903002e+04 2.012716621918476889e+01 2.475990718832464521e-01
5.966718441447636724e+04 2.027638481810792825e+01 2.518801802331646078e-01
5.966718444928371173e+04 1.984359036144578070e+01 2.387642667372712468e-01
5.966718448409105622e+04 1.983991080847798827e+01 2.405910879000110747e-01
5.966718451889840071e+04 2.017950281769168797e+01 2.459207098728577734e-01
5.966718455370574520e+04 1.991185830081056807e+01 2.435041503808144103e-01
5.966718458851308969e+04 2.018568303740544678e+01 2.442590266918978070e-01
5.966718462332044146e+04 2.013367537199751212e+01 2.502264992849016489e-01
5.966718465812778595e+04 1.986316079625124331e+01 2.431413667634274856e-01
5.966718469293512317e+04 2.031679233873455814e+01 2.568395619192617718e-01
5.966718472774246766e+04 2.020203563595140395e+01 2.538009385167683263e-01
5.966718476254981942e+04 1.964133299936785093e+01 2.411913921410975548e-01
5.966718479735716392e+04 1.992960522338431772e+01 2.517488131396902751e-01
5.966718483216450113e+04 2.034332575711038871e+01 2.525891583414408004e-01
5.966718486697184562e+04 1.975212935063702702e+01 2.389385201020072236e-01
5.966718490177919011e+04 2.030411583517255991e+01 2.508585409845573988e-01
5.966718493658653460e+04 2.007812216565285013e+01 2.402672881504652191e-01
5.966718497139388637e+04 2.049235552933657800e+01 2.458331828687136400e-01
5.966718500620123086e+04 2.040421736793236818e+01 2.453305001078882608e-01
5.966718504100856808e+04 2.029969426410221800e+01 2.477468430017804590e-01
5.966718507581591257e+04 2.033652194046037920e+01 2.524449246555456883e-01
5.966718511062326434e+04 2.024676547557903561e+01 2.444325221526030822e-01
5.966718514543060883e+04 2.017488095525851222e+01 2.482188899975348861e-01
5.966718518023794604e+04 1.997214558191981482e+01 2.442031275162503956e-01
5.966718521504529053e+04 1.978981634669174028e+01 2.350739501192396774e-01
5.966718524985264230e+04 2.023684851733631973e+01 2.458351119522129424e-01
5.966718528465998679e+04 2.007355174658277264e+01 2.441989902742618124e-01
5.966718531946732401e+04 2.024786742600151612e+01 2.484207856287775074e-01
5.966718535427466850e+04 2.015556180187226332e+01 2.502122483666651687e-01
5.966718538908202027e+04 2.051344417583501567e+01 2.623782343358684321e-01
5.966718542388936476e+04 1.969534080076262939e+01 2.393301713334460568e-01
5.966718545869670197e+04 1.968839617790215257e+01 2.382163011798297536e-01
5.966718549350404646e+04 2.016817909058623215e+01 2.462578258582791835e-01
5.966718552831139095e+04 1.989529726005874011e+01 2.363344663551508740e-01
5.966718556311873544e+04 2.045398028434140514e+01 2.469692255049044105e-01
5.966718559792608721e+04 2.025881862336260752e+01 2.443045428497112592e-01
5.966718563273343170e+04 2.057947196603899798e+01 2.502784293523791503e-01
5.966718566754076892e+04 1.991353904357988469e+01 2.372394919450463713e-01
5.966718570234811341e+04 2.004906156201405310e+01 2.422583908261750907e-01
5.966718573715546518e+04 2.009221403241228288e+01 2.456377281649253508e-01
5.966718577196280967e+04 1.999120001923492751e+01 2.449516564197854462e-01
5.966718580677014688e+04 2.035912944265190916e+01 2.448201040320120148e-01
5.966718584157749137e+04 1.973819461786355589e+01 2.407142236896669951e-01
5.966718587638484314e+04 2.057486244204018533e+01 2.575408399092828926e-01
5.966718591119218763e+04 2.041146481128009071e+01 2.498109050244506357e-01
5.966718594599953212e+04 1.977305032082951541e+01 2.437152972676482621e-01
5.966718598080687661e+04 1.980091905778485284e+01 2.436836460327072018e-01
5.966718601561422111e+04 2.049458622875825142e+01 2.571452915432804742e-01
5.966718605042156560e+04 1.995090876154821657e+01 2.477033363980564173e-01
5.966718608522890281e+04 2.028771778079822141e+01 2.533501573358257208e-01
5.966718612003624730e+04 2.000681372549019699e+01 2.457114291411784668e-01
5.966718615484359179e+04 1.991693985090211427e+01 2.457282826167212497e-01
5.966718618965093629e+04 2.035868883119439943e+01 2.524233346097524699e-01
5.966718622445828805e+04 1.997962656812214277e+01 2.431997864509167773e-01
5.966718625926563254e+04 1.991431916383035272e+01 2.452234486417192993e-01
5.966718629407296976e+04 1.992150931572224337e+01 2.451729988749267453e-01
5.966718632888031425e+04 1.987502708689475739e+01 2.493061449081689640e-01
5.966718636368766602e+04 1.998490183782740814e+01 2.565474301617281516e-01
5.966718639849501051e+04 1.942238868081564718e+01 2.414454104786355748e-01
5.966718643330234772e+04 1.994219688239218868e+01 2.465435669882816150e-01
5.966718646810969221e+04 1.963562136234333266e+01 2.383381806795782376e-01
5.966718650291704398e+04 1.995314985006495334e+01 2.452055753003007099e-01
5.966718653772438847e+04 1.999410597221386965e+01 2.652670398184747147e-01
5.966718657253172569e+04 2.013540939860208567e+01 2.479572189488780110e-01
5.966718660733907018e+04 1.948546910618592065e+01 2.342058673649421996e-01
5.966718664214642195e+04 1.987663686880889102e+01 2.407212433610583235e-01
5.966718667695376644e+04 1.990821983849584242e+01 2.438621453377022852e-01
5.966718671176111093e+04 1.991080330394071396e+01 2.406650799666178453e-01
5.966718674656845542e+04 2.002043351869052046e+01 2.484804007013763361e-01
5.966718678137579263e+04 1.963976773794367503e+01 2.392271769756306732e-01
5.966718681618313713e+04 1.982863077514167927e+01 2.485427733742836820e-01
5.966718685099048889e+04 1.945338947867860568e+01 2.365031554914979739e-01
5.966718688579783338e+04 1.966698724498996143e+01 2.422218426473494446e-01
5.966718692060517060e+04 1.988083401531715211e+01 2.519969769544610494e-01
5.966718695541251509e+04 1.955975905909242485e+01 2.418056374446636569e-01
5.966718699021986686e+04 1.984340517500150014e+01 2.546145562332857160e-01
5.966718702502721135e+04 1.990905226336948886e+01 2.521414763811465898e-01
5.966718705983454856e+04 1.989483268836785612e+01 2.528260431118141138e-01
5.966718709464189305e+04 2.010471057689968433e+01 2.501712807649477677e-01
5.966718712944924482e+04 1.985058462718036765e+01 2.426696832783382385e-01
5.966718716425658931e+04 2.015815201411349733e+01 2.443043229858266052e-01
5.966718719906393380e+04 1.999501605000844862e+01 2.402302379517357311e-01
5.966718723387127829e+04 2.017187156366835410e+01 2.464886004457848556e-01
5.966718726867862279e+04 1.972956511292647619e+01 2.381363472603715559e-01
5.966718730348596728e+04 1.962479453033804333e+01 2.358461854942903724e-01
5.966718733829330449e+04 2.000271873157938884e+01 2.476133622303500204e-01
5.966718737310064898e+04 2.003653351849821718e+01 2.520787478382556790e-01
5.966718740790800075e+04 2.007046955245781206e+01 2.565709124128018881e-01
5.966718744271534524e+04 2.019263261296659806e+01 2.477099556434156635e-01
5.966718747752268973e+04 2.006087561314884127e+01 2.474923811157225817e-01
5.966718751233003422e+04 2.006429458610359973e+01 2.451020487849541185e-01
5.966718754713737144e+04 2.011017946633337772e+01 2.464815770321591992e-01
5.966718758194471593e+04 2.006660324661861594e+01 2.435947001695012160e-01
5.966718761675206770e+04 2.014422199233250055e+01 2.497993841368934542e-01
5.966718765155941219e+04 2.043671269454711847e+01 2.590022227336772342e-01
5.966718768636674940e+04 2.007048170163311696e+01 2.473602999663833124e-01
5.966718772117409389e+04 2.002720617693120175e+01 2.470437767846878907e-01
5.966718775598144566e+04 1.989735244109788681e+01 2.400938888895704781e-01
5.966718779078879015e+04 1.983240813847555373e+01 2.460067336991607623e-01
5.966718782559612737e+04 1.976209091789310435e+01 2.426232803961302920e-01
5.966718786040347186e+04 1.994551223157301578e+01 2.472777610282466954e-01
5.966718789521082363e+04 1.969489640499963556e+01 2.377895337213007942e-01
5.966718793001816812e+04 1.946566964499020358e+01 2.327895402289552607e-01
5.966718796482550533e+04 1.990554114767870786e+01 2.386402968934185631e-01
5.966718799963284982e+04 1.971053074978938469e+01 2.360175309466664983e-01
5.966718803444020159e+04 2.003047377964925957e+01 2.443278835088852352e-01
5.966718806924754608e+04 1.954019697114923915e+01 2.336744764239215288e-01
5.966718810405488330e+04 1.998270471219656130e+01 2.440729471380118920e-01
5.966718813886222779e+04 1.950412795455639525e+01 2.345034237128119092e-01
5.966718817366957228e+04 1.976534855080415909e+01 2.432674734713950737e-01
5.966718820847691677e+04 1.942638510605685553e+01 2.386125100373305274e-01
5.966718824328426126e+04 1.971139628285069989e+01 2.383859032228281827e-01
5.966718827809160575e+04 2.007990976743045408e+01 2.474090055963145685e-01
5.966718831289895024e+04 1.989377284928279011e+01 2.403000782896486665e-01
5.966718834770629473e+04 1.957516199477320740e+01 2.347711470175007920e-01
5.966718838251364650e+04 2.009916296549367942e+01 2.419039812958494740e-01
5.966718841732099099e+04 1.995132743362831818e+01 2.376960385553642807e-01
5.966718845212832821e+04 1.983234254983058165e+01 2.350735039080625033e-01
5.966718848693567270e+04 2.011988257598923724e+01 2.437137579888833672e-01
5.966718852174302447e+04 2.021597977988540151e+01 2.446194454511137761e-01
5.966718855655036896e+04 2.007273037168701890e+01 2.444266240550053149e-01
5.966718859135770617e+04 2.018409587386046056e+01 2.473224106479466888e-01
5.966718862616505066e+04 2.006786482631922652e+01 2.493177371756666039e-01
5.966718866097240243e+04 1.973701166980884381e+01 2.380415319981473432e-01
5.966718869577974692e+04 1.975317974562035062e+01 2.388379249020897710e-01
5.966718873058708414e+04 2.040996729213289740e+01 2.563375377420383794e-01
5.966718876539442863e+04 1.989957494567423524e+01 2.424501696000625761e-01
5.966718880020177312e+04 2.016724125373279719e+01 2.503959082211370535e-01
5.966718883500911761e+04 1.975144777848093725e+01 2.399992455469467101e-01
5.966718886981646938e+04 1.963997008653538145e+01 2.400428561632272917e-01
5.966718890462381387e+04 2.007750145999610325e+01 2.498563237139871107e-01
5.966718893943115108e+04 1.977146621945376381e+01 2.468284645756090023e-01
5.966718897423849558e+04 2.015666699014993313e+01 2.554029396169256172e-01
5.966718900904584734e+04 2.014123710087148922e+01 2.571424468816995157e-01
5.966718904385319183e+04 2.007621976860139767e+01 2.631605882256614626e-01
5.966718907866052905e+04 1.993653330769508258e+01 2.515319321221533011e-01
5.966718911346787354e+04 2.025836422101671630e+01 2.591364486961267311e-01
5.966718914827522531e+04 2.041601387163815673e+01 2.633616015232363994e-01
5.966718918308256980e+04 1.984771360816346331e+01 2.495917966502332885e-01
5.966718921788991429e+04 1.981774882426336148e+01 2.416760341791409361e-01
5.966718925269725878e+04 2.021914112815029085e+01 2.561192264331237922e-01
5.966718928750460327e+04 2.016397060606795577e+01 2.472170919163246272e-01
5.966718932231194776e+04 2.061258767301843520e+01 2.630331288577008042e-01
5.966718935711929225e+04 2.020038413075125661e+01 2.466428918607358745e-01
5.966718939192663674e+04 2.063925550759711669e+01 2.542494415202517510e-01
5.966718942673397396e+04 2.093748348703496376e+01 2.662488718123995346e-01
5.966718946154131845e+04 1.990217833146026649e+01 2.437391121654506887e-01
5.966718949634867022e+04 1.983666385325899384e+01 2.434479891009147523e-01
5.966718953115601471e+04 2.034868236869332492e+01 2.503556095803844972e-01
5.966718956596335192e+04 1.990009391457340371e+01 2.370012753714135778e-01
5.966718960077069642e+04 2.032259318184578589e+01 2.480345231840097586e-01
5.966718963557804818e+04 2.008061518667651413e+01 2.438481368622704704e-01
5.966718967038539267e+04 1.996799933207700306e+01 2.392691272652122114e-01
5.966718970519272989e+04 1.992655219224082686e+01 2.402663016699251308e-01
5.966718974000007438e+04 2.044728779076893233e+01 2.500446935797034365e-01
5.966718977480742615e+04 2.014393290291437921e+01 2.472388074989687878e-01
5.966718980961477064e+04 2.006757294189956298e+01 2.431383811716091026e-01
5.966718984442211513e+04 2.018002970465778390e+01 2.425639773795005283e-01
5.966718987922945962e+04 2.012050734830479826e+01 2.423720571575926075e-01
5.966718991403680411e+04 2.030706422242292675e+01 2.478519934739924213e-01
5.966718994884414860e+04 2.023590549646038284e+01 2.453638708960027559e-01
5.966718998365149309e+04 2.021868680716287159e+01 2.489841258091720633e-01
5.966719001845883759e+04 2.021723558488390893e+01 2.460198809221533500e-01
5.966719005326617480e+04 2.028741702243170408e+01 2.463412512410587674e-01
5.966719008807351929e+04 2.001633393829401086e+01 2.407580381481201071e-01
5.966719012288087106e+04 1.961352616619294409e+01 2.312694953184840363e-01
5.966719015768821555e+04 1.992706129800427917e+01 2.424315153518216137e-01
5.966719019249555276e+04 2.046661446292291586e+01 2.545101040394373570e-01
5.966719022730289726e+04 2.031329516539440405e+01 2.479901495438062986e-01
5.966719026211024902e+04 2.029059108242886467e+01 2.462867236335284926e-01
5.966719029691759351e+04 2.031737783428169308e+01 2.472616002955811132e-01
5.966719033172493801e+04 2.006691808240577757e+01 2.430330297056095545e-01
5.966719036653228250e+04 2.018310223382508539e+01 2.451060454985871384e-01
5.966719040133962699e+04 2.001694608611747839e+01 2.405901465772140591e-01
5.966719043614697148e+04 2.007007981783607775e+01 2.457800173395544574e-01
5.966719047095431597e+04 2.015567340087816106e+01 2.478394062797992792e-01
5.966719050576166046e+04 1.978263609020768499e+01 2.437167587904077171e-01
5.966719054056900495e+04 2.004692429498724948e+01 2.447931058432593066e-01
5.966719057537634944e+04 2.008613788895668151e+01 2.398418130639280166e-01
5.966719061018368666e+04 1.998883441937776340e+01 2.451356439781552932e-01
5.966719064499103115e+04 2.008846687164647093e+01 2.475589779386916656e-01
5.966719067979837564e+04 2.022958135667824209e+01 2.468571391524617686e-01
5.966719071460572013e+04 2.007639951331751149e+01 2.457653549702276397e-01
5.966719074941306462e+04 2.003359724280876719e+01 2.446145549671636665e-01
5.966719078422040911e+04 2.049074930049674137e+01 2.567029424031900819e-01
5.966719081902775361e+04 2.095945153522725946e+01 2.622656600716911091e-01
5.966719085383509810e+04 2.025830979795785680e+01 2.484184811477122001e-01
5.966719088864244986e+04 2.035990335246149385e+01 2.452642092144007580e-01
5.966719092344979435e+04 2.024212366603129709e+01 2.421612604868896013e-01
5.966719095825713157e+04 2.033626666015720375e+01 2.450291515160411826e-01
5.966719099306447606e+04 2.036373973004694804e+01 2.445347619709383746e-01
5.966719102787182055e+04 2.016876063579419665e+01 2.422913818155647547e-01
5.966719106267916504e+04 2.031738696889364704e+01 2.451251615223834779e-01
5.966719109748650953e+04 2.017109211548807579e+01 2.419764756585165433e-01
5.966719113229385403e+04 2.042639897479709532e+01 2.485240268223433413e-01
5.966719116710119852e+04 2.080668556082226672e+01 2.522473777224826241e-01
5.966719120190854301e+04 2.017737826275056179e+01 2.451924827313505251e-01
5.966719123671588750e+04 2.058280223309125034e+01 2.468484230587397743e-01
5.966719127152323199e+04 2.000561299143658900e+01 2.393660341805030067e-01
5.966719130633057648e+04 2.057095269820120009e+01 2.481847082025079032e-01
5.966719134113792097e+04 2.017652674061722351e+01 2.409954649148009220e-01
5.966719137594526546e+04 2.037573593047209286e+01 2.461548252128159531e-01
5.966719141075260995e+04 2.053436183410511617e+01 2.518897287376555272e-01
5.966719144555995445e+04 2.020672579722840823e+01 2.444294547699905062e-01
5.966719148036729894e+04 2.043175395858709109e+01 2.503106368163612316e-01
5.966719151517464343e+04 2.008661360521316652e+01 2.468441875028886123e-01
5.966719154998198792e+04 2.032699187984614397e+01 2.511314928470732011e-01
5.966719158478933241e+04 1.958550931713996590e+01 2.375848705951811857e-01
5.966719161959667690e+04 2.009923039335450667e+01 2.474957333008246108e-01
5.966719165440402867e+04 1.974389690967664990e+01 2.425047782551141284e-01
5.966719168921137316e+04 2.024836210577685591e+01 2.504506327757646811e-01
5.966719172401871037e+04 2.000272121949163662e+01 2.450015354358571484e-01
5.966719175882605487e+04 1.993024746607320097e+01 2.433075954944338148e-01
5.966719179363339936e+04 1.971887373515178155e+01 2.388642227843917609e-01
5.966719182844074385e+04 1.996858664143895012e+01 2.375298677739767494e-01
5.966719186324808834e+04 1.955439984836279166e+01 2.326301123609377519e-01
5.966719189805543283e+04 1.981411708879530309e+01 2.380523443050175936e-01
5.966719193286277732e+04 2.007476151474272896e+01 2.426149111035909300e-01
5.966719196767012181e+04 2.001556602639613658e+01 2.430701352252337410e-01
5.966719200247747358e+04 2.069644204251740405e+01 2.520207535033843205e-01
5.966719203728481807e+04 2.072257786000616520e+01 2.554472101234436798e-01
5.966719207209215529e+04 2.049339982760743695e+01 2.549829248917210855e-01
5.966719210689949978e+04 2.040312400616483757e+01 2.554194325498452822e-01
5.966719214170685154e+04 1.991154556833760481e+01 2.401186941078197745e-01
5.966719217651419603e+04 2.034098500548579835e+01 2.516285946269976592e-01
5.966719221132153325e+04 2.028030791307414304e+01 2.478604782519889804e-01
5.966719224612887774e+04 2.036285120804635795e+01 2.563612426073174633e-01
5.966719228093622951e+04 1.986374867210160033e+01 2.382215219796831596e-01
5.966719231574357400e+04 2.000084520647186537e+01 2.472959202544095791e-01
5.966719235055091121e+04 2.051875606669369745e+01 2.557522563596141274e-01
5.966719238535825571e+04 1.998762000703960240e+01 2.407727376379439344e-01
5.966719242016560747e+04 2.010511790054713188e+01 2.467867886582712778e-01
5.966719245497295196e+04 2.031149405606379332e+01 2.469240962737727085e-01
5.966719248978029646e+04 1.994627886673762163e+01 2.405835822110217459e-01
5.966719252458764095e+04 2.027647469929744162e+01 2.564321869081588878e-01
5.966719255939497816e+04 1.972829826769765660e+01 2.506764613393771546e-01
5.966719259420232265e+04 2.005212460470357527e+01 2.454309971463980167e-01
5.966719262900967442e+04 1.999533225833828354e+01 2.417971773190690787e-01
5.966719266381701891e+04 2.035876675077782139e+01 2.589063835616081111e-01
5.966719269862436340e+04 2.000824059641618646e+01 2.449578911427047201e-01
5.966719273343170789e+04 2.052853034473395155e+01 2.510279559782392922e-01
5.966719276823905238e+04 2.020651654850678014e+01 2.486399463559385015e-01
5.966719280304639688e+04 1.950482977413703267e+01 2.375487771888526722e-01
5.966719283785374137e+04 2.012733010421253255e+01 2.483903725522643435e-01
5.966719287266108586e+04 2.019169027384324977e+01 2.486100514502914138e-01
5.966719290746843035e+04 2.001247593752284359e+01 2.498710159083565585e-01
5.966719294227577484e+04 2.011408361073037199e+01 2.522415802219108438e-01
5.966719297708311933e+04 1.994051143354897349e+01 2.456385602633613385e-01
5.966719301189046382e+04 1.998436724865996084e+01 2.540363843445033187e-01
5.966719304669780831e+04 2.022707730212503563e+01 2.535702637946438132e-01
5.966719308150515280e+04 1.996687249564592292e+01 2.485182344710080427e-01
5.966719311631249730e+04 2.031092035072659030e+01 2.522265506922509726e-01
5.966719315111984179e+04 2.001471213022420415e+01 2.432716616052853220e-01
5.966719318592718628e+04 2.062783747774222221e+01 2.607283763390814690e-01
5.966719322073453077e+04 2.031570445633677480e+01 2.524189760697103102e-01
5.966719325554187526e+04 2.010674492517139456e+01 2.499565992122318170e-01
5.966719329034921975e+04 2.016503631605976921e+01 2.470705613433867853e-01
5.966719332515655697e+04 2.005480277024992475e+01 2.530686555432596352e-01
5.966719335996390146e+04 2.023614505176034228e+01 2.506902860568022140e-01
5.966719339477125322e+04 1.981374468694779978e+01 2.451425027082457242e-01
5.966719342957859772e+04 2.005822393258153369e+01 2.491430526030158910e-01
5.966719346438594221e+04 1.991584935742583440e+01 2.499179309166053020e-01
5.966719349919328670e+04 2.029225557472048891e+01 2.517363511616529381e-01
5.966719353400063119e+04 1.988282978051092442e+01 2.443859014871891944e-01
5.966719356880797568e+04 1.983364454252249232e+01 2.500849509001173421e-01
5.966719360361532017e+04 2.027893724097098982e+01 2.594446272501221840e-01
5.966719363842266466e+04 1.992368433899629210e+01 2.544911502160443484e-01
5.966719367323000915e+04 1.997361457998466960e+01 2.528143232252832995e-01
5.966719370803735364e+04 1.976564083157342466e+01 2.433182012155925000e-01
5.966719374284469814e+04 2.033245093219377608e+01 2.624622893971484960e-01
5.966719377765204263e+04 1.965687993518507071e+01 2.481600576353152343e-01
5.966719381245938712e+04 1.994770110710165056e+01 2.528308736352881669e-01
5.966719384726673161e+04 2.001424565060928629e+01 2.500599638593670182e-01
5.966719388207407610e+04 1.950634254570008963e+01 2.386728890110763612e-01
5.966719391688142059e+04 2.005516679625310061e+01 2.470292891005587965e-01
5.966719395168876508e+04 1.994011902570709793e+01 2.493174259515082147e-01
5.966719398649610957e+04 1.986454149113353296e+01 2.596426504426189719e-01
5.966719402130345406e+04 1.997641039516893002e+01 2.641060322062499521e-01
5.966719405611079856e+04 1.959661077844311450e+01 2.538652127150624604e-01
5.966719409091814305e+04 1.959395452562175777e+01 2.502653323285632392e-01
5.966719412572548754e+04 1.970526366985640365e+01 2.515428580999318764e-01
5.966719416053283203e+04 1.945613740293097393e+01 2.448174665134595362e-01
5.966719419534017652e+04 1.901188755768961869e+01 2.309852627932992841e-01
5.966719423014752101e+04 1.995054716380640158e+01 2.522032402034793397e-01
5.966719426495486550e+04 1.979188349277923109e+01 2.541448985121625426e-01
5.966719429976220999e+04 2.017668149279844059e+01 2.608188300979573659e-01
5.966719433456955448e+04 2.012681974344398128e+01 2.592644042502734725e-01
5.966719436937689898e+04 1.990227503331255221e+01 2.596692724571157407e-01
5.966719440418424347e+04 1.978262149137328407e+01 2.491309643498720583e-01
5.966719443899158796e+04 1.984888790907309541e+01 2.604239530866010455e-01
5.966719447379893245e+04 2.003143008749090015e+01 2.652234951676312735e-01
5.966719450860627694e+04 1.983530424093423505e+01 2.549394283101215630e-01
5.966719454341362143e+04 1.952078569193365709e+01 2.497489227669408285e-01
5.966719457822096592e+04 1.993916466000904464e+01 2.502707386521281774e-01
5.966719461302831041e+04 2.013208128458229851e+01 2.463838491042703305e-01
5.966719464783565491e+04 2.033793745346239845e+01 2.562775433897199195e-01
5.966719468264299940e+04 1.999484235110938357e+01 2.454498743423849383e-01
5.966719471745034389e+04 1.955172659140498936e+01 2.369197480411224244e-01
5.966719475225768838e+04 1.997251461271704898e+01 2.440682162152205403e-01
5.966719478706503287e+04 1.988353703251038951e+01 2.392906050790425121e-01
5.966719482187237736e+04 2.034192181688302270e+01 2.603466547488764715e-01
5.966719485667972185e+04 1.932879949895418648e+01 2.321300382942063367e-01
5.966719489148706634e+04 2.042615813305468464e+01 2.504870477973690779e-01
5.966719492629441083e+04 2.002514714410868280e+01 2.417623264781099124e-01
5.966719496110175533e+04 1.992686856849891797e+01 2.407024645910700034e-01
5.966719499590909982e+04 2.021096926127912852e+01 2.548807253922663607e-01
5.966719503071644431e+04 1.975595598016688825e+01 2.395385760618050364e-01
5.966719506552378880e+04 2.023543740340031150e+01 2.516272944048668081e-01
5.966719510033113329e+04 2.002851125671215371e+01 2.420808155408854800e-01
5.966719513513847778e+04 1.985150305222150635e+01 2.445859855455315701e-01
5.966719516994582227e+04 1.948741731377624475e+01 2.374690696775298426e-01
5.966719520475316676e+04 1.970905734144222166e+01 2.405847604007240736e-01
5.966719523956051125e+04 2.003722372066343382e+01 2.465264979833207137e-01
5.966719527436785575e+04 1.957015889792339891e+01 2.382754002548827799e-01
5.966719530917520024e+04 1.997806926901615654e+01 2.558546014031947147e-01
5.966719534398254473e+04 1.992526297930098167e+01 2.403949472592017411e-01
5.966719537878988922e+04 1.987081109089375275e+01 2.421805959775377992e-01
5.966719541359723371e+04 2.025028852056476580e+01 2.534911299595853929e-01
5.966719544840457820e+04 1.979239113384895532e+01 2.392161671500198650e-01
5.966719548321192269e+04 1.962974088923463611e+01 2.370085322621331425e-01
5.966719551801926718e+04 2.005634098198865090e+01 2.481514962386088263e-01
5.966719555282661167e+04 1.952498116997238142e+01 2.408003194292805960e-01
5.966719558763395617e+04 1.971982170252346833e+01 2.444749041120302391e-01
5.966719562244130066e+04 2.020189188519921686e+01 2.490935510696797028e-01
5.966719565724864515e+04 1.934210870055692411e+01 2.351945190173302669e-01
5.966719569205598964e+04 1.958416271579023871e+01 2.436715841615490763e-01
5.966719572686333413e+04 1.986043292986439113e+01 2.495253773010296383e-01
5.966719576167067862e+04 2.023633821803929322e+01 2.527409799152119385e-01
5.966719579647802311e+04 1.996896403847332024e+01 2.565192877038132147e-01
5.966719583128536760e+04 1.968178959336220402e+01 2.417409975849421633e-01
5.966719586609271209e+04 1.994080817486767288e+01 2.472541936647336680e-01
5.966719590090005659e+04 1.972204445941394013e+01 2.418691450287391576e-01
5.966719593570740108e+04 2.006200235918608143e+01 2.492036890220621081e-01
5.966719597051474557e+04 1.980308922538463534e+01 2.417315459765504992e-01
5.966719600532209006e+04 1.990444352764160385e+01 2.411717337762190883e-01
5.966719604012943455e+04 1.971232448923213454e+01 2.451174616409380613e-01
5.966719607493677904e+04 1.962768425435726627e+01 2.418117024159175954e-01
5.966719610974412353e+04 2.024463747343448716e+01 2.508403745767974202e-01
5.966719614455146802e+04 2.011642478181124361e+01 2.486059004704539721e-01
5.966719617935881251e+04 2.025673778084351540e+01 2.494854491718845046e-01
5.966719621416616428e+04 1.957075398390895415e+01 2.390383113545061222e-01
5.966719624897350877e+04 1.946240296190135055e+01 2.297530170225045021e-01
5.966719628378084599e+04 1.997509653453247935e+01 2.405557783321073395e-01
5.966719631858819048e+04 1.959614462453246375e+01 2.406987070680463581e-01
5.966719635339553497e+04 2.019355469466068698e+01 2.458349740819188722e-01
5.966719638820287946e+04 1.980781339265093877e+01 2.399435861010011939e-01
5.966719642301022395e+04 1.966890286345198291e+01 2.364887025920669461e-01
5.966719645781756844e+04 2.006899843352261570e+01 2.451614866745672749e-01
5.966719649262491293e+04 2.018307057428091511e+01 2.515474920584969132e-01
5.966719652743225743e+04 1.998701156687403113e+01 2.572771604257602096e-01
5.966719656223960192e+04 2.008684408211519212e+01 2.502878835066669194e-01
5.966719659704694641e+04 1.975484275364939535e+01 2.394801759844334688e-01
5.966719663185429090e+04 2.013414231770356011e+01 2.472874122908036709e-01
5.966719666666163539e+04 1.987246730939046202e+01 2.400483457051902358e-01
5.966719670146897988e+04 2.012846620978952572e+01 2.486381954018369311e-01
5.966719673627632437e+04 1.993621001810500815e+01 2.421761227232894498e-01
5.966719677108366886e+04 1.994706038840117301e+01 2.432237300127575996e-01
5.966719680589101335e+04 2.042875909333135098e+01 2.558168571346738362e-01
5.966719684069835785e+04 1.999353490180828175e+01 2.459203346555478287e-01
5.966719687550570234e+04 1.970937593133456645e+01 2.391122772741964275e-01
5.966719691031304683e+04 2.068320988582672015e+01 2.562025969218252874e-01
5.966719694512039132e+04 2.045628006680126632e+01 2.558123319279982932e-01
5.966719697992773581e+04 1.973581530682821139e+01 2.381248883077314582e-01
5.966719701473508030e+04 2.063799865948415047e+01 2.542380481105297463e-01
5.966719704954242479e+04 2.060171237126194299e+01 2.557391341092463133e-01
5.966719708434976928e+04 2.088147595046979177e+01 2.588632524694839399e-01
5.966719711915711378e+04 2.059871786969117835e+01 2.543164396415534823e-01
5.966719715396445827e+04 2.036962684758904629e+01 2.516589839439536957e-01
5.966719718877180276e+04 2.082858320427636301e+01 2.650282815106182466e-01
5.966719722357914725e+04 2.042165702515017145e+01 2.545332279943160469e-01
5.966719725838649174e+04 2.016153528883713264e+01 2.484725875086283287e-01
5.966719729319383623e+04 2.011605871134393908e+01 2.479098271688120747e-01
5.966719732800118072e+04 1.990449189014229248e+01 2.387770764069179763e-01
5.966719736280852521e+04 2.008218251235395613e+01 2.422485393726409031e-01
5.966719739761586970e+04 1.976516725162953847e+01 2.380332107082789861e-01
5.966719743242321420e+04 2.057382779092971248e+01 2.674200256223978611e-01
5.966719746723055869e+04 1.948532238851737830e+01 2.405317731793160385e-01
5.966719750203790318e+04 2.019672860249061230e+01 2.497301524823799246e-01
5.966719753684524767e+04 1.994984861802910459e+01 2.445780129370996869e-01
5.966719757165259216e+04 1.977767509727626560e+01 2.358991032513514385e-01
5.966719760645994393e+04 2.021826844338569273e+01 2.500536385365171310e-01
5.966719764126728842e+04 2.020826413504201469e+01 2.479396926552140945e-01
5.966719767607462563e+04 1.971862998856317262e+01 2.403777374118638843e-01
5.966719771088197012e+04 1.991827701211437329e+01 2.438081205237267457e-01
5.966719774568931462e+04 1.934235542801809160e+01 2.325797341417400743e-01
5.966719778049665911e+04 1.966542535883437282e+01 2.367270370249088818e-01
5.966719781530401087e+04 1.991610380376821965e+01 2.444357007710518948e-01
5.966719785011135536e+04 1.971633983777073595e+01 2.406195549455404092e-01
5.966719788491869258e+04 1.972035623409669114e+01 2.414497710553350496e-01
5.966719791972603707e+04 1.948546654370815290e+01 2.324823530562108165e-01
5.966719795453338156e+04 2.026519439203936201e+01 2.471413811472135125e-01
5.966719798934072605e+04 1.983135669904084253e+01 2.384705016072170836e-01
5.966719802414807054e+04 2.021232893601282399e+01 2.486708912374237523e-01
5.966719805895541504e+04 2.051202227913568876e+01 2.528745589882773759e-01
5.966719809376276680e+04 2.047093582689792868e+01 2.544230985732203187e-01
5.966719812857011129e+04 1.968246884472886293e+01 2.325314033540170355e-01
5.966719816337745578e+04 1.989363403904649630e+01 2.367029390823113255e-01
5.966719819818480028e+04 1.971948189140847418e+01 2.373776105984958529e-01
5.966719823299214477e+04 1.984524197933659551e+01 2.390081970174447734e-01
5.966719826779948926e+04 1.972179220717169557e+01 2.330145660054921963e-01
5.966719830260683375e+04 1.967733291864540490e+01 2.367586164316335673e-01
5.966719833741417824e+04 1.988420152068346525e+01 2.392727009670768679e-01
5.966719837222152273e+04 2.041814909328500605e+01 2.476725142628231902e-01
5.966719840702886722e+04 2.015032160238694914e+01 2.442364253344922742e-01
5.966719844183621171e+04 2.003904946346573013e+01 2.487018368363023701e-01
5.966719847664355621e+04 2.034314002134733457e+01 2.537177110039021688e-01
5.966719851145090070e+04 1.985777680779863275e+01 2.442145736679835200e-01
5.966719854625824519e+04 1.997349144183348102e+01 2.510438365948790551e-01
5.966719858106558968e+04 1.971765738469677132e+01 2.400523996483545641e-01
5.966719861587293417e+04 2.038067226890756345e+01 2.495543688720665565e-01
5.966719865068027138e+04 2.013204186693341669e+01 2.492433919707452983e-01
5.966719868548761588e+04 2.007525866718972196e+01 2.415344769279359483e-01
5.966719872029496764e+04 2.010607332773579969e+01 2.432726586915556766e-01
5.966719875510231213e+04 1.973299240105160735e+01 2.373121297344559788e-01
5.966719878990965663e+04 1.961776973416113279e+01 2.346590818285392288e-01
5.966719882471700112e+04 1.999031641950827520e+01 2.413509617106301408e-01
5.966719885952434561e+04 1.987893227072505908e+01 2.403990332699242616e-01
5.966719889433169010e+04 1.976471783349666467e+01 2.375785110050905868e-01
5.966719892913903459e+04 1.985529849577878991e+01 2.376351162345356205e-01
5.966719896394637908e+04 1.971344987428353335e+01 2.372155509193198675e-01
5.966719899875372357e+04 2.022329419542833406e+01 2.475902200465231462e-01
5.966719903356106806e+04 2.010439493547601586e+01 2.390331705640037496e-01
5.966719906836841255e+04 2.022932496691014492e+01 2.440119489368109684e-01
5.966719910317575705e+04 1.964486169997980980e+01 2.326534408236137774e-01
5.966719913798310154e+04 2.012250823472001926e+01 2.447996877991513442e-01
5.966719917279044603e+04 2.003351648351648251e+01 2.516515784618171270e-01
5.966719920759779052e+04 1.965685536395033495e+01 2.388305583265740994e-01
5.966719924240513501e+04 1.974236172452597415e+01 2.409145894656070930e-01
5.966719927721247950e+04 2.013812377198227921e+01 2.419291899673960411e-01
5.966719931201982399e+04 1.976963382317513762e+01 2.368943905057942223e-01
5.966719934682716848e+04 1.988939541951589973e+01 2.374197511406863914e-01
5.966719938163451297e+04 1.996855607134131461e+01 2.432770704133487838e-01
5.966719941644185747e+04 2.002044128774010545e+01 2.463032798001873469e-01
5.966719945124920196e+04 1.955421572350930504e+01 2.460577131420598473e-01
5.966719948605654645e+04 1.997659258543887262e+01 2.500383900079933830e-01
5.966719952086389094e+04 1.985380609311668110e+01 2.455260193495974186e-01
5.966719955567123543e+04 1.985809395843168801e+01 2.464182851108004113e-01
5.966719959047857992e+04 1.982988466757123547e+01 2.455690587898755051e-01
5.966719962528592441e+04 2.007790855757100701e+01 2.490826626009606803e-01
5.966719966009326890e+04 2.023928610774484937e+01 2.504184082512557752e-01
5.966719969490061339e+04 2.006595146186724321e+01 2.441635092275062369e-01
5.966719972970795789e+04 2.008598247350860078e+01 2.433549511232206419e-01
5.966719976451530238e+04 1.982938710224656376e+01 2.413600883419599052e-01
5.966719979932264687e+04 2.003580449763347104e+01 2.454602983957477336e-01
5.966719983412999136e+04 1.969205766140238723e+01 2.357770124500532527e-01
5.966719986893733585e+04 1.992076598948403543e+01 2.415143848563933715e-01
5.966719990374468034e+04 2.001516129425088408e+01 2.416403086758974472e-01
5.966719993855202483e+04 2.001827475570628323e+01 2.411444039469658185e-01
5.966719997335936932e+04 1.976867853975407030e+01 2.408448380621029949e-01
5.966720000816671381e+04 1.981565106454679892e+01 2.393700472645576283e-01
5.966720004297405831e+04 1.960295801526717696e+01 2.444207023907120080e-01
5.966720007778140280e+04 2.024784853700516507e+01 2.493950012553320938e-01
5.966720011258874729e+04 2.037441507367582716e+01 2.459735805713729462e-01
5.966720014739609178e+04 1.990338094026722615e+01 2.395571156279454605e-01
5.966720018220343627e+04 1.972641170123486276e+01 2.367037489449100862e-01
5.966720021701078076e+04 2.011535042318699595e+01 2.457349119248884162e-01
5.966720025181812525e+04 2.071972876570751509e+01 2.588388228766734800e-01
5.966720028662546974e+04 2.009266096684371306e+01 2.443069967728316028e-01
5.966720032143281423e+04 1.997944884992365644e+01 2.412076870838631704e-01
5.966720035624015873e+04 2.009243221268155466e+01 2.484924506546171419e-01
5.966720039104750322e+04 1.984465630313334827e+01 2.451599412792148103e-01
5.966720042585484771e+04 2.001984563136770845e+01 2.433701098912687266e-01
5.966720046066219220e+04 1.924394500896593030e+01 2.358008307203146303e-01
5.966720049546953669e+04 1.953140560321554986e+01 2.352729923819615321e-01
5.966720053027688118e+04 1.971935629052073224e+01 2.437793557848293713e-01
5.966720056508422567e+04 2.014795002336506258e+01 2.570335272911220548e-01
5.966720059989157016e+04 1.965245799626633527e+01 2.393290454769679554e-01
5.966720063469891466e+04 2.036586991950219527e+01 2.518716026558852628e-01
5.966720066950625915e+04 1.977448346485151731e+01 2.428472082425079948e-01
5.966720070431360364e+04 2.001633485218800956e+01 2.439317294316178109e-01
5.966720073912094813e+04 1.966908751424622537e+01 2.433392702956597153e-01
5.966720077392829262e+04 1.971975835799893062e+01 2.428911706416710670e-01
5.966720080873563711e+04 1.964627324680356324e+01 2.401540586036930436e-01
5.966720084354298160e+04 2.002072213886907548e+01 2.561733332520779727e-01
5.966720087835032609e+04 2.000202608119059988e+01 2.557848639958432146e-01
5.966720091315767058e+04 1.995247810205602335e+01 2.485999159593961505e-01
5.966720094796501508e+04 2.006734118631759145e+01 2.492011760017986410e-01
5.966720098277235957e+04 1.975187203417599946e+01 2.445886396014491926e-01
5.966720101757970406e+04 1.981082845673937243e+01 2.517223095602027505e-01
5.966720105238704855e+04 2.009522690156876479e+01 2.549576491275770129e-01
5.966720108719439304e+04 2.034785706250703186e+01 2.587055116498186425e-01
5.966720112200173753e+04 1.999611512029603588e+01 2.499872607160979199e-01
5.966720115680908202e+04 1.962470022535822167e+01 2.429899099312909927e-01
5.966720119161642651e+04 2.005551812424201685e+01 2.553834916800871158e-01
5.966720122642377100e+04 2.010056811907186969e+01 2.512788683641436482e-01
5.966720126123111550e+04 1.962044493297331016e+01 2.484979558024781876e-01
5.966720129603845999e+04 2.013059531012681802e+01 2.512479987356417421e-01
5.966720133084580448e+04 1.968009768009768123e+01 2.397228284583292068e-01
5.966720136565314897e+04 2.012214911742321988e+01 2.572131962596503341e-01
5.966720140046049346e+04 1.985407636487605032e+01 2.482582538130520267e-01
5.966720143526783795e+04 1.995512331091316938e+01 2.476495194409745471e-01
5.966720147007518244e+04 2.013508260447035880e+01 2.552560740750713375e-01
5.966720150488252693e+04 1.995769522730832790e+01 2.533827360487878599e-01
5.966720153968987142e+04 1.994777969976653864e+01 2.468591182989018085e-01
5.966720157449721592e+04 2.002082422652872751e+01 2.462974044572389665e-01
5.966720160930456041e+04 2.026826074719465609e+01 2.529054218119937691e-01
5.966720164411190490e+04 1.992850603512660612e+01 2.489309008965230607e-01
5.966720167891924939e+04 1.970193972160963725e+01 2.412179489745812644e-01
5.966720171372659388e+04 1.996461999927722175e+01 2.507878483581498230e-01
5.966720174853393837e+04 2.008683179654071083e+01 2.455472106292744539e-01
5.966720178334128286e+04 1.996359885137906431e+01 2.402767856963497484e-01
5.966720181814862735e+04 2.039050579259678031e+01 2.482333835376727971e-01
5.966720185295597184e+04 2.010389009892556800e+01 2.451523040478865989e-01
5.966720188776331634e+04 2.028867931533806157e+01 2.478260624362919606e-01
5.966720192257066083e+04 2.006359662548517520e+01 2.449657773745093636e-01
5.966720195737800532e+04 1.997033071557485329e+01 2.419202321346148044e-01
5.966720199218534981e+04 1.967288377034139657e+01 2.365037014397456117e-01
5.966720202699269430e+04 2.021788937031687894e+01 2.451110081440305843e-01
5.966720206180003879e+04 2.005022350131651621e+01 2.426872399066007380e-01
5.966720209660738328e+04 1.983799167445416600e+01 2.396999807670035232e-01
5.966720213141472777e+04 2.005636134031362516e+01 2.420560883987046830e-01
5.966720216622207226e+04 1.979220574504977392e+01 2.396523433730284036e-01
5.966720220102941676e+04 1.963733620231129962e+01 2.359355749372743227e-01
5.966720223583676125e+04 1.994001362497262519e+01 2.467191747686568459e-01
5.966720227064410574e+04 1.992301406286209087e+01 2.526432267506860674e-01
5.966720230545145023e+04 1.973699066367518284e+01 2.424623706115117405e-01
5.966720234025879472e+04 1.984898515785756956e+01 2.387044476716980446e-01
5.966720237506613921e+04 2.031329502724035052e+01 2.495393708098480046e-01
5.966720240987348370e+04 1.982162109777223336e+01 2.451990259722676979e-01
5.966720244468082819e+04 2.006393839871089924e+01 2.455958447211210871e-01
5.966720247948817268e+04 1.999208310900102603e+01 2.418113358952626024e-01
5.966720251429551718e+04 1.983102114803625682e+01 2.395628380235917676e-01
5.966720254910286167e+04 2.016843693273806437e+01 2.493222078309400291e-01
5.966720258391020616e+04 2.033308560316103808e+01 2.527661571097967741e-01
5.966720261871755065e+04 2.005328766285399666e+01 2.465694740783049566e-01
5.966720265352489514e+04 1.999536884696476946e+01 2.444760511155928684e-01
5.966720268833223963e+04 1.992284735271360319e+01 2.435380132737765269e-01
5.966720272313958412e+04 1.993375186261816978e+01 2.442556394420099808e-01
5.966720275794692861e+04 2.058731273114774751e+01 2.614855722800067395e-01
5.966720279275427310e+04 2.006572064143932721e+01 2.527888009659057800e-01
5.966720282756161760e+04 1.999207691073566195e+01 2.440761753221064589e-01
5.966720286236896209e+04 2.000975490196078610e+01 2.498529496627386881e-01
5.966720289717630658e+04 1.945687905965973741e+01 2.370870242558980878e-01
5.966720293198365107e+04 1.961861567674129248e+01 2.430582275384818303e-01
5.966720296679099556e+04 1.983090436233377574e+01 2.416796037160022226e-01
5.966720300159834005e+04 1.969009755445677001e+01 2.447770720076042628e-01
5.966720303640568454e+04 1.963315760333164661e+01 2.469845424145234725e-01
5.966720307121302903e+04 2.003806796440077420e+01 2.429667336961809920e-01
5.966720310602037353e+04 1.956768201722727341e+01 2.363265657493977268e-01
5.966720314082771802e+04 1.965220850612402259e+01 2.489939489410634699e-01
5.966720317563506251e+04 1.976999633654902766e+01 2.517425849300212737e-01
5.966720321044240700e+04 1.997750745088498192e+01 2.627394741703172332e-01
5.966720324524975149e+04 1.985682053783767387e+01 2.501533948562049692e-01
5.966720328005709598e+04 1.971084821754916305e+01 2.442967681441856054e-01
5.966720331486444047e+04 2.013891228939543865e+01 2.465058856230975537e-01
5.966720334967178496e+04 1.970451156079876398e+01 2.461106099566775229e-01
5.966720338447912945e+04 2.007491503718662074e+01 2.493963884982604295e-01
5.966720341928648122e+04 1.981644609954026492e+01 2.506785391142546393e-01
5.966720345409382571e+04 2.007910637719482594e+01 2.534774620102492881e-01
5.966720348890116293e+04 1.989314229465164630e+01 2.535217127773077284e-01
5.966720352370850742e+04 2.006836144281669121e+01 2.478012333234967113e-01
5.966720355851585919e+04 1.998084625402363912e+01 2.457777338451418436e-01
5.966720359332320368e+04 1.965238682487039412e+01 2.419925864324904974e-01
5.966720362813054089e+04 2.033111100116270364e+01 2.528852637048359941e-01
5.966720366293788538e+04 1.973520121524847326e+01 2.427840879562324916e-01
5.966720369774522987e+04 1.980534517385728677e+01 2.433021940838010211e-01
5.966720373255257437e+04 2.003723214395608565e+01 2.502739238971918301e-01
5.966720376735992613e+04 1.957938154276617126e+01 2.363444129721174736e-01
5.966720380216727062e+04 2.008142565939835933e+01 2.448976793882882974e-01
5.966720383697460784e+04 1.976584965743510480e+01 2.409268619232179942e-01
5.966720387178195233e+04 1.981910591321455684e+01 2.389261243734140117e-01
5.966720390658930410e+04 2.014852170473647774e+01 2.458283961478924529e-01
5.966720394139664859e+04 2.033741535267658662e+01 2.527430302527960970e-01
5.966720397620398580e+04 2.007660602789465187e+01 2.472654196946908189e-01
5.966720401101133029e+04 2.011423244097599650e+01 2.505464495448405660e-01
5.966720404581868206e+04 1.976007658935020572e+01 2.417320701120536652e-01
5.966720408062602655e+04 1.995473487394444589e+01 2.527890133086566626e-01
5.966720411543337104e+04 2.018338639224106146e+01 2.617701572007133382e-01
5.966720415024071553e+04 1.985236370683494656e+01 2.472162421314809955e-01
5.966720418504806003e+04 1.959703313562290816e+01 2.401843058022877231e-01
5.966720421985540452e+04 1.969929052210296661e+01 2.416553932831119467e-01
5.966720425466274901e+04 1.982473524870207982e+01 2.444764566798789396e-01
5.966720428947009350e+04 2.020459006678930081e+01 2.528373768989946035e-01
5.966720432427743071e+04 1.997205075867496404e+01 2.480377430903877023e-01
5.966720435908477521e+04 2.022693170488534165e+01 2.589420841270816953e-01
5.966720439389212697e+04 1.994524577251581476e+01 2.554069335962645404e-01
5.966720442869947146e+04 1.965222263728053420e+01 2.435291474848441939e-01
5.966720446350681596e+04 1.977500755697962731e+01 2.458503596130221236e-01
5.966720449831416045e+04 1.976334143377885511e+01 2.438075905835558610e-01
5.966720453312150494e+04 1.957811728134751661e+01 2.402786768039933130e-01
5.966720456792884943e+04 1.982865752159702666e+01 2.419888309136640492e-01
5.966720460273619392e+04 1.975941603002441482e+01 2.396574205957120451e-01
5.966720463754353841e+04 2.012490995354845325e+01 2.454860458613966068e-01
5.966720467235088290e+04 1.975954398585624361e+01 2.393855640808572882e-01
5.966720470715822739e+04 1.966099530063863199e+01 2.396746134284556962e-01
5.966720474196557188e+04 2.004647522800098614e+01 2.475566116486935531e-01
5.966720477677291638e+04 2.009240570909498302e+01 2.455409584570155401e-01
5.966720481158026087e+04 1.970216867469879674e+01 2.450370668960228093e-01
5.966720484638760536e+04 2.020110253854577920e+01 2.519702339865342311e-01
5.966720488119494985e+04 1.943013561978956361e+01 2.360425836644229058e-01
5.966720491600229434e+04 1.961694882507788407e+01 2.368610781141503863e-01
5.966720495080963883e+04 1.977341963112560208e+01 2.437709858137394048e-01
5.966720498561698332e+04 1.986845877697048479e+01 2.492424445098320174e-01
5.966720502042432781e+04 1.965715732613099220e+01 2.491115838637116275e-01
5.966720505523167230e+04 1.984273558146864502e+01 2.520166993854323634e-01
5.966720509003901680e+04 1.992963677195723093e+01 2.483465590425339153e-01
5.966720512484636129e+04 1.978120883238056038e+01 2.451091544724477989e-01
5.966720515965370578e+04 1.981182166097233832e+01 2.463859355026715992e-01
5.966720519446105027e+04 2.023801017579737049e+01 2.492924375529898817e-01
5.966720522926839476e+04 2.004836796340911675e+01 2.464246738612626830e-01
5.966720526407573925e+04 2.033718095427633088e+01 2.536147425442865644e-01
5.966720529888308374e+04 1.960727636688131525e+01 2.357147956709885472e-01
5.966720533369042823e+04 1.959787707335944518e+01 2.362020242799678649e-01
5.966720536849777272e+04 1.983392867954228933e+01 2.457473426473232025e-01
5.966720540330511722e+04 1.963632857228951778e+01 2.394434413509164972e-01
5.966720543811246171e+04 1.969628421243429628e+01 2.428591990086562680e-01
5.966720547291980620e+04 2.049214455527742729e+01 2.560674722130933945e-01
5.966720550772715069e+04 2.001999168032887155e+01 2.433020602750559092e-01
5.966720554253449518e+04 2.022706709610798370e+01 2.483936062656824373e-01
5.966720557734183967e+04 2.021972703038046149e+01 2.486264645086637137e-01
5.966720561214918416e+04 1.985351647818278664e+01 2.424468985050501624e-01
5.966720564695652865e+04 2.014179772250891531e+01 2.473950930324042841e-01
5.966720568176387314e+04 1.999267823205496697e+01 2.448275215394274673e-01
5.966720571657121764e+04 1.983656539799072505e+01 2.410944250275938172e-01
5.966720575137856213e+04 2.009585238805605201e+01 2.435896774572984536e-01
5.966720578618590662e+04 1.976292520669561981e+01 2.406182245972309230e-01
5.966720582099325111e+04 2.001631501174874472e+01 2.487317436042434660e-01
5.966720585580059560e+04 2.012812926164036753e+01 2.523498224172541771e-01
5.966720589060794009e+04 2.008392724437459620e+01 2.454540995480623822e-01
5.966720592541528458e+04 2.051170654927325998e+01 2.566055670964648705e-01
5.966720596022262907e+04 2.017251940065400717e+01 2.468897215972584158e-01
5.966720599502997356e+04 1.989208824097315897e+01 2.437341488409978107e-01
5.966720602983731806e+04 2.019884705016558613e+01 2.482389044366825892e-01
5.966720606464466255e+04 2.014635682958152785e+01 2.537399677884472071e-01
5.966720609945200704e+04 2.034035237456562584e+01 2.592151279421340271e-01
5.966720613425935153e+04 2.028150303797776388e+01 2.554701191135245186e-01
5.966720616906669602e+04 2.035951974646513918e+01 2.584079148322058206e-01
5.966720620387404051e+04 2.046634034398154611e+01 2.561747086071878288e-01
5.966720623868138500e+04 2.010977479925134404e+01 2.493557102308720241e-01
5.966720627348872949e+04 2.010399003398604023e+01 2.425200313217877879e-01
5.966720630829607398e+04 1.990651940298507583e+01 2.418483625478609622e-01
5.966720634310341848e+04 2.068797173598843742e+01 2.536593361510639522e-01
5.966720637791076297e+04 2.024486775054598553e+01 2.427642927965280306e-01
5.966720641271810746e+04 2.036992980435874756e+01 2.477961631788403729e-01
5.966720644752545195e+04 2.027296259387988187e+01 2.468762924934713998e-01
5.966720648233279644e+04 2.061936571357223258e+01 2.623235832614612684e-01
5.966720651714014093e+04 2.073805351528031693e+01 2.608322880683329736e-01
5.966720655194748542e+04 2.018939942986906644e+01 2.552059005992823315e-01
5.966720658675482991e+04 2.030704765627863040e+01 2.514858832368994657e-01
5.966720662156217440e+04 2.012787745429925579e+01 2.439064203826081523e-01
5.966720665636951890e+04 2.009301053706201756e+01 2.449794531140815634e-01
5.966720669117686339e+04 2.038336978155637880e+01 2.530877440678342416e-01
5.966720672598421515e+04 2.000767201821050634e+01 2.439288240501507887e-01
5.966720676079155965e+04 2.034472518498354177e+01 2.501692951094813822e-01
5.966720679559889686e+04 1.968634106256028815e+01 2.374655465691574707e-01
5.966720683040624135e+04 2.008992582307158159e+01 2.433014098995698871e-01
5.966720686521359312e+04 2.052257295713806684e+01 2.568636074721971640e-01
5.966720690002093761e+04 1.967411235205867470e+01 2.358828478988407584e-01
5.966720693482827483e+04 2.032705086085517365e+01 2.546987406987187286e-01
5.966720696963561932e+04 2.014942752978186391e+01 2.515071990736609808e-01
5.966720700444296381e+04 2.017765578961524753e+01 2.481684177610312958e-01
5.966720703925030830e+04 2.096573827073087770e+01 2.699803755773151903e-01
5.966720707405765279e+04 2.065384376898942165e+01 2.577221179891261427e-01
5.966720710886499728e+04 2.029039907107498664e+01 2.480069821187941281e-01
5.966720714367234177e+04 2.006134732989839975e+01 2.432826698662047538e-01
5.966720717847968626e+04 2.023770421271312614e+01 2.462971783995508146e-01
5.966720721328703075e+04 2.039874436376592470e+01 2.564852578823380025e-01
5.966720724809437525e+04 2.008247672320899113e+01 2.465852881397236074e-01
5.966720728290171974e+04 2.031319342169857478e+01 2.539234196025904056e-01
5.966720731770906423e+04 1.977518803306023187e+01 2.381093012156893785e-01
5.966720735251641599e+04 2.000041274157521443e+01 2.459865674742501840e-01
5.966720738732376049e+04 1.989887107946190881e+01 2.426349504621041486e-01
5.966720742213109770e+04 1.993148462097360252e+01 2.476552976873369616e-01
5.966720745693844219e+04 2.034610216725969778e+01 2.709777788346611205e-01
5.966720749174579396e+04 2.024343713142760137e+01 2.629069982010844853e-01
5.966720752655313845e+04 2.019313540206059798e+01 2.549673198351706249e-01
5.966720756136047567e+04 2.034198139431451935e+01 2.564343844868345879e-01
5.966720759616782016e+04 2.024031236186828053e+01 2.533964335926296441e-01
5.966720763097516465e+04 2.025111282787035805e+01 2.549117563682650744e-01
5.966720766578250914e+04 2.020828094674267206e+01 2.515492414878021665e-01
5.966720770058985363e+04 2.039254249906936423e+01 2.529368920056004333e-01
5.966720773539719812e+04 2.004005440987150521e+01 2.422678363382644862e-01
5.966720777020454261e+04 2.055072104969982050e+01 2.575173375297172274e-01
5.966720780501188710e+04 2.035369380852002408e+01 2.494144249437226235e-01
5.966720783981923159e+04 1.990914659044507928e+01 2.427785817039056493e-01
5.966720787462657609e+04 2.019398716773602231e+01 2.455944576831406989e-01
5.966720790943392058e+04 2.062681464598919945e+01 2.576216181072320532e-01
5.966720794424126507e+04 2.006966632233886827e+01 2.499626758976376817e-01
5.966720797904861683e+04 2.040075581894700818e+01 2.524741418590716324e-01
5.966720801385596133e+04 2.003883718397133862e+01 2.466820678351392127e-01
5.966720804866329854e+04 2.037651767023765714e+01 2.607250109447355468e-01
5.966720808347064303e+04 2.031830923576276149e+01 2.546776635892661345e-01
5.966720811827798752e+04 2.032738124660174961e+01 2.511177582703165156e-01
5.966720815308533201e+04 1.990555857981007648e+01 2.421017559896374294e-01
5.966720818789267651e+04 2.025237286078407450e+01 2.509276320360264156e-01
5.966720822270002100e+04 2.029587789633959360e+01 2.477141702018573477e-01
5.966720825750736549e+04 2.043735893047598040e+01 2.558338695518845851e-01
5.966720829231470998e+04 1.994728507881249513e+01 2.410006486210814758e-01
5.966720832712205447e+04 2.018151674367007331e+01 2.576646830654619191e-01
5.966720836192939896e+04 1.985976007144753908e+01 2.501992799257005684e-01
5.966720839673674345e+04 1.995308452810915512e+01 2.551475447217915193e-01
5.966720843154408794e+04 1.972911392405063324e+01 2.436012746847479593e-01
5.966720846635143243e+04 1.942211322538706852e+01 2.391297973711295488e-01
5.966720850115877693e+04 2.002533740300813037e+01 2.469663425201708007e-01
5.966720853596612142e+04 2.004538747202479243e+01 2.528145479038915178e-01
5.966720857077346591e+04 1.980468287972965058e+01 2.504826953391393052e-01
5.966720860558081040e+04 1.991389399155728057e+01 2.478467217431417902e-01
5.966720864038815489e+04 1.995604006351533144e+01 2.466942984996550736e-01
5.966720867519549938e+04 2.009455412260864193e+01 2.512297776126506954e-01
5.966720871000284387e+04 1.998539967473312373e+01 2.511796633479631002e-01
5.966720874481019564e+04 1.986847614410905649e+01 2.452644494719212753e-01
5.966720877961754013e+04 1.967565319502886823e+01 2.436476241054258973e-01
5.966720881442487735e+04 1.997335927652752829e+01 2.567452005336261500e-01
5.966720884923222184e+04 2.015383752803388973e+01 2.671351974704989085e-01
5.966720888403956633e+04 1.986238328966306099e+01 2.578724037519388723e-01
5.966720891884691082e+04 2.060686354171956580e+01 2.626575028180774818e-01
5.966720895365425531e+04 2.030387373033260445e+01 2.656094192891002015e-01
5.966720898846159980e+04 2.002200627344855022e+01 2.589381336520447108e-01
5.966720902326894429e+04 2.022722091438483361e+01 2.732928040853243035e-01
5.966720905807628878e+04 1.949939057906937734e+01 2.488696195966149660e-01
5.966720909288363328e+04 1.967210812497749117e+01 2.570345833299508276e-01
5.966720912769097777e+04 2.020145822062656649e+01 2.696663364750530034e-01
5.966720916249832226e+04 2.001614890165513927e+01 2.595883578319527207e-01
5.966720919730566675e+04 1.957244040699416132e+01 2.544225918573453926e-01
5.966720923211301124e+04 1.967759423972892563e+01 2.500151633744538970e-01
5.966720926692035573e+04 2.000667024364070912e+01 2.663813159071728998e-01
5.966720930172770022e+04 2.028844409656218062e+01 2.596873076122467316e-01
5.966720933653504471e+04 1.994259543099043697e+01 2.522381271597151642e-01
5.966720937134239648e+04 1.953573338721370689e+01 2.452716410045833739e-01
5.966720940614974097e+04 2.046356655076668929e+01 2.638476759125829574e-01
5.966720944095708546e+04 2.033598720236264157e+01 2.682017868210601064e-01
5.966720947576442995e+04 2.036150450159974312e+01 2.673331790814159614e-01
5.966720951057176717e+04 2.026274592764967153e+01 2.721863996107030670e-01
5.966720954537911166e+04 2.027382933797044018e+01 2.547083873918783437e-01
5.966720958018646343e+04 1.996006301982193420e+01 2.558604983611865724e-01
5.966720961499380792e+04 1.980707485646719945e+01 2.465455998956779526e-01
5.966720964980114513e+04 1.953532740110262012e+01 2.433587917762628228e-01
5.966720968460848962e+04 1.991275497062395061e+01 2.522475031925663913e-01
5.966720971941584139e+04 1.999743655787369079e+01 2.530508424279696578e-01
5.966720975422318588e+04 2.047238460756405232e+01 2.594272694961180514e-01
5.966720978903053037e+04 2.001902298922030710e+01 2.520594195277650607e-01
5.966720982383787486e+04 1.963366372493389989e+01 2.416732991828224042e-01
5.966720985864521936e+04 1.933109140211483634e+01 2.389255622269182977e-01
5.966720989345256385e+04 1.981272411236309949e+01 2.502006063859436025e-01
5.966720992825990834e+04 1.952353132099967326e+01 2.420773954796528460e-01
5.966720996306725283e+04 1.929060155308768643e+01 2.340461947789859165e-01
5.966720999787459732e+04 1.977431407743873493e+01 2.418133101600497270e-01
5.966721003268194181e+04 1.969617268056742176e+01 2.474417679947005233e-01
5.966721006748928630e+04 1.984152705635623093e+01 2.496537373035046803e-01
5.966721010229663079e+04 1.942357947374114957e+01 2.426892422416589146e-01
5.966721013710397528e+04 1.996098385326080660e+01 2.496458655572975360e-01
5.966721017191131978e+04 1.974742788959101958e+01 2.609228501663993227e-01
5.966721020671866427e+04 1.965064826786210617e+01 2.458122419306260353e-01
5.966721024152600876e+04 1.985727013107471706e+01 2.522132479499018531e-01
5.966721027633335325e+04 1.974149164634368248e+01 2.476856610525271229e-01
5.966721031114069774e+04 1.954120585515808273e+01 2.404291003321425702e-01
5.966721034594804223e+04 1.998770285994243423e+01 2.511508983848145249e-01
5.966721038075538672e+04 1.937285715985200696e+01 2.357642059428204651e-01
5.966721041556273121e+04 2.009374264733198601e+01 2.534566801530929725e-01
5.966721045037007570e+04 1.997516360972096194e+01 2.470668715562920059e-01
5.966721048517742020e+04 1.970074017979284875e+01 2.471539978815648075e-01
5.966721051998476469e+04 1.979586886300912241e+01 2.472291259954235154e-01
5.966721055479210918e+04 1.985648986632169155e+01 2.480722109283579335e-01
5.966721058959945367e+04 1.920908358605003485e+01 2.364245903146208749e-01
5.966721062440679816e+04 1.924312232270347423e+01 2.365141864139130301e-01
5.966721065921414265e+04 1.970665721687276672e+01 2.421180372049011320e-01
5.966721069402148714e+04 1.976609005030057631e+01 2.433182113339996122e-01
5.966721072882883163e+04 1.949401400770666015e+01 2.413087082164630803e-01
5.966721076363617613e+04 1.949658707187650819e+01 2.411386021565760096e-01
5.966721079844352062e+04 1.938037142306580662e+01 2.403269017885191206e-01
5.966721083325086511e+04 1.965812238096404840e+01 2.452491159652385733e-01
5.966721086805820960e+04 1.943223429995305551e+01 2.380784435995153270e-01
5.966721090286555409e+04 1.974855508987158004e+01 2.499774889671945721e-01
5.966721093767289858e+04 1.972582812194645285e+01 2.434337982023015434e-01
5.966721097248024307e+04 1.957427722892296629e+01 2.423745192803356263e-01
5.966721100728758756e+04 1.952205223790273791e+01 2.395056054419152647e-01
5.966721104209493205e+04 1.991260055588887212e+01 2.494019322402272199e-01
5.966721107690227655e+04 1.953396244606744503e+01 2.402692130340654819e-01
5.966721111170962104e+04 1.958719867199152986e+01 2.416436846889012946e-01
5.966721114651696553e+04 1.980952439098846085e+01 2.455714284151715165e-01
5.966721118132431002e+04 1.939901143401619876e+01 2.424776001586992635e-01
5.966721121613165451e+04 1.935540256765141010e+01 2.391937621441694029e-01
5.966721125093899900e+04 1.951454757055572031e+01 2.379336511750644867e-01
5.966721128574634349e+04 1.943356398459104639e+01 2.321471066410337181e-01
5.966721132055368798e+04 1.973010000366313932e+01 2.389222175244518076e-01
5.966721135536103247e+04 1.965614258278388959e+01 2.460094592988714413e-01
5.966721139016837697e+04 1.968804102313655946e+01 2.480829673429839621e-01
5.966721142497572146e+04 1.960031328780869941e+01 2.388238851245312599e-01
5.966721145978306595e+04 1.990878995997826095e+01 2.464552917034800450e-01
5.966721149459041044e+04 1.923136724084233506e+01 2.370163696568247380e-01
5.966721152939775493e+04 1.952659075686537093e+01 2.452230316101978447e-01
5.966721156420509942e+04 2.006501027929599346e+01 2.492363499140418381e-01
5.966721159901244391e+04 1.955594363043372397e+01 2.456599505967657637e-01
5.966721163381978840e+04 1.934416121421448054e+01 2.329474604111869962e-01
5.966721166862713289e+04 1.944793306371539998e+01 2.396446759276334437e-01
5.966721170343447739e+04 1.970622484801780772e+01 2.544462337949007780e-01
5.966721173824182188e+04 1.960628019323671722e+01 2.441209444851603627e-01
5.966721177304916637e+04 1.934510331248273829e+01 2.355043313235231361e-01
5.966721180785651086e+04 1.976143618650818112e+01 2.451271277373534285e-01
5.966721184266385535e+04 2.007819287576020884e+01 2.575065734585119670e-01
5.966721187747119984e+04 1.946935026892047560e+01 2.333067345002212134e-01
5.966721191227854433e+04 1.969224536197179631e+01 2.413739747722544182e-01
5.966721194708588882e+04 1.979698767012034466e+01 2.484833053846440265e-01
5.966721198189323331e+04 2.018924787215563299e+01 2.622829772340614096e-01
5.966721201670057781e+04 2.023858931510949333e+01 2.570184694257147129e-01
5.966721205150792957e+04 1.976160721928076214e+01 2.460287774279361073e-01
5.966721208631527406e+04 2.011058633940746176e+01 2.541836913811567622e-01
5.966721212112261128e+04 1.979019460351354098e+01 2.442584541326459080e-01
5.966721215592995577e+04 2.026739668398911220e+01 2.608497616678171482e-01
5.966721219073730026e+04 1.979926565037202124e+01 2.497597416654927516e-01
5.966721222554464475e+04 1.958779020810777993e+01 2.395460835658998755e-01
5.966721226035198924e+04 1.990677666613860453e+01 2.558064050259585276e-01
5.966721229515933373e+04 1.974833836858006109e+01 2.413870822450868703e-01
5.966721232996667823e+04 2.014852843874825794e+01 2.466552137158856128e-01
5.966721236477402272e+04 2.001460352288657063e+01 2.509995742807611951e-01
5.966721239958137448e+04 1.993271146091434431e+01 2.467178854416431366e-01
5.966721243438871898e+04 1.992956538781909970e+01 2.398724936446097467e-01
5.966721246919605619e+04 2.036932343605508322e+01 2.561755468437377226e-01
5.966721250400340068e+04 2.025222779946706453e+01 2.546507090626643488e-01
5.966721253881074517e+04 1.979892534278902616e+01 2.468251076230668639e-01
5.966721257361808966e+04 1.953353442370783455e+01 2.363516365408908637e-01
5.966721260842543415e+04 1.974567218045112682e+01 2.431074019937432273e-01
5.966721264323277865e+04 2.004205076861088131e+01 2.478760706577062822e-01
5.966721267804013041e+04 2.051459913090035059e+01 2.552844821694967847e-01
5.966721271284747490e+04 2.004516979489164186e+01 2.439474023111559975e-01
5.966721274765481212e+04 1.996037053015051299e+01 2.414738484846094546e-01
5.966721278246215661e+04 1.987285817134629085e+01 2.404982568167912949e-01
5.966721281726950110e+04 2.005128915662650613e+01 2.454810292390575410e-01
5.966721285207684559e+04 2.040154964158369566e+01 2.513890599203799647e-01
5.966721288688419008e+04 2.016615766483750249e+01 2.444434993827046820e-01
5.966721292169153458e+04 2.096753753905069217e+01 2.666837200160721566e-01
5.966721295649887907e+04 2.041704258166856789e+01 2.501904469610730097e-01
5.966721299130622356e+04 2.058932396751855620e+01 2.555208799537327380e-01
5.966721302611357532e+04 2.060376305291963561e+01 2.702448827203866588e-01


==> figures/ground-folded/202203050628_tic3788_r.dat <==
5.964421624348825571e+04 4.082591718125680558e+00 1.402840467338810071e-01
5.964421626656862645e+04 3.968422709072788379e+00 3.919256793564720315e-02
5.964421630311210174e+04 3.903585847944557763e+00 3.906886203373859806e-02
5.964421633965557703e+04 3.980363211124426481e+00 4.278472084693347305e-02
5.964421637619905232e+04 4.051832141142724275e+00 4.287257017241250662e-02
5.964421641274252033e+04 3.966014442389473427e+00 3.964542333185300943e-02
5.964421644928598835e+04 3.981650357172085819e+00 4.093811872104289457e-02
5.964421648582946364e+04 3.965153250882566205e+00 4.022235405459046592e-02
5.964421652237293893e+04 3.930962716984613081e+00 3.942914734460833959e-02
5.964421655891640694e+04 3.965665286190762640e+00 3.873168213189343012e-02
5.964421659545988223e+04 4.005298724337951199e+00 4.066295919828258332e-02
5.964421663200335752e+04 3.926956045960241060e+00 4.019419096312212836e-02
5.964421666854682553e+04 3.947841277763913137e+00 3.958877199871194130e-02
5.964421670509029354e+04 3.947406419758837437e+00 4.052223961346474584e-02
5.964421674163376883e+04 4.029268379474770789e+00 4.203619476929497389e-02
5.964421677817724412e+04 3.911421559811332660e+00 3.862461049072908603e-02
5.964421681472071214e+04 3.964246165445421077e+00 4.089421140265496468e-02
5.964421685126418015e+04 3.986066414607696728e+00 4.067316786890228658e-02
5.964421688780765544e+04 3.889899176978550255e+00 3.992537450967881957e-02
5.964421692435113073e+04 3.903022815444301408e+00 3.954928605730215901e-02
5.964421696089459874e+04 3.891576577632905209e+00 3.934146345693853575e-02
5.964421699743807403e+04 3.943658023826208670e+00 4.179176491633507934e-02
5.964421703398154932e+04 3.929535681556500570e+00 4.098993823995333158e-02
5.964421707052501733e+04 3.914305367692112014e+00 3.971104109628260936e-02
5.964421710706848535e+04 3.916508241039504234e+00 3.866936786998596831e-02
5.964421714361196064e+04 3.864322443434244914e+00 4.015069515042034992e-02
5.964421718015543593e+04 3.983536824119887410e+00 3.988798797469440827e-02
5.964421721669890394e+04 3.952955467012493340e+00 3.974026061640116569e-02
5.964421725324237195e+04 3.973794005680812980e+00 4.027028614509602089e-02
5.964421728978584724e+04 3.940380781787189424e+00 4.091062780569584834e-02
5.964421732632932253e+04 3.927093532895043815e+00 3.981518944377353958e-02
5.964421736287279055e+04 3.898928922540919828e+00 4.001603628311534849e-02
5.964421739941626583e+04 3.905954549145621790e+00 3.947063931274605308e-02
5.964421743595974112e+04 3.832468023655618339e+00 3.768103650635683949e-02
5.964421747250320914e+04 3.891986994934073518e+00 4.040252075932621034e-02
5.964421750904667715e+04 3.831537247987379047e+00 3.868869614998114020e-02
5.964421754559015244e+04 3.976009098771428718e+00 4.097272315910484297e-02
5.964421758213362773e+04 3.900319689743724005e+00 4.102531245046886488e-02
5.964421761867709574e+04 3.816869870976239643e+00 3.955144529921707924e-02
5.964421765522056376e+04 3.776034333984286562e+00 3.912771520745998710e-02
5.964421769176403905e+04 3.887381291270971317e+00 3.906809327383777009e-02
5.964421772830751434e+04 3.944139384405330961e+00 3.929493276471317936e-02
5.964421776485098235e+04 4.004532044218533038e+00 4.098834497878178079e-02
5.964421780139445764e+04 3.875634870938565513e+00 3.899498355767894858e-02
5.964421783793793293e+04 3.888890167954046184e+00 3.973546778715424110e-02
5.964421787448140094e+04 3.989520719187191311e+00 4.113714593607483566e-02
5.964421791102486895e+04 3.935421336050065388e+00 4.144663070432846874e-02
5.964421794756834424e+04 3.912839901119674391e+00 3.983743755524336849e-02
5.964421798411181953e+04 3.936775295984376921e+00 4.135741775488334382e-02
5.964421802065528755e+04 3.893097290251450904e+00 3.932578136333523405e-02
5.964421805719875556e+04 3.866548073435692512e+00 3.885430739148356544e-02
5.964421809374223085e+04 3.949384699568067258e+00 4.169016712242791523e-02
5.964421813028570614e+04 3.943124575133778897e+00 4.078828614480051185e-02
5.964421816682917415e+04 3.937527813561307433e+00 3.911379046830846390e-02
5.964421820337264217e+04 3.915220266498867119e+00 3.959825450276537040e-02
5.964421823991611745e+04 3.915996628005000257e+00 3.847951952366177736e-02
5.964421827645959274e+04 3.871752892381576050e+00 3.841512881390041906e-02
5.964421831300306076e+04 3.842308173454185738e+00 3.786945264076272549e-02
5.964421834954653605e+04 3.881874235068242029e+00 3.782058210945015569e-02
5.964421838609000406e+04 3.948560966851317300e+00 4.001073151853584003e-02
5.964421842263347935e+04 3.830453712982480052e+00 3.748639337706285990e-02
5.964421845917694736e+04 3.856096670010378702e+00 3.776634241816183984e-02
5.964421849572042265e+04 3.842856895965711672e+00 3.721712951577271083e-02
5.964421853226389794e+04 3.839645775784341630e+00 3.753459184695249334e-02
5.964421856880736595e+04 3.881559807214839175e+00 3.799842319709430954e-02
5.964421860535083397e+04 3.863463432861169888e+00 3.932554634943562916e-02
5.964421864189430926e+04 3.905333844753458905e+00 3.973215050896922867e-02
5.964421867843778455e+04 3.857000748926633804e+00 3.965850295913880830e-02
5.964421871498125256e+04 3.911675730498190617e+00 3.922112683789558824e-02
5.964421875152472057e+04 3.919150019380853944e+00 3.900141864374070261e-02
5.964421878806819586e+04 3.887459397490605983e+00 3.844551899092053110e-02
5.964421882461167115e+04 3.908231889491628586e+00 4.062194327837240909e-02
5.964421886115513917e+04 3.900457220540646919e+00 4.029277593850853767e-02
5.964421889769860718e+04 3.869916582786667281e+00 3.853873928177852654e-02
5.964421893424208247e+04 3.899317256644921237e+00 3.849639277360932671e-02
5.964421897078555776e+04 3.942943662712865116e+00 3.980244883744660234e-02
5.964421900732902577e+04 3.913973982375157590e+00 3.818211420599445377e-02
5.964421904387250106e+04 3.952931456797593501e+00 3.931173301440860079e-02
5.964421908041596907e+04 3.923552061144496506e+00 3.840798168908134136e-02
5.964421911695944436e+04 3.983970798285986437e+00 4.018815098850751777e-02
5.964421915350291238e+04 3.936123030844109305e+00 4.059465776312530527e-02
5.964421919004638767e+04 3.949060176418971668e+00 4.226232688658113079e-02
5.964421922658986296e+04 3.934994626467664514e+00 4.208077363082190353e-02
5.964421926313333097e+04 3.907313540912381811e+00 4.214221603289871471e-02
5.964421929967679898e+04 3.935247783752362061e+00 4.021046723646636706e-02
5.964421933622027427e+04 3.870966803748320029e+00 3.794741324017936873e-02
5.964421937276374956e+04 3.864429787159986862e+00 3.709911702808423722e-02
5.964421940930721757e+04 3.898440711725639218e+00 3.790690270150419428e-02
5.964421944585069286e+04 3.887634131212354571e+00 3.730435540036645264e-02
5.964421948239416815e+04 3.945320021706276492e+00 3.831953629107502646e-02
5.964421951893763617e+04 3.919734561654510951e+00 3.765129890285877357e-02
5.964421955548110418e+04 3.941338966525836707e+00 3.983194473868616192e-02
5.964421959202457947e+04 3.977014640282323654e+00 4.059229988838659875e-02
5.964421962856805476e+04 3.903819189040088400e+00 3.893779216748627370e-02
5.964421966511152277e+04 3.874771768557577545e+00 3.806113170225099845e-02
5.964421970165499079e+04 3.858277628016852479e+00 3.665800742481915148e-02
5.964421973819846608e+04 3.913458978247530862e+00 3.787500525836395848e-02
5.964421977474194136e+04 4.007348702330971513e+00 4.037783031986438148e-02
5.964421981128540938e+04 3.902834399431414525e+00 3.976533092398212149e-02
5.964421984782888467e+04 4.000869812294507000e+00 4.117977013635173295e-02
5.964421988437235996e+04 3.939331005116661899e+00 3.911783829324749773e-02
5.964421992091582797e+04 3.964078262639183503e+00 3.889911590330628194e-02
5.964421995745929598e+04 3.967325302314338220e+00 4.115138339811804519e-02
5.964421999400277127e+04 3.937052473470885161e+00 4.003588848567148778e-02
5.964422003054624656e+04 3.976057597344537342e+00 3.985499255928623419e-02
5.964422006708971458e+04 3.994210893043781407e+00 3.954487709420398400e-02
5.964422010363318259e+04 4.057253470882018931e+00 4.052734577050629700e-02
5.964422014017665788e+04 4.003509937187584633e+00 4.168628611165563214e-02
5.964422017672013317e+04 3.935387764905016628e+00 3.950517757187277379e-02
5.964422021326360118e+04 3.982844306847146409e+00 4.020142485110200087e-02
5.964422024980707647e+04 3.988993783633326906e+00 4.047003671145728287e-02
5.964422028635055176e+04 3.892639634132537108e+00 3.897608216129253705e-02
5.964422032289401977e+04 3.906615559341283461e+00 3.922388700824381430e-02
5.964422035943748779e+04 3.976107398084657518e+00 4.074443237605041707e-02
5.964422039598096308e+04 3.958930627065352148e+00 4.107128959365358850e-02
5.964422043252443837e+04 3.931682649000581176e+00 3.772664586965471939e-02
5.964422046906790638e+04 3.928751349406260918e+00 3.919862203905154913e-02
5.964422050561137439e+04 3.945646135784439679e+00 3.974963719489002512e-02
5.964422054215484968e+04 3.884231288044526220e+00 3.905457400460336792e-02
5.964422057869832497e+04 3.968619090579981190e+00 3.944688362385594116e-02
5.964422061524179298e+04 3.946856244804063163e+00 3.938958908837435213e-02
5.964422065178526100e+04 3.975750410052219408e+00 3.965430309175334983e-02
5.964422068832873629e+04 3.969440643769856614e+00 3.809148126474345974e-02
5.964422072487221158e+04 3.921216941064992412e+00 3.875826702938726942e-02
5.964422076141567959e+04 4.036977854971775415e+00 4.027718961359821881e-02
5.964422079795915488e+04 4.008411445062213474e+00 4.073035176106726274e-02
5.964422083450263017e+04 4.037340472179271167e+00 4.170917102249079023e-02
5.964422087104609818e+04 3.990721490059966570e+00 4.168975982776833289e-02
5.964422090758956620e+04 3.958382616336048265e+00 4.191674314712639376e-02
5.964422094413304148e+04 3.953655654318450008e+00 3.885797866608207973e-02
5.964422098067651677e+04 4.016431883906180111e+00 3.974180586091859840e-02
5.964422101721998479e+04 3.949909922236664706e+00 4.043300616669881498e-02
5.964422105376345280e+04 4.018227500610685787e+00 3.968365041704861179e-02
5.964422109030692809e+04 4.002436294966544850e+00 4.033697964686130261e-02
5.964422112685040338e+04 3.980661943190836993e+00 4.103983126291774197e-02
5.964422116339387139e+04 3.926258225864076135e+00 3.881849950146844946e-02
5.964422119993733941e+04 3.883673504558275091e+00 3.801203430132642919e-02
5.964422123648081470e+04 4.036767869667980513e+00 4.024135660295088956e-02
5.964422127302428999e+04 3.926156485651521422e+00 3.896637305944685575e-02
5.964422130956775800e+04 3.887775505437476298e+00 3.989708667418798149e-02
5.964422134611123329e+04 3.923835587844771933e+00 4.029649762416440129e-02
5.964422138265470130e+04 3.978548170848497101e+00 4.104804224972116722e-02
5.964422141919817659e+04 3.838403420105627628e+00 3.854347750437761566e-02
5.964422145574164460e+04 3.938399439415788184e+00 4.191098721082578415e-02
5.964422149228511989e+04 3.984121739233052129e+00 4.037551724349073418e-02
5.964422152882859518e+04 3.996903333470440689e+00 3.970922672981448687e-02
5.964422156537206320e+04 3.877135098669478364e+00 3.952396506984455493e-02
5.964422160191553121e+04 3.920129339608529051e+00 3.872893740084776965e-02
5.964422163845900650e+04 3.958565380751339902e+00 4.043886250645074149e-02
5.964422167500248179e+04 3.836929885623411529e+00 3.825948011265056792e-02
5.964422171154594980e+04 3.982694713431867317e+00 4.108400339499482939e-02
5.964422174808941782e+04 3.925218213185599492e+00 4.038378311563659701e-02
5.964422178463289310e+04 3.920320399866404237e+00 3.908813650499023962e-02
5.964422182117636839e+04 3.955497979774921458e+00 4.001571006877212983e-02
5.964422185771983641e+04 3.959155196471945803e+00 4.009181658631262579e-02
5.964422189426331170e+04 3.997982615913125759e+00 4.089774420923973641e-02
5.964422193080678699e+04 3.982561173522345399e+00 4.070475287470032982e-02
5.964422196735025500e+04 3.965217038257197846e+00 3.970708086842798107e-02
5.964422200389372301e+04 4.005286277584338528e+00 4.218927652702017528e-02
5.964422204043719830e+04 3.960539871051382388e+00 3.999823850107386836e-02
5.964422207698067359e+04 4.010370828615783978e+00 4.110055262360198802e-02
5.964422211352414161e+04 4.002213445097937417e+00 4.099797720877155355e-02
5.964422215006760962e+04 4.023166067709984972e+00 4.196697244668178006e-02
5.964422218661108491e+04 4.004388838320298127e+00 4.266550882637729775e-02
5.964422222315456020e+04 3.937453746530989562e+00 4.088641660695067903e-02
5.964422225969802821e+04 3.967615754435745323e+00 4.128548156020893367e-02
5.964422229624150350e+04 3.968145056842711682e+00 4.165923873329657745e-02
5.964422233278497879e+04 3.972924427502959599e+00 4.205991605940227751e-02
5.964422236932844680e+04 3.898156317416226369e+00 3.962819435757677922e-02
5.964422240587191482e+04 3.933240683256347126e+00 3.980662743115578189e-02
5.964422244241539011e+04 3.962560620756547358e+00 4.297834596864673340e-02
5.964422247895886539e+04 3.983629711957024977e+00 4.217072564967680459e-02
5.964422251550233341e+04 3.897620265689211827e+00 4.317565390175445023e-02
5.964422255204580142e+04 3.979261239256169702e+00 4.547878705355704737e-02
5.964422258858927671e+04 4.004511892635371773e+00 4.562541924298944840e-02
5.964422262513275200e+04 3.944900479650745417e+00 4.233953087938565479e-02
5.964422266167622001e+04 3.958389963408259771e+00 4.319319144504511765e-02
5.964422269821969530e+04 3.935366494539140003e+00 4.350605540914347785e-02
5.964422273476317059e+04 3.945638600467127333e+00 4.001081704986416548e-02
5.964422277130663861e+04 3.985818823542937483e+00 4.400058603197549295e-02
5.964422280785010662e+04 3.855990166282301956e+00 3.931793261344763979e-02
5.964422284439358191e+04 3.876649233666488392e+00 4.090499706511093597e-02
5.964422288093705720e+04 3.951592320238061617e+00 4.088277505082978797e-02
5.964422291748052521e+04 4.004088004005536661e+00 4.111071909724832441e-02
5.964422295402399322e+04 3.942609718410552855e+00 3.984602441131817469e-02
5.964422299056746851e+04 3.951723658362741531e+00 4.008982265213737600e-02
5.964422302711094380e+04 3.943530102790015146e+00 3.961554423775832945e-02
5.964422306365441182e+04 4.011319575458049513e+00 4.087205714185834782e-02
5.964422310019787983e+04 3.963750836321216386e+00 4.027060875741849538e-02
5.964422313674135512e+04 3.931363186598247239e+00 3.865114103195718687e-02
5.964422317328483041e+04 4.006501823612188318e+00 4.071572535233556472e-02
5.964422320982829842e+04 4.007364312118058436e+00 4.185622248866926326e-02
5.964422324637176644e+04 3.918780900702937942e+00 4.017293016712518428e-02
5.964422328291524173e+04 3.925580453335883568e+00 3.933891697724730546e-02
5.964422331945871701e+04 3.995326643906440101e+00 4.036118102840727945e-02
5.964422335600218503e+04 3.973858385235785828e+00 3.981629889796486216e-02
5.964422339254566032e+04 4.017965151444656158e+00 4.039018537924565777e-02
5.964422342908913561e+04 3.986901577345263625e+00 4.061177909824066623e-02
5.964422346563260362e+04 4.086857202643556342e+00 4.638675993538412395e-02
5.964422350217607163e+04 3.954776810562979694e+00 4.020994269389550207e-02
5.964422353871954692e+04 4.035371120657083033e+00 4.307280237618622831e-02
5.964422357526302221e+04 3.958494423473379431e+00 4.007431184938439750e-02
5.964422361180649023e+04 3.953359216457574377e+00 3.996795454270038461e-02
5.964422364834996552e+04 3.972315127742659158e+00 3.927453463733990291e-02
5.964422368489343353e+04 4.012115207453373245e+00 4.038719018236849867e-02
5.964422372143690882e+04 3.898084078224964166e+00 4.094798783372834150e-02
5.964422375798037683e+04 3.968475115244272100e+00 4.046432564644636409e-02
5.964422379452385212e+04 3.879953697398883072e+00 3.915362129547909215e-02
5.964422383106732741e+04 4.006315666247182605e+00 4.009163271395683320e-02
5.964422386761079542e+04 3.907390753968026598e+00 3.827921753777294850e-02
5.964422390415426344e+04 3.977847991789573268e+00 3.998965027665965510e-02
5.964422394069773873e+04 3.905905883283519842e+00 4.087659493777143216e-02
5.964422397724121402e+04 4.025431340663728541e+00 4.052147764725202300e-02
5.964422401378468203e+04 3.947334147334147225e+00 3.996350184741390837e-02
5.964422405032815004e+04 3.944955499850515857e+00 4.012223234478928813e-02
5.964422408687162533e+04 3.922991834134476274e+00 3.842124411184415916e-02
5.964422412341510062e+04 3.977451133517287296e+00 4.025295979158731441e-02
5.964422415995856863e+04 3.932569311801817236e+00 3.947522860518438981e-02
5.964422419650204392e+04 3.931190030423589832e+00 3.813106868619885181e-02
5.964422423304551194e+04 3.956397234575982580e+00 3.933365917735846123e-02
5.964422426958898723e+04 3.931547653209977344e+00 4.051684787267820914e-02
5.964422430613245524e+04 3.928963747449518706e+00 3.922406859949939539e-02
5.964422434267593053e+04 3.896500610027251010e+00 3.942283721417624148e-02
5.964422437921940582e+04 3.901540752620424879e+00 3.856456732277756955e-02
5.964422441576287383e+04 3.942395291651549893e+00 4.009820052277743296e-02
5.964422445230634185e+04 3.995461555150314314e+00 4.301964669831443572e-02
5.964422448884981713e+04 3.934423212940547643e+00 4.146294704498407896e-02
5.964422452539329242e+04 3.967125701302916863e+00 3.985944068006935098e-02
5.964422456193676044e+04 4.000343620216717966e+00 4.105244234340327258e-02
5.964422459848022845e+04 3.903794907925612456e+00 4.076680819190808130e-02
5.964422463502370374e+04 3.918851769307741151e+00 4.315872731976259924e-02
5.964422467156717903e+04 3.960882172853198657e+00 4.307567017860950559e-02
5.964422470811064704e+04 4.001131004086771803e+00 4.205695892331475644e-02
5.964422474465412233e+04 3.930605267988253271e+00 4.137728916885703018e-02
5.964422478119759762e+04 3.998688000746381643e+00 4.188933359880470109e-02
5.964422481774106564e+04 3.910538112735965743e+00 4.075352489958922186e-02
5.964422485428453365e+04 3.931558803864154683e+00 3.971825655411155565e-02
5.964422489082800894e+04 3.976656330270983197e+00 4.152229909832102356e-02
5.964422492737148423e+04 3.934137081582379292e+00 4.060806740623793681e-02
5.964422496391495224e+04 3.928867399367887536e+00 4.018400471971565052e-02
5.964422500045842025e+04 3.932230260296238455e+00 4.029016842388551817e-02
5.964422503700189554e+04 4.000046462194293717e+00 4.353378103489189549e-02
5.964422507354537083e+04 3.993985414630478736e+00 4.285444469178330967e-02
5.964422511008883885e+04 3.991151012567787149e+00 4.318520957262689253e-02
5.964422514663231414e+04 3.907225309961522619e+00 4.081478193044777575e-02
5.964422518317578943e+04 4.042598490517876897e+00 4.507537008197131517e-02
5.964422521971925744e+04 3.992569801880553548e+00 4.264838563664628129e-02
5.964422525626272545e+04 3.983923237495530678e+00 4.369110347216689089e-02
5.964422529280620074e+04 3.923607527436611786e+00 4.098801812706975162e-02
5.964422532934967603e+04 3.932086250858931376e+00 4.266570208797498820e-02
5.964422536589314404e+04 3.982535586930681770e+00 4.221420621253033079e-02
5.964422540243661206e+04 4.000696762105508952e+00 4.136659364782158815e-02
5.964422543898008735e+04 3.969112837639078961e+00 4.078366586755523965e-02
5.964422547552356264e+04 3.968642989356778727e+00 4.212306301265591330e-02
5.964422551206703065e+04 4.024375304765642092e+00 3.986188349944626286e-02
5.964422554861050594e+04 3.985574755822689497e+00 4.267925388505721535e-02
5.964422558515398123e+04 4.104160048941752237e+00 4.447393312589806996e-02
5.964422562169744924e+04 3.932434361953063728e+00 4.125097380819410520e-02
5.964422565824091726e+04 4.020504147166488629e+00 4.222980918649861526e-02
5.964422569478439254e+04 3.945171750796338195e+00 4.014129400496214278e-02
5.964422573132786783e+04 3.988845510317903020e+00 4.103352574889668897e-02
5.964422576787133585e+04 3.992422837001136315e+00 4.076769710463071239e-02
5.964422580441480386e+04 3.950826694080356472e+00 4.043783543623988980e-02
5.964422584095827915e+04 3.911845496473141726e+00 4.030978806671838693e-02
5.964422587750175444e+04 3.962290695270689334e+00 4.059293493372169437e-02
5.964422591404522245e+04 3.980098846409650282e+00 4.179428318137900361e-02
5.964422595058869047e+04 3.949368031870682749e+00 3.993088677890425930e-02
5.964422598713216576e+04 3.938007303438847195e+00 4.096123337254978236e-02
5.964422602367564104e+04 3.986543479141236190e+00 4.163837859240737682e-02
5.964422606021910906e+04 3.968135612967116366e+00 4.068015779929635978e-02
5.964422609676258435e+04 3.924413235524734311e+00 3.829552854403840689e-02
5.964422613330605964e+04 3.912314111109187476e+00 4.047261188047135416e-02
5.964422616984952765e+04 3.869553985084995151e+00 3.884428738090611039e-02
5.964422620639299566e+04 3.926924132614624252e+00 3.876031457281480658e-02
5.964422624293647095e+04 3.918679038672122861e+00 4.033685719914810452e-02
5.964422627947994624e+04 3.983631092674648766e+00 3.920045618638315355e-02
5.964422631602341426e+04 3.927806925498426249e+00 3.882485717205153009e-02
5.964422635256688227e+04 3.957779452743136694e+00 4.354636071689749893e-02
5.964422638911035756e+04 3.988462763510245868e+00 4.062591312439713803e-02
5.964422642565383285e+04 3.910238710379633886e+00 3.962647133786885434e-02
5.964422646219730086e+04 3.926928578019747373e+00 3.953544868654700756e-02
5.964422649874076887e+04 3.949686484853064172e+00 3.950258550350692344e-02
5.964422653528424416e+04 3.962471414335170916e+00 4.034057710157441801e-02
5.964422657182771945e+04 3.864590447570913856e+00 3.757435276119024808e-02
5.964422660837118747e+04 3.874723826725053666e+00 3.819244347874228146e-02
5.964422664491466276e+04 3.868919576109207448e+00 3.911671546125732035e-02
5.964422668145813077e+04 3.990990624436914214e+00 3.945503936549780294e-02
5.964422671800160606e+04 3.936226934536774191e+00 3.961029126358524277e-02
5.964422675454507407e+04 3.928258729515316627e+00 3.872479595265224811e-02
5.964422679108854936e+04 3.965756812133486964e+00 3.991156274594313824e-02
5.964422682763202465e+04 3.859161598758600320e+00 3.712461898743805999e-02
5.964422686417549266e+04 3.968185281475923976e+00 4.049946421135754149e-02
5.964422690071896068e+04 3.864098356919850819e+00 3.871416812597369694e-02
5.964422693726243597e+04 3.933649207541975112e+00 4.092089422368971191e-02
5.964422697380591126e+04 3.924223537665018302e+00 3.848977850577268989e-02
5.964422701034937927e+04 3.938004448316977157e+00 4.043151576669638120e-02
5.964422704689285456e+04 3.933273457920250404e+00 4.039432269902371725e-02
5.964422708343632985e+04 3.960473276687063393e+00 4.084951531885350207e-02
5.964422711997979786e+04 3.961605251276351769e+00 3.956700340776928698e-02
5.964422715652326588e+04 3.912808373499129910e+00 4.039618304998799508e-02
5.964422719306674117e+04 3.867984005634378608e+00 3.926489342736039917e-02
5.964422722961021645e+04 4.015179390171460305e+00 4.202689494990494851e-02
5.964422726615368447e+04 3.978406349021774258e+00 4.082305929398636485e-02
5.964422730269715248e+04 3.967930725241961110e+00 3.980160221815324390e-02
5.964422733924062777e+04 3.997035532994923646e+00 4.209518189437561758e-02
5.964422737578410306e+04 3.919833992413384482e+00 3.917598135640833895e-02
5.964422741232757107e+04 3.900771919438025037e+00 3.858884093019512851e-02
5.964422744887103909e+04 3.930872936783386784e+00 3.964266712468626080e-02
5.964422748541451438e+04 3.893519450853581532e+00 3.825514629616080797e-02
5.964422752195798967e+04 3.916290900682159570e+00 3.893465545199769479e-02
5.964422755850145768e+04 3.852817893325640508e+00 3.812347886103422540e-02
5.964422759504493297e+04 4.002257349752582627e+00 4.023611675917995734e-02
5.964422763158840826e+04 3.923192536027885868e+00 3.886021617896977254e-02
5.964422766813187627e+04 3.900234620294655841e+00 3.938388007382222916e-02
5.964422770467534428e+04 3.967687541207428392e+00 3.885605924285267382e-02
5.964422774121881957e+04 3.881556732503816054e+00 3.761494340386808272e-02
5.964422777776229486e+04 3.872546593858069208e+00 3.854019094540192536e-02
5.964422781430576288e+04 3.871336100913758571e+00 3.796836020540183404e-02
5.964422785084923089e+04 3.975537816896463017e+00 3.977314512757051251e-02
5.964422788739270618e+04 3.892809220712196705e+00 3.796438068245826941e-02
5.964422792393618147e+04 3.959685773480662974e+00 4.152320725078298413e-02
5.964422796047964948e+04 3.958639292671962018e+00 4.088988787622185178e-02
5.964422799702312477e+04 3.985203430987194650e+00 4.204879338101286806e-02
5.964422803356660006e+04 3.898967508941696636e+00 3.952914757311682542e-02
5.964422807011006807e+04 3.866022161663025702e+00 3.983376809653770001e-02
5.964422810665353609e+04 3.993327573525119245e+00 3.992204894897335987e-02
5.964422814319701138e+04 4.021466801004035752e+00 3.981286146995449693e-02
5.964422817974048667e+04 3.971864184613261184e+00 4.062654923648443411e-02
5.964422821628395468e+04 3.931118398343113274e+00 3.964290209355517125e-02
5.964422825282742269e+04 3.839430358075072824e+00 3.778041082650333143e-02
5.964422828937089798e+04 3.998998790446262497e+00 4.092807069419870242e-02
5.964422832591437327e+04 3.923182961712099459e+00 4.015490145049580017e-02
5.964422836245784129e+04 3.970313458560953190e+00 4.002549083011632675e-02
5.964422839900131657e+04 3.917694959851199421e+00 4.115456484799374232e-02
5.964422843554479186e+04 3.974234352659010483e+00 4.200561942881812089e-02
5.964422847208825988e+04 3.937056107441503361e+00 3.911656241654676985e-02
5.964422850863172789e+04 3.884842681413572141e+00 3.870123767715136914e-02
5.964422854517520318e+04 3.962690096033159026e+00 3.982053730816363657e-02
5.964422858171867847e+04 3.950815585357423831e+00 4.155342527197320585e-02
5.964422861826214648e+04 3.900431707541103687e+00 3.971165656372239311e-02
5.964422865480561450e+04 3.870990320432934784e+00 3.929412334801947460e-02
5.964422869134908979e+04 3.953749892368187080e+00 4.058405285547453389e-02
5.964422872789256508e+04 3.887979772952518065e+00 4.183297046615938597e-02
5.964422876443603309e+04 3.945410071942446084e+00 4.082460982681937467e-02
5.964422880097950838e+04 3.994235945062434290e+00 4.267612723659159474e-02
5.964422883752298367e+04 3.971508454267075106e+00 4.248202760963949026e-02
5.964422887406645168e+04 3.944650021648145266e+00 3.913932408062948537e-02
5.964422891060991969e+04 3.978362529046016061e+00 4.090692889269707810e-02
5.964422894715339498e+04 3.916649819494584683e+00 4.057153753595039297e-02
5.964422898369687027e+04 3.918269591030925092e+00 3.904682960698897809e-02
5.964422902024033829e+04 3.872978936810431261e+00 3.939646935193760052e-02
5.964422905678380630e+04 4.007612647803433958e+00 4.147310429397771392e-02
5.964422909332728159e+04 3.899031780123352497e+00 4.088958326048272585e-02
5.964422912987075688e+04 3.945895098581705174e+00 3.925231712172612408e-02
5.964422916641422489e+04 3.896075880016435899e+00 4.060399454731005581e-02
5.964422920295769291e+04 3.917125870484495564e+00 4.172885390405197542e-02
5.964422923950116819e+04 3.891721920264079149e+00 4.181158989415677957e-02
5.964422927604464348e+04 3.961322057300655786e+00 4.113238331939635117e-02
5.964422931258811150e+04 3.893380624033269566e+00 4.063121588371636228e-02
5.964422934913157951e+04 4.032428715018779641e+00 4.297391652790306243e-02
5.964422938567505480e+04 3.901077229980050909e+00 3.959201692395949990e-02
5.964422942221853009e+04 3.915941845692177736e+00 4.029943529508424327e-02
5.964422945876199810e+04 3.964018457390733108e+00 4.127087888688366069e-02
5.964422949530546612e+04 3.955361670739016677e+00 4.224273443467792960e-02
5.964422953184894141e+04 4.036129907631290870e+00 4.303383904086255374e-02
5.964422956839241670e+04 4.016085230833507325e+00 4.160569802945186108e-02
5.964422960493588471e+04 4.030098226829395003e+00 4.183730577410881696e-02
5.964422964147936000e+04 4.009109800748575481e+00 4.169380309865113737e-02
5.964422967802282801e+04 4.009658353755225946e+00 4.350508615088184011e-02
5.964422971456630330e+04 4.015269348047044495e+00 4.240699413352502084e-02
5.964422975110977131e+04 4.006836248934554590e+00 4.244248066165670630e-02
5.964422978765324660e+04 3.947010499045541465e+00 4.188772301047009872e-02
5.964422982419672189e+04 3.991052692263346025e+00 4.150555402078235506e-02
5.964422986074018991e+04 3.989796388428228369e+00 4.130205983783659385e-02
5.964422989728365792e+04 4.054695165923840605e+00 4.267442173989730719e-02
5.964422993382713321e+04 4.081410080196966383e+00 4.322513729516885145e-02
5.964422997037060850e+04 3.912214720670232015e+00 4.057661922222503825e-02
5.964423000691407651e+04 4.032835188877322175e+00 4.095410349269205941e-02
5.964423004345755180e+04 3.978183530396568468e+00 4.014451444693513393e-02
5.964423008000102709e+04 3.877769658816255127e+00 3.954827313913995140e-02
5.964423011654449510e+04 4.060868607085486026e+00 4.454537779074153880e-02
5.964423015308796312e+04 3.991838443626185562e+00 4.365200549032818150e-02
5.964423018963143841e+04 3.963316696914700454e+00 4.161896728103269688e-02
5.964423022617491370e+04 3.998088484127488851e+00 4.176334717749365100e-02
5.964423026271838171e+04 4.022420310231175300e+00 4.213340904902884709e-02
5.964423029926184972e+04 4.000880433656734958e+00 3.992681484474999709e-02
5.964423033580532501e+04 4.051279956109119951e+00 4.005838783645824380e-02
5.964423037234880030e+04 4.095347952103521649e+00 4.222013977667421480e-02
5.964423040889226831e+04 4.086386127113919464e+00 4.199957129988427657e-02
5.964423044543574360e+04 3.998044395066207013e+00 4.076493830278279940e-02
5.964423048197921889e+04 4.005012806651364166e+00 4.059093806407725741e-02
5.964423051852268691e+04 4.003624514063571560e+00 4.281620220090204265e-02
5.964423055506615492e+04 4.025590276971652060e+00 4.245407322683054235e-02
5.964423059160963021e+04 4.123101653309811709e+00 4.615213461417474322e-02
5.964423062815310550e+04 4.071524903230327119e+00 4.302354051860041856e-02
5.964423066469657351e+04 4.006430198804167730e+00 4.106164310120741234e-02
5.964423070124004153e+04 4.065927008331468251e+00 4.227703549504173430e-02
5.964423073778351682e+04 3.927834759288553190e+00 3.983310237432181877e-02
5.964423077432699210e+04 4.043715074752541661e+00 4.166554407891148032e-02
5.964423081087046012e+04 3.976403309725183632e+00 3.999694674353029139e-02
5.964423084741393541e+04 3.990690036025512644e+00 4.099322433784324121e-02
5.964423088395741070e+04 4.045763169004175097e+00 4.072761384816556141e-02
5.964423092050087871e+04 3.987071212595141301e+00 4.087987306853917147e-02
5.964423095704434672e+04 3.930104237544956636e+00 3.960860419310274771e-02
5.964423099358782201e+04 3.994327531462210867e+00 3.995301178414301102e-02
5.964423103013129730e+04 3.983414027553094705e+00 4.129896103082519865e-02
5.964423106667476532e+04 3.978808257294839112e+00 4.223919380832724668e-02
5.964423110321823333e+04 3.900233955321347423e+00 3.826535367047047276e-02
5.964423113976170862e+04 4.011638788162358082e+00 4.028501048238043031e-02
5.964423117630518391e+04 3.933175940394501247e+00 4.104461071451281917e-02
5.964423121284865192e+04 4.017181513062936027e+00 4.241053253452009564e-02
5.964423124939212721e+04 3.979012187598216510e+00 4.064897334054033695e-02
5.964423128593560250e+04 4.098620385911033281e+00 4.231297423217680181e-02
5.964423132247907051e+04 3.961657140550111311e+00 4.015031617590594099e-02
5.964423135902253853e+04 3.985241913895646526e+00 4.072079135092474683e-02
5.964423139556601382e+04 3.949650912225254995e+00 4.115839206262425498e-02
5.964423143210948911e+04 3.947663671298699217e+00 3.931739005717106022e-02
5.964423146865295712e+04 3.960815029100014151e+00 4.210467811052500536e-02
5.964423150519642513e+04 3.915094446586090626e+00 4.194552504997506315e-02
5.964423154173990042e+04 3.980152576002919940e+00 4.213255024330003762e-02
5.964423157828337571e+04 3.941886505763157800e+00 3.975631245781799383e-02
5.964423161482684372e+04 4.014477076986943338e+00 4.099139057054895091e-02
5.964423165137031901e+04 3.962336088532198541e+00 4.070752408721695775e-02
5.964423168791379430e+04 4.035944738101071572e+00 4.203801602875636284e-02
5.964423172445726232e+04 3.976119558365095230e+00 3.993452198400779946e-02
5.964423176100073033e+04 4.048416313466172589e+00 4.238002679720270088e-02
5.964423179754420562e+04 3.904126724206552268e+00 3.845034130544441181e-02
5.964423183408768091e+04 3.988909723775281080e+00 4.214142833367156421e-02
5.964423187063114892e+04 3.960574732784300167e+00 4.169428452824313486e-02
5.964423190717461694e+04 4.009818496110630903e+00 4.200437884378068615e-02
5.964423194371809223e+04 3.954618244209322064e+00 4.167642922820202073e-02
5.964423198026156751e+04 3.975113605524664084e+00 4.140551065287356031e-02
5.964423201680503553e+04 4.037042458022059854e+00 4.115715423657265865e-02
5.964423205334850354e+04 3.950044016600545937e+00 4.065702384408990261e-02
5.964423208989197883e+04 3.997588109031319892e+00 4.160588356298444007e-02
5.964423212643545412e+04 3.842214548491209580e+00 3.747978343184993344e-02
5.964423216297892213e+04 3.976326750428261558e+00 4.119050875199577882e-02
5.964423219952239015e+04 3.998837553981087201e+00 4.200047187094184398e-02
5.964423223606586544e+04 3.938425623200376258e+00 3.935325979605295427e-02
5.964423227260934073e+04 3.991096414612629317e+00 4.024805794742279674e-02
5.964423230915280874e+04 3.918532880547015207e+00 3.929168673832408171e-02
5.964423234569628403e+04 4.020624382815195297e+00 4.019341307637740862e-02
5.964423238223975932e+04 3.991493488018301949e+00 3.990604793460517108e-02
5.964423241878322733e+04 4.049122560554443417e+00 4.237586458575278575e-02
5.964423245532669534e+04 3.873729976588898616e+00 3.747929325608979900e-02
5.964423249187017063e+04 3.904470515093600991e+00 3.779994089136853863e-02
5.964423252841364592e+04 3.993235137491734754e+00 3.949606815126406600e-02
5.964423256495711394e+04 3.901704828343986797e+00 3.949452378665815194e-02
5.964423260150058195e+04 3.948631288478707368e+00 3.828390533203876456e-02
5.964423263804405724e+04 3.938862228127039788e+00 3.899545239695278304e-02
5.964423267458753253e+04 4.008750924906343549e+00 3.946876436012856926e-02
5.964423271113100054e+04 3.965137761609783151e+00 3.923382868520731287e-02
5.964423274767447583e+04 3.983391849098168791e+00 3.989122181225325525e-02
5.964423278421795112e+04 3.991680868887027334e+00 3.828891776091272736e-02
5.964423282076141913e+04 3.981425553829232911e+00 3.843018568373916810e-02
5.964423285730488715e+04 3.929345625744659287e+00 3.883572787456571196e-02
5.964423289384836244e+04 3.939620186855632422e+00 3.862431173603508155e-02
5.964423293039183773e+04 3.965416849952538403e+00 3.959732832968921451e-02
5.964423296693530574e+04 3.976267604015898183e+00 4.193122872640672044e-02
5.964423300347877375e+04 4.031270467810835534e+00 4.131940605853130777e-02
5.964423304002224904e+04 4.045519353646301219e+00 4.053218810598051280e-02
5.964423307656572433e+04 3.908233124854168850e+00 3.817504894868672255e-02
5.964423311310919235e+04 3.979093487063985357e+00 3.887762066827882279e-02
5.964423314965266036e+04 4.002793803262365557e+00 3.929243578768552153e-02
5.964423318619613565e+04 3.965559143144811394e+00 3.872668647436222633e-02
5.964423322273961094e+04 4.006174570350379938e+00 3.905877631352545204e-02
5.964423325928307895e+04 3.931480004557365682e+00 3.898512915211525126e-02
5.964423329582655424e+04 3.964901044371357486e+00 4.028271795982861503e-02
5.964423333237002953e+04 3.918942014007170460e+00 3.808675984978675266e-02
5.964423336891349754e+04 3.944538835660028386e+00 3.830625758450217216e-02
5.964423340545696556e+04 3.885820557121291596e+00 3.668210958021461687e-02
5.964423344200044085e+04 3.990392772931257603e+00 3.966182976912231706e-02
5.964423347854391614e+04 3.959326173586845687e+00 3.962963894853586272e-02
5.964423351508738415e+04 3.945344423712952686e+00 3.963183553519745994e-02
5.964423355163085216e+04 3.938286228438334646e+00 3.954008291116604956e-02
5.964423358817432745e+04 3.867885606587332159e+00 3.792578040889476448e-02
5.964423362471780274e+04 3.923516420478990074e+00 3.938225517237550072e-02
5.964423366126127075e+04 3.985695011518226583e+00 3.978508645581132347e-02
5.964423369780474604e+04 3.892653068342333711e+00 3.795373806305705339e-02
5.964423373434822133e+04 3.841986802393984934e+00 3.770651888628015480e-02
5.964423377089168935e+04 3.860109295877918179e+00 3.815938883993998804e-02
5.964423380743515736e+04 3.885446987867638757e+00 3.811700089408458919e-02
5.964423384397863265e+04 3.915800433940423542e+00 3.925137146268475874e-02
5.964423388052210794e+04 3.913623841430672101e+00 3.796937205684074862e-02
5.964423391706557595e+04 3.844326585493389459e+00 3.712085951042930904e-02
5.964423395360904397e+04 3.878638579387186258e+00 3.879399829701350721e-02
5.964423399015251925e+04 3.942294014260438129e+00 3.824289847912106660e-02
5.964423402669599454e+04 3.887152838940755473e+00 3.741693984462184791e-02
5.964423406323946256e+04 3.858362744254109966e+00 3.810568143180458750e-02
5.964423409978293785e+04 3.879324466182933140e+00 3.831959139316085811e-02
5.964423413632641314e+04 3.870235770699151701e+00 3.774792083153571259e-02
5.964423417286988115e+04 3.899189714212378366e+00 3.766925946873679598e-02
5.964423420941334916e+04 3.907566350311021619e+00 3.827245021358081922e-02
5.964423424595682445e+04 3.861970264100216710e+00 3.814132690462476716e-02
5.964423428250029974e+04 3.900441632216217425e+00 3.767450721252254414e-02
5.964423431904376775e+04 3.918739722500190759e+00 3.795364956790030914e-02
5.964423435558723577e+04 3.830655861050962230e+00 3.702831642837954573e-02
5.964423439213071106e+04 3.891348754076670247e+00 3.851857988145641204e-02
5.964423442867418635e+04 3.917945931259339876e+00 3.781886240065893134e-02
5.964423446521765436e+04 3.869501901871581051e+00 3.768077939495798057e-02
5.964423450176112965e+04 3.897663682148852615e+00 3.870241591923655883e-02
5.964423453830460494e+04 3.952966882005673366e+00 3.931814437615143570e-02
5.964423457484807295e+04 3.877640769164439227e+00 3.880326457226632858e-02
5.964423461139154097e+04 3.817249224646072303e+00 3.636736419992252917e-02
5.964423464793501626e+04 3.885687345257653913e+00 3.798281499479518736e-02
5.964423468447849154e+04 3.771958753442461010e+00 3.646235467416153453e-02
5.964423472102195956e+04 3.845752929516702334e+00 3.701597056749746789e-02
5.964423475756543485e+04 3.871864328962093982e+00 3.967557104678501312e-02
5.964423479410891014e+04 3.868798959403979332e+00 3.773295275269276938e-02
5.964423483065237815e+04 3.846283763971804603e+00 3.698018677321671110e-02
5.964423486719584616e+04 3.926454452210003776e+00 3.780064108324630162e-02
5.964423490373932145e+04 3.844451060401744780e+00 3.662045929829279428e-02
5.964423494028279674e+04 3.867298051442844997e+00 3.696028247443885334e-02
5.964423497682626476e+04 3.800861272381749867e+00 3.600388254102246388e-02
5.964423501336973277e+04 3.933394323190798403e+00 3.767241899556032086e-02
5.964423504991320806e+04 3.848465461887461192e+00 3.634902895622588170e-02
5.964423508645668335e+04 3.906956133828995981e+00 3.746466699437434739e-02
5.964423512300015136e+04 3.933922215521420629e+00 3.848996066399098387e-02
5.964423515954362665e+04 3.850600684316475508e+00 3.621289855394214940e-02
5.964423519608710194e+04 3.918199430603300115e+00 3.753573875569140433e-02
5.964423523263056995e+04 3.950604999911159876e+00 3.884836518119039184e-02
5.964423526917403797e+04 3.907121633841853736e+00 3.720280887014194154e-02
5.964423530571751326e+04 3.898775443434366661e+00 3.738863421328098707e-02
5.964423534226098855e+04 3.922748992785533684e+00 3.806567156839695681e-02
5.964423537880445656e+04 3.879471136819737875e+00 3.625893904062910816e-02
5.964423541534792457e+04 3.843432685317636821e+00 3.692982720022474491e-02
5.964423545189139986e+04 3.865010673844440525e+00 3.727646077934434338e-02
5.964423548843487515e+04 3.859814974257036901e+00 3.705350998318071576e-02
5.964423552497834316e+04 3.992432932358823017e+00 3.891106437652630534e-02
5.964423556152181118e+04 3.837753528032157302e+00 3.697619806282509414e-02
5.964423559806528647e+04 3.862521800395005478e+00 3.751926249379151229e-02
5.964423563460876176e+04 3.962595753219315231e+00 3.986282816061503115e-02
5.964423567115222977e+04 3.845001390433815835e+00 3.714339944528519816e-02
5.964423570769570506e+04 3.913243917948234785e+00 3.761329053428556085e-02
5.964423574423918035e+04 3.916355396625891938e+00 3.754343190139686898e-02
5.964423578078264836e+04 3.948773401619621204e+00 3.710565815975559040e-02
5.964423581732611638e+04 3.895900002893434966e+00 3.687253910319190919e-02
5.964423585386959166e+04 3.984334126914146346e+00 4.012815266162164662e-02
5.964423589041306695e+04 3.975139260183953027e+00 3.764656852727666508e-02
5.964423592695653497e+04 3.878162542533737156e+00 3.658484071169645913e-02
5.964423596350000298e+04 3.932362170721174888e+00 3.727357364441565707e-02
5.964423600004347827e+04 3.976934480721789011e+00 4.064044463191233969e-02
5.964423603658695356e+04 3.971282434111149673e+00 3.888281577066569905e-02
5.964423607313042157e+04 3.958070946005539437e+00 3.771219370731561382e-02
5.964423610967388959e+04 3.966801091211006991e+00 3.762909310629417026e-02
5.964423614621736488e+04 3.938366826230966566e+00 3.782733762174084191e-02
5.964423618276084017e+04 3.953693001968904053e+00 3.815360203476834272e-02
5.964423621930430818e+04 3.975530709107653049e+00 3.860456379249670167e-02
5.964423625584778347e+04 3.917821625517901030e+00 3.854966556472475686e-02
5.964423629239125148e+04 3.981110986261997997e+00 3.865742040996911211e-02
5.964423632893472677e+04 3.944064000752397270e+00 3.794778959952060243e-02
5.964423636547819478e+04 3.989611094077968989e+00 3.907355827449921631e-02
5.964423640202167007e+04 3.977839792793803397e+00 3.762735855083153280e-02
5.964423643856514536e+04 3.909475999906387056e+00 3.690495328394995805e-02
5.964423647510861338e+04 3.903486618159541788e+00 3.713143200585081877e-02
5.964423651165208139e+04 3.932323922239377101e+00 3.881232529858879426e-02
5.964423654819555668e+04 3.966197886714415421e+00 3.937850536492770032e-02
5.964423658473903197e+04 3.937922392839118491e+00 3.958307362901436477e-02
5.964423662128249998e+04 3.861908871246116703e+00 3.629635744776227302e-02
5.964423665782597527e+04 3.975560370018359269e+00 3.836080109067517563e-02
5.964423669436944328e+04 3.919653095078723393e+00 3.735807365619991938e-02
5.964423673091291857e+04 3.974632060288076474e+00 4.071543928456027722e-02
5.964423676745638659e+04 3.972681570096938231e+00 3.823938986575638882e-02
5.964423680399985460e+04 3.963931651248541854e+00 3.772709964439723007e-02
5.964423684054332989e+04 3.984446461407892492e+00 3.804803615113565296e-02
5.964423687708680518e+04 3.941012789391266757e+00 3.804707823214492635e-02
5.964423691363027319e+04 3.900332788416627228e+00 3.748465781482009790e-02
5.964423695017374848e+04 3.921338160719733956e+00 3.919495651115900703e-02
5.964423698671722377e+04 3.951316074175004633e+00 3.759755237740484979e-02
5.964423702326069179e+04 3.979743396930323307e+00 3.774523172524473641e-02
5.964423705980415980e+04 3.953518034257226699e+00 3.771928218275825972e-02
5.964423709634763509e+04 3.960544739395417846e+00 3.852914002739060012e-02
5.964423713289111038e+04 4.001450580817238922e+00 4.009117685566672418e-02
5.964423716943457839e+04 4.032886115077896072e+00 3.964960521520574654e-02
5.964423720597804640e+04 3.954219248267987208e+00 3.871425745390597029e-02
5.964423724252152169e+04 3.992082851123178955e+00 3.907357801764066441e-02
5.964423727906499698e+04 4.018519289935195360e+00 3.970114374191749396e-02
5.964423731560846500e+04 3.990289102605376392e+00 4.019078427744558063e-02
5.964423735215194029e+04 3.972428340268145952e+00 3.996821950149768987e-02
5.964423738869541558e+04 3.964214120882962877e+00 3.887396145201209990e-02
5.964423742523888359e+04 3.935268518572317298e+00 3.694047234569206029e-02
5.964423746178235160e+04 3.898050730903372951e+00 3.789874627055382639e-02
5.964423749832582689e+04 3.892087200866020780e+00 3.823963714013429299e-02
5.964423753486930218e+04 3.904679507789436510e+00 3.739266039130426100e-02
5.964423757141277019e+04 3.900445187390807256e+00 3.818663354903562013e-02
5.964423760795624548e+04 3.955527243637225521e+00 3.901030775998436811e-02
5.964423764449972077e+04 3.920245363102506264e+00 3.781457859737615002e-02
5.964423768104318879e+04 3.909287496211326207e+00 3.724076448848782223e-02
5.964423771758665680e+04 3.938502877280896541e+00 3.856065773142546699e-02
5.964423775413013209e+04 3.846937712055768177e+00 3.682374948548586269e-02
5.964423779067360738e+04 3.937980556130138421e+00 3.754383563453004419e-02
5.964423782721707539e+04 3.952884145299900620e+00 3.721909636215108702e-02
5.964423786376054341e+04 3.977763259210864266e+00 3.933148522777399347e-02
5.964423790030401869e+04 4.015274284629620993e+00 3.878675197092150417e-02
5.964423793684749398e+04 3.857923212080093034e+00 3.622020177392970552e-02
5.964423797339096200e+04 3.966889700511321948e+00 3.776007227083965495e-02
5.964423800993443729e+04 3.922852967036805971e+00 3.723218060947435654e-02
5.964423804647791258e+04 3.969224919567124754e+00 3.965106291212022738e-02
5.964423808302138059e+04 3.957051787205513982e+00 3.885034800122384724e-02
5.964423811956484860e+04 3.991956887060323034e+00 3.941031105653429456e-02
5.964423815610832389e+04 3.989632322135610920e+00 3.891067286654670276e-02
5.964423819265179918e+04 4.045368924283789802e+00 3.909800097697872096e-02
5.964423822919526719e+04 3.895504955303967787e+00 3.689330158372803453e-02
5.964423826573873521e+04 3.876818242915500257e+00 3.642316177777000369e-02
5.964423830228221050e+04 3.922768117633328888e+00 3.838021802284713457e-02
5.964423833882568579e+04 4.001026350824306022e+00 4.023759267582885379e-02
5.964423837536915380e+04 3.937842482597398774e+00 4.029179265962710282e-02
5.964423841191262909e+04 3.956596451697336647e+00 4.063925924044697185e-02
5.964423844845610438e+04 4.027075451747069046e+00 4.224762894315028938e-02
5.964423848499957239e+04 3.955355941917109153e+00 3.931309276751045190e-02
5.964423852154304041e+04 3.983567557530955927e+00 4.117648050860374387e-02
5.964423855808651570e+04 3.935388177827955580e+00 3.985904300752052265e-02
5.964423859462999098e+04 3.918980327602796798e+00 3.744845514679884940e-02
5.964423863117345900e+04 3.988377118693564594e+00 4.069986753594297818e-02
5.964423866771692701e+04 3.977815179273055612e+00 3.976769551636187561e-02
5.964423870426040230e+04 3.997478691727652578e+00 4.073410565631708363e-02
5.964423874080387759e+04 4.000213880868356497e+00 3.927420494895426245e-02
5.964423877734734560e+04 3.954909668591572114e+00 3.935753592262630080e-02
5.964423881389082089e+04 4.040509940269234157e+00 4.120377857902536578e-02
5.964423885043429618e+04 3.940661750980025246e+00 3.906060546508749454e-02
5.964423888697776420e+04 3.929976933578120057e+00 3.874096089824968087e-02
5.964423892352123221e+04 4.030016171884024168e+00 4.415231629542989283e-02
5.964423896006470750e+04 4.058859953500871143e+00 4.337700748231464870e-02
5.964423899660818279e+04 4.013973768125373986e+00 4.128620782943878686e-02
5.964423903315165080e+04 4.027099823774524801e+00 4.078783506266391717e-02
5.964423906969512609e+04 3.932843609274005559e+00 4.006373172085744144e-02
5.964423910623860138e+04 3.898281251815783222e+00 3.847533793948584857e-02
5.964423914278206939e+04 3.971910374062515015e+00 3.932673424242463800e-02
5.964423917932553741e+04 3.966615550032608351e+00 3.960109730781706527e-02
5.964423921586901270e+04 3.981132075471698784e+00 4.013237943957850828e-02
5.964423925241248799e+04 3.967314492865224640e+00 3.861325388505973399e-02
5.964423928895595600e+04 3.904586659294837947e+00 3.877932558006844804e-02
5.964423932549942401e+04 3.960518098762576322e+00 4.071976437692971518e-02
5.964423936204289930e+04 3.890578954007040569e+00 3.796958918414917311e-02
5.964423939858637459e+04 4.050937254995129244e+00 4.047613202428340662e-02
5.964423943512984260e+04 3.944488004681100168e+00 3.752300777786222313e-02
5.964423947167331062e+04 3.947158115086364383e+00 3.828581080311067864e-02
5.964423950821678591e+04 3.900379817388856196e+00 3.727855761515502797e-02
5.964423954476026120e+04 4.075455746367238952e+00 4.065878738875329523e-02
5.964423958130372921e+04 3.931959560054012037e+00 3.818775196244809933e-02
5.964423961784719722e+04 4.023707738836078462e+00 4.023029879545957088e-02
5.964423965439067251e+04 3.990616857967748121e+00 3.957349064816585021e-02
5.964423969093414780e+04 3.955674472016740939e+00 3.861710906501412272e-02
5.964423972747761582e+04 3.970508070232051434e+00 3.892009557890718091e-02
5.964423976402109110e+04 4.015917111789393701e+00 3.973094872507165060e-02
5.964423980056456639e+04 3.999098070221676071e+00 4.004705653178559921e-02
5.964423983710803441e+04 3.988971921084330852e+00 3.995718187252317311e-02
5.964423987365150242e+04 3.967311311684603492e+00 4.024258886292420706e-02
5.964423991019497771e+04 3.947449534454983588e+00 4.073268529479859984e-02
5.964423994673845300e+04 3.928290528306673579e+00 4.079769228980507922e-02
5.964423998328192101e+04 3.971393264655610711e+00 4.029661246428090093e-02
5.964424001982539630e+04 3.972771015138283790e+00 4.018274993030003517e-02
5.964424005636886432e+04 4.045951399983183094e+00 4.124812501228784095e-02
5.964424009291233961e+04 3.893693693693693447e+00 3.816857753324964797e-02
5.964424012945580762e+04 3.871426021157378994e+00 3.707088753412022403e-02
5.964424016599928291e+04 3.874712282904373417e+00 3.725785841317064140e-02
5.964424020254275820e+04 3.937811369585036303e+00 3.806517359121518174e-02
5.964424023908622621e+04 3.882300152675314919e+00 3.752606137209745646e-02
5.964424027562969422e+04 3.879085119783526991e+00 3.871632911449893882e-02
5.964424031217316951e+04 3.903455744580881515e+00 3.990019662597835831e-02
5.964424034871664480e+04 3.902693771747506535e+00 3.764200296092281434e-02
5.964424038526011282e+04 3.922727114534634296e+00 3.973606288771321798e-02
5.964424042180358083e+04 3.917209318726785572e+00 3.822145792115388963e-02
5.964424045834705612e+04 3.931039945550131254e+00 3.959044971069273361e-02
5.964424049489053141e+04 3.905225816699316788e+00 3.880027946500082953e-02
5.964424053143399942e+04 3.866977369007146947e+00 3.754949262686901879e-02
5.964424056797746744e+04 3.889595023605075141e+00 3.844311348503243880e-02
5.964424060452094272e+04 3.932128732801288606e+00 3.876638533437930939e-02
5.964424064106441801e+04 3.851760402905256786e+00 3.807664319835877414e-02
5.964424067760788603e+04 3.910209059030147483e+00 3.910795138735007059e-02
5.964424071415136132e+04 3.896939605110337101e+00 3.846539345714534291e-02
5.964424075069482933e+04 3.939725849641976030e+00 3.950067411140485707e-02
5.964424078723830462e+04 3.926576680715857304e+00 3.894240271380507157e-02
5.964424082378177263e+04 3.856936996934240636e+00 3.863212659306960312e-02
5.964424086032524792e+04 3.855003800802588643e+00 3.828529373759691212e-02
5.964424089686872321e+04 3.820457347570195950e+00 3.700937687018779343e-02
5.964424093341219123e+04 3.893783722564569949e+00 3.918366992956770489e-02
5.964424096995565924e+04 3.863990861596089399e+00 3.904410170757084686e-02
5.964424100649913453e+04 3.887706307017340102e+00 3.848031538777908073e-02
5.964424104304260982e+04 3.859673325882462702e+00 3.957499719834070562e-02
5.964424107958607783e+04 3.828170223132203009e+00 3.746139767442902696e-02
5.964424111612955312e+04 3.847383096137089620e+00 3.790286519793946429e-02
5.964424115267302113e+04 3.846263208899359576e+00 3.769429891846781677e-02
5.964424118921649642e+04 3.937712257776419644e+00 3.964168153032789771e-02
5.964424122575996444e+04 3.819032258064515961e+00 3.755481936051837527e-02
5.964424126230343973e+04 3.892365500365313924e+00 3.957094506361065467e-02
5.964424129884691502e+04 3.961523712885013815e+00 4.062070677750297815e-02
5.964424133539038303e+04 3.938739535397843827e+00 4.061125363746712763e-02
5.964424137193385104e+04 3.943301567071228142e+00 4.091111199036229912e-02
5.964424140847732633e+04 3.885780885780885985e+00 3.859262164599629868e-02
5.964424144502080162e+04 3.943412935029666055e+00 3.896191924376987692e-02
5.964424148156426963e+04 3.887111597119623951e+00 3.801701605792838501e-02
5.964424151810773765e+04 3.893130081300812950e+00 3.850749491322773971e-02
5.964424155465121294e+04 3.882143629235344395e+00 3.820133433224402048e-02
5.964424159119468823e+04 3.927026249170352479e+00 3.917499165915811626e-02
5.964424162773815624e+04 3.892022539069074138e+00 3.940546210081584400e-02
5.964424166428163153e+04 3.907438045518055514e+00 3.841065855117006822e-02
5.964424170082510682e+04 3.919725266695893495e+00 3.928287065404933998e-02
5.964424173736857483e+04 3.936882386569132031e+00 3.954803016087162643e-02
5.964424177391204285e+04 3.882153210066176197e+00 4.003757133775195931e-02
5.964424181045551813e+04 3.957810089682153976e+00 4.138943168075376322e-02
5.964424184699899342e+04 3.954861892189479367e+00 3.924913617388146869e-02
5.964424188354246144e+04 3.801376308330013831e+00 3.648824488129110560e-02
5.964424192008593673e+04 3.966882903351170775e+00 4.022952136066527268e-02
5.964424195662941202e+04 3.962821886516973091e+00 3.988777863947646357e-02
5.964424199317288003e+04 3.979643035081034785e+00 3.971248345610136482e-02
5.964424202971634804e+04 3.983792403089045919e+00 4.185036631422960063e-02
5.964424206625982333e+04 3.961255946273669171e+00 3.925727330170153406e-02
5.964424210280329862e+04 3.994255205301440181e+00 4.051506705796388552e-02
5.964424213934676663e+04 3.922832083325910713e+00 3.830052381044111998e-02
5.964424217589023465e+04 3.955489126285435919e+00 3.899926867907908129e-02
5.964424221243370994e+04 3.953431586291096256e+00 4.157012902175291624e-02
5.964424224897718523e+04 3.918618009316149120e+00 4.064594433287842951e-02
5.964424228552065324e+04 3.963525106133801934e+00 4.031350140161323731e-02
5.964424232206412853e+04 3.947007312979069926e+00 4.023874835534135136e-02
5.964424235860760382e+04 3.994620516359646878e+00 3.969621014263288034e-02
5.964424239515107183e+04 3.996948058069381471e+00 4.063746273172137713e-02
5.964424243169453985e+04 4.001483292677979975e+00 4.082930755221051561e-02
5.964424246823801514e+04 4.009320693237627964e+00 4.100383068849719481e-02
5.964424250478149042e+04 3.956559849144518637e+00 4.235336530199110966e-02
5.964424254132495844e+04 4.040469347239917575e+00 4.281838643409256739e-02
5.964424257786842645e+04 3.959827650283378020e+00 4.054207239002163149e-02
5.964424261441190174e+04 4.035202779353374680e+00 4.170647835213953103e-02
5.964424265095537703e+04 3.881745007037256556e+00 3.777041941037308920e-02
5.964424268749884504e+04 3.942563017681365523e+00 3.941795881566196452e-02
5.964424272404232033e+04 4.009501501501500975e+00 4.004117216664661999e-02
5.964424276058579562e+04 3.964429212952020887e+00 4.074775710089949265e-02
5.964424279712926364e+04 3.931746411622897952e+00 4.026318601138823700e-02
5.964424283367273165e+04 3.949086694537907061e+00 4.045025312542330220e-02
5.964424287021620694e+04 3.830983737975263370e+00 3.848850877550157729e-02
5.964424290675968223e+04 3.880025393893922647e+00 3.833703676100849028e-02
5.964424294330315024e+04 3.844689930483859541e+00 3.901897749651078717e-02
5.964424297984661825e+04 3.980420724534701638e+00 4.129622572926161528e-02
5.964424301639009354e+04 3.956458867942419300e+00 4.058175238646469923e-02
5.964424305293356883e+04 3.863201993530171574e+00 4.091674855317754128e-02
5.964424308947703685e+04 3.952094109301569791e+00 4.045680557357960588e-02
5.964424312602051214e+04 3.918610249122705280e+00 3.967381171542311985e-02
5.964424316256398743e+04 3.886345516101822550e+00 4.054640942562513783e-02
5.964424319910745544e+04 3.991507342174622774e+00 4.123464317498928139e-02
5.964424323565092345e+04 3.970045011914918209e+00 4.134236935948882447e-02
5.964424327219439874e+04 3.973593843196071340e+00 4.488793636751354371e-02
5.964424330873787403e+04 3.931331978889086809e+00 4.385484893120023681e-02
5.964424334528134204e+04 3.898134298535070208e+00 4.335716525719189585e-02
5.964424338182481733e+04 3.913899031546090423e+00 4.341450127927386216e-02
5.964424341836829262e+04 3.880381477677902424e+00 4.282019554645044579e-02
5.964424345491176064e+04 3.853323336889760142e+00 3.926037801182534481e-02
5.964424349145522865e+04 3.871774384983701189e+00 4.068027159225520023e-02
5.964424352799870394e+04 3.858292394679520232e+00 4.031465944342969843e-02
5.964424356454217923e+04 3.897751951976430540e+00 4.114109421930377264e-02
5.964424360108564724e+04 3.828296312633858278e+00 3.972207344875573060e-02
5.964424363762911526e+04 3.901405100596384568e+00 4.299691481515349745e-02
5.964424367417259054e+04 3.902865133334881165e+00 4.144359096928996317e-02
5.964424371071606583e+04 3.870950545394898246e+00 4.002791132716895101e-02
5.964424374725953385e+04 3.870791924205351009e+00 3.993600942818911065e-02
5.964424378380300914e+04 3.930476257195230971e+00 4.076618727383200108e-02
5.964424382034648443e+04 3.915343915343914905e+00 4.483762637327561723e-02
5.964424385688995244e+04 3.968470507988216323e+00 4.437788170830583856e-02
5.964424389343342045e+04 3.894790307871679680e+00 4.372397157217987329e-02
5.964424392997689574e+04 3.866155048343266731e+00 4.335024350775461277e-02
5.964424396652037103e+04 3.864282203131948368e+00 4.149969532815529077e-02
5.964424400306383905e+04 3.881827522592999458e+00 4.291891159700136210e-02
5.964424403960730706e+04 3.885482134796347076e+00 4.536801903080309173e-02
5.964424407615078235e+04 3.823680570426488678e+00 4.147628414145655001e-02
5.964424411269425764e+04 3.881333021542112238e+00 4.742788854120796871e-02
5.964424414923772565e+04 3.769208579379624613e+00 4.219854263226650859e-02
5.964424418578119366e+04 3.910775986390953918e+00 4.126631597406051066e-02
5.964424422232466895e+04 3.876247182850983464e+00 4.048737880052383220e-02
5.964424425886814424e+04 3.903809474418149517e+00 4.134532277378199366e-02
5.964424429541161226e+04 3.935219414350853206e+00 4.104990273111290555e-02
5.964424433195508755e+04 3.986242701814495693e+00 4.315717752003842000e-02
5.964424436849856284e+04 3.954629516192076366e+00 4.195344019493924687e-02
5.964424440504203085e+04 3.931789927183770406e+00 4.256623523172668039e-02
5.964424444158549886e+04 3.940579786271659835e+00 4.053813063321759502e-02
5.964424447812897415e+04 3.939679995420328318e+00 4.124984442680137975e-02
5.964424451467244944e+04 3.956995317063054962e+00 4.163973388012028737e-02
5.964424455121591745e+04 4.051757708783233269e+00 4.233328369813501441e-02
5.964424458775938547e+04 3.914036391695839168e+00 4.016622902676041801e-02
5.964424462430286076e+04 4.017565754942554967e+00 4.355639206782205980e-02
5.964424466084633605e+04 3.973292751636530173e+00 4.164615306831358221e-02
5.964424469738980406e+04 4.034275850731546598e+00 4.309245757628378526e-02
5.964424473393327207e+04 3.978297067063710113e+00 4.324695610359974990e-02
5.964424477047674736e+04 3.993429498401138922e+00 4.238611267509981295e-02
5.964424480702022265e+04 3.959045363670982365e+00 3.944474178833354966e-02
5.964424484356369067e+04 3.977776598817502673e+00 4.138601208430887218e-02
5.964424488010716595e+04 3.855937095880288545e+00 4.090035379291066114e-02
5.964424491665064124e+04 3.918709828896780767e+00 4.066209898350373053e-02
5.964424495319410926e+04 3.966102296525041648e+00 4.211793862792473364e-02
5.964424498973757727e+04 3.899896030191452923e+00 4.289357916810804944e-02
5.964424502628105256e+04 3.882124721525834765e+00 3.991414883281176051e-02
5.964424506282452785e+04 3.940432620120120522e+00 4.220670184929335017e-02
5.964424509936799586e+04 3.902251353662012257e+00 4.087829877651436017e-02
5.964424513591146388e+04 4.000446418082280964e+00 4.327026897503753050e-02
5.964424517245493917e+04 4.007542730193614844e+00 4.305454307464534613e-02
5.964424520899841445e+04 3.900238671881872232e+00 4.062290070502594386e-02
5.964424524554188247e+04 3.902227968967575400e+00 4.250668375011661809e-02
5.964424528208535776e+04 3.910480065286040308e+00 3.992335990669845097e-02
5.964424531862882577e+04 3.928244327774822686e+00 4.196066110319565667e-02
5.964424535517230106e+04 3.949140494497032972e+00 4.092679824530313232e-02
5.964424539171576907e+04 3.903528695530006587e+00 3.940035839780228755e-02
5.964424542825924436e+04 3.952656232682132398e+00 4.113373982193273964e-02
5.964424546480271965e+04 3.883254969939763601e+00 3.867594521381259587e-02
5.964424550134618767e+04 3.931197033588527567e+00 3.966828116077102812e-02
5.964424553788965568e+04 3.934674457624931065e+00 3.950140543039398766e-02
5.964424557443313097e+04 3.927698562337968102e+00 3.937029592301909825e-02
5.964424561097660626e+04 3.927945755443274845e+00 4.287095430974163096e-02
5.964424564752007427e+04 3.961243275830086841e+00 4.341437019831400485e-02
5.964424568406354229e+04 3.900717186554912175e+00 4.129254862752274047e-02
5.964424572060701757e+04 3.867311243390794573e+00 3.819203009915506791e-02
5.964424575715049286e+04 3.915088937093275767e+00 3.955952721982136655e-02
5.964424579369396088e+04 3.926130811112661601e+00 3.895517084577249795e-02
5.964424583023743617e+04 3.893963735194366116e+00 3.895230603284423332e-02
5.964424586678090418e+04 3.921327486430279841e+00 3.842407333074165932e-02
5.964424590332437947e+04 3.936818452949726765e+00 3.924001960695232966e-02
5.964424593986784748e+04 3.911245868659289915e+00 3.939652764471605201e-02
5.964424597641132277e+04 3.953384920842867523e+00 4.277241674480150579e-02
5.964424601295479806e+04 3.948762498705542967e+00 4.172386349028364000e-02
5.964424604949826607e+04 3.957180440377466635e+00 4.353389835774590377e-02
5.964424608604173409e+04 3.950268632042981398e+00 4.015393532006536481e-02
5.964424612258520938e+04 3.955415643511352108e+00 4.119538510698898121e-02
5.964424615912868467e+04 3.956535741053025745e+00 3.965469954759948124e-02
5.964424619567215268e+04 3.981331004528445572e+00 4.212539593505176122e-02
5.964424623221562797e+04 3.980056058022943155e+00 4.278084474940524462e-02
5.964424626875910326e+04 3.929782500950910418e+00 4.136552255089555319e-02
5.964424630530257127e+04 3.949603883317305719e+00 4.290712878456695578e-02
5.964424634184603929e+04 4.018105194722269680e+00 4.376839256626059022e-02
5.964424637838951458e+04 3.958565741628992996e+00 4.109651405894185205e-02
5.964424641493298986e+04 3.928452165673909313e+00 3.975937829447460936e-02
5.964424645147645788e+04 3.969132122232353233e+00 4.037212503807890290e-02
5.964424648801992589e+04 4.000606689923113635e+00 4.150879028677122162e-02
5.964424652456340118e+04 3.935992483184563184e+00 4.050285741536324702e-02
5.964424656110687647e+04 4.075067609858638917e+00 4.286019441944206171e-02
5.964424659765034448e+04 4.027210252060811513e+00 4.363301913729869530e-02
5.964424663419381977e+04 3.991831999207104076e+00 4.124033301970492921e-02
5.964424667073729506e+04 3.970357057412778001e+00 4.009155733819055878e-02
5.964424670728076308e+04 4.016273907693015843e+00 4.295565868527799480e-02
5.964424674382423109e+04 4.006314350064350549e+00 4.340166417628835149e-02
5.964424678036770638e+04 3.988241006710231407e+00 4.011214111403629129e-02
5.964424681691118167e+04 4.004657336603664852e+00 4.110009048897739214e-02
5.964424685345464968e+04 4.024345856755772388e+00 4.118133496520118980e-02
5.964424688999811769e+04 4.011912478321041142e+00 4.001958947905701058e-02
5.964424692654159298e+04 3.988617439625099959e+00 4.002517490465130195e-02
5.964424696308506827e+04 3.940261327859210461e+00 3.971889338051783069e-02
5.964424699962853629e+04 4.040205129399163653e+00 4.219764344847943410e-02
5.964424703617201158e+04 4.032882588064794938e+00 4.090231437899067429e-02
5.964424707271548687e+04 4.024290085038563447e+00 4.225349542995929242e-02
5.964424710925895488e+04 3.973572508431213013e+00 4.048716907947884358e-02
5.964424714580242289e+04 3.990938017203198296e+00 4.103482272361669986e-02
5.964424718234589818e+04 4.048043869700442166e+00 4.309741743668332042e-02
5.964424721888937347e+04 3.930192699912590459e+00 4.042469605262213189e-02
5.964424725543284148e+04 3.941187369006125429e+00 3.947349181467277313e-02
5.964424729197630950e+04 3.941948120637245534e+00 3.907592240581134885e-02
5.964424732851978479e+04 3.965070739140006850e+00 4.065722251344068561e-02
5.964424736506326008e+04 3.947622657982102101e+00 4.086189192729530739e-02
5.964424740160672809e+04 4.004771433859251495e+00 4.278187910602659211e-02
5.964424743815020338e+04 3.986647705748306070e+00 4.176937461565223553e-02
5.964424747469367867e+04 3.953021962102335252e+00 4.023395163696436017e-02
5.964424751123714668e+04 3.931703656671188263e+00 4.063789582443395193e-02
5.964424754778061470e+04 3.981914838171678461e+00 4.250798273309790154e-02
5.964424758432408998e+04 3.893209599641135110e+00 4.059335618933195000e-02
5.964424762086756527e+04 4.011359948068808912e+00 4.321885106536942772e-02
5.964424765741103329e+04 3.994891680404950574e+00 4.126461060158301275e-02
5.964424769395450858e+04 4.017333495762342999e+00 4.307323235404415113e-02
5.964424773049798387e+04 3.972640854564542856e+00 4.226089587512788653e-02
5.964424776704145188e+04 4.053595190571239293e+00 4.078959564058330656e-02
5.964424780358491989e+04 4.059283783300980275e+00 4.166136678263632903e-02
5.964424784012839518e+04 3.973658447216703582e+00 4.378724507839334978e-02
5.964424787667187047e+04 4.017037616113309006e+00 4.343826983942666170e-02
5.964424791321533849e+04 3.997363966972392824e+00 4.471512488828698062e-02
5.964424794975880650e+04 4.032252719627022586e+00 4.922400028607408495e-02
5.964424798630228179e+04 4.036805724690628594e+00 4.279831440043996987e-02
5.964424802284575708e+04 4.024026093348033406e+00 4.289120425467510961e-02
5.964424805938922509e+04 3.963500239305331352e+00 4.147346359869415883e-02
5.964424809593270038e+04 4.013364545891618285e+00 4.318447911753330037e-02
5.964424813247617567e+04 4.072715135616245874e+00 4.475247206914372000e-02
5.964424816901964368e+04 4.030147213399771999e+00 4.410375245624106183e-02
5.964424820556311170e+04 4.031331263675208554e+00 4.406574175692504897e-02
5.964424824210658699e+04 4.019595140771995645e+00 4.236719978522387325e-02
5.964424827865006228e+04 3.985234046768564298e+00 4.038784396859270570e-02
5.964424831519353029e+04 3.976502586844050668e+00 3.964773119129996748e-02
5.964424835173699830e+04 3.946344754581780023e+00 3.905532128898153016e-02
5.964424838828047359e+04 4.013167195340659354e+00 4.245893177280431890e-02
5.964424842482394888e+04 4.026951359971649325e+00 4.062846552097206659e-02
5.964424846136741689e+04 3.981843864325438798e+00 3.974835517057571238e-02
5.964424849791089218e+04 3.929476503814126609e+00 3.890252085683785360e-02
5.964424853445436747e+04 3.915023452535985715e+00 3.985788446187479850e-02
5.964424857099783549e+04 4.004259486775307408e+00 4.380046626583500302e-02
5.964424860754130350e+04 3.963718558015532523e+00 4.053146904961146824e-02
5.964424864408477879e+04 3.978250285948910392e+00 4.039816122869652887e-02
5.964424868062825408e+04 3.982051701379559994e+00 4.142681253452629164e-02
5.964424871717172209e+04 3.949620677386404211e+00 4.347905420791960129e-02
5.964424875371519011e+04 3.993899409583011373e+00 4.404167174340599400e-02
5.964424879025866539e+04 4.046619112185344314e+00 4.364028200477305941e-02
5.964424882680214068e+04 4.000017498221014378e+00 4.347652109671806819e-02
5.964424886334560870e+04 3.932958482487137530e+00 4.194854431854887905e-02
5.964424889988908399e+04 4.024582786755059871e+00 4.425814621016264938e-02
5.964424893643255928e+04 3.895510961605381794e+00 4.047424074042211412e-02
5.964424897297602729e+04 3.856675373717833200e+00 3.992486320019307533e-02
5.964424900951949530e+04 3.844083369657482319e+00 4.166364635124452515e-02
5.964424904606297059e+04 3.987351168383859168e+00 4.405330601823797404e-02
5.964424908260644588e+04 3.934358085399936034e+00 4.150606051354954057e-02
5.964424911914991389e+04 3.923063856706066943e+00 4.057114174738530449e-02
5.964424915569338191e+04 3.963217883838618061e+00 4.501051250061413600e-02
5.964424919223685720e+04 3.934643569380361861e+00 4.038435787985666242e-02
5.964424922878033249e+04 3.890324679164941735e+00 4.110169739312551779e-02
5.964424926532380050e+04 3.858225995316159285e+00 4.022825534979559969e-02
5.964424930186726851e+04 3.868282723987422234e+00 4.065460954010904210e-02
5.964424933841074380e+04 3.859137497126758021e+00 3.828289312476060302e-02
5.964424937495421909e+04 3.911094958422981271e+00 4.183842526012153396e-02
5.964424941149768711e+04 3.889546717076536542e+00 4.071782221875381441e-02
5.964424944804116240e+04 3.893951474448137162e+00 3.977633223835357751e-02
5.964424948458463041e+04 3.919397255127557766e+00 4.095762701891610819e-02
5.964424952112810570e+04 3.925212530569465841e+00 4.256224785289585560e-02
5.964424955767157371e+04 3.842670254487161152e+00 4.093626764803003082e-02
5.964424959421504900e+04 3.892204951736607299e+00 4.014584691862753407e-02
5.964424963075852429e+04 3.864859655885341194e+00 3.845563868175465305e-02
5.964424966730199230e+04 3.870016831523368062e+00 4.066314876543413587e-02
5.964424970384546032e+04 3.885437690479357276e+00 4.007943657008315036e-02
5.964424974038893561e+04 3.854345826626810467e+00 4.048911125019143825e-02
5.964424977693241090e+04 3.892310919228819444e+00 3.943744895065821182e-02
5.964424981347587891e+04 3.910875186993378883e+00 4.235308842147068181e-02
5.964424985001935420e+04 3.857608213958896304e+00 4.080808798381913710e-02
5.964424988656282949e+04 3.953800061215359651e+00 4.163069639282975659e-02
5.964424992310629750e+04 3.832247853710745833e+00 3.979695155747614566e-02
5.964424995964976551e+04 3.885037946402865039e+00 4.063997130930883245e-02
5.964424999619324080e+04 4.018244620137806145e+00 4.277876201864744266e-02
5.964425003273671609e+04 3.910733575567122422e+00 4.102826129735322180e-02
5.964425006928018411e+04 3.930771622352982053e+00 4.281317466666868105e-02
5.964425010582365212e+04 3.905781285467339270e+00 3.972430013965667916e-02
5.964425014236712741e+04 3.880823802269264711e+00 4.211445169739717193e-02
5.964425017891060270e+04 3.919265228782633059e+00 3.987786123505544095e-02
5.964425021545407071e+04 3.934047656564596096e+00 4.208129792422353466e-02
5.964425025199754600e+04 3.879584432907302816e+00 3.966959020914154893e-02
5.964425028854102129e+04 3.873795474310261167e+00 3.863070279860481016e-02
5.964425032508448930e+04 3.927356559787339219e+00 4.033932566385516061e-02
5.964425036162795732e+04 3.922041958532210160e+00 4.115270224489606804e-02
5.964425039817143261e+04 3.875303898647979750e+00 3.853841681699256977e-02
5.964425043471490790e+04 3.915269901040111744e+00 4.145892554532252389e-02
5.964425047125837591e+04 3.933966580753525566e+00 4.027834078534490991e-02
5.964425050780185120e+04 3.889221051896915693e+00 3.938290332878977007e-02
5.964425054434531921e+04 3.931755702071150882e+00 4.164518857330414686e-02
5.964425058088879450e+04 3.906282447646269418e+00 3.995348900042498125e-02
5.964425061743226252e+04 3.899830985256534710e+00 3.981068983985984466e-02
5.964425065397573781e+04 3.907045592563180403e+00 4.093548560569514050e-02
5.964425069051921309e+04 4.006939895547490416e+00 4.492004541513418964e-02
5.964425072706268111e+04 3.937004070930794519e+00 4.646452121093991999e-02
5.964425076360614912e+04 3.924153841661069286e+00 4.249558040856538099e-02
5.964425080014962441e+04 3.865325884543762136e+00 4.148396128801784544e-02
5.964425083669309970e+04 3.941325053938851575e+00 4.218595451153973191e-02
5.964425087323656771e+04 3.908468333669035566e+00 4.235643075868261026e-02
5.964425090978004300e+04 3.954727092950461653e+00 4.220989424086680347e-02
5.964425094632351829e+04 3.906555293898202663e+00 4.094503387981693332e-02
5.964425098286698631e+04 3.880634141868035680e+00 4.064270431833393732e-02
5.964425101941045432e+04 3.914626617663179875e+00 4.132828808031618201e-02
5.964425105595392961e+04 3.937487969481855643e+00 4.157129118559586139e-02
5.964425109249740490e+04 3.938736296121655212e+00 3.997669047081861549e-02
5.964425112904087291e+04 3.866387144270366338e+00 3.974588827895433191e-02
5.964425116558434092e+04 3.949473793833639501e+00 4.226578470133343646e-02
5.964425120212781621e+04 3.978373417831107872e+00 4.303170692813979015e-02
5.964425123867129150e+04 3.883908079202196717e+00 3.987188412317697883e-02
5.964425127521475952e+04 3.852111658760104973e+00 3.997184819145166434e-02
5.964425131175823481e+04 3.907789573448759768e+00 4.297697539398102895e-02
5.964425134830171010e+04 3.907861136034232796e+00 4.221863402682977245e-02
5.964425138484517811e+04 3.903595995174081956e+00 4.381373085188505767e-02
5.964425142138864612e+04 3.940309765085214355e+00 4.389799492901590855e-02
5.964425145793212141e+04 3.948829406372686979e+00 4.453428088420501724e-02
5.964425149447559670e+04 3.973076321415534906e+00 4.433290522905271314e-02
5.964425153101906471e+04 4.017898014429946763e+00 4.527083326447525063e-02
5.964425156756253273e+04 3.873472741697835176e+00 4.368719579592434538e-02
5.964425160410600802e+04 3.940927611616817927e+00 4.198196672623279169e-02
5.964425164064948331e+04 3.903968691114654277e+00 4.025725293668568072e-02
5.964425167719295132e+04 3.942673389407630680e+00 3.952082775331226122e-02
5.964425171373642661e+04 4.026086342201472767e+00 4.275031647846230104e-02
5.964425175027990190e+04 3.931083929867058124e+00 4.250593675534466293e-02
5.964425178682336991e+04 3.986603118091245790e+00 4.286153769439444289e-02
5.964425182336683793e+04 3.937624155740961474e+00 4.042669097435098308e-02
5.964425185991031321e+04 4.028246040004624717e+00 4.482937028094167303e-02
5.964425189645378850e+04 3.925613240911019819e+00 4.390548638665131564e-02
5.964425193299725652e+04 3.931657717354050341e+00 4.250182220211871226e-02
5.964425196954073181e+04 4.003966008936509446e+00 4.522036337873857476e-02
5.964425200608419982e+04 4.071034113151271505e+00 4.684834635792708285e-02
5.964425204262767511e+04 3.906583750168987734e+00 4.188332210679369255e-02
5.964425207917114312e+04 4.013058910324556194e+00 4.213548316566094465e-02
5.964425211571461841e+04 3.976171866019909018e+00 4.255849493432205255e-02
5.964425215225809370e+04 4.035735454058937854e+00 4.338862313531062498e-02
5.964425218880156172e+04 3.940063109482970560e+00 4.178993620869091152e-02
5.964425222534502973e+04 4.021920783225229279e+00 4.258156414118520472e-02
5.964425226188850502e+04 3.935343867603977142e+00 4.182407722485444873e-02
5.964425229843198031e+04 3.997854200704144212e+00 4.356101363725499442e-02
5.964425233497544832e+04 4.003651066480555798e+00 4.308240599571201701e-02
5.964425237151891633e+04 3.951340298047100852e+00 4.101569166930345983e-02
5.964425240806239162e+04 3.953679085666931936e+00 4.132625992603617543e-02
5.964425244460586691e+04 4.006632030773561226e+00 4.146729194890656084e-02
5.964425248114933493e+04 3.933743133816064663e+00 4.054366457597549656e-02
5.964425251769281022e+04 4.002576019278595965e+00 4.148519532879886562e-02
5.964425255423627823e+04 3.950184225676453664e+00 3.998338024353923631e-02
5.964425259077975352e+04 4.049996199119365592e+00 4.519942813251515840e-02
5.964425262732322153e+04 3.987652457607932188e+00 4.185627415971825138e-02
5.964425266386669682e+04 3.995876657266598464e+00 4.089412111373514486e-02
5.964425270041017211e+04 4.014407971253493912e+00 4.368657873478414000e-02
5.964425273695364012e+04 4.007271803596323068e+00 4.115898450238167361e-02
5.964425277349710814e+04 3.954355986458788941e+00 3.996037752746694344e-02
5.964425281004058343e+04 4.000973732275479477e+00 4.249141387862826608e-02
5.964425284658405872e+04 4.019077460269743440e+00 4.275486097783367384e-02
5.964425288312752673e+04 3.999000215070014352e+00 4.235085602504468777e-02
5.964425291967099474e+04 4.015536057957868721e+00 4.364925143060089524e-02
5.964425295621447003e+04 4.016890297546566124e+00 4.152792345491945758e-02
5.964425299275794532e+04 3.959319260540088425e+00 4.057313573493630948e-02
5.964425302930141333e+04 3.987906374943174459e+00 4.222847192636118574e-02
5.964425306584488862e+04 3.980624553931835230e+00 4.054472316420779099e-02
5.964425310238836391e+04 3.980571972411848680e+00 4.005039534841949717e-02
5.964425313893183193e+04 4.042817803317663383e+00 4.240511673710251062e-02
5.964425317547529994e+04 4.042532879522787503e+00 4.290908105611940943e-02
5.964425321201877523e+04 3.897362368878361849e+00 4.105567063341766798e-02
5.964425324856225052e+04 3.967903857490558739e+00 4.065215021178368582e-02
5.964425328510571853e+04 3.962435187882318299e+00 4.218008867832769015e-02
5.964425332164918655e+04 4.009653787210327280e+00 4.343745177902827437e-02
5.964425335819266184e+04 3.963974353060565559e+00 4.437261867161564066e-02
5.964425339473613712e+04 3.967763879996341725e+00 4.670980223196288805e-02
5.964425343127960514e+04 3.985889135564260943e+00 4.435154236612901674e-02
5.964425346782308043e+04 3.894588568072038903e+00 4.264222543745407185e-02
5.964425350436655572e+04 3.994164592308454331e+00 4.400124953706323339e-02
5.964425354091002373e+04 3.954840361463309417e+00 4.344151580967945542e-02
5.964425357745349174e+04 3.972324282512995630e+00 4.576129375250052866e-02
5.964425361399696703e+04 3.991634645010143867e+00 4.556468854035528732e-02
5.964425365054044232e+04 3.969914338231044226e+00 4.518503230346133243e-02
5.964425368708391034e+04 3.949640826099969360e+00 4.364333475592150485e-02
5.964425372362737835e+04 3.942135128385324094e+00 4.306546680790430959e-02
5.964425376017085364e+04 4.024735144829647560e+00 4.673438118821732212e-02
5.964425379671432893e+04 3.999709102756542123e+00 4.641177575623116336e-02
5.964425383325779694e+04 3.976799600153429814e+00 4.371715385449591318e-02
5.964425386980127223e+04 3.954364569961488662e+00 4.129356169163675427e-02
5.964425390634474752e+04 3.974072835848426521e+00 4.389159302536990714e-02
5.964425394288821553e+04 3.937002151783028037e+00 4.497069614000848148e-02
5.964425397943168355e+04 3.959253877916693032e+00 4.421647670294891197e-02
5.964425401597515884e+04 3.964901249035356123e+00 4.474276722978930143e-02
5.964425405251863413e+04 3.933463942211299802e+00 4.211987493772711977e-02
5.964425408906210214e+04 3.950893318779800989e+00 4.238002182918983868e-02
5.964425412560557015e+04 4.052386502778562161e+00 4.305976050384984627e-02
5.964425416214904544e+04 3.957895645667251827e+00 4.319469398128585741e-02
5.964425419869252073e+04 3.998017777168449083e+00 4.640837479815824312e-02
5.964425423523598874e+04 3.970930398742318346e+00 4.621404703104764478e-02
5.964425427177946403e+04 4.054393605390971267e+00 4.353722676549348636e-02
5.964425430832293932e+04 3.949726188319316655e+00 3.973860293799493654e-02
5.964425434486640734e+04 4.040884206788388333e+00 4.128486327685234464e-02
5.964425438140987535e+04 4.010458002893662055e+00 3.973946036299882273e-02
5.964425441795335064e+04 3.974778173688255478e+00 4.184839770458417818e-02
5.964425445449682593e+04 3.944513956289392720e+00 4.096937958378656791e-02
5.964425449104029394e+04 3.973340312411781206e+00 4.131110069189544709e-02
5.964425452758376196e+04 3.952693785886275180e+00 4.169992944922440437e-02
5.964425456412723724e+04 3.995129662563494222e+00 4.441547514851029027e-02
5.964425460067071253e+04 3.979964114832536204e+00 4.433806042157745902e-02
5.964425463721418055e+04 3.953957566923486322e+00 4.231760454605698607e-02
5.964425467375765584e+04 3.911182045924198825e+00 4.162093842272082678e-02
5.964425471030113113e+04 3.892438322344702772e+00 3.874085790310780042e-02
5.964425474684459914e+04 3.914149590637864495e+00 4.155625953482618151e-02
5.964425478338806715e+04 3.934490397970544784e+00 4.085332739277047071e-02
5.964425481993154244e+04 3.921179683996574905e+00 4.059639351355019687e-02
5.964425485647501773e+04 3.933842503593633744e+00 4.154788651974682806e-02
5.964425489301848575e+04 3.987573746096656269e+00 4.213952035002369034e-02
5.964425492956196103e+04 3.922527340943561924e+00 4.188303507335757597e-02
5.964425496610543632e+04 3.919718438405549232e+00 4.083949324963929289e-02
5.964425500264890434e+04 4.033750857727691042e+00 4.423751887367222829e-02
5.964425503919237235e+04 3.874885896850753131e+00 4.021091575652491201e-02
5.964425507573584764e+04 3.913320929909060997e+00 4.008289670782003850e-02
5.964425511227932293e+04 3.919678164072322168e+00 3.986689258252959500e-02
5.964425514882279094e+04 3.925013269945304195e+00 4.046680302176428740e-02
5.964425518536625896e+04 3.967039452157247403e+00 4.192122556543463607e-02
5.964425522190973425e+04 3.943234277495534013e+00 4.065918795570117733e-02
5.964425525845320954e+04 4.000770137341159050e+00 4.529273039977781135e-02
5.964425529499667755e+04 3.956577778551895630e+00 4.272356816139760011e-02
5.964425533154015284e+04 3.978748455724983035e+00 4.289310244709958891e-02
5.964425536808362813e+04 4.015668272475505951e+00 4.250795540642984816e-02
5.964425540462709614e+04 3.979885977836141731e+00 4.218249082024780328e-02
5.964425544117056415e+04 4.011633791510822000e+00 4.339095351429248654e-02
5.964425547771403944e+04 3.988024893318507846e+00 4.303364593693129181e-02
5.964425551425751473e+04 3.957862963732484474e+00 4.357262515767645200e-02
5.964425555080098275e+04 4.020847909035857093e+00 4.283316991503319932e-02
5.964425558734445076e+04 3.951605335866498869e+00 4.130588309192104179e-02
5.964425562388792605e+04 4.073251183940814535e+00 4.425160320504573780e-02
5.964425566043140134e+04 4.001964908237057195e+00 4.519532073487868978e-02
5.964425569697486935e+04 3.973933277100723860e+00 3.967569975558757345e-02
5.964425573351834464e+04 3.979567572583544877e+00 4.292873644812329748e-02
5.964425577006181993e+04 3.990443524405101972e+00 4.296919267843690021e-02
5.964425580660528794e+04 3.982525145007143497e+00 4.322650598824299278e-02
5.964425584314875596e+04 4.050782675168088431e+00 4.452655568515844625e-02
5.964425587969223125e+04 3.959742810808341673e+00 4.136471074161190281e-02
5.964425591623570654e+04 4.074939708815910500e+00 4.337596305957783227e-02
5.964425595277917455e+04 4.127608413584582081e+00 4.475226630933146904e-02
5.964425598932264256e+04 3.937040571412046663e+00 4.099318457099867391e-02
5.964425602586611785e+04 3.926842481385002248e+00 4.007724930416668024e-02
5.964425606240959314e+04 3.990908459588653034e+00 4.185308468554148342e-02
5.964425609895306116e+04 3.962647500907034104e+00 4.124068283229027215e-02
5.964425613549653644e+04 3.925792333406085799e+00 3.958633084547879405e-02
5.964425617204001173e+04 3.953334634056765218e+00 4.151598834227501061e-02
5.964425620858347975e+04 3.997156403638869371e+00 4.174175857073660761e-02
5.964425624512694776e+04 3.896472838958389584e+00 3.860663299698672418e-02
5.964425628167042305e+04 3.977658002767931578e+00 4.208268343793921534e-02
5.964425631821389834e+04 4.019526515820066592e+00 4.196671501214657013e-02
5.964425635475736635e+04 3.997131128422820368e+00 4.121916449058975196e-02
5.964425639130083437e+04 3.981555864281852930e+00 4.214545991868485358e-02
5.964425642784430966e+04 3.872000136551394522e+00 4.221284809000135779e-02
5.964425646438778494e+04 3.925672539750752144e+00 4.273938271896165347e-02
5.964425650093125296e+04 3.944916153682870075e+00 4.067818340361292750e-02
5.964425653747472825e+04 3.976603431651583698e+00 4.170024655170522648e-02
5.964425657401820354e+04 4.032226769209059647e+00 4.418985894694194005e-02
5.964425661056167155e+04 3.959966886838101274e+00 4.221795260504744574e-02
5.964425664710513956e+04 3.957966633726675454e+00 4.332028386596081110e-02
5.964425668364861485e+04 4.004291445097489799e+00 4.260102080594253826e-02
5.964425672019209014e+04 3.914073426070341366e+00 4.246747572915675339e-02
5.964425675673555816e+04 3.856086628450440923e+00 4.157203533068597884e-02
5.964425679327903345e+04 3.934938980037177902e+00 4.255013307851043813e-02
5.964425682982250873e+04 3.998388902380514587e+00 4.329479414658805869e-02
5.964425686636597675e+04 3.975265367438556297e+00 4.377457941675396563e-02
5.964425690290944476e+04 3.934343405248149406e+00 4.243101754046927493e-02
5.964425693945292005e+04 3.904003003696857821e+00 4.169019494194124709e-02
5.964425697599639534e+04 4.002337659278799364e+00 4.429973343981014750e-02
5.964425701253986335e+04 3.944939523455209596e+00 4.589113631111272490e-02
5.964425704908333137e+04 4.005512975662229636e+00 4.698077490948313756e-02
5.964425708562680666e+04 3.958394902105651703e+00 4.477448277115874536e-02
5.964425712217028195e+04 3.924440303872009927e+00 4.146678758168572537e-02
5.964425715871374996e+04 4.001742921929921870e+00 4.342058339890803031e-02
5.964425719525722525e+04 3.964528473326460301e+00 4.241558575396490310e-02
5.964425723180070054e+04 3.999647233131864432e+00 4.236277137984498231e-02
5.964425726834416855e+04 3.958061983280218410e+00 4.233092051670887118e-02
5.964425730488763656e+04 3.898810065526028268e+00 4.095746237662456490e-02
5.964425734143111185e+04 3.941752921051868697e+00 4.167643152624918995e-02
5.964425737797458714e+04 3.938958128064625974e+00 4.278716766172863811e-02
5.964425741451805516e+04 3.998193299317926552e+00 4.301208315395009529e-02
5.964425745106152317e+04 3.928972710354064368e+00 4.328145138544732540e-02
5.964425748760499846e+04 3.964448350714926406e+00 4.308500483775468126e-02
5.964425752414847375e+04 3.978045812833941763e+00 4.338038830450035438e-02
5.964425756069194176e+04 3.934034121087252256e+00 4.199881135766225099e-02
5.964425759723540978e+04 3.956007729907923043e+00 4.622052745963864395e-02
5.964518882344827580e+04 3.903329910517822743e+00 4.173578394834046579e-01
5.964518884463328868e+04 3.852307546701053909e+00 3.544041998071604388e-02
5.964518887957859988e+04 3.961634369836262604e+00 3.710178188542335304e-02
5.964518891452390380e+04 3.882990120928360156e+00 3.561781291163506474e-02
5.964518894946920773e+04 3.922582505376214890e+00 3.596415101899291117e-02
5.964518898441451893e+04 3.949495192886917749e+00 3.706012012517276993e-02
5.964518901935983013e+04 3.928315433560137127e+00 3.700928963305474828e-02
5.964518905430513405e+04 3.896854451962757704e+00 3.563339036694016665e-02
5.964518908925044525e+04 3.859449243420663311e+00 3.633016684219589343e-02
5.964518912419575645e+04 3.936879187927872170e+00 3.645998608135962021e-02
5.964518915914106037e+04 3.880110444292713012e+00 3.601306515272123532e-02
5.964518919408637157e+04 3.864933474965341897e+00 3.524883844758070622e-02
5.964518922903168277e+04 3.891856929558903833e+00 3.648948168930712943e-02
5.964518926397699397e+04 3.858330042612380328e+00 3.582670860899919013e-02
5.964518929892230517e+04 3.858044220636695609e+00 3.553748134874427922e-02
5.964518933386760909e+04 3.864924379199100368e+00 3.573283157128469972e-02
5.964518936881291302e+04 3.858249210601856660e+00 3.569121319965145450e-02
5.964518940375822422e+04 3.882824221506638640e+00 3.650148702355007074e-02
5.964518943870353542e+04 3.831131584549518632e+00 3.563481051407219047e-02
5.964518947364883934e+04 3.853158911847777812e+00 3.570376181502492308e-02
5.964518950859415054e+04 3.921461159982108757e+00 3.735481612124271628e-02
5.964518954353946174e+04 3.834005027255846354e+00 3.544723267589849208e-02
5.964518957848476566e+04 3.853840373122756624e+00 3.537177869321780216e-02
5.964518961343007686e+04 3.852581578352123337e+00 3.564777466125645250e-02
5.964518964837538806e+04 3.861255775765457976e+00 3.583966446462467231e-02
5.964518968332069198e+04 3.799781097013283038e+00 3.504463658728860370e-02
5.964518971826600318e+04 3.882158770079016108e+00 3.585750743839546256e-02
5.964518975321131438e+04 3.852260837852219399e+00 3.586354056096737603e-02
5.964518978815661831e+04 3.738325758686409817e+00 3.419607435598968903e-02
5.964518982310192951e+04 3.902581996655538177e+00 3.658612784267647328e-02
5.964518985804724070e+04 3.800815454695650075e+00 3.523865874134356896e-02
5.964518989299254463e+04 3.821455864336054997e+00 3.488243928103586244e-02
5.964518992793785583e+04 3.895699184536394188e+00 3.577079099422361685e-02
5.964518996288316703e+04 3.843813956263611775e+00 3.514672604102420800e-02
5.964518999782847095e+04 3.829033642497794432e+00 3.467978349833007734e-02
5.964519003277378215e+04 3.863597165686717627e+00 3.533105503127510760e-02
5.964519006771909335e+04 3.824390185986595636e+00 3.522185727445804881e-02
5.964519010266439727e+04 3.885058722498397010e+00 3.535390952790728319e-02
5.964519013760970847e+04 3.878685533375223482e+00 3.581485661507573248e-02
5.964519017255501967e+04 3.836500797051206835e+00 3.497463045549534244e-02
5.964519020750032360e+04 3.909317894634525725e+00 3.588972315666850987e-02
5.964519024244563479e+04 3.852867591031540861e+00 3.532829427245263304e-02
5.964519027739094599e+04 3.901988893038271566e+00 3.584434724781965231e-02
5.964519031233624992e+04 3.850201470980896712e+00 3.510832380928301938e-02
5.964519034728156112e+04 3.803631565119778735e+00 3.445880410139502692e-02
5.964519038222687232e+04 3.859411619402221216e+00 3.490427331574160602e-02
5.964519041717217624e+04 3.974658040665434378e+00 3.651802039363710034e-02
5.964519045211748744e+04 3.866560139801548779e+00 3.506956006151090710e-02
5.964519048706279864e+04 3.868629644474489204e+00 3.564099194167007212e-02
5.964519052200810256e+04 3.856988023952095723e+00 3.521141362250657797e-02
5.964519055695341376e+04 3.810812090507163852e+00 3.458360441029866700e-02
5.964519059189872496e+04 3.864405157198839369e+00 3.539505003288274942e-02
5.964519062684402888e+04 3.851134226893592416e+00 3.532209895603093119e-02
5.964519066178934008e+04 3.833411503858781710e+00 3.517765889203942897e-02
5.964519069673465128e+04 3.914587776491377902e+00 3.606790540107051440e-02
5.964519073167995521e+04 3.808296594372281518e+00 3.458249530774781810e-02
5.964519076662526641e+04 3.883519978715170407e+00 3.568580464263047120e-02
5.964519080157057761e+04 3.846114714485565411e+00 3.521643776039605489e-02
5.964519083651588153e+04 3.815459597610627362e+00 3.490594895099813355e-02
5.964519087146119273e+04 3.835981726388079771e+00 3.512165199696113543e-02
5.964519090640650393e+04 3.824923496840674897e+00 3.553384470838574088e-02
5.964519094135180785e+04 3.906717815501721702e+00 3.625033654102097908e-02
5.964519097629711905e+04 3.807941730443697104e+00 3.529700118042278928e-02
5.964519101124243025e+04 3.898267350692092403e+00 3.658622051735904712e-02
5.964519104618773417e+04 3.859131946925844048e+00 3.621550684321704627e-02
5.964519108113304537e+04 3.799100378787878540e+00 3.545625007675536761e-02
5.964519111607835657e+04 3.890567497174902467e+00 3.674579911757420297e-02
5.964519115102366050e+04 3.825050321942721876e+00 3.596127864840053395e-02
5.964519118596897169e+04 3.896578225068618728e+00 3.673486961346617008e-02
5.964519122091428289e+04 3.833253505442267173e+00 3.659219754240593953e-02
5.964519125585958682e+04 3.772250095111279844e+00 3.471563233538622201e-02
5.964519129080489074e+04 3.886129578145775643e+00 3.669198293103033415e-02
5.964519132575020194e+04 3.824801953660134313e+00 3.523443569704278605e-02
5.964519136069551314e+04 3.864366560461234723e+00 3.581626336419050510e-02
5.964519139564082434e+04 3.892766846213037368e+00 3.571004249047383949e-02
5.964519143058612826e+04 3.832037986204253954e+00 3.536550574818814185e-02
5.964519146553143946e+04 3.846587116154873698e+00 3.569753253769723800e-02
5.964519150047674339e+04 3.822625862149861220e+00 3.605785764341759569e-02
5.964519153542205459e+04 3.886379755965618799e+00 3.615451752331796942e-02
5.964519157036736578e+04 3.826714343527080509e+00 3.516125881088635885e-02
5.964519160531266971e+04 3.874716405810428643e+00 3.617806154124701690e-02
5.964519164025798091e+04 3.830703047012407048e+00 3.616292706278317892e-02
5.964519167520329211e+04 3.796068340265102758e+00 3.611879099489098688e-02
5.964519171014859603e+04 3.823149104839246082e+00 3.553937337523557782e-02
5.964519174509390723e+04 3.834806373184842521e+00 3.611750144838402066e-02
5.964519178003921843e+04 3.806937679792926854e+00 3.558850270806974275e-02
5.964519181498452963e+04 3.830064736107965384e+00 3.601711460654363761e-02
5.964519184992984083e+04 3.895879049467124045e+00 3.767010337227807981e-02
5.964519188487514475e+04 3.833456300345920553e+00 3.583147376183904581e-02
5.964519191982044867e+04 3.929165496268975932e+00 3.682457607784840603e-02
5.964519195476575987e+04 3.852001398146250644e+00 3.548415133366659285e-02
5.964519198971107107e+04 3.844695652173913292e+00 3.617220467709721804e-02
5.964519202465637500e+04 3.816520594140813127e+00 3.568855033926909143e-02
5.964519205960168620e+04 3.940071937694030524e+00 3.735920863523727736e-02
5.964519209454699740e+04 3.881273493700985622e+00 3.682551741657288241e-02
5.964519212949230860e+04 3.920341211361482614e+00 3.758609253833014585e-02
5.964519216443761252e+04 3.834275977520028800e+00 3.628135359891040274e-02
5.964519219938292372e+04 3.842267723626367371e+00 3.658997877058695058e-02
5.964519223432822764e+04 3.881559455130135561e+00 3.733417298145172425e-02
5.964519226927353884e+04 3.871521606853465691e+00 3.669838790204277279e-02
5.964519230421885004e+04 3.809759407254408536e+00 3.585368515857813992e-02
5.964519233916415396e+04 3.829840161214129513e+00 3.578335327260759313e-02
5.964519237410946516e+04 3.826048785117691864e+00 3.628190869933387713e-02
5.964519240905477636e+04 3.844368327077943626e+00 3.589823799531215165e-02
5.964519244400008029e+04 3.807582556804053997e+00 3.568711370214801282e-02
5.964519247894539149e+04 3.864575195890443293e+00 3.666737670377198666e-02
5.964519251389070268e+04 3.843531333071082301e+00 3.604519670486122651e-02
5.964519254883600661e+04 3.801567873519296814e+00 3.504913502458296276e-02
5.964519258378131781e+04 3.802488252244927480e+00 3.544756523779889895e-02
5.964519261872662901e+04 3.874789573799582776e+00 3.688341689776168664e-02
5.964519265367193293e+04 3.821721631525199392e+00 3.606676343033672627e-02
5.964519268861724413e+04 3.785673444591358905e+00 3.502968238853366306e-02
5.964519272356255533e+04 3.814084122737814830e+00 3.623989675943538324e-02
5.964519275850785925e+04 3.847176396316987379e+00 3.658870393599225612e-02
5.964519279345317045e+04 3.834262710600864654e+00 3.730550641933755990e-02
5.964519282839848165e+04 3.894495384634307111e+00 3.638478240304193062e-02
5.964519286334378558e+04 3.856978015671159277e+00 3.602883165166718971e-02
5.964519289828909677e+04 3.836396655534699551e+00 3.590182827378977232e-02
5.964519293323440797e+04 3.820609323265286239e+00 3.568561091399254093e-02
5.964519296817971190e+04 3.804046807880314240e+00 3.538745545293012218e-02
5.964519300312502310e+04 3.868493657884049863e+00 3.582781958621249208e-02
5.964519303807033430e+04 3.870869233286072575e+00 3.646691508286610539e-02
5.964519307301563822e+04 3.863808277184961337e+00 3.581199531736081049e-02
5.964519310796094942e+04 3.919367218147705501e+00 3.668180698753131103e-02
5.964519314290626062e+04 3.847125417141891823e+00 3.566772666040000928e-02
5.964519317785156454e+04 3.929438547841197504e+00 3.760604369259134411e-02
5.964519321279687574e+04 3.901761615577404640e+00 3.698242108647484261e-02
5.964519324774218694e+04 3.899284841728239304e+00 3.703579675283070333e-02
5.964519328268749086e+04 3.914192034652869356e+00 3.748023971768056628e-02
5.964519331763280206e+04 3.930449599894028090e+00 3.722375349624287844e-02
5.964519335257811326e+04 3.850260078416209542e+00 3.542342689399786970e-02
5.964519338752341719e+04 3.847674314259220463e+00 3.565207105914303815e-02
5.964519342246872839e+04 3.844347003492404991e+00 3.542409831301140261e-02
5.964519345741403959e+04 3.949809668939306739e+00 3.796604053507025844e-02
5.964519349235934351e+04 3.928339534544392997e+00 3.669091999663886411e-02
5.964519352730465471e+04 3.863908546543277200e+00 3.562463373038970288e-02
5.964519356224996591e+04 3.856005885500267460e+00 3.541688995088909664e-02
5.964519359719526983e+04 3.896777799144272247e+00 3.605714233709970268e-02
5.964519363214058103e+04 3.870017641957958165e+00 3.557543759462669652e-02
5.964519366708588495e+04 3.865655836341756579e+00 3.546586686649044751e-02
5.964519370203119615e+04 3.914720349790489884e+00 3.642256906765485580e-02
5.964519373697650008e+04 3.863020355272393402e+00 3.590573899207064046e-02
5.964519377192181128e+04 3.869040825546282480e+00 3.614888573759019591e-02
5.964519380686712248e+04 3.900696727492082960e+00 3.552879506815111860e-02
5.964519384181242640e+04 3.923178815885687953e+00 3.671686580214201384e-02
5.964519387675773760e+04 3.888586105945389004e+00 3.586691220474092640e-02
5.964519391170304880e+04 3.894626185310678945e+00 3.601529222230170912e-02
5.964519394664835272e+04 3.849349676621647287e+00 3.649988507296691997e-02
5.964519398159366392e+04 3.953765631327696539e+00 3.690145919186613166e-02
5.964519401653897512e+04 3.959971841926400060e+00 3.728786299213596167e-02
5.964519405148427904e+04 3.856621004566210154e+00 3.572402960171200403e-02
5.964519408642959024e+04 3.952413427755484765e+00 3.673348224810205759e-02
5.964519412137490144e+04 3.902780975461981328e+00 3.622691421070129564e-02
5.964519415632020537e+04 3.874837096574458073e+00 3.564372470370249374e-02
5.964519419126551657e+04 3.926289851730018654e+00 3.657129970701720328e-02
5.964519422621082776e+04 3.930624723244994012e+00 3.681575331033407061e-02
5.964519426115613169e+04 3.890952769846143244e+00 3.633918549997351005e-02
5.964519429610144289e+04 3.955334007552047115e+00 3.792622949770297486e-02
5.964519433104675409e+04 3.951335229493509349e+00 3.720190136911388779e-02
5.964519436599205801e+04 3.838774094800784908e+00 3.531746894123718311e-02
5.964519440093736921e+04 3.918292300643822834e+00 3.642068988716742894e-02
5.964519443588268041e+04 3.893065011749111015e+00 3.585443819317602615e-02
5.964519447082798433e+04 3.851895734597156284e+00 3.543238954236094251e-02
5.964519450577329553e+04 3.962392715602129911e+00 3.709176124372513816e-02
5.964519454071860673e+04 3.953203659925772051e+00 3.716581027381613694e-02
5.964519457566391065e+04 3.870233743081361144e+00 3.533819422112410152e-02
5.964519461060922185e+04 3.937514120843891963e+00 3.657135427627559998e-02
5.964519464555453305e+04 3.912899181802214965e+00 3.624112130793271519e-02
5.964519468049983698e+04 3.964112851279975036e+00 3.684281420388958728e-02
5.964519471544514818e+04 3.893399055197919179e+00 3.628271689221030522e-02
5.964519475039045938e+04 3.963466250835375071e+00 3.682841616563178877e-02
5.964519478533576330e+04 3.896463435109010831e+00 3.668993999754876362e-02
5.964519482028107450e+04 3.976351351351351315e+00 3.784631892034582418e-02
5.964519485522638570e+04 3.930382146132681331e+00 3.670842546525237421e-02
5.964519489017168962e+04 3.861117929131171689e+00 3.542845021835804020e-02
5.964519492511700082e+04 3.932479984601225720e+00 3.662416613830164064e-02
5.964519496006231202e+04 3.896286057692307736e+00 3.605639297534934257e-02
5.964519499500761594e+04 3.956510318725337427e+00 3.724655695469609312e-02
5.964519502995292714e+04 3.959682050352101967e+00 3.710959693313253122e-02
5.964519506489823834e+04 3.875479918639498145e+00 3.630910974279525499e-02
5.964519509984354227e+04 3.866847371814773116e+00 3.512518204567260244e-02
5.964519513478884619e+04 3.876672380136170659e+00 3.639892451148643571e-02
5.964519516973415739e+04 3.929912398139148166e+00 3.647729476631218770e-02
5.964519520467946859e+04 3.935398628819152478e+00 3.663430093990772268e-02
5.964519523962477979e+04 3.872640349351264444e+00 3.606740479084499795e-02
5.964519527457009099e+04 3.825089957281369468e+00 3.501798108405149157e-02
5.964519530951539491e+04 3.949137499018856357e+00 3.717672896114426750e-02
5.964519534446070611e+04 3.951461274276881319e+00 3.718670607736496159e-02
5.964519537940601731e+04 3.886192260267475884e+00 3.587688305967472874e-02
5.964519541435132123e+04 3.904105640526761345e+00 3.598833069682133567e-02
5.964519544929663243e+04 3.941619675492661568e+00 3.755354277164245358e-02
5.964519548424194363e+04 3.943410691468814289e+00 3.675312791428363146e-02
5.964519551918724756e+04 3.927754097376478182e+00 3.680257604623378420e-02
5.964519555413255875e+04 3.909946895545487244e+00 3.662322671145724212e-02
5.964519558907786995e+04 3.983702530696466404e+00 3.779204554813526962e-02
5.964519562402317388e+04 3.998536552916916342e+00 3.738249842349721658e-02
5.964519565896848508e+04 4.005599564612687402e+00 3.702819460613482327e-02
5.964519569391379628e+04 4.019237932733324747e+00 3.721952955209955477e-02
5.964519572885910020e+04 3.909663753989934154e+00 3.616555042660472841e-02
5.964519576380441140e+04 3.968123671819659304e+00 3.679179577060617129e-02
5.964519579874972260e+04 3.952429411870969300e+00 3.692411558422075551e-02
5.964519583369502652e+04 3.988275062660444181e+00 3.676161689262343046e-02
5.964519586864033045e+04 3.937317099606199022e+00 3.649461445518550201e-02
5.964519590358564164e+04 3.979031330666372934e+00 3.685615000889389675e-02
5.964519593853095284e+04 3.899394005042937650e+00 3.534982716901752947e-02
5.964519597347626404e+04 4.007747020968685625e+00 3.697014980149454511e-02
5.964519600842157524e+04 3.948367945375393706e+00 3.610645578043702314e-02
5.964519604336687917e+04 3.945418773913988542e+00 3.603516885550488852e-02
5.964519607831219037e+04 3.965771975879660349e+00 3.717641770221086217e-02
5.964519611325750157e+04 3.950660771839018981e+00 3.648065550098392174e-02
5.964519614820280549e+04 4.002648401826483848e+00 3.707742377685418339e-02
5.964519618314811669e+04 3.929384403111424007e+00 3.617948761299649707e-02
5.964519621809342789e+04 3.932633404903137730e+00 3.630225236732066013e-02
5.964519625303873181e+04 3.962682479005508629e+00 3.740924349085204825e-02
5.964519628798403573e+04 3.953123100488706410e+00 3.620491717198254938e-02
5.964519632292934693e+04 3.903932645564863524e+00 3.538614236835887356e-02
5.964519635787465813e+04 3.921657612497794876e+00 3.553368889532896452e-02
5.964519639281996206e+04 3.930465690704259440e+00 3.604148856115327315e-02
5.964519642776527326e+04 3.955924362388949955e+00 3.612612013942256145e-02
5.964519646271058446e+04 3.988885820368836210e+00 3.694716479211553051e-02
5.964519649765588838e+04 3.963387766466123896e+00 3.693122631597593047e-02
5.964519653260119958e+04 3.946341639537612966e+00 3.658441351140417908e-02
5.964519656754651078e+04 3.968358373030413944e+00 3.627238857263458127e-02
5.964519660249181470e+04 3.982067806108152919e+00 3.639922486307378691e-02
5.964519663743712590e+04 3.952040159143849429e+00 3.628532619570572215e-02
5.964519667238243710e+04 3.941449970041941420e+00 3.664744849282656342e-02
5.964519670732774830e+04 3.939872901084150669e+00 3.661431197178764002e-02
5.964519674227305950e+04 3.945071008305708560e+00 3.641492148127660478e-02
5.964519677721836342e+04 4.030237422029771643e+00 3.768801785636002183e-02
5.964519681216366735e+04 3.895751544838874647e+00 3.564707916607281341e-02
5.964519684710897855e+04 3.936398235969310377e+00 3.653850828592985350e-02
5.964519688205428974e+04 3.941715889043430288e+00 3.625981875807079285e-02
5.964519691699959367e+04 3.954098142915791314e+00 3.639613217153789965e-02
5.964519695194490487e+04 3.971449112887502686e+00 3.675972847581215897e-02
5.964519698689021607e+04 3.995199314187741102e+00 3.697010052872228003e-02
5.964519702183551999e+04 3.964242754295357773e+00 3.666850249536486583e-02
5.964519705678083119e+04 3.965756443306749368e+00 3.672770104754484455e-02
5.964519709172614239e+04 4.008187134502923854e+00 3.728377716868551406e-02
5.964519712667144631e+04 3.954659385367980118e+00 3.653540798385347677e-02
5.964519716161675751e+04 3.911203907028090399e+00 3.606949274377534154e-02
5.964519719656206871e+04 3.928201654651894081e+00 3.656613425473266565e-02
5.964519723150737263e+04 3.958248823931851401e+00 3.744275606400094408e-02
5.964519726645268383e+04 3.981500563419322791e+00 3.803591309402752640e-02
5.964519730139799503e+04 3.983146067415730407e+00 3.730069084123546069e-02
5.964519733634329896e+04 3.989935751094531913e+00 3.769186711868229012e-02
5.964519737128861016e+04 3.902097192198827003e+00 3.538299549760987733e-02
5.964519740623392136e+04 3.962391906335017477e+00 3.697516695208454690e-02
5.964519744117922528e+04 3.928999190399085073e+00 3.697118543685293940e-02
5.964519747612453648e+04 3.948735536204222907e+00 3.715942049059060837e-02
5.964519751106984768e+04 3.973024570900369312e+00 3.738168727331534630e-02
5.964519754601515160e+04 3.882481477280189885e+00 3.595713823210038712e-02
5.964519758096046280e+04 3.926677424016184581e+00 3.618130549855326505e-02
5.964519761590577400e+04 3.954903532616885098e+00 3.713494511300209633e-02
5.964519765085107792e+04 3.947741039043843880e+00 3.688861655498078262e-02
5.964519768579638912e+04 3.999738822514713910e+00 3.835983017993499500e-02
5.964519772074170032e+04 3.951919824839347672e+00 3.831312718756205854e-02
5.964519775568700425e+04 3.972915878035973680e+00 3.788231938748795602e-02
5.964519779063231545e+04 3.904001826934055508e+00 3.712005891865725188e-02
5.964519782557762665e+04 3.939186107910906287e+00 3.742763235032534053e-02
5.964519786052293057e+04 3.900587208753891311e+00 3.660623156158472613e-02
5.964519789546824177e+04 3.836772804018781624e+00 3.547177864545376230e-02
5.964519793041355297e+04 3.888752005672974743e+00 3.730793199536690946e-02
5.964519796535885689e+04 3.927140354386794652e+00 3.683554480195528474e-02
5.964519800030416809e+04 3.944200757914838817e+00 4.012144449619309272e-02
5.964519803524947929e+04 3.945028826639047637e+00 3.934589825724350842e-02
5.964519807019478321e+04 3.850089401101138620e+00 3.757468685684951099e-02
5.964519810514009441e+04 3.841446997776130523e+00 3.741057097491805317e-02
5.964519814008540561e+04 3.849490533420654170e+00 3.756315197839819181e-02
5.964519817503070954e+04 3.912441262430160549e+00 3.762636257372250354e-02
5.964519820997602073e+04 3.971135703918722726e+00 3.840590686687936350e-02
5.964519824492133193e+04 3.940719872928342582e+00 3.764676209074872826e-02
5.964519827986663586e+04 3.939814898338414917e+00 3.706930895406902043e-02
5.964519831481194706e+04 3.910317335874271993e+00 3.790394094869506403e-02
5.964519834975725826e+04 3.925013081533632153e+00 3.880425772289364250e-02
5.964519838470256218e+04 3.888215944042656247e+00 3.643131183096344483e-02
5.964519841964786610e+04 3.922039491382556697e+00 3.822397033744375644e-02
5.964519845459317730e+04 3.867554691758905872e+00 3.726012838184817461e-02
5.964519848953848850e+04 3.904638174596063660e+00 3.766948014491974112e-02
5.964519852448379970e+04 3.940217326620725213e+00 3.807629097546279956e-02
5.964519855942911090e+04 3.897636037905429784e+00 3.736470289589063909e-02
5.964519859437441482e+04 3.903643181464220735e+00 3.799090974260033171e-02
5.964519862931971875e+04 3.800286227081304702e+00 3.792926572497842125e-02
5.964519866426502995e+04 3.810258864582260596e+00 3.551098029781982190e-02
5.964519869921034115e+04 3.801368553158429808e+00 3.522233726986284674e-02
5.964519873415565235e+04 3.858003962118283781e+00 3.593406195833287464e-02
5.964519876910096355e+04 3.857891581640223500e+00 3.646304596827894956e-02
5.964519880404626747e+04 3.839965550076723577e+00 3.578706137553276656e-02
5.964519883899157867e+04 3.800878494687481624e+00 3.540815459896824724e-02
5.964519887393688987e+04 3.794454856462888603e+00 3.511864170332884560e-02
5.964519890888219379e+04 3.844136953146964242e+00 3.565370797110962997e-02
5.964519894382750499e+04 3.840193249599922698e+00 3.559176067667332855e-02
5.964519897877281619e+04 3.843202914582532159e+00 3.587214547746393062e-02
5.964519901371812011e+04 3.857608944746650170e+00 3.650841411083756427e-02
5.964519904866342404e+04 3.875650827328041004e+00 3.634937365705694090e-02
5.964519908360873524e+04 3.857533830013684106e+00 3.565040898636474137e-02
5.964519911855404644e+04 3.792939309797699110e+00 3.550281566148024565e-02
5.964519915349935036e+04 3.759954105498514387e+00 3.493388090988185785e-02
5.964519918844466156e+04 3.827148655413025402e+00 3.573030927829549258e-02
5.964519922338997276e+04 3.804210463627430538e+00 3.507970437546494707e-02
5.964519925833527668e+04 3.811723166360540205e+00 3.605230759952082753e-02
5.964519929328058788e+04 3.876592371253468450e+00 3.639398733309640033e-02
5.964519932822589908e+04 3.900739208284939696e+00 3.634181537928757311e-02
5.964519936317120300e+04 3.838092115069310140e+00 3.644716469162196520e-02
5.964519939811651420e+04 3.872650931229943527e+00 3.673675333250789321e-02
5.964519943306182540e+04 3.859856250595976146e+00 3.659052302373926036e-02
5.964519946800713660e+04 3.884033935446016716e+00 3.663632363514334606e-02
5.964519950295244053e+04 3.836233294136607963e+00 3.529323404723735264e-02
5.964519953789775172e+04 3.884036837137256004e+00 3.632969431783295705e-02
5.964519957284305565e+04 3.840690567251670906e+00 3.559096796111622940e-02
5.964519960778836685e+04 3.880500454794619358e+00 3.578468207791896116e-02
5.964519964273367805e+04 3.828537475094448528e+00 3.559269899063695342e-02
5.964519967767898197e+04 3.854414205705687824e+00 3.576410816152778699e-02
5.964519971262429317e+04 3.835721408390512899e+00 3.473364489569985558e-02
5.964519974756960437e+04 3.841057204923968182e+00 3.514335117238628209e-02
5.964519978251490829e+04 3.895935503935312294e+00 3.648736952080363499e-02
5.964519981746021949e+04 3.845908148148148076e+00 3.529676610611762883e-02
5.964519985240553069e+04 3.935925290184734582e+00 3.698738195133186024e-02
5.964519988735083462e+04 3.847334107350182997e+00 3.524313906201696073e-02
5.964519992229614581e+04 3.897253619296477289e+00 3.624935906191038143e-02
5.964519995724145701e+04 3.871202880185696138e+00 3.613572993471748235e-02
5.964519999218676094e+04 3.872237295549526781e+00 3.648032118502080728e-02
5.964520002713207214e+04 3.889023525239390100e+00 3.706524054103193383e-02
5.964520006207738334e+04 3.920330111047074073e+00 3.702193852825057252e-02
5.964520009702268726e+04 3.886323069400835717e+00 3.641024246386552476e-02
5.964520013196799846e+04 3.874386959436414202e+00 3.650423448481773109e-02
5.964520016691330966e+04 3.910467748812462396e+00 3.639820541026012046e-02
5.964520020185861358e+04 3.880315579079404387e+00 3.649396161661263432e-02
5.964520023680392478e+04 3.948396178742449969e+00 3.739015920898821482e-02
5.964520027174923598e+04 3.843809276187887036e+00 3.602835750161560713e-02
5.964520030669453990e+04 3.829218520796857650e+00 3.563430546860857362e-02
5.964520034163985110e+04 3.879956657923250951e+00 3.542205409972574992e-02
5.964520037658516230e+04 3.878828149318774621e+00 3.581502778903739720e-02
5.964520041153046623e+04 3.880427164629438597e+00 3.576477194502861168e-02
5.964520044647577743e+04 3.906665477994710756e+00 3.633440500195739969e-02
5.964520048142108863e+04 3.958102366242582715e+00 3.654334509011643306e-02
5.964520051636639255e+04 3.879653960849154259e+00 3.578495313822614016e-02
5.964520055131170375e+04 3.974087175709162700e+00 3.679899561930378288e-02
5.964520058625701495e+04 3.902181303968469184e+00 3.617951981895198288e-02
5.964520062120231887e+04 3.939660285791318106e+00 3.664242000772988811e-02
5.964520065614763007e+04 3.943946201755383463e+00 3.630210070124813976e-02
5.964520069109294127e+04 3.928392020189880984e+00 3.671837333878309739e-02
5.964520072603824519e+04 3.956965890097688732e+00 3.738096116154420584e-02
5.964520076098355639e+04 3.907249537206223255e+00 3.602609641249928524e-02
5.964520079592886759e+04 3.922017143812229545e+00 3.628869916680927538e-02
5.964520083087417152e+04 3.869746448009336426e+00 3.571209682292647569e-02
5.964520086581948271e+04 3.902948933109566365e+00 3.550514932544800162e-02
5.964520090076479391e+04 3.896918946253130400e+00 3.569996525136386045e-02
5.964520093571009784e+04 3.872237040961940657e+00 3.562365612163053558e-02
5.964520097065540904e+04 3.951927127532922857e+00 3.638809704741746698e-02
5.964520100560072024e+04 3.923082969537929898e+00 3.635158885280338065e-02
5.964520104054602416e+04 3.897250292362589352e+00 3.585566943880548474e-02
5.964520107549133536e+04 3.905231109551814850e+00 3.602321148851810734e-02
5.964520111043664656e+04 3.903791273513303128e+00 3.585949327621659743e-02
5.964520114538195048e+04 3.865931387121707363e+00 3.518329741141513339e-02
5.964520118032726168e+04 3.894881026925485656e+00 3.553577737150306198e-02
5.964520121527257288e+04 3.817020071506955325e+00 3.436226431757829353e-02
5.964520125021787680e+04 3.934834341192458229e+00 3.647836957401702496e-02
5.964520128516318800e+04 3.879958134611496412e+00 3.566480075848840747e-02
5.964520132010849920e+04 3.949251078039230034e+00 3.650958648373271026e-02
5.964520135505380313e+04 3.868323785980841478e+00 3.543331866989801737e-02
5.964520138999911433e+04 3.937913768791376334e+00 3.605380894472168252e-02
5.964520142494442553e+04 3.977315267664142784e+00 3.680692477926041095e-02
5.964520145988972945e+04 3.954001001144165084e+00 3.671919695769215730e-02
5.964520149483504065e+04 3.886631824413794067e+00 3.601730575608198814e-02
5.964520152978035185e+04 3.946826583106724851e+00 3.728451456531810954e-02
5.964520156472565577e+04 3.903062968003404798e+00 3.603556108861330487e-02
5.964520159967096697e+04 3.875989778289663068e+00 3.536110610986936686e-02
5.964520163461627817e+04 3.927106297325793083e+00 3.596468311470862877e-02
5.964520166956158209e+04 3.940946894299751868e+00 3.615301055315494477e-02
5.964520170450688602e+04 3.919938724980851941e+00 3.565672221673410469e-02
5.964520173945219722e+04 3.944605625934801907e+00 3.634323322817104712e-02
5.964520177439750842e+04 3.917223043897415380e+00 3.594138285016904716e-02
5.964520180934281962e+04 3.870851986281627077e+00 3.484122643631878263e-02
5.964520184428813081e+04 3.827067979482341897e+00 3.442798397885407646e-02
5.964520187923343474e+04 3.942244522253907313e+00 3.617221807557786939e-02
5.964520191417874594e+04 3.864363407509440407e+00 3.516922750730833852e-02
5.964520194912405714e+04 3.932024672078059613e+00 3.605898390499564371e-02
5.964520198406936106e+04 3.895837999818385633e+00 3.527144365885565014e-02
5.964520201901467226e+04 3.899373667696581780e+00 3.554784509480189703e-02
5.964520205395998346e+04 3.903101355682423890e+00 3.599575599722083796e-02
5.964520208890528738e+04 3.926243126942385420e+00 3.590383021967503974e-02
5.964520212385059131e+04 3.911629718394248112e+00 3.610788377855093240e-02
5.964520215879590251e+04 3.826352042637227058e+00 3.461583730433011319e-02
5.964520219374121370e+04 3.932391872472274841e+00 3.614082051786295102e-02
5.964520222868651763e+04 3.891661028416779633e+00 3.537357026064869014e-02
5.964520226363182883e+04 3.967777927635208979e+00 3.619851726324118529e-02
5.964520229857714003e+04 3.947116366826501022e+00 3.708763215785890882e-02
5.964520233352245123e+04 3.930747889524556449e+00 3.714017721440915354e-02
5.964520236846776243e+04 3.945958356998706673e+00 3.660052335078676361e-02
5.964520240341306635e+04 4.012161641759525388e+00 3.745092168004305472e-02
5.964520243835837027e+04 3.923392825165642250e+00 3.655623652833094039e-02
5.964520247330368147e+04 3.967316398466965488e+00 3.717763571516559395e-02
5.964520250824899267e+04 3.938136757240967789e+00 3.684248102941696523e-02
5.964520254319430387e+04 3.907847683886540135e+00 3.672059534724862045e-02
5.964520257813961507e+04 3.851930695996688581e+00 3.616166730111496780e-02
5.964520261308491899e+04 3.898267849598648027e+00 3.649283523925695577e-02
5.964520264803022292e+04 3.875334065094969915e+00 3.618024868866357574e-02
5.964520268297553412e+04 3.854472899335305680e+00 3.606856673182338990e-02
5.964520271792084532e+04 3.853501997016505420e+00 3.634213300611724429e-02
5.964520275286615652e+04 3.875818500694853341e+00 3.651250622649387934e-02
5.964520278781146772e+04 3.922587723264071347e+00 3.710583492589310250e-02
5.964520282275677164e+04 3.906805302084334297e+00 3.748388527467122477e-02
5.964520285770207556e+04 3.849506008010680880e+00 3.625473382280151868e-02
5.964520289264738676e+04 3.922293897248729788e+00 3.757417980263609569e-02
5.964520292759269796e+04 3.898274219924642736e+00 3.854623388072466600e-02
5.964520296253800188e+04 3.826835665373066853e+00 3.618210083690642093e-02
5.964520299748331308e+04 3.948777326642055385e+00 3.694860000827172863e-02
5.964520303242862428e+04 3.860053376542915249e+00 3.757480539206035225e-02
5.964520306737392821e+04 3.861949173571225025e+00 3.669276044712167090e-02
5.964520310231923941e+04 3.919001638072247218e+00 3.772605002866970952e-02
5.964520313726455061e+04 3.902934073895194089e+00 3.646317308501211690e-02
5.964520317220985453e+04 3.887700696758558117e+00 3.708437347057162714e-02
5.964520320715516573e+04 3.881705110401750591e+00 3.694202806919480442e-02
5.964520324210047693e+04 3.888637400638792929e+00 3.726252247121952105e-02
5.964520327704578085e+04 3.952273055101451771e+00 3.934994946837850477e-02
5.964520331199109205e+04 3.913770355620167063e+00 3.705142121298658775e-02
5.964520334693640325e+04 3.898103417427088768e+00 3.677854035200871924e-02
5.964520338188170717e+04 3.944635461199342608e+00 3.807458091856185528e-02
5.964520341682701837e+04 3.901008551413350567e+00 3.607016840373118705e-02
5.964520345177232957e+04 3.876168572330829232e+00 3.571512949597666076e-02
5.964520348671763350e+04 3.915254340283052858e+00 3.634730874679501650e-02
5.964520352166294469e+04 3.917496962332928323e+00 3.657925690356773202e-02
5.964520355660825589e+04 3.918373778758273307e+00 3.647512437963101178e-02
5.964520359155355982e+04 3.943289700805523879e+00 3.752089309085446245e-02
5.964520362649887102e+04 3.928296683358734498e+00 3.661851510814641275e-02
5.964520366144418222e+04 3.873504057405668721e+00 3.601236175913033466e-02
5.964520369638948614e+04 3.958158793483845805e+00 3.684883084515934437e-02
5.964520373133479734e+04 3.969033399690334196e+00 3.731145861798540464e-02
5.964520376628010854e+04 3.975543993299054168e+00 3.802785297690648714e-02
5.964520380122541246e+04 3.933898797279964832e+00 3.717629936469554058e-02
5.964520383617072366e+04 3.903249140636675829e+00 3.853151787438566234e-02
5.964520387111603486e+04 3.904743869521044353e+00 3.798279704952937236e-02
5.964520390606133878e+04 3.860765788165092083e+00 3.582067863950770537e-02
5.964520394100664998e+04 3.915286758292983560e+00 3.664480672488427265e-02
5.964520397595196118e+04 3.919874369148515392e+00 3.693934575924293778e-02
5.964520401089726511e+04 3.913122450457409141e+00 3.709053176384275591e-02
5.964520404584257631e+04 3.882845534216804673e+00 3.674442254997773577e-02
5.964520408078788751e+04 3.886534091931006518e+00 3.710819941636304270e-02
5.964520411573319143e+04 3.901282735855925221e+00 3.687060928643245278e-02
5.964520415067850263e+04 3.843317365269461217e+00 3.642368088953167743e-02
5.964520418562381383e+04 3.852784198361000279e+00 3.588547604467348662e-02
5.964520422056911775e+04 3.950133641112866023e+00 3.789069691418400776e-02
5.964520425551442167e+04 3.844610078055999747e+00 3.609993129259515821e-02
5.964520429045973287e+04 3.829982533062417538e+00 3.604758515265692881e-02
5.964520432540504407e+04 3.905839371980676322e+00 3.728165148710616689e-02
5.964520436035035527e+04 3.887242147458148889e+00 3.658158712726409384e-02
5.964520439529566647e+04 3.896360644630498804e+00 3.726961270366980356e-02
5.964520443024097040e+04 3.886892732395046401e+00 3.716048252695090814e-02
5.964520446518628160e+04 3.913957774295988568e+00 3.840550849692813545e-02
5.964520450013159279e+04 3.849916398090484471e+00 3.571358890485042820e-02
5.964520453507689672e+04 3.848814904117399127e+00 3.612465549438558660e-02
5.964520457002220792e+04 3.839147368484418621e+00 3.573195345567198311e-02
5.964520460496751912e+04 3.852565865792840771e+00 3.599732730557732296e-02
5.964520463991282304e+04 3.903104318256608529e+00 3.633112810358051642e-02
5.964520467485813424e+04 3.874107024937266885e+00 3.666257687677011712e-02
5.964520470980344544e+04 3.830206160301738549e+00 3.525098340772412492e-02
5.964520474474874936e+04 3.883585515387635301e+00 3.632845446167345949e-02
5.964520477969406056e+04 3.938707601131851366e+00 3.686404575076863283e-02
5.964520481463937176e+04 3.909365104210564823e+00 3.635623809824775621e-02
5.964520484958467569e+04 3.880581973544462659e+00 3.610415193543685397e-02
5.964520488452998688e+04 3.889134695153475541e+00 3.572245145982681086e-02
5.964520491947529808e+04 3.844557497910315202e+00 3.561485121306392360e-02
5.964520495442060201e+04 3.855888292108083260e+00 3.598722451328362909e-02
5.964520498936591321e+04 3.829923196927877083e+00 3.569114371725173873e-02
5.964520502431122441e+04 3.843892971024538863e+00 3.557222983017301055e-02
5.964520505925652833e+04 3.826190644848999511e+00 3.541574356049590616e-02
5.964520509420183953e+04 3.917847554148256251e+00 3.668243052657727682e-02
5.964520512914715073e+04 3.875291958625291855e+00 3.606270711711463683e-02
5.964520516409245465e+04 3.902837693905115923e+00 3.637474730131406986e-02
5.964520519903776585e+04 3.929668949430306313e+00 3.682217046285012757e-02
5.964520523398307705e+04 3.895234036934562827e+00 3.602723154681866657e-02
5.964520526892838097e+04 3.883968076252971358e+00 3.607947435439973899e-02
5.964520530387369217e+04 3.944949362250990799e+00 3.781034299893745732e-02
5.964520533881900337e+04 3.903193125282677478e+00 3.627848724908349504e-02
5.964520537376430730e+04 3.881854061927359378e+00 3.654624174027003985e-02
5.964520540870961850e+04 3.896315054979427650e+00 3.563569155603491662e-02
5.964520544365492970e+04 3.939893762331158289e+00 3.637854607375418797e-02
5.964520547860023362e+04 3.867142601111177580e+00 3.593173753143512339e-02
5.964520551354554482e+04 3.862065203556557691e+00 3.509468872845150633e-02
5.964520554849085602e+04 3.954657533404251524e+00 3.687093532760381959e-02
5.964520558343615994e+04 3.956867057673509436e+00 3.680004491118204352e-02
5.964520561838147114e+04 3.855024299599770998e+00 3.527133587851195851e-02
5.964520565332678234e+04 3.868884213537724825e+00 3.585486619971776923e-02
5.964520568827208626e+04 3.894011513747803299e+00 3.577475612111977177e-02
5.964520572321739746e+04 3.901596562177930050e+00 3.599543731990271361e-02
5.964520575816270866e+04 3.904126132577573571e+00 3.562256641456196943e-02
5.964520579310801259e+04 3.868519950371315907e+00 3.592706519830968920e-02
5.964520582805332378e+04 3.860806326599815819e+00 3.590174997339077440e-02
5.964520586299863498e+04 3.867912537247214289e+00 3.553454615877226636e-02
5.964520589794393891e+04 3.923309109202543166e+00 3.668828191803034933e-02
5.964520593288925011e+04 3.891544848696658399e+00 3.602199198773028965e-02
5.964520596783456131e+04 3.854555771240854245e+00 3.551239853927914969e-02
5.964520600277986523e+04 3.847801813958764416e+00 3.614031131028683230e-02
5.964520603772517643e+04 3.857133500059545028e+00 3.586418597911789075e-02
5.964520607267048763e+04 3.898923103719586614e+00 3.649399995395416485e-02
5.964520610761579155e+04 3.891601146035426062e+00 3.632425215771169225e-02
5.964520614256110275e+04 3.937163808283281607e+00 3.733291904716278670e-02
5.964520617750641395e+04 3.880875046615419155e+00 3.573478351360605265e-02
5.964520621245171787e+04 3.835947620056996410e+00 3.583348936108336769e-02
5.964520624739702907e+04 3.836651492280080955e+00 3.532819044786611462e-02
5.964520628234234027e+04 3.890168786015904434e+00 3.598794120922139267e-02
5.964520631728764420e+04 3.834502271221446268e+00 3.484595978219662271e-02
5.964520635223295540e+04 3.882631483824326768e+00 3.587966570190155580e-02
5.964520638717826660e+04 3.844287177016201706e+00 3.501808674367589552e-02
5.964520642212357052e+04 3.845016828326980995e+00 3.500807750868321910e-02
5.964520645706887444e+04 3.904495519969498396e+00 3.702442533084818882e-02
5.964520649201418564e+04 3.854698641356716138e+00 3.593445518478631528e-02
5.964520652695949684e+04 3.885194698696381455e+00 3.581899319827198946e-02
5.964520656190480804e+04 3.864130047294246584e+00 3.602757473471944472e-02
5.964520659685011924e+04 3.865108646175223317e+00 3.567138360798371294e-02
5.964520663179542316e+04 3.828642393991140036e+00 3.516052156570610709e-02
5.964520666674072709e+04 3.815740277678549841e+00 3.468396210174180816e-02
5.964520670168603829e+04 3.824151463407327700e+00 3.557690607649471870e-02
5.964520673663134949e+04 3.851478458456662590e+00 3.557367925611164966e-02
5.964520677157666069e+04 3.909626838829245887e+00 3.688378565645340779e-02
5.964520680652197188e+04 3.834463734220862730e+00 3.537067018323128420e-02
5.964520684146727581e+04 3.843806017150332099e+00 3.561168398827294773e-02
5.964520687641258701e+04 3.797957107490018025e+00 3.492498717969054478e-02
5.964520691135789821e+04 3.892906151184297059e+00 3.656349381827082856e-02
5.964520694630320213e+04 3.839044620876045144e+00 3.532272433632537706e-02
5.964520698124850605e+04 3.834077791421232284e+00 3.536627041544297689e-02
5.964520701619381725e+04 3.842824573743057304e+00 3.540625831525936323e-02
5.964520705113912845e+04 3.862585853717315221e+00 3.556293374613062747e-02
5.964520708608443238e+04 3.882980384620004610e+00 3.620344583533051386e-02
5.964520712102974358e+04 3.863828976812835769e+00 3.586434601577496994e-02
5.964520715597505477e+04 3.794539487130164979e+00 3.512842821474870814e-02
5.964520719092035870e+04 3.791269926179523075e+00 3.461989747049439015e-02
5.964520722586566990e+04 3.920104498781655789e+00 3.656986688658565160e-02
5.964520726081098110e+04 3.897472080971265740e+00 3.615749731179227627e-02
5.964520729575629230e+04 3.872145955692022579e+00 3.567462463468516060e-02
5.964520733070160350e+04 3.861300365203855556e+00 3.532129552547066259e-02
5.964520736564690742e+04 3.889588947969019550e+00 3.533918458632567816e-02
5.964520740059221862e+04 3.887477654900772350e+00 3.505179048278168896e-02
5.964520743553752982e+04 3.832983016647049546e+00 3.471742944012385507e-02
5.964520747048283374e+04 3.924864592135097752e+00 3.620478982625415648e-02
5.964520750542813767e+04 3.936237530323471123e+00 3.596602192024977301e-02
5.964520754037344886e+04 3.839083214022560586e+00 3.480065404247576627e-02
5.964520757531876006e+04 3.847514268773993606e+00 3.489569812674105098e-02
5.964520761026406399e+04 3.885278880237525101e+00 3.562689198264561846e-02
5.964520764520937519e+04 3.886132277112944067e+00 3.515159660654533502e-02
5.964520768015468639e+04 3.859286121017772242e+00 3.539189145180674650e-02
5.964520771509999031e+04 3.887267753334092912e+00 3.525570122123191513e-02
5.964520775004530151e+04 3.856476755085104458e+00 3.523982387948636219e-02
5.964520778499061271e+04 3.910774044676404770e+00 3.615931604890337825e-02
5.964520781993592391e+04 3.856219391585143708e+00 3.513855931265064819e-02
5.964520785488123511e+04 3.882059710983005729e+00 3.600549519926977277e-02
5.964520788982653903e+04 3.845390506082667859e+00 3.561997335050633845e-02
5.964520792477185023e+04 3.912622825994996667e+00 3.639928623583809503e-02
5.964520795971716143e+04 3.878183073680129489e+00 3.549297620632053257e-02
5.964520799466246535e+04 3.876090918967203258e+00 3.544935579075476212e-02
5.964520802960777655e+04 3.881384524828118021e+00 3.552256846513871663e-02
5.964520806455308775e+04 3.882498401708061042e+00 3.546599852617886989e-02
5.964520809949839168e+04 3.797155791576215300e+00 3.460020450176698459e-02
5.964520813444369560e+04 3.864927123222608341e+00 3.528604558787554885e-02
5.964520816938900680e+04 3.819445185224693784e+00 3.484364357648824656e-02
5.964520820433431800e+04 3.825467142056498293e+00 3.546506086763757948e-02
5.964520823927962192e+04 3.835973821078710433e+00 3.475075328261788971e-02
5.964520827422493312e+04 3.875878697727980882e+00 3.544126569898700674e-02
5.964520830917024432e+04 3.838920362284848675e+00 3.509564696333846573e-02
5.964520834411555552e+04 3.827777911772508812e+00 3.460841705203284574e-02
5.964520837906086672e+04 3.814589665653495665e+00 3.447354274554290804e-02
5.964520841400617064e+04 3.837291897891232040e+00 3.483614797155198950e-02
5.964520844895148184e+04 3.828948314714484713e+00 3.521907520975605527e-02
5.964520848389679304e+04 3.858316048429887957e+00 3.561038953101020033e-02
5.964520851884209696e+04 3.869793836216004035e+00 3.579825395067521426e-02
5.964520855378740816e+04 3.797723935389133221e+00 3.436424054612477463e-02
5.964520858873271936e+04 3.903595011005135618e+00 3.673297115294009429e-02
5.964520862367802329e+04 3.849971894662403304e+00 3.541812017335721485e-02
5.964520865862332721e+04 3.873310037353897783e+00 3.540291812537509075e-02
5.964520869356863841e+04 3.856844728612302209e+00 3.542403374990513165e-02
5.964520872851394961e+04 3.820504337155163466e+00 3.507765959770189207e-02
5.964520876345926081e+04 3.832803667013102267e+00 3.593507998703775880e-02
5.964520879840457201e+04 3.871824971401534032e+00 3.605384074527542143e-02
5.964520883334987593e+04 3.835586874612486596e+00 3.537769425427640668e-02
5.964520886829518713e+04 3.786199268976448984e+00 3.453852967383504863e-02
5.964520890324049833e+04 3.825294864815822926e+00 3.531270650255271398e-02
5.964520893818580225e+04 3.901260542525828434e+00 3.677808307644154368e-02
5.964520897313110618e+04 3.862883810291867892e+00 3.657281304368862479e-02
5.964520900807641738e+04 3.809415960766830089e+00 3.462908125656127128e-02
5.964520904302172858e+04 3.852401431535893650e+00 3.484502144270198304e-02
5.964520907796703978e+04 3.849514823672549380e+00 3.570559416030357619e-02
5.964520911291235097e+04 3.872841846711499336e+00 3.519216624833820806e-02
5.964520914785765490e+04 3.902057593585114503e+00 3.558629784099243132e-02
5.964520918280295882e+04 3.848285181287669054e+00 3.522925823788392724e-02
5.964520921774827002e+04 3.891162801882992461e+00 3.567075798012928067e-02
5.964520925269358122e+04 3.892804189783814373e+00 3.561129809012954228e-02
5.964520928763889242e+04 3.852819815559234140e+00 3.516180004973156609e-02
5.964520932258420362e+04 3.893936116518855073e+00 3.559005704263536185e-02
5.964520935752950754e+04 3.887857472670468884e+00 3.542021023732474377e-02
5.964520939247481874e+04 3.900754362560645561e+00 3.603485591864203502e-02
5.964520942742012994e+04 3.927938781564242365e+00 3.756639715367271481e-02
5.964520946236543386e+04 3.899980771310795902e+00 3.598299340527234824e-02
5.964520949731074506e+04 3.965989324275142724e+00 3.669715856008715082e-02
5.964520953225605626e+04 3.962144265647442598e+00 3.705766700094938887e-02
5.964520956720136019e+04 3.934760238732249782e+00 3.698527484355512013e-02
5.964520960214667139e+04 3.893270325526731579e+00 3.563191520345358743e-02
5.964520963709198259e+04 3.836737646803482171e+00 3.533113907068940324e-02
5.964520967203728651e+04 3.947770237518177350e+00 3.749525986724682597e-02
5.964520970698259043e+04 3.852434638877205053e+00 3.581448574484259045e-02
5.964520974192790163e+04 3.825582286917491803e+00 3.525408270080486461e-02
5.964520977687321283e+04 3.889357293843601848e+00 3.697956046826160470e-02
5.964520981181852403e+04 3.876517323775388491e+00 3.647627183913115106e-02
5.964520984676383523e+04 3.828521732893415130e+00 3.549647578734759640e-02
5.964520988170913915e+04 3.843478936175297456e+00 3.577555743236621177e-02
5.964520991665445035e+04 3.828641175531820817e+00 3.514105717355084368e-02
5.964520995159976155e+04 3.917715134785786368e+00 3.677371831953665099e-02
5.964520998654506548e+04 3.892362470855449175e+00 3.655459528768745942e-02
5.964521002149037668e+04 3.804961667366130840e+00 3.550004402271018239e-02
5.964521005643568787e+04 3.860883094586619713e+00 3.598874270925261215e-02
5.964521009138099180e+04 3.825164068908941228e+00 3.517223126835353209e-02
5.964521012632630300e+04 3.818268157751027125e+00 3.468069464513791333e-02
5.964521016127161420e+04 3.808975636372262663e+00 3.529989083303467640e-02
5.964521019621691812e+04 3.875679692597694626e+00 3.609080051526761951e-02
5.964521023116222204e+04 3.844470203596373814e+00 3.568251956477132281e-02
5.964521026610753324e+04 3.877820412596301836e+00 3.601284961739735502e-02
5.964521030105284444e+04 3.889709603566694707e+00 3.628522436236229776e-02
5.964521033599815564e+04 3.952272394792022858e+00 3.688271816761928834e-02
5.964521037094346684e+04 3.861627196933513417e+00 3.627456431978751117e-02
5.964521040588877077e+04 3.906852980886243554e+00 3.616646508913985703e-02
5.964521044083407469e+04 3.909412767183131354e+00 3.671869330592909125e-02
5.964521047577938589e+04 3.902438148801866902e+00 3.597856481514276339e-02
5.964521051072469709e+04 3.945253972672370768e+00 3.681718026556720508e-02
5.964521054567000829e+04 3.925121778968907460e+00 3.735458226372826568e-02
5.964521058061531949e+04 3.892898863676589993e+00 3.597586300874026227e-02
5.964521061556062341e+04 3.876457960644006828e+00 3.573020647890934320e-02
5.964521065050593461e+04 3.889460829211699000e+00 3.605286021722953899e-02
5.964521068545124581e+04 3.830744338487615863e+00 3.419452386068573546e-02
5.964521072039654973e+04 3.913068365190810471e+00 3.534912238525890482e-02
5.964521075534186093e+04 3.935247918358441677e+00 3.582512595402812666e-02
5.964521079028717213e+04 3.955055698371893413e+00 3.596259809473250496e-02
5.964521082523247605e+04 3.936333911529883878e+00 3.571718027897650277e-02
5.964521086017778725e+04 3.851427136519628203e+00 3.497762234478419413e-02
5.964521089512309845e+04 3.906353436526479594e+00 3.554761967553461688e-02
5.964521093006840238e+04 3.911337279245464593e+00 3.534255221280694498e-02
5.964521096501370630e+04 3.930384201249992770e+00 3.593343970895054168e-02
5.964521099995901750e+04 3.950502603851277605e+00 3.595531384004924808e-02
5.964521103490432870e+04 3.892640229726238577e+00 3.529910174404000262e-02
5.964521106984963990e+04 3.921650520873847690e+00 3.619868716605229020e-02
5.964521110479495110e+04 3.872581245159440577e+00 3.563662582218675434e-02
5.964521113974025502e+04 3.884200401472063913e+00 3.572021576509163548e-02
5.964521117468556622e+04 3.898117292723786598e+00 3.568020704094253953e-02
5.964521120963087742e+04 4.010248612295862713e+00 3.771504141261722287e-02
5.964521124457618134e+04 3.908660649232566620e+00 3.515533911282535395e-02
5.964521127952149254e+04 3.935742215961529400e+00 3.637689575466790393e-02
5.964521131446680374e+04 3.967374187546741204e+00 3.684183282502224988e-02
5.964521134941210767e+04 3.873949730915366985e+00 3.504722320299821087e-02
5.964521138435741886e+04 3.930620150257213563e+00 3.550581339601624475e-02
5.964521141930273006e+04 3.896866715449300411e+00 3.525024611747169107e-02
5.964521145424803399e+04 3.957409045127373570e+00 3.572530782666293037e-02
5.964521148919334519e+04 3.931665365458056005e+00 3.553419897534510624e-02
5.964521152413865639e+04 3.879627734501980729e+00 3.521770172103028118e-02
5.964521155908396031e+04 3.920847563615373232e+00 3.629868519642205638e-02
5.964521159402927151e+04 3.911365659036283304e+00 3.537809883370674618e-02
5.964521162897458271e+04 3.975661647378170738e+00 3.632485708564459764e-02
5.964521166391988663e+04 3.986991347761808413e+00 3.647125082946344604e-02
5.964521169886519783e+04 3.932924634763778293e+00 3.610358433673804823e-02
5.964521173381050903e+04 3.940649692712906216e+00 3.595719136113458003e-02
5.964521176875581295e+04 3.939894392511914312e+00 3.637707105104873856e-02
5.964521180370112415e+04 3.943273512673971748e+00 3.689165097038629021e-02
5.964521183864643535e+04 3.927074728203520770e+00 3.665204634598447780e-02
5.964521187359173928e+04 3.926705895120157219e+00 3.717209125062859859e-02
5.964521190853705048e+04 3.904577458304431481e+00 3.668684735571606931e-02
5.964521194348236168e+04 3.922453218665160168e+00 3.637731904011788642e-02
5.964521197842766560e+04 3.854254288549690877e+00 3.562521241108058262e-02
5.964521201337297680e+04 3.991921920078571162e+00 3.770339781106890609e-02
5.964521204831828800e+04 3.923780432700128884e+00 3.594629938825977949e-02
5.964521208326359192e+04 3.866175932425054640e+00 3.487641637860852684e-02
5.964521211820890312e+04 3.932648659876954333e+00 3.596044224041269194e-02
5.964521215315421432e+04 3.954068839061826601e+00 3.685074979676332407e-02
5.964521218809951824e+04 3.916672830830683072e+00 3.568113588342984588e-02
5.964521222304482944e+04 3.992623821084199331e+00 3.693659771877262632e-02
5.964521225799014064e+04 3.877508328813822125e+00 3.529419953444624947e-02
5.964521229293544457e+04 3.964472157772621852e+00 3.642296395673833703e-02
5.964521232788075577e+04 3.910239292790732790e+00 3.580399433577698826e-02
5.964521236282606696e+04 3.928690365903132253e+00 3.584992242634580523e-02
5.964521239777137089e+04 3.946792828207771553e+00 3.615340692716354637e-02
5.964521243271668209e+04 4.014009069738938784e+00 3.726849031640838000e-02
5.964521246766199329e+04 3.920996628488079949e+00 3.598212136759468271e-02
5.964521250260729721e+04 3.879512230599530209e+00 3.576242426373441724e-02
5.964521253755260841e+04 3.933324117038924594e+00 3.616833610655226239e-02
5.964521257249791961e+04 3.984467902160590214e+00 3.737130346337791398e-02
5.964521260744322353e+04 3.949926513726509825e+00 3.673863207675118203e-02
5.964521264238853473e+04 3.964531613653995201e+00 3.696939654079709620e-02
5.964521267733384593e+04 3.982034069538862298e+00 3.720237021438914382e-02
5.964521271227914986e+04 3.951667821737427477e+00 3.620881431184761606e-02
5.964521274722446105e+04 3.968199862189239813e+00 3.646562500458056660e-02
5.964521278216977225e+04 3.977480085569580215e+00 3.643786176717948855e-02
5.964521281711507618e+04 3.948350329934013025e+00 3.661527506893103023e-02
5.964521285206038738e+04 3.984244631481504317e+00 3.672398567724771690e-02
5.964521288700569858e+04 3.985304144547800576e+00 3.695315879596820091e-02
5.964521292195100250e+04 3.932967933738698907e+00 3.608749859680877164e-02
5.964521295689631370e+04 3.974380620297301991e+00 3.637729216279417949e-02
5.964521299184162490e+04 3.915839859703070136e+00 3.618435720780262960e-02
5.964521302678692882e+04 3.947477927341149773e+00 3.659619402385711623e-02
5.964521306173224002e+04 3.948193271994360654e+00 3.634787013174754083e-02
5.964521309667755122e+04 3.950248786334305873e+00 3.656192594861647910e-02
5.964521313162285514e+04 3.937835098132610234e+00 3.576154658764550687e-02
5.964521316656815907e+04 3.903916613260136170e+00 3.589190790785885127e-02
5.964521320151347027e+04 3.905663333875740495e+00 3.526219926185570480e-02
5.964521323645878147e+04 3.982488428544350700e+00 3.770693515868062118e-02
5.964521327140409267e+04 3.898575416823591766e+00 3.647541299865291603e-02
5.964521330634940387e+04 3.889079282818573180e+00 3.614225291365751741e-02
5.964521334129470779e+04 3.864875458789152951e+00 3.573931236511832671e-02
5.964521337624001899e+04 3.899454223531058084e+00 3.589590254129505081e-02
5.964521341118533019e+04 3.887855675973660219e+00 3.583041878587867046e-02
5.964521344613063411e+04 3.849187948898741052e+00 3.548502996814749400e-02
5.964521348107594531e+04 3.922516112275530098e+00 3.698004813042492928e-02
5.964521351602125651e+04 3.920383704782238965e+00 3.614431875870090238e-02
5.964521355096656043e+04 3.856260174409808617e+00 3.561321199945041011e-02
5.964521358591187163e+04 3.930139122458339518e+00 3.639647125499894526e-02
5.964521362085718283e+04 3.889362345119371511e+00 3.606191072743364368e-02
5.964521365580248676e+04 3.908678832161681438e+00 3.666144380475934439e-02
5.964521369074779795e+04 3.831576078728236467e+00 3.490487099404741833e-02
5.964521372569310915e+04 3.816207280050497364e+00 3.522805441314163372e-02
5.964521376063841308e+04 3.881545262722635226e+00 3.609946334105910287e-02
5.964521379558372428e+04 3.883497074333598587e+00 3.655782970497747919e-02
5.964521383052903548e+04 3.876000048487199479e+00 3.582525506956825423e-02
5.964521386547433940e+04 3.863660548831576946e+00 3.565905430281079980e-02
5.964521390041965060e+04 3.916235830966771303e+00 3.723386220669195473e-02
5.964521393536496180e+04 3.867235552962341671e+00 3.639186192923591495e-02
5.964521397031026572e+04 3.847971568834141376e+00 3.616174963852176322e-02
5.964521400525557692e+04 3.847634998764933645e+00 3.604008385200029724e-02
5.964521404020088812e+04 3.848541578597741264e+00 3.625341655445029482e-02
5.964521407514619204e+04 3.874127573241326949e+00 3.599894979020096253e-02
5.964521411009150324e+04 3.815800037145545165e+00 3.555810757911525427e-02
5.964521414503681444e+04 3.852867951272996194e+00 3.589305490651056862e-02
5.964521417998211837e+04 3.854217729997330810e+00 3.601668580226400490e-02
5.964521421492742957e+04 3.866297684647958199e+00 3.622692785839385504e-02
5.964521424987274077e+04 3.864916598304621420e+00 3.607750925491053778e-02
5.964521428481804469e+04 3.879731654974662547e+00 3.670365577348900371e-02
5.964521431976335589e+04 4.005200211239166030e+00 3.845647712788997225e-02
5.964521435470866709e+04 3.928000000000000380e+00 3.742660974921765971e-02
5.964521438965397101e+04 3.884751248437565696e+00 3.730923210376253796e-02
5.964521442459928221e+04 3.910205976494734337e+00 3.695800347912454875e-02
5.964521445954459341e+04 3.874789176505096577e+00 3.635444684851219660e-02
5.964521449448989733e+04 3.904636819073855403e+00 3.742241343502791112e-02
5.964521452943520853e+04 3.826408722674282892e+00 3.591188656230816928e-02
5.964521456438051973e+04 3.898589382832099215e+00 3.655867531172008605e-02
5.964521459932582366e+04 3.879094400695685341e+00 3.649869257156633517e-02
5.964521463427113486e+04 3.833373597303924019e+00 3.533866301063828819e-02
5.964521466921644605e+04 3.880469485865270851e+00 3.592868717214173918e-02
5.964521470416174998e+04 3.874576521749842684e+00 3.678889166632087065e-02
5.964521473910706118e+04 3.822170272915081490e+00 3.584352409068981837e-02
5.964521477405237238e+04 3.838520899532567476e+00 3.640550698859396778e-02
5.964521480899767630e+04 3.809871974514664750e+00 3.537159623958782695e-02
5.964521484394298750e+04 3.829297087848882786e+00 3.553154106619385577e-02
5.964521487888829870e+04 3.824258518754753311e+00 3.532892346226156749e-02
5.964521491383360262e+04 3.867778291105383293e+00 3.586795891089109706e-02
5.964521494877891382e+04 3.815674205293801080e+00 3.557367159298636256e-02
5.964521498372422502e+04 3.841338725662191589e+00 3.592041308717609793e-02
5.964521501866952894e+04 3.810031476501164249e+00 3.655512613178460435e-02
5.964521505361484014e+04 3.851961298027125835e+00 3.631714824907580214e-02
5.964521508856015134e+04 3.830510530177615447e+00 3.588174194171992598e-02
5.964521512350545527e+04 3.838658586550397711e+00 3.571784526956015698e-02
5.964521515845076647e+04 3.851309387299717724e+00 3.585577752667052503e-02
5.964521519339607767e+04 3.859720992704295028e+00 3.599393791924090924e-02
5.964521522834138159e+04 3.819042686085128313e+00 3.547295306140080262e-02
5.964521526328669279e+04 3.798430582530127442e+00 3.473073598426405090e-02
5.964521529823200399e+04 3.813456199782313760e+00 3.477360736549845593e-02
5.964521533317730791e+04 3.803068727855166031e+00 3.455054796050312238e-02
5.964521536812261911e+04 3.823692672608785870e+00 3.530609444075969577e-02
5.964521540306793031e+04 3.818302510111457604e+00 3.501389145779483514e-02
5.964521543801323423e+04 3.781601660657707420e+00 3.455632863181352238e-02
5.964521547295854543e+04 3.784041683444985260e+00 3.475422613066449229e-02
5.964521550790385663e+04 3.826339747949099479e+00 3.545626431781712107e-02
5.964521554284916056e+04 3.791542483021448806e+00 3.466008249084898130e-02
5.964521557779447176e+04 3.845795943454210164e+00 3.559037013149923823e-02
5.964521561273978296e+04 3.891002779426001812e+00 3.619765934859484752e-02
5.964521564768508688e+04 3.821455349894966158e+00 3.542261785384040462e-02
5.964521568263039808e+04 3.810133461792625020e+00 3.597968539510305874e-02
5.964521571757570928e+04 3.849453948614355081e+00 3.640088827861955728e-02
5.964521575252101320e+04 3.802315193925407844e+00 3.495496991063189868e-02
5.964521578746632440e+04 3.852820705499744314e+00 3.629289541911249334e-02
5.964521582241163560e+04 3.776442657105479661e+00 3.543376722337765461e-02
5.964521585735693952e+04 3.742063684683153646e+00 3.433086613943410470e-02
5.964521589230225072e+04 3.807685702018033247e+00 3.524760750160978867e-02
5.964521592724756192e+04 3.775301197611954596e+00 3.453723331866680180e-02
5.964521596219286585e+04 3.808654953653765496e+00 3.536068330156406231e-02
5.964521599713817704e+04 3.754911750976441365e+00 3.454869560818030899e-02
5.964521603208348824e+04 3.813428728673637913e+00 3.492666557535441252e-02
5.964521606702879217e+04 3.807301878533868145e+00 3.472278341274414454e-02
5.964521610197410337e+04 3.870588018682067144e+00 3.583812863150851596e-02
5.964521613691941457e+04 3.828922179343036802e+00 3.545580464490074440e-02
5.964521617186471849e+04 3.807922084141464492e+00 3.477915199661323759e-02
5.964521620681002969e+04 3.830994201703098678e+00 3.482801258846557335e-02
5.964521624175534089e+04 3.836150168642838310e+00 3.468022748202007760e-02
5.964521627670064481e+04 3.831039006633529365e+00 3.479873262771478876e-02
5.964521631164595601e+04 3.861134086940538612e+00 3.484762284658512316e-02
5.964521634659126721e+04 3.880484561973703617e+00 3.596195960829902394e-02
5.964521638153657113e+04 3.831817797071306764e+00 3.540645154044616549e-02
5.964521641648188233e+04 3.887179931009755229e+00 3.569944308655990939e-02
5.964521645142719353e+04 3.880826537494634909e+00 3.524920651516227910e-02
5.964521648637249746e+04 3.802227337921392447e+00 3.452193873518687867e-02
5.964521652131780866e+04 3.884128106813585113e+00 3.558490027536964639e-02
5.964521655626311986e+04 3.888067318792149951e+00 3.585246011473294109e-02
5.964521659120842378e+04 3.851912865073618075e+00 3.518730551839162335e-02
5.964521662615373498e+04 3.940050707951594955e+00 3.652120287222038186e-02
5.964521666109904618e+04 3.876200653375263094e+00 3.559395270175391007e-02
5.964521669604435010e+04 3.923451365555268744e+00 3.638660882323056095e-02
5.964521673098966130e+04 3.849299178934071364e+00 3.532466200635467346e-02
5.964521676593497250e+04 3.882495878869284045e+00 3.527445380703782968e-02
5.964521680088027642e+04 3.857687134449536259e+00 3.507593003203630933e-02
5.964521683582558762e+04 3.889314422536587657e+00 3.605083110764933235e-02
5.964521687077089882e+04 3.884053184592614283e+00 3.581465724967750064e-02
5.964521690571621002e+04 3.901114450363723396e+00 3.681962185651858899e-02
5.964521694066151395e+04 3.983593749999999822e+00 3.791821110179387916e-02
5.964521697560682514e+04 3.883693125207572372e+00 3.586322178563518259e-02
5.964521701055212907e+04 3.878039997119055116e+00 3.593729251272506642e-02
5.964521704549744027e+04 3.909863119480875504e+00 3.656295691738192799e-02
5.964521708044275147e+04 3.850318490385478132e+00 3.584280517493795143e-02
5.964521711538805539e+04 3.960320486017168129e+00 3.709289755343674749e-02
5.964521715033336659e+04 3.885524385942112691e+00 3.544486029154299278e-02
5.964521718527867779e+04 3.841388285806377034e+00 3.522547319219795220e-02
5.964521722022398899e+04 3.926652709705377831e+00 3.635030634237060299e-02
5.964521725516930019e+04 3.893292402713185218e+00 3.570142358515716180e-02
5.964521729011460411e+04 3.854552111300951989e+00 3.510186934840042738e-02
5.964521732505990803e+04 3.896598580631613018e+00 3.530623458277194759e-02
5.964521736000521923e+04 3.825985277634727844e+00 3.452249720811136763e-02
5.964521739495053043e+04 3.967154923685489276e+00 3.670508623583464830e-02
5.964521742989584163e+04 3.884145707594186092e+00 3.535844952830669713e-02
5.964521746484115283e+04 3.863125532692073261e+00 3.504085906558464941e-02
5.964521749978645676e+04 3.900184651386713774e+00 3.574117862823379677e-02
5.964521753473176796e+04 3.912878764918746199e+00 3.697032012658018479e-02
5.964521756967707915e+04 3.936222161935531982e+00 3.602029096371862221e-02
5.964521760462238308e+04 3.997842689942471495e+00 3.702857064929434422e-02
5.964521763956769428e+04 3.900492987211438667e+00 3.585135202651491132e-02
5.964521767451300548e+04 3.831367464419273450e+00 3.488436022931593744e-02
5.964521770945830940e+04 3.853630521651341567e+00 3.506768125075327563e-02
5.964521774440362060e+04 3.896673943437415577e+00 3.561699984222191362e-02
5.964521777934893180e+04 3.861657961698138131e+00 3.538801910199921436e-02
5.964521781429423572e+04 3.859898440508279016e+00 3.575003843180073193e-02
5.964521784923953965e+04 3.888326366500361786e+00 3.540190512658485805e-02
5.964521788418485085e+04 3.911839410581730903e+00 3.617076335400723486e-02
5.964521791913016204e+04 3.861450658795243296e+00 3.583548764957000810e-02
5.964521795407547324e+04 3.861696587310614159e+00 3.594880611922002950e-02
5.964521798902078444e+04 3.887031523373952524e+00 3.575364313282981821e-02
5.964521802396608837e+04 3.876706181972531251e+00 3.594462790773689242e-02
5.964521805891139957e+04 3.795573573573573611e+00 3.482769843518907643e-02
5.964521809385671077e+04 3.843438670354686337e+00 3.509582582191508870e-02
5.964521812880201469e+04 3.880073732944663512e+00 3.595460867583074455e-02
5.964521816374732589e+04 3.881679853925745771e+00 3.624352958765840460e-02
5.964521819869263709e+04 3.849843977022627595e+00 3.507869195226881454e-02
5.964521823363794101e+04 3.880641323029217826e+00 3.706731964327373424e-02
5.964521826858325221e+04 3.838489874374400923e+00 3.603081112068111380e-02
5.964521830352856341e+04 3.841797236951439931e+00 3.520232879911454338e-02
5.964521833847386733e+04 3.909513623538158900e+00 3.615821165755500610e-02
5.964521837341917126e+04 3.855726651480638090e+00 3.558642356147619784e-02
5.964521840836448246e+04 3.876495575433319463e+00 3.593092720629102038e-02
5.964521844330979366e+04 3.803428172203618729e+00 3.443287885057152997e-02
5.964521847825510486e+04 3.809762705362654600e+00 3.536944325291298263e-02
5.964521851320041606e+04 3.900010979760641483e+00 3.572438876296094024e-02
5.964521854814571998e+04 3.790326645226323343e+00 3.440967687222548643e-02
5.964521858309103118e+04 3.826667639316956304e+00 3.512523595399470039e-02
5.964521861803634238e+04 3.846912861913680537e+00 3.526915307207300482e-02
5.964521865298164630e+04 3.787720136111276670e+00 3.412735791155284415e-02
5.964521868792695750e+04 3.884988290113943865e+00 3.565023695800970116e-02
5.964521872287226870e+04 3.883039490967811425e+00 3.589237185163315219e-02
5.964521875781757262e+04 3.915855197770772289e+00 3.600414842835975709e-02
5.964521879276288382e+04 3.832086893520708415e+00 3.527486021083677675e-02
5.964521882770819502e+04 3.888254988940326395e+00 3.625340334805107062e-02
5.964521886265349895e+04 3.883573161649890970e+00 3.695713345335523148e-02
5.964521889759881014e+04 3.903068555941575646e+00 3.638052833739566228e-02
5.964521893254412134e+04 3.856158977109080066e+00 3.554617667277571585e-02
5.964521896748942527e+04 3.836416164396564188e+00 3.523067586647035676e-02
5.964521900243473647e+04 3.925052651964463291e+00 3.625872558595697598e-02
5.964521903738004767e+04 3.882098191524458120e+00 3.607190751647584154e-02
5.964521907232535159e+04 3.942605179176106756e+00 3.662449418211753682e-02
5.964521910727066279e+04 3.958487141816565469e+00 3.734294805033674253e-02
5.964521914221597399e+04 3.904953634460066159e+00 3.662413432847794886e-02
5.964521917716127791e+04 3.917980497584981237e+00 3.617036049483087629e-02
5.964521921210658911e+04 3.914985564503874915e+00 3.614387830522399619e-02
5.964521924705190031e+04 3.905697481745843636e+00 3.587701774394636695e-02
5.964521928199720423e+04 3.851677864680627117e+00 3.486988227989621519e-02
5.964521931694251543e+04 3.880460089865081397e+00 3.532113306883388065e-02
5.964521935188782663e+04 3.903164603147575740e+00 3.547727567691132816e-02
5.964521938683313056e+04 3.877072278133577132e+00 3.514397139858703445e-02
5.964521942177844176e+04 3.930432230131356786e+00 3.560875653487190207e-02
5.964521945672375296e+04 3.961252376352752513e+00 3.654511974299824023e-02
5.964521949166905688e+04 3.942773335326208883e+00 3.628181616058960557e-02
5.964521952661436808e+04 3.839860341228133134e+00 3.484610988375391044e-02
5.964521956155967928e+04 3.896651744649537008e+00 3.594590116007927855e-02
5.964521959650498320e+04 3.854605717609704385e+00 3.497441344136036079e-02
5.964521963145029440e+04 3.802631736419450181e+00 3.458531579514055598e-02
5.964521966639560560e+04 3.893393513586739019e+00 3.541283176524434584e-02
5.964521970134090952e+04 3.885099479644934295e+00 3.553176097750834761e-02
5.964521973628622072e+04 3.865178855617853237e+00 3.519650915740170360e-02
5.964521977123153192e+04 3.825549351368264350e+00 3.444328423667918776e-02
5.964521980617683585e+04 3.856123531779428237e+00 3.474796171274314310e-02
5.964521984112214705e+04 3.885079311119340684e+00 3.550987844562968065e-02
5.964521987606745824e+04 3.834880700404078802e+00 3.493759781794308905e-02
5.964521991101276217e+04 3.820486779061570637e+00 3.455556142213330600e-02
5.964521994595807337e+04 3.882884925278940358e+00 3.575063018247090496e-02
5.964521998090338457e+04 3.855906032531867478e+00 3.549300325832147052e-02
5.964522001584868849e+04 3.832470274073939809e+00 3.522334296620361488e-02
5.964522005079399969e+04 3.830313360902210640e+00 3.458405359846443428e-02
5.964522008573931089e+04 3.865010605025703594e+00 3.516767085899813461e-02
5.964522012068461481e+04 3.949646431445791528e+00 3.679207606019565396e-02
5.964522015562992601e+04 3.865453974276099824e+00 3.537790689326858473e-02
5.964522019057523721e+04 3.872739041535092852e+00 3.605476670848391241e-02
5.964522022552054113e+04 3.821267009319265107e+00 3.496669326872827582e-02
5.964522026046585233e+04 3.816571652640786905e+00 3.436808678660027011e-02
5.964522029541116353e+04 3.838064798386116916e+00 3.480258890149968976e-02
5.964522033035646746e+04 3.882622854663986711e+00 3.548693623856791907e-02
5.964522036530177866e+04 3.890720969033227838e+00 3.529585026949495080e-02
5.964522040024708986e+04 3.898889545401938328e+00 3.594509140683267018e-02
5.964522043519239378e+04 3.913424924604746113e+00 3.658115508026587442e-02
5.964522047013770498e+04 3.862843858969391420e+00 3.567619898159756636e-02
5.964522050508301618e+04 3.892705850801216894e+00 3.704623080523566231e-02
5.964522054002832010e+04 3.874938032082550166e+00 3.604685736788244138e-02
5.964522057497363130e+04 3.824409780775716694e+00 3.538308489566380222e-02
5.964522060991894250e+04 3.808669451073985801e+00 3.513827589810641222e-02
5.964522064486424642e+04 3.918327878607557491e+00 3.691722822812719407e-02
5.964522067980955762e+04 3.893716002124580911e+00 3.580517390374602510e-02
5.964522071475486882e+04 3.893086200018412324e+00 3.591187430241908618e-02
5.964522074970017275e+04 3.939027611413127072e+00 3.600769175239696557e-02
5.964522078464548395e+04 3.876303369553287137e+00 3.566838049546469658e-02
5.964522081959079514e+04 3.830519006509450097e+00 3.461262233197890531e-02
5.964522085453610634e+04 3.846587978274721653e+00 3.430962600421650494e-02
5.964522088948141027e+04 3.900749132551096565e+00 3.522818191550862454e-02
5.964522092442672147e+04 3.861200523289421760e+00 3.488711421335344287e-02
5.964522095937202539e+04 3.883644573377596831e+00 3.498568323658970275e-02
5.964522099431733659e+04 3.906798005594065426e+00 3.551036450876202122e-02
5.964522102926264779e+04 3.950377026786972223e+00 3.634984894645205272e-02
5.964522106420795899e+04 3.890529584058507240e+00 3.477111372372015952e-02
5.964522109915327019e+04 3.845654767972464416e+00 3.459936852363797166e-02
5.964522113409857411e+04 3.864809761874240746e+00 3.495103778988278148e-02
5.964522116904387804e+04 3.964408542928829604e+00 3.594439161666869442e-02
5.964522120398918923e+04 3.889124038926166538e+00 3.563691137748344062e-02
5.964522123893450043e+04 3.891061603355273846e+00 3.576743039718226214e-02
5.964522127387980436e+04 3.854091185410334575e+00 3.463238465066736937e-02
5.964522130882511556e+04 3.852879873002023281e+00 3.467012637569002326e-02
5.964522134377042676e+04 3.962585261671950132e+00 3.633035003681109321e-02
5.964522137871573796e+04 3.937943731799474989e+00 3.702802576518077204e-02
5.964522141366104188e+04 3.937834076409586714e+00 3.587976284692423468e-02
5.964522144860635308e+04 3.871623826269803725e+00 3.512299992656345293e-02
5.964522148355165700e+04 3.876393872979937427e+00 3.593754214083238335e-02
5.964522151849696820e+04 3.878960372056971639e+00 3.592550306818986100e-02
5.964522155344227940e+04 3.886255110735148843e+00 3.571984251489444817e-02
5.964522158838759060e+04 3.879517334688355135e+00 3.591336658576328722e-02
5.964522162333290180e+04 3.915971996905184049e+00 3.595296138823524112e-02
5.964522165827820572e+04 3.867568903343115760e+00 3.504960730228480481e-02
5.964522169322351692e+04 3.820531349628055295e+00 3.421143726557444864e-02
5.964522172816882812e+04 3.859810936374251877e+00 3.488696007932524934e-02
5.964522176311413205e+04 3.822438639604380572e+00 3.436042274371787358e-02
5.964522179805943597e+04 3.860148762434757685e+00 3.504187149501702958e-02
5.964522183300474717e+04 3.885702209878034274e+00 3.569899527861735561e-02
5.964522186795005837e+04 3.839867486528400153e+00 3.522939161294440236e-02
5.964522190289536957e+04 3.896076928184666777e+00 3.584470494780440941e-02
5.964522193784068077e+04 3.817849053184742214e+00 3.443927278193713304e-02
5.964522197278598469e+04 3.857899903046507095e+00 3.582506329012141028e-02
5.964522200773129589e+04 3.865976698066435180e+00 3.498206553337799424e-02
5.964522204267660709e+04 3.884074289385919254e+00 3.528700742687809755e-02
5.964522207762191101e+04 3.856067992420757928e+00 3.534191867766725559e-02
5.964522211256722221e+04 3.835657970838026287e+00 3.463589633293848169e-02
5.964522214751253341e+04 3.840876178886522663e+00 3.463298471965184366e-02
5.964522218245783733e+04 3.876109215017065068e+00 3.515171510867953764e-02
5.964522221740314853e+04 3.866591766600177227e+00 3.521947964514687140e-02
5.964522225234845973e+04 3.904650694829783220e+00 3.508774247347359182e-02
5.964522228729376366e+04 3.861062580379024833e+00 3.512109464301067102e-02
5.964522232223907486e+04 3.890296787772851594e+00 3.562345903484948062e-02
5.964522235718438606e+04 3.883980721192709318e+00 3.551782822665406486e-02
5.964522239212968998e+04 3.825523873716644818e+00 3.488133416145366983e-02
5.964522242707500118e+04 3.840457485427172912e+00 3.454944472341425765e-02
5.964522246202031238e+04 3.876628235938307743e+00 3.498017845990027824e-02
5.964522249696561630e+04 3.921951159995852088e+00 3.533807160361678024e-02
5.964522253191092750e+04 3.845337221492522328e+00 3.483624047727167800e-02
5.964522256685623870e+04 3.829053090261268721e+00 3.504124462646521915e-02
5.964522260180154262e+04 3.894948434545574045e+00 3.637476792026769767e-02
5.964522263674685382e+04 3.861557374591466640e+00 3.483879777071092337e-02
5.964522267169216502e+04 3.894740030043126744e+00 3.538912713236330720e-02
5.964522270663746895e+04 3.864063143611736528e+00 3.485171216993021570e-02
5.964522274158278015e+04 3.902503913331312191e+00 3.539448007530787699e-02
5.964522277652809134e+04 3.927295972725335815e+00 3.582854394389771435e-02
5.964522281147339527e+04 3.842792692936785048e+00 3.437309441297748541e-02
5.964522284641870647e+04 3.895424478643713329e+00 3.527227498268212247e-02
5.964522288136401767e+04 3.915744758877819365e+00 3.584183017152420964e-02
5.964522291630932159e+04 3.837349000724676884e+00 3.442900014193820551e-02
5.964522295125463279e+04 3.920579885082246641e+00 3.597143746211196869e-02
5.964522298619994399e+04 3.872257355958387048e+00 3.527255633228675719e-02
5.964522302114524791e+04 3.878938359271512759e+00 3.550562492320114005e-02
5.964522305609055911e+04 3.877587111094849881e+00 3.525481936296847446e-02
5.964522309103587031e+04 3.898292551761226132e+00 3.595638426271254018e-02
5.964522312598117423e+04 3.941387010731344009e+00 3.635608904713816952e-02
5.964522316092648543e+04 3.862513504215729032e+00 3.531358143181329706e-02
5.964522319587179663e+04 3.903875987931055391e+00 3.605421836622117043e-02
5.964522323081710056e+04 3.794585018108191043e+00 3.475299835134445375e-02
5.964522326576241176e+04 3.788315885956871742e+00 3.466285829452971784e-02
5.964522330070772296e+04 3.813264879346817793e+00 3.495419679465436302e-02
5.964522333565302688e+04 3.834963377987301136e+00 3.465125211907057329e-02
5.964522337059833808e+04 3.822844835387595008e+00 3.506539070015145948e-02
5.964522340554364928e+04 3.893168095438288567e+00 3.584591234870872917e-02
5.964522344048895320e+04 3.812507505704335387e+00 3.491284807256302830e-02
5.964522347543426440e+04 3.816597510373443747e+00 3.486375122472675642e-02
5.964522351037957560e+04 3.877517485721266866e+00 3.583256347736000352e-02
5.964522354532487952e+04 3.834008047120774698e+00 3.509128637235056636e-02
5.964522358027019072e+04 3.908478490407591988e+00 3.668990258441293117e-02
5.964522361521550192e+04 3.832692935831576442e+00 3.677370068877102577e-02
5.964522365016080585e+04 3.801716201009742946e+00 3.484483551666291146e-02
5.964522368510611705e+04 3.861809334862246423e+00 3.553043177091910754e-02
5.964522372005142824e+04 3.845905420991925894e+00 3.570357403067982160e-02
5.964522375499673217e+04 3.774715871428055536e+00 3.433170581471804012e-02
5.964522378994204337e+04 3.814943438162480494e+00 3.490388895508599043e-02
5.964522382488735457e+04 3.828795737428552393e+00 3.496554273032350529e-02
5.964522385983265849e+04 3.825838280994933616e+00 3.496446921783413070e-02
5.964522389477796969e+04 3.800984667659709437e+00 3.490247523134615282e-02
5.964522392972328089e+04 3.832377711715093671e+00 3.489242511471718489e-02
5.964522396466858481e+04 3.840894384930620742e+00 3.550834438266994852e-02
5.964522399961389601e+04 3.770338093989174855e+00 3.443551612792988131e-02
5.964522403455920721e+04 3.910150189193001502e+00 3.677117118051324157e-02
5.964522406950451114e+04 3.883580480574288174e+00 3.582901080474743677e-02
5.964522410444982233e+04 3.870664910886041810e+00 3.581008487783098743e-02
5.964522413939513353e+04 3.840648268220367534e+00 3.524860326963901586e-02
5.964522417434043746e+04 3.901040965859744691e+00 3.631028782184455433e-02
5.964522420928574866e+04 3.894098412853923996e+00 3.636277598070584982e-02
5.964522424423105986e+04 3.826384922901199470e+00 3.488316937617352148e-02
5.964522427917636378e+04 3.853699284009546755e+00 3.489523605747216206e-02
5.964522431412167498e+04 3.911485356414732717e+00 3.605187293617897332e-02
5.964522434906698618e+04 3.796538904659532587e+00 3.489821867731145860e-02
5.964522438401229010e+04 3.831643671265746676e+00 3.544808471565469993e-02
5.964522441895760130e+04 3.837757075057127931e+00 3.561324977814113446e-02
5.964522445390291250e+04 3.817061445149273702e+00 3.506990073453201961e-02
5.964522448884821642e+04 3.849692127474243719e+00 3.525635756000657095e-02
5.964522452379352762e+04 3.899516032929216447e+00 3.632864287898664862e-02
5.964522455873883882e+04 3.898140815555745320e+00 3.648700573585945267e-02
5.964522459368414275e+04 3.898751571319415632e+00 3.707672050625275550e-02
5.964522462862945395e+04 3.919373752877973960e+00 3.675528448698394540e-02
5.964522466357476515e+04 3.826180555136794226e+00 3.549074363187125492e-02
5.964522469852006907e+04 3.880535436515653025e+00 3.650440509563909752e-02
5.964522473346538027e+04 3.914696876913655643e+00 3.723425511481359002e-02
5.964522476841069147e+04 3.843921404432215638e+00 3.536448200012089899e-02
5.964522480335600267e+04 3.858281481119274492e+00 3.531029282940276876e-02
5.964522483830130659e+04 3.933811494252873686e+00 3.678420921114601561e-02
5.964522487324661779e+04 3.864355403426519509e+00 3.518043941680239900e-02
5.964522490819192171e+04 3.950575648331201339e+00 3.636234735736227491e-02
5.964522494313723291e+04 3.909462277477786074e+00 3.568619637199996891e-02
5.964522497808254411e+04 3.876596916299559492e+00 3.504667371855000463e-02
5.964522501302785531e+04 3.928451734429277309e+00 3.621438543618050315e-02
5.964522504797315923e+04 3.949622729389846487e+00 3.636621837553542097e-02
5.964522508291847043e+04 3.867726398659360854e+00 3.505311197722166955e-02
5.964522511786377436e+04 3.896084557035884632e+00 3.616629636853824215e-02
5.964522515280908556e+04 3.888698577764184261e+00 3.603045777319727888e-02
5.964522518775439676e+04 3.891212189602483829e+00 3.602817892026408814e-02
5.964522522269970796e+04 3.926741592633664180e+00 3.642155804641314387e-02
5.964522525764501916e+04 3.905523317765830171e+00 3.594593745688659525e-02
5.964522529259032308e+04 3.864717258827679469e+00 3.560408295137160173e-02
5.964522532753563428e+04 3.893545554470706271e+00 3.648617458334407065e-02
5.964522536248094548e+04 3.886386786961583351e+00 3.590782516669321911e-02
5.964522539742624940e+04 3.865803438505498235e+00 3.585328930520920859e-02
5.964522543237156060e+04 3.835202358064301098e+00 3.517022272487773521e-02
5.964522546731687180e+04 3.922976413213508096e+00 3.634211612404091019e-02
5.964522550226217572e+04 3.842851271140339087e+00 3.552018430926229958e-02
5.964522553720748692e+04 3.875522169292781260e+00 3.560463989860207512e-02
5.964522557215279812e+04 3.943063129679267753e+00 3.730114027510929992e-02
5.964522560709810205e+04 3.878739351614942432e+00 3.672580962908138236e-02
5.964522564204341325e+04 3.908653964806633851e+00 3.669655269553410287e-02
5.964522567698872444e+04 3.887362873077158554e+00 3.602933589394933384e-02
5.964522571193402837e+04 3.871514886802066790e+00 3.614131263046504311e-02
5.964522574687933957e+04 3.894532270113022498e+00 3.667620158143278936e-02
5.964522578182465077e+04 3.921475880877590470e+00 3.655368073981261900e-02
5.964522581676995469e+04 3.951456488437807391e+00 3.736560168393131265e-02
5.964522585171526589e+04 3.914819072309931425e+00 3.598687945592190379e-02
5.964522588666057709e+04 3.853260435543815809e+00 3.560897343174431601e-02
5.964522592160588101e+04 3.889868781121058827e+00 3.606585861501898638e-02
5.964522595655119221e+04 3.854918835289425694e+00 3.614322360735505724e-02
5.964522599149650341e+04 3.890980033531473925e+00 3.626721277293531998e-02
5.964522602644180733e+04 3.902613590671491384e+00 3.656698013037126133e-02
5.964522606138711853e+04 3.897996345844930932e+00 3.558226309903856494e-02
5.964522609633242973e+04 3.884198653945714064e+00 3.601643325301359666e-02
5.964522613127773366e+04 3.877444046416214984e+00 3.580687803856587303e-02
5.964522616622304486e+04 3.795935017877282380e+00 3.449682236905377009e-02
5.964522620116835606e+04 3.891063734957658671e+00 3.613586094115713715e-02
5.964522623611365998e+04 3.808069733351102215e+00 3.510093315059039515e-02
5.964522627105897118e+04 3.860471437042894305e+00 3.603347785322849606e-02
5.964522630600428238e+04 3.819515906949779271e+00 3.543835675464154789e-02
5.964522634094958630e+04 3.934174481737413576e+00 3.711158872602893233e-02
5.964522637589489750e+04 3.801110754841402706e+00 3.503582715679293830e-02
5.964522641084020870e+04 3.851350029348463710e+00 3.626959541727066416e-02
5.964522644578551262e+04 3.835122213006782133e+00 3.511836258227312574e-02
5.964522648073082382e+04 3.923874705820582953e+00 3.637482518385941332e-02
5.964522651567613502e+04 3.919069824897316145e+00 3.648881308730522743e-02
5.964522655062143895e+04 3.961074921566580809e+00 3.750986910547078612e-02
5.964522658556675015e+04 3.884012388079486566e+00 3.619296546001310455e-02
5.964522662051206134e+04 3.952097387464736933e+00 3.677497663143729223e-02
5.964522665545736527e+04 3.948588584870620366e+00 3.658164535305988285e-02
5.964522669040267647e+04 3.855261896200407712e+00 3.633762729480887604e-02
5.964522672534798767e+04 3.977993260858871505e+00 3.771033946987336488e-02
5.964522676029329159e+04 3.928201124678271317e+00 3.671176414211528571e-02
5.964522679523860279e+04 4.007201418824672956e+00 3.763453849347438845e-02
5.964522683018391399e+04 3.976870579476361467e+00 3.769622027476497023e-02
5.964522686512921791e+04 3.961317477284874933e+00 3.821321008855683293e-02
5.964522690007452911e+04 3.985112767998020278e+00 3.745573951108883970e-02
5.964522693501984031e+04 3.912468872178611168e+00 3.639163814369315159e-02
5.964522696996514424e+04 3.956182997144927604e+00 3.685923651440117799e-02
5.964522700491045543e+04 4.018838333517842365e+00 3.990022945595547710e-02
5.964522703985576663e+04 3.876024878993804101e+00 3.552429063935126641e-02
5.964522707480107056e+04 3.926897311186564821e+00 3.611777069837907028e-02
5.964522710974638176e+04 3.999504497158698602e+00 3.753107559831191098e-02
5.964522714469169296e+04 3.881986290936785711e+00 3.598133708887412546e-02
5.964522717963699688e+04 3.924286461310211305e+00 3.695268246068880019e-02
5.964522721458230808e+04 3.929548699484759933e+00 3.574825248033480091e-02
5.964522724952761928e+04 3.953027446563670555e+00 3.693548181008620562e-02
5.964522728447292320e+04 3.860299584384559335e+00 3.512224281233622403e-02
5.964522731941823440e+04 3.898229926784996024e+00 3.554177339557480081e-02
5.964522735436354560e+04 3.930916287012434562e+00 3.567578995894596372e-02
5.964522738930884952e+04 3.873548813068171892e+00 3.476646683164456852e-02
5.964522742425416072e+04 3.922871043185712114e+00 3.552788601189057344e-02
5.964522745919947192e+04 3.864680191176559809e+00 3.477410372270622885e-02
5.964522749414477585e+04 3.907835725658446169e+00 3.542556839144293812e-02
5.964522752909008705e+04 4.003184532987608790e+00 3.709969939400131755e-02
5.964522756403539825e+04 3.991084024603577696e+00 3.725696925563109357e-02
5.964522759898070217e+04 3.937521181919740876e+00 3.608190387832344720e-02
5.964522763392601337e+04 3.971201252936570114e+00 3.631818022614310276e-02
5.964522766887132457e+04 3.872804121802980060e+00 3.487703508899257787e-02
5.964522770381662849e+04 3.877934417126815969e+00 3.514280145137583383e-02
5.964522773876193969e+04 3.931129817356399325e+00 3.577815688569625785e-02
5.964522777370725089e+04 3.913559982027856599e+00 3.556984157247815304e-02
5.964522780865255481e+04 3.923004283368925371e+00 3.557916850866298109e-02
5.964522784359786601e+04 3.962252007373387119e+00 3.613426379945219175e-02
5.964522787854317721e+04 3.946883751544618679e+00 3.578330681499836130e-02
5.964522791348848114e+04 3.917494289250244677e+00 3.605595293398200507e-02
5.964522794843379233e+04 3.920247954133385448e+00 3.590371602959972763e-02
5.964522798337910353e+04 4.007152433511052436e+00 3.722290023898228856e-02
5.964522801832440746e+04 3.998983922431151417e+00 3.750993303402602730e-02
5.964522805326971866e+04 3.884833638252348731e+00 3.519240789118569662e-02
5.964522808821502986e+04 3.869644371290338558e+00 3.524524724806606807e-02
5.964522812316033378e+04 3.913164446657537709e+00 3.580708074094970245e-02
5.964522815810564498e+04 3.954257101443819256e+00 3.632166677514229308e-02
5.964522819305095618e+04 3.940923221158591172e+00 3.615452326322726034e-02
5.964522822799626010e+04 3.906925841029726065e+00 3.612478668421496841e-02
5.964522826294157130e+04 3.912721508798434833e+00 3.616390383119939128e-02
5.964522829788688250e+04 3.846948586826714145e+00 3.539395575040028830e-02
5.964522833283218642e+04 3.908257110637764598e+00 3.604784685790919652e-02
5.964522836777749762e+04 3.964707856370483618e+00 3.629270760540061896e-02
5.964522840272280882e+04 3.895138361234343982e+00 3.596947956838259658e-02
5.964522843766812002e+04 3.912008970378037187e+00 3.596597137717719855e-02
5.964522847261343122e+04 3.865143699336772265e+00 3.564744002463502565e-02
5.964522850755873515e+04 3.886119130456239024e+00 3.550074850864132908e-02
5.964522854250403907e+04 3.923191583719325859e+00 3.620954331573392193e-02
5.964522857744935027e+04 3.936650066442294094e+00 3.657851587839860280e-02
5.964522861239466147e+04 3.932628058938154147e+00 3.640323729832257299e-02
5.964522864733997267e+04 3.876121709702445184e+00 3.570163654436558226e-02
5.964522868228528387e+04 3.922981975164679280e+00 3.599013655296787184e-02
5.964522871723058779e+04 3.955707711719735897e+00 3.659229918248689539e-02
5.964522875217589899e+04 3.977255165881502741e+00 3.683077998761920963e-02
5.964522878712121019e+04 3.899130542405396138e+00 3.514245189913365458e-02
5.964522882206651411e+04 3.951731348639234476e+00 3.608541830813966067e-02
5.964522885701182531e+04 3.904168742733765018e+00 3.604531907169074983e-02
5.964522889195713651e+04 3.937957134245996471e+00 3.619419351880638624e-02
5.964522892690244043e+04 3.886351934487324300e+00 3.553508814984161768e-02
5.964522896184775163e+04 3.907745656164815617e+00 3.569007210664016522e-02
5.964522899679306283e+04 3.896611118287903963e+00 3.545317075935788820e-02
5.964522903173836676e+04 3.918760401149346428e+00 3.538398885646840825e-02
5.964522906668367796e+04 3.990601783983899864e+00 3.628421141768015112e-02
5.964522910162898916e+04 3.922227530281131802e+00 3.594883059587647423e-02
5.964522913657429308e+04 3.956894428296960253e+00 3.618225598328444342e-02
5.964522917151960428e+04 3.971127095917190708e+00 3.635470746907801254e-02
5.964522920646491548e+04 3.995703531199212843e+00 3.695522429723368391e-02
5.964522924141021940e+04 3.834279626573392274e+00 3.445135669455315353e-02
5.964522927635553060e+04 3.930967754056576169e+00 3.595638122962812461e-02
5.964522931130084180e+04 3.923258421428747589e+00 3.562688813566648044e-02
5.964522934624614572e+04 3.953977395214191226e+00 3.591135386570831062e-02
5.964522938119145692e+04 3.927506963358222691e+00 3.559925216215461402e-02
5.964522941613676812e+04 3.984815400446753308e+00 3.629172047475905105e-02
5.964522945108207205e+04 3.902051868044515093e+00 3.542009253996011159e-02
5.964522948602738325e+04 3.881791388638689444e+00 3.501275259090341069e-02
5.964522952097269444e+04 3.898864956542808180e+00 3.555719359152458708e-02
5.964522955591799837e+04 3.915037137153272617e+00 3.599329126251931549e-02
5.964522959086330957e+04 3.848966973768785937e+00 3.500017426372125512e-02
5.964522962580862077e+04 3.945032800505958726e+00 3.629924622177685412e-02
5.964522966075392469e+04 3.902367267897265179e+00 3.584209774189378583e-02
5.964522969569923589e+04 3.878732617711636799e+00 3.553374560747517980e-02
5.964522973064454709e+04 3.957027192751936262e+00 3.635840274527414595e-02
5.964522976558985101e+04 3.887858531918486182e+00 3.536337467676479301e-02
5.964522980053516221e+04 3.869503485070131532e+00 3.538402579397880582e-02
5.964522983548047341e+04 3.865313551376096335e+00 3.500619607786582821e-02
5.964522987042577734e+04 3.905442544031068497e+00 3.614885941571694544e-02
5.964522990537108853e+04 3.829555551470362751e+00 3.493843752468687308e-02
5.964522994031639973e+04 3.894301499212088569e+00 3.546079953843923882e-02
5.964522997526170366e+04 3.890254053046772853e+00 3.556648379916999697e-02
5.964523001020701486e+04 3.890688707948904312e+00 3.585363618671753155e-02
5.964523004515232606e+04 3.877495613630067339e+00 3.576702996894522840e-02
5.964523008009762998e+04 3.797257279626814253e+00 3.451033101964412486e-02
5.964523011504294118e+04 3.824440143765551525e+00 3.451972570112304267e-02
5.964523014998825238e+04 3.879101292678113655e+00 3.559792900784914532e-02
5.964523018493355630e+04 3.884251758322935455e+00 3.585393259530602478e-02
5.964523021987886750e+04 3.873029951558981665e+00 3.567074124632287763e-02
5.964523025482417870e+04 3.819568511970034663e+00 3.447722301241309267e-02
5.964523028976948262e+04 3.796636578878494372e+00 3.430827570292437068e-02
5.964523032471479382e+04 3.859515125777522204e+00 3.571970655146383677e-02
5.964523035966010502e+04 3.774278437517014417e+00 3.419688444080325185e-02
5.964523039460540895e+04 3.829530803296148811e+00 3.461145585178993650e-02
5.964523042955072015e+04 3.863897001099073858e+00 3.561991801986881534e-02
5.964523046449603135e+04 3.862516860668431917e+00 3.524583512436219035e-02
5.964523049944133527e+04 3.826742537222208362e+00 3.492242813537824175e-02
5.964523053438664647e+04 3.884223918575063550e+00 3.535305201594920316e-02
5.964523056933195767e+04 3.828772260411953177e+00 3.479762416971007161e-02
5.964523060427726159e+04 3.870078986177419189e+00 3.563488097618113665e-02
5.964523063922257279e+04 3.828549672696903716e+00 3.520458293176822323e-02
5.964523067416788399e+04 3.855261434851744440e+00 3.526618896533693925e-02
5.964523070911318791e+04 3.796132092236609079e+00 3.445866167220816567e-02
5.964523074405849911e+04 3.807013176157192813e+00 3.446331223613725847e-02
5.964523077900381031e+04 3.830621056127532231e+00 3.479967517573533120e-02
5.964523081394911424e+04 3.813329055663182476e+00 3.480084824180353087e-02
5.964523084889442543e+04 3.830398660797321497e+00 3.536257669458877512e-02
5.964523088383973663e+04 3.845874593613436865e+00 3.557782734385552675e-02
5.964523091878504056e+04 3.917382476963922944e+00 3.605394024431795436e-02
5.964523095373035176e+04 3.796336358789245580e+00 3.496595686420091859e-02
5.964523098867566296e+04 3.810752501518889890e+00 3.459275639628403565e-02
5.964523102362096688e+04 3.839448194892867594e+00 3.472706751798255304e-02
5.964523105856627808e+04 3.869349534585586170e+00 3.562505798248560146e-02
5.964523109351158928e+04 3.810043320769494368e+00 3.442604084331041259e-02
5.964523112845690048e+04 3.839640156835920859e+00 3.484351030094071794e-02
5.964523116340220440e+04 3.866601135174557058e+00 3.537728469576696677e-02
5.964523119834751560e+04 3.759807307873356486e+00 3.374882195587850658e-02
5.964523123329281952e+04 3.821666635662952505e+00 3.467460598771750918e-02
5.964523126823813072e+04 3.814802231268648036e+00 3.468751112744775794e-02
5.964523130318344192e+04 3.877141799519408405e+00 3.535091385326544905e-02
5.964523133812875312e+04 3.800312925421494903e+00 3.496106549861248414e-02
5.964523137307406432e+04 3.856833778648432354e+00 3.489077427915771024e-02
5.964523140801936825e+04 3.818798011748757659e+00 3.460984570773617541e-02
5.964523144296467945e+04 3.846598226901579487e+00 3.499847201688495446e-02
5.964523147790999064e+04 3.811333759414514244e+00 3.474618044286577334e-02
5.964523151285529457e+04 3.853272047757600127e+00 3.519013821054803315e-02
5.964523154780059849e+04 3.773758430410791398e+00 3.414546306982992746e-02
5.964523158274590969e+04 3.852179191002050196e+00 3.475945518537486290e-02
5.964523161769122089e+04 3.811282393448607753e+00 3.451257249954770012e-02
5.964523165263653209e+04 3.807977990038381222e+00 3.444663040795541142e-02
5.964523168758184329e+04 3.880810924786664451e+00 3.535989242150951173e-02
5.964523172252714721e+04 3.812530185299529695e+00 3.455662966755405213e-02
5.964523175747245841e+04 3.772063553715998552e+00 3.425327020790510518e-02
5.964523179241776961e+04 3.830461597347836644e+00 3.508087120618345878e-02
5.964523182736307353e+04 3.889110932646035579e+00 3.603794046675013601e-02
5.964523186230838473e+04 3.816912349379166791e+00 3.448801897061055943e-02
5.964523189725369593e+04 3.847738812876760228e+00 3.518206251261180723e-02
5.964523193219899986e+04 3.909402568326517446e+00 3.577592208218446229e-02
5.964523196714431106e+04 3.743489319971806228e+00 3.394435636162998482e-02
5.964523200208962226e+04 3.767393382466311280e+00 3.461827522608321855e-02
5.964523203703492618e+04 3.802176373612853766e+00 3.500574550187689898e-02
5.964523207198023738e+04 3.824136430134568165e+00 3.587637410806663457e-02
5.964523210692554858e+04 3.847035188116401105e+00 3.564698929951341105e-02
5.964523214187085250e+04 3.874564114019086070e+00 3.624688058440181382e-02
5.964523217681616370e+04 3.847339760100081385e+00 3.556848281478522389e-02
5.964523221176147490e+04 3.855449927566418022e+00 3.532679534350693928e-02
5.964523224670677882e+04 3.836268297475194267e+00 3.544419246625437475e-02
5.964523228165209002e+04 3.826302744565711400e+00 3.537348064727013214e-02
5.964523231659740122e+04 3.821431887251412807e+00 3.538987498562744249e-02
5.964523235154270515e+04 3.822400283377814567e+00 3.508734850918624609e-02
5.964523238648801635e+04 3.902978531526340777e+00 3.581004900180911193e-02
5.964523242143332754e+04 3.926547411746081906e+00 3.627014094031427716e-02
5.964523245637863147e+04 3.832441720183765721e+00 3.542902180068142892e-02
5.964523249132394267e+04 3.883457751947693826e+00 3.618234831336994417e-02
5.964523252626925387e+04 3.794917170525487826e+00 3.507329849565517244e-02
5.964523256121455779e+04 3.839578308759541425e+00 3.585823084972883379e-02
5.964523259615986899e+04 3.858198201484777989e+00 3.593271081162569686e-02
5.964523263110518019e+04 3.906969263980899054e+00 3.698039934969332004e-02
5.964523266605048411e+04 3.912863096348821124e+00 3.677124540122921059e-02
5.964523270099579531e+04 3.872763322453710799e+00 3.571707634645573948e-02
5.964523273594110651e+04 3.865963430059066841e+00 3.572209370517469285e-02
5.964523277088641771e+04 3.924257716957181508e+00 3.627097914684575264e-02
5.964523280583172891e+04 3.893393162024395782e+00 3.587036389678061737e-02
5.964523284077703283e+04 3.840296962383539903e+00 3.527589061194447151e-02
5.964523287572233676e+04 3.886026872796442433e+00 3.580767545040881156e-02
5.964523291066764796e+04 3.849715325970091140e+00 3.540536588431331122e-02
5.964523294561295916e+04 3.891372160446255002e+00 3.622619556080283743e-02
5.964523298055826308e+04 3.875586012394394153e+00 3.576881958074550061e-02
5.964523301550357428e+04 3.865030332353269316e+00 3.555922983934359238e-02
5.964523305044888548e+04 3.852516023455611283e+00 3.490928392387886159e-02
5.964523308539418940e+04 3.906856752368234265e+00 3.620288550377118858e-02
5.964523312033950060e+04 3.931443742193825752e+00 3.600860364525387131e-02
5.964523315528481180e+04 3.943113641613445353e+00 3.608984744467969713e-02
5.964523319023011572e+04 3.878397375820056503e+00 3.550769602268159797e-02
5.964523322517542692e+04 3.899976618550103691e+00 3.581626739580405505e-02
5.964523326012073812e+04 3.866940744934885821e+00 3.543206946980768240e-02
5.964523329506604932e+04 3.912121230795777560e+00 3.623518668987764368e-02
5.964523333001136052e+04 3.909285355586278321e+00 3.653148228480611326e-02
5.964523336495666445e+04 3.897872923189930727e+00 3.588334339208922724e-02
5.964523339990196837e+04 3.858287513654365952e+00 3.546350633157214355e-02
5.964523343484727957e+04 3.837410328661605252e+00 3.503879972106768714e-02
5.964523346979259077e+04 3.834581849441237811e+00 3.506800841907436322e-02
5.964523350473790197e+04 3.861053911231299818e+00 3.542526666104026112e-02
5.964523353968320589e+04 3.869349911101094275e+00 3.526852269996184203e-02
5.964523357462851709e+04 3.867310622143410370e+00 3.556101517061991540e-02
5.964523360957382101e+04 3.914276401564537267e+00 3.678246884024324870e-02
5.964523364451913221e+04 3.930969925807326071e+00 3.691089996523971156e-02
5.964523367946444341e+04 3.902913343834104598e+00 3.595362364342383904e-02
5.964523371440974734e+04 3.889497330462595048e+00 3.619292002607044090e-02
5.964523374935505854e+04 3.859670713861489411e+00 3.517645273706894449e-02
5.964523378430036973e+04 3.934191595971622490e+00 3.620384206649623904e-02
5.964523381924568093e+04 3.959219029457770045e+00 3.693565311619456670e-02
5.964523385419099213e+04 3.866819013920116177e+00 3.575393553739505265e-02
5.964523388913629606e+04 3.887106931697982048e+00 3.538076440353845470e-02
5.964523392408159998e+04 3.875416290096938443e+00 3.600020179576617768e-02
5.964523395902691118e+04 3.874303144408039135e+00 3.577091917763009637e-02
5.964523399397222238e+04 3.915941041679568801e+00 3.612785663981747664e-02
5.964523402891753358e+04 3.957425580014902966e+00 3.639772101471006049e-02
5.964523406386283750e+04 3.887433785499414984e+00 3.570181681461924439e-02
5.964523409880814870e+04 3.947869367796018381e+00 3.750164428332275479e-02
5.964523413375345262e+04 3.907607335868694687e+00 3.549657665442831900e-02
5.964523416869876382e+04 3.878676336601187380e+00 3.536253908641325688e-02
5.964523420364407502e+04 3.886354752849351613e+00 3.635048190356962583e-02
5.964523423858938622e+04 3.947892632636068821e+00 3.616042538894033431e-02
5.964523427353469742e+04 3.936508732871343064e+00 3.635640469115809098e-02
5.964523430848000135e+04 3.859069528830761264e+00 3.529907930023846313e-02
5.964523434342531255e+04 3.915276368226936476e+00 3.570148080817641539e-02
5.964523437837062374e+04 3.918756867053837745e+00 3.585433977789027893e-02
5.964523441331592767e+04 3.947888842907841589e+00 3.658907889115205203e-02
5.964523444826123159e+04 3.918262191865178323e+00 3.600248941305136952e-02
5.964523448320654279e+04 3.963456124251674595e+00 3.653413905533509087e-02
5.964523451815185399e+04 3.889565308940924115e+00 3.582545656285044539e-02
5.964523455309716519e+04 3.935541967619851533e+00 3.628710513510034069e-02
5.964523458804247639e+04 3.854567120228090449e+00 3.509667121779574961e-02
5.964523462298778031e+04 3.827821336999739810e+00 3.491877072277373845e-02
5.964523465793309151e+04 3.876169156710647545e+00 3.595046398312455593e-02
5.964523469287840271e+04 3.812851931531194616e+00 3.480766874053678461e-02
5.964523472782370663e+04 3.880009639268898969e+00 3.582941499666066065e-02
5.964523476276901783e+04 3.911715004568839138e+00 3.598139647232691252e-02
5.964523479771432903e+04 3.844371796920127426e+00 3.519759195716544442e-02
5.964523483265963296e+04 3.900479712791309339e+00 3.573796777690671500e-02
5.964523486760494416e+04 3.894991297621349435e+00 3.573829682270899394e-02
5.964523490255025536e+04 3.860794146559983986e+00 3.533141543542122481e-02
5.964523493749555928e+04 3.878409734188475788e+00 3.578353713231718913e-02
5.964523497244087048e+04 3.910405840138579947e+00 3.677689516818435228e-02
5.964523500738618168e+04 3.894878857370756009e+00 3.597368607596304613e-02
5.964523504233148560e+04 3.911419739484635283e+00 3.614555748168471472e-02
5.964523507727679680e+04 3.808655413129666822e+00 3.505229663250073596e-02
5.964523511222210800e+04 3.906433544793439516e+00 3.601038417400894559e-02
5.964523514716741192e+04 3.892352344175454171e+00 3.577518293021621915e-02
5.964523518211272312e+04 3.844390079814072880e+00 3.464181131599502333e-02
5.964523521705803432e+04 3.895988756879910309e+00 3.596088985703931734e-02
5.964523525200333825e+04 3.811926521715304439e+00 3.486009843215009257e-02
5.964523528694864945e+04 3.824360191881559512e+00 3.510216453903795136e-02
5.964523532189396064e+04 3.859315846403461148e+00 3.534992826310597025e-02
5.964523535683926457e+04 3.857341509283706227e+00 3.535312705275827500e-02
5.964523539178457577e+04 3.838630806845965804e+00 3.466156052151714989e-02
5.964523542672988697e+04 3.857943637706128470e+00 3.496282492782716578e-02
5.964523546167519089e+04 3.872477035653121735e+00 3.522612160509389773e-02
5.964523549662050209e+04 3.867878946777032922e+00 3.518882087248619700e-02
5.964523553156581329e+04 3.893047259640616709e+00 3.541528890766246218e-02
5.964523556651111721e+04 3.861752828609888333e+00 3.501454518022222712e-02
5.964523560145642841e+04 3.868679519825390933e+00 3.488429361799683798e-02
5.964523563640173961e+04 3.924899187255771249e+00 3.574850789129922074e-02
5.964523567134705081e+04 3.804959343637828617e+00 3.470730603558444538e-02
5.964523570629236201e+04 3.860495882141038226e+00 3.504574920170753366e-02
5.964523574123766593e+04 3.923638041323241676e+00 3.576451511389060894e-02
5.964523577618297713e+04 3.868706517900840414e+00 3.530050326547223838e-02
5.964523581112828833e+04 3.922171263429037769e+00 3.581172521963169042e-02
5.964523584607359226e+04 3.906476264571908441e+00 3.560264767194327301e-02
5.964523588101889618e+04 3.852746647069630548e+00 3.478334110809132296e-02
5.964523591596420738e+04 3.832901649808504452e+00 3.443325588590270131e-02
5.964523595090951858e+04 3.883966944216801664e+00 3.560934529232551854e-02
5.964523598585482978e+04 3.878944584049728750e+00 3.668107737171975857e-02
5.966716027164240950e+04 4.021543985637342722e+00 1.589407105308549006e-01
5.966716029298667854e+04 4.009173406983626009e+00 3.773460113446724939e-02
5.966716032779402303e+04 4.025980437712002313e+00 3.697074648843907269e-02
5.966716036260136752e+04 4.023395135051386795e+00 3.731855664192079008e-02
5.966716039740871929e+04 4.013325355933385019e+00 3.664094336930016904e-02
5.966716043221606378e+04 4.081737926259304317e+00 3.839487745051756856e-02
5.966716046702340100e+04 4.023063376175036510e+00 3.644413724803225590e-02
5.966716050183074549e+04 4.023952199815886033e+00 3.611531364455755622e-02
5.966716053663808998e+04 4.051390250735397380e+00 3.639228630368624567e-02
5.966716057144543447e+04 4.074010286964414362e+00 3.819100346380596006e-02
5.966716060625277896e+04 4.021747719581536096e+00 3.767736890482073497e-02
5.966716064106012345e+04 4.043698760946525361e+00 3.678966318265839558e-02
5.966716067586746794e+04 3.975432696722064563e+00 3.556192949556845340e-02
5.966716071067481244e+04 4.053233933464950312e+00 3.620182412182744447e-02
5.966716074548215693e+04 3.974932565471244850e+00 3.682029937506951789e-02
5.966716078028950142e+04 4.030173793135549687e+00 3.759000429749335959e-02
5.966716081509684591e+04 4.068409350189750029e+00 3.700432564647736233e-02
5.966716084990419040e+04 3.974387612050561458e+00 3.505715894342652933e-02
5.966716088471153489e+04 3.969734292185201685e+00 3.524224680599436638e-02
5.966716091951887938e+04 4.019800694264056951e+00 3.562538176224799152e-02
5.966716095432622387e+04 3.930646049371386841e+00 3.492000226195970947e-02
5.966716098913356836e+04 4.003793635715982013e+00 3.586603750357473391e-02
5.966716102394091286e+04 4.007347917221571798e+00 3.688384667098879022e-02
5.966716105874825735e+04 3.928789507880014575e+00 3.554501942493352995e-02
5.966716109355560184e+04 3.948601940164669699e+00 3.589393841352857273e-02
5.966716112836294633e+04 3.969627743675595344e+00 3.730837560561500732e-02
5.966716116317029082e+04 3.959520213447422332e+00 3.618443750652756280e-02
5.966716119797763531e+04 3.950451901618411643e+00 3.601919900916544792e-02
5.966716123278497980e+04 3.962428970264732619e+00 3.692826787387878257e-02
5.966716126759232429e+04 3.959838049143707739e+00 3.680801026460030906e-02
5.966716130239966878e+04 3.981271848532482505e+00 3.680197873460149677e-02
5.966716133720701328e+04 3.966973588278181584e+00 3.577996282161397673e-02
5.966716137201435777e+04 3.954673779378908183e+00 3.600217711861276870e-02
5.966716140682170226e+04 3.931542679529659967e+00 3.572699300769263675e-02
5.966716144162904675e+04 3.922283485903462541e+00 3.566984353060343588e-02
5.966716147643639124e+04 3.930037085692362986e+00 3.632214745935342243e-02
5.966716151124373573e+04 3.929332699355197800e+00 3.583303914088079717e-02
5.966716154605108022e+04 3.925135936150847549e+00 3.679548425828301633e-02
5.966716158085842471e+04 3.951163059163058655e+00 3.795021044336670951e-02
5.966716161566576920e+04 3.945806053542659786e+00 3.992039351294267291e-02
5.966716165047311370e+04 3.915877469224162688e+00 3.737347052743787701e-02
5.966716168528045819e+04 3.941936386531107228e+00 3.698788816944249130e-02
5.966716172008780268e+04 3.996728798196480970e+00 4.048145555681122165e-02
5.966716175489514717e+04 3.930729151506331398e+00 3.747714323844301282e-02
5.966716178970249166e+04 4.006360440645684307e+00 4.041160523103398683e-02
5.966716182450983615e+04 4.010320393443379317e+00 4.001650095871738672e-02
5.966716185931718064e+04 3.928760411562959742e+00 3.729952901799309800e-02
5.966716189412452513e+04 3.860588732734667961e+00 3.487411344812014341e-02
5.966716192893186962e+04 3.920162584727658661e+00 3.570901467598038004e-02
5.966716196373921412e+04 3.896044543327675136e+00 3.574859998346808371e-02
5.966716199854655861e+04 3.895529966557916612e+00 3.498568664197904132e-02
5.966716203335390310e+04 3.951494849579664237e+00 3.632115060294719561e-02
5.966716206816124759e+04 3.904075052310225669e+00 3.633965234087109530e-02
5.966716210296858480e+04 3.865843325246944850e+00 3.510412487543681376e-02
5.966716213777592930e+04 3.896072099577266190e+00 3.589891778754952800e-02
5.966716217258327379e+04 3.901355269756904942e+00 3.654056690303451871e-02
5.966716220739061828e+04 3.873952910864078003e+00 3.543511153243529554e-02
5.966716224219796277e+04 3.852920232077607920e+00 3.489423460421804679e-02
5.966716227700530726e+04 3.860939639367849008e+00 3.495090123121574743e-02
5.966716231181265175e+04 3.819127010098574360e+00 3.409547637116205898e-02
5.966716234661999624e+04 3.932035139092240339e+00 3.627600088747254259e-02
5.966716238142734801e+04 3.917612526710015253e+00 3.610066609210197536e-02
5.966716241623469250e+04 3.887132540751404797e+00 3.496323298569639637e-02
5.966716245104202972e+04 3.872204179001523361e+00 3.522509101037517992e-02
5.966716248584937421e+04 3.860282483583612034e+00 3.529737921264217149e-02
5.966716252065671870e+04 3.828901493469324180e+00 3.431492475368556200e-02
5.966716255546406319e+04 3.954906068819026288e+00 3.627473289459050287e-02
5.966716259027140768e+04 3.970416168450523475e+00 3.625871904315335070e-02
5.966716262507875217e+04 3.914892400249341264e+00 3.543858985851347509e-02
5.966716265988609666e+04 3.862043863095375507e+00 3.471326277188636206e-02
5.966716269469344115e+04 3.873017330425800431e+00 3.461534434757861795e-02
5.966716272950078564e+04 3.847498815940819661e+00 3.526703502451154076e-02
5.966716276430813014e+04 3.821298894446671479e+00 3.389163916887128619e-02
5.966716279911547463e+04 3.924023050291018500e+00 3.544871103999084477e-02
5.966716283392281912e+04 3.881126865584695107e+00 3.459069688739747211e-02
5.966716286873016361e+04 3.902660652030529143e+00 3.505728404629990941e-02
5.966716290353750810e+04 3.946190393417927211e+00 3.579250754606751184e-02
5.966716293834485259e+04 3.874797839028251367e+00 3.495616476996017685e-02
5.966716297315219708e+04 3.847467267222410392e+00 3.462873031950665370e-02
5.966716300795954157e+04 3.957130234185509465e+00 3.552688251654450430e-02
5.966716304276688606e+04 3.861055791266199133e+00 3.406842922328921081e-02
5.966716307757423056e+04 3.859408052409218470e+00 3.414057840299475344e-02
5.966716311238157505e+04 3.829294766317369980e+00 3.349463499572993830e-02
5.966716314718891954e+04 3.828038535997578151e+00 3.403648164653944735e-02
5.966716318199626403e+04 3.879051915776174475e+00 3.496187075425635088e-02
5.966716321680360852e+04 3.832493191957818901e+00 3.506419015032129910e-02
5.966716325161095301e+04 3.822974013585113795e+00 3.389863753447820011e-02
5.966716328641829750e+04 3.866813928552595758e+00 3.454963971530986000e-02
5.966716332122564199e+04 3.826241196017115875e+00 3.400967999571129913e-02
5.966716335603298648e+04 3.905560109837822313e+00 3.546039758969093264e-02
5.966716339084033098e+04 3.860143540393145667e+00 3.402012561387157685e-02
5.966716342564767547e+04 3.918468364642157642e+00 3.490759654307014348e-02
5.966716346045501996e+04 3.850087521158167547e+00 3.403615279648031927e-02
5.966716349526236445e+04 3.921085151350664155e+00 3.604895746491685454e-02
5.966716353006970894e+04 3.961437035109918181e+00 3.586838892002727069e-02
5.966716356487705343e+04 3.931899745311414840e+00 3.620445722586828480e-02
5.966716359968439792e+04 3.958349856539690848e+00 3.658501187359140122e-02
5.966716363449174241e+04 3.922954471241312469e+00 3.551113365828003493e-02
5.966716366929908691e+04 3.958118961157814475e+00 3.536524514334336150e-02
5.966716370410643140e+04 3.922850866430632966e+00 3.445054621198209016e-02
5.966716373891377589e+04 3.932201035045673976e+00 3.556934866262894540e-02
5.966716377372112038e+04 3.918451981484348590e+00 3.519450749557617719e-02
5.966716380852846487e+04 3.939108389382170117e+00 3.524550814088171780e-02
5.966716384333580936e+04 3.937244959974995240e+00 3.544083529373225766e-02
5.966716387814315385e+04 3.946746307633276718e+00 3.570215025561831318e-02
5.966716391295049834e+04 4.062969682747725741e+00 3.867443330910720622e-02
5.966716394775784283e+04 3.927511160390337874e+00 3.449164390772079675e-02
5.966716398256518733e+04 3.922159009691529530e+00 3.494828306227695802e-02
5.966716401737252454e+04 3.973377292159332885e+00 3.582482871998694113e-02
5.966716405217986903e+04 3.916484005753819275e+00 3.503435531415134696e-02
5.966716408698722080e+04 3.940127630873527576e+00 3.604996774183739233e-02
5.966716412179456529e+04 3.963865551124785558e+00 3.595824341685550929e-02
5.966716415660190250e+04 3.925733515378471150e+00 3.545577467647331726e-02
5.966716419140924700e+04 3.905065759980438589e+00 3.444373070505394457e-02
5.966716422621659876e+04 3.827272987600584653e+00 3.368874392561453657e-02
5.966716426102394325e+04 3.954509140467126649e+00 3.531648481754481178e-02
5.966716429583128047e+04 3.944732785645419071e+00 3.505616949813829264e-02
5.966716433063862496e+04 3.955698767833981666e+00 3.525689551640236868e-02
5.966716436544597673e+04 3.963158777628024154e+00 3.600906281509860113e-02
5.966716440025332122e+04 3.915575498853770764e+00 3.434547593872810944e-02
5.966716443506066571e+04 3.949024510494435702e+00 3.485501708664247994e-02
5.966716446986801020e+04 3.907040550595238138e+00 3.437126428609980217e-02
5.966716450467534742e+04 3.931572243257139831e+00 3.437645773325347792e-02
5.966716453948269191e+04 3.911507417853293145e+00 3.455355533574724219e-02
5.966716457429003640e+04 3.958415306643801923e+00 3.523377547740067645e-02
5.966716460909738089e+04 3.915595012354192050e+00 3.493432690467043050e-02
5.966716464390472538e+04 3.986647379548236447e+00 3.614103978445007415e-02
5.966716467871206987e+04 3.952145049862357595e+00 3.494443870784804534e-02
5.966716471351941436e+04 3.967962655070981448e+00 3.515446362610465808e-02
5.966716474832675885e+04 3.995526241335408457e+00 3.555496363196732068e-02
5.966716478313410335e+04 3.959871399359360833e+00 3.503882410363422933e-02
5.966716481794144784e+04 3.991797992589466215e+00 3.546015537471826351e-02
5.966716485274879233e+04 3.978642989632576565e+00 3.523471682202573146e-02
5.966716488755613682e+04 3.885112033005857946e+00 3.435682485996557900e-02
5.966716492236348131e+04 3.934957789716039933e+00 3.437983363436121487e-02
5.966716495717082580e+04 3.974575279636823666e+00 3.546766254673122676e-02
5.966716499197817029e+04 3.861195456113268865e+00 3.381991752755597602e-02
5.966716502678551478e+04 3.946087583683772326e+00 3.535404666224287867e-02
5.966716506159285927e+04 3.981200410932666411e+00 3.598879994418624495e-02
5.966716509640020377e+04 3.919044257905697215e+00 3.495327459771308681e-02
5.966716513120754826e+04 3.979587879642523696e+00 3.620368715055111153e-02
5.966716516601489275e+04 3.897153967926216822e+00 3.481279216409713384e-02
5.966716520082223724e+04 3.996980886827567581e+00 3.590705378074968146e-02
5.966716523562958173e+04 3.949501210765968828e+00 3.540356246184009348e-02
5.966716527043692622e+04 3.945578192383806915e+00 3.508197289854254192e-02
5.966716530524427071e+04 3.988312542579932618e+00 3.519606704269798159e-02
5.966716534005161520e+04 3.939408807973846294e+00 3.486493649874047862e-02
5.966716537485895969e+04 3.965095581286129267e+00 3.493839567411639174e-02
5.966716540966630419e+04 3.929783307365479761e+00 3.472641857754723421e-02
5.966716544447364868e+04 3.971677746556095734e+00 3.526876696972941483e-02
5.966716547928099317e+04 4.004289197855983140e+00 3.616273065468326997e-02
5.966716551408833766e+04 3.965706376282205792e+00 3.552296076605919450e-02
5.966716554889568215e+04 3.927391249700057596e+00 3.467904963489991388e-02
5.966716558370302664e+04 4.001928308253848598e+00 3.649942161755670433e-02
5.966716561851037113e+04 4.003553430675798275e+00 3.564640646943900010e-02
5.966716565331771562e+04 3.941159906674175151e+00 3.513826613019516848e-02
5.966716568812506011e+04 3.991112267615000153e+00 3.659971859156611190e-02
5.966716572293240461e+04 4.025069231890395116e+00 3.614713990299052437e-02
5.966716575773974910e+04 3.954193368302299394e+00 3.504475723757079220e-02
5.966716579254709359e+04 3.962922175369322897e+00 3.621208318410322480e-02
5.966716582735443808e+04 3.984307829506997134e+00 3.661926017477588197e-02
5.966716586216178257e+04 3.931391014880359691e+00 3.549246145678537634e-02
5.966716589696912706e+04 3.976012610513329992e+00 3.589886859589885154e-02
5.966716593177647155e+04 3.927042274841781921e+00 3.444307930560475822e-02
5.966716596658381604e+04 3.983946759259259451e+00 3.596856066989224943e-02
5.966716600139116053e+04 3.925066781559672702e+00 3.527153402168253099e-02
5.966716603619850503e+04 3.940926048843010676e+00 3.553235010957577628e-02
5.966716607100584952e+04 3.940545202209137177e+00 3.545702893317803639e-02
5.966716610581319401e+04 3.942921223585915236e+00 3.532805758626766934e-02
5.966716614062053850e+04 3.915503143221574778e+00 3.508595215878767409e-02
5.966716617542788299e+04 3.932548543964452747e+00 3.526786357833087970e-02
5.966716621023522021e+04 3.986599789531478422e+00 3.629939276947108384e-02
5.966716624504256470e+04 3.925745384893303047e+00 3.524988905213438661e-02
5.966716627984991646e+04 3.972369248884552562e+00 3.620050236859514992e-02
5.966716631465726095e+04 3.898680870921113595e+00 3.505197402533891116e-02
5.966716634946459817e+04 3.894979165010843403e+00 3.474449943032121429e-02
5.966716638427194266e+04 3.910539250789140109e+00 3.469619840156355078e-02
5.966716641907929443e+04 3.961463210118090661e+00 3.550885871598721127e-02
5.966716645388663892e+04 3.873874906839419818e+00 3.423661414107169454e-02
5.966716648869397613e+04 3.902106448345903367e+00 3.483989039160905604e-02
5.966716652350132063e+04 3.996234052217309429e+00 3.632070173746714675e-02
5.966716655830867239e+04 3.956379391127795575e+00 3.618640045990193649e-02
5.966716659311601688e+04 3.903726122833566681e+00 3.492218290082898385e-02
5.966716662792335410e+04 3.879790544991935874e+00 3.459266924094688694e-02
5.966716666273069859e+04 3.907608202522457219e+00 3.551576716138874629e-02
5.966716669753805036e+04 3.902067906808740716e+00 3.543977900386080515e-02
5.966716673234539485e+04 3.979482937868683123e+00 3.709763352736675929e-02
5.966716676715273206e+04 3.900627526118578103e+00 3.489388442081176045e-02
5.966716680196007655e+04 3.927557168326253567e+00 3.522910885984836815e-02
5.966716683676742832e+04 3.961827194247084183e+00 3.648797389033649197e-02
5.966716687157477281e+04 3.916945199927159837e+00 3.539068031394264346e-02
5.966716690638211003e+04 3.899161855741809291e+00 3.537925914983432174e-02
5.966716694118945452e+04 3.993323888790508036e+00 3.623248126644838807e-02
5.966716697599679901e+04 3.901216733610504583e+00 3.506159270189816712e-02
5.966716701080414350e+04 3.931166120601999658e+00 3.507784780754139020e-02
5.966716704561148799e+04 3.965935242647799175e+00 3.576947785059819002e-02
5.966716708041883248e+04 3.906972825676453542e+00 3.528001655560653038e-02
5.966716711522617697e+04 4.017749227021456093e+00 3.649256996015162735e-02
5.966716715003352147e+04 3.941065219434264133e+00 3.542527517773060020e-02
5.966716718484086596e+04 3.936214194310464265e+00 3.583216707556749481e-02
5.966716721964821045e+04 3.974308542613852246e+00 3.593383349273050753e-02
5.966716725445555494e+04 3.959886788497152033e+00 3.546889712841551356e-02
5.966716728926289943e+04 3.999315161497907667e+00 3.582382517728409377e-02
5.966716732407024392e+04 3.971526403270234873e+00 3.590798963574520081e-02
5.966716735887758841e+04 3.976769408389602578e+00 3.566806013488403593e-02
5.966716739368493290e+04 3.954068448162212590e+00 3.499913970879134362e-02
5.966716742849227739e+04 4.009349324770988154e+00 3.585204369063529906e-02
5.966716746329962189e+04 4.028475799644925637e+00 3.634136973351442118e-02
5.966716749810696638e+04 3.914599926799937180e+00 3.430053649591813941e-02
5.966716753291431087e+04 3.922507611015852103e+00 3.441348200001317220e-02
5.966716756772165536e+04 4.018577525896835922e+00 3.588727521742036963e-02
5.966716760252899985e+04 3.913632871838413241e+00 3.430308769349866421e-02
5.966716763733634434e+04 3.914725259402996205e+00 3.445559932666894531e-02
5.966716767214368883e+04 3.935649000991923163e+00 3.486700517181045428e-02
5.966716770695103332e+04 3.995436262376236947e+00 3.563538969186431232e-02
5.966716774175837782e+04 3.924582912696142678e+00 3.517953624269544444e-02
5.966716777656572231e+04 3.936990307097255393e+00 3.498949397364359976e-02
5.966716781137306680e+04 3.958235548238700385e+00 3.501018750796842244e-02
5.966716784618041129e+04 4.014551866628668364e+00 3.603520200331421924e-02
5.966716788098775578e+04 3.978185109221374471e+00 3.580681319743703184e-02
5.966716791579510027e+04 3.930205476660436847e+00 3.511383137519470676e-02
5.966716795060244476e+04 3.906344783804753806e+00 3.467434165393609713e-02
5.966716798540978925e+04 3.938168435487368946e+00 3.542734809471945190e-02
5.966716802021713374e+04 3.933701461476611261e+00 3.471242601655998017e-02
5.966716805502447824e+04 3.898582108486697173e+00 3.447606913239072840e-02
5.966716808983182273e+04 3.877804020968949938e+00 3.477999148675745694e-02
5.966716812463916722e+04 3.971237232035875309e+00 3.518024033078320095e-02
5.966716815944651171e+04 3.959939508955046872e+00 3.570574224403954416e-02
5.966716819425385620e+04 3.934739193117628986e+00 3.525877381270099697e-02
5.966716822906120069e+04 3.944483423960708723e+00 3.582184897347396452e-02
5.966716826386854518e+04 3.896562593027125043e+00 3.491904978565521511e-02
5.966716829867588967e+04 3.882338407962540483e+00 3.480273285377372822e-02
5.966716833348323416e+04 3.939067345386460861e+00 3.529236020492495379e-02
5.966716836829057866e+04 3.898712998712999145e+00 3.459807225253343221e-02
5.966716840309792315e+04 3.929824255830560276e+00 3.480746954842630497e-02
5.966716843790526764e+04 3.958169561109879719e+00 3.554446191585953346e-02
5.966716847271261213e+04 3.921503515031617759e+00 3.458979642666710347e-02
5.966716850751995662e+04 3.870308679266994289e+00 3.429699666843508826e-02
5.966716854232730111e+04 3.986847344804017368e+00 3.548528038884906505e-02
5.966716857713464560e+04 3.901078119476846684e+00 3.451365843348550705e-02
5.966716861194199009e+04 3.896525002746919597e+00 3.440397326835277492e-02
5.966716864674933458e+04 3.915611912925138327e+00 3.464305717474525093e-02
5.966716868155667908e+04 3.939549168317528327e+00 3.494717065206035672e-02
5.966716871636402357e+04 3.885416421804846809e+00 3.420103980492731482e-02
5.966716875117136806e+04 3.894208349444034045e+00 3.441456039088891528e-02
5.966716878597871255e+04 3.984956171523335922e+00 3.559630833965919672e-02
5.966716882078605704e+04 3.927185742074549069e+00 3.507493619697839293e-02
5.966716885559340153e+04 3.905817827971574285e+00 3.434901362759676391e-02
5.966716889040074602e+04 3.914609314596329881e+00 3.461087109877934720e-02
5.966716892520809051e+04 3.852212593876372271e+00 3.426554619655163697e-02
5.966716896001543500e+04 3.899145580599445715e+00 3.436202862938485952e-02
5.966716899482277950e+04 3.913165462170659303e+00 3.471898922862592246e-02
5.966716902963012399e+04 3.911911163062536723e+00 3.455985991567275817e-02
5.966716906443746848e+04 3.853582301131741605e+00 3.390401534929180644e-02
5.966716909924481297e+04 3.880018156737446322e+00 3.384408326556573310e-02
5.966716913405215746e+04 3.881354249983945071e+00 3.414496089516370209e-02
5.966716916885950195e+04 3.892279206909361466e+00 3.421977340949488439e-02
5.966716920366684644e+04 3.912884761921638699e+00 3.440303202049967840e-02
5.966716923847419093e+04 3.824100740395266484e+00 3.356069778748417554e-02
5.966716927328153542e+04 3.900206246317030168e+00 3.404589394081922876e-02
5.966716930808887264e+04 3.918767163307040224e+00 3.465384980582184721e-02
5.966716934289621713e+04 3.865928759709813534e+00 3.397853604288662149e-02
5.966716937770356890e+04 3.896411305098169020e+00 3.424230326916511552e-02
5.966716941251091339e+04 3.881052387306375806e+00 3.395780167246424674e-02
5.966716944731825788e+04 3.896381287571895946e+00 3.421805833311997863e-02
5.966716948212560237e+04 3.888323248778217334e+00 3.452298166992195244e-02
5.966716951693294686e+04 3.843573214814127059e+00 3.362722536218978181e-02
5.966716955174029135e+04 3.929980937902693761e+00 3.467480461904732386e-02
5.966716958654763584e+04 3.966909199641184269e+00 3.546317873192263853e-02
5.966716962135498034e+04 3.934795247799200091e+00 3.496270111133305269e-02
5.966716965616232483e+04 3.944350888388609810e+00 3.554196309694970801e-02
5.966716969096966932e+04 3.876587822406725170e+00 3.435172622869724773e-02
5.966716972577701381e+04 3.869158173771308995e+00 3.395863392372905354e-02
5.966716976058435830e+04 3.875750001463417860e+00 3.413071163423084947e-02
5.966716979539170279e+04 3.897476137494876092e+00 3.414192652049860555e-02
5.966716983019904728e+04 3.941414117619344903e+00 3.514274202633909522e-02
5.966716986500638450e+04 3.940622618279884914e+00 3.514111557554173287e-02
5.966716989981372899e+04 3.847827226503119036e+00 3.398305439993905275e-02
5.966716993462107348e+04 3.960997908293967473e+00 3.553430541447360341e-02
5.966716996942841797e+04 3.974853440296204798e+00 3.591194381838973271e-02
5.966717000423576974e+04 3.939971046178391223e+00 3.509081530739942278e-02
5.966717003904311423e+04 3.916947090418113842e+00 3.508387919627280888e-02
5.966717007385045144e+04 3.946281966594319179e+00 3.519154434766739309e-02
5.966717010865779594e+04 3.955488191167502166e+00 3.526040144339272209e-02
5.966717014346514770e+04 3.908258915543103562e+00 3.476029016935219124e-02
5.966717017827249219e+04 3.916910007963896767e+00 3.579036849670477055e-02
5.966717021307982941e+04 3.953553583586240538e+00 3.576502552276895897e-02
5.966717024788717390e+04 3.943247628340964983e+00 3.552846611075414357e-02
5.966717028269451839e+04 3.915482942126216059e+00 3.488627622738316170e-02
5.966717031750186288e+04 3.931443190086136408e+00 3.611794125152208851e-02
5.966717035230920737e+04 3.961444999556567037e+00 3.572796140727615977e-02
5.966717038711655186e+04 3.909902999965398251e+00 3.601523134266963744e-02
5.966717042192389636e+04 3.910558571178428089e+00 3.608862377429868790e-02
5.966717045673124085e+04 3.999588769893256401e+00 3.753492766770177846e-02
5.966717049153858534e+04 3.884868061193350819e+00 3.492614972508149146e-02
5.966717052634592983e+04 3.962928211135282375e+00 3.594914049613959911e-02
5.966717056115327432e+04 3.895347566202401968e+00 3.471054222927513755e-02
5.966717059596061881e+04 3.970293232639093617e+00 3.559614602611017864e-02
5.966717063076796330e+04 3.905411424439624302e+00 3.455769098050592153e-02
5.966717066557530779e+04 3.871988466281823804e+00 3.385429171926186004e-02
5.966717070038265229e+04 3.884528845815804043e+00 3.470023059854480951e-02
5.966717073518999678e+04 3.915676317428971487e+00 3.453673874063342003e-02
5.966717076999734127e+04 3.970285228761255780e+00 3.519547455983264295e-02
5.966717080480468576e+04 3.906019394512772358e+00 3.433454969316286631e-02
5.966717083961203025e+04 3.944584071525689239e+00 3.502865106324390410e-02
5.966717087441937474e+04 3.882305533651838836e+00 3.404007635408166921e-02
5.966717090922671923e+04 3.918356962380685538e+00 3.479151136251969201e-02
5.966717094403406372e+04 3.874256574667781727e+00 3.459481794283172928e-02
5.966717097884140821e+04 3.867533763400937907e+00 3.448830213247541798e-02
5.966717101364875271e+04 3.951800949809979979e+00 3.531852860606717742e-02
5.966717104845609720e+04 3.894740850086695350e+00 3.455664616130665195e-02
5.966717108326344169e+04 3.906004138366397260e+00 3.456278610987261607e-02
5.966717111807078618e+04 3.968978873239436211e+00 3.552428283284932153e-02
5.966717115287813067e+04 3.915636469560151323e+00 3.504735083118443867e-02
5.966717118768547516e+04 3.956598939265119519e+00 3.631569498073649455e-02
5.966717122249281965e+04 3.931541555507557018e+00 3.500467763145615613e-02
5.966717125730016414e+04 3.887052104656563145e+00 3.459933887111650563e-02
5.966717129210750863e+04 3.970130224393946694e+00 3.568951135153854842e-02
5.966717132691485313e+04 3.982717203512176507e+00 3.559888696184541207e-02
5.966717136172219762e+04 3.921741018763609254e+00 3.533230361110004103e-02
5.966717139652954211e+04 3.946633543613337292e+00 3.526698285124813675e-02
5.966717143133688660e+04 3.853680762221145528e+00 3.465058565701623072e-02
5.966717146614423109e+04 3.990164629157665566e+00 3.586813523330775744e-02
5.966717150095157558e+04 3.869125537721448627e+00 3.418480035535152034e-02
5.966717153575892007e+04 3.906857952154924263e+00 3.468398293470940918e-02
5.966717157056626456e+04 3.963516462940098961e+00 3.532119392450361328e-02
5.966717160537360905e+04 3.943190353123466441e+00 3.580970290658927468e-02
5.966717164018095355e+04 3.902233603477577084e+00 3.417304513719374159e-02
5.966717167498829804e+04 3.990441167662877930e+00 3.578196289615605957e-02
5.966717170979564253e+04 3.916404821085213150e+00 3.491042628354514010e-02
5.966717174460298702e+04 3.878514974553812333e+00 3.425745283266747043e-02
5.966717177941032423e+04 3.891943478494270803e+00 3.494835648573884485e-02
5.966717181421766873e+04 3.880414206450464309e+00 3.460342769821016240e-02
5.966717184902502049e+04 3.930327192092660571e+00 3.489301196309516073e-02
5.966717188383236498e+04 3.910829046934581221e+00 3.489262965366467933e-02
5.966717191863970947e+04 3.915068849512525428e+00 3.496795245014991393e-02
5.966717195344705397e+04 3.860105892641879866e+00 3.391757026536251773e-02
5.966717198825439846e+04 3.958916861585232816e+00 3.613852312978770714e-02
5.966717202306174295e+04 3.901646889438311838e+00 3.502361837843238207e-02
5.966717205786908744e+04 3.956869150367502641e+00 3.595018728249223250e-02
5.966717209267643193e+04 4.011063530382250164e+00 3.605625782617628144e-02
5.966717212748377642e+04 3.952331161850831442e+00 3.524754740632574102e-02
5.966717216229112091e+04 3.929417637464375002e+00 3.584114492981015088e-02
5.966717219709846540e+04 3.978697794035618074e+00 3.582894905082312925e-02
5.966717223190580989e+04 3.855126911793694156e+00 3.393538580745572575e-02
5.966717226671315439e+04 3.924503078276165180e+00 3.479409865752285808e-02
5.966717230152049888e+04 3.951826397596347018e+00 3.505830659628551838e-02
5.966717233632784337e+04 3.919757205023588487e+00 3.477499576645038531e-02
5.966717237113518786e+04 3.964144306520538397e+00 3.517187834465410751e-02
5.966717240594253235e+04 3.930663376448571444e+00 3.513267547522615220e-02
5.966717244074987684e+04 3.947159912520764369e+00 3.518252739847005373e-02
5.966717247555722133e+04 3.883806522510159898e+00 3.442990913995128133e-02
5.966717251036456582e+04 3.896479153965201281e+00 3.460520774148236056e-02
5.966717254517191031e+04 3.943388054654080932e+00 3.512966200574686726e-02
5.966717257997925481e+04 3.895849549150391056e+00 3.443082334331699912e-02
5.966717261478659930e+04 3.863405901647066987e+00 3.407726690634933775e-02
5.966717264959394379e+04 3.884333246760741876e+00 3.459688046611913981e-02
5.966717268440128100e+04 3.922531769305963145e+00 3.470282594370274754e-02
5.966717271920862549e+04 3.917056981037429164e+00 3.512235948436443628e-02
5.966717275401597726e+04 3.904396342947195730e+00 3.464176014872458187e-02
5.966717278882332175e+04 3.893247322009824263e+00 3.435156570374503504e-02
5.966717282363065897e+04 3.956322113234548965e+00 3.530767404471401444e-02
5.966717285843800346e+04 3.930865050687249784e+00 3.526901116702225308e-02
5.966717289324535523e+04 3.947198288668369859e+00 3.561713544611767868e-02
5.966717292805269972e+04 3.952872962932190593e+00 3.586246813948887335e-02
5.966717296286004421e+04 3.921326321250854452e+00 3.513236094046395114e-02
5.966717299766738870e+04 3.931910134727645723e+00 3.518231012946369113e-02
5.966717303247472591e+04 3.943545615026537554e+00 3.518429815202747668e-02
5.966717306728207041e+04 3.931340087403329075e+00 3.629640180964783386e-02
5.966717310208941490e+04 3.987310474356459800e+00 3.639426521603156273e-02
5.966717313689675939e+04 3.942594624886170074e+00 3.516874814927476584e-02
5.966717317170410388e+04 3.932264931238290462e+00 3.573475975005109551e-02
5.966717320651144837e+04 3.949868629711336787e+00 3.526109490893821613e-02
5.966717324131880014e+04 3.927843972967245190e+00 3.527974499463285701e-02
5.966717327612614463e+04 3.968815512070552387e+00 3.586542710269195050e-02
5.966717331093348184e+04 3.915053769749308632e+00 3.501141046554150094e-02
5.966717334574082633e+04 3.936024474926757666e+00 3.537342596460794214e-02
5.966717338054817810e+04 3.963642104385228127e+00 3.549352025218601575e-02
5.966717341535552259e+04 3.980714002333030521e+00 3.568912693774678457e-02
5.966717345016285981e+04 3.897479880913616412e+00 3.474279339555241125e-02
5.966717348497020430e+04 3.961335264420117408e+00 3.620685816045197264e-02
5.966717351977755607e+04 3.976878411939399616e+00 3.609427783118102778e-02
5.966717355458490056e+04 3.950112739571589149e+00 3.528439105059688607e-02
5.966717358939223777e+04 4.000257368639632105e+00 3.723770437055326510e-02
5.966717362419958226e+04 3.953117430698843027e+00 3.519575995075066577e-02
5.966717365900692675e+04 3.971889637701940590e+00 3.561623028209994629e-02
5.966717369381427125e+04 3.980828592716994407e+00 3.542727480820488661e-02
5.966717372862161574e+04 3.947689375336186579e+00 3.548109944690023415e-02
5.966717376342896023e+04 3.963945810029609440e+00 3.549344222627454776e-02
5.966717379823630472e+04 3.995176763972422052e+00 3.625818782936494206e-02
5.966717383304364921e+04 3.929726005617680151e+00 3.486348527988113871e-02
5.966717386785100098e+04 3.894174477373954613e+00 3.439254726409839841e-02
5.966717390265834547e+04 3.944443789701947978e+00 3.506788067325572467e-02
5.966717393746568268e+04 3.944193044516929980e+00 3.686546020714265293e-02
5.966717397227302718e+04 3.952725507285371975e+00 3.531356705512574828e-02
5.966717400708037167e+04 3.966046286570757751e+00 3.551747913242132848e-02
5.966717404188771616e+04 3.939824324245243758e+00 3.499943351059079527e-02
5.966717407669506065e+04 3.952092484721161370e+00 3.479147365309945977e-02
5.966717411150240514e+04 3.978885150171802998e+00 3.565371501842214130e-02
5.966717414630974963e+04 4.031165158033545914e+00 3.611193125502552143e-02
5.966717418111709412e+04 3.938614568103060876e+00 3.499355354116710087e-02
5.966717421592443861e+04 4.012541610014534577e+00 3.628259242013522762e-02
5.966717425073178310e+04 3.970028142589118403e+00 3.541178704701553742e-02
5.966717428553912760e+04 3.912599491165417831e+00 3.432438305066862899e-02
5.966717432034647209e+04 3.936003821723667695e+00 3.470406273324693619e-02
5.966717435515381658e+04 3.990466606641597469e+00 3.536943146983827918e-02
5.966717438996116107e+04 3.954443296381266126e+00 3.535251972714290036e-02
5.966717442476850556e+04 3.896336235420035266e+00 3.510057630593702016e-02
5.966717445957585005e+04 4.009253561934346344e+00 3.587702749674214625e-02
5.966717449438319454e+04 3.978847043799682126e+00 3.634939024280085113e-02
5.966717452919053903e+04 3.919797358505807683e+00 3.496280058154465492e-02
5.966717456399788352e+04 3.950843803607028804e+00 3.513386563535074447e-02
5.966717459880522802e+04 3.904752635273437633e+00 3.419597758784065356e-02
5.966717463361257251e+04 3.996185598395444405e+00 3.521987465836024650e-02
5.966717466841991700e+04 3.945274907082688021e+00 3.578900983748171255e-02
5.966717470322726149e+04 3.967068825625286177e+00 3.490311851588936976e-02
5.966717473803460598e+04 3.940324112548972746e+00 3.448284529126245668e-02
5.966717477284195047e+04 3.928296027188562078e+00 3.440708680933803748e-02
5.966717480764929496e+04 3.991194224168540305e+00 3.504016317029653993e-02
5.966717484245663945e+04 3.959615077510897585e+00 3.463102486084494031e-02
5.966717487726398394e+04 3.985140884504147163e+00 3.583564764860788093e-02
5.966717491207132844e+04 3.977217187509201057e+00 3.522197342403855791e-02
5.966717494687867293e+04 3.963820155479712337e+00 3.502336825057604519e-02
5.966717498168601742e+04 3.956626803541821058e+00 3.515231154595752083e-02
5.966717501649336191e+04 3.918381116977201373e+00 3.430181807838014046e-02
5.966717505130070640e+04 3.999042078044193538e+00 3.535884043560359041e-02
5.966717508610805089e+04 4.020027100756314198e+00 3.559598187344089476e-02
5.966717512091539538e+04 3.967073442093058677e+00 3.505737407367750386e-02
5.966717515572273987e+04 4.003577459650609072e+00 3.518627991728819765e-02
5.966717519053008436e+04 4.027347174920523187e+00 3.556910727365870939e-02
5.966717522533742886e+04 4.045315718445912978e+00 3.598874309470364435e-02
5.966717526014477335e+04 3.997393981087415504e+00 3.490282563876594135e-02
5.966717529495211784e+04 4.043458797407155636e+00 3.562922056049593056e-02
5.966717532975946233e+04 3.995772399557943722e+00 3.534289153367593111e-02
5.966717536456680682e+04 4.028978018518848181e+00 3.531860544143953368e-02
5.966717539937415131e+04 4.018563792317573657e+00 3.540257071582940396e-02
5.966717543418149580e+04 3.970520489346950122e+00 3.490058007487394087e-02
5.966717546898884029e+04 3.971663849622477205e+00 3.513186045451650863e-02
5.966717550379618478e+04 3.984298663927202000e+00 3.525271769802136579e-02
5.966717553860352928e+04 3.952595421188570324e+00 3.478238783730553535e-02
5.966717557341087377e+04 4.003482962997945371e+00 3.579406188200826011e-02
5.966717560821821826e+04 4.022610250297973700e+00 3.589189777563644296e-02
5.966717564302556275e+04 3.977691698212870719e+00 3.503413340177884139e-02
5.966717567783290724e+04 3.990553747865967615e+00 3.561661125179008125e-02
5.966717571264025173e+04 3.944740777373508589e+00 3.491011941266101287e-02
5.966717574744759622e+04 3.999841321148364770e+00 3.596725985001158338e-02
5.966717578225494071e+04 4.049732967366647785e+00 3.639391555828155878e-02
5.966717581706228520e+04 3.969072042480650708e+00 3.514766870402658699e-02
5.966717585186962970e+04 3.906484557647348144e+00 3.404610718267993275e-02
5.966717588667697419e+04 3.993790733499229528e+00 3.545576092764357590e-02
5.966717592148431868e+04 3.997307596719410050e+00 3.529650591324032943e-02
5.966717595629166317e+04 3.996835781835484713e+00 3.526058501727859229e-02
5.966717599109900766e+04 3.991897093082143133e+00 3.554787859683086748e-02
5.966717602590635215e+04 4.022496241678001461e+00 3.596390118974399086e-02
5.966717606071369664e+04 3.944702276965065924e+00 3.453447677068968019e-02
5.966717609552104113e+04 3.948094717237709883e+00 3.472087339669192169e-02
5.966717613032838563e+04 3.897660211737492997e+00 3.409042075098036445e-02
5.966717616513573012e+04 3.904990325701386933e+00 3.443434233925007915e-02
5.966717619994307461e+04 3.931101865489904146e+00 3.454247501490440020e-02
5.966717623475041910e+04 3.950759036566981131e+00 3.540504816591948101e-02
5.966717626955776359e+04 3.964734181343770203e+00 3.558872331570712977e-02
5.966717630436510808e+04 4.032607139448314726e+00 3.610620520356116331e-02
5.966717633917245257e+04 4.022944981898035621e+00 3.532745331546415651e-02
5.966717637397979706e+04 3.984276581188516353e+00 3.508692623061930582e-02
5.966717640878714155e+04 3.941939606403995988e+00 3.477043778039597827e-02
5.966717644359448605e+04 3.927242995360852085e+00 3.478400531862105988e-02
5.966717647840183054e+04 3.990811810516488478e+00 3.532026291596247758e-02
5.966717651320917503e+04 3.901205284981376309e+00 3.444049999801502421e-02
5.966717654801651952e+04 3.939699206288139077e+00 3.483195973449505073e-02
5.966717658282386401e+04 4.000704633262272658e+00 3.514941452412907730e-02
5.966717661763120850e+04 3.931110580590313930e+00 3.485598584882450973e-02
5.966717665243855299e+04 3.941624651187591422e+00 3.504656069426044518e-02
5.966717668724589748e+04 3.951325584816830716e+00 3.508542690446008611e-02
5.966717672205324197e+04 3.946541411623559537e+00 3.484963031763409907e-02
5.966717675686058647e+04 3.912444441848647703e+00 3.437303615652053529e-02
5.966717679166793096e+04 3.913250444049733545e+00 3.411506759126555627e-02
5.966717682647527545e+04 3.963131179802246162e+00 3.480577944368166282e-02
5.966717686128261994e+04 3.939092637226627502e+00 3.450980318824016513e-02
5.966717689608996443e+04 3.867060268883881768e+00 3.396820791790533534e-02
5.966717693089730892e+04 3.909589268165619025e+00 3.466735990874960510e-02
5.966717696570465341e+04 3.949166286854145724e+00 3.534318563328436857e-02
5.966717700051199790e+04 3.952578913161854057e+00 3.534891546325055756e-02
5.966717703531934239e+04 4.010960743310679533e+00 3.580055794126866392e-02
5.966717707012668689e+04 3.929380021940878542e+00 3.429336058342455362e-02
5.966717710493403138e+04 3.990870414115605058e+00 3.569548874787534243e-02
5.966717713974137587e+04 3.955489894253850114e+00 3.590870575623791860e-02
5.966717717454872036e+04 3.937605752961082839e+00 3.494337021549519251e-02
5.966717720935606485e+04 3.901996954790349026e+00 3.458141838183600297e-02
5.966717724416340934e+04 3.958271034389017728e+00 3.518841487105772020e-02
5.966717727897075383e+04 3.952358460309407739e+00 3.546974365401399376e-02
5.966717731377809832e+04 3.928800600320249359e+00 3.479608113813355275e-02
5.966717734858544281e+04 3.919085548653276074e+00 3.580532199643746138e-02
5.966717738339278731e+04 3.921896266269156772e+00 3.487772517122642718e-02
5.966717741820013180e+04 3.924567682139508573e+00 3.519614159848559465e-02
5.966717745300747629e+04 3.877638838464696924e+00 3.449599042249568148e-02
5.966717748781482078e+04 3.864515629835963750e+00 3.392287635668028017e-02
5.966717752262216527e+04 3.944475081821778861e+00 3.493144656670758158e-02
5.966717755742950976e+04 3.890396000448591352e+00 3.411575450052189984e-02
5.966717759223685425e+04 3.805473184292829991e+00 3.328618136391628402e-02
5.966717762704419874e+04 3.836153814546756635e+00 3.358557854497681849e-02
5.966717766185154323e+04 3.894608691500662800e+00 3.455809999185902731e-02
5.966717769665888773e+04 3.896014287840452450e+00 3.460624465717623832e-02
5.966717773146623222e+04 3.944177911942452930e+00 3.516710388076602772e-02
5.966717776627357671e+04 3.772173801589335795e+00 3.274746676077509855e-02
5.966717780108092120e+04 3.901320447465307151e+00 3.478003290350156762e-02
5.966717783588826569e+04 3.853109482422387266e+00 3.443669778058404407e-02
5.966717787069561018e+04 3.888802548299651107e+00 3.467751837338572951e-02
5.966717790550295467e+04 3.824150030961578128e+00 3.392434905424661362e-02
5.966717794031029916e+04 3.858103603895912670e+00 3.410824631738374607e-02
5.966717797511764365e+04 3.833802833502274687e+00 3.371559262116623906e-02
5.966717800992498815e+04 3.802779964836049409e+00 3.338594462244203614e-02
5.966717804473233264e+04 3.902182965595711206e+00 3.481752072398840159e-02
5.966717807953967713e+04 3.919229302912108359e+00 3.502668669797660145e-02
5.966717811434702162e+04 3.835868343403119329e+00 3.401206826562580554e-02
5.966717814915436611e+04 3.837498828820387953e+00 3.369740474735856417e-02
5.966717818396171060e+04 3.809632773789353166e+00 3.329785092023728604e-02
5.966717821876905509e+04 3.805057572651203035e+00 3.362250736724334971e-02
5.966717825357639958e+04 3.851387926490532632e+00 3.396219701604360347e-02
5.966717828838374407e+04 3.813616401709300607e+00 3.350179942930124610e-02
5.966717832319108857e+04 3.864078073583045114e+00 3.410929340617997046e-02
5.966717835799843306e+04 3.788895469695386264e+00 3.326557736517271602e-02
5.966717839280577755e+04 3.852273264890949900e+00 3.419627792532056731e-02
5.966717842761312204e+04 3.806160776971682758e+00 3.366226280534138915e-02
5.966717846242046653e+04 3.850318243154488229e+00 3.407896418764384816e-02
5.966717849722781102e+04 3.841434868882261267e+00 3.376814610973277037e-02
5.966717853203515551e+04 3.890231267565378293e+00 3.422908377919681860e-02
5.966717856684250000e+04 3.857446470307725139e+00 3.392360656182684397e-02
5.966717860164984450e+04 3.861848275536627906e+00 3.452976103277036884e-02
5.966717863645718899e+04 3.837152884094495509e+00 3.372613002773728469e-02
5.966717867126453348e+04 3.828184073724007597e+00 3.363847384636341198e-02
5.966717870607187797e+04 3.860686364339516619e+00 3.427907934847534976e-02
5.966717874087922246e+04 3.819142291149857815e+00 3.362588483429556491e-02
5.966717877568656695e+04 3.867717534298063864e+00 3.455502152782186781e-02
5.966717881049391144e+04 3.907566319115704623e+00 3.497596973995490549e-02
5.966717884530125593e+04 3.814895582859405554e+00 3.376177824122662818e-02
5.966717888010860042e+04 3.855627833860267195e+00 3.430173209298337939e-02
5.966717891491594492e+04 3.846644142948955736e+00 3.379353613834685383e-02
5.966717894972328941e+04 3.881080470565855922e+00 3.420357962641876193e-02
5.966717898453063390e+04 3.947875678937839528e+00 3.503080435992970282e-02
5.966717901933797839e+04 3.893077931809666659e+00 3.469031767827769619e-02
5.966717905414532288e+04 3.859439982685907378e+00 3.385415478940424772e-02
5.966717908895266737e+04 3.857961341213673734e+00 3.369373440590623520e-02
5.966717912376001186e+04 3.874371711934687212e+00 3.423546437507746926e-02
5.966717915856735635e+04 3.914593429629673604e+00 3.491084309927035279e-02
5.966717919337470084e+04 3.908231691219177684e+00 3.486211989702987790e-02
5.966717922818204534e+04 3.940003069802588076e+00 3.451603127467586102e-02
5.966717926298938983e+04 3.900199506545939609e+00 3.418297484513797835e-02
5.966717929779673432e+04 3.954477197214240736e+00 3.508819860363660698e-02
5.966717933260407881e+04 3.890543912467931076e+00 3.405011216124778639e-02
5.966717936741142330e+04 3.897968776624185505e+00 3.427466256460959260e-02
5.966717940221876779e+04 3.949581326944517023e+00 3.472763720286400901e-02
5.966717943702611228e+04 3.876258352414806652e+00 3.453120990544644026e-02
5.966717947183345677e+04 3.929927724118107868e+00 3.492289288527173491e-02
5.966717950664080126e+04 3.906894346905375404e+00 3.410620200099764854e-02
5.966717954144814576e+04 3.869508054950127729e+00 3.408437962754871930e-02
5.966717957625549025e+04 3.959633597267504967e+00 3.531916640811478408e-02
5.966717961106283474e+04 3.891992682654243918e+00 3.413746396296376412e-02
5.966717964587017923e+04 3.853980055467044252e+00 3.397663199582553334e-02
5.966717968067752372e+04 3.889663318856847241e+00 3.433739815044063032e-02
5.966717971548486821e+04 3.862017821279346563e+00 3.387631611630410183e-02
5.966717975029221270e+04 3.925337882167694303e+00 3.467538570701696882e-02
5.966717978509955719e+04 3.883047757501861597e+00 3.404225746137386210e-02
5.966717981990690168e+04 3.937129145110803474e+00 3.472275823434770731e-02
5.966717985471424618e+04 3.905339820138582052e+00 3.443687080523934879e-02
5.966717988952159067e+04 3.905580787875935656e+00 3.476633218203706993e-02
5.966717992432893516e+04 3.982422106035155895e+00 3.598355444136773496e-02
5.966717995913627965e+04 3.980781665349522047e+00 3.557824463309375296e-02
5.966717999394362414e+04 3.847653679653679770e+00 3.396929525733228400e-02
5.966718002875096863e+04 3.901147276980404310e+00 3.470521544732861619e-02
5.966718006355831312e+04 3.883671173140715638e+00 3.459969811153941477e-02
5.966718009836565761e+04 3.882202175894685414e+00 3.444888657819043798e-02
5.966718013317300210e+04 3.932756395837526231e+00 3.496337427033375383e-02
5.966718016798034660e+04 3.980229238316058016e+00 3.598289402365669604e-02
5.966718020278769109e+04 3.922400611620795008e+00 3.508105248106514751e-02
5.966718023759503558e+04 3.958182605743453042e+00 3.551459609629000619e-02
5.966718027240238007e+04 3.955444814672839371e+00 3.623639081092339814e-02
5.966718030720972456e+04 3.938863310438523779e+00 3.561317950165754365e-02
5.966718034201706905e+04 3.953112430343920458e+00 3.531304299319925483e-02
5.966718037682441354e+04 3.945745288406624862e+00 3.529904553301400211e-02
5.966718041163175803e+04 3.975800497339058825e+00 3.577914915960624803e-02
5.966718044643910252e+04 3.989371997886274279e+00 3.555801798066408892e-02
5.966718048124644702e+04 3.975052818792747633e+00 3.566993063690157562e-02
5.966718051605379151e+04 3.957508100181420740e+00 3.509856072893095813e-02
5.966718055086113600e+04 3.940676777827112787e+00 3.522599641008235943e-02
5.966718058566848049e+04 3.932577477226525176e+00 3.480936175307480090e-02
5.966718062047582498e+04 3.995525059665871126e+00 3.610240094450854059e-02
5.966718065528316947e+04 3.873040197358874170e+00 3.466531629281534299e-02
5.966718069009051396e+04 3.925734756203768772e+00 3.535167041092732165e-02
5.966718072489785845e+04 3.991956228818749342e+00 3.602824432112699399e-02
5.966718075970520295e+04 3.978839435173898931e+00 3.609791125512745030e-02
5.966718079451254744e+04 3.919492343610118557e+00 3.495585207549136569e-02
5.966718082931989193e+04 3.960542039376747869e+00 3.537956341529764626e-02
5.966718086412723642e+04 3.952801789772061980e+00 3.570377637669793630e-02
5.966718089893458091e+04 3.920492897404361354e+00 3.514594190259454770e-02
5.966718093374192540e+04 3.939279125703476936e+00 3.532300510489503470e-02
5.966718096854926989e+04 3.977822843656977359e+00 3.580704824169460981e-02
5.966718100335661438e+04 4.004919344944234183e+00 3.655497481747542465e-02
5.966718103816395887e+04 4.029678220015956214e+00 3.649721057487753662e-02
5.966718107297130337e+04 4.015651161534630198e+00 3.614477801901554155e-02
5.966718110777864786e+04 3.970990662986669584e+00 3.537937047779975142e-02
5.966718114258599235e+04 4.024303039377152835e+00 3.550287075990594260e-02
5.966718117739333684e+04 3.980412505633702303e+00 3.549321875446446312e-02
5.966718121220068133e+04 3.979794443323561914e+00 3.572091544234456961e-02
5.966718124700802582e+04 3.930853114011421123e+00 3.530745092810312624e-02
5.966718128181537031e+04 3.968849720707182449e+00 3.527027003109083070e-02
5.966718131662271480e+04 3.941499329879261992e+00 3.511877606093335991e-02
5.966718135143005929e+04 3.963039217396867375e+00 3.531782397537096968e-02
5.966718138623740379e+04 3.956153618906942171e+00 3.511505645486619198e-02
5.966718142104474828e+04 3.945082666161352503e+00 3.541158209778286214e-02
5.966718145585209277e+04 3.876272550231478764e+00 3.441288206028727398e-02
5.966718149065943726e+04 3.855097254004577145e+00 3.400907779450511315e-02
5.966718152546678175e+04 3.915918764295190257e+00 3.495195367586440005e-02
5.966718156027412624e+04 3.921687205011083144e+00 3.492840313774946137e-02
5.966718159508147073e+04 3.861525642435148509e+00 3.442865781683283194e-02
5.966718162988881522e+04 3.950201452358597098e+00 3.518283640878124008e-02
5.966718166469615971e+04 3.888993425858290554e+00 3.439001993144907843e-02
5.966718169950350421e+04 3.911027561502709027e+00 3.486701044432314461e-02
5.966718173431084870e+04 3.995544186323210401e+00 3.594653401877737076e-02
5.966718176911819319e+04 3.945628790513181716e+00 3.511936394417441293e-02
5.966718180392553768e+04 3.868303794786069005e+00 3.413589495769462495e-02
5.966718183873288217e+04 3.949633156045208260e+00 3.522328429630571661e-02
5.966718187354022666e+04 3.930796902263546944e+00 3.451251283590007352e-02
5.966718190834757115e+04 3.932226783482315469e+00 3.487422167652645677e-02
5.966718194315491564e+04 3.903370945325198349e+00 3.461985374919470532e-02
5.966718197796226013e+04 3.935651350292626471e+00 3.534282306383995653e-02
5.966718201276960463e+04 3.937605074580596387e+00 3.482450601592616823e-02
5.966718204757694184e+04 3.875194064873961786e+00 3.434292154943791031e-02
5.966718208238428633e+04 3.896077210098317867e+00 3.507065360489940858e-02
5.966718211719163810e+04 3.882750786131297094e+00 3.446484045217831221e-02
5.966718215199898259e+04 3.965541834900238261e+00 3.544058066016586572e-02
5.966718218680632708e+04 3.909829311359623194e+00 3.438805071534720842e-02
5.966718222161367157e+04 3.981303956673796218e+00 3.553309932720834230e-02
5.966718225642101606e+04 3.958052837689150394e+00 3.481743102039729088e-02
5.966718229122836055e+04 3.985751149340056365e+00 3.578924267660077430e-02
5.966718232603570505e+04 3.982478905918302559e+00 3.564092577332993173e-02
5.966718236084304954e+04 3.965043939017611763e+00 3.499667518398900251e-02
5.966718239565038675e+04 3.957694101257901664e+00 3.483986052991541738e-02
5.966718243045773124e+04 3.961272623628331324e+00 3.491667492714951859e-02
5.966718246526508301e+04 3.993491219398905390e+00 3.536257280522945440e-02
5.966718250007242750e+04 3.943139811061306954e+00 3.439069597368953762e-02
5.966718253487976472e+04 3.915377648124405141e+00 3.426689857281182278e-02
5.966718256968710921e+04 4.021692051831202264e+00 3.587947080458520760e-02
5.966718260449446097e+04 3.959959623149394314e+00 3.516669629545050163e-02
5.966718263930180547e+04 3.998100527764753664e+00 3.582765088557225697e-02
5.966718267410914996e+04 3.933003405704555533e+00 3.479802717861775474e-02
5.966718270891649445e+04 3.921622526054115543e+00 3.484079521848857525e-02
5.966718274372383894e+04 3.925821423702290147e+00 3.459582300729889537e-02
5.966718277853118343e+04 3.877368704408171496e+00 3.409151229718335868e-02
5.966718281333852065e+04 3.907408489551680741e+00 3.491335694971277326e-02
5.966718284814586514e+04 3.932421840469104701e+00 3.534913107903620705e-02
5.966718288295321690e+04 3.912434848227812623e+00 3.484794285729449909e-02
5.966718291776056139e+04 3.937425768445057095e+00 3.505076459552511348e-02
5.966718295256790589e+04 3.901829426929353417e+00 3.432709590419726758e-02
5.966718298737525038e+04 3.908097314286389956e+00 3.499397309664289274e-02
5.966718302218258759e+04 3.899377781948052402e+00 3.481746485181298062e-02
5.966718305698993208e+04 3.837847230266663079e+00 3.378811803401075148e-02
5.966718309179728385e+04 3.900880189174986246e+00 3.463482763354266969e-02
5.966718312660462834e+04 3.921664325421124531e+00 3.450908327147816229e-02
5.966718316141196556e+04 3.864878267921424193e+00 3.378003002782892922e-02
5.966718319621931005e+04 3.979260644071885622e+00 3.541579689794657759e-02
5.966718323102666182e+04 3.964046058801817374e+00 3.507446976156942953e-02
5.966718326583400631e+04 3.893059755134046451e+00 3.435199812742426029e-02
5.966718330064134352e+04 3.883501475940393632e+00 3.412498572421163168e-02
5.966718333544868801e+04 3.878681606086723743e+00 3.423102643989914956e-02
5.966718337025603978e+04 3.903419897367193858e+00 3.422691267936956577e-02
5.966718340506338427e+04 3.851013068404373296e+00 3.381401897416323049e-02
5.966718343987072876e+04 3.957951740065301927e+00 3.487147977748856348e-02
5.966718347467807325e+04 3.916773716146219275e+00 3.451100487835557368e-02
5.966718350948541774e+04 3.909581767197661151e+00 3.452531309319805536e-02
5.966718354429276224e+04 3.928565057353701651e+00 3.443081105842458328e-02
5.966718357910010673e+04 3.966453092577086448e+00 3.518830307548440756e-02
5.966718361390745122e+04 3.876371352290348238e+00 3.455646087286547846e-02
5.966718364871478843e+04 3.897065173067236543e+00 3.472015003672245664e-02
5.966718368352213292e+04 3.929070935077897619e+00 3.512941063632321614e-02
5.966718371832947741e+04 3.980663278634021474e+00 3.562367448749267917e-02
5.966718375313682191e+04 3.970151540147533353e+00 3.583784576850227582e-02
5.966718378794416640e+04 3.958877784002940547e+00 3.541999076908257382e-02
5.966718382275151089e+04 3.978078543958819768e+00 3.562033997945613512e-02
5.966718385755886266e+04 3.944075435891353454e+00 3.506787329930046576e-02
5.966718389236620715e+04 3.949543989658602872e+00 3.489030785350562269e-02
5.966718392717354436e+04 3.923482960013868759e+00 3.488892109164503513e-02
5.966718396198088885e+04 3.825759679525432500e+00 3.348746684495830517e-02
5.966718399678824062e+04 3.904643985070341383e+00 3.439880936139635970e-02
5.966718403159558511e+04 3.900369449206770867e+00 3.441630852646190147e-02
5.966718406640292233e+04 3.888487090086693687e+00 3.412545584409371752e-02
5.966718410121026682e+04 3.964100238807774623e+00 3.523799238133589612e-02
5.966718413601761858e+04 3.960802107210833256e+00 3.540697788206797342e-02
5.966718417082496308e+04 3.930219796606126081e+00 3.467414007020690192e-02
5.966718420563230029e+04 3.923443271297759161e+00 3.448091175365016609e-02
5.966718424043964478e+04 3.894905528094124048e+00 3.458363959690467088e-02
5.966718427524698927e+04 3.973753139897733710e+00 3.544943551833185102e-02
5.966718431005433376e+04 3.897339197164356506e+00 3.404007542619108539e-02
5.966718434486168553e+04 3.918725321304041831e+00 3.437416147216146300e-02
5.966718437966903002e+04 3.877341858442443279e+00 3.424850116761200824e-02
5.966718441447636724e+04 3.971049340575025788e+00 3.527262577326056164e-02
5.966718444928371173e+04 3.849809179442107876e+00 3.369153143822370411e-02
5.966718448409105622e+04 3.903436921177197316e+00 3.446975510961818034e-02
5.966718451889840071e+04 3.920003826423848370e+00 3.446986730195943788e-02
5.966718455370574520e+04 3.949229029063054952e+00 3.505264416538717703e-02
5.966718458851308969e+04 3.968667935528947144e+00 3.515068617203599699e-02
5.966718462332044146e+04 3.987328221320102450e+00 3.505017509843558199e-02
5.966718465812778595e+04 3.897806981711231522e+00 3.441848489389004451e-02
5.966718469293512317e+04 3.919905202094042806e+00 3.505845313769435229e-02
5.966718472774246766e+04 3.989613135590689641e+00 3.556266533762150739e-02
5.966718476254981942e+04 3.883082797879069403e+00 3.462365462900134777e-02
5.966718479735716392e+04 3.930689911767832889e+00 3.537277324870143763e-02
5.966718483216450113e+04 3.903606073763032924e+00 3.441653826887365597e-02
5.966718486697184562e+04 4.037282543672541912e+00 3.617307566971091071e-02
5.966718490177919011e+04 3.984391841350429786e+00 3.532570086330234088e-02
5.966718493658653460e+04 3.952804125331736973e+00 3.460949325913981883e-02
5.966718497139388637e+04 3.974359282661103610e+00 3.501952889548800435e-02
5.966718500620123086e+04 3.994432231792135912e+00 3.510696803346130546e-02
5.966718504100856808e+04 3.919672219204898944e+00 3.439900089529242949e-02
5.966718507581591257e+04 3.984275819718110068e+00 3.520822052186608347e-02
5.966718511062326434e+04 3.946664438382982976e+00 3.450771250905968618e-02
5.966718514543060883e+04 3.946305847040746606e+00 3.488734272775671080e-02
5.966718518023794604e+04 3.926274785461148387e+00 3.476999842072501373e-02
5.966718521504529053e+04 3.988691009984893565e+00 3.498483577067228179e-02
5.966718524985264230e+04 3.924858351100798171e+00 3.435397670235804807e-02
5.966718528465998679e+04 3.947038385569119345e+00 3.468249033275859483e-02
5.966718531946732401e+04 3.885235944189556978e+00 3.422840768122763222e-02
5.966718535427466850e+04 3.915104793169037922e+00 3.491004120368828428e-02
5.966718538908202027e+04 3.935203713132126246e+00 3.544164986327171668e-02
5.966718542388936476e+04 3.956920169490517836e+00 3.573508908667044626e-02
5.966718545869670197e+04 3.923546706186059385e+00 3.461991099026530405e-02
5.966718549350404646e+04 3.886617167043294074e+00 3.414423402298871063e-02
5.966718552831139095e+04 3.884175558927909666e+00 3.410124812754758428e-02
5.966718556311873544e+04 3.957693285397828387e+00 3.513598870375416600e-02
5.966718559792608721e+04 3.892034358100688873e+00 3.407441885106866214e-02
5.966718563273343170e+04 3.936673921121078834e+00 3.474273459429402799e-02
5.966718566754076892e+04 3.974951258794608755e+00 3.516090328493554767e-02
5.966718570234811341e+04 3.941289575197353567e+00 3.457024470081606488e-02
5.966718573715546518e+04 4.018695207613608211e+00 3.546590085772856338e-02
5.966718577196280967e+04 3.879128875641816521e+00 3.387549541220759991e-02
5.966718580677014688e+04 3.892268436436819634e+00 3.390949323787467024e-02
5.966718584157749137e+04 3.896232030978327820e+00 3.439977621635506577e-02
5.966718587638484314e+04 3.964952685528811749e+00 3.535076548328129620e-02
5.966718591119218763e+04 3.945340523077654371e+00 3.474745651168738292e-02
5.966718594599953212e+04 3.945402993344847786e+00 3.507201149270360030e-02
5.966718598080687661e+04 3.914573254031223914e+00 3.470690055850376987e-02
5.966718601561422111e+04 3.923899841445538605e+00 3.485917732911469197e-02
5.966718605042156560e+04 3.932868228091407126e+00 3.497677707099897115e-02
5.966718608522890281e+04 3.878831122308157298e+00 3.445867419115660607e-02
5.966718612003624730e+04 3.952207149905484496e+00 3.537965587476905871e-02
5.966718615484359179e+04 3.895912916274304472e+00 3.447872557782878655e-02
5.966718618965093629e+04 3.985556997530037115e+00 3.561912510366125467e-02
5.966718622445828805e+04 3.898334356308144066e+00 3.442154070659410314e-02
5.966718625926563254e+04 3.833992783810636240e+00 3.353228217110058168e-02
5.966718629407296976e+04 3.894458777275639161e+00 3.452474670589900096e-02
5.966718632888031425e+04 3.934998666548137347e+00 3.531475742528029232e-02
5.966718636368766602e+04 3.965799078561598190e+00 3.602490628894103319e-02
5.966718639849501051e+04 3.894720900814224951e+00 3.438822892162463757e-02
5.966718643330234772e+04 3.846386244867488369e+00 3.400476091482416280e-02
5.966718646810969221e+04 3.906885740413049923e+00 3.482181591389706815e-02
5.966718650291704398e+04 3.896056727775856654e+00 3.448982456960238141e-02
5.966718653772438847e+04 3.866801711840228251e+00 3.577901003376603856e-02
5.966718657253172569e+04 3.912574340016683472e+00 3.493002181408169649e-02
5.966718660733907018e+04 3.940257240992910859e+00 3.500540132672141230e-02
5.966718664214642195e+04 3.847243749778150868e+00 3.360318181960954276e-02
5.966718667695376644e+04 3.853025697542824535e+00 3.395619030509965802e-02
5.966718671176111093e+04 3.880272612255615705e+00 3.426186979142700068e-02
5.966718674656845542e+04 3.900002886752691911e+00 3.445905766767178718e-02
5.966718678137579263e+04 3.846017647058823652e+00 3.395155283701910276e-02
5.966718681618313713e+04 3.922152254249815062e+00 3.479317430001502981e-02
5.966718685099048889e+04 3.912719676136296787e+00 3.468724503199372561e-02
5.966718688579783338e+04 3.887029387605557496e+00 3.448368728693435720e-02
5.966718692060517060e+04 3.917745149827122297e+00 3.511789164685493597e-02
5.966718695541251509e+04 3.848801232883158452e+00 3.433522945878261096e-02
5.966718699021986686e+04 3.914087834707681512e+00 3.526708507354182204e-02
5.966718702502721135e+04 3.910769778199501445e+00 3.509817335949862865e-02
5.966718705983454856e+04 3.952353183719149676e+00 3.602415323196991176e-02
5.966718709464189305e+04 3.870228432282003528e+00 3.412988032034204589e-02
5.966718712944924482e+04 3.890696492119979588e+00 3.461766174277467606e-02
5.966718716425658931e+04 3.963048512920526179e+00 3.527302025478919884e-02
5.966718719906393380e+04 3.944525024621721165e+00 3.469817891901259832e-02
5.966718723387127829e+04 3.926526814312896185e+00 3.492891171983830700e-02
5.966718726867862279e+04 3.918888275663483522e+00 3.463912892849585479e-02
5.966718730348596728e+04 3.895337722709380390e+00 3.433220724702490401e-02
5.966718733829330449e+04 3.954064612804823575e+00 3.512552438804462246e-02
5.966718737310064898e+04 3.918572928828315760e+00 3.485526728150541848e-02
5.966718740790800075e+04 3.929481692819781546e+00 3.510649514036461721e-02
5.966718744271534524e+04 3.941263953950458365e+00 3.512379210636992072e-02
5.966718747752268973e+04 3.985474644122733778e+00 3.581008992412221259e-02
5.966718751233003422e+04 3.913321129800669151e+00 3.455504031881533739e-02
5.966718754713737144e+04 3.921460769038642269e+00 3.455801127137415885e-02
5.966718758194471593e+04 3.924580287717326588e+00 3.463293154372364124e-02
5.966718761675206770e+04 3.871860966932991310e+00 3.442185582629164742e-02
5.966718765155941219e+04 3.929864280140921817e+00 3.520935756379155873e-02
5.966718768636674940e+04 3.886952304716942308e+00 3.456894402140781725e-02
5.966718772117409389e+04 3.825369002083707670e+00 3.331960664473158223e-02
5.966718775598144566e+04 3.927795673905029261e+00 3.455073638416666926e-02
5.966718779078879015e+04 3.954346726405550516e+00 3.529853653286120496e-02
5.966718782559612737e+04 3.885272598536700706e+00 3.448547962189987132e-02
5.966718786040347186e+04 3.794493419092518138e+00 3.349818356109704465e-02
5.966718789521082363e+04 3.916856692875081425e+00 3.480258541905206088e-02
5.966718793001816812e+04 3.940926110984023012e+00 3.493613019898840488e-02
5.966718796482550533e+04 3.878868482161705433e+00 3.418795450282537118e-02
5.966718799963284982e+04 3.866534066813601900e+00 3.382827080923682395e-02
5.966718803444020159e+04 3.829046960678633926e+00 3.338102440001012444e-02
5.966718806924754608e+04 3.824148377420723222e+00 3.366886493751023585e-02
5.966718810405488330e+04 3.936543988698363084e+00 3.495070465963267398e-02
5.966718813886222779e+04 3.859162555649139570e+00 3.399386745479430344e-02
5.966718817366957228e+04 3.833069859144922376e+00 3.377012939601752722e-02
5.966718820847691677e+04 3.918928707134036404e+00 3.501043989702663783e-02
5.966718824328426126e+04 3.891372579497694772e+00 3.426564250318332727e-02
5.966718827809160575e+04 3.980842422694828464e+00 3.539802681743618035e-02
5.966718831289895024e+04 3.938398084087280093e+00 3.454723969780360004e-02
5.966718834770629473e+04 3.905476396085203916e+00 3.398546945096985600e-02
5.966718838251364650e+04 3.854111484074967731e+00 3.353634134346974299e-02
5.966718841732099099e+04 3.878044387880679622e+00 3.395596363150955865e-02
5.966718845212832821e+04 3.806285593010505952e+00 3.289715353377450913e-02
5.966718848693567270e+04 3.936908057700713837e+00 3.462823454175048554e-02
5.966718852174302447e+04 3.911716961498439282e+00 3.416773178579195214e-02
5.966718855655036896e+04 3.865888074404075336e+00 3.392792671347354128e-02
5.966718859135770617e+04 3.915114763188475955e+00 3.432501277400468870e-02
5.966718862616505066e+04 3.916881128353111308e+00 3.457917417287866696e-02
5.966718866097240243e+04 3.841796111691175408e+00 3.357121076955912192e-02
5.966718869577974692e+04 3.911829396576455675e+00 3.422128560050452517e-02
5.966718873058708414e+04 3.902367093519596430e+00 3.461351337165826519e-02
5.966718876539442863e+04 3.940085183550269488e+00 3.502895603668780555e-02
5.966718880020177312e+04 3.878797332375845119e+00 3.409317616528697442e-02
5.966718883500911761e+04 3.997373734945551593e+00 3.580339214858573038e-02
5.966718886981646938e+04 3.916994896837703077e+00 3.478744758366662110e-02
5.966718890462381387e+04 3.934112258504295578e+00 3.494997651009447426e-02
5.966718893943115108e+04 3.888184805996263815e+00 3.480807399671852209e-02
5.966718897423849558e+04 3.930368049566120181e+00 3.489770775475127540e-02
5.966718900904584734e+04 3.939909654375459258e+00 3.537380888649319099e-02
5.966718904385319183e+04 3.963451848280484580e+00 3.619657132809348671e-02
5.966718907866052905e+04 3.986706355112367817e+00 3.609812176472758372e-02
5.966718911346787354e+04 3.956466534729011997e+00 3.570264006028468079e-02
5.966718914827522531e+04 3.942379313596078294e+00 3.546754565976467655e-02
5.966718918308256980e+04 3.908425275827482004e+00 3.517897415566707819e-02
5.966718921788991429e+04 3.922663048006761688e+00 3.480567304489648461e-02
5.966718925269725878e+04 3.912359141275866037e+00 3.494000501446073437e-02
5.966718928750460327e+04 3.925330901817754015e+00 3.478190536200824468e-02
5.966718932231194776e+04 3.896457191058624758e+00 3.498413249976389111e-02
5.966718935711929225e+04 3.945702765114803778e+00 3.475086468351537561e-02
5.966718939192663674e+04 3.883099106753040708e+00 3.411571351251291989e-02
5.966718942673397396e+04 3.927641494879006601e+00 3.465076292460897434e-02
5.966718946154131845e+04 3.901086823074089160e+00 3.420977112664153053e-02
5.966718949634867022e+04 3.995296845735350821e+00 3.553015344038802648e-02
5.966718953115601471e+04 3.920777279521674430e+00 3.435714345449331075e-02
5.966718956596335192e+04 3.942052911061976417e+00 3.472671071244788632e-02
5.966718960077069642e+04 3.961101097624507794e+00 3.461139354022498005e-02
5.966718963557804818e+04 3.964003476009121840e+00 3.501541826518161232e-02
5.966718967038539267e+04 3.969593847000353115e+00 3.462389064167890190e-02
5.966718970519272989e+04 3.941176470588235059e+00 3.458284439075820504e-02
5.966718974000007438e+04 3.931269025875190337e+00 3.445267495955201681e-02
5.966718977480742615e+04 3.964345078807454570e+00 3.507827713690390981e-02
5.966718980961477064e+04 3.917832782295296745e+00 3.453215047709778940e-02
5.966718984442211513e+04 3.997611252576694696e+00 3.528521000576596151e-02
5.966718987922945962e+04 3.926984973770783149e+00 3.449061730123468422e-02
5.966718991403680411e+04 3.942311265064935011e+00 3.476756905007486603e-02
5.966718994884414860e+04 3.932260084071191653e+00 3.457444807604155568e-02
5.966718998365149309e+04 3.899749712110173405e+00 3.436545790653950522e-02
5.966719001845883759e+04 3.907665348938740735e+00 3.463175244414615911e-02
5.966719005326617480e+04 3.924273412271259254e+00 3.465146477730272900e-02
5.966719008807351929e+04 3.967081248338047317e+00 3.491085329013189631e-02
5.966719012288087106e+04 3.908622154162728179e+00 3.461154276609034602e-02
5.966719015768821555e+04 3.924044768036584419e+00 3.467329489639648515e-02
5.966719019249555276e+04 3.919757533895833035e+00 3.469070516766827039e-02
5.966719022730289726e+04 3.918591524056984632e+00 3.435894289302669075e-02
5.966719026211024902e+04 3.968254825374540662e+00 3.482373426144676903e-02
5.966719029691759351e+04 3.913438076533952259e+00 3.413615312910826122e-02
5.966719033172493801e+04 3.893351284424623859e+00 3.444304548179592113e-02
5.966719036653228250e+04 3.908468221851939539e+00 3.422951223250129266e-02
5.966719040133962699e+04 3.971884637419700770e+00 3.515310183282132489e-02
5.966719043614697148e+04 3.912283637754613963e+00 3.425335759238412603e-02
5.966719047095431597e+04 3.949228516860566085e+00 3.498171128675256480e-02
5.966719050576166046e+04 3.873574300004673621e+00 3.425532022666406134e-02
5.966719054056900495e+04 3.949197234618918806e+00 3.474797492120378778e-02
5.966719057537634944e+04 3.911002415819141653e+00 3.417622867844815476e-02
5.966719061018368666e+04 3.977884263179069624e+00 3.525556515125715523e-02
5.966719064499103115e+04 3.921907301259162093e+00 3.453873352760351845e-02
5.966719067979837564e+04 3.882824165145876805e+00 3.409424768543080353e-02
5.966719071460572013e+04 3.919357596410652178e+00 3.449830262740974374e-02
5.966719074941306462e+04 3.937856254073591078e+00 3.480662400129715811e-02
5.966719078422040911e+04 3.907081586471837120e+00 3.449029374917771118e-02
5.966719081902775361e+04 4.007266343321331803e+00 3.550708519871853541e-02
5.966719085383509810e+04 3.920117981032101184e+00 3.420304136646769300e-02
5.966719088864244986e+04 3.982230749979144058e+00 3.490088799875026848e-02
5.966719092344979435e+04 3.967873694132432849e+00 3.442567843861407684e-02
5.966719095825713157e+04 3.981212902612488058e+00 3.471952587884965385e-02
5.966719099306447606e+04 4.001026880096647531e+00 3.516564522498604600e-02
5.966719102787182055e+04 3.908138090219100746e+00 3.401142261726175509e-02
5.966719106267916504e+04 3.963738478232355256e+00 3.462634505953133407e-02
5.966719109748650953e+04 3.956239659654927632e+00 3.494305127854941545e-02
5.966719113229385403e+04 4.005371875572938833e+00 3.507360988835986348e-02
5.966719116710119852e+04 3.986177214582859119e+00 3.468478447469629938e-02
5.966719120190854301e+04 3.966179513323673245e+00 3.486252716470803620e-02
5.966719123671588750e+04 3.965192776610896974e+00 3.484662071205063549e-02
5.966719127152323199e+04 3.950258456242966787e+00 3.463872253293984876e-02
5.966719130633057648e+04 4.025226221657723258e+00 3.556042216756554603e-02
5.966719134113792097e+04 3.977695211841553391e+00 3.490648346208514302e-02
5.966719137594526546e+04 3.995192916639022762e+00 3.510614435975702857e-02
5.966719141075260995e+04 3.999301559254041738e+00 3.529587837194091832e-02
5.966719144555995445e+04 3.925267457227773704e+00 3.459120513086416659e-02
5.966719148036729894e+04 3.897568018028592540e+00 3.423348604746281887e-02
5.966719151517464343e+04 3.926565377532228673e+00 3.468481955149496643e-02
5.966719154998198792e+04 3.968416047548291470e+00 3.541965610589443286e-02
5.966719158478933241e+04 3.877506147153394700e+00 3.408943877988367122e-02
5.966719161959667690e+04 3.898357829098488825e+00 3.419433008912231564e-02
5.966719165440402867e+04 3.935534740901192485e+00 3.510794067626776815e-02
5.966719168921137316e+04 3.979466242382396324e+00 3.555120876261655405e-02
5.966719172401871037e+04 3.913530324744444844e+00 3.449440634475692269e-02
5.966719175882605487e+04 3.938219479629028186e+00 3.505249031840967228e-02
5.966719179363339936e+04 3.962693052217740597e+00 3.531054175385748423e-02
5.966719182844074385e+04 3.884390897861453862e+00 3.376066528914026255e-02
5.966719186324808834e+04 3.977945711599609524e+00 3.508320136784900956e-02
5.966719189805543283e+04 3.956632788804342216e+00 3.461016469841193821e-02
5.966719193286277732e+04 3.923743038297519359e+00 3.459121496017728697e-02
5.966719196767012181e+04 3.967133205498109660e+00 3.479441393834267066e-02
5.966719200247747358e+04 3.979304937968676015e+00 3.479737876691092746e-02
5.966719203728481807e+04 3.978463819098434051e+00 3.480290916641742144e-02
5.966719207209215529e+04 3.972396523962871573e+00 3.504601911980406020e-02
5.966719210689949978e+04 3.982281436305485922e+00 3.545048930618022870e-02
5.966719214170685154e+04 4.015459242983999033e+00 3.559155990145480841e-02
5.966719217651419603e+04 3.943787353199314616e+00 3.510160608408374044e-02
5.966719221132153325e+04 3.884157563173913363e+00 3.406920701349861608e-02
5.966719224612887774e+04 3.961210016773092146e+00 3.508251466707875549e-02
5.966719228093622951e+04 3.948810674687003974e+00 3.448183704523542781e-02
5.966719231574357400e+04 3.992858514571030693e+00 3.538017197203015274e-02
5.966719235055091121e+04 4.006739845537757638e+00 3.567962482648214667e-02
5.966719238535825571e+04 3.933270518760352719e+00 3.442704271045325670e-02
5.966719242016560747e+04 3.964113078669900592e+00 3.526361696266925444e-02
5.966719245497295196e+04 4.000419312691804841e+00 3.526259630367123421e-02
5.966719248978029646e+04 3.940412154670063671e+00 3.457116287487011635e-02
5.966719252458764095e+04 3.908567475022280302e+00 3.502733146838432621e-02
5.966719255939497816e+04 3.969320711362167575e+00 3.604926576876030242e-02
5.966719259420232265e+04 3.906022687265414906e+00 3.413800502986721191e-02
5.966719262900967442e+04 3.971545742083679276e+00 3.487974951028008364e-02
5.966719266381701891e+04 3.929259241861994489e+00 3.473704144136709193e-02
5.966719269862436340e+04 3.929988324542515343e+00 3.455889492054894235e-02
5.966719273343170789e+04 3.898826107187664203e+00 3.412927341068776321e-02
5.966719276823905238e+04 3.919999050151976139e+00 3.448236505168555260e-02
5.966719280304639688e+04 3.926793046729856407e+00 3.485805637570475735e-02
5.966719283785374137e+04 3.883561483424475380e+00 3.399755121062564278e-02
5.966719287266108586e+04 3.913796695936895276e+00 3.473503554360295870e-02
5.966719290746843035e+04 3.952975116770794717e+00 3.500572153196159636e-02
5.966719294227577484e+04 3.897619929344407819e+00 3.481064481038659980e-02
5.966719297708311933e+04 3.911728890076925147e+00 3.446821722612157524e-02
5.966719301189046382e+04 3.963032703888582642e+00 3.521750125679783822e-02
5.966719304669780831e+04 3.904026715425453098e+00 3.477846274850076441e-02
5.966719308150515280e+04 3.960507107643707947e+00 3.523333242732151066e-02
5.966719311631249730e+04 3.897824141666273778e+00 3.443605185364842503e-02
5.966719315111984179e+04 3.888283898178872100e+00 3.397626116974773042e-02
5.966719318592718628e+04 4.031227030088325058e+00 3.604489653902356872e-02
5.966719322073453077e+04 4.067940291172676304e+00 3.638583239626753951e-02
5.966719325554187526e+04 3.972468060809363433e+00 3.542882845256784680e-02
5.966719329034921975e+04 3.938016677234497553e+00 3.469548430619168178e-02
5.966719332515655697e+04 4.075704594936632397e+00 3.689644532794408155e-02
5.966719335996390146e+04 3.965509177365097226e+00 3.514784957249598302e-02
5.966719339477125322e+04 3.914066222360782277e+00 3.503093719272061535e-02
5.966719342957859772e+04 3.913649368732117662e+00 3.457692664465544102e-02
5.966719346438594221e+04 3.927869159644674202e+00 3.504686876016539776e-02
5.966719349919328670e+04 3.899145379857405835e+00 3.462923156422544751e-02
5.966719353400063119e+04 3.908333284148521880e+00 3.485766285627812933e-02
5.966719356880797568e+04 3.970488401659990618e+00 3.589376461216570169e-02
5.966719360361532017e+04 3.923258467917808634e+00 3.537968530996339622e-02
5.966719363842266466e+04 3.849985958671689801e+00 3.423788390896033429e-02
5.966719367323000915e+04 3.829344158582876467e+00 3.406265640094706393e-02
5.966719370803735364e+04 3.840223529411765035e+00 3.406780818225411955e-02
5.966719374284469814e+04 3.876794016575702884e+00 3.495673595392712746e-02
5.966719377765204263e+04 3.866862749739607974e+00 3.447055125782638035e-02
5.966719381245938712e+04 3.821270110275512444e+00 3.389258530735701769e-02
5.966719384726673161e+04 3.941557528830111679e+00 3.527406038935956140e-02
5.966719388207407610e+04 3.862574214931210115e+00 3.402820040197149232e-02
5.966719391688142059e+04 3.944313061360268602e+00 3.513832372934379972e-02
5.966719395168876508e+04 3.902776785501655077e+00 3.483307943446074806e-02
5.966719398649610957e+04 3.860292479271967725e+00 3.495721852692480064e-02
5.966719402130345406e+04 3.864847070442241073e+00 3.552242664330382271e-02
5.966719405611079856e+04 3.871558341787815216e+00 3.542411136710325870e-02
5.966719409091814305e+04 3.892611770275468341e+00 3.486518782309750569e-02
5.966719412572548754e+04 3.865045010310603324e+00 3.504573441954822455e-02
5.966719416053283203e+04 3.883644959730108148e+00 3.512957868348143969e-02
5.966719419534017652e+04 3.867362855884068917e+00 3.442772609949459883e-02
5.966719423014752101e+04 3.914492650460903445e+00 3.526881617231705096e-02
5.966719426495486550e+04 3.894616258968955691e+00 3.520626482884942066e-02
5.966719429976220999e+04 3.905940478278664862e+00 3.542681046347625345e-02
5.966719433456955448e+04 3.942198496958129184e+00 3.567363186978723955e-02
5.966719436937689898e+04 3.899769088579037923e+00 3.614479791212633908e-02
5.966719440418424347e+04 3.889157887849244766e+00 3.468468022325871952e-02
5.966719443899158796e+04 3.971939382404720664e+00 3.599076126300106843e-02
5.966719447379893245e+04 3.886461540245479185e+00 3.627662657835763887e-02
5.966719450860627694e+04 3.926259889585073104e+00 3.624246613171604181e-02
5.966719454341362143e+04 3.878690738294437335e+00 3.516678586124082073e-02
5.966719457822096592e+04 3.851041334420148399e+00 3.408148340853245362e-02
5.966719461302831041e+04 3.978164925924343454e+00 3.542938543173547450e-02
5.966719464783565491e+04 3.891634742384490142e+00 3.464463503402469280e-02
5.966719468264299940e+04 3.868580339128312673e+00 3.417349689776325028e-02
5.966719471745034389e+04 3.890787567300066918e+00 3.408311854315668882e-02
5.966719475225768838e+04 3.905707719867546057e+00 3.446480311600869789e-02
5.966719478706503287e+04 3.912900219463067319e+00 3.442106477621004190e-02
5.966719482187237736e+04 3.869823576537581911e+00 3.450484914354328553e-02
5.966719485667972185e+04 3.900734414621310098e+00 3.414296013104262117e-02
5.966719489148706634e+04 3.919502964855613669e+00 3.468933684480612206e-02
5.966719492629441083e+04 3.881287270097507403e+00 3.422893255613895791e-02
5.966719496110175533e+04 3.900762530516290294e+00 3.437914329297275806e-02
5.966719499590909982e+04 3.814185649537936040e+00 3.370403634921143032e-02
5.966719503071644431e+04 3.864114584588686618e+00 3.426162662999479580e-02
5.966719506552378880e+04 3.868439476463398918e+00 3.411984655145625100e-02
5.966719510033113329e+04 3.958102824658887187e+00 3.509078320883717017e-02
5.966719513513847778e+04 3.867054850629718210e+00 3.413376284141485945e-02
5.966719516994582227e+04 3.943227771010962446e+00 3.567844275091424516e-02
5.966719520475316676e+04 3.897788962789861422e+00 3.466306490283842245e-02
5.966719523956051125e+04 3.927003888253162156e+00 3.482179759730621993e-02
5.966719527436785575e+04 3.899388326074323174e+00 3.462130019806299724e-02
5.966719530917520024e+04 3.869246868091378300e+00 3.444051616034903007e-02
5.966719534398254473e+04 3.905833091647331390e+00 3.457979019563410528e-02
5.966719537878988922e+04 3.928744149299113086e+00 3.462007628048215102e-02
5.966719541359723371e+04 3.911282254675040093e+00 3.457274691905148911e-02
5.966719544840457820e+04 3.904279258897275007e+00 3.465930319565594525e-02
5.966719548321192269e+04 3.940739309711967842e+00 3.481186046125446520e-02
5.966719551801926718e+04 3.916332804802769463e+00 3.497807434789292069e-02
5.966719555282661167e+04 3.889865455908692926e+00 3.435120734429612105e-02
5.966719558763395617e+04 3.915449143033548740e+00 3.491536163800193493e-02
5.966719562244130066e+04 3.888827662212425818e+00 3.423806392895799994e-02
5.966719565724864515e+04 3.874520763911282639e+00 3.414374258734326900e-02
5.966719569205598964e+04 3.922647844609719048e+00 3.485162937735395566e-02
5.966719572686333413e+04 3.883363695128400739e+00 3.446015664899065856e-02
5.966719576167067862e+04 3.881430994970088477e+00 3.431730680266633499e-02
5.966719579647802311e+04 3.891293778698118544e+00 3.564688010819310610e-02
5.966719583128536760e+04 3.871878859474843004e+00 3.467476226979966658e-02
5.966719586609271209e+04 3.852865307474766521e+00 3.395855675957533404e-02
5.966719590090005659e+04 3.962391810818314042e+00 3.579494890243419686e-02
5.966719593570740108e+04 3.898162053922620718e+00 3.530689677844235652e-02
5.966719597051474557e+04 3.902081233895931867e+00 3.476976949759538055e-02
5.966719600532209006e+04 3.947727203992136946e+00 3.505482334466403227e-02
5.966719604012943455e+04 3.911277760732575715e+00 3.515698001790253102e-02
5.966719607493677904e+04 3.921384501044038018e+00 3.505855183655492285e-02
5.966719610974412353e+04 3.944114776381262288e+00 3.530796591863527567e-02
5.966719614455146802e+04 3.943830836792396433e+00 3.495595909168091459e-02
5.966719617935881251e+04 3.903737171702741371e+00 3.469190025386563458e-02
5.966719621416616428e+04 3.916942509231266190e+00 3.467095971125775528e-02
5.966719624897350877e+04 3.921245968405713711e+00 3.447477182536273083e-02
5.966719628378084599e+04 3.962209302325581550e+00 3.511405488796163349e-02
5.966719631858819048e+04 3.867367938284961948e+00 3.371369173564817134e-02
5.966719635339553497e+04 3.903654662907312112e+00 3.442683088331682795e-02
5.966719638820287946e+04 3.908179703965697360e+00 3.445883238326966774e-02
5.966719642301022395e+04 3.945647571229810691e+00 3.484972914049958709e-02
5.966719645781756844e+04 3.933866216893386891e+00 3.497290058440667010e-02
5.966719649262491293e+04 3.894236510573393151e+00 3.437619539992697870e-02
5.966719652743225743e+04 3.881570937425717460e+00 3.501646184973685599e-02
5.966719656223960192e+04 3.910834408473101487e+00 3.454160850853809500e-02
5.966719659704694641e+04 3.893744639283331921e+00 3.435481276188690619e-02
5.966719663185429090e+04 3.944259083353123252e+00 3.475011454865922778e-02
5.966719666666163539e+04 3.949597946134470128e+00 3.466634757511445619e-02
5.966719670146897988e+04 4.011143991947878185e+00 3.570017044053734601e-02
5.966719673627632437e+04 3.965911030900177714e+00 3.528922081958633244e-02
5.966719677108366886e+04 3.935730915697587040e+00 3.470973643141083559e-02
5.966719680589101335e+04 3.912556529112492854e+00 3.455739193745573090e-02
5.966719684069835785e+04 3.906107712964344447e+00 3.459993920478026536e-02
5.966719687550570234e+04 4.002311699129037947e+00 3.552538221168785593e-02
5.966719691031304683e+04 4.006158899609935986e+00 3.563163959281609450e-02
5.966719694512039132e+04 3.949255988710321130e+00 3.509351332785714400e-02
5.966719697992773581e+04 3.890594503349686484e+00 3.407623140426747216e-02
5.966719701473508030e+04 3.936724387587807961e+00 3.466135788981020149e-02
5.966719704954242479e+04 3.931851355555023186e+00 3.469574387570457941e-02
5.966719708434976928e+04 3.975116985518361901e+00 3.504502096773754599e-02
5.966719711915711378e+04 3.963252629266062144e+00 3.458781991153608848e-02
5.966719715396445827e+04 3.963828341435366553e+00 3.492349151421111214e-02
5.966719718877180276e+04 3.942899427627238662e+00 3.496075755555205083e-02
5.966719722357914725e+04 3.987457894359635713e+00 3.539700092350744204e-02
5.966719725838649174e+04 3.958695924465731153e+00 3.528543494336441877e-02
5.966719729319383623e+04 3.969788072650660027e+00 3.482929777020642853e-02
5.966719732800118072e+04 3.961318466495312496e+00 3.489644612985665778e-02
5.966719736280852521e+04 3.913098311346896452e+00 3.446592033528042553e-02
5.966719739761586970e+04 3.899904643231131729e+00 3.387429032551288882e-02
5.966719743242321420e+04 3.920610058186416946e+00 3.513864143382795791e-02
5.966719746723055869e+04 3.997927535196170279e+00 3.578804997264444648e-02
5.966719750203790318e+04 3.910666610417708799e+00 3.454588969598433590e-02
5.966719753684524767e+04 3.914117414414036045e+00 3.487113098797443161e-02
5.966719757165259216e+04 3.909111944660950577e+00 3.434779351449847307e-02
5.966719760645994393e+04 3.855997214714803167e+00 3.377227855964110015e-02
5.966719764126728842e+04 3.867705991888683581e+00 3.400198268309416461e-02
5.966719767607462563e+04 3.875338317177570158e+00 3.423434083395224259e-02
5.966719771088197012e+04 3.911697116283558540e+00 3.434026350470693878e-02
5.966719774568931462e+04 3.853383635380673855e+00 3.361294454087299099e-02
5.966719778049665911e+04 3.936202409055141960e+00 3.464717392293070047e-02
5.966719781530401087e+04 3.883549994647890635e+00 3.425478046995605180e-02
5.966719785011135536e+04 3.879307258035639805e+00 3.439242054709662488e-02
5.966719788491869258e+04 3.864043919078978817e+00 3.376796816023266978e-02
5.966719791972603707e+04 3.904886942095494806e+00 3.454001248218796505e-02
5.966719795453338156e+04 3.900655080613801839e+00 3.412441405019803198e-02
5.966719798934072605e+04 3.888617547921829676e+00 3.409454744240666968e-02
5.966719802414807054e+04 3.932535234064491902e+00 3.486220602894008619e-02
5.966719805895541504e+04 3.895252797683764090e+00 3.429071074198623142e-02
5.966719809376276680e+04 3.927017174862193372e+00 3.449540932480515965e-02
5.966719812857011129e+04 3.900219231098972728e+00 3.414314976095805809e-02
5.966719816337745578e+04 3.928407069437613863e+00 3.451507450210005573e-02
5.966719819818480028e+04 3.902179624985071094e+00 3.412256304819630270e-02
5.966719823299214477e+04 3.960119015287308475e+00 3.483254018284302755e-02
5.966719826779948926e+04 3.949238609439666980e+00 3.488515202867445431e-02
5.966719830260683375e+04 3.925443574884999176e+00 3.445014459527240974e-02
5.966719833741417824e+04 3.864353686608605010e+00 3.383033313131886266e-02
5.966719837222152273e+04 3.944436723966043612e+00 3.492909210042444840e-02
5.966719840702886722e+04 3.927875313722318573e+00 3.466265921493377061e-02
5.966719844183621171e+04 3.978366114654233510e+00 3.544248885380921893e-02
5.966719847664355621e+04 3.957739751382205906e+00 3.521663950003068450e-02
5.966719851145090070e+04 3.910968902871374553e+00 3.456615447466265811e-02
5.966719854625824519e+04 3.958733449838570895e+00 3.508145410541738812e-02
5.966719858106558968e+04 3.841531901771364943e+00 3.389255953597409415e-02
5.966719861587293417e+04 3.916126865313565020e+00 3.438777528455545796e-02
5.966719865068027138e+04 3.955316007613356000e+00 3.518328194373294276e-02
5.966719868548761588e+04 3.844919373046713051e+00 3.351071037792982543e-02
5.966719872029496764e+04 3.917258855944105722e+00 3.438506123978687240e-02
5.966719875510231213e+04 3.961551445810494787e+00 3.516112628510720955e-02
5.966719878990965663e+04 3.902547505830877395e+00 3.427931560270593148e-02
5.966719882471700112e+04 3.868207892364903255e+00 3.392751191139545264e-02
5.966719885952434561e+04 3.939761987262973886e+00 3.472967977422867364e-02
5.966719889433169010e+04 3.916689158794421921e+00 3.427354019629746951e-02
5.966719892913903459e+04 3.962051157421471625e+00 3.469763424819287401e-02
5.966719896394637908e+04 3.928927464944274472e+00 3.448252457743150590e-02
5.966719899875372357e+04 3.939309483193579542e+00 3.452376968425736881e-02
5.966719903356106806e+04 3.846108940144872257e+00 3.334548905680422004e-02
5.966719906836841255e+04 3.923263662029239374e+00 3.440970210382297140e-02
5.966719910317575705e+04 3.901650375194506193e+00 3.401287062581157677e-02
5.966719913798310154e+04 3.892154225911913734e+00 3.417057949322482163e-02
5.966719917279044603e+04 3.898781087017008762e+00 3.457324217470980621e-02
5.966719920759779052e+04 3.933195055570875009e+00 3.467180483036521460e-02
5.966719924240513501e+04 3.912102012499846460e+00 3.459569369350718598e-02
5.966719927721247950e+04 3.934560165470252002e+00 3.465188074932235018e-02
5.966719931201982399e+04 3.875865059611146801e+00 3.381800076437930375e-02
5.966719934682716848e+04 3.891377406500552194e+00 3.408664882111164807e-02
5.966719938163451297e+04 3.928899650385542675e+00 3.457010506537156608e-02
5.966719941644185747e+04 3.962108385268441335e+00 3.505943965890652436e-02
5.966719945124920196e+04 3.913938144329897284e+00 3.496531508969114022e-02
5.966719948605654645e+04 3.945459209239066123e+00 3.488121841466167855e-02
5.966719952086389094e+04 3.912846515107434975e+00 3.487360274986269632e-02
5.966719955567123543e+04 3.835469441676131019e+00 3.363582239480356062e-02
5.966719959047857992e+04 3.930761622156281110e+00 3.499488666351710520e-02
5.966719962528592441e+04 3.907794248407410631e+00 3.434912306576666519e-02
5.966719966009326890e+04 3.894473977152993704e+00 3.422717300045676619e-02
5.966719969490061339e+04 3.974321869702106547e+00 3.504622458357588288e-02
5.966719972970795789e+04 3.899605425696501371e+00 3.423142719339829915e-02
5.966719976451530238e+04 3.920508887485337990e+00 3.430392525383296060e-02
5.966719979932264687e+04 3.902351567711808134e+00 3.443768102130047998e-02
5.966719983412999136e+04 3.930194480324558981e+00 3.471254496819883850e-02
5.966719986893733585e+04 3.931333635402507465e+00 3.430328990761841168e-02
5.966719990374468034e+04 3.902735015034479726e+00 3.415198449332505770e-02
5.966719993855202483e+04 3.878409764476756116e+00 3.434080869005042697e-02
5.966719997335936932e+04 3.864487210206120960e+00 3.384450491019030255e-02
5.966720000816671381e+04 3.997829708074458033e+00 3.551433079272639515e-02
5.966720004297405831e+04 3.917101205660746377e+00 3.495208127797808789e-02
5.966720007778140280e+04 3.895724242748073607e+00 3.399854121179640004e-02
5.966720011258874729e+04 3.934467356054579756e+00 3.457420592067410314e-02
5.966720014739609178e+04 3.864645746181388564e+00 3.416472253126681680e-02
5.966720018220343627e+04 3.888708455126123731e+00 3.392688112034516340e-02
5.966720021701078076e+04 3.936716549453036507e+00 3.509101263563781103e-02
5.966720025181812525e+04 3.968505498467640003e+00 3.506368130778383940e-02
5.966720028662546974e+04 3.906413333092750850e+00 3.457923898358032655e-02
5.966720032143281423e+04 3.935087503081094340e+00 3.467655315132132932e-02
5.966720035624015873e+04 3.899038577674711181e+00 3.430085526287149356e-02
5.966720039104750322e+04 3.908286159113821157e+00 3.483574611092993961e-02
5.966720042585484771e+04 3.895251995710711235e+00 3.461471007310763792e-02
5.966720046066219220e+04 3.884881644257820010e+00 3.458084295149795734e-02
5.966720049546953669e+04 3.851032562456492947e+00 3.400983384219883471e-02
5.966720053027688118e+04 3.865590012998915803e+00 3.417509301784357051e-02
5.966720056508422567e+04 3.891843562187286665e+00 3.505265911535626611e-02
5.966720059989157016e+04 3.868553594232995163e+00 3.430057216166394751e-02
5.966720063469891466e+04 3.960571254937708563e+00 3.520561944180594649e-02
5.966720066950625915e+04 3.897223048106083443e+00 3.409714252369836635e-02
5.966720070431360364e+04 3.929485470541188796e+00 3.478741698335530846e-02
5.966720073912094813e+04 3.873625812190827133e+00 3.410023924434751191e-02
5.966720077392829262e+04 3.900795005901136481e+00 3.458712296915272127e-02
5.966720080873563711e+04 3.810256230174058789e+00 3.339449891415748745e-02
5.966720084354298160e+04 3.854454605337337636e+00 3.432062556295452371e-02
5.966720087835032609e+04 3.940156978835573032e+00 3.537559848917257860e-02
5.966720091315767058e+04 3.888703214561658683e+00 3.436767165651732903e-02
5.966720094796501508e+04 3.878782409913974494e+00 3.423952527106643301e-02
5.966720098277235957e+04 3.874230947046480633e+00 3.476470583280293070e-02
5.966720101757970406e+04 3.885140150577922391e+00 3.530092395523044130e-02
5.966720105238704855e+04 3.906042683877778199e+00 3.496552123850513866e-02
5.966720108719439304e+04 3.899972112286614223e+00 3.476545844197364427e-02
5.966720112200173753e+04 3.910686451020433108e+00 3.525141287481425856e-02
5.966720115680908202e+04 3.875913278745187540e+00 3.466858795632989099e-02
5.966720119161642651e+04 3.879055229557986539e+00 3.398494748479078537e-02
5.966720122642377100e+04 3.881034268429122136e+00 3.477187643326134364e-02
5.966720126123111550e+04 3.954822133912814230e+00 3.562085091299288520e-02
5.966720129603845999e+04 3.874053653475618919e+00 3.440069325469189560e-02
5.966720133084580448e+04 3.918671961254354130e+00 3.502399585473180837e-02
5.966720136565314897e+04 3.883318584333592671e+00 3.466694064849004664e-02
5.966720140046049346e+04 3.916658742422441275e+00 3.474915511555237702e-02
5.966720143526783795e+04 3.965418577671450340e+00 3.555178609138939794e-02
5.966720147007518244e+04 3.908939494523210989e+00 3.531900539924061333e-02
5.966720150488252693e+04 3.926011013085439760e+00 3.510002946294667886e-02
5.966720153968987142e+04 3.951478365384615721e+00 3.507165416608817865e-02
5.966720157449721592e+04 3.955670517147327203e+00 3.541943264997444996e-02
5.966720160930456041e+04 3.909112349282155563e+00 3.471287731411326627e-02
5.966720164411190490e+04 3.937033317580340697e+00 3.494983829471894066e-02
5.966720167891924939e+04 3.984418237313095634e+00 3.546937599507712230e-02
5.966720171372659388e+04 3.985110562756042807e+00 3.587547316667000219e-02
5.966720174853393837e+04 3.916816719308084949e+00 3.458472444611850743e-02
5.966720178334128286e+04 3.904615219938035509e+00 3.450234698746921375e-02
5.966720181814862735e+04 3.907222448495753842e+00 3.445565827201763076e-02
5.966720185295597184e+04 3.934570252878616170e+00 3.490130412928965642e-02
5.966720188776331634e+04 3.915252588507815545e+00 3.442149522936521072e-02
5.966720192257066083e+04 3.902837572791362675e+00 3.439406894502316375e-02
5.966720195737800532e+04 3.864674784391558315e+00 3.360784280198219481e-02
5.966720199218534981e+04 3.904148227398725801e+00 3.434743200789577844e-02
5.966720202699269430e+04 3.885229377296050224e+00 3.420669224883692017e-02
5.966720206180003879e+04 3.933578017212663092e+00 3.487776352151906317e-02
5.966720209660738328e+04 3.954429434484278527e+00 3.483991559034346069e-02
5.966720213141472777e+04 3.874326095151475524e+00 3.400664268875708968e-02
5.966720216622207226e+04 3.843154417539463186e+00 3.385227070725113641e-02
5.966720220102941676e+04 3.894039450060256868e+00 3.453461501548327206e-02
5.966720223583676125e+04 3.819759711133305480e+00 3.370106949350631931e-02
5.966720227064410574e+04 3.932299071924362011e+00 3.543966194831536798e-02
5.966720230545145023e+04 3.844526305846792891e+00 3.404473464968047619e-02
5.966720234025879472e+04 3.869576468039524819e+00 3.414059930664898462e-02
5.966720237506613921e+04 3.946174914826038993e+00 3.496622613711083266e-02
5.966720240987348370e+04 3.889974940319956609e+00 3.434845442621561884e-02
5.966720244468082819e+04 3.885341450183834588e+00 3.424193240063398702e-02
5.966720247948817268e+04 3.876921497212507894e+00 3.411684233198637728e-02
5.966720251429551718e+04 3.834207466122410590e+00 3.371768728077357419e-02
5.966720254910286167e+04 3.960526474163767574e+00 3.529181483836892064e-02
5.966720258391020616e+04 3.948923125199896411e+00 3.518596879489432894e-02
5.966720261871755065e+04 3.990897476844458502e+00 3.529565872067096099e-02
5.966720265352489514e+04 3.885919535086306720e+00 3.422926500882456091e-02
5.966720268833223963e+04 3.881338446033383516e+00 3.451056003225874691e-02
5.966720272313958412e+04 3.887881026485655589e+00 3.457004683848944465e-02
5.966720275794692861e+04 3.871129430773494917e+00 3.495392398141067281e-02
5.966720279275427310e+04 3.940450992680533115e+00 3.567345261781052629e-02
5.966720282756161760e+04 3.887473129255785587e+00 3.441454463361672683e-02
5.966720286236896209e+04 3.796262171196046697e+00 3.353497976960410215e-02
5.966720289717630658e+04 3.833957894111708065e+00 3.382537632366216379e-02
5.966720293198365107e+04 3.902207575876024848e+00 3.475910350740019084e-02
5.966720296679099556e+04 3.892357585491781347e+00 3.459169620185385124e-02
5.966720300159834005e+04 3.877216752476440043e+00 3.459922274086265487e-02
5.966720303640568454e+04 3.852805482253789382e+00 3.435072847981335969e-02
5.966720307121302903e+04 3.920875461792728167e+00 3.467937203503194954e-02
5.966720310602037353e+04 3.878704978513658030e+00 3.436005837030312038e-02
5.966720314082771802e+04 3.846974232552679229e+00 3.456202795546708950e-02
5.966720317563506251e+04 3.871549518318062599e+00 3.458578536394368158e-02
5.966720321044240700e+04 3.927733125106412260e+00 3.628298725086566423e-02
5.966720324524975149e+04 3.903625687942672950e+00 3.538011786222680644e-02
5.966720328005709598e+04 3.837273079560020062e+00 3.389786752111219326e-02
5.966720331486444047e+04 3.884786324786325018e+00 3.442576073201546183e-02
5.966720334967178496e+04 3.886972264977678559e+00 3.451303909867502184e-02
5.966720338447912945e+04 3.815445516724444985e+00 3.365595483340715760e-02
5.966720341928648122e+04 3.868875394590654881e+00 3.451275035819981185e-02
5.966720345409382571e+04 3.866882085284190751e+00 3.448027699120727319e-02
5.966720348890116293e+04 3.912110034163642336e+00 3.552937307075611229e-02
5.966720352370850742e+04 3.864669854853595155e+00 3.442852350832877051e-02
5.966720355851585919e+04 3.866568114083520413e+00 3.425215114990397269e-02
5.966720359332320368e+04 3.895576639106599792e+00 3.462606657883521982e-02
5.966720362813054089e+04 3.920119409439833280e+00 3.499468890699970053e-02
5.966720366293788538e+04 3.898653021115451978e+00 3.475073676626425079e-02
5.966720369774522987e+04 3.904653632256864348e+00 3.467104142359384022e-02
5.966720373255257437e+04 3.835806091664255568e+00 3.379821732904363107e-02
5.966720376735992613e+04 3.876416647637818791e+00 3.426349136492654046e-02
5.966720380216727062e+04 3.932974921532676582e+00 3.464703125426876751e-02
5.966720383697460784e+04 3.876132151297400519e+00 3.433513326458698112e-02
5.966720387178195233e+04 3.975342601235033246e+00 3.534922622068187997e-02
5.966720390658930410e+04 3.986299943656451461e+00 3.546826749768972054e-02
5.966720394139664859e+04 3.947671300564624897e+00 3.523611576268827206e-02
5.966720397620398580e+04 3.916411084369166851e+00 3.473374034967677271e-02
5.966720401101133029e+04 3.914895821272083687e+00 3.525030724795697595e-02
5.966720404581868206e+04 3.943354527833631717e+00 3.543942603263160879e-02
5.966720408062602655e+04 3.921707865168539531e+00 3.515355565857142955e-02
5.966720411543337104e+04 3.973005196635133629e+00 3.640039858141159990e-02
5.966720415024071553e+04 3.939327337744882751e+00 3.545958005080135367e-02
5.966720418504806003e+04 3.876084494143731796e+00 3.450188321882270009e-02
5.966720421985540452e+04 3.870229601143520437e+00 3.430010506349318727e-02
5.966720425466274901e+04 3.826764004592152268e+00 3.363662191015809322e-02
5.966720428947009350e+04 3.878493513974056395e+00 3.465658839673647906e-02
5.966720432427743071e+04 3.913445150411033246e+00 3.475742429964993885e-02
5.966720435908477521e+04 3.948406146429647823e+00 3.562214198094343365e-02
5.966720439389212697e+04 3.879898739696824528e+00 3.473483118925934504e-02
5.966720442869947146e+04 3.921035145159536217e+00 3.516923777128057316e-02
5.966720446350681596e+04 3.899680253388651430e+00 3.493946819218484573e-02
5.966720449831416045e+04 3.844776438835020294e+00 3.405679571583371951e-02
5.966720453312150494e+04 3.898008927167378790e+00 3.450460893077200719e-02
5.966720456792884943e+04 3.878829488036519724e+00 3.442268630084550224e-02
5.966720460273619392e+04 3.788827798808251490e+00 3.309317176927197013e-02
5.966720463754353841e+04 3.895755838770656787e+00 3.435239440787041243e-02
5.966720467235088290e+04 3.862095991414911111e+00 3.390602855766647328e-02
5.966720470715822739e+04 3.892391330124025384e+00 3.437169549014287145e-02
5.966720474196557188e+04 3.806245252563615455e+00 3.351460557201089291e-02
5.966720477677291638e+04 3.849985437246668418e+00 3.401455961184024490e-02
5.966720481158026087e+04 3.843907446519804871e+00 3.407956069442598379e-02
5.966720484638760536e+04 3.856989835718195092e+00 3.411098733901678226e-02
5.966720488119494985e+04 3.855355870943435903e+00 3.376662666537998125e-02
5.966720491600229434e+04 3.862344348659003668e+00 3.417512442003334955e-02
5.966720495080963883e+04 3.865645086892189219e+00 3.438016228246413425e-02
5.966720498561698332e+04 3.904834263268848193e+00 3.486500222508821800e-02
5.966720502042432781e+04 3.807223410176045153e+00 3.397849361366540172e-02
5.966720505523167230e+04 3.908153033055706160e+00 3.507222738070395890e-02
5.966720509003901680e+04 3.928037450572696265e+00 3.515224085896725276e-02
5.966720512484636129e+04 3.870870088092938754e+00 3.440651219618477696e-02
5.966720515965370578e+04 3.934767347673477023e+00 3.478061249735817095e-02
5.966720519446105027e+04 3.942782332748125729e+00 3.489341293210601602e-02
5.966720522926839476e+04 3.938603237383725197e+00 3.508141430189110760e-02
5.966720526407573925e+04 3.862788405590586116e+00 3.410100937400682708e-02
5.966720529888308374e+04 3.890256747459618580e+00 3.416065209676004411e-02
5.966720533369042823e+04 3.873219622641509208e+00 3.434341278981909579e-02
5.966720536849777272e+04 3.879687863270281589e+00 3.466621127829409843e-02
5.966720540330511722e+04 3.909295616492357794e+00 3.496456456930413514e-02
5.966720543811246171e+04 3.894287294278879319e+00 3.477614353475987075e-02
5.966720547291980620e+04 3.950662846598358424e+00 3.537936680913403992e-02
5.966720550772715069e+04 3.917785967124084223e+00 3.466974670955074583e-02
5.966720554253449518e+04 3.890543466685599139e+00 3.424276323744687711e-02
5.966720557734183967e+04 3.928499442104884665e+00 3.455904477767957061e-02
5.966720561214918416e+04 3.913180331876661810e+00 3.467419560210063118e-02
5.966720564695652865e+04 3.865131657475709748e+00 3.420938006396378323e-02
5.966720568176387314e+04 3.876514863895768492e+00 3.423350553001480723e-02
5.966720571657121764e+04 3.892030109407094152e+00 3.449303655753957476e-02
5.966720575137856213e+04 3.865205466496429931e+00 3.414223302526330633e-02
5.966720578618590662e+04 3.952256165416232925e+00 3.471054666693160207e-02
5.966720582099325111e+04 3.930774527708750909e+00 3.475839346425630555e-02
5.966720585580059560e+04 3.989066300604483750e+00 3.540619291324575285e-02
5.966720589060794009e+04 3.926625073321601267e+00 3.477197403531236131e-02
5.966720592541528458e+04 3.945933404327469418e+00 3.518717606000722892e-02
5.966720596022262907e+04 3.961648641103140633e+00 3.523508294737138363e-02
5.966720599502997356e+04 3.918224732411557110e+00 3.485476531467053551e-02
5.966720602983731806e+04 3.920718475772605238e+00 3.475696844560865334e-02
5.966720606464466255e+04 3.929201847635778844e+00 3.479379713872396418e-02
5.966720609945200704e+04 3.957356203926807758e+00 3.527375331022367111e-02
5.966720613425935153e+04 3.976271449368749433e+00 3.563560822787428112e-02
5.966720616906669602e+04 3.974583990712351245e+00 3.549341862615462695e-02
5.966720620387404051e+04 3.979417568618071055e+00 3.520466784991241327e-02
5.966720623868138500e+04 3.972520139473367351e+00 3.511000238939732121e-02
5.966720627348872949e+04 3.967739205599850383e+00 3.531992198898573770e-02
5.966720630829607398e+04 3.961155757388430398e+00 3.495052512352606056e-02
5.966720634310341848e+04 3.981391463318663781e+00 3.513981832526034965e-02
5.966720637791076297e+04 4.022212818672995738e+00 3.545332884791659034e-02
5.966720641271810746e+04 3.864435216144500362e+00 3.421160995385438136e-02
5.966720644752545195e+04 3.976751445156101461e+00 3.489864711455317736e-02
5.966720648233279644e+04 3.988210191313153796e+00 3.562654561133889869e-02
5.966720651714014093e+04 3.969586806704986426e+00 3.546958754177627349e-02
5.966720655194748542e+04 3.938959877256274389e+00 3.496565156927154000e-02
5.966720658675482991e+04 3.980114718130662421e+00 3.548739005350349390e-02
5.966720662156217440e+04 3.871161700859544919e+00 3.368586859661047012e-02
5.966720665636951890e+04 3.956046965799752346e+00 3.471310738171163451e-02
5.966720669117686339e+04 3.953500068857740413e+00 3.539665071641588667e-02
5.966720672598421515e+04 3.955451397181752871e+00 3.489968077864802343e-02
5.966720676079155965e+04 3.926772533839828494e+00 3.468990304333823688e-02
5.966720679559889686e+04 3.934349096547200553e+00 3.488221361752114752e-02
5.966720683040624135e+04 3.968668598892027610e+00 3.540918771095155626e-02
5.966720686521359312e+04 3.972143170865246375e+00 3.529806507481491468e-02
5.966720690002093761e+04 3.928231733679204751e+00 3.499560368638145180e-02
5.966720693482827483e+04 3.987412260458313540e+00 3.532452417674467049e-02
5.966720696963561932e+04 3.897220968086875459e+00 3.436715496613448884e-02
5.966720700444296381e+04 3.884247585517864643e+00 3.442551578565616888e-02
5.966720703925030830e+04 4.001565141549728644e+00 3.612706718329025679e-02
5.966720707405765279e+04 4.011520007793663467e+00 3.548138280194035321e-02
5.966720710886499728e+04 3.959662681111814742e+00 3.522189212369902789e-02
5.966720714367234177e+04 3.906504600785967618e+00 3.452355417337205079e-02
5.966720717847968626e+04 4.013029315960912058e+00 3.541448532868614330e-02
5.966720721328703075e+04 4.006948356807511935e+00 3.620046024770367382e-02
5.966720724809437525e+04 3.960886288531340504e+00 3.523479036528280595e-02
5.966720728290171974e+04 3.980907862804403674e+00 3.537171631935748239e-02
5.966720731770906423e+04 3.907387493466780715e+00 3.478635168188027454e-02
5.966720735251641599e+04 3.936461522790324352e+00 3.495030550721201640e-02
5.966720738732376049e+04 3.882787643635278396e+00 3.456213889775079651e-02
5.966720742213109770e+04 3.956050853579824444e+00 3.536765767046129438e-02
5.966720745693844219e+04 3.891834715053541061e+00 3.568236736540424114e-02
5.966720749174579396e+04 3.943728059504362449e+00 3.636054391744103498e-02
5.966720752655313845e+04 3.981624503849648722e+00 3.616748704423745908e-02
5.966720756136047567e+04 3.935368792803112026e+00 3.518371772349845189e-02
5.966720759616782016e+04 3.912372114024976533e+00 3.474642742758348585e-02
5.966720763097516465e+04 3.911302355636492312e+00 3.450183686472626382e-02
5.966720766578250914e+04 3.902707712522584416e+00 3.457456475297238790e-02
5.966720770058985363e+04 3.913398484655468135e+00 3.489728437934738053e-02
5.966720773539719812e+04 3.937909915123456894e+00 3.503911668183948974e-02
5.966720777020454261e+04 4.004429765144521980e+00 3.587162243872777517e-02
5.966720780501188710e+04 3.933001374454437649e+00 3.492121389396230652e-02
5.966720783981923159e+04 3.963839220816979481e+00 3.529429921250763075e-02
5.966720787462657609e+04 3.972936941741100902e+00 3.521260947452179574e-02
5.966720790943392058e+04 4.013440261826406896e+00 3.559755091741742539e-02
5.966720794424126507e+04 3.956660984859655450e+00 3.567309398985610280e-02
5.966720797904861683e+04 3.882243379946444417e+00 3.411156266242498097e-02
5.966720801385596133e+04 3.980332167832167922e+00 3.554662622649986531e-02
5.966720804866329854e+04 3.904886078040377129e+00 3.479666702938251366e-02
5.966720808347064303e+04 3.994054983854905316e+00 3.565145012158843496e-02
5.966720811827798752e+04 3.940454011033734272e+00 3.477527189390344775e-02
5.966720815308533201e+04 3.903573881109485555e+00 3.430467366299806004e-02
5.966720818789267651e+04 3.923223233337890470e+00 3.487151675504206183e-02
5.966720822270002100e+04 3.952722191905683857e+00 3.462578966637488292e-02
5.966720825750736549e+04 3.958320707745872191e+00 3.523414315114592466e-02
5.966720829231470998e+04 3.932238910234020057e+00 3.478218145863957306e-02
5.966720832712205447e+04 3.972537320614451417e+00 3.560116575673761413e-02
5.966720836192939896e+04 3.944890657947734081e+00 3.558380724922173555e-02
5.966720839673674345e+04 3.931088841346694895e+00 3.580725377868027026e-02
5.966720843154408794e+04 3.896250629547151068e+00 3.483385094303144414e-02
5.966720846635143243e+04 3.947239053051167623e+00 3.539496838659384609e-02
5.966720850115877693e+04 3.880119581464872791e+00 3.430649398312436010e-02
5.966720853596612142e+04 3.856633296078757489e+00 3.444434377369903072e-02
5.966720857077346591e+04 3.937505994053898117e+00 3.559891130839491075e-02
5.966720860558081040e+04 3.893328810089215164e+00 3.504324355747243103e-02
5.966720864038815489e+04 3.829955520376157274e+00 3.389880399602190897e-02
5.966720867519549938e+04 3.950409938799591458e+00 3.545864608074129898e-02
5.966720871000284387e+04 3.886775188977131812e+00 3.504294662025268098e-02
5.966720874481019564e+04 3.924746134845851220e+00 3.529509335518896812e-02
5.966720877961754013e+04 3.953652201612310346e+00 3.555231358663459712e-02
5.966720881442487735e+04 3.938829724152652645e+00 3.567356131965112448e-02
5.966720884923222184e+04 3.845922230374174688e+00 3.470081999045141613e-02
5.966720888403956633e+04 3.966293155113233659e+00 3.617411632336718641e-02
5.966720891884691082e+04 3.916874108804408561e+00 3.531895387719583002e-02
5.966720895365425531e+04 3.893401791438031889e+00 3.570453676258667636e-02
5.966720898846159980e+04 3.897837939683699293e+00 3.568547012186927547e-02
5.966720902326894429e+04 3.928326900981056635e+00 3.632766966581837953e-02
5.966720905807628878e+04 3.889870917304719899e+00 3.548779597418547094e-02
5.966720909288363328e+04 3.892806098141972537e+00 3.554372638039271504e-02
5.966720912769097777e+04 3.974536475019097459e+00 3.689785704847288461e-02
5.966720916249832226e+04 3.922107742473827763e+00 3.583077598515508472e-02
5.966720919730566675e+04 3.895930482765125547e+00 3.509097730335285215e-02
5.966720923211301124e+04 3.968493680297398019e+00 3.586315990296599920e-02
5.966720926692035573e+04 3.913568724443070579e+00 3.538879167345522492e-02
5.966720930172770022e+04 3.930978086964766138e+00 3.565934015989746797e-02
5.966720933653504471e+04 3.973484711307475603e+00 3.640528504163883378e-02
5.966720937134239648e+04 3.905551392715751469e+00 3.510621017967863189e-02
5.966720940614974097e+04 3.858239716939407149e+00 3.445037635953672461e-02
5.966720944095708546e+04 3.958896251375588538e+00 3.614102688372949901e-02
5.966720947576442995e+04 3.933859927524217870e+00 3.578111516010269721e-02
5.966720951057176717e+04 3.884412246678377478e+00 3.502417205628530206e-02
5.966720954537911166e+04 3.917805410490514451e+00 3.470695547171347151e-02
5.966720958018646343e+04 3.922947204566091361e+00 3.573182362491319347e-02
5.966720961499380792e+04 3.896470980773011572e+00 3.487128158404075029e-02
5.966720964980114513e+04 3.882247255610054015e+00 3.497357525413642004e-02
5.966720968460848962e+04 3.852790444529434311e+00 3.448467278597148328e-02
5.966720971941584139e+04 3.871590714585042114e+00 3.453871103826114397e-02
5.966720975422318588e+04 3.814785383037016864e+00 3.396870762624819295e-02
5.966720978903053037e+04 3.832854518625591123e+00 3.402817538507894868e-02
5.966720982383787486e+04 3.909926813280653057e+00 3.498527471941446226e-02
5.966720985864521936e+04 3.862275342123128397e+00 3.441235739334704696e-02
5.966720989345256385e+04 3.904032224327215417e+00 3.509128615986142896e-02
5.966720992825990834e+04 3.874786936458066933e+00 3.446435295306903013e-02
5.966720996306725283e+04 3.891847655400671346e+00 3.466868128362219498e-02
5.966720999787459732e+04 3.818654746189847238e+00 3.371834143128651928e-02
5.966721003268194181e+04 3.897364167228349441e+00 3.509818934703338306e-02
5.966721006748928630e+04 3.845688261736493363e+00 3.428955195846207504e-02
5.966721010229663079e+04 3.879874998500461913e+00 3.477125070089038400e-02
5.966721013710397528e+04 3.911539355960001352e+00 3.526802307649611057e-02
5.966721017191131978e+04 3.896489364241888964e+00 3.551440990723151586e-02
5.966721020671866427e+04 3.920569797819515756e+00 3.550005021161634772e-02
5.966721024152600876e+04 3.873110096698939575e+00 3.490199684491689103e-02
5.966721027633335325e+04 3.930414934973788021e+00 3.530805926760348379e-02
5.966721031114069774e+04 3.962554972033645040e+00 3.559784074233631607e-02
5.966721034594804223e+04 3.894308701365887249e+00 3.491230863382183136e-02
5.966721038075538672e+04 3.893012561619348055e+00 3.480103564940927041e-02
5.966721041556273121e+04 3.869247457144889601e+00 3.421658993469087889e-02
5.966721045037007570e+04 3.886489132927199552e+00 3.486196715621559666e-02
5.966721048517742020e+04 3.864453311100524147e+00 3.448074676997229387e-02
5.966721051998476469e+04 3.837281590540919662e+00 3.437862044652499616e-02
5.966721055479210918e+04 3.841426570018882547e+00 3.414228541820003154e-02
5.966721058959945367e+04 3.818767134668106689e+00 3.400908452793369174e-02
5.966721062440679816e+04 3.797934513327164474e+00 3.365404045341596068e-02
5.966721065921414265e+04 3.845433744944471766e+00 3.395363819280790979e-02
5.966721069402148714e+04 3.853474401186018028e+00 3.411116082520513487e-02
5.966721072882883163e+04 3.846954416141325606e+00 3.438423642865767044e-02
5.966721076363617613e+04 3.787221405468979452e+00 3.370753381582823616e-02
5.966721079844352062e+04 3.851368907568056610e+00 3.462836422611102749e-02
5.966721083325086511e+04 3.886646273132022600e+00 3.473305736321000842e-02
5.966721086805820960e+04 3.821369592852644992e+00 3.383323678462678979e-02
5.966721090286555409e+04 3.791032588090502475e+00 3.378785553772565425e-02
5.966721093767289858e+04 3.903848575145842492e+00 3.479976441356200101e-02
5.966721097248024307e+04 3.872815808639857416e+00 3.460726604252040151e-02
5.966721100728758756e+04 3.833536767785556076e+00 3.375578376820478899e-02
5.966721104209493205e+04 3.824660453670396976e+00 3.392009632245426148e-02
5.966721107690227655e+04 3.781530684222901506e+00 3.310885509481806266e-02
5.966721111170962104e+04 3.829073680848420924e+00 3.389140790939610542e-02
5.966721114651696553e+04 3.881307755432132911e+00 3.465069535616299712e-02
5.966721118132431002e+04 3.878783244015930443e+00 3.449901504937352009e-02
5.966721121613165451e+04 3.883175210129505395e+00 3.472203620748770536e-02
5.966721125093899900e+04 3.898126707587508122e+00 3.458317178278522835e-02
5.966721128574634349e+04 3.899749037571268673e+00 3.441822899300035071e-02
5.966721132055368798e+04 3.862330758962623900e+00 3.421815041013730879e-02
5.966721135536103247e+04 3.867643408506129976e+00 3.460218407323513434e-02
5.966721139016837697e+04 3.880969062949227055e+00 3.487997217329499161e-02
5.966721142497572146e+04 3.831271623672230398e+00 3.382098036345512759e-02
5.966721145978306595e+04 3.834409080792343882e+00 3.410358845773601988e-02
5.966721149459041044e+04 3.829420535698115913e+00 3.390203779188761396e-02
5.966721152939775493e+04 3.834089976093308483e+00 3.438334696093254400e-02
5.966721156420509942e+04 3.818431610942249144e+00 3.390316654926132933e-02
5.966721159901244391e+04 3.798941229250785145e+00 3.386555848879297531e-02
5.966721163381978840e+04 3.771378855154206455e+00 3.319321554288128667e-02
5.966721166862713289e+04 3.841488083197486691e+00 3.387600307700926877e-02
5.966721170343447739e+04 3.838363797049027859e+00 3.454515284301164918e-02
5.966721173824182188e+04 3.882792276681519272e+00 3.485728009881077644e-02
5.966721177304916637e+04 3.891100581808033976e+00 3.480037361593070477e-02
5.966721180785651086e+04 3.880755861871259871e+00 3.437962203910121389e-02
5.966721184266385535e+04 3.859864180821950708e+00 3.445899216821905059e-02
5.966721187747119984e+04 3.868258226685519219e+00 3.422855427251208366e-02
5.966721191227854433e+04 3.892723574568598188e+00 3.472543654428578153e-02
5.966721194708588882e+04 3.878692661239448558e+00 3.441252548332540684e-02
5.966721198189323331e+04 3.867158823046522365e+00 3.507238306610581391e-02
5.966721201670057781e+04 3.886141944164144046e+00 3.471203981485764672e-02
5.966721205150792957e+04 3.908010050495241750e+00 3.510269993383255405e-02
5.966721208631527406e+04 3.855445922795456060e+00 3.477610550096982278e-02
5.966721212112261128e+04 3.885847446897025659e+00 3.468651918163007108e-02
5.966721215592995577e+04 3.927497878753716254e+00 3.553910910504461118e-02
5.966721219073730026e+04 3.864095582172073939e+00 3.450312135658591822e-02
5.966721222554464475e+04 3.867245687233253459e+00 3.428106543509241988e-02
5.966721226035198924e+04 3.912501474926253220e+00 3.538435615014517976e-02
5.966721229515933373e+04 3.969097689391845041e+00 3.521078327947638198e-02
5.966721232996667823e+04 3.902676253125693329e+00 3.442968508401932776e-02
5.966721236477402272e+04 3.851524263365512013e+00 3.395393355809527003e-02
5.966721239958137448e+04 3.923982300356501085e+00 3.451426034384064839e-02
5.966721243438871898e+04 3.926209057948749415e+00 3.487858292627805251e-02
5.966721246919605619e+04 3.896562417996612737e+00 3.461458392779921678e-02
5.966721250400340068e+04 3.899052055880075418e+00 3.501106808575579071e-02
5.966721253881074517e+04 3.929695622557631385e+00 3.530162839816954057e-02
5.966721257361808966e+04 3.834067017873036054e+00 3.366634769540461508e-02
5.966721260842543415e+04 3.883493251511979771e+00 3.423208888164683966e-02
5.966721264323277865e+04 3.912468838518320613e+00 3.460582502211103501e-02
5.966721267804013041e+04 3.908220713932657464e+00 3.434438177921162599e-02
5.966721271284747490e+04 3.979474493951552283e+00 3.537965996692184201e-02
5.966721274765481212e+04 3.904235804219127193e+00 3.444786409343208317e-02
5.966721278246215661e+04 3.960387924329628717e+00 3.502645605968586484e-02
5.966721281726950110e+04 4.013063361249612271e+00 3.578917705958716694e-02
5.966721285207684559e+04 3.958266288200659400e+00 3.493780967539140969e-02
5.966721288688419008e+04 3.909225647982692564e+00 3.401839808391492886e-02
5.966721292169153458e+04 4.012923117687086538e+00 3.609930641836400778e-02
5.966721295649887907e+04 3.922665212231639220e+00 3.467186373145779432e-02
5.966721299130622356e+04 4.012454986549101044e+00 3.578683473556320410e-02
5.966721302611357532e+04 3.953760460354351913e+00 3.662160524986771831e-02


==> figures/ground-folded/2022030506_tic3788_g.dat <==
5.964421624348825571e+04 1.798591663294212850e+01 1.722980637587068209e+00
5.964421626656862645e+04 2.030917718493019919e+01 2.852304785632590600e-01
5.964421630311210174e+04 2.015819563467638886e+01 2.745492488299179357e-01
5.964421633965557703e+04 2.006247568294091721e+01 2.993118352550127037e-01
5.964421637619905232e+04 2.019409086575133472e+01 2.902119558284030343e-01
5.964421641274252033e+04 2.017630234933605848e+01 2.827500928368605337e-01
5.964421644928598835e+04 2.037392469580406740e+01 2.919570605219286019e-01
5.964421648582946364e+04 1.974458236658932719e+01 2.725474934794259729e-01
5.964421652237293893e+04 1.985369116490840824e+01 2.647089120260920914e-01
5.964421655891640694e+04 2.009971257230048636e+01 2.690997450958201309e-01
5.964421659545988223e+04 2.034513199932739269e+01 2.878043859673942717e-01
5.964421663200335752e+04 2.075173033489569363e+01 2.949611264565267787e-01
5.964421666854682553e+04 2.010239192294412547e+01 2.723041851242856137e-01
5.964421670509029354e+04 1.980374656036125103e+01 2.769983117822131247e-01
5.964421674163376883e+04 1.985393775053053744e+01 2.753975964553805889e-01
5.964421677817724412e+04 2.014650071413997168e+01 2.729315536497166628e-01
5.964421681472071214e+04 2.027333204549296042e+01 2.791247842026784443e-01
5.964421685126418015e+04 2.012805828409873143e+01 2.758997252224203445e-01
5.964421688780765544e+04 1.996223036611715429e+01 2.723307017303073785e-01
5.964421692435113073e+04 1.949759868806372154e+01 2.697340540036113343e-01
5.964421696089459874e+04 1.975774708366135002e+01 2.798223114687434787e-01
5.964421699743807403e+04 1.951457447680614621e+01 2.699017195715953110e-01
5.964421703398154932e+04 1.942061896636357332e+01 2.604950368585894904e-01
5.964421707052501733e+04 1.978785819053411288e+01 2.699240925832741556e-01
5.964421710706848535e+04 1.995520467554957023e+01 2.777515763505745139e-01
5.964421714361196064e+04 1.975828669062628862e+01 2.696193255538725797e-01
5.964421718015543593e+04 1.963836877929296776e+01 2.600650317608635964e-01
5.964421721669890394e+04 2.044079450889874039e+01 2.801559964763324362e-01
5.964421725324237195e+04 1.946737114664613699e+01 2.603414198886095932e-01
5.964421728978584724e+04 1.983008454673555576e+01 2.855027568614816880e-01
5.964421732632932253e+04 1.955715882887289325e+01 2.644998033291576789e-01
5.964421736287279055e+04 1.993676353668521628e+01 2.797347910847324814e-01
5.964421739941626583e+04 1.957652478134111007e+01 2.722934057260620322e-01
5.964421743595974112e+04 1.982533011772009957e+01 2.700549041322355404e-01
5.964421747250320914e+04 1.941906912324398604e+01 2.654143959862249602e-01
5.964421750904667715e+04 1.978899676375404582e+01 2.741293870098206464e-01
5.964421754559015244e+04 2.018310901831332771e+01 2.909383349764382842e-01
5.964421758213362773e+04 1.959937500000000199e+01 2.820315959698336261e-01
5.964421761867709574e+04 1.965499887506068788e+01 2.874374570789984262e-01
5.964421765522056376e+04 1.964644890054087512e+01 2.771597294193897110e-01
5.964421769176403905e+04 1.967550139870086667e+01 2.659079448102142362e-01
5.964421772830751434e+04 1.930519164892139727e+01 2.582088657523002317e-01
5.964421776485098235e+04 2.016498481551447952e+01 2.868957648813608707e-01
5.964421780139445764e+04 2.023015729524498241e+01 2.884143181415518842e-01
5.964421783793793293e+04 2.030932101727447048e+01 2.965888085007091224e-01
5.964421787448140094e+04 1.981205257598873359e+01 2.747473700417239484e-01
5.964421791102486895e+04 1.974084259801053420e+01 2.864608023877228127e-01
5.964421794756834424e+04 2.039797516297024416e+01 2.911018716967221920e-01
5.964421798411181953e+04 1.972317014455652284e+01 2.716586500055363507e-01
5.964421802065528755e+04 1.956641484395916564e+01 2.683087211609553324e-01
5.964421805719875556e+04 1.972929143474483027e+01 2.701095838016260298e-01
5.964421809374223085e+04 2.000254678986022228e+01 2.857365979060854100e-01
5.964421813028570614e+04 2.027443464468529655e+01 2.816878167859414028e-01
5.964421816682917415e+04 1.969854758597961109e+01 2.629985412387286781e-01
5.964421820337264217e+04 1.968901502269235948e+01 2.651473764052536541e-01
5.964421823991611745e+04 1.973896244640248554e+01 2.630412876559588553e-01
5.964421827645959274e+04 2.008127580635509446e+01 2.743572336651977639e-01
5.964421831300306076e+04 1.952006608626366813e+01 2.613179474312734007e-01
5.964421834954653605e+04 1.983300220093985899e+01 2.594334762522518267e-01
5.964421838609000406e+04 1.977164476493192424e+01 2.645641989368665015e-01
5.964421842263347935e+04 1.958222772569137504e+01 2.594693660706082761e-01
5.964421845917694736e+04 1.981843592101962415e+01 2.670377478443499708e-01
5.964421849572042265e+04 2.005294331395348806e+01 2.659747399629074360e-01
5.964421853226389794e+04 1.954241414356283713e+01 2.569726568672730527e-01
5.964421856880736595e+04 1.969511077249080344e+01 2.633568125956147199e-01
5.964421860535083397e+04 1.998752232408620344e+01 2.911826173954353281e-01
5.964421864189430926e+04 1.976009559914290392e+01 2.686975383858442590e-01
5.964421867843778455e+04 1.956380745819631883e+01 2.727825820259771605e-01
5.964421871498125256e+04 1.948312827670329739e+01 2.619789727961068238e-01
5.964421875152472057e+04 2.001818859396037809e+01 2.735211266068120484e-01
5.964421878806819586e+04 1.943697222743479003e+01 2.651887854953908219e-01
5.964421882461167115e+04 1.952023791223734861e+01 2.720874742753507936e-01
5.964421886115513917e+04 1.972561431845984004e+01 2.705620079509186704e-01
5.964421889769860718e+04 1.947269710319361380e+01 2.622488522438587433e-01
5.964421893424208247e+04 1.985109048998167580e+01 2.659118514741991013e-01
5.964421897078555776e+04 1.997573937704058267e+01 2.727115120066345155e-01
5.964421900732902577e+04 1.979288003098700344e+01 2.605537300605142992e-01
5.964421904387250106e+04 1.992106886895438578e+01 2.603805935017990403e-01
5.964421908041596907e+04 1.972887158251376505e+01 2.669251228799320863e-01
5.964421911695944436e+04 1.964813352349744591e+01 2.633709295908095993e-01
5.964421915350291238e+04 1.994440772390349892e+01 2.832206263526893530e-01
5.964421919004638767e+04 2.003299133308763302e+01 2.919288909684145117e-01
5.964421922658986296e+04 1.978873503872330630e+01 2.837761897538912392e-01
5.964421926313333097e+04 2.006300930457445020e+01 3.113193457545675447e-01
5.964421929967679898e+04 1.964355323654316265e+01 2.747801285239386826e-01
5.964421933622027427e+04 2.001041890440386695e+01 2.686643587304518022e-01
5.964421937276374956e+04 1.951904096888899431e+01 2.528929786169550886e-01
5.964421940930721757e+04 1.993265723477282947e+01 2.643885160722971861e-01
5.964421944585069286e+04 1.980214580597844432e+01 2.614950436511332410e-01
5.964421948239416815e+04 1.962678960564238295e+01 2.506649008255545930e-01
5.964421951893763617e+04 2.009477397751734173e+01 2.593959967574512304e-01
5.964421955548110418e+04 2.025649199469894768e+01 2.751312974749789975e-01
5.964421959202457947e+04 2.020961936309388562e+01 2.760958068715111957e-01
5.964421962856805476e+04 2.011140950812236383e+01 2.657464369562262396e-01
5.964421966511152277e+04 2.050465783529698882e+01 2.727639048886939532e-01
5.964421970165499079e+04 2.034714693640499661e+01 2.697615304942798109e-01
5.964421973819846608e+04 1.949421371154024030e+01 2.528454607582892866e-01
5.964421977474194136e+04 1.992646199172259003e+01 2.676818380005224207e-01
5.964421981128540938e+04 1.971282098758288726e+01 2.640132811738759022e-01
5.964421984782888467e+04 2.017655837721025947e+01 2.733193500695964007e-01
5.964421988437235996e+04 1.996380336229693953e+01 2.689063254059075314e-01
5.964421992091582797e+04 2.073574296202625078e+01 2.790941352769282235e-01
5.964421995745929598e+04 2.040573407135839545e+01 2.780874224065245648e-01
5.964421999400277127e+04 2.007251074624761955e+01 2.796814582063260057e-01
5.964422003054624656e+04 1.991925523952096100e+01 2.722611901112613197e-01
5.964422006708971458e+04 2.005317994100295209e+01 2.727320076520906578e-01
5.964422010363318259e+04 2.003504923694404383e+01 2.642047033686142354e-01
5.964422014017665788e+04 2.034794474835234013e+01 2.844537279932768947e-01
5.964422017672013317e+04 2.049368199579200578e+01 2.823877565849540749e-01
5.964422021326360118e+04 1.998710057776205673e+01 2.686294223765280376e-01
5.964422024980707647e+04 2.039531842395738437e+01 2.751799281180528078e-01
5.964422028635055176e+04 2.068254645141638903e+01 2.921924749008881217e-01
5.964422032289401977e+04 1.959322131496815445e+01 2.634089357548280441e-01
5.964422035943748779e+04 2.008090801886792676e+01 2.802045050789700453e-01
5.964422039598096308e+04 1.983261657910641773e+01 2.751387673283816060e-01
5.964422043252443837e+04 1.988980315658804798e+01 2.576401984038216297e-01
5.964422046906790638e+04 1.987947247304542842e+01 2.666077759525357083e-01
5.964422050561137439e+04 2.022424904164540393e+01 2.747244069642769682e-01
5.964422054215484968e+04 1.954941015656408609e+01 2.544117496336279483e-01
5.964422057869832497e+04 1.979583980706351554e+01 2.635829193437302376e-01
5.964422061524179298e+04 2.028613436942735149e+01 2.758677214862327864e-01
5.964422065178526100e+04 1.983315597094341243e+01 2.625401001352508645e-01
5.964422068832873629e+04 1.995699922478799238e+01 2.584305851244467211e-01
5.964422072487221158e+04 2.045305013993643684e+01 2.804423701257647283e-01
5.964422076141567959e+04 2.023988952224246418e+01 2.734879162275147824e-01
5.964422079795915488e+04 2.017811749546066835e+01 2.701493305805345857e-01
5.964422083450263017e+04 1.999916333550246250e+01 2.773649617939217826e-01
5.964422087104609818e+04 2.009733958584826752e+01 2.885293184338251216e-01
5.964422090758956620e+04 2.023178283745402339e+01 2.926909923129724644e-01
5.964422094413304148e+04 2.056197482736899573e+01 2.835113955031994815e-01
5.964422098067651677e+04 2.073983270145032165e+01 2.850320185244210047e-01
5.964422101721998479e+04 2.046376536696975990e+01 2.932179990483885779e-01
5.964422105376345280e+04 2.048795901757073779e+01 2.728477794283436508e-01
5.964422109030692809e+04 2.022011870772074005e+01 2.760629176614523006e-01
5.964422112685040338e+04 2.010104161779195664e+01 2.776304149456164660e-01
5.964422116339387139e+04 2.008522929467865481e+01 2.659233994922702848e-01
5.964422119993733941e+04 2.015329653260687692e+01 2.686974658064798516e-01
5.964422123648081470e+04 2.012019333285947909e+01 2.700178740986506343e-01
5.964422127302428999e+04 1.976919290184955003e+01 2.648937078827051650e-01
5.964422130956775800e+04 1.982494013241301900e+01 2.733709685310869442e-01
5.964422134611123329e+04 2.028028580708022233e+01 2.815732427812026595e-01
5.964422138265470130e+04 2.031777649935279584e+01 2.803488001183254141e-01
5.964422141919817659e+04 1.936671475561198008e+01 2.627473674403519310e-01
5.964422145574164460e+04 1.988349377290240483e+01 2.941756351972193428e-01
5.964422149228511989e+04 1.972535096310806324e+01 2.666049915845088436e-01
5.964422152882859518e+04 1.999228234066767484e+01 2.680479794868293464e-01
5.964422156537206320e+04 2.010287290985742104e+01 2.863717127710054267e-01
5.964422160191553121e+04 1.977620752391572267e+01 2.683292475879336947e-01
5.964422163845900650e+04 1.989438065189598959e+01 2.713321030440896120e-01
5.964422167500248179e+04 2.049288215544939007e+01 2.887259028701244512e-01
5.964422171154594980e+04 2.024875456264044615e+01 2.919512719077294038e-01
5.964422174808941782e+04 1.976124927028604716e+01 2.762986391750728576e-01
5.964422178463289310e+04 2.019750020891281395e+01 2.714275846411189907e-01
5.964422182117636839e+04 1.987239465139824901e+01 2.705322726119785970e-01
5.964422185771983641e+04 2.002593828678493892e+01 2.777636389130541117e-01
5.964422189426331170e+04 2.015691168468617889e+01 2.750427869584302076e-01
5.964422193080678699e+04 2.026929107668915719e+01 2.855543101110535886e-01
5.964422196735025500e+04 1.998651058039693851e+01 2.675137028235635706e-01
5.964422200389372301e+04 2.016593814626809689e+01 2.766585040506337467e-01
5.964422204043719830e+04 2.033311415044713399e+01 2.757804590950472812e-01
5.964422207698067359e+04 2.027862536417147510e+01 2.793211936191690725e-01
5.964422211352414161e+04 2.058025551963270772e+01 2.871244158258399737e-01
5.964422215006760962e+04 1.944712833039822542e+01 2.783219691168384857e-01
5.964422218661108491e+04 2.007969813449941654e+01 2.851532848185956426e-01
5.964422222315456020e+04 2.016188772245787675e+01 2.762728571804395905e-01
5.964422225969802821e+04 2.061696087352138207e+01 3.002062577433664559e-01
5.964422229624150350e+04 2.012006555508051875e+01 2.796452347439950525e-01
5.964422233278497879e+04 2.017678882864498746e+01 2.855904775072730661e-01
5.964422236932844680e+04 1.987861861791384754e+01 2.703055658265450800e-01
5.964422240587191482e+04 1.970541979332181270e+01 2.690168090382452637e-01
5.964422244241539011e+04 2.010504415861537453e+01 3.010894539999365294e-01
5.964422247895886539e+04 1.994166558705407155e+01 2.872293210506113859e-01
5.964422251550233341e+04 2.014705567896981364e+01 3.065774653437974284e-01
5.964422255204580142e+04 2.020568551969203597e+01 2.976268856915657013e-01
5.964422258858927671e+04 1.977343903709276063e+01 2.881585218105681689e-01
5.964422262513275200e+04 1.966221067107992937e+01 2.785516043102673756e-01
5.964422266167622001e+04 1.986971436654917511e+01 2.906525849915020943e-01
5.964422269821969530e+04 2.011689190794005100e+01 2.977986607556476484e-01
5.964422273476317059e+04 2.048217753706227739e+01 2.933981474287558622e-01
5.964422277130663861e+04 2.059315418833254796e+01 3.052989983564895482e-01
5.964422280785010662e+04 1.983334111440510128e+01 2.694421520324852271e-01
5.964422284439358191e+04 1.987747800244741114e+01 2.783234271225671908e-01
5.964422288093705720e+04 1.980690089585666414e+01 2.748612217235648636e-01
5.964422291748052521e+04 1.993809068705532539e+01 2.688827832793400652e-01
5.964422295402399322e+04 2.014111549910461108e+01 2.809488409249145113e-01
5.964422299056746851e+04 1.998529238872298919e+01 2.761850151397037822e-01
5.964422302711094380e+04 1.998979966156649368e+01 2.645027034118248022e-01
5.964422306365441182e+04 2.021496685454996722e+01 2.753103875976752879e-01
5.964422310019787983e+04 1.995215953830157574e+01 2.630146434674329181e-01
5.964422313674135512e+04 2.013125103249710790e+01 2.681659773958919857e-01
5.964422317328483041e+04 1.991415466025811298e+01 2.760067428777858711e-01
5.964422320982829842e+04 1.999934020141219904e+01 2.655866098506982631e-01
5.964422324637176644e+04 2.018074525460530566e+01 2.876201751692856745e-01
5.964422328291524173e+04 2.024321229964016666e+01 2.782319100487440355e-01
5.964422331945871701e+04 2.073844075320570823e+01 2.809711440758688727e-01
5.964422335600218503e+04 2.008478084463313351e+01 2.645947684997406735e-01
5.964422339254566032e+04 2.004961867886894211e+01 2.681654593156806432e-01
5.964422342908913561e+04 2.023940985541457493e+01 2.812137683194890214e-01
5.964422346563260362e+04 2.005991019287592181e+01 2.941591517796467992e-01
5.964422350217607163e+04 2.006772777425640442e+01 2.754940763094154144e-01
5.964422353871954692e+04 1.987635130442834708e+01 2.766482270236025331e-01
5.964422357526302221e+04 2.017371249282929213e+01 2.801549764121192276e-01
5.964422361180649023e+04 2.005338661152993041e+01 2.644351754549265632e-01
5.964422364834996552e+04 2.007330324207747552e+01 2.610136311267370335e-01
5.964422368489343353e+04 1.979019262826449577e+01 2.639724331563224613e-01
5.964422372143690882e+04 1.962205791177754222e+01 2.685713698795372806e-01
5.964422375798037683e+04 2.028685235313672663e+01 2.794685178726892261e-01
5.964422379452385212e+04 2.025836133306421871e+01 2.714874925765530245e-01
5.964422383106732741e+04 1.970720391570107921e+01 2.582294565517011531e-01
5.964422386761079542e+04 2.014786592603142523e+01 2.642966776267541840e-01
5.964422390415426344e+04 2.024280921280432111e+01 2.706568092202946141e-01
5.964422394069773873e+04 2.022665765349082889e+01 2.790429640403709333e-01
5.964422397724121402e+04 2.047209041185206502e+01 2.735210767094370943e-01
5.964422401378468203e+04 1.999792352434549869e+01 2.680177681545768409e-01
5.964422405032815004e+04 2.037842813762761907e+01 2.874454792169002793e-01
5.964422408687162533e+04 1.992680059716230190e+01 2.693614042257642671e-01
5.964422412341510062e+04 1.987783033817332878e+01 2.761412302632179627e-01
5.964422415995856863e+04 2.023304178580868751e+01 2.745737736081915181e-01
5.964422419650204392e+04 1.993993231810490485e+01 2.628388941671134238e-01
5.964422423304551194e+04 1.976534070848534697e+01 2.617793788215377337e-01
5.964422426958898723e+04 1.994302024482109204e+01 2.740944656633187426e-01
5.964422430613245524e+04 2.006652345317626995e+01 2.748805722013403785e-01
5.964422434267593053e+04 1.995000295211666952e+01 2.690163190987301944e-01
5.964422437921940582e+04 1.952700403874417390e+01 2.537809713811543522e-01
5.964422441576287383e+04 2.009275079906369754e+01 2.765892996006512616e-01
5.964422445230634185e+04 2.037945769466216817e+01 2.936803677052506334e-01
5.964422448884981713e+04 2.006802873029494449e+01 2.901447138764735034e-01
5.964422452539329242e+04 1.974181673697864881e+01 2.667184745713431782e-01
5.964422456193676044e+04 1.968622679879159776e+01 2.668438318924777342e-01
5.964422459848022845e+04 1.963907799016803324e+01 2.649289682274924562e-01
5.964422463502370374e+04 1.961237237654857779e+01 2.906790495082784975e-01
5.964422467156717903e+04 1.990197251851069637e+01 2.895500084344975744e-01
5.964422470811064704e+04 2.027086089529261770e+01 2.715505693823421773e-01
5.964422474465412233e+04 2.009799236886210494e+01 2.729778713514695587e-01
5.964422478119759762e+04 1.980149134362062568e+01 2.701254311495951965e-01
5.964422481774106564e+04 1.994801219641406576e+01 2.760521866215557840e-01
5.964422485428453365e+04 1.993266765140324992e+01 2.675958293744360450e-01
5.964422489082800894e+04 1.983061236448872222e+01 2.812800873473220165e-01
5.964422492737148423e+04 1.979564150502453757e+01 2.710553663873621066e-01
5.964422496391495224e+04 2.020907120705964033e+01 2.764744460420521244e-01
5.964422500045842025e+04 1.993750591463991739e+01 2.739647781195004295e-01
5.964422503700189554e+04 1.974606525243855870e+01 2.774635936314533424e-01
5.964422507354537083e+04 2.021653636860489911e+01 2.960474301928061047e-01
5.964422511008883885e+04 1.982856739225127640e+01 2.954506293471983458e-01
5.964422514663231414e+04 2.051264886366393014e+01 2.877951021301883294e-01
5.964422518317578943e+04 2.037953493890141132e+01 3.051485635981657785e-01
5.964422521971925744e+04 2.004364962989899723e+01 2.898701546951122365e-01
5.964422525626272545e+04 2.047210753720595378e+01 3.003209564211777871e-01
5.964422529280620074e+04 2.055439302644181154e+01 2.978962142775449240e-01
5.964422532934967603e+04 2.028821090047393483e+01 3.089067771955210651e-01
5.964422536589314404e+04 2.061172657984756640e+01 2.898891379125571044e-01
5.964422540243661206e+04 2.047043036518738646e+01 2.857180189942484239e-01
5.964422543898008735e+04 2.067050331878468228e+01 2.999460845822651267e-01
5.964422547552356264e+04 2.045515312980031197e+01 2.944609255022752059e-01
5.964422551206703065e+04 1.953487778859978974e+01 2.565896065376591095e-01
5.964422554861050594e+04 2.010193940393062206e+01 2.896903320831956674e-01
5.964422558515398123e+04 2.050893274380818454e+01 2.986675493690982841e-01
5.964422562169744924e+04 2.033212405747617169e+01 2.894737522986728928e-01
5.964422565824091726e+04 2.005622094997248794e+01 2.848540999588420886e-01
5.964422569478439254e+04 2.047141475760144047e+01 2.837162501565567152e-01
5.964422573132786783e+04 2.031834123955249538e+01 2.855216731516911910e-01
5.964422576787133585e+04 2.041830563360160156e+01 2.812903258511789129e-01
5.964422580441480386e+04 2.029213992014778611e+01 2.806091638087779283e-01
5.964422584095827915e+04 2.066604727487722570e+01 2.951296015183862420e-01
5.964422587750175444e+04 1.999081624296594129e+01 2.700861689248111319e-01
5.964422591404522245e+04 1.988645134374022305e+01 2.682611963592301252e-01
5.964422595058869047e+04 2.037134904654743295e+01 2.823304053928152313e-01
5.964422598713216576e+04 2.000316808448225459e+01 2.789215268288237626e-01
5.964422602367564104e+04 2.014312461487415362e+01 2.897184914891550167e-01
5.964422606021910906e+04 2.026007948668837244e+01 2.899932012303150786e-01
5.964422609676258435e+04 1.980506201613942352e+01 2.628871658526572008e-01
5.964422613330605964e+04 1.981845812145654406e+01 2.776575974021554538e-01
5.964422616984952765e+04 1.993753541076486968e+01 2.712948566653986537e-01
5.964422620639299566e+04 2.001369568848273417e+01 2.636417200977918540e-01
5.964422624293647095e+04 2.024411560472188043e+01 2.855009736615153337e-01
5.964422627947994624e+04 1.975871310521552005e+01 2.641154313594361591e-01
5.964422631602341426e+04 2.020431813810348132e+01 2.760284155960804342e-01
5.964422635256688227e+04 1.988686972101356787e+01 2.926190066302432058e-01
5.964422638911035756e+04 2.022604936047559221e+01 2.715274939631352469e-01
5.964422642565383285e+04 1.989522177490346166e+01 2.685332448291076202e-01
5.964422646219730086e+04 2.062063762472621065e+01 2.808141520605517139e-01
5.964422649874076887e+04 2.004263703914725880e+01 2.730442158518429641e-01
5.964422653528424416e+04 1.970493630758154424e+01 2.722386520826166056e-01
5.964422657182771945e+04 1.991900197814619844e+01 2.592867172626470151e-01
5.964422660837118747e+04 1.984834834834835249e+01 2.581272417898849425e-01
5.964422664491466276e+04 1.980529000478574986e+01 2.702165345585324507e-01
5.964422668145813077e+04 2.019322251704484827e+01 2.719123171392959226e-01
5.964422671800160606e+04 1.982672129042800080e+01 2.677633961827051712e-01
5.964422675454507407e+04 1.984171239884662086e+01 2.626125683901541219e-01
5.964422679108854936e+04 1.974074074074074048e+01 2.590268989089369311e-01
5.964422682763202465e+04 1.962549260512772875e+01 2.587784583802426042e-01
5.964422686417549266e+04 1.880778972627088663e+01 2.472845033639219370e-01
5.964422690071896068e+04 2.005344395368270227e+01 2.678661352458221456e-01
5.964422693726243597e+04 2.002109625605844556e+01 2.956890048446927377e-01
5.964422697380591126e+04 1.971363202384556246e+01 2.581524660571506424e-01
5.964422701034937927e+04 2.022035173179554945e+01 2.805827458929917584e-01
5.964422704689285456e+04 1.942989136649513782e+01 2.688430144447614412e-01
5.964422708343632985e+04 2.003458138325532900e+01 2.787861332245801238e-01
5.964422711997979786e+04 2.024084852106363641e+01 2.737407614221540886e-01
5.964422715652326588e+04 1.957737321196358593e+01 2.641175066729088972e-01
5.964422719306674117e+04 1.996581287545527772e+01 2.703011576138827365e-01
5.964422722961021645e+04 1.999009171306911270e+01 2.784067102055490239e-01
5.964422726615368447e+04 2.023915679840205684e+01 2.832510129178450464e-01
5.964422730269715248e+04 1.986573127453054255e+01 2.707393826453558527e-01
5.964422733924062777e+04 2.025664377072477507e+01 2.790831929203241302e-01
5.964422737578410306e+04 2.038475923328658368e+01 2.851586067696599280e-01
5.964422741232757107e+04 2.012443441600854754e+01 2.787570367654858550e-01
5.964422744887103909e+04 2.047723587074912288e+01 2.893908202782835004e-01
5.964422748541451438e+04 2.006797220018706795e+01 2.762111936717946414e-01
5.964422752195798967e+04 1.979963433500538983e+01 2.588655417727573904e-01
5.964422755850145768e+04 1.989292563392286439e+01 2.728756193934671614e-01
5.964422759504493297e+04 2.009568473566463354e+01 2.766153065857242521e-01
5.964422763158840826e+04 2.012203155206568539e+01 2.691529381275000743e-01
5.964422766813187627e+04 1.984557897586178399e+01 2.715880360870400745e-01
5.964422770467534428e+04 1.986227215219530606e+01 2.611610591826766248e-01
5.964422774121881957e+04 2.022616437207184248e+01 2.713515988281262059e-01
5.964422777776229486e+04 2.005822887181560787e+01 2.711830013589942023e-01
5.964422781430576288e+04 1.960548319009247464e+01 2.616324882668127350e-01
5.964422785084923089e+04 1.995551207091663315e+01 2.674727352118335122e-01
5.964422788739270618e+04 1.980263327891380243e+01 2.690843846006684137e-01
5.964422792393618147e+04 2.023685673396492035e+01 2.971240885421443378e-01
5.964422796047964948e+04 1.977289740330911982e+01 2.888762910523742233e-01
5.964422799702312477e+04 1.978028886603720338e+01 2.758852482834889264e-01
5.964422803356660006e+04 1.987033438158840326e+01 2.776506350322510142e-01
5.964422807011006807e+04 1.973848980683575860e+01 2.638239203270443256e-01
5.964422810665353609e+04 1.996295334647295405e+01 2.662590461656487717e-01
5.964422814319701138e+04 2.094900849858357006e+01 2.866246354675562324e-01
5.964422817974048667e+04 2.020989489203842737e+01 2.743211350028202933e-01
5.964422821628395468e+04 1.992388007054673693e+01 2.707650186677348914e-01
5.964422825282742269e+04 1.976795091224515843e+01 2.738127745145318426e-01
5.964422828937089798e+04 1.977302265131823233e+01 2.711964742495940883e-01
5.964422832591437327e+04 2.030192007437159774e+01 2.754940696515065790e-01
5.964422836245784129e+04 2.009114265755792417e+01 2.734834575910115029e-01
5.964422839900131657e+04 2.020995432164679428e+01 2.872353203618067119e-01
5.964422843554479186e+04 1.989891184172243044e+01 2.818937833240897639e-01
5.964422847208825988e+04 2.032580093925887255e+01 2.944969255864832713e-01
5.964422850863172789e+04 1.933654667897309665e+01 2.525342007589077009e-01
5.964422854517520318e+04 1.950154432618005984e+01 2.644917348040330407e-01
5.964422858171867847e+04 1.983170143158773868e+01 2.755557890047259928e-01
5.964422861826214648e+04 2.006315789473684319e+01 2.774124458286690298e-01
5.964422865480561450e+04 2.000816191734289617e+01 2.729792793541181428e-01
5.964422869134908979e+04 1.964649176609459147e+01 2.671811596079625706e-01
5.964422872789256508e+04 1.965455276612856750e+01 2.872630901931835234e-01
5.964422876443603309e+04 2.006421758762570562e+01 2.913486305618789851e-01
5.964422880097950838e+04 2.046033252444679107e+01 3.052969474149049289e-01
5.964422883752298367e+04 2.011382152386599387e+01 2.970757628044196075e-01
5.964422887406645168e+04 1.961841906685705794e+01 2.664999039603315745e-01
5.964422891060991969e+04 2.011810343808026147e+01 2.763776839913679728e-01
5.964422894715339498e+04 1.977878087957697772e+01 2.749589480432919064e-01
5.964422898369687027e+04 1.996404483764661464e+01 2.718421006357202296e-01
5.964422902024033829e+04 2.052627551020407992e+01 2.928669581281699297e-01
5.964422905678380630e+04 2.044625332366448944e+01 2.968815728495113326e-01
5.964422909332728159e+04 1.977871148459383477e+01 2.778430132476867875e-01
5.964422912987075688e+04 1.956062304288041886e+01 2.578470542347452432e-01
5.964422916641422489e+04 1.986716082869568822e+01 2.884682737678974096e-01
5.964422920295769291e+04 1.981113104669586988e+01 2.830431322001297212e-01
5.964422923950116819e+04 2.036491278340914590e+01 3.066033418944785760e-01
5.964422927604464348e+04 2.012746253181260769e+01 2.911619081173283385e-01
5.964422931258811150e+04 2.011134967141942198e+01 2.858156185136950800e-01
5.964422934913157951e+04 2.009091662326594374e+01 2.823260835943977587e-01
5.964422938567505480e+04 2.025125687866217916e+01 2.883042211512970021e-01
5.964422942221853009e+04 2.045532576210400322e+01 3.005633037074173508e-01
5.964422945876199810e+04 1.977105594699267499e+01 2.837209121395148359e-01
5.964422949530546612e+04 1.971663339142075699e+01 2.878423612762111006e-01
5.964422953184894141e+04 1.991872312310919924e+01 2.947502723115753009e-01
5.964422956839241670e+04 2.001461714766827171e+01 2.878567241412250954e-01
5.964422960493588471e+04 2.030588878067320735e+01 2.808149001988122784e-01
5.964422964147936000e+04 1.995525990531936955e+01 2.793156671278034797e-01
5.964422967802282801e+04 2.060476389969477395e+01 3.084943079565964918e-01
5.964422971456630330e+04 2.022347685964122732e+01 2.986731961710396566e-01
5.964422975110977131e+04 2.047026652655712908e+01 3.024079380918163751e-01
5.964422978765324660e+04 1.974841804919579502e+01 2.872124754959962112e-01
5.964422982419672189e+04 2.078075940787004683e+01 3.078271355211467109e-01
5.964422986074018991e+04 2.038917519680385482e+01 2.998909890593660088e-01
5.964422989728365792e+04 1.981560103189385202e+01 2.840502902430103727e-01
5.964422993382713321e+04 1.986302157260665879e+01 2.702755334729724512e-01
5.964422997037060850e+04 2.047263729056108517e+01 3.008312059842049302e-01
5.964423000691407651e+04 2.059625999639228056e+01 2.958558391570479951e-01
5.964423004345755180e+04 2.041185070723879491e+01 2.920183424166307717e-01
5.964423008000102709e+04 2.019313284561819799e+01 2.845564323435619269e-01
5.964423011654449510e+04 2.043529840997092961e+01 3.085582910524273803e-01
5.964423015308796312e+04 2.009428581405906300e+01 2.997324692962267112e-01
5.964423018963143841e+04 2.015083149203395863e+01 3.009506273142734667e-01
5.964423022617491370e+04 2.009346910845385636e+01 2.861796186378370299e-01
5.964423026271838171e+04 2.030842976750703244e+01 2.902109939022468055e-01
5.964423029926184972e+04 2.112733319676575761e+01 2.999360605140733438e-01
5.964423033580532501e+04 2.094139658326060527e+01 2.930534398316839706e-01
5.964423037234880030e+04 2.077194382571200748e+01 3.001984414981217486e-01
5.964423040889226831e+04 2.031751472826781679e+01 2.901066094082321301e-01
5.964423044543574360e+04 2.081785488883861035e+01 3.054216523210494527e-01
5.964423048197921889e+04 2.046234893816731315e+01 2.875849729138485467e-01
5.964423051852268691e+04 2.034381011226785674e+01 3.017285885093043962e-01
5.964423055506615492e+04 2.057985971231545719e+01 2.973791629817389981e-01
5.964423059160963021e+04 2.013524642307736556e+01 2.961644608354039310e-01
5.964423062815310550e+04 1.956336123849334996e+01 2.791724080417629650e-01
5.964423066469657351e+04 2.025024309664116373e+01 2.861212133685183678e-01
5.964423070124004153e+04 2.070342510947153514e+01 2.892826361975765481e-01
5.964423073778351682e+04 2.047107920179073304e+01 2.996090500175712656e-01
5.964423077432699210e+04 2.019355974783701058e+01 2.744365072287172080e-01
5.964423081087046012e+04 2.018503252023026917e+01 2.851944604539898287e-01
5.964423084741393541e+04 2.015212946193842214e+01 2.891113382420382738e-01
5.964423088395741070e+04 2.005812429693026999e+01 2.895600417617716915e-01
5.964423092050087871e+04 2.022243310370682678e+01 2.847907221147671364e-01
5.964423095704434672e+04 2.075754383415673843e+01 2.897316003609785584e-01
5.964423099358782201e+04 1.985291904469732671e+01 2.756986187837365265e-01
5.964423103013129730e+04 1.999417249417249565e+01 2.806610892318702755e-01
5.964423106667476532e+04 1.974988127642323477e+01 2.837196674822386466e-01
5.964423110321823333e+04 2.041214172547889660e+01 2.856347562907446402e-01
5.964423113976170862e+04 2.056001432322749878e+01 2.897586260382825074e-01
5.964423117630518391e+04 2.015269948345401829e+01 2.929594126974968682e-01
5.964423121284865192e+04 2.009500948455539415e+01 2.903032560112754346e-01
5.964423124939212721e+04 1.971305090418104555e+01 2.664444017839435186e-01
5.964423128593560250e+04 2.033197728519958858e+01 2.792593844570958606e-01
5.964423132247907051e+04 1.990412915461793375e+01 2.725713120834811209e-01
5.964423135902253853e+04 2.003390129259694419e+01 2.795359936162872816e-01
5.964423139556601382e+04 2.007385426969996800e+01 2.858010806606253729e-01
5.964423143210948911e+04 1.980689775300470501e+01 2.754606841781765403e-01
5.964423146865295712e+04 2.027581407965655913e+01 3.103802186420300258e-01
5.964423150519642513e+04 2.023929664512012394e+01 3.049619664535649366e-01
5.964423154173990042e+04 2.055935548697337367e+01 2.964728695575158390e-01
5.964423157828337571e+04 2.079660547030389139e+01 2.926971576530035257e-01
5.964423161482684372e+04 2.014770602279275735e+01 2.810976188998911551e-01
5.964423165137031901e+04 1.999610699924238233e+01 2.772289772862912560e-01
5.964423168791379430e+04 1.986325292117751928e+01 2.799009921441538706e-01
5.964423172445726232e+04 2.011392807892224610e+01 2.760821145465779392e-01
5.964423176100073033e+04 2.037059962239801081e+01 2.840964373935880305e-01
5.964423179754420562e+04 2.060682645007674907e+01 2.881218484281723446e-01
5.964423183408768091e+04 2.013930400989224623e+01 2.869631514136073980e-01
5.964423187063114892e+04 2.069078290573617807e+01 3.063466583436617041e-01
5.964423190717461694e+04 1.993722432353796847e+01 2.865647555685380543e-01
5.964423194371809223e+04 1.977875460421154941e+01 2.703109552643333524e-01
5.964423198026156751e+04 1.972563327426248136e+01 2.691495415539228997e-01
5.964423201680503553e+04 2.000466954445477086e+01 2.786742760124125695e-01
5.964423205334850354e+04 2.058866461123421843e+01 2.861132901246947191e-01
5.964423208989197883e+04 1.994578664119469735e+01 2.818966470409038361e-01
5.964423212643545412e+04 1.965066623296662129e+01 2.630617872497693077e-01
5.964423216297892213e+04 2.042525449477851751e+01 2.914255957664934060e-01
5.964423219952239015e+04 1.982658872204918410e+01 2.848300258696758180e-01
5.964423223606586544e+04 2.008230053992745923e+01 2.748984204428102651e-01
5.964423227260934073e+04 2.009095444556631449e+01 2.684670191065184341e-01
5.964423230915280874e+04 2.042002697885050821e+01 2.813875632243426628e-01
5.964423234569628403e+04 1.955720365863504995e+01 2.626577841434640237e-01
5.964423238223975932e+04 2.022584959281637040e+01 2.730640260055650081e-01
5.964423241878322733e+04 2.012386244569760052e+01 2.810508458375669538e-01
5.964423245532669534e+04 1.992407740298191854e+01 2.629500648234718851e-01
5.964423249187017063e+04 1.977269704993759092e+01 2.580027997395157313e-01
5.964423252841364592e+04 2.002322854232308913e+01 2.682356435179236720e-01
5.964423256495711394e+04 1.980768916632635168e+01 2.683267327001026548e-01
5.964423260150058195e+04 1.968460272575561021e+01 2.581648050041818188e-01
5.964423263804405724e+04 2.025846237371353098e+01 2.857087574438422761e-01
5.964423267458753253e+04 2.029685094805675405e+01 2.757331136171425889e-01
5.964423271113100054e+04 1.998135809552805142e+01 2.678973270752756375e-01
5.964423274767447583e+04 2.015836986753405569e+01 2.818081225481323115e-01
5.964423278421795112e+04 1.990843038536568343e+01 2.582904568739199380e-01
5.964423282076141913e+04 1.983986118576336111e+01 2.570178459763385881e-01
5.964423285730488715e+04 1.963912645966183135e+01 2.576697555192126177e-01
5.964423289384836244e+04 2.023924188286468606e+01 2.751120403036105833e-01
5.964423293039183773e+04 2.024019677741337375e+01 2.762224125188537105e-01
5.964423296693530574e+04 1.995780900447427442e+01 2.848736601116194644e-01
5.964423300347877375e+04 1.963809040239103254e+01 2.642901979140789281e-01
5.964423304002224904e+04 2.017264309167788738e+01 2.767081402490096376e-01
5.964423307656572433e+04 2.007422164239624962e+01 2.747476857816003037e-01
5.964423311310919235e+04 2.017167720587369217e+01 2.616140821980402209e-01
5.964423314965266036e+04 2.022318392216134697e+01 2.667419037456510433e-01
5.964423318619613565e+04 2.038472164334623571e+01 2.703681760344296969e-01
5.964423322273961094e+04 1.994021174520538153e+01 2.649105268558946125e-01
5.964423325928307895e+04 2.027191834598272280e+01 2.736210629449907783e-01
5.964423329582655424e+04 1.990726512692370420e+01 2.732885718943368625e-01
5.964423333237002953e+04 2.018457381886264912e+01 2.775258397258111853e-01
5.964423336891349754e+04 2.019469132262996780e+01 2.653830295773413894e-01
5.964423340545696556e+04 1.992849656731709018e+01 2.580299351752318726e-01
5.964423344200044085e+04 1.956983723883181270e+01 2.579047631531759532e-01
5.964423347854391614e+04 2.039336492890995345e+01 2.722006260286879420e-01
5.964423351508738415e+04 1.973954799616311462e+01 2.710462517453182674e-01
5.964423355163085216e+04 1.955756504867823864e+01 2.708001560954645948e-01
5.964423358817432745e+04 1.965725675235925962e+01 2.657296701087427659e-01
5.964423362471780274e+04 2.015520364705176704e+01 2.738649489196012254e-01
5.964423366126127075e+04 1.962626050909429765e+01 2.601872842144307141e-01
5.964423369780474604e+04 1.954487831690231303e+01 2.566224738317479659e-01
5.964423373434822133e+04 1.919261993468562011e+01 2.551039701648920022e-01
5.964423377089168935e+04 1.960331782508576381e+01 2.624146062140544911e-01
5.964423380743515736e+04 1.931761311199635500e+01 2.514128276317835198e-01
5.964423384397863265e+04 1.971478998365354940e+01 2.680800007226752379e-01
5.964423388052210794e+04 1.959625233049347415e+01 2.609152092940028589e-01
5.964423391706557595e+04 1.956237999316770981e+01 2.575557808462980991e-01
5.964423395360904397e+04 1.979435208112250777e+01 2.732384888399041478e-01
5.964423399015251925e+04 1.948641342508074459e+01 2.542381301953092199e-01
5.964423402669599454e+04 1.968314907634519528e+01 2.546496304616598927e-01
5.964423406323946256e+04 1.976195265082050412e+01 2.630902483821870863e-01
5.964423409978293785e+04 1.954169926093708298e+01 2.564040597265096477e-01
5.964423413632641314e+04 1.957843287001680110e+01 2.620928363577295084e-01
5.964423417286988115e+04 1.959388754207169470e+01 2.595276135965768338e-01
5.964423420941334916e+04 2.021066091361944927e+01 2.730345603653389630e-01
5.964423424595682445e+04 1.946355116008325581e+01 2.520072239283370763e-01
5.964423428250029974e+04 1.957566790068145934e+01 2.543186579625044130e-01
5.964423431904376775e+04 1.928500597995843080e+01 2.552474239181642401e-01
5.964423435558723577e+04 1.942882564360724373e+01 2.553984145049729149e-01
5.964423439213071106e+04 1.971964939822082741e+01 2.602083845575087762e-01
5.964423442867418635e+04 2.020348147332623867e+01 2.695741285004789045e-01
5.964423446521765436e+04 1.952271736183954332e+01 2.544481779390912468e-01
5.964423450176112965e+04 1.971153000985876957e+01 2.641750246942449754e-01
5.964423453830460494e+04 1.874018325348555791e+01 2.419581289391894707e-01
5.964423457484807295e+04 1.973750222909112395e+01 2.695897655377191282e-01
5.964423461139154097e+04 1.968193723510643167e+01 2.523645943554382320e-01
5.964423464793501626e+04 1.938676370625600498e+01 2.528849842153545469e-01
5.964423468447849154e+04 1.925640995676054601e+01 2.531652118000805030e-01
5.964423472102195956e+04 1.919928287038115045e+01 2.461976242826694750e-01
5.964423475756543485e+04 1.953193369384653622e+01 2.658280578551083795e-01
5.964423479410891014e+04 1.950233119541807625e+01 2.508886221036535358e-01
5.964423483065237815e+04 1.952207213645892736e+01 2.475067969929971023e-01
5.964423486719584616e+04 1.975275180352663185e+01 2.550627285742647077e-01
5.964423490373932145e+04 1.953980545625140763e+01 2.543265040529009702e-01
5.964423494028279674e+04 1.982799980751184776e+01 2.598813590632068071e-01
5.964423497682626476e+04 1.975781570130402542e+01 2.537939918887858748e-01
5.964423501336973277e+04 1.942674044646235387e+01 2.431625576505299646e-01
5.964423504991320806e+04 1.930337974030843995e+01 2.428802652917274874e-01
5.964423508645668335e+04 1.953818764465016855e+01 2.456769097700687299e-01
5.964423512300015136e+04 1.977021115155251252e+01 2.579616080099605413e-01
5.964423515954362665e+04 1.914864062409035483e+01 2.365927974209726115e-01
5.964423519608710194e+04 1.968849130517867252e+01 2.546243363096006851e-01
5.964423523263056995e+04 1.918392809694897139e+01 2.537607945344218519e-01
5.964423526917403797e+04 1.979081293082957060e+01 2.551509566976055687e-01
5.964423530571751326e+04 1.959429953971438820e+01 2.479857356982450856e-01
5.964423534226098855e+04 1.977287291698927163e+01 2.580439281824842279e-01
5.964423537880445656e+04 1.990124333497827536e+01 2.614091791072538085e-01
5.964423541534792457e+04 1.987495949983800259e+01 2.577221664696826009e-01
5.964423545189139986e+04 1.991035252066066263e+01 2.625218885596655172e-01
5.964423548843487515e+04 2.010863771751057882e+01 2.581254894576444081e-01
5.964423552497834316e+04 1.950734734500321821e+01 2.530704703090952967e-01
5.964423556152181118e+04 1.928447583695032108e+01 2.540112173787260619e-01
5.964423559806528647e+04 1.996558120609389775e+01 2.605389375864863299e-01
5.964423563460876176e+04 1.962284652563001686e+01 2.615432151949198536e-01
5.964423567115222977e+04 1.972882814895172388e+01 2.652226540961403201e-01
5.964423570769570506e+04 1.980606929510155112e+01 2.562004210349872468e-01
5.964423574423918035e+04 1.972596018073990720e+01 2.545810026855950814e-01
5.964423578078264836e+04 1.997998166077191584e+01 2.552323666042950467e-01
5.964423581732611638e+04 2.004167458658049483e+01 2.561196518244715503e-01
5.964423585386959166e+04 2.002360892838152395e+01 2.636333316184681919e-01
5.964423589041306695e+04 2.015858224577436886e+01 2.560133860606166323e-01
5.964423592695653497e+04 2.044589346850388623e+01 2.607708053246658442e-01
5.964423596350000298e+04 1.948945415881747678e+01 2.462974763952229806e-01
5.964423600004347827e+04 2.020423828194406823e+01 2.748727035019678522e-01
5.964423603658695356e+04 1.999783177393886291e+01 2.660826769548393367e-01
5.964423607313042157e+04 2.046193859734212950e+01 2.659387545200109226e-01
5.964423610967388959e+04 2.038586463984919561e+01 2.623928129093184292e-01
5.964423614621736488e+04 1.995716913065006537e+01 2.526721022584512699e-01
5.964423618276084017e+04 2.029204882010126809e+01 2.675129930673156298e-01
5.964423621930430818e+04 2.023282705622213129e+01 2.626043466395228121e-01
5.964423625584778347e+04 2.000686460609099626e+01 2.663290576709518853e-01
5.964423629239125148e+04 1.986040945926733414e+01 2.573396586188388402e-01
5.964423632893472677e+04 2.001768280356272456e+01 2.558113139225343113e-01
5.964423636547819478e+04 2.043240612299530312e+01 2.674848893592301491e-01
5.964423640202167007e+04 2.009411201531833413e+01 2.591034714579589782e-01
5.964423643856514536e+04 2.008302560905428891e+01 2.520708458810890229e-01
5.964423647510861338e+04 2.052737380803357681e+01 2.732269139796923429e-01
5.964423651165208139e+04 1.981663250366032258e+01 2.589384498716118532e-01
5.964423654819555668e+04 2.036345754694212573e+01 2.765649689830868008e-01
5.964423658473903197e+04 1.967348682593377518e+01 2.617090320109878299e-01
5.964423662128249998e+04 2.027772402950780162e+01 2.621992310991723696e-01
5.964423665782597527e+04 1.994993102135959262e+01 2.561550974803287750e-01
5.964423669436944328e+04 1.988788379782711502e+01 2.577802328707641255e-01
5.964423673091291857e+04 2.029667080034341353e+01 2.709887622668275542e-01
5.964423676745638659e+04 2.015722092301818336e+01 2.619782388932265782e-01
5.964423680399985460e+04 1.979947692706431184e+01 2.549062789623198766e-01
5.964423684054332989e+04 2.017400012064909376e+01 2.603007926522450943e-01
5.964423687708680518e+04 2.034889970835643425e+01 2.641482398168029100e-01
5.964423691363027319e+04 1.951351131369037972e+01 2.500654139519180030e-01
5.964423695017374848e+04 2.034602808232352444e+01 2.639610646092454549e-01
5.964423698671722377e+04 1.991125418612329767e+01 2.551504754488655990e-01
5.964423702326069179e+04 2.000655109618522687e+01 2.610228979151546502e-01
5.964423705980415980e+04 2.049201599224618420e+01 2.649010779396573367e-01
5.964423709634763509e+04 1.977632578635465777e+01 2.503902233666268629e-01
5.964423713289111038e+04 2.030454496383460850e+01 2.750852275201307040e-01
5.964423716943457839e+04 2.009436399402744300e+01 2.613065282919452281e-01
5.964423720597804640e+04 2.025655007314802347e+01 2.671746618707898646e-01
5.964423724252152169e+04 2.015704888000666628e+01 2.649712236511023722e-01
5.964423727906499698e+04 1.987514344189568405e+01 2.573744208609828887e-01
5.964423731560846500e+04 2.018340293521059436e+01 2.663442423295300232e-01
5.964423735215194029e+04 2.031302184262781552e+01 2.792406163163355659e-01
5.964423738869541558e+04 2.041572436455011186e+01 2.690315063433512677e-01
5.964423742523888359e+04 1.973362970649623449e+01 2.465298980310249022e-01
5.964423746178235160e+04 2.000513035159052677e+01 2.606165129423738680e-01
5.964423749832582689e+04 1.999029447968942463e+01 2.634048238782042972e-01
5.964423753486930218e+04 1.996228496073847580e+01 2.555109001291523962e-01
5.964423757141277019e+04 1.988711702959505345e+01 2.576744459212791938e-01
5.964423760795624548e+04 2.006346293626300437e+01 2.644474972159105985e-01
5.964423764449972077e+04 1.973580220763021131e+01 2.561087108405606938e-01
5.964423768104318879e+04 1.950155730533683496e+01 2.491647973131547733e-01
5.964423771758665680e+04 2.008669775062951146e+01 2.595351468123443528e-01
5.964423775413013209e+04 1.935272483345669770e+01 2.421324676474209125e-01
5.964423779067360738e+04 2.027135770266811221e+01 2.639036450145090251e-01
5.964423782721707539e+04 1.985930079942727389e+01 2.535036683780177991e-01
5.964423786376054341e+04 2.014502734454122290e+01 2.721035306966462231e-01
5.964423790030401869e+04 1.995204262877442147e+01 2.595183221772774385e-01
5.964423793684749398e+04 1.998466220767972601e+01 2.542907343724051805e-01
5.964423797339096200e+04 1.970449264593138139e+01 2.498662167617388130e-01
5.964423800993443729e+04 1.972176379880639985e+01 2.511954434304138339e-01
5.964423804647791258e+04 1.944142480517519900e+01 2.473305771038603607e-01
5.964423808302138059e+04 2.031891997891924362e+01 2.635080896806205053e-01
5.964423811956484860e+04 1.995670677493924217e+01 2.673247470321379327e-01
5.964423815610832389e+04 2.022115164581050095e+01 2.621160623126497224e-01
5.964423819265179918e+04 2.000698392854996399e+01 2.562733742525780123e-01
5.964423822919526719e+04 1.989717129449034871e+01 2.535178758427870660e-01
5.964423826573873521e+04 1.942813452114780759e+01 2.487629889970436603e-01
5.964423830228221050e+04 2.037931410171050572e+01 2.664368275202302350e-01
5.964423833882568579e+04 1.991866581746986498e+01 2.650525277722779460e-01
5.964423837536915380e+04 1.997764206240567475e+01 2.796301176446485681e-01
5.964423841191262909e+04 1.989205437712410429e+01 2.936512170918761933e-01
5.964423844845610438e+04 2.008511291694226841e+01 2.903301932759870252e-01
5.964423848499957239e+04 2.009291892086417519e+01 2.701506319538896639e-01
5.964423852154304041e+04 2.006030747314061813e+01 2.737822407884947240e-01
5.964423855808651570e+04 1.979992021682251746e+01 2.669516638775453199e-01
5.964423859462999098e+04 1.988963902715868315e+01 2.595012477167960019e-01
5.964423863117345900e+04 1.991558196566685268e+01 2.639950636378689541e-01
5.964423866771692701e+04 1.977601910604322200e+01 2.660495541449149348e-01
5.964423870426040230e+04 1.971750775630671981e+01 2.696754025859585124e-01
5.964423874080387759e+04 2.001687653233676656e+01 2.628267572578327216e-01
5.964423877734734560e+04 2.006653870761356373e+01 2.707355441836742926e-01
5.964423881389082089e+04 1.979768481052742857e+01 2.606351741718040960e-01
5.964423885043429618e+04 2.000524714282291328e+01 2.764265512997857721e-01
5.964423888697776420e+04 2.023747422055076939e+01 2.666076592475983831e-01
5.964423892352123221e+04 1.984845113513889459e+01 2.984510308891365482e-01
5.964423896006470750e+04 2.004114625064806887e+01 2.932199666455836407e-01
5.964423899660818279e+04 2.038146611676201303e+01 2.856750132770470851e-01
5.964423903315165080e+04 2.016979200152397311e+01 2.627885067913517947e-01
5.964423906969512609e+04 2.007181266878286863e+01 2.723760906412552862e-01
5.964423910623860138e+04 2.004808929337209022e+01 2.702864598175624966e-01
5.964423914278206939e+04 1.994101787910321022e+01 2.597262447577227129e-01
5.964423917932553741e+04 2.037836366276256328e+01 2.760180979397841017e-01
5.964423921586901270e+04 2.016679829599846840e+01 2.685819098131214666e-01
5.964423925241248799e+04 1.988764617371420584e+01 2.614119853128833992e-01
5.964423928895595600e+04 2.028895994208494002e+01 2.791242576187886737e-01
5.964423932549942401e+04 1.986326723323890420e+01 2.684398394632788176e-01
5.964423936204289930e+04 1.970651957278684918e+01 2.534248185833415934e-01
5.964423939858637459e+04 2.004343774639810860e+01 2.634445900442014543e-01
5.964423943512984260e+04 2.048132679325919270e+01 2.616558789116447126e-01
5.964423947167331062e+04 2.024353443110184259e+01 2.642336025552193268e-01
5.964423950821678591e+04 2.063352348911480050e+01 2.715389407742010985e-01
5.964423954476026120e+04 2.006097876747799091e+01 2.668185534275950843e-01
5.964423958130372921e+04 2.046505690371530051e+01 2.676246359434262811e-01
5.964423961784719722e+04 2.010798608629356821e+01 2.557567311757975026e-01
5.964423965439067251e+04 2.025654964318214368e+01 2.641657783632235246e-01
5.964423969093414780e+04 1.998393683637353746e+01 2.593887682882239365e-01
5.964423972747761582e+04 2.031839726828802029e+01 2.785678835439437950e-01
5.964423976402109110e+04 1.984207493473198980e+01 2.529405137155929517e-01
5.964423980056456639e+04 2.041608698263951283e+01 2.801457926616900962e-01
5.964423983710803441e+04 1.990669314003077872e+01 2.610905730127104363e-01
5.964423987365150242e+04 2.048241529802210081e+01 2.747589809210223000e-01
5.964423991019497771e+04 2.016902027910515116e+01 2.769963088390274275e-01
5.964423994673845300e+04 2.001589922626910578e+01 2.714566121419014211e-01
5.964423998328192101e+04 1.986152796725784597e+01 2.598649810065267185e-01
5.964424001982539630e+04 1.997490407302366577e+01 2.656389406463542380e-01
5.964424005636886432e+04 2.015465818300133805e+01 2.597414991793395855e-01
5.964424009291233961e+04 1.987126538310037205e+01 2.689380721657486095e-01
5.964424012945580762e+04 1.997763516610774914e+01 2.627432101021723310e-01
5.964424016599928291e+04 2.049435768695930449e+01 2.707869701452185196e-01
5.964424020254275820e+04 1.943058286516853883e+01 2.486294693087833241e-01
5.964424023908622621e+04 1.962500000000000000e+01 2.488461002136382882e-01
5.964424027562969422e+04 2.000903144684503943e+01 2.627815002583024917e-01
5.964424031217316951e+04 1.944370251246911607e+01 2.586954622331353870e-01
5.964424034871664480e+04 1.910459372114496901e+01 2.453275211252497479e-01
5.964424038526011282e+04 1.979891349374489451e+01 2.648213652223287973e-01
5.964424042180358083e+04 1.929395636448489171e+01 2.454903950168902116e-01
5.964424045834705612e+04 1.947189410088209627e+01 2.588070022479255217e-01
5.964424049489053141e+04 1.962569938135062131e+01 2.612642209887836020e-01
5.964424053143399942e+04 1.975391165257549630e+01 2.550989335517070411e-01
5.964424056797746744e+04 2.007992757057615307e+01 2.645714775786572326e-01
5.964424060452094272e+04 1.966768677510776797e+01 2.563824443585750457e-01
5.964424064106441801e+04 1.999852580446366801e+01 2.705971542622819248e-01
5.964424067760788603e+04 2.009293491410597809e+01 2.697720093195760671e-01
5.964424071415136132e+04 1.936687366242150077e+01 2.518796760805124824e-01
5.964424075069482933e+04 1.959468533127706280e+01 2.537995511462306508e-01
5.964424078723830462e+04 1.977701426898348558e+01 2.659089525845294011e-01
5.964424082378177263e+04 1.952520583392142939e+01 2.569204575896991138e-01
5.964424086032524792e+04 1.984323444283646865e+01 2.576524224242843220e-01
5.964424089686872321e+04 1.936832600410436811e+01 2.456392380921375296e-01
5.964424093341219123e+04 1.970003088179399242e+01 2.637649674317926185e-01
5.964424096995565924e+04 2.018526516121948688e+01 2.693625032994704793e-01
5.964424100649913453e+04 1.954645345192614414e+01 2.574693138656959368e-01
5.964424104304260982e+04 2.000287886885962862e+01 2.713366869517080393e-01
5.964424107958607783e+04 1.934021662349893944e+01 2.527388468738088201e-01
5.964424111612955312e+04 1.982631149116064506e+01 2.610620957581215040e-01
5.964424115267302113e+04 1.960900150742947190e+01 2.595659930828048134e-01
5.964424118921649642e+04 1.937153112863363447e+01 2.508283154700818307e-01
5.964424122575996444e+04 1.950927203065134208e+01 2.591001751435302869e-01
5.964424126230343973e+04 1.914600156891698646e+01 2.474692771513841150e-01
5.964424129884691502e+04 1.964448732609109882e+01 2.628593364606484073e-01
5.964424133539038303e+04 1.980173516090868802e+01 2.638952853752165040e-01
5.964424137193385104e+04 1.983670774647887214e+01 2.647882626033105646e-01
5.964424140847732633e+04 1.996170360775283115e+01 2.603644797398007582e-01
5.964424144502080162e+04 1.998667342040835848e+01 2.604215195917201076e-01
5.964424148156426963e+04 1.977322664257009066e+01 2.527163009130438676e-01
5.964424151810773765e+04 1.937883840085510911e+01 2.450930439129038740e-01
5.964424155465121294e+04 1.957199703323483320e+01 2.500379617726057879e-01
5.964424159119468823e+04 1.970317228611100902e+01 2.580617251128849432e-01
5.964424162773815624e+04 1.994251774660006404e+01 2.648126174211551942e-01
5.964424166428163153e+04 1.984914044722953719e+01 2.578822706447664870e-01
5.964424170082510682e+04 1.986749269040885579e+01 2.631280267185764354e-01
5.964424173736857483e+04 2.014366487075488976e+01 2.735631271084620897e-01
5.964424177391204285e+04 1.973539210358433849e+01 2.695003501515100264e-01
5.964424181045551813e+04 1.983849288371818531e+01 2.777630192979687607e-01
5.964424184699899342e+04 1.957381759332011839e+01 2.488979563987986365e-01
5.964424188354246144e+04 1.965323433323433377e+01 2.542416841387281079e-01
5.964424192008593673e+04 1.946560994669745526e+01 2.531422922494904193e-01
5.964424195662941202e+04 1.964684137800716002e+01 2.551862707455415658e-01
5.964424199317288003e+04 1.995775372286346538e+01 2.619660228674865476e-01
5.964424202971634804e+04 2.008001230230549794e+01 2.712200927513732096e-01
5.964424206625982333e+04 2.020696209340968252e+01 2.793253744692906215e-01
5.964424210280329862e+04 1.991126030624263876e+01 2.653209968615238834e-01
5.964424213934676663e+04 1.999203779962390826e+01 2.582895839231253987e-01
5.964424217589023465e+04 2.012668779525204599e+01 2.648145953578579515e-01
5.964424221243370994e+04 2.038791010695829797e+01 2.777018661713467895e-01
5.964424224897718523e+04 2.079831758862485458e+01 3.005748807855173066e-01
5.964424228552065324e+04 2.083190812982084239e+01 2.881763874122878488e-01
5.964424232206412853e+04 2.020749224528752208e+01 2.709304142038647667e-01
5.964424235860760382e+04 2.071210205159056628e+01 2.775109380803931769e-01
5.964424239515107183e+04 2.064451420537186266e+01 2.822579686694365875e-01
5.964424243169453985e+04 1.998677623943447301e+01 2.706171442405627126e-01
5.964424246823801514e+04 2.067928120470680753e+01 2.844391160360298931e-01
5.964424250478149042e+04 2.041228449830484237e+01 2.892572114117262227e-01
5.964424254132495844e+04 2.031503448275862311e+01 2.807489159544052093e-01
5.964424257786842645e+04 1.999352473176407230e+01 2.685588506883463400e-01
5.964424261441190174e+04 2.012733837729977893e+01 2.783525524094555559e-01
5.964424265095537703e+04 2.008012778486369143e+01 2.626358021736096005e-01
5.964424268749884504e+04 1.978069284388244853e+01 2.633450704667566478e-01
5.964424272404232033e+04 2.009807552173549539e+01 2.690817192020420467e-01
5.964424276058579562e+04 2.048146842521120803e+01 2.843235053746175911e-01
5.964424279712926364e+04 2.047877393135190971e+01 2.773412516894043778e-01
5.964424283367273165e+04 2.008077751688411894e+01 2.706967472508316486e-01
5.964424287021620694e+04 1.957273398235686912e+01 2.716985405183390268e-01
5.964424290675968223e+04 1.992324579819331376e+01 2.646326315530762585e-01
5.964424294330315024e+04 1.974714909691889986e+01 2.657934851168444745e-01
5.964424297984661825e+04 1.982100452261905943e+01 2.717156595633060667e-01
5.964424301639009354e+04 1.927458301346918645e+01 2.535597881352968375e-01
5.964424305293356883e+04 1.999648269366050002e+01 2.941237764316266268e-01
5.964424308947703685e+04 1.999110724469576184e+01 2.673852792257301880e-01
5.964424312602051214e+04 2.048979817460415020e+01 2.759714458655809777e-01
5.964424316256398743e+04 1.980211891736938767e+01 2.668046699258744270e-01
5.964424319910745544e+04 2.010838734364910252e+01 2.771148434202659327e-01
5.964424323565092345e+04 1.970380836245104561e+01 2.680429457039733010e-01
5.964424327219439874e+04 1.962097859895084184e+01 2.962050407587162315e-01
5.964424330873787403e+04 1.959368854761681433e+01 2.948560767248288306e-01
5.964424334528134204e+04 1.976809776757722048e+01 2.869853631314185360e-01
5.964424338182481733e+04 1.955423180465687238e+01 2.911010660166604702e-01
5.964424341836829262e+04 1.964225392094244427e+01 2.791454338171293070e-01
5.964424345491176064e+04 1.983816201808205193e+01 2.750165488782685963e-01
5.964424349145522865e+04 1.991937353587557524e+01 2.769558848040949983e-01
5.964424352799870394e+04 1.936771126304764579e+01 2.714203759211062938e-01
5.964424356454217923e+04 1.976426291820561332e+01 2.872593479195008070e-01
5.964424360108564724e+04 1.922131128395580646e+01 2.569877513377528122e-01
5.964424363762911526e+04 1.999903890050217470e+01 2.939740542306174542e-01
5.964424367417259054e+04 1.987450999082535574e+01 2.933351525135666771e-01
5.964424371071606583e+04 1.957977690413035177e+01 2.710269024082819223e-01
5.964424374725953385e+04 1.963840028523888748e+01 2.806346656839358022e-01
5.964424378380300914e+04 1.936965039355430918e+01 2.762548223734749286e-01
5.964424382034648443e+04 1.953026306575476667e+01 2.802706143577514131e-01
5.964424385688995244e+04 2.013153684210526251e+01 3.104612610606995449e-01
5.964424389343342045e+04 1.963028281845262768e+01 2.875074298092492597e-01
5.964424392997689574e+04 1.931892106770802897e+01 2.940424411341281408e-01
5.964424396652037103e+04 1.981740956266122922e+01 2.851332503279348507e-01
5.964424400306383905e+04 1.932748078164426886e+01 2.872089174783946652e-01
5.964424403960730706e+04 1.967131469363474139e+01 3.145221087347255251e-01
5.964424407615078235e+04 1.959676998291246974e+01 2.860508271277032444e-01
5.964424411269425764e+04 1.986210091220068108e+01 3.119382391961450507e-01
5.964424414923772565e+04 1.969235965442457470e+01 2.954116599240265151e-01
5.964424418578119366e+04 1.958054700449917007e+01 2.845203112043955263e-01
5.964424422232466895e+04 1.989383070301291312e+01 2.797415866411537277e-01
5.964424425886814424e+04 1.984694144197647958e+01 2.794537615616113357e-01
5.964424429541161226e+04 2.021904163241622854e+01 2.915198730084224144e-01
5.964424433195508755e+04 1.941973495536333871e+01 2.652915937407302471e-01
5.964424436849856284e+04 2.053723995553437831e+01 2.886878267278417676e-01
5.964424440504203085e+04 2.007283370690065993e+01 2.855090194002299353e-01
5.964424444158549886e+04 2.021679110748325314e+01 2.846736107909825786e-01
5.964424447812897415e+04 1.971495743818402957e+01 2.784389755640398478e-01
5.964424451467244944e+04 1.999193131635816911e+01 2.839300181414100011e-01
5.964424455121591745e+04 2.016132099014842893e+01 2.763543123187782169e-01
5.964424458775938547e+04 1.983505118455688887e+01 2.669024369558564147e-01
5.964424462430286076e+04 2.044990759186808305e+01 2.994453467657451351e-01
5.964424466084633605e+04 2.047310513447432712e+01 2.911793117490326654e-01
5.964424469738980406e+04 1.985878681716413752e+01 2.904690415864094599e-01
5.964424473393327207e+04 2.040582914092468414e+01 3.026804509950788424e-01
5.964424477047674736e+04 2.010252651241975741e+01 2.873358452452189904e-01
5.964424480702022265e+04 2.002636197571546006e+01 2.743908527831862010e-01
5.964424484356369067e+04 2.055593908382658341e+01 2.892325423960462882e-01
5.964424488010716595e+04 2.005753636869750167e+01 2.849839021072272938e-01
5.964424491665064124e+04 1.968418801895869663e+01 2.749081610357204664e-01
5.964424495319410926e+04 1.996584817154892022e+01 2.984772976233688868e-01
5.964424498973757727e+04 2.015830564983270179e+01 3.077723526870198567e-01
5.964424502628105256e+04 1.989668367346938638e+01 2.879103229888067550e-01
5.964424506282452785e+04 2.019231002928702523e+01 2.972640481133609347e-01
5.964424509936799586e+04 1.988046602034367538e+01 2.859176417989965358e-01
5.964424513591146388e+04 2.012927327327327376e+01 2.936772599370805481e-01
5.964424517245493917e+04 1.982946815089672299e+01 2.800295984154512752e-01
5.964424520899841445e+04 1.979958881481217148e+01 2.773222786481205904e-01
5.964424524554188247e+04 1.928731421638395815e+01 2.698057424277223726e-01
5.964424528208535776e+04 2.006348861882716150e+01 2.801802842578376418e-01
5.964424531862882577e+04 1.991103028857619606e+01 2.877699388527522051e-01
5.964424535517230106e+04 1.995694652823620885e+01 2.815029332148520913e-01
5.964424539171576907e+04 1.977818125535765148e+01 2.751676455723018333e-01
5.964424542825924436e+04 2.012158120688823715e+01 2.791189264924208713e-01
5.964424546480271965e+04 1.983821756413164294e+01 2.696977719212630964e-01
5.964424550134618767e+04 1.951997948431016283e+01 2.734313166930023020e-01
5.964424553788965568e+04 2.012111681488443793e+01 2.786570025605292211e-01
5.964424557443313097e+04 1.990504060021843458e+01 2.668156285272966222e-01
5.964424561097660626e+04 1.994401865654150541e+01 3.064185947601814619e-01
5.964424564752007427e+04 2.042082240777214963e+01 2.957472859663050069e-01
5.964424568406354229e+04 1.937311982227981844e+01 2.689849380971749415e-01
5.964424572060701757e+04 1.982630995613828162e+01 2.683638784687116807e-01
5.964424575715049286e+04 2.000971207665307006e+01 2.814861065943027318e-01
5.964424579369396088e+04 2.016598585829630963e+01 2.680710163988394568e-01
5.964424583023743617e+04 2.001614362588694718e+01 2.680966747472027789e-01
5.964424586678090418e+04 1.994476409666283345e+01 2.682935741792966122e-01
5.964424590332437947e+04 2.053502275147642209e+01 2.877196567699988328e-01
5.964424593986784748e+04 1.991003285613705742e+01 2.776508555139947654e-01
5.964424597641132277e+04 2.004406747423354673e+01 2.795910070517965695e-01
5.964424601295479806e+04 2.002360111064050230e+01 2.895119200053539732e-01
5.964424604949826607e+04 2.020289717406791752e+01 3.092151978754973385e-01
5.964424608604173409e+04 1.991394455281669451e+01 2.746761565118957527e-01
5.964424612258520938e+04 1.990084103293058604e+01 2.736404149121668405e-01
5.964424615912868467e+04 2.021522662118517744e+01 2.764399883835139127e-01
5.964424619567215268e+04 2.036819840943702076e+01 2.909030357838149339e-01
5.964424623221562797e+04 1.988804496072990347e+01 2.848469128827573194e-01
5.964424626875910326e+04 2.060395943988411460e+01 3.157482437287590926e-01
5.964424630530257127e+04 2.040940881104668492e+01 3.052665010500552611e-01
5.964424634184603929e+04 1.994089216292888977e+01 2.930357896728516542e-01
5.964424637838951458e+04 1.986963220851319178e+01 2.805100641942228634e-01
5.964424641493298986e+04 1.976672660390885028e+01 2.685469499526336179e-01
5.964424645147645788e+04 2.030280194643658476e+01 2.772751695813896466e-01
5.964424648801992589e+04 1.998853167442301881e+01 2.730696528250934896e-01
5.964424652456340118e+04 2.006251847997067017e+01 2.798062663218838231e-01
5.964424656110687647e+04 2.016979837994442093e+01 2.880790699115912123e-01
5.964424659765034448e+04 2.040724582247615260e+01 2.955258758011792275e-01
5.964424663419381977e+04 2.052228527552158610e+01 2.907225196841401460e-01
5.964424667073729506e+04 1.975932796639832034e+01 2.683468100063997608e-01
5.964424670728076308e+04 2.022421598874664284e+01 2.970299410514136151e-01
5.964424674382423109e+04 2.027596744962865571e+01 3.090780015972490746e-01
5.964424678036770638e+04 2.009930134961133064e+01 2.764079252366773432e-01
5.964424681691118167e+04 1.980488599727650723e+01 2.790010167174207245e-01
5.964424685345464968e+04 2.103643539367545756e+01 3.116713756448225570e-01
5.964424688999811769e+04 2.026692804537979242e+01 2.752188338891371489e-01
5.964424692654159298e+04 2.071654800799727170e+01 2.808752625425137150e-01
5.964424696308506827e+04 1.986192035043922388e+01 2.624925075885686798e-01
5.964424699962853629e+04 2.012909794821401022e+01 2.767942741985107147e-01
5.964424703617201158e+04 1.999533455244526081e+01 2.700026431053569320e-01
5.964424707271548687e+04 1.962079668908432595e+01 2.675728042196987566e-01
5.964424710925895488e+04 2.012740691678100191e+01 2.710957709482452738e-01
5.964424714580242289e+04 2.037830406350496659e+01 2.754283069780260051e-01
5.964424718234589818e+04 1.993606400597139938e+01 2.811606212597748122e-01
5.964424721888937347e+04 2.003933163157771347e+01 2.730653496886573106e-01
5.964424725543284148e+04 2.038223004441890396e+01 2.821331494156690267e-01
5.964424729197630950e+04 2.006679636066001748e+01 2.729505550858222773e-01
5.964424732851978479e+04 2.025164481525625604e+01 2.781784102008381110e-01
5.964424736506326008e+04 2.059087315583989408e+01 2.958544792333003826e-01
5.964424740160672809e+04 1.986532599936937160e+01 2.922524740566362356e-01
5.964424743815020338e+04 2.014886742923659924e+01 2.928619474332809780e-01
5.964424747469367867e+04 2.004921975899616982e+01 2.806207248760155815e-01
5.964424751123714668e+04 1.993582130081108517e+01 2.801392532556014614e-01
5.964424754778061470e+04 2.004592849754485329e+01 2.789455878305188152e-01
5.964424758432408998e+04 1.984610361594701544e+01 2.874561650582579952e-01
5.964424762086756527e+04 1.914053357246945453e+01 2.805376209332783310e-01
5.964424765741103329e+04 2.032001052115589346e+01 2.890748827872972049e-01
5.964424769395450858e+04 1.979242548949143909e+01 2.897642194276024985e-01
5.964424773049798387e+04 2.013606468494377566e+01 2.963165859949496994e-01
5.964424776704145188e+04 2.046576135459128309e+01 2.799504642033364132e-01
5.964424780358491989e+04 2.053741152679474169e+01 2.979606383101632838e-01
5.964424784012839518e+04 2.015222866514379518e+01 3.055056010107683462e-01
5.964424787667187047e+04 2.023349017567919006e+01 3.021912598358362234e-01
5.964424791321533849e+04 2.057745750895497494e+01 3.198879457828983086e-01
5.964424794975880650e+04 1.991797954112003666e+01 3.393317239723843692e-01
5.964424798630228179e+04 2.012249279488466058e+01 2.915847229920407457e-01
5.964424802284575708e+04 2.044180778900431861e+01 3.090458940556750633e-01
5.964424805938922509e+04 2.018667789119225375e+01 2.900400286993565224e-01
5.964424809593270038e+04 2.052039134301808687e+01 3.184299243359943188e-01
5.964424813247617567e+04 1.986481368145128812e+01 2.956558267915018190e-01
5.964424816901964368e+04 2.069345526268603308e+01 3.231074383891693880e-01
5.964424820556311170e+04 1.983321703519829882e+01 2.955345726509283066e-01
5.964424824210658699e+04 2.041176889395180183e+01 2.999141520312739173e-01
5.964424827865006228e+04 2.000064655679119596e+01 2.682885440316891135e-01
5.964424831519353029e+04 2.017135494696470488e+01 2.654800477247907242e-01
5.964424835173699830e+04 2.034809246337193755e+01 2.779597965895980183e-01
5.964424838828047359e+04 2.025533665656975302e+01 2.857378618378514923e-01
5.964424842482394888e+04 2.048202705656619571e+01 2.761881010342965292e-01
5.964424846136741689e+04 1.964185009097845835e+01 2.563339380387879007e-01
5.964424849791089218e+04 1.986872851421753339e+01 2.620433268191337262e-01
5.964424853445436747e+04 1.954556734504551585e+01 2.672514200901460746e-01
5.964424857099783549e+04 2.014702304321636106e+01 2.987645339784505416e-01
5.964424860754130350e+04 1.989064838052148687e+01 2.771108568823021923e-01
5.964424864408477879e+04 2.001962952394540451e+01 2.787894883201397778e-01
5.964424868062825408e+04 1.984237454443510273e+01 2.793833075323034487e-01
5.964424871717172209e+04 2.062461900887663546e+01 3.092624950878672951e-01
5.964424875371519011e+04 2.040526516687740255e+01 3.216524941768570400e-01
5.964424879025866539e+04 2.053284193681351866e+01 3.039919366679619817e-01
5.964424882680214068e+04 1.995618514248064557e+01 2.971506866136588987e-01
5.964424886334560870e+04 2.004237137050287032e+01 2.964630875134766086e-01
5.964424889988908399e+04 1.992925706304962574e+01 3.001407449245305226e-01
5.964424893643255928e+04 1.967247918648207161e+01 2.844105557969398013e-01
5.964424897297602729e+04 1.986293624020072457e+01 2.908758202506649959e-01
5.964424900951949530e+04 1.992192762967953357e+01 2.984662438977702115e-01
5.964424904606297059e+04 1.963755867431605751e+01 2.943755658619728877e-01
5.964424908260644588e+04 1.979607212697803575e+01 2.833707113114196652e-01
5.964424911914991389e+04 1.964623898829800908e+01 2.795494785638417690e-01
5.964424915569338191e+04 1.947682986736532129e+01 3.025972355624902410e-01
5.964424919223685720e+04 1.933947900978915513e+01 2.649416612818814021e-01
5.964424922878033249e+04 2.028276879572139890e+01 2.968599251680655859e-01
5.964424926532380050e+04 1.947943820759205025e+01 2.722013942517281238e-01
5.964424930186726851e+04 1.964193735079215841e+01 2.865624761160713296e-01
5.964424933841074380e+04 1.998428611797083221e+01 2.729480455380522419e-01
5.964424937495421909e+04 2.011451420792921851e+01 3.109231498994675658e-01
5.964424941149768711e+04 1.979275402057676914e+01 2.944024877801600937e-01
5.964424944804116240e+04 1.961737472766884594e+01 2.777239872205688465e-01
5.964424948458463041e+04 1.933713951447791857e+01 2.694764846576386819e-01
5.964424952112810570e+04 1.934084894552152534e+01 2.913135932853253562e-01
5.964424955767157371e+04 1.960080693010561248e+01 2.836022009897496976e-01
5.964424959421504900e+04 1.945136738601177129e+01 2.660287609428705902e-01
5.964424963075852429e+04 2.006098485775092399e+01 2.720651355846737118e-01
5.964424966730199230e+04 1.995100620877926190e+01 2.851279545157519024e-01
5.964424970384546032e+04 1.934190776147712754e+01 2.735352227334544306e-01
5.964424974038893561e+04 1.977499641371395356e+01 2.874718318367256442e-01
5.964424977693241090e+04 1.922953608963377903e+01 2.618787349472101456e-01
5.964424981347587891e+04 2.003083971306287125e+01 3.069331895071061300e-01
5.964424985001935420e+04 1.948996105682904556e+01 2.845954500808540732e-01
5.964424988656282949e+04 1.914819875632548474e+01 2.755596159763922803e-01
5.964424992310629750e+04 2.010235424389774295e+01 2.898210589208305987e-01
5.964424995964976551e+04 1.930748160356554166e+01 2.729165843590683482e-01
5.964424999619324080e+04 2.043036729339745960e+01 3.035348528948722535e-01
5.964425003273671609e+04 1.933169707882694155e+01 2.838563069253266513e-01
5.964425006928018411e+04 2.018492613807657676e+01 3.153773914502306930e-01
5.964425010582365212e+04 1.951276633004494698e+01 2.676914263408811112e-01
5.964425014236712741e+04 1.962624460767167989e+01 2.887765815661026414e-01
5.964425017891060270e+04 2.056725355590675619e+01 2.984580235861356567e-01
5.964425021545407071e+04 1.964122576404863807e+01 2.902151620001726107e-01
5.964425025199754600e+04 1.954610137253290247e+01 2.825599144761190562e-01
5.964425028854102129e+04 1.940135529851618301e+01 2.666187367044209888e-01
5.964425032508448930e+04 1.927833649184406539e+01 2.667665149936825908e-01
5.964425036162795732e+04 1.911057863586738037e+01 2.599830222688929160e-01
5.964425039817143261e+04 1.962346153391423798e+01 2.638679069078554984e-01
5.964425043471490790e+04 1.945259796806966790e+01 2.694785237371111752e-01
5.964425047125837591e+04 1.963771523488676962e+01 2.803447763122332015e-01
5.964425050780185120e+04 1.949050699423180077e+01 2.678800522338873336e-01
5.964425054434531921e+04 1.995917733613606160e+01 3.051584151115153132e-01
5.964425058088879450e+04 1.946127753149380624e+01 2.702105331946487166e-01
5.964425061743226252e+04 1.962518953639695596e+01 2.770835858826260489e-01
5.964425065397573781e+04 1.995892305287334167e+01 2.837171267751458226e-01
5.964425069051921309e+04 2.013911875464728496e+01 3.191811649330107969e-01
5.964425072706268111e+04 1.973601051778985749e+01 3.231137734991779142e-01
5.964425076360614912e+04 2.007613151409508845e+01 3.112869624694010739e-01
5.964425080014962441e+04 1.971181753722524022e+01 2.769069973286649167e-01
5.964425083669309970e+04 2.010760856561789822e+01 2.886522107625500433e-01
5.964425087323656771e+04 1.988778155219145916e+01 2.930026162490752539e-01
5.964425090978004300e+04 1.948397465759806479e+01 2.789893691420039512e-01
5.964425094632351829e+04 2.002319039203664275e+01 2.909657451917442295e-01
5.964425098286698631e+04 2.042055339853540730e+01 2.996693989531793445e-01
5.964425101941045432e+04 2.000774686436442451e+01 2.930369395690312073e-01
5.964425105595392961e+04 2.019564509711722877e+01 2.974083124799384859e-01
5.964425109249740490e+04 1.995953132690668497e+01 2.783103074544245881e-01
5.964425112904087291e+04 1.953282069860116010e+01 2.736511444040009011e-01
5.964425116558434092e+04 2.003352402336052407e+01 2.899529907493946790e-01
5.964425120212781621e+04 1.966870200324088103e+01 2.904970164814903999e-01
5.964425123867129150e+04 1.988010519616202387e+01 2.793995679733133342e-01
5.964425127521475952e+04 1.924963683482667065e+01 2.700153173637057646e-01
5.964425131175823481e+04 2.037392567633558116e+01 3.172810327750586468e-01
5.964425134830171010e+04 1.957065179260506582e+01 2.795421038400465741e-01
5.964425138484517811e+04 1.962316706976526604e+01 2.877743718814207985e-01
5.964425142138864612e+04 1.951592857059106123e+01 2.903843640414864313e-01
5.964425145793212141e+04 1.950158681828295570e+01 2.896209324228083415e-01
5.964425149447559670e+04 1.949951230840687444e+01 2.943024854237887289e-01
5.964425153101906471e+04 1.975181957366623564e+01 3.096179462291420159e-01
5.964425156756253273e+04 1.988968666870689006e+01 3.125129810934287322e-01
5.964425160410600802e+04 1.985366606149063173e+01 2.851031137098758994e-01
5.964425164064948331e+04 1.989316178729236029e+01 2.839574979305928282e-01
5.964425167719295132e+04 2.035923868984960095e+01 2.828346739094003137e-01
5.964425171373642661e+04 1.983106586712805708e+01 2.818537267488079312e-01
5.964425175027990190e+04 1.972598112616219979e+01 2.941522744710479143e-01
5.964425178682336991e+04 1.968266576988195027e+01 2.831042713735791305e-01
5.964425182336683793e+04 1.995775078130507296e+01 2.965154232599486739e-01
5.964425185991031321e+04 1.999002927724018264e+01 2.993068712651847374e-01
5.964425189645378850e+04 1.980689703348390651e+01 2.985282551372691606e-01
5.964425193299725652e+04 2.006162328807731043e+01 2.871477388138654052e-01
5.964425196954073181e+04 2.076038381615939343e+01 3.163271284636191560e-01
5.964425200608419982e+04 1.998407661887708286e+01 3.045112125454590424e-01
5.964425204262767511e+04 2.004932273435030154e+01 2.972775368662135542e-01
5.964425207917114312e+04 2.026060056981415514e+01 2.926571359934286298e-01
5.964425211571461841e+04 1.970523949146453191e+01 2.864008280726629829e-01
5.964425215225809370e+04 2.037317370129870042e+01 3.057041512099989422e-01
5.964425218880156172e+04 1.996862349365781952e+01 2.826427056557582751e-01
5.964425222534502973e+04 2.044305678740082044e+01 2.941811616290234688e-01
5.964425226188850502e+04 2.049751382218081730e+01 3.040509254042572662e-01
5.964425229843198031e+04 2.013744883231195004e+01 3.021395029671526955e-01
5.964425233497544832e+04 2.046025927042508386e+01 3.037629187015964405e-01
5.964425237151891633e+04 2.030334266817613198e+01 2.921836163119789775e-01
5.964425240806239162e+04 1.963997276367874889e+01 2.824932636149036225e-01
5.964425244460586691e+04 2.029308814356316759e+01 2.860021467102794035e-01
5.964425248114933493e+04 2.025428109854604131e+01 2.865070031054925415e-01
5.964425251769281022e+04 1.941599319438536497e+01 2.601770263007090467e-01
5.964425255423627823e+04 1.944592269755705871e+01 2.681129836536602640e-01
5.964425259077975352e+04 1.994919701531000555e+01 2.929850430482348611e-01
5.964425262732322153e+04 2.051034948342997666e+01 3.009876522228256412e-01
5.964425266386669682e+04 2.001624923352672170e+01 2.876931026164484262e-01
5.964425270041017211e+04 2.008262114978840884e+01 2.997874882343078418e-01
5.964425273695364012e+04 2.018814784669523377e+01 2.817822031506939662e-01
5.964425277349710814e+04 2.044301626035903752e+01 2.776794130770615099e-01
5.964425281004058343e+04 2.026316479690983385e+01 2.893642739973285583e-01
5.964425284658405872e+04 1.996443423965887121e+01 2.819109162940807711e-01
5.964425288312752673e+04 1.997420018200513070e+01 2.784202849015185444e-01
5.964425291967099474e+04 2.027587693560556303e+01 2.961003710031822611e-01
5.964425295621447003e+04 2.010238221906957534e+01 2.856591844686322545e-01
5.964425299275794532e+04 2.006798695523272968e+01 2.724157899728841814e-01
5.964425302930141333e+04 2.028013510914510675e+01 2.813756603038822801e-01
5.964425306584488862e+04 1.994432616563763716e+01 2.745043195957140858e-01
5.964425310238836391e+04 2.031945998628307493e+01 2.816945962283660676e-01
5.964425313893183193e+04 2.055916002542414489e+01 2.946509064084254503e-01
5.964425317547529994e+04 2.006435319983362220e+01 2.854636781368383724e-01
5.964425321201877523e+04 2.052682796612225857e+01 3.154603249489805195e-01
5.964425324856225052e+04 2.041212143220277753e+01 2.992926721814013202e-01
5.964425328510571853e+04 2.011603684768748934e+01 2.978219652929085526e-01
5.964425332164918655e+04 2.016325339242526837e+01 3.055901997998213826e-01
5.964425335819266184e+04 2.024559083422498418e+01 3.038088647572869117e-01
5.964425339473613712e+04 1.978482030485246668e+01 3.067312875090811852e-01
5.964425343127960514e+04 2.004670313371382306e+01 2.979318007808283153e-01
5.964425346782308043e+04 1.992218986052899155e+01 3.033816972069644513e-01
5.964425350436655572e+04 1.969313360058138329e+01 3.013453357756893380e-01
5.964425354091002373e+04 1.963870930028643258e+01 2.979156499432821237e-01
5.964425357745349174e+04 1.976037244646668611e+01 3.144179922878397870e-01
5.964425361399696703e+04 1.966019985490627420e+01 3.085180232934803812e-01
5.964425365054044232e+04 1.999141712307655894e+01 3.027385570174199181e-01
5.964425368708391034e+04 1.951229797833516599e+01 3.054648011825273901e-01
5.964425372362737835e+04 1.977415670807087622e+01 3.006504366234341585e-01
5.964425376017085364e+04 1.962170488765346121e+01 3.095464591849689806e-01
5.964425379671432893e+04 1.965273146360583567e+01 3.038501560767145060e-01
5.964425383325779694e+04 2.040924819125511291e+01 3.164601327639165462e-01
5.964425386980127223e+04 1.949011078243721329e+01 2.721977072306577816e-01
5.964425390634474752e+04 1.978175751353369094e+01 3.003634349541951520e-01
5.964425394288821553e+04 2.043805802221200807e+01 3.315603410554922026e-01
5.964425397943168355e+04 1.975254166229954933e+01 3.036804081763498919e-01
5.964425401597515884e+04 2.030307523076186982e+01 3.133281037747668862e-01
5.964425405251863413e+04 2.013560596117362067e+01 3.020922951638206344e-01
5.964425408906210214e+04 1.991780821917808453e+01 2.973186354370438433e-01
5.964425412560557015e+04 1.955626176477423073e+01 2.820784234724489359e-01
5.964425416214904544e+04 2.076745698647620486e+01 3.161784629027697968e-01
5.964425419869252073e+04 1.971919081592340106e+01 3.095910421525825407e-01
5.964425423523598874e+04 1.970531513757719466e+01 3.041968461711350713e-01
5.964425427177946403e+04 1.949853996765824604e+01 2.728441854381066234e-01
5.964425430832293932e+04 1.990489279824079460e+01 2.720964707130890670e-01
5.964425434486640734e+04 2.003119239871091750e+01 2.759639458007042689e-01
5.964425438140987535e+04 1.991166559116655677e+01 2.641824785467091208e-01
5.964425441795335064e+04 2.045814574869148572e+01 2.887488063236086089e-01
5.964425445449682593e+04 2.015270540602053018e+01 2.762960481703109483e-01
5.964425449104029394e+04 1.985650931426606647e+01 2.721408597203258672e-01
5.964425452758376196e+04 2.007582001381577186e+01 2.944754971779828256e-01
5.964425456412723724e+04 1.994647462179281305e+01 2.971328056548229180e-01
5.964425460067071253e+04 1.990120633265393124e+01 2.921412454566639783e-01
5.964425463721418055e+04 1.971275227426860610e+01 2.872125591379062759e-01
5.964425467375765584e+04 1.971234445467639418e+01 2.807536537454760062e-01
5.964425471030113113e+04 2.020651159407993092e+01 2.824254671013130547e-01
5.964425474684459914e+04 1.970547977645164295e+01 2.761559758789638996e-01
5.964425478338806715e+04 2.000773969735032054e+01 2.812962100314346237e-01
5.964425481993154244e+04 1.982008900947213093e+01 2.730565582861663176e-01
5.964425485647501773e+04 1.980969632392115187e+01 2.766562730016554617e-01
5.964425489301848575e+04 1.917621180887450549e+01 2.626766310008730176e-01
5.964425492956196103e+04 2.001870423337566507e+01 2.947481097966558883e-01
5.964425496610543632e+04 1.999715184240194787e+01 2.974681335763584844e-01
5.964425500264890434e+04 2.001821927432511217e+01 2.950195417132374653e-01
5.964425503919237235e+04 2.003018558367909918e+01 2.918734659414743970e-01
5.964425507573584764e+04 1.992155267314411304e+01 2.771156247782445292e-01
5.964425511227932293e+04 1.983694358486074805e+01 2.787049192542950249e-01
5.964425514882279094e+04 1.944859079891807241e+01 2.671872082785395897e-01
5.964425518536625896e+04 1.977838628959916889e+01 2.855205891622943359e-01
5.964425522190973425e+04 2.011034374319649842e+01 2.855575596560361862e-01
5.964425525845320954e+04 1.961668845722823917e+01 2.924011761727530190e-01
5.964425529499667755e+04 1.974149891026692316e+01 2.991898216072444994e-01
5.964425533154015284e+04 2.005225387923864488e+01 2.899229006048454349e-01
5.964425536808362813e+04 2.045322202870698192e+01 3.112039542862755082e-01
5.964425540462709614e+04 1.979522930602744069e+01 2.827951471643957992e-01
5.964425544117056415e+04 1.994574748951016119e+01 2.982166370300324276e-01
5.964425547771403944e+04 1.990379847966820748e+01 2.901836266390509511e-01
5.964425551425751473e+04 1.992497734254540376e+01 2.977088604948701644e-01
5.964425555080098275e+04 2.023397121164946100e+01 3.053393109471791433e-01
5.964425558734445076e+04 2.023888815734345314e+01 2.880328119355545780e-01
5.964425562388792605e+04 1.993157208392520019e+01 3.003641277305570401e-01
5.964425566043140134e+04 1.970781163049527152e+01 3.107330438959628460e-01
5.964425569697486935e+04 2.018300529452266545e+01 2.969561885494507170e-01
5.964425573351834464e+04 1.963827868473384441e+01 2.847641005773916545e-01
5.964425577006181993e+04 2.008807469566245274e+01 2.938436095299217232e-01
5.964425580660528794e+04 2.066079161561882316e+01 3.074890231519401551e-01
5.964425584314875596e+04 2.004674770540036732e+01 3.024788773582887669e-01
5.964425587969223125e+04 1.996627380085929815e+01 2.850633484657243422e-01
5.964425591623570654e+04 2.033046539852677981e+01 2.942714089939801325e-01
5.964425595277917455e+04 1.967792991413320891e+01 2.836502560691481212e-01
5.964425598932264256e+04 2.025963725643586955e+01 2.958934743656294053e-01
5.964425602586611785e+04 2.047845225935113689e+01 2.880779814136413264e-01
5.964425606240959314e+04 2.017734154050906525e+01 2.889097896710735025e-01
5.964425609895306116e+04 2.054111840110602927e+01 2.940859091659561719e-01
5.964425613549653644e+04 1.999038745061036693e+01 2.792456706266904232e-01
5.964425617204001173e+04 2.021268692256404975e+01 2.930253247620375201e-01
5.964425620858347975e+04 1.968351281272629549e+01 2.737508417466316124e-01
5.964425624512694776e+04 2.010960500344819124e+01 2.784483058436718617e-01
5.964425628167042305e+04 2.005872600452376275e+01 2.925748759038218072e-01
5.964425631821389834e+04 1.983955039234630391e+01 2.764327509272150318e-01
5.964425635475736635e+04 1.965536572033355966e+01 2.720016819196927615e-01
5.964425639130083437e+04 2.048324371563474600e+01 2.959609824679991230e-01
5.964425642784430966e+04 2.051160900577417578e+01 3.274508516952189807e-01
5.964425646438778494e+04 1.945148407112428401e+01 2.877992044436312735e-01
5.964425650093125296e+04 2.007665513596617757e+01 2.866951342147862625e-01
5.964425653747472825e+04 1.909115700593336484e+01 2.634983149230180066e-01
5.964425657401820354e+04 1.981802666666666823e+01 2.970078576126247705e-01
5.964425661056167155e+04 1.957197969066966792e+01 2.844198206313049981e-01
5.964425664710513956e+04 2.037281079703373265e+01 2.958668023146024950e-01
5.964425668364861485e+04 2.043444583388978231e+01 3.110332416732979888e-01
5.964425672019209014e+04 2.030207843846014981e+01 3.016965486176364508e-01
5.964425675673555816e+04 1.992551003522375197e+01 2.975737893712367965e-01
5.964425679327903345e+04 1.981428537618630514e+01 2.906975384331334511e-01
5.964425682982250873e+04 2.065028152318862098e+01 3.155216836361252608e-01
5.964425686636597675e+04 2.057153193367997801e+01 3.200132681721276628e-01
5.964425690290944476e+04 1.981329278682317252e+01 2.883738328724371747e-01
5.964425693945292005e+04 1.974772867079922278e+01 2.933534443892409360e-01
5.964425697599639534e+04 2.017813331407177202e+01 3.164427042277740965e-01
5.964425701253986335e+04 1.967922146238821668e+01 3.148895237490640930e-01
5.964425704908333137e+04 1.982661996497373025e+01 3.129271569536193898e-01
5.964425708562680666e+04 1.989329918398951591e+01 3.013055418966416044e-01
5.964425712217028195e+04 2.004124143046864859e+01 2.990841695070017292e-01
5.964425715871374996e+04 2.009905374761062191e+01 3.012144199285243240e-01
5.964425719525722525e+04 2.003753293924934198e+01 2.981280258877038736e-01
5.964425723180070054e+04 1.975959377243253812e+01 2.825715222273558203e-01
5.964425726834416855e+04 2.044403075579703000e+01 3.032659189220596185e-01
5.964425730488763656e+04 1.994890070921985981e+01 2.920868403833565274e-01
5.964425734143111185e+04 2.035591473469783352e+01 2.977712962657619311e-01
5.964425737797458714e+04 2.001283305106981913e+01 2.961212252859598548e-01
5.964425741451805516e+04 1.939263066705169081e+01 2.685919137397677625e-01
5.964425745106152317e+04 1.991436847791246123e+01 2.975345481805334313e-01
5.964425748760499846e+04 1.973360309431716786e+01 2.825996855953069598e-01
5.964425752414847375e+04 1.993278670966667221e+01 2.963827784465093429e-01
5.964425756069194176e+04 1.982659800205039957e+01 2.871522005362407981e-01
5.964425759723540978e+04 1.972296864130508709e+01 3.109328149950082998e-01
5.964518882344827580e+04 1.518743427970557391e+01 2.374729969957199760e+00
5.964518884463328868e+04 1.975919601912381651e+01 2.494552177982737873e-01
5.964518887957859988e+04 2.014286780994101278e+01 2.585648829115039793e-01
5.964518891452390380e+04 2.022548497056089190e+01 2.654918245377258512e-01
5.964518894946920773e+04 1.962178557617942687e+01 2.492300743907935878e-01
5.964518898441451893e+04 1.961049507100884171e+01 2.445543841941783814e-01
5.964518901935983013e+04 1.990933864502883921e+01 2.575558168764621736e-01
5.964518905430513405e+04 1.986736873112894841e+01 2.537925668815956826e-01
5.964518908925044525e+04 1.985349710664431910e+01 2.590303920772665247e-01
5.964518912419575645e+04 2.012682440846824505e+01 2.592691291658640873e-01
5.964518915914106037e+04 1.984680161545732346e+01 2.523704472680576294e-01
5.964518919408637157e+04 1.970816153211810828e+01 2.508216322962057432e-01
5.964518922903168277e+04 1.957446264696574900e+01 2.487735454908335808e-01
5.964518926397699397e+04 1.958778820586914193e+01 2.534967385975555043e-01
5.964518929892230517e+04 2.019056587190980068e+01 2.629288513217765133e-01
5.964518933386760909e+04 1.962519719437904797e+01 2.493762943410007538e-01
5.964518936881291302e+04 1.964258559766053480e+01 2.494293378121749116e-01
5.964518940375822422e+04 1.955071900032819698e+01 2.491034136682189759e-01
5.964518943870353542e+04 1.945959589860025574e+01 2.484754568465936952e-01
5.964518947364883934e+04 1.969472135368769372e+01 2.599534874784477090e-01
5.964518950859415054e+04 1.979501446420877642e+01 2.627382594450777265e-01
5.964518954353946174e+04 1.944832313341493091e+01 2.476221507316933856e-01
5.964518957848476566e+04 1.951102206849515497e+01 2.476840210846704138e-01
5.964518961343007686e+04 1.952084197175540936e+01 2.518714685890102167e-01
5.964518964837538806e+04 1.934802060409663582e+01 2.464357252935588383e-01
5.964518968332069198e+04 1.935594989561586843e+01 2.447011193084481784e-01
5.964518971826600318e+04 1.963518472906404000e+01 2.483889592216066977e-01
5.964518975321131438e+04 1.926766286380631144e+01 2.458675449034283533e-01
5.964518978815661831e+04 1.931468785581046532e+01 2.443730571970840204e-01
5.964518982310192951e+04 1.973608995554234369e+01 2.570083316965813824e-01
5.964518985804724070e+04 2.002598133646894141e+01 2.615922882786909653e-01
5.964518989299254463e+04 1.960785622466132594e+01 2.460815626758852404e-01
5.964518992793785583e+04 1.939974097027210220e+01 2.424768185284641164e-01
5.964518996288316703e+04 1.912496237523628295e+01 2.356000485526821286e-01
5.964518999782847095e+04 1.911967386853578077e+01 2.340132829520873703e-01
5.964519003277378215e+04 1.922514725762842858e+01 2.383125820096421432e-01
5.964519006771909335e+04 1.926060073859330402e+01 2.399956540686752349e-01
5.964519010266439727e+04 1.921099212107402820e+01 2.384471278746501111e-01
5.964519013760970847e+04 1.983796106493732481e+01 2.467779804797053667e-01
5.964519017255501967e+04 1.893525800995848485e+01 2.323395597546211999e-01
5.964519020750032360e+04 1.954066595216056967e+01 2.426429647065220796e-01
5.964519024244563479e+04 1.988720108661789965e+01 2.500592568395180182e-01
5.964519027739094599e+04 1.960796036897847472e+01 2.469829327673727093e-01
5.964519031233624992e+04 1.973652126794906536e+01 2.446096309419010795e-01
5.964519034728156112e+04 1.973038430251189368e+01 2.480812152895648659e-01
5.964519038222687232e+04 1.959175358340957374e+01 2.408449615990293780e-01
5.964519041717217624e+04 1.996958660076064263e+01 2.491365330274729895e-01
5.964519045211748744e+04 1.999261429227541598e+01 2.501447021139643900e-01
5.964519048706279864e+04 1.945007674921739849e+01 2.418231273296587436e-01
5.964519052200810256e+04 1.976337174940898223e+01 2.453912550443489438e-01
5.964519055695341376e+04 1.963389376218323434e+01 2.405867472100439164e-01
5.964519059189872496e+04 2.030694611536756611e+01 2.572852154545894332e-01
5.964519062684402888e+04 1.944708700487637998e+01 2.409321905066810210e-01
5.964519066178934008e+04 1.972578178427106010e+01 2.443921638890055592e-01
5.964519069673465128e+04 1.932203860742673385e+01 2.408383666080836094e-01
5.964519073167995521e+04 1.982229286805657864e+01 2.491714589919891698e-01
5.964519076662526641e+04 1.978054348899200576e+01 2.466088636112491184e-01
5.964519080157057761e+04 1.983759063022866798e+01 2.515051247117136013e-01
5.964519083651588153e+04 1.981784636028178426e+01 2.523488084807883891e-01
5.964519087146119273e+04 1.950792171481826642e+01 2.410571691411016459e-01
5.964519090640650393e+04 1.908255777601423731e+01 2.375012500236766966e-01
5.964519094135180785e+04 1.979108106431805325e+01 2.523503281672306309e-01
5.964519097629711905e+04 2.022333163525216548e+01 2.624900253746966228e-01
5.964519101124243025e+04 1.957590521536928563e+01 2.507190944933593291e-01
5.964519104618773417e+04 1.926457044965798460e+01 2.435590973997709963e-01
5.964519108113304537e+04 1.955539399913745058e+01 2.539500911521919146e-01
5.964519111607835657e+04 1.972195224234052091e+01 2.620527379376257349e-01
5.964519115102366050e+04 1.964983189862193669e+01 2.542847031850507533e-01
5.964519118596897169e+04 1.939319173983420797e+01 2.499694047164895960e-01
5.964519122091428289e+04 1.953067055822623388e+01 2.578786370891343882e-01
5.964519125585958682e+04 2.012709148264984549e+01 2.611587655185133583e-01
5.964519129080489074e+04 1.975427939006394240e+01 2.554807838165855660e-01
5.964519132575020194e+04 1.983822162744879236e+01 2.545962750788144935e-01
5.964519136069551314e+04 1.966523148491821971e+01 2.484592420811912450e-01
5.964519139564082434e+04 1.985181354897392225e+01 2.510598446935919381e-01
5.964519143058612826e+04 1.992093527330708724e+01 2.489249958780648253e-01
5.964519146553143946e+04 1.957568079506039282e+01 2.473534196901305549e-01
5.964519150047674339e+04 1.978175150142758554e+01 2.598726700581591165e-01
5.964519153542205459e+04 1.988957926062432335e+01 2.555001319867728493e-01
5.964519157036736578e+04 1.997818477309663621e+01 2.568939136967630654e-01
5.964519160531266971e+04 2.003502723229900440e+01 2.606160659159345028e-01
5.964519164025798091e+04 1.944172316831201286e+01 2.515748604377082698e-01
5.964519167520329211e+04 1.962130184861013049e+01 2.514013620061992249e-01
5.964519171014859603e+04 1.978078491207884326e+01 2.518130774656983095e-01
5.964519174509390723e+04 2.006541078629032171e+01 2.667286927040086741e-01
5.964519178003921843e+04 1.943357890750039729e+01 2.502935177127389443e-01
5.964519181498452963e+04 1.954841082088179860e+01 2.560728436236157091e-01
5.964519184992984083e+04 1.943960054007371241e+01 2.529996669201466375e-01
5.964519188487514475e+04 1.937490446323502624e+01 2.482728896811637054e-01
5.964519191982044867e+04 1.927895846459555074e+01 2.444660576485314374e-01
5.964519195476575987e+04 1.976325722418167175e+01 2.507052519784517819e-01
5.964519198971107107e+04 1.941048077390501447e+01 2.480065494514667457e-01
5.964519202465637500e+04 1.958085861056751398e+01 2.561700507058575216e-01
5.964519205960168620e+04 1.948874307876186052e+01 2.531252176144389576e-01
5.964519209454699740e+04 1.940709013914095493e+01 2.535632894228843637e-01
5.964519212949230860e+04 1.950473750658838057e+01 2.524447231790774571e-01
5.964519216443761252e+04 1.956047128780991429e+01 2.573017075361068162e-01
5.964519219938292372e+04 1.995643101992150648e+01 2.676749098134407201e-01
5.964519223432822764e+04 1.958053879784090157e+01 2.607409807703002236e-01
5.964519226927353884e+04 1.988631387769318692e+01 2.644876855720655340e-01
5.964519230421885004e+04 2.019559256498060407e+01 2.666698638877380567e-01
5.964519233916415396e+04 1.967749179478321153e+01 2.558300384284602491e-01
5.964519237410946516e+04 1.978180010311556458e+01 2.721414642599837008e-01
5.964519240905477636e+04 1.979856303558732478e+01 2.577171536980318867e-01
5.964519244400008029e+04 2.000939920294759133e+01 2.645647418943584683e-01
5.964519247894539149e+04 2.009454074642062693e+01 2.647470842689894077e-01
5.964519251389070268e+04 1.993452972758003838e+01 2.633980717218596390e-01
5.964519254883600661e+04 1.958773595442868398e+01 2.549416089389998086e-01
5.964519258378131781e+04 1.947730434461447402e+01 2.555624125224014165e-01
5.964519261872662901e+04 1.946882319583816212e+01 2.593266577721005106e-01
5.964519265367193293e+04 1.953461729006687975e+01 2.594775475957193378e-01
5.964519268861724413e+04 1.953961130433698656e+01 2.547330290356731308e-01
5.964519272356255533e+04 1.963982239247780015e+01 2.588100791680985613e-01
5.964519275850785925e+04 1.919455390153726526e+01 2.523620352236048969e-01
5.964519279345317045e+04 1.985413779758560793e+01 2.735500270427911329e-01
5.964519282839848165e+04 1.941292138283621682e+01 2.491113806148335663e-01
5.964519286334378558e+04 1.972984140336987124e+01 2.569242853489309142e-01
5.964519289828909677e+04 1.981608836355003689e+01 2.576271965546713116e-01
5.964519293323440797e+04 1.967320861452957459e+01 2.569008146469809462e-01
5.964519296817971190e+04 1.929633398754573292e+01 2.414422838360868739e-01
5.964519300312502310e+04 1.750161405044591589e+01 2.083649039495366617e-01
5.964519303807033430e+04 1.972860523609510963e+01 2.568264335485131444e-01
5.964519307301563822e+04 1.966359645347335672e+01 2.526648328410229238e-01
5.964519310796094942e+04 1.999189794429207723e+01 2.596511564428162222e-01
5.964519314290626062e+04 1.970317258726772991e+01 2.566944502158459152e-01
5.964519317785156454e+04 2.008545635661810280e+01 2.668490894402149038e-01
5.964519321279687574e+04 2.018085040231814986e+01 2.694988958695040959e-01
5.964519324774218694e+04 2.021534927041291496e+01 2.633833141673420641e-01
5.964519328268749086e+04 1.936533515175441877e+01 2.506962761523662264e-01
5.964519331763280206e+04 1.957106909108506088e+01 2.507715165147889058e-01
5.964519335257811326e+04 1.987243521520679224e+01 2.534965970217076814e-01
5.964519338752341719e+04 1.940050878255602740e+01 2.466051424785624113e-01
5.964519342246872839e+04 1.981995220733149310e+01 2.557749922055645997e-01
5.964519345741403959e+04 2.019544010605568118e+01 2.634701651229993113e-01
5.964519349235934351e+04 2.016471103875774773e+01 2.554608406079287852e-01
5.964519352730465471e+04 1.991748725815230614e+01 2.510704272401808046e-01
5.964519356224996591e+04 1.951516698264547500e+01 2.441677033287675824e-01
5.964519359719526983e+04 1.987894431339615053e+01 2.559715369698881693e-01
5.964519363214058103e+04 1.993015818134670170e+01 2.573110654262151242e-01
5.964519366708588495e+04 2.023322856424440630e+01 2.650809732647171901e-01
5.964519370203119615e+04 2.016410604006627239e+01 2.642538575929354594e-01
5.964519373697650008e+04 2.013274655777705746e+01 2.595002980130762804e-01
5.964519377192181128e+04 1.977407186575972275e+01 2.526331858961918253e-01
5.964519380686712248e+04 1.981543253783326364e+01 2.536460186974657804e-01
5.964519384181242640e+04 2.026261384449406577e+01 2.671379250280521145e-01
5.964519387675773760e+04 1.997684729677555993e+01 2.559457290886243963e-01
5.964519391170304880e+04 1.978826354679803146e+01 2.567594679759072629e-01
5.964519394664835272e+04 2.003517662840960156e+01 2.630820130563437109e-01
5.964519398159366392e+04 2.003461022768567545e+01 2.584484304677830968e-01
5.964519401653897512e+04 1.915393402827359637e+01 2.424465285490426669e-01
5.964519405148427904e+04 1.990837455353307206e+01 2.564677101310810503e-01
5.964519408642959024e+04 2.039204136065428585e+01 2.703215864809210833e-01
5.964519412137490144e+04 1.979406246551153359e+01 2.543255023818978833e-01
5.964519415632020537e+04 1.962605556161329901e+01 2.564813963702766708e-01
5.964519419126551657e+04 2.035803953329452298e+01 2.582576344670572399e-01
5.964519422621082776e+04 1.974554834618011512e+01 2.540205241598550434e-01
5.964519426115613169e+04 1.990555555555555500e+01 2.563914062196215315e-01
5.964519429610144289e+04 1.957619415041111210e+01 2.594904574797357033e-01
5.964519433104675409e+04 2.008726635078163270e+01 2.667870980832782735e-01
5.964519436599205801e+04 2.010166989805491156e+01 2.578439192666913127e-01
5.964519440093736921e+04 1.988758906995476750e+01 2.547766194516589144e-01
5.964519443588268041e+04 2.013071224786025226e+01 2.600404516164738777e-01
5.964519447082798433e+04 2.016906483821726326e+01 2.587850849856488389e-01
5.964519450577329553e+04 1.976216076569150815e+01 2.566366798889273548e-01
5.964519454071860673e+04 1.981824995085512242e+01 2.510452491800101438e-01
5.964519457566391065e+04 1.970660236480697236e+01 2.465914905353919218e-01
5.964519461060922185e+04 2.035809584258965188e+01 2.643996901169280433e-01
5.964519464555453305e+04 1.987748972105276124e+01 2.532141698833011434e-01
5.964519468049983698e+04 2.009912735205890755e+01 2.594538697171734354e-01
5.964519471544514818e+04 2.000440108105427583e+01 2.556100206199480307e-01
5.964519475039045938e+04 2.010556351629182004e+01 2.564298791965312074e-01
5.964519478533576330e+04 2.016162623932157061e+01 2.637866627654775753e-01
5.964519482028107450e+04 1.992139408196112527e+01 2.619930067063361845e-01
5.964519485522638570e+04 1.957473573968532321e+01 2.503134376108449022e-01
5.964519489017168962e+04 2.056694701323083407e+01 2.640391861401422124e-01
5.964519492511700082e+04 1.986194263028268026e+01 2.514045908951191288e-01
5.964519496006231202e+04 1.992384419545672358e+01 2.511758053846285810e-01
5.964519499500761594e+04 1.979182601539429953e+01 2.564522613878645885e-01
5.964519502995292714e+04 1.993787631328766707e+01 2.584400473147844823e-01
5.964519506489823834e+04 2.010539115329735083e+01 2.634722464272359899e-01
5.964519509984354227e+04 2.044601870576339664e+01 2.661424551483340672e-01
5.964519513478884619e+04 2.021722528638099092e+01 2.678797547607719709e-01
5.964519516973415739e+04 2.048619714001682368e+01 2.652541767545978368e-01
5.964519520467946859e+04 1.981962180746561941e+01 2.516213224196039433e-01
5.964519523962477979e+04 1.968822765263854535e+01 2.499964033237014882e-01
5.964519527457009099e+04 1.994835005394412164e+01 2.552163414684230913e-01
5.964519530951539491e+04 2.030127460894098590e+01 2.621223296206511844e-01
5.964519534446070611e+04 1.992458479474989730e+01 2.565476116228546100e-01
5.964519537940601731e+04 1.962816576664037171e+01 2.447334685926461639e-01
5.964519541435132123e+04 2.050324254215304620e+01 2.676812022899968113e-01
5.964519544929663243e+04 2.013694354299304123e+01 2.644139240262002866e-01
5.964519548424194363e+04 2.034230192467374820e+01 2.617654725593099863e-01
5.964519551918724756e+04 1.990555814352612529e+01 2.561335870725687802e-01
5.964519555413255875e+04 1.986173189432755493e+01 2.521102765578888127e-01
5.964519558907786995e+04 2.024490148208429119e+01 2.616630710668657600e-01
5.964519562402317388e+04 1.972230172204705312e+01 2.511313482237477746e-01
5.964519565896848508e+04 2.014653694866767708e+01 2.555260781042862916e-01
5.964519569391379628e+04 2.020688086926594096e+01 2.616025793570568303e-01
5.964519572885910020e+04 1.982254525174884563e+01 2.539599912086092925e-01
5.964519576380441140e+04 2.048141566527071689e+01 2.602160722946695870e-01
5.964519579874972260e+04 2.002915258403490739e+01 2.593088204107759087e-01
5.964519583369502652e+04 2.076561792666365136e+01 2.699347425152555102e-01
5.964519586864033045e+04 2.015793204595453503e+01 2.549310841910199521e-01
5.964519590358564164e+04 2.017461752773840189e+01 2.524177788093067143e-01
5.964519593853095284e+04 1.996285523032921461e+01 2.509668062296031010e-01
5.964519597347626404e+04 2.005113733538566834e+01 2.462536166239984448e-01
5.964519600842157524e+04 2.027917762015773206e+01 2.573737523226155011e-01
5.964519604336687917e+04 2.066645314442895653e+01 2.660359599565067512e-01
5.964519607831219037e+04 2.032674391342440146e+01 2.671027982043744919e-01
5.964519611325750157e+04 1.981812354100898332e+01 2.526237281660375089e-01
5.964519614820280549e+04 1.969071162846514156e+01 2.490878418018744600e-01
5.964519618314811669e+04 2.014843769145937813e+01 2.571496436057763013e-01
5.964519621809342789e+04 2.032831912226483340e+01 2.574703011468568170e-01
5.964519625303873181e+04 2.061815645266703356e+01 2.732747835823876037e-01
5.964519628798403573e+04 1.968113641870608177e+01 2.489716121450970543e-01
5.964519632292934693e+04 2.005560867966164196e+01 2.546536427075378750e-01
5.964519635787465813e+04 2.047393287715868482e+01 2.662920134323689125e-01
5.964519639281996206e+04 2.000699249763275134e+01 2.554339924174463539e-01
5.964519642776527326e+04 2.062797395442023429e+01 2.650105185491755111e-01
5.964519646271058446e+04 2.018721669857345447e+01 2.549877956771609555e-01
5.964519649765588838e+04 2.053715114171801304e+01 2.636407855510526366e-01
5.964519653260119958e+04 2.031994293157992715e+01 2.585159283595374058e-01
5.964519656754651078e+04 2.025987231023882629e+01 2.573206641816929152e-01
5.964519660249181470e+04 1.964272175436071066e+01 2.458748277487746992e-01
5.964519663743712590e+04 2.012458669813292289e+01 2.547143738306259508e-01
5.964519667238243710e+04 2.017699505757980916e+01 2.630881506954130811e-01
5.964519670732774830e+04 2.017491582283945561e+01 2.608591467826751886e-01
5.964519674227305950e+04 1.986390000121593857e+01 2.504786397649911844e-01
5.964519677721836342e+04 1.999922013988740588e+01 2.584443528764403530e-01
5.964519681216366735e+04 1.977131067434032019e+01 2.521283717933257562e-01
5.964519684710897855e+04 2.001645075813337371e+01 2.584424953039202166e-01
5.964519688205428974e+04 2.021377425458502941e+01 2.554011195558731351e-01
5.964519691699959367e+04 2.001221953406118459e+01 2.540721690034811742e-01
5.964519695194490487e+04 2.046523902118740423e+01 2.651178023820132124e-01
5.964519698689021607e+04 2.052235163895247894e+01 2.686556958694742980e-01
5.964519702183551999e+04 1.990402619451855415e+01 2.531781794298662014e-01
5.964519705678083119e+04 2.028622071324254605e+01 2.544173266053426086e-01
5.964519709172614239e+04 2.005359523927107546e+01 2.607878900297765368e-01
5.964519712667144631e+04 1.999684911442884072e+01 2.556409143491574221e-01
5.964519716161675751e+04 1.964134456236004311e+01 2.486450831798118766e-01
5.964519719656206871e+04 2.002515405472023602e+01 2.560804428107237296e-01
5.964519723150737263e+04 2.000036951728725043e+01 2.655813995883785639e-01
5.964519726645268383e+04 2.014946861940252276e+01 2.710406079024872961e-01
5.964519730139799503e+04 2.004383984206305058e+01 2.651354932360299177e-01
5.964519733634329896e+04 1.989145818310702296e+01 2.561616688509207873e-01
5.964519737128861016e+04 1.989847515013715906e+01 2.522499439741328064e-01
5.964519740623392136e+04 2.013504811205092437e+01 2.574626091812999285e-01
5.964519744117922528e+04 1.955719566052227520e+01 2.472170285386831312e-01
5.964519747612453648e+04 1.996022300715050335e+01 2.578291171359634038e-01
5.964519751106984768e+04 1.989382564354610849e+01 2.555966713386172429e-01
5.964519754601515160e+04 1.979232370225269477e+01 2.484273792637180789e-01
5.964519758096046280e+04 2.025802017071372418e+01 2.620851952295469856e-01
5.964519761590577400e+04 1.975617283950617420e+01 2.540188121300412383e-01
5.964519765085107792e+04 2.002125052084609891e+01 2.606580175423051093e-01
5.964519768579638912e+04 1.983254373400908577e+01 2.610853820574740580e-01
5.964519772074170032e+04 1.981207016177133085e+01 2.631833035036523216e-01
5.964519775568700425e+04 1.976205831312845262e+01 2.601145672684863630e-01
5.964519779063231545e+04 2.016448127162412973e+01 2.723802232956517577e-01
5.964519782557762665e+04 1.997127634645979910e+01 2.674678032047438370e-01
5.964519786052293057e+04 2.000914731736143537e+01 2.672733518270290487e-01
5.964519789546824177e+04 1.980819321007410139e+01 2.569003080702073616e-01
5.964519793041355297e+04 1.962658481249166087e+01 2.568602899224357583e-01
5.964519796535885689e+04 1.975666863526748074e+01 2.587648801744786287e-01
5.964519800030416809e+04 1.998448936483764982e+01 2.849513809597605252e-01
5.964519803524947929e+04 1.989430612472298066e+01 2.689356111592667298e-01
5.964519807019478321e+04 1.983012293816025107e+01 2.646617781337273767e-01
5.964519810514009441e+04 1.995296962182269240e+01 2.691520244763482839e-01
5.964519814008540561e+04 1.969942662933848254e+01 2.694640992233227061e-01
5.964519817503070954e+04 1.939128134207203402e+01 2.571451845586447682e-01
5.964519820997602073e+04 1.989167974882260737e+01 2.650950648787670505e-01
5.964519824492133193e+04 2.007156598691804561e+01 2.687620513987429849e-01
5.964519827986663586e+04 2.038136180834835542e+01 2.697383225749453439e-01
5.964519831481194706e+04 1.994605320270354198e+01 2.707994297081657287e-01
5.964519834975725826e+04 1.973721674155108730e+01 2.656146410076121733e-01
5.964519838470256218e+04 2.011713406505787205e+01 2.681338305887278062e-01
5.964519841964786610e+04 2.019022595901208561e+01 2.782038531067204667e-01
5.964519845459317730e+04 1.981581485053037639e+01 2.554719906091108550e-01
5.964519848953848850e+04 2.006204023419907045e+01 2.635897395344177774e-01
5.964519852448379970e+04 1.938301287854099542e+01 2.549999861177162375e-01
5.964519855942911090e+04 1.923232116401479175e+01 2.454465946777507901e-01
5.964519859437441482e+04 1.947458924752090326e+01 2.560058072810573182e-01
5.964519862931971875e+04 1.949889535806266494e+01 2.677659963431598400e-01
5.964519866426502995e+04 1.965044852520935237e+01 2.546005054153382963e-01
5.964519869921034115e+04 1.940702355460385320e+01 2.498373091655282374e-01
5.964519873415565235e+04 1.952342345692786552e+01 2.476644879389734433e-01
5.964519876910096355e+04 1.992896380465046491e+01 2.664427338368693943e-01
5.964519880404626747e+04 1.915179397302955167e+01 2.457798013136250348e-01
5.964519883899157867e+04 1.961729022974246917e+01 2.540138414595646266e-01
5.964519887393688987e+04 1.902570147124602684e+01 2.416842035354866136e-01
5.964519890888219379e+04 1.918859697336117875e+01 2.401806796794379861e-01
5.964519894382750499e+04 1.892456691586309958e+01 2.342806885017867380e-01
5.964519897877281619e+04 1.916322599403939719e+01 2.430047952056957061e-01
5.964519901371812011e+04 1.994975751941101194e+01 2.585324795463381786e-01
5.964519904866342404e+04 1.952334167478211313e+01 2.500801052634982757e-01
5.964519908360873524e+04 1.948196130687987093e+01 2.450579030547536952e-01
5.964519911855404644e+04 1.956973555216360694e+01 2.523096709436249974e-01
5.964519915349935036e+04 1.955794576767138437e+01 2.509944684517266822e-01
5.964519918844466156e+04 1.927370555399479812e+01 2.493619531206832940e-01
5.964519922338997276e+04 1.927206590219470783e+01 2.446017720006468665e-01
5.964519925833527668e+04 1.971882179090762577e+01 2.560491628267626552e-01
5.964519929328058788e+04 1.931864693757361806e+01 2.514910541786902209e-01
5.964519932822589908e+04 1.947885867625155498e+01 2.494039936296064408e-01
5.964519936317120300e+04 1.884596771323852238e+01 2.380871285277443572e-01
5.964519939811651420e+04 1.959287547505059024e+01 2.535785923109480366e-01
5.964519943306182540e+04 1.930056781723306969e+01 2.498388661024595336e-01
5.964519946800713660e+04 1.933430561125897995e+01 2.461367013764279021e-01
5.964519950295244053e+04 1.920009953389007862e+01 2.404877722047647770e-01
5.964519953789775172e+04 1.941258493425233311e+01 2.458799940390223038e-01
5.964519957284305565e+04 1.938933436851746350e+01 2.456638144881855557e-01
5.964519960778836685e+04 1.995014108667818675e+01 2.629103625995404259e-01
5.964519964273367805e+04 1.891608761595711030e+01 2.371260084453789829e-01
5.964519967767898197e+04 1.958439938360687549e+01 2.507827996467438258e-01
5.964519971262429317e+04 1.944990219781555041e+01 2.460877465078650794e-01
5.964519974756960437e+04 2.007124857390017780e+01 2.558053479152461729e-01
5.964519978251490829e+04 1.976839656318471583e+01 2.573722261282515023e-01
5.964519981746021949e+04 1.965894801223241473e+01 2.557906483790720609e-01
5.964519985240553069e+04 1.970677426049589087e+01 2.566265934479230459e-01
5.964519988735083462e+04 1.947750881887848351e+01 2.460280580022474461e-01
5.964519992229614581e+04 1.993289560569627383e+01 2.591261173885842095e-01
5.964519995724145701e+04 1.972050269917979293e+01 2.557661776471926718e-01
5.964519999218676094e+04 1.967246683447026356e+01 2.549607125178306455e-01
5.964520002713207214e+04 1.980111499111682605e+01 2.573236077056539894e-01
5.964520006207738334e+04 1.968686671625230389e+01 2.527559899809147526e-01
5.964520009702268726e+04 1.919655752065724386e+01 2.482313435085990450e-01
5.964520013196799846e+04 1.957174416920179638e+01 2.535040776689385655e-01
5.964520016691330966e+04 1.971439658995712918e+01 2.566247354875658138e-01
5.964520020185861358e+04 1.940566026432140490e+01 2.525162561401059214e-01
5.964520023680392478e+04 1.985004838729435406e+01 2.610051154730745893e-01
5.964520027174923598e+04 1.943581133937490080e+01 2.514715694031215421e-01
5.964520030669453990e+04 1.972773809814006896e+01 2.586024298228117302e-01
5.964520034163985110e+04 2.033031923553796716e+01 2.648058250484028875e-01
5.964520037658516230e+04 1.969671724204739505e+01 2.474000106719980441e-01
5.964520041153046623e+04 2.041174625479913018e+01 2.623040847679716236e-01
5.964520044647577743e+04 1.968721830087592650e+01 2.553721439562663398e-01
5.964520048142108863e+04 1.971404155252248813e+01 2.476232178846233534e-01
5.964520051636639255e+04 1.946087707306543990e+01 2.446898032539389645e-01
5.964520055131170375e+04 1.972159580536709100e+01 2.478200490824225277e-01
5.964520058625701495e+04 1.986845422393009741e+01 2.497358151844306651e-01
5.964520062120231887e+04 1.990883512919118559e+01 2.540915708639167048e-01
5.964520065614763007e+04 1.959285791685227807e+01 2.477670751218723488e-01
5.964520069109294127e+04 1.951068329848343197e+01 2.506807379816329284e-01
5.964520072603824519e+04 2.014452422585165436e+01 2.631187801503881429e-01
5.964520076098355639e+04 1.942154792785184370e+01 2.539606254414324971e-01
5.964520079592886759e+04 1.959023127498997496e+01 2.481400990567193265e-01
5.964520083087417152e+04 1.993575567388591452e+01 2.514638980553100533e-01
5.964520086581948271e+04 1.985500141648293493e+01 2.518723020052899830e-01
5.964520090076479391e+04 1.983595977972268543e+01 2.485063821245045990e-01
5.964520093571009784e+04 1.996901618929016209e+01 2.528617061610769490e-01
5.964520097065540904e+04 1.975175926381576019e+01 2.505356791932941696e-01
5.964520100560072024e+04 1.999055459272097224e+01 2.543657064948835478e-01
5.964520104054602416e+04 1.959133379624553939e+01 2.517791182207953504e-01
5.964520107549133536e+04 1.945474220854174874e+01 2.500963273615923188e-01
5.964520111043664656e+04 1.977868286791708741e+01 2.467350739545915161e-01
5.964520114538195048e+04 1.915659559303913895e+01 2.398214244811970874e-01
5.964520118032726168e+04 1.938573576282398392e+01 2.435489604503047745e-01
5.964520121527257288e+04 1.961378197349900532e+01 2.468636864765192951e-01
5.964520125021787680e+04 1.975024000194432006e+01 2.569597953209674102e-01
5.964520128516318800e+04 1.942704819277108541e+01 2.463151823099436755e-01
5.964520132010849920e+04 1.940899861449524622e+01 2.456119262814009663e-01
5.964520135505380313e+04 1.986742178411804005e+01 2.529746728653325949e-01
5.964520138999911433e+04 1.951862042564390975e+01 2.432210014973391066e-01
5.964520142494442553e+04 1.972547973767471419e+01 2.517880442378935824e-01
5.964520145988972945e+04 1.986757613673635348e+01 2.579053502245309271e-01
5.964520149483504065e+04 1.959192175547388715e+01 2.530683812375738584e-01
5.964520152978035185e+04 1.967048984179548299e+01 2.531715974324449947e-01
5.964520156472565577e+04 2.025804757259698263e+01 2.567708981011705971e-01
5.964520159967096697e+04 1.979451819075713104e+01 2.491568743038259093e-01
5.964520163461627817e+04 1.948515185060403709e+01 2.425763383015790975e-01
5.964520166956158209e+04 1.990545379003580351e+01 2.524574732713019132e-01
5.964520170450688602e+04 1.966771031526215552e+01 2.473337808767296642e-01
5.964520173945219722e+04 1.957924022641781647e+01 2.455276557784803193e-01
5.964520177439750842e+04 1.975929885085396265e+01 2.442267507219435252e-01
5.964520180934281962e+04 2.008521433521433508e+01 2.576182912122707003e-01
5.964520184428813081e+04 1.994389070713081580e+01 2.492439728202494043e-01
5.964520187923343474e+04 1.986679678868674870e+01 2.483219244507701706e-01
5.964520191417874594e+04 1.987682309936122493e+01 2.502870178519779887e-01
5.964520194912405714e+04 1.958765324311542599e+01 2.431199370923746161e-01
5.964520198406936106e+04 1.940077886894683346e+01 2.381528030155692088e-01
5.964520201901467226e+04 1.968039672712263410e+01 2.471100583769754166e-01
5.964520205395998346e+04 1.967605325285370199e+01 2.495226572851603208e-01
5.964520208890528738e+04 2.007909870606316360e+01 2.579291134569040578e-01
5.964520212385059131e+04 2.036741453659146472e+01 2.670165671454275413e-01
5.964520215879590251e+04 1.965868497092208145e+01 2.422365469664333471e-01
5.964520219374121370e+04 1.999570395681671897e+01 2.551572714008307763e-01
5.964520222868651763e+04 1.943471799419928558e+01 2.400942304981704967e-01
5.964520226363182883e+04 1.955354988175104936e+01 2.452371163473177906e-01
5.964520229857714003e+04 1.959528657662324846e+01 2.475030992369537663e-01
5.964520233352245123e+04 1.976171410545727980e+01 2.578845675813313809e-01
5.964520236846776243e+04 2.010472215686031916e+01 2.624807310812214411e-01
5.964520240341306635e+04 1.950272339706042146e+01 2.455289555810088731e-01
5.964520243835837027e+04 1.996975501934057817e+01 2.552176630388511280e-01
5.964520247330368147e+04 1.992185825336011007e+01 2.568628819415485487e-01
5.964520250824899267e+04 1.976417048445267355e+01 2.587629813277007029e-01
5.964520254319430387e+04 1.984736337016166630e+01 2.644911308166959518e-01
5.964520257813961507e+04 1.985477916208774118e+01 2.604562161069398085e-01
5.964520261308491899e+04 1.972469833810607653e+01 2.543719114671934012e-01
5.964520264803022292e+04 1.985259556745500120e+01 2.696387041465387324e-01
5.964520268297553412e+04 1.998210184722915628e+01 2.668528895650364441e-01
5.964520271792084532e+04 1.967084065522199054e+01 2.628284368728159848e-01
5.964520275286615652e+04 2.002177598613570453e+01 2.662715377202407585e-01
5.964520278781146772e+04 1.959971785423279300e+01 2.667391482730765428e-01
5.964520282275677164e+04 1.982082168740260641e+01 2.705709593060607321e-01
5.964520285770207556e+04 1.940766352197449507e+01 2.514980485865083715e-01
5.964520289264738676e+04 1.950859178284100182e+01 2.634181956428453542e-01
5.964520292759269796e+04 1.967601330540840365e+01 2.762392160749894687e-01
5.964520296253800188e+04 1.988555515406755703e+01 2.724793636771604133e-01
5.964520299748331308e+04 1.960145787002718265e+01 2.594674955833709551e-01
5.964520303242862428e+04 1.991077599748664895e+01 2.803083166662300729e-01
5.964520306737392821e+04 1.966333022204755565e+01 2.639977678092456648e-01
5.964520310231923941e+04 1.963690652452867624e+01 2.617563676403962813e-01
5.964520313726455061e+04 1.997931733610256089e+01 2.608972694907427115e-01
5.964520317220985453e+04 2.034787758376953448e+01 2.776146136945507603e-01
5.964520320715516573e+04 1.996789966779888559e+01 2.692774949973646414e-01
5.964520324210047693e+04 1.973303350905002063e+01 2.610078984025698823e-01
5.964520327704578085e+04 2.016250235065504981e+01 2.871322997686637790e-01
5.964520331199109205e+04 1.954112979499588576e+01 2.550958894349059647e-01
5.964520334693640325e+04 1.984419197203382623e+01 2.660208115696928166e-01
5.964520338188170717e+04 1.978719234893208068e+01 2.651111208851417711e-01
5.964520341682701837e+04 1.960645775369746957e+01 2.549760142324881684e-01
5.964520345177232957e+04 1.987604074896700368e+01 2.556773375413273208e-01
5.964520348671763350e+04 1.951765907764156438e+01 2.509203657842579704e-01
5.964520352166294469e+04 1.987207082103801525e+01 2.556656846245182191e-01
5.964520355660825589e+04 1.962760773751224264e+01 2.475661468135958443e-01
5.964520359155355982e+04 1.992326130200031997e+01 2.622246911224600519e-01
5.964520362649887102e+04 1.969535166707228058e+01 2.530601629523315244e-01
5.964520366144418222e+04 1.993736326571201189e+01 2.576451014071319823e-01
5.964520369638948614e+04 1.976284026865415200e+01 2.554514642860145623e-01
5.964520373133479734e+04 1.941064197560710269e+01 2.494548258362075666e-01
5.964520376628010854e+04 1.982801928801633551e+01 2.646717850974609210e-01
5.964520380122541246e+04 1.939712030845231538e+01 2.512495198923365147e-01
5.964520383617072366e+04 2.041520727392622447e+01 2.886111283315040965e-01
5.964520387111603486e+04 1.999139203453108848e+01 2.680366360512459467e-01
5.964520390606133878e+04 1.976886039256147853e+01 2.534736812744576295e-01
5.964520394100664998e+04 1.998803281722287295e+01 2.670475333473377733e-01
5.964520397595196118e+04 1.982092207342985546e+01 2.603863551276540678e-01
5.964520401089726511e+04 1.962693506047447656e+01 2.527762412862438191e-01
5.964520404584257631e+04 2.003199108506748871e+01 2.727927302620772876e-01
5.964520408078788751e+04 1.925090182786587789e+01 2.560568734120108880e-01
5.964520411573319143e+04 1.926901966486132878e+01 2.503354270246543334e-01
5.964520415067850263e+04 1.967132130643802057e+01 2.640208338923775711e-01
5.964520418562381383e+04 1.938752270759927043e+01 2.496529365159501079e-01
5.964520422056911775e+04 1.947316746760752082e+01 2.574482856194048597e-01
5.964520425551442167e+04 1.966502632744451873e+01 2.594574111898590996e-01
5.964520429045973287e+04 1.975676111352222719e+01 2.612332070478434187e-01
5.964520432540504407e+04 1.949893947010286510e+01 2.510419558613411484e-01
5.964520436035035527e+04 1.948441173589341702e+01 2.470244760202756074e-01
5.964520439529566647e+04 1.948083526117131470e+01 2.572928122992364508e-01
5.964520443024097040e+04 1.940590118437549449e+01 2.553029652043193320e-01
5.964520446518628160e+04 1.967909887974815675e+01 2.626403295863863896e-01
5.964520450013159279e+04 1.992770314301468559e+01 2.573601778206576207e-01
5.964520453507689672e+04 1.956709300335037227e+01 2.542887906057897385e-01
5.964520457002220792e+04 1.997324103209565749e+01 2.587965900142358278e-01
5.964520460496751912e+04 1.940212059835525693e+01 2.495543816025933281e-01
5.964520463991282304e+04 1.967103857714186432e+01 2.530922485247478759e-01
5.964520467485813424e+04 1.918302700358923474e+01 2.427493253913900195e-01
5.964520470980344544e+04 1.942703456640387927e+01 2.451598582285780814e-01
5.964520474474874936e+04 1.980676346441877911e+01 2.563690281092326217e-01
5.964520477969406056e+04 1.936360362090907117e+01 2.478981743403670113e-01
5.964520481463937176e+04 1.979024342363565125e+01 2.489410041868418966e-01
5.964520484958467569e+04 1.910984452263218003e+01 2.367187662236898416e-01
5.964520488452998688e+04 1.956456947580398875e+01 2.493226542237267918e-01
5.964520491947529808e+04 1.985724323258222057e+01 2.518621103348636092e-01
5.964520495442060201e+04 1.960547718044700360e+01 2.484327686508039923e-01
5.964520498936591321e+04 1.976386232089745931e+01 2.531415868631436972e-01
5.964520502431122441e+04 1.932240443776948879e+01 2.467555077304849909e-01
5.964520505925652833e+04 1.960436934839610856e+01 2.481839819470339492e-01
5.964520509420183953e+04 1.960785221650866106e+01 2.501868853924645864e-01
5.964520512914715073e+04 1.990541372264211262e+01 2.550044928663904864e-01
5.964520516409245465e+04 1.971450128818549885e+01 2.551051021570415189e-01
5.964520519903776585e+04 1.997853560188827871e+01 2.650215840342617923e-01
5.964520523398307705e+04 1.981648808866305700e+01 2.524401681588371860e-01
5.964520526892838097e+04 1.975400292897241883e+01 2.554753102355672434e-01
5.964520530387369217e+04 1.970178720117778681e+01 2.595161952037711162e-01
5.964520533881900337e+04 2.003484572597341185e+01 2.621576011741382772e-01
5.964520537376430730e+04 1.971305226752399165e+01 2.596208586356644754e-01
5.964520540870961850e+04 1.966704320813329332e+01 2.473380861439578859e-01
5.964520544365492970e+04 1.960268872802481610e+01 2.476099804256977344e-01
5.964520547860023362e+04 1.959557331693821070e+01 2.456294342589553092e-01
5.964520551354554482e+04 1.946014754278863279e+01 2.399349729985892632e-01
5.964520554849085602e+04 1.963715861697833631e+01 2.462618418126102382e-01
5.964520558343615994e+04 1.992120268924302806e+01 2.536786738218105297e-01
5.964520561838147114e+04 1.954026482496990624e+01 2.438925495228380091e-01
5.964520565332678234e+04 1.987447029960597433e+01 2.574725840773941510e-01
5.964520568827208626e+04 1.993036163169815111e+01 2.500224981484947540e-01
5.964520572321739746e+04 1.996465559142063029e+01 2.566813187649324979e-01
5.964520575816270866e+04 2.020840200802707542e+01 2.564307749597770636e-01
5.964520579310801259e+04 1.948289843778538000e+01 2.440053585243361911e-01
5.964520582805332378e+04 1.971891129181983615e+01 2.513769713253541926e-01
5.964520586299863498e+04 1.996394170471078056e+01 2.577749279604584220e-01
5.964520589794393891e+04 1.932611349489333463e+01 2.456031899198073132e-01
5.964520593288925011e+04 2.038852125222702938e+01 2.603178805037150711e-01
5.964520596783456131e+04 1.979689201227358097e+01 2.484085175243258281e-01
5.964520600277986523e+04 1.962422577361314069e+01 2.512928718122026672e-01
5.964520603772517643e+04 1.958920273905600240e+01 2.496350011149896797e-01
5.964520607267048763e+04 1.993408413791398104e+01 2.581530219797084635e-01
5.964520610761579155e+04 1.959904766532238796e+01 2.497669478940682530e-01
5.964520614256110275e+04 1.981058355012514482e+01 2.566069355214519176e-01
5.964520617750641395e+04 1.939830828211525571e+01 2.416778121611954655e-01
5.964520621245171787e+04 1.939039787156850991e+01 2.469985843940954717e-01
5.964520624739702907e+04 1.958045934840035329e+01 2.457902287635952698e-01
5.964520628234234027e+04 1.982600974286242845e+01 2.527850270134622268e-01
5.964520631728764420e+04 1.992119433424943509e+01 2.489973013927461176e-01
5.964520635223295540e+04 1.958931830903648574e+01 2.449184443859596383e-01
5.964520638717826660e+04 1.975986825874574393e+01 2.493722326487821384e-01
5.964520642212357052e+04 2.007213621124797598e+01 2.562152987980230723e-01
5.964520645706887444e+04 1.978681084783912070e+01 2.576716309131686367e-01
5.964520649201418564e+04 1.973340713407134217e+01 2.490687104823222642e-01
5.964520652695949684e+04 1.958404506411660506e+01 2.485694082644814007e-01
5.964520656190480804e+04 1.969710391405953587e+01 2.553869250561322524e-01
5.964520659685011924e+04 1.952058755352763697e+01 2.449391605473674738e-01
5.964520663179542316e+04 1.961687496924666618e+01 2.486002149546847062e-01
5.964520666674072709e+04 1.949541577563109840e+01 2.508675349500100737e-01
5.964520670168603829e+04 1.927319487104480444e+01 2.418793836409683096e-01
5.964520673663134949e+04 1.900275057104246912e+01 2.390652922867926022e-01
5.964520677157666069e+04 1.950016589861751370e+01 2.487744523029958299e-01
5.964520680652197188e+04 1.922653902762403888e+01 2.399131185842394709e-01
5.964520684146727581e+04 1.894881263968066420e+01 2.331229621718893530e-01
5.964520687641258701e+04 1.940505205292858548e+01 2.478611308038977668e-01
5.964520691135789821e+04 1.975583359013867479e+01 2.513132835591860847e-01
5.964520694630320213e+04 1.951910710779501201e+01 2.406776156721529836e-01
5.964520698124850605e+04 1.949680136735441138e+01 2.459733012281256070e-01
5.964520701619381725e+04 1.975655277031732027e+01 2.450245800703070576e-01
5.964520705113912845e+04 1.988598494776650227e+01 2.518860836028887773e-01
5.964520708608443238e+04 1.940059549958510487e+01 2.453645313655323235e-01
5.964520712102974358e+04 2.005580018315707491e+01 2.535629567265962891e-01
5.964520715597505477e+04 1.959285723115720756e+01 2.444964571848492474e-01
5.964520719092035870e+04 1.987911853340029822e+01 2.498651388836211074e-01
5.964520722586566990e+04 1.970785458421646297e+01 2.455875840168901258e-01
5.964520726081098110e+04 1.972540320088982213e+01 2.474938980023305701e-01
5.964520729575629230e+04 1.982677427304090756e+01 2.518507352918022413e-01
5.964520733070160350e+04 1.974358974358974450e+01 2.454333981870007730e-01
5.964520736564690742e+04 1.940682970510291838e+01 2.367281822159875426e-01
5.964520740059221862e+04 1.991465308404248802e+01 2.433131671047582267e-01
5.964520743553752982e+04 1.972353744173748424e+01 2.453202538042509040e-01
5.964520747048283374e+04 1.960890480191930862e+01 2.427691349839173063e-01
5.964520750542813767e+04 1.984868291239147453e+01 2.444034211054498251e-01
5.964520754037344886e+04 1.973401996047187978e+01 2.445365225040997126e-01
5.964520757531876006e+04 1.985641482361090837e+01 2.456903369873794374e-01
5.964520761026406399e+04 1.971787986905506074e+01 2.423754848713440824e-01
5.964520764520937519e+04 2.025716764750264076e+01 2.526358724412959278e-01
5.964520768015468639e+04 2.000344157371528908e+01 2.544907934639302760e-01
5.964520771509999031e+04 1.936121427803718476e+01 2.356415403976541145e-01
5.964520775004530151e+04 2.008184462504525314e+01 2.553794334554040923e-01
5.964520778499061271e+04 1.959438781686560205e+01 2.479304286321897810e-01
5.964520781993592391e+04 1.973447776577991419e+01 2.437293319073978171e-01
5.964520785488123511e+04 1.966336162739645843e+01 2.454234500133999630e-01
5.964520788982653903e+04 2.016950757575757436e+01 2.626672574655228298e-01
5.964520792477185023e+04 1.974440961081583978e+01 2.471797435012027533e-01
5.964520795971716143e+04 1.970020006421814429e+01 2.424617602866354915e-01
5.964520799466246535e+04 1.982305719701193070e+01 2.442126569875992248e-01
5.964520802960777655e+04 1.968806955837320061e+01 2.401262308256800204e-01
5.964520806455308775e+04 1.988230825747481134e+01 2.456914504060064841e-01
5.964520809949839168e+04 1.966121624104354382e+01 2.409923423200602266e-01
5.964520813444369560e+04 1.972255863539445642e+01 2.475646414490980940e-01
5.964520816938900680e+04 2.039043292357028392e+01 2.585396033725125831e-01
5.964520820433431800e+04 1.947251463411665995e+01 2.411739687954879696e-01
5.964520823927962192e+04 1.978227891742803024e+01 2.473028065622029370e-01
5.964520827422493312e+04 1.977645576188887944e+01 2.485320263022995080e-01
5.964520830917024432e+04 1.939618358602104919e+01 2.396476873767734161e-01
5.964520834411555552e+04 1.946321456036913489e+01 2.389796068885347569e-01
5.964520837906086672e+04 2.003279511839891569e+01 2.490178671211978056e-01
5.964520841400617064e+04 1.994117353370695511e+01 2.472020704390472667e-01
5.964520844895148184e+04 1.934709509820583406e+01 2.388335192127902795e-01
5.964520848389679304e+04 1.952292216156535787e+01 2.439453746266201928e-01
5.964520851884209696e+04 1.973102772679926531e+01 2.447772052825956668e-01
5.964520855378740816e+04 1.999807151770296443e+01 2.505426580309174645e-01
5.964520858873271936e+04 1.974616561555397709e+01 2.507744482013506415e-01
5.964520862367802329e+04 1.993732980238339181e+01 2.532271050549333991e-01
5.964520865862332721e+04 1.929183844722536278e+01 2.390441724648829647e-01
5.964520869356863841e+04 1.951956894440362333e+01 2.434695891686212421e-01
5.964520872851394961e+04 1.917300024021138682e+01 2.354004130975082543e-01
5.964520876345926081e+04 1.990287487382705933e+01 2.519660384005610321e-01
5.964520879840457201e+04 1.916670697786915056e+01 2.371373178399809878e-01
5.964520883334987593e+04 1.942718410843195898e+01 2.457565452123553207e-01
5.964520886829518713e+04 1.948135304571033544e+01 2.448535019850631711e-01
5.964520890324049833e+04 1.956111042413750667e+01 2.479694268234184096e-01
5.964520893818580225e+04 1.964131817115481837e+01 2.543378922919251606e-01
5.964520897313110618e+04 2.018965840958305691e+01 2.651175492340576145e-01
5.964520900807641738e+04 1.927780053492686818e+01 2.380578775504235689e-01
5.964520904302172858e+04 1.948469237922764563e+01 2.386387777980066016e-01
5.964520907796703978e+04 2.001888113636931976e+01 2.537661503135352214e-01
5.964520911291235097e+04 1.966768970131480643e+01 2.449275598621178385e-01
5.964520914785765490e+04 2.000685852274141752e+01 2.515046241705240493e-01
5.964520918280295882e+04 2.018398541403898605e+01 2.535028912895656572e-01
5.964520921774827002e+04 2.006914688103695354e+01 2.506213919630989606e-01
5.964520925269358122e+04 1.992265927977839368e+01 2.501830330436848882e-01
5.964520928763889242e+04 1.955441235144055767e+01 2.431711707656216970e-01
5.964520932258420362e+04 2.016820368885324655e+01 2.514189773005868211e-01
5.964520935752950754e+04 2.001489213466371453e+01 2.514814499615598553e-01
5.964520939247481874e+04 1.941480965366457667e+01 2.459164163143574555e-01
5.964520942742012994e+04 2.020320160080039784e+01 2.695246140803826962e-01
5.964520946236543386e+04 1.951929637138382745e+01 2.460485014753278077e-01
5.964520949731074506e+04 1.950817953531462479e+01 2.436491765182720870e-01
5.964520953225605626e+04 1.954944948107819158e+01 2.459850001393589780e-01
5.964520956720136019e+04 1.981736197759027718e+01 2.533334646464713846e-01
5.964520960214667139e+04 1.972718416671804675e+01 2.419466085592048288e-01
5.964520963709198259e+04 1.991356565028002379e+01 2.517827909098431793e-01
5.964520967203728651e+04 1.970188725340499758e+01 2.493663008597867548e-01
5.964520970698259043e+04 1.992121592671936270e+01 2.501890202619087011e-01
5.964520974192790163e+04 1.954933469680922542e+01 2.438363476258645357e-01
5.964520977687321283e+04 1.977946256724078467e+01 2.535136276045516501e-01
5.964520981181852403e+04 1.933729504745636518e+01 2.427745645334568325e-01
5.964520984676383523e+04 1.990409213550514522e+01 2.537997886931693259e-01
5.964520988170913915e+04 1.916977063557076022e+01 2.410426720998786465e-01
5.964520991665445035e+04 1.943324068792251680e+01 2.419270669700114840e-01
5.964520995159976155e+04 1.965964293640421090e+01 2.582586718701711526e-01
5.964520998654506548e+04 1.940306433147394571e+01 2.451800882385044567e-01
5.964521002149037668e+04 1.936360652549171846e+01 2.421318189937468890e-01
5.964521005643568787e+04 1.939014616321559004e+01 2.406131904010586631e-01
5.964521009138099180e+04 1.942537467889014735e+01 2.455862527948067531e-01
5.964521012632630300e+04 1.916932499065667983e+01 2.382747983231802147e-01
5.964521016127161420e+04 1.945196890811762103e+01 2.433462755344457107e-01
5.964521019621691812e+04 1.956652866672399682e+01 2.488190486517911360e-01
5.964521023116222204e+04 1.996655096638865245e+01 2.537305387591984318e-01
5.964521026610753324e+04 1.966292754689224154e+01 2.504800998914972765e-01
5.964521030105284444e+04 1.986551027240152223e+01 2.551131105134645805e-01
5.964521033599815564e+04 1.956007995222367057e+01 2.479921638048082078e-01
5.964521037094346684e+04 1.984810126582278400e+01 2.572541581747175288e-01
5.964521040588877077e+04 1.993524189748803721e+01 2.511181784699344499e-01
5.964521044083407469e+04 1.964970038000584651e+01 2.456458301617736872e-01
5.964521047577938589e+04 1.968191482898973277e+01 2.463875986697202369e-01
5.964521051072469709e+04 1.997288452547919846e+01 2.542610676785548862e-01
5.964521054567000829e+04 1.950542492220072432e+01 2.468650282608456925e-01
5.964521058061531949e+04 1.962470806055398853e+01 2.449557068850143626e-01
5.964521061556062341e+04 1.994172011947314260e+01 2.514201676655584694e-01
5.964521065050593461e+04 2.018119122257053277e+01 2.617140637501921829e-01
5.964521068545124581e+04 1.972441551768433854e+01 2.431366278933654868e-01
5.964521072039654973e+04 2.004976335528836273e+01 2.490151762449562545e-01
5.964521075534186093e+04 1.984979700660485946e+01 2.449933981492690427e-01
5.964521079028717213e+04 1.992530727630284915e+01 2.454727774013746588e-01
5.964521082523247605e+04 2.022345746261265731e+01 2.533066948266731733e-01
5.964521086017778725e+04 1.963512745820893812e+01 2.394312447380380626e-01
5.964521089512309845e+04 1.987851637291963414e+01 2.467185693931949197e-01
5.964521093006840238e+04 1.972105166839504875e+01 2.424312614759298878e-01
5.964521096501370630e+04 2.035631926006257686e+01 2.549283686660610559e-01
5.964521099995901750e+04 2.008911698225071163e+01 2.491394223444677036e-01
5.964521103490432870e+04 1.978767832559726614e+01 2.457326950088536965e-01
5.964521106984963990e+04 2.009590976698066456e+01 2.525444490319572188e-01
5.964521110479495110e+04 2.008340615714963562e+01 2.546491071146188001e-01
5.964521113974025502e+04 1.975136521898478748e+01 2.497656419983446674e-01
5.964521117468556622e+04 2.009557519929580138e+01 2.535747224261293287e-01
5.964521120963087742e+04 2.003437996575553370e+01 2.541238649981398812e-01
5.964521124457618134e+04 2.012519115978491513e+01 2.477666208876968812e-01
5.964521127952149254e+04 2.013071053413933242e+01 2.525657531082324825e-01
5.964521131446680374e+04 2.002243185298621952e+01 2.499594188746315226e-01
5.964521134941210767e+04 1.970146274977486911e+01 2.427663870274723301e-01
5.964521138435741886e+04 2.004791993818390239e+01 2.488887983188312336e-01
5.964521141930273006e+04 2.032309280686954622e+01 2.567798926913199553e-01
5.964521145424803399e+04 2.009204354587869190e+01 2.504716268994047756e-01
5.964521148919334519e+04 2.006013902976028618e+01 2.523006645186916530e-01
5.964521152413865639e+04 2.056529751162849706e+01 2.603701838395772739e-01
5.964521155908396031e+04 1.988599681331111668e+01 2.493911842267617918e-01
5.964521159402927151e+04 2.007749191377990883e+01 2.459695819402522576e-01
5.964521162897458271e+04 2.012426490657800215e+01 2.516455742975965970e-01
5.964521166391988663e+04 2.017894475172456836e+01 2.535081538238126431e-01
5.964521169886519783e+04 1.983296830396692556e+01 2.474915780266945253e-01
5.964521173381050903e+04 2.004507345303457555e+01 2.510836349955792302e-01
5.964521176875581295e+04 2.020907645902952510e+01 2.603461063021900723e-01
5.964521180370112415e+04 1.995782159017453239e+01 2.569195740575543896e-01
5.964521183864643535e+04 1.957601505128360841e+01 2.460249147462881258e-01
5.964521187359173928e+04 2.002278364836037383e+01 2.606043324239103454e-01
5.964521190853705048e+04 1.979009223445403265e+01 2.577493891201890208e-01
5.964521194348236168e+04 1.983078544417581313e+01 2.503090615413384734e-01
5.964521197842766560e+04 1.961437374168751191e+01 2.482521510803747944e-01
5.964521201337297680e+04 1.970167239628574052e+01 2.535251026072067870e-01
5.964521204831828800e+04 2.046193512684098437e+01 2.637961913607682618e-01
5.964521208326359192e+04 2.008963982445016327e+01 2.527201957266533294e-01
5.964521211820890312e+04 2.008786756915099048e+01 2.553264448086499661e-01
5.964521215315421432e+04 2.021382504544435577e+01 2.571071083804115642e-01
5.964521218809951824e+04 2.000244413841019409e+01 2.503848068143773586e-01
5.964521222304482944e+04 2.005008532316928793e+01 2.522053229045901901e-01
5.964521225799014064e+04 1.972951200998996057e+01 2.457380906781161944e-01
5.964521229293544457e+04 1.962309043552001953e+01 2.444955027472694165e-01
5.964521232788075577e+04 1.982355177318879669e+01 2.475070838519101701e-01
5.964521236282606696e+04 2.003655639953484879e+01 2.491289082686047873e-01
5.964521239777137089e+04 2.014686456400741932e+01 2.565547278620203264e-01
5.964521243271668209e+04 2.021804288151940199e+01 2.558935164352958980e-01
5.964521246766199329e+04 2.025730769706948919e+01 2.616517939015006178e-01
5.964521250260729721e+04 1.980918051184464446e+01 2.555750071371776788e-01
5.964521253755260841e+04 2.023465730739761170e+01 2.591681023305746900e-01
5.964521257249791961e+04 2.002382532193060172e+01 2.570109828360034876e-01
5.964521260744322353e+04 1.973890576404100372e+01 2.489674479365920623e-01
5.964521264238853473e+04 1.977861979229415823e+01 2.570166931032693003e-01
5.964521267733384593e+04 1.997621990771904521e+01 2.585460013532386303e-01
5.964521271227914986e+04 2.023071467675309876e+01 2.556515070670793977e-01
5.964521274722446105e+04 2.008857043771210726e+01 2.537228897143209427e-01
5.964521278216977225e+04 2.024338382465590769e+01 2.589708438078146546e-01
5.964521281711507618e+04 2.017464076472402112e+01 2.579167887415748650e-01
5.964521285206038738e+04 1.983409716974232495e+01 2.507092355483278578e-01
5.964521288700569858e+04 2.040519701597156299e+01 2.663741553651147176e-01
5.964521292195100250e+04 2.018691273911578676e+01 2.620207693955207140e-01
5.964521295689631370e+04 1.994450104958200853e+01 2.480588530785743928e-01
5.964521299184162490e+04 2.010507004669779718e+01 2.550086305665735797e-01
5.964521302678692882e+04 2.018187806029875730e+01 2.569678658766338386e-01
5.964521306173224002e+04 2.015394678382781279e+01 2.543754398649896720e-01
5.964521309667755122e+04 1.999411426403827363e+01 2.519797347580041147e-01
5.964521313162285514e+04 2.018380163229705460e+01 2.519704977285307512e-01
5.964521316656815907e+04 2.004350891079312902e+01 2.525704292317564881e-01
5.964521320151347027e+04 1.976907802809305537e+01 2.484087338186073968e-01
5.964521323645878147e+04 1.991557700099451012e+01 2.600163409735232745e-01
5.964521327140409267e+04 2.007972907715357636e+01 2.596819329487111694e-01
5.964521330634940387e+04 1.994020393656396450e+01 2.622869463423148084e-01
5.964521334129470779e+04 1.967585879141635274e+01 2.519741707792785834e-01
5.964521337624001899e+04 1.930645963486383110e+01 2.411767649827693816e-01
5.964521341118533019e+04 1.994649324786856681e+01 2.578267783757713927e-01
5.964521344613063411e+04 1.989631929156257328e+01 2.555983806714439144e-01
5.964521348107594531e+04 1.960794364144297575e+01 2.561922353146031672e-01
5.964521351602125651e+04 1.991265516766249632e+01 2.580286717087927895e-01
5.964521355096656043e+04 1.997722321003731594e+01 2.528593509985861409e-01
5.964521358591187163e+04 2.016865888292836928e+01 2.585068514257289340e-01
5.964521362085718283e+04 1.987180408284610067e+01 2.569041707043992484e-01
5.964521365580248676e+04 1.987790654298575177e+01 2.610937798302669366e-01
5.964521369074779795e+04 2.015069328825794770e+01 2.663081314391959609e-01
5.964521372569310915e+04 1.966266567570915669e+01 2.523091702727765506e-01
5.964521376063841308e+04 1.955645934190155444e+01 2.506355689999780756e-01
5.964521379558372428e+04 1.956891354303081343e+01 2.545274422358571043e-01
5.964521383052903548e+04 1.963516398937358787e+01 2.551382178539717271e-01
5.964521386547433940e+04 1.963964824369914908e+01 2.528270762727712895e-01
5.964521390041965060e+04 1.974318555820887866e+01 2.631439827436814483e-01
5.964521393536496180e+04 2.026408553914384569e+01 2.703073631559954060e-01
5.964521397031026572e+04 1.997900947837549168e+01 2.675986396692707214e-01
5.964521400525557692e+04 1.958420143174524952e+01 2.497439871298300640e-01
5.964521404020088812e+04 1.942247582157609997e+01 2.537737309359781035e-01
5.964521407514619204e+04 1.952130618876470791e+01 2.480090421434085479e-01
5.964521411009150324e+04 1.950140983808410056e+01 2.547237574658344217e-01
5.964521414503681444e+04 1.969891764120427879e+01 2.574589416519501017e-01
5.964521417998211837e+04 1.937241767796132663e+01 2.470324014447300431e-01
5.964521421492742957e+04 1.973116663768907841e+01 2.598439542150944304e-01
5.964521424987274077e+04 1.948555698293264982e+01 2.526820228576795446e-01
5.964521428481804469e+04 1.955103518525336526e+01 2.599596268789139963e-01
5.964521431976335589e+04 1.946939200019577498e+01 2.567330821706080846e-01
5.964521435470866709e+04 1.911588645298217415e+01 2.519648664904856616e-01
5.964521438965397101e+04 1.967764892260851184e+01 2.671717050362775181e-01
5.964521442459928221e+04 1.930539632096803970e+01 2.508627765244757502e-01
5.964521445954459341e+04 1.948207250291151738e+01 2.519809396239813815e-01
5.964521449448989733e+04 1.935352549239743070e+01 2.564118952218958358e-01
5.964521452943520853e+04 1.967520644711968814e+01 2.568346481480119348e-01
5.964521456438051973e+04 1.945693072964121129e+01 2.522577510823326152e-01
5.964521459932582366e+04 1.931192626997768969e+01 2.491317545167903158e-01
5.964521463427113486e+04 1.961945081803671087e+01 2.507817778075647208e-01
5.964521466921644605e+04 1.961793446784389516e+01 2.495148885679053796e-01
5.964521470416174998e+04 1.953489322191272137e+01 2.553199467082727936e-01
5.964521473910706118e+04 1.961534741254232017e+01 2.579872353356607029e-01
5.964521477405237238e+04 1.957701455736398088e+01 2.616692442144971653e-01
5.964521480899767630e+04 1.912768613572181309e+01 2.515528299381105670e-01
5.964521484394298750e+04 1.950865843702842639e+01 2.526253560376344187e-01
5.964521487888829870e+04 1.965078592814371561e+01 2.486144843474908661e-01
5.964521491383360262e+04 1.962121193310903777e+01 2.525849127573793762e-01
5.964521494877891382e+04 1.938020167240530967e+01 2.497947918076162677e-01
5.964521498372422502e+04 1.952783193361327463e+01 2.537700241603525475e-01
5.964521501866952894e+04 1.919909887968826112e+01 2.534261708141377634e-01
5.964521505361484014e+04 1.943727793802691295e+01 2.519280673371565582e-01
5.964521508856015134e+04 1.963958252415019956e+01 2.592197007330305780e-01
5.964521512350545527e+04 1.960784338347941969e+01 2.547762637495337157e-01
5.964521515845076647e+04 1.899365507104360873e+01 2.386882440254692317e-01
5.964521519339607767e+04 1.914608305055782012e+01 2.503168916073366668e-01
5.964521522834138159e+04 1.900970508211058529e+01 2.417034717081682216e-01
5.964521526328669279e+04 1.919423294198555752e+01 2.445626804029505386e-01
5.964521529823200399e+04 1.928368943316485939e+01 2.392201815798687958e-01
5.964521533317730791e+04 1.910455140678733699e+01 2.382364647519930323e-01
5.964521536812261911e+04 1.913338921079163768e+01 2.389287007299209231e-01
5.964521540306793031e+04 1.944072113463843365e+01 2.445310172720056852e-01
5.964521543801323423e+04 1.950801040668218533e+01 2.503852495434302772e-01
5.964521547295854543e+04 1.967071485984125445e+01 2.488041970080388243e-01
5.964521550790385663e+04 1.948487307869994822e+01 2.482036962329981777e-01
5.964521554284916056e+04 1.914649510133688892e+01 2.441536702085580490e-01
5.964521557779447176e+04 1.944300466686525652e+01 2.519236637034685811e-01
5.964521561273978296e+04 1.962629640338416337e+01 2.552839573078752311e-01
5.964521564768508688e+04 1.957234185307558860e+01 2.512421196539841306e-01
5.964521568263039808e+04 1.956021306746292865e+01 2.606950659676365856e-01
5.964521571757570928e+04 1.911300876122878734e+01 2.439129461991545456e-01
5.964521575252101320e+04 1.934212690658957357e+01 2.501960471545631171e-01
5.964521578746632440e+04 1.919748806336594527e+01 2.613408424790664708e-01
5.964521582241163560e+04 1.908727656389934779e+01 2.487602521878782558e-01
5.964521585735693952e+04 1.941990684235435083e+01 2.429800612054189290e-01
5.964521589230225072e+04 1.936908709312867316e+01 2.489989911858792870e-01
5.964521592724756192e+04 1.952694019401940295e+01 2.468851913645349894e-01
5.964521596219286585e+04 1.942902031894281834e+01 2.476315067653459823e-01
5.964521599713817704e+04 1.912733868815065108e+01 2.433659900352317385e-01
5.964521603208348824e+04 1.969137412236710105e+01 2.501061674715756022e-01
5.964521606702879217e+04 1.939746110551281788e+01 2.501006952091503477e-01
5.964521610197410337e+04 1.889322448782722930e+01 2.376371859182773993e-01
5.964521613691941457e+04 1.962353970138064696e+01 2.508357101312850279e-01
5.964521617186471849e+04 1.928134321060095147e+01 2.436197009993716356e-01
5.964521620681002969e+04 1.942027893417005302e+01 2.433891629382368693e-01
5.964521624175534089e+04 1.953395558416479005e+01 2.464794033339083312e-01
5.964521627670064481e+04 1.968214704488186939e+01 2.477855356413891097e-01
5.964521631164595601e+04 1.968832795832299709e+01 2.481777240456684019e-01
5.964521634659126721e+04 1.978219497517677539e+01 2.487854304574876052e-01
5.964521638153657113e+04 1.975802705287607708e+01 2.551672159136985085e-01
5.964521641648188233e+04 1.955439961587235231e+01 2.477859722082419724e-01
5.964521645142719353e+04 1.935664292955819832e+01 2.422704378734923947e-01
5.964521648637249746e+04 1.950608977933068289e+01 2.411325988684301092e-01
5.964521652131780866e+04 1.977591092862450495e+01 2.532611339604300404e-01
5.964521655626311986e+04 1.948627200471727150e+01 2.473505638598688106e-01
5.964521659120842378e+04 1.941714257881470473e+01 2.406479232329039875e-01
5.964521662615373498e+04 1.933187995676305704e+01 2.447618348646549147e-01
5.964521666109904618e+04 2.015400020279862048e+01 2.608935988506841386e-01
5.964521669604435010e+04 1.987740090416364680e+01 2.568339757243608412e-01
5.964521673098966130e+04 1.941500145857642678e+01 2.485501255233213413e-01
5.964521676593497250e+04 1.971286627662988522e+01 2.508601521915153620e-01
5.964521680088027642e+04 1.984783553276805890e+01 2.559124252975260028e-01
5.964521683582558762e+04 1.964799427993786907e+01 2.559493489702842628e-01
5.964521687077089882e+04 1.980539316898430258e+01 2.503017647868175377e-01
5.964521690571621002e+04 1.976962159236295591e+01 2.536348682853556413e-01
5.964521694066151395e+04 1.970482939568186609e+01 2.553070667111358993e-01
5.964521697560682514e+04 1.933595534128393467e+01 2.440414242891501273e-01
5.964521701055212907e+04 1.983432435439407371e+01 2.619338419318310573e-01
5.964521704549744027e+04 1.997085626182985152e+01 2.587107838640695934e-01
5.964521708044275147e+04 1.945264798645867899e+01 2.520350816674429284e-01
5.964521711538805539e+04 1.987719561252279732e+01 2.657166786015788817e-01
5.964521715033336659e+04 1.952308163765628635e+01 2.451518841338058141e-01
5.964521718527867779e+04 1.914794052545472169e+01 2.422551149825907246e-01
5.964521722022398899e+04 1.935136409809896563e+01 2.453580955447953738e-01
5.964521725516930019e+04 1.995752375726435801e+01 2.508778406329723043e-01
5.964521729011460411e+04 1.996872527224085303e+01 2.505611269588501333e-01
5.964521732505990803e+04 1.995396506220937738e+01 2.455929455170693387e-01
5.964521736000521923e+04 2.004137679427342178e+01 2.525903110353829306e-01
5.964521739495053043e+04 1.982896856618335590e+01 2.518175332309254832e-01
5.964521742989584163e+04 1.945793211731658445e+01 2.398254729571725474e-01
5.964521746484115283e+04 1.992748710023182568e+01 2.535378045717299189e-01
5.964521749978645676e+04 1.966690429075355340e+01 2.468718013721910576e-01
5.964521753473176796e+04 2.015318576618022561e+01 2.679722903254406763e-01
5.964521756967707915e+04 2.000046408950656129e+01 2.510959477548130314e-01
5.964521760462238308e+04 1.938412698412698632e+01 2.411345051275372853e-01
5.964521763956769428e+04 1.955774830547874643e+01 2.432541820432613522e-01
5.964521767451300548e+04 1.992636104584312307e+01 2.539614820317147581e-01
5.964521770945830940e+04 1.911184210526315752e+01 2.363440608043978486e-01
5.964521774440362060e+04 1.986052925175184569e+01 2.509459750169765746e-01
5.964521777934893180e+04 2.044573309503298120e+01 2.665462496820829585e-01
5.964521781429423572e+04 1.958252534291072777e+01 2.503740118465399012e-01
5.964521784923953965e+04 1.985453838727069709e+01 2.484865079580634573e-01
5.964521788418485085e+04 1.967746867909637842e+01 2.499377016816422548e-01
5.964521791913016204e+04 1.975587705666148608e+01 2.567304614581274458e-01
5.964521795407547324e+04 1.996445801907373863e+01 2.604295328513037133e-01
5.964521798902078444e+04 1.980207072912118704e+01 2.502519835205664900e-01
5.964521802396608837e+04 1.956271841315154703e+01 2.496520502812190068e-01
5.964521805891139957e+04 1.959743358346416642e+01 2.488571298642240082e-01
5.964521809385671077e+04 1.954903002594834760e+01 2.485911792356540473e-01
5.964521812880201469e+04 1.940235886725228909e+01 2.463325110307740817e-01
5.964521816374732589e+04 1.896551847993966078e+01 2.382089410753313874e-01
5.964521819869263709e+04 1.956761214947475835e+01 2.447356090049178368e-01
5.964521823363794101e+04 1.978214169605121953e+01 2.683815798915585860e-01
5.964521826858325221e+04 1.948577949007386323e+01 2.477668359164399425e-01
5.964521830352856341e+04 1.928161107279832720e+01 2.420875381419016481e-01
5.964521833847386733e+04 2.013597113193213417e+01 2.601289569871845786e-01
5.964521837341917126e+04 1.955239539413664573e+01 2.428829347233241176e-01
5.964521840836448246e+04 1.966895524959088348e+01 2.509687518621350755e-01
5.964521844330979366e+04 1.948517638994296064e+01 2.427099020547868746e-01
5.964521847825510486e+04 1.950285777363489359e+01 2.518790622538166768e-01
5.964521851320041606e+04 1.910876779530588720e+01 2.402905183519752352e-01
5.964521854814571998e+04 1.917851920776286079e+01 2.389246010839397860e-01
5.964521858309103118e+04 1.967762236895898198e+01 2.463088248905508093e-01
5.964521861803634238e+04 1.953716337079483267e+01 2.440221387275933185e-01
5.964521865298164630e+04 1.976522796956268380e+01 2.459299353835875390e-01
5.964521868792695750e+04 2.002507402271279346e+01 2.595350297770047665e-01
5.964521872287226870e+04 1.990718298105546324e+01 2.540976381308268639e-01
5.964521875781757262e+04 1.969796234201702489e+01 2.489952118509955181e-01
5.964521879276288382e+04 1.981166796696016164e+01 2.536347836989177318e-01
5.964521882770819502e+04 1.997759486745909285e+01 2.584337440730779534e-01
5.964521886265349895e+04 1.965609618728114327e+01 2.555291248641643476e-01
5.964521889759881014e+04 1.971957346204994366e+01 2.553892649571568585e-01
5.964521893254412134e+04 1.973875666249109528e+01 2.535240343709739830e-01
5.964521896748942527e+04 1.958088859770449375e+01 2.427176596929647712e-01
5.964521900243473647e+04 1.975936188693556517e+01 2.485508231429303938e-01
5.964521903738004767e+04 1.969195450148763982e+01 2.493297030312894846e-01
5.964521907232535159e+04 1.975547535167894253e+01 2.554450461422022034e-01
5.964521910727066279e+04 1.954096441376618998e+01 2.516515010262971308e-01
5.964521914221597399e+04 1.979481758284983783e+01 2.623713831840862043e-01
5.964521917716127791e+04 1.933013195155751163e+01 2.447021861135371679e-01
5.964521921210658911e+04 2.022399616021017721e+01 2.646414945481014858e-01
5.964521924705190031e+04 2.001641390501154660e+01 2.584526970517549427e-01
5.964521928199720423e+04 1.966320092310713719e+01 2.431932839964267845e-01
5.964521931694251543e+04 1.970982852669944663e+01 2.447866791560515953e-01
5.964521935188782663e+04 1.951634010775835648e+01 2.408673642774888657e-01
5.964521938683313056e+04 1.987211816012095866e+01 2.510354464573579802e-01
5.964521942177844176e+04 2.006888808039242988e+01 2.522381585355916167e-01
5.964521945672375296e+04 1.975058441398656228e+01 2.455233192492047856e-01
5.964521949166905688e+04 1.975743547624380625e+01 2.435318350658026432e-01
5.964521952661436808e+04 1.962773380674113000e+01 2.440297411327247423e-01
5.964521956155967928e+04 2.001085658997524419e+01 2.548760073154846539e-01
5.964521959650498320e+04 1.984737124798581220e+01 2.477123018448320890e-01
5.964521963145029440e+04 2.032018614879118346e+01 2.598625043740324103e-01
5.964521966639560560e+04 1.959917202174987594e+01 2.433054875154476993e-01
5.964521970134090952e+04 1.959621489921984505e+01 2.420246392541744451e-01
5.964521973628622072e+04 1.967782100203181272e+01 2.439101903191977783e-01
5.964521977123153192e+04 1.966793732518131677e+01 2.447433205149870117e-01
5.964521980617683585e+04 1.945561665357423209e+01 2.387729265012711599e-01
5.964521984112214705e+04 1.944666331793734670e+01 2.396440022261532021e-01
5.964521987606745824e+04 1.968405479046715101e+01 2.487920744818622187e-01
5.964521991101276217e+04 1.969032705305637521e+01 2.465231495402175899e-01
5.964521994595807337e+04 1.939287892464199459e+01 2.423840786785717294e-01
5.964521998090338457e+04 1.958282524688707582e+01 2.496464910287201355e-01
5.964522001584868849e+04 1.955753339128092705e+01 2.467012669126066315e-01
5.964522005079399969e+04 1.988420147971003260e+01 2.511228013469095632e-01
5.964522008573931089e+04 1.981911656959777446e+01 2.519974546295323803e-01
5.964522012068461481e+04 1.974924817590218851e+01 2.497650949553668898e-01
5.964522015562992601e+04 1.963740936463069886e+01 2.486217364219315273e-01
5.964522019057523721e+04 1.983658228475180962e+01 2.518102681215125815e-01
5.964522022552054113e+04 1.925642791551882382e+01 2.389347643660373333e-01
5.964522026046585233e+04 1.952469309917709950e+01 2.450489607342367093e-01
5.964522029541116353e+04 1.940977402302499044e+01 2.439573503388062226e-01
5.964522033035646746e+04 1.935784882655492112e+01 2.425666550022609613e-01
5.964522036530177866e+04 1.937902244291904097e+01 2.460893570315275392e-01
5.964522040024708986e+04 1.976857781087118582e+01 2.565286071806155976e-01
5.964522043519239378e+04 1.990655294671856979e+01 2.602042862535514645e-01
5.964522047013770498e+04 1.942737685163771744e+01 2.506877079586232737e-01
5.964522050508301618e+04 1.956858072043891639e+01 2.631163539728956779e-01
5.964522054002832010e+04 1.982967280368221097e+01 2.578245493614705341e-01
5.964522057497363130e+04 1.963796770284640303e+01 2.594579584185117693e-01
5.964522060991894250e+04 1.952865230769230465e+01 2.589766060965399408e-01
5.964522064486424642e+04 2.047097490733924730e+01 2.747887337026970189e-01
5.964522067980955762e+04 1.960860454857366975e+01 2.477916900458610461e-01
5.964522071475486882e+04 1.953803698920539134e+01 2.424715241631097695e-01
5.964522074970017275e+04 1.936126276964887793e+01 2.393370570415933041e-01
5.964522078464548395e+04 2.016728015328761714e+01 2.531492554202858791e-01
5.964522081959079514e+04 1.937125922341841289e+01 2.364596319820982673e-01
5.964522085453610634e+04 1.929337798788523628e+01 2.374763625207715889e-01
5.964522088948141027e+04 1.989992159010292738e+01 2.482047952515272216e-01
5.964522092442672147e+04 1.987705824603263594e+01 2.482862622974015276e-01
5.964522095937202539e+04 1.982076451389575666e+01 2.470481228647837812e-01
5.964522099431733659e+04 1.932271724005565972e+01 2.398704534992337767e-01
5.964522102926264779e+04 2.003936988340362291e+01 2.556860601672583666e-01
5.964522106420795899e+04 1.980197357831787741e+01 2.440668459371344023e-01
5.964522109915327019e+04 1.956778270644710460e+01 2.392035861431843491e-01
5.964522113409857411e+04 1.988811881188118846e+01 2.442780175431023826e-01
5.964522116904387804e+04 1.980106993768898249e+01 2.473154851551808697e-01
5.964522120398918923e+04 1.964570409808040097e+01 2.410360579093491773e-01
5.964522123893450043e+04 1.985418855202403776e+01 2.464815247526065678e-01
5.964522127387980436e+04 1.989150115016448694e+01 2.429393207207806715e-01
5.964522130882511556e+04 1.963513907800038538e+01 2.410275170299397973e-01
5.964522134377042676e+04 2.001360770815598755e+01 2.510958337184824307e-01
5.964522137871573796e+04 2.012777136043522219e+01 2.598385421159937758e-01
5.964522141366104188e+04 2.051319569804988419e+01 2.618715291300403036e-01
5.964522144860635308e+04 2.024562836038390046e+01 2.632636289345446912e-01
5.964522148355165700e+04 2.020890454030939409e+01 2.703673523222351327e-01
5.964522151849696820e+04 1.986808794961580915e+01 2.539109551490999483e-01
5.964522155344227940e+04 1.984104283054003659e+01 2.490563769204084399e-01
5.964522158838759060e+04 1.933650928510741451e+01 2.446724703065677742e-01
5.964522162333290180e+04 1.949573059108277207e+01 2.423081672571142653e-01
5.964522165827820572e+04 1.985454294601645486e+01 2.488160669275252534e-01
5.964522169322351692e+04 1.977093556281600684e+01 2.442488182546735387e-01
5.964522172816882812e+04 1.971908639076900016e+01 2.446271208393751562e-01
5.964522176311413205e+04 1.953404302506099199e+01 2.382592195117280154e-01
5.964522179805943597e+04 1.945820997773482475e+01 2.417776098975406296e-01
5.964522183300474717e+04 1.958747212897851142e+01 2.493593203196629304e-01
5.964522186795005837e+04 1.968444657426521260e+01 2.524906195449622137e-01
5.964522190289536957e+04 1.997755312924069315e+01 2.590293612834377868e-01
5.964522193784068077e+04 1.993715344272964884e+01 2.554357791823478885e-01
5.964522197278598469e+04 1.961132237487733221e+01 2.521161095919548512e-01
5.964522200773129589e+04 1.929117150799334723e+01 2.369943974530138997e-01
5.964522204267660709e+04 1.963558777758565199e+01 2.460018712519348172e-01
5.964522207762191101e+04 1.970146867447480687e+01 2.440537037570742751e-01
5.964522211256722221e+04 1.997716740137899905e+01 2.493940840724128416e-01
5.964522214751253341e+04 1.943217238603936536e+01 2.348970381982485867e-01
5.964522218245783733e+04 1.938492440289240903e+01 2.362427956541758856e-01
5.964522221740314853e+04 2.024440559000742113e+01 2.560725562994013438e-01
5.964522225234845973e+04 1.937412157306928506e+01 2.364548999701589493e-01
5.964522228729376366e+04 1.976814794709830281e+01 2.478346610408805051e-01
5.964522232223907486e+04 1.995368182835542470e+01 2.535256434154175009e-01
5.964522235718438606e+04 1.993600848726909547e+01 2.532489719971086628e-01
5.964522239212968998e+04 1.967705065269012010e+01 2.474763594315332327e-01
5.964522242707500118e+04 1.970045092346655125e+01 2.434987720242502984e-01
5.964522246202031238e+04 1.978978364792272515e+01 2.463304364958679160e-01
5.964522249696561630e+04 1.917107005260207231e+01 2.357964107169452928e-01
5.964522253191092750e+04 1.935891154502005307e+01 2.382920339350993733e-01
5.964522256685623870e+04 1.965759606846132357e+01 2.451983410960603127e-01
5.964522260180154262e+04 2.020073699099233266e+01 2.607470897746541061e-01
5.964522263674685382e+04 1.955178653841482728e+01 2.398073315080685997e-01
5.964522267169216502e+04 1.973087863851492330e+01 2.442202700246305369e-01
5.964522270663746895e+04 1.980282992124043062e+01 2.451541128182100626e-01
5.964522274158278015e+04 1.965219678709945583e+01 2.410933351412513359e-01
5.964522277652809134e+04 1.953411531870730755e+01 2.415560618092871537e-01
5.964522281147339527e+04 2.006319999003351029e+01 2.487202216859396853e-01
5.964522284641870647e+04 1.986457820651638784e+01 2.459602404061599357e-01
5.964522288136401767e+04 1.989216494591634543e+01 2.441579664266582683e-01
5.964522291630932159e+04 1.963761293565272581e+01 2.428052916561233010e-01
5.964522295125463279e+04 2.002524395417903946e+01 2.518457655545520146e-01
5.964522298619994399e+04 2.001104792851340264e+01 2.523013274684603457e-01
5.964522302114524791e+04 2.010801445843200952e+01 2.552977694039034740e-01
5.964522305609055911e+04 1.981109583323102541e+01 2.455026667560713804e-01
5.964522309103587031e+04 2.009616800389314051e+01 2.566718639925748557e-01
5.964522312598117423e+04 1.999051895583434657e+01 2.529962815548403854e-01
5.964522316092648543e+04 1.985541374334477993e+01 2.516664524290456728e-01
5.964522319587179663e+04 1.963111633430044023e+01 2.499649904668559963e-01
5.964522323081710056e+04 1.973173096042950903e+01 2.445996327873693199e-01
5.964522326576241176e+04 1.952542059758110327e+01 2.413689939978023724e-01
5.964522330070772296e+04 1.972878589671712390e+01 2.490305028201597881e-01
5.964522333565302688e+04 1.957632608316515999e+01 2.427950709245222938e-01
5.964522337059833808e+04 1.960949503668537020e+01 2.464753655162919554e-01
5.964522340554364928e+04 1.933994523070958138e+01 2.466143879957933827e-01
5.964522344048895320e+04 1.998184568835097963e+01 2.559798732712227354e-01
5.964522347543426440e+04 1.949269979037181244e+01 2.457339898519732557e-01
5.964522351037957560e+04 1.990097475631092294e+01 2.555846903114938340e-01
5.964522354532487952e+04 1.956024231266792768e+01 2.448714998831562628e-01
5.964522358027019072e+04 1.911326421858347047e+01 2.416231846828772178e-01
5.964522361521550192e+04 1.963834203254528887e+01 2.667582274901224570e-01
5.964522365016080585e+04 1.947726317870647250e+01 2.470112313016742667e-01
5.964522368510611705e+04 1.916400957755291046e+01 2.438789735442177531e-01
5.964522372005142824e+04 1.933014539893681416e+01 2.411355718172996099e-01
5.964522375499673217e+04 1.988575593084036797e+01 2.528230993397539428e-01
5.964522378994204337e+04 1.974610659552025638e+01 2.509081361872902982e-01
5.964522382488735457e+04 1.981339844728274358e+01 2.483865129087613755e-01
5.964522385983265849e+04 1.966164602625608993e+01 2.474488634857510139e-01
5.964522389477796969e+04 1.914500588673442749e+01 2.373871199873069660e-01
5.964522392972328089e+04 1.930043232052609170e+01 2.394775142090744824e-01
5.964522396466858481e+04 1.953101560294135908e+01 2.449135789036602784e-01
5.964522399961389601e+04 1.969325764366098852e+01 2.496017340905727633e-01
5.964522403455920721e+04 2.040897668844473856e+01 2.656161287782642932e-01
5.964522406950451114e+04 1.994722852593437779e+01 2.550217533796138580e-01
5.964522410444982233e+04 1.965619791859560905e+01 2.497164671277335712e-01
5.964522413939513353e+04 1.956983586249612728e+01 2.475795883016878307e-01
5.964522417434043746e+04 1.921332849978853119e+01 2.446075616433796562e-01
5.964522420928574866e+04 1.985897114806651587e+01 2.545857515363617596e-01
5.964522424423105986e+04 1.963806122322873904e+01 2.466496187884188174e-01
5.964522427917636378e+04 1.951618228634084318e+01 2.406264380609031972e-01
5.964522431412167498e+04 1.967442490851517434e+01 2.494600355903233979e-01
5.964522434906698618e+04 1.935869802930527683e+01 2.468040514815980080e-01
5.964522438401229010e+04 1.973989400652840231e+01 2.542546858348065930e-01
5.964522441895760130e+04 1.945174457684081659e+01 2.449694310109873374e-01
5.964522445390291250e+04 2.010620666970295289e+01 2.580348287815804609e-01
5.964522448884821642e+04 1.963915653038429809e+01 2.490290197866234512e-01
5.964522452379352762e+04 1.934371370233160903e+01 2.481485755938071525e-01
5.964522455873883882e+04 1.949934329237605368e+01 2.477998416027714645e-01
5.964522459368414275e+04 2.029623152143386022e+01 2.673637650823209588e-01
5.964522462862945395e+04 1.956700662235321531e+01 2.511917591475003042e-01
5.964522466357476515e+04 1.969193009287238638e+01 2.518500848943020509e-01
5.964522469852006907e+04 1.972286984440602353e+01 2.585362911067704550e-01
5.964522473346538027e+04 1.980305946212682144e+01 2.605250847550519278e-01
5.964522476841069147e+04 2.006754516100881247e+01 2.595383290048282054e-01
5.964522480335600267e+04 1.989714264286785905e+01 2.538745395077001699e-01
5.964522483830130659e+04 1.998515392254220302e+01 2.598220561525120820e-01
5.964522487324661779e+04 2.007016471175442973e+01 2.568443144229438091e-01
5.964522490819192171e+04 2.038545440725632929e+01 2.624226455452892126e-01
5.964522494313723291e+04 1.998752673730289331e+01 2.520055104495673159e-01
5.964522497808254411e+04 1.954751659251695628e+01 2.413478896807890184e-01
5.964522501302785531e+04 1.982015829707740551e+01 2.487416202897939077e-01
5.964522504797315923e+04 2.028828024837225641e+01 2.571751053866703773e-01
5.964522508291847043e+04 1.964768731073556651e+01 2.469445331191990056e-01
5.964522511786377436e+04 1.961202279132758264e+01 2.491330810344247748e-01
5.964522515280908556e+04 1.966274845575194163e+01 2.492075615768807872e-01
5.964522518775439676e+04 2.020345645121038203e+01 2.599934737844196153e-01
5.964522522269970796e+04 1.997238253815240938e+01 2.544683344417009163e-01
5.964522525764501916e+04 1.930013585159715817e+01 2.423958357127436458e-01
5.964522529259032308e+04 2.010783600802407278e+01 2.565309939719325194e-01
5.964522532753563428e+04 1.988596513014107003e+01 2.557604182443281582e-01
5.964522536248094548e+04 1.986535330109543196e+01 2.560068710099339118e-01
5.964522539742624940e+04 1.974005126129771881e+01 2.548635867431163771e-01
5.964522543237156060e+04 1.973596979824235476e+01 2.564167492413426119e-01
5.964522546731687180e+04 2.004666843106859631e+01 2.583193289535411497e-01
5.964522550226217572e+04 1.955396054181390042e+01 2.474208162223667240e-01
5.964522553720748692e+04 1.961728334478359059e+01 2.472422669449356458e-01
5.964522557215279812e+04 2.009152947090611718e+01 2.596793386902652157e-01
5.964522560709810205e+04 1.987763907194190693e+01 2.615723612545567955e-01
5.964522564204341325e+04 1.987807890993486382e+01 2.602789954888216628e-01
5.964522567698872444e+04 2.010246156580467414e+01 2.618995824646014881e-01
5.964522571193402837e+04 1.999782987744452711e+01 2.614704925534686586e-01
5.964522574687933957e+04 1.966493106843919136e+01 2.567448320439323362e-01
5.964522578182465077e+04 1.963554180021040807e+01 2.519566214681384642e-01
5.964522581676995469e+04 1.925570617263198159e+01 2.442905401703328594e-01
5.964522585171526589e+04 2.030612193270933474e+01 2.670923014964142750e-01
5.964522588666057709e+04 1.965809304968744442e+01 2.508689988196491916e-01
5.964522592160588101e+04 1.931087720145335496e+01 2.432666630554696785e-01
5.964522595655119221e+04 1.947461561133762231e+01 2.523043925478991034e-01
5.964522599149650341e+04 1.978212906101425972e+01 2.532240110431215330e-01
5.964522602644180733e+04 1.945990649962575247e+01 2.474510379148374128e-01
5.964522606138711853e+04 1.917567859198158686e+01 2.363688793963737711e-01
5.964522609633242973e+04 1.943905120187609725e+01 2.439620255625297440e-01
5.964522613127773366e+04 1.979511545071860823e+01 2.536272331443177319e-01
5.964522616622304486e+04 1.958275320564341726e+01 2.472883155798797639e-01
5.964522620116835606e+04 1.915554356225544907e+01 2.375634427108348767e-01
5.964522623611365998e+04 1.947326640205463733e+01 2.453755915656491426e-01
5.964522627105897118e+04 1.937407084321362305e+01 2.466924338982129650e-01
5.964522630600428238e+04 1.970444538421353542e+01 2.533934258175122856e-01
5.964522634094958630e+04 1.957187718501980811e+01 2.525485437505069486e-01
5.964522637589489750e+04 1.978474414874956366e+01 2.557530860404224060e-01
5.964522641084020870e+04 1.972430833738908973e+01 2.559072737209182602e-01
5.964522644578551262e+04 1.939305257282908102e+01 2.422762295125956145e-01
5.964522648073082382e+04 2.000550774956600009e+01 2.520663527593793307e-01
5.964522651567613502e+04 2.019106969226301018e+01 2.581414729740216796e-01
5.964522655062143895e+04 1.979492177921632035e+01 2.521516451316352381e-01
5.964522658556675015e+04 2.001036795090688258e+01 2.603014132732920372e-01
5.964522662051206134e+04 1.962450399255376610e+01 2.492668499355744915e-01
5.964522665545736527e+04 1.969063054624334441e+01 2.480772467030079032e-01
5.964522669040267647e+04 2.002315893875526598e+01 2.612235360117955985e-01
5.964522672534798767e+04 1.992895664672424161e+01 2.574523265266515648e-01
5.964522676029329159e+04 1.980037630270376070e+01 2.592206196429227560e-01
5.964522679523860279e+04 2.010500598324690813e+01 2.632011872550060194e-01
5.964522683018391399e+04 1.989797858809873432e+01 2.675701036180976322e-01
5.964522686512921791e+04 2.077606595815174728e+01 2.908514104037374648e-01
5.964522690007452911e+04 2.017610525659412701e+01 2.666947812865322898e-01
5.964522693501984031e+04 1.992732080414179663e+01 2.557552234904653110e-01
5.964522696996514424e+04 2.051983528666455214e+01 2.674816631635104636e-01
5.964522700491045543e+04 2.033888992944995877e+01 2.904322893163802655e-01
5.964522703985576663e+04 2.042484304596911926e+01 2.681492482035052749e-01
5.964522707480107056e+04 2.015475362606795429e+01 2.586540026050257457e-01
5.964522710974638176e+04 1.985486862631895733e+01 2.555292624587537920e-01
5.964522714469169296e+04 1.996521760565984138e+01 2.587516821813322654e-01
5.964522717963699688e+04 1.969594390010536600e+01 2.502485240084481033e-01
5.964522721458230808e+04 1.939901133349409079e+01 2.413148516026303869e-01
5.964522724952761928e+04 2.025632172362704964e+01 2.612507712586644160e-01
5.964522728447292320e+04 2.021639406139909312e+01 2.582701736942237258e-01
5.964522731941823440e+04 1.988785528447302653e+01 2.518593333929894929e-01
5.964522735436354560e+04 2.005442918752788728e+01 2.509960315243989215e-01
5.964522738930884952e+04 1.980801372653096593e+01 2.422143322581041813e-01
5.964522742425416072e+04 1.977676249816023102e+01 2.422185228315438255e-01
5.964522745919947192e+04 2.011795127422269402e+01 2.511887682452101367e-01
5.964522749414477585e+04 1.998542327621054326e+01 2.521278439527238624e-01
5.964522752909008705e+04 2.022579717394022936e+01 2.605686788769946416e-01
5.964522756403539825e+04 2.001841393032366412e+01 2.515955718683908215e-01
5.964522759898070217e+04 1.974304729920207890e+01 2.426124252065315068e-01
5.964522763392601337e+04 2.055003694173396767e+01 2.607865440219450104e-01
5.964522766887132457e+04 2.009618226909491767e+01 2.504389226849016437e-01
5.964522770381662849e+04 1.982018203793690247e+01 2.452801412137326220e-01
5.964522773876193969e+04 2.019819887335906117e+01 2.517547523794819164e-01
5.964522777370725089e+04 2.031384341240672597e+01 2.582619968998653426e-01
5.964522780865255481e+04 2.037208019358802602e+01 2.565802832553753521e-01
5.964522784359786601e+04 1.991436019132166990e+01 2.502434792506898487e-01
5.964522787854317721e+04 2.045604478172665353e+01 2.580860923339221014e-01
5.964522791348848114e+04 2.030068451151906217e+01 2.607203166829119567e-01
5.964522794843379233e+04 2.006594343469289399e+01 2.533471998684304616e-01
5.964522798337910353e+04 2.031982446433960376e+01 2.642081056068376621e-01
5.964522801832440746e+04 1.970685475520471996e+01 2.508741895306789149e-01
5.964522805326971866e+04 1.952799231321227680e+01 2.389206422874252389e-01
5.964522808821502986e+04 2.006502410150103799e+01 2.527744953549407869e-01
5.964522812316033378e+04 1.979500845084323402e+01 2.474345779429465153e-01
5.964522815810564498e+04 2.037739664564401210e+01 2.609427784196586830e-01
5.964522819305095618e+04 1.990558436918679774e+01 2.539998347066721451e-01
5.964522822799626010e+04 1.986993441660141002e+01 2.573589814760690597e-01
5.964522826294157130e+04 1.940495266724039425e+01 2.412578675093168257e-01
5.964522829788688250e+04 2.000206896551724256e+01 2.557262826643086906e-01
5.964522833283218642e+04 1.948847725151232524e+01 2.383775738135467948e-01
5.964522836777749762e+04 2.001476489929613578e+01 2.529355240902679824e-01
5.964522840272280882e+04 1.980009594804044681e+01 2.530364813329459284e-01
5.964522843766812002e+04 2.022139966315577908e+01 2.580989584394755565e-01
5.964522847261343122e+04 2.012355048494001863e+01 2.600568622372118055e-01
5.964522850755873515e+04 1.976461155108183121e+01 2.482398356344638068e-01
5.964522854250403907e+04 2.009281179449440558e+01 2.594792210471497662e-01
5.964522857744935027e+04 1.969165425830546567e+01 2.528161004633097675e-01
5.964522861239466147e+04 2.017432099383233179e+01 2.602900078553942453e-01
5.964522864733997267e+04 2.014572663950257336e+01 2.537289213511420560e-01
5.964522868228528387e+04 2.018870561571392841e+01 2.568785761018015368e-01
5.964522871723058779e+04 1.965798774596729714e+01 2.531123753640641683e-01
5.964522875217589899e+04 1.989946022234877532e+01 2.536946321797461379e-01
5.964522878712121019e+04 2.048182236539346590e+01 2.618593330756696091e-01
5.964522882206651411e+04 2.009015102265339792e+01 2.541156067062327883e-01
5.964522885701182531e+04 1.972342774431755430e+01 2.465999645700771015e-01
5.964522889195713651e+04 1.985594246595655221e+01 2.529229177811525564e-01
5.964522892690244043e+04 1.979656016031275811e+01 2.480409905803079851e-01
5.964522896184775163e+04 2.026670934216967268e+01 2.585499347702255313e-01
5.964522899679306283e+04 2.005377736817196777e+01 2.558952353164060667e-01
5.964522903173836676e+04 2.023280243558776093e+01 2.539536922709185740e-01
5.964522906668367796e+04 2.040673610849973230e+01 2.632311147796408957e-01
5.964522910162898916e+04 2.000367882277670972e+01 2.556338712116975609e-01
5.964522913657429308e+04 1.985450504359719659e+01 2.526284527337177566e-01
5.964522917151960428e+04 2.013395898073337520e+01 2.527267539773941363e-01
5.964522920646491548e+04 1.969529898916088229e+01 2.478499541294389430e-01
5.964522924141021940e+04 1.957260954104655681e+01 2.419051431602572966e-01
5.964522927635553060e+04 1.958785191321402763e+01 2.430585492510108914e-01
5.964522931130084180e+04 2.031988263028539876e+01 2.577265912433371886e-01
5.964522934624614572e+04 1.983195342978390485e+01 2.476834661959587958e-01
5.964522938119145692e+04 1.990107063746000549e+01 2.474042322860043053e-01
5.964522941613676812e+04 2.031119527878093933e+01 2.522216526901474021e-01
5.964522945108207205e+04 1.962858744531240163e+01 2.401082426178130502e-01
5.964522948602738325e+04 1.962090409285277914e+01 2.443741201385220552e-01
5.964522952097269444e+04 1.967376946735121379e+01 2.445428586791974501e-01
5.964522955591799837e+04 1.996639450363437263e+01 2.522034593240343181e-01
5.964522959086330957e+04 2.024547151723093918e+01 2.525264371309505762e-01
5.964522962580862077e+04 2.007041845952542758e+01 2.571833714426287609e-01
5.964522966075392469e+04 2.013144414032091944e+01 2.527234594380194932e-01
5.964522969569923589e+04 1.995578497509100302e+01 2.569860632289253100e-01
5.964522973064454709e+04 1.977420029270332336e+01 2.440388556875491832e-01
5.964522976558985101e+04 1.949776058383471167e+01 2.393480696006029806e-01
5.964522980053516221e+04 2.010607158926161375e+01 2.537352558418436432e-01
5.964522983548047341e+04 2.004125885606759283e+01 2.525497105332961678e-01
5.964522987042577734e+04 1.982626717785301551e+01 2.522070742071041427e-01
5.964522990537108853e+04 1.967064595459657284e+01 2.472806626357231530e-01
5.964522994031639973e+04 1.947509129324979682e+01 2.443859076081962567e-01
5.964522997526170366e+04 1.999974914080726407e+01 2.530613342194349413e-01
5.964523001020701486e+04 1.954672920205825193e+01 2.469410013766869527e-01
5.964523004515232606e+04 1.984265277967660523e+01 2.544429779706794958e-01
5.964523008009762998e+04 1.975705370155835539e+01 2.476272447369817498e-01
5.964523011504294118e+04 1.995045968482348187e+01 2.526194567510850475e-01
5.964523014998825238e+04 1.979526443353427112e+01 2.492674461991093993e-01
5.964523018493355630e+04 1.938983833718245009e+01 2.410558516832261022e-01
5.964523021987886750e+04 1.996368041796544901e+01 2.570970436421103900e-01
5.964523025482417870e+04 2.012031533025486851e+01 2.550282655475109017e-01
5.964523028976948262e+04 1.959517209660779002e+01 2.472831106384557331e-01
5.964523032471479382e+04 1.991752434635999691e+01 2.530724438358665784e-01
5.964523035966010502e+04 1.995719547026105900e+01 2.598435534443928607e-01
5.964523039460540895e+04 1.935115077848593046e+01 2.408816124771431255e-01
5.964523042955072015e+04 1.943097010311827333e+01 2.439734741804833462e-01
5.964523046449603135e+04 1.918649738354636725e+01 2.397969457962295103e-01
5.964523049944133527e+04 1.964022480533789050e+01 2.509226079085403183e-01
5.964523053438664647e+04 1.946962743646681204e+01 2.432137800395607063e-01
5.964523056933195767e+04 1.953893764777242481e+01 2.498621477961612825e-01
5.964523060427726159e+04 1.896774975751697312e+01 2.344006132169484391e-01
5.964523063922257279e+04 1.937587546712203590e+01 2.448876560146753534e-01
5.964523067416788399e+04 1.943679512732584769e+01 2.462301234141960615e-01
5.964523070911318791e+04 1.909628558934991815e+01 2.352615414278440287e-01
5.964523074405849911e+04 1.962875458563397757e+01 2.455985817784162584e-01
5.964523077900381031e+04 1.960471053487848181e+01 2.437523232550091457e-01
5.964523081394911424e+04 1.938451053588093842e+01 2.427046564213308777e-01
5.964523084889442543e+04 1.966420071972214245e+01 2.468788237639618910e-01
5.964523088383973663e+04 1.916944556414672718e+01 2.425106764280993699e-01
5.964523091878504056e+04 1.934999569076962800e+01 2.408013038170500331e-01
5.964523095373035176e+04 1.995183690050016523e+01 2.601928184843831926e-01
5.964523098867566296e+04 1.930982811268715693e+01 2.407897002532906616e-01
5.964523102362096688e+04 2.007922294927231377e+01 2.529906309589520785e-01
5.964523105856627808e+04 1.968149745686645957e+01 2.471321787649083668e-01
5.964523109351158928e+04 1.978144865027520893e+01 2.473386553735037185e-01
5.964523112845690048e+04 1.974478802992518922e+01 2.465119675137875388e-01
5.964523116340220440e+04 1.963843123434569549e+01 2.423813568109837446e-01
5.964523119834751560e+04 1.924426332597624878e+01 2.396242992144368145e-01
5.964523123329281952e+04 1.961236618585716229e+01 2.481866636321460873e-01
5.964523126823813072e+04 1.940846468909023059e+01 2.413020716617516603e-01
5.964523130318344192e+04 1.959395740715086376e+01 2.407713009077372679e-01
5.964523133812875312e+04 1.917870568290705435e+01 2.351860035929105863e-01
5.964523137307406432e+04 1.966829765288923682e+01 2.428321412902800791e-01
5.964523140801936825e+04 1.968412504563939436e+01 2.459217639632958752e-01
5.964523144296467945e+04 1.914028258539770277e+01 2.395183673526937729e-01
5.964523147790999064e+04 1.923399977661119209e+01 2.391404214391793792e-01
5.964523151285529457e+04 1.939520935590503825e+01 2.394024421848105766e-01
5.964523154780059849e+04 1.981404460900548870e+01 2.465374236413770959e-01
5.964523158274590969e+04 1.976876964412450732e+01 2.500374678819489160e-01
5.964523161769122089e+04 1.999660568034251895e+01 2.549408418410540889e-01
5.964523165263653209e+04 1.943883555666375784e+01 2.412921278308393369e-01
5.964523168758184329e+04 1.988754351637740214e+01 2.523957696914989057e-01
5.964523172252714721e+04 1.947924105754276880e+01 2.463102434084670223e-01
5.964523175747245841e+04 1.974100228653722056e+01 2.457307307738798852e-01
5.964523179241776961e+04 1.941142297973541986e+01 2.427488460906969403e-01
5.964523182736307353e+04 1.968759701567272558e+01 2.501651272913082424e-01
5.964523186230838473e+04 1.933822598856036734e+01 2.446147030083268559e-01
5.964523189725369593e+04 1.980461836458241365e+01 2.470273367033961331e-01
5.964523193219899986e+04 1.996476669317394581e+01 2.529354744602390626e-01
5.964523196714431106e+04 1.926732198808134200e+01 2.407121048629478344e-01
5.964523200208962226e+04 1.963917774170640129e+01 2.471163815859196144e-01
5.964523203703492618e+04 1.961627467767928934e+01 2.533567080025875273e-01
5.964523207198023738e+04 1.904847075439536042e+01 2.452571976484758665e-01
5.964523210692554858e+04 1.993260543126924844e+01 2.593284728531504713e-01
5.964523214187085250e+04 1.919930207896618768e+01 2.467652792895846658e-01
5.964523217681616370e+04 1.993678655496216123e+01 2.584859092578983275e-01
5.964523221176147490e+04 1.909676666420972424e+01 2.392650643710968750e-01
5.964523224670677882e+04 1.941247264770240832e+01 2.469787932972427325e-01
5.964523228165209002e+04 1.940308610882464890e+01 2.514995057212291996e-01
5.964523231659740122e+04 1.944418561195889339e+01 2.468907562641977638e-01
5.964523235154270515e+04 1.946659979194530976e+01 2.452726734728477576e-01
5.964523238648801635e+04 1.934950124225905554e+01 2.429011144615448869e-01
5.964523242143332754e+04 1.968510696963240747e+01 2.530887271022473350e-01
5.964523245637863147e+04 1.961510011954572619e+01 2.520710401372532883e-01
5.964523249132394267e+04 1.949979947864447638e+01 2.531419336066966230e-01
5.964523252626925387e+04 1.942009064196424006e+01 2.476565657125375797e-01
5.964523256121455779e+04 1.981416233130239135e+01 2.569636670730419681e-01
5.964523259615986899e+04 1.944345746921380780e+01 2.502881234077342087e-01
5.964523263110518019e+04 1.953304368277074232e+01 2.543064555874066102e-01
5.964523266605048411e+04 1.955202902678538379e+01 2.544119257312650872e-01
5.964523270099579531e+04 2.004187067150358814e+01 2.628900868490053888e-01
5.964523273594110651e+04 1.966881977373707358e+01 2.480206646078087773e-01
5.964523277088641771e+04 1.948229321598465802e+01 2.417994098559736738e-01
5.964523280583172891e+04 1.971558038950973923e+01 2.508856541344552382e-01
5.964523284077703283e+04 1.989119021664223652e+01 2.534261757002544968e-01
5.964523287572233676e+04 1.956818237770501412e+01 2.483882454098127468e-01
5.964523291066764796e+04 2.062723685061784451e+01 2.658057328853567491e-01
5.964523294561295916e+04 2.002521850191580555e+01 2.606036229908899604e-01
5.964523298055826308e+04 1.992288900421502618e+01 2.561064396268529775e-01
5.964523301550357428e+04 1.951306578115900692e+01 2.445597353969308219e-01
5.964523305044888548e+04 1.959875754832789951e+01 2.421985143682857111e-01
5.964523308539418940e+04 1.988237061142750051e+01 2.530404605647313399e-01
5.964523312033950060e+04 1.976030744235455927e+01 2.450818572939222340e-01
5.964523315528481180e+04 1.972711455770139111e+01 2.476618273559504924e-01
5.964523319023011572e+04 1.960226473744588205e+01 2.431395099044140196e-01
5.964523322517542692e+04 2.004990330763241957e+01 2.586764921091884717e-01
5.964523326012073812e+04 1.959284545644659303e+01 2.466236547097799547e-01
5.964523329506604932e+04 1.988136673917935582e+01 2.546946323099361642e-01
5.964523333001136052e+04 1.972169216699211702e+01 2.488917644047430322e-01
5.964523336495666445e+04 1.939139542575736996e+01 2.468900965833634442e-01
5.964523339990196837e+04 1.987297522407727612e+01 2.544227868185074959e-01
5.964523343484727957e+04 1.941057436473258946e+01 2.464649767951217485e-01
5.964523346979259077e+04 2.003123732765612530e+01 2.595265649385418150e-01
5.964523350473790197e+04 1.979224331751186838e+01 2.557775423973510098e-01
5.964523353968320589e+04 1.957839820563341959e+01 2.453825548933508960e-01
5.964523357462851709e+04 1.987121838734741885e+01 2.554287389562086563e-01
5.964523360957382101e+04 1.998198733425187257e+01 2.587631918152863419e-01
5.964523364451913221e+04 1.928341660892082032e+01 2.469346205860200594e-01
5.964523367946444341e+04 2.019898147089826068e+01 2.609621720694298430e-01
5.964523371440974734e+04 1.986685881119927899e+01 2.579191915832383941e-01
5.964523374935505854e+04 1.982780113961531754e+01 2.525664225881172342e-01
5.964523378430036973e+04 1.969051603218741775e+01 2.481395756429241595e-01
5.964523381924568093e+04 2.039256701868399446e+01 2.663320142999358042e-01
5.964523385419099213e+04 1.952354563844786384e+01 2.494472415541182930e-01
5.964523388913629606e+04 1.971579610439336605e+01 2.501128442548655184e-01
5.964523392408159998e+04 2.000988720059222814e+01 2.641460487888322994e-01
5.964523395902691118e+04 2.048477814824313725e+01 2.702195650084573963e-01
5.964523399397222238e+04 1.995397749900438100e+01 2.552033900744737349e-01
5.964523402891753358e+04 1.964604705070033575e+01 2.478599164252829057e-01
5.964523406386283750e+04 1.993568891381566743e+01 2.485033614644883704e-01
5.964523409880814870e+04 2.001589119001484463e+01 2.592714327606353564e-01
5.964523413375345262e+04 2.008491314698880359e+01 2.539452099818731989e-01
5.964523416869876382e+04 1.983076022809332883e+01 2.574024681746837628e-01
5.964523420364407502e+04 1.974254235397637913e+01 2.524838039079602692e-01
5.964523423858938622e+04 1.949597226848253939e+01 2.420941309490686755e-01
5.964523427353469742e+04 1.957314950645217522e+01 2.432213982512921868e-01
5.964523430848000135e+04 1.972670869608726463e+01 2.490076891971269857e-01
5.964523434342531255e+04 1.976694661067786640e+01 2.509833141819365898e-01
5.964523437837062374e+04 1.962696833254558371e+01 2.425667587746139497e-01
5.964523441331592767e+04 1.946776289974494745e+01 2.459535344608629603e-01
5.964523444826123159e+04 1.986930152378795000e+01 2.505067046451628920e-01
5.964523448320654279e+04 1.998785920718855991e+01 2.544530514685774403e-01
5.964523451815185399e+04 1.954441456068812499e+01 2.468970251461332921e-01
5.964523455309716519e+04 1.974740763737969473e+01 2.475016728791473719e-01
5.964523458804247639e+04 1.993526222894604061e+01 2.525366088918632457e-01
5.964523462298778031e+04 1.995631381181918229e+01 2.484723631010975486e-01
5.964523465793309151e+04 1.971821434827214858e+01 2.509018686960705624e-01
5.964523469287840271e+04 1.955580276232735670e+01 2.469320449915455018e-01
5.964523472782370663e+04 1.988688460618572051e+01 2.505974405043177589e-01
5.964523476276901783e+04 2.031279376065285902e+01 2.654185369409739481e-01
5.964523479771432903e+04 1.987160642721642390e+01 2.557927276899495395e-01
5.964523483265963296e+04 1.935694949717659696e+01 2.406075370558071469e-01
5.964523486760494416e+04 2.002562183690812958e+01 2.574327799089932700e-01
5.964523490255025536e+04 2.006493160080783511e+01 2.610237534908787516e-01
5.964523493749555928e+04 1.996338649687953293e+01 2.630440228108573142e-01
5.964523497244087048e+04 1.932864651128521416e+01 2.469253818948638490e-01
5.964523500738618168e+04 1.938173961355639108e+01 2.453649818782747127e-01
5.964523504233148560e+04 1.979729611206475326e+01 2.549290246795443693e-01
5.964523507727679680e+04 1.971118098005812058e+01 2.520682469864684583e-01
5.964523511222210800e+04 2.023430056301429047e+01 2.596394103501091233e-01
5.964523514716741192e+04 1.950242670608524520e+01 2.524637552974605681e-01
5.964523518211272312e+04 1.980378968502948922e+01 2.514675964613548587e-01
5.964523521705803432e+04 1.949684032625468433e+01 2.432075795650818772e-01
5.964523525200333825e+04 1.969732004703843486e+01 2.532979756488809575e-01
5.964523528694864945e+04 1.943781963021243087e+01 2.415152535486495833e-01
5.964523532189396064e+04 1.981804031832902169e+01 2.519714416910990851e-01
5.964523535683926457e+04 1.972704103832813161e+01 2.487030409761165350e-01
5.964523539178457577e+04 1.978809636986815335e+01 2.478244381247932948e-01
5.964523542672988697e+04 1.952999345687090127e+01 2.445944562623476870e-01
5.964523546167519089e+04 1.960773206737979635e+01 2.450796124090703632e-01
5.964523549662050209e+04 1.960542506289386466e+01 2.435601251915292531e-01
5.964523553156581329e+04 1.999619411288690785e+01 2.507955330158375129e-01
5.964523556651111721e+04 1.959394514170289980e+01 2.422115348730477791e-01
5.964523560145642841e+04 1.961607884460422824e+01 2.397184344500735698e-01
5.964523563640173961e+04 1.977115952318672498e+01 2.460952928400702289e-01
5.964523567134705081e+04 1.991935584857933605e+01 2.523904667801898372e-01
5.964523570629236201e+04 1.986293225632471149e+01 2.476814513582228372e-01
5.964523574123766593e+04 1.990126318955362450e+01 2.508757186674455686e-01
5.964523577618297713e+04 1.942057564720454366e+01 2.407155511074476617e-01
5.964523581112828833e+04 1.962646570316567107e+01 2.434006210711081031e-01
5.964523584607359226e+04 1.969881176820798174e+01 2.422733034079045944e-01
5.964523588101889618e+04 1.972462012091838801e+01 2.435152360545475569e-01
5.964523591596420738e+04 1.976710407071296416e+01 2.433178635878376628e-01
5.964523595090951858e+04 1.991960882647943620e+01 2.487532975368063615e-01
5.964523598585482978e+04 1.999637135791850184e+01 2.636525921990690025e-01


==> figures/ground-folded/2022030506_tic3788_r.dat <==
5.964421624348825571e+04 4.082591718125680558e+00 1.402840467338810071e-01
5.964421626656862645e+04 3.968422709072788379e+00 3.919256793564720315e-02
5.964421630311210174e+04 3.903585847944557763e+00 3.906886203373859806e-02
5.964421633965557703e+04 3.980363211124426481e+00 4.278472084693347305e-02
5.964421637619905232e+04 4.051832141142724275e+00 4.287257017241250662e-02
5.964421641274252033e+04 3.966014442389473427e+00 3.964542333185300943e-02
5.964421644928598835e+04 3.981650357172085819e+00 4.093811872104289457e-02
5.964421648582946364e+04 3.965153250882566205e+00 4.022235405459046592e-02
5.964421652237293893e+04 3.930962716984613081e+00 3.942914734460833959e-02
5.964421655891640694e+04 3.965665286190762640e+00 3.873168213189343012e-02
5.964421659545988223e+04 4.005298724337951199e+00 4.066295919828258332e-02
5.964421663200335752e+04 3.926956045960241060e+00 4.019419096312212836e-02
5.964421666854682553e+04 3.947841277763913137e+00 3.958877199871194130e-02
5.964421670509029354e+04 3.947406419758837437e+00 4.052223961346474584e-02
5.964421674163376883e+04 4.029268379474770789e+00 4.203619476929497389e-02
5.964421677817724412e+04 3.911421559811332660e+00 3.862461049072908603e-02
5.964421681472071214e+04 3.964246165445421077e+00 4.089421140265496468e-02
5.964421685126418015e+04 3.986066414607696728e+00 4.067316786890228658e-02
5.964421688780765544e+04 3.889899176978550255e+00 3.992537450967881957e-02
5.964421692435113073e+04 3.903022815444301408e+00 3.954928605730215901e-02
5.964421696089459874e+04 3.891576577632905209e+00 3.934146345693853575e-02
5.964421699743807403e+04 3.943658023826208670e+00 4.179176491633507934e-02
5.964421703398154932e+04 3.929535681556500570e+00 4.098993823995333158e-02
5.964421707052501733e+04 3.914305367692112014e+00 3.971104109628260936e-02
5.964421710706848535e+04 3.916508241039504234e+00 3.866936786998596831e-02
5.964421714361196064e+04 3.864322443434244914e+00 4.015069515042034992e-02
5.964421718015543593e+04 3.983536824119887410e+00 3.988798797469440827e-02
5.964421721669890394e+04 3.952955467012493340e+00 3.974026061640116569e-02
5.964421725324237195e+04 3.973794005680812980e+00 4.027028614509602089e-02
5.964421728978584724e+04 3.940380781787189424e+00 4.091062780569584834e-02
5.964421732632932253e+04 3.927093532895043815e+00 3.981518944377353958e-02
5.964421736287279055e+04 3.898928922540919828e+00 4.001603628311534849e-02
5.964421739941626583e+04 3.905954549145621790e+00 3.947063931274605308e-02
5.964421743595974112e+04 3.832468023655618339e+00 3.768103650635683949e-02
5.964421747250320914e+04 3.891986994934073518e+00 4.040252075932621034e-02
5.964421750904667715e+04 3.831537247987379047e+00 3.868869614998114020e-02
5.964421754559015244e+04 3.976009098771428718e+00 4.097272315910484297e-02
5.964421758213362773e+04 3.900319689743724005e+00 4.102531245046886488e-02
5.964421761867709574e+04 3.816869870976239643e+00 3.955144529921707924e-02
5.964421765522056376e+04 3.776034333984286562e+00 3.912771520745998710e-02
5.964421769176403905e+04 3.887381291270971317e+00 3.906809327383777009e-02
5.964421772830751434e+04 3.944139384405330961e+00 3.929493276471317936e-02
5.964421776485098235e+04 4.004532044218533038e+00 4.098834497878178079e-02
5.964421780139445764e+04 3.875634870938565513e+00 3.899498355767894858e-02
5.964421783793793293e+04 3.888890167954046184e+00 3.973546778715424110e-02
5.964421787448140094e+04 3.989520719187191311e+00 4.113714593607483566e-02
5.964421791102486895e+04 3.935421336050065388e+00 4.144663070432846874e-02
5.964421794756834424e+04 3.912839901119674391e+00 3.983743755524336849e-02
5.964421798411181953e+04 3.936775295984376921e+00 4.135741775488334382e-02
5.964421802065528755e+04 3.893097290251450904e+00 3.932578136333523405e-02
5.964421805719875556e+04 3.866548073435692512e+00 3.885430739148356544e-02
5.964421809374223085e+04 3.949384699568067258e+00 4.169016712242791523e-02
5.964421813028570614e+04 3.943124575133778897e+00 4.078828614480051185e-02
5.964421816682917415e+04 3.937527813561307433e+00 3.911379046830846390e-02
5.964421820337264217e+04 3.915220266498867119e+00 3.959825450276537040e-02
5.964421823991611745e+04 3.915996628005000257e+00 3.847951952366177736e-02
5.964421827645959274e+04 3.871752892381576050e+00 3.841512881390041906e-02
5.964421831300306076e+04 3.842308173454185738e+00 3.786945264076272549e-02
5.964421834954653605e+04 3.881874235068242029e+00 3.782058210945015569e-02
5.964421838609000406e+04 3.948560966851317300e+00 4.001073151853584003e-02
5.964421842263347935e+04 3.830453712982480052e+00 3.748639337706285990e-02
5.964421845917694736e+04 3.856096670010378702e+00 3.776634241816183984e-02
5.964421849572042265e+04 3.842856895965711672e+00 3.721712951577271083e-02
5.964421853226389794e+04 3.839645775784341630e+00 3.753459184695249334e-02
5.964421856880736595e+04 3.881559807214839175e+00 3.799842319709430954e-02
5.964421860535083397e+04 3.863463432861169888e+00 3.932554634943562916e-02
5.964421864189430926e+04 3.905333844753458905e+00 3.973215050896922867e-02
5.964421867843778455e+04 3.857000748926633804e+00 3.965850295913880830e-02
5.964421871498125256e+04 3.911675730498190617e+00 3.922112683789558824e-02
5.964421875152472057e+04 3.919150019380853944e+00 3.900141864374070261e-02
5.964421878806819586e+04 3.887459397490605983e+00 3.844551899092053110e-02
5.964421882461167115e+04 3.908231889491628586e+00 4.062194327837240909e-02
5.964421886115513917e+04 3.900457220540646919e+00 4.029277593850853767e-02
5.964421889769860718e+04 3.869916582786667281e+00 3.853873928177852654e-02
5.964421893424208247e+04 3.899317256644921237e+00 3.849639277360932671e-02
5.964421897078555776e+04 3.942943662712865116e+00 3.980244883744660234e-02
5.964421900732902577e+04 3.913973982375157590e+00 3.818211420599445377e-02
5.964421904387250106e+04 3.952931456797593501e+00 3.931173301440860079e-02
5.964421908041596907e+04 3.923552061144496506e+00 3.840798168908134136e-02
5.964421911695944436e+04 3.983970798285986437e+00 4.018815098850751777e-02
5.964421915350291238e+04 3.936123030844109305e+00 4.059465776312530527e-02
5.964421919004638767e+04 3.949060176418971668e+00 4.226232688658113079e-02
5.964421922658986296e+04 3.934994626467664514e+00 4.208077363082190353e-02
5.964421926313333097e+04 3.907313540912381811e+00 4.214221603289871471e-02
5.964421929967679898e+04 3.935247783752362061e+00 4.021046723646636706e-02
5.964421933622027427e+04 3.870966803748320029e+00 3.794741324017936873e-02
5.964421937276374956e+04 3.864429787159986862e+00 3.709911702808423722e-02
5.964421940930721757e+04 3.898440711725639218e+00 3.790690270150419428e-02
5.964421944585069286e+04 3.887634131212354571e+00 3.730435540036645264e-02
5.964421948239416815e+04 3.945320021706276492e+00 3.831953629107502646e-02
5.964421951893763617e+04 3.919734561654510951e+00 3.765129890285877357e-02
5.964421955548110418e+04 3.941338966525836707e+00 3.983194473868616192e-02
5.964421959202457947e+04 3.977014640282323654e+00 4.059229988838659875e-02
5.964421962856805476e+04 3.903819189040088400e+00 3.893779216748627370e-02
5.964421966511152277e+04 3.874771768557577545e+00 3.806113170225099845e-02
5.964421970165499079e+04 3.858277628016852479e+00 3.665800742481915148e-02
5.964421973819846608e+04 3.913458978247530862e+00 3.787500525836395848e-02
5.964421977474194136e+04 4.007348702330971513e+00 4.037783031986438148e-02
5.964421981128540938e+04 3.902834399431414525e+00 3.976533092398212149e-02
5.964421984782888467e+04 4.000869812294507000e+00 4.117977013635173295e-02
5.964421988437235996e+04 3.939331005116661899e+00 3.911783829324749773e-02
5.964421992091582797e+04 3.964078262639183503e+00 3.889911590330628194e-02
5.964421995745929598e+04 3.967325302314338220e+00 4.115138339811804519e-02
5.964421999400277127e+04 3.937052473470885161e+00 4.003588848567148778e-02
5.964422003054624656e+04 3.976057597344537342e+00 3.985499255928623419e-02
5.964422006708971458e+04 3.994210893043781407e+00 3.954487709420398400e-02
5.964422010363318259e+04 4.057253470882018931e+00 4.052734577050629700e-02
5.964422014017665788e+04 4.003509937187584633e+00 4.168628611165563214e-02
5.964422017672013317e+04 3.935387764905016628e+00 3.950517757187277379e-02
5.964422021326360118e+04 3.982844306847146409e+00 4.020142485110200087e-02
5.964422024980707647e+04 3.988993783633326906e+00 4.047003671145728287e-02
5.964422028635055176e+04 3.892639634132537108e+00 3.897608216129253705e-02
5.964422032289401977e+04 3.906615559341283461e+00 3.922388700824381430e-02
5.964422035943748779e+04 3.976107398084657518e+00 4.074443237605041707e-02
5.964422039598096308e+04 3.958930627065352148e+00 4.107128959365358850e-02
5.964422043252443837e+04 3.931682649000581176e+00 3.772664586965471939e-02
5.964422046906790638e+04 3.928751349406260918e+00 3.919862203905154913e-02
5.964422050561137439e+04 3.945646135784439679e+00 3.974963719489002512e-02
5.964422054215484968e+04 3.884231288044526220e+00 3.905457400460336792e-02
5.964422057869832497e+04 3.968619090579981190e+00 3.944688362385594116e-02
5.964422061524179298e+04 3.946856244804063163e+00 3.938958908837435213e-02
5.964422065178526100e+04 3.975750410052219408e+00 3.965430309175334983e-02
5.964422068832873629e+04 3.969440643769856614e+00 3.809148126474345974e-02
5.964422072487221158e+04 3.921216941064992412e+00 3.875826702938726942e-02
5.964422076141567959e+04 4.036977854971775415e+00 4.027718961359821881e-02
5.964422079795915488e+04 4.008411445062213474e+00 4.073035176106726274e-02
5.964422083450263017e+04 4.037340472179271167e+00 4.170917102249079023e-02
5.964422087104609818e+04 3.990721490059966570e+00 4.168975982776833289e-02
5.964422090758956620e+04 3.958382616336048265e+00 4.191674314712639376e-02
5.964422094413304148e+04 3.953655654318450008e+00 3.885797866608207973e-02
5.964422098067651677e+04 4.016431883906180111e+00 3.974180586091859840e-02
5.964422101721998479e+04 3.949909922236664706e+00 4.043300616669881498e-02
5.964422105376345280e+04 4.018227500610685787e+00 3.968365041704861179e-02
5.964422109030692809e+04 4.002436294966544850e+00 4.033697964686130261e-02
5.964422112685040338e+04 3.980661943190836993e+00 4.103983126291774197e-02
5.964422116339387139e+04 3.926258225864076135e+00 3.881849950146844946e-02
5.964422119993733941e+04 3.883673504558275091e+00 3.801203430132642919e-02
5.964422123648081470e+04 4.036767869667980513e+00 4.024135660295088956e-02
5.964422127302428999e+04 3.926156485651521422e+00 3.896637305944685575e-02
5.964422130956775800e+04 3.887775505437476298e+00 3.989708667418798149e-02
5.964422134611123329e+04 3.923835587844771933e+00 4.029649762416440129e-02
5.964422138265470130e+04 3.978548170848497101e+00 4.104804224972116722e-02
5.964422141919817659e+04 3.838403420105627628e+00 3.854347750437761566e-02
5.964422145574164460e+04 3.938399439415788184e+00 4.191098721082578415e-02
5.964422149228511989e+04 3.984121739233052129e+00 4.037551724349073418e-02
5.964422152882859518e+04 3.996903333470440689e+00 3.970922672981448687e-02
5.964422156537206320e+04 3.877135098669478364e+00 3.952396506984455493e-02
5.964422160191553121e+04 3.920129339608529051e+00 3.872893740084776965e-02
5.964422163845900650e+04 3.958565380751339902e+00 4.043886250645074149e-02
5.964422167500248179e+04 3.836929885623411529e+00 3.825948011265056792e-02
5.964422171154594980e+04 3.982694713431867317e+00 4.108400339499482939e-02
5.964422174808941782e+04 3.925218213185599492e+00 4.038378311563659701e-02
5.964422178463289310e+04 3.920320399866404237e+00 3.908813650499023962e-02
5.964422182117636839e+04 3.955497979774921458e+00 4.001571006877212983e-02
5.964422185771983641e+04 3.959155196471945803e+00 4.009181658631262579e-02
5.964422189426331170e+04 3.997982615913125759e+00 4.089774420923973641e-02
5.964422193080678699e+04 3.982561173522345399e+00 4.070475287470032982e-02
5.964422196735025500e+04 3.965217038257197846e+00 3.970708086842798107e-02
5.964422200389372301e+04 4.005286277584338528e+00 4.218927652702017528e-02
5.964422204043719830e+04 3.960539871051382388e+00 3.999823850107386836e-02
5.964422207698067359e+04 4.010370828615783978e+00 4.110055262360198802e-02
5.964422211352414161e+04 4.002213445097937417e+00 4.099797720877155355e-02
5.964422215006760962e+04 4.023166067709984972e+00 4.196697244668178006e-02
5.964422218661108491e+04 4.004388838320298127e+00 4.266550882637729775e-02
5.964422222315456020e+04 3.937453746530989562e+00 4.088641660695067903e-02
5.964422225969802821e+04 3.967615754435745323e+00 4.128548156020893367e-02
5.964422229624150350e+04 3.968145056842711682e+00 4.165923873329657745e-02
5.964422233278497879e+04 3.972924427502959599e+00 4.205991605940227751e-02
5.964422236932844680e+04 3.898156317416226369e+00 3.962819435757677922e-02
5.964422240587191482e+04 3.933240683256347126e+00 3.980662743115578189e-02
5.964422244241539011e+04 3.962560620756547358e+00 4.297834596864673340e-02
5.964422247895886539e+04 3.983629711957024977e+00 4.217072564967680459e-02
5.964422251550233341e+04 3.897620265689211827e+00 4.317565390175445023e-02
5.964422255204580142e+04 3.979261239256169702e+00 4.547878705355704737e-02
5.964422258858927671e+04 4.004511892635371773e+00 4.562541924298944840e-02
5.964422262513275200e+04 3.944900479650745417e+00 4.233953087938565479e-02
5.964422266167622001e+04 3.958389963408259771e+00 4.319319144504511765e-02
5.964422269821969530e+04 3.935366494539140003e+00 4.350605540914347785e-02
5.964422273476317059e+04 3.945638600467127333e+00 4.001081704986416548e-02
5.964422277130663861e+04 3.985818823542937483e+00 4.400058603197549295e-02
5.964422280785010662e+04 3.855990166282301956e+00 3.931793261344763979e-02
5.964422284439358191e+04 3.876649233666488392e+00 4.090499706511093597e-02
5.964422288093705720e+04 3.951592320238061617e+00 4.088277505082978797e-02
5.964422291748052521e+04 4.004088004005536661e+00 4.111071909724832441e-02
5.964422295402399322e+04 3.942609718410552855e+00 3.984602441131817469e-02
5.964422299056746851e+04 3.951723658362741531e+00 4.008982265213737600e-02
5.964422302711094380e+04 3.943530102790015146e+00 3.961554423775832945e-02
5.964422306365441182e+04 4.011319575458049513e+00 4.087205714185834782e-02
5.964422310019787983e+04 3.963750836321216386e+00 4.027060875741849538e-02
5.964422313674135512e+04 3.931363186598247239e+00 3.865114103195718687e-02
5.964422317328483041e+04 4.006501823612188318e+00 4.071572535233556472e-02
5.964422320982829842e+04 4.007364312118058436e+00 4.185622248866926326e-02
5.964422324637176644e+04 3.918780900702937942e+00 4.017293016712518428e-02
5.964422328291524173e+04 3.925580453335883568e+00 3.933891697724730546e-02
5.964422331945871701e+04 3.995326643906440101e+00 4.036118102840727945e-02
5.964422335600218503e+04 3.973858385235785828e+00 3.981629889796486216e-02
5.964422339254566032e+04 4.017965151444656158e+00 4.039018537924565777e-02
5.964422342908913561e+04 3.986901577345263625e+00 4.061177909824066623e-02
5.964422346563260362e+04 4.086857202643556342e+00 4.638675993538412395e-02
5.964422350217607163e+04 3.954776810562979694e+00 4.020994269389550207e-02
5.964422353871954692e+04 4.035371120657083033e+00 4.307280237618622831e-02
5.964422357526302221e+04 3.958494423473379431e+00 4.007431184938439750e-02
5.964422361180649023e+04 3.953359216457574377e+00 3.996795454270038461e-02
5.964422364834996552e+04 3.972315127742659158e+00 3.927453463733990291e-02
5.964422368489343353e+04 4.012115207453373245e+00 4.038719018236849867e-02
5.964422372143690882e+04 3.898084078224964166e+00 4.094798783372834150e-02
5.964422375798037683e+04 3.968475115244272100e+00 4.046432564644636409e-02
5.964422379452385212e+04 3.879953697398883072e+00 3.915362129547909215e-02
5.964422383106732741e+04 4.006315666247182605e+00 4.009163271395683320e-02
5.964422386761079542e+04 3.907390753968026598e+00 3.827921753777294850e-02
5.964422390415426344e+04 3.977847991789573268e+00 3.998965027665965510e-02
5.964422394069773873e+04 3.905905883283519842e+00 4.087659493777143216e-02
5.964422397724121402e+04 4.025431340663728541e+00 4.052147764725202300e-02
5.964422401378468203e+04 3.947334147334147225e+00 3.996350184741390837e-02
5.964422405032815004e+04 3.944955499850515857e+00 4.012223234478928813e-02
5.964422408687162533e+04 3.922991834134476274e+00 3.842124411184415916e-02
5.964422412341510062e+04 3.977451133517287296e+00 4.025295979158731441e-02
5.964422415995856863e+04 3.932569311801817236e+00 3.947522860518438981e-02
5.964422419650204392e+04 3.931190030423589832e+00 3.813106868619885181e-02
5.964422423304551194e+04 3.956397234575982580e+00 3.933365917735846123e-02
5.964422426958898723e+04 3.931547653209977344e+00 4.051684787267820914e-02
5.964422430613245524e+04 3.928963747449518706e+00 3.922406859949939539e-02
5.964422434267593053e+04 3.896500610027251010e+00 3.942283721417624148e-02
5.964422437921940582e+04 3.901540752620424879e+00 3.856456732277756955e-02
5.964422441576287383e+04 3.942395291651549893e+00 4.009820052277743296e-02
5.964422445230634185e+04 3.995461555150314314e+00 4.301964669831443572e-02
5.964422448884981713e+04 3.934423212940547643e+00 4.146294704498407896e-02
5.964422452539329242e+04 3.967125701302916863e+00 3.985944068006935098e-02
5.964422456193676044e+04 4.000343620216717966e+00 4.105244234340327258e-02
5.964422459848022845e+04 3.903794907925612456e+00 4.076680819190808130e-02
5.964422463502370374e+04 3.918851769307741151e+00 4.315872731976259924e-02
5.964422467156717903e+04 3.960882172853198657e+00 4.307567017860950559e-02
5.964422470811064704e+04 4.001131004086771803e+00 4.205695892331475644e-02
5.964422474465412233e+04 3.930605267988253271e+00 4.137728916885703018e-02
5.964422478119759762e+04 3.998688000746381643e+00 4.188933359880470109e-02
5.964422481774106564e+04 3.910538112735965743e+00 4.075352489958922186e-02
5.964422485428453365e+04 3.931558803864154683e+00 3.971825655411155565e-02
5.964422489082800894e+04 3.976656330270983197e+00 4.152229909832102356e-02
5.964422492737148423e+04 3.934137081582379292e+00 4.060806740623793681e-02
5.964422496391495224e+04 3.928867399367887536e+00 4.018400471971565052e-02
5.964422500045842025e+04 3.932230260296238455e+00 4.029016842388551817e-02
5.964422503700189554e+04 4.000046462194293717e+00 4.353378103489189549e-02
5.964422507354537083e+04 3.993985414630478736e+00 4.285444469178330967e-02
5.964422511008883885e+04 3.991151012567787149e+00 4.318520957262689253e-02
5.964422514663231414e+04 3.907225309961522619e+00 4.081478193044777575e-02
5.964422518317578943e+04 4.042598490517876897e+00 4.507537008197131517e-02
5.964422521971925744e+04 3.992569801880553548e+00 4.264838563664628129e-02
5.964422525626272545e+04 3.983923237495530678e+00 4.369110347216689089e-02
5.964422529280620074e+04 3.923607527436611786e+00 4.098801812706975162e-02
5.964422532934967603e+04 3.932086250858931376e+00 4.266570208797498820e-02
5.964422536589314404e+04 3.982535586930681770e+00 4.221420621253033079e-02
5.964422540243661206e+04 4.000696762105508952e+00 4.136659364782158815e-02
5.964422543898008735e+04 3.969112837639078961e+00 4.078366586755523965e-02
5.964422547552356264e+04 3.968642989356778727e+00 4.212306301265591330e-02
5.964422551206703065e+04 4.024375304765642092e+00 3.986188349944626286e-02
5.964422554861050594e+04 3.985574755822689497e+00 4.267925388505721535e-02
5.964422558515398123e+04 4.104160048941752237e+00 4.447393312589806996e-02
5.964422562169744924e+04 3.932434361953063728e+00 4.125097380819410520e-02
5.964422565824091726e+04 4.020504147166488629e+00 4.222980918649861526e-02
5.964422569478439254e+04 3.945171750796338195e+00 4.014129400496214278e-02
5.964422573132786783e+04 3.988845510317903020e+00 4.103352574889668897e-02
5.964422576787133585e+04 3.992422837001136315e+00 4.076769710463071239e-02
5.964422580441480386e+04 3.950826694080356472e+00 4.043783543623988980e-02
5.964422584095827915e+04 3.911845496473141726e+00 4.030978806671838693e-02
5.964422587750175444e+04 3.962290695270689334e+00 4.059293493372169437e-02
5.964422591404522245e+04 3.980098846409650282e+00 4.179428318137900361e-02
5.964422595058869047e+04 3.949368031870682749e+00 3.993088677890425930e-02
5.964422598713216576e+04 3.938007303438847195e+00 4.096123337254978236e-02
5.964422602367564104e+04 3.986543479141236190e+00 4.163837859240737682e-02
5.964422606021910906e+04 3.968135612967116366e+00 4.068015779929635978e-02
5.964422609676258435e+04 3.924413235524734311e+00 3.829552854403840689e-02
5.964422613330605964e+04 3.912314111109187476e+00 4.047261188047135416e-02
5.964422616984952765e+04 3.869553985084995151e+00 3.884428738090611039e-02
5.964422620639299566e+04 3.926924132614624252e+00 3.876031457281480658e-02
5.964422624293647095e+04 3.918679038672122861e+00 4.033685719914810452e-02
5.964422627947994624e+04 3.983631092674648766e+00 3.920045618638315355e-02
5.964422631602341426e+04 3.927806925498426249e+00 3.882485717205153009e-02
5.964422635256688227e+04 3.957779452743136694e+00 4.354636071689749893e-02
5.964422638911035756e+04 3.988462763510245868e+00 4.062591312439713803e-02
5.964422642565383285e+04 3.910238710379633886e+00 3.962647133786885434e-02
5.964422646219730086e+04 3.926928578019747373e+00 3.953544868654700756e-02
5.964422649874076887e+04 3.949686484853064172e+00 3.950258550350692344e-02
5.964422653528424416e+04 3.962471414335170916e+00 4.034057710157441801e-02
5.964422657182771945e+04 3.864590447570913856e+00 3.757435276119024808e-02
5.964422660837118747e+04 3.874723826725053666e+00 3.819244347874228146e-02
5.964422664491466276e+04 3.868919576109207448e+00 3.911671546125732035e-02
5.964422668145813077e+04 3.990990624436914214e+00 3.945503936549780294e-02
5.964422671800160606e+04 3.936226934536774191e+00 3.961029126358524277e-02
5.964422675454507407e+04 3.928258729515316627e+00 3.872479595265224811e-02
5.964422679108854936e+04 3.965756812133486964e+00 3.991156274594313824e-02
5.964422682763202465e+04 3.859161598758600320e+00 3.712461898743805999e-02
5.964422686417549266e+04 3.968185281475923976e+00 4.049946421135754149e-02
5.964422690071896068e+04 3.864098356919850819e+00 3.871416812597369694e-02
5.964422693726243597e+04 3.933649207541975112e+00 4.092089422368971191e-02
5.964422697380591126e+04 3.924223537665018302e+00 3.848977850577268989e-02
5.964422701034937927e+04 3.938004448316977157e+00 4.043151576669638120e-02
5.964422704689285456e+04 3.933273457920250404e+00 4.039432269902371725e-02
5.964422708343632985e+04 3.960473276687063393e+00 4.084951531885350207e-02
5.964422711997979786e+04 3.961605251276351769e+00 3.956700340776928698e-02
5.964422715652326588e+04 3.912808373499129910e+00 4.039618304998799508e-02
5.964422719306674117e+04 3.867984005634378608e+00 3.926489342736039917e-02
5.964422722961021645e+04 4.015179390171460305e+00 4.202689494990494851e-02
5.964422726615368447e+04 3.978406349021774258e+00 4.082305929398636485e-02
5.964422730269715248e+04 3.967930725241961110e+00 3.980160221815324390e-02
5.964422733924062777e+04 3.997035532994923646e+00 4.209518189437561758e-02
5.964422737578410306e+04 3.919833992413384482e+00 3.917598135640833895e-02
5.964422741232757107e+04 3.900771919438025037e+00 3.858884093019512851e-02
5.964422744887103909e+04 3.930872936783386784e+00 3.964266712468626080e-02
5.964422748541451438e+04 3.893519450853581532e+00 3.825514629616080797e-02
5.964422752195798967e+04 3.916290900682159570e+00 3.893465545199769479e-02
5.964422755850145768e+04 3.852817893325640508e+00 3.812347886103422540e-02
5.964422759504493297e+04 4.002257349752582627e+00 4.023611675917995734e-02
5.964422763158840826e+04 3.923192536027885868e+00 3.886021617896977254e-02
5.964422766813187627e+04 3.900234620294655841e+00 3.938388007382222916e-02
5.964422770467534428e+04 3.967687541207428392e+00 3.885605924285267382e-02
5.964422774121881957e+04 3.881556732503816054e+00 3.761494340386808272e-02
5.964422777776229486e+04 3.872546593858069208e+00 3.854019094540192536e-02
5.964422781430576288e+04 3.871336100913758571e+00 3.796836020540183404e-02
5.964422785084923089e+04 3.975537816896463017e+00 3.977314512757051251e-02
5.964422788739270618e+04 3.892809220712196705e+00 3.796438068245826941e-02
5.964422792393618147e+04 3.959685773480662974e+00 4.152320725078298413e-02
5.964422796047964948e+04 3.958639292671962018e+00 4.088988787622185178e-02
5.964422799702312477e+04 3.985203430987194650e+00 4.204879338101286806e-02
5.964422803356660006e+04 3.898967508941696636e+00 3.952914757311682542e-02
5.964422807011006807e+04 3.866022161663025702e+00 3.983376809653770001e-02
5.964422810665353609e+04 3.993327573525119245e+00 3.992204894897335987e-02
5.964422814319701138e+04 4.021466801004035752e+00 3.981286146995449693e-02
5.964422817974048667e+04 3.971864184613261184e+00 4.062654923648443411e-02
5.964422821628395468e+04 3.931118398343113274e+00 3.964290209355517125e-02
5.964422825282742269e+04 3.839430358075072824e+00 3.778041082650333143e-02
5.964422828937089798e+04 3.998998790446262497e+00 4.092807069419870242e-02
5.964422832591437327e+04 3.923182961712099459e+00 4.015490145049580017e-02
5.964422836245784129e+04 3.970313458560953190e+00 4.002549083011632675e-02
5.964422839900131657e+04 3.917694959851199421e+00 4.115456484799374232e-02
5.964422843554479186e+04 3.974234352659010483e+00 4.200561942881812089e-02
5.964422847208825988e+04 3.937056107441503361e+00 3.911656241654676985e-02
5.964422850863172789e+04 3.884842681413572141e+00 3.870123767715136914e-02
5.964422854517520318e+04 3.962690096033159026e+00 3.982053730816363657e-02
5.964422858171867847e+04 3.950815585357423831e+00 4.155342527197320585e-02
5.964422861826214648e+04 3.900431707541103687e+00 3.971165656372239311e-02
5.964422865480561450e+04 3.870990320432934784e+00 3.929412334801947460e-02
5.964422869134908979e+04 3.953749892368187080e+00 4.058405285547453389e-02
5.964422872789256508e+04 3.887979772952518065e+00 4.183297046615938597e-02
5.964422876443603309e+04 3.945410071942446084e+00 4.082460982681937467e-02
5.964422880097950838e+04 3.994235945062434290e+00 4.267612723659159474e-02
5.964422883752298367e+04 3.971508454267075106e+00 4.248202760963949026e-02
5.964422887406645168e+04 3.944650021648145266e+00 3.913932408062948537e-02
5.964422891060991969e+04 3.978362529046016061e+00 4.090692889269707810e-02
5.964422894715339498e+04 3.916649819494584683e+00 4.057153753595039297e-02
5.964422898369687027e+04 3.918269591030925092e+00 3.904682960698897809e-02
5.964422902024033829e+04 3.872978936810431261e+00 3.939646935193760052e-02
5.964422905678380630e+04 4.007612647803433958e+00 4.147310429397771392e-02
5.964422909332728159e+04 3.899031780123352497e+00 4.088958326048272585e-02
5.964422912987075688e+04 3.945895098581705174e+00 3.925231712172612408e-02
5.964422916641422489e+04 3.896075880016435899e+00 4.060399454731005581e-02
5.964422920295769291e+04 3.917125870484495564e+00 4.172885390405197542e-02
5.964422923950116819e+04 3.891721920264079149e+00 4.181158989415677957e-02
5.964422927604464348e+04 3.961322057300655786e+00 4.113238331939635117e-02
5.964422931258811150e+04 3.893380624033269566e+00 4.063121588371636228e-02
5.964422934913157951e+04 4.032428715018779641e+00 4.297391652790306243e-02
5.964422938567505480e+04 3.901077229980050909e+00 3.959201692395949990e-02
5.964422942221853009e+04 3.915941845692177736e+00 4.029943529508424327e-02
5.964422945876199810e+04 3.964018457390733108e+00 4.127087888688366069e-02
5.964422949530546612e+04 3.955361670739016677e+00 4.224273443467792960e-02
5.964422953184894141e+04 4.036129907631290870e+00 4.303383904086255374e-02
5.964422956839241670e+04 4.016085230833507325e+00 4.160569802945186108e-02
5.964422960493588471e+04 4.030098226829395003e+00 4.183730577410881696e-02
5.964422964147936000e+04 4.009109800748575481e+00 4.169380309865113737e-02
5.964422967802282801e+04 4.009658353755225946e+00 4.350508615088184011e-02
5.964422971456630330e+04 4.015269348047044495e+00 4.240699413352502084e-02
5.964422975110977131e+04 4.006836248934554590e+00 4.244248066165670630e-02
5.964422978765324660e+04 3.947010499045541465e+00 4.188772301047009872e-02
5.964422982419672189e+04 3.991052692263346025e+00 4.150555402078235506e-02
5.964422986074018991e+04 3.989796388428228369e+00 4.130205983783659385e-02
5.964422989728365792e+04 4.054695165923840605e+00 4.267442173989730719e-02
5.964422993382713321e+04 4.081410080196966383e+00 4.322513729516885145e-02
5.964422997037060850e+04 3.912214720670232015e+00 4.057661922222503825e-02
5.964423000691407651e+04 4.032835188877322175e+00 4.095410349269205941e-02
5.964423004345755180e+04 3.978183530396568468e+00 4.014451444693513393e-02
5.964423008000102709e+04 3.877769658816255127e+00 3.954827313913995140e-02
5.964423011654449510e+04 4.060868607085486026e+00 4.454537779074153880e-02
5.964423015308796312e+04 3.991838443626185562e+00 4.365200549032818150e-02
5.964423018963143841e+04 3.963316696914700454e+00 4.161896728103269688e-02
5.964423022617491370e+04 3.998088484127488851e+00 4.176334717749365100e-02
5.964423026271838171e+04 4.022420310231175300e+00 4.213340904902884709e-02
5.964423029926184972e+04 4.000880433656734958e+00 3.992681484474999709e-02
5.964423033580532501e+04 4.051279956109119951e+00 4.005838783645824380e-02
5.964423037234880030e+04 4.095347952103521649e+00 4.222013977667421480e-02
5.964423040889226831e+04 4.086386127113919464e+00 4.199957129988427657e-02
5.964423044543574360e+04 3.998044395066207013e+00 4.076493830278279940e-02
5.964423048197921889e+04 4.005012806651364166e+00 4.059093806407725741e-02
5.964423051852268691e+04 4.003624514063571560e+00 4.281620220090204265e-02
5.964423055506615492e+04 4.025590276971652060e+00 4.245407322683054235e-02
5.964423059160963021e+04 4.123101653309811709e+00 4.615213461417474322e-02
5.964423062815310550e+04 4.071524903230327119e+00 4.302354051860041856e-02
5.964423066469657351e+04 4.006430198804167730e+00 4.106164310120741234e-02
5.964423070124004153e+04 4.065927008331468251e+00 4.227703549504173430e-02
5.964423073778351682e+04 3.927834759288553190e+00 3.983310237432181877e-02
5.964423077432699210e+04 4.043715074752541661e+00 4.166554407891148032e-02
5.964423081087046012e+04 3.976403309725183632e+00 3.999694674353029139e-02
5.964423084741393541e+04 3.990690036025512644e+00 4.099322433784324121e-02
5.964423088395741070e+04 4.045763169004175097e+00 4.072761384816556141e-02
5.964423092050087871e+04 3.987071212595141301e+00 4.087987306853917147e-02
5.964423095704434672e+04 3.930104237544956636e+00 3.960860419310274771e-02
5.964423099358782201e+04 3.994327531462210867e+00 3.995301178414301102e-02
5.964423103013129730e+04 3.983414027553094705e+00 4.129896103082519865e-02
5.964423106667476532e+04 3.978808257294839112e+00 4.223919380832724668e-02
5.964423110321823333e+04 3.900233955321347423e+00 3.826535367047047276e-02
5.964423113976170862e+04 4.011638788162358082e+00 4.028501048238043031e-02
5.964423117630518391e+04 3.933175940394501247e+00 4.104461071451281917e-02
5.964423121284865192e+04 4.017181513062936027e+00 4.241053253452009564e-02
5.964423124939212721e+04 3.979012187598216510e+00 4.064897334054033695e-02
5.964423128593560250e+04 4.098620385911033281e+00 4.231297423217680181e-02
5.964423132247907051e+04 3.961657140550111311e+00 4.015031617590594099e-02
5.964423135902253853e+04 3.985241913895646526e+00 4.072079135092474683e-02
5.964423139556601382e+04 3.949650912225254995e+00 4.115839206262425498e-02
5.964423143210948911e+04 3.947663671298699217e+00 3.931739005717106022e-02
5.964423146865295712e+04 3.960815029100014151e+00 4.210467811052500536e-02
5.964423150519642513e+04 3.915094446586090626e+00 4.194552504997506315e-02
5.964423154173990042e+04 3.980152576002919940e+00 4.213255024330003762e-02
5.964423157828337571e+04 3.941886505763157800e+00 3.975631245781799383e-02
5.964423161482684372e+04 4.014477076986943338e+00 4.099139057054895091e-02
5.964423165137031901e+04 3.962336088532198541e+00 4.070752408721695775e-02
5.964423168791379430e+04 4.035944738101071572e+00 4.203801602875636284e-02
5.964423172445726232e+04 3.976119558365095230e+00 3.993452198400779946e-02
5.964423176100073033e+04 4.048416313466172589e+00 4.238002679720270088e-02
5.964423179754420562e+04 3.904126724206552268e+00 3.845034130544441181e-02
5.964423183408768091e+04 3.988909723775281080e+00 4.214142833367156421e-02
5.964423187063114892e+04 3.960574732784300167e+00 4.169428452824313486e-02
5.964423190717461694e+04 4.009818496110630903e+00 4.200437884378068615e-02
5.964423194371809223e+04 3.954618244209322064e+00 4.167642922820202073e-02
5.964423198026156751e+04 3.975113605524664084e+00 4.140551065287356031e-02
5.964423201680503553e+04 4.037042458022059854e+00 4.115715423657265865e-02
5.964423205334850354e+04 3.950044016600545937e+00 4.065702384408990261e-02
5.964423208989197883e+04 3.997588109031319892e+00 4.160588356298444007e-02
5.964423212643545412e+04 3.842214548491209580e+00 3.747978343184993344e-02
5.964423216297892213e+04 3.976326750428261558e+00 4.119050875199577882e-02
5.964423219952239015e+04 3.998837553981087201e+00 4.200047187094184398e-02
5.964423223606586544e+04 3.938425623200376258e+00 3.935325979605295427e-02
5.964423227260934073e+04 3.991096414612629317e+00 4.024805794742279674e-02
5.964423230915280874e+04 3.918532880547015207e+00 3.929168673832408171e-02
5.964423234569628403e+04 4.020624382815195297e+00 4.019341307637740862e-02
5.964423238223975932e+04 3.991493488018301949e+00 3.990604793460517108e-02
5.964423241878322733e+04 4.049122560554443417e+00 4.237586458575278575e-02
5.964423245532669534e+04 3.873729976588898616e+00 3.747929325608979900e-02
5.964423249187017063e+04 3.904470515093600991e+00 3.779994089136853863e-02
5.964423252841364592e+04 3.993235137491734754e+00 3.949606815126406600e-02
5.964423256495711394e+04 3.901704828343986797e+00 3.949452378665815194e-02
5.964423260150058195e+04 3.948631288478707368e+00 3.828390533203876456e-02
5.964423263804405724e+04 3.938862228127039788e+00 3.899545239695278304e-02
5.964423267458753253e+04 4.008750924906343549e+00 3.946876436012856926e-02
5.964423271113100054e+04 3.965137761609783151e+00 3.923382868520731287e-02
5.964423274767447583e+04 3.983391849098168791e+00 3.989122181225325525e-02
5.964423278421795112e+04 3.991680868887027334e+00 3.828891776091272736e-02
5.964423282076141913e+04 3.981425553829232911e+00 3.843018568373916810e-02
5.964423285730488715e+04 3.929345625744659287e+00 3.883572787456571196e-02
5.964423289384836244e+04 3.939620186855632422e+00 3.862431173603508155e-02
5.964423293039183773e+04 3.965416849952538403e+00 3.959732832968921451e-02
5.964423296693530574e+04 3.976267604015898183e+00 4.193122872640672044e-02
5.964423300347877375e+04 4.031270467810835534e+00 4.131940605853130777e-02
5.964423304002224904e+04 4.045519353646301219e+00 4.053218810598051280e-02
5.964423307656572433e+04 3.908233124854168850e+00 3.817504894868672255e-02
5.964423311310919235e+04 3.979093487063985357e+00 3.887762066827882279e-02
5.964423314965266036e+04 4.002793803262365557e+00 3.929243578768552153e-02
5.964423318619613565e+04 3.965559143144811394e+00 3.872668647436222633e-02
5.964423322273961094e+04 4.006174570350379938e+00 3.905877631352545204e-02
5.964423325928307895e+04 3.931480004557365682e+00 3.898512915211525126e-02
5.964423329582655424e+04 3.964901044371357486e+00 4.028271795982861503e-02
5.964423333237002953e+04 3.918942014007170460e+00 3.808675984978675266e-02
5.964423336891349754e+04 3.944538835660028386e+00 3.830625758450217216e-02
5.964423340545696556e+04 3.885820557121291596e+00 3.668210958021461687e-02
5.964423344200044085e+04 3.990392772931257603e+00 3.966182976912231706e-02
5.964423347854391614e+04 3.959326173586845687e+00 3.962963894853586272e-02
5.964423351508738415e+04 3.945344423712952686e+00 3.963183553519745994e-02
5.964423355163085216e+04 3.938286228438334646e+00 3.954008291116604956e-02
5.964423358817432745e+04 3.867885606587332159e+00 3.792578040889476448e-02
5.964423362471780274e+04 3.923516420478990074e+00 3.938225517237550072e-02
5.964423366126127075e+04 3.985695011518226583e+00 3.978508645581132347e-02
5.964423369780474604e+04 3.892653068342333711e+00 3.795373806305705339e-02
5.964423373434822133e+04 3.841986802393984934e+00 3.770651888628015480e-02
5.964423377089168935e+04 3.860109295877918179e+00 3.815938883993998804e-02
5.964423380743515736e+04 3.885446987867638757e+00 3.811700089408458919e-02
5.964423384397863265e+04 3.915800433940423542e+00 3.925137146268475874e-02
5.964423388052210794e+04 3.913623841430672101e+00 3.796937205684074862e-02
5.964423391706557595e+04 3.844326585493389459e+00 3.712085951042930904e-02
5.964423395360904397e+04 3.878638579387186258e+00 3.879399829701350721e-02
5.964423399015251925e+04 3.942294014260438129e+00 3.824289847912106660e-02
5.964423402669599454e+04 3.887152838940755473e+00 3.741693984462184791e-02
5.964423406323946256e+04 3.858362744254109966e+00 3.810568143180458750e-02
5.964423409978293785e+04 3.879324466182933140e+00 3.831959139316085811e-02
5.964423413632641314e+04 3.870235770699151701e+00 3.774792083153571259e-02
5.964423417286988115e+04 3.899189714212378366e+00 3.766925946873679598e-02
5.964423420941334916e+04 3.907566350311021619e+00 3.827245021358081922e-02
5.964423424595682445e+04 3.861970264100216710e+00 3.814132690462476716e-02
5.964423428250029974e+04 3.900441632216217425e+00 3.767450721252254414e-02
5.964423431904376775e+04 3.918739722500190759e+00 3.795364956790030914e-02
5.964423435558723577e+04 3.830655861050962230e+00 3.702831642837954573e-02
5.964423439213071106e+04 3.891348754076670247e+00 3.851857988145641204e-02
5.964423442867418635e+04 3.917945931259339876e+00 3.781886240065893134e-02
5.964423446521765436e+04 3.869501901871581051e+00 3.768077939495798057e-02
5.964423450176112965e+04 3.897663682148852615e+00 3.870241591923655883e-02
5.964423453830460494e+04 3.952966882005673366e+00 3.931814437615143570e-02
5.964423457484807295e+04 3.877640769164439227e+00 3.880326457226632858e-02
5.964423461139154097e+04 3.817249224646072303e+00 3.636736419992252917e-02
5.964423464793501626e+04 3.885687345257653913e+00 3.798281499479518736e-02
5.964423468447849154e+04 3.771958753442461010e+00 3.646235467416153453e-02
5.964423472102195956e+04 3.845752929516702334e+00 3.701597056749746789e-02
5.964423475756543485e+04 3.871864328962093982e+00 3.967557104678501312e-02
5.964423479410891014e+04 3.868798959403979332e+00 3.773295275269276938e-02
5.964423483065237815e+04 3.846283763971804603e+00 3.698018677321671110e-02
5.964423486719584616e+04 3.926454452210003776e+00 3.780064108324630162e-02
5.964423490373932145e+04 3.844451060401744780e+00 3.662045929829279428e-02
5.964423494028279674e+04 3.867298051442844997e+00 3.696028247443885334e-02
5.964423497682626476e+04 3.800861272381749867e+00 3.600388254102246388e-02
5.964423501336973277e+04 3.933394323190798403e+00 3.767241899556032086e-02
5.964423504991320806e+04 3.848465461887461192e+00 3.634902895622588170e-02
5.964423508645668335e+04 3.906956133828995981e+00 3.746466699437434739e-02
5.964423512300015136e+04 3.933922215521420629e+00 3.848996066399098387e-02
5.964423515954362665e+04 3.850600684316475508e+00 3.621289855394214940e-02
5.964423519608710194e+04 3.918199430603300115e+00 3.753573875569140433e-02
5.964423523263056995e+04 3.950604999911159876e+00 3.884836518119039184e-02
5.964423526917403797e+04 3.907121633841853736e+00 3.720280887014194154e-02
5.964423530571751326e+04 3.898775443434366661e+00 3.738863421328098707e-02
5.964423534226098855e+04 3.922748992785533684e+00 3.806567156839695681e-02
5.964423537880445656e+04 3.879471136819737875e+00 3.625893904062910816e-02
5.964423541534792457e+04 3.843432685317636821e+00 3.692982720022474491e-02
5.964423545189139986e+04 3.865010673844440525e+00 3.727646077934434338e-02
5.964423548843487515e+04 3.859814974257036901e+00 3.705350998318071576e-02
5.964423552497834316e+04 3.992432932358823017e+00 3.891106437652630534e-02
5.964423556152181118e+04 3.837753528032157302e+00 3.697619806282509414e-02
5.964423559806528647e+04 3.862521800395005478e+00 3.751926249379151229e-02
5.964423563460876176e+04 3.962595753219315231e+00 3.986282816061503115e-02
5.964423567115222977e+04 3.845001390433815835e+00 3.714339944528519816e-02
5.964423570769570506e+04 3.913243917948234785e+00 3.761329053428556085e-02
5.964423574423918035e+04 3.916355396625891938e+00 3.754343190139686898e-02
5.964423578078264836e+04 3.948773401619621204e+00 3.710565815975559040e-02
5.964423581732611638e+04 3.895900002893434966e+00 3.687253910319190919e-02
5.964423585386959166e+04 3.984334126914146346e+00 4.012815266162164662e-02
5.964423589041306695e+04 3.975139260183953027e+00 3.764656852727666508e-02
5.964423592695653497e+04 3.878162542533737156e+00 3.658484071169645913e-02
5.964423596350000298e+04 3.932362170721174888e+00 3.727357364441565707e-02
5.964423600004347827e+04 3.976934480721789011e+00 4.064044463191233969e-02
5.964423603658695356e+04 3.971282434111149673e+00 3.888281577066569905e-02
5.964423607313042157e+04 3.958070946005539437e+00 3.771219370731561382e-02
5.964423610967388959e+04 3.966801091211006991e+00 3.762909310629417026e-02
5.964423614621736488e+04 3.938366826230966566e+00 3.782733762174084191e-02
5.964423618276084017e+04 3.953693001968904053e+00 3.815360203476834272e-02
5.964423621930430818e+04 3.975530709107653049e+00 3.860456379249670167e-02
5.964423625584778347e+04 3.917821625517901030e+00 3.854966556472475686e-02
5.964423629239125148e+04 3.981110986261997997e+00 3.865742040996911211e-02
5.964423632893472677e+04 3.944064000752397270e+00 3.794778959952060243e-02
5.964423636547819478e+04 3.989611094077968989e+00 3.907355827449921631e-02
5.964423640202167007e+04 3.977839792793803397e+00 3.762735855083153280e-02
5.964423643856514536e+04 3.909475999906387056e+00 3.690495328394995805e-02
5.964423647510861338e+04 3.903486618159541788e+00 3.713143200585081877e-02
5.964423651165208139e+04 3.932323922239377101e+00 3.881232529858879426e-02
5.964423654819555668e+04 3.966197886714415421e+00 3.937850536492770032e-02
5.964423658473903197e+04 3.937922392839118491e+00 3.958307362901436477e-02
5.964423662128249998e+04 3.861908871246116703e+00 3.629635744776227302e-02
5.964423665782597527e+04 3.975560370018359269e+00 3.836080109067517563e-02
5.964423669436944328e+04 3.919653095078723393e+00 3.735807365619991938e-02
5.964423673091291857e+04 3.974632060288076474e+00 4.071543928456027722e-02
5.964423676745638659e+04 3.972681570096938231e+00 3.823938986575638882e-02
5.964423680399985460e+04 3.963931651248541854e+00 3.772709964439723007e-02
5.964423684054332989e+04 3.984446461407892492e+00 3.804803615113565296e-02
5.964423687708680518e+04 3.941012789391266757e+00 3.804707823214492635e-02
5.964423691363027319e+04 3.900332788416627228e+00 3.748465781482009790e-02
5.964423695017374848e+04 3.921338160719733956e+00 3.919495651115900703e-02
5.964423698671722377e+04 3.951316074175004633e+00 3.759755237740484979e-02
5.964423702326069179e+04 3.979743396930323307e+00 3.774523172524473641e-02
5.964423705980415980e+04 3.953518034257226699e+00 3.771928218275825972e-02
5.964423709634763509e+04 3.960544739395417846e+00 3.852914002739060012e-02
5.964423713289111038e+04 4.001450580817238922e+00 4.009117685566672418e-02
5.964423716943457839e+04 4.032886115077896072e+00 3.964960521520574654e-02
5.964423720597804640e+04 3.954219248267987208e+00 3.871425745390597029e-02
5.964423724252152169e+04 3.992082851123178955e+00 3.907357801764066441e-02
5.964423727906499698e+04 4.018519289935195360e+00 3.970114374191749396e-02
5.964423731560846500e+04 3.990289102605376392e+00 4.019078427744558063e-02
5.964423735215194029e+04 3.972428340268145952e+00 3.996821950149768987e-02
5.964423738869541558e+04 3.964214120882962877e+00 3.887396145201209990e-02
5.964423742523888359e+04 3.935268518572317298e+00 3.694047234569206029e-02
5.964423746178235160e+04 3.898050730903372951e+00 3.789874627055382639e-02
5.964423749832582689e+04 3.892087200866020780e+00 3.823963714013429299e-02
5.964423753486930218e+04 3.904679507789436510e+00 3.739266039130426100e-02
5.964423757141277019e+04 3.900445187390807256e+00 3.818663354903562013e-02
5.964423760795624548e+04 3.955527243637225521e+00 3.901030775998436811e-02
5.964423764449972077e+04 3.920245363102506264e+00 3.781457859737615002e-02
5.964423768104318879e+04 3.909287496211326207e+00 3.724076448848782223e-02
5.964423771758665680e+04 3.938502877280896541e+00 3.856065773142546699e-02
5.964423775413013209e+04 3.846937712055768177e+00 3.682374948548586269e-02
5.964423779067360738e+04 3.937980556130138421e+00 3.754383563453004419e-02
5.964423782721707539e+04 3.952884145299900620e+00 3.721909636215108702e-02
5.964423786376054341e+04 3.977763259210864266e+00 3.933148522777399347e-02
5.964423790030401869e+04 4.015274284629620993e+00 3.878675197092150417e-02
5.964423793684749398e+04 3.857923212080093034e+00 3.622020177392970552e-02
5.964423797339096200e+04 3.966889700511321948e+00 3.776007227083965495e-02
5.964423800993443729e+04 3.922852967036805971e+00 3.723218060947435654e-02
5.964423804647791258e+04 3.969224919567124754e+00 3.965106291212022738e-02
5.964423808302138059e+04 3.957051787205513982e+00 3.885034800122384724e-02
5.964423811956484860e+04 3.991956887060323034e+00 3.941031105653429456e-02
5.964423815610832389e+04 3.989632322135610920e+00 3.891067286654670276e-02
5.964423819265179918e+04 4.045368924283789802e+00 3.909800097697872096e-02
5.964423822919526719e+04 3.895504955303967787e+00 3.689330158372803453e-02
5.964423826573873521e+04 3.876818242915500257e+00 3.642316177777000369e-02
5.964423830228221050e+04 3.922768117633328888e+00 3.838021802284713457e-02
5.964423833882568579e+04 4.001026350824306022e+00 4.023759267582885379e-02
5.964423837536915380e+04 3.937842482597398774e+00 4.029179265962710282e-02
5.964423841191262909e+04 3.956596451697336647e+00 4.063925924044697185e-02
5.964423844845610438e+04 4.027075451747069046e+00 4.224762894315028938e-02
5.964423848499957239e+04 3.955355941917109153e+00 3.931309276751045190e-02
5.964423852154304041e+04 3.983567557530955927e+00 4.117648050860374387e-02
5.964423855808651570e+04 3.935388177827955580e+00 3.985904300752052265e-02
5.964423859462999098e+04 3.918980327602796798e+00 3.744845514679884940e-02
5.964423863117345900e+04 3.988377118693564594e+00 4.069986753594297818e-02
5.964423866771692701e+04 3.977815179273055612e+00 3.976769551636187561e-02
5.964423870426040230e+04 3.997478691727652578e+00 4.073410565631708363e-02
5.964423874080387759e+04 4.000213880868356497e+00 3.927420494895426245e-02
5.964423877734734560e+04 3.954909668591572114e+00 3.935753592262630080e-02
5.964423881389082089e+04 4.040509940269234157e+00 4.120377857902536578e-02
5.964423885043429618e+04 3.940661750980025246e+00 3.906060546508749454e-02
5.964423888697776420e+04 3.929976933578120057e+00 3.874096089824968087e-02
5.964423892352123221e+04 4.030016171884024168e+00 4.415231629542989283e-02
5.964423896006470750e+04 4.058859953500871143e+00 4.337700748231464870e-02
5.964423899660818279e+04 4.013973768125373986e+00 4.128620782943878686e-02
5.964423903315165080e+04 4.027099823774524801e+00 4.078783506266391717e-02
5.964423906969512609e+04 3.932843609274005559e+00 4.006373172085744144e-02
5.964423910623860138e+04 3.898281251815783222e+00 3.847533793948584857e-02
5.964423914278206939e+04 3.971910374062515015e+00 3.932673424242463800e-02
5.964423917932553741e+04 3.966615550032608351e+00 3.960109730781706527e-02
5.964423921586901270e+04 3.981132075471698784e+00 4.013237943957850828e-02
5.964423925241248799e+04 3.967314492865224640e+00 3.861325388505973399e-02
5.964423928895595600e+04 3.904586659294837947e+00 3.877932558006844804e-02
5.964423932549942401e+04 3.960518098762576322e+00 4.071976437692971518e-02
5.964423936204289930e+04 3.890578954007040569e+00 3.796958918414917311e-02
5.964423939858637459e+04 4.050937254995129244e+00 4.047613202428340662e-02
5.964423943512984260e+04 3.944488004681100168e+00 3.752300777786222313e-02
5.964423947167331062e+04 3.947158115086364383e+00 3.828581080311067864e-02
5.964423950821678591e+04 3.900379817388856196e+00 3.727855761515502797e-02
5.964423954476026120e+04 4.075455746367238952e+00 4.065878738875329523e-02
5.964423958130372921e+04 3.931959560054012037e+00 3.818775196244809933e-02
5.964423961784719722e+04 4.023707738836078462e+00 4.023029879545957088e-02
5.964423965439067251e+04 3.990616857967748121e+00 3.957349064816585021e-02
5.964423969093414780e+04 3.955674472016740939e+00 3.861710906501412272e-02
5.964423972747761582e+04 3.970508070232051434e+00 3.892009557890718091e-02
5.964423976402109110e+04 4.015917111789393701e+00 3.973094872507165060e-02
5.964423980056456639e+04 3.999098070221676071e+00 4.004705653178559921e-02
5.964423983710803441e+04 3.988971921084330852e+00 3.995718187252317311e-02
5.964423987365150242e+04 3.967311311684603492e+00 4.024258886292420706e-02
5.964423991019497771e+04 3.947449534454983588e+00 4.073268529479859984e-02
5.964423994673845300e+04 3.928290528306673579e+00 4.079769228980507922e-02
5.964423998328192101e+04 3.971393264655610711e+00 4.029661246428090093e-02
5.964424001982539630e+04 3.972771015138283790e+00 4.018274993030003517e-02
5.964424005636886432e+04 4.045951399983183094e+00 4.124812501228784095e-02
5.964424009291233961e+04 3.893693693693693447e+00 3.816857753324964797e-02
5.964424012945580762e+04 3.871426021157378994e+00 3.707088753412022403e-02
5.964424016599928291e+04 3.874712282904373417e+00 3.725785841317064140e-02
5.964424020254275820e+04 3.937811369585036303e+00 3.806517359121518174e-02
5.964424023908622621e+04 3.882300152675314919e+00 3.752606137209745646e-02
5.964424027562969422e+04 3.879085119783526991e+00 3.871632911449893882e-02
5.964424031217316951e+04 3.903455744580881515e+00 3.990019662597835831e-02
5.964424034871664480e+04 3.902693771747506535e+00 3.764200296092281434e-02
5.964424038526011282e+04 3.922727114534634296e+00 3.973606288771321798e-02
5.964424042180358083e+04 3.917209318726785572e+00 3.822145792115388963e-02
5.964424045834705612e+04 3.931039945550131254e+00 3.959044971069273361e-02
5.964424049489053141e+04 3.905225816699316788e+00 3.880027946500082953e-02
5.964424053143399942e+04 3.866977369007146947e+00 3.754949262686901879e-02
5.964424056797746744e+04 3.889595023605075141e+00 3.844311348503243880e-02
5.964424060452094272e+04 3.932128732801288606e+00 3.876638533437930939e-02
5.964424064106441801e+04 3.851760402905256786e+00 3.807664319835877414e-02
5.964424067760788603e+04 3.910209059030147483e+00 3.910795138735007059e-02
5.964424071415136132e+04 3.896939605110337101e+00 3.846539345714534291e-02
5.964424075069482933e+04 3.939725849641976030e+00 3.950067411140485707e-02
5.964424078723830462e+04 3.926576680715857304e+00 3.894240271380507157e-02
5.964424082378177263e+04 3.856936996934240636e+00 3.863212659306960312e-02
5.964424086032524792e+04 3.855003800802588643e+00 3.828529373759691212e-02
5.964424089686872321e+04 3.820457347570195950e+00 3.700937687018779343e-02
5.964424093341219123e+04 3.893783722564569949e+00 3.918366992956770489e-02
5.964424096995565924e+04 3.863990861596089399e+00 3.904410170757084686e-02
5.964424100649913453e+04 3.887706307017340102e+00 3.848031538777908073e-02
5.964424104304260982e+04 3.859673325882462702e+00 3.957499719834070562e-02
5.964424107958607783e+04 3.828170223132203009e+00 3.746139767442902696e-02
5.964424111612955312e+04 3.847383096137089620e+00 3.790286519793946429e-02
5.964424115267302113e+04 3.846263208899359576e+00 3.769429891846781677e-02
5.964424118921649642e+04 3.937712257776419644e+00 3.964168153032789771e-02
5.964424122575996444e+04 3.819032258064515961e+00 3.755481936051837527e-02
5.964424126230343973e+04 3.892365500365313924e+00 3.957094506361065467e-02
5.964424129884691502e+04 3.961523712885013815e+00 4.062070677750297815e-02
5.964424133539038303e+04 3.938739535397843827e+00 4.061125363746712763e-02
5.964424137193385104e+04 3.943301567071228142e+00 4.091111199036229912e-02
5.964424140847732633e+04 3.885780885780885985e+00 3.859262164599629868e-02
5.964424144502080162e+04 3.943412935029666055e+00 3.896191924376987692e-02
5.964424148156426963e+04 3.887111597119623951e+00 3.801701605792838501e-02
5.964424151810773765e+04 3.893130081300812950e+00 3.850749491322773971e-02
5.964424155465121294e+04 3.882143629235344395e+00 3.820133433224402048e-02
5.964424159119468823e+04 3.927026249170352479e+00 3.917499165915811626e-02
5.964424162773815624e+04 3.892022539069074138e+00 3.940546210081584400e-02
5.964424166428163153e+04 3.907438045518055514e+00 3.841065855117006822e-02
5.964424170082510682e+04 3.919725266695893495e+00 3.928287065404933998e-02
5.964424173736857483e+04 3.936882386569132031e+00 3.954803016087162643e-02
5.964424177391204285e+04 3.882153210066176197e+00 4.003757133775195931e-02
5.964424181045551813e+04 3.957810089682153976e+00 4.138943168075376322e-02
5.964424184699899342e+04 3.954861892189479367e+00 3.924913617388146869e-02
5.964424188354246144e+04 3.801376308330013831e+00 3.648824488129110560e-02
5.964424192008593673e+04 3.966882903351170775e+00 4.022952136066527268e-02
5.964424195662941202e+04 3.962821886516973091e+00 3.988777863947646357e-02
5.964424199317288003e+04 3.979643035081034785e+00 3.971248345610136482e-02
5.964424202971634804e+04 3.983792403089045919e+00 4.185036631422960063e-02
5.964424206625982333e+04 3.961255946273669171e+00 3.925727330170153406e-02
5.964424210280329862e+04 3.994255205301440181e+00 4.051506705796388552e-02
5.964424213934676663e+04 3.922832083325910713e+00 3.830052381044111998e-02
5.964424217589023465e+04 3.955489126285435919e+00 3.899926867907908129e-02
5.964424221243370994e+04 3.953431586291096256e+00 4.157012902175291624e-02
5.964424224897718523e+04 3.918618009316149120e+00 4.064594433287842951e-02
5.964424228552065324e+04 3.963525106133801934e+00 4.031350140161323731e-02
5.964424232206412853e+04 3.947007312979069926e+00 4.023874835534135136e-02
5.964424235860760382e+04 3.994620516359646878e+00 3.969621014263288034e-02
5.964424239515107183e+04 3.996948058069381471e+00 4.063746273172137713e-02
5.964424243169453985e+04 4.001483292677979975e+00 4.082930755221051561e-02
5.964424246823801514e+04 4.009320693237627964e+00 4.100383068849719481e-02
5.964424250478149042e+04 3.956559849144518637e+00 4.235336530199110966e-02
5.964424254132495844e+04 4.040469347239917575e+00 4.281838643409256739e-02
5.964424257786842645e+04 3.959827650283378020e+00 4.054207239002163149e-02
5.964424261441190174e+04 4.035202779353374680e+00 4.170647835213953103e-02
5.964424265095537703e+04 3.881745007037256556e+00 3.777041941037308920e-02
5.964424268749884504e+04 3.942563017681365523e+00 3.941795881566196452e-02
5.964424272404232033e+04 4.009501501501500975e+00 4.004117216664661999e-02
5.964424276058579562e+04 3.964429212952020887e+00 4.074775710089949265e-02
5.964424279712926364e+04 3.931746411622897952e+00 4.026318601138823700e-02
5.964424283367273165e+04 3.949086694537907061e+00 4.045025312542330220e-02
5.964424287021620694e+04 3.830983737975263370e+00 3.848850877550157729e-02
5.964424290675968223e+04 3.880025393893922647e+00 3.833703676100849028e-02
5.964424294330315024e+04 3.844689930483859541e+00 3.901897749651078717e-02
5.964424297984661825e+04 3.980420724534701638e+00 4.129622572926161528e-02
5.964424301639009354e+04 3.956458867942419300e+00 4.058175238646469923e-02
5.964424305293356883e+04 3.863201993530171574e+00 4.091674855317754128e-02
5.964424308947703685e+04 3.952094109301569791e+00 4.045680557357960588e-02
5.964424312602051214e+04 3.918610249122705280e+00 3.967381171542311985e-02
5.964424316256398743e+04 3.886345516101822550e+00 4.054640942562513783e-02
5.964424319910745544e+04 3.991507342174622774e+00 4.123464317498928139e-02
5.964424323565092345e+04 3.970045011914918209e+00 4.134236935948882447e-02
5.964424327219439874e+04 3.973593843196071340e+00 4.488793636751354371e-02
5.964424330873787403e+04 3.931331978889086809e+00 4.385484893120023681e-02
5.964424334528134204e+04 3.898134298535070208e+00 4.335716525719189585e-02
5.964424338182481733e+04 3.913899031546090423e+00 4.341450127927386216e-02
5.964424341836829262e+04 3.880381477677902424e+00 4.282019554645044579e-02
5.964424345491176064e+04 3.853323336889760142e+00 3.926037801182534481e-02
5.964424349145522865e+04 3.871774384983701189e+00 4.068027159225520023e-02
5.964424352799870394e+04 3.858292394679520232e+00 4.031465944342969843e-02
5.964424356454217923e+04 3.897751951976430540e+00 4.114109421930377264e-02
5.964424360108564724e+04 3.828296312633858278e+00 3.972207344875573060e-02
5.964424363762911526e+04 3.901405100596384568e+00 4.299691481515349745e-02
5.964424367417259054e+04 3.902865133334881165e+00 4.144359096928996317e-02
5.964424371071606583e+04 3.870950545394898246e+00 4.002791132716895101e-02
5.964424374725953385e+04 3.870791924205351009e+00 3.993600942818911065e-02
5.964424378380300914e+04 3.930476257195230971e+00 4.076618727383200108e-02
5.964424382034648443e+04 3.915343915343914905e+00 4.483762637327561723e-02
5.964424385688995244e+04 3.968470507988216323e+00 4.437788170830583856e-02
5.964424389343342045e+04 3.894790307871679680e+00 4.372397157217987329e-02
5.964424392997689574e+04 3.866155048343266731e+00 4.335024350775461277e-02
5.964424396652037103e+04 3.864282203131948368e+00 4.149969532815529077e-02
5.964424400306383905e+04 3.881827522592999458e+00 4.291891159700136210e-02
5.964424403960730706e+04 3.885482134796347076e+00 4.536801903080309173e-02
5.964424407615078235e+04 3.823680570426488678e+00 4.147628414145655001e-02
5.964424411269425764e+04 3.881333021542112238e+00 4.742788854120796871e-02
5.964424414923772565e+04 3.769208579379624613e+00 4.219854263226650859e-02
5.964424418578119366e+04 3.910775986390953918e+00 4.126631597406051066e-02
5.964424422232466895e+04 3.876247182850983464e+00 4.048737880052383220e-02
5.964424425886814424e+04 3.903809474418149517e+00 4.134532277378199366e-02
5.964424429541161226e+04 3.935219414350853206e+00 4.104990273111290555e-02
5.964424433195508755e+04 3.986242701814495693e+00 4.315717752003842000e-02
5.964424436849856284e+04 3.954629516192076366e+00 4.195344019493924687e-02
5.964424440504203085e+04 3.931789927183770406e+00 4.256623523172668039e-02
5.964424444158549886e+04 3.940579786271659835e+00 4.053813063321759502e-02
5.964424447812897415e+04 3.939679995420328318e+00 4.124984442680137975e-02
5.964424451467244944e+04 3.956995317063054962e+00 4.163973388012028737e-02
5.964424455121591745e+04 4.051757708783233269e+00 4.233328369813501441e-02
5.964424458775938547e+04 3.914036391695839168e+00 4.016622902676041801e-02
5.964424462430286076e+04 4.017565754942554967e+00 4.355639206782205980e-02
5.964424466084633605e+04 3.973292751636530173e+00 4.164615306831358221e-02
5.964424469738980406e+04 4.034275850731546598e+00 4.309245757628378526e-02
5.964424473393327207e+04 3.978297067063710113e+00 4.324695610359974990e-02
5.964424477047674736e+04 3.993429498401138922e+00 4.238611267509981295e-02
5.964424480702022265e+04 3.959045363670982365e+00 3.944474178833354966e-02
5.964424484356369067e+04 3.977776598817502673e+00 4.138601208430887218e-02
5.964424488010716595e+04 3.855937095880288545e+00 4.090035379291066114e-02
5.964424491665064124e+04 3.918709828896780767e+00 4.066209898350373053e-02
5.964424495319410926e+04 3.966102296525041648e+00 4.211793862792473364e-02
5.964424498973757727e+04 3.899896030191452923e+00 4.289357916810804944e-02
5.964424502628105256e+04 3.882124721525834765e+00 3.991414883281176051e-02
5.964424506282452785e+04 3.940432620120120522e+00 4.220670184929335017e-02
5.964424509936799586e+04 3.902251353662012257e+00 4.087829877651436017e-02
5.964424513591146388e+04 4.000446418082280964e+00 4.327026897503753050e-02
5.964424517245493917e+04 4.007542730193614844e+00 4.305454307464534613e-02
5.964424520899841445e+04 3.900238671881872232e+00 4.062290070502594386e-02
5.964424524554188247e+04 3.902227968967575400e+00 4.250668375011661809e-02
5.964424528208535776e+04 3.910480065286040308e+00 3.992335990669845097e-02
5.964424531862882577e+04 3.928244327774822686e+00 4.196066110319565667e-02
5.964424535517230106e+04 3.949140494497032972e+00 4.092679824530313232e-02
5.964424539171576907e+04 3.903528695530006587e+00 3.940035839780228755e-02
5.964424542825924436e+04 3.952656232682132398e+00 4.113373982193273964e-02
5.964424546480271965e+04 3.883254969939763601e+00 3.867594521381259587e-02
5.964424550134618767e+04 3.931197033588527567e+00 3.966828116077102812e-02
5.964424553788965568e+04 3.934674457624931065e+00 3.950140543039398766e-02
5.964424557443313097e+04 3.927698562337968102e+00 3.937029592301909825e-02
5.964424561097660626e+04 3.927945755443274845e+00 4.287095430974163096e-02
5.964424564752007427e+04 3.961243275830086841e+00 4.341437019831400485e-02
5.964424568406354229e+04 3.900717186554912175e+00 4.129254862752274047e-02
5.964424572060701757e+04 3.867311243390794573e+00 3.819203009915506791e-02
5.964424575715049286e+04 3.915088937093275767e+00 3.955952721982136655e-02
5.964424579369396088e+04 3.926130811112661601e+00 3.895517084577249795e-02
5.964424583023743617e+04 3.893963735194366116e+00 3.895230603284423332e-02
5.964424586678090418e+04 3.921327486430279841e+00 3.842407333074165932e-02
5.964424590332437947e+04 3.936818452949726765e+00 3.924001960695232966e-02
5.964424593986784748e+04 3.911245868659289915e+00 3.939652764471605201e-02
5.964424597641132277e+04 3.953384920842867523e+00 4.277241674480150579e-02
5.964424601295479806e+04 3.948762498705542967e+00 4.172386349028364000e-02
5.964424604949826607e+04 3.957180440377466635e+00 4.353389835774590377e-02
5.964424608604173409e+04 3.950268632042981398e+00 4.015393532006536481e-02
5.964424612258520938e+04 3.955415643511352108e+00 4.119538510698898121e-02
5.964424615912868467e+04 3.956535741053025745e+00 3.965469954759948124e-02
5.964424619567215268e+04 3.981331004528445572e+00 4.212539593505176122e-02
5.964424623221562797e+04 3.980056058022943155e+00 4.278084474940524462e-02
5.964424626875910326e+04 3.929782500950910418e+00 4.136552255089555319e-02
5.964424630530257127e+04 3.949603883317305719e+00 4.290712878456695578e-02
5.964424634184603929e+04 4.018105194722269680e+00 4.376839256626059022e-02
5.964424637838951458e+04 3.958565741628992996e+00 4.109651405894185205e-02
5.964424641493298986e+04 3.928452165673909313e+00 3.975937829447460936e-02
5.964424645147645788e+04 3.969132122232353233e+00 4.037212503807890290e-02
5.964424648801992589e+04 4.000606689923113635e+00 4.150879028677122162e-02
5.964424652456340118e+04 3.935992483184563184e+00 4.050285741536324702e-02
5.964424656110687647e+04 4.075067609858638917e+00 4.286019441944206171e-02
5.964424659765034448e+04 4.027210252060811513e+00 4.363301913729869530e-02
5.964424663419381977e+04 3.991831999207104076e+00 4.124033301970492921e-02
5.964424667073729506e+04 3.970357057412778001e+00 4.009155733819055878e-02
5.964424670728076308e+04 4.016273907693015843e+00 4.295565868527799480e-02
5.964424674382423109e+04 4.006314350064350549e+00 4.340166417628835149e-02
5.964424678036770638e+04 3.988241006710231407e+00 4.011214111403629129e-02
5.964424681691118167e+04 4.004657336603664852e+00 4.110009048897739214e-02
5.964424685345464968e+04 4.024345856755772388e+00 4.118133496520118980e-02
5.964424688999811769e+04 4.011912478321041142e+00 4.001958947905701058e-02
5.964424692654159298e+04 3.988617439625099959e+00 4.002517490465130195e-02
5.964424696308506827e+04 3.940261327859210461e+00 3.971889338051783069e-02
5.964424699962853629e+04 4.040205129399163653e+00 4.219764344847943410e-02
5.964424703617201158e+04 4.032882588064794938e+00 4.090231437899067429e-02
5.964424707271548687e+04 4.024290085038563447e+00 4.225349542995929242e-02
5.964424710925895488e+04 3.973572508431213013e+00 4.048716907947884358e-02
5.964424714580242289e+04 3.990938017203198296e+00 4.103482272361669986e-02
5.964424718234589818e+04 4.048043869700442166e+00 4.309741743668332042e-02
5.964424721888937347e+04 3.930192699912590459e+00 4.042469605262213189e-02
5.964424725543284148e+04 3.941187369006125429e+00 3.947349181467277313e-02
5.964424729197630950e+04 3.941948120637245534e+00 3.907592240581134885e-02
5.964424732851978479e+04 3.965070739140006850e+00 4.065722251344068561e-02
5.964424736506326008e+04 3.947622657982102101e+00 4.086189192729530739e-02
5.964424740160672809e+04 4.004771433859251495e+00 4.278187910602659211e-02
5.964424743815020338e+04 3.986647705748306070e+00 4.176937461565223553e-02
5.964424747469367867e+04 3.953021962102335252e+00 4.023395163696436017e-02
5.964424751123714668e+04 3.931703656671188263e+00 4.063789582443395193e-02
5.964424754778061470e+04 3.981914838171678461e+00 4.250798273309790154e-02
5.964424758432408998e+04 3.893209599641135110e+00 4.059335618933195000e-02
5.964424762086756527e+04 4.011359948068808912e+00 4.321885106536942772e-02
5.964424765741103329e+04 3.994891680404950574e+00 4.126461060158301275e-02
5.964424769395450858e+04 4.017333495762342999e+00 4.307323235404415113e-02
5.964424773049798387e+04 3.972640854564542856e+00 4.226089587512788653e-02
5.964424776704145188e+04 4.053595190571239293e+00 4.078959564058330656e-02
5.964424780358491989e+04 4.059283783300980275e+00 4.166136678263632903e-02
5.964424784012839518e+04 3.973658447216703582e+00 4.378724507839334978e-02
5.964424787667187047e+04 4.017037616113309006e+00 4.343826983942666170e-02
5.964424791321533849e+04 3.997363966972392824e+00 4.471512488828698062e-02
5.964424794975880650e+04 4.032252719627022586e+00 4.922400028607408495e-02
5.964424798630228179e+04 4.036805724690628594e+00 4.279831440043996987e-02
5.964424802284575708e+04 4.024026093348033406e+00 4.289120425467510961e-02
5.964424805938922509e+04 3.963500239305331352e+00 4.147346359869415883e-02
5.964424809593270038e+04 4.013364545891618285e+00 4.318447911753330037e-02
5.964424813247617567e+04 4.072715135616245874e+00 4.475247206914372000e-02
5.964424816901964368e+04 4.030147213399771999e+00 4.410375245624106183e-02
5.964424820556311170e+04 4.031331263675208554e+00 4.406574175692504897e-02
5.964424824210658699e+04 4.019595140771995645e+00 4.236719978522387325e-02
5.964424827865006228e+04 3.985234046768564298e+00 4.038784396859270570e-02
5.964424831519353029e+04 3.976502586844050668e+00 3.964773119129996748e-02
5.964424835173699830e+04 3.946344754581780023e+00 3.905532128898153016e-02
5.964424838828047359e+04 4.013167195340659354e+00 4.245893177280431890e-02
5.964424842482394888e+04 4.026951359971649325e+00 4.062846552097206659e-02
5.964424846136741689e+04 3.981843864325438798e+00 3.974835517057571238e-02
5.964424849791089218e+04 3.929476503814126609e+00 3.890252085683785360e-02
5.964424853445436747e+04 3.915023452535985715e+00 3.985788446187479850e-02
5.964424857099783549e+04 4.004259486775307408e+00 4.380046626583500302e-02
5.964424860754130350e+04 3.963718558015532523e+00 4.053146904961146824e-02
5.964424864408477879e+04 3.978250285948910392e+00 4.039816122869652887e-02
5.964424868062825408e+04 3.982051701379559994e+00 4.142681253452629164e-02
5.964424871717172209e+04 3.949620677386404211e+00 4.347905420791960129e-02
5.964424875371519011e+04 3.993899409583011373e+00 4.404167174340599400e-02
5.964424879025866539e+04 4.046619112185344314e+00 4.364028200477305941e-02
5.964424882680214068e+04 4.000017498221014378e+00 4.347652109671806819e-02
5.964424886334560870e+04 3.932958482487137530e+00 4.194854431854887905e-02
5.964424889988908399e+04 4.024582786755059871e+00 4.425814621016264938e-02
5.964424893643255928e+04 3.895510961605381794e+00 4.047424074042211412e-02
5.964424897297602729e+04 3.856675373717833200e+00 3.992486320019307533e-02
5.964424900951949530e+04 3.844083369657482319e+00 4.166364635124452515e-02
5.964424904606297059e+04 3.987351168383859168e+00 4.405330601823797404e-02
5.964424908260644588e+04 3.934358085399936034e+00 4.150606051354954057e-02
5.964424911914991389e+04 3.923063856706066943e+00 4.057114174738530449e-02
5.964424915569338191e+04 3.963217883838618061e+00 4.501051250061413600e-02
5.964424919223685720e+04 3.934643569380361861e+00 4.038435787985666242e-02
5.964424922878033249e+04 3.890324679164941735e+00 4.110169739312551779e-02
5.964424926532380050e+04 3.858225995316159285e+00 4.022825534979559969e-02
5.964424930186726851e+04 3.868282723987422234e+00 4.065460954010904210e-02
5.964424933841074380e+04 3.859137497126758021e+00 3.828289312476060302e-02
5.964424937495421909e+04 3.911094958422981271e+00 4.183842526012153396e-02
5.964424941149768711e+04 3.889546717076536542e+00 4.071782221875381441e-02
5.964424944804116240e+04 3.893951474448137162e+00 3.977633223835357751e-02
5.964424948458463041e+04 3.919397255127557766e+00 4.095762701891610819e-02
5.964424952112810570e+04 3.925212530569465841e+00 4.256224785289585560e-02
5.964424955767157371e+04 3.842670254487161152e+00 4.093626764803003082e-02
5.964424959421504900e+04 3.892204951736607299e+00 4.014584691862753407e-02
5.964424963075852429e+04 3.864859655885341194e+00 3.845563868175465305e-02
5.964424966730199230e+04 3.870016831523368062e+00 4.066314876543413587e-02
5.964424970384546032e+04 3.885437690479357276e+00 4.007943657008315036e-02
5.964424974038893561e+04 3.854345826626810467e+00 4.048911125019143825e-02
5.964424977693241090e+04 3.892310919228819444e+00 3.943744895065821182e-02
5.964424981347587891e+04 3.910875186993378883e+00 4.235308842147068181e-02
5.964424985001935420e+04 3.857608213958896304e+00 4.080808798381913710e-02
5.964424988656282949e+04 3.953800061215359651e+00 4.163069639282975659e-02
5.964424992310629750e+04 3.832247853710745833e+00 3.979695155747614566e-02
5.964424995964976551e+04 3.885037946402865039e+00 4.063997130930883245e-02
5.964424999619324080e+04 4.018244620137806145e+00 4.277876201864744266e-02
5.964425003273671609e+04 3.910733575567122422e+00 4.102826129735322180e-02
5.964425006928018411e+04 3.930771622352982053e+00 4.281317466666868105e-02
5.964425010582365212e+04 3.905781285467339270e+00 3.972430013965667916e-02
5.964425014236712741e+04 3.880823802269264711e+00 4.211445169739717193e-02
5.964425017891060270e+04 3.919265228782633059e+00 3.987786123505544095e-02
5.964425021545407071e+04 3.934047656564596096e+00 4.208129792422353466e-02
5.964425025199754600e+04 3.879584432907302816e+00 3.966959020914154893e-02
5.964425028854102129e+04 3.873795474310261167e+00 3.863070279860481016e-02
5.964425032508448930e+04 3.927356559787339219e+00 4.033932566385516061e-02
5.964425036162795732e+04 3.922041958532210160e+00 4.115270224489606804e-02
5.964425039817143261e+04 3.875303898647979750e+00 3.853841681699256977e-02
5.964425043471490790e+04 3.915269901040111744e+00 4.145892554532252389e-02
5.964425047125837591e+04 3.933966580753525566e+00 4.027834078534490991e-02
5.964425050780185120e+04 3.889221051896915693e+00 3.938290332878977007e-02
5.964425054434531921e+04 3.931755702071150882e+00 4.164518857330414686e-02
5.964425058088879450e+04 3.906282447646269418e+00 3.995348900042498125e-02
5.964425061743226252e+04 3.899830985256534710e+00 3.981068983985984466e-02
5.964425065397573781e+04 3.907045592563180403e+00 4.093548560569514050e-02
5.964425069051921309e+04 4.006939895547490416e+00 4.492004541513418964e-02
5.964425072706268111e+04 3.937004070930794519e+00 4.646452121093991999e-02
5.964425076360614912e+04 3.924153841661069286e+00 4.249558040856538099e-02
5.964425080014962441e+04 3.865325884543762136e+00 4.148396128801784544e-02
5.964425083669309970e+04 3.941325053938851575e+00 4.218595451153973191e-02
5.964425087323656771e+04 3.908468333669035566e+00 4.235643075868261026e-02
5.964425090978004300e+04 3.954727092950461653e+00 4.220989424086680347e-02
5.964425094632351829e+04 3.906555293898202663e+00 4.094503387981693332e-02
5.964425098286698631e+04 3.880634141868035680e+00 4.064270431833393732e-02
5.964425101941045432e+04 3.914626617663179875e+00 4.132828808031618201e-02
5.964425105595392961e+04 3.937487969481855643e+00 4.157129118559586139e-02
5.964425109249740490e+04 3.938736296121655212e+00 3.997669047081861549e-02
5.964425112904087291e+04 3.866387144270366338e+00 3.974588827895433191e-02
5.964425116558434092e+04 3.949473793833639501e+00 4.226578470133343646e-02
5.964425120212781621e+04 3.978373417831107872e+00 4.303170692813979015e-02
5.964425123867129150e+04 3.883908079202196717e+00 3.987188412317697883e-02
5.964425127521475952e+04 3.852111658760104973e+00 3.997184819145166434e-02
5.964425131175823481e+04 3.907789573448759768e+00 4.297697539398102895e-02
5.964425134830171010e+04 3.907861136034232796e+00 4.221863402682977245e-02
5.964425138484517811e+04 3.903595995174081956e+00 4.381373085188505767e-02
5.964425142138864612e+04 3.940309765085214355e+00 4.389799492901590855e-02
5.964425145793212141e+04 3.948829406372686979e+00 4.453428088420501724e-02
5.964425149447559670e+04 3.973076321415534906e+00 4.433290522905271314e-02
5.964425153101906471e+04 4.017898014429946763e+00 4.527083326447525063e-02
5.964425156756253273e+04 3.873472741697835176e+00 4.368719579592434538e-02
5.964425160410600802e+04 3.940927611616817927e+00 4.198196672623279169e-02
5.964425164064948331e+04 3.903968691114654277e+00 4.025725293668568072e-02
5.964425167719295132e+04 3.942673389407630680e+00 3.952082775331226122e-02
5.964425171373642661e+04 4.026086342201472767e+00 4.275031647846230104e-02
5.964425175027990190e+04 3.931083929867058124e+00 4.250593675534466293e-02
5.964425178682336991e+04 3.986603118091245790e+00 4.286153769439444289e-02
5.964425182336683793e+04 3.937624155740961474e+00 4.042669097435098308e-02
5.964425185991031321e+04 4.028246040004624717e+00 4.482937028094167303e-02
5.964425189645378850e+04 3.925613240911019819e+00 4.390548638665131564e-02
5.964425193299725652e+04 3.931657717354050341e+00 4.250182220211871226e-02
5.964425196954073181e+04 4.003966008936509446e+00 4.522036337873857476e-02
5.964425200608419982e+04 4.071034113151271505e+00 4.684834635792708285e-02
5.964425204262767511e+04 3.906583750168987734e+00 4.188332210679369255e-02
5.964425207917114312e+04 4.013058910324556194e+00 4.213548316566094465e-02
5.964425211571461841e+04 3.976171866019909018e+00 4.255849493432205255e-02
5.964425215225809370e+04 4.035735454058937854e+00 4.338862313531062498e-02
5.964425218880156172e+04 3.940063109482970560e+00 4.178993620869091152e-02
5.964425222534502973e+04 4.021920783225229279e+00 4.258156414118520472e-02
5.964425226188850502e+04 3.935343867603977142e+00 4.182407722485444873e-02
5.964425229843198031e+04 3.997854200704144212e+00 4.356101363725499442e-02
5.964425233497544832e+04 4.003651066480555798e+00 4.308240599571201701e-02
5.964425237151891633e+04 3.951340298047100852e+00 4.101569166930345983e-02
5.964425240806239162e+04 3.953679085666931936e+00 4.132625992603617543e-02
5.964425244460586691e+04 4.006632030773561226e+00 4.146729194890656084e-02
5.964425248114933493e+04 3.933743133816064663e+00 4.054366457597549656e-02
5.964425251769281022e+04 4.002576019278595965e+00 4.148519532879886562e-02
5.964425255423627823e+04 3.950184225676453664e+00 3.998338024353923631e-02
5.964425259077975352e+04 4.049996199119365592e+00 4.519942813251515840e-02
5.964425262732322153e+04 3.987652457607932188e+00 4.185627415971825138e-02
5.964425266386669682e+04 3.995876657266598464e+00 4.089412111373514486e-02
5.964425270041017211e+04 4.014407971253493912e+00 4.368657873478414000e-02
5.964425273695364012e+04 4.007271803596323068e+00 4.115898450238167361e-02
5.964425277349710814e+04 3.954355986458788941e+00 3.996037752746694344e-02
5.964425281004058343e+04 4.000973732275479477e+00 4.249141387862826608e-02
5.964425284658405872e+04 4.019077460269743440e+00 4.275486097783367384e-02
5.964425288312752673e+04 3.999000215070014352e+00 4.235085602504468777e-02
5.964425291967099474e+04 4.015536057957868721e+00 4.364925143060089524e-02
5.964425295621447003e+04 4.016890297546566124e+00 4.152792345491945758e-02
5.964425299275794532e+04 3.959319260540088425e+00 4.057313573493630948e-02
5.964425302930141333e+04 3.987906374943174459e+00 4.222847192636118574e-02
5.964425306584488862e+04 3.980624553931835230e+00 4.054472316420779099e-02
5.964425310238836391e+04 3.980571972411848680e+00 4.005039534841949717e-02
5.964425313893183193e+04 4.042817803317663383e+00 4.240511673710251062e-02
5.964425317547529994e+04 4.042532879522787503e+00 4.290908105611940943e-02
5.964425321201877523e+04 3.897362368878361849e+00 4.105567063341766798e-02
5.964425324856225052e+04 3.967903857490558739e+00 4.065215021178368582e-02
5.964425328510571853e+04 3.962435187882318299e+00 4.218008867832769015e-02
5.964425332164918655e+04 4.009653787210327280e+00 4.343745177902827437e-02
5.964425335819266184e+04 3.963974353060565559e+00 4.437261867161564066e-02
5.964425339473613712e+04 3.967763879996341725e+00 4.670980223196288805e-02
5.964425343127960514e+04 3.985889135564260943e+00 4.435154236612901674e-02
5.964425346782308043e+04 3.894588568072038903e+00 4.264222543745407185e-02
5.964425350436655572e+04 3.994164592308454331e+00 4.400124953706323339e-02
5.964425354091002373e+04 3.954840361463309417e+00 4.344151580967945542e-02
5.964425357745349174e+04 3.972324282512995630e+00 4.576129375250052866e-02
5.964425361399696703e+04 3.991634645010143867e+00 4.556468854035528732e-02
5.964425365054044232e+04 3.969914338231044226e+00 4.518503230346133243e-02
5.964425368708391034e+04 3.949640826099969360e+00 4.364333475592150485e-02
5.964425372362737835e+04 3.942135128385324094e+00 4.306546680790430959e-02
5.964425376017085364e+04 4.024735144829647560e+00 4.673438118821732212e-02
5.964425379671432893e+04 3.999709102756542123e+00 4.641177575623116336e-02
5.964425383325779694e+04 3.976799600153429814e+00 4.371715385449591318e-02
5.964425386980127223e+04 3.954364569961488662e+00 4.129356169163675427e-02
5.964425390634474752e+04 3.974072835848426521e+00 4.389159302536990714e-02
5.964425394288821553e+04 3.937002151783028037e+00 4.497069614000848148e-02
5.964425397943168355e+04 3.959253877916693032e+00 4.421647670294891197e-02
5.964425401597515884e+04 3.964901249035356123e+00 4.474276722978930143e-02
5.964425405251863413e+04 3.933463942211299802e+00 4.211987493772711977e-02
5.964425408906210214e+04 3.950893318779800989e+00 4.238002182918983868e-02
5.964425412560557015e+04 4.052386502778562161e+00 4.305976050384984627e-02
5.964425416214904544e+04 3.957895645667251827e+00 4.319469398128585741e-02
5.964425419869252073e+04 3.998017777168449083e+00 4.640837479815824312e-02
5.964425423523598874e+04 3.970930398742318346e+00 4.621404703104764478e-02
5.964425427177946403e+04 4.054393605390971267e+00 4.353722676549348636e-02
5.964425430832293932e+04 3.949726188319316655e+00 3.973860293799493654e-02
5.964425434486640734e+04 4.040884206788388333e+00 4.128486327685234464e-02
5.964425438140987535e+04 4.010458002893662055e+00 3.973946036299882273e-02
5.964425441795335064e+04 3.974778173688255478e+00 4.184839770458417818e-02
5.964425445449682593e+04 3.944513956289392720e+00 4.096937958378656791e-02
5.964425449104029394e+04 3.973340312411781206e+00 4.131110069189544709e-02
5.964425452758376196e+04 3.952693785886275180e+00 4.169992944922440437e-02
5.964425456412723724e+04 3.995129662563494222e+00 4.441547514851029027e-02
5.964425460067071253e+04 3.979964114832536204e+00 4.433806042157745902e-02
5.964425463721418055e+04 3.953957566923486322e+00 4.231760454605698607e-02
5.964425467375765584e+04 3.911182045924198825e+00 4.162093842272082678e-02
5.964425471030113113e+04 3.892438322344702772e+00 3.874085790310780042e-02
5.964425474684459914e+04 3.914149590637864495e+00 4.155625953482618151e-02
5.964425478338806715e+04 3.934490397970544784e+00 4.085332739277047071e-02
5.964425481993154244e+04 3.921179683996574905e+00 4.059639351355019687e-02
5.964425485647501773e+04 3.933842503593633744e+00 4.154788651974682806e-02
5.964425489301848575e+04 3.987573746096656269e+00 4.213952035002369034e-02
5.964425492956196103e+04 3.922527340943561924e+00 4.188303507335757597e-02
5.964425496610543632e+04 3.919718438405549232e+00 4.083949324963929289e-02
5.964425500264890434e+04 4.033750857727691042e+00 4.423751887367222829e-02
5.964425503919237235e+04 3.874885896850753131e+00 4.021091575652491201e-02
5.964425507573584764e+04 3.913320929909060997e+00 4.008289670782003850e-02
5.964425511227932293e+04 3.919678164072322168e+00 3.986689258252959500e-02
5.964425514882279094e+04 3.925013269945304195e+00 4.046680302176428740e-02
5.964425518536625896e+04 3.967039452157247403e+00 4.192122556543463607e-02
5.964425522190973425e+04 3.943234277495534013e+00 4.065918795570117733e-02
5.964425525845320954e+04 4.000770137341159050e+00 4.529273039977781135e-02
5.964425529499667755e+04 3.956577778551895630e+00 4.272356816139760011e-02
5.964425533154015284e+04 3.978748455724983035e+00 4.289310244709958891e-02
5.964425536808362813e+04 4.015668272475505951e+00 4.250795540642984816e-02
5.964425540462709614e+04 3.979885977836141731e+00 4.218249082024780328e-02
5.964425544117056415e+04 4.011633791510822000e+00 4.339095351429248654e-02
5.964425547771403944e+04 3.988024893318507846e+00 4.303364593693129181e-02
5.964425551425751473e+04 3.957862963732484474e+00 4.357262515767645200e-02
5.964425555080098275e+04 4.020847909035857093e+00 4.283316991503319932e-02
5.964425558734445076e+04 3.951605335866498869e+00 4.130588309192104179e-02
5.964425562388792605e+04 4.073251183940814535e+00 4.425160320504573780e-02
5.964425566043140134e+04 4.001964908237057195e+00 4.519532073487868978e-02
5.964425569697486935e+04 3.973933277100723860e+00 3.967569975558757345e-02
5.964425573351834464e+04 3.979567572583544877e+00 4.292873644812329748e-02
5.964425577006181993e+04 3.990443524405101972e+00 4.296919267843690021e-02
5.964425580660528794e+04 3.982525145007143497e+00 4.322650598824299278e-02
5.964425584314875596e+04 4.050782675168088431e+00 4.452655568515844625e-02
5.964425587969223125e+04 3.959742810808341673e+00 4.136471074161190281e-02
5.964425591623570654e+04 4.074939708815910500e+00 4.337596305957783227e-02
5.964425595277917455e+04 4.127608413584582081e+00 4.475226630933146904e-02
5.964425598932264256e+04 3.937040571412046663e+00 4.099318457099867391e-02
5.964425602586611785e+04 3.926842481385002248e+00 4.007724930416668024e-02
5.964425606240959314e+04 3.990908459588653034e+00 4.185308468554148342e-02
5.964425609895306116e+04 3.962647500907034104e+00 4.124068283229027215e-02
5.964425613549653644e+04 3.925792333406085799e+00 3.958633084547879405e-02
5.964425617204001173e+04 3.953334634056765218e+00 4.151598834227501061e-02
5.964425620858347975e+04 3.997156403638869371e+00 4.174175857073660761e-02
5.964425624512694776e+04 3.896472838958389584e+00 3.860663299698672418e-02
5.964425628167042305e+04 3.977658002767931578e+00 4.208268343793921534e-02
5.964425631821389834e+04 4.019526515820066592e+00 4.196671501214657013e-02
5.964425635475736635e+04 3.997131128422820368e+00 4.121916449058975196e-02
5.964425639130083437e+04 3.981555864281852930e+00 4.214545991868485358e-02
5.964425642784430966e+04 3.872000136551394522e+00 4.221284809000135779e-02
5.964425646438778494e+04 3.925672539750752144e+00 4.273938271896165347e-02
5.964425650093125296e+04 3.944916153682870075e+00 4.067818340361292750e-02
5.964425653747472825e+04 3.976603431651583698e+00 4.170024655170522648e-02
5.964425657401820354e+04 4.032226769209059647e+00 4.418985894694194005e-02
5.964425661056167155e+04 3.959966886838101274e+00 4.221795260504744574e-02
5.964425664710513956e+04 3.957966633726675454e+00 4.332028386596081110e-02
5.964425668364861485e+04 4.004291445097489799e+00 4.260102080594253826e-02
5.964425672019209014e+04 3.914073426070341366e+00 4.246747572915675339e-02
5.964425675673555816e+04 3.856086628450440923e+00 4.157203533068597884e-02
5.964425679327903345e+04 3.934938980037177902e+00 4.255013307851043813e-02
5.964425682982250873e+04 3.998388902380514587e+00 4.329479414658805869e-02
5.964425686636597675e+04 3.975265367438556297e+00 4.377457941675396563e-02
5.964425690290944476e+04 3.934343405248149406e+00 4.243101754046927493e-02
5.964425693945292005e+04 3.904003003696857821e+00 4.169019494194124709e-02
5.964425697599639534e+04 4.002337659278799364e+00 4.429973343981014750e-02
5.964425701253986335e+04 3.944939523455209596e+00 4.589113631111272490e-02
5.964425704908333137e+04 4.005512975662229636e+00 4.698077490948313756e-02
5.964425708562680666e+04 3.958394902105651703e+00 4.477448277115874536e-02
5.964425712217028195e+04 3.924440303872009927e+00 4.146678758168572537e-02
5.964425715871374996e+04 4.001742921929921870e+00 4.342058339890803031e-02
5.964425719525722525e+04 3.964528473326460301e+00 4.241558575396490310e-02
5.964425723180070054e+04 3.999647233131864432e+00 4.236277137984498231e-02
5.964425726834416855e+04 3.958061983280218410e+00 4.233092051670887118e-02
5.964425730488763656e+04 3.898810065526028268e+00 4.095746237662456490e-02
5.964425734143111185e+04 3.941752921051868697e+00 4.167643152624918995e-02
5.964425737797458714e+04 3.938958128064625974e+00 4.278716766172863811e-02
5.964425741451805516e+04 3.998193299317926552e+00 4.301208315395009529e-02
5.964425745106152317e+04 3.928972710354064368e+00 4.328145138544732540e-02
5.964425748760499846e+04 3.964448350714926406e+00 4.308500483775468126e-02
5.964425752414847375e+04 3.978045812833941763e+00 4.338038830450035438e-02
5.964425756069194176e+04 3.934034121087252256e+00 4.199881135766225099e-02
5.964425759723540978e+04 3.956007729907923043e+00 4.622052745963864395e-02
5.964518882344827580e+04 3.903329910517822743e+00 4.173578394834046579e-01
5.964518884463328868e+04 3.852307546701053909e+00 3.544041998071604388e-02
5.964518887957859988e+04 3.961634369836262604e+00 3.710178188542335304e-02
5.964518891452390380e+04 3.882990120928360156e+00 3.561781291163506474e-02
5.964518894946920773e+04 3.922582505376214890e+00 3.596415101899291117e-02
5.964518898441451893e+04 3.949495192886917749e+00 3.706012012517276993e-02
5.964518901935983013e+04 3.928315433560137127e+00 3.700928963305474828e-02
5.964518905430513405e+04 3.896854451962757704e+00 3.563339036694016665e-02
5.964518908925044525e+04 3.859449243420663311e+00 3.633016684219589343e-02
5.964518912419575645e+04 3.936879187927872170e+00 3.645998608135962021e-02
5.964518915914106037e+04 3.880110444292713012e+00 3.601306515272123532e-02
5.964518919408637157e+04 3.864933474965341897e+00 3.524883844758070622e-02
5.964518922903168277e+04 3.891856929558903833e+00 3.648948168930712943e-02
5.964518926397699397e+04 3.858330042612380328e+00 3.582670860899919013e-02
5.964518929892230517e+04 3.858044220636695609e+00 3.553748134874427922e-02
5.964518933386760909e+04 3.864924379199100368e+00 3.573283157128469972e-02
5.964518936881291302e+04 3.858249210601856660e+00 3.569121319965145450e-02
5.964518940375822422e+04 3.882824221506638640e+00 3.650148702355007074e-02
5.964518943870353542e+04 3.831131584549518632e+00 3.563481051407219047e-02
5.964518947364883934e+04 3.853158911847777812e+00 3.570376181502492308e-02
5.964518950859415054e+04 3.921461159982108757e+00 3.735481612124271628e-02
5.964518954353946174e+04 3.834005027255846354e+00 3.544723267589849208e-02
5.964518957848476566e+04 3.853840373122756624e+00 3.537177869321780216e-02
5.964518961343007686e+04 3.852581578352123337e+00 3.564777466125645250e-02
5.964518964837538806e+04 3.861255775765457976e+00 3.583966446462467231e-02
5.964518968332069198e+04 3.799781097013283038e+00 3.504463658728860370e-02
5.964518971826600318e+04 3.882158770079016108e+00 3.585750743839546256e-02
5.964518975321131438e+04 3.852260837852219399e+00 3.586354056096737603e-02
5.964518978815661831e+04 3.738325758686409817e+00 3.419607435598968903e-02
5.964518982310192951e+04 3.902581996655538177e+00 3.658612784267647328e-02
5.964518985804724070e+04 3.800815454695650075e+00 3.523865874134356896e-02
5.964518989299254463e+04 3.821455864336054997e+00 3.488243928103586244e-02
5.964518992793785583e+04 3.895699184536394188e+00 3.577079099422361685e-02
5.964518996288316703e+04 3.843813956263611775e+00 3.514672604102420800e-02
5.964518999782847095e+04 3.829033642497794432e+00 3.467978349833007734e-02
5.964519003277378215e+04 3.863597165686717627e+00 3.533105503127510760e-02
5.964519006771909335e+04 3.824390185986595636e+00 3.522185727445804881e-02
5.964519010266439727e+04 3.885058722498397010e+00 3.535390952790728319e-02
5.964519013760970847e+04 3.878685533375223482e+00 3.581485661507573248e-02
5.964519017255501967e+04 3.836500797051206835e+00 3.497463045549534244e-02
5.964519020750032360e+04 3.909317894634525725e+00 3.588972315666850987e-02
5.964519024244563479e+04 3.852867591031540861e+00 3.532829427245263304e-02
5.964519027739094599e+04 3.901988893038271566e+00 3.584434724781965231e-02
5.964519031233624992e+04 3.850201470980896712e+00 3.510832380928301938e-02
5.964519034728156112e+04 3.803631565119778735e+00 3.445880410139502692e-02
5.964519038222687232e+04 3.859411619402221216e+00 3.490427331574160602e-02
5.964519041717217624e+04 3.974658040665434378e+00 3.651802039363710034e-02
5.964519045211748744e+04 3.866560139801548779e+00 3.506956006151090710e-02
5.964519048706279864e+04 3.868629644474489204e+00 3.564099194167007212e-02
5.964519052200810256e+04 3.856988023952095723e+00 3.521141362250657797e-02
5.964519055695341376e+04 3.810812090507163852e+00 3.458360441029866700e-02
5.964519059189872496e+04 3.864405157198839369e+00 3.539505003288274942e-02
5.964519062684402888e+04 3.851134226893592416e+00 3.532209895603093119e-02
5.964519066178934008e+04 3.833411503858781710e+00 3.517765889203942897e-02
5.964519069673465128e+04 3.914587776491377902e+00 3.606790540107051440e-02
5.964519073167995521e+04 3.808296594372281518e+00 3.458249530774781810e-02
5.964519076662526641e+04 3.883519978715170407e+00 3.568580464263047120e-02
5.964519080157057761e+04 3.846114714485565411e+00 3.521643776039605489e-02
5.964519083651588153e+04 3.815459597610627362e+00 3.490594895099813355e-02
5.964519087146119273e+04 3.835981726388079771e+00 3.512165199696113543e-02
5.964519090640650393e+04 3.824923496840674897e+00 3.553384470838574088e-02
5.964519094135180785e+04 3.906717815501721702e+00 3.625033654102097908e-02
5.964519097629711905e+04 3.807941730443697104e+00 3.529700118042278928e-02
5.964519101124243025e+04 3.898267350692092403e+00 3.658622051735904712e-02
5.964519104618773417e+04 3.859131946925844048e+00 3.621550684321704627e-02
5.964519108113304537e+04 3.799100378787878540e+00 3.545625007675536761e-02
5.964519111607835657e+04 3.890567497174902467e+00 3.674579911757420297e-02
5.964519115102366050e+04 3.825050321942721876e+00 3.596127864840053395e-02
5.964519118596897169e+04 3.896578225068618728e+00 3.673486961346617008e-02
5.964519122091428289e+04 3.833253505442267173e+00 3.659219754240593953e-02
5.964519125585958682e+04 3.772250095111279844e+00 3.471563233538622201e-02
5.964519129080489074e+04 3.886129578145775643e+00 3.669198293103033415e-02
5.964519132575020194e+04 3.824801953660134313e+00 3.523443569704278605e-02
5.964519136069551314e+04 3.864366560461234723e+00 3.581626336419050510e-02
5.964519139564082434e+04 3.892766846213037368e+00 3.571004249047383949e-02
5.964519143058612826e+04 3.832037986204253954e+00 3.536550574818814185e-02
5.964519146553143946e+04 3.846587116154873698e+00 3.569753253769723800e-02
5.964519150047674339e+04 3.822625862149861220e+00 3.605785764341759569e-02
5.964519153542205459e+04 3.886379755965618799e+00 3.615451752331796942e-02
5.964519157036736578e+04 3.826714343527080509e+00 3.516125881088635885e-02
5.964519160531266971e+04 3.874716405810428643e+00 3.617806154124701690e-02
5.964519164025798091e+04 3.830703047012407048e+00 3.616292706278317892e-02
5.964519167520329211e+04 3.796068340265102758e+00 3.611879099489098688e-02
5.964519171014859603e+04 3.823149104839246082e+00 3.553937337523557782e-02
5.964519174509390723e+04 3.834806373184842521e+00 3.611750144838402066e-02
5.964519178003921843e+04 3.806937679792926854e+00 3.558850270806974275e-02
5.964519181498452963e+04 3.830064736107965384e+00 3.601711460654363761e-02
5.964519184992984083e+04 3.895879049467124045e+00 3.767010337227807981e-02
5.964519188487514475e+04 3.833456300345920553e+00 3.583147376183904581e-02
5.964519191982044867e+04 3.929165496268975932e+00 3.682457607784840603e-02
5.964519195476575987e+04 3.852001398146250644e+00 3.548415133366659285e-02
5.964519198971107107e+04 3.844695652173913292e+00 3.617220467709721804e-02
5.964519202465637500e+04 3.816520594140813127e+00 3.568855033926909143e-02
5.964519205960168620e+04 3.940071937694030524e+00 3.735920863523727736e-02
5.964519209454699740e+04 3.881273493700985622e+00 3.682551741657288241e-02
5.964519212949230860e+04 3.920341211361482614e+00 3.758609253833014585e-02
5.964519216443761252e+04 3.834275977520028800e+00 3.628135359891040274e-02
5.964519219938292372e+04 3.842267723626367371e+00 3.658997877058695058e-02
5.964519223432822764e+04 3.881559455130135561e+00 3.733417298145172425e-02
5.964519226927353884e+04 3.871521606853465691e+00 3.669838790204277279e-02
5.964519230421885004e+04 3.809759407254408536e+00 3.585368515857813992e-02
5.964519233916415396e+04 3.829840161214129513e+00 3.578335327260759313e-02
5.964519237410946516e+04 3.826048785117691864e+00 3.628190869933387713e-02
5.964519240905477636e+04 3.844368327077943626e+00 3.589823799531215165e-02
5.964519244400008029e+04 3.807582556804053997e+00 3.568711370214801282e-02
5.964519247894539149e+04 3.864575195890443293e+00 3.666737670377198666e-02
5.964519251389070268e+04 3.843531333071082301e+00 3.604519670486122651e-02
5.964519254883600661e+04 3.801567873519296814e+00 3.504913502458296276e-02
5.964519258378131781e+04 3.802488252244927480e+00 3.544756523779889895e-02
5.964519261872662901e+04 3.874789573799582776e+00 3.688341689776168664e-02
5.964519265367193293e+04 3.821721631525199392e+00 3.606676343033672627e-02
5.964519268861724413e+04 3.785673444591358905e+00 3.502968238853366306e-02
5.964519272356255533e+04 3.814084122737814830e+00 3.623989675943538324e-02
5.964519275850785925e+04 3.847176396316987379e+00 3.658870393599225612e-02
5.964519279345317045e+04 3.834262710600864654e+00 3.730550641933755990e-02
5.964519282839848165e+04 3.894495384634307111e+00 3.638478240304193062e-02
5.964519286334378558e+04 3.856978015671159277e+00 3.602883165166718971e-02
5.964519289828909677e+04 3.836396655534699551e+00 3.590182827378977232e-02
5.964519293323440797e+04 3.820609323265286239e+00 3.568561091399254093e-02
5.964519296817971190e+04 3.804046807880314240e+00 3.538745545293012218e-02
5.964519300312502310e+04 3.868493657884049863e+00 3.582781958621249208e-02
5.964519303807033430e+04 3.870869233286072575e+00 3.646691508286610539e-02
5.964519307301563822e+04 3.863808277184961337e+00 3.581199531736081049e-02
5.964519310796094942e+04 3.919367218147705501e+00 3.668180698753131103e-02
5.964519314290626062e+04 3.847125417141891823e+00 3.566772666040000928e-02
5.964519317785156454e+04 3.929438547841197504e+00 3.760604369259134411e-02
5.964519321279687574e+04 3.901761615577404640e+00 3.698242108647484261e-02
5.964519324774218694e+04 3.899284841728239304e+00 3.703579675283070333e-02
5.964519328268749086e+04 3.914192034652869356e+00 3.748023971768056628e-02
5.964519331763280206e+04 3.930449599894028090e+00 3.722375349624287844e-02
5.964519335257811326e+04 3.850260078416209542e+00 3.542342689399786970e-02
5.964519338752341719e+04 3.847674314259220463e+00 3.565207105914303815e-02
5.964519342246872839e+04 3.844347003492404991e+00 3.542409831301140261e-02
5.964519345741403959e+04 3.949809668939306739e+00 3.796604053507025844e-02
5.964519349235934351e+04 3.928339534544392997e+00 3.669091999663886411e-02
5.964519352730465471e+04 3.863908546543277200e+00 3.562463373038970288e-02
5.964519356224996591e+04 3.856005885500267460e+00 3.541688995088909664e-02
5.964519359719526983e+04 3.896777799144272247e+00 3.605714233709970268e-02
5.964519363214058103e+04 3.870017641957958165e+00 3.557543759462669652e-02
5.964519366708588495e+04 3.865655836341756579e+00 3.546586686649044751e-02
5.964519370203119615e+04 3.914720349790489884e+00 3.642256906765485580e-02
5.964519373697650008e+04 3.863020355272393402e+00 3.590573899207064046e-02
5.964519377192181128e+04 3.869040825546282480e+00 3.614888573759019591e-02
5.964519380686712248e+04 3.900696727492082960e+00 3.552879506815111860e-02
5.964519384181242640e+04 3.923178815885687953e+00 3.671686580214201384e-02
5.964519387675773760e+04 3.888586105945389004e+00 3.586691220474092640e-02
5.964519391170304880e+04 3.894626185310678945e+00 3.601529222230170912e-02
5.964519394664835272e+04 3.849349676621647287e+00 3.649988507296691997e-02
5.964519398159366392e+04 3.953765631327696539e+00 3.690145919186613166e-02
5.964519401653897512e+04 3.959971841926400060e+00 3.728786299213596167e-02
5.964519405148427904e+04 3.856621004566210154e+00 3.572402960171200403e-02
5.964519408642959024e+04 3.952413427755484765e+00 3.673348224810205759e-02
5.964519412137490144e+04 3.902780975461981328e+00 3.622691421070129564e-02
5.964519415632020537e+04 3.874837096574458073e+00 3.564372470370249374e-02
5.964519419126551657e+04 3.926289851730018654e+00 3.657129970701720328e-02
5.964519422621082776e+04 3.930624723244994012e+00 3.681575331033407061e-02
5.964519426115613169e+04 3.890952769846143244e+00 3.633918549997351005e-02
5.964519429610144289e+04 3.955334007552047115e+00 3.792622949770297486e-02
5.964519433104675409e+04 3.951335229493509349e+00 3.720190136911388779e-02
5.964519436599205801e+04 3.838774094800784908e+00 3.531746894123718311e-02
5.964519440093736921e+04 3.918292300643822834e+00 3.642068988716742894e-02
5.964519443588268041e+04 3.893065011749111015e+00 3.585443819317602615e-02
5.964519447082798433e+04 3.851895734597156284e+00 3.543238954236094251e-02
5.964519450577329553e+04 3.962392715602129911e+00 3.709176124372513816e-02
5.964519454071860673e+04 3.953203659925772051e+00 3.716581027381613694e-02
5.964519457566391065e+04 3.870233743081361144e+00 3.533819422112410152e-02
5.964519461060922185e+04 3.937514120843891963e+00 3.657135427627559998e-02
5.964519464555453305e+04 3.912899181802214965e+00 3.624112130793271519e-02
5.964519468049983698e+04 3.964112851279975036e+00 3.684281420388958728e-02
5.964519471544514818e+04 3.893399055197919179e+00 3.628271689221030522e-02
5.964519475039045938e+04 3.963466250835375071e+00 3.682841616563178877e-02
5.964519478533576330e+04 3.896463435109010831e+00 3.668993999754876362e-02
5.964519482028107450e+04 3.976351351351351315e+00 3.784631892034582418e-02
5.964519485522638570e+04 3.930382146132681331e+00 3.670842546525237421e-02
5.964519489017168962e+04 3.861117929131171689e+00 3.542845021835804020e-02
5.964519492511700082e+04 3.932479984601225720e+00 3.662416613830164064e-02
5.964519496006231202e+04 3.896286057692307736e+00 3.605639297534934257e-02
5.964519499500761594e+04 3.956510318725337427e+00 3.724655695469609312e-02
5.964519502995292714e+04 3.959682050352101967e+00 3.710959693313253122e-02
5.964519506489823834e+04 3.875479918639498145e+00 3.630910974279525499e-02
5.964519509984354227e+04 3.866847371814773116e+00 3.512518204567260244e-02
5.964519513478884619e+04 3.876672380136170659e+00 3.639892451148643571e-02
5.964519516973415739e+04 3.929912398139148166e+00 3.647729476631218770e-02
5.964519520467946859e+04 3.935398628819152478e+00 3.663430093990772268e-02
5.964519523962477979e+04 3.872640349351264444e+00 3.606740479084499795e-02
5.964519527457009099e+04 3.825089957281369468e+00 3.501798108405149157e-02
5.964519530951539491e+04 3.949137499018856357e+00 3.717672896114426750e-02
5.964519534446070611e+04 3.951461274276881319e+00 3.718670607736496159e-02
5.964519537940601731e+04 3.886192260267475884e+00 3.587688305967472874e-02
5.964519541435132123e+04 3.904105640526761345e+00 3.598833069682133567e-02
5.964519544929663243e+04 3.941619675492661568e+00 3.755354277164245358e-02
5.964519548424194363e+04 3.943410691468814289e+00 3.675312791428363146e-02
5.964519551918724756e+04 3.927754097376478182e+00 3.680257604623378420e-02
5.964519555413255875e+04 3.909946895545487244e+00 3.662322671145724212e-02
5.964519558907786995e+04 3.983702530696466404e+00 3.779204554813526962e-02
5.964519562402317388e+04 3.998536552916916342e+00 3.738249842349721658e-02
5.964519565896848508e+04 4.005599564612687402e+00 3.702819460613482327e-02
5.964519569391379628e+04 4.019237932733324747e+00 3.721952955209955477e-02
5.964519572885910020e+04 3.909663753989934154e+00 3.616555042660472841e-02
5.964519576380441140e+04 3.968123671819659304e+00 3.679179577060617129e-02
5.964519579874972260e+04 3.952429411870969300e+00 3.692411558422075551e-02
5.964519583369502652e+04 3.988275062660444181e+00 3.676161689262343046e-02
5.964519586864033045e+04 3.937317099606199022e+00 3.649461445518550201e-02
5.964519590358564164e+04 3.979031330666372934e+00 3.685615000889389675e-02
5.964519593853095284e+04 3.899394005042937650e+00 3.534982716901752947e-02
5.964519597347626404e+04 4.007747020968685625e+00 3.697014980149454511e-02
5.964519600842157524e+04 3.948367945375393706e+00 3.610645578043702314e-02
5.964519604336687917e+04 3.945418773913988542e+00 3.603516885550488852e-02
5.964519607831219037e+04 3.965771975879660349e+00 3.717641770221086217e-02
5.964519611325750157e+04 3.950660771839018981e+00 3.648065550098392174e-02
5.964519614820280549e+04 4.002648401826483848e+00 3.707742377685418339e-02
5.964519618314811669e+04 3.929384403111424007e+00 3.617948761299649707e-02
5.964519621809342789e+04 3.932633404903137730e+00 3.630225236732066013e-02
5.964519625303873181e+04 3.962682479005508629e+00 3.740924349085204825e-02
5.964519628798403573e+04 3.953123100488706410e+00 3.620491717198254938e-02
5.964519632292934693e+04 3.903932645564863524e+00 3.538614236835887356e-02
5.964519635787465813e+04 3.921657612497794876e+00 3.553368889532896452e-02
5.964519639281996206e+04 3.930465690704259440e+00 3.604148856115327315e-02
5.964519642776527326e+04 3.955924362388949955e+00 3.612612013942256145e-02
5.964519646271058446e+04 3.988885820368836210e+00 3.694716479211553051e-02
5.964519649765588838e+04 3.963387766466123896e+00 3.693122631597593047e-02
5.964519653260119958e+04 3.946341639537612966e+00 3.658441351140417908e-02
5.964519656754651078e+04 3.968358373030413944e+00 3.627238857263458127e-02
5.964519660249181470e+04 3.982067806108152919e+00 3.639922486307378691e-02
5.964519663743712590e+04 3.952040159143849429e+00 3.628532619570572215e-02
5.964519667238243710e+04 3.941449970041941420e+00 3.664744849282656342e-02
5.964519670732774830e+04 3.939872901084150669e+00 3.661431197178764002e-02
5.964519674227305950e+04 3.945071008305708560e+00 3.641492148127660478e-02
5.964519677721836342e+04 4.030237422029771643e+00 3.768801785636002183e-02
5.964519681216366735e+04 3.895751544838874647e+00 3.564707916607281341e-02
5.964519684710897855e+04 3.936398235969310377e+00 3.653850828592985350e-02
5.964519688205428974e+04 3.941715889043430288e+00 3.625981875807079285e-02
5.964519691699959367e+04 3.954098142915791314e+00 3.639613217153789965e-02
5.964519695194490487e+04 3.971449112887502686e+00 3.675972847581215897e-02
5.964519698689021607e+04 3.995199314187741102e+00 3.697010052872228003e-02
5.964519702183551999e+04 3.964242754295357773e+00 3.666850249536486583e-02
5.964519705678083119e+04 3.965756443306749368e+00 3.672770104754484455e-02
5.964519709172614239e+04 4.008187134502923854e+00 3.728377716868551406e-02
5.964519712667144631e+04 3.954659385367980118e+00 3.653540798385347677e-02
5.964519716161675751e+04 3.911203907028090399e+00 3.606949274377534154e-02
5.964519719656206871e+04 3.928201654651894081e+00 3.656613425473266565e-02
5.964519723150737263e+04 3.958248823931851401e+00 3.744275606400094408e-02
5.964519726645268383e+04 3.981500563419322791e+00 3.803591309402752640e-02
5.964519730139799503e+04 3.983146067415730407e+00 3.730069084123546069e-02
5.964519733634329896e+04 3.989935751094531913e+00 3.769186711868229012e-02
5.964519737128861016e+04 3.902097192198827003e+00 3.538299549760987733e-02
5.964519740623392136e+04 3.962391906335017477e+00 3.697516695208454690e-02
5.964519744117922528e+04 3.928999190399085073e+00 3.697118543685293940e-02
5.964519747612453648e+04 3.948735536204222907e+00 3.715942049059060837e-02
5.964519751106984768e+04 3.973024570900369312e+00 3.738168727331534630e-02
5.964519754601515160e+04 3.882481477280189885e+00 3.595713823210038712e-02
5.964519758096046280e+04 3.926677424016184581e+00 3.618130549855326505e-02
5.964519761590577400e+04 3.954903532616885098e+00 3.713494511300209633e-02
5.964519765085107792e+04 3.947741039043843880e+00 3.688861655498078262e-02
5.964519768579638912e+04 3.999738822514713910e+00 3.835983017993499500e-02
5.964519772074170032e+04 3.951919824839347672e+00 3.831312718756205854e-02
5.964519775568700425e+04 3.972915878035973680e+00 3.788231938748795602e-02
5.964519779063231545e+04 3.904001826934055508e+00 3.712005891865725188e-02
5.964519782557762665e+04 3.939186107910906287e+00 3.742763235032534053e-02
5.964519786052293057e+04 3.900587208753891311e+00 3.660623156158472613e-02
5.964519789546824177e+04 3.836772804018781624e+00 3.547177864545376230e-02
5.964519793041355297e+04 3.888752005672974743e+00 3.730793199536690946e-02
5.964519796535885689e+04 3.927140354386794652e+00 3.683554480195528474e-02
5.964519800030416809e+04 3.944200757914838817e+00 4.012144449619309272e-02
5.964519803524947929e+04 3.945028826639047637e+00 3.934589825724350842e-02
5.964519807019478321e+04 3.850089401101138620e+00 3.757468685684951099e-02
5.964519810514009441e+04 3.841446997776130523e+00 3.741057097491805317e-02
5.964519814008540561e+04 3.849490533420654170e+00 3.756315197839819181e-02
5.964519817503070954e+04 3.912441262430160549e+00 3.762636257372250354e-02
5.964519820997602073e+04 3.971135703918722726e+00 3.840590686687936350e-02
5.964519824492133193e+04 3.940719872928342582e+00 3.764676209074872826e-02
5.964519827986663586e+04 3.939814898338414917e+00 3.706930895406902043e-02
5.964519831481194706e+04 3.910317335874271993e+00 3.790394094869506403e-02
5.964519834975725826e+04 3.925013081533632153e+00 3.880425772289364250e-02
5.964519838470256218e+04 3.888215944042656247e+00 3.643131183096344483e-02
5.964519841964786610e+04 3.922039491382556697e+00 3.822397033744375644e-02
5.964519845459317730e+04 3.867554691758905872e+00 3.726012838184817461e-02
5.964519848953848850e+04 3.904638174596063660e+00 3.766948014491974112e-02
5.964519852448379970e+04 3.940217326620725213e+00 3.807629097546279956e-02
5.964519855942911090e+04 3.897636037905429784e+00 3.736470289589063909e-02
5.964519859437441482e+04 3.903643181464220735e+00 3.799090974260033171e-02
5.964519862931971875e+04 3.800286227081304702e+00 3.792926572497842125e-02
5.964519866426502995e+04 3.810258864582260596e+00 3.551098029781982190e-02
5.964519869921034115e+04 3.801368553158429808e+00 3.522233726986284674e-02
5.964519873415565235e+04 3.858003962118283781e+00 3.593406195833287464e-02
5.964519876910096355e+04 3.857891581640223500e+00 3.646304596827894956e-02
5.964519880404626747e+04 3.839965550076723577e+00 3.578706137553276656e-02
5.964519883899157867e+04 3.800878494687481624e+00 3.540815459896824724e-02
5.964519887393688987e+04 3.794454856462888603e+00 3.511864170332884560e-02
5.964519890888219379e+04 3.844136953146964242e+00 3.565370797110962997e-02
5.964519894382750499e+04 3.840193249599922698e+00 3.559176067667332855e-02
5.964519897877281619e+04 3.843202914582532159e+00 3.587214547746393062e-02
5.964519901371812011e+04 3.857608944746650170e+00 3.650841411083756427e-02
5.964519904866342404e+04 3.875650827328041004e+00 3.634937365705694090e-02
5.964519908360873524e+04 3.857533830013684106e+00 3.565040898636474137e-02
5.964519911855404644e+04 3.792939309797699110e+00 3.550281566148024565e-02
5.964519915349935036e+04 3.759954105498514387e+00 3.493388090988185785e-02
5.964519918844466156e+04 3.827148655413025402e+00 3.573030927829549258e-02
5.964519922338997276e+04 3.804210463627430538e+00 3.507970437546494707e-02
5.964519925833527668e+04 3.811723166360540205e+00 3.605230759952082753e-02
5.964519929328058788e+04 3.876592371253468450e+00 3.639398733309640033e-02
5.964519932822589908e+04 3.900739208284939696e+00 3.634181537928757311e-02
5.964519936317120300e+04 3.838092115069310140e+00 3.644716469162196520e-02
5.964519939811651420e+04 3.872650931229943527e+00 3.673675333250789321e-02
5.964519943306182540e+04 3.859856250595976146e+00 3.659052302373926036e-02
5.964519946800713660e+04 3.884033935446016716e+00 3.663632363514334606e-02
5.964519950295244053e+04 3.836233294136607963e+00 3.529323404723735264e-02
5.964519953789775172e+04 3.884036837137256004e+00 3.632969431783295705e-02
5.964519957284305565e+04 3.840690567251670906e+00 3.559096796111622940e-02
5.964519960778836685e+04 3.880500454794619358e+00 3.578468207791896116e-02
5.964519964273367805e+04 3.828537475094448528e+00 3.559269899063695342e-02
5.964519967767898197e+04 3.854414205705687824e+00 3.576410816152778699e-02
5.964519971262429317e+04 3.835721408390512899e+00 3.473364489569985558e-02
5.964519974756960437e+04 3.841057204923968182e+00 3.514335117238628209e-02
5.964519978251490829e+04 3.895935503935312294e+00 3.648736952080363499e-02
5.964519981746021949e+04 3.845908148148148076e+00 3.529676610611762883e-02
5.964519985240553069e+04 3.935925290184734582e+00 3.698738195133186024e-02
5.964519988735083462e+04 3.847334107350182997e+00 3.524313906201696073e-02
5.964519992229614581e+04 3.897253619296477289e+00 3.624935906191038143e-02
5.964519995724145701e+04 3.871202880185696138e+00 3.613572993471748235e-02
5.964519999218676094e+04 3.872237295549526781e+00 3.648032118502080728e-02
5.964520002713207214e+04 3.889023525239390100e+00 3.706524054103193383e-02
5.964520006207738334e+04 3.920330111047074073e+00 3.702193852825057252e-02
5.964520009702268726e+04 3.886323069400835717e+00 3.641024246386552476e-02
5.964520013196799846e+04 3.874386959436414202e+00 3.650423448481773109e-02
5.964520016691330966e+04 3.910467748812462396e+00 3.639820541026012046e-02
5.964520020185861358e+04 3.880315579079404387e+00 3.649396161661263432e-02
5.964520023680392478e+04 3.948396178742449969e+00 3.739015920898821482e-02
5.964520027174923598e+04 3.843809276187887036e+00 3.602835750161560713e-02
5.964520030669453990e+04 3.829218520796857650e+00 3.563430546860857362e-02
5.964520034163985110e+04 3.879956657923250951e+00 3.542205409972574992e-02
5.964520037658516230e+04 3.878828149318774621e+00 3.581502778903739720e-02
5.964520041153046623e+04 3.880427164629438597e+00 3.576477194502861168e-02
5.964520044647577743e+04 3.906665477994710756e+00 3.633440500195739969e-02
5.964520048142108863e+04 3.958102366242582715e+00 3.654334509011643306e-02
5.964520051636639255e+04 3.879653960849154259e+00 3.578495313822614016e-02
5.964520055131170375e+04 3.974087175709162700e+00 3.679899561930378288e-02
5.964520058625701495e+04 3.902181303968469184e+00 3.617951981895198288e-02
5.964520062120231887e+04 3.939660285791318106e+00 3.664242000772988811e-02
5.964520065614763007e+04 3.943946201755383463e+00 3.630210070124813976e-02
5.964520069109294127e+04 3.928392020189880984e+00 3.671837333878309739e-02
5.964520072603824519e+04 3.956965890097688732e+00 3.738096116154420584e-02
5.964520076098355639e+04 3.907249537206223255e+00 3.602609641249928524e-02
5.964520079592886759e+04 3.922017143812229545e+00 3.628869916680927538e-02
5.964520083087417152e+04 3.869746448009336426e+00 3.571209682292647569e-02
5.964520086581948271e+04 3.902948933109566365e+00 3.550514932544800162e-02
5.964520090076479391e+04 3.896918946253130400e+00 3.569996525136386045e-02
5.964520093571009784e+04 3.872237040961940657e+00 3.562365612163053558e-02
5.964520097065540904e+04 3.951927127532922857e+00 3.638809704741746698e-02
5.964520100560072024e+04 3.923082969537929898e+00 3.635158885280338065e-02
5.964520104054602416e+04 3.897250292362589352e+00 3.585566943880548474e-02
5.964520107549133536e+04 3.905231109551814850e+00 3.602321148851810734e-02
5.964520111043664656e+04 3.903791273513303128e+00 3.585949327621659743e-02
5.964520114538195048e+04 3.865931387121707363e+00 3.518329741141513339e-02
5.964520118032726168e+04 3.894881026925485656e+00 3.553577737150306198e-02
5.964520121527257288e+04 3.817020071506955325e+00 3.436226431757829353e-02
5.964520125021787680e+04 3.934834341192458229e+00 3.647836957401702496e-02
5.964520128516318800e+04 3.879958134611496412e+00 3.566480075848840747e-02
5.964520132010849920e+04 3.949251078039230034e+00 3.650958648373271026e-02
5.964520135505380313e+04 3.868323785980841478e+00 3.543331866989801737e-02
5.964520138999911433e+04 3.937913768791376334e+00 3.605380894472168252e-02
5.964520142494442553e+04 3.977315267664142784e+00 3.680692477926041095e-02
5.964520145988972945e+04 3.954001001144165084e+00 3.671919695769215730e-02
5.964520149483504065e+04 3.886631824413794067e+00 3.601730575608198814e-02
5.964520152978035185e+04 3.946826583106724851e+00 3.728451456531810954e-02
5.964520156472565577e+04 3.903062968003404798e+00 3.603556108861330487e-02
5.964520159967096697e+04 3.875989778289663068e+00 3.536110610986936686e-02
5.964520163461627817e+04 3.927106297325793083e+00 3.596468311470862877e-02
5.964520166956158209e+04 3.940946894299751868e+00 3.615301055315494477e-02
5.964520170450688602e+04 3.919938724980851941e+00 3.565672221673410469e-02
5.964520173945219722e+04 3.944605625934801907e+00 3.634323322817104712e-02
5.964520177439750842e+04 3.917223043897415380e+00 3.594138285016904716e-02
5.964520180934281962e+04 3.870851986281627077e+00 3.484122643631878263e-02
5.964520184428813081e+04 3.827067979482341897e+00 3.442798397885407646e-02
5.964520187923343474e+04 3.942244522253907313e+00 3.617221807557786939e-02
5.964520191417874594e+04 3.864363407509440407e+00 3.516922750730833852e-02
5.964520194912405714e+04 3.932024672078059613e+00 3.605898390499564371e-02
5.964520198406936106e+04 3.895837999818385633e+00 3.527144365885565014e-02
5.964520201901467226e+04 3.899373667696581780e+00 3.554784509480189703e-02
5.964520205395998346e+04 3.903101355682423890e+00 3.599575599722083796e-02
5.964520208890528738e+04 3.926243126942385420e+00 3.590383021967503974e-02
5.964520212385059131e+04 3.911629718394248112e+00 3.610788377855093240e-02
5.964520215879590251e+04 3.826352042637227058e+00 3.461583730433011319e-02
5.964520219374121370e+04 3.932391872472274841e+00 3.614082051786295102e-02
5.964520222868651763e+04 3.891661028416779633e+00 3.537357026064869014e-02
5.964520226363182883e+04 3.967777927635208979e+00 3.619851726324118529e-02
5.964520229857714003e+04 3.947116366826501022e+00 3.708763215785890882e-02
5.964520233352245123e+04 3.930747889524556449e+00 3.714017721440915354e-02
5.964520236846776243e+04 3.945958356998706673e+00 3.660052335078676361e-02
5.964520240341306635e+04 4.012161641759525388e+00 3.745092168004305472e-02
5.964520243835837027e+04 3.923392825165642250e+00 3.655623652833094039e-02
5.964520247330368147e+04 3.967316398466965488e+00 3.717763571516559395e-02
5.964520250824899267e+04 3.938136757240967789e+00 3.684248102941696523e-02
5.964520254319430387e+04 3.907847683886540135e+00 3.672059534724862045e-02
5.964520257813961507e+04 3.851930695996688581e+00 3.616166730111496780e-02
5.964520261308491899e+04 3.898267849598648027e+00 3.649283523925695577e-02
5.964520264803022292e+04 3.875334065094969915e+00 3.618024868866357574e-02
5.964520268297553412e+04 3.854472899335305680e+00 3.606856673182338990e-02
5.964520271792084532e+04 3.853501997016505420e+00 3.634213300611724429e-02
5.964520275286615652e+04 3.875818500694853341e+00 3.651250622649387934e-02
5.964520278781146772e+04 3.922587723264071347e+00 3.710583492589310250e-02
5.964520282275677164e+04 3.906805302084334297e+00 3.748388527467122477e-02
5.964520285770207556e+04 3.849506008010680880e+00 3.625473382280151868e-02
5.964520289264738676e+04 3.922293897248729788e+00 3.757417980263609569e-02
5.964520292759269796e+04 3.898274219924642736e+00 3.854623388072466600e-02
5.964520296253800188e+04 3.826835665373066853e+00 3.618210083690642093e-02
5.964520299748331308e+04 3.948777326642055385e+00 3.694860000827172863e-02
5.964520303242862428e+04 3.860053376542915249e+00 3.757480539206035225e-02
5.964520306737392821e+04 3.861949173571225025e+00 3.669276044712167090e-02
5.964520310231923941e+04 3.919001638072247218e+00 3.772605002866970952e-02
5.964520313726455061e+04 3.902934073895194089e+00 3.646317308501211690e-02
5.964520317220985453e+04 3.887700696758558117e+00 3.708437347057162714e-02
5.964520320715516573e+04 3.881705110401750591e+00 3.694202806919480442e-02
5.964520324210047693e+04 3.888637400638792929e+00 3.726252247121952105e-02
5.964520327704578085e+04 3.952273055101451771e+00 3.934994946837850477e-02
5.964520331199109205e+04 3.913770355620167063e+00 3.705142121298658775e-02
5.964520334693640325e+04 3.898103417427088768e+00 3.677854035200871924e-02
5.964520338188170717e+04 3.944635461199342608e+00 3.807458091856185528e-02
5.964520341682701837e+04 3.901008551413350567e+00 3.607016840373118705e-02
5.964520345177232957e+04 3.876168572330829232e+00 3.571512949597666076e-02
5.964520348671763350e+04 3.915254340283052858e+00 3.634730874679501650e-02
5.964520352166294469e+04 3.917496962332928323e+00 3.657925690356773202e-02
5.964520355660825589e+04 3.918373778758273307e+00 3.647512437963101178e-02
5.964520359155355982e+04 3.943289700805523879e+00 3.752089309085446245e-02
5.964520362649887102e+04 3.928296683358734498e+00 3.661851510814641275e-02
5.964520366144418222e+04 3.873504057405668721e+00 3.601236175913033466e-02
5.964520369638948614e+04 3.958158793483845805e+00 3.684883084515934437e-02
5.964520373133479734e+04 3.969033399690334196e+00 3.731145861798540464e-02
5.964520376628010854e+04 3.975543993299054168e+00 3.802785297690648714e-02
5.964520380122541246e+04 3.933898797279964832e+00 3.717629936469554058e-02
5.964520383617072366e+04 3.903249140636675829e+00 3.853151787438566234e-02
5.964520387111603486e+04 3.904743869521044353e+00 3.798279704952937236e-02
5.964520390606133878e+04 3.860765788165092083e+00 3.582067863950770537e-02
5.964520394100664998e+04 3.915286758292983560e+00 3.664480672488427265e-02
5.964520397595196118e+04 3.919874369148515392e+00 3.693934575924293778e-02
5.964520401089726511e+04 3.913122450457409141e+00 3.709053176384275591e-02
5.964520404584257631e+04 3.882845534216804673e+00 3.674442254997773577e-02
5.964520408078788751e+04 3.886534091931006518e+00 3.710819941636304270e-02
5.964520411573319143e+04 3.901282735855925221e+00 3.687060928643245278e-02
5.964520415067850263e+04 3.843317365269461217e+00 3.642368088953167743e-02
5.964520418562381383e+04 3.852784198361000279e+00 3.588547604467348662e-02
5.964520422056911775e+04 3.950133641112866023e+00 3.789069691418400776e-02
5.964520425551442167e+04 3.844610078055999747e+00 3.609993129259515821e-02
5.964520429045973287e+04 3.829982533062417538e+00 3.604758515265692881e-02
5.964520432540504407e+04 3.905839371980676322e+00 3.728165148710616689e-02
5.964520436035035527e+04 3.887242147458148889e+00 3.658158712726409384e-02
5.964520439529566647e+04 3.896360644630498804e+00 3.726961270366980356e-02
5.964520443024097040e+04 3.886892732395046401e+00 3.716048252695090814e-02
5.964520446518628160e+04 3.913957774295988568e+00 3.840550849692813545e-02
5.964520450013159279e+04 3.849916398090484471e+00 3.571358890485042820e-02
5.964520453507689672e+04 3.848814904117399127e+00 3.612465549438558660e-02
5.964520457002220792e+04 3.839147368484418621e+00 3.573195345567198311e-02
5.964520460496751912e+04 3.852565865792840771e+00 3.599732730557732296e-02
5.964520463991282304e+04 3.903104318256608529e+00 3.633112810358051642e-02
5.964520467485813424e+04 3.874107024937266885e+00 3.666257687677011712e-02
5.964520470980344544e+04 3.830206160301738549e+00 3.525098340772412492e-02
5.964520474474874936e+04 3.883585515387635301e+00 3.632845446167345949e-02
5.964520477969406056e+04 3.938707601131851366e+00 3.686404575076863283e-02
5.964520481463937176e+04 3.909365104210564823e+00 3.635623809824775621e-02
5.964520484958467569e+04 3.880581973544462659e+00 3.610415193543685397e-02
5.964520488452998688e+04 3.889134695153475541e+00 3.572245145982681086e-02
5.964520491947529808e+04 3.844557497910315202e+00 3.561485121306392360e-02
5.964520495442060201e+04 3.855888292108083260e+00 3.598722451328362909e-02
5.964520498936591321e+04 3.829923196927877083e+00 3.569114371725173873e-02
5.964520502431122441e+04 3.843892971024538863e+00 3.557222983017301055e-02
5.964520505925652833e+04 3.826190644848999511e+00 3.541574356049590616e-02
5.964520509420183953e+04 3.917847554148256251e+00 3.668243052657727682e-02
5.964520512914715073e+04 3.875291958625291855e+00 3.606270711711463683e-02
5.964520516409245465e+04 3.902837693905115923e+00 3.637474730131406986e-02
5.964520519903776585e+04 3.929668949430306313e+00 3.682217046285012757e-02
5.964520523398307705e+04 3.895234036934562827e+00 3.602723154681866657e-02
5.964520526892838097e+04 3.883968076252971358e+00 3.607947435439973899e-02
5.964520530387369217e+04 3.944949362250990799e+00 3.781034299893745732e-02
5.964520533881900337e+04 3.903193125282677478e+00 3.627848724908349504e-02
5.964520537376430730e+04 3.881854061927359378e+00 3.654624174027003985e-02
5.964520540870961850e+04 3.896315054979427650e+00 3.563569155603491662e-02
5.964520544365492970e+04 3.939893762331158289e+00 3.637854607375418797e-02
5.964520547860023362e+04 3.867142601111177580e+00 3.593173753143512339e-02
5.964520551354554482e+04 3.862065203556557691e+00 3.509468872845150633e-02
5.964520554849085602e+04 3.954657533404251524e+00 3.687093532760381959e-02
5.964520558343615994e+04 3.956867057673509436e+00 3.680004491118204352e-02
5.964520561838147114e+04 3.855024299599770998e+00 3.527133587851195851e-02
5.964520565332678234e+04 3.868884213537724825e+00 3.585486619971776923e-02
5.964520568827208626e+04 3.894011513747803299e+00 3.577475612111977177e-02
5.964520572321739746e+04 3.901596562177930050e+00 3.599543731990271361e-02
5.964520575816270866e+04 3.904126132577573571e+00 3.562256641456196943e-02
5.964520579310801259e+04 3.868519950371315907e+00 3.592706519830968920e-02
5.964520582805332378e+04 3.860806326599815819e+00 3.590174997339077440e-02
5.964520586299863498e+04 3.867912537247214289e+00 3.553454615877226636e-02
5.964520589794393891e+04 3.923309109202543166e+00 3.668828191803034933e-02
5.964520593288925011e+04 3.891544848696658399e+00 3.602199198773028965e-02
5.964520596783456131e+04 3.854555771240854245e+00 3.551239853927914969e-02
5.964520600277986523e+04 3.847801813958764416e+00 3.614031131028683230e-02
5.964520603772517643e+04 3.857133500059545028e+00 3.586418597911789075e-02
5.964520607267048763e+04 3.898923103719586614e+00 3.649399995395416485e-02
5.964520610761579155e+04 3.891601146035426062e+00 3.632425215771169225e-02
5.964520614256110275e+04 3.937163808283281607e+00 3.733291904716278670e-02
5.964520617750641395e+04 3.880875046615419155e+00 3.573478351360605265e-02
5.964520621245171787e+04 3.835947620056996410e+00 3.583348936108336769e-02
5.964520624739702907e+04 3.836651492280080955e+00 3.532819044786611462e-02
5.964520628234234027e+04 3.890168786015904434e+00 3.598794120922139267e-02
5.964520631728764420e+04 3.834502271221446268e+00 3.484595978219662271e-02
5.964520635223295540e+04 3.882631483824326768e+00 3.587966570190155580e-02
5.964520638717826660e+04 3.844287177016201706e+00 3.501808674367589552e-02
5.964520642212357052e+04 3.845016828326980995e+00 3.500807750868321910e-02
5.964520645706887444e+04 3.904495519969498396e+00 3.702442533084818882e-02
5.964520649201418564e+04 3.854698641356716138e+00 3.593445518478631528e-02
5.964520652695949684e+04 3.885194698696381455e+00 3.581899319827198946e-02
5.964520656190480804e+04 3.864130047294246584e+00 3.602757473471944472e-02
5.964520659685011924e+04 3.865108646175223317e+00 3.567138360798371294e-02
5.964520663179542316e+04 3.828642393991140036e+00 3.516052156570610709e-02
5.964520666674072709e+04 3.815740277678549841e+00 3.468396210174180816e-02
5.964520670168603829e+04 3.824151463407327700e+00 3.557690607649471870e-02
5.964520673663134949e+04 3.851478458456662590e+00 3.557367925611164966e-02
5.964520677157666069e+04 3.909626838829245887e+00 3.688378565645340779e-02
5.964520680652197188e+04 3.834463734220862730e+00 3.537067018323128420e-02
5.964520684146727581e+04 3.843806017150332099e+00 3.561168398827294773e-02
5.964520687641258701e+04 3.797957107490018025e+00 3.492498717969054478e-02
5.964520691135789821e+04 3.892906151184297059e+00 3.656349381827082856e-02
5.964520694630320213e+04 3.839044620876045144e+00 3.532272433632537706e-02
5.964520698124850605e+04 3.834077791421232284e+00 3.536627041544297689e-02
5.964520701619381725e+04 3.842824573743057304e+00 3.540625831525936323e-02
5.964520705113912845e+04 3.862585853717315221e+00 3.556293374613062747e-02
5.964520708608443238e+04 3.882980384620004610e+00 3.620344583533051386e-02
5.964520712102974358e+04 3.863828976812835769e+00 3.586434601577496994e-02
5.964520715597505477e+04 3.794539487130164979e+00 3.512842821474870814e-02
5.964520719092035870e+04 3.791269926179523075e+00 3.461989747049439015e-02
5.964520722586566990e+04 3.920104498781655789e+00 3.656986688658565160e-02
5.964520726081098110e+04 3.897472080971265740e+00 3.615749731179227627e-02
5.964520729575629230e+04 3.872145955692022579e+00 3.567462463468516060e-02
5.964520733070160350e+04 3.861300365203855556e+00 3.532129552547066259e-02
5.964520736564690742e+04 3.889588947969019550e+00 3.533918458632567816e-02
5.964520740059221862e+04 3.887477654900772350e+00 3.505179048278168896e-02
5.964520743553752982e+04 3.832983016647049546e+00 3.471742944012385507e-02
5.964520747048283374e+04 3.924864592135097752e+00 3.620478982625415648e-02
5.964520750542813767e+04 3.936237530323471123e+00 3.596602192024977301e-02
5.964520754037344886e+04 3.839083214022560586e+00 3.480065404247576627e-02
5.964520757531876006e+04 3.847514268773993606e+00 3.489569812674105098e-02
5.964520761026406399e+04 3.885278880237525101e+00 3.562689198264561846e-02
5.964520764520937519e+04 3.886132277112944067e+00 3.515159660654533502e-02
5.964520768015468639e+04 3.859286121017772242e+00 3.539189145180674650e-02
5.964520771509999031e+04 3.887267753334092912e+00 3.525570122123191513e-02
5.964520775004530151e+04 3.856476755085104458e+00 3.523982387948636219e-02
5.964520778499061271e+04 3.910774044676404770e+00 3.615931604890337825e-02
5.964520781993592391e+04 3.856219391585143708e+00 3.513855931265064819e-02
5.964520785488123511e+04 3.882059710983005729e+00 3.600549519926977277e-02
5.964520788982653903e+04 3.845390506082667859e+00 3.561997335050633845e-02
5.964520792477185023e+04 3.912622825994996667e+00 3.639928623583809503e-02
5.964520795971716143e+04 3.878183073680129489e+00 3.549297620632053257e-02
5.964520799466246535e+04 3.876090918967203258e+00 3.544935579075476212e-02
5.964520802960777655e+04 3.881384524828118021e+00 3.552256846513871663e-02
5.964520806455308775e+04 3.882498401708061042e+00 3.546599852617886989e-02
5.964520809949839168e+04 3.797155791576215300e+00 3.460020450176698459e-02
5.964520813444369560e+04 3.864927123222608341e+00 3.528604558787554885e-02
5.964520816938900680e+04 3.819445185224693784e+00 3.484364357648824656e-02
5.964520820433431800e+04 3.825467142056498293e+00 3.546506086763757948e-02
5.964520823927962192e+04 3.835973821078710433e+00 3.475075328261788971e-02
5.964520827422493312e+04 3.875878697727980882e+00 3.544126569898700674e-02
5.964520830917024432e+04 3.838920362284848675e+00 3.509564696333846573e-02
5.964520834411555552e+04 3.827777911772508812e+00 3.460841705203284574e-02
5.964520837906086672e+04 3.814589665653495665e+00 3.447354274554290804e-02
5.964520841400617064e+04 3.837291897891232040e+00 3.483614797155198950e-02
5.964520844895148184e+04 3.828948314714484713e+00 3.521907520975605527e-02
5.964520848389679304e+04 3.858316048429887957e+00 3.561038953101020033e-02
5.964520851884209696e+04 3.869793836216004035e+00 3.579825395067521426e-02
5.964520855378740816e+04 3.797723935389133221e+00 3.436424054612477463e-02
5.964520858873271936e+04 3.903595011005135618e+00 3.673297115294009429e-02
5.964520862367802329e+04 3.849971894662403304e+00 3.541812017335721485e-02
5.964520865862332721e+04 3.873310037353897783e+00 3.540291812537509075e-02
5.964520869356863841e+04 3.856844728612302209e+00 3.542403374990513165e-02
5.964520872851394961e+04 3.820504337155163466e+00 3.507765959770189207e-02
5.964520876345926081e+04 3.832803667013102267e+00 3.593507998703775880e-02
5.964520879840457201e+04 3.871824971401534032e+00 3.605384074527542143e-02
5.964520883334987593e+04 3.835586874612486596e+00 3.537769425427640668e-02
5.964520886829518713e+04 3.786199268976448984e+00 3.453852967383504863e-02
5.964520890324049833e+04 3.825294864815822926e+00 3.531270650255271398e-02
5.964520893818580225e+04 3.901260542525828434e+00 3.677808307644154368e-02
5.964520897313110618e+04 3.862883810291867892e+00 3.657281304368862479e-02
5.964520900807641738e+04 3.809415960766830089e+00 3.462908125656127128e-02
5.964520904302172858e+04 3.852401431535893650e+00 3.484502144270198304e-02
5.964520907796703978e+04 3.849514823672549380e+00 3.570559416030357619e-02
5.964520911291235097e+04 3.872841846711499336e+00 3.519216624833820806e-02
5.964520914785765490e+04 3.902057593585114503e+00 3.558629784099243132e-02
5.964520918280295882e+04 3.848285181287669054e+00 3.522925823788392724e-02
5.964520921774827002e+04 3.891162801882992461e+00 3.567075798012928067e-02
5.964520925269358122e+04 3.892804189783814373e+00 3.561129809012954228e-02
5.964520928763889242e+04 3.852819815559234140e+00 3.516180004973156609e-02
5.964520932258420362e+04 3.893936116518855073e+00 3.559005704263536185e-02
5.964520935752950754e+04 3.887857472670468884e+00 3.542021023732474377e-02
5.964520939247481874e+04 3.900754362560645561e+00 3.603485591864203502e-02
5.964520942742012994e+04 3.927938781564242365e+00 3.756639715367271481e-02
5.964520946236543386e+04 3.899980771310795902e+00 3.598299340527234824e-02
5.964520949731074506e+04 3.965989324275142724e+00 3.669715856008715082e-02
5.964520953225605626e+04 3.962144265647442598e+00 3.705766700094938887e-02
5.964520956720136019e+04 3.934760238732249782e+00 3.698527484355512013e-02
5.964520960214667139e+04 3.893270325526731579e+00 3.563191520345358743e-02
5.964520963709198259e+04 3.836737646803482171e+00 3.533113907068940324e-02
5.964520967203728651e+04 3.947770237518177350e+00 3.749525986724682597e-02
5.964520970698259043e+04 3.852434638877205053e+00 3.581448574484259045e-02
5.964520974192790163e+04 3.825582286917491803e+00 3.525408270080486461e-02
5.964520977687321283e+04 3.889357293843601848e+00 3.697956046826160470e-02
5.964520981181852403e+04 3.876517323775388491e+00 3.647627183913115106e-02
5.964520984676383523e+04 3.828521732893415130e+00 3.549647578734759640e-02
5.964520988170913915e+04 3.843478936175297456e+00 3.577555743236621177e-02
5.964520991665445035e+04 3.828641175531820817e+00 3.514105717355084368e-02
5.964520995159976155e+04 3.917715134785786368e+00 3.677371831953665099e-02
5.964520998654506548e+04 3.892362470855449175e+00 3.655459528768745942e-02
5.964521002149037668e+04 3.804961667366130840e+00 3.550004402271018239e-02
5.964521005643568787e+04 3.860883094586619713e+00 3.598874270925261215e-02
5.964521009138099180e+04 3.825164068908941228e+00 3.517223126835353209e-02
5.964521012632630300e+04 3.818268157751027125e+00 3.468069464513791333e-02
5.964521016127161420e+04 3.808975636372262663e+00 3.529989083303467640e-02
5.964521019621691812e+04 3.875679692597694626e+00 3.609080051526761951e-02
5.964521023116222204e+04 3.844470203596373814e+00 3.568251956477132281e-02
5.964521026610753324e+04 3.877820412596301836e+00 3.601284961739735502e-02
5.964521030105284444e+04 3.889709603566694707e+00 3.628522436236229776e-02
5.964521033599815564e+04 3.952272394792022858e+00 3.688271816761928834e-02
5.964521037094346684e+04 3.861627196933513417e+00 3.627456431978751117e-02
5.964521040588877077e+04 3.906852980886243554e+00 3.616646508913985703e-02
5.964521044083407469e+04 3.909412767183131354e+00 3.671869330592909125e-02
5.964521047577938589e+04 3.902438148801866902e+00 3.597856481514276339e-02
5.964521051072469709e+04 3.945253972672370768e+00 3.681718026556720508e-02
5.964521054567000829e+04 3.925121778968907460e+00 3.735458226372826568e-02
5.964521058061531949e+04 3.892898863676589993e+00 3.597586300874026227e-02
5.964521061556062341e+04 3.876457960644006828e+00 3.573020647890934320e-02
5.964521065050593461e+04 3.889460829211699000e+00 3.605286021722953899e-02
5.964521068545124581e+04 3.830744338487615863e+00 3.419452386068573546e-02
5.964521072039654973e+04 3.913068365190810471e+00 3.534912238525890482e-02
5.964521075534186093e+04 3.935247918358441677e+00 3.582512595402812666e-02
5.964521079028717213e+04 3.955055698371893413e+00 3.596259809473250496e-02
5.964521082523247605e+04 3.936333911529883878e+00 3.571718027897650277e-02
5.964521086017778725e+04 3.851427136519628203e+00 3.497762234478419413e-02
5.964521089512309845e+04 3.906353436526479594e+00 3.554761967553461688e-02
5.964521093006840238e+04 3.911337279245464593e+00 3.534255221280694498e-02
5.964521096501370630e+04 3.930384201249992770e+00 3.593343970895054168e-02
5.964521099995901750e+04 3.950502603851277605e+00 3.595531384004924808e-02
5.964521103490432870e+04 3.892640229726238577e+00 3.529910174404000262e-02
5.964521106984963990e+04 3.921650520873847690e+00 3.619868716605229020e-02
5.964521110479495110e+04 3.872581245159440577e+00 3.563662582218675434e-02
5.964521113974025502e+04 3.884200401472063913e+00 3.572021576509163548e-02
5.964521117468556622e+04 3.898117292723786598e+00 3.568020704094253953e-02
5.964521120963087742e+04 4.010248612295862713e+00 3.771504141261722287e-02
5.964521124457618134e+04 3.908660649232566620e+00 3.515533911282535395e-02
5.964521127952149254e+04 3.935742215961529400e+00 3.637689575466790393e-02
5.964521131446680374e+04 3.967374187546741204e+00 3.684183282502224988e-02
5.964521134941210767e+04 3.873949730915366985e+00 3.504722320299821087e-02
5.964521138435741886e+04 3.930620150257213563e+00 3.550581339601624475e-02
5.964521141930273006e+04 3.896866715449300411e+00 3.525024611747169107e-02
5.964521145424803399e+04 3.957409045127373570e+00 3.572530782666293037e-02
5.964521148919334519e+04 3.931665365458056005e+00 3.553419897534510624e-02
5.964521152413865639e+04 3.879627734501980729e+00 3.521770172103028118e-02
5.964521155908396031e+04 3.920847563615373232e+00 3.629868519642205638e-02
5.964521159402927151e+04 3.911365659036283304e+00 3.537809883370674618e-02
5.964521162897458271e+04 3.975661647378170738e+00 3.632485708564459764e-02
5.964521166391988663e+04 3.986991347761808413e+00 3.647125082946344604e-02
5.964521169886519783e+04 3.932924634763778293e+00 3.610358433673804823e-02
5.964521173381050903e+04 3.940649692712906216e+00 3.595719136113458003e-02
5.964521176875581295e+04 3.939894392511914312e+00 3.637707105104873856e-02
5.964521180370112415e+04 3.943273512673971748e+00 3.689165097038629021e-02
5.964521183864643535e+04 3.927074728203520770e+00 3.665204634598447780e-02
5.964521187359173928e+04 3.926705895120157219e+00 3.717209125062859859e-02
5.964521190853705048e+04 3.904577458304431481e+00 3.668684735571606931e-02
5.964521194348236168e+04 3.922453218665160168e+00 3.637731904011788642e-02
5.964521197842766560e+04 3.854254288549690877e+00 3.562521241108058262e-02
5.964521201337297680e+04 3.991921920078571162e+00 3.770339781106890609e-02
5.964521204831828800e+04 3.923780432700128884e+00 3.594629938825977949e-02
5.964521208326359192e+04 3.866175932425054640e+00 3.487641637860852684e-02
5.964521211820890312e+04 3.932648659876954333e+00 3.596044224041269194e-02
5.964521215315421432e+04 3.954068839061826601e+00 3.685074979676332407e-02
5.964521218809951824e+04 3.916672830830683072e+00 3.568113588342984588e-02
5.964521222304482944e+04 3.992623821084199331e+00 3.693659771877262632e-02
5.964521225799014064e+04 3.877508328813822125e+00 3.529419953444624947e-02
5.964521229293544457e+04 3.964472157772621852e+00 3.642296395673833703e-02
5.964521232788075577e+04 3.910239292790732790e+00 3.580399433577698826e-02
5.964521236282606696e+04 3.928690365903132253e+00 3.584992242634580523e-02
5.964521239777137089e+04 3.946792828207771553e+00 3.615340692716354637e-02
5.964521243271668209e+04 4.014009069738938784e+00 3.726849031640838000e-02
5.964521246766199329e+04 3.920996628488079949e+00 3.598212136759468271e-02
5.964521250260729721e+04 3.879512230599530209e+00 3.576242426373441724e-02
5.964521253755260841e+04 3.933324117038924594e+00 3.616833610655226239e-02
5.964521257249791961e+04 3.984467902160590214e+00 3.737130346337791398e-02
5.964521260744322353e+04 3.949926513726509825e+00 3.673863207675118203e-02
5.964521264238853473e+04 3.964531613653995201e+00 3.696939654079709620e-02
5.964521267733384593e+04 3.982034069538862298e+00 3.720237021438914382e-02
5.964521271227914986e+04 3.951667821737427477e+00 3.620881431184761606e-02
5.964521274722446105e+04 3.968199862189239813e+00 3.646562500458056660e-02
5.964521278216977225e+04 3.977480085569580215e+00 3.643786176717948855e-02
5.964521281711507618e+04 3.948350329934013025e+00 3.661527506893103023e-02
5.964521285206038738e+04 3.984244631481504317e+00 3.672398567724771690e-02
5.964521288700569858e+04 3.985304144547800576e+00 3.695315879596820091e-02
5.964521292195100250e+04 3.932967933738698907e+00 3.608749859680877164e-02
5.964521295689631370e+04 3.974380620297301991e+00 3.637729216279417949e-02
5.964521299184162490e+04 3.915839859703070136e+00 3.618435720780262960e-02
5.964521302678692882e+04 3.947477927341149773e+00 3.659619402385711623e-02
5.964521306173224002e+04 3.948193271994360654e+00 3.634787013174754083e-02
5.964521309667755122e+04 3.950248786334305873e+00 3.656192594861647910e-02
5.964521313162285514e+04 3.937835098132610234e+00 3.576154658764550687e-02
5.964521316656815907e+04 3.903916613260136170e+00 3.589190790785885127e-02
5.964521320151347027e+04 3.905663333875740495e+00 3.526219926185570480e-02
5.964521323645878147e+04 3.982488428544350700e+00 3.770693515868062118e-02
5.964521327140409267e+04 3.898575416823591766e+00 3.647541299865291603e-02
5.964521330634940387e+04 3.889079282818573180e+00 3.614225291365751741e-02
5.964521334129470779e+04 3.864875458789152951e+00 3.573931236511832671e-02
5.964521337624001899e+04 3.899454223531058084e+00 3.589590254129505081e-02
5.964521341118533019e+04 3.887855675973660219e+00 3.583041878587867046e-02
5.964521344613063411e+04 3.849187948898741052e+00 3.548502996814749400e-02
5.964521348107594531e+04 3.922516112275530098e+00 3.698004813042492928e-02
5.964521351602125651e+04 3.920383704782238965e+00 3.614431875870090238e-02
5.964521355096656043e+04 3.856260174409808617e+00 3.561321199945041011e-02
5.964521358591187163e+04 3.930139122458339518e+00 3.639647125499894526e-02
5.964521362085718283e+04 3.889362345119371511e+00 3.606191072743364368e-02
5.964521365580248676e+04 3.908678832161681438e+00 3.666144380475934439e-02
5.964521369074779795e+04 3.831576078728236467e+00 3.490487099404741833e-02
5.964521372569310915e+04 3.816207280050497364e+00 3.522805441314163372e-02
5.964521376063841308e+04 3.881545262722635226e+00 3.609946334105910287e-02
5.964521379558372428e+04 3.883497074333598587e+00 3.655782970497747919e-02
5.964521383052903548e+04 3.876000048487199479e+00 3.582525506956825423e-02
5.964521386547433940e+04 3.863660548831576946e+00 3.565905430281079980e-02
5.964521390041965060e+04 3.916235830966771303e+00 3.723386220669195473e-02
5.964521393536496180e+04 3.867235552962341671e+00 3.639186192923591495e-02
5.964521397031026572e+04 3.847971568834141376e+00 3.616174963852176322e-02
5.964521400525557692e+04 3.847634998764933645e+00 3.604008385200029724e-02
5.964521404020088812e+04 3.848541578597741264e+00 3.625341655445029482e-02
5.964521407514619204e+04 3.874127573241326949e+00 3.599894979020096253e-02
5.964521411009150324e+04 3.815800037145545165e+00 3.555810757911525427e-02
5.964521414503681444e+04 3.852867951272996194e+00 3.589305490651056862e-02
5.964521417998211837e+04 3.854217729997330810e+00 3.601668580226400490e-02
5.964521421492742957e+04 3.866297684647958199e+00 3.622692785839385504e-02
5.964521424987274077e+04 3.864916598304621420e+00 3.607750925491053778e-02
5.964521428481804469e+04 3.879731654974662547e+00 3.670365577348900371e-02
5.964521431976335589e+04 4.005200211239166030e+00 3.845647712788997225e-02
5.964521435470866709e+04 3.928000000000000380e+00 3.742660974921765971e-02
5.964521438965397101e+04 3.884751248437565696e+00 3.730923210376253796e-02
5.964521442459928221e+04 3.910205976494734337e+00 3.695800347912454875e-02
5.964521445954459341e+04 3.874789176505096577e+00 3.635444684851219660e-02
5.964521449448989733e+04 3.904636819073855403e+00 3.742241343502791112e-02
5.964521452943520853e+04 3.826408722674282892e+00 3.591188656230816928e-02
5.964521456438051973e+04 3.898589382832099215e+00 3.655867531172008605e-02
5.964521459932582366e+04 3.879094400695685341e+00 3.649869257156633517e-02
5.964521463427113486e+04 3.833373597303924019e+00 3.533866301063828819e-02
5.964521466921644605e+04 3.880469485865270851e+00 3.592868717214173918e-02
5.964521470416174998e+04 3.874576521749842684e+00 3.678889166632087065e-02
5.964521473910706118e+04 3.822170272915081490e+00 3.584352409068981837e-02
5.964521477405237238e+04 3.838520899532567476e+00 3.640550698859396778e-02
5.964521480899767630e+04 3.809871974514664750e+00 3.537159623958782695e-02
5.964521484394298750e+04 3.829297087848882786e+00 3.553154106619385577e-02
5.964521487888829870e+04 3.824258518754753311e+00 3.532892346226156749e-02
5.964521491383360262e+04 3.867778291105383293e+00 3.586795891089109706e-02
5.964521494877891382e+04 3.815674205293801080e+00 3.557367159298636256e-02
5.964521498372422502e+04 3.841338725662191589e+00 3.592041308717609793e-02
5.964521501866952894e+04 3.810031476501164249e+00 3.655512613178460435e-02
5.964521505361484014e+04 3.851961298027125835e+00 3.631714824907580214e-02
5.964521508856015134e+04 3.830510530177615447e+00 3.588174194171992598e-02
5.964521512350545527e+04 3.838658586550397711e+00 3.571784526956015698e-02
5.964521515845076647e+04 3.851309387299717724e+00 3.585577752667052503e-02
5.964521519339607767e+04 3.859720992704295028e+00 3.599393791924090924e-02
5.964521522834138159e+04 3.819042686085128313e+00 3.547295306140080262e-02
5.964521526328669279e+04 3.798430582530127442e+00 3.473073598426405090e-02
5.964521529823200399e+04 3.813456199782313760e+00 3.477360736549845593e-02
5.964521533317730791e+04 3.803068727855166031e+00 3.455054796050312238e-02
5.964521536812261911e+04 3.823692672608785870e+00 3.530609444075969577e-02
5.964521540306793031e+04 3.818302510111457604e+00 3.501389145779483514e-02
5.964521543801323423e+04 3.781601660657707420e+00 3.455632863181352238e-02
5.964521547295854543e+04 3.784041683444985260e+00 3.475422613066449229e-02
5.964521550790385663e+04 3.826339747949099479e+00 3.545626431781712107e-02
5.964521554284916056e+04 3.791542483021448806e+00 3.466008249084898130e-02
5.964521557779447176e+04 3.845795943454210164e+00 3.559037013149923823e-02
5.964521561273978296e+04 3.891002779426001812e+00 3.619765934859484752e-02
5.964521564768508688e+04 3.821455349894966158e+00 3.542261785384040462e-02
5.964521568263039808e+04 3.810133461792625020e+00 3.597968539510305874e-02
5.964521571757570928e+04 3.849453948614355081e+00 3.640088827861955728e-02
5.964521575252101320e+04 3.802315193925407844e+00 3.495496991063189868e-02
5.964521578746632440e+04 3.852820705499744314e+00 3.629289541911249334e-02
5.964521582241163560e+04 3.776442657105479661e+00 3.543376722337765461e-02
5.964521585735693952e+04 3.742063684683153646e+00 3.433086613943410470e-02
5.964521589230225072e+04 3.807685702018033247e+00 3.524760750160978867e-02
5.964521592724756192e+04 3.775301197611954596e+00 3.453723331866680180e-02
5.964521596219286585e+04 3.808654953653765496e+00 3.536068330156406231e-02
5.964521599713817704e+04 3.754911750976441365e+00 3.454869560818030899e-02
5.964521603208348824e+04 3.813428728673637913e+00 3.492666557535441252e-02
5.964521606702879217e+04 3.807301878533868145e+00 3.472278341274414454e-02
5.964521610197410337e+04 3.870588018682067144e+00 3.583812863150851596e-02
5.964521613691941457e+04 3.828922179343036802e+00 3.545580464490074440e-02
5.964521617186471849e+04 3.807922084141464492e+00 3.477915199661323759e-02
5.964521620681002969e+04 3.830994201703098678e+00 3.482801258846557335e-02
5.964521624175534089e+04 3.836150168642838310e+00 3.468022748202007760e-02
5.964521627670064481e+04 3.831039006633529365e+00 3.479873262771478876e-02
5.964521631164595601e+04 3.861134086940538612e+00 3.484762284658512316e-02
5.964521634659126721e+04 3.880484561973703617e+00 3.596195960829902394e-02
5.964521638153657113e+04 3.831817797071306764e+00 3.540645154044616549e-02
5.964521641648188233e+04 3.887179931009755229e+00 3.569944308655990939e-02
5.964521645142719353e+04 3.880826537494634909e+00 3.524920651516227910e-02
5.964521648637249746e+04 3.802227337921392447e+00 3.452193873518687867e-02
5.964521652131780866e+04 3.884128106813585113e+00 3.558490027536964639e-02
5.964521655626311986e+04 3.888067318792149951e+00 3.585246011473294109e-02
5.964521659120842378e+04 3.851912865073618075e+00 3.518730551839162335e-02
5.964521662615373498e+04 3.940050707951594955e+00 3.652120287222038186e-02
5.964521666109904618e+04 3.876200653375263094e+00 3.559395270175391007e-02
5.964521669604435010e+04 3.923451365555268744e+00 3.638660882323056095e-02
5.964521673098966130e+04 3.849299178934071364e+00 3.532466200635467346e-02
5.964521676593497250e+04 3.882495878869284045e+00 3.527445380703782968e-02
5.964521680088027642e+04 3.857687134449536259e+00 3.507593003203630933e-02
5.964521683582558762e+04 3.889314422536587657e+00 3.605083110764933235e-02
5.964521687077089882e+04 3.884053184592614283e+00 3.581465724967750064e-02
5.964521690571621002e+04 3.901114450363723396e+00 3.681962185651858899e-02
5.964521694066151395e+04 3.983593749999999822e+00 3.791821110179387916e-02
5.964521697560682514e+04 3.883693125207572372e+00 3.586322178563518259e-02
5.964521701055212907e+04 3.878039997119055116e+00 3.593729251272506642e-02
5.964521704549744027e+04 3.909863119480875504e+00 3.656295691738192799e-02
5.964521708044275147e+04 3.850318490385478132e+00 3.584280517493795143e-02
5.964521711538805539e+04 3.960320486017168129e+00 3.709289755343674749e-02
5.964521715033336659e+04 3.885524385942112691e+00 3.544486029154299278e-02
5.964521718527867779e+04 3.841388285806377034e+00 3.522547319219795220e-02
5.964521722022398899e+04 3.926652709705377831e+00 3.635030634237060299e-02
5.964521725516930019e+04 3.893292402713185218e+00 3.570142358515716180e-02
5.964521729011460411e+04 3.854552111300951989e+00 3.510186934840042738e-02
5.964521732505990803e+04 3.896598580631613018e+00 3.530623458277194759e-02
5.964521736000521923e+04 3.825985277634727844e+00 3.452249720811136763e-02
5.964521739495053043e+04 3.967154923685489276e+00 3.670508623583464830e-02
5.964521742989584163e+04 3.884145707594186092e+00 3.535844952830669713e-02
5.964521746484115283e+04 3.863125532692073261e+00 3.504085906558464941e-02
5.964521749978645676e+04 3.900184651386713774e+00 3.574117862823379677e-02
5.964521753473176796e+04 3.912878764918746199e+00 3.697032012658018479e-02
5.964521756967707915e+04 3.936222161935531982e+00 3.602029096371862221e-02
5.964521760462238308e+04 3.997842689942471495e+00 3.702857064929434422e-02
5.964521763956769428e+04 3.900492987211438667e+00 3.585135202651491132e-02
5.964521767451300548e+04 3.831367464419273450e+00 3.488436022931593744e-02
5.964521770945830940e+04 3.853630521651341567e+00 3.506768125075327563e-02
5.964521774440362060e+04 3.896673943437415577e+00 3.561699984222191362e-02
5.964521777934893180e+04 3.861657961698138131e+00 3.538801910199921436e-02
5.964521781429423572e+04 3.859898440508279016e+00 3.575003843180073193e-02
5.964521784923953965e+04 3.888326366500361786e+00 3.540190512658485805e-02
5.964521788418485085e+04 3.911839410581730903e+00 3.617076335400723486e-02
5.964521791913016204e+04 3.861450658795243296e+00 3.583548764957000810e-02
5.964521795407547324e+04 3.861696587310614159e+00 3.594880611922002950e-02
5.964521798902078444e+04 3.887031523373952524e+00 3.575364313282981821e-02
5.964521802396608837e+04 3.876706181972531251e+00 3.594462790773689242e-02
5.964521805891139957e+04 3.795573573573573611e+00 3.482769843518907643e-02
5.964521809385671077e+04 3.843438670354686337e+00 3.509582582191508870e-02
5.964521812880201469e+04 3.880073732944663512e+00 3.595460867583074455e-02
5.964521816374732589e+04 3.881679853925745771e+00 3.624352958765840460e-02
5.964521819869263709e+04 3.849843977022627595e+00 3.507869195226881454e-02
5.964521823363794101e+04 3.880641323029217826e+00 3.706731964327373424e-02
5.964521826858325221e+04 3.838489874374400923e+00 3.603081112068111380e-02
5.964521830352856341e+04 3.841797236951439931e+00 3.520232879911454338e-02
5.964521833847386733e+04 3.909513623538158900e+00 3.615821165755500610e-02
5.964521837341917126e+04 3.855726651480638090e+00 3.558642356147619784e-02
5.964521840836448246e+04 3.876495575433319463e+00 3.593092720629102038e-02
5.964521844330979366e+04 3.803428172203618729e+00 3.443287885057152997e-02
5.964521847825510486e+04 3.809762705362654600e+00 3.536944325291298263e-02
5.964521851320041606e+04 3.900010979760641483e+00 3.572438876296094024e-02
5.964521854814571998e+04 3.790326645226323343e+00 3.440967687222548643e-02
5.964521858309103118e+04 3.826667639316956304e+00 3.512523595399470039e-02
5.964521861803634238e+04 3.846912861913680537e+00 3.526915307207300482e-02
5.964521865298164630e+04 3.787720136111276670e+00 3.412735791155284415e-02
5.964521868792695750e+04 3.884988290113943865e+00 3.565023695800970116e-02
5.964521872287226870e+04 3.883039490967811425e+00 3.589237185163315219e-02
5.964521875781757262e+04 3.915855197770772289e+00 3.600414842835975709e-02
5.964521879276288382e+04 3.832086893520708415e+00 3.527486021083677675e-02
5.964521882770819502e+04 3.888254988940326395e+00 3.625340334805107062e-02
5.964521886265349895e+04 3.883573161649890970e+00 3.695713345335523148e-02
5.964521889759881014e+04 3.903068555941575646e+00 3.638052833739566228e-02
5.964521893254412134e+04 3.856158977109080066e+00 3.554617667277571585e-02
5.964521896748942527e+04 3.836416164396564188e+00 3.523067586647035676e-02
5.964521900243473647e+04 3.925052651964463291e+00 3.625872558595697598e-02
5.964521903738004767e+04 3.882098191524458120e+00 3.607190751647584154e-02
5.964521907232535159e+04 3.942605179176106756e+00 3.662449418211753682e-02
5.964521910727066279e+04 3.958487141816565469e+00 3.734294805033674253e-02
5.964521914221597399e+04 3.904953634460066159e+00 3.662413432847794886e-02
5.964521917716127791e+04 3.917980497584981237e+00 3.617036049483087629e-02
5.964521921210658911e+04 3.914985564503874915e+00 3.614387830522399619e-02
5.964521924705190031e+04 3.905697481745843636e+00 3.587701774394636695e-02
5.964521928199720423e+04 3.851677864680627117e+00 3.486988227989621519e-02
5.964521931694251543e+04 3.880460089865081397e+00 3.532113306883388065e-02
5.964521935188782663e+04 3.903164603147575740e+00 3.547727567691132816e-02
5.964521938683313056e+04 3.877072278133577132e+00 3.514397139858703445e-02
5.964521942177844176e+04 3.930432230131356786e+00 3.560875653487190207e-02
5.964521945672375296e+04 3.961252376352752513e+00 3.654511974299824023e-02
5.964521949166905688e+04 3.942773335326208883e+00 3.628181616058960557e-02
5.964521952661436808e+04 3.839860341228133134e+00 3.484610988375391044e-02
5.964521956155967928e+04 3.896651744649537008e+00 3.594590116007927855e-02
5.964521959650498320e+04 3.854605717609704385e+00 3.497441344136036079e-02
5.964521963145029440e+04 3.802631736419450181e+00 3.458531579514055598e-02
5.964521966639560560e+04 3.893393513586739019e+00 3.541283176524434584e-02
5.964521970134090952e+04 3.885099479644934295e+00 3.553176097750834761e-02
5.964521973628622072e+04 3.865178855617853237e+00 3.519650915740170360e-02
5.964521977123153192e+04 3.825549351368264350e+00 3.444328423667918776e-02
5.964521980617683585e+04 3.856123531779428237e+00 3.474796171274314310e-02
5.964521984112214705e+04 3.885079311119340684e+00 3.550987844562968065e-02
5.964521987606745824e+04 3.834880700404078802e+00 3.493759781794308905e-02
5.964521991101276217e+04 3.820486779061570637e+00 3.455556142213330600e-02
5.964521994595807337e+04 3.882884925278940358e+00 3.575063018247090496e-02
5.964521998090338457e+04 3.855906032531867478e+00 3.549300325832147052e-02
5.964522001584868849e+04 3.832470274073939809e+00 3.522334296620361488e-02
5.964522005079399969e+04 3.830313360902210640e+00 3.458405359846443428e-02
5.964522008573931089e+04 3.865010605025703594e+00 3.516767085899813461e-02
5.964522012068461481e+04 3.949646431445791528e+00 3.679207606019565396e-02
5.964522015562992601e+04 3.865453974276099824e+00 3.537790689326858473e-02
5.964522019057523721e+04 3.872739041535092852e+00 3.605476670848391241e-02
5.964522022552054113e+04 3.821267009319265107e+00 3.496669326872827582e-02
5.964522026046585233e+04 3.816571652640786905e+00 3.436808678660027011e-02
5.964522029541116353e+04 3.838064798386116916e+00 3.480258890149968976e-02
5.964522033035646746e+04 3.882622854663986711e+00 3.548693623856791907e-02
5.964522036530177866e+04 3.890720969033227838e+00 3.529585026949495080e-02
5.964522040024708986e+04 3.898889545401938328e+00 3.594509140683267018e-02
5.964522043519239378e+04 3.913424924604746113e+00 3.658115508026587442e-02
5.964522047013770498e+04 3.862843858969391420e+00 3.567619898159756636e-02
5.964522050508301618e+04 3.892705850801216894e+00 3.704623080523566231e-02
5.964522054002832010e+04 3.874938032082550166e+00 3.604685736788244138e-02
5.964522057497363130e+04 3.824409780775716694e+00 3.538308489566380222e-02
5.964522060991894250e+04 3.808669451073985801e+00 3.513827589810641222e-02
5.964522064486424642e+04 3.918327878607557491e+00 3.691722822812719407e-02
5.964522067980955762e+04 3.893716002124580911e+00 3.580517390374602510e-02
5.964522071475486882e+04 3.893086200018412324e+00 3.591187430241908618e-02
5.964522074970017275e+04 3.939027611413127072e+00 3.600769175239696557e-02
5.964522078464548395e+04 3.876303369553287137e+00 3.566838049546469658e-02
5.964522081959079514e+04 3.830519006509450097e+00 3.461262233197890531e-02
5.964522085453610634e+04 3.846587978274721653e+00 3.430962600421650494e-02
5.964522088948141027e+04 3.900749132551096565e+00 3.522818191550862454e-02
5.964522092442672147e+04 3.861200523289421760e+00 3.488711421335344287e-02
5.964522095937202539e+04 3.883644573377596831e+00 3.498568323658970275e-02
5.964522099431733659e+04 3.906798005594065426e+00 3.551036450876202122e-02
5.964522102926264779e+04 3.950377026786972223e+00 3.634984894645205272e-02
5.964522106420795899e+04 3.890529584058507240e+00 3.477111372372015952e-02
5.964522109915327019e+04 3.845654767972464416e+00 3.459936852363797166e-02
5.964522113409857411e+04 3.864809761874240746e+00 3.495103778988278148e-02
5.964522116904387804e+04 3.964408542928829604e+00 3.594439161666869442e-02
5.964522120398918923e+04 3.889124038926166538e+00 3.563691137748344062e-02
5.964522123893450043e+04 3.891061603355273846e+00 3.576743039718226214e-02
5.964522127387980436e+04 3.854091185410334575e+00 3.463238465066736937e-02
5.964522130882511556e+04 3.852879873002023281e+00 3.467012637569002326e-02
5.964522134377042676e+04 3.962585261671950132e+00 3.633035003681109321e-02
5.964522137871573796e+04 3.937943731799474989e+00 3.702802576518077204e-02
5.964522141366104188e+04 3.937834076409586714e+00 3.587976284692423468e-02
5.964522144860635308e+04 3.871623826269803725e+00 3.512299992656345293e-02
5.964522148355165700e+04 3.876393872979937427e+00 3.593754214083238335e-02
5.964522151849696820e+04 3.878960372056971639e+00 3.592550306818986100e-02
5.964522155344227940e+04 3.886255110735148843e+00 3.571984251489444817e-02
5.964522158838759060e+04 3.879517334688355135e+00 3.591336658576328722e-02
5.964522162333290180e+04 3.915971996905184049e+00 3.595296138823524112e-02
5.964522165827820572e+04 3.867568903343115760e+00 3.504960730228480481e-02
5.964522169322351692e+04 3.820531349628055295e+00 3.421143726557444864e-02
5.964522172816882812e+04 3.859810936374251877e+00 3.488696007932524934e-02
5.964522176311413205e+04 3.822438639604380572e+00 3.436042274371787358e-02
5.964522179805943597e+04 3.860148762434757685e+00 3.504187149501702958e-02
5.964522183300474717e+04 3.885702209878034274e+00 3.569899527861735561e-02
5.964522186795005837e+04 3.839867486528400153e+00 3.522939161294440236e-02
5.964522190289536957e+04 3.896076928184666777e+00 3.584470494780440941e-02
5.964522193784068077e+04 3.817849053184742214e+00 3.443927278193713304e-02
5.964522197278598469e+04 3.857899903046507095e+00 3.582506329012141028e-02
5.964522200773129589e+04 3.865976698066435180e+00 3.498206553337799424e-02
5.964522204267660709e+04 3.884074289385919254e+00 3.528700742687809755e-02
5.964522207762191101e+04 3.856067992420757928e+00 3.534191867766725559e-02
5.964522211256722221e+04 3.835657970838026287e+00 3.463589633293848169e-02
5.964522214751253341e+04 3.840876178886522663e+00 3.463298471965184366e-02
5.964522218245783733e+04 3.876109215017065068e+00 3.515171510867953764e-02
5.964522221740314853e+04 3.866591766600177227e+00 3.521947964514687140e-02
5.964522225234845973e+04 3.904650694829783220e+00 3.508774247347359182e-02
5.964522228729376366e+04 3.861062580379024833e+00 3.512109464301067102e-02
5.964522232223907486e+04 3.890296787772851594e+00 3.562345903484948062e-02
5.964522235718438606e+04 3.883980721192709318e+00 3.551782822665406486e-02
5.964522239212968998e+04 3.825523873716644818e+00 3.488133416145366983e-02
5.964522242707500118e+04 3.840457485427172912e+00 3.454944472341425765e-02
5.964522246202031238e+04 3.876628235938307743e+00 3.498017845990027824e-02
5.964522249696561630e+04 3.921951159995852088e+00 3.533807160361678024e-02
5.964522253191092750e+04 3.845337221492522328e+00 3.483624047727167800e-02
5.964522256685623870e+04 3.829053090261268721e+00 3.504124462646521915e-02
5.964522260180154262e+04 3.894948434545574045e+00 3.637476792026769767e-02
5.964522263674685382e+04 3.861557374591466640e+00 3.483879777071092337e-02
5.964522267169216502e+04 3.894740030043126744e+00 3.538912713236330720e-02
5.964522270663746895e+04 3.864063143611736528e+00 3.485171216993021570e-02
5.964522274158278015e+04 3.902503913331312191e+00 3.539448007530787699e-02
5.964522277652809134e+04 3.927295972725335815e+00 3.582854394389771435e-02
5.964522281147339527e+04 3.842792692936785048e+00 3.437309441297748541e-02
5.964522284641870647e+04 3.895424478643713329e+00 3.527227498268212247e-02
5.964522288136401767e+04 3.915744758877819365e+00 3.584183017152420964e-02
5.964522291630932159e+04 3.837349000724676884e+00 3.442900014193820551e-02
5.964522295125463279e+04 3.920579885082246641e+00 3.597143746211196869e-02
5.964522298619994399e+04 3.872257355958387048e+00 3.527255633228675719e-02
5.964522302114524791e+04 3.878938359271512759e+00 3.550562492320114005e-02
5.964522305609055911e+04 3.877587111094849881e+00 3.525481936296847446e-02
5.964522309103587031e+04 3.898292551761226132e+00 3.595638426271254018e-02
5.964522312598117423e+04 3.941387010731344009e+00 3.635608904713816952e-02
5.964522316092648543e+04 3.862513504215729032e+00 3.531358143181329706e-02
5.964522319587179663e+04 3.903875987931055391e+00 3.605421836622117043e-02
5.964522323081710056e+04 3.794585018108191043e+00 3.475299835134445375e-02
5.964522326576241176e+04 3.788315885956871742e+00 3.466285829452971784e-02
5.964522330070772296e+04 3.813264879346817793e+00 3.495419679465436302e-02
5.964522333565302688e+04 3.834963377987301136e+00 3.465125211907057329e-02
5.964522337059833808e+04 3.822844835387595008e+00 3.506539070015145948e-02
5.964522340554364928e+04 3.893168095438288567e+00 3.584591234870872917e-02
5.964522344048895320e+04 3.812507505704335387e+00 3.491284807256302830e-02
5.964522347543426440e+04 3.816597510373443747e+00 3.486375122472675642e-02
5.964522351037957560e+04 3.877517485721266866e+00 3.583256347736000352e-02
5.964522354532487952e+04 3.834008047120774698e+00 3.509128637235056636e-02
5.964522358027019072e+04 3.908478490407591988e+00 3.668990258441293117e-02
5.964522361521550192e+04 3.832692935831576442e+00 3.677370068877102577e-02
5.964522365016080585e+04 3.801716201009742946e+00 3.484483551666291146e-02
5.964522368510611705e+04 3.861809334862246423e+00 3.553043177091910754e-02
5.964522372005142824e+04 3.845905420991925894e+00 3.570357403067982160e-02
5.964522375499673217e+04 3.774715871428055536e+00 3.433170581471804012e-02
5.964522378994204337e+04 3.814943438162480494e+00 3.490388895508599043e-02
5.964522382488735457e+04 3.828795737428552393e+00 3.496554273032350529e-02
5.964522385983265849e+04 3.825838280994933616e+00 3.496446921783413070e-02
5.964522389477796969e+04 3.800984667659709437e+00 3.490247523134615282e-02
5.964522392972328089e+04 3.832377711715093671e+00 3.489242511471718489e-02
5.964522396466858481e+04 3.840894384930620742e+00 3.550834438266994852e-02
5.964522399961389601e+04 3.770338093989174855e+00 3.443551612792988131e-02
5.964522403455920721e+04 3.910150189193001502e+00 3.677117118051324157e-02
5.964522406950451114e+04 3.883580480574288174e+00 3.582901080474743677e-02
5.964522410444982233e+04 3.870664910886041810e+00 3.581008487783098743e-02
5.964522413939513353e+04 3.840648268220367534e+00 3.524860326963901586e-02
5.964522417434043746e+04 3.901040965859744691e+00 3.631028782184455433e-02
5.964522420928574866e+04 3.894098412853923996e+00 3.636277598070584982e-02
5.964522424423105986e+04 3.826384922901199470e+00 3.488316937617352148e-02
5.964522427917636378e+04 3.853699284009546755e+00 3.489523605747216206e-02
5.964522431412167498e+04 3.911485356414732717e+00 3.605187293617897332e-02
5.964522434906698618e+04 3.796538904659532587e+00 3.489821867731145860e-02
5.964522438401229010e+04 3.831643671265746676e+00 3.544808471565469993e-02
5.964522441895760130e+04 3.837757075057127931e+00 3.561324977814113446e-02
5.964522445390291250e+04 3.817061445149273702e+00 3.506990073453201961e-02
5.964522448884821642e+04 3.849692127474243719e+00 3.525635756000657095e-02
5.964522452379352762e+04 3.899516032929216447e+00 3.632864287898664862e-02
5.964522455873883882e+04 3.898140815555745320e+00 3.648700573585945267e-02
5.964522459368414275e+04 3.898751571319415632e+00 3.707672050625275550e-02
5.964522462862945395e+04 3.919373752877973960e+00 3.675528448698394540e-02
5.964522466357476515e+04 3.826180555136794226e+00 3.549074363187125492e-02
5.964522469852006907e+04 3.880535436515653025e+00 3.650440509563909752e-02
5.964522473346538027e+04 3.914696876913655643e+00 3.723425511481359002e-02
5.964522476841069147e+04 3.843921404432215638e+00 3.536448200012089899e-02
5.964522480335600267e+04 3.858281481119274492e+00 3.531029282940276876e-02
5.964522483830130659e+04 3.933811494252873686e+00 3.678420921114601561e-02
5.964522487324661779e+04 3.864355403426519509e+00 3.518043941680239900e-02
5.964522490819192171e+04 3.950575648331201339e+00 3.636234735736227491e-02
5.964522494313723291e+04 3.909462277477786074e+00 3.568619637199996891e-02
5.964522497808254411e+04 3.876596916299559492e+00 3.504667371855000463e-02
5.964522501302785531e+04 3.928451734429277309e+00 3.621438543618050315e-02
5.964522504797315923e+04 3.949622729389846487e+00 3.636621837553542097e-02
5.964522508291847043e+04 3.867726398659360854e+00 3.505311197722166955e-02
5.964522511786377436e+04 3.896084557035884632e+00 3.616629636853824215e-02
5.964522515280908556e+04 3.888698577764184261e+00 3.603045777319727888e-02
5.964522518775439676e+04 3.891212189602483829e+00 3.602817892026408814e-02
5.964522522269970796e+04 3.926741592633664180e+00 3.642155804641314387e-02
5.964522525764501916e+04 3.905523317765830171e+00 3.594593745688659525e-02
5.964522529259032308e+04 3.864717258827679469e+00 3.560408295137160173e-02
5.964522532753563428e+04 3.893545554470706271e+00 3.648617458334407065e-02
5.964522536248094548e+04 3.886386786961583351e+00 3.590782516669321911e-02
5.964522539742624940e+04 3.865803438505498235e+00 3.585328930520920859e-02
5.964522543237156060e+04 3.835202358064301098e+00 3.517022272487773521e-02
5.964522546731687180e+04 3.922976413213508096e+00 3.634211612404091019e-02
5.964522550226217572e+04 3.842851271140339087e+00 3.552018430926229958e-02
5.964522553720748692e+04 3.875522169292781260e+00 3.560463989860207512e-02
5.964522557215279812e+04 3.943063129679267753e+00 3.730114027510929992e-02
5.964522560709810205e+04 3.878739351614942432e+00 3.672580962908138236e-02
5.964522564204341325e+04 3.908653964806633851e+00 3.669655269553410287e-02
5.964522567698872444e+04 3.887362873077158554e+00 3.602933589394933384e-02
5.964522571193402837e+04 3.871514886802066790e+00 3.614131263046504311e-02
5.964522574687933957e+04 3.894532270113022498e+00 3.667620158143278936e-02
5.964522578182465077e+04 3.921475880877590470e+00 3.655368073981261900e-02
5.964522581676995469e+04 3.951456488437807391e+00 3.736560168393131265e-02
5.964522585171526589e+04 3.914819072309931425e+00 3.598687945592190379e-02
5.964522588666057709e+04 3.853260435543815809e+00 3.560897343174431601e-02
5.964522592160588101e+04 3.889868781121058827e+00 3.606585861501898638e-02
5.964522595655119221e+04 3.854918835289425694e+00 3.614322360735505724e-02
5.964522599149650341e+04 3.890980033531473925e+00 3.626721277293531998e-02
5.964522602644180733e+04 3.902613590671491384e+00 3.656698013037126133e-02
5.964522606138711853e+04 3.897996345844930932e+00 3.558226309903856494e-02
5.964522609633242973e+04 3.884198653945714064e+00 3.601643325301359666e-02
5.964522613127773366e+04 3.877444046416214984e+00 3.580687803856587303e-02
5.964522616622304486e+04 3.795935017877282380e+00 3.449682236905377009e-02
5.964522620116835606e+04 3.891063734957658671e+00 3.613586094115713715e-02
5.964522623611365998e+04 3.808069733351102215e+00 3.510093315059039515e-02
5.964522627105897118e+04 3.860471437042894305e+00 3.603347785322849606e-02
5.964522630600428238e+04 3.819515906949779271e+00 3.543835675464154789e-02
5.964522634094958630e+04 3.934174481737413576e+00 3.711158872602893233e-02
5.964522637589489750e+04 3.801110754841402706e+00 3.503582715679293830e-02
5.964522641084020870e+04 3.851350029348463710e+00 3.626959541727066416e-02
5.964522644578551262e+04 3.835122213006782133e+00 3.511836258227312574e-02
5.964522648073082382e+04 3.923874705820582953e+00 3.637482518385941332e-02
5.964522651567613502e+04 3.919069824897316145e+00 3.648881308730522743e-02
5.964522655062143895e+04 3.961074921566580809e+00 3.750986910547078612e-02
5.964522658556675015e+04 3.884012388079486566e+00 3.619296546001310455e-02
5.964522662051206134e+04 3.952097387464736933e+00 3.677497663143729223e-02
5.964522665545736527e+04 3.948588584870620366e+00 3.658164535305988285e-02
5.964522669040267647e+04 3.855261896200407712e+00 3.633762729480887604e-02
5.964522672534798767e+04 3.977993260858871505e+00 3.771033946987336488e-02
5.964522676029329159e+04 3.928201124678271317e+00 3.671176414211528571e-02
5.964522679523860279e+04 4.007201418824672956e+00 3.763453849347438845e-02
5.964522683018391399e+04 3.976870579476361467e+00 3.769622027476497023e-02
5.964522686512921791e+04 3.961317477284874933e+00 3.821321008855683293e-02
5.964522690007452911e+04 3.985112767998020278e+00 3.745573951108883970e-02
5.964522693501984031e+04 3.912468872178611168e+00 3.639163814369315159e-02
5.964522696996514424e+04 3.956182997144927604e+00 3.685923651440117799e-02
5.964522700491045543e+04 4.018838333517842365e+00 3.990022945595547710e-02
5.964522703985576663e+04 3.876024878993804101e+00 3.552429063935126641e-02
5.964522707480107056e+04 3.926897311186564821e+00 3.611777069837907028e-02
5.964522710974638176e+04 3.999504497158698602e+00 3.753107559831191098e-02
5.964522714469169296e+04 3.881986290936785711e+00 3.598133708887412546e-02
5.964522717963699688e+04 3.924286461310211305e+00 3.695268246068880019e-02
5.964522721458230808e+04 3.929548699484759933e+00 3.574825248033480091e-02
5.964522724952761928e+04 3.953027446563670555e+00 3.693548181008620562e-02
5.964522728447292320e+04 3.860299584384559335e+00 3.512224281233622403e-02
5.964522731941823440e+04 3.898229926784996024e+00 3.554177339557480081e-02
5.964522735436354560e+04 3.930916287012434562e+00 3.567578995894596372e-02
5.964522738930884952e+04 3.873548813068171892e+00 3.476646683164456852e-02
5.964522742425416072e+04 3.922871043185712114e+00 3.552788601189057344e-02
5.964522745919947192e+04 3.864680191176559809e+00 3.477410372270622885e-02
5.964522749414477585e+04 3.907835725658446169e+00 3.542556839144293812e-02
5.964522752909008705e+04 4.003184532987608790e+00 3.709969939400131755e-02
5.964522756403539825e+04 3.991084024603577696e+00 3.725696925563109357e-02
5.964522759898070217e+04 3.937521181919740876e+00 3.608190387832344720e-02
5.964522763392601337e+04 3.971201252936570114e+00 3.631818022614310276e-02
5.964522766887132457e+04 3.872804121802980060e+00 3.487703508899257787e-02
5.964522770381662849e+04 3.877934417126815969e+00 3.514280145137583383e-02
5.964522773876193969e+04 3.931129817356399325e+00 3.577815688569625785e-02
5.964522777370725089e+04 3.913559982027856599e+00 3.556984157247815304e-02
5.964522780865255481e+04 3.923004283368925371e+00 3.557916850866298109e-02
5.964522784359786601e+04 3.962252007373387119e+00 3.613426379945219175e-02
5.964522787854317721e+04 3.946883751544618679e+00 3.578330681499836130e-02
5.964522791348848114e+04 3.917494289250244677e+00 3.605595293398200507e-02
5.964522794843379233e+04 3.920247954133385448e+00 3.590371602959972763e-02
5.964522798337910353e+04 4.007152433511052436e+00 3.722290023898228856e-02
5.964522801832440746e+04 3.998983922431151417e+00 3.750993303402602730e-02
5.964522805326971866e+04 3.884833638252348731e+00 3.519240789118569662e-02
5.964522808821502986e+04 3.869644371290338558e+00 3.524524724806606807e-02
5.964522812316033378e+04 3.913164446657537709e+00 3.580708074094970245e-02
5.964522815810564498e+04 3.954257101443819256e+00 3.632166677514229308e-02
5.964522819305095618e+04 3.940923221158591172e+00 3.615452326322726034e-02
5.964522822799626010e+04 3.906925841029726065e+00 3.612478668421496841e-02
5.964522826294157130e+04 3.912721508798434833e+00 3.616390383119939128e-02
5.964522829788688250e+04 3.846948586826714145e+00 3.539395575040028830e-02
5.964522833283218642e+04 3.908257110637764598e+00 3.604784685790919652e-02
5.964522836777749762e+04 3.964707856370483618e+00 3.629270760540061896e-02
5.964522840272280882e+04 3.895138361234343982e+00 3.596947956838259658e-02
5.964522843766812002e+04 3.912008970378037187e+00 3.596597137717719855e-02
5.964522847261343122e+04 3.865143699336772265e+00 3.564744002463502565e-02
5.964522850755873515e+04 3.886119130456239024e+00 3.550074850864132908e-02
5.964522854250403907e+04 3.923191583719325859e+00 3.620954331573392193e-02
5.964522857744935027e+04 3.936650066442294094e+00 3.657851587839860280e-02
5.964522861239466147e+04 3.932628058938154147e+00 3.640323729832257299e-02
5.964522864733997267e+04 3.876121709702445184e+00 3.570163654436558226e-02
5.964522868228528387e+04 3.922981975164679280e+00 3.599013655296787184e-02
5.964522871723058779e+04 3.955707711719735897e+00 3.659229918248689539e-02
5.964522875217589899e+04 3.977255165881502741e+00 3.683077998761920963e-02
5.964522878712121019e+04 3.899130542405396138e+00 3.514245189913365458e-02
5.964522882206651411e+04 3.951731348639234476e+00 3.608541830813966067e-02
5.964522885701182531e+04 3.904168742733765018e+00 3.604531907169074983e-02
5.964522889195713651e+04 3.937957134245996471e+00 3.619419351880638624e-02
5.964522892690244043e+04 3.886351934487324300e+00 3.553508814984161768e-02
5.964522896184775163e+04 3.907745656164815617e+00 3.569007210664016522e-02
5.964522899679306283e+04 3.896611118287903963e+00 3.545317075935788820e-02
5.964522903173836676e+04 3.918760401149346428e+00 3.538398885646840825e-02
5.964522906668367796e+04 3.990601783983899864e+00 3.628421141768015112e-02
5.964522910162898916e+04 3.922227530281131802e+00 3.594883059587647423e-02
5.964522913657429308e+04 3.956894428296960253e+00 3.618225598328444342e-02
5.964522917151960428e+04 3.971127095917190708e+00 3.635470746907801254e-02
5.964522920646491548e+04 3.995703531199212843e+00 3.695522429723368391e-02
5.964522924141021940e+04 3.834279626573392274e+00 3.445135669455315353e-02
5.964522927635553060e+04 3.930967754056576169e+00 3.595638122962812461e-02
5.964522931130084180e+04 3.923258421428747589e+00 3.562688813566648044e-02
5.964522934624614572e+04 3.953977395214191226e+00 3.591135386570831062e-02
5.964522938119145692e+04 3.927506963358222691e+00 3.559925216215461402e-02
5.964522941613676812e+04 3.984815400446753308e+00 3.629172047475905105e-02
5.964522945108207205e+04 3.902051868044515093e+00 3.542009253996011159e-02
5.964522948602738325e+04 3.881791388638689444e+00 3.501275259090341069e-02
5.964522952097269444e+04 3.898864956542808180e+00 3.555719359152458708e-02
5.964522955591799837e+04 3.915037137153272617e+00 3.599329126251931549e-02
5.964522959086330957e+04 3.848966973768785937e+00 3.500017426372125512e-02
5.964522962580862077e+04 3.945032800505958726e+00 3.629924622177685412e-02
5.964522966075392469e+04 3.902367267897265179e+00 3.584209774189378583e-02
5.964522969569923589e+04 3.878732617711636799e+00 3.553374560747517980e-02
5.964522973064454709e+04 3.957027192751936262e+00 3.635840274527414595e-02
5.964522976558985101e+04 3.887858531918486182e+00 3.536337467676479301e-02
5.964522980053516221e+04 3.869503485070131532e+00 3.538402579397880582e-02
5.964522983548047341e+04 3.865313551376096335e+00 3.500619607786582821e-02
5.964522987042577734e+04 3.905442544031068497e+00 3.614885941571694544e-02
5.964522990537108853e+04 3.829555551470362751e+00 3.493843752468687308e-02
5.964522994031639973e+04 3.894301499212088569e+00 3.546079953843923882e-02
5.964522997526170366e+04 3.890254053046772853e+00 3.556648379916999697e-02
5.964523001020701486e+04 3.890688707948904312e+00 3.585363618671753155e-02
5.964523004515232606e+04 3.877495613630067339e+00 3.576702996894522840e-02
5.964523008009762998e+04 3.797257279626814253e+00 3.451033101964412486e-02
5.964523011504294118e+04 3.824440143765551525e+00 3.451972570112304267e-02
5.964523014998825238e+04 3.879101292678113655e+00 3.559792900784914532e-02
5.964523018493355630e+04 3.884251758322935455e+00 3.585393259530602478e-02
5.964523021987886750e+04 3.873029951558981665e+00 3.567074124632287763e-02
5.964523025482417870e+04 3.819568511970034663e+00 3.447722301241309267e-02
5.964523028976948262e+04 3.796636578878494372e+00 3.430827570292437068e-02
5.964523032471479382e+04 3.859515125777522204e+00 3.571970655146383677e-02
5.964523035966010502e+04 3.774278437517014417e+00 3.419688444080325185e-02
5.964523039460540895e+04 3.829530803296148811e+00 3.461145585178993650e-02
5.964523042955072015e+04 3.863897001099073858e+00 3.561991801986881534e-02
5.964523046449603135e+04 3.862516860668431917e+00 3.524583512436219035e-02
5.964523049944133527e+04 3.826742537222208362e+00 3.492242813537824175e-02
5.964523053438664647e+04 3.884223918575063550e+00 3.535305201594920316e-02
5.964523056933195767e+04 3.828772260411953177e+00 3.479762416971007161e-02
5.964523060427726159e+04 3.870078986177419189e+00 3.563488097618113665e-02
5.964523063922257279e+04 3.828549672696903716e+00 3.520458293176822323e-02
5.964523067416788399e+04 3.855261434851744440e+00 3.526618896533693925e-02
5.964523070911318791e+04 3.796132092236609079e+00 3.445866167220816567e-02
5.964523074405849911e+04 3.807013176157192813e+00 3.446331223613725847e-02
5.964523077900381031e+04 3.830621056127532231e+00 3.479967517573533120e-02
5.964523081394911424e+04 3.813329055663182476e+00 3.480084824180353087e-02
5.964523084889442543e+04 3.830398660797321497e+00 3.536257669458877512e-02
5.964523088383973663e+04 3.845874593613436865e+00 3.557782734385552675e-02
5.964523091878504056e+04 3.917382476963922944e+00 3.605394024431795436e-02
5.964523095373035176e+04 3.796336358789245580e+00 3.496595686420091859e-02
5.964523098867566296e+04 3.810752501518889890e+00 3.459275639628403565e-02
5.964523102362096688e+04 3.839448194892867594e+00 3.472706751798255304e-02
5.964523105856627808e+04 3.869349534585586170e+00 3.562505798248560146e-02
5.964523109351158928e+04 3.810043320769494368e+00 3.442604084331041259e-02
5.964523112845690048e+04 3.839640156835920859e+00 3.484351030094071794e-02
5.964523116340220440e+04 3.866601135174557058e+00 3.537728469576696677e-02
5.964523119834751560e+04 3.759807307873356486e+00 3.374882195587850658e-02
5.964523123329281952e+04 3.821666635662952505e+00 3.467460598771750918e-02
5.964523126823813072e+04 3.814802231268648036e+00 3.468751112744775794e-02
5.964523130318344192e+04 3.877141799519408405e+00 3.535091385326544905e-02
5.964523133812875312e+04 3.800312925421494903e+00 3.496106549861248414e-02
5.964523137307406432e+04 3.856833778648432354e+00 3.489077427915771024e-02
5.964523140801936825e+04 3.818798011748757659e+00 3.460984570773617541e-02
5.964523144296467945e+04 3.846598226901579487e+00 3.499847201688495446e-02
5.964523147790999064e+04 3.811333759414514244e+00 3.474618044286577334e-02
5.964523151285529457e+04 3.853272047757600127e+00 3.519013821054803315e-02
5.964523154780059849e+04 3.773758430410791398e+00 3.414546306982992746e-02
5.964523158274590969e+04 3.852179191002050196e+00 3.475945518537486290e-02
5.964523161769122089e+04 3.811282393448607753e+00 3.451257249954770012e-02
5.964523165263653209e+04 3.807977990038381222e+00 3.444663040795541142e-02
5.964523168758184329e+04 3.880810924786664451e+00 3.535989242150951173e-02
5.964523172252714721e+04 3.812530185299529695e+00 3.455662966755405213e-02
5.964523175747245841e+04 3.772063553715998552e+00 3.425327020790510518e-02
5.964523179241776961e+04 3.830461597347836644e+00 3.508087120618345878e-02
5.964523182736307353e+04 3.889110932646035579e+00 3.603794046675013601e-02
5.964523186230838473e+04 3.816912349379166791e+00 3.448801897061055943e-02
5.964523189725369593e+04 3.847738812876760228e+00 3.518206251261180723e-02
5.964523193219899986e+04 3.909402568326517446e+00 3.577592208218446229e-02
5.964523196714431106e+04 3.743489319971806228e+00 3.394435636162998482e-02
5.964523200208962226e+04 3.767393382466311280e+00 3.461827522608321855e-02
5.964523203703492618e+04 3.802176373612853766e+00 3.500574550187689898e-02
5.964523207198023738e+04 3.824136430134568165e+00 3.587637410806663457e-02
5.964523210692554858e+04 3.847035188116401105e+00 3.564698929951341105e-02
5.964523214187085250e+04 3.874564114019086070e+00 3.624688058440181382e-02
5.964523217681616370e+04 3.847339760100081385e+00 3.556848281478522389e-02
5.964523221176147490e+04 3.855449927566418022e+00 3.532679534350693928e-02
5.964523224670677882e+04 3.836268297475194267e+00 3.544419246625437475e-02
5.964523228165209002e+04 3.826302744565711400e+00 3.537348064727013214e-02
5.964523231659740122e+04 3.821431887251412807e+00 3.538987498562744249e-02
5.964523235154270515e+04 3.822400283377814567e+00 3.508734850918624609e-02
5.964523238648801635e+04 3.902978531526340777e+00 3.581004900180911193e-02
5.964523242143332754e+04 3.926547411746081906e+00 3.627014094031427716e-02
5.964523245637863147e+04 3.832441720183765721e+00 3.542902180068142892e-02
5.964523249132394267e+04 3.883457751947693826e+00 3.618234831336994417e-02
5.964523252626925387e+04 3.794917170525487826e+00 3.507329849565517244e-02
5.964523256121455779e+04 3.839578308759541425e+00 3.585823084972883379e-02
5.964523259615986899e+04 3.858198201484777989e+00 3.593271081162569686e-02
5.964523263110518019e+04 3.906969263980899054e+00 3.698039934969332004e-02
5.964523266605048411e+04 3.912863096348821124e+00 3.677124540122921059e-02
5.964523270099579531e+04 3.872763322453710799e+00 3.571707634645573948e-02
5.964523273594110651e+04 3.865963430059066841e+00 3.572209370517469285e-02
5.964523277088641771e+04 3.924257716957181508e+00 3.627097914684575264e-02
5.964523280583172891e+04 3.893393162024395782e+00 3.587036389678061737e-02
5.964523284077703283e+04 3.840296962383539903e+00 3.527589061194447151e-02
5.964523287572233676e+04 3.886026872796442433e+00 3.580767545040881156e-02
5.964523291066764796e+04 3.849715325970091140e+00 3.540536588431331122e-02
5.964523294561295916e+04 3.891372160446255002e+00 3.622619556080283743e-02
5.964523298055826308e+04 3.875586012394394153e+00 3.576881958074550061e-02
5.964523301550357428e+04 3.865030332353269316e+00 3.555922983934359238e-02
5.964523305044888548e+04 3.852516023455611283e+00 3.490928392387886159e-02
5.964523308539418940e+04 3.906856752368234265e+00 3.620288550377118858e-02
5.964523312033950060e+04 3.931443742193825752e+00 3.600860364525387131e-02
5.964523315528481180e+04 3.943113641613445353e+00 3.608984744467969713e-02
5.964523319023011572e+04 3.878397375820056503e+00 3.550769602268159797e-02
5.964523322517542692e+04 3.899976618550103691e+00 3.581626739580405505e-02
5.964523326012073812e+04 3.866940744934885821e+00 3.543206946980768240e-02
5.964523329506604932e+04 3.912121230795777560e+00 3.623518668987764368e-02
5.964523333001136052e+04 3.909285355586278321e+00 3.653148228480611326e-02
5.964523336495666445e+04 3.897872923189930727e+00 3.588334339208922724e-02
5.964523339990196837e+04 3.858287513654365952e+00 3.546350633157214355e-02
5.964523343484727957e+04 3.837410328661605252e+00 3.503879972106768714e-02
5.964523346979259077e+04 3.834581849441237811e+00 3.506800841907436322e-02
5.964523350473790197e+04 3.861053911231299818e+00 3.542526666104026112e-02
5.964523353968320589e+04 3.869349911101094275e+00 3.526852269996184203e-02
5.964523357462851709e+04 3.867310622143410370e+00 3.556101517061991540e-02
5.964523360957382101e+04 3.914276401564537267e+00 3.678246884024324870e-02
5.964523364451913221e+04 3.930969925807326071e+00 3.691089996523971156e-02
5.964523367946444341e+04 3.902913343834104598e+00 3.595362364342383904e-02
5.964523371440974734e+04 3.889497330462595048e+00 3.619292002607044090e-02
5.964523374935505854e+04 3.859670713861489411e+00 3.517645273706894449e-02
5.964523378430036973e+04 3.934191595971622490e+00 3.620384206649623904e-02
5.964523381924568093e+04 3.959219029457770045e+00 3.693565311619456670e-02
5.964523385419099213e+04 3.866819013920116177e+00 3.575393553739505265e-02
5.964523388913629606e+04 3.887106931697982048e+00 3.538076440353845470e-02
5.964523392408159998e+04 3.875416290096938443e+00 3.600020179576617768e-02
5.964523395902691118e+04 3.874303144408039135e+00 3.577091917763009637e-02
5.964523399397222238e+04 3.915941041679568801e+00 3.612785663981747664e-02
5.964523402891753358e+04 3.957425580014902966e+00 3.639772101471006049e-02
5.964523406386283750e+04 3.887433785499414984e+00 3.570181681461924439e-02
5.964523409880814870e+04 3.947869367796018381e+00 3.750164428332275479e-02
5.964523413375345262e+04 3.907607335868694687e+00 3.549657665442831900e-02
5.964523416869876382e+04 3.878676336601187380e+00 3.536253908641325688e-02
5.964523420364407502e+04 3.886354752849351613e+00 3.635048190356962583e-02
5.964523423858938622e+04 3.947892632636068821e+00 3.616042538894033431e-02
5.964523427353469742e+04 3.936508732871343064e+00 3.635640469115809098e-02
5.964523430848000135e+04 3.859069528830761264e+00 3.529907930023846313e-02
5.964523434342531255e+04 3.915276368226936476e+00 3.570148080817641539e-02
5.964523437837062374e+04 3.918756867053837745e+00 3.585433977789027893e-02
5.964523441331592767e+04 3.947888842907841589e+00 3.658907889115205203e-02
5.964523444826123159e+04 3.918262191865178323e+00 3.600248941305136952e-02
5.964523448320654279e+04 3.963456124251674595e+00 3.653413905533509087e-02
5.964523451815185399e+04 3.889565308940924115e+00 3.582545656285044539e-02
5.964523455309716519e+04 3.935541967619851533e+00 3.628710513510034069e-02
5.964523458804247639e+04 3.854567120228090449e+00 3.509667121779574961e-02
5.964523462298778031e+04 3.827821336999739810e+00 3.491877072277373845e-02
5.964523465793309151e+04 3.876169156710647545e+00 3.595046398312455593e-02
5.964523469287840271e+04 3.812851931531194616e+00 3.480766874053678461e-02
5.964523472782370663e+04 3.880009639268898969e+00 3.582941499666066065e-02
5.964523476276901783e+04 3.911715004568839138e+00 3.598139647232691252e-02
5.964523479771432903e+04 3.844371796920127426e+00 3.519759195716544442e-02
5.964523483265963296e+04 3.900479712791309339e+00 3.573796777690671500e-02
5.964523486760494416e+04 3.894991297621349435e+00 3.573829682270899394e-02
5.964523490255025536e+04 3.860794146559983986e+00 3.533141543542122481e-02
5.964523493749555928e+04 3.878409734188475788e+00 3.578353713231718913e-02
5.964523497244087048e+04 3.910405840138579947e+00 3.677689516818435228e-02
5.964523500738618168e+04 3.894878857370756009e+00 3.597368607596304613e-02
5.964523504233148560e+04 3.911419739484635283e+00 3.614555748168471472e-02
5.964523507727679680e+04 3.808655413129666822e+00 3.505229663250073596e-02
5.964523511222210800e+04 3.906433544793439516e+00 3.601038417400894559e-02
5.964523514716741192e+04 3.892352344175454171e+00 3.577518293021621915e-02
5.964523518211272312e+04 3.844390079814072880e+00 3.464181131599502333e-02
5.964523521705803432e+04 3.895988756879910309e+00 3.596088985703931734e-02
5.964523525200333825e+04 3.811926521715304439e+00 3.486009843215009257e-02
5.964523528694864945e+04 3.824360191881559512e+00 3.510216453903795136e-02
5.964523532189396064e+04 3.859315846403461148e+00 3.534992826310597025e-02
5.964523535683926457e+04 3.857341509283706227e+00 3.535312705275827500e-02
5.964523539178457577e+04 3.838630806845965804e+00 3.466156052151714989e-02
5.964523542672988697e+04 3.857943637706128470e+00 3.496282492782716578e-02
5.964523546167519089e+04 3.872477035653121735e+00 3.522612160509389773e-02
5.964523549662050209e+04 3.867878946777032922e+00 3.518882087248619700e-02
5.964523553156581329e+04 3.893047259640616709e+00 3.541528890766246218e-02
5.964523556651111721e+04 3.861752828609888333e+00 3.501454518022222712e-02
5.964523560145642841e+04 3.868679519825390933e+00 3.488429361799683798e-02
5.964523563640173961e+04 3.924899187255771249e+00 3.574850789129922074e-02
5.964523567134705081e+04 3.804959343637828617e+00 3.470730603558444538e-02
5.964523570629236201e+04 3.860495882141038226e+00 3.504574920170753366e-02
5.964523574123766593e+04 3.923638041323241676e+00 3.576451511389060894e-02
5.964523577618297713e+04 3.868706517900840414e+00 3.530050326547223838e-02
5.964523581112828833e+04 3.922171263429037769e+00 3.581172521963169042e-02
5.964523584607359226e+04 3.906476264571908441e+00 3.560264767194327301e-02
5.964523588101889618e+04 3.852746647069630548e+00 3.478334110809132296e-02
5.964523591596420738e+04 3.832901649808504452e+00 3.443325588590270131e-02
5.964523595090951858e+04 3.883966944216801664e+00 3.560934529232551854e-02
5.964523598585482978e+04 3.878944584049728750e+00 3.668107737171975857e-02


==> figures/ground-folded/20220305_tic3788_b.dat <==
5.964421628120761306e+04 1.322911362502952848e+01 2.948009275659999040e-01
5.964421637619905232e+04 1.301577110435058593e+01 2.412085645255756250e-01
5.964421648582946364e+04 1.315620257433533880e+01 2.352294631761505384e-01
5.964421659545988223e+04 1.361308137856716982e+01 2.460570822421764836e-01
5.964421670509029354e+04 1.310791984911016250e+01 2.317198255711989952e-01
5.964421681472071214e+04 1.350961947896101911e+01 2.445816750218291480e-01
5.964421692435113073e+04 1.295378301549351541e+01 2.375570119959269366e-01
5.964421703398154204e+04 1.307922707128370732e+01 2.351557500293682268e-01
5.964421714361196064e+04 1.280918461255291874e+01 2.296155051834925243e-01
5.964421725324237195e+04 1.352269306472154753e+01 2.466700525912371433e-01
5.964421736287279782e+04 1.311962420930493600e+01 2.297722543239257564e-01
5.964421747250320914e+04 1.332851251669861270e+01 2.462714884030763329e-01
5.964421758213362773e+04 1.320903900864949421e+01 2.511811647544866521e-01
5.964421769176403905e+04 1.330640916406323981e+01 2.422899151158781350e-01
5.964421780139445764e+04 1.370127557439560029e+01 2.542404542748518681e-01
5.964421791102486895e+04 1.359755698129202450e+01 2.471244821946134429e-01
5.964421802065528755e+04 1.345734170253920681e+01 2.493817054473466965e-01
5.964421813028570614e+04 1.335590622693988649e+01 2.444917318143929597e-01
5.964421823991611745e+04 1.347641933939684122e+01 2.353739559090415601e-01
5.964421834954652877e+04 1.358395863302360063e+01 2.407427726605408935e-01
5.964421845917694736e+04 1.349489372381706254e+01 2.388822793949574308e-01
5.964421856880736595e+04 1.279105081255974596e+01 2.225582496935573917e-01
5.964421867843778455e+04 1.329035393676024945e+01 2.326248754168021571e-01
5.964421878806819586e+04 1.307962751805397161e+01 2.283772499820099500e-01
5.964421889769860718e+04 1.342526470360924229e+01 2.383656586004193889e-01
5.964421900732902577e+04 1.352752981916121655e+01 2.360338893439054286e-01
5.964421911695944436e+04 1.299892050847773106e+01 2.205484156223650183e-01
5.964421922658986296e+04 1.322647372657668718e+01 2.326465646099107054e-01
5.964421933622027427e+04 1.330998067762239145e+01 2.360703410207887210e-01
5.964421944585069286e+04 1.313708464892497396e+01 2.271085106366196038e-01
5.964421955548111146e+04 1.366101923595852341e+01 2.421110578937597235e-01
5.964421966511152277e+04 1.328012420036661467e+01 2.277591994724522395e-01
5.964421977474194136e+04 1.346894949571261080e+01 2.338664298841687528e-01
5.964421988437235268e+04 1.383242610477026702e+01 2.464202959657368630e-01
5.964421999400277127e+04 1.399952653383310519e+01 2.574663677807021989e-01
5.964422010363318259e+04 1.328729883360401587e+01 2.321024199859691717e-01
5.964422021326360846e+04 1.362769335450215280e+01 2.387546848129225019e-01
5.964422032289401977e+04 1.293179467639213875e+01 2.278532938477174086e-01
5.964422043252443837e+04 1.359623665092281897e+01 2.418090571926132248e-01
5.964422054215484968e+04 1.371453280547334508e+01 2.472442575446130164e-01
5.964422065178526100e+04 1.376633765440348256e+01 2.380545348743031975e-01
5.964422076141567959e+04 1.371402102397338041e+01 2.404860009467904847e-01
5.964422087104609818e+04 1.334498702437954698e+01 2.382684620659407670e-01
5.964422098067651677e+04 1.407434174544886218e+01 2.552390584810815266e-01
5.964422109030692809e+04 1.348900964593949325e+01 2.401212144799875492e-01
5.964422119993733941e+04 1.360475962916945569e+01 2.419866750643653308e-01
5.964422130956775800e+04 1.362313910600646061e+01 2.427966772860506717e-01
5.964422141919817659e+04 1.290868376131128237e+01 2.295776537800603423e-01
5.964422152882859518e+04 1.374991258401647265e+01 2.426479243636619210e-01
5.964422163845900650e+04 1.348710228035519165e+01 2.384432590729411716e-01
5.964422174808941782e+04 1.331897623262646491e+01 2.304102512307315553e-01
5.964422185771984368e+04 1.371313065976714185e+01 2.409360578227207061e-01
5.964422196735025500e+04 1.355221542874396157e+01 2.347892531586134868e-01
5.964422207698067359e+04 1.348085850138134667e+01 2.346331223089105633e-01
5.964422218661108491e+04 1.335802652598729701e+01 2.384562134662503163e-01
5.964422229624150350e+04 1.332238112196127489e+01 2.418778638360968569e-01
5.964422240587191482e+04 1.341851262827066371e+01 2.430166341634610594e-01
5.964422251550233341e+04 1.352420968387355060e+01 2.484675398050139039e-01
5.964422262513275200e+04 1.334995957810825828e+01 2.475615583790203578e-01
5.964422273476316332e+04 1.302733879127955241e+01 2.307698119504364154e-01
5.964422284439358191e+04 1.375133235498570983e+01 2.508893398691483534e-01
5.964422295402399322e+04 1.320293010554284407e+01 2.270412720307746213e-01
5.964422306365441182e+04 1.330609883547327499e+01 2.286525007560968881e-01
5.964422317328483041e+04 1.339587932303164131e+01 2.332006347085207598e-01
5.964422328291524173e+04 1.341704820398287801e+01 2.293855185165295518e-01
5.964422339254566032e+04 1.335237148328177881e+01 2.278578634769084232e-01
5.964422350217607163e+04 1.378009627776514456e+01 2.514812263368502165e-01
5.964422361180649023e+04 1.374620988758060314e+01 2.366162606472676233e-01
5.964422372143690882e+04 1.348203772452844618e+01 2.321661094257507496e-01
5.964422383106732741e+04 1.376483550173408332e+01 2.391412777785701660e-01
5.964422394069773873e+04 1.343088873657756466e+01 2.335349948656282870e-01
5.964422405032815004e+04 1.380414043867537366e+01 2.418820955071039891e-01
5.964422415995856863e+04 1.381924730549502556e+01 2.402490527440318269e-01
5.964422426958898723e+04 1.343860315771473957e+01 2.319208480605642053e-01
5.964422437921940582e+04 1.325345846107829217e+01 2.240368186238245463e-01
5.964422448884981713e+04 1.328763031839954856e+01 2.349012844393059685e-01
5.964422459848022845e+04 1.344429857107521364e+01 2.416517554874293150e-01
5.964422470811064704e+04 1.326001452595117058e+01 2.368320767817460593e-01
5.964422481774106564e+04 1.374342627938070471e+01 2.453387042121319139e-01
5.964422492737148423e+04 1.354506900925803237e+01 2.410097267571191526e-01
5.964422503700189554e+04 1.327323309390003203e+01 2.316027361287679720e-01
5.964422514663231414e+04 1.337956860395446412e+01 2.476181492080106461e-01
5.964422525626273273e+04 1.361574347354190095e+01 2.522336525356507764e-01
5.964422536589314404e+04 1.335931959219858278e+01 2.395515804441091801e-01
5.964422547552356264e+04 1.362434577393753443e+01 2.466658653466831386e-01
5.964422558515397395e+04 1.341451064458900255e+01 2.404243480409048450e-01
5.964422569478439254e+04 1.391846925004819902e+01 2.508528920927225458e-01
5.964422580441480386e+04 1.335516164584864107e+01 2.327099517875354795e-01
5.964422591404522245e+04 1.378213324681768803e+01 2.428631543521654612e-01
5.964422602367564104e+04 1.380629279175320967e+01 2.524512243636825026e-01
5.964422613330605964e+04 1.315435930695821298e+01 2.307338784547869337e-01
5.964422624293647095e+04 1.350173604559006968e+01 2.339351274118507129e-01
5.964422635256688227e+04 1.377912710537002283e+01 2.428609738381286853e-01
5.964422646219730086e+04 1.362423627204995036e+01 2.420106372735702505e-01
5.964422657182771945e+04 1.361100787371405829e+01 2.401006706915533584e-01
5.964422668145813805e+04 1.347452217269773911e+01 2.331675622128149550e-01
5.964422679108854936e+04 1.376920098352403521e+01 2.406265018509681497e-01
5.964422690071896068e+04 1.391729133980281752e+01 2.485140323118780192e-01
5.964422701034937927e+04 1.362916308808092403e+01 2.397482798887873578e-01
5.964422711997979786e+04 1.379765158806544889e+01 2.418285021690891878e-01
5.964422722961021645e+04 1.345302870885314839e+01 2.346153823527443172e-01
5.964422733924062777e+04 1.365585911470728142e+01 2.408875555268796265e-01
5.964422744887103909e+04 1.346826130425760759e+01 2.293266102603744860e-01
5.964422755850146496e+04 1.342871493555723994e+01 2.307125080743811785e-01
5.964422766813187627e+04 1.400011834552949885e+01 2.441541349489925739e-01
5.964422777776229486e+04 1.368978601282767471e+01 2.352187468220844624e-01
5.964422788739270618e+04 1.346994660564454449e+01 2.340385976056297279e-01
5.964422799702312477e+04 1.367544697432762746e+01 2.440844941224296349e-01
5.964422810665354336e+04 1.390388101596460046e+01 2.455890219606779445e-01
5.964422821628395468e+04 1.382912407489710382e+01 2.430087091851109438e-01
5.964422832591437327e+04 1.333317770099916011e+01 2.319302462760128303e-01
5.964422843554478459e+04 1.355222653486548978e+01 2.381111078559298433e-01
5.964422854517520318e+04 1.327297006565525272e+01 2.262138363118072482e-01
5.964422865480561450e+04 1.344552108616504782e+01 2.361215903755561063e-01
5.964422876443604036e+04 1.337846477866786898e+01 2.404653246171377656e-01
5.964422887406645168e+04 1.370371300517734348e+01 2.483220951546435129e-01
5.964422898369687027e+04 1.368884279732320941e+01 2.406627711196831776e-01
5.964422909332728159e+04 1.373352983661598081e+01 2.427567481042129105e-01
5.964422920295769291e+04 1.342698730794923101e+01 2.375384212551231999e-01
5.964422931258811150e+04 1.376046660585004133e+01 2.523173606337385522e-01
5.964422942221853009e+04 1.342795800624231362e+01 2.379598803756634851e-01
5.964422953184894141e+04 1.344578629070007203e+01 2.364026298482093669e-01
5.964422964147935272e+04 1.370919955424047743e+01 2.468500856870536053e-01
5.964422975110977131e+04 1.360325789463749757e+01 2.425573704993918833e-01
5.964422986074018991e+04 1.336484443531980837e+01 2.352620427896991440e-01
5.964422997037060850e+04 1.406401346827711585e+01 2.529034333225878006e-01
5.964423008000102709e+04 1.374031615327957212e+01 2.463299488251190772e-01
5.964423018963143841e+04 1.377038841367850885e+01 2.501476659927602264e-01
5.964423029926184972e+04 1.411347857773004577e+01 2.468617221961208474e-01
5.964423040889227559e+04 1.436335531336216320e+01 2.566764740228126840e-01
5.964423051852268691e+04 1.389579017390478022e+01 2.518668728385050071e-01
5.964423062815310550e+04 1.350788286197099453e+01 2.392540483631950821e-01
5.964423073778351682e+04 1.330350080023547221e+01 2.263501799299978412e-01
5.964423084741393541e+04 1.382969592700701433e+01 2.431330987517018871e-01
5.964423095704434672e+04 1.375349768104227977e+01 2.370928624222045644e-01
5.964423106667476532e+04 1.354835289663006392e+01 2.344845061036259226e-01
5.964423117630518391e+04 1.349635627530364346e+01 2.348826783103219462e-01
5.964423128593559522e+04 1.374085489183826603e+01 2.391967154488707503e-01
5.964423139556601382e+04 1.367858365995661707e+01 2.424263324598138758e-01
5.964423150519642513e+04 1.339069341017101245e+01 2.323732496181355189e-01
5.964423161482685100e+04 1.357399681407873793e+01 2.325325854470051135e-01
5.964423172445726232e+04 1.369227352606067605e+01 2.397428053102989565e-01
5.964423183408768091e+04 1.378422788374380481e+01 2.451399644577968162e-01
5.964423194371809223e+04 1.374481135714836988e+01 2.429623756352431441e-01
5.964423205334850354e+04 1.365472820749812399e+01 2.360915686109112954e-01
5.964423216297892213e+04 1.345045249725472480e+01 2.348514454476239577e-01
5.964423227260934073e+04 1.364722920223275082e+01 2.356031757757099387e-01
5.964423238223975932e+04 1.339888609683831255e+01 2.308174289809078461e-01
5.964423249187017063e+04 1.326878740855686267e+01 2.247740729491433942e-01
5.964423260150058195e+04 1.368506643114968213e+01 2.333675774805967773e-01
5.964423271113100054e+04 1.369411854772340043e+01 2.325128519759571688e-01
5.964423282076141913e+04 1.360776743563769742e+01 2.323139828030277576e-01
5.964423293039183773e+04 1.362533132472683661e+01 2.371950662579589975e-01
5.964423304002224904e+04 1.343816605172962575e+01 2.262252561903792536e-01
5.964423314965266036e+04 1.417267335316951993e+01 2.392177808388961380e-01
5.964423325928307895e+04 1.409741251076489554e+01 2.477664893592854412e-01
5.964423336891349754e+04 1.383170341222537125e+01 2.373704014639386461e-01
5.964423347854391614e+04 1.330686421605401293e+01 2.207194705813458058e-01
5.964423358817432745e+04 1.368004489511572075e+01 2.353304741181535820e-01
5.964423369780474604e+04 1.341421793694521014e+01 2.243110026952906955e-01
5.964423380743515736e+04 1.354840472241194327e+01 2.363278244327302324e-01
5.964423391706557595e+04 1.382170342235567873e+01 2.387195515151378233e-01
5.964423402669599454e+04 1.320155229066737235e+01 2.187671081720898580e-01
5.964423413632641314e+04 1.367293711911900189e+01 2.304951750152050838e-01
5.964423424595682445e+04 1.385094167196439940e+01 2.400931410287611700e-01
5.964423435558723577e+04 1.304477330212541197e+01 2.190321880994043624e-01
5.964423446521765436e+04 1.332835936142694244e+01 2.301487376038724719e-01
5.964423457484807295e+04 1.331304448384858574e+01 2.307893061671558443e-01
5.964423468447849154e+04 1.300578404958833545e+01 2.216092073328999601e-01
5.964423479410890286e+04 1.332922081695105732e+01 2.268741063358400700e-01
5.964423490373932145e+04 1.321192545163503063e+01 2.250660935287435438e-01
5.964423501336973277e+04 1.345222558844092298e+01 2.264247989742503020e-01
5.964423512300015864e+04 1.338487807685666553e+01 2.264254718997122662e-01
5.964423523263056995e+04 1.323156255341778831e+01 2.244196350375950444e-01
5.964423534226098127e+04 1.341077777564238005e+01 2.257316228750744502e-01
5.964423545189139986e+04 1.323418046341880761e+01 2.192440320984013480e-01
5.964423556152181118e+04 1.322093001231177034e+01 2.260855737363390572e-01
5.964423567115222977e+04 1.366755054690089644e+01 2.355274566240528888e-01
5.964423578078264836e+04 1.373554484088717587e+01 2.290076056005431737e-01
5.964423589041306695e+04 1.407242880677806518e+01 2.402502801274561950e-01
5.964423600004347827e+04 1.350584244251790444e+01 2.292261744313435212e-01
5.964423610967388959e+04 1.352383299836941966e+01 2.251150418635860240e-01
5.964423621930430818e+04 1.392760853827942924e+01 2.423592366904986084e-01
5.964423632893472677e+04 1.342845149965656759e+01 2.221998022333297185e-01
5.964423643856514536e+04 1.387303397294746965e+01 2.385541383893728662e-01
5.964423654819555668e+04 1.360396784082364441e+01 2.362767552231263002e-01
5.964423665782596800e+04 1.336899439224007224e+01 2.276147736389134701e-01
5.964423676745638659e+04 1.355256095690844909e+01 2.325606926772122440e-01
5.964423687708680518e+04 1.358953656421620515e+01 2.297611201633915634e-01
5.964423698671721650e+04 1.395522680897818191e+01 2.402578803212793712e-01
5.964423709634763509e+04 1.363080498304697308e+01 2.382748455037737856e-01
5.964423720597804640e+04 1.430353906514508644e+01 2.494666986834856992e-01
5.964423731560846500e+04 1.344420739837707934e+01 2.278487094623067588e-01
5.964423742523888359e+04 1.352162027833002078e+01 2.306822271293580695e-01
5.964423753486930218e+04 1.329611091173526383e+01 2.230517561373393798e-01
5.964423764449971350e+04 1.348631802392898571e+01 2.329530409115547485e-01
5.964423775413013209e+04 1.332258496119882274e+01 2.240979290744686547e-01
5.964423786376054341e+04 1.291598330378250736e+01 2.149447878372705567e-01
5.964423797339096927e+04 1.389298343199968144e+01 2.369737623973721119e-01
5.964423808302138059e+04 1.315670134522312473e+01 2.251158316585912533e-01
5.964423819265179918e+04 1.344148936170212849e+01 2.254780606229979112e-01
5.964423830228221050e+04 1.308593982169390735e+01 2.141308252752494312e-01
5.964423841191262909e+04 1.368943426171444067e+01 2.422904415291481928e-01
5.964423852154304041e+04 1.348934193058979680e+01 2.381307389263543628e-01
5.964423863117345900e+04 1.356785830292145256e+01 2.313468759026350019e-01
5.964423874080387759e+04 1.389585942391985007e+01 2.461050832526607834e-01
5.964423885043428891e+04 1.329288230086828548e+01 2.295140586061192312e-01
5.964423896006470750e+04 1.385636639912724988e+01 2.520225470567296622e-01
5.964423906969512609e+04 1.360995550823287914e+01 2.400691427882883089e-01
5.964423917932554468e+04 1.378280867911345631e+01 2.424482603684615933e-01
5.964423928895595600e+04 1.370759928913614623e+01 2.397843798276123317e-01
5.964423939858637459e+04 1.365842293222313586e+01 2.355316255534454506e-01
5.964423950821678591e+04 1.351308098291810822e+01 2.309202559275025934e-01
5.964423961784719722e+04 1.353027940098833071e+01 2.289383224284188556e-01
5.964423972747761582e+04 1.400213733338514466e+01 2.430273061733859430e-01
5.964423983710803441e+04 1.355403995370985015e+01 2.342690646977092783e-01
5.964423994673845300e+04 1.355629832781015409e+01 2.405349978371726649e-01
5.964424005636887159e+04 1.368011622276029193e+01 2.415371923325038139e-01
5.964424016599928291e+04 1.352582940221173935e+01 2.335813292273364039e-01
5.964424027562969422e+04 1.319170159103407691e+01 2.283189648359895130e-01
5.964424038526011282e+04 1.350326583302826577e+01 2.339378308980248344e-01
5.964424049489053141e+04 1.353067424921123418e+01 2.384316095404118152e-01
5.964424060452094272e+04 1.320990151414907032e+01 2.316003800954069269e-01
5.964424071415135404e+04 1.296001576103272157e+01 2.225929529538226703e-01
5.964424082378177263e+04 1.345829852544052052e+01 2.363426478120452534e-01
5.964424093341219123e+04 1.311057756182739631e+01 2.225154118796583702e-01
5.964424104304260982e+04 1.293654165036424253e+01 2.253776479291597357e-01
5.964424115267302841e+04 1.332976858007206644e+01 2.327860851329427438e-01
5.964424126230343973e+04 1.365179918121094538e+01 2.387266975516454948e-01
5.964424137193385104e+04 1.341387361312107984e+01 2.363275709322055218e-01
5.964424148156426963e+04 1.330382656938744468e+01 2.264504203942614979e-01
5.964424159119468823e+04 1.312474804031354836e+01 2.253676131748853506e-01
5.964424170082509954e+04 1.361164464621772119e+01 2.340130828904757043e-01
5.964424181045551813e+04 1.291839314172665709e+01 2.202199664537879686e-01
5.964424192008593673e+04 1.360604765881415901e+01 2.380197638630725254e-01
5.964424202971635532e+04 1.386926605504587151e+01 2.498371643498587813e-01
5.964424213934676663e+04 1.336265496062398661e+01 2.304837298867850048e-01
5.964424224897718523e+04 1.366271389687268112e+01 2.432790946367059670e-01
5.964424235860759654e+04 1.390828328568413497e+01 2.463349474077451973e-01
5.964424246823801514e+04 1.389206160227359987e+01 2.478347943285700572e-01
5.964424257786842645e+04 1.377881799969178722e+01 2.453116595584239612e-01
5.964424268749885232e+04 1.366924034869240501e+01 2.359610627806319749e-01
5.964424279712926364e+04 1.329967963907265904e+01 2.359644061485489663e-01
5.964424290675968223e+04 1.377122926616594967e+01 2.445910077474400257e-01
5.964424301639009354e+04 1.342033056272093283e+01 2.359087475526818745e-01
5.964424312602051214e+04 1.374290856449782794e+01 2.497328227600395245e-01
5.964424323565092345e+04 1.333171243325705646e+01 2.354399026100707781e-01
5.964424334528134932e+04 1.330372041868931987e+01 2.492444806879092756e-01
5.964424345491176064e+04 1.306362710329736565e+01 2.317596100988425778e-01
5.964424356454217923e+04 1.380224023166488934e+01 2.552086023315916496e-01
5.964424367417259054e+04 1.335866869195716333e+01 2.360348419420827681e-01
5.964424378380300914e+04 1.308925520530199194e+01 2.292416091824951985e-01
5.964424389343342773e+04 1.286567888333208920e+01 2.384658654314812665e-01
5.964424400306383905e+04 1.318990490404301141e+01 2.451712605030798298e-01
5.964424411269425764e+04 1.337328595156243871e+01 2.578979901459528268e-01
5.964424422232466895e+04 1.368456794941846866e+01 2.580388584379399441e-01
5.964424433195508755e+04 1.351979932598039369e+01 2.447576761048907423e-01
5.964424444158549886e+04 1.341832941354980768e+01 2.374266415951377662e-01
5.964424455121591745e+04 1.394658285981162749e+01 2.453990068790539436e-01
5.964424466084633605e+04 1.388916832717494287e+01 2.464268710047557709e-01
5.964424477047674736e+04 1.363730838679934010e+01 2.396307923418646568e-01
5.964424488010716595e+04 1.382772347469651564e+01 2.509052175717351729e-01
5.964424498973757727e+04 1.345833173021430618e+01 2.549306312901674088e-01
5.964424509936799586e+04 1.301298362610137360e+01 2.385080061019120568e-01
5.964424520899841445e+04 1.394073273705904903e+01 2.591966303361700752e-01
5.964424531862883305e+04 1.335668227527443008e+01 2.360826171781909844e-01
5.964424542825924436e+04 1.308590626700951631e+01 2.247601496647713137e-01
5.964424553788965568e+04 1.339626560006153611e+01 2.268802517016291487e-01
5.964424564752007427e+04 1.335250421633093865e+01 2.351052734547587897e-01
5.964424575715049286e+04 1.322874955267172581e+01 2.203395367396525362e-01
5.964424586678091146e+04 1.367239780542462135e+01 2.324790700180363601e-01
5.964424597641132277e+04 1.364912348295126243e+01 2.391955991102657497e-01
5.964424608604173409e+04 1.371845894967519719e+01 2.403847244302061981e-01
5.964424619567215996e+04 1.335145133750711466e+01 2.301449511752932942e-01
5.964424630530257127e+04 1.403828262633860646e+01 2.535748385198094978e-01
5.964424641493298986e+04 1.376608107317644070e+01 2.416902045039674152e-01
5.964424652456340118e+04 1.365440243104973739e+01 2.435342068917026870e-01
5.964424663419381977e+04 1.396598586017281995e+01 2.460235708514684205e-01
5.964424674382423109e+04 1.381163445663785438e+01 2.431503082145325123e-01
5.964424685345464968e+04 1.398323989377397503e+01 2.448451408098847315e-01
5.964424696308506827e+04 1.372522531253028433e+01 2.369637112906891607e-01
5.964424707271548687e+04 1.362373490979356738e+01 2.323004932011522028e-01
5.964424718234589818e+04 1.395082254794948007e+01 2.423786074352523578e-01
5.964424729197630950e+04 1.373600093554485824e+01 2.345427221640956350e-01
5.964424740160672809e+04 1.372624973368712453e+01 2.430895540072038341e-01
5.964424751123714668e+04 1.353736242517860511e+01 2.357631742420152610e-01
5.964424762086756527e+04 1.375915558665733762e+01 2.439919256909026668e-01
5.964424773049797659e+04 1.391247723311333395e+01 2.540625997307020545e-01
5.964424784012839518e+04 1.381044577125963535e+01 2.447630391118270909e-01
5.964424794975880650e+04 1.374053579606166764e+01 2.534568002734646774e-01
5.964424805938923237e+04 1.370290797780753955e+01 2.454363265133828742e-01
5.964424816901964368e+04 1.393226546386784648e+01 2.470811263933087032e-01
5.964424827865005500e+04 1.360599657338663704e+01 2.349149829619831265e-01
5.964424838828047359e+04 1.364641744548286795e+01 2.356459538657396380e-01
5.964424849791089218e+04 1.410389506358265876e+01 2.540464296756376750e-01
5.964424860754130350e+04 1.375046955174750707e+01 2.465911663360731976e-01
5.964424871717172209e+04 1.312536041817809895e+01 2.301910212078929763e-01
5.964424882680214068e+04 1.338340018630116113e+01 2.381397011960076915e-01
5.964424893643255200e+04 1.393091330218441826e+01 2.535409520734571709e-01
5.964424904606297059e+04 1.334641457680250909e+01 2.374388455677834686e-01
5.964424915569338191e+04 1.339738773285577800e+01 2.373218725396160078e-01
5.964424926532380050e+04 1.374465803318494572e+01 2.529616733020191299e-01
5.964424937495421909e+04 1.276671101699679589e+01 2.179414489294997648e-01
5.964424948458463768e+04 1.338292108362779942e+01 2.338727174184445645e-01
5.964424959421504900e+04 1.283605723969120760e+01 2.200819295993699798e-01
5.964424970384546032e+04 1.317952505179160561e+01 2.366478642416514067e-01
5.964424981347587891e+04 1.333361829450737446e+01 2.324824956355011074e-01
5.964424992310629750e+04 1.378560898840591165e+01 2.466277315460917718e-01
5.964425003273671609e+04 1.331290192540264350e+01 2.296374714368641934e-01
5.964425014236712741e+04 1.349187813313643858e+01 2.338674650241984176e-01
5.964425025199754600e+04 1.340000769245562395e+01 2.310107094301009911e-01
5.964425036162795732e+04 1.329563308687615297e+01 2.297595389368045915e-01
5.964425047125837591e+04 1.365416130165047370e+01 2.399494843103679165e-01
5.964425058088879450e+04 1.327824837102337874e+01 2.404135891934396640e-01
5.964425069051921309e+04 1.394106051253459455e+01 2.650925674509004293e-01
5.964425080014962441e+04 1.347158729853074277e+01 2.426959822666022726e-01
5.964425090978004300e+04 1.329870747006272502e+01 2.324322389474373085e-01
5.964425101941045432e+04 1.345116774881286936e+01 2.390190549367003647e-01
5.964425112904087291e+04 1.339505432891226100e+01 2.357195421874811458e-01
5.964425123867129150e+04 1.353189822341488124e+01 2.381959875405290361e-01
5.964425134830171010e+04 1.331842926054359744e+01 2.381094578965736730e-01
5.964425145793212141e+04 1.329815445605526847e+01 2.389884924481814887e-01
5.964425156756253273e+04 1.401659633176432429e+01 2.529908380703909665e-01
5.964425167719295132e+04 1.345173394193760430e+01 2.326441388886034134e-01
5.964425178682336991e+04 1.370974859199907137e+01 2.405555272050176607e-01
5.964425189645378850e+04 1.329751182166178936e+01 2.360590891962498217e-01
5.964425200608420710e+04 1.379460100744889850e+01 2.458224045689769988e-01
5.964425211571461841e+04 1.350100507322676435e+01 2.326993471917642997e-01
5.964425222534502973e+04 1.379157758468509165e+01 2.419377576390319695e-01
5.964425233497544832e+04 1.339803392812745209e+01 2.385075611032136944e-01
5.964425244460586691e+04 1.331189698397021992e+01 2.287085740293642311e-01
5.964425255423628550e+04 1.372107169840562690e+01 2.407143606804929836e-01
5.964425266386669682e+04 1.376831243972998919e+01 2.480171757397250376e-01
5.964425277349710814e+04 1.390152734697082870e+01 2.456748005669114610e-01
5.964425288312752673e+04 1.370800512203639876e+01 2.458316192602696404e-01
5.964425299275794532e+04 1.391310315079505067e+01 2.503617982264479958e-01
5.964425310238836391e+04 1.322624886809538047e+01 2.299570195380378212e-01
5.964425321201877523e+04 1.321113780547317873e+01 2.280799786097488790e-01
5.964425332164918655e+04 1.355512047608893766e+01 2.400766303532194390e-01
5.964425343127961241e+04 1.382597505444466357e+01 2.549727940752344879e-01
5.964425354091002373e+04 1.335117533718689842e+01 2.417169681920055269e-01
5.964425365054044232e+04 1.309184546093764823e+01 2.344315734388826289e-01
5.964425376017085364e+04 1.307076001497566509e+01 2.313887779735174788e-01
5.964425386980127223e+04 1.343226129299228333e+01 2.390800013102233890e-01
5.964425397943168355e+04 1.360617918467468712e+01 2.471632746571463257e-01
5.964425408906210214e+04 1.386266018035120950e+01 2.569808802076866128e-01
5.964425419869252073e+04 1.372532197190770731e+01 2.522876836049888216e-01
5.964425430832293932e+04 1.388196578316119201e+01 2.476716852938047053e-01
5.964425441795335064e+04 1.378419272533080253e+01 2.368796533294000861e-01
5.964425452758376196e+04 1.341943532753689894e+01 2.372129718913419671e-01
5.964425463721418055e+04 1.350241104413766102e+01 2.406775221895535721e-01
5.964425474684459914e+04 1.365757242678809824e+01 2.398502350631700475e-01
5.964425485647501773e+04 1.307016751364577445e+01 2.284952476761600015e-01
5.964425496610542905e+04 1.317960198061125610e+01 2.355882814849039053e-01
5.964425507573584764e+04 1.308233217559642547e+01 2.249550530402545101e-01
5.964425518536625896e+04 1.321041916395532567e+01 2.321147879506481326e-01
5.964425529499668482e+04 1.332336591911059998e+01 2.347557928122919746e-01
5.964425540462709614e+04 1.385378929732925890e+01 2.452488910145594614e-01
5.964425551425750746e+04 1.310910087719298112e+01 2.303734719981769541e-01
5.964425562388792605e+04 1.347054743048731318e+01 2.372068354315001182e-01
5.964425573351834464e+04 1.319034069495741335e+01 2.305584637899865119e-01
5.964425584314875596e+04 1.370207803223070187e+01 2.387028704941108748e-01
5.964425595277917455e+04 1.327050259574148150e+01 2.317336883852773588e-01
5.964425606240959314e+04 1.362387400590108832e+01 2.321851579436524649e-01
5.964425617204000446e+04 1.348444805069355823e+01 2.326880242313175140e-01
5.964425628167042305e+04 1.356697495787122421e+01 2.365771740030709336e-01
5.964425639130083437e+04 1.350168876536776530e+01 2.325046172570500724e-01
5.964425650093126023e+04 1.342820779821821020e+01 2.278077006952186900e-01
5.964425661056167155e+04 1.374890447837450225e+01 2.424441869316147913e-01
5.964425672019209014e+04 1.354816334505666298e+01 2.488129654530281953e-01
5.964425682982250146e+04 1.362547487353108977e+01 2.451862191940995250e-01
5.964425693945292005e+04 1.363248888714055340e+01 2.422508868832603524e-01
5.964425704908333137e+04 1.360928379870641969e+01 2.535209975651720460e-01
5.964425715871375724e+04 1.366225463361226211e+01 2.429351002560005968e-01
5.964425726834416855e+04 1.360036321740319210e+01 2.368603712298660013e-01
5.964425737797458714e+04 1.359670188296752613e+01 2.392746783899204754e-01
5.964425748760499846e+04 1.309888508205720470e+01 2.276134430015273880e-01
5.964425756069194176e+04 1.318336251651153468e+01 3.042738954156455899e-01


==> figures/ground-folded/20220305_tic3788_g.dat <==
5.964421624348825571e+04 1.798591663294212850e+01 1.722980637587068209e+00
5.964421626656862645e+04 2.030917718493019919e+01 2.852304785632590600e-01
5.964421630311210174e+04 2.015819563467638886e+01 2.745492488299179357e-01
5.964421633965557703e+04 2.006247568294091721e+01 2.993118352550127037e-01
5.964421637619905232e+04 2.019409086575133472e+01 2.902119558284030343e-01
5.964421641274252033e+04 2.017630234933605848e+01 2.827500928368605337e-01
5.964421644928598835e+04 2.037392469580406740e+01 2.919570605219286019e-01
5.964421648582946364e+04 1.974458236658932719e+01 2.725474934794259729e-01
5.964421652237293893e+04 1.985369116490840824e+01 2.647089120260920914e-01
5.964421655891640694e+04 2.009971257230048636e+01 2.690997450958201309e-01
5.964421659545988223e+04 2.034513199932739269e+01 2.878043859673942717e-01
5.964421663200335752e+04 2.075173033489569363e+01 2.949611264565267787e-01
5.964421666854682553e+04 2.010239192294412547e+01 2.723041851242856137e-01
5.964421670509029354e+04 1.980374656036125103e+01 2.769983117822131247e-01
5.964421674163376883e+04 1.985393775053053744e+01 2.753975964553805889e-01
5.964421677817724412e+04 2.014650071413997168e+01 2.729315536497166628e-01
5.964421681472071214e+04 2.027333204549296042e+01 2.791247842026784443e-01
5.964421685126418015e+04 2.012805828409873143e+01 2.758997252224203445e-01
5.964421688780765544e+04 1.996223036611715429e+01 2.723307017303073785e-01
5.964421692435113073e+04 1.949759868806372154e+01 2.697340540036113343e-01
5.964421696089459874e+04 1.975774708366135002e+01 2.798223114687434787e-01
5.964421699743807403e+04 1.951457447680614621e+01 2.699017195715953110e-01
5.964421703398154932e+04 1.942061896636357332e+01 2.604950368585894904e-01
5.964421707052501733e+04 1.978785819053411288e+01 2.699240925832741556e-01
5.964421710706848535e+04 1.995520467554957023e+01 2.777515763505745139e-01
5.964421714361196064e+04 1.975828669062628862e+01 2.696193255538725797e-01
5.964421718015543593e+04 1.963836877929296776e+01 2.600650317608635964e-01
5.964421721669890394e+04 2.044079450889874039e+01 2.801559964763324362e-01
5.964421725324237195e+04 1.946737114664613699e+01 2.603414198886095932e-01
5.964421728978584724e+04 1.983008454673555576e+01 2.855027568614816880e-01
5.964421732632932253e+04 1.955715882887289325e+01 2.644998033291576789e-01
5.964421736287279055e+04 1.993676353668521628e+01 2.797347910847324814e-01
5.964421739941626583e+04 1.957652478134111007e+01 2.722934057260620322e-01
5.964421743595974112e+04 1.982533011772009957e+01 2.700549041322355404e-01
5.964421747250320914e+04 1.941906912324398604e+01 2.654143959862249602e-01
5.964421750904667715e+04 1.978899676375404582e+01 2.741293870098206464e-01
5.964421754559015244e+04 2.018310901831332771e+01 2.909383349764382842e-01
5.964421758213362773e+04 1.959937500000000199e+01 2.820315959698336261e-01
5.964421761867709574e+04 1.965499887506068788e+01 2.874374570789984262e-01
5.964421765522056376e+04 1.964644890054087512e+01 2.771597294193897110e-01
5.964421769176403905e+04 1.967550139870086667e+01 2.659079448102142362e-01
5.964421772830751434e+04 1.930519164892139727e+01 2.582088657523002317e-01
5.964421776485098235e+04 2.016498481551447952e+01 2.868957648813608707e-01
5.964421780139445764e+04 2.023015729524498241e+01 2.884143181415518842e-01
5.964421783793793293e+04 2.030932101727447048e+01 2.965888085007091224e-01
5.964421787448140094e+04 1.981205257598873359e+01 2.747473700417239484e-01
5.964421791102486895e+04 1.974084259801053420e+01 2.864608023877228127e-01
5.964421794756834424e+04 2.039797516297024416e+01 2.911018716967221920e-01
5.964421798411181953e+04 1.972317014455652284e+01 2.716586500055363507e-01
5.964421802065528755e+04 1.956641484395916564e+01 2.683087211609553324e-01
5.964421805719875556e+04 1.972929143474483027e+01 2.701095838016260298e-01
5.964421809374223085e+04 2.000254678986022228e+01 2.857365979060854100e-01
5.964421813028570614e+04 2.027443464468529655e+01 2.816878167859414028e-01
5.964421816682917415e+04 1.969854758597961109e+01 2.629985412387286781e-01
5.964421820337264217e+04 1.968901502269235948e+01 2.651473764052536541e-01
5.964421823991611745e+04 1.973896244640248554e+01 2.630412876559588553e-01
5.964421827645959274e+04 2.008127580635509446e+01 2.743572336651977639e-01
5.964421831300306076e+04 1.952006608626366813e+01 2.613179474312734007e-01
5.964421834954653605e+04 1.983300220093985899e+01 2.594334762522518267e-01
5.964421838609000406e+04 1.977164476493192424e+01 2.645641989368665015e-01
5.964421842263347935e+04 1.958222772569137504e+01 2.594693660706082761e-01
5.964421845917694736e+04 1.981843592101962415e+01 2.670377478443499708e-01
5.964421849572042265e+04 2.005294331395348806e+01 2.659747399629074360e-01
5.964421853226389794e+04 1.954241414356283713e+01 2.569726568672730527e-01
5.964421856880736595e+04 1.969511077249080344e+01 2.633568125956147199e-01
5.964421860535083397e+04 1.998752232408620344e+01 2.911826173954353281e-01
5.964421864189430926e+04 1.976009559914290392e+01 2.686975383858442590e-01
5.964421867843778455e+04 1.956380745819631883e+01 2.727825820259771605e-01
5.964421871498125256e+04 1.948312827670329739e+01 2.619789727961068238e-01
5.964421875152472057e+04 2.001818859396037809e+01 2.735211266068120484e-01
5.964421878806819586e+04 1.943697222743479003e+01 2.651887854953908219e-01
5.964421882461167115e+04 1.952023791223734861e+01 2.720874742753507936e-01
5.964421886115513917e+04 1.972561431845984004e+01 2.705620079509186704e-01
5.964421889769860718e+04 1.947269710319361380e+01 2.622488522438587433e-01
5.964421893424208247e+04 1.985109048998167580e+01 2.659118514741991013e-01
5.964421897078555776e+04 1.997573937704058267e+01 2.727115120066345155e-01
5.964421900732902577e+04 1.979288003098700344e+01 2.605537300605142992e-01
5.964421904387250106e+04 1.992106886895438578e+01 2.603805935017990403e-01
5.964421908041596907e+04 1.972887158251376505e+01 2.669251228799320863e-01
5.964421911695944436e+04 1.964813352349744591e+01 2.633709295908095993e-01
5.964421915350291238e+04 1.994440772390349892e+01 2.832206263526893530e-01
5.964421919004638767e+04 2.003299133308763302e+01 2.919288909684145117e-01
5.964421922658986296e+04 1.978873503872330630e+01 2.837761897538912392e-01
5.964421926313333097e+04 2.006300930457445020e+01 3.113193457545675447e-01
5.964421929967679898e+04 1.964355323654316265e+01 2.747801285239386826e-01
5.964421933622027427e+04 2.001041890440386695e+01 2.686643587304518022e-01
5.964421937276374956e+04 1.951904096888899431e+01 2.528929786169550886e-01
5.964421940930721757e+04 1.993265723477282947e+01 2.643885160722971861e-01
5.964421944585069286e+04 1.980214580597844432e+01 2.614950436511332410e-01
5.964421948239416815e+04 1.962678960564238295e+01 2.506649008255545930e-01
5.964421951893763617e+04 2.009477397751734173e+01 2.593959967574512304e-01
5.964421955548110418e+04 2.025649199469894768e+01 2.751312974749789975e-01
5.964421959202457947e+04 2.020961936309388562e+01 2.760958068715111957e-01
5.964421962856805476e+04 2.011140950812236383e+01 2.657464369562262396e-01
5.964421966511152277e+04 2.050465783529698882e+01 2.727639048886939532e-01
5.964421970165499079e+04 2.034714693640499661e+01 2.697615304942798109e-01
5.964421973819846608e+04 1.949421371154024030e+01 2.528454607582892866e-01
5.964421977474194136e+04 1.992646199172259003e+01 2.676818380005224207e-01
5.964421981128540938e+04 1.971282098758288726e+01 2.640132811738759022e-01
5.964421984782888467e+04 2.017655837721025947e+01 2.733193500695964007e-01
5.964421988437235996e+04 1.996380336229693953e+01 2.689063254059075314e-01
5.964421992091582797e+04 2.073574296202625078e+01 2.790941352769282235e-01
5.964421995745929598e+04 2.040573407135839545e+01 2.780874224065245648e-01
5.964421999400277127e+04 2.007251074624761955e+01 2.796814582063260057e-01
5.964422003054624656e+04 1.991925523952096100e+01 2.722611901112613197e-01
5.964422006708971458e+04 2.005317994100295209e+01 2.727320076520906578e-01
5.964422010363318259e+04 2.003504923694404383e+01 2.642047033686142354e-01
5.964422014017665788e+04 2.034794474835234013e+01 2.844537279932768947e-01
5.964422017672013317e+04 2.049368199579200578e+01 2.823877565849540749e-01
5.964422021326360118e+04 1.998710057776205673e+01 2.686294223765280376e-01
5.964422024980707647e+04 2.039531842395738437e+01 2.751799281180528078e-01
5.964422028635055176e+04 2.068254645141638903e+01 2.921924749008881217e-01
5.964422032289401977e+04 1.959322131496815445e+01 2.634089357548280441e-01
5.964422035943748779e+04 2.008090801886792676e+01 2.802045050789700453e-01
5.964422039598096308e+04 1.983261657910641773e+01 2.751387673283816060e-01
5.964422043252443837e+04 1.988980315658804798e+01 2.576401984038216297e-01
5.964422046906790638e+04 1.987947247304542842e+01 2.666077759525357083e-01
5.964422050561137439e+04 2.022424904164540393e+01 2.747244069642769682e-01
5.964422054215484968e+04 1.954941015656408609e+01 2.544117496336279483e-01
5.964422057869832497e+04 1.979583980706351554e+01 2.635829193437302376e-01
5.964422061524179298e+04 2.028613436942735149e+01 2.758677214862327864e-01
5.964422065178526100e+04 1.983315597094341243e+01 2.625401001352508645e-01
5.964422068832873629e+04 1.995699922478799238e+01 2.584305851244467211e-01
5.964422072487221158e+04 2.045305013993643684e+01 2.804423701257647283e-01
5.964422076141567959e+04 2.023988952224246418e+01 2.734879162275147824e-01
5.964422079795915488e+04 2.017811749546066835e+01 2.701493305805345857e-01
5.964422083450263017e+04 1.999916333550246250e+01 2.773649617939217826e-01
5.964422087104609818e+04 2.009733958584826752e+01 2.885293184338251216e-01
5.964422090758956620e+04 2.023178283745402339e+01 2.926909923129724644e-01
5.964422094413304148e+04 2.056197482736899573e+01 2.835113955031994815e-01
5.964422098067651677e+04 2.073983270145032165e+01 2.850320185244210047e-01
5.964422101721998479e+04 2.046376536696975990e+01 2.932179990483885779e-01
5.964422105376345280e+04 2.048795901757073779e+01 2.728477794283436508e-01
5.964422109030692809e+04 2.022011870772074005e+01 2.760629176614523006e-01
5.964422112685040338e+04 2.010104161779195664e+01 2.776304149456164660e-01
5.964422116339387139e+04 2.008522929467865481e+01 2.659233994922702848e-01
5.964422119993733941e+04 2.015329653260687692e+01 2.686974658064798516e-01
5.964422123648081470e+04 2.012019333285947909e+01 2.700178740986506343e-01
5.964422127302428999e+04 1.976919290184955003e+01 2.648937078827051650e-01
5.964422130956775800e+04 1.982494013241301900e+01 2.733709685310869442e-01
5.964422134611123329e+04 2.028028580708022233e+01 2.815732427812026595e-01
5.964422138265470130e+04 2.031777649935279584e+01 2.803488001183254141e-01
5.964422141919817659e+04 1.936671475561198008e+01 2.627473674403519310e-01
5.964422145574164460e+04 1.988349377290240483e+01 2.941756351972193428e-01
5.964422149228511989e+04 1.972535096310806324e+01 2.666049915845088436e-01
5.964422152882859518e+04 1.999228234066767484e+01 2.680479794868293464e-01
5.964422156537206320e+04 2.010287290985742104e+01 2.863717127710054267e-01
5.964422160191553121e+04 1.977620752391572267e+01 2.683292475879336947e-01
5.964422163845900650e+04 1.989438065189598959e+01 2.713321030440896120e-01
5.964422167500248179e+04 2.049288215544939007e+01 2.887259028701244512e-01
5.964422171154594980e+04 2.024875456264044615e+01 2.919512719077294038e-01
5.964422174808941782e+04 1.976124927028604716e+01 2.762986391750728576e-01
5.964422178463289310e+04 2.019750020891281395e+01 2.714275846411189907e-01
5.964422182117636839e+04 1.987239465139824901e+01 2.705322726119785970e-01
5.964422185771983641e+04 2.002593828678493892e+01 2.777636389130541117e-01
5.964422189426331170e+04 2.015691168468617889e+01 2.750427869584302076e-01
5.964422193080678699e+04 2.026929107668915719e+01 2.855543101110535886e-01
5.964422196735025500e+04 1.998651058039693851e+01 2.675137028235635706e-01
5.964422200389372301e+04 2.016593814626809689e+01 2.766585040506337467e-01
5.964422204043719830e+04 2.033311415044713399e+01 2.757804590950472812e-01
5.964422207698067359e+04 2.027862536417147510e+01 2.793211936191690725e-01
5.964422211352414161e+04 2.058025551963270772e+01 2.871244158258399737e-01
5.964422215006760962e+04 1.944712833039822542e+01 2.783219691168384857e-01
5.964422218661108491e+04 2.007969813449941654e+01 2.851532848185956426e-01
5.964422222315456020e+04 2.016188772245787675e+01 2.762728571804395905e-01
5.964422225969802821e+04 2.061696087352138207e+01 3.002062577433664559e-01
5.964422229624150350e+04 2.012006555508051875e+01 2.796452347439950525e-01
5.964422233278497879e+04 2.017678882864498746e+01 2.855904775072730661e-01
5.964422236932844680e+04 1.987861861791384754e+01 2.703055658265450800e-01
5.964422240587191482e+04 1.970541979332181270e+01 2.690168090382452637e-01
5.964422244241539011e+04 2.010504415861537453e+01 3.010894539999365294e-01
5.964422247895886539e+04 1.994166558705407155e+01 2.872293210506113859e-01
5.964422251550233341e+04 2.014705567896981364e+01 3.065774653437974284e-01
5.964422255204580142e+04 2.020568551969203597e+01 2.976268856915657013e-01
5.964422258858927671e+04 1.977343903709276063e+01 2.881585218105681689e-01
5.964422262513275200e+04 1.966221067107992937e+01 2.785516043102673756e-01
5.964422266167622001e+04 1.986971436654917511e+01 2.906525849915020943e-01
5.964422269821969530e+04 2.011689190794005100e+01 2.977986607556476484e-01
5.964422273476317059e+04 2.048217753706227739e+01 2.933981474287558622e-01
5.964422277130663861e+04 2.059315418833254796e+01 3.052989983564895482e-01
5.964422280785010662e+04 1.983334111440510128e+01 2.694421520324852271e-01
5.964422284439358191e+04 1.987747800244741114e+01 2.783234271225671908e-01
5.964422288093705720e+04 1.980690089585666414e+01 2.748612217235648636e-01
5.964422291748052521e+04 1.993809068705532539e+01 2.688827832793400652e-01
5.964422295402399322e+04 2.014111549910461108e+01 2.809488409249145113e-01
5.964422299056746851e+04 1.998529238872298919e+01 2.761850151397037822e-01
5.964422302711094380e+04 1.998979966156649368e+01 2.645027034118248022e-01
5.964422306365441182e+04 2.021496685454996722e+01 2.753103875976752879e-01
5.964422310019787983e+04 1.995215953830157574e+01 2.630146434674329181e-01
5.964422313674135512e+04 2.013125103249710790e+01 2.681659773958919857e-01
5.964422317328483041e+04 1.991415466025811298e+01 2.760067428777858711e-01
5.964422320982829842e+04 1.999934020141219904e+01 2.655866098506982631e-01
5.964422324637176644e+04 2.018074525460530566e+01 2.876201751692856745e-01
5.964422328291524173e+04 2.024321229964016666e+01 2.782319100487440355e-01
5.964422331945871701e+04 2.073844075320570823e+01 2.809711440758688727e-01
5.964422335600218503e+04 2.008478084463313351e+01 2.645947684997406735e-01
5.964422339254566032e+04 2.004961867886894211e+01 2.681654593156806432e-01
5.964422342908913561e+04 2.023940985541457493e+01 2.812137683194890214e-01
5.964422346563260362e+04 2.005991019287592181e+01 2.941591517796467992e-01
5.964422350217607163e+04 2.006772777425640442e+01 2.754940763094154144e-01
5.964422353871954692e+04 1.987635130442834708e+01 2.766482270236025331e-01
5.964422357526302221e+04 2.017371249282929213e+01 2.801549764121192276e-01
5.964422361180649023e+04 2.005338661152993041e+01 2.644351754549265632e-01
5.964422364834996552e+04 2.007330324207747552e+01 2.610136311267370335e-01
5.964422368489343353e+04 1.979019262826449577e+01 2.639724331563224613e-01
5.964422372143690882e+04 1.962205791177754222e+01 2.685713698795372806e-01
5.964422375798037683e+04 2.028685235313672663e+01 2.794685178726892261e-01
5.964422379452385212e+04 2.025836133306421871e+01 2.714874925765530245e-01
5.964422383106732741e+04 1.970720391570107921e+01 2.582294565517011531e-01
5.964422386761079542e+04 2.014786592603142523e+01 2.642966776267541840e-01
5.964422390415426344e+04 2.024280921280432111e+01 2.706568092202946141e-01
5.964422394069773873e+04 2.022665765349082889e+01 2.790429640403709333e-01
5.964422397724121402e+04 2.047209041185206502e+01 2.735210767094370943e-01
5.964422401378468203e+04 1.999792352434549869e+01 2.680177681545768409e-01
5.964422405032815004e+04 2.037842813762761907e+01 2.874454792169002793e-01
5.964422408687162533e+04 1.992680059716230190e+01 2.693614042257642671e-01
5.964422412341510062e+04 1.987783033817332878e+01 2.761412302632179627e-01
5.964422415995856863e+04 2.023304178580868751e+01 2.745737736081915181e-01
5.964422419650204392e+04 1.993993231810490485e+01 2.628388941671134238e-01
5.964422423304551194e+04 1.976534070848534697e+01 2.617793788215377337e-01
5.964422426958898723e+04 1.994302024482109204e+01 2.740944656633187426e-01
5.964422430613245524e+04 2.006652345317626995e+01 2.748805722013403785e-01
5.964422434267593053e+04 1.995000295211666952e+01 2.690163190987301944e-01
5.964422437921940582e+04 1.952700403874417390e+01 2.537809713811543522e-01
5.964422441576287383e+04 2.009275079906369754e+01 2.765892996006512616e-01
5.964422445230634185e+04 2.037945769466216817e+01 2.936803677052506334e-01
5.964422448884981713e+04 2.006802873029494449e+01 2.901447138764735034e-01
5.964422452539329242e+04 1.974181673697864881e+01 2.667184745713431782e-01
5.964422456193676044e+04 1.968622679879159776e+01 2.668438318924777342e-01
5.964422459848022845e+04 1.963907799016803324e+01 2.649289682274924562e-01
5.964422463502370374e+04 1.961237237654857779e+01 2.906790495082784975e-01
5.964422467156717903e+04 1.990197251851069637e+01 2.895500084344975744e-01
5.964422470811064704e+04 2.027086089529261770e+01 2.715505693823421773e-01
5.964422474465412233e+04 2.009799236886210494e+01 2.729778713514695587e-01
5.964422478119759762e+04 1.980149134362062568e+01 2.701254311495951965e-01
5.964422481774106564e+04 1.994801219641406576e+01 2.760521866215557840e-01
5.964422485428453365e+04 1.993266765140324992e+01 2.675958293744360450e-01
5.964422489082800894e+04 1.983061236448872222e+01 2.812800873473220165e-01
5.964422492737148423e+04 1.979564150502453757e+01 2.710553663873621066e-01
5.964422496391495224e+04 2.020907120705964033e+01 2.764744460420521244e-01
5.964422500045842025e+04 1.993750591463991739e+01 2.739647781195004295e-01
5.964422503700189554e+04 1.974606525243855870e+01 2.774635936314533424e-01
5.964422507354537083e+04 2.021653636860489911e+01 2.960474301928061047e-01
5.964422511008883885e+04 1.982856739225127640e+01 2.954506293471983458e-01
5.964422514663231414e+04 2.051264886366393014e+01 2.877951021301883294e-01
5.964422518317578943e+04 2.037953493890141132e+01 3.051485635981657785e-01
5.964422521971925744e+04 2.004364962989899723e+01 2.898701546951122365e-01
5.964422525626272545e+04 2.047210753720595378e+01 3.003209564211777871e-01
5.964422529280620074e+04 2.055439302644181154e+01 2.978962142775449240e-01
5.964422532934967603e+04 2.028821090047393483e+01 3.089067771955210651e-01
5.964422536589314404e+04 2.061172657984756640e+01 2.898891379125571044e-01
5.964422540243661206e+04 2.047043036518738646e+01 2.857180189942484239e-01
5.964422543898008735e+04 2.067050331878468228e+01 2.999460845822651267e-01
5.964422547552356264e+04 2.045515312980031197e+01 2.944609255022752059e-01
5.964422551206703065e+04 1.953487778859978974e+01 2.565896065376591095e-01
5.964422554861050594e+04 2.010193940393062206e+01 2.896903320831956674e-01
5.964422558515398123e+04 2.050893274380818454e+01 2.986675493690982841e-01
5.964422562169744924e+04 2.033212405747617169e+01 2.894737522986728928e-01
5.964422565824091726e+04 2.005622094997248794e+01 2.848540999588420886e-01
5.964422569478439254e+04 2.047141475760144047e+01 2.837162501565567152e-01
5.964422573132786783e+04 2.031834123955249538e+01 2.855216731516911910e-01
5.964422576787133585e+04 2.041830563360160156e+01 2.812903258511789129e-01
5.964422580441480386e+04 2.029213992014778611e+01 2.806091638087779283e-01
5.964422584095827915e+04 2.066604727487722570e+01 2.951296015183862420e-01
5.964422587750175444e+04 1.999081624296594129e+01 2.700861689248111319e-01
5.964422591404522245e+04 1.988645134374022305e+01 2.682611963592301252e-01
5.964422595058869047e+04 2.037134904654743295e+01 2.823304053928152313e-01
5.964422598713216576e+04 2.000316808448225459e+01 2.789215268288237626e-01
5.964422602367564104e+04 2.014312461487415362e+01 2.897184914891550167e-01
5.964422606021910906e+04 2.026007948668837244e+01 2.899932012303150786e-01
5.964422609676258435e+04 1.980506201613942352e+01 2.628871658526572008e-01
5.964422613330605964e+04 1.981845812145654406e+01 2.776575974021554538e-01
5.964422616984952765e+04 1.993753541076486968e+01 2.712948566653986537e-01
5.964422620639299566e+04 2.001369568848273417e+01 2.636417200977918540e-01
5.964422624293647095e+04 2.024411560472188043e+01 2.855009736615153337e-01
5.964422627947994624e+04 1.975871310521552005e+01 2.641154313594361591e-01
5.964422631602341426e+04 2.020431813810348132e+01 2.760284155960804342e-01
5.964422635256688227e+04 1.988686972101356787e+01 2.926190066302432058e-01
5.964422638911035756e+04 2.022604936047559221e+01 2.715274939631352469e-01
5.964422642565383285e+04 1.989522177490346166e+01 2.685332448291076202e-01
5.964422646219730086e+04 2.062063762472621065e+01 2.808141520605517139e-01
5.964422649874076887e+04 2.004263703914725880e+01 2.730442158518429641e-01
5.964422653528424416e+04 1.970493630758154424e+01 2.722386520826166056e-01
5.964422657182771945e+04 1.991900197814619844e+01 2.592867172626470151e-01
5.964422660837118747e+04 1.984834834834835249e+01 2.581272417898849425e-01
5.964422664491466276e+04 1.980529000478574986e+01 2.702165345585324507e-01
5.964422668145813077e+04 2.019322251704484827e+01 2.719123171392959226e-01
5.964422671800160606e+04 1.982672129042800080e+01 2.677633961827051712e-01
5.964422675454507407e+04 1.984171239884662086e+01 2.626125683901541219e-01
5.964422679108854936e+04 1.974074074074074048e+01 2.590268989089369311e-01
5.964422682763202465e+04 1.962549260512772875e+01 2.587784583802426042e-01
5.964422686417549266e+04 1.880778972627088663e+01 2.472845033639219370e-01
5.964422690071896068e+04 2.005344395368270227e+01 2.678661352458221456e-01
5.964422693726243597e+04 2.002109625605844556e+01 2.956890048446927377e-01
5.964422697380591126e+04 1.971363202384556246e+01 2.581524660571506424e-01
5.964422701034937927e+04 2.022035173179554945e+01 2.805827458929917584e-01
5.964422704689285456e+04 1.942989136649513782e+01 2.688430144447614412e-01
5.964422708343632985e+04 2.003458138325532900e+01 2.787861332245801238e-01
5.964422711997979786e+04 2.024084852106363641e+01 2.737407614221540886e-01
5.964422715652326588e+04 1.957737321196358593e+01 2.641175066729088972e-01
5.964422719306674117e+04 1.996581287545527772e+01 2.703011576138827365e-01
5.964422722961021645e+04 1.999009171306911270e+01 2.784067102055490239e-01
5.964422726615368447e+04 2.023915679840205684e+01 2.832510129178450464e-01
5.964422730269715248e+04 1.986573127453054255e+01 2.707393826453558527e-01
5.964422733924062777e+04 2.025664377072477507e+01 2.790831929203241302e-01
5.964422737578410306e+04 2.038475923328658368e+01 2.851586067696599280e-01
5.964422741232757107e+04 2.012443441600854754e+01 2.787570367654858550e-01
5.964422744887103909e+04 2.047723587074912288e+01 2.893908202782835004e-01
5.964422748541451438e+04 2.006797220018706795e+01 2.762111936717946414e-01
5.964422752195798967e+04 1.979963433500538983e+01 2.588655417727573904e-01
5.964422755850145768e+04 1.989292563392286439e+01 2.728756193934671614e-01
5.964422759504493297e+04 2.009568473566463354e+01 2.766153065857242521e-01
5.964422763158840826e+04 2.012203155206568539e+01 2.691529381275000743e-01
5.964422766813187627e+04 1.984557897586178399e+01 2.715880360870400745e-01
5.964422770467534428e+04 1.986227215219530606e+01 2.611610591826766248e-01
5.964422774121881957e+04 2.022616437207184248e+01 2.713515988281262059e-01
5.964422777776229486e+04 2.005822887181560787e+01 2.711830013589942023e-01
5.964422781430576288e+04 1.960548319009247464e+01 2.616324882668127350e-01
5.964422785084923089e+04 1.995551207091663315e+01 2.674727352118335122e-01
5.964422788739270618e+04 1.980263327891380243e+01 2.690843846006684137e-01
5.964422792393618147e+04 2.023685673396492035e+01 2.971240885421443378e-01
5.964422796047964948e+04 1.977289740330911982e+01 2.888762910523742233e-01
5.964422799702312477e+04 1.978028886603720338e+01 2.758852482834889264e-01
5.964422803356660006e+04 1.987033438158840326e+01 2.776506350322510142e-01
5.964422807011006807e+04 1.973848980683575860e+01 2.638239203270443256e-01
5.964422810665353609e+04 1.996295334647295405e+01 2.662590461656487717e-01
5.964422814319701138e+04 2.094900849858357006e+01 2.866246354675562324e-01
5.964422817974048667e+04 2.020989489203842737e+01 2.743211350028202933e-01
5.964422821628395468e+04 1.992388007054673693e+01 2.707650186677348914e-01
5.964422825282742269e+04 1.976795091224515843e+01 2.738127745145318426e-01
5.964422828937089798e+04 1.977302265131823233e+01 2.711964742495940883e-01
5.964422832591437327e+04 2.030192007437159774e+01 2.754940696515065790e-01
5.964422836245784129e+04 2.009114265755792417e+01 2.734834575910115029e-01
5.964422839900131657e+04 2.020995432164679428e+01 2.872353203618067119e-01
5.964422843554479186e+04 1.989891184172243044e+01 2.818937833240897639e-01
5.964422847208825988e+04 2.032580093925887255e+01 2.944969255864832713e-01
5.964422850863172789e+04 1.933654667897309665e+01 2.525342007589077009e-01
5.964422854517520318e+04 1.950154432618005984e+01 2.644917348040330407e-01
5.964422858171867847e+04 1.983170143158773868e+01 2.755557890047259928e-01
5.964422861826214648e+04 2.006315789473684319e+01 2.774124458286690298e-01
5.964422865480561450e+04 2.000816191734289617e+01 2.729792793541181428e-01
5.964422869134908979e+04 1.964649176609459147e+01 2.671811596079625706e-01
5.964422872789256508e+04 1.965455276612856750e+01 2.872630901931835234e-01
5.964422876443603309e+04 2.006421758762570562e+01 2.913486305618789851e-01
5.964422880097950838e+04 2.046033252444679107e+01 3.052969474149049289e-01
5.964422883752298367e+04 2.011382152386599387e+01 2.970757628044196075e-01
5.964422887406645168e+04 1.961841906685705794e+01 2.664999039603315745e-01
5.964422891060991969e+04 2.011810343808026147e+01 2.763776839913679728e-01
5.964422894715339498e+04 1.977878087957697772e+01 2.749589480432919064e-01
5.964422898369687027e+04 1.996404483764661464e+01 2.718421006357202296e-01
5.964422902024033829e+04 2.052627551020407992e+01 2.928669581281699297e-01
5.964422905678380630e+04 2.044625332366448944e+01 2.968815728495113326e-01
5.964422909332728159e+04 1.977871148459383477e+01 2.778430132476867875e-01
5.964422912987075688e+04 1.956062304288041886e+01 2.578470542347452432e-01
5.964422916641422489e+04 1.986716082869568822e+01 2.884682737678974096e-01
5.964422920295769291e+04 1.981113104669586988e+01 2.830431322001297212e-01
5.964422923950116819e+04 2.036491278340914590e+01 3.066033418944785760e-01
5.964422927604464348e+04 2.012746253181260769e+01 2.911619081173283385e-01
5.964422931258811150e+04 2.011134967141942198e+01 2.858156185136950800e-01
5.964422934913157951e+04 2.009091662326594374e+01 2.823260835943977587e-01
5.964422938567505480e+04 2.025125687866217916e+01 2.883042211512970021e-01
5.964422942221853009e+04 2.045532576210400322e+01 3.005633037074173508e-01
5.964422945876199810e+04 1.977105594699267499e+01 2.837209121395148359e-01
5.964422949530546612e+04 1.971663339142075699e+01 2.878423612762111006e-01
5.964422953184894141e+04 1.991872312310919924e+01 2.947502723115753009e-01
5.964422956839241670e+04 2.001461714766827171e+01 2.878567241412250954e-01
5.964422960493588471e+04 2.030588878067320735e+01 2.808149001988122784e-01
5.964422964147936000e+04 1.995525990531936955e+01 2.793156671278034797e-01
5.964422967802282801e+04 2.060476389969477395e+01 3.084943079565964918e-01
5.964422971456630330e+04 2.022347685964122732e+01 2.986731961710396566e-01
5.964422975110977131e+04 2.047026652655712908e+01 3.024079380918163751e-01
5.964422978765324660e+04 1.974841804919579502e+01 2.872124754959962112e-01
5.964422982419672189e+04 2.078075940787004683e+01 3.078271355211467109e-01
5.964422986074018991e+04 2.038917519680385482e+01 2.998909890593660088e-01
5.964422989728365792e+04 1.981560103189385202e+01 2.840502902430103727e-01
5.964422993382713321e+04 1.986302157260665879e+01 2.702755334729724512e-01
5.964422997037060850e+04 2.047263729056108517e+01 3.008312059842049302e-01
5.964423000691407651e+04 2.059625999639228056e+01 2.958558391570479951e-01
5.964423004345755180e+04 2.041185070723879491e+01 2.920183424166307717e-01
5.964423008000102709e+04 2.019313284561819799e+01 2.845564323435619269e-01
5.964423011654449510e+04 2.043529840997092961e+01 3.085582910524273803e-01
5.964423015308796312e+04 2.009428581405906300e+01 2.997324692962267112e-01
5.964423018963143841e+04 2.015083149203395863e+01 3.009506273142734667e-01
5.964423022617491370e+04 2.009346910845385636e+01 2.861796186378370299e-01
5.964423026271838171e+04 2.030842976750703244e+01 2.902109939022468055e-01
5.964423029926184972e+04 2.112733319676575761e+01 2.999360605140733438e-01
5.964423033580532501e+04 2.094139658326060527e+01 2.930534398316839706e-01
5.964423037234880030e+04 2.077194382571200748e+01 3.001984414981217486e-01
5.964423040889226831e+04 2.031751472826781679e+01 2.901066094082321301e-01
5.964423044543574360e+04 2.081785488883861035e+01 3.054216523210494527e-01
5.964423048197921889e+04 2.046234893816731315e+01 2.875849729138485467e-01
5.964423051852268691e+04 2.034381011226785674e+01 3.017285885093043962e-01
5.964423055506615492e+04 2.057985971231545719e+01 2.973791629817389981e-01
5.964423059160963021e+04 2.013524642307736556e+01 2.961644608354039310e-01
5.964423062815310550e+04 1.956336123849334996e+01 2.791724080417629650e-01
5.964423066469657351e+04 2.025024309664116373e+01 2.861212133685183678e-01
5.964423070124004153e+04 2.070342510947153514e+01 2.892826361975765481e-01
5.964423073778351682e+04 2.047107920179073304e+01 2.996090500175712656e-01
5.964423077432699210e+04 2.019355974783701058e+01 2.744365072287172080e-01
5.964423081087046012e+04 2.018503252023026917e+01 2.851944604539898287e-01
5.964423084741393541e+04 2.015212946193842214e+01 2.891113382420382738e-01
5.964423088395741070e+04 2.005812429693026999e+01 2.895600417617716915e-01
5.964423092050087871e+04 2.022243310370682678e+01 2.847907221147671364e-01
5.964423095704434672e+04 2.075754383415673843e+01 2.897316003609785584e-01
5.964423099358782201e+04 1.985291904469732671e+01 2.756986187837365265e-01
5.964423103013129730e+04 1.999417249417249565e+01 2.806610892318702755e-01
5.964423106667476532e+04 1.974988127642323477e+01 2.837196674822386466e-01
5.964423110321823333e+04 2.041214172547889660e+01 2.856347562907446402e-01
5.964423113976170862e+04 2.056001432322749878e+01 2.897586260382825074e-01
5.964423117630518391e+04 2.015269948345401829e+01 2.929594126974968682e-01
5.964423121284865192e+04 2.009500948455539415e+01 2.903032560112754346e-01
5.964423124939212721e+04 1.971305090418104555e+01 2.664444017839435186e-01
5.964423128593560250e+04 2.033197728519958858e+01 2.792593844570958606e-01
5.964423132247907051e+04 1.990412915461793375e+01 2.725713120834811209e-01
5.964423135902253853e+04 2.003390129259694419e+01 2.795359936162872816e-01
5.964423139556601382e+04 2.007385426969996800e+01 2.858010806606253729e-01
5.964423143210948911e+04 1.980689775300470501e+01 2.754606841781765403e-01
5.964423146865295712e+04 2.027581407965655913e+01 3.103802186420300258e-01
5.964423150519642513e+04 2.023929664512012394e+01 3.049619664535649366e-01
5.964423154173990042e+04 2.055935548697337367e+01 2.964728695575158390e-01
5.964423157828337571e+04 2.079660547030389139e+01 2.926971576530035257e-01
5.964423161482684372e+04 2.014770602279275735e+01 2.810976188998911551e-01
5.964423165137031901e+04 1.999610699924238233e+01 2.772289772862912560e-01
5.964423168791379430e+04 1.986325292117751928e+01 2.799009921441538706e-01
5.964423172445726232e+04 2.011392807892224610e+01 2.760821145465779392e-01
5.964423176100073033e+04 2.037059962239801081e+01 2.840964373935880305e-01
5.964423179754420562e+04 2.060682645007674907e+01 2.881218484281723446e-01
5.964423183408768091e+04 2.013930400989224623e+01 2.869631514136073980e-01
5.964423187063114892e+04 2.069078290573617807e+01 3.063466583436617041e-01
5.964423190717461694e+04 1.993722432353796847e+01 2.865647555685380543e-01
5.964423194371809223e+04 1.977875460421154941e+01 2.703109552643333524e-01
5.964423198026156751e+04 1.972563327426248136e+01 2.691495415539228997e-01
5.964423201680503553e+04 2.000466954445477086e+01 2.786742760124125695e-01
5.964423205334850354e+04 2.058866461123421843e+01 2.861132901246947191e-01
5.964423208989197883e+04 1.994578664119469735e+01 2.818966470409038361e-01
5.964423212643545412e+04 1.965066623296662129e+01 2.630617872497693077e-01
5.964423216297892213e+04 2.042525449477851751e+01 2.914255957664934060e-01
5.964423219952239015e+04 1.982658872204918410e+01 2.848300258696758180e-01
5.964423223606586544e+04 2.008230053992745923e+01 2.748984204428102651e-01
5.964423227260934073e+04 2.009095444556631449e+01 2.684670191065184341e-01
5.964423230915280874e+04 2.042002697885050821e+01 2.813875632243426628e-01
5.964423234569628403e+04 1.955720365863504995e+01 2.626577841434640237e-01
5.964423238223975932e+04 2.022584959281637040e+01 2.730640260055650081e-01
5.964423241878322733e+04 2.012386244569760052e+01 2.810508458375669538e-01
5.964423245532669534e+04 1.992407740298191854e+01 2.629500648234718851e-01
5.964423249187017063e+04 1.977269704993759092e+01 2.580027997395157313e-01
5.964423252841364592e+04 2.002322854232308913e+01 2.682356435179236720e-01
5.964423256495711394e+04 1.980768916632635168e+01 2.683267327001026548e-01
5.964423260150058195e+04 1.968460272575561021e+01 2.581648050041818188e-01
5.964423263804405724e+04 2.025846237371353098e+01 2.857087574438422761e-01
5.964423267458753253e+04 2.029685094805675405e+01 2.757331136171425889e-01
5.964423271113100054e+04 1.998135809552805142e+01 2.678973270752756375e-01
5.964423274767447583e+04 2.015836986753405569e+01 2.818081225481323115e-01
5.964423278421795112e+04 1.990843038536568343e+01 2.582904568739199380e-01
5.964423282076141913e+04 1.983986118576336111e+01 2.570178459763385881e-01
5.964423285730488715e+04 1.963912645966183135e+01 2.576697555192126177e-01
5.964423289384836244e+04 2.023924188286468606e+01 2.751120403036105833e-01
5.964423293039183773e+04 2.024019677741337375e+01 2.762224125188537105e-01
5.964423296693530574e+04 1.995780900447427442e+01 2.848736601116194644e-01
5.964423300347877375e+04 1.963809040239103254e+01 2.642901979140789281e-01
5.964423304002224904e+04 2.017264309167788738e+01 2.767081402490096376e-01
5.964423307656572433e+04 2.007422164239624962e+01 2.747476857816003037e-01
5.964423311310919235e+04 2.017167720587369217e+01 2.616140821980402209e-01
5.964423314965266036e+04 2.022318392216134697e+01 2.667419037456510433e-01
5.964423318619613565e+04 2.038472164334623571e+01 2.703681760344296969e-01
5.964423322273961094e+04 1.994021174520538153e+01 2.649105268558946125e-01
5.964423325928307895e+04 2.027191834598272280e+01 2.736210629449907783e-01
5.964423329582655424e+04 1.990726512692370420e+01 2.732885718943368625e-01
5.964423333237002953e+04 2.018457381886264912e+01 2.775258397258111853e-01
5.964423336891349754e+04 2.019469132262996780e+01 2.653830295773413894e-01
5.964423340545696556e+04 1.992849656731709018e+01 2.580299351752318726e-01
5.964423344200044085e+04 1.956983723883181270e+01 2.579047631531759532e-01
5.964423347854391614e+04 2.039336492890995345e+01 2.722006260286879420e-01
5.964423351508738415e+04 1.973954799616311462e+01 2.710462517453182674e-01
5.964423355163085216e+04 1.955756504867823864e+01 2.708001560954645948e-01
5.964423358817432745e+04 1.965725675235925962e+01 2.657296701087427659e-01
5.964423362471780274e+04 2.015520364705176704e+01 2.738649489196012254e-01
5.964423366126127075e+04 1.962626050909429765e+01 2.601872842144307141e-01
5.964423369780474604e+04 1.954487831690231303e+01 2.566224738317479659e-01
5.964423373434822133e+04 1.919261993468562011e+01 2.551039701648920022e-01
5.964423377089168935e+04 1.960331782508576381e+01 2.624146062140544911e-01
5.964423380743515736e+04 1.931761311199635500e+01 2.514128276317835198e-01
5.964423384397863265e+04 1.971478998365354940e+01 2.680800007226752379e-01
5.964423388052210794e+04 1.959625233049347415e+01 2.609152092940028589e-01
5.964423391706557595e+04 1.956237999316770981e+01 2.575557808462980991e-01
5.964423395360904397e+04 1.979435208112250777e+01 2.732384888399041478e-01
5.964423399015251925e+04 1.948641342508074459e+01 2.542381301953092199e-01
5.964423402669599454e+04 1.968314907634519528e+01 2.546496304616598927e-01
5.964423406323946256e+04 1.976195265082050412e+01 2.630902483821870863e-01
5.964423409978293785e+04 1.954169926093708298e+01 2.564040597265096477e-01
5.964423413632641314e+04 1.957843287001680110e+01 2.620928363577295084e-01
5.964423417286988115e+04 1.959388754207169470e+01 2.595276135965768338e-01
5.964423420941334916e+04 2.021066091361944927e+01 2.730345603653389630e-01
5.964423424595682445e+04 1.946355116008325581e+01 2.520072239283370763e-01
5.964423428250029974e+04 1.957566790068145934e+01 2.543186579625044130e-01
5.964423431904376775e+04 1.928500597995843080e+01 2.552474239181642401e-01
5.964423435558723577e+04 1.942882564360724373e+01 2.553984145049729149e-01
5.964423439213071106e+04 1.971964939822082741e+01 2.602083845575087762e-01
5.964423442867418635e+04 2.020348147332623867e+01 2.695741285004789045e-01
5.964423446521765436e+04 1.952271736183954332e+01 2.544481779390912468e-01
5.964423450176112965e+04 1.971153000985876957e+01 2.641750246942449754e-01
5.964423453830460494e+04 1.874018325348555791e+01 2.419581289391894707e-01
5.964423457484807295e+04 1.973750222909112395e+01 2.695897655377191282e-01
5.964423461139154097e+04 1.968193723510643167e+01 2.523645943554382320e-01
5.964423464793501626e+04 1.938676370625600498e+01 2.528849842153545469e-01
5.964423468447849154e+04 1.925640995676054601e+01 2.531652118000805030e-01
5.964423472102195956e+04 1.919928287038115045e+01 2.461976242826694750e-01
5.964423475756543485e+04 1.953193369384653622e+01 2.658280578551083795e-01
5.964423479410891014e+04 1.950233119541807625e+01 2.508886221036535358e-01
5.964423483065237815e+04 1.952207213645892736e+01 2.475067969929971023e-01
5.964423486719584616e+04 1.975275180352663185e+01 2.550627285742647077e-01
5.964423490373932145e+04 1.953980545625140763e+01 2.543265040529009702e-01
5.964423494028279674e+04 1.982799980751184776e+01 2.598813590632068071e-01
5.964423497682626476e+04 1.975781570130402542e+01 2.537939918887858748e-01
5.964423501336973277e+04 1.942674044646235387e+01 2.431625576505299646e-01
5.964423504991320806e+04 1.930337974030843995e+01 2.428802652917274874e-01
5.964423508645668335e+04 1.953818764465016855e+01 2.456769097700687299e-01
5.964423512300015136e+04 1.977021115155251252e+01 2.579616080099605413e-01
5.964423515954362665e+04 1.914864062409035483e+01 2.365927974209726115e-01
5.964423519608710194e+04 1.968849130517867252e+01 2.546243363096006851e-01
5.964423523263056995e+04 1.918392809694897139e+01 2.537607945344218519e-01
5.964423526917403797e+04 1.979081293082957060e+01 2.551509566976055687e-01
5.964423530571751326e+04 1.959429953971438820e+01 2.479857356982450856e-01
5.964423534226098855e+04 1.977287291698927163e+01 2.580439281824842279e-01
5.964423537880445656e+04 1.990124333497827536e+01 2.614091791072538085e-01
5.964423541534792457e+04 1.987495949983800259e+01 2.577221664696826009e-01
5.964423545189139986e+04 1.991035252066066263e+01 2.625218885596655172e-01
5.964423548843487515e+04 2.010863771751057882e+01 2.581254894576444081e-01
5.964423552497834316e+04 1.950734734500321821e+01 2.530704703090952967e-01
5.964423556152181118e+04 1.928447583695032108e+01 2.540112173787260619e-01
5.964423559806528647e+04 1.996558120609389775e+01 2.605389375864863299e-01
5.964423563460876176e+04 1.962284652563001686e+01 2.615432151949198536e-01
5.964423567115222977e+04 1.972882814895172388e+01 2.652226540961403201e-01
5.964423570769570506e+04 1.980606929510155112e+01 2.562004210349872468e-01
5.964423574423918035e+04 1.972596018073990720e+01 2.545810026855950814e-01
5.964423578078264836e+04 1.997998166077191584e+01 2.552323666042950467e-01
5.964423581732611638e+04 2.004167458658049483e+01 2.561196518244715503e-01
5.964423585386959166e+04 2.002360892838152395e+01 2.636333316184681919e-01
5.964423589041306695e+04 2.015858224577436886e+01 2.560133860606166323e-01
5.964423592695653497e+04 2.044589346850388623e+01 2.607708053246658442e-01
5.964423596350000298e+04 1.948945415881747678e+01 2.462974763952229806e-01
5.964423600004347827e+04 2.020423828194406823e+01 2.748727035019678522e-01
5.964423603658695356e+04 1.999783177393886291e+01 2.660826769548393367e-01
5.964423607313042157e+04 2.046193859734212950e+01 2.659387545200109226e-01
5.964423610967388959e+04 2.038586463984919561e+01 2.623928129093184292e-01
5.964423614621736488e+04 1.995716913065006537e+01 2.526721022584512699e-01
5.964423618276084017e+04 2.029204882010126809e+01 2.675129930673156298e-01
5.964423621930430818e+04 2.023282705622213129e+01 2.626043466395228121e-01
5.964423625584778347e+04 2.000686460609099626e+01 2.663290576709518853e-01
5.964423629239125148e+04 1.986040945926733414e+01 2.573396586188388402e-01
5.964423632893472677e+04 2.001768280356272456e+01 2.558113139225343113e-01
5.964423636547819478e+04 2.043240612299530312e+01 2.674848893592301491e-01
5.964423640202167007e+04 2.009411201531833413e+01 2.591034714579589782e-01
5.964423643856514536e+04 2.008302560905428891e+01 2.520708458810890229e-01
5.964423647510861338e+04 2.052737380803357681e+01 2.732269139796923429e-01
5.964423651165208139e+04 1.981663250366032258e+01 2.589384498716118532e-01
5.964423654819555668e+04 2.036345754694212573e+01 2.765649689830868008e-01
5.964423658473903197e+04 1.967348682593377518e+01 2.617090320109878299e-01
5.964423662128249998e+04 2.027772402950780162e+01 2.621992310991723696e-01
5.964423665782597527e+04 1.994993102135959262e+01 2.561550974803287750e-01
5.964423669436944328e+04 1.988788379782711502e+01 2.577802328707641255e-01
5.964423673091291857e+04 2.029667080034341353e+01 2.709887622668275542e-01
5.964423676745638659e+04 2.015722092301818336e+01 2.619782388932265782e-01
5.964423680399985460e+04 1.979947692706431184e+01 2.549062789623198766e-01
5.964423684054332989e+04 2.017400012064909376e+01 2.603007926522450943e-01
5.964423687708680518e+04 2.034889970835643425e+01 2.641482398168029100e-01
5.964423691363027319e+04 1.951351131369037972e+01 2.500654139519180030e-01
5.964423695017374848e+04 2.034602808232352444e+01 2.639610646092454549e-01
5.964423698671722377e+04 1.991125418612329767e+01 2.551504754488655990e-01
5.964423702326069179e+04 2.000655109618522687e+01 2.610228979151546502e-01
5.964423705980415980e+04 2.049201599224618420e+01 2.649010779396573367e-01
5.964423709634763509e+04 1.977632578635465777e+01 2.503902233666268629e-01
5.964423713289111038e+04 2.030454496383460850e+01 2.750852275201307040e-01
5.964423716943457839e+04 2.009436399402744300e+01 2.613065282919452281e-01
5.964423720597804640e+04 2.025655007314802347e+01 2.671746618707898646e-01
5.964423724252152169e+04 2.015704888000666628e+01 2.649712236511023722e-01
5.964423727906499698e+04 1.987514344189568405e+01 2.573744208609828887e-01
5.964423731560846500e+04 2.018340293521059436e+01 2.663442423295300232e-01
5.964423735215194029e+04 2.031302184262781552e+01 2.792406163163355659e-01
5.964423738869541558e+04 2.041572436455011186e+01 2.690315063433512677e-01
5.964423742523888359e+04 1.973362970649623449e+01 2.465298980310249022e-01
5.964423746178235160e+04 2.000513035159052677e+01 2.606165129423738680e-01
5.964423749832582689e+04 1.999029447968942463e+01 2.634048238782042972e-01
5.964423753486930218e+04 1.996228496073847580e+01 2.555109001291523962e-01
5.964423757141277019e+04 1.988711702959505345e+01 2.576744459212791938e-01
5.964423760795624548e+04 2.006346293626300437e+01 2.644474972159105985e-01
5.964423764449972077e+04 1.973580220763021131e+01 2.561087108405606938e-01
5.964423768104318879e+04 1.950155730533683496e+01 2.491647973131547733e-01
5.964423771758665680e+04 2.008669775062951146e+01 2.595351468123443528e-01
5.964423775413013209e+04 1.935272483345669770e+01 2.421324676474209125e-01
5.964423779067360738e+04 2.027135770266811221e+01 2.639036450145090251e-01
5.964423782721707539e+04 1.985930079942727389e+01 2.535036683780177991e-01
5.964423786376054341e+04 2.014502734454122290e+01 2.721035306966462231e-01
5.964423790030401869e+04 1.995204262877442147e+01 2.595183221772774385e-01
5.964423793684749398e+04 1.998466220767972601e+01 2.542907343724051805e-01
5.964423797339096200e+04 1.970449264593138139e+01 2.498662167617388130e-01
5.964423800993443729e+04 1.972176379880639985e+01 2.511954434304138339e-01
5.964423804647791258e+04 1.944142480517519900e+01 2.473305771038603607e-01
5.964423808302138059e+04 2.031891997891924362e+01 2.635080896806205053e-01
5.964423811956484860e+04 1.995670677493924217e+01 2.673247470321379327e-01
5.964423815610832389e+04 2.022115164581050095e+01 2.621160623126497224e-01
5.964423819265179918e+04 2.000698392854996399e+01 2.562733742525780123e-01
5.964423822919526719e+04 1.989717129449034871e+01 2.535178758427870660e-01
5.964423826573873521e+04 1.942813452114780759e+01 2.487629889970436603e-01
5.964423830228221050e+04 2.037931410171050572e+01 2.664368275202302350e-01
5.964423833882568579e+04 1.991866581746986498e+01 2.650525277722779460e-01
5.964423837536915380e+04 1.997764206240567475e+01 2.796301176446485681e-01
5.964423841191262909e+04 1.989205437712410429e+01 2.936512170918761933e-01
5.964423844845610438e+04 2.008511291694226841e+01 2.903301932759870252e-01
5.964423848499957239e+04 2.009291892086417519e+01 2.701506319538896639e-01
5.964423852154304041e+04 2.006030747314061813e+01 2.737822407884947240e-01
5.964423855808651570e+04 1.979992021682251746e+01 2.669516638775453199e-01
5.964423859462999098e+04 1.988963902715868315e+01 2.595012477167960019e-01
5.964423863117345900e+04 1.991558196566685268e+01 2.639950636378689541e-01
5.964423866771692701e+04 1.977601910604322200e+01 2.660495541449149348e-01
5.964423870426040230e+04 1.971750775630671981e+01 2.696754025859585124e-01
5.964423874080387759e+04 2.001687653233676656e+01 2.628267572578327216e-01
5.964423877734734560e+04 2.006653870761356373e+01 2.707355441836742926e-01
5.964423881389082089e+04 1.979768481052742857e+01 2.606351741718040960e-01
5.964423885043429618e+04 2.000524714282291328e+01 2.764265512997857721e-01
5.964423888697776420e+04 2.023747422055076939e+01 2.666076592475983831e-01
5.964423892352123221e+04 1.984845113513889459e+01 2.984510308891365482e-01
5.964423896006470750e+04 2.004114625064806887e+01 2.932199666455836407e-01
5.964423899660818279e+04 2.038146611676201303e+01 2.856750132770470851e-01
5.964423903315165080e+04 2.016979200152397311e+01 2.627885067913517947e-01
5.964423906969512609e+04 2.007181266878286863e+01 2.723760906412552862e-01
5.964423910623860138e+04 2.004808929337209022e+01 2.702864598175624966e-01
5.964423914278206939e+04 1.994101787910321022e+01 2.597262447577227129e-01
5.964423917932553741e+04 2.037836366276256328e+01 2.760180979397841017e-01
5.964423921586901270e+04 2.016679829599846840e+01 2.685819098131214666e-01
5.964423925241248799e+04 1.988764617371420584e+01 2.614119853128833992e-01
5.964423928895595600e+04 2.028895994208494002e+01 2.791242576187886737e-01
5.964423932549942401e+04 1.986326723323890420e+01 2.684398394632788176e-01
5.964423936204289930e+04 1.970651957278684918e+01 2.534248185833415934e-01
5.964423939858637459e+04 2.004343774639810860e+01 2.634445900442014543e-01
5.964423943512984260e+04 2.048132679325919270e+01 2.616558789116447126e-01
5.964423947167331062e+04 2.024353443110184259e+01 2.642336025552193268e-01
5.964423950821678591e+04 2.063352348911480050e+01 2.715389407742010985e-01
5.964423954476026120e+04 2.006097876747799091e+01 2.668185534275950843e-01
5.964423958130372921e+04 2.046505690371530051e+01 2.676246359434262811e-01
5.964423961784719722e+04 2.010798608629356821e+01 2.557567311757975026e-01
5.964423965439067251e+04 2.025654964318214368e+01 2.641657783632235246e-01
5.964423969093414780e+04 1.998393683637353746e+01 2.593887682882239365e-01
5.964423972747761582e+04 2.031839726828802029e+01 2.785678835439437950e-01
5.964423976402109110e+04 1.984207493473198980e+01 2.529405137155929517e-01
5.964423980056456639e+04 2.041608698263951283e+01 2.801457926616900962e-01
5.964423983710803441e+04 1.990669314003077872e+01 2.610905730127104363e-01
5.964423987365150242e+04 2.048241529802210081e+01 2.747589809210223000e-01
5.964423991019497771e+04 2.016902027910515116e+01 2.769963088390274275e-01
5.964423994673845300e+04 2.001589922626910578e+01 2.714566121419014211e-01
5.964423998328192101e+04 1.986152796725784597e+01 2.598649810065267185e-01
5.964424001982539630e+04 1.997490407302366577e+01 2.656389406463542380e-01
5.964424005636886432e+04 2.015465818300133805e+01 2.597414991793395855e-01
5.964424009291233961e+04 1.987126538310037205e+01 2.689380721657486095e-01
5.964424012945580762e+04 1.997763516610774914e+01 2.627432101021723310e-01
5.964424016599928291e+04 2.049435768695930449e+01 2.707869701452185196e-01
5.964424020254275820e+04 1.943058286516853883e+01 2.486294693087833241e-01
5.964424023908622621e+04 1.962500000000000000e+01 2.488461002136382882e-01
5.964424027562969422e+04 2.000903144684503943e+01 2.627815002583024917e-01
5.964424031217316951e+04 1.944370251246911607e+01 2.586954622331353870e-01
5.964424034871664480e+04 1.910459372114496901e+01 2.453275211252497479e-01
5.964424038526011282e+04 1.979891349374489451e+01 2.648213652223287973e-01
5.964424042180358083e+04 1.929395636448489171e+01 2.454903950168902116e-01
5.964424045834705612e+04 1.947189410088209627e+01 2.588070022479255217e-01
5.964424049489053141e+04 1.962569938135062131e+01 2.612642209887836020e-01
5.964424053143399942e+04 1.975391165257549630e+01 2.550989335517070411e-01
5.964424056797746744e+04 2.007992757057615307e+01 2.645714775786572326e-01
5.964424060452094272e+04 1.966768677510776797e+01 2.563824443585750457e-01
5.964424064106441801e+04 1.999852580446366801e+01 2.705971542622819248e-01
5.964424067760788603e+04 2.009293491410597809e+01 2.697720093195760671e-01
5.964424071415136132e+04 1.936687366242150077e+01 2.518796760805124824e-01
5.964424075069482933e+04 1.959468533127706280e+01 2.537995511462306508e-01
5.964424078723830462e+04 1.977701426898348558e+01 2.659089525845294011e-01
5.964424082378177263e+04 1.952520583392142939e+01 2.569204575896991138e-01
5.964424086032524792e+04 1.984323444283646865e+01 2.576524224242843220e-01
5.964424089686872321e+04 1.936832600410436811e+01 2.456392380921375296e-01
5.964424093341219123e+04 1.970003088179399242e+01 2.637649674317926185e-01
5.964424096995565924e+04 2.018526516121948688e+01 2.693625032994704793e-01
5.964424100649913453e+04 1.954645345192614414e+01 2.574693138656959368e-01
5.964424104304260982e+04 2.000287886885962862e+01 2.713366869517080393e-01
5.964424107958607783e+04 1.934021662349893944e+01 2.527388468738088201e-01
5.964424111612955312e+04 1.982631149116064506e+01 2.610620957581215040e-01
5.964424115267302113e+04 1.960900150742947190e+01 2.595659930828048134e-01
5.964424118921649642e+04 1.937153112863363447e+01 2.508283154700818307e-01
5.964424122575996444e+04 1.950927203065134208e+01 2.591001751435302869e-01
5.964424126230343973e+04 1.914600156891698646e+01 2.474692771513841150e-01
5.964424129884691502e+04 1.964448732609109882e+01 2.628593364606484073e-01
5.964424133539038303e+04 1.980173516090868802e+01 2.638952853752165040e-01
5.964424137193385104e+04 1.983670774647887214e+01 2.647882626033105646e-01
5.964424140847732633e+04 1.996170360775283115e+01 2.603644797398007582e-01
5.964424144502080162e+04 1.998667342040835848e+01 2.604215195917201076e-01
5.964424148156426963e+04 1.977322664257009066e+01 2.527163009130438676e-01
5.964424151810773765e+04 1.937883840085510911e+01 2.450930439129038740e-01
5.964424155465121294e+04 1.957199703323483320e+01 2.500379617726057879e-01
5.964424159119468823e+04 1.970317228611100902e+01 2.580617251128849432e-01
5.964424162773815624e+04 1.994251774660006404e+01 2.648126174211551942e-01
5.964424166428163153e+04 1.984914044722953719e+01 2.578822706447664870e-01
5.964424170082510682e+04 1.986749269040885579e+01 2.631280267185764354e-01
5.964424173736857483e+04 2.014366487075488976e+01 2.735631271084620897e-01
5.964424177391204285e+04 1.973539210358433849e+01 2.695003501515100264e-01
5.964424181045551813e+04 1.983849288371818531e+01 2.777630192979687607e-01
5.964424184699899342e+04 1.957381759332011839e+01 2.488979563987986365e-01
5.964424188354246144e+04 1.965323433323433377e+01 2.542416841387281079e-01
5.964424192008593673e+04 1.946560994669745526e+01 2.531422922494904193e-01
5.964424195662941202e+04 1.964684137800716002e+01 2.551862707455415658e-01
5.964424199317288003e+04 1.995775372286346538e+01 2.619660228674865476e-01
5.964424202971634804e+04 2.008001230230549794e+01 2.712200927513732096e-01
5.964424206625982333e+04 2.020696209340968252e+01 2.793253744692906215e-01
5.964424210280329862e+04 1.991126030624263876e+01 2.653209968615238834e-01
5.964424213934676663e+04 1.999203779962390826e+01 2.582895839231253987e-01
5.964424217589023465e+04 2.012668779525204599e+01 2.648145953578579515e-01
5.964424221243370994e+04 2.038791010695829797e+01 2.777018661713467895e-01
5.964424224897718523e+04 2.079831758862485458e+01 3.005748807855173066e-01
5.964424228552065324e+04 2.083190812982084239e+01 2.881763874122878488e-01
5.964424232206412853e+04 2.020749224528752208e+01 2.709304142038647667e-01
5.964424235860760382e+04 2.071210205159056628e+01 2.775109380803931769e-01
5.964424239515107183e+04 2.064451420537186266e+01 2.822579686694365875e-01
5.964424243169453985e+04 1.998677623943447301e+01 2.706171442405627126e-01
5.964424246823801514e+04 2.067928120470680753e+01 2.844391160360298931e-01
5.964424250478149042e+04 2.041228449830484237e+01 2.892572114117262227e-01
5.964424254132495844e+04 2.031503448275862311e+01 2.807489159544052093e-01
5.964424257786842645e+04 1.999352473176407230e+01 2.685588506883463400e-01
5.964424261441190174e+04 2.012733837729977893e+01 2.783525524094555559e-01
5.964424265095537703e+04 2.008012778486369143e+01 2.626358021736096005e-01
5.964424268749884504e+04 1.978069284388244853e+01 2.633450704667566478e-01
5.964424272404232033e+04 2.009807552173549539e+01 2.690817192020420467e-01
5.964424276058579562e+04 2.048146842521120803e+01 2.843235053746175911e-01
5.964424279712926364e+04 2.047877393135190971e+01 2.773412516894043778e-01
5.964424283367273165e+04 2.008077751688411894e+01 2.706967472508316486e-01
5.964424287021620694e+04 1.957273398235686912e+01 2.716985405183390268e-01
5.964424290675968223e+04 1.992324579819331376e+01 2.646326315530762585e-01
5.964424294330315024e+04 1.974714909691889986e+01 2.657934851168444745e-01
5.964424297984661825e+04 1.982100452261905943e+01 2.717156595633060667e-01
5.964424301639009354e+04 1.927458301346918645e+01 2.535597881352968375e-01
5.964424305293356883e+04 1.999648269366050002e+01 2.941237764316266268e-01
5.964424308947703685e+04 1.999110724469576184e+01 2.673852792257301880e-01
5.964424312602051214e+04 2.048979817460415020e+01 2.759714458655809777e-01
5.964424316256398743e+04 1.980211891736938767e+01 2.668046699258744270e-01
5.964424319910745544e+04 2.010838734364910252e+01 2.771148434202659327e-01
5.964424323565092345e+04 1.970380836245104561e+01 2.680429457039733010e-01
5.964424327219439874e+04 1.962097859895084184e+01 2.962050407587162315e-01
5.964424330873787403e+04 1.959368854761681433e+01 2.948560767248288306e-01
5.964424334528134204e+04 1.976809776757722048e+01 2.869853631314185360e-01
5.964424338182481733e+04 1.955423180465687238e+01 2.911010660166604702e-01
5.964424341836829262e+04 1.964225392094244427e+01 2.791454338171293070e-01
5.964424345491176064e+04 1.983816201808205193e+01 2.750165488782685963e-01
5.964424349145522865e+04 1.991937353587557524e+01 2.769558848040949983e-01
5.964424352799870394e+04 1.936771126304764579e+01 2.714203759211062938e-01
5.964424356454217923e+04 1.976426291820561332e+01 2.872593479195008070e-01
5.964424360108564724e+04 1.922131128395580646e+01 2.569877513377528122e-01
5.964424363762911526e+04 1.999903890050217470e+01 2.939740542306174542e-01
5.964424367417259054e+04 1.987450999082535574e+01 2.933351525135666771e-01
5.964424371071606583e+04 1.957977690413035177e+01 2.710269024082819223e-01
5.964424374725953385e+04 1.963840028523888748e+01 2.806346656839358022e-01
5.964424378380300914e+04 1.936965039355430918e+01 2.762548223734749286e-01
5.964424382034648443e+04 1.953026306575476667e+01 2.802706143577514131e-01
5.964424385688995244e+04 2.013153684210526251e+01 3.104612610606995449e-01
5.964424389343342045e+04 1.963028281845262768e+01 2.875074298092492597e-01
5.964424392997689574e+04 1.931892106770802897e+01 2.940424411341281408e-01
5.964424396652037103e+04 1.981740956266122922e+01 2.851332503279348507e-01
5.964424400306383905e+04 1.932748078164426886e+01 2.872089174783946652e-01
5.964424403960730706e+04 1.967131469363474139e+01 3.145221087347255251e-01
5.964424407615078235e+04 1.959676998291246974e+01 2.860508271277032444e-01
5.964424411269425764e+04 1.986210091220068108e+01 3.119382391961450507e-01
5.964424414923772565e+04 1.969235965442457470e+01 2.954116599240265151e-01
5.964424418578119366e+04 1.958054700449917007e+01 2.845203112043955263e-01
5.964424422232466895e+04 1.989383070301291312e+01 2.797415866411537277e-01
5.964424425886814424e+04 1.984694144197647958e+01 2.794537615616113357e-01
5.964424429541161226e+04 2.021904163241622854e+01 2.915198730084224144e-01
5.964424433195508755e+04 1.941973495536333871e+01 2.652915937407302471e-01
5.964424436849856284e+04 2.053723995553437831e+01 2.886878267278417676e-01
5.964424440504203085e+04 2.007283370690065993e+01 2.855090194002299353e-01
5.964424444158549886e+04 2.021679110748325314e+01 2.846736107909825786e-01
5.964424447812897415e+04 1.971495743818402957e+01 2.784389755640398478e-01
5.964424451467244944e+04 1.999193131635816911e+01 2.839300181414100011e-01
5.964424455121591745e+04 2.016132099014842893e+01 2.763543123187782169e-01
5.964424458775938547e+04 1.983505118455688887e+01 2.669024369558564147e-01
5.964424462430286076e+04 2.044990759186808305e+01 2.994453467657451351e-01
5.964424466084633605e+04 2.047310513447432712e+01 2.911793117490326654e-01
5.964424469738980406e+04 1.985878681716413752e+01 2.904690415864094599e-01
5.964424473393327207e+04 2.040582914092468414e+01 3.026804509950788424e-01
5.964424477047674736e+04 2.010252651241975741e+01 2.873358452452189904e-01
5.964424480702022265e+04 2.002636197571546006e+01 2.743908527831862010e-01
5.964424484356369067e+04 2.055593908382658341e+01 2.892325423960462882e-01
5.964424488010716595e+04 2.005753636869750167e+01 2.849839021072272938e-01
5.964424491665064124e+04 1.968418801895869663e+01 2.749081610357204664e-01
5.964424495319410926e+04 1.996584817154892022e+01 2.984772976233688868e-01
5.964424498973757727e+04 2.015830564983270179e+01 3.077723526870198567e-01
5.964424502628105256e+04 1.989668367346938638e+01 2.879103229888067550e-01
5.964424506282452785e+04 2.019231002928702523e+01 2.972640481133609347e-01
5.964424509936799586e+04 1.988046602034367538e+01 2.859176417989965358e-01
5.964424513591146388e+04 2.012927327327327376e+01 2.936772599370805481e-01
5.964424517245493917e+04 1.982946815089672299e+01 2.800295984154512752e-01
5.964424520899841445e+04 1.979958881481217148e+01 2.773222786481205904e-01
5.964424524554188247e+04 1.928731421638395815e+01 2.698057424277223726e-01
5.964424528208535776e+04 2.006348861882716150e+01 2.801802842578376418e-01
5.964424531862882577e+04 1.991103028857619606e+01 2.877699388527522051e-01
5.964424535517230106e+04 1.995694652823620885e+01 2.815029332148520913e-01
5.964424539171576907e+04 1.977818125535765148e+01 2.751676455723018333e-01
5.964424542825924436e+04 2.012158120688823715e+01 2.791189264924208713e-01
5.964424546480271965e+04 1.983821756413164294e+01 2.696977719212630964e-01
5.964424550134618767e+04 1.951997948431016283e+01 2.734313166930023020e-01
5.964424553788965568e+04 2.012111681488443793e+01 2.786570025605292211e-01
5.964424557443313097e+04 1.990504060021843458e+01 2.668156285272966222e-01
5.964424561097660626e+04 1.994401865654150541e+01 3.064185947601814619e-01
5.964424564752007427e+04 2.042082240777214963e+01 2.957472859663050069e-01
5.964424568406354229e+04 1.937311982227981844e+01 2.689849380971749415e-01
5.964424572060701757e+04 1.982630995613828162e+01 2.683638784687116807e-01
5.964424575715049286e+04 2.000971207665307006e+01 2.814861065943027318e-01
5.964424579369396088e+04 2.016598585829630963e+01 2.680710163988394568e-01
5.964424583023743617e+04 2.001614362588694718e+01 2.680966747472027789e-01
5.964424586678090418e+04 1.994476409666283345e+01 2.682935741792966122e-01
5.964424590332437947e+04 2.053502275147642209e+01 2.877196567699988328e-01
5.964424593986784748e+04 1.991003285613705742e+01 2.776508555139947654e-01
5.964424597641132277e+04 2.004406747423354673e+01 2.795910070517965695e-01
5.964424601295479806e+04 2.002360111064050230e+01 2.895119200053539732e-01
5.964424604949826607e+04 2.020289717406791752e+01 3.092151978754973385e-01
5.964424608604173409e+04 1.991394455281669451e+01 2.746761565118957527e-01
5.964424612258520938e+04 1.990084103293058604e+01 2.736404149121668405e-01
5.964424615912868467e+04 2.021522662118517744e+01 2.764399883835139127e-01
5.964424619567215268e+04 2.036819840943702076e+01 2.909030357838149339e-01
5.964424623221562797e+04 1.988804496072990347e+01 2.848469128827573194e-01
5.964424626875910326e+04 2.060395943988411460e+01 3.157482437287590926e-01
5.964424630530257127e+04 2.040940881104668492e+01 3.052665010500552611e-01
5.964424634184603929e+04 1.994089216292888977e+01 2.930357896728516542e-01
5.964424637838951458e+04 1.986963220851319178e+01 2.805100641942228634e-01
5.964424641493298986e+04 1.976672660390885028e+01 2.685469499526336179e-01
5.964424645147645788e+04 2.030280194643658476e+01 2.772751695813896466e-01
5.964424648801992589e+04 1.998853167442301881e+01 2.730696528250934896e-01
5.964424652456340118e+04 2.006251847997067017e+01 2.798062663218838231e-01
5.964424656110687647e+04 2.016979837994442093e+01 2.880790699115912123e-01
5.964424659765034448e+04 2.040724582247615260e+01 2.955258758011792275e-01
5.964424663419381977e+04 2.052228527552158610e+01 2.907225196841401460e-01
5.964424667073729506e+04 1.975932796639832034e+01 2.683468100063997608e-01
5.964424670728076308e+04 2.022421598874664284e+01 2.970299410514136151e-01
5.964424674382423109e+04 2.027596744962865571e+01 3.090780015972490746e-01
5.964424678036770638e+04 2.009930134961133064e+01 2.764079252366773432e-01
5.964424681691118167e+04 1.980488599727650723e+01 2.790010167174207245e-01
5.964424685345464968e+04 2.103643539367545756e+01 3.116713756448225570e-01
5.964424688999811769e+04 2.026692804537979242e+01 2.752188338891371489e-01
5.964424692654159298e+04 2.071654800799727170e+01 2.808752625425137150e-01
5.964424696308506827e+04 1.986192035043922388e+01 2.624925075885686798e-01
5.964424699962853629e+04 2.012909794821401022e+01 2.767942741985107147e-01
5.964424703617201158e+04 1.999533455244526081e+01 2.700026431053569320e-01
5.964424707271548687e+04 1.962079668908432595e+01 2.675728042196987566e-01
5.964424710925895488e+04 2.012740691678100191e+01 2.710957709482452738e-01
5.964424714580242289e+04 2.037830406350496659e+01 2.754283069780260051e-01
5.964424718234589818e+04 1.993606400597139938e+01 2.811606212597748122e-01
5.964424721888937347e+04 2.003933163157771347e+01 2.730653496886573106e-01
5.964424725543284148e+04 2.038223004441890396e+01 2.821331494156690267e-01
5.964424729197630950e+04 2.006679636066001748e+01 2.729505550858222773e-01
5.964424732851978479e+04 2.025164481525625604e+01 2.781784102008381110e-01
5.964424736506326008e+04 2.059087315583989408e+01 2.958544792333003826e-01
5.964424740160672809e+04 1.986532599936937160e+01 2.922524740566362356e-01
5.964424743815020338e+04 2.014886742923659924e+01 2.928619474332809780e-01
5.964424747469367867e+04 2.004921975899616982e+01 2.806207248760155815e-01
5.964424751123714668e+04 1.993582130081108517e+01 2.801392532556014614e-01
5.964424754778061470e+04 2.004592849754485329e+01 2.789455878305188152e-01
5.964424758432408998e+04 1.984610361594701544e+01 2.874561650582579952e-01
5.964424762086756527e+04 1.914053357246945453e+01 2.805376209332783310e-01
5.964424765741103329e+04 2.032001052115589346e+01 2.890748827872972049e-01
5.964424769395450858e+04 1.979242548949143909e+01 2.897642194276024985e-01
5.964424773049798387e+04 2.013606468494377566e+01 2.963165859949496994e-01
5.964424776704145188e+04 2.046576135459128309e+01 2.799504642033364132e-01
5.964424780358491989e+04 2.053741152679474169e+01 2.979606383101632838e-01
5.964424784012839518e+04 2.015222866514379518e+01 3.055056010107683462e-01
5.964424787667187047e+04 2.023349017567919006e+01 3.021912598358362234e-01
5.964424791321533849e+04 2.057745750895497494e+01 3.198879457828983086e-01
5.964424794975880650e+04 1.991797954112003666e+01 3.393317239723843692e-01
5.964424798630228179e+04 2.012249279488466058e+01 2.915847229920407457e-01
5.964424802284575708e+04 2.044180778900431861e+01 3.090458940556750633e-01
5.964424805938922509e+04 2.018667789119225375e+01 2.900400286993565224e-01
5.964424809593270038e+04 2.052039134301808687e+01 3.184299243359943188e-01
5.964424813247617567e+04 1.986481368145128812e+01 2.956558267915018190e-01
5.964424816901964368e+04 2.069345526268603308e+01 3.231074383891693880e-01
5.964424820556311170e+04 1.983321703519829882e+01 2.955345726509283066e-01
5.964424824210658699e+04 2.041176889395180183e+01 2.999141520312739173e-01
5.964424827865006228e+04 2.000064655679119596e+01 2.682885440316891135e-01
5.964424831519353029e+04 2.017135494696470488e+01 2.654800477247907242e-01
5.964424835173699830e+04 2.034809246337193755e+01 2.779597965895980183e-01
5.964424838828047359e+04 2.025533665656975302e+01 2.857378618378514923e-01
5.964424842482394888e+04 2.048202705656619571e+01 2.761881010342965292e-01
5.964424846136741689e+04 1.964185009097845835e+01 2.563339380387879007e-01
5.964424849791089218e+04 1.986872851421753339e+01 2.620433268191337262e-01
5.964424853445436747e+04 1.954556734504551585e+01 2.672514200901460746e-01
5.964424857099783549e+04 2.014702304321636106e+01 2.987645339784505416e-01
5.964424860754130350e+04 1.989064838052148687e+01 2.771108568823021923e-01
5.964424864408477879e+04 2.001962952394540451e+01 2.787894883201397778e-01
5.964424868062825408e+04 1.984237454443510273e+01 2.793833075323034487e-01
5.964424871717172209e+04 2.062461900887663546e+01 3.092624950878672951e-01
5.964424875371519011e+04 2.040526516687740255e+01 3.216524941768570400e-01
5.964424879025866539e+04 2.053284193681351866e+01 3.039919366679619817e-01
5.964424882680214068e+04 1.995618514248064557e+01 2.971506866136588987e-01
5.964424886334560870e+04 2.004237137050287032e+01 2.964630875134766086e-01
5.964424889988908399e+04 1.992925706304962574e+01 3.001407449245305226e-01
5.964424893643255928e+04 1.967247918648207161e+01 2.844105557969398013e-01
5.964424897297602729e+04 1.986293624020072457e+01 2.908758202506649959e-01
5.964424900951949530e+04 1.992192762967953357e+01 2.984662438977702115e-01
5.964424904606297059e+04 1.963755867431605751e+01 2.943755658619728877e-01
5.964424908260644588e+04 1.979607212697803575e+01 2.833707113114196652e-01
5.964424911914991389e+04 1.964623898829800908e+01 2.795494785638417690e-01
5.964424915569338191e+04 1.947682986736532129e+01 3.025972355624902410e-01
5.964424919223685720e+04 1.933947900978915513e+01 2.649416612818814021e-01
5.964424922878033249e+04 2.028276879572139890e+01 2.968599251680655859e-01
5.964424926532380050e+04 1.947943820759205025e+01 2.722013942517281238e-01
5.964424930186726851e+04 1.964193735079215841e+01 2.865624761160713296e-01
5.964424933841074380e+04 1.998428611797083221e+01 2.729480455380522419e-01
5.964424937495421909e+04 2.011451420792921851e+01 3.109231498994675658e-01
5.964424941149768711e+04 1.979275402057676914e+01 2.944024877801600937e-01
5.964424944804116240e+04 1.961737472766884594e+01 2.777239872205688465e-01
5.964424948458463041e+04 1.933713951447791857e+01 2.694764846576386819e-01
5.964424952112810570e+04 1.934084894552152534e+01 2.913135932853253562e-01
5.964424955767157371e+04 1.960080693010561248e+01 2.836022009897496976e-01
5.964424959421504900e+04 1.945136738601177129e+01 2.660287609428705902e-01
5.964424963075852429e+04 2.006098485775092399e+01 2.720651355846737118e-01
5.964424966730199230e+04 1.995100620877926190e+01 2.851279545157519024e-01
5.964424970384546032e+04 1.934190776147712754e+01 2.735352227334544306e-01
5.964424974038893561e+04 1.977499641371395356e+01 2.874718318367256442e-01
5.964424977693241090e+04 1.922953608963377903e+01 2.618787349472101456e-01
5.964424981347587891e+04 2.003083971306287125e+01 3.069331895071061300e-01
5.964424985001935420e+04 1.948996105682904556e+01 2.845954500808540732e-01
5.964424988656282949e+04 1.914819875632548474e+01 2.755596159763922803e-01
5.964424992310629750e+04 2.010235424389774295e+01 2.898210589208305987e-01
5.964424995964976551e+04 1.930748160356554166e+01 2.729165843590683482e-01
5.964424999619324080e+04 2.043036729339745960e+01 3.035348528948722535e-01
5.964425003273671609e+04 1.933169707882694155e+01 2.838563069253266513e-01
5.964425006928018411e+04 2.018492613807657676e+01 3.153773914502306930e-01
5.964425010582365212e+04 1.951276633004494698e+01 2.676914263408811112e-01
5.964425014236712741e+04 1.962624460767167989e+01 2.887765815661026414e-01
5.964425017891060270e+04 2.056725355590675619e+01 2.984580235861356567e-01
5.964425021545407071e+04 1.964122576404863807e+01 2.902151620001726107e-01
5.964425025199754600e+04 1.954610137253290247e+01 2.825599144761190562e-01
5.964425028854102129e+04 1.940135529851618301e+01 2.666187367044209888e-01
5.964425032508448930e+04 1.927833649184406539e+01 2.667665149936825908e-01
5.964425036162795732e+04 1.911057863586738037e+01 2.599830222688929160e-01
5.964425039817143261e+04 1.962346153391423798e+01 2.638679069078554984e-01
5.964425043471490790e+04 1.945259796806966790e+01 2.694785237371111752e-01
5.964425047125837591e+04 1.963771523488676962e+01 2.803447763122332015e-01
5.964425050780185120e+04 1.949050699423180077e+01 2.678800522338873336e-01
5.964425054434531921e+04 1.995917733613606160e+01 3.051584151115153132e-01
5.964425058088879450e+04 1.946127753149380624e+01 2.702105331946487166e-01
5.964425061743226252e+04 1.962518953639695596e+01 2.770835858826260489e-01
5.964425065397573781e+04 1.995892305287334167e+01 2.837171267751458226e-01
5.964425069051921309e+04 2.013911875464728496e+01 3.191811649330107969e-01
5.964425072706268111e+04 1.973601051778985749e+01 3.231137734991779142e-01
5.964425076360614912e+04 2.007613151409508845e+01 3.112869624694010739e-01
5.964425080014962441e+04 1.971181753722524022e+01 2.769069973286649167e-01
5.964425083669309970e+04 2.010760856561789822e+01 2.886522107625500433e-01
5.964425087323656771e+04 1.988778155219145916e+01 2.930026162490752539e-01
5.964425090978004300e+04 1.948397465759806479e+01 2.789893691420039512e-01
5.964425094632351829e+04 2.002319039203664275e+01 2.909657451917442295e-01
5.964425098286698631e+04 2.042055339853540730e+01 2.996693989531793445e-01
5.964425101941045432e+04 2.000774686436442451e+01 2.930369395690312073e-01
5.964425105595392961e+04 2.019564509711722877e+01 2.974083124799384859e-01
5.964425109249740490e+04 1.995953132690668497e+01 2.783103074544245881e-01
5.964425112904087291e+04 1.953282069860116010e+01 2.736511444040009011e-01
5.964425116558434092e+04 2.003352402336052407e+01 2.899529907493946790e-01
5.964425120212781621e+04 1.966870200324088103e+01 2.904970164814903999e-01
5.964425123867129150e+04 1.988010519616202387e+01 2.793995679733133342e-01
5.964425127521475952e+04 1.924963683482667065e+01 2.700153173637057646e-01
5.964425131175823481e+04 2.037392567633558116e+01 3.172810327750586468e-01
5.964425134830171010e+04 1.957065179260506582e+01 2.795421038400465741e-01
5.964425138484517811e+04 1.962316706976526604e+01 2.877743718814207985e-01
5.964425142138864612e+04 1.951592857059106123e+01 2.903843640414864313e-01
5.964425145793212141e+04 1.950158681828295570e+01 2.896209324228083415e-01
5.964425149447559670e+04 1.949951230840687444e+01 2.943024854237887289e-01
5.964425153101906471e+04 1.975181957366623564e+01 3.096179462291420159e-01
5.964425156756253273e+04 1.988968666870689006e+01 3.125129810934287322e-01
5.964425160410600802e+04 1.985366606149063173e+01 2.851031137098758994e-01
5.964425164064948331e+04 1.989316178729236029e+01 2.839574979305928282e-01
5.964425167719295132e+04 2.035923868984960095e+01 2.828346739094003137e-01
5.964425171373642661e+04 1.983106586712805708e+01 2.818537267488079312e-01
5.964425175027990190e+04 1.972598112616219979e+01 2.941522744710479143e-01
5.964425178682336991e+04 1.968266576988195027e+01 2.831042713735791305e-01
5.964425182336683793e+04 1.995775078130507296e+01 2.965154232599486739e-01
5.964425185991031321e+04 1.999002927724018264e+01 2.993068712651847374e-01
5.964425189645378850e+04 1.980689703348390651e+01 2.985282551372691606e-01
5.964425193299725652e+04 2.006162328807731043e+01 2.871477388138654052e-01
5.964425196954073181e+04 2.076038381615939343e+01 3.163271284636191560e-01
5.964425200608419982e+04 1.998407661887708286e+01 3.045112125454590424e-01
5.964425204262767511e+04 2.004932273435030154e+01 2.972775368662135542e-01
5.964425207917114312e+04 2.026060056981415514e+01 2.926571359934286298e-01
5.964425211571461841e+04 1.970523949146453191e+01 2.864008280726629829e-01
5.964425215225809370e+04 2.037317370129870042e+01 3.057041512099989422e-01
5.964425218880156172e+04 1.996862349365781952e+01 2.826427056557582751e-01
5.964425222534502973e+04 2.044305678740082044e+01 2.941811616290234688e-01
5.964425226188850502e+04 2.049751382218081730e+01 3.040509254042572662e-01
5.964425229843198031e+04 2.013744883231195004e+01 3.021395029671526955e-01
5.964425233497544832e+04 2.046025927042508386e+01 3.037629187015964405e-01
5.964425237151891633e+04 2.030334266817613198e+01 2.921836163119789775e-01
5.964425240806239162e+04 1.963997276367874889e+01 2.824932636149036225e-01
5.964425244460586691e+04 2.029308814356316759e+01 2.860021467102794035e-01
5.964425248114933493e+04 2.025428109854604131e+01 2.865070031054925415e-01
5.964425251769281022e+04 1.941599319438536497e+01 2.601770263007090467e-01
5.964425255423627823e+04 1.944592269755705871e+01 2.681129836536602640e-01
5.964425259077975352e+04 1.994919701531000555e+01 2.929850430482348611e-01
5.964425262732322153e+04 2.051034948342997666e+01 3.009876522228256412e-01
5.964425266386669682e+04 2.001624923352672170e+01 2.876931026164484262e-01
5.964425270041017211e+04 2.008262114978840884e+01 2.997874882343078418e-01
5.964425273695364012e+04 2.018814784669523377e+01 2.817822031506939662e-01
5.964425277349710814e+04 2.044301626035903752e+01 2.776794130770615099e-01
5.964425281004058343e+04 2.026316479690983385e+01 2.893642739973285583e-01
5.964425284658405872e+04 1.996443423965887121e+01 2.819109162940807711e-01
5.964425288312752673e+04 1.997420018200513070e+01 2.784202849015185444e-01
5.964425291967099474e+04 2.027587693560556303e+01 2.961003710031822611e-01
5.964425295621447003e+04 2.010238221906957534e+01 2.856591844686322545e-01
5.964425299275794532e+04 2.006798695523272968e+01 2.724157899728841814e-01
5.964425302930141333e+04 2.028013510914510675e+01 2.813756603038822801e-01
5.964425306584488862e+04 1.994432616563763716e+01 2.745043195957140858e-01
5.964425310238836391e+04 2.031945998628307493e+01 2.816945962283660676e-01
5.964425313893183193e+04 2.055916002542414489e+01 2.946509064084254503e-01
5.964425317547529994e+04 2.006435319983362220e+01 2.854636781368383724e-01
5.964425321201877523e+04 2.052682796612225857e+01 3.154603249489805195e-01
5.964425324856225052e+04 2.041212143220277753e+01 2.992926721814013202e-01
5.964425328510571853e+04 2.011603684768748934e+01 2.978219652929085526e-01
5.964425332164918655e+04 2.016325339242526837e+01 3.055901997998213826e-01
5.964425335819266184e+04 2.024559083422498418e+01 3.038088647572869117e-01
5.964425339473613712e+04 1.978482030485246668e+01 3.067312875090811852e-01
5.964425343127960514e+04 2.004670313371382306e+01 2.979318007808283153e-01
5.964425346782308043e+04 1.992218986052899155e+01 3.033816972069644513e-01
5.964425350436655572e+04 1.969313360058138329e+01 3.013453357756893380e-01
5.964425354091002373e+04 1.963870930028643258e+01 2.979156499432821237e-01
5.964425357745349174e+04 1.976037244646668611e+01 3.144179922878397870e-01
5.964425361399696703e+04 1.966019985490627420e+01 3.085180232934803812e-01
5.964425365054044232e+04 1.999141712307655894e+01 3.027385570174199181e-01
5.964425368708391034e+04 1.951229797833516599e+01 3.054648011825273901e-01
5.964425372362737835e+04 1.977415670807087622e+01 3.006504366234341585e-01
5.964425376017085364e+04 1.962170488765346121e+01 3.095464591849689806e-01
5.964425379671432893e+04 1.965273146360583567e+01 3.038501560767145060e-01
5.964425383325779694e+04 2.040924819125511291e+01 3.164601327639165462e-01
5.964425386980127223e+04 1.949011078243721329e+01 2.721977072306577816e-01
5.964425390634474752e+04 1.978175751353369094e+01 3.003634349541951520e-01
5.964425394288821553e+04 2.043805802221200807e+01 3.315603410554922026e-01
5.964425397943168355e+04 1.975254166229954933e+01 3.036804081763498919e-01
5.964425401597515884e+04 2.030307523076186982e+01 3.133281037747668862e-01
5.964425405251863413e+04 2.013560596117362067e+01 3.020922951638206344e-01
5.964425408906210214e+04 1.991780821917808453e+01 2.973186354370438433e-01
5.964425412560557015e+04 1.955626176477423073e+01 2.820784234724489359e-01
5.964425416214904544e+04 2.076745698647620486e+01 3.161784629027697968e-01
5.964425419869252073e+04 1.971919081592340106e+01 3.095910421525825407e-01
5.964425423523598874e+04 1.970531513757719466e+01 3.041968461711350713e-01
5.964425427177946403e+04 1.949853996765824604e+01 2.728441854381066234e-01
5.964425430832293932e+04 1.990489279824079460e+01 2.720964707130890670e-01
5.964425434486640734e+04 2.003119239871091750e+01 2.759639458007042689e-01
5.964425438140987535e+04 1.991166559116655677e+01 2.641824785467091208e-01
5.964425441795335064e+04 2.045814574869148572e+01 2.887488063236086089e-01
5.964425445449682593e+04 2.015270540602053018e+01 2.762960481703109483e-01
5.964425449104029394e+04 1.985650931426606647e+01 2.721408597203258672e-01
5.964425452758376196e+04 2.007582001381577186e+01 2.944754971779828256e-01
5.964425456412723724e+04 1.994647462179281305e+01 2.971328056548229180e-01
5.964425460067071253e+04 1.990120633265393124e+01 2.921412454566639783e-01
5.964425463721418055e+04 1.971275227426860610e+01 2.872125591379062759e-01
5.964425467375765584e+04 1.971234445467639418e+01 2.807536537454760062e-01
5.964425471030113113e+04 2.020651159407993092e+01 2.824254671013130547e-01
5.964425474684459914e+04 1.970547977645164295e+01 2.761559758789638996e-01
5.964425478338806715e+04 2.000773969735032054e+01 2.812962100314346237e-01
5.964425481993154244e+04 1.982008900947213093e+01 2.730565582861663176e-01
5.964425485647501773e+04 1.980969632392115187e+01 2.766562730016554617e-01
5.964425489301848575e+04 1.917621180887450549e+01 2.626766310008730176e-01
5.964425492956196103e+04 2.001870423337566507e+01 2.947481097966558883e-01
5.964425496610543632e+04 1.999715184240194787e+01 2.974681335763584844e-01
5.964425500264890434e+04 2.001821927432511217e+01 2.950195417132374653e-01
5.964425503919237235e+04 2.003018558367909918e+01 2.918734659414743970e-01
5.964425507573584764e+04 1.992155267314411304e+01 2.771156247782445292e-01
5.964425511227932293e+04 1.983694358486074805e+01 2.787049192542950249e-01
5.964425514882279094e+04 1.944859079891807241e+01 2.671872082785395897e-01
5.964425518536625896e+04 1.977838628959916889e+01 2.855205891622943359e-01
5.964425522190973425e+04 2.011034374319649842e+01 2.855575596560361862e-01
5.964425525845320954e+04 1.961668845722823917e+01 2.924011761727530190e-01
5.964425529499667755e+04 1.974149891026692316e+01 2.991898216072444994e-01
5.964425533154015284e+04 2.005225387923864488e+01 2.899229006048454349e-01
5.964425536808362813e+04 2.045322202870698192e+01 3.112039542862755082e-01
5.964425540462709614e+04 1.979522930602744069e+01 2.827951471643957992e-01
5.964425544117056415e+04 1.994574748951016119e+01 2.982166370300324276e-01
5.964425547771403944e+04 1.990379847966820748e+01 2.901836266390509511e-01
5.964425551425751473e+04 1.992497734254540376e+01 2.977088604948701644e-01
5.964425555080098275e+04 2.023397121164946100e+01 3.053393109471791433e-01
5.964425558734445076e+04 2.023888815734345314e+01 2.880328119355545780e-01
5.964425562388792605e+04 1.993157208392520019e+01 3.003641277305570401e-01
5.964425566043140134e+04 1.970781163049527152e+01 3.107330438959628460e-01
5.964425569697486935e+04 2.018300529452266545e+01 2.969561885494507170e-01
5.964425573351834464e+04 1.963827868473384441e+01 2.847641005773916545e-01
5.964425577006181993e+04 2.008807469566245274e+01 2.938436095299217232e-01
5.964425580660528794e+04 2.066079161561882316e+01 3.074890231519401551e-01
5.964425584314875596e+04 2.004674770540036732e+01 3.024788773582887669e-01
5.964425587969223125e+04 1.996627380085929815e+01 2.850633484657243422e-01
5.964425591623570654e+04 2.033046539852677981e+01 2.942714089939801325e-01
5.964425595277917455e+04 1.967792991413320891e+01 2.836502560691481212e-01
5.964425598932264256e+04 2.025963725643586955e+01 2.958934743656294053e-01
5.964425602586611785e+04 2.047845225935113689e+01 2.880779814136413264e-01
5.964425606240959314e+04 2.017734154050906525e+01 2.889097896710735025e-01
5.964425609895306116e+04 2.054111840110602927e+01 2.940859091659561719e-01
5.964425613549653644e+04 1.999038745061036693e+01 2.792456706266904232e-01
5.964425617204001173e+04 2.021268692256404975e+01 2.930253247620375201e-01
5.964425620858347975e+04 1.968351281272629549e+01 2.737508417466316124e-01
5.964425624512694776e+04 2.010960500344819124e+01 2.784483058436718617e-01
5.964425628167042305e+04 2.005872600452376275e+01 2.925748759038218072e-01
5.964425631821389834e+04 1.983955039234630391e+01 2.764327509272150318e-01
5.964425635475736635e+04 1.965536572033355966e+01 2.720016819196927615e-01
5.964425639130083437e+04 2.048324371563474600e+01 2.959609824679991230e-01
5.964425642784430966e+04 2.051160900577417578e+01 3.274508516952189807e-01
5.964425646438778494e+04 1.945148407112428401e+01 2.877992044436312735e-01
5.964425650093125296e+04 2.007665513596617757e+01 2.866951342147862625e-01
5.964425653747472825e+04 1.909115700593336484e+01 2.634983149230180066e-01
5.964425657401820354e+04 1.981802666666666823e+01 2.970078576126247705e-01
5.964425661056167155e+04 1.957197969066966792e+01 2.844198206313049981e-01
5.964425664710513956e+04 2.037281079703373265e+01 2.958668023146024950e-01
5.964425668364861485e+04 2.043444583388978231e+01 3.110332416732979888e-01
5.964425672019209014e+04 2.030207843846014981e+01 3.016965486176364508e-01
5.964425675673555816e+04 1.992551003522375197e+01 2.975737893712367965e-01
5.964425679327903345e+04 1.981428537618630514e+01 2.906975384331334511e-01
5.964425682982250873e+04 2.065028152318862098e+01 3.155216836361252608e-01
5.964425686636597675e+04 2.057153193367997801e+01 3.200132681721276628e-01
5.964425690290944476e+04 1.981329278682317252e+01 2.883738328724371747e-01
5.964425693945292005e+04 1.974772867079922278e+01 2.933534443892409360e-01
5.964425697599639534e+04 2.017813331407177202e+01 3.164427042277740965e-01
5.964425701253986335e+04 1.967922146238821668e+01 3.148895237490640930e-01
5.964425704908333137e+04 1.982661996497373025e+01 3.129271569536193898e-01
5.964425708562680666e+04 1.989329918398951591e+01 3.013055418966416044e-01
5.964425712217028195e+04 2.004124143046864859e+01 2.990841695070017292e-01
5.964425715871374996e+04 2.009905374761062191e+01 3.012144199285243240e-01
5.964425719525722525e+04 2.003753293924934198e+01 2.981280258877038736e-01
5.964425723180070054e+04 1.975959377243253812e+01 2.825715222273558203e-01
5.964425726834416855e+04 2.044403075579703000e+01 3.032659189220596185e-01
5.964425730488763656e+04 1.994890070921985981e+01 2.920868403833565274e-01
5.964425734143111185e+04 2.035591473469783352e+01 2.977712962657619311e-01
5.964425737797458714e+04 2.001283305106981913e+01 2.961212252859598548e-01
5.964425741451805516e+04 1.939263066705169081e+01 2.685919137397677625e-01
5.964425745106152317e+04 1.991436847791246123e+01 2.975345481805334313e-01
5.964425748760499846e+04 1.973360309431716786e+01 2.825996855953069598e-01
5.964425752414847375e+04 1.993278670966667221e+01 2.963827784465093429e-01
5.964425756069194176e+04 1.982659800205039957e+01 2.871522005362407981e-01
5.964425759723540978e+04 1.972296864130508709e+01 3.109328149950082998e-01


==> figures/ground-folded/20220305_tic3788_r.dat <==
5.964421624348825571e+04 4.082591718125680558e+00 1.402840467338810071e-01
5.964421626656862645e+04 3.968422709072788379e+00 3.919256793564720315e-02
5.964421630311210174e+04 3.903585847944557763e+00 3.906886203373859806e-02
5.964421633965557703e+04 3.980363211124426481e+00 4.278472084693347305e-02
5.964421637619905232e+04 4.051832141142724275e+00 4.287257017241250662e-02
5.964421641274252033e+04 3.966014442389473427e+00 3.964542333185300943e-02
5.964421644928598835e+04 3.981650357172085819e+00 4.093811872104289457e-02
5.964421648582946364e+04 3.965153250882566205e+00 4.022235405459046592e-02
5.964421652237293893e+04 3.930962716984613081e+00 3.942914734460833959e-02
5.964421655891640694e+04 3.965665286190762640e+00 3.873168213189343012e-02
5.964421659545988223e+04 4.005298724337951199e+00 4.066295919828258332e-02
5.964421663200335752e+04 3.926956045960241060e+00 4.019419096312212836e-02
5.964421666854682553e+04 3.947841277763913137e+00 3.958877199871194130e-02
5.964421670509029354e+04 3.947406419758837437e+00 4.052223961346474584e-02
5.964421674163376883e+04 4.029268379474770789e+00 4.203619476929497389e-02
5.964421677817724412e+04 3.911421559811332660e+00 3.862461049072908603e-02
5.964421681472071214e+04 3.964246165445421077e+00 4.089421140265496468e-02
5.964421685126418015e+04 3.986066414607696728e+00 4.067316786890228658e-02
5.964421688780765544e+04 3.889899176978550255e+00 3.992537450967881957e-02
5.964421692435113073e+04 3.903022815444301408e+00 3.954928605730215901e-02
5.964421696089459874e+04 3.891576577632905209e+00 3.934146345693853575e-02
5.964421699743807403e+04 3.943658023826208670e+00 4.179176491633507934e-02
5.964421703398154932e+04 3.929535681556500570e+00 4.098993823995333158e-02
5.964421707052501733e+04 3.914305367692112014e+00 3.971104109628260936e-02
5.964421710706848535e+04 3.916508241039504234e+00 3.866936786998596831e-02
5.964421714361196064e+04 3.864322443434244914e+00 4.015069515042034992e-02
5.964421718015543593e+04 3.983536824119887410e+00 3.988798797469440827e-02
5.964421721669890394e+04 3.952955467012493340e+00 3.974026061640116569e-02
5.964421725324237195e+04 3.973794005680812980e+00 4.027028614509602089e-02
5.964421728978584724e+04 3.940380781787189424e+00 4.091062780569584834e-02
5.964421732632932253e+04 3.927093532895043815e+00 3.981518944377353958e-02
5.964421736287279055e+04 3.898928922540919828e+00 4.001603628311534849e-02
5.964421739941626583e+04 3.905954549145621790e+00 3.947063931274605308e-02
5.964421743595974112e+04 3.832468023655618339e+00 3.768103650635683949e-02
5.964421747250320914e+04 3.891986994934073518e+00 4.040252075932621034e-02
5.964421750904667715e+04 3.831537247987379047e+00 3.868869614998114020e-02
5.964421754559015244e+04 3.976009098771428718e+00 4.097272315910484297e-02
5.964421758213362773e+04 3.900319689743724005e+00 4.102531245046886488e-02
5.964421761867709574e+04 3.816869870976239643e+00 3.955144529921707924e-02
5.964421765522056376e+04 3.776034333984286562e+00 3.912771520745998710e-02
5.964421769176403905e+04 3.887381291270971317e+00 3.906809327383777009e-02
5.964421772830751434e+04 3.944139384405330961e+00 3.929493276471317936e-02
5.964421776485098235e+04 4.004532044218533038e+00 4.098834497878178079e-02
5.964421780139445764e+04 3.875634870938565513e+00 3.899498355767894858e-02
5.964421783793793293e+04 3.888890167954046184e+00 3.973546778715424110e-02
5.964421787448140094e+04 3.989520719187191311e+00 4.113714593607483566e-02
5.964421791102486895e+04 3.935421336050065388e+00 4.144663070432846874e-02
5.964421794756834424e+04 3.912839901119674391e+00 3.983743755524336849e-02
5.964421798411181953e+04 3.936775295984376921e+00 4.135741775488334382e-02
5.964421802065528755e+04 3.893097290251450904e+00 3.932578136333523405e-02
5.964421805719875556e+04 3.866548073435692512e+00 3.885430739148356544e-02
5.964421809374223085e+04 3.949384699568067258e+00 4.169016712242791523e-02
5.964421813028570614e+04 3.943124575133778897e+00 4.078828614480051185e-02
5.964421816682917415e+04 3.937527813561307433e+00 3.911379046830846390e-02
5.964421820337264217e+04 3.915220266498867119e+00 3.959825450276537040e-02
5.964421823991611745e+04 3.915996628005000257e+00 3.847951952366177736e-02
5.964421827645959274e+04 3.871752892381576050e+00 3.841512881390041906e-02
5.964421831300306076e+04 3.842308173454185738e+00 3.786945264076272549e-02
5.964421834954653605e+04 3.881874235068242029e+00 3.782058210945015569e-02
5.964421838609000406e+04 3.948560966851317300e+00 4.001073151853584003e-02
5.964421842263347935e+04 3.830453712982480052e+00 3.748639337706285990e-02
5.964421845917694736e+04 3.856096670010378702e+00 3.776634241816183984e-02
5.964421849572042265e+04 3.842856895965711672e+00 3.721712951577271083e-02
5.964421853226389794e+04 3.839645775784341630e+00 3.753459184695249334e-02
5.964421856880736595e+04 3.881559807214839175e+00 3.799842319709430954e-02
5.964421860535083397e+04 3.863463432861169888e+00 3.932554634943562916e-02
5.964421864189430926e+04 3.905333844753458905e+00 3.973215050896922867e-02
5.964421867843778455e+04 3.857000748926633804e+00 3.965850295913880830e-02
5.964421871498125256e+04 3.911675730498190617e+00 3.922112683789558824e-02
5.964421875152472057e+04 3.919150019380853944e+00 3.900141864374070261e-02
5.964421878806819586e+04 3.887459397490605983e+00 3.844551899092053110e-02
5.964421882461167115e+04 3.908231889491628586e+00 4.062194327837240909e-02
5.964421886115513917e+04 3.900457220540646919e+00 4.029277593850853767e-02
5.964421889769860718e+04 3.869916582786667281e+00 3.853873928177852654e-02
5.964421893424208247e+04 3.899317256644921237e+00 3.849639277360932671e-02
5.964421897078555776e+04 3.942943662712865116e+00 3.980244883744660234e-02
5.964421900732902577e+04 3.913973982375157590e+00 3.818211420599445377e-02
5.964421904387250106e+04 3.952931456797593501e+00 3.931173301440860079e-02
5.964421908041596907e+04 3.923552061144496506e+00 3.840798168908134136e-02
5.964421911695944436e+04 3.983970798285986437e+00 4.018815098850751777e-02
5.964421915350291238e+04 3.936123030844109305e+00 4.059465776312530527e-02
5.964421919004638767e+04 3.949060176418971668e+00 4.226232688658113079e-02
5.964421922658986296e+04 3.934994626467664514e+00 4.208077363082190353e-02
5.964421926313333097e+04 3.907313540912381811e+00 4.214221603289871471e-02
5.964421929967679898e+04 3.935247783752362061e+00 4.021046723646636706e-02
5.964421933622027427e+04 3.870966803748320029e+00 3.794741324017936873e-02
5.964421937276374956e+04 3.864429787159986862e+00 3.709911702808423722e-02
5.964421940930721757e+04 3.898440711725639218e+00 3.790690270150419428e-02
5.964421944585069286e+04 3.887634131212354571e+00 3.730435540036645264e-02
5.964421948239416815e+04 3.945320021706276492e+00 3.831953629107502646e-02
5.964421951893763617e+04 3.919734561654510951e+00 3.765129890285877357e-02
5.964421955548110418e+04 3.941338966525836707e+00 3.983194473868616192e-02
5.964421959202457947e+04 3.977014640282323654e+00 4.059229988838659875e-02
5.964421962856805476e+04 3.903819189040088400e+00 3.893779216748627370e-02
5.964421966511152277e+04 3.874771768557577545e+00 3.806113170225099845e-02
5.964421970165499079e+04 3.858277628016852479e+00 3.665800742481915148e-02
5.964421973819846608e+04 3.913458978247530862e+00 3.787500525836395848e-02
5.964421977474194136e+04 4.007348702330971513e+00 4.037783031986438148e-02
5.964421981128540938e+04 3.902834399431414525e+00 3.976533092398212149e-02
5.964421984782888467e+04 4.000869812294507000e+00 4.117977013635173295e-02
5.964421988437235996e+04 3.939331005116661899e+00 3.911783829324749773e-02
5.964421992091582797e+04 3.964078262639183503e+00 3.889911590330628194e-02
5.964421995745929598e+04 3.967325302314338220e+00 4.115138339811804519e-02
5.964421999400277127e+04 3.937052473470885161e+00 4.003588848567148778e-02
5.964422003054624656e+04 3.976057597344537342e+00 3.985499255928623419e-02
5.964422006708971458e+04 3.994210893043781407e+00 3.954487709420398400e-02
5.964422010363318259e+04 4.057253470882018931e+00 4.052734577050629700e-02
5.964422014017665788e+04 4.003509937187584633e+00 4.168628611165563214e-02
5.964422017672013317e+04 3.935387764905016628e+00 3.950517757187277379e-02
5.964422021326360118e+04 3.982844306847146409e+00 4.020142485110200087e-02
5.964422024980707647e+04 3.988993783633326906e+00 4.047003671145728287e-02
5.964422028635055176e+04 3.892639634132537108e+00 3.897608216129253705e-02
5.964422032289401977e+04 3.906615559341283461e+00 3.922388700824381430e-02
5.964422035943748779e+04 3.976107398084657518e+00 4.074443237605041707e-02
5.964422039598096308e+04 3.958930627065352148e+00 4.107128959365358850e-02
5.964422043252443837e+04 3.931682649000581176e+00 3.772664586965471939e-02
5.964422046906790638e+04 3.928751349406260918e+00 3.919862203905154913e-02
5.964422050561137439e+04 3.945646135784439679e+00 3.974963719489002512e-02
5.964422054215484968e+04 3.884231288044526220e+00 3.905457400460336792e-02
5.964422057869832497e+04 3.968619090579981190e+00 3.944688362385594116e-02
5.964422061524179298e+04 3.946856244804063163e+00 3.938958908837435213e-02
5.964422065178526100e+04 3.975750410052219408e+00 3.965430309175334983e-02
5.964422068832873629e+04 3.969440643769856614e+00 3.809148126474345974e-02
5.964422072487221158e+04 3.921216941064992412e+00 3.875826702938726942e-02
5.964422076141567959e+04 4.036977854971775415e+00 4.027718961359821881e-02
5.964422079795915488e+04 4.008411445062213474e+00 4.073035176106726274e-02
5.964422083450263017e+04 4.037340472179271167e+00 4.170917102249079023e-02
5.964422087104609818e+04 3.990721490059966570e+00 4.168975982776833289e-02
5.964422090758956620e+04 3.958382616336048265e+00 4.191674314712639376e-02
5.964422094413304148e+04 3.953655654318450008e+00 3.885797866608207973e-02
5.964422098067651677e+04 4.016431883906180111e+00 3.974180586091859840e-02
5.964422101721998479e+04 3.949909922236664706e+00 4.043300616669881498e-02
5.964422105376345280e+04 4.018227500610685787e+00 3.968365041704861179e-02
5.964422109030692809e+04 4.002436294966544850e+00 4.033697964686130261e-02
5.964422112685040338e+04 3.980661943190836993e+00 4.103983126291774197e-02
5.964422116339387139e+04 3.926258225864076135e+00 3.881849950146844946e-02
5.964422119993733941e+04 3.883673504558275091e+00 3.801203430132642919e-02
5.964422123648081470e+04 4.036767869667980513e+00 4.024135660295088956e-02
5.964422127302428999e+04 3.926156485651521422e+00 3.896637305944685575e-02
5.964422130956775800e+04 3.887775505437476298e+00 3.989708667418798149e-02
5.964422134611123329e+04 3.923835587844771933e+00 4.029649762416440129e-02
5.964422138265470130e+04 3.978548170848497101e+00 4.104804224972116722e-02
5.964422141919817659e+04 3.838403420105627628e+00 3.854347750437761566e-02
5.964422145574164460e+04 3.938399439415788184e+00 4.191098721082578415e-02
5.964422149228511989e+04 3.984121739233052129e+00 4.037551724349073418e-02
5.964422152882859518e+04 3.996903333470440689e+00 3.970922672981448687e-02
5.964422156537206320e+04 3.877135098669478364e+00 3.952396506984455493e-02
5.964422160191553121e+04 3.920129339608529051e+00 3.872893740084776965e-02
5.964422163845900650e+04 3.958565380751339902e+00 4.043886250645074149e-02
5.964422167500248179e+04 3.836929885623411529e+00 3.825948011265056792e-02
5.964422171154594980e+04 3.982694713431867317e+00 4.108400339499482939e-02
5.964422174808941782e+04 3.925218213185599492e+00 4.038378311563659701e-02
5.964422178463289310e+04 3.920320399866404237e+00 3.908813650499023962e-02
5.964422182117636839e+04 3.955497979774921458e+00 4.001571006877212983e-02
5.964422185771983641e+04 3.959155196471945803e+00 4.009181658631262579e-02
5.964422189426331170e+04 3.997982615913125759e+00 4.089774420923973641e-02
5.964422193080678699e+04 3.982561173522345399e+00 4.070475287470032982e-02
5.964422196735025500e+04 3.965217038257197846e+00 3.970708086842798107e-02
5.964422200389372301e+04 4.005286277584338528e+00 4.218927652702017528e-02
5.964422204043719830e+04 3.960539871051382388e+00 3.999823850107386836e-02
5.964422207698067359e+04 4.010370828615783978e+00 4.110055262360198802e-02
5.964422211352414161e+04 4.002213445097937417e+00 4.099797720877155355e-02
5.964422215006760962e+04 4.023166067709984972e+00 4.196697244668178006e-02
5.964422218661108491e+04 4.004388838320298127e+00 4.266550882637729775e-02
5.964422222315456020e+04 3.937453746530989562e+00 4.088641660695067903e-02
5.964422225969802821e+04 3.967615754435745323e+00 4.128548156020893367e-02
5.964422229624150350e+04 3.968145056842711682e+00 4.165923873329657745e-02
5.964422233278497879e+04 3.972924427502959599e+00 4.205991605940227751e-02
5.964422236932844680e+04 3.898156317416226369e+00 3.962819435757677922e-02
5.964422240587191482e+04 3.933240683256347126e+00 3.980662743115578189e-02
5.964422244241539011e+04 3.962560620756547358e+00 4.297834596864673340e-02
5.964422247895886539e+04 3.983629711957024977e+00 4.217072564967680459e-02
5.964422251550233341e+04 3.897620265689211827e+00 4.317565390175445023e-02
5.964422255204580142e+04 3.979261239256169702e+00 4.547878705355704737e-02
5.964422258858927671e+04 4.004511892635371773e+00 4.562541924298944840e-02
5.964422262513275200e+04 3.944900479650745417e+00 4.233953087938565479e-02
5.964422266167622001e+04 3.958389963408259771e+00 4.319319144504511765e-02
5.964422269821969530e+04 3.935366494539140003e+00 4.350605540914347785e-02
5.964422273476317059e+04 3.945638600467127333e+00 4.001081704986416548e-02
5.964422277130663861e+04 3.985818823542937483e+00 4.400058603197549295e-02
5.964422280785010662e+04 3.855990166282301956e+00 3.931793261344763979e-02
5.964422284439358191e+04 3.876649233666488392e+00 4.090499706511093597e-02
5.964422288093705720e+04 3.951592320238061617e+00 4.088277505082978797e-02
5.964422291748052521e+04 4.004088004005536661e+00 4.111071909724832441e-02
5.964422295402399322e+04 3.942609718410552855e+00 3.984602441131817469e-02
5.964422299056746851e+04 3.951723658362741531e+00 4.008982265213737600e-02
5.964422302711094380e+04 3.943530102790015146e+00 3.961554423775832945e-02
5.964422306365441182e+04 4.011319575458049513e+00 4.087205714185834782e-02
5.964422310019787983e+04 3.963750836321216386e+00 4.027060875741849538e-02
5.964422313674135512e+04 3.931363186598247239e+00 3.865114103195718687e-02
5.964422317328483041e+04 4.006501823612188318e+00 4.071572535233556472e-02
5.964422320982829842e+04 4.007364312118058436e+00 4.185622248866926326e-02
5.964422324637176644e+04 3.918780900702937942e+00 4.017293016712518428e-02
5.964422328291524173e+04 3.925580453335883568e+00 3.933891697724730546e-02
5.964422331945871701e+04 3.995326643906440101e+00 4.036118102840727945e-02
5.964422335600218503e+04 3.973858385235785828e+00 3.981629889796486216e-02
5.964422339254566032e+04 4.017965151444656158e+00 4.039018537924565777e-02
5.964422342908913561e+04 3.986901577345263625e+00 4.061177909824066623e-02
5.964422346563260362e+04 4.086857202643556342e+00 4.638675993538412395e-02
5.964422350217607163e+04 3.954776810562979694e+00 4.020994269389550207e-02
5.964422353871954692e+04 4.035371120657083033e+00 4.307280237618622831e-02
5.964422357526302221e+04 3.958494423473379431e+00 4.007431184938439750e-02
5.964422361180649023e+04 3.953359216457574377e+00 3.996795454270038461e-02
5.964422364834996552e+04 3.972315127742659158e+00 3.927453463733990291e-02
5.964422368489343353e+04 4.012115207453373245e+00 4.038719018236849867e-02
5.964422372143690882e+04 3.898084078224964166e+00 4.094798783372834150e-02
5.964422375798037683e+04 3.968475115244272100e+00 4.046432564644636409e-02
5.964422379452385212e+04 3.879953697398883072e+00 3.915362129547909215e-02
5.964422383106732741e+04 4.006315666247182605e+00 4.009163271395683320e-02
5.964422386761079542e+04 3.907390753968026598e+00 3.827921753777294850e-02
5.964422390415426344e+04 3.977847991789573268e+00 3.998965027665965510e-02
5.964422394069773873e+04 3.905905883283519842e+00 4.087659493777143216e-02
5.964422397724121402e+04 4.025431340663728541e+00 4.052147764725202300e-02
5.964422401378468203e+04 3.947334147334147225e+00 3.996350184741390837e-02
5.964422405032815004e+04 3.944955499850515857e+00 4.012223234478928813e-02
5.964422408687162533e+04 3.922991834134476274e+00 3.842124411184415916e-02
5.964422412341510062e+04 3.977451133517287296e+00 4.025295979158731441e-02
5.964422415995856863e+04 3.932569311801817236e+00 3.947522860518438981e-02
5.964422419650204392e+04 3.931190030423589832e+00 3.813106868619885181e-02
5.964422423304551194e+04 3.956397234575982580e+00 3.933365917735846123e-02
5.964422426958898723e+04 3.931547653209977344e+00 4.051684787267820914e-02
5.964422430613245524e+04 3.928963747449518706e+00 3.922406859949939539e-02
5.964422434267593053e+04 3.896500610027251010e+00 3.942283721417624148e-02
5.964422437921940582e+04 3.901540752620424879e+00 3.856456732277756955e-02
5.964422441576287383e+04 3.942395291651549893e+00 4.009820052277743296e-02
5.964422445230634185e+04 3.995461555150314314e+00 4.301964669831443572e-02
5.964422448884981713e+04 3.934423212940547643e+00 4.146294704498407896e-02
5.964422452539329242e+04 3.967125701302916863e+00 3.985944068006935098e-02
5.964422456193676044e+04 4.000343620216717966e+00 4.105244234340327258e-02
5.964422459848022845e+04 3.903794907925612456e+00 4.076680819190808130e-02
5.964422463502370374e+04 3.918851769307741151e+00 4.315872731976259924e-02
5.964422467156717903e+04 3.960882172853198657e+00 4.307567017860950559e-02
5.964422470811064704e+04 4.001131004086771803e+00 4.205695892331475644e-02
5.964422474465412233e+04 3.930605267988253271e+00 4.137728916885703018e-02
5.964422478119759762e+04 3.998688000746381643e+00 4.188933359880470109e-02
5.964422481774106564e+04 3.910538112735965743e+00 4.075352489958922186e-02
5.964422485428453365e+04 3.931558803864154683e+00 3.971825655411155565e-02
5.964422489082800894e+04 3.976656330270983197e+00 4.152229909832102356e-02
5.964422492737148423e+04 3.934137081582379292e+00 4.060806740623793681e-02
5.964422496391495224e+04 3.928867399367887536e+00 4.018400471971565052e-02
5.964422500045842025e+04 3.932230260296238455e+00 4.029016842388551817e-02
5.964422503700189554e+04 4.000046462194293717e+00 4.353378103489189549e-02
5.964422507354537083e+04 3.993985414630478736e+00 4.285444469178330967e-02
5.964422511008883885e+04 3.991151012567787149e+00 4.318520957262689253e-02
5.964422514663231414e+04 3.907225309961522619e+00 4.081478193044777575e-02
5.964422518317578943e+04 4.042598490517876897e+00 4.507537008197131517e-02
5.964422521971925744e+04 3.992569801880553548e+00 4.264838563664628129e-02
5.964422525626272545e+04 3.983923237495530678e+00 4.369110347216689089e-02
5.964422529280620074e+04 3.923607527436611786e+00 4.098801812706975162e-02
5.964422532934967603e+04 3.932086250858931376e+00 4.266570208797498820e-02
5.964422536589314404e+04 3.982535586930681770e+00 4.221420621253033079e-02
5.964422540243661206e+04 4.000696762105508952e+00 4.136659364782158815e-02
5.964422543898008735e+04 3.969112837639078961e+00 4.078366586755523965e-02
5.964422547552356264e+04 3.968642989356778727e+00 4.212306301265591330e-02
5.964422551206703065e+04 4.024375304765642092e+00 3.986188349944626286e-02
5.964422554861050594e+04 3.985574755822689497e+00 4.267925388505721535e-02
5.964422558515398123e+04 4.104160048941752237e+00 4.447393312589806996e-02
5.964422562169744924e+04 3.932434361953063728e+00 4.125097380819410520e-02
5.964422565824091726e+04 4.020504147166488629e+00 4.222980918649861526e-02
5.964422569478439254e+04 3.945171750796338195e+00 4.014129400496214278e-02
5.964422573132786783e+04 3.988845510317903020e+00 4.103352574889668897e-02
5.964422576787133585e+04 3.992422837001136315e+00 4.076769710463071239e-02
5.964422580441480386e+04 3.950826694080356472e+00 4.043783543623988980e-02
5.964422584095827915e+04 3.911845496473141726e+00 4.030978806671838693e-02
5.964422587750175444e+04 3.962290695270689334e+00 4.059293493372169437e-02
5.964422591404522245e+04 3.980098846409650282e+00 4.179428318137900361e-02
5.964422595058869047e+04 3.949368031870682749e+00 3.993088677890425930e-02
5.964422598713216576e+04 3.938007303438847195e+00 4.096123337254978236e-02
5.964422602367564104e+04 3.986543479141236190e+00 4.163837859240737682e-02
5.964422606021910906e+04 3.968135612967116366e+00 4.068015779929635978e-02
5.964422609676258435e+04 3.924413235524734311e+00 3.829552854403840689e-02
5.964422613330605964e+04 3.912314111109187476e+00 4.047261188047135416e-02
5.964422616984952765e+04 3.869553985084995151e+00 3.884428738090611039e-02
5.964422620639299566e+04 3.926924132614624252e+00 3.876031457281480658e-02
5.964422624293647095e+04 3.918679038672122861e+00 4.033685719914810452e-02
5.964422627947994624e+04 3.983631092674648766e+00 3.920045618638315355e-02
5.964422631602341426e+04 3.927806925498426249e+00 3.882485717205153009e-02
5.964422635256688227e+04 3.957779452743136694e+00 4.354636071689749893e-02
5.964422638911035756e+04 3.988462763510245868e+00 4.062591312439713803e-02
5.964422642565383285e+04 3.910238710379633886e+00 3.962647133786885434e-02
5.964422646219730086e+04 3.926928578019747373e+00 3.953544868654700756e-02
5.964422649874076887e+04 3.949686484853064172e+00 3.950258550350692344e-02
5.964422653528424416e+04 3.962471414335170916e+00 4.034057710157441801e-02
5.964422657182771945e+04 3.864590447570913856e+00 3.757435276119024808e-02
5.964422660837118747e+04 3.874723826725053666e+00 3.819244347874228146e-02
5.964422664491466276e+04 3.868919576109207448e+00 3.911671546125732035e-02
5.964422668145813077e+04 3.990990624436914214e+00 3.945503936549780294e-02
5.964422671800160606e+04 3.936226934536774191e+00 3.961029126358524277e-02
5.964422675454507407e+04 3.928258729515316627e+00 3.872479595265224811e-02
5.964422679108854936e+04 3.965756812133486964e+00 3.991156274594313824e-02
5.964422682763202465e+04 3.859161598758600320e+00 3.712461898743805999e-02
5.964422686417549266e+04 3.968185281475923976e+00 4.049946421135754149e-02
5.964422690071896068e+04 3.864098356919850819e+00 3.871416812597369694e-02
5.964422693726243597e+04 3.933649207541975112e+00 4.092089422368971191e-02
5.964422697380591126e+04 3.924223537665018302e+00 3.848977850577268989e-02
5.964422701034937927e+04 3.938004448316977157e+00 4.043151576669638120e-02
5.964422704689285456e+04 3.933273457920250404e+00 4.039432269902371725e-02
5.964422708343632985e+04 3.960473276687063393e+00 4.084951531885350207e-02
5.964422711997979786e+04 3.961605251276351769e+00 3.956700340776928698e-02
5.964422715652326588e+04 3.912808373499129910e+00 4.039618304998799508e-02
5.964422719306674117e+04 3.867984005634378608e+00 3.926489342736039917e-02
5.964422722961021645e+04 4.015179390171460305e+00 4.202689494990494851e-02
5.964422726615368447e+04 3.978406349021774258e+00 4.082305929398636485e-02
5.964422730269715248e+04 3.967930725241961110e+00 3.980160221815324390e-02
5.964422733924062777e+04 3.997035532994923646e+00 4.209518189437561758e-02
5.964422737578410306e+04 3.919833992413384482e+00 3.917598135640833895e-02
5.964422741232757107e+04 3.900771919438025037e+00 3.858884093019512851e-02
5.964422744887103909e+04 3.930872936783386784e+00 3.964266712468626080e-02
5.964422748541451438e+04 3.893519450853581532e+00 3.825514629616080797e-02
5.964422752195798967e+04 3.916290900682159570e+00 3.893465545199769479e-02
5.964422755850145768e+04 3.852817893325640508e+00 3.812347886103422540e-02
5.964422759504493297e+04 4.002257349752582627e+00 4.023611675917995734e-02
5.964422763158840826e+04 3.923192536027885868e+00 3.886021617896977254e-02
5.964422766813187627e+04 3.900234620294655841e+00 3.938388007382222916e-02
5.964422770467534428e+04 3.967687541207428392e+00 3.885605924285267382e-02
5.964422774121881957e+04 3.881556732503816054e+00 3.761494340386808272e-02
5.964422777776229486e+04 3.872546593858069208e+00 3.854019094540192536e-02
5.964422781430576288e+04 3.871336100913758571e+00 3.796836020540183404e-02
5.964422785084923089e+04 3.975537816896463017e+00 3.977314512757051251e-02
5.964422788739270618e+04 3.892809220712196705e+00 3.796438068245826941e-02
5.964422792393618147e+04 3.959685773480662974e+00 4.152320725078298413e-02
5.964422796047964948e+04 3.958639292671962018e+00 4.088988787622185178e-02
5.964422799702312477e+04 3.985203430987194650e+00 4.204879338101286806e-02
5.964422803356660006e+04 3.898967508941696636e+00 3.952914757311682542e-02
5.964422807011006807e+04 3.866022161663025702e+00 3.983376809653770001e-02
5.964422810665353609e+04 3.993327573525119245e+00 3.992204894897335987e-02
5.964422814319701138e+04 4.021466801004035752e+00 3.981286146995449693e-02
5.964422817974048667e+04 3.971864184613261184e+00 4.062654923648443411e-02
5.964422821628395468e+04 3.931118398343113274e+00 3.964290209355517125e-02
5.964422825282742269e+04 3.839430358075072824e+00 3.778041082650333143e-02
5.964422828937089798e+04 3.998998790446262497e+00 4.092807069419870242e-02
5.964422832591437327e+04 3.923182961712099459e+00 4.015490145049580017e-02
5.964422836245784129e+04 3.970313458560953190e+00 4.002549083011632675e-02
5.964422839900131657e+04 3.917694959851199421e+00 4.115456484799374232e-02
5.964422843554479186e+04 3.974234352659010483e+00 4.200561942881812089e-02
5.964422847208825988e+04 3.937056107441503361e+00 3.911656241654676985e-02
5.964422850863172789e+04 3.884842681413572141e+00 3.870123767715136914e-02
5.964422854517520318e+04 3.962690096033159026e+00 3.982053730816363657e-02
5.964422858171867847e+04 3.950815585357423831e+00 4.155342527197320585e-02
5.964422861826214648e+04 3.900431707541103687e+00 3.971165656372239311e-02
5.964422865480561450e+04 3.870990320432934784e+00 3.929412334801947460e-02
5.964422869134908979e+04 3.953749892368187080e+00 4.058405285547453389e-02
5.964422872789256508e+04 3.887979772952518065e+00 4.183297046615938597e-02
5.964422876443603309e+04 3.945410071942446084e+00 4.082460982681937467e-02
5.964422880097950838e+04 3.994235945062434290e+00 4.267612723659159474e-02
5.964422883752298367e+04 3.971508454267075106e+00 4.248202760963949026e-02
5.964422887406645168e+04 3.944650021648145266e+00 3.913932408062948537e-02
5.964422891060991969e+04 3.978362529046016061e+00 4.090692889269707810e-02
5.964422894715339498e+04 3.916649819494584683e+00 4.057153753595039297e-02
5.964422898369687027e+04 3.918269591030925092e+00 3.904682960698897809e-02
5.964422902024033829e+04 3.872978936810431261e+00 3.939646935193760052e-02
5.964422905678380630e+04 4.007612647803433958e+00 4.147310429397771392e-02
5.964422909332728159e+04 3.899031780123352497e+00 4.088958326048272585e-02
5.964422912987075688e+04 3.945895098581705174e+00 3.925231712172612408e-02
5.964422916641422489e+04 3.896075880016435899e+00 4.060399454731005581e-02
5.964422920295769291e+04 3.917125870484495564e+00 4.172885390405197542e-02
5.964422923950116819e+04 3.891721920264079149e+00 4.181158989415677957e-02
5.964422927604464348e+04 3.961322057300655786e+00 4.113238331939635117e-02
5.964422931258811150e+04 3.893380624033269566e+00 4.063121588371636228e-02
5.964422934913157951e+04 4.032428715018779641e+00 4.297391652790306243e-02
5.964422938567505480e+04 3.901077229980050909e+00 3.959201692395949990e-02
5.964422942221853009e+04 3.915941845692177736e+00 4.029943529508424327e-02
5.964422945876199810e+04 3.964018457390733108e+00 4.127087888688366069e-02
5.964422949530546612e+04 3.955361670739016677e+00 4.224273443467792960e-02
5.964422953184894141e+04 4.036129907631290870e+00 4.303383904086255374e-02
5.964422956839241670e+04 4.016085230833507325e+00 4.160569802945186108e-02
5.964422960493588471e+04 4.030098226829395003e+00 4.183730577410881696e-02
5.964422964147936000e+04 4.009109800748575481e+00 4.169380309865113737e-02
5.964422967802282801e+04 4.009658353755225946e+00 4.350508615088184011e-02
5.964422971456630330e+04 4.015269348047044495e+00 4.240699413352502084e-02
5.964422975110977131e+04 4.006836248934554590e+00 4.244248066165670630e-02
5.964422978765324660e+04 3.947010499045541465e+00 4.188772301047009872e-02
5.964422982419672189e+04 3.991052692263346025e+00 4.150555402078235506e-02
5.964422986074018991e+04 3.989796388428228369e+00 4.130205983783659385e-02
5.964422989728365792e+04 4.054695165923840605e+00 4.267442173989730719e-02
5.964422993382713321e+04 4.081410080196966383e+00 4.322513729516885145e-02
5.964422997037060850e+04 3.912214720670232015e+00 4.057661922222503825e-02
5.964423000691407651e+04 4.032835188877322175e+00 4.095410349269205941e-02
5.964423004345755180e+04 3.978183530396568468e+00 4.014451444693513393e-02
5.964423008000102709e+04 3.877769658816255127e+00 3.954827313913995140e-02
5.964423011654449510e+04 4.060868607085486026e+00 4.454537779074153880e-02
5.964423015308796312e+04 3.991838443626185562e+00 4.365200549032818150e-02
5.964423018963143841e+04 3.963316696914700454e+00 4.161896728103269688e-02
5.964423022617491370e+04 3.998088484127488851e+00 4.176334717749365100e-02
5.964423026271838171e+04 4.022420310231175300e+00 4.213340904902884709e-02
5.964423029926184972e+04 4.000880433656734958e+00 3.992681484474999709e-02
5.964423033580532501e+04 4.051279956109119951e+00 4.005838783645824380e-02
5.964423037234880030e+04 4.095347952103521649e+00 4.222013977667421480e-02
5.964423040889226831e+04 4.086386127113919464e+00 4.199957129988427657e-02
5.964423044543574360e+04 3.998044395066207013e+00 4.076493830278279940e-02
5.964423048197921889e+04 4.005012806651364166e+00 4.059093806407725741e-02
5.964423051852268691e+04 4.003624514063571560e+00 4.281620220090204265e-02
5.964423055506615492e+04 4.025590276971652060e+00 4.245407322683054235e-02
5.964423059160963021e+04 4.123101653309811709e+00 4.615213461417474322e-02
5.964423062815310550e+04 4.071524903230327119e+00 4.302354051860041856e-02
5.964423066469657351e+04 4.006430198804167730e+00 4.106164310120741234e-02
5.964423070124004153e+04 4.065927008331468251e+00 4.227703549504173430e-02
5.964423073778351682e+04 3.927834759288553190e+00 3.983310237432181877e-02
5.964423077432699210e+04 4.043715074752541661e+00 4.166554407891148032e-02
5.964423081087046012e+04 3.976403309725183632e+00 3.999694674353029139e-02
5.964423084741393541e+04 3.990690036025512644e+00 4.099322433784324121e-02
5.964423088395741070e+04 4.045763169004175097e+00 4.072761384816556141e-02
5.964423092050087871e+04 3.987071212595141301e+00 4.087987306853917147e-02
5.964423095704434672e+04 3.930104237544956636e+00 3.960860419310274771e-02
5.964423099358782201e+04 3.994327531462210867e+00 3.995301178414301102e-02
5.964423103013129730e+04 3.983414027553094705e+00 4.129896103082519865e-02
5.964423106667476532e+04 3.978808257294839112e+00 4.223919380832724668e-02
5.964423110321823333e+04 3.900233955321347423e+00 3.826535367047047276e-02
5.964423113976170862e+04 4.011638788162358082e+00 4.028501048238043031e-02
5.964423117630518391e+04 3.933175940394501247e+00 4.104461071451281917e-02
5.964423121284865192e+04 4.017181513062936027e+00 4.241053253452009564e-02
5.964423124939212721e+04 3.979012187598216510e+00 4.064897334054033695e-02
5.964423128593560250e+04 4.098620385911033281e+00 4.231297423217680181e-02
5.964423132247907051e+04 3.961657140550111311e+00 4.015031617590594099e-02
5.964423135902253853e+04 3.985241913895646526e+00 4.072079135092474683e-02
5.964423139556601382e+04 3.949650912225254995e+00 4.115839206262425498e-02
5.964423143210948911e+04 3.947663671298699217e+00 3.931739005717106022e-02
5.964423146865295712e+04 3.960815029100014151e+00 4.210467811052500536e-02
5.964423150519642513e+04 3.915094446586090626e+00 4.194552504997506315e-02
5.964423154173990042e+04 3.980152576002919940e+00 4.213255024330003762e-02
5.964423157828337571e+04 3.941886505763157800e+00 3.975631245781799383e-02
5.964423161482684372e+04 4.014477076986943338e+00 4.099139057054895091e-02
5.964423165137031901e+04 3.962336088532198541e+00 4.070752408721695775e-02
5.964423168791379430e+04 4.035944738101071572e+00 4.203801602875636284e-02
5.964423172445726232e+04 3.976119558365095230e+00 3.993452198400779946e-02
5.964423176100073033e+04 4.048416313466172589e+00 4.238002679720270088e-02
5.964423179754420562e+04 3.904126724206552268e+00 3.845034130544441181e-02
5.964423183408768091e+04 3.988909723775281080e+00 4.214142833367156421e-02
5.964423187063114892e+04 3.960574732784300167e+00 4.169428452824313486e-02
5.964423190717461694e+04 4.009818496110630903e+00 4.200437884378068615e-02
5.964423194371809223e+04 3.954618244209322064e+00 4.167642922820202073e-02
5.964423198026156751e+04 3.975113605524664084e+00 4.140551065287356031e-02
5.964423201680503553e+04 4.037042458022059854e+00 4.115715423657265865e-02
5.964423205334850354e+04 3.950044016600545937e+00 4.065702384408990261e-02
5.964423208989197883e+04 3.997588109031319892e+00 4.160588356298444007e-02
5.964423212643545412e+04 3.842214548491209580e+00 3.747978343184993344e-02
5.964423216297892213e+04 3.976326750428261558e+00 4.119050875199577882e-02
5.964423219952239015e+04 3.998837553981087201e+00 4.200047187094184398e-02
5.964423223606586544e+04 3.938425623200376258e+00 3.935325979605295427e-02
5.964423227260934073e+04 3.991096414612629317e+00 4.024805794742279674e-02
5.964423230915280874e+04 3.918532880547015207e+00 3.929168673832408171e-02
5.964423234569628403e+04 4.020624382815195297e+00 4.019341307637740862e-02
5.964423238223975932e+04 3.991493488018301949e+00 3.990604793460517108e-02
5.964423241878322733e+04 4.049122560554443417e+00 4.237586458575278575e-02
5.964423245532669534e+04 3.873729976588898616e+00 3.747929325608979900e-02
5.964423249187017063e+04 3.904470515093600991e+00 3.779994089136853863e-02
5.964423252841364592e+04 3.993235137491734754e+00 3.949606815126406600e-02
5.964423256495711394e+04 3.901704828343986797e+00 3.949452378665815194e-02
5.964423260150058195e+04 3.948631288478707368e+00 3.828390533203876456e-02
5.964423263804405724e+04 3.938862228127039788e+00 3.899545239695278304e-02
5.964423267458753253e+04 4.008750924906343549e+00 3.946876436012856926e-02
5.964423271113100054e+04 3.965137761609783151e+00 3.923382868520731287e-02
5.964423274767447583e+04 3.983391849098168791e+00 3.989122181225325525e-02
5.964423278421795112e+04 3.991680868887027334e+00 3.828891776091272736e-02
5.964423282076141913e+04 3.981425553829232911e+00 3.843018568373916810e-02
5.964423285730488715e+04 3.929345625744659287e+00 3.883572787456571196e-02
5.964423289384836244e+04 3.939620186855632422e+00 3.862431173603508155e-02
5.964423293039183773e+04 3.965416849952538403e+00 3.959732832968921451e-02
5.964423296693530574e+04 3.976267604015898183e+00 4.193122872640672044e-02
5.964423300347877375e+04 4.031270467810835534e+00 4.131940605853130777e-02
5.964423304002224904e+04 4.045519353646301219e+00 4.053218810598051280e-02
5.964423307656572433e+04 3.908233124854168850e+00 3.817504894868672255e-02
5.964423311310919235e+04 3.979093487063985357e+00 3.887762066827882279e-02
5.964423314965266036e+04 4.002793803262365557e+00 3.929243578768552153e-02
5.964423318619613565e+04 3.965559143144811394e+00 3.872668647436222633e-02
5.964423322273961094e+04 4.006174570350379938e+00 3.905877631352545204e-02
5.964423325928307895e+04 3.931480004557365682e+00 3.898512915211525126e-02
5.964423329582655424e+04 3.964901044371357486e+00 4.028271795982861503e-02
5.964423333237002953e+04 3.918942014007170460e+00 3.808675984978675266e-02
5.964423336891349754e+04 3.944538835660028386e+00 3.830625758450217216e-02
5.964423340545696556e+04 3.885820557121291596e+00 3.668210958021461687e-02
5.964423344200044085e+04 3.990392772931257603e+00 3.966182976912231706e-02
5.964423347854391614e+04 3.959326173586845687e+00 3.962963894853586272e-02
5.964423351508738415e+04 3.945344423712952686e+00 3.963183553519745994e-02
5.964423355163085216e+04 3.938286228438334646e+00 3.954008291116604956e-02
5.964423358817432745e+04 3.867885606587332159e+00 3.792578040889476448e-02
5.964423362471780274e+04 3.923516420478990074e+00 3.938225517237550072e-02
5.964423366126127075e+04 3.985695011518226583e+00 3.978508645581132347e-02
5.964423369780474604e+04 3.892653068342333711e+00 3.795373806305705339e-02
5.964423373434822133e+04 3.841986802393984934e+00 3.770651888628015480e-02
5.964423377089168935e+04 3.860109295877918179e+00 3.815938883993998804e-02
5.964423380743515736e+04 3.885446987867638757e+00 3.811700089408458919e-02
5.964423384397863265e+04 3.915800433940423542e+00 3.925137146268475874e-02
5.964423388052210794e+04 3.913623841430672101e+00 3.796937205684074862e-02
5.964423391706557595e+04 3.844326585493389459e+00 3.712085951042930904e-02
5.964423395360904397e+04 3.878638579387186258e+00 3.879399829701350721e-02
5.964423399015251925e+04 3.942294014260438129e+00 3.824289847912106660e-02
5.964423402669599454e+04 3.887152838940755473e+00 3.741693984462184791e-02
5.964423406323946256e+04 3.858362744254109966e+00 3.810568143180458750e-02
5.964423409978293785e+04 3.879324466182933140e+00 3.831959139316085811e-02
5.964423413632641314e+04 3.870235770699151701e+00 3.774792083153571259e-02
5.964423417286988115e+04 3.899189714212378366e+00 3.766925946873679598e-02
5.964423420941334916e+04 3.907566350311021619e+00 3.827245021358081922e-02
5.964423424595682445e+04 3.861970264100216710e+00 3.814132690462476716e-02
5.964423428250029974e+04 3.900441632216217425e+00 3.767450721252254414e-02
5.964423431904376775e+04 3.918739722500190759e+00 3.795364956790030914e-02
5.964423435558723577e+04 3.830655861050962230e+00 3.702831642837954573e-02
5.964423439213071106e+04 3.891348754076670247e+00 3.851857988145641204e-02
5.964423442867418635e+04 3.917945931259339876e+00 3.781886240065893134e-02
5.964423446521765436e+04 3.869501901871581051e+00 3.768077939495798057e-02
5.964423450176112965e+04 3.897663682148852615e+00 3.870241591923655883e-02
5.964423453830460494e+04 3.952966882005673366e+00 3.931814437615143570e-02
5.964423457484807295e+04 3.877640769164439227e+00 3.880326457226632858e-02
5.964423461139154097e+04 3.817249224646072303e+00 3.636736419992252917e-02
5.964423464793501626e+04 3.885687345257653913e+00 3.798281499479518736e-02
5.964423468447849154e+04 3.771958753442461010e+00 3.646235467416153453e-02
5.964423472102195956e+04 3.845752929516702334e+00 3.701597056749746789e-02
5.964423475756543485e+04 3.871864328962093982e+00 3.967557104678501312e-02
5.964423479410891014e+04 3.868798959403979332e+00 3.773295275269276938e-02
5.964423483065237815e+04 3.846283763971804603e+00 3.698018677321671110e-02
5.964423486719584616e+04 3.926454452210003776e+00 3.780064108324630162e-02
5.964423490373932145e+04 3.844451060401744780e+00 3.662045929829279428e-02
5.964423494028279674e+04 3.867298051442844997e+00 3.696028247443885334e-02
5.964423497682626476e+04 3.800861272381749867e+00 3.600388254102246388e-02
5.964423501336973277e+04 3.933394323190798403e+00 3.767241899556032086e-02
5.964423504991320806e+04 3.848465461887461192e+00 3.634902895622588170e-02
5.964423508645668335e+04 3.906956133828995981e+00 3.746466699437434739e-02
5.964423512300015136e+04 3.933922215521420629e+00 3.848996066399098387e-02
5.964423515954362665e+04 3.850600684316475508e+00 3.621289855394214940e-02
5.964423519608710194e+04 3.918199430603300115e+00 3.753573875569140433e-02
5.964423523263056995e+04 3.950604999911159876e+00 3.884836518119039184e-02
5.964423526917403797e+04 3.907121633841853736e+00 3.720280887014194154e-02
5.964423530571751326e+04 3.898775443434366661e+00 3.738863421328098707e-02
5.964423534226098855e+04 3.922748992785533684e+00 3.806567156839695681e-02
5.964423537880445656e+04 3.879471136819737875e+00 3.625893904062910816e-02
5.964423541534792457e+04 3.843432685317636821e+00 3.692982720022474491e-02
5.964423545189139986e+04 3.865010673844440525e+00 3.727646077934434338e-02
5.964423548843487515e+04 3.859814974257036901e+00 3.705350998318071576e-02
5.964423552497834316e+04 3.992432932358823017e+00 3.891106437652630534e-02
5.964423556152181118e+04 3.837753528032157302e+00 3.697619806282509414e-02
5.964423559806528647e+04 3.862521800395005478e+00 3.751926249379151229e-02
5.964423563460876176e+04 3.962595753219315231e+00 3.986282816061503115e-02
5.964423567115222977e+04 3.845001390433815835e+00 3.714339944528519816e-02
5.964423570769570506e+04 3.913243917948234785e+00 3.761329053428556085e-02
5.964423574423918035e+04 3.916355396625891938e+00 3.754343190139686898e-02
5.964423578078264836e+04 3.948773401619621204e+00 3.710565815975559040e-02
5.964423581732611638e+04 3.895900002893434966e+00 3.687253910319190919e-02
5.964423585386959166e+04 3.984334126914146346e+00 4.012815266162164662e-02
5.964423589041306695e+04 3.975139260183953027e+00 3.764656852727666508e-02
5.964423592695653497e+04 3.878162542533737156e+00 3.658484071169645913e-02
5.964423596350000298e+04 3.932362170721174888e+00 3.727357364441565707e-02
5.964423600004347827e+04 3.976934480721789011e+00 4.064044463191233969e-02
5.964423603658695356e+04 3.971282434111149673e+00 3.888281577066569905e-02
5.964423607313042157e+04 3.958070946005539437e+00 3.771219370731561382e-02
5.964423610967388959e+04 3.966801091211006991e+00 3.762909310629417026e-02
5.964423614621736488e+04 3.938366826230966566e+00 3.782733762174084191e-02
5.964423618276084017e+04 3.953693001968904053e+00 3.815360203476834272e-02
5.964423621930430818e+04 3.975530709107653049e+00 3.860456379249670167e-02
5.964423625584778347e+04 3.917821625517901030e+00 3.854966556472475686e-02
5.964423629239125148e+04 3.981110986261997997e+00 3.865742040996911211e-02
5.964423632893472677e+04 3.944064000752397270e+00 3.794778959952060243e-02
5.964423636547819478e+04 3.989611094077968989e+00 3.907355827449921631e-02
5.964423640202167007e+04 3.977839792793803397e+00 3.762735855083153280e-02
5.964423643856514536e+04 3.909475999906387056e+00 3.690495328394995805e-02
5.964423647510861338e+04 3.903486618159541788e+00 3.713143200585081877e-02
5.964423651165208139e+04 3.932323922239377101e+00 3.881232529858879426e-02
5.964423654819555668e+04 3.966197886714415421e+00 3.937850536492770032e-02
5.964423658473903197e+04 3.937922392839118491e+00 3.958307362901436477e-02
5.964423662128249998e+04 3.861908871246116703e+00 3.629635744776227302e-02
5.964423665782597527e+04 3.975560370018359269e+00 3.836080109067517563e-02
5.964423669436944328e+04 3.919653095078723393e+00 3.735807365619991938e-02
5.964423673091291857e+04 3.974632060288076474e+00 4.071543928456027722e-02
5.964423676745638659e+04 3.972681570096938231e+00 3.823938986575638882e-02
5.964423680399985460e+04 3.963931651248541854e+00 3.772709964439723007e-02
5.964423684054332989e+04 3.984446461407892492e+00 3.804803615113565296e-02
5.964423687708680518e+04 3.941012789391266757e+00 3.804707823214492635e-02
5.964423691363027319e+04 3.900332788416627228e+00 3.748465781482009790e-02
5.964423695017374848e+04 3.921338160719733956e+00 3.919495651115900703e-02
5.964423698671722377e+04 3.951316074175004633e+00 3.759755237740484979e-02
5.964423702326069179e+04 3.979743396930323307e+00 3.774523172524473641e-02
5.964423705980415980e+04 3.953518034257226699e+00 3.771928218275825972e-02
5.964423709634763509e+04 3.960544739395417846e+00 3.852914002739060012e-02
5.964423713289111038e+04 4.001450580817238922e+00 4.009117685566672418e-02
5.964423716943457839e+04 4.032886115077896072e+00 3.964960521520574654e-02
5.964423720597804640e+04 3.954219248267987208e+00 3.871425745390597029e-02
5.964423724252152169e+04 3.992082851123178955e+00 3.907357801764066441e-02
5.964423727906499698e+04 4.018519289935195360e+00 3.970114374191749396e-02
5.964423731560846500e+04 3.990289102605376392e+00 4.019078427744558063e-02
5.964423735215194029e+04 3.972428340268145952e+00 3.996821950149768987e-02
5.964423738869541558e+04 3.964214120882962877e+00 3.887396145201209990e-02
5.964423742523888359e+04 3.935268518572317298e+00 3.694047234569206029e-02
5.964423746178235160e+04 3.898050730903372951e+00 3.789874627055382639e-02
5.964423749832582689e+04 3.892087200866020780e+00 3.823963714013429299e-02
5.964423753486930218e+04 3.904679507789436510e+00 3.739266039130426100e-02
5.964423757141277019e+04 3.900445187390807256e+00 3.818663354903562013e-02
5.964423760795624548e+04 3.955527243637225521e+00 3.901030775998436811e-02
5.964423764449972077e+04 3.920245363102506264e+00 3.781457859737615002e-02
5.964423768104318879e+04 3.909287496211326207e+00 3.724076448848782223e-02
5.964423771758665680e+04 3.938502877280896541e+00 3.856065773142546699e-02
5.964423775413013209e+04 3.846937712055768177e+00 3.682374948548586269e-02
5.964423779067360738e+04 3.937980556130138421e+00 3.754383563453004419e-02
5.964423782721707539e+04 3.952884145299900620e+00 3.721909636215108702e-02
5.964423786376054341e+04 3.977763259210864266e+00 3.933148522777399347e-02
5.964423790030401869e+04 4.015274284629620993e+00 3.878675197092150417e-02
5.964423793684749398e+04 3.857923212080093034e+00 3.622020177392970552e-02
5.964423797339096200e+04 3.966889700511321948e+00 3.776007227083965495e-02
5.964423800993443729e+04 3.922852967036805971e+00 3.723218060947435654e-02
5.964423804647791258e+04 3.969224919567124754e+00 3.965106291212022738e-02
5.964423808302138059e+04 3.957051787205513982e+00 3.885034800122384724e-02
5.964423811956484860e+04 3.991956887060323034e+00 3.941031105653429456e-02
5.964423815610832389e+04 3.989632322135610920e+00 3.891067286654670276e-02
5.964423819265179918e+04 4.045368924283789802e+00 3.909800097697872096e-02
5.964423822919526719e+04 3.895504955303967787e+00 3.689330158372803453e-02
5.964423826573873521e+04 3.876818242915500257e+00 3.642316177777000369e-02
5.964423830228221050e+04 3.922768117633328888e+00 3.838021802284713457e-02
5.964423833882568579e+04 4.001026350824306022e+00 4.023759267582885379e-02
5.964423837536915380e+04 3.937842482597398774e+00 4.029179265962710282e-02
5.964423841191262909e+04 3.956596451697336647e+00 4.063925924044697185e-02
5.964423844845610438e+04 4.027075451747069046e+00 4.224762894315028938e-02
5.964423848499957239e+04 3.955355941917109153e+00 3.931309276751045190e-02
5.964423852154304041e+04 3.983567557530955927e+00 4.117648050860374387e-02
5.964423855808651570e+04 3.935388177827955580e+00 3.985904300752052265e-02
5.964423859462999098e+04 3.918980327602796798e+00 3.744845514679884940e-02
5.964423863117345900e+04 3.988377118693564594e+00 4.069986753594297818e-02
5.964423866771692701e+04 3.977815179273055612e+00 3.976769551636187561e-02
5.964423870426040230e+04 3.997478691727652578e+00 4.073410565631708363e-02
5.964423874080387759e+04 4.000213880868356497e+00 3.927420494895426245e-02
5.964423877734734560e+04 3.954909668591572114e+00 3.935753592262630080e-02
5.964423881389082089e+04 4.040509940269234157e+00 4.120377857902536578e-02
5.964423885043429618e+04 3.940661750980025246e+00 3.906060546508749454e-02
5.964423888697776420e+04 3.929976933578120057e+00 3.874096089824968087e-02
5.964423892352123221e+04 4.030016171884024168e+00 4.415231629542989283e-02
5.964423896006470750e+04 4.058859953500871143e+00 4.337700748231464870e-02
5.964423899660818279e+04 4.013973768125373986e+00 4.128620782943878686e-02
5.964423903315165080e+04 4.027099823774524801e+00 4.078783506266391717e-02
5.964423906969512609e+04 3.932843609274005559e+00 4.006373172085744144e-02
5.964423910623860138e+04 3.898281251815783222e+00 3.847533793948584857e-02
5.964423914278206939e+04 3.971910374062515015e+00 3.932673424242463800e-02
5.964423917932553741e+04 3.966615550032608351e+00 3.960109730781706527e-02
5.964423921586901270e+04 3.981132075471698784e+00 4.013237943957850828e-02
5.964423925241248799e+04 3.967314492865224640e+00 3.861325388505973399e-02
5.964423928895595600e+04 3.904586659294837947e+00 3.877932558006844804e-02
5.964423932549942401e+04 3.960518098762576322e+00 4.071976437692971518e-02
5.964423936204289930e+04 3.890578954007040569e+00 3.796958918414917311e-02
5.964423939858637459e+04 4.050937254995129244e+00 4.047613202428340662e-02
5.964423943512984260e+04 3.944488004681100168e+00 3.752300777786222313e-02
5.964423947167331062e+04 3.947158115086364383e+00 3.828581080311067864e-02
5.964423950821678591e+04 3.900379817388856196e+00 3.727855761515502797e-02
5.964423954476026120e+04 4.075455746367238952e+00 4.065878738875329523e-02
5.964423958130372921e+04 3.931959560054012037e+00 3.818775196244809933e-02
5.964423961784719722e+04 4.023707738836078462e+00 4.023029879545957088e-02
5.964423965439067251e+04 3.990616857967748121e+00 3.957349064816585021e-02
5.964423969093414780e+04 3.955674472016740939e+00 3.861710906501412272e-02
5.964423972747761582e+04 3.970508070232051434e+00 3.892009557890718091e-02
5.964423976402109110e+04 4.015917111789393701e+00 3.973094872507165060e-02
5.964423980056456639e+04 3.999098070221676071e+00 4.004705653178559921e-02
5.964423983710803441e+04 3.988971921084330852e+00 3.995718187252317311e-02
5.964423987365150242e+04 3.967311311684603492e+00 4.024258886292420706e-02
5.964423991019497771e+04 3.947449534454983588e+00 4.073268529479859984e-02
5.964423994673845300e+04 3.928290528306673579e+00 4.079769228980507922e-02
5.964423998328192101e+04 3.971393264655610711e+00 4.029661246428090093e-02
5.964424001982539630e+04 3.972771015138283790e+00 4.018274993030003517e-02
5.964424005636886432e+04 4.045951399983183094e+00 4.124812501228784095e-02
5.964424009291233961e+04 3.893693693693693447e+00 3.816857753324964797e-02
5.964424012945580762e+04 3.871426021157378994e+00 3.707088753412022403e-02
5.964424016599928291e+04 3.874712282904373417e+00 3.725785841317064140e-02
5.964424020254275820e+04 3.937811369585036303e+00 3.806517359121518174e-02
5.964424023908622621e+04 3.882300152675314919e+00 3.752606137209745646e-02
5.964424027562969422e+04 3.879085119783526991e+00 3.871632911449893882e-02
5.964424031217316951e+04 3.903455744580881515e+00 3.990019662597835831e-02
5.964424034871664480e+04 3.902693771747506535e+00 3.764200296092281434e-02
5.964424038526011282e+04 3.922727114534634296e+00 3.973606288771321798e-02
5.964424042180358083e+04 3.917209318726785572e+00 3.822145792115388963e-02
5.964424045834705612e+04 3.931039945550131254e+00 3.959044971069273361e-02
5.964424049489053141e+04 3.905225816699316788e+00 3.880027946500082953e-02
5.964424053143399942e+04 3.866977369007146947e+00 3.754949262686901879e-02
5.964424056797746744e+04 3.889595023605075141e+00 3.844311348503243880e-02
5.964424060452094272e+04 3.932128732801288606e+00 3.876638533437930939e-02
5.964424064106441801e+04 3.851760402905256786e+00 3.807664319835877414e-02
5.964424067760788603e+04 3.910209059030147483e+00 3.910795138735007059e-02
5.964424071415136132e+04 3.896939605110337101e+00 3.846539345714534291e-02
5.964424075069482933e+04 3.939725849641976030e+00 3.950067411140485707e-02
5.964424078723830462e+04 3.926576680715857304e+00 3.894240271380507157e-02
5.964424082378177263e+04 3.856936996934240636e+00 3.863212659306960312e-02
5.964424086032524792e+04 3.855003800802588643e+00 3.828529373759691212e-02
5.964424089686872321e+04 3.820457347570195950e+00 3.700937687018779343e-02
5.964424093341219123e+04 3.893783722564569949e+00 3.918366992956770489e-02
5.964424096995565924e+04 3.863990861596089399e+00 3.904410170757084686e-02
5.964424100649913453e+04 3.887706307017340102e+00 3.848031538777908073e-02
5.964424104304260982e+04 3.859673325882462702e+00 3.957499719834070562e-02
5.964424107958607783e+04 3.828170223132203009e+00 3.746139767442902696e-02
5.964424111612955312e+04 3.847383096137089620e+00 3.790286519793946429e-02
5.964424115267302113e+04 3.846263208899359576e+00 3.769429891846781677e-02
5.964424118921649642e+04 3.937712257776419644e+00 3.964168153032789771e-02
5.964424122575996444e+04 3.819032258064515961e+00 3.755481936051837527e-02
5.964424126230343973e+04 3.892365500365313924e+00 3.957094506361065467e-02
5.964424129884691502e+04 3.961523712885013815e+00 4.062070677750297815e-02
5.964424133539038303e+04 3.938739535397843827e+00 4.061125363746712763e-02
5.964424137193385104e+04 3.943301567071228142e+00 4.091111199036229912e-02
5.964424140847732633e+04 3.885780885780885985e+00 3.859262164599629868e-02
5.964424144502080162e+04 3.943412935029666055e+00 3.896191924376987692e-02
5.964424148156426963e+04 3.887111597119623951e+00 3.801701605792838501e-02
5.964424151810773765e+04 3.893130081300812950e+00 3.850749491322773971e-02
5.964424155465121294e+04 3.882143629235344395e+00 3.820133433224402048e-02
5.964424159119468823e+04 3.927026249170352479e+00 3.917499165915811626e-02
5.964424162773815624e+04 3.892022539069074138e+00 3.940546210081584400e-02
5.964424166428163153e+04 3.907438045518055514e+00 3.841065855117006822e-02
5.964424170082510682e+04 3.919725266695893495e+00 3.928287065404933998e-02
5.964424173736857483e+04 3.936882386569132031e+00 3.954803016087162643e-02
5.964424177391204285e+04 3.882153210066176197e+00 4.003757133775195931e-02
5.964424181045551813e+04 3.957810089682153976e+00 4.138943168075376322e-02
5.964424184699899342e+04 3.954861892189479367e+00 3.924913617388146869e-02
5.964424188354246144e+04 3.801376308330013831e+00 3.648824488129110560e-02
5.964424192008593673e+04 3.966882903351170775e+00 4.022952136066527268e-02
5.964424195662941202e+04 3.962821886516973091e+00 3.988777863947646357e-02
5.964424199317288003e+04 3.979643035081034785e+00 3.971248345610136482e-02
5.964424202971634804e+04 3.983792403089045919e+00 4.185036631422960063e-02
5.964424206625982333e+04 3.961255946273669171e+00 3.925727330170153406e-02
5.964424210280329862e+04 3.994255205301440181e+00 4.051506705796388552e-02
5.964424213934676663e+04 3.922832083325910713e+00 3.830052381044111998e-02
5.964424217589023465e+04 3.955489126285435919e+00 3.899926867907908129e-02
5.964424221243370994e+04 3.953431586291096256e+00 4.157012902175291624e-02
5.964424224897718523e+04 3.918618009316149120e+00 4.064594433287842951e-02
5.964424228552065324e+04 3.963525106133801934e+00 4.031350140161323731e-02
5.964424232206412853e+04 3.947007312979069926e+00 4.023874835534135136e-02
5.964424235860760382e+04 3.994620516359646878e+00 3.969621014263288034e-02
5.964424239515107183e+04 3.996948058069381471e+00 4.063746273172137713e-02
5.964424243169453985e+04 4.001483292677979975e+00 4.082930755221051561e-02
5.964424246823801514e+04 4.009320693237627964e+00 4.100383068849719481e-02
5.964424250478149042e+04 3.956559849144518637e+00 4.235336530199110966e-02
5.964424254132495844e+04 4.040469347239917575e+00 4.281838643409256739e-02
5.964424257786842645e+04 3.959827650283378020e+00 4.054207239002163149e-02
5.964424261441190174e+04 4.035202779353374680e+00 4.170647835213953103e-02
5.964424265095537703e+04 3.881745007037256556e+00 3.777041941037308920e-02
5.964424268749884504e+04 3.942563017681365523e+00 3.941795881566196452e-02
5.964424272404232033e+04 4.009501501501500975e+00 4.004117216664661999e-02
5.964424276058579562e+04 3.964429212952020887e+00 4.074775710089949265e-02
5.964424279712926364e+04 3.931746411622897952e+00 4.026318601138823700e-02
5.964424283367273165e+04 3.949086694537907061e+00 4.045025312542330220e-02
5.964424287021620694e+04 3.830983737975263370e+00 3.848850877550157729e-02
5.964424290675968223e+04 3.880025393893922647e+00 3.833703676100849028e-02
5.964424294330315024e+04 3.844689930483859541e+00 3.901897749651078717e-02
5.964424297984661825e+04 3.980420724534701638e+00 4.129622572926161528e-02
5.964424301639009354e+04 3.956458867942419300e+00 4.058175238646469923e-02
5.964424305293356883e+04 3.863201993530171574e+00 4.091674855317754128e-02
5.964424308947703685e+04 3.952094109301569791e+00 4.045680557357960588e-02
5.964424312602051214e+04 3.918610249122705280e+00 3.967381171542311985e-02
5.964424316256398743e+04 3.886345516101822550e+00 4.054640942562513783e-02
5.964424319910745544e+04 3.991507342174622774e+00 4.123464317498928139e-02
5.964424323565092345e+04 3.970045011914918209e+00 4.134236935948882447e-02
5.964424327219439874e+04 3.973593843196071340e+00 4.488793636751354371e-02
5.964424330873787403e+04 3.931331978889086809e+00 4.385484893120023681e-02
5.964424334528134204e+04 3.898134298535070208e+00 4.335716525719189585e-02
5.964424338182481733e+04 3.913899031546090423e+00 4.341450127927386216e-02
5.964424341836829262e+04 3.880381477677902424e+00 4.282019554645044579e-02
5.964424345491176064e+04 3.853323336889760142e+00 3.926037801182534481e-02
5.964424349145522865e+04 3.871774384983701189e+00 4.068027159225520023e-02
5.964424352799870394e+04 3.858292394679520232e+00 4.031465944342969843e-02
5.964424356454217923e+04 3.897751951976430540e+00 4.114109421930377264e-02
5.964424360108564724e+04 3.828296312633858278e+00 3.972207344875573060e-02
5.964424363762911526e+04 3.901405100596384568e+00 4.299691481515349745e-02
5.964424367417259054e+04 3.902865133334881165e+00 4.144359096928996317e-02
5.964424371071606583e+04 3.870950545394898246e+00 4.002791132716895101e-02
5.964424374725953385e+04 3.870791924205351009e+00 3.993600942818911065e-02
5.964424378380300914e+04 3.930476257195230971e+00 4.076618727383200108e-02
5.964424382034648443e+04 3.915343915343914905e+00 4.483762637327561723e-02
5.964424385688995244e+04 3.968470507988216323e+00 4.437788170830583856e-02
5.964424389343342045e+04 3.894790307871679680e+00 4.372397157217987329e-02
5.964424392997689574e+04 3.866155048343266731e+00 4.335024350775461277e-02
5.964424396652037103e+04 3.864282203131948368e+00 4.149969532815529077e-02
5.964424400306383905e+04 3.881827522592999458e+00 4.291891159700136210e-02
5.964424403960730706e+04 3.885482134796347076e+00 4.536801903080309173e-02
5.964424407615078235e+04 3.823680570426488678e+00 4.147628414145655001e-02
5.964424411269425764e+04 3.881333021542112238e+00 4.742788854120796871e-02
5.964424414923772565e+04 3.769208579379624613e+00 4.219854263226650859e-02
5.964424418578119366e+04 3.910775986390953918e+00 4.126631597406051066e-02
5.964424422232466895e+04 3.876247182850983464e+00 4.048737880052383220e-02
5.964424425886814424e+04 3.903809474418149517e+00 4.134532277378199366e-02
5.964424429541161226e+04 3.935219414350853206e+00 4.104990273111290555e-02
5.964424433195508755e+04 3.986242701814495693e+00 4.315717752003842000e-02
5.964424436849856284e+04 3.954629516192076366e+00 4.195344019493924687e-02
5.964424440504203085e+04 3.931789927183770406e+00 4.256623523172668039e-02
5.964424444158549886e+04 3.940579786271659835e+00 4.053813063321759502e-02
5.964424447812897415e+04 3.939679995420328318e+00 4.124984442680137975e-02
5.964424451467244944e+04 3.956995317063054962e+00 4.163973388012028737e-02
5.964424455121591745e+04 4.051757708783233269e+00 4.233328369813501441e-02
5.964424458775938547e+04 3.914036391695839168e+00 4.016622902676041801e-02
5.964424462430286076e+04 4.017565754942554967e+00 4.355639206782205980e-02
5.964424466084633605e+04 3.973292751636530173e+00 4.164615306831358221e-02
5.964424469738980406e+04 4.034275850731546598e+00 4.309245757628378526e-02
5.964424473393327207e+04 3.978297067063710113e+00 4.324695610359974990e-02
5.964424477047674736e+04 3.993429498401138922e+00 4.238611267509981295e-02
5.964424480702022265e+04 3.959045363670982365e+00 3.944474178833354966e-02
5.964424484356369067e+04 3.977776598817502673e+00 4.138601208430887218e-02
5.964424488010716595e+04 3.855937095880288545e+00 4.090035379291066114e-02
5.964424491665064124e+04 3.918709828896780767e+00 4.066209898350373053e-02
5.964424495319410926e+04 3.966102296525041648e+00 4.211793862792473364e-02
5.964424498973757727e+04 3.899896030191452923e+00 4.289357916810804944e-02
5.964424502628105256e+04 3.882124721525834765e+00 3.991414883281176051e-02
5.964424506282452785e+04 3.940432620120120522e+00 4.220670184929335017e-02
5.964424509936799586e+04 3.902251353662012257e+00 4.087829877651436017e-02
5.964424513591146388e+04 4.000446418082280964e+00 4.327026897503753050e-02
5.964424517245493917e+04 4.007542730193614844e+00 4.305454307464534613e-02
5.964424520899841445e+04 3.900238671881872232e+00 4.062290070502594386e-02
5.964424524554188247e+04 3.902227968967575400e+00 4.250668375011661809e-02
5.964424528208535776e+04 3.910480065286040308e+00 3.992335990669845097e-02
5.964424531862882577e+04 3.928244327774822686e+00 4.196066110319565667e-02
5.964424535517230106e+04 3.949140494497032972e+00 4.092679824530313232e-02
5.964424539171576907e+04 3.903528695530006587e+00 3.940035839780228755e-02
5.964424542825924436e+04 3.952656232682132398e+00 4.113373982193273964e-02
5.964424546480271965e+04 3.883254969939763601e+00 3.867594521381259587e-02
5.964424550134618767e+04 3.931197033588527567e+00 3.966828116077102812e-02
5.964424553788965568e+04 3.934674457624931065e+00 3.950140543039398766e-02
5.964424557443313097e+04 3.927698562337968102e+00 3.937029592301909825e-02
5.964424561097660626e+04 3.927945755443274845e+00 4.287095430974163096e-02
5.964424564752007427e+04 3.961243275830086841e+00 4.341437019831400485e-02
5.964424568406354229e+04 3.900717186554912175e+00 4.129254862752274047e-02
5.964424572060701757e+04 3.867311243390794573e+00 3.819203009915506791e-02
5.964424575715049286e+04 3.915088937093275767e+00 3.955952721982136655e-02
5.964424579369396088e+04 3.926130811112661601e+00 3.895517084577249795e-02
5.964424583023743617e+04 3.893963735194366116e+00 3.895230603284423332e-02
5.964424586678090418e+04 3.921327486430279841e+00 3.842407333074165932e-02
5.964424590332437947e+04 3.936818452949726765e+00 3.924001960695232966e-02
5.964424593986784748e+04 3.911245868659289915e+00 3.939652764471605201e-02
5.964424597641132277e+04 3.953384920842867523e+00 4.277241674480150579e-02
5.964424601295479806e+04 3.948762498705542967e+00 4.172386349028364000e-02
5.964424604949826607e+04 3.957180440377466635e+00 4.353389835774590377e-02
5.964424608604173409e+04 3.950268632042981398e+00 4.015393532006536481e-02
5.964424612258520938e+04 3.955415643511352108e+00 4.119538510698898121e-02
5.964424615912868467e+04 3.956535741053025745e+00 3.965469954759948124e-02
5.964424619567215268e+04 3.981331004528445572e+00 4.212539593505176122e-02
5.964424623221562797e+04 3.980056058022943155e+00 4.278084474940524462e-02
5.964424626875910326e+04 3.929782500950910418e+00 4.136552255089555319e-02
5.964424630530257127e+04 3.949603883317305719e+00 4.290712878456695578e-02
5.964424634184603929e+04 4.018105194722269680e+00 4.376839256626059022e-02
5.964424637838951458e+04 3.958565741628992996e+00 4.109651405894185205e-02
5.964424641493298986e+04 3.928452165673909313e+00 3.975937829447460936e-02
5.964424645147645788e+04 3.969132122232353233e+00 4.037212503807890290e-02
5.964424648801992589e+04 4.000606689923113635e+00 4.150879028677122162e-02
5.964424652456340118e+04 3.935992483184563184e+00 4.050285741536324702e-02
5.964424656110687647e+04 4.075067609858638917e+00 4.286019441944206171e-02
5.964424659765034448e+04 4.027210252060811513e+00 4.363301913729869530e-02
5.964424663419381977e+04 3.991831999207104076e+00 4.124033301970492921e-02
5.964424667073729506e+04 3.970357057412778001e+00 4.009155733819055878e-02
5.964424670728076308e+04 4.016273907693015843e+00 4.295565868527799480e-02
5.964424674382423109e+04 4.006314350064350549e+00 4.340166417628835149e-02
5.964424678036770638e+04 3.988241006710231407e+00 4.011214111403629129e-02
5.964424681691118167e+04 4.004657336603664852e+00 4.110009048897739214e-02
5.964424685345464968e+04 4.024345856755772388e+00 4.118133496520118980e-02
5.964424688999811769e+04 4.011912478321041142e+00 4.001958947905701058e-02
5.964424692654159298e+04 3.988617439625099959e+00 4.002517490465130195e-02
5.964424696308506827e+04 3.940261327859210461e+00 3.971889338051783069e-02
5.964424699962853629e+04 4.040205129399163653e+00 4.219764344847943410e-02
5.964424703617201158e+04 4.032882588064794938e+00 4.090231437899067429e-02
5.964424707271548687e+04 4.024290085038563447e+00 4.225349542995929242e-02
5.964424710925895488e+04 3.973572508431213013e+00 4.048716907947884358e-02
5.964424714580242289e+04 3.990938017203198296e+00 4.103482272361669986e-02
5.964424718234589818e+04 4.048043869700442166e+00 4.309741743668332042e-02
5.964424721888937347e+04 3.930192699912590459e+00 4.042469605262213189e-02
5.964424725543284148e+04 3.941187369006125429e+00 3.947349181467277313e-02
5.964424729197630950e+04 3.941948120637245534e+00 3.907592240581134885e-02
5.964424732851978479e+04 3.965070739140006850e+00 4.065722251344068561e-02
5.964424736506326008e+04 3.947622657982102101e+00 4.086189192729530739e-02
5.964424740160672809e+04 4.004771433859251495e+00 4.278187910602659211e-02
5.964424743815020338e+04 3.986647705748306070e+00 4.176937461565223553e-02
5.964424747469367867e+04 3.953021962102335252e+00 4.023395163696436017e-02
5.964424751123714668e+04 3.931703656671188263e+00 4.063789582443395193e-02
5.964424754778061470e+04 3.981914838171678461e+00 4.250798273309790154e-02
5.964424758432408998e+04 3.893209599641135110e+00 4.059335618933195000e-02
5.964424762086756527e+04 4.011359948068808912e+00 4.321885106536942772e-02
5.964424765741103329e+04 3.994891680404950574e+00 4.126461060158301275e-02
5.964424769395450858e+04 4.017333495762342999e+00 4.307323235404415113e-02
5.964424773049798387e+04 3.972640854564542856e+00 4.226089587512788653e-02
5.964424776704145188e+04 4.053595190571239293e+00 4.078959564058330656e-02
5.964424780358491989e+04 4.059283783300980275e+00 4.166136678263632903e-02
5.964424784012839518e+04 3.973658447216703582e+00 4.378724507839334978e-02
5.964424787667187047e+04 4.017037616113309006e+00 4.343826983942666170e-02
5.964424791321533849e+04 3.997363966972392824e+00 4.471512488828698062e-02
5.964424794975880650e+04 4.032252719627022586e+00 4.922400028607408495e-02
5.964424798630228179e+04 4.036805724690628594e+00 4.279831440043996987e-02
5.964424802284575708e+04 4.024026093348033406e+00 4.289120425467510961e-02
5.964424805938922509e+04 3.963500239305331352e+00 4.147346359869415883e-02
5.964424809593270038e+04 4.013364545891618285e+00 4.318447911753330037e-02
5.964424813247617567e+04 4.072715135616245874e+00 4.475247206914372000e-02
5.964424816901964368e+04 4.030147213399771999e+00 4.410375245624106183e-02
5.964424820556311170e+04 4.031331263675208554e+00 4.406574175692504897e-02
5.964424824210658699e+04 4.019595140771995645e+00 4.236719978522387325e-02
5.964424827865006228e+04 3.985234046768564298e+00 4.038784396859270570e-02
5.964424831519353029e+04 3.976502586844050668e+00 3.964773119129996748e-02
5.964424835173699830e+04 3.946344754581780023e+00 3.905532128898153016e-02
5.964424838828047359e+04 4.013167195340659354e+00 4.245893177280431890e-02
5.964424842482394888e+04 4.026951359971649325e+00 4.062846552097206659e-02
5.964424846136741689e+04 3.981843864325438798e+00 3.974835517057571238e-02
5.964424849791089218e+04 3.929476503814126609e+00 3.890252085683785360e-02
5.964424853445436747e+04 3.915023452535985715e+00 3.985788446187479850e-02
5.964424857099783549e+04 4.004259486775307408e+00 4.380046626583500302e-02
5.964424860754130350e+04 3.963718558015532523e+00 4.053146904961146824e-02
5.964424864408477879e+04 3.978250285948910392e+00 4.039816122869652887e-02
5.964424868062825408e+04 3.982051701379559994e+00 4.142681253452629164e-02
5.964424871717172209e+04 3.949620677386404211e+00 4.347905420791960129e-02
5.964424875371519011e+04 3.993899409583011373e+00 4.404167174340599400e-02
5.964424879025866539e+04 4.046619112185344314e+00 4.364028200477305941e-02
5.964424882680214068e+04 4.000017498221014378e+00 4.347652109671806819e-02
5.964424886334560870e+04 3.932958482487137530e+00 4.194854431854887905e-02
5.964424889988908399e+04 4.024582786755059871e+00 4.425814621016264938e-02
5.964424893643255928e+04 3.895510961605381794e+00 4.047424074042211412e-02
5.964424897297602729e+04 3.856675373717833200e+00 3.992486320019307533e-02
5.964424900951949530e+04 3.844083369657482319e+00 4.166364635124452515e-02
5.964424904606297059e+04 3.987351168383859168e+00 4.405330601823797404e-02
5.964424908260644588e+04 3.934358085399936034e+00 4.150606051354954057e-02
5.964424911914991389e+04 3.923063856706066943e+00 4.057114174738530449e-02
5.964424915569338191e+04 3.963217883838618061e+00 4.501051250061413600e-02
5.964424919223685720e+04 3.934643569380361861e+00 4.038435787985666242e-02
5.964424922878033249e+04 3.890324679164941735e+00 4.110169739312551779e-02
5.964424926532380050e+04 3.858225995316159285e+00 4.022825534979559969e-02
5.964424930186726851e+04 3.868282723987422234e+00 4.065460954010904210e-02
5.964424933841074380e+04 3.859137497126758021e+00 3.828289312476060302e-02
5.964424937495421909e+04 3.911094958422981271e+00 4.183842526012153396e-02
5.964424941149768711e+04 3.889546717076536542e+00 4.071782221875381441e-02
5.964424944804116240e+04 3.893951474448137162e+00 3.977633223835357751e-02
5.964424948458463041e+04 3.919397255127557766e+00 4.095762701891610819e-02
5.964424952112810570e+04 3.925212530569465841e+00 4.256224785289585560e-02
5.964424955767157371e+04 3.842670254487161152e+00 4.093626764803003082e-02
5.964424959421504900e+04 3.892204951736607299e+00 4.014584691862753407e-02
5.964424963075852429e+04 3.864859655885341194e+00 3.845563868175465305e-02
5.964424966730199230e+04 3.870016831523368062e+00 4.066314876543413587e-02
5.964424970384546032e+04 3.885437690479357276e+00 4.007943657008315036e-02
5.964424974038893561e+04 3.854345826626810467e+00 4.048911125019143825e-02
5.964424977693241090e+04 3.892310919228819444e+00 3.943744895065821182e-02
5.964424981347587891e+04 3.910875186993378883e+00 4.235308842147068181e-02
5.964424985001935420e+04 3.857608213958896304e+00 4.080808798381913710e-02
5.964424988656282949e+04 3.953800061215359651e+00 4.163069639282975659e-02
5.964424992310629750e+04 3.832247853710745833e+00 3.979695155747614566e-02
5.964424995964976551e+04 3.885037946402865039e+00 4.063997130930883245e-02
5.964424999619324080e+04 4.018244620137806145e+00 4.277876201864744266e-02
5.964425003273671609e+04 3.910733575567122422e+00 4.102826129735322180e-02
5.964425006928018411e+04 3.930771622352982053e+00 4.281317466666868105e-02
5.964425010582365212e+04 3.905781285467339270e+00 3.972430013965667916e-02
5.964425014236712741e+04 3.880823802269264711e+00 4.211445169739717193e-02
5.964425017891060270e+04 3.919265228782633059e+00 3.987786123505544095e-02
5.964425021545407071e+04 3.934047656564596096e+00 4.208129792422353466e-02
5.964425025199754600e+04 3.879584432907302816e+00 3.966959020914154893e-02
5.964425028854102129e+04 3.873795474310261167e+00 3.863070279860481016e-02
5.964425032508448930e+04 3.927356559787339219e+00 4.033932566385516061e-02
5.964425036162795732e+04 3.922041958532210160e+00 4.115270224489606804e-02
5.964425039817143261e+04 3.875303898647979750e+00 3.853841681699256977e-02
5.964425043471490790e+04 3.915269901040111744e+00 4.145892554532252389e-02
5.964425047125837591e+04 3.933966580753525566e+00 4.027834078534490991e-02
5.964425050780185120e+04 3.889221051896915693e+00 3.938290332878977007e-02
5.964425054434531921e+04 3.931755702071150882e+00 4.164518857330414686e-02
5.964425058088879450e+04 3.906282447646269418e+00 3.995348900042498125e-02
5.964425061743226252e+04 3.899830985256534710e+00 3.981068983985984466e-02
5.964425065397573781e+04 3.907045592563180403e+00 4.093548560569514050e-02
5.964425069051921309e+04 4.006939895547490416e+00 4.492004541513418964e-02
5.964425072706268111e+04 3.937004070930794519e+00 4.646452121093991999e-02
5.964425076360614912e+04 3.924153841661069286e+00 4.249558040856538099e-02
5.964425080014962441e+04 3.865325884543762136e+00 4.148396128801784544e-02
5.964425083669309970e+04 3.941325053938851575e+00 4.218595451153973191e-02
5.964425087323656771e+04 3.908468333669035566e+00 4.235643075868261026e-02
5.964425090978004300e+04 3.954727092950461653e+00 4.220989424086680347e-02
5.964425094632351829e+04 3.906555293898202663e+00 4.094503387981693332e-02
5.964425098286698631e+04 3.880634141868035680e+00 4.064270431833393732e-02
5.964425101941045432e+04 3.914626617663179875e+00 4.132828808031618201e-02
5.964425105595392961e+04 3.937487969481855643e+00 4.157129118559586139e-02
5.964425109249740490e+04 3.938736296121655212e+00 3.997669047081861549e-02
5.964425112904087291e+04 3.866387144270366338e+00 3.974588827895433191e-02
5.964425116558434092e+04 3.949473793833639501e+00 4.226578470133343646e-02
5.964425120212781621e+04 3.978373417831107872e+00 4.303170692813979015e-02
5.964425123867129150e+04 3.883908079202196717e+00 3.987188412317697883e-02
5.964425127521475952e+04 3.852111658760104973e+00 3.997184819145166434e-02
5.964425131175823481e+04 3.907789573448759768e+00 4.297697539398102895e-02
5.964425134830171010e+04 3.907861136034232796e+00 4.221863402682977245e-02
5.964425138484517811e+04 3.903595995174081956e+00 4.381373085188505767e-02
5.964425142138864612e+04 3.940309765085214355e+00 4.389799492901590855e-02
5.964425145793212141e+04 3.948829406372686979e+00 4.453428088420501724e-02
5.964425149447559670e+04 3.973076321415534906e+00 4.433290522905271314e-02
5.964425153101906471e+04 4.017898014429946763e+00 4.527083326447525063e-02
5.964425156756253273e+04 3.873472741697835176e+00 4.368719579592434538e-02
5.964425160410600802e+04 3.940927611616817927e+00 4.198196672623279169e-02
5.964425164064948331e+04 3.903968691114654277e+00 4.025725293668568072e-02
5.964425167719295132e+04 3.942673389407630680e+00 3.952082775331226122e-02
5.964425171373642661e+04 4.026086342201472767e+00 4.275031647846230104e-02
5.964425175027990190e+04 3.931083929867058124e+00 4.250593675534466293e-02
5.964425178682336991e+04 3.986603118091245790e+00 4.286153769439444289e-02
5.964425182336683793e+04 3.937624155740961474e+00 4.042669097435098308e-02
5.964425185991031321e+04 4.028246040004624717e+00 4.482937028094167303e-02
5.964425189645378850e+04 3.925613240911019819e+00 4.390548638665131564e-02
5.964425193299725652e+04 3.931657717354050341e+00 4.250182220211871226e-02
5.964425196954073181e+04 4.003966008936509446e+00 4.522036337873857476e-02
5.964425200608419982e+04 4.071034113151271505e+00 4.684834635792708285e-02
5.964425204262767511e+04 3.906583750168987734e+00 4.188332210679369255e-02
5.964425207917114312e+04 4.013058910324556194e+00 4.213548316566094465e-02
5.964425211571461841e+04 3.976171866019909018e+00 4.255849493432205255e-02
5.964425215225809370e+04 4.035735454058937854e+00 4.338862313531062498e-02
5.964425218880156172e+04 3.940063109482970560e+00 4.178993620869091152e-02
5.964425222534502973e+04 4.021920783225229279e+00 4.258156414118520472e-02
5.964425226188850502e+04 3.935343867603977142e+00 4.182407722485444873e-02
5.964425229843198031e+04 3.997854200704144212e+00 4.356101363725499442e-02
5.964425233497544832e+04 4.003651066480555798e+00 4.308240599571201701e-02
5.964425237151891633e+04 3.951340298047100852e+00 4.101569166930345983e-02
5.964425240806239162e+04 3.953679085666931936e+00 4.132625992603617543e-02
5.964425244460586691e+04 4.006632030773561226e+00 4.146729194890656084e-02
5.964425248114933493e+04 3.933743133816064663e+00 4.054366457597549656e-02
5.964425251769281022e+04 4.002576019278595965e+00 4.148519532879886562e-02
5.964425255423627823e+04 3.950184225676453664e+00 3.998338024353923631e-02
5.964425259077975352e+04 4.049996199119365592e+00 4.519942813251515840e-02
5.964425262732322153e+04 3.987652457607932188e+00 4.185627415971825138e-02
5.964425266386669682e+04 3.995876657266598464e+00 4.089412111373514486e-02
5.964425270041017211e+04 4.014407971253493912e+00 4.368657873478414000e-02
5.964425273695364012e+04 4.007271803596323068e+00 4.115898450238167361e-02
5.964425277349710814e+04 3.954355986458788941e+00 3.996037752746694344e-02
5.964425281004058343e+04 4.000973732275479477e+00 4.249141387862826608e-02
5.964425284658405872e+04 4.019077460269743440e+00 4.275486097783367384e-02
5.964425288312752673e+04 3.999000215070014352e+00 4.235085602504468777e-02
5.964425291967099474e+04 4.015536057957868721e+00 4.364925143060089524e-02
5.964425295621447003e+04 4.016890297546566124e+00 4.152792345491945758e-02
5.964425299275794532e+04 3.959319260540088425e+00 4.057313573493630948e-02
5.964425302930141333e+04 3.987906374943174459e+00 4.222847192636118574e-02
5.964425306584488862e+04 3.980624553931835230e+00 4.054472316420779099e-02
5.964425310238836391e+04 3.980571972411848680e+00 4.005039534841949717e-02
5.964425313893183193e+04 4.042817803317663383e+00 4.240511673710251062e-02
5.964425317547529994e+04 4.042532879522787503e+00 4.290908105611940943e-02
5.964425321201877523e+04 3.897362368878361849e+00 4.105567063341766798e-02
5.964425324856225052e+04 3.967903857490558739e+00 4.065215021178368582e-02
5.964425328510571853e+04 3.962435187882318299e+00 4.218008867832769015e-02
5.964425332164918655e+04 4.009653787210327280e+00 4.343745177902827437e-02
5.964425335819266184e+04 3.963974353060565559e+00 4.437261867161564066e-02
5.964425339473613712e+04 3.967763879996341725e+00 4.670980223196288805e-02
5.964425343127960514e+04 3.985889135564260943e+00 4.435154236612901674e-02
5.964425346782308043e+04 3.894588568072038903e+00 4.264222543745407185e-02
5.964425350436655572e+04 3.994164592308454331e+00 4.400124953706323339e-02
5.964425354091002373e+04 3.954840361463309417e+00 4.344151580967945542e-02
5.964425357745349174e+04 3.972324282512995630e+00 4.576129375250052866e-02
5.964425361399696703e+04 3.991634645010143867e+00 4.556468854035528732e-02
5.964425365054044232e+04 3.969914338231044226e+00 4.518503230346133243e-02
5.964425368708391034e+04 3.949640826099969360e+00 4.364333475592150485e-02
5.964425372362737835e+04 3.942135128385324094e+00 4.306546680790430959e-02
5.964425376017085364e+04 4.024735144829647560e+00 4.673438118821732212e-02
5.964425379671432893e+04 3.999709102756542123e+00 4.641177575623116336e-02
5.964425383325779694e+04 3.976799600153429814e+00 4.371715385449591318e-02
5.964425386980127223e+04 3.954364569961488662e+00 4.129356169163675427e-02
5.964425390634474752e+04 3.974072835848426521e+00 4.389159302536990714e-02
5.964425394288821553e+04 3.937002151783028037e+00 4.497069614000848148e-02
5.964425397943168355e+04 3.959253877916693032e+00 4.421647670294891197e-02
5.964425401597515884e+04 3.964901249035356123e+00 4.474276722978930143e-02
5.964425405251863413e+04 3.933463942211299802e+00 4.211987493772711977e-02
5.964425408906210214e+04 3.950893318779800989e+00 4.238002182918983868e-02
5.964425412560557015e+04 4.052386502778562161e+00 4.305976050384984627e-02
5.964425416214904544e+04 3.957895645667251827e+00 4.319469398128585741e-02
5.964425419869252073e+04 3.998017777168449083e+00 4.640837479815824312e-02
5.964425423523598874e+04 3.970930398742318346e+00 4.621404703104764478e-02
5.964425427177946403e+04 4.054393605390971267e+00 4.353722676549348636e-02
5.964425430832293932e+04 3.949726188319316655e+00 3.973860293799493654e-02
5.964425434486640734e+04 4.040884206788388333e+00 4.128486327685234464e-02
5.964425438140987535e+04 4.010458002893662055e+00 3.973946036299882273e-02
5.964425441795335064e+04 3.974778173688255478e+00 4.184839770458417818e-02
5.964425445449682593e+04 3.944513956289392720e+00 4.096937958378656791e-02
5.964425449104029394e+04 3.973340312411781206e+00 4.131110069189544709e-02
5.964425452758376196e+04 3.952693785886275180e+00 4.169992944922440437e-02
5.964425456412723724e+04 3.995129662563494222e+00 4.441547514851029027e-02
5.964425460067071253e+04 3.979964114832536204e+00 4.433806042157745902e-02
5.964425463721418055e+04 3.953957566923486322e+00 4.231760454605698607e-02
5.964425467375765584e+04 3.911182045924198825e+00 4.162093842272082678e-02
5.964425471030113113e+04 3.892438322344702772e+00 3.874085790310780042e-02
5.964425474684459914e+04 3.914149590637864495e+00 4.155625953482618151e-02
5.964425478338806715e+04 3.934490397970544784e+00 4.085332739277047071e-02
5.964425481993154244e+04 3.921179683996574905e+00 4.059639351355019687e-02
5.964425485647501773e+04 3.933842503593633744e+00 4.154788651974682806e-02
5.964425489301848575e+04 3.987573746096656269e+00 4.213952035002369034e-02
5.964425492956196103e+04 3.922527340943561924e+00 4.188303507335757597e-02
5.964425496610543632e+04 3.919718438405549232e+00 4.083949324963929289e-02
5.964425500264890434e+04 4.033750857727691042e+00 4.423751887367222829e-02
5.964425503919237235e+04 3.874885896850753131e+00 4.021091575652491201e-02
5.964425507573584764e+04 3.913320929909060997e+00 4.008289670782003850e-02
5.964425511227932293e+04 3.919678164072322168e+00 3.986689258252959500e-02
5.964425514882279094e+04 3.925013269945304195e+00 4.046680302176428740e-02
5.964425518536625896e+04 3.967039452157247403e+00 4.192122556543463607e-02
5.964425522190973425e+04 3.943234277495534013e+00 4.065918795570117733e-02
5.964425525845320954e+04 4.000770137341159050e+00 4.529273039977781135e-02
5.964425529499667755e+04 3.956577778551895630e+00 4.272356816139760011e-02
5.964425533154015284e+04 3.978748455724983035e+00 4.289310244709958891e-02
5.964425536808362813e+04 4.015668272475505951e+00 4.250795540642984816e-02
5.964425540462709614e+04 3.979885977836141731e+00 4.218249082024780328e-02
5.964425544117056415e+04 4.011633791510822000e+00 4.339095351429248654e-02
5.964425547771403944e+04 3.988024893318507846e+00 4.303364593693129181e-02
5.964425551425751473e+04 3.957862963732484474e+00 4.357262515767645200e-02
5.964425555080098275e+04 4.020847909035857093e+00 4.283316991503319932e-02
5.964425558734445076e+04 3.951605335866498869e+00 4.130588309192104179e-02
5.964425562388792605e+04 4.073251183940814535e+00 4.425160320504573780e-02
5.964425566043140134e+04 4.001964908237057195e+00 4.519532073487868978e-02
5.964425569697486935e+04 3.973933277100723860e+00 3.967569975558757345e-02
5.964425573351834464e+04 3.979567572583544877e+00 4.292873644812329748e-02
5.964425577006181993e+04 3.990443524405101972e+00 4.296919267843690021e-02
5.964425580660528794e+04 3.982525145007143497e+00 4.322650598824299278e-02
5.964425584314875596e+04 4.050782675168088431e+00 4.452655568515844625e-02
5.964425587969223125e+04 3.959742810808341673e+00 4.136471074161190281e-02
5.964425591623570654e+04 4.074939708815910500e+00 4.337596305957783227e-02
5.964425595277917455e+04 4.127608413584582081e+00 4.475226630933146904e-02
5.964425598932264256e+04 3.937040571412046663e+00 4.099318457099867391e-02
5.964425602586611785e+04 3.926842481385002248e+00 4.007724930416668024e-02
5.964425606240959314e+04 3.990908459588653034e+00 4.185308468554148342e-02
5.964425609895306116e+04 3.962647500907034104e+00 4.124068283229027215e-02
5.964425613549653644e+04 3.925792333406085799e+00 3.958633084547879405e-02
5.964425617204001173e+04 3.953334634056765218e+00 4.151598834227501061e-02
5.964425620858347975e+04 3.997156403638869371e+00 4.174175857073660761e-02
5.964425624512694776e+04 3.896472838958389584e+00 3.860663299698672418e-02
5.964425628167042305e+04 3.977658002767931578e+00 4.208268343793921534e-02
5.964425631821389834e+04 4.019526515820066592e+00 4.196671501214657013e-02
5.964425635475736635e+04 3.997131128422820368e+00 4.121916449058975196e-02
5.964425639130083437e+04 3.981555864281852930e+00 4.214545991868485358e-02
5.964425642784430966e+04 3.872000136551394522e+00 4.221284809000135779e-02
5.964425646438778494e+04 3.925672539750752144e+00 4.273938271896165347e-02
5.964425650093125296e+04 3.944916153682870075e+00 4.067818340361292750e-02
5.964425653747472825e+04 3.976603431651583698e+00 4.170024655170522648e-02
5.964425657401820354e+04 4.032226769209059647e+00 4.418985894694194005e-02
5.964425661056167155e+04 3.959966886838101274e+00 4.221795260504744574e-02
5.964425664710513956e+04 3.957966633726675454e+00 4.332028386596081110e-02
5.964425668364861485e+04 4.004291445097489799e+00 4.260102080594253826e-02
5.964425672019209014e+04 3.914073426070341366e+00 4.246747572915675339e-02
5.964425675673555816e+04 3.856086628450440923e+00 4.157203533068597884e-02
5.964425679327903345e+04 3.934938980037177902e+00 4.255013307851043813e-02
5.964425682982250873e+04 3.998388902380514587e+00 4.329479414658805869e-02
5.964425686636597675e+04 3.975265367438556297e+00 4.377457941675396563e-02
5.964425690290944476e+04 3.934343405248149406e+00 4.243101754046927493e-02
5.964425693945292005e+04 3.904003003696857821e+00 4.169019494194124709e-02
5.964425697599639534e+04 4.002337659278799364e+00 4.429973343981014750e-02
5.964425701253986335e+04 3.944939523455209596e+00 4.589113631111272490e-02
5.964425704908333137e+04 4.005512975662229636e+00 4.698077490948313756e-02
5.964425708562680666e+04 3.958394902105651703e+00 4.477448277115874536e-02
5.964425712217028195e+04 3.924440303872009927e+00 4.146678758168572537e-02
5.964425715871374996e+04 4.001742921929921870e+00 4.342058339890803031e-02
5.964425719525722525e+04 3.964528473326460301e+00 4.241558575396490310e-02
5.964425723180070054e+04 3.999647233131864432e+00 4.236277137984498231e-02
5.964425726834416855e+04 3.958061983280218410e+00 4.233092051670887118e-02
5.964425730488763656e+04 3.898810065526028268e+00 4.095746237662456490e-02
5.964425734143111185e+04 3.941752921051868697e+00 4.167643152624918995e-02
5.964425737797458714e+04 3.938958128064625974e+00 4.278716766172863811e-02
5.964425741451805516e+04 3.998193299317926552e+00 4.301208315395009529e-02
5.964425745106152317e+04 3.928972710354064368e+00 4.328145138544732540e-02
5.964425748760499846e+04 3.964448350714926406e+00 4.308500483775468126e-02
5.964425752414847375e+04 3.978045812833941763e+00 4.338038830450035438e-02
5.964425756069194176e+04 3.934034121087252256e+00 4.199881135766225099e-02
5.964425759723540978e+04 3.956007729907923043e+00 4.622052745963864395e-02


==> figures/ground-folded/20220306_tic3788_b.dat <==
5.964518885960002808e+04 1.384647157043676913e+01 3.254428526663420973e-01
5.964518894946921500e+04 1.403603695262900963e+01 2.675012424340501571e-01
5.964518905430514133e+04 1.398837948066320891e+01 2.688251733258619769e-01
5.964518915914106765e+04 1.393590109173863212e+01 2.661888768228434232e-01
5.964518926397699397e+04 1.328488881106636477e+01 2.444232323489475278e-01
5.964518936881292029e+04 1.382127952676147764e+01 2.676719085907772744e-01
5.964518947364884662e+04 1.398002548189552563e+01 2.744426259424740389e-01
5.964518957848477294e+04 1.292175619795338903e+01 2.366663904011463426e-01
5.964518968332069926e+04 1.342336718163499043e+01 2.560953069241581614e-01
5.964518978815662558e+04 1.391994031803131016e+01 2.628637152046183201e-01
5.964518989299255190e+04 1.347508596187863894e+01 2.449244641644531539e-01
5.964518999782847823e+04 1.353481349911190001e+01 2.466342724917348905e-01
5.964519010266440455e+04 1.381218305002231261e+01 2.567253818738965410e-01
5.964519020750033087e+04 1.338772825446691428e+01 2.492310789161396034e-01
5.964519031233625719e+04 1.335053373773978969e+01 2.389836673180388005e-01
5.964519041717218352e+04 1.371463370804464610e+01 2.438377464240370218e-01
5.964519052200810984e+04 1.381730170526442691e+01 2.538782308242246710e-01
5.964519062684403616e+04 1.332494750681921047e+01 2.412804412995280257e-01
5.964519073167996248e+04 1.370448865340397937e+01 2.531180448156087337e-01
5.964519083651588880e+04 1.315330745371905685e+01 2.350967387119656526e-01
5.964519094135181513e+04 1.325680598534999532e+01 2.477519323470877555e-01
5.964519104618774145e+04 1.346894803548795849e+01 2.546574378386612381e-01
5.964519115102366777e+04 1.333002140318495243e+01 2.502908289081648974e-01
5.964519125585958682e+04 1.370678429323580261e+01 2.593027312547881991e-01
5.964519136069550586e+04 1.386123047267177988e+01 2.592283233305631707e-01
5.964519146553143219e+04 1.358844269152623419e+01 2.548566022043094459e-01
5.964519157036735851e+04 1.332947774272695440e+01 2.509884757369092445e-01
5.964519167520328483e+04 1.364110864656395350e+01 2.596061814932610901e-01
5.964519178003921115e+04 1.360087868197703287e+01 2.584253384420735489e-01
5.964519188487514475e+04 1.365670981748009716e+01 2.619155158081094559e-01
5.964519198971106380e+04 1.358916976111519404e+01 2.591981015398335253e-01
5.964519209454699012e+04 1.378082602953536018e+01 2.682592525412162421e-01
5.964519219938291644e+04 1.373105832227983392e+01 2.795777754796651138e-01
5.964519230421884276e+04 1.303279188010587930e+01 2.446741256651587537e-01
5.964519240905476909e+04 1.375152478914631970e+01 2.657121620858258759e-01
5.964519251389069541e+04 1.377270264303919589e+01 2.699587979351405487e-01
5.964519261872662173e+04 1.339304172194609777e+01 2.558861487562872350e-01
5.964519272356254805e+04 1.332355483947027075e+01 2.583016969692346065e-01
5.964519282839847438e+04 1.364751571445730249e+01 2.561515870325939970e-01
5.964519293323440070e+04 1.375611228493812277e+01 2.660112061034995978e-01
5.964519303807032702e+04 1.339548122759327065e+01 2.470796221881183807e-01
5.964519314290625334e+04 1.379813065326633037e+01 2.624307843143668384e-01
5.964519324774217966e+04 1.369742543971450566e+01 2.640587263387578765e-01
5.964519335257810599e+04 1.331104111918380006e+01 2.422194015930791977e-01
5.964519345741403231e+04 1.375126202871115311e+01 2.684222537749104687e-01
5.964519356224995863e+04 1.350157932942261141e+01 2.492999224951393256e-01
5.964519366708588495e+04 1.372037876979390525e+01 2.548418691801440650e-01
5.964519377192181128e+04 1.370586844283293182e+01 2.514146189614809845e-01
5.964519387675773760e+04 1.394701372074253243e+01 2.622953484436787441e-01
5.964519398159366392e+04 1.336070793694204006e+01 2.495358646165259098e-01
5.964519408642959024e+04 1.358566831488894167e+01 2.560660051928089764e-01
5.964519419126551657e+04 1.387404870624048669e+01 2.629056057720204898e-01
5.964519429610144289e+04 1.326265689172072193e+01 2.504921890418499442e-01
5.964519440093736921e+04 1.426551229508196705e+01 2.734145427204699996e-01
5.964519450577329553e+04 1.427195658851233873e+01 2.673038451410604255e-01
5.964519461060922185e+04 1.340393413508870069e+01 2.423534625309249901e-01
5.964519471544514818e+04 1.343734701014104260e+01 2.411220889780063270e-01
5.964519482028107450e+04 1.369407102029435741e+01 2.589030193193628260e-01
5.964519492511700082e+04 1.408089277757524371e+01 2.570601762997657413e-01
5.964519502995292714e+04 1.374107195387421321e+01 2.556464665567405592e-01
5.964519513478885347e+04 1.375228484764378045e+01 2.569163683889759131e-01
5.964519523962477979e+04 1.380556712894073712e+01 2.646123180831765342e-01
5.964519534446070611e+04 1.390251940677798004e+01 2.608708486294263329e-01
5.964519544929663243e+04 1.409567129861041757e+01 2.709637089924353259e-01
5.964519555413255875e+04 1.366690259918996730e+01 2.559491890057666863e-01
5.964519565896848508e+04 1.361591729060790712e+01 2.472498580771577692e-01
5.964519576380441140e+04 1.359400936886504674e+01 2.427076924544350756e-01
5.964519586864033772e+04 1.427014054142005861e+01 2.595012276509610083e-01
5.964519597347626404e+04 1.398305352870221974e+01 2.485375661876411679e-01
5.964519607831219037e+04 1.425401955239557239e+01 2.583268302367899838e-01
5.964519618314811669e+04 1.377435765977165438e+01 2.432144886561139474e-01
5.964519628798404301e+04 1.382666321717845292e+01 2.430736541721876254e-01
5.964519639281996933e+04 1.414830217628295728e+01 2.554475214490878332e-01
5.964519649765589566e+04 1.425251142471765320e+01 2.585731120176131825e-01
5.964519660249182198e+04 1.382229595743427630e+01 2.448937954611112855e-01
5.964519670732774830e+04 1.397895882818685642e+01 2.506196549915297167e-01
5.964519681216367462e+04 1.395735323383084570e+01 2.540290504731532728e-01
5.964519691699960094e+04 1.393890154694807570e+01 2.547655209038962032e-01
5.964519702183552727e+04 1.377953726902599207e+01 2.518754890553816517e-01
5.964519712667145359e+04 1.368664565688398760e+01 2.496331558526660166e-01
5.964519723150737991e+04 1.386195246044995599e+01 2.652945910979791488e-01
5.964519733634330623e+04 1.387096581281770113e+01 2.561857899816275541e-01
5.964519744117923256e+04 1.361726791442797690e+01 2.482158215712599592e-01
5.964519754601515888e+04 1.388177487791209685e+01 2.505898495382862246e-01
5.964519765085108520e+04 1.355221562002407687e+01 2.461348208251933622e-01
5.964519775568701152e+04 1.357728155720816865e+01 2.572313444892431189e-01
5.964519786052293784e+04 1.373020504731861280e+01 2.597193036641562425e-01
5.964519796535886417e+04 1.334962807589970701e+01 2.499841709928481981e-01
5.964519807019479049e+04 1.327500241010315385e+01 2.549261579023731628e-01
5.964519817503071681e+04 1.348686648076285444e+01 2.558594270961837558e-01
5.964519827986664313e+04 1.346239978415047744e+01 2.624207997222882671e-01
5.964519838470256218e+04 1.319352366353707673e+01 2.530781100336194078e-01
5.964519848953848123e+04 1.322533460803059313e+01 2.583726253426947839e-01
5.964519859437441482e+04 1.325250777604976626e+01 2.590628142744379470e-01
5.964519869921033387e+04 1.323393538740014996e+01 2.449179169144574675e-01
5.964519880404627474e+04 1.325860299921073526e+01 2.454863551642380293e-01
5.964519890888220107e+04 1.325601995521860488e+01 2.387609064420102845e-01
5.964519901371812011e+04 1.380301767086239728e+01 2.583299209634378202e-01
5.964519911855403916e+04 1.313177872075368846e+01 2.384814745245225631e-01
5.964519922338996548e+04 1.354620905336594383e+01 2.508906411655094648e-01
5.964519932822589180e+04 1.314753711996229057e+01 2.385904992044478312e-01
5.964519943306181813e+04 1.341211651565728857e+01 2.502522914654460862e-01
5.964519953789774445e+04 1.302576875179614824e+01 2.376281110475240710e-01
5.964519964273367077e+04 1.397607461476074597e+01 2.576761205241409058e-01
5.964519974756959709e+04 1.342980324527710323e+01 2.373709298532125922e-01
5.964519985240552342e+04 1.363439795655703612e+01 2.486600330067653963e-01
5.964519995724144974e+04 1.388744719982214804e+01 2.585801663141442663e-01
5.964520006207737606e+04 1.346776015895897416e+01 2.459231078330011977e-01
5.964520016691330238e+04 1.362756534461623659e+01 2.505299789698705593e-01
5.964520027174922870e+04 1.368856423573255121e+01 2.459511098343428182e-01
5.964520037658515503e+04 1.360657693962987658e+01 2.421164427128610908e-01
5.964520048142108135e+04 1.403999517403631536e+01 2.536876550643912265e-01
5.964520058625700767e+04 1.384078139683682096e+01 2.566293409496235856e-01
5.964520069109293399e+04 1.354110846385189326e+01 2.444359760504001000e-01
5.964520079592886032e+04 1.366602575657433860e+01 2.517574103003155095e-01
5.964520090076478664e+04 1.328179845802177539e+01 2.296788585605834265e-01
5.964520100560071296e+04 1.343060428081516733e+01 2.374370034016419495e-01
5.964520111043663928e+04 1.315757157111059783e+01 2.289256298210404494e-01
5.964520121527256561e+04 1.319749937676184715e+01 2.277653898596831428e-01
5.964520132010849193e+04 1.338588447370483436e+01 2.373454143206274181e-01
5.964520142494441825e+04 1.395500150799235861e+01 2.551619952738837238e-01
5.964520152978034457e+04 1.379631443247456701e+01 2.473550376054346189e-01
5.964520163461627089e+04 1.401787365796775120e+01 2.516228356526655219e-01
5.964520173945219722e+04 1.339198458574180961e+01 2.379277706495382116e-01
5.964520184428812354e+04 1.334258365818827485e+01 2.318475015030813657e-01
5.964520194912404986e+04 1.334242447805295484e+01 2.342596620751727921e-01
5.964520205395997618e+04 1.371857269941682134e+01 2.510876900847522908e-01
5.964520215879590251e+04 1.378104802625037273e+01 2.520816549265131878e-01
5.964520226363182883e+04 1.359520049905452588e+01 2.421353974876091497e-01
5.964520236846775515e+04 1.404331503310188900e+01 2.541186818488466170e-01
5.964520247330368147e+04 1.336685425965456986e+01 2.375788790094651437e-01
5.964520257813960779e+04 1.406933464076321094e+01 2.643757614614671292e-01
5.964520268297553412e+04 1.349680425303147935e+01 2.512714427503592307e-01
5.964520278781146044e+04 1.335188608740117111e+01 2.487306959592043565e-01
5.964520289264738676e+04 1.340154917148739955e+01 2.494283409574697963e-01
5.964520299748331308e+04 1.320178874145086567e+01 2.503410562219285374e-01
5.964520310231923941e+04 1.320009267124874341e+01 2.380731089168955095e-01
5.964520320715516573e+04 1.336301383187751490e+01 2.501340748727737817e-01
5.964520331199109205e+04 1.383017305789462803e+01 2.625576251559035845e-01
5.964520341682701837e+04 1.363216229193341889e+01 2.511559111060858718e-01
5.964520352166294469e+04 1.309568815000379693e+01 2.346870235451944675e-01
5.964520362649887102e+04 1.349432406557120778e+01 2.486444722274263053e-01
5.964520373133479734e+04 1.347581897144653773e+01 2.399032214281195119e-01
5.964520383617072366e+04 1.357092729853335555e+01 2.522757843790421894e-01
5.964520394100664998e+04 1.375942712110224875e+01 2.578502152537441861e-01
5.964520404584257631e+04 1.350257276405200280e+01 2.511778743463721764e-01
5.964520415067850263e+04 1.320417194658348770e+01 2.436666869358241894e-01
5.964520425551442895e+04 1.350671014175795825e+01 2.545080129398310520e-01
5.964520436035035527e+04 1.369061360266121596e+01 2.536970807761896873e-01
5.964520446518628160e+04 1.330275085964363946e+01 2.470019663089586814e-01
5.964520457002220792e+04 1.340904849820340061e+01 2.452623228025257729e-01
5.964520467485813424e+04 1.322392208701061378e+01 2.360034207599529532e-01
5.964520477969406056e+04 1.334737683504571670e+01 2.345284161942346735e-01
5.964520488452998688e+04 1.342105159161414107e+01 2.386528833682690920e-01
5.964520498936591321e+04 1.374272719987177460e+01 2.537614698702306826e-01
5.964520509420183953e+04 1.331040671023115252e+01 2.385852387971404975e-01
5.964520519903776585e+04 1.336183738734373350e+01 2.374643587623540553e-01
5.964520530387369217e+04 1.347786238834311767e+01 2.463685232729903585e-01
5.964520540870961850e+04 1.371913697182396596e+01 2.481295120545293220e-01
5.964520551354554482e+04 1.358103879233993894e+01 2.443859802301751316e-01
5.964520561838147114e+04 1.337349631731348509e+01 2.421184302768384922e-01
5.964520572321739746e+04 1.356796258975914249e+01 2.448488978757198953e-01
5.964520582805332378e+04 1.342630549579503096e+01 2.412214484578367735e-01
5.964520593288925011e+04 1.335619162750794509e+01 2.464297860860180933e-01
5.964520603772517643e+04 1.342054064528630875e+01 2.423091185326171904e-01
5.964520614256110275e+04 1.325680135067725907e+01 2.373128049549001750e-01
5.964520624739702907e+04 1.334875382766773733e+01 2.397840118225827988e-01
5.964520635223295540e+04 1.377903167818479702e+01 2.487611861335073116e-01
5.964520645706888172e+04 1.329889910733221470e+01 2.366731901049235753e-01
5.964520656190480804e+04 1.356117943866288122e+01 2.441394150360894633e-01
5.964520666674073436e+04 1.316259189934970841e+01 2.360232948726886104e-01
5.964520677157666069e+04 1.376321969390233946e+01 2.608194156014029819e-01
5.964520687641258701e+04 1.351762519523141037e+01 2.428029497759613131e-01
5.964520698124851333e+04 1.355511607568770849e+01 2.515908197344593478e-01
5.964520708608443965e+04 1.310857197770516969e+01 2.376250873391044793e-01
5.964520719092036597e+04 1.347842342430980622e+01 2.464503193770808676e-01
5.964520729575629230e+04 1.325618500221064444e+01 2.384763948729937688e-01
5.964520740059221862e+04 1.405885224891673779e+01 2.541023466969358768e-01
5.964520750542814494e+04 1.372944729208884773e+01 2.428843975332539706e-01
5.964520761026407126e+04 1.335601111217549430e+01 2.292012758923652749e-01
5.964520771509999759e+04 1.391250728101713285e+01 2.473035677332588445e-01
5.964520781993592391e+04 1.394459299169698951e+01 2.568890888847473741e-01
5.964520792477185023e+04 1.371071950112483684e+01 2.497162583672986325e-01
5.964520802960777655e+04 1.363692143787239175e+01 2.430504287341909431e-01
5.964520813444370287e+04 1.342536345509805074e+01 2.365245033651061923e-01
5.964520823927962920e+04 1.384926589222329874e+01 2.529557993614241496e-01
5.964520834411555552e+04 1.343815419465708594e+01 2.382344116368628473e-01
5.964520844895148184e+04 1.355742401349998971e+01 2.450958804754710951e-01
5.964520855378740816e+04 1.343518701761329837e+01 2.361404566093619761e-01
5.964520865862333449e+04 1.305266249763122843e+01 2.282716169353346258e-01
5.964520876345926081e+04 1.326161823317726096e+01 2.355861290707758071e-01
5.964520886829518713e+04 1.358756014830007075e+01 2.507874079690070590e-01
5.964520897313111345e+04 1.340869463914723347e+01 2.550384660662907144e-01
5.964520907796703978e+04 1.342147407797065739e+01 2.415276734194026498e-01
5.964520918280296610e+04 1.372062745098039116e+01 2.515173476086375870e-01
5.964520928763889242e+04 1.358215218021850568e+01 2.420684829944913796e-01
5.964520939247481874e+04 1.347288394288916002e+01 2.407241203073411939e-01
5.964520949731074506e+04 1.385003258873022425e+01 2.551161577227235022e-01
5.964520960214667139e+04 1.344240939492922671e+01 2.378294099917362958e-01
5.964520970698259771e+04 1.335841787346085319e+01 2.493280657214481388e-01
5.964520981181852403e+04 1.350569560792296286e+01 2.539929495804680304e-01
5.964520991665445035e+04 1.348089215821253539e+01 2.492651249671228308e-01
5.964521002149037668e+04 1.333756650743718275e+01 2.453626466577530640e-01
5.964521012632630300e+04 1.322781013564503994e+01 2.398019682904074246e-01
5.964521023116222932e+04 1.348046219307491356e+01 2.476412886416864967e-01
5.964521033599815564e+04 1.336928617064529057e+01 2.531205016724566992e-01
5.964521044083408196e+04 1.333247264937648247e+01 2.404213347553991742e-01
5.964521054567000829e+04 1.409096563208474606e+01 2.621079924316588872e-01
5.964521065050593461e+04 1.385969864429690368e+01 2.509267904885276734e-01
5.964521075534186093e+04 1.394366983823030814e+01 2.447981998675755611e-01
5.964521086017778725e+04 1.367021691635455838e+01 2.359935673793548128e-01
5.964521096501371358e+04 1.396733738143429804e+01 2.491217990146648575e-01
5.964521106984963990e+04 1.360815212091662652e+01 2.424382235095269567e-01
5.964521117468556622e+04 1.380322714599276246e+01 2.507620811648660908e-01
5.964521127952149254e+04 1.424081998614337508e+01 2.597275856856932630e-01
5.964521138435741886e+04 1.336039820462654149e+01 2.393092383838519299e-01
5.964521148919334519e+04 1.372484648086915371e+01 2.389861798207328636e-01
5.964521159402927151e+04 1.324050560621347294e+01 2.253564992388434329e-01
5.964521169886519783e+04 1.373791619791975016e+01 2.414470625305037144e-01
5.964521180370112415e+04 1.364389160020632197e+01 2.469370047117441236e-01
5.964521190853705048e+04 1.387218135535467134e+01 2.627744751126931400e-01
5.964521201337297680e+04 1.372551928783382813e+01 2.492686138609835067e-01
5.964521211820890312e+04 1.385188731944776919e+01 2.475931559816104965e-01
5.964521222304482944e+04 1.336709571276492881e+01 2.306484890972525237e-01
5.964521232788075577e+04 1.349879951980792114e+01 2.360429883921686123e-01
5.964521243271668209e+04 1.383076772040055147e+01 2.519452581069633323e-01
5.964521253755260841e+04 1.366382462796018515e+01 2.437967052870530504e-01
5.964521264238853473e+04 1.321275223790016540e+01 2.333944219489797467e-01
5.964521274722446105e+04 1.359234981105884188e+01 2.386963432789419304e-01
5.964521285206038738e+04 1.372465857507452114e+01 2.502368097738141284e-01
5.964521295689631370e+04 1.406231735090795532e+01 2.518747891239286885e-01
5.964521306173224002e+04 1.375482050478131590e+01 2.419235814110292371e-01
5.964521316656816634e+04 1.416925849431012807e+01 2.540611200213744869e-01
5.964521327140409267e+04 1.353422954386510213e+01 2.507954645058230736e-01
5.964521337624001899e+04 1.298763948497854059e+01 2.235468363529846125e-01
5.964521348107594531e+04 1.360367655751270988e+01 2.411357032734646466e-01
5.964521358591187163e+04 1.346605522682445688e+01 2.402895777384680687e-01
5.964521369074779795e+04 1.344902594224179992e+01 2.403367324911952763e-01
5.964521379558372428e+04 1.345994401095955695e+01 2.464410671691138754e-01
5.964521390041965060e+04 1.345421209117938588e+01 2.481003398316015407e-01
5.964521400525557692e+04 1.364919298385967927e+01 2.546163146869460103e-01
5.964521411009150324e+04 1.321953625094277562e+01 2.382590958487722788e-01
5.964521421492742957e+04 1.327513443208510324e+01 2.401539994746253737e-01
5.964521431976335589e+04 1.344514573573514937e+01 2.511557876294915892e-01
5.964521442459928221e+04 1.305724700239808023e+01 2.325847965932811012e-01
5.964521452943520853e+04 1.345103374312327382e+01 2.508316537757603326e-01
5.964521463427113486e+04 1.356325032245262463e+01 2.460559723343045124e-01
5.964521473910706118e+04 1.366090777751023211e+01 2.518648284684188443e-01
5.964521484394298750e+04 1.382765853459862271e+01 2.544396522134647620e-01
5.964521494877891382e+04 1.302894415002038286e+01 2.372928667171707307e-01
5.964521505361484014e+04 1.331235838931510251e+01 2.422462985413831871e-01
5.964521515845076647e+04 1.300833850449891216e+01 2.275445118911550157e-01
5.964521526328669279e+04 1.303975802843749321e+01 2.292009082628934657e-01
5.964521536812261911e+04 1.302511600928074209e+01 2.266802255697977497e-01
5.964521547295854543e+04 1.340746351965553096e+01 2.380861336329146427e-01
5.964521557779447176e+04 1.341122038175736542e+01 2.371664445257090359e-01
5.964521568263039808e+04 1.290072054527750645e+01 2.354708033804537581e-01
5.964521578746632440e+04 1.337013456517372845e+01 2.497399161610630303e-01
5.964521589230225072e+04 1.315800338143356996e+01 2.374484501891935273e-01
5.964521599713817704e+04 1.325978731784166875e+01 2.368473844978230824e-01
5.964521610197410337e+04 1.272729007997862283e+01 2.202798832547857300e-01
5.964521620681002969e+04 1.324610843254944470e+01 2.305574461458306523e-01
5.964521631164595601e+04 1.316662441744827561e+01 2.284111866380363898e-01
5.964521641648188233e+04 1.316052022784268694e+01 2.274170020433661510e-01
5.964521652131780866e+04 1.334259715191743112e+01 2.367895500883688831e-01
5.964521662615373498e+04 1.349986157801067854e+01 2.417226183667762485e-01
5.964521673098966130e+04 1.302122122505214641e+01 2.240530625180641167e-01
5.964521683582558762e+04 1.381664709930772084e+01 2.485726384460529292e-01
5.964521694066151395e+04 1.356262781186094024e+01 2.457015180658912445e-01
5.964521704549744027e+04 1.361403474024044868e+01 2.454429642286684865e-01
5.964521715033336659e+04 1.390676231584493472e+01 2.540423751072818370e-01
5.964521725516929291e+04 1.363151174158536172e+01 2.392448210716030532e-01
5.964521736000521923e+04 1.372068779581810638e+01 2.453003050253266815e-01
5.964521746484114556e+04 1.314413216130773243e+01 2.267289950978278734e-01
5.964521756967707188e+04 1.358424177438891256e+01 2.425917590555379533e-01
5.964521767451299820e+04 1.301201224032083381e+01 2.224521231967620249e-01
5.964521777934892452e+04 1.298349568659096498e+01 2.250199523388000944e-01
5.964521788418485085e+04 1.351257817929117522e+01 2.376840769310077373e-01
5.964521798902077717e+04 1.323831739062254975e+01 2.371822262913620138e-01
5.964521809385670349e+04 1.347608259823576482e+01 2.414077572706656294e-01
5.964521819869262981e+04 1.311599300427516468e+01 2.323297603631641617e-01
5.964521830352855613e+04 1.330857544517338198e+01 2.380085396096988382e-01
5.964521840836448246e+04 1.327414960691211832e+01 2.272873867496673639e-01
5.964521851320040878e+04 1.306758968631453222e+01 2.244881508804421888e-01
5.964521861803633510e+04 1.346513230429989072e+01 2.323013445181701109e-01
5.964521872287226142e+04 1.347118007511365789e+01 2.408564180485104900e-01
5.964521882770818775e+04 1.348633667217738008e+01 2.396937334188769253e-01
5.964521893254411407e+04 1.315416586860754578e+01 2.269666122137437569e-01
5.964521903738004039e+04 1.325366976878058090e+01 2.305577085327877862e-01
5.964521914221596671e+04 1.367040969371645076e+01 2.450634723270671556e-01
5.964521924705189303e+04 1.336100553701310112e+01 2.315691470180676337e-01
5.964521935188781936e+04 1.370807763807543900e+01 2.372698176007250470e-01
5.964521945672374568e+04 1.334336977094518950e+01 2.259733360029870519e-01
5.964521956155967200e+04 1.342177920099972788e+01 2.312457496008785418e-01
5.964521966639559832e+04 1.320321677233653546e+01 2.241779202740609989e-01
5.964521977123152465e+04 1.340704497125305039e+01 2.313324471427463669e-01
5.964521987606745097e+04 1.331178587582843598e+01 2.366298107079976010e-01
5.964521998090337729e+04 1.307492275510008284e+01 2.236133016704577037e-01
5.964522008573930361e+04 1.326160411211327705e+01 2.303670052720023231e-01
5.964522019057522994e+04 1.337698026546261509e+01 2.328389153345086504e-01
5.964522029541115626e+04 1.336488405111216338e+01 2.340654679587119424e-01
5.964522040024708258e+04 1.330617801457337634e+01 2.330691715218391469e-01
5.964522050508300890e+04 1.312554004011726683e+01 2.308062916269360831e-01
5.964522060991893522e+04 1.296380429355965980e+01 2.301655794469338046e-01
5.964522071475486155e+04 1.343811267272942089e+01 2.349073116666919592e-01
5.964522081959078787e+04 1.360429496920739112e+01 2.355623658398647291e-01
5.964522092442671419e+04 1.339321066614188815e+01 2.284242596196112141e-01
5.964522102926264051e+04 1.343025323796636350e+01 2.329505404207732611e-01
5.964522113409857411e+04 1.311190662071329349e+01 2.200576539839972923e-01
5.964522123893449316e+04 1.351473296500920718e+01 2.314825849819180936e-01
5.964522134377041948e+04 1.363672607879924747e+01 2.405355610953836265e-01
5.964522144860634580e+04 1.361905699379860302e+01 2.380310363551151331e-01
5.964522155344227212e+04 1.330545290139959214e+01 2.338730110763700409e-01
5.964522165827821300e+04 1.351197801541310817e+01 2.338485205859703597e-01
5.964522176311413205e+04 1.313394463126612877e+01 2.194169814388789996e-01
5.964522186795005109e+04 1.313814967816312773e+01 2.288735767069276783e-01
5.964522197278599197e+04 1.371192306144621931e+01 2.401806218408034377e-01
5.964522207762191829e+04 1.312943276020878258e+01 2.217947434473310220e-01
5.964522218245784461e+04 1.339134938628723503e+01 2.304499692717623116e-01
5.964522228729377093e+04 1.306402177844619317e+01 2.175520676925439822e-01
5.964522239212969725e+04 1.312298510899600856e+01 2.216695896323885306e-01
5.964522249696562358e+04 1.275688655810102112e+01 2.139144997894422973e-01
5.964522260180154990e+04 1.349599843841499158e+01 2.360537310043177295e-01
5.964522270663747622e+04 1.350973020356481946e+01 2.288467517308113430e-01
5.964522281147340254e+04 1.365552754489847587e+01 2.358817036155210212e-01
5.964522291630932887e+04 1.388600245112812104e+01 2.439246881527979971e-01
5.964522302114525519e+04 1.335106403392627428e+01 2.297094190086340082e-01
5.964522312598118151e+04 1.300886762842935340e+01 2.219592361733333796e-01
5.964522323081710783e+04 1.349522778707074622e+01 2.332376656689078287e-01
5.964522333565303416e+04 1.358164920784345320e+01 2.350286734131764865e-01
5.964522344048896048e+04 1.326975702954628744e+01 2.326422182441330311e-01
5.964522354532488680e+04 1.340727330286301999e+01 2.347896339088560436e-01
5.964522365016081312e+04 1.330416683030279223e+01 2.354088160320546574e-01
5.964522375499673944e+04 1.335491058340662462e+01 2.395838236025945311e-01
5.964522385983266577e+04 1.367704075438099309e+01 2.406394432827766716e-01
5.964522396466859209e+04 1.345494979046413953e+01 2.338394398628963478e-01
5.964522406950451841e+04 1.357895680943933847e+01 2.452731496177423254e-01
5.964522417434044473e+04 1.321633446767136633e+01 2.286277517525018843e-01
5.964522427917637106e+04 1.334374633459749226e+01 2.307206048436656332e-01
5.964522438401229738e+04 1.325306106633601821e+01 2.352553468020910921e-01
5.964522448884822370e+04 1.290917377186152848e+01 2.224417007658990308e-01
5.964522459368415002e+04 1.306376716808371441e+01 2.318169236590827131e-01
5.964522469852007634e+04 1.354353085832143400e+01 2.424090677772408053e-01
5.964522480335600267e+04 1.369600976546866278e+01 2.394476694758395363e-01
5.964522490819192899e+04 1.317387655451285511e+01 2.258847236180838158e-01
5.964522501302785531e+04 1.330044063079777494e+01 2.291620360217823948e-01
5.964522511786378163e+04 1.385833383555314491e+01 2.444840614666753398e-01
5.964522522269970796e+04 1.378291006871825708e+01 2.468239762497657641e-01
5.964522532753563428e+04 1.370016964374812751e+01 2.445143220926201677e-01
5.964522543237156060e+04 1.394149514641318177e+01 2.506822524682300046e-01
5.964522553720748692e+04 1.365922266270892749e+01 2.393797423622419374e-01
5.964522564204341325e+04 1.350989141164856910e+01 2.425875598234306096e-01
5.964522574687933957e+04 1.339612895680648741e+01 2.414473939808349234e-01
5.964522585171526589e+04 1.366010086970334747e+01 2.426101274727048007e-01
5.964522595655119221e+04 1.389325424751181437e+01 2.510720419235878409e-01
5.964522606138711853e+04 1.356301058253387382e+01 2.405109680452956755e-01
5.964522616622304486e+04 1.355743853312960034e+01 2.388357925297306117e-01
5.964522627105897118e+04 1.380624442823567577e+01 2.524687187979139380e-01
5.964522637589489750e+04 1.386984599087353409e+01 2.497148433185963912e-01
5.964522648073082382e+04 1.412254010253017888e+01 2.543757814613024082e-01
5.964522658556675015e+04 1.368205593825868860e+01 2.473910028296847363e-01
5.964522669040267647e+04 1.359275082421333991e+01 2.406895144487360416e-01
5.964522679523860279e+04 1.368400181506106250e+01 2.433653018514717881e-01
5.964522690007452911e+04 1.350655132686336657e+01 2.412201761801118782e-01
5.964522700491045543e+04 1.343932982288175992e+01 2.408069312048162214e-01
5.964522710974638176e+04 1.389234654311904649e+01 2.507479645849665095e-01
5.964522721458230808e+04 1.365269121813031283e+01 2.378562959398178855e-01
5.964522731941823440e+04 1.341482919702416687e+01 2.276329247111024412e-01
5.964522742425416072e+04 1.359227442615893544e+01 2.294092450019330209e-01
5.964522752909008705e+04 1.327319557904853475e+01 2.222797596548846399e-01
5.964522763392601337e+04 1.394599239728243312e+01 2.365194921072280299e-01
5.964522773876193969e+04 1.369537330360983773e+01 2.272774127250809517e-01
5.964522784359786601e+04 1.375782770210507699e+01 2.323361071839384340e-01
5.964522794843379233e+04 1.410699463508452212e+01 2.470159002156196160e-01
5.964522805326971866e+04 1.356747868213237851e+01 2.314388909185526033e-01
5.964522815810564498e+04 1.371400937281882371e+01 2.359734293765040625e-01
5.964522826294157130e+04 1.374494478847271495e+01 2.414189518217550179e-01
5.964522836777749762e+04 1.343084214221632955e+01 2.290945186247575205e-01
5.964522847261342395e+04 1.358442174316821038e+01 2.364341609400752997e-01
5.964522857744935027e+04 1.397390808808564344e+01 2.446164949149548795e-01
5.964522868228527659e+04 1.330750956078340685e+01 2.253884225723640500e-01
5.964522878712120291e+04 1.376963058846957999e+01 2.384638910978693349e-01
5.964522889195712924e+04 1.354215543960139634e+01 2.304388751174114291e-01
5.964522899679305556e+04 1.362602171767028736e+01 2.335298684343834197e-01
5.964522910162898188e+04 1.358732265178275256e+01 2.318254742324536988e-01
5.964522920646490820e+04 1.348422860712054927e+01 2.267836030721543106e-01
5.964522931130083452e+04 1.377398110337096604e+01 2.348809651980625079e-01
5.964522941613676085e+04 1.353627483475989024e+01 2.266340942491919808e-01
5.964522952097268717e+04 1.377181890706023104e+01 2.385711616752155262e-01
5.964522962580861349e+04 1.340590888676260839e+01 2.274159546513233876e-01
5.964522973064453981e+04 1.341333935620716034e+01 2.275130396299080981e-01
5.964522983548046614e+04 1.348193007212292294e+01 2.325668212479727048e-01
5.964522994031639246e+04 1.359487788194583935e+01 2.360029550105003648e-01
5.964523004515231878e+04 1.334182481895079775e+01 2.315420419655375150e-01
5.964523014998824510e+04 1.349116861369163800e+01 2.305958486990596634e-01
5.964523025482417142e+04 1.342157664757876390e+01 2.280594083352447399e-01
5.964523035966009775e+04 1.346800330132657031e+01 2.291947706451784306e-01
5.964523046449602407e+04 1.359183756180594926e+01 2.373417601250125408e-01
5.964523056933195039e+04 1.309241594996090718e+01 2.201937923728214952e-01
5.964523067416787671e+04 1.331461054475947847e+01 2.299755990229419567e-01
5.964523077900380304e+04 1.278811672105970487e+01 2.121794482064934817e-01
5.964523088383972936e+04 1.319970991199357258e+01 2.270895006657898396e-01
5.964523098867565568e+04 1.302595570329712693e+01 2.186527894293078256e-01
5.964523109351158200e+04 1.324231232748901554e+01 2.254589437788983852e-01
5.964523119834750833e+04 1.311639542127394442e+01 2.194654863608430928e-01
5.964523130318343465e+04 1.323898141014243635e+01 2.231283351745297072e-01
5.964523140801937552e+04 1.328979080496340970e+01 2.243384773915400310e-01
5.964523151285529457e+04 1.337378874994974076e+01 2.323432129975266103e-01
5.964523161769121361e+04 1.319345613758283520e+01 2.235210090927634841e-01
5.964523172252715449e+04 1.342761192533632730e+01 2.315865935907464312e-01
5.964523182736308081e+04 1.341966586151368723e+01 2.281477911302673411e-01
5.964523193219900713e+04 1.330464357881679760e+01 2.238606603011102647e-01
5.964523203703493346e+04 1.335063889727336672e+01 2.340223439285828710e-01
5.964523214187085978e+04 1.355556008977759674e+01 2.391359528448501748e-01
5.964523224670678610e+04 1.334248762251187337e+01 2.308795725097105289e-01
5.964523235154271242e+04 1.315008938569435770e+01 2.237140725096797289e-01
5.964523245637863874e+04 1.323050604710375566e+01 2.314332777330063706e-01
5.964523256121456507e+04 1.303020667726550208e+01 2.313066315009456864e-01
5.964523266605049139e+04 1.331989252622636855e+01 2.355242978611888915e-01
5.964523277088641771e+04 1.352011001714035388e+01 2.312767696651945870e-01
5.964523287572234403e+04 1.337634792261338390e+01 2.364859774011879578e-01
5.964523298055827036e+04 1.383874117623126132e+01 2.430262467066987009e-01
5.964523308539419668e+04 1.347875935312575280e+01 2.286835124606144409e-01
5.964523319023012300e+04 1.374381178172466456e+01 2.365908909267291083e-01
5.964523329506604932e+04 1.364622924584917030e+01 2.387339223556068368e-01
5.964523339990197564e+04 1.331258364165944919e+01 2.255584308505801383e-01
5.964523350473790197e+04 1.331652655523686946e+01 2.285144991908279188e-01
5.964523360957382829e+04 1.365954309491587182e+01 2.409776383102494590e-01
5.964523371440975461e+04 1.357585836055126371e+01 2.330910047738165014e-01
5.964523381924568093e+04 1.343469363426845753e+01 2.320290101914877778e-01
5.964523392408160726e+04 1.356290293606913977e+01 2.410554907220398002e-01
5.964523402891753358e+04 1.399074454112625254e+01 2.449363034915595094e-01
5.964523413375345990e+04 1.337565323709795351e+01 2.332211581475656659e-01
5.964523423858938622e+04 1.353801942525283053e+01 2.318790265344382318e-01
5.964523434342531255e+04 1.370546443650536084e+01 2.429366413459776441e-01
5.964523444826123887e+04 1.338207379986610412e+01 2.283342311371885092e-01
5.964523455309716519e+04 1.340897834657368826e+01 2.272885288529113146e-01
5.964523465793309151e+04 1.350854838709677352e+01 2.352739267195726458e-01
5.964523476276901783e+04 1.346100209184181651e+01 2.320362219250652891e-01
5.964523486760494416e+04 1.345883315702281458e+01 2.332167804277959500e-01
5.964523497244087048e+04 1.355086065656668026e+01 2.394510037394883550e-01
5.964523507727679680e+04 1.313158150851581496e+01 2.239315448102265349e-01
5.964523518211272312e+04 1.327484978203668042e+01 2.270002663277126131e-01
5.964523528694864945e+04 1.348300540199518949e+01 2.303117806737624285e-01
5.964523539178457577e+04 1.387147150806222307e+01 2.390462028077368073e-01
5.964523549662050209e+04 1.332138420585625482e+01 2.266157902077296782e-01
5.964523560145642841e+04 1.337025757903216494e+01 2.261375777580775792e-01
5.964523570629235473e+04 1.301829397182881998e+01 2.175717187038063161e-01
5.964523581112828106e+04 1.329808218107960371e+01 2.246207975342597030e-01
5.964523591596420738e+04 1.338267133880155768e+01 2.283143830736746871e-01
5.964523595090951130e+04 1.328823677265300951e+01 4.908458429609197649e-01


==> figures/ground-folded/20220306_tic3788_g.dat <==
5.964518882344827580e+04 1.518743427970557391e+01 2.374729969957199760e+00
5.964518884463328868e+04 1.975919601912381651e+01 2.494552177982737873e-01
5.964518887957859988e+04 2.014286780994101278e+01 2.585648829115039793e-01
5.964518891452390380e+04 2.022548497056089190e+01 2.654918245377258512e-01
5.964518894946920773e+04 1.962178557617942687e+01 2.492300743907935878e-01
5.964518898441451893e+04 1.961049507100884171e+01 2.445543841941783814e-01
5.964518901935983013e+04 1.990933864502883921e+01 2.575558168764621736e-01
5.964518905430513405e+04 1.986736873112894841e+01 2.537925668815956826e-01
5.964518908925044525e+04 1.985349710664431910e+01 2.590303920772665247e-01
5.964518912419575645e+04 2.012682440846824505e+01 2.592691291658640873e-01
5.964518915914106037e+04 1.984680161545732346e+01 2.523704472680576294e-01
5.964518919408637157e+04 1.970816153211810828e+01 2.508216322962057432e-01
5.964518922903168277e+04 1.957446264696574900e+01 2.487735454908335808e-01
5.964518926397699397e+04 1.958778820586914193e+01 2.534967385975555043e-01
5.964518929892230517e+04 2.019056587190980068e+01 2.629288513217765133e-01
5.964518933386760909e+04 1.962519719437904797e+01 2.493762943410007538e-01
5.964518936881291302e+04 1.964258559766053480e+01 2.494293378121749116e-01
5.964518940375822422e+04 1.955071900032819698e+01 2.491034136682189759e-01
5.964518943870353542e+04 1.945959589860025574e+01 2.484754568465936952e-01
5.964518947364883934e+04 1.969472135368769372e+01 2.599534874784477090e-01
5.964518950859415054e+04 1.979501446420877642e+01 2.627382594450777265e-01
5.964518954353946174e+04 1.944832313341493091e+01 2.476221507316933856e-01
5.964518957848476566e+04 1.951102206849515497e+01 2.476840210846704138e-01
5.964518961343007686e+04 1.952084197175540936e+01 2.518714685890102167e-01
5.964518964837538806e+04 1.934802060409663582e+01 2.464357252935588383e-01
5.964518968332069198e+04 1.935594989561586843e+01 2.447011193084481784e-01
5.964518971826600318e+04 1.963518472906404000e+01 2.483889592216066977e-01
5.964518975321131438e+04 1.926766286380631144e+01 2.458675449034283533e-01
5.964518978815661831e+04 1.931468785581046532e+01 2.443730571970840204e-01
5.964518982310192951e+04 1.973608995554234369e+01 2.570083316965813824e-01
5.964518985804724070e+04 2.002598133646894141e+01 2.615922882786909653e-01
5.964518989299254463e+04 1.960785622466132594e+01 2.460815626758852404e-01
5.964518992793785583e+04 1.939974097027210220e+01 2.424768185284641164e-01
5.964518996288316703e+04 1.912496237523628295e+01 2.356000485526821286e-01
5.964518999782847095e+04 1.911967386853578077e+01 2.340132829520873703e-01
5.964519003277378215e+04 1.922514725762842858e+01 2.383125820096421432e-01
5.964519006771909335e+04 1.926060073859330402e+01 2.399956540686752349e-01
5.964519010266439727e+04 1.921099212107402820e+01 2.384471278746501111e-01
5.964519013760970847e+04 1.983796106493732481e+01 2.467779804797053667e-01
5.964519017255501967e+04 1.893525800995848485e+01 2.323395597546211999e-01
5.964519020750032360e+04 1.954066595216056967e+01 2.426429647065220796e-01
5.964519024244563479e+04 1.988720108661789965e+01 2.500592568395180182e-01
5.964519027739094599e+04 1.960796036897847472e+01 2.469829327673727093e-01
5.964519031233624992e+04 1.973652126794906536e+01 2.446096309419010795e-01
5.964519034728156112e+04 1.973038430251189368e+01 2.480812152895648659e-01
5.964519038222687232e+04 1.959175358340957374e+01 2.408449615990293780e-01
5.964519041717217624e+04 1.996958660076064263e+01 2.491365330274729895e-01
5.964519045211748744e+04 1.999261429227541598e+01 2.501447021139643900e-01
5.964519048706279864e+04 1.945007674921739849e+01 2.418231273296587436e-01
5.964519052200810256e+04 1.976337174940898223e+01 2.453912550443489438e-01
5.964519055695341376e+04 1.963389376218323434e+01 2.405867472100439164e-01
5.964519059189872496e+04 2.030694611536756611e+01 2.572852154545894332e-01
5.964519062684402888e+04 1.944708700487637998e+01 2.409321905066810210e-01
5.964519066178934008e+04 1.972578178427106010e+01 2.443921638890055592e-01
5.964519069673465128e+04 1.932203860742673385e+01 2.408383666080836094e-01
5.964519073167995521e+04 1.982229286805657864e+01 2.491714589919891698e-01
5.964519076662526641e+04 1.978054348899200576e+01 2.466088636112491184e-01
5.964519080157057761e+04 1.983759063022866798e+01 2.515051247117136013e-01
5.964519083651588153e+04 1.981784636028178426e+01 2.523488084807883891e-01
5.964519087146119273e+04 1.950792171481826642e+01 2.410571691411016459e-01
5.964519090640650393e+04 1.908255777601423731e+01 2.375012500236766966e-01
5.964519094135180785e+04 1.979108106431805325e+01 2.523503281672306309e-01
5.964519097629711905e+04 2.022333163525216548e+01 2.624900253746966228e-01
5.964519101124243025e+04 1.957590521536928563e+01 2.507190944933593291e-01
5.964519104618773417e+04 1.926457044965798460e+01 2.435590973997709963e-01
5.964519108113304537e+04 1.955539399913745058e+01 2.539500911521919146e-01
5.964519111607835657e+04 1.972195224234052091e+01 2.620527379376257349e-01
5.964519115102366050e+04 1.964983189862193669e+01 2.542847031850507533e-01
5.964519118596897169e+04 1.939319173983420797e+01 2.499694047164895960e-01
5.964519122091428289e+04 1.953067055822623388e+01 2.578786370891343882e-01
5.964519125585958682e+04 2.012709148264984549e+01 2.611587655185133583e-01
5.964519129080489074e+04 1.975427939006394240e+01 2.554807838165855660e-01
5.964519132575020194e+04 1.983822162744879236e+01 2.545962750788144935e-01
5.964519136069551314e+04 1.966523148491821971e+01 2.484592420811912450e-01
5.964519139564082434e+04 1.985181354897392225e+01 2.510598446935919381e-01
5.964519143058612826e+04 1.992093527330708724e+01 2.489249958780648253e-01
5.964519146553143946e+04 1.957568079506039282e+01 2.473534196901305549e-01
5.964519150047674339e+04 1.978175150142758554e+01 2.598726700581591165e-01
5.964519153542205459e+04 1.988957926062432335e+01 2.555001319867728493e-01
5.964519157036736578e+04 1.997818477309663621e+01 2.568939136967630654e-01
5.964519160531266971e+04 2.003502723229900440e+01 2.606160659159345028e-01
5.964519164025798091e+04 1.944172316831201286e+01 2.515748604377082698e-01
5.964519167520329211e+04 1.962130184861013049e+01 2.514013620061992249e-01
5.964519171014859603e+04 1.978078491207884326e+01 2.518130774656983095e-01
5.964519174509390723e+04 2.006541078629032171e+01 2.667286927040086741e-01
5.964519178003921843e+04 1.943357890750039729e+01 2.502935177127389443e-01
5.964519181498452963e+04 1.954841082088179860e+01 2.560728436236157091e-01
5.964519184992984083e+04 1.943960054007371241e+01 2.529996669201466375e-01
5.964519188487514475e+04 1.937490446323502624e+01 2.482728896811637054e-01
5.964519191982044867e+04 1.927895846459555074e+01 2.444660576485314374e-01
5.964519195476575987e+04 1.976325722418167175e+01 2.507052519784517819e-01
5.964519198971107107e+04 1.941048077390501447e+01 2.480065494514667457e-01
5.964519202465637500e+04 1.958085861056751398e+01 2.561700507058575216e-01
5.964519205960168620e+04 1.948874307876186052e+01 2.531252176144389576e-01
5.964519209454699740e+04 1.940709013914095493e+01 2.535632894228843637e-01
5.964519212949230860e+04 1.950473750658838057e+01 2.524447231790774571e-01
5.964519216443761252e+04 1.956047128780991429e+01 2.573017075361068162e-01
5.964519219938292372e+04 1.995643101992150648e+01 2.676749098134407201e-01
5.964519223432822764e+04 1.958053879784090157e+01 2.607409807703002236e-01
5.964519226927353884e+04 1.988631387769318692e+01 2.644876855720655340e-01
5.964519230421885004e+04 2.019559256498060407e+01 2.666698638877380567e-01
5.964519233916415396e+04 1.967749179478321153e+01 2.558300384284602491e-01
5.964519237410946516e+04 1.978180010311556458e+01 2.721414642599837008e-01
5.964519240905477636e+04 1.979856303558732478e+01 2.577171536980318867e-01
5.964519244400008029e+04 2.000939920294759133e+01 2.645647418943584683e-01
5.964519247894539149e+04 2.009454074642062693e+01 2.647470842689894077e-01
5.964519251389070268e+04 1.993452972758003838e+01 2.633980717218596390e-01
5.964519254883600661e+04 1.958773595442868398e+01 2.549416089389998086e-01
5.964519258378131781e+04 1.947730434461447402e+01 2.555624125224014165e-01
5.964519261872662901e+04 1.946882319583816212e+01 2.593266577721005106e-01
5.964519265367193293e+04 1.953461729006687975e+01 2.594775475957193378e-01
5.964519268861724413e+04 1.953961130433698656e+01 2.547330290356731308e-01
5.964519272356255533e+04 1.963982239247780015e+01 2.588100791680985613e-01
5.964519275850785925e+04 1.919455390153726526e+01 2.523620352236048969e-01
5.964519279345317045e+04 1.985413779758560793e+01 2.735500270427911329e-01
5.964519282839848165e+04 1.941292138283621682e+01 2.491113806148335663e-01
5.964519286334378558e+04 1.972984140336987124e+01 2.569242853489309142e-01
5.964519289828909677e+04 1.981608836355003689e+01 2.576271965546713116e-01
5.964519293323440797e+04 1.967320861452957459e+01 2.569008146469809462e-01
5.964519296817971190e+04 1.929633398754573292e+01 2.414422838360868739e-01
5.964519300312502310e+04 1.750161405044591589e+01 2.083649039495366617e-01
5.964519303807033430e+04 1.972860523609510963e+01 2.568264335485131444e-01
5.964519307301563822e+04 1.966359645347335672e+01 2.526648328410229238e-01
5.964519310796094942e+04 1.999189794429207723e+01 2.596511564428162222e-01
5.964519314290626062e+04 1.970317258726772991e+01 2.566944502158459152e-01
5.964519317785156454e+04 2.008545635661810280e+01 2.668490894402149038e-01
5.964519321279687574e+04 2.018085040231814986e+01 2.694988958695040959e-01
5.964519324774218694e+04 2.021534927041291496e+01 2.633833141673420641e-01
5.964519328268749086e+04 1.936533515175441877e+01 2.506962761523662264e-01
5.964519331763280206e+04 1.957106909108506088e+01 2.507715165147889058e-01
5.964519335257811326e+04 1.987243521520679224e+01 2.534965970217076814e-01
5.964519338752341719e+04 1.940050878255602740e+01 2.466051424785624113e-01
5.964519342246872839e+04 1.981995220733149310e+01 2.557749922055645997e-01
5.964519345741403959e+04 2.019544010605568118e+01 2.634701651229993113e-01
5.964519349235934351e+04 2.016471103875774773e+01 2.554608406079287852e-01
5.964519352730465471e+04 1.991748725815230614e+01 2.510704272401808046e-01
5.964519356224996591e+04 1.951516698264547500e+01 2.441677033287675824e-01
5.964519359719526983e+04 1.987894431339615053e+01 2.559715369698881693e-01
5.964519363214058103e+04 1.993015818134670170e+01 2.573110654262151242e-01
5.964519366708588495e+04 2.023322856424440630e+01 2.650809732647171901e-01
5.964519370203119615e+04 2.016410604006627239e+01 2.642538575929354594e-01
5.964519373697650008e+04 2.013274655777705746e+01 2.595002980130762804e-01
5.964519377192181128e+04 1.977407186575972275e+01 2.526331858961918253e-01
5.964519380686712248e+04 1.981543253783326364e+01 2.536460186974657804e-01
5.964519384181242640e+04 2.026261384449406577e+01 2.671379250280521145e-01
5.964519387675773760e+04 1.997684729677555993e+01 2.559457290886243963e-01
5.964519391170304880e+04 1.978826354679803146e+01 2.567594679759072629e-01
5.964519394664835272e+04 2.003517662840960156e+01 2.630820130563437109e-01
5.964519398159366392e+04 2.003461022768567545e+01 2.584484304677830968e-01
5.964519401653897512e+04 1.915393402827359637e+01 2.424465285490426669e-01
5.964519405148427904e+04 1.990837455353307206e+01 2.564677101310810503e-01
5.964519408642959024e+04 2.039204136065428585e+01 2.703215864809210833e-01
5.964519412137490144e+04 1.979406246551153359e+01 2.543255023818978833e-01
5.964519415632020537e+04 1.962605556161329901e+01 2.564813963702766708e-01
5.964519419126551657e+04 2.035803953329452298e+01 2.582576344670572399e-01
5.964519422621082776e+04 1.974554834618011512e+01 2.540205241598550434e-01
5.964519426115613169e+04 1.990555555555555500e+01 2.563914062196215315e-01
5.964519429610144289e+04 1.957619415041111210e+01 2.594904574797357033e-01
5.964519433104675409e+04 2.008726635078163270e+01 2.667870980832782735e-01
5.964519436599205801e+04 2.010166989805491156e+01 2.578439192666913127e-01
5.964519440093736921e+04 1.988758906995476750e+01 2.547766194516589144e-01
5.964519443588268041e+04 2.013071224786025226e+01 2.600404516164738777e-01
5.964519447082798433e+04 2.016906483821726326e+01 2.587850849856488389e-01
5.964519450577329553e+04 1.976216076569150815e+01 2.566366798889273548e-01
5.964519454071860673e+04 1.981824995085512242e+01 2.510452491800101438e-01
5.964519457566391065e+04 1.970660236480697236e+01 2.465914905353919218e-01
5.964519461060922185e+04 2.035809584258965188e+01 2.643996901169280433e-01
5.964519464555453305e+04 1.987748972105276124e+01 2.532141698833011434e-01
5.964519468049983698e+04 2.009912735205890755e+01 2.594538697171734354e-01
5.964519471544514818e+04 2.000440108105427583e+01 2.556100206199480307e-01
5.964519475039045938e+04 2.010556351629182004e+01 2.564298791965312074e-01
5.964519478533576330e+04 2.016162623932157061e+01 2.637866627654775753e-01
5.964519482028107450e+04 1.992139408196112527e+01 2.619930067063361845e-01
5.964519485522638570e+04 1.957473573968532321e+01 2.503134376108449022e-01
5.964519489017168962e+04 2.056694701323083407e+01 2.640391861401422124e-01
5.964519492511700082e+04 1.986194263028268026e+01 2.514045908951191288e-01
5.964519496006231202e+04 1.992384419545672358e+01 2.511758053846285810e-01
5.964519499500761594e+04 1.979182601539429953e+01 2.564522613878645885e-01
5.964519502995292714e+04 1.993787631328766707e+01 2.584400473147844823e-01
5.964519506489823834e+04 2.010539115329735083e+01 2.634722464272359899e-01
5.964519509984354227e+04 2.044601870576339664e+01 2.661424551483340672e-01
5.964519513478884619e+04 2.021722528638099092e+01 2.678797547607719709e-01
5.964519516973415739e+04 2.048619714001682368e+01 2.652541767545978368e-01
5.964519520467946859e+04 1.981962180746561941e+01 2.516213224196039433e-01
5.964519523962477979e+04 1.968822765263854535e+01 2.499964033237014882e-01
5.964519527457009099e+04 1.994835005394412164e+01 2.552163414684230913e-01
5.964519530951539491e+04 2.030127460894098590e+01 2.621223296206511844e-01
5.964519534446070611e+04 1.992458479474989730e+01 2.565476116228546100e-01
5.964519537940601731e+04 1.962816576664037171e+01 2.447334685926461639e-01
5.964519541435132123e+04 2.050324254215304620e+01 2.676812022899968113e-01
5.964519544929663243e+04 2.013694354299304123e+01 2.644139240262002866e-01
5.964519548424194363e+04 2.034230192467374820e+01 2.617654725593099863e-01
5.964519551918724756e+04 1.990555814352612529e+01 2.561335870725687802e-01
5.964519555413255875e+04 1.986173189432755493e+01 2.521102765578888127e-01
5.964519558907786995e+04 2.024490148208429119e+01 2.616630710668657600e-01
5.964519562402317388e+04 1.972230172204705312e+01 2.511313482237477746e-01
5.964519565896848508e+04 2.014653694866767708e+01 2.555260781042862916e-01
5.964519569391379628e+04 2.020688086926594096e+01 2.616025793570568303e-01
5.964519572885910020e+04 1.982254525174884563e+01 2.539599912086092925e-01
5.964519576380441140e+04 2.048141566527071689e+01 2.602160722946695870e-01
5.964519579874972260e+04 2.002915258403490739e+01 2.593088204107759087e-01
5.964519583369502652e+04 2.076561792666365136e+01 2.699347425152555102e-01
5.964519586864033045e+04 2.015793204595453503e+01 2.549310841910199521e-01
5.964519590358564164e+04 2.017461752773840189e+01 2.524177788093067143e-01
5.964519593853095284e+04 1.996285523032921461e+01 2.509668062296031010e-01
5.964519597347626404e+04 2.005113733538566834e+01 2.462536166239984448e-01
5.964519600842157524e+04 2.027917762015773206e+01 2.573737523226155011e-01
5.964519604336687917e+04 2.066645314442895653e+01 2.660359599565067512e-01
5.964519607831219037e+04 2.032674391342440146e+01 2.671027982043744919e-01
5.964519611325750157e+04 1.981812354100898332e+01 2.526237281660375089e-01
5.964519614820280549e+04 1.969071162846514156e+01 2.490878418018744600e-01
5.964519618314811669e+04 2.014843769145937813e+01 2.571496436057763013e-01
5.964519621809342789e+04 2.032831912226483340e+01 2.574703011468568170e-01
5.964519625303873181e+04 2.061815645266703356e+01 2.732747835823876037e-01
5.964519628798403573e+04 1.968113641870608177e+01 2.489716121450970543e-01
5.964519632292934693e+04 2.005560867966164196e+01 2.546536427075378750e-01
5.964519635787465813e+04 2.047393287715868482e+01 2.662920134323689125e-01
5.964519639281996206e+04 2.000699249763275134e+01 2.554339924174463539e-01
5.964519642776527326e+04 2.062797395442023429e+01 2.650105185491755111e-01
5.964519646271058446e+04 2.018721669857345447e+01 2.549877956771609555e-01
5.964519649765588838e+04 2.053715114171801304e+01 2.636407855510526366e-01
5.964519653260119958e+04 2.031994293157992715e+01 2.585159283595374058e-01
5.964519656754651078e+04 2.025987231023882629e+01 2.573206641816929152e-01
5.964519660249181470e+04 1.964272175436071066e+01 2.458748277487746992e-01
5.964519663743712590e+04 2.012458669813292289e+01 2.547143738306259508e-01
5.964519667238243710e+04 2.017699505757980916e+01 2.630881506954130811e-01
5.964519670732774830e+04 2.017491582283945561e+01 2.608591467826751886e-01
5.964519674227305950e+04 1.986390000121593857e+01 2.504786397649911844e-01
5.964519677721836342e+04 1.999922013988740588e+01 2.584443528764403530e-01
5.964519681216366735e+04 1.977131067434032019e+01 2.521283717933257562e-01
5.964519684710897855e+04 2.001645075813337371e+01 2.584424953039202166e-01
5.964519688205428974e+04 2.021377425458502941e+01 2.554011195558731351e-01
5.964519691699959367e+04 2.001221953406118459e+01 2.540721690034811742e-01
5.964519695194490487e+04 2.046523902118740423e+01 2.651178023820132124e-01
5.964519698689021607e+04 2.052235163895247894e+01 2.686556958694742980e-01
5.964519702183551999e+04 1.990402619451855415e+01 2.531781794298662014e-01
5.964519705678083119e+04 2.028622071324254605e+01 2.544173266053426086e-01
5.964519709172614239e+04 2.005359523927107546e+01 2.607878900297765368e-01
5.964519712667144631e+04 1.999684911442884072e+01 2.556409143491574221e-01
5.964519716161675751e+04 1.964134456236004311e+01 2.486450831798118766e-01
5.964519719656206871e+04 2.002515405472023602e+01 2.560804428107237296e-01
5.964519723150737263e+04 2.000036951728725043e+01 2.655813995883785639e-01
5.964519726645268383e+04 2.014946861940252276e+01 2.710406079024872961e-01
5.964519730139799503e+04 2.004383984206305058e+01 2.651354932360299177e-01
5.964519733634329896e+04 1.989145818310702296e+01 2.561616688509207873e-01
5.964519737128861016e+04 1.989847515013715906e+01 2.522499439741328064e-01
5.964519740623392136e+04 2.013504811205092437e+01 2.574626091812999285e-01
5.964519744117922528e+04 1.955719566052227520e+01 2.472170285386831312e-01
5.964519747612453648e+04 1.996022300715050335e+01 2.578291171359634038e-01
5.964519751106984768e+04 1.989382564354610849e+01 2.555966713386172429e-01
5.964519754601515160e+04 1.979232370225269477e+01 2.484273792637180789e-01
5.964519758096046280e+04 2.025802017071372418e+01 2.620851952295469856e-01
5.964519761590577400e+04 1.975617283950617420e+01 2.540188121300412383e-01
5.964519765085107792e+04 2.002125052084609891e+01 2.606580175423051093e-01
5.964519768579638912e+04 1.983254373400908577e+01 2.610853820574740580e-01
5.964519772074170032e+04 1.981207016177133085e+01 2.631833035036523216e-01
5.964519775568700425e+04 1.976205831312845262e+01 2.601145672684863630e-01
5.964519779063231545e+04 2.016448127162412973e+01 2.723802232956517577e-01
5.964519782557762665e+04 1.997127634645979910e+01 2.674678032047438370e-01
5.964519786052293057e+04 2.000914731736143537e+01 2.672733518270290487e-01
5.964519789546824177e+04 1.980819321007410139e+01 2.569003080702073616e-01
5.964519793041355297e+04 1.962658481249166087e+01 2.568602899224357583e-01
5.964519796535885689e+04 1.975666863526748074e+01 2.587648801744786287e-01
5.964519800030416809e+04 1.998448936483764982e+01 2.849513809597605252e-01
5.964519803524947929e+04 1.989430612472298066e+01 2.689356111592667298e-01
5.964519807019478321e+04 1.983012293816025107e+01 2.646617781337273767e-01
5.964519810514009441e+04 1.995296962182269240e+01 2.691520244763482839e-01
5.964519814008540561e+04 1.969942662933848254e+01 2.694640992233227061e-01
5.964519817503070954e+04 1.939128134207203402e+01 2.571451845586447682e-01
5.964519820997602073e+04 1.989167974882260737e+01 2.650950648787670505e-01
5.964519824492133193e+04 2.007156598691804561e+01 2.687620513987429849e-01
5.964519827986663586e+04 2.038136180834835542e+01 2.697383225749453439e-01
5.964519831481194706e+04 1.994605320270354198e+01 2.707994297081657287e-01
5.964519834975725826e+04 1.973721674155108730e+01 2.656146410076121733e-01
5.964519838470256218e+04 2.011713406505787205e+01 2.681338305887278062e-01
5.964519841964786610e+04 2.019022595901208561e+01 2.782038531067204667e-01
5.964519845459317730e+04 1.981581485053037639e+01 2.554719906091108550e-01
5.964519848953848850e+04 2.006204023419907045e+01 2.635897395344177774e-01
5.964519852448379970e+04 1.938301287854099542e+01 2.549999861177162375e-01
5.964519855942911090e+04 1.923232116401479175e+01 2.454465946777507901e-01
5.964519859437441482e+04 1.947458924752090326e+01 2.560058072810573182e-01
5.964519862931971875e+04 1.949889535806266494e+01 2.677659963431598400e-01
5.964519866426502995e+04 1.965044852520935237e+01 2.546005054153382963e-01
5.964519869921034115e+04 1.940702355460385320e+01 2.498373091655282374e-01
5.964519873415565235e+04 1.952342345692786552e+01 2.476644879389734433e-01
5.964519876910096355e+04 1.992896380465046491e+01 2.664427338368693943e-01
5.964519880404626747e+04 1.915179397302955167e+01 2.457798013136250348e-01
5.964519883899157867e+04 1.961729022974246917e+01 2.540138414595646266e-01
5.964519887393688987e+04 1.902570147124602684e+01 2.416842035354866136e-01
5.964519890888219379e+04 1.918859697336117875e+01 2.401806796794379861e-01
5.964519894382750499e+04 1.892456691586309958e+01 2.342806885017867380e-01
5.964519897877281619e+04 1.916322599403939719e+01 2.430047952056957061e-01
5.964519901371812011e+04 1.994975751941101194e+01 2.585324795463381786e-01
5.964519904866342404e+04 1.952334167478211313e+01 2.500801052634982757e-01
5.964519908360873524e+04 1.948196130687987093e+01 2.450579030547536952e-01
5.964519911855404644e+04 1.956973555216360694e+01 2.523096709436249974e-01
5.964519915349935036e+04 1.955794576767138437e+01 2.509944684517266822e-01
5.964519918844466156e+04 1.927370555399479812e+01 2.493619531206832940e-01
5.964519922338997276e+04 1.927206590219470783e+01 2.446017720006468665e-01
5.964519925833527668e+04 1.971882179090762577e+01 2.560491628267626552e-01
5.964519929328058788e+04 1.931864693757361806e+01 2.514910541786902209e-01
5.964519932822589908e+04 1.947885867625155498e+01 2.494039936296064408e-01
5.964519936317120300e+04 1.884596771323852238e+01 2.380871285277443572e-01
5.964519939811651420e+04 1.959287547505059024e+01 2.535785923109480366e-01
5.964519943306182540e+04 1.930056781723306969e+01 2.498388661024595336e-01
5.964519946800713660e+04 1.933430561125897995e+01 2.461367013764279021e-01
5.964519950295244053e+04 1.920009953389007862e+01 2.404877722047647770e-01
5.964519953789775172e+04 1.941258493425233311e+01 2.458799940390223038e-01
5.964519957284305565e+04 1.938933436851746350e+01 2.456638144881855557e-01
5.964519960778836685e+04 1.995014108667818675e+01 2.629103625995404259e-01
5.964519964273367805e+04 1.891608761595711030e+01 2.371260084453789829e-01
5.964519967767898197e+04 1.958439938360687549e+01 2.507827996467438258e-01
5.964519971262429317e+04 1.944990219781555041e+01 2.460877465078650794e-01
5.964519974756960437e+04 2.007124857390017780e+01 2.558053479152461729e-01
5.964519978251490829e+04 1.976839656318471583e+01 2.573722261282515023e-01
5.964519981746021949e+04 1.965894801223241473e+01 2.557906483790720609e-01
5.964519985240553069e+04 1.970677426049589087e+01 2.566265934479230459e-01
5.964519988735083462e+04 1.947750881887848351e+01 2.460280580022474461e-01
5.964519992229614581e+04 1.993289560569627383e+01 2.591261173885842095e-01
5.964519995724145701e+04 1.972050269917979293e+01 2.557661776471926718e-01
5.964519999218676094e+04 1.967246683447026356e+01 2.549607125178306455e-01
5.964520002713207214e+04 1.980111499111682605e+01 2.573236077056539894e-01
5.964520006207738334e+04 1.968686671625230389e+01 2.527559899809147526e-01
5.964520009702268726e+04 1.919655752065724386e+01 2.482313435085990450e-01
5.964520013196799846e+04 1.957174416920179638e+01 2.535040776689385655e-01
5.964520016691330966e+04 1.971439658995712918e+01 2.566247354875658138e-01
5.964520020185861358e+04 1.940566026432140490e+01 2.525162561401059214e-01
5.964520023680392478e+04 1.985004838729435406e+01 2.610051154730745893e-01
5.964520027174923598e+04 1.943581133937490080e+01 2.514715694031215421e-01
5.964520030669453990e+04 1.972773809814006896e+01 2.586024298228117302e-01
5.964520034163985110e+04 2.033031923553796716e+01 2.648058250484028875e-01
5.964520037658516230e+04 1.969671724204739505e+01 2.474000106719980441e-01
5.964520041153046623e+04 2.041174625479913018e+01 2.623040847679716236e-01
5.964520044647577743e+04 1.968721830087592650e+01 2.553721439562663398e-01
5.964520048142108863e+04 1.971404155252248813e+01 2.476232178846233534e-01
5.964520051636639255e+04 1.946087707306543990e+01 2.446898032539389645e-01
5.964520055131170375e+04 1.972159580536709100e+01 2.478200490824225277e-01
5.964520058625701495e+04 1.986845422393009741e+01 2.497358151844306651e-01
5.964520062120231887e+04 1.990883512919118559e+01 2.540915708639167048e-01
5.964520065614763007e+04 1.959285791685227807e+01 2.477670751218723488e-01
5.964520069109294127e+04 1.951068329848343197e+01 2.506807379816329284e-01
5.964520072603824519e+04 2.014452422585165436e+01 2.631187801503881429e-01
5.964520076098355639e+04 1.942154792785184370e+01 2.539606254414324971e-01
5.964520079592886759e+04 1.959023127498997496e+01 2.481400990567193265e-01
5.964520083087417152e+04 1.993575567388591452e+01 2.514638980553100533e-01
5.964520086581948271e+04 1.985500141648293493e+01 2.518723020052899830e-01
5.964520090076479391e+04 1.983595977972268543e+01 2.485063821245045990e-01
5.964520093571009784e+04 1.996901618929016209e+01 2.528617061610769490e-01
5.964520097065540904e+04 1.975175926381576019e+01 2.505356791932941696e-01
5.964520100560072024e+04 1.999055459272097224e+01 2.543657064948835478e-01
5.964520104054602416e+04 1.959133379624553939e+01 2.517791182207953504e-01
5.964520107549133536e+04 1.945474220854174874e+01 2.500963273615923188e-01
5.964520111043664656e+04 1.977868286791708741e+01 2.467350739545915161e-01
5.964520114538195048e+04 1.915659559303913895e+01 2.398214244811970874e-01
5.964520118032726168e+04 1.938573576282398392e+01 2.435489604503047745e-01
5.964520121527257288e+04 1.961378197349900532e+01 2.468636864765192951e-01
5.964520125021787680e+04 1.975024000194432006e+01 2.569597953209674102e-01
5.964520128516318800e+04 1.942704819277108541e+01 2.463151823099436755e-01
5.964520132010849920e+04 1.940899861449524622e+01 2.456119262814009663e-01
5.964520135505380313e+04 1.986742178411804005e+01 2.529746728653325949e-01
5.964520138999911433e+04 1.951862042564390975e+01 2.432210014973391066e-01
5.964520142494442553e+04 1.972547973767471419e+01 2.517880442378935824e-01
5.964520145988972945e+04 1.986757613673635348e+01 2.579053502245309271e-01
5.964520149483504065e+04 1.959192175547388715e+01 2.530683812375738584e-01
5.964520152978035185e+04 1.967048984179548299e+01 2.531715974324449947e-01
5.964520156472565577e+04 2.025804757259698263e+01 2.567708981011705971e-01
5.964520159967096697e+04 1.979451819075713104e+01 2.491568743038259093e-01
5.964520163461627817e+04 1.948515185060403709e+01 2.425763383015790975e-01
5.964520166956158209e+04 1.990545379003580351e+01 2.524574732713019132e-01
5.964520170450688602e+04 1.966771031526215552e+01 2.473337808767296642e-01
5.964520173945219722e+04 1.957924022641781647e+01 2.455276557784803193e-01
5.964520177439750842e+04 1.975929885085396265e+01 2.442267507219435252e-01
5.964520180934281962e+04 2.008521433521433508e+01 2.576182912122707003e-01
5.964520184428813081e+04 1.994389070713081580e+01 2.492439728202494043e-01
5.964520187923343474e+04 1.986679678868674870e+01 2.483219244507701706e-01
5.964520191417874594e+04 1.987682309936122493e+01 2.502870178519779887e-01
5.964520194912405714e+04 1.958765324311542599e+01 2.431199370923746161e-01
5.964520198406936106e+04 1.940077886894683346e+01 2.381528030155692088e-01
5.964520201901467226e+04 1.968039672712263410e+01 2.471100583769754166e-01
5.964520205395998346e+04 1.967605325285370199e+01 2.495226572851603208e-01
5.964520208890528738e+04 2.007909870606316360e+01 2.579291134569040578e-01
5.964520212385059131e+04 2.036741453659146472e+01 2.670165671454275413e-01
5.964520215879590251e+04 1.965868497092208145e+01 2.422365469664333471e-01
5.964520219374121370e+04 1.999570395681671897e+01 2.551572714008307763e-01
5.964520222868651763e+04 1.943471799419928558e+01 2.400942304981704967e-01
5.964520226363182883e+04 1.955354988175104936e+01 2.452371163473177906e-01
5.964520229857714003e+04 1.959528657662324846e+01 2.475030992369537663e-01
5.964520233352245123e+04 1.976171410545727980e+01 2.578845675813313809e-01
5.964520236846776243e+04 2.010472215686031916e+01 2.624807310812214411e-01
5.964520240341306635e+04 1.950272339706042146e+01 2.455289555810088731e-01
5.964520243835837027e+04 1.996975501934057817e+01 2.552176630388511280e-01
5.964520247330368147e+04 1.992185825336011007e+01 2.568628819415485487e-01
5.964520250824899267e+04 1.976417048445267355e+01 2.587629813277007029e-01
5.964520254319430387e+04 1.984736337016166630e+01 2.644911308166959518e-01
5.964520257813961507e+04 1.985477916208774118e+01 2.604562161069398085e-01
5.964520261308491899e+04 1.972469833810607653e+01 2.543719114671934012e-01
5.964520264803022292e+04 1.985259556745500120e+01 2.696387041465387324e-01
5.964520268297553412e+04 1.998210184722915628e+01 2.668528895650364441e-01
5.964520271792084532e+04 1.967084065522199054e+01 2.628284368728159848e-01
5.964520275286615652e+04 2.002177598613570453e+01 2.662715377202407585e-01
5.964520278781146772e+04 1.959971785423279300e+01 2.667391482730765428e-01
5.964520282275677164e+04 1.982082168740260641e+01 2.705709593060607321e-01
5.964520285770207556e+04 1.940766352197449507e+01 2.514980485865083715e-01
5.964520289264738676e+04 1.950859178284100182e+01 2.634181956428453542e-01
5.964520292759269796e+04 1.967601330540840365e+01 2.762392160749894687e-01
5.964520296253800188e+04 1.988555515406755703e+01 2.724793636771604133e-01
5.964520299748331308e+04 1.960145787002718265e+01 2.594674955833709551e-01
5.964520303242862428e+04 1.991077599748664895e+01 2.803083166662300729e-01
5.964520306737392821e+04 1.966333022204755565e+01 2.639977678092456648e-01
5.964520310231923941e+04 1.963690652452867624e+01 2.617563676403962813e-01
5.964520313726455061e+04 1.997931733610256089e+01 2.608972694907427115e-01
5.964520317220985453e+04 2.034787758376953448e+01 2.776146136945507603e-01
5.964520320715516573e+04 1.996789966779888559e+01 2.692774949973646414e-01
5.964520324210047693e+04 1.973303350905002063e+01 2.610078984025698823e-01
5.964520327704578085e+04 2.016250235065504981e+01 2.871322997686637790e-01
5.964520331199109205e+04 1.954112979499588576e+01 2.550958894349059647e-01
5.964520334693640325e+04 1.984419197203382623e+01 2.660208115696928166e-01
5.964520338188170717e+04 1.978719234893208068e+01 2.651111208851417711e-01
5.964520341682701837e+04 1.960645775369746957e+01 2.549760142324881684e-01
5.964520345177232957e+04 1.987604074896700368e+01 2.556773375413273208e-01
5.964520348671763350e+04 1.951765907764156438e+01 2.509203657842579704e-01
5.964520352166294469e+04 1.987207082103801525e+01 2.556656846245182191e-01
5.964520355660825589e+04 1.962760773751224264e+01 2.475661468135958443e-01
5.964520359155355982e+04 1.992326130200031997e+01 2.622246911224600519e-01
5.964520362649887102e+04 1.969535166707228058e+01 2.530601629523315244e-01
5.964520366144418222e+04 1.993736326571201189e+01 2.576451014071319823e-01
5.964520369638948614e+04 1.976284026865415200e+01 2.554514642860145623e-01
5.964520373133479734e+04 1.941064197560710269e+01 2.494548258362075666e-01
5.964520376628010854e+04 1.982801928801633551e+01 2.646717850974609210e-01
5.964520380122541246e+04 1.939712030845231538e+01 2.512495198923365147e-01
5.964520383617072366e+04 2.041520727392622447e+01 2.886111283315040965e-01
5.964520387111603486e+04 1.999139203453108848e+01 2.680366360512459467e-01
5.964520390606133878e+04 1.976886039256147853e+01 2.534736812744576295e-01
5.964520394100664998e+04 1.998803281722287295e+01 2.670475333473377733e-01
5.964520397595196118e+04 1.982092207342985546e+01 2.603863551276540678e-01
5.964520401089726511e+04 1.962693506047447656e+01 2.527762412862438191e-01
5.964520404584257631e+04 2.003199108506748871e+01 2.727927302620772876e-01
5.964520408078788751e+04 1.925090182786587789e+01 2.560568734120108880e-01
5.964520411573319143e+04 1.926901966486132878e+01 2.503354270246543334e-01
5.964520415067850263e+04 1.967132130643802057e+01 2.640208338923775711e-01
5.964520418562381383e+04 1.938752270759927043e+01 2.496529365159501079e-01
5.964520422056911775e+04 1.947316746760752082e+01 2.574482856194048597e-01
5.964520425551442167e+04 1.966502632744451873e+01 2.594574111898590996e-01
5.964520429045973287e+04 1.975676111352222719e+01 2.612332070478434187e-01
5.964520432540504407e+04 1.949893947010286510e+01 2.510419558613411484e-01
5.964520436035035527e+04 1.948441173589341702e+01 2.470244760202756074e-01
5.964520439529566647e+04 1.948083526117131470e+01 2.572928122992364508e-01
5.964520443024097040e+04 1.940590118437549449e+01 2.553029652043193320e-01
5.964520446518628160e+04 1.967909887974815675e+01 2.626403295863863896e-01
5.964520450013159279e+04 1.992770314301468559e+01 2.573601778206576207e-01
5.964520453507689672e+04 1.956709300335037227e+01 2.542887906057897385e-01
5.964520457002220792e+04 1.997324103209565749e+01 2.587965900142358278e-01
5.964520460496751912e+04 1.940212059835525693e+01 2.495543816025933281e-01
5.964520463991282304e+04 1.967103857714186432e+01 2.530922485247478759e-01
5.964520467485813424e+04 1.918302700358923474e+01 2.427493253913900195e-01
5.964520470980344544e+04 1.942703456640387927e+01 2.451598582285780814e-01
5.964520474474874936e+04 1.980676346441877911e+01 2.563690281092326217e-01
5.964520477969406056e+04 1.936360362090907117e+01 2.478981743403670113e-01
5.964520481463937176e+04 1.979024342363565125e+01 2.489410041868418966e-01
5.964520484958467569e+04 1.910984452263218003e+01 2.367187662236898416e-01
5.964520488452998688e+04 1.956456947580398875e+01 2.493226542237267918e-01
5.964520491947529808e+04 1.985724323258222057e+01 2.518621103348636092e-01
5.964520495442060201e+04 1.960547718044700360e+01 2.484327686508039923e-01
5.964520498936591321e+04 1.976386232089745931e+01 2.531415868631436972e-01
5.964520502431122441e+04 1.932240443776948879e+01 2.467555077304849909e-01
5.964520505925652833e+04 1.960436934839610856e+01 2.481839819470339492e-01
5.964520509420183953e+04 1.960785221650866106e+01 2.501868853924645864e-01
5.964520512914715073e+04 1.990541372264211262e+01 2.550044928663904864e-01
5.964520516409245465e+04 1.971450128818549885e+01 2.551051021570415189e-01
5.964520519903776585e+04 1.997853560188827871e+01 2.650215840342617923e-01
5.964520523398307705e+04 1.981648808866305700e+01 2.524401681588371860e-01
5.964520526892838097e+04 1.975400292897241883e+01 2.554753102355672434e-01
5.964520530387369217e+04 1.970178720117778681e+01 2.595161952037711162e-01
5.964520533881900337e+04 2.003484572597341185e+01 2.621576011741382772e-01
5.964520537376430730e+04 1.971305226752399165e+01 2.596208586356644754e-01
5.964520540870961850e+04 1.966704320813329332e+01 2.473380861439578859e-01
5.964520544365492970e+04 1.960268872802481610e+01 2.476099804256977344e-01
5.964520547860023362e+04 1.959557331693821070e+01 2.456294342589553092e-01
5.964520551354554482e+04 1.946014754278863279e+01 2.399349729985892632e-01
5.964520554849085602e+04 1.963715861697833631e+01 2.462618418126102382e-01
5.964520558343615994e+04 1.992120268924302806e+01 2.536786738218105297e-01
5.964520561838147114e+04 1.954026482496990624e+01 2.438925495228380091e-01
5.964520565332678234e+04 1.987447029960597433e+01 2.574725840773941510e-01
5.964520568827208626e+04 1.993036163169815111e+01 2.500224981484947540e-01
5.964520572321739746e+04 1.996465559142063029e+01 2.566813187649324979e-01
5.964520575816270866e+04 2.020840200802707542e+01 2.564307749597770636e-01
5.964520579310801259e+04 1.948289843778538000e+01 2.440053585243361911e-01
5.964520582805332378e+04 1.971891129181983615e+01 2.513769713253541926e-01
5.964520586299863498e+04 1.996394170471078056e+01 2.577749279604584220e-01
5.964520589794393891e+04 1.932611349489333463e+01 2.456031899198073132e-01
5.964520593288925011e+04 2.038852125222702938e+01 2.603178805037150711e-01
5.964520596783456131e+04 1.979689201227358097e+01 2.484085175243258281e-01
5.964520600277986523e+04 1.962422577361314069e+01 2.512928718122026672e-01
5.964520603772517643e+04 1.958920273905600240e+01 2.496350011149896797e-01
5.964520607267048763e+04 1.993408413791398104e+01 2.581530219797084635e-01
5.964520610761579155e+04 1.959904766532238796e+01 2.497669478940682530e-01
5.964520614256110275e+04 1.981058355012514482e+01 2.566069355214519176e-01
5.964520617750641395e+04 1.939830828211525571e+01 2.416778121611954655e-01
5.964520621245171787e+04 1.939039787156850991e+01 2.469985843940954717e-01
5.964520624739702907e+04 1.958045934840035329e+01 2.457902287635952698e-01
5.964520628234234027e+04 1.982600974286242845e+01 2.527850270134622268e-01
5.964520631728764420e+04 1.992119433424943509e+01 2.489973013927461176e-01
5.964520635223295540e+04 1.958931830903648574e+01 2.449184443859596383e-01
5.964520638717826660e+04 1.975986825874574393e+01 2.493722326487821384e-01
5.964520642212357052e+04 2.007213621124797598e+01 2.562152987980230723e-01
5.964520645706887444e+04 1.978681084783912070e+01 2.576716309131686367e-01
5.964520649201418564e+04 1.973340713407134217e+01 2.490687104823222642e-01
5.964520652695949684e+04 1.958404506411660506e+01 2.485694082644814007e-01
5.964520656190480804e+04 1.969710391405953587e+01 2.553869250561322524e-01
5.964520659685011924e+04 1.952058755352763697e+01 2.449391605473674738e-01
5.964520663179542316e+04 1.961687496924666618e+01 2.486002149546847062e-01
5.964520666674072709e+04 1.949541577563109840e+01 2.508675349500100737e-01
5.964520670168603829e+04 1.927319487104480444e+01 2.418793836409683096e-01
5.964520673663134949e+04 1.900275057104246912e+01 2.390652922867926022e-01
5.964520677157666069e+04 1.950016589861751370e+01 2.487744523029958299e-01
5.964520680652197188e+04 1.922653902762403888e+01 2.399131185842394709e-01
5.964520684146727581e+04 1.894881263968066420e+01 2.331229621718893530e-01
5.964520687641258701e+04 1.940505205292858548e+01 2.478611308038977668e-01
5.964520691135789821e+04 1.975583359013867479e+01 2.513132835591860847e-01
5.964520694630320213e+04 1.951910710779501201e+01 2.406776156721529836e-01
5.964520698124850605e+04 1.949680136735441138e+01 2.459733012281256070e-01
5.964520701619381725e+04 1.975655277031732027e+01 2.450245800703070576e-01
5.964520705113912845e+04 1.988598494776650227e+01 2.518860836028887773e-01
5.964520708608443238e+04 1.940059549958510487e+01 2.453645313655323235e-01
5.964520712102974358e+04 2.005580018315707491e+01 2.535629567265962891e-01
5.964520715597505477e+04 1.959285723115720756e+01 2.444964571848492474e-01
5.964520719092035870e+04 1.987911853340029822e+01 2.498651388836211074e-01
5.964520722586566990e+04 1.970785458421646297e+01 2.455875840168901258e-01
5.964520726081098110e+04 1.972540320088982213e+01 2.474938980023305701e-01
5.964520729575629230e+04 1.982677427304090756e+01 2.518507352918022413e-01
5.964520733070160350e+04 1.974358974358974450e+01 2.454333981870007730e-01
5.964520736564690742e+04 1.940682970510291838e+01 2.367281822159875426e-01
5.964520740059221862e+04 1.991465308404248802e+01 2.433131671047582267e-01
5.964520743553752982e+04 1.972353744173748424e+01 2.453202538042509040e-01
5.964520747048283374e+04 1.960890480191930862e+01 2.427691349839173063e-01
5.964520750542813767e+04 1.984868291239147453e+01 2.444034211054498251e-01
5.964520754037344886e+04 1.973401996047187978e+01 2.445365225040997126e-01
5.964520757531876006e+04 1.985641482361090837e+01 2.456903369873794374e-01
5.964520761026406399e+04 1.971787986905506074e+01 2.423754848713440824e-01
5.964520764520937519e+04 2.025716764750264076e+01 2.526358724412959278e-01
5.964520768015468639e+04 2.000344157371528908e+01 2.544907934639302760e-01
5.964520771509999031e+04 1.936121427803718476e+01 2.356415403976541145e-01
5.964520775004530151e+04 2.008184462504525314e+01 2.553794334554040923e-01
5.964520778499061271e+04 1.959438781686560205e+01 2.479304286321897810e-01
5.964520781993592391e+04 1.973447776577991419e+01 2.437293319073978171e-01
5.964520785488123511e+04 1.966336162739645843e+01 2.454234500133999630e-01
5.964520788982653903e+04 2.016950757575757436e+01 2.626672574655228298e-01
5.964520792477185023e+04 1.974440961081583978e+01 2.471797435012027533e-01
5.964520795971716143e+04 1.970020006421814429e+01 2.424617602866354915e-01
5.964520799466246535e+04 1.982305719701193070e+01 2.442126569875992248e-01
5.964520802960777655e+04 1.968806955837320061e+01 2.401262308256800204e-01
5.964520806455308775e+04 1.988230825747481134e+01 2.456914504060064841e-01
5.964520809949839168e+04 1.966121624104354382e+01 2.409923423200602266e-01
5.964520813444369560e+04 1.972255863539445642e+01 2.475646414490980940e-01
5.964520816938900680e+04 2.039043292357028392e+01 2.585396033725125831e-01
5.964520820433431800e+04 1.947251463411665995e+01 2.411739687954879696e-01
5.964520823927962192e+04 1.978227891742803024e+01 2.473028065622029370e-01
5.964520827422493312e+04 1.977645576188887944e+01 2.485320263022995080e-01
5.964520830917024432e+04 1.939618358602104919e+01 2.396476873767734161e-01
5.964520834411555552e+04 1.946321456036913489e+01 2.389796068885347569e-01
5.964520837906086672e+04 2.003279511839891569e+01 2.490178671211978056e-01
5.964520841400617064e+04 1.994117353370695511e+01 2.472020704390472667e-01
5.964520844895148184e+04 1.934709509820583406e+01 2.388335192127902795e-01
5.964520848389679304e+04 1.952292216156535787e+01 2.439453746266201928e-01
5.964520851884209696e+04 1.973102772679926531e+01 2.447772052825956668e-01
5.964520855378740816e+04 1.999807151770296443e+01 2.505426580309174645e-01
5.964520858873271936e+04 1.974616561555397709e+01 2.507744482013506415e-01
5.964520862367802329e+04 1.993732980238339181e+01 2.532271050549333991e-01
5.964520865862332721e+04 1.929183844722536278e+01 2.390441724648829647e-01
5.964520869356863841e+04 1.951956894440362333e+01 2.434695891686212421e-01
5.964520872851394961e+04 1.917300024021138682e+01 2.354004130975082543e-01
5.964520876345926081e+04 1.990287487382705933e+01 2.519660384005610321e-01
5.964520879840457201e+04 1.916670697786915056e+01 2.371373178399809878e-01
5.964520883334987593e+04 1.942718410843195898e+01 2.457565452123553207e-01
5.964520886829518713e+04 1.948135304571033544e+01 2.448535019850631711e-01
5.964520890324049833e+04 1.956111042413750667e+01 2.479694268234184096e-01
5.964520893818580225e+04 1.964131817115481837e+01 2.543378922919251606e-01
5.964520897313110618e+04 2.018965840958305691e+01 2.651175492340576145e-01
5.964520900807641738e+04 1.927780053492686818e+01 2.380578775504235689e-01
5.964520904302172858e+04 1.948469237922764563e+01 2.386387777980066016e-01
5.964520907796703978e+04 2.001888113636931976e+01 2.537661503135352214e-01
5.964520911291235097e+04 1.966768970131480643e+01 2.449275598621178385e-01
5.964520914785765490e+04 2.000685852274141752e+01 2.515046241705240493e-01
5.964520918280295882e+04 2.018398541403898605e+01 2.535028912895656572e-01
5.964520921774827002e+04 2.006914688103695354e+01 2.506213919630989606e-01
5.964520925269358122e+04 1.992265927977839368e+01 2.501830330436848882e-01
5.964520928763889242e+04 1.955441235144055767e+01 2.431711707656216970e-01
5.964520932258420362e+04 2.016820368885324655e+01 2.514189773005868211e-01
5.964520935752950754e+04 2.001489213466371453e+01 2.514814499615598553e-01
5.964520939247481874e+04 1.941480965366457667e+01 2.459164163143574555e-01
5.964520942742012994e+04 2.020320160080039784e+01 2.695246140803826962e-01
5.964520946236543386e+04 1.951929637138382745e+01 2.460485014753278077e-01
5.964520949731074506e+04 1.950817953531462479e+01 2.436491765182720870e-01
5.964520953225605626e+04 1.954944948107819158e+01 2.459850001393589780e-01
5.964520956720136019e+04 1.981736197759027718e+01 2.533334646464713846e-01
5.964520960214667139e+04 1.972718416671804675e+01 2.419466085592048288e-01
5.964520963709198259e+04 1.991356565028002379e+01 2.517827909098431793e-01
5.964520967203728651e+04 1.970188725340499758e+01 2.493663008597867548e-01
5.964520970698259043e+04 1.992121592671936270e+01 2.501890202619087011e-01
5.964520974192790163e+04 1.954933469680922542e+01 2.438363476258645357e-01
5.964520977687321283e+04 1.977946256724078467e+01 2.535136276045516501e-01
5.964520981181852403e+04 1.933729504745636518e+01 2.427745645334568325e-01
5.964520984676383523e+04 1.990409213550514522e+01 2.537997886931693259e-01
5.964520988170913915e+04 1.916977063557076022e+01 2.410426720998786465e-01
5.964520991665445035e+04 1.943324068792251680e+01 2.419270669700114840e-01
5.964520995159976155e+04 1.965964293640421090e+01 2.582586718701711526e-01
5.964520998654506548e+04 1.940306433147394571e+01 2.451800882385044567e-01
5.964521002149037668e+04 1.936360652549171846e+01 2.421318189937468890e-01
5.964521005643568787e+04 1.939014616321559004e+01 2.406131904010586631e-01
5.964521009138099180e+04 1.942537467889014735e+01 2.455862527948067531e-01
5.964521012632630300e+04 1.916932499065667983e+01 2.382747983231802147e-01
5.964521016127161420e+04 1.945196890811762103e+01 2.433462755344457107e-01
5.964521019621691812e+04 1.956652866672399682e+01 2.488190486517911360e-01
5.964521023116222204e+04 1.996655096638865245e+01 2.537305387591984318e-01
5.964521026610753324e+04 1.966292754689224154e+01 2.504800998914972765e-01
5.964521030105284444e+04 1.986551027240152223e+01 2.551131105134645805e-01
5.964521033599815564e+04 1.956007995222367057e+01 2.479921638048082078e-01
5.964521037094346684e+04 1.984810126582278400e+01 2.572541581747175288e-01
5.964521040588877077e+04 1.993524189748803721e+01 2.511181784699344499e-01
5.964521044083407469e+04 1.964970038000584651e+01 2.456458301617736872e-01
5.964521047577938589e+04 1.968191482898973277e+01 2.463875986697202369e-01
5.964521051072469709e+04 1.997288452547919846e+01 2.542610676785548862e-01
5.964521054567000829e+04 1.950542492220072432e+01 2.468650282608456925e-01
5.964521058061531949e+04 1.962470806055398853e+01 2.449557068850143626e-01
5.964521061556062341e+04 1.994172011947314260e+01 2.514201676655584694e-01
5.964521065050593461e+04 2.018119122257053277e+01 2.617140637501921829e-01
5.964521068545124581e+04 1.972441551768433854e+01 2.431366278933654868e-01
5.964521072039654973e+04 2.004976335528836273e+01 2.490151762449562545e-01
5.964521075534186093e+04 1.984979700660485946e+01 2.449933981492690427e-01
5.964521079028717213e+04 1.992530727630284915e+01 2.454727774013746588e-01
5.964521082523247605e+04 2.022345746261265731e+01 2.533066948266731733e-01
5.964521086017778725e+04 1.963512745820893812e+01 2.394312447380380626e-01
5.964521089512309845e+04 1.987851637291963414e+01 2.467185693931949197e-01
5.964521093006840238e+04 1.972105166839504875e+01 2.424312614759298878e-01
5.964521096501370630e+04 2.035631926006257686e+01 2.549283686660610559e-01
5.964521099995901750e+04 2.008911698225071163e+01 2.491394223444677036e-01
5.964521103490432870e+04 1.978767832559726614e+01 2.457326950088536965e-01
5.964521106984963990e+04 2.009590976698066456e+01 2.525444490319572188e-01
5.964521110479495110e+04 2.008340615714963562e+01 2.546491071146188001e-01
5.964521113974025502e+04 1.975136521898478748e+01 2.497656419983446674e-01
5.964521117468556622e+04 2.009557519929580138e+01 2.535747224261293287e-01
5.964521120963087742e+04 2.003437996575553370e+01 2.541238649981398812e-01
5.964521124457618134e+04 2.012519115978491513e+01 2.477666208876968812e-01
5.964521127952149254e+04 2.013071053413933242e+01 2.525657531082324825e-01
5.964521131446680374e+04 2.002243185298621952e+01 2.499594188746315226e-01
5.964521134941210767e+04 1.970146274977486911e+01 2.427663870274723301e-01
5.964521138435741886e+04 2.004791993818390239e+01 2.488887983188312336e-01
5.964521141930273006e+04 2.032309280686954622e+01 2.567798926913199553e-01
5.964521145424803399e+04 2.009204354587869190e+01 2.504716268994047756e-01
5.964521148919334519e+04 2.006013902976028618e+01 2.523006645186916530e-01
5.964521152413865639e+04 2.056529751162849706e+01 2.603701838395772739e-01
5.964521155908396031e+04 1.988599681331111668e+01 2.493911842267617918e-01
5.964521159402927151e+04 2.007749191377990883e+01 2.459695819402522576e-01
5.964521162897458271e+04 2.012426490657800215e+01 2.516455742975965970e-01
5.964521166391988663e+04 2.017894475172456836e+01 2.535081538238126431e-01
5.964521169886519783e+04 1.983296830396692556e+01 2.474915780266945253e-01
5.964521173381050903e+04 2.004507345303457555e+01 2.510836349955792302e-01
5.964521176875581295e+04 2.020907645902952510e+01 2.603461063021900723e-01
5.964521180370112415e+04 1.995782159017453239e+01 2.569195740575543896e-01
5.964521183864643535e+04 1.957601505128360841e+01 2.460249147462881258e-01
5.964521187359173928e+04 2.002278364836037383e+01 2.606043324239103454e-01
5.964521190853705048e+04 1.979009223445403265e+01 2.577493891201890208e-01
5.964521194348236168e+04 1.983078544417581313e+01 2.503090615413384734e-01
5.964521197842766560e+04 1.961437374168751191e+01 2.482521510803747944e-01
5.964521201337297680e+04 1.970167239628574052e+01 2.535251026072067870e-01
5.964521204831828800e+04 2.046193512684098437e+01 2.637961913607682618e-01
5.964521208326359192e+04 2.008963982445016327e+01 2.527201957266533294e-01
5.964521211820890312e+04 2.008786756915099048e+01 2.553264448086499661e-01
5.964521215315421432e+04 2.021382504544435577e+01 2.571071083804115642e-01
5.964521218809951824e+04 2.000244413841019409e+01 2.503848068143773586e-01
5.964521222304482944e+04 2.005008532316928793e+01 2.522053229045901901e-01
5.964521225799014064e+04 1.972951200998996057e+01 2.457380906781161944e-01
5.964521229293544457e+04 1.962309043552001953e+01 2.444955027472694165e-01
5.964521232788075577e+04 1.982355177318879669e+01 2.475070838519101701e-01
5.964521236282606696e+04 2.003655639953484879e+01 2.491289082686047873e-01
5.964521239777137089e+04 2.014686456400741932e+01 2.565547278620203264e-01
5.964521243271668209e+04 2.021804288151940199e+01 2.558935164352958980e-01
5.964521246766199329e+04 2.025730769706948919e+01 2.616517939015006178e-01
5.964521250260729721e+04 1.980918051184464446e+01 2.555750071371776788e-01
5.964521253755260841e+04 2.023465730739761170e+01 2.591681023305746900e-01
5.964521257249791961e+04 2.002382532193060172e+01 2.570109828360034876e-01
5.964521260744322353e+04 1.973890576404100372e+01 2.489674479365920623e-01
5.964521264238853473e+04 1.977861979229415823e+01 2.570166931032693003e-01
5.964521267733384593e+04 1.997621990771904521e+01 2.585460013532386303e-01
5.964521271227914986e+04 2.023071467675309876e+01 2.556515070670793977e-01
5.964521274722446105e+04 2.008857043771210726e+01 2.537228897143209427e-01
5.964521278216977225e+04 2.024338382465590769e+01 2.589708438078146546e-01
5.964521281711507618e+04 2.017464076472402112e+01 2.579167887415748650e-01
5.964521285206038738e+04 1.983409716974232495e+01 2.507092355483278578e-01
5.964521288700569858e+04 2.040519701597156299e+01 2.663741553651147176e-01
5.964521292195100250e+04 2.018691273911578676e+01 2.620207693955207140e-01
5.964521295689631370e+04 1.994450104958200853e+01 2.480588530785743928e-01
5.964521299184162490e+04 2.010507004669779718e+01 2.550086305665735797e-01
5.964521302678692882e+04 2.018187806029875730e+01 2.569678658766338386e-01
5.964521306173224002e+04 2.015394678382781279e+01 2.543754398649896720e-01
5.964521309667755122e+04 1.999411426403827363e+01 2.519797347580041147e-01
5.964521313162285514e+04 2.018380163229705460e+01 2.519704977285307512e-01
5.964521316656815907e+04 2.004350891079312902e+01 2.525704292317564881e-01
5.964521320151347027e+04 1.976907802809305537e+01 2.484087338186073968e-01
5.964521323645878147e+04 1.991557700099451012e+01 2.600163409735232745e-01
5.964521327140409267e+04 2.007972907715357636e+01 2.596819329487111694e-01
5.964521330634940387e+04 1.994020393656396450e+01 2.622869463423148084e-01
5.964521334129470779e+04 1.967585879141635274e+01 2.519741707792785834e-01
5.964521337624001899e+04 1.930645963486383110e+01 2.411767649827693816e-01
5.964521341118533019e+04 1.994649324786856681e+01 2.578267783757713927e-01
5.964521344613063411e+04 1.989631929156257328e+01 2.555983806714439144e-01
5.964521348107594531e+04 1.960794364144297575e+01 2.561922353146031672e-01
5.964521351602125651e+04 1.991265516766249632e+01 2.580286717087927895e-01
5.964521355096656043e+04 1.997722321003731594e+01 2.528593509985861409e-01
5.964521358591187163e+04 2.016865888292836928e+01 2.585068514257289340e-01
5.964521362085718283e+04 1.987180408284610067e+01 2.569041707043992484e-01
5.964521365580248676e+04 1.987790654298575177e+01 2.610937798302669366e-01
5.964521369074779795e+04 2.015069328825794770e+01 2.663081314391959609e-01
5.964521372569310915e+04 1.966266567570915669e+01 2.523091702727765506e-01
5.964521376063841308e+04 1.955645934190155444e+01 2.506355689999780756e-01
5.964521379558372428e+04 1.956891354303081343e+01 2.545274422358571043e-01
5.964521383052903548e+04 1.963516398937358787e+01 2.551382178539717271e-01
5.964521386547433940e+04 1.963964824369914908e+01 2.528270762727712895e-01
5.964521390041965060e+04 1.974318555820887866e+01 2.631439827436814483e-01
5.964521393536496180e+04 2.026408553914384569e+01 2.703073631559954060e-01
5.964521397031026572e+04 1.997900947837549168e+01 2.675986396692707214e-01
5.964521400525557692e+04 1.958420143174524952e+01 2.497439871298300640e-01
5.964521404020088812e+04 1.942247582157609997e+01 2.537737309359781035e-01
5.964521407514619204e+04 1.952130618876470791e+01 2.480090421434085479e-01
5.964521411009150324e+04 1.950140983808410056e+01 2.547237574658344217e-01
5.964521414503681444e+04 1.969891764120427879e+01 2.574589416519501017e-01
5.964521417998211837e+04 1.937241767796132663e+01 2.470324014447300431e-01
5.964521421492742957e+04 1.973116663768907841e+01 2.598439542150944304e-01
5.964521424987274077e+04 1.948555698293264982e+01 2.526820228576795446e-01
5.964521428481804469e+04 1.955103518525336526e+01 2.599596268789139963e-01
5.964521431976335589e+04 1.946939200019577498e+01 2.567330821706080846e-01
5.964521435470866709e+04 1.911588645298217415e+01 2.519648664904856616e-01
5.964521438965397101e+04 1.967764892260851184e+01 2.671717050362775181e-01
5.964521442459928221e+04 1.930539632096803970e+01 2.508627765244757502e-01
5.964521445954459341e+04 1.948207250291151738e+01 2.519809396239813815e-01
5.964521449448989733e+04 1.935352549239743070e+01 2.564118952218958358e-01
5.964521452943520853e+04 1.967520644711968814e+01 2.568346481480119348e-01
5.964521456438051973e+04 1.945693072964121129e+01 2.522577510823326152e-01
5.964521459932582366e+04 1.931192626997768969e+01 2.491317545167903158e-01
5.964521463427113486e+04 1.961945081803671087e+01 2.507817778075647208e-01
5.964521466921644605e+04 1.961793446784389516e+01 2.495148885679053796e-01
5.964521470416174998e+04 1.953489322191272137e+01 2.553199467082727936e-01
5.964521473910706118e+04 1.961534741254232017e+01 2.579872353356607029e-01
5.964521477405237238e+04 1.957701455736398088e+01 2.616692442144971653e-01
5.964521480899767630e+04 1.912768613572181309e+01 2.515528299381105670e-01
5.964521484394298750e+04 1.950865843702842639e+01 2.526253560376344187e-01
5.964521487888829870e+04 1.965078592814371561e+01 2.486144843474908661e-01
5.964521491383360262e+04 1.962121193310903777e+01 2.525849127573793762e-01
5.964521494877891382e+04 1.938020167240530967e+01 2.497947918076162677e-01
5.964521498372422502e+04 1.952783193361327463e+01 2.537700241603525475e-01
5.964521501866952894e+04 1.919909887968826112e+01 2.534261708141377634e-01
5.964521505361484014e+04 1.943727793802691295e+01 2.519280673371565582e-01
5.964521508856015134e+04 1.963958252415019956e+01 2.592197007330305780e-01
5.964521512350545527e+04 1.960784338347941969e+01 2.547762637495337157e-01
5.964521515845076647e+04 1.899365507104360873e+01 2.386882440254692317e-01
5.964521519339607767e+04 1.914608305055782012e+01 2.503168916073366668e-01
5.964521522834138159e+04 1.900970508211058529e+01 2.417034717081682216e-01
5.964521526328669279e+04 1.919423294198555752e+01 2.445626804029505386e-01
5.964521529823200399e+04 1.928368943316485939e+01 2.392201815798687958e-01
5.964521533317730791e+04 1.910455140678733699e+01 2.382364647519930323e-01
5.964521536812261911e+04 1.913338921079163768e+01 2.389287007299209231e-01
5.964521540306793031e+04 1.944072113463843365e+01 2.445310172720056852e-01
5.964521543801323423e+04 1.950801040668218533e+01 2.503852495434302772e-01
5.964521547295854543e+04 1.967071485984125445e+01 2.488041970080388243e-01
5.964521550790385663e+04 1.948487307869994822e+01 2.482036962329981777e-01
5.964521554284916056e+04 1.914649510133688892e+01 2.441536702085580490e-01
5.964521557779447176e+04 1.944300466686525652e+01 2.519236637034685811e-01
5.964521561273978296e+04 1.962629640338416337e+01 2.552839573078752311e-01
5.964521564768508688e+04 1.957234185307558860e+01 2.512421196539841306e-01
5.964521568263039808e+04 1.956021306746292865e+01 2.606950659676365856e-01
5.964521571757570928e+04 1.911300876122878734e+01 2.439129461991545456e-01
5.964521575252101320e+04 1.934212690658957357e+01 2.501960471545631171e-01
5.964521578746632440e+04 1.919748806336594527e+01 2.613408424790664708e-01
5.964521582241163560e+04 1.908727656389934779e+01 2.487602521878782558e-01
5.964521585735693952e+04 1.941990684235435083e+01 2.429800612054189290e-01
5.964521589230225072e+04 1.936908709312867316e+01 2.489989911858792870e-01
5.964521592724756192e+04 1.952694019401940295e+01 2.468851913645349894e-01
5.964521596219286585e+04 1.942902031894281834e+01 2.476315067653459823e-01
5.964521599713817704e+04 1.912733868815065108e+01 2.433659900352317385e-01
5.964521603208348824e+04 1.969137412236710105e+01 2.501061674715756022e-01
5.964521606702879217e+04 1.939746110551281788e+01 2.501006952091503477e-01
5.964521610197410337e+04 1.889322448782722930e+01 2.376371859182773993e-01
5.964521613691941457e+04 1.962353970138064696e+01 2.508357101312850279e-01
5.964521617186471849e+04 1.928134321060095147e+01 2.436197009993716356e-01
5.964521620681002969e+04 1.942027893417005302e+01 2.433891629382368693e-01
5.964521624175534089e+04 1.953395558416479005e+01 2.464794033339083312e-01
5.964521627670064481e+04 1.968214704488186939e+01 2.477855356413891097e-01
5.964521631164595601e+04 1.968832795832299709e+01 2.481777240456684019e-01
5.964521634659126721e+04 1.978219497517677539e+01 2.487854304574876052e-01
5.964521638153657113e+04 1.975802705287607708e+01 2.551672159136985085e-01
5.964521641648188233e+04 1.955439961587235231e+01 2.477859722082419724e-01
5.964521645142719353e+04 1.935664292955819832e+01 2.422704378734923947e-01
5.964521648637249746e+04 1.950608977933068289e+01 2.411325988684301092e-01
5.964521652131780866e+04 1.977591092862450495e+01 2.532611339604300404e-01
5.964521655626311986e+04 1.948627200471727150e+01 2.473505638598688106e-01
5.964521659120842378e+04 1.941714257881470473e+01 2.406479232329039875e-01
5.964521662615373498e+04 1.933187995676305704e+01 2.447618348646549147e-01
5.964521666109904618e+04 2.015400020279862048e+01 2.608935988506841386e-01
5.964521669604435010e+04 1.987740090416364680e+01 2.568339757243608412e-01
5.964521673098966130e+04 1.941500145857642678e+01 2.485501255233213413e-01
5.964521676593497250e+04 1.971286627662988522e+01 2.508601521915153620e-01
5.964521680088027642e+04 1.984783553276805890e+01 2.559124252975260028e-01
5.964521683582558762e+04 1.964799427993786907e+01 2.559493489702842628e-01
5.964521687077089882e+04 1.980539316898430258e+01 2.503017647868175377e-01
5.964521690571621002e+04 1.976962159236295591e+01 2.536348682853556413e-01
5.964521694066151395e+04 1.970482939568186609e+01 2.553070667111358993e-01
5.964521697560682514e+04 1.933595534128393467e+01 2.440414242891501273e-01
5.964521701055212907e+04 1.983432435439407371e+01 2.619338419318310573e-01
5.964521704549744027e+04 1.997085626182985152e+01 2.587107838640695934e-01
5.964521708044275147e+04 1.945264798645867899e+01 2.520350816674429284e-01
5.964521711538805539e+04 1.987719561252279732e+01 2.657166786015788817e-01
5.964521715033336659e+04 1.952308163765628635e+01 2.451518841338058141e-01
5.964521718527867779e+04 1.914794052545472169e+01 2.422551149825907246e-01
5.964521722022398899e+04 1.935136409809896563e+01 2.453580955447953738e-01
5.964521725516930019e+04 1.995752375726435801e+01 2.508778406329723043e-01
5.964521729011460411e+04 1.996872527224085303e+01 2.505611269588501333e-01
5.964521732505990803e+04 1.995396506220937738e+01 2.455929455170693387e-01
5.964521736000521923e+04 2.004137679427342178e+01 2.525903110353829306e-01
5.964521739495053043e+04 1.982896856618335590e+01 2.518175332309254832e-01
5.964521742989584163e+04 1.945793211731658445e+01 2.398254729571725474e-01
5.964521746484115283e+04 1.992748710023182568e+01 2.535378045717299189e-01
5.964521749978645676e+04 1.966690429075355340e+01 2.468718013721910576e-01
5.964521753473176796e+04 2.015318576618022561e+01 2.679722903254406763e-01
5.964521756967707915e+04 2.000046408950656129e+01 2.510959477548130314e-01
5.964521760462238308e+04 1.938412698412698632e+01 2.411345051275372853e-01
5.964521763956769428e+04 1.955774830547874643e+01 2.432541820432613522e-01
5.964521767451300548e+04 1.992636104584312307e+01 2.539614820317147581e-01
5.964521770945830940e+04 1.911184210526315752e+01 2.363440608043978486e-01
5.964521774440362060e+04 1.986052925175184569e+01 2.509459750169765746e-01
5.964521777934893180e+04 2.044573309503298120e+01 2.665462496820829585e-01
5.964521781429423572e+04 1.958252534291072777e+01 2.503740118465399012e-01
5.964521784923953965e+04 1.985453838727069709e+01 2.484865079580634573e-01
5.964521788418485085e+04 1.967746867909637842e+01 2.499377016816422548e-01
5.964521791913016204e+04 1.975587705666148608e+01 2.567304614581274458e-01
5.964521795407547324e+04 1.996445801907373863e+01 2.604295328513037133e-01
5.964521798902078444e+04 1.980207072912118704e+01 2.502519835205664900e-01
5.964521802396608837e+04 1.956271841315154703e+01 2.496520502812190068e-01
5.964521805891139957e+04 1.959743358346416642e+01 2.488571298642240082e-01
5.964521809385671077e+04 1.954903002594834760e+01 2.485911792356540473e-01
5.964521812880201469e+04 1.940235886725228909e+01 2.463325110307740817e-01
5.964521816374732589e+04 1.896551847993966078e+01 2.382089410753313874e-01
5.964521819869263709e+04 1.956761214947475835e+01 2.447356090049178368e-01
5.964521823363794101e+04 1.978214169605121953e+01 2.683815798915585860e-01
5.964521826858325221e+04 1.948577949007386323e+01 2.477668359164399425e-01
5.964521830352856341e+04 1.928161107279832720e+01 2.420875381419016481e-01
5.964521833847386733e+04 2.013597113193213417e+01 2.601289569871845786e-01
5.964521837341917126e+04 1.955239539413664573e+01 2.428829347233241176e-01
5.964521840836448246e+04 1.966895524959088348e+01 2.509687518621350755e-01
5.964521844330979366e+04 1.948517638994296064e+01 2.427099020547868746e-01
5.964521847825510486e+04 1.950285777363489359e+01 2.518790622538166768e-01
5.964521851320041606e+04 1.910876779530588720e+01 2.402905183519752352e-01
5.964521854814571998e+04 1.917851920776286079e+01 2.389246010839397860e-01
5.964521858309103118e+04 1.967762236895898198e+01 2.463088248905508093e-01
5.964521861803634238e+04 1.953716337079483267e+01 2.440221387275933185e-01
5.964521865298164630e+04 1.976522796956268380e+01 2.459299353835875390e-01
5.964521868792695750e+04 2.002507402271279346e+01 2.595350297770047665e-01
5.964521872287226870e+04 1.990718298105546324e+01 2.540976381308268639e-01
5.964521875781757262e+04 1.969796234201702489e+01 2.489952118509955181e-01
5.964521879276288382e+04 1.981166796696016164e+01 2.536347836989177318e-01
5.964521882770819502e+04 1.997759486745909285e+01 2.584337440730779534e-01
5.964521886265349895e+04 1.965609618728114327e+01 2.555291248641643476e-01
5.964521889759881014e+04 1.971957346204994366e+01 2.553892649571568585e-01
5.964521893254412134e+04 1.973875666249109528e+01 2.535240343709739830e-01
5.964521896748942527e+04 1.958088859770449375e+01 2.427176596929647712e-01
5.964521900243473647e+04 1.975936188693556517e+01 2.485508231429303938e-01
5.964521903738004767e+04 1.969195450148763982e+01 2.493297030312894846e-01
5.964521907232535159e+04 1.975547535167894253e+01 2.554450461422022034e-01
5.964521910727066279e+04 1.954096441376618998e+01 2.516515010262971308e-01
5.964521914221597399e+04 1.979481758284983783e+01 2.623713831840862043e-01
5.964521917716127791e+04 1.933013195155751163e+01 2.447021861135371679e-01
5.964521921210658911e+04 2.022399616021017721e+01 2.646414945481014858e-01
5.964521924705190031e+04 2.001641390501154660e+01 2.584526970517549427e-01
5.964521928199720423e+04 1.966320092310713719e+01 2.431932839964267845e-01
5.964521931694251543e+04 1.970982852669944663e+01 2.447866791560515953e-01
5.964521935188782663e+04 1.951634010775835648e+01 2.408673642774888657e-01
5.964521938683313056e+04 1.987211816012095866e+01 2.510354464573579802e-01
5.964521942177844176e+04 2.006888808039242988e+01 2.522381585355916167e-01
5.964521945672375296e+04 1.975058441398656228e+01 2.455233192492047856e-01
5.964521949166905688e+04 1.975743547624380625e+01 2.435318350658026432e-01
5.964521952661436808e+04 1.962773380674113000e+01 2.440297411327247423e-01
5.964521956155967928e+04 2.001085658997524419e+01 2.548760073154846539e-01
5.964521959650498320e+04 1.984737124798581220e+01 2.477123018448320890e-01
5.964521963145029440e+04 2.032018614879118346e+01 2.598625043740324103e-01
5.964521966639560560e+04 1.959917202174987594e+01 2.433054875154476993e-01
5.964521970134090952e+04 1.959621489921984505e+01 2.420246392541744451e-01
5.964521973628622072e+04 1.967782100203181272e+01 2.439101903191977783e-01
5.964521977123153192e+04 1.966793732518131677e+01 2.447433205149870117e-01
5.964521980617683585e+04 1.945561665357423209e+01 2.387729265012711599e-01
5.964521984112214705e+04 1.944666331793734670e+01 2.396440022261532021e-01
5.964521987606745824e+04 1.968405479046715101e+01 2.487920744818622187e-01
5.964521991101276217e+04 1.969032705305637521e+01 2.465231495402175899e-01
5.964521994595807337e+04 1.939287892464199459e+01 2.423840786785717294e-01
5.964521998090338457e+04 1.958282524688707582e+01 2.496464910287201355e-01
5.964522001584868849e+04 1.955753339128092705e+01 2.467012669126066315e-01
5.964522005079399969e+04 1.988420147971003260e+01 2.511228013469095632e-01
5.964522008573931089e+04 1.981911656959777446e+01 2.519974546295323803e-01
5.964522012068461481e+04 1.974924817590218851e+01 2.497650949553668898e-01
5.964522015562992601e+04 1.963740936463069886e+01 2.486217364219315273e-01
5.964522019057523721e+04 1.983658228475180962e+01 2.518102681215125815e-01
5.964522022552054113e+04 1.925642791551882382e+01 2.389347643660373333e-01
5.964522026046585233e+04 1.952469309917709950e+01 2.450489607342367093e-01
5.964522029541116353e+04 1.940977402302499044e+01 2.439573503388062226e-01
5.964522033035646746e+04 1.935784882655492112e+01 2.425666550022609613e-01
5.964522036530177866e+04 1.937902244291904097e+01 2.460893570315275392e-01
5.964522040024708986e+04 1.976857781087118582e+01 2.565286071806155976e-01
5.964522043519239378e+04 1.990655294671856979e+01 2.602042862535514645e-01
5.964522047013770498e+04 1.942737685163771744e+01 2.506877079586232737e-01
5.964522050508301618e+04 1.956858072043891639e+01 2.631163539728956779e-01
5.964522054002832010e+04 1.982967280368221097e+01 2.578245493614705341e-01
5.964522057497363130e+04 1.963796770284640303e+01 2.594579584185117693e-01
5.964522060991894250e+04 1.952865230769230465e+01 2.589766060965399408e-01
5.964522064486424642e+04 2.047097490733924730e+01 2.747887337026970189e-01
5.964522067980955762e+04 1.960860454857366975e+01 2.477916900458610461e-01
5.964522071475486882e+04 1.953803698920539134e+01 2.424715241631097695e-01
5.964522074970017275e+04 1.936126276964887793e+01 2.393370570415933041e-01
5.964522078464548395e+04 2.016728015328761714e+01 2.531492554202858791e-01
5.964522081959079514e+04 1.937125922341841289e+01 2.364596319820982673e-01
5.964522085453610634e+04 1.929337798788523628e+01 2.374763625207715889e-01
5.964522088948141027e+04 1.989992159010292738e+01 2.482047952515272216e-01
5.964522092442672147e+04 1.987705824603263594e+01 2.482862622974015276e-01
5.964522095937202539e+04 1.982076451389575666e+01 2.470481228647837812e-01
5.964522099431733659e+04 1.932271724005565972e+01 2.398704534992337767e-01
5.964522102926264779e+04 2.003936988340362291e+01 2.556860601672583666e-01
5.964522106420795899e+04 1.980197357831787741e+01 2.440668459371344023e-01
5.964522109915327019e+04 1.956778270644710460e+01 2.392035861431843491e-01
5.964522113409857411e+04 1.988811881188118846e+01 2.442780175431023826e-01
5.964522116904387804e+04 1.980106993768898249e+01 2.473154851551808697e-01
5.964522120398918923e+04 1.964570409808040097e+01 2.410360579093491773e-01
5.964522123893450043e+04 1.985418855202403776e+01 2.464815247526065678e-01
5.964522127387980436e+04 1.989150115016448694e+01 2.429393207207806715e-01
5.964522130882511556e+04 1.963513907800038538e+01 2.410275170299397973e-01
5.964522134377042676e+04 2.001360770815598755e+01 2.510958337184824307e-01
5.964522137871573796e+04 2.012777136043522219e+01 2.598385421159937758e-01
5.964522141366104188e+04 2.051319569804988419e+01 2.618715291300403036e-01
5.964522144860635308e+04 2.024562836038390046e+01 2.632636289345446912e-01
5.964522148355165700e+04 2.020890454030939409e+01 2.703673523222351327e-01
5.964522151849696820e+04 1.986808794961580915e+01 2.539109551490999483e-01
5.964522155344227940e+04 1.984104283054003659e+01 2.490563769204084399e-01
5.964522158838759060e+04 1.933650928510741451e+01 2.446724703065677742e-01
5.964522162333290180e+04 1.949573059108277207e+01 2.423081672571142653e-01
5.964522165827820572e+04 1.985454294601645486e+01 2.488160669275252534e-01
5.964522169322351692e+04 1.977093556281600684e+01 2.442488182546735387e-01
5.964522172816882812e+04 1.971908639076900016e+01 2.446271208393751562e-01
5.964522176311413205e+04 1.953404302506099199e+01 2.382592195117280154e-01
5.964522179805943597e+04 1.945820997773482475e+01 2.417776098975406296e-01
5.964522183300474717e+04 1.958747212897851142e+01 2.493593203196629304e-01
5.964522186795005837e+04 1.968444657426521260e+01 2.524906195449622137e-01
5.964522190289536957e+04 1.997755312924069315e+01 2.590293612834377868e-01
5.964522193784068077e+04 1.993715344272964884e+01 2.554357791823478885e-01
5.964522197278598469e+04 1.961132237487733221e+01 2.521161095919548512e-01
5.964522200773129589e+04 1.929117150799334723e+01 2.369943974530138997e-01
5.964522204267660709e+04 1.963558777758565199e+01 2.460018712519348172e-01
5.964522207762191101e+04 1.970146867447480687e+01 2.440537037570742751e-01
5.964522211256722221e+04 1.997716740137899905e+01 2.493940840724128416e-01
5.964522214751253341e+04 1.943217238603936536e+01 2.348970381982485867e-01
5.964522218245783733e+04 1.938492440289240903e+01 2.362427956541758856e-01
5.964522221740314853e+04 2.024440559000742113e+01 2.560725562994013438e-01
5.964522225234845973e+04 1.937412157306928506e+01 2.364548999701589493e-01
5.964522228729376366e+04 1.976814794709830281e+01 2.478346610408805051e-01
5.964522232223907486e+04 1.995368182835542470e+01 2.535256434154175009e-01
5.964522235718438606e+04 1.993600848726909547e+01 2.532489719971086628e-01
5.964522239212968998e+04 1.967705065269012010e+01 2.474763594315332327e-01
5.964522242707500118e+04 1.970045092346655125e+01 2.434987720242502984e-01
5.964522246202031238e+04 1.978978364792272515e+01 2.463304364958679160e-01
5.964522249696561630e+04 1.917107005260207231e+01 2.357964107169452928e-01
5.964522253191092750e+04 1.935891154502005307e+01 2.382920339350993733e-01
5.964522256685623870e+04 1.965759606846132357e+01 2.451983410960603127e-01
5.964522260180154262e+04 2.020073699099233266e+01 2.607470897746541061e-01
5.964522263674685382e+04 1.955178653841482728e+01 2.398073315080685997e-01
5.964522267169216502e+04 1.973087863851492330e+01 2.442202700246305369e-01
5.964522270663746895e+04 1.980282992124043062e+01 2.451541128182100626e-01
5.964522274158278015e+04 1.965219678709945583e+01 2.410933351412513359e-01
5.964522277652809134e+04 1.953411531870730755e+01 2.415560618092871537e-01
5.964522281147339527e+04 2.006319999003351029e+01 2.487202216859396853e-01
5.964522284641870647e+04 1.986457820651638784e+01 2.459602404061599357e-01
5.964522288136401767e+04 1.989216494591634543e+01 2.441579664266582683e-01
5.964522291630932159e+04 1.963761293565272581e+01 2.428052916561233010e-01
5.964522295125463279e+04 2.002524395417903946e+01 2.518457655545520146e-01
5.964522298619994399e+04 2.001104792851340264e+01 2.523013274684603457e-01
5.964522302114524791e+04 2.010801445843200952e+01 2.552977694039034740e-01
5.964522305609055911e+04 1.981109583323102541e+01 2.455026667560713804e-01
5.964522309103587031e+04 2.009616800389314051e+01 2.566718639925748557e-01
5.964522312598117423e+04 1.999051895583434657e+01 2.529962815548403854e-01
5.964522316092648543e+04 1.985541374334477993e+01 2.516664524290456728e-01
5.964522319587179663e+04 1.963111633430044023e+01 2.499649904668559963e-01
5.964522323081710056e+04 1.973173096042950903e+01 2.445996327873693199e-01
5.964522326576241176e+04 1.952542059758110327e+01 2.413689939978023724e-01
5.964522330070772296e+04 1.972878589671712390e+01 2.490305028201597881e-01
5.964522333565302688e+04 1.957632608316515999e+01 2.427950709245222938e-01
5.964522337059833808e+04 1.960949503668537020e+01 2.464753655162919554e-01
5.964522340554364928e+04 1.933994523070958138e+01 2.466143879957933827e-01
5.964522344048895320e+04 1.998184568835097963e+01 2.559798732712227354e-01
5.964522347543426440e+04 1.949269979037181244e+01 2.457339898519732557e-01
5.964522351037957560e+04 1.990097475631092294e+01 2.555846903114938340e-01
5.964522354532487952e+04 1.956024231266792768e+01 2.448714998831562628e-01
5.964522358027019072e+04 1.911326421858347047e+01 2.416231846828772178e-01
5.964522361521550192e+04 1.963834203254528887e+01 2.667582274901224570e-01
5.964522365016080585e+04 1.947726317870647250e+01 2.470112313016742667e-01
5.964522368510611705e+04 1.916400957755291046e+01 2.438789735442177531e-01
5.964522372005142824e+04 1.933014539893681416e+01 2.411355718172996099e-01
5.964522375499673217e+04 1.988575593084036797e+01 2.528230993397539428e-01
5.964522378994204337e+04 1.974610659552025638e+01 2.509081361872902982e-01
5.964522382488735457e+04 1.981339844728274358e+01 2.483865129087613755e-01
5.964522385983265849e+04 1.966164602625608993e+01 2.474488634857510139e-01
5.964522389477796969e+04 1.914500588673442749e+01 2.373871199873069660e-01
5.964522392972328089e+04 1.930043232052609170e+01 2.394775142090744824e-01
5.964522396466858481e+04 1.953101560294135908e+01 2.449135789036602784e-01
5.964522399961389601e+04 1.969325764366098852e+01 2.496017340905727633e-01
5.964522403455920721e+04 2.040897668844473856e+01 2.656161287782642932e-01
5.964522406950451114e+04 1.994722852593437779e+01 2.550217533796138580e-01
5.964522410444982233e+04 1.965619791859560905e+01 2.497164671277335712e-01
5.964522413939513353e+04 1.956983586249612728e+01 2.475795883016878307e-01
5.964522417434043746e+04 1.921332849978853119e+01 2.446075616433796562e-01
5.964522420928574866e+04 1.985897114806651587e+01 2.545857515363617596e-01
5.964522424423105986e+04 1.963806122322873904e+01 2.466496187884188174e-01
5.964522427917636378e+04 1.951618228634084318e+01 2.406264380609031972e-01
5.964522431412167498e+04 1.967442490851517434e+01 2.494600355903233979e-01
5.964522434906698618e+04 1.935869802930527683e+01 2.468040514815980080e-01
5.964522438401229010e+04 1.973989400652840231e+01 2.542546858348065930e-01
5.964522441895760130e+04 1.945174457684081659e+01 2.449694310109873374e-01
5.964522445390291250e+04 2.010620666970295289e+01 2.580348287815804609e-01
5.964522448884821642e+04 1.963915653038429809e+01 2.490290197866234512e-01
5.964522452379352762e+04 1.934371370233160903e+01 2.481485755938071525e-01
5.964522455873883882e+04 1.949934329237605368e+01 2.477998416027714645e-01
5.964522459368414275e+04 2.029623152143386022e+01 2.673637650823209588e-01
5.964522462862945395e+04 1.956700662235321531e+01 2.511917591475003042e-01
5.964522466357476515e+04 1.969193009287238638e+01 2.518500848943020509e-01
5.964522469852006907e+04 1.972286984440602353e+01 2.585362911067704550e-01
5.964522473346538027e+04 1.980305946212682144e+01 2.605250847550519278e-01
5.964522476841069147e+04 2.006754516100881247e+01 2.595383290048282054e-01
5.964522480335600267e+04 1.989714264286785905e+01 2.538745395077001699e-01
5.964522483830130659e+04 1.998515392254220302e+01 2.598220561525120820e-01
5.964522487324661779e+04 2.007016471175442973e+01 2.568443144229438091e-01
5.964522490819192171e+04 2.038545440725632929e+01 2.624226455452892126e-01
5.964522494313723291e+04 1.998752673730289331e+01 2.520055104495673159e-01
5.964522497808254411e+04 1.954751659251695628e+01 2.413478896807890184e-01
5.964522501302785531e+04 1.982015829707740551e+01 2.487416202897939077e-01
5.964522504797315923e+04 2.028828024837225641e+01 2.571751053866703773e-01
5.964522508291847043e+04 1.964768731073556651e+01 2.469445331191990056e-01
5.964522511786377436e+04 1.961202279132758264e+01 2.491330810344247748e-01
5.964522515280908556e+04 1.966274845575194163e+01 2.492075615768807872e-01
5.964522518775439676e+04 2.020345645121038203e+01 2.599934737844196153e-01
5.964522522269970796e+04 1.997238253815240938e+01 2.544683344417009163e-01
5.964522525764501916e+04 1.930013585159715817e+01 2.423958357127436458e-01
5.964522529259032308e+04 2.010783600802407278e+01 2.565309939719325194e-01
5.964522532753563428e+04 1.988596513014107003e+01 2.557604182443281582e-01
5.964522536248094548e+04 1.986535330109543196e+01 2.560068710099339118e-01
5.964522539742624940e+04 1.974005126129771881e+01 2.548635867431163771e-01
5.964522543237156060e+04 1.973596979824235476e+01 2.564167492413426119e-01
5.964522546731687180e+04 2.004666843106859631e+01 2.583193289535411497e-01
5.964522550226217572e+04 1.955396054181390042e+01 2.474208162223667240e-01
5.964522553720748692e+04 1.961728334478359059e+01 2.472422669449356458e-01
5.964522557215279812e+04 2.009152947090611718e+01 2.596793386902652157e-01
5.964522560709810205e+04 1.987763907194190693e+01 2.615723612545567955e-01
5.964522564204341325e+04 1.987807890993486382e+01 2.602789954888216628e-01
5.964522567698872444e+04 2.010246156580467414e+01 2.618995824646014881e-01
5.964522571193402837e+04 1.999782987744452711e+01 2.614704925534686586e-01
5.964522574687933957e+04 1.966493106843919136e+01 2.567448320439323362e-01
5.964522578182465077e+04 1.963554180021040807e+01 2.519566214681384642e-01
5.964522581676995469e+04 1.925570617263198159e+01 2.442905401703328594e-01
5.964522585171526589e+04 2.030612193270933474e+01 2.670923014964142750e-01
5.964522588666057709e+04 1.965809304968744442e+01 2.508689988196491916e-01
5.964522592160588101e+04 1.931087720145335496e+01 2.432666630554696785e-01
5.964522595655119221e+04 1.947461561133762231e+01 2.523043925478991034e-01
5.964522599149650341e+04 1.978212906101425972e+01 2.532240110431215330e-01
5.964522602644180733e+04 1.945990649962575247e+01 2.474510379148374128e-01
5.964522606138711853e+04 1.917567859198158686e+01 2.363688793963737711e-01
5.964522609633242973e+04 1.943905120187609725e+01 2.439620255625297440e-01
5.964522613127773366e+04 1.979511545071860823e+01 2.536272331443177319e-01
5.964522616622304486e+04 1.958275320564341726e+01 2.472883155798797639e-01
5.964522620116835606e+04 1.915554356225544907e+01 2.375634427108348767e-01
5.964522623611365998e+04 1.947326640205463733e+01 2.453755915656491426e-01
5.964522627105897118e+04 1.937407084321362305e+01 2.466924338982129650e-01
5.964522630600428238e+04 1.970444538421353542e+01 2.533934258175122856e-01
5.964522634094958630e+04 1.957187718501980811e+01 2.525485437505069486e-01
5.964522637589489750e+04 1.978474414874956366e+01 2.557530860404224060e-01
5.964522641084020870e+04 1.972430833738908973e+01 2.559072737209182602e-01
5.964522644578551262e+04 1.939305257282908102e+01 2.422762295125956145e-01
5.964522648073082382e+04 2.000550774956600009e+01 2.520663527593793307e-01
5.964522651567613502e+04 2.019106969226301018e+01 2.581414729740216796e-01
5.964522655062143895e+04 1.979492177921632035e+01 2.521516451316352381e-01
5.964522658556675015e+04 2.001036795090688258e+01 2.603014132732920372e-01
5.964522662051206134e+04 1.962450399255376610e+01 2.492668499355744915e-01
5.964522665545736527e+04 1.969063054624334441e+01 2.480772467030079032e-01
5.964522669040267647e+04 2.002315893875526598e+01 2.612235360117955985e-01
5.964522672534798767e+04 1.992895664672424161e+01 2.574523265266515648e-01
5.964522676029329159e+04 1.980037630270376070e+01 2.592206196429227560e-01
5.964522679523860279e+04 2.010500598324690813e+01 2.632011872550060194e-01
5.964522683018391399e+04 1.989797858809873432e+01 2.675701036180976322e-01
5.964522686512921791e+04 2.077606595815174728e+01 2.908514104037374648e-01
5.964522690007452911e+04 2.017610525659412701e+01 2.666947812865322898e-01
5.964522693501984031e+04 1.992732080414179663e+01 2.557552234904653110e-01
5.964522696996514424e+04 2.051983528666455214e+01 2.674816631635104636e-01
5.964522700491045543e+04 2.033888992944995877e+01 2.904322893163802655e-01
5.964522703985576663e+04 2.042484304596911926e+01 2.681492482035052749e-01
5.964522707480107056e+04 2.015475362606795429e+01 2.586540026050257457e-01
5.964522710974638176e+04 1.985486862631895733e+01 2.555292624587537920e-01
5.964522714469169296e+04 1.996521760565984138e+01 2.587516821813322654e-01
5.964522717963699688e+04 1.969594390010536600e+01 2.502485240084481033e-01
5.964522721458230808e+04 1.939901133349409079e+01 2.413148516026303869e-01
5.964522724952761928e+04 2.025632172362704964e+01 2.612507712586644160e-01
5.964522728447292320e+04 2.021639406139909312e+01 2.582701736942237258e-01
5.964522731941823440e+04 1.988785528447302653e+01 2.518593333929894929e-01
5.964522735436354560e+04 2.005442918752788728e+01 2.509960315243989215e-01
5.964522738930884952e+04 1.980801372653096593e+01 2.422143322581041813e-01
5.964522742425416072e+04 1.977676249816023102e+01 2.422185228315438255e-01
5.964522745919947192e+04 2.011795127422269402e+01 2.511887682452101367e-01
5.964522749414477585e+04 1.998542327621054326e+01 2.521278439527238624e-01
5.964522752909008705e+04 2.022579717394022936e+01 2.605686788769946416e-01
5.964522756403539825e+04 2.001841393032366412e+01 2.515955718683908215e-01
5.964522759898070217e+04 1.974304729920207890e+01 2.426124252065315068e-01
5.964522763392601337e+04 2.055003694173396767e+01 2.607865440219450104e-01
5.964522766887132457e+04 2.009618226909491767e+01 2.504389226849016437e-01
5.964522770381662849e+04 1.982018203793690247e+01 2.452801412137326220e-01
5.964522773876193969e+04 2.019819887335906117e+01 2.517547523794819164e-01
5.964522777370725089e+04 2.031384341240672597e+01 2.582619968998653426e-01
5.964522780865255481e+04 2.037208019358802602e+01 2.565802832553753521e-01
5.964522784359786601e+04 1.991436019132166990e+01 2.502434792506898487e-01
5.964522787854317721e+04 2.045604478172665353e+01 2.580860923339221014e-01
5.964522791348848114e+04 2.030068451151906217e+01 2.607203166829119567e-01
5.964522794843379233e+04 2.006594343469289399e+01 2.533471998684304616e-01
5.964522798337910353e+04 2.031982446433960376e+01 2.642081056068376621e-01
5.964522801832440746e+04 1.970685475520471996e+01 2.508741895306789149e-01
5.964522805326971866e+04 1.952799231321227680e+01 2.389206422874252389e-01
5.964522808821502986e+04 2.006502410150103799e+01 2.527744953549407869e-01
5.964522812316033378e+04 1.979500845084323402e+01 2.474345779429465153e-01
5.964522815810564498e+04 2.037739664564401210e+01 2.609427784196586830e-01
5.964522819305095618e+04 1.990558436918679774e+01 2.539998347066721451e-01
5.964522822799626010e+04 1.986993441660141002e+01 2.573589814760690597e-01
5.964522826294157130e+04 1.940495266724039425e+01 2.412578675093168257e-01
5.964522829788688250e+04 2.000206896551724256e+01 2.557262826643086906e-01
5.964522833283218642e+04 1.948847725151232524e+01 2.383775738135467948e-01
5.964522836777749762e+04 2.001476489929613578e+01 2.529355240902679824e-01
5.964522840272280882e+04 1.980009594804044681e+01 2.530364813329459284e-01
5.964522843766812002e+04 2.022139966315577908e+01 2.580989584394755565e-01
5.964522847261343122e+04 2.012355048494001863e+01 2.600568622372118055e-01
5.964522850755873515e+04 1.976461155108183121e+01 2.482398356344638068e-01
5.964522854250403907e+04 2.009281179449440558e+01 2.594792210471497662e-01
5.964522857744935027e+04 1.969165425830546567e+01 2.528161004633097675e-01
5.964522861239466147e+04 2.017432099383233179e+01 2.602900078553942453e-01
5.964522864733997267e+04 2.014572663950257336e+01 2.537289213511420560e-01
5.964522868228528387e+04 2.018870561571392841e+01 2.568785761018015368e-01
5.964522871723058779e+04 1.965798774596729714e+01 2.531123753640641683e-01
5.964522875217589899e+04 1.989946022234877532e+01 2.536946321797461379e-01
5.964522878712121019e+04 2.048182236539346590e+01 2.618593330756696091e-01
5.964522882206651411e+04 2.009015102265339792e+01 2.541156067062327883e-01
5.964522885701182531e+04 1.972342774431755430e+01 2.465999645700771015e-01
5.964522889195713651e+04 1.985594246595655221e+01 2.529229177811525564e-01
5.964522892690244043e+04 1.979656016031275811e+01 2.480409905803079851e-01
5.964522896184775163e+04 2.026670934216967268e+01 2.585499347702255313e-01
5.964522899679306283e+04 2.005377736817196777e+01 2.558952353164060667e-01
5.964522903173836676e+04 2.023280243558776093e+01 2.539536922709185740e-01
5.964522906668367796e+04 2.040673610849973230e+01 2.632311147796408957e-01
5.964522910162898916e+04 2.000367882277670972e+01 2.556338712116975609e-01
5.964522913657429308e+04 1.985450504359719659e+01 2.526284527337177566e-01
5.964522917151960428e+04 2.013395898073337520e+01 2.527267539773941363e-01
5.964522920646491548e+04 1.969529898916088229e+01 2.478499541294389430e-01
5.964522924141021940e+04 1.957260954104655681e+01 2.419051431602572966e-01
5.964522927635553060e+04 1.958785191321402763e+01 2.430585492510108914e-01
5.964522931130084180e+04 2.031988263028539876e+01 2.577265912433371886e-01
5.964522934624614572e+04 1.983195342978390485e+01 2.476834661959587958e-01
5.964522938119145692e+04 1.990107063746000549e+01 2.474042322860043053e-01
5.964522941613676812e+04 2.031119527878093933e+01 2.522216526901474021e-01
5.964522945108207205e+04 1.962858744531240163e+01 2.401082426178130502e-01
5.964522948602738325e+04 1.962090409285277914e+01 2.443741201385220552e-01
5.964522952097269444e+04 1.967376946735121379e+01 2.445428586791974501e-01
5.964522955591799837e+04 1.996639450363437263e+01 2.522034593240343181e-01
5.964522959086330957e+04 2.024547151723093918e+01 2.525264371309505762e-01
5.964522962580862077e+04 2.007041845952542758e+01 2.571833714426287609e-01
5.964522966075392469e+04 2.013144414032091944e+01 2.527234594380194932e-01
5.964522969569923589e+04 1.995578497509100302e+01 2.569860632289253100e-01
5.964522973064454709e+04 1.977420029270332336e+01 2.440388556875491832e-01
5.964522976558985101e+04 1.949776058383471167e+01 2.393480696006029806e-01
5.964522980053516221e+04 2.010607158926161375e+01 2.537352558418436432e-01
5.964522983548047341e+04 2.004125885606759283e+01 2.525497105332961678e-01
5.964522987042577734e+04 1.982626717785301551e+01 2.522070742071041427e-01
5.964522990537108853e+04 1.967064595459657284e+01 2.472806626357231530e-01
5.964522994031639973e+04 1.947509129324979682e+01 2.443859076081962567e-01
5.964522997526170366e+04 1.999974914080726407e+01 2.530613342194349413e-01
5.964523001020701486e+04 1.954672920205825193e+01 2.469410013766869527e-01
5.964523004515232606e+04 1.984265277967660523e+01 2.544429779706794958e-01
5.964523008009762998e+04 1.975705370155835539e+01 2.476272447369817498e-01
5.964523011504294118e+04 1.995045968482348187e+01 2.526194567510850475e-01
5.964523014998825238e+04 1.979526443353427112e+01 2.492674461991093993e-01
5.964523018493355630e+04 1.938983833718245009e+01 2.410558516832261022e-01
5.964523021987886750e+04 1.996368041796544901e+01 2.570970436421103900e-01
5.964523025482417870e+04 2.012031533025486851e+01 2.550282655475109017e-01
5.964523028976948262e+04 1.959517209660779002e+01 2.472831106384557331e-01
5.964523032471479382e+04 1.991752434635999691e+01 2.530724438358665784e-01
5.964523035966010502e+04 1.995719547026105900e+01 2.598435534443928607e-01
5.964523039460540895e+04 1.935115077848593046e+01 2.408816124771431255e-01
5.964523042955072015e+04 1.943097010311827333e+01 2.439734741804833462e-01
5.964523046449603135e+04 1.918649738354636725e+01 2.397969457962295103e-01
5.964523049944133527e+04 1.964022480533789050e+01 2.509226079085403183e-01
5.964523053438664647e+04 1.946962743646681204e+01 2.432137800395607063e-01
5.964523056933195767e+04 1.953893764777242481e+01 2.498621477961612825e-01
5.964523060427726159e+04 1.896774975751697312e+01 2.344006132169484391e-01
5.964523063922257279e+04 1.937587546712203590e+01 2.448876560146753534e-01
5.964523067416788399e+04 1.943679512732584769e+01 2.462301234141960615e-01
5.964523070911318791e+04 1.909628558934991815e+01 2.352615414278440287e-01
5.964523074405849911e+04 1.962875458563397757e+01 2.455985817784162584e-01
5.964523077900381031e+04 1.960471053487848181e+01 2.437523232550091457e-01
5.964523081394911424e+04 1.938451053588093842e+01 2.427046564213308777e-01
5.964523084889442543e+04 1.966420071972214245e+01 2.468788237639618910e-01
5.964523088383973663e+04 1.916944556414672718e+01 2.425106764280993699e-01
5.964523091878504056e+04 1.934999569076962800e+01 2.408013038170500331e-01
5.964523095373035176e+04 1.995183690050016523e+01 2.601928184843831926e-01
5.964523098867566296e+04 1.930982811268715693e+01 2.407897002532906616e-01
5.964523102362096688e+04 2.007922294927231377e+01 2.529906309589520785e-01
5.964523105856627808e+04 1.968149745686645957e+01 2.471321787649083668e-01
5.964523109351158928e+04 1.978144865027520893e+01 2.473386553735037185e-01
5.964523112845690048e+04 1.974478802992518922e+01 2.465119675137875388e-01
5.964523116340220440e+04 1.963843123434569549e+01 2.423813568109837446e-01
5.964523119834751560e+04 1.924426332597624878e+01 2.396242992144368145e-01
5.964523123329281952e+04 1.961236618585716229e+01 2.481866636321460873e-01
5.964523126823813072e+04 1.940846468909023059e+01 2.413020716617516603e-01
5.964523130318344192e+04 1.959395740715086376e+01 2.407713009077372679e-01
5.964523133812875312e+04 1.917870568290705435e+01 2.351860035929105863e-01
5.964523137307406432e+04 1.966829765288923682e+01 2.428321412902800791e-01
5.964523140801936825e+04 1.968412504563939436e+01 2.459217639632958752e-01
5.964523144296467945e+04 1.914028258539770277e+01 2.395183673526937729e-01
5.964523147790999064e+04 1.923399977661119209e+01 2.391404214391793792e-01
5.964523151285529457e+04 1.939520935590503825e+01 2.394024421848105766e-01
5.964523154780059849e+04 1.981404460900548870e+01 2.465374236413770959e-01
5.964523158274590969e+04 1.976876964412450732e+01 2.500374678819489160e-01
5.964523161769122089e+04 1.999660568034251895e+01 2.549408418410540889e-01
5.964523165263653209e+04 1.943883555666375784e+01 2.412921278308393369e-01
5.964523168758184329e+04 1.988754351637740214e+01 2.523957696914989057e-01
5.964523172252714721e+04 1.947924105754276880e+01 2.463102434084670223e-01
5.964523175747245841e+04 1.974100228653722056e+01 2.457307307738798852e-01
5.964523179241776961e+04 1.941142297973541986e+01 2.427488460906969403e-01
5.964523182736307353e+04 1.968759701567272558e+01 2.501651272913082424e-01
5.964523186230838473e+04 1.933822598856036734e+01 2.446147030083268559e-01
5.964523189725369593e+04 1.980461836458241365e+01 2.470273367033961331e-01
5.964523193219899986e+04 1.996476669317394581e+01 2.529354744602390626e-01
5.964523196714431106e+04 1.926732198808134200e+01 2.407121048629478344e-01
5.964523200208962226e+04 1.963917774170640129e+01 2.471163815859196144e-01
5.964523203703492618e+04 1.961627467767928934e+01 2.533567080025875273e-01
5.964523207198023738e+04 1.904847075439536042e+01 2.452571976484758665e-01
5.964523210692554858e+04 1.993260543126924844e+01 2.593284728531504713e-01
5.964523214187085250e+04 1.919930207896618768e+01 2.467652792895846658e-01
5.964523217681616370e+04 1.993678655496216123e+01 2.584859092578983275e-01
5.964523221176147490e+04 1.909676666420972424e+01 2.392650643710968750e-01
5.964523224670677882e+04 1.941247264770240832e+01 2.469787932972427325e-01
5.964523228165209002e+04 1.940308610882464890e+01 2.514995057212291996e-01
5.964523231659740122e+04 1.944418561195889339e+01 2.468907562641977638e-01
5.964523235154270515e+04 1.946659979194530976e+01 2.452726734728477576e-01
5.964523238648801635e+04 1.934950124225905554e+01 2.429011144615448869e-01
5.964523242143332754e+04 1.968510696963240747e+01 2.530887271022473350e-01
5.964523245637863147e+04 1.961510011954572619e+01 2.520710401372532883e-01
5.964523249132394267e+04 1.949979947864447638e+01 2.531419336066966230e-01
5.964523252626925387e+04 1.942009064196424006e+01 2.476565657125375797e-01
5.964523256121455779e+04 1.981416233130239135e+01 2.569636670730419681e-01
5.964523259615986899e+04 1.944345746921380780e+01 2.502881234077342087e-01
5.964523263110518019e+04 1.953304368277074232e+01 2.543064555874066102e-01
5.964523266605048411e+04 1.955202902678538379e+01 2.544119257312650872e-01
5.964523270099579531e+04 2.004187067150358814e+01 2.628900868490053888e-01
5.964523273594110651e+04 1.966881977373707358e+01 2.480206646078087773e-01
5.964523277088641771e+04 1.948229321598465802e+01 2.417994098559736738e-01
5.964523280583172891e+04 1.971558038950973923e+01 2.508856541344552382e-01
5.964523284077703283e+04 1.989119021664223652e+01 2.534261757002544968e-01
5.964523287572233676e+04 1.956818237770501412e+01 2.483882454098127468e-01
5.964523291066764796e+04 2.062723685061784451e+01 2.658057328853567491e-01
5.964523294561295916e+04 2.002521850191580555e+01 2.606036229908899604e-01
5.964523298055826308e+04 1.992288900421502618e+01 2.561064396268529775e-01
5.964523301550357428e+04 1.951306578115900692e+01 2.445597353969308219e-01
5.964523305044888548e+04 1.959875754832789951e+01 2.421985143682857111e-01
5.964523308539418940e+04 1.988237061142750051e+01 2.530404605647313399e-01
5.964523312033950060e+04 1.976030744235455927e+01 2.450818572939222340e-01
5.964523315528481180e+04 1.972711455770139111e+01 2.476618273559504924e-01
5.964523319023011572e+04 1.960226473744588205e+01 2.431395099044140196e-01
5.964523322517542692e+04 2.004990330763241957e+01 2.586764921091884717e-01
5.964523326012073812e+04 1.959284545644659303e+01 2.466236547097799547e-01
5.964523329506604932e+04 1.988136673917935582e+01 2.546946323099361642e-01
5.964523333001136052e+04 1.972169216699211702e+01 2.488917644047430322e-01
5.964523336495666445e+04 1.939139542575736996e+01 2.468900965833634442e-01
5.964523339990196837e+04 1.987297522407727612e+01 2.544227868185074959e-01
5.964523343484727957e+04 1.941057436473258946e+01 2.464649767951217485e-01
5.964523346979259077e+04 2.003123732765612530e+01 2.595265649385418150e-01
5.964523350473790197e+04 1.979224331751186838e+01 2.557775423973510098e-01
5.964523353968320589e+04 1.957839820563341959e+01 2.453825548933508960e-01
5.964523357462851709e+04 1.987121838734741885e+01 2.554287389562086563e-01
5.964523360957382101e+04 1.998198733425187257e+01 2.587631918152863419e-01
5.964523364451913221e+04 1.928341660892082032e+01 2.469346205860200594e-01
5.964523367946444341e+04 2.019898147089826068e+01 2.609621720694298430e-01
5.964523371440974734e+04 1.986685881119927899e+01 2.579191915832383941e-01
5.964523374935505854e+04 1.982780113961531754e+01 2.525664225881172342e-01
5.964523378430036973e+04 1.969051603218741775e+01 2.481395756429241595e-01
5.964523381924568093e+04 2.039256701868399446e+01 2.663320142999358042e-01
5.964523385419099213e+04 1.952354563844786384e+01 2.494472415541182930e-01
5.964523388913629606e+04 1.971579610439336605e+01 2.501128442548655184e-01
5.964523392408159998e+04 2.000988720059222814e+01 2.641460487888322994e-01
5.964523395902691118e+04 2.048477814824313725e+01 2.702195650084573963e-01
5.964523399397222238e+04 1.995397749900438100e+01 2.552033900744737349e-01
5.964523402891753358e+04 1.964604705070033575e+01 2.478599164252829057e-01
5.964523406386283750e+04 1.993568891381566743e+01 2.485033614644883704e-01
5.964523409880814870e+04 2.001589119001484463e+01 2.592714327606353564e-01
5.964523413375345262e+04 2.008491314698880359e+01 2.539452099818731989e-01
5.964523416869876382e+04 1.983076022809332883e+01 2.574024681746837628e-01
5.964523420364407502e+04 1.974254235397637913e+01 2.524838039079602692e-01
5.964523423858938622e+04 1.949597226848253939e+01 2.420941309490686755e-01
5.964523427353469742e+04 1.957314950645217522e+01 2.432213982512921868e-01
5.964523430848000135e+04 1.972670869608726463e+01 2.490076891971269857e-01
5.964523434342531255e+04 1.976694661067786640e+01 2.509833141819365898e-01
5.964523437837062374e+04 1.962696833254558371e+01 2.425667587746139497e-01
5.964523441331592767e+04 1.946776289974494745e+01 2.459535344608629603e-01
5.964523444826123159e+04 1.986930152378795000e+01 2.505067046451628920e-01
5.964523448320654279e+04 1.998785920718855991e+01 2.544530514685774403e-01
5.964523451815185399e+04 1.954441456068812499e+01 2.468970251461332921e-01
5.964523455309716519e+04 1.974740763737969473e+01 2.475016728791473719e-01
5.964523458804247639e+04 1.993526222894604061e+01 2.525366088918632457e-01
5.964523462298778031e+04 1.995631381181918229e+01 2.484723631010975486e-01
5.964523465793309151e+04 1.971821434827214858e+01 2.509018686960705624e-01
5.964523469287840271e+04 1.955580276232735670e+01 2.469320449915455018e-01
5.964523472782370663e+04 1.988688460618572051e+01 2.505974405043177589e-01
5.964523476276901783e+04 2.031279376065285902e+01 2.654185369409739481e-01
5.964523479771432903e+04 1.987160642721642390e+01 2.557927276899495395e-01
5.964523483265963296e+04 1.935694949717659696e+01 2.406075370558071469e-01
5.964523486760494416e+04 2.002562183690812958e+01 2.574327799089932700e-01
5.964523490255025536e+04 2.006493160080783511e+01 2.610237534908787516e-01
5.964523493749555928e+04 1.996338649687953293e+01 2.630440228108573142e-01
5.964523497244087048e+04 1.932864651128521416e+01 2.469253818948638490e-01
5.964523500738618168e+04 1.938173961355639108e+01 2.453649818782747127e-01
5.964523504233148560e+04 1.979729611206475326e+01 2.549290246795443693e-01
5.964523507727679680e+04 1.971118098005812058e+01 2.520682469864684583e-01
5.964523511222210800e+04 2.023430056301429047e+01 2.596394103501091233e-01
5.964523514716741192e+04 1.950242670608524520e+01 2.524637552974605681e-01
5.964523518211272312e+04 1.980378968502948922e+01 2.514675964613548587e-01
5.964523521705803432e+04 1.949684032625468433e+01 2.432075795650818772e-01
5.964523525200333825e+04 1.969732004703843486e+01 2.532979756488809575e-01
5.964523528694864945e+04 1.943781963021243087e+01 2.415152535486495833e-01
5.964523532189396064e+04 1.981804031832902169e+01 2.519714416910990851e-01
5.964523535683926457e+04 1.972704103832813161e+01 2.487030409761165350e-01
5.964523539178457577e+04 1.978809636986815335e+01 2.478244381247932948e-01
5.964523542672988697e+04 1.952999345687090127e+01 2.445944562623476870e-01
5.964523546167519089e+04 1.960773206737979635e+01 2.450796124090703632e-01
5.964523549662050209e+04 1.960542506289386466e+01 2.435601251915292531e-01
5.964523553156581329e+04 1.999619411288690785e+01 2.507955330158375129e-01
5.964523556651111721e+04 1.959394514170289980e+01 2.422115348730477791e-01
5.964523560145642841e+04 1.961607884460422824e+01 2.397184344500735698e-01
5.964523563640173961e+04 1.977115952318672498e+01 2.460952928400702289e-01
5.964523567134705081e+04 1.991935584857933605e+01 2.523904667801898372e-01
5.964523570629236201e+04 1.986293225632471149e+01 2.476814513582228372e-01
5.964523574123766593e+04 1.990126318955362450e+01 2.508757186674455686e-01
5.964523577618297713e+04 1.942057564720454366e+01 2.407155511074476617e-01
5.964523581112828833e+04 1.962646570316567107e+01 2.434006210711081031e-01
5.964523584607359226e+04 1.969881176820798174e+01 2.422733034079045944e-01
5.964523588101889618e+04 1.972462012091838801e+01 2.435152360545475569e-01
5.964523591596420738e+04 1.976710407071296416e+01 2.433178635878376628e-01
5.964523595090951858e+04 1.991960882647943620e+01 2.487532975368063615e-01
5.964523598585482978e+04 1.999637135791850184e+01 2.636525921990690025e-01


==> figures/ground-folded/20220306_tic3788_r.dat <==
5.964518882344827580e+04 3.903329910517822743e+00 4.173578394834046579e-01
5.964518884463328868e+04 3.852307546701053909e+00 3.544041998071604388e-02
5.964518887957859988e+04 3.961634369836262604e+00 3.710178188542335304e-02
5.964518891452390380e+04 3.882990120928360156e+00 3.561781291163506474e-02
5.964518894946920773e+04 3.922582505376214890e+00 3.596415101899291117e-02
5.964518898441451893e+04 3.949495192886917749e+00 3.706012012517276993e-02
5.964518901935983013e+04 3.928315433560137127e+00 3.700928963305474828e-02
5.964518905430513405e+04 3.896854451962757704e+00 3.563339036694016665e-02
5.964518908925044525e+04 3.859449243420663311e+00 3.633016684219589343e-02
5.964518912419575645e+04 3.936879187927872170e+00 3.645998608135962021e-02
5.964518915914106037e+04 3.880110444292713012e+00 3.601306515272123532e-02
5.964518919408637157e+04 3.864933474965341897e+00 3.524883844758070622e-02
5.964518922903168277e+04 3.891856929558903833e+00 3.648948168930712943e-02
5.964518926397699397e+04 3.858330042612380328e+00 3.582670860899919013e-02
5.964518929892230517e+04 3.858044220636695609e+00 3.553748134874427922e-02
5.964518933386760909e+04 3.864924379199100368e+00 3.573283157128469972e-02
5.964518936881291302e+04 3.858249210601856660e+00 3.569121319965145450e-02
5.964518940375822422e+04 3.882824221506638640e+00 3.650148702355007074e-02
5.964518943870353542e+04 3.831131584549518632e+00 3.563481051407219047e-02
5.964518947364883934e+04 3.853158911847777812e+00 3.570376181502492308e-02
5.964518950859415054e+04 3.921461159982108757e+00 3.735481612124271628e-02
5.964518954353946174e+04 3.834005027255846354e+00 3.544723267589849208e-02
5.964518957848476566e+04 3.853840373122756624e+00 3.537177869321780216e-02
5.964518961343007686e+04 3.852581578352123337e+00 3.564777466125645250e-02
5.964518964837538806e+04 3.861255775765457976e+00 3.583966446462467231e-02
5.964518968332069198e+04 3.799781097013283038e+00 3.504463658728860370e-02
5.964518971826600318e+04 3.882158770079016108e+00 3.585750743839546256e-02
5.964518975321131438e+04 3.852260837852219399e+00 3.586354056096737603e-02
5.964518978815661831e+04 3.738325758686409817e+00 3.419607435598968903e-02
5.964518982310192951e+04 3.902581996655538177e+00 3.658612784267647328e-02
5.964518985804724070e+04 3.800815454695650075e+00 3.523865874134356896e-02
5.964518989299254463e+04 3.821455864336054997e+00 3.488243928103586244e-02
5.964518992793785583e+04 3.895699184536394188e+00 3.577079099422361685e-02
5.964518996288316703e+04 3.843813956263611775e+00 3.514672604102420800e-02
5.964518999782847095e+04 3.829033642497794432e+00 3.467978349833007734e-02
5.964519003277378215e+04 3.863597165686717627e+00 3.533105503127510760e-02
5.964519006771909335e+04 3.824390185986595636e+00 3.522185727445804881e-02
5.964519010266439727e+04 3.885058722498397010e+00 3.535390952790728319e-02
5.964519013760970847e+04 3.878685533375223482e+00 3.581485661507573248e-02
5.964519017255501967e+04 3.836500797051206835e+00 3.497463045549534244e-02
5.964519020750032360e+04 3.909317894634525725e+00 3.588972315666850987e-02
5.964519024244563479e+04 3.852867591031540861e+00 3.532829427245263304e-02
5.964519027739094599e+04 3.901988893038271566e+00 3.584434724781965231e-02
5.964519031233624992e+04 3.850201470980896712e+00 3.510832380928301938e-02
5.964519034728156112e+04 3.803631565119778735e+00 3.445880410139502692e-02
5.964519038222687232e+04 3.859411619402221216e+00 3.490427331574160602e-02
5.964519041717217624e+04 3.974658040665434378e+00 3.651802039363710034e-02
5.964519045211748744e+04 3.866560139801548779e+00 3.506956006151090710e-02
5.964519048706279864e+04 3.868629644474489204e+00 3.564099194167007212e-02
5.964519052200810256e+04 3.856988023952095723e+00 3.521141362250657797e-02
5.964519055695341376e+04 3.810812090507163852e+00 3.458360441029866700e-02
5.964519059189872496e+04 3.864405157198839369e+00 3.539505003288274942e-02
5.964519062684402888e+04 3.851134226893592416e+00 3.532209895603093119e-02
5.964519066178934008e+04 3.833411503858781710e+00 3.517765889203942897e-02
5.964519069673465128e+04 3.914587776491377902e+00 3.606790540107051440e-02
5.964519073167995521e+04 3.808296594372281518e+00 3.458249530774781810e-02
5.964519076662526641e+04 3.883519978715170407e+00 3.568580464263047120e-02
5.964519080157057761e+04 3.846114714485565411e+00 3.521643776039605489e-02
5.964519083651588153e+04 3.815459597610627362e+00 3.490594895099813355e-02
5.964519087146119273e+04 3.835981726388079771e+00 3.512165199696113543e-02
5.964519090640650393e+04 3.824923496840674897e+00 3.553384470838574088e-02
5.964519094135180785e+04 3.906717815501721702e+00 3.625033654102097908e-02
5.964519097629711905e+04 3.807941730443697104e+00 3.529700118042278928e-02
5.964519101124243025e+04 3.898267350692092403e+00 3.658622051735904712e-02
5.964519104618773417e+04 3.859131946925844048e+00 3.621550684321704627e-02
5.964519108113304537e+04 3.799100378787878540e+00 3.545625007675536761e-02
5.964519111607835657e+04 3.890567497174902467e+00 3.674579911757420297e-02
5.964519115102366050e+04 3.825050321942721876e+00 3.596127864840053395e-02
5.964519118596897169e+04 3.896578225068618728e+00 3.673486961346617008e-02
5.964519122091428289e+04 3.833253505442267173e+00 3.659219754240593953e-02
5.964519125585958682e+04 3.772250095111279844e+00 3.471563233538622201e-02
5.964519129080489074e+04 3.886129578145775643e+00 3.669198293103033415e-02
5.964519132575020194e+04 3.824801953660134313e+00 3.523443569704278605e-02
5.964519136069551314e+04 3.864366560461234723e+00 3.581626336419050510e-02
5.964519139564082434e+04 3.892766846213037368e+00 3.571004249047383949e-02
5.964519143058612826e+04 3.832037986204253954e+00 3.536550574818814185e-02
5.964519146553143946e+04 3.846587116154873698e+00 3.569753253769723800e-02
5.964519150047674339e+04 3.822625862149861220e+00 3.605785764341759569e-02
5.964519153542205459e+04 3.886379755965618799e+00 3.615451752331796942e-02
5.964519157036736578e+04 3.826714343527080509e+00 3.516125881088635885e-02
5.964519160531266971e+04 3.874716405810428643e+00 3.617806154124701690e-02
5.964519164025798091e+04 3.830703047012407048e+00 3.616292706278317892e-02
5.964519167520329211e+04 3.796068340265102758e+00 3.611879099489098688e-02
5.964519171014859603e+04 3.823149104839246082e+00 3.553937337523557782e-02
5.964519174509390723e+04 3.834806373184842521e+00 3.611750144838402066e-02
5.964519178003921843e+04 3.806937679792926854e+00 3.558850270806974275e-02
5.964519181498452963e+04 3.830064736107965384e+00 3.601711460654363761e-02
5.964519184992984083e+04 3.895879049467124045e+00 3.767010337227807981e-02
5.964519188487514475e+04 3.833456300345920553e+00 3.583147376183904581e-02
5.964519191982044867e+04 3.929165496268975932e+00 3.682457607784840603e-02
5.964519195476575987e+04 3.852001398146250644e+00 3.548415133366659285e-02
5.964519198971107107e+04 3.844695652173913292e+00 3.617220467709721804e-02
5.964519202465637500e+04 3.816520594140813127e+00 3.568855033926909143e-02
5.964519205960168620e+04 3.940071937694030524e+00 3.735920863523727736e-02
5.964519209454699740e+04 3.881273493700985622e+00 3.682551741657288241e-02
5.964519212949230860e+04 3.920341211361482614e+00 3.758609253833014585e-02
5.964519216443761252e+04 3.834275977520028800e+00 3.628135359891040274e-02
5.964519219938292372e+04 3.842267723626367371e+00 3.658997877058695058e-02
5.964519223432822764e+04 3.881559455130135561e+00 3.733417298145172425e-02
5.964519226927353884e+04 3.871521606853465691e+00 3.669838790204277279e-02
5.964519230421885004e+04 3.809759407254408536e+00 3.585368515857813992e-02
5.964519233916415396e+04 3.829840161214129513e+00 3.578335327260759313e-02
5.964519237410946516e+04 3.826048785117691864e+00 3.628190869933387713e-02
5.964519240905477636e+04 3.844368327077943626e+00 3.589823799531215165e-02
5.964519244400008029e+04 3.807582556804053997e+00 3.568711370214801282e-02
5.964519247894539149e+04 3.864575195890443293e+00 3.666737670377198666e-02
5.964519251389070268e+04 3.843531333071082301e+00 3.604519670486122651e-02
5.964519254883600661e+04 3.801567873519296814e+00 3.504913502458296276e-02
5.964519258378131781e+04 3.802488252244927480e+00 3.544756523779889895e-02
5.964519261872662901e+04 3.874789573799582776e+00 3.688341689776168664e-02
5.964519265367193293e+04 3.821721631525199392e+00 3.606676343033672627e-02
5.964519268861724413e+04 3.785673444591358905e+00 3.502968238853366306e-02
5.964519272356255533e+04 3.814084122737814830e+00 3.623989675943538324e-02
5.964519275850785925e+04 3.847176396316987379e+00 3.658870393599225612e-02
5.964519279345317045e+04 3.834262710600864654e+00 3.730550641933755990e-02
5.964519282839848165e+04 3.894495384634307111e+00 3.638478240304193062e-02
5.964519286334378558e+04 3.856978015671159277e+00 3.602883165166718971e-02
5.964519289828909677e+04 3.836396655534699551e+00 3.590182827378977232e-02
5.964519293323440797e+04 3.820609323265286239e+00 3.568561091399254093e-02
5.964519296817971190e+04 3.804046807880314240e+00 3.538745545293012218e-02
5.964519300312502310e+04 3.868493657884049863e+00 3.582781958621249208e-02
5.964519303807033430e+04 3.870869233286072575e+00 3.646691508286610539e-02
5.964519307301563822e+04 3.863808277184961337e+00 3.581199531736081049e-02
5.964519310796094942e+04 3.919367218147705501e+00 3.668180698753131103e-02
5.964519314290626062e+04 3.847125417141891823e+00 3.566772666040000928e-02
5.964519317785156454e+04 3.929438547841197504e+00 3.760604369259134411e-02
5.964519321279687574e+04 3.901761615577404640e+00 3.698242108647484261e-02
5.964519324774218694e+04 3.899284841728239304e+00 3.703579675283070333e-02
5.964519328268749086e+04 3.914192034652869356e+00 3.748023971768056628e-02
5.964519331763280206e+04 3.930449599894028090e+00 3.722375349624287844e-02
5.964519335257811326e+04 3.850260078416209542e+00 3.542342689399786970e-02
5.964519338752341719e+04 3.847674314259220463e+00 3.565207105914303815e-02
5.964519342246872839e+04 3.844347003492404991e+00 3.542409831301140261e-02
5.964519345741403959e+04 3.949809668939306739e+00 3.796604053507025844e-02
5.964519349235934351e+04 3.928339534544392997e+00 3.669091999663886411e-02
5.964519352730465471e+04 3.863908546543277200e+00 3.562463373038970288e-02
5.964519356224996591e+04 3.856005885500267460e+00 3.541688995088909664e-02
5.964519359719526983e+04 3.896777799144272247e+00 3.605714233709970268e-02
5.964519363214058103e+04 3.870017641957958165e+00 3.557543759462669652e-02
5.964519366708588495e+04 3.865655836341756579e+00 3.546586686649044751e-02
5.964519370203119615e+04 3.914720349790489884e+00 3.642256906765485580e-02
5.964519373697650008e+04 3.863020355272393402e+00 3.590573899207064046e-02
5.964519377192181128e+04 3.869040825546282480e+00 3.614888573759019591e-02
5.964519380686712248e+04 3.900696727492082960e+00 3.552879506815111860e-02
5.964519384181242640e+04 3.923178815885687953e+00 3.671686580214201384e-02
5.964519387675773760e+04 3.888586105945389004e+00 3.586691220474092640e-02
5.964519391170304880e+04 3.894626185310678945e+00 3.601529222230170912e-02
5.964519394664835272e+04 3.849349676621647287e+00 3.649988507296691997e-02
5.964519398159366392e+04 3.953765631327696539e+00 3.690145919186613166e-02
5.964519401653897512e+04 3.959971841926400060e+00 3.728786299213596167e-02
5.964519405148427904e+04 3.856621004566210154e+00 3.572402960171200403e-02
5.964519408642959024e+04 3.952413427755484765e+00 3.673348224810205759e-02
5.964519412137490144e+04 3.902780975461981328e+00 3.622691421070129564e-02
5.964519415632020537e+04 3.874837096574458073e+00 3.564372470370249374e-02
5.964519419126551657e+04 3.926289851730018654e+00 3.657129970701720328e-02
5.964519422621082776e+04 3.930624723244994012e+00 3.681575331033407061e-02
5.964519426115613169e+04 3.890952769846143244e+00 3.633918549997351005e-02
5.964519429610144289e+04 3.955334007552047115e+00 3.792622949770297486e-02
5.964519433104675409e+04 3.951335229493509349e+00 3.720190136911388779e-02
5.964519436599205801e+04 3.838774094800784908e+00 3.531746894123718311e-02
5.964519440093736921e+04 3.918292300643822834e+00 3.642068988716742894e-02
5.964519443588268041e+04 3.893065011749111015e+00 3.585443819317602615e-02
5.964519447082798433e+04 3.851895734597156284e+00 3.543238954236094251e-02
5.964519450577329553e+04 3.962392715602129911e+00 3.709176124372513816e-02
5.964519454071860673e+04 3.953203659925772051e+00 3.716581027381613694e-02
5.964519457566391065e+04 3.870233743081361144e+00 3.533819422112410152e-02
5.964519461060922185e+04 3.937514120843891963e+00 3.657135427627559998e-02
5.964519464555453305e+04 3.912899181802214965e+00 3.624112130793271519e-02
5.964519468049983698e+04 3.964112851279975036e+00 3.684281420388958728e-02
5.964519471544514818e+04 3.893399055197919179e+00 3.628271689221030522e-02
5.964519475039045938e+04 3.963466250835375071e+00 3.682841616563178877e-02
5.964519478533576330e+04 3.896463435109010831e+00 3.668993999754876362e-02
5.964519482028107450e+04 3.976351351351351315e+00 3.784631892034582418e-02
5.964519485522638570e+04 3.930382146132681331e+00 3.670842546525237421e-02
5.964519489017168962e+04 3.861117929131171689e+00 3.542845021835804020e-02
5.964519492511700082e+04 3.932479984601225720e+00 3.662416613830164064e-02
5.964519496006231202e+04 3.896286057692307736e+00 3.605639297534934257e-02
5.964519499500761594e+04 3.956510318725337427e+00 3.724655695469609312e-02
5.964519502995292714e+04 3.959682050352101967e+00 3.710959693313253122e-02
5.964519506489823834e+04 3.875479918639498145e+00 3.630910974279525499e-02
5.964519509984354227e+04 3.866847371814773116e+00 3.512518204567260244e-02
5.964519513478884619e+04 3.876672380136170659e+00 3.639892451148643571e-02
5.964519516973415739e+04 3.929912398139148166e+00 3.647729476631218770e-02
5.964519520467946859e+04 3.935398628819152478e+00 3.663430093990772268e-02
5.964519523962477979e+04 3.872640349351264444e+00 3.606740479084499795e-02
5.964519527457009099e+04 3.825089957281369468e+00 3.501798108405149157e-02
5.964519530951539491e+04 3.949137499018856357e+00 3.717672896114426750e-02
5.964519534446070611e+04 3.951461274276881319e+00 3.718670607736496159e-02
5.964519537940601731e+04 3.886192260267475884e+00 3.587688305967472874e-02
5.964519541435132123e+04 3.904105640526761345e+00 3.598833069682133567e-02
5.964519544929663243e+04 3.941619675492661568e+00 3.755354277164245358e-02
5.964519548424194363e+04 3.943410691468814289e+00 3.675312791428363146e-02
5.964519551918724756e+04 3.927754097376478182e+00 3.680257604623378420e-02
5.964519555413255875e+04 3.909946895545487244e+00 3.662322671145724212e-02
5.964519558907786995e+04 3.983702530696466404e+00 3.779204554813526962e-02
5.964519562402317388e+04 3.998536552916916342e+00 3.738249842349721658e-02
5.964519565896848508e+04 4.005599564612687402e+00 3.702819460613482327e-02
5.964519569391379628e+04 4.019237932733324747e+00 3.721952955209955477e-02
5.964519572885910020e+04 3.909663753989934154e+00 3.616555042660472841e-02
5.964519576380441140e+04 3.968123671819659304e+00 3.679179577060617129e-02
5.964519579874972260e+04 3.952429411870969300e+00 3.692411558422075551e-02
5.964519583369502652e+04 3.988275062660444181e+00 3.676161689262343046e-02
5.964519586864033045e+04 3.937317099606199022e+00 3.649461445518550201e-02
5.964519590358564164e+04 3.979031330666372934e+00 3.685615000889389675e-02
5.964519593853095284e+04 3.899394005042937650e+00 3.534982716901752947e-02
5.964519597347626404e+04 4.007747020968685625e+00 3.697014980149454511e-02
5.964519600842157524e+04 3.948367945375393706e+00 3.610645578043702314e-02
5.964519604336687917e+04 3.945418773913988542e+00 3.603516885550488852e-02
5.964519607831219037e+04 3.965771975879660349e+00 3.717641770221086217e-02
5.964519611325750157e+04 3.950660771839018981e+00 3.648065550098392174e-02
5.964519614820280549e+04 4.002648401826483848e+00 3.707742377685418339e-02
5.964519618314811669e+04 3.929384403111424007e+00 3.617948761299649707e-02
5.964519621809342789e+04 3.932633404903137730e+00 3.630225236732066013e-02
5.964519625303873181e+04 3.962682479005508629e+00 3.740924349085204825e-02
5.964519628798403573e+04 3.953123100488706410e+00 3.620491717198254938e-02
5.964519632292934693e+04 3.903932645564863524e+00 3.538614236835887356e-02
5.964519635787465813e+04 3.921657612497794876e+00 3.553368889532896452e-02
5.964519639281996206e+04 3.930465690704259440e+00 3.604148856115327315e-02
5.964519642776527326e+04 3.955924362388949955e+00 3.612612013942256145e-02
5.964519646271058446e+04 3.988885820368836210e+00 3.694716479211553051e-02
5.964519649765588838e+04 3.963387766466123896e+00 3.693122631597593047e-02
5.964519653260119958e+04 3.946341639537612966e+00 3.658441351140417908e-02
5.964519656754651078e+04 3.968358373030413944e+00 3.627238857263458127e-02
5.964519660249181470e+04 3.982067806108152919e+00 3.639922486307378691e-02
5.964519663743712590e+04 3.952040159143849429e+00 3.628532619570572215e-02
5.964519667238243710e+04 3.941449970041941420e+00 3.664744849282656342e-02
5.964519670732774830e+04 3.939872901084150669e+00 3.661431197178764002e-02
5.964519674227305950e+04 3.945071008305708560e+00 3.641492148127660478e-02
5.964519677721836342e+04 4.030237422029771643e+00 3.768801785636002183e-02
5.964519681216366735e+04 3.895751544838874647e+00 3.564707916607281341e-02
5.964519684710897855e+04 3.936398235969310377e+00 3.653850828592985350e-02
5.964519688205428974e+04 3.941715889043430288e+00 3.625981875807079285e-02
5.964519691699959367e+04 3.954098142915791314e+00 3.639613217153789965e-02
5.964519695194490487e+04 3.971449112887502686e+00 3.675972847581215897e-02
5.964519698689021607e+04 3.995199314187741102e+00 3.697010052872228003e-02
5.964519702183551999e+04 3.964242754295357773e+00 3.666850249536486583e-02
5.964519705678083119e+04 3.965756443306749368e+00 3.672770104754484455e-02
5.964519709172614239e+04 4.008187134502923854e+00 3.728377716868551406e-02
5.964519712667144631e+04 3.954659385367980118e+00 3.653540798385347677e-02
5.964519716161675751e+04 3.911203907028090399e+00 3.606949274377534154e-02
5.964519719656206871e+04 3.928201654651894081e+00 3.656613425473266565e-02
5.964519723150737263e+04 3.958248823931851401e+00 3.744275606400094408e-02
5.964519726645268383e+04 3.981500563419322791e+00 3.803591309402752640e-02
5.964519730139799503e+04 3.983146067415730407e+00 3.730069084123546069e-02
5.964519733634329896e+04 3.989935751094531913e+00 3.769186711868229012e-02
5.964519737128861016e+04 3.902097192198827003e+00 3.538299549760987733e-02
5.964519740623392136e+04 3.962391906335017477e+00 3.697516695208454690e-02
5.964519744117922528e+04 3.928999190399085073e+00 3.697118543685293940e-02
5.964519747612453648e+04 3.948735536204222907e+00 3.715942049059060837e-02
5.964519751106984768e+04 3.973024570900369312e+00 3.738168727331534630e-02
5.964519754601515160e+04 3.882481477280189885e+00 3.595713823210038712e-02
5.964519758096046280e+04 3.926677424016184581e+00 3.618130549855326505e-02
5.964519761590577400e+04 3.954903532616885098e+00 3.713494511300209633e-02
5.964519765085107792e+04 3.947741039043843880e+00 3.688861655498078262e-02
5.964519768579638912e+04 3.999738822514713910e+00 3.835983017993499500e-02
5.964519772074170032e+04 3.951919824839347672e+00 3.831312718756205854e-02
5.964519775568700425e+04 3.972915878035973680e+00 3.788231938748795602e-02
5.964519779063231545e+04 3.904001826934055508e+00 3.712005891865725188e-02
5.964519782557762665e+04 3.939186107910906287e+00 3.742763235032534053e-02
5.964519786052293057e+04 3.900587208753891311e+00 3.660623156158472613e-02
5.964519789546824177e+04 3.836772804018781624e+00 3.547177864545376230e-02
5.964519793041355297e+04 3.888752005672974743e+00 3.730793199536690946e-02
5.964519796535885689e+04 3.927140354386794652e+00 3.683554480195528474e-02
5.964519800030416809e+04 3.944200757914838817e+00 4.012144449619309272e-02
5.964519803524947929e+04 3.945028826639047637e+00 3.934589825724350842e-02
5.964519807019478321e+04 3.850089401101138620e+00 3.757468685684951099e-02
5.964519810514009441e+04 3.841446997776130523e+00 3.741057097491805317e-02
5.964519814008540561e+04 3.849490533420654170e+00 3.756315197839819181e-02
5.964519817503070954e+04 3.912441262430160549e+00 3.762636257372250354e-02
5.964519820997602073e+04 3.971135703918722726e+00 3.840590686687936350e-02
5.964519824492133193e+04 3.940719872928342582e+00 3.764676209074872826e-02
5.964519827986663586e+04 3.939814898338414917e+00 3.706930895406902043e-02
5.964519831481194706e+04 3.910317335874271993e+00 3.790394094869506403e-02
5.964519834975725826e+04 3.925013081533632153e+00 3.880425772289364250e-02
5.964519838470256218e+04 3.888215944042656247e+00 3.643131183096344483e-02
5.964519841964786610e+04 3.922039491382556697e+00 3.822397033744375644e-02
5.964519845459317730e+04 3.867554691758905872e+00 3.726012838184817461e-02
5.964519848953848850e+04 3.904638174596063660e+00 3.766948014491974112e-02
5.964519852448379970e+04 3.940217326620725213e+00 3.807629097546279956e-02
5.964519855942911090e+04 3.897636037905429784e+00 3.736470289589063909e-02
5.964519859437441482e+04 3.903643181464220735e+00 3.799090974260033171e-02
5.964519862931971875e+04 3.800286227081304702e+00 3.792926572497842125e-02
5.964519866426502995e+04 3.810258864582260596e+00 3.551098029781982190e-02
5.964519869921034115e+04 3.801368553158429808e+00 3.522233726986284674e-02
5.964519873415565235e+04 3.858003962118283781e+00 3.593406195833287464e-02
5.964519876910096355e+04 3.857891581640223500e+00 3.646304596827894956e-02
5.964519880404626747e+04 3.839965550076723577e+00 3.578706137553276656e-02
5.964519883899157867e+04 3.800878494687481624e+00 3.540815459896824724e-02
5.964519887393688987e+04 3.794454856462888603e+00 3.511864170332884560e-02
5.964519890888219379e+04 3.844136953146964242e+00 3.565370797110962997e-02
5.964519894382750499e+04 3.840193249599922698e+00 3.559176067667332855e-02
5.964519897877281619e+04 3.843202914582532159e+00 3.587214547746393062e-02
5.964519901371812011e+04 3.857608944746650170e+00 3.650841411083756427e-02
5.964519904866342404e+04 3.875650827328041004e+00 3.634937365705694090e-02
5.964519908360873524e+04 3.857533830013684106e+00 3.565040898636474137e-02
5.964519911855404644e+04 3.792939309797699110e+00 3.550281566148024565e-02
5.964519915349935036e+04 3.759954105498514387e+00 3.493388090988185785e-02
5.964519918844466156e+04 3.827148655413025402e+00 3.573030927829549258e-02
5.964519922338997276e+04 3.804210463627430538e+00 3.507970437546494707e-02
5.964519925833527668e+04 3.811723166360540205e+00 3.605230759952082753e-02
5.964519929328058788e+04 3.876592371253468450e+00 3.639398733309640033e-02
5.964519932822589908e+04 3.900739208284939696e+00 3.634181537928757311e-02
5.964519936317120300e+04 3.838092115069310140e+00 3.644716469162196520e-02
5.964519939811651420e+04 3.872650931229943527e+00 3.673675333250789321e-02
5.964519943306182540e+04 3.859856250595976146e+00 3.659052302373926036e-02
5.964519946800713660e+04 3.884033935446016716e+00 3.663632363514334606e-02
5.964519950295244053e+04 3.836233294136607963e+00 3.529323404723735264e-02
5.964519953789775172e+04 3.884036837137256004e+00 3.632969431783295705e-02
5.964519957284305565e+04 3.840690567251670906e+00 3.559096796111622940e-02
5.964519960778836685e+04 3.880500454794619358e+00 3.578468207791896116e-02
5.964519964273367805e+04 3.828537475094448528e+00 3.559269899063695342e-02
5.964519967767898197e+04 3.854414205705687824e+00 3.576410816152778699e-02
5.964519971262429317e+04 3.835721408390512899e+00 3.473364489569985558e-02
5.964519974756960437e+04 3.841057204923968182e+00 3.514335117238628209e-02
5.964519978251490829e+04 3.895935503935312294e+00 3.648736952080363499e-02
5.964519981746021949e+04 3.845908148148148076e+00 3.529676610611762883e-02
5.964519985240553069e+04 3.935925290184734582e+00 3.698738195133186024e-02
5.964519988735083462e+04 3.847334107350182997e+00 3.524313906201696073e-02
5.964519992229614581e+04 3.897253619296477289e+00 3.624935906191038143e-02
5.964519995724145701e+04 3.871202880185696138e+00 3.613572993471748235e-02
5.964519999218676094e+04 3.872237295549526781e+00 3.648032118502080728e-02
5.964520002713207214e+04 3.889023525239390100e+00 3.706524054103193383e-02
5.964520006207738334e+04 3.920330111047074073e+00 3.702193852825057252e-02
5.964520009702268726e+04 3.886323069400835717e+00 3.641024246386552476e-02
5.964520013196799846e+04 3.874386959436414202e+00 3.650423448481773109e-02
5.964520016691330966e+04 3.910467748812462396e+00 3.639820541026012046e-02
5.964520020185861358e+04 3.880315579079404387e+00 3.649396161661263432e-02
5.964520023680392478e+04 3.948396178742449969e+00 3.739015920898821482e-02
5.964520027174923598e+04 3.843809276187887036e+00 3.602835750161560713e-02
5.964520030669453990e+04 3.829218520796857650e+00 3.563430546860857362e-02
5.964520034163985110e+04 3.879956657923250951e+00 3.542205409972574992e-02
5.964520037658516230e+04 3.878828149318774621e+00 3.581502778903739720e-02
5.964520041153046623e+04 3.880427164629438597e+00 3.576477194502861168e-02
5.964520044647577743e+04 3.906665477994710756e+00 3.633440500195739969e-02
5.964520048142108863e+04 3.958102366242582715e+00 3.654334509011643306e-02
5.964520051636639255e+04 3.879653960849154259e+00 3.578495313822614016e-02
5.964520055131170375e+04 3.974087175709162700e+00 3.679899561930378288e-02
5.964520058625701495e+04 3.902181303968469184e+00 3.617951981895198288e-02
5.964520062120231887e+04 3.939660285791318106e+00 3.664242000772988811e-02
5.964520065614763007e+04 3.943946201755383463e+00 3.630210070124813976e-02
5.964520069109294127e+04 3.928392020189880984e+00 3.671837333878309739e-02
5.964520072603824519e+04 3.956965890097688732e+00 3.738096116154420584e-02
5.964520076098355639e+04 3.907249537206223255e+00 3.602609641249928524e-02
5.964520079592886759e+04 3.922017143812229545e+00 3.628869916680927538e-02
5.964520083087417152e+04 3.869746448009336426e+00 3.571209682292647569e-02
5.964520086581948271e+04 3.902948933109566365e+00 3.550514932544800162e-02
5.964520090076479391e+04 3.896918946253130400e+00 3.569996525136386045e-02
5.964520093571009784e+04 3.872237040961940657e+00 3.562365612163053558e-02
5.964520097065540904e+04 3.951927127532922857e+00 3.638809704741746698e-02
5.964520100560072024e+04 3.923082969537929898e+00 3.635158885280338065e-02
5.964520104054602416e+04 3.897250292362589352e+00 3.585566943880548474e-02
5.964520107549133536e+04 3.905231109551814850e+00 3.602321148851810734e-02
5.964520111043664656e+04 3.903791273513303128e+00 3.585949327621659743e-02
5.964520114538195048e+04 3.865931387121707363e+00 3.518329741141513339e-02
5.964520118032726168e+04 3.894881026925485656e+00 3.553577737150306198e-02
5.964520121527257288e+04 3.817020071506955325e+00 3.436226431757829353e-02
5.964520125021787680e+04 3.934834341192458229e+00 3.647836957401702496e-02
5.964520128516318800e+04 3.879958134611496412e+00 3.566480075848840747e-02
5.964520132010849920e+04 3.949251078039230034e+00 3.650958648373271026e-02
5.964520135505380313e+04 3.868323785980841478e+00 3.543331866989801737e-02
5.964520138999911433e+04 3.937913768791376334e+00 3.605380894472168252e-02
5.964520142494442553e+04 3.977315267664142784e+00 3.680692477926041095e-02
5.964520145988972945e+04 3.954001001144165084e+00 3.671919695769215730e-02
5.964520149483504065e+04 3.886631824413794067e+00 3.601730575608198814e-02
5.964520152978035185e+04 3.946826583106724851e+00 3.728451456531810954e-02
5.964520156472565577e+04 3.903062968003404798e+00 3.603556108861330487e-02
5.964520159967096697e+04 3.875989778289663068e+00 3.536110610986936686e-02
5.964520163461627817e+04 3.927106297325793083e+00 3.596468311470862877e-02
5.964520166956158209e+04 3.940946894299751868e+00 3.615301055315494477e-02
5.964520170450688602e+04 3.919938724980851941e+00 3.565672221673410469e-02
5.964520173945219722e+04 3.944605625934801907e+00 3.634323322817104712e-02
5.964520177439750842e+04 3.917223043897415380e+00 3.594138285016904716e-02
5.964520180934281962e+04 3.870851986281627077e+00 3.484122643631878263e-02
5.964520184428813081e+04 3.827067979482341897e+00 3.442798397885407646e-02
5.964520187923343474e+04 3.942244522253907313e+00 3.617221807557786939e-02
5.964520191417874594e+04 3.864363407509440407e+00 3.516922750730833852e-02
5.964520194912405714e+04 3.932024672078059613e+00 3.605898390499564371e-02
5.964520198406936106e+04 3.895837999818385633e+00 3.527144365885565014e-02
5.964520201901467226e+04 3.899373667696581780e+00 3.554784509480189703e-02
5.964520205395998346e+04 3.903101355682423890e+00 3.599575599722083796e-02
5.964520208890528738e+04 3.926243126942385420e+00 3.590383021967503974e-02
5.964520212385059131e+04 3.911629718394248112e+00 3.610788377855093240e-02
5.964520215879590251e+04 3.826352042637227058e+00 3.461583730433011319e-02
5.964520219374121370e+04 3.932391872472274841e+00 3.614082051786295102e-02
5.964520222868651763e+04 3.891661028416779633e+00 3.537357026064869014e-02
5.964520226363182883e+04 3.967777927635208979e+00 3.619851726324118529e-02
5.964520229857714003e+04 3.947116366826501022e+00 3.708763215785890882e-02
5.964520233352245123e+04 3.930747889524556449e+00 3.714017721440915354e-02
5.964520236846776243e+04 3.945958356998706673e+00 3.660052335078676361e-02
5.964520240341306635e+04 4.012161641759525388e+00 3.745092168004305472e-02
5.964520243835837027e+04 3.923392825165642250e+00 3.655623652833094039e-02
5.964520247330368147e+04 3.967316398466965488e+00 3.717763571516559395e-02
5.964520250824899267e+04 3.938136757240967789e+00 3.684248102941696523e-02
5.964520254319430387e+04 3.907847683886540135e+00 3.672059534724862045e-02
5.964520257813961507e+04 3.851930695996688581e+00 3.616166730111496780e-02
5.964520261308491899e+04 3.898267849598648027e+00 3.649283523925695577e-02
5.964520264803022292e+04 3.875334065094969915e+00 3.618024868866357574e-02
5.964520268297553412e+04 3.854472899335305680e+00 3.606856673182338990e-02
5.964520271792084532e+04 3.853501997016505420e+00 3.634213300611724429e-02
5.964520275286615652e+04 3.875818500694853341e+00 3.651250622649387934e-02
5.964520278781146772e+04 3.922587723264071347e+00 3.710583492589310250e-02
5.964520282275677164e+04 3.906805302084334297e+00 3.748388527467122477e-02
5.964520285770207556e+04 3.849506008010680880e+00 3.625473382280151868e-02
5.964520289264738676e+04 3.922293897248729788e+00 3.757417980263609569e-02
5.964520292759269796e+04 3.898274219924642736e+00 3.854623388072466600e-02
5.964520296253800188e+04 3.826835665373066853e+00 3.618210083690642093e-02
5.964520299748331308e+04 3.948777326642055385e+00 3.694860000827172863e-02
5.964520303242862428e+04 3.860053376542915249e+00 3.757480539206035225e-02
5.964520306737392821e+04 3.861949173571225025e+00 3.669276044712167090e-02
5.964520310231923941e+04 3.919001638072247218e+00 3.772605002866970952e-02
5.964520313726455061e+04 3.902934073895194089e+00 3.646317308501211690e-02
5.964520317220985453e+04 3.887700696758558117e+00 3.708437347057162714e-02
5.964520320715516573e+04 3.881705110401750591e+00 3.694202806919480442e-02
5.964520324210047693e+04 3.888637400638792929e+00 3.726252247121952105e-02
5.964520327704578085e+04 3.952273055101451771e+00 3.934994946837850477e-02
5.964520331199109205e+04 3.913770355620167063e+00 3.705142121298658775e-02
5.964520334693640325e+04 3.898103417427088768e+00 3.677854035200871924e-02
5.964520338188170717e+04 3.944635461199342608e+00 3.807458091856185528e-02
5.964520341682701837e+04 3.901008551413350567e+00 3.607016840373118705e-02
5.964520345177232957e+04 3.876168572330829232e+00 3.571512949597666076e-02
5.964520348671763350e+04 3.915254340283052858e+00 3.634730874679501650e-02
5.964520352166294469e+04 3.917496962332928323e+00 3.657925690356773202e-02
5.964520355660825589e+04 3.918373778758273307e+00 3.647512437963101178e-02
5.964520359155355982e+04 3.943289700805523879e+00 3.752089309085446245e-02
5.964520362649887102e+04 3.928296683358734498e+00 3.661851510814641275e-02
5.964520366144418222e+04 3.873504057405668721e+00 3.601236175913033466e-02
5.964520369638948614e+04 3.958158793483845805e+00 3.684883084515934437e-02
5.964520373133479734e+04 3.969033399690334196e+00 3.731145861798540464e-02
5.964520376628010854e+04 3.975543993299054168e+00 3.802785297690648714e-02
5.964520380122541246e+04 3.933898797279964832e+00 3.717629936469554058e-02
5.964520383617072366e+04 3.903249140636675829e+00 3.853151787438566234e-02
5.964520387111603486e+04 3.904743869521044353e+00 3.798279704952937236e-02
5.964520390606133878e+04 3.860765788165092083e+00 3.582067863950770537e-02
5.964520394100664998e+04 3.915286758292983560e+00 3.664480672488427265e-02
5.964520397595196118e+04 3.919874369148515392e+00 3.693934575924293778e-02
5.964520401089726511e+04 3.913122450457409141e+00 3.709053176384275591e-02
5.964520404584257631e+04 3.882845534216804673e+00 3.674442254997773577e-02
5.964520408078788751e+04 3.886534091931006518e+00 3.710819941636304270e-02
5.964520411573319143e+04 3.901282735855925221e+00 3.687060928643245278e-02
5.964520415067850263e+04 3.843317365269461217e+00 3.642368088953167743e-02
5.964520418562381383e+04 3.852784198361000279e+00 3.588547604467348662e-02
5.964520422056911775e+04 3.950133641112866023e+00 3.789069691418400776e-02
5.964520425551442167e+04 3.844610078055999747e+00 3.609993129259515821e-02
5.964520429045973287e+04 3.829982533062417538e+00 3.604758515265692881e-02
5.964520432540504407e+04 3.905839371980676322e+00 3.728165148710616689e-02
5.964520436035035527e+04 3.887242147458148889e+00 3.658158712726409384e-02
5.964520439529566647e+04 3.896360644630498804e+00 3.726961270366980356e-02
5.964520443024097040e+04 3.886892732395046401e+00 3.716048252695090814e-02
5.964520446518628160e+04 3.913957774295988568e+00 3.840550849692813545e-02
5.964520450013159279e+04 3.849916398090484471e+00 3.571358890485042820e-02
5.964520453507689672e+04 3.848814904117399127e+00 3.612465549438558660e-02
5.964520457002220792e+04 3.839147368484418621e+00 3.573195345567198311e-02
5.964520460496751912e+04 3.852565865792840771e+00 3.599732730557732296e-02
5.964520463991282304e+04 3.903104318256608529e+00 3.633112810358051642e-02
5.964520467485813424e+04 3.874107024937266885e+00 3.666257687677011712e-02
5.964520470980344544e+04 3.830206160301738549e+00 3.525098340772412492e-02
5.964520474474874936e+04 3.883585515387635301e+00 3.632845446167345949e-02
5.964520477969406056e+04 3.938707601131851366e+00 3.686404575076863283e-02
5.964520481463937176e+04 3.909365104210564823e+00 3.635623809824775621e-02
5.964520484958467569e+04 3.880581973544462659e+00 3.610415193543685397e-02
5.964520488452998688e+04 3.889134695153475541e+00 3.572245145982681086e-02
5.964520491947529808e+04 3.844557497910315202e+00 3.561485121306392360e-02
5.964520495442060201e+04 3.855888292108083260e+00 3.598722451328362909e-02
5.964520498936591321e+04 3.829923196927877083e+00 3.569114371725173873e-02
5.964520502431122441e+04 3.843892971024538863e+00 3.557222983017301055e-02
5.964520505925652833e+04 3.826190644848999511e+00 3.541574356049590616e-02
5.964520509420183953e+04 3.917847554148256251e+00 3.668243052657727682e-02
5.964520512914715073e+04 3.875291958625291855e+00 3.606270711711463683e-02
5.964520516409245465e+04 3.902837693905115923e+00 3.637474730131406986e-02
5.964520519903776585e+04 3.929668949430306313e+00 3.682217046285012757e-02
5.964520523398307705e+04 3.895234036934562827e+00 3.602723154681866657e-02
5.964520526892838097e+04 3.883968076252971358e+00 3.607947435439973899e-02
5.964520530387369217e+04 3.944949362250990799e+00 3.781034299893745732e-02
5.964520533881900337e+04 3.903193125282677478e+00 3.627848724908349504e-02
5.964520537376430730e+04 3.881854061927359378e+00 3.654624174027003985e-02
5.964520540870961850e+04 3.896315054979427650e+00 3.563569155603491662e-02
5.964520544365492970e+04 3.939893762331158289e+00 3.637854607375418797e-02
5.964520547860023362e+04 3.867142601111177580e+00 3.593173753143512339e-02
5.964520551354554482e+04 3.862065203556557691e+00 3.509468872845150633e-02
5.964520554849085602e+04 3.954657533404251524e+00 3.687093532760381959e-02
5.964520558343615994e+04 3.956867057673509436e+00 3.680004491118204352e-02
5.964520561838147114e+04 3.855024299599770998e+00 3.527133587851195851e-02
5.964520565332678234e+04 3.868884213537724825e+00 3.585486619971776923e-02
5.964520568827208626e+04 3.894011513747803299e+00 3.577475612111977177e-02
5.964520572321739746e+04 3.901596562177930050e+00 3.599543731990271361e-02
5.964520575816270866e+04 3.904126132577573571e+00 3.562256641456196943e-02
5.964520579310801259e+04 3.868519950371315907e+00 3.592706519830968920e-02
5.964520582805332378e+04 3.860806326599815819e+00 3.590174997339077440e-02
5.964520586299863498e+04 3.867912537247214289e+00 3.553454615877226636e-02
5.964520589794393891e+04 3.923309109202543166e+00 3.668828191803034933e-02
5.964520593288925011e+04 3.891544848696658399e+00 3.602199198773028965e-02
5.964520596783456131e+04 3.854555771240854245e+00 3.551239853927914969e-02
5.964520600277986523e+04 3.847801813958764416e+00 3.614031131028683230e-02
5.964520603772517643e+04 3.857133500059545028e+00 3.586418597911789075e-02
5.964520607267048763e+04 3.898923103719586614e+00 3.649399995395416485e-02
5.964520610761579155e+04 3.891601146035426062e+00 3.632425215771169225e-02
5.964520614256110275e+04 3.937163808283281607e+00 3.733291904716278670e-02
5.964520617750641395e+04 3.880875046615419155e+00 3.573478351360605265e-02
5.964520621245171787e+04 3.835947620056996410e+00 3.583348936108336769e-02
5.964520624739702907e+04 3.836651492280080955e+00 3.532819044786611462e-02
5.964520628234234027e+04 3.890168786015904434e+00 3.598794120922139267e-02
5.964520631728764420e+04 3.834502271221446268e+00 3.484595978219662271e-02
5.964520635223295540e+04 3.882631483824326768e+00 3.587966570190155580e-02
5.964520638717826660e+04 3.844287177016201706e+00 3.501808674367589552e-02
5.964520642212357052e+04 3.845016828326980995e+00 3.500807750868321910e-02
5.964520645706887444e+04 3.904495519969498396e+00 3.702442533084818882e-02
5.964520649201418564e+04 3.854698641356716138e+00 3.593445518478631528e-02
5.964520652695949684e+04 3.885194698696381455e+00 3.581899319827198946e-02
5.964520656190480804e+04 3.864130047294246584e+00 3.602757473471944472e-02
5.964520659685011924e+04 3.865108646175223317e+00 3.567138360798371294e-02
5.964520663179542316e+04 3.828642393991140036e+00 3.516052156570610709e-02
5.964520666674072709e+04 3.815740277678549841e+00 3.468396210174180816e-02
5.964520670168603829e+04 3.824151463407327700e+00 3.557690607649471870e-02
5.964520673663134949e+04 3.851478458456662590e+00 3.557367925611164966e-02
5.964520677157666069e+04 3.909626838829245887e+00 3.688378565645340779e-02
5.964520680652197188e+04 3.834463734220862730e+00 3.537067018323128420e-02
5.964520684146727581e+04 3.843806017150332099e+00 3.561168398827294773e-02
5.964520687641258701e+04 3.797957107490018025e+00 3.492498717969054478e-02
5.964520691135789821e+04 3.892906151184297059e+00 3.656349381827082856e-02
5.964520694630320213e+04 3.839044620876045144e+00 3.532272433632537706e-02
5.964520698124850605e+04 3.834077791421232284e+00 3.536627041544297689e-02
5.964520701619381725e+04 3.842824573743057304e+00 3.540625831525936323e-02
5.964520705113912845e+04 3.862585853717315221e+00 3.556293374613062747e-02
5.964520708608443238e+04 3.882980384620004610e+00 3.620344583533051386e-02
5.964520712102974358e+04 3.863828976812835769e+00 3.586434601577496994e-02
5.964520715597505477e+04 3.794539487130164979e+00 3.512842821474870814e-02
5.964520719092035870e+04 3.791269926179523075e+00 3.461989747049439015e-02
5.964520722586566990e+04 3.920104498781655789e+00 3.656986688658565160e-02
5.964520726081098110e+04 3.897472080971265740e+00 3.615749731179227627e-02
5.964520729575629230e+04 3.872145955692022579e+00 3.567462463468516060e-02
5.964520733070160350e+04 3.861300365203855556e+00 3.532129552547066259e-02
5.964520736564690742e+04 3.889588947969019550e+00 3.533918458632567816e-02
5.964520740059221862e+04 3.887477654900772350e+00 3.505179048278168896e-02
5.964520743553752982e+04 3.832983016647049546e+00 3.471742944012385507e-02
5.964520747048283374e+04 3.924864592135097752e+00 3.620478982625415648e-02
5.964520750542813767e+04 3.936237530323471123e+00 3.596602192024977301e-02
5.964520754037344886e+04 3.839083214022560586e+00 3.480065404247576627e-02
5.964520757531876006e+04 3.847514268773993606e+00 3.489569812674105098e-02
5.964520761026406399e+04 3.885278880237525101e+00 3.562689198264561846e-02
5.964520764520937519e+04 3.886132277112944067e+00 3.515159660654533502e-02
5.964520768015468639e+04 3.859286121017772242e+00 3.539189145180674650e-02
5.964520771509999031e+04 3.887267753334092912e+00 3.525570122123191513e-02
5.964520775004530151e+04 3.856476755085104458e+00 3.523982387948636219e-02
5.964520778499061271e+04 3.910774044676404770e+00 3.615931604890337825e-02
5.964520781993592391e+04 3.856219391585143708e+00 3.513855931265064819e-02
5.964520785488123511e+04 3.882059710983005729e+00 3.600549519926977277e-02
5.964520788982653903e+04 3.845390506082667859e+00 3.561997335050633845e-02
5.964520792477185023e+04 3.912622825994996667e+00 3.639928623583809503e-02
5.964520795971716143e+04 3.878183073680129489e+00 3.549297620632053257e-02
5.964520799466246535e+04 3.876090918967203258e+00 3.544935579075476212e-02
5.964520802960777655e+04 3.881384524828118021e+00 3.552256846513871663e-02
5.964520806455308775e+04 3.882498401708061042e+00 3.546599852617886989e-02
5.964520809949839168e+04 3.797155791576215300e+00 3.460020450176698459e-02
5.964520813444369560e+04 3.864927123222608341e+00 3.528604558787554885e-02
5.964520816938900680e+04 3.819445185224693784e+00 3.484364357648824656e-02
5.964520820433431800e+04 3.825467142056498293e+00 3.546506086763757948e-02
5.964520823927962192e+04 3.835973821078710433e+00 3.475075328261788971e-02
5.964520827422493312e+04 3.875878697727980882e+00 3.544126569898700674e-02
5.964520830917024432e+04 3.838920362284848675e+00 3.509564696333846573e-02
5.964520834411555552e+04 3.827777911772508812e+00 3.460841705203284574e-02
5.964520837906086672e+04 3.814589665653495665e+00 3.447354274554290804e-02
5.964520841400617064e+04 3.837291897891232040e+00 3.483614797155198950e-02
5.964520844895148184e+04 3.828948314714484713e+00 3.521907520975605527e-02
5.964520848389679304e+04 3.858316048429887957e+00 3.561038953101020033e-02
5.964520851884209696e+04 3.869793836216004035e+00 3.579825395067521426e-02
5.964520855378740816e+04 3.797723935389133221e+00 3.436424054612477463e-02
5.964520858873271936e+04 3.903595011005135618e+00 3.673297115294009429e-02
5.964520862367802329e+04 3.849971894662403304e+00 3.541812017335721485e-02
5.964520865862332721e+04 3.873310037353897783e+00 3.540291812537509075e-02
5.964520869356863841e+04 3.856844728612302209e+00 3.542403374990513165e-02
5.964520872851394961e+04 3.820504337155163466e+00 3.507765959770189207e-02
5.964520876345926081e+04 3.832803667013102267e+00 3.593507998703775880e-02
5.964520879840457201e+04 3.871824971401534032e+00 3.605384074527542143e-02
5.964520883334987593e+04 3.835586874612486596e+00 3.537769425427640668e-02
5.964520886829518713e+04 3.786199268976448984e+00 3.453852967383504863e-02
5.964520890324049833e+04 3.825294864815822926e+00 3.531270650255271398e-02
5.964520893818580225e+04 3.901260542525828434e+00 3.677808307644154368e-02
5.964520897313110618e+04 3.862883810291867892e+00 3.657281304368862479e-02
5.964520900807641738e+04 3.809415960766830089e+00 3.462908125656127128e-02
5.964520904302172858e+04 3.852401431535893650e+00 3.484502144270198304e-02
5.964520907796703978e+04 3.849514823672549380e+00 3.570559416030357619e-02
5.964520911291235097e+04 3.872841846711499336e+00 3.519216624833820806e-02
5.964520914785765490e+04 3.902057593585114503e+00 3.558629784099243132e-02
5.964520918280295882e+04 3.848285181287669054e+00 3.522925823788392724e-02
5.964520921774827002e+04 3.891162801882992461e+00 3.567075798012928067e-02
5.964520925269358122e+04 3.892804189783814373e+00 3.561129809012954228e-02
5.964520928763889242e+04 3.852819815559234140e+00 3.516180004973156609e-02
5.964520932258420362e+04 3.893936116518855073e+00 3.559005704263536185e-02
5.964520935752950754e+04 3.887857472670468884e+00 3.542021023732474377e-02
5.964520939247481874e+04 3.900754362560645561e+00 3.603485591864203502e-02
5.964520942742012994e+04 3.927938781564242365e+00 3.756639715367271481e-02
5.964520946236543386e+04 3.899980771310795902e+00 3.598299340527234824e-02
5.964520949731074506e+04 3.965989324275142724e+00 3.669715856008715082e-02
5.964520953225605626e+04 3.962144265647442598e+00 3.705766700094938887e-02
5.964520956720136019e+04 3.934760238732249782e+00 3.698527484355512013e-02
5.964520960214667139e+04 3.893270325526731579e+00 3.563191520345358743e-02
5.964520963709198259e+04 3.836737646803482171e+00 3.533113907068940324e-02
5.964520967203728651e+04 3.947770237518177350e+00 3.749525986724682597e-02
5.964520970698259043e+04 3.852434638877205053e+00 3.581448574484259045e-02
5.964520974192790163e+04 3.825582286917491803e+00 3.525408270080486461e-02
5.964520977687321283e+04 3.889357293843601848e+00 3.697956046826160470e-02
5.964520981181852403e+04 3.876517323775388491e+00 3.647627183913115106e-02
5.964520984676383523e+04 3.828521732893415130e+00 3.549647578734759640e-02
5.964520988170913915e+04 3.843478936175297456e+00 3.577555743236621177e-02
5.964520991665445035e+04 3.828641175531820817e+00 3.514105717355084368e-02
5.964520995159976155e+04 3.917715134785786368e+00 3.677371831953665099e-02
5.964520998654506548e+04 3.892362470855449175e+00 3.655459528768745942e-02
5.964521002149037668e+04 3.804961667366130840e+00 3.550004402271018239e-02
5.964521005643568787e+04 3.860883094586619713e+00 3.598874270925261215e-02
5.964521009138099180e+04 3.825164068908941228e+00 3.517223126835353209e-02
5.964521012632630300e+04 3.818268157751027125e+00 3.468069464513791333e-02
5.964521016127161420e+04 3.808975636372262663e+00 3.529989083303467640e-02
5.964521019621691812e+04 3.875679692597694626e+00 3.609080051526761951e-02
5.964521023116222204e+04 3.844470203596373814e+00 3.568251956477132281e-02
5.964521026610753324e+04 3.877820412596301836e+00 3.601284961739735502e-02
5.964521030105284444e+04 3.889709603566694707e+00 3.628522436236229776e-02
5.964521033599815564e+04 3.952272394792022858e+00 3.688271816761928834e-02
5.964521037094346684e+04 3.861627196933513417e+00 3.627456431978751117e-02
5.964521040588877077e+04 3.906852980886243554e+00 3.616646508913985703e-02
5.964521044083407469e+04 3.909412767183131354e+00 3.671869330592909125e-02
5.964521047577938589e+04 3.902438148801866902e+00 3.597856481514276339e-02
5.964521051072469709e+04 3.945253972672370768e+00 3.681718026556720508e-02
5.964521054567000829e+04 3.925121778968907460e+00 3.735458226372826568e-02
5.964521058061531949e+04 3.892898863676589993e+00 3.597586300874026227e-02
5.964521061556062341e+04 3.876457960644006828e+00 3.573020647890934320e-02
5.964521065050593461e+04 3.889460829211699000e+00 3.605286021722953899e-02
5.964521068545124581e+04 3.830744338487615863e+00 3.419452386068573546e-02
5.964521072039654973e+04 3.913068365190810471e+00 3.534912238525890482e-02
5.964521075534186093e+04 3.935247918358441677e+00 3.582512595402812666e-02
5.964521079028717213e+04 3.955055698371893413e+00 3.596259809473250496e-02
5.964521082523247605e+04 3.936333911529883878e+00 3.571718027897650277e-02
5.964521086017778725e+04 3.851427136519628203e+00 3.497762234478419413e-02
5.964521089512309845e+04 3.906353436526479594e+00 3.554761967553461688e-02
5.964521093006840238e+04 3.911337279245464593e+00 3.534255221280694498e-02
5.964521096501370630e+04 3.930384201249992770e+00 3.593343970895054168e-02
5.964521099995901750e+04 3.950502603851277605e+00 3.595531384004924808e-02
5.964521103490432870e+04 3.892640229726238577e+00 3.529910174404000262e-02
5.964521106984963990e+04 3.921650520873847690e+00 3.619868716605229020e-02
5.964521110479495110e+04 3.872581245159440577e+00 3.563662582218675434e-02
5.964521113974025502e+04 3.884200401472063913e+00 3.572021576509163548e-02
5.964521117468556622e+04 3.898117292723786598e+00 3.568020704094253953e-02
5.964521120963087742e+04 4.010248612295862713e+00 3.771504141261722287e-02
5.964521124457618134e+04 3.908660649232566620e+00 3.515533911282535395e-02
5.964521127952149254e+04 3.935742215961529400e+00 3.637689575466790393e-02
5.964521131446680374e+04 3.967374187546741204e+00 3.684183282502224988e-02
5.964521134941210767e+04 3.873949730915366985e+00 3.504722320299821087e-02
5.964521138435741886e+04 3.930620150257213563e+00 3.550581339601624475e-02
5.964521141930273006e+04 3.896866715449300411e+00 3.525024611747169107e-02
5.964521145424803399e+04 3.957409045127373570e+00 3.572530782666293037e-02
5.964521148919334519e+04 3.931665365458056005e+00 3.553419897534510624e-02
5.964521152413865639e+04 3.879627734501980729e+00 3.521770172103028118e-02
5.964521155908396031e+04 3.920847563615373232e+00 3.629868519642205638e-02
5.964521159402927151e+04 3.911365659036283304e+00 3.537809883370674618e-02
5.964521162897458271e+04 3.975661647378170738e+00 3.632485708564459764e-02
5.964521166391988663e+04 3.986991347761808413e+00 3.647125082946344604e-02
5.964521169886519783e+04 3.932924634763778293e+00 3.610358433673804823e-02
5.964521173381050903e+04 3.940649692712906216e+00 3.595719136113458003e-02
5.964521176875581295e+04 3.939894392511914312e+00 3.637707105104873856e-02
5.964521180370112415e+04 3.943273512673971748e+00 3.689165097038629021e-02
5.964521183864643535e+04 3.927074728203520770e+00 3.665204634598447780e-02
5.964521187359173928e+04 3.926705895120157219e+00 3.717209125062859859e-02
5.964521190853705048e+04 3.904577458304431481e+00 3.668684735571606931e-02
5.964521194348236168e+04 3.922453218665160168e+00 3.637731904011788642e-02
5.964521197842766560e+04 3.854254288549690877e+00 3.562521241108058262e-02
5.964521201337297680e+04 3.991921920078571162e+00 3.770339781106890609e-02
5.964521204831828800e+04 3.923780432700128884e+00 3.594629938825977949e-02
5.964521208326359192e+04 3.866175932425054640e+00 3.487641637860852684e-02
5.964521211820890312e+04 3.932648659876954333e+00 3.596044224041269194e-02
5.964521215315421432e+04 3.954068839061826601e+00 3.685074979676332407e-02
5.964521218809951824e+04 3.916672830830683072e+00 3.568113588342984588e-02
5.964521222304482944e+04 3.992623821084199331e+00 3.693659771877262632e-02
5.964521225799014064e+04 3.877508328813822125e+00 3.529419953444624947e-02
5.964521229293544457e+04 3.964472157772621852e+00 3.642296395673833703e-02
5.964521232788075577e+04 3.910239292790732790e+00 3.580399433577698826e-02
5.964521236282606696e+04 3.928690365903132253e+00 3.584992242634580523e-02
5.964521239777137089e+04 3.946792828207771553e+00 3.615340692716354637e-02
5.964521243271668209e+04 4.014009069738938784e+00 3.726849031640838000e-02
5.964521246766199329e+04 3.920996628488079949e+00 3.598212136759468271e-02
5.964521250260729721e+04 3.879512230599530209e+00 3.576242426373441724e-02
5.964521253755260841e+04 3.933324117038924594e+00 3.616833610655226239e-02
5.964521257249791961e+04 3.984467902160590214e+00 3.737130346337791398e-02
5.964521260744322353e+04 3.949926513726509825e+00 3.673863207675118203e-02
5.964521264238853473e+04 3.964531613653995201e+00 3.696939654079709620e-02
5.964521267733384593e+04 3.982034069538862298e+00 3.720237021438914382e-02
5.964521271227914986e+04 3.951667821737427477e+00 3.620881431184761606e-02
5.964521274722446105e+04 3.968199862189239813e+00 3.646562500458056660e-02
5.964521278216977225e+04 3.977480085569580215e+00 3.643786176717948855e-02
5.964521281711507618e+04 3.948350329934013025e+00 3.661527506893103023e-02
5.964521285206038738e+04 3.984244631481504317e+00 3.672398567724771690e-02
5.964521288700569858e+04 3.985304144547800576e+00 3.695315879596820091e-02
5.964521292195100250e+04 3.932967933738698907e+00 3.608749859680877164e-02
5.964521295689631370e+04 3.974380620297301991e+00 3.637729216279417949e-02
5.964521299184162490e+04 3.915839859703070136e+00 3.618435720780262960e-02
5.964521302678692882e+04 3.947477927341149773e+00 3.659619402385711623e-02
5.964521306173224002e+04 3.948193271994360654e+00 3.634787013174754083e-02
5.964521309667755122e+04 3.950248786334305873e+00 3.656192594861647910e-02
5.964521313162285514e+04 3.937835098132610234e+00 3.576154658764550687e-02
5.964521316656815907e+04 3.903916613260136170e+00 3.589190790785885127e-02
5.964521320151347027e+04 3.905663333875740495e+00 3.526219926185570480e-02
5.964521323645878147e+04 3.982488428544350700e+00 3.770693515868062118e-02
5.964521327140409267e+04 3.898575416823591766e+00 3.647541299865291603e-02
5.964521330634940387e+04 3.889079282818573180e+00 3.614225291365751741e-02
5.964521334129470779e+04 3.864875458789152951e+00 3.573931236511832671e-02
5.964521337624001899e+04 3.899454223531058084e+00 3.589590254129505081e-02
5.964521341118533019e+04 3.887855675973660219e+00 3.583041878587867046e-02
5.964521344613063411e+04 3.849187948898741052e+00 3.548502996814749400e-02
5.964521348107594531e+04 3.922516112275530098e+00 3.698004813042492928e-02
5.964521351602125651e+04 3.920383704782238965e+00 3.614431875870090238e-02
5.964521355096656043e+04 3.856260174409808617e+00 3.561321199945041011e-02
5.964521358591187163e+04 3.930139122458339518e+00 3.639647125499894526e-02
5.964521362085718283e+04 3.889362345119371511e+00 3.606191072743364368e-02
5.964521365580248676e+04 3.908678832161681438e+00 3.666144380475934439e-02
5.964521369074779795e+04 3.831576078728236467e+00 3.490487099404741833e-02
5.964521372569310915e+04 3.816207280050497364e+00 3.522805441314163372e-02
5.964521376063841308e+04 3.881545262722635226e+00 3.609946334105910287e-02
5.964521379558372428e+04 3.883497074333598587e+00 3.655782970497747919e-02
5.964521383052903548e+04 3.876000048487199479e+00 3.582525506956825423e-02
5.964521386547433940e+04 3.863660548831576946e+00 3.565905430281079980e-02
5.964521390041965060e+04 3.916235830966771303e+00 3.723386220669195473e-02
5.964521393536496180e+04 3.867235552962341671e+00 3.639186192923591495e-02
5.964521397031026572e+04 3.847971568834141376e+00 3.616174963852176322e-02
5.964521400525557692e+04 3.847634998764933645e+00 3.604008385200029724e-02
5.964521404020088812e+04 3.848541578597741264e+00 3.625341655445029482e-02
5.964521407514619204e+04 3.874127573241326949e+00 3.599894979020096253e-02
5.964521411009150324e+04 3.815800037145545165e+00 3.555810757911525427e-02
5.964521414503681444e+04 3.852867951272996194e+00 3.589305490651056862e-02
5.964521417998211837e+04 3.854217729997330810e+00 3.601668580226400490e-02
5.964521421492742957e+04 3.866297684647958199e+00 3.622692785839385504e-02
5.964521424987274077e+04 3.864916598304621420e+00 3.607750925491053778e-02
5.964521428481804469e+04 3.879731654974662547e+00 3.670365577348900371e-02
5.964521431976335589e+04 4.005200211239166030e+00 3.845647712788997225e-02
5.964521435470866709e+04 3.928000000000000380e+00 3.742660974921765971e-02
5.964521438965397101e+04 3.884751248437565696e+00 3.730923210376253796e-02
5.964521442459928221e+04 3.910205976494734337e+00 3.695800347912454875e-02
5.964521445954459341e+04 3.874789176505096577e+00 3.635444684851219660e-02
5.964521449448989733e+04 3.904636819073855403e+00 3.742241343502791112e-02
5.964521452943520853e+04 3.826408722674282892e+00 3.591188656230816928e-02
5.964521456438051973e+04 3.898589382832099215e+00 3.655867531172008605e-02
5.964521459932582366e+04 3.879094400695685341e+00 3.649869257156633517e-02
5.964521463427113486e+04 3.833373597303924019e+00 3.533866301063828819e-02
5.964521466921644605e+04 3.880469485865270851e+00 3.592868717214173918e-02
5.964521470416174998e+04 3.874576521749842684e+00 3.678889166632087065e-02
5.964521473910706118e+04 3.822170272915081490e+00 3.584352409068981837e-02
5.964521477405237238e+04 3.838520899532567476e+00 3.640550698859396778e-02
5.964521480899767630e+04 3.809871974514664750e+00 3.537159623958782695e-02
5.964521484394298750e+04 3.829297087848882786e+00 3.553154106619385577e-02
5.964521487888829870e+04 3.824258518754753311e+00 3.532892346226156749e-02
5.964521491383360262e+04 3.867778291105383293e+00 3.586795891089109706e-02
5.964521494877891382e+04 3.815674205293801080e+00 3.557367159298636256e-02
5.964521498372422502e+04 3.841338725662191589e+00 3.592041308717609793e-02
5.964521501866952894e+04 3.810031476501164249e+00 3.655512613178460435e-02
5.964521505361484014e+04 3.851961298027125835e+00 3.631714824907580214e-02
5.964521508856015134e+04 3.830510530177615447e+00 3.588174194171992598e-02
5.964521512350545527e+04 3.838658586550397711e+00 3.571784526956015698e-02
5.964521515845076647e+04 3.851309387299717724e+00 3.585577752667052503e-02
5.964521519339607767e+04 3.859720992704295028e+00 3.599393791924090924e-02
5.964521522834138159e+04 3.819042686085128313e+00 3.547295306140080262e-02
5.964521526328669279e+04 3.798430582530127442e+00 3.473073598426405090e-02
5.964521529823200399e+04 3.813456199782313760e+00 3.477360736549845593e-02
5.964521533317730791e+04 3.803068727855166031e+00 3.455054796050312238e-02
5.964521536812261911e+04 3.823692672608785870e+00 3.530609444075969577e-02
5.964521540306793031e+04 3.818302510111457604e+00 3.501389145779483514e-02
5.964521543801323423e+04 3.781601660657707420e+00 3.455632863181352238e-02
5.964521547295854543e+04 3.784041683444985260e+00 3.475422613066449229e-02
5.964521550790385663e+04 3.826339747949099479e+00 3.545626431781712107e-02
5.964521554284916056e+04 3.791542483021448806e+00 3.466008249084898130e-02
5.964521557779447176e+04 3.845795943454210164e+00 3.559037013149923823e-02
5.964521561273978296e+04 3.891002779426001812e+00 3.619765934859484752e-02
5.964521564768508688e+04 3.821455349894966158e+00 3.542261785384040462e-02
5.964521568263039808e+04 3.810133461792625020e+00 3.597968539510305874e-02
5.964521571757570928e+04 3.849453948614355081e+00 3.640088827861955728e-02
5.964521575252101320e+04 3.802315193925407844e+00 3.495496991063189868e-02
5.964521578746632440e+04 3.852820705499744314e+00 3.629289541911249334e-02
5.964521582241163560e+04 3.776442657105479661e+00 3.543376722337765461e-02
5.964521585735693952e+04 3.742063684683153646e+00 3.433086613943410470e-02
5.964521589230225072e+04 3.807685702018033247e+00 3.524760750160978867e-02
5.964521592724756192e+04 3.775301197611954596e+00 3.453723331866680180e-02
5.964521596219286585e+04 3.808654953653765496e+00 3.536068330156406231e-02
5.964521599713817704e+04 3.754911750976441365e+00 3.454869560818030899e-02
5.964521603208348824e+04 3.813428728673637913e+00 3.492666557535441252e-02
5.964521606702879217e+04 3.807301878533868145e+00 3.472278341274414454e-02
5.964521610197410337e+04 3.870588018682067144e+00 3.583812863150851596e-02
5.964521613691941457e+04 3.828922179343036802e+00 3.545580464490074440e-02
5.964521617186471849e+04 3.807922084141464492e+00 3.477915199661323759e-02
5.964521620681002969e+04 3.830994201703098678e+00 3.482801258846557335e-02
5.964521624175534089e+04 3.836150168642838310e+00 3.468022748202007760e-02
5.964521627670064481e+04 3.831039006633529365e+00 3.479873262771478876e-02
5.964521631164595601e+04 3.861134086940538612e+00 3.484762284658512316e-02
5.964521634659126721e+04 3.880484561973703617e+00 3.596195960829902394e-02
5.964521638153657113e+04 3.831817797071306764e+00 3.540645154044616549e-02
5.964521641648188233e+04 3.887179931009755229e+00 3.569944308655990939e-02
5.964521645142719353e+04 3.880826537494634909e+00 3.524920651516227910e-02
5.964521648637249746e+04 3.802227337921392447e+00 3.452193873518687867e-02
5.964521652131780866e+04 3.884128106813585113e+00 3.558490027536964639e-02
5.964521655626311986e+04 3.888067318792149951e+00 3.585246011473294109e-02
5.964521659120842378e+04 3.851912865073618075e+00 3.518730551839162335e-02
5.964521662615373498e+04 3.940050707951594955e+00 3.652120287222038186e-02
5.964521666109904618e+04 3.876200653375263094e+00 3.559395270175391007e-02
5.964521669604435010e+04 3.923451365555268744e+00 3.638660882323056095e-02
5.964521673098966130e+04 3.849299178934071364e+00 3.532466200635467346e-02
5.964521676593497250e+04 3.882495878869284045e+00 3.527445380703782968e-02
5.964521680088027642e+04 3.857687134449536259e+00 3.507593003203630933e-02
5.964521683582558762e+04 3.889314422536587657e+00 3.605083110764933235e-02
5.964521687077089882e+04 3.884053184592614283e+00 3.581465724967750064e-02
5.964521690571621002e+04 3.901114450363723396e+00 3.681962185651858899e-02
5.964521694066151395e+04 3.983593749999999822e+00 3.791821110179387916e-02
5.964521697560682514e+04 3.883693125207572372e+00 3.586322178563518259e-02
5.964521701055212907e+04 3.878039997119055116e+00 3.593729251272506642e-02
5.964521704549744027e+04 3.909863119480875504e+00 3.656295691738192799e-02
5.964521708044275147e+04 3.850318490385478132e+00 3.584280517493795143e-02
5.964521711538805539e+04 3.960320486017168129e+00 3.709289755343674749e-02
5.964521715033336659e+04 3.885524385942112691e+00 3.544486029154299278e-02
5.964521718527867779e+04 3.841388285806377034e+00 3.522547319219795220e-02
5.964521722022398899e+04 3.926652709705377831e+00 3.635030634237060299e-02
5.964521725516930019e+04 3.893292402713185218e+00 3.570142358515716180e-02
5.964521729011460411e+04 3.854552111300951989e+00 3.510186934840042738e-02
5.964521732505990803e+04 3.896598580631613018e+00 3.530623458277194759e-02
5.964521736000521923e+04 3.825985277634727844e+00 3.452249720811136763e-02
5.964521739495053043e+04 3.967154923685489276e+00 3.670508623583464830e-02
5.964521742989584163e+04 3.884145707594186092e+00 3.535844952830669713e-02
5.964521746484115283e+04 3.863125532692073261e+00 3.504085906558464941e-02
5.964521749978645676e+04 3.900184651386713774e+00 3.574117862823379677e-02
5.964521753473176796e+04 3.912878764918746199e+00 3.697032012658018479e-02
5.964521756967707915e+04 3.936222161935531982e+00 3.602029096371862221e-02
5.964521760462238308e+04 3.997842689942471495e+00 3.702857064929434422e-02
5.964521763956769428e+04 3.900492987211438667e+00 3.585135202651491132e-02
5.964521767451300548e+04 3.831367464419273450e+00 3.488436022931593744e-02
5.964521770945830940e+04 3.853630521651341567e+00 3.506768125075327563e-02
5.964521774440362060e+04 3.896673943437415577e+00 3.561699984222191362e-02
5.964521777934893180e+04 3.861657961698138131e+00 3.538801910199921436e-02
5.964521781429423572e+04 3.859898440508279016e+00 3.575003843180073193e-02
5.964521784923953965e+04 3.888326366500361786e+00 3.540190512658485805e-02
5.964521788418485085e+04 3.911839410581730903e+00 3.617076335400723486e-02
5.964521791913016204e+04 3.861450658795243296e+00 3.583548764957000810e-02
5.964521795407547324e+04 3.861696587310614159e+00 3.594880611922002950e-02
5.964521798902078444e+04 3.887031523373952524e+00 3.575364313282981821e-02
5.964521802396608837e+04 3.876706181972531251e+00 3.594462790773689242e-02
5.964521805891139957e+04 3.795573573573573611e+00 3.482769843518907643e-02
5.964521809385671077e+04 3.843438670354686337e+00 3.509582582191508870e-02
5.964521812880201469e+04 3.880073732944663512e+00 3.595460867583074455e-02
5.964521816374732589e+04 3.881679853925745771e+00 3.624352958765840460e-02
5.964521819869263709e+04 3.849843977022627595e+00 3.507869195226881454e-02
5.964521823363794101e+04 3.880641323029217826e+00 3.706731964327373424e-02
5.964521826858325221e+04 3.838489874374400923e+00 3.603081112068111380e-02
5.964521830352856341e+04 3.841797236951439931e+00 3.520232879911454338e-02
5.964521833847386733e+04 3.909513623538158900e+00 3.615821165755500610e-02
5.964521837341917126e+04 3.855726651480638090e+00 3.558642356147619784e-02
5.964521840836448246e+04 3.876495575433319463e+00 3.593092720629102038e-02
5.964521844330979366e+04 3.803428172203618729e+00 3.443287885057152997e-02
5.964521847825510486e+04 3.809762705362654600e+00 3.536944325291298263e-02
5.964521851320041606e+04 3.900010979760641483e+00 3.572438876296094024e-02
5.964521854814571998e+04 3.790326645226323343e+00 3.440967687222548643e-02
5.964521858309103118e+04 3.826667639316956304e+00 3.512523595399470039e-02
5.964521861803634238e+04 3.846912861913680537e+00 3.526915307207300482e-02
5.964521865298164630e+04 3.787720136111276670e+00 3.412735791155284415e-02
5.964521868792695750e+04 3.884988290113943865e+00 3.565023695800970116e-02
5.964521872287226870e+04 3.883039490967811425e+00 3.589237185163315219e-02
5.964521875781757262e+04 3.915855197770772289e+00 3.600414842835975709e-02
5.964521879276288382e+04 3.832086893520708415e+00 3.527486021083677675e-02
5.964521882770819502e+04 3.888254988940326395e+00 3.625340334805107062e-02
5.964521886265349895e+04 3.883573161649890970e+00 3.695713345335523148e-02
5.964521889759881014e+04 3.903068555941575646e+00 3.638052833739566228e-02
5.964521893254412134e+04 3.856158977109080066e+00 3.554617667277571585e-02
5.964521896748942527e+04 3.836416164396564188e+00 3.523067586647035676e-02
5.964521900243473647e+04 3.925052651964463291e+00 3.625872558595697598e-02
5.964521903738004767e+04 3.882098191524458120e+00 3.607190751647584154e-02
5.964521907232535159e+04 3.942605179176106756e+00 3.662449418211753682e-02
5.964521910727066279e+04 3.958487141816565469e+00 3.734294805033674253e-02
5.964521914221597399e+04 3.904953634460066159e+00 3.662413432847794886e-02
5.964521917716127791e+04 3.917980497584981237e+00 3.617036049483087629e-02
5.964521921210658911e+04 3.914985564503874915e+00 3.614387830522399619e-02
5.964521924705190031e+04 3.905697481745843636e+00 3.587701774394636695e-02
5.964521928199720423e+04 3.851677864680627117e+00 3.486988227989621519e-02
5.964521931694251543e+04 3.880460089865081397e+00 3.532113306883388065e-02
5.964521935188782663e+04 3.903164603147575740e+00 3.547727567691132816e-02
5.964521938683313056e+04 3.877072278133577132e+00 3.514397139858703445e-02
5.964521942177844176e+04 3.930432230131356786e+00 3.560875653487190207e-02
5.964521945672375296e+04 3.961252376352752513e+00 3.654511974299824023e-02
5.964521949166905688e+04 3.942773335326208883e+00 3.628181616058960557e-02
5.964521952661436808e+04 3.839860341228133134e+00 3.484610988375391044e-02
5.964521956155967928e+04 3.896651744649537008e+00 3.594590116007927855e-02
5.964521959650498320e+04 3.854605717609704385e+00 3.497441344136036079e-02
5.964521963145029440e+04 3.802631736419450181e+00 3.458531579514055598e-02
5.964521966639560560e+04 3.893393513586739019e+00 3.541283176524434584e-02
5.964521970134090952e+04 3.885099479644934295e+00 3.553176097750834761e-02
5.964521973628622072e+04 3.865178855617853237e+00 3.519650915740170360e-02
5.964521977123153192e+04 3.825549351368264350e+00 3.444328423667918776e-02
5.964521980617683585e+04 3.856123531779428237e+00 3.474796171274314310e-02
5.964521984112214705e+04 3.885079311119340684e+00 3.550987844562968065e-02
5.964521987606745824e+04 3.834880700404078802e+00 3.493759781794308905e-02
5.964521991101276217e+04 3.820486779061570637e+00 3.455556142213330600e-02
5.964521994595807337e+04 3.882884925278940358e+00 3.575063018247090496e-02
5.964521998090338457e+04 3.855906032531867478e+00 3.549300325832147052e-02
5.964522001584868849e+04 3.832470274073939809e+00 3.522334296620361488e-02
5.964522005079399969e+04 3.830313360902210640e+00 3.458405359846443428e-02
5.964522008573931089e+04 3.865010605025703594e+00 3.516767085899813461e-02
5.964522012068461481e+04 3.949646431445791528e+00 3.679207606019565396e-02
5.964522015562992601e+04 3.865453974276099824e+00 3.537790689326858473e-02
5.964522019057523721e+04 3.872739041535092852e+00 3.605476670848391241e-02
5.964522022552054113e+04 3.821267009319265107e+00 3.496669326872827582e-02
5.964522026046585233e+04 3.816571652640786905e+00 3.436808678660027011e-02
5.964522029541116353e+04 3.838064798386116916e+00 3.480258890149968976e-02
5.964522033035646746e+04 3.882622854663986711e+00 3.548693623856791907e-02
5.964522036530177866e+04 3.890720969033227838e+00 3.529585026949495080e-02
5.964522040024708986e+04 3.898889545401938328e+00 3.594509140683267018e-02
5.964522043519239378e+04 3.913424924604746113e+00 3.658115508026587442e-02
5.964522047013770498e+04 3.862843858969391420e+00 3.567619898159756636e-02
5.964522050508301618e+04 3.892705850801216894e+00 3.704623080523566231e-02
5.964522054002832010e+04 3.874938032082550166e+00 3.604685736788244138e-02
5.964522057497363130e+04 3.824409780775716694e+00 3.538308489566380222e-02
5.964522060991894250e+04 3.808669451073985801e+00 3.513827589810641222e-02
5.964522064486424642e+04 3.918327878607557491e+00 3.691722822812719407e-02
5.964522067980955762e+04 3.893716002124580911e+00 3.580517390374602510e-02
5.964522071475486882e+04 3.893086200018412324e+00 3.591187430241908618e-02
5.964522074970017275e+04 3.939027611413127072e+00 3.600769175239696557e-02
5.964522078464548395e+04 3.876303369553287137e+00 3.566838049546469658e-02
5.964522081959079514e+04 3.830519006509450097e+00 3.461262233197890531e-02
5.964522085453610634e+04 3.846587978274721653e+00 3.430962600421650494e-02
5.964522088948141027e+04 3.900749132551096565e+00 3.522818191550862454e-02
5.964522092442672147e+04 3.861200523289421760e+00 3.488711421335344287e-02
5.964522095937202539e+04 3.883644573377596831e+00 3.498568323658970275e-02
5.964522099431733659e+04 3.906798005594065426e+00 3.551036450876202122e-02
5.964522102926264779e+04 3.950377026786972223e+00 3.634984894645205272e-02
5.964522106420795899e+04 3.890529584058507240e+00 3.477111372372015952e-02
5.964522109915327019e+04 3.845654767972464416e+00 3.459936852363797166e-02
5.964522113409857411e+04 3.864809761874240746e+00 3.495103778988278148e-02
5.964522116904387804e+04 3.964408542928829604e+00 3.594439161666869442e-02
5.964522120398918923e+04 3.889124038926166538e+00 3.563691137748344062e-02
5.964522123893450043e+04 3.891061603355273846e+00 3.576743039718226214e-02
5.964522127387980436e+04 3.854091185410334575e+00 3.463238465066736937e-02
5.964522130882511556e+04 3.852879873002023281e+00 3.467012637569002326e-02
5.964522134377042676e+04 3.962585261671950132e+00 3.633035003681109321e-02
5.964522137871573796e+04 3.937943731799474989e+00 3.702802576518077204e-02
5.964522141366104188e+04 3.937834076409586714e+00 3.587976284692423468e-02
5.964522144860635308e+04 3.871623826269803725e+00 3.512299992656345293e-02
5.964522148355165700e+04 3.876393872979937427e+00 3.593754214083238335e-02
5.964522151849696820e+04 3.878960372056971639e+00 3.592550306818986100e-02
5.964522155344227940e+04 3.886255110735148843e+00 3.571984251489444817e-02
5.964522158838759060e+04 3.879517334688355135e+00 3.591336658576328722e-02
5.964522162333290180e+04 3.915971996905184049e+00 3.595296138823524112e-02
5.964522165827820572e+04 3.867568903343115760e+00 3.504960730228480481e-02
5.964522169322351692e+04 3.820531349628055295e+00 3.421143726557444864e-02
5.964522172816882812e+04 3.859810936374251877e+00 3.488696007932524934e-02
5.964522176311413205e+04 3.822438639604380572e+00 3.436042274371787358e-02
5.964522179805943597e+04 3.860148762434757685e+00 3.504187149501702958e-02
5.964522183300474717e+04 3.885702209878034274e+00 3.569899527861735561e-02
5.964522186795005837e+04 3.839867486528400153e+00 3.522939161294440236e-02
5.964522190289536957e+04 3.896076928184666777e+00 3.584470494780440941e-02
5.964522193784068077e+04 3.817849053184742214e+00 3.443927278193713304e-02
5.964522197278598469e+04 3.857899903046507095e+00 3.582506329012141028e-02
5.964522200773129589e+04 3.865976698066435180e+00 3.498206553337799424e-02
5.964522204267660709e+04 3.884074289385919254e+00 3.528700742687809755e-02
5.964522207762191101e+04 3.856067992420757928e+00 3.534191867766725559e-02
5.964522211256722221e+04 3.835657970838026287e+00 3.463589633293848169e-02
5.964522214751253341e+04 3.840876178886522663e+00 3.463298471965184366e-02
5.964522218245783733e+04 3.876109215017065068e+00 3.515171510867953764e-02
5.964522221740314853e+04 3.866591766600177227e+00 3.521947964514687140e-02
5.964522225234845973e+04 3.904650694829783220e+00 3.508774247347359182e-02
5.964522228729376366e+04 3.861062580379024833e+00 3.512109464301067102e-02
5.964522232223907486e+04 3.890296787772851594e+00 3.562345903484948062e-02
5.964522235718438606e+04 3.883980721192709318e+00 3.551782822665406486e-02
5.964522239212968998e+04 3.825523873716644818e+00 3.488133416145366983e-02
5.964522242707500118e+04 3.840457485427172912e+00 3.454944472341425765e-02
5.964522246202031238e+04 3.876628235938307743e+00 3.498017845990027824e-02
5.964522249696561630e+04 3.921951159995852088e+00 3.533807160361678024e-02
5.964522253191092750e+04 3.845337221492522328e+00 3.483624047727167800e-02
5.964522256685623870e+04 3.829053090261268721e+00 3.504124462646521915e-02
5.964522260180154262e+04 3.894948434545574045e+00 3.637476792026769767e-02
5.964522263674685382e+04 3.861557374591466640e+00 3.483879777071092337e-02
5.964522267169216502e+04 3.894740030043126744e+00 3.538912713236330720e-02
5.964522270663746895e+04 3.864063143611736528e+00 3.485171216993021570e-02
5.964522274158278015e+04 3.902503913331312191e+00 3.539448007530787699e-02
5.964522277652809134e+04 3.927295972725335815e+00 3.582854394389771435e-02
5.964522281147339527e+04 3.842792692936785048e+00 3.437309441297748541e-02
5.964522284641870647e+04 3.895424478643713329e+00 3.527227498268212247e-02
5.964522288136401767e+04 3.915744758877819365e+00 3.584183017152420964e-02
5.964522291630932159e+04 3.837349000724676884e+00 3.442900014193820551e-02
5.964522295125463279e+04 3.920579885082246641e+00 3.597143746211196869e-02
5.964522298619994399e+04 3.872257355958387048e+00 3.527255633228675719e-02
5.964522302114524791e+04 3.878938359271512759e+00 3.550562492320114005e-02
5.964522305609055911e+04 3.877587111094849881e+00 3.525481936296847446e-02
5.964522309103587031e+04 3.898292551761226132e+00 3.595638426271254018e-02
5.964522312598117423e+04 3.941387010731344009e+00 3.635608904713816952e-02
5.964522316092648543e+04 3.862513504215729032e+00 3.531358143181329706e-02
5.964522319587179663e+04 3.903875987931055391e+00 3.605421836622117043e-02
5.964522323081710056e+04 3.794585018108191043e+00 3.475299835134445375e-02
5.964522326576241176e+04 3.788315885956871742e+00 3.466285829452971784e-02
5.964522330070772296e+04 3.813264879346817793e+00 3.495419679465436302e-02
5.964522333565302688e+04 3.834963377987301136e+00 3.465125211907057329e-02
5.964522337059833808e+04 3.822844835387595008e+00 3.506539070015145948e-02
5.964522340554364928e+04 3.893168095438288567e+00 3.584591234870872917e-02
5.964522344048895320e+04 3.812507505704335387e+00 3.491284807256302830e-02
5.964522347543426440e+04 3.816597510373443747e+00 3.486375122472675642e-02
5.964522351037957560e+04 3.877517485721266866e+00 3.583256347736000352e-02
5.964522354532487952e+04 3.834008047120774698e+00 3.509128637235056636e-02
5.964522358027019072e+04 3.908478490407591988e+00 3.668990258441293117e-02
5.964522361521550192e+04 3.832692935831576442e+00 3.677370068877102577e-02
5.964522365016080585e+04 3.801716201009742946e+00 3.484483551666291146e-02
5.964522368510611705e+04 3.861809334862246423e+00 3.553043177091910754e-02
5.964522372005142824e+04 3.845905420991925894e+00 3.570357403067982160e-02
5.964522375499673217e+04 3.774715871428055536e+00 3.433170581471804012e-02
5.964522378994204337e+04 3.814943438162480494e+00 3.490388895508599043e-02
5.964522382488735457e+04 3.828795737428552393e+00 3.496554273032350529e-02
5.964522385983265849e+04 3.825838280994933616e+00 3.496446921783413070e-02
5.964522389477796969e+04 3.800984667659709437e+00 3.490247523134615282e-02
5.964522392972328089e+04 3.832377711715093671e+00 3.489242511471718489e-02
5.964522396466858481e+04 3.840894384930620742e+00 3.550834438266994852e-02
5.964522399961389601e+04 3.770338093989174855e+00 3.443551612792988131e-02
5.964522403455920721e+04 3.910150189193001502e+00 3.677117118051324157e-02
5.964522406950451114e+04 3.883580480574288174e+00 3.582901080474743677e-02
5.964522410444982233e+04 3.870664910886041810e+00 3.581008487783098743e-02
5.964522413939513353e+04 3.840648268220367534e+00 3.524860326963901586e-02
5.964522417434043746e+04 3.901040965859744691e+00 3.631028782184455433e-02
5.964522420928574866e+04 3.894098412853923996e+00 3.636277598070584982e-02
5.964522424423105986e+04 3.826384922901199470e+00 3.488316937617352148e-02
5.964522427917636378e+04 3.853699284009546755e+00 3.489523605747216206e-02
5.964522431412167498e+04 3.911485356414732717e+00 3.605187293617897332e-02
5.964522434906698618e+04 3.796538904659532587e+00 3.489821867731145860e-02
5.964522438401229010e+04 3.831643671265746676e+00 3.544808471565469993e-02
5.964522441895760130e+04 3.837757075057127931e+00 3.561324977814113446e-02
5.964522445390291250e+04 3.817061445149273702e+00 3.506990073453201961e-02
5.964522448884821642e+04 3.849692127474243719e+00 3.525635756000657095e-02
5.964522452379352762e+04 3.899516032929216447e+00 3.632864287898664862e-02
5.964522455873883882e+04 3.898140815555745320e+00 3.648700573585945267e-02
5.964522459368414275e+04 3.898751571319415632e+00 3.707672050625275550e-02
5.964522462862945395e+04 3.919373752877973960e+00 3.675528448698394540e-02
5.964522466357476515e+04 3.826180555136794226e+00 3.549074363187125492e-02
5.964522469852006907e+04 3.880535436515653025e+00 3.650440509563909752e-02
5.964522473346538027e+04 3.914696876913655643e+00 3.723425511481359002e-02
5.964522476841069147e+04 3.843921404432215638e+00 3.536448200012089899e-02
5.964522480335600267e+04 3.858281481119274492e+00 3.531029282940276876e-02
5.964522483830130659e+04 3.933811494252873686e+00 3.678420921114601561e-02
5.964522487324661779e+04 3.864355403426519509e+00 3.518043941680239900e-02
5.964522490819192171e+04 3.950575648331201339e+00 3.636234735736227491e-02
5.964522494313723291e+04 3.909462277477786074e+00 3.568619637199996891e-02
5.964522497808254411e+04 3.876596916299559492e+00 3.504667371855000463e-02
5.964522501302785531e+04 3.928451734429277309e+00 3.621438543618050315e-02
5.964522504797315923e+04 3.949622729389846487e+00 3.636621837553542097e-02
5.964522508291847043e+04 3.867726398659360854e+00 3.505311197722166955e-02
5.964522511786377436e+04 3.896084557035884632e+00 3.616629636853824215e-02
5.964522515280908556e+04 3.888698577764184261e+00 3.603045777319727888e-02
5.964522518775439676e+04 3.891212189602483829e+00 3.602817892026408814e-02
5.964522522269970796e+04 3.926741592633664180e+00 3.642155804641314387e-02
5.964522525764501916e+04 3.905523317765830171e+00 3.594593745688659525e-02
5.964522529259032308e+04 3.864717258827679469e+00 3.560408295137160173e-02
5.964522532753563428e+04 3.893545554470706271e+00 3.648617458334407065e-02
5.964522536248094548e+04 3.886386786961583351e+00 3.590782516669321911e-02
5.964522539742624940e+04 3.865803438505498235e+00 3.585328930520920859e-02
5.964522543237156060e+04 3.835202358064301098e+00 3.517022272487773521e-02
5.964522546731687180e+04 3.922976413213508096e+00 3.634211612404091019e-02
5.964522550226217572e+04 3.842851271140339087e+00 3.552018430926229958e-02
5.964522553720748692e+04 3.875522169292781260e+00 3.560463989860207512e-02
5.964522557215279812e+04 3.943063129679267753e+00 3.730114027510929992e-02
5.964522560709810205e+04 3.878739351614942432e+00 3.672580962908138236e-02
5.964522564204341325e+04 3.908653964806633851e+00 3.669655269553410287e-02
5.964522567698872444e+04 3.887362873077158554e+00 3.602933589394933384e-02
5.964522571193402837e+04 3.871514886802066790e+00 3.614131263046504311e-02
5.964522574687933957e+04 3.894532270113022498e+00 3.667620158143278936e-02
5.964522578182465077e+04 3.921475880877590470e+00 3.655368073981261900e-02
5.964522581676995469e+04 3.951456488437807391e+00 3.736560168393131265e-02
5.964522585171526589e+04 3.914819072309931425e+00 3.598687945592190379e-02
5.964522588666057709e+04 3.853260435543815809e+00 3.560897343174431601e-02
5.964522592160588101e+04 3.889868781121058827e+00 3.606585861501898638e-02
5.964522595655119221e+04 3.854918835289425694e+00 3.614322360735505724e-02
5.964522599149650341e+04 3.890980033531473925e+00 3.626721277293531998e-02
5.964522602644180733e+04 3.902613590671491384e+00 3.656698013037126133e-02
5.964522606138711853e+04 3.897996345844930932e+00 3.558226309903856494e-02
5.964522609633242973e+04 3.884198653945714064e+00 3.601643325301359666e-02
5.964522613127773366e+04 3.877444046416214984e+00 3.580687803856587303e-02
5.964522616622304486e+04 3.795935017877282380e+00 3.449682236905377009e-02
5.964522620116835606e+04 3.891063734957658671e+00 3.613586094115713715e-02
5.964522623611365998e+04 3.808069733351102215e+00 3.510093315059039515e-02
5.964522627105897118e+04 3.860471437042894305e+00 3.603347785322849606e-02
5.964522630600428238e+04 3.819515906949779271e+00 3.543835675464154789e-02
5.964522634094958630e+04 3.934174481737413576e+00 3.711158872602893233e-02
5.964522637589489750e+04 3.801110754841402706e+00 3.503582715679293830e-02
5.964522641084020870e+04 3.851350029348463710e+00 3.626959541727066416e-02
5.964522644578551262e+04 3.835122213006782133e+00 3.511836258227312574e-02
5.964522648073082382e+04 3.923874705820582953e+00 3.637482518385941332e-02
5.964522651567613502e+04 3.919069824897316145e+00 3.648881308730522743e-02
5.964522655062143895e+04 3.961074921566580809e+00 3.750986910547078612e-02
5.964522658556675015e+04 3.884012388079486566e+00 3.619296546001310455e-02
5.964522662051206134e+04 3.952097387464736933e+00 3.677497663143729223e-02
5.964522665545736527e+04 3.948588584870620366e+00 3.658164535305988285e-02
5.964522669040267647e+04 3.855261896200407712e+00 3.633762729480887604e-02
5.964522672534798767e+04 3.977993260858871505e+00 3.771033946987336488e-02
5.964522676029329159e+04 3.928201124678271317e+00 3.671176414211528571e-02
5.964522679523860279e+04 4.007201418824672956e+00 3.763453849347438845e-02
5.964522683018391399e+04 3.976870579476361467e+00 3.769622027476497023e-02
5.964522686512921791e+04 3.961317477284874933e+00 3.821321008855683293e-02
5.964522690007452911e+04 3.985112767998020278e+00 3.745573951108883970e-02
5.964522693501984031e+04 3.912468872178611168e+00 3.639163814369315159e-02
5.964522696996514424e+04 3.956182997144927604e+00 3.685923651440117799e-02
5.964522700491045543e+04 4.018838333517842365e+00 3.990022945595547710e-02
5.964522703985576663e+04 3.876024878993804101e+00 3.552429063935126641e-02
5.964522707480107056e+04 3.926897311186564821e+00 3.611777069837907028e-02
5.964522710974638176e+04 3.999504497158698602e+00 3.753107559831191098e-02
5.964522714469169296e+04 3.881986290936785711e+00 3.598133708887412546e-02
5.964522717963699688e+04 3.924286461310211305e+00 3.695268246068880019e-02
5.964522721458230808e+04 3.929548699484759933e+00 3.574825248033480091e-02
5.964522724952761928e+04 3.953027446563670555e+00 3.693548181008620562e-02
5.964522728447292320e+04 3.860299584384559335e+00 3.512224281233622403e-02
5.964522731941823440e+04 3.898229926784996024e+00 3.554177339557480081e-02
5.964522735436354560e+04 3.930916287012434562e+00 3.567578995894596372e-02
5.964522738930884952e+04 3.873548813068171892e+00 3.476646683164456852e-02
5.964522742425416072e+04 3.922871043185712114e+00 3.552788601189057344e-02
5.964522745919947192e+04 3.864680191176559809e+00 3.477410372270622885e-02
5.964522749414477585e+04 3.907835725658446169e+00 3.542556839144293812e-02
5.964522752909008705e+04 4.003184532987608790e+00 3.709969939400131755e-02
5.964522756403539825e+04 3.991084024603577696e+00 3.725696925563109357e-02
5.964522759898070217e+04 3.937521181919740876e+00 3.608190387832344720e-02
5.964522763392601337e+04 3.971201252936570114e+00 3.631818022614310276e-02
5.964522766887132457e+04 3.872804121802980060e+00 3.487703508899257787e-02
5.964522770381662849e+04 3.877934417126815969e+00 3.514280145137583383e-02
5.964522773876193969e+04 3.931129817356399325e+00 3.577815688569625785e-02
5.964522777370725089e+04 3.913559982027856599e+00 3.556984157247815304e-02
5.964522780865255481e+04 3.923004283368925371e+00 3.557916850866298109e-02
5.964522784359786601e+04 3.962252007373387119e+00 3.613426379945219175e-02
5.964522787854317721e+04 3.946883751544618679e+00 3.578330681499836130e-02
5.964522791348848114e+04 3.917494289250244677e+00 3.605595293398200507e-02
5.964522794843379233e+04 3.920247954133385448e+00 3.590371602959972763e-02
5.964522798337910353e+04 4.007152433511052436e+00 3.722290023898228856e-02
5.964522801832440746e+04 3.998983922431151417e+00 3.750993303402602730e-02
5.964522805326971866e+04 3.884833638252348731e+00 3.519240789118569662e-02
5.964522808821502986e+04 3.869644371290338558e+00 3.524524724806606807e-02
5.964522812316033378e+04 3.913164446657537709e+00 3.580708074094970245e-02
5.964522815810564498e+04 3.954257101443819256e+00 3.632166677514229308e-02
5.964522819305095618e+04 3.940923221158591172e+00 3.615452326322726034e-02
5.964522822799626010e+04 3.906925841029726065e+00 3.612478668421496841e-02
5.964522826294157130e+04 3.912721508798434833e+00 3.616390383119939128e-02
5.964522829788688250e+04 3.846948586826714145e+00 3.539395575040028830e-02
5.964522833283218642e+04 3.908257110637764598e+00 3.604784685790919652e-02
5.964522836777749762e+04 3.964707856370483618e+00 3.629270760540061896e-02
5.964522840272280882e+04 3.895138361234343982e+00 3.596947956838259658e-02
5.964522843766812002e+04 3.912008970378037187e+00 3.596597137717719855e-02
5.964522847261343122e+04 3.865143699336772265e+00 3.564744002463502565e-02
5.964522850755873515e+04 3.886119130456239024e+00 3.550074850864132908e-02
5.964522854250403907e+04 3.923191583719325859e+00 3.620954331573392193e-02
5.964522857744935027e+04 3.936650066442294094e+00 3.657851587839860280e-02
5.964522861239466147e+04 3.932628058938154147e+00 3.640323729832257299e-02
5.964522864733997267e+04 3.876121709702445184e+00 3.570163654436558226e-02
5.964522868228528387e+04 3.922981975164679280e+00 3.599013655296787184e-02
5.964522871723058779e+04 3.955707711719735897e+00 3.659229918248689539e-02
5.964522875217589899e+04 3.977255165881502741e+00 3.683077998761920963e-02
5.964522878712121019e+04 3.899130542405396138e+00 3.514245189913365458e-02
5.964522882206651411e+04 3.951731348639234476e+00 3.608541830813966067e-02
5.964522885701182531e+04 3.904168742733765018e+00 3.604531907169074983e-02
5.964522889195713651e+04 3.937957134245996471e+00 3.619419351880638624e-02
5.964522892690244043e+04 3.886351934487324300e+00 3.553508814984161768e-02
5.964522896184775163e+04 3.907745656164815617e+00 3.569007210664016522e-02
5.964522899679306283e+04 3.896611118287903963e+00 3.545317075935788820e-02
5.964522903173836676e+04 3.918760401149346428e+00 3.538398885646840825e-02
5.964522906668367796e+04 3.990601783983899864e+00 3.628421141768015112e-02
5.964522910162898916e+04 3.922227530281131802e+00 3.594883059587647423e-02
5.964522913657429308e+04 3.956894428296960253e+00 3.618225598328444342e-02
5.964522917151960428e+04 3.971127095917190708e+00 3.635470746907801254e-02
5.964522920646491548e+04 3.995703531199212843e+00 3.695522429723368391e-02
5.964522924141021940e+04 3.834279626573392274e+00 3.445135669455315353e-02
5.964522927635553060e+04 3.930967754056576169e+00 3.595638122962812461e-02
5.964522931130084180e+04 3.923258421428747589e+00 3.562688813566648044e-02
5.964522934624614572e+04 3.953977395214191226e+00 3.591135386570831062e-02
5.964522938119145692e+04 3.927506963358222691e+00 3.559925216215461402e-02
5.964522941613676812e+04 3.984815400446753308e+00 3.629172047475905105e-02
5.964522945108207205e+04 3.902051868044515093e+00 3.542009253996011159e-02
5.964522948602738325e+04 3.881791388638689444e+00 3.501275259090341069e-02
5.964522952097269444e+04 3.898864956542808180e+00 3.555719359152458708e-02
5.964522955591799837e+04 3.915037137153272617e+00 3.599329126251931549e-02
5.964522959086330957e+04 3.848966973768785937e+00 3.500017426372125512e-02
5.964522962580862077e+04 3.945032800505958726e+00 3.629924622177685412e-02
5.964522966075392469e+04 3.902367267897265179e+00 3.584209774189378583e-02
5.964522969569923589e+04 3.878732617711636799e+00 3.553374560747517980e-02
5.964522973064454709e+04 3.957027192751936262e+00 3.635840274527414595e-02
5.964522976558985101e+04 3.887858531918486182e+00 3.536337467676479301e-02
5.964522980053516221e+04 3.869503485070131532e+00 3.538402579397880582e-02
5.964522983548047341e+04 3.865313551376096335e+00 3.500619607786582821e-02
5.964522987042577734e+04 3.905442544031068497e+00 3.614885941571694544e-02
5.964522990537108853e+04 3.829555551470362751e+00 3.493843752468687308e-02
5.964522994031639973e+04 3.894301499212088569e+00 3.546079953843923882e-02
5.964522997526170366e+04 3.890254053046772853e+00 3.556648379916999697e-02
5.964523001020701486e+04 3.890688707948904312e+00 3.585363618671753155e-02
5.964523004515232606e+04 3.877495613630067339e+00 3.576702996894522840e-02
5.964523008009762998e+04 3.797257279626814253e+00 3.451033101964412486e-02
5.964523011504294118e+04 3.824440143765551525e+00 3.451972570112304267e-02
5.964523014998825238e+04 3.879101292678113655e+00 3.559792900784914532e-02
5.964523018493355630e+04 3.884251758322935455e+00 3.585393259530602478e-02
5.964523021987886750e+04 3.873029951558981665e+00 3.567074124632287763e-02
5.964523025482417870e+04 3.819568511970034663e+00 3.447722301241309267e-02
5.964523028976948262e+04 3.796636578878494372e+00 3.430827570292437068e-02
5.964523032471479382e+04 3.859515125777522204e+00 3.571970655146383677e-02
5.964523035966010502e+04 3.774278437517014417e+00 3.419688444080325185e-02
5.964523039460540895e+04 3.829530803296148811e+00 3.461145585178993650e-02
5.964523042955072015e+04 3.863897001099073858e+00 3.561991801986881534e-02
5.964523046449603135e+04 3.862516860668431917e+00 3.524583512436219035e-02
5.964523049944133527e+04 3.826742537222208362e+00 3.492242813537824175e-02
5.964523053438664647e+04 3.884223918575063550e+00 3.535305201594920316e-02
5.964523056933195767e+04 3.828772260411953177e+00 3.479762416971007161e-02
5.964523060427726159e+04 3.870078986177419189e+00 3.563488097618113665e-02
5.964523063922257279e+04 3.828549672696903716e+00 3.520458293176822323e-02
5.964523067416788399e+04 3.855261434851744440e+00 3.526618896533693925e-02
5.964523070911318791e+04 3.796132092236609079e+00 3.445866167220816567e-02
5.964523074405849911e+04 3.807013176157192813e+00 3.446331223613725847e-02
5.964523077900381031e+04 3.830621056127532231e+00 3.479967517573533120e-02
5.964523081394911424e+04 3.813329055663182476e+00 3.480084824180353087e-02
5.964523084889442543e+04 3.830398660797321497e+00 3.536257669458877512e-02
5.964523088383973663e+04 3.845874593613436865e+00 3.557782734385552675e-02
5.964523091878504056e+04 3.917382476963922944e+00 3.605394024431795436e-02
5.964523095373035176e+04 3.796336358789245580e+00 3.496595686420091859e-02
5.964523098867566296e+04 3.810752501518889890e+00 3.459275639628403565e-02
5.964523102362096688e+04 3.839448194892867594e+00 3.472706751798255304e-02
5.964523105856627808e+04 3.869349534585586170e+00 3.562505798248560146e-02
5.964523109351158928e+04 3.810043320769494368e+00 3.442604084331041259e-02
5.964523112845690048e+04 3.839640156835920859e+00 3.484351030094071794e-02
5.964523116340220440e+04 3.866601135174557058e+00 3.537728469576696677e-02
5.964523119834751560e+04 3.759807307873356486e+00 3.374882195587850658e-02
5.964523123329281952e+04 3.821666635662952505e+00 3.467460598771750918e-02
5.964523126823813072e+04 3.814802231268648036e+00 3.468751112744775794e-02
5.964523130318344192e+04 3.877141799519408405e+00 3.535091385326544905e-02
5.964523133812875312e+04 3.800312925421494903e+00 3.496106549861248414e-02
5.964523137307406432e+04 3.856833778648432354e+00 3.489077427915771024e-02
5.964523140801936825e+04 3.818798011748757659e+00 3.460984570773617541e-02
5.964523144296467945e+04 3.846598226901579487e+00 3.499847201688495446e-02
5.964523147790999064e+04 3.811333759414514244e+00 3.474618044286577334e-02
5.964523151285529457e+04 3.853272047757600127e+00 3.519013821054803315e-02
5.964523154780059849e+04 3.773758430410791398e+00 3.414546306982992746e-02
5.964523158274590969e+04 3.852179191002050196e+00 3.475945518537486290e-02
5.964523161769122089e+04 3.811282393448607753e+00 3.451257249954770012e-02
5.964523165263653209e+04 3.807977990038381222e+00 3.444663040795541142e-02
5.964523168758184329e+04 3.880810924786664451e+00 3.535989242150951173e-02
5.964523172252714721e+04 3.812530185299529695e+00 3.455662966755405213e-02
5.964523175747245841e+04 3.772063553715998552e+00 3.425327020790510518e-02
5.964523179241776961e+04 3.830461597347836644e+00 3.508087120618345878e-02
5.964523182736307353e+04 3.889110932646035579e+00 3.603794046675013601e-02
5.964523186230838473e+04 3.816912349379166791e+00 3.448801897061055943e-02
5.964523189725369593e+04 3.847738812876760228e+00 3.518206251261180723e-02
5.964523193219899986e+04 3.909402568326517446e+00 3.577592208218446229e-02
5.964523196714431106e+04 3.743489319971806228e+00 3.394435636162998482e-02
5.964523200208962226e+04 3.767393382466311280e+00 3.461827522608321855e-02
5.964523203703492618e+04 3.802176373612853766e+00 3.500574550187689898e-02
5.964523207198023738e+04 3.824136430134568165e+00 3.587637410806663457e-02
5.964523210692554858e+04 3.847035188116401105e+00 3.564698929951341105e-02
5.964523214187085250e+04 3.874564114019086070e+00 3.624688058440181382e-02
5.964523217681616370e+04 3.847339760100081385e+00 3.556848281478522389e-02
5.964523221176147490e+04 3.855449927566418022e+00 3.532679534350693928e-02
5.964523224670677882e+04 3.836268297475194267e+00 3.544419246625437475e-02
5.964523228165209002e+04 3.826302744565711400e+00 3.537348064727013214e-02
5.964523231659740122e+04 3.821431887251412807e+00 3.538987498562744249e-02
5.964523235154270515e+04 3.822400283377814567e+00 3.508734850918624609e-02
5.964523238648801635e+04 3.902978531526340777e+00 3.581004900180911193e-02
5.964523242143332754e+04 3.926547411746081906e+00 3.627014094031427716e-02
5.964523245637863147e+04 3.832441720183765721e+00 3.542902180068142892e-02
5.964523249132394267e+04 3.883457751947693826e+00 3.618234831336994417e-02
5.964523252626925387e+04 3.794917170525487826e+00 3.507329849565517244e-02
5.964523256121455779e+04 3.839578308759541425e+00 3.585823084972883379e-02
5.964523259615986899e+04 3.858198201484777989e+00 3.593271081162569686e-02
5.964523263110518019e+04 3.906969263980899054e+00 3.698039934969332004e-02
5.964523266605048411e+04 3.912863096348821124e+00 3.677124540122921059e-02
5.964523270099579531e+04 3.872763322453710799e+00 3.571707634645573948e-02
5.964523273594110651e+04 3.865963430059066841e+00 3.572209370517469285e-02
5.964523277088641771e+04 3.924257716957181508e+00 3.627097914684575264e-02
5.964523280583172891e+04 3.893393162024395782e+00 3.587036389678061737e-02
5.964523284077703283e+04 3.840296962383539903e+00 3.527589061194447151e-02
5.964523287572233676e+04 3.886026872796442433e+00 3.580767545040881156e-02
5.964523291066764796e+04 3.849715325970091140e+00 3.540536588431331122e-02
5.964523294561295916e+04 3.891372160446255002e+00 3.622619556080283743e-02
5.964523298055826308e+04 3.875586012394394153e+00 3.576881958074550061e-02
5.964523301550357428e+04 3.865030332353269316e+00 3.555922983934359238e-02
5.964523305044888548e+04 3.852516023455611283e+00 3.490928392387886159e-02
5.964523308539418940e+04 3.906856752368234265e+00 3.620288550377118858e-02
5.964523312033950060e+04 3.931443742193825752e+00 3.600860364525387131e-02
5.964523315528481180e+04 3.943113641613445353e+00 3.608984744467969713e-02
5.964523319023011572e+04 3.878397375820056503e+00 3.550769602268159797e-02
5.964523322517542692e+04 3.899976618550103691e+00 3.581626739580405505e-02
5.964523326012073812e+04 3.866940744934885821e+00 3.543206946980768240e-02
5.964523329506604932e+04 3.912121230795777560e+00 3.623518668987764368e-02
5.964523333001136052e+04 3.909285355586278321e+00 3.653148228480611326e-02
5.964523336495666445e+04 3.897872923189930727e+00 3.588334339208922724e-02
5.964523339990196837e+04 3.858287513654365952e+00 3.546350633157214355e-02
5.964523343484727957e+04 3.837410328661605252e+00 3.503879972106768714e-02
5.964523346979259077e+04 3.834581849441237811e+00 3.506800841907436322e-02
5.964523350473790197e+04 3.861053911231299818e+00 3.542526666104026112e-02
5.964523353968320589e+04 3.869349911101094275e+00 3.526852269996184203e-02
5.964523357462851709e+04 3.867310622143410370e+00 3.556101517061991540e-02
5.964523360957382101e+04 3.914276401564537267e+00 3.678246884024324870e-02
5.964523364451913221e+04 3.930969925807326071e+00 3.691089996523971156e-02
5.964523367946444341e+04 3.902913343834104598e+00 3.595362364342383904e-02
5.964523371440974734e+04 3.889497330462595048e+00 3.619292002607044090e-02
5.964523374935505854e+04 3.859670713861489411e+00 3.517645273706894449e-02
5.964523378430036973e+04 3.934191595971622490e+00 3.620384206649623904e-02
5.964523381924568093e+04 3.959219029457770045e+00 3.693565311619456670e-02
5.964523385419099213e+04 3.866819013920116177e+00 3.575393553739505265e-02
5.964523388913629606e+04 3.887106931697982048e+00 3.538076440353845470e-02
5.964523392408159998e+04 3.875416290096938443e+00 3.600020179576617768e-02
5.964523395902691118e+04 3.874303144408039135e+00 3.577091917763009637e-02
5.964523399397222238e+04 3.915941041679568801e+00 3.612785663981747664e-02
5.964523402891753358e+04 3.957425580014902966e+00 3.639772101471006049e-02
5.964523406386283750e+04 3.887433785499414984e+00 3.570181681461924439e-02
5.964523409880814870e+04 3.947869367796018381e+00 3.750164428332275479e-02
5.964523413375345262e+04 3.907607335868694687e+00 3.549657665442831900e-02
5.964523416869876382e+04 3.878676336601187380e+00 3.536253908641325688e-02
5.964523420364407502e+04 3.886354752849351613e+00 3.635048190356962583e-02
5.964523423858938622e+04 3.947892632636068821e+00 3.616042538894033431e-02
5.964523427353469742e+04 3.936508732871343064e+00 3.635640469115809098e-02
5.964523430848000135e+04 3.859069528830761264e+00 3.529907930023846313e-02
5.964523434342531255e+04 3.915276368226936476e+00 3.570148080817641539e-02
5.964523437837062374e+04 3.918756867053837745e+00 3.585433977789027893e-02
5.964523441331592767e+04 3.947888842907841589e+00 3.658907889115205203e-02
5.964523444826123159e+04 3.918262191865178323e+00 3.600248941305136952e-02
5.964523448320654279e+04 3.963456124251674595e+00 3.653413905533509087e-02
5.964523451815185399e+04 3.889565308940924115e+00 3.582545656285044539e-02
5.964523455309716519e+04 3.935541967619851533e+00 3.628710513510034069e-02
5.964523458804247639e+04 3.854567120228090449e+00 3.509667121779574961e-02
5.964523462298778031e+04 3.827821336999739810e+00 3.491877072277373845e-02
5.964523465793309151e+04 3.876169156710647545e+00 3.595046398312455593e-02
5.964523469287840271e+04 3.812851931531194616e+00 3.480766874053678461e-02
5.964523472782370663e+04 3.880009639268898969e+00 3.582941499666066065e-02
5.964523476276901783e+04 3.911715004568839138e+00 3.598139647232691252e-02
5.964523479771432903e+04 3.844371796920127426e+00 3.519759195716544442e-02
5.964523483265963296e+04 3.900479712791309339e+00 3.573796777690671500e-02
5.964523486760494416e+04 3.894991297621349435e+00 3.573829682270899394e-02
5.964523490255025536e+04 3.860794146559983986e+00 3.533141543542122481e-02
5.964523493749555928e+04 3.878409734188475788e+00 3.578353713231718913e-02
5.964523497244087048e+04 3.910405840138579947e+00 3.677689516818435228e-02
5.964523500738618168e+04 3.894878857370756009e+00 3.597368607596304613e-02
5.964523504233148560e+04 3.911419739484635283e+00 3.614555748168471472e-02
5.964523507727679680e+04 3.808655413129666822e+00 3.505229663250073596e-02
5.964523511222210800e+04 3.906433544793439516e+00 3.601038417400894559e-02
5.964523514716741192e+04 3.892352344175454171e+00 3.577518293021621915e-02
5.964523518211272312e+04 3.844390079814072880e+00 3.464181131599502333e-02
5.964523521705803432e+04 3.895988756879910309e+00 3.596088985703931734e-02
5.964523525200333825e+04 3.811926521715304439e+00 3.486009843215009257e-02
5.964523528694864945e+04 3.824360191881559512e+00 3.510216453903795136e-02
5.964523532189396064e+04 3.859315846403461148e+00 3.534992826310597025e-02
5.964523535683926457e+04 3.857341509283706227e+00 3.535312705275827500e-02
5.964523539178457577e+04 3.838630806845965804e+00 3.466156052151714989e-02
5.964523542672988697e+04 3.857943637706128470e+00 3.496282492782716578e-02
5.964523546167519089e+04 3.872477035653121735e+00 3.522612160509389773e-02
5.964523549662050209e+04 3.867878946777032922e+00 3.518882087248619700e-02
5.964523553156581329e+04 3.893047259640616709e+00 3.541528890766246218e-02
5.964523556651111721e+04 3.861752828609888333e+00 3.501454518022222712e-02
5.964523560145642841e+04 3.868679519825390933e+00 3.488429361799683798e-02
5.964523563640173961e+04 3.924899187255771249e+00 3.574850789129922074e-02
5.964523567134705081e+04 3.804959343637828617e+00 3.470730603558444538e-02
5.964523570629236201e+04 3.860495882141038226e+00 3.504574920170753366e-02
5.964523574123766593e+04 3.923638041323241676e+00 3.576451511389060894e-02
5.964523577618297713e+04 3.868706517900840414e+00 3.530050326547223838e-02
5.964523581112828833e+04 3.922171263429037769e+00 3.581172521963169042e-02
5.964523584607359226e+04 3.906476264571908441e+00 3.560264767194327301e-02
5.964523588101889618e+04 3.852746647069630548e+00 3.478334110809132296e-02
5.964523591596420738e+04 3.832901649808504452e+00 3.443325588590270131e-02
5.964523595090951858e+04 3.883966944216801664e+00 3.560934529232551854e-02
5.964523598585482978e+04 3.878944584049728750e+00 3.668107737171975857e-02


==> figures/ground-folded/20220328_tic3788_b.dat <==
5.966716029022196744e+04 1.412512710730532461e+01 5.200455101880708808e-01
5.966716034519769892e+04 1.374300609651871596e+01 3.222294449161784979e-01
5.966716041481238790e+04 1.490365366140878223e+01 3.789663081995794935e-01
5.966716048442707688e+04 1.438873618165521329e+01 3.400648257704995681e-01
5.966716055404176586e+04 1.413877775845074503e+01 3.399265542554160691e-01
5.966716062365645485e+04 1.465266393442622928e+01 3.574118128757599044e-01
5.966716069327114383e+04 1.432925016352500336e+01 3.324503515574840917e-01
5.966716076288583281e+04 1.453122198984164903e+01 3.464128865884336106e-01
5.966716083250052179e+04 1.436350300718791217e+01 3.247750015695822223e-01
5.966716090211521077e+04 1.434212012244048928e+01 3.158890641199657012e-01
5.966716097172989976e+04 1.402308928832383472e+01 3.084544005068327044e-01
5.966716104134458874e+04 1.403614352136152377e+01 3.246208014410070231e-01
5.966716111095927772e+04 1.425572796702630640e+01 3.417739075775638180e-01
5.966716118057396670e+04 1.382086127779738938e+01 3.211884791629794345e-01
5.966716125018865569e+04 1.436684931506849239e+01 3.592344205411667213e-01
5.966716131980334467e+04 1.383001405810684048e+01 3.224194055510070100e-01
5.966716138941803365e+04 1.402972697880493413e+01 3.373462396547236009e-01
5.966716145903272263e+04 1.406677018633540399e+01 3.407413786644213904e-01
5.966716152864741161e+04 1.401753178758414364e+01 3.430776279237883197e-01
5.966716159826210060e+04 1.351494397799237746e+01 3.479475228800213982e-01
5.966716166787678958e+04 1.365774384094510729e+01 3.328720807429519368e-01
5.966716173749147856e+04 1.386699014850757194e+01 3.696877239804110538e-01
5.966716180710616754e+04 1.457556083881979880e+01 4.131266900491240568e-01
5.966716187672085653e+04 1.442222560975609724e+01 3.654799487154782311e-01
5.966716194633554551e+04 1.465541508376409041e+01 3.525007694490376320e-01
5.966716201595023449e+04 1.359932939675380581e+01 3.188321864296380648e-01
5.966716208556491620e+04 1.358150461071553572e+01 3.219120752202379587e-01
5.966716215517959790e+04 1.348350338652946157e+01 3.195659436770610373e-01
5.966716222479428689e+04 1.367743645627779436e+01 3.096449130328708943e-01
5.966716229440897587e+04 1.357170463196111854e+01 3.062902149077565972e-01
5.966716236402367940e+04 1.333216444292393810e+01 3.003254161590536708e-01
5.966716243363836111e+04 1.359437903532092484e+01 3.158866519037072940e-01
5.966716250325304281e+04 1.385354474857531137e+01 3.207651394485142027e-01
5.966716257286773180e+04 1.374889242797162403e+01 3.204731330557080704e-01
5.966716264248242078e+04 1.353937763018522311e+01 3.045747186440632692e-01
5.966716271209710976e+04 1.362162707564575470e+01 3.135347870195815956e-01
5.966716278171179874e+04 1.350649238476376901e+01 3.040497887480193562e-01
5.966716285132648773e+04 1.366546048791875734e+01 2.999415179545794619e-01
5.966716292094117671e+04 1.330368941950486317e+01 3.003716718398021790e-01
5.966716299055586569e+04 1.357825418467697531e+01 2.951594988741682579e-01
5.966716306017055467e+04 1.343588337182448100e+01 2.934182142443578778e-01
5.966716312978524365e+04 1.365253065905949370e+01 3.030929003898613638e-01
5.966716319939993264e+04 1.355949975104706517e+01 3.010464249380295776e-01
5.966716326901462162e+04 1.363350618499956468e+01 2.986329373488263994e-01
5.966716333862931060e+04 1.371638612561626580e+01 3.118913850389955500e-01
5.966716340824399958e+04 1.383283327450288347e+01 3.058498522771826433e-01
5.966716347785868857e+04 1.353734315873331973e+01 2.985688778579299596e-01
5.966716354747337755e+04 1.341401795291593757e+01 3.100160298800789804e-01
5.966716361708806653e+04 1.348420490027848828e+01 3.105081409538402726e-01
5.966716368670275551e+04 1.439795057263411771e+01 3.252916346499863942e-01
5.966716375631744449e+04 1.415038510720552090e+01 3.268151354226926375e-01
5.966716382593213348e+04 1.364986113472765439e+01 3.036628087641858875e-01
5.966716389554682246e+04 1.413809453688705631e+01 3.394117780991425248e-01
5.966716396516151144e+04 1.395873667177160726e+01 3.092033218939964079e-01
5.966716403477620042e+04 1.393016573302760186e+01 3.166487271167153228e-01
5.966716410439088941e+04 1.366395517506186152e+01 3.088467036390285525e-01
5.966716417400557839e+04 1.421189435227885056e+01 3.237662595190591852e-01
5.966716424362026737e+04 1.434186532578075379e+01 3.218146410726335782e-01
5.966716431323495635e+04 1.389513163271262641e+01 3.092489515039613113e-01
5.966716438284964534e+04 1.375320604980159800e+01 3.013047925468763100e-01
5.966716445246433432e+04 1.399805206304232286e+01 3.043551633048737215e-01
5.966716452207902330e+04 1.441486613790378968e+01 3.209833050172704594e-01
5.966716459169371228e+04 1.388343967517401367e+01 3.078398912521577158e-01
5.966716466130840126e+04 1.422666427632365327e+01 3.200652981789829932e-01
5.966716473092309025e+04 1.392815500188531530e+01 2.997463042413308631e-01
5.966716480053777923e+04 1.359387760929780953e+01 2.864246943787728816e-01
5.966716487015246821e+04 1.338632857423354139e+01 2.806246547507114664e-01
5.966716493976715719e+04 1.334733276883996567e+01 2.829356351691560412e-01
5.966716500938184618e+04 1.355282183169024179e+01 2.978805217789846083e-01
5.966716507899653516e+04 1.385489392831016708e+01 3.107387378556560331e-01
5.966716514861122414e+04 1.369990168295645283e+01 3.041766241233672119e-01
5.966716521822591312e+04 1.387290230637233357e+01 3.298980703198389208e-01
5.966716528784060210e+04 1.432024142237021991e+01 3.285238673247801722e-01
5.966716535745529109e+04 1.425481411150342659e+01 3.247500395983827781e-01
5.966716542706998007e+04 1.395597338733005621e+01 3.165553238364767763e-01
5.966716549668466905e+04 1.424463330000588179e+01 3.459271306599369100e-01
5.966716556629935803e+04 1.441155374914079168e+01 3.428617633942306897e-01
5.966716563591404702e+04 1.344164620858963310e+01 2.963893923983191292e-01
5.966716570552873600e+04 1.440900831123953552e+01 3.454749725005912819e-01
5.966716577514342498e+04 1.412177433447894082e+01 3.337503182257012257e-01
5.966716584475811396e+04 1.381565663767289287e+01 3.208139230689151522e-01
5.966716591437280294e+04 1.400052374301675862e+01 3.254043949986069606e-01
5.966716598398749193e+04 1.402046273689105860e+01 3.379773715281880198e-01
5.966716605360218091e+04 1.330425472747497118e+01 3.136062008439325921e-01
5.966716612321686989e+04 1.418323797290985588e+01 3.493745865991191857e-01
5.966716619283155160e+04 1.420322875778414051e+01 3.462583178613604096e-01
5.966716626244624786e+04 1.371129421792868364e+01 3.302827567844183743e-01
5.966716633206092956e+04 1.370790417443695297e+01 3.217635242425969655e-01
5.966716640167562582e+04 1.387810748143582451e+01 3.262100430558749764e-01
5.966716647129030753e+04 1.353814869973651192e+01 3.161570640085403783e-01
5.966716654090500379e+04 1.377028742929701188e+01 3.368110441116437537e-01
5.966716661051968549e+04 1.399784927228802189e+01 3.448366056069484542e-01
5.966716668013438175e+04 1.350185757635915174e+01 3.353100605085887476e-01
5.966716674974906346e+04 1.336869423713596383e+01 3.281938113448904515e-01
5.966716681936375971e+04 1.381657608695652328e+01 3.180251493637163418e-01
5.966716688897844142e+04 1.370087519135784682e+01 3.034680293490539249e-01
5.966716695859312313e+04 1.437191697191697237e+01 3.223248272623355781e-01
5.966716702820781211e+04 1.388574821852731489e+01 3.013104248510751759e-01
5.966716709782250109e+04 1.366751690932018803e+01 3.027318862860355897e-01
5.966716716743719007e+04 1.374765625000000036e+01 3.007146238231583890e-01
5.966716723705187906e+04 1.382288314925935779e+01 3.044689561777060849e-01
5.966716730666656804e+04 1.431373071570282285e+01 3.224634784018264866e-01
5.966716737628125702e+04 1.484759521484374822e+01 3.348764356237744488e-01
5.966716744589594600e+04 1.400402625820568936e+01 3.191024325035707321e-01
5.966716751551063498e+04 1.366017780064602860e+01 2.949335946256424479e-01
5.966716758512532397e+04 1.445949355681715787e+01 3.225656449776772572e-01
5.966716765474001295e+04 1.405080119739390554e+01 3.058157408733360172e-01
5.966716772435470193e+04 1.377066436583261400e+01 3.002045198927850156e-01
5.966716779396939091e+04 1.406493659340336144e+01 3.060845509168102496e-01
5.966716786358407990e+04 1.404847864248098155e+01 3.080615064488756438e-01
5.966716793319876888e+04 1.390493564110796498e+01 3.074588838950759184e-01
5.966716800281345786e+04 1.437158354678318517e+01 3.195938479687208678e-01
5.966716807242814684e+04 1.378545828437132670e+01 3.028565297878249019e-01
5.966716814204283583e+04 1.362930103604261056e+01 2.975700385484678634e-01
5.966716821165752481e+04 1.446380263198070359e+01 3.400324603361840059e-01
5.966716828127221379e+04 1.401741426367627774e+01 3.132522142992512637e-01
5.966716835088690277e+04 1.382561913394345154e+01 3.039032888109059471e-01
5.966716842050159175e+04 1.415561951103726557e+01 3.179748908440074850e-01
5.966716849011628074e+04 1.425720281816819046e+01 3.209473746277899386e-01
5.966716855973096972e+04 1.345592998806614737e+01 2.885764678979138576e-01
5.966716862934565870e+04 1.375844427649555435e+01 3.007411223046711490e-01
5.966716869896034768e+04 1.373297309792816456e+01 2.976577864591217204e-01
5.966716876857503667e+04 1.378408520933526127e+01 3.009143866996215610e-01
5.966716883818972565e+04 1.407684529828109277e+01 3.120088155180483214e-01
5.966716890780441463e+04 1.389390625923517852e+01 3.097244766250489278e-01
5.966716897741910361e+04 1.373115278383485993e+01 2.955215316582726071e-01
5.966716904703379259e+04 1.353211641122782893e+01 2.926320160137347859e-01
5.966716911664848158e+04 1.401601486462572943e+01 2.956349787767984516e-01
5.966716918626317056e+04 1.388859103897251579e+01 2.994626837741228842e-01
5.966716925587785954e+04 1.380862043688608765e+01 2.952254896455433486e-01
5.966716932549254852e+04 1.359320524970563859e+01 2.925621159571393237e-01
5.966716939510723751e+04 1.408428735395391307e+01 3.000285954011472356e-01
5.966716946472192649e+04 1.394857059082245954e+01 3.045724616499430604e-01
5.966716953433661547e+04 1.385746277338296828e+01 3.045739148611026903e-01
5.966716960395130445e+04 1.396649980747015896e+01 3.072129375313580879e-01
5.966716967356599343e+04 1.395490723942178235e+01 3.089185215484633873e-01
5.966716974318068242e+04 1.402764895282545154e+01 3.044398872303841208e-01
5.966716981279537140e+04 1.430221703617269569e+01 3.171039535381840468e-01
5.966716988241006038e+04 1.335689742578719041e+01 2.858855502846602281e-01
5.966716995202474936e+04 1.410624447717231078e+01 3.133884178366131978e-01
5.966717002163943835e+04 1.429987164562251856e+01 3.196720932799783643e-01
5.966717009125412733e+04 1.422905544454054549e+01 3.211625666671151791e-01
5.966717016086881631e+04 1.343834147167574500e+01 2.978672785345146679e-01
5.966717023048350529e+04 1.381100763048713453e+01 3.178432891864394483e-01
5.966717030009819428e+04 1.390225848754189109e+01 3.205074806732278736e-01
5.966717036971288326e+04 1.371687559163535219e+01 3.141376955384769243e-01
5.966717043932757224e+04 1.362026337780595320e+01 3.149229506438297466e-01
5.966717050894226122e+04 1.399078163440732681e+01 3.250413638286875906e-01
5.966717057855695020e+04 1.405815118128792918e+01 3.188880725826933049e-01
5.966717064817163919e+04 1.432702314731742099e+01 3.208553657746824328e-01
5.966717071778632817e+04 1.466421523564380536e+01 3.255667306069800482e-01
5.966717078740101715e+04 1.372200381569058258e+01 2.963947162576371364e-01
5.966717085701570613e+04 1.385810711665443939e+01 3.061264535644490081e-01
5.966717092663039512e+04 1.352302004834352189e+01 2.909341047767293742e-01
5.966717099624508410e+04 1.424920165935476390e+01 3.239627071661351776e-01
5.966717106585977308e+04 1.413235771398223761e+01 3.120133422868353601e-01
5.966717113547446206e+04 1.438499548056643640e+01 3.304437684027135558e-01
5.966717120508915104e+04 1.441037636193522964e+01 3.256029184777468055e-01
5.966717127470384003e+04 1.357979660246576969e+01 3.024281703287665657e-01
5.966717134431852901e+04 1.398010738491329974e+01 3.142916935750674767e-01
5.966717141393321799e+04 1.384473385854239957e+01 3.033884425332880053e-01
5.966717148354790697e+04 1.350280438346708145e+01 2.960629880378908285e-01
5.966717155316259596e+04 1.380867555867555829e+01 3.052475102167984122e-01
5.966717162277728494e+04 1.360554888850791322e+01 2.932741517560626954e-01
5.966717169239197392e+04 1.375369155045119030e+01 3.017894568252996734e-01
5.966717176200665563e+04 1.422039493609546312e+01 3.119282764550538323e-01
5.966717183162135188e+04 1.417582118444135375e+01 3.156260256698827926e-01
5.966717190123604087e+04 1.374803356823298905e+01 2.990802861302787607e-01
5.966717197085072985e+04 1.376254443732152311e+01 3.030847952960459279e-01
5.966717204046541883e+04 1.349008788645866019e+01 2.970742644916216091e-01
5.966717211008010781e+04 1.444071993718668878e+01 3.285530295500186382e-01
5.966717217969479680e+04 1.438286921337617486e+01 3.242549593668440644e-01
5.966717224930948578e+04 1.404358092350746112e+01 3.044537745655637173e-01
5.966717231892417476e+04 1.473573884207003637e+01 3.309642966702958100e-01
5.966717238853886374e+04 1.406660237302004646e+01 3.109340921505194810e-01
5.966717245815355272e+04 1.373325022468326750e+01 3.010041331809548693e-01
5.966717252776824171e+04 1.428313809651554322e+01 3.146917316286743094e-01
5.966717259738293069e+04 1.388372229046031414e+01 3.012451283845912209e-01
5.966717266699761240e+04 1.384707763884850173e+01 3.050645963528569315e-01
5.966717273661230865e+04 1.449304060405737360e+01 3.289375652357083846e-01
5.966717280622699036e+04 1.385654318088416481e+01 3.137313887192491602e-01
5.966717287584168662e+04 1.432328758932041701e+01 3.307670790970201891e-01
5.966717294545637560e+04 1.412670206769705317e+01 3.230438122584714522e-01
5.966717301507105731e+04 1.429193068860926630e+01 3.365827350962433129e-01
5.966717308468573901e+04 1.398068820224719211e+01 3.235250104607750310e-01
5.966717315430042800e+04 1.450800229933742713e+01 3.375690877918742228e-01
5.966717322391513153e+04 1.416681356131382508e+01 3.212892727156118622e-01
5.966717329352981324e+04 1.421594168260038238e+01 3.198028954693199477e-01
5.966717336314450949e+04 1.434727086100712512e+01 3.297785129163799400e-01
5.966717343275919120e+04 1.436287321763462543e+01 3.344542174086178044e-01
5.966717350237388746e+04 1.394276933781746663e+01 3.197522138250905588e-01
5.966717357198856917e+04 1.408675893410452495e+01 3.266149887898930904e-01
5.966717364160325087e+04 1.457930062214594358e+01 3.272964304857787221e-01
5.966717371121793985e+04 1.363391969081246913e+01 2.927078593330883494e-01
5.966717378083262884e+04 1.328970736066123060e+01 2.853687240934049130e-01
5.966717385044733237e+04 1.401467364298032869e+01 3.098955904868002653e-01
5.966717392006201408e+04 1.405740127689761287e+01 3.228340536662591687e-01
5.966717398967669578e+04 1.412714087787047035e+01 3.186088985307048982e-01
5.966717405929138476e+04 1.419309039280643603e+01 3.075338192042850194e-01
5.966717412890607375e+04 1.420243794977236007e+01 3.096956343861056449e-01
5.966717419852076273e+04 1.440992895044518463e+01 3.276941318216026744e-01
5.966717426813545171e+04 1.456519618304320041e+01 3.291929113711848931e-01
5.966717433775014069e+04 1.425589066918001890e+01 3.165820766921293994e-01
5.966717440736482968e+04 1.431044293372465681e+01 3.331592036609588581e-01
5.966717447697951866e+04 1.349600045224568134e+01 3.025331156048191583e-01
5.966717454659420764e+04 1.439318674144633370e+01 3.341431590929868634e-01
5.966717461620889662e+04 1.407828127291391773e+01 3.057939494521908497e-01
5.966717468582358561e+04 1.453492845978117032e+01 3.304744685422676409e-01
5.966717475543827459e+04 1.441134815614966769e+01 3.118804453117687281e-01
5.966717482505296357e+04 1.388141802238375355e+01 2.975268958071577430e-01
5.966717489466765255e+04 1.450926981460370691e+01 3.292504610458724668e-01
5.966717496428234153e+04 1.386089427161060783e+01 2.968158168289791732e-01
5.966717503389703052e+04 1.478717894031260549e+01 3.299113987525378877e-01
5.966717510351171950e+04 1.399050148684932360e+01 3.052230397817942698e-01
5.966717517312640848e+04 1.445106798414295035e+01 3.151062253219201192e-01
5.966717524274109746e+04 1.432105186267348529e+01 3.188180151206173041e-01
5.966717531235578645e+04 1.421049576221990129e+01 3.014468622920353225e-01
5.966717538197047543e+04 1.439908766594537681e+01 3.075738817476433851e-01
5.966717545158516441e+04 1.458948033961582347e+01 3.265840450742014678e-01
5.966717552119985339e+04 1.443676399903869090e+01 3.225151010191299461e-01
5.966717559081454237e+04 1.453982247810963102e+01 3.263512061389406971e-01
5.966717566042923136e+04 1.377426688537799571e+01 2.977023140413934676e-01
5.966717573004392034e+04 1.406941031941031817e+01 3.116434641382583859e-01
5.966717579965860932e+04 1.396583396712104452e+01 2.994636597539788170e-01
5.966717586927329830e+04 1.392854868127732182e+01 3.051600119500235131e-01
5.966717593888798729e+04 1.432257293875235327e+01 3.152309798572194843e-01
5.966717600850267627e+04 1.395796040931751136e+01 3.034489112564163760e-01
5.966717607811736525e+04 1.433748200575815801e+01 3.118259687662893187e-01
5.966717614773205423e+04 1.362343465391621322e+01 2.943734386385548629e-01
5.966717621734674321e+04 1.343366651522035404e+01 2.886738574329461016e-01
5.966717628696143220e+04 1.437386526516961105e+01 3.289960407269945653e-01
5.966717635657612118e+04 1.423422355277588558e+01 3.131583134187754802e-01
5.966717642619081016e+04 1.443102883842742656e+01 3.169594704244015348e-01
5.966717649580549914e+04 1.414448916775186404e+01 3.128494028464637311e-01
5.966717656542018813e+04 1.419216230582954452e+01 3.057971561372522795e-01
5.966717663503487711e+04 1.391690653821300572e+01 3.060428348180496694e-01
5.966717670464956609e+04 1.364033269934993164e+01 2.944120640501466379e-01
5.966717677426425507e+04 1.359435656263360492e+01 2.915305509852981758e-01
5.966717684387894406e+04 1.369867226117944625e+01 2.934164840274269825e-01
5.966717691349363304e+04 1.394860775887443261e+01 3.109477925238781637e-01
5.966717698310832202e+04 1.403066599958798122e+01 3.167592107201054885e-01
5.966717705272301100e+04 1.424929838179972386e+01 3.140228495428582511e-01
5.966717712233769998e+04 1.380436106358917847e+01 3.045153002082367499e-01
5.966717719195238897e+04 1.428469879518072183e+01 3.238750431971643695e-01
5.966717726156707795e+04 1.404151120773230765e+01 3.116214388605139662e-01
5.966717733118176693e+04 1.345159443522070220e+01 3.018736496741925568e-01
5.966717740079645591e+04 1.343453856454967621e+01 2.903857666714369512e-01
5.966717747041114490e+04 1.405523803824171836e+01 3.097079561718144025e-01
5.966717754002583388e+04 1.389657403323040796e+01 2.967109831279830523e-01
5.966717760964052286e+04 1.375849663644340559e+01 2.962414947556640255e-01
5.966717767925521184e+04 1.337637808734296030e+01 2.879686989772357597e-01
5.966717774886990082e+04 1.428684314500197416e+01 3.139950657011647550e-01
5.966717781848458981e+04 1.332553695199520760e+01 2.906118875173546723e-01
5.966717788809927879e+04 1.406687888525181052e+01 3.135191387726153356e-01
5.966717795771396777e+04 1.368661347517730498e+01 3.024880631083911586e-01
5.966717802732865675e+04 1.383010445495937901e+01 3.020405404504810098e-01
5.966717809694334574e+04 1.343276021766817152e+01 2.986379554616783172e-01
5.966717816655803472e+04 1.369542506676057236e+01 2.927607380629910216e-01
5.966717823617272370e+04 1.368760581470021442e+01 2.890895636784636125e-01
5.966717830578741268e+04 1.364905649320206216e+01 2.948464864281781228e-01
5.966717837540210166e+04 1.402716883273527770e+01 3.118719702398604632e-01
5.966717844501679065e+04 1.350518787736678483e+01 2.938479503145837168e-01
5.966717851463147963e+04 1.360063215195059882e+01 2.884424190430456281e-01
5.966717858424616861e+04 1.427364504224235375e+01 3.173398042681230269e-01
5.966717865386085759e+04 1.323355996114951871e+01 2.779848678731666189e-01
5.966717872347554658e+04 1.350145144138188691e+01 2.874616732073244085e-01
5.966717879309023556e+04 1.375799758674475548e+01 3.024035536307308480e-01
5.966717886270492454e+04 1.397189988962801621e+01 3.094757923387339016e-01
5.966717893231961352e+04 1.379604181348367575e+01 3.005377885247870196e-01
5.966717900193430251e+04 1.377611151870872952e+01 3.027637503245518835e-01
5.966717907154899149e+04 1.412584002378828352e+01 3.089055942429257406e-01
5.966717914116368047e+04 1.367520494792426433e+01 2.922258741475197152e-01
5.966717921077836945e+04 1.464806508491354187e+01 3.304619185752579180e-01
5.966717928039305843e+04 1.356513546692551486e+01 2.918125842329382658e-01
5.966717935000774742e+04 1.431924259784116238e+01 3.076027089100626388e-01
5.966717941962243640e+04 1.375010887553349015e+01 2.954972690497891241e-01
5.966717948923712538e+04 1.350468289298722269e+01 2.925617395949808852e-01
5.966717955885181436e+04 1.369863649550333484e+01 2.949958694074691912e-01
5.966717962846650335e+04 1.380706770019747154e+01 3.003104442610334823e-01
5.966717969808119233e+04 1.375156710108166358e+01 3.030283412842270097e-01
5.966717976769588131e+04 1.351669711154241327e+01 2.884449774044578474e-01
5.966717983731057029e+04 1.365890163648011324e+01 3.053280691161005533e-01
5.966717990692525927e+04 1.394944397171444450e+01 3.072030581528097382e-01
5.966717997653994826e+04 1.345518915060671006e+01 2.925452155769963647e-01
5.966718004615463724e+04 1.390272270684641853e+01 3.153610691750330375e-01
5.966718011576932622e+04 1.348585284664830120e+01 2.938510470016016951e-01
5.966718018538401520e+04 1.391494564416816360e+01 3.092944304272835510e-01
5.966718025499870419e+04 1.384695193434935589e+01 3.269738047994193986e-01
5.966718032461339317e+04 1.381141963691113972e+01 3.144338438032091565e-01
5.966718039422808215e+04 1.454832565284178258e+01 3.343923018101405131e-01
5.966718046384277113e+04 1.420817821723203522e+01 3.240400944857805277e-01
5.966718053345746011e+04 1.361411637624719262e+01 3.052712507718606250e-01
5.966718060307214910e+04 1.425773381835673170e+01 3.264821541291969553e-01
5.966718067268683808e+04 1.325287002296018457e+01 2.875444027353339371e-01
5.966718074230152706e+04 1.403801092704590125e+01 3.324096193963367862e-01
5.966718081191621604e+04 1.405444942286579035e+01 3.170045775719211867e-01
5.966718088153090503e+04 1.475909301249421546e+01 3.485879347655488902e-01
5.966718095114559401e+04 1.443592770865497954e+01 3.353280726853123395e-01
5.966718102076028299e+04 1.467853419196565312e+01 3.561947409030127298e-01
5.966718109037497197e+04 1.372420360110803372e+01 3.001610287880026595e-01
5.966718115998966096e+04 1.392174319157009776e+01 3.030633002343214311e-01
5.966718122960434994e+04 1.414180731889469733e+01 3.197760901619101093e-01
5.966718129921903892e+04 1.426009103789226096e+01 3.193265385633841102e-01
5.966718136883372790e+04 1.387125040161229172e+01 3.057259674491281665e-01
5.966718143844841688e+04 1.383437136811991586e+01 3.166811401366842471e-01
5.966718150806310587e+04 1.398085649887302928e+01 3.180661027604451685e-01
5.966718157767779485e+04 1.376078031736788532e+01 3.012889721670433119e-01
5.966718164729248383e+04 1.370689605236481690e+01 2.978269917796141364e-01
5.966718171690717281e+04 1.391197214270959392e+01 3.125564644203919773e-01
5.966718178652186180e+04 1.383832265238638470e+01 3.048077976042593562e-01
5.966718185613655078e+04 1.388333479237795132e+01 3.005778444709373831e-01
5.966718192575123976e+04 1.403481492492938898e+01 3.069176594180733075e-01
5.966718199536592874e+04 1.413760488629288226e+01 3.140128207617124412e-01
5.966718206498061772e+04 1.360183810937321702e+01 2.932901065509609939e-01
5.966718213459530671e+04 1.355453012943226909e+01 2.933149992339438850e-01
5.966718220420999569e+04 1.376814799919565857e+01 2.963120747893764340e-01
5.966718227382468467e+04 1.389352254919031893e+01 3.019559278917677836e-01
5.966718234343937365e+04 1.432212574850299447e+01 3.097687759877301161e-01
5.966718241305406264e+04 1.418829216530094861e+01 3.112909263882998601e-01
5.966718248266875162e+04 1.434787278477235972e+01 3.196726084716879912e-01
5.966718255228344060e+04 1.390449700005824951e+01 3.000363496111551065e-01
5.966718262189812958e+04 1.406243735628795477e+01 3.130783025383079843e-01
5.966718269151281856e+04 1.417519166267369535e+01 3.129467574528013718e-01
5.966718276112750755e+04 1.403157614640924677e+01 3.080245159719238734e-01
5.966718283074219653e+04 1.364073697954446551e+01 3.035215513770396778e-01
5.966718290035688551e+04 1.390219055470498155e+01 3.128261104785480806e-01
5.966718296997157449e+04 1.392203160004716267e+01 3.072258212707756342e-01
5.966718303958626348e+04 1.384763313609467517e+01 3.067051872857640138e-01
5.966718310920095246e+04 1.391740140593351605e+01 3.033466285388831674e-01
5.966718317881564144e+04 1.389343465582751591e+01 3.003381304348806680e-01
5.966718324843033042e+04 1.402276534641617900e+01 2.978281029075403596e-01
5.966718331804501940e+04 1.386893878879323161e+01 2.943046033202947331e-01
5.966718338765970839e+04 1.351697861737265960e+01 2.831294970506094688e-01
5.966718345727439737e+04 1.381084733811258580e+01 2.978415709346798335e-01
5.966718352688908635e+04 1.375796628122517440e+01 2.967895982852715719e-01
5.966718359650377533e+04 1.358925116238773256e+01 2.929013891498812860e-01
5.966718366611846432e+04 1.422067546301900620e+01 3.180319702198103338e-01
5.966718373573315330e+04 1.412328231650479715e+01 3.301187956042975213e-01
5.966718380534784228e+04 1.403847303599187057e+01 3.131555837729245173e-01
5.966718387496253126e+04 1.383781724400679991e+01 3.020600415571412234e-01
5.966718394457722025e+04 1.385330437111316293e+01 3.040829528863454034e-01
5.966718401419190923e+04 1.427676631682017216e+01 3.136969317598787277e-01
5.966718408380659821e+04 1.362339161040909552e+01 2.910178242422645778e-01
5.966718415342128719e+04 1.376156323185011665e+01 3.067954256650019529e-01
5.966718422303597617e+04 1.400370699881375991e+01 3.058899232556485104e-01
5.966718429265066516e+04 1.385530867092689178e+01 2.949343946185333798e-01
5.966718436226535414e+04 1.357418765868827037e+01 2.917687364849361753e-01
5.966718443188004312e+04 1.367977723633832277e+01 2.983914673371672599e-01
5.966718450149473210e+04 1.382086493133838800e+01 2.998412062280071400e-01
5.966718457110942109e+04 1.397304470921316444e+01 3.096459201742718936e-01
5.966718464072411007e+04 1.413126698318850849e+01 3.115429777359614572e-01
5.966718471033879905e+04 1.407250854982900456e+01 3.208187552026351419e-01
5.966718477995348803e+04 1.384436745838348948e+01 3.074875400864381381e-01
5.966718484956817701e+04 1.365588828102505126e+01 2.934904093234672606e-01
5.966718491918286600e+04 1.420765286463736210e+01 3.088300679221159806e-01
5.966718498879755498e+04 1.397524723506348998e+01 2.960722065838570227e-01
5.966718505841224396e+04 1.430684333313393530e+01 3.116453023830852431e-01
5.966718512802693294e+04 1.375446570742016839e+01 2.959258094516762361e-01
5.966718519764162193e+04 1.414200254686528346e+01 3.100900561757742868e-01
5.966718526725631091e+04 1.387998031040074132e+01 2.919852167827906020e-01
5.966718533687099989e+04 1.379120496606138069e+01 2.961286182727949079e-01
5.966718540648568887e+04 1.428329537281227424e+01 3.255756450880420982e-01
5.966718547610037785e+04 1.485316942944061580e+01 3.325314565024775071e-01
5.966718554571506684e+04 1.400451141121660648e+01 3.009911841331880944e-01
5.966718561532975582e+04 1.402850153265739230e+01 3.045659343892986315e-01
5.966718568494444480e+04 1.424268132393356545e+01 3.115401756881093775e-01
5.966718575455913378e+04 1.354089177046010484e+01 2.890257015517028738e-01
5.966718582417382277e+04 1.400513941398865825e+01 2.938047370213989207e-01
5.966718589378851175e+04 1.478883954911032994e+01 3.285164805219074058e-01
5.966718596340320073e+04 1.355745467144011940e+01 2.887128406820180793e-01
5.966718603301788971e+04 1.376912696550105508e+01 2.969329204318068016e-01
5.966718610263257870e+04 1.401220816253787227e+01 3.131315053886161714e-01
5.966718617224726768e+04 1.374858377620744143e+01 2.971464579334576750e-01
5.966718624186195666e+04 1.351335516112355606e+01 2.875022794004561955e-01
5.966718631147664564e+04 1.342808170666062217e+01 2.886208243643541560e-01
5.966718638109133462e+04 1.356374124669957482e+01 2.978685833515898884e-01
5.966718645070602361e+04 1.408110125712920535e+01 3.108989031157336491e-01
5.966718652032071259e+04 1.409954280964256057e+01 3.259221108211942108e-01
5.966718658993540157e+04 1.351232727481222362e+01 2.900134533761217770e-01
5.966718665955009055e+04 1.365301524953789247e+01 2.919587853847412373e-01
5.966718672916477954e+04 1.346209488287982836e+01 2.945491175810270312e-01
5.966718679877946852e+04 1.343700508046433661e+01 2.826294899325579868e-01
5.966718686839415750e+04 1.337037142450548011e+01 2.894770158323066167e-01
5.966718693800884648e+04 1.389631948957287122e+01 3.133147483230344088e-01
5.966718700762353546e+04 1.398691068467187826e+01 3.197946632159556213e-01
5.966718707723822445e+04 1.405633137492250029e+01 3.134322510505838655e-01
5.966718714685291343e+04 1.380179890780597418e+01 2.950961350160988816e-01
5.966718721646760241e+04 1.384117818606007688e+01 2.927881858291100925e-01
5.966718728608229139e+04 1.427535750920171331e+01 3.081444472020471448e-01
5.966718735569698038e+04 1.330418272341143648e+01 2.847860163459106086e-01
5.966718742531166936e+04 1.379363314509758176e+01 3.065926160808855605e-01
5.966718749492635834e+04 1.433969303567095288e+01 3.187748756579910081e-01
5.966718756454104732e+04 1.444986433340447007e+01 3.249135613234791498e-01
5.966718763415573630e+04 1.390583274771609190e+01 3.060795057604576708e-01
5.966718770377042529e+04 1.386985898942420725e+01 3.030515416297594466e-01
5.966718777338511427e+04 1.362499635494124028e+01 2.914252761165055938e-01
5.966718784299980325e+04 1.402387915699339693e+01 3.146168800417301625e-01
5.966718791261449223e+04 1.401300425429200835e+01 3.022044544974208380e-01
5.966718798222918122e+04 1.426804280415881365e+01 3.072848068094260476e-01
5.966718805184387020e+04 1.391993580599144131e+01 3.063159172291436971e-01
5.966718812145855918e+04 1.390201989749773936e+01 3.000195523132290210e-01
5.966718819107324816e+04 1.377142349176247471e+01 2.974793523572771825e-01
5.966718826068793715e+04 1.363688413882200834e+01 2.924233361531951569e-01
5.966718833030262613e+04 1.387717842323651496e+01 2.937806802161464503e-01
5.966718839991731511e+04 1.365530358024332891e+01 2.842423881669882690e-01
5.966718846953200409e+04 1.388929508535039226e+01 2.952795772388411844e-01
5.966718853914669307e+04 1.376488846343515071e+01 2.990675279362086103e-01
5.966718860876138206e+04 1.392255852447387277e+01 3.092399488779216110e-01
5.966718867837607104e+04 1.388986328874715959e+01 2.993766094698062097e-01
5.966718874799076002e+04 1.356370310422567549e+01 2.895451393747165425e-01
5.966718881760544900e+04 1.415963989660397537e+01 3.094067596532745212e-01
5.966718888722013799e+04 1.338435364505061465e+01 2.842778657522346819e-01
5.966718895683482697e+04 1.360521436848203791e+01 3.007208157852012675e-01
5.966718902644951595e+04 1.436417470766826199e+01 3.389932201532961376e-01
5.966718909606420493e+04 1.377070193285859645e+01 3.111670908932069879e-01
5.966718916567889391e+04 1.386152896932659573e+01 3.120882225553498479e-01
5.966718923529358290e+04 1.378318403908794743e+01 3.014267042589204304e-01
5.966718930490827188e+04 1.385462012320328640e+01 3.062899359086456164e-01
5.966718937452296086e+04 1.420689757781348561e+01 3.104300511957022168e-01
5.966718944413764984e+04 1.453341633012479761e+01 3.276398999937248369e-01
5.966718951375233883e+04 1.393199570254653175e+01 2.969922914492802990e-01
5.966718958336702781e+04 1.392334545454545491e+01 2.917895983898749490e-01
5.966718965298171679e+04 1.416912861614063956e+01 3.053107336054751708e-01
5.966718972259640577e+04 1.469433950767730757e+01 3.252051283391517167e-01
5.966718979221109475e+04 1.394747923733770101e+01 3.045673444850733325e-01
5.966718986182578374e+04 1.383638327058342732e+01 2.960786549623143915e-01
5.966718993144047272e+04 1.412219458843975595e+01 3.037030531072443806e-01
5.966719000105516170e+04 1.355767025911488055e+01 2.882365396871132690e-01
5.966719007066985068e+04 1.399967384213959676e+01 2.996766653209683717e-01
5.966719014028453967e+04 1.383309250685618252e+01 2.994041131478669127e-01
5.966719020989922865e+04 1.396630870899221044e+01 2.978997315457662109e-01
5.966719027951391763e+04 1.377618280357404501e+01 2.946942405514684782e-01
5.966719034912860661e+04 1.385794721407624586e+01 2.962782217624523873e-01
5.966719041874329560e+04 1.363966809268138469e+01 2.846465203072722217e-01
5.966719048835798458e+04 1.382952103388383414e+01 2.988065161704656636e-01
5.966719055797267356e+04 1.380942383951481389e+01 2.952198420239697252e-01
5.966719062758736254e+04 1.399573378839590276e+01 3.037792151928581652e-01
5.966719069720205152e+04 1.405950276894073170e+01 2.997933493395644744e-01
5.966719076681674051e+04 1.376557623396139185e+01 2.995780723409579016e-01
5.966719083643142949e+04 1.389149696423902469e+01 2.974511074306704361e-01
5.966719090604611847e+04 1.420685135537682520e+01 2.999611339832985446e-01
5.966719097566080745e+04 1.442611960311075414e+01 3.100277750331052462e-01
5.966719104527549644e+04 1.397020429666920371e+01 2.992584555905741239e-01
5.966719111489018542e+04 1.402475575665004648e+01 2.939063692677946205e-01
5.966719118450487440e+04 1.381101272029767202e+01 2.905861290764828464e-01
5.966719125411956338e+04 1.408912091812588585e+01 2.959102057229369143e-01
5.966719132373425236e+04 1.388399639125753104e+01 2.930614584064801798e-01
5.966719139334894135e+04 1.336639766868415080e+01 2.791066695985383039e-01
5.966719146296363033e+04 1.488809740483886301e+01 3.423065736599191222e-01
5.966719153257831931e+04 1.384174565331162476e+01 2.978395396857441701e-01
5.966719160219300829e+04 1.352089240198184328e+01 2.891104282828262928e-01
5.966719167180769728e+04 1.406078927773641141e+01 3.112862962642663489e-01
5.966719174142238626e+04 1.428105304423871580e+01 3.123183551857460771e-01
5.966719181103707524e+04 1.406537055203781250e+01 3.038386310516484889e-01
5.966719188065176422e+04 1.429135135135135037e+01 3.120664975824022913e-01
5.966719195026645320e+04 1.418320542299997200e+01 3.039591986886141517e-01
5.966719201988114219e+04 1.417014366386751512e+01 3.098238569975085843e-01
5.966719208949583117e+04 1.359144012899210807e+01 2.972384559400354509e-01
5.966719215911052015e+04 1.362165484903934143e+01 2.876936477389435143e-01
5.966719222872520913e+04 1.425368784737869987e+01 3.105800863030475645e-01
5.966719229833989812e+04 1.404521410207157395e+01 3.032701509377350169e-01
5.966719236795458710e+04 1.420437171524127962e+01 3.089347234917576013e-01
5.966719243756927608e+04 1.393410623447296892e+01 3.007593974825973349e-01
5.966719250718396506e+04 1.393451854472551332e+01 3.023040281614031155e-01
5.966719257679865404e+04 1.429339608319417110e+01 3.282865502879498409e-01
5.966719264641334303e+04 1.363130469829571645e+01 2.886773860331308117e-01
5.966719271602803201e+04 1.402790903721204963e+01 3.019374899526082734e-01
5.966719278564272099e+04 1.386811327475659006e+01 3.048856023674975102e-01
5.966719285525740997e+04 1.407798096267603505e+01 3.104211941579188005e-01
5.966719292487209896e+04 1.334578714605708960e+01 2.929879790527619154e-01
5.966719299448678794e+04 1.411117475055014481e+01 3.160713630056209977e-01
5.966719306410147692e+04 1.417201945011406039e+01 3.215234803508537631e-01
5.966719313371616590e+04 1.408924063789979897e+01 3.113818891422956980e-01
5.966719320333085489e+04 1.362568030638984240e+01 3.024782425259855412e-01
5.966719327294554387e+04 1.386163075922806343e+01 3.058459379483183804e-01
5.966719334256023285e+04 1.363954225758100058e+01 3.061442962545797286e-01
5.966719341217492183e+04 1.431129653401796986e+01 3.179679846624748896e-01
5.966719348178961081e+04 1.374855000292928686e+01 3.098953296717323336e-01
5.966719355140429980e+04 1.343970411147428123e+01 2.896345699554983000e-01
5.966719362101898878e+04 1.366999560697027327e+01 3.030709445957419645e-01
5.966719369063367776e+04 1.361870798012277106e+01 3.017388151001565433e-01
5.966719376024836674e+04 1.406572384428223721e+01 3.270764000199113952e-01
5.966719382986305573e+04 1.389100377087448379e+01 3.037594872175232719e-01
5.966719389947774471e+04 1.335138325128825088e+01 2.855376692644246428e-01
5.966719396909243369e+04 1.406653662104910296e+01 3.172978451520248044e-01
5.966719403870712267e+04 1.343813593813593776e+01 3.081136471325556236e-01
5.966719410832181165e+04 1.366763502697575206e+01 3.181004337350130662e-01
5.966719417793650064e+04 1.360081154988385421e+01 3.136857859571443585e-01
5.966719424755118962e+04 1.407684188304834372e+01 3.217260734203205019e-01
5.966719431716587860e+04 1.334954328718331595e+01 3.070547342815335146e-01
5.966719438678056758e+04 1.340423045459857398e+01 3.030953612751758897e-01
5.966719445639525657e+04 1.385281683806554121e+01 3.390983483942996979e-01
5.966719452600994555e+04 1.423035692155161769e+01 3.395394347613092112e-01
5.966719459562463453e+04 1.340272706526700119e+01 2.904370195253742071e-01
5.966719466523932351e+04 1.384961212976022615e+01 3.011061209133623073e-01
5.966719473485401249e+04 1.357497694790225751e+01 2.858712950959060306e-01
5.966719480446870148e+04 1.407033320429979462e+01 3.093678343570926970e-01
5.966719487408339046e+04 1.392873309905295187e+01 2.990370715414329972e-01
5.966719494369807944e+04 1.381733645274972666e+01 2.955076184618941615e-01
5.966719501331276842e+04 1.400531148721642083e+01 3.099235135457108492e-01
5.966719508292745741e+04 1.393775549786649925e+01 3.042777556723576526e-01
5.966719515254214639e+04 1.352385377043468218e+01 2.919582038573330651e-01
5.966719522215683537e+04 1.389958828233760890e+01 3.069455181917510322e-01
5.966719529177152435e+04 1.389112638183447856e+01 3.057556903809811044e-01
5.966719536138621334e+04 1.427553926320891797e+01 3.148781641306646617e-01
5.966719543100090232e+04 1.386524343689434247e+01 2.976990966238920455e-01
5.966719550061559130e+04 1.357721460394607504e+01 2.908663391450558300e-01
5.966719557023028028e+04 1.346841173568588879e+01 2.932938752310122466e-01
5.966719563984496926e+04 1.354992881838519381e+01 2.891702324840002558e-01
5.966719570945965825e+04 1.374380707932907519e+01 3.094723843343152869e-01
5.966719577907434723e+04 1.347777874792630826e+01 2.947120569775037446e-01
5.966719584868903621e+04 1.425087713945754686e+01 3.122509158941055296e-01
5.966719591830372519e+04 1.350839592819233914e+01 2.935717508575231838e-01
5.966719598791841418e+04 1.350924403680309283e+01 2.885991362314364039e-01
5.966719605753310316e+04 1.393820476774444295e+01 3.095244249534482850e-01
5.966719612714779214e+04 1.358088128503790770e+01 2.936479959770942338e-01
5.966719619676249567e+04 1.359802559203288830e+01 2.891575807346338234e-01
5.966719626637717738e+04 1.403312679461991763e+01 2.981860534324171086e-01
5.966719633599185909e+04 1.402517824647236111e+01 3.073062046656324653e-01
5.966719640560654807e+04 1.434608754540417408e+01 3.166158204066659154e-01
5.966719647522123705e+04 1.409345028529804367e+01 3.152631173784342655e-01
5.966719654483592603e+04 1.350818630706592316e+01 3.083403073643577463e-01
5.966719661445061502e+04 1.370231708036082807e+01 2.969370973586182294e-01
5.966719668406530400e+04 1.383607518841089856e+01 2.966097182330824644e-01
5.966719675367999298e+04 1.356784902620753108e+01 2.848540800976563925e-01
5.966719682329468196e+04 1.418264743317776855e+01 3.116948359096182175e-01
5.966719689290937094e+04 1.360577450555796197e+01 2.896990682163945174e-01
5.966719696252405993e+04 1.361708557315124146e+01 2.933247341726204493e-01
5.966719703213874891e+04 1.445320346058442773e+01 3.212343962782577278e-01
5.966719710175343789e+04 1.412293053673481324e+01 3.072394898370955918e-01
5.966719717136812687e+04 1.406745125592833112e+01 3.138696551738241469e-01
5.966719724098281586e+04 1.351364642949584471e+01 2.897783467151253123e-01
5.966719731059750484e+04 1.382943211886830959e+01 2.905238194420656228e-01
5.966719738021219382e+04 1.439050763266295085e+01 3.202785476324958025e-01
5.966719744982688280e+04 1.431578947368421240e+01 3.258544326293984494e-01
5.966719751944157179e+04 1.358840835539864678e+01 2.974830359001214841e-01
5.966719758905627532e+04 1.355698974972987081e+01 2.911603346327555908e-01
5.966719765867095703e+04 1.332143064002316812e+01 2.831500844027882713e-01
5.966719772828563873e+04 1.366126565900135326e+01 2.914496309166340060e-01
5.966719779790034227e+04 1.372656599052810122e+01 3.024583780361632113e-01
5.966719786751502397e+04 1.358423817863397431e+01 2.939434992231802490e-01
5.966719793712970568e+04 1.295558108903399308e+01 2.711622537879573858e-01
5.966719800674439466e+04 1.387623851020651777e+01 3.034220209382062494e-01
5.966719807635909820e+04 1.352993571819780350e+01 2.861593740882921733e-01
5.966719814597378718e+04 1.393743103396856675e+01 2.963654685946774392e-01
5.966719821558847616e+04 1.346119402985074665e+01 2.862029719135825712e-01
5.966719828520316514e+04 1.355114212095770299e+01 2.832173694413200327e-01
5.966719835481785412e+04 1.355054280885680917e+01 2.810315997786789199e-01
5.966719842443254311e+04 1.419630998527600063e+01 3.127892035118185476e-01
5.966719849404723209e+04 1.356451193058568450e+01 2.993799111333512175e-01
5.966719856366192107e+04 1.445692431561997005e+01 3.195993030492859099e-01
5.966719863327660278e+04 1.341966544033111042e+01 2.895117580671424107e-01
5.966719870289129904e+04 1.334259232853272614e+01 2.749150800097179825e-01
5.966719877250598802e+04 1.368761737089201880e+01 2.909712991642576241e-01
5.966719884212067700e+04 1.404509441829987537e+01 2.982713798094631663e-01
5.966719891173536598e+04 1.470127374717203317e+01 3.206055215514932999e-01
5.966719898135005496e+04 1.395289747399702840e+01 3.005465970344308735e-01
5.966719905096474395e+04 1.403788354097576985e+01 3.055291955452590358e-01
5.966719912057943293e+04 1.334985397697989917e+01 2.835826855741446217e-01
5.966719919019412191e+04 1.343666161370591716e+01 2.843792010541241200e-01
5.966719925980881089e+04 1.363117279422552208e+01 2.897640529450277169e-01
5.966719932942349988e+04 1.388415803605677112e+01 2.954130782817694922e-01
5.966719939903818886e+04 1.390340841020725904e+01 3.046609064362504893e-01
5.966719946865287784e+04 1.354203399596658031e+01 2.931505374420960708e-01
5.966719953826756682e+04 1.377124718410813031e+01 3.025035354159942846e-01
5.966719960788225580e+04 1.394967546901395927e+01 3.045499116718018429e-01
5.966719967749694479e+04 1.428101350124114610e+01 3.168825790794224662e-01
5.966719974711163377e+04 1.369924350848497241e+01 2.906832638619649689e-01
5.966719981672632275e+04 1.411358009782018108e+01 3.086774573093233331e-01
5.966719988634101173e+04 1.395883181913585780e+01 3.004268393502464440e-01
5.966719995595570072e+04 1.374914269107817510e+01 2.961378520113077673e-01
5.966720002557038970e+04 1.380692732807282042e+01 2.982857175978441133e-01
5.966720009518507868e+04 1.382443824350125006e+01 2.933099123879434611e-01
5.966720016479976766e+04 1.370309540719697061e+01 2.897219297238385893e-01
5.966720023441445665e+04 1.393736514025413342e+01 3.104852258205575422e-01
5.966720030402914563e+04 1.404116377344723610e+01 3.067152941622148243e-01
5.966720037364383461e+04 1.412741930613846897e+01 3.014976565206122228e-01
5.966720044325852359e+04 1.393082783750414144e+01 3.081188360334308762e-01
5.966720051287321257e+04 1.395835082458770593e+01 3.135970105592859047e-01
5.966720058248790156e+04 1.386579697106012965e+01 3.062774819762326683e-01
5.966720065210259054e+04 1.344843152477069559e+01 2.826531937702285724e-01
5.966720072171727952e+04 1.317761842180446941e+01 2.798095192319164926e-01
5.966720079133196850e+04 1.372597675312768040e+01 2.968175572124374106e-01
5.966720086094665749e+04 1.384332088653336434e+01 3.164380174556433167e-01
5.966720093056134647e+04 1.352806107410246028e+01 2.952092225119798963e-01
5.966720100017603545e+04 1.393210910395980484e+01 3.150537853489411289e-01
5.966720106979072443e+04 1.387073608617594189e+01 3.187594957037320209e-01
5.966720113940541341e+04 1.367467261559856340e+01 3.061331902990235276e-01
5.966720120902010240e+04 1.409196271863463146e+01 3.139123744947008854e-01
5.966720127863479138e+04 1.396286576168929194e+01 3.084961895937875509e-01
5.966720134824948036e+04 1.412574759403746327e+01 3.110526480068719901e-01
5.966720141786416934e+04 1.393657442916986078e+01 3.109866008314919328e-01
5.966720148747885833e+04 1.351066831754441466e+01 2.996083655995149808e-01
5.966720155709354731e+04 1.402216322634530421e+01 3.072287013810447998e-01
5.966720162670823629e+04 1.434649882939584487e+01 3.222363882031336058e-01
5.966720169632292527e+04 1.378152142232585220e+01 3.024026221616629706e-01
5.966720176593761425e+04 1.410366451689600886e+01 3.041447286363806457e-01
5.966720183555230324e+04 1.448354894887423860e+01 3.157382105992297405e-01
5.966720190516699222e+04 1.413815987933634943e+01 3.026406352302352110e-01
5.966720197478168120e+04 1.359032276892546598e+01 2.843021693854376197e-01
5.966720204439637018e+04 1.365593443582613808e+01 2.868705344374249955e-01
5.966720211401105917e+04 1.374563060935285819e+01 2.986656471748058150e-01
5.966720218362574815e+04 1.414211307270690021e+01 3.060004826966882252e-01
5.966720225324043713e+04 1.384982607652632858e+01 3.063322258744892723e-01
5.966720232285512611e+04 1.369691502262711147e+01 2.977786986148240334e-01
5.966720239246981509e+04 1.363831544178365007e+01 3.000365225505103872e-01
5.966720246208450408e+04 1.390969202358968282e+01 3.035403065763437325e-01
5.966720253169919306e+04 1.343854115892995438e+01 2.842900578725059413e-01
5.966720260131388204e+04 1.371563548595985083e+01 2.963435252274388421e-01
5.966720267092857102e+04 1.418956680902989653e+01 3.126128108713298603e-01
5.966720274054326001e+04 1.434679181412525040e+01 3.208484397310306657e-01
5.966720281015794899e+04 1.427521520471444916e+01 3.244648432243795733e-01
5.966720287977263797e+04 1.420397061987153897e+01 3.242076313002471011e-01
5.966720294938732695e+04 1.409630891884489934e+01 3.090001253688530736e-01
5.966720301900201594e+04 1.350200767640980359e+01 2.966653809407778231e-01
5.966720308861670492e+04 1.361841365640069768e+01 2.961858059650769315e-01
5.966720315823139390e+04 1.356210575959441300e+01 3.057345022329268636e-01
5.966720322784608288e+04 1.343970639636490638e+01 3.079321401349959242e-01
5.966720329746077186e+04 1.361354675454598961e+01 2.956779374595005505e-01
5.966720336707546085e+04 1.370819935691318214e+01 3.071949016613279015e-01
5.966720343669014983e+04 1.337697581686221682e+01 2.955634788380726574e-01
5.966720350630483881e+04 1.381211419753086567e+01 3.132557696115952361e-01
5.966720357591952779e+04 1.330481206881744960e+01 2.815107807583855926e-01
5.966720364553421678e+04 1.335001290396581730e+01 2.908180037209376900e-01
5.966720371514890576e+04 1.399349253912043345e+01 3.068790783320985427e-01
5.966720378476359474e+04 1.416117003392731633e+01 3.057866721889597739e-01
5.966720385437828372e+04 1.408486929285628264e+01 3.073185458128214198e-01
5.966720392399297270e+04 1.370293473499780923e+01 2.910862542452647417e-01
5.966720399360766169e+04 1.349127991193000575e+01 2.929162575106388222e-01
5.966720406322235067e+04 1.432679519248368116e+01 3.211298313450955955e-01
5.966720413283703965e+04 1.341105102011617589e+01 2.960150480255679395e-01
5.966720420245172863e+04 1.415913627290872867e+01 3.118951492507066603e-01
5.966720427206641762e+04 1.337845511966158618e+01 2.913180942125670470e-01
5.966720434168110660e+04 1.329474837147633615e+01 2.918006353518072249e-01
5.966720441129579558e+04 1.381477935676888613e+01 3.101232543238382489e-01
5.966720448091048456e+04 1.352741423033200263e+01 2.923471586282029300e-01
5.966720455052517354e+04 1.393295573110746766e+01 3.051233783281797618e-01
5.966720462013986253e+04 1.346502802428771695e+01 2.852713299302924721e-01
5.966720468975455151e+04 1.403830111128025671e+01 3.070705459068467369e-01
5.966720475936924049e+04 1.343270660253607396e+01 2.804023549646943447e-01
5.966720482898392947e+04 1.358947677836566825e+01 2.952686967853944133e-01
5.966720489859861846e+04 1.361492835330044748e+01 2.935716585736241613e-01
5.966720496821330744e+04 1.383542542483273152e+01 3.062150905321723293e-01
5.966720503782799642e+04 1.397405356875654725e+01 3.232043560016444883e-01
5.966720510744268540e+04 1.339203166531838818e+01 2.904410499426690051e-01
5.966720517705737439e+04 1.335637639883777794e+01 2.876635867562353788e-01
5.966720524667206337e+04 1.335302768166090104e+01 2.871277114564888544e-01
5.966720531628675235e+04 1.367073384831460636e+01 2.941163602457274040e-01
5.966720538590144133e+04 1.378870130644872738e+01 3.094802245476650504e-01
5.966720545551613031e+04 1.405848589209111310e+01 3.114661120424612739e-01
5.966720552513081930e+04 1.404292322479875033e+01 3.105908165749458050e-01
5.966720559474550828e+04 1.358050160620081925e+01 2.849034295169962094e-01
5.966720566436019726e+04 1.379305345995680732e+01 2.970782731357197726e-01
5.966720573397488624e+04 1.384527865841012151e+01 3.034257054051605618e-01
5.966720580358957523e+04 1.371982125007349751e+01 2.996743448616716043e-01
5.966720587320426421e+04 1.396175701271759628e+01 3.045953556537188134e-01
5.966720594281895319e+04 1.416551349064869925e+01 3.104243346974204232e-01
5.966720601243364217e+04 1.495040180813661479e+01 3.452202825844828959e-01
5.966720608204833115e+04 1.395535925313164682e+01 3.069507593717689109e-01
5.966720615166302014e+04 1.483029816655349009e+01 3.436419358874466257e-01
5.966720622127770912e+04 1.433740978953407641e+01 3.139357411598691638e-01
5.966720629089239810e+04 1.435691482953860820e+01 3.194709586121156075e-01
5.966720636050708708e+04 1.487814331338563179e+01 3.222714804267267641e-01
5.966720643012177607e+04 1.453106419123892579e+01 3.143551102656691465e-01
5.966720649973646505e+04 1.428238247927884075e+01 3.132669367422685203e-01
5.966720656935115403e+04 1.476639331483271711e+01 3.374605503828447262e-01
5.966720663896584301e+04 1.463439733793443587e+01 3.248756942752417665e-01
5.966720670858054655e+04 1.394399646851088725e+01 3.063985903208822914e-01
5.966720677819522825e+04 1.394720579147170447e+01 3.008296027721272803e-01
5.966720684780992451e+04 1.446944051209453974e+01 3.169984602616842673e-01
5.966720691742460622e+04 1.395269947443860481e+01 3.015571250591349006e-01
5.966720698703928792e+04 1.370713219585003984e+01 2.941714975158801204e-01
5.966720705665397691e+04 1.428837478663740512e+01 3.110641917470975404e-01
5.966720712626866589e+04 1.427687803092689123e+01 3.144119779707625351e-01
5.966720719588335487e+04 1.388929230402952442e+01 2.996377953980350894e-01
5.966720726549804385e+04 1.410697367632068122e+01 3.097356385113163579e-01
5.966720733511274739e+04 1.416654056835032982e+01 3.100898350668934711e-01
5.966720740472742909e+04 1.433342499236174916e+01 3.260435399553280877e-01
5.966720747434212535e+04 1.375412047627426837e+01 3.199192002539213431e-01
5.966720754395680706e+04 1.394017991004497681e+01 3.131881674317409936e-01
5.966720761357148876e+04 1.347789829717751431e+01 2.933198829810156893e-01
5.966720768318617775e+04 1.369361389052383871e+01 3.045235814383353001e-01
5.966720775280086673e+04 1.421138508371385178e+01 3.115657491312850969e-01
5.966720782241555571e+04 1.395768494134546422e+01 2.990642816196290021e-01
5.966720789203024469e+04 1.407631743759506193e+01 3.099668168407025415e-01
5.966720796164494823e+04 1.406474370423289777e+01 3.153157993119652946e-01
5.966720803125962993e+04 1.400429786599015181e+01 3.086812569061248568e-01
5.966720810087431164e+04 1.411242747349554882e+01 3.163716490653112334e-01
5.966720817048900062e+04 1.380501794223189549e+01 3.036279009318839095e-01
5.966720824010368960e+04 1.412015900740830077e+01 3.043192221384289353e-01
5.966720830971837859e+04 1.382283499251167314e+01 3.023215839451525722e-01
5.966720837933306757e+04 1.349801041605711127e+01 2.955466807031958409e-01
5.966720844894775655e+04 1.334148963994071657e+01 2.875774861207080479e-01
5.966720851856244553e+04 1.445697301377618338e+01 3.257632621300066145e-01
5.966720858817713452e+04 1.381782445611402821e+01 3.054575440034263956e-01
5.966720865779182350e+04 1.419099431381589049e+01 3.234927077915539795e-01
5.966720872740652703e+04 1.402534850379769971e+01 3.161985342062107462e-01
5.966720879702120874e+04 1.367639939033501761e+01 3.055736652164772194e-01
5.966720886663589044e+04 1.341518601996311766e+01 3.031668827690215950e-01
5.966720893625057943e+04 1.406326280282122099e+01 3.334960104031060579e-01
5.966720900586526841e+04 1.341129197229609282e+01 3.152605110633301955e-01
5.966720907547995739e+04 1.381860394994723329e+01 3.245011266522645488e-01
5.966720914509464637e+04 1.358177673840324395e+01 3.232653967631195502e-01
5.966720921470933536e+04 1.386436035606894990e+01 3.251785035378268462e-01
5.966720928432402434e+04 1.390862178229773427e+01 3.296892533819195670e-01
5.966720935393872787e+04 1.351914918179456748e+01 3.043340516980340138e-01
5.966720942355341685e+04 1.396127467129893063e+01 3.264211667425445107e-01
5.966720949316809856e+04 1.395852478839177913e+01 3.239785923115182098e-01
5.966720956278279482e+04 1.358485019449475928e+01 3.020830269240000754e-01
5.966720963239747653e+04 1.336982361400522379e+01 2.959526657274147432e-01
5.966720970201217278e+04 1.390180823583042091e+01 3.214482467993673431e-01
5.966720977162686177e+04 1.390976014481822354e+01 3.127581223021746459e-01
5.966720984124155075e+04 1.381865957896644304e+01 3.053523505557782514e-01
5.966720991085623973e+04 1.370694900089472235e+01 3.044420270091076630e-01
5.966720998047092871e+04 1.394702590925678187e+01 3.044079013026823599e-01
5.966721005008561770e+04 1.400580405980308818e+01 3.158324030465385901e-01
5.966721011970030668e+04 1.371970403344662870e+01 3.088785008839851076e-01
5.966721018931499566e+04 1.452323905314071517e+01 3.422871341997246741e-01
5.966721025892968464e+04 1.360986626516694642e+01 2.962156838183239715e-01
5.966721032854437362e+04 1.351627852408048369e+01 2.958506840443301811e-01
5.966721039815906261e+04 1.360411295818887822e+01 2.979362472962016617e-01
5.966721046777375159e+04 1.342097692714143164e+01 2.890294129995328309e-01
5.966721053738844057e+04 1.380203554610360150e+01 3.092098879184992377e-01
5.966721060700312955e+04 1.418620604028928867e+01 3.157470327640864438e-01
5.966721067661781854e+04 1.370799543461284387e+01 3.029271607290751622e-01
5.966721074623250752e+04 1.366100628930817606e+01 2.994934579637502647e-01
5.966721081584719650e+04 1.363896683865906390e+01 3.004111575183433525e-01
5.966721088546188548e+04 1.374428740050240627e+01 3.133284936731934867e-01
5.966721095507657446e+04 1.356156992944803363e+01 2.920090263145629916e-01
5.966721102469126345e+04 1.328779271968467235e+01 2.800261887839453623e-01
5.966721109430595243e+04 1.371402620607504375e+01 2.981609483171181463e-01
5.966721116392064141e+04 1.370562873539294202e+01 3.014980816344453030e-01
5.966721123353533039e+04 1.372343053379925415e+01 3.049345703195832646e-01
5.966721130315001938e+04 1.365187794828924517e+01 2.963598250550213975e-01
5.966721137276470836e+04 1.380489512618344428e+01 3.090322310351339419e-01
5.966721144237939734e+04 1.400675066106703959e+01 3.073893587030550600e-01
5.966721151199408632e+04 1.322900741086537835e+01 2.844357538156445653e-01
5.966721158160877530e+04 1.342132709944254643e+01 2.862765344182685578e-01
5.966721165122346429e+04 1.313638218491314014e+01 2.781047054102741556e-01
5.966721172083815327e+04 1.335649564778230136e+01 2.914458084052564679e-01
5.966721179045284225e+04 1.409502487562189010e+01 3.181399192247567065e-01
5.966721186006753123e+04 1.372265927647654671e+01 3.073345704380905374e-01
5.966721192968222022e+04 1.334376293842786865e+01 2.902885618009611313e-01
5.966721199929690920e+04 1.394190028792241343e+01 3.111454509836266702e-01
5.966721206891159818e+04 1.391019593613933480e+01 3.117821162088682541e-01
5.966721213852628716e+04 1.416275807386173113e+01 3.225386636752732294e-01
5.966721220814097614e+04 1.432031541040606015e+01 3.169253193551698211e-01
5.966721227775566513e+04 1.351588119278208033e+01 2.933757094485496819e-01
5.966721234737035411e+04 1.425261011923148224e+01 3.182237765472311075e-01
5.966721241698504309e+04 1.361693227678440010e+01 2.878238223911607219e-01
5.966721248659973207e+04 1.328456660832639713e+01 2.873023457557206117e-01
5.966721255621442106e+04 1.379805235790928997e+01 3.014174146637370044e-01
5.966721262582911004e+04 1.367183792121499764e+01 2.941344563864135564e-01
5.966721269544379902e+04 1.379090426159839389e+01 2.923321304888855665e-01
5.966721276505848800e+04 1.443358503255785408e+01 3.189702446774094202e-01
5.966721283467317699e+04 1.436915098890496800e+01 3.170700173487100426e-01
5.966721290428786597e+04 1.442579800991996919e+01 3.190400745073785349e-01
5.966721297390255495e+04 1.453032178217821802e+01 3.248075110504937690e-01
5.966721300870990672e+04 1.349946076254520122e+01 4.656590373044519060e-01


==> figures/ground-folded/20220328_tic3788_g.dat <==
5.966716027164240950e+04 1.984071151531362531e+01 3.098847829286349054e+00
5.966716029298667854e+04 2.077145439224258894e+01 2.768127224422502475e-01
5.966716032779402303e+04 2.060045160428781585e+01 2.704832227379448395e-01
5.966716036260136752e+04 2.063748445159874123e+01 2.759160952157018176e-01
5.966716039740871929e+04 2.047882116186597301e+01 2.675576583027181043e-01
5.966716043221606378e+04 2.069694902868278419e+01 2.823381037834413743e-01
5.966716046702340100e+04 2.052380894756585761e+01 2.603286209052267375e-01
5.966716050183074549e+04 2.019255503191552847e+01 2.486405554393329442e-01
5.966716053663808998e+04 1.998470298192064121e+01 2.489338580129718259e-01
5.966716057144543447e+04 2.044565151570202133e+01 2.752098102798472556e-01
5.966716060625277896e+04 2.015965192683360030e+01 2.696502113091044928e-01
5.966716064106012345e+04 2.076154720995927505e+01 2.705360525911404412e-01
5.966716067586746794e+04 2.028338754424567014e+01 2.560057259138460717e-01
5.966716071067481244e+04 2.035017817425202580e+01 2.522783717265914549e-01
5.966716074548215693e+04 2.051404893069354785e+01 2.720391752555780251e-01
5.966716078028950142e+04 2.054682460777419806e+01 2.677563068269430691e-01
5.966716081509684591e+04 2.064158542780425520e+01 2.665879328698896322e-01
5.966716084990419040e+04 2.040055975100731089e+01 2.487955485011984491e-01
5.966716088471153489e+04 2.056420366459551374e+01 2.608508835043333862e-01
5.966716091951887938e+04 2.039815151294909867e+01 2.553570450556092442e-01
5.966716095432622387e+04 2.028269654221211482e+01 2.560589891505948845e-01
5.966716098913356836e+04 2.026415708004577354e+01 2.540194793425757935e-01
5.966716102394091286e+04 2.020478376419425004e+01 2.604796225235928575e-01
5.966716105874825735e+04 1.989792720705203877e+01 2.559771160764445219e-01
5.966716109355560184e+04 1.999318506576778276e+01 2.572229223319311697e-01
5.966716112836294633e+04 1.962438046906495615e+01 2.577056627542249068e-01
5.966716116317029082e+04 2.010465371931110212e+01 2.603613484438883630e-01
5.966716119797763531e+04 1.953560746332431108e+01 2.485850321077479885e-01
5.966716123278497980e+04 2.040989377546373262e+01 2.707133279484518762e-01
5.966716126759232429e+04 2.040548509672325395e+01 2.697910339384912981e-01
5.966716130239966878e+04 1.980111566621383190e+01 2.588530766728012744e-01
5.966716133720701328e+04 1.973644949768393175e+01 2.519034798904635775e-01
5.966716137201435777e+04 2.046539225422045760e+01 2.631819879050898425e-01
5.966716140682170226e+04 2.001865521406522319e+01 2.582506524129333236e-01
5.966716144162904675e+04 1.962959510492853354e+01 2.502991209385452276e-01
5.966716147643639124e+04 2.019633366141732012e+01 2.700015934441575283e-01
5.966716151124373573e+04 1.990242601326366056e+01 2.542357382639772734e-01
5.966716154605108022e+04 1.979535383537991677e+01 2.669513087484486902e-01
5.966716158085842471e+04 1.959946760469648908e+01 2.682995743380388043e-01
5.966716161566576920e+04 2.012269441825609917e+01 3.011545282263753953e-01
5.966716165047311370e+04 1.996906407982529075e+01 2.776451739262898455e-01
5.966716168528045819e+04 1.984681898663562194e+01 2.659466339590413342e-01
5.966716172008780268e+04 2.000664722892144454e+01 2.885400261644431308e-01
5.966716175489514717e+04 1.979267340293880650e+01 2.841791925763285653e-01
5.966716178970249166e+04 2.029945383171189377e+01 2.997451002055827596e-01
5.966716182450983615e+04 2.037642469304896764e+01 3.084851162102434374e-01
5.966716185931718064e+04 1.965996021125926418e+01 2.723141298080200001e-01
5.966716189412452513e+04 2.025440457069995048e+01 2.654258510434683305e-01
5.966716192893186962e+04 1.977628223633564275e+01 2.518651822198507695e-01
5.966716196373921412e+04 2.013877551020408063e+01 2.599730893689630729e-01
5.966716199854655861e+04 1.959946832077979906e+01 2.460293572369749437e-01
5.966716203335390310e+04 1.949696158447742889e+01 2.505956971192420668e-01
5.966716206816124759e+04 1.962771126046006032e+01 2.569389627372287155e-01
5.966716210296858480e+04 1.945334462926282271e+01 2.422392470300517575e-01
5.966716213777592930e+04 1.979135838644299383e+01 2.579199605685355556e-01
5.966716217258327379e+04 1.996315230786125028e+01 2.743880908616028180e-01
5.966716220739061828e+04 1.932466820748647862e+01 2.486667124937978757e-01
5.966716224219796277e+04 1.972332921242091430e+01 2.500397855518731172e-01
5.966716227700530726e+04 1.983753674952013313e+01 2.562995526914466637e-01
5.966716231181265175e+04 2.023240102520715666e+01 2.568730353723578386e-01
5.966716234661999624e+04 1.900584924787061780e+01 2.367597492982594365e-01
5.966716238142734801e+04 1.972092549545879336e+01 2.579093577058693687e-01
5.966716241623469250e+04 1.972487390304679167e+01 2.479259923525511111e-01
5.966716245104202972e+04 1.981231950327300595e+01 2.590006085936710223e-01
5.966716248584937421e+04 1.967331183543317508e+01 2.539334304334107673e-01
5.966716252065671870e+04 1.953228176625346180e+01 2.429296892756095116e-01
5.966716255546406319e+04 1.989863082981106501e+01 2.581709836336771313e-01
5.966716259027140768e+04 1.961140813652940551e+01 2.483758706213272660e-01
5.966716262507875217e+04 1.994136580913261270e+01 2.504875389835990451e-01
5.966716265988609666e+04 1.974011353336831220e+01 2.472158783236282076e-01
5.966716269469344115e+04 1.986304561942969826e+01 2.504932065141781128e-01
5.966716272950078564e+04 1.969382959279347389e+01 2.528534554147661151e-01
5.966716276430813014e+04 1.946066110215308953e+01 2.378456447721049027e-01
5.966716279911547463e+04 1.979564085022623843e+01 2.513452834073156006e-01
5.966716283392281912e+04 1.977605388540885656e+01 2.491933998268172912e-01
5.966716286873016361e+04 1.983096715863552006e+01 2.461943600457499048e-01
5.966716290353750810e+04 2.024449668209309650e+01 2.629885503238105771e-01
5.966716293834485259e+04 1.959792314937348578e+01 2.525308144404513899e-01
5.966716297315219708e+04 1.950481392885620124e+01 2.454256127356592709e-01
5.966716300795954157e+04 1.969009026380168592e+01 2.421466912720300069e-01
5.966716304276688606e+04 1.968379865400127571e+01 2.439466348456241218e-01
5.966716307757423056e+04 1.940111757245076163e+01 2.347222533735616179e-01
5.966716311238157505e+04 1.963325973916295553e+01 2.384786986231913763e-01
5.966716314718891954e+04 1.958064632388274617e+01 2.398517851314364846e-01
5.966716318199626403e+04 1.925696501959285101e+01 2.378581835343361595e-01
5.966716321680360852e+04 1.920299916032971410e+01 2.404373547421787549e-01
5.966716325161095301e+04 2.003796662463117073e+01 2.533445682264891530e-01
5.966716328641829750e+04 1.992344236003110325e+01 2.447960061155615430e-01
5.966716332122564199e+04 2.035110883059671849e+01 2.580831930988241596e-01
5.966716335603298648e+04 2.022643568240890488e+01 2.560381189065885632e-01
5.966716339084033098e+04 2.021527453916202433e+01 2.497990579927492627e-01
5.966716342564767547e+04 2.023310658150242602e+01 2.592752108848704329e-01
5.966716346045501996e+04 2.025197659902577385e+01 2.527381555556332815e-01
5.966716349526236445e+04 2.065870905204553409e+01 2.808674395826075698e-01
5.966716353006970894e+04 1.995770146787207011e+01 2.543058763520460452e-01
5.966716356487705343e+04 1.973121269992838478e+01 2.570629408022175322e-01
5.966716359968439792e+04 1.938382469747231340e+01 2.555585249701670669e-01
5.966716363449174241e+04 2.030767723046391637e+01 2.561045714102643256e-01
5.966716366929908691e+04 2.004847327321519046e+01 2.534094991837284039e-01
5.966716370410643140e+04 2.036085975624708766e+01 2.530475806714249654e-01
5.966716373891377589e+04 1.990024901829326609e+01 2.505994286455547337e-01
5.966716377372112038e+04 2.052651580160345191e+01 2.631942430573323555e-01
5.966716380852846487e+04 2.023453058963768925e+01 2.537724661906627377e-01
5.966716384333580936e+04 1.983580688475111842e+01 2.579567160312130625e-01
5.966716387814315385e+04 2.014700026387123089e+01 2.579247320885035277e-01
5.966716391295049834e+04 2.026053767801340300e+01 2.681911763798580650e-01
5.966716394775784283e+04 2.008572320324598337e+01 2.474025079195312782e-01
5.966716398256518733e+04 1.926471808106177619e+01 2.361656002035041058e-01
5.966716401737252454e+04 1.992632453277959215e+01 2.478127028813950639e-01
5.966716405217986903e+04 2.010682688498613757e+01 2.509952301273394304e-01
5.966716408698722080e+04 2.030901955066282838e+01 2.688987130896896005e-01
5.966716412179456529e+04 2.018774595870920763e+01 2.546306904439319951e-01
5.966716415660190250e+04 2.006422569749131313e+01 2.529399035174998422e-01
5.966716419140924700e+04 2.000614281748952905e+01 2.477383156985966672e-01
5.966716422621659876e+04 1.975680717488788929e+01 2.452992047555277721e-01
5.966716426102394325e+04 1.970666078517865216e+01 2.446388216588788189e-01
5.966716429583128047e+04 2.034656216861889533e+01 2.548272691217841612e-01
5.966716433063862496e+04 1.964616069649992269e+01 2.418353505761641487e-01
5.966716436544597673e+04 2.019016297950317451e+01 2.585741486388190014e-01
5.966716440025332122e+04 2.019426254312170954e+01 2.452237866521160825e-01
5.966716443506066571e+04 1.993944138653690956e+01 2.478378922691684694e-01
5.966716446986801020e+04 2.060553414540452977e+01 2.599593839145586949e-01
5.966716450467534742e+04 1.979280943583913555e+01 2.378648885497732790e-01
5.966716453948269191e+04 1.999258151432064423e+01 2.461347547278014414e-01
5.966716457429003640e+04 1.983351433924884333e+01 2.448247583818181916e-01
5.966716460909738089e+04 2.060221333398768095e+01 2.638734239437934281e-01
5.966716464390472538e+04 2.005937349397590097e+01 2.558233295635255478e-01
5.966716467871206987e+04 1.997384480206063984e+01 2.474036379299405231e-01
5.966716471351941436e+04 1.982470350356505051e+01 2.404228891999046769e-01
5.966716474832675885e+04 2.001995376857940556e+01 2.413381412065478682e-01
5.966716478313410335e+04 1.987746123590804004e+01 2.368899003267009584e-01
5.966716481794144784e+04 1.996063718850759372e+01 2.450500227048466040e-01
5.966716485274879233e+04 1.979351234116787595e+01 2.409054884762685256e-01
5.966716488755613682e+04 2.015892391134415007e+01 2.496822171939769852e-01
5.966716492236348131e+04 1.988399108084779598e+01 2.415844606165634956e-01
5.966716495717082580e+04 1.987806795041263541e+01 2.413480952100435784e-01
5.966716499197817029e+04 2.000204945048359662e+01 2.507182931610132948e-01
5.966716502678551478e+04 2.016810004973374149e+01 2.540894401869781549e-01
5.966716506159285927e+04 1.999914719836646526e+01 2.514625741271043768e-01
5.966716509640020377e+04 2.014061138586522759e+01 2.469343012883638555e-01
5.966716513120754826e+04 2.009465454545454577e+01 2.544404892279926167e-01
5.966716516601489275e+04 1.987482619743971313e+01 2.503431539904329983e-01
5.966716520082223724e+04 2.015153759302650371e+01 2.519350504809140245e-01
5.966716523562958173e+04 1.985132954884971568e+01 2.474719591186299028e-01
5.966716527043692622e+04 2.027497253775304387e+01 2.592614954775868119e-01
5.966716530524427071e+04 2.013419708604772396e+01 2.402402234611493714e-01
5.966716534005161520e+04 2.026294964896619888e+01 2.524294652454390220e-01
5.966716537485895969e+04 2.026173175532819926e+01 2.517940759611622670e-01
5.966716540966630419e+04 1.992422926359126123e+01 2.433230573588563150e-01
5.966716544447364868e+04 2.084687274446850225e+01 2.612586384881659951e-01
5.966716547928099317e+04 2.032991840545095386e+01 2.561994977377880511e-01
5.966716551408833766e+04 2.027039072407754361e+01 2.528215428250137342e-01
5.966716554889568215e+04 2.023480427911500001e+01 2.513439746028088284e-01
5.966716558370302664e+04 2.012710307309867730e+01 2.515662979577082958e-01
5.966716561851037113e+04 2.051047987101697245e+01 2.548298986689161993e-01
5.966716565331771562e+04 1.999322682322369360e+01 2.449164057630332791e-01
5.966716568812506011e+04 2.045886773056589192e+01 2.609360175196550613e-01
5.966716572293240461e+04 2.039310926011871317e+01 2.544204631745198286e-01
5.966716575773974910e+04 2.037817549153201924e+01 2.552310857462347649e-01
5.966716579254709359e+04 1.987914006914372678e+01 2.525702369028187122e-01
5.966716582735443808e+04 2.028871714862789588e+01 2.625889010181532424e-01
5.966716586216178257e+04 1.987552792673088575e+01 2.496984658833493742e-01
5.966716589696912706e+04 2.030845807120302737e+01 2.573414555765344280e-01
5.966716593177647155e+04 1.995345030928827867e+01 2.409782324233901429e-01
5.966716596658381604e+04 1.974919393889289054e+01 2.443026043224769406e-01
5.966716600139116053e+04 1.987778030638767035e+01 2.471571706339889818e-01
5.966716603619850503e+04 2.020686893203883727e+01 2.484194694664666192e-01
5.966716607100584952e+04 2.011131279375879188e+01 2.513659288969046779e-01
5.966716610581319401e+04 1.975172478418235400e+01 2.423528933281432485e-01
5.966716614062053850e+04 1.986977682811016166e+01 2.465315865935185091e-01
5.966716617542788299e+04 1.993870837008606145e+01 2.497737994536562423e-01
5.966716621023522021e+04 2.027880482814562058e+01 2.498984199313631360e-01
5.966716624504256470e+04 2.035863417017897703e+01 2.521168693759330837e-01
5.966716627984991646e+04 2.003513510254771290e+01 2.523812335947118735e-01
5.966716631465726095e+04 2.017034600389863641e+01 2.542398831799638770e-01
5.966716634946459817e+04 2.008248470041846900e+01 2.508539627790665749e-01
5.966716638427194266e+04 1.996091412099522344e+01 2.441160547904759059e-01
5.966716641907929443e+04 1.971635182288533272e+01 2.434950093550424521e-01
5.966716645388663892e+04 1.964052342356363567e+01 2.369944529801027155e-01
5.966716648869397613e+04 1.984084693743506023e+01 2.443585301158551770e-01
5.966716652350132063e+04 1.965987427602768989e+01 2.431107510340030642e-01
5.966716655830867239e+04 1.962882339675493171e+01 2.433293183710547036e-01
5.966716659311601688e+04 2.010387366781838381e+01 2.549889582153829770e-01
5.966716662792335410e+04 2.001712357859734581e+01 2.511421082930919702e-01
5.966716666273069859e+04 1.943241717531665813e+01 2.401341850284392232e-01
5.966716669753805036e+04 1.937649061046545285e+01 2.364892498425761880e-01
5.966716673234539485e+04 2.025364509679621960e+01 2.612728770618431007e-01
5.966716676715273206e+04 2.008919300982232059e+01 2.506566997198871882e-01
5.966716680196007655e+04 1.984773447608646535e+01 2.492745709449018521e-01
5.966716683676742832e+04 1.992182163187855792e+01 2.588236715338538829e-01
5.966716687157477281e+04 2.040575997227688632e+01 2.626487250322513400e-01
5.966716690638211003e+04 2.009054104680532049e+01 2.665562156832372853e-01
5.966716694118945452e+04 2.035314834448384858e+01 2.675662856390256805e-01
5.966716697599679901e+04 2.003444697819765707e+01 2.523014567059453372e-01
5.966716701080414350e+04 1.991911447601705731e+01 2.521746540830539507e-01
5.966716704561148799e+04 2.060080356039065208e+01 2.693478602298989277e-01
5.966716708041883248e+04 2.019870529912884649e+01 2.620484128292323578e-01
5.966716711522617697e+04 2.020963287946348430e+01 2.609760543127536692e-01
5.966716715003352147e+04 2.017149330537377594e+01 2.599342919048864831e-01
5.966716718484086596e+04 2.024064190364248716e+01 2.619811472542327713e-01
5.966716721964821045e+04 2.006951737035172201e+01 2.525520605239098271e-01
5.966716725445555494e+04 2.049876187308274922e+01 2.663647690660307377e-01
5.966716728926289943e+04 2.051450540062244698e+01 2.594512639897739725e-01
5.966716732407024392e+04 2.044971801069361916e+01 2.569726292029806958e-01
5.966716735887758841e+04 2.044431880357468501e+01 2.563946088326591322e-01
5.966716739368493290e+04 2.029640961145441835e+01 2.500663080149977957e-01
5.966716742849227739e+04 2.018991673595295921e+01 2.517496780295258030e-01
5.966716746329962189e+04 2.049630917780399031e+01 2.605023390136798067e-01
5.966716749810696638e+04 2.032210513565891219e+01 2.490929188712953102e-01
5.966716753291431087e+04 1.989501690395695732e+01 2.391367149439936612e-01
5.966716756772165536e+04 2.022719575321571739e+01 2.530491192408629852e-01
5.966716760252899985e+04 2.021756044355571902e+01 2.460338276395681034e-01
5.966716763733634434e+04 2.017231785355703977e+01 2.503296721527893953e-01
5.966716767214368883e+04 2.022861676741002768e+01 2.465330886899178009e-01
5.966716770695103332e+04 2.009537652773235195e+01 2.456466339915363839e-01
5.966716774175837782e+04 1.996483974783939885e+01 2.464671203546348610e-01
5.966716777656572231e+04 1.999813052752678288e+01 2.506552246302704012e-01
5.966716781137306680e+04 2.038311347578312649e+01 2.528720560167219134e-01
5.966716784618041129e+04 2.024948999417136264e+01 2.519652393269204427e-01
5.966716788098775578e+04 2.035072371947950742e+01 2.596553670780549772e-01
5.966716791579510027e+04 2.045860741906529867e+01 2.566730956778603412e-01
5.966716795060244476e+04 2.039628425795966749e+01 2.567324837179879582e-01
5.966716798540978925e+04 2.032590011614401959e+01 2.555659305052007113e-01
5.966716802021713374e+04 1.965894508790933770e+01 2.377186098224579602e-01
5.966716805502447824e+04 1.995929993964996996e+01 2.457685134895862822e-01
5.966716808983182273e+04 2.015589303161526402e+01 2.544550723385480273e-01
5.966716812463916722e+04 2.005238785437036242e+01 2.482732410872063866e-01
5.966716815944651171e+04 1.991075371306540731e+01 2.507567490083551509e-01
5.966716819425385620e+04 1.999537155767234609e+01 2.493019681921173902e-01
5.966716822906120069e+04 2.009290310001949820e+01 2.588773726439365097e-01
5.966716826386854518e+04 2.015617851754514334e+01 2.534906806729387285e-01
5.966716829867588967e+04 1.999258520931589445e+01 2.505097196427383266e-01
5.966716833348323416e+04 2.033007451637769591e+01 2.550986956207311196e-01
5.966716836829057866e+04 1.995400607785442304e+01 2.469032817853938633e-01
5.966716840309792315e+04 2.008114850382067473e+01 2.511522257992617746e-01
5.966716843790526764e+04 2.007095290278296318e+01 2.482398837599431862e-01
5.966716847271261213e+04 2.037416119755179977e+01 2.525636766353688278e-01
5.966716850751995662e+04 2.009952813067150856e+01 2.561723867180051850e-01
5.966716854232730111e+04 2.019361673463888707e+01 2.526869473063659277e-01
5.966716857713464560e+04 1.969858594096693238e+01 2.371593993060266692e-01
5.966716861194199009e+04 1.965214864367979786e+01 2.400188149047966790e-01
5.966716864674933458e+04 1.978389729108834771e+01 2.415772549999463670e-01
5.966716868155667908e+04 2.017287759432236882e+01 2.462655254278299788e-01
5.966716871636402357e+04 1.988133117666940208e+01 2.405993800443375630e-01
5.966716875117136806e+04 1.972967392342213344e+01 2.414900402137074298e-01
5.966716878597871255e+04 2.011138640918199982e+01 2.476867020632514405e-01
5.966716882078605704e+04 2.009128086887931630e+01 2.462812455467459083e-01
5.966716885559340153e+04 2.027413655112971824e+01 2.493514904286391609e-01
5.966716889040074602e+04 1.969509829745456031e+01 2.415891252825776714e-01
5.966716892520809051e+04 1.947708202658082399e+01 2.367243146701405176e-01
5.966716896001543500e+04 1.997057611672605049e+01 2.435441616346384064e-01
5.966716899482277950e+04 1.947083529411764857e+01 2.372956650051925021e-01
5.966716902963012399e+04 2.005125036347775591e+01 2.501893286316337339e-01
5.966716906443746848e+04 1.972012469691721392e+01 2.378459115621337772e-01
5.966716909924481297e+04 1.967431444023538845e+01 2.346098990484736524e-01
5.966716913405215746e+04 1.971243575832011885e+01 2.373669185852329833e-01
5.966716916885950195e+04 2.002863276727132202e+01 2.471381575793816232e-01
5.966716920366684644e+04 1.973542005910379515e+01 2.361215975947544843e-01
5.966716923847419093e+04 1.947884574430325699e+01 2.328062798502891217e-01
5.966716927328153542e+04 2.051200869271984928e+01 2.502297245664573122e-01
5.966716930808887264e+04 2.067089634176772961e+01 2.551802383378314332e-01
5.966716934289621713e+04 1.992687585593810340e+01 2.378927064012702763e-01
5.966716937770356890e+04 2.005850177497645603e+01 2.427796014208508102e-01
5.966716941251091339e+04 2.024098828385843518e+01 2.457830585602372997e-01
5.966716944731825788e+04 2.031216840032005777e+01 2.465613064774299645e-01
5.966716948212560237e+04 1.991642091634899003e+01 2.436110899583041611e-01
5.966716951693294686e+04 2.015138310893512852e+01 2.452172106021678344e-01
5.966716955174029135e+04 2.017887559720915647e+01 2.449016431684057360e-01
5.966716958654763584e+04 1.959592000094171738e+01 2.400497158879667248e-01
5.966716962135498034e+04 2.027404209653423095e+01 2.557664620806408551e-01
5.966716965616232483e+04 2.001639344262295239e+01 2.531378167433974147e-01
5.966716969096966932e+04 2.029981495909622069e+01 2.522471562512028642e-01
5.966716972577701381e+04 2.011356359755505707e+01 2.473583684599184596e-01
5.966716976058435830e+04 2.034298910031405683e+01 2.551726692925542217e-01
5.966716979539170279e+04 2.026023908460573253e+01 2.500622711190363390e-01
5.966716983019904728e+04 2.028417658669347645e+01 2.562435353917250080e-01
5.966716986500638450e+04 2.009915256277535889e+01 2.532258319808660674e-01
5.966716989981372899e+04 2.047022465672304747e+01 2.584141874459616739e-01
5.966716993462107348e+04 2.007783682400750180e+01 2.493579451489788268e-01
5.966716996942841797e+04 2.026799240117879464e+01 2.504830293757162596e-01
5.966717000423576974e+04 2.029114651472728070e+01 2.507666962398933386e-01
5.966717003904311423e+04 2.016592184893391959e+01 2.480177133615625862e-01
5.966717007385045144e+04 2.024481024679483454e+01 2.515943505262264734e-01
5.966717010865779594e+04 2.037270145197228288e+01 2.535582309495478248e-01
5.966717014346514770e+04 2.007280622399131431e+01 2.522254490844447194e-01
5.966717017827249219e+04 2.024754247022550047e+01 2.600524340458098549e-01
5.966717021307982941e+04 2.010901005134138586e+01 2.586760704634009089e-01
5.966717024788717390e+04 2.015788708152529551e+01 2.600329373347788908e-01
5.966717028269451839e+04 2.035411645235094724e+01 2.531772414202709820e-01
5.966717031750186288e+04 1.991760349001654262e+01 2.550829494468102587e-01
5.966717035230920737e+04 2.041219759560679137e+01 2.593412151275736321e-01
5.966717038711655186e+04 2.023834961521105669e+01 2.672630303613223179e-01
5.966717042192389636e+04 2.007052686363031313e+01 2.628762812280796002e-01
5.966717045673124085e+04 2.022812124740730155e+01 2.744155440037661098e-01
5.966717049153858534e+04 2.021988576728746523e+01 2.667121487241916333e-01
5.966717052634592983e+04 2.014977054142459423e+01 2.556424529076398167e-01
5.966717056115327432e+04 1.981994890987940394e+01 2.435854574250342353e-01
5.966717059596061881e+04 1.991108663905580300e+01 2.467133278533769070e-01
5.966717063076796330e+04 1.997047232304356612e+01 2.485583379389002256e-01
5.966717066557530779e+04 2.021669544346888969e+01 2.480525041984092127e-01
5.966717070038265229e+04 1.977545991722685770e+01 2.402337238331522795e-01
5.966717073518999678e+04 1.987280296577125327e+01 2.409381838350094507e-01
5.966717076999734127e+04 2.011836616244059783e+01 2.488494272591757484e-01
5.966717080480468576e+04 2.002985797483987440e+01 2.449965440475627698e-01
5.966717083961203025e+04 2.016815308264472861e+01 2.515155292924901032e-01
5.966717087441937474e+04 1.983526004643258744e+01 2.440912813958027450e-01
5.966717090922671923e+04 1.983746681113002808e+01 2.463831186690939312e-01
5.966717094403406372e+04 2.011606046234480161e+01 2.540553726287388403e-01
5.966717097884140821e+04 1.990025464853697201e+01 2.509472058573696263e-01
5.966717101364875271e+04 2.039153931937108410e+01 2.569783435514093051e-01
5.966717104845609720e+04 2.044282292515495314e+01 2.547976141105084413e-01
5.966717108326344169e+04 2.039906472082775579e+01 2.542682258112697880e-01
5.966717111807078618e+04 1.987486437181795651e+01 2.474256039557976850e-01
5.966717115287813067e+04 2.020346876895088073e+01 2.583526639302103356e-01
5.966717118768547516e+04 1.991262947873979883e+01 2.565801539857335278e-01
5.966717122249281965e+04 2.003779327533731092e+01 2.471056933843389647e-01
5.966717125730016414e+04 2.009512548262548037e+01 2.501983121287489342e-01
5.966717129210750863e+04 1.987744242221318558e+01 2.465217625582619976e-01
5.966717132691485313e+04 2.016371225081595142e+01 2.516771138020061360e-01
5.966717136172219762e+04 2.068023880298753525e+01 2.649589359132678568e-01
5.966717139652954211e+04 1.971943588528087332e+01 2.408568644454880670e-01
5.966717143133688660e+04 1.975025480575505910e+01 2.497354176811608373e-01
5.966717146614423109e+04 2.008061622748539321e+01 2.547318729151183958e-01
5.966717150095157558e+04 1.971650137411877068e+01 2.480914174872780320e-01
5.966717153575892007e+04 1.996709585121602260e+01 2.448086455321904220e-01
5.966717157056626456e+04 1.996861456226524112e+01 2.509342196664868796e-01
5.966717160537360905e+04 1.980749885688157264e+01 2.474181490182184862e-01
5.966717164018095355e+04 1.990603206121658175e+01 2.461252476981409254e-01
5.966717167498829804e+04 1.969375582701823646e+01 2.409497532403958309e-01
5.966717170979564253e+04 1.993415891178138821e+01 2.456965984134952541e-01
5.966717174460298702e+04 1.984263646472948750e+01 2.416383278681896452e-01
5.966717177941032423e+04 1.964624989454146586e+01 2.423269759749895336e-01
5.966717181421766873e+04 1.987489311802213265e+01 2.455025328682224894e-01
5.966717184902502049e+04 1.945694400056816420e+01 2.362860869759561278e-01
5.966717188383236498e+04 1.968113608784977231e+01 2.445640063407694131e-01
5.966717191863970947e+04 1.978238485318706097e+01 2.437501229812287507e-01
5.966717195344705397e+04 1.995551410528369018e+01 2.416876472472068160e-01
5.966717198825439846e+04 1.989044509674713979e+01 2.469236284399761450e-01
5.966717202306174295e+04 2.012135637908305341e+01 2.558043720206357174e-01
5.966717205786908744e+04 2.046826189331459389e+01 2.634327356795335140e-01
5.966717209267643193e+04 2.043037585098917930e+01 2.534176172882947053e-01
5.966717212748377642e+04 1.998415128643708982e+01 2.448381346279806248e-01
5.966717216229112091e+04 2.022079930411250004e+01 2.628746545099757137e-01
5.966717219709846540e+04 2.025165667211823717e+01 2.526294175833192490e-01
5.966717223190580989e+04 2.039596124153526446e+01 2.511386401515698918e-01
5.966717226671315439e+04 2.031213169044951883e+01 2.502351751870147134e-01
5.966717230152049888e+04 2.015445627971354625e+01 2.491119714088256276e-01
5.966717233632784337e+04 2.045939777663255654e+01 2.534361208373774321e-01
5.966717237113518786e+04 1.983272248514393610e+01 2.444791496036635425e-01
5.966717240594253235e+04 2.041091392096815937e+01 2.499798329813141540e-01
5.966717244074987684e+04 2.005640190154287694e+01 2.446499287541436529e-01
5.966717247555722133e+04 2.035243374961925156e+01 2.574824076327336120e-01
5.966717251036456582e+04 2.014602082015858642e+01 2.501173872871501613e-01
5.966717254517191031e+04 1.979344325107462765e+01 2.411534343063397867e-01
5.966717257997925481e+04 1.967682992368600381e+01 2.386816596386358569e-01
5.966717261478659930e+04 2.026244188471399355e+01 2.475592795244411226e-01
5.966717264959394379e+04 1.992957290379840529e+01 2.474089127660280829e-01
5.966717268440128100e+04 1.985629082304079418e+01 2.448271882188343962e-01
5.966717271920862549e+04 1.951893723252496216e+01 2.410076865224710652e-01
5.966717275401597726e+04 1.972415591805766155e+01 2.465043232404361684e-01
5.966717278882332175e+04 1.968962720919693865e+01 2.419804398533620671e-01
5.966717282363065897e+04 2.040218999704054426e+01 2.601777857619047007e-01
5.966717285843800346e+04 2.034701968871213396e+01 2.617562654530079524e-01
5.966717289324535523e+04 2.024894845917078712e+01 2.580737509903605065e-01
5.966717292805269972e+04 2.014135354813589274e+01 2.533255275282181862e-01
5.966717296286004421e+04 1.957495085582777961e+01 2.452598566189729268e-01
5.966717299766738870e+04 2.002588496114210770e+01 2.552881252295697845e-01
5.966717303247472591e+04 1.967933882327704254e+01 2.453789982041574835e-01
5.966717306728207041e+04 2.001533096855648353e+01 2.554974654712182103e-01
5.966717310208941490e+04 1.986659773735527779e+01 2.486508887514149169e-01
5.966717313689675939e+04 2.034243664314944411e+01 2.570013121903059194e-01
5.966717317170410388e+04 2.040575091575091804e+01 2.643325151431957232e-01
5.966717320651144837e+04 2.044677714146460445e+01 2.608803782180869058e-01
5.966717324131880014e+04 2.016950497466886461e+01 2.523125508824521357e-01
5.966717327612614463e+04 2.066060318924782280e+01 2.637514365427541807e-01
5.966717331093348184e+04 2.056578148428109287e+01 2.569800804285244378e-01
5.966717334574082633e+04 2.026603331187054380e+01 2.539799500481166872e-01
5.966717338054817810e+04 2.011596751541796380e+01 2.534221363946175254e-01
5.966717341535552259e+04 1.980944284593251226e+01 2.484893479139623496e-01
5.966717345016285981e+04 2.040829002873387665e+01 2.647248538202668366e-01
5.966717348497020430e+04 2.067926772445251160e+01 2.687021249259732847e-01
5.966717351977755607e+04 2.039908306689991946e+01 2.606669650670955796e-01
5.966717355458490056e+04 2.060488845828376725e+01 2.633007416779511445e-01
5.966717358939223777e+04 2.006743030041063136e+01 2.602976055324964233e-01
5.966717362419958226e+04 2.009936816524908565e+01 2.483590674587048686e-01
5.966717365900692675e+04 1.985177224917151051e+01 2.462742277684946135e-01
5.966717369381427125e+04 1.977202041643809594e+01 2.411091368643020760e-01
5.966717372862161574e+04 2.015178196562024127e+01 2.558777831942025682e-01
5.966717376342896023e+04 2.062251557584356121e+01 2.608006165461485559e-01
5.966717379823630472e+04 2.033453978235172599e+01 2.621908495911940973e-01
5.966717383304364921e+04 1.994849434855200698e+01 2.501258510713129657e-01
5.966717386785100098e+04 2.045686054677393884e+01 2.561689494565930758e-01
5.966717390265834547e+04 2.040090427688565100e+01 2.557677269147664578e-01
5.966717393746568268e+04 2.049009277707831700e+01 2.837415000854043301e-01
5.966717397227302718e+04 2.041310370921873130e+01 2.572061779676798055e-01
5.966717400708037167e+04 1.995096633937743391e+01 2.469173238794709346e-01
5.966717404188771616e+04 2.010768047863329855e+01 2.464369944810341218e-01
5.966717407669506065e+04 2.014059573439671169e+01 2.453531742702751706e-01
5.966717411150240514e+04 2.023313844855644561e+01 2.513964115115658315e-01
5.966717414630974963e+04 2.026585724529356725e+01 2.511701768520691602e-01
5.966717418111709412e+04 2.023298511047070036e+01 2.549966249847120947e-01
5.966717421592443861e+04 2.036548814200494562e+01 2.552083326457578183e-01
5.966717425073178310e+04 2.045446809545227751e+01 2.574398446774143201e-01
5.966717428553912760e+04 2.024270893789901393e+01 2.486705226941690605e-01
5.966717432034647209e+04 2.054502445575172231e+01 2.530326204386209032e-01
5.966717435515381658e+04 2.019996618316646675e+01 2.500234941002569267e-01
5.966717438996116107e+04 2.012180216375826092e+01 2.541175101993292107e-01
5.966717442476850556e+04 2.056676513849918919e+01 2.668612284688882674e-01
5.966717445957585005e+04 2.063745645029774423e+01 2.613427054871463873e-01
5.966717449438319454e+04 2.049784556627331966e+01 2.684067087078266245e-01
5.966717452919053903e+04 1.988695579986005768e+01 2.460414585560528056e-01
5.966717456399788352e+04 2.055617348508151210e+01 2.600532818976108440e-01
5.966717459880522802e+04 2.051070347724044041e+01 2.520036025589926232e-01
5.966717463361257251e+04 2.005975268090039521e+01 2.430516027501402054e-01
5.966717466841991700e+04 2.010235946425999742e+01 2.527712195558915464e-01
5.966717470322726149e+04 2.018331086286594456e+01 2.475962349223014280e-01
5.966717473803460598e+04 2.023761159504102380e+01 2.436425976782256309e-01
5.966717477284195047e+04 2.050585359892459891e+01 2.534987571905673032e-01
5.966717480764929496e+04 2.064221842289762421e+01 2.532752480190916811e-01
5.966717484245663945e+04 2.066466405708056797e+01 2.530555001005823645e-01
5.966717487726398394e+04 2.022712793983810187e+01 2.552012971419587162e-01
5.966717491207132844e+04 2.074222804329560788e+01 2.599117399644856330e-01
5.966717494687867293e+04 2.065808655755498080e+01 2.551618049021321943e-01
5.966717498168601742e+04 2.016655854297316353e+01 2.492781577699757778e-01
5.966717501649336191e+04 2.018985046480422696e+01 2.462863152615390183e-01
5.966717505130070640e+04 2.002893510218716600e+01 2.435281597784522967e-01
5.966717508610805089e+04 1.999255757460287342e+01 2.429230784635853790e-01
5.966717512091539538e+04 2.083589068402466182e+01 2.569797341479924113e-01
5.966717515572273987e+04 2.060678623245833307e+01 2.568533544049058093e-01
5.966717519053008436e+04 2.073471610376896734e+01 2.526131328978993285e-01
5.966717522533742886e+04 2.038696028464275400e+01 2.511262993381448427e-01
5.966717526014477335e+04 2.087690047741461541e+01 2.614455930803923356e-01
5.966717529495211784e+04 2.081010704749773410e+01 2.542488840526936356e-01
5.966717532975946233e+04 2.081294234130719190e+01 2.592893350495759641e-01
5.966717536456680682e+04 2.015569739952718820e+01 2.431017583652390623e-01
5.966717539937415131e+04 2.047682103232030570e+01 2.486504779738343829e-01
5.966717543418149580e+04 2.038140894051730712e+01 2.480653607469047173e-01
5.966717546898884029e+04 2.023582602840205524e+01 2.503356685955497318e-01
5.966717550379618478e+04 2.099124246049856168e+01 2.643099030944999206e-01
5.966717553860352928e+04 2.078132051044941520e+01 2.608517422389743934e-01
5.966717557341087377e+04 2.023892513839808061e+01 2.501621507959492230e-01
5.966717560821821826e+04 2.038205087882709776e+01 2.521461635537775026e-01
5.966717564302556275e+04 2.025888752497172263e+01 2.457987545845554955e-01
5.966717567783290724e+04 2.041009876301765047e+01 2.523856841061363765e-01
5.966717571264025173e+04 1.990931390059774486e+01 2.409895997829674674e-01
5.966717574744759622e+04 2.073349295287932392e+01 2.610197106499010378e-01
5.966717578225494071e+04 2.042614860893417017e+01 2.557335540257133499e-01
5.966717581706228520e+04 2.026429755867294702e+01 2.472473103833974228e-01
5.966717585186962970e+04 2.040408439441471344e+01 2.511927419317804833e-01
5.966717588667697419e+04 2.035313611774452625e+01 2.494444017915647960e-01
5.966717592148431868e+04 2.005884046842004409e+01 2.424595881578406054e-01
5.966717595629166317e+04 2.022987657308809517e+01 2.470181585486663500e-01
5.966717599109900766e+04 2.012881908788885355e+01 2.442016996812897689e-01
5.966717602590635215e+04 2.049155896508758801e+01 2.566564484209570285e-01
5.966717606071369664e+04 1.973281353213173261e+01 2.346388634647149640e-01
5.966717609552104113e+04 2.013009029372512870e+01 2.433181076379246355e-01
5.966717613032838563e+04 2.035736085405763163e+01 2.489813633225095024e-01
5.966717616513573012e+04 2.004559806946562261e+01 2.481325178141674248e-01
5.966717619994307461e+04 2.069953587649847293e+01 2.544300277848376424e-01
5.966717623475041910e+04 1.998262673253081445e+01 2.470454605095738776e-01
5.966717626955776359e+04 1.978741419851316863e+01 2.449246134406454223e-01
5.966717630436510808e+04 2.025391906450871105e+01 2.522224609365394388e-01
5.966717633917245257e+04 1.994855489264406501e+01 2.426375402883785282e-01
5.966717637397979706e+04 2.046678919316302370e+01 2.566335608762748688e-01
5.966717640878714155e+04 2.053622109694344644e+01 2.510186133379694318e-01
5.966717644359448605e+04 2.006410210231843294e+01 2.426738765034223144e-01
5.966717647840183054e+04 2.004307563126012326e+01 2.476475832846570801e-01
5.966717651320917503e+04 2.052277123478857135e+01 2.595881544020974263e-01
5.966717654801651952e+04 2.035440742147767779e+01 2.521001364133934608e-01
5.966717658282386401e+04 2.023285358595979844e+01 2.462549048015617026e-01
5.966717661763120850e+04 1.988942497635494888e+01 2.448448341069327794e-01
5.966717665243855299e+04 1.983186208205784951e+01 2.443094871926110023e-01
5.966717668724589748e+04 1.994849112390620149e+01 2.490463707701716933e-01
5.966717672205324197e+04 2.066107958787517163e+01 2.642663415896212009e-01
5.966717675686058647e+04 1.978875855210342749e+01 2.417312073043816345e-01
5.966717679166793096e+04 2.023220714987089508e+01 2.443359103494434914e-01
5.966717682647527545e+04 2.030242321573248887e+01 2.472345434180347468e-01
5.966717686128261994e+04 2.006975784927452011e+01 2.435586404182773779e-01
5.966717689608996443e+04 1.975122891795707858e+01 2.445566010152269432e-01
5.966717693089730892e+04 1.986570915619389410e+01 2.419328357138945118e-01
5.966717696570465341e+04 2.020725768061810967e+01 2.529891042335039031e-01
5.966717700051199790e+04 1.963784772103957010e+01 2.462573939221260055e-01
5.966717703531934239e+04 2.003682480829190382e+01 2.486829023405816574e-01
5.966717707012668689e+04 2.005721510410995378e+01 2.420428642544537046e-01
5.966717710493403138e+04 1.988462877796323269e+01 2.466839537369221458e-01
5.966717713974137587e+04 1.998248882265275483e+01 2.459739922219746633e-01
5.966717717454872036e+04 1.992506562151666571e+01 2.434463822580658632e-01
5.966717720935606485e+04 1.992860059079228563e+01 2.439248330747939564e-01
5.966717724416340934e+04 1.997665482491118638e+01 2.479198150227849562e-01
5.966717727897075383e+04 2.044677983704454505e+01 2.606838460197715146e-01
5.966717731377809832e+04 1.999947862988784664e+01 2.447334012752763466e-01
5.966717734858544281e+04 1.977071783597782328e+01 2.478194122994222537e-01
5.966717738339278731e+04 2.003862023637093870e+01 2.482911358932436974e-01
5.966717741820013180e+04 1.995945373831210290e+01 2.498568857108278973e-01
5.966717745300747629e+04 2.019889010008918717e+01 2.477145982876362007e-01
5.966717748781482078e+04 2.011280510332257876e+01 2.472025021533169609e-01
5.966717752262216527e+04 1.962435728805452584e+01 2.376585029426086793e-01
5.966717755742950976e+04 1.995566406487829170e+01 2.442658624246450694e-01
5.966717759223685425e+04 1.936077851340564493e+01 2.301105176937051078e-01
5.966717762704419874e+04 1.955551158914589038e+01 2.349549483727986221e-01
5.966717766185154323e+04 1.966238310708898851e+01 2.381459667032757577e-01
5.966717769665888773e+04 2.007442513171500309e+01 2.481021886747860894e-01
5.966717773146623222e+04 2.021149684010042691e+01 2.545980703945217583e-01
5.966717776627357671e+04 1.980333061264268224e+01 2.399454620012042017e-01
5.966717780108092120e+04 1.933945685001545556e+01 2.370476717122627641e-01
5.966717783588826569e+04 1.964281337482428569e+01 2.464321462968122045e-01
5.966717787069561018e+04 1.963705252471537932e+01 2.424084565314613138e-01
5.966717790550295467e+04 1.964678281744444277e+01 2.386159392232234111e-01
5.966717794031029916e+04 1.957565532727338464e+01 2.403816786441009823e-01
5.966717797511764365e+04 1.945914696504842922e+01 2.369142887394536379e-01
5.966717800992498815e+04 1.936718815560750429e+01 2.313407224030342157e-01
5.966717804473233264e+04 1.955875775803308159e+01 2.470118772760511450e-01
5.966717807953967713e+04 1.959926369515066469e+01 2.444164344818468282e-01
5.966717811434702162e+04 1.973893019038984420e+01 2.408908456673913845e-01
5.966717814915436611e+04 1.965770460165249389e+01 2.340600602797738017e-01
5.966717818396171060e+04 1.955092870701876961e+01 2.372110986973048619e-01
5.966717821876905509e+04 1.935319388267955887e+01 2.339369760832734624e-01
5.966717825357639958e+04 1.925519203075348429e+01 2.324336675984669809e-01
5.966717828838374407e+04 1.919466029799671958e+01 2.295520602348958827e-01
5.966717832319108857e+04 1.949401302092734767e+01 2.350622290009720672e-01
5.966717835799843306e+04 1.972875366107520279e+01 2.403408864170678283e-01
5.966717839280577755e+04 1.965590812276115784e+01 2.385255693963611312e-01
5.966717842761312204e+04 1.956025813651636724e+01 2.381659685727016140e-01
5.966717846242046653e+04 1.956910490507667433e+01 2.350643883629322528e-01
5.966717849722781102e+04 1.950994769457497569e+01 2.345079713738935645e-01
5.966717853203515551e+04 1.949078799724906830e+01 2.344706957382889367e-01
5.966717856684250000e+04 1.936303646144650159e+01 2.335941153990119812e-01
5.966717860164984450e+04 1.934380789511187260e+01 2.363774511683553181e-01
5.966717863645718899e+04 1.977263610837618302e+01 2.392936446310895693e-01
5.966717867126453348e+04 1.927465007404576269e+01 2.302838343951928712e-01
5.966717870607187797e+04 1.967560943055100608e+01 2.426603300816009834e-01
5.966717874087922246e+04 1.971676752857754167e+01 2.416401892882367175e-01
5.966717877568656695e+04 2.005879532882605787e+01 2.512077566402560747e-01
5.966717881049391144e+04 1.988733571841306258e+01 2.459998190809792595e-01
5.966717884530125593e+04 1.969705058215372873e+01 2.453366119360430586e-01
5.966717888010860042e+04 1.900245417325765374e+01 2.284496180876401106e-01
5.966717891491594492e+04 2.041547088281942379e+01 2.518194184862403429e-01
5.966717894972328941e+04 1.939892712285751841e+01 2.321826589248077444e-01
5.966717898453063390e+04 1.982105953349441663e+01 2.405610917452519759e-01
5.966717901933797839e+04 1.997974100649311069e+01 2.475411120475905502e-01
5.966717905414532288e+04 1.969316954967491284e+01 2.378388898748543256e-01
5.966717908895266737e+04 1.950437761705367379e+01 2.345825868383914214e-01
5.966717912376001186e+04 1.999971928282865719e+01 2.453808474191107036e-01
5.966717915856735635e+04 1.951237046248593643e+01 2.400193496180488273e-01
5.966717919337470084e+04 1.963929081389814613e+01 2.440518548295265155e-01
5.966717922818204534e+04 2.005693355923113685e+01 2.450140546943211373e-01
5.966717926298938983e+04 1.996916657569472164e+01 2.427918509844679829e-01
5.966717929779673432e+04 1.983045845479293945e+01 2.404389609757403012e-01
5.966717933260407881e+04 2.007326549940503924e+01 2.428458259731844371e-01
5.966717936741142330e+04 2.033794386077274297e+01 2.492144791691821570e-01
5.966717940221876779e+04 1.987730815094975867e+01 2.412206678809616922e-01
5.966717943702611228e+04 1.981613440509812563e+01 2.416809695811891479e-01
5.966717947183345677e+04 1.968920232879179011e+01 2.393482954982168176e-01
5.966717950664080126e+04 2.004238517128337449e+01 2.498223584704542533e-01
5.966717954144814576e+04 2.016516676144090070e+01 2.492472909382241752e-01
5.966717957625549025e+04 2.005291226345539357e+01 2.486117844776269403e-01
5.966717961106283474e+04 2.018919252055368574e+01 2.488341924494287538e-01
5.966717964587017923e+04 1.990968040759610602e+01 2.463502956771683183e-01
5.966717968067752372e+04 1.949288964055167739e+01 2.379259463258207030e-01
5.966717971548486821e+04 1.963752563552248986e+01 2.452183847743970857e-01
5.966717975029221270e+04 2.011916655471011595e+01 2.457639904163639311e-01
5.966717978509955719e+04 1.992999429466247463e+01 2.451228530133983952e-01
5.966717981990690168e+04 2.007466973004020616e+01 2.492207703340726943e-01
5.966717985471424618e+04 1.973476728554300053e+01 2.403429284532958010e-01
5.966717988952159067e+04 1.992036758964502496e+01 2.486259926329568160e-01
5.966717992432893516e+04 1.974621403028776001e+01 2.441407415675128090e-01
5.966717995913627965e+04 2.014203217715788696e+01 2.486478097977628809e-01
5.966717999394362414e+04 2.004534670417023179e+01 2.531578696876156109e-01
5.966718002875096863e+04 2.013622052067381318e+01 2.569083214231969725e-01
5.966718006355831312e+04 1.990287304179519978e+01 2.510787964868588795e-01
5.966718009836565761e+04 2.001837267141324617e+01 2.486949441739433331e-01
5.966718013317300210e+04 2.045867615447335197e+01 2.596230315534077127e-01
5.966718016798034660e+04 2.008611524299544016e+01 2.529011500597618256e-01
5.966718020278769109e+04 1.997017732078064611e+01 2.491496681251683387e-01
5.966718023759503558e+04 2.002245444026612731e+01 2.526182956812563773e-01
5.966718027240238007e+04 1.975706948532478435e+01 2.555994604578954998e-01
5.966718030720972456e+04 2.026640021381019352e+01 2.600466726749845470e-01
5.966718034201706905e+04 2.013259461095973180e+01 2.520478291704891238e-01
5.966718037682441354e+04 2.032628009577170403e+01 2.611443593754775305e-01
5.966718041163175803e+04 1.998530260752429299e+01 2.537368938045411193e-01
5.966718044643910252e+04 2.001959298549469324e+01 2.511022444726974112e-01
5.966718048124644702e+04 2.040877776822663847e+01 2.577161872233441620e-01
5.966718051605379151e+04 2.019355382245330688e+01 2.586580529409955309e-01
5.966718055086113600e+04 2.055021310766570153e+01 2.620149922787878838e-01
5.966718058566848049e+04 2.014162943847305343e+01 2.486032478672592638e-01
5.966718062047582498e+04 2.030277947838863639e+01 2.630218740035150660e-01
5.966718065528316947e+04 1.959382638782282271e+01 2.432732046842845108e-01
5.966718069009051396e+04 2.010669930306026387e+01 2.551740978483430511e-01
5.966718072489785845e+04 1.996964554602165620e+01 2.604150218498303970e-01
5.966718075970520295e+04 2.049591854217914388e+01 2.653401205816368624e-01
5.966718079451254744e+04 2.011951806064121584e+01 2.530338452961606865e-01
5.966718082931989193e+04 2.044366257511044438e+01 2.644270988221342766e-01
5.966718086412723642e+04 2.060666271253460025e+01 2.640320990363507758e-01
5.966718089893458091e+04 1.986111144286925878e+01 2.455740248256718383e-01
5.966718093374192540e+04 2.003436644740001071e+01 2.536347945383218838e-01
5.966718096854926989e+04 2.030537974683544178e+01 2.576178518384019678e-01
5.966718100335661438e+04 2.025405287517871500e+01 2.637995003287539331e-01
5.966718103816395887e+04 1.977201170324918778e+01 2.549671758523278653e-01
5.966718107297130337e+04 2.010825776810542820e+01 2.515750222130122005e-01
5.966718110777864786e+04 2.047720995322915272e+01 2.579925395391602372e-01
5.966718114258599235e+04 2.041790787774429461e+01 2.567372667795739249e-01
5.966718117739333684e+04 2.014557778426791046e+01 2.514735549467240761e-01
5.966718121220068133e+04 2.007110873812326446e+01 2.489014829500247883e-01
5.966718124700802582e+04 1.990242814966559948e+01 2.479975608918651153e-01
5.966718128181537031e+04 2.002009598444808702e+01 2.497832942580756332e-01
5.966718131662271480e+04 1.962657023220403474e+01 2.456746732397082911e-01
5.966718135143005929e+04 1.995761857920875215e+01 2.496989063574610590e-01
5.966718138623740379e+04 1.999535358941299634e+01 2.471294894453466284e-01
5.966718142104474828e+04 1.990859311728656067e+01 2.485960756139787564e-01
5.966718145585209277e+04 1.971173007792708987e+01 2.470799519489811358e-01
5.966718149065943726e+04 1.975155368753816987e+01 2.483526388507576732e-01
5.966718152546678175e+04 1.964563945121366473e+01 2.411567881944371439e-01
5.966718156027412624e+04 1.992979662294404264e+01 2.511906117625180013e-01
5.966718159508147073e+04 1.990727087526980554e+01 2.536257937249580263e-01
5.966718162988881522e+04 1.990820557323305451e+01 2.436324724853211610e-01
5.966718166469615971e+04 1.971599191010160013e+01 2.435979199348967394e-01
5.966718169950350421e+04 1.997584365137169371e+01 2.497384510677984060e-01
5.966718173431084870e+04 2.005303791188179829e+01 2.508679907572520240e-01
5.966718176911819319e+04 1.975784066006442430e+01 2.442535666552465012e-01
5.966718180392553768e+04 2.020818162872519252e+01 2.526109794083798987e-01
5.966718183873288217e+04 1.958347032616205396e+01 2.443180100109400565e-01
5.966718187354022666e+04 2.020017721332053640e+01 2.480838840576771454e-01
5.966718190834757115e+04 1.984561319340329533e+01 2.417120633230474547e-01
5.966718194315491564e+04 1.983239123607990706e+01 2.436916314253453342e-01
5.966718197796226013e+04 2.024916866633372692e+01 2.549328537204925693e-01
5.966718201276960463e+04 2.013330652825499101e+01 2.465524928737523602e-01
5.966718204757694184e+04 2.011116011270366144e+01 2.454156432270105381e-01
5.966718208238428633e+04 2.015524291695064107e+01 2.562002535472323594e-01
5.966718211719163810e+04 1.996297860020748516e+01 2.508862163664755673e-01
5.966718215199898259e+04 2.023524906077885532e+01 2.540376667190968885e-01
5.966718218680632708e+04 2.004902601330913470e+01 2.436218106178296705e-01
5.966718222161367157e+04 1.999120160884866948e+01 2.467465503379612790e-01
5.966718225642101606e+04 2.008715923228370315e+01 2.470077029281596004e-01
5.966718229122836055e+04 2.054898466792887035e+01 2.619208194368009557e-01
5.966718232603570505e+04 2.017405551272166520e+01 2.481408194629187713e-01
5.966718236084304954e+04 2.003058933695090715e+01 2.446241475410050603e-01
5.966718239565038675e+04 2.036765948070072341e+01 2.546969233269110733e-01
5.966718243045773124e+04 2.012225659866576422e+01 2.454093244328003076e-01
5.966718246526508301e+04 2.045209954485391535e+01 2.526400208737983877e-01
5.966718250007242750e+04 1.987496110858483078e+01 2.398863304260594742e-01
5.966718253487976472e+04 2.022754955960497725e+01 2.493059575734938027e-01
5.966718256968710921e+04 1.997200076383252920e+01 2.436868177239541189e-01
5.966718260449446097e+04 2.014910128250069477e+01 2.465068878180844136e-01
5.966718263930180547e+04 2.000037274847894508e+01 2.453452770463721566e-01
5.966718267410914996e+04 2.004551453583406939e+01 2.461533077029993133e-01
5.966718270891649445e+04 1.986110072489114486e+01 2.415755305117552876e-01
5.966718274372383894e+04 2.000986897871206693e+01 2.454916551685747961e-01
5.966718277853118343e+04 2.013834446646602316e+01 2.524475201886048348e-01
5.966718281333852065e+04 1.974608507829843518e+01 2.478665015367081115e-01
5.966718284814586514e+04 1.982760030298294041e+01 2.453709990643839767e-01
5.966718288295321690e+04 2.020707107753245779e+01 2.548319345546946058e-01
5.966718291776056139e+04 2.006884606533350990e+01 2.496207821016704076e-01
5.966718295256790589e+04 2.028451599393991600e+01 2.507885769019376210e-01
5.966718298737525038e+04 2.026051557042357487e+01 2.582130769001118042e-01
5.966718302218258759e+04 2.007061836809366895e+01 2.515976383498776392e-01
5.966718305698993208e+04 1.954715786203352579e+01 2.402633155935306741e-01
5.966718309179728385e+04 1.992389597644749699e+01 2.430305180065374104e-01
5.966718312660462834e+04 1.956449813457455278e+01 2.358606704473467097e-01
5.966718316141196556e+04 1.934491698188802644e+01 2.321346490388870309e-01
5.966718319621931005e+04 1.994253738590017733e+01 2.450330905361441103e-01
5.966718323102666182e+04 1.988658964609534863e+01 2.417332360862393947e-01
5.966718326583400631e+04 1.952457661628380592e+01 2.345522086647533477e-01
5.966718330064134352e+04 1.978467109087386078e+01 2.378580811542480855e-01
5.966718333544868801e+04 1.986330479681430106e+01 2.386686718824623243e-01
5.966718337025603978e+04 1.975037985673974461e+01 2.371672958503528716e-01
5.966718340506338427e+04 1.983997610309806348e+01 2.389165104332501843e-01
5.966718343987072876e+04 2.028341179385530424e+01 2.442913745926455216e-01
5.966718347467807325e+04 1.973680984544383676e+01 2.385597638502204576e-01
5.966718350948541774e+04 2.025040124447517442e+01 2.484875041894877568e-01
5.966718354429276224e+04 1.963531179922706116e+01 2.395171853714012367e-01
5.966718357910010673e+04 1.980583779343006512e+01 2.429593949258628816e-01
5.966718361390745122e+04 1.986670116990034174e+01 2.484403571831995117e-01
5.966718364871478843e+04 2.037399803034269752e+01 2.553694941365852178e-01
5.966718368352213292e+04 1.982660246328066478e+01 2.451984943653629234e-01
5.966718371832947741e+04 2.057783473727432266e+01 2.621973044028929056e-01
5.966718375313682191e+04 1.962855612427091856e+01 2.474510780363516904e-01
5.966718378794416640e+04 1.976615584010368565e+01 2.448583454387135705e-01
5.966718382275151089e+04 2.037795993836671826e+01 2.600334354342124232e-01
5.966718385755886266e+04 2.025488528066476590e+01 2.533640849502152848e-01
5.966718389236620715e+04 2.034737583569160080e+01 2.496450868951968494e-01
5.966718392717354436e+04 1.981737207222450436e+01 2.415363357550692480e-01
5.966718396198088885e+04 1.991689811431076862e+01 2.417601416196227815e-01
5.966718399678824062e+04 2.000753254082170685e+01 2.425955444032147357e-01
5.966718403159558511e+04 1.959980651402772978e+01 2.343371355628226793e-01
5.966718406640292233e+04 2.035042735042734918e+01 2.500149396640494182e-01
5.966718410121026682e+04 1.993729140624051510e+01 2.399282013406021929e-01
5.966718413601761858e+04 1.985259691878770383e+01 2.453067682859329246e-01
5.966718417082496308e+04 2.000321378383332060e+01 2.452126932847131235e-01
5.966718420563230029e+04 1.995722553150273626e+01 2.407907472767751578e-01
5.966718424043964478e+04 1.966969946627503063e+01 2.420142865200484161e-01
5.966718427524698927e+04 1.992936080882175531e+01 2.438916959471328916e-01
5.966718431005433376e+04 1.978674034485259980e+01 2.412726399662648569e-01
5.966718434486168553e+04 1.981415416551008590e+01 2.413992046316940920e-01
5.966718437966903002e+04 2.012716621918476889e+01 2.475990718832464521e-01
5.966718441447636724e+04 2.027638481810792825e+01 2.518801802331646078e-01
5.966718444928371173e+04 1.984359036144578070e+01 2.387642667372712468e-01
5.966718448409105622e+04 1.983991080847798827e+01 2.405910879000110747e-01
5.966718451889840071e+04 2.017950281769168797e+01 2.459207098728577734e-01
5.966718455370574520e+04 1.991185830081056807e+01 2.435041503808144103e-01
5.966718458851308969e+04 2.018568303740544678e+01 2.442590266918978070e-01
5.966718462332044146e+04 2.013367537199751212e+01 2.502264992849016489e-01
5.966718465812778595e+04 1.986316079625124331e+01 2.431413667634274856e-01
5.966718469293512317e+04 2.031679233873455814e+01 2.568395619192617718e-01
5.966718472774246766e+04 2.020203563595140395e+01 2.538009385167683263e-01
5.966718476254981942e+04 1.964133299936785093e+01 2.411913921410975548e-01
5.966718479735716392e+04 1.992960522338431772e+01 2.517488131396902751e-01
5.966718483216450113e+04 2.034332575711038871e+01 2.525891583414408004e-01
5.966718486697184562e+04 1.975212935063702702e+01 2.389385201020072236e-01
5.966718490177919011e+04 2.030411583517255991e+01 2.508585409845573988e-01
5.966718493658653460e+04 2.007812216565285013e+01 2.402672881504652191e-01
5.966718497139388637e+04 2.049235552933657800e+01 2.458331828687136400e-01
5.966718500620123086e+04 2.040421736793236818e+01 2.453305001078882608e-01
5.966718504100856808e+04 2.029969426410221800e+01 2.477468430017804590e-01
5.966718507581591257e+04 2.033652194046037920e+01 2.524449246555456883e-01
5.966718511062326434e+04 2.024676547557903561e+01 2.444325221526030822e-01
5.966718514543060883e+04 2.017488095525851222e+01 2.482188899975348861e-01
5.966718518023794604e+04 1.997214558191981482e+01 2.442031275162503956e-01
5.966718521504529053e+04 1.978981634669174028e+01 2.350739501192396774e-01
5.966718524985264230e+04 2.023684851733631973e+01 2.458351119522129424e-01
5.966718528465998679e+04 2.007355174658277264e+01 2.441989902742618124e-01
5.966718531946732401e+04 2.024786742600151612e+01 2.484207856287775074e-01
5.966718535427466850e+04 2.015556180187226332e+01 2.502122483666651687e-01
5.966718538908202027e+04 2.051344417583501567e+01 2.623782343358684321e-01
5.966718542388936476e+04 1.969534080076262939e+01 2.393301713334460568e-01
5.966718545869670197e+04 1.968839617790215257e+01 2.382163011798297536e-01
5.966718549350404646e+04 2.016817909058623215e+01 2.462578258582791835e-01
5.966718552831139095e+04 1.989529726005874011e+01 2.363344663551508740e-01
5.966718556311873544e+04 2.045398028434140514e+01 2.469692255049044105e-01
5.966718559792608721e+04 2.025881862336260752e+01 2.443045428497112592e-01
5.966718563273343170e+04 2.057947196603899798e+01 2.502784293523791503e-01
5.966718566754076892e+04 1.991353904357988469e+01 2.372394919450463713e-01
5.966718570234811341e+04 2.004906156201405310e+01 2.422583908261750907e-01
5.966718573715546518e+04 2.009221403241228288e+01 2.456377281649253508e-01
5.966718577196280967e+04 1.999120001923492751e+01 2.449516564197854462e-01
5.966718580677014688e+04 2.035912944265190916e+01 2.448201040320120148e-01
5.966718584157749137e+04 1.973819461786355589e+01 2.407142236896669951e-01
5.966718587638484314e+04 2.057486244204018533e+01 2.575408399092828926e-01
5.966718591119218763e+04 2.041146481128009071e+01 2.498109050244506357e-01
5.966718594599953212e+04 1.977305032082951541e+01 2.437152972676482621e-01
5.966718598080687661e+04 1.980091905778485284e+01 2.436836460327072018e-01
5.966718601561422111e+04 2.049458622875825142e+01 2.571452915432804742e-01
5.966718605042156560e+04 1.995090876154821657e+01 2.477033363980564173e-01
5.966718608522890281e+04 2.028771778079822141e+01 2.533501573358257208e-01
5.966718612003624730e+04 2.000681372549019699e+01 2.457114291411784668e-01
5.966718615484359179e+04 1.991693985090211427e+01 2.457282826167212497e-01
5.966718618965093629e+04 2.035868883119439943e+01 2.524233346097524699e-01
5.966718622445828805e+04 1.997962656812214277e+01 2.431997864509167773e-01
5.966718625926563254e+04 1.991431916383035272e+01 2.452234486417192993e-01
5.966718629407296976e+04 1.992150931572224337e+01 2.451729988749267453e-01
5.966718632888031425e+04 1.987502708689475739e+01 2.493061449081689640e-01
5.966718636368766602e+04 1.998490183782740814e+01 2.565474301617281516e-01
5.966718639849501051e+04 1.942238868081564718e+01 2.414454104786355748e-01
5.966718643330234772e+04 1.994219688239218868e+01 2.465435669882816150e-01
5.966718646810969221e+04 1.963562136234333266e+01 2.383381806795782376e-01
5.966718650291704398e+04 1.995314985006495334e+01 2.452055753003007099e-01
5.966718653772438847e+04 1.999410597221386965e+01 2.652670398184747147e-01
5.966718657253172569e+04 2.013540939860208567e+01 2.479572189488780110e-01
5.966718660733907018e+04 1.948546910618592065e+01 2.342058673649421996e-01
5.966718664214642195e+04 1.987663686880889102e+01 2.407212433610583235e-01
5.966718667695376644e+04 1.990821983849584242e+01 2.438621453377022852e-01
5.966718671176111093e+04 1.991080330394071396e+01 2.406650799666178453e-01
5.966718674656845542e+04 2.002043351869052046e+01 2.484804007013763361e-01
5.966718678137579263e+04 1.963976773794367503e+01 2.392271769756306732e-01
5.966718681618313713e+04 1.982863077514167927e+01 2.485427733742836820e-01
5.966718685099048889e+04 1.945338947867860568e+01 2.365031554914979739e-01
5.966718688579783338e+04 1.966698724498996143e+01 2.422218426473494446e-01
5.966718692060517060e+04 1.988083401531715211e+01 2.519969769544610494e-01
5.966718695541251509e+04 1.955975905909242485e+01 2.418056374446636569e-01
5.966718699021986686e+04 1.984340517500150014e+01 2.546145562332857160e-01
5.966718702502721135e+04 1.990905226336948886e+01 2.521414763811465898e-01
5.966718705983454856e+04 1.989483268836785612e+01 2.528260431118141138e-01
5.966718709464189305e+04 2.010471057689968433e+01 2.501712807649477677e-01
5.966718712944924482e+04 1.985058462718036765e+01 2.426696832783382385e-01
5.966718716425658931e+04 2.015815201411349733e+01 2.443043229858266052e-01
5.966718719906393380e+04 1.999501605000844862e+01 2.402302379517357311e-01
5.966718723387127829e+04 2.017187156366835410e+01 2.464886004457848556e-01
5.966718726867862279e+04 1.972956511292647619e+01 2.381363472603715559e-01
5.966718730348596728e+04 1.962479453033804333e+01 2.358461854942903724e-01
5.966718733829330449e+04 2.000271873157938884e+01 2.476133622303500204e-01
5.966718737310064898e+04 2.003653351849821718e+01 2.520787478382556790e-01
5.966718740790800075e+04 2.007046955245781206e+01 2.565709124128018881e-01
5.966718744271534524e+04 2.019263261296659806e+01 2.477099556434156635e-01
5.966718747752268973e+04 2.006087561314884127e+01 2.474923811157225817e-01
5.966718751233003422e+04 2.006429458610359973e+01 2.451020487849541185e-01
5.966718754713737144e+04 2.011017946633337772e+01 2.464815770321591992e-01
5.966718758194471593e+04 2.006660324661861594e+01 2.435947001695012160e-01
5.966718761675206770e+04 2.014422199233250055e+01 2.497993841368934542e-01
5.966718765155941219e+04 2.043671269454711847e+01 2.590022227336772342e-01
5.966718768636674940e+04 2.007048170163311696e+01 2.473602999663833124e-01
5.966718772117409389e+04 2.002720617693120175e+01 2.470437767846878907e-01
5.966718775598144566e+04 1.989735244109788681e+01 2.400938888895704781e-01
5.966718779078879015e+04 1.983240813847555373e+01 2.460067336991607623e-01
5.966718782559612737e+04 1.976209091789310435e+01 2.426232803961302920e-01
5.966718786040347186e+04 1.994551223157301578e+01 2.472777610282466954e-01
5.966718789521082363e+04 1.969489640499963556e+01 2.377895337213007942e-01
5.966718793001816812e+04 1.946566964499020358e+01 2.327895402289552607e-01
5.966718796482550533e+04 1.990554114767870786e+01 2.386402968934185631e-01
5.966718799963284982e+04 1.971053074978938469e+01 2.360175309466664983e-01
5.966718803444020159e+04 2.003047377964925957e+01 2.443278835088852352e-01
5.966718806924754608e+04 1.954019697114923915e+01 2.336744764239215288e-01
5.966718810405488330e+04 1.998270471219656130e+01 2.440729471380118920e-01
5.966718813886222779e+04 1.950412795455639525e+01 2.345034237128119092e-01
5.966718817366957228e+04 1.976534855080415909e+01 2.432674734713950737e-01
5.966718820847691677e+04 1.942638510605685553e+01 2.386125100373305274e-01
5.966718824328426126e+04 1.971139628285069989e+01 2.383859032228281827e-01
5.966718827809160575e+04 2.007990976743045408e+01 2.474090055963145685e-01
5.966718831289895024e+04 1.989377284928279011e+01 2.403000782896486665e-01
5.966718834770629473e+04 1.957516199477320740e+01 2.347711470175007920e-01
5.966718838251364650e+04 2.009916296549367942e+01 2.419039812958494740e-01
5.966718841732099099e+04 1.995132743362831818e+01 2.376960385553642807e-01
5.966718845212832821e+04 1.983234254983058165e+01 2.350735039080625033e-01
5.966718848693567270e+04 2.011988257598923724e+01 2.437137579888833672e-01
5.966718852174302447e+04 2.021597977988540151e+01 2.446194454511137761e-01
5.966718855655036896e+04 2.007273037168701890e+01 2.444266240550053149e-01
5.966718859135770617e+04 2.018409587386046056e+01 2.473224106479466888e-01
5.966718862616505066e+04 2.006786482631922652e+01 2.493177371756666039e-01
5.966718866097240243e+04 1.973701166980884381e+01 2.380415319981473432e-01
5.966718869577974692e+04 1.975317974562035062e+01 2.388379249020897710e-01
5.966718873058708414e+04 2.040996729213289740e+01 2.563375377420383794e-01
5.966718876539442863e+04 1.989957494567423524e+01 2.424501696000625761e-01
5.966718880020177312e+04 2.016724125373279719e+01 2.503959082211370535e-01
5.966718883500911761e+04 1.975144777848093725e+01 2.399992455469467101e-01
5.966718886981646938e+04 1.963997008653538145e+01 2.400428561632272917e-01
5.966718890462381387e+04 2.007750145999610325e+01 2.498563237139871107e-01
5.966718893943115108e+04 1.977146621945376381e+01 2.468284645756090023e-01
5.966718897423849558e+04 2.015666699014993313e+01 2.554029396169256172e-01
5.966718900904584734e+04 2.014123710087148922e+01 2.571424468816995157e-01
5.966718904385319183e+04 2.007621976860139767e+01 2.631605882256614626e-01
5.966718907866052905e+04 1.993653330769508258e+01 2.515319321221533011e-01
5.966718911346787354e+04 2.025836422101671630e+01 2.591364486961267311e-01
5.966718914827522531e+04 2.041601387163815673e+01 2.633616015232363994e-01
5.966718918308256980e+04 1.984771360816346331e+01 2.495917966502332885e-01
5.966718921788991429e+04 1.981774882426336148e+01 2.416760341791409361e-01
5.966718925269725878e+04 2.021914112815029085e+01 2.561192264331237922e-01
5.966718928750460327e+04 2.016397060606795577e+01 2.472170919163246272e-01
5.966718932231194776e+04 2.061258767301843520e+01 2.630331288577008042e-01
5.966718935711929225e+04 2.020038413075125661e+01 2.466428918607358745e-01
5.966718939192663674e+04 2.063925550759711669e+01 2.542494415202517510e-01
5.966718942673397396e+04 2.093748348703496376e+01 2.662488718123995346e-01
5.966718946154131845e+04 1.990217833146026649e+01 2.437391121654506887e-01
5.966718949634867022e+04 1.983666385325899384e+01 2.434479891009147523e-01
5.966718953115601471e+04 2.034868236869332492e+01 2.503556095803844972e-01
5.966718956596335192e+04 1.990009391457340371e+01 2.370012753714135778e-01
5.966718960077069642e+04 2.032259318184578589e+01 2.480345231840097586e-01
5.966718963557804818e+04 2.008061518667651413e+01 2.438481368622704704e-01
5.966718967038539267e+04 1.996799933207700306e+01 2.392691272652122114e-01
5.966718970519272989e+04 1.992655219224082686e+01 2.402663016699251308e-01
5.966718974000007438e+04 2.044728779076893233e+01 2.500446935797034365e-01
5.966718977480742615e+04 2.014393290291437921e+01 2.472388074989687878e-01
5.966718980961477064e+04 2.006757294189956298e+01 2.431383811716091026e-01
5.966718984442211513e+04 2.018002970465778390e+01 2.425639773795005283e-01
5.966718987922945962e+04 2.012050734830479826e+01 2.423720571575926075e-01
5.966718991403680411e+04 2.030706422242292675e+01 2.478519934739924213e-01
5.966718994884414860e+04 2.023590549646038284e+01 2.453638708960027559e-01
5.966718998365149309e+04 2.021868680716287159e+01 2.489841258091720633e-01
5.966719001845883759e+04 2.021723558488390893e+01 2.460198809221533500e-01
5.966719005326617480e+04 2.028741702243170408e+01 2.463412512410587674e-01
5.966719008807351929e+04 2.001633393829401086e+01 2.407580381481201071e-01
5.966719012288087106e+04 1.961352616619294409e+01 2.312694953184840363e-01
5.966719015768821555e+04 1.992706129800427917e+01 2.424315153518216137e-01
5.966719019249555276e+04 2.046661446292291586e+01 2.545101040394373570e-01
5.966719022730289726e+04 2.031329516539440405e+01 2.479901495438062986e-01
5.966719026211024902e+04 2.029059108242886467e+01 2.462867236335284926e-01
5.966719029691759351e+04 2.031737783428169308e+01 2.472616002955811132e-01
5.966719033172493801e+04 2.006691808240577757e+01 2.430330297056095545e-01
5.966719036653228250e+04 2.018310223382508539e+01 2.451060454985871384e-01
5.966719040133962699e+04 2.001694608611747839e+01 2.405901465772140591e-01
5.966719043614697148e+04 2.007007981783607775e+01 2.457800173395544574e-01
5.966719047095431597e+04 2.015567340087816106e+01 2.478394062797992792e-01
5.966719050576166046e+04 1.978263609020768499e+01 2.437167587904077171e-01
5.966719054056900495e+04 2.004692429498724948e+01 2.447931058432593066e-01
5.966719057537634944e+04 2.008613788895668151e+01 2.398418130639280166e-01
5.966719061018368666e+04 1.998883441937776340e+01 2.451356439781552932e-01
5.966719064499103115e+04 2.008846687164647093e+01 2.475589779386916656e-01
5.966719067979837564e+04 2.022958135667824209e+01 2.468571391524617686e-01
5.966719071460572013e+04 2.007639951331751149e+01 2.457653549702276397e-01
5.966719074941306462e+04 2.003359724280876719e+01 2.446145549671636665e-01
5.966719078422040911e+04 2.049074930049674137e+01 2.567029424031900819e-01
5.966719081902775361e+04 2.095945153522725946e+01 2.622656600716911091e-01
5.966719085383509810e+04 2.025830979795785680e+01 2.484184811477122001e-01
5.966719088864244986e+04 2.035990335246149385e+01 2.452642092144007580e-01
5.966719092344979435e+04 2.024212366603129709e+01 2.421612604868896013e-01
5.966719095825713157e+04 2.033626666015720375e+01 2.450291515160411826e-01
5.966719099306447606e+04 2.036373973004694804e+01 2.445347619709383746e-01
5.966719102787182055e+04 2.016876063579419665e+01 2.422913818155647547e-01
5.966719106267916504e+04 2.031738696889364704e+01 2.451251615223834779e-01
5.966719109748650953e+04 2.017109211548807579e+01 2.419764756585165433e-01
5.966719113229385403e+04 2.042639897479709532e+01 2.485240268223433413e-01
5.966719116710119852e+04 2.080668556082226672e+01 2.522473777224826241e-01
5.966719120190854301e+04 2.017737826275056179e+01 2.451924827313505251e-01
5.966719123671588750e+04 2.058280223309125034e+01 2.468484230587397743e-01
5.966719127152323199e+04 2.000561299143658900e+01 2.393660341805030067e-01
5.966719130633057648e+04 2.057095269820120009e+01 2.481847082025079032e-01
5.966719134113792097e+04 2.017652674061722351e+01 2.409954649148009220e-01
5.966719137594526546e+04 2.037573593047209286e+01 2.461548252128159531e-01
5.966719141075260995e+04 2.053436183410511617e+01 2.518897287376555272e-01
5.966719144555995445e+04 2.020672579722840823e+01 2.444294547699905062e-01
5.966719148036729894e+04 2.043175395858709109e+01 2.503106368163612316e-01
5.966719151517464343e+04 2.008661360521316652e+01 2.468441875028886123e-01
5.966719154998198792e+04 2.032699187984614397e+01 2.511314928470732011e-01
5.966719158478933241e+04 1.958550931713996590e+01 2.375848705951811857e-01
5.966719161959667690e+04 2.009923039335450667e+01 2.474957333008246108e-01
5.966719165440402867e+04 1.974389690967664990e+01 2.425047782551141284e-01
5.966719168921137316e+04 2.024836210577685591e+01 2.504506327757646811e-01
5.966719172401871037e+04 2.000272121949163662e+01 2.450015354358571484e-01
5.966719175882605487e+04 1.993024746607320097e+01 2.433075954944338148e-01
5.966719179363339936e+04 1.971887373515178155e+01 2.388642227843917609e-01
5.966719182844074385e+04 1.996858664143895012e+01 2.375298677739767494e-01
5.966719186324808834e+04 1.955439984836279166e+01 2.326301123609377519e-01
5.966719189805543283e+04 1.981411708879530309e+01 2.380523443050175936e-01
5.966719193286277732e+04 2.007476151474272896e+01 2.426149111035909300e-01
5.966719196767012181e+04 2.001556602639613658e+01 2.430701352252337410e-01
5.966719200247747358e+04 2.069644204251740405e+01 2.520207535033843205e-01
5.966719203728481807e+04 2.072257786000616520e+01 2.554472101234436798e-01
5.966719207209215529e+04 2.049339982760743695e+01 2.549829248917210855e-01
5.966719210689949978e+04 2.040312400616483757e+01 2.554194325498452822e-01
5.966719214170685154e+04 1.991154556833760481e+01 2.401186941078197745e-01
5.966719217651419603e+04 2.034098500548579835e+01 2.516285946269976592e-01
5.966719221132153325e+04 2.028030791307414304e+01 2.478604782519889804e-01
5.966719224612887774e+04 2.036285120804635795e+01 2.563612426073174633e-01
5.966719228093622951e+04 1.986374867210160033e+01 2.382215219796831596e-01
5.966719231574357400e+04 2.000084520647186537e+01 2.472959202544095791e-01
5.966719235055091121e+04 2.051875606669369745e+01 2.557522563596141274e-01
5.966719238535825571e+04 1.998762000703960240e+01 2.407727376379439344e-01
5.966719242016560747e+04 2.010511790054713188e+01 2.467867886582712778e-01
5.966719245497295196e+04 2.031149405606379332e+01 2.469240962737727085e-01
5.966719248978029646e+04 1.994627886673762163e+01 2.405835822110217459e-01
5.966719252458764095e+04 2.027647469929744162e+01 2.564321869081588878e-01
5.966719255939497816e+04 1.972829826769765660e+01 2.506764613393771546e-01
5.966719259420232265e+04 2.005212460470357527e+01 2.454309971463980167e-01
5.966719262900967442e+04 1.999533225833828354e+01 2.417971773190690787e-01
5.966719266381701891e+04 2.035876675077782139e+01 2.589063835616081111e-01
5.966719269862436340e+04 2.000824059641618646e+01 2.449578911427047201e-01
5.966719273343170789e+04 2.052853034473395155e+01 2.510279559782392922e-01
5.966719276823905238e+04 2.020651654850678014e+01 2.486399463559385015e-01
5.966719280304639688e+04 1.950482977413703267e+01 2.375487771888526722e-01
5.966719283785374137e+04 2.012733010421253255e+01 2.483903725522643435e-01
5.966719287266108586e+04 2.019169027384324977e+01 2.486100514502914138e-01
5.966719290746843035e+04 2.001247593752284359e+01 2.498710159083565585e-01
5.966719294227577484e+04 2.011408361073037199e+01 2.522415802219108438e-01
5.966719297708311933e+04 1.994051143354897349e+01 2.456385602633613385e-01
5.966719301189046382e+04 1.998436724865996084e+01 2.540363843445033187e-01
5.966719304669780831e+04 2.022707730212503563e+01 2.535702637946438132e-01
5.966719308150515280e+04 1.996687249564592292e+01 2.485182344710080427e-01
5.966719311631249730e+04 2.031092035072659030e+01 2.522265506922509726e-01
5.966719315111984179e+04 2.001471213022420415e+01 2.432716616052853220e-01
5.966719318592718628e+04 2.062783747774222221e+01 2.607283763390814690e-01
5.966719322073453077e+04 2.031570445633677480e+01 2.524189760697103102e-01
5.966719325554187526e+04 2.010674492517139456e+01 2.499565992122318170e-01
5.966719329034921975e+04 2.016503631605976921e+01 2.470705613433867853e-01
5.966719332515655697e+04 2.005480277024992475e+01 2.530686555432596352e-01
5.966719335996390146e+04 2.023614505176034228e+01 2.506902860568022140e-01
5.966719339477125322e+04 1.981374468694779978e+01 2.451425027082457242e-01
5.966719342957859772e+04 2.005822393258153369e+01 2.491430526030158910e-01
5.966719346438594221e+04 1.991584935742583440e+01 2.499179309166053020e-01
5.966719349919328670e+04 2.029225557472048891e+01 2.517363511616529381e-01
5.966719353400063119e+04 1.988282978051092442e+01 2.443859014871891944e-01
5.966719356880797568e+04 1.983364454252249232e+01 2.500849509001173421e-01
5.966719360361532017e+04 2.027893724097098982e+01 2.594446272501221840e-01
5.966719363842266466e+04 1.992368433899629210e+01 2.544911502160443484e-01
5.966719367323000915e+04 1.997361457998466960e+01 2.528143232252832995e-01
5.966719370803735364e+04 1.976564083157342466e+01 2.433182012155925000e-01
5.966719374284469814e+04 2.033245093219377608e+01 2.624622893971484960e-01
5.966719377765204263e+04 1.965687993518507071e+01 2.481600576353152343e-01
5.966719381245938712e+04 1.994770110710165056e+01 2.528308736352881669e-01
5.966719384726673161e+04 2.001424565060928629e+01 2.500599638593670182e-01
5.966719388207407610e+04 1.950634254570008963e+01 2.386728890110763612e-01
5.966719391688142059e+04 2.005516679625310061e+01 2.470292891005587965e-01
5.966719395168876508e+04 1.994011902570709793e+01 2.493174259515082147e-01
5.966719398649610957e+04 1.986454149113353296e+01 2.596426504426189719e-01
5.966719402130345406e+04 1.997641039516893002e+01 2.641060322062499521e-01
5.966719405611079856e+04 1.959661077844311450e+01 2.538652127150624604e-01
5.966719409091814305e+04 1.959395452562175777e+01 2.502653323285632392e-01
5.966719412572548754e+04 1.970526366985640365e+01 2.515428580999318764e-01
5.966719416053283203e+04 1.945613740293097393e+01 2.448174665134595362e-01
5.966719419534017652e+04 1.901188755768961869e+01 2.309852627932992841e-01
5.966719423014752101e+04 1.995054716380640158e+01 2.522032402034793397e-01
5.966719426495486550e+04 1.979188349277923109e+01 2.541448985121625426e-01
5.966719429976220999e+04 2.017668149279844059e+01 2.608188300979573659e-01
5.966719433456955448e+04 2.012681974344398128e+01 2.592644042502734725e-01
5.966719436937689898e+04 1.990227503331255221e+01 2.596692724571157407e-01
5.966719440418424347e+04 1.978262149137328407e+01 2.491309643498720583e-01
5.966719443899158796e+04 1.984888790907309541e+01 2.604239530866010455e-01
5.966719447379893245e+04 2.003143008749090015e+01 2.652234951676312735e-01
5.966719450860627694e+04 1.983530424093423505e+01 2.549394283101215630e-01
5.966719454341362143e+04 1.952078569193365709e+01 2.497489227669408285e-01
5.966719457822096592e+04 1.993916466000904464e+01 2.502707386521281774e-01
5.966719461302831041e+04 2.013208128458229851e+01 2.463838491042703305e-01
5.966719464783565491e+04 2.033793745346239845e+01 2.562775433897199195e-01
5.966719468264299940e+04 1.999484235110938357e+01 2.454498743423849383e-01
5.966719471745034389e+04 1.955172659140498936e+01 2.369197480411224244e-01
5.966719475225768838e+04 1.997251461271704898e+01 2.440682162152205403e-01
5.966719478706503287e+04 1.988353703251038951e+01 2.392906050790425121e-01
5.966719482187237736e+04 2.034192181688302270e+01 2.603466547488764715e-01
5.966719485667972185e+04 1.932879949895418648e+01 2.321300382942063367e-01
5.966719489148706634e+04 2.042615813305468464e+01 2.504870477973690779e-01
5.966719492629441083e+04 2.002514714410868280e+01 2.417623264781099124e-01
5.966719496110175533e+04 1.992686856849891797e+01 2.407024645910700034e-01
5.966719499590909982e+04 2.021096926127912852e+01 2.548807253922663607e-01
5.966719503071644431e+04 1.975595598016688825e+01 2.395385760618050364e-01
5.966719506552378880e+04 2.023543740340031150e+01 2.516272944048668081e-01
5.966719510033113329e+04 2.002851125671215371e+01 2.420808155408854800e-01
5.966719513513847778e+04 1.985150305222150635e+01 2.445859855455315701e-01
5.966719516994582227e+04 1.948741731377624475e+01 2.374690696775298426e-01
5.966719520475316676e+04 1.970905734144222166e+01 2.405847604007240736e-01
5.966719523956051125e+04 2.003722372066343382e+01 2.465264979833207137e-01
5.966719527436785575e+04 1.957015889792339891e+01 2.382754002548827799e-01
5.966719530917520024e+04 1.997806926901615654e+01 2.558546014031947147e-01
5.966719534398254473e+04 1.992526297930098167e+01 2.403949472592017411e-01
5.966719537878988922e+04 1.987081109089375275e+01 2.421805959775377992e-01
5.966719541359723371e+04 2.025028852056476580e+01 2.534911299595853929e-01
5.966719544840457820e+04 1.979239113384895532e+01 2.392161671500198650e-01
5.966719548321192269e+04 1.962974088923463611e+01 2.370085322621331425e-01
5.966719551801926718e+04 2.005634098198865090e+01 2.481514962386088263e-01
5.966719555282661167e+04 1.952498116997238142e+01 2.408003194292805960e-01
5.966719558763395617e+04 1.971982170252346833e+01 2.444749041120302391e-01
5.966719562244130066e+04 2.020189188519921686e+01 2.490935510696797028e-01
5.966719565724864515e+04 1.934210870055692411e+01 2.351945190173302669e-01
5.966719569205598964e+04 1.958416271579023871e+01 2.436715841615490763e-01
5.966719572686333413e+04 1.986043292986439113e+01 2.495253773010296383e-01
5.966719576167067862e+04 2.023633821803929322e+01 2.527409799152119385e-01
5.966719579647802311e+04 1.996896403847332024e+01 2.565192877038132147e-01
5.966719583128536760e+04 1.968178959336220402e+01 2.417409975849421633e-01
5.966719586609271209e+04 1.994080817486767288e+01 2.472541936647336680e-01
5.966719590090005659e+04 1.972204445941394013e+01 2.418691450287391576e-01
5.966719593570740108e+04 2.006200235918608143e+01 2.492036890220621081e-01
5.966719597051474557e+04 1.980308922538463534e+01 2.417315459765504992e-01
5.966719600532209006e+04 1.990444352764160385e+01 2.411717337762190883e-01
5.966719604012943455e+04 1.971232448923213454e+01 2.451174616409380613e-01
5.966719607493677904e+04 1.962768425435726627e+01 2.418117024159175954e-01
5.966719610974412353e+04 2.024463747343448716e+01 2.508403745767974202e-01
5.966719614455146802e+04 2.011642478181124361e+01 2.486059004704539721e-01
5.966719617935881251e+04 2.025673778084351540e+01 2.494854491718845046e-01
5.966719621416616428e+04 1.957075398390895415e+01 2.390383113545061222e-01
5.966719624897350877e+04 1.946240296190135055e+01 2.297530170225045021e-01
5.966719628378084599e+04 1.997509653453247935e+01 2.405557783321073395e-01
5.966719631858819048e+04 1.959614462453246375e+01 2.406987070680463581e-01
5.966719635339553497e+04 2.019355469466068698e+01 2.458349740819188722e-01
5.966719638820287946e+04 1.980781339265093877e+01 2.399435861010011939e-01
5.966719642301022395e+04 1.966890286345198291e+01 2.364887025920669461e-01
5.966719645781756844e+04 2.006899843352261570e+01 2.451614866745672749e-01
5.966719649262491293e+04 2.018307057428091511e+01 2.515474920584969132e-01
5.966719652743225743e+04 1.998701156687403113e+01 2.572771604257602096e-01
5.966719656223960192e+04 2.008684408211519212e+01 2.502878835066669194e-01
5.966719659704694641e+04 1.975484275364939535e+01 2.394801759844334688e-01
5.966719663185429090e+04 2.013414231770356011e+01 2.472874122908036709e-01
5.966719666666163539e+04 1.987246730939046202e+01 2.400483457051902358e-01
5.966719670146897988e+04 2.012846620978952572e+01 2.486381954018369311e-01
5.966719673627632437e+04 1.993621001810500815e+01 2.421761227232894498e-01
5.966719677108366886e+04 1.994706038840117301e+01 2.432237300127575996e-01
5.966719680589101335e+04 2.042875909333135098e+01 2.558168571346738362e-01
5.966719684069835785e+04 1.999353490180828175e+01 2.459203346555478287e-01
5.966719687550570234e+04 1.970937593133456645e+01 2.391122772741964275e-01
5.966719691031304683e+04 2.068320988582672015e+01 2.562025969218252874e-01
5.966719694512039132e+04 2.045628006680126632e+01 2.558123319279982932e-01
5.966719697992773581e+04 1.973581530682821139e+01 2.381248883077314582e-01
5.966719701473508030e+04 2.063799865948415047e+01 2.542380481105297463e-01
5.966719704954242479e+04 2.060171237126194299e+01 2.557391341092463133e-01
5.966719708434976928e+04 2.088147595046979177e+01 2.588632524694839399e-01
5.966719711915711378e+04 2.059871786969117835e+01 2.543164396415534823e-01
5.966719715396445827e+04 2.036962684758904629e+01 2.516589839439536957e-01
5.966719718877180276e+04 2.082858320427636301e+01 2.650282815106182466e-01
5.966719722357914725e+04 2.042165702515017145e+01 2.545332279943160469e-01
5.966719725838649174e+04 2.016153528883713264e+01 2.484725875086283287e-01
5.966719729319383623e+04 2.011605871134393908e+01 2.479098271688120747e-01
5.966719732800118072e+04 1.990449189014229248e+01 2.387770764069179763e-01
5.966719736280852521e+04 2.008218251235395613e+01 2.422485393726409031e-01
5.966719739761586970e+04 1.976516725162953847e+01 2.380332107082789861e-01
5.966719743242321420e+04 2.057382779092971248e+01 2.674200256223978611e-01
5.966719746723055869e+04 1.948532238851737830e+01 2.405317731793160385e-01
5.966719750203790318e+04 2.019672860249061230e+01 2.497301524823799246e-01
5.966719753684524767e+04 1.994984861802910459e+01 2.445780129370996869e-01
5.966719757165259216e+04 1.977767509727626560e+01 2.358991032513514385e-01
5.966719760645994393e+04 2.021826844338569273e+01 2.500536385365171310e-01
5.966719764126728842e+04 2.020826413504201469e+01 2.479396926552140945e-01
5.966719767607462563e+04 1.971862998856317262e+01 2.403777374118638843e-01
5.966719771088197012e+04 1.991827701211437329e+01 2.438081205237267457e-01
5.966719774568931462e+04 1.934235542801809160e+01 2.325797341417400743e-01
5.966719778049665911e+04 1.966542535883437282e+01 2.367270370249088818e-01
5.966719781530401087e+04 1.991610380376821965e+01 2.444357007710518948e-01
5.966719785011135536e+04 1.971633983777073595e+01 2.406195549455404092e-01
5.966719788491869258e+04 1.972035623409669114e+01 2.414497710553350496e-01
5.966719791972603707e+04 1.948546654370815290e+01 2.324823530562108165e-01
5.966719795453338156e+04 2.026519439203936201e+01 2.471413811472135125e-01
5.966719798934072605e+04 1.983135669904084253e+01 2.384705016072170836e-01
5.966719802414807054e+04 2.021232893601282399e+01 2.486708912374237523e-01
5.966719805895541504e+04 2.051202227913568876e+01 2.528745589882773759e-01
5.966719809376276680e+04 2.047093582689792868e+01 2.544230985732203187e-01
5.966719812857011129e+04 1.968246884472886293e+01 2.325314033540170355e-01
5.966719816337745578e+04 1.989363403904649630e+01 2.367029390823113255e-01
5.966719819818480028e+04 1.971948189140847418e+01 2.373776105984958529e-01
5.966719823299214477e+04 1.984524197933659551e+01 2.390081970174447734e-01
5.966719826779948926e+04 1.972179220717169557e+01 2.330145660054921963e-01
5.966719830260683375e+04 1.967733291864540490e+01 2.367586164316335673e-01
5.966719833741417824e+04 1.988420152068346525e+01 2.392727009670768679e-01
5.966719837222152273e+04 2.041814909328500605e+01 2.476725142628231902e-01
5.966719840702886722e+04 2.015032160238694914e+01 2.442364253344922742e-01
5.966719844183621171e+04 2.003904946346573013e+01 2.487018368363023701e-01
5.966719847664355621e+04 2.034314002134733457e+01 2.537177110039021688e-01
5.966719851145090070e+04 1.985777680779863275e+01 2.442145736679835200e-01
5.966719854625824519e+04 1.997349144183348102e+01 2.510438365948790551e-01
5.966719858106558968e+04 1.971765738469677132e+01 2.400523996483545641e-01
5.966719861587293417e+04 2.038067226890756345e+01 2.495543688720665565e-01
5.966719865068027138e+04 2.013204186693341669e+01 2.492433919707452983e-01
5.966719868548761588e+04 2.007525866718972196e+01 2.415344769279359483e-01
5.966719872029496764e+04 2.010607332773579969e+01 2.432726586915556766e-01
5.966719875510231213e+04 1.973299240105160735e+01 2.373121297344559788e-01
5.966719878990965663e+04 1.961776973416113279e+01 2.346590818285392288e-01
5.966719882471700112e+04 1.999031641950827520e+01 2.413509617106301408e-01
5.966719885952434561e+04 1.987893227072505908e+01 2.403990332699242616e-01
5.966719889433169010e+04 1.976471783349666467e+01 2.375785110050905868e-01
5.966719892913903459e+04 1.985529849577878991e+01 2.376351162345356205e-01
5.966719896394637908e+04 1.971344987428353335e+01 2.372155509193198675e-01
5.966719899875372357e+04 2.022329419542833406e+01 2.475902200465231462e-01
5.966719903356106806e+04 2.010439493547601586e+01 2.390331705640037496e-01
5.966719906836841255e+04 2.022932496691014492e+01 2.440119489368109684e-01
5.966719910317575705e+04 1.964486169997980980e+01 2.326534408236137774e-01
5.966719913798310154e+04 2.012250823472001926e+01 2.447996877991513442e-01
5.966719917279044603e+04 2.003351648351648251e+01 2.516515784618171270e-01
5.966719920759779052e+04 1.965685536395033495e+01 2.388305583265740994e-01
5.966719924240513501e+04 1.974236172452597415e+01 2.409145894656070930e-01
5.966719927721247950e+04 2.013812377198227921e+01 2.419291899673960411e-01
5.966719931201982399e+04 1.976963382317513762e+01 2.368943905057942223e-01
5.966719934682716848e+04 1.988939541951589973e+01 2.374197511406863914e-01
5.966719938163451297e+04 1.996855607134131461e+01 2.432770704133487838e-01
5.966719941644185747e+04 2.002044128774010545e+01 2.463032798001873469e-01
5.966719945124920196e+04 1.955421572350930504e+01 2.460577131420598473e-01
5.966719948605654645e+04 1.997659258543887262e+01 2.500383900079933830e-01
5.966719952086389094e+04 1.985380609311668110e+01 2.455260193495974186e-01
5.966719955567123543e+04 1.985809395843168801e+01 2.464182851108004113e-01
5.966719959047857992e+04 1.982988466757123547e+01 2.455690587898755051e-01
5.966719962528592441e+04 2.007790855757100701e+01 2.490826626009606803e-01
5.966719966009326890e+04 2.023928610774484937e+01 2.504184082512557752e-01
5.966719969490061339e+04 2.006595146186724321e+01 2.441635092275062369e-01
5.966719972970795789e+04 2.008598247350860078e+01 2.433549511232206419e-01
5.966719976451530238e+04 1.982938710224656376e+01 2.413600883419599052e-01
5.966719979932264687e+04 2.003580449763347104e+01 2.454602983957477336e-01
5.966719983412999136e+04 1.969205766140238723e+01 2.357770124500532527e-01
5.966719986893733585e+04 1.992076598948403543e+01 2.415143848563933715e-01
5.966719990374468034e+04 2.001516129425088408e+01 2.416403086758974472e-01
5.966719993855202483e+04 2.001827475570628323e+01 2.411444039469658185e-01
5.966719997335936932e+04 1.976867853975407030e+01 2.408448380621029949e-01
5.966720000816671381e+04 1.981565106454679892e+01 2.393700472645576283e-01
5.966720004297405831e+04 1.960295801526717696e+01 2.444207023907120080e-01
5.966720007778140280e+04 2.024784853700516507e+01 2.493950012553320938e-01
5.966720011258874729e+04 2.037441507367582716e+01 2.459735805713729462e-01
5.966720014739609178e+04 1.990338094026722615e+01 2.395571156279454605e-01
5.966720018220343627e+04 1.972641170123486276e+01 2.367037489449100862e-01
5.966720021701078076e+04 2.011535042318699595e+01 2.457349119248884162e-01
5.966720025181812525e+04 2.071972876570751509e+01 2.588388228766734800e-01
5.966720028662546974e+04 2.009266096684371306e+01 2.443069967728316028e-01
5.966720032143281423e+04 1.997944884992365644e+01 2.412076870838631704e-01
5.966720035624015873e+04 2.009243221268155466e+01 2.484924506546171419e-01
5.966720039104750322e+04 1.984465630313334827e+01 2.451599412792148103e-01
5.966720042585484771e+04 2.001984563136770845e+01 2.433701098912687266e-01
5.966720046066219220e+04 1.924394500896593030e+01 2.358008307203146303e-01
5.966720049546953669e+04 1.953140560321554986e+01 2.352729923819615321e-01
5.966720053027688118e+04 1.971935629052073224e+01 2.437793557848293713e-01
5.966720056508422567e+04 2.014795002336506258e+01 2.570335272911220548e-01
5.966720059989157016e+04 1.965245799626633527e+01 2.393290454769679554e-01
5.966720063469891466e+04 2.036586991950219527e+01 2.518716026558852628e-01
5.966720066950625915e+04 1.977448346485151731e+01 2.428472082425079948e-01
5.966720070431360364e+04 2.001633485218800956e+01 2.439317294316178109e-01
5.966720073912094813e+04 1.966908751424622537e+01 2.433392702956597153e-01
5.966720077392829262e+04 1.971975835799893062e+01 2.428911706416710670e-01
5.966720080873563711e+04 1.964627324680356324e+01 2.401540586036930436e-01
5.966720084354298160e+04 2.002072213886907548e+01 2.561733332520779727e-01
5.966720087835032609e+04 2.000202608119059988e+01 2.557848639958432146e-01
5.966720091315767058e+04 1.995247810205602335e+01 2.485999159593961505e-01
5.966720094796501508e+04 2.006734118631759145e+01 2.492011760017986410e-01
5.966720098277235957e+04 1.975187203417599946e+01 2.445886396014491926e-01
5.966720101757970406e+04 1.981082845673937243e+01 2.517223095602027505e-01
5.966720105238704855e+04 2.009522690156876479e+01 2.549576491275770129e-01
5.966720108719439304e+04 2.034785706250703186e+01 2.587055116498186425e-01
5.966720112200173753e+04 1.999611512029603588e+01 2.499872607160979199e-01
5.966720115680908202e+04 1.962470022535822167e+01 2.429899099312909927e-01
5.966720119161642651e+04 2.005551812424201685e+01 2.553834916800871158e-01
5.966720122642377100e+04 2.010056811907186969e+01 2.512788683641436482e-01
5.966720126123111550e+04 1.962044493297331016e+01 2.484979558024781876e-01
5.966720129603845999e+04 2.013059531012681802e+01 2.512479987356417421e-01
5.966720133084580448e+04 1.968009768009768123e+01 2.397228284583292068e-01
5.966720136565314897e+04 2.012214911742321988e+01 2.572131962596503341e-01
5.966720140046049346e+04 1.985407636487605032e+01 2.482582538130520267e-01
5.966720143526783795e+04 1.995512331091316938e+01 2.476495194409745471e-01
5.966720147007518244e+04 2.013508260447035880e+01 2.552560740750713375e-01
5.966720150488252693e+04 1.995769522730832790e+01 2.533827360487878599e-01
5.966720153968987142e+04 1.994777969976653864e+01 2.468591182989018085e-01
5.966720157449721592e+04 2.002082422652872751e+01 2.462974044572389665e-01
5.966720160930456041e+04 2.026826074719465609e+01 2.529054218119937691e-01
5.966720164411190490e+04 1.992850603512660612e+01 2.489309008965230607e-01
5.966720167891924939e+04 1.970193972160963725e+01 2.412179489745812644e-01
5.966720171372659388e+04 1.996461999927722175e+01 2.507878483581498230e-01
5.966720174853393837e+04 2.008683179654071083e+01 2.455472106292744539e-01
5.966720178334128286e+04 1.996359885137906431e+01 2.402767856963497484e-01
5.966720181814862735e+04 2.039050579259678031e+01 2.482333835376727971e-01
5.966720185295597184e+04 2.010389009892556800e+01 2.451523040478865989e-01
5.966720188776331634e+04 2.028867931533806157e+01 2.478260624362919606e-01
5.966720192257066083e+04 2.006359662548517520e+01 2.449657773745093636e-01
5.966720195737800532e+04 1.997033071557485329e+01 2.419202321346148044e-01
5.966720199218534981e+04 1.967288377034139657e+01 2.365037014397456117e-01
5.966720202699269430e+04 2.021788937031687894e+01 2.451110081440305843e-01
5.966720206180003879e+04 2.005022350131651621e+01 2.426872399066007380e-01
5.966720209660738328e+04 1.983799167445416600e+01 2.396999807670035232e-01
5.966720213141472777e+04 2.005636134031362516e+01 2.420560883987046830e-01
5.966720216622207226e+04 1.979220574504977392e+01 2.396523433730284036e-01
5.966720220102941676e+04 1.963733620231129962e+01 2.359355749372743227e-01
5.966720223583676125e+04 1.994001362497262519e+01 2.467191747686568459e-01
5.966720227064410574e+04 1.992301406286209087e+01 2.526432267506860674e-01
5.966720230545145023e+04 1.973699066367518284e+01 2.424623706115117405e-01
5.966720234025879472e+04 1.984898515785756956e+01 2.387044476716980446e-01
5.966720237506613921e+04 2.031329502724035052e+01 2.495393708098480046e-01
5.966720240987348370e+04 1.982162109777223336e+01 2.451990259722676979e-01
5.966720244468082819e+04 2.006393839871089924e+01 2.455958447211210871e-01
5.966720247948817268e+04 1.999208310900102603e+01 2.418113358952626024e-01
5.966720251429551718e+04 1.983102114803625682e+01 2.395628380235917676e-01
5.966720254910286167e+04 2.016843693273806437e+01 2.493222078309400291e-01
5.966720258391020616e+04 2.033308560316103808e+01 2.527661571097967741e-01
5.966720261871755065e+04 2.005328766285399666e+01 2.465694740783049566e-01
5.966720265352489514e+04 1.999536884696476946e+01 2.444760511155928684e-01
5.966720268833223963e+04 1.992284735271360319e+01 2.435380132737765269e-01
5.966720272313958412e+04 1.993375186261816978e+01 2.442556394420099808e-01
5.966720275794692861e+04 2.058731273114774751e+01 2.614855722800067395e-01
5.966720279275427310e+04 2.006572064143932721e+01 2.527888009659057800e-01
5.966720282756161760e+04 1.999207691073566195e+01 2.440761753221064589e-01
5.966720286236896209e+04 2.000975490196078610e+01 2.498529496627386881e-01
5.966720289717630658e+04 1.945687905965973741e+01 2.370870242558980878e-01
5.966720293198365107e+04 1.961861567674129248e+01 2.430582275384818303e-01
5.966720296679099556e+04 1.983090436233377574e+01 2.416796037160022226e-01
5.966720300159834005e+04 1.969009755445677001e+01 2.447770720076042628e-01
5.966720303640568454e+04 1.963315760333164661e+01 2.469845424145234725e-01
5.966720307121302903e+04 2.003806796440077420e+01 2.429667336961809920e-01
5.966720310602037353e+04 1.956768201722727341e+01 2.363265657493977268e-01
5.966720314082771802e+04 1.965220850612402259e+01 2.489939489410634699e-01
5.966720317563506251e+04 1.976999633654902766e+01 2.517425849300212737e-01
5.966720321044240700e+04 1.997750745088498192e+01 2.627394741703172332e-01
5.966720324524975149e+04 1.985682053783767387e+01 2.501533948562049692e-01
5.966720328005709598e+04 1.971084821754916305e+01 2.442967681441856054e-01
5.966720331486444047e+04 2.013891228939543865e+01 2.465058856230975537e-01
5.966720334967178496e+04 1.970451156079876398e+01 2.461106099566775229e-01
5.966720338447912945e+04 2.007491503718662074e+01 2.493963884982604295e-01
5.966720341928648122e+04 1.981644609954026492e+01 2.506785391142546393e-01
5.966720345409382571e+04 2.007910637719482594e+01 2.534774620102492881e-01
5.966720348890116293e+04 1.989314229465164630e+01 2.535217127773077284e-01
5.966720352370850742e+04 2.006836144281669121e+01 2.478012333234967113e-01
5.966720355851585919e+04 1.998084625402363912e+01 2.457777338451418436e-01
5.966720359332320368e+04 1.965238682487039412e+01 2.419925864324904974e-01
5.966720362813054089e+04 2.033111100116270364e+01 2.528852637048359941e-01
5.966720366293788538e+04 1.973520121524847326e+01 2.427840879562324916e-01
5.966720369774522987e+04 1.980534517385728677e+01 2.433021940838010211e-01
5.966720373255257437e+04 2.003723214395608565e+01 2.502739238971918301e-01
5.966720376735992613e+04 1.957938154276617126e+01 2.363444129721174736e-01
5.966720380216727062e+04 2.008142565939835933e+01 2.448976793882882974e-01
5.966720383697460784e+04 1.976584965743510480e+01 2.409268619232179942e-01
5.966720387178195233e+04 1.981910591321455684e+01 2.389261243734140117e-01
5.966720390658930410e+04 2.014852170473647774e+01 2.458283961478924529e-01
5.966720394139664859e+04 2.033741535267658662e+01 2.527430302527960970e-01
5.966720397620398580e+04 2.007660602789465187e+01 2.472654196946908189e-01
5.966720401101133029e+04 2.011423244097599650e+01 2.505464495448405660e-01
5.966720404581868206e+04 1.976007658935020572e+01 2.417320701120536652e-01
5.966720408062602655e+04 1.995473487394444589e+01 2.527890133086566626e-01
5.966720411543337104e+04 2.018338639224106146e+01 2.617701572007133382e-01
5.966720415024071553e+04 1.985236370683494656e+01 2.472162421314809955e-01
5.966720418504806003e+04 1.959703313562290816e+01 2.401843058022877231e-01
5.966720421985540452e+04 1.969929052210296661e+01 2.416553932831119467e-01
5.966720425466274901e+04 1.982473524870207982e+01 2.444764566798789396e-01
5.966720428947009350e+04 2.020459006678930081e+01 2.528373768989946035e-01
5.966720432427743071e+04 1.997205075867496404e+01 2.480377430903877023e-01
5.966720435908477521e+04 2.022693170488534165e+01 2.589420841270816953e-01
5.966720439389212697e+04 1.994524577251581476e+01 2.554069335962645404e-01
5.966720442869947146e+04 1.965222263728053420e+01 2.435291474848441939e-01
5.966720446350681596e+04 1.977500755697962731e+01 2.458503596130221236e-01
5.966720449831416045e+04 1.976334143377885511e+01 2.438075905835558610e-01
5.966720453312150494e+04 1.957811728134751661e+01 2.402786768039933130e-01
5.966720456792884943e+04 1.982865752159702666e+01 2.419888309136640492e-01
5.966720460273619392e+04 1.975941603002441482e+01 2.396574205957120451e-01
5.966720463754353841e+04 2.012490995354845325e+01 2.454860458613966068e-01
5.966720467235088290e+04 1.975954398585624361e+01 2.393855640808572882e-01
5.966720470715822739e+04 1.966099530063863199e+01 2.396746134284556962e-01
5.966720474196557188e+04 2.004647522800098614e+01 2.475566116486935531e-01
5.966720477677291638e+04 2.009240570909498302e+01 2.455409584570155401e-01
5.966720481158026087e+04 1.970216867469879674e+01 2.450370668960228093e-01
5.966720484638760536e+04 2.020110253854577920e+01 2.519702339865342311e-01
5.966720488119494985e+04 1.943013561978956361e+01 2.360425836644229058e-01
5.966720491600229434e+04 1.961694882507788407e+01 2.368610781141503863e-01
5.966720495080963883e+04 1.977341963112560208e+01 2.437709858137394048e-01
5.966720498561698332e+04 1.986845877697048479e+01 2.492424445098320174e-01
5.966720502042432781e+04 1.965715732613099220e+01 2.491115838637116275e-01
5.966720505523167230e+04 1.984273558146864502e+01 2.520166993854323634e-01
5.966720509003901680e+04 1.992963677195723093e+01 2.483465590425339153e-01
5.966720512484636129e+04 1.978120883238056038e+01 2.451091544724477989e-01
5.966720515965370578e+04 1.981182166097233832e+01 2.463859355026715992e-01
5.966720519446105027e+04 2.023801017579737049e+01 2.492924375529898817e-01
5.966720522926839476e+04 2.004836796340911675e+01 2.464246738612626830e-01
5.966720526407573925e+04 2.033718095427633088e+01 2.536147425442865644e-01
5.966720529888308374e+04 1.960727636688131525e+01 2.357147956709885472e-01
5.966720533369042823e+04 1.959787707335944518e+01 2.362020242799678649e-01
5.966720536849777272e+04 1.983392867954228933e+01 2.457473426473232025e-01
5.966720540330511722e+04 1.963632857228951778e+01 2.394434413509164972e-01
5.966720543811246171e+04 1.969628421243429628e+01 2.428591990086562680e-01
5.966720547291980620e+04 2.049214455527742729e+01 2.560674722130933945e-01
5.966720550772715069e+04 2.001999168032887155e+01 2.433020602750559092e-01
5.966720554253449518e+04 2.022706709610798370e+01 2.483936062656824373e-01
5.966720557734183967e+04 2.021972703038046149e+01 2.486264645086637137e-01
5.966720561214918416e+04 1.985351647818278664e+01 2.424468985050501624e-01
5.966720564695652865e+04 2.014179772250891531e+01 2.473950930324042841e-01
5.966720568176387314e+04 1.999267823205496697e+01 2.448275215394274673e-01
5.966720571657121764e+04 1.983656539799072505e+01 2.410944250275938172e-01
5.966720575137856213e+04 2.009585238805605201e+01 2.435896774572984536e-01
5.966720578618590662e+04 1.976292520669561981e+01 2.406182245972309230e-01
5.966720582099325111e+04 2.001631501174874472e+01 2.487317436042434660e-01
5.966720585580059560e+04 2.012812926164036753e+01 2.523498224172541771e-01
5.966720589060794009e+04 2.008392724437459620e+01 2.454540995480623822e-01
5.966720592541528458e+04 2.051170654927325998e+01 2.566055670964648705e-01
5.966720596022262907e+04 2.017251940065400717e+01 2.468897215972584158e-01
5.966720599502997356e+04 1.989208824097315897e+01 2.437341488409978107e-01
5.966720602983731806e+04 2.019884705016558613e+01 2.482389044366825892e-01
5.966720606464466255e+04 2.014635682958152785e+01 2.537399677884472071e-01
5.966720609945200704e+04 2.034035237456562584e+01 2.592151279421340271e-01
5.966720613425935153e+04 2.028150303797776388e+01 2.554701191135245186e-01
5.966720616906669602e+04 2.035951974646513918e+01 2.584079148322058206e-01
5.966720620387404051e+04 2.046634034398154611e+01 2.561747086071878288e-01
5.966720623868138500e+04 2.010977479925134404e+01 2.493557102308720241e-01
5.966720627348872949e+04 2.010399003398604023e+01 2.425200313217877879e-01
5.966720630829607398e+04 1.990651940298507583e+01 2.418483625478609622e-01
5.966720634310341848e+04 2.068797173598843742e+01 2.536593361510639522e-01
5.966720637791076297e+04 2.024486775054598553e+01 2.427642927965280306e-01
5.966720641271810746e+04 2.036992980435874756e+01 2.477961631788403729e-01
5.966720644752545195e+04 2.027296259387988187e+01 2.468762924934713998e-01
5.966720648233279644e+04 2.061936571357223258e+01 2.623235832614612684e-01
5.966720651714014093e+04 2.073805351528031693e+01 2.608322880683329736e-01
5.966720655194748542e+04 2.018939942986906644e+01 2.552059005992823315e-01
5.966720658675482991e+04 2.030704765627863040e+01 2.514858832368994657e-01
5.966720662156217440e+04 2.012787745429925579e+01 2.439064203826081523e-01
5.966720665636951890e+04 2.009301053706201756e+01 2.449794531140815634e-01
5.966720669117686339e+04 2.038336978155637880e+01 2.530877440678342416e-01
5.966720672598421515e+04 2.000767201821050634e+01 2.439288240501507887e-01
5.966720676079155965e+04 2.034472518498354177e+01 2.501692951094813822e-01
5.966720679559889686e+04 1.968634106256028815e+01 2.374655465691574707e-01
5.966720683040624135e+04 2.008992582307158159e+01 2.433014098995698871e-01
5.966720686521359312e+04 2.052257295713806684e+01 2.568636074721971640e-01
5.966720690002093761e+04 1.967411235205867470e+01 2.358828478988407584e-01
5.966720693482827483e+04 2.032705086085517365e+01 2.546987406987187286e-01
5.966720696963561932e+04 2.014942752978186391e+01 2.515071990736609808e-01
5.966720700444296381e+04 2.017765578961524753e+01 2.481684177610312958e-01
5.966720703925030830e+04 2.096573827073087770e+01 2.699803755773151903e-01
5.966720707405765279e+04 2.065384376898942165e+01 2.577221179891261427e-01
5.966720710886499728e+04 2.029039907107498664e+01 2.480069821187941281e-01
5.966720714367234177e+04 2.006134732989839975e+01 2.432826698662047538e-01
5.966720717847968626e+04 2.023770421271312614e+01 2.462971783995508146e-01
5.966720721328703075e+04 2.039874436376592470e+01 2.564852578823380025e-01
5.966720724809437525e+04 2.008247672320899113e+01 2.465852881397236074e-01
5.966720728290171974e+04 2.031319342169857478e+01 2.539234196025904056e-01
5.966720731770906423e+04 1.977518803306023187e+01 2.381093012156893785e-01
5.966720735251641599e+04 2.000041274157521443e+01 2.459865674742501840e-01
5.966720738732376049e+04 1.989887107946190881e+01 2.426349504621041486e-01
5.966720742213109770e+04 1.993148462097360252e+01 2.476552976873369616e-01
5.966720745693844219e+04 2.034610216725969778e+01 2.709777788346611205e-01
5.966720749174579396e+04 2.024343713142760137e+01 2.629069982010844853e-01
5.966720752655313845e+04 2.019313540206059798e+01 2.549673198351706249e-01
5.966720756136047567e+04 2.034198139431451935e+01 2.564343844868345879e-01
5.966720759616782016e+04 2.024031236186828053e+01 2.533964335926296441e-01
5.966720763097516465e+04 2.025111282787035805e+01 2.549117563682650744e-01
5.966720766578250914e+04 2.020828094674267206e+01 2.515492414878021665e-01
5.966720770058985363e+04 2.039254249906936423e+01 2.529368920056004333e-01
5.966720773539719812e+04 2.004005440987150521e+01 2.422678363382644862e-01
5.966720777020454261e+04 2.055072104969982050e+01 2.575173375297172274e-01
5.966720780501188710e+04 2.035369380852002408e+01 2.494144249437226235e-01
5.966720783981923159e+04 1.990914659044507928e+01 2.427785817039056493e-01
5.966720787462657609e+04 2.019398716773602231e+01 2.455944576831406989e-01
5.966720790943392058e+04 2.062681464598919945e+01 2.576216181072320532e-01
5.966720794424126507e+04 2.006966632233886827e+01 2.499626758976376817e-01
5.966720797904861683e+04 2.040075581894700818e+01 2.524741418590716324e-01
5.966720801385596133e+04 2.003883718397133862e+01 2.466820678351392127e-01
5.966720804866329854e+04 2.037651767023765714e+01 2.607250109447355468e-01
5.966720808347064303e+04 2.031830923576276149e+01 2.546776635892661345e-01
5.966720811827798752e+04 2.032738124660174961e+01 2.511177582703165156e-01
5.966720815308533201e+04 1.990555857981007648e+01 2.421017559896374294e-01
5.966720818789267651e+04 2.025237286078407450e+01 2.509276320360264156e-01
5.966720822270002100e+04 2.029587789633959360e+01 2.477141702018573477e-01
5.966720825750736549e+04 2.043735893047598040e+01 2.558338695518845851e-01
5.966720829231470998e+04 1.994728507881249513e+01 2.410006486210814758e-01
5.966720832712205447e+04 2.018151674367007331e+01 2.576646830654619191e-01
5.966720836192939896e+04 1.985976007144753908e+01 2.501992799257005684e-01
5.966720839673674345e+04 1.995308452810915512e+01 2.551475447217915193e-01
5.966720843154408794e+04 1.972911392405063324e+01 2.436012746847479593e-01
5.966720846635143243e+04 1.942211322538706852e+01 2.391297973711295488e-01
5.966720850115877693e+04 2.002533740300813037e+01 2.469663425201708007e-01
5.966720853596612142e+04 2.004538747202479243e+01 2.528145479038915178e-01
5.966720857077346591e+04 1.980468287972965058e+01 2.504826953391393052e-01
5.966720860558081040e+04 1.991389399155728057e+01 2.478467217431417902e-01
5.966720864038815489e+04 1.995604006351533144e+01 2.466942984996550736e-01
5.966720867519549938e+04 2.009455412260864193e+01 2.512297776126506954e-01
5.966720871000284387e+04 1.998539967473312373e+01 2.511796633479631002e-01
5.966720874481019564e+04 1.986847614410905649e+01 2.452644494719212753e-01
5.966720877961754013e+04 1.967565319502886823e+01 2.436476241054258973e-01
5.966720881442487735e+04 1.997335927652752829e+01 2.567452005336261500e-01
5.966720884923222184e+04 2.015383752803388973e+01 2.671351974704989085e-01
5.966720888403956633e+04 1.986238328966306099e+01 2.578724037519388723e-01
5.966720891884691082e+04 2.060686354171956580e+01 2.626575028180774818e-01
5.966720895365425531e+04 2.030387373033260445e+01 2.656094192891002015e-01
5.966720898846159980e+04 2.002200627344855022e+01 2.589381336520447108e-01
5.966720902326894429e+04 2.022722091438483361e+01 2.732928040853243035e-01
5.966720905807628878e+04 1.949939057906937734e+01 2.488696195966149660e-01
5.966720909288363328e+04 1.967210812497749117e+01 2.570345833299508276e-01
5.966720912769097777e+04 2.020145822062656649e+01 2.696663364750530034e-01
5.966720916249832226e+04 2.001614890165513927e+01 2.595883578319527207e-01
5.966720919730566675e+04 1.957244040699416132e+01 2.544225918573453926e-01
5.966720923211301124e+04 1.967759423972892563e+01 2.500151633744538970e-01
5.966720926692035573e+04 2.000667024364070912e+01 2.663813159071728998e-01
5.966720930172770022e+04 2.028844409656218062e+01 2.596873076122467316e-01
5.966720933653504471e+04 1.994259543099043697e+01 2.522381271597151642e-01
5.966720937134239648e+04 1.953573338721370689e+01 2.452716410045833739e-01
5.966720940614974097e+04 2.046356655076668929e+01 2.638476759125829574e-01
5.966720944095708546e+04 2.033598720236264157e+01 2.682017868210601064e-01
5.966720947576442995e+04 2.036150450159974312e+01 2.673331790814159614e-01
5.966720951057176717e+04 2.026274592764967153e+01 2.721863996107030670e-01
5.966720954537911166e+04 2.027382933797044018e+01 2.547083873918783437e-01
5.966720958018646343e+04 1.996006301982193420e+01 2.558604983611865724e-01
5.966720961499380792e+04 1.980707485646719945e+01 2.465455998956779526e-01
5.966720964980114513e+04 1.953532740110262012e+01 2.433587917762628228e-01
5.966720968460848962e+04 1.991275497062395061e+01 2.522475031925663913e-01
5.966720971941584139e+04 1.999743655787369079e+01 2.530508424279696578e-01
5.966720975422318588e+04 2.047238460756405232e+01 2.594272694961180514e-01
5.966720978903053037e+04 2.001902298922030710e+01 2.520594195277650607e-01
5.966720982383787486e+04 1.963366372493389989e+01 2.416732991828224042e-01
5.966720985864521936e+04 1.933109140211483634e+01 2.389255622269182977e-01
5.966720989345256385e+04 1.981272411236309949e+01 2.502006063859436025e-01
5.966720992825990834e+04 1.952353132099967326e+01 2.420773954796528460e-01
5.966720996306725283e+04 1.929060155308768643e+01 2.340461947789859165e-01
5.966720999787459732e+04 1.977431407743873493e+01 2.418133101600497270e-01
5.966721003268194181e+04 1.969617268056742176e+01 2.474417679947005233e-01
5.966721006748928630e+04 1.984152705635623093e+01 2.496537373035046803e-01
5.966721010229663079e+04 1.942357947374114957e+01 2.426892422416589146e-01
5.966721013710397528e+04 1.996098385326080660e+01 2.496458655572975360e-01
5.966721017191131978e+04 1.974742788959101958e+01 2.609228501663993227e-01
5.966721020671866427e+04 1.965064826786210617e+01 2.458122419306260353e-01
5.966721024152600876e+04 1.985727013107471706e+01 2.522132479499018531e-01
5.966721027633335325e+04 1.974149164634368248e+01 2.476856610525271229e-01
5.966721031114069774e+04 1.954120585515808273e+01 2.404291003321425702e-01
5.966721034594804223e+04 1.998770285994243423e+01 2.511508983848145249e-01
5.966721038075538672e+04 1.937285715985200696e+01 2.357642059428204651e-01
5.966721041556273121e+04 2.009374264733198601e+01 2.534566801530929725e-01
5.966721045037007570e+04 1.997516360972096194e+01 2.470668715562920059e-01
5.966721048517742020e+04 1.970074017979284875e+01 2.471539978815648075e-01
5.966721051998476469e+04 1.979586886300912241e+01 2.472291259954235154e-01
5.966721055479210918e+04 1.985648986632169155e+01 2.480722109283579335e-01
5.966721058959945367e+04 1.920908358605003485e+01 2.364245903146208749e-01
5.966721062440679816e+04 1.924312232270347423e+01 2.365141864139130301e-01
5.966721065921414265e+04 1.970665721687276672e+01 2.421180372049011320e-01
5.966721069402148714e+04 1.976609005030057631e+01 2.433182113339996122e-01
5.966721072882883163e+04 1.949401400770666015e+01 2.413087082164630803e-01
5.966721076363617613e+04 1.949658707187650819e+01 2.411386021565760096e-01
5.966721079844352062e+04 1.938037142306580662e+01 2.403269017885191206e-01
5.966721083325086511e+04 1.965812238096404840e+01 2.452491159652385733e-01
5.966721086805820960e+04 1.943223429995305551e+01 2.380784435995153270e-01
5.966721090286555409e+04 1.974855508987158004e+01 2.499774889671945721e-01
5.966721093767289858e+04 1.972582812194645285e+01 2.434337982023015434e-01
5.966721097248024307e+04 1.957427722892296629e+01 2.423745192803356263e-01
5.966721100728758756e+04 1.952205223790273791e+01 2.395056054419152647e-01
5.966721104209493205e+04 1.991260055588887212e+01 2.494019322402272199e-01
5.966721107690227655e+04 1.953396244606744503e+01 2.402692130340654819e-01
5.966721111170962104e+04 1.958719867199152986e+01 2.416436846889012946e-01
5.966721114651696553e+04 1.980952439098846085e+01 2.455714284151715165e-01
5.966721118132431002e+04 1.939901143401619876e+01 2.424776001586992635e-01
5.966721121613165451e+04 1.935540256765141010e+01 2.391937621441694029e-01
5.966721125093899900e+04 1.951454757055572031e+01 2.379336511750644867e-01
5.966721128574634349e+04 1.943356398459104639e+01 2.321471066410337181e-01
5.966721132055368798e+04 1.973010000366313932e+01 2.389222175244518076e-01
5.966721135536103247e+04 1.965614258278388959e+01 2.460094592988714413e-01
5.966721139016837697e+04 1.968804102313655946e+01 2.480829673429839621e-01
5.966721142497572146e+04 1.960031328780869941e+01 2.388238851245312599e-01
5.966721145978306595e+04 1.990878995997826095e+01 2.464552917034800450e-01
5.966721149459041044e+04 1.923136724084233506e+01 2.370163696568247380e-01
5.966721152939775493e+04 1.952659075686537093e+01 2.452230316101978447e-01
5.966721156420509942e+04 2.006501027929599346e+01 2.492363499140418381e-01
5.966721159901244391e+04 1.955594363043372397e+01 2.456599505967657637e-01
5.966721163381978840e+04 1.934416121421448054e+01 2.329474604111869962e-01
5.966721166862713289e+04 1.944793306371539998e+01 2.396446759276334437e-01
5.966721170343447739e+04 1.970622484801780772e+01 2.544462337949007780e-01
5.966721173824182188e+04 1.960628019323671722e+01 2.441209444851603627e-01
5.966721177304916637e+04 1.934510331248273829e+01 2.355043313235231361e-01
5.966721180785651086e+04 1.976143618650818112e+01 2.451271277373534285e-01
5.966721184266385535e+04 2.007819287576020884e+01 2.575065734585119670e-01
5.966721187747119984e+04 1.946935026892047560e+01 2.333067345002212134e-01
5.966721191227854433e+04 1.969224536197179631e+01 2.413739747722544182e-01
5.966721194708588882e+04 1.979698767012034466e+01 2.484833053846440265e-01
5.966721198189323331e+04 2.018924787215563299e+01 2.622829772340614096e-01
5.966721201670057781e+04 2.023858931510949333e+01 2.570184694257147129e-01
5.966721205150792957e+04 1.976160721928076214e+01 2.460287774279361073e-01
5.966721208631527406e+04 2.011058633940746176e+01 2.541836913811567622e-01
5.966721212112261128e+04 1.979019460351354098e+01 2.442584541326459080e-01
5.966721215592995577e+04 2.026739668398911220e+01 2.608497616678171482e-01
5.966721219073730026e+04 1.979926565037202124e+01 2.497597416654927516e-01
5.966721222554464475e+04 1.958779020810777993e+01 2.395460835658998755e-01
5.966721226035198924e+04 1.990677666613860453e+01 2.558064050259585276e-01
5.966721229515933373e+04 1.974833836858006109e+01 2.413870822450868703e-01
5.966721232996667823e+04 2.014852843874825794e+01 2.466552137158856128e-01
5.966721236477402272e+04 2.001460352288657063e+01 2.509995742807611951e-01
5.966721239958137448e+04 1.993271146091434431e+01 2.467178854416431366e-01
5.966721243438871898e+04 1.992956538781909970e+01 2.398724936446097467e-01
5.966721246919605619e+04 2.036932343605508322e+01 2.561755468437377226e-01
5.966721250400340068e+04 2.025222779946706453e+01 2.546507090626643488e-01
5.966721253881074517e+04 1.979892534278902616e+01 2.468251076230668639e-01
5.966721257361808966e+04 1.953353442370783455e+01 2.363516365408908637e-01
5.966721260842543415e+04 1.974567218045112682e+01 2.431074019937432273e-01
5.966721264323277865e+04 2.004205076861088131e+01 2.478760706577062822e-01
5.966721267804013041e+04 2.051459913090035059e+01 2.552844821694967847e-01
5.966721271284747490e+04 2.004516979489164186e+01 2.439474023111559975e-01
5.966721274765481212e+04 1.996037053015051299e+01 2.414738484846094546e-01
5.966721278246215661e+04 1.987285817134629085e+01 2.404982568167912949e-01
5.966721281726950110e+04 2.005128915662650613e+01 2.454810292390575410e-01
5.966721285207684559e+04 2.040154964158369566e+01 2.513890599203799647e-01
5.966721288688419008e+04 2.016615766483750249e+01 2.444434993827046820e-01
5.966721292169153458e+04 2.096753753905069217e+01 2.666837200160721566e-01
5.966721295649887907e+04 2.041704258166856789e+01 2.501904469610730097e-01
5.966721299130622356e+04 2.058932396751855620e+01 2.555208799537327380e-01
5.966721302611357532e+04 2.060376305291963561e+01 2.702448827203866588e-01


==> figures/ground-folded/20220328_tic3788_r.dat <==
5.966716027164240950e+04 4.021543985637342722e+00 1.589407105308549006e-01
5.966716029298667854e+04 4.009173406983626009e+00 3.773460113446724939e-02
5.966716032779402303e+04 4.025980437712002313e+00 3.697074648843907269e-02
5.966716036260136752e+04 4.023395135051386795e+00 3.731855664192079008e-02
5.966716039740871929e+04 4.013325355933385019e+00 3.664094336930016904e-02
5.966716043221606378e+04 4.081737926259304317e+00 3.839487745051756856e-02
5.966716046702340100e+04 4.023063376175036510e+00 3.644413724803225590e-02
5.966716050183074549e+04 4.023952199815886033e+00 3.611531364455755622e-02
5.966716053663808998e+04 4.051390250735397380e+00 3.639228630368624567e-02
5.966716057144543447e+04 4.074010286964414362e+00 3.819100346380596006e-02
5.966716060625277896e+04 4.021747719581536096e+00 3.767736890482073497e-02
5.966716064106012345e+04 4.043698760946525361e+00 3.678966318265839558e-02
5.966716067586746794e+04 3.975432696722064563e+00 3.556192949556845340e-02
5.966716071067481244e+04 4.053233933464950312e+00 3.620182412182744447e-02
5.966716074548215693e+04 3.974932565471244850e+00 3.682029937506951789e-02
5.966716078028950142e+04 4.030173793135549687e+00 3.759000429749335959e-02
5.966716081509684591e+04 4.068409350189750029e+00 3.700432564647736233e-02
5.966716084990419040e+04 3.974387612050561458e+00 3.505715894342652933e-02
5.966716088471153489e+04 3.969734292185201685e+00 3.524224680599436638e-02
5.966716091951887938e+04 4.019800694264056951e+00 3.562538176224799152e-02
5.966716095432622387e+04 3.930646049371386841e+00 3.492000226195970947e-02
5.966716098913356836e+04 4.003793635715982013e+00 3.586603750357473391e-02
5.966716102394091286e+04 4.007347917221571798e+00 3.688384667098879022e-02
5.966716105874825735e+04 3.928789507880014575e+00 3.554501942493352995e-02
5.966716109355560184e+04 3.948601940164669699e+00 3.589393841352857273e-02
5.966716112836294633e+04 3.969627743675595344e+00 3.730837560561500732e-02
5.966716116317029082e+04 3.959520213447422332e+00 3.618443750652756280e-02
5.966716119797763531e+04 3.950451901618411643e+00 3.601919900916544792e-02
5.966716123278497980e+04 3.962428970264732619e+00 3.692826787387878257e-02
5.966716126759232429e+04 3.959838049143707739e+00 3.680801026460030906e-02
5.966716130239966878e+04 3.981271848532482505e+00 3.680197873460149677e-02
5.966716133720701328e+04 3.966973588278181584e+00 3.577996282161397673e-02
5.966716137201435777e+04 3.954673779378908183e+00 3.600217711861276870e-02
5.966716140682170226e+04 3.931542679529659967e+00 3.572699300769263675e-02
5.966716144162904675e+04 3.922283485903462541e+00 3.566984353060343588e-02
5.966716147643639124e+04 3.930037085692362986e+00 3.632214745935342243e-02
5.966716151124373573e+04 3.929332699355197800e+00 3.583303914088079717e-02
5.966716154605108022e+04 3.925135936150847549e+00 3.679548425828301633e-02
5.966716158085842471e+04 3.951163059163058655e+00 3.795021044336670951e-02
5.966716161566576920e+04 3.945806053542659786e+00 3.992039351294267291e-02
5.966716165047311370e+04 3.915877469224162688e+00 3.737347052743787701e-02
5.966716168528045819e+04 3.941936386531107228e+00 3.698788816944249130e-02
5.966716172008780268e+04 3.996728798196480970e+00 4.048145555681122165e-02
5.966716175489514717e+04 3.930729151506331398e+00 3.747714323844301282e-02
5.966716178970249166e+04 4.006360440645684307e+00 4.041160523103398683e-02
5.966716182450983615e+04 4.010320393443379317e+00 4.001650095871738672e-02
5.966716185931718064e+04 3.928760411562959742e+00 3.729952901799309800e-02
5.966716189412452513e+04 3.860588732734667961e+00 3.487411344812014341e-02
5.966716192893186962e+04 3.920162584727658661e+00 3.570901467598038004e-02
5.966716196373921412e+04 3.896044543327675136e+00 3.574859998346808371e-02
5.966716199854655861e+04 3.895529966557916612e+00 3.498568664197904132e-02
5.966716203335390310e+04 3.951494849579664237e+00 3.632115060294719561e-02
5.966716206816124759e+04 3.904075052310225669e+00 3.633965234087109530e-02
5.966716210296858480e+04 3.865843325246944850e+00 3.510412487543681376e-02
5.966716213777592930e+04 3.896072099577266190e+00 3.589891778754952800e-02
5.966716217258327379e+04 3.901355269756904942e+00 3.654056690303451871e-02
5.966716220739061828e+04 3.873952910864078003e+00 3.543511153243529554e-02
5.966716224219796277e+04 3.852920232077607920e+00 3.489423460421804679e-02
5.966716227700530726e+04 3.860939639367849008e+00 3.495090123121574743e-02
5.966716231181265175e+04 3.819127010098574360e+00 3.409547637116205898e-02
5.966716234661999624e+04 3.932035139092240339e+00 3.627600088747254259e-02
5.966716238142734801e+04 3.917612526710015253e+00 3.610066609210197536e-02
5.966716241623469250e+04 3.887132540751404797e+00 3.496323298569639637e-02
5.966716245104202972e+04 3.872204179001523361e+00 3.522509101037517992e-02
5.966716248584937421e+04 3.860282483583612034e+00 3.529737921264217149e-02
5.966716252065671870e+04 3.828901493469324180e+00 3.431492475368556200e-02
5.966716255546406319e+04 3.954906068819026288e+00 3.627473289459050287e-02
5.966716259027140768e+04 3.970416168450523475e+00 3.625871904315335070e-02
5.966716262507875217e+04 3.914892400249341264e+00 3.543858985851347509e-02
5.966716265988609666e+04 3.862043863095375507e+00 3.471326277188636206e-02
5.966716269469344115e+04 3.873017330425800431e+00 3.461534434757861795e-02
5.966716272950078564e+04 3.847498815940819661e+00 3.526703502451154076e-02
5.966716276430813014e+04 3.821298894446671479e+00 3.389163916887128619e-02
5.966716279911547463e+04 3.924023050291018500e+00 3.544871103999084477e-02
5.966716283392281912e+04 3.881126865584695107e+00 3.459069688739747211e-02
5.966716286873016361e+04 3.902660652030529143e+00 3.505728404629990941e-02
5.966716290353750810e+04 3.946190393417927211e+00 3.579250754606751184e-02
5.966716293834485259e+04 3.874797839028251367e+00 3.495616476996017685e-02
5.966716297315219708e+04 3.847467267222410392e+00 3.462873031950665370e-02
5.966716300795954157e+04 3.957130234185509465e+00 3.552688251654450430e-02
5.966716304276688606e+04 3.861055791266199133e+00 3.406842922328921081e-02
5.966716307757423056e+04 3.859408052409218470e+00 3.414057840299475344e-02
5.966716311238157505e+04 3.829294766317369980e+00 3.349463499572993830e-02
5.966716314718891954e+04 3.828038535997578151e+00 3.403648164653944735e-02
5.966716318199626403e+04 3.879051915776174475e+00 3.496187075425635088e-02
5.966716321680360852e+04 3.832493191957818901e+00 3.506419015032129910e-02
5.966716325161095301e+04 3.822974013585113795e+00 3.389863753447820011e-02
5.966716328641829750e+04 3.866813928552595758e+00 3.454963971530986000e-02
5.966716332122564199e+04 3.826241196017115875e+00 3.400967999571129913e-02
5.966716335603298648e+04 3.905560109837822313e+00 3.546039758969093264e-02
5.966716339084033098e+04 3.860143540393145667e+00 3.402012561387157685e-02
5.966716342564767547e+04 3.918468364642157642e+00 3.490759654307014348e-02
5.966716346045501996e+04 3.850087521158167547e+00 3.403615279648031927e-02
5.966716349526236445e+04 3.921085151350664155e+00 3.604895746491685454e-02
5.966716353006970894e+04 3.961437035109918181e+00 3.586838892002727069e-02
5.966716356487705343e+04 3.931899745311414840e+00 3.620445722586828480e-02
5.966716359968439792e+04 3.958349856539690848e+00 3.658501187359140122e-02
5.966716363449174241e+04 3.922954471241312469e+00 3.551113365828003493e-02
5.966716366929908691e+04 3.958118961157814475e+00 3.536524514334336150e-02
5.966716370410643140e+04 3.922850866430632966e+00 3.445054621198209016e-02
5.966716373891377589e+04 3.932201035045673976e+00 3.556934866262894540e-02
5.966716377372112038e+04 3.918451981484348590e+00 3.519450749557617719e-02
5.966716380852846487e+04 3.939108389382170117e+00 3.524550814088171780e-02
5.966716384333580936e+04 3.937244959974995240e+00 3.544083529373225766e-02
5.966716387814315385e+04 3.946746307633276718e+00 3.570215025561831318e-02
5.966716391295049834e+04 4.062969682747725741e+00 3.867443330910720622e-02
5.966716394775784283e+04 3.927511160390337874e+00 3.449164390772079675e-02
5.966716398256518733e+04 3.922159009691529530e+00 3.494828306227695802e-02
5.966716401737252454e+04 3.973377292159332885e+00 3.582482871998694113e-02
5.966716405217986903e+04 3.916484005753819275e+00 3.503435531415134696e-02
5.966716408698722080e+04 3.940127630873527576e+00 3.604996774183739233e-02
5.966716412179456529e+04 3.963865551124785558e+00 3.595824341685550929e-02
5.966716415660190250e+04 3.925733515378471150e+00 3.545577467647331726e-02
5.966716419140924700e+04 3.905065759980438589e+00 3.444373070505394457e-02
5.966716422621659876e+04 3.827272987600584653e+00 3.368874392561453657e-02
5.966716426102394325e+04 3.954509140467126649e+00 3.531648481754481178e-02
5.966716429583128047e+04 3.944732785645419071e+00 3.505616949813829264e-02
5.966716433063862496e+04 3.955698767833981666e+00 3.525689551640236868e-02
5.966716436544597673e+04 3.963158777628024154e+00 3.600906281509860113e-02
5.966716440025332122e+04 3.915575498853770764e+00 3.434547593872810944e-02
5.966716443506066571e+04 3.949024510494435702e+00 3.485501708664247994e-02
5.966716446986801020e+04 3.907040550595238138e+00 3.437126428609980217e-02
5.966716450467534742e+04 3.931572243257139831e+00 3.437645773325347792e-02
5.966716453948269191e+04 3.911507417853293145e+00 3.455355533574724219e-02
5.966716457429003640e+04 3.958415306643801923e+00 3.523377547740067645e-02
5.966716460909738089e+04 3.915595012354192050e+00 3.493432690467043050e-02
5.966716464390472538e+04 3.986647379548236447e+00 3.614103978445007415e-02
5.966716467871206987e+04 3.952145049862357595e+00 3.494443870784804534e-02
5.966716471351941436e+04 3.967962655070981448e+00 3.515446362610465808e-02
5.966716474832675885e+04 3.995526241335408457e+00 3.555496363196732068e-02
5.966716478313410335e+04 3.959871399359360833e+00 3.503882410363422933e-02
5.966716481794144784e+04 3.991797992589466215e+00 3.546015537471826351e-02
5.966716485274879233e+04 3.978642989632576565e+00 3.523471682202573146e-02
5.966716488755613682e+04 3.885112033005857946e+00 3.435682485996557900e-02
5.966716492236348131e+04 3.934957789716039933e+00 3.437983363436121487e-02
5.966716495717082580e+04 3.974575279636823666e+00 3.546766254673122676e-02
5.966716499197817029e+04 3.861195456113268865e+00 3.381991752755597602e-02
5.966716502678551478e+04 3.946087583683772326e+00 3.535404666224287867e-02
5.966716506159285927e+04 3.981200410932666411e+00 3.598879994418624495e-02
5.966716509640020377e+04 3.919044257905697215e+00 3.495327459771308681e-02
5.966716513120754826e+04 3.979587879642523696e+00 3.620368715055111153e-02
5.966716516601489275e+04 3.897153967926216822e+00 3.481279216409713384e-02
5.966716520082223724e+04 3.996980886827567581e+00 3.590705378074968146e-02
5.966716523562958173e+04 3.949501210765968828e+00 3.540356246184009348e-02
5.966716527043692622e+04 3.945578192383806915e+00 3.508197289854254192e-02
5.966716530524427071e+04 3.988312542579932618e+00 3.519606704269798159e-02
5.966716534005161520e+04 3.939408807973846294e+00 3.486493649874047862e-02
5.966716537485895969e+04 3.965095581286129267e+00 3.493839567411639174e-02
5.966716540966630419e+04 3.929783307365479761e+00 3.472641857754723421e-02
5.966716544447364868e+04 3.971677746556095734e+00 3.526876696972941483e-02
5.966716547928099317e+04 4.004289197855983140e+00 3.616273065468326997e-02
5.966716551408833766e+04 3.965706376282205792e+00 3.552296076605919450e-02
5.966716554889568215e+04 3.927391249700057596e+00 3.467904963489991388e-02
5.966716558370302664e+04 4.001928308253848598e+00 3.649942161755670433e-02
5.966716561851037113e+04 4.003553430675798275e+00 3.564640646943900010e-02
5.966716565331771562e+04 3.941159906674175151e+00 3.513826613019516848e-02
5.966716568812506011e+04 3.991112267615000153e+00 3.659971859156611190e-02
5.966716572293240461e+04 4.025069231890395116e+00 3.614713990299052437e-02
5.966716575773974910e+04 3.954193368302299394e+00 3.504475723757079220e-02
5.966716579254709359e+04 3.962922175369322897e+00 3.621208318410322480e-02
5.966716582735443808e+04 3.984307829506997134e+00 3.661926017477588197e-02
5.966716586216178257e+04 3.931391014880359691e+00 3.549246145678537634e-02
5.966716589696912706e+04 3.976012610513329992e+00 3.589886859589885154e-02
5.966716593177647155e+04 3.927042274841781921e+00 3.444307930560475822e-02
5.966716596658381604e+04 3.983946759259259451e+00 3.596856066989224943e-02
5.966716600139116053e+04 3.925066781559672702e+00 3.527153402168253099e-02
5.966716603619850503e+04 3.940926048843010676e+00 3.553235010957577628e-02
5.966716607100584952e+04 3.940545202209137177e+00 3.545702893317803639e-02
5.966716610581319401e+04 3.942921223585915236e+00 3.532805758626766934e-02
5.966716614062053850e+04 3.915503143221574778e+00 3.508595215878767409e-02
5.966716617542788299e+04 3.932548543964452747e+00 3.526786357833087970e-02
5.966716621023522021e+04 3.986599789531478422e+00 3.629939276947108384e-02
5.966716624504256470e+04 3.925745384893303047e+00 3.524988905213438661e-02
5.966716627984991646e+04 3.972369248884552562e+00 3.620050236859514992e-02
5.966716631465726095e+04 3.898680870921113595e+00 3.505197402533891116e-02
5.966716634946459817e+04 3.894979165010843403e+00 3.474449943032121429e-02
5.966716638427194266e+04 3.910539250789140109e+00 3.469619840156355078e-02
5.966716641907929443e+04 3.961463210118090661e+00 3.550885871598721127e-02
5.966716645388663892e+04 3.873874906839419818e+00 3.423661414107169454e-02
5.966716648869397613e+04 3.902106448345903367e+00 3.483989039160905604e-02
5.966716652350132063e+04 3.996234052217309429e+00 3.632070173746714675e-02
5.966716655830867239e+04 3.956379391127795575e+00 3.618640045990193649e-02
5.966716659311601688e+04 3.903726122833566681e+00 3.492218290082898385e-02
5.966716662792335410e+04 3.879790544991935874e+00 3.459266924094688694e-02
5.966716666273069859e+04 3.907608202522457219e+00 3.551576716138874629e-02
5.966716669753805036e+04 3.902067906808740716e+00 3.543977900386080515e-02
5.966716673234539485e+04 3.979482937868683123e+00 3.709763352736675929e-02
5.966716676715273206e+04 3.900627526118578103e+00 3.489388442081176045e-02
5.966716680196007655e+04 3.927557168326253567e+00 3.522910885984836815e-02
5.966716683676742832e+04 3.961827194247084183e+00 3.648797389033649197e-02
5.966716687157477281e+04 3.916945199927159837e+00 3.539068031394264346e-02
5.966716690638211003e+04 3.899161855741809291e+00 3.537925914983432174e-02
5.966716694118945452e+04 3.993323888790508036e+00 3.623248126644838807e-02
5.966716697599679901e+04 3.901216733610504583e+00 3.506159270189816712e-02
5.966716701080414350e+04 3.931166120601999658e+00 3.507784780754139020e-02
5.966716704561148799e+04 3.965935242647799175e+00 3.576947785059819002e-02
5.966716708041883248e+04 3.906972825676453542e+00 3.528001655560653038e-02
5.966716711522617697e+04 4.017749227021456093e+00 3.649256996015162735e-02
5.966716715003352147e+04 3.941065219434264133e+00 3.542527517773060020e-02
5.966716718484086596e+04 3.936214194310464265e+00 3.583216707556749481e-02
5.966716721964821045e+04 3.974308542613852246e+00 3.593383349273050753e-02
5.966716725445555494e+04 3.959886788497152033e+00 3.546889712841551356e-02
5.966716728926289943e+04 3.999315161497907667e+00 3.582382517728409377e-02
5.966716732407024392e+04 3.971526403270234873e+00 3.590798963574520081e-02
5.966716735887758841e+04 3.976769408389602578e+00 3.566806013488403593e-02
5.966716739368493290e+04 3.954068448162212590e+00 3.499913970879134362e-02
5.966716742849227739e+04 4.009349324770988154e+00 3.585204369063529906e-02
5.966716746329962189e+04 4.028475799644925637e+00 3.634136973351442118e-02
5.966716749810696638e+04 3.914599926799937180e+00 3.430053649591813941e-02
5.966716753291431087e+04 3.922507611015852103e+00 3.441348200001317220e-02
5.966716756772165536e+04 4.018577525896835922e+00 3.588727521742036963e-02
5.966716760252899985e+04 3.913632871838413241e+00 3.430308769349866421e-02
5.966716763733634434e+04 3.914725259402996205e+00 3.445559932666894531e-02
5.966716767214368883e+04 3.935649000991923163e+00 3.486700517181045428e-02
5.966716770695103332e+04 3.995436262376236947e+00 3.563538969186431232e-02
5.966716774175837782e+04 3.924582912696142678e+00 3.517953624269544444e-02
5.966716777656572231e+04 3.936990307097255393e+00 3.498949397364359976e-02
5.966716781137306680e+04 3.958235548238700385e+00 3.501018750796842244e-02
5.966716784618041129e+04 4.014551866628668364e+00 3.603520200331421924e-02
5.966716788098775578e+04 3.978185109221374471e+00 3.580681319743703184e-02
5.966716791579510027e+04 3.930205476660436847e+00 3.511383137519470676e-02
5.966716795060244476e+04 3.906344783804753806e+00 3.467434165393609713e-02
5.966716798540978925e+04 3.938168435487368946e+00 3.542734809471945190e-02
5.966716802021713374e+04 3.933701461476611261e+00 3.471242601655998017e-02
5.966716805502447824e+04 3.898582108486697173e+00 3.447606913239072840e-02
5.966716808983182273e+04 3.877804020968949938e+00 3.477999148675745694e-02
5.966716812463916722e+04 3.971237232035875309e+00 3.518024033078320095e-02
5.966716815944651171e+04 3.959939508955046872e+00 3.570574224403954416e-02
5.966716819425385620e+04 3.934739193117628986e+00 3.525877381270099697e-02
5.966716822906120069e+04 3.944483423960708723e+00 3.582184897347396452e-02
5.966716826386854518e+04 3.896562593027125043e+00 3.491904978565521511e-02
5.966716829867588967e+04 3.882338407962540483e+00 3.480273285377372822e-02
5.966716833348323416e+04 3.939067345386460861e+00 3.529236020492495379e-02
5.966716836829057866e+04 3.898712998712999145e+00 3.459807225253343221e-02
5.966716840309792315e+04 3.929824255830560276e+00 3.480746954842630497e-02
5.966716843790526764e+04 3.958169561109879719e+00 3.554446191585953346e-02
5.966716847271261213e+04 3.921503515031617759e+00 3.458979642666710347e-02
5.966716850751995662e+04 3.870308679266994289e+00 3.429699666843508826e-02
5.966716854232730111e+04 3.986847344804017368e+00 3.548528038884906505e-02
5.966716857713464560e+04 3.901078119476846684e+00 3.451365843348550705e-02
5.966716861194199009e+04 3.896525002746919597e+00 3.440397326835277492e-02
5.966716864674933458e+04 3.915611912925138327e+00 3.464305717474525093e-02
5.966716868155667908e+04 3.939549168317528327e+00 3.494717065206035672e-02
5.966716871636402357e+04 3.885416421804846809e+00 3.420103980492731482e-02
5.966716875117136806e+04 3.894208349444034045e+00 3.441456039088891528e-02
5.966716878597871255e+04 3.984956171523335922e+00 3.559630833965919672e-02
5.966716882078605704e+04 3.927185742074549069e+00 3.507493619697839293e-02
5.966716885559340153e+04 3.905817827971574285e+00 3.434901362759676391e-02
5.966716889040074602e+04 3.914609314596329881e+00 3.461087109877934720e-02
5.966716892520809051e+04 3.852212593876372271e+00 3.426554619655163697e-02
5.966716896001543500e+04 3.899145580599445715e+00 3.436202862938485952e-02
5.966716899482277950e+04 3.913165462170659303e+00 3.471898922862592246e-02
5.966716902963012399e+04 3.911911163062536723e+00 3.455985991567275817e-02
5.966716906443746848e+04 3.853582301131741605e+00 3.390401534929180644e-02
5.966716909924481297e+04 3.880018156737446322e+00 3.384408326556573310e-02
5.966716913405215746e+04 3.881354249983945071e+00 3.414496089516370209e-02
5.966716916885950195e+04 3.892279206909361466e+00 3.421977340949488439e-02
5.966716920366684644e+04 3.912884761921638699e+00 3.440303202049967840e-02
5.966716923847419093e+04 3.824100740395266484e+00 3.356069778748417554e-02
5.966716927328153542e+04 3.900206246317030168e+00 3.404589394081922876e-02
5.966716930808887264e+04 3.918767163307040224e+00 3.465384980582184721e-02
5.966716934289621713e+04 3.865928759709813534e+00 3.397853604288662149e-02
5.966716937770356890e+04 3.896411305098169020e+00 3.424230326916511552e-02
5.966716941251091339e+04 3.881052387306375806e+00 3.395780167246424674e-02
5.966716944731825788e+04 3.896381287571895946e+00 3.421805833311997863e-02
5.966716948212560237e+04 3.888323248778217334e+00 3.452298166992195244e-02
5.966716951693294686e+04 3.843573214814127059e+00 3.362722536218978181e-02
5.966716955174029135e+04 3.929980937902693761e+00 3.467480461904732386e-02
5.966716958654763584e+04 3.966909199641184269e+00 3.546317873192263853e-02
5.966716962135498034e+04 3.934795247799200091e+00 3.496270111133305269e-02
5.966716965616232483e+04 3.944350888388609810e+00 3.554196309694970801e-02
5.966716969096966932e+04 3.876587822406725170e+00 3.435172622869724773e-02
5.966716972577701381e+04 3.869158173771308995e+00 3.395863392372905354e-02
5.966716976058435830e+04 3.875750001463417860e+00 3.413071163423084947e-02
5.966716979539170279e+04 3.897476137494876092e+00 3.414192652049860555e-02
5.966716983019904728e+04 3.941414117619344903e+00 3.514274202633909522e-02
5.966716986500638450e+04 3.940622618279884914e+00 3.514111557554173287e-02
5.966716989981372899e+04 3.847827226503119036e+00 3.398305439993905275e-02
5.966716993462107348e+04 3.960997908293967473e+00 3.553430541447360341e-02
5.966716996942841797e+04 3.974853440296204798e+00 3.591194381838973271e-02
5.966717000423576974e+04 3.939971046178391223e+00 3.509081530739942278e-02
5.966717003904311423e+04 3.916947090418113842e+00 3.508387919627280888e-02
5.966717007385045144e+04 3.946281966594319179e+00 3.519154434766739309e-02
5.966717010865779594e+04 3.955488191167502166e+00 3.526040144339272209e-02
5.966717014346514770e+04 3.908258915543103562e+00 3.476029016935219124e-02
5.966717017827249219e+04 3.916910007963896767e+00 3.579036849670477055e-02
5.966717021307982941e+04 3.953553583586240538e+00 3.576502552276895897e-02
5.966717024788717390e+04 3.943247628340964983e+00 3.552846611075414357e-02
5.966717028269451839e+04 3.915482942126216059e+00 3.488627622738316170e-02
5.966717031750186288e+04 3.931443190086136408e+00 3.611794125152208851e-02
5.966717035230920737e+04 3.961444999556567037e+00 3.572796140727615977e-02
5.966717038711655186e+04 3.909902999965398251e+00 3.601523134266963744e-02
5.966717042192389636e+04 3.910558571178428089e+00 3.608862377429868790e-02
5.966717045673124085e+04 3.999588769893256401e+00 3.753492766770177846e-02
5.966717049153858534e+04 3.884868061193350819e+00 3.492614972508149146e-02
5.966717052634592983e+04 3.962928211135282375e+00 3.594914049613959911e-02
5.966717056115327432e+04 3.895347566202401968e+00 3.471054222927513755e-02
5.966717059596061881e+04 3.970293232639093617e+00 3.559614602611017864e-02
5.966717063076796330e+04 3.905411424439624302e+00 3.455769098050592153e-02
5.966717066557530779e+04 3.871988466281823804e+00 3.385429171926186004e-02
5.966717070038265229e+04 3.884528845815804043e+00 3.470023059854480951e-02
5.966717073518999678e+04 3.915676317428971487e+00 3.453673874063342003e-02
5.966717076999734127e+04 3.970285228761255780e+00 3.519547455983264295e-02
5.966717080480468576e+04 3.906019394512772358e+00 3.433454969316286631e-02
5.966717083961203025e+04 3.944584071525689239e+00 3.502865106324390410e-02
5.966717087441937474e+04 3.882305533651838836e+00 3.404007635408166921e-02
5.966717090922671923e+04 3.918356962380685538e+00 3.479151136251969201e-02
5.966717094403406372e+04 3.874256574667781727e+00 3.459481794283172928e-02
5.966717097884140821e+04 3.867533763400937907e+00 3.448830213247541798e-02
5.966717101364875271e+04 3.951800949809979979e+00 3.531852860606717742e-02
5.966717104845609720e+04 3.894740850086695350e+00 3.455664616130665195e-02
5.966717108326344169e+04 3.906004138366397260e+00 3.456278610987261607e-02
5.966717111807078618e+04 3.968978873239436211e+00 3.552428283284932153e-02
5.966717115287813067e+04 3.915636469560151323e+00 3.504735083118443867e-02
5.966717118768547516e+04 3.956598939265119519e+00 3.631569498073649455e-02
5.966717122249281965e+04 3.931541555507557018e+00 3.500467763145615613e-02
5.966717125730016414e+04 3.887052104656563145e+00 3.459933887111650563e-02
5.966717129210750863e+04 3.970130224393946694e+00 3.568951135153854842e-02
5.966717132691485313e+04 3.982717203512176507e+00 3.559888696184541207e-02
5.966717136172219762e+04 3.921741018763609254e+00 3.533230361110004103e-02
5.966717139652954211e+04 3.946633543613337292e+00 3.526698285124813675e-02
5.966717143133688660e+04 3.853680762221145528e+00 3.465058565701623072e-02
5.966717146614423109e+04 3.990164629157665566e+00 3.586813523330775744e-02
5.966717150095157558e+04 3.869125537721448627e+00 3.418480035535152034e-02
5.966717153575892007e+04 3.906857952154924263e+00 3.468398293470940918e-02
5.966717157056626456e+04 3.963516462940098961e+00 3.532119392450361328e-02
5.966717160537360905e+04 3.943190353123466441e+00 3.580970290658927468e-02
5.966717164018095355e+04 3.902233603477577084e+00 3.417304513719374159e-02
5.966717167498829804e+04 3.990441167662877930e+00 3.578196289615605957e-02
5.966717170979564253e+04 3.916404821085213150e+00 3.491042628354514010e-02
5.966717174460298702e+04 3.878514974553812333e+00 3.425745283266747043e-02
5.966717177941032423e+04 3.891943478494270803e+00 3.494835648573884485e-02
5.966717181421766873e+04 3.880414206450464309e+00 3.460342769821016240e-02
5.966717184902502049e+04 3.930327192092660571e+00 3.489301196309516073e-02
5.966717188383236498e+04 3.910829046934581221e+00 3.489262965366467933e-02
5.966717191863970947e+04 3.915068849512525428e+00 3.496795245014991393e-02
5.966717195344705397e+04 3.860105892641879866e+00 3.391757026536251773e-02
5.966717198825439846e+04 3.958916861585232816e+00 3.613852312978770714e-02
5.966717202306174295e+04 3.901646889438311838e+00 3.502361837843238207e-02
5.966717205786908744e+04 3.956869150367502641e+00 3.595018728249223250e-02
5.966717209267643193e+04 4.011063530382250164e+00 3.605625782617628144e-02
5.966717212748377642e+04 3.952331161850831442e+00 3.524754740632574102e-02
5.966717216229112091e+04 3.929417637464375002e+00 3.584114492981015088e-02
5.966717219709846540e+04 3.978697794035618074e+00 3.582894905082312925e-02
5.966717223190580989e+04 3.855126911793694156e+00 3.393538580745572575e-02
5.966717226671315439e+04 3.924503078276165180e+00 3.479409865752285808e-02
5.966717230152049888e+04 3.951826397596347018e+00 3.505830659628551838e-02
5.966717233632784337e+04 3.919757205023588487e+00 3.477499576645038531e-02
5.966717237113518786e+04 3.964144306520538397e+00 3.517187834465410751e-02
5.966717240594253235e+04 3.930663376448571444e+00 3.513267547522615220e-02
5.966717244074987684e+04 3.947159912520764369e+00 3.518252739847005373e-02
5.966717247555722133e+04 3.883806522510159898e+00 3.442990913995128133e-02
5.966717251036456582e+04 3.896479153965201281e+00 3.460520774148236056e-02
5.966717254517191031e+04 3.943388054654080932e+00 3.512966200574686726e-02
5.966717257997925481e+04 3.895849549150391056e+00 3.443082334331699912e-02
5.966717261478659930e+04 3.863405901647066987e+00 3.407726690634933775e-02
5.966717264959394379e+04 3.884333246760741876e+00 3.459688046611913981e-02
5.966717268440128100e+04 3.922531769305963145e+00 3.470282594370274754e-02
5.966717271920862549e+04 3.917056981037429164e+00 3.512235948436443628e-02
5.966717275401597726e+04 3.904396342947195730e+00 3.464176014872458187e-02
5.966717278882332175e+04 3.893247322009824263e+00 3.435156570374503504e-02
5.966717282363065897e+04 3.956322113234548965e+00 3.530767404471401444e-02
5.966717285843800346e+04 3.930865050687249784e+00 3.526901116702225308e-02
5.966717289324535523e+04 3.947198288668369859e+00 3.561713544611767868e-02
5.966717292805269972e+04 3.952872962932190593e+00 3.586246813948887335e-02
5.966717296286004421e+04 3.921326321250854452e+00 3.513236094046395114e-02
5.966717299766738870e+04 3.931910134727645723e+00 3.518231012946369113e-02
5.966717303247472591e+04 3.943545615026537554e+00 3.518429815202747668e-02
5.966717306728207041e+04 3.931340087403329075e+00 3.629640180964783386e-02
5.966717310208941490e+04 3.987310474356459800e+00 3.639426521603156273e-02
5.966717313689675939e+04 3.942594624886170074e+00 3.516874814927476584e-02
5.966717317170410388e+04 3.932264931238290462e+00 3.573475975005109551e-02
5.966717320651144837e+04 3.949868629711336787e+00 3.526109490893821613e-02
5.966717324131880014e+04 3.927843972967245190e+00 3.527974499463285701e-02
5.966717327612614463e+04 3.968815512070552387e+00 3.586542710269195050e-02
5.966717331093348184e+04 3.915053769749308632e+00 3.501141046554150094e-02
5.966717334574082633e+04 3.936024474926757666e+00 3.537342596460794214e-02
5.966717338054817810e+04 3.963642104385228127e+00 3.549352025218601575e-02
5.966717341535552259e+04 3.980714002333030521e+00 3.568912693774678457e-02
5.966717345016285981e+04 3.897479880913616412e+00 3.474279339555241125e-02
5.966717348497020430e+04 3.961335264420117408e+00 3.620685816045197264e-02
5.966717351977755607e+04 3.976878411939399616e+00 3.609427783118102778e-02
5.966717355458490056e+04 3.950112739571589149e+00 3.528439105059688607e-02
5.966717358939223777e+04 4.000257368639632105e+00 3.723770437055326510e-02
5.966717362419958226e+04 3.953117430698843027e+00 3.519575995075066577e-02
5.966717365900692675e+04 3.971889637701940590e+00 3.561623028209994629e-02
5.966717369381427125e+04 3.980828592716994407e+00 3.542727480820488661e-02
5.966717372862161574e+04 3.947689375336186579e+00 3.548109944690023415e-02
5.966717376342896023e+04 3.963945810029609440e+00 3.549344222627454776e-02
5.966717379823630472e+04 3.995176763972422052e+00 3.625818782936494206e-02
5.966717383304364921e+04 3.929726005617680151e+00 3.486348527988113871e-02
5.966717386785100098e+04 3.894174477373954613e+00 3.439254726409839841e-02
5.966717390265834547e+04 3.944443789701947978e+00 3.506788067325572467e-02
5.966717393746568268e+04 3.944193044516929980e+00 3.686546020714265293e-02
5.966717397227302718e+04 3.952725507285371975e+00 3.531356705512574828e-02
5.966717400708037167e+04 3.966046286570757751e+00 3.551747913242132848e-02
5.966717404188771616e+04 3.939824324245243758e+00 3.499943351059079527e-02
5.966717407669506065e+04 3.952092484721161370e+00 3.479147365309945977e-02
5.966717411150240514e+04 3.978885150171802998e+00 3.565371501842214130e-02
5.966717414630974963e+04 4.031165158033545914e+00 3.611193125502552143e-02
5.966717418111709412e+04 3.938614568103060876e+00 3.499355354116710087e-02
5.966717421592443861e+04 4.012541610014534577e+00 3.628259242013522762e-02
5.966717425073178310e+04 3.970028142589118403e+00 3.541178704701553742e-02
5.966717428553912760e+04 3.912599491165417831e+00 3.432438305066862899e-02
5.966717432034647209e+04 3.936003821723667695e+00 3.470406273324693619e-02
5.966717435515381658e+04 3.990466606641597469e+00 3.536943146983827918e-02
5.966717438996116107e+04 3.954443296381266126e+00 3.535251972714290036e-02
5.966717442476850556e+04 3.896336235420035266e+00 3.510057630593702016e-02
5.966717445957585005e+04 4.009253561934346344e+00 3.587702749674214625e-02
5.966717449438319454e+04 3.978847043799682126e+00 3.634939024280085113e-02
5.966717452919053903e+04 3.919797358505807683e+00 3.496280058154465492e-02
5.966717456399788352e+04 3.950843803607028804e+00 3.513386563535074447e-02
5.966717459880522802e+04 3.904752635273437633e+00 3.419597758784065356e-02
5.966717463361257251e+04 3.996185598395444405e+00 3.521987465836024650e-02
5.966717466841991700e+04 3.945274907082688021e+00 3.578900983748171255e-02
5.966717470322726149e+04 3.967068825625286177e+00 3.490311851588936976e-02
5.966717473803460598e+04 3.940324112548972746e+00 3.448284529126245668e-02
5.966717477284195047e+04 3.928296027188562078e+00 3.440708680933803748e-02
5.966717480764929496e+04 3.991194224168540305e+00 3.504016317029653993e-02
5.966717484245663945e+04 3.959615077510897585e+00 3.463102486084494031e-02
5.966717487726398394e+04 3.985140884504147163e+00 3.583564764860788093e-02
5.966717491207132844e+04 3.977217187509201057e+00 3.522197342403855791e-02
5.966717494687867293e+04 3.963820155479712337e+00 3.502336825057604519e-02
5.966717498168601742e+04 3.956626803541821058e+00 3.515231154595752083e-02
5.966717501649336191e+04 3.918381116977201373e+00 3.430181807838014046e-02
5.966717505130070640e+04 3.999042078044193538e+00 3.535884043560359041e-02
5.966717508610805089e+04 4.020027100756314198e+00 3.559598187344089476e-02
5.966717512091539538e+04 3.967073442093058677e+00 3.505737407367750386e-02
5.966717515572273987e+04 4.003577459650609072e+00 3.518627991728819765e-02
5.966717519053008436e+04 4.027347174920523187e+00 3.556910727365870939e-02
5.966717522533742886e+04 4.045315718445912978e+00 3.598874309470364435e-02
5.966717526014477335e+04 3.997393981087415504e+00 3.490282563876594135e-02
5.966717529495211784e+04 4.043458797407155636e+00 3.562922056049593056e-02
5.966717532975946233e+04 3.995772399557943722e+00 3.534289153367593111e-02
5.966717536456680682e+04 4.028978018518848181e+00 3.531860544143953368e-02
5.966717539937415131e+04 4.018563792317573657e+00 3.540257071582940396e-02
5.966717543418149580e+04 3.970520489346950122e+00 3.490058007487394087e-02
5.966717546898884029e+04 3.971663849622477205e+00 3.513186045451650863e-02
5.966717550379618478e+04 3.984298663927202000e+00 3.525271769802136579e-02
5.966717553860352928e+04 3.952595421188570324e+00 3.478238783730553535e-02
5.966717557341087377e+04 4.003482962997945371e+00 3.579406188200826011e-02
5.966717560821821826e+04 4.022610250297973700e+00 3.589189777563644296e-02
5.966717564302556275e+04 3.977691698212870719e+00 3.503413340177884139e-02
5.966717567783290724e+04 3.990553747865967615e+00 3.561661125179008125e-02
5.966717571264025173e+04 3.944740777373508589e+00 3.491011941266101287e-02
5.966717574744759622e+04 3.999841321148364770e+00 3.596725985001158338e-02
5.966717578225494071e+04 4.049732967366647785e+00 3.639391555828155878e-02
5.966717581706228520e+04 3.969072042480650708e+00 3.514766870402658699e-02
5.966717585186962970e+04 3.906484557647348144e+00 3.404610718267993275e-02
5.966717588667697419e+04 3.993790733499229528e+00 3.545576092764357590e-02
5.966717592148431868e+04 3.997307596719410050e+00 3.529650591324032943e-02
5.966717595629166317e+04 3.996835781835484713e+00 3.526058501727859229e-02
5.966717599109900766e+04 3.991897093082143133e+00 3.554787859683086748e-02
5.966717602590635215e+04 4.022496241678001461e+00 3.596390118974399086e-02
5.966717606071369664e+04 3.944702276965065924e+00 3.453447677068968019e-02
5.966717609552104113e+04 3.948094717237709883e+00 3.472087339669192169e-02
5.966717613032838563e+04 3.897660211737492997e+00 3.409042075098036445e-02
5.966717616513573012e+04 3.904990325701386933e+00 3.443434233925007915e-02
5.966717619994307461e+04 3.931101865489904146e+00 3.454247501490440020e-02
5.966717623475041910e+04 3.950759036566981131e+00 3.540504816591948101e-02
5.966717626955776359e+04 3.964734181343770203e+00 3.558872331570712977e-02
5.966717630436510808e+04 4.032607139448314726e+00 3.610620520356116331e-02
5.966717633917245257e+04 4.022944981898035621e+00 3.532745331546415651e-02
5.966717637397979706e+04 3.984276581188516353e+00 3.508692623061930582e-02
5.966717640878714155e+04 3.941939606403995988e+00 3.477043778039597827e-02
5.966717644359448605e+04 3.927242995360852085e+00 3.478400531862105988e-02
5.966717647840183054e+04 3.990811810516488478e+00 3.532026291596247758e-02
5.966717651320917503e+04 3.901205284981376309e+00 3.444049999801502421e-02
5.966717654801651952e+04 3.939699206288139077e+00 3.483195973449505073e-02
5.966717658282386401e+04 4.000704633262272658e+00 3.514941452412907730e-02
5.966717661763120850e+04 3.931110580590313930e+00 3.485598584882450973e-02
5.966717665243855299e+04 3.941624651187591422e+00 3.504656069426044518e-02
5.966717668724589748e+04 3.951325584816830716e+00 3.508542690446008611e-02
5.966717672205324197e+04 3.946541411623559537e+00 3.484963031763409907e-02
5.966717675686058647e+04 3.912444441848647703e+00 3.437303615652053529e-02
5.966717679166793096e+04 3.913250444049733545e+00 3.411506759126555627e-02
5.966717682647527545e+04 3.963131179802246162e+00 3.480577944368166282e-02
5.966717686128261994e+04 3.939092637226627502e+00 3.450980318824016513e-02
5.966717689608996443e+04 3.867060268883881768e+00 3.396820791790533534e-02
5.966717693089730892e+04 3.909589268165619025e+00 3.466735990874960510e-02
5.966717696570465341e+04 3.949166286854145724e+00 3.534318563328436857e-02
5.966717700051199790e+04 3.952578913161854057e+00 3.534891546325055756e-02
5.966717703531934239e+04 4.010960743310679533e+00 3.580055794126866392e-02
5.966717707012668689e+04 3.929380021940878542e+00 3.429336058342455362e-02
5.966717710493403138e+04 3.990870414115605058e+00 3.569548874787534243e-02
5.966717713974137587e+04 3.955489894253850114e+00 3.590870575623791860e-02
5.966717717454872036e+04 3.937605752961082839e+00 3.494337021549519251e-02
5.966717720935606485e+04 3.901996954790349026e+00 3.458141838183600297e-02
5.966717724416340934e+04 3.958271034389017728e+00 3.518841487105772020e-02
5.966717727897075383e+04 3.952358460309407739e+00 3.546974365401399376e-02
5.966717731377809832e+04 3.928800600320249359e+00 3.479608113813355275e-02
5.966717734858544281e+04 3.919085548653276074e+00 3.580532199643746138e-02
5.966717738339278731e+04 3.921896266269156772e+00 3.487772517122642718e-02
5.966717741820013180e+04 3.924567682139508573e+00 3.519614159848559465e-02
5.966717745300747629e+04 3.877638838464696924e+00 3.449599042249568148e-02
5.966717748781482078e+04 3.864515629835963750e+00 3.392287635668028017e-02
5.966717752262216527e+04 3.944475081821778861e+00 3.493144656670758158e-02
5.966717755742950976e+04 3.890396000448591352e+00 3.411575450052189984e-02
5.966717759223685425e+04 3.805473184292829991e+00 3.328618136391628402e-02
5.966717762704419874e+04 3.836153814546756635e+00 3.358557854497681849e-02
5.966717766185154323e+04 3.894608691500662800e+00 3.455809999185902731e-02
5.966717769665888773e+04 3.896014287840452450e+00 3.460624465717623832e-02
5.966717773146623222e+04 3.944177911942452930e+00 3.516710388076602772e-02
5.966717776627357671e+04 3.772173801589335795e+00 3.274746676077509855e-02
5.966717780108092120e+04 3.901320447465307151e+00 3.478003290350156762e-02
5.966717783588826569e+04 3.853109482422387266e+00 3.443669778058404407e-02
5.966717787069561018e+04 3.888802548299651107e+00 3.467751837338572951e-02
5.966717790550295467e+04 3.824150030961578128e+00 3.392434905424661362e-02
5.966717794031029916e+04 3.858103603895912670e+00 3.410824631738374607e-02
5.966717797511764365e+04 3.833802833502274687e+00 3.371559262116623906e-02
5.966717800992498815e+04 3.802779964836049409e+00 3.338594462244203614e-02
5.966717804473233264e+04 3.902182965595711206e+00 3.481752072398840159e-02
5.966717807953967713e+04 3.919229302912108359e+00 3.502668669797660145e-02
5.966717811434702162e+04 3.835868343403119329e+00 3.401206826562580554e-02
5.966717814915436611e+04 3.837498828820387953e+00 3.369740474735856417e-02
5.966717818396171060e+04 3.809632773789353166e+00 3.329785092023728604e-02
5.966717821876905509e+04 3.805057572651203035e+00 3.362250736724334971e-02
5.966717825357639958e+04 3.851387926490532632e+00 3.396219701604360347e-02
5.966717828838374407e+04 3.813616401709300607e+00 3.350179942930124610e-02
5.966717832319108857e+04 3.864078073583045114e+00 3.410929340617997046e-02
5.966717835799843306e+04 3.788895469695386264e+00 3.326557736517271602e-02
5.966717839280577755e+04 3.852273264890949900e+00 3.419627792532056731e-02
5.966717842761312204e+04 3.806160776971682758e+00 3.366226280534138915e-02
5.966717846242046653e+04 3.850318243154488229e+00 3.407896418764384816e-02
5.966717849722781102e+04 3.841434868882261267e+00 3.376814610973277037e-02
5.966717853203515551e+04 3.890231267565378293e+00 3.422908377919681860e-02
5.966717856684250000e+04 3.857446470307725139e+00 3.392360656182684397e-02
5.966717860164984450e+04 3.861848275536627906e+00 3.452976103277036884e-02
5.966717863645718899e+04 3.837152884094495509e+00 3.372613002773728469e-02
5.966717867126453348e+04 3.828184073724007597e+00 3.363847384636341198e-02
5.966717870607187797e+04 3.860686364339516619e+00 3.427907934847534976e-02
5.966717874087922246e+04 3.819142291149857815e+00 3.362588483429556491e-02
5.966717877568656695e+04 3.867717534298063864e+00 3.455502152782186781e-02
5.966717881049391144e+04 3.907566319115704623e+00 3.497596973995490549e-02
5.966717884530125593e+04 3.814895582859405554e+00 3.376177824122662818e-02
5.966717888010860042e+04 3.855627833860267195e+00 3.430173209298337939e-02
5.966717891491594492e+04 3.846644142948955736e+00 3.379353613834685383e-02
5.966717894972328941e+04 3.881080470565855922e+00 3.420357962641876193e-02
5.966717898453063390e+04 3.947875678937839528e+00 3.503080435992970282e-02
5.966717901933797839e+04 3.893077931809666659e+00 3.469031767827769619e-02
5.966717905414532288e+04 3.859439982685907378e+00 3.385415478940424772e-02
5.966717908895266737e+04 3.857961341213673734e+00 3.369373440590623520e-02
5.966717912376001186e+04 3.874371711934687212e+00 3.423546437507746926e-02
5.966717915856735635e+04 3.914593429629673604e+00 3.491084309927035279e-02
5.966717919337470084e+04 3.908231691219177684e+00 3.486211989702987790e-02
5.966717922818204534e+04 3.940003069802588076e+00 3.451603127467586102e-02
5.966717926298938983e+04 3.900199506545939609e+00 3.418297484513797835e-02
5.966717929779673432e+04 3.954477197214240736e+00 3.508819860363660698e-02
5.966717933260407881e+04 3.890543912467931076e+00 3.405011216124778639e-02
5.966717936741142330e+04 3.897968776624185505e+00 3.427466256460959260e-02
5.966717940221876779e+04 3.949581326944517023e+00 3.472763720286400901e-02
5.966717943702611228e+04 3.876258352414806652e+00 3.453120990544644026e-02
5.966717947183345677e+04 3.929927724118107868e+00 3.492289288527173491e-02
5.966717950664080126e+04 3.906894346905375404e+00 3.410620200099764854e-02
5.966717954144814576e+04 3.869508054950127729e+00 3.408437962754871930e-02
5.966717957625549025e+04 3.959633597267504967e+00 3.531916640811478408e-02
5.966717961106283474e+04 3.891992682654243918e+00 3.413746396296376412e-02
5.966717964587017923e+04 3.853980055467044252e+00 3.397663199582553334e-02
5.966717968067752372e+04 3.889663318856847241e+00 3.433739815044063032e-02
5.966717971548486821e+04 3.862017821279346563e+00 3.387631611630410183e-02
5.966717975029221270e+04 3.925337882167694303e+00 3.467538570701696882e-02
5.966717978509955719e+04 3.883047757501861597e+00 3.404225746137386210e-02
5.966717981990690168e+04 3.937129145110803474e+00 3.472275823434770731e-02
5.966717985471424618e+04 3.905339820138582052e+00 3.443687080523934879e-02
5.966717988952159067e+04 3.905580787875935656e+00 3.476633218203706993e-02
5.966717992432893516e+04 3.982422106035155895e+00 3.598355444136773496e-02
5.966717995913627965e+04 3.980781665349522047e+00 3.557824463309375296e-02
5.966717999394362414e+04 3.847653679653679770e+00 3.396929525733228400e-02
5.966718002875096863e+04 3.901147276980404310e+00 3.470521544732861619e-02
5.966718006355831312e+04 3.883671173140715638e+00 3.459969811153941477e-02
5.966718009836565761e+04 3.882202175894685414e+00 3.444888657819043798e-02
5.966718013317300210e+04 3.932756395837526231e+00 3.496337427033375383e-02
5.966718016798034660e+04 3.980229238316058016e+00 3.598289402365669604e-02
5.966718020278769109e+04 3.922400611620795008e+00 3.508105248106514751e-02
5.966718023759503558e+04 3.958182605743453042e+00 3.551459609629000619e-02
5.966718027240238007e+04 3.955444814672839371e+00 3.623639081092339814e-02
5.966718030720972456e+04 3.938863310438523779e+00 3.561317950165754365e-02
5.966718034201706905e+04 3.953112430343920458e+00 3.531304299319925483e-02
5.966718037682441354e+04 3.945745288406624862e+00 3.529904553301400211e-02
5.966718041163175803e+04 3.975800497339058825e+00 3.577914915960624803e-02
5.966718044643910252e+04 3.989371997886274279e+00 3.555801798066408892e-02
5.966718048124644702e+04 3.975052818792747633e+00 3.566993063690157562e-02
5.966718051605379151e+04 3.957508100181420740e+00 3.509856072893095813e-02
5.966718055086113600e+04 3.940676777827112787e+00 3.522599641008235943e-02
5.966718058566848049e+04 3.932577477226525176e+00 3.480936175307480090e-02
5.966718062047582498e+04 3.995525059665871126e+00 3.610240094450854059e-02
5.966718065528316947e+04 3.873040197358874170e+00 3.466531629281534299e-02
5.966718069009051396e+04 3.925734756203768772e+00 3.535167041092732165e-02
5.966718072489785845e+04 3.991956228818749342e+00 3.602824432112699399e-02
5.966718075970520295e+04 3.978839435173898931e+00 3.609791125512745030e-02
5.966718079451254744e+04 3.919492343610118557e+00 3.495585207549136569e-02
5.966718082931989193e+04 3.960542039376747869e+00 3.537956341529764626e-02
5.966718086412723642e+04 3.952801789772061980e+00 3.570377637669793630e-02
5.966718089893458091e+04 3.920492897404361354e+00 3.514594190259454770e-02
5.966718093374192540e+04 3.939279125703476936e+00 3.532300510489503470e-02
5.966718096854926989e+04 3.977822843656977359e+00 3.580704824169460981e-02
5.966718100335661438e+04 4.004919344944234183e+00 3.655497481747542465e-02
5.966718103816395887e+04 4.029678220015956214e+00 3.649721057487753662e-02
5.966718107297130337e+04 4.015651161534630198e+00 3.614477801901554155e-02
5.966718110777864786e+04 3.970990662986669584e+00 3.537937047779975142e-02
5.966718114258599235e+04 4.024303039377152835e+00 3.550287075990594260e-02
5.966718117739333684e+04 3.980412505633702303e+00 3.549321875446446312e-02
5.966718121220068133e+04 3.979794443323561914e+00 3.572091544234456961e-02
5.966718124700802582e+04 3.930853114011421123e+00 3.530745092810312624e-02
5.966718128181537031e+04 3.968849720707182449e+00 3.527027003109083070e-02
5.966718131662271480e+04 3.941499329879261992e+00 3.511877606093335991e-02
5.966718135143005929e+04 3.963039217396867375e+00 3.531782397537096968e-02
5.966718138623740379e+04 3.956153618906942171e+00 3.511505645486619198e-02
5.966718142104474828e+04 3.945082666161352503e+00 3.541158209778286214e-02
5.966718145585209277e+04 3.876272550231478764e+00 3.441288206028727398e-02
5.966718149065943726e+04 3.855097254004577145e+00 3.400907779450511315e-02
5.966718152546678175e+04 3.915918764295190257e+00 3.495195367586440005e-02
5.966718156027412624e+04 3.921687205011083144e+00 3.492840313774946137e-02
5.966718159508147073e+04 3.861525642435148509e+00 3.442865781683283194e-02
5.966718162988881522e+04 3.950201452358597098e+00 3.518283640878124008e-02
5.966718166469615971e+04 3.888993425858290554e+00 3.439001993144907843e-02
5.966718169950350421e+04 3.911027561502709027e+00 3.486701044432314461e-02
5.966718173431084870e+04 3.995544186323210401e+00 3.594653401877737076e-02
5.966718176911819319e+04 3.945628790513181716e+00 3.511936394417441293e-02
5.966718180392553768e+04 3.868303794786069005e+00 3.413589495769462495e-02
5.966718183873288217e+04 3.949633156045208260e+00 3.522328429630571661e-02
5.966718187354022666e+04 3.930796902263546944e+00 3.451251283590007352e-02
5.966718190834757115e+04 3.932226783482315469e+00 3.487422167652645677e-02
5.966718194315491564e+04 3.903370945325198349e+00 3.461985374919470532e-02
5.966718197796226013e+04 3.935651350292626471e+00 3.534282306383995653e-02
5.966718201276960463e+04 3.937605074580596387e+00 3.482450601592616823e-02
5.966718204757694184e+04 3.875194064873961786e+00 3.434292154943791031e-02
5.966718208238428633e+04 3.896077210098317867e+00 3.507065360489940858e-02
5.966718211719163810e+04 3.882750786131297094e+00 3.446484045217831221e-02
5.966718215199898259e+04 3.965541834900238261e+00 3.544058066016586572e-02
5.966718218680632708e+04 3.909829311359623194e+00 3.438805071534720842e-02
5.966718222161367157e+04 3.981303956673796218e+00 3.553309932720834230e-02
5.966718225642101606e+04 3.958052837689150394e+00 3.481743102039729088e-02
5.966718229122836055e+04 3.985751149340056365e+00 3.578924267660077430e-02
5.966718232603570505e+04 3.982478905918302559e+00 3.564092577332993173e-02
5.966718236084304954e+04 3.965043939017611763e+00 3.499667518398900251e-02
5.966718239565038675e+04 3.957694101257901664e+00 3.483986052991541738e-02
5.966718243045773124e+04 3.961272623628331324e+00 3.491667492714951859e-02
5.966718246526508301e+04 3.993491219398905390e+00 3.536257280522945440e-02
5.966718250007242750e+04 3.943139811061306954e+00 3.439069597368953762e-02
5.966718253487976472e+04 3.915377648124405141e+00 3.426689857281182278e-02
5.966718256968710921e+04 4.021692051831202264e+00 3.587947080458520760e-02
5.966718260449446097e+04 3.959959623149394314e+00 3.516669629545050163e-02
5.966718263930180547e+04 3.998100527764753664e+00 3.582765088557225697e-02
5.966718267410914996e+04 3.933003405704555533e+00 3.479802717861775474e-02
5.966718270891649445e+04 3.921622526054115543e+00 3.484079521848857525e-02
5.966718274372383894e+04 3.925821423702290147e+00 3.459582300729889537e-02
5.966718277853118343e+04 3.877368704408171496e+00 3.409151229718335868e-02
5.966718281333852065e+04 3.907408489551680741e+00 3.491335694971277326e-02
5.966718284814586514e+04 3.932421840469104701e+00 3.534913107903620705e-02
5.966718288295321690e+04 3.912434848227812623e+00 3.484794285729449909e-02
5.966718291776056139e+04 3.937425768445057095e+00 3.505076459552511348e-02
5.966718295256790589e+04 3.901829426929353417e+00 3.432709590419726758e-02
5.966718298737525038e+04 3.908097314286389956e+00 3.499397309664289274e-02
5.966718302218258759e+04 3.899377781948052402e+00 3.481746485181298062e-02
5.966718305698993208e+04 3.837847230266663079e+00 3.378811803401075148e-02
5.966718309179728385e+04 3.900880189174986246e+00 3.463482763354266969e-02
5.966718312660462834e+04 3.921664325421124531e+00 3.450908327147816229e-02
5.966718316141196556e+04 3.864878267921424193e+00 3.378003002782892922e-02
5.966718319621931005e+04 3.979260644071885622e+00 3.541579689794657759e-02
5.966718323102666182e+04 3.964046058801817374e+00 3.507446976156942953e-02
5.966718326583400631e+04 3.893059755134046451e+00 3.435199812742426029e-02
5.966718330064134352e+04 3.883501475940393632e+00 3.412498572421163168e-02
5.966718333544868801e+04 3.878681606086723743e+00 3.423102643989914956e-02
5.966718337025603978e+04 3.903419897367193858e+00 3.422691267936956577e-02
5.966718340506338427e+04 3.851013068404373296e+00 3.381401897416323049e-02
5.966718343987072876e+04 3.957951740065301927e+00 3.487147977748856348e-02
5.966718347467807325e+04 3.916773716146219275e+00 3.451100487835557368e-02
5.966718350948541774e+04 3.909581767197661151e+00 3.452531309319805536e-02
5.966718354429276224e+04 3.928565057353701651e+00 3.443081105842458328e-02
5.966718357910010673e+04 3.966453092577086448e+00 3.518830307548440756e-02
5.966718361390745122e+04 3.876371352290348238e+00 3.455646087286547846e-02
5.966718364871478843e+04 3.897065173067236543e+00 3.472015003672245664e-02
5.966718368352213292e+04 3.929070935077897619e+00 3.512941063632321614e-02
5.966718371832947741e+04 3.980663278634021474e+00 3.562367448749267917e-02
5.966718375313682191e+04 3.970151540147533353e+00 3.583784576850227582e-02
5.966718378794416640e+04 3.958877784002940547e+00 3.541999076908257382e-02
5.966718382275151089e+04 3.978078543958819768e+00 3.562033997945613512e-02
5.966718385755886266e+04 3.944075435891353454e+00 3.506787329930046576e-02
5.966718389236620715e+04 3.949543989658602872e+00 3.489030785350562269e-02
5.966718392717354436e+04 3.923482960013868759e+00 3.488892109164503513e-02
5.966718396198088885e+04 3.825759679525432500e+00 3.348746684495830517e-02
5.966718399678824062e+04 3.904643985070341383e+00 3.439880936139635970e-02
5.966718403159558511e+04 3.900369449206770867e+00 3.441630852646190147e-02
5.966718406640292233e+04 3.888487090086693687e+00 3.412545584409371752e-02
5.966718410121026682e+04 3.964100238807774623e+00 3.523799238133589612e-02
5.966718413601761858e+04 3.960802107210833256e+00 3.540697788206797342e-02
5.966718417082496308e+04 3.930219796606126081e+00 3.467414007020690192e-02
5.966718420563230029e+04 3.923443271297759161e+00 3.448091175365016609e-02
5.966718424043964478e+04 3.894905528094124048e+00 3.458363959690467088e-02
5.966718427524698927e+04 3.973753139897733710e+00 3.544943551833185102e-02
5.966718431005433376e+04 3.897339197164356506e+00 3.404007542619108539e-02
5.966718434486168553e+04 3.918725321304041831e+00 3.437416147216146300e-02
5.966718437966903002e+04 3.877341858442443279e+00 3.424850116761200824e-02
5.966718441447636724e+04 3.971049340575025788e+00 3.527262577326056164e-02
5.966718444928371173e+04 3.849809179442107876e+00 3.369153143822370411e-02
5.966718448409105622e+04 3.903436921177197316e+00 3.446975510961818034e-02
5.966718451889840071e+04 3.920003826423848370e+00 3.446986730195943788e-02
5.966718455370574520e+04 3.949229029063054952e+00 3.505264416538717703e-02
5.966718458851308969e+04 3.968667935528947144e+00 3.515068617203599699e-02
5.966718462332044146e+04 3.987328221320102450e+00 3.505017509843558199e-02
5.966718465812778595e+04 3.897806981711231522e+00 3.441848489389004451e-02
5.966718469293512317e+04 3.919905202094042806e+00 3.505845313769435229e-02
5.966718472774246766e+04 3.989613135590689641e+00 3.556266533762150739e-02
5.966718476254981942e+04 3.883082797879069403e+00 3.462365462900134777e-02
5.966718479735716392e+04 3.930689911767832889e+00 3.537277324870143763e-02
5.966718483216450113e+04 3.903606073763032924e+00 3.441653826887365597e-02
5.966718486697184562e+04 4.037282543672541912e+00 3.617307566971091071e-02
5.966718490177919011e+04 3.984391841350429786e+00 3.532570086330234088e-02
5.966718493658653460e+04 3.952804125331736973e+00 3.460949325913981883e-02
5.966718497139388637e+04 3.974359282661103610e+00 3.501952889548800435e-02
5.966718500620123086e+04 3.994432231792135912e+00 3.510696803346130546e-02
5.966718504100856808e+04 3.919672219204898944e+00 3.439900089529242949e-02
5.966718507581591257e+04 3.984275819718110068e+00 3.520822052186608347e-02
5.966718511062326434e+04 3.946664438382982976e+00 3.450771250905968618e-02
5.966718514543060883e+04 3.946305847040746606e+00 3.488734272775671080e-02
5.966718518023794604e+04 3.926274785461148387e+00 3.476999842072501373e-02
5.966718521504529053e+04 3.988691009984893565e+00 3.498483577067228179e-02
5.966718524985264230e+04 3.924858351100798171e+00 3.435397670235804807e-02
5.966718528465998679e+04 3.947038385569119345e+00 3.468249033275859483e-02
5.966718531946732401e+04 3.885235944189556978e+00 3.422840768122763222e-02
5.966718535427466850e+04 3.915104793169037922e+00 3.491004120368828428e-02
5.966718538908202027e+04 3.935203713132126246e+00 3.544164986327171668e-02
5.966718542388936476e+04 3.956920169490517836e+00 3.573508908667044626e-02
5.966718545869670197e+04 3.923546706186059385e+00 3.461991099026530405e-02
5.966718549350404646e+04 3.886617167043294074e+00 3.414423402298871063e-02
5.966718552831139095e+04 3.884175558927909666e+00 3.410124812754758428e-02
5.966718556311873544e+04 3.957693285397828387e+00 3.513598870375416600e-02
5.966718559792608721e+04 3.892034358100688873e+00 3.407441885106866214e-02
5.966718563273343170e+04 3.936673921121078834e+00 3.474273459429402799e-02
5.966718566754076892e+04 3.974951258794608755e+00 3.516090328493554767e-02
5.966718570234811341e+04 3.941289575197353567e+00 3.457024470081606488e-02
5.966718573715546518e+04 4.018695207613608211e+00 3.546590085772856338e-02
5.966718577196280967e+04 3.879128875641816521e+00 3.387549541220759991e-02
5.966718580677014688e+04 3.892268436436819634e+00 3.390949323787467024e-02
5.966718584157749137e+04 3.896232030978327820e+00 3.439977621635506577e-02
5.966718587638484314e+04 3.964952685528811749e+00 3.535076548328129620e-02
5.966718591119218763e+04 3.945340523077654371e+00 3.474745651168738292e-02
5.966718594599953212e+04 3.945402993344847786e+00 3.507201149270360030e-02
5.966718598080687661e+04 3.914573254031223914e+00 3.470690055850376987e-02
5.966718601561422111e+04 3.923899841445538605e+00 3.485917732911469197e-02
5.966718605042156560e+04 3.932868228091407126e+00 3.497677707099897115e-02
5.966718608522890281e+04 3.878831122308157298e+00 3.445867419115660607e-02
5.966718612003624730e+04 3.952207149905484496e+00 3.537965587476905871e-02
5.966718615484359179e+04 3.895912916274304472e+00 3.447872557782878655e-02
5.966718618965093629e+04 3.985556997530037115e+00 3.561912510366125467e-02
5.966718622445828805e+04 3.898334356308144066e+00 3.442154070659410314e-02
5.966718625926563254e+04 3.833992783810636240e+00 3.353228217110058168e-02
5.966718629407296976e+04 3.894458777275639161e+00 3.452474670589900096e-02
5.966718632888031425e+04 3.934998666548137347e+00 3.531475742528029232e-02
5.966718636368766602e+04 3.965799078561598190e+00 3.602490628894103319e-02
5.966718639849501051e+04 3.894720900814224951e+00 3.438822892162463757e-02
5.966718643330234772e+04 3.846386244867488369e+00 3.400476091482416280e-02
5.966718646810969221e+04 3.906885740413049923e+00 3.482181591389706815e-02
5.966718650291704398e+04 3.896056727775856654e+00 3.448982456960238141e-02
5.966718653772438847e+04 3.866801711840228251e+00 3.577901003376603856e-02
5.966718657253172569e+04 3.912574340016683472e+00 3.493002181408169649e-02
5.966718660733907018e+04 3.940257240992910859e+00 3.500540132672141230e-02
5.966718664214642195e+04 3.847243749778150868e+00 3.360318181960954276e-02
5.966718667695376644e+04 3.853025697542824535e+00 3.395619030509965802e-02
5.966718671176111093e+04 3.880272612255615705e+00 3.426186979142700068e-02
5.966718674656845542e+04 3.900002886752691911e+00 3.445905766767178718e-02
5.966718678137579263e+04 3.846017647058823652e+00 3.395155283701910276e-02
5.966718681618313713e+04 3.922152254249815062e+00 3.479317430001502981e-02
5.966718685099048889e+04 3.912719676136296787e+00 3.468724503199372561e-02
5.966718688579783338e+04 3.887029387605557496e+00 3.448368728693435720e-02
5.966718692060517060e+04 3.917745149827122297e+00 3.511789164685493597e-02
5.966718695541251509e+04 3.848801232883158452e+00 3.433522945878261096e-02
5.966718699021986686e+04 3.914087834707681512e+00 3.526708507354182204e-02
5.966718702502721135e+04 3.910769778199501445e+00 3.509817335949862865e-02
5.966718705983454856e+04 3.952353183719149676e+00 3.602415323196991176e-02
5.966718709464189305e+04 3.870228432282003528e+00 3.412988032034204589e-02
5.966718712944924482e+04 3.890696492119979588e+00 3.461766174277467606e-02
5.966718716425658931e+04 3.963048512920526179e+00 3.527302025478919884e-02
5.966718719906393380e+04 3.944525024621721165e+00 3.469817891901259832e-02
5.966718723387127829e+04 3.926526814312896185e+00 3.492891171983830700e-02
5.966718726867862279e+04 3.918888275663483522e+00 3.463912892849585479e-02
5.966718730348596728e+04 3.895337722709380390e+00 3.433220724702490401e-02
5.966718733829330449e+04 3.954064612804823575e+00 3.512552438804462246e-02
5.966718737310064898e+04 3.918572928828315760e+00 3.485526728150541848e-02
5.966718740790800075e+04 3.929481692819781546e+00 3.510649514036461721e-02
5.966718744271534524e+04 3.941263953950458365e+00 3.512379210636992072e-02
5.966718747752268973e+04 3.985474644122733778e+00 3.581008992412221259e-02
5.966718751233003422e+04 3.913321129800669151e+00 3.455504031881533739e-02
5.966718754713737144e+04 3.921460769038642269e+00 3.455801127137415885e-02
5.966718758194471593e+04 3.924580287717326588e+00 3.463293154372364124e-02
5.966718761675206770e+04 3.871860966932991310e+00 3.442185582629164742e-02
5.966718765155941219e+04 3.929864280140921817e+00 3.520935756379155873e-02
5.966718768636674940e+04 3.886952304716942308e+00 3.456894402140781725e-02
5.966718772117409389e+04 3.825369002083707670e+00 3.331960664473158223e-02
5.966718775598144566e+04 3.927795673905029261e+00 3.455073638416666926e-02
5.966718779078879015e+04 3.954346726405550516e+00 3.529853653286120496e-02
5.966718782559612737e+04 3.885272598536700706e+00 3.448547962189987132e-02
5.966718786040347186e+04 3.794493419092518138e+00 3.349818356109704465e-02
5.966718789521082363e+04 3.916856692875081425e+00 3.480258541905206088e-02
5.966718793001816812e+04 3.940926110984023012e+00 3.493613019898840488e-02
5.966718796482550533e+04 3.878868482161705433e+00 3.418795450282537118e-02
5.966718799963284982e+04 3.866534066813601900e+00 3.382827080923682395e-02
5.966718803444020159e+04 3.829046960678633926e+00 3.338102440001012444e-02
5.966718806924754608e+04 3.824148377420723222e+00 3.366886493751023585e-02
5.966718810405488330e+04 3.936543988698363084e+00 3.495070465963267398e-02
5.966718813886222779e+04 3.859162555649139570e+00 3.399386745479430344e-02
5.966718817366957228e+04 3.833069859144922376e+00 3.377012939601752722e-02
5.966718820847691677e+04 3.918928707134036404e+00 3.501043989702663783e-02
5.966718824328426126e+04 3.891372579497694772e+00 3.426564250318332727e-02
5.966718827809160575e+04 3.980842422694828464e+00 3.539802681743618035e-02
5.966718831289895024e+04 3.938398084087280093e+00 3.454723969780360004e-02
5.966718834770629473e+04 3.905476396085203916e+00 3.398546945096985600e-02
5.966718838251364650e+04 3.854111484074967731e+00 3.353634134346974299e-02
5.966718841732099099e+04 3.878044387880679622e+00 3.395596363150955865e-02
5.966718845212832821e+04 3.806285593010505952e+00 3.289715353377450913e-02
5.966718848693567270e+04 3.936908057700713837e+00 3.462823454175048554e-02
5.966718852174302447e+04 3.911716961498439282e+00 3.416773178579195214e-02
5.966718855655036896e+04 3.865888074404075336e+00 3.392792671347354128e-02
5.966718859135770617e+04 3.915114763188475955e+00 3.432501277400468870e-02
5.966718862616505066e+04 3.916881128353111308e+00 3.457917417287866696e-02
5.966718866097240243e+04 3.841796111691175408e+00 3.357121076955912192e-02
5.966718869577974692e+04 3.911829396576455675e+00 3.422128560050452517e-02
5.966718873058708414e+04 3.902367093519596430e+00 3.461351337165826519e-02
5.966718876539442863e+04 3.940085183550269488e+00 3.502895603668780555e-02
5.966718880020177312e+04 3.878797332375845119e+00 3.409317616528697442e-02
5.966718883500911761e+04 3.997373734945551593e+00 3.580339214858573038e-02
5.966718886981646938e+04 3.916994896837703077e+00 3.478744758366662110e-02
5.966718890462381387e+04 3.934112258504295578e+00 3.494997651009447426e-02
5.966718893943115108e+04 3.888184805996263815e+00 3.480807399671852209e-02
5.966718897423849558e+04 3.930368049566120181e+00 3.489770775475127540e-02
5.966718900904584734e+04 3.939909654375459258e+00 3.537380888649319099e-02
5.966718904385319183e+04 3.963451848280484580e+00 3.619657132809348671e-02
5.966718907866052905e+04 3.986706355112367817e+00 3.609812176472758372e-02
5.966718911346787354e+04 3.956466534729011997e+00 3.570264006028468079e-02
5.966718914827522531e+04 3.942379313596078294e+00 3.546754565976467655e-02
5.966718918308256980e+04 3.908425275827482004e+00 3.517897415566707819e-02
5.966718921788991429e+04 3.922663048006761688e+00 3.480567304489648461e-02
5.966718925269725878e+04 3.912359141275866037e+00 3.494000501446073437e-02
5.966718928750460327e+04 3.925330901817754015e+00 3.478190536200824468e-02
5.966718932231194776e+04 3.896457191058624758e+00 3.498413249976389111e-02
5.966718935711929225e+04 3.945702765114803778e+00 3.475086468351537561e-02
5.966718939192663674e+04 3.883099106753040708e+00 3.411571351251291989e-02
5.966718942673397396e+04 3.927641494879006601e+00 3.465076292460897434e-02
5.966718946154131845e+04 3.901086823074089160e+00 3.420977112664153053e-02
5.966718949634867022e+04 3.995296845735350821e+00 3.553015344038802648e-02
5.966718953115601471e+04 3.920777279521674430e+00 3.435714345449331075e-02
5.966718956596335192e+04 3.942052911061976417e+00 3.472671071244788632e-02
5.966718960077069642e+04 3.961101097624507794e+00 3.461139354022498005e-02
5.966718963557804818e+04 3.964003476009121840e+00 3.501541826518161232e-02
5.966718967038539267e+04 3.969593847000353115e+00 3.462389064167890190e-02
5.966718970519272989e+04 3.941176470588235059e+00 3.458284439075820504e-02
5.966718974000007438e+04 3.931269025875190337e+00 3.445267495955201681e-02
5.966718977480742615e+04 3.964345078807454570e+00 3.507827713690390981e-02
5.966718980961477064e+04 3.917832782295296745e+00 3.453215047709778940e-02
5.966718984442211513e+04 3.997611252576694696e+00 3.528521000576596151e-02
5.966718987922945962e+04 3.926984973770783149e+00 3.449061730123468422e-02
5.966718991403680411e+04 3.942311265064935011e+00 3.476756905007486603e-02
5.966718994884414860e+04 3.932260084071191653e+00 3.457444807604155568e-02
5.966718998365149309e+04 3.899749712110173405e+00 3.436545790653950522e-02
5.966719001845883759e+04 3.907665348938740735e+00 3.463175244414615911e-02
5.966719005326617480e+04 3.924273412271259254e+00 3.465146477730272900e-02
5.966719008807351929e+04 3.967081248338047317e+00 3.491085329013189631e-02
5.966719012288087106e+04 3.908622154162728179e+00 3.461154276609034602e-02
5.966719015768821555e+04 3.924044768036584419e+00 3.467329489639648515e-02
5.966719019249555276e+04 3.919757533895833035e+00 3.469070516766827039e-02
5.966719022730289726e+04 3.918591524056984632e+00 3.435894289302669075e-02
5.966719026211024902e+04 3.968254825374540662e+00 3.482373426144676903e-02
5.966719029691759351e+04 3.913438076533952259e+00 3.413615312910826122e-02
5.966719033172493801e+04 3.893351284424623859e+00 3.444304548179592113e-02
5.966719036653228250e+04 3.908468221851939539e+00 3.422951223250129266e-02
5.966719040133962699e+04 3.971884637419700770e+00 3.515310183282132489e-02
5.966719043614697148e+04 3.912283637754613963e+00 3.425335759238412603e-02
5.966719047095431597e+04 3.949228516860566085e+00 3.498171128675256480e-02
5.966719050576166046e+04 3.873574300004673621e+00 3.425532022666406134e-02
5.966719054056900495e+04 3.949197234618918806e+00 3.474797492120378778e-02
5.966719057537634944e+04 3.911002415819141653e+00 3.417622867844815476e-02
5.966719061018368666e+04 3.977884263179069624e+00 3.525556515125715523e-02
5.966719064499103115e+04 3.921907301259162093e+00 3.453873352760351845e-02
5.966719067979837564e+04 3.882824165145876805e+00 3.409424768543080353e-02
5.966719071460572013e+04 3.919357596410652178e+00 3.449830262740974374e-02
5.966719074941306462e+04 3.937856254073591078e+00 3.480662400129715811e-02
5.966719078422040911e+04 3.907081586471837120e+00 3.449029374917771118e-02
5.966719081902775361e+04 4.007266343321331803e+00 3.550708519871853541e-02
5.966719085383509810e+04 3.920117981032101184e+00 3.420304136646769300e-02
5.966719088864244986e+04 3.982230749979144058e+00 3.490088799875026848e-02
5.966719092344979435e+04 3.967873694132432849e+00 3.442567843861407684e-02
5.966719095825713157e+04 3.981212902612488058e+00 3.471952587884965385e-02
5.966719099306447606e+04 4.001026880096647531e+00 3.516564522498604600e-02
5.966719102787182055e+04 3.908138090219100746e+00 3.401142261726175509e-02
5.966719106267916504e+04 3.963738478232355256e+00 3.462634505953133407e-02
5.966719109748650953e+04 3.956239659654927632e+00 3.494305127854941545e-02
5.966719113229385403e+04 4.005371875572938833e+00 3.507360988835986348e-02
5.966719116710119852e+04 3.986177214582859119e+00 3.468478447469629938e-02
5.966719120190854301e+04 3.966179513323673245e+00 3.486252716470803620e-02
5.966719123671588750e+04 3.965192776610896974e+00 3.484662071205063549e-02
5.966719127152323199e+04 3.950258456242966787e+00 3.463872253293984876e-02
5.966719130633057648e+04 4.025226221657723258e+00 3.556042216756554603e-02
5.966719134113792097e+04 3.977695211841553391e+00 3.490648346208514302e-02
5.966719137594526546e+04 3.995192916639022762e+00 3.510614435975702857e-02
5.966719141075260995e+04 3.999301559254041738e+00 3.529587837194091832e-02
5.966719144555995445e+04 3.925267457227773704e+00 3.459120513086416659e-02
5.966719148036729894e+04 3.897568018028592540e+00 3.423348604746281887e-02
5.966719151517464343e+04 3.926565377532228673e+00 3.468481955149496643e-02
5.966719154998198792e+04 3.968416047548291470e+00 3.541965610589443286e-02
5.966719158478933241e+04 3.877506147153394700e+00 3.408943877988367122e-02
5.966719161959667690e+04 3.898357829098488825e+00 3.419433008912231564e-02
5.966719165440402867e+04 3.935534740901192485e+00 3.510794067626776815e-02
5.966719168921137316e+04 3.979466242382396324e+00 3.555120876261655405e-02
5.966719172401871037e+04 3.913530324744444844e+00 3.449440634475692269e-02
5.966719175882605487e+04 3.938219479629028186e+00 3.505249031840967228e-02
5.966719179363339936e+04 3.962693052217740597e+00 3.531054175385748423e-02
5.966719182844074385e+04 3.884390897861453862e+00 3.376066528914026255e-02
5.966719186324808834e+04 3.977945711599609524e+00 3.508320136784900956e-02
5.966719189805543283e+04 3.956632788804342216e+00 3.461016469841193821e-02
5.966719193286277732e+04 3.923743038297519359e+00 3.459121496017728697e-02
5.966719196767012181e+04 3.967133205498109660e+00 3.479441393834267066e-02
5.966719200247747358e+04 3.979304937968676015e+00 3.479737876691092746e-02
5.966719203728481807e+04 3.978463819098434051e+00 3.480290916641742144e-02
5.966719207209215529e+04 3.972396523962871573e+00 3.504601911980406020e-02
5.966719210689949978e+04 3.982281436305485922e+00 3.545048930618022870e-02
5.966719214170685154e+04 4.015459242983999033e+00 3.559155990145480841e-02
5.966719217651419603e+04 3.943787353199314616e+00 3.510160608408374044e-02
5.966719221132153325e+04 3.884157563173913363e+00 3.406920701349861608e-02
5.966719224612887774e+04 3.961210016773092146e+00 3.508251466707875549e-02
5.966719228093622951e+04 3.948810674687003974e+00 3.448183704523542781e-02
5.966719231574357400e+04 3.992858514571030693e+00 3.538017197203015274e-02
5.966719235055091121e+04 4.006739845537757638e+00 3.567962482648214667e-02
5.966719238535825571e+04 3.933270518760352719e+00 3.442704271045325670e-02
5.966719242016560747e+04 3.964113078669900592e+00 3.526361696266925444e-02
5.966719245497295196e+04 4.000419312691804841e+00 3.526259630367123421e-02
5.966719248978029646e+04 3.940412154670063671e+00 3.457116287487011635e-02
5.966719252458764095e+04 3.908567475022280302e+00 3.502733146838432621e-02
5.966719255939497816e+04 3.969320711362167575e+00 3.604926576876030242e-02
5.966719259420232265e+04 3.906022687265414906e+00 3.413800502986721191e-02
5.966719262900967442e+04 3.971545742083679276e+00 3.487974951028008364e-02
5.966719266381701891e+04 3.929259241861994489e+00 3.473704144136709193e-02
5.966719269862436340e+04 3.929988324542515343e+00 3.455889492054894235e-02
5.966719273343170789e+04 3.898826107187664203e+00 3.412927341068776321e-02
5.966719276823905238e+04 3.919999050151976139e+00 3.448236505168555260e-02
5.966719280304639688e+04 3.926793046729856407e+00 3.485805637570475735e-02
5.966719283785374137e+04 3.883561483424475380e+00 3.399755121062564278e-02
5.966719287266108586e+04 3.913796695936895276e+00 3.473503554360295870e-02
5.966719290746843035e+04 3.952975116770794717e+00 3.500572153196159636e-02
5.966719294227577484e+04 3.897619929344407819e+00 3.481064481038659980e-02
5.966719297708311933e+04 3.911728890076925147e+00 3.446821722612157524e-02
5.966719301189046382e+04 3.963032703888582642e+00 3.521750125679783822e-02
5.966719304669780831e+04 3.904026715425453098e+00 3.477846274850076441e-02
5.966719308150515280e+04 3.960507107643707947e+00 3.523333242732151066e-02
5.966719311631249730e+04 3.897824141666273778e+00 3.443605185364842503e-02
5.966719315111984179e+04 3.888283898178872100e+00 3.397626116974773042e-02
5.966719318592718628e+04 4.031227030088325058e+00 3.604489653902356872e-02
5.966719322073453077e+04 4.067940291172676304e+00 3.638583239626753951e-02
5.966719325554187526e+04 3.972468060809363433e+00 3.542882845256784680e-02
5.966719329034921975e+04 3.938016677234497553e+00 3.469548430619168178e-02
5.966719332515655697e+04 4.075704594936632397e+00 3.689644532794408155e-02
5.966719335996390146e+04 3.965509177365097226e+00 3.514784957249598302e-02
5.966719339477125322e+04 3.914066222360782277e+00 3.503093719272061535e-02
5.966719342957859772e+04 3.913649368732117662e+00 3.457692664465544102e-02
5.966719346438594221e+04 3.927869159644674202e+00 3.504686876016539776e-02
5.966719349919328670e+04 3.899145379857405835e+00 3.462923156422544751e-02
5.966719353400063119e+04 3.908333284148521880e+00 3.485766285627812933e-02
5.966719356880797568e+04 3.970488401659990618e+00 3.589376461216570169e-02
5.966719360361532017e+04 3.923258467917808634e+00 3.537968530996339622e-02
5.966719363842266466e+04 3.849985958671689801e+00 3.423788390896033429e-02
5.966719367323000915e+04 3.829344158582876467e+00 3.406265640094706393e-02
5.966719370803735364e+04 3.840223529411765035e+00 3.406780818225411955e-02
5.966719374284469814e+04 3.876794016575702884e+00 3.495673595392712746e-02
5.966719377765204263e+04 3.866862749739607974e+00 3.447055125782638035e-02
5.966719381245938712e+04 3.821270110275512444e+00 3.389258530735701769e-02
5.966719384726673161e+04 3.941557528830111679e+00 3.527406038935956140e-02
5.966719388207407610e+04 3.862574214931210115e+00 3.402820040197149232e-02
5.966719391688142059e+04 3.944313061360268602e+00 3.513832372934379972e-02
5.966719395168876508e+04 3.902776785501655077e+00 3.483307943446074806e-02
5.966719398649610957e+04 3.860292479271967725e+00 3.495721852692480064e-02
5.966719402130345406e+04 3.864847070442241073e+00 3.552242664330382271e-02
5.966719405611079856e+04 3.871558341787815216e+00 3.542411136710325870e-02
5.966719409091814305e+04 3.892611770275468341e+00 3.486518782309750569e-02
5.966719412572548754e+04 3.865045010310603324e+00 3.504573441954822455e-02
5.966719416053283203e+04 3.883644959730108148e+00 3.512957868348143969e-02
5.966719419534017652e+04 3.867362855884068917e+00 3.442772609949459883e-02
5.966719423014752101e+04 3.914492650460903445e+00 3.526881617231705096e-02
5.966719426495486550e+04 3.894616258968955691e+00 3.520626482884942066e-02
5.966719429976220999e+04 3.905940478278664862e+00 3.542681046347625345e-02
5.966719433456955448e+04 3.942198496958129184e+00 3.567363186978723955e-02
5.966719436937689898e+04 3.899769088579037923e+00 3.614479791212633908e-02
5.966719440418424347e+04 3.889157887849244766e+00 3.468468022325871952e-02
5.966719443899158796e+04 3.971939382404720664e+00 3.599076126300106843e-02
5.966719447379893245e+04 3.886461540245479185e+00 3.627662657835763887e-02
5.966719450860627694e+04 3.926259889585073104e+00 3.624246613171604181e-02
5.966719454341362143e+04 3.878690738294437335e+00 3.516678586124082073e-02
5.966719457822096592e+04 3.851041334420148399e+00 3.408148340853245362e-02
5.966719461302831041e+04 3.978164925924343454e+00 3.542938543173547450e-02
5.966719464783565491e+04 3.891634742384490142e+00 3.464463503402469280e-02
5.966719468264299940e+04 3.868580339128312673e+00 3.417349689776325028e-02
5.966719471745034389e+04 3.890787567300066918e+00 3.408311854315668882e-02
5.966719475225768838e+04 3.905707719867546057e+00 3.446480311600869789e-02
5.966719478706503287e+04 3.912900219463067319e+00 3.442106477621004190e-02
5.966719482187237736e+04 3.869823576537581911e+00 3.450484914354328553e-02
5.966719485667972185e+04 3.900734414621310098e+00 3.414296013104262117e-02
5.966719489148706634e+04 3.919502964855613669e+00 3.468933684480612206e-02
5.966719492629441083e+04 3.881287270097507403e+00 3.422893255613895791e-02
5.966719496110175533e+04 3.900762530516290294e+00 3.437914329297275806e-02
5.966719499590909982e+04 3.814185649537936040e+00 3.370403634921143032e-02
5.966719503071644431e+04 3.864114584588686618e+00 3.426162662999479580e-02
5.966719506552378880e+04 3.868439476463398918e+00 3.411984655145625100e-02
5.966719510033113329e+04 3.958102824658887187e+00 3.509078320883717017e-02
5.966719513513847778e+04 3.867054850629718210e+00 3.413376284141485945e-02
5.966719516994582227e+04 3.943227771010962446e+00 3.567844275091424516e-02
5.966719520475316676e+04 3.897788962789861422e+00 3.466306490283842245e-02
5.966719523956051125e+04 3.927003888253162156e+00 3.482179759730621993e-02
5.966719527436785575e+04 3.899388326074323174e+00 3.462130019806299724e-02
5.966719530917520024e+04 3.869246868091378300e+00 3.444051616034903007e-02
5.966719534398254473e+04 3.905833091647331390e+00 3.457979019563410528e-02
5.966719537878988922e+04 3.928744149299113086e+00 3.462007628048215102e-02
5.966719541359723371e+04 3.911282254675040093e+00 3.457274691905148911e-02
5.966719544840457820e+04 3.904279258897275007e+00 3.465930319565594525e-02
5.966719548321192269e+04 3.940739309711967842e+00 3.481186046125446520e-02
5.966719551801926718e+04 3.916332804802769463e+00 3.497807434789292069e-02
5.966719555282661167e+04 3.889865455908692926e+00 3.435120734429612105e-02
5.966719558763395617e+04 3.915449143033548740e+00 3.491536163800193493e-02
5.966719562244130066e+04 3.888827662212425818e+00 3.423806392895799994e-02
5.966719565724864515e+04 3.874520763911282639e+00 3.414374258734326900e-02
5.966719569205598964e+04 3.922647844609719048e+00 3.485162937735395566e-02
5.966719572686333413e+04 3.883363695128400739e+00 3.446015664899065856e-02
5.966719576167067862e+04 3.881430994970088477e+00 3.431730680266633499e-02
5.966719579647802311e+04 3.891293778698118544e+00 3.564688010819310610e-02
5.966719583128536760e+04 3.871878859474843004e+00 3.467476226979966658e-02
5.966719586609271209e+04 3.852865307474766521e+00 3.395855675957533404e-02
5.966719590090005659e+04 3.962391810818314042e+00 3.579494890243419686e-02
5.966719593570740108e+04 3.898162053922620718e+00 3.530689677844235652e-02
5.966719597051474557e+04 3.902081233895931867e+00 3.476976949759538055e-02
5.966719600532209006e+04 3.947727203992136946e+00 3.505482334466403227e-02
5.966719604012943455e+04 3.911277760732575715e+00 3.515698001790253102e-02
5.966719607493677904e+04 3.921384501044038018e+00 3.505855183655492285e-02
5.966719610974412353e+04 3.944114776381262288e+00 3.530796591863527567e-02
5.966719614455146802e+04 3.943830836792396433e+00 3.495595909168091459e-02
5.966719617935881251e+04 3.903737171702741371e+00 3.469190025386563458e-02
5.966719621416616428e+04 3.916942509231266190e+00 3.467095971125775528e-02
5.966719624897350877e+04 3.921245968405713711e+00 3.447477182536273083e-02
5.966719628378084599e+04 3.962209302325581550e+00 3.511405488796163349e-02
5.966719631858819048e+04 3.867367938284961948e+00 3.371369173564817134e-02
5.966719635339553497e+04 3.903654662907312112e+00 3.442683088331682795e-02
5.966719638820287946e+04 3.908179703965697360e+00 3.445883238326966774e-02
5.966719642301022395e+04 3.945647571229810691e+00 3.484972914049958709e-02
5.966719645781756844e+04 3.933866216893386891e+00 3.497290058440667010e-02
5.966719649262491293e+04 3.894236510573393151e+00 3.437619539992697870e-02
5.966719652743225743e+04 3.881570937425717460e+00 3.501646184973685599e-02
5.966719656223960192e+04 3.910834408473101487e+00 3.454160850853809500e-02
5.966719659704694641e+04 3.893744639283331921e+00 3.435481276188690619e-02
5.966719663185429090e+04 3.944259083353123252e+00 3.475011454865922778e-02
5.966719666666163539e+04 3.949597946134470128e+00 3.466634757511445619e-02
5.966719670146897988e+04 4.011143991947878185e+00 3.570017044053734601e-02
5.966719673627632437e+04 3.965911030900177714e+00 3.528922081958633244e-02
5.966719677108366886e+04 3.935730915697587040e+00 3.470973643141083559e-02
5.966719680589101335e+04 3.912556529112492854e+00 3.455739193745573090e-02
5.966719684069835785e+04 3.906107712964344447e+00 3.459993920478026536e-02
5.966719687550570234e+04 4.002311699129037947e+00 3.552538221168785593e-02
5.966719691031304683e+04 4.006158899609935986e+00 3.563163959281609450e-02
5.966719694512039132e+04 3.949255988710321130e+00 3.509351332785714400e-02
5.966719697992773581e+04 3.890594503349686484e+00 3.407623140426747216e-02
5.966719701473508030e+04 3.936724387587807961e+00 3.466135788981020149e-02
5.966719704954242479e+04 3.931851355555023186e+00 3.469574387570457941e-02
5.966719708434976928e+04 3.975116985518361901e+00 3.504502096773754599e-02
5.966719711915711378e+04 3.963252629266062144e+00 3.458781991153608848e-02
5.966719715396445827e+04 3.963828341435366553e+00 3.492349151421111214e-02
5.966719718877180276e+04 3.942899427627238662e+00 3.496075755555205083e-02
5.966719722357914725e+04 3.987457894359635713e+00 3.539700092350744204e-02
5.966719725838649174e+04 3.958695924465731153e+00 3.528543494336441877e-02
5.966719729319383623e+04 3.969788072650660027e+00 3.482929777020642853e-02
5.966719732800118072e+04 3.961318466495312496e+00 3.489644612985665778e-02
5.966719736280852521e+04 3.913098311346896452e+00 3.446592033528042553e-02
5.966719739761586970e+04 3.899904643231131729e+00 3.387429032551288882e-02
5.966719743242321420e+04 3.920610058186416946e+00 3.513864143382795791e-02
5.966719746723055869e+04 3.997927535196170279e+00 3.578804997264444648e-02
5.966719750203790318e+04 3.910666610417708799e+00 3.454588969598433590e-02
5.966719753684524767e+04 3.914117414414036045e+00 3.487113098797443161e-02
5.966719757165259216e+04 3.909111944660950577e+00 3.434779351449847307e-02
5.966719760645994393e+04 3.855997214714803167e+00 3.377227855964110015e-02
5.966719764126728842e+04 3.867705991888683581e+00 3.400198268309416461e-02
5.966719767607462563e+04 3.875338317177570158e+00 3.423434083395224259e-02
5.966719771088197012e+04 3.911697116283558540e+00 3.434026350470693878e-02
5.966719774568931462e+04 3.853383635380673855e+00 3.361294454087299099e-02
5.966719778049665911e+04 3.936202409055141960e+00 3.464717392293070047e-02
5.966719781530401087e+04 3.883549994647890635e+00 3.425478046995605180e-02
5.966719785011135536e+04 3.879307258035639805e+00 3.439242054709662488e-02
5.966719788491869258e+04 3.864043919078978817e+00 3.376796816023266978e-02
5.966719791972603707e+04 3.904886942095494806e+00 3.454001248218796505e-02
5.966719795453338156e+04 3.900655080613801839e+00 3.412441405019803198e-02
5.966719798934072605e+04 3.888617547921829676e+00 3.409454744240666968e-02
5.966719802414807054e+04 3.932535234064491902e+00 3.486220602894008619e-02
5.966719805895541504e+04 3.895252797683764090e+00 3.429071074198623142e-02
5.966719809376276680e+04 3.927017174862193372e+00 3.449540932480515965e-02
5.966719812857011129e+04 3.900219231098972728e+00 3.414314976095805809e-02
5.966719816337745578e+04 3.928407069437613863e+00 3.451507450210005573e-02
5.966719819818480028e+04 3.902179624985071094e+00 3.412256304819630270e-02
5.966719823299214477e+04 3.960119015287308475e+00 3.483254018284302755e-02
5.966719826779948926e+04 3.949238609439666980e+00 3.488515202867445431e-02
5.966719830260683375e+04 3.925443574884999176e+00 3.445014459527240974e-02
5.966719833741417824e+04 3.864353686608605010e+00 3.383033313131886266e-02
5.966719837222152273e+04 3.944436723966043612e+00 3.492909210042444840e-02
5.966719840702886722e+04 3.927875313722318573e+00 3.466265921493377061e-02
5.966719844183621171e+04 3.978366114654233510e+00 3.544248885380921893e-02
5.966719847664355621e+04 3.957739751382205906e+00 3.521663950003068450e-02
5.966719851145090070e+04 3.910968902871374553e+00 3.456615447466265811e-02
5.966719854625824519e+04 3.958733449838570895e+00 3.508145410541738812e-02
5.966719858106558968e+04 3.841531901771364943e+00 3.389255953597409415e-02
5.966719861587293417e+04 3.916126865313565020e+00 3.438777528455545796e-02
5.966719865068027138e+04 3.955316007613356000e+00 3.518328194373294276e-02
5.966719868548761588e+04 3.844919373046713051e+00 3.351071037792982543e-02
5.966719872029496764e+04 3.917258855944105722e+00 3.438506123978687240e-02
5.966719875510231213e+04 3.961551445810494787e+00 3.516112628510720955e-02
5.966719878990965663e+04 3.902547505830877395e+00 3.427931560270593148e-02
5.966719882471700112e+04 3.868207892364903255e+00 3.392751191139545264e-02
5.966719885952434561e+04 3.939761987262973886e+00 3.472967977422867364e-02
5.966719889433169010e+04 3.916689158794421921e+00 3.427354019629746951e-02
5.966719892913903459e+04 3.962051157421471625e+00 3.469763424819287401e-02
5.966719896394637908e+04 3.928927464944274472e+00 3.448252457743150590e-02
5.966719899875372357e+04 3.939309483193579542e+00 3.452376968425736881e-02
5.966719903356106806e+04 3.846108940144872257e+00 3.334548905680422004e-02
5.966719906836841255e+04 3.923263662029239374e+00 3.440970210382297140e-02
5.966719910317575705e+04 3.901650375194506193e+00 3.401287062581157677e-02
5.966719913798310154e+04 3.892154225911913734e+00 3.417057949322482163e-02
5.966719917279044603e+04 3.898781087017008762e+00 3.457324217470980621e-02
5.966719920759779052e+04 3.933195055570875009e+00 3.467180483036521460e-02
5.966719924240513501e+04 3.912102012499846460e+00 3.459569369350718598e-02
5.966719927721247950e+04 3.934560165470252002e+00 3.465188074932235018e-02
5.966719931201982399e+04 3.875865059611146801e+00 3.381800076437930375e-02
5.966719934682716848e+04 3.891377406500552194e+00 3.408664882111164807e-02
5.966719938163451297e+04 3.928899650385542675e+00 3.457010506537156608e-02
5.966719941644185747e+04 3.962108385268441335e+00 3.505943965890652436e-02
5.966719945124920196e+04 3.913938144329897284e+00 3.496531508969114022e-02
5.966719948605654645e+04 3.945459209239066123e+00 3.488121841466167855e-02
5.966719952086389094e+04 3.912846515107434975e+00 3.487360274986269632e-02
5.966719955567123543e+04 3.835469441676131019e+00 3.363582239480356062e-02
5.966719959047857992e+04 3.930761622156281110e+00 3.499488666351710520e-02
5.966719962528592441e+04 3.907794248407410631e+00 3.434912306576666519e-02
5.966719966009326890e+04 3.894473977152993704e+00 3.422717300045676619e-02
5.966719969490061339e+04 3.974321869702106547e+00 3.504622458357588288e-02
5.966719972970795789e+04 3.899605425696501371e+00 3.423142719339829915e-02
5.966719976451530238e+04 3.920508887485337990e+00 3.430392525383296060e-02
5.966719979932264687e+04 3.902351567711808134e+00 3.443768102130047998e-02
5.966719983412999136e+04 3.930194480324558981e+00 3.471254496819883850e-02
5.966719986893733585e+04 3.931333635402507465e+00 3.430328990761841168e-02
5.966719990374468034e+04 3.902735015034479726e+00 3.415198449332505770e-02
5.966719993855202483e+04 3.878409764476756116e+00 3.434080869005042697e-02
5.966719997335936932e+04 3.864487210206120960e+00 3.384450491019030255e-02
5.966720000816671381e+04 3.997829708074458033e+00 3.551433079272639515e-02
5.966720004297405831e+04 3.917101205660746377e+00 3.495208127797808789e-02
5.966720007778140280e+04 3.895724242748073607e+00 3.399854121179640004e-02
5.966720011258874729e+04 3.934467356054579756e+00 3.457420592067410314e-02
5.966720014739609178e+04 3.864645746181388564e+00 3.416472253126681680e-02
5.966720018220343627e+04 3.888708455126123731e+00 3.392688112034516340e-02
5.966720021701078076e+04 3.936716549453036507e+00 3.509101263563781103e-02
5.966720025181812525e+04 3.968505498467640003e+00 3.506368130778383940e-02
5.966720028662546974e+04 3.906413333092750850e+00 3.457923898358032655e-02
5.966720032143281423e+04 3.935087503081094340e+00 3.467655315132132932e-02
5.966720035624015873e+04 3.899038577674711181e+00 3.430085526287149356e-02
5.966720039104750322e+04 3.908286159113821157e+00 3.483574611092993961e-02
5.966720042585484771e+04 3.895251995710711235e+00 3.461471007310763792e-02
5.966720046066219220e+04 3.884881644257820010e+00 3.458084295149795734e-02
5.966720049546953669e+04 3.851032562456492947e+00 3.400983384219883471e-02
5.966720053027688118e+04 3.865590012998915803e+00 3.417509301784357051e-02
5.966720056508422567e+04 3.891843562187286665e+00 3.505265911535626611e-02
5.966720059989157016e+04 3.868553594232995163e+00 3.430057216166394751e-02
5.966720063469891466e+04 3.960571254937708563e+00 3.520561944180594649e-02
5.966720066950625915e+04 3.897223048106083443e+00 3.409714252369836635e-02
5.966720070431360364e+04 3.929485470541188796e+00 3.478741698335530846e-02
5.966720073912094813e+04 3.873625812190827133e+00 3.410023924434751191e-02
5.966720077392829262e+04 3.900795005901136481e+00 3.458712296915272127e-02
5.966720080873563711e+04 3.810256230174058789e+00 3.339449891415748745e-02
5.966720084354298160e+04 3.854454605337337636e+00 3.432062556295452371e-02
5.966720087835032609e+04 3.940156978835573032e+00 3.537559848917257860e-02
5.966720091315767058e+04 3.888703214561658683e+00 3.436767165651732903e-02
5.966720094796501508e+04 3.878782409913974494e+00 3.423952527106643301e-02
5.966720098277235957e+04 3.874230947046480633e+00 3.476470583280293070e-02
5.966720101757970406e+04 3.885140150577922391e+00 3.530092395523044130e-02
5.966720105238704855e+04 3.906042683877778199e+00 3.496552123850513866e-02
5.966720108719439304e+04 3.899972112286614223e+00 3.476545844197364427e-02
5.966720112200173753e+04 3.910686451020433108e+00 3.525141287481425856e-02
5.966720115680908202e+04 3.875913278745187540e+00 3.466858795632989099e-02
5.966720119161642651e+04 3.879055229557986539e+00 3.398494748479078537e-02
5.966720122642377100e+04 3.881034268429122136e+00 3.477187643326134364e-02
5.966720126123111550e+04 3.954822133912814230e+00 3.562085091299288520e-02
5.966720129603845999e+04 3.874053653475618919e+00 3.440069325469189560e-02
5.966720133084580448e+04 3.918671961254354130e+00 3.502399585473180837e-02
5.966720136565314897e+04 3.883318584333592671e+00 3.466694064849004664e-02
5.966720140046049346e+04 3.916658742422441275e+00 3.474915511555237702e-02
5.966720143526783795e+04 3.965418577671450340e+00 3.555178609138939794e-02
5.966720147007518244e+04 3.908939494523210989e+00 3.531900539924061333e-02
5.966720150488252693e+04 3.926011013085439760e+00 3.510002946294667886e-02
5.966720153968987142e+04 3.951478365384615721e+00 3.507165416608817865e-02
5.966720157449721592e+04 3.955670517147327203e+00 3.541943264997444996e-02
5.966720160930456041e+04 3.909112349282155563e+00 3.471287731411326627e-02
5.966720164411190490e+04 3.937033317580340697e+00 3.494983829471894066e-02
5.966720167891924939e+04 3.984418237313095634e+00 3.546937599507712230e-02
5.966720171372659388e+04 3.985110562756042807e+00 3.587547316667000219e-02
5.966720174853393837e+04 3.916816719308084949e+00 3.458472444611850743e-02
5.966720178334128286e+04 3.904615219938035509e+00 3.450234698746921375e-02
5.966720181814862735e+04 3.907222448495753842e+00 3.445565827201763076e-02
5.966720185295597184e+04 3.934570252878616170e+00 3.490130412928965642e-02
5.966720188776331634e+04 3.915252588507815545e+00 3.442149522936521072e-02
5.966720192257066083e+04 3.902837572791362675e+00 3.439406894502316375e-02
5.966720195737800532e+04 3.864674784391558315e+00 3.360784280198219481e-02
5.966720199218534981e+04 3.904148227398725801e+00 3.434743200789577844e-02
5.966720202699269430e+04 3.885229377296050224e+00 3.420669224883692017e-02
5.966720206180003879e+04 3.933578017212663092e+00 3.487776352151906317e-02
5.966720209660738328e+04 3.954429434484278527e+00 3.483991559034346069e-02
5.966720213141472777e+04 3.874326095151475524e+00 3.400664268875708968e-02
5.966720216622207226e+04 3.843154417539463186e+00 3.385227070725113641e-02
5.966720220102941676e+04 3.894039450060256868e+00 3.453461501548327206e-02
5.966720223583676125e+04 3.819759711133305480e+00 3.370106949350631931e-02
5.966720227064410574e+04 3.932299071924362011e+00 3.543966194831536798e-02
5.966720230545145023e+04 3.844526305846792891e+00 3.404473464968047619e-02
5.966720234025879472e+04 3.869576468039524819e+00 3.414059930664898462e-02
5.966720237506613921e+04 3.946174914826038993e+00 3.496622613711083266e-02
5.966720240987348370e+04 3.889974940319956609e+00 3.434845442621561884e-02
5.966720244468082819e+04 3.885341450183834588e+00 3.424193240063398702e-02
5.966720247948817268e+04 3.876921497212507894e+00 3.411684233198637728e-02
5.966720251429551718e+04 3.834207466122410590e+00 3.371768728077357419e-02
5.966720254910286167e+04 3.960526474163767574e+00 3.529181483836892064e-02
5.966720258391020616e+04 3.948923125199896411e+00 3.518596879489432894e-02
5.966720261871755065e+04 3.990897476844458502e+00 3.529565872067096099e-02
5.966720265352489514e+04 3.885919535086306720e+00 3.422926500882456091e-02
5.966720268833223963e+04 3.881338446033383516e+00 3.451056003225874691e-02
5.966720272313958412e+04 3.887881026485655589e+00 3.457004683848944465e-02
5.966720275794692861e+04 3.871129430773494917e+00 3.495392398141067281e-02
5.966720279275427310e+04 3.940450992680533115e+00 3.567345261781052629e-02
5.966720282756161760e+04 3.887473129255785587e+00 3.441454463361672683e-02
5.966720286236896209e+04 3.796262171196046697e+00 3.353497976960410215e-02
5.966720289717630658e+04 3.833957894111708065e+00 3.382537632366216379e-02
5.966720293198365107e+04 3.902207575876024848e+00 3.475910350740019084e-02
5.966720296679099556e+04 3.892357585491781347e+00 3.459169620185385124e-02
5.966720300159834005e+04 3.877216752476440043e+00 3.459922274086265487e-02
5.966720303640568454e+04 3.852805482253789382e+00 3.435072847981335969e-02
5.966720307121302903e+04 3.920875461792728167e+00 3.467937203503194954e-02
5.966720310602037353e+04 3.878704978513658030e+00 3.436005837030312038e-02
5.966720314082771802e+04 3.846974232552679229e+00 3.456202795546708950e-02
5.966720317563506251e+04 3.871549518318062599e+00 3.458578536394368158e-02
5.966720321044240700e+04 3.927733125106412260e+00 3.628298725086566423e-02
5.966720324524975149e+04 3.903625687942672950e+00 3.538011786222680644e-02
5.966720328005709598e+04 3.837273079560020062e+00 3.389786752111219326e-02
5.966720331486444047e+04 3.884786324786325018e+00 3.442576073201546183e-02
5.966720334967178496e+04 3.886972264977678559e+00 3.451303909867502184e-02
5.966720338447912945e+04 3.815445516724444985e+00 3.365595483340715760e-02
5.966720341928648122e+04 3.868875394590654881e+00 3.451275035819981185e-02
5.966720345409382571e+04 3.866882085284190751e+00 3.448027699120727319e-02
5.966720348890116293e+04 3.912110034163642336e+00 3.552937307075611229e-02
5.966720352370850742e+04 3.864669854853595155e+00 3.442852350832877051e-02
5.966720355851585919e+04 3.866568114083520413e+00 3.425215114990397269e-02
5.966720359332320368e+04 3.895576639106599792e+00 3.462606657883521982e-02
5.966720362813054089e+04 3.920119409439833280e+00 3.499468890699970053e-02
5.966720366293788538e+04 3.898653021115451978e+00 3.475073676626425079e-02
5.966720369774522987e+04 3.904653632256864348e+00 3.467104142359384022e-02
5.966720373255257437e+04 3.835806091664255568e+00 3.379821732904363107e-02
5.966720376735992613e+04 3.876416647637818791e+00 3.426349136492654046e-02
5.966720380216727062e+04 3.932974921532676582e+00 3.464703125426876751e-02
5.966720383697460784e+04 3.876132151297400519e+00 3.433513326458698112e-02
5.966720387178195233e+04 3.975342601235033246e+00 3.534922622068187997e-02
5.966720390658930410e+04 3.986299943656451461e+00 3.546826749768972054e-02
5.966720394139664859e+04 3.947671300564624897e+00 3.523611576268827206e-02
5.966720397620398580e+04 3.916411084369166851e+00 3.473374034967677271e-02
5.966720401101133029e+04 3.914895821272083687e+00 3.525030724795697595e-02
5.966720404581868206e+04 3.943354527833631717e+00 3.543942603263160879e-02
5.966720408062602655e+04 3.921707865168539531e+00 3.515355565857142955e-02
5.966720411543337104e+04 3.973005196635133629e+00 3.640039858141159990e-02
5.966720415024071553e+04 3.939327337744882751e+00 3.545958005080135367e-02
5.966720418504806003e+04 3.876084494143731796e+00 3.450188321882270009e-02
5.966720421985540452e+04 3.870229601143520437e+00 3.430010506349318727e-02
5.966720425466274901e+04 3.826764004592152268e+00 3.363662191015809322e-02
5.966720428947009350e+04 3.878493513974056395e+00 3.465658839673647906e-02
5.966720432427743071e+04 3.913445150411033246e+00 3.475742429964993885e-02
5.966720435908477521e+04 3.948406146429647823e+00 3.562214198094343365e-02
5.966720439389212697e+04 3.879898739696824528e+00 3.473483118925934504e-02
5.966720442869947146e+04 3.921035145159536217e+00 3.516923777128057316e-02
5.966720446350681596e+04 3.899680253388651430e+00 3.493946819218484573e-02
5.966720449831416045e+04 3.844776438835020294e+00 3.405679571583371951e-02
5.966720453312150494e+04 3.898008927167378790e+00 3.450460893077200719e-02
5.966720456792884943e+04 3.878829488036519724e+00 3.442268630084550224e-02
5.966720460273619392e+04 3.788827798808251490e+00 3.309317176927197013e-02
5.966720463754353841e+04 3.895755838770656787e+00 3.435239440787041243e-02
5.966720467235088290e+04 3.862095991414911111e+00 3.390602855766647328e-02
5.966720470715822739e+04 3.892391330124025384e+00 3.437169549014287145e-02
5.966720474196557188e+04 3.806245252563615455e+00 3.351460557201089291e-02
5.966720477677291638e+04 3.849985437246668418e+00 3.401455961184024490e-02
5.966720481158026087e+04 3.843907446519804871e+00 3.407956069442598379e-02
5.966720484638760536e+04 3.856989835718195092e+00 3.411098733901678226e-02
5.966720488119494985e+04 3.855355870943435903e+00 3.376662666537998125e-02
5.966720491600229434e+04 3.862344348659003668e+00 3.417512442003334955e-02
5.966720495080963883e+04 3.865645086892189219e+00 3.438016228246413425e-02
5.966720498561698332e+04 3.904834263268848193e+00 3.486500222508821800e-02
5.966720502042432781e+04 3.807223410176045153e+00 3.397849361366540172e-02
5.966720505523167230e+04 3.908153033055706160e+00 3.507222738070395890e-02
5.966720509003901680e+04 3.928037450572696265e+00 3.515224085896725276e-02
5.966720512484636129e+04 3.870870088092938754e+00 3.440651219618477696e-02
5.966720515965370578e+04 3.934767347673477023e+00 3.478061249735817095e-02
5.966720519446105027e+04 3.942782332748125729e+00 3.489341293210601602e-02
5.966720522926839476e+04 3.938603237383725197e+00 3.508141430189110760e-02
5.966720526407573925e+04 3.862788405590586116e+00 3.410100937400682708e-02
5.966720529888308374e+04 3.890256747459618580e+00 3.416065209676004411e-02
5.966720533369042823e+04 3.873219622641509208e+00 3.434341278981909579e-02
5.966720536849777272e+04 3.879687863270281589e+00 3.466621127829409843e-02
5.966720540330511722e+04 3.909295616492357794e+00 3.496456456930413514e-02
5.966720543811246171e+04 3.894287294278879319e+00 3.477614353475987075e-02
5.966720547291980620e+04 3.950662846598358424e+00 3.537936680913403992e-02
5.966720550772715069e+04 3.917785967124084223e+00 3.466974670955074583e-02
5.966720554253449518e+04 3.890543466685599139e+00 3.424276323744687711e-02
5.966720557734183967e+04 3.928499442104884665e+00 3.455904477767957061e-02
5.966720561214918416e+04 3.913180331876661810e+00 3.467419560210063118e-02
5.966720564695652865e+04 3.865131657475709748e+00 3.420938006396378323e-02
5.966720568176387314e+04 3.876514863895768492e+00 3.423350553001480723e-02
5.966720571657121764e+04 3.892030109407094152e+00 3.449303655753957476e-02
5.966720575137856213e+04 3.865205466496429931e+00 3.414223302526330633e-02
5.966720578618590662e+04 3.952256165416232925e+00 3.471054666693160207e-02
5.966720582099325111e+04 3.930774527708750909e+00 3.475839346425630555e-02
5.966720585580059560e+04 3.989066300604483750e+00 3.540619291324575285e-02
5.966720589060794009e+04 3.926625073321601267e+00 3.477197403531236131e-02
5.966720592541528458e+04 3.945933404327469418e+00 3.518717606000722892e-02
5.966720596022262907e+04 3.961648641103140633e+00 3.523508294737138363e-02
5.966720599502997356e+04 3.918224732411557110e+00 3.485476531467053551e-02
5.966720602983731806e+04 3.920718475772605238e+00 3.475696844560865334e-02
5.966720606464466255e+04 3.929201847635778844e+00 3.479379713872396418e-02
5.966720609945200704e+04 3.957356203926807758e+00 3.527375331022367111e-02
5.966720613425935153e+04 3.976271449368749433e+00 3.563560822787428112e-02
5.966720616906669602e+04 3.974583990712351245e+00 3.549341862615462695e-02
5.966720620387404051e+04 3.979417568618071055e+00 3.520466784991241327e-02
5.966720623868138500e+04 3.972520139473367351e+00 3.511000238939732121e-02
5.966720627348872949e+04 3.967739205599850383e+00 3.531992198898573770e-02
5.966720630829607398e+04 3.961155757388430398e+00 3.495052512352606056e-02
5.966720634310341848e+04 3.981391463318663781e+00 3.513981832526034965e-02
5.966720637791076297e+04 4.022212818672995738e+00 3.545332884791659034e-02
5.966720641271810746e+04 3.864435216144500362e+00 3.421160995385438136e-02
5.966720644752545195e+04 3.976751445156101461e+00 3.489864711455317736e-02
5.966720648233279644e+04 3.988210191313153796e+00 3.562654561133889869e-02
5.966720651714014093e+04 3.969586806704986426e+00 3.546958754177627349e-02
5.966720655194748542e+04 3.938959877256274389e+00 3.496565156927154000e-02
5.966720658675482991e+04 3.980114718130662421e+00 3.548739005350349390e-02
5.966720662156217440e+04 3.871161700859544919e+00 3.368586859661047012e-02
5.966720665636951890e+04 3.956046965799752346e+00 3.471310738171163451e-02
5.966720669117686339e+04 3.953500068857740413e+00 3.539665071641588667e-02
5.966720672598421515e+04 3.955451397181752871e+00 3.489968077864802343e-02
5.966720676079155965e+04 3.926772533839828494e+00 3.468990304333823688e-02
5.966720679559889686e+04 3.934349096547200553e+00 3.488221361752114752e-02
5.966720683040624135e+04 3.968668598892027610e+00 3.540918771095155626e-02
5.966720686521359312e+04 3.972143170865246375e+00 3.529806507481491468e-02
5.966720690002093761e+04 3.928231733679204751e+00 3.499560368638145180e-02
5.966720693482827483e+04 3.987412260458313540e+00 3.532452417674467049e-02
5.966720696963561932e+04 3.897220968086875459e+00 3.436715496613448884e-02
5.966720700444296381e+04 3.884247585517864643e+00 3.442551578565616888e-02
5.966720703925030830e+04 4.001565141549728644e+00 3.612706718329025679e-02
5.966720707405765279e+04 4.011520007793663467e+00 3.548138280194035321e-02
5.966720710886499728e+04 3.959662681111814742e+00 3.522189212369902789e-02
5.966720714367234177e+04 3.906504600785967618e+00 3.452355417337205079e-02
5.966720717847968626e+04 4.013029315960912058e+00 3.541448532868614330e-02
5.966720721328703075e+04 4.006948356807511935e+00 3.620046024770367382e-02
5.966720724809437525e+04 3.960886288531340504e+00 3.523479036528280595e-02
5.966720728290171974e+04 3.980907862804403674e+00 3.537171631935748239e-02
5.966720731770906423e+04 3.907387493466780715e+00 3.478635168188027454e-02
5.966720735251641599e+04 3.936461522790324352e+00 3.495030550721201640e-02
5.966720738732376049e+04 3.882787643635278396e+00 3.456213889775079651e-02
5.966720742213109770e+04 3.956050853579824444e+00 3.536765767046129438e-02
5.966720745693844219e+04 3.891834715053541061e+00 3.568236736540424114e-02
5.966720749174579396e+04 3.943728059504362449e+00 3.636054391744103498e-02
5.966720752655313845e+04 3.981624503849648722e+00 3.616748704423745908e-02
5.966720756136047567e+04 3.935368792803112026e+00 3.518371772349845189e-02
5.966720759616782016e+04 3.912372114024976533e+00 3.474642742758348585e-02
5.966720763097516465e+04 3.911302355636492312e+00 3.450183686472626382e-02
5.966720766578250914e+04 3.902707712522584416e+00 3.457456475297238790e-02
5.966720770058985363e+04 3.913398484655468135e+00 3.489728437934738053e-02
5.966720773539719812e+04 3.937909915123456894e+00 3.503911668183948974e-02
5.966720777020454261e+04 4.004429765144521980e+00 3.587162243872777517e-02
5.966720780501188710e+04 3.933001374454437649e+00 3.492121389396230652e-02
5.966720783981923159e+04 3.963839220816979481e+00 3.529429921250763075e-02
5.966720787462657609e+04 3.972936941741100902e+00 3.521260947452179574e-02
5.966720790943392058e+04 4.013440261826406896e+00 3.559755091741742539e-02
5.966720794424126507e+04 3.956660984859655450e+00 3.567309398985610280e-02
5.966720797904861683e+04 3.882243379946444417e+00 3.411156266242498097e-02
5.966720801385596133e+04 3.980332167832167922e+00 3.554662622649986531e-02
5.966720804866329854e+04 3.904886078040377129e+00 3.479666702938251366e-02
5.966720808347064303e+04 3.994054983854905316e+00 3.565145012158843496e-02
5.966720811827798752e+04 3.940454011033734272e+00 3.477527189390344775e-02
5.966720815308533201e+04 3.903573881109485555e+00 3.430467366299806004e-02
5.966720818789267651e+04 3.923223233337890470e+00 3.487151675504206183e-02
5.966720822270002100e+04 3.952722191905683857e+00 3.462578966637488292e-02
5.966720825750736549e+04 3.958320707745872191e+00 3.523414315114592466e-02
5.966720829231470998e+04 3.932238910234020057e+00 3.478218145863957306e-02
5.966720832712205447e+04 3.972537320614451417e+00 3.560116575673761413e-02
5.966720836192939896e+04 3.944890657947734081e+00 3.558380724922173555e-02
5.966720839673674345e+04 3.931088841346694895e+00 3.580725377868027026e-02
5.966720843154408794e+04 3.896250629547151068e+00 3.483385094303144414e-02
5.966720846635143243e+04 3.947239053051167623e+00 3.539496838659384609e-02
5.966720850115877693e+04 3.880119581464872791e+00 3.430649398312436010e-02
5.966720853596612142e+04 3.856633296078757489e+00 3.444434377369903072e-02
5.966720857077346591e+04 3.937505994053898117e+00 3.559891130839491075e-02
5.966720860558081040e+04 3.893328810089215164e+00 3.504324355747243103e-02
5.966720864038815489e+04 3.829955520376157274e+00 3.389880399602190897e-02
5.966720867519549938e+04 3.950409938799591458e+00 3.545864608074129898e-02
5.966720871000284387e+04 3.886775188977131812e+00 3.504294662025268098e-02
5.966720874481019564e+04 3.924746134845851220e+00 3.529509335518896812e-02
5.966720877961754013e+04 3.953652201612310346e+00 3.555231358663459712e-02
5.966720881442487735e+04 3.938829724152652645e+00 3.567356131965112448e-02
5.966720884923222184e+04 3.845922230374174688e+00 3.470081999045141613e-02
5.966720888403956633e+04 3.966293155113233659e+00 3.617411632336718641e-02
5.966720891884691082e+04 3.916874108804408561e+00 3.531895387719583002e-02
5.966720895365425531e+04 3.893401791438031889e+00 3.570453676258667636e-02
5.966720898846159980e+04 3.897837939683699293e+00 3.568547012186927547e-02
5.966720902326894429e+04 3.928326900981056635e+00 3.632766966581837953e-02
5.966720905807628878e+04 3.889870917304719899e+00 3.548779597418547094e-02
5.966720909288363328e+04 3.892806098141972537e+00 3.554372638039271504e-02
5.966720912769097777e+04 3.974536475019097459e+00 3.689785704847288461e-02
5.966720916249832226e+04 3.922107742473827763e+00 3.583077598515508472e-02
5.966720919730566675e+04 3.895930482765125547e+00 3.509097730335285215e-02
5.966720923211301124e+04 3.968493680297398019e+00 3.586315990296599920e-02
5.966720926692035573e+04 3.913568724443070579e+00 3.538879167345522492e-02
5.966720930172770022e+04 3.930978086964766138e+00 3.565934015989746797e-02
5.966720933653504471e+04 3.973484711307475603e+00 3.640528504163883378e-02
5.966720937134239648e+04 3.905551392715751469e+00 3.510621017967863189e-02
5.966720940614974097e+04 3.858239716939407149e+00 3.445037635953672461e-02
5.966720944095708546e+04 3.958896251375588538e+00 3.614102688372949901e-02
5.966720947576442995e+04 3.933859927524217870e+00 3.578111516010269721e-02
5.966720951057176717e+04 3.884412246678377478e+00 3.502417205628530206e-02
5.966720954537911166e+04 3.917805410490514451e+00 3.470695547171347151e-02
5.966720958018646343e+04 3.922947204566091361e+00 3.573182362491319347e-02
5.966720961499380792e+04 3.896470980773011572e+00 3.487128158404075029e-02
5.966720964980114513e+04 3.882247255610054015e+00 3.497357525413642004e-02
5.966720968460848962e+04 3.852790444529434311e+00 3.448467278597148328e-02
5.966720971941584139e+04 3.871590714585042114e+00 3.453871103826114397e-02
5.966720975422318588e+04 3.814785383037016864e+00 3.396870762624819295e-02
5.966720978903053037e+04 3.832854518625591123e+00 3.402817538507894868e-02
5.966720982383787486e+04 3.909926813280653057e+00 3.498527471941446226e-02
5.966720985864521936e+04 3.862275342123128397e+00 3.441235739334704696e-02
5.966720989345256385e+04 3.904032224327215417e+00 3.509128615986142896e-02
5.966720992825990834e+04 3.874786936458066933e+00 3.446435295306903013e-02
5.966720996306725283e+04 3.891847655400671346e+00 3.466868128362219498e-02
5.966720999787459732e+04 3.818654746189847238e+00 3.371834143128651928e-02
5.966721003268194181e+04 3.897364167228349441e+00 3.509818934703338306e-02
5.966721006748928630e+04 3.845688261736493363e+00 3.428955195846207504e-02
5.966721010229663079e+04 3.879874998500461913e+00 3.477125070089038400e-02
5.966721013710397528e+04 3.911539355960001352e+00 3.526802307649611057e-02
5.966721017191131978e+04 3.896489364241888964e+00 3.551440990723151586e-02
5.966721020671866427e+04 3.920569797819515756e+00 3.550005021161634772e-02
5.966721024152600876e+04 3.873110096698939575e+00 3.490199684491689103e-02
5.966721027633335325e+04 3.930414934973788021e+00 3.530805926760348379e-02
5.966721031114069774e+04 3.962554972033645040e+00 3.559784074233631607e-02
5.966721034594804223e+04 3.894308701365887249e+00 3.491230863382183136e-02
5.966721038075538672e+04 3.893012561619348055e+00 3.480103564940927041e-02
5.966721041556273121e+04 3.869247457144889601e+00 3.421658993469087889e-02
5.966721045037007570e+04 3.886489132927199552e+00 3.486196715621559666e-02
5.966721048517742020e+04 3.864453311100524147e+00 3.448074676997229387e-02
5.966721051998476469e+04 3.837281590540919662e+00 3.437862044652499616e-02
5.966721055479210918e+04 3.841426570018882547e+00 3.414228541820003154e-02
5.966721058959945367e+04 3.818767134668106689e+00 3.400908452793369174e-02
5.966721062440679816e+04 3.797934513327164474e+00 3.365404045341596068e-02
5.966721065921414265e+04 3.845433744944471766e+00 3.395363819280790979e-02
5.966721069402148714e+04 3.853474401186018028e+00 3.411116082520513487e-02
5.966721072882883163e+04 3.846954416141325606e+00 3.438423642865767044e-02
5.966721076363617613e+04 3.787221405468979452e+00 3.370753381582823616e-02
5.966721079844352062e+04 3.851368907568056610e+00 3.462836422611102749e-02
5.966721083325086511e+04 3.886646273132022600e+00 3.473305736321000842e-02
5.966721086805820960e+04 3.821369592852644992e+00 3.383323678462678979e-02
5.966721090286555409e+04 3.791032588090502475e+00 3.378785553772565425e-02
5.966721093767289858e+04 3.903848575145842492e+00 3.479976441356200101e-02
5.966721097248024307e+04 3.872815808639857416e+00 3.460726604252040151e-02
5.966721100728758756e+04 3.833536767785556076e+00 3.375578376820478899e-02
5.966721104209493205e+04 3.824660453670396976e+00 3.392009632245426148e-02
5.966721107690227655e+04 3.781530684222901506e+00 3.310885509481806266e-02
5.966721111170962104e+04 3.829073680848420924e+00 3.389140790939610542e-02
5.966721114651696553e+04 3.881307755432132911e+00 3.465069535616299712e-02
5.966721118132431002e+04 3.878783244015930443e+00 3.449901504937352009e-02
5.966721121613165451e+04 3.883175210129505395e+00 3.472203620748770536e-02
5.966721125093899900e+04 3.898126707587508122e+00 3.458317178278522835e-02
5.966721128574634349e+04 3.899749037571268673e+00 3.441822899300035071e-02
5.966721132055368798e+04 3.862330758962623900e+00 3.421815041013730879e-02
5.966721135536103247e+04 3.867643408506129976e+00 3.460218407323513434e-02
5.966721139016837697e+04 3.880969062949227055e+00 3.487997217329499161e-02
5.966721142497572146e+04 3.831271623672230398e+00 3.382098036345512759e-02
5.966721145978306595e+04 3.834409080792343882e+00 3.410358845773601988e-02
5.966721149459041044e+04 3.829420535698115913e+00 3.390203779188761396e-02
5.966721152939775493e+04 3.834089976093308483e+00 3.438334696093254400e-02
5.966721156420509942e+04 3.818431610942249144e+00 3.390316654926132933e-02
5.966721159901244391e+04 3.798941229250785145e+00 3.386555848879297531e-02
5.966721163381978840e+04 3.771378855154206455e+00 3.319321554288128667e-02
5.966721166862713289e+04 3.841488083197486691e+00 3.387600307700926877e-02
5.966721170343447739e+04 3.838363797049027859e+00 3.454515284301164918e-02
5.966721173824182188e+04 3.882792276681519272e+00 3.485728009881077644e-02
5.966721177304916637e+04 3.891100581808033976e+00 3.480037361593070477e-02
5.966721180785651086e+04 3.880755861871259871e+00 3.437962203910121389e-02
5.966721184266385535e+04 3.859864180821950708e+00 3.445899216821905059e-02
5.966721187747119984e+04 3.868258226685519219e+00 3.422855427251208366e-02
5.966721191227854433e+04 3.892723574568598188e+00 3.472543654428578153e-02
5.966721194708588882e+04 3.878692661239448558e+00 3.441252548332540684e-02
5.966721198189323331e+04 3.867158823046522365e+00 3.507238306610581391e-02
5.966721201670057781e+04 3.886141944164144046e+00 3.471203981485764672e-02
5.966721205150792957e+04 3.908010050495241750e+00 3.510269993383255405e-02
5.966721208631527406e+04 3.855445922795456060e+00 3.477610550096982278e-02
5.966721212112261128e+04 3.885847446897025659e+00 3.468651918163007108e-02
5.966721215592995577e+04 3.927497878753716254e+00 3.553910910504461118e-02
5.966721219073730026e+04 3.864095582172073939e+00 3.450312135658591822e-02
5.966721222554464475e+04 3.867245687233253459e+00 3.428106543509241988e-02
5.966721226035198924e+04 3.912501474926253220e+00 3.538435615014517976e-02
5.966721229515933373e+04 3.969097689391845041e+00 3.521078327947638198e-02
5.966721232996667823e+04 3.902676253125693329e+00 3.442968508401932776e-02
5.966721236477402272e+04 3.851524263365512013e+00 3.395393355809527003e-02
5.966721239958137448e+04 3.923982300356501085e+00 3.451426034384064839e-02
5.966721243438871898e+04 3.926209057948749415e+00 3.487858292627805251e-02
5.966721246919605619e+04 3.896562417996612737e+00 3.461458392779921678e-02
5.966721250400340068e+04 3.899052055880075418e+00 3.501106808575579071e-02
5.966721253881074517e+04 3.929695622557631385e+00 3.530162839816954057e-02
5.966721257361808966e+04 3.834067017873036054e+00 3.366634769540461508e-02
5.966721260842543415e+04 3.883493251511979771e+00 3.423208888164683966e-02
5.966721264323277865e+04 3.912468838518320613e+00 3.460582502211103501e-02
5.966721267804013041e+04 3.908220713932657464e+00 3.434438177921162599e-02
5.966721271284747490e+04 3.979474493951552283e+00 3.537965996692184201e-02
5.966721274765481212e+04 3.904235804219127193e+00 3.444786409343208317e-02
5.966721278246215661e+04 3.960387924329628717e+00 3.502645605968586484e-02
5.966721281726950110e+04 4.013063361249612271e+00 3.578917705958716694e-02
5.966721285207684559e+04 3.958266288200659400e+00 3.493780967539140969e-02
5.966721288688419008e+04 3.909225647982692564e+00 3.401839808391492886e-02
5.966721292169153458e+04 4.012923117687086538e+00 3.609930641836400778e-02
5.966721295649887907e+04 3.922665212231639220e+00 3.467186373145779432e-02
5.966721299130622356e+04 4.012454986549101044e+00 3.578683473556320410e-02
5.966721302611357532e+04 3.953760460354351913e+00 3.662160524986771831e-02


==> figures/ground-folded/202303080910_tic3788_g.dat <==
6.001214045062463993e+04 9.826399702853014784e-01 5.279374585633829497e-03
6.001214048895965243e+04 9.774438461199539407e-01 5.262517483759562333e-03
6.001214052376700420e+04 9.779048166955984778e-01 5.316009227900354850e-03
6.001214055857434869e+04 9.766308404142900468e-01 5.388256230794641333e-03
6.001214059338170046e+04 9.705744975663886942e-01 5.175411634611081120e-03
6.001214062818905950e+04 9.803149752354786139e-01 5.213749875583651751e-03
6.001214066299640399e+04 9.830240239141492253e-01 5.333745370820242547e-03
6.001214069780375576e+04 9.911133678345269704e-01 5.322239899163313560e-03
6.001214073261110752e+04 9.923566300687310937e-01 5.320241676995164648e-03
6.001214076741845929e+04 9.943330590428279825e-01 5.317010154394850689e-03
6.001214080222581106e+04 9.895892544437406846e-01 5.359266224380447065e-03
6.001214083703316282e+04 9.840996893534911250e-01 5.300934578514829125e-03
6.001214087184051459e+04 9.918169890563531821e-01 5.422471292107467443e-03
6.001214090664786636e+04 1.003659223506210285e+00 5.472320881147874419e-03
6.001214094145521813e+04 1.011333958906102115e+00 5.450186839881520327e-03
6.001214097626256989e+04 1.013921469291581667e+00 5.440691716632813958e-03
6.001214101106992166e+04 1.008560931905235769e+00 5.463375292924665776e-03
6.001214104587727343e+04 1.001339854176857225e+00 5.299260075473519009e-03
6.001214108068462519e+04 1.000684969252362055e+00 5.261034187809844435e-03
6.001214111549197696e+04 9.964762138605696151e-01 5.269332393989007053e-03
6.001214115029932145e+04 9.964422891152373563e-01 5.397436571903569888e-03
6.001214118510667322e+04 1.010027198393409487e+00 5.310583144265430128e-03
6.001214121991402499e+04 1.009219547521047256e+00 5.351994143939628988e-03
6.001214125472136948e+04 9.922479011424799600e-01 5.389056957425495363e-03
6.001214128952872125e+04 1.001949564806197124e+00 5.458195531191896779e-03
6.001214132433607301e+04 1.003589520124712697e+00 5.463607462506763456e-03
6.001214135914342478e+04 9.950404340225212918e-01 5.282939680195945092e-03
6.001214139395077655e+04 1.006229691552517069e+00 5.399468959325868893e-03
6.001214142875812831e+04 1.016756282543448187e+00 5.492581994186612228e-03
6.001214146356548008e+04 1.023487947683728638e+00 5.655553882990401945e-03
6.001214149837283185e+04 1.012491164633247509e+00 5.564278955379478413e-03
6.001214153318018361e+04 1.013229127143577379e+00 5.648170672047982468e-03
6.001214156798753538e+04 1.005610845979136414e+00 5.665098231107741807e-03
6.001214160279488715e+04 1.014393323869870800e+00 5.542362876976941917e-03
6.001214163760223892e+04 1.007415784568814754e+00 5.388760121389551440e-03
6.001214167240959068e+04 1.011098941606289214e+00 5.410192911965997810e-03
6.001214170721694245e+04 1.017172955967500902e+00 5.426067881486433021e-03
6.001214174202429422e+04 1.032876008817898983e+00 5.757659615483620708e-03
6.001214177683164598e+04 1.033656721027103265e+00 5.569977008087618510e-03
6.001214181163899048e+04 1.025859846099090866e+00 5.608081207443406206e-03
6.001214184644634224e+04 1.012771273438977770e+00 5.475815096641157946e-03
6.001214188125369401e+04 1.003964484120556167e+00 5.415842323262236128e-03
6.001214191606103850e+04 1.026333770013067470e+00 5.591155856835793719e-03
6.001214195086839027e+04 1.029244362938244839e+00 5.527811135557282943e-03
6.001214198567574203e+04 1.026824883882439421e+00 5.458038134321256500e-03
6.001214202048309380e+04 1.024993860843426807e+00 5.435472957422990067e-03
6.001214205529044557e+04 1.013854726811671769e+00 5.371076222561037110e-03
6.001214209009779734e+04 1.022830854731477501e+00 5.502647200425254785e-03
6.001214212490514910e+04 1.012234713278910458e+00 5.395461666063383101e-03
6.001214215971250087e+04 1.012870098224389670e+00 5.502862619680058860e-03
6.001214219451985264e+04 1.019635121271412315e+00 5.566909550122528354e-03
6.001214222932720440e+04 1.011546585929514075e+00 5.618605192089138473e-03
6.001214226413455617e+04 1.017516371885795357e+00 5.809416259550735477e-03
6.001214229894190794e+04 1.024201312214971349e+00 5.544368621253405530e-03
6.001214233374925971e+04 1.008798894070526364e+00 5.660706223484767742e-03
6.001214236855661147e+04 1.019446018937979037e+00 5.545214933287462636e-03
6.001214240336396324e+04 1.000345270276265630e+00 5.421518684373495545e-03
6.001214243817131501e+04 1.010387027381841829e+00 5.386523323865008428e-03
6.001214247297866677e+04 1.009697854762638070e+00 5.517367861077942907e-03
6.001214250778601127e+04 1.006893838020649579e+00 5.565405413247714525e-03
6.001214254259336303e+04 1.015523911096084753e+00 5.600666969750694481e-03
6.001214257740071480e+04 1.018066022970297135e+00 5.678011735054647527e-03
6.001214261220806657e+04 1.012540139561654673e+00 5.640150971282859721e-03
6.001214264701541106e+04 1.000399872442538918e+00 5.386652151258130607e-03
6.001214268182276282e+04 1.023816167104227626e+00 5.717195144758832961e-03
6.001214271663011459e+04 1.022264592062235300e+00 5.614845623545845418e-03
6.001214275143746636e+04 1.017247769266429014e+00 5.521299265739155852e-03
6.001214278624481813e+04 1.010509223993817152e+00 5.587038597828739538e-03
6.001214282105216989e+04 1.006941547225294720e+00 5.534419264937871612e-03
6.001214285585952166e+04 1.012165738333854259e+00 5.559469630211931294e-03
6.001214289066687343e+04 1.002140113521722498e+00 5.515503168907255095e-03
6.001214292547422519e+04 1.008425318056160647e+00 5.548590705911647658e-03
6.001214296028157696e+04 1.001146838438416564e+00 5.503921014751883903e-03
6.001214299508892873e+04 1.009059595384846686e+00 5.550198540925815535e-03
6.001214302989628050e+04 1.012488276085287353e+00 5.464418424191168702e-03
6.001214306470363226e+04 1.010785780572160508e+00 5.476591733153545090e-03
6.001214309951098403e+04 1.012013633256125589e+00 5.472203764364608203e-03
6.001214313431833580e+04 1.010062661264935047e+00 5.441872638708786757e-03
6.001214316912568756e+04 1.007174938966013178e+00 5.454420800504582514e-03
6.001214320393303933e+04 1.019554298184267349e+00 5.571019955235730764e-03
6.001214323874038382e+04 1.003106964467840756e+00 5.461385338911636626e-03
6.001214327354773559e+04 1.020231075644675744e+00 5.538328335623546664e-03
6.001214330835508736e+04 1.003076570156923975e+00 5.451353800331249985e-03
6.001214334316243185e+04 9.943021429749741014e-01 5.457844831917746387e-03
6.001214337796978361e+04 1.002777980943591052e+00 5.488590500602313731e-03
6.001214341277714266e+04 1.003841601973243680e+00 5.614656326952249983e-03
6.001214344758448715e+04 1.014117326336189562e+00 5.509056155434846440e-03
6.001214348239183892e+04 1.007328374644999025e+00 5.435126471936904680e-03
6.001214351719919068e+04 1.006528432692381125e+00 5.492845712348475885e-03
6.001214355200654245e+04 1.004318192022436440e+00 5.587267818671123876e-03
6.001214358681389422e+04 9.830573559759140378e-01 5.394602711548741013e-03
6.001214362162124598e+04 1.005435986703133278e+00 5.462487525662989077e-03
6.001214365642859775e+04 1.000739300311846103e+00 5.409466103687474332e-03
6.001214369123594952e+04 1.014798902166329064e+00 5.577693463095241728e-03
6.001214372604330129e+04 1.019387810162163621e+00 5.604259528999688128e-03
6.001214376085065305e+04 1.000838824109329561e+00 5.425318705102884220e-03
6.001214379565800482e+04 9.920875276911285123e-01 5.431057452450389206e-03
6.001214383046535659e+04 1.003141971782682162e+00 5.366614257818833576e-03
6.001214386527270835e+04 9.953113933638423338e-01 5.350188118798809844e-03
6.001214390008006012e+04 1.004257332419346671e+00 5.519184715743007293e-03
6.001214393488740461e+04 1.003414474211101748e+00 5.493389191015371487e-03
6.001214396969475638e+04 1.005474137081959540e+00 5.523787993924616710e-03
6.001214400450210815e+04 1.004995707478309352e+00 5.483339750327317907e-03
6.001214403930945264e+04 1.009634731317823997e+00 5.473663080324283822e-03
6.001214407411680440e+04 9.908438626522741988e-01 5.323089052735996592e-03
6.001214410892415617e+04 9.867965533168483461e-01 5.277884999378257280e-03
6.001214414373150794e+04 9.911243581274955528e-01 5.324642423330951981e-03
6.001214417853885971e+04 1.005754885113134378e+00 5.443961135049067181e-03
6.001214421334621147e+04 1.006217844521838600e+00 5.471853416421170596e-03
6.001214424815356324e+04 1.002051687435839389e+00 5.455526830092225464e-03
6.001214428296091501e+04 1.020218291538974364e+00 5.603435094565313405e-03
6.001214431776826677e+04 1.007553598981903997e+00 5.473745261593722725e-03
6.001214435257561854e+04 1.005474212978064497e+00 5.539310527043504739e-03
6.001214438738297031e+04 1.012306202614403405e+00 5.653949340174330672e-03
6.001214442219032208e+04 1.019646308312499139e+00 5.585926482461108997e-03
6.001214445699767384e+04 1.020730406231199927e+00 5.533506330428738726e-03
6.001214449180502561e+04 1.027533905135569192e+00 5.565694076900076087e-03
6.001214452661237738e+04 1.008326338121851684e+00 5.393888551577915615e-03
6.001214456141972914e+04 1.012113079311276254e+00 5.400241541800109187e-03
6.001214459622708091e+04 1.016059002314124049e+00 5.394375798206427902e-03
6.001214463103442540e+04 9.999521410580629599e-01 5.263980490487761218e-03
6.001214466584177717e+04 1.013087442892997014e+00 5.389288465358422694e-03
6.001214470064912894e+04 9.992449814348867143e-01 5.321932085408923561e-03
6.001214473545648070e+04 1.018057881075552729e+00 5.406876097003503884e-03
6.001214477026383247e+04 1.017591471125991465e+00 5.430889738089888195e-03
6.001214480507118424e+04 1.015114653839205960e+00 5.303719027252722790e-03
6.001214483987853600e+04 1.012472166165729215e+00 5.397646644727649608e-03
6.001214487468588050e+04 1.020925242877088968e+00 5.475892815170855729e-03
6.001214490949323226e+04 1.009262423666663855e+00 5.438111109859858003e-03
6.001214494430058403e+04 1.004018793365368367e+00 5.363092022921673967e-03
6.001214497910793580e+04 1.014262937438562773e+00 5.382530796949090007e-03
6.001214501391528756e+04 1.026063519292894632e+00 5.655125934847435136e-03
6.001214504872263933e+04 1.021817784365804949e+00 5.559857111442962144e-03
6.001214508352999110e+04 1.010835497131224336e+00 5.391148714909400896e-03
6.001214511833734286e+04 1.014771207371476525e+00 5.406057211512773145e-03
6.001214515314469463e+04 1.011431373043544024e+00 5.460382768272087177e-03
6.001214518795204640e+04 1.008767726262685072e+00 5.357672474520356123e-03
6.001214522275939817e+04 1.001953565526551015e+00 5.387654525472698741e-03
6.001214525756674993e+04 1.015438258509783642e+00 5.573973698548777278e-03
6.001214529237410170e+04 1.009938821662901276e+00 5.358093165174867244e-03
6.001214532718145347e+04 1.008872609521319852e+00 5.356695732194029225e-03
6.001214536198880523e+04 1.021910952759935709e+00 5.443953548154298501e-03
6.001214539679614973e+04 1.027077896610451901e+00 5.709160070258650042e-03
6.001214543160350149e+04 1.018510021089652939e+00 5.417823919546430750e-03
6.001214546641085326e+04 1.029765522007841216e+00 5.385528599889833658e-03
6.001214550121820503e+04 1.025986287737165492e+00 5.444456433063770903e-03
6.001214553602555679e+04 1.031730905090171069e+00 5.513658480364718763e-03
6.001214557083290856e+04 1.027092626948243659e+00 5.544583701029560420e-03
6.001214560564025305e+04 1.028937173068432021e+00 5.495712897106559865e-03
6.001214564044760482e+04 1.019114538799423819e+00 5.414425244733993108e-03
6.001214567525495659e+04 1.028704538762328813e+00 5.550651143373652556e-03
6.001214571006230835e+04 1.030452840347824583e+00 5.499394659949252695e-03
6.001214574486966012e+04 1.023222328356259814e+00 5.387920756026972832e-03
6.001214577967701189e+04 1.036557752703152868e+00 5.572582028352375538e-03
6.001214581448436365e+04 1.046158449244685595e+00 5.597803210556032832e-03
6.001214584929171542e+04 1.028422712713890519e+00 5.409664303413773065e-03
6.001214588409906719e+04 1.017627942653447137e+00 5.357316176597611522e-03
6.001214591890641896e+04 1.024272717325338533e+00 5.502886523696975778e-03
6.001214595371377072e+04 1.031976828384570055e+00 5.406326351171983347e-03
6.001214598852112249e+04 1.038795723366016555e+00 5.496282043862405799e-03
6.001214602332847426e+04 1.045060094935257755e+00 5.467146830559460602e-03
6.001214605813582602e+04 1.028002932727216434e+00 5.404398890608213407e-03
6.001214609294317779e+04 1.031741367962489830e+00 5.490015695083279995e-03
6.001214612775052228e+04 1.025518574151027984e+00 5.461048022387744900e-03
6.001214616255787405e+04 1.036876928800449127e+00 5.583736137655417181e-03
6.001214619736522582e+04 1.016670826450732479e+00 5.393061609083323917e-03
6.001214623217257758e+04 1.025661657608940347e+00 5.364144669661495037e-03
6.001214626697992935e+04 1.040361920604872870e+00 5.433096311012392161e-03
6.001214630178728112e+04 1.037860425076797322e+00 5.490808272527656492e-03
6.001214633659462561e+04 1.020434151601159467e+00 5.353755499395517967e-03
6.001214637140197738e+04 1.024654475402951626e+00 5.402665796686939581e-03
6.001214640620932914e+04 1.023860134756038542e+00 5.357525340674538193e-03
6.001214644101668091e+04 1.021798018378814232e+00 5.343458675305588074e-03
6.001214647582403268e+04 1.032310932834810790e+00 5.463618104992021100e-03
6.001214651063138444e+04 1.034949502459678650e+00 5.390349043247588678e-03
6.001214654543873621e+04 1.031302066226559955e+00 5.409058951756274061e-03
6.001214658024608798e+04 1.033878084572756206e+00 5.408932588895093256e-03
6.001214661505343975e+04 1.025849691563823995e+00 5.338854764337854809e-03
6.001214664986079151e+04 1.013739766863308356e+00 5.328515658320362447e-03
6.001214668466814328e+04 1.010282579787238788e+00 5.287415634213139641e-03
6.001214671947549505e+04 1.014467739228471110e+00 5.369529396018629837e-03
6.001214675428284681e+04 1.019054685045390096e+00 5.362660778726637857e-03
6.001214678909019858e+04 1.025255268396625619e+00 5.389960738476323558e-03
6.001214682389755035e+04 1.019768059103624003e+00 5.380883515501343368e-03
6.001214685870489484e+04 1.016238192540843466e+00 5.374243116905751474e-03
6.001214689351224661e+04 1.009178606682379797e+00 5.232436008678130294e-03
6.001214692831959837e+04 1.000767288599224925e+00 5.253135606812469119e-03
6.001214696312695014e+04 1.012682737732042648e+00 5.273237707845400413e-03
6.001214699793430191e+04 1.003504733432814877e+00 5.207000967990423751e-03
6.001214703274165367e+04 1.010361961122065333e+00 5.314883775013922243e-03
6.001214706754900544e+04 1.016199187645162150e+00 5.547746920827881061e-03
6.001214710235634993e+04 1.021981537274227803e+00 5.452686034285136353e-03
6.001214713716370170e+04 1.010253723534406012e+00 5.497783727347819137e-03
6.001214717197105347e+04 9.994465826108142048e-01 5.363117449931578684e-03
6.001214720677840523e+04 1.003591407061941831e+00 5.471326275907186301e-03
6.001214724158575700e+04 1.001957236296408649e+00 5.289280636887672311e-03
6.001214727639310877e+04 1.002380334839525489e+00 5.376923862174263873e-03
6.001214731120046054e+04 1.003094395678621797e+00 5.396588602795392500e-03
6.001214734600781230e+04 1.000076241527091403e+00 5.273657390131278148e-03
6.001214738081516407e+04 1.006814179540645782e+00 5.528280818449938031e-03
6.001214741562251584e+04 9.952561349931031698e-01 5.362712851939274716e-03
6.001214745042986760e+04 9.975787494917410791e-01 5.429409162956111770e-03
6.001214748523721937e+04 1.002685901280284231e+00 5.460501086152046851e-03
6.001214752004457114e+04 9.983223626084646307e-01 5.675663261166122645e-03
6.001214755485192291e+04 9.996202719568010320e-01 5.400089462304247245e-03
6.001214758965926740e+04 1.008617861679147243e+00 5.448005389997546098e-03
6.001214762446661916e+04 1.002961855412993764e+00 5.350274800952202481e-03
6.001214765927397093e+04 9.891893568550804705e-01 5.279198002717753677e-03
6.001214769408132270e+04 9.837032978271621486e-01 5.272729551644898469e-03
6.001214772888867446e+04 9.845948816341969501e-01 5.317109415225105586e-03
6.001214776369602623e+04 9.921832806178741970e-01 5.345868388796939236e-03
6.001214779850337800e+04 9.764303542675317749e-01 5.320644913871942772e-03
6.001214783331072249e+04 9.943010464251837988e-01 5.388574149395144834e-03
6.001214786811807426e+04 9.830047148243332700e-01 5.311881026418694557e-03
6.001214790292542602e+04 9.810553730040820763e-01 5.273816394267214110e-03
6.001214793773277779e+04 9.796906922669390561e-01 5.254170820817989813e-03
6.001214797254012956e+04 9.754957505989546585e-01 5.167367396128079091e-03
6.001214800734748133e+04 9.801254849778209266e-01 5.319410035429184003e-03
6.001214804215483309e+04 9.805585821073613539e-01 5.251024839416425227e-03
6.001214807696218486e+04 9.864845212622451731e-01 5.269884701109494099e-03
6.001214811176953663e+04 9.779243189282929016e-01 5.240938153812433817e-03
6.001214814657688839e+04 9.870073650779750407e-01 5.241672360828321386e-03
6.001214818138424016e+04 9.765296481796990058e-01 5.250269533994942131e-03
6.001214821619159193e+04 9.854992392166593840e-01 5.385385321329861502e-03
6.001214825099894369e+04 9.753667729472020875e-01 5.224292107619835090e-03
6.001214828580629546e+04 9.967136444205660917e-01 5.362112394292845377e-03
6.001214832061364723e+04 9.894360738385302723e-01 5.339360578558969422e-03
6.001214835542099172e+04 1.000104187844993442e+00 5.362139498963843474e-03
6.001214839022834349e+04 9.989911452910136269e-01 5.356742506464937971e-03
6.001214842503570253e+04 9.943321831192462046e-01 5.319881286025533382e-03
6.001214845984304702e+04 9.883094594816410616e-01 5.270222412777646886e-03
6.001214849465039879e+04 9.905899369854660463e-01 5.341492154388256287e-03
6.001214852945775056e+04 9.912735213764309883e-01 5.285045139127556198e-03
6.001214856426509505e+04 9.972120840502991523e-01 5.337625501623631877e-03
6.001214859907244681e+04 9.983739370902811050e-01 5.375273644774829739e-03
6.001214863387979858e+04 9.970183820587223966e-01 5.361142676844604833e-03
6.001214866868715035e+04 1.001183006315646606e+00 5.310217855004586984e-03
6.001214870349450212e+04 9.916932849148513140e-01 5.302644349925926363e-03
6.001214873830185388e+04 9.971947572641145507e-01 5.316692966960386360e-03
6.001214877310920565e+04 1.001481515517408827e+00 5.255602376448265632e-03
6.001214880791655742e+04 9.849289353881671705e-01 5.165190568152179008e-03
6.001214884272390918e+04 9.975985719837294763e-01 5.455428366063122536e-03
6.001214887753126095e+04 9.949899742910589540e-01 5.379217213410010523e-03
6.001214891233861272e+04 9.961905737894510837e-01 5.374982056844859919e-03
6.001214894714596448e+04 9.985966207010584794e-01 5.345274533620937053e-03
6.001214898195331625e+04 1.004936471724607872e+00 5.384945838699377665e-03
6.001214901676066802e+04 9.945633413301657733e-01 5.337150825023766892e-03
6.001214905156801979e+04 9.916209509062614558e-01 5.294619557182169735e-03
6.001214908637537155e+04 9.978562599892399909e-01 5.296773194820227938e-03
6.001214912118272332e+04 1.008582664972157872e+00 5.504125297667852509e-03
6.001214915599007509e+04 9.934609931593177956e-01 5.351677415958730130e-03
6.001214919079741958e+04 1.003746868949097149e+00 5.323400322453319955e-03
6.001214922560477135e+04 1.004621451679156952e+00 5.342033808910081651e-03
6.001214926041212311e+04 9.940507364222497255e-01 5.166950992217037714e-03
6.001214929521946760e+04 1.004159577764008437e+00 5.332616029159279250e-03
6.001214933002681937e+04 9.965459339573267128e-01 5.255235682761086845e-03
6.001214936483417114e+04 1.015396777468605016e+00 5.381304608585502254e-03
6.001214939964152290e+04 1.007003927706540125e+00 5.426710707658164226e-03
6.001214943444887467e+04 1.006202548267082442e+00 5.418329607119994409e-03
6.001214946925622644e+04 1.016400807364743697e+00 5.437792981686064356e-03
6.001214950406357821e+04 1.010480154390918761e+00 5.467461317854513392e-03
6.001214953887092997e+04 9.928773153115483252e-01 5.209235501970003318e-03
6.001214957367828174e+04 1.000026132477579877e+00 5.293009361712075651e-03
6.001214960848563351e+04 1.026904144920022688e+00 5.469158141104177827e-03
6.001214964329298527e+04 1.009064505770035147e+00 5.393699594511964894e-03
6.001214967810033704e+04 1.014127526258681522e+00 5.444036137085026678e-03
6.001214971290768881e+04 1.011355666594614178e+00 5.422999272752682814e-03
6.001214974771504058e+04 1.006860198945071172e+00 5.502309088495540255e-03
6.001214978252239234e+04 1.003435208691034086e+00 5.363669481304018938e-03
6.001214981732974411e+04 1.004183565790840671e+00 5.383792836183264215e-03
6.001214985213709588e+04 1.001549058576733708e+00 5.327954536907949720e-03
6.001214988694444764e+04 1.014673948745786758e+00 5.376364292496645624e-03
6.001214992175179214e+04 1.012920087481542497e+00 5.469360578292376159e-03
6.001214995655914390e+04 1.007986406131423429e+00 5.467021410955908919e-03
6.001214999136649567e+04 1.000041460546475136e+00 5.374712118328489607e-03
6.001215002617384016e+04 9.987768291276301058e-01 5.383597157661535251e-03
6.001215006098119193e+04 1.007286047025998110e+00 5.365655435996342752e-03
6.001215009578855097e+04 1.000283010915724358e+00 5.311655536725432523e-03
6.001215013059589546e+04 1.010656537235110841e+00 5.430620324496901290e-03
6.001215016540324723e+04 1.010478958618724832e+00 5.382925858464613841e-03
6.001215020021059900e+04 1.010608630037724165e+00 5.457519879056512563e-03
6.001215023501795076e+04 1.000891163917344784e+00 5.243663714727595654e-03
6.001215026982530253e+04 1.002876167073623925e+00 5.273463201466280226e-03
6.001215030463265430e+04 9.925573277572881103e-01 5.295371741833571240e-03
6.001215033944000606e+04 9.891435211121961668e-01 5.219652073697471709e-03
6.001215037424735783e+04 9.978592889396151744e-01 5.327663423127347239e-03
6.001215040905470960e+04 1.006954228556388831e+00 5.259177214783089180e-03
6.001215044386206137e+04 9.995929102218781281e-01 5.346568250208555591e-03
6.001215047866941313e+04 1.009919607103773931e+00 5.357330965619724363e-03
6.001215051347676490e+04 1.002338919514679461e+00 5.355577285205723008e-03
6.001215054828411667e+04 9.847897252317902028e-01 5.196215259265363207e-03
6.001215058309146843e+04 9.918866913751184233e-01 5.298543726699676305e-03
6.001215061789882020e+04 9.823135192607752586e-01 5.213093959045030264e-03
6.001215065270617197e+04 9.948023589518329990e-01 5.236556058092754415e-03
6.001215068751351646e+04 9.934961462870072202e-01 5.300661860017126872e-03
6.001215072232086823e+04 9.868245555510039013e-01 5.272331500257584382e-03
6.001215075712821999e+04 9.889764518430267382e-01 5.221024358588303473e-03
6.001215079193557176e+04 9.841890742525847280e-01 5.347506165632765450e-03
6.001215082674292353e+04 9.817817443716643222e-01 5.436645575047334769e-03
6.001215086155027529e+04 9.873474296514099802e-01 5.220139702731849650e-03
6.001215089635761979e+04 9.834148962862453436e-01 5.311820281045714562e-03
6.001215093116497155e+04 9.942776418234265945e-01 5.327924125753166935e-03
6.001215096597232332e+04 9.944538170050504222e-01 5.283735721937880478e-03
6.001215100077967509e+04 9.795552736542620931e-01 5.212954830057690662e-03
6.001215103558702685e+04 9.805767029281970970e-01 5.177490603820061529e-03
6.001215107039437862e+04 9.659253092493522708e-01 5.187757781286558324e-03
6.001215110520173039e+04 9.690002278710484473e-01 5.082436750720232578e-03
6.001215114000908216e+04 9.816280577836450361e-01 5.253951568212917450e-03
6.001215117481643392e+04 9.818048755647775794e-01 5.208288915760090308e-03
6.001215120962378569e+04 9.726687788303611804e-01 5.148496511947488544e-03
6.001215124443113746e+04 9.738196745750506977e-01 5.237428689794688084e-03
6.001215127923848922e+04 9.716572246844381588e-01 5.185036342216470077e-03
6.001215131404584099e+04 9.679303298455534943e-01 5.091561761790083795e-03
6.001215134885319276e+04 9.719415550595678077e-01 5.201672444530690970e-03
6.001215138366054452e+04 9.752734960311069123e-01 5.163173406196576443e-03
6.001215141846789629e+04 9.841848285322573053e-01 5.284040510931575958e-03
6.001215145327524806e+04 9.819015955838115151e-01 5.238985466398956604e-03
6.001215148808259255e+04 9.863332240906421688e-01 5.277955151731602949e-03
6.001215152288994432e+04 9.740057217530878608e-01 5.242362363551582478e-03
6.001215155769729608e+04 9.578145347984498015e-01 5.179188033993351904e-03
6.001215159250464785e+04 9.626323221542478770e-01 5.150362246247497562e-03
6.001215162731199962e+04 9.647784813415941629e-01 5.091690678498822509e-03
6.001215166211935139e+04 9.691593882818196892e-01 5.198445400477485698e-03
6.001215169692669588e+04 9.750080972542247704e-01 5.214066566153682802e-03
6.001215173173404764e+04 9.678583455451880146e-01 5.266858721921777696e-03
6.001215176654139941e+04 9.768971496171838798e-01 5.234581920688263779e-03
6.001215180134875118e+04 9.708949257770479457e-01 5.168730070230454984e-03
6.001215183615610295e+04 9.725261250087460230e-01 5.350814686072210072e-03
6.001215187096345471e+04 9.691862223344747118e-01 5.212816089984867972e-03
6.001215190577080648e+04 9.603266608962441886e-01 5.177294781386169130e-03
6.001215194057815825e+04 9.656559165925455712e-01 5.238612224755910193e-03
6.001215197538551001e+04 9.652594441436272987e-01 5.201685812146941007e-03
6.001215201019286178e+04 9.653931719984937265e-01 5.048366873750448174e-03
6.001215204500021355e+04 9.566597551831352853e-01 5.115719365942799843e-03
6.001215207980756531e+04 9.611381264084294385e-01 5.183184175994412154e-03
6.001215211461491708e+04 9.561092283043117757e-01 5.101753828963827807e-03
6.001215214942226885e+04 9.592288031956283101e-01 5.212922024578650788e-03
6.001215218422962062e+04 9.652144314412195447e-01 5.078401337544922317e-03
6.001215221903697238e+04 9.617736503072935594e-01 5.099185814729743742e-03
6.001215225384431687e+04 9.587817612370196363e-01 5.098597892703769265e-03
6.001215228865166864e+04 9.642364845595030598e-01 5.114744632776819719e-03
6.001215232345902768e+04 9.628160278506966430e-01 5.153804222613299867e-03
6.001215235826637218e+04 9.646722079014452556e-01 5.106414917121371994e-03
6.001215239307372394e+04 9.635179014215792259e-01 5.217410941346293032e-03
6.001215242788107571e+04 9.644433934121505736e-01 5.121506576797632722e-03
6.001215246268842020e+04 9.641219216966240291e-01 5.068441006619650059e-03
6.001215249749577197e+04 9.548873673397995088e-01 5.041305142004301812e-03
6.001215253230312373e+04 9.616761648436885634e-01 5.133491364314320474e-03
6.001215256711047550e+04 9.630963288722241833e-01 5.154630534883620357e-03
6.001215260191782727e+04 9.583866309691674301e-01 5.094527943151266024e-03
6.001215263672517904e+04 9.576419822803576842e-01 5.157226110576718786e-03
6.001215267153253080e+04 9.649604079573408377e-01 5.201406598735590185e-03
6.001215270633988257e+04 9.619356667340054345e-01 5.206814482470397548e-03
6.001215274114723434e+04 9.635125325582328815e-01 5.134490970973755626e-03
6.001215277595458610e+04 9.631480963100690351e-01 5.104670940134324944e-03
6.001215281076193787e+04 9.607033189542745211e-01 5.205345227534295335e-03
6.001215284556928964e+04 9.502858340988967756e-01 5.065408818726689286e-03
6.001215288037664141e+04 9.645236047735393781e-01 5.208389355074402073e-03
6.001215291518399317e+04 9.633576554392733193e-01 5.120011360137348595e-03
6.001215294999134494e+04 9.721418817987590444e-01 5.178674919234432794e-03
6.001215298479869671e+04 9.794929808356143131e-01 5.170531555006627374e-03
6.001215301960604847e+04 9.725792696010516769e-01 5.192900607696670189e-03
6.001215305441340024e+04 9.706355023238839586e-01 5.242989694224270934e-03
6.001215308922075201e+04 9.700299256778597279e-01 5.194162880773463276e-03
6.001215312402809650e+04 9.767258835690476593e-01 5.214157038996512263e-03
6.001215315883544827e+04 9.870711341509561532e-01 5.262052487018383656e-03
6.001215319364280003e+04 9.851445375993873599e-01 5.216540891473925474e-03
6.001215322845014452e+04 9.944558578157739470e-01 5.245798345436837422e-03
6.001215326325749629e+04 9.877288778561451599e-01 5.248870239381151284e-03
6.001215329806485533e+04 9.883416047186368569e-01 5.272093892599471164e-03
6.001215333287219983e+04 9.699410372603732844e-01 5.116344524027132551e-03
6.001215336767955159e+04 9.805220509787387906e-01 5.133425461324345532e-03
6.001215340248690336e+04 9.747932152663625338e-01 5.116011249817752592e-03
6.001215343729425513e+04 9.863076899577393197e-01 5.243102723862965581e-03
6.001215347210160689e+04 9.878211465017976423e-01 5.190164994883123516e-03
6.001215350690895866e+04 9.950091255060101725e-01 5.300793382043434039e-03
6.001215354171631043e+04 9.922911262040751135e-01 5.142786829131142101e-03
6.001215357652366220e+04 9.821027971374556298e-01 5.108414963774469443e-03
6.001215361133101396e+04 9.883900235559575087e-01 5.172960464017375623e-03
6.001215364613836573e+04 9.795072233461191713e-01 5.192661993725493710e-03
6.001215368094571750e+04 9.871041972300165224e-01 5.166195587704479862e-03
6.001215371575306926e+04 9.922403113961716370e-01 5.238682735456775055e-03
6.001215375056042103e+04 1.001141699188790923e+00 5.233541828857332136e-03
6.001215378536777280e+04 9.886626421007639332e-01 5.161301695817518270e-03
6.001215382017512457e+04 9.778693043147859143e-01 5.155503169188929875e-03
6.001215385498247633e+04 9.874346011103142251e-01 5.206688517655691864e-03
6.001215388978982082e+04 9.956263842992293389e-01 5.217225771824065411e-03
6.001215392459717259e+04 9.860254668696164515e-01 5.189473354849080677e-03
6.001215395940452436e+04 9.949059617454172333e-01 5.171399208636650625e-03
6.001215399421187612e+04 9.926312784085220553e-01 5.149386556103353191e-03
6.001215402901922789e+04 1.001751383835340237e+00 5.222535370943162843e-03
6.001215406382657966e+04 1.004385094507540765e+00 5.257031401471953455e-03
6.001215409863392415e+04 1.000747596335849199e+00 5.282868495955938236e-03
6.001215413344127592e+04 1.004622440789327387e+00 5.229615753078584693e-03
6.001215416824862768e+04 9.946547666777654229e-01 5.135891581895084268e-03
6.001215420305597945e+04 1.003633953027787795e+00 5.336807694202120970e-03
6.001215423786333122e+04 9.956167018057724416e-01 5.251102475233509342e-03
6.001215427267068299e+04 9.978063105266722355e-01 5.150668849395305567e-03
6.001215430747803475e+04 9.923238467652074624e-01 5.271232521165887183e-03
6.001215434228538652e+04 9.937817886220468022e-01 5.150092434837405878e-03
6.001215437709273829e+04 9.901108416433332948e-01 5.204252753987925403e-03
6.001215441190009005e+04 9.923355318040898432e-01 5.173697655453702270e-03
6.001215444670744182e+04 9.881085866739671708e-01 5.203493190246728101e-03
6.001215448151479359e+04 1.008616748954226816e+00 5.369407278128459152e-03
6.001215451632214535e+04 9.939208606847872440e-01 5.199659859996642181e-03
6.001215455112949712e+04 9.974679984549088552e-01 5.178896825511565029e-03
6.001215458593684889e+04 9.976289727503487859e-01 5.265987524787193487e-03
6.001215462074420066e+04 9.922484981252860381e-01 5.193487622137431085e-03
6.001215465555154515e+04 9.861927749643459862e-01 5.153727902598851003e-03
6.001215469035889691e+04 9.836445668443388746e-01 5.097285703859255612e-03
6.001215472516624868e+04 9.878030278810842058e-01 5.152768897246035561e-03
6.001215475997360045e+04 9.936488139722005064e-01 5.248135284701391928e-03
6.001215479478095222e+04 9.952535486376862250e-01 5.263616139859804768e-03
6.001215482958830398e+04 9.884031841555742659e-01 5.197838343726499284e-03
6.001215486439565575e+04 9.820353237931889190e-01 5.243903008147546285e-03
6.001215489920300024e+04 9.909098703482367432e-01 5.206415441906083602e-03
6.001215493401035201e+04 9.919879316501702959e-01 5.214790410157378944e-03
6.001215496881770378e+04 9.934636704754874481e-01 5.246277983685614446e-03
6.001215500362505554e+04 9.944976665816880335e-01 5.244783448443042506e-03
6.001215503843240731e+04 9.965729854006478705e-01 5.200025685465411475e-03
6.001215507323975908e+04 9.800519339232330873e-01 5.140607009632856307e-03
6.001215510804711084e+04 9.911509876165358612e-01 5.205729154731068321e-03
6.001215514285446261e+04 9.887030441341607689e-01 5.235428285972499457e-03
6.001215517766181438e+04 9.803589679857094286e-01 5.177540535647642134e-03
6.001215521246916614e+04 9.975145405479310945e-01 5.241103141431378322e-03
6.001215524727651791e+04 9.931706620632069216e-01 5.159209795403934228e-03
6.001215528208386968e+04 1.006398984212124592e+00 5.273087135419182031e-03
6.001215531689122145e+04 9.918527839431057203e-01 5.163060823804776697e-03
6.001215535169857321e+04 9.789204294193235567e-01 5.193816651415009145e-03
6.001215538650592498e+04 9.843184606945556414e-01 5.211911188400476271e-03
6.001215542131327675e+04 9.906723289579261182e-01 5.166781993177015954e-03
6.001215545612062851e+04 9.944688846206761745e-01 5.189050452872621955e-03
6.001215549092798028e+04 9.969781534538422196e-01 5.254117721899034463e-03
6.001215552573533205e+04 9.847798576352552180e-01 5.101128015586458252e-03
6.001215556054268382e+04 9.886647151653165100e-01 5.152479088824690398e-03
6.001215559535002831e+04 9.806926494397131266e-01 5.152179121497553992e-03
6.001215563015738007e+04 9.811555157264802984e-01 5.135861869004862239e-03
6.001215566496473184e+04 9.733017799163088402e-01 5.057531213890692143e-03
6.001215569977208361e+04 9.823816113854384469e-01 5.174996142360335609e-03
6.001215573457942810e+04 9.870367465520918371e-01 5.142188626821718456e-03
6.001215576938677987e+04 9.893110602160646305e-01 5.190917683164019032e-03
6.001215580419413891e+04 9.909464351858718878e-01 5.112824913445342123e-03
6.001215583900148340e+04 9.810557680539593317e-01 5.155856285629997413e-03
6.001215587380883517e+04 9.810888611742311083e-01 5.159966662906514609e-03
6.001215590861618693e+04 9.691433577258953269e-01 5.121971263619642944e-03
6.001215594342353870e+04 9.731509208697164404e-01 5.144930639575591089e-03
6.001215597823089047e+04 9.911116766077300300e-01 5.144864620029082625e-03
6.001215601303824224e+04 9.875265866766060885e-01 5.184545511720125947e-03
6.001215604784559400e+04 9.861705406939033081e-01 5.096086974400426337e-03
6.001215608265294577e+04 9.762129299913707703e-01 5.089416158608666384e-03
6.001215611746029754e+04 9.718751807069877513e-01 5.143701344030508597e-03
6.001215615226764930e+04 9.768290102509701311e-01 5.221011093351536798e-03
6.001215618707500107e+04 9.642862480936583713e-01 5.075001483546053883e-03
6.001215622188235284e+04 9.951437234213396099e-01 5.175779503528713660e-03
6.001215625668970461e+04 9.983697440965093595e-01 5.156011436929267347e-03
6.001215629149705637e+04 1.003976127062440105e+00 5.305466671165212818e-03
6.001215632630440086e+04 9.882827059641861034e-01 5.231019573364066241e-03
6.001215636111175263e+04 9.822643353036303315e-01 5.243991117295096309e-03
6.001215639591910440e+04 9.846695677566017491e-01 5.196837761972375978e-03
6.001215643072644889e+04 9.861026360271739621e-01 5.205829023591864932e-03
6.001215646553380066e+04 9.967649599376308123e-01 5.242560499998119572e-03
6.001215650034115970e+04 9.917516081568498176e-01 5.180175439284226586e-03
6.001215653514850419e+04 9.932373096263725776e-01 5.235202498157202552e-03
6.001215656995585596e+04 9.959521024951237811e-01 5.174475117116209520e-03
6.001215660476320772e+04 9.834039309728414002e-01 5.130480149159810134e-03
6.001215663957055949e+04 9.864236245838445827e-01 5.229454237239545417e-03
6.001215667437791126e+04 9.821381748388483546e-01 5.146822125920327666e-03
6.001215670918526303e+04 9.973155198075815964e-01 5.227505764212193005e-03
6.001215674399261479e+04 9.950360761435605994e-01 5.138830439269334062e-03
6.001215677879996656e+04 9.990008101609058055e-01 5.196284147592025206e-03
6.001215681360731833e+04 1.004669070491223781e+00 5.248867197715529655e-03
6.001215684841467009e+04 9.890590284747595717e-01 5.204283341649976191e-03
6.001215688322202186e+04 1.004397667872702460e+00 5.271203065466170158e-03
6.001215691802937363e+04 9.985929730956061290e-01 5.209776164756751808e-03
6.001215695283672540e+04 1.002374100086646624e+00 5.235887539443285880e-03
6.001215698764407716e+04 1.015241648579680023e+00 5.403765132582730862e-03
6.001215702245142893e+04 1.021158456360469868e+00 5.366156380053065805e-03
6.001215705725877342e+04 1.012066196969413134e+00 5.294935245014506693e-03
6.001215709206612519e+04 1.010751058039087935e+00 5.291123866138751873e-03
6.001215712687347695e+04 1.010238001809443675e+00 5.289682543201926559e-03
6.001215716168082872e+04 9.948847117353700753e-01 5.200084642915020483e-03
6.001215719648818049e+04 1.015573584521915596e+00 5.257679398992025528e-03
6.001215723129553226e+04 1.011340919367763158e+00 5.282103092949027613e-03
6.001215726610287675e+04 1.027137755322197643e+00 5.326142917886366596e-03
6.001215730091022851e+04 1.025202024582463567e+00 5.307281611343285521e-03
6.001215733571758028e+04 1.017705651333034256e+00 5.272643468017196647e-03
6.001215737052493205e+04 1.020248512408653552e+00 5.312217130798228305e-03
6.001215740533228382e+04 1.016000506688796712e+00 5.272980030195739166e-03
6.001215744013963558e+04 1.019625358911821822e+00 5.325335723471828937e-03
6.001215747494698735e+04 1.021198115080370172e+00 5.273887422512823879e-03
6.001215750975433912e+04 1.018188909061489067e+00 5.303247768147061232e-03
6.001215754456169088e+04 1.019523931758848923e+00 5.305686871432658235e-03
6.001215757936904265e+04 1.007496881925899812e+00 5.337414568814259977e-03
6.001215761417639442e+04 1.019410037011923453e+00 5.419900644335529441e-03
6.001215764898374618e+04 1.030329403129430776e+00 5.423564633820745530e-03
6.001215768379109795e+04 1.028096871358664455e+00 5.348099127015402791e-03
6.001215771859844972e+04 1.017877359901587342e+00 5.370674293269217699e-03
6.001215775340580149e+04 1.025255691186170992e+00 5.376502101546016404e-03
6.001215778821315325e+04 1.013748179851826636e+00 5.246176400548567369e-03
6.001215782302050502e+04 1.000162198012130021e+00 5.202898591001130918e-03
6.001215785782785679e+04 1.010374778320065170e+00 5.292469631575451826e-03
6.001215789263520128e+04 1.005021466065319169e+00 5.176299709851797659e-03
6.001215792744255305e+04 1.000511806057862163e+00 5.200922069997992829e-03
6.001215796224990481e+04 1.009835921495985112e+00 5.256460498099359627e-03
6.001215799705725658e+04 1.015133262220224708e+00 5.300927990632287555e-03
6.001215803186460835e+04 1.031626431171229985e+00 5.379118154947510125e-03
6.001215806667196011e+04 1.016042547290152420e+00 5.240731012761121362e-03
6.001215810147931188e+04 1.024709214803807944e+00 5.345964199746458881e-03
6.001215813628665637e+04 1.016943873488988848e+00 5.284796459537931604e-03
6.001215817109400814e+04 1.018476301175221144e+00 5.306205796624142122e-03
6.001215820590135991e+04 1.028344136038752188e+00 5.339422154330793722e-03
6.001215824070871167e+04 1.029927760747766818e+00 5.370632593937190412e-03
6.001215827551606344e+04 1.028989166638516028e+00 5.355224016742361412e-03
6.001215831032341521e+04 1.021028086162042436e+00 5.282255456972815948e-03
6.001215834513076697e+04 1.020861785717790404e+00 5.353842107460493778e-03
6.001215837993811874e+04 1.019864116820396349e+00 5.399070086385814038e-03
6.001215841474547051e+04 1.025875783209600600e+00 5.405507488486899735e-03
6.001215844955282228e+04 1.019011381777783054e+00 5.374040480966673673e-03
6.001215848436017404e+04 1.025108952055465483e+00 5.250579821657084395e-03
6.001215851916752581e+04 1.032865064551076628e+00 5.438798471422555403e-03
6.001215855397487758e+04 1.019947350099924543e+00 5.298660458992909827e-03
6.001215858878222934e+04 1.024013111008678312e+00 5.340178579395007778e-03
6.001215862358958111e+04 1.008658856112428781e+00 5.218031265644969274e-03
6.001215865839693288e+04 1.001695536020316135e+00 5.162474056535265414e-03
6.001215869320428465e+04 1.015198566387673917e+00 5.272526944168234517e-03
6.001215872801163641e+04 1.004919315472413865e+00 5.253098114695752344e-03
6.001215876281898818e+04 1.014056347709063388e+00 5.365462388308792768e-03
6.001215879762633995e+04 1.009186391810642291e+00 5.262454749597688351e-03
6.001215883243368444e+04 1.012281501306004472e+00 5.343147495025226887e-03
6.001215886724103621e+04 1.002306339744270636e+00 5.273872472290060988e-03
6.001215890204838797e+04 1.001859597115646983e+00 5.212134235335078893e-03
6.001215893685573246e+04 1.008390225344300228e+00 5.316942919431288765e-03
6.001215897166308423e+04 1.004269097017635115e+00 5.274538981064718669e-03
6.001215900647044327e+04 1.010096014078773141e+00 5.269895426853133703e-03
6.001215904127778776e+04 1.001757921879361746e+00 5.204398523285438255e-03
6.001215907608513953e+04 1.008759638263948544e+00 5.227993730858976860e-03
6.001215911089249130e+04 9.996818357479484440e-01 5.223782492727800132e-03
6.001215914569984307e+04 1.001507840456167919e+00 5.324727455297386183e-03
6.001215918050719483e+04 1.007854730817811850e+00 5.259634244763829007e-03
6.001215921531454660e+04 1.009289202564960908e+00 5.298429986793646261e-03
6.001215925012189837e+04 1.021223726326428105e+00 5.354884796204642874e-03
6.001215928492925013e+04 1.016597414265062449e+00 5.282381299302050214e-03
6.001215931973660190e+04 1.021843254326743278e+00 5.318928222341548495e-03
6.001215935454395367e+04 1.014994346053538443e+00 5.230292721074640203e-03
6.001215938935130544e+04 9.976341614086408072e-01 5.193379047410958543e-03
6.001215942415865720e+04 1.003681248955790917e+00 5.346098264037047951e-03
6.001215945896600897e+04 1.009638201309753791e+00 5.332887079954611205e-03
6.001215949377336074e+04 1.011575559183677031e+00 5.369035807998398524e-03
6.001215952858071250e+04 1.015919123901672272e+00 5.371417439243063655e-03
6.001215956338806427e+04 1.009016942100282810e+00 5.339847811194646174e-03
6.001215959819540876e+04 1.010331305512342182e+00 5.302367755806874222e-03
6.001215963300276053e+04 1.003347927885654967e+00 5.211659449602118119e-03
6.001215966781011230e+04 1.006689662664468354e+00 5.340450891806498498e-03
6.001215970261746406e+04 1.009591553160475330e+00 5.278105300017757115e-03
6.001215973742481583e+04 1.003223291829906660e+00 5.307667958411010564e-03
6.001215977223216760e+04 1.013688611711359044e+00 5.345935367003553859e-03
6.001215980703951209e+04 1.013681539567216738e+00 5.313058301327334455e-03
6.001215984184686386e+04 9.984286180273267419e-01 5.290793750069871897e-03
6.001215987665421562e+04 1.005052950983726934e+00 5.344845640849494976e-03
6.001215991146156739e+04 9.953914527985208149e-01 5.343861734000062216e-03
6.001215994626891916e+04 9.949715226446844696e-01 5.275947811288697262e-03
6.001215998107627092e+04 9.984588583273551476e-01 5.242441037794452925e-03
6.001216001588362269e+04 1.016390855486604350e+00 5.343717178556282171e-03
6.001216005069097446e+04 1.006673136457465034e+00 5.370136537253764226e-03
6.001216008549832623e+04 1.014708245790927332e+00 5.348828584029127059e-03
6.001216012030567799e+04 1.004496440180184802e+00 5.232201512796040566e-03
6.001216015511302976e+04 9.894092543676060725e-01 5.079921834592830004e-03
6.001216018992038153e+04 9.993318287982555503e-01 5.280261794289249459e-03
6.001216022472773329e+04 9.902743757951114612e-01 5.178833624873042073e-03
6.001216025953508506e+04 9.995780561870102332e-01 5.196751350822963883e-03
6.001216029434243683e+04 1.013493192659299602e+00 5.307822606726308318e-03
6.001216032914978859e+04 1.003979584650478429e+00 5.281892955110931154e-03
6.001216036395714036e+04 1.001063376496932555e+00 5.170763584918407207e-03
6.001216039876448485e+04 1.006945782452511651e+00 5.245802051866183154e-03
6.001216043357183662e+04 9.932901667360383158e-01 5.153280596558730900e-03
6.001216046837918839e+04 1.007607322450632337e+00 5.271459503808922573e-03
6.001216050318654015e+04 1.012721614547453797e+00 5.275840274922006558e-03
6.001216053799389192e+04 1.009743596164243362e+00 5.252419044768055940e-03
6.001216057280124369e+04 1.016800248869326628e+00 5.347621752330419635e-03
6.001216060760859546e+04 1.020062645287983738e+00 5.381258830098274715e-03
6.001216064241593995e+04 1.015518593774595413e+00 5.384098402675096748e-03
6.001216067722329171e+04 1.015533292674013932e+00 5.343274919019879582e-03
6.001216071203064348e+04 1.012953867905968641e+00 5.260527230047949525e-03
6.001216074683799525e+04 1.006126406326016243e+00 5.214013870508427476e-03
6.001216078164534702e+04 1.004985993924673027e+00 5.200394496752074915e-03
6.001216081645269878e+04 1.008065028803759144e+00 5.255610535218110252e-03
6.001216085126005055e+04 1.001962112067264821e+00 5.177200798462037665e-03
6.001216088606740232e+04 1.002960938375200506e+00 5.269212906328854529e-03
6.001216092087475408e+04 1.013203462138869915e+00 5.284182680879486588e-03
6.001216095568210585e+04 9.973191247165341666e-01 5.224885029208846572e-03
6.001216099048945762e+04 9.945678877792395456e-01 5.110259270813796544e-03
6.001216102529680938e+04 1.012599116991971471e+00 5.266049129998839895e-03
6.001216106010416115e+04 1.010551407732453999e+00 5.237869832371026303e-03
6.001216109491151292e+04 1.012260000330034160e+00 5.294504910025890805e-03
6.001216112971886469e+04 1.016845290905162180e+00 5.299475741620678602e-03
6.001216116452620918e+04 1.003881271642612871e+00 5.185733969776075078e-03
6.001216119933356094e+04 1.016663460408619102e+00 5.304283720168256541e-03
6.001216123414091999e+04 1.008085030568206530e+00 5.252693791010666809e-03
6.001216126894826448e+04 1.011436309090565588e+00 5.253061109999152857e-03
6.001216130375561625e+04 1.018934415189509446e+00 5.297312394145089164e-03
6.001216133856296801e+04 1.010260103480226324e+00 5.270806625218588115e-03
6.001216137337031250e+04 1.017524747885935721e+00 5.292386364169649783e-03
6.001216140817766427e+04 1.022554065262892609e+00 5.340076097091831994e-03
6.001216144298501604e+04 1.017163174810194359e+00 5.337329997041171878e-03
6.001216147779236780e+04 1.036943064015544147e+00 5.414160055778913065e-03
6.001216151259971957e+04 1.014759521164731115e+00 5.299888895007174271e-03
6.001216154740707134e+04 1.026802045620346826e+00 5.332551435407179539e-03
6.001216158221442311e+04 1.027154801763906056e+00 5.431589383264600300e-03
6.001216161702177487e+04 1.023447256542465933e+00 5.340096001026918907e-03
6.001216165182912664e+04 1.028120447127406578e+00 5.414220687776214423e-03
6.001216168663647841e+04 1.014750999690856359e+00 5.219501329424251421e-03
6.001216172144383017e+04 1.018363961307649834e+00 5.235257864144051559e-03
6.001216175625118194e+04 1.023835748706904969e+00 5.332328180534218545e-03
6.001216179105853371e+04 1.030348609826200246e+00 5.394021505970130088e-03
6.001216182586588548e+04 1.024995940261312466e+00 5.310752939671704344e-03
6.001216186067323724e+04 1.027268848410571200e+00 5.271075303297200788e-03
6.001216189548058901e+04 1.033686054859022763e+00 5.300418364767799616e-03
6.001216193028794078e+04 1.023507754507587908e+00 5.267875062402224001e-03
6.001216196509529254e+04 1.023840382264359583e+00 5.285346070831455079e-03
6.001216199990264431e+04 1.016726399746018528e+00 5.251338229431675407e-03
6.001216203470998880e+04 1.025356464870822215e+00 5.250388084096568181e-03
6.001216206951734057e+04 1.024387337788090768e+00 5.308483252636842994e-03
6.001216210432469234e+04 1.029676609665261422e+00 5.291063718353097856e-03
6.001216213913203683e+04 1.022161119353909520e+00 5.223342497122299664e-03
6.001216217393938859e+04 1.022254540294843306e+00 5.167439880726716617e-03
6.001216220874674764e+04 1.015406495399055586e+00 5.159137025327118278e-03
6.001216224355409213e+04 1.017601964678890303e+00 5.215981568376134962e-03
6.001216227836144390e+04 1.012931583090306287e+00 5.189393415909437576e-03
6.001216231316879566e+04 1.024288216602850410e+00 5.255955988313162734e-03
6.001216234797614743e+04 1.016175306007571111e+00 5.219752573227223746e-03
6.001216238278349920e+04 1.007514431634721985e+00 5.200960040366429081e-03
6.001216241759085096e+04 1.021049141702404794e+00 5.223292275044554879e-03
6.001216245239820273e+04 1.018462325350597331e+00 5.210129142178437402e-03
6.001216248720555450e+04 1.008792181607698568e+00 5.274959867512770025e-03
6.001216252201290627e+04 1.011076215070284112e+00 5.195590801600922723e-03
6.001216255682025803e+04 9.988517673472619984e-01 5.151565520073698827e-03
6.001216259162760980e+04 1.010672400949199190e+00 5.219104820948500603e-03
6.001216262643496157e+04 1.028410784404542033e+00 5.315137987224003227e-03
6.001216266124231333e+04 1.018849948812360129e+00 5.224967052390519506e-03
6.001216269604966510e+04 1.021820611977708460e+00 5.340877457656552363e-03
6.001216273085701687e+04 1.017550707570318069e+00 5.315625995062351998e-03
6.001216276566436864e+04 1.007503272582846776e+00 5.242898933293799191e-03
6.001216280047172040e+04 1.012035332627147399e+00 5.294488773879467425e-03
6.001216283527906489e+04 1.008607642513762448e+00 5.243350156758409125e-03
6.001216287008641666e+04 1.010361380213847360e+00 5.231972531132618454e-03
6.001216290489376843e+04 1.022397312868572827e+00 5.327567268355139392e-03
6.001216293970112019e+04 1.021972755568529179e+00 5.358987533957064280e-03
6.001216297450847196e+04 1.010852326708918003e+00 5.376633188775227674e-03
6.001216300931582373e+04 9.956978486778675919e-01 5.194255274957004266e-03
6.001216304412317550e+04 1.006781334024104524e+00 5.129251328720672680e-03
6.001216307893051999e+04 1.002359108610129557e+00 5.223878976932966323e-03
6.001216311373787175e+04 1.005586823994672141e+00 5.166109957874774616e-03
6.001216314854522352e+04 1.010544958272003413e+00 5.191687034917253502e-03
6.001216318335257529e+04 1.006296398553542248e+00 5.227411544683296246e-03
6.001216321815992706e+04 9.988796071138292820e-01 5.281804039938113766e-03
6.001216325296727882e+04 1.000375941915234712e+00 5.134746087575615091e-03
6.001216328777463059e+04 9.980613095516843725e-01 5.176679003111070432e-03
6.001216332258198236e+04 1.002345620144199367e+00 5.188024960960655949e-03
6.001216335738933412e+04 1.009780049258896861e+00 5.267118497110805965e-03
6.001216339219668589e+04 1.007220772661991504e+00 5.212452834448177454e-03
6.001216342700403766e+04 9.915896001434381102e-01 5.147941832637732695e-03
6.001216346181138942e+04 9.936765509059940493e-01 5.229861437291979248e-03
6.001216349661874119e+04 1.000412209543112718e+00 5.230749286434994462e-03
6.001216353142609296e+04 9.995431217818590008e-01 5.241499360431845986e-03
6.001216356623344473e+04 9.969850149741418255e-01 5.227871914542857497e-03
6.001216360104079649e+04 9.969951627838941066e-01 5.290179455492593184e-03
6.001216363584814826e+04 9.898092173800773219e-01 5.206922320907949632e-03
6.001216367065550003e+04 9.874051016451617091e-01 5.198591626937539012e-03
6.001216370546285179e+04 9.842462167794273631e-01 5.235438368465404266e-03
6.001216374027020356e+04 9.936336558772048688e-01 5.363832193237175194e-03
6.001216377507755533e+04 9.858721942312638209e-01 5.208693888351583617e-03
6.001216380988490710e+04 9.872274803719730540e-01 5.204653610412965890e-03
6.001216384469225159e+04 9.965810932776998365e-01 5.458677947837166713e-03
6.001216387949960335e+04 9.874431627501275566e-01 5.225673480550154480e-03
6.001216391430695512e+04 9.920230327008963123e-01 5.094792697060949657e-03
6.001216394911429961e+04 9.908240928420722904e-01 5.168978794598195689e-03
6.001216398392165138e+04 9.839463007572388786e-01 5.195772160542494640e-03
6.001216401872901042e+04 9.833732029054909063e-01 5.211206541924362501e-03
6.001216405353635491e+04 9.787073714465656105e-01 5.165245070725927451e-03
6.001216408834370668e+04 9.805433398464125094e-01 5.141430221281819042e-03
6.001216412315105845e+04 9.853730072887203484e-01 5.171266024569299603e-03
6.001216415795841021e+04 9.929655505917320824e-01 5.219264430258357089e-03
6.001216419276576198e+04 9.815275553235579542e-01 5.122888619783209918e-03
6.001216422757311375e+04 9.849530191297223292e-01 5.171137980612051759e-03
6.001216426238046552e+04 9.878453220280413172e-01 5.242068261397207600e-03
6.001216429718781728e+04 9.836152498880293971e-01 5.271070257099200532e-03
6.001216433199516905e+04 9.792893126592217001e-01 5.073112174769487358e-03
6.001216436680252082e+04 9.862740588858661672e-01 5.194284563280470411e-03
6.001216440160987258e+04 9.825211089678567156e-01 5.235914685232455346e-03
6.001216443641722435e+04 9.839226121378016332e-01 5.227950009295535133e-03
6.001216447122457612e+04 9.956936519610541936e-01 5.314070324141640343e-03
6.001216450603192789e+04 9.929452008478021341e-01 5.313313479225289723e-03
6.001216454083927965e+04 9.979444223178624007e-01 5.403643418863752351e-03
6.001216457564662414e+04 9.753887677426291702e-01 5.118422230762833397e-03
6.001216461045397591e+04 9.964291512967603515e-01 5.309962794354815101e-03
6.001216464526132768e+04 9.966991543765514328e-01 5.274742314123588918e-03
6.001216468006867944e+04 1.003042657076794297e+00 5.301878844595221338e-03
6.001216471487603121e+04 1.008343382027409696e+00 5.277571198967203822e-03
6.001216474968338298e+04 9.968176061479966377e-01 5.335418217057735259e-03
6.001216478449073475e+04 9.905052514914537420e-01 5.195680829319663553e-03
6.001216481929807924e+04 9.951144106027750569e-01 5.201832576880727199e-03
6.001216485410543100e+04 9.967516675377101620e-01 5.197653331235216334e-03
6.001216488891278277e+04 1.002141039662187483e+00 5.251333916542349350e-03
6.001216492372013454e+04 1.018796346796885466e+00 5.415500683178415924e-03
6.001216495852748631e+04 1.013095575052861630e+00 5.318539346016237096e-03
6.001216499333483807e+04 1.011981900923912825e+00 5.336102980834839249e-03
6.001216502814218984e+04 1.015452950868064974e+00 5.274434414454933634e-03
6.001216506294954161e+04 1.009695846568130051e+00 5.287092011589536802e-03
6.001216509775689337e+04 1.008543801992602296e+00 5.306211636456513274e-03
6.001216513256424514e+04 1.011495591836957031e+00 5.290530430537009575e-03
6.001216516737159691e+04 1.015473932460937423e+00 5.403143654393722378e-03
6.001216520217894868e+04 1.018955801128243577e+00 5.367375347679148243e-03
6.001216523698630044e+04 1.023732885626440270e+00 5.328056750920379982e-03
6.001216527179365221e+04 1.014194885728095574e+00 5.336616177814348938e-03
6.001216530660100398e+04 1.018120444377977218e+00 5.353886156351855483e-03
6.001216534140835574e+04 1.011064175047344582e+00 5.339810053631475519e-03
6.001216537621570751e+04 1.006625949639194273e+00 5.273041677964279347e-03
6.001216541102305200e+04 1.019926537192195948e+00 5.388813056446863786e-03
6.001216544583040377e+04 1.021902842100910647e+00 5.353392498962025563e-03
6.001216548063775554e+04 1.014075505631049534e+00 5.441410249095781151e-03
6.001216551544510730e+04 1.014930778560037439e+00 5.335105700644971437e-03
6.001216555025245907e+04 1.013000889097851687e+00 5.285006770361762307e-03
6.001216558505981084e+04 1.006234425864360293e+00 5.158442159373285464e-03
6.001216561986716260e+04 1.010533889174257904e+00 5.292929028352911201e-03
6.001216565467450710e+04 1.010492780594866691e+00 5.300499791529970223e-03
6.001216568948185886e+04 1.013089008797224633e+00 5.874274951537308657e-03
6.001216572428921063e+04 1.019964572660368773e+00 5.879063849639929937e-03
6.001216575909656240e+04 1.011812339713970665e+00 5.594324615718305679e-03
6.001216579390391416e+04 1.014296119253748074e+00 5.613718892818995131e-03
6.001216582871126593e+04 1.007231971024022954e+00 5.518455486345202193e-03
6.001216586351861770e+04 1.023793179787555685e+00 5.589661106618027883e-03
6.001216589832596947e+04 1.020526489733057263e+00 5.618868934915884246e-03
6.001216593313332123e+04 1.016203457177650149e+00 5.521951888490203054e-03
6.001216596794067300e+04 1.027886864456100113e+00 5.624584469726912062e-03
6.001216600274802477e+04 1.025906525339465025e+00 6.047040954652933148e-03
6.001216603755537653e+04 1.006154814479681914e+00 5.483098961238022824e-03
6.001216607236272830e+04 1.006649614224531142e+00 5.511570448905540702e-03
6.001216610717008007e+04 1.013019624635690175e+00 5.644604380962098787e-03
6.001216614197743183e+04 1.010888915180492731e+00 5.520745111597497382e-03
6.001216617678478360e+04 1.007582943975417367e+00 5.579003511540638754e-03
6.001216621159213537e+04 1.011296521059223519e+00 5.616840564658772544e-03
6.001216624639948714e+04 1.009564086136012007e+00 5.748550780256455640e-03
6.001216628120683890e+04 9.955187633163226080e-01 5.466106728291994510e-03
6.001216631601418339e+04 9.964805426242655528e-01 5.618466719284591869e-03
6.001216635082153516e+04 9.939068563314542581e-01 5.401844820441584726e-03
6.001216638562888693e+04 9.907421807288774307e-01 5.342445834908814313e-03
6.001216642043623142e+04 9.957622442239559835e-01 5.541379970185622734e-03
6.001216645524358319e+04 9.924808720494991965e-01 5.669288839411774222e-03
6.001216649005093495e+04 9.869713260993658865e-01 5.599988869191243473e-03
6.001216652485828672e+04 9.867813900867462573e-01 5.523736661040412090e-03
6.001216655966563849e+04 9.909930052709635673e-01 5.783219483627898179e-03
6.001216659447299025e+04 9.855021677437151295e-01 5.349198618756139528e-03
6.001216662928034202e+04 9.981663952666028905e-01 5.531589284808963690e-03
6.001216666408769379e+04 9.894403294892897271e-01 5.558150486853321963e-03
6.001216669889504556e+04 9.927033597210179749e-01 5.346563611900621675e-03
6.001216673370239732e+04 9.888990389348009113e-01 5.383286369305666924e-03
6.001216676850974909e+04 9.723674116704751347e-01 5.294133189173054303e-03
6.001216680331710086e+04 9.794187163877199342e-01 5.352207365316754596e-03
6.001216683812445262e+04 9.850986454759447231e-01 5.375957185794826357e-03
6.001216687293180439e+04 9.835590092766760550e-01 5.500901814376769026e-03
6.001216690773915616e+04 9.809116366355298267e-01 5.545760206696527354e-03
6.001216694254650793e+04 9.873308915108222061e-01 5.468611792890739134e-03
6.001216697735385969e+04 9.899895075162961078e-01 5.415273002008847043e-03
6.001216701216121146e+04 9.817073720487994315e-01 5.354809029921421548e-03
6.001216704696855595e+04 9.774520667631392268e-01 5.326840455604512671e-03
6.001216708177590772e+04 9.825374376772860741e-01 5.613671803387063237e-03
6.001216711658325949e+04 9.792227581956238769e-01 5.276555815296775885e-03
6.001216715139061125e+04 9.735192558444770716e-01 5.551995120046998057e-03
6.001216718619796302e+04 9.745817577464269688e-01 5.433922798616423744e-03
6.001216722100531479e+04 9.817188047557928732e-01 5.870062396768878712e-03
6.001216725581266655e+04 9.761642222596748075e-01 5.454231268722783965e-03
6.001216729062001104e+04 9.872932080945877598e-01 5.797972595407533368e-03
6.001216732542736281e+04 9.809599992357440623e-01 5.785233136083232225e-03
6.001216736023471458e+04 9.698032179538401687e-01 5.660099069552801052e-03
6.001216739504206635e+04 9.783216900743915145e-01 5.357772843364490452e-03
6.001216742984941811e+04 9.737337865225852429e-01 5.734729667944110654e-03
6.001216746465676988e+04 9.604430741553215967e-01 5.280757823562126120e-03
6.001216749946412165e+04 9.650201660594375230e-01 5.268040644226387390e-03
6.001216753427147341e+04 9.690257027747209984e-01 5.227781859660413956e-03
6.001216756907882518e+04 9.630810675815927313e-01 5.521178015186249677e-03
6.001216760388617695e+04 9.652549226040054720e-01 5.618557426267500182e-03
6.001216763869352872e+04 9.662774167632998124e-01 5.226853425680757191e-03
6.001216767350088048e+04 9.580191840569461936e-01 5.227108027492257877e-03
6.001216770830823225e+04 9.515911305979205537e-01 5.196293388357371701e-03
6.001216774311558402e+04 9.717219671172931950e-01 5.535366166009755319e-03
6.001216777792293578e+04 9.679077124470175653e-01 5.349547031239389183e-03
6.001216781273028755e+04 9.602084861905771929e-01 5.285674463235147912e-03
6.001216784753763932e+04 9.559271167242020528e-01 5.303809061182747711e-03
6.001216788234499109e+04 9.629872744422209863e-01 5.341390598757525011e-03
6.001216791715234285e+04 9.612295484212549646e-01 5.284175729121680029e-03
6.001216795195968734e+04 9.566735360102471830e-01 5.462759813817913424e-03
6.001216798676703911e+04 9.515943691226276258e-01 5.454947492904010931e-03
6.001216802157439088e+04 9.572493646208650731e-01 5.179790489696626220e-03
6.001216805638174264e+04 9.591445204736387398e-01 5.236357006931145405e-03
6.001216809118909441e+04 9.589379839575309372e-01 5.245852674123053887e-03
6.001216812599644618e+04 9.560039114731200272e-01 5.305078082186363148e-03
6.001216816080379795e+04 9.551364933505880339e-01 5.184414420571952301e-03
6.001216819561114244e+04 9.486843430159166424e-01 5.216887211476370183e-03
6.001216823041849420e+04 9.600661669092770412e-01 5.314330851373940887e-03
6.001216826522584597e+04 9.613962782949804220e-01 5.277867841359511897e-03
6.001216830003319774e+04 9.641605862808049210e-01 5.240775103355422779e-03
6.001216833484054951e+04 9.685159939858569711e-01 5.232085206303685974e-03
6.001216836964790127e+04 9.549846984346274104e-01 5.237893554633499260e-03
6.001216840445525304e+04 9.512222202910194380e-01 5.143952971602481876e-03
6.001216843926260481e+04 9.591165778883098403e-01 5.121217016712665063e-03
6.001216847406995657e+04 9.653225937352261088e-01 5.269695283089182759e-03
6.001216850887730834e+04 9.544908077801544932e-01 5.179448034702134954e-03
6.001216854368466011e+04 9.556976939369872248e-01 5.160305067457317089e-03
6.001216857849201187e+04 9.596054632993211708e-01 5.273918802347607460e-03
6.001216861329936364e+04 9.491260076411407454e-01 5.405364993402593868e-03
6.001216864810671541e+04 9.587799632668826399e-01 5.212296521783805342e-03
6.001216868291406718e+04 9.674539220446689569e-01 5.748035902011761587e-03
6.001216871772141894e+04 9.607287500801848790e-01 5.351991777128892007e-03
6.001216875252877071e+04 9.639085652158750905e-01 5.280284578515895451e-03
6.001216878733612248e+04 9.603817808240910914e-01 5.345526843967961239e-03
6.001216882214346697e+04 9.763304200271611943e-01 5.382280540286242532e-03
6.001216885695081874e+04 9.698371113116136533e-01 5.330426874183601463e-03
6.001216889175817050e+04 9.744382659490955501e-01 5.327212240410526128e-03
6.001216892656551499e+04 9.573017333462529033e-01 5.258408645251264751e-03
6.001216896137286676e+04 9.725251127475439406e-01 5.320753446759448127e-03
6.001216899618021853e+04 9.667843809153318091e-01 5.301321246321890300e-03
6.001216903098757030e+04 9.733775019055661559e-01 5.463144328702752156e-03
6.001216906579492206e+04 9.815234705624372724e-01 5.206786379196141207e-03
6.001216910060227383e+04 9.774250196133689172e-01 5.232037155745120072e-03
6.001216913540962560e+04 9.856053148624913662e-01 5.772432163760600650e-03
6.001216917021697736e+04 9.762860728239008967e-01 5.296749041127131116e-03
6.001216920502432913e+04 9.828924745357392467e-01 5.497489383133089859e-03
6.001216923983168090e+04 9.898683764143874075e-01 5.681291236640821293e-03
6.001216927463903266e+04 9.813582159756409906e-01 5.336752153342770935e-03
6.001216930944638443e+04 9.766109882235448625e-01 5.228771372292969136e-03
6.001216934425373620e+04 9.780968134900823729e-01 5.206916110201867398e-03
6.001216937906108797e+04 9.902187648089540994e-01 5.444355946523826012e-03
6.001216941386843973e+04 9.954067916938690308e-01 5.443524023490952171e-03
6.001216944867579150e+04 9.751191912765054814e-01 5.335039377663217293e-03
6.001216948348314327e+04 1.002826267778271774e+00 5.717071280466386879e-03
6.001216951829049503e+04 9.888352760599007363e-01 5.440976983259881647e-03
6.001216955309783953e+04 9.981334519100872882e-01 5.466363686698192358e-03
6.001216958790519129e+04 9.933380495407507782e-01 5.392277764646489363e-03
6.001216962271254306e+04 9.860160261874175713e-01 5.427144248818384364e-03
6.001216965751989483e+04 9.916148648109551766e-01 5.732754945776603363e-03
6.001216969232724659e+04 9.807885454165187200e-01 5.386964032211974569e-03
6.001216972713459836e+04 9.904230732043652896e-01 5.409921999390664669e-03
6.001216976194195013e+04 9.788064921538606189e-01 5.384734354812105439e-03
6.001216979674929462e+04 9.972929900618231480e-01 5.617722343319173778e-03
6.001216983155664639e+04 1.003839966850052834e+00 5.583374347264196888e-03
6.001216986636399815e+04 1.002016148808936968e+00 5.532142983643033654e-03
6.001216990117134992e+04 9.958976649211849219e-01 5.372866381606630423e-03
6.001216993597870169e+04 9.941607964256234942e-01 5.461111388064167002e-03
6.001216997078605345e+04 9.984295131284143254e-01 5.695335709812938615e-03
6.001217000559340522e+04 9.943153575509877662e-01 5.705718814126283130e-03
6.001217004040075699e+04 9.973803492391671854e-01 5.670099073370410935e-03
6.001217007520810876e+04 9.969475018710001191e-01 5.345075813648373850e-03
6.001217011001546052e+04 9.983785401769961210e-01 5.540976231805505754e-03
6.001217014482281229e+04 1.013197298143671876e+00 5.588926137423297705e-03
6.001217017963016406e+04 1.001497474170527591e+00 5.480480083556542141e-03
6.001217021443751582e+04 1.001794069650802088e+00 5.797067952638684449e-03
6.001217024924486759e+04 1.001177179431910202e+00 5.782005620074430821e-03
6.001217028405221936e+04 1.010326120639291059e+00 5.862512277740690968e-03
6.001217031885957113e+04 1.000646196757250417e+00 5.848367900668523418e-03
6.001217035366692289e+04 1.021115092875296115e+00 5.556095714264993983e-03
6.001217038847426738e+04 9.994453382045380696e-01 5.488152435944306309e-03
6.001217042328161915e+04 1.012173227654194818e+00 5.630455226700113898e-03
6.001217045808897092e+04 1.005970352454021555e+00 5.763003537071580834e-03
6.001217049289632268e+04 9.937926173826847620e-01 5.578986153580546038e-03
6.001217052770367445e+04 9.810832148342961689e-01 5.424849338450708248e-03
6.001217056251102622e+04 9.978169284490311375e-01 5.754864798850148518e-03
6.001217059731837799e+04 1.003136513443260824e+00 5.604096811008395240e-03
6.001217063212572975e+04 9.897734691818615982e-01 5.766300870884531402e-03
6.001217066693307424e+04 9.978499380975655031e-01 5.659443354226861497e-03
6.001217070174042601e+04 9.944011828233648709e-01 5.799356120315819242e-03
6.001217073654777778e+04 9.906091410199050484e-01 5.967256854930809949e-03
6.001217077135512955e+04 9.956418887577321852e-01 5.797541288892091478e-03
6.001217080616248131e+04 9.845235527882822968e-01 5.886333645805074018e-03
6.001217084096983308e+04 9.998076082119679020e-01 5.891751736346941513e-03
6.001217087577718485e+04 1.000896716390137442e+00 5.613656167750312627e-03
6.001217091058453661e+04 9.941188154241924479e-01 5.557017768125087007e-03
6.001217094539188838e+04 9.900947491115318355e-01 5.462556286787781379e-03
6.001217098019924015e+04 1.000415810248941995e+00 5.506505952882292249e-03
6.001217101500659192e+04 9.802894356351506966e-01 5.756679346872889576e-03
6.001217104981394368e+04 9.879841872413863690e-01 5.489593367025806525e-03
6.001217108462129545e+04 9.977848094162574677e-01 5.488717616591165006e-03
6.001217111942864722e+04 9.923452301185331503e-01 5.563709192551260542e-03
6.001217115423599898e+04 9.863213198163260920e-01 5.299075107114229258e-03
6.001217118904335075e+04 9.900897634546529380e-01 5.334310899125853725e-03
6.001217122385070252e+04 9.844179014138478845e-01 5.473919812891797111e-03
6.001217125865805428e+04 9.687722249250222406e-01 5.656196782998054035e-03
6.001217129346540605e+04 9.889273341381881188e-01 5.281061418520441482e-03
6.001217132827275782e+04 9.882722269610527688e-01 5.345361539442619776e-03
6.001217136308010231e+04 9.897478358650525498e-01 5.299812766309159456e-03
6.001217139788745408e+04 9.746043292696452420e-01 5.359831197853991668e-03
6.001217143269480584e+04 9.752672120163056180e-01 5.248884457582778627e-03
6.001217146750215761e+04 9.829604465037705685e-01 5.307537635850376884e-03
6.001217150230950938e+04 9.788911427004314270e-01 5.309679891359219382e-03
6.001217153711686115e+04 9.671056316142401243e-01 5.231067576108506222e-03
6.001217157192421291e+04 9.789807095071966225e-01 5.291618643268531860e-03
6.001217160673155740e+04 9.850232229413783402e-01 5.373205044616231538e-03
6.001217164153890917e+04 9.733967955458632249e-01 5.240380485791827116e-03
6.001217167634626094e+04 9.790895081326639326e-01 5.480862663995754620e-03
6.001217171115361270e+04 9.816353796109628105e-01 5.650429500666812044e-03
6.001217174596096447e+04 9.611735407034476264e-01 5.571119097275090137e-03
6.001217178076831624e+04 9.740197604002934773e-01 5.555562403932613053e-03
6.001217181557566801e+04 9.846542036970062917e-01 5.323408784898621751e-03
6.001217185038301977e+04 9.833559772474419480e-01 5.293140775487066053e-03
6.001217188519037154e+04 9.797208545341038466e-01 5.264653027574119418e-03
6.001217191999772331e+04 9.771835338130532289e-01 5.318055394075155672e-03
6.001217195480507507e+04 9.762466944367115262e-01 5.258679956537744456e-03
6.001217198961242684e+04 9.709746616205291447e-01 5.280583903599240722e-03
6.001217202441977861e+04 9.721721482986886986e-01 5.586953648013722080e-03
6.001217205922713038e+04 9.799007612979073745e-01 5.263844220321287418e-03
6.001217209403448214e+04 9.785483821448416331e-01 5.344741766580442428e-03
6.001217212884183391e+04 9.868034738414667162e-01 5.272427828492199861e-03
6.001217216364917840e+04 9.872231876501776915e-01 5.241013403689356344e-03
6.001217219845653017e+04 9.796690304722589504e-01 5.166943927044539454e-03
6.001217223326388194e+04 9.821358996480328285e-01 5.627122915787705244e-03
6.001217226807123370e+04 9.771654657624925244e-01 5.246587878406941408e-03
6.001217230287858547e+04 9.873729769909739273e-01 5.578381824527418875e-03
6.001217233768593724e+04 9.964030195282264080e-01 5.484386825404054082e-03
6.001217237249328173e+04 9.995034485177660688e-01 5.393691058388223013e-03
6.001217240730063349e+04 9.837498118543289705e-01 5.445712159043868475e-03
6.001217244210798526e+04 9.839765536668457768e-01 5.331174190121632135e-03
6.001217247691533703e+04 9.883945583946527336e-01 5.532232166537654969e-03
6.001217251172268880e+04 9.829214719430567904e-01 5.436045046993292530e-03
6.001217254653004056e+04 9.798703584522315824e-01 5.298630867411358372e-03
6.001217258133739233e+04 1.000407995706761977e+00 5.566923676542980155e-03
6.001217261614474410e+04 9.929150740623003957e-01 5.227068426833997479e-03
6.001217265095209586e+04 9.977296065103203881e-01 5.503252936585936554e-03
6.001217268575944763e+04 9.966419393317337283e-01 5.586901155244056345e-03
6.001217272056679940e+04 9.848894662257006161e-01 5.204672799089156421e-03
6.001217275537415117e+04 9.754127766131694965e-01 5.345872516609589953e-03
6.001217279018150293e+04 9.936471689703998411e-01 5.321158557868741965e-03
6.001217282498885470e+04 9.944073566572335654e-01 5.436179715070492587e-03
6.001217285979620647e+04 9.988710281808167446e-01 5.403143775041095546e-03
6.001217289460355823e+04 1.010996673281162828e+00 5.385696433746959937e-03
6.001217292941091000e+04 1.007677642681380048e+00 5.281946540836979405e-03
6.001217296421826177e+04 1.001551213113383909e+00 5.425013448924305946e-03
6.001217299902561354e+04 9.880794480439809568e-01 5.547584336657408050e-03
6.001217303383296530e+04 1.006664406158042757e+00 5.700643270327201625e-03
6.001217306864031707e+04 1.003714359245539756e+00 5.310172794910261902e-03
6.001217310344766884e+04 1.012070108515093603e+00 5.644958037209490964e-03
6.001217313825501333e+04 1.009844372324400608e+00 5.329830969593802627e-03
6.001217317306236509e+04 1.023537281575382929e+00 5.564781786235090469e-03
6.001217320786971686e+04 1.000241620484777272e+00 5.818321717415733153e-03
6.001217324267706863e+04 1.011094393895527022e+00 5.456576275355434942e-03
6.001217327748441312e+04 1.007670975638099486e+00 5.446359630475787472e-03
6.001217331229176489e+04 1.011711239925459527e+00 5.355760975215262051e-03
6.001217334709912393e+04 1.015033907722259210e+00 5.417963219659691076e-03
6.001217338190647570e+04 1.022359691704467055e+00 5.431406155235780561e-03
6.001217341671382019e+04 1.031585472739806608e+00 5.629968151836340327e-03
6.001217345152117196e+04 1.016987448468989808e+00 5.403332559228212623e-03
6.001217348632852372e+04 1.023450095843900565e+00 5.416443576939225513e-03
6.001217352113587549e+04 1.017160251385529568e+00 5.541721130335909920e-03
6.001217355594322726e+04 1.017333036700251991e+00 5.467659471482166390e-03
6.001217359075057902e+04 1.029624043621652163e+00 5.486813690563304563e-03
6.001217362555793079e+04 1.027299936596273389e+00 5.486829657771140865e-03
6.001217366036528256e+04 1.044959120811531195e+00 5.607549321434306122e-03
6.001217369517263432e+04 1.045542042668556881e+00 5.607116872630641020e-03
6.001217372997998609e+04 1.020952513151282659e+00 5.557350267662940387e-03
6.001217376478733786e+04 1.022732672000062681e+00 5.565204340036570760e-03
6.001217379959468963e+04 1.030601026405570497e+00 5.562834749089814491e-03
6.001217383440204139e+04 1.025850012000086631e+00 5.499173045657612668e-03
6.001217386920939316e+04 1.038278689840183677e+00 5.929931372158058975e-03
6.001217390401674493e+04 1.029653617818619527e+00 5.521468954661547593e-03
6.001217393882409669e+04 1.037141087819623220e+00 5.911545280546638692e-03
6.001217397363144846e+04 1.017434021942238198e+00 5.471417768015614767e-03
6.001217400843879295e+04 1.012341642969963429e+00 5.480246693737481772e-03
6.001217404324614472e+04 1.015534792497125416e+00 5.751542362371343982e-03
6.001217407805349649e+04 1.016949040985307251e+00 5.751059955232043844e-03
6.001217411286084825e+04 1.023374767947662134e+00 5.931220841425482310e-03
6.001217414766820002e+04 1.018036089284304779e+00 5.523290820493480593e-03
6.001217418247555179e+04 1.021589841186654191e+00 5.460510236718701949e-03
6.001217421728290356e+04 1.016451515861119370e+00 5.441415980787789319e-03
6.001217425209025532e+04 1.025153229003208599e+00 5.842445886527243039e-03
6.001217428689759981e+04 1.014302005793434436e+00 5.907569203351562687e-03
6.001217432170495158e+04 1.030508329202220574e+00 5.765710741416359142e-03
6.001217435651230335e+04 1.025230678968852782e+00 5.377613294044300898e-03
6.001217439131965511e+04 1.042810377494786334e+00 5.572165016619249830e-03
6.001217442612700688e+04 1.021927756236833629e+00 5.561020670592971629e-03
6.001217446093435865e+04 1.022925146945266262e+00 5.385966944624462696e-03
6.001217449574171042e+04 1.011263367172824390e+00 5.781360698986466942e-03
6.001217453054906218e+04 1.013708137049607494e+00 5.461825926075715258e-03
6.001217456535641395e+04 1.028157063306151864e+00 5.578969359700544986e-03
6.001217460016376572e+04 1.012380170927280609e+00 5.318537317827129116e-03
6.001217463497111748e+04 1.030912592528657967e+00 5.567976938513195632e-03
6.001217466977846925e+04 1.027621820568519251e+00 5.516130063700305612e-03
6.001217470458582102e+04 1.019857884131907699e+00 5.529247550577744141e-03
6.001217473939317279e+04 1.008023466407248492e+00 5.409175045714771819e-03
6.001217477420052455e+04 1.011814999491256861e+00 5.670996927601388259e-03
6.001217480900787632e+04 9.981796304243757412e-01 5.391697752195118674e-03
6.001217484381522809e+04 1.008679694875782129e+00 5.413669671374695715e-03
6.001217487862257985e+04 9.989553615139722398e-01 5.276132886776309719e-03
6.001217491342993162e+04 1.011922260607264645e+00 5.328733482710250671e-03
6.001217494823727611e+04 1.002942579106967047e+00 5.375658524953577308e-03
6.001217498304462788e+04 1.009273597854156046e+00 5.565648935895724063e-03
6.001217501785197965e+04 9.969448397240868731e-01 5.356044348441935804e-03
6.001217505265933141e+04 1.008288399804019964e+00 5.355813840103823380e-03
6.001217508746668318e+04 9.982276229327307071e-01 5.367312187268474984e-03
6.001217512227403495e+04 1.012044959150339984e+00 5.472571408555130558e-03
6.001217515708138671e+04 1.008926801039893961e+00 5.392199488208344708e-03
6.001217519188873121e+04 1.002631939928325444e+00 5.696426861582901471e-03
6.001217522669608297e+04 9.972698927974413818e-01 5.302255245176241798e-03
6.001217526150343474e+04 9.904337004087689911e-01 5.377934077375798490e-03
6.001217529631078651e+04 1.000494367945364615e+00 5.677485627246260484e-03
6.001217533111813827e+04 9.973893105646445267e-01 5.401784579086829456e-03
6.001217536592549004e+04 1.011802989089001459e+00 5.387459849354044386e-03
6.001217540073284181e+04 1.005125998358871398e+00 5.382473571107130803e-03
6.001217543554019358e+04 1.015420184135676029e+00 5.496245911232199369e-03
6.001217547034754534e+04 9.945120241131492067e-01 5.576420622700637916e-03
6.001217550515489711e+04 1.007576313402839041e+00 5.581635275594166133e-03
6.001217553996224888e+04 9.972999413785860190e-01 5.514812624094807096e-03
6.001217557476960064e+04 9.897776692831119494e-01 5.349321894464524781e-03
6.001217560957695241e+04 1.007618728304832789e+00 5.288571450989992470e-03
6.001217564438430418e+04 1.001383181742473871e+00 5.577158018593103214e-03
6.001217567919165595e+04 9.988116674404414752e-01 5.605046032276355880e-03
6.001217571399900044e+04 9.984288278458502974e-01 5.401373458906130222e-03
6.001217574880635220e+04 1.004207089569988831e+00 5.463583430992567311e-03
6.001217578361370397e+04 9.855493256373608624e-01 5.317969325841214769e-03
6.001217581842105574e+04 9.912604221831744500e-01 5.502425795474586399e-03
6.001217585322840750e+04 9.953094356258519460e-01 5.266327197352459362e-03
6.001217588803575927e+04 9.866884687277809318e-01 5.501258422426170622e-03
6.001217592284311104e+04 9.929729734634897831e-01 5.372855865781767624e-03
6.001217595765045553e+04 9.968388380378653268e-01 5.488349315292623612e-03
6.001217599245780730e+04 9.871772451077356347e-01 5.354000427525307942e-03
6.001217602726515906e+04 9.981119969959931781e-01 5.411328733119090580e-03
6.001217606207251083e+04 9.868418616223831874e-01 5.780112577779522587e-03
6.001217609687986260e+04 9.796599846295469538e-01 5.359752949057638646e-03
6.001217613168721437e+04 9.920527223597834787e-01 5.459612793338711537e-03
6.001217616649456613e+04 1.002699235311942161e+00 5.395651376033156442e-03
6.001217620130191790e+04 9.967655300638771365e-01 5.587830042111250478e-03
6.001217623610926967e+04 9.999681097880394054e-01 5.270708754149655735e-03
6.001217627091662143e+04 9.880391544492850286e-01 5.214433460019523431e-03
6.001217630572397320e+04 9.848376819363060530e-01 5.343636052899639229e-03
6.001217634053132497e+04 9.983387701295632910e-01 5.269305992733315860e-03
6.001217637533867673e+04 1.001939347778531442e+00 5.641888312977892152e-03
6.001217641014602850e+04 1.004333574349524305e+00 5.393569040799839169e-03
6.001217644495338027e+04 1.007628501802724896e+00 5.643471682418101792e-03
6.001217647976073204e+04 9.934126978401274233e-01 5.407260080049927295e-03
6.001217651456808380e+04 9.851666102067297981e-01 5.371324770325273425e-03
6.001217654937543557e+04 9.997476965194057597e-01 5.435521474499582437e-03
6.001217658418278006e+04 9.871921030756418691e-01 5.561467403443945412e-03
6.001217661899013183e+04 9.941166309750051333e-01 5.348032385371227944e-03
6.001217665379749087e+04 9.962670224453626933e-01 5.317471520799517924e-03
6.001217668860483536e+04 9.997710179121350738e-01 5.480903028379488506e-03
6.001217672341218713e+04 9.990061943022389146e-01 5.738601677505687261e-03
6.001217675821953890e+04 1.004118628852359363e+00 5.380702772983620048e-03
6.001217679302688339e+04 9.983151596534859396e-01 5.401693656501251745e-03
6.001217682783423516e+04 9.983343090023905075e-01 5.485159650134058436e-03
6.001217686264158692e+04 9.959199752714492648e-01 5.637409000547791323e-03
6.001217689744893869e+04 1.000745918418519009e+00 5.341475535996857184e-03
6.001217693225629046e+04 1.003760197697084910e+00 5.403841748120010759e-03
6.001217696706364222e+04 1.012307679967936691e+00 5.522285741252171663e-03
6.001217700187099399e+04 1.011849746494552837e+00 5.386465238552402661e-03
6.001217703667834576e+04 1.002654428392758312e+00 5.595988818683946681e-03
6.001217707148569752e+04 1.007042115202460231e+00 5.709258896219649750e-03
6.001217710629304929e+04 1.006238327373950581e+00 5.652742500543860363e-03
6.001217714110040106e+04 1.018183891374604411e+00 5.453916211668546898e-03
6.001217717590775283e+04 1.013889225040157882e+00 5.648262602381228480e-03
6.001217721071510459e+04 1.023702106211022755e+00 5.521344833821120734e-03
6.001217724552245636e+04 1.019830208399511218e+00 5.472118125671147741e-03
6.001217728032980813e+04 1.010580044495458241e+00 5.689253525750754582e-03
6.001217731513715989e+04 1.011341175379869783e+00 5.450246804555154007e-03
6.001217734994451166e+04 1.012635954171919872e+00 5.687617240244597500e-03
6.001217738475186343e+04 1.014241305649726366e+00 5.472232251714554199e-03
6.001217741955921520e+04 1.020268793073008107e+00 5.425393591375736284e-03
6.001217745436656696e+04 1.017491168673707813e+00 5.477487325302229232e-03
6.001217748917391145e+04 1.026339683042572615e+00 5.438158649222890086e-03
6.001217752398126322e+04 1.013989792508624976e+00 5.563406137051161993e-03
6.001217755878861499e+04 1.010503413821184138e+00 5.482700935119406462e-03
6.001217759359596675e+04 1.012314362079563823e+00 5.776396736615890294e-03
6.001217762840331852e+04 1.021441825913223633e+00 5.466704465295370990e-03
6.001217766321067029e+04 1.022092388780407424e+00 5.550848500298194085e-03
6.001217769801802206e+04 1.031721610664815936e+00 5.622601547127225111e-03
6.001217773282536655e+04 1.021837025900863116e+00 5.346233566587837126e-03
6.001217776763271831e+04 1.023330055960376406e+00 5.413480917513853116e-03
6.001217780244007008e+04 1.034377104253820567e+00 5.753795480206995612e-03
6.001217783724742185e+04 1.031830248084768753e+00 5.506715735740661671e-03
6.001217787205477362e+04 1.033043252632052322e+00 5.588779363705559042e-03
6.001217790686212538e+04 1.033242925676645996e+00 5.584523327080119157e-03
6.001217794166947715e+04 1.041076256945322909e+00 5.603511148122350578e-03
6.001217797647682892e+04 1.029203339890884861e+00 5.730413554121102475e-03
6.001217801128418068e+04 1.029280497483767265e+00 5.821456013399044054e-03
6.001217804609153245e+04 1.029976899943138458e+00 5.469597320937663251e-03
6.001217808089888422e+04 1.022760335848248436e+00 5.305006269724323736e-03
6.001217811570623599e+04 1.036748197859494347e+00 5.696205048594090749e-03
6.001217815051358775e+04 1.026186006916679272e+00 5.638645860250381635e-03
6.001217818532093952e+04 1.039258783612560855e+00 5.799967179577947621e-03
6.001217822012829129e+04 1.042199931749123065e+00 5.514501542091945763e-03
6.001217825493564305e+04 1.031857687562002690e+00 5.446667706775629864e-03
6.001217828974298754e+04 1.035358838649850455e+00 5.551103902828594810e-03
6.001217832455033931e+04 1.022509678832688840e+00 5.445384462800012017e-03
6.001217835935769108e+04 1.019214552649944761e+00 5.623495162727306512e-03
6.001217839416504285e+04 1.021139060559436373e+00 5.492932803816636365e-03
6.001217842897239461e+04 1.033797182680564530e+00 5.508981506064842409e-03
6.001217846377974638e+04 1.042209164131336685e+00 5.676542542211481142e-03
6.001217849858709815e+04 1.043363494396831959e+00 5.403970978586560871e-03
6.001217853339444991e+04 1.032489495193367413e+00 5.446695612316397768e-03
6.001217856820179441e+04 1.034220155620038328e+00 5.842871198980938846e-03
6.001217860300914617e+04 1.040640073517330011e+00 5.576891482356786944e-03
6.001217863781649794e+04 1.026415204590462649e+00 5.964650332420200901e-03
6.001217867262384971e+04 1.024366226685412551e+00 5.551483243423467433e-03
6.001217870743120147e+04 1.042363842743284197e+00 5.535198303203679032e-03
6.001217874223855324e+04 1.028824434376613306e+00 5.586263407583217343e-03
6.001217877704590501e+04 1.035437770382379830e+00 5.650341975715498545e-03
6.001217881185325678e+04 1.026888852039930855e+00 5.652480752943976790e-03
6.001217884666060854e+04 1.012697030522353048e+00 5.464398523636056909e-03
6.001217888146796031e+04 1.017598617886701584e+00 5.560386759877734147e-03
6.001217891627531208e+04 1.019016306767921431e+00 5.648117902453744787e-03
6.001217895108266384e+04 1.026818814981150796e+00 5.496814968985061500e-03
6.001217898589001561e+04 1.019969827352423808e+00 5.607885533017082681e-03
6.001217902069736738e+04 1.030718930282788381e+00 6.036561769314727557e-03
6.001217905550471914e+04 1.023955158802801080e+00 5.602828749415595354e-03
6.001217909031206364e+04 1.021141916737236199e+00 5.450742137324686085e-03
6.001217912511941540e+04 1.009636486582347059e+00 5.420862477870580162e-03
6.001217915992677445e+04 1.021905613932297063e+00 5.479588379883847983e-03
6.001217919473412621e+04 1.015119840615307245e+00 5.617075222997695849e-03
6.001217922954147070e+04 1.022929041365866931e+00 5.613321544785387918e-03
6.001217926434882247e+04 1.028248977617090887e+00 5.567974062040968557e-03
6.001217929915617424e+04 1.018358087548330460e+00 5.449119325810714877e-03
6.001217933396351873e+04 1.008185309059351553e+00 5.697987306481301119e-03
6.001217936877087050e+04 1.019774364200566330e+00 5.427238828529407436e-03
6.001217940357822226e+04 1.003504696552070641e+00 5.417586314488114646e-03
6.001217943838558131e+04 1.010056355748055301e+00 5.471076013547298764e-03
6.001217947319292580e+04 1.015261640879100868e+00 5.395377767425671434e-03
6.001217950800027756e+04 1.011765753360337694e+00 5.326628152280557006e-03
6.001217954280762933e+04 1.013319590423969796e+00 5.272421801468543667e-03
6.001217957761498110e+04 1.015436059500898214e+00 5.401677791924897748e-03
6.001217961242233287e+04 1.009081824953874884e+00 5.568389391049966691e-03
6.001217964722968463e+04 1.009123871721291366e+00 5.478843796410288146e-03
6.001217968203703640e+04 9.974797477740408036e-01 5.505096106546117536e-03
6.001217971684438817e+04 1.006699350301556883e+00 5.303707617659487311e-03
6.001217975165173993e+04 9.982463081155009688e-01 5.409070332296700770e-03
6.001217978645909170e+04 1.014675869603585134e+00 5.853618976057635426e-03
6.001217982126644347e+04 9.946946471179138882e-01 5.475575718193964256e-03
6.001217985607379524e+04 1.007416543163363043e+00 5.436552156927920189e-03
6.001217989088114700e+04 9.963923740584398336e-01 5.331206679070621575e-03
6.001217992568849877e+04 9.983458190115306330e-01 5.413352111425765931e-03
6.001217996049585054e+04 9.962767088935096105e-01 5.380383586625606465e-03
6.001217999530319503e+04 1.026825463115446979e+00 5.669341407574120771e-03
6.001218003011054680e+04 1.022826941893633546e+00 5.726168434142352506e-03
6.001218006491789856e+04 1.020200262071832897e+00 5.863080634035066317e-03
6.001218009972525033e+04 1.017918009730508277e+00 5.662082736957723718e-03
6.001218013453260210e+04 1.007138033799847010e+00 5.530054030884976393e-03
6.001218016933995386e+04 1.011241582442619968e+00 5.357943175578898203e-03
6.001218020414730563e+04 1.016526030196370556e+00 5.758665687693821644e-03
6.001218023895465012e+04 1.007511500754890266e+00 5.393006353553651301e-03
6.001218027376200189e+04 1.015944224778592142e+00 5.730304168959482122e-03
6.001218030856935366e+04 1.015903733379178497e+00 5.429248773035838700e-03
6.001218034337670542e+04 1.013478842205308039e+00 5.429109873218545754e-03
6.001218037818405719e+04 1.007347901737847051e+00 5.689787175896935875e-03
6.001218041299140896e+04 1.019141255047142813e+00 5.553596009139097518e-03
6.001218044779876072e+04 1.005528283128399814e+00 5.459341838455912706e-03
6.001218048260611249e+04 1.019762062708500228e+00 6.116702399561969351e-03
6.001218051741346426e+04 1.010637738562015775e+00 5.576910113776986123e-03
6.001218055222081603e+04 1.009855656336240859e+00 5.678622661779817067e-03
6.001218058702816779e+04 1.005151236172563856e+00 5.408863526826866719e-03
6.001218062183551956e+04 1.005433977955644265e+00 5.388757662272424497e-03
6.001218065664287133e+04 1.001843600988601812e+00 5.591462156845456062e-03
6.001218069145022309e+04 1.015527156611377269e+00 5.610735624442396603e-03
6.001218072625757486e+04 1.020377732396037462e+00 5.825546391115359740e-03
6.001218076106492663e+04 1.031819151674705948e+00 5.680848983578246254e-03
6.001218079587227840e+04 1.027865967787809254e+00 5.622037411263607239e-03
6.001218083067962289e+04 1.021817668818822522e+00 5.867635042374956360e-03
6.001218086548697465e+04 1.024791981264652430e+00 5.831972755482485969e-03
6.001218090029432642e+04 1.013680595102144144e+00 5.610487128384827882e-03
6.001218093510167819e+04 1.021652844355740886e+00 5.633029414721816251e-03
6.001218096990902995e+04 1.024506023623071638e+00 5.568423876945431499e-03
6.001218100471638172e+04 1.022033531052353617e+00 5.707623730349350652e-03
6.001218103952373349e+04 1.022143245817708435e+00 5.475530520584053450e-03
6.001218107433107798e+04 1.018909521719857825e+00 5.443633856272683640e-03
6.001218110913842975e+04 1.020497526370735653e+00 5.748953630926262846e-03
6.001218114394578151e+04 1.012066117131988019e+00 5.475700477538838346e-03
6.001218117875313328e+04 1.020267359189034773e+00 5.456377954069668856e-03
6.001218121356048505e+04 1.027015518252700099e+00 5.490207099321398748e-03
6.001218124836783682e+04 1.022716036597488332e+00 5.534781121719707132e-03
6.001218128317518858e+04 1.024181140881523344e+00 5.481754938019530246e-03
6.001218131798254035e+04 1.021532064140754814e+00 5.449470997920794271e-03
6.001218135278989212e+04 1.021213146312984987e+00 5.464622136208750584e-03
6.001218138759724388e+04 1.026662346141326454e+00 5.649234867461150160e-03
6.001218142240459565e+04 1.031532019410089207e+00 5.612005634657481722e-03
6.001218145721194742e+04 1.010994022968684902e+00 5.480948204758599208e-03
6.001218149201929918e+04 1.012360226631704885e+00 5.397161384361333705e-03
6.001218152682665095e+04 1.016977369435714929e+00 5.921239278875421036e-03
6.001218156163400272e+04 1.024468206590659181e+00 5.871085913747639030e-03
6.001218159644135449e+04 1.023395842823320523e+00 5.747699946217155187e-03
6.001218163124870625e+04 1.003270098561156232e+00 5.493363924358105055e-03
6.001218166605605802e+04 1.003387784604717448e+00 5.437033632433792806e-03
6.001218170086340979e+04 1.023655110721712669e+00 5.438045576074523879e-03
6.001218173567076155e+04 1.020279330728761202e+00 5.409899601646737770e-03
6.001218177047810605e+04 1.032035700087364338e+00 5.535482585355190090e-03
6.001218180528545781e+04 1.033244557095610583e+00 5.508172838375152702e-03
6.001218184009280958e+04 1.021322030055547447e+00 5.484733291961245427e-03
6.001218187490015407e+04 1.025679178733082786e+00 5.505197347159980319e-03
6.001218190970750584e+04 1.018525988042455532e+00 5.533570007463809760e-03
6.001218194451486488e+04 1.022825957457750512e+00 5.854754215275545862e-03
6.001218197932220937e+04 1.022095154822273422e+00 5.551438123263180598e-03
6.001218201412956114e+04 1.028260902442629243e+00 5.641521889149558704e-03
6.001218204893691291e+04 1.025688216157143007e+00 5.481270833977501533e-03
6.001218208374426467e+04 1.021264729497028734e+00 5.513969608777554918e-03
6.001218211855161644e+04 1.001604560114284226e+00 5.388714741435766259e-03
6.001218215335896821e+04 1.002847929344345079e+00 5.398288269025237202e-03
6.001218218816631997e+04 1.008013229026796465e+00 5.413802508798859492e-03
6.001218222297367174e+04 1.010374509525438835e+00 5.487809488694113565e-03
6.001218225778102351e+04 1.021942440579327815e+00 5.428011947926275615e-03
6.001218229258837528e+04 9.989508778712339332e-01 5.524111127104595897e-03
6.001218232739572704e+04 1.008936084696027802e+00 5.301981335517408009e-03
6.001218236220307881e+04 1.007052607847677583e+00 5.488896165225882508e-03
6.001218239701043058e+04 1.008164760761317780e+00 5.729771521042969010e-03
6.001218243181778234e+04 9.981481891700341169e-01 5.450967832480906397e-03
6.001218246662513411e+04 9.877767827777768073e-01 5.216314578196201528e-03
6.001218250143248588e+04 9.873814149002723140e-01 5.418574776216996715e-03
6.001218253623983037e+04 9.994135274859176077e-01 5.328129529191582073e-03
6.001218257104718214e+04 9.953532679112702120e-01 5.357365163643133983e-03
6.001218260585453390e+04 1.007234732232503704e+00 5.405916357141888305e-03
6.001218264066188567e+04 9.931667505074279756e-01 5.223388154373291743e-03
6.001218267546923744e+04 9.932075602432087758e-01 5.340793008311244851e-03
6.001218271027658921e+04 9.873261777607278411e-01 5.274233606743800734e-03
6.001218274508394097e+04 9.882653432307941799e-01 5.337228632849099798e-03
6.001218277989128546e+04 9.889460696931785533e-01 5.463252717638760088e-03
6.001218281469863723e+04 9.927188359740989343e-01 5.315593878608335793e-03
6.001218284950598900e+04 9.873489661079808410e-01 5.586015367165107076e-03
6.001218288431334076e+04 9.744330589515589613e-01 5.543510149348871568e-03
6.001218291912069253e+04 9.859716840547967376e-01 5.344900562547988745e-03
6.001218295392804430e+04 9.844964998268339595e-01 5.433730506782407169e-03
6.001218298873539607e+04 9.850197633797954655e-01 5.264189010626832595e-03
6.001218302354274783e+04 9.944828448864848625e-01 5.599688261796163108e-03
6.001218305835009960e+04 9.847859700974721520e-01 5.403358302793682087e-03
6.001218309315745137e+04 9.823925112546018079e-01 5.547536453029993340e-03
6.001218312796480313e+04 9.800208118571230864e-01 5.286226065245570871e-03
6.001218316277215490e+04 9.828368907536517707e-01 5.223789393834979769e-03
6.001218319757950667e+04 9.700062710145490597e-01 5.404430732005444972e-03
6.001218323238685844e+04 9.808239589571406958e-01 5.427358788142594773e-03
6.001218326719421020e+04 9.825834584478508882e-01 5.659587392897372400e-03
6.001218330200156197e+04 9.779939403637298856e-01 5.271455137690091511e-03
6.001218333680891374e+04 9.732138655080947442e-01 5.204591555405647420e-03
6.001218337161626550e+04 9.698144096493930277e-01 5.216661353391597276e-03
6.001218340642360999e+04 9.729672540131136804e-01 5.164292811298845827e-03
6.001218344123096176e+04 9.801876861217561077e-01 5.338343046133967908e-03
6.001218347603832080e+04 9.768500296636695168e-01 5.234857045559144877e-03
6.001218351084567257e+04 9.588978563407424272e-01 5.315994059528457785e-03
6.001218354565301706e+04 9.680608371196813833e-01 5.239928094629075009e-03
6.001218358046036883e+04 9.685089502742992851e-01 5.127208175821503476e-03
6.001218361526772060e+04 9.573673138566554108e-01 5.135945372979641363e-03
6.001218365007506509e+04 9.656076211619701866e-01 5.159890069960273995e-03
6.001218368488241686e+04 9.544532383169953560e-01 5.038075966944175269e-03
6.001218371968976862e+04 9.611174084293530040e-01 5.421775183353281548e-03
6.001218375449712767e+04 9.562182387905117098e-01 5.170557711885574899e-03
6.001218378930447943e+04 9.690592690569246326e-01 5.256142560835204772e-03
6.001218382411182392e+04 9.611943889646741290e-01 5.289317782846371906e-03
6.001218385891917569e+04 9.747688308404633961e-01 5.318047390094228846e-03
6.001218389372652746e+04 9.579764435562710956e-01 5.322999694373597816e-03
6.001218392853387923e+04 9.611390724164480259e-01 5.300841761371214919e-03
6.001218396334123099e+04 9.565980030718957972e-01 5.561660808087999681e-03
6.001218399814858276e+04 9.719837135064177680e-01 5.332172752520608801e-03
6.001218403295593453e+04 9.620666358974800936e-01 5.327633173275309053e-03
6.001218406776328629e+04 9.679500580297996093e-01 5.258873425454071993e-03
6.001218410257063806e+04 9.615671547500651561e-01 5.348470226062777139e-03
6.001218413737798983e+04 9.540285740234532019e-01 5.180407939808595250e-03
6.001218417218534159e+04 9.587861414702073537e-01 5.104519141691533576e-03
6.001218420699269336e+04 9.516143846936024886e-01 5.281460608969276022e-03
6.001218424180004513e+04 9.646107484399565335e-01 5.312500174982170628e-03
6.001218427660739690e+04 9.571293960262918787e-01 5.209010152217440938e-03
6.001218431141474866e+04 9.594983193414802214e-01 5.379802999317077374e-03
6.001218434622209315e+04 9.635478845513684165e-01 5.368524741713716006e-03
6.001218438102944492e+04 9.639793786645922680e-01 5.270784122052872729e-03
6.001218441583679669e+04 9.678867986976675830e-01 5.236187115687206128e-03
6.001218445064414846e+04 9.583504893295381466e-01 5.262103595837807658e-03
6.001218448545150022e+04 9.571989910938284440e-01 5.551077363418127804e-03
6.001218452025885199e+04 9.434108865754091688e-01 5.177157639689285856e-03
6.001218455506620376e+04 9.615190138338141068e-01 5.323375346624937068e-03
6.001218458987354825e+04 9.570367751576756010e-01 5.241677465551891450e-03
6.001218462468090001e+04 9.506113292922645508e-01 5.100646297951261232e-03
6.001218465948825178e+04 9.627491462837911573e-01 5.278570024581832019e-03
6.001218469429560355e+04 9.580628253824878815e-01 5.663676895360979235e-03
6.001218472910295532e+04 9.472107029033732806e-01 5.262341575350707422e-03
6.001218476391030708e+04 9.473130564914450380e-01 5.525306865983062830e-03
6.001218479871765885e+04 9.585154305317229451e-01 5.385133725999734569e-03
6.001218483352501062e+04 9.581449981077629907e-01 5.259777526328467991e-03
6.001218486833236238e+04 9.688094862037700539e-01 5.537158228278594302e-03
6.001218490313971415e+04 9.621740212514685586e-01 5.317740834483867043e-03
6.001218493794706592e+04 9.629139087878457737e-01 5.321373451086376487e-03
6.001218497275441769e+04 9.684717054918038359e-01 5.272584521859698982e-03
6.001218500756176945e+04 9.628133900952607904e-01 5.336605547629037077e-03
6.001218504236912122e+04 9.826218312442412950e-01 5.567843468652517239e-03
6.001218507717647299e+04 9.777418657283376557e-01 5.258318421469227247e-03
6.001218511198382475e+04 9.800303323702710401e-01 5.318816596671618012e-03
6.001218514679117652e+04 9.756015383972068689e-01 5.656576401577007723e-03
6.001218518159852101e+04 9.854124497338883071e-01 5.714279865150819100e-03
6.001218521640587278e+04 9.719101488807047051e-01 5.396762672291798013e-03
6.001218525121322455e+04 9.752354672046360529e-01 5.425114228225675315e-03
6.001218528602057631e+04 9.745587663262762490e-01 5.347383356781077596e-03
6.001218532082792808e+04 9.763629319353990255e-01 5.389394301651062244e-03
6.001218535563527985e+04 9.853393791962729020e-01 5.433441227785951351e-03
6.001218539044262434e+04 9.851692357539207912e-01 5.740302099379938384e-03
6.001218542524997611e+04 9.809488272916310203e-01 5.482544467323898114e-03
6.001218546005732787e+04 9.913915514864615197e-01 5.606483634283290600e-03
6.001218549486467964e+04 9.889008978389223214e-01 5.516697435973492644e-03
6.001218552967203141e+04 9.928260788805792769e-01 5.628289913062019950e-03
6.001218556447938317e+04 9.814040822260713393e-01 5.804848941478093008e-03
6.001218559928673494e+04 9.944035420553212212e-01 6.044054325407378220e-03
6.001218563409408671e+04 9.943189720014864452e-01 5.684266460011242958e-03
6.001218566890143848e+04 9.966200540415234288e-01 5.547014341485747950e-03
6.001218570370879024e+04 9.988081227995011524e-01 5.846477410122331159e-03
6.001218573851614201e+04 9.926361662114467910e-01 5.555362379578544264e-03
6.001218577332349378e+04 9.981004198638079306e-01 5.718378062663416646e-03
6.001218580813084554e+04 9.973020500893637896e-01 5.633885784823531619e-03
6.001218584293819731e+04 9.935000571972923966e-01 5.512641085143249638e-03
6.001218587774554908e+04 1.012850505625103592e+00 5.560814131603377362e-03
6.001218591255290085e+04 1.004929662935156953e+00 5.654500638665899484e-03
6.001218594736025261e+04 1.002743727417274355e+00 5.447213432583372997e-03
6.001218598216760438e+04 1.004318599970986270e+00 5.451020109633900046e-03
6.001218601697495615e+04 9.993494352229664868e-01 5.818482398250393421e-03
6.001218605178230791e+04 9.976133570154041008e-01 5.716435788574033942e-03
6.001218608658965968e+04 1.014340992612652315e+00 5.615170548606103311e-03
6.001218612139701145e+04 1.000401501145536720e+00 5.389258598425180138e-03
6.001218615620436321e+04 1.002977419421861471e+00 5.556771881725852333e-03
6.001218619101171498e+04 1.007095672192736435e+00 5.460455571333802660e-03
6.001218622581905947e+04 1.001231083432553515e+00 5.798346552280605158e-03
6.001218626062641124e+04 1.002903869217924626e+00 5.477004274782704130e-03
6.001218629543376301e+04 9.912850430767631282e-01 5.469842316372021396e-03
6.001218633024111477e+04 1.001092608526434224e+00 5.796815288105416561e-03
6.001218636504846654e+04 1.012278612420032031e+00 5.967781473118939119e-03
6.001218639985581103e+04 1.014522195471388999e+00 5.443909866380020925e-03
6.001218643466316280e+04 1.011036130189018500e+00 5.438116297528755756e-03
6.001218646947051457e+04 9.962649750543700611e-01 5.399351332047432235e-03
6.001218650427786633e+04 1.000352176589005104e+00 5.489810812302771403e-03
6.001218653908521810e+04 1.006177785520682155e+00 5.859033863752806728e-03
6.001218657389256987e+04 1.011124303093801968e+00 5.453987849179497971e-03
6.001218660869992163e+04 1.011845911679504217e+00 5.697655923084352265e-03
6.001218664350727340e+04 1.014576670001484215e+00 5.795275708110140742e-03
6.001218667831462517e+04 1.014957021111656310e+00 5.729298723848291058e-03
6.001218671312197694e+04 1.020362518101588956e+00 5.723096673927123741e-03
6.001218674792932870e+04 9.948232815285792396e-01 5.591365461120865500e-03
6.001218678273668047e+04 1.006075823034265460e+00 5.545550287680794770e-03
6.001218681754403224e+04 1.005784904086501674e+00 5.703968812733837927e-03
6.001218685235138400e+04 1.003439701101307868e+00 5.588120724550044334e-03
6.001218688715873577e+04 1.011184032586684545e+00 5.803950043438201381e-03
6.001218692196608754e+04 1.014288013406194011e+00 5.404769788274399987e-03
6.001218695677343203e+04 1.014317600194408531e+00 5.549533158361247449e-03
6.001218699158078380e+04 9.966814265632905068e-01 5.298820987858802664e-03
6.001218702638813556e+04 1.005756666498043961e+00 5.430984575120556025e-03
6.001218706119548733e+04 9.925463384330553973e-01 5.471131157713878153e-03
6.001218709600283910e+04 9.974598191922570134e-01 5.384778161055981706e-03
6.001218713081019087e+04 9.979110056874630486e-01 5.492507507634937329e-03
6.001218716561754263e+04 1.004412709833680362e+00 5.485631175562350609e-03
6.001218720042488712e+04 1.005471092830980018e+00 5.345356686505464347e-03
6.001218723523223889e+04 1.003085703804144524e+00 5.599220475224445971e-03
6.001218727003959066e+04 1.003468445825296262e+00 5.500312606282507094e-03
6.001218730484694242e+04 1.002878157865150222e+00 5.536603073528005049e-03
6.001218733965429419e+04 9.910258349557184987e-01 5.438637527248090311e-03
6.001218737446164596e+04 1.008155969361391957e+00 5.514436207589780599e-03
6.001218740926899773e+04 1.014110636496870832e+00 5.515864127774433058e-03
6.001218744407634949e+04 1.021460899967313596e+00 6.212066035560482972e-03
6.001218747888370126e+04 1.010656807294657344e+00 5.306442878821038267e-03
6.001218751369105303e+04 9.974835289175809638e-01 5.211513768545941380e-03
6.001218754849840479e+04 9.879395611418930745e-01 5.205947085058971850e-03
6.001218758330575656e+04 9.977796735737612943e-01 5.183058975789368514e-03
6.001218761811310833e+04 1.004436179675779472e+00 5.312932985787614977e-03
6.001218765292046010e+04 1.000017718865952032e+00 5.219434353033654619e-03
6.001218768772781186e+04 1.011208319959238988e+00 5.274251412762705725e-03
6.001218772253516363e+04 1.009424454730395215e+00 5.341636868537818356e-03
6.001218775734251540e+04 1.007678325307574951e+00 5.387627359667172648e-03
6.001218779214986716e+04 9.955583596955068781e-01 5.239962368229901350e-03
6.001218782695721893e+04 9.924041854523896200e-01 5.188036713633653076e-03
6.001218786176457070e+04 9.965567281232824426e-01 5.313989802193256999e-03
6.001218789657192247e+04 1.005656723105642136e+00 5.285434609615936169e-03
6.001218793137927423e+04 9.916142264576470744e-01 5.257630026794334228e-03
6.001218796618662600e+04 9.874941078554962948e-01 5.167798896642017067e-03
6.001218800099397777e+04 9.858951873626735640e-01 5.196713895281258357e-03
6.001218803580132226e+04 9.890227323121760783e-01 5.147741876950789712e-03
6.001218807060867402e+04 9.908138184373163071e-01 5.181978325763183200e-03
6.001218810541602579e+04 9.956154878974599054e-01 5.170746719690482926e-03
6.001218814022337756e+04 1.001942650133656132e+00 5.227254673086260094e-03
6.001218817503072933e+04 9.968249415266311475e-01 5.295951918021316214e-03
6.001218820983808109e+04 9.838162025507009023e-01 5.088402105762905060e-03
6.001218824464542558e+04 9.943073598661062995e-01 5.232959704239397401e-03
6.001218827945277735e+04 9.911770668371517878e-01 5.200627443006099020e-03
6.001218831426012912e+04 9.835513639529054331e-01 5.126756100389224385e-03
6.001218834906748089e+04 9.925708957606270699e-01 5.172153897602530144e-03
6.001218838387483265e+04 9.988775013521971058e-01 5.222216439597731491e-03
6.001218841868218442e+04 9.999691810514580448e-01 5.217635172002155555e-03
6.001218845348953619e+04 9.962596313642999579e-01 5.225580775617797054e-03
6.001218848829688795e+04 1.001215564001828540e+00 5.198792523032756685e-03
6.001218852310423972e+04 9.922856606355313636e-01 5.234114367484768958e-03
6.001218855791159149e+04 9.817501750482678924e-01 5.115616500156516810e-03
6.001218859271894326e+04 9.851955599242615547e-01 5.190441876921482109e-03
6.001218862752629502e+04 9.967750055892758976e-01 5.204258953183168480e-03
6.001218866233364679e+04 9.974466013721762225e-01 5.187890941197299474e-03
6.001218869714099856e+04 9.859730624840904456e-01 5.220972077485785089e-03
6.001218873194835032e+04 9.814230338648370910e-01 5.152162192863513415e-03
6.001218876675570209e+04 9.905660346492671797e-01 5.164757050073668157e-03
6.001218880156304658e+04 9.991859248046908171e-01 5.247236100106376054e-03
6.001218883637039835e+04 1.007864132324614914e+00 5.352839529516941440e-03
6.001218887117775739e+04 1.011429478320193365e+00 5.352535407991725752e-03
6.001218890598510188e+04 1.005866698340314613e+00 5.177802243107647306e-03
6.001218894079245365e+04 1.003304672021792632e+00 5.170128395190228161e-03
6.001218897559980542e+04 9.989546224486623993e-01 5.193256155734955574e-03
6.001218901040715718e+04 9.950489816843390845e-01 5.179330001873234425e-03
6.001218904521450168e+04 1.011686896052793605e+00 5.261815216544621192e-03
6.001218908002185344e+04 1.005518704765963500e+00 5.252226644690933047e-03
6.001218911482920521e+04 1.009832924668018661e+00 5.266359609819621854e-03
6.001218914963656425e+04 1.011833951175952873e+00 5.274510201762893334e-03
6.001218918444390874e+04 1.007819218421950769e+00 5.187152650528378990e-03
6.001218921925126051e+04 1.009232304897252019e+00 5.184804564951497365e-03
6.001218925405861228e+04 1.010812791105387909e+00 5.239883446496156755e-03
6.001218928886596404e+04 1.005271325048950004e+00 5.223385076546085103e-03
6.001218932367331581e+04 1.021482797642831786e+00 5.252532652607650940e-03
6.001218935848066758e+04 1.023903438795944920e+00 5.243491522623948756e-03
6.001218939328801935e+04 1.008856980529095226e+00 5.189465009071775325e-03
6.001218942809537111e+04 1.006340901914483776e+00 5.190594174617466083e-03
6.001218946290272288e+04 1.020049638857894347e+00 5.266251399773133439e-03
6.001218949771007465e+04 1.013472735301440553e+00 5.247123077047142342e-03
6.001218953251742641e+04 1.018758993757639120e+00 5.212557236031622673e-03
6.001218956732477818e+04 1.024368335484534320e+00 5.284865347276439078e-03
6.001218960213212995e+04 1.024321299346657055e+00 5.312914935690768101e-03
6.001218963693948172e+04 1.024625199771019846e+00 5.243402441172741006e-03
6.001218967174683348e+04 1.034528060432992058e+00 5.298173582222088021e-03
6.001218970655418525e+04 1.027474075857874647e+00 5.349589266139129044e-03
6.001218974136153702e+04 1.025097849104825265e+00 5.339421794245767690e-03
6.001218977616888878e+04 1.025838114662316780e+00 5.267890742809909835e-03
6.001218981097623328e+04 1.019137914575743098e+00 5.265455337067498527e-03
6.001218984578358504e+04 1.018503258925561816e+00 5.250738931958123974e-03
6.001218988059093681e+04 1.019481053040675711e+00 5.162019123958172181e-03
6.001218991539828858e+04 1.037407197193461528e+00 5.303707189551098294e-03
6.001218995020564034e+04 1.032811696026810999e+00 5.329387803928361048e-03
6.001218998501299211e+04 1.017596198022553189e+00 5.259598259989070948e-03
6.001219001982034388e+04 1.017562760640861041e+00 5.291735152756709727e-03
6.001219005462768837e+04 1.005107022622991009e+00 5.176363714386812524e-03
6.001219008943504014e+04 1.019362660619429706e+00 5.283267189996928258e-03
6.001219012424239190e+04 1.011946805236550562e+00 5.280164916263342494e-03
6.001219015904974367e+04 1.023135002483874123e+00 5.279686799126700157e-03
6.001219019385709544e+04 1.015042255073587141e+00 5.245444641612757863e-03
6.001219022866444720e+04 1.022029002157998745e+00 5.300708736966857661e-03
6.001219026347179897e+04 1.014186911931597601e+00 5.216253777603804820e-03
6.001219029827915074e+04 1.009413962685779875e+00 5.190517081263483316e-03
6.001219033308650251e+04 1.021470337388354466e+00 5.311413215688527874e-03
6.001219036789385427e+04 1.012979240688881122e+00 5.218700884621181590e-03
6.001219040270120604e+04 1.011770089325835897e+00 5.233299908496884777e-03
6.001219043750855781e+04 1.015561130370615794e+00 5.302572157794353293e-03
6.001219047231590957e+04 1.016221456709921034e+00 5.361763354451811077e-03
6.001219050712326134e+04 1.017982254907369377e+00 5.262015126373011109e-03
6.001219054193061311e+04 1.015619601923005710e+00 5.252892859025897615e-03
6.001219057673796488e+04 1.009671991477167685e+00 5.279157912883130667e-03
6.001219061154531664e+04 1.002219053822439809e+00 5.278503009830898610e-03
6.001219064635266841e+04 1.009825036367161699e+00 5.252700067766367942e-03
6.001219068116002018e+04 1.014413549159885575e+00 5.281148234956933515e-03
6.001219071596737194e+04 1.010889738586500108e+00 5.210242822357235605e-03
6.001219075077472371e+04 1.011062975305208056e+00 5.273743977713710347e-03
6.001219078558207548e+04 1.003708267766133089e+00 5.206393817996014806e-03
6.001219082038942724e+04 1.002119241673282035e+00 5.255995214441927174e-03
6.001219085519677901e+04 1.004776026059333471e+00 5.235794059152154740e-03
6.001219089000412350e+04 1.018329890705405916e+00 5.285360192878419197e-03
6.001219092481147527e+04 1.008940392678032927e+00 5.341785261399337008e-03
6.001219095961882704e+04 1.017498220974619283e+00 5.352193368030993582e-03
6.001219099442617880e+04 1.010556632690706946e+00 5.357292355725616975e-03
6.001219102923353057e+04 1.008439791371432692e+00 5.181257964176197092e-03
6.001219106404088234e+04 9.886457276982201225e-01 5.083211373200396607e-03
6.001219109884822683e+04 1.000724863826368605e+00 5.168269768190770184e-03
6.001219113365557860e+04 1.001730438704352633e+00 5.208554434890835805e-03
6.001219116846293036e+04 9.996471373801768534e-01 5.241457815126165931e-03
6.001219120327028213e+04 1.006089046743449789e+00 5.258483554363362067e-03
6.001219123807763390e+04 1.014549255575091014e+00 5.286594137964488287e-03
6.001219127288498566e+04 1.004251948015649321e+00 5.208540206495617698e-03
6.001219130769233743e+04 1.005175622021600601e+00 5.198799499659302256e-03
6.001219134249968920e+04 1.003139913595475718e+00 5.168496085167155300e-03
6.001219137730704097e+04 1.002893966124286829e+00 5.126995803931364698e-03
6.001219141211439273e+04 1.008244368866204388e+00 5.190285394245134146e-03
6.001219144692174450e+04 1.000092648582372679e+00 5.196235926065097439e-03
6.001219148172909627e+04 9.947240653816507017e-01 5.224949548895648117e-03
6.001219151653644803e+04 9.974011842805289296e-01 5.141289063570498967e-03
6.001219155134379980e+04 9.953188203961466085e-01 5.157994881706790859e-03
6.001219158615115157e+04 9.892037697429055809e-01 5.156214903285175934e-03
6.001219162095850334e+04 9.957263867967023341e-01 5.188448959441841965e-03
6.001219165576585510e+04 9.885055471341477329e-01 5.078806387030870839e-03
6.001219169057319959e+04 9.970369342470927210e-01 5.179519828455833065e-03
6.001219172538055136e+04 1.003006295289465610e+00 5.155793382602598569e-03
6.001219176018790313e+04 9.995516779849764610e-01 5.207032165771663217e-03
6.001219179499526217e+04 9.897187324369388639e-01 5.170349993453864611e-03
6.001219182980260666e+04 9.878616409433917944e-01 5.251618116001374736e-03
6.001219186460995843e+04 9.922159022127328143e-01 5.134051173176882275e-03
6.001219189941731020e+04 9.873488016293081593e-01 5.088646716696185526e-03
6.001219193422466196e+04 9.977854881069876392e-01 5.238392997059809417e-03
6.001219196903200645e+04 9.960344722325521483e-01 5.127633718208023800e-03
6.001219200383935822e+04 1.001566813227894759e+00 5.257048071630928028e-03
6.001219203864670999e+04 9.974345244230814478e-01 5.164922097599041438e-03
6.001219207345406176e+04 9.968720250101799074e-01 5.133827531258876829e-03
6.001219210826141352e+04 1.009791539607616473e+00 5.185817351465850898e-03
6.001219214306876529e+04 1.004932686204065284e+00 5.156583795572910675e-03
6.001219217787611706e+04 1.015474920446947094e+00 5.280000652438487756e-03
6.001219221268346882e+04 1.002440738596079406e+00 5.181958775247190625e-03
6.001219224749082059e+04 1.005919007230272388e+00 5.205634931796867745e-03
6.001219228229817236e+04 1.010240236391480195e+00 5.235831651931501657e-03
6.001219231710552413e+04 1.005251743583258195e+00 5.257011604281745971e-03
6.001219235191287589e+04 9.993384838026829753e-01 5.250042749128318309e-03
6.001219238672022766e+04 9.801248235696333744e-01 5.184268066865236994e-03
6.001219242152757943e+04 1.005688577883677270e+00 5.177518820222329170e-03
6.001219245633493119e+04 1.018685101938823223e+00 5.321627760778941361e-03
6.001219249114228296e+04 1.007026393306495571e+00 5.233349777718512841e-03
6.001219252594963473e+04 1.011743131050914180e+00 5.202966320286963459e-03
6.001219256075698650e+04 1.014636190848397179e+00 5.227928300865860613e-03
6.001219259556433826e+04 1.002818856684000615e+00 5.230554918621806333e-03
6.001219263037169003e+04 1.003642259368543233e+00 5.251652338507850105e-03
6.001219266517904180e+04 9.954557951900276924e-01 5.166982192950878017e-03
6.001219269998638629e+04 1.007381536676997147e+00 5.225693782959867952e-03
6.001219273479373805e+04 1.015068752863824475e+00 5.244452521520195226e-03
6.001219276960108982e+04 1.013199166310937649e+00 5.233972117417592072e-03
6.001219280440844159e+04 1.004573517108619418e+00 5.154276510183616010e-03
6.001219283921579336e+04 1.011256059960518261e+00 5.248056649423832494e-03
6.001219287402314512e+04 1.007025677835255539e+00 5.141336347188611017e-03
6.001219290883049689e+04 1.016163860278416431e+00 5.222426083946954921e-03
6.001219294363784138e+04 1.021212000169501088e+00 5.253579065667163955e-03
6.001219297844519315e+04 1.029142677367392400e+00 5.298451528932020607e-03
6.001219301325254492e+04 1.013252221163328581e+00 5.203625416354412669e-03
6.001219304805989668e+04 1.015858121561491911e+00 5.254925046902387924e-03
6.001219308286724845e+04 1.015714618782228129e+00 5.276980993712841739e-03
6.001219311767460022e+04 9.981347012961129250e-01 5.160488444477875913e-03
6.001219315248195198e+04 1.010483252142333699e+00 5.231932956775467783e-03
6.001219318728930375e+04 1.017076469711607922e+00 5.240530257619984561e-03
6.001219322209665552e+04 1.017802469036644730e+00 5.172179041000643691e-03
6.001219325690400728e+04 1.012254987260864159e+00 5.292744544571321465e-03
6.001219329171135905e+04 1.014430007702514569e+00 5.390241374246831918e-03
6.001219332651871082e+04 1.007535772900140625e+00 5.320694801655462443e-03
6.001219336132606259e+04 1.006630653940949749e+00 5.256361167696044744e-03
6.001219339613341435e+04 1.001273683299520600e+00 5.215082350657580454e-03
6.001219343094076612e+04 1.017285732975310886e+00 5.296933242880639409e-03
6.001219346574811789e+04 1.021673550536873476e+00 5.361500845508202460e-03
6.001219350055546965e+04 1.020422849833997780e+00 5.280257665349349407e-03
6.001219353536282142e+04 1.019176024620789711e+00 5.319212304648515861e-03
6.001219357017017319e+04 1.022665344244886088e+00 5.365867547894650515e-03
6.001219360497752496e+04 1.015264611806020678e+00 5.331865207211253233e-03
6.001219363978487672e+04 1.008249780812263685e+00 5.272862640377230965e-03
6.001219367459222849e+04 1.013927617834201378e+00 5.295802478353806714e-03
6.001219370939958026e+04 1.033629485353583011e+00 5.443010741960251780e-03
6.001219374420692475e+04 1.025180738999330377e+00 5.280165712763545093e-03
6.001219377901427652e+04 1.027283104932689373e+00 5.298598204420335543e-03
6.001219381382162828e+04 1.032633453586420114e+00 5.274135169432682402e-03
6.001219384862898005e+04 1.034218845770004336e+00 5.414526595593396018e-03
6.001219388343633182e+04 1.019611906541664892e+00 5.294234649584889443e-03
6.001219391824368358e+04 1.038559614794535735e+00 5.411876189468624310e-03
6.001219395305102807e+04 1.033178439028580975e+00 5.306889283031066863e-03
6.001219398785837984e+04 1.041523951895708233e+00 5.353659954864148016e-03
6.001219402266573161e+04 1.028501853094832885e+00 5.245450477790318186e-03
6.001219405747308338e+04 1.023806194700389804e+00 5.206242574442260934e-03
6.001219409228043514e+04 1.023048147134762109e+00 5.273987499727659373e-03
6.001219412708778691e+04 1.027475550392407566e+00 5.276645970405808607e-03
6.001219416189513868e+04 1.025719133747461598e+00 5.341175693158894087e-03
6.001219419670249044e+04 1.027691210356979079e+00 5.387089717200428673e-03
6.001219423150984221e+04 1.035558465710157305e+00 5.341098191526422179e-03
6.001219426631719398e+04 1.047526089208995037e+00 5.398037993358814103e-03
6.001219430112454575e+04 1.032579525972041834e+00 5.330209737243293139e-03
6.001219433593189751e+04 1.039958931473674797e+00 5.361663476288897230e-03
6.001219437073924928e+04 1.026428781589922012e+00 5.268845227194732077e-03
6.001219440554660105e+04 1.022972749076461962e+00 5.217668397022170307e-03
6.001219444035395281e+04 1.033510183895596013e+00 5.332565158262470885e-03
6.001219447516130458e+04 1.031065890326133161e+00 5.274604316510260286e-03
6.001219450996865635e+04 1.037960611778772968e+00 5.327336443215413379e-03
6.001219454477600812e+04 1.041770705863785063e+00 5.391889756429423843e-03
6.001219457958335988e+04 1.026950274111505523e+00 5.313708490441472476e-03
6.001219461439070437e+04 1.027044344904092910e+00 5.259958254826705218e-03
6.001219464919805614e+04 1.028683546880530209e+00 5.385100057164464438e-03
6.001219468400541518e+04 1.026060568298547748e+00 5.269862919767687517e-03
6.001219471881276695e+04 1.040269985388244889e+00 5.344414886006610549e-03
6.001219475362011144e+04 1.033157129240177996e+00 5.276896825538709111e-03
6.001219478842746321e+04 1.032405297742083006e+00 5.329961895911255153e-03
6.001219482323481498e+04 1.029716285736178571e+00 5.281870389619957966e-03
6.001219485804216674e+04 1.025298932955463593e+00 5.216657636549468929e-03
6.001219489284951123e+04 1.022536999722363671e+00 5.241189259790948567e-03
6.001219492765686300e+04 1.024547512532304250e+00 5.256287106595088771e-03
6.001219496246422204e+04 1.028423195979838667e+00 5.260890443590805418e-03
6.001219499727157381e+04 1.024054066012633157e+00 5.219937492556002076e-03
6.001219503207891830e+04 1.030854680737472329e+00 5.261957312406023192e-03
6.001219506688627007e+04 1.030042868414327240e+00 5.262698622895804063e-03
6.001219510169362184e+04 1.016477334996154225e+00 5.269518493575313378e-03
6.001219513650097360e+04 1.014575479284032689e+00 5.248584170519576472e-03
6.001219517130832537e+04 1.013776502536655855e+00 5.203694695569181274e-03
6.001219520611567714e+04 1.017279689794811537e+00 5.252433362970833006e-03
6.001219524092302890e+04 1.009654538301794746e+00 5.231599429335103899e-03
6.001219527573038067e+04 1.015311355147257455e+00 5.230028943579889851e-03
6.001219531053773244e+04 1.020706565634729168e+00 5.186015697299197098e-03
6.001219534534508421e+04 1.014509183035873230e+00 5.192909673429241084e-03
6.001219538015243597e+04 1.015115401014703433e+00 5.238916264368486016e-03
6.001219541495978774e+04 1.013389960435219450e+00 5.250087744322545075e-03
6.001219544976713951e+04 1.006697746283411687e+00 5.313016388055948752e-03
6.001219548457449127e+04 1.008490351275053598e+00 5.164023248369752073e-03
6.001219551938184304e+04 1.008226521799526765e+00 5.181966078920045501e-03
6.001219555418919481e+04 1.007085418809442023e+00 5.295113530978383387e-03
6.001219558899653930e+04 1.002511128645660721e+00 5.191355068936257672e-03
6.001219562380389107e+04 1.006418585953769096e+00 5.239606438554689043e-03
6.001219565861124283e+04 1.002343452021212888e+00 5.132480879682413746e-03
6.001219569341859460e+04 1.003045891768539644e+00 5.188707795020537118e-03
6.001219572822594637e+04 1.010390420231166209e+00 5.200766143698980562e-03
6.001219576303329814e+04 1.011408061927682622e+00 5.237567429337720154e-03
6.001219579784064990e+04 1.019026188798050070e+00 5.189192713249400971e-03
6.001219583264800167e+04 1.009522216983028686e+00 5.089836734658029216e-03
6.001219586745534616e+04 1.007516691270311293e+00 5.141329882454104619e-03
6.001219590226269793e+04 1.006892041328664611e+00 5.142469699468570944e-03
6.001219593707004969e+04 9.948001355083571084e-01 5.145441331954671814e-03
6.001219597187740146e+04 1.002998809832911231e+00 5.177565137949978122e-03
6.001219600668475323e+04 1.006338202813376270e+00 5.107298452082022558e-03
6.001219604149210500e+04 1.018297936051305586e+00 5.178241729883541720e-03
6.001219607629945676e+04 1.004782845274494241e+00 5.152801499461052634e-03
6.001219611110680853e+04 9.987281530728476797e-01 5.153663597096492209e-03
6.001219614591416030e+04 1.002677473707807021e+00 5.160079479326060321e-03
6.001219618072151206e+04 1.004706957435546499e+00 5.156002525331017210e-03
6.001219621552886383e+04 1.000940580030198035e+00 5.169932049566399075e-03
6.001219625033621560e+04 9.946268645027329658e-01 5.119175901128617152e-03
6.001219628514356737e+04 9.934498505516911049e-01 5.076205441444208745e-03
6.001219631995091913e+04 9.952725551084902200e-01 5.128344631671585656e-03
6.001219635475827090e+04 9.899393338707148660e-01 5.085205406620354335e-03
6.001219638956562267e+04 9.827913202000662096e-01 5.122667998554138701e-03
6.001219642437297443e+04 9.983533575432300688e-01 5.221200043744480754e-03
6.001219645918032620e+04 1.007277613010562511e+00 5.256640812425578992e-03
6.001219649398767797e+04 9.973442593498343944e-01 5.152944660783930625e-03
6.001219652879502974e+04 1.006740345574786977e+00 5.246310635181132206e-03
6.001219656360238150e+04 1.003933574518846239e+00 5.173037794484671749e-03
6.001219659840973327e+04 9.951002695004297349e-01 5.125926729620626336e-03
6.001219663321708504e+04 9.983009328537230109e-01 5.202516757684146238e-03
6.001219666802442953e+04 9.876035862143005550e-01 5.033875082647579040e-03
6.001219670283178129e+04 9.892984065255903126e-01 5.081997586479791371e-03
6.001219673763913306e+04 9.900977818144270914e-01 5.036060113651360214e-03
6.001219677244648483e+04 1.001067422637761384e+00 5.104620052644560403e-03
6.001219680725383660e+04 9.906819166277474054e-01 5.079213138912599262e-03
6.001219684206118836e+04 1.007185771405202823e+00 5.159266943891406901e-03
6.001219687686854013e+04 9.936955284475348371e-01 5.089226966556960850e-03
6.001219691167589190e+04 1.001758006294203973e+00 5.148833510077922837e-03
6.001219694648323639e+04 1.008498964058086589e+00 5.217511922715691378e-03
6.001219698129058816e+04 1.018670751428746524e+00 5.246833303832579114e-03
6.001219701609793992e+04 1.014012653746405590e+00 5.203597881505294016e-03
6.001219705090529169e+04 1.023265897188992524e+00 5.230270182212721011e-03
6.001219708571264346e+04 1.014664611211196776e+00 5.219949048615129920e-03
6.001219712051999522e+04 1.003577589184782681e+00 5.151657775783496929e-03
6.001219715532734699e+04 1.017829183540563953e+00 5.261248710847415272e-03
6.001219719013469876e+04 1.007454935855870204e+00 5.162224819097554519e-03
6.001219722494205052e+04 1.004003134471839420e+00 5.141115926369037824e-03
6.001219725974940229e+04 1.012650932163671191e+00 5.123261427471684400e-03
6.001219729455675406e+04 1.018860555436491344e+00 5.175568062081924853e-03
6.001219732936410583e+04 1.018360394596254936e+00 5.138987452288570554e-03
6.001219736417145759e+04 1.009968466371040652e+00 5.121300697454386416e-03
6.001219739897880936e+04 1.014639598054567493e+00 5.250249332204783015e-03
6.001219743378616113e+04 1.004439330454220292e+00 5.170508270769797951e-03
6.001219746859351289e+04 1.018720440256417392e+00 5.246293003329556212e-03
6.001219750340086466e+04 1.008779683619178247e+00 5.155012230324540305e-03
6.001219753820821643e+04 1.013629932477502216e+00 5.133277674826528317e-03
6.001219757301556820e+04 1.022848544485279731e+00 5.215810480967632452e-03
6.001219760782291996e+04 1.024927235035739903e+00 5.217149973393410065e-03
6.001219764263027173e+04 1.004111117516532037e+00 5.137477815861936706e-03
6.001219767743762350e+04 1.010539589069724409e+00 5.185526524162740319e-03
6.001219771224496799e+04 1.004388892866401539e+00 5.112996203007392874e-03
6.001219774705231976e+04 1.017446842448003652e+00 5.179885163152977631e-03
6.001219778185967152e+04 1.008988644256033851e+00 5.133955905672141391e-03
6.001219781666701601e+04 1.004946985128171599e+00 5.106842149455417118e-03
6.001219785147436778e+04 1.026802056592277523e+00 5.294289937094093061e-03
6.001219788628172682e+04 1.011980500725310428e+00 5.237715938834638062e-03
6.001219792108907131e+04 1.001133924672472419e+00 5.236735897010648226e-03
6.001219795589642308e+04 1.005763759475117647e+00 5.145448412842678829e-03
6.001219799070377485e+04 1.008534420275830845e+00 5.193849846947952258e-03
6.001219802551112662e+04 1.009054693698627103e+00 5.181874077197306215e-03
6.001219806031847838e+04 1.015645172342746427e+00 5.212457705230601548e-03
6.001219809512583015e+04 1.025435825153476976e+00 5.220398577490035184e-03
6.001219812993318192e+04 1.005583109135218534e+00 5.131590700780458945e-03
6.001219816474053368e+04 1.000590215764662672e+00 5.100864939463635450e-03
6.001219819954788545e+04 1.001956309886698815e+00 5.123147584438964008e-03
6.001219823435523722e+04 9.994001955466875753e-01 5.124634704202159566e-03
6.001219826916258899e+04 1.003595880918046745e+00 5.174120344682012901e-03
6.001219830396994075e+04 1.013644661042874651e+00 5.156585846986782781e-03
6.001219833877729252e+04 1.022481292929746211e+00 5.308840908862123148e-03
6.001219837358464429e+04 1.008813076726675195e+00 5.115680340743600056e-03
6.001219840839199605e+04 1.005662651027853460e+00 5.120036451373801735e-03
6.001219844319934782e+04 9.978122803403968177e-01 5.057063418055329600e-03
6.001219847800669959e+04 1.003125738919083298e+00 5.108321451647242044e-03
6.001219851281405136e+04 1.001164477620635873e+00 5.069572510265830077e-03
6.001219854762139585e+04 1.003460844996191703e+00 5.104639234330208240e-03
6.001219858242874761e+04 1.009676649546189298e+00 5.133045632842480818e-03
6.001219861723609938e+04 1.010260784890228525e+00 5.209866607971286659e-03
6.001219865204345115e+04 1.014439732618199530e+00 5.238098816403427560e-03
6.001219868685080291e+04 1.001788063410218088e+00 5.254308332958516729e-03
6.001219872165815468e+04 9.866315705716947049e-01 5.099142359806003652e-03
6.001219875646550645e+04 9.948594227373019905e-01 5.064421575658386784e-03
6.001219879127285822e+04 9.982946992840017186e-01 5.091152440444417747e-03
6.001219882608020271e+04 1.008378118295547576e+00 5.136487504551983871e-03
6.001219886088755447e+04 9.974285008427240529e-01 5.032338477159812445e-03
6.001219889569490624e+04 9.931579880995303755e-01 5.045773405770412855e-03
6.001219893050225801e+04 9.827891538648387826e-01 5.060313412578687671e-03
6.001219896530960978e+04 9.961800746408653318e-01 5.042842371693990328e-03
6.001219900011696154e+04 1.004036669348830513e+00 5.181826748041903213e-03
6.001219903492431331e+04 9.988896772080476660e-01 5.088545790396483380e-03
6.001219906973166508e+04 1.011413864334401946e+00 5.208842991605889400e-03
6.001219910453901684e+04 9.899121452046546477e-01 5.077207657091712019e-03
6.001219913934636861e+04 9.947887901362436613e-01 5.120714718069424402e-03
6.001219917415372038e+04 9.942643593980697858e-01 5.107062848512316719e-03
6.001219920896107215e+04 9.833235963003875701e-01 5.151932529554530994e-03
6.001219924376842391e+04 9.936907594893741313e-01 5.089269633304442306e-03
6.001219927857577568e+04 9.948091388625633913e-01 5.062822967228257365e-03
6.001219931338312745e+04 9.936378099608953463e-01 5.056792508514867425e-03
6.001219934819047921e+04 1.001577497720555376e+00 5.200285531179546332e-03
6.001219938299783098e+04 9.834182553985900688e-01 4.989958896494238287e-03
6.001219941780518275e+04 9.881275009859856739e-01 5.087285187069773285e-03
6.001219945261253451e+04 9.766388489024250275e-01 5.000721397515758664e-03
6.001219948741988628e+04 9.763900888060521588e-01 5.051735154313424792e-03
6.001219952222723805e+04 9.752112020975692852e-01 5.001793914164336281e-03
6.001219955703458982e+04 9.840861413344428321e-01 5.062393040377931135e-03
6.001219959184193431e+04 9.791872197248802090e-01 4.966625037071840942e-03
6.001219962664928607e+04 9.786660083519923559e-01 4.971032929588334488e-03
6.001219966145663784e+04 9.844917697093543696e-01 5.070594446685100683e-03
6.001219969626398961e+04 9.723845013857098651e-01 5.062499196461804976e-03
6.001219973107134138e+04 9.770590101421975371e-01 5.103101494933588549e-03
6.001219976587869314e+04 9.799542142346134854e-01 4.988089331062340974e-03
6.001219980068604491e+04 9.831217101740954423e-01 5.055536817019064613e-03
6.001219983549339668e+04 9.822705383164938020e-01 5.050329908782578807e-03
6.001219987030074117e+04 9.891351501196311569e-01 5.017343648453034821e-03
6.001219990510809293e+04 9.677652268506301558e-01 4.907347790723263180e-03
6.001219993991544470e+04 9.666384241517848031e-01 5.006202810800499184e-03
6.001219997472279647e+04 9.620584360092113707e-01 4.941910048374346942e-03
6.001220000953014824e+04 9.664468896703226619e-01 4.978290748707106528e-03
6.001220004433750000e+04 9.679678567730635175e-01 4.931438914035597872e-03
6.001220007914485177e+04 9.811304751015972325e-01 5.127134533473015968e-03
6.001220011395220354e+04 9.697449017735416676e-01 5.046336893799440934e-03
6.001220014875955530e+04 9.715694260610705513e-01 5.033832319797430961e-03
6.001220018356690707e+04 9.602388240303157962e-01 4.996719509196491556e-03
6.001220021837425884e+04 9.636967643042427811e-01 4.965447434308646775e-03
6.001220025318161061e+04 9.650777439921113254e-01 4.914152366385858908e-03
6.001220028798896237e+04 9.723954192015239473e-01 4.988662094484444184e-03
6.001220032279631414e+04 9.723261583882361059e-01 4.957444169770516308e-03
6.001220035760366591e+04 9.913010534409135710e-01 5.140721569786378675e-03
6.001220039241101767e+04 9.824604097051096163e-01 5.026291433276568708e-03
6.001220042721836944e+04 9.668030788535049158e-01 4.930598360194630644e-03
6.001220046202571393e+04 9.628208206994561813e-01 4.891278146847538241e-03
6.001220049683306570e+04 9.555644199196815514e-01 4.843704358298423808e-03
6.001220053164042474e+04 9.648305817098352666e-01 4.929907323098496608e-03
6.001220056644777651e+04 9.719739084997113254e-01 4.911956329266256929e-03
6.001220060125512100e+04 9.776406036190178339e-01 4.964863024613984377e-03
6.001220063606247277e+04 9.711126188092589206e-01 4.971330153139612469e-03
6.001220067086982453e+04 9.680125595496722468e-01 4.928046703291550160e-03
6.001220070567717630e+04 9.646510098848761761e-01 4.921122027527833308e-03
6.001220074048452079e+04 9.589520309829994149e-01 4.926386945829127305e-03
6.001220077529187256e+04 9.719147723027228292e-01 4.928292184417628653e-03
6.001220081009923160e+04 9.788125611388143188e-01 5.043441927766952743e-03
6.001220084490658337e+04 9.708841997929650303e-01 4.953867737243836111e-03
6.001220087971392786e+04 9.795072257904178237e-01 5.013085098619619005e-03
6.001220091452127963e+04 9.697060928700551585e-01 4.892847253262264107e-03
6.001220094932863140e+04 9.601353519935332814e-01 4.915216210593123698e-03
6.001220098413598316e+04 9.748207287778445362e-01 5.054937076306808760e-03
6.001220101894333493e+04 9.779894920336220654e-01 5.057218521378516358e-03
6.001220105375068670e+04 9.813859641332394190e-01 4.956522412628782369e-03
6.001220108855803846e+04 9.905691583637482589e-01 5.039291234046402480e-03
6.001220112336539023e+04 9.928523719644167800e-01 5.094066145710971459e-03
6.001220115817274200e+04 9.730504362745233671e-01 4.960976704958217423e-03
6.001220119298009377e+04 9.728548184047965952e-01 4.935839519719525254e-03
6.001220122778744553e+04 9.829910785476559942e-01 4.974734860121602167e-03
6.001220126259479730e+04 9.706681182590252144e-01 4.926167024856630168e-03
6.001220129740214907e+04 9.813001852082148257e-01 4.983451528939277647e-03
6.001220133220950083e+04 9.800595464164721937e-01 4.961806623048845184e-03
6.001220136701685260e+04 9.915095245586484918e-01 5.047288107624026479e-03
6.001220140182420437e+04 9.968994045469147247e-01 5.030419306590730617e-03
6.001220143663155613e+04 9.930929286573354497e-01 5.040754140386754893e-03
6.001220147143890790e+04 9.819641987514254877e-01 4.987854619084829307e-03
6.001220150624625967e+04 9.891229278548242521e-01 5.054756420569755763e-03
6.001220154105360416e+04 9.789003015553785492e-01 4.974754011262874816e-03
6.001220157586095593e+04 9.964715798394553348e-01 5.100802466542608132e-03
6.001220161066831497e+04 9.999342643080757487e-01 5.166979430734034741e-03
6.001220164547565946e+04 9.990516292121971453e-01 5.083166470488699289e-03
6.001220168028301123e+04 9.968335042784206568e-01 5.135779498564770236e-03
6.001220171509036300e+04 1.000917566441305695e+00 5.161866897446591197e-03
6.001220174989770749e+04 9.983735583358587240e-01 5.100016705099823765e-03
6.001220178470505925e+04 9.983793707272005102e-01 5.095075275458835554e-03
6.001220181951241102e+04 1.001095125142732467e+00 5.044828936849107305e-03
6.001220185431976279e+04 9.937618044573361953e-01 5.031151084650587954e-03
6.001220188912711455e+04 9.948134084911698372e-01 5.062698337755160670e-03
6.001220192393446632e+04 1.002398023108914904e+00 5.090956798800952247e-03
6.001220195874181809e+04 1.016517650006529827e+00 5.166949159097474452e-03
6.001220199354916986e+04 1.000276298776285211e+00 5.080844835770431320e-03
6.001220202835652162e+04 9.934981116496559572e-01 5.035535407080414354e-03
6.001220206316387339e+04 9.986053930202355433e-01 5.066547451460475145e-03
6.001220209797122516e+04 1.017299038565447011e+00 5.125895687689530425e-03
6.001220213277857692e+04 1.007095534355232358e+00 5.142809257975787356e-03
6.001220216758592869e+04 1.012398769789899511e+00 5.197516117406286197e-03
6.001220220239328046e+04 1.007683833936327433e+00 5.205733596418961676e-03
6.001220223720063223e+04 1.009453627553525301e+00 5.121573977334149298e-03
6.001220227200798399e+04 9.994718982732061496e-01 5.059000946320222833e-03
6.001220230681533576e+04 1.012713135803517739e+00 5.076335999045569758e-03
6.001220234162268753e+04 1.005409549492300547e+00 5.071262330997610389e-03
6.001220237643003929e+04 1.017553535762042882e+00 5.137438282759934638e-03
6.001220241123739106e+04 1.008594148722094186e+00 5.059285500428082824e-03
6.001220244604474283e+04 1.009799250167696671e+00 5.092987733732711082e-03
6.001220248085209460e+04 1.001222291663974140e+00 5.158315311388923449e-03
6.001220251565943909e+04 9.955847445989154387e-01 5.034765761765242105e-03
6.001220255046679085e+04 9.976868465561243848e-01 5.037657213608808665e-03
6.001220258527414262e+04 9.951589631435143746e-01 4.991371179034454451e-03
6.001220262008149439e+04 1.006324843090592225e+00 5.076609452695063883e-03
6.001220265488884615e+04 1.001614944451733047e+00 5.039462719666995896e-03
6.001220268969619792e+04 1.004579750884888156e+00 5.128645557775923791e-03
6.001220272450354969e+04 1.001518923237864067e+00 5.144355172619091525e-03
6.001220275931089418e+04 9.967689839706647126e-01 5.101664943303643208e-03
6.001220279411824595e+04 9.975999784749400856e-01 5.060451974074763222e-03
6.001220282892559771e+04 9.904460776871124583e-01 5.118478781558655558e-03
6.001220286373294948e+04 9.970136718079336546e-01 5.081443024531481605e-03
6.001220289854030125e+04 9.965668070660503863e-01 5.080636645007098433e-03
6.001220293334765302e+04 9.989313669885592217e-01 5.102939351888587625e-03
6.001220296815500478e+04 9.958532778370036143e-01 5.060686390620539390e-03
6.001220300296235655e+04 9.996450822483627929e-01 5.132011563977830274e-03
6.001220303776970832e+04 9.961680824800361878e-01 5.148594786852600698e-03
6.001220307257706008e+04 9.889533959125210716e-01 5.087369392298772899e-03
6.001220310738441185e+04 9.957589910585955550e-01 5.097822165719833806e-03
6.001220314219176362e+04 9.921425091833242504e-01 5.106277732631462653e-03
6.001220317699911539e+04 1.000958149462632951e+00 5.098437972215892795e-03
6.001220321180646715e+04 9.969213325345822607e-01 5.159017085287200162e-03
6.001220324661381892e+04 9.803472083593066655e-01 5.077651288222205517e-03
6.001220328142117069e+04 9.846627937489598192e-01 5.074034308667145499e-03
6.001220331622852245e+04 9.798626730897957993e-01 5.013783952879461055e-03
6.001220335103587422e+04 9.807886124562340546e-01 5.001408375761217003e-03
6.001220338584322599e+04 9.844638146819858493e-01 4.998145379302922249e-03
6.001220342065057775e+04 9.941077775625110080e-01 5.099992659437294941e-03
6.001220345545792952e+04 1.003044271061017012e+00 5.102862215992795374e-03
6.001220349026528129e+04 9.781550650784650580e-01 5.043674292714520752e-03
6.001220352507262578e+04 9.767552538197218359e-01 5.050554580113438691e-03
6.001220355987997755e+04 9.694609887143178506e-01 4.977336353683882268e-03
6.001220359468732931e+04 9.751376472936722495e-01 5.003291709291002656e-03
6.001220362949468108e+04 9.767986128837289339e-01 5.033664635568008139e-03
6.001220366430203285e+04 9.701721946016395037e-01 4.960371643176483304e-03
6.001220369910938462e+04 9.765660056373201003e-01 5.015560007217682685e-03
6.001220373391673638e+04 9.755071810365351093e-01 4.937534414046295880e-03
6.001220376872408087e+04 9.585221140038139298e-01 4.924100696681395564e-03
6.001220380353143264e+04 9.791662426669336394e-01 5.103680437717030352e-03
6.001220383833878441e+04 9.765236558570612457e-01 5.021647094673340958e-03
6.001220387314613617e+04 9.736584953820442978e-01 4.974200707948446196e-03
6.001220390795348794e+04 9.718437791870424558e-01 5.010507248404787173e-03
6.001220394276083971e+04 9.735487234913615673e-01 4.981513224601748571e-03
6.001220397756819148e+04 9.641245673419132078e-01 4.926940894271360401e-03
6.001220401237554324e+04 9.722515604467301120e-01 5.019394059514944995e-03
6.001220404718289501e+04 9.542409033911946059e-01 4.913043803292915443e-03
6.001220408199024678e+04 9.670959308813822375e-01 4.975672857956400796e-03
6.001220411679759854e+04 9.726576716994725924e-01 5.046028583502650856e-03
6.001220415160495031e+04 9.688764953332621443e-01 5.025128832513566998e-03
6.001220418641230208e+04 9.726778093049549545e-01 5.037919214792824230e-03
6.001220422121965385e+04 9.710043190960836457e-01 5.058819180864720759e-03
6.001220425602700561e+04 9.741345136552824746e-01 5.124662944664097261e-03
6.001220429083435738e+04 9.673483739354180599e-01 5.034369245306554060e-03
6.001220432564170915e+04 9.671138260005126552e-01 4.980230099199465903e-03
6.001220436044906091e+04 9.629156140056791546e-01 4.997538165191571513e-03
6.001220439525640541e+04 9.687482533742296509e-01 4.927142305294456189e-03
6.001220443006375717e+04 9.790567615269897273e-01 5.020918839846320175e-03
6.001220446487110894e+04 9.642597409076877346e-01 5.040946837351836449e-03
6.001220449967846071e+04 9.700140369959594500e-01 5.018180602474628903e-03
6.001220453448581247e+04 9.710223565878380869e-01 5.067777800651168500e-03
6.001220456929316424e+04 9.660125550816354156e-01 5.007082357414583546e-03
6.001220460410051601e+04 9.789412073915951806e-01 5.038047258126265512e-03
6.001220463890786777e+04 9.766915346136409992e-01 5.024597475235873661e-03
6.001220467371521227e+04 9.713858175632011926e-01 4.960527543596326104e-03
6.001220470852256403e+04 9.808364236488193999e-01 4.986822565452208623e-03
6.001220474332991580e+04 9.823310386642127856e-01 5.012638862878165437e-03
6.001220477813726757e+04 9.805064030424963661e-01 5.060390873614106083e-03
6.001220481294461933e+04 9.705378494298892988e-01 4.974381543448132791e-03
6.001220484775197110e+04 9.876376662493550063e-01 5.059588734601823228e-03
6.001220488255932287e+04 9.889554924104182465e-01 5.103103891512084100e-03
6.001220491736667464e+04 9.951957524124555032e-01 5.083288820534921301e-03
6.001220495217402640e+04 9.973026530331372541e-01 5.052091636581999660e-03
6.001220498698137817e+04 9.916400997338249423e-01 5.067841449906116714e-03
6.001220502178872994e+04 1.002800961313115025e+00 5.173240876573272258e-03
6.001220505659608170e+04 9.950733906941824358e-01 5.118658275321053171e-03
6.001220509140343347e+04 9.948220593234236020e-01 5.190166285247851778e-03
6.001220512621078524e+04 1.009350004337189244e+00 5.133397399105375097e-03
6.001220516101813701e+04 1.013848017304533888e+00 5.182732824466780228e-03
6.001220519582548877e+04 1.009514795696881295e+00 5.142241382055981989e-03
6.001220523063284054e+04 1.003059578604020396e+00 5.083436169301075967e-03
6.001220526544019231e+04 1.001461353181360536e+00 5.195915566423551894e-03
6.001220530024754407e+04 1.013973121048350245e+00 5.115329525346686348e-03
6.001220533505489584e+04 1.003700835136014602e+00 5.119703197456208256e-03
6.001220536986224761e+04 1.001011472455466400e+00 5.149850949833716975e-03
6.001220540466959937e+04 1.006149314495222713e+00 5.130408597087924606e-03
6.001220543947695114e+04 1.012094268105113049e+00 5.157216809361718328e-03
6.001220547428430291e+04 9.955451161864941056e-01 5.151480676235096513e-03
6.001220550909164740e+04 1.005271257498846493e+00 5.164127827082396621e-03
6.001220554389899917e+04 1.008983291641037061e+00 5.125700838372909685e-03
6.001220557870635093e+04 1.012897742286667402e+00 5.107472946554198791e-03
6.001220561351370270e+04 1.020603257645855022e+00 5.197188551893801647e-03
6.001220564832105447e+04 1.014694855798494277e+00 5.244666818137852862e-03
6.001220568312840624e+04 1.019442838690747921e+00 5.285595524907245844e-03
6.001220571793575800e+04 1.020664194262283608e+00 5.234306169026093671e-03
6.001220575274310977e+04 1.021276548865081901e+00 5.255618502555499914e-03
6.001220578755045426e+04 1.026749366264608332e+00 5.213077435292540716e-03
6.001220582235780603e+04 1.025509406315407546e+00 5.268361130958298076e-03
6.001220585716515779e+04 1.025122266051490261e+00 5.315966255411318925e-03
6.001220589197250956e+04 1.026320109538402692e+00 5.235961542627003140e-03
6.001220592677986133e+04 1.027873370682719889e+00 5.239123521982906595e-03
6.001220596158721310e+04 1.031839955089501215e+00 5.216593687823181495e-03
6.001220599639456486e+04 1.038777592847586417e+00 5.295772451226090152e-03
6.001220603120191663e+04 1.035025514460889973e+00 5.277228158975373791e-03
6.001220606600926840e+04 1.027309947029757753e+00 5.238267929647671788e-03
6.001220610081662016e+04 1.015737805478976519e+00 5.165947435608033746e-03
6.001220613562397193e+04 1.024241917995015960e+00 5.157731399381642809e-03
6.001220617043132370e+04 1.022188736725145208e+00 5.168822417333747421e-03
6.001220620523867547e+04 1.026184387893427807e+00 5.170401475507844721e-03
6.001220624004602723e+04 1.028658323328096369e+00 5.212813113264667779e-03
6.001220627485337900e+04 1.024676767981164138e+00 5.164575817626223045e-03
6.001220630966073077e+04 1.017066271551105183e+00 5.121956205265272219e-03
6.001220634446808253e+04 1.029350653768411394e+00 5.182852895370030667e-03
6.001220637927543430e+04 1.022077380810375802e+00 5.180999469346230651e-03
6.001220641408278607e+04 1.021107879558516007e+00 5.103713652582787461e-03
6.001220644889013784e+04 1.028412593179763190e+00 5.215884040877450355e-03
6.001220648369748960e+04 1.016499080325224513e+00 5.198250570272665641e-03
6.001220651850484137e+04 1.013862016590175052e+00 5.067095941851681475e-03
6.001220655331218586e+04 1.007090510931660798e+00 5.120871120853745344e-03
6.001220658811953763e+04 1.020995943622131641e+00 5.157631201186616172e-03
6.001220662292688939e+04 1.010481485261714552e+00 5.142090863194177797e-03
6.001220665773424116e+04 1.012267080936916752e+00 5.148633239080446095e-03
6.001220669254159293e+04 1.003308506884210693e+00 5.068568324183034442e-03
6.001220672734894470e+04 1.016707889464992576e+00 5.122002460069796995e-03
6.001220676215629646e+04 1.018493987599703665e+00 5.181546216014067292e-03
6.001220679696364823e+04 1.015454092434976641e+00 5.170933092621439117e-03
6.001220683177099272e+04 1.017510755787990107e+00 5.221728418256010688e-03
6.001220686657834449e+04 1.005771585206356455e+00 5.131484454290805020e-03
6.001220690138569626e+04 1.004205415459453521e+00 5.235424457815325387e-03
6.001220693619304802e+04 1.027563411623557688e+00 5.202682122922636619e-03
6.001220697100039979e+04 1.014219545700320024e+00 5.134976669907420632e-03
6.001220700580775156e+04 1.008335081470960404e+00 5.109364598174521988e-03
6.001220704061510332e+04 1.014805764421500944e+00 5.190754399026271775e-03
6.001220707542245509e+04 1.016334168855846709e+00 5.228306152572111468e-03
6.001220711022980686e+04 1.015574584277196823e+00 5.161442463207234314e-03
6.001220714503715863e+04 1.013267840847409840e+00 5.170706480347993760e-03
6.001220717984451039e+04 1.012189585136705539e+00 5.113888120292516860e-03
6.001220721465186216e+04 1.011247450371306478e+00 5.115919180132338755e-03
6.001220724945921393e+04 1.002759985669072540e+00 5.107601019657395311e-03
6.001220728426656569e+04 1.005983422076863976e+00 5.118491105772392767e-03
6.001220731907391746e+04 1.009463855813253153e+00 5.125571257435414772e-03
6.001220735388126923e+04 1.012187000509315871e+00 5.139079774074405658e-03
6.001220738868862099e+04 1.009522852056440323e+00 5.151200011777396642e-03
6.001220742349597276e+04 1.001844399817020781e+00 5.079398682858609661e-03
6.001220745830332453e+04 1.012153392162924881e+00 5.168453174851972247e-03
6.001220749311067630e+04 1.000285361004379148e+00 5.039194941251753934e-03
6.001220752791802806e+04 1.002017570952332903e+00 5.086008848902358499e-03
6.001220756272537983e+04 1.001341654490325306e+00 5.111190475379285246e-03
6.001220759753273160e+04 9.953525361733970289e-01 5.067359130844262954e-03
6.001220763234008336e+04 9.869954653525371269e-01 4.972791887475017797e-03
6.001220766714742786e+04 9.958847135561239572e-01 5.019788468443136566e-03
6.001220770195477962e+04 1.002553672928201411e+00 5.095396583634379840e-03
6.001220773676213139e+04 1.008695531106663879e+00 5.075746286136496345e-03
6.001220777156948316e+04 1.004144235420540765e+00 5.077454605857767075e-03
6.001220780637683492e+04 1.006859659205417978e+00 5.063842743098848770e-03
6.001220784118418669e+04 1.008551112074504541e+00 5.102214453853779093e-03
6.001220787599153846e+04 9.933257572603568786e-01 5.038684507354236619e-03
6.001220791079889023e+04 9.953927953951452468e-01 5.039938801045196204e-03
6.001220794560624199e+04 9.931005244341456484e-01 5.050753418188662358e-03
6.001220798041358648e+04 1.004654994763735099e+00 5.119970797097595124e-03
6.001220801522093825e+04 1.005241140366532449e+00 5.084365871013004322e-03
6.001220805002829002e+04 1.004500372775585459e+00 5.043615249851995420e-03
6.001220808483564178e+04 9.943189474990596910e-01 5.006747079869318384e-03
6.001220811964299355e+04 9.893587830198777855e-01 5.081928195362331660e-03
6.001220815445034532e+04 9.994952409312896080e-01 5.120928833653603032e-03
6.001220818925769709e+04 9.968167911340727327e-01 5.097811667893495553e-03
6.001220822406504885e+04 1.011208432233613230e+00 5.172957776598644496e-03
6.001220825887240062e+04 1.004567468146459142e+00 5.114766250098898813e-03
6.001220829367975239e+04 1.009711425781112171e+00 5.207218088155487687e-03
6.001220832848710415e+04 1.004711516393855142e+00 5.176003635648136758e-03
6.001220836329445592e+04 1.014154584910807788e+00 5.150836356506963490e-03
6.001220839810180769e+04 1.018202346412462544e+00 5.219298218310231691e-03
6.001220843290915946e+04 1.003486383388594749e+00 5.189172960300855904e-03
6.001220846771651122e+04 1.016900650621635593e+00 5.296398472647670906e-03
6.001220850252386299e+04 1.004792490351454681e+00 5.186713123617526719e-03
6.001220853733121476e+04 1.015990800275371697e+00 5.139785966934393678e-03
6.001220857213856652e+04 9.985065132885525552e-01 5.059111473191507495e-03
6.001220860694591829e+04 1.012908134306380381e+00 5.136192893819716519e-03
6.001220864175327006e+04 1.015961109808817486e+00 5.227306507028970164e-03
6.001220867656062183e+04 1.006480733886782053e+00 5.119726851235885390e-03
6.001220871136797359e+04 1.002922315603090864e+00 5.026090947115514039e-03
6.001220874617532536e+04 1.018449947533763167e+00 5.208259996547020924e-03
6.001220878098266985e+04 1.015640068713295818e+00 5.179697012444316011e-03
6.001220881579002162e+04 1.001536149930248643e+00 5.051825354548363997e-03
6.001220885059737338e+04 1.013594850928486668e+00 5.199425213447302942e-03
6.001220888540472515e+04 1.001685274943582504e+00 5.045670556331344203e-03
6.001220892021207692e+04 1.005341315033867033e+00 5.078657569499999552e-03
6.001220895501942869e+04 9.930060157395567133e-01 5.043928298374592868e-03
6.001220898982678045e+04 1.004634140549147459e+00 5.057587397341642768e-03
6.001220902463413222e+04 1.000440872480562238e+00 5.138931875071980383e-03
6.001220905944148399e+04 1.008563912578319455e+00 5.197747629992264043e-03
6.001220909424882848e+04 1.004395894620144114e+00 5.066456637400520817e-03
6.001220912905618025e+04 1.009772424315299455e+00 5.104240192496441002e-03
6.001220916386353201e+04 1.015715724475727777e+00 5.168067715120133396e-03
6.001220919867088378e+04 1.020756687056042722e+00 5.204911939910753828e-03
6.001220923347823555e+04 1.019618829561321993e+00 5.566937869497554786e-03
6.001220926828558731e+04 1.022318555909920601e+00 5.581511390274226068e-03
6.001220930309293908e+04 1.006152631085233562e+00 5.372886573134780415e-03
6.001220933790029085e+04 1.029801530142022026e+00 5.633584014672693256e-03
6.001220937270764261e+04 1.033095402242150351e+00 5.618689643837411832e-03
6.001220940751499438e+04 1.009242539493359736e+00 5.615377589173796077e-03
6.001220944232234615e+04 1.024452559857335965e+00 5.528912424769855984e-03
6.001220947712969792e+04 1.009136235720896169e+00 5.479411248968511609e-03
6.001220951193704968e+04 1.020991645480353593e+00 5.356219154034995433e-03
6.001220954674440145e+04 1.028881001196206402e+00 5.402620386486444749e-03
6.001220958155175322e+04 1.031377338035087465e+00 5.380065177128971927e-03
6.001220961635910498e+04 1.023119063587225375e+00 5.541588075916648037e-03
6.001220965116645675e+04 1.025292100216525393e+00 5.426731582335977792e-03
6.001220968597380852e+04 1.014553544054148659e+00 5.551420206789158332e-03
6.001220972078116029e+04 1.021872199728694364e+00 5.602950040313421642e-03
6.001220975558851205e+04 1.028276021804189755e+00 5.633292206553215317e-03
6.001220979039586382e+04 1.016281843777459004e+00 5.493659598889774273e-03
6.001220982520321559e+04 1.028446904676345142e+00 5.741301011056010144e-03
6.001220986001056008e+04 1.032604249172908384e+00 5.417965009085676936e-03
6.001220989481791185e+04 1.033827800483980486e+00 5.542720278045655188e-03
6.001220992962526361e+04 1.026533518812290380e+00 5.448905372112844425e-03
6.001220996443261538e+04 1.024661980957375818e+00 5.451345572289763124e-03
6.001220999923996715e+04 1.020124518147056403e+00 5.542914399920731428e-03
6.001221003404731891e+04 1.026943454459257721e+00 5.477806171261878805e-03
6.001221006885467068e+04 1.018493018082412771e+00 5.467241415319009507e-03
6.001221010366202245e+04 1.020844768263353242e+00 5.538901641118149609e-03
6.001221013846936694e+04 1.017550888763746775e+00 5.329824242684480518e-03
6.001221017327671871e+04 1.025275745099668567e+00 5.692927414351592504e-03
6.001221020808407047e+04 1.027207122531819561e+00 5.661111800846246878e-03
6.001221024289142224e+04 1.036388194488207848e+00 5.579066026259946187e-03
6.001221027769877401e+04 1.040795086113406098e+00 5.745691370651029653e-03
6.001221031250612577e+04 1.046195690559224012e+00 5.802264409873598289e-03
6.001221034731347754e+04 1.030518831280131442e+00 5.696433534519890034e-03
6.001221038212082931e+04 1.031880605460215428e+00 5.591112596516605721e-03
6.001221041692818108e+04 1.029650719451595364e+00 5.611943515946225293e-03
6.001221045173553284e+04 1.025163056399270189e+00 5.586204064314368931e-03
6.001221048654288461e+04 1.026741749630327050e+00 5.575082073025423683e-03
6.001221052135023638e+04 1.032146236380382165e+00 5.577225748616782171e-03
6.001221055615758814e+04 1.036283154458595313e+00 5.349407213691174598e-03
6.001221059096493991e+04 1.018866204738849479e+00 5.564315077089172085e-03
6.001221062577229168e+04 1.031629829906409723e+00 5.595616019672894695e-03
6.001221066057964345e+04 1.026234567158597288e+00 5.591266811657209443e-03
6.001221069538699521e+04 1.027675919697620399e+00 5.563424662337559772e-03
6.001221073019434698e+04 1.021741758566333758e+00 5.643365819493904173e-03
6.001221076500169875e+04 1.022839642005831218e+00 5.510744104797089989e-03
6.001221079980905051e+04 1.029503804575653714e+00 5.684100151295830988e-03
6.001221083461640228e+04 1.025232472574502784e+00 5.522888201083533607e-03
6.001221086942375405e+04 1.028427035708306736e+00 5.547676201801384280e-03
6.001221090423110581e+04 1.032732858114998820e+00 5.544154987445956521e-03
6.001221093903845031e+04 1.026942584052991769e+00 5.612221071625367666e-03
6.001221097384580207e+04 1.018201043698246044e+00 5.538177932260663662e-03
6.001221100865315384e+04 1.026231461236693843e+00 5.533393920139245345e-03
6.001221104346050561e+04 1.018687989860112664e+00 5.451413474915762537e-03
6.001221107826785737e+04 1.028907131018916177e+00 5.641317919474322928e-03
6.001221111307520914e+04 1.020953435651218655e+00 5.527294475210611617e-03
6.001221114788256091e+04 1.015005034504855130e+00 5.506495515220979735e-03
6.001221118268991268e+04 1.018759822037291318e+00 5.553796669921714189e-03
6.001221121749725717e+04 1.013868831595951425e+00 5.292299629471552448e-03
6.001221125230460893e+04 1.019628675968790699e+00 5.455101385632890598e-03
6.001221128711196070e+04 1.014929603622372500e+00 5.291239636925234441e-03
6.001221132191931247e+04 1.017699042988048364e+00 5.502512126357026606e-03
6.001221135672666423e+04 1.030083924609191293e+00 5.504702308874459202e-03
6.001221139153401600e+04 1.009513540188269998e+00 5.363778381324903546e-03
6.001221142634136777e+04 1.018921415412128439e+00 5.657655660591053362e-03
6.001221146114871954e+04 1.018242281325385967e+00 5.612078497846939400e-03
6.001221149595607130e+04 1.005209516112166801e+00 5.463182867602322905e-03
6.001221153076342307e+04 1.010761854042129038e+00 5.494763467886084642e-03
6.001221156557077484e+04 1.017825916088055838e+00 5.563214402745503100e-03
6.001221160037812660e+04 1.025703313242832149e+00 5.699589271345782346e-03
6.001221163518547837e+04 1.025158831080190014e+00 5.640658445527405550e-03
6.001221166999283014e+04 1.004910866548420101e+00 5.467521795014685521e-03
6.001221170480018191e+04 1.002941751104676094e+00 5.496289499481917321e-03
6.001221173960753367e+04 1.006059898828007393e+00 5.492538354355711375e-03
6.001221177441488544e+04 1.009880250170685390e+00 5.398299172085024682e-03
6.001221180922223721e+04 1.015318732799492141e+00 5.478857232968408625e-03
6.001221184402958897e+04 1.011501163311834928e+00 5.548217047268232116e-03
6.001221187883694074e+04 9.992507867522654186e-01 5.558726036537377235e-03
6.001221191364429251e+04 1.002883168419578253e+00 5.358519650767720049e-03
6.001221194845164428e+04 1.005729434361990027e+00 5.307907782476232843e-03
6.001221198325899604e+04 1.004181590145808878e+00 5.321956253358676135e-03
6.001221201806634781e+04 9.915157810661905380e-01 5.160107599909864555e-03
6.001221205287369958e+04 1.007566598563400584e+00 5.242088395607523085e-03
6.001221208768105134e+04 9.957381208545393880e-01 5.206995546807035267e-03
6.001221212248840311e+04 1.004728762261665631e+00 5.399245267229921784e-03
6.001221215729574760e+04 1.007610226765106809e+00 5.459891012278972680e-03
6.001221219210309937e+04 9.966655271137240257e-01 5.186500434760716281e-03
6.001221222691045114e+04 9.929213025096442768e-01 5.139926714588334208e-03
6.001221226171781018e+04 9.945719845626180833e-01 5.303435854446152294e-03
6.001221229652515467e+04 9.935731391725436401e-01 5.209719860230951384e-03
6.001221233133250644e+04 9.932349829129885066e-01 5.196464377928716565e-03
6.001221236613985820e+04 9.870920447907481909e-01 5.520121055879497439e-03
6.001221240094720270e+04 9.906547034279338249e-01 5.351816087815608643e-03
6.001221243575455446e+04 9.882629124787752906e-01 5.248022066880732479e-03
6.001221247056190623e+04 9.931051922062082982e-01 5.365880383467336832e-03
6.001221250536925800e+04 9.933560208593942287e-01 5.487781031599673134e-03
6.001221254017660976e+04 9.905037482730697507e-01 5.494459951646451026e-03
6.001221257498396153e+04 9.967933463817039152e-01 5.220568779017644746e-03
6.001221260979131330e+04 9.838168933929281046e-01 5.306141010416520407e-03
6.001221264459866507e+04 9.925218734704679413e-01 5.417896489018613100e-03
6.001221267940601683e+04 1.001132541551398969e+00 5.468826101708844888e-03
6.001221271421336860e+04 9.856258607700405516e-01 5.360142042712607788e-03
6.001221274902072037e+04 9.890458417368073185e-01 5.331290060047889218e-03
6.001221278382807213e+04 9.981170402688093191e-01 5.526361439729445164e-03
6.001221281863542390e+04 9.854382181265416429e-01 5.430274931285150250e-03
6.001221285344277567e+04 9.971742882269073460e-01 5.387821623001757924e-03
6.001221288825012743e+04 9.990784441659924520e-01 5.500763701731825085e-03
6.001221292305747920e+04 1.001963837097357812e+00 5.549253114346007140e-03
6.001221295786483097e+04 1.000918246251733201e+00 5.450293877262411303e-03
6.001221299267218274e+04 9.959485279590271078e-01 5.610410264240118204e-03
6.001221302747953450e+04 9.994951970474315051e-01 5.084737977554451213e-03
6.001221306228688627e+04 1.005826147625715095e+00 5.125278406856383258e-03
6.001221309709423804e+04 9.950027705056098126e-01 5.004786985017406833e-03
6.001221313190158980e+04 9.961922453160435564e-01 5.052432400283779143e-03
6.001221316670894157e+04 1.002953304012205615e+00 5.074172821187561584e-03
6.001221320151628606e+04 1.002000734590061004e+00 5.182464423931389466e-03
6.001221323632363783e+04 1.005991644717080691e+00 5.029926249173982331e-03
6.001221327113098960e+04 1.004728511927546419e+00 5.133515290862225751e-03
6.001221330593834136e+04 1.005254380038656858e+00 5.117651678238508729e-03
6.001221334074569313e+04 1.008327521498746826e+00 5.062189777041383419e-03
6.001221337555304490e+04 1.011406194815792858e+00 5.103133762370638989e-03
6.001221341036039667e+04 1.005366262049071979e+00 5.138650990384131291e-03
6.001221344516774843e+04 1.002637432236907600e+00 5.074706171330424682e-03
6.001221347997509292e+04 1.004550030425455542e+00 5.126573124220509467e-03
6.001221351478244469e+04 1.008131232543430400e+00 5.093491167437218074e-03
6.001221354958979646e+04 1.006998000294772044e+00 5.061671837819475481e-03
6.001221358439714822e+04 1.015174478239740719e+00 5.126539502214333757e-03
6.001221361920449999e+04 1.022885274328171112e+00 5.178669294910476575e-03
6.001221365401185176e+04 1.024656552956523914e+00 5.169637682339814355e-03
6.001221368881920353e+04 1.015183001771523097e+00 5.108968586579918508e-03
6.001221372362655529e+04 1.017031003628778851e+00 5.139768910000783349e-03
6.001221375843390706e+04 1.014491755472412660e+00 5.177513480436911515e-03
6.001221379324125883e+04 1.013330160817804915e+00 5.095530602941634145e-03
6.001221382804861059e+04 1.009904426105938891e+00 5.125838312757122900e-03
6.001221386285596236e+04 1.026212226430653907e+00 5.183977905289376652e-03
6.001221389766331413e+04 1.021963085611123034e+00 5.145831857603413648e-03
6.001221393247066590e+04 1.016704176463056442e+00 5.165226126245365049e-03
6.001221396727801766e+04 1.025563088345035512e+00 5.283000004900506585e-03
6.001221400208536943e+04 1.014095216404738320e+00 5.230594976967748756e-03
6.001221403689272120e+04 1.010586146684857356e+00 5.143324445160582341e-03
6.001221407170007296e+04 1.006396172794641108e+00 5.139443607603013525e-03
6.001221410650742473e+04 1.006362534593773894e+00 5.150490275966024094e-03
6.001221414131477650e+04 1.018061684293773972e+00 5.186392521201231218e-03
6.001221417612212826e+04 1.011308075622492586e+00 5.076046537288059386e-03
6.001221421092948003e+04 1.010789345692454599e+00 5.111382580065505429e-03
6.001221424573682452e+04 1.000733103542469804e+00 5.128085407038383142e-03
6.001221428054417629e+04 1.010127788211743649e+00 5.129441654473386285e-03
6.001221431535152806e+04 1.002789651955374506e+00 5.068456757464392254e-03
6.001221435015887982e+04 1.002220143412136721e+00 5.011540576003972042e-03
6.001221438496623159e+04 9.932604714013965053e-01 5.032376432488793773e-03
6.001221441977358336e+04 1.003859060773492740e+00 5.166976832034902122e-03
6.001221445458093513e+04 9.987876127118276992e-01 5.139189071115118738e-03
6.001221448938828689e+04 1.003795669293396253e+00 5.062971611967555935e-03
6.001221452419563866e+04 1.003416643128908881e+00 5.192330027678275679e-03
6.001221455900298315e+04 9.988308120832408710e-01 5.127683567975502635e-03
6.001221459381033492e+04 1.008125606199313573e+00 5.102124897960622074e-03
6.001221462861768669e+04 1.010155776588989474e+00 5.124894898451507266e-03
6.001221466342503845e+04 1.005307073781331439e+00 5.082542073309484140e-03
6.001221469823239022e+04 1.004649437174017557e+00 5.106194656921753637e-03
6.001221473303974926e+04 1.004104473964720690e+00 5.080745596987529950e-03
6.001221476784709375e+04 9.974823323699189004e-01 5.053585966651349438e-03
6.001221480265444552e+04 9.873300148624690742e-01 5.006297080957975397e-03
6.001221483746179729e+04 9.906367922295034045e-01 5.009825421998074374e-03
6.001221487226914905e+04 9.983303085201578053e-01 5.026714803031850920e-03
6.001221490707650082e+04 1.002592212806858729e+00 5.058072180317315161e-03
6.001221494188385259e+04 9.949257605778608626e-01 5.031121199621947822e-03
6.001221497669120436e+04 9.898258500270991078e-01 5.073027468354915533e-03
6.001221501149855612e+04 9.831067448191253000e-01 5.050448509213659870e-03
6.001221504630590789e+04 9.918800686510992337e-01 5.055033648846808322e-03
6.001221508111325966e+04 9.805263969602897589e-01 5.055303247299126196e-03
6.001221511592061142e+04 9.885540375200254637e-01 5.098478630221343899e-03
6.001221515072796319e+04 9.882332972349507916e-01 5.071318669433416693e-03
6.001221518553531496e+04 9.894760932603079429e-01 5.102995994420580529e-03
6.001221522034266673e+04 9.928195873244249903e-01 5.067891325949612502e-03
6.001221525515001849e+04 9.863238620583372196e-01 5.000756232836785740e-03
6.001221528995737026e+04 9.846875509070499577e-01 5.085248404332055362e-03
6.001221532476472203e+04 9.845047089099121518e-01 5.053845026041687422e-03
6.001221535957207379e+04 9.856035142901655721e-01 5.094828812931034151e-03
6.001221539437942556e+04 9.821287742331915593e-01 4.980934762394239983e-03
6.001221542918677005e+04 9.799206866124219317e-01 5.096565603914403678e-03
6.001221546399412182e+04 9.850629891596197618e-01 5.024652884169677688e-03
6.001221549880147359e+04 9.775321507153471590e-01 4.965053420534055149e-03
6.001221553360882535e+04 9.656365536654571979e-01 4.914369657628260904e-03
6.001221556841617712e+04 9.699416774598453861e-01 5.042778149647972330e-03
6.001221560322352889e+04 9.781836390122822245e-01 5.002111174826893471e-03
6.001221563803088065e+04 9.791567902455847738e-01 5.013560941440530806e-03
6.001221567283822515e+04 9.792167881866631340e-01 5.034115082955346182e-03
6.001221570764557691e+04 9.725961943544634281e-01 4.941615977142676565e-03
6.001221574245292868e+04 9.726811747083639048e-01 5.006438534198099158e-03
6.001221577726028045e+04 9.718902174853395470e-01 5.005720981977382182e-03
6.001221581206763221e+04 9.731020378401199489e-01 5.002282992084441764e-03
6.001221584687498398e+04 9.761019743524869119e-01 5.064690483708077229e-03
6.001221588168233575e+04 9.764209054591418413e-01 5.013567156411585964e-03
6.001221591648968752e+04 9.751283715789668127e-01 4.975914652143324270e-03
6.001221595129703928e+04 9.657035308805056451e-01 4.918613307129039713e-03
6.001221598610439105e+04 9.623009096973015319e-01 4.919812583501072083e-03
6.001221602091174282e+04 9.594916133894819676e-01 4.851581202014567176e-03
6.001221605571909458e+04 9.667183903777463172e-01 4.928260749939641049e-03
6.001221609052644635e+04 9.603693698508366516e-01 4.897179132082384728e-03
6.001221612533379812e+04 9.681073961528493532e-01 4.915473056846225708e-03
6.001221616014114989e+04 9.794505025044608626e-01 5.008923324501229901e-03
6.001221619494850165e+04 9.656367799520347850e-01 4.917654052243496457e-03
6.001221622975585342e+04 9.732553292817188728e-01 4.976317756650525288e-03
6.001221626456320519e+04 9.571225619281220620e-01 4.873518873221822402e-03
6.001221629937055695e+04 9.577383046374211562e-01 4.886181180240575794e-03
6.001221633417790872e+04 9.613464204739771146e-01 4.932317987520909094e-03
6.001221636898526049e+04 9.664209055003790683e-01 4.959017855489872978e-03
6.001221640379261225e+04 9.617944429648664917e-01 4.877627332803723646e-03
6.001221643859996402e+04 9.655922002092844902e-01 4.941595753389309287e-03
6.001221647340731579e+04 9.563260749702465757e-01 4.869446697517310768e-03
6.001221650821466028e+04 9.564047237635364684e-01 4.906566750568283966e-03
6.001221654302201205e+04 9.587617191610453560e-01 4.936466189476482712e-03
6.001221657782936381e+04 9.553052063251822323e-01 4.917894519554089766e-03
6.001221661263671558e+04 9.593123898509260394e-01 4.908535833594072570e-03
6.001221664744406735e+04 9.618795141425081630e-01 4.931346032095832582e-03
6.001221668225141912e+04 9.650146536263423114e-01 4.933966451513258772e-03
6.001221671705877088e+04 9.575102742892195318e-01 4.871958975610769273e-03
6.001221675186612265e+04 9.646930232556691909e-01 4.860148455060985320e-03
6.001221678667346714e+04 9.621269283077801271e-01 4.905078281266315142e-03
6.001221682148081891e+04 9.611400024055902769e-01 4.925646141887302792e-03
6.001221685628817067e+04 9.641599553598321215e-01 4.961049925166277283e-03
6.001221689109552244e+04 9.775045503788949430e-01 4.964348290974164406e-03
6.001221692590287421e+04 9.725793446872234016e-01 4.990130724793107216e-03
6.001221696071022598e+04 9.819637701799218688e-01 5.006118522366401376e-03
6.001221699551757774e+04 9.821600453557354227e-01 5.074514779288985360e-03
6.001221703032492951e+04 9.823196182814241117e-01 5.028216957731926166e-03
6.001221706513228128e+04 9.818555639664433565e-01 5.026967259878025590e-03
6.001221709993963304e+04 9.811033041438772528e-01 5.008610617824150492e-03
6.001221713474698481e+04 9.807342420991540521e-01 5.088258677355639477e-03
6.001221716955433658e+04 9.858418585258158506e-01 5.080069339744279142e-03
6.001221720436168835e+04 9.967553402105333582e-01 5.073749354000139759e-03
6.001221723916904011e+04 9.961810964858274220e-01 5.137233608297040073e-03
6.001221727397639188e+04 9.988062239796839936e-01 5.078415901949826644e-03
6.001221730878374365e+04 9.812647330961475900e-01 4.988024642566898752e-03
6.001221734359109541e+04 9.892032905944830867e-01 5.033606165803020983e-03
6.001221737839844718e+04 9.844130702751088258e-01 5.044690318252513864e-03
6.001221741320579895e+04 9.935473614325276426e-01 5.030951637546904678e-03
6.001221744801315072e+04 9.989467758991993351e-01 5.050624667419489552e-03
6.001221748282050248e+04 9.968341275050736083e-01 5.037959856992644224e-03
6.001221751762785425e+04 9.978088189336495883e-01 5.085268581329312372e-03
6.001221755243520602e+04 9.909737758277135100e-01 5.021283600749766422e-03
6.001221758724255778e+04 9.925537105893629253e-01 5.021204737693446725e-03
6.001221762204990955e+04 9.922465796833800367e-01 5.011053958588827795e-03
6.001221765685726132e+04 1.009164768275230273e+00 5.109442080688014060e-03
6.001221769166461308e+04 9.996692372661832859e-01 5.031172634224302838e-03
6.001221772647195758e+04 1.008508602446283708e+00 5.092233605486846254e-03
6.001221776127930934e+04 9.986971606359055231e-01 5.033951084824574498e-03
6.001221779608666839e+04 9.924744829806830815e-01 5.014683106144082053e-03
6.001221783089401288e+04 9.854402552714297547e-01 4.990983075115591749e-03
6.001221786570136464e+04 1.007293161482941901e+00 5.074241820110872610e-03
6.001221790050871641e+04 9.968276596741602047e-01 5.078094893306495626e-03
6.001221793531606818e+04 1.026361828116550745e+00 5.187295353987133630e-03
6.001221797012341995e+04 1.008830057720232709e+00 5.054178834657528305e-03
6.001221800493076444e+04 1.007268780749833059e+00 5.104249638499759080e-03
6.001221803973811620e+04 1.002170021695341307e+00 5.067571435726773987e-03
6.001221807454547525e+04 1.006075667543632646e+00 5.109535363594318834e-03
6.001221810935282701e+04 1.013227287779420616e+00 5.110933433865589084e-03
6.001221814416017151e+04 1.016705148999487163e+00 5.147177424110893282e-03
6.001221817896752327e+04 1.024104282474873173e+00 5.139177541851142929e-03
6.001221821377487504e+04 1.027033741196132999e+00 5.158211017882052829e-03
6.001221824858222681e+04 1.027223982467684760e+00 5.200522358804734145e-03
6.001221828338957857e+04 1.017950071827297354e+00 5.092653362754868615e-03
6.001221831819693034e+04 1.009201078755867398e+00 5.087339576011155190e-03
6.001221835300428211e+04 1.018191499317270710e+00 5.191818556223091845e-03
6.001221838781163387e+04 1.010131030219982629e+00 5.080943018002653279e-03
6.001221842261898564e+04 1.019559694655567172e+00 5.137481561280367835e-03
6.001221845742633741e+04 1.022480609334198487e+00 5.117059593427987496e-03
6.001221849223368918e+04 1.024396941449461140e+00 5.125943584901262833e-03
6.001221852704104094e+04 1.014316450192096930e+00 5.069769569406014538e-03
6.001221856184839271e+04 1.017669559315038885e+00 5.118489931748953538e-03
6.001221859665574448e+04 1.017787163217180879e+00 5.117386174834518200e-03
6.001221863146309624e+04 1.016296798829398940e+00 5.144447384512288238e-03
6.001221866627044801e+04 1.025848317164261170e+00 5.189342772835251090e-03
6.001221870107779978e+04 1.025282548841993657e+00 5.182379056257435321e-03
6.001221873588514427e+04 1.014774672950500056e+00 5.129587194980717892e-03
6.001221877069249604e+04 1.018009851204466631e+00 5.134463681964800304e-03
6.001221880549984780e+04 1.018116185452296207e+00 5.095910222226235180e-03
6.001221884030719957e+04 1.023761129264144643e+00 5.130613945023654830e-03
6.001221887511455134e+04 1.010640969154541713e+00 5.063917081727862569e-03
6.001221890992190310e+04 1.014991386711503685e+00 5.024863261205237200e-03
6.001221894472925487e+04 1.028796379384971260e+00 5.142797901454835424e-03
6.001221897953660664e+04 1.026256292890235011e+00 5.110016824187386085e-03
6.001221901434395113e+04 1.042510351457933693e+00 5.252971753324794414e-03
6.001221904915130290e+04 1.033201499845327387e+00 5.160419328489827644e-03
6.001221908395865466e+04 1.037191964343299633e+00 5.216096910949544890e-03
6.001221911876600643e+04 1.029206474115575531e+00 5.140923377870199040e-03
6.001221915357335820e+04 1.032586644689542643e+00 5.150684082049768013e-03
6.001221918838070997e+04 1.032934654156115073e+00 5.246551403947579718e-03
6.001221922318806173e+04 1.026519548101111345e+00 5.146645061431473663e-03
6.001221925799541350e+04 1.025125489016759150e+00 5.164755663740672707e-03
6.001221929280276527e+04 1.013847189934609538e+00 5.101150790528941395e-03
6.001221932761011703e+04 1.011395134700832754e+00 5.158103191274912395e-03
6.001221936241746880e+04 1.014184064169107335e+00 5.092615156315778886e-03
6.001221939722482057e+04 1.023286200772798527e+00 5.173563910296527339e-03
6.001221943203217234e+04 1.015221330690297741e+00 5.139203802148199600e-03
6.001221946683952410e+04 1.020300333490557598e+00 5.109344465766050766e-03
6.001221950164687587e+04 1.005645307365746310e+00 5.036614990171321693e-03
6.001221953645422764e+04 9.970101270607929500e-01 5.024355646131373546e-03
6.001221957126157940e+04 9.973606090634677956e-01 5.023546370850824269e-03
6.001221960606893117e+04 9.990795899986703033e-01 5.055483786855217640e-03
6.001221964087628294e+04 1.005299469129163459e+00 5.053410983161418964e-03
6.001221967568363470e+04 1.008616046276439970e+00 5.067348881098026302e-03
6.001221971049098647e+04 1.012042350508352229e+00 5.115305044605236717e-03
6.001221974529833824e+04 9.961893277288357273e-01 4.988088571706748679e-03
6.001221978010568273e+04 9.966902475305335907e-01 5.017535995103373885e-03
6.001221981491303450e+04 9.995859032473124461e-01 5.001844421727715331e-03
6.001221984972038626e+04 9.874809475478462106e-01 4.973952663063692728e-03
6.001221988452773803e+04 9.941470193632332419e-01 4.968335043323666642e-03
6.001221991933508980e+04 9.909306534380283304e-01 4.961112303119703110e-03
6.001221995414244157e+04 1.001001462723281943e+00 5.061505525795729002e-03
6.001221998894979333e+04 9.799673201241132503e-01 4.964994944795860822e-03
6.001222002375714510e+04 9.961812334712960570e-01 5.001316565916566655e-03
6.001222005856449687e+04 9.918030774100046187e-01 4.997573714922065070e-03
6.001222009337184136e+04 9.981221453173290126e-01 5.073849086990005544e-03
6.001222012817919313e+04 9.901504339292528378e-01 4.993955515453807684e-03
6.001222016298654489e+04 9.881728945493508665e-01 4.975776285689265110e-03
6.001222019779389666e+04 9.900108199469100922e-01 4.996607342013263328e-03
6.001222023260124843e+04 9.823380526993346074e-01 4.961815635931379233e-03
6.001222026740860019e+04 9.774679185082427724e-01 4.884711420467841882e-03
6.001222030221595196e+04 9.854855676305976919e-01 5.012888583287743692e-03
6.001222033702330373e+04 9.881606849906466872e-01 5.068398512100096703e-03
6.001222037183065549e+04 9.775938802235880631e-01 4.960529039762669699e-03
6.001222040663800726e+04 9.883312694491172001e-01 4.979314048135173240e-03
6.001222044144535903e+04 9.886214126591865714e-01 4.999796385616515210e-03
6.001222047625271080e+04 9.900033836465095272e-01 5.078583586808765871e-03
6.001222051106006256e+04 9.853307908333441834e-01 5.003739378216787853e-03
6.001222054586741433e+04 9.795594551685224971e-01 4.929078752672288143e-03
6.001222058067476610e+04 9.791440854543657091e-01 4.992277131495219920e-03
6.001222061548211786e+04 9.661614724865154047e-01 4.934085078061548925e-03
6.001222065028946963e+04 9.834467103530644128e-01 4.932051029535671448e-03
6.001222068509682140e+04 9.821557275172291268e-01 4.959357317725415597e-03
6.001222071990417317e+04 9.826294615568306190e-01 4.949869692484937418e-03
6.001222075471152493e+04 9.726739415018395007e-01 4.933508663716520623e-03
6.001222078951887670e+04 9.735282166870835585e-01 4.914020456270034622e-03
6.001222082432622119e+04 9.736310644523237245e-01 4.996856645278427086e-03
6.001222085913357296e+04 9.835491360394430504e-01 4.946692175058707043e-03
6.001222089394092473e+04 9.890323803471705588e-01 5.055880880911346915e-03
6.001222092874827649e+04 9.856508576288363077e-01 5.007055751611140353e-03
6.001222096355562826e+04 9.921490320237760230e-01 5.012871134803983421e-03
6.001222099836298003e+04 9.861937556054408693e-01 5.024772554073559869e-03
6.001222103317033179e+04 9.830584212152516654e-01 5.052226998347506166e-03
6.001222106797768356e+04 9.872202350077300403e-01 5.061248961953403180e-03
6.001222110278502805e+04 9.920079798627010614e-01 5.045505303689225285e-03
6.001222113759237982e+04 9.810885776376545575e-01 4.974491372029393559e-03
6.001222117239973159e+04 9.826590715145588906e-01 4.938777056179035480e-03
6.001222120720708335e+04 9.840354487153825103e-01 4.950925740999757331e-03
6.001222124201443512e+04 9.947877741378949867e-01 5.097242851410803931e-03
6.001222127682178689e+04 9.872808985584842212e-01 5.020344606901981296e-03
6.001222131162913865e+04 9.771267727789212376e-01 4.944199430462968038e-03
6.001222134643649042e+04 9.920935614533139546e-01 4.985342096978845339e-03
6.001222138124384219e+04 9.932716376944280556e-01 5.011592017481700592e-03
6.001222141605119396e+04 9.987648493458491927e-01 4.977398293406938568e-03
6.001222145085854572e+04 1.004245408850794385e+00 5.023016060836516319e-03
6.001222148566589749e+04 9.934960766042282287e-01 5.016985485079252655e-03
6.001222152047324926e+04 1.009915041722428297e+00 5.030681806833964612e-03
6.001222155528060102e+04 1.002821174535916127e+00 4.991958874917719335e-03
6.001222159008795279e+04 1.013147888045265343e+00 5.055549241247966376e-03
6.001222162489530456e+04 1.015551776006506257e+00 5.163448133783916406e-03
6.001222165970265632e+04 1.018948249705687203e+00 5.162055616111512965e-03
6.001222169451000809e+04 1.014732371261253707e+00 5.105531837379184180e-03
6.001222172931735986e+04 1.016238539921307638e+00 5.187730797613871424e-03
6.001222176412471163e+04 1.022194142224095659e+00 5.153846536461680755e-03
6.001222179893206339e+04 1.016244265966768534e+00 5.057649424125744940e-03
6.001222183373941516e+04 1.011262113035285015e+00 5.088256601099417839e-03
6.001222186854676693e+04 1.008494365939398119e+00 5.042655399532809668e-03
6.001222190335411869e+04 1.023152061343341357e+00 5.089314587257104221e-03
6.001222193816146319e+04 1.022320316267016027e+00 5.115858530713500961e-03
6.001222197296881495e+04 1.020671425486395778e+00 5.049887588354077562e-03
6.001222200777616672e+04 1.011620273074094856e+00 5.093412041609490445e-03
6.001222204258351849e+04 1.016984509378697554e+00 5.096980017739202555e-03
6.001222207739087025e+04 1.016668732833214683e+00 5.123577980672800597e-03
6.001222211219822202e+04 1.028948850789699998e+00 5.162659345867242830e-03
6.001222214700557379e+04 1.022068879327235447e+00 5.119524411409051221e-03
6.001222218181292556e+04 1.017288846095405042e+00 5.149447263813720574e-03
6.001222221662027005e+04 1.015094361529512046e+00 5.046346267746232468e-03
6.001222225142762181e+04 1.010881681849892688e+00 5.024586162372978067e-03
6.001222228623497358e+04 1.021245358169499129e+00 5.058933215728924140e-03
6.001222232104232535e+04 1.015378352385164717e+00 5.070201882655976829e-03
6.001222235584967711e+04 1.011622603470751169e+00 5.091299271584047437e-03
6.001222239065702888e+04 1.008987247294105050e+00 5.086721034927798278e-03
6.001222242546438065e+04 1.012297874120420493e+00 5.081794487910545888e-03
6.001222246027173242e+04 1.010870166234658862e+00 5.052079638660856957e-03
6.001222249507908418e+04 1.012256902117798729e+00 5.063332769683248809e-03
6.001222252988643595e+04 1.018496419251051277e+00 5.115326706212603054e-03
6.001222256469378772e+04 1.018872517881932893e+00 5.098289205504782234e-03
6.001222259950113948e+04 1.018469246229971814e+00 5.117199968651249715e-03
6.001222263430849125e+04 1.018906726991293921e+00 5.120682909864383153e-03
6.001222266911584302e+04 1.015653488403029270e+00 5.070091258866540711e-03
6.001222270392319479e+04 1.020296915836436558e+00 5.125197529651897600e-03
6.001222273873054655e+04 1.015403819237043148e+00 5.101375452078994038e-03
6.001222277353789832e+04 1.015288057309698733e+00 5.126179806344717364e-03
6.001222280834525009e+04 1.008511912812086520e+00 5.038553211766939356e-03
6.001222284315260185e+04 1.012507514625199390e+00 5.066886342413158204e-03
6.001222287795995362e+04 1.004333194207062352e+00 5.067056040959158278e-03
6.001222291276730539e+04 1.006987797203561019e+00 5.093644168028682584e-03
6.001222294757465716e+04 1.020995127474522146e+00 5.122752298132061954e-03
6.001222298238200892e+04 1.013606674424369025e+00 5.065898077727102634e-03
6.001222301718935341e+04 1.010545665101459933e+00 5.102859193077804133e-03
6.001222305199670518e+04 1.007155522677871451e+00 5.067107317214222285e-03
6.001222308680405695e+04 1.002787847589106773e+00 5.073030819069427808e-03
6.001222312161140871e+04 1.015637052149667152e+00 5.098872944199955154e-03
6.001222315641876048e+04 1.009583133260331556e+00 5.131574367989243102e-03
6.001222319122611225e+04 1.004262014903410494e+00 5.108212699748780616e-03
6.001222322603346402e+04 1.012114092257442310e+00 5.079826751918532605e-03
6.001222326084081578e+04 9.956926148603097992e-01 5.033858037593067977e-03
6.001222329564816027e+04 1.012274526445029910e+00 5.038141404286254101e-03
6.001222333045551204e+04 1.012366009065908123e+00 5.057796260573232949e-03
6.001222336526286381e+04 9.989605565297821066e-01 5.060772394524291548e-03
6.001222340007021558e+04 1.007963639866602312e+00 5.054297035366335858e-03
6.001222343487756734e+04 1.004435754670690573e+00 5.066533334023369528e-03
6.001222346968491911e+04 1.015431123894176890e+00 5.087305825928018117e-03
6.001222350449227088e+04 1.007253372584818729e+00 5.069866124423872376e-03
6.001222353929962264e+04 1.001214384603819285e+00 5.003855979084694157e-03
6.001222357410697441e+04 1.008997797897518645e+00 5.087886917972938780e-03
6.001222360891432618e+04 1.003207888092016553e+00 5.001299647185994748e-03
6.001222364372167794e+04 1.010352862916038763e+00 5.078394065919417458e-03
6.001222367852902971e+04 1.008216682305394407e+00 5.042813338844527246e-03
6.001222371333638148e+04 1.013861248627485390e+00 5.123061106940063510e-03
6.001222374814373325e+04 1.014989447596757577e+00 5.172452075825306229e-03
6.001222378295108501e+04 1.012537765248154864e+00 5.154837137029026801e-03
6.001222381775843678e+04 1.012861071723772932e+00 5.215762622127758687e-03
6.001222385256578855e+04 1.009646038629361309e+00 5.126247548618807943e-03
6.001222388737314031e+04 1.007148232878481764e+00 5.123109906994632000e-03
6.001222392218049208e+04 1.002522479123705512e+00 5.043835464135978768e-03
6.001222395698784385e+04 1.004968083804699708e+00 5.036183887491921599e-03
6.001222399179519562e+04 1.010948961177845051e+00 5.042401694994866519e-03
6.001222402660254738e+04 1.009135031741716926e+00 5.088340889560195694e-03
6.001222406140989915e+04 1.003022070828660128e+00 5.053133661210411527e-03
6.001222409621724364e+04 1.008538424468374828e+00 5.088000331706124015e-03
6.001222413102459541e+04 9.999450832335582406e-01 5.048319495850091786e-03
6.001222416583194718e+04 9.993316676469115034e-01 5.035312594906156576e-03
6.001222420063929894e+04 9.961269477930563276e-01 4.977375146644067577e-03
6.001222423544665071e+04 1.012430745744807847e+00 5.059623132947179379e-03
6.001222427025400248e+04 1.004477839340867984e+00 4.989240089501121612e-03
6.001222430506135424e+04 1.011541242521557971e+00 5.075122465109857366e-03
6.001222433986870601e+04 9.941393044081627828e-01 4.935587501707360512e-03
6.001222437467605050e+04 9.990321751371289416e-01 5.052417409825825205e-03
6.001222440948340227e+04 9.919831911377373634e-01 5.046783102633667188e-03
6.001222444429075404e+04 1.001910666588270882e+00 5.034622820349519967e-03
6.001222447909810580e+04 1.009179580498096529e+00 5.054182237954905725e-03
6.001222451390545757e+04 1.009767468170969407e+00 5.035366588848557041e-03
6.001222454871280934e+04 1.011970938313651036e+00 5.096651734330733159e-03
6.001222458352016110e+04 1.008301057071172568e+00 5.029563975396249796e-03
6.001222461832751287e+04 1.010296654658183524e+00 5.026796508207012106e-03
6.001222465313486464e+04 1.002179608045968839e+00 5.000329716244044514e-03
6.001222468794221641e+04 1.008137045439426283e+00 5.015477375311219559e-03
6.001222472274956817e+04 1.004489414414503345e+00 4.989655304701661430e-03
6.001222475755691994e+04 1.013347264904814526e+00 5.073538143334422289e-03
6.001222479236427171e+04 1.014743965504119494e+00 5.056225604690417659e-03
6.001222482717162347e+04 1.004224384173921791e+00 5.008553407702288386e-03
6.001222486197897524e+04 1.015900481037969927e+00 5.125375376591410556e-03
6.001222489678632701e+04 1.012417151949754679e+00 5.037044162026909321e-03
6.001222493159367878e+04 1.014587860050977008e+00 5.096913647639288343e-03
6.001222496640103054e+04 1.002373496431996136e+00 5.008162363953894830e-03
6.001222500120838231e+04 1.023834188835196946e+00 5.114336896641044107e-03
6.001222503601572680e+04 1.006492053298144285e+00 5.060085771144672180e-03
6.001222507082307857e+04 1.004288078931742767e+00 5.047602353006079220e-03
6.001222510563043761e+04 1.002137857008592814e+00 4.972923539181318270e-03
6.001222514043778938e+04 1.009126359964016784e+00 5.072454141203728076e-03
6.001222517524513387e+04 1.010076467169269909e+00 5.063511110943674960e-03
6.001222521005248564e+04 1.006324807883576700e+00 5.093327239636044439e-03
6.001222524485983740e+04 1.002452408281942153e+00 5.055519508750507506e-03
6.001222527966718917e+04 1.014342004908412198e+00 5.077853789063370427e-03
6.001222531447453366e+04 1.006836390839188189e+00 5.052678290761271514e-03
6.001222534928188543e+04 1.010642499852836940e+00 5.071880771056255267e-03
6.001222538408924447e+04 1.022072014096834236e+00 5.153789778612763439e-03
6.001222541889659624e+04 1.019516087069641141e+00 5.116666777277443547e-03
6.001222545370394073e+04 1.018130999198551656e+00 5.122510651968288642e-03
6.001222548851129250e+04 1.015535513585570815e+00 5.029672371937794588e-03
6.001222552331864426e+04 1.035507173484082388e+00 5.251982827395786958e-03
6.001222555812599603e+04 1.043549139248392210e+00 5.265613409159417869e-03
6.001222559293334780e+04 1.031092807064937666e+00 5.149281588264434904e-03
6.001222562774069957e+04 1.017132030806004117e+00 5.119151343555600371e-03
6.001222566254805133e+04 1.030849739616515492e+00 5.175377742529360149e-03
6.001222569735540310e+04 1.022753784371485786e+00 5.130355087848903137e-03
6.001222573216275487e+04 1.028646912258971646e+00 5.128980010426048043e-03
6.001222576697010663e+04 1.034968494536001593e+00 5.254103776938937216e-03
6.001222580177745840e+04 1.038746947903186557e+00 5.226756313156343675e-03
6.001222583658481017e+04 1.032829391581156386e+00 5.203553588166481315e-03
6.001222587139216193e+04 1.038019911651624883e+00 5.206266012470308832e-03
6.001222590619951370e+04 1.025455205804157943e+00 5.163864191948914877e-03
6.001222594100686547e+04 1.021943325811018877e+00 5.187393729460162625e-03
6.001222597581421724e+04 1.024659403673966462e+00 5.243248363985796197e-03
6.001222601062156900e+04 1.028404614523667160e+00 5.209264804870032510e-03
6.001222604542892077e+04 1.027671184035958918e+00 5.187706318123665693e-03
6.001222608023627254e+04 1.026289048529457792e+00 5.130473923691308315e-03
6.001222611504361703e+04 1.034325199991112720e+00 5.137486301868319540e-03
6.001222614985096880e+04 1.027640604027901583e+00 5.155456694386133763e-03
6.001222618465832056e+04 1.020685633124400749e+00 5.081103658779007048e-03
6.001222621946567961e+04 1.030792400390063923e+00 5.153343133178442566e-03
6.001222625427302410e+04 1.029757199184197614e+00 5.190183860066320369e-03
6.001222628908037586e+04 1.025684273849310602e+00 5.120879972424300861e-03
6.001222632388772763e+04 1.030189799647913906e+00 5.218708113587327765e-03
6.001222635869507940e+04 1.024923683232084048e+00 5.157994545342473383e-03
6.001222639350242389e+04 1.030102303116009033e+00 5.167269364581918850e-03
6.001222642830977566e+04 1.028736235109851682e+00 5.161920533526265231e-03
6.001222646311712742e+04 1.015630491587738771e+00 5.121118593492537258e-03
6.001222649792448647e+04 1.035943659952687002e+00 5.224698072964963774e-03
6.001222653273183823e+04 1.046767002073109909e+00 5.242217980594252036e-03
6.001222656753918272e+04 1.041242986294519834e+00 5.214433626568207997e-03
6.001222660234653449e+04 1.044190481985689756e+00 5.216985751424302493e-03
6.001222663715388626e+04 1.027447530995013070e+00 5.148822860579531195e-03
6.001222667196123803e+04 1.034268499574083178e+00 5.228300442912663104e-03
6.001222670676858979e+04 1.027804707377351745e+00 5.177199325747339209e-03
6.001222674157594156e+04 1.049270623481521225e+00 5.241257352777481740e-03
6.001222677638329333e+04 1.036208838201323701e+00 5.181061128933421057e-03
6.001222681119064509e+04 1.043488155895760272e+00 5.260982214114152608e-03
6.001222684599799686e+04 1.042283806048947881e+00 5.249531184636461491e-03
6.001222688080534863e+04 1.050418623311994093e+00 5.268882226598461255e-03
6.001222691561270040e+04 1.046194548789737500e+00 5.234564688601027471e-03
6.001222695042005216e+04 1.040949194367591923e+00 5.171840778096375123e-03
6.001222698522740393e+04 1.043898201747836652e+00 5.232128961303757035e-03
6.001222702003475570e+04 1.040640981282640043e+00 5.233772860801596920e-03
6.001222705484210746e+04 1.036430045177741954e+00 5.246063009945648933e-03
6.001222708964945923e+04 1.034301813137844528e+00 5.167937082819410236e-03
6.001222712445681100e+04 1.033034640101117452e+00 5.185443774037819600e-03
6.001222715926416276e+04 1.029278360280965643e+00 5.200074266456599682e-03
6.001222719407151453e+04 1.022747393992094578e+00 5.121674286066984008e-03
6.001222722887885902e+04 1.033524178852880615e+00 5.216496965123862926e-03
6.001222726368621079e+04 1.044924894150881300e+00 5.217472471901161285e-03
6.001222729849356983e+04 1.042364706026488674e+00 5.195321565875031002e-03
6.001222733330092160e+04 1.051406678618153956e+00 5.286749508712319107e-03
6.001222736810826609e+04 1.040285253542813981e+00 5.196768595412785963e-03
6.001222740291561786e+04 1.027317434467192925e+00 5.172544816267497444e-03
6.001222743772296963e+04 1.019556701421426625e+00 5.112355164563346308e-03
6.001222747253032139e+04 1.022607485783646464e+00 5.119811665287264668e-03
6.001222750733766588e+04 1.028736475365958469e+00 5.184023594789173919e-03
6.001222754214501765e+04 1.034922046028266207e+00 5.131559452912950146e-03
6.001222757695237669e+04 1.035389727322716835e+00 5.203621351736141369e-03
6.001222761175972846e+04 1.029386143936701359e+00 5.157982627037094314e-03
6.001222764656708023e+04 1.024688005958511061e+00 5.147011607620984724e-03
6.001222768137442472e+04 1.013379021144055647e+00 5.104114281024926293e-03
6.001222771618177649e+04 1.017578991764645613e+00 5.142532101589433920e-03
6.001222775098912825e+04 1.011731712061762600e+00 5.083612534582110723e-03
6.001222778579648002e+04 1.019036427812393786e+00 5.142160301637395403e-03
6.001222782060383179e+04 1.015952078541136450e+00 5.058509698869746024e-03
6.001222785541118355e+04 1.024256181390231779e+00 5.180245168646492593e-03
6.001222789021853532e+04 1.012909595436041421e+00 5.116580205084900364e-03
6.001222792502588709e+04 1.015141415833038074e+00 5.087393456422201199e-03
6.001222795983323886e+04 1.006603528560083838e+00 5.098295340598973588e-03
6.001222799464059062e+04 1.008601880969083542e+00 5.113516778189808841e-03
6.001222802944794239e+04 1.023280391858911953e+00 5.178380193822672110e-03
6.001222806425529416e+04 1.025768487408456719e+00 5.275563770405086554e-03
6.001222809906264592e+04 1.008580008415115303e+00 5.161878905817970063e-03
6.001222813386999769e+04 1.002149860632483014e+00 5.113899742493633292e-03
6.001222816867734946e+04 9.892537184900652703e-01 4.968332900951218795e-03
6.001222820348470123e+04 9.935266803172355665e-01 5.023592984359524782e-03
6.001222823829205299e+04 9.987969692533938959e-01 5.063202426080088900e-03
6.001222827309940476e+04 1.015182098392259702e+00 5.091678841199122167e-03
6.001222830790674925e+04 9.982211141081073213e-01 5.072083717890962622e-03
6.001222834271410102e+04 9.996565660257201724e-01 5.094792716132071943e-03
6.001222837752145279e+04 9.902868987309269011e-01 5.035098863946465587e-03
6.001222841232881183e+04 9.883216017751587090e-01 5.052280905936387678e-03
6.001222844713615632e+04 9.856502370576658567e-01 4.999192681849467038e-03
6.001222848194350809e+04 9.837433113150587660e-01 4.973291951833445738e-03
6.001222851675085985e+04 9.857768501202182065e-01 5.055138513436269014e-03
6.001222855155821162e+04 9.951086682427465746e-01 5.092255384216676228e-03
6.001222858636556339e+04 9.948369081031518402e-01 4.999629297395963984e-03
6.001222862117290788e+04 9.963001383757550400e-01 5.028235510751732397e-03
6.001222865598025965e+04 9.799772894994868144e-01 4.921108154327406316e-03
6.001222869078761869e+04 9.777381129137340254e-01 4.947721592737072509e-03
6.001222872559497046e+04 9.798717899260258601e-01 4.973287456116553228e-03
6.001222876040231495e+04 9.820109022603440430e-01 4.943810101593447935e-03
6.001222879520966671e+04 9.964676966587316942e-01 5.098163337303210710e-03
6.001222883001701848e+04 9.876120767194418448e-01 5.034678048201430590e-03
6.001222886482437025e+04 9.776890155432204077e-01 5.001860009678903846e-03
6.001222889963172202e+04 9.899302820511857171e-01 4.997575078995915472e-03
6.001222893443907378e+04 9.891368520067441716e-01 4.998682456565858856e-03
6.001222896924642555e+04 1.002050361117038602e+00 5.101902674499046199e-03
6.001222900405377732e+04 9.973017392216310117e-01 5.116825917673167683e-03
6.001222903886112908e+04 1.012021218961600688e+00 5.138348170717599826e-03
6.001222907366848085e+04 9.953327361770430981e-01 5.036972356003730639e-03
6.001222910847583262e+04 1.007773951809302959e+00 5.093912583469344807e-03
6.001222914328318438e+04 1.001312792430474552e+00 5.039123361099989706e-03
6.001222917809053615e+04 1.002262869237808385e+00 5.121108984779347562e-03
6.001222921289788792e+04 1.000475889809214758e+00 5.033097133791304689e-03
6.001222924770523969e+04 1.005273484140252416e+00 5.086292705511166051e-03
6.001222928251259145e+04 9.928430767369982313e-01 5.015948848484120745e-03
6.001222931731994322e+04 1.007256943962242746e+00 5.029268638026098900e-03
6.001222935212729499e+04 1.005462878397628712e+00 5.078623469942680248e-03
6.001222938693463948e+04 1.001513672525837118e+00 5.112020597557171385e-03
6.001222942174199125e+04 1.010852115788201999e+00 5.136588434362594595e-03
6.001222945654934301e+04 1.000998801219674217e+00 5.090690144601374423e-03
6.001222949135669478e+04 9.863163481725336634e-01 5.036150885551881479e-03
6.001222952616404655e+04 1.002449201725250205e+00 5.199376619765537846e-03
6.001222956097139831e+04 1.012288316819378364e+00 5.146593009524007105e-03
6.001222959577875008e+04 1.003925907906227044e+00 5.066317854783487784e-03
6.001222963058610185e+04 9.953049922748801182e-01 5.067761778912449784e-03
6.001222966539344634e+04 9.972746008900962300e-01 4.994414837612951193e-03
6.001222970020079811e+04 9.945977221093443843e-01 5.000010171119890871e-03
6.001222973500814987e+04 9.926696983744872638e-01 5.009570682726093190e-03
6.001222976981550164e+04 1.000652052046124840e+00 5.041849558799087021e-03
6.001222980462285341e+04 9.987071849031698978e-01 5.043173269266723255e-03
6.001222983943020517e+04 1.001354560390553372e+00 4.986886742849039496e-03
6.001222987423755694e+04 9.984995221200599902e-01 5.032177775037771465e-03
6.001222990904490871e+04 1.002496790957659867e+00 5.077048102187529076e-03
6.001222994385226048e+04 9.990492356376712291e-01 4.999717730148627200e-03
6.001222997865961224e+04 1.011581559454504342e+00 5.143392013782849097e-03
6.001223001346696401e+04 1.007421144500421306e+00 5.082938989560736691e-03
6.001223004827431578e+04 1.006683014470334481e+00 5.103648557176819131e-03
6.001223008308166754e+04 1.000814342591953121e+00 5.002419436178564757e-03
6.001223011788901931e+04 1.001325864458613824e+00 5.007797323579972308e-03
6.001223015269637108e+04 1.004805131492097603e+00 5.070679563841423883e-03
6.001223018750372285e+04 1.003581290251337910e+00 5.086388582660538588e-03
6.001223022231107461e+04 9.973035442335379530e-01 5.024136036446071214e-03
6.001223025711842638e+04 1.003806513540324463e+00 5.058718535103973526e-03
6.001223029192577815e+04 1.006471614923157176e+00 5.184719408870932730e-03
6.001223032673312991e+04 9.972857529817399369e-01 5.052519385242632173e-03
6.001223036154048168e+04 9.929881192681986324e-01 5.046061006476840020e-03
6.001223039634783345e+04 9.867796604307910169e-01 4.993819418738314891e-03
6.001223043115517794e+04 9.865855192704048315e-01 5.007444723585209763e-03
6.001223046596252971e+04 9.920314790723805398e-01 5.119914807511780248e-03
6.001223050076988147e+04 9.893170560342923192e-01 5.177658975039826569e-03
6.001223053557723324e+04 9.989454160983799458e-01 5.116207369034328489e-03
6.001223057038458501e+04 9.885693743638651609e-01 4.997912406868683897e-03
6.001223060519193677e+04 9.898312281118308853e-01 4.960365915706465949e-03
6.001223063999928854e+04 9.881625012372063921e-01 5.025196725056155743e-03
6.001223067480663303e+04 9.887587755110930354e-01 5.074428169709434625e-03
6.001223070961398480e+04 9.828315439144990062e-01 5.024160054428407698e-03
6.001223074442133657e+04 9.746627595670313005e-01 4.974359730451052321e-03
6.001223077922868833e+04 9.794513382068460450e-01 5.009643019265772393e-03
6.001223081403604010e+04 9.857197381385394142e-01 5.038777867649875050e-03
6.001223084884339187e+04 9.858174563593038453e-01 5.017569608937922157e-03
6.001223088365074364e+04 9.874558351655967625e-01 5.025593088513733743e-03
6.001223091845809540e+04 9.835236809373540945e-01 5.011919672395794521e-03
6.001223095326544717e+04 9.731524355560207118e-01 5.033797680753693445e-03
6.001223098807279894e+04 9.740536020789027916e-01 4.951381245711785478e-03
6.001223102288015070e+04 9.756219892834447904e-01 4.965749015977773996e-03
6.001223105768750247e+04 9.878901303168335923e-01 5.081097211266049490e-03
6.001223109249485424e+04 9.746424233753518962e-01 4.941176973603558266e-03
6.001223112730220600e+04 9.777256030311065604e-01 5.020977108459361536e-03
6.001223116210955777e+04 9.769370481149713958e-01 4.965084311114175038e-03
6.001223119691690954e+04 9.757636406586541744e-01 5.005056434650512545e-03
6.001223123172426131e+04 9.693007424633729441e-01 5.013755769717591695e-03
6.001223126653161307e+04 9.633420883026184711e-01 4.962016944134670267e-03
6.001223130133896484e+04 9.764272065949970436e-01 5.031553802818548859e-03
6.001223133614631661e+04 9.685510890921386062e-01 4.917431395313962873e-03
6.001223137095366837e+04 9.712662600859046647e-01 4.926491826226844610e-03
6.001223140576102014e+04 9.698169774186330416e-01 4.996291787855904575e-03
6.001223144056837191e+04 9.645312661883509442e-01 4.973643022294738786e-03
6.001223147537572368e+04 9.574337463369678725e-01 4.879454403616263758e-03
6.001223151018306817e+04 9.660240220286590018e-01 5.002879637110130284e-03
6.001223154499041993e+04 9.646492024088576533e-01 5.008476923140631198e-03
6.001223157979777170e+04 9.641197327024920716e-01 4.961770770104479214e-03
6.001223161460512347e+04 9.712381379572294637e-01 4.972100869593008843e-03
6.001223164941247524e+04 9.650200477373422903e-01 4.943584619405630085e-03
6.001223168421982700e+04 9.566787156649417811e-01 4.890276036350807605e-03
6.001223171902717877e+04 9.608711593219995128e-01 4.900939977220824216e-03
6.001223175383452326e+04 9.693149572090853372e-01 4.987610779650750170e-03
6.001223178864187503e+04 9.567586544288131378e-01 5.015068465162846739e-03
6.001223182344922679e+04 9.611221160576549627e-01 4.929934593738844947e-03
6.001223185825657856e+04 9.673212029970128523e-01 4.991154747274290440e-03
6.001223189306393033e+04 9.598764311367208313e-01 4.909211968400749478e-03
6.001223192787128210e+04 9.698357618770627742e-01 4.926521958572412964e-03
6.001223196267863386e+04 9.568385286896081698e-01 4.947628275368136201e-03
6.001223199748598563e+04 9.585900793150570198e-01 4.926583071086236727e-03
6.001223203229333740e+04 9.531559769098795210e-01 4.964399004293656124e-03
6.001223206710068916e+04 9.647392440016629989e-01 5.025670561725334093e-03
6.001223210190804093e+04 9.613256051770561195e-01 5.030455848048914595e-03
6.001223213671539270e+04 9.472823229270620482e-01 4.931540399074834692e-03
6.001223217152274447e+04 9.553844022916402334e-01 4.935891206050793158e-03
6.001223220633009623e+04 9.526827854109785054e-01 4.853714511891474813e-03
6.001223224113744800e+04 9.509058534725677303e-01 5.050217344417795573e-03
6.001223227594479977e+04 9.532821455168394298e-01 4.905637151979214822e-03
6.001223231075215153e+04 9.550934652947590253e-01 5.024424341943814834e-03
6.001223234555950330e+04 9.599828096752673900e-01 5.009172651296978258e-03
6.001223238036685507e+04 9.712708964389394906e-01 5.033097712278083134e-03
6.001223241517420684e+04 9.630292597475172967e-01 5.060140727664045636e-03
6.001223244998155860e+04 9.550348550935946479e-01 5.013967853755593382e-03
6.001223248478891037e+04 9.500701476448556448e-01 4.895098715836359443e-03
6.001223251959626214e+04 9.592341978746131703e-01 4.969643458547228117e-03
6.001223255440361390e+04 9.569354362054282026e-01 4.933624989947178220e-03
6.001223258921095839e+04 9.640519860404492825e-01 5.022937076498021347e-03
6.001223262401831016e+04 9.584586903535246005e-01 4.911990967126763849e-03
6.001223265882566193e+04 9.636099047141106766e-01 4.950623383452514882e-03
6.001223269363301370e+04 9.569471205246796730e-01 4.996030715094794405e-03
6.001223272844036546e+04 9.594304389864953819e-01 4.889581128215655589e-03
6.001223276324771723e+04 9.563862894060917164e-01 4.885505013008508389e-03
6.001223279805506172e+04 9.553641335590955519e-01 5.010689304624164030e-03
6.001223283286241349e+04 9.681824142793856725e-01 4.985649542646190986e-03
6.001223286766976526e+04 9.626492688778277573e-01 4.980901987547546594e-03
6.001223290247711702e+04 9.673873848182994450e-01 4.996806576340441855e-03
6.001223293728446879e+04 9.705124628669477005e-01 4.981889070285925279e-03
6.001223297209182056e+04 9.597615385106592623e-01 4.918849419352650139e-03
6.001223300689917232e+04 9.624215634923976026e-01 4.928729639324855825e-03
6.001223304170652409e+04 9.596682338805490042e-01 4.915138486155916191e-03
6.001223307651387586e+04 9.731130961003291446e-01 4.986497730666390564e-03
6.001223311132122763e+04 9.775321656871894804e-01 5.015533943524968195e-03
6.001223314612857939e+04 9.744558336392374898e-01 4.999592732867719387e-03
6.001223318093593116e+04 9.818982554697689435e-01 5.005452318347341188e-03
6.001223321574328293e+04 9.791429734913448257e-01 5.033847089594685117e-03
6.001223325055063469e+04 9.766583103752966011e-01 4.993169915672896440e-03
6.001223328535798646e+04 9.776186169281572136e-01 5.019986216774292680e-03
6.001223332016533823e+04 9.800819923732544403e-01 5.019861021979835948e-03
6.001223335497268999e+04 9.844064508469830832e-01 5.008028604924871785e-03
6.001223338978004176e+04 9.845578561805767848e-01 4.998493359762871090e-03
6.001223342458739353e+04 9.868304630033704061e-01 5.055617967182750652e-03
6.001223345939473802e+04 9.843795608817744736e-01 5.171787538122773510e-03
6.001223349420208979e+04 9.765519609840779269e-01 5.068844241815691036e-03
6.001223352900944883e+04 9.885767067510654593e-01 5.108840283280277617e-03
6.001223356381680060e+04 9.786277976336138495e-01 4.982445466611085116e-03
6.001223359862414509e+04 9.776221518033351154e-01 5.030740403925097054e-03
6.001223363343149686e+04 9.856307447665697552e-01 5.050563768070602012e-03
6.001223366823884862e+04 9.932208950930360158e-01 5.205285516333004597e-03
6.001223370304620039e+04 9.858129673567500584e-01 5.003614344275673052e-03
6.001223373785354488e+04 9.915113299413814696e-01 5.044717810148295449e-03
6.001223377266089665e+04 9.863986086306717471e-01 5.072558857983042700e-03
6.001223380746825569e+04 9.927344952791774535e-01 5.253458763388462599e-03
6.001223384227560018e+04 9.864805169738890545e-01 5.064992040889020400e-03
6.001223387708295195e+04 9.886158897504259135e-01 5.058292890509643279e-03
6.001223391189030372e+04 9.983706648529485639e-01 5.039886378013654598e-03
6.001223394669765548e+04 9.989363020253294589e-01 5.112039996209467863e-03
6.001223398150500725e+04 9.983497439757058611e-01 5.105931486712160343e-03
6.001223401631235902e+04 9.999309904213522504e-01 5.148796194156757267e-03
6.001223405111971078e+04 9.952368093918397829e-01 5.100168566162936387e-03
6.001223408592706255e+04 1.004016879805992746e+00 5.115603080285238344e-03
6.001223412073441432e+04 1.006323231902260806e+00 5.233602114945656684e-03
6.001223415554176609e+04 1.008011743319545905e+00 5.198163026857932113e-03
6.001223419034911785e+04 1.007075919983806411e+00 5.151832921608642986e-03
6.001223422515646962e+04 1.008492128966679946e+00 5.159397105098755681e-03
6.001223425996382139e+04 9.967378652681906370e-01 5.117257187982482067e-03
6.001223429477117315e+04 9.967372654008976873e-01 5.106814621102360834e-03
6.001223432957852492e+04 1.004275201154846586e+00 5.170679599474930707e-03
6.001223436438587669e+04 1.013016083547680246e+00 5.227313672123668278e-03
6.001223439919322846e+04 1.013227100242120260e+00 5.240258997270354213e-03
6.001223443400058022e+04 1.002446827757922376e+00 5.130127728153810636e-03
6.001223446880793199e+04 1.002524131935064400e+00 5.072706881167349767e-03
6.001223450361528376e+04 1.003218938261544624e+00 5.192881414829479680e-03
6.001223453842263552e+04 9.956843162104109801e-01 5.171039605191794786e-03
6.001223457322998729e+04 1.003434650026072905e+00 5.120709165661811724e-03
6.001223460803733906e+04 1.018977938324245214e+00 5.316348815942372082e-03
6.001223464284469082e+04 1.007399266974497998e+00 5.245346737316218186e-03
6.001223467765204259e+04 9.934311081505642349e-01 5.034902085687235906e-03
6.001223471245938708e+04 9.983055077602916993e-01 5.171578170643022741e-03
6.001223474726673885e+04 1.012446918039965782e+00 5.198263252259714695e-03
6.001223478207409062e+04 9.971796428740696827e-01 5.165437203932973960e-03
6.001223481688144238e+04 9.959006462499419010e-01 5.128650664787761521e-03
6.001223485168878688e+04 1.001655244514227050e+00 5.101029487635321859e-03
6.001223488649613864e+04 1.001583577523845525e+00 5.166122054150752881e-03
6.001223492130349769e+04 9.967236801030829874e-01 5.140987687442730852e-03
6.001223495611084945e+04 9.982962164514466163e-01 5.087368193071014136e-03
6.001223499091819394e+04 1.004506915391645494e+00 5.151617455454108284e-03
6.001223502572554571e+04 9.961975846715932503e-01 5.061722164884779711e-03
6.001223506053289748e+04 9.918698133941173944e-01 5.093438775552074430e-03
6.001223509534024925e+04 9.835042625063655786e-01 5.110911768022629101e-03
6.001223513014760101e+04 1.000311291340717501e+00 5.180209460504165038e-03
6.001223516495495278e+04 9.955368300092219958e-01 5.079868717118061518e-03
6.001223519976230455e+04 9.940525481069468761e-01 5.155559441114501359e-03
6.001223523456965631e+04 9.909021546834760885e-01 5.160644703534759785e-03
6.001223526937700808e+04 9.910779582135503807e-01 5.104608123757683850e-03
6.001223530418435985e+04 9.788585259833501029e-01 5.018401836957150745e-03
6.001223533899171161e+04 9.814376169398041361e-01 4.974695102735932073e-03
6.001223537379906338e+04 9.814361673872201708e-01 5.046661721940182144e-03
6.001223540860641515e+04 9.902974623110208929e-01 5.080509588026235757e-03
6.001223544341376692e+04 9.837227194575693945e-01 5.036189316411369271e-03
6.001223547822111868e+04 9.869317967758979293e-01 5.034948916924892812e-03
6.001223551302847045e+04 9.800788508935788235e-01 5.039873195149853144e-03
6.001223554783582222e+04 9.793263225296071628e-01 5.004938577069381438e-03
6.001223558264317398e+04 9.800870462782733661e-01 5.077986616579284636e-03
6.001223561745052575e+04 9.858558748797863203e-01 5.051708731562274540e-03
6.001223565225787752e+04 9.761619171517038618e-01 5.079896168889767166e-03
6.001223568706522201e+04 9.712979772048246918e-01 5.009807787138966656e-03
6.001223572187257378e+04 9.868300215435795719e-01 5.079081523606621650e-03
6.001223575667993282e+04 9.744204648825990356e-01 4.988646146516271564e-03
6.001223579148727731e+04 9.740224278745971409e-01 5.036315006443332389e-03
6.001223582629462908e+04 9.655781675529996333e-01 4.956355638525780823e-03
6.001223586110198084e+04 9.787748428729234895e-01 4.967874492052559883e-03
6.001223589590932534e+04 9.821215815268946603e-01 5.015638483872656567e-03
6.001223593071667710e+04 9.838551003433864128e-01 5.003849770467663077e-03
6.001223596552402887e+04 9.768037907989934876e-01 4.996343602819117852e-03
6.001223600033138064e+04 9.748621144966415075e-01 5.100415561379120777e-03
6.001223603513873240e+04 9.677150645779053484e-01 4.937719684124669377e-03
6.001223606994608417e+04 9.713245942990437198e-01 5.006963128590321242e-03
6.001223610475343594e+04 9.723733248449802913e-01 4.969300208734624483e-03
6.001223613956078771e+04 9.702884451317455028e-01 5.010247240512961768e-03
6.001223617436813947e+04 9.755088958815562039e-01 4.961479567739056698e-03
6.001223620917549124e+04 9.752972743062688910e-01 4.983874742438359172e-03
6.001223624398284301e+04 9.747231305640595700e-01 5.018378513045125902e-03
6.001223627879019477e+04 9.684236137065566075e-01 4.981329294805899796e-03
6.001223631359754654e+04 9.663415946781933608e-01 4.954768014260394100e-03
6.001223634840489831e+04 9.687843963707991612e-01 5.005379933927387587e-03
6.001223638321225008e+04 9.690629451242532832e-01 4.968154112595379868e-03
6.001223641801960184e+04 9.724295279238364120e-01 4.963317030972575275e-03
6.001223645282695361e+04 9.747296817777889588e-01 4.965455454591444044e-03
6.001223648763430538e+04 9.671479486801103365e-01 4.988397160512640822e-03
6.001223652244165714e+04 9.800804062854896470e-01 5.020783242002316640e-03
6.001223655724900891e+04 9.714371091161061456e-01 4.955449868175251099e-03
6.001223659205636068e+04 9.790743243516251137e-01 5.009445566812643219e-03
6.001223662686371244e+04 9.640198268472045529e-01 5.017036881813496246e-03
6.001223666167106421e+04 9.746518942310191669e-01 4.990144396086551755e-03
6.001223669647841598e+04 9.781070418723122328e-01 4.997449790538722320e-03
6.001223673128576775e+04 9.678778795898027587e-01 5.005027769793277299e-03
6.001223676609311224e+04 9.650107959248537259e-01 5.010325496409981198e-03
6.001223680090046400e+04 9.752350932092943570e-01 5.002892593425136390e-03
6.001223683570782305e+04 9.703890864818875972e-01 4.973174652298395330e-03
6.001223687051516754e+04 9.780599893060260008e-01 4.981789722812371077e-03
6.001223690532251931e+04 9.826398814558185979e-01 5.069644009263322634e-03
6.001223694012987107e+04 9.802266341314704867e-01 5.037598659560786965e-03
6.001223697493722284e+04 9.895260405581222107e-01 5.093387375772777045e-03
6.001223700974456733e+04 9.880020322929373711e-01 5.081872152218425663e-03
6.001223704455191910e+04 9.843238816463324437e-01 5.053392510010547116e-03
6.001223707935927087e+04 9.864911971646336264e-01 5.069438583405343028e-03
6.001223711416662991e+04 9.805155581385145425e-01 5.073345667115918001e-03
6.001223714897397440e+04 9.856160140647108880e-01 5.230880786378262239e-03
6.001223718378132617e+04 9.889032812382955173e-01 5.055456777518167744e-03
6.001223721858867793e+04 1.009660877529078071e+00 5.164241711002783529e-03
6.001223725339602970e+04 1.006837816886690717e+00 5.127567884752203334e-03
6.001223728820338147e+04 9.979999022850095658e-01 5.043195759176452055e-03
6.001223732301073323e+04 9.946761122910519060e-01 5.059313347759441214e-03
6.001223735781808500e+04 9.937898354770461351e-01 5.094890006517677379e-03
6.001223739262543677e+04 1.001580862216219669e+00 5.091140092305053433e-03
6.001223742743278854e+04 1.000748231984701642e+00 5.136254491660790893e-03
6.001223746224014030e+04 1.010045022038895235e+00 5.129871646316506648e-03
6.001223749704749207e+04 1.010393431708102696e+00 5.128347301735627917e-03
6.001223753185484384e+04 1.010458644591816890e+00 5.057095178323939982e-03
6.001223756666219560e+04 1.004917938541221467e+00 5.064998983079570249e-03
6.001223760146954737e+04 1.010181029311458589e+00 5.187076243976087263e-03
6.001223763627689914e+04 1.010062415077762843e+00 5.067785162903676657e-03
6.001223767108425091e+04 1.009611937918906799e+00 5.141529538484345373e-03
6.001223770589160267e+04 1.001304181512039149e+00 5.085015241706760530e-03
6.001223774069895444e+04 1.014290446112278143e+00 5.137053094813230116e-03
6.001223777550630621e+04 1.011090010066661771e+00 5.152098122434468734e-03
6.001223781031365070e+04 1.003515750388638716e+00 5.251894333578048003e-03
6.001223784512100247e+04 1.013778095842781113e+00 5.160657244220784139e-03
6.001223787992835423e+04 1.002282277599966909e+00 5.214600979562501216e-03
6.001223791473570600e+04 1.013349099573387369e+00 5.261943034110944800e-03
6.001223794954305777e+04 1.016320734239092971e+00 5.371870515364927760e-03
6.001223798435040953e+04 1.029096866326500770e+00 5.367358484903294626e-03
6.001223801915776130e+04 1.016450459184168542e+00 5.299810348423842146e-03
6.001223805396510579e+04 1.012135981135272145e+00 5.338292685250809778e-03
6.001223808877245756e+04 1.017462262224520186e+00 5.318273460724888026e-03
6.001223812357980933e+04 1.021163895096306007e+00 5.507154892619660694e-03
6.001223815838716109e+04 1.020927099880580391e+00 5.406898013565942032e-03
6.001223819319451286e+04 1.023602043639089132e+00 5.371193637658344330e-03
6.001223822800186463e+04 1.020784575632347035e+00 5.277155126275266672e-03
6.001223826280921639e+04 1.031330192679138724e+00 5.314950350322423557e-03
6.001223829761656816e+04 1.020838275511677828e+00 5.347013193739005160e-03
6.001223833242391993e+04 1.028870083021382831e+00 5.459128520814253427e-03
6.001223836723127170e+04 1.037975971021127375e+00 5.581277961814152568e-03
6.001223840203862346e+04 1.020493718503183489e+00 5.380381614541291171e-03
6.001223843684597523e+04 1.025220364540834206e+00 5.481076091097429603e-03
6.001223847165332700e+04 1.016752250489770804e+00 5.432513955907113806e-03
6.001223850646067876e+04 1.023130369594470457e+00 5.464336574578831755e-03
6.001223854126803053e+04 1.016076789306270545e+00 5.530267237900194505e-03
6.001223857607538230e+04 1.015377842682904097e+00 5.357696770399315855e-03
6.001223861088273406e+04 9.999341391820497638e-01 5.287259728957276368e-03
6.001223864569008583e+04 1.009948453216897413e+00 5.324148528380558826e-03
6.001223868049743760e+04 1.014400794243196069e+00 5.348379668042756857e-03
6.001223871530478937e+04 1.013295001584585631e+00 5.310401996533596278e-03
6.001223875011214113e+04 1.021721890676654310e+00 5.421645680323805214e-03
6.001223878491948562e+04 1.006342416382377758e+00 5.433727376162568283e-03
6.001223881972683739e+04 1.015254637666491710e+00 5.422544768025746795e-03
6.001223885453418916e+04 1.009075873848417570e+00 5.402444492819867550e-03
6.001223888934154093e+04 1.004890754563555477e+00 5.557867386027078548e-03
6.001223892414889269e+04 1.007817314842923029e+00 5.301301903726445691e-03
6.001223895895624446e+04 1.027553341821888067e+00 5.516349950343206292e-03
6.001223899376359623e+04 1.004878289523191137e+00 5.226979506601581518e-03
6.001223902857094799e+04 1.008734757820589190e+00 5.295394357904316569e-03
6.001223906337829249e+04 1.016267818482534890e+00 5.502476973896302213e-03
6.001223909818564425e+04 1.009783624009477743e+00 5.312213805573826053e-03
6.001223913299299602e+04 1.013310012438434216e+00 5.386511542813231072e-03
6.001223916780034779e+04 1.022317630916816711e+00 5.381241660257436547e-03
6.001223920260769955e+04 1.023286731504360780e+00 5.353040428088928770e-03
6.001223923741505132e+04 1.011840508348652801e+00 5.333815613218615206e-03
6.001223927222240309e+04 1.013916635626431306e+00 5.346001791826510141e-03
6.001223930702975485e+04 1.010150212535332548e+00 5.529122632114680073e-03
6.001223934183710662e+04 1.013740325647825014e+00 5.369618429559745894e-03
6.001223937664445839e+04 1.000898720198799108e+00 5.348528806632182886e-03
6.001223941145181016e+04 1.001353837019022475e+00 5.446711441319579752e-03
6.001223944625916192e+04 9.967126705797096919e-01 5.282392869002150090e-03
6.001223948106651369e+04 1.001915633130003203e+00 5.341807782163342407e-03
6.001223951587386546e+04 1.000800122068125519e+00 5.342301055771232939e-03
6.001223955068121722e+04 1.003080570355469270e+00 5.357087406176312162e-03
6.001223958548856899e+04 1.000057147846175720e+00 5.364998053297654647e-03
6.001223962029592076e+04 1.002165763310016500e+00 5.316934081310475436e-03
6.001223965510327253e+04 9.975068879675006439e-01 5.194013245314053721e-03
6.001223968991062429e+04 9.935158697536080608e-01 5.346158349795071540e-03
6.001223972471797606e+04 9.917870304051338293e-01 5.306099279188441348e-03
6.001223975952532783e+04 9.976739657364458447e-01 5.198835391448688309e-03
6.001223979433267959e+04 9.865219598520742483e-01 5.275995086559031114e-03
6.001223982914003136e+04 9.867179765283961013e-01 5.201624230442631301e-03
6.001223986394738313e+04 9.909006784315435024e-01 5.374754260308076993e-03
6.001223989875473490e+04 9.904977039318946241e-01 5.302140899531606645e-03
6.001223993356207939e+04 9.934991980945468981e-01 5.212110781688748286e-03
6.001223996836943115e+04 9.977111011734096646e-01 5.241243394465563109e-03
6.001224000317678292e+04 1.003614742980943442e+00 5.185893053985249010e-03
6.001224003798413469e+04 9.973789754797554030e-01 5.527819070932755985e-03
6.001224007279148645e+04 1.006750879094061579e+00 5.649056081374418010e-03
6.001224010759883822e+04 1.002045973654383859e+00 5.288226546142062168e-03
6.001224014240618999e+04 9.867694503177747434e-01 5.288878556955503747e-03
6.001224017721354176e+04 9.901002398494805901e-01 5.330259554444760454e-03
6.001224021202088625e+04 1.000987112596097406e+00 5.320110055433320551e-03
6.001224024682823801e+04 1.006115356622875989e+00 5.440809306307776462e-03
6.001224028163558978e+04 1.015396422360321127e+00 5.500143237365089262e-03
6.001224031644294155e+04 1.001051902198545118e+00 5.433020560542910042e-03
6.001224035125029332e+04 9.909744323934439603e-01 5.222965710072486473e-03
6.001224038605764508e+04 1.005660234402125486e+00 5.258296830623445869e-03
6.001224042086499685e+04 9.929930962560061802e-01 5.421040017172912631e-03
6.001224045567234862e+04 9.982142680972068138e-01 5.400865079555761637e-03
6.001224049047970038e+04 1.006519200277531390e+00 5.358103428977173573e-03
6.001224052528705215e+04 1.013349517475740091e+00 5.513948535028239881e-03
6.001224056009440392e+04 1.011050134929448507e+00 5.405485103966288507e-03
6.001224059490175568e+04 1.005980977617209060e+00 5.457468728678130029e-03
6.001224062970910745e+04 9.922271238582333064e-01 5.544396133634765626e-03
6.001224066451645922e+04 1.003007827803117813e+00 5.614174697879917471e-03
6.001224069932381099e+04 1.002019023553257560e+00 5.391671887598557811e-03
6.001224073413116275e+04 9.986434979396712208e-01 5.354555142531979700e-03
6.001224076893851452e+04 1.005425341433287656e+00 5.315891318611719145e-03
6.001224080374586629e+04 9.987470656744241726e-01 5.388247110187861094e-03
6.001224083855321805e+04 9.921757532217029274e-01 5.259469717289570745e-03
6.001224087336056982e+04 9.925613060215048300e-01 5.238834164289906704e-03
6.001224090816792159e+04 9.924908271647170377e-01 5.231518657193472491e-03
6.001224094297527336e+04 9.992742699914207716e-01 5.170968968683189830e-03
6.001224097778262512e+04 1.001967283010635867e+00 5.313128372187608285e-03
6.001224101258996961e+04 1.012616162066885206e+00 5.235756628170698014e-03
6.001224104739732138e+04 1.006836433904690242e+00 5.200437363901815394e-03
6.001224108220467315e+04 9.996625190646685200e-01 5.172932805366538093e-03
6.001224111701202492e+04 9.993320957168405627e-01 5.192668672726565536e-03
6.001224115181937668e+04 9.991029136596779603e-01 5.207765194649604211e-03
6.001224118662672845e+04 9.973981323289933254e-01 5.161788532398041938e-03
6.001224122143408022e+04 1.005969705937912684e+00 5.144816761746667452e-03
6.001224125624143198e+04 1.020986892139597257e+00 5.382986347780937923e-03
6.001224129104877647e+04 1.009934604625826626e+00 5.211953747373807878e-03
6.001224132585612824e+04 1.008679859662469314e+00 5.249930999214666612e-03
6.001224136066348001e+04 1.001974504884464379e+00 5.154678948236945772e-03
6.001224139547083178e+04 1.001562758903945749e+00 5.437558134100203486e-03
6.001224143027818354e+04 9.890518028352830449e-01 5.240790761695130091e-03
6.001224146508553531e+04 1.011886713262366788e+00 5.229625208661834238e-03
6.001224149989288708e+04 1.016949402009649228e+00 5.290540850382398873e-03
6.001224153470023884e+04 1.041720550456852745e+00 5.665072906637423286e-03
6.001224156950759061e+04 1.012246192917495513e+00 5.427000742396228226e-03
6.001224160431494238e+04 1.012565555429097763e+00 5.226196992879549204e-03
6.001224163912229415e+04 1.013034519711232040e+00 5.316831621833591724e-03
6.001224167392964591e+04 1.018619448950074835e+00 5.323904121166516887e-03
6.001224170873699768e+04 1.017791789031810001e+00 5.344025340990023187e-03
6.001224174354434945e+04 1.028575430575706440e+00 5.358630835303048595e-03
6.001224177835170121e+04 1.040449908495516329e+00 5.520962846554336098e-03
6.001224181315905298e+04 1.026358440847543241e+00 5.355448654397407422e-03
6.001224184796639747e+04 1.031073791821975227e+00 5.436051715737215927e-03
6.001224188277374924e+04 1.017339130956869564e+00 5.424066264579777315e-03
6.001224191758110101e+04 1.010431767942752579e+00 5.214860513064439873e-03
6.001224195238846005e+04 1.026594854017707670e+00 5.332665013134589224e-03
6.001224198719580454e+04 1.034744431304990497e+00 5.253772923170892464e-03
6.001224202200315631e+04 1.035142801186074157e+00 5.303245236575927085e-03
6.001224205681050807e+04 1.042016772448855821e+00 5.249852683884931488e-03
6.001224209161785984e+04 1.028184391837391631e+00 5.232174155041299270e-03
6.001224212642520433e+04 1.021590553259050793e+00 5.156988598410012017e-03
6.001224216123255610e+04 1.020938234757021723e+00 5.279381421191569126e-03
6.001224219603990787e+04 1.034136862526204625e+00 5.252371679056773088e-03
6.001224223084725963e+04 1.048826191219738524e+00 5.371267051399821781e-03
6.001224226565461140e+04 1.036320263292637600e+00 5.261557269611273450e-03
6.001224230046196317e+04 1.033796523650612587e+00 5.211299291599328851e-03
6.001224233526931494e+04 1.033953614536730736e+00 5.184402588537829863e-03
6.001224237007666670e+04 1.028866907010813403e+00 5.264997257398241169e-03
6.001224240488401847e+04 1.031331033973072575e+00 5.306448160449726489e-03
6.001224243969137024e+04 1.023281243120895967e+00 5.227565683650716756e-03
6.001224247449872200e+04 1.026590820125744319e+00 5.228482510619966890e-03
6.001224250930607377e+04 1.040533608944707034e+00 5.423783582120738495e-03
6.001224254411342554e+04 1.027741022308171992e+00 5.342293336714311509e-03
6.001224257892077731e+04 1.037803283455352554e+00 5.382879042956582004e-03
6.001224261372812907e+04 1.024038651080655615e+00 5.334793217161616814e-03
6.001224264853548084e+04 1.020947464363779034e+00 5.306988508146274520e-03
6.001224268334283261e+04 1.022502531309359863e+00 5.251649445625669772e-03
6.001224271815018437e+04 1.021727095628082616e+00 5.265580069136624984e-03
6.001224275295753614e+04 1.035297101990277246e+00 5.451869214628743410e-03
6.001224278776488791e+04 1.033758603640151597e+00 5.380913116994105565e-03
6.001224282257223967e+04 1.029783310391567674e+00 5.279995322124243946e-03
6.001224285737959144e+04 1.031963140911160925e+00 5.306186281620154342e-03
6.001224289218693593e+04 1.029664564155041706e+00 5.336995224031546546e-03
6.001224292699428770e+04 1.023599112437860947e+00 5.329456451818610947e-03
6.001224296180163947e+04 1.025472854688614710e+00 5.249828939929638248e-03
6.001224299660899123e+04 1.045963665913661966e+00 5.301825034808083960e-03
6.001224303141634300e+04 1.043756491553646359e+00 5.272061426408597429e-03
6.001224306622368749e+04 1.031791220604178161e+00 5.255656420285643136e-03
6.001224310103103926e+04 1.031318888195185801e+00 5.272761075958490307e-03
6.001224313583839103e+04 1.023206775504815980e+00 5.208678923871972420e-03
6.001224317064574279e+04 1.029454935520456971e+00 5.267947607480148037e-03
6.001224320545309456e+04 1.036041247066179061e+00 5.297816471684334283e-03
6.001224324026044633e+04 1.031435655279000496e+00 5.299831541554811919e-03
6.001224327506779809e+04 1.028538272437900192e+00 5.217041095797725174e-03
6.001224330987514986e+04 1.028475944751498838e+00 5.247993032803241302e-03
6.001224334468250163e+04 1.030309023510096456e+00 5.228770606585550658e-03
6.001224337948985340e+04 1.016603584857729281e+00 5.183475465763752107e-03
6.001224341429720516e+04 1.030717391576334352e+00 5.324330444676981383e-03
6.001224344910455693e+04 1.016622184336102297e+00 5.214364494551338228e-03
6.001224348391190870e+04 1.017165974417023611e+00 5.193324567831113757e-03
6.001224351871926046e+04 1.016102787537269236e+00 5.204190362840226645e-03
6.001224355352661223e+04 1.015166588982132856e+00 5.172793870571135329e-03
6.001224358833396400e+04 1.020347914555411517e+00 5.184922235931835495e-03
6.001224362314131577e+04 1.002389551464454520e+00 5.069660562961130108e-03
6.001224365794866753e+04 1.011467310579550416e+00 5.113694703674609258e-03
6.001224369275601930e+04 1.003010892999880888e+00 5.067951011910585592e-03
6.001224372756337107e+04 1.016988859615533647e+00 5.188050529118759698e-03
6.001224376237072283e+04 1.021109101138924169e+00 5.204682838923464089e-03
6.001224379717807460e+04 1.008196724705808567e+00 5.078985467839472294e-03
6.001224383198542637e+04 1.005873394393036246e+00 5.104530212325811799e-03
6.001224386679277814e+04 1.006775255225761168e+00 5.107040178569572514e-03
6.001224390160012990e+04 1.007648260941784280e+00 5.151604006958365907e-03
6.001224393640747439e+04 9.958409485598334054e-01 5.099387399466133279e-03
6.001224397121482616e+04 1.010689079809443003e+00 5.185905859089390973e-03
6.001224400602217793e+04 1.010555489701877807e+00 5.235476894203666166e-03
6.001224404082952969e+04 1.001291869924178179e+00 5.114256095653132300e-03
6.001224407563688146e+04 1.004124926166515719e+00 5.109255830974549634e-03
6.001224411044423323e+04 1.004620996754115980e+00 5.148337757373831411e-03
6.001224414525158500e+04 1.004814537200026558e+00 5.174349377181099684e-03
6.001224418005892949e+04 9.954537975997133081e-01 5.109427653203237746e-03
6.001224421486628125e+04 9.905130797563793665e-01 5.067805370851923702e-03
6.001224424967363302e+04 1.002666482136561843e+00 5.146166469169374119e-03
6.001224428448098479e+04 1.010431862752879439e+00 5.146682678985541048e-03
6.001224431928833656e+04 9.910953820309835738e-01 5.169716230327126710e-03
6.001224435409568832e+04 9.887067324941603008e-01 5.152074334942076221e-03
6.001224438890304009e+04 9.787479433747874324e-01 5.017180622772423465e-03
6.001224442371039186e+04 9.876525858185730700e-01 5.044610090757866219e-03
6.001224445851774362e+04 9.954176552668549949e-01 5.117377812629738884e-03
6.001224449332509539e+04 9.929892383572500592e-01 5.115385187454233630e-03
6.001224452813244716e+04 1.009287733321839964e+00 5.132635107523212531e-03
6.001224456293979893e+04 1.008684383425607400e+00 5.207173525097153095e-03
6.001224459774715069e+04 1.001007961440336214e+00 5.197459845132341473e-03
6.001224463255450246e+04 9.933640320537328039e-01 5.154414894657460486e-03
6.001224466736185423e+04 9.941807360334926624e-01 5.107187565542311777e-03
6.001224470216920599e+04 9.931529695619543130e-01 5.030239501174558168e-03
6.001224473697655776e+04 9.980103811103728795e-01 5.085877614962858347e-03
6.001224477178390953e+04 9.972433202704332755e-01 5.073771990783405329e-03
6.001224480659126129e+04 9.992423052707383180e-01 5.153092808899219918e-03
6.001224484139861306e+04 9.955634353961266836e-01 5.120901021490504440e-03
6.001224487620596483e+04 9.929257851696509096e-01 5.139590669034486102e-03
6.001224491101331660e+04 9.960127563461544931e-01 5.063221363975919410e-03
6.001224494582066836e+04 9.878184443932287451e-01 5.013309901198949314e-03
6.001224498062801285e+04 9.925887085611045935e-01 5.036803749448896458e-03
6.001224501543536462e+04 9.978390291040074578e-01 5.094130036056566252e-03
6.001224505024271639e+04 9.930726947303227803e-01 5.115365440730336964e-03
6.001224508505006816e+04 9.887262507902847553e-01 5.094225861826810406e-03
6.001224511985741992e+04 9.975268881737504589e-01 5.162498690010304710e-03
6.001224515466477169e+04 9.957501642677001330e-01 5.054233264408999025e-03
6.001224518947212346e+04 1.002545196601228428e+00 5.131524329428185406e-03
6.001224522427946795e+04 1.015399797627894785e+00 5.213004993308494733e-03
6.001224525908681971e+04 1.007286484646704450e+00 5.227548005871968974e-03
6.001224529389417148e+04 1.011653448786174803e+00 5.175633838987882436e-03
6.001224532870152325e+04 1.002759623054070737e+00 5.110638800494976541e-03
6.001224536350887502e+04 9.967089317436709228e-01 5.118129089920677582e-03
6.001224539831622678e+04 1.002474361952891746e+00 5.147953668885756930e-03
6.001224543312357855e+04 1.003037007830153815e+00 5.168742933816654686e-03
6.001224546793093032e+04 1.010049083197414488e+00 5.149463222376068038e-03
6.001224550273828208e+04 1.002141330445672773e+00 5.100594749488363694e-03
6.001224553754563385e+04 9.956120864338060539e-01 5.042107028155638944e-03
6.001224557235298562e+04 9.977323677312386341e-01 5.103289291309703359e-03
6.001224560716033739e+04 9.954621420684901523e-01 5.028462177570434087e-03
6.001224564196768915e+04 9.970917345045555713e-01 5.027074994083109531e-03
6.001224567677504092e+04 1.000252378870707837e+00 5.170935492027566895e-03
6.001224571158239269e+04 1.001914139712016150e+00 5.172589286651888864e-03
6.001224574638974445e+04 9.981947002212248066e-01 5.184036891980283411e-03
6.001224578119709622e+04 9.942298165936443999e-01 5.178222450149269108e-03
6.001224581600444799e+04 1.005396350557401952e+00 5.308981097159428883e-03
6.001224585081179248e+04 1.011967517200852207e+00 5.255767896079372760e-03
6.001224588561914425e+04 9.987166079668932106e-01 5.231000642474943445e-03
6.001224592042649601e+04 9.976976518567268748e-01 5.144949553645673801e-03
6.001224595523384778e+04 1.013264139678868414e+00 5.234801141134903975e-03
6.001224599004120682e+04 1.012940840076388849e+00 5.212467539783539189e-03
6.001224602484855131e+04 9.980591952294882718e-01 5.109707350897179159e-03
6.001224605965590308e+04 1.008380046379697470e+00 5.121547375692811661e-03
6.001224609446325485e+04 9.975553908611897169e-01 5.079690059398661757e-03
6.001224612927060662e+04 1.005198060701970375e+00 5.173023624926356007e-03
6.001224616407795838e+04 9.953882540038467841e-01 5.101747319547750466e-03
6.001224619888530287e+04 1.011843341203329416e+00 5.199336430604578618e-03
6.001224623369265464e+04 1.006687579821698098e+00 5.124069262452597175e-03
6.001224626850001368e+04 1.007433132515273222e+00 5.219770292460928184e-03
6.001224630330735818e+04 9.961068991628181379e-01 5.104172133675744655e-03
6.001224633811470994e+04 1.001928989190882913e+00 5.088227240936923912e-03
6.001224637292206171e+04 1.000724764301014869e+00 5.080786974316527961e-03
6.001224640772941348e+04 9.902309737163065284e-01 5.038787724754905696e-03
6.001224644253676524e+04 9.865503388725817002e-01 5.023943114244798849e-03
6.001224647734411701e+04 9.861507537047348171e-01 5.058349213998704352e-03
6.001224651215146878e+04 9.939132046719885150e-01 5.108662040428544986e-03
6.001224654695882055e+04 9.991587366078449328e-01 5.155760308697149123e-03
6.001224658176617231e+04 9.971245319876311797e-01 5.106136126382291619e-03
6.001224661657352408e+04 9.836622755510535665e-01 4.986832402639983924e-03
6.001224665138087585e+04 9.873879152012696725e-01 5.036887027837246705e-03
6.001224668618822761e+04 9.845285128950567177e-01 5.008013308755380165e-03
6.001224672099557938e+04 9.867096954305680789e-01 5.026959922127040639e-03
6.001224675580293115e+04 9.865955162164086190e-01 5.058522424099929846e-03
6.001224679061028291e+04 9.844890057949863271e-01 5.072578480172043082e-03
6.001224682541763468e+04 9.885893894135201476e-01 5.045768110234220144e-03
6.001224686022498645e+04 9.895756195727414273e-01 5.181504730236072970e-03
6.001224689503233822e+04 9.871635145684213297e-01 5.088363036992153525e-03
6.001224692983968998e+04 9.848730491435430112e-01 5.157160851173278604e-03
6.001224696464704175e+04 9.774961399727351008e-01 5.063868857995205280e-03
6.001224699945438624e+04 9.790151157691137085e-01 5.081611399317518922e-03
6.001224703426173801e+04 9.756431009132890964e-01 5.061682765270516735e-03
6.001224706906909705e+04 9.748623465225784157e-01 5.033798311003366208e-03
6.001224710387644882e+04 9.747298830164542460e-01 5.143089446621208760e-03
6.001224713868379331e+04 9.748565111200834243e-01 5.209347262507531794e-03
6.001224717349114508e+04 9.661110866942648201e-01 5.148289105951734702e-03
6.001224720829849684e+04 9.719160812788021353e-01 5.186439651649759480e-03
6.001224724310584861e+04 9.533260537173071647e-01 5.037257581009915372e-03
6.001224727791319310e+04 9.627667128199726143e-01 5.101245344153028036e-03
6.001224731272054487e+04 9.638159388707786546e-01 5.128237628754161483e-03
6.001224734752790391e+04 9.674196809059457669e-01 5.016824855599852709e-03
6.001224738233524840e+04 9.572114908081935658e-01 4.911997684039827797e-03
6.001224741714260017e+04 9.610303649955952432e-01 5.028404302416401156e-03
6.001224745194995194e+04 9.526040269429629781e-01 5.191601513825151379e-03
6.001224748675730370e+04 9.646357243432697182e-01 5.095626360658269544e-03
6.001224752156465547e+04 9.500516088818724558e-01 4.967197131888484093e-03
6.001224755637200724e+04 9.677525206983182970e-01 5.092016768064782338e-03
6.001224759117935901e+04 9.623479814418440803e-01 5.068656923004998330e-03
6.001224762598671077e+04 9.686523554985625450e-01 5.098866704716518289e-03
6.001224766079406254e+04 9.631519055542386853e-01 5.090467327776852964e-03
6.001224769560141431e+04 9.666029746216788787e-01 5.105752753816625300e-03
6.001224773040876607e+04 9.614447017619595082e-01 5.029234734852596790e-03
6.001224776521611784e+04 9.539986666461133247e-01 5.024966637077033990e-03
6.001224780002346961e+04 9.579480508512409065e-01 5.020550953516994021e-03
6.001224783483082138e+04 9.662957686658617540e-01 5.035106458869249152e-03
6.001224786963817314e+04 9.578166829935814697e-01 4.972923231163150007e-03
6.001224790444552491e+04 9.567588320184170492e-01 4.971670874452657936e-03
6.001224793925287668e+04 9.560049201780006500e-01 4.934093270047022577e-03
6.001224797406022844e+04 9.375804531821975152e-01 4.893579945672912705e-03
6.001224800886757293e+04 9.516551788238194476e-01 4.930026364690046937e-03
6.001224804367492470e+04 9.486449727683394784e-01 4.919882759351065088e-03
6.001224807848227647e+04 9.502491219443051085e-01 4.926763491768995119e-03
6.001224811328962824e+04 9.484102304970534192e-01 4.987606092398141552e-03
6.001224814809698000e+04 9.514924522936382134e-01 4.952823990803731022e-03
6.001224818290433177e+04 9.570455781627787983e-01 4.908985382427179592e-03
6.001224821771168354e+04 9.527482661493399396e-01 4.868465775681787670e-03
6.001224825251903530e+04 9.533098813725469078e-01 4.865605931764428044e-03
6.001224828732638707e+04 9.438128731982419195e-01 4.850422273096605293e-03
6.001224832213373156e+04 9.556550231473768253e-01 4.897750816870730974e-03
6.001224835694108333e+04 9.608705535000544584e-01 4.939261362210014931e-03
6.001224839174843510e+04 9.610111190303247675e-01 4.971497750635362096e-03
6.001224842655578686e+04 9.620751360507152627e-01 4.988597148411984088e-03
6.001224846136313863e+04 9.534242325512412020e-01 4.912110273887594809e-03
6.001224849617049040e+04 9.474150418470189683e-01 4.837168989916828393e-03
6.001224853097784217e+04 9.512362808957007809e-01 4.924386180818976326e-03
6.001224856578519393e+04 9.603174125397975214e-01 4.932619569853815243e-03
6.001224860059254570e+04 9.547109964124215198e-01 4.927244643703955485e-03
6.001224863539989747e+04 9.592470808252491210e-01 5.013523035241097131e-03
6.001224867020724923e+04 9.598202415003190824e-01 4.917282129245888547e-03
6.001224870501460100e+04 9.594850897503272025e-01 4.924968624889224621e-03
6.001224873982195277e+04 9.489331556576690030e-01 4.864689488948005514e-03
6.001224877462930453e+04 9.516214285124099392e-01 4.874385922763093543e-03
6.001224880943665630e+04 9.604640031949345236e-01 4.954154528933106191e-03
6.001224884424400807e+04 9.583586859228724331e-01 4.892163404465884116e-03
6.001224887905135984e+04 9.584790702083094693e-01 4.894849640897830194e-03
6.001224891385871160e+04 9.574193148254814822e-01 4.900925443691975941e-03
6.001224894866606337e+04 9.503092555984373746e-01 4.854615451263220860e-03
6.001224898347341514e+04 9.527061633342124303e-01 4.846040012823843793e-03
6.001224901828076690e+04 9.505995315094529774e-01 4.853394720404026821e-03
6.001224905308811140e+04 9.452574387449756976e-01 4.815685966822527524e-03
6.001224908789546316e+04 9.601001788128527004e-01 4.872400344844681278e-03
6.001224912270281493e+04 9.661666973039851891e-01 4.948523511165000763e-03
6.001224915751016670e+04 9.598273864458445326e-01 4.914843852616238365e-03
6.001224919231751846e+04 9.591272617731697592e-01 4.944731724164572011e-03
6.001224922712487023e+04 9.691244955813920203e-01 5.000213978572850236e-03
6.001224926193222200e+04 9.601779537652859187e-01 5.022847615604618052e-03
6.001224929673957377e+04 9.629931473856295776e-01 4.927748044158014075e-03
6.001224933154691826e+04 9.708733679988897913e-01 5.000075976719771560e-03
6.001224936635427002e+04 9.736940106602200995e-01 4.993136080010611433e-03
6.001224940116162179e+04 9.818166464928030912e-01 5.023176728768206228e-03
6.001224943596897356e+04 9.786752482514813334e-01 5.077266447527033211e-03
6.001224947077632532e+04 9.751002935115524739e-01 5.015604008506898207e-03
6.001224950558367709e+04 9.678268916126748778e-01 4.951826958174422935e-03
6.001224954039102886e+04 9.694869712088244329e-01 4.980580936376387095e-03
6.001224957519838063e+04 9.629797825660313393e-01 4.946671546226924510e-03
6.001224961000573239e+04 9.879744650609214585e-01 5.066886567412100424e-03
6.001224964481308416e+04 9.889048821810023648e-01 5.084824628614668940e-03
6.001224967962043593e+04 9.939362310829804592e-01 5.109630980138054474e-03
6.001224971442778769e+04 9.842679540391207071e-01 5.119134490274106046e-03
6.001224974923513946e+04 9.880808029278238536e-01 5.149931275516293760e-03
6.001224978404249123e+04 9.786705306426159989e-01 5.152825732294424518e-03
6.001224981884984300e+04 9.784040181137243497e-01 5.081105351787162591e-03
6.001224985365719476e+04 9.923557925857063866e-01 5.105057921325310832e-03
6.001224988846454653e+04 1.001398754845407524e+00 5.278699394325641128e-03
6.001224992327189830e+04 1.001453580337630989e+00 5.239587204326900428e-03
6.001224995807925006e+04 9.948577943129226497e-01 5.119098731722539208e-03
6.001224999288660183e+04 9.904046009130609285e-01 5.105169882658046158e-03
6.001225002769395360e+04 9.882845214478321871e-01 5.146507538347862634e-03
6.001225006250129809e+04 9.955853880505931564e-01 5.177819686848208688e-03
6.001225009730864986e+04 1.006854500851649181e+00 5.171949014507622872e-03
6.001225013211600162e+04 1.001326255307959601e+00 5.158864752514408410e-03
6.001225016692334611e+04 1.022601225922697976e+00 5.246811892713072398e-03
6.001225020173069788e+04 1.001373194648569553e+00 5.127451921195341246e-03
6.001225023653804965e+04 1.003351103843283409e+00 5.084411987817493220e-03
6.001225027134540869e+04 1.001688742280329780e+00 5.128386174821063410e-03
6.001225030615275318e+04 1.005130606467733445e+00 5.201685360706223733e-03
6.001225034096010495e+04 1.021567388240510521e+00 5.176786265016626760e-03
6.001225037576745672e+04 1.014382428385559809e+00 5.173247584714239442e-03
6.001225041057480848e+04 1.033640864182137520e+00 5.227374332594275815e-03
6.001225044538216025e+04 1.004615150666258394e+00 5.124032844296231605e-03
6.001225048018951202e+04 1.013782881860312068e+00 5.218009148896688397e-03
6.001225051499686379e+04 1.012232929557594918e+00 5.196610361896464997e-03
6.001225054980421555e+04 1.002410266328369826e+00 5.075983865891737709e-03
6.001225058461156732e+04 1.021198736525880335e+00 5.185056652196302560e-03
6.001225061941891909e+04 1.026735126777109874e+00 5.278895169764923068e-03
6.001225065422627085e+04 1.029234543443292793e+00 5.237115148283123280e-03
6.001225068903362262e+04 1.026125179709853841e+00 5.287773411516985371e-03
6.001225072384097439e+04 1.004242863329886104e+00 5.054666972526128399e-03
6.001225075864832615e+04 1.006287429315118498e+00 5.145853837862536875e-03
6.001225079345567792e+04 1.007512868195265199e+00 5.079164284821961750e-03
6.001225082826302969e+04 1.000988222500412972e+00 5.139981862772818530e-03
6.001225086307038146e+04 1.011877232518062275e+00 5.174738759428164359e-03
6.001225089787773322e+04 1.006517803278071055e+00 5.205557714403695468e-03
6.001225093268508499e+04 1.016474585272191922e+00 5.196828700970821877e-03
6.001225096749243676e+04 1.010402117934341870e+00 5.155759022167220526e-03
6.001225100229978125e+04 1.005146163500488132e+00 5.137096752887686940e-03
6.001225103710713302e+04 1.017141563064712040e+00 5.142228372159552731e-03
6.001225107191448478e+04 1.023564902156003154e+00 5.148537998796868902e-03
6.001225110672184383e+04 1.023657236859225605e+00 5.163500673568673614e-03
6.001225114152918832e+04 1.014862083590911679e+00 5.155343835950280951e-03
6.001225117633654008e+04 1.008768632204591675e+00 5.123952216317322755e-03
6.001225121114388457e+04 1.010575378272746461e+00 5.116105174899395445e-03
6.001225124595123634e+04 9.971826033449489035e-01 5.079965131974543795e-03
6.001225128075858811e+04 1.005706032958257445e+00 5.123119691725395476e-03
6.001225131556593988e+04 9.946324781233299994e-01 5.056371564137030102e-03
6.001225135037329164e+04 1.005043988941211941e+00 5.104433285352549983e-03
6.001225138518064341e+04 1.004031411978383304e+00 5.114172128453091208e-03
6.001225141998799518e+04 1.004559209600082381e+00 5.114574183769981207e-03
6.001225145479534694e+04 1.008515550298102026e+00 5.122118216122869758e-03
6.001225148960269871e+04 1.005897868223065261e+00 5.168288742230538364e-03
6.001225152441005048e+04 9.971400602749883602e-01 5.047047743859787820e-03
6.001225155921740225e+04 1.007958442519434561e+00 5.115255630850078748e-03
6.001225159402475401e+04 9.971931181085045282e-01 5.126550348998645638e-03
6.001225162883210578e+04 1.004210401214523651e+00 5.145793600979131112e-03
6.001225166363945755e+04 9.969635174445561354e-01 5.094916277183541425e-03
6.001225169844680931e+04 9.836893006867457601e-01 4.997748763276414936e-03
6.001225173325416108e+04 9.821037854710052972e-01 4.969826153559143804e-03
6.001225176806151285e+04 9.738546058100496783e-01 4.943146359074493922e-03
6.001225180286886462e+04 9.834059194757782674e-01 4.990864951561374205e-03
6.001225183767621638e+04 9.939715193826105244e-01 5.057961829147904556e-03
6.001225187248356815e+04 9.942317137800117388e-01 5.060022451264527439e-03
6.001225190729091992e+04 9.825288682680722863e-01 4.961437274362139743e-03
6.001225194209827168e+04 9.816890014100843054e-01 4.973866215413486926e-03
6.001225197690562345e+04 9.850474350331136497e-01 4.975735616446223288e-03
6.001225201171297522e+04 9.853035760594842651e-01 5.010154238519594870e-03
6.001225204652031971e+04 9.813377850768364441e-01 4.957370211735157191e-03
6.001225208132767148e+04 9.847692501301723578e-01 4.999341196365993806e-03
6.001225211613502324e+04 9.883339102865205117e-01 4.998417486025762829e-03
6.001225215094237501e+04 9.882218270327350895e-01 5.008725223537243733e-03
6.001225218574972678e+04 9.869613240295376233e-01 5.002660858673709313e-03
6.001225222055707854e+04 9.887512645694570557e-01 5.041127579313094305e-03
6.001225225536443031e+04 9.842039905365775887e-01 5.007922245670691844e-03
6.001225229017177480e+04 9.835793184768004682e-01 4.975355118644210657e-03
6.001225232497912657e+04 9.847324989010506346e-01 4.995616002362194240e-03
6.001225235978647834e+04 9.998191084326558675e-01 5.080683192539515482e-03
6.001225239459383010e+04 9.950555520249829700e-01 5.109171308788025556e-03
6.001225242940118187e+04 9.780865949283663596e-01 5.000364984348368638e-03
6.001225246420853364e+04 9.749809610265708359e-01 4.965172563271577286e-03
6.001225249901588541e+04 9.800550314389208095e-01 4.970164248293465654e-03
6.001225253382323717e+04 9.785456773956346943e-01 4.950848719336217209e-03
6.001225256863058894e+04 9.824199291496551467e-01 4.992418548459708408e-03
6.001225260343794071e+04 9.945630993001268738e-01 5.033657055446594773e-03
6.001225263824529247e+04 9.919430075447653872e-01 5.052021506977950362e-03
6.001225267305264424e+04 9.834637095115059680e-01 4.998213882246842904e-03
6.001225270785999601e+04 9.891372982985361384e-01 5.041982420621354995e-03
6.001225274266734777e+04 9.805201850641601657e-01 4.986343721005090553e-03
6.001225277747469954e+04 9.928557801900531610e-01 5.001086528889945801e-03
6.001225281228205131e+04 9.879390373665880576e-01 5.018823235228000654e-03
6.001225284708940308e+04 9.879167488806515074e-01 5.032935957636152334e-03
6.001225288189675484e+04 9.869538629408585173e-01 5.013330794294227483e-03
6.001225291670410661e+04 9.817616039417490503e-01 4.978165656209722519e-03
6.001225295151145838e+04 9.709956577670643130e-01 4.881372222139949806e-03
6.001225298631880287e+04 9.806936426695912479e-01 5.019239537481590477e-03
6.001225302112615464e+04 9.783676889845837055e-01 4.985591053474886999e-03
6.001225305593350640e+04 9.768984528076838370e-01 5.039272377526660129e-03
6.001225309074085817e+04 9.868146268412270050e-01 5.035603312440813280e-03
6.001225312554820994e+04 9.939552853957216438e-01 5.080064684898289579e-03
6.001225316035556170e+04 9.946921149171528143e-01 5.094874392427571445e-03
6.001225319516291347e+04 9.871597565015340914e-01 5.060299748597604785e-03
6.001225322997026524e+04 9.834104234373701736e-01 5.068683471507749554e-03
6.001225326477760973e+04 9.778278691647731558e-01 5.007311062598857922e-03
6.001225329958496150e+04 9.885138387697385287e-01 5.044297671505635489e-03
6.001225333439231326e+04 9.889864696802185273e-01 5.102817754581626293e-03
6.001225336919966503e+04 9.889755198165802730e-01 4.997954562616396812e-03
6.001225340400701680e+04 9.965783119896192144e-01 5.153362856186168711e-03
6.001225343881436856e+04 1.000712892320696934e+00 5.261689289696446468e-03
6.001225347362172033e+04 9.950261677903865509e-01 5.089043863706360464e-03
6.001225350842907210e+04 9.859042090030285532e-01 5.047699662569487232e-03
6.001225354323642387e+04 9.815330253378975467e-01 5.020424424050764015e-03
6.001225357804377563e+04 1.003739447276419172e+00 5.259584986172879777e-03
6.001225361285112740e+04 1.012426404207242614e+00 5.219377136478630351e-03
6.001225364765847917e+04 9.977249942233301638e-01 5.104170508358689233e-03
6.001225368246583093e+04 1.010365077546909074e+00 5.210558232842713543e-03
6.001225371727318270e+04 9.996892611608109158e-01 5.189155519335446158e-03
6.001225375208053447e+04 1.005150034404693971e+00 5.352658825399599085e-03
6.001318401538648322e+04 9.894582783842912344e-01 1.375548605279352556e-02
6.001318403671917622e+04 1.009345795039712890e+00 3.822048533484402252e-03
6.001318407151495921e+04 1.002376778252742184e+00 3.858425651213353604e-03
6.001318410631073493e+04 1.006059070958299717e+00 3.640545969259760366e-03
6.001318414110651065e+04 1.004068870915643785e+00 3.615128925254786855e-03
6.001318417590228637e+04 1.002163190956022909e+00 3.665574995413331625e-03
6.001318421069806209e+04 1.004658142027259560e+00 3.794748701019827822e-03
6.001318424549384508e+04 9.977905173540011496e-01 3.658509494483765459e-03
6.001318428028962080e+04 9.928743133848668689e-01 3.600898614493797372e-03
6.001318431508539652e+04 9.963741721782923833e-01 3.560109483719435270e-03
6.001318434988117224e+04 1.000789134881860720e+00 3.572297965757064049e-03
6.001318438467694796e+04 9.959178227136757933e-01 3.541594194551677625e-03
6.001318441947273095e+04 9.899447157564000843e-01 3.531920907856549077e-03
6.001318445426850667e+04 9.866774241649722832e-01 3.672879728535779435e-03
6.001318448906428239e+04 9.919284668348550271e-01 3.747609968856375606e-03
6.001318452386005811e+04 9.866152289919754015e-01 3.636098170518420065e-03
6.001318455865583383e+04 9.997719410599250622e-01 3.586539512673271590e-03
6.001318459345161682e+04 9.924741658470497274e-01 3.615055710837204034e-03
6.001318462824739254e+04 9.958148107954704065e-01 3.622847707074855483e-03
6.001318466304316826e+04 9.965975152020849492e-01 3.868851888317062677e-03
6.001318469783894398e+04 1.003459912634600437e+00 3.794468653587422524e-03
6.001318473263471969e+04 9.969111965977821566e-01 3.630642411352289801e-03
6.001318476743050269e+04 9.948650285625147971e-01 3.700228966696123608e-03
6.001318480222627841e+04 9.961697281277570593e-01 3.738544874348441200e-03
6.001318483702205413e+04 9.953066984745576606e-01 3.679466538045112964e-03
6.001318487181782984e+04 9.907758898904560629e-01 3.658645133888543347e-03
6.001318490661360556e+04 9.949726683507201797e-01 3.770019623222602752e-03
6.001318494140938856e+04 9.968248380916571172e-01 3.805208421543298993e-03
6.001318497620516428e+04 9.893059971606251723e-01 3.782827251888513410e-03
6.001318501100093999e+04 9.925405287031658919e-01 3.804479773009497058e-03
6.001318504579671571e+04 9.798872958720448167e-01 3.721827400615467050e-03
6.001318508059249143e+04 9.859853337363049253e-01 3.683340205267336340e-03
6.001318511538827443e+04 9.951855063586787509e-01 3.667627079656174145e-03
6.001318515018405014e+04 9.896808827862098035e-01 3.729668719688533380e-03
6.001318518497982586e+04 9.995125692747515167e-01 3.647719252299032149e-03
6.001318521977560886e+04 9.911643799728301341e-01 3.681718964355132264e-03
6.001318525457138458e+04 9.938466203284881395e-01 3.670466021805458313e-03
6.001318528936716029e+04 9.972841185994471003e-01 3.627810126559318556e-03
6.001318532416293601e+04 1.004699489957666225e+00 3.757608603139758578e-03
6.001318535895871173e+04 1.016057446089785765e+00 3.656361872553190624e-03
6.001318539375449473e+04 1.010945603371667278e+00 3.616797554966908520e-03
6.001318542855027044e+04 1.004388313273493427e+00 3.604603363068320694e-03
6.001318546334604616e+04 1.004526495832652300e+00 3.636814226047358715e-03
6.001318549814182188e+04 1.001474283654884001e+00 3.572101732697533123e-03
6.001318553293759760e+04 9.907704465161336627e-01 3.579690524978834231e-03
6.001318556773338059e+04 1.010072432157761213e+00 3.651650159648073615e-03
6.001318560252915631e+04 1.008014667487467264e+00 3.756087003471163428e-03
6.001318563732493203e+04 1.015050686756182374e+00 3.667514862326634768e-03
6.001318567212070775e+04 1.012863157981567008e+00 3.769825320749805274e-03
6.001318570691648347e+04 1.009743017252653363e+00 3.960974593545480912e-03
6.001318574171226646e+04 1.004273977376624050e+00 4.049876431481910961e-03
6.001318577650804218e+04 9.959733290967721642e-01 3.670514086846260373e-03
6.001318581130381790e+04 1.004159109056058430e+00 3.541433521015323414e-03
6.001318584609959362e+04 9.984985950113494102e-01 3.523805245279815635e-03
6.001318588089536934e+04 1.006102059258285886e+00 3.574233976068334675e-03
6.001318591569115233e+04 1.000665083984881409e+00 3.632608188526955176e-03
6.001318595048692805e+04 1.005316159633974138e+00 3.547530771893508007e-03
6.001318598528270377e+04 1.002506043029980143e+00 3.551415334020382140e-03
6.001318602007847949e+04 9.990203645999496951e-01 3.584561630039117663e-03
6.001318605487425521e+04 1.000273928676908675e+00 3.579128657440351288e-03
6.001318608967003820e+04 1.002906527810487614e+00 3.573400739274822796e-03
6.001318612446581392e+04 1.016866864745457066e+00 3.646796372945887172e-03
6.001318615926158964e+04 1.026547437303469978e+00 3.657062997819953386e-03
6.001318619405737263e+04 1.013533201198393963e+00 3.597223793640804638e-03
6.001318622885314835e+04 1.012703986897914188e+00 3.587964833175190209e-03
6.001318626364892407e+04 1.015988225341853068e+00 3.600301200844356966e-03
6.001318629844469979e+04 1.018830701032842789e+00 3.512031348374085749e-03
6.001318633324047551e+04 1.020344553433092383e+00 3.601566351854782345e-03
6.001318636803625850e+04 1.036086133589064318e+00 3.599746090240205955e-03
6.001318640283203422e+04 1.032713640385944043e+00 3.625423816998742978e-03
6.001318643762780994e+04 1.031093259620492475e+00 3.592113123655622277e-03
6.001318647242358566e+04 1.030979763897666546e+00 3.634836263385546242e-03
6.001318650721936137e+04 1.034194461253487241e+00 3.645335639086949575e-03
6.001318654201514437e+04 1.035079037895675791e+00 3.618719606181344979e-03
6.001318657681092009e+04 1.044978637427458112e+00 3.669708674865343554e-03
6.001318661160669581e+04 1.046387829431681959e+00 3.649377471212707398e-03
6.001318664640247152e+04 1.051137732209921127e+00 3.667388772671756596e-03
6.001318668119824724e+04 1.048032492769223056e+00 3.658530766877081918e-03
6.001318671599403024e+04 1.040947851858834428e+00 3.725053441907968856e-03
6.001318675078980596e+04 1.035496690307409207e+00 3.639450060581037819e-03
6.001318678558558167e+04 1.037214804240532029e+00 3.637463302489070752e-03
6.001318682038135739e+04 1.042305362791152046e+00 3.680757547132034336e-03
6.001318685517713311e+04 1.056398069662248362e+00 3.775058962660553675e-03
6.001318688997291611e+04 1.036707527727273037e+00 3.722561806468607706e-03
6.001318692476869182e+04 1.030857267659601728e+00 3.672352662860661147e-03
6.001318695956446754e+04 1.028130785532058278e+00 3.649876792777969389e-03
6.001318699436024326e+04 1.029365903673339133e+00 3.655971362748516602e-03
6.001318702915601898e+04 1.024916603877635390e+00 3.656093053183182701e-03
6.001318706395179470e+04 1.020285967610854883e+00 3.616093750278441283e-03
6.001318709874757042e+04 1.041004973800803146e+00 3.660009861255555681e-03
6.001318713354335341e+04 1.042020982897024384e+00 3.666322979633344567e-03
6.001318716833912913e+04 1.042293704643252772e+00 3.678383721810743034e-03
6.001318720313490485e+04 1.032063284807443138e+00 3.669083704306793075e-03
6.001318723793068784e+04 1.026521663159107201e+00 3.651970751820113586e-03
6.001318727272646356e+04 1.030245946277215552e+00 3.696603714053801892e-03
6.001318730752223928e+04 1.023969831192000912e+00 3.588107515794712599e-03
6.001318734231801500e+04 1.032658192694935639e+00 3.597525092414271403e-03
6.001318737711379072e+04 1.043485819343357823e+00 3.664787708032831662e-03
6.001318741190957371e+04 1.036543430097997653e+00 3.644549250798948849e-03
6.001318744670534943e+04 1.030600271200291962e+00 3.631860015685445340e-03
6.001318748150112515e+04 1.030556728846714121e+00 3.591106314351238341e-03
6.001318751629690087e+04 1.024938532885420361e+00 3.602008111637613075e-03
6.001318755109267659e+04 1.022214068078839855e+00 3.599280303223189453e-03
6.001318758588845958e+04 1.024741459199490112e+00 3.618170860179408584e-03
6.001318762068423530e+04 1.032818399737560844e+00 3.643920521054187355e-03
6.001318765548001102e+04 1.027181729021944934e+00 3.709247619858097728e-03
6.001318769027579401e+04 1.038227372659265901e+00 3.664568734848892232e-03
6.001318772507156973e+04 1.030744574952731973e+00 3.674827359178546582e-03
6.001318775986734545e+04 1.019846027672009381e+00 3.590523492801618068e-03
6.001318779466312117e+04 1.028888224617583225e+00 3.617631914966103375e-03
6.001318782945889689e+04 1.023979334409153896e+00 3.616826199323970592e-03
6.001318786425467988e+04 1.030360138018276972e+00 3.686051912580117461e-03
6.001318789905045560e+04 1.021296298729522212e+00 3.643798650318160609e-03
6.001318793384623132e+04 1.023756829150201719e+00 3.707193131020906050e-03
6.001318796864200704e+04 1.017127341214676406e+00 3.654184061232193352e-03
6.001318800343778275e+04 1.017183159928403802e+00 3.628379876440362278e-03
6.001318803823356575e+04 1.023187958499426120e+00 3.638602269552050281e-03
6.001318807302934147e+04 1.029310327991580509e+00 3.702278193378977147e-03
6.001318810782511719e+04 1.026461789395249458e+00 3.643936808033655141e-03
6.001318814262089290e+04 1.026336078799336082e+00 3.649437571533896765e-03
6.001318817741666862e+04 1.023650008836047176e+00 3.645084538365630112e-03
6.001318821221245162e+04 1.020316379117943484e+00 3.615249923793560378e-03
6.001318824700822734e+04 1.025362598655719548e+00 3.641000062296400382e-03
6.001318828180400305e+04 1.014836496590541870e+00 3.603083767382579770e-03
6.001318831659977877e+04 1.023405357084838707e+00 3.643836018179920800e-03
6.001318835139555449e+04 1.020014925244546955e+00 3.637114591093553763e-03
6.001318838619133749e+04 1.013903639851744254e+00 3.638691301319169156e-03
6.001318842098711320e+04 1.013513187476858146e+00 3.677821064523234800e-03
6.001318845578288892e+04 1.008454497384571935e+00 3.673296420719994806e-03
6.001318849057866464e+04 1.011117951292164197e+00 3.704937868867900965e-03
6.001318852537444036e+04 1.010918863157494796e+00 3.703717652156058790e-03
6.001318856017022335e+04 1.009486709285646766e+00 3.703951679202834631e-03
6.001318859496599907e+04 1.003261616518476229e+00 3.682643319361954184e-03
6.001318862976177479e+04 1.006493787542322105e+00 3.640243324319658406e-03
6.001318866455755779e+04 1.013025827750927199e+00 3.633102727880795167e-03
6.001318869935333350e+04 1.002529462187697229e+00 3.649955810306972429e-03
6.001318873414910922e+04 9.951846976139626655e-01 3.623911870360258750e-03
6.001318876894488494e+04 9.940346703258144956e-01 3.623145531308464597e-03
6.001318880374066066e+04 9.990768165525848454e-01 3.635545466660855367e-03
6.001318883853644365e+04 1.009518362007521208e+00 3.649753433146022460e-03
6.001318887333221937e+04 1.013440172244018500e+00 3.680696946751546746e-03
6.001318890812799509e+04 9.988393563600613811e-01 3.665675275056170298e-03
6.001318894292377081e+04 1.004000836370583905e+00 3.724184855445638112e-03
6.001318897771954653e+04 1.005521672315756954e+00 3.762726336121267629e-03
6.001318901251532952e+04 9.988764582645711654e-01 3.748609640428001398e-03
6.001318904731110524e+04 9.952300159071645336e-01 3.647885196100888582e-03
6.001318908210688096e+04 9.896776593871959848e-01 3.554969030833072044e-03
6.001318911690265668e+04 9.950857217029729362e-01 3.607968654237532231e-03
6.001318915169843240e+04 9.938148482576261156e-01 3.640056941581126023e-03
6.001318918649421539e+04 1.001948897273606365e+00 3.636351094139094429e-03
6.001318922128999111e+04 1.001794593794583133e+00 3.703117811528185924e-03
6.001318925608576683e+04 9.846761137011887932e-01 3.554620311967092872e-03
6.001318929088154255e+04 9.866718148533807353e-01 3.616729071281484572e-03
6.001318932567731827e+04 9.964434938555037924e-01 3.723629304296263536e-03
6.001318936047309398e+04 9.940683870310741410e-01 3.663554959314570345e-03
6.001318939526886970e+04 9.923314454140483853e-01 3.633682871233470408e-03
6.001318943006465270e+04 1.002299856821821322e+00 3.680683086715478679e-03
6.001318946486042842e+04 1.001381539691927003e+00 3.686816374872764653e-03
6.001318949965620413e+04 1.000832392457863040e+00 3.686801014399396573e-03
6.001318953445198713e+04 1.000240035822520968e+00 3.620669507644959893e-03
6.001318956924776285e+04 9.916299633471659103e-01 3.614996958701200119e-03
6.001318960404353857e+04 9.937204295297703549e-01 3.589714878849709946e-03
6.001318963883931428e+04 9.943600231790078459e-01 3.596200309678764320e-03
6.001318967363509000e+04 9.919755602952051721e-01 3.582640944619344767e-03
6.001318970843087300e+04 9.966953331250558712e-01 3.556708214253858583e-03
6.001318974322664872e+04 1.005527483006830147e+00 3.672721150735791789e-03
6.001318977802242443e+04 9.980657543267884568e-01 3.586529255298310029e-03
6.001318981281820743e+04 1.002598750167686958e+00 3.641030108508658183e-03
6.001318984761398315e+04 9.953822953169608745e-01 3.604155906679497486e-03
6.001318988240975887e+04 1.004640888447566383e+00 3.628639307226059173e-03
6.001318991720553458e+04 1.001542057110661466e+00 3.621072811757618075e-03
6.001318995200131030e+04 1.015429141091938492e+00 3.650475782021005058e-03
6.001318998679709330e+04 1.009194267968327674e+00 3.616238024972022198e-03
6.001319002159286902e+04 1.003469630325803719e+00 3.619454073402797976e-03
6.001319005638864473e+04 9.951299926125346529e-01 3.614432323587324358e-03
6.001319009118442045e+04 1.007917277753483498e+00 3.653474801072841179e-03
6.001319012598019617e+04 1.011722468829977073e+00 3.623485358928474689e-03
6.001319016077597917e+04 1.006724093700831046e+00 3.643196722818732840e-03
6.001319019557175488e+04 1.003275117367433911e+00 3.618579414187776764e-03
6.001319023036753060e+04 1.005801785818021710e+00 3.586888093176045754e-03
6.001319026516330632e+04 1.009839335192080023e+00 3.578887277840389364e-03
6.001319029995908204e+04 1.001032552398628317e+00 3.574102567003301090e-03
6.001319033475486503e+04 1.004617532569902272e+00 3.591200571158439676e-03
6.001319036955064075e+04 1.001841170330944886e+00 3.568144077415878052e-03
6.001319040434641647e+04 1.003003765630257949e+00 3.576452989687451279e-03
6.001319043914219219e+04 1.009541990037123416e+00 3.544436067841302655e-03
6.001319047393796791e+04 9.968281739753076520e-01 3.508957987978461243e-03
6.001319050873375090e+04 1.009485940859494946e+00 3.589795072213213933e-03
6.001319054352952662e+04 1.002546032763054207e+00 3.592594536488756801e-03
6.001319057832530234e+04 1.007490982928950674e+00 3.656440444473445413e-03
6.001319061312108533e+04 1.005304031170373147e+00 3.677753981514769819e-03
6.001319064791686105e+04 1.008868756105899100e+00 3.667199797998098483e-03
6.001319068271263677e+04 1.011910360726681501e+00 3.686424288515985186e-03
6.001319071750841249e+04 1.016744757094148799e+00 3.707059921884925998e-03
6.001319075230418821e+04 1.004862267642441909e+00 3.675786330573964367e-03
6.001319078709997120e+04 1.010477237040431575e+00 3.748585892726364211e-03
6.001319082189574692e+04 1.011458771870624718e+00 3.664937963780713279e-03
6.001319085669152264e+04 1.016294167403340998e+00 3.645140410478936704e-03
6.001319089148729836e+04 1.014831308522831543e+00 3.649399719340242973e-03
6.001319092628307408e+04 1.017475673227099309e+00 3.589268484018316805e-03
6.001319096107885707e+04 1.020105498788599574e+00 3.599243004516968197e-03
6.001319099587463279e+04 1.011042913103259888e+00 3.559769547263822321e-03
6.001319103067040851e+04 1.016305576002356492e+00 3.618432263222254742e-03
6.001319106546618423e+04 1.010546266155329276e+00 3.633590981354340582e-03
6.001319110026195995e+04 1.009089336670687453e+00 3.674418794768695776e-03
6.001319113505774294e+04 1.007847143283735036e+00 3.650835011419410400e-03
6.001319116985351866e+04 1.006855898240091474e+00 3.631985673477511507e-03
6.001319120464929438e+04 1.012234863321896938e+00 3.663145636040717520e-03
6.001319123944507737e+04 1.005703611970601985e+00 3.625753179384490991e-03
6.001319127424085309e+04 1.001385739819917964e+00 3.540941135857549743e-03
6.001319130903662881e+04 1.004276734844949948e+00 3.577905760941954127e-03
6.001319134383240453e+04 9.927144338522925215e-01 3.560798195501824800e-03
6.001319137862818025e+04 9.951494052385198019e-01 3.661037345591358280e-03
6.001319141342395596e+04 9.893265362577634559e-01 3.538561316753598140e-03
6.001319144821973168e+04 9.960091551422330935e-01 3.574871456274688469e-03
6.001319148301551468e+04 9.939035610313041724e-01 3.599215686643116290e-03
6.001319151781129040e+04 9.987300223547612710e-01 3.598948459968582137e-03
6.001319155260706611e+04 9.911357406169812867e-01 3.547893497129334106e-03
6.001319158740284183e+04 9.915686342190114244e-01 3.504740369393567496e-03
6.001319162219861755e+04 9.861800144757679742e-01 3.525788137029024598e-03
6.001319165699440055e+04 9.848906859300901040e-01 3.532511347764772606e-03
6.001319169179017626e+04 9.886677198858890847e-01 3.535956681260655782e-03
6.001319172658595198e+04 9.927405976355034856e-01 3.516623162230362795e-03
6.001319176138172770e+04 9.807087794609098408e-01 3.467786766826163811e-03
6.001319179617750342e+04 9.820534373529331562e-01 3.523327658518071812e-03
6.001319183097328641e+04 9.885713580385360189e-01 3.537407834893308792e-03
6.001319186576906213e+04 9.886322759627866885e-01 3.510989414728210058e-03
6.001319190056483785e+04 9.886904598585224413e-01 3.544653520553670088e-03
6.001319193536062085e+04 9.917159262853613155e-01 3.510857387821544450e-03
6.001319197015639656e+04 9.902320279522341950e-01 3.513828937123422355e-03
6.001319200495217228e+04 9.970962962659833950e-01 3.565411197681607296e-03
6.001319203974794800e+04 9.970261239735220826e-01 3.543438574067598462e-03
6.001319207454372372e+04 9.926290114307787515e-01 3.531829600158205035e-03
6.001319210933950671e+04 9.868720340336160080e-01 3.529698232802423122e-03
6.001319214413528243e+04 9.840297798083684766e-01 3.505176241419610469e-03
6.001319217893105815e+04 9.856552335473783844e-01 3.572438505988585061e-03
6.001319221372684115e+04 9.854207746905658816e-01 3.527889795587978942e-03
6.001319224852261686e+04 9.799372665129104654e-01 3.516609118457658147e-03
6.001319228331839258e+04 9.768605855863707887e-01 3.552843048517845964e-03
6.001319231811416830e+04 9.793270516768445288e-01 3.576399390641260730e-03
6.001319235290994402e+04 9.789910850871015313e-01 3.517757760502885755e-03
6.001319238770572701e+04 9.747086109675962007e-01 3.536722517636346069e-03
6.001319242250150273e+04 9.764489491910419705e-01 3.520235366504782717e-03
6.001319245729727845e+04 9.793221364135162865e-01 3.536633416119916266e-03
6.001319249209305417e+04 9.786076874511736579e-01 3.521481081439000859e-03
6.001319252688882989e+04 9.800849579333558159e-01 3.518296877008986884e-03
6.001319256168461288e+04 9.807180218279563100e-01 3.512951693837013285e-03
6.001319259648038860e+04 9.780624002687060559e-01 3.571845789899735172e-03
6.001319263127616432e+04 9.764731768572234571e-01 3.581488348907946231e-03
6.001319266607194004e+04 9.775742501968720521e-01 3.520696271792426914e-03
6.001319270086771576e+04 9.762224573650342130e-01 3.537590804066926501e-03
6.001319273566349875e+04 9.781107904333223857e-01 3.559549897730938592e-03
6.001319277045927447e+04 9.811174081753599729e-01 3.582645999365960399e-03
6.001319280525505019e+04 9.775672473713278299e-01 3.544447973451653969e-03
6.001319284005083318e+04 9.737425791655293095e-01 3.542082964901405954e-03
6.001319287484660890e+04 9.674914446943158053e-01 3.501666182246023027e-03
6.001319290964238462e+04 9.674378699518049185e-01 3.564488163226308109e-03
6.001319294443816034e+04 9.678213776319870565e-01 3.503838782989418532e-03
6.001319297923393606e+04 9.717319192319237020e-01 3.516992791213461537e-03
6.001319301402971905e+04 9.674214823631674953e-01 3.539010943196703885e-03
6.001319304882549477e+04 9.726332457026245493e-01 3.569119773059729016e-03
6.001319308362127049e+04 9.641175016292102828e-01 3.519579900752376877e-03
6.001319311841705348e+04 9.597725605911583413e-01 3.449740639280887526e-03
6.001319315321282920e+04 9.622865761741191681e-01 3.501386390374303190e-03
6.001319318800860492e+04 9.651332711029952938e-01 3.494409131021107128e-03
6.001319322280438064e+04 9.690098567705837107e-01 3.530285261166868707e-03
6.001319325760015636e+04 9.616876325465378850e-01 3.503862733271487315e-03
6.001319329239593208e+04 9.657503422312487817e-01 3.503973486314344334e-03
6.001319332719170779e+04 9.658540096257848262e-01 3.515560041923701529e-03
6.001319336198749079e+04 9.678819415557586847e-01 3.493968553424303854e-03
6.001319339678326651e+04 9.663110400636416575e-01 3.490182099364389206e-03
6.001319343157904223e+04 9.671583827120282528e-01 3.543882028742365194e-03
6.001319346637481794e+04 9.655820701037828302e-01 3.528234604848744758e-03
6.001319350117059366e+04 9.715706835637156757e-01 3.529103809821687587e-03
6.001319353596637666e+04 9.660372307682006943e-01 3.530358632864432234e-03
6.001319357076215238e+04 9.676984769459284763e-01 3.559781431071095195e-03
6.001319360555792809e+04 9.641230478734998943e-01 3.513049885735028584e-03
6.001319364035370381e+04 9.612749575420491688e-01 3.535495483880762325e-03
6.001319367514947953e+04 9.634320051284872566e-01 3.533786057476803830e-03
6.001319370994526253e+04 9.756579182136834172e-01 3.555429887032840984e-03
6.001319374474103824e+04 9.750173672390282098e-01 3.502105224444562043e-03
6.001319377953681396e+04 9.656697382062990886e-01 3.464174538834650929e-03
6.001319381433258968e+04 9.724394012502119988e-01 3.494849270005435504e-03
6.001319384912836540e+04 9.654020839792858411e-01 3.483712431074224847e-03
6.001319388392414839e+04 9.691732067555574037e-01 3.536915775646173009e-03
6.001319391871992411e+04 9.642974631660817808e-01 3.540762484920137280e-03
6.001319395351569983e+04 9.704075975966810486e-01 3.455018772850472659e-03
6.001319398831148283e+04 9.738162167465270747e-01 3.469221526471866733e-03
6.001319402310725854e+04 9.685808273604087359e-01 3.460649070863926809e-03
6.001319405790303426e+04 9.668371059419307301e-01 3.504657876693740171e-03
6.001319409269880998e+04 9.729698869449006082e-01 3.462266971279195395e-03
6.001319412749458570e+04 9.716711280964126507e-01 3.491782704104383871e-03
6.001319416229036869e+04 9.744957427763419888e-01 3.492241826636536661e-03
6.001319419708614441e+04 9.627684960178343188e-01 3.532853084188062199e-03
6.001319423188192013e+04 9.755038814744275699e-01 3.480755280681415483e-03
6.001319426667769585e+04 9.838939611084279724e-01 3.532899387840320992e-03
6.001319430147347157e+04 9.861680288376912795e-01 3.547809967995390300e-03
6.001319433626925456e+04 9.809167614874434449e-01 3.514909837674965072e-03
6.001319437106503028e+04 9.899442407206063832e-01 3.550015841140292949e-03
6.001319440586080600e+04 9.812470297710637057e-01 3.468063223770775742e-03
6.001319444065658172e+04 9.881203063578110068e-01 3.498912594785948214e-03
6.001319447545235744e+04 9.939394009569186839e-01 3.564345123190857268e-03
6.001319451024814043e+04 9.957211137222125030e-01 3.529921507432670202e-03
6.001319454504391615e+04 9.996944832345209253e-01 3.549664693352925539e-03
6.001319457983969187e+04 9.960640992975487995e-01 3.534018721703062645e-03
6.001319461463547486e+04 9.921396653497518425e-01 3.532305580736559009e-03
6.001319464943125058e+04 9.861732876439145423e-01 3.564056074757485700e-03
6.001319468422702630e+04 9.901829083379671825e-01 3.493392971354982671e-03
6.001319471902280202e+04 9.896618478612776437e-01 3.528049600973361469e-03
6.001319475381857774e+04 1.005079749999207017e+00 3.555128899689382737e-03
6.001319478861436073e+04 1.009913510338273479e+00 3.544351401862949006e-03
6.001319482341013645e+04 1.006781915805310401e+00 3.544297283738922187e-03
6.001319485820591217e+04 1.004494578118577675e+00 3.574502061832563176e-03
6.001319489300168789e+04 9.956271542501875516e-01 3.534040681888205634e-03
6.001319492779746361e+04 1.000503085390470615e+00 3.514441892916370710e-03
6.001319496259324660e+04 9.896588692887522409e-01 3.520108586691805038e-03
6.001319499738902232e+04 9.959058838942288494e-01 3.585509742025050090e-03
6.001319503218479804e+04 9.995693239224419102e-01 3.549910227620656136e-03
6.001319506698058103e+04 9.990624674208750111e-01 3.534300342172281596e-03
6.001319510177635675e+04 1.003773475508988433e+00 3.512138581195680277e-03
6.001319513657213247e+04 1.000140303959197841e+00 3.568722489077166653e-03
6.001319517136790819e+04 1.002845556999781618e+00 3.576652775496262735e-03
6.001319520616368391e+04 9.996441460178572269e-01 3.573191581813356908e-03
6.001319524095946690e+04 1.009460558315815160e+00 3.551802989743963607e-03
6.001319527575524262e+04 1.009466405147402268e+00 3.603656380840678224e-03
6.001319531055101834e+04 1.013459060998195271e+00 3.592399512964489488e-03
6.001319534534679406e+04 9.963231404764508747e-01 3.590386636271995693e-03
6.001319538014256977e+04 1.010377701744721524e+00 3.582182754616917292e-03
6.001319541493835277e+04 1.003373847120537343e+00 3.571128946240497218e-03
6.001319544973412849e+04 1.015762768034360164e+00 3.614799927288913327e-03
6.001319548452990421e+04 1.010765039041594981e+00 3.616936834419562808e-03
6.001319551932567992e+04 1.018703234368223187e+00 3.606445648293090007e-03
6.001319555412145564e+04 1.026844293082408877e+00 3.638082111867609741e-03
6.001319558891723864e+04 1.017486311414918632e+00 3.599132680669938928e-03
6.001319562371301436e+04 1.015841890803338421e+00 3.613549539266577761e-03
6.001319565850879007e+04 1.006843858891495191e+00 3.554530740110368580e-03
6.001319569330456579e+04 1.005308674714083361e+00 3.553485401092253051e-03
6.001319572810034151e+04 1.003437653872680579e+00 3.603508462387600489e-03
6.001319576289612451e+04 1.005218142331829601e+00 3.635000443722400613e-03
6.001319579769190022e+04 1.013157122967926815e+00 3.675533912910791158e-03
6.001319583248767594e+04 9.989503691781396189e-01 3.667705530629753515e-03
6.001319586728345166e+04 1.010885952142937638e+00 3.664624729762115760e-03
6.001319590207922738e+04 1.002048335938735768e+00 3.631634591976809490e-03
6.001319593687501037e+04 1.002022433237419019e+00 3.620773731865525955e-03
6.001319597167078609e+04 9.963687697411122146e-01 3.613791601572550766e-03
6.001319600646656181e+04 1.006570510318866019e+00 3.649422393594520080e-03
6.001319604126233753e+04 9.990957389937251687e-01 3.705865677091624982e-03
6.001319607605811325e+04 1.001374538429788519e+00 3.584339145630941956e-03
6.001319611085389624e+04 9.934578848202937351e-01 3.580924365606760664e-03
6.001319614564967196e+04 9.909494742547091395e-01 3.630078027928271365e-03
6.001319618044544768e+04 9.882497043663818204e-01 3.587402146517003777e-03
6.001319621524123068e+04 9.911207480037078632e-01 3.586179759032997582e-03
6.001319625003700639e+04 9.833146270369860220e-01 3.581975483660948794e-03
6.001319628483278211e+04 1.002472799338586018e+00 3.614469462404726850e-03
6.001319631962855783e+04 1.002216906379763461e+00 3.625826043186849024e-03
6.001319635442433355e+04 1.000364075336110492e+00 3.580693472858064580e-03
6.001319638922011654e+04 9.818656358826127750e-01 3.542161132195363864e-03
6.001319642401589226e+04 9.879306276790739139e-01 3.544749906209895135e-03
6.001319645881166798e+04 9.919690787130104326e-01 3.568258732355829559e-03
6.001319649360744370e+04 9.937197410526957819e-01 3.584487849270364020e-03
6.001319652840321942e+04 9.969782420863314565e-01 3.561677230110724818e-03
6.001319656319900241e+04 9.921215282200415153e-01 3.556184298051410803e-03
6.001319659799477813e+04 9.961895661748623176e-01 3.569853817010648807e-03
6.001319663279055385e+04 9.767619044990760724e-01 3.503113293587954268e-03
6.001319666758632957e+04 9.802872324667825099e-01 3.525195392048229882e-03
6.001319670238210529e+04 9.762462873186550372e-01 3.531673116872460425e-03
6.001319673717788828e+04 9.758048829882544073e-01 3.568499526035729449e-03
6.001319677197366400e+04 9.761132011232777073e-01 3.480952322596733445e-03
6.001319680676943972e+04 9.827962408752252133e-01 3.550224804633191067e-03
6.001319684156522271e+04 9.819847723240441306e-01 3.526415370796512176e-03
6.001319687636099843e+04 9.835604057916211840e-01 3.546664501269804030e-03
6.001319691115677415e+04 9.770123853471284203e-01 3.520111860861232372e-03
6.001319694595254987e+04 9.748127037226281821e-01 3.528064182305688367e-03
6.001319698074832559e+04 9.775720104151154333e-01 3.560896166953782856e-03
6.001319701554410858e+04 9.659465083959617449e-01 3.480273087609619519e-03
6.001319705033988430e+04 9.708689774618362023e-01 3.529466273432700293e-03
6.001319708513566002e+04 9.666220279179075225e-01 3.488593136035871272e-03
6.001319711993143574e+04 9.740203789732678752e-01 3.531905981390278185e-03
6.001319715472721145e+04 9.685371656154453390e-01 3.500882776516134245e-03
6.001319718952299445e+04 9.623795886033804647e-01 3.504923311993500112e-03
6.001319722431877017e+04 9.736006475897699408e-01 3.460293741985043855e-03
6.001319725911454589e+04 9.659384062215524702e-01 3.452409154207498367e-03
6.001319729391032888e+04 9.778033874824899607e-01 3.511553851027946187e-03
6.001319732870610460e+04 9.866958277073747396e-01 3.542357874714347713e-03
6.001319736350188032e+04 9.841749453983046347e-01 3.562153679752327971e-03
6.001319739829765604e+04 9.834447061230588982e-01 3.505479816172315209e-03
6.001319743309343175e+04 9.781327690329282287e-01 3.514407392222411441e-03
6.001319746788921475e+04 9.736502645637753472e-01 3.506175052819198498e-03
6.001319750268499047e+04 9.851163053993334806e-01 3.485064544382668675e-03
6.001319753748076619e+04 9.807871697333875316e-01 3.489497977541857181e-03
6.001319757227654191e+04 9.797124097251292962e-01 3.513119495157914548e-03
6.001319760707231762e+04 9.889060742198907406e-01 3.519969994066337021e-03
6.001319764186810062e+04 9.859305605521787585e-01 3.534577295749894744e-03
6.001319767666387634e+04 9.784350253160583044e-01 3.480879601331619139e-03
6.001319771145965206e+04 9.872799236625509067e-01 3.501403019096950304e-03
6.001319774625542777e+04 9.843685347890586135e-01 3.499821804466665340e-03
6.001319778105120349e+04 9.801010546733065487e-01 3.452834211167321588e-03
6.001319781584698649e+04 9.822063212239748875e-01 3.527314481465516037e-03
6.001319785064276221e+04 9.783675041122433802e-01 3.468408766071117647e-03
6.001319788543853792e+04 9.858542525849585125e-01 3.483321886418713764e-03
6.001319792023431364e+04 9.830438415027025201e-01 3.462321173581298182e-03
6.001319795503008936e+04 9.808204687672106292e-01 3.476840819985713583e-03
6.001319798982587236e+04 9.838244420601623963e-01 3.446483441871206043e-03
6.001319802462164807e+04 9.808284712478778644e-01 3.481675004895923558e-03
6.001319805941742379e+04 9.912350235288565070e-01 3.536088859733972981e-03
6.001319809421320679e+04 9.939847089914338740e-01 3.513391215298429082e-03
6.001319812900898251e+04 9.954451485248393405e-01 3.526479135689349845e-03
6.001319816380475822e+04 9.903026960916946342e-01 3.482123626056303749e-03
6.001319819860053394e+04 9.925776720379765328e-01 3.492334961502772516e-03
6.001319823339630966e+04 9.883760655545403839e-01 3.525108256993758626e-03
6.001319826819209266e+04 1.004733033542109411e+00 3.577380645561948746e-03
6.001319830298786837e+04 1.004231494263188695e+00 3.521506977615286669e-03
6.001319833778364409e+04 9.963385594726206218e-01 3.521534341033232679e-03
6.001319837257941981e+04 1.001828225993166122e+00 3.530055030411487389e-03
6.001319840737519553e+04 9.966425239647954681e-01 3.597426231901447186e-03
6.001319844217097852e+04 9.987311916584384885e-01 3.627976753856486554e-03
6.001319847696675424e+04 9.996325701665070840e-01 3.499876900698344322e-03
6.001319851176252996e+04 1.005732952561759763e+00 3.544481679465521541e-03
6.001319854655830568e+04 1.012644272844664961e+00 3.578851381551581209e-03
6.001319858135408140e+04 1.016984813526838227e+00 3.574001019994690626e-03
6.001319861614986439e+04 1.004658938548115943e+00 3.580217704836515663e-03
6.001319865094564011e+04 1.008502307340700899e+00 3.591494397737561833e-03
6.001319868574141583e+04 1.007153695084465062e+00 3.542380753763426596e-03
6.001319872053719155e+04 1.005222198413932233e+00 3.549053509508023809e-03
6.001319875533296727e+04 1.006607490544389361e+00 3.561174778863198179e-03
6.001319879012875026e+04 1.009172046917566012e+00 3.592188848223509725e-03
6.001319882492452598e+04 1.009857869713429945e+00 3.564594706851108383e-03
6.001319885972030170e+04 1.015673029246363157e+00 3.564768181989565188e-03
6.001319889451608469e+04 1.010771520094967624e+00 3.519104197274285778e-03
6.001319892931186041e+04 1.003837675127203788e+00 3.485632074577094727e-03
6.001319896410763613e+04 1.004161445612609338e+00 3.586275726729140721e-03
6.001319899890341185e+04 9.960680565065761494e-01 3.475247354294276093e-03
6.001319903369918757e+04 1.004321803810479752e+00 3.488526493248361466e-03
6.001319906849497056e+04 1.011979334623079207e+00 3.517516534994406027e-03
6.001319910329074628e+04 1.017277364900912584e+00 3.579427113804909116e-03
6.001319913808652200e+04 1.014452127144590321e+00 3.533235252338709411e-03
6.001319917288230499e+04 1.016936396520903951e+00 3.550161786767804580e-03
6.001319920767808071e+04 1.012716338979114727e+00 3.522191873717295599e-03
6.001319924247385643e+04 1.013708285419560262e+00 3.597199573673987363e-03
6.001319927726963215e+04 1.011553155864859832e+00 3.535240213578788159e-03
6.001319931206540787e+04 1.019821490174288581e+00 3.595348731999051164e-03
6.001319934686119086e+04 1.027172343575028624e+00 3.544123458984177640e-03
6.001319938165696658e+04 1.017435059623636562e+00 3.561114449839331789e-03
6.001319941645274230e+04 1.017309969788540158e+00 3.551973788191940904e-03
6.001319945124851802e+04 1.016671056953759811e+00 3.538074825439965505e-03
6.001319948604429374e+04 1.011346757351857750e+00 3.512342406874465004e-03
6.001319952084007673e+04 1.016515643234275013e+00 3.473369141462713527e-03
6.001319955563585245e+04 1.008881064912799275e+00 3.499052331702964033e-03
6.001319959043162817e+04 1.014862463613671384e+00 3.508735808613528805e-03
6.001319962522741116e+04 1.012236904230126910e+00 3.528823104339918592e-03
6.001319966002318688e+04 1.012052483873570496e+00 3.518605841829622240e-03
6.001319969481896260e+04 1.006980405876005458e+00 3.514393072676153060e-03
6.001319972961473832e+04 1.012568732251380998e+00 3.547985400494472683e-03
6.001319976441051404e+04 1.011098369902799776e+00 3.588882162241169120e-03
6.001319979920629703e+04 1.014609997525189655e+00 3.525259110459296429e-03
6.001319983400207275e+04 1.004563334846043210e+00 3.493898694754318367e-03
6.001319986879784847e+04 1.008616074709098642e+00 3.480053833066163674e-03
6.001319990359363146e+04 1.005063466014078699e+00 3.488024696837559169e-03
6.001319993838940718e+04 1.010041012706343722e+00 3.524361393186454042e-03
6.001319997318518290e+04 1.008101691791737586e+00 3.473212280980150866e-03
6.001320000798095862e+04 1.008962733530448519e+00 3.588447303219546077e-03
6.001320004277673434e+04 1.012002297475109058e+00 3.516163043012331645e-03
6.001320007757251733e+04 1.010522296979175172e+00 3.513417554837789877e-03
6.001320011236829305e+04 1.011319294700221416e+00 3.512481347040464098e-03
6.001320014716406877e+04 1.016018668731542229e+00 3.551019600767735349e-03
6.001320018195984449e+04 1.012712226427383566e+00 3.563967331068560070e-03
6.001320021675562020e+04 1.003514934091438882e+00 3.516798950283542193e-03
6.001320025155140320e+04 9.991211002358153515e-01 3.506140976590113503e-03
6.001320028634717892e+04 1.006259947265508048e+00 3.497183841264875966e-03
6.001320032114295464e+04 1.010779801790638421e+00 3.522073193022198182e-03
6.001320035593873035e+04 1.010653000648188193e+00 3.540955781948455783e-03
6.001320039073450607e+04 1.004732688349792014e+00 3.522264321968656808e-03
6.001320042553028907e+04 1.004565797572249952e+00 3.513200312687286830e-03
6.001320046032606479e+04 1.000740283806097697e+00 3.530042874544700275e-03
6.001320049512184050e+04 9.997930173343039240e-01 3.513105158094938490e-03
6.001320052991761622e+04 9.935850067678879682e-01 3.486157554028714110e-03
6.001320056471339194e+04 1.004553135413535969e+00 3.540119002426848210e-03
6.001320059950917494e+04 1.006213927942134934e+00 3.523497442665340582e-03
6.001320063430495065e+04 9.985036950969855551e-01 3.495849511161761448e-03
6.001320066910072637e+04 9.991142548427706105e-01 3.494151055991126260e-03
6.001320070389650209e+04 1.000501975494276996e+00 3.528962448724910165e-03
6.001320073869227781e+04 9.923026303767493728e-01 3.560911103773558694e-03
6.001320077348806080e+04 9.924832058024554149e-01 3.529841840696975718e-03
6.001320080828383652e+04 9.913378711468232574e-01 3.510000970309058894e-03
6.001320084307961224e+04 9.916393446221005714e-01 3.507690306233809518e-03
6.001320087787539524e+04 9.979981062152115667e-01 3.497342608020311688e-03
6.001320091267117095e+04 9.955260650404389455e-01 3.458595340616809136e-03
6.001320094746694667e+04 9.858528593980752097e-01 3.419441587351970940e-03
6.001320098226272239e+04 9.835972155878657253e-01 3.458187191983920668e-03
6.001320101705849811e+04 9.941969483294219589e-01 3.515377635565015198e-03
6.001320105185428110e+04 9.937148323000553063e-01 3.473050677611641372e-03
6.001320108665005682e+04 9.972302115361190156e-01 3.509149671604212817e-03
6.001320112144583254e+04 9.963601642396016089e-01 3.468873692506110537e-03
6.001320115624160826e+04 9.936236591440740229e-01 3.481639319599551165e-03
6.001320119103738398e+04 9.922145958004627841e-01 3.439189958629023866e-03
6.001320122583316697e+04 9.843566104234816594e-01 3.427729271663045810e-03
6.001320126062894269e+04 9.949098594527069350e-01 3.517439333769937278e-03
6.001320129542471841e+04 9.932421231619085189e-01 3.445198267985913419e-03
6.001320133022050140e+04 1.001753842798492444e+00 3.438858949893558708e-03
6.001320136501627712e+04 1.004537599593045449e+00 3.501312913938311230e-03
6.001320139981205284e+04 9.943661421895736430e-01 3.455032751528309444e-03
6.001320143460782856e+04 9.978401728653880642e-01 3.506041473759166117e-03
6.001320146940360428e+04 1.004904787753200690e+00 3.492693506385893560e-03
6.001320150419938727e+04 9.979999922336757479e-01 3.497481929286438800e-03
6.001320153899516299e+04 9.994325708722668899e-01 3.490767021211615452e-03
6.001320157379093871e+04 1.008075555660629119e+00 3.578026818639434663e-03
6.001320160858672170e+04 1.002072345720249169e+00 3.457118488853925566e-03
6.001320164338249742e+04 1.007810835488744283e+00 3.559612755580081334e-03
6.001320167817827314e+04 1.002892800203195600e+00 3.473939323673673040e-03
6.001320171297404886e+04 9.999564965715600495e-01 3.466661316250978318e-03
6.001320174776982458e+04 9.969051533442041535e-01 3.493332778109801452e-03
6.001320178256560757e+04 1.004166130153408831e+00 3.538262867366949449e-03
6.001320181736138329e+04 9.979653995232657948e-01 3.460614479824693744e-03
6.001320185215715901e+04 1.008268136060739950e+00 3.530965734793533803e-03
6.001320188695293473e+04 1.008642089596437863e+00 3.486451064098993260e-03
6.001320192174871045e+04 1.009931089701618045e+00 3.487314778666098652e-03
6.001320195654449344e+04 1.012502822116917001e+00 3.485871671074754121e-03
6.001320199134026916e+04 1.005759625819351522e+00 3.478339308453291118e-03
6.001320202613604488e+04 1.008488431959573495e+00 3.521073414239501639e-03
6.001320206093182060e+04 1.002014039491485375e+00 3.517798802702912318e-03
6.001320209572759632e+04 1.012074354298632128e+00 3.487475325810284865e-03
6.001320213052337931e+04 1.018192957541611987e+00 3.475214480234989269e-03
6.001320216531915503e+04 1.018930465129408880e+00 3.481342960306167168e-03
6.001320220011493075e+04 1.023441706178373822e+00 3.541523770084922026e-03
6.001320223491070647e+04 1.020571481475624820e+00 3.515540693911417200e-03
6.001320226970648218e+04 1.017567199502577902e+00 3.509047787697361712e-03
6.001320230450226518e+04 1.014063823613177373e+00 3.485369859188526195e-03
6.001320233929804090e+04 1.018826476922334079e+00 3.507576517171039163e-03
6.001320237409381662e+04 1.033393931637290875e+00 3.601217012371393713e-03
6.001320240888959961e+04 1.031141486061146972e+00 3.617151115217128246e-03
6.001320244368537533e+04 1.027519570901527013e+00 3.535486786374321139e-03
6.001320247848115105e+04 1.022184560463058389e+00 3.566870445805022001e-03
6.001320251327692677e+04 1.018018487419926732e+00 3.498016389299432594e-03
6.001320254807270248e+04 1.025765265192571052e+00 3.509667939904191538e-03
6.001320258286848548e+04 1.021405659542816036e+00 3.484811195220972185e-03
6.001320261766426120e+04 1.030059493704003293e+00 3.537755020807665119e-03
6.001320265246003692e+04 1.035704407537607841e+00 3.498021624263942218e-03
6.001320268725581991e+04 1.027090322466661210e+00 3.534896616295089659e-03
6.001320272205159563e+04 1.024573997489421240e+00 3.509405263080367984e-03
6.001320275684737135e+04 1.021965470148076927e+00 3.529501983732372030e-03
6.001320279164314707e+04 1.019506193389570603e+00 3.495971498919120055e-03
6.001320282643892278e+04 1.032649869239323115e+00 3.512790041418313667e-03
6.001320286123470578e+04 1.036843446796155588e+00 3.569025511244487692e-03
6.001320289603048150e+04 1.044568834518503353e+00 3.555885212346209141e-03
6.001320293082625722e+04 1.034137190297946818e+00 3.541515707483259764e-03
6.001320296562203293e+04 1.031029049229881700e+00 3.533093593713985698e-03
6.001320300041780865e+04 1.035122625570352950e+00 3.549757982737838328e-03
6.001320303521359165e+04 1.032151324328827391e+00 3.556644385012585480e-03
6.001320307000936737e+04 1.033797084555032164e+00 3.577006934521865904e-03
6.001320310480514308e+04 1.047938400626762023e+00 3.571196959775083200e-03
6.001320313960091880e+04 1.050562603346509416e+00 3.561546644736132174e-03
6.001320317439669452e+04 1.043900086563392282e+00 3.579167316498951031e-03
6.001320320919247752e+04 1.039021239091437510e+00 3.506678483073219065e-03
6.001320324398825323e+04 1.037196900779635333e+00 3.529240354122333782e-03
6.001320327878402895e+04 1.032082385257662827e+00 3.526451562312100853e-03
6.001320331357980467e+04 1.030835678317728377e+00 3.542263512600135437e-03
6.001320334837558039e+04 1.033270504267951306e+00 3.566450694611146034e-03
6.001320338317136338e+04 1.035345762139014525e+00 3.529622423032199603e-03
6.001320341796713910e+04 1.035393468140969997e+00 3.541491040876122275e-03
6.001320345276291482e+04 1.032224597571640867e+00 3.536759619725762024e-03
6.001320348755869782e+04 1.028942711000608856e+00 3.519752823619984837e-03
6.001320352235447353e+04 1.025791322556675933e+00 3.510643722558668637e-03
6.001320355715024925e+04 1.028060917646105077e+00 3.490711180510570975e-03
6.001320359194602497e+04 1.023287424998416073e+00 3.492263956707121735e-03
6.001320362674180069e+04 1.031542364527084921e+00 3.482104013352639495e-03
6.001320366153758368e+04 1.030122218122566435e+00 3.538002507405834524e-03
6.001320369633335940e+04 1.022219114884878932e+00 3.500108070195649679e-03
6.001320373112913512e+04 1.030829283387394213e+00 3.538327495971574973e-03
6.001320376592491812e+04 1.024585341419841367e+00 3.540078907294021051e-03
6.001320380072069383e+04 1.017115894192791359e+00 3.474773009903917975e-03
6.001320383551646955e+04 1.008965994056502780e+00 3.527629385024048676e-03
6.001320387031224527e+04 1.028822271375391395e+00 3.558036847484797281e-03
6.001320390510802099e+04 1.032275240847826625e+00 3.530156446984473312e-03
6.001320393990380398e+04 1.020564337144586942e+00 3.524861225420202696e-03
6.001320397469957970e+04 1.023406750664573650e+00 3.521917698350226448e-03
6.001320400949535542e+04 1.018427075987231589e+00 3.507414117976676102e-03
6.001320404429113114e+04 1.018635244218142999e+00 3.524423256082542377e-03
6.001320407908690686e+04 1.010209483088586380e+00 3.459701663957656138e-03
6.001320411388268985e+04 1.021802979425076252e+00 3.523584230229538303e-03
6.001320414867846557e+04 1.022682428712363034e+00 3.509659454270616825e-03
6.001320418347424129e+04 1.028855110903288184e+00 3.515930441435911272e-03
6.001320421827002428e+04 1.019719205346312885e+00 3.512019558127773937e-03
6.001320425306580000e+04 1.019140079316724679e+00 3.508890957947044791e-03
6.001320428786157572e+04 1.011721505555203793e+00 3.477026827379423035e-03
6.001320432265735144e+04 1.010117826883938141e+00 3.463367961393408207e-03
6.001320435745312716e+04 1.012974587076792554e+00 3.479405634301623897e-03
6.001320439224891015e+04 1.015165282377700207e+00 3.489206939572326530e-03
6.001320442704468587e+04 1.013010605333688252e+00 3.489934655889550229e-03
6.001320446184046159e+04 1.008204295412109541e+00 3.492355268430904179e-03
6.001320449663623731e+04 1.003627421557858002e+00 3.477359491099934769e-03
6.001320453143201303e+04 1.005543975713305338e+00 3.465963804358105152e-03
6.001320456622779602e+04 9.935955486757444000e-01 3.440308939544238411e-03
6.001320460102357174e+04 9.948729560757821888e-01 3.440239716497445893e-03
6.001320463581934746e+04 1.000778550770176079e+00 3.424412458501828894e-03
6.001320467061512318e+04 1.001691313766937874e+00 3.465447921173738823e-03
6.001320470541089890e+04 9.991220031497648479e-01 3.444109315875690074e-03
6.001320474020668189e+04 9.965978517081638399e-01 3.424672195345560607e-03
6.001320477500245761e+04 9.957678387243286133e-01 3.479282403091968866e-03
6.001320480979823333e+04 9.975998477247209895e-01 3.426096169051944754e-03
6.001320484459400905e+04 9.924783359603933652e-01 3.430381431040934858e-03
6.001320487938978476e+04 9.998048933390631943e-01 3.474780847659086815e-03
6.001320491418556776e+04 1.008515041429767001e+00 3.436112281804586891e-03
6.001320494898134348e+04 1.001440806359609414e+00 3.497340569920930585e-03
6.001320498377711920e+04 1.003807755209194408e+00 3.426785685600195006e-03
6.001320501857290219e+04 9.914984717835285677e-01 3.450219917678330056e-03
6.001320505336867791e+04 9.968397532011674667e-01 3.477569868830835201e-03
6.001320508816445363e+04 9.889841252094625501e-01 3.446248419910217554e-03
6.001320512296022935e+04 9.910302505556950470e-01 3.461184273626119121e-03
6.001320515775600506e+04 9.943437161487699294e-01 3.453387966353234882e-03
6.001320519255178806e+04 1.004192473475515657e+00 3.436253813121220319e-03
6.001320522734756378e+04 9.942673995344608606e-01 3.434547467102947935e-03
6.001320526214333950e+04 9.955036609081299170e-01 3.461656813814711388e-03
6.001320529693911521e+04 9.901089269150876726e-01 3.423540146917065409e-03
6.001320533173489093e+04 9.867079521950437027e-01 3.419512117085704832e-03
6.001320536653067393e+04 9.956204858746504627e-01 3.415920393284884067e-03
6.001320540132644965e+04 9.975027882840870053e-01 3.445876944056932949e-03
6.001320543612222536e+04 9.915129739761691097e-01 3.442454215355555177e-03
6.001320547091800836e+04 9.949270942637057358e-01 3.416920763025705927e-03
6.001320550571378408e+04 9.931539885023661363e-01 3.439972825831221458e-03
6.001320554050955980e+04 9.940530197802833756e-01 3.432360107287182362e-03
6.001320557530533551e+04 9.900807461677452181e-01 3.434540594911183065e-03
6.001320561010111123e+04 9.790015995906201640e-01 3.391407565018801206e-03
6.001320564489689423e+04 9.908667028320838899e-01 3.442596739943984581e-03
6.001320567969266995e+04 9.907082080151713432e-01 3.395996077673557340e-03
6.001320571448844566e+04 9.980894786178212685e-01 3.456015191551050844e-03
6.001320574928422138e+04 9.985971563998007339e-01 3.464273115355266490e-03
6.001320578407999710e+04 1.002939951474947522e+00 3.474000781279920624e-03
6.001320581887578010e+04 9.917196450646619255e-01 3.440062226509835869e-03
6.001320585367155581e+04 9.961152712839284051e-01 3.480765935026170019e-03
6.001320588846733153e+04 9.948914715380061669e-01 3.436192400307402049e-03
6.001320592326310725e+04 9.987830687053441681e-01 3.442137825730070318e-03
6.001320595805888297e+04 1.001713875300247025e+00 3.431926804448574234e-03
6.001320599285466596e+04 1.000113761833650416e+00 3.424028982069064059e-03
6.001320602765044168e+04 1.004375105516877920e+00 3.448884046348044043e-03
6.001320606244621740e+04 1.005554493385811599e+00 3.441617966956434307e-03
6.001320609724200040e+04 1.006414687015644738e+00 3.438645355107126586e-03
6.001320613203777611e+04 1.005220577625753675e+00 3.480221983855820520e-03
6.001320616683355183e+04 9.980588850783120858e-01 3.420981095197782838e-03
6.001320620162933483e+04 1.004215147374183825e+00 3.423620490747493906e-03
6.001320623642511055e+04 1.008142737330171457e+00 3.428962833374790860e-03
6.001320627122088626e+04 1.013513902715054149e+00 3.449544381999218850e-03
6.001320630601666198e+04 1.010856239910885135e+00 3.502216848737080886e-03
6.001320634081243770e+04 1.001193802961835022e+00 3.451912021181939572e-03
6.001320637560822070e+04 1.005994079854130474e+00 3.449759065691845785e-03
6.001320641040399641e+04 9.998657600365901121e-01 3.457089631419390727e-03
6.001320644519977213e+04 1.009672367665113368e+00 3.483351694423308768e-03
6.001320647999554785e+04 1.007161463029379478e+00 3.470857208425858972e-03
6.001320651479132357e+04 1.005085266018161727e+00 3.460293654097336760e-03
6.001320654958710657e+04 1.006787336216833362e+00 3.482544318938065805e-03
6.001320658438288228e+04 1.011679978746294228e+00 3.466994803844802072e-03
6.001320661917865800e+04 1.011335236498272838e+00 3.512687761189897152e-03
6.001320665397443372e+04 1.015421631058588181e+00 3.528566616617435838e-03
6.001320668877020944e+04 1.009777756880397837e+00 3.518601313764521850e-03
6.001320672356599243e+04 1.009937906885195691e+00 3.481123621476976248e-03
6.001320675836176815e+04 1.015443398075111414e+00 3.486201048849901091e-03
6.001320679315754387e+04 1.013995833117537826e+00 3.490940230125124787e-03
6.001320682795332687e+04 1.009475749494391339e+00 3.459803657375024218e-03
6.001320686274910258e+04 1.003651056215483006e+00 3.528300016070910500e-03
6.001320689754487830e+04 1.004649035417291669e+00 3.524311390078805218e-03
6.001320693234065402e+04 1.005238691503069770e+00 3.505471020797570718e-03
6.001320696713642974e+04 1.009474690040525369e+00 3.509058053217868709e-03
6.001320700193221273e+04 1.001873843017444976e+00 3.488404383006127318e-03
6.001320703672798845e+04 1.001969567396143734e+00 3.462072546609858571e-03
6.001320707152376417e+04 1.011720565853478027e+00 3.462694719313666892e-03
6.001320710631954717e+04 1.003943132403650074e+00 3.450347842651528291e-03
6.001320714111532288e+04 1.002648436079093708e+00 3.452742355841418361e-03
6.001320717591109860e+04 1.000284611441160987e+00 3.432827403310974301e-03
6.001320721070687432e+04 9.992866219326200783e-01 3.443377193151075499e-03
6.001320724550265004e+04 9.997686277121983212e-01 3.470038754554999588e-03
6.001320728029843303e+04 9.997685410245669146e-01 3.437407998496106940e-03
6.001320731509420875e+04 1.003433547900421496e+00 3.449929914715662172e-03
6.001320734988998447e+04 9.960711238922868027e-01 3.458874375958470321e-03
6.001320738468576019e+04 9.994403707696958294e-01 3.496082838289317919e-03
6.001320741948153591e+04 9.955592893822533540e-01 3.416833629948199270e-03
6.001320745427731890e+04 1.004888480476961110e+00 3.455319840675577861e-03
6.001320748907309462e+04 1.000166715844442722e+00 3.514080019882502483e-03
6.001320752386887034e+04 1.006156399454787964e+00 3.511320390953273727e-03
6.001320755866464606e+04 9.889074740355006110e-01 3.435420227413048255e-03
6.001320759346042178e+04 9.934494371955828740e-01 3.451104886142780225e-03
6.001320762825620477e+04 9.938154475676672650e-01 3.440309027327842582e-03
6.001320766305198049e+04 9.904847148840945081e-01 3.409629767123833598e-03
6.001320769784775621e+04 9.931122278298999406e-01 3.458549987904682103e-03
6.001320773264353193e+04 9.987865432423499445e-01 3.456145513341389239e-03
6.001320776743930764e+04 9.845967698561031156e-01 3.447126462795634724e-03
6.001320780223509064e+04 9.888551616800097532e-01 3.454601450412285446e-03
6.001320783703086636e+04 9.856894460686081993e-01 3.433951956379457590e-03
6.001320787182664208e+04 9.880365255815987124e-01 3.431978466849985344e-03
6.001320790662242507e+04 9.804316186500453556e-01 3.421689165059472494e-03
6.001320794141820079e+04 9.791664461092361993e-01 3.419304133563283877e-03
6.001320797621397651e+04 9.820884651411406763e-01 3.419187507104992727e-03
6.001320801100975223e+04 9.823295004089646065e-01 3.473803913304325964e-03
6.001320804580552795e+04 9.807639131019343370e-01 3.460006162158223760e-03
6.001320808060131094e+04 9.815497873050111899e-01 3.429785090571348029e-03
6.001320811539708666e+04 9.698051208383607902e-01 3.375458828380699990e-03
6.001320815019286238e+04 9.721018577613608214e-01 3.434551350804076857e-03
6.001320818498863810e+04 9.785020843045312278e-01 3.439002795345230245e-03
6.001320821978441381e+04 9.822414578206574154e-01 3.383420084355166779e-03
6.001320825458019681e+04 9.828943804903267356e-01 3.426578031564403871e-03
6.001320828937597253e+04 9.786681676548019126e-01 3.454859580223209985e-03
6.001320832417174825e+04 9.741750857972102384e-01 3.442017466349560437e-03
6.001320835896752396e+04 9.694839180195836681e-01 3.378093224318682534e-03
6.001320839376329968e+04 9.720207929742481490e-01 3.352843426126477303e-03
6.001320842855908268e+04 9.652449604011478224e-01 3.363025209452401992e-03
6.001320846335485840e+04 9.709074415161258464e-01 3.398261606646013015e-03
6.001320849815063411e+04 9.758103337525568799e-01 3.363233373080663779e-03
6.001320853294641711e+04 9.852366000964988269e-01 3.408061736887005831e-03
6.001320856774219283e+04 9.757694056507416613e-01 3.397722972574723169e-03
6.001320860253796855e+04 9.783469034148708499e-01 3.417044332344537898e-03
6.001320863733374426e+04 9.697328075082949361e-01 3.360000414671676042e-03
6.001320867212951998e+04 9.677293953969490214e-01 3.352467265637731030e-03
6.001320870692530298e+04 9.730574625940449085e-01 3.408894838119988762e-03
6.001320874172107870e+04 9.690591486909017060e-01 3.388658207404897198e-03
6.001320877651685441e+04 9.665162261003901190e-01 3.381191863451067561e-03
6.001320881131263741e+04 9.593536243637769134e-01 3.328426045776841299e-03
6.001320884610841313e+04 9.619238070856314105e-01 3.366854072115781516e-03
6.001320888090418885e+04 9.601791085892166233e-01 3.378827328638599452e-03
6.001320891569996456e+04 9.572064343945251297e-01 3.351094639671219413e-03
6.001320895049574028e+04 9.580726964243764243e-01 3.372303332839257563e-03
6.001320898529152328e+04 9.610008381403516431e-01 3.379476521684961904e-03
6.001320902008729900e+04 9.624899458200110169e-01 3.383333194949305917e-03
6.001320905488307471e+04 9.660908451598301250e-01 3.377962486916008793e-03
6.001320908967885043e+04 9.605142662382134544e-01 3.387537709051583433e-03
6.001320912447462615e+04 9.627304658254690617e-01 3.365773911641968368e-03
6.001320915927040915e+04 9.621808350168012947e-01 3.387282820140395841e-03
6.001320919406618486e+04 9.637934706390510753e-01 3.398308794288442368e-03
6.001320922886196058e+04 9.743545941503343188e-01 3.382564113454006836e-03
6.001320926365774358e+04 9.805336698296506226e-01 3.424644694914123332e-03
6.001320929845351930e+04 9.646629225635194871e-01 3.376428114754675275e-03
6.001320933324929501e+04 9.637161097274772326e-01 3.374353608840975974e-03
6.001320936804507073e+04 9.608258721179213646e-01 3.359745073530693606e-03
6.001320940284084645e+04 9.604683651692957902e-01 3.348192986014760994e-03
6.001320943763662945e+04 9.586516165216244501e-01 3.387236996706752788e-03
6.001320947243240516e+04 9.703969839773984862e-01 3.399279193004346722e-03
6.001320950722818088e+04 9.740955041214741650e-01 3.381495873114346001e-03
6.001320954202396388e+04 9.764462164522531573e-01 3.367451104313578213e-03
6.001320957681973960e+04 9.707396745282140804e-01 3.393501771702932615e-03
6.001320961161551531e+04 9.636758090476816863e-01 3.397306306719967244e-03
6.001320964641129103e+04 9.684708921975906382e-01 3.409564369705837903e-03
6.001320968120706675e+04 9.650259874782303182e-01 3.374054677783727609e-03
6.001320971600284975e+04 9.699502016256507098e-01 3.390570505589028411e-03
6.001320975079862546e+04 9.767495916732625849e-01 3.469191545069121724e-03
6.001416468011598045e+04 1.024666571022480710e+00 5.393281334977890681e-03
6.001416471843941690e+04 1.011545040026572195e+00 5.418373541478232677e-03
6.001416475323519262e+04 1.016609498726404270e+00 5.397271010031618257e-03
6.001416478803096834e+04 1.024503434755589693e+00 5.521081541489315792e-03
6.001416482282674406e+04 1.012276017135497197e+00 5.445315997342459538e-03
6.001416485762252705e+04 1.004351136551082657e+00 5.316757663481100002e-03
6.001416489241830277e+04 1.030421537620445527e+00 5.554760272498663991e-03
6.001416492721407849e+04 1.020401324126091858e+00 5.411758526048517266e-03
6.001416496200985421e+04 1.019473484385881923e+00 5.377883090778759478e-03
6.001416499680562993e+04 1.013056899166826064e+00 5.289428368242884634e-03
6.001416503160140564e+04 1.002274676169378154e+00 5.246455002937098176e-03
6.001416506639718136e+04 1.012612330111519743e+00 5.337080725412139334e-03
6.001416510119296436e+04 1.005270419986091568e+00 5.264731957264027519e-03
6.001416513598874008e+04 1.012228277224993311e+00 5.350902481322300855e-03
6.001416517078451579e+04 1.016543439265585436e+00 5.349222985613317355e-03
6.001416520558029151e+04 1.003403482215670772e+00 5.308431745925669062e-03
6.001416524037606723e+04 1.010643603915424071e+00 5.253818125145456874e-03
6.001416527517185023e+04 1.006177127709883434e+00 5.363619506932185491e-03
6.001416530996762594e+04 9.980000621402633776e-01 5.283488771787574201e-03
6.001416534476340166e+04 9.998893182759847065e-01 5.350755839698187293e-03
6.001416537955917738e+04 1.003920263470579499e+00 5.258986181981910660e-03
6.001416541435495310e+04 9.969564373682747727e-01 5.116937370796929840e-03
6.001416544915072882e+04 1.008583800782168582e+00 5.234118375180207491e-03
6.001416548394650454e+04 9.998779796519793317e-01 5.193778809082648558e-03
6.001416551874228753e+04 9.939122418596277875e-01 5.143312812179977496e-03
6.001416555353806325e+04 1.005692111578165626e+00 5.193706674958230990e-03
6.001416558833383897e+04 1.000849495689584145e+00 5.196821019888336543e-03
6.001416562312961469e+04 9.914419375620086017e-01 5.097992782975700743e-03
6.001416565792539041e+04 1.000846195573301012e+00 5.192724024842654100e-03
6.001416569272116612e+04 9.966974962317737274e-01 5.168473093636850695e-03
6.001416572751694184e+04 1.004968197762272419e+00 5.229518459442699004e-03
6.001416576231272484e+04 9.933609562665292048e-01 5.151899929834978693e-03
6.001416579710850056e+04 9.931348559083433836e-01 5.147200265553042442e-03
6.001416583190427627e+04 9.922482624522195316e-01 5.154711523438665864e-03
6.001416586670005199e+04 9.922173814862605967e-01 5.228287941041498063e-03
6.001416590149582771e+04 9.923135121927395552e-01 5.243477594576433955e-03
6.001416593629160343e+04 1.001763122102404591e+00 5.527107851089970922e-03
6.001416597108737915e+04 9.922739335627830393e-01 5.316536371566614461e-03
6.001416600588316214e+04 9.891991904069445951e-01 5.253996560114509821e-03
6.001416604067893786e+04 9.940244761313096200e-01 5.353839048668978563e-03
6.001416607547471358e+04 9.890433911799754174e-01 5.169027882749747949e-03
6.001416611027048930e+04 9.876992615561989153e-01 5.226000231145513063e-03
6.001416614506626502e+04 1.010835390573285197e+00 5.408344208835861623e-03
6.001416617986204074e+04 1.002894450426966344e+00 5.362419424842009875e-03
6.001416621465781645e+04 1.001493727739950712e+00 5.267682955032020574e-03
6.001416624945359945e+04 1.008311118806831663e+00 5.313460866951983178e-03
6.001416628424937517e+04 9.904514939548647590e-01 5.223724008126010183e-03
6.001416631904515089e+04 9.888116112164072602e-01 5.136881306779302742e-03
6.001416635384092660e+04 1.002088289902143048e+00 5.320609975078854914e-03
6.001416638863670232e+04 9.949386124121210040e-01 5.221793407932216399e-03
6.001416642343247804e+04 1.002153570571886698e+00 5.322745893687152313e-03
6.001416645822825376e+04 1.002526477115184056e+00 5.348553708296501993e-03
6.001416649302403675e+04 1.002702266488044058e+00 5.301618603393133330e-03
6.001416652781981247e+04 9.964838560495350439e-01 5.193343807096365006e-03
6.001416656261558819e+04 1.003490350997470193e+00 5.344891757497464112e-03
6.001416659741136391e+04 1.001581889485457344e+00 5.283462504681125937e-03
6.001416663220713963e+04 1.002297239299712928e+00 5.293136612423058815e-03
6.001416666700292262e+04 1.006865243790004083e+00 5.354980041167013011e-03
6.001416670179869834e+04 9.969941825595663998e-01 5.218302230033549684e-03
6.001416673659447406e+04 9.988626615091771299e-01 5.289781940656840091e-03
6.001416677139024978e+04 1.010693341286540425e+00 5.373418082535462437e-03
6.001416680618602550e+04 1.007397290143965840e+00 5.342294637367027248e-03
6.001416684098180122e+04 1.001822417097087303e+00 5.442431930280417982e-03
6.001416687577757693e+04 9.767129601082897850e-01 5.238506575775238663e-03
6.001416691057335993e+04 1.007904790561709341e+00 5.339186343938421252e-03
6.001416694536913565e+04 1.002900778800624559e+00 5.214825014172590374e-03
6.001416698016491137e+04 1.008064230963903407e+00 5.519075247535747998e-03
6.001416701496068708e+04 1.002946557758538804e+00 5.250886908985977382e-03
6.001416704975646280e+04 1.005381189897861738e+00 5.302781831757626650e-03
6.001416708455223852e+04 1.004047464924436417e+00 5.230443855773030115e-03
6.001416711934801424e+04 1.018973169122763256e+00 5.364925071698228506e-03
6.001416715414379723e+04 1.018254232437641571e+00 5.323826114264560740e-03
6.001416718893957295e+04 1.011924695289047049e+00 5.302257256218924006e-03
6.001416722373534867e+04 1.012948907926831010e+00 5.285591285090302134e-03
6.001416725853112439e+04 1.011938862375657111e+00 5.316765359177941935e-03
6.001416729332690011e+04 1.011395766487097836e+00 5.394650091002280330e-03
6.001416732812268310e+04 1.011059738847422285e+00 5.379102740335394740e-03
6.001416736291845882e+04 1.006031788106737990e+00 5.242422904153528143e-03
6.001416739771423454e+04 1.004823138811856698e+00 5.334047502667479436e-03
6.001416743251001026e+04 1.012219987578367064e+00 5.276600189178596613e-03
6.001416746730578598e+04 1.023667278050066187e+00 5.312966108024698257e-03
6.001416750210156169e+04 1.024675078001253015e+00 5.415776185393251715e-03
6.001416753689733741e+04 1.013236630416214368e+00 5.269704725000757400e-03
6.001416757169312041e+04 1.014967467516448174e+00 5.281010576754950267e-03
6.001416760648889613e+04 1.013519436646760807e+00 5.296204184117604512e-03
6.001416764128467184e+04 1.008866962038544646e+00 5.254442760962693693e-03
6.001416767608044756e+04 1.016542935643082624e+00 5.315187720626867070e-03
6.001416771087622328e+04 1.019230979844918616e+00 5.396411977112268964e-03
6.001416774567200628e+04 1.008708858841168565e+00 5.331265218771846087e-03
6.001416778046778199e+04 1.008756016917271348e+00 5.339900430457063078e-03
6.001416781526355771e+04 1.004605898301853761e+00 5.280028371054086740e-03
6.001416785005933343e+04 1.011046790976754206e+00 5.254915952032936620e-03
6.001416788485510915e+04 1.009780416237674450e+00 5.325909459500683361e-03
6.001416791965088487e+04 1.011111639694751707e+00 5.300658899976747399e-03
6.001416795444666059e+04 1.019543820093604003e+00 5.410663808674370107e-03
6.001416798924244358e+04 1.006346396104344842e+00 5.290296160371036650e-03
6.001416802403821930e+04 1.015337532649174035e+00 5.468294723990075636e-03
6.001416805883399502e+04 1.008880645077940841e+00 5.332649981337420249e-03
6.001416809362977074e+04 1.022606196425120295e+00 5.359674737353140386e-03
6.001416812842554646e+04 1.008565575533730607e+00 5.316629301303667579e-03
6.001416816322132217e+04 1.010173326773858626e+00 5.305820631912833846e-03
6.001416819801709789e+04 1.015770912602004028e+00 5.362697777968812238e-03
6.001416823281288089e+04 1.007669621843239049e+00 5.314815018249628015e-03
6.001416826760865661e+04 1.014544837229895968e+00 5.302730600332701376e-03
6.001416830240443232e+04 1.007539654257061157e+00 5.340015657887105943e-03
6.001416833720020804e+04 1.009503877201409106e+00 5.217559628330961131e-03
6.001416837199598376e+04 1.001724306227915307e+00 5.234948871956113768e-03
6.001416840679175948e+04 1.013108619828236856e+00 5.271022180025513801e-03
6.001416844158753520e+04 1.008377885907605798e+00 5.288304595087078321e-03
6.001416847638331819e+04 1.012541201273257307e+00 5.333216509486272613e-03
6.001416851117909391e+04 1.010481025561307034e+00 5.346758092466465974e-03
6.001416854597486963e+04 1.007230180000065811e+00 5.255776233390203195e-03
6.001416858077064535e+04 1.002373657568706555e+00 5.293394460283627062e-03
6.001416861556642107e+04 1.002339731836493497e+00 5.308111717582477719e-03
6.001416865036219679e+04 9.951746021156011590e-01 5.231141853245704909e-03
6.001416868515797250e+04 9.908730061965860259e-01 5.126690060654839377e-03
6.001416871995375550e+04 1.001763864111662850e+00 5.198165189380061363e-03
6.001416875474953122e+04 9.987808211525240898e-01 5.209784398743604397e-03
6.001416878954530694e+04 9.907519419809270866e-01 5.113813298860735677e-03
6.001416882434108265e+04 1.000034324807509867e+00 5.200759080651232331e-03
6.001416885913685837e+04 9.957482724514445938e-01 5.249858703355889632e-03
6.001416889393263409e+04 9.946843698131623279e-01 5.234135434820504258e-03
6.001416892872840981e+04 9.968041857814844420e-01 5.195567353870122335e-03
6.001416896352419280e+04 9.929637056815489027e-01 5.200452552502799961e-03
6.001416899831996852e+04 9.986192435122838162e-01 5.152580557785607120e-03
6.001416903311574424e+04 1.003445557187807147e+00 5.313069304315585009e-03
6.001416906791151996e+04 9.866592245961701702e-01 5.164540173666006505e-03
6.001416910270729568e+04 9.946012420239859209e-01 5.289008800575241941e-03
6.001416913750307867e+04 9.902139686185844614e-01 5.168682271471170160e-03
6.001416917229885439e+04 9.800458050555582723e-01 5.106442763651268188e-03
6.001416920709463011e+04 9.929376145608815873e-01 5.128084365249621981e-03
6.001416924189040583e+04 9.902115098239003821e-01 5.251614626813694633e-03
6.001416927668618155e+04 9.925302600951069198e-01 5.145583728726454628e-03
6.001416931148195727e+04 9.864056870443167480e-01 5.116172117645074666e-03
6.001416934627773298e+04 9.877067515339946757e-01 5.120883827115895424e-03
6.001416938107351598e+04 9.919114818916622278e-01 5.140690635468013123e-03
6.001416941586929170e+04 9.801402818406963480e-01 5.123807930596347565e-03
6.001416945066506742e+04 9.779075931216804074e-01 5.113250670652977337e-03
6.001416948546084313e+04 9.861270382169845528e-01 5.142811799242992706e-03
6.001416952025661885e+04 9.867517855799630144e-01 5.198038743684678387e-03
6.001416955505240185e+04 9.918228194834652900e-01 5.304784291210952810e-03
6.001416958984817757e+04 9.798962984729345793e-01 5.131856558365887125e-03
6.001416962464395328e+04 9.783256269689666329e-01 5.192008797001955445e-03
6.001416965943972900e+04 9.767762959998012029e-01 5.164191049745530011e-03
6.001416969423550472e+04 9.717313362192996351e-01 5.030029144621712273e-03
6.001416972903128044e+04 9.776707786568152869e-01 5.168614677439447615e-03
6.001416976382705616e+04 9.886260804357044352e-01 5.231440935282855899e-03
6.001416979862283915e+04 9.920896075119577384e-01 5.282325488587741487e-03
6.001416983341861487e+04 9.841371253570735389e-01 5.181301583588972422e-03
6.001416986821439059e+04 9.808264930889000199e-01 5.184413328033769114e-03
6.001416990301016631e+04 9.735832689374266380e-01 5.108690439112177975e-03
6.001416993780594203e+04 9.643849602618171923e-01 5.039668884138451439e-03
6.001416997260172502e+04 9.672612709769539130e-01 5.011442460797507423e-03
6.001417000739750074e+04 9.699760231325480486e-01 4.983541854622025244e-03
6.001417004219327646e+04 9.671721447501367974e-01 5.004557021200299952e-03
6.001417007698905218e+04 9.791317450245973220e-01 5.185336787616387499e-03
6.001417011178482790e+04 9.810366230120846076e-01 5.129645413911619774e-03
6.001417014658060361e+04 9.775021180919738484e-01 5.144144361731421526e-03
6.001417018137637933e+04 9.738368118810920571e-01 5.210671128216957937e-03
6.001417021617216233e+04 9.683489603154035175e-01 5.111722843473066533e-03
6.001417025096793805e+04 9.648965298891065689e-01 5.092467428021943236e-03
6.001417028576371376e+04 9.780011437823237230e-01 5.132710330684837549e-03
6.001417032055948948e+04 9.804062758648022236e-01 5.174588649097788470e-03
6.001417035535526520e+04 9.743184217216710463e-01 5.158581459255695729e-03
6.001417039015104820e+04 9.804201470019080489e-01 5.103274928882274575e-03
6.001417042494682391e+04 9.652672988107643404e-01 5.037497623090075351e-03
6.001417045974259963e+04 9.758858137157084833e-01 5.152065067126097159e-03
6.001417049453837535e+04 9.775749418876171770e-01 5.133645408358586577e-03
6.001417052933415107e+04 9.753213310324851948e-01 5.161567591151793900e-03
6.001417056412992679e+04 9.854516117399287900e-01 5.208978663369796987e-03
6.001417059892570251e+04 9.893125093731193198e-01 5.239184612370263033e-03
6.001417063372148550e+04 9.934385670055458917e-01 5.323265854978821883e-03
6.001417066851726122e+04 9.925696440023922262e-01 5.186692548786545412e-03
6.001417070331303694e+04 9.810386035520087811e-01 5.103964149521058626e-03
6.001417073810881266e+04 9.759983585226783553e-01 5.057631543548504749e-03
6.001417077290458838e+04 9.963240773388220006e-01 5.224232035244844898e-03
6.001417080770036409e+04 9.972067543662679334e-01 5.232949836700059691e-03
6.001417084249613981e+04 1.003435628871373719e+00 5.183743604958235621e-03
6.001417087729192281e+04 9.936172556652963506e-01 5.203622359312740780e-03
6.001417091208769853e+04 9.983897074780164749e-01 5.200292147759296574e-03
6.001417094688347424e+04 9.922702267263155962e-01 5.253463693981547458e-03
6.001417098167924996e+04 9.866818081547256147e-01 5.186395846938456761e-03
6.001417101647502568e+04 9.958570480373216682e-01 5.195723236564643924e-03
6.001417105127080868e+04 9.938348924577198318e-01 5.209818391409066357e-03
6.001417108606658439e+04 9.948319787242509982e-01 5.176925752338648601e-03
6.001417112086236011e+04 9.961064192892081781e-01 5.254340598060550441e-03
6.001417115565813583e+04 9.927119133486773661e-01 5.218234631261703914e-03
6.001417119045391155e+04 9.974373567286687337e-01 5.246929720011420280e-03
6.001417122524968727e+04 9.870031152911488137e-01 5.150340550834632027e-03
6.001417126004546299e+04 9.997434077646645267e-01 5.265154431291396014e-03
6.001417129484124598e+04 9.987221151010535758e-01 5.354759565131342498e-03
6.001417132963702170e+04 1.012592948153715477e+00 5.437804692157383567e-03
6.001417136443279742e+04 1.005977452102426506e+00 5.359217827870548477e-03
6.001417139922857314e+04 1.007841367831753931e+00 5.301119536674844292e-03
6.001417143402434886e+04 1.010744087663800750e+00 5.408994972289832281e-03
6.001417146882012457e+04 9.991607927816194001e-01 5.327150284047845255e-03
6.001417150361590029e+04 9.940283409843129192e-01 5.270776439532086528e-03
6.001417153841168329e+04 1.013074586909761932e+00 5.341820831815783516e-03
6.001417157320745901e+04 1.024963841524007213e+00 5.439978687756086284e-03
6.001417160800323472e+04 1.025118292222485072e+00 5.365987500703581041e-03
6.001417164279901044e+04 1.020464650318219091e+00 5.317547802052686144e-03
6.001417167759478616e+04 1.026384359261666157e+00 5.460567987383089725e-03
6.001417171239056916e+04 1.020519793575121792e+00 5.379596960119606593e-03
6.001417174718634487e+04 1.019158173690039915e+00 5.419826413242308412e-03
6.001417178198212059e+04 1.019248193729897611e+00 5.488215244982583112e-03
6.001417181677789631e+04 1.031624579628839466e+00 5.557994630796602581e-03
6.001417185157367203e+04 1.026371066191551495e+00 5.432465466094968214e-03
6.001417188636944775e+04 1.025871353566671917e+00 5.458610228003070441e-03
6.001417192116522347e+04 1.010888024354338111e+00 5.446869581565613391e-03
6.001417195596100646e+04 1.011809786459588079e+00 5.448371981263047843e-03
6.001417199075678218e+04 1.015241003955146493e+00 5.605397541262997774e-03
6.001417202555255790e+04 1.001293346625512504e+00 5.400804840560541678e-03
6.001417206034833362e+04 1.009097459188941892e+00 5.384592145069613117e-03
6.001417209514410933e+04 1.018407528693142217e+00 5.498574720554707043e-03
6.001417212993989233e+04 1.031881084315408481e+00 5.801093143237731793e-03
6.001417216473566805e+04 1.016117955785977855e+00 5.535120941505012986e-03
6.001417219953144377e+04 1.015860780271294672e+00 5.483807555307302142e-03
6.001417223432721948e+04 1.009420344907039135e+00 5.429059553860968342e-03
6.001417226912299520e+04 1.005978821798711786e+00 5.417919411982350351e-03
6.001417230391877820e+04 1.022949898429701632e+00 5.544930253191529372e-03
6.001417233871455392e+04 1.010401468487486909e+00 5.559428756461668418e-03
6.001417237351032963e+04 1.010028629826202007e+00 5.956928130727698854e-03
6.001417240830610535e+04 1.012556612451047888e+00 5.943485348033216049e-03
6.001417244310188107e+04 9.997358405037947149e-01 5.641449354571844745e-03
6.001417247789765679e+04 9.981980043585002571e-01 5.445505853976171685e-03
6.001417251269343251e+04 1.007203275270909248e+00 5.612868175338074812e-03
6.001417254748921550e+04 1.008650963254721145e+00 5.647047229444690335e-03
6.001417258228499122e+04 1.017555209092361856e+00 5.687371226053865823e-03
6.001417261708076694e+04 1.019538968920393751e+00 5.790795076281387947e-03
6.001417265187654266e+04 1.007520184289401488e+00 5.452753197597586150e-03
6.001417268667231838e+04 9.966259591391471995e-01 5.307567249236516856e-03
6.001417272146810137e+04 1.006907563268066852e+00 5.496314749356893785e-03
6.001417275626387709e+04 1.001741470795816324e+00 5.476136281635960584e-03
6.001417279105965281e+04 1.003788776690007767e+00 5.417028193464499576e-03
6.001417282585542853e+04 1.009724603835835843e+00 5.644347866035732790e-03
6.001417286065120425e+04 1.002089231753142240e+00 5.524656418342675790e-03
6.001417289544698724e+04 9.927384322102834613e-01 5.675134329600756491e-03
6.001417293024276296e+04 9.936999501631175180e-01 5.380020279514492396e-03
6.001417296503853868e+04 9.957147422819071503e-01 5.507348308863894981e-03
6.001417299983431440e+04 9.947756255467227193e-01 5.488909282140415347e-03
6.001417303463009011e+04 9.958889148215989140e-01 5.419651817748643262e-03
6.001417306942586583e+04 9.966367237128271883e-01 5.407396713474509585e-03
6.001417310422164155e+04 9.970260546558821213e-01 5.382689840318593752e-03
6.001417313901742455e+04 1.002310200584633160e+00 5.661979106999498815e-03
6.001417317381320026e+04 1.001562608679641420e+00 5.592506215660769317e-03
6.001417320860897598e+04 9.957885526445938718e-01 5.360441599395531116e-03
6.001417324340475170e+04 9.815150161204906354e-01 5.477601017138560881e-03
6.001417327820052742e+04 9.716667263347579242e-01 5.149944076147032306e-03
6.001417331299631041e+04 9.856460467529145619e-01 5.379665323341665563e-03
6.001417334779208613e+04 9.707504522854031315e-01 5.161528272343860434e-03
6.001417338258786185e+04 9.871849426833387842e-01 5.223294450476157098e-03
6.001417341738363757e+04 9.905302117044105792e-01 5.296893563218744647e-03
6.001417345217941329e+04 9.903978524460399502e-01 5.438935788369450228e-03
6.001417348697518901e+04 9.792936151834590319e-01 5.305065691390905766e-03
6.001417352177096473e+04 9.749409003148477026e-01 5.266812123554462724e-03
6.001417355656674772e+04 9.818923457717291248e-01 5.283408981233181367e-03
6.001417359136252344e+04 9.840018376949308809e-01 5.319498029262537467e-03
6.001417362615829916e+04 9.878130275594607657e-01 5.284205866558176062e-03
6.001417366095407488e+04 9.836103152237916092e-01 5.280412926668833634e-03
6.001417369574985059e+04 9.807858054772018441e-01 5.266383105057727623e-03
6.001417373054562631e+04 9.721026694299415016e-01 5.304998666115202065e-03
6.001417376534140203e+04 9.780611395796111607e-01 5.311074326141083587e-03
6.001417380013718503e+04 9.758921244277996010e-01 5.180494055315963513e-03
6.001417383493296074e+04 9.671917574781513371e-01 5.244546819340440216e-03
6.001417386972873646e+04 9.695412575043159675e-01 5.217940909671604441e-03
6.001417390452451218e+04 9.726354906196177375e-01 5.476213251013918593e-03
6.001417393932028790e+04 9.757158469674426238e-01 5.205200599162674441e-03
6.001417397411606362e+04 9.632359721584016210e-01 5.131857359367592193e-03
6.001417400891183934e+04 9.722891493028872345e-01 5.385784832375411016e-03
6.001417404370762233e+04 9.654671768510241225e-01 5.187969492456197956e-03
6.001417407850339805e+04 9.748049354768161257e-01 5.285057439142267811e-03
6.001417411329917377e+04 9.694200008829461090e-01 5.194903112941595159e-03
6.001417414809494949e+04 9.708252753567109261e-01 5.134019991038857832e-03
6.001417418289072521e+04 9.719584495044037986e-01 5.143242000911230419e-03
6.001417421768650820e+04 9.631422568854419719e-01 5.081547771757160409e-03
6.001417425248228392e+04 9.789446388933882304e-01 5.198121625077181847e-03
6.001417428727805964e+04 9.665478164176968257e-01 5.126650541551892697e-03
6.001417432207383536e+04 9.672718372391658770e-01 5.233606863141826264e-03
6.001417435686961107e+04 9.620548961986806757e-01 5.142576676732920835e-03
6.001417439166539407e+04 9.731873907826783521e-01 5.174007409522600291e-03
6.001417442646116979e+04 9.701617232859794937e-01 5.191461143545067838e-03
6.001417446125694551e+04 9.737877818332036917e-01 5.208164011147043727e-03
6.001417449605272122e+04 9.817220922178035991e-01 5.262548864353774024e-03
6.001417453084849694e+04 9.635080478328763576e-01 5.121613265087466421e-03
6.001417456564427994e+04 9.601549925758333659e-01 5.104391459204270752e-03
6.001417460044005566e+04 9.762198979256720976e-01 5.143093809031887113e-03
6.001417463523583137e+04 9.750564202847548101e-01 5.219381403994809328e-03
6.001417467003160709e+04 9.681573979088387016e-01 5.094668452548245519e-03
6.001417470482738281e+04 9.731995744913313207e-01 5.114104180165951995e-03
6.001417473962316581e+04 9.804025802937222922e-01 5.250857301519688825e-03
6.001417477441894152e+04 9.811526786509077169e-01 5.195459334976648344e-03
6.001417480921471724e+04 9.762979333992231057e-01 5.190215964106494918e-03
6.001417484401049296e+04 9.810304944145966655e-01 5.168436671429139061e-03
6.001417487880626868e+04 9.748432060241750685e-01 5.139169843607202179e-03
6.001417491360205167e+04 9.908787593107453162e-01 5.240294629321864094e-03
6.001417494839782739e+04 9.792088334302272434e-01 5.266403010769862662e-03
6.001417498319360311e+04 9.921813239441851229e-01 5.275835793861274013e-03
6.001417501798937883e+04 9.923817633141099881e-01 5.424554802332567406e-03
6.001417505278515455e+04 9.915136208731588630e-01 5.402733748239911711e-03
6.001417508758093754e+04 9.829389829200653184e-01 5.441682493915991209e-03
6.001417512237671326e+04 9.873265697989304090e-01 5.329776108220140793e-03
6.001417515717248898e+04 9.826285841413584521e-01 5.255811797325643867e-03
6.001417519196826470e+04 9.881726690580833194e-01 5.264196789618062408e-03
6.001417522676404042e+04 9.970484884468354680e-01 5.317710258931130675e-03
6.001417526155981614e+04 9.894272320312891278e-01 5.261085156647049045e-03
6.001417529635559185e+04 9.913298920490383193e-01 5.293803812552062664e-03
6.001417533115137485e+04 9.967608251942067232e-01 5.299191067470817099e-03
6.001417536594715057e+04 9.929367751535728148e-01 5.240145655072016469e-03
6.001417540074292629e+04 9.918885288039221981e-01 5.307711563612204329e-03
6.001417543553870200e+04 9.981751624473078621e-01 5.342305680311533120e-03
6.001417547033447772e+04 9.969273563090168544e-01 5.364276676173133397e-03
6.001417550513025344e+04 9.981434570843966680e-01 5.356821250517565351e-03
6.001417553992602916e+04 1.011497632236452171e+00 5.470123141605089112e-03
6.001417557472181215e+04 1.007320226780547667e+00 5.405142542112528412e-03
6.001417560951758787e+04 9.998129903215930980e-01 5.336864679774146018e-03
6.001417564431336359e+04 1.008972695004923370e+00 5.531902984360265174e-03
6.001417567910913931e+04 1.001304520637109619e+00 5.484446911062891387e-03
6.001417571390491503e+04 1.005187605017481278e+00 5.491563699253262584e-03
6.001417574870069802e+04 1.002325510572147138e+00 5.486484314378072859e-03
6.001417578349647374e+04 9.922944673506435276e-01 5.221169188714719529e-03
6.001417581829224946e+04 9.997570163439364332e-01 5.274884949662870560e-03
6.001417585308802518e+04 1.007059405668262908e+00 5.304468004140554770e-03
6.001417588788380090e+04 9.926746120887400826e-01 5.148370834559889281e-03
6.001417592267957662e+04 9.933428889612609947e-01 5.204552942475577058e-03
6.001417595747535233e+04 9.983857964861155843e-01 5.333394958131558450e-03
6.001417599227113533e+04 1.002799063373547073e+00 5.360114290568057487e-03
6.001417602706691105e+04 1.006716226484527299e+00 5.287632707066032035e-03
6.001417606186268677e+04 1.005600807700582688e+00 5.315102035795303721e-03
6.001417609665846248e+04 1.015184278778270333e+00 5.434001222182205729e-03
6.001417613145423820e+04 9.912989507119187582e-01 5.234843223301157387e-03
6.001417616625002120e+04 1.004764685322937723e+00 5.458741849621592292e-03
6.001417620104579692e+04 1.001046747950162130e+00 5.226842325826438519e-03
6.001417623584157263e+04 9.994906455653166377e-01 5.316935381248243976e-03
6.001417627063734835e+04 1.005323014882152366e+00 5.397292479884982161e-03
6.001417630543312407e+04 1.003745634271130838e+00 5.265989938451965877e-03
6.001417634022890707e+04 1.002720472903819715e+00 5.329258477288861123e-03
6.001417637502468278e+04 9.996302098379736822e-01 5.243624996400408043e-03
6.001417640982045850e+04 1.002058995075607362e+00 5.363830272683506838e-03
6.001417644461623422e+04 9.996575500991994323e-01 5.324307584748723746e-03
6.001417647941200994e+04 1.000302785691324692e+00 5.182117448864573088e-03
6.001417651420778566e+04 1.005830941434943782e+00 5.289563441416928781e-03
6.001417654900356138e+04 9.968952001154712805e-01 5.197548255759658863e-03
6.001417658379934437e+04 9.979405091272287587e-01 5.195474041718954085e-03
6.001417661859512009e+04 9.931797018526132836e-01 5.189834409497352634e-03
6.001417665339089581e+04 1.004637811578000806e+00 5.255847867398016383e-03
6.001417668818667153e+04 1.002686393838738477e+00 5.268017895833020450e-03
6.001417672298244725e+04 9.968550192389987741e-01 5.331952964710742759e-03
6.001417675777823024e+04 1.000261608138089953e+00 5.247957803698373620e-03
6.001417679257400596e+04 1.007116192746306371e+00 5.281950087583422819e-03
6.001417682736978168e+04 9.861324378278387703e-01 5.191719648705588400e-03
6.001417686216555740e+04 9.922877225996878936e-01 5.253900334943474582e-03
6.001417689696133311e+04 9.991680198567878257e-01 5.256629847258723759e-03
6.001417693175710883e+04 9.934402359494083345e-01 5.230115432795646134e-03
6.001417696655288455e+04 9.806902171528911749e-01 5.136769818054792540e-03
6.001417700134866755e+04 9.948752064592090161e-01 5.253043533289046378e-03
6.001417703614444326e+04 9.910739049291980018e-01 5.298350934382634048e-03
6.001417707094021898e+04 9.829049161147603852e-01 5.165131647965805900e-03
6.001417710573599470e+04 9.933189619498132839e-01 5.205714039386333779e-03
6.001417714053177042e+04 9.824223188409737517e-01 5.095992409673992356e-03
6.001417717532755341e+04 9.857794815032924207e-01 5.253110692472849098e-03
6.001417721012332913e+04 9.913131381197848313e-01 5.242904495233907322e-03
6.001417724491910485e+04 9.912006191408294642e-01 5.228455551256457924e-03
6.001417727971488057e+04 1.000580791883203480e+00 5.331235675289545776e-03
6.001417731451065629e+04 9.935509754414008077e-01 5.290255338488410695e-03
6.001417734930643201e+04 9.937289451452112621e-01 5.350722125231967621e-03
6.001417738410220772e+04 9.942113715825804388e-01 5.232674772306209095e-03
6.001417741889799072e+04 9.909577508546647540e-01 5.322495170390234044e-03
6.001417745369376644e+04 9.918364949624132176e-01 5.222568763996808007e-03
6.001417748848954216e+04 1.005101640051319523e+00 5.298760492781354366e-03
6.001417752328531787e+04 9.934894891865130306e-01 5.250771714332279523e-03
6.001417755808109359e+04 1.003968479819100645e+00 5.283227919305270512e-03
6.001417759287687659e+04 9.984174222742394633e-01 5.286334446282368003e-03
6.001417762767265231e+04 1.004247234580503800e+00 5.404046509903365214e-03
6.001417766246842803e+04 9.979460601110529128e-01 5.279957932048037761e-03
6.001417769726420374e+04 9.857701007772007307e-01 5.323300979782552393e-03
6.001417773205997946e+04 9.822021006595540449e-01 5.115593070527893298e-03
6.001417776685576246e+04 9.807194969511597860e-01 5.221834981861251876e-03
6.001417780165153818e+04 9.892896073605278451e-01 5.227701718467879337e-03
6.001417783644731389e+04 9.923034242012787054e-01 5.263625801525898679e-03
6.001417787124308961e+04 9.881707967894252098e-01 5.232957187004739705e-03
6.001417790603886533e+04 9.750767186532830477e-01 5.141933936477954652e-03
6.001417794083464105e+04 9.811726613438307432e-01 5.216191248581044000e-03
6.001417797563041677e+04 9.872953785346240130e-01 5.312554094105984004e-03
6.001417801042619976e+04 9.810812697675893590e-01 5.183520096788889024e-03
6.001417804522197548e+04 9.815303190169639702e-01 5.105022319660419521e-03
6.001417808001775120e+04 9.842712403311871805e-01 5.107610459835056592e-03
6.001417811481352692e+04 9.868545811314362037e-01 5.167627110106425004e-03
6.001417814960930264e+04 9.741100272667492233e-01 5.150691097629703577e-03
6.001417818440508563e+04 9.812795270773581047e-01 5.232269162006793727e-03
6.001417821920086135e+04 9.815765104593474621e-01 5.089991909328847770e-03
6.001417825399663707e+04 9.825812466770414977e-01 5.198647465306060859e-03
6.001417828879241279e+04 9.717481254360844645e-01 5.140909083303780470e-03
6.001417832358818850e+04 9.910813639113633666e-01 5.231287500679498992e-03
6.001417835838396422e+04 9.896527546160484023e-01 5.249473089052352458e-03
6.001417839317973994e+04 9.845604221832386926e-01 5.171089464766049672e-03
6.001417842797552294e+04 9.887949142794866253e-01 5.163156788732579591e-03
6.001417846277129865e+04 9.906394607211788106e-01 5.166461068520274320e-03
6.001417849756707437e+04 9.843849167488223362e-01 5.192586600172605961e-03
6.001417853236285009e+04 9.925947753612525126e-01 5.264832279185078373e-03
6.001417856715862581e+04 1.003466692717688291e+00 5.388678325192618537e-03
6.001417860195440880e+04 9.953012097449632778e-01 5.366919920943563106e-03
6.001417863675018452e+04 9.904103401773950432e-01 5.207664885970314343e-03
6.001417867154596024e+04 9.866150938471086596e-01 5.161248214160016334e-03
6.001417870634173596e+04 1.004016511659429955e+00 5.281504215686254680e-03
6.001417874113751168e+04 9.974946706430839471e-01 5.299322065172086885e-03
6.001417877593328740e+04 9.925877852951755509e-01 5.168397069188314721e-03
6.001417881072906312e+04 1.000195774094638557e+00 5.195882926573976157e-03
6.001417884552484611e+04 1.003309589046464723e+00 5.385433576540929815e-03
6.001417888032062183e+04 1.008778012215959308e+00 5.269455688572275733e-03
6.001417891511639755e+04 1.005356052846461123e+00 5.283733968205298580e-03
6.001417894991217327e+04 1.005443468308398147e+00 5.335256291365551504e-03
6.001417898470794898e+04 1.007839295084469233e+00 5.255376847328953500e-03
6.001417901950373198e+04 1.001223308358826225e+00 5.305894595001764240e-03
6.001417905429950770e+04 1.014515558463133571e+00 5.350618358911892088e-03
6.001417908909528342e+04 1.007052308423456388e+00 5.290475035588825502e-03
6.001417912389105913e+04 1.007367175808935089e+00 5.295969424434726278e-03
6.001417915868683485e+04 1.008891499070116549e+00 5.287669358359004847e-03
6.001417919348261785e+04 1.014859684277817031e+00 5.313061366975584468e-03
6.001417922827839357e+04 1.012118412052960714e+00 5.277053790568254389e-03
6.001417926307416928e+04 1.010541096920307913e+00 5.402339121844275914e-03
6.001417929786994500e+04 1.011033240539863876e+00 5.293986377890098211e-03
6.001417933266572072e+04 1.013061304239061267e+00 5.371739966429261645e-03
6.001417936746150372e+04 1.019567287714099546e+00 5.303083024852018115e-03
6.001417940225727943e+04 1.018476932436160443e+00 5.301793735890673008e-03
6.001417943705305515e+04 1.018124069312080104e+00 5.459244206117062903e-03
6.001417947184883087e+04 1.021256798109958508e+00 5.372074617209086911e-03
6.001417950664460659e+04 1.014165045521446595e+00 5.354207456159804090e-03
6.001417954144038958e+04 1.022813537544156048e+00 5.419414767862395198e-03
6.001417957623616530e+04 1.021015054053656224e+00 5.289713451213581830e-03
6.001417961103194102e+04 1.021452068485938058e+00 5.245942699154575346e-03
6.001417964582771674e+04 1.021348253583576282e+00 5.248774602903757622e-03
6.001417968062349246e+04 1.022407877647576013e+00 5.250777319361863218e-03
6.001417971541927545e+04 1.014026602524147780e+00 5.295719076489729428e-03
6.001417975021505117e+04 1.024341549543195118e+00 5.366891969115590230e-03
6.001417978501082689e+04 1.016116840689571754e+00 5.300958129990305558e-03
6.001417981980660261e+04 1.012693941263121289e+00 5.371481882682182553e-03
6.001417985460237833e+04 1.024915629867880318e+00 5.594163123245231815e-03
6.001417988939816132e+04 1.016174290732470231e+00 5.342930146843277196e-03
6.001417992419393704e+04 1.023892513114386338e+00 5.384615697401525132e-03
6.001417995898971276e+04 1.027873931244242867e+00 5.530172926176676017e-03
6.001417999378548848e+04 1.010738482926979431e+00 5.374868369530205574e-03
6.001418002858126420e+04 1.010003052716693883e+00 5.491398218248078229e-03
6.001418006337703991e+04 1.016803923269358867e+00 5.481103877131280125e-03
6.001418009817281563e+04 1.014707931590058676e+00 5.390561395676837092e-03
6.001418013296859863e+04 1.016930453932568756e+00 5.439122953692952962e-03
6.001418016776437435e+04 1.024574163242199187e+00 5.470603350280825276e-03
6.001418020256015006e+04 1.008642255251851472e+00 5.345021759494649610e-03
6.001418023735592578e+04 1.015462811691075107e+00 5.424790732104192020e-03
6.001418027215170150e+04 1.008286012412793253e+00 5.340369854737138031e-03
6.001418030694748450e+04 1.014392758354419888e+00 5.422561207730173562e-03
6.001418034174326021e+04 1.029445692473605511e+00 5.422867544326397810e-03
6.001418037653903593e+04 1.028304560551563052e+00 5.531147721566659001e-03
6.001418041133481165e+04 1.019520739429550238e+00 5.495291834245262519e-03
6.001418044613058737e+04 1.009486414132861221e+00 5.422405124914721729e-03
6.001418048092636309e+04 1.012027816937932201e+00 5.394111916443370888e-03
6.001418051572213881e+04 1.008133171813790474e+00 5.375647524866606665e-03
6.001418055051792180e+04 1.022107584026657356e+00 5.485522290153782565e-03
6.001418058531369752e+04 1.009759732961965417e+00 5.345976138427439329e-03
6.001418062010947324e+04 1.013118152560893437e+00 5.336902510591251710e-03
6.001418065490524896e+04 1.014471200347579982e+00 5.399127158939366969e-03
6.001418068970102468e+04 1.018519266429416925e+00 5.386584030637036995e-03
6.001418072449680767e+04 1.022130768800794565e+00 5.402919354225126612e-03
6.001418075929258339e+04 1.005277795362254922e+00 5.253178632192861269e-03
6.001418079408835911e+04 1.007693921189006581e+00 5.327640835272367571e-03
6.001418082888413483e+04 1.015298440214237985e+00 5.307358004841440484e-03
6.001418086367991054e+04 1.016109539484294499e+00 5.401082015153708775e-03
6.001418089847569354e+04 1.013536454456267277e+00 5.346418431667595249e-03
6.001418093327146926e+04 1.002766121623254181e+00 5.379250718421033084e-03
6.001418096806724498e+04 1.001962159260340712e+00 5.309507993144313952e-03
6.001418100286302069e+04 9.960542277093709096e-01 5.259060372710784408e-03
6.001418103765879641e+04 1.010798566224572648e+00 5.386847075760882973e-03
6.001418107245457941e+04 9.968804171107066292e-01 5.264936138740044201e-03
6.001418110725035513e+04 9.962047019027917560e-01 5.247346654710712682e-03
6.001418114204613084e+04 9.970350109937546890e-01 5.333158791722081293e-03
6.001418117684190656e+04 1.005542625565077230e+00 5.360513986221813326e-03
6.001418121163768228e+04 1.005452577541431802e+00 5.382449305447937864e-03
6.001418124643346528e+04 1.005282822378172680e+00 5.344621655789990808e-03
6.001418128122924099e+04 9.983638563524896981e-01 5.320174659208921387e-03
6.001418131602501671e+04 9.993666568389342197e-01 5.378112091295186685e-03
6.001418135082079243e+04 9.900364225124109741e-01 5.428046930244502695e-03
6.001418138561656815e+04 1.004497925781827616e+00 5.306165702875881469e-03
6.001418142041234387e+04 9.970234402887760972e-01 5.232541752665238570e-03
6.001418145520811959e+04 9.929811292157372238e-01 5.237427979970438359e-03
6.001418149000390258e+04 9.998499044619583165e-01 5.186139775708122068e-03
6.001418152479967830e+04 9.922473041536038485e-01 5.263558898696441696e-03
6.001418155959545402e+04 1.001589141423130158e+00 5.279961377973877573e-03
6.001418159439122974e+04 1.001841524231897873e+00 5.273683182271612230e-03
6.001418162918700546e+04 1.001849575961184069e+00 5.218924245973134875e-03
6.001418166398278845e+04 9.932434646381718135e-01 5.218836217496011787e-03
6.001418169877856417e+04 1.001574815319515865e+00 5.254594754899708300e-03
6.001418173357433989e+04 1.002248157933144812e+00 5.213240055697255029e-03
6.001418176837011561e+04 1.005267358047935211e+00 5.235860972845189122e-03
6.001418180316589132e+04 9.860525864825893105e-01 5.156124101058093961e-03
6.001418183796166704e+04 9.852366070796158004e-01 5.259212816843580711e-03
6.001418187275744276e+04 1.003991632346086682e+00 5.248858607768926675e-03
6.001418190755322576e+04 9.841783017909635500e-01 5.112486396682938521e-03
6.001418194234900147e+04 1.000112760326062000e+00 5.138480406782392450e-03
6.001418197714477719e+04 9.984533219302661466e-01 5.191698476141021375e-03
6.001418201194055291e+04 9.906788621338260548e-01 5.140329688152318020e-03
6.001418204673632863e+04 9.816903179278897440e-01 5.106910756984472596e-03
6.001418208153211162e+04 9.869489024896446194e-01 5.141183393326090138e-03
6.001418211632788734e+04 9.951623494354356891e-01 5.236359390305152239e-03
6.001418215112366306e+04 1.000012444277674772e+00 5.202136380198243981e-03
6.001418218591943878e+04 9.928944354564535058e-01 5.181337801718649202e-03
6.001418222071521450e+04 1.000153406441095960e+00 5.207595006336761603e-03
6.001418225551099022e+04 1.008438879398170895e+00 5.247888711858557376e-03
6.001418229030676594e+04 9.958007046283525732e-01 5.224828657989109316e-03
6.001418232510254893e+04 9.957252541654620925e-01 5.165605525097351214e-03
6.001418235989832465e+04 9.939721911609635807e-01 5.232884246276244336e-03
6.001418239469410037e+04 9.975466939873361971e-01 5.211915450886467176e-03
6.001418242948987609e+04 9.899294344293857462e-01 5.148613088364339084e-03
6.001418246428565180e+04 9.996415014228799967e-01 5.200505249527444078e-03
6.001418249908143480e+04 1.001213921999733358e+00 5.180034433329765327e-03
6.001418253387721052e+04 9.968248166924810194e-01 5.191927637519418159e-03
6.001418256867298624e+04 9.966804820896336681e-01 5.220539002522503642e-03
6.001418260346876195e+04 9.886580658784047682e-01 5.150082275900010574e-03
6.001418263826453767e+04 1.000498254949411692e+00 5.281191728706011515e-03
6.001418267306032067e+04 9.997544965992213317e-01 5.193638751743755340e-03
6.001418270785609639e+04 9.917049075972514949e-01 5.184842018188397239e-03
6.001418274265187210e+04 9.895638679494170864e-01 5.215264721661141273e-03
6.001418277744764782e+04 1.006087261211628503e+00 5.307699158527719521e-03
6.001418281224342354e+04 9.935278244861326380e-01 5.222666894957436225e-03
6.001418284703919926e+04 9.985987825715978428e-01 5.224131626996741766e-03
6.001418288183497498e+04 1.002017967161989320e+00 5.229400382084443445e-03
6.001418291663075797e+04 9.978136478512844576e-01 5.198278340515050805e-03
6.001418295142653369e+04 9.996217641074502946e-01 5.239880838191993823e-03
6.001418298622230941e+04 9.970032399237243048e-01 5.259280847045614063e-03
6.001418302101808513e+04 1.016255684201658793e+00 5.296769487892775442e-03
6.001418305581386085e+04 1.004520492410603039e+00 5.267226072030979124e-03
6.001418309060964384e+04 9.920361880421166845e-01 5.270162110450445775e-03
6.001418312540541956e+04 1.015417026983012505e+00 5.459902001091945095e-03
6.001418316020119528e+04 1.012648643611090638e+00 5.394634716146751857e-03
6.001418319499697100e+04 1.015356283242434543e+00 5.442938652164609238e-03
6.001418322979274672e+04 1.011589738521484261e+00 5.443745091789461282e-03
6.001418326458852243e+04 1.013702524652583259e+00 5.368496844660899762e-03
6.001418329938429815e+04 1.017490574677944792e+00 5.605852869081556430e-03
6.001418333418008115e+04 1.016329322611414954e+00 5.668056602750277950e-03
6.001418336897585687e+04 1.016071035339676243e+00 5.574676482745018202e-03
6.001418340377163258e+04 1.009866697719764339e+00 5.372975099852808634e-03
6.001418343856741558e+04 1.014502882095351444e+00 5.434388960415136374e-03
6.001418347336319130e+04 1.014863503745957463e+00 5.475626154089334972e-03
6.001418350815896702e+04 1.028454174833960844e+00 5.658409651534268038e-03
6.001418354295474273e+04 1.020088976771162725e+00 5.487804231868854618e-03
6.001418357775051845e+04 1.029042125041604416e+00 5.559591260665095423e-03
6.001418361254630145e+04 1.027115527454263377e+00 5.637534626286802401e-03
6.001418364734207717e+04 1.016735967314610800e+00 5.499039616477317816e-03
6.001418368213785288e+04 1.005305820670936434e+00 5.359688732579838411e-03
6.001418371693362860e+04 1.021001438210291434e+00 5.598354662480617069e-03
6.001418375172940432e+04 1.005068673270468338e+00 5.439723726244723688e-03
6.001418378652518004e+04 1.011804150522580992e+00 5.492227080956307329e-03
6.001418382132095576e+04 1.015586271053380729e+00 5.594336559822961526e-03
6.001418385611673875e+04 1.010915104008746068e+00 5.518915923516440510e-03
6.001418389091251447e+04 1.013918814044857175e+00 5.421686878868934439e-03
6.001418392570829019e+04 1.011578708581670982e+00 5.428475217377630967e-03
6.001418396050407318e+04 1.009331966826557681e+00 5.438969868916163942e-03
6.001418399529984890e+04 1.018722388381246846e+00 5.540073445199413318e-03
6.001418403009562462e+04 1.008000021302423832e+00 5.262098942510375944e-03
6.001418406489140034e+04 1.006905475578560027e+00 5.300498279498001841e-03
6.001418409968717606e+04 1.015310474826330855e+00 5.418522801806931015e-03
6.001418413448295905e+04 1.008474915912035641e+00 5.332878430415118574e-03
6.001418416927873477e+04 1.005354826779913502e+00 5.318108720261584960e-03
6.001418420407451049e+04 1.004280437711917440e+00 5.355160044836235721e-03
6.001418423887028621e+04 1.015174271476866341e+00 5.485205800858929462e-03
6.001418427366606193e+04 1.003461441861651426e+00 5.297859983272518343e-03
6.001418430846184492e+04 1.013748756673526819e+00 5.359802772691122340e-03
6.001418434325762064e+04 1.009715574781124170e+00 5.350701516991378769e-03
6.001418437805339636e+04 1.010741347297304138e+00 5.316665097301585992e-03
6.001418441284917208e+04 1.001717290723325160e+00 5.267089745281499681e-03
6.001418444764494780e+04 1.005005925987543014e+00 5.485103398055688091e-03
6.001418448244072351e+04 1.004918857080268735e+00 5.389493092151155171e-03
6.001418451723649923e+04 1.004998831642500479e+00 5.346208108760184749e-03
6.001418455203228223e+04 1.005900125309402204e+00 5.275290602428244630e-03
6.001418458682805795e+04 1.002460867254204135e+00 5.195186510416352488e-03
6.001418462162383366e+04 1.000513268455496707e+00 5.286370176720622815e-03
6.001418465641960938e+04 9.951037874409854878e-01 5.178281329553413928e-03
6.001418469121538510e+04 1.007191907150032151e+00 5.264271770528769316e-03
6.001418472601116810e+04 1.005263164488408467e+00 5.432476080006762818e-03
6.001418476080694381e+04 1.001180022480129272e+00 5.327804770060220671e-03
6.001418479560271953e+04 1.005814598702248430e+00 5.363898654967042164e-03
6.001418483039849525e+04 9.964826279186073110e-01 5.281686416942239261e-03
6.001418486519427097e+04 9.971280878893836741e-01 5.292963227754957610e-03
6.001418489999004669e+04 9.979295833343695410e-01 5.425143940605908592e-03
6.001418493478582241e+04 9.972234233017408522e-01 5.274474406049662993e-03
6.001418496958160540e+04 1.000119958116533203e+00 5.335341054898109017e-03
6.001418500437738112e+04 1.003110444965230608e+00 5.351262093549542104e-03
6.001418503917315684e+04 9.982580930772055883e-01 5.456195832318701429e-03
6.001418507396893256e+04 1.000566237018003291e+00 5.405353481554347507e-03
6.001418510876470827e+04 1.003537279156368589e+00 5.439319664746504988e-03
6.001418514356049127e+04 1.013843828306191908e+00 5.539994276892465895e-03
6.001418517835626699e+04 9.942769736084462462e-01 5.397542790766016868e-03
6.001418521315204271e+04 9.885434615768666777e-01 5.278980038456016106e-03
6.001418524794781843e+04 9.967266525699783886e-01 5.350009558080752806e-03
6.001418528274359414e+04 9.821001719748457814e-01 5.276794962810244308e-03
6.001418531753937714e+04 9.898334211711194985e-01 5.315413372729175384e-03
6.001418535233515286e+04 9.728433021480380472e-01 5.236296802723968552e-03
6.001418538713092858e+04 9.905609672475916838e-01 5.466550899092993340e-03
6.001418542192670429e+04 9.730027963666192381e-01 5.189333697862743254e-03
6.001418545672248001e+04 9.786232439020041696e-01 5.211742094852115856e-03
6.001418549151825573e+04 9.771939439014769579e-01 5.136795620301864984e-03
6.001418552631403145e+04 9.840054431149245495e-01 5.244624500476935750e-03
6.001418556110981444e+04 9.831703206833372066e-01 5.250576269005031646e-03
6.001418559590559016e+04 9.797832786213095391e-01 5.340103705312625702e-03
6.001418563070136588e+04 9.920063746338704247e-01 5.368952890972046761e-03
6.001418566549714160e+04 9.794613297754887205e-01 5.215178120406670746e-03
6.001418570029291732e+04 9.846953062106941212e-01 5.378771288077737085e-03
6.001418573508869304e+04 9.706083175607090885e-01 5.249449592823501876e-03
6.001418576988446875e+04 9.839681956344928926e-01 5.465397173695075127e-03
6.001418580468025175e+04 9.878239087736602198e-01 5.416296253340705316e-03
6.001418583947602747e+04 9.767291596169381807e-01 5.315892886330450887e-03
6.001418587427180319e+04 9.770875799602278811e-01 5.341665385624025549e-03
6.001418590906757890e+04 9.874636816931589012e-01 5.528239358374339649e-03
6.001418594386335462e+04 9.818706029799413315e-01 5.395015520436457351e-03
6.001418597865913762e+04 9.757314865241903945e-01 5.311735596049373641e-03
6.001418601345491334e+04 9.817618906310310312e-01 5.490526266588253990e-03
6.001418604825068905e+04 9.766388965351040508e-01 5.321802719307770074e-03
6.001418608304646477e+04 9.870385365455527360e-01 5.515571616062710757e-03
6.001418611784224049e+04 9.754684539086820871e-01 5.328356484520393663e-03
6.001418615263801621e+04 9.845110397078850051e-01 5.361708190281418845e-03
6.001418618743379193e+04 9.774354268548509639e-01 5.459742289727851153e-03
6.001418622222957492e+04 9.665678305821034932e-01 5.281852436985436626e-03
6.001418625702535064e+04 9.737239505530536077e-01 5.306577646645537286e-03
6.001418629182112636e+04 9.699577511259057649e-01 5.207057100181065878e-03
6.001418632661690208e+04 9.800362516077875119e-01 5.363614581492733360e-03
6.001418636141267780e+04 9.749924228314650332e-01 5.165434616845336092e-03
6.001418639620846079e+04 9.802173974377152987e-01 5.250297401618611755e-03
6.001418643100423651e+04 9.840868498157433475e-01 5.258974035483960849e-03
6.001418646580001223e+04 9.795822381154376535e-01 5.183280385133964829e-03
6.001418650059578795e+04 9.794535122546644823e-01 5.269868192863251879e-03
6.001418653539156367e+04 9.748486278687977791e-01 5.175216342301266169e-03
6.001418657018734666e+04 9.657251498755099473e-01 5.086882173885872750e-03
6.001418660498312238e+04 9.948049960123983571e-01 5.266557388280822261e-03
6.001418663977889810e+04 9.777293235972198682e-01 5.147067494339868481e-03
6.001418667457467382e+04 9.766468499403734294e-01 5.120649264489484688e-03
6.001418670937044953e+04 9.791711521632364690e-01 5.179682230069926341e-03
6.001418674416623253e+04 9.729523662253776184e-01 5.128813033005713909e-03
6.001418677896200825e+04 9.865133803830338222e-01 5.235134496689441107e-03
6.001418681375778397e+04 9.832748655331956522e-01 5.232060501640357041e-03
6.001418684855355968e+04 1.001563237676494911e+00 5.356959211499142531e-03
6.001418688334933540e+04 1.008934843274171378e+00 5.683776405959051724e-03
6.001418691814511840e+04 9.800976208305433035e-01 5.649183630757249712e-03
6.001418695294089412e+04 9.881152701349401601e-01 5.298805378732480455e-03
6.001418698773666983e+04 9.939115653631134251e-01 5.283168098996417379e-03
6.001418702253244555e+04 9.812008081118327452e-01 5.204029153602284311e-03
6.001418705732822127e+04 9.980606149424914308e-01 5.516217324725818626e-03
6.001418709212400427e+04 1.001636181343994902e+00 5.847954531345811793e-03
6.001418712691977998e+04 1.000824407251277970e+00 5.904212746593532485e-03
6.001418716171555570e+04 9.982107621800108133e-01 5.772605593367246928e-03
6.001418719651133142e+04 9.901580000934259163e-01 5.450214851069033056e-03
6.001418723130710714e+04 1.005970968793743259e+00 5.712310422150446501e-03
6.001418726610289013e+04 9.960910149503592326e-01 5.497003375361670004e-03
6.001418730089866585e+04 9.884034932718882560e-01 5.355263424187463664e-03
6.001418733569444157e+04 9.864092158819652845e-01 5.274628168635720794e-03
6.001418737049021729e+04 9.953692943778147395e-01 5.438895392480722416e-03
6.001418740528599301e+04 1.006633695076473156e+00 5.860109424712333509e-03
6.001418744008176873e+04 9.969296534333351723e-01 5.653207217886194701e-03
6.001418747487754445e+04 9.991900918453044955e-01 5.413933582721120602e-03
6.001418750967332744e+04 9.877186858077222631e-01 5.332658907477680343e-03
6.001418754446910316e+04 9.917613776461877695e-01 5.471484168694763436e-03
6.001418757926487888e+04 1.007859715858569372e+00 5.475207518102771787e-03
6.001418761406065460e+04 9.996122652387370300e-01 5.698398511346527105e-03
6.001418764885643031e+04 1.017672997470030039e+00 5.550215832121719456e-03
6.001418768365221331e+04 1.006908443781890261e+00 5.559949848720592731e-03
6.001418771844798903e+04 1.011576501854081656e+00 5.744438176374577418e-03
6.001418775324376475e+04 1.006802672096518414e+00 5.560032277773742718e-03
6.001418778803954046e+04 1.015010409020361770e+00 5.506660200102199594e-03
6.001418782283531618e+04 1.022266554429092311e+00 5.670485492411359366e-03
6.001418785763109190e+04 1.010828792812694887e+00 5.525593532438102806e-03
6.001418789242686762e+04 1.003851612098106916e+00 5.557330181676999048e-03
6.001418792722265061e+04 1.023990694644620447e+00 5.867394087123649175e-03
6.001418796201842633e+04 1.014794789933899599e+00 5.682920922442798520e-03
6.001418799681420205e+04 1.020025648857614042e+00 5.713680613468128354e-03
6.001418803160997777e+04 1.019455619608987007e+00 5.908745556044849891e-03
6.001418806640575349e+04 1.013806911791084175e+00 5.846782383484298157e-03
6.001418810120153648e+04 1.026002844872274888e+00 5.616206157710060612e-03
6.001418813599731220e+04 1.017390924712580969e+00 5.419757829475439596e-03
6.001418817079308792e+04 1.028564471712014594e+00 5.620592405159499476e-03
6.001418820558886364e+04 1.013067452293546777e+00 5.324368104751709373e-03
6.001418824038463936e+04 1.004769265022457336e+00 5.343817671443655722e-03
6.001418827518042235e+04 1.012306048670911673e+00 5.370720673137343443e-03
6.001418830997619807e+04 1.012129090448719682e+00 5.354138472265040916e-03
6.001418834477197379e+04 9.994158740478175096e-01 5.403615675773797665e-03
6.001418837956774951e+04 1.014179624775438882e+00 5.487968387671790689e-03
6.001418841436352523e+04 1.005061156569261760e+00 5.504992320761676987e-03
6.001418844915930822e+04 1.013010752950355808e+00 5.642499535419258881e-03
6.001418848395508394e+04 1.014070176532464895e+00 5.795676185863092751e-03
6.001418851875085966e+04 9.984899538182118173e-01 5.526065894802078930e-03
6.001418855354663538e+04 1.008574729006261217e+00 5.501036079858329965e-03
6.001418858834241109e+04 1.008731401985105691e+00 5.539237933470504693e-03
6.001418862313819409e+04 1.014031953294876942e+00 5.656284122132922837e-03
6.001418865793396981e+04 1.009477914791254927e+00 5.866969629500545097e-03
6.001418869272974553e+04 1.018645963309178892e+00 5.827721601125383961e-03
6.001418872752552124e+04 1.008383440811041698e+00 5.889599233119617062e-03
6.001418876232129696e+04 9.871784072862891390e-01 5.369068012476689231e-03
6.001418879711707996e+04 1.008520238558128446e+00 5.570510535373530102e-03
6.001418883191285568e+04 1.003904881630372170e+00 5.598515266130390383e-03
6.001418886670863139e+04 9.921412483104213864e-01 5.465207422981033583e-03
6.001418890150440711e+04 1.002202798242137760e+00 5.627605152497185820e-03
6.001418893630018283e+04 1.004354946003805038e+00 5.500716241128888670e-03
6.001418897109595855e+04 1.013354429502263843e+00 5.738065387566501988e-03
6.001418900589173427e+04 1.010502058115728019e+00 5.777201796192746319e-03
6.001418904068751726e+04 9.981906954868571269e-01 5.743205408774922256e-03
6.001418907548329298e+04 1.005656021474613526e+00 5.502357244949126341e-03
6.001418911027906870e+04 1.005065524190300152e+00 5.564393391110946524e-03
6.001418914507484442e+04 9.971197215580268614e-01 5.413792120158478390e-03
6.001418917987062014e+04 1.000467014716298619e+00 5.306943056990393037e-03
6.001418921466640313e+04 9.954410161556538350e-01 5.271988343489858973e-03
6.001418924946217885e+04 9.954633773601426761e-01 5.323600409158514742e-03
6.001418928425795457e+04 9.875830110122526539e-01 5.249252818591137841e-03
6.001418931905373029e+04 9.955362030895448244e-01 5.253401592813642350e-03
6.001418935384950601e+04 9.834192692125126589e-01 5.296332531011859433e-03
6.001418938864528172e+04 9.889897669344406284e-01 5.285840564274785734e-03
6.001418942344105744e+04 9.844368772077914942e-01 5.239831060770144475e-03
6.001418945823684044e+04 9.803284585077881585e-01 5.261828926642399609e-03
6.001418949303261616e+04 9.863037132903390569e-01 5.351895301621242482e-03
6.001418952782839187e+04 9.762406750591230420e-01 5.319404352070926899e-03
6.001418956262416759e+04 9.774068236687060152e-01 5.331784866057004760e-03
6.001418959741994331e+04 9.738992443285650058e-01 5.544938332826844334e-03
6.001418963221572631e+04 9.724998963681494857e-01 5.292937583751632265e-03
6.001418966701150202e+04 9.848368812158055929e-01 5.423043085162533063e-03
6.001418970180727774e+04 9.868443939653479546e-01 5.387674567769611990e-03
6.001418973660305346e+04 9.744703519145950787e-01 5.210269670647630323e-03
6.001418977139882918e+04 9.717843000193721048e-01 5.188335289566908294e-03
6.001418980619460490e+04 9.718688896602785121e-01 5.249977024237816904e-03
6.001418984099038062e+04 9.742401096718807940e-01 5.334551550794518378e-03
6.001418987578616361e+04 9.812298344090016888e-01 5.385949028026739901e-03
6.001418991058193933e+04 9.854017925825793167e-01 5.338280115307711231e-03
6.001418994537771505e+04 9.882948513625339215e-01 5.349807078462163676e-03
6.001418998017349077e+04 9.804747178221661086e-01 5.297992784029111231e-03
6.001419001496926649e+04 9.852251209884349548e-01 5.323239608493912818e-03
6.001419004976504948e+04 9.843047908346004293e-01 5.259879893981400482e-03
6.001419008456082520e+04 9.828344711533560929e-01 5.359466246899460308e-03
6.001419011935660092e+04 9.704756795709366113e-01 5.269653387167928804e-03
6.001419015415237664e+04 9.793885193576729042e-01 5.406472209459028087e-03
6.001419018894815235e+04 9.832622860922907160e-01 5.364970330394336177e-03
6.001419022374393535e+04 9.843782826621519932e-01 5.342945502464913413e-03
6.001419025853971107e+04 9.844843298554485367e-01 5.377783018394558141e-03
6.001419029333548679e+04 9.855021938232466638e-01 5.287754120174500971e-03
6.001419032813126250e+04 9.733225617936197560e-01 5.286845443696075626e-03
6.001419036292703822e+04 9.751191926088838002e-01 5.372560718711130723e-03
6.001419039772281394e+04 9.856481771976520756e-01 5.410318500416095612e-03
6.001419043251858966e+04 9.786536363921336523e-01 5.349995417414643399e-03
6.001419046731437265e+04 9.767193837652743404e-01 5.315933219387340876e-03
6.001419050211014837e+04 9.791371268705556519e-01 5.285540070516001922e-03
6.001419053690592409e+04 9.815422240979504442e-01 5.383809461785779571e-03
6.001419057170170709e+04 9.845701685165538786e-01 5.329043389765499711e-03
6.001419060649748280e+04 9.821622404217337232e-01 5.418068525643871154e-03
6.001419064129325852e+04 9.752636951938739029e-01 5.210730036483948897e-03
6.001419067608903424e+04 9.760926550701288784e-01 5.297008520951773658e-03
6.001419071088480996e+04 9.866390348270558386e-01 5.291507106662734182e-03
6.001419074568058568e+04 9.787778195394007952e-01 5.237804656559729745e-03
6.001419078047636140e+04 9.757679791133216929e-01 5.240340569496172024e-03
6.001419081527214439e+04 9.768100644257278198e-01 5.212896376976943434e-03
6.001419085006792011e+04 9.803662880883775577e-01 5.211896367218667517e-03
6.001419088486369583e+04 9.831849088802553371e-01 5.246300094119182682e-03
6.001419091965947155e+04 9.768051691250451141e-01 5.229087345467996542e-03
6.001419095445524727e+04 9.834595884519039544e-01 5.370968034944174560e-03
6.001419098925103026e+04 9.900006018639642136e-01 5.276474935992542768e-03
6.001419102404680598e+04 1.001918993503895683e+00 5.404353010976756591e-03
6.001419105884258170e+04 9.866751720763350386e-01 5.388229398752621656e-03
6.001419109363835742e+04 9.854117326042595160e-01 5.334721382790508226e-03
6.001419112843413313e+04 9.807871347840459997e-01 5.233171822102969037e-03
6.001419116322991613e+04 9.902152089173990035e-01 5.353296058057328485e-03
6.001419119802569185e+04 9.858719779146536411e-01 5.251811555251565539e-03
6.001419123282146757e+04 9.855852118119362570e-01 5.240226904213269102e-03
6.001419126761724328e+04 9.928864486798052447e-01 5.270831877246769277e-03
6.001419130241301900e+04 9.854734574219613519e-01 5.217054076829838981e-03
6.001419133720880200e+04 9.995887215624084110e-01 5.427239429905652245e-03
6.001419137200457772e+04 9.947474885903714314e-01 5.381277106143184802e-03
6.001419140680035343e+04 9.953416135200515713e-01 5.404911095310108854e-03
6.001419144159612915e+04 9.908832361404503741e-01 5.391732811512434283e-03
6.001419147639190487e+04 9.997317935133277489e-01 5.331386320551521549e-03
6.001419151118768787e+04 1.004970226673296496e+00 5.346387800998810870e-03
6.001419154598346358e+04 1.010952884979604782e+00 5.339260754841011064e-03
6.001419158077923930e+04 1.007454118680982003e+00 5.343944793302721034e-03
6.001419161557501502e+04 1.019311867984795894e+00 5.334430747097022515e-03
6.001419165037079074e+04 1.009581536443987737e+00 5.353069617330126484e-03
6.001419168516657373e+04 1.016445934167804044e+00 5.273450944567921982e-03
6.001419171996234945e+04 1.016101235028317618e+00 5.336845350822895691e-03
6.001419175475812517e+04 1.028267158314384755e+00 5.409423481189890026e-03
6.001419178955390089e+04 1.021081752246108421e+00 5.332966974155141718e-03
6.001419182434967661e+04 1.018317403490404782e+00 5.385668917547930569e-03
6.001419185914545233e+04 1.012806772710749925e+00 5.224032887666311964e-03
6.001419189394122805e+04 1.013894474108223198e+00 5.279800766205013790e-03
6.001419192873701104e+04 1.016297003481160921e+00 5.286606936976104461e-03
6.001419196353278676e+04 1.023765573884479974e+00 5.369791121646605610e-03
6.001419199832856248e+04 1.021097458057351082e+00 5.305761060485240932e-03
6.001419203312433820e+04 1.009109687954391266e+00 5.230513754496146119e-03
6.001419206792011391e+04 1.021307630838236058e+00 5.340907382283729618e-03
6.001419210271588963e+04 1.014735363384616340e+00 5.341941263461737026e-03
6.001419213751166535e+04 1.008040082963205464e+00 5.264818023813105236e-03
6.001419217230744835e+04 1.001539913954401451e+00 5.203520633873329367e-03
6.001419220710322406e+04 1.017238886532729980e+00 5.301793212785701342e-03
6.001419224189899978e+04 1.011366227069302015e+00 5.291644281023797844e-03
6.001419227669477550e+04 1.011694865170863267e+00 5.339738805556990160e-03
6.001419231149055122e+04 1.011325538248584399e+00 5.265599842809935704e-03
6.001419234628633421e+04 1.020847288467266134e+00 5.408693194356242913e-03
6.001419238108210993e+04 1.018554550998098440e+00 5.376138949902247062e-03
6.001419241587788565e+04 1.004980245788196225e+00 5.212721622753872797e-03
6.001419245067366137e+04 1.018714936997874743e+00 5.283209227259593604e-03
6.001419248546943709e+04 1.020511692385940972e+00 5.298518090231438965e-03
6.001419252026522008e+04 1.019785880989058979e+00 5.244480610959985009e-03
6.001419255506099580e+04 1.025226571174729706e+00 5.305529748959615481e-03
6.001419258985677152e+04 1.012134471580953043e+00 5.214121768326675233e-03
6.001419262465254724e+04 1.031036594437686693e+00 5.310748016377060850e-03
6.001419265944832296e+04 1.019371375408678615e+00 5.298304333217348019e-03
6.001419269424410595e+04 1.026829653125288511e+00 5.371415882506436895e-03
6.001419272903988167e+04 1.026977221454254741e+00 5.396992007365520282e-03
6.001419276383565739e+04 1.027283335621094196e+00 5.380335928164405555e-03
6.001419279863143311e+04 1.030432537269773352e+00 5.422068945412643511e-03
6.001419283342720883e+04 1.036492440177811503e+00 5.464671164792721941e-03
6.001419286822299182e+04 1.028813822135008937e+00 5.459133601119576552e-03
6.001419290301876754e+04 1.027184911695782965e+00 5.422992091594136532e-03
6.001419293781454326e+04 1.030669410655868035e+00 5.426510590962701358e-03
6.001419297261031898e+04 1.027539027517193393e+00 5.306059732837905933e-03
6.001419300740609469e+04 1.029580574912988267e+00 5.407246249546224931e-03
6.001419304220187041e+04 1.032302794332576434e+00 5.397306774944924355e-03
6.001419307699764613e+04 1.017876627210027030e+00 5.314766493813129558e-03
6.001419311179342913e+04 1.014552652406465416e+00 5.284478897187925954e-03
6.001419314658920484e+04 1.006390959615914404e+00 5.151260156573952975e-03
6.001419318138498056e+04 1.010473685377502040e+00 5.190410193316613921e-03
6.001419321618075628e+04 1.024718935853108803e+00 5.295436777868265180e-03
6.001419325097653200e+04 1.023469075792240224e+00 5.234094715835499283e-03
6.001419328577231499e+04 1.019767471183923080e+00 5.281130770771717484e-03
6.001419332056809071e+04 1.016052373561693534e+00 5.272171750260933216e-03
6.001419335536386643e+04 1.009698608754650895e+00 5.235364579004692445e-03
6.001419339015964215e+04 1.012913051279600962e+00 5.253515204136735561e-03
6.001419342495541787e+04 1.013009657775960193e+00 5.239876388579855875e-03
6.001419345975119359e+04 1.021785893253467359e+00 5.250243226302589439e-03
6.001419349454696930e+04 1.016897162481694261e+00 5.214873003321062253e-03
6.001419352934275230e+04 1.011314205823163448e+00 5.228856043976765414e-03
6.001419356413852802e+04 1.014656049042295116e+00 5.212046732466725854e-03
6.001419359893430374e+04 1.008479580503558459e+00 5.244407670440619229e-03
6.001419363373007945e+04 1.012352395745080846e+00 5.268776013477358307e-03
6.001419366852585517e+04 1.004472049306910808e+00 5.140031273796635304e-03
6.001419370332163817e+04 1.002799568946354469e+00 5.185479931915339818e-03
6.001419373811741389e+04 1.009474128858958819e+00 5.246316950226622214e-03
6.001419377291318960e+04 1.004176981647437961e+00 5.162475850706341012e-03
6.001419380770896532e+04 1.002289961663079376e+00 5.185779088820379606e-03
6.001419384250474104e+04 1.000330528009688358e+00 5.205693861663142699e-03
6.001419387730051676e+04 1.002042876627428303e+00 5.247716939931060427e-03
6.001419391209629248e+04 9.975391407679760070e-01 5.255839842493923580e-03
6.001419394689207547e+04 9.913670517434628460e-01 5.195236299071508655e-03
6.001419398168785119e+04 9.867790238507858636e-01 5.143406663877419724e-03
6.001419401648362691e+04 9.920715909446502501e-01 5.190335583278605884e-03
6.001419405127940263e+04 9.977013733591520994e-01 5.211555446985985211e-03
6.001419408607517835e+04 9.912471225330247160e-01 5.137300728311126712e-03
6.001419412087096134e+04 9.966562244293897255e-01 5.218644351252768772e-03
6.001419415566673706e+04 9.885359039720427177e-01 5.160108160659549956e-03
6.001419419046251278e+04 9.943016167444580500e-01 5.184427571132668201e-03
6.001419422525828850e+04 9.971321466254382537e-01 5.188598127412542317e-03
6.001419426005406422e+04 1.013557087769612730e+00 5.388580905594076743e-03
6.001419429484984721e+04 9.977596199164162627e-01 5.303244809073107482e-03
6.001419432964562293e+04 9.950055472243436450e-01 5.256257894606097825e-03
6.001419436444139865e+04 9.941731798151650645e-01 5.225725347360593055e-03
6.001419439923717437e+04 1.003311657022241787e+00 5.272008108338936683e-03
6.001419443403295008e+04 1.000768070462998205e+00 5.232268630513440058e-03
6.001419446882872580e+04 1.004762996444369616e+00 5.284318331437595773e-03
6.001419450362450152e+04 9.962402356579823648e-01 5.233885459921569332e-03
6.001419453842028452e+04 9.982885552093335724e-01 5.230409540568174524e-03
6.001419457321606023e+04 9.883021189429251896e-01 5.268515562058127995e-03
6.001419460801183595e+04 9.997060629797290821e-01 5.356296550464176819e-03
6.001419464280761167e+04 9.927903703488035747e-01 5.304042780064340511e-03
6.001419467760338739e+04 9.946092051741348694e-01 5.398099583899168552e-03
6.001419471239917038e+04 1.000813087754224950e+00 5.331247013271885223e-03
6.001419474719494610e+04 1.000314422552397442e+00 5.320663804766707916e-03
6.001419478199072182e+04 1.002788781825696196e+00 5.384189744841473384e-03
6.001419481678649754e+04 9.871006981355083809e-01 5.278707089830926222e-03
6.001419485158227326e+04 9.850243233258744180e-01 5.142769245872268885e-03
6.001419488637804898e+04 9.944532643245480585e-01 5.274765377505491980e-03
6.001419492117382470e+04 9.992912562150205735e-01 5.511595731375731021e-03
6.001419495596960769e+04 9.940741202220736428e-01 5.258593433836362442e-03
6.001419499076538341e+04 9.975769154209950251e-01 5.276306664737475706e-03
6.001419502556115913e+04 9.933234543112549053e-01 5.215411601817408933e-03
6.001419506035693485e+04 9.964020361045868857e-01 5.268292213114238870e-03
6.001419509515271056e+04 9.938393825947237081e-01 5.275959688129583033e-03
6.001419512994849356e+04 1.002810295421143971e+00 5.278008552892144226e-03
6.001419516474426928e+04 9.916772903990314081e-01 5.287208016152139360e-03
6.001419519954004500e+04 1.006599735765714820e+00 5.252244586332380748e-03
6.001419523433582071e+04 1.009373888284099685e+00 5.350880082090024581e-03
6.001419526913159643e+04 1.006841487005867508e+00 5.348533017636154623e-03
6.001419530392737943e+04 1.008785808534755635e+00 5.347554730559331802e-03
6.001419533872315515e+04 1.003790521462847973e+00 5.250513160238186490e-03
6.001419537351893086e+04 1.017197052751780628e+00 5.416129446024871980e-03
6.001419540831470658e+04 1.014340203500429416e+00 5.287845194322725664e-03
6.001419544311048230e+04 1.013285508225637566e+00 5.321103377059626348e-03
6.001419547790626530e+04 1.015916344366927460e+00 5.351926825774605719e-03
6.001419551270204101e+04 1.011543524746728151e+00 5.407265188188743743e-03
6.001419554749781673e+04 1.024805258020303089e+00 5.442543483981963220e-03
6.001419558229359245e+04 1.010341587885418502e+00 5.370742734542788971e-03
6.001419561708936817e+04 1.015433641717112589e+00 5.382216980375174702e-03
6.001419565188515116e+04 1.025353132321186189e+00 5.375333225765470055e-03
6.001419568668092688e+04 1.023449365298155112e+00 5.383668543033807465e-03
6.001419572147670260e+04 1.011859108668941021e+00 5.275605728248646334e-03
6.001419575627247832e+04 1.012244188369885167e+00 5.252089775729701544e-03
6.001419579106825404e+04 1.007351928971131239e+00 5.189434205929202223e-03
6.001419582586403703e+04 1.010080817896779060e+00 5.238992782179027752e-03
6.001419586065981275e+04 1.026533573182372372e+00 5.347964197263654386e-03
6.001419589545558847e+04 1.023289041068843552e+00 5.341963239352427555e-03
6.001419593025136419e+04 1.015297537911515890e+00 5.229497943534945972e-03
6.001419596504713991e+04 1.013105277108301117e+00 5.284588191388391032e-03
6.001419599984292290e+04 1.014665059224223898e+00 5.343841495966812107e-03
6.001419603463869862e+04 1.023430185850667806e+00 5.528495273539431147e-03
6.001419606943447434e+04 1.013999507984159054e+00 5.369484416207846722e-03
6.001419610423025006e+04 1.018047251955886523e+00 5.377076771897328772e-03
6.001419613902602578e+04 1.023128183949845171e+00 5.366140568553705997e-03
6.001419617382180149e+04 1.011684741117135466e+00 5.384826577483589269e-03
6.001419620861757721e+04 1.020729761697660720e+00 5.392984231961783087e-03
6.001419624341336021e+04 1.010170995655953252e+00 5.330846036315692836e-03
6.001419627820913593e+04 1.027846146540432937e+00 5.455700074329336915e-03
6.001419631300491164e+04 1.018257184764324697e+00 5.361455352423696342e-03
6.001419634780068736e+04 1.015305511182762688e+00 5.433111400438006555e-03
6.001419638259646308e+04 1.019753119083588233e+00 5.456743139048322346e-03
6.001419641739224608e+04 1.006565821924286785e+00 5.263240166492684849e-03
6.001419645218802179e+04 1.010394793616251174e+00 5.316888484088112994e-03
6.001419648698379751e+04 1.014162735918447522e+00 5.289956342600338028e-03
6.001419652177957323e+04 1.017215884981751639e+00 5.407765974042287940e-03
6.001419655657534895e+04 1.013505090104245276e+00 5.291765390085798222e-03
6.001419659137112467e+04 1.022450206026026320e+00 5.328087538699562836e-03
6.001419662616690039e+04 1.019383712133033137e+00 5.356736153221528310e-03
6.001419666096268338e+04 1.015248700124129266e+00 5.284995960125786832e-03
6.001419669575845910e+04 1.007675483396510030e+00 5.263747364094472497e-03
6.001419673055423482e+04 1.012066272227807096e+00 5.408327999833854698e-03
6.001419676535001054e+04 1.003207109995689628e+00 5.158183661746618652e-03
6.001419680014578626e+04 1.009234370495208477e+00 5.207152079445724786e-03
6.001419683494156197e+04 1.014469407322895034e+00 5.271771895669581653e-03
6.001419686973733769e+04 1.015158169261311638e+00 5.343714674324660623e-03
6.001419690453312069e+04 1.013891367305099322e+00 5.293454951986705133e-03
6.001419693932889641e+04 1.009243585123729581e+00 5.342929994211833254e-03
6.001419697412467212e+04 1.001129139758699660e+00 5.257536624879725375e-03
6.001419700892044784e+04 1.013905277607200173e+00 5.332310172348937033e-03
6.001419704371622356e+04 1.005563969094418475e+00 5.199746939677212659e-03
6.001419707851200656e+04 1.011689306996957249e+00 5.329822704626291027e-03
6.001419711330778227e+04 1.013815357161850228e+00 5.440736597395461928e-03
6.001419714810355799e+04 1.007851556734583820e+00 5.387760568687689940e-03
6.001419718289933371e+04 1.017105298366341781e+00 5.382377939664066864e-03
6.001419721769510943e+04 1.012987385542321039e+00 5.436467227873176440e-03
6.001419725249089242e+04 1.018772225617086358e+00 5.597189930805143709e-03
6.001419728728666814e+04 9.993480733498281143e-01 5.238955609931718847e-03
6.001419732208244386e+04 1.008722864220145121e+00 5.285590420037754311e-03
6.001419735687821958e+04 1.012079947702442695e+00 5.385914190634278655e-03
6.001419739167399530e+04 1.010943092690985701e+00 5.344957921604487176e-03
6.001419742646977829e+04 1.015078827530673022e+00 5.413694487914691433e-03
6.001419746126555401e+04 1.012789798365866689e+00 5.366538539376086020e-03
6.001419749606132973e+04 1.011084958399307121e+00 5.351599043928836549e-03
6.001419753085710545e+04 1.018404353312936328e+00 5.335902402239021611e-03
6.001419756565288117e+04 1.010089318633865751e+00 5.287158208673144871e-03
6.001419760044866416e+04 1.013105239264273205e+00 5.479336954933767059e-03
6.001419763524443988e+04 1.005750072378368998e+00 5.335093277748560216e-03
6.001419767004021560e+04 1.008290069400836098e+00 5.359681403856079475e-03
6.001419770483599132e+04 1.010488027855341198e+00 5.353297609090956408e-03
6.001419773963176704e+04 9.950227321612519216e-01 5.227115470890301638e-03
6.001419777442755003e+04 1.003848845367596221e+00 5.284004057249281835e-03
6.001419780922332575e+04 1.011040032947811973e+00 5.318463735652509232e-03
6.001419784401910147e+04 1.006500676490685198e+00 5.315006750247375233e-03
6.001419787881487719e+04 9.990828490528218531e-01 5.363981249207519508e-03
6.001419791361065290e+04 1.006498512274324630e+00 5.355680777808953345e-03
6.001419794840642862e+04 1.015314287020245843e+00 5.404292334978737233e-03
6.001419798320220434e+04 1.005124437228791079e+00 5.402427386187225872e-03
6.001419801799798734e+04 1.006270791742007953e+00 5.540882264077303006e-03
6.001419805279376305e+04 1.003378659380114390e+00 5.315847673888931917e-03
6.001419808758953877e+04 9.968997737065042886e-01 5.372773139701775280e-03
6.001419812238531449e+04 1.003176405203868304e+00 5.418514994825004635e-03
6.001419815718109021e+04 1.012791653704538497e+00 5.497304053357851723e-03
6.001419819197687320e+04 1.010862423606587512e+00 5.416320719853370130e-03
6.001419822677264892e+04 1.000197073437937512e+00 5.350211018279367285e-03
6.001419826156842464e+04 9.991523099279819853e-01 5.436221983817991245e-03
6.001419829636420036e+04 9.992709427069462746e-01 5.441434293481452016e-03
6.001419833115997608e+04 1.002010284557012909e+00 5.374355613010024617e-03
6.001419836595575180e+04 1.002709121275872084e+00 5.311928140324149485e-03
6.001419840075152752e+04 1.022023196765375674e+00 5.375323947540478799e-03
6.001419843554731051e+04 1.022377581091816978e+00 5.580339247967021181e-03
6.001419847034308623e+04 1.012082196680133217e+00 5.398219255912357385e-03
6.001419850513886195e+04 1.006217863066117824e+00 5.406349979074616049e-03
6.001419853993463767e+04 1.010130706676602319e+00 5.372983988852850744e-03
6.001419857473041338e+04 1.001622223095115949e+00 5.384939158546757365e-03
6.001419860952618910e+04 1.018803065609639624e+00 5.407845312417614882e-03
6.001419864432196482e+04 1.002380087778622419e+00 5.278128997976440188e-03
6.001419867911774782e+04 1.003334406533361811e+00 5.293567448176306721e-03
6.001419871391352353e+04 1.014954399761652137e+00 5.394659165355268973e-03
6.001419874870929925e+04 1.020998059905879218e+00 5.495397120017790800e-03
6.001419878350507497e+04 1.011932511445700067e+00 5.504332572532735432e-03
6.001419881830085069e+04 1.004426247933200012e+00 5.439865814837191969e-03
6.001419885309663368e+04 1.010503748766373278e+00 5.528063929935807773e-03
6.001419888789240940e+04 1.013727217123254754e+00 5.476479452771848902e-03
6.001419892268818512e+04 1.008621930503631026e+00 5.417875481046510733e-03
6.001419895748396084e+04 1.001771757202905455e+00 5.316184080418194513e-03
6.001419899227973656e+04 1.007835699146131692e+00 5.435235595749907805e-03
6.001419902707551955e+04 1.008632863731421914e+00 5.371813735194561068e-03
6.001419906187129527e+04 1.009301647301175997e+00 5.520566137346924820e-03
6.001419909666707099e+04 1.020413577678837447e+00 5.749154689051580794e-03
6.001419913146284671e+04 1.014175010086385775e+00 5.534818627938814170e-03
6.001419916625862243e+04 1.027838677469355977e+00 5.577495952543144210e-03
6.001419920105440542e+04 1.022971092558081052e+00 5.658750684768671171e-03
6.001419923585018114e+04 1.011633223974903073e+00 5.498426805223213462e-03
6.001419927064595686e+04 1.012792333974646075e+00 5.543230520562552818e-03
6.001419930544173258e+04 1.017946185768872747e+00 5.475012293344902643e-03
6.001419934023750830e+04 1.018667554917598084e+00 5.436531269298802531e-03
6.001419937503328401e+04 1.026054309630357153e+00 5.504611644812569191e-03
6.001419940982905973e+04 1.031848564730225348e+00 5.525800564546040107e-03
6.001419944462484273e+04 1.039134988989752317e+00 5.607005214487759126e-03
6.001419947942061845e+04 1.021411626913946158e+00 5.380165005397933957e-03
6.001419951421639416e+04 1.025412394638807845e+00 5.397119404899707214e-03
6.001419954901216988e+04 1.016978545287744451e+00 5.350152941256298977e-03
6.001419958380794560e+04 1.009074898639752638e+00 5.340671529796716006e-03
6.001419961860372860e+04 1.009562227211651120e+00 5.241869737187306554e-03
6.001419965339950431e+04 1.019884123319067193e+00 5.363820845760102624e-03
6.001419968819528003e+04 1.014746569680939237e+00 5.258718047680546043e-03
6.001419972299105575e+04 1.016590158311522663e+00 5.269388845187973278e-03
6.001419975778683147e+04 1.011600539310942182e+00 5.252781573873824966e-03
6.001419979258261446e+04 1.012874549583177908e+00 5.282430847256853503e-03
6.001419982737839018e+04 1.004461253472427984e+00 5.228254894829081380e-03
6.001419986217416590e+04 1.008598771115767345e+00 5.240863564025514780e-03
6.001419989696994162e+04 1.016918213483270161e+00 5.271373367938170587e-03
6.001419993176571734e+04 1.016028031950770405e+00 5.304220731188542121e-03
6.001419996656150033e+04 1.015222506975092642e+00 5.227445101207285443e-03
6.001420000135727605e+04 1.024571909588837482e+00 5.323845660715988658e-03
6.001420003615305177e+04 1.016060368629057020e+00 5.234844150290202808e-03
6.001420007094882749e+04 1.016087924917608909e+00 5.257220084869502867e-03
6.001420010574460321e+04 1.009305278843936948e+00 5.219118404784160205e-03
6.001420014054038620e+04 1.008229613768579780e+00 5.164221710482790745e-03
6.001420017533616192e+04 1.011888797643407001e+00 5.242377102580970949e-03
6.001420021013193764e+04 1.009253453779161536e+00 5.226462158338563042e-03
6.001420024492771336e+04 1.015471727772292887e+00 5.316182334477797047e-03
6.001420027972348907e+04 1.008848183862269599e+00 5.290203208330199712e-03
6.001420031451926479e+04 1.014590135177268815e+00 5.282311609632836004e-03
6.001420034931504051e+04 1.015044338742968177e+00 5.286202533913921149e-03
6.001420038411082351e+04 1.008118661881040934e+00 5.215243170027175114e-03
6.001420041890659923e+04 1.021048531117671132e+00 5.229741585866648154e-03
6.001420045370237494e+04 1.024538846472966780e+00 5.299319757513572086e-03
6.001420048849815066e+04 1.013119705053189934e+00 5.252326823040978122e-03
6.001420052329392638e+04 1.018991980683962906e+00 5.257406730651889744e-03
6.001420055808970938e+04 1.009977575974473130e+00 5.227103855026087563e-03
6.001420059288548509e+04 1.002523005202499373e+00 5.139698216854835140e-03
6.001420062768126081e+04 1.011748482840925112e+00 5.217081150505481490e-03
6.001420066247703653e+04 1.007609694864692429e+00 5.178578422358056169e-03
6.001420069727281225e+04 1.003401316138502475e+00 5.178786916709101316e-03
6.001420073206859524e+04 1.008977509570416542e+00 5.298677271246438406e-03
6.001420076686437096e+04 1.006796331406381473e+00 5.275227540529529510e-03
6.001420080166014668e+04 9.976007590511359879e-01 5.303953766051031776e-03
6.001420083645592240e+04 9.923879027631448135e-01 5.176159254507665432e-03
6.001420087125169812e+04 9.951093115375703180e-01 5.157299724262790971e-03
6.001420090604747384e+04 9.918131823746999531e-01 5.162843900431546458e-03
6.001420094084324955e+04 1.014605882722090735e+00 5.377681960444514325e-03
6.001420097563903255e+04 1.009738429014155781e+00 5.363493559893712549e-03
6.001420101043480827e+04 9.996700491201115923e-01 5.200492559714125877e-03
6.001420104523058399e+04 9.908940248733676404e-01 5.132075500536279790e-03
6.001420108002635970e+04 9.879589009421178014e-01 5.092162170045762097e-03
6.001420111482213542e+04 9.935164407878622761e-01 5.188524744660997709e-03
6.001420114961791114e+04 9.901922474005084851e-01 5.188152223726308007e-03
6.001420118441368686e+04 9.933630006975655569e-01 5.193497717124746782e-03
6.001420121920946985e+04 1.003841688878907235e+00 5.204613620754524467e-03
6.001420125400524557e+04 1.000942623935038078e+00 5.217578991174597752e-03
6.001420128880102129e+04 9.992345439410615926e-01 5.234179632695679964e-03
6.001420132359679701e+04 9.708452564094898207e-01 5.078999985269258381e-03
6.001420135839257273e+04 9.847862951274960475e-01 5.148654861077787970e-03
6.001420139318835572e+04 9.964085893563268126e-01 5.185710012920645082e-03
6.001420142798413144e+04 9.959285819343612900e-01 5.104095133518990468e-03
6.001420146277990716e+04 9.918473674386448780e-01 5.110790994980653895e-03
6.001420149757568288e+04 1.006482966168974924e+00 5.160057474227504500e-03
6.001420153237145860e+04 1.008221111084368404e+00 5.278504946401229789e-03
6.001420156716724159e+04 9.941101763924534707e-01 5.229147857741130688e-03
6.001420160196301731e+04 9.883751207029770613e-01 5.161187358543487674e-03
6.001420163675879303e+04 9.828929638745553810e-01 5.181270428721557360e-03
6.001420167155456875e+04 9.879648229774816715e-01 5.141315173578090737e-03
6.001420170635034447e+04 9.906917831342322289e-01 5.321474951779257487e-03
6.001420174114612746e+04 9.868502000082512993e-01 5.186269701949223869e-03
6.001420177594190318e+04 9.868195917736393152e-01 5.080930094545592704e-03
6.001420181073767890e+04 9.809611151221220293e-01 5.092124886757415717e-03
6.001420184553345462e+04 9.836624522336512300e-01 5.218817283016054763e-03
6.001420188032923033e+04 9.840255326224686128e-01 5.202721600930833301e-03
6.001420191512501333e+04 9.869638816692692940e-01 5.178888222531150172e-03
6.001420194992078905e+04 9.922604666378408433e-01 5.182033020822420129e-03
6.001420198471656477e+04 9.967479585223156802e-01 5.257603891258722656e-03
6.001420201951234048e+04 9.787248295409617382e-01 5.106910034906381700e-03
6.001420205430811620e+04 9.770350432418853925e-01 5.122547644870441633e-03
6.001420208910389920e+04 9.855571224417526421e-01 5.177951522498545379e-03
6.001420212389967492e+04 9.882763313262220572e-01 5.202541382534068420e-03
6.001420215869545063e+04 9.831781922652935712e-01 5.187095810445987304e-03
6.001420219349122635e+04 9.976535608360396212e-01 5.246538149038192621e-03
6.001420222828700207e+04 9.924915262747846523e-01 5.245170374646908502e-03
6.001420226308277779e+04 9.962339060380224209e-01 5.315674764315344789e-03
6.001420229787855351e+04 1.009211407060868870e+00 5.394108982515563588e-03
6.001420233267433650e+04 9.858817044447393263e-01 5.209525198750965778e-03
6.001420236747011222e+04 9.939883472772542694e-01 5.269282953211598328e-03
6.001420240226588794e+04 9.986773320510143881e-01 5.363551067380123438e-03
6.001420243706166366e+04 1.016835112099512495e+00 5.482912315134258474e-03
6.001420247185743938e+04 1.006880198523276482e+00 5.516800373370691658e-03
6.001420250665322237e+04 9.852687301581138923e-01 5.297147521830455029e-03
6.001420254144899809e+04 9.906457159846443483e-01 5.274242918592210276e-03
6.001420257624477381e+04 9.874371338602710990e-01 5.324184825742512596e-03
6.001420261104054953e+04 9.937253817672060396e-01 5.333300635134118929e-03
6.001420264583632525e+04 9.932176514319103200e-01 5.207333789350804092e-03
6.001420268063210096e+04 9.940566154214233174e-01 5.290156570483784196e-03
6.001420271542787668e+04 9.926595762364973652e-01 5.288794001379762931e-03
6.001420275022365968e+04 9.840796159268145882e-01 5.149867063231772929e-03
6.001420278501943540e+04 9.913165097951079918e-01 5.163537875226005547e-03
6.001420281981521111e+04 9.823398784822765517e-01 5.140724733445768690e-03
6.001420285461098683e+04 9.893576618844333037e-01 5.256238221722600232e-03
6.001420288940676255e+04 9.955701490277305554e-01 5.271151661065059425e-03
6.001420292420254555e+04 9.984349963496227387e-01 5.246550666286756669e-03
6.001420295899832126e+04 9.957831391733332760e-01 5.181049625150447972e-03
6.001420299379409698e+04 9.986693366740865274e-01 5.172095803135707062e-03
6.001420302858987270e+04 9.969574496719753043e-01 5.277229986163614779e-03
6.001420306338564842e+04 9.879491050231477001e-01 5.199031240894863744e-03
6.001420309818142414e+04 9.812542580466097064e-01 5.157725770959144772e-03
6.001420313297719986e+04 9.935519749688629387e-01 5.236089076395548068e-03
6.001420316777298285e+04 9.950429119549047963e-01 5.153976307370096606e-03
6.001420320256875857e+04 9.961339435633838058e-01 5.146636728274511449e-03
6.001420323736453429e+04 9.992431129254593092e-01 5.211148440980205125e-03
6.001420327216031001e+04 1.004973874744614193e+00 5.189186578259570581e-03
6.001420330695608573e+04 1.000599071433428300e+00 5.177671321452588515e-03
6.001420334175186872e+04 1.013892050400327260e+00 5.264062679852947284e-03
6.001420337654764444e+04 9.969179156994453228e-01 5.182345456413053712e-03
6.001420341134342016e+04 9.984210612171392496e-01 5.149259537914490509e-03
6.001420344613919588e+04 1.015469100619499576e+00 5.227297743973145783e-03
6.001420348093497159e+04 1.004481866620447139e+00 5.237057577950780807e-03
6.001420351573075459e+04 1.008567489052353272e+00 5.299502506355894919e-03
6.001420355052653031e+04 9.986145238637648136e-01 5.197836410294170983e-03
6.001420358532230603e+04 1.004886921795417720e+00 5.222389663621370554e-03
6.001420362011808174e+04 1.007219654687910637e+00 5.211397980039314884e-03
6.001420365491385746e+04 1.004339253744198857e+00 5.232499679020925255e-03
6.001420368970964046e+04 1.003044034539419149e+00 5.323614004094126030e-03
6.001420372450541618e+04 1.010278928530602860e+00 5.348649697358561113e-03
6.001420375930119189e+04 1.005962502953776427e+00 5.297830638889127267e-03
6.001420379409696761e+04 1.004228117753141358e+00 5.264355820015702986e-03
6.001420382889274333e+04 1.001335438534215472e+00 5.308675389384829614e-03
6.001420386368851905e+04 9.997667085386543473e-01 5.249082118934850216e-03
6.001420389848429477e+04 1.007210057803758829e+00 5.297952966474089864e-03
6.001420393328007776e+04 1.005508927439560996e+00 5.375600730657869621e-03
6.001420396807585348e+04 1.017670264144937997e+00 5.444662778446181066e-03
6.001420400287162920e+04 1.023463093527390289e+00 5.453899707582931383e-03
6.001420403766740492e+04 1.018240998432755839e+00 5.534247758404530967e-03
6.001420407246318064e+04 1.014132380962877944e+00 5.341036532159609308e-03
6.001420410725896363e+04 1.013655098280203504e+00 5.399680144227968562e-03
6.001420414205473935e+04 1.011282725232299562e+00 5.324844392615758933e-03
6.001420417685051507e+04 1.009288379298926674e+00 5.340613870267478004e-03
6.001420421164629079e+04 1.025126607675274970e+00 5.445937335205987620e-03
6.001420424644206651e+04 1.032621582837050855e+00 5.517653829884735552e-03
6.001420428123784950e+04 1.027800120869209355e+00 5.387018133707895812e-03
6.001420431603362522e+04 1.022988762431382925e+00 5.303914505404687570e-03
6.001420435082940094e+04 1.008299466292972513e+00 5.311991416894293674e-03
6.001420438562517666e+04 9.946841921955402732e-01 5.228486046327448893e-03
6.001420442042095237e+04 1.006486700290104341e+00 5.298921620359641101e-03
6.001420445521673537e+04 1.011138534858949223e+00 5.312369273591068149e-03
6.001420449001251109e+04 1.018313257537688310e+00 5.366601605073538506e-03
6.001420452480828681e+04 1.009621362139283773e+00 5.346366746815990091e-03
6.001420455960406252e+04 1.014451514136787580e+00 5.378939513084603566e-03
6.001420459439983824e+04 1.020394157534074253e+00 5.513811308304960961e-03
6.001420462919562124e+04 1.009264200144730061e+00 5.416610986760158480e-03
6.001420466399139696e+04 1.008893717386713851e+00 5.511895704242523834e-03
6.001420469878717267e+04 1.010093498318210159e+00 5.456110613313133913e-03
6.001420473358294839e+04 1.001703602129677018e+00 5.419909444717149923e-03
6.001420476837872411e+04 1.008918765492865965e+00 5.417723051336388422e-03
6.001420480317450711e+04 1.003719728539445688e+00 5.337959105163967571e-03
6.001420483797028282e+04 1.015033435845275944e+00 5.618698125838364997e-03
6.001420487276605854e+04 9.928336785049782787e-01 5.499164425855446355e-03
6.001420490756183426e+04 9.989870050269427093e-01 5.383485651167844825e-03
6.001420494235760998e+04 9.893131221896502847e-01 5.454859876207802764e-03
6.001420497715338570e+04 1.007453643933476251e+00 5.468835756234648703e-03
6.001420501194916142e+04 1.004374847849548669e+00 5.595403295029882131e-03
6.001420504674494441e+04 1.007888836475472338e+00 5.487502356012484254e-03
6.001420508154072013e+04 9.953593503272319953e-01 5.405751734129982805e-03
6.001420511633649585e+04 9.998484315685959301e-01 5.481441652515355208e-03
6.001420515113227157e+04 9.920227016706817391e-01 5.329356457481077697e-03
6.001420518592804729e+04 9.955336582664493505e-01 5.375987283767138733e-03
6.001420522072383028e+04 9.936038183342168484e-01 5.347985100627306379e-03
6.001420525551960600e+04 9.956652493227526879e-01 5.411458170869216412e-03
6.001420529031538172e+04 1.007969153229984816e+00 5.434938830020216022e-03
6.001420532511115744e+04 9.978844871637043701e-01 5.366862585872127743e-03
6.001420535990693315e+04 9.930020259666104687e-01 5.390618740967178038e-03
6.001420539470271615e+04 9.993472450059167622e-01 5.471184928321566783e-03
6.001420542949849187e+04 9.826002606300289210e-01 5.274765167571513792e-03
6.001420546429426759e+04 9.730898701679047136e-01 5.188656931540950104e-03
6.001420549909004330e+04 9.845627233973074377e-01 5.319552811360359935e-03
6.001420553388581902e+04 9.827064471052223693e-01 5.259869842956778514e-03
6.001420556868159474e+04 9.819105315017702118e-01 5.169780684373778690e-03
6.001420560347737046e+04 1.002324062176195740e+00 5.282195610314586141e-03
6.001420563827315345e+04 9.878361738631525890e-01 5.193882895664257530e-03
6.001420567306892917e+04 9.822555101587119308e-01 5.358344465895850672e-03
6.001420570786470489e+04 9.720351278318902777e-01 5.215022981511148979e-03
6.001420574266048061e+04 9.724477590081015421e-01 5.184101243171351965e-03
6.001420577745625633e+04 9.782111737387862993e-01 5.209032577687718567e-03
6.001420581225203932e+04 9.855650180463817467e-01 5.212648552796390541e-03
6.001420584704781504e+04 9.839052932950894670e-01 5.169258669917708472e-03
6.001420588184359076e+04 9.851966383056366405e-01 5.213628287493715999e-03
6.001420591663936648e+04 9.801981857674054721e-01 5.187567230536592987e-03
6.001420595143514220e+04 9.795267503400743037e-01 5.157060692621929197e-03
6.001420598623092519e+04 9.732078582671561673e-01 5.124120474179614214e-03
6.001420602102670091e+04 9.817096168857102345e-01 5.113255699909113015e-03
6.001420605582247663e+04 9.898290630532670109e-01 5.125651195557647498e-03
6.001420609061825235e+04 9.959732911546126388e-01 5.226784231358564195e-03
6.001420612541402807e+04 9.972037673291439530e-01 5.222900551547255722e-03
6.001420616020981106e+04 9.857361095510479565e-01 5.216480393757754602e-03
6.001420619500558678e+04 9.892023974919293972e-01 5.192368117487397572e-03
6.001420622980136250e+04 9.824168847157321860e-01 5.222948581000612031e-03
6.001420626459713822e+04 9.810584645768892775e-01 5.092251051597377308e-03
6.001420629939291393e+04 9.775960125709876047e-01 5.086578309657805927e-03
6.001420633418868965e+04 9.754221138476018016e-01 5.061350289706921697e-03
6.001420636898446537e+04 9.755225946470503784e-01 5.119172858948771443e-03
6.001420640378024837e+04 9.825474713140908145e-01 5.194802400110896771e-03
6.001420643857602408e+04 9.701680738343899657e-01 5.161553108157958432e-03
6.001420647337179980e+04 9.677805487061513778e-01 5.040407037567448505e-03
6.001420650816757552e+04 9.837492069542349560e-01 5.128354356035662656e-03
6.001420654296335124e+04 9.777139395364873309e-01 5.128522255652746310e-03
6.001420657775913423e+04 9.742476047246599880e-01 5.134000511267927842e-03
6.001420661255490995e+04 9.897945028579829829e-01 5.184524944314925984e-03
6.001420664735068567e+04 9.722589838048745214e-01 5.053501155979093530e-03
6.001420668214646139e+04 9.756646518478058194e-01 5.073831985807407928e-03
6.001420671694223711e+04 9.820042519638558787e-01 5.129960844749746965e-03
6.001420675173801283e+04 9.800695610284054782e-01 5.183502159457956809e-03
6.001420678653378855e+04 9.841915655049127132e-01 5.167330443983856117e-03
6.001420682132957154e+04 9.948155535557032803e-01 5.223576949054944615e-03
6.001420685612534726e+04 9.991403690577090879e-01 5.283489938941200552e-03
6.001420689092112298e+04 9.866406931355803378e-01 5.170659645207604550e-03
6.001420692571689870e+04 9.885115174606851074e-01 5.232145362017426131e-03
6.001420696051267441e+04 9.844463844911442996e-01 5.174902405519372743e-03
6.001420699530845741e+04 9.886745882570551203e-01 5.156940715501814529e-03
6.001420703010423313e+04 9.940518177018392576e-01 5.205057849616530688e-03
6.001420706490000885e+04 9.837357091826397504e-01 5.146587355043041184e-03
6.001420709969578456e+04 9.924800978273905505e-01 5.198222994325582547e-03
6.001420713449156028e+04 9.892339059141288526e-01 5.127433219894595405e-03
6.001420716928733600e+04 9.963584647202476940e-01 5.159782827594639430e-03
6.001420720408311172e+04 9.877284728545111525e-01 5.190977069735362714e-03
6.001420723887889471e+04 9.924815659960324332e-01 5.166018534472964670e-03
6.001420727367467043e+04 9.911535623788079175e-01 5.146791561586625680e-03
6.001420730847044615e+04 9.995177468349679684e-01 5.199708734080684194e-03
6.001420734326622187e+04 1.005577209451374632e+00 5.351226977479952608e-03
6.001420737806199759e+04 9.963739489520736514e-01 5.239466486249804225e-03
6.001420741285778058e+04 9.884649839704841012e-01 5.197524016303361680e-03
6.001420744765355630e+04 9.915711105889766230e-01 5.253918383603445666e-03
6.001420748244933202e+04 1.005249882770073988e+00 5.395012853952884345e-03
6.001420751724510774e+04 9.934778564195388961e-01 5.256909164782542360e-03
6.001420755204088346e+04 1.011285185734942971e+00 5.379131813546606487e-03
6.001420758683665917e+04 1.008886013879158883e+00 5.321782548449035047e-03
6.001420762163243489e+04 1.008302365224846175e+00 5.316626298370222270e-03
6.001420765642821789e+04 1.008054189014752300e+00 5.261025113295340026e-03
6.001420769122399361e+04 1.001503817863897305e+00 5.237968761923710720e-03
6.001420772601976932e+04 9.984375933079900900e-01 5.279386515765552290e-03
6.001420776081554504e+04 1.002420034539944549e+00 5.190236333581077673e-03
6.001420779561132076e+04 1.002630449204679808e+00 5.232351021753864004e-03
6.001420783040710376e+04 1.019747484609103694e+00 5.348974209545574732e-03
6.001420786520287947e+04 1.005068289875090004e+00 5.339192798802749190e-03
6.001420789999865519e+04 1.007014764304931420e+00 5.249768055886092771e-03
6.001420793479443819e+04 1.000157077041028852e+00 5.251405500555683496e-03
6.001420796959021391e+04 1.008012802580423362e+00 5.343302103778017724e-03
6.001420800438598963e+04 1.005821471804142719e+00 5.241935877648943622e-03
6.001420803918176534e+04 9.984539013341631186e-01 5.128755857475894575e-03
6.001420807397754106e+04 1.004475622225734943e+00 5.236947135537812353e-03
6.001420810877332406e+04 1.007346750773224775e+00 5.246015782220858972e-03
6.001420814356909978e+04 1.001884187468065068e+00 5.223092108739154325e-03
6.001420817836487549e+04 1.009043155114293766e+00 5.297732306259550147e-03
6.001420821316065121e+04 1.019235245369005227e+00 5.364411872560532861e-03
6.001420824795642693e+04 1.006610595222102056e+00 5.170202305180566192e-03
6.001420828275220265e+04 9.980850116103636704e-01 5.088293853319237996e-03
6.001420831754797837e+04 1.008214161540552878e+00 5.200395657832170698e-03
6.001420835234376136e+04 1.005849171148363252e+00 5.137136631336713423e-03
6.001420838713953708e+04 1.005928020327077510e+00 5.226651344425885075e-03
6.001420842193531280e+04 1.012346564334699384e+00 5.235863040842578774e-03
6.001420845673108852e+04 1.007365504154074554e+00 5.218557616343882585e-03
6.001420849152686424e+04 1.007314281177581705e+00 5.193045830393716762e-03
6.001420852632264723e+04 1.010181221476346369e+00 5.255036968433142962e-03
6.001420856111842295e+04 1.017031662037237050e+00 5.227883452003735665e-03
6.001420859591419867e+04 1.009267057269345624e+00 5.176779436984014354e-03
6.001420863070997439e+04 1.010343485347513726e+00 5.188816778970387067e-03
6.001420866550575010e+04 1.004018749328296600e+00 5.114126829409230621e-03
6.001420870030153310e+04 1.008610931460263371e+00 5.217243163316582361e-03
6.001420873509730882e+04 1.006089788075120062e+00 5.158532031787843586e-03
6.001420876989308454e+04 1.012146184818577543e+00 5.222796958372835988e-03
6.001420880468886025e+04 9.899553756654443371e-01 5.118013459497190547e-03
6.001420883948463597e+04 9.993072258571153998e-01 5.149527480875677049e-03
6.001420887428041897e+04 1.007364563179288020e+00 5.201342314013156914e-03
6.001420890907619469e+04 9.929157899518716857e-01 5.153430595679599040e-03
6.001420894387197040e+04 9.990378859399072775e-01 5.136764514273538945e-03
6.001420897866774612e+04 1.001134351017708202e+00 5.201413637938055896e-03
6.001420901346352184e+04 9.968879024963224200e-01 5.132437038320773748e-03
6.001420904825930484e+04 1.003008594435743195e+00 5.168152932481893426e-03
6.001420908305508055e+04 9.883102304289917983e-01 5.097240216371834789e-03
6.001420911785085627e+04 9.871148684306901844e-01 5.098420476910657008e-03
6.001420915264663199e+04 9.816562460565649850e-01 4.999075725556188440e-03
6.001420918744240771e+04 9.940694252829243016e-01 5.158319897204434630e-03
6.001420922223819070e+04 9.925697939298018246e-01 5.115027418462441203e-03
6.001420925703396642e+04 1.001105041903997961e+00 5.165849748250666423e-03
6.001420929182974214e+04 9.991358636569153129e-01 5.106052012152665839e-03
6.001420932662551786e+04 9.991994548316409652e-01 5.117523265431465559e-03
6.001420936142129358e+04 9.978541987843172478e-01 5.136412384477250306e-03
6.001420939621706930e+04 9.927051681697069974e-01 5.129400918608779426e-03
6.001420943101284502e+04 9.980276179112754775e-01 5.157921897881796898e-03
6.001420946580862801e+04 9.962592953013670316e-01 5.094538853219826406e-03
6.001420950060440373e+04 9.964309998772936661e-01 5.147521413966781381e-03
6.001420953540017945e+04 9.941199645191147738e-01 5.164415185988677909e-03
6.001420957019595517e+04 9.993319589148739190e-01 5.206323836820072118e-03
6.001420960499173088e+04 9.848010006352330148e-01 5.123402801850493980e-03
6.001420963978751388e+04 1.004420960687375297e+00 5.171066920845541516e-03
6.001420967458328960e+04 1.005986840177580888e+00 5.220907985632127456e-03
6.001420970937906532e+04 9.910710082265929977e-01 5.114328800250267544e-03
6.001420974417484103e+04 9.928053285947107121e-01 5.080642884713620737e-03
6.001420977897061675e+04 9.878825621514154554e-01 5.134056288320747174e-03
6.001420981376639975e+04 9.908740735705878766e-01 5.132805712703720526e-03
6.001420984856217547e+04 9.854413180218360990e-01 5.054577468921667323e-03
6.001420988335795118e+04 9.914793491933030500e-01 5.144287808745772600e-03
6.001420991815372690e+04 9.834483795067979761e-01 5.169499251182172427e-03
6.001420995294950262e+04 9.840093365025278649e-01 5.103703794590195089e-03
6.001420998774527834e+04 9.893969454373680028e-01 5.098511663099936086e-03
6.001421002254105406e+04 9.916230581302278857e-01 5.132758321011242179e-03
6.001421005733683705e+04 9.951473648753628165e-01 5.170978566441589500e-03
6.001421009213261277e+04 9.873643488854266792e-01 5.137217767216474724e-03
6.001421012692838849e+04 9.879907173681231614e-01 5.232521662015029128e-03
6.001421016172416421e+04 9.837412802090422792e-01 5.147158473719068948e-03
6.001421019651993993e+04 9.924046237872323761e-01 5.241951557572016238e-03
6.001421023131572292e+04 9.913118358050230228e-01 5.151033656849729296e-03
6.001421026611149864e+04 9.900769030976854790e-01 5.131772243589486845e-03
6.001421030090727436e+04 9.915093696442587312e-01 5.162014898737470221e-03
6.001421033570305008e+04 9.813698349361850148e-01 5.128742031573840267e-03
6.001421037049882580e+04 9.947637361949211998e-01 5.186251918742403565e-03
6.001421040529460151e+04 9.944074129546851548e-01 5.193202186744245129e-03
6.001421044009037723e+04 1.001725663473725048e+00 5.221071744522802656e-03
6.001421047488616023e+04 9.985264559879942770e-01 5.179603369592294775e-03
6.001421050968193595e+04 1.007654044223118772e+00 5.253509447492474456e-03
6.001421054447771166e+04 9.961015366783421143e-01 5.154967465094940741e-03
6.001421057927348738e+04 1.003853501784266689e+00 5.218250752854538058e-03
6.001421061406926310e+04 9.952454943986650537e-01 5.197484485200317035e-03
6.001421064886504610e+04 9.992163490622899547e-01 5.250266727966249741e-03
6.001421068366082181e+04 9.951708313632627867e-01 5.214893389972217672e-03
6.001421071845659753e+04 9.977974116815596650e-01 5.163491015982928610e-03
6.001421075325237325e+04 1.002628400336913916e+00 5.182605117550240226e-03
6.001421078804814897e+04 1.012301880904471485e+00 5.311018540719139418e-03
6.001421082284393196e+04 1.009271232446173672e+00 5.202316479194299924e-03
6.001421085763970768e+04 1.001114699786853190e+00 5.212363192531635839e-03
6.001421089243548340e+04 1.002716110845915054e+00 5.318460076052587519e-03
6.001421092723125912e+04 9.990989989746055233e-01 5.283296410317844631e-03
6.001421096202703484e+04 1.002860080870479287e+00 5.288327263292272318e-03
6.001421099682281056e+04 1.010473833763864349e+00 5.244603264417261983e-03
6.001421103161858628e+04 1.009948737749368108e+00 5.237604360838501311e-03
6.001421106641436927e+04 1.007394483930087903e+00 5.220833944661168978e-03
6.001421110121014499e+04 1.013698320134563291e+00 5.168244400379813294e-03
6.001421113600592071e+04 1.006472952107797969e+00 5.345323203313514376e-03


==> figures/ground-folded/202303080910_tic3788_r.dat <==
6.001214045062463993e+04 9.937666675332905708e-01 6.532000844041094441e-03
6.001214048895965243e+04 9.906432297398288789e-01 6.466832692754238138e-03
6.001214052376700420e+04 9.830573670276020470e-01 6.573468598778793755e-03
6.001214055857434869e+04 9.937742817211663304e-01 7.026451342575355634e-03
6.001214059338170046e+04 9.936164349077727387e-01 6.693239757183806239e-03
6.001214062818905950e+04 9.805894979419454982e-01 6.428696650804906730e-03
6.001214066299640399e+04 9.923050181310247853e-01 6.537318402901356670e-03
6.001214069780375576e+04 1.002823088116649108e+00 6.600350315029437920e-03
6.001214073261110752e+04 1.002707146750259737e+00 6.818631864830482746e-03
6.001214076741845929e+04 1.007097877457795443e+00 6.554646433316301153e-03
6.001214080222581106e+04 9.950661628265229375e-01 6.501545486555209384e-03
6.001214083703316282e+04 1.011626900724852396e+00 6.699441686857275473e-03
6.001214087184051459e+04 1.008680384262708785e+00 6.838887170666795891e-03
6.001214090664786636e+04 1.021324951114973567e+00 6.825004665195697970e-03
6.001214094145521813e+04 1.026179045547763957e+00 6.667818729173048166e-03
6.001214097626256989e+04 1.021451048826080177e+00 6.739468675650886129e-03
6.001214101106992166e+04 1.023017700082698767e+00 6.648276998024281979e-03
6.001214104587727343e+04 1.009320100558120714e+00 6.467696881967570366e-03
6.001214108068462519e+04 1.004259065199907930e+00 6.383343973517880549e-03
6.001214111549197696e+04 1.013287273477364581e+00 6.450753185279144500e-03
6.001214115029932145e+04 9.940059007679025171e-01 6.567531808044650872e-03
6.001214118510667322e+04 1.021962628405876705e+00 6.489629956732544114e-03
6.001214121991402499e+04 1.018792006761617630e+00 6.645960102082465112e-03
6.001214125472136948e+04 1.010097719184425147e+00 6.418553665546604392e-03
6.001214128952872125e+04 1.013169323080895134e+00 6.580461677101643973e-03
6.001214132433607301e+04 1.013001647647049808e+00 6.446159821729939218e-03
6.001214135914342478e+04 1.023277931850936628e+00 6.732248141358333597e-03
6.001214139395077655e+04 1.017432256005206481e+00 6.700328498681953557e-03
6.001214142875812831e+04 1.028374143858106216e+00 6.777621586749478164e-03
6.001214146356548008e+04 1.040233045998524064e+00 6.870698438964358522e-03
6.001214149837283185e+04 1.036677776934899597e+00 7.021048703098943002e-03
6.001214153318018361e+04 1.038484373102542380e+00 7.033500030049063753e-03
6.001214156798753538e+04 1.031159243972933126e+00 7.059864521454699629e-03
6.001214160279488715e+04 1.034207160164071881e+00 7.160090924773995259e-03
6.001214163760223892e+04 1.023391023129957444e+00 6.964484143304847108e-03
6.001214167240959068e+04 1.028859852671226260e+00 6.914539434896289916e-03
6.001214170721694245e+04 1.049133456499502293e+00 7.213081053533944298e-03
6.001214174202429422e+04 1.061403826109850401e+00 7.130144928894445455e-03
6.001214177683164598e+04 1.044574141399346123e+00 6.718585365609403004e-03
6.001214181163899048e+04 1.027533029523842067e+00 6.675831283977287124e-03
6.001214184644634224e+04 1.030276347900817013e+00 6.635865545788654195e-03
6.001214188125369401e+04 1.029889408563860798e+00 6.817589824589616841e-03
6.001214191606103850e+04 1.026531897809830562e+00 6.714336851229857871e-03
6.001214195086839027e+04 1.046827892964150353e+00 6.814504485856332471e-03
6.001214198567574203e+04 1.048294407890195679e+00 6.702204100020507302e-03
6.001214202048309380e+04 1.036232983119682149e+00 6.918130655529392686e-03
6.001214205529044557e+04 1.021673038376893494e+00 6.395904037439362373e-03
6.001214209009779734e+04 1.021376821692641546e+00 6.393387150421508958e-03
6.001214212490514910e+04 1.026537351652234697e+00 6.632600836138635540e-03
6.001214215971250087e+04 1.025767728030812176e+00 6.893061184741610704e-03
6.001214219451985264e+04 1.034330732521025586e+00 6.575104163186878958e-03
6.001214222932720440e+04 1.041706246993798324e+00 6.912316046232451841e-03
6.001214226413455617e+04 1.027180955033536014e+00 6.790083306976770969e-03
6.001214229894190794e+04 1.027811461369611212e+00 6.536107198849032060e-03
6.001214233374925971e+04 1.023766276862823954e+00 6.590640871953139940e-03
6.001214236855661147e+04 1.016995722548504011e+00 6.413671176292230942e-03
6.001214240336396324e+04 1.022287100875664656e+00 6.580471808615743004e-03
6.001214243817131501e+04 1.030090429010423358e+00 6.541760122556645150e-03
6.001214247297866677e+04 1.022765355528977960e+00 6.489130996795561095e-03
6.001214250778601127e+04 1.031005611655209764e+00 6.713315768012443653e-03
6.001214254259336303e+04 1.023623565552118198e+00 6.624266339252926281e-03
6.001214257740071480e+04 1.029813602056508959e+00 6.889690430400225406e-03
6.001214261220806657e+04 1.031915757093725405e+00 6.784931576845795211e-03
6.001214264701541106e+04 1.027779288079937015e+00 6.845551762653521999e-03
6.001214268182276282e+04 1.035176710234979591e+00 6.751491080877020448e-03
6.001214271663011459e+04 1.031878449507649620e+00 6.753573741788842719e-03
6.001214275143746636e+04 1.034685564651618872e+00 6.999716459762012760e-03
6.001214278624481813e+04 1.034781884570795230e+00 6.963788635409719902e-03
6.001214282105216989e+04 1.021738503342153326e+00 6.822668679210702053e-03
6.001214285585952166e+04 1.015945753779159633e+00 6.847882110616661244e-03
6.001214289066687343e+04 1.017228866947576416e+00 6.626209401156634045e-03
6.001214292547422519e+04 1.021528261837463036e+00 6.720947866936347916e-03
6.001214296028157696e+04 1.028549319508984539e+00 6.685474186258528843e-03
6.001214299508892873e+04 1.032773662656643943e+00 6.688173863241188115e-03
6.001214302989628050e+04 1.020322179339425928e+00 6.634746996249960525e-03
6.001214306470363226e+04 1.030960987192278910e+00 6.691590988559708783e-03
6.001214309951098403e+04 1.008733563967908031e+00 6.561774249686875594e-03
6.001214313431833580e+04 1.008595664685421722e+00 6.421759798669605251e-03
6.001214316912568756e+04 1.019194602700076668e+00 6.592582469421849958e-03
6.001214320393303933e+04 1.024911959415799823e+00 6.670867583940635025e-03
6.001214323874038382e+04 1.015509050652738221e+00 6.704860046804910628e-03
6.001214327354773559e+04 1.017728340966126854e+00 6.565699563700494630e-03
6.001214330835508736e+04 1.025131514000371391e+00 6.553807587965316227e-03
6.001214334316243185e+04 1.007125050124838106e+00 6.650203102582400404e-03
6.001214337796978361e+04 1.012213495127838092e+00 6.667948556387334573e-03
6.001214341277714266e+04 1.022030943563650540e+00 6.814011160805631857e-03
6.001214344758448715e+04 1.016482713375566505e+00 6.497163610305780983e-03
6.001214348239183892e+04 1.028428946876378314e+00 6.795634807138913915e-03
6.001214351719919068e+04 1.013849142745034460e+00 6.701390795748063574e-03
6.001214355200654245e+04 1.020714649374508065e+00 6.848457643819440104e-03
6.001214358681389422e+04 1.011828382190148146e+00 6.648835675443845461e-03
6.001214362162124598e+04 1.011411731532007474e+00 6.589572579035395290e-03
6.001214365642859775e+04 1.009359213360301322e+00 6.732706012871687851e-03
6.001214369123594952e+04 1.031092641469637083e+00 6.833282563205825277e-03
6.001214372604330129e+04 1.019541788843053354e+00 6.694320819285698443e-03
6.001214376085065305e+04 1.021658733458119972e+00 6.611301679400660714e-03
6.001214379565800482e+04 1.026250557958448439e+00 6.805738746275534837e-03
6.001214383046535659e+04 1.016455948696693534e+00 6.607786037702418486e-03
6.001214386527270835e+04 1.008817756324688286e+00 6.617554283411977364e-03
6.001214390008006012e+04 1.003552847989124031e+00 6.600111563916126120e-03
6.001214393488740461e+04 1.020249614621899781e+00 6.630604973998106139e-03
6.001214396969475638e+04 1.009579936532422284e+00 6.583877053656169917e-03
6.001214400450210815e+04 1.006482416894912246e+00 6.470120402879878108e-03
6.001214403930945264e+04 1.017339899647568435e+00 6.618021073244448674e-03
6.001214407411680440e+04 1.003490226816174280e+00 6.533427685412977748e-03
6.001214410892415617e+04 1.010344901522689964e+00 6.509141404434784679e-03
6.001214414373150794e+04 1.008308635822075860e+00 6.631753475620491556e-03
6.001214417853885971e+04 1.017106989671312078e+00 6.677181866597394454e-03
6.001214421334621147e+04 1.021470990786403021e+00 6.473885408244030998e-03
6.001214424815356324e+04 1.015574710349638421e+00 6.485485776372569566e-03
6.001214428296091501e+04 1.019429776916547237e+00 6.629933668407416401e-03
6.001214431776826677e+04 1.012220475939682451e+00 6.587793399899414572e-03
6.001214435257561854e+04 1.009937561076830415e+00 6.760490037029220044e-03
6.001214438738297031e+04 1.011086263815370589e+00 6.717098297048031477e-03
6.001214442219032208e+04 1.010294834072383852e+00 6.626206749631083706e-03
6.001214445699767384e+04 1.029746484276725438e+00 6.884927491996552761e-03
6.001214449180502561e+04 1.029743390482389387e+00 6.781810075502298953e-03
6.001214452661237738e+04 1.041620825444291132e+00 6.984156003163395805e-03
6.001214456141972914e+04 1.034483236386162908e+00 6.760877952465180717e-03
6.001214459622708091e+04 1.030320091451148112e+00 6.666364808214648129e-03
6.001214463103442540e+04 1.020190934870748301e+00 6.452103967398480598e-03
6.001214466584177717e+04 1.021888724798736936e+00 6.502481940492787008e-03
6.001214470064912894e+04 1.030958813109983607e+00 6.891668651923794561e-03
6.001214473545648070e+04 1.036926936146877587e+00 6.769520846511742872e-03
6.001214477026383247e+04 1.019218704553876087e+00 6.554867142333665499e-03
6.001214480507118424e+04 1.027559703099647725e+00 6.549817935726253738e-03
6.001214483987853600e+04 1.036021355606924876e+00 6.592892742177863807e-03
6.001214487468588050e+04 1.010391868656093983e+00 6.366749114945614331e-03
6.001214490949323226e+04 1.014796243719520152e+00 6.435809693653708925e-03
6.001214494430058403e+04 1.025418039058048958e+00 6.673121890244591327e-03
6.001214497910793580e+04 1.021686503529732448e+00 6.491932414351485152e-03
6.001214501391528756e+04 1.031303998904034458e+00 6.549662222161425906e-03
6.001214504872263933e+04 1.012855609029051474e+00 6.556831583179212330e-03
6.001214508352999110e+04 1.031213760661824574e+00 6.728731662984879618e-03
6.001214511833734286e+04 1.006400010786636878e+00 6.416624329332831084e-03
6.001214515314469463e+04 1.021303084610444500e+00 6.522328795890145435e-03
6.001214518795204640e+04 1.027854825408590855e+00 6.562293688600685446e-03
6.001214522275939817e+04 1.032957020773071610e+00 6.554163625967190411e-03
6.001214525756674993e+04 1.027964148184276727e+00 6.791295896582752629e-03
6.001214529237410170e+04 1.028438754212326334e+00 6.649999143847883445e-03
6.001214532718145347e+04 1.027113920310609441e+00 6.589772407164486839e-03
6.001214536198880523e+04 1.035226137120255574e+00 6.688496384787093185e-03
6.001214539679614973e+04 1.037510688236664702e+00 6.841180684815195527e-03
6.001214543160350149e+04 1.034560287226528041e+00 6.885468558957836237e-03
6.001214546641085326e+04 1.033512538538533088e+00 6.555741034584466713e-03
6.001214550121820503e+04 1.030167072414893692e+00 6.559469825110463524e-03
6.001214553602555679e+04 1.040269361634950762e+00 6.846195773596257597e-03
6.001214557083290856e+04 1.050295923729129166e+00 7.209562271965889134e-03
6.001214560564025305e+04 1.050370191804195219e+00 7.052559811353676864e-03
6.001214564044760482e+04 1.041486090751845728e+00 6.528116358816185572e-03
6.001214567525495659e+04 1.041821770496828004e+00 6.558505455528120497e-03
6.001214571006230835e+04 1.029034386725517614e+00 6.462223988642368071e-03
6.001214574486966012e+04 1.037430383378483922e+00 6.611934147527400753e-03
6.001214577967701189e+04 1.058511953008593576e+00 6.837482124456503892e-03
6.001214581448436365e+04 1.051490805826203578e+00 6.801302355571344459e-03
6.001214584929171542e+04 1.047132593810554457e+00 6.869165814571952418e-03
6.001214588409906719e+04 1.043544644067171845e+00 6.954626026559416335e-03
6.001214591890641896e+04 1.045825712168924504e+00 6.835525865203137715e-03
6.001214595371377072e+04 1.043814001481024434e+00 6.588799089297126335e-03
6.001214598852112249e+04 1.050811402240971137e+00 6.513038874430440023e-03
6.001214602332847426e+04 1.054371380200647801e+00 6.668217474878970069e-03
6.001214605813582602e+04 1.051663017192936866e+00 6.767262199138500411e-03
6.001214609294317779e+04 1.054368801507141740e+00 6.881248256417974926e-03
6.001214612775052228e+04 1.036106925023486447e+00 6.814472146351676675e-03
6.001214616255787405e+04 1.044403967423033874e+00 6.739073332801616065e-03
6.001214619736522582e+04 1.045779021183880664e+00 6.719403905388002078e-03
6.001214623217257758e+04 1.056100141390999836e+00 6.705506125331613977e-03
6.001214626697992935e+04 1.047237902343473470e+00 6.550709671363153484e-03
6.001214630178728112e+04 1.048419560860746502e+00 6.657780090712685055e-03
6.001214633659462561e+04 1.049102234395115518e+00 6.637907209067286235e-03
6.001214637140197738e+04 1.042054877996816842e+00 6.445924823680758593e-03
6.001214640620932914e+04 1.032705936613331765e+00 6.320253963884292329e-03
6.001214644101668091e+04 1.038070630336985101e+00 6.487475519530698335e-03
6.001214647582403268e+04 1.041663980982075577e+00 6.542740409010530320e-03
6.001214651063138444e+04 1.034011816543068951e+00 6.423305131820229025e-03
6.001214654543873621e+04 1.040975275599892891e+00 6.493664100299362252e-03
6.001214658024608798e+04 1.041896418778536448e+00 6.409098143090928221e-03
6.001214661505343975e+04 1.036407900789831471e+00 6.442802113239585321e-03
6.001214664986079151e+04 1.030312161299905327e+00 6.337134326701122228e-03
6.001214668466814328e+04 1.042439487602685899e+00 6.676875865094740285e-03
6.001214671947549505e+04 1.045352895012093830e+00 6.623940528937867500e-03
6.001214675428284681e+04 1.041293651621092220e+00 6.511255650076192177e-03
6.001214678909019858e+04 1.036928238486614307e+00 6.550085304327902050e-03
6.001214682389755035e+04 1.045145447266912608e+00 6.555827975928743383e-03
6.001214685870489484e+04 1.030111718087699302e+00 6.501783587622886676e-03
6.001214689351224661e+04 1.022630167619318797e+00 6.358716443514735722e-03
6.001214692831959837e+04 1.026057105252818236e+00 6.498053672445185634e-03
6.001214696312695014e+04 1.017024887269277089e+00 6.309523481447744560e-03
6.001214699793430191e+04 1.016747261360297028e+00 6.504909853822298145e-03
6.001214703274165367e+04 1.012673327461112605e+00 6.305744314602201341e-03
6.001214706754900544e+04 1.028302220998657646e+00 6.592162587148992121e-03
6.001214710235634993e+04 1.015489315181026031e+00 6.419803692765469090e-03
6.001214713716370170e+04 1.014829183051023875e+00 6.256747664474286361e-03
6.001214717197105347e+04 1.012043634493936750e+00 6.293665538520444754e-03
6.001214720677840523e+04 1.008643770411952634e+00 6.245951300220800931e-03
6.001214724158575700e+04 1.012048623268543945e+00 6.237169725258799938e-03
6.001214727639310877e+04 1.001967215422102209e+00 6.186774478520759395e-03
6.001214731120046054e+04 1.023499397520259313e+00 6.402655649733772145e-03
6.001214734600781230e+04 1.009323304621471129e+00 6.257923699063904291e-03
6.001214738081516407e+04 1.004790470325321206e+00 6.260763847723558803e-03
6.001214741562251584e+04 1.002701039641928249e+00 6.255496480381352899e-03
6.001214745042986760e+04 1.012144297231908796e+00 6.414960959272348988e-03
6.001214748523721937e+04 1.014210939050200988e+00 6.391223669843401796e-03
6.001214752004457114e+04 1.009534673460642296e+00 6.407976599511207294e-03
6.001214755485192291e+04 1.007011970743837637e+00 6.222867638620932160e-03
6.001214758965926740e+04 1.011490360386393395e+00 6.285092589554580438e-03
6.001214762446661916e+04 9.960103635069981198e-01 6.116950391588814664e-03
6.001214765927397093e+04 9.999472916600723460e-01 6.162623043528402990e-03
6.001214769408132270e+04 1.003856169892380690e+00 6.194071967378740259e-03
6.001214772888867446e+04 9.913446958228480099e-01 6.117445496435010288e-03
6.001214776369602623e+04 1.000925901249632766e+00 6.154839654268826239e-03
6.001214779850337800e+04 9.952875312346640690e-01 6.127181475802294039e-03
6.001214783331072249e+04 9.925551231435284505e-01 6.119771735998169940e-03
6.001214786811807426e+04 9.876632924248898160e-01 6.150374608084401527e-03
6.001214790292542602e+04 9.815944698030433235e-01 5.996649361644779824e-03
6.001214793773277779e+04 9.804059911399652938e-01 5.966850887596463447e-03
6.001214797254012956e+04 9.755215210834146111e-01 6.020972129426617296e-03
6.001214800734748133e+04 9.837830231779653989e-01 6.125069546103091914e-03
6.001214804215483309e+04 9.926244730203730438e-01 6.131104754854684903e-03
6.001214807696218486e+04 9.825677275419891776e-01 6.035114870487201695e-03
6.001214811176953663e+04 9.790960403988971938e-01 6.059635661312047505e-03
6.001214814657688839e+04 9.766534736716082632e-01 5.963827378145524112e-03
6.001214818138424016e+04 9.782257596142263090e-01 6.048941078794239749e-03
6.001214821619159193e+04 9.826956727408195924e-01 6.067308044374305868e-03
6.001214825099894369e+04 9.753034464968464157e-01 5.994501424867865018e-03
6.001214828580629546e+04 9.912226617477071233e-01 6.085798229033719843e-03
6.001214832061364723e+04 9.927745712885002183e-01 6.134064407010535354e-03
6.001214835542099172e+04 9.892158633655818711e-01 6.125392572208707836e-03
6.001214839022834349e+04 9.961258162984372166e-01 6.115907556854524585e-03
6.001214842503570253e+04 9.977685055287270899e-01 6.112533769480796644e-03
6.001214845984304702e+04 9.844277553042558582e-01 6.033882678986893580e-03
6.001214849465039879e+04 9.799791635564524261e-01 6.023706249041557541e-03
6.001214852945775056e+04 9.970305339812711720e-01 6.208053909414108958e-03
6.001214856426509505e+04 1.004967508645252749e+00 6.204227196153193173e-03
6.001214859907244681e+04 9.923981420793841490e-01 6.065565635980576555e-03
6.001214863387979858e+04 1.005396722196133519e+00 6.164873571053081959e-03
6.001214866868715035e+04 9.916903776014120986e-01 6.152729032313215482e-03
6.001214870349450212e+04 9.950460210500887692e-01 6.105052649739233471e-03
6.001214873830185388e+04 9.966534954381972566e-01 6.114236016909231283e-03
6.001214877310920565e+04 9.922107703960165725e-01 6.106823255230357621e-03
6.001214880791655742e+04 9.966437015667148902e-01 6.064338190789674704e-03
6.001214884272390918e+04 1.000035299466713878e+00 6.213438950819783098e-03
6.001214887753126095e+04 1.004054674889607313e+00 6.260971150657660550e-03
6.001214891233861272e+04 1.010647621382508632e+00 6.227864854596087962e-03
6.001214894714596448e+04 9.965401334288136459e-01 6.123012865587322030e-03
6.001214898195331625e+04 9.965255308003873047e-01 6.129938998279181248e-03
6.001214901676066802e+04 9.931121073353174067e-01 6.153797213351761518e-03
6.001214905156801979e+04 9.925198068686097441e-01 6.153448272538310226e-03
6.001214908637537155e+04 9.931673215748686445e-01 6.121877505637023965e-03
6.001214912118272332e+04 1.007312309648698445e+00 6.197402812861729608e-03
6.001214915599007509e+04 1.004891516385373107e+00 6.237341175519769271e-03
6.001214919079741958e+04 1.015614000898614089e+00 6.307264335296935975e-03
6.001214922560477135e+04 1.006321938801119309e+00 6.204602467506876995e-03
6.001214926041212311e+04 1.012569208540117671e+00 6.233558007294259101e-03
6.001214929521946760e+04 9.985830488263627291e-01 6.161608004438218732e-03
6.001214933002681937e+04 1.012259054298692673e+00 6.208854214935616810e-03
6.001214936483417114e+04 1.002512603207682984e+00 6.194626390128904828e-03
6.001214939964152290e+04 1.019549670000720054e+00 6.269265679176697949e-03
6.001214943444887467e+04 1.015541080389916750e+00 6.314652184058227452e-03
6.001214946925622644e+04 1.007260985173264123e+00 6.245789751077870759e-03
6.001214950406357821e+04 1.017342163169035585e+00 6.321923768294931273e-03
6.001214953887092997e+04 1.012981725880653494e+00 6.271738668769091980e-03
6.001214957367828174e+04 1.000708594961632780e+00 6.181083693835034108e-03
6.001214960848563351e+04 1.015858016965036414e+00 6.255664476536092894e-03
6.001214964329298527e+04 1.017255374638698084e+00 6.279508846776880003e-03
6.001214967810033704e+04 1.015242307136707378e+00 6.243454859707450906e-03
6.001214971290768881e+04 1.015086867487324795e+00 6.279255747231917914e-03
6.001214974771504058e+04 1.006110565694138925e+00 6.217730318802404919e-03
6.001214978252239234e+04 1.011898567897254742e+00 6.247444975834045081e-03
6.001214981732974411e+04 1.011579250263554774e+00 6.236645719919321935e-03
6.001214985213709588e+04 1.015878929798921471e+00 6.285173912883797870e-03
6.001214988694444764e+04 1.010866208852103654e+00 6.189956864761148037e-03
6.001214992175179214e+04 1.014894210557920617e+00 6.346306781351355487e-03
6.001214995655914390e+04 9.980582729717789592e-01 6.237494153153270993e-03
6.001214999136649567e+04 1.010173456356677324e+00 6.265895256170828966e-03
6.001215002617384016e+04 1.010269529425581458e+00 6.318377656318048541e-03
6.001215006098119193e+04 9.993692678001451224e-01 6.187115479195033456e-03
6.001215009578855097e+04 1.007107645809372398e+00 6.252797192404777916e-03
6.001215013059589546e+04 1.014004413130053850e+00 6.213070695691119520e-03
6.001215016540324723e+04 1.009566408147470895e+00 6.170811077847468060e-03
6.001215020021059900e+04 1.004393532449940452e+00 6.317954959062614673e-03
6.001215023501795076e+04 1.006488425772354978e+00 6.162131342011274715e-03
6.001215026982530253e+04 9.958369146004335537e-01 6.106298381209387428e-03
6.001215030463265430e+04 1.004886419510659046e+00 6.154543752276471318e-03
6.001215033944000606e+04 1.004054183800270561e+00 6.105608864239372123e-03
6.001215037424735783e+04 1.003776382787390231e+00 6.131744506711485007e-03
6.001215040905470960e+04 9.999087010923028984e-01 6.048460113906371609e-03
6.001215044386206137e+04 1.007007570515530359e+00 6.166173844659878986e-03
6.001215047866941313e+04 1.006963422279226084e+00 6.188007616722666568e-03
6.001215051347676490e+04 1.006817306848021509e+00 6.164978443564647463e-03
6.001215054828411667e+04 9.852119295384131892e-01 6.084915039060922667e-03
6.001215058309146843e+04 9.913803321721593731e-01 6.145718838663637336e-03
6.001215061789882020e+04 1.001311673482126130e+00 6.135606696702234145e-03
6.001215065270617197e+04 9.961778155409848345e-01 6.093277127610172671e-03
6.001215068751351646e+04 1.003245081076915124e+00 6.209426071534783834e-03
6.001215072232086823e+04 9.895207984090983455e-01 6.071732339564412870e-03
6.001215075712821999e+04 9.999819684718117552e-01 6.186544785090133079e-03
6.001215079193557176e+04 9.937974347639793038e-01 6.106546894382202870e-03
6.001215082674292353e+04 9.798478513927680877e-01 6.234288490261763634e-03
6.001215086155027529e+04 9.928021850142098037e-01 6.151396770501957323e-03
6.001215089635761979e+04 1.001562270467281746e+00 6.245992317895279235e-03
6.001215093116497155e+04 1.003617581616224719e+00 6.244221872679972009e-03
6.001215096597232332e+04 9.994104825296979966e-01 6.207097447867681271e-03
6.001215100077967509e+04 9.998633569986434821e-01 6.189665998006895452e-03
6.001215103558702685e+04 9.834360028085400440e-01 6.039830435491515617e-03
6.001215107039437862e+04 9.641943141996143218e-01 5.952137885601730544e-03
6.001215110520173039e+04 9.856225824351347864e-01 6.061028436248739812e-03
6.001215114000908216e+04 9.625149476465145737e-01 5.896437154195956383e-03
6.001215117481643392e+04 9.843557609520647844e-01 6.067310788543564884e-03
6.001215120962378569e+04 9.806432809299405751e-01 6.086621979451637375e-03
6.001215124443113746e+04 9.841713002976189006e-01 6.086624759275785154e-03
6.001215127923848922e+04 9.875916218657043721e-01 6.206671884764905847e-03
6.001215131404584099e+04 9.757219906801871678e-01 6.004229825115703877e-03
6.001215134885319276e+04 9.737256586519633661e-01 6.014024821956258024e-03
6.001215138366054452e+04 9.812153065135417185e-01 6.165710803547699327e-03
6.001215141846789629e+04 9.841915648585862764e-01 6.116427021304435448e-03
6.001215145327524806e+04 9.816759836216253365e-01 6.045570213669910868e-03
6.001215148808259255e+04 9.887047976258014348e-01 6.246059735801333911e-03
6.001215152288994432e+04 9.714910491063989406e-01 6.058834515009401366e-03
6.001215155769729608e+04 9.744156441484469466e-01 6.105129916003551593e-03
6.001215159250464785e+04 9.625948513049161770e-01 5.968186369275325052e-03
6.001215162731199962e+04 9.696275571060554155e-01 5.973400353468304343e-03
6.001215166211935139e+04 9.601112537394876911e-01 6.036682895646352034e-03
6.001215169692669588e+04 9.696073221362526695e-01 5.996943609256551698e-03
6.001215173173404764e+04 9.750452693560954787e-01 6.065565186608115437e-03
6.001215176654139941e+04 9.702145835224451620e-01 6.083462064184801989e-03
6.001215180134875118e+04 9.621165327737521977e-01 5.984931083812437651e-03
6.001215183615610295e+04 9.709045687900628163e-01 6.222601345662710608e-03
6.001215187096345471e+04 9.600782645230787615e-01 6.121667095661613954e-03
6.001215190577080648e+04 9.665500913763593882e-01 6.038944134290284704e-03
6.001215194057815825e+04 9.629261817803907997e-01 6.060709753651012319e-03
6.001215197538551001e+04 9.653357481169673182e-01 6.015629756545699119e-03
6.001215201019286178e+04 9.702018006413428708e-01 6.064006821721971106e-03
6.001215204500021355e+04 9.647804682457933323e-01 5.994551766077006391e-03
6.001215207980756531e+04 9.605171335318996029e-01 5.999931038027738958e-03
6.001215211461491708e+04 9.605394476946816917e-01 6.005101128996279472e-03
6.001215214942226885e+04 9.642929432178172222e-01 6.020939315515019818e-03
6.001215218422962062e+04 9.516084621790450448e-01 5.941505111194237548e-03
6.001215221903697238e+04 9.656220198312683856e-01 6.007447502970923552e-03
6.001215225384431687e+04 9.565585881816990321e-01 6.032982747414015329e-03
6.001215228865166864e+04 9.599456300585892388e-01 6.011141158247756272e-03
6.001215232345902768e+04 9.496651741852727424e-01 5.910476058199880256e-03
6.001215235826637218e+04 9.490099326151648640e-01 5.862381932093041481e-03
6.001215239307372394e+04 9.543472790011126028e-01 5.897708970484729675e-03
6.001215242788107571e+04 9.514590161401532686e-01 5.876126734881236338e-03
6.001215246268842020e+04 9.615013249839354792e-01 5.916652995512283394e-03
6.001215249749577197e+04 9.472081220650219180e-01 5.917120550889900209e-03
6.001215253230312373e+04 9.625004838814080754e-01 5.997366934271146192e-03
6.001215256711047550e+04 9.607108590671336046e-01 5.996392057119489388e-03
6.001215260191782727e+04 9.537099776641528859e-01 5.887455418919249756e-03
6.001215263672517904e+04 9.567994260348744451e-01 6.049031085412746173e-03
6.001215267153253080e+04 9.520415475193559907e-01 6.002814630499930457e-03
6.001215270633988257e+04 9.775225237133134959e-01 6.117105686094585944e-03
6.001215274114723434e+04 9.656148988420089063e-01 5.861855966794032868e-03
6.001215277595458610e+04 9.746415118792067789e-01 6.024400974993200826e-03
6.001215281076193787e+04 9.529711355370187320e-01 5.918722765362775286e-03
6.001215284556928964e+04 9.577413072260859694e-01 5.989414256402289354e-03
6.001215288037664141e+04 9.611116939090493805e-01 5.998814944959428297e-03
6.001215291518399317e+04 9.685739258454544309e-01 5.989465860137634969e-03
6.001215294999134494e+04 9.826899669640990487e-01 6.130543305639116029e-03
6.001215298479869671e+04 9.718539175938470942e-01 5.996290021915613895e-03
6.001215301960604847e+04 9.711211337910270469e-01 5.961381302126834807e-03
6.001215305441340024e+04 9.683871149382599075e-01 6.044139797108478637e-03
6.001215308922075201e+04 9.691101903111956073e-01 6.067705413420753854e-03
6.001215312402809650e+04 9.721145971559309595e-01 6.004691654378452835e-03
6.001215315883544827e+04 9.812637570482380944e-01 6.080588455612779761e-03
6.001215319364280003e+04 9.894553423337723030e-01 6.150049362234768537e-03
6.001215322845014452e+04 9.909461227867202293e-01 6.146124872016345622e-03
6.001215326325749629e+04 9.975633394341677507e-01 6.175285746230550418e-03
6.001215329806485533e+04 9.824428387972138355e-01 6.033275643847716731e-03
6.001215333287219983e+04 9.912319674358301969e-01 6.121014699461565199e-03
6.001215336767955159e+04 9.828308587173048005e-01 6.116018388351675446e-03
6.001215340248690336e+04 9.687863981845539207e-01 5.952777755023911689e-03
6.001215343729425513e+04 9.763297703612439093e-01 5.991197252537145031e-03
6.001215347210160689e+04 1.004459632192570506e+00 6.179646467321245513e-03
6.001215350690895866e+04 1.005836589198009001e+00 6.170418160423210736e-03
6.001215354171631043e+04 9.795981901644500445e-01 5.967032453152732070e-03
6.001215357652366220e+04 9.984958270284808313e-01 6.200557613559845062e-03
6.001215361133101396e+04 9.844615407286549935e-01 6.044120661750661261e-03
6.001215364613836573e+04 9.822312379851838582e-01 6.085833285584842794e-03
6.001215368094571750e+04 9.871330453088644763e-01 6.056643696813227354e-03
6.001215371575306926e+04 9.974250158046109593e-01 6.110828303211445975e-03
6.001215375056042103e+04 1.005426850026984509e+00 6.114174767214644243e-03
6.001215378536777280e+04 1.000932883025419162e+00 6.228179643840139543e-03
6.001215382017512457e+04 9.998923579044646237e-01 6.169058740141441892e-03
6.001215385498247633e+04 9.934131627791616959e-01 6.164458709151374172e-03
6.001215388978982082e+04 9.803922445202440938e-01 6.011893608044497489e-03
6.001215392459717259e+04 1.007020573932903673e+00 6.221170261900257382e-03
6.001215395940452436e+04 9.936266098287768189e-01 6.076155989519733264e-03
6.001215399421187612e+04 1.005516000438870350e+00 6.136604160474810887e-03
6.001215402901922789e+04 9.978744898337019720e-01 6.037204013821071032e-03
6.001215406382657966e+04 1.004960463773329593e+00 6.186690599492890123e-03
6.001215409863392415e+04 1.001114351350872678e+00 6.127241506047494991e-03
6.001215413344127592e+04 9.949549312171432902e-01 6.020970324758040393e-03
6.001215416824862768e+04 9.942027151961243536e-01 6.156494200810281800e-03
6.001215420305597945e+04 1.008519618017707620e+00 6.223961280039057992e-03
6.001215423786333122e+04 9.991984305098369212e-01 6.060459560510973384e-03
6.001215427267068299e+04 1.011051548888585172e+00 6.204035159169733055e-03
6.001215430747803475e+04 9.875809740587493391e-01 6.005255124999499608e-03
6.001215434228538652e+04 1.004347152438395785e+00 6.126678071011061599e-03
6.001215437709273829e+04 9.957391799960737533e-01 6.072190239168502590e-03
6.001215441190009005e+04 9.989585804787393108e-01 6.128858311822804605e-03
6.001215444670744182e+04 9.946760433659705969e-01 6.099236637970036241e-03
6.001215448151479359e+04 1.008532977455729895e+00 6.262960688151118262e-03
6.001215451632214535e+04 9.945538350216016621e-01 6.040742516893114235e-03
6.001215455112949712e+04 9.938369438622564056e-01 6.027498848708854988e-03
6.001215458593684889e+04 1.005410610296167295e+00 6.149573411631264856e-03
6.001215462074420066e+04 9.822576883646804147e-01 6.003890634605012211e-03
6.001215465555154515e+04 9.832409042087451034e-01 6.066923876315138617e-03
6.001215469035889691e+04 9.964946938261286524e-01 6.066301370443367459e-03
6.001215472516624868e+04 9.908255850398811626e-01 6.133227364020429027e-03
6.001215475997360045e+04 1.011416430051974347e+00 6.265456182387526066e-03
6.001215479478095222e+04 9.903906623161898848e-01 6.217261184525354166e-03
6.001215482958830398e+04 9.936070658294051672e-01 6.140265502671401684e-03
6.001215486439565575e+04 9.955347625332836570e-01 6.382951510345325451e-03
6.001215489920300024e+04 9.870548487306675112e-01 6.199700076692149855e-03
6.001215493401035201e+04 9.979798440662884795e-01 6.208457034617332129e-03
6.001215496881770378e+04 9.995043364793680940e-01 6.279500200638385606e-03
6.001215500362505554e+04 9.970857024615927822e-01 6.123993777737327115e-03
6.001215503843240731e+04 9.901213283544380017e-01 6.089544326806097495e-03
6.001215507323975908e+04 9.942284635305637108e-01 6.167913666078907002e-03
6.001215510804711084e+04 9.999756807725409535e-01 6.172921061294834276e-03
6.001215514285446261e+04 9.883373968671859133e-01 6.110096206439311582e-03
6.001215517766181438e+04 9.803090168332231347e-01 5.968560921190357860e-03
6.001215521246916614e+04 9.982193829898123871e-01 6.124304768662093730e-03
6.001215524727651791e+04 9.979089689741063030e-01 6.071137985270684372e-03
6.001215528208386968e+04 9.935907104647331289e-01 6.198426997630721892e-03
6.001215531689122145e+04 9.927985443277843602e-01 6.056805613879763170e-03
6.001215535169857321e+04 9.930011459827559062e-01 6.128589204893248460e-03
6.001215538650592498e+04 9.841682496548724846e-01 6.220550012396253332e-03
6.001215542131327675e+04 9.789216636788411474e-01 6.000766852846491604e-03
6.001215545612062851e+04 9.857765944494093491e-01 6.045832234932485040e-03
6.001215549092798028e+04 9.919499117720567138e-01 6.052498705739694021e-03
6.001215552573533205e+04 9.956888824568876917e-01 6.121681471263296093e-03
6.001215556054268382e+04 9.879558230878859870e-01 6.099008735582701901e-03
6.001215559535002831e+04 9.729526991241427281e-01 5.968784201866698252e-03
6.001215563015738007e+04 9.742231110034041963e-01 5.934760027286733498e-03
6.001215566496473184e+04 9.774768289291280166e-01 6.038394235448337789e-03
6.001215569977208361e+04 9.797224389160608116e-01 6.011210108310952559e-03
6.001215573457942810e+04 9.919277622877751277e-01 6.113452758390165026e-03
6.001215576938677987e+04 9.829857649540161280e-01 6.105115046713585625e-03
6.001215580419413891e+04 9.775884169616650965e-01 5.993539789202521895e-03
6.001215583900148340e+04 9.740540338775286466e-01 6.040517918863933314e-03
6.001215587380883517e+04 9.857110576817385006e-01 6.153154003580192655e-03
6.001215590861618693e+04 9.756842375757146524e-01 6.020664108711155753e-03
6.001215594342353870e+04 9.717319799193353536e-01 6.132039662302172893e-03
6.001215597823089047e+04 9.831957490217704265e-01 6.100444709614595389e-03
6.001215601303824224e+04 9.712198879341383817e-01 6.003788541764993464e-03
6.001215604784559400e+04 9.760369325740840818e-01 6.043756635278899753e-03
6.001215608265294577e+04 9.920352639010227014e-01 6.127241917052804639e-03
6.001215611746029754e+04 9.748696286517899434e-01 6.053513997858490231e-03
6.001215615226764930e+04 9.667744909918595253e-01 5.950146105220225669e-03
6.001215618707500107e+04 9.895543226056784381e-01 6.095498887659093340e-03
6.001215622188235284e+04 9.847864767357995541e-01 6.083689454961469303e-03
6.001215625668970461e+04 9.958739045049196381e-01 6.097868341679809658e-03
6.001215629149705637e+04 9.889546359931230546e-01 6.170267245542697399e-03
6.001215632630440086e+04 9.874133408108800580e-01 6.133321762853394775e-03
6.001215636111175263e+04 9.798803083071393472e-01 6.022889987901592149e-03
6.001215639591910440e+04 9.849676814343745201e-01 6.143656044178717919e-03
6.001215643072644889e+04 9.843776457693440562e-01 6.164841754461363940e-03
6.001215646553380066e+04 9.857466062193744882e-01 6.097712926262304628e-03
6.001215650034115970e+04 1.006490015548838768e+00 6.230648517752814669e-03
6.001215653514850419e+04 9.966577487618529796e-01 6.143332674212786775e-03
6.001215656995585596e+04 9.794913584336772949e-01 6.092042743028608896e-03
6.001215660476320772e+04 9.906569450305628965e-01 6.122712192421587984e-03
6.001215663957055949e+04 9.808286681182251110e-01 6.116763195324287014e-03
6.001215667437791126e+04 9.735794877052349472e-01 6.031134494894892055e-03
6.001215670918526303e+04 9.920342106292979745e-01 6.160717320706439286e-03
6.001215674399261479e+04 9.905821961974746737e-01 6.067589830350806311e-03
6.001215677879996656e+04 1.003199250781291241e+00 6.137737402647927033e-03
6.001215681360731833e+04 9.922867015211878083e-01 6.133114206192443602e-03
6.001215684841467009e+04 9.984025229862290018e-01 6.241559999253892994e-03
6.001215688322202186e+04 1.003520339679086160e+00 6.215276118706247570e-03
6.001215691802937363e+04 9.900302562876055479e-01 6.059908006831275264e-03
6.001215695283672540e+04 1.005093285040434159e+00 6.128637075469237777e-03
6.001215698764407716e+04 1.028064088723583680e+00 6.364216686804096031e-03
6.001215702245142893e+04 1.017104420959909161e+00 6.294102870573179721e-03
6.001215705725877342e+04 1.021634056249584255e+00 6.220089972902549148e-03
6.001215709206612519e+04 1.007049171506195107e+00 6.213884470152091118e-03
6.001215712687347695e+04 1.001035290917712040e+00 6.283653022451019497e-03
6.001215716168082872e+04 1.017685160089621510e+00 6.212889631301961313e-03
6.001215719648818049e+04 1.013019215512081628e+00 6.177277711901840544e-03
6.001215723129553226e+04 1.031878527763874454e+00 6.316458562412408800e-03
6.001215726610287675e+04 1.023695471760848408e+00 6.271242914676177470e-03
6.001215730091022851e+04 1.006198402391717428e+00 6.073875320700547996e-03
6.001215733571758028e+04 1.014286736229562447e+00 6.187117017155341174e-03
6.001215737052493205e+04 1.016204609536041081e+00 6.173451376153863204e-03
6.001215740533228382e+04 1.024501155359917259e+00 6.370221412779075373e-03
6.001215744013963558e+04 1.019259955665210438e+00 6.235144764871768976e-03
6.001215747494698735e+04 1.020964144830714071e+00 6.237258848538549186e-03
6.001215750975433912e+04 1.024202844164426862e+00 6.314926324777812502e-03
6.001215754456169088e+04 1.025780516413676402e+00 6.375269659563762362e-03
6.001215757936904265e+04 1.021477815898564234e+00 6.308650619526152449e-03
6.001215761417639442e+04 1.026993890804857257e+00 6.399354333859513279e-03
6.001215764898374618e+04 1.022904785105915648e+00 6.260757716829642126e-03
6.001215768379109795e+04 1.025572134196657048e+00 6.224527184475104127e-03
6.001215771859844972e+04 1.030093546080296463e+00 6.308055061537681113e-03
6.001215775340580149e+04 1.020174807994586708e+00 6.232339558819132395e-03
6.001215778821315325e+04 1.010619268040282348e+00 6.173884846842224959e-03
6.001215782302050502e+04 1.023573548870473360e+00 6.452394543566945979e-03
6.001215785782785679e+04 1.013610209694169040e+00 6.183714085926878337e-03
6.001215789263520128e+04 1.014606089618960372e+00 6.177407062697888758e-03
6.001215792744255305e+04 1.010448352619587098e+00 6.202633287116180588e-03
6.001215796224990481e+04 1.023900761866650910e+00 6.348247443842539549e-03
6.001215799705725658e+04 1.012602629914152397e+00 6.146588622218580183e-03
6.001215803186460835e+04 1.021319285166825130e+00 6.321780444823017764e-03
6.001215806667196011e+04 1.022655177198434462e+00 6.333390586377913613e-03
6.001215810147931188e+04 1.018571451487556567e+00 6.281022729025383285e-03
6.001215813628665637e+04 1.011810935715433901e+00 6.191688731408802326e-03
6.001215817109400814e+04 1.017344158588228797e+00 6.224477753155648919e-03
6.001215820590135991e+04 1.030926724790264259e+00 6.351406770576264668e-03
6.001215824070871167e+04 1.037724049883339994e+00 6.406635430843055611e-03
6.001215827551606344e+04 1.022693578840259132e+00 6.248405284129293288e-03
6.001215831032341521e+04 1.029251966724025413e+00 6.384598205581147601e-03
6.001215834513076697e+04 1.035229251548305029e+00 6.359219429775886910e-03
6.001215837993811874e+04 1.019846492245587877e+00 6.211990347344932030e-03
6.001215841474547051e+04 1.021208128807763682e+00 6.298657612681171462e-03
6.001215844955282228e+04 1.031051629104009493e+00 6.310291562586192900e-03
6.001215848436017404e+04 1.033664492879757368e+00 6.300342410827147917e-03
6.001215851916752581e+04 1.014355476077719587e+00 6.211625784949901218e-03
6.001215855397487758e+04 1.017565533197088756e+00 6.152060081450797489e-03
6.001215858878222934e+04 1.011908582974787141e+00 6.142842081041998553e-03
6.001215862358958111e+04 1.015686452432309927e+00 6.126889752811622014e-03
6.001215865839693288e+04 1.000881733410725394e+00 6.134316326183775203e-03
6.001215869320428465e+04 1.018575621282523436e+00 6.341147595204338176e-03
6.001215872801163641e+04 1.024515145208057865e+00 6.307130003656583050e-03
6.001215876281898818e+04 1.013587530518431201e+00 6.349962840504504331e-03
6.001215879762633995e+04 1.014304042312796028e+00 6.258750818935469341e-03
6.001215883243368444e+04 1.013130916158178962e+00 6.309474273997768730e-03
6.001215886724103621e+04 1.003587525957250204e+00 6.249800298000185092e-03
6.001215890204838797e+04 1.006714896196968745e+00 6.303997747193036162e-03
6.001215893685573246e+04 1.007340414686728414e+00 6.292416841144789566e-03
6.001215897166308423e+04 1.001013371204588331e+00 6.118959430475441955e-03
6.001215900647044327e+04 1.005336031812122721e+00 6.229461247780734671e-03
6.001215904127778776e+04 1.007022380101222137e+00 6.142064631151812268e-03
6.001215907608513953e+04 1.013849198851263900e+00 6.185724680148950265e-03
6.001215911089249130e+04 1.002042284179095910e+00 6.181367386193078496e-03
6.001215914569984307e+04 1.001485792080167192e+00 6.085386137727528955e-03
6.001215918050719483e+04 1.003836329016732698e+00 6.197586941453750616e-03
6.001215921531454660e+04 1.006764380892890554e+00 6.133049541979259008e-03
6.001215925012189837e+04 1.016291310843429940e+00 6.230079148631160676e-03
6.001215928492925013e+04 1.007767221137234381e+00 6.121485813831834683e-03
6.001215931973660190e+04 1.014514455941385229e+00 6.178368899159851664e-03
6.001215935454395367e+04 1.015909720217401002e+00 6.293038869831639806e-03
6.001215938935130544e+04 9.996491383013405008e-01 6.089648820442647437e-03
6.001215942415865720e+04 1.008109264833775276e+00 6.220779758501675596e-03
6.001215945896600897e+04 1.008594135216960286e+00 6.293015946350542095e-03
6.001215949377336074e+04 1.007967145585679791e+00 6.192876602018686574e-03
6.001215952858071250e+04 1.016914881226224754e+00 6.200470096260097576e-03
6.001215956338806427e+04 9.990764020635537479e-01 6.100155641255247153e-03
6.001215959819540876e+04 1.012445770153446833e+00 6.312095482128769405e-03
6.001215963300276053e+04 1.001657489614549590e+00 6.231501706921123603e-03
6.001215966781011230e+04 9.969206861899759797e-01 6.094064135025230311e-03
6.001215970261746406e+04 9.991376191412107977e-01 6.258260444098330023e-03
6.001215973742481583e+04 9.990493172309877767e-01 6.177807679421961837e-03
6.001215977223216760e+04 1.006397320531051021e+00 6.174695410704821724e-03
6.001215980703951209e+04 1.001549632129443035e+00 6.195060246826000240e-03
6.001215984184686386e+04 9.996906925123305587e-01 6.202704756839423454e-03
6.001215987665421562e+04 9.969262398688760740e-01 6.186949652674208697e-03
6.001215991146156739e+04 9.983725813577405406e-01 6.265632547119075017e-03
6.001215994626891916e+04 1.000179421865592166e+00 6.197866392637326957e-03
6.001215998107627092e+04 9.894943945805736440e-01 6.185272556143889960e-03
6.001216001588362269e+04 1.000941125022926981e+00 6.253700557340116824e-03
6.001216005069097446e+04 1.002404411985025501e+00 6.318693489614853227e-03
6.001216008549832623e+04 1.008366474792957046e+00 6.303260444235261190e-03
6.001216012030567799e+04 1.006389165187696610e+00 6.224899703152681797e-03
6.001216015511302976e+04 1.008093998177196360e+00 6.203623417588392808e-03
6.001216018992038153e+04 9.877785388646062037e-01 6.056167127736902973e-03
6.001216022472773329e+04 1.001245421506167910e+00 6.097219804329710550e-03
6.001216025953508506e+04 1.012773115730099871e+00 6.343410919988867053e-03
6.001216029434243683e+04 1.013522271116065632e+00 6.232275498648283917e-03
6.001216032914978859e+04 1.000544116154414853e+00 6.171614598263491444e-03
6.001216036395714036e+04 1.008207676824778742e+00 6.166369971457354333e-03
6.001216039876448485e+04 9.928726461523605940e-01 6.046033421005971541e-03
6.001216043357183662e+04 9.985426858122644633e-01 6.113101663384567022e-03
6.001216046837918839e+04 1.001401587347541033e+00 6.104415228887104770e-03
6.001216050318654015e+04 9.948938326892372563e-01 6.042369908490483055e-03
6.001216053799389192e+04 1.015695209555633305e+00 6.223224529425089128e-03
6.001216057280124369e+04 1.014410689802471177e+00 6.294965473578806835e-03
6.001216060760859546e+04 1.018079503833448696e+00 6.257779665759681531e-03
6.001216064241593995e+04 1.009333315234031581e+00 6.230989814277412137e-03
6.001216067722329171e+04 1.020039019092012555e+00 6.153060134081774456e-03
6.001216071203064348e+04 1.013437630366875508e+00 6.125374511993038514e-03
6.001216074683799525e+04 1.003406429712937475e+00 6.093139706466173776e-03
6.001216078164534702e+04 1.004766729427785554e+00 6.127547114379269626e-03
6.001216081645269878e+04 1.009581961605791722e+00 6.110689136273319763e-03
6.001216085126005055e+04 1.003341066706858520e+00 6.101976831986278757e-03
6.001216088606740232e+04 1.005670879039495258e+00 6.207757691641821451e-03
6.001216092087475408e+04 1.001013378690458477e+00 6.112297161927389075e-03
6.001216095568210585e+04 1.008230306995012260e+00 6.156907869597486559e-03
6.001216099048945762e+04 1.003474593907181855e+00 6.075833714483129880e-03
6.001216102529680938e+04 9.993365007458749893e-01 6.133217995481205116e-03
6.001216106010416115e+04 1.007530930349714415e+00 6.147772415362073861e-03
6.001216109491151292e+04 1.003943286521393752e+00 6.131871380126190617e-03
6.001216112971886469e+04 1.012738866113420677e+00 6.162870044925197223e-03
6.001216116452620918e+04 1.018254588270289585e+00 6.195412756748105987e-03
6.001216119933356094e+04 1.007716611986187338e+00 6.163285984496810581e-03
6.001216123414091999e+04 1.010657683015116604e+00 6.289586408843343517e-03
6.001216126894826448e+04 1.020147006229391806e+00 6.181947258180693107e-03
6.001216130375561625e+04 1.019496475799399615e+00 6.197691472612515927e-03
6.001216133856296801e+04 1.022131705903410293e+00 6.223721342856133876e-03
6.001216137337031250e+04 1.023675557568113792e+00 6.236931611420972257e-03
6.001216140817766427e+04 1.023347853046388423e+00 6.248526244503162415e-03
6.001216144298501604e+04 1.028683275385571916e+00 6.275872820862800523e-03
6.001216147779236780e+04 1.017214774955007117e+00 6.202652598676367500e-03
6.001216151259971957e+04 1.035955515215560840e+00 6.294016654382990003e-03
6.001216154740707134e+04 1.033412617732325067e+00 6.259514175085812045e-03
6.001216158221442311e+04 1.024825948158257116e+00 6.236619197696558446e-03
6.001216161702177487e+04 1.023992198636153095e+00 6.264931299275186723e-03
6.001216165182912664e+04 1.025331938074649507e+00 6.264868753472021580e-03
6.001216168663647841e+04 1.024506279835998290e+00 6.238251550897538737e-03
6.001216172144383017e+04 1.027337895770324305e+00 6.179146035050002775e-03
6.001216175625118194e+04 1.027063257970825205e+00 6.199865079311918728e-03
6.001216179105853371e+04 1.026400975244755820e+00 6.213970146343538066e-03
6.001216182586588548e+04 1.039052950800329000e+00 6.378348873666961523e-03
6.001216186067323724e+04 1.050161212646519626e+00 6.414873648525311334e-03
6.001216189548058901e+04 1.040341115206432798e+00 6.266015654602028612e-03
6.001216193028794078e+04 1.028061598313804614e+00 6.358838536369050207e-03
6.001216196509529254e+04 1.033565614920024966e+00 6.313501541621274749e-03
6.001216199990264431e+04 1.037816375142980974e+00 6.405625200440149582e-03
6.001216203470998880e+04 1.029594760762502892e+00 6.205921307135885828e-03
6.001216206951734057e+04 1.020224086292632171e+00 6.143148766841006678e-03
6.001216210432469234e+04 1.036736637192449795e+00 6.298535215945144650e-03
6.001216213913203683e+04 1.018559947166429946e+00 6.199558641118928758e-03
6.001216217393938859e+04 1.035042936536042069e+00 6.256098516379245654e-03
6.001216220874674764e+04 1.027337204816448191e+00 6.226812335172212005e-03
6.001216224355409213e+04 1.024830250593290026e+00 6.185083047875027801e-03
6.001216227836144390e+04 1.028692490032243612e+00 6.229907141334195889e-03
6.001216231316879566e+04 1.027209011701523567e+00 6.371200737393247632e-03
6.001216234797614743e+04 1.022082825350368651e+00 6.214780185176199505e-03
6.001216238278349920e+04 1.026596080200485206e+00 6.284599580092991959e-03
6.001216241759085096e+04 1.019392754557609138e+00 6.260128923016531483e-03
6.001216245239820273e+04 1.022293444080018432e+00 6.183972171385416529e-03
6.001216248720555450e+04 1.021501794467629010e+00 6.236069087163215348e-03
6.001216252201290627e+04 1.016891583851077030e+00 6.190631648174068496e-03
6.001216255682025803e+04 1.018335654062049400e+00 6.258002910025197048e-03
6.001216259162760980e+04 1.023476354404742716e+00 6.237795645551259989e-03
6.001216262643496157e+04 1.030595072077229446e+00 6.257264369365018834e-03
6.001216266124231333e+04 1.024041641534980673e+00 6.208832144243554667e-03
6.001216269604966510e+04 1.019615418579808974e+00 6.171500538030338934e-03
6.001216273085701687e+04 1.018375455703501631e+00 6.180058546830554354e-03
6.001216276566436864e+04 1.015771747708112738e+00 6.212686466276338970e-03
6.001216280047172040e+04 1.004533576376610560e+00 6.121644195759147478e-03
6.001216283527906489e+04 1.015850661293186574e+00 6.300418208945104612e-03
6.001216287008641666e+04 1.018258576167989204e+00 6.225847440545668153e-03
6.001216290489376843e+04 1.021703523420556703e+00 6.183433252378794411e-03
6.001216293970112019e+04 1.007797044326331548e+00 6.044856003761255557e-03
6.001216297450847196e+04 1.020399714592540308e+00 6.257518678866241107e-03
6.001216300931582373e+04 1.010950676692891070e+00 6.286911162766277081e-03
6.001216304412317550e+04 1.005908183548788415e+00 6.253449609934489534e-03
6.001216307893051999e+04 1.022415181441951759e+00 6.329535908528389522e-03
6.001216311373787175e+04 1.010505600135883197e+00 6.181967900383897666e-03
6.001216314854522352e+04 1.017159146936051251e+00 6.247444592561248768e-03
6.001216318335257529e+04 1.006586786229590524e+00 6.104501579147184227e-03
6.001216321815992706e+04 1.012182660343760032e+00 6.228152355817920087e-03
6.001216325296727882e+04 1.015918254476259275e+00 6.186411914211892120e-03
6.001216328777463059e+04 1.013335098970511439e+00 6.294885936802712724e-03
6.001216332258198236e+04 9.993786473451093944e-01 6.162451544351809501e-03
6.001216335738933412e+04 1.006317211542361312e+00 6.248129237418062476e-03
6.001216339219668589e+04 9.991653028737011999e-01 6.116049425344328473e-03
6.001216342700403766e+04 9.977227664891908931e-01 6.230047929753073851e-03
6.001216346181138942e+04 1.003594019203962961e+00 6.260305197923503838e-03
6.001216349661874119e+04 9.955129601760882574e-01 6.136852410107972687e-03
6.001216353142609296e+04 1.007616138957647456e+00 6.189065029321689712e-03
6.001216356623344473e+04 1.003592537517086880e+00 6.175142611493799824e-03
6.001216360104079649e+04 1.002311788046651220e+00 6.132571771372887295e-03
6.001216363584814826e+04 1.012162799279162639e+00 6.205889983002986325e-03
6.001216367065550003e+04 1.000666838934147984e+00 6.208534275357336686e-03
6.001216370546285179e+04 1.004453647330581401e+00 6.418332958894583211e-03
6.001216374027020356e+04 9.994926090139359953e-01 6.141955245173671453e-03
6.001216377507755533e+04 9.903553868084296052e-01 6.086909405126657638e-03
6.001216380988490710e+04 9.860846910442636615e-01 6.198601653768173909e-03
6.001216384469225159e+04 9.996684151321885148e-01 6.424764191852200268e-03
6.001216387949960335e+04 1.001836816891143123e+00 6.297616103587225407e-03
6.001216391430695512e+04 9.951481709486560412e-01 6.138960421343540516e-03
6.001216394911429961e+04 9.977937942262299353e-01 6.172212534900864758e-03
6.001216398392165138e+04 9.951275660123471978e-01 6.079471401037774524e-03
6.001216401872901042e+04 9.862455246429360223e-01 6.128345262582124767e-03
6.001216405353635491e+04 9.797903965027114914e-01 6.043669389648982995e-03
6.001216408834370668e+04 9.987485555862088971e-01 6.335567978960014897e-03
6.001216412315105845e+04 9.983356730584100891e-01 6.120294191815318051e-03
6.001216415795841021e+04 9.823058236729333981e-01 6.140670154705801971e-03
6.001216419276576198e+04 9.973728531981899126e-01 6.207742546204447591e-03
6.001216422757311375e+04 9.888491528246816653e-01 6.165501314482162848e-03
6.001216426238046552e+04 9.925822821483631930e-01 6.246904726414196328e-03
6.001216429718781728e+04 9.832248243087049477e-01 6.125425468225427494e-03
6.001216433199516905e+04 9.973550569349640682e-01 6.125667362622095116e-03
6.001216436680252082e+04 9.877297928129535887e-01 6.269990538021860162e-03
6.001216440160987258e+04 9.907545153995257481e-01 6.184255100816357480e-03
6.001216443641722435e+04 9.923628955570837906e-01 6.152144167130934108e-03
6.001216447122457612e+04 9.980946871244272822e-01 6.220600559426496187e-03
6.001216450603192789e+04 9.932823264566239541e-01 6.163811574212822199e-03
6.001216454083927965e+04 9.910250267031407434e-01 6.190953267398335153e-03
6.001216457564662414e+04 9.891612005562180343e-01 6.152075117818894302e-03
6.001216461045397591e+04 9.909538753886644180e-01 6.178965132586679287e-03
6.001216464526132768e+04 1.002402049245353366e+00 6.216803217012672501e-03
6.001216468006867944e+04 9.984651452485993062e-01 6.172582615796366398e-03
6.001216471487603121e+04 1.001930495344261152e+00 6.169167500778356857e-03
6.001216474968338298e+04 1.003113137680804678e+00 6.359478642973999570e-03
6.001216478449073475e+04 1.000475700489942721e+00 6.221800735131984353e-03
6.001216481929807924e+04 9.883639995920541210e-01 6.244628928793218015e-03
6.001216485410543100e+04 1.001368417996473692e+00 6.178401978167611178e-03
6.001216488891278277e+04 1.016029299543368403e+00 6.295130314057170370e-03
6.001216492372013454e+04 1.012857692594138381e+00 6.296678915500121022e-03
6.001216495852748631e+04 1.010850785620179382e+00 6.250674122426938713e-03
6.001216499333483807e+04 1.017749764166019810e+00 6.301829043347391759e-03
6.001216502814218984e+04 1.019545737575813682e+00 6.364079570198006783e-03
6.001216506294954161e+04 1.009912438466630480e+00 6.252877732532601852e-03
6.001216509775689337e+04 1.005883866174096530e+00 6.218429998521144385e-03
6.001216513256424514e+04 1.012111868499244727e+00 6.242721064493825765e-03
6.001216516737159691e+04 1.021196922794963102e+00 6.340630409899164835e-03
6.001216520217894868e+04 1.019575418302306691e+00 6.135678697420023087e-03
6.001216523698630044e+04 1.030810772722806634e+00 6.386474884743049280e-03
6.001216527179365221e+04 1.017981502215425715e+00 6.181214898451363633e-03
6.001216530660100398e+04 1.024079173087406147e+00 6.342233150468357464e-03
6.001216534140835574e+04 1.023274171399001897e+00 6.298546492585436335e-03
6.001216537621570751e+04 1.019867512176118041e+00 6.299743640493424800e-03
6.001216541102305200e+04 1.011456762851151492e+00 6.218372091044876288e-03
6.001216544583040377e+04 1.018385014795195609e+00 6.193930805326638978e-03
6.001216548063775554e+04 1.011378090464095880e+00 6.261570126398091803e-03
6.001216551544510730e+04 1.023450249982177374e+00 6.342890621084870499e-03
6.001216555025245907e+04 1.021314405481985821e+00 6.312573586269199996e-03
6.001216558505981084e+04 1.018286512531814569e+00 6.170204407809597169e-03
6.001216561986716260e+04 1.006219816907242270e+00 6.154207128504279346e-03
6.001216565467450710e+04 1.009935496546199518e+00 6.153223690545033681e-03
6.001216568948185886e+04 1.025998993079723975e+00 6.349519078726291628e-03
6.001216572428921063e+04 1.017837992614269993e+00 6.257534012989742454e-03
6.001216575909656240e+04 1.010367357870630034e+00 6.226060690062134445e-03
6.001216579390391416e+04 1.017148136870694497e+00 6.244976598271959924e-03
6.001216582871126593e+04 1.016077419627444023e+00 6.221463586553340613e-03
6.001216586351861770e+04 1.015304385477939997e+00 6.185054036211605488e-03
6.001216589832596947e+04 1.020560219707798977e+00 6.362403031786183910e-03
6.001216593313332123e+04 1.014924472935991862e+00 6.222433007637308625e-03
6.001216596794067300e+04 1.020548546505660292e+00 6.171098353278794968e-03
6.001216600274802477e+04 1.017446672052264578e+00 6.200345203253130807e-03
6.001216603755537653e+04 1.015052656203916159e+00 6.227056040723118364e-03
6.001216607236272830e+04 1.013252969547661309e+00 6.258912300426452101e-03
6.001216610717008007e+04 1.005004911132302059e+00 6.117980082674814336e-03
6.001216614197743183e+04 1.014853641147513308e+00 6.236899065891954828e-03
6.001216617678478360e+04 1.018416281203858631e+00 6.346709811249055637e-03
6.001216621159213537e+04 1.011361785057135254e+00 6.296208656044198319e-03
6.001216624639948714e+04 1.012193654312596225e+00 6.186331973569681245e-03
6.001216628120683890e+04 1.011001766188886819e+00 6.186635615648587889e-03
6.001216631601418339e+04 9.992831115229007244e-01 6.166475090381430026e-03
6.001216635082153516e+04 9.973730422684262686e-01 6.128390714562473481e-03
6.001216638562888693e+04 9.969313021478303227e-01 6.131367638636531225e-03
6.001216642043623142e+04 9.898984247495167255e-01 6.162417652527120773e-03
6.001216645524358319e+04 9.925215298246702345e-01 6.092111396867222993e-03
6.001216649005093495e+04 9.993961079813141746e-01 6.153500174899962684e-03
6.001216652485828672e+04 9.873572563535952806e-01 6.047196207716929936e-03
6.001216655966563849e+04 1.000541755680470102e+00 6.107955814946956254e-03
6.001216659447299025e+04 9.949747668566998327e-01 6.129082156344044588e-03
6.001216662928034202e+04 1.000113025488155394e+00 6.171825434702904456e-03
6.001216666408769379e+04 9.907402940615314124e-01 6.126819123166618759e-03
6.001216669889504556e+04 9.922991576332037544e-01 6.095737615791119862e-03
6.001216673370239732e+04 9.941335769560468716e-01 6.139241381324611786e-03
6.001216676850974909e+04 9.873129306386460025e-01 6.022732109849695571e-03
6.001216680331710086e+04 9.944295262923467105e-01 6.174444775188980133e-03
6.001216683812445262e+04 9.766837956878677840e-01 6.028946865458438727e-03
6.001216687293180439e+04 9.786695287909307206e-01 5.961318426042219905e-03
6.001216690773915616e+04 9.734934637104133426e-01 5.981699595761926815e-03
6.001216694254650793e+04 9.815983551006368657e-01 6.102397075040241238e-03
6.001216697735385969e+04 9.788013468270820860e-01 6.073820798607903505e-03
6.001216701216121146e+04 9.929819529336143535e-01 6.125240528324540044e-03
6.001216704696855595e+04 9.799640563709548502e-01 6.127817442362289840e-03
6.001216708177590772e+04 9.718058041177365380e-01 5.933313066207084908e-03
6.001216711658325949e+04 9.754664978115609175e-01 6.034954311755399634e-03
6.001216715139061125e+04 9.704228521869967539e-01 6.017365845231155246e-03
6.001216718619796302e+04 9.812228839277472581e-01 6.048500610232908532e-03
6.001216722100531479e+04 9.780279299509578861e-01 6.070734139039231890e-03
6.001216725581266655e+04 9.820986860661985451e-01 6.135520284077142228e-03
6.001216729062001104e+04 9.794360287872497794e-01 6.107556550951315048e-03
6.001216732542736281e+04 9.820194911033220952e-01 6.083875985840616479e-03
6.001216736023471458e+04 9.763150713103465606e-01 6.201993583533917630e-03
6.001216739504206635e+04 9.726283668973555452e-01 6.116521950722229005e-03
6.001216742984941811e+04 9.582177278779880902e-01 5.989121509775797991e-03
6.001216746465676988e+04 9.737562296983552912e-01 6.093722704950372583e-03
6.001216749946412165e+04 9.583754467424987489e-01 5.900618217319558018e-03
6.001216753427147341e+04 9.587877456923723507e-01 5.885253075107814077e-03
6.001216756907882518e+04 9.560824519968048607e-01 5.923166074321495680e-03
6.001216760388617695e+04 9.740124180233472595e-01 6.021356588088199076e-03
6.001216763869352872e+04 9.649629869219378264e-01 5.960951885903950816e-03
6.001216767350088048e+04 9.534543541135065414e-01 6.053837724743059250e-03
6.001216770830823225e+04 9.630868787502295802e-01 6.007270157642312716e-03
6.001216774311558402e+04 9.499657923219896327e-01 5.849781087345485957e-03
6.001216777792293578e+04 9.553812929473680660e-01 5.933867293534738838e-03
6.001216781273028755e+04 9.529447177035296201e-01 5.943322790545936020e-03
6.001216784753763932e+04 9.531653626632954346e-01 5.994293187390217423e-03
6.001216788234499109e+04 9.448063239565352989e-01 5.907936150090838112e-03
6.001216791715234285e+04 9.522782239928305748e-01 5.920269235985408871e-03
6.001216795195968734e+04 9.471225334230942705e-01 5.883189360011062234e-03
6.001216798676703911e+04 9.446326128507173125e-01 5.836002517922619579e-03
6.001216802157439088e+04 9.488460629722119677e-01 5.892885921516534571e-03
6.001216805638174264e+04 9.583015285918469184e-01 5.928595431572871235e-03
6.001216809118909441e+04 9.442872564875038899e-01 5.939115233848640991e-03
6.001216812599644618e+04 9.505638081632280523e-01 5.902240543492157966e-03
6.001216816080379795e+04 9.409669525202642992e-01 5.867631229496074810e-03
6.001216819561114244e+04 9.533156565973919250e-01 5.924942230571482796e-03
6.001216823041849420e+04 9.557891760508282486e-01 5.937591762878350644e-03
6.001216826522584597e+04 9.629591131362866818e-01 6.058078967574423088e-03
6.001216830003319774e+04 9.449709226617707403e-01 5.887828274580408222e-03
6.001216833484054951e+04 9.620523184585260124e-01 6.029810103611125786e-03
6.001216836964790127e+04 9.495813206294990705e-01 5.940725527707204322e-03
6.001216840445525304e+04 9.537671210736083927e-01 5.865785249688653530e-03
6.001216843926260481e+04 9.548082400371861178e-01 5.870010533024924704e-03
6.001216847406995657e+04 9.558804649424732514e-01 5.891942498155978980e-03
6.001216850887730834e+04 9.566543859717743237e-01 5.927666418323263020e-03
6.001216854368466011e+04 9.590572380662765184e-01 5.894312401682346748e-03
6.001216857849201187e+04 9.587130893470093840e-01 5.973770973366465328e-03
6.001216861329936364e+04 9.602604516121613365e-01 5.975015810171330384e-03
6.001216864810671541e+04 9.674028344566333315e-01 6.185435128583703125e-03
6.001216868291406718e+04 9.625654226996743779e-01 6.003025736949450623e-03
6.001216871772141894e+04 9.530905531738987913e-01 5.970894833274857129e-03
6.001216875252877071e+04 9.541643666398612611e-01 5.896285056118583980e-03
6.001216878733612248e+04 9.639798854298982089e-01 6.040925359944352042e-03
6.001216882214346697e+04 9.569493332619007919e-01 5.986878072704943793e-03
6.001216885695081874e+04 9.634400072107349722e-01 5.923917290671421726e-03
6.001216889175817050e+04 9.528096726627791613e-01 5.950624555317069082e-03
6.001216892656551499e+04 9.798551836159757888e-01 6.180628398020152937e-03
6.001216896137286676e+04 9.639130472813309813e-01 5.974826711605411671e-03
6.001216899618021853e+04 9.649830346141832216e-01 5.969467876734199131e-03
6.001216903098757030e+04 9.712348654055388275e-01 5.943462530867011859e-03
6.001216906579492206e+04 9.735400966840214165e-01 6.043782106997978333e-03
6.001216910060227383e+04 9.725078791017336410e-01 5.951895780768359269e-03
6.001216913540962560e+04 9.784580280126250473e-01 6.069868173379106176e-03
6.001216917021697736e+04 9.645536627122418549e-01 5.940864906404026181e-03
6.001216920502432913e+04 9.613355850950029424e-01 5.951476380129186623e-03
6.001216923983168090e+04 9.832121950970104107e-01 6.081788235655280310e-03
6.001216927463903266e+04 9.725758623612211773e-01 5.972881087090937090e-03
6.001216930944638443e+04 9.807333542568923423e-01 5.965201346875798755e-03
6.001216934425373620e+04 9.835030993694406920e-01 5.995276917959725498e-03
6.001216937906108797e+04 9.826122546839558547e-01 6.075923567174258515e-03
6.001216941386843973e+04 9.893146259965094336e-01 6.087642729416279860e-03
6.001216944867579150e+04 9.930502486477873481e-01 6.209867379906919282e-03
6.001216948348314327e+04 9.910633471392753524e-01 6.162019161651938713e-03
6.001216951829049503e+04 9.847481320934687865e-01 6.063936327764904433e-03
6.001216955309783953e+04 9.917111616725957646e-01 6.053582061000339389e-03
6.001216958790519129e+04 9.916841069855933943e-01 6.029094933814093359e-03
6.001216962271254306e+04 9.941003225917103281e-01 6.063443304330089732e-03
6.001216965751989483e+04 9.957168208132580745e-01 6.182758883322873183e-03
6.001216969232724659e+04 9.952776162031164997e-01 6.091788920571033356e-03
6.001216972713459836e+04 9.918786843206987003e-01 6.061507201878022812e-03
6.001216976194195013e+04 9.841771240955922151e-01 6.060984226202899457e-03
6.001216979674929462e+04 9.898561942868301378e-01 6.103831056386210471e-03
6.001216983155664639e+04 9.904613204107916014e-01 6.070449697163151324e-03
6.001216986636399815e+04 1.003469419248094407e+00 6.227013358188001821e-03
6.001216990117134992e+04 1.013520151583964468e+00 6.209992303396128649e-03
6.001216993597870169e+04 1.001613152857779632e+00 6.141569732803182219e-03
6.001216997078605345e+04 9.947091416873918845e-01 6.116288036237057732e-03
6.001217000559340522e+04 1.002055141296564589e+00 6.145982386501217670e-03
6.001217004040075699e+04 1.002692584745198179e+00 6.131488177128063127e-03
6.001217007520810876e+04 1.003058489575434198e+00 6.162718960392109778e-03
6.001217011001546052e+04 1.013784059382692782e+00 6.272204637492230853e-03
6.001217014482281229e+04 1.010636493644121892e+00 6.214823207554301399e-03
6.001217017963016406e+04 9.978601874359865898e-01 6.214142458407696974e-03
6.001217021443751582e+04 1.018191234496937270e+00 6.258887940570593070e-03
6.001217024924486759e+04 1.008470360811031030e+00 6.240463002590152831e-03
6.001217028405221936e+04 1.011792172200467466e+00 6.149810670784432685e-03
6.001217031885957113e+04 9.907024280816957296e-01 6.083907172403904030e-03
6.001217035366692289e+04 1.004217435229632249e+00 6.136490142801306023e-03
6.001217038847426738e+04 9.924960836951833842e-01 6.145160835950698626e-03
6.001217042328161915e+04 1.001234795208127082e+00 6.130542554058306289e-03
6.001217045808897092e+04 9.906245611312559651e-01 6.100207931745456683e-03
6.001217049289632268e+04 1.003242532459430736e+00 6.210944343695920175e-03
6.001217052770367445e+04 9.889915313352407589e-01 6.181177784952461909e-03
6.001217056251102622e+04 9.964873426576261739e-01 6.110430969709673699e-03
6.001217059731837799e+04 9.952415793004004696e-01 6.106151151545494669e-03
6.001217063212572975e+04 1.000681248266749535e+00 6.212203910004988373e-03
6.001217066693307424e+04 9.978587454344937102e-01 6.234946712378992492e-03
6.001217070174042601e+04 9.925245703697803679e-01 6.244230855781729254e-03
6.001217073654777778e+04 9.895635381096681282e-01 6.094094887593926729e-03
6.001217077135512955e+04 9.967115886057804630e-01 6.188125611652555043e-03
6.001217080616248131e+04 9.986971010543578275e-01 6.221443290472590537e-03
6.001217084096983308e+04 9.878391208108417976e-01 6.057563995755898059e-03
6.001217087577718485e+04 1.002678854800728159e+00 6.185864858613743592e-03
6.001217091058453661e+04 9.912878173615746746e-01 6.214155012287560578e-03
6.001217094539188838e+04 9.869090179059650803e-01 6.139133007829096489e-03
6.001217098019924015e+04 9.855886420069497333e-01 6.133916858129570548e-03
6.001217101500659192e+04 9.941415426067414796e-01 6.193171718616777115e-03
6.001217104981394368e+04 9.892690521841465134e-01 6.206891691019879309e-03
6.001217108462129545e+04 9.902422419534219200e-01 6.098953130948067333e-03
6.001217111942864722e+04 9.812901460793087560e-01 6.083691138500607262e-03
6.001217115423599898e+04 9.945695799259841596e-01 6.172482806939945388e-03
6.001217118904335075e+04 9.907857566356151890e-01 6.115701423181246418e-03
6.001217122385070252e+04 9.860609007946031790e-01 6.037169074399995929e-03
6.001217125865805428e+04 9.791618391883618600e-01 5.996916845469544774e-03
6.001217129346540605e+04 9.883461026875030031e-01 6.025275847186647299e-03
6.001217132827275782e+04 9.842526859959359609e-01 6.041910032320309785e-03
6.001217136308010231e+04 9.874302863362492966e-01 6.030470916934049970e-03
6.001217139788745408e+04 9.734079828304301740e-01 6.063371708445772224e-03
6.001217143269480584e+04 9.833081270791829143e-01 6.077388248018857596e-03
6.001217146750215761e+04 9.872057159712090968e-01 6.004917389813567950e-03
6.001217150230950938e+04 9.667265774998837768e-01 5.939511960866928307e-03
6.001217153711686115e+04 9.761256416271381076e-01 5.999975351547635893e-03
6.001217157192421291e+04 9.785600210595788440e-01 5.989459085929679967e-03
6.001217160673155740e+04 9.745451552172473830e-01 5.982246100525282634e-03
6.001217164153890917e+04 9.821856127463104436e-01 6.110236610581742944e-03
6.001217167634626094e+04 9.697341485021682139e-01 5.989796726081809616e-03
6.001217171115361270e+04 9.755039434275040167e-01 5.962626828474953088e-03
6.001217174596096447e+04 9.724579268981607960e-01 5.986814795425676738e-03
6.001217178076831624e+04 9.746883061137432414e-01 6.023365505909043967e-03
6.001217181557566801e+04 9.696369600139490563e-01 5.942988496864693229e-03
6.001217185038301977e+04 9.840087033159468088e-01 6.029165090571956577e-03
6.001217188519037154e+04 9.782893801665787370e-01 6.079934389652675089e-03
6.001217191999772331e+04 9.797531341825045370e-01 6.056234615126540599e-03
6.001217195480507507e+04 9.746137244078859618e-01 6.021558934194816762e-03
6.001217198961242684e+04 9.839409919594209741e-01 6.055724730076534126e-03
6.001217202441977861e+04 9.725164810199357079e-01 5.967755712513806571e-03
6.001217205922713038e+04 9.756032047085626546e-01 5.988832712036244559e-03
6.001217209403448214e+04 9.716669248544359538e-01 5.977875831138751254e-03
6.001217212884183391e+04 9.966795668317947055e-01 6.091106127166872296e-03
6.001217216364917840e+04 9.761833236587493801e-01 5.918587604743771879e-03
6.001217219845653017e+04 9.775638324339336327e-01 5.967165964091487168e-03
6.001217223326388194e+04 9.726067448091880729e-01 5.954474714059743157e-03
6.001217226807123370e+04 9.768490262835658466e-01 5.964815256225948492e-03
6.001217230287858547e+04 9.772758275930383265e-01 5.997947249862349561e-03
6.001217233768593724e+04 9.798173324198304890e-01 5.950975152550943073e-03
6.001217237249328173e+04 9.826442743828112114e-01 6.005068769571459200e-03
6.001217240730063349e+04 9.807755733869455428e-01 5.957416477289640203e-03
6.001217244210798526e+04 9.853605163144880663e-01 5.993204707292087985e-03
6.001217247691533703e+04 9.797640963414709914e-01 5.976984625437405281e-03
6.001217251172268880e+04 9.803671165831067125e-01 5.989501100632451530e-03
6.001217254653004056e+04 9.723247792490793406e-01 5.999978737741503733e-03
6.001217258133739233e+04 9.891441789600107226e-01 6.053208210659494215e-03
6.001217261614474410e+04 9.982619065837258221e-01 6.010801892534921483e-03
6.001217265095209586e+04 9.926883916523921991e-01 6.061796359647229036e-03
6.001217268575944763e+04 9.861399206198107059e-01 6.032064659094695663e-03
6.001217272056679940e+04 9.746173552662944495e-01 5.922923353895527543e-03
6.001217275537415117e+04 9.822611273779157104e-01 6.026631566564483872e-03
6.001217279018150293e+04 9.904734276238587043e-01 6.068502973088692881e-03
6.001217282498885470e+04 9.877767251760740663e-01 6.053835826861993404e-03
6.001217285979620647e+04 1.000400991409231555e+00 6.127212180087984392e-03
6.001217289460355823e+04 9.941416241662995867e-01 6.019906452821117623e-03
6.001217292941091000e+04 9.966802023776279995e-01 6.103101191718154038e-03
6.001217296421826177e+04 9.914007035182855754e-01 6.045265972671017701e-03
6.001217299902561354e+04 9.867432855782025669e-01 5.969064951564281851e-03
6.001217303383296530e+04 9.932386749947851312e-01 6.026734895738804915e-03
6.001217306864031707e+04 1.000759677782206314e+00 6.053298092789463972e-03
6.001217310344766884e+04 9.938039953987293229e-01 6.038614067539440494e-03
6.001217313825501333e+04 1.012668850462820513e+00 6.153911264931090710e-03
6.001217317306236509e+04 9.985739784897943450e-01 6.131303334948377468e-03
6.001217320786971686e+04 1.003243710293669322e+00 6.128106581996535518e-03
6.001217324267706863e+04 1.000650569380759691e+00 6.178999763491269462e-03
6.001217327748441312e+04 1.009690018161084835e+00 6.103167419903797984e-03
6.001217331229176489e+04 1.007797161016786402e+00 6.114704189627199679e-03
6.001217334709912393e+04 1.017555135315511672e+00 6.106921808905593080e-03
6.001217338190647570e+04 1.019609881722882028e+00 6.128425514970402971e-03
6.001217341671382019e+04 1.011937642874271015e+00 6.136741078421222885e-03
6.001217345152117196e+04 1.011392766371068008e+00 6.177627102954155389e-03
6.001217348632852372e+04 1.018184586702827854e+00 6.177487693327985904e-03
6.001217352113587549e+04 1.008843036853193542e+00 6.153845146110545339e-03
6.001217355594322726e+04 1.041760715745600141e+00 6.328744437644094438e-03
6.001217359075057902e+04 1.033689865464089586e+00 6.198004237088015032e-03
6.001217362555793079e+04 1.018226632240034624e+00 6.188883438647728441e-03
6.001217366036528256e+04 1.034312852688236140e+00 6.211222353554743392e-03
6.001217369517263432e+04 1.036711754641276961e+00 6.299559358276930407e-03
6.001217372997998609e+04 1.031306486341693418e+00 6.348983460300987314e-03
6.001217376478733786e+04 1.019605925898747545e+00 6.144626652295183400e-03
6.001217379959468963e+04 1.021260980898293091e+00 6.163972314683363769e-03
6.001217383440204139e+04 1.016788346893574113e+00 6.104060452199108582e-03
6.001217386920939316e+04 1.015927605194910877e+00 6.141599289836627978e-03
6.001217390401674493e+04 1.029358743039760826e+00 6.236785153677487301e-03
6.001217393882409669e+04 1.017728532159311472e+00 6.150457598091439888e-03
6.001217397363144846e+04 1.011568542187892161e+00 6.159724114520015968e-03
6.001217400843879295e+04 1.016367067850575623e+00 6.198355125242130913e-03
6.001217404324614472e+04 1.016568932224143573e+00 6.128383087866479985e-03
6.001217407805349649e+04 1.015106361477496666e+00 6.234022073384560235e-03
6.001217411286084825e+04 1.023806874124532307e+00 6.201799569440355139e-03
6.001217414766820002e+04 1.019787686306064645e+00 6.219461184198954613e-03
6.001217418247555179e+04 1.022687603567012049e+00 6.155081611692016230e-03
6.001217421728290356e+04 1.027485238391862010e+00 6.262295044428644111e-03
6.001217425209025532e+04 1.019705864758676750e+00 6.226899228852406792e-03
6.001217428689759981e+04 1.010093972299878295e+00 6.152422538451354957e-03
6.001217432170495158e+04 1.016421358857702462e+00 6.151172995735184300e-03
6.001217435651230335e+04 1.022638956120781817e+00 6.172928856682790948e-03
6.001217439131965511e+04 1.018665633435171580e+00 6.130396105037019643e-03
6.001217442612700688e+04 1.024319870451773751e+00 6.210118970911135926e-03
6.001217446093435865e+04 1.018460312794189138e+00 6.110574408435327787e-03
6.001217449574171042e+04 1.015021087686263090e+00 6.157854415824196188e-03
6.001217453054906218e+04 1.007313620547682920e+00 6.121655337200305157e-03
6.001217456535641395e+04 1.015962372276388415e+00 6.189603753695897478e-03
6.001217460016376572e+04 1.005975289217560631e+00 6.058245085082770987e-03
6.001217463497111748e+04 1.023249675299873429e+00 6.165777938917316181e-03
6.001217466977846925e+04 1.023120683664214381e+00 6.158986048537708549e-03
6.001217470458582102e+04 1.004017370916614915e+00 6.078313091954377391e-03
6.001217473939317279e+04 1.006016868347532345e+00 6.091337837253403380e-03
6.001217477420052455e+04 1.002872304077876198e+00 6.072840258980973308e-03
6.001217480900787632e+04 9.965458049237260196e-01 6.026765837122360046e-03
6.001217484381522809e+04 1.011509762316195715e+00 6.176987321374205996e-03
6.001217487862257985e+04 9.953367285936833841e-01 6.048673530119640096e-03
6.001217491342993162e+04 9.966617376497564074e-01 5.997127469455915648e-03
6.001217494823727611e+04 1.003167504633486029e+00 6.102715859564782942e-03
6.001217498304462788e+04 9.956574680826030255e-01 6.040894264864072292e-03
6.001217501785197965e+04 9.839897698745224686e-01 5.976907443010637776e-03
6.001217505265933141e+04 9.921506729754169251e-01 6.078327553910873454e-03
6.001217508746668318e+04 1.006808349641464817e+00 6.112668448661075227e-03
6.001217512227403495e+04 1.000250200848926463e+00 5.993761733118206127e-03
6.001217515708138671e+04 9.911489895100401570e-01 6.030843504080166638e-03
6.001217519188873121e+04 1.009246758640022446e+00 6.102404028663119262e-03
6.001217522669608297e+04 9.937711089093927974e-01 6.050663893997634130e-03
6.001217526150343474e+04 9.868725485732068314e-01 5.963138809478584629e-03
6.001217529631078651e+04 9.998469415881526823e-01 6.075479886217404965e-03
6.001217533111813827e+04 1.000537596505828075e+00 6.043376640220575816e-03
6.001217536592549004e+04 9.939188486295308378e-01 6.026370694999875002e-03
6.001217540073284181e+04 1.003868971303344404e+00 6.090117337024358000e-03
6.001217543554019358e+04 1.001839699893171121e+00 6.065330857478398036e-03
6.001217547034754534e+04 9.986653420969411332e-01 5.995587570589343274e-03
6.001217550515489711e+04 9.924470797419641110e-01 6.018805471690937513e-03
6.001217553996224888e+04 9.852343569977958238e-01 5.903308993285263408e-03
6.001217557476960064e+04 9.925736381906953287e-01 6.063339754802917272e-03
6.001217560957695241e+04 9.973370864671636804e-01 6.058986351306973675e-03
6.001217564438430418e+04 9.955139472532068545e-01 6.016674194215921624e-03
6.001217567919165595e+04 9.808476413233148117e-01 5.925083690832193793e-03
6.001217571399900044e+04 9.922938559583833751e-01 6.101561521199461331e-03
6.001217574880635220e+04 1.009518080404355977e+00 6.296514609802977662e-03
6.001217578361370397e+04 9.826963242287319877e-01 6.023307889031499773e-03
6.001217581842105574e+04 9.890463257655716101e-01 6.012827639525784862e-03
6.001217585322840750e+04 9.901033477597679378e-01 6.039947367816315103e-03
6.001217588803575927e+04 9.976100357815472774e-01 6.099161017229677399e-03
6.001217592284311104e+04 9.891479377910825654e-01 6.114531505387799624e-03
6.001217595765045553e+04 9.860760612658600044e-01 6.029287908133808965e-03
6.001217599245780730e+04 9.790857318928785080e-01 6.085668577821556902e-03
6.001217602726515906e+04 9.735553859291270484e-01 5.953358941806010524e-03
6.001217606207251083e+04 9.810017935228998454e-01 6.062648164839867793e-03
6.001217609687986260e+04 9.840585976105804544e-01 6.011890121311733864e-03
6.001217613168721437e+04 9.947468386110848160e-01 6.107128531802339007e-03
6.001217616649456613e+04 9.763295171146950668e-01 6.015697664139407937e-03
6.001217620130191790e+04 9.846907495541024069e-01 6.018702254899487708e-03
6.001217623610926967e+04 9.856849549014865541e-01 5.990547017224290283e-03
6.001217627091662143e+04 9.806647532095087438e-01 5.976139435392251002e-03
6.001217630572397320e+04 9.757916191711603071e-01 5.969312528734753952e-03
6.001217634053132497e+04 9.960651572432993595e-01 6.097247342262858763e-03
6.001217637533867673e+04 9.841491170962445301e-01 5.967540529429199610e-03
6.001217641014602850e+04 9.926575761134408538e-01 6.062683471757675593e-03
6.001217644495338027e+04 1.002921085464536510e+00 6.091730033678258160e-03
6.001217647976073204e+04 9.997177795244849285e-01 6.091923565748160081e-03
6.001217651456808380e+04 9.827375519807557414e-01 6.025545264179952426e-03
6.001217654937543557e+04 9.759866519928074302e-01 5.976569858423166903e-03
6.001217658418278006e+04 9.915130953701962735e-01 6.027719339589871807e-03
6.001217661899013183e+04 9.847883052405143056e-01 5.985667131251966831e-03
6.001217665379749087e+04 9.901788915541563929e-01 6.011924728808291582e-03
6.001217668860483536e+04 9.926975115891039092e-01 6.051966734781321494e-03
6.001217672341218713e+04 9.986828269666970792e-01 6.005082184101738323e-03
6.001217675821953890e+04 9.877187945634391397e-01 5.989850635027373256e-03
6.001217679302688339e+04 9.952275781439737790e-01 6.098346383289246844e-03
6.001217682783423516e+04 1.007957018834336527e+00 6.203166788783693285e-03
6.001217686264158692e+04 1.004185135350211810e+00 6.103526679779491121e-03
6.001217689744893869e+04 1.000246717976629007e+00 6.047388674548207985e-03
6.001217693225629046e+04 1.006573312661129371e+00 6.151244845211375871e-03
6.001217696706364222e+04 1.000720100665159817e+00 6.109827922931338091e-03
6.001217700187099399e+04 9.990660263256972984e-01 6.011611414261187891e-03
6.001217703667834576e+04 1.001724402706270611e+00 6.069089936852995956e-03
6.001217707148569752e+04 1.007406010000527763e+00 6.180441818168626658e-03
6.001217710629304929e+04 1.008118387976434160e+00 6.134740171914319223e-03
6.001217714110040106e+04 1.010289045763541838e+00 6.234048420203594856e-03
6.001217717590775283e+04 1.002276905108625771e+00 6.092591353750165077e-03
6.001217721071510459e+04 1.004252648875107123e+00 6.048044280472025629e-03
6.001217724552245636e+04 1.006053723416334922e+00 6.086188397559587869e-03
6.001217728032980813e+04 1.017989925820290464e+00 6.175925097810498060e-03
6.001217731513715989e+04 1.007062061564457434e+00 6.127648050496075499e-03
6.001217734994451166e+04 1.009350438561056995e+00 6.112813424527123451e-03
6.001217738475186343e+04 1.003608091112747847e+00 6.133534606637335365e-03
6.001217741955921520e+04 1.011326651941967025e+00 6.052083503289860944e-03
6.001217745436656696e+04 1.014786677741563947e+00 6.120755715111399209e-03
6.001217748917391145e+04 1.017029134588639083e+00 6.159643494384960290e-03
6.001217752398126322e+04 1.015921829553361411e+00 6.142342665090119551e-03
6.001217755878861499e+04 1.012267774056798908e+00 6.234958357158240129e-03
6.001217759359596675e+04 1.014419807164107290e+00 6.063143245658484878e-03
6.001217762840331852e+04 1.015215112216615756e+00 6.138903845048188784e-03
6.001217766321067029e+04 1.025895307547324276e+00 6.147372427909428283e-03
6.001217769801802206e+04 1.012094001974385149e+00 6.087454215714166970e-03
6.001217773282536655e+04 1.011809494817222710e+00 6.026478640547728617e-03
6.001217776763271831e+04 1.025889483664416124e+00 6.194639200747354552e-03
6.001217780244007008e+04 1.027337107275704930e+00 6.242864037282404473e-03
6.001217783724742185e+04 1.019038218867411638e+00 6.154181767244610614e-03
6.001217787205477362e+04 1.025088208917260824e+00 6.188126161569849903e-03
6.001217790686212538e+04 1.030012780839922870e+00 6.159955975116838782e-03
6.001217794166947715e+04 1.036945094456933836e+00 6.290614225151352351e-03
6.001217797647682892e+04 1.041103213633752134e+00 6.208951447224463939e-03
6.001217801128418068e+04 1.029291892649248474e+00 6.187235754580251712e-03
6.001217804609153245e+04 1.025852065463789042e+00 6.131241880588225550e-03
6.001217808089888422e+04 1.025931139427925576e+00 6.138381041371601503e-03
6.001217811570623599e+04 1.028033596226128887e+00 6.203686405035638632e-03
6.001217815051358775e+04 1.023202562038147301e+00 6.127009694532597334e-03
6.001217818532093952e+04 1.030808443537574171e+00 6.197188740906893305e-03
6.001217822012829129e+04 1.040558333920992506e+00 6.309120261317367577e-03
6.001217825493564305e+04 1.034287647229085838e+00 6.162745723494368437e-03
6.001217828974298754e+04 1.018711644384989956e+00 6.123848178263650681e-03
6.001217832455033931e+04 1.030036846766603231e+00 6.213440363356588503e-03
6.001217835935769108e+04 1.019413794271542661e+00 6.145206129587816452e-03
6.001217839416504285e+04 1.023919395438531499e+00 6.146703778370403611e-03
6.001217842897239461e+04 1.029289237562856840e+00 6.200509455226699100e-03
6.001217846377974638e+04 1.038041627703490732e+00 6.230522623111901109e-03
6.001217849858709815e+04 1.037609099341499919e+00 6.201375485166331879e-03
6.001217853339444991e+04 1.014223626779906740e+00 6.099671370623731444e-03
6.001217856820179441e+04 1.033884565082600293e+00 6.294712057942420010e-03
6.001217860300914617e+04 1.023294065626846550e+00 6.289094375598824026e-03
6.001217863781649794e+04 1.032332972538941629e+00 6.292473086211477010e-03
6.001217867262384971e+04 1.020276553273853137e+00 6.243491029190198320e-03
6.001217870743120147e+04 1.028835846137901022e+00 6.255412877446166198e-03
6.001217874223855324e+04 1.033145837071314910e+00 6.366725556019554345e-03
6.001217877704590501e+04 1.031813660778536423e+00 6.272632584050460980e-03
6.001217881185325678e+04 1.021115181804407301e+00 6.220548823776219337e-03
6.001217884666060854e+04 1.016545521781267114e+00 6.156537830093311917e-03
6.001217888146796031e+04 1.015437057318882230e+00 6.106231821509776163e-03
6.001217891627531208e+04 1.013280144037336905e+00 6.160328580444553170e-03
6.001217895108266384e+04 1.013208230131712240e+00 6.092548247019827050e-03
6.001217898589001561e+04 1.025193218273860785e+00 6.252615248340815356e-03
6.001217902069736738e+04 1.014134807754161427e+00 6.191302254207771243e-03
6.001217905550471914e+04 1.016569141951679356e+00 6.189475582988244323e-03
6.001217909031206364e+04 1.021852529876722038e+00 6.143753515984469622e-03
6.001217912511941540e+04 1.012170313369483932e+00 6.095659643087882225e-03
6.001217915992677445e+04 1.022445857416918624e+00 6.225373311597654988e-03
6.001217919473412621e+04 1.014159546080321217e+00 6.122752860106997312e-03
6.001217922954147070e+04 1.032497818084891605e+00 6.400186096087815205e-03
6.001217926434882247e+04 1.032613615421446029e+00 6.407460439064946965e-03
6.001217929915617424e+04 1.007226576743786017e+00 6.107683395523458639e-03
6.001217933396351873e+04 1.016608353681834442e+00 6.200095344367368040e-03
6.001217936877087050e+04 1.013528702114443680e+00 6.126182283065561424e-03
6.001217940357822226e+04 1.007348139656918384e+00 6.084969898970935855e-03
6.001217943838558131e+04 1.008214960669173488e+00 6.142080943584897132e-03
6.001217947319292580e+04 1.009051230450703995e+00 6.026610674540511942e-03
6.001217950800027756e+04 1.023920373164318276e+00 6.225413973093164161e-03
6.001217954280762933e+04 1.004086310419863626e+00 6.064638340607608757e-03
6.001217957761498110e+04 1.012610647267622843e+00 6.158990187603975361e-03
6.001217961242233287e+04 1.002674330863529084e+00 6.081863504886268063e-03
6.001217964722968463e+04 9.950901172943876771e-01 6.015225436197995171e-03
6.001217968203703640e+04 9.852213112782416404e-01 5.960399601236769478e-03
6.001217971684438817e+04 9.912191321989974879e-01 6.005577004206751925e-03
6.001217975165173993e+04 9.968589410803476714e-01 5.971199136137296699e-03
6.001217978645909170e+04 1.005554794252715656e+00 6.095065924789295694e-03
6.001217982126644347e+04 1.007344318061644817e+00 6.243819814250431248e-03
6.001217985607379524e+04 9.971251540049230755e-01 6.071207712820862572e-03
6.001217989088114700e+04 9.865255642760605292e-01 6.004456885688936284e-03
6.001217992568849877e+04 1.005886687408276359e+00 6.067096107661498761e-03
6.001217996049585054e+04 1.002826130098222412e+00 6.041726853039361238e-03
6.001217999530319503e+04 1.007629983319071165e+00 6.114366227193582075e-03
6.001218003011054680e+04 1.001268159326231588e+00 6.042432761438917485e-03
6.001218006491789856e+04 1.013393905717411947e+00 6.217871366364170586e-03
6.001218009972525033e+04 1.004183683428499396e+00 6.063804973264576466e-03
6.001218013453260210e+04 1.005046398288158782e+00 6.151853469684677965e-03
6.001218016933995386e+04 1.001433187428413252e+00 6.082705427389265354e-03
6.001218020414730563e+04 1.016385080273713104e+00 6.182720527296399309e-03
6.001218023895465012e+04 1.021678855229616101e+00 6.238243266552805089e-03
6.001218027376200189e+04 1.009720427762814232e+00 6.131357208406302238e-03
6.001218030856935366e+04 1.008779219751475997e+00 6.131709552861174320e-03
6.001218034337670542e+04 1.004205904625731449e+00 6.206035275084767835e-03
6.001218037818405719e+04 9.913340244844268678e-01 6.116960088090619280e-03
6.001218041299140896e+04 1.003985275477225159e+00 6.198101252334131152e-03
6.001218044779876072e+04 1.017474124881074138e+00 6.210562113614096630e-03
6.001218048260611249e+04 1.011271001589445273e+00 6.198681236417495112e-03
6.001218051741346426e+04 1.008745361686758324e+00 6.160096395653466908e-03
6.001218055222081603e+04 1.008085957651858378e+00 6.117267792053965834e-03
6.001218058702816779e+04 1.002631481108931633e+00 6.126938362027400421e-03
6.001218062183551956e+04 1.008233532602335503e+00 6.159113891331278665e-03
6.001218065664287133e+04 9.884746435510015639e-01 5.971868591561950435e-03
6.001218069145022309e+04 1.004942293412983245e+00 6.300758843945244471e-03
6.001218072625757486e+04 1.024381308573070415e+00 6.212798381966836044e-03
6.001218076106492663e+04 1.020871362572881802e+00 6.273285575766477003e-03
6.001218079587227840e+04 1.024629170760231966e+00 6.288115975283825425e-03
6.001218083067962289e+04 1.009162647627490195e+00 6.161417737729875214e-03
6.001218086548697465e+04 1.023999884725424359e+00 6.341376350539519417e-03
6.001218090029432642e+04 1.018505357757421237e+00 6.301886581246226096e-03
6.001218093510167819e+04 1.027105604985500076e+00 6.372995944758899807e-03
6.001218096990902995e+04 1.030741544848954083e+00 6.470276404179226178e-03
6.001218100471638172e+04 1.013115792021614281e+00 6.261529765549837118e-03
6.001218103952373349e+04 1.011567521330959174e+00 6.108395027110940199e-03
6.001218107433107798e+04 1.013598094041407549e+00 6.185713144697072702e-03
6.001218110913842975e+04 1.020497341623268550e+00 6.186782291013243930e-03
6.001218114394578151e+04 1.013961849873979748e+00 6.130157117219471770e-03
6.001218117875313328e+04 1.015140812176573260e+00 6.166254229997244693e-03
6.001218121356048505e+04 1.014246713094438368e+00 6.113897302401281181e-03
6.001218124836783682e+04 1.013408421958562844e+00 6.105092551022966302e-03
6.001218128317518858e+04 1.025338090559484217e+00 6.285368690816341142e-03
6.001218131798254035e+04 1.011811439134091772e+00 6.160090369589856993e-03
6.001218135278989212e+04 1.007038170457309478e+00 6.110148449151495652e-03
6.001218138759724388e+04 1.022592412574847121e+00 6.174383510917396366e-03
6.001218142240459565e+04 1.008555766880505855e+00 6.056895803416195191e-03
6.001218145721194742e+04 1.006767391155393154e+00 6.099125442646797200e-03
6.001218149201929918e+04 1.012814585892009234e+00 6.147897168131889745e-03
6.001218152682665095e+04 1.001741924547959739e+00 6.268604364243608902e-03
6.001218156163400272e+04 1.016081559325309858e+00 6.471735567211854036e-03
6.001218159644135449e+04 1.025988314701818060e+00 6.362169117324498191e-03
6.001218163124870625e+04 1.004259310648778714e+00 6.205797081064543842e-03
6.001218166605605802e+04 1.007838563982714764e+00 6.174198247376337829e-03
6.001218170086340979e+04 1.017691892739198689e+00 6.200838189921059097e-03
6.001218173567076155e+04 1.029519236439669250e+00 6.271142239460850837e-03
6.001218177047810605e+04 1.025354711553496889e+00 6.179791471858324566e-03
6.001218180528545781e+04 1.022060211006325048e+00 6.189479602478524002e-03
6.001218184009280958e+04 1.022110599124797625e+00 6.174991278195631796e-03
6.001218187490015407e+04 1.015492905813448532e+00 6.196473550305711675e-03
6.001218190970750584e+04 1.008099560644289738e+00 6.185095397178258861e-03
6.001218194451486488e+04 1.021576276763433766e+00 6.346566987087847757e-03
6.001218197932220937e+04 1.015899756857378433e+00 6.320778627316316067e-03
6.001218201412956114e+04 1.018135503904938233e+00 6.096717842362100841e-03
6.001218204893691291e+04 1.017163115125343298e+00 6.224670347118628835e-03
6.001218208374426467e+04 1.004602565130212399e+00 6.182021770505569287e-03
6.001218211855161644e+04 1.009356859196223200e+00 6.199473612838623214e-03
6.001218215335896821e+04 1.007366619144070885e+00 6.138289646535309563e-03
6.001218218816631997e+04 1.012455823019208445e+00 6.171286312995525117e-03
6.001218222297367174e+04 1.006587038586725935e+00 6.133559957515336350e-03
6.001218225778102351e+04 1.010426007661981762e+00 6.119325161566545844e-03
6.001218229258837528e+04 1.003612248655558314e+00 6.109242197320062170e-03
6.001218232739572704e+04 1.011012527842853448e+00 6.103414809828094055e-03
6.001218236220307881e+04 1.001049555466122953e+00 6.118888923031405060e-03
6.001218239701043058e+04 1.005331937781619001e+00 6.149716185160736086e-03
6.001218243181778234e+04 1.000235019336147779e+00 6.124025464421368505e-03
6.001218246662513411e+04 9.909515499329661914e-01 6.024163354122012010e-03
6.001218250143248588e+04 9.990397153710098843e-01 6.188083028489737084e-03
6.001218253623983037e+04 1.000020076734154273e+00 6.087351257728900247e-03
6.001218257104718214e+04 1.000701732676808842e+00 6.047351278676254237e-03
6.001218260585453390e+04 9.972759535611490644e-01 6.154832004763304172e-03
6.001218264066188567e+04 9.902826537577197330e-01 6.017723290763459312e-03
6.001218267546923744e+04 9.875180845704945032e-01 5.956989268509867326e-03
6.001218271027658921e+04 9.867897302129654546e-01 5.981449854186103587e-03
6.001218274508394097e+04 9.873214081685099952e-01 6.054845978498348859e-03
6.001218277989128546e+04 9.901938338680097429e-01 6.034708555479208376e-03
6.001218281469863723e+04 9.821602911917127754e-01 6.028525692003776186e-03
6.001218284950598900e+04 9.894344889339079518e-01 6.048660112780947749e-03
6.001218288431334076e+04 9.977298383461684628e-01 6.178605417209726176e-03
6.001218291912069253e+04 9.930317739380603026e-01 6.093467841039657169e-03
6.001218295392804430e+04 9.847598365286234223e-01 6.037247367048561610e-03
6.001218298873539607e+04 9.806860317674749306e-01 5.964824643574186645e-03
6.001218302354274783e+04 9.866442425475702160e-01 6.036203318949759367e-03
6.001218305835009960e+04 9.796648017673676989e-01 6.101662721457559377e-03
6.001218309315745137e+04 9.905812806587892538e-01 6.089089062631782359e-03
6.001218312796480313e+04 9.821144724486756683e-01 6.074669891251993636e-03
6.001218316277215490e+04 9.762830607547496875e-01 6.021015312797497326e-03
6.001218319757950667e+04 9.825816981690117524e-01 6.147363473970588778e-03
6.001218323238685844e+04 9.826660291312948603e-01 6.170150145603581389e-03
6.001218326719421020e+04 9.750159638843999277e-01 6.032494575654263197e-03
6.001218330200156197e+04 9.800426191267478382e-01 6.067891011633763133e-03
6.001218333680891374e+04 9.741655249381990789e-01 5.946088657081237926e-03
6.001218337161626550e+04 9.688343145473078399e-01 5.953736864739493824e-03
6.001218340642360999e+04 9.610119898098447022e-01 5.855713024062824887e-03
6.001218344123096176e+04 9.586763022032218640e-01 5.896702224834319758e-03
6.001218347603832080e+04 9.646251526191017556e-01 5.887033422427084481e-03
6.001218351084567257e+04 9.712718963160671404e-01 5.991303656276446288e-03
6.001218354565301706e+04 9.647084210090439704e-01 5.988712947387789080e-03
6.001218358046036883e+04 9.636458262268267072e-01 5.875464125366678357e-03
6.001218361526772060e+04 9.632936445556320448e-01 5.930948031365632436e-03
6.001218365007506509e+04 9.611966578764645774e-01 5.873556244050961127e-03
6.001218368488241686e+04 9.588098475302644363e-01 5.878598093149499902e-03
6.001218371968976862e+04 9.530443436892276354e-01 5.849616020402171462e-03
6.001218375449712767e+04 9.566677526117813857e-01 5.920837564598301246e-03
6.001218378930447943e+04 9.595298232865175914e-01 5.893919390849937552e-03
6.001218382411182392e+04 9.524896033078515956e-01 5.890377953370549632e-03
6.001218385891917569e+04 9.638773712740537070e-01 6.024090271634882296e-03
6.001218389372652746e+04 9.632906663113336432e-01 5.993060235876530688e-03
6.001218392853387923e+04 9.505676202464908853e-01 5.900262840484124006e-03
6.001218396334123099e+04 9.638443409544383833e-01 5.979432750161918497e-03
6.001218399814858276e+04 9.620227873716620248e-01 6.009407071750676177e-03
6.001218403295593453e+04 9.607654803583687286e-01 6.074528174800577704e-03
6.001218406776328629e+04 9.634984199093598045e-01 5.974710409847963991e-03
6.001218410257063806e+04 9.512475621989967545e-01 5.908527272654404486e-03
6.001218413737798983e+04 9.557970950011207556e-01 5.957324142973086448e-03
6.001218417218534159e+04 9.460514054401960582e-01 5.874434913213803615e-03
6.001218420699269336e+04 9.566794761222386922e-01 5.954712501741665602e-03
6.001218424180004513e+04 9.506091402709652138e-01 5.969922490394867845e-03
6.001218427660739690e+04 9.480954806943205915e-01 5.894137939293927174e-03
6.001218431141474866e+04 9.579957273590302691e-01 5.994635780253883967e-03
6.001218434622209315e+04 9.541781808099594198e-01 5.901725715521791149e-03
6.001218438102944492e+04 9.500335281136210730e-01 5.874878569708445394e-03
6.001218441583679669e+04 9.500667501451945940e-01 5.916167955938301561e-03
6.001218445064414846e+04 9.654878524989852773e-01 5.998700690392163616e-03
6.001218448545150022e+04 9.455321944648868993e-01 5.868253230465090946e-03
6.001218452025885199e+04 9.470531022087471662e-01 5.916609621219104560e-03
6.001218455506620376e+04 9.537375295436686384e-01 5.897542056686017400e-03
6.001218458987354825e+04 9.538558035027951965e-01 5.907964213979696733e-03
6.001218462468090001e+04 9.523719271918881235e-01 5.848774264863181895e-03
6.001218465948825178e+04 9.501017864954773851e-01 5.914213084454930658e-03
6.001218469429560355e+04 9.450174997719835712e-01 5.900646070517803245e-03
6.001218472910295532e+04 9.408540626614899649e-01 5.809786904713765653e-03
6.001218476391030708e+04 9.487758100390099036e-01 5.839600998522218381e-03
6.001218479871765885e+04 9.566048125995899598e-01 5.871121402427428165e-03
6.001218483352501062e+04 9.603910793835170878e-01 5.867514126983783621e-03
6.001218486833236238e+04 9.626397764503933363e-01 5.845178764963093222e-03
6.001218490313971415e+04 9.508714763842454065e-01 5.864398375156065768e-03
6.001218493794706592e+04 9.591392522841177826e-01 5.917946097417436414e-03
6.001218497275441769e+04 9.520172123541111864e-01 5.844198022400438376e-03
6.001218500756176945e+04 9.671170213539693750e-01 6.002029162692617929e-03
6.001218504236912122e+04 9.663182149219925465e-01 6.014125947371985921e-03
6.001218507717647299e+04 9.733890721626671239e-01 6.011282445945056660e-03
6.001218511198382475e+04 9.594315294578330544e-01 5.959246075491554488e-03
6.001218514679117652e+04 9.673927115141028876e-01 5.984513960001398153e-03
6.001218518159852101e+04 9.659340404476188802e-01 5.954370193789362657e-03
6.001218521640587278e+04 9.662169105138509462e-01 6.024828552290567747e-03
6.001218525121322455e+04 9.644982832411591600e-01 5.967420789722869753e-03
6.001218528602057631e+04 9.678272691704159492e-01 5.962391493264340009e-03
6.001218532082792808e+04 9.665067813295651344e-01 6.004273981006673540e-03
6.001218535563527985e+04 9.732914525787595972e-01 6.070930767304018490e-03
6.001218539044262434e+04 9.824087585437786263e-01 6.095722548965074386e-03
6.001218542524997611e+04 9.783090462456442982e-01 6.012868221915867832e-03
6.001218546005732787e+04 9.734509188819697734e-01 6.076086363037487732e-03
6.001218549486467964e+04 9.922567047465457035e-01 6.177054912720846350e-03
6.001218552967203141e+04 9.788986076792660640e-01 6.086550416411472611e-03
6.001218556447938317e+04 9.801755427964258249e-01 6.083494114282133290e-03
6.001218559928673494e+04 9.930092371658831851e-01 6.233442482005475960e-03
6.001218563409408671e+04 9.881706227666127162e-01 6.187341239915222085e-03
6.001218566890143848e+04 9.823755218030697511e-01 6.134327449636928567e-03
6.001218570370879024e+04 9.852178081830449408e-01 6.133022318388985442e-03
6.001218573851614201e+04 9.838355055179560660e-01 6.061462089342588115e-03
6.001218577332349378e+04 9.970960805114467140e-01 6.144413703230053661e-03
6.001218580813084554e+04 1.001928885617566767e+00 6.285304689759575215e-03
6.001218584293819731e+04 1.004904132897125324e+00 6.210275916450408093e-03
6.001218587774554908e+04 1.004993363488581704e+00 6.201061046115737864e-03
6.001218591255290085e+04 1.005735323723573993e+00 6.230342664261749597e-03
6.001218594736025261e+04 1.006326368639821167e+00 6.267975276655659601e-03
6.001218598216760438e+04 9.884910526404987463e-01 6.134267765609174687e-03
6.001218601697495615e+04 1.002544767761955891e+00 6.263947629817709015e-03
6.001218605178230791e+04 9.919925416232077131e-01 6.081741818190365169e-03
6.001218608658965968e+04 9.988780593237047700e-01 6.150685086881046981e-03
6.001218612139701145e+04 1.000560945936227020e+00 6.130283404614401271e-03
6.001218615620436321e+04 9.997437671116579105e-01 6.178615719658312258e-03
6.001218619101171498e+04 1.000531578623749640e+00 6.095155932163457205e-03
6.001218622581905947e+04 1.003191878112577262e+00 6.152707814658520645e-03
6.001218626062641124e+04 1.000664455972360978e+00 6.097539947375834810e-03
6.001218629543376301e+04 9.932374551825919884e-01 6.102720207051784418e-03
6.001218633024111477e+04 1.011894230036955111e+00 6.248737251210258192e-03
6.001218636504846654e+04 9.950525394880290753e-01 6.112795626434024306e-03
6.001218639985581103e+04 1.011450816531553221e+00 6.170486500271497171e-03
6.001218643466316280e+04 9.944843990914256082e-01 6.060419499398225079e-03
6.001218646947051457e+04 1.006810261440807208e+00 6.200160489259753070e-03
6.001218650427786633e+04 9.914680114071215966e-01 6.091536542940294979e-03
6.001218653908521810e+04 9.988969807570822201e-01 6.147057856699539476e-03
6.001218657389256987e+04 9.986141905797268903e-01 6.097123356581209304e-03
6.001218660869992163e+04 9.983384089176081666e-01 6.088474462000548898e-03
6.001218664350727340e+04 1.015808283629778153e+00 6.261736020825111985e-03
6.001218667831462517e+04 1.020658817558086628e+00 6.275890434394461488e-03
6.001218671312197694e+04 1.009700137426698063e+00 6.218522725206726033e-03
6.001218674792932870e+04 1.011160708152921917e+00 6.245110891132585156e-03
6.001218678273668047e+04 1.002725140896959743e+00 6.178846113733569428e-03
6.001218681754403224e+04 9.882151952317930199e-01 6.039811020002098033e-03
6.001218685235138400e+04 9.990338058889397521e-01 6.223043495137485850e-03
6.001218688715873577e+04 1.015611434594907436e+00 6.231713318964803190e-03
6.001218692196608754e+04 1.016628449664172429e+00 6.300021489132292228e-03
6.001218695677343203e+04 1.003642117648620324e+00 6.142018615933090946e-03
6.001218699158078380e+04 1.003496042036101210e+00 6.138740498686718824e-03
6.001218702638813556e+04 1.005632144100679914e+00 6.222268444232566947e-03
6.001218706119548733e+04 9.990873699443629796e-01 6.091045436623582568e-03
6.001218709600283910e+04 9.993921920355399724e-01 6.201044457042976556e-03
6.001218713081019087e+04 1.015234442319895791e+00 6.291834555628842036e-03
6.001218716561754263e+04 1.002755231922651369e+00 6.272652817942661607e-03
6.001218720042488712e+04 1.009450261460768106e+00 6.260229071296883295e-03
6.001218723523223889e+04 9.901986013960865085e-01 6.189784670793498263e-03
6.001218727003959066e+04 9.924162510075845711e-01 6.207460324199091765e-03
6.001218730484694242e+04 9.921174990043875042e-01 6.152344439887084786e-03
6.001218733965429419e+04 9.966112505264130839e-01 6.194280310195721465e-03
6.001218737446164596e+04 1.005938644185254249e+00 6.248198221717824602e-03
6.001218740926899773e+04 9.994651912794761950e-01 6.218707324443391825e-03
6.001218744407634949e+04 1.004477536107422075e+00 6.215951309106241413e-03
6.001218747888370126e+04 9.976768428546253231e-01 6.265912867378198997e-03
6.001218751369105303e+04 9.991650043720600172e-01 6.193586438551557105e-03
6.001218754849840479e+04 9.976133913264930708e-01 6.148919699842191229e-03
6.001218758330575656e+04 9.959901691474410956e-01 6.161286333841763455e-03
6.001218761811310833e+04 1.005941598325740927e+00 6.410827868668676939e-03
6.001218765292046010e+04 1.011168954730071290e+00 6.249401701920819993e-03
6.001218768772781186e+04 1.007571247274616333e+00 6.249716591085289867e-03
6.001218772253516363e+04 1.012973770492133774e+00 6.377307975180602530e-03
6.001218775734251540e+04 1.006292636825167675e+00 6.555306267365472971e-03
6.001218779214986716e+04 1.001935714554865964e+00 6.363536669056881444e-03
6.001218782695721893e+04 9.892853149526494860e-01 6.256772374706310973e-03
6.001218786176457070e+04 9.904108594063959492e-01 6.190895376390452738e-03
6.001218789657192247e+04 9.947651766349806524e-01 6.200089791450849944e-03
6.001218793137927423e+04 9.870057865431368649e-01 6.202421448822948921e-03
6.001218796618662600e+04 9.944660055758316464e-01 6.239267447329218536e-03
6.001218800099397777e+04 9.808312209708038854e-01 6.117485250887323700e-03
6.001218803580132226e+04 9.883955055203353934e-01 6.169375141707593088e-03
6.001218807060867402e+04 1.002777243228398341e+00 6.124246216010073400e-03
6.001218810541602579e+04 9.873502222877018619e-01 6.083265275044589561e-03
6.001218814022337756e+04 9.984169420852525567e-01 6.146479427037567465e-03
6.001218817503072933e+04 1.008469215058468205e+00 6.383506773572879094e-03
6.001218820983808109e+04 9.910400259002148937e-01 6.256574892262423658e-03
6.001218824464542558e+04 9.832543479107433981e-01 6.139581074240623923e-03
6.001218827945277735e+04 9.796779576791135868e-01 6.109306951161141280e-03
6.001218831426012912e+04 9.891263069145661557e-01 6.189998448116285773e-03
6.001218834906748089e+04 9.867358461767570255e-01 6.146090744509773163e-03
6.001218838387483265e+04 9.823477554616941720e-01 6.161891694607140972e-03
6.001218841868218442e+04 9.924061070421222874e-01 6.135923604558910470e-03
6.001218845348953619e+04 9.886797245523710753e-01 6.227096929293477780e-03
6.001218848829688795e+04 9.940644190349731124e-01 6.185592601619710820e-03
6.001218852310423972e+04 9.879887393110902138e-01 6.239768189445540555e-03
6.001218855791159149e+04 9.803543527949614145e-01 6.047427455498624246e-03
6.001218859271894326e+04 9.841871792154887055e-01 6.122978379585000859e-03
6.001218862752629502e+04 9.876532499749701710e-01 6.171352692720169161e-03
6.001218866233364679e+04 9.986168275695685992e-01 6.200622482822956347e-03
6.001218869714099856e+04 9.893102848591049936e-01 6.214180364813469068e-03
6.001218873194835032e+04 9.918004888444936773e-01 6.162789457327296806e-03
6.001218876675570209e+04 9.827957658611641278e-01 6.137042163023786849e-03
6.001218880156304658e+04 9.816314441367813837e-01 6.035848565755792816e-03
6.001218883637039835e+04 9.974674414953377255e-01 6.261096171667159503e-03
6.001218887117775739e+04 9.911691547866141594e-01 6.121056992265025073e-03
6.001218890598510188e+04 1.002514957906339266e+00 6.183072056626095700e-03
6.001218894079245365e+04 1.000217752832084361e+00 6.212621061974401941e-03
6.001218897559980542e+04 1.001874806495250958e+00 6.266949267712223874e-03
6.001218901040715718e+04 9.978391786179353629e-01 6.122259864698276211e-03
6.001218904521450168e+04 1.004141547478912377e+00 6.208113119663392389e-03
6.001218908002185344e+04 9.919999465899068669e-01 6.145205449799247266e-03
6.001218911482920521e+04 1.012111190900699231e+00 6.284971854636011573e-03
6.001218914963656425e+04 9.995964179321672471e-01 6.111183609271077233e-03
6.001218918444390874e+04 1.007042201371282530e+00 6.189712570134235821e-03
6.001218921925126051e+04 1.020172337120253570e+00 6.325727511596691832e-03
6.001218925405861228e+04 1.002405760557980585e+00 6.215822015001196653e-03
6.001218928886596404e+04 1.015122188680123827e+00 6.243619208166018009e-03
6.001218932367331581e+04 1.013123980077495601e+00 6.159764858492421981e-03
6.001218935848066758e+04 1.018003358360106692e+00 6.236432332946053626e-03
6.001218939328801935e+04 1.013271231508940273e+00 6.206846261560338730e-03
6.001218942809537111e+04 1.020523853657901991e+00 6.337863077537901450e-03
6.001218946290272288e+04 1.012598170186602697e+00 6.234665559010851843e-03
6.001218949771007465e+04 1.011367779089127783e+00 6.212424486040218734e-03
6.001218953251742641e+04 1.021979030111099362e+00 6.220106598483930369e-03
6.001218956732477818e+04 1.024377229304352266e+00 6.305351904336713859e-03
6.001218960213212995e+04 1.033837743142879795e+00 6.395010727345934801e-03
6.001218963693948172e+04 1.028661107821318144e+00 6.298306167914830521e-03
6.001218967174683348e+04 1.026316228225826688e+00 6.360138002797763312e-03
6.001218970655418525e+04 1.024364016966123003e+00 6.339123491149808651e-03
6.001218974136153702e+04 1.015508873033463821e+00 6.194299334150991931e-03
6.001218977616888878e+04 1.015585932832971716e+00 6.198647389071288046e-03
6.001218981097623328e+04 1.016447911395479631e+00 6.214221963030472015e-03
6.001218984578358504e+04 1.024329244318284537e+00 6.292588180367909845e-03
6.001218988059093681e+04 1.027301392184913453e+00 6.254020416632695249e-03
6.001218991539828858e+04 1.035065678722216109e+00 6.394400390124937300e-03
6.001218995020564034e+04 1.029251693835097958e+00 6.403656493329586141e-03
6.001218998501299211e+04 1.024452027259473708e+00 6.255218021796772609e-03
6.001219001982034388e+04 1.025761207135209574e+00 6.307063842400983077e-03
6.001219005462768837e+04 1.016997568961415910e+00 6.158259524955011013e-03
6.001219008943504014e+04 1.023813495799478002e+00 6.203655403383107059e-03
6.001219012424239190e+04 1.017178795745012243e+00 6.203224933639179227e-03
6.001219015904974367e+04 1.028710267128986500e+00 6.294739660529027024e-03
6.001219019385709544e+04 1.024481365362362117e+00 6.322159966141230325e-03
6.001219022866444720e+04 1.015176171528991977e+00 6.201558583728344551e-03
6.001219026347179897e+04 1.016068045103909467e+00 6.207652435862742735e-03
6.001219029827915074e+04 1.020246021646433299e+00 6.303448239589917040e-03
6.001219033308650251e+04 1.023595293337040468e+00 6.227243647329197551e-03
6.001219036789385427e+04 1.018215338625447330e+00 6.178277523684078121e-03
6.001219040270120604e+04 1.011275316223523069e+00 6.201492094212599816e-03
6.001219043750855781e+04 1.018157863781355754e+00 6.172579145274639627e-03
6.001219047231590957e+04 1.010584577528346850e+00 6.179111509380770355e-03
6.001219050712326134e+04 1.023818031711478671e+00 6.210388230128897555e-03
6.001219054193061311e+04 1.011082840247732539e+00 6.204308173554478473e-03
6.001219057673796488e+04 1.011638470916272459e+00 6.210689171607301426e-03
6.001219061154531664e+04 1.026602271495114849e+00 6.452888799535393127e-03
6.001219064635266841e+04 1.013795755757241901e+00 6.189496111105109548e-03
6.001219068116002018e+04 1.003363414642792328e+00 6.165543946531718347e-03
6.001219071596737194e+04 1.008764894881760243e+00 6.225135464045145756e-03
6.001219075077472371e+04 1.004097790013236846e+00 6.156106498925664403e-03
6.001219078558207548e+04 1.010476602232319721e+00 6.206672791164062966e-03
6.001219082038942724e+04 1.007202698041116840e+00 6.137564516023735761e-03
6.001219085519677901e+04 1.011300879700063993e+00 6.288007006814284351e-03
6.001219089000412350e+04 1.003025818866235763e+00 6.172624335509710979e-03
6.001219092481147527e+04 1.013917416289637385e+00 6.269712872970442663e-03
6.001219095961882704e+04 1.024288083841373709e+00 6.389606187659861540e-03
6.001219099442617880e+04 1.018677114494318081e+00 6.258280627166830368e-03
6.001219102923353057e+04 1.005499893307388204e+00 6.139418464472959878e-03
6.001219106404088234e+04 9.907573049442222057e-01 6.132588653911331782e-03
6.001219109884822683e+04 1.005965197868448735e+00 6.175057268326765610e-03
6.001219113365557860e+04 1.015310936592280333e+00 6.200938115611183410e-03
6.001219116846293036e+04 1.006016862297779868e+00 6.163314370902507958e-03
6.001219120327028213e+04 1.006481497476229281e+00 6.305448988449688374e-03
6.001219123807763390e+04 1.001857352940394685e+00 6.178904837199561233e-03
6.001219127288498566e+04 9.978766174962158120e-01 6.080784839995902365e-03
6.001219130769233743e+04 9.880038676413297472e-01 5.997234612160077562e-03
6.001219134249968920e+04 9.907725309037282990e-01 6.041908420221818628e-03
6.001219137730704097e+04 9.992355047387846412e-01 6.125794981374046641e-03
6.001219141211439273e+04 9.979554483529152753e-01 6.136671285603557090e-03
6.001219144692174450e+04 9.998603728991128925e-01 6.278824979853356129e-03
6.001219148172909627e+04 9.943360879848232026e-01 6.168867372229666114e-03
6.001219151653644803e+04 1.001030889441851812e+00 6.170533283793793768e-03
6.001219155134379980e+04 9.867723367132460455e-01 6.147136294670646484e-03
6.001219158615115157e+04 9.971826783109776215e-01 6.108647387980467233e-03
6.001219162095850334e+04 9.873499831913770119e-01 6.141923796298453045e-03
6.001219165576585510e+04 9.988706424336497580e-01 6.104579828476510220e-03
6.001219169057319959e+04 9.928484910818881071e-01 6.002801547845024871e-03
6.001219172538055136e+04 9.978844392495749283e-01 6.069006665168049167e-03
6.001219176018790313e+04 9.946639870992761701e-01 6.263561379358197588e-03
6.001219179499526217e+04 9.898032427091614238e-01 6.084852086718777961e-03
6.001219182980260666e+04 9.909094612917102030e-01 6.096503300067349085e-03
6.001219186460995843e+04 9.858830597638791327e-01 6.097422188940590515e-03
6.001219189941731020e+04 9.966882535580351421e-01 6.179866823777259953e-03
6.001219193422466196e+04 9.992136414074668238e-01 6.140018750577493946e-03
6.001219196903200645e+04 9.901399867444110603e-01 6.064335407895865213e-03
6.001219200383935822e+04 9.906854368916261366e-01 6.165302342838781778e-03
6.001219203864670999e+04 9.983562567563148971e-01 6.137229375000753662e-03
6.001219207345406176e+04 9.819328807520212310e-01 6.054572408714875564e-03
6.001219210826141352e+04 1.008300211635366317e+00 6.227526482815056753e-03
6.001219214306876529e+04 1.004877284007567484e+00 6.255768954967775089e-03
6.001219217787611706e+04 9.962329213141932760e-01 6.100218034757015108e-03
6.001219221268346882e+04 9.898051045464399955e-01 6.062274521474457674e-03
6.001219224749082059e+04 1.010528676750471089e+00 6.295700163650924837e-03
6.001219228229817236e+04 9.987577163743918129e-01 6.083102834517995459e-03
6.001219231710552413e+04 1.007663341762151221e+00 6.174054406193190195e-03
6.001219235191287589e+04 9.981903763881153635e-01 6.257958877538962600e-03
6.001219238672022766e+04 1.006470417423565467e+00 6.402658821418215872e-03
6.001219242152757943e+04 1.000282337567810931e+00 6.304306949006618054e-03
6.001219245633493119e+04 1.009142574856896291e+00 6.328892802402722416e-03
6.001219249114228296e+04 1.011336481336069681e+00 6.296655812791359351e-03
6.001219252594963473e+04 1.006113136751699999e+00 6.128520084080732108e-03
6.001219256075698650e+04 1.008940951238880279e+00 6.350262460559323932e-03
6.001219259556433826e+04 1.001678725394370861e+00 6.259382104005295662e-03
6.001219263037169003e+04 1.006223572908912178e+00 6.159695895805574438e-03
6.001219266517904180e+04 1.007259156269741496e+00 6.175215745985066645e-03
6.001219269998638629e+04 1.003966599864670517e+00 6.194510158874789486e-03
6.001219273479373805e+04 1.008942116809047773e+00 6.231683539406319104e-03
6.001219276960108982e+04 9.983600397458322062e-01 6.111030970744195032e-03
6.001219280440844159e+04 1.015059374323905805e+00 6.190420895481245009e-03
6.001219283921579336e+04 1.010990032787128623e+00 6.306419659595264432e-03
6.001219287402314512e+04 1.004124397759643017e+00 6.095140807337926306e-03
6.001219290883049689e+04 1.011330265549853058e+00 6.135005417080640656e-03
6.001219294363784138e+04 1.015194375765452017e+00 6.176613366856460209e-03
6.001219297844519315e+04 1.024962507966689751e+00 6.249224800801411565e-03
6.001219301325254492e+04 1.017572576127972139e+00 6.346653280003510672e-03
6.001219304805989668e+04 1.016736017954445348e+00 6.271517465192959565e-03
6.001219308286724845e+04 1.004612267573880002e+00 6.094034317821871161e-03
6.001219311767460022e+04 9.980254910230643706e-01 6.065707248400573591e-03
6.001219315248195198e+04 1.011873785588987440e+00 6.242780176310391491e-03
6.001219318728930375e+04 1.014968424693058369e+00 6.226897157648752026e-03
6.001219322209665552e+04 1.007758370979369600e+00 6.185328153727374934e-03
6.001219325690400728e+04 1.016602620581382288e+00 6.203483454126337317e-03
6.001219329171135905e+04 1.011533309872396647e+00 6.273620384820178045e-03
6.001219332651871082e+04 1.009509220033025789e+00 6.277341738551801831e-03
6.001219336132606259e+04 1.002551902461123579e+00 6.219704891886776617e-03
6.001219339613341435e+04 1.020225297185813673e+00 6.322244861771301322e-03
6.001219343094076612e+04 1.020442591768594420e+00 6.259558561057065526e-03
6.001219346574811789e+04 1.021410975019484635e+00 6.305566562861935308e-03
6.001219350055546965e+04 1.013835486914524520e+00 6.256508874485852689e-03
6.001219353536282142e+04 1.017256352568649769e+00 6.344530593841468322e-03
6.001219357017017319e+04 1.021398053897183855e+00 6.373937424459672797e-03
6.001219360497752496e+04 1.017992290534767807e+00 6.361129801185799217e-03
6.001219363978487672e+04 1.004507249103799627e+00 6.267797495835927303e-03
6.001219367459222849e+04 1.021291381109055596e+00 6.344441480234056657e-03
6.001219370939958026e+04 1.028695576323404248e+00 6.399438993609266393e-03
6.001219374420692475e+04 1.022622289914089322e+00 6.265681086948248456e-03
6.001219377901427652e+04 1.024499377924131815e+00 6.269660370608646886e-03
6.001219381382162828e+04 1.027748977784103346e+00 6.253145529493534839e-03
6.001219384862898005e+04 1.033887189532583850e+00 6.464677399351037752e-03
6.001219388343633182e+04 1.032925836563571176e+00 6.304850741455669295e-03
6.001219391824368358e+04 1.045467884030417238e+00 6.363379000897367854e-03
6.001219395305102807e+04 1.042469072925311435e+00 6.354017266028545545e-03
6.001219398785837984e+04 1.047145945920654020e+00 6.524229389867848387e-03
6.001219402266573161e+04 1.030146253573082538e+00 6.281363990199136105e-03
6.001219405747308338e+04 1.047723497213978394e+00 6.494433752244232159e-03
6.001219409228043514e+04 1.023556225731290681e+00 6.231494629738989002e-03
6.001219412708778691e+04 1.030557261801613445e+00 6.413305645074784608e-03
6.001219416189513868e+04 1.034406666281915577e+00 6.379200469229968917e-03
6.001219419670249044e+04 1.030469506053679041e+00 6.368064369927648079e-03
6.001219423150984221e+04 1.042343549113653234e+00 6.546576832287285229e-03
6.001219426631719398e+04 1.040095410179929347e+00 6.385251551587632114e-03
6.001219430112454575e+04 1.041423207805219020e+00 6.392335707929670471e-03
6.001219433593189751e+04 1.045747733813501501e+00 6.435736700460039858e-03
6.001219437073924928e+04 1.030452096391201833e+00 6.309691017425980882e-03
6.001219440554660105e+04 1.022618475642440794e+00 6.208085854753255493e-03
6.001219444035395281e+04 1.031117178416828262e+00 6.323707610133570862e-03
6.001219447516130458e+04 1.037465563114114531e+00 6.387426271850973024e-03
6.001219450996865635e+04 1.030651876163961811e+00 6.285859848348262710e-03
6.001219454477600812e+04 1.043320456135451879e+00 6.332703963406352381e-03
6.001219457958335988e+04 1.037843236909103517e+00 6.333797508171101938e-03
6.001219461439070437e+04 1.027364083553260476e+00 6.250970529040274920e-03
6.001219464919805614e+04 1.043367606843115913e+00 6.416702258460982473e-03
6.001219468400541518e+04 1.038122108742134175e+00 6.310051974131541605e-03
6.001219471881276695e+04 1.033764764777858280e+00 6.301677001126967763e-03
6.001219475362011144e+04 1.028397221367061798e+00 6.247901535809564401e-03
6.001219478842746321e+04 1.027003496695463314e+00 6.394544894877514374e-03
6.001219482323481498e+04 1.035396401070063366e+00 6.331444261585867858e-03
6.001219485804216674e+04 1.026246209282039468e+00 6.258112317899178906e-03
6.001219489284951123e+04 1.030967772381629732e+00 6.324291117084857548e-03
6.001219492765686300e+04 1.019779570744957287e+00 6.186495282664349581e-03
6.001219496246422204e+04 1.027195405158814800e+00 6.279409008894393587e-03
6.001219499727157381e+04 1.033753511989618623e+00 6.311286182012851992e-03
6.001219503207891830e+04 1.024486313272733318e+00 6.271702123678423932e-03
6.001219506688627007e+04 1.031470777763072277e+00 6.427970654616625527e-03
6.001219510169362184e+04 1.031119507641799160e+00 6.323504281834891987e-03
6.001219513650097360e+04 1.014155809568406674e+00 6.209865490855884761e-03
6.001219517130832537e+04 1.021254955071234871e+00 6.250617798385084585e-03
6.001219520611567714e+04 1.010195974019834075e+00 6.148010918391572620e-03
6.001219524092302890e+04 1.029024427105347250e+00 6.353014165577121168e-03
6.001219527573038067e+04 1.021597465795980986e+00 6.163536082226327151e-03
6.001219531053773244e+04 1.021652232928806470e+00 6.211301533208457223e-03
6.001219534534508421e+04 1.013827044324535631e+00 6.216322825807962631e-03
6.001219538015243597e+04 1.019828364994299630e+00 6.183756134546640644e-03
6.001219541495978774e+04 1.013962061192847264e+00 6.175235539766606684e-03
6.001219544976713951e+04 1.014315824766172103e+00 6.249415158799366370e-03
6.001219548457449127e+04 1.015954184419662898e+00 6.135181452772853899e-03
6.001219551938184304e+04 1.023728738210517353e+00 6.315122752983100621e-03
6.001219555418919481e+04 1.014633792240198451e+00 6.222473040149116737e-03
6.001219558899653930e+04 1.014064837324088586e+00 6.286609810936887380e-03
6.001219562380389107e+04 1.005119739991041650e+00 6.143054605399067038e-03
6.001219565861124283e+04 1.005101622967726760e+00 6.161937911310254833e-03
6.001219569341859460e+04 9.934688626106052967e-01 6.131520238551482066e-03
6.001219572822594637e+04 1.008046709072041303e+00 6.248118380724116717e-03
6.001219576303329814e+04 1.012980887852001466e+00 6.168679321308517816e-03
6.001219579784064990e+04 1.017820095699309313e+00 6.197454086387125562e-03
6.001219583264800167e+04 1.014349138175043130e+00 6.233458242846163198e-03
6.001219586745534616e+04 1.008713693704777814e+00 6.121117740652995236e-03
6.001219590226269793e+04 9.984888182754636521e-01 5.995592746677275674e-03
6.001219593707004969e+04 1.001491404740975977e+00 6.201008212446381708e-03
6.001219597187740146e+04 9.988805512534523201e-01 6.076876683805441243e-03
6.001219600668475323e+04 1.015112217952770512e+00 6.283297022951194084e-03
6.001219604149210500e+04 1.015882988809618581e+00 6.242614324174221817e-03
6.001219607629945676e+04 9.957462760948693203e-01 6.047159486308868043e-03
6.001219611110680853e+04 1.011411035825596105e+00 6.206949899181032383e-03
6.001219614591416030e+04 9.980340664074225376e-01 6.237939123709222190e-03
6.001219618072151206e+04 9.948786982557091818e-01 6.103537234581887794e-03
6.001219621552886383e+04 1.006802747510626928e+00 6.206527647397511345e-03
6.001219625033621560e+04 9.986941031553807635e-01 6.128302419750607070e-03
6.001219628514356737e+04 9.932231450108570669e-01 6.096015359402021799e-03
6.001219631995091913e+04 1.006324412659085565e+00 6.157168369421896041e-03
6.001219635475827090e+04 9.930825498651858485e-01 6.111695314580260600e-03
6.001219638956562267e+04 1.006652051020444860e+00 6.268578953829123668e-03
6.001219642437297443e+04 9.921411039104899299e-01 6.207833747884412660e-03
6.001219645918032620e+04 1.003354165613286053e+00 6.148279855217812784e-03
6.001219649398767797e+04 1.004333099043756006e+00 6.226562136936352604e-03
6.001219652879502974e+04 1.006316435302656354e+00 6.176662262150258396e-03
6.001219656360238150e+04 1.002500868051346528e+00 6.181122643948559238e-03
6.001219659840973327e+04 1.004994361535621827e+00 6.157041588522541714e-03
6.001219663321708504e+04 9.964823352003521206e-01 6.177871267913439407e-03
6.001219666802442953e+04 9.997423309560935500e-01 6.170367597667238135e-03
6.001219670283178129e+04 9.970162291858547521e-01 6.090579204243874896e-03
6.001219673763913306e+04 9.931435923943893185e-01 6.049626746842103574e-03
6.001219677244648483e+04 1.005206877565553603e+00 6.174212623902245942e-03
6.001219680725383660e+04 1.009156624557060011e+00 6.207141184278943020e-03
6.001219684206118836e+04 1.006611572862269766e+00 6.201608411296436092e-03
6.001219687686854013e+04 9.942796592261481381e-01 6.065807286800060580e-03
6.001219691167589190e+04 1.013446064844222505e+00 6.170186745058612275e-03
6.001219694648323639e+04 1.004435020254154098e+00 6.221764773378057195e-03
6.001219698129058816e+04 1.009039626357608244e+00 6.140246628881105423e-03
6.001219701609793992e+04 1.009809460332495634e+00 6.098076041009971478e-03
6.001219705090529169e+04 1.017150283737386474e+00 6.140049874044457325e-03
6.001219708571264346e+04 1.019401393395404032e+00 6.198812497203010259e-03
6.001219712051999522e+04 1.024364046045299848e+00 6.286541171886785712e-03
6.001219715532734699e+04 1.016520894517674911e+00 6.258560289705381897e-03
6.001219719013469876e+04 1.016422692239299375e+00 6.224797620847145191e-03
6.001219722494205052e+04 1.016945268953545423e+00 6.191199976299062088e-03
6.001219725974940229e+04 1.021116803106469018e+00 6.169794654397254413e-03
6.001219729455675406e+04 1.015009998005169001e+00 6.105352954379405887e-03
6.001219732936410583e+04 1.021872282883737881e+00 6.238689808831941047e-03
6.001219736417145759e+04 1.012590485807986607e+00 6.186098627481337840e-03
6.001219739897880936e+04 1.017460534731750910e+00 6.164490217822126555e-03
6.001219743378616113e+04 1.015903376765745048e+00 6.196099419236633307e-03
6.001219746859351289e+04 1.012794681421672394e+00 6.228675504742521574e-03
6.001219750340086466e+04 1.015078932115319965e+00 6.205124825735554815e-03
6.001219753820821643e+04 1.013091911492176367e+00 6.185012517158990260e-03
6.001219757301556820e+04 1.021067831966921524e+00 6.169542002592694370e-03
6.001219760782291996e+04 1.010863818134263292e+00 6.129698005176527874e-03
6.001219764263027173e+04 1.018257933158247086e+00 6.190333609022270235e-03
6.001219767743762350e+04 1.014218711344988311e+00 6.142890551879644223e-03
6.001219771224496799e+04 1.018188439399098089e+00 6.274428694078273451e-03
6.001219774705231976e+04 1.017924162474963756e+00 6.151802480468168341e-03
6.001219778185967152e+04 1.021574297443409440e+00 6.217215734999146509e-03
6.001219781666701601e+04 1.002230702983099464e+00 6.059365377729215678e-03
6.001219785147436778e+04 1.018969392567526500e+00 6.185142264393002527e-03
6.001219788628172682e+04 1.024118828569115403e+00 6.260494872173611239e-03
6.001219792108907131e+04 1.004039067108014383e+00 6.107061496290308762e-03
6.001219795589642308e+04 1.009602071374419152e+00 6.215072442828557114e-03
6.001219799070377485e+04 1.003022793079759056e+00 6.163878056655377677e-03
6.001219802551112662e+04 1.012938457685532923e+00 6.239820487586967418e-03
6.001219806031847838e+04 1.017567193588921892e+00 6.170755735602751445e-03
6.001219809512583015e+04 1.006058256781022564e+00 6.110316767067686464e-03
6.001219812993318192e+04 1.018153224234456644e+00 6.158628339023005174e-03
6.001219816474053368e+04 1.017739815460586117e+00 6.186336868697019445e-03
6.001219819954788545e+04 1.018679156164980393e+00 6.259082540503234197e-03
6.001219823435523722e+04 9.988563209285946654e-01 6.101662824650785043e-03
6.001219826916258899e+04 1.012850734432643396e+00 6.214862081895454644e-03
6.001219830396994075e+04 1.021481102760214199e+00 6.290582818322929676e-03
6.001219833877729252e+04 1.013873002915578247e+00 6.168647341088661848e-03
6.001219837358464429e+04 1.004290921574685358e+00 6.127234470304616931e-03
6.001219840839199605e+04 1.008405627847619224e+00 6.070054808275784052e-03
6.001219844319934782e+04 1.000870063262623511e+00 6.058910249592939015e-03
6.001219847800669959e+04 1.007104603423185196e+00 6.098211834104685578e-03
6.001219851281405136e+04 1.018058755600535159e+00 6.223433449339678750e-03
6.001219854762139585e+04 1.011812514079581948e+00 6.157605539918836225e-03
6.001219858242874761e+04 1.021095634249134632e+00 6.197200092093058804e-03
6.001219861723609938e+04 1.012051944944690973e+00 6.093876647829165986e-03
6.001219865204345115e+04 1.019901204445332388e+00 6.168147861818828667e-03
6.001219868685080291e+04 9.986519529711006538e-01 6.108674958629324928e-03
6.001219872165815468e+04 9.909193733947715410e-01 6.068714281839568403e-03
6.001219875646550645e+04 9.876313966199150585e-01 6.015750577640251000e-03
6.001219879127285822e+04 1.008607341225020049e+00 6.129633581287308869e-03
6.001219882608020271e+04 1.001879549308742900e+00 6.044400992739531325e-03
6.001219886088755447e+04 1.002929720518328072e+00 6.028470853231054569e-03
6.001219889569490624e+04 1.007115382420306293e+00 6.127343784793506595e-03
6.001219893050225801e+04 9.903989721493864362e-01 5.986956987375806859e-03
6.001219896530960978e+04 9.834231999369876798e-01 5.977855929327648490e-03
6.001219900011696154e+04 9.915980110239757117e-01 6.042447203586040656e-03
6.001219903492431331e+04 1.002628175890296403e+00 6.091398733647759335e-03
6.001219906973166508e+04 9.905705752681295273e-01 5.985520346587631241e-03
6.001219910453901684e+04 1.004754217976089770e+00 6.130278311018173311e-03
6.001219913934636861e+04 9.964198716900251052e-01 6.048945137431603440e-03
6.001219917415372038e+04 9.873748542265603501e-01 6.103903568198979987e-03
6.001219920896107215e+04 9.842800175420906017e-01 6.087790996095319117e-03
6.001219924376842391e+04 9.989616406337942234e-01 6.195589700712784281e-03
6.001219927857577568e+04 9.915415850113118434e-01 6.052389143874606706e-03
6.001219931338312745e+04 9.998607030524007122e-01 6.081706554948031196e-03
6.001219934819047921e+04 1.004906137785023246e+00 6.197800356252627929e-03
6.001219938299783098e+04 9.994128037133985787e-01 6.154797806762154523e-03
6.001219941780518275e+04 9.842365733641036396e-01 6.011051541681373261e-03
6.001219945261253451e+04 9.895132962977186697e-01 6.067873074865509295e-03
6.001219948741988628e+04 9.932520793725119201e-01 6.176972624815399264e-03
6.001219952222723805e+04 9.744604870557508347e-01 5.955116680759023687e-03
6.001219955703458982e+04 9.821233502278344796e-01 6.020123517442592734e-03
6.001219959184193431e+04 9.899476623322338575e-01 6.084097662659272189e-03
6.001219962664928607e+04 9.865092620267761347e-01 6.008540082583464087e-03
6.001219966145663784e+04 9.807542999943376083e-01 6.025187502733492413e-03
6.001219969626398961e+04 9.738487847838446232e-01 6.031767408572884237e-03
6.001219973107134138e+04 9.733448059125682228e-01 5.943279502937421840e-03
6.001219976587869314e+04 9.697889389085092571e-01 5.906206589116235611e-03
6.001219980068604491e+04 9.792719947487563692e-01 6.010748255988700509e-03
6.001219983549339668e+04 9.880109188022199174e-01 6.125949165582873258e-03
6.001219987030074117e+04 9.756386046475339358e-01 5.906998488731236147e-03
6.001219990510809293e+04 9.775647567863929854e-01 5.980737429189331503e-03
6.001219993991544470e+04 9.745557605033841053e-01 5.947109238896013117e-03
6.001219997472279647e+04 9.697634502063506856e-01 5.961467772796799451e-03
6.001220000953014824e+04 9.673901061764347276e-01 5.930834864206683057e-03
6.001220004433750000e+04 9.615987352464645532e-01 5.993039490026741758e-03
6.001220007914485177e+04 9.599821936115328080e-01 5.840344689758396150e-03
6.001220011395220354e+04 9.700747951803182501e-01 5.988124974805889705e-03
6.001220014875955530e+04 9.798914953923266724e-01 6.148602884441889058e-03
6.001220018356690707e+04 9.533651634369779693e-01 5.867310108838314810e-03
6.001220021837425884e+04 9.641142610640011101e-01 6.004086389675274311e-03
6.001220025318161061e+04 9.629568186209126468e-01 5.934087885923502309e-03
6.001220028798896237e+04 9.603248430987870732e-01 5.886632519964941912e-03
6.001220032279631414e+04 9.762228216107190493e-01 5.949030745172651131e-03
6.001220035760366591e+04 9.736169689407127015e-01 5.941488839635553770e-03
6.001220039241101767e+04 9.679816070486634283e-01 5.912356882080869840e-03
6.001220042721836944e+04 9.604734988814480623e-01 5.942220986492466502e-03
6.001220046202571393e+04 9.625413173354213647e-01 5.899193464905483526e-03
6.001220049683306570e+04 9.670217906301620259e-01 5.999912042111182203e-03
6.001220053164042474e+04 9.604509384011675754e-01 5.891832718750467622e-03
6.001220056644777651e+04 9.698214316351729813e-01 5.861634367445603573e-03
6.001220060125512100e+04 9.686107592475693417e-01 5.939671499336354049e-03
6.001220063606247277e+04 9.768232411703168250e-01 5.956211194359556545e-03
6.001220067086982453e+04 9.618215882913536685e-01 5.932744651827832373e-03
6.001220070567717630e+04 9.568878405428002942e-01 5.771706310453138603e-03
6.001220074048452079e+04 9.581478900554298850e-01 5.823861546161212231e-03
6.001220077529187256e+04 9.752942595253122349e-01 6.019711214149747920e-03
6.001220081009923160e+04 9.719876578651227561e-01 5.928875880693782775e-03
6.001220084490658337e+04 9.649119665420877734e-01 5.806432986264654407e-03
6.001220087971392786e+04 9.629553519914685333e-01 5.857609590410149322e-03
6.001220091452127963e+04 9.736149849850304072e-01 5.954014069041985331e-03
6.001220094932863140e+04 9.791016977518993691e-01 5.993782765955849544e-03
6.001220098413598316e+04 9.683341129941750447e-01 5.947489925725669112e-03
6.001220101894333493e+04 9.737825385683794854e-01 5.927695501926207380e-03
6.001220105375068670e+04 9.709418018219546642e-01 5.940696129361332928e-03
6.001220108855803846e+04 9.750906692977028278e-01 5.942529234426324053e-03
6.001220112336539023e+04 9.889579695499476353e-01 6.040507827329199587e-03
6.001220115817274200e+04 9.728562348250306968e-01 5.965964831714922444e-03
6.001220119298009377e+04 9.857457221695314908e-01 6.002859305510151178e-03
6.001220122778744553e+04 9.675495305130782375e-01 5.885044226365255399e-03
6.001220126259479730e+04 9.745060205273509135e-01 5.897825064176100834e-03
6.001220129740214907e+04 9.818410974227809174e-01 5.997817634372610771e-03
6.001220133220950083e+04 9.768252090865825465e-01 5.971785910473942187e-03
6.001220136701685260e+04 9.899337375958642271e-01 6.041264607622978157e-03
6.001220140182420437e+04 9.919964429610388379e-01 6.091143721574803632e-03
6.001220143663155613e+04 9.822036966490016452e-01 5.983735301532532025e-03
6.001220147143890790e+04 9.852804826202619104e-01 6.068412016239294222e-03
6.001220150624625967e+04 9.764165965851007156e-01 5.971416223543884148e-03
6.001220154105360416e+04 9.843293362305209904e-01 5.980763753883199842e-03
6.001220157586095593e+04 9.958361975800209542e-01 6.064433027717074445e-03
6.001220161066831497e+04 9.945939213818473235e-01 6.054800252928811514e-03
6.001220164547565946e+04 1.003800898214923354e+00 6.111087272084383959e-03
6.001220168028301123e+04 9.892911921492739680e-01 6.054906123781566250e-03
6.001220171509036300e+04 9.971266159539436957e-01 6.069617148741316380e-03
6.001220174989770749e+04 9.799430508568962583e-01 5.916606825322003049e-03
6.001220178470505925e+04 9.842255352642589328e-01 6.052079948089822067e-03
6.001220181951241102e+04 9.925512971685003238e-01 5.966491000267006885e-03
6.001220185431976279e+04 9.924201179306801901e-01 5.945678278026059020e-03
6.001220188912711455e+04 1.001303576633981063e+00 6.129035567422986761e-03
6.001220192393446632e+04 9.942692917005470088e-01 5.950402181647477043e-03
6.001220195874181809e+04 9.987912426689203871e-01 5.988738371176275874e-03
6.001220199354916986e+04 1.005249871356170610e+00 6.132219877547532422e-03
6.001220202835652162e+04 1.006200484478465329e+00 6.105429538733330407e-03
6.001220206316387339e+04 1.007303736714757925e+00 6.071805247999886683e-03
6.001220209797122516e+04 1.002974596020543618e+00 6.062944312421221504e-03
6.001220213277857692e+04 1.019044411575764419e+00 6.168618639006748401e-03
6.001220216758592869e+04 1.019313448676077538e+00 6.204077635782521798e-03
6.001220220239328046e+04 1.008638610251416434e+00 6.148776911040220589e-03
6.001220223720063223e+04 1.019714235356559140e+00 6.188482545666234777e-03
6.001220227200798399e+04 9.956929608448512603e-01 6.017851439545392547e-03
6.001220230681533576e+04 1.011959505672727300e+00 6.108162723883261806e-03
6.001220234162268753e+04 1.009599716228026356e+00 6.137544292279749000e-03
6.001220237643003929e+04 1.011379112002454006e+00 6.095004015776136694e-03
6.001220241123739106e+04 1.010486924584628854e+00 6.108309257737083546e-03
6.001220244604474283e+04 1.004729886827500529e+00 6.045830670515302437e-03
6.001220248085209460e+04 1.016069188868357287e+00 6.230420032099293244e-03
6.001220251565943909e+04 9.940006457926836569e-01 6.022817964791384558e-03
6.001220255046679085e+04 1.003470491443948509e+00 6.083098284488381961e-03
6.001220258527414262e+04 1.007284177739053321e+00 6.148346803724428870e-03
6.001220262008149439e+04 9.984017189842103734e-01 6.103042618954127897e-03
6.001220265488884615e+04 1.000949946242220667e+00 6.017831321914748725e-03
6.001220268969619792e+04 9.969374439536724530e-01 6.076811303117498654e-03
6.001220272450354969e+04 1.002440477493058424e+00 6.122706087602524522e-03
6.001220275931089418e+04 9.909955643994347030e-01 6.062125644257586321e-03
6.001220279411824595e+04 9.923771078697051218e-01 6.026551497466671806e-03
6.001220282892559771e+04 9.954564333775814955e-01 6.026510692429720012e-03
6.001220286373294948e+04 9.894993581406090755e-01 6.007102302391599015e-03
6.001220289854030125e+04 9.842746203338771371e-01 6.014027155320925307e-03
6.001220293334765302e+04 9.966247940322497945e-01 6.086644322299421955e-03
6.001220296815500478e+04 9.853536951246895104e-01 5.967481374342705445e-03
6.001220300296235655e+04 9.932017872936981240e-01 6.008278894603774449e-03
6.001220303776970832e+04 9.966027823285389386e-01 6.024380695266186823e-03
6.001220307257706008e+04 9.999578502328518859e-01 6.132374825232878024e-03
6.001220310738441185e+04 9.892022919822001104e-01 6.020310258268285301e-03
6.001220314219176362e+04 9.872774254148061202e-01 6.058624587178661897e-03
6.001220317699911539e+04 9.921909670179787089e-01 5.998885584784943367e-03
6.001220321180646715e+04 9.882755277343667766e-01 6.129389785331722240e-03
6.001220324661381892e+04 9.838818381545763048e-01 6.079971721008992948e-03
6.001220328142117069e+04 9.862207714432086325e-01 6.006561038879040283e-03
6.001220331622852245e+04 9.850162373931067306e-01 5.984029272309222131e-03
6.001220335103587422e+04 9.905533346172725739e-01 6.060766207394121391e-03
6.001220338584322599e+04 9.812090931300657681e-01 6.003444462271342007e-03
6.001220342065057775e+04 9.832256968711904355e-01 5.982814114647822847e-03
6.001220345545792952e+04 9.797287118886708335e-01 5.957335135199962571e-03
6.001220349026528129e+04 9.819472784239342555e-01 6.031937310882065119e-03
6.001220352507262578e+04 9.822856641479981166e-01 6.029001912526390367e-03
6.001220355987997755e+04 9.784016798801389303e-01 6.056240472940789023e-03
6.001220359468732931e+04 9.561830025708595304e-01 5.913621688781958534e-03
6.001220362949468108e+04 9.783821478092529222e-01 6.030147273487862156e-03
6.001220366430203285e+04 9.721376286896743490e-01 6.017711316382430044e-03
6.001220369910938462e+04 9.696395049835819790e-01 5.920726572925991658e-03
6.001220373391673638e+04 9.777999190122558248e-01 5.999048706214240613e-03
6.001220376872408087e+04 9.643785038369476759e-01 5.910430987193681339e-03
6.001220380353143264e+04 9.752087222277965317e-01 6.023369158354361513e-03
6.001220383833878441e+04 9.789663532604840901e-01 6.060207923934182381e-03
6.001220387314613617e+04 9.691101836733206909e-01 5.924239896295679583e-03
6.001220390795348794e+04 9.721525819010606861e-01 5.917978509011984425e-03
6.001220394276083971e+04 9.658715363626343420e-01 6.010875106091183306e-03
6.001220397756819148e+04 9.692098465685580200e-01 6.022414170278271757e-03
6.001220401237554324e+04 9.608416701371395030e-01 5.907698167122706588e-03
6.001220404718289501e+04 9.625451062127873270e-01 5.976044647620444052e-03
6.001220408199024678e+04 9.637641704572239565e-01 6.048676464358937813e-03
6.001220411679759854e+04 9.618040670848353457e-01 5.985775450683831003e-03
6.001220415160495031e+04 9.671489743250666349e-01 5.967512497123185836e-03
6.001220418641230208e+04 9.672674848530993241e-01 6.017508522178916831e-03
6.001220422121965385e+04 9.703041533748733016e-01 6.009241061846060626e-03
6.001220425602700561e+04 9.702482608194216152e-01 5.961774028247252173e-03
6.001220429083435738e+04 9.717580830425578409e-01 6.095566715425744866e-03
6.001220432564170915e+04 9.700250531352581085e-01 5.970654962760862938e-03
6.001220436044906091e+04 9.687430228613185257e-01 6.016410048865715975e-03
6.001220439525640541e+04 9.758917241316285018e-01 6.096161208276788292e-03
6.001220443006375717e+04 9.734657419307695125e-01 6.020452796133783820e-03
6.001220446487110894e+04 9.676900436175872589e-01 5.930379718929192599e-03
6.001220449967846071e+04 9.744305308898707496e-01 6.034051293098784303e-03
6.001220453448581247e+04 9.707098852847018122e-01 6.052581670029934767e-03
6.001220456929316424e+04 9.643455226058683660e-01 6.010268274132010528e-03
6.001220460410051601e+04 9.570640062529403025e-01 5.837125456607196797e-03
6.001220463890786777e+04 9.618463613582152183e-01 5.885435952868782634e-03
6.001220467371521227e+04 9.819384094675953634e-01 6.011026180207200767e-03
6.001220470852256403e+04 9.729534699155393263e-01 5.955659323422630991e-03
6.001220474332991580e+04 9.848702237497001244e-01 6.046331933584355930e-03
6.001220477813726757e+04 9.807295070301518258e-01 6.081732793010421502e-03
6.001220481294461933e+04 9.822192183668887466e-01 6.031416275655570799e-03
6.001220484775197110e+04 9.772235844842079855e-01 6.066246813220442340e-03
6.001220488255932287e+04 9.751336247437953908e-01 5.996674746601955187e-03
6.001220491736667464e+04 9.792389898429209039e-01 5.984043763305816645e-03
6.001220495217402640e+04 9.841859554932523846e-01 5.968741666613344016e-03
6.001220498698137817e+04 9.885500709868754177e-01 6.007616177142256070e-03
6.001220502178872994e+04 9.874856073161687453e-01 6.068422825319536203e-03
6.001220505659608170e+04 9.889811101854006914e-01 6.110818715971378171e-03
6.001220509140343347e+04 9.871825188745713131e-01 6.139596268933937388e-03
6.001220512621078524e+04 9.857915990817291974e-01 5.985720008071024681e-03
6.001220516101813701e+04 9.983459033492326773e-01 6.028724160829841694e-03
6.001220519582548877e+04 9.983044540154519808e-01 6.060550108157107888e-03
6.001220523063284054e+04 1.006812357942949987e+00 6.135250172303281964e-03
6.001220526544019231e+04 1.011961909413895189e+00 6.249248605892424556e-03
6.001220530024754407e+04 1.010858301870870557e+00 6.120573874471216605e-03
6.001220533505489584e+04 1.014392548721814391e+00 6.186261368034435583e-03
6.001220536986224761e+04 1.001822601207760455e+00 6.226615145032542847e-03
6.001220540466959937e+04 1.000108807613943496e+00 6.042422387734259180e-03
6.001220543947695114e+04 1.008144440412686471e+00 6.153302536437693128e-03
6.001220547428430291e+04 1.005847110220931651e+00 6.259321597914272763e-03
6.001220550909164740e+04 1.002623124489492978e+00 6.089098221614063292e-03
6.001220554389899917e+04 1.004944681302787135e+00 6.073268532385974437e-03
6.001220557870635093e+04 1.012782564474737246e+00 6.200807258516546731e-03
6.001220561351370270e+04 1.008237653454425953e+00 6.103248137283565078e-03
6.001220564832105447e+04 1.021384543234370001e+00 6.202243141607521361e-03
6.001220568312840624e+04 1.019226344196836997e+00 6.288478822495352331e-03
6.001220571793575800e+04 1.020529173835382997e+00 6.198368667209959264e-03
6.001220575274310977e+04 1.028910755509353292e+00 6.314281323942926884e-03
6.001220578755045426e+04 1.005530560460307754e+00 6.116366269764980136e-03
6.001220582235780603e+04 1.019058235598473638e+00 6.164023086055262987e-03
6.001220585716515779e+04 1.022149668265095457e+00 6.323721324530975040e-03
6.001220589197250956e+04 1.029871448205843754e+00 6.212063770132524899e-03
6.001220592677986133e+04 1.025177511976282929e+00 6.196424320211360755e-03
6.001220596158721310e+04 1.031837667382976775e+00 6.206300812327247667e-03
6.001220599639456486e+04 1.040452635589454999e+00 6.313426192506246641e-03
6.001220603120191663e+04 1.014463571748216220e+00 6.126038647355215756e-03
6.001220606600926840e+04 1.018906089030913398e+00 6.176984763975210298e-03
6.001220610081662016e+04 1.017337180594149126e+00 6.181122625009043484e-03
6.001220613562397193e+04 1.033624053801934783e+00 6.173707018722211781e-03
6.001220617043132370e+04 1.034950517218857335e+00 6.277889900655642119e-03
6.001220620523867547e+04 1.025449803585539499e+00 6.149774560464925550e-03
6.001220624004602723e+04 1.033060972672541933e+00 6.230946010856543323e-03
6.001220627485337900e+04 1.022582601491158316e+00 6.283383420480941756e-03
6.001220630966073077e+04 1.022058456158253303e+00 6.196290323397437433e-03
6.001220634446808253e+04 1.021877536118094065e+00 6.177552829899336968e-03
6.001220637927543430e+04 1.013334104615511766e+00 6.032703996493897318e-03
6.001220641408278607e+04 1.011244509190639462e+00 6.030688211998340952e-03
6.001220644889013784e+04 1.018888832202937911e+00 6.112772858896155410e-03
6.001220648369748960e+04 1.007659264968979729e+00 6.085156818816600879e-03
6.001220651850484137e+04 1.020061191793268041e+00 6.135347635501369606e-03
6.001220655331218586e+04 1.013202836505614490e+00 6.085927297690313029e-03
6.001220658811953763e+04 1.003565073572408650e+00 6.005718569516471476e-03
6.001220662292688939e+04 1.007567631603667468e+00 6.068464883939058210e-03
6.001220665773424116e+04 1.001695948265391545e+00 6.112925186919838071e-03
6.001220669254159293e+04 1.017952100886266198e+00 6.160801684227632490e-03
6.001220672734894470e+04 1.004424585207156051e+00 6.063349553768546639e-03
6.001220676215629646e+04 1.013279119990813770e+00 6.123468704424645317e-03
6.001220679696364823e+04 1.004221665792176976e+00 6.009332091445029542e-03
6.001220683177099272e+04 1.003660372898907527e+00 6.034058781444321708e-03
6.001220686657834449e+04 9.979000951017942267e-01 5.990107619507572569e-03
6.001220690138569626e+04 1.009541255244133628e+00 6.177287000272931906e-03
6.001220693619304802e+04 1.007410551176093572e+00 6.040664794815544386e-03
6.001220697100039979e+04 1.009322180380483269e+00 6.005863661095428574e-03
6.001220700580775156e+04 1.009203097466848886e+00 6.070880732386744853e-03
6.001220704061510332e+04 1.022896716356081370e+00 6.136796957358747751e-03
6.001220707542245509e+04 1.009987714500387490e+00 6.063673999962011958e-03
6.001220711022980686e+04 1.004431878485452678e+00 6.030804553496828084e-03
6.001220714503715863e+04 1.009645217753592394e+00 6.121029759634589659e-03
6.001220717984451039e+04 1.007501250631275491e+00 5.998960593714644518e-03
6.001220721465186216e+04 1.005863205483654266e+00 6.039840551135314782e-03
6.001220724945921393e+04 9.919439571068399131e-01 5.946641751892450985e-03
6.001220728426656569e+04 1.001245346394239677e+00 6.080508097718795822e-03
6.001220731907391746e+04 1.020390758246787932e+00 6.192638332483017989e-03
6.001220735388126923e+04 1.015052000722147518e+00 6.127375912535383204e-03
6.001220738868862099e+04 9.980920920633121751e-01 5.989524336249173880e-03
6.001220742349597276e+04 9.896361184919958420e-01 5.939579923934612364e-03
6.001220745830332453e+04 1.006761522234445705e+00 6.103236493457885395e-03
6.001220749311067630e+04 9.940594608356779771e-01 5.994934628841618041e-03
6.001220752791802806e+04 1.000347967789203540e+00 6.084842955952370243e-03
6.001220756272537983e+04 9.961282946937624061e-01 5.988262286163340692e-03
6.001220759753273160e+04 1.006173459012603022e+00 6.113293881743221518e-03
6.001220763234008336e+04 9.998885696227752806e-01 6.049071557043348563e-03
6.001220766714742786e+04 9.930390621997242651e-01 5.967334754606258042e-03
6.001220770195477962e+04 9.957685557678312982e-01 5.965585517908598631e-03
6.001220773676213139e+04 1.001106171806355416e+00 6.082502095030264087e-03
6.001220777156948316e+04 9.915249655126653350e-01 5.980370551869520178e-03
6.001220780637683492e+04 9.964536998618568342e-01 5.977566801569868769e-03
6.001220784118418669e+04 9.889732754877471610e-01 6.025943693814526415e-03
6.001220787599153846e+04 9.908643559322413141e-01 5.972485873648582765e-03
6.001220791079889023e+04 9.964887864487251834e-01 6.114021929883207626e-03
6.001220794560624199e+04 9.852388264304856591e-01 6.007621736085554803e-03
6.001220798041358648e+04 9.881346589364180533e-01 5.968725417661341522e-03
6.001220801522093825e+04 9.982096176577081037e-01 6.013939567337808940e-03
6.001220805002829002e+04 9.972771643388317342e-01 6.095662489068650984e-03
6.001220808483564178e+04 9.969632426482509802e-01 6.050974764681046544e-03
6.001220811964299355e+04 9.837810769703428937e-01 6.025006206988559390e-03
6.001220815445034532e+04 9.762350976814613279e-01 5.896309336935998818e-03
6.001220818925769709e+04 1.001398950416030331e+00 6.191864741821707409e-03
6.001220822406504885e+04 9.991049429668608095e-01 6.112275071707739052e-03
6.001220825887240062e+04 1.000221696122422843e+00 6.083941753585616480e-03
6.001220829367975239e+04 1.007364554500756348e+00 6.215774137685170855e-03
6.001220832848710415e+04 9.993558103134504433e-01 6.123154545601390032e-03
6.001220836329445592e+04 9.949696697916752264e-01 5.948819956315755039e-03
6.001220839810180769e+04 9.982748721730285713e-01 6.041081642462116721e-03
6.001220843290915946e+04 1.003985353000873770e+00 6.127947005080072555e-03
6.001220846771651122e+04 1.002949114691636501e+00 6.171938412729100973e-03
6.001220850252386299e+04 1.004436567045200235e+00 6.129280060597855698e-03
6.001220853733121476e+04 1.003030484582224213e+00 6.040951563641290024e-03
6.001220857213856652e+04 1.001419950120762348e+00 6.134575147148580397e-03
6.001220860694591829e+04 9.983652260828034253e-01 6.087697357897161113e-03
6.001220864175327006e+04 9.920701832092851946e-01 5.966456378293643996e-03
6.001220867656062183e+04 1.006993973032793921e+00 6.093594303490774966e-03
6.001220871136797359e+04 1.008953201770922181e+00 6.049657505554062974e-03
6.001220874617532536e+04 1.010332144074592930e+00 6.055287653279617377e-03
6.001220878098266985e+04 1.009931185751769656e+00 6.096664601561531394e-03
6.001220881579002162e+04 1.004446902627213367e+00 6.157111078264193571e-03
6.001220885059737338e+04 1.001416220662790346e+00 6.032287100930950122e-03
6.001220888540472515e+04 1.003165634803629302e+00 6.000225940875455327e-03
6.001220892021207692e+04 1.001605332974453644e+00 6.053740341883964877e-03
6.001220895501942869e+04 1.006946762314801846e+00 6.073297018471405899e-03
6.001220898982678045e+04 9.999999247826366622e-01 6.014897636117629877e-03
6.001220902463413222e+04 1.017556860250030004e+00 6.165332637313213418e-03
6.001220905944148399e+04 1.019645152180378878e+00 6.170320083417088312e-03
6.001220909424882848e+04 1.012156331751970839e+00 6.082189015819029244e-03
6.001220912905618025e+04 1.004886403501760617e+00 6.048269422128457404e-03
6.001220916386353201e+04 1.014605164524440051e+00 6.140993395162265729e-03
6.001220919867088378e+04 9.948433060771727510e-01 6.042486791655698151e-03
6.001220923347823555e+04 1.018317464002489237e+00 6.113109966701650404e-03
6.001220926828558731e+04 1.004579191886597167e+00 5.996938697046042682e-03
6.001220930309293908e+04 1.012472014583559732e+00 6.050553280321581233e-03
6.001220933790029085e+04 1.019283619879817859e+00 6.120389560255738021e-03
6.001220937270764261e+04 1.006755007575977690e+00 6.028040362941150358e-03
6.001220940751499438e+04 1.012522485109151882e+00 6.150567360380315013e-03
6.001220944232234615e+04 1.018520886723559116e+00 6.063409312535488448e-03
6.001220947712969792e+04 1.009344771016153830e+00 5.974452739947452157e-03
6.001220951193704968e+04 1.020629013419417142e+00 6.079460650840080686e-03
6.001220954674440145e+04 1.017036794081320528e+00 6.127471734704377851e-03
6.001220958155175322e+04 1.031023359181151733e+00 6.208249157866071663e-03
6.001220961635910498e+04 1.016050095059627401e+00 6.098360775444117490e-03
6.001220965116645675e+04 1.014398080379574685e+00 6.093872025531217075e-03
6.001220968597380852e+04 1.017985427047041869e+00 6.084400228893067052e-03
6.001220972078116029e+04 1.009539198937267068e+00 5.990646727480695120e-03
6.001220975558851205e+04 1.028030633551340500e+00 6.096536012889983841e-03
6.001220979039586382e+04 1.028436516694394509e+00 6.144044980787768256e-03
6.001220982520321559e+04 1.032147348161674971e+00 6.157604330760052709e-03
6.001220986001056008e+04 1.033915022891378710e+00 6.229220485373322853e-03
6.001220989481791185e+04 1.017258913475501680e+00 6.105262703145886323e-03
6.001220992962526361e+04 1.014089332008548894e+00 6.080659072458932494e-03
6.001220996443261538e+04 1.023244751706951394e+00 6.157893027462320833e-03
6.001220999923996715e+04 1.026023358005463404e+00 6.156384765180049519e-03
6.001221003404731891e+04 1.026312152284398982e+00 6.152143556020212185e-03
6.001221006885467068e+04 1.023058116152337771e+00 6.123864162672103782e-03
6.001221010366202245e+04 1.018625520741863300e+00 6.087725274420939525e-03
6.001221013846936694e+04 1.034539953535418944e+00 6.237511430477387514e-03
6.001221017327671871e+04 1.027046429279379280e+00 6.139492220288111403e-03
6.001221020808407047e+04 1.019104935373943199e+00 6.096303949871666530e-03
6.001221024289142224e+04 1.023296469549575871e+00 6.055368859228707490e-03
6.001221027769877401e+04 1.029861880668035079e+00 6.138919283653683501e-03
6.001221031250612577e+04 1.041475784125956094e+00 6.219472980740070947e-03
6.001221034731347754e+04 1.027219173373939087e+00 6.132308141367128450e-03
6.001221038212082931e+04 1.020924966803385514e+00 6.042664049261017682e-03
6.001221041692818108e+04 1.020879031680217430e+00 6.164449384350210309e-03
6.001221045173553284e+04 1.018281904869278165e+00 6.066965994690300297e-03
6.001221048654288461e+04 1.019054246635367811e+00 6.055136042522208002e-03
6.001221052135023638e+04 1.027436021254889420e+00 6.103675283862534419e-03
6.001221055615758814e+04 1.034131182625554146e+00 6.203963014780623612e-03
6.001221059096493991e+04 1.030620777796846133e+00 6.123984976081518414e-03
6.001221062577229168e+04 1.036688379467400445e+00 6.191015252332465919e-03
6.001221066057964345e+04 1.021937773418231554e+00 6.118552193262294381e-03
6.001221069538699521e+04 1.017200883948024659e+00 6.045784090633565984e-03
6.001221073019434698e+04 1.019474499470508944e+00 6.069361058956247550e-03
6.001221076500169875e+04 1.029459766360429462e+00 6.143121578696630197e-03
6.001221079980905051e+04 1.034716928266946612e+00 6.171500869367486757e-03
6.001221083461640228e+04 1.019383343947454668e+00 6.078943565730065939e-03
6.001221086942375405e+04 1.023888428203798995e+00 6.121224394255888983e-03
6.001221090423110581e+04 1.023908402763161529e+00 6.082543026321964724e-03
6.001221093903845031e+04 1.010258474998422251e+00 6.052944610168985856e-03
6.001221097384580207e+04 1.011041307691434854e+00 6.024729709338783393e-03
6.001221100865315384e+04 1.017217412992118541e+00 6.048689112499333956e-03
6.001221104346050561e+04 1.017391400727624573e+00 6.127340653097514654e-03
6.001221107826785737e+04 1.016524232990183352e+00 6.180599942553896206e-03
6.001221111307520914e+04 1.015464050607236990e+00 6.081249933576343344e-03
6.001221114788256091e+04 1.023648310662959249e+00 6.113354918156029168e-03
6.001221118268991268e+04 1.007131356136297784e+00 6.042473533913945635e-03
6.001221121749725717e+04 1.010536694696650528e+00 6.046196185991311103e-03
6.001221125230460893e+04 1.001986993728800623e+00 5.945960660623019964e-03
6.001221128711196070e+04 1.012024405211179534e+00 6.046680221696644139e-03
6.001221132191931247e+04 1.016258489746347360e+00 6.077387267343319424e-03
6.001221135672666423e+04 1.011927330697981242e+00 6.040880999290090120e-03
6.001221139153401600e+04 1.007226579232998187e+00 6.072002042273993289e-03
6.001221142634136777e+04 1.005203171317180288e+00 6.032050700372548757e-03
6.001221146114871954e+04 1.017344789907771663e+00 6.105492063740442302e-03
6.001221149595607130e+04 1.001397810843893010e+00 6.068364771623606727e-03
6.001221153076342307e+04 1.005266316828503426e+00 6.036505133769767134e-03
6.001221156557077484e+04 1.007897212058203706e+00 6.067881443885191420e-03
6.001221160037812660e+04 1.009031957738281804e+00 6.078796891214954291e-03
6.001221163518547837e+04 1.012488397547292251e+00 6.071534425516424138e-03
6.001221166999283014e+04 1.000853077839374716e+00 6.041762259594823936e-03
6.001221170480018191e+04 1.001526912839434180e+00 6.021156376104769455e-03
6.001221173960753367e+04 9.946019903757720160e-01 6.046739598656231118e-03
6.001221177441488544e+04 1.004533691075089497e+00 6.037507569898915502e-03
6.001221180922223721e+04 1.002373363108854942e+00 6.021152794024383671e-03
6.001221184402958897e+04 1.002719064387516124e+00 6.012362854986397047e-03
6.001221187883694074e+04 9.950765316775035396e-01 5.987556454829310280e-03
6.001221191364429251e+04 9.963207337022318422e-01 6.003259069184708682e-03
6.001221194845164428e+04 9.905121227528557171e-01 5.969836939861982578e-03
6.001221198325899604e+04 9.889251704712130886e-01 5.984613323094770294e-03
6.001221201806634781e+04 9.929683909841315881e-01 5.965077013639061287e-03
6.001221205287369958e+04 9.977790653730013171e-01 6.035532350009464690e-03
6.001221208768105134e+04 9.883730059046055283e-01 6.006761511022388686e-03
6.001221212248840311e+04 9.909894387553238593e-01 5.916780353402525949e-03
6.001221215729574760e+04 9.888375482508980907e-01 5.945362213681798860e-03
6.001221219210309937e+04 9.781628044993152526e-01 5.854002475303889640e-03
6.001221222691045114e+04 9.938309781279555111e-01 6.014385976385940545e-03
6.001221226171781018e+04 9.838644402038664305e-01 6.001514361445824987e-03
6.001221229652515467e+04 9.851374110543202889e-01 5.974764439612510053e-03
6.001221233133250644e+04 9.861608807581239144e-01 5.985831604134083522e-03
6.001221236613985820e+04 9.862148345310924880e-01 6.023216629161093523e-03
6.001221240094720270e+04 9.902342097250761421e-01 5.985217965212016357e-03
6.001221243575455446e+04 9.875008824528355156e-01 5.950360618882947518e-03
6.001221247056190623e+04 9.890754970906434629e-01 5.977147001799331012e-03
6.001221250536925800e+04 9.765053309385269831e-01 5.905862340018645622e-03
6.001221254017660976e+04 9.802843180603376672e-01 5.977977893150568031e-03
6.001221257498396153e+04 9.826502209937827415e-01 5.931443766628328312e-03
6.001221260979131330e+04 9.832286943691629366e-01 5.912793625455881920e-03
6.001221264459866507e+04 9.832495458798563570e-01 5.909871416713279035e-03
6.001221267940601683e+04 9.930650921295469669e-01 6.010877631785719634e-03
6.001221271421336860e+04 9.888350005479342730e-01 5.961588258298048185e-03
6.001221274902072037e+04 9.848194711001102553e-01 5.975523501316710312e-03
6.001221278382807213e+04 9.838483616833680889e-01 5.919045594341278832e-03
6.001221281863542390e+04 9.894736811046400682e-01 5.974947898686589973e-03
6.001221285344277567e+04 9.904072241859199766e-01 5.939696075871725087e-03
6.001221288825012743e+04 9.917546196077051679e-01 5.989777980438879337e-03
6.001221292305747920e+04 9.958934094610588650e-01 5.982560112806486856e-03
6.001221295786483097e+04 9.947437239774572504e-01 5.994218886300418415e-03
6.001221299267218274e+04 9.850134636149274758e-01 6.094364040348608687e-03
6.001221302747953450e+04 9.975028579663849371e-01 6.091975239762845336e-03
6.001221306228688627e+04 1.001546598008881350e+00 5.962162124314212587e-03
6.001221309709423804e+04 1.004446583574118312e+00 6.031014658180506964e-03
6.001221313190158980e+04 1.001971882569636207e+00 6.060013463289992686e-03
6.001221316670894157e+04 1.005006073398071909e+00 6.001783090595872068e-03
6.001221320151628606e+04 1.005406935034554916e+00 6.131555808099551155e-03
6.001221323632363783e+04 1.011672306927631881e+00 6.087858261285611014e-03
6.001221327113098960e+04 1.001537465647384773e+00 6.119465591500787734e-03
6.001221330593834136e+04 1.006635714967879069e+00 6.113331425057880013e-03
6.001221334074569313e+04 1.007022843738060169e+00 6.046530667277750896e-03
6.001221337555304490e+04 1.024510831811396683e+00 6.211897410781235494e-03
6.001221341036039667e+04 1.025106071264626939e+00 6.278798341525671824e-03
6.001221344516774843e+04 1.020203716099248537e+00 6.182890645086913488e-03
6.001221347997509292e+04 1.007868566274927824e+00 6.031964400477400276e-03
6.001221351478244469e+04 1.012046461181943080e+00 6.117745505819722866e-03
6.001221354958979646e+04 1.019037900996284884e+00 6.219773804072220753e-03
6.001221358439714822e+04 1.016895039138285384e+00 6.184241389870315762e-03
6.001221361920449999e+04 1.021408361533299614e+00 6.175170002220739009e-03
6.001221365401185176e+04 1.021137383176279334e+00 6.143134573248382538e-03
6.001221368881920353e+04 1.020162193733144873e+00 6.158172268971290504e-03
6.001221372362655529e+04 1.016387932720093534e+00 6.156778680983228044e-03
6.001221375843390706e+04 1.014131827837204014e+00 6.199484555481240763e-03
6.001221379324125883e+04 1.010095957210503048e+00 6.053643108251343698e-03
6.001221382804861059e+04 1.017197406812477833e+00 6.148342004428175925e-03
6.001221386285596236e+04 1.014563632148400396e+00 6.106764051182131219e-03
6.001221389766331413e+04 1.020480913033023240e+00 6.147680071266424170e-03
6.001221393247066590e+04 1.022584536325719995e+00 6.174954639032195942e-03
6.001221396727801766e+04 1.022881962391748889e+00 6.274044518575291537e-03
6.001221400208536943e+04 1.015715644525955863e+00 6.198259061629675555e-03
6.001221403689272120e+04 1.010542800219018877e+00 6.117541062272410096e-03
6.001221407170007296e+04 1.009363480989114104e+00 6.089044782562763776e-03
6.001221410650742473e+04 1.002961013438331106e+00 6.013948028038906997e-03
6.001221414131477650e+04 1.019279463848721701e+00 6.224562558656956957e-03
6.001221417612212826e+04 1.015373848752171515e+00 6.054348810584320346e-03
6.001221421092948003e+04 1.015763812747495720e+00 6.164089398277922127e-03
6.001221424573682452e+04 1.007810282196115903e+00 6.133244871198031620e-03
6.001221428054417629e+04 1.003203893544607261e+00 6.077168959962128865e-03
6.001221431535152806e+04 9.967301528669969546e-01 6.035073515325713699e-03
6.001221435015887982e+04 1.000401707274586327e+00 5.995744365336276756e-03
6.001221438496623159e+04 1.002115586976460637e+00 6.034518062495366521e-03
6.001221441977358336e+04 1.001520342589488743e+00 6.067317187514732063e-03
6.001221445458093513e+04 1.009610120057963245e+00 6.050455386863467198e-03
6.001221448938828689e+04 9.979775131100829810e-01 6.119593071771586498e-03
6.001221452419563866e+04 9.954896087821819561e-01 6.138028563653522528e-03
6.001221455900298315e+04 9.974983547549227669e-01 6.158655901120353542e-03
6.001221459381033492e+04 9.942711566123705325e-01 5.985201163775111417e-03
6.001221462861768669e+04 1.005770448191468436e+00 6.160915541618140409e-03
6.001221466342503845e+04 1.003659181999310812e+00 6.167923334622460452e-03
6.001221469823239022e+04 1.005167942016789606e+00 6.100031276174019967e-03
6.001221473303974926e+04 1.003188818990099263e+00 6.087221777799139630e-03
6.001221476784709375e+04 9.886558711210217121e-01 6.023601499673217688e-03
6.001221480265444552e+04 9.995659342490031962e-01 6.129012066905000292e-03
6.001221483746179729e+04 9.978514517850145538e-01 6.160758329262371394e-03
6.001221487226914905e+04 9.979938227426728981e-01 6.041256399651283478e-03
6.001221490707650082e+04 1.013542911325789886e+00 6.148216115071790389e-03
6.001221494188385259e+04 1.004850138308762464e+00 6.098952938025120618e-03
6.001221497669120436e+04 1.002612888554748949e+00 6.137623294172825893e-03
6.001221501149855612e+04 9.927833990193275504e-01 6.045277984671418130e-03
6.001221504630590789e+04 9.913884584500859409e-01 6.042274369286047310e-03
6.001221508111325966e+04 9.815901306059385822e-01 6.127948470950839339e-03
6.001221511592061142e+04 9.969197983490512005e-01 6.130187768416240843e-03
6.001221515072796319e+04 9.967216261712958936e-01 6.075963124644490239e-03
6.001221518553531496e+04 9.970106537082168430e-01 6.125251688015691254e-03
6.001221522034266673e+04 9.989542212284008293e-01 6.188818582979085589e-03
6.001221525515001849e+04 9.848594623807722659e-01 6.089539673886226051e-03
6.001221528995737026e+04 9.780399523544222040e-01 5.943059958697115286e-03
6.001221532476472203e+04 9.868294710389811097e-01 6.003721081275798649e-03
6.001221535957207379e+04 9.741815807990289455e-01 5.995437529655371807e-03
6.001221539437942556e+04 9.795106191915227134e-01 5.996193586828310260e-03
6.001221542918677005e+04 9.750052333593720588e-01 5.944291232078984487e-03
6.001221546399412182e+04 9.804065126156833454e-01 5.997080472982055550e-03
6.001221549880147359e+04 9.841396432055211640e-01 6.103570325920776481e-03
6.001221553360882535e+04 9.709650621419088079e-01 5.961566890896161271e-03
6.001221556841617712e+04 9.724566979078496098e-01 6.074630801655846873e-03
6.001221560322352889e+04 9.810915444552202880e-01 6.082018896674812325e-03
6.001221563803088065e+04 9.743878907658061195e-01 6.005712496236458899e-03
6.001221567283822515e+04 9.694290972249708371e-01 5.947215319191881747e-03
6.001221570764557691e+04 9.728824256757659938e-01 5.982866327718066105e-03
6.001221574245292868e+04 9.714738589108851130e-01 6.045634838066682275e-03
6.001221577726028045e+04 9.618455643995232895e-01 6.009975584763284535e-03
6.001221581206763221e+04 9.705651899817748784e-01 6.006251219397739337e-03
6.001221584687498398e+04 9.567810591421950228e-01 5.861692524494572717e-03
6.001221588168233575e+04 9.720036400010563238e-01 5.932069146440287731e-03
6.001221591648968752e+04 9.719100903308161010e-01 5.934881028599564914e-03
6.001221595129703928e+04 9.803819602834041858e-01 5.982500954203481824e-03
6.001221598610439105e+04 9.642007404302895823e-01 5.930295546173666547e-03
6.001221602091174282e+04 9.549313343678841326e-01 5.864653762253081021e-03
6.001221605571909458e+04 9.609354897549166052e-01 5.931538685097805831e-03
6.001221609052644635e+04 9.568349340875921261e-01 5.874830302383735395e-03
6.001221612533379812e+04 9.616457062723844373e-01 5.933781583650185425e-03
6.001221616014114989e+04 9.706504005265216284e-01 5.902466245778124725e-03
6.001221619494850165e+04 9.695319879247652484e-01 5.937071167809396081e-03
6.001221622975585342e+04 9.718009495626380723e-01 6.066265214335127276e-03
6.001221626456320519e+04 9.616063065020428180e-01 5.877555790799559102e-03
6.001221629937055695e+04 9.621596833850527553e-01 5.982559732499169100e-03
6.001221633417790872e+04 9.643445977974703931e-01 6.141259188932530685e-03
6.001221636898526049e+04 9.558499507682444163e-01 5.885797368597304492e-03
6.001221640379261225e+04 9.557273035636760783e-01 5.872105705492333683e-03
6.001221643859996402e+04 9.620740387943098604e-01 5.893428852149176778e-03
6.001221647340731579e+04 9.611811363852366119e-01 5.926013519488607453e-03
6.001221650821466028e+04 9.513706146788187823e-01 5.859055863767888978e-03
6.001221654302201205e+04 9.575116822033411523e-01 5.866816970668054139e-03
6.001221657782936381e+04 9.471426312702060368e-01 5.797166207344184655e-03
6.001221661263671558e+04 9.584569247716795415e-01 5.859035695997206333e-03
6.001221664744406735e+04 9.663756126165338189e-01 5.954187805829705589e-03
6.001221668225141912e+04 9.624903653183501939e-01 5.910581601901178025e-03
6.001221671705877088e+04 9.626847350805048942e-01 5.829644865302457436e-03
6.001221675186612265e+04 9.587563308068709489e-01 5.876815411409044496e-03
6.001221678667346714e+04 9.616394241959054234e-01 5.862421233528937112e-03
6.001221682148081891e+04 9.567976803152636878e-01 5.922387421963356928e-03
6.001221685628817067e+04 9.580247949461478951e-01 5.840847043992051027e-03
6.001221689109552244e+04 9.707900230231699679e-01 6.029629205197180319e-03
6.001221692590287421e+04 9.812172440608253332e-01 6.081519827272305855e-03
6.001221696071022598e+04 9.688984113842975532e-01 5.926521819525771596e-03
6.001221699551757774e+04 9.735454072868777731e-01 5.946393857658253783e-03
6.001221703032492951e+04 9.731286941959720327e-01 5.895411724389140393e-03
6.001221706513228128e+04 9.753141876289808110e-01 5.928393033084637144e-03
6.001221709993963304e+04 9.606637918937042109e-01 5.821240298307728440e-03
6.001221713474698481e+04 9.847742374591029746e-01 6.109575688070116410e-03
6.001221716955433658e+04 9.950068972791302757e-01 6.097902893151713709e-03
6.001221720436168835e+04 9.834909444230848230e-01 6.049232637839825101e-03
6.001221723916904011e+04 9.903902706377989418e-01 6.039150628078426147e-03
6.001221727397639188e+04 9.901027128095809537e-01 6.120006274293860946e-03
6.001221730878374365e+04 9.844490388916683488e-01 6.009810596156219854e-03
6.001221734359109541e+04 9.850299021496832230e-01 6.073623598130353622e-03
6.001221737839844718e+04 9.888017725642866962e-01 6.013677925198266348e-03
6.001221741320579895e+04 9.987451243400110590e-01 6.165060353135981379e-03
6.001221744801315072e+04 1.000812334466083531e+00 6.100275230114297030e-03
6.001221748282050248e+04 9.914561036850755293e-01 5.967089425766207954e-03
6.001221751762785425e+04 9.975062475855928090e-01 6.057395760551861214e-03
6.001221755243520602e+04 9.918507979561413945e-01 6.001660237040445239e-03
6.001221758724255778e+04 9.838968840833337559e-01 6.029307373093104397e-03
6.001221762204990955e+04 1.001192189195760696e+00 6.102716730919403344e-03
6.001221765685726132e+04 9.967208812295765830e-01 6.116624799810903464e-03
6.001221769166461308e+04 9.986835792775041742e-01 6.078691381626522700e-03
6.001221772647195758e+04 1.000348772491450378e+00 6.051034740456338011e-03
6.001221776127930934e+04 9.918358443568686678e-01 5.984441341440504408e-03
6.001221779608666839e+04 1.003595339261734276e+00 6.169640276303367012e-03
6.001221783089401288e+04 9.838821247617753896e-01 5.927082144008235208e-03
6.001221786570136464e+04 9.959184432755362471e-01 6.066342081772406296e-03
6.001221790050871641e+04 9.971462645764339605e-01 5.991272302541270425e-03
6.001221793531606818e+04 9.995641005165776249e-01 5.949879598867001927e-03
6.001221797012341995e+04 1.009913327338707756e+00 6.043709725533663937e-03
6.001221800493076444e+04 1.010565245296858317e+00 6.149825238246832242e-03
6.001221803973811620e+04 9.976395995157402163e-01 6.054897205772423463e-03
6.001221807454547525e+04 1.002330371274655851e+00 6.090779911164719354e-03
6.001221810935282701e+04 1.000111706109940934e+00 6.071456773753935304e-03
6.001221814416017151e+04 1.015204666287313984e+00 6.157741274051544041e-03
6.001221817896752327e+04 1.018237666846010470e+00 6.198808587807354102e-03
6.001221821377487504e+04 1.025662368319985918e+00 6.260911450036905392e-03
6.001221824858222681e+04 1.019249415503214795e+00 6.149303204438650965e-03
6.001221828338957857e+04 1.018846680409367655e+00 6.094649704874934189e-03
6.001221831819693034e+04 1.022087992952086521e+00 6.199589992820654823e-03
6.001221835300428211e+04 1.024436757582384949e+00 6.317412193338748337e-03
6.001221838781163387e+04 1.028469364764901250e+00 6.205198988068494521e-03
6.001221842261898564e+04 1.017436364743885546e+00 6.141591134876769539e-03
6.001221845742633741e+04 1.031441543101912384e+00 6.202747230042610603e-03
6.001221849223368918e+04 1.013958942756624682e+00 6.092700197246552797e-03
6.001221852704104094e+04 1.016676653121859841e+00 6.122435061321074810e-03
6.001221856184839271e+04 1.016950956304336628e+00 6.102005446821620258e-03
6.001221859665574448e+04 1.016443785064532035e+00 6.226101492906968224e-03
6.001221863146309624e+04 1.016998394206332312e+00 6.130001845610536827e-03
6.001221866627044801e+04 1.022276112662605208e+00 6.139098389511166327e-03
6.001221870107779978e+04 1.017028800205295846e+00 6.122201698801031655e-03
6.001221873588514427e+04 1.024891715503391199e+00 6.202407000917355660e-03
6.001221877069249604e+04 1.028506516840461238e+00 6.219191552250388430e-03
6.001221880549984780e+04 1.011034692307443139e+00 6.057873146843735165e-03
6.001221884030719957e+04 1.018287381691610483e+00 6.120490297624461666e-03
6.001221887511455134e+04 1.021752391135408500e+00 6.157869431990028661e-03
6.001221890992190310e+04 1.019043424174679524e+00 6.133251306340380300e-03
6.001221894472925487e+04 1.022856617272277058e+00 6.119800590924775151e-03
6.001221897953660664e+04 1.023847858049751203e+00 6.203864224875144454e-03
6.001221901434395113e+04 1.034201581099443601e+00 6.170989794208326697e-03
6.001221904915130290e+04 1.028920447622508005e+00 6.149158874958294239e-03
6.001221908395865466e+04 1.035994819287047175e+00 6.230521759161257445e-03
6.001221911876600643e+04 1.023798505948828597e+00 6.142091189649426068e-03
6.001221915357335820e+04 1.025811325340933555e+00 6.151934756805895257e-03
6.001221918838070997e+04 1.025347979323888437e+00 6.162472215071827103e-03
6.001221922318806173e+04 1.023846945796781371e+00 6.141213835438061146e-03
6.001221925799541350e+04 1.008033419610629755e+00 6.012588766071788604e-03
6.001221929280276527e+04 1.011471350391884627e+00 6.072193219177739361e-03
6.001221932761011703e+04 1.004871290595439337e+00 6.112968052236810237e-03
6.001221936241746880e+04 1.009385949603433419e+00 6.150811434352541733e-03
6.001221939722482057e+04 1.016685502376758032e+00 6.120915339089417345e-03
6.001221943203217234e+04 1.008440150608647778e+00 6.063052437320458690e-03
6.001221946683952410e+04 1.003243042127107909e+00 6.034279445034512745e-03
6.001221950164687587e+04 9.989357460081585982e-01 6.024608755939779396e-03
6.001221953645422764e+04 1.003605523650563880e+00 6.125483312574574006e-03
6.001221957126157940e+04 1.000532477058124758e+00 6.054794779013325697e-03
6.001221960606893117e+04 1.000616978226783527e+00 6.094228424550545906e-03
6.001221964087628294e+04 1.006471100415432973e+00 6.098585553201584485e-03
6.001221967568363470e+04 1.002211975283205492e+00 6.072112583000011284e-03
6.001221971049098647e+04 1.002597871360866977e+00 6.058886941580626274e-03
6.001221974529833824e+04 9.880739821909562126e-01 6.006730806955575333e-03
6.001221978010568273e+04 9.902406721878913576e-01 5.940403620784583810e-03
6.001221981491303450e+04 9.828478429352185408e-01 5.905470862331626582e-03
6.001221984972038626e+04 9.906712069911640661e-01 6.000449223379653030e-03
6.001221988452773803e+04 9.813411010587030914e-01 5.963172742716935787e-03
6.001221991933508980e+04 9.776106133504176565e-01 5.881268779403097877e-03
6.001221995414244157e+04 9.982398637847686995e-01 6.084253760403199145e-03
6.001221998894979333e+04 9.834242137725890398e-01 5.925341214212742798e-03
6.001222002375714510e+04 9.833341187807157491e-01 5.905073464547785055e-03
6.001222005856449687e+04 9.815285182768203054e-01 5.917933689263018410e-03
6.001222009337184136e+04 9.870310507011972323e-01 5.959020292773785886e-03
6.001222012817919313e+04 9.881751333589592345e-01 5.968230202879113398e-03
6.001222016298654489e+04 9.796169197866713141e-01 5.950085602513355970e-03
6.001222019779389666e+04 9.834940391007439553e-01 5.945860544180124434e-03
6.001222023260124843e+04 9.780644021957380918e-01 5.925283333146393223e-03
6.001222026740860019e+04 9.865526668067569060e-01 5.944506219616280465e-03
6.001222030221595196e+04 9.777641936581163984e-01 5.939782839991275543e-03
6.001222033702330373e+04 9.766983594039776451e-01 5.892694856199805903e-03
6.001222037183065549e+04 9.785163900702895656e-01 5.904376568456868625e-03
6.001222040663800726e+04 9.840674095334660532e-01 6.010530673059903857e-03
6.001222044144535903e+04 9.688386836707317817e-01 5.899250182050687005e-03
6.001222047625271080e+04 9.795719681900498799e-01 5.930418954721402430e-03
6.001222051106006256e+04 9.877506969430855932e-01 5.952910773903211973e-03
6.001222054586741433e+04 9.732513382055368867e-01 5.855165455511428772e-03
6.001222058067476610e+04 9.651837937386903432e-01 5.854667829237459979e-03
6.001222061548211786e+04 9.640876603003530887e-01 5.828127814840741543e-03
6.001222065028946963e+04 9.781273892163161454e-01 5.934300450094387967e-03
6.001222068509682140e+04 9.755689672491891784e-01 5.919745200544285733e-03
6.001222071990417317e+04 9.759621132705451618e-01 5.885502479554444687e-03
6.001222075471152493e+04 9.753262053327724779e-01 5.935320714740000697e-03
6.001222078951887670e+04 9.701504993816790767e-01 5.897835742439705778e-03
6.001222082432622119e+04 9.675351271748099391e-01 5.911881949543645876e-03
6.001222085913357296e+04 9.814669139547645971e-01 5.979479915468753973e-03
6.001222089394092473e+04 9.882503571866874115e-01 6.051007663441671999e-03
6.001222092874827649e+04 9.865655648445067483e-01 5.944505823157475444e-03
6.001222096355562826e+04 9.842653591337852115e-01 6.007628027806459492e-03
6.001222099836298003e+04 9.818322554527361135e-01 5.940159476732383148e-03
6.001222103317033179e+04 9.779970214326900724e-01 5.967413172786950951e-03
6.001222106797768356e+04 9.792711365299128223e-01 5.939609300329915659e-03
6.001222110278502805e+04 9.907473947539087167e-01 5.938819453443439610e-03
6.001222113759237982e+04 9.736212329051978642e-01 5.917300051050069024e-03
6.001222117239973159e+04 9.832002425465344864e-01 5.941764848982010114e-03
6.001222120720708335e+04 9.768728829974865357e-01 5.900524180946587448e-03
6.001222124201443512e+04 9.820489674970395155e-01 5.894065834611357003e-03
6.001222127682178689e+04 9.892464066594458538e-01 5.979777794470289391e-03
6.001222131162913865e+04 9.815902169505970054e-01 5.936364684188969766e-03
6.001222134643649042e+04 9.836661276685533251e-01 5.900836076288214042e-03
6.001222138124384219e+04 9.881692721086047237e-01 5.972136033674055149e-03
6.001222141605119396e+04 9.984984003802733765e-01 5.990214476842624196e-03
6.001222145085854572e+04 9.843154704500742813e-01 5.922241394622168240e-03
6.001222148566589749e+04 1.003237186275558690e+00 6.092592412321079162e-03
6.001222152047324926e+04 1.002725089879181297e+00 6.012225095123615096e-03
6.001222155528060102e+04 1.008882131759829770e+00 6.065582660137961574e-03
6.001222159008795279e+04 1.005345728699380325e+00 6.048093945004114069e-03
6.001222162489530456e+04 1.006838261774114285e+00 6.085395160091943562e-03
6.001222165970265632e+04 1.007892714570481685e+00 6.072039007039490080e-03
6.001222169451000809e+04 1.013546923305003622e+00 6.082332351070055161e-03
6.001222172931735986e+04 1.013241244679809361e+00 6.071140605407174089e-03
6.001222176412471163e+04 1.005688082405796768e+00 6.091892300991487604e-03
6.001222179893206339e+04 1.006829277516546828e+00 5.981150419631845079e-03
6.001222183373941516e+04 1.006550778311342986e+00 6.035024830139855238e-03
6.001222186854676693e+04 1.005806856328611776e+00 6.049975024417369139e-03
6.001222190335411869e+04 1.015052073781037123e+00 6.049125982358844258e-03
6.001222193816146319e+04 1.020996667246719669e+00 6.123404799108876119e-03
6.001222197296881495e+04 1.008516614285300150e+00 6.038255269791533049e-03
6.001222200777616672e+04 1.016761024322788698e+00 6.088046360568343147e-03
6.001222204258351849e+04 9.933468112192422872e-01 5.963562877409143113e-03
6.001222207739087025e+04 1.021716620091391414e+00 6.122116740005378518e-03
6.001222211219822202e+04 1.009668805251897172e+00 6.058166348858635801e-03
6.001222214700557379e+04 1.009539736451392056e+00 6.027844057346853912e-03
6.001222218181292556e+04 1.012193269384224159e+00 6.115658160904079502e-03
6.001222221662027005e+04 1.006394361753018662e+00 5.984670072710173913e-03
6.001222225142762181e+04 1.022646393136997567e+00 6.129844562813735465e-03
6.001222228623497358e+04 1.019590361755744468e+00 6.170232766304939963e-03
6.001222232104232535e+04 1.004630293905204752e+00 6.007228992129796594e-03
6.001222235584967711e+04 1.007649358511909510e+00 6.101173135382636191e-03
6.001222239065702888e+04 1.001804479456009922e+00 6.002263832493240879e-03
6.001222242546438065e+04 1.001181839680082231e+00 6.030586537054644786e-03
6.001222246027173242e+04 1.018094709036776457e+00 6.115125993884175382e-03
6.001222249507908418e+04 1.004500648996985213e+00 6.005621171538032092e-03
6.001222252988643595e+04 1.008997122418143322e+00 6.059606410257166280e-03
6.001222256469378772e+04 1.004332693279517796e+00 5.990928515296218421e-03
6.001222259950113948e+04 1.014340518465956409e+00 6.088948649895890852e-03
6.001222263430849125e+04 1.012659874528146764e+00 6.044176402399228584e-03
6.001222266911584302e+04 9.994842974192478247e-01 5.981373144615082828e-03
6.001222270392319479e+04 1.020993539579678311e+00 6.078418382434569618e-03
6.001222273873054655e+04 1.007002272402476750e+00 6.006406833469015751e-03
6.001222277353789832e+04 1.010174634182652298e+00 6.048425736101410363e-03
6.001222280834525009e+04 9.978814217073451731e-01 5.978938587143912964e-03
6.001222284315260185e+04 1.001624540826138832e+00 5.970058829981130140e-03
6.001222287795995362e+04 1.013902517602629727e+00 6.094912572433251914e-03
6.001222291276730539e+04 1.006047799076573934e+00 6.041090092102703764e-03
6.001222294757465716e+04 1.003494230132854881e+00 6.044976610412645425e-03
6.001222298238200892e+04 1.004951390472396344e+00 5.998623892511257411e-03
6.001222301718935341e+04 1.007961364075859567e+00 5.962061643648989412e-03
6.001222305199670518e+04 9.998070681507775781e-01 5.972382474717163187e-03
6.001222308680405695e+04 1.006165881732159484e+00 6.017662092675795001e-03
6.001222312161140871e+04 1.007268107139133173e+00 6.039126706645121453e-03
6.001222315641876048e+04 9.994285986015394307e-01 6.003917083124764992e-03
6.001222319122611225e+04 1.009388927538291014e+00 6.065184974466532146e-03
6.001222322603346402e+04 1.013889473820184906e+00 6.031057761786784086e-03
6.001222326084081578e+04 1.004181453573699923e+00 6.017585521130682652e-03
6.001222329564816027e+04 9.963087580608231963e-01 5.963527841780325717e-03
6.001222333045551204e+04 1.005122337882002892e+00 6.029170043303482690e-03
6.001222336526286381e+04 9.916387161382181903e-01 5.964170341937699051e-03
6.001222340007021558e+04 9.891124593018921773e-01 5.968080793125168579e-03
6.001222343487756734e+04 9.973757717378930465e-01 6.003808751060802328e-03
6.001222346968491911e+04 1.004254847842700027e+00 6.021834046782931910e-03
6.001222350449227088e+04 9.968610758113840564e-01 5.972618863760195164e-03
6.001222353929962264e+04 1.002006452058176844e+00 6.036880829678687409e-03
6.001222357410697441e+04 1.003999701523860866e+00 6.072525391908873901e-03
6.001222360891432618e+04 9.961105909469829545e-01 5.991273888846254496e-03
6.001222364372167794e+04 9.964439814917729343e-01 5.968419942341316071e-03
6.001222367852902971e+04 9.949724641378934198e-01 6.006140853401449424e-03
6.001222371333638148e+04 9.947947312886606941e-01 5.924840150254973188e-03
6.001222374814373325e+04 1.008272460010823490e+00 6.087282133037587306e-03
6.001222378295108501e+04 1.013403482321161064e+00 6.120439009891264111e-03
6.001222381775843678e+04 1.005866797881481700e+00 6.108758772353971300e-03
6.001222385256578855e+04 1.003393928648663946e+00 6.105654656927157059e-03
6.001222388737314031e+04 1.000566354493523935e+00 6.047648728147080911e-03
6.001222392218049208e+04 9.947666160840659133e-01 5.990376657520181912e-03
6.001222395698784385e+04 9.968024131820213407e-01 5.962904874978682164e-03
6.001222399179519562e+04 1.005417821473966189e+00 5.950100732075930959e-03
6.001222402660254738e+04 1.002960476614753516e+00 6.003554949316968273e-03
6.001222406140989915e+04 9.959954407139931520e-01 5.961888644174769339e-03
6.001222409621724364e+04 9.964871537858763784e-01 6.002244058618354423e-03
6.001222413102459541e+04 1.004929746016881342e+00 6.122308446315094174e-03
6.001222416583194718e+04 1.007999432842854759e+00 6.098554682543421042e-03
6.001222420063929894e+04 9.928682120267012801e-01 6.002542561859704195e-03
6.001222423544665071e+04 9.978289281298582392e-01 5.997070080670166038e-03
6.001222427025400248e+04 9.931650551563838691e-01 5.911647029446081766e-03
6.001222430506135424e+04 1.002639613671500562e+00 6.086081935742683122e-03
6.001222433986870601e+04 1.002915194373336982e+00 6.009724540818056279e-03
6.001222437467605050e+04 9.944297382446991573e-01 5.974807194010499020e-03
6.001222440948340227e+04 9.867190393407681004e-01 5.891025237698611916e-03
6.001222444429075404e+04 9.886014350895210301e-01 5.873484936812303076e-03
6.001222447909810580e+04 9.979513668817809879e-01 5.919464909068555825e-03
6.001222451390545757e+04 1.000148389130501636e+00 5.944704425834690734e-03
6.001222454871280934e+04 9.969380298775897264e-01 5.955763959789858036e-03
6.001222458352016110e+04 9.939009043445985458e-01 5.919925286430664270e-03
6.001222461832751287e+04 9.938348133282181029e-01 5.930132456123976548e-03
6.001222465313486464e+04 1.001331846988208429e+00 5.969430730052225666e-03
6.001222468794221641e+04 9.932495648582663206e-01 5.883008381644253861e-03
6.001222472274956817e+04 9.989243905214957309e-01 5.899308143718527339e-03
6.001222475755691994e+04 9.979650615141122394e-01 5.943456526691701276e-03
6.001222479236427171e+04 9.972880187146067055e-01 5.909890272060632811e-03
6.001222482717162347e+04 1.006012680012571492e+00 6.042031797865173894e-03
6.001222486197897524e+04 1.003473088654089462e+00 5.937176696400458739e-03
6.001222489678632701e+04 1.008113641038339781e+00 6.009935471063432288e-03
6.001222493159367878e+04 1.000182208692425245e+00 5.952155821653779509e-03
6.001222496640103054e+04 1.001642932378918660e+00 5.969943983199245234e-03
6.001222500120838231e+04 1.003530960062250621e+00 5.956507973258077203e-03
6.001222503601572680e+04 1.002830461485449520e+00 5.997982957283536955e-03
6.001222507082307857e+04 1.007683321811854160e+00 6.010497026727837887e-03
6.001222510563043761e+04 1.016051766448599736e+00 6.091641406621817016e-03
6.001222514043778938e+04 9.949863063826204224e-01 5.934137302046285471e-03
6.001222517524513387e+04 9.986128747739383416e-01 5.934519732339189370e-03
6.001222521005248564e+04 9.982931719949033056e-01 5.994748690955657537e-03
6.001222524485983740e+04 1.004919275781503973e+00 6.004874308960500735e-03
6.001222527966718917e+04 1.007041953114061972e+00 6.064590507149569647e-03
6.001222531447453366e+04 1.000047700463093880e+00 5.955332362216358283e-03
6.001222534928188543e+04 1.016781904305730677e+00 6.081006210370272329e-03
6.001222538408924447e+04 1.005967753589536162e+00 5.945758103408266097e-03
6.001222541889659624e+04 1.001127950056540650e+00 5.937508601388957058e-03
6.001222545370394073e+04 1.011676552984854371e+00 5.983820405542508367e-03
6.001222548851129250e+04 1.017797096366590326e+00 6.054068281263339998e-03
6.001222552331864426e+04 1.021723947630588603e+00 6.072810955647500036e-03
6.001222555812599603e+04 1.030473432296942882e+00 6.088449198546293240e-03
6.001222559293334780e+04 1.025448384700694771e+00 6.081497603624099434e-03
6.001222562774069957e+04 1.020259003809914411e+00 6.072973900607189258e-03
6.001222566254805133e+04 1.020756795380179049e+00 6.091116386619698647e-03
6.001222569735540310e+04 1.031496377145613819e+00 6.171383893327591491e-03
6.001222573216275487e+04 1.036859826398865758e+00 6.194221802983464198e-03
6.001222576697010663e+04 1.026889323461242842e+00 6.086046483269891456e-03
6.001222580177745840e+04 1.036452530266826377e+00 6.144256468202699550e-03
6.001222583658481017e+04 1.026789128405839691e+00 6.068992363905446191e-03
6.001222587139216193e+04 1.021640491345511714e+00 6.058969729689864074e-03
6.001222590619951370e+04 1.021005096298841952e+00 6.078845943361104766e-03
6.001222594100686547e+04 1.008634540844547622e+00 5.985059944269868933e-03
6.001222597581421724e+04 1.017941558495998544e+00 6.050986677302995324e-03
6.001222601062156900e+04 1.019606730879685230e+00 6.033929855342182007e-03
6.001222604542892077e+04 1.019727019830239723e+00 6.022512310873342524e-03
6.001222608023627254e+04 1.027976483350156789e+00 6.091663950852969044e-03
6.001222611504361703e+04 1.023955264503905616e+00 6.037825006465973726e-03
6.001222614985096880e+04 1.021745264150978993e+00 6.033372700939170809e-03
6.001222618465832056e+04 1.031457054183074318e+00 6.076556269388266353e-03
6.001222621946567961e+04 1.025666072191791844e+00 6.066895286855778814e-03
6.001222625427302410e+04 1.020683447276633737e+00 5.997283663122219416e-03
6.001222628908037586e+04 1.029699711449147292e+00 6.105185943532891527e-03
6.001222632388772763e+04 1.026359540963321049e+00 6.073403621531702629e-03
6.001222635869507940e+04 1.018056161381891478e+00 5.996072870765077958e-03
6.001222639350242389e+04 1.027841316325106780e+00 6.079798913486205922e-03
6.001222642830977566e+04 1.018069453822445514e+00 6.023959672717297403e-03
6.001222646311712742e+04 1.005089328290498685e+00 5.928697132393401931e-03
6.001222649792448647e+04 1.037607103951285525e+00 6.121919747999618813e-03
6.001222653273183823e+04 1.043024313337375331e+00 6.134241348485103100e-03
6.001222656753918272e+04 1.043200723965264753e+00 6.157602711497141453e-03
6.001222660234653449e+04 1.016666674816390170e+00 6.004286844405963726e-03
6.001222663715388626e+04 1.027430410331916288e+00 6.029287368917063926e-03
6.001222667196123803e+04 1.032373447403760691e+00 6.139901483429197407e-03
6.001222670676858979e+04 1.037947048570562858e+00 6.134491310455503048e-03
6.001222674157594156e+04 1.031750369072034879e+00 6.127072911921226800e-03
6.001222677638329333e+04 1.048351536034923814e+00 6.207192319893453138e-03
6.001222681119064509e+04 1.039527330703021057e+00 6.156267179262388776e-03
6.001222684599799686e+04 1.041625015988720593e+00 6.125411321151314620e-03
6.001222688080534863e+04 1.041395433709101370e+00 6.123503038209330424e-03
6.001222691561270040e+04 1.033322251274851000e+00 6.066402815830208330e-03
6.001222695042005216e+04 1.038322150493570906e+00 6.134416343910427220e-03
6.001222698522740393e+04 1.041600737938513710e+00 6.162857912298386892e-03
6.001222702003475570e+04 1.033582826290797341e+00 6.114227662886912752e-03
6.001222705484210746e+04 1.027353485053367876e+00 6.082214307521729285e-03
6.001222708964945923e+04 1.021807350822659943e+00 6.025883127764712112e-03
6.001222712445681100e+04 1.024804646659742025e+00 6.043557839656550634e-03
6.001222715926416276e+04 1.017174624402497063e+00 5.985964768850274981e-03
6.001222719407151453e+04 1.023858742890045637e+00 6.043589849360409515e-03
6.001222722887885902e+04 1.031110011823338501e+00 6.142631714002431791e-03
6.001222726368621079e+04 1.030217335116014210e+00 6.061576024050510658e-03
6.001222729849356983e+04 1.035885384308615764e+00 6.162137868514231710e-03
6.001222733330092160e+04 1.045247319846512868e+00 6.154981260098009443e-03
6.001222736810826609e+04 1.021597387801989942e+00 6.000288881497311232e-03
6.001222740291561786e+04 1.014211690536533261e+00 6.033387894238527276e-03
6.001222743772296963e+04 1.015571164878061428e+00 6.040748907008736644e-03
6.001222747253032139e+04 1.014588641981748918e+00 6.046481280817715687e-03
6.001222750733766588e+04 1.026199721780551188e+00 6.113573270969650114e-03
6.001222754214501765e+04 1.022336186410223835e+00 6.038080813367761521e-03
6.001222757695237669e+04 1.015500333590805271e+00 5.989415799928839851e-03
6.001222761175972846e+04 1.019915685290254670e+00 6.038157684109092017e-03
6.001222764656708023e+04 1.017304008770340884e+00 6.023883253988692767e-03
6.001222768137442472e+04 1.013004537964206309e+00 6.012778206485417179e-03
6.001222771618177649e+04 1.001377589360732179e+00 5.952926280240432300e-03
6.001222775098912825e+04 1.014852707958452394e+00 5.988281018029647899e-03
6.001222778579648002e+04 1.011152353865239384e+00 6.000753109346843375e-03
6.001222782060383179e+04 1.017926048324330646e+00 6.045704690160930844e-03
6.001222785541118355e+04 1.016955643679901655e+00 6.005861924977542836e-03
6.001222789021853532e+04 1.005314482779525065e+00 5.957637445444041030e-03
6.001222792502588709e+04 9.980546395232903212e-01 5.946326267234737853e-03
6.001222795983323886e+04 1.000514413979066486e+00 5.971469054477566638e-03
6.001222799464059062e+04 1.007187802144118072e+00 6.042850074657181263e-03
6.001222802944794239e+04 1.001541424892487209e+00 5.971173850385561206e-03
6.001222806425529416e+04 1.001989149982676297e+00 5.996847275947244683e-03
6.001222809906264592e+04 9.906807924610995242e-01 5.960548557775333274e-03
6.001222813386999769e+04 9.838733579122744821e-01 5.910959685419448981e-03
6.001222816867734946e+04 9.934767684085852313e-01 5.925028661357403456e-03
6.001222820348470123e+04 9.888992533479692426e-01 5.892032308160518109e-03
6.001222823829205299e+04 9.882516393931367604e-01 5.882520470714062803e-03
6.001222827309940476e+04 9.942280116503271481e-01 5.930633147567419480e-03
6.001222830790674925e+04 1.004135530391375708e+00 6.033664572232080511e-03
6.001222834271410102e+04 9.952982740413797158e-01 5.950045650655043893e-03
6.001222837752145279e+04 9.962252223282233032e-01 5.938402213631541020e-03
6.001222841232881183e+04 9.826598860052947471e-01 5.893395899702708225e-03
6.001222844713615632e+04 9.813214859640823073e-01 5.885325391309851120e-03
6.001222848194350809e+04 9.872401992486852240e-01 5.925573700732203984e-03
6.001222851675085985e+04 9.873529071290871872e-01 5.917293975829984211e-03
6.001222855155821162e+04 9.893271047336543722e-01 5.898714073825355765e-03
6.001222858636556339e+04 9.866619500081837968e-01 5.865820207930661292e-03
6.001222862117290788e+04 9.897830516697565528e-01 5.916554310867767376e-03
6.001222865598025965e+04 9.857188457752750210e-01 5.877112507783725098e-03
6.001222869078761869e+04 9.784912206154899872e-01 5.889226444077525630e-03
6.001222872559497046e+04 9.881451638160390072e-01 5.910448187244524143e-03
6.001222876040231495e+04 9.761680115561046645e-01 5.843274211987705899e-03
6.001222879520966671e+04 9.905167123540508101e-01 5.975251420271415759e-03
6.001222883001701848e+04 9.900325256284342457e-01 5.913439901382365818e-03
6.001222886482437025e+04 9.871794200706075495e-01 5.904785817089517642e-03
6.001222889963172202e+04 9.818116950183893854e-01 5.838641803329119688e-03
6.001222893443907378e+04 9.854219748747798935e-01 5.889227836380842539e-03
6.001222896924642555e+04 9.911421778701230423e-01 5.916137860244568419e-03
6.001222900405377732e+04 9.946760544663761916e-01 5.909194640423516727e-03
6.001222903886112908e+04 1.006938041569442888e+00 5.994311054237997337e-03
6.001222907366848085e+04 9.990212560831086552e-01 5.951895211800992992e-03
6.001222910847583262e+04 9.958127589049470263e-01 5.919561609010332882e-03
6.001222914328318438e+04 9.950516373807575254e-01 5.963413619212949018e-03
6.001222917809053615e+04 9.924715790116347414e-01 5.919675836658388514e-03
6.001222921289788792e+04 9.895136955279369984e-01 5.870426804341541058e-03
6.001222924770523969e+04 1.001485497040650374e+00 6.013730346069996562e-03
6.001222928251259145e+04 1.007232428158989501e+00 5.981698518289187312e-03
6.001222931731994322e+04 1.006631946139790790e+00 5.966465595348085724e-03
6.001222935212729499e+04 1.007305393820328687e+00 6.003973406075340143e-03
6.001222938693463948e+04 9.902994370471212005e-01 5.976288390402454895e-03
6.001222942174199125e+04 9.975027797022646414e-01 5.937670509919707948e-03
6.001222945654934301e+04 1.000322839742819214e+00 5.962308614512216651e-03
6.001222949135669478e+04 1.000789862299495292e+00 6.005368153926229913e-03
6.001222952616404655e+04 1.005247950662647494e+00 5.963908640347785617e-03
6.001222956097139831e+04 1.008660513334803221e+00 5.975765866485582140e-03
6.001222959577875008e+04 9.947910815020875042e-01 5.948166533382959718e-03
6.001222963058610185e+04 1.003972764291070741e+00 5.963814356484071870e-03
6.001222966539344634e+04 1.008215114588109751e+00 5.992249840201621658e-03
6.001222970020079811e+04 1.003357308758133781e+00 6.035325961754716903e-03
6.001222973500814987e+04 9.971974038937941875e-01 5.958589753574993451e-03
6.001222976981550164e+04 9.980667596638878036e-01 5.943322684206329629e-03
6.001222980462285341e+04 1.001723389463071934e+00 5.953285701471295113e-03
6.001222983943020517e+04 1.008020742987827179e+00 6.008444330895677983e-03
6.001222987423755694e+04 9.990110902709700147e-01 5.899474881681395465e-03
6.001222990904490871e+04 1.004909912763927160e+00 5.970372143018438937e-03
6.001222994385226048e+04 9.964269571318595808e-01 5.908837195474798791e-03
6.001222997865961224e+04 9.970588222302851911e-01 5.981054967863643802e-03
6.001223001346696401e+04 1.003907003370481110e+00 5.949175774177189492e-03
6.001223004827431578e+04 1.010107681096411580e+00 5.999929343067765368e-03
6.001223008308166754e+04 1.003324929228215368e+00 5.967641734596170443e-03
6.001223011788901931e+04 9.912321307161441331e-01 5.888344268514516394e-03
6.001223015269637108e+04 9.885298805505660091e-01 5.878690144242373905e-03
6.001223018750372285e+04 9.941064542211939248e-01 5.939943290407723522e-03
6.001223022231107461e+04 9.995600109763396190e-01 5.978424498300104716e-03
6.001223025711842638e+04 1.005115519918554634e+00 6.019757882210843153e-03
6.001223029192577815e+04 1.002207458233959736e+00 5.997371197134043069e-03
6.001223032673312991e+04 9.966545975971132787e-01 5.966510989494064332e-03
6.001223036154048168e+04 9.914045859676895445e-01 5.928372263083663690e-03
6.001223039634783345e+04 9.869367143022975686e-01 5.874596280190393614e-03
6.001223043115517794e+04 9.855624836042743420e-01 5.879986910195041105e-03
6.001223046596252971e+04 9.879183924634579173e-01 5.916424613175498212e-03
6.001223050076988147e+04 9.863306601639104665e-01 5.905065054500312390e-03
6.001223053557723324e+04 9.882807420466069859e-01 5.911618669037391888e-03
6.001223057038458501e+04 9.991280742878219101e-01 5.973402590565267747e-03
6.001223060519193677e+04 9.931254987250839328e-01 5.945714792893617463e-03
6.001223063999928854e+04 9.862266163474029401e-01 5.906506238590600137e-03
6.001223067480663303e+04 9.866818188295173320e-01 5.956704471002235643e-03
6.001223070961398480e+04 9.708329707520231278e-01 5.829914586897447584e-03
6.001223074442133657e+04 9.850247530129722096e-01 5.980734531217096056e-03
6.001223077922868833e+04 9.816033494898021017e-01 5.902568270683281743e-03
6.001223081403604010e+04 9.853692191286007596e-01 5.916469249343529919e-03
6.001223084884339187e+04 9.843700182096670748e-01 5.890435424743002343e-03
6.001223088365074364e+04 9.753210952016599933e-01 5.848329681200848534e-03
6.001223091845809540e+04 9.852218367598135629e-01 5.888600241271140998e-03
6.001223095326544717e+04 9.761063157854058536e-01 5.854989971146352251e-03
6.001223098807279894e+04 9.726230921445233601e-01 5.845637581735378500e-03
6.001223102288015070e+04 9.711540864776081472e-01 5.878129752924888402e-03
6.001223105768750247e+04 9.787837275454396302e-01 5.935517029835375886e-03
6.001223109249485424e+04 9.722696923039653161e-01 5.866165930424455804e-03
6.001223112730220600e+04 9.674781951487017029e-01 5.844727274843405929e-03
6.001223116210955777e+04 9.840995782899880640e-01 5.931451927970303808e-03
6.001223119691690954e+04 9.783769041433382219e-01 5.908496893974830855e-03
6.001223123172426131e+04 9.673234681116098521e-01 5.872212890745296884e-03
6.001223126653161307e+04 9.697664210353630354e-01 5.860060984361595976e-03
6.001223130133896484e+04 9.689085070459003690e-01 5.910585642214231765e-03
6.001223133614631661e+04 9.698592798957340610e-01 5.845034805550154179e-03
6.001223137095366837e+04 9.636964884037545476e-01 5.815373169156205953e-03
6.001223140576102014e+04 9.633072086382316046e-01 5.816102193622128824e-03
6.001223144056837191e+04 9.598443327451505747e-01 5.777897071981767489e-03
6.001223147537572368e+04 9.583953836105324475e-01 5.819468787218287469e-03
6.001223151018306817e+04 9.645180912535122886e-01 5.817018351101480543e-03
6.001223154499041993e+04 9.679518538667555294e-01 5.836284961080309697e-03
6.001223157979777170e+04 9.606962625496707764e-01 5.813686725883982463e-03
6.001223161460512347e+04 9.619379226813326023e-01 5.780057892713599127e-03
6.001223164941247524e+04 9.704776186746544298e-01 5.881145265939666938e-03
6.001223168421982700e+04 9.659441018423366998e-01 5.835147759240731646e-03
6.001223171902717877e+04 9.631575000729134528e-01 5.800792858536040798e-03
6.001223175383452326e+04 9.587173707936685885e-01 5.817009119830959113e-03
6.001223178864187503e+04 9.573287855934492496e-01 5.766905701210492570e-03
6.001223182344922679e+04 9.648330266422595614e-01 5.858986953242682760e-03
6.001223185825657856e+04 9.530747446866498773e-01 5.751896936778128425e-03
6.001223189306393033e+04 9.655999382085391769e-01 5.847817494344083843e-03
6.001223192787128210e+04 9.544955002336913408e-01 5.731722026613832524e-03
6.001223196267863386e+04 9.494186954221381924e-01 5.716998147051223673e-03
6.001223199748598563e+04 9.466087637835585156e-01 5.769452242791813998e-03
6.001223203229333740e+04 9.505178965032887728e-01 5.765461432306704694e-03
6.001223206710068916e+04 9.494327672580207267e-01 5.760380715165915912e-03
6.001223210190804093e+04 9.590065653824820791e-01 5.798851242885961176e-03
6.001223213671539270e+04 9.444742076903863692e-01 5.766901563078951146e-03
6.001223217152274447e+04 9.543223706647340210e-01 5.789655713467714918e-03
6.001223220633009623e+04 9.560923833704517705e-01 5.750967852123675499e-03
6.001223224113744800e+04 9.487485834082827196e-01 5.749026656546621719e-03
6.001223227594479977e+04 9.560219061858064027e-01 5.819540555574913114e-03
6.001223231075215153e+04 9.562056330564276951e-01 5.858264423509164549e-03
6.001223234555950330e+04 9.577091972324900393e-01 5.854678921474978232e-03
6.001223238036685507e+04 9.535081007659472752e-01 5.747819893742754649e-03
6.001223241517420684e+04 9.595902153401575374e-01 5.846697387065017716e-03
6.001223244998155860e+04 9.519888190572886044e-01 5.795071846183362692e-03
6.001223248478891037e+04 9.454323045897540245e-01 5.724790675461722579e-03
6.001223251959626214e+04 9.549549662383516324e-01 5.829324396238697546e-03
6.001223255440361390e+04 9.539594792108033738e-01 5.814330445687231411e-03
6.001223258921095839e+04 9.522709294542488490e-01 5.771688788026727718e-03
6.001223262401831016e+04 9.524090281153715365e-01 5.742892422249974010e-03
6.001223265882566193e+04 9.534801233809281351e-01 5.720259537971205017e-03
6.001223269363301370e+04 9.595051115471794345e-01 5.781141485837768511e-03
6.001223272844036546e+04 9.545381397740307916e-01 5.771201515049549126e-03
6.001223276324771723e+04 9.455989693655610928e-01 5.756355568382593921e-03
6.001223279805506172e+04 9.577455364130325055e-01 5.775703112198748643e-03
6.001223283286241349e+04 9.617087635276116986e-01 5.808286039170916688e-03
6.001223286766976526e+04 9.662876831094452390e-01 5.822139568571241784e-03
6.001223290247711702e+04 9.640871776435498974e-01 5.822805335374057860e-03
6.001223293728446879e+04 9.586015045585354333e-01 5.797198761867985300e-03
6.001223297209182056e+04 9.662768747765968502e-01 5.837254007356356897e-03
6.001223300689917232e+04 9.440354011886400443e-01 5.714299497567334497e-03
6.001223304170652409e+04 9.579904938903980316e-01 5.833327142439899415e-03
6.001223307651387586e+04 9.661184351118839997e-01 5.838758400507369772e-03
6.001223311132122763e+04 9.716962400758265561e-01 5.872681808106019856e-03
6.001223314612857939e+04 9.783128576551480826e-01 5.925084224319823734e-03
6.001223318093593116e+04 9.676178668093980972e-01 5.886110246283353040e-03
6.001223321574328293e+04 9.783308206796366147e-01 5.885209520462429851e-03
6.001223325055063469e+04 9.741709015585217069e-01 5.909491305378144002e-03
6.001223328535798646e+04 9.711331567855028268e-01 5.816539868101435265e-03
6.001223332016533823e+04 9.702854074450091293e-01 5.835758214090259327e-03
6.001223335497268999e+04 9.719422339971554026e-01 5.856979613857932372e-03
6.001223338978004176e+04 9.749541766696234735e-01 5.874663796240249536e-03
6.001223342458739353e+04 9.761730607777290292e-01 5.900951764843864224e-03
6.001223345939473802e+04 9.763031885259930709e-01 5.884534299083852595e-03
6.001223349420208979e+04 9.739272335533151193e-01 5.871212451957073981e-03
6.001223352900944883e+04 9.682144710385088837e-01 5.871867759527673626e-03
6.001223356381680060e+04 9.799808889924507271e-01 5.957550855572477273e-03
6.001223359862414509e+04 9.790652928230914043e-01 5.897396881483039401e-03
6.001223363343149686e+04 9.706651060982042223e-01 5.815579019618089679e-03
6.001223366823884862e+04 9.839707763414226038e-01 5.921564020098690762e-03
6.001223370304620039e+04 9.747844258946442020e-01 5.869970416361567148e-03
6.001223373785354488e+04 9.845318347739896447e-01 5.920778268601307667e-03
6.001223377266089665e+04 9.823459999620104410e-01 5.928170045000547526e-03
6.001223380746825569e+04 9.783072846843703374e-01 5.899362282692126661e-03
6.001223384227560018e+04 9.956917396180340329e-01 6.000733509064535599e-03
6.001223387708295195e+04 9.861404239765049207e-01 5.943684985602435029e-03
6.001223391189030372e+04 9.918854012120619235e-01 5.961036730916165552e-03
6.001223394669765548e+04 9.891040395899406423e-01 6.013258105280527843e-03
6.001223398150500725e+04 9.865798345262116742e-01 5.952405746230115050e-03
6.001223401631235902e+04 9.867502653406483581e-01 5.986298207914735915e-03
6.001223405111971078e+04 1.003231302881497200e+00 6.121001798589559978e-03
6.001223408592706255e+04 1.002935905235521563e+00 6.124620391442509373e-03
6.001223412073441432e+04 1.002093740979916658e+00 6.069516392645254478e-03
6.001223415554176609e+04 1.017018869475554643e+00 6.128786590962782832e-03
6.001223419034911785e+04 1.004041132360871558e+00 6.069741913927079006e-03
6.001223422515646962e+04 1.006477015067573477e+00 6.059735077619746689e-03
6.001223425996382139e+04 1.004761040025792029e+00 6.028277230591303285e-03
6.001223429477117315e+04 9.988230115930882835e-01 5.977603560697351132e-03
6.001223432957852492e+04 9.938161092573357669e-01 5.972472226868877354e-03
6.001223436438587669e+04 9.960987110741030826e-01 5.985488508659453713e-03
6.001223439919322846e+04 1.001964275300285090e+00 6.001101801576223804e-03
6.001223443400058022e+04 1.002766547437349720e+00 6.010539921519317090e-03
6.001223446880793199e+04 1.010185780278407552e+00 6.071172080306958679e-03
6.001223450361528376e+04 9.990627315199789305e-01 6.014831826014475566e-03
6.001223453842263552e+04 1.002104230624216497e+00 6.024534247445917715e-03
6.001223457322998729e+04 1.006096306841038901e+00 6.034814710022221029e-03
6.001223460803733906e+04 1.007771812718305071e+00 6.094079157982698614e-03
6.001223464284469082e+04 1.004235370775946823e+00 6.079310336344504427e-03
6.001223467765204259e+04 1.000014920094149495e+00 6.012547867339976780e-03
6.001223471245938708e+04 9.962708489149592062e-01 6.007650496870663333e-03
6.001223474726673885e+04 1.002546219180021403e+00 6.014211224016698630e-03
6.001223478207409062e+04 9.935520551319869664e-01 5.973993351113331476e-03
6.001223481688144238e+04 9.870262685804880309e-01 5.936704736336016579e-03
6.001223485168878688e+04 9.909700933351239804e-01 5.936458324967157710e-03
6.001223488649613864e+04 9.887099855047848385e-01 5.935455360051979622e-03
6.001223492130349769e+04 1.005720041681562149e+00 6.106232701183499784e-03
6.001223495611084945e+04 9.780415524679128003e-01 5.864097070193189341e-03
6.001223499091819394e+04 9.941315234651277866e-01 6.002660046570398519e-03
6.001223502572554571e+04 9.844569341124470574e-01 5.945277087625000685e-03
6.001223506053289748e+04 9.974805116158170781e-01 5.991817173650184486e-03
6.001223509534024925e+04 9.998780776948434923e-01 6.065006858234936633e-03
6.001223513014760101e+04 9.896595692671755762e-01 6.028172060402442640e-03
6.001223516495495278e+04 9.864202167605842231e-01 5.981048746712284980e-03
6.001223519976230455e+04 9.857072001338788025e-01 5.984718283950359735e-03
6.001223523456965631e+04 9.894959350656384878e-01 6.034836278552492723e-03
6.001223526937700808e+04 9.832488354174641065e-01 5.942066139343496131e-03
6.001223530418435985e+04 9.768884700966909973e-01 5.883596448122076390e-03
6.001223533899171161e+04 9.785493778038215629e-01 5.952285292515633111e-03
6.001223537379906338e+04 9.822302582131472448e-01 5.928250054828870970e-03
6.001223540860641515e+04 9.913718410441393347e-01 5.994281505333382519e-03
6.001223544341376692e+04 9.796981360696753738e-01 5.890226437870097094e-03
6.001223547822111868e+04 9.789680923707445581e-01 5.933822093406565523e-03
6.001223551302847045e+04 9.839529413482513975e-01 5.994288688003718626e-03
6.001223554783582222e+04 9.881945427296737750e-01 5.969670082453025148e-03
6.001223558264317398e+04 9.779722665726923170e-01 5.931543561882692342e-03
6.001223561745052575e+04 9.823382602861063795e-01 5.920247729159146266e-03
6.001223565225787752e+04 9.840280438873537650e-01 6.015058091466695539e-03
6.001223568706522201e+04 9.715581449196531993e-01 5.923979531134770070e-03
6.001223572187257378e+04 9.787413109809185441e-01 5.915014954462511319e-03
6.001223575667993282e+04 9.793473727726048628e-01 5.875996219608392752e-03
6.001223579148727731e+04 9.792382889585621308e-01 5.910498338098258732e-03
6.001223582629462908e+04 9.833709964158484640e-01 6.001982267337344426e-03
6.001223586110198084e+04 9.623758282896107685e-01 5.844663090723483355e-03
6.001223589590932534e+04 9.784244156087127386e-01 5.922474696343591784e-03
6.001223593071667710e+04 9.784043733334966131e-01 5.878788699381833939e-03
6.001223596552402887e+04 9.790329201395975289e-01 5.935868061604138851e-03
6.001223600033138064e+04 9.748047270974535827e-01 5.887480857338561746e-03
6.001223603513873240e+04 9.550867479085939360e-01 5.778578158720960346e-03
6.001223606994608417e+04 9.659929294894293861e-01 5.873456876524148391e-03
6.001223610475343594e+04 9.703645110252031580e-01 5.849678085704108389e-03
6.001223613956078771e+04 9.674644822204304662e-01 5.868435851169274790e-03
6.001223617436813947e+04 9.746758701509052880e-01 5.851428243727683533e-03
6.001223620917549124e+04 9.701691832824282935e-01 5.881507628600304849e-03
6.001223624398284301e+04 9.664613750999989650e-01 5.835113743085592469e-03
6.001223627879019477e+04 9.614548162959981603e-01 5.875270170619046814e-03
6.001223631359754654e+04 9.598242017022006189e-01 5.871090735959057401e-03
6.001223634840489831e+04 9.595108954393867240e-01 5.821377843588017992e-03
6.001223638321225008e+04 9.612790257399198568e-01 5.900719050565681432e-03
6.001223641801960184e+04 9.762268177911999079e-01 5.904171013782659634e-03
6.001223645282695361e+04 9.734216568891393973e-01 5.874314300330895841e-03
6.001223648763430538e+04 9.762232929555185734e-01 5.910896409152592568e-03
6.001223652244165714e+04 9.551348402745992727e-01 5.771089207612804632e-03
6.001223655724900891e+04 9.696923537179192865e-01 5.905934722765073322e-03
6.001223659205636068e+04 9.781118008172476896e-01 5.910965491672930464e-03
6.001223662686371244e+04 9.629637396251995440e-01 5.906862922022602068e-03
6.001223666167106421e+04 9.757231524452519844e-01 5.988757105771449693e-03
6.001223669647841598e+04 9.788881221483352046e-01 5.962679039958841166e-03
6.001223673128576775e+04 9.635039092105399661e-01 5.824140253130764833e-03
6.001223676609311224e+04 9.700549781641472080e-01 5.942661786186108526e-03
6.001223680090046400e+04 9.698070166481331800e-01 5.937398236435811015e-03
6.001223683570782305e+04 9.581726922667110902e-01 5.818109338333549672e-03
6.001223687051516754e+04 9.667469975526378212e-01 5.915703573002510478e-03
6.001223690532251931e+04 9.780546278506250246e-01 5.933182876269827051e-03
6.001223694012987107e+04 9.764952623655133168e-01 5.964925429272862310e-03
6.001223697493722284e+04 9.727551716187670117e-01 5.984208614223249061e-03
6.001223700974456733e+04 9.808533175311562324e-01 5.971963933623474809e-03
6.001223704455191910e+04 9.809313317339586336e-01 5.946970384814383691e-03
6.001223707935927087e+04 9.830819571091098386e-01 5.987109918375385295e-03
6.001223711416662991e+04 9.699993322737843204e-01 5.878884401137882479e-03
6.001223714897397440e+04 9.806018744432200007e-01 5.938080447810671451e-03
6.001223718378132617e+04 9.855745226600320930e-01 5.946159236268657756e-03
6.001223721858867793e+04 9.959337051973223831e-01 6.056623183167373324e-03
6.001223725339602970e+04 9.852503677084822886e-01 5.990294859439850191e-03
6.001223728820338147e+04 9.950366926403052537e-01 6.028103575653590701e-03
6.001223732301073323e+04 9.967457485172963594e-01 6.013157655382858104e-03
6.001223735781808500e+04 9.887303149513574363e-01 5.956522658371604315e-03
6.001223739262543677e+04 9.933065007260241108e-01 5.936810192133048884e-03
6.001223742743278854e+04 9.826597715786282716e-01 5.921922652452315736e-03
6.001223746224014030e+04 1.008902244936295434e+00 6.029621479284139052e-03
6.001223749704749207e+04 1.000744007568066030e+00 5.963559117337854931e-03
6.001223753185484384e+04 1.011262250462278800e+00 6.067384172684461667e-03
6.001223756666219560e+04 9.914671563458490322e-01 5.960272045730011757e-03
6.001223760146954737e+04 9.910976299249202315e-01 5.958165842008092232e-03
6.001223763627689914e+04 9.991613123623278581e-01 5.953099342292571781e-03
6.001223767108425091e+04 9.965571766822171051e-01 5.986622342705309914e-03
6.001223770589160267e+04 1.002212161118894329e+00 6.023514493976093315e-03
6.001223774069895444e+04 1.009437302144652993e+00 6.075088169449558741e-03
6.001223777550630621e+04 1.015913572826223632e+00 6.145879990611190224e-03
6.001223781031365070e+04 9.990130853171582670e-01 6.018008149214399555e-03
6.001223784512100247e+04 1.004437944560290896e+00 6.052026473102771649e-03
6.001223787992835423e+04 1.004133165263541239e+00 6.126562229846897051e-03
6.001223791473570600e+04 1.017550989164863084e+00 6.194904926839210624e-03
6.001223794954305777e+04 1.010739295279283745e+00 6.153787272198080020e-03
6.001223798435040953e+04 1.019306706277537611e+00 6.268946826124184753e-03
6.001223801915776130e+04 1.022303638117748825e+00 6.288238258661713390e-03
6.001223805396510579e+04 1.010670455870992690e+00 6.180096365119141025e-03
6.001223808877245756e+04 1.021260332054903186e+00 6.218547284423153916e-03
6.001223812357980933e+04 1.009174319724208901e+00 6.221763712355403778e-03
6.001223815838716109e+04 1.009949926364036576e+00 6.153356357821175050e-03
6.001223819319451286e+04 1.018668583708190356e+00 6.218463136581803621e-03
6.001223822800186463e+04 1.030620873560459838e+00 6.230564876130484202e-03
6.001223826280921639e+04 1.021711477810094193e+00 6.196401178536058152e-03
6.001223829761656816e+04 1.026116228430739019e+00 6.259002542968903834e-03
6.001223833242391993e+04 1.013662521275846551e+00 6.197748337615620676e-03
6.001223836723127170e+04 1.030457698269555245e+00 6.343850199812358336e-03
6.001223840203862346e+04 1.024899588382440330e+00 6.351039770556076575e-03
6.001223843684597523e+04 1.027408982519426361e+00 6.412180220973343753e-03
6.001223847165332700e+04 1.036539639279306702e+00 6.598341989003102259e-03
6.001223850646067876e+04 1.019695610733319713e+00 6.441063820700762901e-03
6.001223854126803053e+04 1.013479967974353801e+00 6.316312264407706809e-03
6.001223857607538230e+04 1.018297777643554003e+00 6.293441873921925590e-03
6.001223861088273406e+04 1.019564878033084376e+00 6.289778624657311329e-03
6.001223864569008583e+04 1.011592767034494855e+00 6.278473798313063785e-03
6.001223868049743760e+04 1.016152482152334668e+00 6.251274066545239178e-03
6.001223871530478937e+04 1.012723620557996362e+00 6.156881248013434775e-03
6.001223875011214113e+04 1.008637508702810770e+00 6.191420170557270994e-03
6.001223878491948562e+04 1.022831728778141214e+00 6.341124180609776333e-03
6.001223881972683739e+04 1.001279095897050553e+00 6.139426609670201387e-03
6.001223885453418916e+04 9.992278294341735423e-01 6.120840923637381643e-03
6.001223888934154093e+04 1.013346857544850987e+00 6.314804287581809311e-03
6.001223892414889269e+04 1.015539472429302092e+00 6.254296928611439814e-03
6.001223895895624446e+04 1.014267944758545203e+00 6.254934752717844840e-03
6.001223899376359623e+04 1.016293396057648568e+00 6.289748979430711401e-03
6.001223902857094799e+04 1.013383430588534084e+00 6.208425755996405289e-03
6.001223906337829249e+04 1.017111498559646110e+00 6.329476323453438191e-03
6.001223909818564425e+04 1.010143131034809905e+00 6.170604564235317863e-03
6.001223913299299602e+04 1.004949093199005494e+00 6.145910668585100566e-03
6.001223916780034779e+04 1.010566941517109241e+00 6.213592537226906611e-03
6.001223920260769955e+04 1.013077131815231846e+00 6.177603384372765648e-03
6.001223923741505132e+04 1.019695201623324499e+00 6.353490611212819772e-03
6.001223927222240309e+04 1.015519765111574158e+00 6.308106203366935227e-03
6.001223930702975485e+04 1.014312277570201148e+00 6.398899698624789523e-03
6.001223934183710662e+04 1.008622971551339287e+00 6.197228516600676237e-03
6.001223937664445839e+04 9.990820307342593853e-01 6.300200481200202672e-03
6.001223941145181016e+04 9.965913885132378081e-01 6.248394053558561229e-03
6.001223944625916192e+04 9.904505166690634743e-01 6.127919577690513382e-03
6.001223948106651369e+04 9.985966342171526122e-01 6.078660821403349471e-03
6.001223951587386546e+04 9.968507276360428770e-01 6.145204747633892760e-03
6.001223955068121722e+04 9.962002703098120637e-01 6.230072606483702362e-03
6.001223958548856899e+04 1.007770559837676494e+00 6.279976984754341053e-03
6.001223962029592076e+04 9.872355458350704493e-01 6.041507157255429812e-03
6.001223965510327253e+04 1.001098037529305707e+00 6.163564205449418611e-03
6.001223968991062429e+04 9.966508467848210762e-01 6.157117410321084547e-03
6.001223972471797606e+04 1.002735044838038769e+00 6.190821304895509879e-03
6.001223975952532783e+04 9.878824509730089742e-01 6.101785465985315633e-03
6.001223979433267959e+04 9.860461619310230130e-01 6.063542221298176722e-03
6.001223982914003136e+04 9.840822776521375159e-01 6.015878628899721040e-03
6.001223986394738313e+04 9.825807742574037551e-01 6.046528881284781928e-03
6.001223989875473490e+04 9.936798505774337986e-01 6.188146064844567487e-03
6.001223993356207939e+04 9.865163893760211522e-01 6.071592732444034898e-03
6.001223996836943115e+04 1.007917923247060088e+00 6.211304525474523226e-03
6.001224000317678292e+04 1.003153774260898912e+00 6.148421110850588525e-03
6.001224003798413469e+04 9.944814580148410021e-01 6.115912858622967255e-03
6.001224007279148645e+04 9.980329796077097582e-01 6.378526470392832139e-03
6.001224010759883822e+04 9.957307464040066058e-01 6.350289658269638732e-03
6.001224014240618999e+04 9.902719792289759182e-01 6.429031026260778256e-03
6.001224017721354176e+04 9.970304595772642164e-01 6.463080713085712393e-03
6.001224021202088625e+04 1.006837952947077675e+00 6.607806952786436476e-03
6.001224024682823801e+04 1.014117086271300483e+00 6.550833677210279003e-03
6.001224028163558978e+04 1.008780426706603173e+00 6.662866453097270568e-03
6.001224031644294155e+04 1.005016314413294864e+00 6.434053210698283815e-03
6.001224035125029332e+04 1.003160436301485436e+00 6.423137993731101517e-03
6.001224038605764508e+04 1.013527574809419463e+00 6.597844752524927199e-03
6.001224042086499685e+04 1.008890913386075061e+00 6.728651895450733084e-03
6.001224045567234862e+04 1.007847842629344015e+00 6.684071588017893688e-03
6.001224049047970038e+04 1.018981555947902296e+00 6.648151552375953718e-03
6.001224052528705215e+04 1.006999855388619691e+00 6.620594603819335289e-03
6.001224056009440392e+04 1.015120198689440922e+00 6.529475727565349844e-03
6.001224059490175568e+04 1.025230707810475650e+00 6.740118663269088761e-03
6.001224062970910745e+04 1.006785629945856186e+00 6.775686694355732148e-03
6.001224066451645922e+04 9.961182644567074806e-01 6.695662892455411450e-03
6.001224069932381099e+04 1.003170054581200343e+00 6.588590517555883638e-03
6.001224073413116275e+04 1.007533253906385928e+00 6.524187469409230972e-03
6.001224076893851452e+04 1.003810945886334016e+00 6.433641203763424896e-03
6.001224080374586629e+04 9.896000314830463163e-01 6.383008413147180440e-03
6.001224083855321805e+04 9.952738672951683130e-01 6.487315984478284926e-03
6.001224087336056982e+04 1.008026898431528595e+00 6.532829186890395934e-03
6.001224090816792159e+04 9.930785562112254272e-01 6.376269368083884934e-03
6.001224094297527336e+04 9.983868845160587258e-01 6.479769331317270301e-03
6.001224097778262512e+04 1.018523903770841343e+00 6.515431608956809804e-03
6.001224101258996961e+04 1.010481810843754769e+00 6.370320350846614410e-03
6.001224104739732138e+04 9.974981662040030006e-01 6.227830433248390460e-03
6.001224108220467315e+04 1.001282053588259835e+00 6.257144032408461405e-03
6.001224111701202492e+04 1.004606206749113939e+00 6.262762110188471038e-03
6.001224115181937668e+04 1.012703811387622332e+00 6.547725787037904366e-03
6.001224118662672845e+04 1.012687116382970931e+00 6.366812532040308850e-03
6.001224122143408022e+04 1.003539154924817156e+00 6.209189504141029645e-03
6.001224125624143198e+04 1.018327764427249482e+00 6.388284586910225431e-03
6.001224129104877647e+04 1.007197331610032887e+00 6.259867682436419563e-03
6.001224132585612824e+04 1.008218675929021702e+00 6.310441586295719406e-03
6.001224136066348001e+04 1.020528216777261576e+00 6.449610266646911734e-03
6.001224139547083178e+04 1.018994577121512757e+00 6.723726603382080592e-03
6.001224143027818354e+04 1.009918201755908296e+00 6.380285232475791518e-03
6.001224146508553531e+04 1.013162495288026488e+00 6.358043494765180069e-03
6.001224149989288708e+04 1.024731822527402025e+00 6.519321166024136076e-03
6.001224153470023884e+04 1.025156147473250456e+00 6.510635609608949118e-03
6.001224156950759061e+04 1.032883634765045411e+00 6.727489779554774590e-03
6.001224160431494238e+04 1.027585659520759975e+00 6.532308141293062878e-03
6.001224163912229415e+04 1.031934464761290249e+00 6.575594342873770752e-03
6.001224167392964591e+04 1.034939798066993877e+00 6.597416876430897519e-03
6.001224170873699768e+04 1.017806479150952015e+00 6.341789068309320460e-03
6.001224174354434945e+04 1.040833529642378297e+00 6.618145000250982152e-03
6.001224177835170121e+04 1.040961330091032311e+00 6.703392713855703573e-03
6.001224181315905298e+04 1.051234166417832183e+00 6.807972140017447965e-03
6.001224184796639747e+04 1.030116264597151110e+00 6.528201401483806239e-03
6.001224188277374924e+04 1.029739895128198857e+00 6.719677994151841000e-03
6.001224191758110101e+04 1.032360326603599887e+00 6.598062554843688379e-03
6.001224195238846005e+04 1.029985551847807823e+00 6.394915804240554509e-03
6.001224198719580454e+04 1.057245329042104887e+00 6.661762579700984156e-03
6.001224202200315631e+04 1.049074721634414953e+00 6.445201903434364873e-03
6.001224205681050807e+04 1.044737194242449929e+00 6.433062042739468023e-03
6.001224209161785984e+04 1.035116263930585978e+00 6.373150001687188752e-03
6.001224212642520433e+04 1.028596692464624596e+00 6.398731962947688985e-03
6.001224216123255610e+04 1.040005848462664639e+00 6.394329290081334632e-03
6.001224219603990787e+04 1.034940417174943228e+00 6.355127237013763995e-03
6.001224223084725963e+04 1.058247200341356109e+00 6.477010993677933398e-03
6.001224226565461140e+04 1.052402157234396451e+00 6.526035371373748069e-03
6.001224230046196317e+04 1.041634525223042562e+00 6.374337432869177020e-03
6.001224233526931494e+04 1.037599897203847599e+00 6.374819902673597646e-03
6.001224237007666670e+04 1.032586826293242721e+00 6.393362249003050474e-03
6.001224240488401847e+04 1.037752271725690179e+00 6.402288810406941109e-03
6.001224243969137024e+04 1.038638669763839895e+00 6.463555630697422408e-03
6.001224247449872200e+04 1.052545241417985222e+00 6.606136433235668994e-03
6.001224250930607377e+04 1.049910970860804094e+00 6.582473231121450247e-03
6.001224254411342554e+04 1.039563909734377178e+00 6.464785307991974608e-03
6.001224257892077731e+04 1.034897454793030969e+00 6.508058638263536366e-03
6.001224261372812907e+04 1.040067341127105527e+00 6.407313301518629059e-03
6.001224264853548084e+04 1.031423941028470903e+00 6.347944125093211293e-03
6.001224268334283261e+04 1.022852514045699657e+00 6.351943213718212050e-03
6.001224271815018437e+04 1.040764427782341572e+00 6.516091632416648460e-03
6.001224275295753614e+04 1.050595359603694545e+00 6.628334850634162549e-03
6.001224278776488791e+04 1.043005608439319554e+00 6.584072253560216068e-03
6.001224282257223967e+04 1.043448974974574339e+00 6.532286575344724983e-03
6.001224285737959144e+04 1.034496748537865773e+00 6.519138289707532112e-03
6.001224289218693593e+04 1.035271877895798998e+00 6.484400524010193283e-03
6.001224292699428770e+04 1.047017420768413309e+00 6.573688595453736939e-03
6.001224296180163947e+04 1.032846782404791552e+00 6.391097263782515893e-03
6.001224299660899123e+04 1.049117579116297660e+00 6.556116737475583059e-03
6.001224303141634300e+04 1.052183835666817613e+00 6.544635137433738037e-03
6.001224306622368749e+04 1.052488001022317876e+00 6.474480755430106829e-03
6.001224310103103926e+04 1.041415397684520849e+00 6.429036197018307003e-03
6.001224313583839103e+04 1.025874883856321196e+00 6.416409385536297853e-03
6.001224317064574279e+04 1.032673267979019593e+00 6.340708080465930381e-03
6.001224320545309456e+04 1.035524987847036726e+00 6.392977523798042475e-03
6.001224324026044633e+04 1.044177946589440964e+00 6.394651318511696513e-03
6.001224327506779809e+04 1.035125292337622405e+00 6.343508110124432449e-03
6.001224330987514986e+04 1.041880759521838007e+00 6.428786128199432542e-03
6.001224334468250163e+04 1.030995555494088833e+00 6.322044998658215773e-03
6.001224337948985340e+04 1.024967884979594679e+00 6.276533445468242094e-03
6.001224341429720516e+04 1.027786927414876983e+00 6.317526846038721243e-03
6.001224344910455693e+04 1.035337028967296735e+00 6.365021962657113098e-03
6.001224348391190870e+04 1.037565423001233000e+00 6.431803833435376094e-03
6.001224351871926046e+04 1.030955928973634528e+00 6.319327871357017373e-03
6.001224355352661223e+04 1.027414328018565026e+00 6.313508490090958061e-03
6.001224358833396400e+04 1.015863394067885617e+00 6.274192758354302582e-03
6.001224362314131577e+04 1.011746888967278268e+00 6.167463294858131599e-03
6.001224365794866753e+04 1.011287821418011212e+00 6.208169865122273659e-03
6.001224369275601930e+04 1.014466933663598747e+00 6.237053966895887355e-03
6.001224372756337107e+04 1.026994503885912735e+00 6.367090668410887999e-03
6.001224376237072283e+04 1.022122681100381625e+00 6.197966728143451849e-03
6.001224379717807460e+04 1.023234421348337975e+00 6.296974362473693743e-03
6.001224383198542637e+04 1.003481827935224446e+00 6.233947828145652847e-03
6.001224386679277814e+04 1.012588128054823011e+00 6.249280315800468527e-03
6.001224390160012990e+04 1.008205161864672350e+00 6.190477966120392674e-03
6.001224393640747439e+04 1.009297207446011369e+00 6.313313011988280245e-03
6.001224397121482616e+04 1.006319170811424080e+00 6.250271126743005799e-03
6.001224400602217793e+04 1.006497177073552018e+00 6.238749368016358737e-03
6.001224404082952969e+04 1.023398464651577244e+00 6.396235614756321484e-03
6.001224407563688146e+04 1.028179924112845089e+00 6.389724524631820030e-03
6.001224411044423323e+04 1.007326408660734085e+00 6.258518243690272195e-03
6.001224414525158500e+04 1.011300485318282094e+00 6.356818176748331439e-03
6.001224418005892949e+04 1.003586095005688072e+00 6.242044413889501209e-03
6.001224421486628125e+04 9.891710496776601191e-01 6.132971171331031909e-03
6.001224424967363302e+04 1.007645661115881053e+00 6.294020105409472814e-03
6.001224428448098479e+04 1.006166936795040545e+00 6.216376504253134927e-03
6.001224431928833656e+04 1.010969119479540046e+00 6.339447052705113501e-03
6.001224435409568832e+04 1.000197481735282556e+00 6.280192335907828875e-03
6.001224438890304009e+04 9.831699351816554078e-01 6.108758844816476047e-03
6.001224442371039186e+04 1.001297595913914762e+00 6.336929762036148418e-03
6.001224445851774362e+04 1.001527942096894552e+00 6.289388523787270424e-03
6.001224449332509539e+04 1.009254543847361463e+00 6.204320034178526476e-03
6.001224452813244716e+04 1.002824376921459093e+00 6.216703797948820373e-03
6.001224456293979893e+04 9.992231350190853290e-01 6.181216695417392736e-03
6.001224459774715069e+04 9.956965673516674498e-01 6.161390864292506583e-03
6.001224463255450246e+04 9.925905393779989039e-01 6.238420703740229015e-03
6.001224466736185423e+04 9.939645907300685979e-01 6.222658639752732396e-03
6.001224470216920599e+04 9.977307282907739161e-01 6.178496010517022484e-03
6.001224473697655776e+04 1.006628894509361327e+00 6.271042376036607344e-03
6.001224477178390953e+04 1.002233936357171284e+00 6.141779236284818956e-03
6.001224480659126129e+04 9.984181972878323208e-01 6.227119599755932128e-03
6.001224484139861306e+04 9.918148628546414880e-01 6.234793330456228980e-03
6.001224487620596483e+04 1.001147539595446778e+00 6.296049053464266611e-03
6.001224491101331660e+04 9.988705538262101502e-01 6.191278425007708426e-03
6.001224494582066836e+04 9.984927396689551315e-01 6.187567304823821286e-03
6.001224498062801285e+04 1.005503329854149364e+00 6.238470346146056562e-03
6.001224501543536462e+04 1.005045671475262692e+00 6.194963450401475176e-03
6.001224505024271639e+04 1.006774737316638912e+00 6.324720963566127750e-03
6.001224508505006816e+04 9.994052695661963526e-01 6.231803888560852669e-03
6.001224511985741992e+04 1.000095747606914554e+00 6.231013475913428114e-03
6.001224515466477169e+04 1.002694985218806512e+00 6.310744471289932503e-03
6.001224518947212346e+04 1.009636776421686477e+00 6.351416496513975253e-03
6.001224522427946795e+04 1.003368353091781628e+00 6.342099093774333264e-03
6.001224525908681971e+04 1.024272644043119351e+00 6.393163734773384815e-03
6.001224529389417148e+04 1.010874342161461437e+00 6.312703635798171294e-03
6.001224532870152325e+04 1.005137448245934317e+00 6.250980561204209571e-03
6.001224536350887502e+04 1.000332531544467329e+00 6.223330328653529746e-03
6.001224539831622678e+04 1.000177731428979921e+00 6.226358990019491280e-03
6.001224543312357855e+04 9.926089215950443245e-01 6.198769496139259691e-03
6.001224546793093032e+04 1.003619891452878221e+00 6.185797496444537212e-03
6.001224550273828208e+04 1.012169550599376189e+00 6.227507195576797126e-03
6.001224553754563385e+04 1.014899186504200967e+00 6.290865146368242698e-03
6.001224557235298562e+04 1.010071539598236035e+00 6.259213120998212768e-03
6.001224560716033739e+04 1.007364280252214028e+00 6.230088300005967063e-03
6.001224564196768915e+04 1.004021899230561621e+00 6.217085643104265820e-03
6.001224567677504092e+04 1.019974814717019118e+00 6.391769879431844457e-03
6.001224571158239269e+04 1.005886714717624475e+00 6.235262262891816919e-03
6.001224574638974445e+04 1.017138037249164517e+00 6.404799430161131624e-03
6.001224578119709622e+04 1.019709673604554778e+00 6.418242336463455405e-03
6.001224581600444799e+04 1.015806735628513202e+00 6.452295617599373805e-03
6.001224585081179248e+04 1.017704132002399842e+00 6.604174536158676466e-03
6.001224588561914425e+04 1.016393526718376350e+00 6.404731437743243008e-03
6.001224592042649601e+04 1.017212782449353536e+00 6.331459964671095828e-03
6.001224595523384778e+04 1.022905278090725067e+00 6.310530697682358026e-03
6.001224599004120682e+04 1.010314870012835042e+00 6.168120648554522613e-03
6.001224602484855131e+04 1.018594766537803453e+00 6.291228818518341051e-03
6.001224605965590308e+04 1.006904177059408045e+00 6.189065149544270734e-03
6.001224609446325485e+04 1.006006556453425738e+00 6.250276622017549369e-03
6.001224612927060662e+04 1.008124285452779434e+00 6.232559989348305032e-03
6.001224616407795838e+04 1.014595238152792733e+00 6.308711614166840481e-03
6.001224619888530287e+04 1.014730379339328525e+00 6.284919030004194364e-03
6.001224623369265464e+04 1.009449991870668306e+00 6.323103217482375915e-03
6.001224626850001368e+04 1.005491047180119724e+00 6.149077141131516384e-03
6.001224630330735818e+04 1.001078914567769651e+00 6.161319223398400644e-03
6.001224633811470994e+04 1.019792355529274497e+00 6.270657808536551740e-03
6.001224637292206171e+04 1.004853574354560353e+00 6.217159803435821225e-03
6.001224640772941348e+04 1.009383524340879301e+00 6.188257877404322767e-03
6.001224644253676524e+04 1.012697824564189775e+00 6.233129313313149310e-03
6.001224647734411701e+04 1.009800934938171357e+00 6.404519072007079997e-03
6.001224651215146878e+04 9.991073633036752222e-01 6.268177057641892772e-03
6.001224654695882055e+04 1.001060950925806603e+00 6.226251345564967621e-03
6.001224658176617231e+04 9.967577660288646779e-01 6.188216610050880327e-03
6.001224661657352408e+04 1.015850711837239073e+00 6.279865913561460782e-03
6.001224665138087585e+04 9.832184289244733089e-01 6.056977590019953749e-03
6.001224668618822761e+04 9.962733882932730545e-01 6.134659027723358971e-03
6.001224672099557938e+04 1.002309424434850271e+00 6.138002684530397685e-03
6.001224675580293115e+04 1.007376651410558432e+00 6.243333132783149275e-03
6.001224679061028291e+04 9.911681122929653087e-01 6.113514335076444470e-03
6.001224682541763468e+04 9.845870414927172520e-01 6.058640296548708885e-03
6.001224686022498645e+04 9.875218674717211043e-01 6.112148941496891273e-03
6.001224689503233822e+04 9.889426970453552013e-01 6.088307858804138314e-03
6.001224692983968998e+04 9.970543566269314262e-01 6.250947690137617814e-03
6.001224696464704175e+04 9.945015340158709360e-01 6.222434513263246786e-03
6.001224699945438624e+04 9.866447067771518808e-01 6.273977528031905553e-03
6.001224703426173801e+04 9.832722395534152504e-01 6.247166093223485532e-03
6.001224706906909705e+04 9.786993172759329562e-01 6.072611574200193797e-03
6.001224710387644882e+04 9.764402632890655243e-01 6.237864005392388007e-03
6.001224713868379331e+04 9.843360126823291756e-01 6.454125350718304885e-03
6.001224717349114508e+04 9.787775690880470281e-01 6.268130248959065398e-03
6.001224720829849684e+04 9.818092523953901862e-01 6.388556759041362845e-03
6.001224724310584861e+04 9.620661367073873871e-01 6.223664933314191836e-03
6.001224727791319310e+04 9.653425793129136734e-01 6.243893396326961193e-03
6.001224731272054487e+04 9.754577759515354884e-01 6.223643469200202186e-03
6.001224734752790391e+04 9.688864184991944351e-01 6.016319816434309055e-03
6.001224738233524840e+04 9.668992005668419765e-01 6.015581722290800834e-03
6.001224741714260017e+04 9.690630953229637523e-01 6.174531001452997041e-03
6.001224745194995194e+04 9.665565925749609599e-01 6.310059894293788135e-03
6.001224748675730370e+04 9.734819899923239372e-01 6.229188135825998104e-03
6.001224752156465547e+04 9.779309244491143360e-01 6.212409563139694932e-03
6.001224755637200724e+04 9.774219868754281393e-01 6.113536233694824920e-03
6.001224759117935901e+04 9.769627919251399062e-01 6.289963259942134635e-03
6.001224762598671077e+04 9.667215238836014413e-01 6.064118536110343037e-03
6.001224766079406254e+04 9.609233476790624007e-01 6.035983249063669835e-03
6.001224769560141431e+04 9.516425599812362579e-01 5.953491829640347732e-03
6.001224773040876607e+04 9.669843701670759462e-01 6.025870706804711992e-03
6.001224776521611784e+04 9.595027500437351975e-01 6.053527282435557100e-03
6.001224780002346961e+04 9.593596545136404696e-01 6.008095239496046881e-03
6.001224783483082138e+04 9.610930392006631351e-01 6.029886531009995450e-03
6.001224786963817314e+04 9.601179651441427154e-01 6.057439753426092748e-03
6.001224790444552491e+04 9.535390175270872515e-01 5.985907490751597726e-03
6.001224793925287668e+04 9.538207930659362566e-01 5.977348120049003240e-03
6.001224797406022844e+04 9.473759320082785207e-01 5.973452770515816704e-03
6.001224800886757293e+04 9.557667075281093272e-01 6.030073700276668627e-03
6.001224804367492470e+04 9.508468200191466657e-01 5.930380609069614908e-03
6.001224807848227647e+04 9.553719303089273085e-01 5.970054494638822769e-03
6.001224811328962824e+04 9.588662057933947658e-01 5.936362205381151905e-03
6.001224814809698000e+04 9.486677438240889160e-01 5.858091854572263814e-03
6.001224818290433177e+04 9.592372987895477765e-01 5.919461013108853406e-03
6.001224821771168354e+04 9.693531086218192261e-01 6.032512877726236601e-03
6.001224825251903530e+04 9.565102174693151937e-01 5.949780697290701741e-03
6.001224828732638707e+04 9.556780118104534205e-01 5.944558445562104533e-03
6.001224832213373156e+04 9.511792004316113047e-01 5.935919562670480959e-03
6.001224835694108333e+04 9.573103933108969565e-01 6.009111050372570838e-03
6.001224839174843510e+04 9.503491608224943210e-01 5.941845577824365031e-03
6.001224842655578686e+04 9.465630527127749660e-01 5.903233316342938741e-03
6.001224846136313863e+04 9.441843717960789473e-01 5.903691220697219154e-03
6.001224849617049040e+04 9.556397477674255514e-01 5.954724116773093580e-03
6.001224853097784217e+04 9.493748615398520663e-01 5.934864490320311894e-03
6.001224856578519393e+04 9.567110452971315793e-01 6.047908403862221720e-03
6.001224860059254570e+04 9.604727201040843543e-01 5.968542756515415708e-03
6.001224863539989747e+04 9.655784886437994707e-01 6.063186854396817975e-03
6.001224867020724923e+04 9.687865840741212153e-01 6.047155719736147655e-03
6.001224870501460100e+04 9.624062615756722172e-01 6.003186164556389114e-03
6.001224873982195277e+04 9.586415036929192279e-01 5.989516013350965583e-03
6.001224877462930453e+04 9.558679312599809297e-01 5.932307390522799373e-03
6.001224880943665630e+04 9.521038478173199371e-01 5.876337713526546581e-03
6.001224884424400807e+04 9.477922357626095140e-01 5.852293644636932975e-03
6.001224887905135984e+04 9.585921575565476971e-01 5.931377620167631488e-03
6.001224891385871160e+04 9.532195642105586453e-01 5.878343445504648213e-03
6.001224894866606337e+04 9.599606389009363028e-01 5.932927948298264732e-03
6.001224898347341514e+04 9.500690379125268370e-01 5.894123547094105506e-03
6.001224901828076690e+04 9.480904364404788565e-01 5.883181546807918737e-03
6.001224905308811140e+04 9.551895821371761963e-01 5.895604886049574458e-03
6.001224908789546316e+04 9.773569838358167061e-01 6.038260169018207571e-03
6.001224912270281493e+04 9.747437368868585583e-01 6.139233827774969246e-03
6.001224915751016670e+04 9.694602433997764335e-01 6.014652241637997478e-03
6.001224919231751846e+04 9.627551710681307995e-01 5.959865734135089479e-03
6.001224922712487023e+04 9.670884150302786475e-01 6.097912645467975547e-03
6.001224926193222200e+04 9.641044853509762591e-01 6.056824701811585124e-03
6.001224929673957377e+04 9.753387440811017717e-01 6.118394561938533989e-03
6.001224933154691826e+04 9.708275954549078213e-01 6.071914678250125638e-03
6.001224936635427002e+04 9.773347290109027918e-01 6.120866058273400842e-03
6.001224940116162179e+04 9.908197602606881871e-01 6.162811851023243873e-03
6.001224943596897356e+04 9.714431542102277550e-01 6.052550004849907225e-03
6.001224947077632532e+04 9.721111835083319219e-01 6.037540984729035387e-03
6.001224950558367709e+04 9.751823002350512581e-01 6.066571257034861046e-03
6.001224954039102886e+04 9.664660311572513818e-01 6.005973240765288303e-03
6.001224957519838063e+04 9.670478935945080456e-01 5.957091387478650156e-03
6.001224961000573239e+04 9.809729627350791681e-01 6.039908773699457015e-03
6.001224964481308416e+04 9.842435114620474712e-01 6.091219290126020577e-03
6.001224967962043593e+04 1.000774459712271858e+00 6.227626625750454920e-03
6.001224971442778769e+04 9.855285971810228141e-01 6.199393563601440782e-03
6.001224974923513946e+04 9.865831385135259701e-01 6.213215477212506721e-03
6.001224978404249123e+04 9.860527715093471146e-01 6.248902098188534315e-03
6.001224981884984300e+04 9.950955454287288005e-01 6.324976401026752987e-03
6.001224985365719476e+04 9.880379136462885681e-01 6.059835862044333880e-03
6.001224988846454653e+04 9.967158383189985704e-01 6.142258307919938945e-03
6.001224992327189830e+04 9.990905562285089525e-01 6.170780802671616515e-03
6.001224995807925006e+04 1.001026022865928455e+00 6.253182948830217878e-03
6.001224999288660183e+04 9.962849418249428712e-01 6.249393376861741255e-03
6.001225002769395360e+04 9.855272474591395548e-01 6.203267393804607135e-03
6.001225006250129809e+04 9.999966961817914335e-01 6.228985306891753580e-03
6.001225009730864986e+04 1.009486714862984691e+00 6.251082946495485973e-03
6.001225013211600162e+04 1.018649073197935406e+00 6.356795935096074511e-03
6.001225016692334611e+04 1.012976817156400644e+00 6.274160918084785259e-03
6.001225020173069788e+04 1.007468712223890117e+00 6.236226068704590723e-03
6.001225023653804965e+04 9.993374905969244493e-01 6.170624047909956805e-03
6.001225027134540869e+04 9.991271244236640259e-01 6.202531333871200495e-03
6.001225030615275318e+04 1.008206958380194695e+00 6.217436600697741345e-03
6.001225034096010495e+04 1.015411526027158118e+00 6.282543820065948116e-03
6.001225037576745672e+04 1.022230456431316936e+00 6.251466669800386823e-03
6.001225041057480848e+04 1.030211390436062135e+00 6.349083109738681840e-03
6.001225044538216025e+04 1.016143269957225481e+00 6.230513919872619939e-03
6.001225048018951202e+04 1.015502953972434952e+00 6.291266391085055185e-03
6.001225051499686379e+04 1.021438098576977538e+00 6.310974093523096830e-03
6.001225054980421555e+04 1.011495782733145665e+00 6.232955014748868885e-03
6.001225058461156732e+04 1.017443420868217707e+00 6.167377982452370254e-03
6.001225061941891909e+04 1.019095787850537782e+00 6.226333975843000718e-03
6.001225065422627085e+04 1.030345635243068658e+00 6.289302500467396778e-03
6.001225068903362262e+04 1.024097197607049647e+00 6.346991265342576648e-03
6.001225072384097439e+04 1.023578304867659661e+00 6.291742400935711188e-03
6.001225075864832615e+04 1.016314850349530508e+00 6.222995482071983289e-03
6.001225079345567792e+04 1.011908745345587946e+00 6.214280123944889919e-03
6.001225082826302969e+04 1.019907393024822362e+00 6.362026152069085415e-03
6.001225086307038146e+04 1.019305879928878333e+00 6.274100319156825437e-03
6.001225089787773322e+04 1.016683618679624423e+00 6.295619776841215182e-03
6.001225093268508499e+04 1.024222820995843941e+00 6.248096152248972836e-03
6.001225096749243676e+04 1.026703158405429583e+00 6.301962707727610385e-03
6.001225100229978125e+04 1.027358858122251473e+00 6.320458446626178901e-03
6.001225103710713302e+04 1.028050216918264370e+00 6.336664566283954289e-03
6.001225107191448478e+04 1.027119829047966393e+00 6.301657954402553087e-03
6.001225110672184383e+04 1.025081623690546673e+00 6.212453530740371516e-03
6.001225114152918832e+04 1.022146956855466859e+00 6.227381320911457713e-03
6.001225117633654008e+04 1.012071218662222494e+00 6.211516771730635385e-03
6.001225121114388457e+04 1.013985191295343924e+00 6.182428784200767920e-03
6.001225124595123634e+04 1.012704983560576144e+00 6.238027234760119485e-03
6.001225128075858811e+04 9.922554978479514176e-01 6.120786186805410138e-03
6.001225131556593988e+04 1.016428158070667553e+00 6.225704845417755207e-03
6.001225135037329164e+04 1.019370126745025473e+00 6.228621726068848431e-03
6.001225138518064341e+04 1.020899525299593824e+00 6.417311392707044163e-03
6.001225141998799518e+04 1.010833438724668687e+00 6.199960587659883449e-03
6.001225145479534694e+04 1.007125217071746404e+00 6.168467892372475787e-03
6.001225148960269871e+04 1.014883258304242197e+00 6.302765157682737630e-03
6.001225152441005048e+04 1.007434062748952641e+00 6.190616173688228210e-03
6.001225155921740225e+04 9.958803113460613643e-01 6.079846271526311713e-03
6.001225159402475401e+04 1.001055630575705235e+00 6.176950398439917840e-03
6.001225162883210578e+04 9.996929683810826806e-01 6.227829964276651413e-03
6.001225166363945755e+04 9.805204952991531941e-01 6.021210823147648931e-03
6.001225169844680931e+04 9.824044585737162771e-01 6.067355473516772638e-03
6.001225173325416108e+04 9.877464983984549640e-01 6.059729807262667980e-03
6.001225176806151285e+04 9.924181855874569802e-01 6.134099001622048478e-03
6.001225180286886462e+04 9.953484072319206399e-01 6.120545579506453046e-03
6.001225183767621638e+04 9.966031150662957305e-01 6.101841441363803353e-03
6.001225187248356815e+04 9.961565893483707024e-01 6.068653925302807707e-03
6.001225190729091992e+04 9.861983266872268450e-01 6.052983804115153431e-03
6.001225194209827168e+04 9.816563901977516382e-01 6.110597753074121889e-03
6.001225197690562345e+04 9.834050915847120100e-01 6.056904835344083075e-03
6.001225201171297522e+04 9.904798260685048206e-01 6.063274231183992530e-03
6.001225204652031971e+04 9.981213033684578351e-01 6.222946145062192326e-03
6.001225208132767148e+04 9.930439194923917912e-01 6.078954444188049318e-03
6.001225211613502324e+04 9.853303430029543009e-01 6.036410059783585066e-03
6.001225215094237501e+04 9.982091636420384884e-01 6.142156501734489203e-03
6.001225218574972678e+04 9.859857850464429641e-01 6.067666863537168193e-03
6.001225222055707854e+04 9.825988388984053801e-01 5.973559353241442854e-03
6.001225225536443031e+04 9.817556959208366685e-01 6.031401415553068121e-03
6.001225229017177480e+04 9.786431755948027389e-01 6.097969169693757269e-03
6.001225232497912657e+04 9.831802582377761057e-01 6.010892830838728863e-03
6.001225235978647834e+04 9.912669461541891991e-01 6.075670905115032432e-03
6.001225239459383010e+04 9.957610096071770611e-01 6.179303675279580223e-03
6.001225242940118187e+04 9.975386814481552733e-01 6.120860106799369364e-03
6.001225246420853364e+04 9.833266294780736994e-01 6.080670612604517286e-03
6.001225249901588541e+04 9.881251171852831749e-01 6.050590605874524817e-03
6.001225253382323717e+04 9.883794617315159181e-01 6.111923139375789564e-03
6.001225256863058894e+04 9.926700821564198307e-01 6.130049100953305005e-03
6.001225260343794071e+04 9.989913410728327170e-01 6.153353237081639338e-03
6.001225263824529247e+04 9.897473420219149443e-01 6.063425267348882507e-03
6.001225267305264424e+04 9.897311381545006448e-01 6.083270446208667234e-03
6.001225270785999601e+04 9.853245242659508518e-01 6.087175610573077565e-03
6.001225274266734777e+04 9.920099385478434728e-01 6.107526649978708283e-03
6.001225277747469954e+04 9.806797589143072535e-01 6.027782457400713417e-03
6.001225281228205131e+04 9.984592623561063807e-01 6.140563283235830547e-03
6.001225284708940308e+04 9.970530563909150157e-01 6.092871497289204311e-03
6.001225288189675484e+04 9.842620976654076204e-01 6.076593978078742922e-03
6.001225291670410661e+04 9.825407492186527536e-01 6.053588762368593973e-03
6.001225295151145838e+04 9.849630934489772560e-01 6.043697877047122212e-03
6.001225298631880287e+04 9.886142830514237367e-01 6.158493498766063300e-03
6.001225302112615464e+04 9.799983790345667689e-01 6.077349837684086278e-03
6.001225305593350640e+04 9.833479857476200570e-01 6.071584575351068533e-03
6.001225309074085817e+04 9.940136301063636770e-01 6.116324523045729364e-03
6.001225312554820994e+04 9.877132608858227858e-01 6.043646128316027683e-03
6.001225316035556170e+04 9.879002786806723169e-01 6.095802581198192863e-03
6.001225319516291347e+04 9.875673704810102871e-01 6.109174365462268289e-03
6.001225322997026524e+04 9.910653492666763320e-01 6.183175480474263630e-03
6.001225326477760973e+04 9.887479629363162825e-01 6.124966480299871840e-03
6.001225329958496150e+04 9.930270372253421352e-01 6.168274872472529619e-03
6.001225333439231326e+04 9.891782638041362041e-01 6.101846506235199773e-03
6.001225336919966503e+04 9.993212243592966004e-01 6.099052815335732729e-03
6.001225340400701680e+04 9.931687021872421806e-01 6.197159375199948195e-03
6.001225343881436856e+04 1.003533381723253015e+00 6.227872032496204260e-03
6.001225347362172033e+04 1.002166874918292372e+00 6.206060380465383379e-03
6.001225350842907210e+04 9.921127927753127240e-01 6.134433088329619560e-03
6.001225354323642387e+04 9.972686946151994025e-01 6.075973911472507850e-03
6.001225357804377563e+04 1.007050083642737626e+00 6.330268709739623849e-03
6.001225361285112740e+04 1.015129866892521493e+00 6.298647531883017764e-03
6.001225364765847917e+04 1.005553162384754007e+00 6.258015029414546772e-03
6.001225368246583093e+04 1.010233478031599130e+00 6.241334109386435097e-03
6.001225371727318270e+04 1.000325740266477581e+00 6.191335215392303019e-03
6.001225375208053447e+04 1.000612830222563421e+00 6.443832108879062916e-03
6.001318401538648322e+04 1.003045711786110461e+00 2.169113723193747539e-02
6.001318403671917622e+04 9.926995096583659528e-01 5.939320278890851922e-03
6.001318407151495921e+04 1.000923925993941088e+00 6.031548763383591007e-03
6.001318410631073493e+04 9.947686962230470886e-01 5.956195137448151884e-03
6.001318414110651065e+04 9.929897144797873443e-01 5.976043406481683709e-03
6.001318417590228637e+04 9.947309651610301007e-01 6.005467408631655866e-03
6.001318421069806209e+04 9.936058910320112458e-01 6.029925459013697059e-03
6.001318424549384508e+04 9.874821291314040961e-01 5.949536667237302796e-03
6.001318428028962080e+04 9.848477358446932062e-01 5.892609478421652162e-03
6.001318431508539652e+04 9.908893819212034604e-01 5.879730913408962728e-03
6.001318434988117224e+04 9.831801356388910618e-01 5.874342708315991209e-03
6.001318438467694796e+04 9.845099185124996932e-01 5.845966180831628500e-03
6.001318441947273095e+04 9.831671826281822568e-01 5.889449493731191074e-03
6.001318445426850667e+04 9.843298417172093862e-01 5.928122630623030437e-03
6.001318448906428239e+04 9.742257873218000963e-01 5.855990982859435486e-03
6.001318452386005811e+04 9.855160612176127044e-01 5.959633628746094022e-03
6.001318455865583383e+04 9.761331456780613092e-01 5.856113156919387670e-03
6.001318459345161682e+04 9.793586527587080370e-01 5.900979439553396058e-03
6.001318462824739254e+04 9.848378534425653585e-01 5.930876951355763121e-03
6.001318466304316826e+04 9.814911492884542676e-01 5.936972594636743920e-03
6.001318469783894398e+04 9.746375332475978315e-01 5.845719339052196997e-03
6.001318473263471969e+04 9.835374427362129079e-01 5.886297910176844887e-03
6.001318476743050269e+04 9.707929017047185472e-01 5.850122689593754630e-03
6.001318480222627841e+04 9.861949701750156727e-01 5.952560399415472887e-03
6.001318483702205413e+04 9.775650092008756342e-01 6.003085847023357721e-03
6.001318487181782984e+04 9.755686122057424248e-01 5.847625195872064620e-03
6.001318490661360556e+04 9.757007842577336554e-01 6.024678589840735607e-03
6.001318494140938856e+04 9.827271393540810696e-01 6.087852492397636053e-03
6.001318497620516428e+04 9.791222062936757453e-01 6.032332901480588587e-03
6.001318501100093999e+04 9.798515819326846232e-01 5.912487384305107826e-03
6.001318504579671571e+04 9.899385110424289147e-01 6.046126687544544492e-03
6.001318508059249143e+04 9.763951870387558296e-01 5.944863207580084082e-03
6.001318511538827443e+04 9.812427278303021971e-01 5.920699851230806082e-03
6.001318515018405014e+04 9.822180470557219101e-01 5.962302716267312008e-03
6.001318518497982586e+04 9.744688326099095743e-01 5.885822564800391975e-03
6.001318521977560886e+04 9.737827378366085140e-01 5.981918472318283574e-03
6.001318525457138458e+04 9.727301480988975735e-01 5.920169605221220661e-03
6.001318528936716029e+04 9.937271416110687872e-01 6.030064970314009606e-03
6.001318532416293601e+04 9.957843605448355451e-01 5.975811870786353758e-03
6.001318535895871173e+04 9.899372597513178551e-01 5.915809546993306724e-03
6.001318539375449473e+04 9.957880899397703045e-01 5.953828541492504033e-03
6.001318542855027044e+04 9.821820254863311561e-01 5.894316955660303635e-03
6.001318546334604616e+04 9.901661326621905568e-01 5.936588140450570900e-03
6.001318549814182188e+04 9.963702739766118199e-01 5.933335329353794756e-03
6.001318553293759760e+04 9.933666114606305442e-01 5.989195993596387567e-03
6.001318556773338059e+04 1.000319879107902210e+00 6.017328370990733533e-03
6.001318560252915631e+04 1.003926517484150072e+00 6.033641323410694236e-03
6.001318563732493203e+04 9.924325273020081495e-01 5.951897909044887372e-03
6.001318567212070775e+04 9.960370987580932090e-01 6.040292828549658627e-03
6.001318570691648347e+04 9.900228376184475598e-01 6.037327472269633441e-03
6.001318574171226646e+04 9.957090505330046248e-01 6.340620281507903730e-03
6.001318577650804218e+04 9.864398896301800335e-01 6.003617883372682450e-03
6.001318581130381790e+04 9.811691832409320524e-01 5.855152515403699506e-03
6.001318584609959362e+04 9.901784038793893794e-01 5.875729534645077884e-03
6.001318588089536934e+04 1.001861632879552211e+00 5.991775160017772869e-03
6.001318591569115233e+04 9.972049183116840076e-01 5.940209463757156923e-03
6.001318595048692805e+04 9.787233228971851107e-01 5.852784973491011525e-03
6.001318598528270377e+04 9.951522780820477587e-01 6.001428762982324513e-03
6.001318602007847949e+04 9.965607268223385384e-01 6.016308788220529370e-03
6.001318605487425521e+04 1.001973210281863036e+00 5.994237792736201685e-03
6.001318608967003820e+04 1.002560799763965838e+00 6.033016283135164172e-03
6.001318612446581392e+04 1.005742002573606353e+00 6.004842093741174364e-03
6.001318615926158964e+04 1.008602365983213955e+00 6.047535418131092834e-03
6.001318619405737263e+04 1.017767760205857019e+00 6.059674194215417323e-03
6.001318622885314835e+04 1.012373638512648499e+00 6.035406627702457824e-03
6.001318626364892407e+04 1.001381138326389086e+00 5.901021024866170105e-03
6.001318629844469979e+04 1.004335389776616516e+00 5.929468140559250242e-03
6.001318633324047551e+04 1.017067021509581171e+00 5.982516634910351079e-03
6.001318636803625850e+04 1.020732299020830514e+00 5.944593839350073572e-03
6.001318640283203422e+04 1.021072667264977474e+00 5.994230229782151337e-03
6.001318643762780994e+04 1.030497398953582167e+00 6.043536332394669475e-03
6.001318647242358566e+04 1.016459146321312845e+00 5.983579636551391613e-03
6.001318650721936137e+04 1.016864836743489375e+00 6.003028866412429311e-03
6.001318654201514437e+04 1.022295760098643536e+00 6.014125504244647279e-03
6.001318657681092009e+04 1.037939817649183194e+00 6.128771350918860682e-03
6.001318661160669581e+04 1.039297197510057558e+00 6.142221802348240590e-03
6.001318664640247152e+04 1.041178626744305724e+00 6.163063882751325037e-03
6.001318668119824724e+04 1.048200805554519555e+00 6.219330237412630698e-03
6.001318671599403024e+04 1.055404049675741751e+00 6.370089811953224927e-03
6.001318675078980596e+04 1.024726565762147157e+00 6.119701652393317280e-03
6.001318678558558167e+04 1.034647213623230089e+00 6.144071150122939334e-03
6.001318682038135739e+04 1.030630434155062503e+00 6.063433853363978457e-03
6.001318685517713311e+04 1.036293269166520759e+00 6.077685036196562446e-03
6.001318688997291611e+04 1.044024705499159156e+00 6.425095664515299149e-03
6.001318692476869182e+04 1.053830282908819305e+00 6.366213550597804235e-03
6.001318695956446754e+04 1.045247629365777531e+00 6.325461728765235762e-03
6.001318699436024326e+04 1.049364692374828767e+00 6.729387077314514035e-03
6.001318702915601898e+04 1.047093229002194814e+00 6.577814869957578602e-03
6.001318706395179470e+04 1.045125804372701861e+00 6.477060037551231851e-03
6.001318709874757042e+04 1.048733768486193929e+00 6.364630230808887221e-03
6.001318713354335341e+04 1.051652032504083012e+00 6.336823644388082932e-03
6.001318716833912913e+04 1.043755502311835226e+00 6.234329262577129570e-03
6.001318720313490485e+04 1.050891444692724219e+00 6.419400647142648082e-03
6.001318723793068784e+04 1.052456174819301093e+00 6.595065606770836482e-03
6.001318727272646356e+04 1.042325399737923819e+00 6.445907265528166147e-03
6.001318730752223928e+04 1.040353213458589110e+00 6.286811624784100980e-03
6.001318734231801500e+04 1.046266654444907074e+00 6.249012116244836643e-03
6.001318737711379072e+04 1.031235244950214014e+00 6.093042602433698315e-03
6.001318741190957371e+04 1.037496502898925144e+00 6.135679308228838939e-03
6.001318744670534943e+04 1.045039597292224842e+00 6.248877340558200467e-03
6.001318748150112515e+04 1.041997800083314774e+00 6.236343135751495209e-03
6.001318751629690087e+04 1.039287174055937513e+00 6.160367413527647815e-03
6.001318755109267659e+04 1.025229430006209475e+00 6.103746054494056140e-03
6.001318758588845958e+04 1.031293704590029670e+00 6.126091648650578737e-03
6.001318762068423530e+04 1.047994292099953428e+00 6.406532111489467336e-03
6.001318765548001102e+04 1.048285126361028219e+00 6.561016203427717623e-03
6.001318769027579401e+04 1.038510842053352645e+00 6.291101926250287739e-03
6.001318772507156973e+04 1.052088125879612646e+00 6.573631956611708169e-03
6.001318775986734545e+04 1.025883133879274656e+00 6.150493706792227108e-03
6.001318779466312117e+04 1.029111491789618471e+00 6.140879581957687031e-03
6.001318782945889689e+04 1.033043603802163313e+00 6.231696372544075560e-03
6.001318786425467988e+04 1.041176599302059858e+00 6.415959802546653858e-03
6.001318789905045560e+04 1.025498038460743055e+00 6.211774721836533890e-03
6.001318793384623132e+04 1.049477831147178852e+00 6.643019549300797563e-03
6.001318796864200704e+04 1.026338326625713782e+00 6.240167380119219544e-03
6.001318800343778275e+04 1.033800629167813234e+00 6.362398449721706067e-03
6.001318803823356575e+04 1.031303794567842713e+00 6.232448544477230470e-03
6.001318807302934147e+04 1.032273263184646517e+00 6.190481017128887133e-03
6.001318810782511719e+04 1.030783928726038523e+00 6.123528902443329744e-03
6.001318814262089290e+04 1.027941200258501553e+00 6.132376442633162041e-03
6.001318817741666862e+04 1.029602832357519704e+00 6.392343475489705752e-03
6.001318821221245162e+04 1.032401622980966716e+00 6.284115298687867682e-03
6.001318824700822734e+04 1.014291862833160529e+00 6.072567255279840738e-03
6.001318828180400305e+04 1.013928508765236103e+00 5.993096778879270815e-03
6.001318831659977877e+04 1.024708808096483459e+00 6.423994587957097650e-03
6.001318835139555449e+04 1.022865394965819741e+00 6.382662322286476037e-03
6.001318838619133749e+04 1.027460184589031433e+00 6.222930466923594188e-03
6.001318842098711320e+04 1.021294899588454097e+00 6.359751691997752795e-03
6.001318845578288892e+04 1.022733824884584752e+00 6.276372755863035904e-03
6.001318849057866464e+04 1.007367918384088012e+00 6.292553635272461580e-03
6.001318852537444036e+04 1.005242244668747009e+00 6.259928108561767755e-03
6.001318856017022335e+04 1.007381256380641465e+00 6.146336500247468089e-03
6.001318859496599907e+04 1.007433108612458605e+00 6.137415042277718884e-03
6.001318862976177479e+04 1.020246557099967033e+00 6.119941307011253495e-03
6.001318866455755779e+04 1.005981348888110194e+00 6.054916093373911498e-03
6.001318869935333350e+04 1.011395555815035818e+00 6.183417420132369946e-03
6.001318873414910922e+04 1.005365157113851327e+00 6.132663512977759232e-03
6.001318876894488494e+04 1.007236962806680847e+00 6.238551015610316157e-03
6.001318880374066066e+04 1.002595542648962113e+00 6.317297875808198897e-03
6.001318883853644365e+04 1.002904564004400312e+00 6.088196360454609449e-03
6.001318887333221937e+04 1.011187660095588248e+00 6.153629564453526324e-03
6.001318890812799509e+04 1.027664105084264312e+00 6.549965202302829477e-03
6.001318894292377081e+04 1.029834093653186677e+00 6.828883152594637448e-03
6.001318897771954653e+04 1.009460411173402239e+00 6.310046113316196414e-03
6.001318901251532952e+04 1.003354731046021797e+00 6.342591967266265202e-03
6.001318904731110524e+04 1.014358756751733148e+00 6.442157503463041661e-03
6.001318908210688096e+04 1.006457838567458074e+00 6.237006221077724503e-03
6.001318911690265668e+04 9.880563266707265146e-01 6.183238593335836815e-03
6.001318915169843240e+04 1.009042613938268884e+00 6.451605626220269230e-03
6.001318918649421539e+04 9.861467685601120747e-01 6.060096050645543374e-03
6.001318922128999111e+04 9.840712268972873211e-01 5.980157131277777545e-03
6.001318925608576683e+04 1.006029887235090126e+00 6.424595785630786947e-03
6.001318929088154255e+04 9.934661649336947731e-01 6.399408715378858241e-03
6.001318932567731827e+04 9.903597045505535545e-01 6.127577602888381082e-03
6.001318936047309398e+04 1.004320466710284965e+00 6.338951533049854044e-03
6.001318939526886970e+04 9.840778475044695828e-01 6.034890835909779115e-03
6.001318943006465270e+04 9.992491278244896025e-01 6.125583500558522999e-03
6.001318946486042842e+04 1.001694499429490959e+00 6.162540554595632644e-03
6.001318949965620413e+04 9.961381294028185396e-01 5.994074846220674539e-03
6.001318953445198713e+04 1.000534356544275472e+00 6.099339698960665017e-03
6.001318956924776285e+04 9.991801612529165322e-01 6.067670738685519705e-03
6.001318960404353857e+04 1.006037934642991516e+00 6.138628467689682261e-03
6.001318963883931428e+04 9.975364437742769708e-01 6.036767941869645819e-03
6.001318967363509000e+04 1.008797984369808054e+00 6.205802286775004631e-03
6.001318970843087300e+04 1.007964382651888924e+00 6.205419897012178290e-03
6.001318974322664872e+04 9.894768949865870855e-01 6.028229267437790195e-03
6.001318977802242443e+04 1.012195376900652422e+00 6.136303744226037638e-03
6.001318981281820743e+04 9.897521416750422185e-01 6.029228263679286062e-03
6.001318984761398315e+04 1.010914625164439196e+00 6.341847134716301765e-03
6.001318988240975887e+04 1.028487675872458595e+00 6.494179323165042567e-03
6.001318991720553458e+04 1.033124240310141939e+00 6.386996883663806010e-03
6.001318995200131030e+04 1.020729592749653136e+00 6.440728816239947759e-03
6.001318998679709330e+04 1.008035936412263966e+00 6.111171080779356606e-03
6.001319002159286902e+04 1.017298501747254225e+00 6.316970522454643661e-03
6.001319005638864473e+04 1.012203219049572223e+00 6.164997226393914218e-03
6.001319009118442045e+04 1.015266487220079394e+00 6.135125284155286927e-03
6.001319012598019617e+04 1.005177829409767520e+00 6.048096058226341484e-03
6.001319016077597917e+04 1.005968992963921727e+00 6.135331304754068280e-03
6.001319019557175488e+04 1.007394354091895927e+00 6.054736209759241025e-03
6.001319023036753060e+04 1.005995795649144542e+00 6.109446713929202362e-03
6.001319026516330632e+04 1.014308650056183536e+00 6.114031148900643357e-03
6.001319029995908204e+04 1.002969516534502947e+00 6.169676086893182559e-03
6.001319033475486503e+04 1.022391328933998311e+00 6.475928226347051932e-03
6.001319036955064075e+04 1.023576192456714606e+00 6.240796026076774264e-03
6.001319040434641647e+04 1.019311408629469007e+00 6.355946062659411852e-03
6.001319043914219219e+04 1.007791573390662609e+00 6.038338676041498689e-03
6.001319047393796791e+04 1.014480679767592042e+00 6.207052210485571909e-03
6.001319050873375090e+04 1.010664541534854521e+00 6.192300985437554882e-03
6.001319054352952662e+04 1.020824890882586322e+00 6.190223850302337127e-03
6.001319057832530234e+04 1.017283816683835829e+00 6.487742037822527563e-03
6.001319061312108533e+04 1.020014776863412242e+00 6.400052651424597248e-03
6.001319064791686105e+04 1.013460837918412460e+00 6.366397454995401800e-03
6.001319068271263677e+04 1.026280204677218144e+00 6.307685632252956962e-03
6.001319071750841249e+04 1.019690339534439882e+00 6.253729923843519452e-03
6.001319075230418821e+04 1.020489864938283864e+00 6.391607911532228709e-03
6.001319078709997120e+04 1.019813441278616617e+00 6.688402016480967174e-03
6.001319082189574692e+04 1.016499203259398021e+00 6.461876171436434571e-03
6.001319085669152264e+04 1.012683143785356288e+00 6.109416141935124570e-03
6.001319089148729836e+04 1.034942313593923968e+00 6.285540799880736350e-03
6.001319092628307408e+04 1.030969217673788796e+00 6.243772312257447193e-03
6.001319096107885707e+04 1.030875242864306651e+00 6.185043594934195102e-03
6.001319099587463279e+04 1.022484736992632870e+00 6.114530480280207063e-03
6.001319103067040851e+04 1.019145994722897353e+00 6.128859872858310326e-03
6.001319106546618423e+04 1.021340422097991141e+00 6.262448679118797108e-03
6.001319110026195995e+04 1.007871142177577006e+00 6.253294743855277241e-03
6.001319113505774294e+04 1.010040942870937597e+00 6.159715616383269580e-03
6.001319116985351866e+04 1.028487875402164686e+00 6.496226913839824035e-03
6.001319120464929438e+04 1.023086023425039626e+00 6.372874291665031263e-03
6.001319123944507737e+04 1.015415352548364680e+00 6.210291715045584103e-03
6.001319127424085309e+04 1.017843003690719339e+00 6.187156769240952266e-03
6.001319130903662881e+04 1.024481958043242935e+00 6.302218245859891529e-03
6.001319134383240453e+04 9.981433625908916474e-01 6.078848560942025879e-03
6.001319137862818025e+04 1.015195248720037746e+00 6.314343907707799589e-03
6.001319141342395596e+04 9.981396284457443313e-01 6.057171432854053031e-03
6.001319144821973168e+04 1.004434803303724255e+00 6.083295465764831933e-03
6.001319148301551468e+04 1.006933586264064484e+00 6.299860784430238655e-03
6.001319151781129040e+04 1.027184922326443095e+00 6.265143448416116666e-03
6.001319155260706611e+04 1.014521014418367617e+00 6.125823387745218604e-03
6.001319158740284183e+04 9.928071066429030589e-01 6.040814065374099616e-03
6.001319162219861755e+04 1.004190742131022551e+00 6.090585267153069554e-03
6.001319165699440055e+04 9.919776647561898697e-01 6.071009687671003081e-03
6.001319169179017626e+04 1.002275208744250135e+00 6.060759066328229999e-03
6.001319172658595198e+04 9.926223682586735597e-01 5.879464866593258135e-03
6.001319176138172770e+04 9.962529754540087046e-01 5.898785088381292875e-03
6.001319179617750342e+04 9.795570094101113678e-01 5.941701718021530007e-03
6.001319183097328641e+04 9.956014075541703701e-01 6.015616889675466650e-03
6.001319186576906213e+04 9.923393661474895211e-01 5.940925468012059341e-03
6.001319190056483785e+04 9.981948267529721086e-01 6.091652348764994666e-03
6.001319193536062085e+04 9.972711695163322121e-01 5.957426477096463072e-03
6.001319197015639656e+04 9.897338236035396752e-01 6.120339359807105799e-03
6.001319200495217228e+04 9.952707126619189104e-01 6.094688425792342372e-03
6.001319203974794800e+04 1.007766559216392244e+00 6.277536656388671941e-03
6.001319207454372372e+04 9.915839719878576375e-01 5.974410871803487351e-03
6.001319210933950671e+04 9.930906947768513016e-01 5.964623913812153178e-03
6.001319214413528243e+04 9.801657300945677553e-01 5.933921300296171597e-03
6.001319217893105815e+04 9.773605972115482210e-01 5.934417362236718910e-03
6.001319221372684115e+04 9.791860020854605828e-01 5.956330927656257497e-03
6.001319224852261686e+04 9.867861652125305971e-01 6.103054785624879505e-03
6.001319228331839258e+04 9.811251566762577703e-01 6.303608871701595062e-03
6.001319231811416830e+04 9.852393613785542792e-01 6.184782855186840393e-03
6.001319235290994402e+04 9.808310887815874235e-01 5.949483949137737357e-03
6.001319238770572701e+04 9.799763215453674015e-01 6.273770679481334607e-03
6.001319242250150273e+04 9.769537298635063705e-01 6.036042881737696889e-03
6.001319245729727845e+04 9.805923089529225978e-01 6.086890139354948770e-03
6.001319249209305417e+04 9.879093422842577521e-01 6.190637213694730884e-03
6.001319252688882989e+04 9.780445664807886352e-01 6.011378309481893618e-03
6.001319256168461288e+04 9.711490180545317985e-01 5.894001755731379660e-03
6.001319259648038860e+04 9.751489747437360744e-01 5.963562382554720917e-03
6.001319263127616432e+04 9.890094763934585975e-01 6.223887113243021726e-03
6.001319266607194004e+04 9.653619444151763096e-01 5.941297756187536964e-03
6.001319270086771576e+04 9.825654236965025712e-01 6.072071506105673061e-03
6.001319273566349875e+04 9.725494758682409202e-01 5.946052675027282616e-03
6.001319277045927447e+04 9.822220964254551046e-01 5.977411633227808045e-03
6.001319280525505019e+04 9.833785790755374956e-01 6.014289752243471426e-03
6.001319284005083318e+04 9.735931769347374587e-01 6.061039934307700487e-03
6.001319287484660890e+04 9.727553192797857573e-01 6.014429917950356308e-03
6.001319290964238462e+04 9.697682275959914611e-01 6.021144108600991890e-03
6.001319294443816034e+04 9.736861326887040757e-01 6.183960374382059706e-03
6.001319297923393606e+04 9.602891990379774922e-01 5.934366488130445733e-03
6.001319301402971905e+04 9.823366586016381019e-01 6.113976852246447158e-03
6.001319304882549477e+04 9.733321284627246550e-01 6.058638198427217236e-03
6.001319308362127049e+04 9.586149846662350704e-01 5.930616048546467726e-03
6.001319311841705348e+04 9.500620273156357154e-01 5.892860307909806791e-03
6.001319315321282920e+04 9.601203096807056081e-01 5.883957533238229169e-03
6.001319318800860492e+04 9.583910525563976712e-01 5.852267848575413468e-03
6.001319322280438064e+04 9.757093951943900390e-01 5.980949290103931490e-03
6.001319325760015636e+04 9.684626704100602890e-01 5.915087652225885576e-03
6.001319329239593208e+04 9.535005266352016839e-01 5.782923819904879810e-03
6.001319332719170779e+04 9.637506815915340974e-01 5.942763837016853609e-03
6.001319336198749079e+04 9.601181155881247653e-01 5.855691993793025844e-03
6.001319339678326651e+04 9.633385976689868846e-01 5.834110268244381559e-03
6.001319343157904223e+04 9.547008917443481346e-01 5.850029176483961639e-03
6.001319346637481794e+04 9.618080252538815378e-01 6.066588629847269321e-03
6.001319350117059366e+04 9.748518866803759231e-01 6.088301626804348832e-03
6.001319353596637666e+04 9.739856849499244351e-01 6.081623944047404029e-03
6.001319357076215238e+04 9.568544851763022274e-01 5.915978778383312355e-03
6.001319360555792809e+04 9.598091350649853304e-01 6.058199398796293954e-03
6.001319364035370381e+04 9.547447609152112102e-01 5.835300233619677285e-03
6.001319367514947953e+04 9.589254598652072747e-01 5.937762495195966772e-03
6.001319370994526253e+04 9.676006074125923506e-01 5.932181697640665635e-03
6.001319374474103824e+04 9.804066672431084317e-01 5.998657122787007245e-03
6.001319377953681396e+04 9.678800562626794779e-01 5.877939264156874753e-03
6.001319381433258968e+04 9.671685431387065934e-01 5.861551331641450847e-03
6.001319384912836540e+04 9.571328166207649923e-01 5.878070491038188405e-03
6.001319388392414839e+04 9.784106643481591536e-01 6.104310346266270809e-03
6.001319391871992411e+04 9.711971122446748650e-01 5.987824100941707348e-03
6.001319395351569983e+04 9.701961949717643474e-01 5.898475490418102207e-03
6.001319398831148283e+04 9.669425040945054395e-01 5.828955461398780541e-03
6.001319402310725854e+04 9.805942411196871822e-01 5.931809097687505347e-03
6.001319405790303426e+04 9.577931092683006353e-01 5.803573337878123288e-03
6.001319409269880998e+04 9.605165634489516435e-01 5.843532097288757152e-03
6.001319412749458570e+04 9.720506392488963421e-01 5.887696278180278714e-03
6.001319416229036869e+04 9.677101845149113091e-01 5.817862347661998182e-03
6.001319419708614441e+04 9.779735425682789529e-01 6.068680747732040255e-03
6.001319423188192013e+04 9.720011411965102655e-01 5.815572969663725805e-03
6.001319426667769585e+04 9.917743221752463034e-01 5.950288277785664888e-03
6.001319430147347157e+04 9.813666006711500023e-01 5.904664335528694678e-03
6.001319433626925456e+04 9.889792941307214980e-01 6.089974095453771358e-03
6.001319437106503028e+04 9.849995283426693504e-01 6.102061836934382678e-03
6.001319440586080600e+04 9.759215403730806537e-01 5.853290213252297473e-03
6.001319444065658172e+04 9.761288411673333387e-01 5.846431323568466315e-03
6.001319447545235744e+04 9.871948094053173417e-01 5.889915856926854036e-03
6.001319451024814043e+04 9.939990647501226739e-01 5.929901289279277191e-03
6.001319454504391615e+04 9.973940148818400964e-01 6.040483933603998934e-03
6.001319457983969187e+04 9.854873783588687930e-01 5.849984286990850268e-03
6.001319461463547486e+04 9.859052429340720014e-01 5.965398164457635238e-03
6.001319464943125058e+04 1.006440765803371162e+00 6.280370324041205723e-03
6.001319468422702630e+04 9.869413929370478566e-01 5.920588207422156773e-03
6.001319471902280202e+04 9.953671903982969082e-01 5.984333817199066763e-03
6.001319475381857774e+04 1.001295148549005809e+00 5.994412662656376997e-03
6.001319478861436073e+04 1.005738487238350798e+00 6.069254310345232641e-03
6.001319482341013645e+04 1.017569429291248717e+00 6.221894917382256480e-03
6.001319485820591217e+04 1.007481952674676773e+00 6.073606758238567042e-03
6.001319489300168789e+04 9.970820378249211080e-01 6.009568569787664821e-03
6.001319492779746361e+04 9.891259318371907749e-01 5.885096833713904588e-03
6.001319496259324660e+04 1.002651027546343609e+00 6.137453325044230426e-03
6.001319499738902232e+04 1.005760609398634653e+00 6.093434290047494706e-03
6.001319503218479804e+04 9.942508459439474144e-01 6.015479025041169450e-03
6.001319506698058103e+04 1.011678181250242670e+00 6.110751088674654628e-03
6.001319510177635675e+04 9.916204657145147872e-01 5.980290540276143353e-03
6.001319513657213247e+04 1.008867488251283140e+00 6.046704683793332688e-03
6.001319517136790819e+04 1.019561647499942270e+00 6.134561404543437124e-03
6.001319520616368391e+04 1.009011366951626743e+00 6.109836367944085356e-03
6.001319524095946690e+04 1.001095673129869024e+00 6.007137176404580246e-03
6.001319527575524262e+04 1.018624699220966434e+00 6.109591859725023964e-03
6.001319531055101834e+04 1.013027394843097673e+00 6.135449389817092952e-03
6.001319534534679406e+04 1.001624382763944388e+00 6.028598804247661987e-03
6.001319538014256977e+04 9.998120287140804807e-01 5.987039157353242838e-03
6.001319541493835277e+04 1.008971372687199164e+00 6.103942884975423894e-03
6.001319544973412849e+04 1.010948448670222044e+00 6.095996467287670591e-03
6.001319548452990421e+04 1.008309230261769329e+00 6.080341863788267000e-03
6.001319551932567992e+04 1.016318621073504014e+00 6.145782626139510707e-03
6.001319555412145564e+04 1.027525264590584131e+00 6.094078655275524982e-03
6.001319558891723864e+04 1.029797218051379915e+00 6.146465407850954660e-03
6.001319562371301436e+04 1.017186221431127136e+00 6.097716745295572206e-03
6.001319565850879007e+04 1.005173782400382132e+00 6.003122184607866813e-03
6.001319569330456579e+04 1.010947986986491909e+00 6.151112452809560927e-03
6.001319572810034151e+04 1.005665363403044577e+00 6.003451178223952883e-03
6.001319576289612451e+04 1.009276609393047419e+00 6.198903713538610541e-03
6.001319579769190022e+04 1.008633390136650654e+00 6.202420114916451510e-03
6.001319583248767594e+04 1.015507195788290185e+00 6.229437227650431487e-03
6.001319586728345166e+04 9.994976514415144786e-01 6.108820105787208903e-03
6.001319590207922738e+04 9.955884387726984253e-01 6.058303579188652026e-03
6.001319593687501037e+04 9.873347516573555138e-01 6.076847006037126332e-03
6.001319597167078609e+04 1.001629286527272455e+00 6.193270452990592805e-03
6.001319600646656181e+04 1.010224755102034244e+00 6.230121118161665271e-03
6.001319604126233753e+04 1.003033915632215889e+00 6.175870085327093452e-03
6.001319607605811325e+04 9.954820174860603554e-01 6.017614704187109788e-03
6.001319611085389624e+04 9.917218005637724598e-01 6.101236573190005341e-03
6.001319614564967196e+04 9.979503222308787613e-01 6.204555229031058494e-03
6.001319618044544768e+04 9.893981235476523306e-01 6.071425507352452670e-03
6.001319621524123068e+04 9.777394490095753232e-01 5.982041466556205569e-03
6.001319625003700639e+04 9.900051178262403440e-01 6.028664332054668902e-03
6.001319628483278211e+04 1.007728330308263587e+00 6.329496539332804539e-03
6.001319631962855783e+04 9.942117572971927997e-01 6.004756003638057719e-03
6.001319635442433355e+04 9.889685869244073668e-01 5.999115384495858939e-03
6.001319638922011654e+04 9.908975893973224203e-01 6.068886780655868840e-03
6.001319642401589226e+04 9.719658001052461360e-01 5.937003032068146474e-03
6.001319645881166798e+04 9.765123484333532167e-01 5.909711850384722492e-03
6.001319649360744370e+04 9.873623987360388154e-01 6.008435713695036567e-03
6.001319652840321942e+04 9.849047240520555357e-01 6.054126344577475012e-03
6.001319656319900241e+04 1.004467865083358502e+00 6.183084898292406754e-03
6.001319659799477813e+04 9.874401882648501383e-01 6.141241942045667576e-03
6.001319663279055385e+04 9.854227692124342131e-01 6.089534488206488003e-03
6.001319666758632957e+04 9.714636566784589089e-01 5.953071361893260902e-03
6.001319670238210529e+04 9.728652762896246031e-01 5.934076089461432120e-03
6.001319673717788828e+04 9.652170204816644672e-01 5.877317258141004190e-03
6.001319677197366400e+04 9.763575777925503907e-01 5.965549256616636473e-03
6.001319680676943972e+04 9.738892656207881471e-01 5.925822969698778600e-03
6.001319684156522271e+04 9.774771367260004507e-01 5.960517733687248354e-03
6.001319687636099843e+04 9.751171131516520596e-01 5.876498030652181279e-03
6.001319691115677415e+04 9.775931925711608406e-01 5.950807379008656722e-03
6.001319694595254987e+04 9.688461403609104350e-01 5.946557744238726087e-03
6.001319698074832559e+04 9.635292827161497931e-01 5.863304373912979310e-03
6.001319701554410858e+04 9.555886145919685326e-01 5.877748697504944775e-03
6.001319705033988430e+04 9.726741061589145865e-01 5.900198612859354139e-03
6.001319708513566002e+04 9.707419186123190658e-01 5.953802491187844964e-03
6.001319711993143574e+04 9.714798677176522679e-01 5.980895999235232713e-03
6.001319715472721145e+04 9.563945707408175734e-01 5.857513881522997783e-03
6.001319718952299445e+04 9.646391913902073734e-01 5.857237378008168550e-03
6.001319722431877017e+04 9.682409393699551448e-01 5.844959305728279764e-03
6.001319725911454589e+04 9.748768017173728984e-01 5.969863174546322440e-03
6.001319729391032888e+04 9.651858716569728935e-01 5.853119012582930734e-03
6.001319732870610460e+04 9.663155260009400616e-01 5.805653438553467875e-03
6.001319736350188032e+04 9.827404631972309623e-01 5.942347466957077773e-03
6.001319739829765604e+04 9.744853294548563305e-01 5.905650518400426020e-03
6.001319743309343175e+04 9.694966918388803201e-01 5.845470952325282181e-03
6.001319746788921475e+04 9.717139077340387621e-01 5.887529292412396233e-03
6.001319750268499047e+04 9.698325662466871222e-01 5.827033232687275389e-03
6.001319753748076619e+04 9.693147165010649324e-01 5.852239383107579913e-03
6.001319757227654191e+04 9.775469493067059368e-01 5.885449110406189462e-03
6.001319760707231762e+04 9.679440201403988198e-01 5.820458680804851438e-03
6.001319764186810062e+04 9.825043344955128877e-01 5.913081874835280326e-03
6.001319767666387634e+04 9.674425668844661708e-01 5.800183032482020967e-03
6.001319771145965206e+04 9.704447352432645779e-01 5.792643713345623988e-03
6.001319774625542777e+04 9.713056540625232271e-01 5.831991720235050330e-03
6.001319778105120349e+04 9.678518504727604554e-01 5.740755899931468051e-03
6.001319781584698649e+04 9.723779566321899548e-01 5.920131344036451589e-03
6.001319785064276221e+04 9.754456928566165308e-01 5.924481424557359426e-03
6.001319788543853792e+04 9.762404717908264029e-01 5.865469397622084455e-03
6.001319792023431364e+04 9.759456974366647053e-01 5.851602026645491388e-03
6.001319795503008936e+04 9.713906680585266962e-01 5.793456941062045777e-03
6.001319798982587236e+04 9.700334162184501841e-01 5.829151588043980994e-03
6.001319802462164807e+04 9.816320830714723167e-01 5.909330916328577217e-03
6.001319805941742379e+04 9.922308647249367120e-01 5.996954134120116575e-03
6.001319809421320679e+04 9.945410966132862685e-01 5.910148079436511673e-03
6.001319812900898251e+04 9.831258398299339563e-01 5.855675537091577232e-03
6.001319816380475822e+04 9.825184931688486500e-01 5.940907274316532642e-03
6.001319819860053394e+04 9.768128253374647185e-01 5.816388965492156303e-03
6.001319823339630966e+04 9.893089063908965253e-01 5.972741112720268176e-03
6.001319826819209266e+04 1.000197533695190710e+00 6.024425335065876873e-03
6.001319830298786837e+04 9.905699592933830955e-01 5.894962464360397475e-03
6.001319833778364409e+04 9.997601307982139085e-01 5.961282350518763359e-03
6.001319837257941981e+04 9.991958059977456008e-01 6.055171383717858520e-03
6.001319840737519553e+04 1.019215593938511910e+00 6.607017311313155561e-03
6.001319844217097852e+04 1.011048146065901543e+00 6.551633574879668458e-03
6.001319847696675424e+04 1.006863926562858280e+00 6.074634604430239129e-03
6.001319851176252996e+04 1.002137272860618822e+00 6.020636062295899558e-03
6.001319854655830568e+04 1.010129166825495250e+00 6.111403848272399866e-03
6.001319858135408140e+04 1.009439731913525984e+00 6.102099397211986111e-03
6.001319861614986439e+04 9.996211614237313636e-01 6.085171114708658700e-03
6.001319865094564011e+04 1.007584114790621710e+00 6.111959430417764072e-03
6.001319868574141583e+04 1.002332066158217128e+00 5.989357816041480757e-03
6.001319872053719155e+04 1.006065490766225423e+00 5.985670348231041452e-03
6.001319875533296727e+04 1.011366591016171990e+00 6.130533972175340740e-03
6.001319879012875026e+04 1.002301164785430965e+00 6.131818647382876290e-03
6.001319882492452598e+04 1.006868892042314556e+00 6.075076588499390279e-03
6.001319885972030170e+04 1.016496851170402227e+00 6.063416247080731167e-03
6.001319889451608469e+04 1.006170664340081622e+00 5.907346797674666722e-03
6.001319892931186041e+04 1.001449666714101738e+00 5.966597110070808938e-03
6.001319896410763613e+04 1.006312772391257937e+00 6.070592245738600998e-03
6.001319899890341185e+04 9.980276553649006788e-01 5.918452354044530066e-03
6.001319903369918757e+04 1.013850056704782565e+00 5.992770557278374183e-03
6.001319906849497056e+04 1.005907653533945734e+00 5.885141476441260559e-03
6.001319910329074628e+04 1.029780714651501894e+00 6.124038318698512944e-03
6.001319913808652200e+04 1.015925880515834656e+00 6.021226379266339003e-03
6.001319917288230499e+04 1.019025489931079109e+00 5.985220042705863448e-03
6.001319920767808071e+04 1.017840042423269420e+00 6.049752689880373568e-03
6.001319924247385643e+04 1.025955578350899122e+00 6.235020437636506867e-03
6.001319927726963215e+04 1.019776147066314032e+00 6.048738714191099174e-03
6.001319931206540787e+04 1.025737183544298325e+00 6.206382206254086598e-03
6.001319934686119086e+04 1.016872501274625140e+00 5.939546959422639834e-03
6.001319938165696658e+04 1.026453190502495172e+00 6.048265498880077591e-03
6.001319941645274230e+04 1.013085763123830141e+00 6.062163578566662214e-03
6.001319945124851802e+04 1.005152102906196276e+00 5.917337892614857840e-03
6.001319948604429374e+04 1.009245060705604047e+00 5.925604367905409377e-03
6.001319952084007673e+04 1.007214811823430756e+00 5.896777247597752812e-03
6.001319955563585245e+04 1.010557082749471425e+00 5.916328965053011674e-03
6.001319959043162817e+04 1.016199522314415571e+00 5.992594982692826810e-03
6.001319962522741116e+04 1.020078562760077467e+00 6.068291985544053448e-03
6.001319966002318688e+04 1.011032366483235911e+00 5.978890722884111671e-03
6.001319969481896260e+04 1.005545362909249452e+00 5.968671615372853415e-03
6.001319972961473832e+04 9.944099634451605274e-01 5.958011238449411294e-03
6.001319976441051404e+04 1.011905727595549420e+00 6.113787743440316121e-03
6.001319979920629703e+04 1.006106241939394463e+00 6.041705913931093644e-03
6.001319983400207275e+04 1.007014849937661438e+00 5.927572653380505825e-03
6.001319986879784847e+04 1.020556623942667773e+00 6.087338756781048715e-03
6.001319990359363146e+04 1.012885092867331860e+00 5.975931555033497759e-03
6.001319993838940718e+04 1.022558669485120975e+00 6.031282319597159290e-03
6.001319997318518290e+04 1.003006678914533989e+00 5.910230226317592962e-03
6.001320000798095862e+04 1.012519877989517925e+00 6.235640571455056645e-03
6.001320004277673434e+04 1.005529660930551072e+00 6.015455999758602575e-03
6.001320007757251733e+04 1.015699890347431911e+00 5.998541979121219461e-03
6.001320011236829305e+04 1.029478910797255065e+00 6.080796113005305058e-03
6.001320014716406877e+04 1.017327058308035381e+00 6.095096454253109454e-03
6.001320018195984449e+04 1.021017073945640341e+00 6.140539687103060626e-03
6.001320021675562020e+04 9.991558631928846301e-01 5.994628393475112844e-03
6.001320025155140320e+04 1.008983054636646948e+00 6.097998980849126185e-03
6.001320028634717892e+04 1.013149490822855325e+00 5.978022552741314027e-03
6.001320032114295464e+04 1.002853223842291586e+00 5.947342731706767652e-03
6.001320035593873035e+04 1.016017947522209308e+00 6.090097887533624764e-03
6.001320039073450607e+04 1.008657233158225752e+00 6.021220096620605484e-03
6.001320042553028907e+04 9.878676709465517014e-01 5.887136070994566407e-03
6.001320046032606479e+04 1.009871754121843823e+00 6.105793951364186199e-03
6.001320049512184050e+04 9.982557342520335109e-01 6.048752010959747120e-03
6.001320052991761622e+04 9.996558679839787631e-01 5.966134638641241127e-03
6.001320056471339194e+04 1.006675176563810004e+00 6.052394947234944131e-03
6.001320059950917494e+04 1.007498209400504274e+00 6.137302346875015552e-03
6.001320063430495065e+04 1.007442620170218905e+00 6.109370933842507047e-03
6.001320066910072637e+04 9.989189709241500514e-01 6.028175315802888380e-03
6.001320070389650209e+04 9.809466003979229187e-01 5.907066513332311433e-03
6.001320073869227781e+04 9.866082489988780013e-01 5.953074005160922076e-03
6.001320077348806080e+04 9.846281198392207168e-01 6.017699269891833326e-03
6.001320080828383652e+04 9.872750915982019260e-01 5.927014999518779789e-03
6.001320084307961224e+04 9.962889003390672515e-01 6.006298898950156694e-03
6.001320087787539524e+04 9.995047424721263951e-01 6.056236925116042363e-03
6.001320091267117095e+04 9.903668818154910403e-01 5.856893903366354980e-03
6.001320094746694667e+04 9.917009670403960087e-01 5.924174972358460176e-03
6.001320098226272239e+04 9.853172686576112671e-01 5.892556921709622871e-03
6.001320101705849811e+04 1.000141737721008006e+00 6.037511615853570143e-03
6.001320105185428110e+04 9.803987408653855873e-01 5.841995754882506331e-03
6.001320108665005682e+04 9.955411264156596163e-01 5.904749348820005801e-03
6.001320112144583254e+04 9.897227478305729020e-01 5.858713004644117324e-03
6.001320115624160826e+04 9.814050334304358358e-01 5.865759067312021312e-03
6.001320119103738398e+04 9.775497399680113109e-01 5.755819228448221837e-03
6.001320122583316697e+04 9.818724318040802368e-01 5.824576423963422241e-03
6.001320126062894269e+04 1.001231761705679624e+00 6.044049911159138713e-03
6.001320129542471841e+04 9.886492113935854142e-01 5.845866732131097844e-03
6.001320133022050140e+04 9.804892406410483652e-01 5.719902006533356120e-03
6.001320136501627712e+04 9.976687146673453022e-01 5.908961309115167392e-03
6.001320139981205284e+04 9.969287800808266375e-01 5.910316673404295527e-03
6.001320143460782856e+04 9.863172712724727065e-01 5.904884373224001184e-03
6.001320146940360428e+04 1.000544632020586633e+00 5.977869725781646826e-03
6.001320150419938727e+04 1.005583556576168158e+00 5.987403017245281241e-03
6.001320153899516299e+04 1.000273665924758637e+00 5.923806813031110528e-03
6.001320157379093871e+04 1.007235089884288781e+00 6.126349285293440465e-03
6.001320160858672170e+04 9.940797192873698229e-01 5.826605321852509380e-03
6.001320164338249742e+04 1.004914138526052048e+00 6.066043447121127578e-03
6.001320167817827314e+04 1.004166176919385256e+00 6.007232489073751486e-03
6.001320171297404886e+04 1.006003563240209342e+00 5.932018939043135625e-03
6.001320174776982458e+04 9.883544334830687283e-01 5.834413538313061760e-03
6.001320178256560757e+04 1.006318178498021521e+00 6.004822089267639225e-03
6.001320181736138329e+04 9.986188267025729592e-01 5.953333136099859570e-03
6.001320185215715901e+04 1.017328587810360174e+00 6.014029947113647655e-03
6.001320188695293473e+04 1.023853654395005197e+00 6.181130016878106509e-03
6.001320192174871045e+04 1.005583222897190376e+00 5.903720682496560457e-03
6.001320195654449344e+04 1.001994207052096630e+00 5.832058946763621701e-03
6.001320199134026916e+04 9.930443295136138770e-01 5.852180133987192230e-03
6.001320202613604488e+04 1.011447758931362850e+00 5.952805395660076132e-03
6.001320206093182060e+04 1.007983614127273553e+00 5.976032160127901435e-03
6.001320209572759632e+04 1.016447434285710605e+00 6.047619455889202862e-03
6.001320213052337931e+04 1.014357027585350624e+00 5.952475325784906471e-03
6.001320216531915503e+04 1.020908989079033491e+00 5.979705041843095051e-03
6.001320220011493075e+04 1.010623512733693552e+00 5.942707883552333058e-03
6.001320223491070647e+04 1.012746280640587582e+00 5.986775821412291219e-03
6.001320226970648218e+04 1.008938149065071732e+00 5.935380545102540012e-03
6.001320230450226518e+04 1.015876300695959245e+00 6.012602014900374908e-03
6.001320233929804090e+04 1.020687613223101753e+00 5.962621857781466063e-03
6.001320237409381662e+04 1.042352032345839508e+00 6.219570289734170469e-03
6.001320240888959961e+04 1.041183081968533708e+00 6.227946511472962771e-03
6.001320244368537533e+04 1.029730436395909665e+00 6.041279610926346931e-03
6.001320247848115105e+04 1.032020460433358711e+00 6.170935341363444245e-03
6.001320251327692677e+04 1.010581582295509318e+00 5.872179123773372568e-03
6.001320254807270248e+04 1.019439582682897916e+00 6.007092525730599146e-03
6.001320258286848548e+04 1.019733081955898957e+00 6.018647791720871387e-03
6.001320261766426120e+04 1.037117818576354766e+00 6.115159627287192895e-03
6.001320265246003692e+04 1.021362573312022848e+00 5.875396399031552336e-03
6.001320268725581991e+04 1.030996914050085422e+00 6.017679062224568116e-03
6.001320272205159563e+04 1.022629902829049309e+00 6.017800976707944789e-03
6.001320275684737135e+04 1.036015461586212494e+00 6.118779584282715497e-03
6.001320279164314707e+04 1.034129792016939220e+00 6.038944986469168587e-03
6.001320282643892278e+04 1.030754220707670754e+00 5.997690053377095244e-03
6.001320286123470578e+04 1.047484459574605120e+00 6.146423815006332204e-03
6.001320289603048150e+04 1.041985669941307702e+00 6.113580982596215734e-03
6.001320293082625722e+04 1.039137447627999089e+00 6.124691511297387925e-03
6.001320296562203293e+04 1.049234531504380730e+00 6.146904302003131614e-03
6.001320300041780865e+04 1.036534222941519534e+00 6.078178468328969408e-03
6.001320303521359165e+04 1.046102555454416771e+00 6.318930288413984915e-03
6.001320307000936737e+04 1.055530092107028528e+00 6.202810311085446039e-03
6.001320310480514308e+04 1.045660583030755042e+00 6.077937969780720408e-03
6.001320313960091880e+04 1.051619456009692977e+00 6.074529778270800623e-03
6.001320317439669452e+04 1.037687532136362556e+00 6.100997343526010086e-03
6.001320320919247752e+04 1.046427706472234265e+00 6.095510030070661403e-03
6.001320324398825323e+04 1.029662862015712887e+00 5.919822012159192855e-03
6.001320327878402895e+04 1.036924388228738891e+00 6.080826050311361960e-03
6.001320331357980467e+04 1.047651655536180115e+00 6.150668417860552344e-03
6.001320334837558039e+04 1.040838169497072974e+00 6.106803276395276515e-03
6.001320338317136338e+04 1.044380168302199596e+00 6.197425743186890830e-03
6.001320341796713910e+04 1.040562695082811739e+00 6.170417005612559118e-03
6.001320345276291482e+04 1.031683315123047784e+00 6.117327856554779023e-03
6.001320348755869782e+04 1.033877677559430719e+00 5.994308727358782854e-03
6.001320352235447353e+04 1.028317654359557798e+00 6.006899732860945980e-03
6.001320355715024925e+04 1.022444123773564861e+00 5.922495860742193509e-03
6.001320359194602497e+04 1.025793623259524834e+00 5.982421366038697536e-03
6.001320362674180069e+04 1.047896344012458014e+00 6.054027396260599873e-03
6.001320366153758368e+04 1.036206242885882922e+00 6.012976864046044520e-03
6.001320369633335940e+04 1.025437664469442289e+00 5.951765541685938646e-03
6.001320373112913512e+04 1.022876695523842638e+00 6.087027424347821701e-03
6.001320376592491812e+04 1.019922775668409942e+00 5.992604542382005094e-03
6.001320380072069383e+04 1.007699498193244780e+00 5.908494780077635546e-03
6.001320383551646955e+04 1.028920084704933569e+00 6.093248930138031594e-03
6.001320387031224527e+04 1.031247666438013910e+00 6.046440236957991571e-03
6.001320390510802099e+04 1.022496726538347334e+00 6.007322174974721180e-03
6.001320393990380398e+04 1.021973772658704371e+00 6.037069419752024747e-03
6.001320397469957970e+04 1.030575669162763441e+00 6.022635535199535005e-03
6.001320400949535542e+04 1.014220891651406165e+00 5.954972856654684905e-03
6.001320404429113114e+04 1.017067504681721468e+00 5.962758730617295257e-03
6.001320407908690686e+04 1.018155340966916400e+00 5.942882825285566474e-03
6.001320411388268985e+04 1.022213826614028820e+00 6.055707321155117707e-03
6.001320414867846557e+04 1.024914888604958607e+00 6.004653010811494482e-03
6.001320418347424129e+04 1.020013288817395614e+00 5.951907668798816012e-03
6.001320421827002428e+04 1.025588599532930800e+00 6.021448325063100994e-03
6.001320425306580000e+04 1.018962833255999900e+00 5.920305379008541403e-03
6.001320428786157572e+04 1.004769683829807914e+00 5.855985551052976003e-03
6.001320432265735144e+04 1.008037116654739052e+00 5.895530718179819822e-03
6.001320435745312716e+04 9.996528896153437094e-01 5.818969040263079553e-03
6.001320439224891015e+04 1.013756219071566322e+00 5.925038607426959952e-03
6.001320442704468587e+04 1.017404891560611757e+00 5.977545371187553691e-03
6.001320446184046159e+04 1.002598268988989405e+00 5.896677070483053763e-03
6.001320449663623731e+04 1.004615717110292072e+00 5.866529501975986487e-03
6.001320453143201303e+04 1.000020117154187149e+00 5.921227573494305257e-03
6.001320456622779602e+04 1.006185896089930587e+00 5.879265270952017605e-03
6.001320460102357174e+04 1.001335990743828397e+00 5.895894322562012305e-03
6.001320463581934746e+04 9.966871686941763953e-01 5.800210623862536372e-03
6.001320467061512318e+04 9.947156544998992933e-01 5.831934287691284413e-03
6.001320470541089890e+04 9.968573091255121810e-01 5.828176721192273452e-03
6.001320474020668189e+04 9.981400575323292612e-01 5.849899674328194396e-03
6.001320477500245761e+04 9.984785781211011901e-01 5.911744378504019820e-03
6.001320480979823333e+04 9.861374529941110412e-01 5.780758422323051954e-03
6.001320484459400905e+04 9.935143447974392750e-01 5.795978399361020189e-03
6.001320487938978476e+04 9.897721170083012554e-01 5.760350679933598159e-03
6.001320491418556776e+04 9.891161440316607045e-01 5.772203433514915862e-03
6.001320494898134348e+04 1.001859548106674769e+00 5.920767989435637979e-03
6.001320498377711920e+04 9.961310940220201582e-01 5.790833028487219099e-03
6.001320501857290219e+04 9.904800192167131367e-01 5.882994894771010654e-03
6.001320505336867791e+04 1.000966405168021156e+00 6.012104721018404589e-03
6.001320508816445363e+04 9.844266156919336819e-01 5.831012899599159055e-03
6.001320512296022935e+04 9.909748219842323680e-01 5.905591240933907339e-03
6.001320515775600506e+04 9.840171934110755192e-01 5.799002156097575987e-03
6.001320519255178806e+04 9.948820938030887850e-01 5.814991422047372134e-03
6.001320522734756378e+04 9.984119503110847615e-01 5.872475415982659173e-03
6.001320526214333950e+04 9.806100141073900156e-01 5.783254726736749597e-03
6.001320529693911521e+04 9.772745116568879453e-01 5.798740170974698085e-03
6.001320533173489093e+04 9.891311083216678401e-01 5.860591190393987099e-03
6.001320536653067393e+04 9.847607207406892105e-01 5.842845126726114134e-03
6.001320540132644965e+04 9.818237576316090065e-01 5.743116560081134615e-03
6.001320543612222536e+04 9.958395852180690344e-01 5.905766148859079370e-03
6.001320547091800836e+04 9.943252155637177792e-01 5.856895407640294766e-03
6.001320550571378408e+04 9.875432755012750752e-01 5.910209705292429963e-03
6.001320554050955980e+04 9.841418006249619266e-01 5.762324300273854484e-03
6.001320557530533551e+04 9.939284232297721511e-01 5.869709815770112783e-03
6.001320561010111123e+04 9.852742543770628414e-01 5.840015087296699867e-03
6.001320564489689423e+04 9.908149379865431872e-01 5.829918580921788877e-03
6.001320567969266995e+04 9.921403041784080390e-01 5.823860256644301445e-03
6.001320571448844566e+04 9.891093370626639070e-01 5.804129354195279762e-03
6.001320574928422138e+04 1.000916721161954070e+00 5.873561933660244837e-03
6.001320578407999710e+04 9.915008208737223772e-01 5.816477710247269436e-03
6.001320581887578010e+04 9.982715078167393452e-01 5.843936296484628611e-03
6.001320585367155581e+04 9.904554760641687272e-01 5.865603055692196130e-03
6.001320588846733153e+04 9.948452196181519769e-01 5.883825456700220689e-03
6.001320592326310725e+04 1.003079154033206910e+00 5.926924437073530227e-03
6.001320595805888297e+04 9.992637546476659249e-01 5.799408599523176583e-03
6.001320599285466596e+04 9.993825984102820970e-01 5.857393799345350996e-03
6.001320602765044168e+04 1.000492305076063460e+00 5.853598056482259629e-03
6.001320606244621740e+04 9.969466262045415528e-01 5.859392919734426365e-03
6.001320609724200040e+04 1.004830933157068174e+00 5.917076179717319431e-03
6.001320613203777611e+04 1.008764382598869691e+00 5.913025271296536156e-03
6.001320616683355183e+04 1.007862880325124610e+00 5.887747666628351945e-03
6.001320620162933483e+04 9.933827412742327612e-01 5.767815062014521911e-03
6.001320623642511055e+04 1.007347210015729910e+00 5.849368021489415037e-03
6.001320627122088626e+04 1.007926160681568817e+00 5.888528137900905617e-03
6.001320630601666198e+04 1.009553160835672925e+00 5.985602792351264918e-03
6.001320634081243770e+04 1.003470814738955497e+00 5.878738312068763731e-03
6.001320637560822070e+04 1.011818040945888120e+00 5.885496298676532768e-03
6.001320641040399641e+04 1.013231574621219488e+00 5.972594861056347224e-03
6.001320644519977213e+04 1.011676034351180364e+00 6.002242928515393559e-03
6.001320647999554785e+04 1.012345755288589277e+00 5.969322236406659002e-03
6.001320651479132357e+04 1.017376950373632294e+00 5.971605390811519920e-03
6.001320654958710657e+04 1.012566318616056726e+00 5.927135453469079170e-03
6.001320658438288228e+04 1.009215292474411330e+00 5.908840315537982300e-03
6.001320661917865800e+04 1.005278419595015293e+00 5.887245978689881892e-03
6.001320665397443372e+04 1.019351606762190832e+00 6.127152750788129876e-03
6.001320668877020944e+04 1.026533223792805316e+00 6.121710411374060509e-03
6.001320672356599243e+04 1.015155942397232725e+00 5.878803300012529730e-03
6.001320675836176815e+04 1.013032033769304618e+00 5.937608216507239689e-03
6.001320679315754387e+04 1.019739503561470917e+00 5.961676895812356540e-03
6.001320682795332687e+04 1.020468822598999070e+00 6.025860376167274483e-03
6.001320686274910258e+04 1.016039789733640619e+00 6.111909836241279786e-03
6.001320689754487830e+04 1.013756197029588968e+00 5.957152924894247407e-03
6.001320693234065402e+04 1.016037541372749153e+00 6.016318087666741588e-03
6.001320696713642974e+04 1.012784195774010021e+00 6.001407107221285071e-03
6.001320700193221273e+04 1.008391545957606494e+00 5.934233144572090973e-03
6.001320703672798845e+04 1.000087752756204651e+00 5.878858669621017316e-03
6.001320707152376417e+04 1.003500924605529976e+00 5.853063138406353581e-03
6.001320710631954717e+04 1.006382576737142376e+00 5.918783987125591714e-03
6.001320714111532288e+04 1.004832866406390579e+00 5.884762789121394944e-03
6.001320717591109860e+04 1.008402100730024786e+00 5.899313591789148714e-03
6.001320721070687432e+04 9.962843994671600756e-01 5.832867160276064382e-03
6.001320724550265004e+04 1.004748336528104691e+00 5.894096429194737620e-03
6.001320728029843303e+04 1.002305525886214577e+00 5.883059784250327384e-03
6.001320731509420875e+04 1.006272752665916981e+00 5.920538115086116347e-03
6.001320734988998447e+04 1.004064455810352863e+00 5.893893449891830262e-03
6.001320738468576019e+04 9.955094350097344336e-01 5.893242607128815029e-03
6.001320741948153591e+04 1.003043323280273125e+00 5.852525323338441873e-03
6.001320745427731890e+04 1.005950722986859835e+00 5.863711732605969562e-03
6.001320748907309462e+04 1.005944315886495799e+00 5.959282028606328017e-03
6.001320752386887034e+04 1.011435752633906837e+00 5.987305230577313377e-03
6.001320755866464606e+04 9.892283957120602267e-01 5.794539864984890598e-03
6.001320759346042178e+04 9.935863101087260008e-01 5.798480154471649835e-03
6.001320762825620477e+04 9.829243069420630086e-01 5.773135614232862041e-03
6.001320766305198049e+04 9.874262882644807560e-01 5.792373185037206010e-03
6.001320769784775621e+04 1.006198107242339379e+00 6.031426491757572485e-03
6.001320773264353193e+04 9.998404694144897853e-01 5.858471781263223897e-03
6.001320776743930764e+04 9.814948528233502500e-01 5.743469700038026857e-03
6.001320780223509064e+04 9.883868269607367640e-01 5.770690609800914819e-03
6.001320783703086636e+04 9.839989422043340372e-01 5.752994336958862712e-03
6.001320787182664208e+04 9.912734391152540070e-01 5.808063064089474641e-03
6.001320790662242507e+04 9.749187726092010120e-01 5.728182618638112157e-03
6.001320794141820079e+04 9.662396390497013376e-01 5.682361114689000840e-03
6.001320797621397651e+04 9.891082768439045658e-01 5.799850274415096173e-03
6.001320801100975223e+04 9.959838945652514930e-01 5.892725303042694804e-03
6.001320804580552795e+04 9.791282764088502510e-01 5.786988018620552003e-03
6.001320808060131094e+04 9.704797211055321560e-01 5.808096257154469165e-03
6.001320811539708666e+04 9.799459749612959847e-01 5.833521096665795526e-03
6.001320815019286238e+04 9.826606328238101096e-01 5.834249942561826018e-03
6.001320818498863810e+04 9.764122954844539626e-01 5.771810919606935354e-03
6.001320821978441381e+04 9.868960505301557218e-01 5.784372829936914630e-03
6.001320825458019681e+04 9.932836656688031063e-01 5.865686573117920473e-03
6.001320828937597253e+04 9.908481741952149813e-01 5.966604620357916430e-03
6.001320832417174825e+04 9.745948495883012264e-01 5.817470879196632097e-03
6.001320835896752396e+04 9.688171182167378825e-01 5.755521518403068290e-03
6.001320839376329968e+04 9.613677072228712372e-01 5.702257742436360292e-03
6.001320842855908268e+04 9.701460981041776233e-01 5.737077892216063332e-03
6.001320846335485840e+04 9.715464800954509705e-01 5.715799336109252116e-03
6.001320849815063411e+04 9.679076445067898993e-01 5.668921098270507559e-03
6.001320853294641711e+04 9.885062693064887718e-01 5.785318195098803663e-03
6.001320856774219283e+04 9.840020413504566577e-01 5.834175208757973186e-03
6.001320860253796855e+04 9.891404834468491281e-01 5.821231309263211889e-03
6.001320863733374426e+04 9.728438417219208434e-01 5.737633220746217108e-03
6.001320867212951998e+04 9.523667593668753151e-01 5.603239977550705624e-03
6.001320870692530298e+04 9.725559983722549262e-01 5.726639787372970157e-03
6.001320874172107870e+04 9.680088367463629551e-01 5.712918113921526715e-03
6.001320877651685441e+04 9.676682650271863917e-01 5.661329581811072945e-03
6.001320881131263741e+04 9.610308136687268910e-01 5.635957068012145861e-03
6.001320884610841313e+04 9.604741292508816031e-01 5.705676521009261579e-03
6.001320888090418885e+04 9.577048566686195974e-01 5.752986933111208824e-03
6.001320891569996456e+04 9.567442514738060400e-01 5.640367948150880155e-03
6.001320895049574028e+04 9.502505750119895067e-01 5.717405591185681195e-03
6.001320898529152328e+04 9.713091308478926100e-01 5.867261192345671859e-03
6.001320902008729900e+04 9.561759593146414993e-01 5.790286483852139301e-03
6.001320905488307471e+04 9.463091350754648801e-01 5.656518042978856721e-03
6.001320908967885043e+04 9.601735411372744888e-01 5.708315284671823704e-03
6.001320912447462615e+04 9.485872519586220353e-01 5.622350312168776856e-03
6.001320915927040915e+04 9.600770663975769503e-01 5.728445038424487962e-03
6.001320919406618486e+04 9.703813738717469439e-01 5.794845554281104379e-03
6.001320922886196058e+04 9.577749617549025096e-01 5.675992481217521923e-03
6.001320926365774358e+04 9.697136689791947539e-01 5.782129411610630564e-03
6.001320929845351930e+04 9.524370204793275452e-01 5.697549846449983559e-03
6.001320933324929501e+04 9.588228096457308558e-01 5.685202377260062043e-03
6.001320936804507073e+04 9.653262059498493031e-01 5.702084517857361652e-03
6.001320940284084645e+04 9.609087913996808838e-01 5.661118680999805731e-03
6.001320943763662945e+04 9.567315737324670888e-01 5.637658179959524098e-03
6.001320947243240516e+04 9.623546622141432305e-01 5.692684391500273978e-03
6.001320950722818088e+04 9.737734397984937340e-01 5.784948982118249400e-03
6.001320954202396388e+04 9.787922404257706210e-01 5.733369112857080764e-03
6.001320957681973960e+04 9.711029595121835056e-01 5.729852959942222622e-03
6.001320961161551531e+04 9.683994546865145603e-01 5.728891735290990266e-03
6.001320964641129103e+04 9.570370917540101940e-01 5.739384181252097684e-03
6.001320968120706675e+04 9.577448599306050969e-01 5.669451563434011951e-03
6.001320971600284975e+04 9.605285682547555215e-01 5.709199366801217743e-03
6.001320975079862546e+04 9.657287246623257326e-01 5.812485234865234947e-03
6.001416468011598045e+04 1.031664474890014338e+00 6.479990806968804855e-03
6.001416471843941690e+04 1.038541543994945693e+00 6.495135113523782359e-03
6.001416475323519262e+04 1.047029445538206760e+00 6.767301850630926680e-03
6.001416478803096834e+04 1.028308534870929547e+00 6.765624346437028834e-03
6.001416482282674406e+04 1.036218309799856518e+00 6.569580344720308065e-03
6.001416485762252705e+04 1.022331287230487940e+00 6.516505798716241277e-03
6.001416489241830277e+04 1.039712238904231034e+00 6.595357582961276083e-03
6.001416492721407849e+04 1.040204350113937082e+00 6.586324167898113119e-03
6.001416496200985421e+04 1.026408225018579978e+00 6.487060995021551486e-03
6.001416499680562993e+04 1.027961720481734620e+00 6.427469674558797599e-03
6.001416503160140564e+04 1.027792067031447765e+00 6.530448271162870265e-03
6.001416506639718136e+04 1.017216010468902310e+00 6.337192163526644655e-03
6.001416510119296436e+04 1.025343368439613156e+00 6.521144865792189230e-03
6.001416513598874008e+04 1.037632090064344759e+00 6.706435944891172424e-03
6.001416517078451579e+04 1.030097821227005772e+00 6.423943126979577561e-03
6.001416520558029151e+04 1.024646157382061329e+00 6.621901227838836688e-03
6.001416524037606723e+04 1.026013350297440452e+00 6.469415353416758593e-03
6.001416527517185023e+04 1.028319095816314643e+00 6.441401358245051056e-03
6.001416530996762594e+04 1.016216953490717279e+00 6.310238665622731544e-03
6.001416534476340166e+04 1.003177938250505496e+00 6.488742644375848287e-03
6.001416537955917738e+04 1.022289089000165685e+00 6.489764053635995247e-03
6.001416541435495310e+04 1.026525413222615368e+00 6.427027041823838750e-03
6.001416544915072882e+04 1.020971147613910945e+00 6.368770890018620595e-03
6.001416548394650454e+04 1.019621203884117033e+00 6.455185280797373637e-03
6.001416551874228753e+04 1.018968135195428504e+00 6.345495068720089990e-03
6.001416555353806325e+04 1.007140577277955362e+00 6.193112184625241060e-03
6.001416558833383897e+04 1.009177395276151579e+00 6.302065016311838089e-03
6.001416562312961469e+04 1.018392551032424320e+00 6.327152712150434059e-03
6.001416565792539041e+04 1.015968723472979951e+00 6.367082910825854446e-03
6.001416569272116612e+04 1.016890374673049990e+00 6.351108503818884456e-03
6.001416572751694184e+04 1.011686929982357208e+00 6.320173925432294275e-03
6.001416576231272484e+04 1.007580865817070181e+00 6.385412261310468088e-03
6.001416579710850056e+04 1.009917420930154686e+00 6.285631859063272632e-03
6.001416583190427627e+04 1.001585192392966173e+00 6.207656769337276809e-03
6.001416586670005199e+04 1.010313026614469534e+00 6.540589866061714830e-03
6.001416590149582771e+04 9.986651517402627132e-01 6.410325875256171931e-03
6.001416593629160343e+04 1.003799231552332971e+00 6.714092895840819558e-03
6.001416597108737915e+04 1.005065848584181243e+00 6.562900682835370696e-03
6.001416600588316214e+04 1.020142986652843975e+00 6.496619820343933760e-03
6.001416604067893786e+04 1.001460144112626294e+00 6.592224623832402229e-03
6.001416607547471358e+04 1.011944082237527631e+00 6.465461044014179925e-03
6.001416611027048930e+04 1.001176864991423221e+00 6.470480443629391711e-03
6.001416614506626502e+04 1.009512466926295371e+00 6.511647084645980077e-03
6.001416617986204074e+04 1.020483583697471053e+00 6.627475262088021284e-03
6.001416621465781645e+04 1.010695218405893048e+00 6.412038326318801086e-03
6.001416624945359945e+04 1.016535066365369611e+00 6.586516539627054571e-03
6.001416628424937517e+04 1.003544778605884646e+00 6.267765262307599047e-03
6.001416631904515089e+04 1.004644181206638898e+00 6.456183906586410864e-03
6.001416635384092660e+04 1.012450215343538407e+00 6.436983079445414077e-03
6.001416638863670232e+04 1.012879132429242102e+00 6.435476051501441870e-03
6.001416642343247804e+04 1.011701046756584788e+00 6.511925696645180783e-03
6.001416645822825376e+04 1.024807757358104476e+00 6.812089298365614672e-03
6.001416649302403675e+04 1.013517914549125987e+00 6.463753592198983461e-03
6.001416652781981247e+04 1.018243981051173641e+00 6.403436025101562519e-03
6.001416656261558819e+04 1.020215711531691438e+00 6.530861659229875334e-03
6.001416659741136391e+04 1.020087415983939705e+00 6.432279182674106692e-03
6.001416663220713963e+04 1.014940151271558122e+00 6.562341814338782352e-03
6.001416666700292262e+04 1.014945801456655472e+00 6.350913461570386644e-03
6.001416670179869834e+04 1.018798367784848891e+00 6.437503402801673762e-03
6.001416673659447406e+04 1.020793658527830106e+00 6.577927920644875345e-03
6.001416677139024978e+04 1.006748939894542394e+00 6.419280844407800925e-03
6.001416680618602550e+04 1.003508030329795186e+00 6.099676290945875087e-03
6.001416684098180122e+04 1.008783667464912437e+00 6.316962370071690057e-03
6.001416687577757693e+04 1.002094289258370630e+00 6.251307456041688138e-03
6.001416691057335993e+04 1.011984759345956109e+00 6.276597085791793020e-03
6.001416694536913565e+04 1.008319232343489746e+00 6.298785459039085710e-03
6.001416698016491137e+04 1.023622041644584035e+00 6.360053139411150219e-03
6.001416701496068708e+04 9.984877405263369310e-01 6.118364354469823553e-03
6.001416704975646280e+04 1.010156146472630523e+00 6.154558067315038170e-03
6.001416708455223852e+04 9.938552459421668983e-01 6.031980998492300280e-03
6.001416711934801424e+04 9.989576503370068972e-01 6.183817837089358206e-03
6.001416715414379723e+04 1.002100329365892106e+00 6.087084598630220465e-03
6.001416718893957295e+04 1.016271777100162810e+00 6.165015059367119112e-03
6.001416722373534867e+04 1.020099038131663471e+00 6.207583277649807683e-03
6.001416725853112439e+04 1.020082217645687184e+00 6.213387679435100099e-03
6.001416729332690011e+04 1.023521723317970977e+00 6.330807270315238003e-03
6.001416732812268310e+04 1.014918445260382329e+00 6.243932496947338096e-03
6.001416736291845882e+04 1.002788600953431031e+00 6.094063051834873457e-03
6.001416739771423454e+04 1.002722509132284889e+00 6.161550727449658683e-03
6.001416743251001026e+04 1.001639585777575059e+00 6.097252709693985057e-03
6.001416746730578598e+04 1.007537668032836731e+00 6.070066666637693661e-03
6.001416750210156169e+04 1.017859559392637614e+00 6.151784965324924581e-03
6.001416753689733741e+04 1.016447100036643736e+00 6.186979140969717239e-03
6.001416757169312041e+04 1.021015314675167485e+00 6.159121945673253287e-03
6.001416760648889613e+04 1.011498841290382700e+00 6.133303708835360739e-03
6.001416764128467184e+04 1.010479743050460399e+00 6.229661781818452912e-03
6.001416767608044756e+04 1.014480661703645703e+00 6.216925783951876387e-03
6.001416771087622328e+04 1.008618425192972401e+00 6.173958573379143867e-03
6.001416774567200628e+04 1.023189708877039195e+00 6.367105874538473397e-03
6.001416778046778199e+04 1.027831571431763180e+00 6.461339385290397648e-03
6.001416781526355771e+04 1.028147541374424101e+00 6.211340026782223231e-03
6.001416785005933343e+04 1.010297804950155420e+00 6.076719849722664150e-03
6.001416788485510915e+04 1.024918543190028730e+00 6.314495347484087341e-03
6.001416791965088487e+04 1.005029713523677870e+00 6.079867584328778156e-03
6.001416795444666059e+04 1.022716253425894006e+00 6.286169876793926831e-03
6.001416798924244358e+04 1.007450496004923091e+00 6.219898160640702743e-03
6.001416802403821930e+04 1.025422461321525702e+00 6.329501141602632795e-03
6.001416805883399502e+04 1.017429648120957264e+00 6.230542258223368407e-03
6.001416809362977074e+04 1.016301316611803562e+00 6.244350397020282176e-03
6.001416812842554646e+04 1.003684662648731019e+00 6.262064286558026785e-03
6.001416816322132217e+04 1.015231589520692257e+00 6.202270162539198425e-03
6.001416819801709789e+04 1.021253534460479173e+00 6.226903774124479575e-03
6.001416823281288089e+04 1.024402983070671125e+00 6.270433894399643493e-03
6.001416826760865661e+04 1.019935697897982330e+00 6.251429127098581846e-03
6.001416830240443232e+04 1.008240714318853648e+00 6.169677127026015721e-03
6.001416833720020804e+04 1.014173359801726626e+00 6.208063867829355896e-03
6.001416837199598376e+04 1.013438705604460477e+00 6.177251595321438769e-03
6.001416840679175948e+04 1.005643432910742874e+00 6.160371485823185056e-03
6.001416844158753520e+04 1.021676041862061179e+00 6.331771959000178675e-03
6.001416847638331819e+04 1.012013265798652251e+00 6.261351983779457273e-03
6.001416851117909391e+04 1.012289440427515785e+00 6.211915755449762787e-03
6.001416854597486963e+04 1.008849226688174117e+00 6.209822315659002667e-03
6.001416858077064535e+04 1.013311870134123716e+00 6.222620749348589143e-03
6.001416861556642107e+04 1.005079489751995458e+00 6.214544173504429371e-03
6.001416865036219679e+04 9.894690893824502620e-01 6.088718085587552578e-03
6.001416868515797250e+04 9.933994946226212264e-01 6.033510606023599968e-03
6.001416871995375550e+04 9.887689940404588151e-01 5.936178850069834256e-03
6.001416875474953122e+04 1.003115637000932425e+00 6.099160638632377188e-03
6.001416878954530694e+04 9.995124481243964354e-01 6.034364625279236768e-03
6.001416882434108265e+04 9.988229157436214756e-01 6.041192465684556805e-03
6.001416885913685837e+04 1.003728250241193942e+00 6.171806440543829882e-03
6.001416889393263409e+04 9.928846517501865865e-01 6.070115851672218052e-03
6.001416892872840981e+04 9.941117603290017257e-01 6.008392024441355610e-03
6.001416896352419280e+04 9.997231092380569617e-01 6.122811013355150024e-03
6.001416899831996852e+04 9.991622815442294803e-01 6.046008558468956261e-03
6.001416903311574424e+04 1.000999565976785632e+00 6.120800976961796210e-03
6.001416906791151996e+04 9.974445354265460972e-01 6.098760473347946721e-03
6.001416910270729568e+04 1.003878944667200290e+00 6.140386135733635550e-03
6.001416913750307867e+04 9.907288243687140117e-01 6.133125726896448103e-03
6.001416917229885439e+04 9.991373602353088579e-01 6.086973858858460776e-03
6.001416920709463011e+04 9.826392753897179588e-01 5.983179930635688232e-03
6.001416924189040583e+04 9.906738715015457331e-01 5.993163575171120069e-03
6.001416927668618155e+04 1.002106206160898960e+00 6.044650642019656558e-03
6.001416931148195727e+04 1.012974666979865601e+00 6.255327067083521660e-03
6.001416934627773298e+04 9.783178431557116861e-01 5.988042861699158052e-03
6.001416938107351598e+04 9.828075960141771095e-01 6.011437631641948498e-03
6.001416941586929170e+04 9.802464251662055261e-01 6.052712174682804702e-03
6.001416945066506742e+04 9.875690770603932078e-01 6.087389001243240227e-03
6.001416948546084313e+04 9.845896279762127445e-01 6.011539278392667197e-03
6.001416952025661885e+04 9.851718408094202184e-01 6.063966128024162947e-03
6.001416955505240185e+04 9.842963480059661041e-01 6.116174323215783394e-03
6.001416958984817757e+04 9.673349070975357789e-01 5.928447912043784997e-03
6.001416962464395328e+04 9.776762714075994953e-01 6.120844155000765979e-03
6.001416965943972900e+04 9.757098818529255091e-01 6.066299751633749855e-03
6.001416969423550472e+04 9.767318819473868041e-01 5.989830135518748808e-03
6.001416972903128044e+04 9.708674886459383035e-01 6.086802321388382585e-03
6.001416976382705616e+04 9.845659936923223388e-01 6.106285551663162559e-03
6.001416979862283915e+04 9.845842661784784955e-01 6.131382750695145260e-03
6.001416983341861487e+04 9.851471675292589048e-01 6.008923177484411064e-03
6.001416986821439059e+04 9.956198245049884266e-01 6.162281889675540192e-03
6.001416990301016631e+04 9.790611806209712498e-01 6.033937780833597934e-03
6.001416993780594203e+04 9.827821635169845527e-01 5.971546326858799027e-03
6.001416997260172502e+04 9.653200403731151402e-01 5.861980298354033461e-03
6.001417000739750074e+04 9.642547123672875475e-01 5.898707777284754351e-03
6.001417004219327646e+04 9.736817161066023685e-01 6.020523313637478682e-03
6.001417007698905218e+04 9.713769594406759245e-01 6.065434476288786812e-03
6.001417011178482790e+04 9.814006873656206942e-01 5.994107034115161471e-03
6.001417014658060361e+04 9.722673828072707636e-01 5.997242930171596716e-03
6.001417018137637933e+04 9.609998091904538020e-01 5.988189120871297011e-03
6.001417021617216233e+04 9.691778530316229601e-01 6.083681555639971171e-03
6.001417025096793805e+04 9.772536345206325192e-01 6.046472494654415303e-03
6.001417028576371376e+04 9.704390205102636502e-01 6.022503646618228811e-03
6.001417032055948948e+04 9.780648653264569781e-01 6.017811774949549490e-03
6.001417035535526520e+04 9.757249028575132321e-01 6.013853842574891362e-03
6.001417039015104820e+04 9.933429158986761820e-01 6.111920240026201892e-03
6.001417042494682391e+04 9.719513570732977170e-01 5.957234422888146863e-03
6.001417045974259963e+04 9.756350672847248218e-01 6.036252836032967445e-03
6.001417049453837535e+04 9.745037676637283708e-01 6.001095200980651086e-03
6.001417052933415107e+04 9.728201506876715809e-01 5.974188984260073686e-03
6.001417056412992679e+04 9.917004274816523246e-01 6.092870512566146875e-03
6.001417059892570251e+04 9.901502544747753376e-01 6.086253189858418719e-03
6.001417063372148550e+04 9.891543700057595645e-01 6.091060177753128760e-03
6.001417066851726122e+04 9.834405603624026826e-01 6.118066008877251494e-03
6.001417070331303694e+04 9.761167606956439036e-01 6.076790192180617223e-03
6.001417073810881266e+04 9.737052831135603048e-01 5.951768702461101082e-03
6.001417077290458838e+04 9.912351529280798434e-01 6.106736464179030044e-03
6.001417080770036409e+04 9.938610683080479902e-01 6.128904316983642582e-03
6.001417084249613981e+04 9.937585534265634957e-01 6.071740107590292528e-03
6.001417087729192281e+04 9.941139094824334999e-01 6.103751809047351824e-03
6.001417091208769853e+04 9.993591232121086243e-01 6.098248301543841669e-03
6.001417094688347424e+04 9.915723582703271921e-01 6.076587318635226324e-03
6.001417098167924996e+04 9.887621150905474554e-01 6.092738339783389245e-03
6.001417101647502568e+04 9.922197499154115086e-01 6.081075010207938683e-03
6.001417105127080868e+04 9.915721565538623272e-01 6.099396548046846604e-03
6.001417108606658439e+04 1.001076725100331188e+00 6.041801353930578711e-03
6.001417112086236011e+04 9.979158959418139574e-01 6.120174147332972138e-03
6.001417115565813583e+04 9.940195698629274990e-01 6.079841092502771827e-03
6.001417119045391155e+04 9.927812299665049744e-01 6.102142542235582459e-03
6.001417122524968727e+04 9.917021266319118178e-01 6.082645615796569358e-03
6.001417126004546299e+04 9.909155878784271509e-01 6.101965223152097488e-03
6.001417129484124598e+04 9.973900299754565602e-01 6.228988955824804261e-03
6.001417132963702170e+04 1.015365687808584161e+00 6.395897940178895021e-03
6.001417136443279742e+04 1.004276633899409354e+00 6.297918796550888189e-03
6.001417139922857314e+04 9.958688669742682409e-01 6.238713586101070352e-03
6.001417143402434886e+04 1.007114640205067246e+00 6.218265172918734617e-03
6.001417146882012457e+04 1.014155764605097376e+00 6.342166681459600330e-03
6.001417150361590029e+04 1.002359414732873599e+00 6.183416534445321938e-03
6.001417153841168329e+04 1.005188590239986191e+00 6.104610484662728251e-03
6.001417157320745901e+04 1.018753818842692782e+00 6.205134838891273458e-03
6.001417160800323472e+04 1.025708615499695719e+00 6.218235972603449076e-03
6.001417164279901044e+04 1.018776049317968058e+00 6.194128057780351818e-03
6.001417167759478616e+04 1.020881868355034694e+00 6.174956322231569227e-03
6.001417171239056916e+04 1.018303256340622465e+00 6.161334848509961160e-03
6.001417174718634487e+04 1.015820472230361426e+00 6.338682402730004724e-03
6.001417178198212059e+04 1.020024926986906832e+00 6.326746264255386949e-03
6.001417181677789631e+04 1.026655332863050107e+00 6.378586914222400366e-03
6.001417185157367203e+04 1.019611702153501165e+00 6.180516799409175623e-03
6.001417188636944775e+04 1.021025242808026423e+00 6.265447005743052244e-03
6.001417192116522347e+04 1.015842417316129342e+00 6.323554576495226016e-03
6.001417195596100646e+04 1.023507247255181163e+00 6.336121122234888124e-03
6.001417199075678218e+04 1.033145708147677810e+00 6.590372020804235662e-03
6.001417202555255790e+04 1.014368633307948242e+00 6.256992468813989648e-03
6.001417206034833362e+04 1.019284153082283817e+00 6.273819760548057616e-03
6.001417209514410933e+04 1.024870954066595452e+00 6.285245019964704437e-03
6.001417212993989233e+04 1.029146926487530145e+00 6.734310038893491154e-03
6.001417216473566805e+04 1.010940363452539348e+00 6.315586705907805937e-03
6.001417219953144377e+04 1.013753803809280374e+00 6.349622196061166512e-03
6.001417223432721948e+04 1.016591658356154504e+00 6.178060899744635542e-03
6.001417226912299520e+04 1.014540654690173849e+00 6.384098442376853408e-03
6.001417230391877820e+04 1.011269853080360104e+00 6.264231837750993022e-03
6.001417233871455392e+04 1.024530809815679122e+00 6.362255305197853789e-03
6.001417237351032963e+04 1.020094742762288398e+00 6.699580645554633306e-03
6.001417240830610535e+04 1.022848336330713925e+00 6.669589937141273510e-03
6.001417244310188107e+04 1.029611299000645852e+00 6.539556726483449108e-03
6.001417247789765679e+04 1.012330379515500978e+00 6.334440799589863280e-03
6.001417251269343251e+04 1.018797676438420785e+00 6.577028183371256935e-03
6.001417254748921550e+04 1.013071221689412438e+00 6.366774625909854719e-03
6.001417258228499122e+04 1.016980159196434474e+00 6.459412911953411537e-03
6.001417261708076694e+04 1.015694450314978514e+00 6.609862298517892899e-03
6.001417265187654266e+04 1.013509245831480499e+00 6.220349753895992526e-03
6.001417268667231838e+04 1.001947964897338395e+00 6.145377391579551381e-03
6.001417272146810137e+04 1.005884280038765066e+00 6.310319424748150711e-03
6.001417275626387709e+04 9.980529966885955950e-01 6.246238496458062471e-03
6.001417279105965281e+04 9.964863707870867948e-01 6.190649393092793017e-03
6.001417282585542853e+04 1.005771283183874543e+00 6.308535430010279652e-03
6.001417286065120425e+04 1.010828380804217774e+00 6.407441435614042065e-03
6.001417289544698724e+04 1.010526796826216600e+00 6.478235189661243898e-03
6.001417293024276296e+04 1.014291784657563200e+00 6.444662613741172774e-03
6.001417296503853868e+04 1.003811175905092279e+00 6.386123357178373310e-03
6.001417299983431440e+04 1.015294317977022187e+00 6.393843131683988115e-03
6.001417303463009011e+04 1.004950058077652697e+00 6.286152893383157095e-03
6.001417306942586583e+04 1.001962113429687218e+00 6.317051845475433330e-03
6.001417310422164155e+04 9.968818260741140191e-01 6.230181121404124167e-03
6.001417313901742455e+04 9.982996053227616295e-01 6.299859479352018683e-03
6.001417317381320026e+04 9.892147315076341707e-01 6.212806398571374226e-03
6.001417320860897598e+04 9.951894644993428685e-01 6.230145792912617810e-03
6.001417324340475170e+04 9.841812580610237449e-01 6.249999031200361745e-03
6.001417327820052742e+04 9.939140053221463544e-01 6.119035923441380753e-03
6.001417331299631041e+04 9.881225314946449068e-01 6.226592981220890541e-03
6.001417334779208613e+04 9.811243392253293782e-01 6.112474557408766399e-03
6.001417338258786185e+04 9.830756050628386422e-01 6.061621624501359155e-03
6.001417341738363757e+04 9.920318684612783322e-01 6.128683161822027353e-03
6.001417345217941329e+04 9.938625051896636808e-01 6.257421659209594887e-03
6.001417348697518901e+04 9.890300048258028331e-01 6.329378891934621734e-03
6.001417352177096473e+04 1.003179431787611264e+00 6.364655246780288357e-03
6.001417355656674772e+04 9.886974907013521552e-01 6.269792672135159756e-03
6.001417359136252344e+04 9.895217600482294484e-01 6.237103489869892832e-03
6.001417362615829916e+04 9.832723261266749226e-01 6.133718769527166624e-03
6.001417366095407488e+04 9.888938403583047432e-01 6.173736977415398598e-03
6.001417369574985059e+04 9.860443716721085661e-01 6.148878427668170825e-03
6.001417373054562631e+04 9.776535750034848204e-01 6.258423726732091109e-03
6.001417376534140203e+04 9.767819936023188765e-01 6.144701193774868356e-03
6.001417380013718503e+04 9.785290447295892369e-01 6.027778386914705265e-03
6.001417383493296074e+04 9.767281426063172400e-01 6.110770879718762857e-03
6.001417386972873646e+04 9.573766708751206833e-01 5.959681801794097789e-03
6.001417390452451218e+04 9.779601063367050484e-01 6.279129744076858768e-03
6.001417393932028790e+04 9.561516516883257211e-01 5.938810507586871068e-03
6.001417397411606362e+04 9.626368441866471892e-01 5.975546721893481607e-03
6.001417400891183934e+04 9.696911289400917955e-01 6.134456460278099425e-03
6.001417404370762233e+04 9.644556756539061082e-01 6.148492156548844394e-03
6.001417407850339805e+04 9.753307433513228597e-01 6.149451511015252038e-03
6.001417411329917377e+04 9.691952535378229872e-01 5.960979886869822303e-03
6.001417414809494949e+04 9.628169246860112107e-01 5.945301734011402932e-03
6.001417418289072521e+04 9.685708445466825189e-01 5.983910529744503742e-03
6.001417421768650820e+04 9.666800878888480719e-01 5.963625786342034198e-03
6.001417425248228392e+04 9.636725520438260695e-01 5.982790742871751076e-03
6.001417428727805964e+04 9.513056338153553781e-01 5.924301214052380728e-03
6.001417432207383536e+04 9.646032537496593839e-01 6.022125137750486065e-03
6.001417435686961107e+04 9.651514103552006896e-01 6.161064363344209704e-03
6.001417439166539407e+04 9.747941348032220787e-01 6.059577195153166215e-03
6.001417442646116979e+04 9.616645179217155892e-01 5.983523918443132451e-03
6.001417446125694551e+04 9.684843068202960703e-01 5.999568058010716284e-03
6.001417449605272122e+04 9.748340419645566968e-01 6.140703451654169753e-03
6.001417453084849694e+04 9.674031266886486957e-01 6.041199346502182550e-03
6.001417456564427994e+04 9.611554036651915878e-01 5.972443752569526684e-03
6.001417460044005566e+04 9.635781012104318588e-01 5.983288925622418791e-03
6.001417463523583137e+04 9.666783740280291415e-01 6.023454281063743594e-03
6.001417467003160709e+04 9.780033425705147998e-01 6.128394545718330449e-03
6.001417470482738281e+04 9.596982235343286538e-01 5.859103582313531650e-03
6.001417473962316581e+04 9.778925432018336084e-01 6.012638739132948260e-03
6.001417477441894152e+04 9.709847764261833047e-01 6.001205132164974185e-03
6.001417480921471724e+04 9.779468101026834725e-01 6.068228838738281249e-03
6.001417484401049296e+04 9.782716025442733665e-01 6.092392548426671557e-03
6.001417487880626868e+04 9.778940921711342105e-01 6.038726945562258169e-03
6.001417491360205167e+04 9.713865052751681217e-01 6.042888035851750987e-03
6.001417494839782739e+04 9.815545501311374599e-01 6.163682275406121708e-03
6.001417498319360311e+04 9.813774245804397500e-01 6.019378587767311960e-03
6.001417501798937883e+04 9.823362687010699368e-01 6.139835240470901609e-03
6.001417505278515455e+04 9.854764511426684637e-01 6.224576276099304771e-03
6.001417508758093754e+04 9.896410943049142039e-01 6.483019443681032473e-03
6.001417512237671326e+04 9.770630213849862411e-01 6.061354703306246275e-03
6.001417515717248898e+04 9.849441221000766467e-01 6.157167512988614110e-03
6.001417519196826470e+04 9.893593630571234643e-01 6.124279825319331808e-03
6.001417522676404042e+04 9.916489808666973937e-01 6.157101522240538902e-03
6.001417526155981614e+04 9.803380782999313592e-01 6.188721916328546353e-03
6.001417529635559185e+04 9.839977490861608889e-01 6.125609136329607934e-03
6.001417533115137485e+04 9.934154207296603811e-01 6.204717461661464484e-03
6.001417536594715057e+04 9.990089793565370968e-01 6.205247267158268271e-03
6.001417540074292629e+04 1.001388911404554438e+00 6.243475659104737001e-03
6.001417543553870200e+04 9.982077170691169288e-01 6.164627346518123871e-03
6.001417547033447772e+04 1.000054387063681771e+00 6.381583562584357272e-03
6.001417550513025344e+04 1.000419980227450711e+00 6.172954650769968757e-03
6.001417553992602916e+04 9.978098093955704018e-01 6.200310090536790414e-03
6.001417557472181215e+04 1.009774222706251834e+00 6.260859254867665730e-03
6.001417560951758787e+04 9.947058171109827152e-01 6.176034975498111493e-03
6.001417564431336359e+04 1.000672146941772311e+00 6.302299159313187564e-03
6.001417567910913931e+04 1.007470871934438295e+00 6.566441185461448400e-03
6.001417571390491503e+04 1.002639017493381690e+00 6.240538692065642108e-03
6.001417574870069802e+04 1.013733988609603509e+00 6.459478600386373698e-03
6.001417578349647374e+04 1.007245727611782105e+00 6.205278963414915389e-03
6.001417581829224946e+04 1.012173378144612279e+00 6.285576278454440245e-03
6.001417585308802518e+04 1.005942434645285211e+00 6.155466110590287858e-03
6.001417588788380090e+04 9.961355523952460933e-01 6.034106149987008942e-03
6.001417592267957662e+04 1.002910262661962593e+00 6.201488231626817345e-03
6.001417595747535233e+04 1.005235880460019882e+00 6.172391734670915411e-03
6.001417599227113533e+04 9.932670706615533973e-01 6.121619104587447228e-03
6.001417602706691105e+04 1.014402765723812605e+00 6.210013566344996412e-03
6.001417606186268677e+04 1.004473922629904870e+00 6.134256815777731214e-03
6.001417609665846248e+04 1.008831824185941528e+00 6.243452108008240402e-03
6.001417613145423820e+04 9.988929640882296956e-01 6.063917504495110015e-03
6.001417616625002120e+04 1.002091896213434863e+00 6.229781398475266879e-03
6.001417620104579692e+04 1.005184488358330519e+00 6.157163140153971113e-03
6.001417623584157263e+04 1.020064371698661487e+00 6.226364630955502980e-03
6.001417627063734835e+04 1.005002626505510088e+00 6.165259942634206125e-03
6.001417630543312407e+04 9.977018048859358501e-01 6.064293552687035141e-03
6.001417634022890707e+04 1.013065833205737620e+00 6.219071393467274882e-03
6.001417637502468278e+04 9.991716863493705914e-01 6.126600645064196778e-03
6.001417640982045850e+04 1.003241859527513657e+00 6.152716486178661480e-03
6.001417644461623422e+04 9.998048406118055231e-01 6.231085470099984903e-03
6.001417647941200994e+04 1.014718363591380346e+00 6.188655186247376400e-03
6.001417651420778566e+04 9.991614565194283371e-01 6.084050320160781268e-03
6.001417654900356138e+04 9.991070721914245834e-01 6.080654566167709510e-03
6.001417658379934437e+04 1.002972839239800962e+00 6.006177588405819424e-03
6.001417661859512009e+04 1.004180312423125665e+00 6.129353514902628058e-03
6.001417665339089581e+04 9.975445825798430199e-01 5.993963802262105428e-03
6.001417668818667153e+04 9.970389963596134608e-01 6.022236945840646512e-03
6.001417672298244725e+04 1.003343264023360382e+00 6.225334108136210826e-03
6.001417675777823024e+04 9.946175126885608009e-01 6.077334590287622809e-03
6.001417679257400596e+04 9.919423868220946794e-01 6.101628223500059171e-03
6.001417682736978168e+04 1.010993106391854246e+00 6.288339389886517597e-03
6.001417686216555740e+04 1.001666394175732222e+00 6.134286841721795641e-03
6.001417689696133311e+04 9.980228923121732265e-01 6.100538373889140970e-03
6.001417693175710883e+04 9.934416368932993402e-01 6.169275481730524500e-03
6.001417696655288455e+04 9.973941753791326637e-01 6.088335169237916490e-03
6.001417700134866755e+04 9.940233568882773652e-01 6.129289826994684977e-03
6.001417703614444326e+04 9.914343839095235422e-01 6.169388072739843271e-03
6.001417707094021898e+04 9.975076827444835370e-01 6.089568704021264961e-03
6.001417710573599470e+04 9.868635747483325282e-01 6.020347538449174682e-03
6.001417714053177042e+04 9.794184647439110325e-01 6.038733725356655938e-03
6.001417717532755341e+04 9.868767242350469093e-01 6.067130329748527534e-03
6.001417721012332913e+04 9.833430175300346132e-01 6.053316877307901231e-03
6.001417724491910485e+04 1.000338176947331403e+00 6.117581671523352090e-03
6.001417727971488057e+04 9.872037135850811884e-01 6.063234632965390850e-03
6.001417731451065629e+04 9.956227899435182715e-01 6.194732528423940558e-03
6.001417734930643201e+04 9.982879424723472006e-01 6.192856657998554136e-03
6.001417738410220772e+04 9.928117053278506798e-01 6.213394296851536096e-03
6.001417741889799072e+04 9.964455286772936349e-01 6.129718802269567765e-03
6.001417745369376644e+04 9.907705075888387780e-01 6.143183242134012470e-03
6.001417748848954216e+04 1.001761484805298252e+00 6.239744904389507053e-03
6.001417752328531787e+04 9.945871693859288376e-01 6.106935184498131150e-03
6.001417755808109359e+04 1.003863875182676058e+00 6.202524615155782274e-03
6.001417759287687659e+04 9.985953341213454904e-01 6.101144359896247538e-03
6.001417762767265231e+04 9.855125761591281286e-01 6.075291867462812544e-03
6.001417766246842803e+04 9.863692850435376025e-01 6.079054758942989585e-03
6.001417769726420374e+04 9.911561983816478127e-01 6.150723705288406971e-03
6.001417773205997946e+04 9.908653511844066619e-01 6.088045245581283869e-03
6.001417776685576246e+04 9.849465925295557422e-01 6.064203836330907087e-03
6.001417780165153818e+04 9.880849310610522185e-01 6.141940862808422177e-03
6.001417783644731389e+04 9.947675465074004020e-01 6.132954876433944005e-03
6.001417787124308961e+04 9.654884699779314738e-01 5.927842934161715871e-03
6.001417790603886533e+04 9.875241677769379667e-01 6.094557330713541200e-03
6.001417794083464105e+04 9.794800440300808209e-01 6.089484881522739396e-03
6.001417797563041677e+04 9.768725041236075990e-01 6.092917993096470287e-03
6.001417801042619976e+04 9.925681192035126221e-01 6.158179865472368855e-03
6.001417804522197548e+04 9.800780073703434514e-01 6.009967660516583009e-03
6.001417808001775120e+04 9.782783524959464128e-01 5.954968990382776377e-03
6.001417811481352692e+04 9.823409207634938856e-01 6.060190879128771538e-03
6.001417814960930264e+04 9.813258446514728783e-01 5.983703146518397180e-03
6.001417818440508563e+04 9.712666499226926264e-01 6.019858309710197919e-03
6.001417821920086135e+04 9.788942933230819765e-01 6.021600360115234724e-03
6.001417825399663707e+04 9.722882390599990599e-01 6.014322745984973344e-03
6.001417828879241279e+04 9.880391879331075211e-01 6.085297191697361038e-03
6.001417832358818850e+04 9.793163877711684728e-01 5.979368738765235280e-03
6.001417835838396422e+04 9.987560847170575684e-01 6.220046523419310407e-03
6.001417839317973994e+04 9.790044254498561083e-01 5.963611592655826930e-03
6.001417842797552294e+04 9.800871435489194594e-01 5.957354987849229275e-03
6.001417846277129865e+04 9.857860064103186604e-01 6.184190960624646669e-03
6.001417849756707437e+04 9.766398137625753595e-01 5.963197410672170691e-03
6.001417853236285009e+04 9.926901865979902428e-01 6.199741557661368405e-03
6.001417856715862581e+04 9.980052738643879762e-01 6.348486775110228145e-03
6.001417860195440880e+04 1.000280185910761732e+00 6.201698719448668455e-03
6.001417863675018452e+04 9.933186417778392396e-01 6.092087521461416952e-03
6.001417867154596024e+04 9.945545033154421510e-01 6.075501910139308182e-03
6.001417870634173596e+04 9.958799629353239924e-01 6.080518403068415484e-03
6.001417874113751168e+04 9.884689621422612094e-01 5.980592650192208086e-03
6.001417877593328740e+04 9.838309653827955747e-01 6.044859011041378398e-03
6.001417881072906312e+04 1.001912624275516306e+00 6.076195189549942963e-03
6.001417884552484611e+04 1.006502897200570068e+00 6.193466431334776826e-03
6.001417888032062183e+04 1.004220273801890162e+00 6.126991126496954439e-03
6.001417891511639755e+04 9.986430737367718580e-01 6.139383115689244635e-03
6.001417894991217327e+04 1.001604961496243673e+00 6.138147185850500835e-03
6.001417898470794898e+04 9.891405548398091163e-01 5.969695103617972398e-03
6.001417901950373198e+04 9.977425399137495043e-01 6.165380974372687388e-03
6.001417905429950770e+04 1.006885251380988722e+00 6.032822257639301571e-03
6.001417908909528342e+04 1.005776651180386061e+00 6.100593302454056233e-03
6.001417912389105913e+04 9.980559706219788163e-01 6.068782532818453417e-03
6.001417915868683485e+04 1.002534160133454977e+00 6.050290587176101846e-03
6.001417919348261785e+04 1.003112386000019729e+00 6.120460062168508499e-03
6.001417922827839357e+04 1.006946610076042692e+00 6.148473112068259840e-03
6.001417926307416928e+04 1.009778401225365885e+00 6.129208621403819598e-03
6.001417929786994500e+04 1.014527029288854409e+00 6.287473010671873995e-03
6.001417933266572072e+04 1.018110395004224955e+00 6.193807170314087444e-03
6.001417936746150372e+04 1.011063406853035751e+00 6.082602485612011861e-03
6.001417940225727943e+04 1.017888521019487680e+00 6.228063041959378508e-03
6.001417943705305515e+04 1.028313187032291465e+00 6.417247002075555061e-03
6.001417947184883087e+04 1.018726502298234360e+00 6.266334502175587712e-03
6.001417950664460659e+04 1.003216749094273386e+00 6.107638839068703709e-03
6.001417954144038958e+04 1.014110255858703402e+00 6.115294842464870720e-03
6.001417957623616530e+04 1.022267489779091099e+00 6.132515466582709809e-03
6.001417961103194102e+04 1.030323398339830776e+00 6.186655864407170947e-03
6.001417964582771674e+04 1.014533188317253254e+00 6.034211488201297359e-03
6.001417968062349246e+04 1.010005875682139287e+00 6.052630160921457399e-03
6.001417971541927545e+04 1.025517798624247634e+00 6.387518081479833312e-03
6.001417975021505117e+04 1.019724162402329215e+00 6.237831576693938368e-03
6.001417978501082689e+04 1.013472848093444956e+00 6.098761747201769494e-03
6.001417981980660261e+04 1.012576611126410731e+00 6.226532831527064119e-03
6.001417985460237833e+04 1.026873236098082121e+00 6.351114890358962491e-03
6.001417988939816132e+04 1.026404090660147261e+00 6.269460431469598902e-03
6.001417992419393704e+04 1.008381048149453063e+00 6.165499508883938093e-03
6.001417995898971276e+04 1.021049474855768358e+00 6.269880803187924401e-03
6.001417999378548848e+04 1.006208356695374784e+00 6.180669145304820873e-03
6.001418002858126420e+04 1.014320592521832154e+00 6.369787541716146785e-03
6.001418006337703991e+04 1.016641994465438126e+00 6.349647892624305998e-03
6.001418009817281563e+04 1.035561526559219292e+00 6.369024611247350517e-03
6.001418013296859863e+04 1.012016279532881535e+00 6.166287459048578126e-03
6.001418016776437435e+04 1.017515293128711917e+00 6.208498894832883801e-03
6.001418020256015006e+04 1.018884395825001343e+00 6.269997249260358257e-03
6.001418023735592578e+04 1.029540587575433763e+00 6.350470209904243712e-03
6.001418027215170150e+04 1.019146361340440121e+00 6.222321609947204998e-03
6.001418030694748450e+04 1.013950342039664720e+00 6.204298215875094294e-03
6.001418034174326021e+04 1.017725739193939605e+00 6.225282989262333894e-03
6.001418037653903593e+04 1.020006262642853656e+00 6.343591290360381559e-03
6.001418041133481165e+04 1.029053078181200398e+00 6.461633981473269457e-03
6.001418044613058737e+04 1.022188149249028788e+00 6.474310420912439065e-03
6.001418048092636309e+04 1.015290663181324327e+00 6.255849042104579330e-03
6.001418051572213881e+04 1.016020743314105523e+00 6.223030650615946589e-03
6.001418055051792180e+04 1.029980314838718769e+00 6.378936941979500459e-03
6.001418058531369752e+04 1.021540518383749596e+00 6.221468748697254331e-03
6.001418062010947324e+04 1.022680492246069273e+00 6.287119914097786914e-03
6.001418065490524896e+04 1.027406908169725686e+00 6.332193579476164819e-03
6.001418068970102468e+04 1.027077289812160732e+00 6.354242589197440366e-03
6.001418072449680767e+04 1.013619459164569303e+00 6.135458426264678820e-03
6.001418075929258339e+04 1.016088186327414045e+00 6.156767499188943275e-03
6.001418079408835911e+04 1.009050565053452697e+00 6.124716440636255449e-03
6.001418082888413483e+04 1.010036812227456782e+00 6.143472699725723192e-03
6.001418086367991054e+04 1.025583701987110130e+00 6.344020846661614643e-03
6.001418089847569354e+04 1.022248718614515051e+00 6.196578641812473288e-03
6.001418093327146926e+04 1.020191633461752012e+00 6.335365256101340575e-03
6.001418096806724498e+04 1.004906770928744919e+00 6.212657042294230519e-03
6.001418100286302069e+04 1.006961618515004320e+00 6.221973265037397845e-03
6.001418103765879641e+04 1.008816574560454482e+00 6.213020919207053010e-03
6.001418107245457941e+04 1.002791577230187858e+00 6.137321110012989439e-03
6.001418110725035513e+04 9.954820316946424441e-01 6.158989328393896408e-03
6.001418114204613084e+04 1.001353103597973249e+00 6.219320771731781314e-03
6.001418117684190656e+04 1.012736964949133345e+00 6.216907113510934842e-03
6.001418121163768228e+04 1.009516480829422802e+00 6.227990554562042209e-03
6.001418124643346528e+04 9.949648221667226622e-01 6.088205232137713745e-03
6.001418128122924099e+04 1.006585138084347353e+00 6.147753873492737067e-03
6.001418131602501671e+04 9.973266300783076854e-01 6.122719724838288774e-03
6.001418135082079243e+04 9.989944897758860076e-01 6.129979973525440627e-03
6.001418138561656815e+04 1.002144051576677075e+00 6.152848349395753473e-03
6.001418142041234387e+04 9.890842903659938790e-01 6.023905715207137843e-03
6.001418145520811959e+04 9.844943104455752270e-01 6.050295818249027367e-03
6.001418149000390258e+04 9.807511042105238053e-01 5.932278078077510633e-03
6.001418152479967830e+04 9.880843625010864439e-01 6.149067420890698410e-03
6.001418155959545402e+04 9.849967726473972673e-01 6.075387349556719309e-03
6.001418159439122974e+04 9.827885491160951448e-01 6.051334145791514504e-03
6.001418162918700546e+04 9.818663653731710683e-01 5.988189718740316060e-03
6.001418166398278845e+04 9.947349316358664595e-01 6.105525185948377891e-03
6.001418169877856417e+04 9.903513382874266080e-01 6.054477649341365349e-03
6.001418173357433989e+04 9.897101245431936256e-01 6.048622681102831279e-03
6.001418176837011561e+04 9.922676551994618066e-01 6.014224169106951838e-03
6.001418180316589132e+04 9.899053220598601488e-01 6.059233506074322012e-03
6.001418183796166704e+04 9.977151726549915445e-01 6.116920151908406510e-03
6.001418187275744276e+04 9.949840947288064452e-01 6.038816377414494424e-03
6.001418190755322576e+04 9.856063272436067502e-01 5.992034518902661540e-03
6.001418194234900147e+04 9.870037715071355855e-01 5.964405028085476533e-03
6.001418197714477719e+04 9.928044387765783130e-01 5.971706513863687081e-03
6.001418201194055291e+04 9.866703592340815288e-01 6.049517166974544349e-03
6.001418204673632863e+04 9.865954395938837385e-01 6.060741474750814747e-03
6.001418208153211162e+04 9.912497597955337580e-01 6.060354367189996726e-03
6.001418211632788734e+04 9.819908591105173112e-01 6.030825735398041149e-03
6.001418215112366306e+04 9.926098433603276483e-01 6.074064874853348298e-03
6.001418218591943878e+04 9.999636048582627446e-01 6.128213227647979003e-03
6.001418222071521450e+04 9.933983225219570334e-01 6.037679422822335093e-03
6.001418225551099022e+04 9.922653930204229367e-01 5.983167171256990532e-03
6.001418229030676594e+04 9.980706966508238187e-01 6.067569462275622383e-03
6.001418232510254893e+04 9.861551107862013277e-01 6.008099567200562811e-03
6.001418235989832465e+04 1.000673208677264947e+00 6.074896280468523174e-03
6.001418239469410037e+04 9.961762157340763313e-01 6.070020048869972928e-03
6.001418242948987609e+04 1.000383039314081568e+00 6.091707711557996577e-03
6.001418246428565180e+04 1.004931111339592897e+00 6.079361185498026801e-03
6.001418249908143480e+04 9.999446604467959743e-01 6.050731599578353277e-03
6.001418253387721052e+04 9.952052225756362613e-01 6.089732437880707866e-03
6.001418256867298624e+04 9.910174011426732266e-01 6.051381467737470925e-03
6.001418260346876195e+04 9.924038753144129865e-01 5.989361907132776351e-03
6.001418263826453767e+04 1.002590819828467650e+00 6.133851624295584039e-03
6.001418267306032067e+04 9.960608155824635102e-01 6.064550629294903662e-03
6.001418270785609639e+04 1.009353345642576949e+00 6.244555577887127631e-03
6.001418274265187210e+04 9.956529318037480314e-01 6.096679307887846108e-03
6.001418277744764782e+04 1.000556686349933555e+00 6.020161383792271836e-03
6.001418281224342354e+04 9.975284185433699324e-01 6.069875813438409262e-03
6.001418284703919926e+04 9.994330000549441761e-01 6.107304707837847395e-03
6.001418288183497498e+04 9.991627604502022475e-01 6.095215871620479967e-03
6.001418291663075797e+04 1.002755746430029182e+00 6.193592253936597812e-03
6.001418295142653369e+04 1.011273567829257480e+00 6.179190521839639412e-03
6.001418298622230941e+04 1.009375628781705725e+00 6.226658614060269145e-03
6.001418302101808513e+04 1.008762254667162184e+00 6.184770612832883423e-03
6.001418305581386085e+04 1.000768004929974753e+00 6.178344724740436611e-03
6.001418309060964384e+04 1.008075447041957728e+00 6.197056230745593038e-03
6.001418312540541956e+04 1.015671485609235036e+00 6.383785471992923372e-03
6.001418316020119528e+04 1.006893413198809872e+00 6.182647811386643953e-03
6.001418319499697100e+04 1.016981920979590059e+00 6.306142896611350961e-03
6.001418322979274672e+04 1.015557174674699858e+00 6.275888726703025312e-03
6.001418326458852243e+04 1.015428439977045905e+00 6.269401307233373258e-03
6.001418329938429815e+04 1.014617478507291226e+00 6.515794226970966427e-03
6.001418333418008115e+04 1.029903978430422917e+00 6.663042290471828978e-03
6.001418336897585687e+04 1.024566847386350066e+00 6.493848599346257501e-03
6.001418340377163258e+04 1.023161923986900090e+00 6.329875777717033566e-03
6.001418343856741558e+04 1.020188601421895047e+00 6.271984670527100403e-03
6.001418347336319130e+04 1.037858885269277609e+00 6.524683751375246615e-03
6.001418350815896702e+04 1.029355911359094433e+00 6.480851600777375911e-03
6.001418354295474273e+04 1.031362618919394514e+00 6.346858406862444270e-03
6.001418357775051845e+04 1.020213230723897357e+00 6.362582688358893630e-03
6.001418361254630145e+04 1.023428638825948589e+00 6.395089858717603604e-03
6.001418364734207717e+04 1.015523618912914872e+00 6.338121574341908614e-03
6.001418368213785288e+04 1.018475370038029570e+00 6.204670397449247796e-03
6.001418371693362860e+04 1.029610595330413769e+00 6.381042995611329455e-03
6.001418375172940432e+04 1.023579029044674460e+00 6.359777892580332180e-03
6.001418378652518004e+04 1.019195947579919048e+00 6.378072600776933665e-03
6.001418382132095576e+04 1.006281749799033509e+00 6.293422828717798283e-03
6.001418385611673875e+04 1.017665540241513566e+00 6.360954875739417876e-03
6.001418389091251447e+04 1.012223477842484121e+00 6.178478481398754461e-03
6.001418392570829019e+04 1.008586793960715156e+00 6.264543249473938057e-03
6.001418396050407318e+04 1.015796721948279302e+00 6.360039423153882217e-03
6.001418399529984890e+04 1.031172312019159598e+00 6.475749030513713346e-03
6.001418403009562462e+04 1.021277916363700689e+00 6.209748639420473344e-03
6.001418406489140034e+04 1.017093570655656753e+00 6.202264893685400723e-03
6.001418409968717606e+04 1.018594421497130975e+00 6.253268157980915003e-03
6.001418413448295905e+04 1.004474673653198202e+00 6.141003249296890336e-03
6.001418416927873477e+04 1.006672650942091352e+00 6.216143893464150250e-03
6.001418420407451049e+04 1.021929187186099597e+00 6.230185943236396170e-03
6.001418423887028621e+04 1.020866565628425038e+00 6.369058851832171131e-03
6.001418427366606193e+04 1.018487608775975772e+00 6.176562453354412195e-03
6.001418430846184492e+04 1.022381836267761468e+00 6.211087513224803486e-03
6.001418434325762064e+04 1.014473823624044924e+00 6.162272367549405730e-03
6.001418437805339636e+04 1.005501606581714835e+00 6.186206768790506599e-03
6.001418441284917208e+04 1.006590771876143764e+00 6.123001636047006174e-03
6.001418444764494780e+04 1.005173913408150987e+00 6.197977103423179222e-03
6.001418448244072351e+04 1.006664182410364372e+00 6.161305601627779446e-03
6.001418451723649923e+04 1.013241416706721854e+00 6.242500590964759552e-03
6.001418455203228223e+04 1.014067179255524032e+00 6.190381760139851246e-03
6.001418458682805795e+04 1.003523953169740190e+00 6.070695342685302962e-03
6.001418462162383366e+04 1.004880897034141851e+00 6.151704859837394887e-03
6.001418465641960938e+04 9.939762462359809092e-01 6.079900445316417483e-03
6.001418469121538510e+04 9.998797833484047715e-01 6.032146358944393688e-03
6.001418472601116810e+04 1.008341368135671878e+00 6.296459485932640390e-03
6.001418476080694381e+04 1.016009786540064574e+00 6.214159334951868674e-03
6.001418479560271953e+04 9.961687532373456611e-01 6.079602034288460882e-03
6.001418483039849525e+04 1.000169814066125040e+00 6.082871020794191133e-03
6.001418486519427097e+04 1.005639944010289222e+00 6.192018624817260085e-03
6.001418489999004669e+04 1.003986438728304398e+00 6.192165137768488800e-03
6.001418493478582241e+04 9.985909739400345986e-01 6.091902541287799039e-03
6.001418496958160540e+04 1.004619382153959739e+00 6.201024231517590982e-03
6.001418500437738112e+04 1.008404076687223982e+00 6.277820117236379387e-03
6.001418503917315684e+04 1.007346626491681496e+00 6.306661561946871712e-03
6.001418507396893256e+04 1.013403527425558615e+00 6.326290058364322094e-03
6.001418510876470827e+04 1.006354673918400833e+00 6.371637485440277693e-03
6.001418514356049127e+04 1.006320998547731937e+00 6.337113530090123827e-03
6.001418517835626699e+04 9.883906736194324472e-01 6.136956920841089846e-03
6.001418521315204271e+04 9.956060693650314875e-01 6.191584421711892813e-03
6.001418524794781843e+04 9.983131468107979689e-01 6.197257191688665227e-03
6.001418528274359414e+04 9.874962745140447584e-01 6.103890808451971871e-03
6.001418531753937714e+04 9.919822037103956935e-01 6.273745440728908072e-03
6.001418535233515286e+04 9.892110491670441652e-01 6.209540394429474697e-03
6.001418538713092858e+04 9.844721459558102294e-01 6.250125118552217127e-03
6.001418542192670429e+04 9.834127705595712143e-01 6.107633786261105167e-03
6.001418545672248001e+04 9.828465119818389217e-01 6.113651299484578090e-03
6.001418549151825573e+04 9.827492414167242618e-01 6.094716898860863367e-03
6.001418552631403145e+04 9.800202160659597928e-01 6.031606243707647065e-03
6.001418556110981444e+04 9.832916771276180024e-01 6.124815348557322361e-03
6.001418559590559016e+04 9.876184886436618626e-01 6.158311704681567952e-03
6.001418563070136588e+04 9.858289514492722949e-01 6.123477784699612146e-03
6.001418566549714160e+04 9.879206827118901524e-01 6.111884854426560473e-03
6.001418570029291732e+04 9.803056320290176595e-01 6.218043546011962561e-03
6.001418573508869304e+04 9.754441140874159366e-01 6.126307857734341993e-03
6.001418576988446875e+04 9.980123117601356064e-01 6.369023236772849289e-03
6.001418580468025175e+04 9.970458526734935489e-01 6.365376479522844022e-03
6.001418583947602747e+04 9.930092703461143033e-01 6.252823377146977946e-03
6.001418587427180319e+04 9.759811855364054489e-01 6.210052488294024765e-03
6.001418590906757890e+04 9.894260651612920565e-01 6.293702034474587224e-03
6.001418594386335462e+04 9.691948529920215716e-01 6.156297155143377990e-03
6.001418597865913762e+04 9.766168856265589060e-01 6.112146998363261578e-03
6.001418601345491334e+04 9.892460390436671469e-01 6.264324487413653643e-03
6.001418604825068905e+04 9.912905260383806372e-01 6.340818212022969295e-03
6.001418608304646477e+04 9.813946963465591811e-01 6.305143056984712120e-03
6.001418611784224049e+04 9.851265179043717790e-01 6.376106444387065648e-03
6.001418615263801621e+04 9.847740977566041831e-01 6.283850677941174231e-03
6.001418618743379193e+04 9.743862862237370193e-01 6.310454881595924798e-03
6.001418622222957492e+04 9.702186964924442991e-01 6.084257448996275956e-03
6.001418625702535064e+04 9.857533438820397231e-01 6.213142197928140514e-03
6.001418629182112636e+04 9.724087666455378809e-01 6.151197719513206569e-03
6.001418632661690208e+04 9.731247747116331670e-01 6.124173356859981786e-03
6.001418636141267780e+04 9.802774032721222053e-01 6.036427762879871713e-03
6.001418639620846079e+04 9.755050351029351807e-01 6.055209333560280724e-03
6.001418643100423651e+04 9.649829853347295927e-01 6.104417394603748118e-03
6.001418646580001223e+04 9.688208495025985023e-01 6.065395838032599379e-03
6.001418650059578795e+04 9.761560139844559503e-01 6.073320167049653731e-03
6.001418653539156367e+04 9.693420497019368254e-01 5.900213282231427103e-03
6.001418657018734666e+04 9.643727409190883115e-01 5.937770683097681919e-03
6.001418660498312238e+04 9.801270342711220218e-01 6.051734445849917335e-03
6.001418663977889810e+04 9.738264091133993494e-01 5.986687632247017846e-03
6.001418667457467382e+04 9.687452422032397648e-01 5.914539686340746297e-03
6.001418670937044953e+04 9.754223578629441782e-01 6.040430873893456142e-03
6.001418674416623253e+04 9.764220059143473573e-01 6.042898718964150907e-03
6.001418677896200825e+04 9.887175810498484152e-01 6.121203020995305728e-03
6.001418681375778397e+04 9.862521018978585019e-01 6.104774208817671799e-03
6.001418684855355968e+04 9.919729082955831556e-01 6.296017192624897042e-03
6.001418688334933540e+04 1.006972586413641846e+00 6.509882021021832534e-03
6.001418691814511840e+04 1.001516106871551237e+00 6.904842604953934614e-03
6.001418695294089412e+04 9.792283042953529026e-01 6.153420805754922576e-03
6.001418698773666983e+04 9.791249630721955421e-01 6.007892230050718846e-03
6.001418702253244555e+04 9.811689707929254212e-01 6.152471305907237543e-03
6.001418705732822127e+04 9.947530578852419314e-01 6.294599389733579291e-03
6.001418709212400427e+04 1.011326178863116931e+00 6.613170771026717111e-03
6.001418712691977998e+04 1.001654811758571295e+00 6.870395162251285819e-03
6.001418716171555570e+04 9.968525051006037474e-01 6.532946644294378678e-03
6.001418719651133142e+04 9.993159640466704463e-01 6.450382346450315649e-03
6.001418723130710714e+04 1.010948987198856841e+00 6.685524730300185757e-03
6.001418726610289013e+04 9.913774045856872386e-01 6.296274937595148363e-03
6.001418730089866585e+04 9.907525442113794822e-01 6.124355302319087896e-03
6.001418733569444157e+04 9.930768183217274503e-01 6.218007174144290355e-03
6.001418737049021729e+04 9.962036890889933716e-01 6.161646096132500187e-03
6.001418740528599301e+04 1.027060200921041888e+00 6.717456489053087211e-03
6.001418744008176873e+04 1.025205623806422439e+00 6.649673977282022710e-03
6.001418747487754445e+04 9.979456586979079669e-01 6.255646005670183196e-03
6.001418750967332744e+04 1.001856645827626791e+00 6.304831477682328045e-03
6.001418754446910316e+04 1.009925402393974325e+00 6.404898950154856718e-03
6.001418757926487888e+04 1.017911130035225931e+00 6.391785714122500371e-03
6.001418761406065460e+04 1.018490979517937101e+00 6.628149215718234788e-03
6.001418764885643031e+04 1.026919447683120268e+00 6.435954903798835926e-03
6.001418768365221331e+04 1.006632061758214514e+00 6.350639276246073696e-03
6.001418771844798903e+04 1.016376642602929925e+00 6.510352868456774876e-03
6.001418775324376475e+04 1.014981329136521282e+00 6.460530081783692584e-03
6.001418778803954046e+04 1.019385907725373963e+00 6.372616439190305869e-03
6.001418782283531618e+04 1.027128504598389780e+00 6.555903396334996150e-03
6.001418785763109190e+04 1.018533574831638866e+00 6.421969377152471174e-03
6.001418789242686762e+04 1.025486428951613016e+00 6.552892218855504297e-03
6.001418792722265061e+04 1.039198023037500196e+00 6.803094431453339183e-03
6.001418796201842633e+04 1.028645833259328235e+00 6.672030674692156112e-03
6.001418799681420205e+04 1.022199764687357071e+00 6.516261842456466322e-03
6.001418803160997777e+04 1.033308394638470684e+00 6.709641742548158073e-03
6.001418806640575349e+04 1.023009091427962369e+00 6.637436260359646199e-03
6.001418810120153648e+04 1.014717772272901719e+00 6.234760971253730868e-03
6.001418813599731220e+04 1.023386247919609637e+00 6.314540800295058084e-03
6.001418817079308792e+04 1.024779001916730437e+00 6.357767686031992778e-03
6.001418820558886364e+04 1.017216981273870058e+00 6.241029652234075277e-03
6.001418824038463936e+04 1.027175025593380919e+00 6.327105071515165720e-03
6.001418827518042235e+04 1.014926990998611389e+00 6.209209013218436150e-03
6.001418830997619807e+04 1.017603864367366606e+00 6.200898196526819818e-03
6.001418834477197379e+04 1.026857254146421150e+00 6.387362690885995710e-03
6.001418837956774951e+04 1.007892957484693097e+00 6.290586315621995474e-03
6.001418841436352523e+04 1.019442385087235836e+00 6.456187025928337118e-03
6.001418844915930822e+04 1.017132628496724145e+00 6.409103566159332285e-03
6.001418848395508394e+04 1.027132397246118156e+00 6.635452415776165250e-03
6.001418851875085966e+04 1.034545827738045487e+00 6.526090695394147663e-03
6.001418855354663538e+04 1.011821089394742135e+00 6.295653838630964165e-03
6.001418858834241109e+04 1.012187405982180488e+00 6.257800851566026022e-03
6.001418862313819409e+04 1.001877474846142313e+00 6.428633121573800076e-03
6.001418865793396981e+04 1.035860043758194848e+00 6.896270437037926165e-03
6.001418869272974553e+04 1.022566522499456676e+00 6.717263868782772512e-03
6.001418872752552124e+04 1.023521642367584805e+00 6.850919818334965349e-03
6.001418876232129696e+04 1.006179032290315245e+00 6.373427368662069707e-03
6.001418879711707996e+04 1.003212011919673685e+00 6.384399755923273433e-03
6.001418883191285568e+04 1.004448469178031988e+00 6.324450531432828856e-03
6.001418886670863139e+04 1.006928644779200965e+00 6.474147445150455968e-03
6.001418890150440711e+04 1.010431803368671666e+00 6.575560585786407487e-03
6.001418893630018283e+04 1.011400261859763061e+00 6.446425993671948095e-03
6.001418897109595855e+04 1.011271579411797017e+00 6.563967879874711697e-03
6.001418900589173427e+04 1.023584994804444204e+00 6.678682623764491469e-03
6.001418904068751726e+04 1.011389757896670849e+00 6.531048801762759717e-03
6.001418907548329298e+04 1.001728847589923532e+00 6.334937304923074324e-03
6.001418911027906870e+04 1.000983687015574608e+00 6.316572373543086552e-03
6.001418914507484442e+04 1.012412857712192471e+00 6.431929422745908884e-03
6.001418917987062014e+04 1.006022315675491496e+00 6.245478798977253769e-03
6.001418921466640313e+04 9.934958134485767367e-01 6.195310879655809011e-03
6.001418924946217885e+04 1.006116265096403950e+00 6.275168932259768753e-03
6.001418928425795457e+04 9.801832325231981669e-01 6.043203294905296827e-03
6.001418931905373029e+04 9.926152936487233625e-01 6.140123022184845042e-03
6.001418935384950601e+04 9.870575186927662559e-01 6.236772010923293322e-03
6.001418938864528172e+04 9.952772278877671797e-01 6.192852432086868447e-03
6.001418942344105744e+04 9.854584919996710601e-01 6.105586365950471835e-03
6.001418945823684044e+04 9.859647705372895921e-01 6.298153271345509341e-03
6.001418949303261616e+04 9.896621069346150934e-01 6.137909273905107349e-03
6.001418952782839187e+04 9.831624014249500387e-01 6.287048166230552702e-03
6.001418956262416759e+04 9.967527737981006775e-01 6.315812706264967158e-03
6.001418959741994331e+04 9.955148954823428431e-01 6.525486170564597649e-03
6.001418963221572631e+04 9.822803286566658132e-01 6.241235160220622719e-03
6.001418966701150202e+04 9.832335474303366407e-01 6.357635235734549438e-03
6.001418970180727774e+04 9.814489841369957723e-01 6.203785600310512960e-03
6.001418973660305346e+04 9.843484154391786145e-01 6.200757216615824553e-03
6.001418977139882918e+04 9.803250772493717902e-01 6.065720431871132745e-03
6.001418980619460490e+04 9.814945248680819745e-01 6.245464890962722920e-03
6.001418984099038062e+04 9.683706704750734140e-01 6.183971228381865415e-03
6.001418987578616361e+04 9.831548471959631330e-01 6.257251426030945897e-03
6.001418991058193933e+04 9.871777196786394315e-01 6.182498856825453283e-03
6.001418994537771505e+04 9.838002892876982486e-01 6.145718141055733601e-03
6.001418998017349077e+04 9.993980962376023403e-01 6.242079330480447899e-03
6.001419001496926649e+04 9.827558691252423761e-01 6.140067913513709043e-03
6.001419004976504948e+04 9.784923178986479897e-01 6.063729620309853303e-03
6.001419008456082520e+04 9.759531392125830873e-01 6.201864631727047918e-03
6.001419011935660092e+04 9.656568043734834461e-01 6.187726299114791259e-03
6.001419015415237664e+04 9.824849484819395684e-01 6.345614189156918716e-03
6.001419018894815235e+04 9.729038609065917553e-01 6.148685206890769361e-03
6.001419022374393535e+04 9.680200831398581007e-01 6.046536899162762400e-03
6.001419025853971107e+04 9.771161926223356220e-01 6.216464726519568135e-03
6.001419029333548679e+04 9.874772834338089167e-01 6.148469845935707057e-03
6.001419032813126250e+04 9.695174887814724807e-01 6.175238921641895175e-03
6.001419036292703822e+04 9.778587514537386838e-01 6.372423379671788256e-03
6.001419039772281394e+04 9.776516502500522954e-01 6.200276456709649490e-03
6.001419043251858966e+04 9.784057084553264838e-01 6.253313509339972903e-03
6.001419046731437265e+04 9.849830051553208898e-01 6.221774350904829727e-03
6.001419050211014837e+04 9.789980605125901958e-01 6.201555721832141023e-03
6.001419053690592409e+04 9.790437393538884425e-01 6.162546485176176661e-03
6.001419057170170709e+04 9.867633997080466068e-01 6.375849298565239645e-03
6.001419060649748280e+04 9.730001358313389304e-01 6.120598124118113888e-03
6.001419064129325852e+04 9.905942884926872694e-01 6.203055998355292387e-03
6.001419067608903424e+04 9.755150967999527412e-01 6.111955131846067563e-03
6.001419071088480996e+04 9.754449725444133135e-01 6.153646220708332282e-03
6.001419074568058568e+04 9.781565953498034816e-01 6.100101603180376440e-03
6.001419078047636140e+04 9.797778172135671593e-01 6.146245778537057572e-03
6.001419081527214439e+04 9.747824964612228360e-01 5.967389448433646146e-03
6.001419085006792011e+04 9.810915967327915599e-01 6.169318523443200267e-03
6.001419088486369583e+04 9.753152882734181794e-01 6.030275249764018367e-03
6.001419091965947155e+04 9.753908088938837428e-01 6.074576260298348782e-03
6.001419095445524727e+04 9.866091914535156659e-01 6.266726604303583976e-03
6.001419098925103026e+04 9.944888559704564424e-01 6.264274256303891536e-03
6.001419102404680598e+04 9.999987289717202632e-01 6.294458504945700875e-03
6.001419105884258170e+04 9.906532682060861239e-01 6.290101368863160701e-03
6.001419109363835742e+04 9.957546714610503447e-01 6.185775937560295153e-03
6.001419112843413313e+04 9.787876617736603890e-01 6.169369985072084735e-03
6.001419116322991613e+04 9.901839359392003992e-01 6.226281999305745100e-03
6.001419119802569185e+04 9.916262473469789063e-01 6.194270102452803170e-03
6.001419123282146757e+04 9.978964539774416442e-01 6.279886703948928811e-03
6.001419126761724328e+04 9.898724262128212326e-01 6.124347123534916275e-03
6.001419130241301900e+04 9.978498580911775440e-01 6.175326622094534819e-03
6.001419133720880200e+04 1.000363298356957031e+00 6.290957659546543915e-03
6.001419137200457772e+04 1.000715711761716475e+00 6.400466769129673633e-03
6.001419140680035343e+04 1.003032629801601461e+00 6.155205481234387807e-03
6.001419144159612915e+04 1.011085204340142596e+00 6.367535978630474089e-03
6.001419147639190487e+04 1.008710388902682720e+00 6.157040898507951110e-03
6.001419151118768787e+04 1.019887861434877196e+00 6.237710005816294104e-03
6.001419154598346358e+04 1.000626171364993988e+00 6.117933136049363493e-03
6.001419158077923930e+04 1.003410676623186948e+00 6.135778310489285910e-03
6.001419161557501502e+04 1.008894645146636737e+00 6.119586289302495798e-03
6.001419165037079074e+04 1.010532035026623587e+00 6.242639716985568486e-03
6.001419168516657373e+04 1.006544627955809235e+00 6.047960019262228759e-03
6.001419171996234945e+04 1.003382352925048737e+00 6.076516870888236214e-03
6.001419175475812517e+04 1.019198321295011089e+00 6.109090153038261063e-03
6.001419178955390089e+04 1.035192558916322447e+00 6.336260702482809579e-03
6.001419182434967661e+04 1.024201760224666247e+00 6.275400547071129272e-03
6.001419185914545233e+04 1.012076411306196411e+00 6.088067144508209176e-03
6.001419189394122805e+04 1.011000241635236829e+00 6.145351303222557592e-03
6.001419192873701104e+04 1.012405041658380744e+00 6.137559208860792273e-03
6.001419196353278676e+04 1.037423414598961369e+00 6.281204963322586064e-03
6.001419199832856248e+04 1.025467185464497444e+00 6.114792954193546196e-03
6.001419203312433820e+04 1.021481356137764029e+00 6.100527732547649830e-03
6.001419206792011391e+04 1.004830828302947898e+00 6.104260953507130265e-03
6.001419210271588963e+04 1.016183534188293214e+00 6.136657238659707671e-03
6.001419213751166535e+04 1.001640440211735150e+00 6.111781901522163503e-03
6.001419217230744835e+04 1.011165019198303705e+00 6.163152863194856605e-03
6.001419220710322406e+04 1.013881876351886424e+00 6.118189091658431285e-03
6.001419224189899978e+04 1.010864197399978570e+00 6.074937729666407896e-03
6.001419227669477550e+04 1.026817846534724854e+00 6.306935662295035279e-03
6.001419231149055122e+04 1.010584245942733883e+00 6.063576943543855235e-03
6.001419234628633421e+04 1.009908269712609163e+00 6.145627643728590259e-03
6.001419238108210993e+04 1.035348836861864186e+00 6.339164830180979947e-03
6.001419241587788565e+04 1.016916812975206197e+00 6.188962818656758812e-03
6.001419245067366137e+04 1.019921161620229944e+00 6.196391628511001802e-03
6.001419248546943709e+04 1.016912238933309176e+00 6.084722533812631125e-03
6.001419252026522008e+04 1.010097749086976693e+00 6.062282949433252938e-03
6.001419255506099580e+04 1.018578923424098059e+00 6.170937081453802507e-03
6.001419258985677152e+04 1.015478381340033209e+00 6.099835135520810352e-03
6.001419262465254724e+04 1.009678463590919728e+00 6.068403851026030020e-03
6.001419265944832296e+04 1.017830441445266576e+00 6.116425578808388358e-03
6.001419269424410595e+04 1.024441628003260218e+00 6.236908805287730805e-03
6.001419272903988167e+04 1.034823546663168337e+00 6.274817975933814906e-03
6.001419276383565739e+04 1.023600161785240825e+00 6.213575873600290893e-03
6.001419279863143311e+04 1.029163495514519022e+00 6.201537127937569414e-03
6.001419283342720883e+04 1.036978617510436740e+00 6.239905131106916573e-03
6.001419286822299182e+04 1.032833853062792517e+00 6.313053927520316522e-03
6.001419290301876754e+04 1.025018321991262749e+00 6.330438922835070377e-03
6.001419293781454326e+04 1.027625270293290649e+00 6.218433554849909714e-03
6.001419297261031898e+04 1.013445811469962710e+00 6.117148801066962967e-03
6.001419300740609469e+04 1.026699926742422830e+00 6.286690428949779502e-03
6.001419304220187041e+04 1.022220483827035675e+00 6.078449841641496605e-03
6.001419307699764613e+04 1.023334906247780340e+00 6.187499535735450744e-03
6.001419311179342913e+04 1.016178265685173221e+00 6.128168187178166873e-03
6.001419314658920484e+04 1.009858643521288624e+00 6.016041346547724294e-03
6.001419318138498056e+04 1.021255083465057112e+00 6.154421677195075387e-03
6.001419321618075628e+04 1.016182993899063636e+00 6.079639623856409637e-03
6.001419325097653200e+04 1.027489825246275856e+00 6.137022192037250475e-03
6.001419328577231499e+04 1.015570647190602305e+00 6.073223506224001075e-03
6.001419332056809071e+04 1.005225970672051217e+00 6.134030468285885281e-03
6.001419335536386643e+04 1.015662387362948005e+00 6.119459331352185977e-03
6.001419339015964215e+04 1.010878613589646813e+00 6.145074822498194922e-03
6.001419342495541787e+04 1.009630673175501148e+00 6.098660036355868508e-03
6.001419345975119359e+04 1.005957807125915204e+00 6.155813256135195081e-03
6.001419349454696930e+04 1.003839447333744861e+00 6.034776517268761187e-03
6.001419352934275230e+04 1.010868426741576620e+00 6.114746522952838048e-03
6.001419356413852802e+04 1.010040796625043980e+00 6.095485740334827610e-03
6.001419359893430374e+04 1.008617746130688886e+00 6.174847888479578772e-03
6.001419363373007945e+04 1.006401947760490856e+00 6.094224108112401492e-03
6.001419366852585517e+04 9.993988795914161560e-01 6.059115433084899874e-03
6.001419370332163817e+04 1.013761310296387164e+00 6.106885150643408602e-03
6.001419373811741389e+04 9.848531200404815333e-01 5.989435817983422734e-03
6.001419377291318960e+04 9.953095867590535661e-01 5.935683176127103979e-03
6.001419380770896532e+04 9.933964902540092234e-01 5.977995769337374025e-03
6.001419384250474104e+04 1.012259027052449856e+00 6.136343734575086355e-03
6.001419387730051676e+04 9.878693961074883623e-01 6.080307964877996151e-03
6.001419391209629248e+04 9.911039365410234669e-01 6.041072684417209300e-03
6.001419394689207547e+04 9.790848506147474817e-01 6.036043291515484979e-03
6.001419398168785119e+04 9.785738437437733195e-01 5.942139545543101940e-03
6.001419401648362691e+04 9.755344801757969142e-01 5.962079986605323817e-03
6.001419405127940263e+04 9.904115915315619967e-01 6.023316456247264708e-03
6.001419408607517835e+04 9.875496030534717251e-01 5.981607850174688358e-03
6.001419412087096134e+04 9.754981593503733173e-01 5.944468160002660921e-03
6.001419415566673706e+04 9.771062906740436427e-01 5.979140113874503552e-03
6.001419419046251278e+04 9.937046313827315736e-01 6.001381896628944779e-03
6.001419422525828850e+04 9.861347027354364636e-01 5.966546626339379322e-03
6.001419426005406422e+04 9.966276344747500016e-01 6.098938818653295256e-03
6.001419429484984721e+04 1.003719212164062569e+00 6.150121579157988641e-03
6.001419432964562293e+04 9.823260773584259198e-01 6.014036173329126607e-03
6.001419436444139865e+04 9.949857797544999771e-01 6.058574991675975442e-03
6.001419439923717437e+04 9.854060398960728939e-01 6.025596656703691677e-03
6.001419443403295008e+04 9.950967481160740702e-01 6.093410426025584227e-03
6.001419446882872580e+04 9.857488085628512975e-01 6.005145357570091519e-03
6.001419450362450152e+04 9.869005521886150545e-01 6.030646778543156776e-03
6.001419453842028452e+04 9.935128336255945047e-01 6.171060115804029474e-03
6.001419457321606023e+04 9.892247016441862995e-01 6.153453372100598298e-03
6.001419460801183595e+04 9.917757054868474587e-01 6.181730288729395291e-03
6.001419464280761167e+04 1.000680345679345162e+00 6.167315427082323102e-03
6.001419467760338739e+04 9.913382622036372993e-01 6.286104702866483589e-03
6.001419471239917038e+04 9.958304439246881135e-01 6.171983854556650946e-03
6.001419474719494610e+04 9.818424859865738652e-01 6.094851417753111705e-03
6.001419478199072182e+04 1.006941388091725953e+00 6.228313014809070715e-03
6.001419481678649754e+04 9.931898382246922008e-01 6.163628004127095356e-03
6.001419485158227326e+04 9.895203109580854584e-01 6.106757049658914117e-03
6.001419488637804898e+04 9.979391471371754641e-01 6.170585099793213756e-03
6.001419492117382470e+04 9.882920826948001780e-01 6.242545414406323011e-03
6.001419495596960769e+04 9.983961953091536889e-01 6.175041719852968070e-03
6.001419499076538341e+04 9.865852409125684952e-01 6.068908971624218177e-03
6.001419502556115913e+04 9.799593289766131976e-01 5.990558654524648016e-03
6.001419506035693485e+04 9.869614635223346033e-01 6.085170426844399225e-03
6.001419509515271056e+04 9.947980394125701675e-01 6.258828048128484839e-03
6.001419512994849356e+04 9.900828991471161133e-01 6.078501100265674278e-03
6.001419516474426928e+04 1.007075251339556221e+00 6.209065717186517362e-03
6.001419519954004500e+04 1.018258671746631094e+00 6.195244992096400616e-03
6.001419523433582071e+04 1.008499344857432867e+00 6.166957196699577454e-03
6.001419526913159643e+04 1.019945807763496193e+00 6.426522731236263865e-03
6.001419530392737943e+04 1.018873184364764706e+00 6.304423035208692704e-03
6.001419533872315515e+04 1.009596219085200808e+00 6.176931795048035308e-03
6.001419537351893086e+04 1.015602188540233985e+00 6.253123534880337259e-03
6.001419540831470658e+04 1.004470295260480706e+00 6.022988862454586000e-03
6.001419544311048230e+04 1.005713139058246774e+00 6.109953284253167444e-03
6.001419547790626530e+04 1.008020040521953264e+00 6.174897052911491532e-03
6.001419551270204101e+04 1.025944820420780390e+00 6.334718474319894592e-03
6.001419554749781673e+04 1.020075406945103014e+00 6.354464291366559124e-03
6.001419558229359245e+04 1.024062407796206831e+00 6.219285201393143225e-03
6.001419561708936817e+04 1.016599442297767997e+00 6.187375585450798250e-03
6.001419565188515116e+04 1.011387414764641779e+00 6.106998487309240470e-03
6.001419568668092688e+04 1.020606625897749087e+00 6.187749924214876705e-03
6.001419572147670260e+04 1.015533538091673016e+00 6.116469419587107492e-03
6.001419575627247832e+04 1.012174084364414250e+00 6.154082844463617044e-03
6.001419579106825404e+04 1.020073354521210840e+00 6.144362554875386524e-03
6.001419582586403703e+04 1.019681046796234947e+00 6.185765812410455936e-03
6.001419586065981275e+04 1.013033184475944370e+00 6.129716376296552409e-03
6.001419589545558847e+04 1.018163531612930273e+00 6.149850168587715944e-03
6.001419593025136419e+04 1.002188880313013453e+00 6.073802362973752290e-03
6.001419596504713991e+04 1.029834823576393443e+00 6.237391187972366087e-03
6.001419599984292290e+04 1.009771572596654732e+00 6.127006428055876280e-03
6.001419603463869862e+04 1.017487385115515952e+00 6.364092564272710167e-03
6.001419606943447434e+04 1.009607615015688742e+00 6.262440905232188881e-03
6.001419610423025006e+04 1.024738592937928461e+00 6.280741260778914363e-03
6.001419613902602578e+04 1.022052258182249762e+00 6.172325301036285516e-03
6.001419617382180149e+04 1.032353380220236483e+00 6.410913802242988908e-03
6.001419620861757721e+04 1.022619816105348800e+00 6.233185630624692684e-03
6.001419624341336021e+04 1.020509033798389753e+00 6.216702592785487529e-03
6.001419627820913593e+04 1.020622201707219512e+00 6.279031733510556136e-03
6.001419631300491164e+04 1.029571014294128783e+00 6.303099068279260225e-03
6.001419634780068736e+04 1.012756307711931925e+00 6.203791625373856165e-03
6.001419638259646308e+04 1.015304784480162370e+00 6.233974923646218302e-03
6.001419641739224608e+04 1.011208767960725563e+00 6.189781704000567146e-03
6.001419645218802179e+04 1.015560968027666044e+00 6.189825324507695382e-03
6.001419648698379751e+04 1.012990582611572155e+00 6.122575136935713529e-03
6.001419652177957323e+04 1.026299525718328942e+00 6.317654829005724983e-03
6.001419655657534895e+04 1.019371000937148164e+00 6.189320789141049273e-03
6.001419659137112467e+04 1.015516659222599927e+00 6.168259149478519561e-03
6.001419662616690039e+04 1.023816083281801959e+00 6.265391939151853870e-03
6.001419666096268338e+04 1.010370913752843824e+00 6.159077938117046500e-03
6.001419669575845910e+04 1.023154419043723840e+00 6.251098546280512216e-03
6.001419673055423482e+04 1.011139356360589714e+00 6.121870467233399282e-03
6.001419676535001054e+04 1.012048709006142078e+00 6.134117127980844367e-03
6.001419680014578626e+04 1.017302084581161337e+00 6.160830914467215445e-03
6.001419683494156197e+04 1.011261198834956021e+00 6.168832663571310708e-03
6.001419686973733769e+04 1.028391869188118646e+00 6.216896022560513754e-03
6.001419690453312069e+04 1.016382704453933750e+00 6.097556122374620489e-03
6.001419693932889641e+04 1.008248485114130899e+00 6.169521143457559059e-03
6.001419697412467212e+04 1.011233979805523209e+00 6.131183372669751080e-03
6.001419700892044784e+04 1.012095229776358352e+00 6.098708721158413795e-03
6.001419704371622356e+04 1.007491018589672382e+00 6.096671195751511910e-03
6.001419707851200656e+04 1.009533487518700312e+00 6.180471239404581978e-03
6.001419711330778227e+04 1.021929013836969879e+00 6.224138660159221279e-03
6.001419714810355799e+04 1.021376915201972047e+00 6.343241626162140698e-03
6.001419718289933371e+04 1.015935253141150074e+00 6.174113785261632799e-03
6.001419721769510943e+04 1.013311774715119906e+00 6.324453221390817850e-03
6.001419725249089242e+04 1.017997357984819606e+00 6.397429665706081889e-03
6.001419728728666814e+04 1.005208758696343851e+00 6.157835505215859123e-03
6.001419732208244386e+04 1.004774390707843690e+00 6.128456239129750731e-03
6.001419735687821958e+04 1.009171769184504797e+00 6.157472537580828582e-03
6.001419739167399530e+04 1.010744159446088197e+00 6.167109676927709679e-03
6.001419742646977829e+04 1.007766986437538259e+00 6.240598045374763821e-03
6.001419746126555401e+04 1.023978436616519661e+00 6.293036407266043054e-03
6.001419749606132973e+04 1.008247896462835858e+00 6.223068751217853550e-03
6.001419753085710545e+04 1.005438037315864230e+00 6.129991737085320296e-03
6.001419756565288117e+04 1.010592844917762578e+00 6.158274982976687066e-03
6.001419760044866416e+04 1.007321567500634840e+00 6.206311517698351148e-03
6.001419763524443988e+04 1.008255773885851081e+00 6.190263690928418314e-03
6.001419767004021560e+04 9.984685887894320100e-01 6.063704387748647048e-03
6.001419770483599132e+04 1.001079682064201837e+00 6.104224333419845661e-03
6.001419773963176704e+04 9.963277834825370327e-01 6.118632439042683002e-03
6.001419777442755003e+04 9.974144026796721851e-01 6.096796792936095069e-03
6.001419780922332575e+04 1.002709875962464414e+00 6.120863019161103952e-03
6.001419784401910147e+04 1.008300610043694867e+00 6.197742244558677137e-03
6.001419787881487719e+04 1.008029859536911710e+00 6.249542256335502595e-03
6.001419791361065290e+04 1.010890821401213557e+00 6.277344283871721942e-03
6.001419794840642862e+04 9.914843146063039292e-01 6.156541197810974815e-03
6.001419798320220434e+04 1.002261184385702109e+00 6.257462846626665569e-03
6.001419801799798734e+04 1.002190220368085916e+00 6.335583190061389036e-03
6.001419805279376305e+04 9.988387885071415839e-01 6.166211236489514171e-03
6.001419808758953877e+04 1.000912882189074926e+00 6.304317166860677439e-03
6.001419812238531449e+04 1.000514557427032214e+00 6.248617855627040286e-03
6.001419815718109021e+04 1.014544691115282449e+00 6.271156734249228211e-03
6.001419819197687320e+04 9.909461615122469036e-01 6.064574465815562865e-03
6.001419822677264892e+04 9.970490703661434306e-01 6.129948717221462423e-03
6.001419826156842464e+04 1.002305103138133591e+00 6.285228816445802801e-03
6.001419829636420036e+04 1.002768396015915275e+00 6.336672819064967550e-03
6.001419833115997608e+04 9.996372169401164243e-01 6.188951753226925104e-03
6.001419836595575180e+04 1.003928474389259140e+00 6.223695733047950041e-03
6.001419840075152752e+04 9.957956290893758000e-01 6.061284953411428048e-03
6.001419843554731051e+04 1.005365732418367575e+00 6.264771954328410275e-03
6.001419847034308623e+04 1.009664094769900045e+00 6.223249722267759632e-03
6.001419850513886195e+04 1.006973378415191078e+00 6.317406952234370585e-03
6.001419853993463767e+04 1.012135133488529348e+00 6.339695794699806188e-03
6.001419857473041338e+04 1.012185748527329787e+00 6.330373250547423336e-03
6.001419860952618910e+04 9.939959518152278184e-01 6.087180727700289978e-03
6.001419864432196482e+04 1.000551041423046073e+00 6.245249790393901830e-03
6.001419867911774782e+04 1.011596749949589036e+00 6.254371926532063634e-03
6.001419871391352353e+04 1.010702606766900269e+00 6.276669299775290006e-03
6.001419874870929925e+04 1.008155060268407510e+00 6.306383585664883384e-03
6.001419878350507497e+04 1.012127436904794564e+00 6.331245723680508850e-03
6.001419881830085069e+04 1.011144890521639139e+00 6.262202410104134379e-03
6.001419885309663368e+04 1.003828217187809013e+00 6.284431560171810892e-03
6.001419888789240940e+04 1.012019786998769266e+00 6.316765796337271525e-03
6.001419892268818512e+04 1.013435893224073459e+00 6.282237126851442956e-03
6.001419895748396084e+04 1.013333685961434361e+00 6.248211774562591192e-03
6.001419899227973656e+04 1.011652010104565624e+00 6.237689939582771216e-03
6.001419902707551955e+04 1.013439021535009976e+00 6.313951979621450737e-03
6.001419906187129527e+04 1.006769280607930472e+00 6.287395711683772120e-03
6.001419909666707099e+04 1.008742494264561973e+00 6.534021275348613801e-03
6.001419913146284671e+04 1.015438491325580506e+00 6.445561560893256145e-03
6.001419916625862243e+04 1.019445652076478304e+00 6.322057481953299168e-03
6.001419920105440542e+04 1.026534294817678550e+00 6.533186060303333362e-03
6.001419923585018114e+04 1.017423620349061641e+00 6.342398283454162011e-03
6.001419927064595686e+04 1.016813584879689314e+00 6.372107164154466180e-03
6.001419930544173258e+04 1.021023257979547294e+00 6.259372422123545346e-03
6.001419934023750830e+04 1.007724324019018347e+00 6.150101134836770053e-03
6.001419937503328401e+04 1.021589767857530306e+00 6.409292874153290145e-03
6.001419940982905973e+04 1.022500017015085749e+00 6.256261123492633594e-03
6.001419944462484273e+04 1.031070620675601734e+00 6.385024505348258460e-03
6.001419947942061845e+04 1.017081463020432563e+00 6.234615531562266201e-03
6.001419951421639416e+04 1.007651151709940907e+00 6.160991703155142829e-03
6.001419954901216988e+04 1.024463393460458560e+00 6.327418507001227044e-03
6.001419958380794560e+04 1.021166115093175453e+00 6.231450591203101588e-03
6.001419961860372860e+04 1.016327101481684814e+00 6.173029391441443511e-03
6.001419965339950431e+04 1.017188992740962528e+00 6.217568397131789833e-03
6.001419968819528003e+04 1.017605518269168119e+00 6.147876313112870736e-03
6.001419972299105575e+04 1.023016188343375488e+00 6.103537200343412024e-03
6.001419975778683147e+04 1.014690491848729170e+00 6.070895173928224017e-03
6.001419979258261446e+04 1.010864696104063709e+00 6.141272932880076710e-03
6.001419982737839018e+04 1.006222294571541775e+00 6.099243162459680109e-03
6.001419986217416590e+04 1.018281395490661323e+00 6.138578810499627919e-03
6.001419989696994162e+04 1.013068074889259096e+00 6.054265887964020536e-03
6.001419993176571734e+04 1.020820936347518471e+00 6.103699032204015253e-03
6.001419996656150033e+04 1.001222345890705467e+00 6.031998887791979909e-03
6.001420000135727605e+04 1.006152607968744839e+00 6.045021952369415350e-03
6.001420003615305177e+04 1.001336902849698562e+00 6.037181617017807478e-03
6.001420007094882749e+04 1.007221332936709013e+00 6.014876910947009395e-03
6.001420010574460321e+04 1.009479048902488740e+00 6.076310874857527265e-03
6.001420014054038620e+04 1.014053273055201876e+00 6.038412481082996303e-03
6.001420017533616192e+04 1.010103481604139875e+00 6.075299592619954996e-03
6.001420021013193764e+04 1.012308023565540394e+00 6.014428787134012099e-03
6.001420024492771336e+04 1.009947198546820690e+00 6.134596925573283788e-03
6.001420027972348907e+04 1.013035338265051877e+00 6.112738207976540876e-03
6.001420031451926479e+04 1.011589012653666186e+00 6.062337493185026779e-03
6.001420034931504051e+04 1.016640575158447524e+00 6.086872165398460668e-03
6.001420038411082351e+04 1.004661898809642739e+00 6.025955496880186675e-03
6.001420041890659923e+04 1.010243130066638129e+00 6.038426022409298759e-03
6.001420045370237494e+04 1.002826559498154468e+00 5.964810633048617076e-03
6.001420048849815066e+04 1.027722956691996981e+00 6.132352073907400801e-03
6.001420052329392638e+04 1.004478900210782122e+00 6.016476540460495570e-03
6.001420055808970938e+04 1.001280180536526121e+00 6.006865472447537810e-03
6.001420059288548509e+04 1.011564263166172983e+00 6.053694871115432481e-03
6.001420062768126081e+04 1.007102268310635651e+00 6.034380535758690663e-03
6.001420066247703653e+04 1.000106795898555223e+00 6.075883319064743181e-03
6.001420069727281225e+04 9.959810549852002870e-01 6.123712483046138584e-03
6.001420073206859524e+04 1.013686970772022633e+00 6.171038262236962398e-03
6.001420076686437096e+04 1.002363748396152943e+00 6.152821679535049049e-03
6.001420080166014668e+04 1.005267388677904439e+00 6.134056115391831217e-03
6.001420083645592240e+04 1.011803801437159978e+00 6.134996048199664077e-03
6.001420087125169812e+04 9.966370348508070132e-01 5.994840613860753439e-03
6.001420090604747384e+04 1.001816379223340991e+00 6.085983755706399906e-03
6.001420094084324955e+04 9.959521206536516846e-01 6.124932919818965385e-03
6.001420097563903255e+04 1.002811295050812346e+00 6.131646930452687265e-03
6.001420101043480827e+04 1.000239196905222228e+00 6.146395268967568513e-03
6.001420104523058399e+04 9.880548861981219844e-01 5.982050454041476333e-03
6.001420108002635970e+04 9.869614774402907242e-01 5.979736708263506256e-03
6.001420111482213542e+04 9.877019008622690555e-01 6.037898176701701758e-03
6.001420114961791114e+04 9.973518035342686661e-01 6.135121036589812234e-03
6.001420118441368686e+04 9.955455231286710616e-01 6.048992571841788762e-03
6.001420121920946985e+04 9.914258474033492696e-01 6.038415191941593797e-03
6.001420125400524557e+04 9.921538240548045673e-01 6.048061536237550433e-03
6.001420128880102129e+04 9.857078454469693218e-01 6.014736649628365552e-03
6.001420132359679701e+04 9.944156331760186651e-01 6.114816518443703247e-03
6.001420135839257273e+04 9.862611247898882549e-01 5.988301358534456158e-03
6.001420139318835572e+04 9.882059108351811672e-01 5.953844333919170763e-03
6.001420142798413144e+04 9.931005105628997187e-01 5.987908580035400039e-03
6.001420146277990716e+04 1.002338800887812464e+00 6.044117268273333995e-03
6.001420149757568288e+04 9.990984309579350464e-01 6.056156092913486839e-03
6.001420153237145860e+04 9.943204815338899660e-01 6.047856100217953619e-03
6.001420156716724159e+04 9.889635060450691073e-01 6.130771417628643610e-03
6.001420160196301731e+04 9.848270046708545999e-01 5.989782576375756069e-03
6.001420163675879303e+04 9.902500154860434112e-01 6.054788319615170451e-03
6.001420167155456875e+04 9.844273307480090329e-01 5.974629407934809594e-03
6.001420170635034447e+04 9.788672093944504882e-01 6.150657185186779452e-03
6.001420174114612746e+04 9.854790237976633893e-01 6.003699393616363823e-03
6.001420177594190318e+04 9.835113581192969079e-01 6.042849076073299880e-03
6.001420181073767890e+04 9.748627723663765288e-01 5.991357489856368249e-03
6.001420184553345462e+04 9.778165394657023501e-01 6.038789379543657056e-03
6.001420188032923033e+04 9.885586902647716112e-01 6.080391237737550227e-03
6.001420191512501333e+04 9.842638534048576693e-01 5.999244088740143636e-03
6.001420194992078905e+04 9.828452024179025193e-01 5.984958603685780476e-03
6.001420198471656477e+04 9.778802061789667599e-01 5.984114652211314916e-03
6.001420201951234048e+04 9.671761185858769316e-01 5.983971185916990392e-03
6.001420205430811620e+04 9.839523786592231369e-01 5.992261664112563148e-03
6.001420208910389920e+04 9.709913884101984971e-01 5.968987972576932435e-03
6.001420212389967492e+04 9.782588133398473218e-01 5.985256972261650092e-03
6.001420215869545063e+04 9.842334076851912972e-01 6.076951032439915912e-03
6.001420219349122635e+04 9.716365949095948640e-01 5.889705193986996892e-03
6.001420222828700207e+04 9.846833915053244679e-01 6.086921761778042034e-03
6.001420226308277779e+04 9.888530479376754778e-01 6.159220568670630523e-03
6.001420229787855351e+04 9.824540941404596994e-01 6.112305723915941250e-03
6.001420233267433650e+04 9.833533472778628326e-01 6.148253251434302423e-03
6.001420236747011222e+04 9.783273424566315546e-01 6.045969390874109117e-03
6.001420240226588794e+04 9.887662804729789867e-01 6.210506270464936224e-03
6.001420243706166366e+04 9.808671157771347016e-01 6.093448701837039447e-03
6.001420247185743938e+04 9.978728295056420450e-01 6.414677322421376629e-03
6.001420250665322237e+04 1.004306247357614090e+00 6.258560379338044301e-03
6.001420254144899809e+04 9.967233954291401243e-01 6.163306710776919432e-03
6.001420257624477381e+04 9.842992067883988838e-01 6.100171909785123692e-03
6.001420261104054953e+04 9.772329292273076451e-01 6.148230503751645620e-03
6.001420264583632525e+04 9.746378002031481635e-01 6.023555896391920642e-03
6.001420268063210096e+04 9.922757042453934639e-01 6.170069324024704885e-03
6.001420271542787668e+04 9.903141226197098579e-01 6.040476945524231311e-03
6.001420275022365968e+04 9.873672227966612258e-01 6.055689992291568742e-03
6.001420278501943540e+04 9.781784503056613067e-01 6.085824902832407887e-03
6.001420281981521111e+04 9.746892394858684971e-01 6.018820595964226132e-03
6.001420285461098683e+04 9.818086805699485220e-01 6.047462229628259092e-03
6.001420288940676255e+04 9.864302010900525275e-01 6.078795135048574438e-03
6.001420292420254555e+04 9.885314171339222300e-01 6.078779100760521754e-03
6.001420295899832126e+04 9.753705532963853342e-01 5.956247806806864824e-03
6.001420299379409698e+04 9.816084646364475752e-01 5.969105800897214591e-03
6.001420302858987270e+04 9.881410795290888061e-01 6.086896380552430340e-03
6.001420306338564842e+04 9.895632523873519881e-01 6.156069689919387369e-03
6.001420309818142414e+04 9.815001317944423986e-01 6.000571664160334051e-03
6.001420313297719986e+04 9.789466775986439551e-01 6.017391620895686834e-03
6.001420316777298285e+04 9.940917493126876225e-01 6.020299118331408697e-03
6.001420320256875857e+04 9.940533776478367445e-01 6.005337638211305333e-03
6.001420323736453429e+04 9.924834350196762855e-01 5.999596478483826614e-03
6.001420327216031001e+04 9.954594401797258740e-01 6.053515655801895191e-03
6.001420330695608573e+04 9.991015430720602275e-01 6.033732499731056867e-03
6.001420334175186872e+04 9.915424670458866663e-01 5.977027094916627717e-03
6.001420337654764444e+04 9.987128861573894012e-01 6.073534936648901893e-03
6.001420341134342016e+04 9.928195990512589386e-01 6.052397011527191686e-03
6.001420344613919588e+04 9.892808604693186236e-01 5.953383003466681395e-03
6.001420348093497159e+04 9.912895761388413884e-01 5.977952849024599676e-03
6.001420351573075459e+04 9.938248776579944321e-01 6.059416420291300655e-03
6.001420355052653031e+04 1.000813658871086753e+00 6.074820814071668455e-03
6.001420358532230603e+04 9.963184588469473635e-01 6.082439723614066485e-03
6.001420362011808174e+04 9.969158065581118500e-01 6.024900575711289973e-03
6.001420365491385746e+04 9.959442259238537876e-01 6.042040660835964333e-03
6.001420368970964046e+04 1.003328299565606985e+00 6.137045791042711196e-03
6.001420372450541618e+04 1.008741701676153957e+00 6.165787393822850029e-03
6.001420375930119189e+04 1.011166910982882028e+00 6.225699201413381102e-03
6.001420379409696761e+04 1.004226557864182690e+00 6.093236081036693987e-03
6.001420382889274333e+04 9.952550517237221950e-01 6.019959991671234786e-03
6.001420386368851905e+04 1.013306480158349343e+00 6.121328741549620853e-03
6.001420389848429477e+04 1.004636571719738969e+00 6.099088137301630907e-03
6.001420393328007776e+04 9.978857923462904900e-01 6.075962541480766331e-03
6.001420396807585348e+04 1.027642777562956633e+00 6.303858535437362708e-03
6.001420400287162920e+04 1.030327499414442016e+00 6.343399318663226448e-03
6.001420403766740492e+04 1.026135001919664225e+00 6.325333828173513098e-03
6.001420407246318064e+04 1.025531066744792108e+00 6.254778768725569212e-03
6.001420410725896363e+04 1.017614255336596774e+00 6.195758179901440094e-03
6.001420414205473935e+04 1.012001588837130539e+00 6.178225450293981652e-03
6.001420417685051507e+04 1.010804828451352222e+00 6.164428235568531270e-03
6.001420421164629079e+04 1.011518567965013826e+00 6.186980103047098542e-03
6.001420424644206651e+04 1.021867054105885408e+00 6.317887261730929793e-03
6.001420428123784950e+04 1.022471744256206794e+00 6.178358590566082262e-03
6.001420431603362522e+04 1.002777951229771869e+00 6.096896686209500767e-03
6.001420435082940094e+04 1.005199279903497667e+00 6.235789240245457471e-03
6.001420438562517666e+04 9.993163759483820741e-01 6.146946163373362068e-03
6.001420442042095237e+04 1.012991666776215993e+00 6.263689785924159321e-03
6.001420445521673537e+04 1.002166161428896807e+00 6.095747525578609598e-03
6.001420449001251109e+04 9.994920256344088649e-01 6.101618087218765689e-03
6.001420452480828681e+04 1.016327441240181928e+00 6.261013037770737227e-03
6.001420455960406252e+04 1.019528875661442235e+00 6.269446630350626430e-03
6.001420459439983824e+04 1.021242190670509808e+00 6.343012986881923707e-03
6.001420462919562124e+04 1.005712635831677026e+00 6.264727342553321095e-03
6.001420466399139696e+04 1.014165912972333938e+00 6.346338728538218447e-03
6.001420469878717267e+04 1.013864917155700596e+00 6.268807994145564853e-03
6.001420473358294839e+04 1.011401400200468537e+00 6.277194041161242646e-03
6.001420476837872411e+04 1.012043685475981336e+00 6.234138415125120222e-03
6.001420480317450711e+04 1.005051078512361196e+00 6.201769130926265694e-03
6.001420483797028282e+04 1.012939981651534538e+00 6.362615534381320728e-03
6.001420487276605854e+04 1.004401014547994686e+00 6.357356828358220330e-03
6.001420490756183426e+04 1.002377540622628738e+00 6.214475960209222584e-03
6.001420494235760998e+04 1.004080734494483096e+00 6.369547888098407891e-03
6.001420497715338570e+04 9.924556357311402621e-01 6.255473120578814404e-03
6.001420501194916142e+04 1.015894485975053163e+00 6.457253422370159285e-03
6.001420504674494441e+04 1.013827431127540812e+00 6.260996243836415912e-03
6.001420508154072013e+04 1.000634606646419122e+00 6.286860317730365473e-03
6.001420511633649585e+04 1.008578263611620729e+00 6.324938466857166208e-03
6.001420515113227157e+04 9.920152719508694705e-01 6.198253623126142621e-03
6.001420518592804729e+04 9.988556269261683607e-01 6.247828168701096904e-03
6.001420522072383028e+04 1.014256852401927311e+00 6.312534843222190710e-03
6.001420525551960600e+04 1.005200677357036110e+00 6.256579460710938109e-03
6.001420529031538172e+04 1.000345814484165929e+00 6.183347870142343224e-03
6.001420532511115744e+04 9.924732988762506869e-01 6.074671411616215308e-03
6.001420535990693315e+04 9.930919911845912385e-01 6.193992032104411738e-03
6.001420539470271615e+04 9.830070171243846522e-01 6.132185704181590709e-03
6.001420542949849187e+04 9.903996973968882678e-01 6.152180085272850561e-03
6.001420546429426759e+04 9.766066513535702764e-01 6.028187023040891199e-03
6.001420549909004330e+04 9.828994602865255281e-01 6.144293263478642873e-03
6.001420553388581902e+04 9.767827541939055891e-01 6.028145513855083862e-03
6.001420556868159474e+04 9.833207495015245936e-01 5.964109051754256687e-03
6.001420560347737046e+04 9.804183300794016009e-01 6.015837679847616144e-03
6.001420563827315345e+04 9.773031735563452171e-01 6.002719861341353387e-03
6.001420567306892917e+04 9.746628292379603264e-01 6.191032729947383746e-03
6.001420570786470489e+04 9.814322881958892353e-01 6.090855870141582973e-03
6.001420574266048061e+04 9.773746874216080460e-01 6.052538308954116299e-03
6.001420577745625633e+04 9.818951866093608150e-01 6.108144093136389473e-03
6.001420581225203932e+04 9.710635288683808763e-01 5.988616974032573773e-03
6.001420584704781504e+04 9.732453118966263306e-01 6.027868262993079165e-03
6.001420588184359076e+04 9.709139037187286547e-01 6.046953413871907108e-03
6.001420591663936648e+04 9.647271494122514612e-01 5.948522698650024476e-03
6.001420595143514220e+04 9.670952581820752014e-01 5.951759132933062170e-03
6.001420598623092519e+04 9.710399564300514763e-01 6.013789481050202564e-03
6.001420602102670091e+04 9.736721004230435295e-01 5.908110028434240477e-03
6.001420605582247663e+04 9.844698038601611412e-01 5.975857668314859400e-03
6.001420609061825235e+04 9.864563853742389643e-01 6.056723919194862554e-03
6.001420612541402807e+04 9.711691240100513989e-01 5.947259044649880026e-03
6.001420616020981106e+04 9.821697042150387968e-01 6.041299689446381037e-03
6.001420619500558678e+04 9.751510998870172031e-01 5.984710246063669296e-03
6.001420622980136250e+04 9.851322987582571411e-01 6.066790310975765828e-03
6.001420626459713822e+04 9.703128946254878651e-01 5.890697342814622470e-03
6.001420629939291393e+04 9.789240780605853454e-01 5.965517246998387063e-03
6.001420633418868965e+04 9.637188817849735578e-01 5.925718679003651873e-03
6.001420636898446537e+04 9.543734439706250683e-01 5.854375133656721311e-03
6.001420640378024837e+04 9.614722717223372905e-01 5.933286676826511792e-03
6.001420643857602408e+04 9.627186711225719229e-01 6.006452652474965348e-03
6.001420647337179980e+04 9.696821221306258787e-01 5.932599197765950523e-03
6.001420650816757552e+04 9.587689707469788658e-01 5.857707904178166558e-03
6.001420654296335124e+04 9.770732975157937483e-01 5.975468585788934126e-03
6.001420657775913423e+04 9.657634209521505086e-01 5.939480436406656925e-03
6.001420661255490995e+04 9.828990595335768132e-01 6.017391141847723210e-03
6.001420664735068567e+04 9.606600866865515620e-01 5.967679180283978757e-03
6.001420668214646139e+04 9.706608934070771744e-01 5.900560431225563944e-03
6.001420671694223711e+04 9.721537813992333632e-01 5.953073893601603002e-03
6.001420675173801283e+04 9.879810925739394012e-01 6.126106517279595112e-03
6.001420678653378855e+04 9.827143075380877502e-01 6.049815731519783170e-03
6.001420682132957154e+04 9.766961544877729162e-01 5.976303416013111630e-03
6.001420685612534726e+04 9.774962147195666029e-01 6.036440142693545036e-03
6.001420689092112298e+04 9.833892603926488452e-01 6.048754439630956575e-03
6.001420692571689870e+04 9.885342110749656408e-01 6.025407632140132759e-03
6.001420696051267441e+04 9.872866582849779693e-01 5.994355934211384289e-03
6.001420699530845741e+04 9.906117534410414649e-01 6.074975776736045961e-03
6.001420703010423313e+04 9.882622985765925350e-01 6.016803109409515557e-03
6.001420706490000885e+04 9.875855881550846815e-01 6.044942997316889860e-03
6.001420709969578456e+04 9.880698419769452512e-01 5.995870899404750695e-03
6.001420713449156028e+04 9.816428603212128401e-01 6.004032443594270983e-03
6.001420716928733600e+04 9.874972410337082840e-01 6.054224867317426623e-03
6.001420720408311172e+04 9.849279550945526651e-01 6.029230025295341348e-03
6.001420723887889471e+04 9.806293161743788733e-01 5.925916324696154334e-03
6.001420727367467043e+04 9.865945415165695564e-01 6.044261741131436161e-03
6.001420730847044615e+04 9.862364874669097281e-01 6.016427546746819233e-03
6.001420734326622187e+04 9.896489034833981790e-01 6.159554072539003694e-03
6.001420737806199759e+04 1.002501922981391180e+00 6.124893669780114361e-03
6.001420741285778058e+04 9.835744326940749627e-01 6.106051924960055090e-03
6.001420744765355630e+04 9.862333281726680667e-01 6.152959716722240964e-03
6.001420748244933202e+04 9.972796901722015273e-01 6.228765122936048317e-03
6.001420751724510774e+04 9.966895321396938012e-01 6.114296974435112428e-03
6.001420755204088346e+04 1.002562753498412729e+00 6.194959420724887103e-03
6.001420758683665917e+04 9.990693075904278908e-01 6.101873320561175540e-03
6.001420762163243489e+04 1.007707982635177579e+00 6.178286770355805903e-03
6.001420765642821789e+04 1.009769436291686029e+00 6.174902231175879996e-03
6.001420769122399361e+04 9.848350307545213900e-01 6.026710273836664508e-03
6.001420772601976932e+04 9.998886945053755415e-01 6.166177601066388618e-03
6.001420776081554504e+04 9.949941788244038854e-01 5.984953395407213370e-03
6.001420779561132076e+04 1.004126627184561693e+00 6.110126170651511597e-03
6.001420783040710376e+04 9.977446188795895399e-01 6.078327815439343342e-03
6.001420786520287947e+04 1.013921757688095227e+00 6.172661863921476318e-03
6.001420789999865519e+04 1.003034583598707563e+00 6.092040628191828372e-03
6.001420793479443819e+04 1.001006119809604078e+00 6.120453623372964884e-03
6.001420796959021391e+04 1.001289894797197988e+00 6.188271395133667502e-03
6.001420800438598963e+04 1.005252341293134899e+00 6.170209855462779891e-03
6.001420803918176534e+04 9.935175459863614389e-01 6.075558288959322616e-03
6.001420807397754106e+04 1.007609701473358932e+00 6.122346731519189705e-03
6.001420810877332406e+04 1.004396095582836379e+00 6.049128244065335620e-03
6.001420814356909978e+04 1.005455863685071449e+00 6.079147811788690979e-03
6.001420817836487549e+04 1.005795203554699535e+00 6.116823200613875737e-03
6.001420821316065121e+04 9.944808635278911124e-01 6.039795356010992967e-03
6.001420824795642693e+04 9.899625958269204773e-01 5.971177099869356963e-03
6.001420828275220265e+04 1.001999889447798386e+00 6.074243888737763074e-03
6.001420831754797837e+04 9.986197731256456489e-01 5.994795063650637523e-03
6.001420835234376136e+04 1.006204817719531741e+00 6.021518634727457235e-03
6.001420838713953708e+04 1.008097623538378063e+00 6.063249512441633987e-03
6.001420842193531280e+04 1.001065431646272597e+00 5.995669410172470119e-03
6.001420845673108852e+04 9.988705124898408227e-01 6.009489611079637215e-03
6.001420849152686424e+04 1.009356090642296033e+00 6.055092729600626208e-03
6.001420852632264723e+04 1.009473816329954365e+00 6.126454735046532249e-03
6.001420856111842295e+04 1.011324530571897196e+00 6.052487867714508377e-03
6.001420859591419867e+04 1.002811043230775301e+00 5.988492073244721693e-03
6.001420863070997439e+04 9.916530036337984910e-01 5.946626997387361065e-03
6.001420866550575010e+04 9.986073886508127773e-01 5.950680146618217425e-03
6.001420870030153310e+04 1.007888376195476887e+00 6.040875531742511372e-03
6.001420873509730882e+04 9.870531755855921352e-01 5.919278142452496019e-03
6.001420876989308454e+04 9.926356618887894889e-01 5.958285501044196381e-03
6.001420880468886025e+04 9.998782015728359118e-01 5.980082023089814194e-03
6.001420883948463597e+04 9.908618979911467672e-01 6.000526935643230378e-03
6.001420887428041897e+04 9.910918453084291979e-01 5.968707301458610857e-03
6.001420890907619469e+04 9.856645818780431778e-01 5.938548591261914519e-03
6.001420894387197040e+04 9.849198882863324789e-01 5.931934136947164364e-03
6.001420897866774612e+04 9.884045182062892732e-01 5.987760661953106869e-03
6.001420901346352184e+04 1.000996713052685561e+00 6.019211504354878180e-03
6.001420904825930484e+04 9.822506557942802807e-01 5.891753840171863078e-03
6.001420908305508055e+04 9.833409292888339870e-01 5.944945759218322849e-03
6.001420911785085627e+04 9.741343657584684568e-01 5.892690603538457833e-03
6.001420915264663199e+04 9.890625240570142251e-01 5.954572830427004061e-03
6.001420918744240771e+04 9.899342097362396897e-01 5.990240275329277581e-03
6.001420922223819070e+04 9.911942873599094428e-01 5.924887033417807793e-03
6.001420925703396642e+04 9.876869123102959280e-01 5.902357944625801628e-03
6.001420929182974214e+04 9.847000906755363214e-01 5.879343766834141741e-03
6.001420932662551786e+04 9.914134352941125217e-01 5.953765868614742385e-03
6.001420936142129358e+04 9.816711183294863918e-01 5.961679826164395686e-03
6.001420939621706930e+04 9.888875246620745241e-01 5.968932266648910995e-03
6.001420943101284502e+04 9.861833956818523150e-01 5.938896517093465201e-03
6.001420946580862801e+04 9.767456209727289895e-01 5.915578285838124332e-03
6.001420950060440373e+04 9.799461176050232591e-01 5.906297881384978479e-03
6.001420953540017945e+04 9.783053070263515449e-01 5.928785603041976382e-03
6.001420957019595517e+04 9.792639292513345417e-01 6.001856871419145034e-03
6.001420960499173088e+04 9.922551829056871497e-01 6.027142793336472994e-03
6.001420963978751388e+04 9.971814947049945088e-01 5.999729404209471102e-03
6.001420967458328960e+04 9.905323986198507624e-01 6.028467022035668456e-03
6.001420970937906532e+04 9.894052099222151453e-01 5.971641554054104434e-03
6.001420974417484103e+04 9.882647057923603651e-01 5.986302381361116066e-03
6.001420977897061675e+04 9.852238678016206341e-01 5.976385615143577426e-03
6.001420981376639975e+04 9.878099906057994373e-01 5.997719919605141482e-03
6.001420984856217547e+04 9.833205632197641322e-01 5.973070872724731487e-03
6.001420988335795118e+04 9.875335841169178286e-01 5.957678157307865624e-03
6.001420991815372690e+04 9.741277079502155267e-01 5.935557032906661062e-03
6.001420995294950262e+04 9.743081191085746218e-01 5.916451117221160384e-03
6.001420998774527834e+04 9.828646010661905574e-01 5.932836992516508576e-03
6.001421002254105406e+04 9.827172816702832714e-01 5.929393787192136812e-03
6.001421005733683705e+04 9.699784318726216714e-01 5.946191885293489535e-03
6.001421009213261277e+04 9.829305250391476845e-01 5.953388454083409324e-03
6.001421012692838849e+04 9.869161179812819817e-01 6.123388999798098052e-03
6.001421016172416421e+04 9.769580192995305223e-01 6.048496871049273069e-03
6.001421019651993993e+04 9.681664690072749879e-01 5.957059108205126075e-03
6.001421023131572292e+04 9.799860182278041787e-01 5.949762973168621141e-03
6.001421026611149864e+04 9.713794760352980617e-01 5.991026674479598031e-03
6.001421030090727436e+04 9.819001962314678478e-01 5.976474359258775355e-03
6.001421033570305008e+04 9.795771074917553056e-01 6.012602828886456571e-03
6.001421037049882580e+04 9.826181798310581472e-01 5.960697443908597425e-03
6.001421040529460151e+04 9.862303567029263585e-01 5.983460566537671284e-03
6.001421044009037723e+04 9.957759033671780280e-01 6.020039298019618998e-03
6.001421047488616023e+04 9.889553707306054653e-01 5.972027873004159826e-03
6.001421050968193595e+04 9.895686726788377463e-01 5.969494031511745138e-03
6.001421054447771166e+04 9.887440699423366564e-01 6.014587682454522639e-03
6.001421057927348738e+04 9.886998957681556455e-01 6.120907994571597906e-03
6.001421061406926310e+04 9.933346645699341337e-01 6.031166242025719042e-03
6.001421064886504610e+04 9.903660352713580250e-01 6.059095183592012705e-03
6.001421068366082181e+04 9.895251400391579244e-01 6.059166435263729084e-03
6.001421071845659753e+04 9.940881914198426150e-01 5.993420117208682167e-03
6.001421075325237325e+04 9.846857724037640924e-01 5.943671431284999231e-03
6.001421078804814897e+04 9.947394391070661923e-01 6.036212434321301147e-03
6.001421082284393196e+04 9.848555413504836986e-01 5.961555214303704449e-03
6.001421085763970768e+04 9.834385353414788478e-01 6.016806185564745404e-03
6.001421089243548340e+04 1.003506626795827250e+00 6.161479041130713506e-03
6.001421092723125912e+04 9.890242250135623525e-01 6.114080955087709476e-03
6.001421096202703484e+04 9.920822315157726834e-01 6.129672888537785087e-03
6.001421099682281056e+04 9.945532864684496488e-01 6.046266509490456562e-03
6.001421103161858628e+04 9.999614297074124192e-01 5.993158610566949596e-03
6.001421106641436927e+04 9.997763760838486169e-01 6.071531350912334583e-03
6.001421110121014499e+04 9.976905853195700002e-01 5.990974332644732545e-03
6.001421113600592071e+04 1.002395642893954220e+00 6.274844532482180652e-03


==> figures/ground-folded/20230308_tic3788_b.dat <==
6.001214043218424922e+04 2.554142392629724867e+00 6.151054133066145152e-02
6.001214050636332831e+04 2.608486774288119037e+00 4.526494072315010581e-02
6.001214057597803185e+04 2.432195449643785423e+00 4.407914172394886837e-02
6.001214064559272811e+04 2.650114716486398070e+00 4.502050796135857041e-02
6.001214071520743164e+04 2.594619026317751320e+00 4.768392796443443604e-02
6.001214078482213517e+04 2.536084627258694546e+00 4.243870103893483681e-02
6.001214085443683871e+04 2.620380580767382117e+00 4.966442264171787302e-02
6.001214092405154224e+04 2.603569866608353323e+00 4.509681584893165257e-02
6.001214099366624578e+04 2.578031401727725935e+00 4.424338094034385022e-02
6.001214106328094931e+04 2.711476290519085453e+00 4.518306391586096593e-02
6.001214113289564557e+04 2.558864922043876167e+00 4.381707964463953803e-02
6.001214120251034910e+04 2.635893131906560161e+00 4.600894914390946111e-02
6.001214127212505264e+04 2.672368593524708125e+00 4.731502695056755137e-02
6.001214134173975617e+04 2.558677078548461381e+00 4.552028563613494394e-02
6.001214141135445243e+04 2.682951108751505220e+00 5.033431629271452323e-02
6.001214148096915596e+04 2.561303640685599792e+00 4.550997477247227530e-02
6.001214155058385950e+04 2.602623764169050613e+00 4.948460020428335077e-02
6.001214162019856303e+04 2.563456754253754521e+00 4.967450657226705341e-02
6.001214168981326657e+04 2.576654540926596404e+00 4.692958532791080550e-02
6.001214175942797010e+04 2.703973436017634846e+00 4.875907175719419034e-02
6.001214182904266636e+04 2.645110995619570637e+00 4.569341300340440393e-02
6.001214189865736262e+04 2.636243604555207121e+00 4.647222404784877303e-02
6.001214196827206615e+04 2.738374136669801562e+00 4.670759442347256069e-02
6.001214203788676969e+04 2.651407644769970151e+00 4.588684607693220563e-02
6.001214210750147322e+04 2.664158884160932494e+00 4.425685882144289596e-02
6.001214217711617675e+04 2.693329117926019478e+00 4.754329728291971369e-02
6.001214224673088029e+04 2.655217855319938813e+00 4.755993471134747907e-02
6.001214231634558382e+04 2.661601199962500885e+00 4.423302495855881145e-02
6.001214238596028736e+04 2.592183525191706028e+00 4.243950031869610923e-02
6.001214245557499089e+04 2.674317477123194564e+00 4.427937994511348813e-02
6.001214252518968715e+04 2.727038228559835353e+00 4.676354192819880129e-02
6.001214259480439068e+04 2.572916666666666519e+00 4.420631688885272997e-02
6.001214266441909422e+04 2.669403909818935272e+00 4.661132763132658230e-02
6.001214273403379775e+04 2.716992180121642342e+00 4.725023158487014208e-02
6.001214280364849401e+04 2.665341902023789622e+00 4.890860215512459613e-02
6.001214287326319754e+04 2.574237578474519061e+00 4.559638901088613333e-02
6.001214294287790108e+04 2.685206978035944658e+00 4.848075903993014774e-02
6.001214301249260461e+04 2.602108630309492465e+00 4.343619008961492611e-02
6.001214308210730815e+04 2.661885740826753555e+00 4.559008998414262881e-02
6.001214315172201168e+04 2.628146632377476255e+00 4.106616665703044511e-02
6.001214322133670794e+04 2.648420140329525552e+00 4.418561210023722041e-02
6.001214329095141147e+04 2.660210432307220429e+00 4.320552611008260380e-02
6.001214336056611501e+04 2.615417153261179628e+00 4.595777432432032739e-02
6.001214343018081127e+04 2.615231494467114892e+00 4.347923354608509983e-02
6.001214349979551480e+04 2.556460349880117278e+00 4.353304192421408869e-02
6.001214356941021833e+04 2.595355686037791099e+00 4.688793089070603798e-02
6.001214363902492187e+04 2.764286878409341508e+00 4.772978989955605628e-02
6.001214370863962540e+04 2.682009360716012480e+00 4.689657755041008041e-02
6.001214377825432894e+04 2.694902155349254258e+00 4.471650300991488608e-02
6.001214384786903247e+04 2.619901256148245761e+00 4.651313040677562682e-02
6.001214391748372873e+04 2.578401124580107950e+00 4.546346872989008581e-02
6.001214398709843226e+04 2.622797478619875999e+00 4.601783143825787653e-02
6.001214405671313580e+04 2.624629338915053012e+00 4.599505360415710037e-02
6.001214412632783933e+04 2.646465414784882508e+00 4.556269956554170886e-02
6.001214419594253559e+04 2.616086004749183846e+00 4.436522146316026344e-02
6.001214426555723912e+04 2.599520471475373906e+00 4.194792892631869080e-02
6.001214433517194266e+04 2.693667728187634225e+00 4.768657162319403509e-02
6.001214440478664619e+04 2.597073401851446750e+00 4.471033544371006557e-02
6.001214447440134973e+04 2.679301494179118226e+00 4.950564928690367322e-02
6.001214454401605326e+04 2.735678448404971874e+00 4.832840973265924156e-02
6.001214461363074952e+04 2.681638843913423553e+00 4.430210962547172227e-02
6.001214468324545305e+04 2.590283132206064654e+00 4.225676786421827397e-02
6.001214475286015659e+04 2.588066958518731031e+00 4.444659980005288141e-02
6.001214482247486012e+04 2.716471866337004659e+00 4.643109460689300028e-02
6.001214489208956365e+04 2.671416596814752964e+00 4.484829751055571800e-02
6.001214496170425991e+04 2.654355503237198377e+00 4.348555462772604047e-02
6.001214503131896345e+04 2.590524077277969628e+00 4.294789754888892613e-02
6.001214510093366698e+04 2.728033151715141269e+00 4.675921808016208353e-02
6.001214517054837052e+04 2.635960848706118131e+00 4.286149454507175854e-02
6.001214524016307405e+04 2.649772083961327684e+00 4.701666997553166638e-02
6.001214530977777758e+04 2.604986769978236083e+00 4.414671910219167966e-02
6.001214537939247384e+04 2.584198318093481106e+00 4.378535645344713845e-02
6.001214544900717738e+04 2.723667986848004485e+00 4.619406048660165687e-02
6.001214551862188091e+04 2.662907233699190357e+00 4.519707784351469082e-02
6.001214558823657717e+04 2.638708008491962964e+00 4.883437645542408612e-02
6.001214565785128070e+04 2.589370136009891521e+00 4.183075298223516009e-02
6.001214572746598424e+04 2.627844845542886887e+00 4.183966730694945596e-02
6.001214579708068777e+04 2.804699812382739132e+00 4.662925359159713484e-02
6.001214586669539131e+04 2.675098395536358087e+00 4.733427098069719480e-02
6.001214593631009484e+04 2.666021019072862153e+00 4.312559834092114658e-02
6.001214600592479837e+04 2.716886123843496481e+00 4.324224905048121986e-02
6.001214607553950191e+04 2.678814866184267007e+00 4.419743962446117530e-02
6.001214614515419817e+04 2.741681728365001902e+00 4.834061221544683207e-02
6.001214621476890170e+04 2.749380959420503867e+00 4.497142773714908615e-02
6.001214628438360523e+04 2.707175058087329944e+00 4.454612927417489487e-02
6.001214635399830877e+04 2.656639308222189744e+00 4.190688603747653312e-02
6.001214642361300503e+04 2.674363715769813243e+00 4.102626877633574337e-02
6.001214649322770856e+04 2.700651907432859211e+00 4.291886976330765852e-02
6.001214656284241210e+04 2.726324533003596340e+00 4.228058142449169637e-02
6.001214663245711563e+04 2.650617770888177294e+00 4.036590655302300934e-02
6.001214670207181916e+04 2.626267029972752187e+00 4.263618570463795915e-02
6.001214677168652270e+04 2.742618918739257339e+00 4.440436071479752361e-02
6.001214684130121896e+04 2.628194604565367687e+00 4.103165084435220211e-02
6.001214691091592249e+04 2.686773917861738248e+00 4.286132173205319668e-02
6.001214698053062602e+04 2.688246131864412636e+00 4.473315532143459089e-02
6.001214705014532956e+04 2.569971753196942377e+00 4.007572217106350476e-02
6.001214711976003309e+04 2.604082081549981442e+00 3.904159543299213359e-02
6.001214718937472935e+04 2.674777141784742351e+00 4.063612091512906754e-02
6.001214725898943288e+04 2.674543613427086797e+00 4.148203017899203954e-02
6.001214732860413642e+04 2.589010725074133212e+00 3.910085653805031591e-02
6.001214739821883995e+04 2.651168742535403577e+00 3.981738589272465489e-02
6.001214746783354349e+04 2.557355669440311452e+00 3.961389735221425290e-02
6.001214753744824702e+04 2.599709659821172636e+00 3.882536045955655574e-02
6.001214760706294328e+04 2.663300399011970576e+00 3.960963597441217315e-02
6.001214767667764681e+04 2.593489986398386904e+00 3.829864368484846987e-02
6.001214774629235035e+04 2.579178236927566203e+00 3.774511600569264297e-02
6.001214781590704661e+04 2.584324069349916986e+00 3.851261945813697074e-02
6.001214788552175014e+04 2.612158870323145532e+00 3.851394395405057652e-02
6.001214795513645367e+04 2.613438932249218638e+00 3.806893729344006799e-02
6.001214802475115721e+04 2.558007389714115121e+00 3.809583302733132032e-02
6.001214809436586074e+04 2.606618547763978722e+00 3.758281360965104456e-02
6.001214816398056428e+04 2.557073736815999698e+00 3.748444383452338713e-02
6.001214823359526781e+04 2.548731729088407061e+00 3.751794352354848733e-02
6.001214830320997135e+04 2.593365694291044576e+00 3.873826115293153849e-02
6.001214837282466760e+04 2.624107075005699397e+00 3.820706130922787297e-02
6.001214844243937114e+04 2.564979174237553394e+00 3.775645299640758429e-02
6.001214851205407467e+04 2.554140068375751582e+00 3.803495161732653451e-02
6.001214858166877821e+04 2.623618951800719135e+00 3.933267620948806970e-02
6.001214865128347446e+04 2.608663846868053859e+00 3.854566784118257372e-02
6.001214872089817800e+04 2.605305886305102625e+00 3.896341973422121074e-02
6.001214879051288153e+04 2.616843029302596602e+00 3.903737737095117066e-02
6.001214886012758507e+04 2.644037841771493813e+00 4.016469334169539551e-02
6.001214892974228860e+04 2.546352271794731337e+00 3.654305430776984276e-02
6.001214899935699214e+04 2.632960663302631676e+00 3.940635113743048284e-02
6.001214906897169567e+04 2.631453240955747841e+00 3.966872840192230826e-02
6.001214913858639920e+04 2.657822204602518390e+00 3.983857030411555589e-02
6.001214920820109546e+04 2.609659197891169402e+00 3.875604931104621731e-02
6.001214927781579172e+04 2.589365617614363568e+00 3.886447179635784538e-02
6.001214934743049525e+04 2.588429061891064364e+00 3.780437586239811243e-02
6.001214941704520606e+04 2.618847877304014471e+00 3.906123339425662810e-02
6.001214948665990232e+04 2.622435097529625114e+00 3.909048464435491838e-02
6.001214955627460586e+04 2.608065779169929765e+00 3.819072726682643665e-02
6.001214962588930939e+04 2.679173733254568646e+00 4.052039890391846005e-02
6.001214969550401293e+04 2.662932924984875882e+00 3.938546508422773040e-02
6.001214976511871646e+04 2.590898548035440729e+00 3.856167623808451350e-02
6.001214983473341999e+04 2.619067275848805387e+00 3.908940371556497706e-02
6.001214990434811625e+04 2.566312597612545598e+00 3.679568238902156119e-02
6.001214997396281979e+04 2.641238077426594444e+00 3.839223146677064880e-02
6.001215004357752332e+04 2.612390734469601572e+00 3.994519833763696820e-02
6.001215011319221958e+04 2.561025973424695401e+00 3.681663114911205154e-02
6.001215018280692311e+04 2.710181558586891803e+00 4.127518585809806378e-02
6.001215025242162665e+04 2.578962856696186190e+00 3.686136561229583913e-02
6.001215032203633018e+04 2.591004925740726605e+00 3.822282264588215683e-02
6.001215039165103371e+04 2.700839778789977164e+00 3.987675293812665417e-02
6.001215046126573725e+04 2.625463917525773461e+00 3.888253980434423773e-02
6.001215053088044078e+04 2.578821567537520565e+00 3.674830423489527931e-02
6.001215060049514432e+04 2.570066112335414044e+00 3.891410110150229223e-02
6.001215067010984058e+04 2.589553631410017154e+00 3.794168356536825604e-02
6.001215073972454411e+04 2.624765495935262649e+00 3.936949945053995481e-02
6.001215080933924764e+04 2.489236666182240931e+00 3.713976451216319946e-02
6.001215087895394390e+04 2.607324831799116005e+00 4.012515514405554790e-02
6.001215094856864744e+04 2.566612984861730951e+00 3.800940023753900110e-02
6.001215101818335097e+04 2.576844060450848684e+00 3.796036441539343137e-02
6.001215108779805450e+04 2.575748141439299754e+00 3.809794299465125988e-02
6.001215115741275804e+04 2.595149324349899533e+00 3.822290295484167405e-02
6.001215122702746157e+04 2.481903817550818125e+00 3.714130573747813358e-02
6.001215129664216511e+04 2.629368866131347016e+00 3.992927244363522060e-02
6.001215136625686864e+04 2.589769935641760501e+00 4.029187374556304768e-02
6.001215143587157218e+04 2.555043335675802219e+00 3.902173490163363817e-02
6.001215150548626843e+04 2.575007526153382909e+00 3.942545407171986482e-02
6.001215157510097197e+04 2.500430926631265649e+00 3.699587159252514662e-02
6.001215164471567550e+04 2.555226438644535580e+00 3.890757431977448499e-02
6.001215171433037904e+04 2.545502299306061200e+00 3.796834456433211685e-02
6.001215178394507529e+04 2.539468531468531243e+00 3.892260129110919342e-02
6.001215185355977883e+04 2.526276394215219767e+00 4.095657934280895474e-02
6.001215192317448236e+04 2.517882359456191654e+00 3.872300065461666690e-02
6.001215199278918590e+04 2.531774774691329721e+00 3.849890517981390675e-02
6.001215206240388943e+04 2.525463884133080317e+00 3.902302645358512317e-02
6.001215213201859297e+04 2.428804067563532953e+00 3.652293368394175094e-02
6.001215220163329650e+04 2.561791399247928869e+00 3.887224835311692273e-02
6.001215227124799276e+04 2.525355421630807395e+00 4.041303360532098876e-02
6.001215234086269629e+04 2.544454336722740351e+00 3.872944978393850352e-02
6.001215241047739983e+04 2.549579041437373572e+00 3.840468401471270471e-02
6.001215248009210336e+04 2.522001709592299523e+00 3.771913767530444411e-02
6.001215254970679962e+04 2.503547409651910804e+00 3.789082208873219282e-02
6.001215261932150315e+04 2.440406699650492506e+00 3.799789174398061214e-02
6.001215268893620669e+04 2.507982756877487063e+00 3.839187584905827400e-02
6.001215275855091022e+04 2.514814607892433607e+00 3.702138491411778587e-02
6.001215282816561376e+04 2.574147965777136005e+00 4.103976479457356608e-02
6.001215289778031729e+04 2.490064262829416730e+00 3.814693966491752852e-02
6.001215296739502082e+04 2.494532884562903785e+00 3.757746766372307284e-02
6.001215303700972436e+04 2.538881271770547787e+00 3.892528176984388216e-02
6.001215310662442062e+04 2.530989035433253154e+00 3.927812539817426840e-02
6.001215317623912415e+04 2.539135954663379380e+00 3.788077564415475579e-02
6.001215324585382768e+04 2.563367687041034682e+00 3.791984734736397744e-02
6.001215331546852394e+04 2.493246053416755537e+00 3.714096209069508991e-02
6.001215338508322748e+04 2.509173184255811151e+00 3.735149154882504846e-02
6.001215345469793101e+04 2.575913289314952337e+00 3.904949764767828846e-02
6.001215352431263454e+04 2.528950990690767231e+00 3.739974013664376651e-02
6.001215359392733808e+04 2.584292220466586354e+00 3.855432241532866233e-02
6.001215366354204161e+04 2.545760005940446824e+00 3.828708310930000608e-02
6.001215373315674515e+04 2.632519882442418080e+00 3.873107580221091251e-02
6.001215380277144868e+04 2.597530359102151465e+00 3.927849068068810928e-02
6.001215387238614494e+04 2.540138597611015125e+00 3.900725463927504771e-02
6.001215394200084847e+04 2.567698144795144799e+00 3.774280653569510313e-02
6.001215401161555201e+04 2.569601780404604074e+00 3.832248321452330631e-02
6.001215408123024827e+04 2.498026730047801625e+00 3.766990291875889352e-02
6.001215415084495180e+04 2.568296873001078673e+00 3.747043864403617336e-02
6.001215422045965533e+04 2.617204201990416479e+00 3.985967320307601952e-02
6.001215429007435887e+04 2.557442311721675132e+00 3.884591358004355760e-02
6.001215435968906240e+04 2.590440625953210674e+00 3.887653872462319693e-02
6.001215442930376594e+04 2.553109226638122564e+00 3.781313714800500075e-02
6.001215449891846947e+04 2.604613788100026639e+00 3.954354989481852212e-02
6.001215456853317301e+04 2.519501576608857540e+00 3.745006529986780880e-02
6.001215463814786926e+04 2.572677473656799219e+00 3.973532546576185459e-02
6.001215470776257280e+04 2.533466741520129073e+00 3.809727789237801060e-02
6.001215477737727633e+04 2.574843682373634035e+00 4.088884964288297397e-02
6.001215484699197987e+04 2.557255858653063818e+00 4.003299476300160170e-02
6.001215491660668340e+04 2.627085066021249915e+00 4.098600469955818865e-02
6.001215498622137966e+04 2.611128109556525967e+00 3.883400499535485939e-02
6.001215505583608319e+04 2.615227459717305081e+00 3.849269734237772272e-02
6.001215512545078673e+04 2.553365433303565801e+00 3.785674595480038873e-02
6.001215519506549026e+04 2.529800783059746649e+00 3.786569071643219181e-02
6.001215526468019380e+04 2.582448483963151187e+00 3.830662766911326067e-02
6.001215533429489733e+04 2.627345994552442221e+00 3.951360759980112464e-02
6.001215540390960086e+04 2.537568822195832574e+00 3.784494192680706859e-02
6.001215547352430440e+04 2.586835438407155685e+00 3.828640731834765526e-02
6.001215554313900793e+04 2.575251169707301280e+00 3.847159509867947164e-02
6.001215561275370419e+04 2.639159444020966916e+00 4.027002088543132907e-02
6.001215568236840772e+04 2.594165546092933372e+00 3.956116007633842663e-02
6.001215575198311126e+04 2.533726302085687720e+00 3.748594372914045014e-02
6.001215582159780752e+04 2.551013889649382360e+00 3.705742172404660750e-02
6.001215589121251105e+04 2.470679164906667502e+00 3.734848574447036107e-02
6.001215596082721459e+04 2.555570765004882006e+00 4.001652754096400588e-02
6.001215603044191812e+04 2.586310646559259574e+00 3.870109264473600014e-02
6.001215610005662165e+04 2.609866893020044820e+00 3.998289859216572900e-02
6.001215616967132519e+04 2.575598712107856514e+00 3.820425651143089657e-02
6.001215623928602872e+04 2.690742796921166136e+00 3.954788616357460262e-02
6.001215630890072498e+04 2.574447018213198657e+00 3.912661719520009462e-02
6.001215637851542851e+04 2.581604808525545636e+00 3.923645894282349472e-02
6.001215644813013205e+04 2.588342873863823446e+00 3.917126923394454591e-02
6.001215651774482831e+04 2.622205916074294763e+00 3.912985493008616644e-02
6.001215658735953184e+04 2.554333124551800616e+00 3.647872232182334390e-02
6.001215665697423537e+04 2.540133218541845928e+00 3.854598817164496538e-02
6.001215672658893891e+04 2.605769318711872451e+00 4.031606204798590665e-02
6.001215679620364244e+04 2.640639260901149310e+00 4.048648638264124022e-02
6.001215686581834598e+04 2.542362008366688464e+00 3.899075820838899392e-02
6.001215693543304951e+04 2.574572547175782322e+00 3.735907704680303115e-02
6.001215700504775305e+04 2.567521703404665789e+00 4.063283702349652915e-02
6.001215707466244930e+04 2.682167498737869415e+00 4.109508291069313007e-02
6.001215714427715284e+04 2.662008652370098094e+00 4.120013200690372107e-02
6.001215721389185637e+04 2.750347890733715772e+00 4.180451302871709962e-02
6.001215728350655991e+04 2.618067729262745225e+00 3.906251409730369245e-02
6.001215735312125616e+04 2.722152077640629386e+00 4.218889001605245076e-02
6.001215742273595970e+04 2.572550211936400988e+00 3.862580939143724079e-02
6.001215749235066323e+04 2.733026093729715722e+00 4.114009218231816367e-02
6.001215756196536677e+04 2.631717750267350553e+00 3.874240877198072835e-02
6.001215763158007030e+04 2.660810365652794829e+00 3.966778443047880298e-02
6.001215770119477384e+04 2.637322846194745551e+00 3.966894070201831130e-02
6.001215777080947737e+04 2.668720797615982132e+00 3.948868971619872575e-02
6.001215784042418090e+04 2.638669472763549795e+00 4.043212672918448936e-02
6.001215791003887716e+04 2.654411900582093864e+00 3.982375403503611577e-02
6.001215797965358070e+04 2.604980565850131047e+00 3.950165311727322354e-02
6.001215804926828423e+04 2.756966388968687287e+00 4.435552617468210140e-02
6.001215811888298049e+04 2.655830297678183793e+00 4.031393909172808349e-02
6.001215818849768402e+04 2.673114472891841231e+00 4.057093778796638101e-02
6.001215825811238756e+04 2.616213055018219436e+00 3.937299520581973716e-02
6.001215832772709109e+04 2.695716624226991431e+00 4.082288589457194056e-02
6.001215839734179463e+04 2.678336678143354188e+00 4.058540253695178124e-02
6.001215846695649816e+04 2.592438842269947585e+00 3.857238130038369989e-02
6.001215853657120169e+04 2.674583863297019359e+00 3.916848332990795906e-02
6.001215860618590523e+04 2.647176512697203776e+00 3.941061187045499792e-02
6.001215867580060876e+04 2.574318065311041348e+00 3.890817235054763734e-02
6.001215874541531230e+04 2.623448642504904171e+00 3.952482582140098150e-02
6.001215881503000855e+04 2.670638321657475167e+00 4.134936122324599922e-02
6.001215888464471209e+04 2.638722720726708992e+00 4.018351235462763738e-02
6.001215895425941562e+04 2.658687409028119397e+00 3.974552161809201400e-02
6.001215902387411188e+04 2.622884625738025388e+00 4.025278460801423597e-02
6.001215909348881542e+04 2.588923137578179379e+00 3.792640764321481006e-02
6.001215916310351895e+04 2.621343173162110407e+00 3.981552848524147481e-02
6.001215923271822248e+04 2.697300879174211019e+00 4.091439218858882593e-02
6.001215930233292602e+04 2.600387249198412132e+00 3.817093761097270499e-02
6.001215937194762955e+04 2.659707150902447914e+00 3.932864494808574474e-02
6.001215944156233309e+04 2.629650138891410638e+00 3.933765188036354027e-02
6.001215951117703662e+04 2.702715746876798164e+00 4.091478393805428326e-02
6.001215958079173288e+04 2.569379404206548756e+00 3.817881400490542171e-02
6.001215965040643641e+04 2.645941389444203651e+00 4.001036887364034511e-02
6.001215972002113995e+04 2.564046359731638969e+00 3.754467746155783214e-02
6.001215978963583620e+04 2.637550062778954096e+00 3.929305055092417731e-02
6.001215985925053974e+04 2.643593506374392277e+00 4.048742348655243184e-02
6.001215992886524327e+04 2.539964284752819879e+00 3.959415740347822094e-02
6.001215999847994681e+04 2.648785876062822453e+00 4.186417102016826847e-02
6.001216006809465034e+04 2.601231159190693809e+00 4.026756793062426232e-02
6.001216013770935388e+04 2.652437223042836134e+00 4.013074663840662804e-02
6.001216020732405741e+04 2.696725746268656909e+00 4.032620545943424450e-02
6.001216027693876094e+04 2.631629100238225938e+00 4.066814793630525726e-02
6.001216034655346448e+04 2.716843269403457661e+00 4.102081574697857835e-02
6.001216041616816074e+04 2.546806625681226066e+00 3.798185048224949484e-02
6.001216048578286427e+04 2.709127515503765071e+00 4.074790167373964350e-02
6.001216055539756780e+04 2.640610587618238192e+00 3.893852421931626867e-02
6.001216062501226406e+04 2.681240860472174692e+00 4.129690285993570242e-02
6.001216069462696760e+04 2.757924824924967933e+00 4.115186600630436203e-02
6.001216076424167113e+04 2.638727127204482326e+00 3.925482098447633655e-02
6.001216083385637467e+04 2.679903874484384385e+00 4.001464537105013652e-02
6.001216090347107820e+04 2.614395674883167153e+00 3.830705028246494948e-02
6.001216097308578173e+04 2.649262096020922996e+00 3.858467539159881471e-02
6.001216104270048527e+04 2.648849144777311704e+00 3.944683961719780418e-02
6.001216111231518880e+04 2.656388312427687026e+00 3.936829403470788746e-02
6.001216118192988506e+04 2.601291012774136213e+00 3.842866475654998365e-02
6.001216125154458859e+04 2.663048867830973609e+00 3.955283461337244511e-02
6.001216132115929213e+04 2.664937778181487804e+00 3.931200724036177513e-02
6.001216139077399566e+04 2.665642732983233731e+00 4.080443132881797497e-02
6.001216146038869192e+04 2.649771110253157591e+00 4.022725041484428304e-02
6.001216153000339546e+04 2.624554134390199689e+00 3.784907454855617609e-02
6.001216159961809899e+04 2.620709656953822186e+00 3.868412156903588278e-02
6.001216166923280252e+04 2.650286508074318537e+00 3.926696081756513024e-02
6.001216173884750606e+04 2.702328852043412777e+00 3.947507251122658878e-02
6.001216180846220959e+04 2.720691538098455542e+00 4.112216834487765482e-02
6.001216187807691313e+04 2.797918812712220316e+00 4.192343720276589525e-02
6.001216194769161666e+04 2.564017231334192459e+00 3.829479385952222481e-02
6.001216201730631292e+04 2.656423377075939563e+00 4.072410650480518673e-02
6.001216208692101645e+04 2.588360856323737913e+00 3.845625870121029133e-02
6.001216215653571999e+04 2.642785120588635905e+00 3.873079039439396992e-02
6.001216222615041625e+04 2.669662139902631903e+00 3.909636528053469368e-02
6.001216229576511978e+04 2.633568138715795204e+00 3.953460320314840931e-02
6.001216236537982331e+04 2.700379208287088328e+00 3.971466343810258620e-02
6.001216243499452685e+04 2.701420351891486327e+00 4.097176296642916771e-02
6.001216250460923038e+04 2.616271493212669608e+00 3.982359126116894604e-02
6.001216257422393392e+04 2.543588355482597763e+00 3.707906419560868388e-02
6.001216264383863745e+04 2.657917663997945823e+00 3.946958844794083709e-02
6.001216271345334098e+04 2.579463989304909166e+00 3.742228527889000789e-02
6.001216278306804452e+04 2.713022500492813904e+00 4.046219544330308115e-02
6.001216285268274078e+04 2.666198514765143912e+00 4.017875525395821906e-02
6.001216292229744431e+04 2.683809576961714516e+00 3.846031978596144152e-02
6.001216299191214785e+04 2.651564689397477803e+00 3.896414244418782563e-02
6.001216306152684410e+04 2.601290334338749233e+00 4.038949700711216145e-02
6.001216313114154764e+04 2.683827290227186246e+00 4.053419256499152246e-02
6.001216320075625117e+04 2.590459904599045959e+00 3.832593050228890602e-02
6.001216327037095471e+04 2.650121031946911732e+00 3.928408182736731202e-02
6.001216333998565824e+04 2.613341059932452470e+00 3.914487392328536847e-02
6.001216340960036177e+04 2.557858960442728424e+00 3.756095648137443982e-02
6.001216347921506531e+04 2.543659062171644170e+00 3.902392688546738042e-02
6.001216354882976884e+04 2.658107259018332336e+00 4.003978762372246286e-02
6.001216361844447238e+04 2.566818911910124790e+00 3.746297830496047448e-02
6.001216368805917591e+04 2.551677493993058654e+00 4.119865502808133656e-02
6.001216375767387945e+04 2.623365739188736168e+00 3.980127224014588100e-02
6.001216382728857570e+04 2.570907569597919551e+00 4.126669350317765939e-02
6.001216389690327924e+04 2.587276512591997424e+00 3.904411480394007899e-02
6.001216396651798277e+04 2.583384310903202863e+00 3.876294041679784891e-02
6.001216403613267903e+04 2.588339045007996386e+00 3.945000990723503131e-02
6.001216410574738256e+04 2.523162116750077288e+00 3.797169337285040414e-02
6.001216417536208610e+04 2.617496612934442801e+00 4.013531814260410530e-02
6.001216424497678963e+04 2.552207345757191881e+00 3.918756731118017839e-02
6.001216431459149317e+04 2.568979651321662061e+00 3.813110060157617193e-02
6.001216438420619670e+04 2.599312100031351935e+00 4.096686924722759554e-02
6.001216445382090023e+04 2.581992729984154966e+00 4.000323054987948990e-02
6.001216452343560377e+04 2.549494029277529439e+00 3.909908936004444224e-02
6.001216459305030003e+04 2.553185306270717270e+00 3.879351848398026464e-02
6.001216466266500356e+04 2.586672206365836502e+00 3.889941263592724963e-02
6.001216473227970710e+04 2.639409682313456962e+00 4.086995808382481998e-02
6.001216480189440335e+04 2.550748558050250470e+00 4.009478751790335888e-02
6.001216487150910689e+04 2.619809159251727415e+00 4.007183225868001658e-02
6.001216494112381042e+04 2.582658306197691100e+00 3.926201118264983220e-02
6.001216501073851396e+04 2.638784426501493030e+00 4.016274103160957787e-02
6.001216508035321749e+04 2.600335646573229909e+00 3.998720606406645783e-02
6.001216514996792102e+04 2.590754200576389721e+00 4.216268691406848540e-02
6.001216521958262456e+04 2.699221746206947881e+00 4.177355347392494589e-02
6.001216528919732809e+04 2.625313305968251854e+00 3.907050387652859919e-02
6.001216535881203163e+04 2.589720241261483924e+00 3.896056648762018931e-02
6.001216542842672789e+04 2.633472200698287136e+00 4.032867781452313671e-02
6.001216549804143142e+04 2.601606830832417394e+00 3.797372531102965326e-02
6.001216556765613495e+04 2.610133574824541558e+00 3.884934153243609772e-02
6.001216563727083121e+04 2.600293555372334975e+00 3.978628093414909861e-02
6.001216570688553475e+04 2.679890358187946742e+00 4.077655573101778702e-02
6.001216577650023828e+04 2.666544483918870778e+00 3.912262544807438430e-02
6.001216584611494181e+04 2.653272845106934508e+00 3.924335648469735177e-02
6.001216591572964535e+04 2.708740330867822177e+00 4.034773170079505866e-02
6.001216598534434888e+04 2.730852611327483359e+00 3.967760370215967641e-02
6.001216605495905242e+04 2.618538340617702520e+00 3.809216182618956753e-02
6.001216612457375595e+04 2.559466984884645857e+00 3.789444260249395791e-02
6.001216619418845949e+04 2.589917523862478088e+00 3.767985630748657555e-02
6.001216626380316302e+04 2.639983768928565233e+00 3.947445423571055434e-02
6.001216633341785928e+04 2.617993312916186532e+00 3.924394166854455746e-02
6.001216640303255554e+04 2.564929082865873067e+00 3.778274036733227093e-02
6.001216647264725907e+04 2.577162096983637962e+00 3.796586656500389179e-02
6.001216654226196988e+04 2.561148614236371301e+00 3.726058392770627281e-02
6.001216661187666614e+04 2.561620782311976541e+00 3.742206747504093350e-02
6.001216668149136967e+04 2.590560274176724853e+00 3.810079039221618558e-02
6.001216675110607321e+04 2.568988514264542555e+00 3.776236403547394982e-02
6.001216682072077674e+04 2.590973732258035067e+00 3.886557432804485512e-02
6.001216689033548028e+04 2.579542796185913200e+00 3.789349175568580003e-02
6.001216695995018381e+04 2.623812259273559544e+00 3.920473039110708435e-02
6.001216702956488007e+04 2.615106311922520188e+00 3.936570510926341165e-02
6.001216709917958360e+04 2.554760803183122153e+00 3.776899570859625077e-02
6.001216716879428714e+04 2.545235112028302105e+00 3.848001275880715000e-02
6.001216723840899067e+04 2.580797593007909452e+00 3.906781131613405733e-02
6.001216730802369420e+04 2.491072478982090388e+00 3.663180252008908788e-02
6.001216737763839046e+04 2.569009431350472994e+00 3.908376465165440405e-02
6.001216744725309400e+04 2.555434996118194135e+00 3.755117479932458535e-02
6.001216751686779753e+04 2.494318494722349566e+00 3.643460309461940549e-02
6.001216758648250106e+04 2.496582293458573520e+00 3.637927873747715674e-02
6.001216765609720460e+04 2.462403532104696868e+00 3.741063455361998136e-02
6.001216772571190813e+04 2.508599621469652874e+00 3.732206907946217928e-02
6.001216779532661167e+04 2.540039507673605534e+00 3.629297071382494438e-02
6.001216786494131520e+04 2.519176162899308569e+00 3.792916459539013435e-02
6.001216793455601146e+04 2.533741305821501033e+00 3.679332275270966179e-02
6.001216800417071499e+04 2.500345387674327569e+00 3.675568926842137651e-02
6.001216807378541853e+04 2.600265160908795892e+00 3.840198195861325298e-02
6.001216814340012206e+04 2.528780859890978672e+00 3.595115540776003260e-02
6.001216821301482560e+04 2.566161336102783075e+00 3.809962234973279099e-02
6.001216828262952185e+04 2.515361771807610225e+00 3.696231605544079285e-02
6.001216835224422539e+04 2.516538366257145221e+00 3.728432234822658120e-02
6.001216842185892892e+04 2.589187643020594898e+00 3.797425501313717727e-02
6.001216849147363246e+04 2.589515284258641969e+00 3.795684405056626992e-02
6.001216856108833599e+04 2.561860887497280803e+00 3.737355332637458394e-02
6.001216863070303953e+04 2.486084426634462385e+00 3.747815841038109469e-02
6.001216870031774306e+04 2.486511559552130546e+00 3.647122669453987248e-02
6.001216876993244659e+04 2.555882490746380409e+00 3.785479173259466423e-02
6.001216883954714285e+04 2.540029651593773252e+00 3.830238465454850055e-02
6.001216890916183911e+04 2.548489546629081559e+00 3.696585964250601736e-02
6.001216897877654264e+04 2.469746846766258219e+00 3.555955799967047692e-02
6.001216904839125345e+04 2.576894630903899142e+00 3.756935755809868993e-02
6.001216911800594971e+04 2.523803486529318629e+00 3.592139111455684014e-02
6.001216918762065325e+04 2.528558875219683699e+00 3.646276926145546049e-02
6.001216925723535678e+04 2.598180633094340664e+00 3.774289912763438559e-02
6.001216932685006032e+04 2.579165899466028478e+00 3.741152472883157998e-02
6.001216939646476385e+04 2.650044180406459837e+00 3.906707746878579357e-02
6.001216946607946738e+04 2.660339782916469886e+00 3.964044158480825586e-02
6.001216953569416364e+04 2.622958517641976517e+00 3.811816188100063119e-02
6.001216960530886718e+04 2.639580824804334647e+00 3.851708264577431706e-02
6.001216967492357071e+04 2.546732605236511127e+00 3.710496782740940747e-02
6.001216974453827424e+04 2.583222183876955569e+00 3.660625894984571860e-02
6.001216981415297778e+04 2.630535422024783632e+00 3.950545838679268146e-02
6.001216988376767404e+04 2.558067339885029323e+00 3.814354593223390211e-02
6.001216995338237757e+04 2.591192211445376259e+00 3.734290377002558864e-02
6.001217002299708111e+04 2.658544903372489276e+00 3.881096491803101567e-02
6.001217009261178464e+04 2.615436926215572999e+00 3.804650789001816358e-02
6.001217016222648817e+04 2.612951586953341732e+00 3.858453146885758994e-02
6.001217023184119171e+04 2.630825453382668933e+00 3.812607341835865665e-02
6.001217030145589524e+04 2.602659707840751846e+00 3.707278965582684604e-02
6.001217037107059150e+04 2.580763941663952288e+00 3.805184550502473118e-02
6.001217044068529503e+04 2.637587981143215909e+00 3.827555680391339643e-02
6.001217051029999857e+04 2.582740229717676694e+00 3.756436564971935704e-02
6.001217057991470210e+04 2.548077357757022821e+00 3.690653161825752787e-02
6.001217064952939836e+04 2.617089920265474490e+00 3.807923875838951921e-02
6.001217071914410189e+04 2.606899437444790468e+00 3.951149540000452320e-02
6.001217078875880543e+04 2.466439206509409399e+00 3.671362264576801676e-02
6.001217085837350896e+04 2.618804348828416728e+00 3.834116490026490132e-02
6.001217092798821250e+04 2.526490989734685222e+00 3.791791242225936442e-02
6.001217099760291603e+04 2.533097441480674838e+00 3.718556279419044791e-02
6.001217106721761957e+04 2.535939943125188556e+00 3.736590229560299986e-02
6.001217113683232310e+04 2.640346814383904395e+00 3.950006161597366394e-02
6.001217120644702663e+04 2.594374901407666467e+00 3.823275876045113819e-02
6.001217127606173017e+04 2.585957392244142561e+00 3.912289460472905683e-02
6.001217134567642643e+04 2.532849925065735697e+00 3.703337011197063711e-02
6.001217141529112996e+04 2.647582194102361175e+00 3.871541120941969505e-02
6.001217148490583349e+04 2.604326905213093735e+00 3.811019046831542328e-02
6.001217155452053703e+04 2.516185225425844330e+00 3.601545350471450219e-02
6.001217162413524056e+04 2.527712221334688980e+00 3.727842565016348253e-02
6.001217169374993682e+04 2.576620118430519302e+00 3.744549750720266995e-02
6.001217176336464036e+04 2.632820455331035259e+00 3.856865526295891189e-02
6.001217183297934389e+04 2.578579506479541816e+00 3.756153842828994366e-02
6.001217190259404742e+04 2.572021022102764398e+00 3.699022242758435303e-02
6.001217197220875096e+04 2.632075647301900467e+00 3.825216169925104576e-02
6.001217204182345449e+04 2.496081334874313384e+00 3.657411262007927155e-02
6.001217211143815803e+04 2.595278339151203539e+00 3.775346341628283559e-02
6.001217218105285428e+04 2.570805522538173182e+00 3.678464398836300137e-02
6.001217225066755782e+04 2.606278168882929513e+00 3.706130372537957268e-02
6.001217232028226135e+04 2.666509890978186359e+00 3.783873014618516911e-02
6.001217238989696489e+04 2.701490707826923021e+00 3.852520995534470388e-02
6.001217245951166115e+04 2.618093123904040365e+00 3.718546945680085286e-02
6.001217252912636468e+04 2.660160278547841983e+00 3.797042284056190847e-02
6.001217259874106821e+04 2.674359838274932955e+00 3.823911598941066164e-02
6.001217266835577175e+04 2.612769803878602026e+00 3.774897250752287658e-02
6.001217273797047528e+04 2.681846626464899686e+00 3.826040642537715392e-02
6.001217280758517882e+04 2.606296450168489987e+00 3.779439800160157292e-02
6.001217287719988235e+04 2.616500874508089325e+00 3.755312015832417555e-02
6.001217294681458588e+04 2.646389042989532037e+00 3.863886658943956748e-02
6.001217301642928942e+04 2.657469773474776531e+00 3.835224843032818826e-02
6.001217308604399295e+04 2.709651339999256336e+00 3.883215974974985746e-02
6.001217315565868921e+04 2.683744236204075762e+00 3.927091458921546513e-02
6.001217322527339275e+04 2.563652483857389530e+00 3.691246639401256358e-02
6.001217329488809628e+04 2.765763108569688988e+00 3.941940695200613076e-02
6.001217336450279981e+04 2.744559245819599091e+00 3.934974597484027642e-02
6.001217343411750335e+04 2.648129487912706193e+00 3.773446538101319497e-02
6.001217350373219961e+04 2.782831988261188272e+00 4.073942801732896579e-02
6.001217357334690314e+04 2.689682256989158748e+00 3.952654548845799254e-02
6.001217364296160667e+04 2.805322049835448972e+00 4.117417704860114325e-02
6.001217371257631021e+04 2.797415381127369649e+00 4.126089253536981832e-02
6.001217378219101374e+04 2.659299777151592270e+00 3.793174203986035553e-02
6.001217385180571728e+04 2.681992894203596212e+00 3.889387415733286391e-02
6.001217392142042081e+04 2.693775082003261545e+00 3.889812568401779941e-02
6.001217399103511707e+04 2.680206897189862492e+00 3.869599859267471714e-02
6.001217406064982060e+04 2.667277262811012850e+00 3.806786371989729495e-02
6.001217413026452414e+04 2.703611100859874217e+00 3.981789067581715386e-02
6.001217419987922767e+04 2.741900841238589681e+00 4.011994328145405270e-02
6.001217426949392393e+04 2.658934363497212239e+00 3.853011377215919547e-02
6.001217433910862746e+04 2.715222543867044980e+00 3.944020668957811532e-02
6.001217440872333100e+04 2.706118807145353689e+00 3.919528638583034963e-02
6.001217447833803453e+04 2.641237320294826052e+00 3.768743258736255430e-02
6.001217454795273807e+04 2.694194512887240212e+00 3.857731814642283152e-02
6.001217461756744160e+04 2.679863424993592425e+00 3.814195618513904068e-02
6.001217468718214514e+04 2.720776191808937483e+00 3.898771032225358674e-02
6.001217475679684867e+04 2.682348572754699401e+00 3.729690018292301096e-02
6.001217482641155220e+04 2.678221882515240182e+00 3.908653042762969682e-02
6.001217489602625574e+04 2.724245937505843873e+00 3.831531736812213151e-02
6.001217496564095200e+04 2.673602420665309509e+00 3.751553980158793544e-02
6.001217503525565553e+04 2.667726431149595179e+00 3.901660292632483373e-02
6.001217510487035906e+04 2.634873829929910372e+00 3.678392514913137595e-02
6.001217517448505532e+04 2.679269332783489332e+00 3.896427509503053166e-02
6.001217524409975886e+04 2.640677208886737848e+00 3.796837476909742382e-02
6.001217531371446239e+04 2.625655149544504408e+00 3.803321179451094047e-02
6.001217538332916592e+04 2.703569701253766944e+00 3.820773241733291248e-02
6.001217545294386946e+04 2.667481753176985215e+00 3.809364548326267530e-02
6.001217552255857299e+04 2.664592010379549514e+00 3.767284732562206639e-02
6.001217559217327653e+04 2.610771869017266766e+00 3.688259816837123617e-02
6.001217566178798006e+04 2.776356723124784320e+00 3.974142949773793593e-02
6.001217573140267632e+04 2.608306300543701717e+00 3.802888312799457271e-02
6.001217580101737985e+04 2.549504371077958798e+00 3.626749388290665538e-02
6.001217587063208339e+04 2.662721893491124536e+00 3.838580397074102535e-02
6.001217594024677965e+04 2.565509844201647294e+00 3.730174074308032633e-02
6.001217600986148318e+04 2.602527602883474511e+00 3.843610116170702307e-02
6.001217607947618671e+04 2.532407366081391054e+00 3.665747023726152742e-02
6.001217614909089025e+04 2.602655761808490897e+00 3.812515367682364070e-02
6.001217621870559378e+04 2.639978607016522982e+00 3.750976206289598214e-02
6.001217628832029732e+04 2.590140084727928116e+00 3.821927562309720972e-02
6.001217635793500085e+04 2.626129819787919928e+00 3.766531387940318110e-02
6.001217642754970439e+04 2.649921360967120609e+00 3.728725620215077308e-02
6.001217649716440792e+04 2.659368625909916073e+00 3.856582008404623590e-02
6.001217656677910418e+04 2.610519444185395610e+00 3.627902123803029150e-02
6.001217663639380771e+04 2.586865039502619812e+00 3.626334032393516149e-02
6.001217670600851125e+04 2.626974202213885334e+00 3.700441659517337417e-02
6.001217677562320750e+04 2.669330461724476855e+00 3.767643909968922122e-02
6.001217684523791104e+04 2.671191229022058522e+00 3.790041840395601963e-02
6.001217691485260730e+04 2.616491726635192805e+00 3.722477604086254360e-02
6.001217698446731811e+04 2.612553309006618640e+00 3.672901203744100701e-02
6.001217705408202164e+04 2.686128850488354924e+00 3.803769252014478630e-02
6.001217712369672518e+04 2.660174477581660035e+00 3.831557170300166348e-02
6.001217719331142871e+04 2.714614510323924979e+00 3.810127774666026423e-02
6.001217726292613224e+04 2.755522116858781345e+00 4.068078415540331977e-02
6.001217733254083578e+04 2.713274654893080395e+00 3.872648120850419318e-02
6.001217740215553931e+04 2.714079092249407577e+00 3.836780664557086495e-02
6.001217747177023557e+04 2.691063231156523461e+00 3.910747412994330235e-02
6.001217754138493910e+04 2.717718990823959402e+00 3.896098727717738075e-02
6.001217761099964264e+04 2.732865338164251146e+00 3.767549225138695779e-02
6.001217768061434617e+04 2.785535393856812814e+00 3.869563776795981180e-02
6.001217775022904971e+04 2.799225014903559572e+00 3.911945836740972349e-02
6.001217781984374597e+04 2.712666411665376032e+00 3.786189334530857403e-02
6.001217788945844950e+04 2.731855450956574671e+00 3.761282841421565576e-02
6.001217795907315303e+04 2.745004454029724705e+00 3.838173365325244640e-02
6.001217802868785657e+04 2.795496032309016332e+00 3.940991627916393125e-02
6.001217809830256010e+04 2.733438616906325613e+00 3.819094621718437804e-02
6.001217816791726364e+04 2.677435220183068676e+00 3.746755339827888276e-02
6.001217823753196717e+04 2.774376195140152213e+00 3.878591248441957268e-02
6.001217830714666343e+04 2.720156790408116088e+00 3.782394942376074432e-02
6.001217837676136696e+04 2.676229242195250713e+00 3.780703138000211100e-02
6.001217844637607050e+04 2.668949057396465374e+00 3.678113749701736324e-02
6.001217851599077403e+04 2.705879646669120397e+00 3.776694151180887832e-02
6.001217858560547756e+04 2.721191247597916973e+00 4.010177048991490217e-02
6.001217865522017382e+04 2.684260010323722412e+00 3.929861748355971407e-02
6.001217872483487736e+04 2.750104420951019257e+00 4.136375295533537000e-02
6.001217879444958089e+04 2.728880646589902703e+00 4.029310459822623564e-02
6.001217886406428443e+04 2.607116402352500195e+00 3.660389980444125890e-02
6.001217893367898796e+04 2.696911519198664120e+00 3.890325206357662241e-02
6.001217900329369149e+04 2.749287292087526424e+00 4.027017017723639319e-02
6.001217907290838775e+04 2.701796407185628635e+00 3.872440490575648070e-02
6.001217914252309129e+04 2.728828524195972438e+00 3.937132380965408657e-02
6.001217921213779482e+04 2.704886991228477200e+00 3.732406682383872937e-02
6.001217928175249835e+04 2.645092007790174726e+00 3.803351359291974598e-02
6.001217935136720189e+04 2.677674849467345908e+00 3.804631868225800267e-02
6.001217942098190542e+04 2.679255053540714915e+00 3.851984019692854255e-02
6.001217949059660896e+04 2.681726311885777925e+00 3.808168586335917288e-02
6.001217956021130522e+04 2.700400308358178236e+00 3.877452225985698886e-02
6.001217962982600875e+04 2.681935398863080078e+00 3.816253198360416293e-02
6.001217969944071228e+04 2.725756045055848009e+00 3.857722779946384101e-02
6.001217976905541582e+04 2.792205776803553530e+00 4.000052435462092548e-02
6.001217983867011935e+04 2.577345065450002970e+00 3.640510051624837318e-02
6.001217990828482289e+04 2.712779824312836485e+00 3.954697941012571411e-02
6.001217997789951914e+04 2.663388233098493263e+00 3.659682735104800161e-02
6.001218004751422268e+04 2.754137250978935025e+00 3.935929329998762161e-02
6.001218011712892621e+04 2.679571041624440042e+00 3.796704682576702156e-02
6.001218018674362975e+04 2.686139129787472157e+00 3.869636139779036865e-02
6.001218025635833328e+04 2.707626212373415608e+00 3.952077635740531419e-02
6.001218032597302954e+04 2.663844176677543363e+00 3.867922428581090089e-02
6.001218039558773307e+04 2.729889900011234438e+00 4.014547305561675522e-02
6.001218046520243661e+04 2.669511000430312642e+00 3.965409719696705304e-02
6.001218053481714014e+04 2.652560491085766081e+00 3.783756522265492583e-02
6.001218060443184368e+04 2.654693530813126756e+00 3.861907650250919616e-02
6.001218067404654721e+04 2.652065570112227988e+00 3.816223992142260546e-02
6.001218074366125074e+04 2.748543616341564633e+00 4.002920723861894819e-02
6.001218081327594700e+04 2.729941309672350602e+00 4.033185667210976294e-02
6.001218088289065054e+04 2.702132427082944321e+00 3.889760920922664261e-02
6.001218095250535407e+04 2.723802478268910754e+00 4.110883318049594198e-02
6.001218102212005761e+04 2.701191135734072102e+00 3.906250087562520429e-02
6.001218109173476114e+04 2.704233977600653205e+00 3.972720441864719537e-02
6.001218116134945740e+04 2.662198416052626637e+00 3.789537725769318022e-02
6.001218123096416093e+04 2.782404259597981433e+00 3.898087556285422667e-02
6.001218130057886447e+04 2.644341613163208926e+00 3.767499503469842748e-02
6.001218137019356800e+04 2.689567736144143684e+00 3.821842636387846187e-02
6.001218143980827153e+04 2.726455837935998883e+00 3.853771098452218186e-02
6.001218150942297507e+04 2.700160026951907266e+00 3.992361312994027744e-02
6.001218157903767860e+04 2.696128766301904012e+00 4.032533209078732750e-02
6.001218164865238214e+04 2.674982642906734487e+00 3.916418235957372374e-02
6.001218171826708567e+04 2.657469025098545767e+00 3.809804122228137302e-02
6.001218178788178193e+04 2.686516644969313639e+00 3.873763163907693180e-02
6.001218185749647819e+04 2.615008913304471161e+00 3.690518131136090452e-02
6.001218192711118900e+04 2.689737095104274278e+00 4.013524905725863318e-02
6.001218199672589253e+04 2.674074348204207752e+00 3.902569818050236755e-02
6.001218206634058879e+04 2.678829562927565799e+00 3.959958555863828111e-02
6.001218213595529232e+04 2.621784017042660953e+00 3.813457013767092979e-02
6.001218220556999586e+04 2.698331675643215188e+00 3.852016338360460257e-02
6.001218227518469939e+04 2.620108269689954916e+00 3.711627302940662121e-02
6.001218234479940293e+04 2.719266629359486043e+00 3.987051434801767991e-02
6.001218241441410646e+04 2.592826965966165798e+00 3.736587444257415819e-02
6.001218248402880999e+04 2.692187661562467582e+00 3.945787115856551341e-02
6.001218255364350625e+04 2.612445614419948381e+00 3.763460989918002847e-02
6.001218262325820979e+04 2.656909185108430549e+00 3.861037561511059674e-02
6.001218269287291332e+04 2.592908231746557046e+00 3.646391043386313507e-02
6.001218276248760958e+04 2.604597722279926142e+00 3.825725026786307159e-02
6.001218283210231311e+04 2.662744949686010276e+00 3.810245245160375632e-02
6.001218290171701665e+04 2.557219598036491348e+00 3.744136317637985351e-02
6.001218297133172018e+04 2.612347981864017399e+00 3.702311809220527883e-02
6.001218304094642372e+04 2.613453907908092511e+00 3.777421388585437689e-02
6.001218311056112725e+04 2.538987043580683167e+00 3.622287669812666172e-02
6.001218318017583078e+04 2.493062870828044009e+00 3.631531725940954913e-02
6.001218324979053432e+04 2.576594616341160382e+00 3.709000599897794431e-02
6.001218331940523785e+04 2.616227945496238050e+00 3.805688879507974215e-02
6.001218338901993411e+04 2.525760793284785866e+00 3.681752571018061249e-02
6.001218345863463765e+04 2.518872935057324014e+00 3.534219883663628631e-02
6.001218352824934118e+04 2.515746159473299048e+00 3.612507876691268410e-02
6.001218359786404471e+04 2.534939164748438056e+00 3.571215821354418313e-02
6.001218366747874825e+04 2.521271873034664157e+00 3.642250534712896531e-02
6.001218373709345178e+04 2.501832238254941387e+00 3.689119102094748359e-02
6.001218380670814804e+04 2.568744646780620311e+00 3.663417486821499147e-02
6.001218387632285157e+04 2.550441004245351806e+00 3.695600099780289166e-02
6.001218394593755511e+04 2.557187306704653995e+00 3.771780645355179984e-02
6.001218401555225864e+04 2.498887236930805500e+00 3.742716084091872453e-02
6.001218408516696218e+04 2.551070052458102921e+00 3.692093390863163127e-02
6.001218415478166571e+04 2.537874221418525256e+00 3.654242394714917602e-02
6.001218422439636925e+04 2.548442393580548693e+00 3.838320079197308360e-02
6.001218429401107278e+04 2.483330321647994055e+00 3.651046176143511734e-02
6.001218436362576904e+04 2.528440520757668786e+00 3.624242770777157119e-02
6.001218443324047257e+04 2.485750995997522583e+00 3.579745776935423784e-02
6.001218450285517611e+04 2.471679723417558705e+00 3.518960811265511163e-02
6.001218457246987236e+04 2.504761465350188843e+00 3.636181818743733363e-02
6.001218464208457590e+04 2.526302112336192174e+00 3.733317758746999143e-02
6.001218471169927943e+04 2.527826846910504077e+00 3.621575932547283633e-02
6.001218478131398297e+04 2.527099944372334317e+00 3.670826128061182442e-02
6.001218485092868650e+04 2.572349998133143689e+00 3.619900803407736373e-02
6.001218492054339004e+04 2.486057183198023157e+00 3.563991076360435023e-02
6.001218499015809357e+04 2.538454490480291703e+00 3.694068334556092903e-02
6.001218505977279710e+04 2.544362816942693950e+00 3.737315615853250422e-02
6.001218512938750064e+04 2.688115802171290536e+00 3.976957670995612953e-02
6.001218519900219690e+04 2.544664685406839766e+00 3.681694354995789648e-02
6.001218526861690043e+04 2.557246276571217614e+00 3.716979498057030457e-02
6.001218533823160396e+04 2.527896917543140720e+00 3.831981407870071327e-02
6.001218540784630750e+04 2.567250925050269750e+00 3.733027510440940777e-02
6.001218547746100376e+04 2.559198056787442610e+00 3.696659070085381305e-02
6.001218554707570729e+04 2.617542363454336218e+00 3.823006884395475230e-02
6.001218561669041082e+04 2.531418952018740232e+00 3.713981972481893851e-02
6.001218568630511436e+04 2.595529031137757237e+00 3.870991177698963892e-02
6.001218575591981789e+04 2.558319976686580510e+00 3.637684046536884125e-02
6.001218582553452143e+04 2.593828525479947800e+00 3.862809208514630249e-02
6.001218589514922496e+04 2.639019914928319555e+00 3.833474021127154102e-02
6.001218596476392850e+04 2.552976122068300935e+00 3.741374366725978839e-02
6.001218603437863203e+04 2.632191455984823847e+00 3.932628761149743746e-02
6.001218610399333556e+04 2.740021119324181686e+00 4.062779496407489810e-02
6.001218617360803910e+04 2.632892319000367465e+00 3.728626156544367909e-02
6.001218624322273536e+04 2.737182385822453767e+00 3.987083330627633898e-02
6.001218631283743889e+04 2.589443537427375652e+00 3.767568908115535853e-02
6.001218638245213515e+04 2.611732942845375938e+00 3.750440982667357231e-02
6.001218645206683868e+04 2.663743504083147862e+00 3.878700950909843431e-02
6.001218652168154222e+04 2.550581907874233334e+00 3.736010192959452608e-02
6.001218659129624575e+04 2.649861917375866849e+00 3.811950526228279068e-02
6.001218666091094929e+04 2.723912082243266308e+00 4.026369775690930020e-02
6.001218673052565282e+04 2.645126048124982976e+00 3.840776106984864630e-02
6.001218680014035635e+04 2.629266659427372144e+00 3.789280720187551688e-02
6.001218686975505989e+04 2.678402459453986584e+00 3.994704698007272431e-02
6.001218693936975615e+04 2.706089591641335890e+00 4.021383122197101645e-02
6.001218700898445968e+04 2.593215882198264488e+00 3.767197375539744347e-02
6.001218707859916321e+04 2.671592423155403573e+00 3.933414746159379777e-02
6.001218714821386675e+04 2.634852677404526222e+00 3.922139211177572832e-02
6.001218721782857028e+04 2.640574962943986304e+00 3.845121624062652899e-02
6.001218728744326654e+04 2.593036349713977007e+00 3.859234767154168938e-02
6.001218735705797008e+04 2.562963556552786404e+00 3.956003893898847601e-02
6.001218742667267361e+04 2.649307953697820128e+00 3.988323510037235925e-02
6.001218749628737714e+04 2.584767745558596452e+00 3.948087917728744511e-02
6.001218756590208068e+04 2.627155505810197411e+00 3.902065965366791067e-02
6.001218763551678421e+04 2.638050443567820036e+00 4.247357599218980900e-02
6.001218770513148775e+04 2.682391826923077094e+00 3.973208048123118286e-02
6.001218777474619128e+04 2.628263352428572563e+00 4.140650891394846711e-02
6.001218784436089481e+04 2.628824761334892735e+00 4.030387275527497898e-02
6.001218791397559835e+04 2.613601458582193171e+00 3.969426390728945236e-02
6.001218798359030188e+04 2.610777200202151427e+00 3.858804773373807756e-02
6.001218805320499814e+04 2.637874549068688790e+00 3.931605650783705913e-02
6.001218812281970168e+04 2.632663780768325079e+00 3.930733631956476876e-02
6.001218819243440521e+04 2.574623427255006369e+00 3.924994681444182731e-02
6.001218826204910874e+04 2.645006752564149188e+00 3.947768558944018263e-02
6.001218833166380500e+04 2.638950392504895159e+00 3.954249003721779093e-02
6.001218840127850854e+04 2.602760111254805331e+00 3.905647236579614517e-02
6.001218847089321207e+04 2.574007610871643426e+00 3.939665189681015173e-02
6.001218854050791560e+04 2.558959050487664921e+00 3.854068918781228259e-02
6.001218861012261914e+04 2.615991578644305537e+00 4.004687534829708129e-02
6.001218867973732267e+04 2.516371789078521992e+00 3.703004515907376559e-02
6.001218874935202621e+04 2.617702808609911003e+00 4.044982440047300426e-02
6.001218881896672247e+04 2.554921198668146598e+00 3.926640506146005655e-02
6.001218888858142600e+04 2.671060254924681132e+00 4.103839718518070140e-02
6.001218895819612953e+04 2.553947876109298853e+00 3.868486349554095538e-02
6.001218902781082579e+04 2.609090088463621449e+00 3.953891691747279252e-02
6.001218909742552933e+04 2.588850421660009005e+00 3.857995546046447122e-02
6.001218916704023286e+04 2.554975776701186696e+00 3.649972212682676270e-02
6.001218923665493639e+04 2.653520743595556564e+00 3.999186288653549387e-02
6.001218930626963993e+04 2.592139808183457905e+00 3.716804079927812227e-02
6.001218937588434346e+04 2.727408527421279150e+00 4.116231483245991196e-02
6.001218944549904700e+04 2.660672807009676788e+00 4.161633040158750629e-02
6.001218951511375053e+04 2.660305894235625246e+00 3.868811729062730798e-02
6.001218958472845407e+04 2.676010703169084959e+00 3.931973666823706387e-02
6.001218965434315760e+04 2.731342326161064538e+00 4.177339314699373557e-02
6.001218972395786113e+04 2.674743930630556932e+00 4.037049952409644399e-02
6.001218979357255739e+04 2.619291571713111555e+00 3.814490877548243342e-02
6.001218986318726093e+04 2.686891154548012750e+00 3.963429405597961031e-02
6.001218993280196446e+04 2.665610100653363901e+00 3.984944765777680836e-02
6.001219000241666799e+04 2.622170263466723661e+00 3.916526465734250506e-02
6.001219007203137153e+04 2.702116884432290256e+00 3.910748585125317645e-02
6.001219014164606779e+04 2.678016970887560966e+00 3.864053588664977112e-02
6.001219021126077132e+04 2.648633334232751491e+00 3.855002046190347809e-02
6.001219028087547485e+04 2.663488048334409886e+00 3.892126617102995706e-02
6.001219035049017839e+04 2.686302721747230837e+00 3.853182026090836571e-02
6.001219042010488192e+04 2.601159759536096239e+00 3.777006220132237552e-02
6.001219048971958546e+04 2.588917296970988158e+00 3.740258431114414778e-02
6.001219055933428899e+04 2.652759399782164795e+00 3.844754281427732040e-02
6.001219062894899253e+04 2.584847299747573324e+00 3.978608915263071033e-02
6.001219069856369606e+04 2.654533134571080311e+00 3.920123072759590377e-02
6.001219076817839959e+04 2.696968859661241780e+00 4.039590688752484754e-02
6.001219083779310313e+04 2.593086338976581917e+00 3.784595480467120576e-02
6.001219090740779939e+04 2.659297552628944405e+00 3.883274868791612711e-02
6.001219097702250292e+04 2.666354960257432793e+00 4.010816550822456777e-02
6.001219104663720645e+04 2.637398961390832852e+00 3.839164953358060323e-02
6.001219111625190999e+04 2.624892126849740492e+00 3.817550096956269512e-02
6.001219118586660625e+04 2.681625005712196863e+00 4.012567198045547540e-02
6.001219125548130978e+04 2.703610411418975623e+00 3.946207977167778824e-02
6.001219132509601332e+04 2.599521452745733097e+00 3.712253412457981044e-02
6.001219139471071685e+04 2.592600914998606676e+00 3.761786244112235583e-02
6.001219146432542038e+04 2.659944437778618553e+00 3.981179453601099705e-02
6.001219153394012392e+04 2.611066210190793768e+00 3.767305776875569390e-02
6.001219160355482745e+04 2.560140852661648037e+00 3.739103154771936804e-02
6.001219167316952371e+04 2.604714349323470568e+00 3.719747793110512318e-02
6.001219174278422724e+04 2.612561935559843285e+00 3.799830887752689984e-02
6.001219181239893078e+04 2.611257576169379924e+00 3.902461832924811191e-02
6.001219188201363431e+04 2.609524583649434959e+00 3.845378843390030721e-02
6.001219195162833057e+04 2.593823632177317595e+00 3.793443814217937332e-02
6.001219202124303411e+04 2.642087216618942414e+00 4.016970634114384875e-02
6.001219209085774492e+04 2.566878527301536650e+00 3.983563380285821964e-02
6.001219216047244117e+04 2.703211912943871642e+00 3.945609896634771907e-02
6.001219223008714471e+04 2.639093469078305887e+00 3.903689782158777793e-02
6.001219229970184824e+04 2.655547998004806676e+00 3.877619309810627357e-02
6.001219236931655178e+04 2.555939379445344883e+00 3.795737179146420337e-02
6.001219243893125531e+04 2.610504938942380448e+00 4.016981559007463953e-02
6.001219250854595884e+04 2.620886030468525529e+00 3.830363404618875034e-02
6.001219257816066238e+04 2.668209301268354761e+00 4.126004449811447594e-02
6.001219264777536591e+04 2.670092590908264008e+00 3.941476737745906039e-02
6.001219271739006217e+04 2.682562316615021647e+00 3.874906162589131925e-02
6.001219278700476571e+04 2.610449789006756838e+00 3.786512478344074284e-02
6.001219285661946924e+04 2.629145048499887061e+00 3.814868431718748676e-02
6.001219292623416550e+04 2.736389445557782629e+00 4.020733068676463767e-02
6.001219299584886903e+04 2.741921553854776317e+00 4.072442512418687766e-02
6.001219306546357257e+04 2.689652648815786140e+00 3.995871685850082428e-02
6.001219313507827610e+04 2.615965596993350850e+00 3.841489275140377163e-02
6.001219320469297963e+04 2.665870603560573038e+00 3.847683011716926393e-02
6.001219327430768317e+04 2.682915354829370269e+00 3.991193964877084305e-02
6.001219334392238670e+04 2.651206646806417044e+00 4.149252014172501862e-02
6.001219341353709024e+04 2.650427787000383173e+00 3.940789836519683481e-02
6.001219348315179377e+04 2.660512755379758509e+00 3.971360643641115573e-02
6.001219355276649731e+04 2.701367165936775283e+00 4.105681395004427692e-02
6.001219362238120084e+04 2.624781164028725300e+00 3.947434184642700794e-02
6.001219369199590437e+04 2.686071507312412621e+00 4.034658950112846726e-02
6.001219376161060063e+04 2.693420396317961263e+00 3.983766975257056753e-02
6.001219383122530417e+04 2.690403954013881993e+00 3.955562459678205189e-02
6.001219390084000770e+04 2.742227236576840088e+00 4.110697192658981092e-02
6.001219397045471123e+04 2.712462100173906876e+00 3.897657454073949479e-02
6.001219404006940749e+04 2.696856763684622127e+00 3.979154740270406110e-02
6.001219410968411103e+04 2.693825343111294401e+00 4.002235334268886002e-02
6.001219417929881456e+04 2.606792257326866036e+00 3.983774244518768770e-02
6.001219424891351809e+04 2.664343182754851380e+00 4.080158437626112133e-02
6.001219431852822163e+04 2.765410248610381316e+00 4.071174883621998114e-02
6.001219438814292516e+04 2.669033705425795322e+00 3.822074617469713165e-02
6.001219445775762870e+04 2.713211099736765330e+00 4.134236133913758021e-02
6.001219452737233223e+04 2.737093429382231324e+00 4.063298647648583978e-02
6.001219459698702849e+04 2.727949951180703714e+00 4.059695163598932982e-02
6.001219466660173202e+04 2.673537012525099676e+00 3.929732898481970438e-02
6.001219473621643556e+04 2.747091506558412721e+00 4.079222795316712891e-02
6.001219480583113909e+04 2.634909517514292254e+00 3.823967452603430767e-02
6.001219487544583535e+04 2.669931868308494494e+00 3.821366333713503705e-02
6.001219494506054616e+04 2.658114740835296086e+00 3.880879165759357208e-02
6.001219501467524242e+04 2.700612612612612651e+00 4.154420843961488530e-02
6.001219508428994595e+04 2.679768682476352470e+00 3.966791548722738148e-02
6.001219515390464949e+04 2.670541333309116361e+00 3.990957582881412419e-02
6.001219522351935302e+04 2.646938095795338786e+00 3.968324414034614389e-02
6.001219529313405656e+04 2.684108474698556179e+00 3.910155996552015789e-02
6.001219536274876009e+04 2.658050274799531376e+00 3.830887973008229724e-02
6.001219543236346362e+04 2.604784894709027743e+00 3.823079463644955128e-02
6.001219550197816716e+04 2.621087855709999914e+00 3.720145441858184465e-02
6.001219557159286342e+04 2.665758393176101748e+00 3.943885359154570419e-02
6.001219564120756695e+04 2.683420648000662823e+00 4.044469720377751043e-02
6.001219571082227048e+04 2.585219831618335018e+00 3.743640650816117132e-02
6.001219578043697402e+04 2.619048046216225778e+00 3.789503988100641207e-02
6.001219585005167028e+04 2.693797418419676681e+00 3.960199554691919144e-02
6.001219591966637381e+04 2.637169837142466111e+00 3.941076163399444970e-02
6.001219598928107735e+04 2.523489524471877132e+00 3.627109928207000039e-02
6.001219605889578088e+04 2.622586291778348677e+00 3.881389351836613683e-02
6.001219612851048441e+04 2.654211468719608114e+00 4.049878392937436566e-02
6.001219619812518795e+04 2.574833863045362214e+00 3.791525516173563370e-02
6.001219626773989148e+04 2.577650705429670452e+00 3.758145453114210277e-02
6.001219633735459502e+04 2.623783931499362509e+00 3.919325800091629647e-02
6.001219640696929855e+04 2.648243611458870106e+00 3.911942681954769935e-02
6.001219647658400208e+04 2.556946494300905037e+00 3.706186012522542927e-02
6.001219654619870562e+04 2.643354229126919197e+00 3.952082916793653311e-02
6.001219661581340915e+04 2.567155137855774871e+00 3.629383393354152637e-02
6.001219668542810541e+04 2.549028743459250457e+00 3.689344389069321856e-02
6.001219675504280895e+04 2.634881089269744070e+00 3.874319362874049932e-02
6.001219682465751248e+04 2.598817866175923808e+00 3.847268034812478810e-02
6.001219689427221601e+04 2.660322729368372663e+00 3.937128721848644208e-02
6.001219696388691955e+04 2.698393626263933420e+00 3.951431031355913392e-02
6.001219703350161581e+04 2.677790416085712000e+00 3.836222707427366929e-02
6.001219710311631934e+04 2.610792337440417388e+00 3.817700002284746263e-02
6.001219717273102287e+04 2.678725776577805195e+00 3.904186646132856015e-02
6.001219724234572641e+04 2.597814413059821526e+00 3.661776540429019511e-02
6.001219731196042994e+04 2.639574602316254293e+00 3.848634893541200835e-02
6.001219738157513348e+04 2.606159960258320751e+00 3.868565177670582611e-02
6.001219745118983701e+04 2.588833715760791687e+00 3.702314484799094224e-02
6.001219752080454055e+04 2.693483434010616850e+00 3.812079253340522333e-02
6.001219759041924408e+04 2.671456173293058178e+00 3.897192746265349533e-02
6.001219766003394761e+04 2.636015980707973938e+00 3.778475944930906327e-02
6.001219772964864387e+04 2.614632658918065733e+00 3.816724766302616312e-02
6.001219779926334013e+04 2.686255134996660576e+00 3.902768471289860125e-02
6.001219786887805094e+04 2.573168033838611368e+00 3.757293164230313121e-02
6.001219793849275447e+04 2.619772239050127016e+00 3.775623395451255943e-02
6.001219800810745073e+04 2.567686016534803439e+00 3.617350376494260500e-02
6.001219807772215427e+04 2.631468172946330064e+00 3.738716913081949894e-02
6.001219814733685780e+04 2.682619436808083346e+00 3.976932944994771013e-02
6.001219821695156134e+04 2.638921709414138395e+00 3.860561694281419709e-02
6.001219828656626487e+04 2.634118947283297540e+00 3.831289240349600167e-02
6.001219835618096840e+04 2.638391317761927812e+00 3.795730600561085522e-02
6.001219842579567194e+04 2.607830674378694091e+00 3.729214615382583226e-02
6.001219849541037547e+04 2.656944871632501481e+00 3.785783796168275955e-02
6.001219856502507173e+04 2.666842067063434740e+00 3.824807465120182853e-02
6.001219863463977526e+04 2.608923813394752322e+00 3.710988530524796797e-02
6.001219870425447880e+04 2.573091492490752863e+00 3.749320903922227083e-02
6.001219877386918233e+04 2.652224052718286540e+00 3.743787495973465579e-02
6.001219884348388587e+04 2.699508622288151471e+00 3.828157849552517311e-02
6.001219891309858212e+04 2.663591601635080242e+00 3.790636950006536637e-02
6.001219898271328566e+04 2.573137633998674900e+00 3.683781217956504789e-02
6.001219905232798919e+04 2.598154723477512640e+00 3.660265437882669753e-02
6.001219912194269273e+04 2.677496913379687093e+00 3.915256090127890859e-02
6.001219919155739626e+04 2.558877616010477141e+00 3.747155419405801685e-02
6.001219926117209980e+04 2.587101576653333623e+00 3.864273627634546432e-02
6.001219933078680333e+04 2.634333936757540684e+00 3.904405846889135584e-02
6.001219940040150686e+04 2.602379190208856219e+00 3.892611772442820806e-02
6.001219947001621040e+04 2.531986259487069013e+00 3.710148617611703364e-02
6.001219953963091393e+04 2.576376786730114166e+00 3.772833447358768522e-02
6.001219960924561019e+04 2.590330372872736930e+00 3.786766818766355847e-02
6.001219967886031372e+04 2.640284827188725814e+00 3.845944250200193648e-02
6.001219974847501726e+04 2.537563552446543635e+00 3.700456385914861063e-02
6.001219981808972079e+04 2.601994635499718544e+00 3.944157055405560219e-02
6.001219988770442433e+04 2.608791006266125923e+00 3.681535909672104673e-02
6.001219995731912059e+04 2.602717561181900230e+00 3.766088694889416916e-02
6.001220002693382412e+04 2.535409844938164792e+00 3.723442039296646910e-02
6.001220009654852765e+04 2.505512579525737138e+00 3.522953910828015289e-02
6.001220016616323119e+04 2.562333687527813098e+00 3.778637859254395381e-02
6.001220023577793472e+04 2.530495767393865059e+00 3.703203385327472064e-02
6.001220030539263826e+04 2.581283480922706985e+00 3.698431219571751000e-02
6.001220037500734179e+04 2.555795006092349109e+00 3.605399910549503956e-02
6.001220044462203805e+04 2.577261624959675590e+00 3.730287560484973203e-02
6.001220051423674158e+04 2.558037629745939956e+00 3.696562829434480585e-02
6.001220058385144512e+04 2.628439011780346224e+00 3.738694715425069232e-02
6.001220065346614865e+04 2.640282778277827980e+00 3.842665295745509302e-02
6.001220072308084491e+04 2.570325222165356305e+00 3.617685311594254910e-02
6.001220079269555572e+04 2.586242782019284814e+00 3.695038641284051351e-02
6.001220086231025198e+04 2.575812323779803403e+00 3.626179677194488193e-02
6.001220093192495551e+04 2.534002916217611201e+00 3.666449208252015035e-02
6.001220100153965905e+04 2.556276917143407879e+00 3.788473534745250004e-02
6.001220107115436258e+04 2.573844692216685104e+00 3.826918096032633915e-02
6.001220114076906611e+04 2.531891882148296968e+00 3.665704056007359352e-02
6.001220121038376965e+04 2.553377571452943862e+00 3.687650425817607519e-02
6.001220127999847318e+04 2.587734599753413356e+00 3.698096795508058060e-02
6.001220134961317672e+04 2.584119631985091203e+00 3.743754527479747213e-02
6.001220141922788025e+04 2.609080579920919796e+00 3.849783237019593213e-02
6.001220148884258379e+04 2.619512105345492170e+00 3.821605477042563925e-02
6.001220155845728004e+04 2.609718083887233586e+00 3.766169287109005087e-02
6.001220162807198358e+04 2.634442905060522033e+00 3.687638576474032426e-02
6.001220169768668711e+04 2.666424304897241804e+00 3.767374493291619775e-02
6.001220176730139065e+04 2.621870133261216207e+00 3.838369328670140912e-02
6.001220183691608690e+04 2.547216483876973747e+00 3.557904604845695679e-02
6.001220190653079044e+04 2.607440300874529715e+00 3.708240140429448772e-02
6.001220197614549397e+04 2.601488266628275259e+00 3.667535452861199474e-02
6.001220204576019751e+04 2.664281543409552366e+00 3.827007947656239223e-02
6.001220211537490104e+04 2.650828271673109082e+00 3.783586826009707749e-02
6.001220218498960458e+04 2.656620386048086591e+00 3.784628282715354203e-02
6.001220225460430811e+04 2.643744466451865893e+00 3.699063031910650168e-02
6.001220232421901164e+04 2.604138055655945028e+00 3.629568024626140393e-02
6.001220239383371518e+04 2.594311822433696069e+00 3.647958982355312130e-02
6.001220246344841871e+04 2.661863046369765673e+00 3.878532106299641125e-02
6.001220253306311497e+04 2.566231579709620014e+00 3.711662256641876101e-02
6.001220260267781850e+04 2.624770667576313166e+00 3.791540821788294546e-02
6.001220267229252204e+04 2.616306258949772534e+00 3.799331038398062743e-02
6.001220274190721830e+04 2.620893247387655389e+00 3.756965729030570245e-02
6.001220281152192183e+04 2.629681126324803220e+00 3.825425948985679281e-02
6.001220288113662536e+04 2.555238112243987114e+00 3.619635606373466929e-02
6.001220295075132890e+04 2.654269294686708136e+00 3.888120169958345085e-02
6.001220302036603243e+04 2.505213041104717320e+00 3.539608246833266664e-02
6.001220308998073597e+04 2.615031602088485840e+00 3.778246312025244913e-02
6.001220315959543950e+04 2.577951385741992674e+00 3.720104283098836506e-02
6.001220322921014304e+04 2.589405847504814950e+00 3.819202207472746635e-02
6.001220329882484657e+04 2.606858061510636482e+00 3.789233997759417633e-02
6.001220336843955010e+04 2.529592081530382508e+00 3.682914975798186330e-02
6.001220343805425364e+04 2.576378912146065847e+00 3.719713429080601097e-02
6.001220350766894990e+04 2.547327479627841562e+00 3.775910878903229739e-02
6.001220357728365343e+04 2.527019211653503294e+00 3.768476372081343284e-02
6.001220364689835696e+04 2.543604390077419009e+00 3.713039480356079142e-02
6.001220371651306050e+04 2.517617502733672463e+00 3.665522299901256831e-02
6.001220378612776403e+04 2.581564230266269799e+00 3.713081320685223535e-02
6.001220385574246029e+04 2.511442194161281449e+00 3.660348868502345809e-02
6.001220392535716383e+04 2.537923639083380589e+00 3.754630967543327175e-02
6.001220399497186736e+04 2.593269124321930796e+00 3.856728442831136583e-02
6.001220406458657089e+04 2.582921123921706030e+00 3.843403619515469577e-02
6.001220413420127443e+04 2.484871730830984671e+00 3.652520597586063344e-02
6.001220420381597796e+04 2.542779197708775474e+00 3.771059885091427449e-02
6.001220427343068150e+04 2.526529529593619205e+00 3.782419998180126114e-02
6.001220434304538503e+04 2.539914526832082853e+00 3.768022862738218404e-02
6.001220441266008129e+04 2.533963018854202165e+00 3.791433823133165404e-02
6.001220448227478482e+04 2.570804052204070267e+00 3.743175382079735186e-02
6.001220455188948836e+04 2.483658606586783169e+00 3.723568238019486776e-02
6.001220462150419189e+04 2.613060689667900061e+00 3.774776136539935434e-02
6.001220469111889543e+04 2.512610296060163506e+00 3.586818576812499798e-02
6.001220476073359168e+04 2.519976833208148470e+00 3.737938473534346828e-02
6.001220483034830249e+04 2.499293261245980169e+00 3.583153303848597010e-02
6.001220489996299875e+04 2.583613193675458941e+00 3.733360695225805548e-02
6.001220496957770229e+04 2.574185429868320441e+00 3.690328581985041073e-02
6.001220503919240582e+04 2.591960217751650752e+00 3.798196773812059779e-02
6.001220510880710935e+04 2.601529915476322063e+00 3.799962668483691797e-02
6.001220517842181289e+04 2.672063875220499263e+00 3.886707617737383824e-02
6.001220524803651642e+04 2.631768269594850107e+00 3.857940868761638303e-02
6.001220531765121996e+04 2.629385944983142487e+00 3.814043421443065462e-02
6.001220538726592349e+04 2.620794688699807473e+00 3.731732088398428265e-02
6.001220545688062703e+04 2.652481945750518211e+00 3.944472778113043004e-02
6.001220552649532328e+04 2.648494090735798778e+00 3.847599926365725953e-02
6.001220559611002682e+04 2.615891309608094684e+00 3.757778099151471568e-02
6.001220566572473035e+04 2.659091324284331481e+00 3.959801853877090161e-02
6.001220573533943389e+04 2.659716339190555612e+00 3.881729520975613079e-02
6.001220580495413742e+04 2.690045933382842147e+00 3.905155950208322874e-02
6.001220587456883368e+04 2.705567179113981702e+00 4.033151242388226948e-02
6.001220594418354449e+04 2.668232260856238547e+00 3.882392837406418301e-02
6.001220601379824075e+04 2.695816451950653114e+00 3.898717607983587241e-02
6.001220608341294428e+04 2.599750880431568767e+00 3.750321165487197073e-02
6.001220615302764782e+04 2.718205188551152229e+00 3.874431341547252688e-02
6.001220622264235135e+04 2.678724648109007678e+00 3.744177688756821637e-02
6.001220629225705488e+04 2.618505110732538110e+00 3.764874540601811925e-02
6.001220636187175842e+04 2.708699261992619789e+00 3.868279569940766272e-02
6.001220643148646195e+04 2.628567814451060247e+00 3.605849748203775879e-02
6.001220650110116549e+04 2.716979919973569135e+00 3.841821496184762846e-02
6.001220657071586174e+04 2.677604238654688107e+00 3.781780973147495784e-02
6.001220664033056528e+04 2.632129586204408511e+00 3.636289280617306663e-02
6.001220670994526881e+04 2.590855080362008511e+00 3.656246127613160118e-02
6.001220677955997235e+04 2.682683540106656661e+00 3.760658546500533772e-02
6.001220684917467588e+04 2.654434614119109526e+00 3.641572296545426968e-02
6.001220691878937214e+04 2.681757088697941160e+00 3.826315735300172410e-02
6.001220698840406840e+04 2.661079089449876367e+00 3.738552364429211655e-02
6.001220705801877921e+04 2.660044150110375316e+00 3.734266522495233859e-02
6.001220712763348274e+04 2.650992781441140256e+00 3.773762190223568097e-02
6.001220719724818628e+04 2.644456026773467805e+00 3.725711644191201377e-02
6.001220726686288981e+04 2.671649559849508915e+00 3.741223287725982394e-02
6.001220733647759334e+04 2.701173621460506435e+00 3.900728806061680431e-02
6.001220740609229688e+04 2.689189820219472171e+00 3.826069424033334831e-02
6.001220747570700041e+04 2.720017327827753739e+00 3.760354234244571436e-02
6.001220754532170395e+04 2.678786983886745965e+00 3.801310819308015287e-02
6.001220761493640748e+04 2.631657171166708054e+00 3.777477725866854041e-02
6.001220768455110374e+04 2.717383928066504861e+00 3.866688649513795595e-02
6.001220775416580727e+04 2.715148090596600117e+00 3.871388709947136408e-02
6.001220782378051081e+04 2.665647080699144578e+00 3.850883285103229303e-02
6.001220789339521434e+04 2.668769833514800904e+00 3.852061617930151172e-02
6.001220796300991060e+04 2.641648621866627522e+00 3.725116713577408811e-02
6.001220803262461413e+04 2.732400272091094262e+00 3.885303104199617358e-02
6.001220810223931039e+04 2.648641471075742881e+00 3.812245485884734747e-02
6.001220817185402120e+04 2.653827333745718775e+00 3.793426754101463655e-02
6.001220824146872474e+04 2.605620984528325579e+00 3.734657958780140258e-02
6.001220831108342827e+04 2.663740832183574270e+00 3.810052886182134502e-02
6.001220838069813180e+04 2.683196927608642923e+00 3.774555535147253865e-02
6.001220845031283534e+04 2.691831348447685457e+00 3.887400142697221284e-02
6.001220851992753887e+04 2.684511434511434480e+00 3.906517413974398834e-02
6.001220858954224241e+04 2.702293198486693804e+00 3.854744032394746833e-02
6.001220865915694594e+04 2.698908406758191436e+00 3.897363757320121413e-02
6.001220872877164948e+04 2.738802176491630824e+00 3.809983178101754991e-02
6.001220879838634573e+04 2.638698614764474204e+00 3.748893719463373964e-02
6.001220886800104927e+04 2.620544349895107761e+00 3.688859763524652419e-02
6.001220893761575280e+04 2.709799975549432194e+00 3.796784909888516191e-02
6.001220900723045634e+04 2.649148281588906695e+00 3.811812818471994185e-02
6.001220907684515259e+04 2.648044945856554033e+00 3.807963360760791005e-02
6.001220914645985613e+04 2.723249188365467699e+00 3.825592313360586666e-02
6.001220921607455239e+04 2.674579005564921008e+00 4.720422831744373188e-02
6.001220928568926320e+04 2.922499174645097675e+00 4.196725056752499683e-02
6.001220935530396673e+04 2.865148809523809792e+00 3.940574537826186524e-02
6.001220942491867027e+04 2.760700115372709984e+00 3.842047982442752668e-02
6.001220949453337380e+04 2.861508892827979267e+00 3.965629358221768597e-02
6.001220956414807733e+04 2.756092072570437423e+00 3.813468314708565177e-02
6.001220963376278087e+04 2.869325646606663227e+00 3.989412517291427568e-02
6.001220970337748440e+04 2.879436267843291208e+00 4.028346233202029919e-02
6.001220977299218794e+04 2.966329687613174393e+00 4.183887003568925733e-02
6.001220984260688419e+04 2.846621894815735132e+00 3.991286099954375471e-02
6.001220991222158773e+04 3.020443662045623867e+00 4.289485708766185151e-02
6.001220998183629126e+04 2.771532149609215345e+00 3.856362613400869666e-02
6.001221005145099480e+04 2.843021656251227824e+00 3.904271755425733903e-02
6.001221012106569106e+04 2.811769991015274250e+00 3.920293950096832153e-02
6.001221019068039459e+04 2.877744654299834615e+00 4.070728456178118737e-02
6.001221026029509812e+04 3.014119421176032709e+00 4.285593827329157307e-02
6.001221032990980166e+04 2.765486893877473928e+00 3.797914863436616106e-02
6.001221039952450519e+04 2.704309793637702519e+00 3.704025982932006994e-02
6.001221046913920873e+04 2.865188812991364742e+00 3.930901743597694370e-02
6.001221053875391226e+04 3.052717034939997465e+00 4.289949961762430652e-02
6.001221060836861579e+04 2.895618323374977265e+00 4.074228292574968296e-02
6.001221067798331933e+04 2.994212211918866107e+00 4.245776924008786563e-02
6.001221074759802286e+04 2.984305793267984175e+00 4.274861654977131498e-02
6.001221081721272640e+04 2.735954950373844063e+00 3.773645399429888248e-02
6.001221088682742993e+04 2.968095743378361906e+00 4.179201976871029650e-02
6.001221095644212619e+04 2.995601522868968747e+00 4.246458059665458862e-02
6.001221102605682972e+04 3.008617333571826702e+00 4.282389306032280407e-02
6.001221109567153326e+04 2.865692387117271256e+00 4.043152087169739339e-02
6.001221116528623679e+04 2.874395031055900329e+00 4.038753010599089449e-02
6.001221123490094033e+04 2.951190722716918291e+00 4.183432771703198688e-02
6.001221130451563658e+04 2.930635719841172104e+00 4.130001304585855654e-02
6.001221137413034012e+04 2.833767284060201064e+00 3.931059381655203910e-02
6.001221144374504365e+04 2.733010635657138199e+00 3.846205211404725433e-02
6.001221151335974719e+04 2.863335140671124712e+00 4.014588151602713900e-02
6.001221158297445072e+04 2.878082716621967574e+00 4.009543409311873419e-02
6.001221165258915426e+04 2.640055491329479587e+00 3.696578664886301935e-02
6.001221172220385779e+04 2.762739666823825768e+00 3.903813956250311301e-02
6.001221179181856132e+04 2.814185843571365364e+00 3.974316245086802202e-02
6.001221186143326486e+04 2.872555719895955484e+00 4.033504738527473460e-02
6.001221193104796839e+04 2.837506418194448266e+00 4.029965464183651175e-02
6.001221200066267193e+04 2.802433481208006949e+00 3.927154805426921746e-02
6.001221207027737546e+04 2.787634382448800796e+00 3.983639051435876322e-02
6.001221213989207172e+04 2.897638118288943243e+00 4.055968675294394088e-02
6.001221220950677525e+04 2.798098193283619750e+00 3.894350582087559992e-02
6.001221227912147879e+04 2.781975212936183883e+00 3.922323028510016352e-02
6.001221234873618232e+04 2.692950806952203902e+00 3.817795911654542351e-02
6.001221241835088586e+04 2.791788031578312790e+00 3.971007811192774073e-02
6.001221248796558211e+04 2.672536663501472454e+00 3.774279589567656329e-02
6.001221255758028565e+04 2.770633426000657540e+00 3.910156468341635660e-02
6.001221262719498918e+04 2.798838154529413202e+00 3.898382780381516588e-02
6.001221269680969272e+04 2.791565070869263199e+00 3.949352543130751209e-02
6.001221276642439625e+04 2.739816635845050197e+00 3.740504279410513527e-02
6.001221283603909978e+04 2.833807222064259168e+00 3.992988446173648120e-02
6.001221290565380332e+04 2.794806542229878232e+00 3.884229347989215375e-02
6.001221297526850685e+04 2.698351180394070958e+00 3.822870015957630790e-02
6.001221304488321039e+04 2.630630797258931342e+00 3.663960999686455278e-02
6.001221311449791392e+04 2.589847604429338812e+00 3.646727452395724656e-02
6.001221318411261018e+04 2.660225606212933247e+00 3.791190370847342950e-02
6.001221325372731371e+04 2.609589726332639081e+00 3.731843592731091258e-02
6.001221332334201725e+04 2.636656915548021729e+00 3.809299245358423180e-02
6.001221339295672078e+04 2.623616370190779534e+00 3.747899147923430818e-02
6.001221346257141704e+04 2.612577476265026011e+00 3.735373653774276548e-02
6.001221353218612057e+04 2.657686665621050270e+00 3.775125890422550978e-02
6.001221360180082411e+04 2.645082115141671242e+00 3.773180003499061741e-02
6.001221367141552764e+04 2.690404531774247765e+00 3.816867957983574589e-02
6.001221374103023118e+04 2.650942964177436689e+00 3.771349815660679505e-02
6.001221381064493471e+04 2.680744558567243807e+00 3.892390656170732072e-02
6.001221388025963824e+04 2.717522377505257047e+00 3.831133823724645199e-02
6.001221394987434178e+04 2.645050283853040529e+00 3.837551669239941399e-02
6.001221401948904531e+04 2.613570714869652090e+00 3.635047148049338345e-02
6.001221408910374885e+04 2.617241442297153942e+00 3.688716765020687988e-02
6.001221415871845238e+04 2.622513864551908824e+00 3.725520110756313369e-02
6.001221422833314864e+04 2.645488659260217812e+00 3.688414296479244903e-02
6.001221429794785217e+04 2.683763367203257921e+00 3.822118929031671775e-02
6.001221436756255571e+04 2.603491271820448816e+00 3.643148825899384519e-02
6.001221443717725924e+04 2.618263157412245690e+00 3.713938264104998943e-02
6.001221450679196278e+04 2.634178037686810026e+00 3.843061770101832003e-02
6.001221457640666631e+04 2.601046596286858303e+00 3.713674369680985965e-02
6.001221464602136257e+04 2.618008518642442883e+00 3.766917183044120321e-02
6.001221471563607338e+04 2.666220892172449286e+00 3.792654565659380611e-02
6.001221478525077691e+04 2.563849436341634203e+00 3.674410592685874860e-02
6.001221485486547317e+04 2.599054459496317637e+00 3.683143124723497336e-02
6.001221492448017671e+04 2.645893288954680234e+00 3.813363975052600635e-02
6.001221499409488024e+04 2.594829792679805625e+00 3.726545639744686944e-02
6.001221506370958377e+04 2.559138325688281146e+00 3.665286419198260370e-02
6.001221513332428731e+04 2.670039056985553660e+00 3.916846859946526010e-02
6.001221520293899084e+04 2.559393443948363434e+00 3.680129216525319241e-02
6.001221527255369438e+04 2.578034152817836322e+00 3.761517549165149105e-02
6.001221534216839791e+04 2.599488246230878374e+00 3.795722130432709757e-02
6.001221541178309417e+04 2.627688159459231620e+00 3.813609469876344527e-02
6.001221548139779770e+04 2.545949816889662376e+00 3.748975883866511455e-02
6.001221555101250124e+04 2.538976237023983451e+00 3.714013529242175815e-02
6.001221562062720477e+04 2.488851653856042123e+00 3.603039923840120617e-02
6.001221569024190831e+04 2.563431545615024731e+00 3.725696270838257940e-02
6.001221575985660456e+04 2.511798246400458900e+00 3.731421447715654871e-02
6.001221582947130810e+04 2.520277870261223185e+00 3.603488672075073201e-02
6.001221589908601163e+04 2.530005603373047141e+00 3.542455998736517009e-02
6.001221596870071517e+04 2.558796393565418992e+00 3.660161185225734720e-02
6.001221603831541870e+04 2.559281194820482330e+00 3.636329317963381269e-02
6.001221610793012223e+04 2.531441627757859525e+00 3.596731211303627607e-02
6.001221617754482577e+04 2.565590100711008681e+00 3.762081669913083792e-02
6.001221624715952930e+04 2.524006750900880558e+00 3.657606167376924872e-02
6.001221631677423284e+04 2.491853717781476352e+00 3.599655651082792757e-02
6.001221638638893637e+04 2.463800235080887635e+00 3.564747533125595808e-02
6.001221645600363991e+04 2.548607524898561127e+00 3.652457183887807685e-02
6.001221652561833616e+04 2.542011057487842063e+00 3.610188196451747517e-02
6.001221659523303970e+04 2.581121452372745040e+00 3.642434204124928021e-02
6.001221666484774323e+04 2.630975710011375313e+00 3.776102008550483169e-02
6.001221673446244677e+04 2.442515552620069919e+00 3.421247826375620193e-02
6.001221680407715030e+04 2.546160284770831339e+00 3.617649289639686405e-02
6.001221687369184656e+04 2.511846405228758350e+00 3.534956347017361583e-02
6.001221694330655009e+04 2.618631421871669307e+00 3.652245118792510348e-02
6.001221701292125363e+04 2.552786812944484396e+00 3.584913456737306992e-02
6.001221708253595716e+04 2.548304554324214877e+00 3.545409644802996474e-02
6.001221715215066070e+04 2.589837312292267324e+00 3.709533980347209242e-02
6.001221722176536423e+04 2.662401703494779337e+00 3.834321618325081671e-02
6.001221729138006776e+04 2.569520522933099738e+00 3.680942096358126581e-02
6.001221736099477130e+04 2.561313928405646756e+00 3.667791736447805623e-02
6.001221743060947483e+04 2.579290719213938488e+00 3.751020978622058438e-02
6.001221750022417837e+04 2.660838190396891623e+00 3.809718057759282905e-02
6.001221756983888190e+04 2.599819397444200320e+00 3.705175623561025172e-02
6.001221763945358543e+04 2.611459380425843246e+00 3.724633917144521550e-02
6.001221770906828169e+04 2.729383846088651477e+00 3.748837425528653289e-02
6.001221777868298523e+04 2.646190183934981288e+00 3.740496682739125056e-02
6.001221784829768876e+04 2.661952520471790429e+00 3.791735666147885014e-02
6.001221791791239229e+04 2.668956159640667902e+00 3.767334994634097961e-02
6.001221798752708855e+04 2.658386645804593940e+00 3.740440416300786636e-02
6.001221805714179936e+04 2.665694931090866415e+00 3.828419908916855935e-02
6.001221812675649562e+04 2.781564877159327320e+00 4.030588646521241630e-02
6.001221819637119916e+04 2.707290724086350853e+00 3.814873026670994455e-02
6.001221826598590269e+04 2.692740258066891545e+00 3.753926095925314704e-02
6.001221833560060622e+04 2.696718244241959273e+00 3.912904130638683586e-02
6.001221840521530976e+04 2.686698102862155935e+00 3.823860516198006321e-02
6.001221847483001329e+04 2.722252647798683700e+00 3.887907128657593775e-02
6.001221854444471683e+04 2.639984728938661096e+00 3.713248249118140248e-02
6.001221861405942036e+04 2.742057166160005721e+00 3.933258572833422950e-02
6.001221868367412389e+04 2.641548880510336872e+00 3.571576292486482174e-02
6.001221875328882015e+04 2.663454655580639763e+00 3.797093926686315180e-02
6.001221882290352369e+04 2.593013736832162408e+00 3.560314257279214439e-02
6.001221889251822722e+04 2.626970056907830919e+00 3.671959998569777200e-02
6.001221896213293076e+04 2.661926601355079303e+00 3.714543911393319159e-02
6.001221903174763429e+04 2.780681131812479556e+00 3.821156013297768300e-02
6.001221910136233055e+04 2.801994194594187526e+00 3.900839397669392250e-02
6.001221917097704136e+04 2.776066328709635656e+00 3.853833000959126787e-02
6.001221924059173762e+04 2.731866522025349298e+00 3.792777068893987691e-02
6.001221931020644115e+04 2.667334613821888745e+00 3.761532286902167371e-02
6.001221937982114468e+04 2.656303001169993294e+00 3.673926189706547968e-02
6.001221944943584822e+04 2.653545994198525104e+00 3.598723713388825990e-02
6.001221951905055175e+04 2.636675799086757976e+00 3.685197768603735990e-02
6.001221958866525529e+04 2.570008481454797433e+00 3.628736418333042973e-02
6.001221965827995882e+04 2.630157750467442490e+00 3.716024048539206398e-02
6.001221972789466236e+04 2.632663847780126520e+00 3.642892361909261939e-02
6.001221979750935861e+04 2.692282698502585614e+00 3.737533738001873329e-02
6.001221986712406215e+04 2.676390608004200811e+00 3.767783059110749871e-02
6.001221993673876568e+04 2.615750925951711103e+00 3.694134937078883546e-02
6.001222000635346922e+04 2.839319318513449542e+00 4.043149380736733162e-02
6.001222007596816547e+04 2.610939588037417547e+00 3.622816481974608371e-02
6.001222014558286901e+04 2.701543367106280957e+00 3.802499840924115221e-02
6.001222021519757254e+04 2.658754395706089291e+00 3.709600583532112611e-02
6.001222028481227608e+04 2.627824884792626658e+00 3.704656068795023766e-02
6.001222035442697961e+04 2.638885517138348735e+00 3.757242391280533195e-02
6.001222042404168315e+04 2.661517500587267993e+00 3.743160022361335243e-02
6.001222049365638668e+04 2.639990579368817869e+00 3.714175325217347612e-02
6.001222056327109021e+04 2.691679227349967896e+00 3.848955250560148755e-02
6.001222063288579375e+04 2.655930804905112907e+00 3.704273108082925536e-02
6.001222070250049728e+04 2.599561879866723046e+00 3.596625988920702788e-02
6.001222077211520082e+04 2.689923738439071510e+00 3.730205465098845180e-02
6.001222084172989707e+04 2.564455786979867202e+00 3.614003752836055655e-02
6.001222091134460061e+04 2.592554101406222333e+00 3.617011608796935618e-02
6.001222098095930414e+04 2.558978993783036060e+00 3.607509547319805165e-02
6.001222105057400768e+04 2.544141602584520268e+00 3.560831753907835184e-02
6.001222112018871121e+04 2.668274823134570095e+00 3.775331225081779429e-02
6.001222118980340747e+04 2.511131859963377178e+00 3.514613377148378265e-02
6.001222125941811100e+04 2.649040519841307617e+00 3.766814749676897223e-02
6.001222132903281454e+04 2.618234694262945528e+00 3.753802001880492123e-02
6.001222139864751807e+04 2.693487995785353917e+00 3.789224036500524195e-02
6.001222146826222161e+04 2.619494002620703199e+00 3.588642218597486860e-02
6.001222153787692514e+04 2.683938645158282732e+00 3.758770403137059318e-02
6.001222160749162867e+04 2.605584055931356779e+00 3.602455092337655818e-02
6.001222167710633221e+04 2.648699121816127544e+00 3.661126398119805836e-02
6.001222174672103574e+04 2.817242791931645396e+00 4.041144811329783898e-02
6.001222181633573928e+04 2.770292855243666530e+00 3.856330590204988529e-02
6.001222188595044281e+04 2.677118053943642551e+00 3.768623257767944601e-02
6.001222195556513907e+04 2.719777521766228112e+00 3.755166497621417743e-02
6.001222202517984260e+04 2.785146673026472453e+00 3.953326804990592996e-02
6.001222209479454614e+04 2.718470531574325388e+00 3.720518637158216207e-02
6.001222216440924967e+04 2.666263637124601349e+00 3.785286923348616522e-02
6.001222223402395321e+04 2.716511284420068062e+00 3.703861396813931672e-02
6.001222230363864946e+04 2.683802922162849214e+00 3.690989407820367135e-02
6.001222237325335300e+04 2.751735700010418562e+00 3.854312483551541185e-02
6.001222244286805653e+04 2.692973113150753495e+00 3.782764303127540001e-02
6.001222251248276007e+04 2.665154650604190767e+00 3.715599847669187605e-02
6.001222258209746360e+04 2.701395644690563369e+00 3.752003674307313741e-02
6.001222265171216713e+04 2.651650510629622204e+00 3.633374123783099374e-02
6.001222272132687067e+04 2.767476796478805845e+00 3.816622574876611662e-02
6.001222279094157420e+04 2.684053693293978249e+00 3.693717353960907640e-02
6.001222286055627774e+04 2.662440920942316769e+00 3.697174550778361407e-02
6.001222293017098127e+04 2.753108516340426082e+00 3.808168432869075276e-02
6.001222299978567753e+04 2.704721191337436270e+00 3.715812580694930617e-02
6.001222306940038106e+04 2.712742494063764109e+00 3.757653554591120632e-02
6.001222313901508460e+04 2.683477443609022739e+00 3.678258802583329878e-02
6.001222320862978813e+04 2.712415235558390147e+00 3.732225420935186833e-02
6.001222327824448439e+04 2.606449678333878417e+00 3.597224033068579380e-02
6.001222334785918792e+04 2.663280655165369826e+00 3.707365824356183975e-02
6.001222341747389146e+04 2.691451722818121173e+00 3.748898708938466773e-02
6.001222348708859499e+04 2.760249416934908773e+00 3.866443799859987929e-02
6.001222355670329853e+04 2.680713725851814111e+00 3.724228866112284236e-02
6.001222362631800206e+04 2.657598916692945679e+00 3.697518525095385561e-02
6.001222369593270560e+04 2.654804464699942912e+00 3.626663308603653157e-02
6.001222376554740913e+04 2.684642610894047543e+00 3.771161771649569200e-02
6.001222383516211266e+04 2.702165288018864686e+00 3.842274793265381544e-02
6.001222390477681620e+04 2.652977715518035851e+00 3.659162082588437309e-02
6.001222397439151973e+04 2.737555239378492544e+00 3.782953052483756240e-02
6.001222404400622327e+04 2.724845783495072560e+00 3.750997947996839721e-02
6.001222411362091952e+04 2.662228970318662569e+00 3.722014313337232427e-02
6.001222418323562306e+04 2.675152730581397353e+00 3.674408697998861328e-02
6.001222425285032659e+04 2.678922386620684826e+00 3.690840805291649429e-02
6.001222432246503013e+04 2.640516703949539856e+00 3.638280918905036077e-02
6.001222439207973366e+04 2.632408867451998979e+00 3.603571995431146396e-02
6.001222446169442992e+04 2.710592198944595577e+00 3.686456454167218177e-02
6.001222453130913345e+04 2.691276230944127601e+00 3.655529749586097776e-02
6.001222460092383699e+04 2.723172686975384060e+00 3.763091900238383497e-02
6.001222467053854052e+04 2.957639195021683154e+00 4.156412680624305828e-02
6.001222474015324406e+04 2.905874141436620040e+00 4.042369341073555333e-02
6.001222480976794759e+04 2.836337446957605035e+00 3.882966265013030466e-02
6.001222487938265112e+04 2.734854179194226909e+00 3.745663297823132593e-02
6.001222494899735466e+04 2.936871258094733594e+00 4.161994894973914533e-02
6.001222501861205092e+04 2.767623548242647225e+00 3.806895746959336468e-02
6.001222508822675445e+04 2.642421582451651485e+00 3.671682421078210218e-02
6.001222515784145799e+04 2.716251924795163752e+00 3.785524608528666873e-02
6.001222522745616152e+04 2.867532914377080466e+00 4.007339921583583098e-02
6.001222529707085778e+04 2.789435191325038144e+00 3.854312047402759511e-02
6.001222536668556859e+04 2.750983211602373579e+00 3.827225825839394163e-02
6.001222543630026485e+04 2.863970771734030585e+00 4.006748953659260842e-02
6.001222550591496838e+04 2.729964587051382008e+00 3.745984796291927654e-02
6.001222557552967191e+04 2.923543786555564683e+00 4.075829776595019105e-02
6.001222564514437545e+04 2.928477610733915437e+00 4.118946036730240789e-02
6.001222571475907898e+04 2.870717511388677146e+00 4.002975031439898190e-02
6.001222578437378252e+04 2.832070049567012138e+00 3.864891457039068556e-02
6.001222585398848605e+04 2.887987759755195061e+00 3.981703899283998982e-02
6.001222592360318959e+04 2.724131160416257913e+00 3.751438997754790589e-02
6.001222599321789312e+04 2.967849898580121604e+00 4.238525556889977119e-02
6.001222606283259665e+04 2.871964094556239910e+00 3.975810930677751986e-02
6.001222613244729291e+04 2.961543949771689110e+00 4.093528913291873128e-02
6.001222620206199645e+04 3.091887479458234722e+00 4.436584604196061599e-02
6.001222627167669998e+04 2.786049065929383950e+00 3.777582357730691065e-02
6.001222634129140351e+04 3.035813871526158003e+00 4.330474025141073380e-02
6.001222641090610705e+04 2.746490088826111009e+00 3.713438768529738615e-02
6.001222648052081058e+04 2.964182359175022263e+00 4.162744396312559325e-02
6.001222655013550684e+04 3.082018631598691272e+00 4.310545090218417807e-02
6.001222661975021038e+04 3.053943587456040998e+00 4.290832248752372152e-02
6.001222668936491391e+04 2.766336335771639288e+00 3.831697986301484116e-02
6.001222675897961744e+04 2.789367473554781540e+00 3.852761020181306312e-02
6.001222682859432098e+04 2.946749900911612929e+00 4.095798820415602615e-02
6.001222689820902451e+04 3.102010439816011100e+00 4.349490626697559426e-02
6.001222696782372805e+04 3.034657136383299036e+00 4.258002260409330525e-02
6.001222703743843158e+04 2.983437674963098640e+00 4.093043032620056337e-02
6.001222710705313511e+04 3.081314146651148000e+00 4.344595224663585359e-02
6.001222717666783865e+04 3.049546516277014341e+00 4.227637647836431090e-02
6.001222724628253491e+04 2.799063227363722373e+00 3.796747324880112018e-02
6.001222731589724572e+04 2.836832416036322968e+00 3.888097687856826440e-02
6.001222738551194197e+04 3.053022035676809853e+00 4.238090823774653959e-02
6.001222745512664551e+04 2.891933395561711695e+00 4.059806902620358843e-02
6.001222752474134904e+04 3.117653937744514714e+00 4.378138772597200967e-02
6.001222759435605258e+04 3.067343800667371223e+00 4.342811543362708887e-02
6.001222766397074884e+04 2.931870308063815322e+00 4.073567979167958680e-02
6.001222773358545237e+04 2.892426381605485819e+00 4.007066898965916391e-02
6.001222780320015590e+04 2.755825773048971694e+00 3.776968894602272114e-02
6.001222787281485944e+04 2.900055547139322343e+00 4.026473668686544188e-02
6.001222794242956297e+04 2.883238409323122475e+00 4.011917431109040394e-02
6.001222801204426651e+04 2.995756659542303080e+00 4.212629189545442215e-02
6.001222808165897004e+04 2.967248408703249574e+00 4.092164536813578529e-02
6.001222815127367357e+04 2.886211390059658211e+00 4.063120822185992131e-02
6.001222822088837711e+04 2.596347293231695108e+00 3.473830166815914527e-02
6.001222829050307337e+04 2.768616350981950358e+00 3.834772897722580481e-02
6.001222836011777690e+04 2.644114057885960545e+00 3.634981511271501847e-02
6.001222842973248044e+04 2.828650951548401071e+00 3.964313421936523085e-02
6.001222849934718397e+04 2.669741066509622396e+00 3.714303746846175230e-02
6.001222856896188750e+04 2.799658218740006532e+00 3.838247440163083252e-02
6.001222863857659104e+04 2.829018179598563609e+00 3.957467240521041901e-02
6.001222870819129457e+04 2.588603718962253719e+00 3.502008627047115824e-02
6.001222877780599811e+04 2.796345067449387489e+00 3.900396947365379618e-02
6.001222884742069436e+04 2.867175493785777185e+00 3.996857307782178403e-02
6.001222891703539790e+04 2.894451164666108411e+00 4.092016410434701212e-02
6.001222898665010143e+04 2.916660607256749582e+00 4.087055208597822203e-02
6.001222905626480497e+04 2.985008014583398595e+00 4.223718089571692341e-02
6.001222912587950850e+04 2.700659419672844841e+00 3.731236352947998186e-02
6.001222919549421204e+04 2.721992595349566280e+00 3.824049207374910497e-02
6.001222926510891557e+04 2.759386831115100858e+00 3.885712812358996932e-02
6.001222933472361910e+04 2.691752587044496270e+00 3.700235760593575951e-02
6.001222940433831536e+04 2.689418789279024669e+00 3.745049612195719413e-02
6.001222947395301890e+04 2.798313066285169182e+00 3.821497605899328714e-02
6.001222954356772243e+04 2.884156571322704199e+00 4.065826666395694344e-02
6.001222961318242596e+04 2.673978970042230063e+00 3.708637840983301098e-02
6.001222968279712950e+04 2.762315610948962608e+00 3.849843649136595880e-02
6.001222975241182576e+04 3.047346912368855243e+00 4.453293525461491514e-02
6.001222982202653657e+04 2.879243154548251304e+00 4.029417575162348719e-02
6.001222989164123283e+04 2.862986058301647763e+00 4.044596819653159536e-02
6.001222996125593636e+04 2.848372638884673069e+00 4.004086687426163665e-02
6.001223003087063989e+04 2.838975483032960323e+00 4.014313576122754273e-02
6.001223010048534343e+04 2.946252547519028209e+00 4.104982344525845428e-02
6.001223017010004696e+04 3.065138629756584798e+00 4.401042219806709788e-02
6.001223023971475050e+04 2.650721221834637653e+00 3.612452407662031240e-02
6.001223030932945403e+04 2.623918522419500299e+00 3.587952320956314806e-02
6.001223037894415756e+04 2.878112522686025354e+00 4.051806936054595104e-02
6.001223044855885382e+04 2.901335195588955695e+00 4.091530213277216887e-02
6.001223051817355736e+04 2.874279754651906771e+00 4.178542421867280365e-02
6.001223058778826089e+04 2.702669023676355309e+00 3.746422979095647560e-02
6.001223065740295715e+04 2.770218867623921888e+00 3.880348254873777769e-02
6.001223072701766068e+04 2.588066275366017077e+00 3.649935148487639530e-02
6.001223079663236422e+04 2.744151488985723031e+00 3.828980273601699513e-02
6.001223086624706775e+04 2.676696272708089630e+00 3.667235489075774957e-02
6.001223093586177129e+04 2.664736755623000164e+00 3.678657960773094870e-02
6.001223100547647482e+04 2.634522228485711715e+00 3.607494311880587307e-02
6.001223107509117835e+04 2.776805561168814940e+00 3.956036407944688721e-02
6.001223114470588189e+04 2.762492534342026573e+00 3.904523674621521862e-02
6.001223121432058542e+04 2.657012002833328612e+00 3.661991589717511486e-02
6.001223128393528896e+04 2.572792453187600081e+00 3.606420069132118544e-02
6.001223135354999249e+04 2.537967556097424637e+00 3.568789291913769535e-02
6.001223142316469603e+04 2.633749279341782490e+00 3.702165493231591997e-02
6.001223149277939228e+04 2.648298072635386191e+00 3.703721338973654797e-02
6.001223156239409582e+04 2.647146799436500331e+00 3.721638845109939697e-02
6.001223163200879935e+04 2.780300865447419945e+00 3.953949936861192449e-02
6.001223170162350289e+04 2.772490261321213900e+00 3.916035427283642151e-02
6.001223177123820642e+04 2.733971088864869614e+00 3.853128469521806959e-02
6.001223184085290268e+04 2.699556971476927636e+00 3.780565565013087326e-02
6.001223191046760621e+04 2.757879976426118596e+00 3.857162528051934908e-02
6.001223198008230975e+04 2.578929462463143363e+00 3.610513417521479113e-02
6.001223204969701328e+04 2.603605171796879780e+00 3.609219418523346157e-02
6.001223211931171681e+04 2.729913572343150019e+00 3.862471454790379621e-02
6.001223218892642035e+04 2.540975523532202462e+00 3.507465820054053024e-02
6.001223225854112388e+04 2.688268826882688423e+00 3.766982688827601872e-02
6.001223232815582742e+04 2.565598638097140061e+00 3.622217407098932834e-02
6.001223239777053095e+04 2.603810818721732812e+00 3.571050451592127500e-02
6.001223246738523449e+04 2.593559583861770435e+00 3.633374338025115863e-02
6.001223253699993802e+04 2.599560901107292654e+00 3.624121810011415173e-02
6.001223260661463428e+04 2.835272243804142445e+00 4.056231199196186354e-02
6.001223267622933781e+04 2.728277898288744119e+00 3.838959309902107570e-02
6.001223274584404135e+04 2.657437299440615242e+00 3.679205076035348132e-02
6.001223281545874488e+04 2.632569693088425034e+00 3.637459295828476130e-02
6.001223288507344114e+04 2.808436540482618149e+00 3.975492507647153395e-02
6.001223295468814467e+04 2.736567216850341211e+00 3.808804891554073285e-02
6.001223302430284821e+04 2.626574897237357487e+00 3.620472040437414801e-02
6.001223309391755174e+04 2.566732449435287222e+00 3.499806944300294653e-02
6.001223316353225528e+04 2.585388712580962256e+00 3.573203440694703442e-02
6.001223323314695881e+04 2.744985645083318104e+00 3.885387361856947747e-02
6.001223330276166234e+04 2.697258375570565914e+00 3.776642442022799806e-02
6.001223337237636588e+04 2.600612908684126534e+00 3.583754517953578744e-02
6.001223344199106214e+04 2.786572502059431855e+00 3.903529019564953156e-02
6.001223351160576567e+04 2.625852478378481347e+00 3.657382384836389139e-02
6.001223358122046920e+04 2.841590925319541938e+00 3.964349807425499722e-02
6.001223365083517274e+04 2.732293377659312572e+00 3.789368541001378321e-02
6.001223372044986900e+04 2.678061833994361596e+00 3.764226354660144686e-02
6.001223379006457981e+04 2.707662507057060353e+00 3.786619703316664032e-02
6.001223385967928334e+04 2.694586204576689958e+00 3.767102273763508341e-02
6.001223392929397960e+04 2.657845513713664065e+00 3.826335890367496551e-02
6.001223399890868313e+04 2.626117565556044475e+00 3.706698333051307304e-02
6.001223406852338667e+04 2.660679837690414384e+00 3.651722557129782887e-02
6.001223413813809020e+04 2.679571144886580658e+00 3.825668225281683016e-02
6.001223420775279374e+04 2.652235535456198612e+00 3.691323221489671569e-02
6.001223427736749727e+04 2.690703167240545479e+00 3.739515268658191033e-02
6.001223434698220080e+04 2.782005318625036860e+00 3.921352675458907033e-02
6.001223441659690434e+04 2.710274882977288691e+00 3.805164019266387559e-02
6.001223448621160787e+04 2.727585806601400265e+00 3.858951404130068347e-02
6.001223455582631141e+04 2.653756682080156359e+00 3.807282088722862418e-02
6.001223462544101494e+04 2.627750702905341740e+00 3.723511051484034579e-02
6.001223469505571120e+04 2.658236730569511597e+00 3.725361350188909765e-02
6.001223476467041473e+04 2.670720343370261762e+00 3.720263686466111080e-02
6.001223483428511099e+04 2.662226487159266686e+00 3.724065413299117167e-02
6.001223490389982180e+04 2.600509615742290226e+00 3.602036421053834286e-02
6.001223497351451806e+04 2.623836247145511891e+00 3.654298338331918305e-02
6.001223504312922159e+04 2.645137024129196934e+00 3.651896776181354221e-02
6.001223511274392513e+04 2.630132341167051191e+00 3.612813609548003874e-02
6.001223518235862866e+04 2.673380319352127721e+00 3.678916025834048920e-02
6.001223525197333220e+04 2.643790134614469878e+00 3.757635524810483407e-02
6.001223532158803573e+04 2.565101119839545252e+00 3.596796618100758097e-02
6.001223539120273927e+04 2.647158299931795522e+00 3.702787481415420467e-02
6.001223546081744280e+04 2.653628301706874915e+00 3.755927478545142278e-02
6.001223553043214633e+04 2.591505965333533279e+00 3.558827648128926741e-02
6.001223560004684987e+04 2.725125534684768702e+00 3.720755107526368954e-02
6.001223566966154613e+04 2.713771009017079905e+00 3.858512935547117606e-02
6.001223573927624966e+04 2.563380281690140983e+00 3.533774513871872774e-02
6.001223580889095319e+04 2.602587156481542596e+00 3.653830394874682530e-02
6.001223587850564945e+04 2.690496108949416154e+00 3.760428004534188684e-02
6.001223594812035299e+04 2.631962629372775808e+00 3.760261792730604929e-02
6.001223601773505652e+04 2.795385048684316143e+00 3.893980433174373118e-02
6.001223608734976006e+04 2.768061996582865447e+00 3.950067240095760795e-02
6.001223615696446359e+04 2.621393110532022064e+00 3.698110286839637051e-02
6.001223622657916712e+04 2.595974403067121461e+00 3.609000097239919991e-02
6.001223629619387066e+04 2.576849861254487006e+00 3.649024743447599334e-02
6.001223636580857419e+04 2.536439105919518155e+00 3.538161073142347124e-02
6.001223643542327773e+04 2.763948112124147816e+00 3.833864134131489271e-02
6.001223650503798126e+04 2.673677446579967310e+00 3.697140921223025789e-02
6.001223657465268479e+04 2.732775051104550101e+00 3.827405466568802039e-02
6.001223664426738833e+04 2.595456860932400023e+00 3.613583099052224828e-02
6.001223671388209186e+04 2.586011940798972120e+00 3.516869839210577664e-02
6.001223678349678812e+04 2.515344394353706381e+00 3.510637612342840108e-02
6.001223685311149165e+04 2.629363725245863481e+00 3.691405305502841461e-02
6.001223692272619519e+04 2.618626726538964444e+00 3.712920538427984252e-02
6.001223699234089145e+04 2.646527401749835917e+00 3.749054549525908386e-02
6.001223706195559498e+04 2.592536452908793088e+00 3.646797814989476139e-02
6.001223713157029852e+04 2.648219635860797450e+00 3.659866998782678599e-02
6.001223720118500205e+04 2.678887113699316647e+00 3.837684749090159581e-02
6.001223727079970558e+04 2.684595472301972041e+00 3.763659065186299862e-02
6.001223734041440912e+04 2.689194654136496609e+00 3.742242071331312175e-02
6.001223741002911265e+04 2.705432228987869614e+00 3.747991784919339070e-02
6.001223747964381619e+04 2.983425179259133309e+00 4.236264098061402056e-02
6.001223754925851972e+04 2.716035230507632292e+00 3.783563193796979363e-02
6.001223761887322325e+04 2.687687456740752268e+00 3.697667200435213880e-02
6.001223768848792679e+04 2.698768676970545677e+00 3.844823438106530211e-02
6.001223775810263032e+04 2.800619335496405515e+00 3.963820187567652226e-02
6.001223782771732658e+04 2.761280832326695744e+00 3.794677163749664295e-02
6.001223789733203012e+04 2.788420706360835943e+00 3.909524862523542504e-02
6.001223796694673365e+04 2.639351207965294766e+00 3.813616353172039064e-02
6.001223803656142991e+04 2.742146294513955862e+00 4.031825975419058711e-02
6.001223810617613344e+04 2.603841193809874444e+00 3.816882391444750139e-02
6.001223817579083698e+04 2.685626591784758155e+00 3.875741860876789208e-02
6.001223824540554051e+04 2.780998824232377764e+00 3.979905636261211327e-02
6.001223831502024404e+04 2.730136804859127242e+00 4.095075555380926075e-02
6.001223838463494758e+04 2.726425443826494988e+00 4.083590777041311987e-02
6.001223845424965111e+04 2.672754204541272660e+00 4.037780904464906978e-02
6.001223852386435465e+04 2.727089369922163442e+00 4.143395197449960266e-02
6.001223859347905818e+04 2.632799089484289645e+00 3.859312988977130904e-02
6.001223866309376172e+04 2.649934279948904958e+00 3.856150977777764166e-02
6.001223873270846525e+04 2.687604291933514133e+00 3.829366812362473144e-02
6.001223880232316151e+04 2.616105058616593038e+00 3.758770871235161265e-02
6.001223887193786504e+04 2.686921252008877214e+00 3.820025362699394633e-02
6.001223894155256858e+04 2.656750144732665131e+00 3.791246002190766518e-02
6.001223901116727211e+04 2.729297925560925986e+00 4.103345249951621809e-02
6.001223908078197564e+04 2.562159071312524183e+00 3.623226767793137626e-02
6.001223915039667190e+04 2.729415856698421017e+00 4.019674220954106564e-02
6.001223922001137544e+04 2.760771287986218958e+00 4.018496751503121411e-02
6.001223928962607897e+04 2.647425868320786524e+00 4.045437489937652592e-02
6.001223935924078251e+04 2.653154332298717666e+00 3.869066377864439910e-02
6.001223942885548604e+04 2.638325545098986424e+00 3.887336597174814723e-02
6.001223949847018957e+04 2.700644988420831449e+00 3.857370257456380069e-02
6.001223956808489311e+04 2.596534653465346398e+00 3.731524705144632220e-02
6.001223963769959664e+04 2.614669179347265615e+00 3.669402706939713793e-02
6.001223970731430018e+04 2.610887955130221982e+00 3.785856057196621688e-02
6.001223977692900371e+04 2.645132257086554528e+00 3.876934590149749837e-02
6.001223984654370724e+04 2.615183173143891704e+00 3.831798215724727813e-02
6.001223991615840350e+04 2.610145857154809068e+00 3.724775601428748084e-02
6.001223998577310704e+04 2.664706542265766753e+00 3.838159934121604389e-02
6.001224005538781057e+04 2.599060779143333999e+00 3.776377893522438189e-02
6.001224012500251411e+04 2.592024115711164534e+00 4.039509721611746901e-02
6.001224019461721036e+04 2.546700233770904820e+00 4.128017307692211785e-02
6.001224026423191390e+04 2.598791255741090378e+00 4.091236248876056053e-02
6.001224033384661743e+04 2.672801236222817955e+00 4.383916836001261474e-02
6.001224040346132097e+04 2.605869694611052889e+00 4.259443617747658839e-02
6.001224047307602450e+04 2.599697463556063681e+00 4.252514365213923980e-02
6.001224054269072803e+04 2.622269299365363793e+00 4.288110153380880057e-02
6.001224061230543157e+04 2.496178847505270415e+00 4.048148080865667658e-02
6.001224068192013510e+04 2.572850198203806560e+00 4.240972680529912775e-02
6.001224075153483864e+04 2.663453031367147616e+00 4.336142665721829520e-02
6.001224082114954217e+04 2.622452902729719426e+00 4.222430126221642793e-02
6.001224089076424571e+04 2.565298591220493307e+00 4.011410611927940933e-02
6.001224096037894924e+04 2.561044111840924398e+00 4.081026421550536243e-02
6.001224102999364550e+04 2.657539251235306210e+00 4.062845125312714717e-02
6.001224109960834903e+04 2.579677577830746582e+00 3.907348941123848368e-02
6.001224116922305257e+04 2.571919239645992228e+00 3.997943009539212805e-02
6.001224123883775610e+04 2.658894286375202309e+00 4.112971797810095753e-02
6.001224130845245963e+04 2.688848484848485043e+00 4.062208617115237175e-02
6.001224137806715589e+04 2.627948600275355595e+00 4.163570047438776983e-02
6.001224144768185943e+04 2.646523580031275191e+00 4.010391680609749071e-02
6.001224151729656296e+04 2.638007006898544837e+00 4.304246743924931839e-02
6.001224158691126650e+04 2.631555393186592706e+00 4.277768044716374202e-02
6.001224165652597003e+04 2.710532629558541462e+00 4.356321410316142673e-02
6.001224172614067356e+04 2.684936566268397495e+00 4.211417555947750968e-02
6.001224179575537710e+04 2.650997666383255957e+00 4.210402328672042255e-02
6.001224186537007336e+04 2.615816284834781680e+00 4.180429837902873563e-02
6.001224193498477689e+04 2.588056375886399696e+00 4.041915772346013624e-02
6.001224200459948042e+04 2.745331116398276983e+00 4.235884584682728798e-02
6.001224207421418396e+04 2.687393066598351421e+00 3.987211127981974551e-02
6.001224214382888749e+04 2.700272003822756339e+00 4.055119813528520328e-02
6.001224221344357647e+04 2.762907512985000480e+00 4.116660728017160903e-02
6.001224228305828728e+04 2.765590360551726690e+00 4.212385260019334277e-02
6.001224235267299082e+04 2.727799372103453468e+00 4.104250067764093901e-02
6.001224242228769435e+04 2.702371581764471120e+00 4.093287109247080446e-02
6.001224249190239789e+04 2.723675795912692710e+00 4.289737819782799694e-02
6.001224256151710142e+04 2.639570426942647874e+00 4.071238370598766199e-02
6.001224263113180496e+04 2.688423349296451548e+00 4.031742248536999973e-02
6.001224270074650849e+04 2.718120615790216910e+00 4.154774927983605204e-02
6.001224277036121202e+04 2.715015208775002353e+00 4.219826853187776117e-02
6.001224283997591556e+04 2.682905873535271990e+00 4.160127934523494969e-02
6.001224290959061182e+04 2.721687026801058895e+00 4.211933609943097068e-02
6.001224297920531535e+04 2.707238168554565672e+00 4.027370094084043589e-02
6.001224304882001161e+04 2.762002661649304969e+00 4.017462082963245418e-02
6.001224311843471514e+04 2.748340785408246223e+00 4.203468476336306298e-02
6.001224318804941868e+04 2.756254824074248599e+00 4.035525143190458325e-02
6.001224325766412221e+04 2.763124451006410354e+00 4.060084589772011698e-02
6.001224332727882575e+04 2.769675494218575285e+00 4.138711189503422455e-02
6.001224339689352928e+04 2.669608986782522120e+00 3.930990501612529470e-02
6.001224346650823281e+04 2.612157248423275124e+00 3.922704289425883728e-02
6.001224353612293635e+04 2.715554810593362678e+00 4.049029810278727270e-02
6.001224360573763988e+04 2.625342194283396768e+00 3.893777756487383501e-02
6.001224367535234342e+04 2.701567633530460810e+00 3.961597418185239944e-02
6.001224374496704695e+04 2.645052600737967108e+00 3.857296205358799052e-02
6.001224381458175048e+04 2.616717193590298418e+00 3.769474830733748894e-02
6.001224388419645402e+04 2.637028526593061972e+00 3.892523291593236179e-02
6.001224395381115028e+04 2.563887887527037002e+00 3.794774563887937796e-02
6.001224402342585381e+04 2.668452111596464782e+00 3.997855745306202330e-02
6.001224409304055735e+04 2.660446933569923456e+00 4.064741195585158673e-02
6.001224416265525360e+04 2.626352051816038369e+00 3.889084248360571983e-02
6.001224423226995714e+04 2.657785179017485344e+00 4.053006899789610845e-02
6.001224430188466067e+04 2.634774506149832440e+00 3.965162107043474632e-02
6.001224437149936421e+04 2.606317319278493194e+00 3.938809594395648733e-02
6.001224444111406774e+04 2.639941435924824553e+00 3.965736610158986791e-02
6.001224451072877127e+04 2.705768994606032596e+00 3.971219876056202025e-02
6.001224458034347481e+04 2.601881106748242356e+00 3.770110890227520301e-02
6.001224464995817834e+04 2.472478574670499363e+00 3.709636493920059203e-02
6.001224471957288188e+04 2.558116195898109790e+00 3.765452587640659432e-02
6.001224478918758541e+04 2.619830460218766977e+00 3.825620027648811428e-02
6.001224485880228895e+04 2.575574298080124169e+00 3.880215623422607341e-02
6.001224492841699248e+04 2.646803256621394596e+00 3.904856122448400330e-02
6.001224499803168874e+04 2.587029661556367710e+00 3.681946540658138922e-02
6.001224506764639227e+04 2.566363239943311836e+00 3.831513291888585110e-02
6.001224513726109581e+04 2.631225314808791182e+00 3.937037825305252092e-02
6.001224520687579206e+04 2.634623195362404413e+00 4.032696868803432172e-02
6.001224527649049560e+04 2.647540153711629873e+00 4.058816544396291054e-02
6.001224534610519913e+04 2.682934627247423709e+00 4.143724284800811425e-02
6.001224541571990267e+04 2.648900908006798005e+00 3.950245645343440637e-02
6.001224548533460620e+04 2.692676216677734491e+00 4.043171963863663454e-02
6.001224555494930974e+04 2.667889496144343564e+00 4.013486822657010011e-02
6.001224562456401327e+04 2.663602941176470562e+00 3.869368276717201349e-02
6.001224569417871680e+04 2.678377530354748792e+00 4.145098171328708697e-02
6.001224576379342034e+04 2.552729809556598450e+00 3.900996127629573901e-02
6.001224583340811660e+04 2.609750741188097134e+00 4.045075308155638566e-02
6.001224590302282013e+04 2.608863002824493904e+00 3.999778451367708848e-02
6.001224597263752366e+04 2.600135368182914242e+00 3.866259248438853879e-02
6.001224604225222720e+04 2.585084322757051023e+00 3.743407314438402383e-02
6.001224611186693073e+04 2.674483101581775824e+00 3.958942024593262166e-02
6.001224618148162699e+04 2.616597686707808457e+00 3.897177932398136757e-02
6.001224625109633780e+04 2.602564340280352884e+00 3.830186964527274723e-02
6.001224632071104134e+04 2.664290160131273844e+00 3.897372814030448246e-02
6.001224639032573759e+04 2.624797693237838292e+00 3.941937229531057574e-02
6.001224645994044113e+04 2.587735411448186529e+00 4.010354967188196201e-02
6.001224652955514466e+04 2.617706595692838256e+00 3.952924011051923286e-02
6.001224659916984820e+04 2.570278900640493358e+00 3.747023549374629142e-02
6.001224666878455173e+04 2.590751204368853422e+00 3.791111665864117797e-02
6.001224673839925526e+04 2.546444273217603804e+00 3.749680730029128495e-02
6.001224680801395880e+04 2.543146461815541937e+00 3.667458580865397277e-02
6.001224687762866233e+04 2.578915537411880177e+00 3.796601220604757521e-02
6.001224694724336587e+04 2.512213824077116797e+00 3.693214453889563653e-02
6.001224701685806212e+04 2.558834233881127407e+00 3.941575705478940483e-02
6.001224708647277293e+04 2.507419191220547017e+00 3.886788014599081020e-02
6.001224715608746919e+04 2.518269364968597213e+00 4.014169765292031899e-02
6.001224722570217273e+04 2.547355163727959670e+00 4.056331447224077041e-02
6.001224729531687626e+04 2.476193096364770252e+00 3.779453603274083445e-02
6.001224736493157252e+04 2.566083180033758016e+00 3.812329841350939330e-02
6.001224743454627605e+04 2.433533151680290718e+00 3.730729112728806834e-02
6.001224750416097959e+04 2.463387928694235729e+00 3.758504589097443060e-02
6.001224757377568312e+04 2.509225541316008723e+00 3.808640847175222971e-02
6.001224764339038666e+04 2.475389856798604349e+00 3.732048785506114630e-02
6.001224771300509019e+04 2.622522574781986471e+00 3.963531638616882291e-02
6.001224778261979372e+04 2.524821829312951404e+00 3.705081891121515814e-02
6.001224785223449726e+04 2.539746228356714930e+00 3.890962781929912379e-02
6.001224792184920079e+04 2.461469246095507657e+00 3.640841951384880815e-02
6.001224799146389705e+04 2.490437850721618496e+00 3.695476882941428620e-02
6.001224806107860059e+04 2.482594496298083264e+00 3.617117527198113885e-02
6.001224813069330412e+04 2.552601911763312525e+00 3.700141401296441757e-02
6.001224820030800765e+04 2.543473500823488109e+00 3.632239461401525621e-02
6.001224826992271119e+04 2.473922193936163527e+00 3.546703348431062136e-02
6.001224833953741472e+04 2.495272222430677811e+00 3.695578839823450423e-02
6.001224840915211098e+04 2.497656637688618009e+00 3.607990184264268235e-02
6.001224847876682179e+04 2.531846832352217191e+00 3.714270157170001391e-02
6.001224854838151805e+04 2.453370293116698075e+00 3.597030926141153023e-02
6.001224861799622158e+04 2.530356524100729754e+00 3.733774060301321002e-02
6.001224868761092512e+04 2.564960702899087952e+00 3.760312635845201867e-02
6.001224875722562865e+04 2.537767030176277139e+00 3.641935567202833623e-02
6.001224882684033219e+04 2.560060975609756095e+00 3.731199672185370880e-02
6.001224889645503572e+04 2.512749296350310857e+00 3.658321084867466322e-02
6.001224896606973925e+04 2.493956757868366569e+00 3.684618459113810779e-02
6.001224903568443551e+04 2.545695514701705964e+00 3.685650195877463592e-02
6.001224910529913905e+04 2.542976085850409351e+00 3.783209859010100429e-02
6.001224917491384258e+04 2.559625571032202007e+00 3.775765152734654462e-02
6.001224924452854611e+04 2.583510948416756658e+00 3.900015360771011408e-02
6.001224931414324237e+04 2.627979096077643018e+00 4.078479436904325350e-02
6.001224938375794591e+04 2.498507027893088761e+00 3.691596215908829470e-02
6.001224945337264944e+04 2.522227804760044378e+00 3.710488894572275959e-02
6.001224952298735298e+04 2.589685075308078677e+00 3.814484740299794313e-02
6.001224959260205651e+04 2.595561174322236209e+00 3.789222097439658848e-02
6.001224966221676004e+04 2.591372460835020153e+00 3.818172572784354901e-02
6.001224973183146358e+04 2.570363570613924953e+00 3.747014571615252948e-02
6.001224980144616711e+04 2.578745806932538187e+00 3.897395567455898269e-02
6.001224987106087065e+04 2.679093392112703143e+00 3.980101550204981353e-02
6.001224994067557418e+04 2.576070110701107030e+00 3.925228086068947159e-02
6.001225001029027771e+04 2.618634173461823700e+00 3.892340308433356322e-02
6.001225007990497397e+04 2.604864038541714777e+00 3.891550036776218746e-02
6.001225014951967023e+04 2.637132459562366193e+00 3.892214995656287368e-02
6.001225021913437376e+04 2.635604244485328262e+00 3.763285121269777794e-02
6.001225028874907730e+04 2.676539508761277553e+00 4.041269069981453382e-02
6.001225035836378083e+04 2.693670862135812083e+00 3.993450707505834946e-02
6.001225042797848437e+04 2.621100501908732117e+00 3.799613722262078913e-02
6.001225049759318790e+04 2.646973148597677294e+00 3.868145700546516547e-02
6.001225056720789144e+04 2.710709213855110100e+00 3.947114303994369439e-02
6.001225063682259497e+04 2.676192889589668500e+00 3.892641701610160404e-02
6.001225070643729850e+04 2.664203950321712089e+00 3.993866127583459852e-02
6.001225077605200204e+04 2.680386885738993197e+00 3.938822062414424480e-02
6.001225084566670557e+04 2.641713475283184565e+00 3.841066281034271473e-02
6.001225091528140911e+04 2.652456931220889658e+00 3.903673177102046782e-02
6.001225098489610536e+04 2.701327288565835261e+00 4.063923887222026937e-02
6.001225105451080890e+04 2.631142540210759773e+00 3.774391063150725478e-02
6.001225112412551243e+04 2.767512105794734723e+00 3.933883445527790179e-02
6.001225119374020869e+04 2.651964894627983682e+00 3.861312251112865995e-02
6.001225126335491223e+04 2.608121461752292536e+00 3.744847250275840783e-02
6.001225133296961576e+04 2.651558286589433155e+00 3.835470329352676927e-02
6.001225140258431929e+04 2.670751292691304180e+00 3.978829996311783468e-02
6.001225147219902283e+04 2.643250133563280535e+00 3.813707716198156544e-02
6.001225154181372636e+04 2.628658713179308659e+00 3.873818620721879158e-02
6.001225161142842990e+04 2.594467398144854275e+00 3.723595939766183999e-02
6.001225168104313343e+04 2.676748419237402032e+00 3.909370193691746875e-02
6.001225175065783696e+04 2.608451926895265061e+00 3.704073017834862147e-02
6.001225182027254050e+04 2.684865459261835507e+00 3.886713987675807086e-02
6.001225188988724403e+04 2.715275722835788219e+00 3.957142027499861714e-02
6.001225195950194757e+04 2.626737776774460631e+00 3.876343588435512966e-02
6.001225202911664383e+04 2.600595243683751168e+00 3.822840850398028650e-02
6.001225209873134736e+04 2.591754439881168715e+00 3.741484100904474142e-02
6.001225216834605089e+04 2.667615807980431075e+00 3.884987149667527839e-02
6.001225223796075443e+04 2.632704804116741126e+00 3.792249888074280401e-02
6.001225230757545796e+04 2.628625799583604206e+00 3.845486072430934904e-02
6.001225237719015422e+04 2.718320676644809364e+00 3.997064511569180939e-02
6.001225244680485775e+04 2.621482101383182162e+00 3.861068708021048179e-02
6.001225251641956129e+04 2.644424519843329602e+00 3.819457415113168552e-02
6.001225258603426482e+04 2.608462023906748861e+00 3.771061520296908887e-02
6.001225265564896836e+04 2.643586585827965241e+00 3.804443589370271744e-02
6.001225272526367189e+04 2.608005702280912441e+00 3.770661898379445987e-02
6.001225279487837543e+04 2.626567239873399906e+00 3.715648852111517325e-02
6.001225286449307896e+04 2.550891657788688427e+00 3.627037482519991640e-02
6.001225293410778249e+04 2.544421592407795085e+00 3.620129824894809112e-02
6.001225300372247875e+04 2.595931641134593182e+00 3.762220712289247176e-02
6.001225307333718229e+04 2.620320292532570150e+00 3.855545491585612994e-02
6.001225314295188582e+04 2.624866194670322450e+00 3.728225772970689827e-02
6.001225321256658935e+04 2.633737025867400217e+00 3.902595850107951764e-02
6.001225328218129289e+04 2.528852356291122039e+00 3.650051981614762381e-02
6.001225335179598915e+04 2.711677810904950636e+00 4.029732713215401080e-02
6.001225342141069268e+04 2.650297293440517343e+00 3.896744747529416047e-02
6.001225349102539622e+04 2.631442203221692200e+00 3.869458463029253753e-02
6.001225356064009975e+04 2.533660996046283920e+00 3.594299599098143422e-02
6.001225363025480328e+04 2.638833366177754325e+00 3.894771012831126089e-02
6.001225369986950682e+04 2.686918831504621075e+00 4.034992875015451508e-02
6.001225373467685858e+04 2.478617172444669059e+00 5.343633232417740325e-02


==> figures/ground-folded/20230308_tic3788_g.dat <==
6.001214045062463993e+04 1.364195089384644177e+00 7.329334346793048120e-03
6.001214048895965243e+04 1.356981331259028867e+00 7.305931700560924259e-03
6.001214052376700420e+04 1.357621294841481641e+00 7.380194072219082788e-03
6.001214055857434869e+04 1.355852638731910975e+00 7.480494293614033986e-03
6.001214059338170046e+04 1.347444642494654232e+00 7.185003003114863104e-03
6.001214062818905950e+04 1.360967308177157609e+00 7.238227827722028794e-03
6.001214066299640399e+04 1.364728269481503276e+00 7.404817087573230955e-03
6.001214069780375576e+04 1.375958672870568389e+00 7.388844087888636787e-03
6.001214073261110752e+04 1.377684688792988332e+00 7.386069964148793236e-03
6.001214076741845929e+04 1.380428557129829592e+00 7.381583654415937827e-03
6.001214080222581106e+04 1.373842752425390223e+00 7.440247585168018735e-03
6.001214083703316282e+04 1.366221611452667961e+00 7.359265997555116019e-03
6.001214087184051459e+04 1.376935507361967570e+00 7.527994924605463899e-03
6.001214090664786636e+04 1.393376033467522035e+00 7.597200907094677283e-03
6.001214094145521813e+04 1.404030837527465936e+00 7.566472307285094373e-03
6.001214097626256989e+04 1.407623067711811116e+00 7.553290266150307353e-03
6.001214101106992166e+04 1.400181055377636818e+00 7.584781783209237557e-03
6.001214104587727343e+04 1.390156062424970029e+00 7.356941291767448397e-03
6.001214108068462519e+04 1.389246888337690722e+00 7.303872446803800871e-03
6.001214111549197696e+04 1.383403890279879755e+00 7.315392812820490157e-03
6.001214115029932145e+04 1.383356792693387849e+00 7.493239323979570231e-03
6.001214118510667322e+04 1.402216667202296208e+00 7.372661062293579988e-03
6.001214121991402499e+04 1.401095408768554984e+00 7.430151785356320197e-03
6.001214125472136948e+04 1.377533740865210854e+00 7.481605939151344045e-03
6.001214128952872125e+04 1.391002521221317956e+00 7.577590740982474531e-03
6.001214132433607301e+04 1.393279264545406182e+00 7.585104103299381700e-03
6.001214135914342478e+04 1.381410602948066613e+00 7.334283753128939889e-03
6.001214139395077655e+04 1.396944603841444144e+00 7.496060879203324430e-03
6.001214142875812831e+04 1.411558627463564308e+00 7.625329328234404201e-03
6.001214146356548008e+04 1.420904170903127595e+00 7.851582541147490713e-03
6.001214149837283185e+04 1.405637381549811327e+00 7.724865928963877207e-03
6.001214153318018361e+04 1.406661891912899476e+00 7.841332459310686176e-03
6.001214156798753538e+04 1.396085463039296481e+00 7.864832920967958566e-03
6.001214160279488715e+04 1.408278141511036585e+00 7.694439926115011902e-03
6.001214163760223892e+04 1.398591251970277005e+00 7.481193842885334143e-03
6.001214167240959068e+04 1.403704563962355323e+00 7.510948899203375752e-03
6.001214170721694245e+04 1.412137093489940876e+00 7.532988055067979700e-03
6.001214174202429422e+04 1.433937578138088087e+00 7.993335515866022492e-03
6.001214177683164598e+04 1.435021437734914862e+00 7.732776512451787834e-03
6.001214181163899048e+04 1.424197067862953858e+00 7.785676418030640540e-03
6.001214184644634224e+04 1.406026255469889685e+00 7.602051912306490196e-03
6.001214188125369401e+04 1.393799825541593984e+00 7.518791954016222287e-03
6.001214191606103850e+04 1.424855014512530049e+00 7.762179022358536157e-03
6.001214195086839027e+04 1.428895778877704137e+00 7.674237802461391159e-03
6.001214198567574203e+04 1.425536825907532945e+00 7.577372227544690308e-03
6.001214202048309380e+04 1.422994824041228012e+00 7.546045083884156054e-03
6.001214205529044557e+04 1.407530409397372617e+00 7.456643357791561781e-03
6.001214209009779734e+04 1.419991931419860798e+00 7.639302813274313937e-03
6.001214212490514910e+04 1.405281351173649051e+00 7.490497570203365034e-03
6.001214215971250087e+04 1.406163453519068796e+00 7.639601878952944486e-03
6.001214219451985264e+04 1.415555307605405932e+00 7.728517972987272201e-03
6.001214222932720440e+04 1.404326026762567903e+00 7.800286823274281238e-03
6.001214226413455617e+04 1.412613856417890945e+00 8.065189055121999365e-03
6.001214229894190794e+04 1.421894531991512611e+00 7.697224492767352003e-03
6.001214233374925971e+04 1.400511417287558569e+00 7.858735514580080309e-03
6.001214236855661147e+04 1.415292777602086494e+00 7.698399424335231750e-03
6.001214240336396324e+04 1.388775285625534428e+00 7.526672423148072014e-03
6.001214243817131501e+04 1.402716216329017884e+00 7.478088505944843235e-03
6.001214247297866677e+04 1.401759440774098087e+00 7.659739446814739332e-03
6.001214250778601127e+04 1.397866635692230242e+00 7.726429785858280296e-03
6.001214254259336303e+04 1.409847731176389285e+00 7.775383261882116114e-03
6.001214257740071480e+04 1.413376934791483297e+00 7.882760686175802750e-03
6.001214261220806657e+04 1.405705373244487077e+00 7.830198741231888387e-03
6.001214264701541106e+04 1.388851089591739862e+00 7.478267356492745294e-03
6.001214268182276282e+04 1.421359836594759507e+00 7.937158855108698841e-03
6.001214271663011459e+04 1.419205791250478521e+00 7.795067429498271291e-03
6.001214275143746636e+04 1.412240956489721810e+00 7.665197399977029258e-03
6.001214278624481813e+04 1.402885861390319011e+00 7.756463048360941019e-03
6.001214282105216989e+04 1.397932870187735821e+00 7.683411841706303848e-03
6.001214285585952166e+04 1.405185593536893318e+00 7.718189162319714393e-03
6.001214289066687343e+04 1.391267059231035663e+00 7.657150702229347308e-03
6.001214292547422519e+04 1.399992783220432413e+00 7.703085995791769496e-03
6.001214296028157696e+04 1.389888099457334825e+00 7.641071244542860068e-03
6.001214299508892873e+04 1.400873347865945640e+00 7.705318146627473247e-03
6.001214302989628050e+04 1.405633371390381692e+00 7.586229958120068416e-03
6.001214306470363226e+04 1.403269803767508872e+00 7.603130113629938402e-03
6.001214309951098403e+04 1.404974426673766930e+00 7.597038314338991002e-03
6.001214313431833580e+04 1.402265900163150336e+00 7.554929735483637693e-03
6.001214316912568756e+04 1.398256886995741688e+00 7.572350297663352561e-03
6.001214320393303933e+04 1.415443101240993373e+00 7.734224431751802326e-03
6.001214323874038382e+04 1.392609334482141525e+00 7.582019138115645394e-03
6.001214327354773559e+04 1.416382668647178988e+00 7.688838788700845008e-03
6.001214330835508736e+04 1.392567138183444353e+00 7.568092393749280798e-03
6.001214334316243185e+04 1.380385636478090650e+00 7.577103866601100739e-03
6.001214337796978361e+04 1.392152607988368151e+00 7.619787953863656725e-03
6.001214341277714266e+04 1.393629228754361682e+00 7.794804629804356032e-03
6.001214344758448715e+04 1.407894975253286329e+00 7.648200339546966896e-03
6.001214348239183892e+04 1.398469901127202375e+00 7.545564059487678936e-03
6.001214351719919068e+04 1.397359344955507954e+00 7.625695447090012624e-03
6.001214355200654245e+04 1.394290876788655931e+00 7.756781274727689302e-03
6.001214358681389422e+04 1.364774544247799870e+00 7.489305087130914383e-03
6.001214362162124598e+04 1.395842706614898621e+00 7.583549299516817790e-03
6.001214365642859775e+04 1.389322315927439266e+00 7.509939874215110223e-03
6.001214369123594952e+04 1.408841204216727983e+00 7.743489235674109669e-03
6.001214372604330129e+04 1.415211966594466464e+00 7.780370797331521114e-03
6.001214376085065305e+04 1.389460484412244901e+00 7.531947976530136910e-03
6.001214379565800482e+04 1.377311095052484724e+00 7.539915056220995206e-03
6.001214383046535659e+04 1.392657934995496616e+00 7.450448830218503460e-03
6.001214386527270835e+04 1.381786774703776643e+00 7.427644487970792853e-03
6.001214390008006012e+04 1.394206385648271374e+00 7.662261778784897753e-03
6.001214393488740461e+04 1.393036249012773453e+00 7.626449956321250910e-03
6.001214396969475638e+04 1.395895670631249308e+00 7.668652491233323744e-03
6.001214400450210815e+04 1.395231468750954829e+00 7.612498358531345766e-03
6.001214403930945264e+04 1.401671806751419780e+00 7.599064276773097489e-03
6.001214407411680440e+04 1.375584519918001014e+00 7.390022964353077858e-03
6.001214410892415617e+04 1.369965656766112927e+00 7.327266360229794592e-03
6.001214414373150794e+04 1.375973930649767363e+00 7.392179502456262818e-03
6.001214417853885971e+04 1.396285431985422543e+00 7.557829186490888120e-03
6.001214421334621147e+04 1.396928156656753739e+00 7.596551927708621726e-03
6.001214424815356324e+04 1.391144297654280049e+00 7.573885794058578258e-03
6.001214428296091501e+04 1.416364920525031268e+00 7.779226238346639496e-03
6.001214431776826677e+04 1.398782579161586215e+00 7.599178368696486371e-03
6.001214435257561854e+04 1.395895775997504140e+00 7.690202361069627471e-03
6.001214438738297031e+04 1.405380599528460728e+00 7.849354960857065147e-03
6.001214442219032208e+04 1.415570838529220055e+00 7.754919103102017250e-03
6.001214445699767384e+04 1.417075887277312818e+00 7.682144418426212207e-03
6.001214449180502561e+04 1.426521157240511650e+00 7.726830536437274445e-03
6.001214452661237738e+04 1.399855369778668424e+00 7.488313621736979522e-03
6.001214456141972914e+04 1.405112487229206897e+00 7.497133452322038774e-03
6.001214459622708091e+04 1.410590596146364062e+00 7.488990064257164750e-03
6.001214463103442540e+04 1.388229505924745366e+00 7.307962786874018513e-03
6.001214466584177717e+04 1.406465192241880713e+00 7.481927340676625994e-03
6.001214470064912894e+04 1.387247759085088461e+00 7.388416751300586928e-03
6.001214473545648070e+04 1.413365631431998226e+00 7.506344178429684086e-03
6.001214477026383247e+04 1.412718116388775424e+00 7.539682219053840846e-03
6.001214480507118424e+04 1.409279560984852075e+00 7.363131636456182218e-03
6.001214483987853600e+04 1.405611006054331868e+00 7.493530967230088539e-03
6.001214487468588050e+04 1.417346378203380830e+00 7.602159808626376622e-03
6.001214490949323226e+04 1.401154933547793302e+00 7.549707620223256553e-03
6.001214494430058403e+04 1.393875222846121975e+00 7.445558925781816349e-03
6.001214497910793580e+04 1.408097126556738354e+00 7.472545697003995027e-03
6.001214501391528756e+04 1.424479826532689009e+00 7.850988422474527301e-03
6.001214504872263933e+04 1.418585489935854982e+00 7.718727100942796536e-03
6.001214508352999110e+04 1.403338825065020723e+00 7.484509917591076339e-03
6.001214511833734286e+04 1.408802755645245375e+00 7.505207323020781848e-03
6.001214515314469463e+04 1.404166077179783700e+00 7.580627273358874103e-03
6.001214518795204640e+04 1.400468147146214815e+00 7.438034988694650941e-03
6.001214522275939817e+04 1.391008075405175459e+00 7.479658948553510184e-03
6.001214525756674993e+04 1.409728820037865926e+00 7.738325101625622739e-03
6.001214529237410170e+04 1.402093974145407929e+00 7.438619031825796819e-03
6.001214532718145347e+04 1.400613756149222233e+00 7.436678981280478266e-03
6.001214536198880523e+04 1.418714835239936356e+00 7.557818653635620457e-03
6.001214539679614973e+04 1.425888082452701155e+00 7.926003793735807157e-03
6.001214543160350149e+04 1.413993335581637645e+00 7.521542996108736279e-03
6.001214546641085326e+04 1.429619301902444795e+00 7.476707534680431845e-03
6.001214550121820503e+04 1.424372606276789188e+00 7.558516806717902915e-03
6.001214553602555679e+04 1.432347835272500314e+00 7.654589728599868644e-03
6.001214557083290856e+04 1.425908532520974603e+00 7.697523087149149394e-03
6.001214560564025305e+04 1.428469308426084217e+00 7.629675948072687890e-03
6.001214564044760482e+04 1.414832585068788395e+00 7.516824629637040497e-03
6.001214567525495659e+04 1.428146343161485587e+00 7.705946492771995927e-03
6.001214571006230835e+04 1.430573503169035865e+00 7.634787324509798891e-03
6.001214574486966012e+04 1.420535412667012443e+00 7.480028555353322901e-03
6.001214577967701189e+04 1.439048928256664084e+00 7.736393051530589086e-03
6.001214581448436365e+04 1.452377536366131094e+00 7.771407516595259767e-03
6.001214584929171542e+04 1.427755085200313578e+00 7.510215034092084831e-03
6.001214588409906719e+04 1.412768749662570489e+00 7.437540341732116859e-03
6.001214591890641896e+04 1.421993663416923459e+00 7.639635064802778250e-03
6.001214595371377072e+04 1.432689249585707092e+00 7.505580968519189738e-03
6.001214598852112249e+04 1.442155893860332050e+00 7.630466092207816714e-03
6.001214602332847426e+04 1.450852695528554781e+00 7.590017793626483225e-03
6.001214605813582602e+04 1.427172306345636521e+00 7.502905082827999485e-03
6.001214609294317779e+04 1.432362360835748083e+00 7.621766545587121792e-03
6.001214612775052228e+04 1.423723281400189666e+00 7.581550842952231722e-03
6.001214616255787405e+04 1.439492039139334656e+00 7.751878256282895320e-03
6.001214619736522582e+04 1.411439989116289428e+00 7.487165580822259699e-03
6.001214623217257758e+04 1.423921923585078408e+00 7.447020310985700241e-03
6.001214626697992935e+04 1.444330239141274674e+00 7.542745595301780966e-03
6.001214630178728112e+04 1.440857423034957119e+00 7.622866877641863541e-03
6.001214633659462561e+04 1.416664598174762535e+00 7.432597067999246847e-03
6.001214637140197738e+04 1.422523656609304243e+00 7.500499035559072061e-03
6.001214640620932914e+04 1.421420876707624847e+00 7.437830723372644212e-03
6.001214644101668091e+04 1.418558048896201518e+00 7.418302028834839780e-03
6.001214647582403268e+04 1.433153085440285190e+00 7.585118878218544830e-03
6.001214651063138444e+04 1.436816200959796452e+00 7.483399736663011795e-03
6.001214654543873621e+04 1.431752480015675566e+00 7.509374626838682606e-03
6.001214658024608798e+04 1.435328755848445992e+00 7.509199197790489971e-03
6.001214661505343975e+04 1.424182970362785960e+00 7.411910437892002025e-03
6.001214664986079151e+04 1.407370810966843022e+00 7.397556698898874114e-03
6.001214668466814328e+04 1.402571212156620728e+00 7.340497701955787414e-03
6.001214671947549505e+04 1.408381452051872706e+00 7.454495904770015204e-03
6.001214675428284681e+04 1.414749490344572758e+00 7.444960231213119430e-03
6.001214678909019858e+04 1.423357735088188969e+00 7.482860654722359693e-03
6.001214682389755035e+04 1.415739864659241176e+00 7.470258782844379185e-03
6.001214685870489484e+04 1.410839365212093410e+00 7.461039944379022938e-03
6.001214689351224661e+04 1.401038570768113001e+00 7.264169710586487229e-03
6.001214692831959837e+04 1.389361171953407137e+00 7.292906878807826031e-03
6.001214696312695014e+04 1.405903341706671972e+00 7.320814544224160669e-03
6.001214699793430191e+04 1.393161555524574657e+00 7.228858346654900430e-03
6.001214703274165367e+04 1.402681416942131110e+00 7.378631610536845985e-03
6.001214706754900544e+04 1.410785214873455207e+00 7.701914572378739700e-03
6.001214710235634993e+04 1.418812827435140811e+00 7.569941928749648538e-03
6.001214713716370170e+04 1.402531151137729859e+00 7.632550873306244259e-03
6.001214717197105347e+04 1.387527641180801075e+00 7.445594225996643965e-03
6.001214720677840523e+04 1.393281884172715923e+00 7.595820100668872199e-03
6.001214724158575700e+04 1.391013171520095959e+00 7.343086877612409365e-03
6.001214727639310877e+04 1.391600557513236858e+00 7.464761612173722617e-03
6.001214731120046054e+04 1.392591885282993713e+00 7.492062091902403943e-03
6.001214734600781230e+04 1.388401794103079734e+00 7.321397187441217383e-03
6.001214738081516407e+04 1.397756046147193176e+00 7.674889861318250073e-03
6.001214741562251584e+04 1.381710059731569684e+00 7.445032524243238095e-03
6.001214745042986760e+04 1.384934536029491348e+00 7.537626742594464614e-03
6.001214748523721937e+04 1.392024774164878576e+00 7.580791533592233684e-03
6.001214752004457114e+04 1.385966891106541476e+00 7.879500309391674825e-03
6.001214755485192291e+04 1.387768773396097499e+00 7.496922320974114956e-03
6.001214758965926740e+04 1.400260090752095676e+00 7.563443809249753569e-03
6.001214762446661916e+04 1.392407880169235890e+00 7.427764828453137583e-03
6.001214765927397093e+04 1.373287576223318318e+00 7.329089197446121522e-03
6.001214769408132270e+04 1.365671302702724965e+00 7.320109073029900694e-03
6.001214772888867446e+04 1.366909084889601278e+00 7.381721457824405065e-03
6.001214776369602623e+04 1.377444028452723623e+00 7.421647424311447055e-03
6.001214779850337800e+04 1.355574304626676163e+00 7.386629776271029686e-03
6.001214783331072249e+04 1.380384114142459762e+00 7.480935658719002276e-03
6.001214786811807426e+04 1.364701462750346428e+00 7.374462906828327738e-03
6.001214790292542602e+04 1.361995199399440137e+00 7.321617932238900540e-03
6.001214793773277779e+04 1.360100618661341576e+00 7.294344062217314115e-03
6.001214797254012956e+04 1.354276798140324312e+00 7.173835219421753270e-03
6.001214800734748133e+04 1.360704239620209144e+00 7.384915399532304518e-03
6.001214804215483309e+04 1.361305506610370530e+00 7.289976508984094550e-03
6.001214807696218486e+04 1.369532463928967658e+00 7.316159578558079947e-03
6.001214811176953663e+04 1.357648369712114000e+00 7.275973204228299018e-03
6.001214814657688839e+04 1.370258325879939010e+00 7.276992500853668791e-03
6.001214818138424016e+04 1.355712153962628674e+00 7.288927921527721052e-03
6.001214821619159193e+04 1.368164600857148194e+00 7.476508621636144235e-03
6.001214825099894369e+04 1.354097738988975008e+00 7.252863565743900530e-03
6.001214828580629546e+04 1.383733514164325440e+00 7.444198911325574861e-03
6.001214832061364723e+04 1.373630092411818326e+00 7.412612657725768661e-03
6.001214835542099172e+04 1.388440591862992957e+00 7.444236540630501213e-03
6.001214839022834349e+04 1.386895359395017291e+00 7.436743917811265356e-03
6.001214842503570253e+04 1.380427341088670046e+00 7.385569634825849689e-03
6.001214845984304702e+04 1.372066018264852527e+00 7.316628422298669492e-03
6.001214849465039879e+04 1.375231995943601904e+00 7.415571915813061812e-03
6.001214852945775056e+04 1.376181013383899643e+00 7.337206753233006980e-03
6.001214856426509505e+04 1.384425495882755985e+00 7.410203857446450403e-03
6.001214859907244681e+04 1.386038491750682944e+00 7.462470622044274290e-03
6.001214863387979858e+04 1.384156580192672292e+00 7.442852656521187042e-03
6.001214866868715035e+04 1.389938311174751862e+00 7.372153932692794738e-03
6.001214870349450212e+04 1.376763769403532622e+00 7.361639666277660331e-03
6.001214873830185388e+04 1.384401441175698855e+00 7.381143304385818366e-03
6.001214877310920565e+04 1.390352730290088434e+00 7.296331485098592022e-03
6.001214880791655742e+04 1.367372850362752468e+00 7.170813137962664570e-03
6.001214884272390918e+04 1.384962055514804113e+00 7.573749096845921319e-03
6.001214887753126095e+04 1.381340549907325022e+00 7.467945462402338780e-03
6.001214891233861272e+04 1.383007337326473740e+00 7.462065811702523269e-03
6.001214894714596448e+04 1.386347642505277866e+00 7.420822977576725828e-03
6.001214898195331625e+04 1.395149231994096573e+00 7.475898489680894710e-03
6.001214901676066802e+04 1.380748257096305887e+00 7.409544865846104562e-03
6.001214905156801979e+04 1.376663348392483055e+00 7.350498879025556785e-03
6.001214908637537155e+04 1.385319802728779859e+00 7.353488765432579337e-03
6.001214912118272332e+04 1.400211227306388917e+00 7.641354849687405880e-03
6.001214915599007509e+04 1.379217871597101741e+00 7.429712073183724480e-03
6.001214919079741958e+04 1.393497711280768936e+00 7.390455098840465961e-03
6.001214922560477135e+04 1.394711890941363830e+00 7.416323892591090289e-03
6.001214926041212311e+04 1.380036609779567325e+00 7.173257127559198171e-03
6.001214929521946760e+04 1.394070673256337711e+00 7.403249227121069982e-03
6.001214933002681937e+04 1.383500682407722726e+00 7.295822405738414639e-03
6.001214936483417114e+04 1.409671232076466385e+00 7.470843384666974070e-03
6.001214939964152290e+04 1.398019472757101589e+00 7.533880488037656038e-03
6.001214943444887467e+04 1.396906920928251639e+00 7.522245040118219830e-03
6.001214946925622644e+04 1.411065122713247799e+00 7.549265964168538727e-03
6.001214950406357821e+04 1.402845504178396707e+00 7.590454395063997092e-03
6.001214953887092997e+04 1.378407554005931068e+00 7.231960541125089133e-03
6.001214957367828174e+04 1.388332227912669525e+00 7.348263451178453816e-03
6.001214960848563351e+04 1.425646863684868038e+00 7.592810087906487829e-03
6.001214964329298527e+04 1.400880164933807404e+00 7.488051293407916795e-03
6.001214967810033704e+04 1.407909135764354946e+00 7.557933311513525231e-03
6.001214971290768881e+04 1.404060974223474201e+00 7.528727917995996742e-03
6.001214974771504058e+04 1.397819934699900291e+00 7.638833413852220110e-03
6.001214978252239234e+04 1.393065034607253727e+00 7.446360608914337313e-03
6.001214981732974411e+04 1.394103975736796786e+00 7.474297780959394781e-03
6.001214985213709588e+04 1.390446500045684930e+00 7.396777696315517611e-03
6.001214988694444764e+04 1.408667731889262864e+00 7.463984763857493647e-03
6.001214992175179214e+04 1.406232853402232363e+00 7.593091130634647794e-03
6.001214995655914390e+04 1.399383443573659180e+00 7.589843674099035035e-03
6.001214999136649567e+04 1.388353507808611997e+00 7.461691057153957245e-03
6.001215002617384016e+04 1.386597825133736750e+00 7.474026121260509380e-03
6.001215006098119193e+04 1.398411137865242404e+00 7.449117701767198063e-03
6.001215009578855097e+04 1.388688851207551256e+00 7.374149860400788792e-03
6.001215013059589546e+04 1.403090375766338216e+00 7.539308193254279540e-03
6.001215016540324723e+04 1.402843844092704684e+00 7.473094159305326313e-03
6.001215020021059900e+04 1.403023866398311892e+00 7.576652735860460799e-03
6.001215023501795076e+04 1.389533147555647163e+00 7.279757089403661972e-03
6.001215026982530253e+04 1.392288919394872204e+00 7.321127596104395202e-03
6.001215030463265430e+04 1.377963316580845143e+00 7.351543133929471126e-03
6.001215033944000606e+04 1.373223942647184614e+00 7.246421825449508511e-03
6.001215037424735783e+04 1.385324007808313329e+00 7.396373544233412166e-03
6.001215040905470960e+04 1.397950475628312539e+00 7.301294418674654681e-03
6.001215044386206137e+04 1.387730787210365468e+00 7.422619039073564788e-03
6.001215047866941313e+04 1.402067298650822913e+00 7.437560873271595839e-03
6.001215051347676490e+04 1.391543060785555674e+00 7.435126245858224639e-03
6.001215054828411667e+04 1.367179585466692160e+00 7.213884590932355401e-03
6.001215058309146843e+04 1.377032274808696499e+00 7.355946787667153215e-03
6.001215061789882020e+04 1.363741878749975989e+00 7.237317221449037982e-03
6.001215065270617197e+04 1.381080084292038768e+00 7.269889558495605530e-03
6.001215068751351646e+04 1.379266674541843152e+00 7.358887383569729518e-03
6.001215072232086823e+04 1.370004532154334376e+00 7.319556459901677137e-03
6.001215075712821999e+04 1.372992001057711242e+00 7.248326963003363932e-03
6.001215079193557176e+04 1.366345704145918827e+00 7.423921143256843880e-03
6.001215082674292353e+04 1.363003617826015645e+00 7.547673024180938037e-03
6.001215086155027529e+04 1.370730436149399045e+00 7.247098798862209451e-03
6.001215089635761979e+04 1.365270916011986690e+00 7.374378574273142070e-03
6.001215093116497155e+04 1.380351621628668646e+00 7.396735476632549169e-03
6.001215096597232332e+04 1.380596204919507963e+00 7.335388894653946390e-03
6.001215100077967509e+04 1.359912617550037783e+00 7.237124069239623744e-03
6.001215103558702685e+04 1.361330663672516650e+00 7.187889227644330727e-03
6.001215107039437862e+04 1.340990193191229141e+00 7.202143108521544441e-03
6.001215110520173039e+04 1.345259090255082057e+00 7.055926348515542505e-03
6.001215114000908216e+04 1.362790255358560465e+00 7.294039674714037670e-03
6.001215117481643392e+04 1.363035730767694131e+00 7.230646399325149631e-03
6.001215120962378569e+04 1.350352124688027677e+00 7.147636847373002242e-03
6.001215124443113746e+04 1.351949908587295690e+00 7.271101029551758042e-03
6.001215127923848922e+04 1.348947788165756778e+00 7.198364945686996225e-03
6.001215131404584099e+04 1.343773755161193240e+00 7.068594564412008542e-03
6.001215134885319276e+04 1.349342522873527850e+00 7.221460779125331818e-03
6.001215138366054452e+04 1.353968243024290086e+00 7.168012720192636945e-03
6.001215141846789629e+04 1.366339809829590690e+00 7.335812031978979943e-03
6.001215145327524806e+04 1.363170006778238408e+00 7.273262296203872150e-03
6.001215148808259255e+04 1.369322418678641906e+00 7.327363752457707186e-03
6.001215152288994432e+04 1.352208197130757350e+00 7.277950428838687695e-03
6.001215155769729608e+04 1.329730037883466665e+00 7.190245763076432393e-03
6.001215159250464785e+04 1.336418552549291761e+00 7.150227038742309159e-03
6.001215162731199962e+04 1.339398056653491320e+00 7.068773538956418107e-03
6.001215166211935139e+04 1.345480052008485528e+00 7.216980686941281212e-03
6.001215169692669588e+04 1.353599790977660922e+00 7.238667487957268186e-03
6.001215173173404764e+04 1.343673819648654622e+00 7.311958623912133241e-03
6.001215176654139941e+04 1.356222354719283318e+00 7.267148871535563520e-03
6.001215180134875118e+04 1.347889491681233398e+00 7.175727014356934712e-03
6.001215183615610295e+04 1.350154078965469795e+00 7.428514348777792015e-03
6.001215187096345471e+04 1.345517305615062886e+00 7.236931456958656944e-03
6.001215190577080648e+04 1.333217612366653260e+00 7.187617368152771601e-03
6.001215194057815825e+04 1.340616196457282694e+00 7.272744126343093363e-03
6.001215197538551001e+04 1.340065775362836886e+00 7.221479337332810389e-03
6.001215201019286178e+04 1.340251429201922750e+00 7.008627276359312951e-03
6.001215204500021355e+04 1.328126862022346311e+00 7.102132468377857048e-03
6.001215207980756531e+04 1.334344166649405139e+00 7.195793590825335512e-03
6.001215211461491708e+04 1.327362567787045311e+00 7.082744169974118306e-03
6.001215214942226885e+04 1.331693460969078258e+00 7.237078525525990867e-03
6.001215218422962062e+04 1.340003284410462125e+00 7.050324000754542436e-03
6.001215221903697238e+04 1.335226461903245898e+00 7.079179006217762964e-03
6.001215225384431687e+04 1.331072834429221752e+00 7.078362796451185754e-03
6.001215228865166864e+04 1.338645604716922621e+00 7.100779250272854295e-03
6.001215232345902768e+04 1.336673590423351321e+00 7.155005520585096604e-03
6.001215235826637218e+04 1.339250517667120777e+00 7.089215139777904802e-03
6.001215239307372394e+04 1.337647998658026305e+00 7.243310470486763464e-03
6.001215242788107571e+04 1.338932855438720537e+00 7.110166829759579851e-03
6.001215246268842020e+04 1.338486557558562051e+00 7.036496113687260717e-03
6.001215249749577197e+04 1.325666263160627079e+00 6.998823502788157833e-03
6.001215253230312373e+04 1.335091123229104948e+00 7.126805261710232424e-03
6.001215256711047550e+04 1.337062731195842291e+00 7.156152686562012796e-03
6.001215260191782727e+04 1.330524276679311946e+00 7.072712501977660056e-03
6.001215263672517904e+04 1.329490483921730526e+00 7.159756113780247136e-03
6.001215267153253080e+04 1.339650624637020337e+00 7.221091706485121067e-03
6.001215270633988257e+04 1.335451388652008076e+00 7.228599449563031382e-03
6.001215274114723434e+04 1.337640545086795640e+00 7.128193011585419805e-03
6.001215277595458610e+04 1.337134599720056105e+00 7.086793983592859156e-03
6.001215281076193787e+04 1.333740525222511186e+00 7.226559688888221228e-03
6.001215284556928964e+04 1.319277973206314458e+00 7.032286539520979547e-03
6.001215288037664141e+04 1.339044212546744328e+00 7.230785838818258766e-03
6.001215291518399317e+04 1.337425529810059688e+00 7.108091026528276513e-03
6.001215294999134494e+04 1.349620635673883129e+00 7.189533407935612061e-03
6.001215298479869671e+04 1.359826136682300790e+00 7.178228008372618610e-03
6.001215301960604847e+04 1.350227859387641782e+00 7.209282873589513245e-03
6.001215305441340024e+04 1.347529335152311880e+00 7.278821349469825897e-03
6.001215308922075201e+04 1.346688615548251367e+00 7.211035282187672722e-03
6.001215312402809650e+04 1.355984586758574473e+00 7.238793091038399352e-03
6.001215315883544827e+04 1.370346856225585608e+00 7.305286147469173402e-03
6.001215319364280003e+04 1.367672170039033963e+00 7.242102583774136931e-03
6.001215322845014452e+04 1.380599038168766723e+00 7.282720588568419168e-03
6.001215326325749629e+04 1.371259999146519304e+00 7.286985286484916682e-03
6.001215329806485533e+04 1.372110645367131010e+00 7.319226590152633216e-03
6.001215333287219983e+04 1.346565212118404187e+00 7.103000372813383402e-03
6.001215336767955159e+04 1.361254790592516972e+00 7.126713768856270115e-03
6.001215340248690336e+04 1.353301471184549021e+00 7.102537689578828847e-03
6.001215343729425513e+04 1.369286969745389548e+00 7.278978268059262471e-03
6.001215347210160689e+04 1.371388095333433643e+00 7.205485033404348920e-03
6.001215350690895866e+04 1.381367137461446903e+00 7.359069975065963068e-03
6.001215354171631043e+04 1.377593750043088372e+00 7.139710117852990021e-03
6.001215357652366220e+04 1.363449334079954278e+00 7.091991796442811621e-03
6.001215361133101396e+04 1.372177865042804701e+00 7.181600052911029514e-03
6.001215364613836573e+04 1.359845909501928407e+00 7.208951606780120841e-03
6.001215368094571750e+04 1.370392757564283359e+00 7.172208402535086222e-03
6.001215371575306926e+04 1.377523204051162464e+00 7.272842016063416071e-03
6.001215375056042103e+04 1.389880964657902229e+00 7.265704916260821121e-03
6.001215378536777280e+04 1.372556340263990871e+00 7.165414232256999381e-03
6.001215382017512457e+04 1.357571993147085099e+00 7.157364161232421772e-03
6.001215385498247633e+04 1.370851455932603269e+00 7.228424573121146682e-03
6.001215388978982082e+04 1.382224075343125635e+00 7.243053400389306944e-03
6.001215392459717259e+04 1.368895160575631875e+00 7.204524832347404886e-03
6.001215395940452436e+04 1.381223915630604315e+00 7.179432568391708180e-03
6.001215399421187612e+04 1.378065981970327369e+00 7.148872492068397005e-03
6.001215402901922789e+04 1.390727387382447278e+00 7.250424695333446308e-03
6.001215406382657966e+04 1.394383757237657617e+00 7.298315394748997043e-03
6.001215409863392415e+04 1.389333833263949769e+00 7.334184928336955588e-03
6.001215413344127592e+04 1.394713264119005869e+00 7.260254361164467964e-03
6.001215416824862768e+04 1.380875182535950429e+00 7.130137474052645162e-03
6.001215420305597945e+04 1.393340950564716518e+00 7.409068498716677754e-03
6.001215423786333122e+04 1.382210633176689907e+00 7.290084290474395899e-03
6.001215427267068299e+04 1.385250458092277315e+00 7.150652694650146829e-03
6.001215430747803475e+04 1.377639175865534638e+00 7.318030751681407764e-03
6.001215434228538652e+04 1.379663230638241478e+00 7.149852460654873565e-03
6.001215437709273829e+04 1.374566869821269632e+00 7.225043012290170187e-03
6.001215441190009005e+04 1.377655398157670685e+00 7.182623492795203041e-03
6.001215444670744182e+04 1.371787147359835313e+00 7.223988513025790884e-03
6.001215448151479359e+04 1.400258545960597178e+00 7.454326368997876359e-03
6.001215451632214535e+04 1.379856303819465779e+00 7.218666716171101040e-03
6.001215455112949712e+04 1.384780780813787304e+00 7.189841479521056310e-03
6.001215458593684889e+04 1.385004260775926976e+00 7.310749144460019534e-03
6.001215462074420066e+04 1.377534569654021768e+00 7.210097823359214522e-03
6.001215465555154515e+04 1.369127433725662701e+00 7.154899565818262190e-03
6.001215469035889691e+04 1.365589766717231868e+00 7.076541089994943350e-03
6.001215472516624868e+04 1.371362941325708462e+00 7.153568182572551601e-03
6.001215475997360045e+04 1.379478622470633242e+00 7.285964951880823104e-03
6.001215479478095222e+04 1.381706469104823531e+00 7.307456960373466016e-03
6.001215482958830398e+04 1.372196135849929721e+00 7.216137912513498863e-03
6.001215486439565575e+04 1.363355661109490580e+00 7.280089299489035139e-03
6.001215489920300024e+04 1.375676158134862437e+00 7.228045463164386834e-03
6.001215493401035201e+04 1.377172826272355710e+00 7.239672397654800529e-03
6.001215496881770378e+04 1.379221588504292439e+00 7.283386468405845561e-03
6.001215500362505554e+04 1.380657081109088580e+00 7.281311611183991818e-03
6.001215503843240731e+04 1.383538237816881233e+00 7.219174590187178719e-03
6.001215507323975908e+04 1.360602128989131687e+00 7.136683883275494848e-03
6.001215510804711084e+04 1.376010900261507297e+00 7.227092693459943179e-03
6.001215514285446261e+04 1.372612430243258741e+00 7.268323877030449277e-03
6.001215517766181438e+04 1.361028383134057718e+00 7.187958547798252440e-03
6.001215521246916614e+04 1.384845395012955338e+00 7.276202255871198205e-03
6.001215524727651791e+04 1.378814806112705682e+00 7.162510055388574340e-03
6.001215528208386968e+04 1.397179632154854190e+00 7.320605505134915661e-03
6.001215531689122145e+04 1.376985201258215996e+00 7.167856422514251244e-03
6.001215535169857321e+04 1.359031265870870975e+00 7.210554613372148307e-03
6.001215538650592498e+04 1.366525330819071904e+00 7.235675185755435779e-03
6.001215542131327675e+04 1.375346380385140677e+00 7.173022506876669362e-03
6.001215545612062851e+04 1.380617123229231691e+00 7.203937719246959401e-03
6.001215549092798028e+04 1.384100730983511385e+00 7.294270345203269015e-03
6.001215552573533205e+04 1.367165886322403212e+00 7.081875355797923738e-03
6.001215556054268382e+04 1.372559218291109717e+00 7.153165842715414335e-03
6.001215559535002831e+04 1.361491631744673914e+00 7.152749399290528505e-03
6.001215563015738007e+04 1.362134227135197273e+00 7.130096223767538183e-03
6.001215566496473184e+04 1.351230917530918285e+00 7.021350092644856183e-03
6.001215569977208361e+04 1.363836410770757013e+00 7.184426176906602915e-03
6.001215573457942810e+04 1.370299116061410416e+00 7.138879636010554003e-03
6.001215576938677987e+04 1.373456536506266978e+00 7.206529987495048986e-03
6.001215580419413891e+04 1.375726920950801624e+00 7.098114111703090340e-03
6.001215583900148340e+04 1.361995747845584193e+00 7.157854391356834045e-03
6.001215587380883517e+04 1.362041690890374079e+00 7.163560811475806929e-03
6.001215590861618693e+04 1.345457796852646659e+00 7.110811952591804784e-03
6.001215594342353870e+04 1.351021480527769603e+00 7.142686361206942482e-03
6.001215597823089047e+04 1.375956324947258613e+00 7.142594706538015967e-03
6.001215601303824224e+04 1.370979159121588298e+00 7.197683527697618967e-03
6.001215604784559400e+04 1.369096565978093594e+00 7.074876898744142384e-03
6.001215608265294577e+04 1.355272455385019725e+00 7.065615832208587549e-03
6.001215611746029754e+04 1.349250375628769927e+00 7.140979735182440523e-03
6.001215615226764930e+04 1.356127757113249066e+00 7.248308546928906859e-03
6.001215618707500107e+04 1.338714691229763609e+00 7.045603997223102814e-03
6.001215622188235284e+04 1.381553999201948324e+00 7.185513714042717458e-03
6.001215625668970461e+04 1.386032670634418373e+00 7.158069787276983599e-03
6.001215629149705637e+04 1.393815989390637666e+00 7.365557883418962989e-03
6.001215632630440086e+04 1.372028876464967073e+00 7.262203279178943045e-03
6.001215636111175263e+04 1.363673596861550319e+00 7.280211621061586681e-03
6.001215639591910440e+04 1.367012771330730070e+00 7.214748808918307332e-03
6.001215643072644889e+04 1.369002294204402670e+00 7.227231340994748690e-03
6.001215646553380066e+04 1.383804755288751354e+00 7.278225500864625962e-03
6.001215650034115970e+04 1.376844739324090794e+00 7.191616573841083659e-03
6.001215653514850419e+04 1.378907332654612627e+00 7.268010416721297322e-03
6.001215656995585596e+04 1.382676268594773328e+00 7.183702839671220718e-03
6.001215660476320772e+04 1.365255692911816254e+00 7.122624803911766292e-03
6.001215663957055949e+04 1.369447921317079153e+00 7.260030129379543319e-03
6.001215667437791126e+04 1.363498448799457918e+00 7.145312304035604870e-03
6.001215670918526303e+04 1.384569095325500543e+00 7.257325072170297750e-03
6.001215674399261479e+04 1.381404552922362194e+00 7.134217477837947151e-03
6.001215677879996656e+04 1.386908777094729484e+00 7.213980228317145617e-03
6.001215681360731833e+04 1.394777999945219005e+00 7.286981063752858562e-03
6.001215684841467009e+04 1.373106641860970312e+00 7.225085477017463738e-03
6.001215688322202186e+04 1.394401212789567968e+00 7.317989858452835297e-03
6.001215691802937363e+04 1.386342578549407456e+00 7.232711141081328218e-03
6.001215695283672540e+04 1.391591901831076283e+00 7.268961456763184566e-03
6.001215698764407716e+04 1.409455867268507578e+00 7.502025239129020244e-03
6.001215702245142893e+04 1.417670147537447578e+00 7.449813160371471753e-03
6.001215705725877342e+04 1.405047400663951507e+00 7.350937147164117794e-03
6.001215709206612519e+04 1.403221598615529420e+00 7.345645825313471683e-03
6.001215712687347695e+04 1.402509324730664364e+00 7.343644842520085682e-03
6.001215716168082872e+04 1.381194414327754583e+00 7.219256440575592786e-03
6.001215719648818049e+04 1.409916692592208420e+00 7.299215007080621202e-03
6.001215723129553226e+04 1.404040500708188199e+00 7.333122322443644779e-03
6.001215726610287675e+04 1.425971184059688257e+00 7.394262632967990925e-03
6.001215730091022851e+04 1.423283816916715683e+00 7.368077557514588101e-03
6.001215733571758028e+04 1.412876632307589198e+00 7.319989563478346284e-03
6.001215737052493205e+04 1.416406876035960938e+00 7.374929519176640601e-03
6.001215740533228382e+04 1.410509386906728668e+00 7.320456811387168750e-03
6.001215744013963558e+04 1.415541754561140397e+00 7.393142008232797373e-03
6.001215747494698735e+04 1.417725205577599956e+00 7.321716540464495021e-03
6.001215750975433912e+04 1.413547537053987391e+00 7.362477389349192727e-03
6.001215754456169088e+04 1.415400943655620747e+00 7.365863586558071482e-03
6.001215757936904265e+04 1.398703839102536151e+00 7.409911020281836035e-03
6.001215761417639442e+04 1.415242824039931513e+00 7.524426104719175896e-03
6.001215764898374618e+04 1.430402135778870321e+00 7.529512806476115414e-03
6.001215768379109795e+04 1.427302720967064564e+00 7.424744349141857401e-03
6.001215771859844972e+04 1.413115014617599696e+00 7.456085360984225467e-03
6.001215775340580149e+04 1.423358322045201740e+00 7.464176083602373606e-03
6.001215778821315325e+04 1.407382490684716103e+00 7.283245440948268173e-03
6.001215782302050502e+04 1.388521127142988920e+00 7.223163033302265786e-03
6.001215785782785679e+04 1.402699211006182889e+00 7.347514146016603624e-03
6.001215789263520128e+04 1.395267229292934674e+00 7.186235914373334879e-03
6.001215792744255305e+04 1.389006486576371824e+00 7.220419037201880087e-03
6.001215796224990481e+04 1.401951118260598816e+00 7.297522811909954062e-03
6.001215799705725658e+04 1.409305394924824650e+00 7.359256851624475584e-03
6.001215803186460835e+04 1.432202794554131575e+00 7.467807939940203713e-03
6.001215806667196011e+04 1.410567751703255102e+00 7.275685631146034359e-03
6.001215810147931188e+04 1.422599651097725681e+00 7.421780438264467469e-03
6.001215813628665637e+04 1.411819059213196059e+00 7.336861512366306577e-03
6.001215817109400814e+04 1.413946522361055225e+00 7.366584008298879618e-03
6.001215820590135991e+04 1.427645997520587962e+00 7.412698143120305221e-03
6.001215824070871167e+04 1.429844537287740636e+00 7.456027469970525658e-03
6.001215827551606344e+04 1.428541490888769694e+00 7.434635804681877756e-03
6.001215831032341521e+04 1.417489155119191713e+00 7.333333848800536840e-03
6.001215834513076697e+04 1.417258280886236177e+00 7.432717305624943031e-03
6.001215837993811874e+04 1.415873221198239218e+00 7.495507125516759524e-03
6.001215841474547051e+04 1.424219193288902341e+00 7.504444144771273834e-03
6.001215844955282228e+04 1.414689372593605610e+00 7.460758625725821477e-03
6.001215848436017404e+04 1.423154604704586212e+00 7.289358692631880791e-03
6.001215851916752581e+04 1.433922384256801630e+00 7.550661881495766316e-03
6.001215855397487758e+04 1.415988773622971708e+00 7.356108846636884822e-03
6.001215858878222934e+04 1.421633253019350951e+00 7.413748284972146094e-03
6.001215862358958111e+04 1.400317003157723228e+00 7.244171664197247319e-03
6.001215865839693288e+04 1.390649854087127935e+00 7.167041815891394239e-03
6.001215869320428465e+04 1.409396056435901601e+00 7.319827793890952214e-03
6.001215872801163641e+04 1.395125414038687728e+00 7.292854828654095518e-03
6.001215876281898818e+04 1.407810318872314115e+00 7.448849694444743472e-03
6.001215879762633995e+04 1.401049378830136805e+00 7.305844606978174026e-03
6.001215883243368444e+04 1.405346306802092604e+00 7.417870018512424252e-03
6.001215886724103621e+04 1.391497830422300463e+00 7.321695785130807183e-03
6.001215890204838797e+04 1.390877619441049484e+00 7.235984840911024833e-03
6.001215893685573246e+04 1.399944064150741685e+00 7.381490312388440736e-03
6.001215897166308423e+04 1.394222718392408522e+00 7.322621096562171097e-03
6.001215900647044327e+04 1.402312203739466190e+00 7.316174469064516336e-03
6.001215904127778776e+04 1.390736464122472205e+00 7.225245383215294498e-03
6.001215907608513953e+04 1.400456918610339052e+00 7.258002514288932998e-03
6.001215911089249130e+04 1.387854242157909423e+00 7.252156069454094439e-03
6.001215914569984307e+04 1.390389277095907206e+00 7.392297551990738638e-03
6.001215918050719483e+04 1.399200639269281288e+00 7.301928911545167537e-03
6.001215921531454660e+04 1.401192110583798778e+00 7.355788883016451882e-03
6.001215925012189837e+04 1.417760761566733141e+00 7.434164866183782736e-03
6.001215928492925013e+04 1.411338071276367900e+00 7.333508555196337556e-03
6.001215931973660190e+04 1.418620849779428816e+00 7.384246500374901795e-03
6.001215935454395367e+04 1.409112538173460827e+00 7.261194193090519597e-03
6.001215938935130544e+04 1.385011464169210837e+00 7.209947089506365397e-03
6.001215942415865720e+04 1.393406611309934151e+00 7.421966559175903824e-03
6.001215945896600897e+04 1.401676624127156767e+00 7.403625525842012778e-03
6.001215949377336074e+04 1.404366250213931133e+00 7.453810658521398819e-03
6.001215952858071250e+04 1.410396403513102692e+00 7.457117067528711007e-03
6.001215956338806427e+04 1.400814132483803931e+00 7.413289080819757994e-03
6.001215959819540876e+04 1.402638857883359735e+00 7.361255671782857349e-03
6.001215963300276053e+04 1.392943863018781592e+00 7.235325697801645375e-03
6.001215966781011230e+04 1.397583179872501136e+00 7.414126335189690289e-03
6.001215970261746406e+04 1.401611862690517629e+00 7.327572202715019328e-03
6.001215973742481583e+04 1.392770831287573952e+00 7.368613921583348249e-03
6.001215977223216760e+04 1.407299792476657041e+00 7.421740409884314445e-03
6.001215980703951209e+04 1.407289974247598607e+00 7.376097312814028015e-03
6.001215984184686386e+04 1.386114405074032607e+00 7.345187526512577010e-03
6.001215987665421562e+04 1.395310939677592676e+00 7.420227547479877131e-03
6.001215991146156739e+04 1.381897920892563913e+00 7.418861593587305729e-03
6.001215994626891916e+04 1.381314933561423874e+00 7.324576969853962942e-03
6.001215998107627092e+04 1.386156387560037340e+00 7.278059651971300649e-03
6.001216001588362269e+04 1.411051306561148966e+00 7.418660907850401290e-03
6.001216005069097446e+04 1.397560236606277595e+00 7.455338796486797245e-03
6.001216008549832623e+04 1.408715346338070162e+00 7.425757051358469404e-03
6.001216012030567799e+04 1.394538337983850074e+00 7.263844160903488653e-03
6.001216015511302976e+04 1.373592859048998749e+00 7.052434900645555317e-03
6.001216018992038153e+04 1.387368328927773842e+00 7.330566054974664743e-03
6.001216022472773329e+04 1.374793903621591928e+00 7.189753738330665819e-03
6.001216025953508506e+04 1.387710165413942542e+00 7.214628844669690802e-03
6.001216029434243683e+04 1.407028492998462221e+00 7.368828619212887572e-03
6.001216032914978859e+04 1.393820789546102334e+00 7.332830588934430988e-03
6.001216036395714036e+04 1.389772229582135310e+00 7.178550134559026803e-03
6.001216039876448485e+04 1.397938749936521008e+00 7.282725734189262647e-03
6.001216043357183662e+04 1.378980713965800353e+00 7.154278572655113459e-03
6.001216046837918839e+04 1.398857163235550205e+00 7.318345870765068095e-03
6.001216050318654015e+04 1.405957314231989885e+00 7.324427677551792124e-03
6.001216053799389192e+04 1.401822943376616282e+00 7.291912078624862049e-03
6.001216057280124369e+04 1.411619665735643014e+00 7.424081611800874628e-03
6.001216060760859546e+04 1.416148837465412980e+00 7.470779830578637426e-03
6.001216064241593995e+04 1.409840349160509598e+00 7.474721997681942412e-03
6.001216067722329171e+04 1.409860755583016934e+00 7.418046920727916840e-03
6.001216071203064348e+04 1.406279750628595115e+00 7.303168639397002865e-03
6.001216074683799525e+04 1.396801213379973872e+00 7.238594330806467393e-03
6.001216078164534702e+04 1.395217983463797884e+00 7.219686609402141061e-03
6.001216081645269878e+04 1.399492595111107462e+00 7.296342811885710503e-03
6.001216085126005055e+04 1.391019940533020582e+00 7.187486892039991228e-03
6.001216088606740232e+04 1.392406607049383016e+00 7.315226928586028576e-03
6.001216092087475408e+04 1.406626261290851110e+00 7.336009405941633713e-03
6.001216095568210585e+04 1.384574100005993458e+00 7.253686716383584906e-03
6.001216099048945762e+04 1.380754568913134195e+00 7.094552240432930139e-03
6.001216102529680938e+04 1.405787251372037083e+00 7.310834670725741870e-03
6.001216106010416115e+04 1.402944424903752818e+00 7.271713466003111061e-03
6.001216109491151292e+04 1.405316457084268666e+00 7.350339714843011178e-03
6.001216112971886469e+04 1.411682197411496587e+00 7.357240700205736408e-03
6.001216116452620918e+04 1.393684301995617325e+00 7.199333459201418678e-03
6.001216119933356094e+04 1.411429762869868654e+00 7.363915597342851789e-03
6.001216123414091999e+04 1.399520363479648699e+00 7.292293507720288594e-03
6.001216126894826448e+04 1.404172929873864328e+00 7.292803455183738404e-03
6.001216130375561625e+04 1.414582520190950987e+00 7.354237333670610686e-03
6.001216133856296801e+04 1.402540008390662729e+00 7.317439482063374696e-03
6.001216137337031250e+04 1.412625484784948648e+00 7.347398546214503091e-03
6.001216140817766427e+04 1.419607665722092404e+00 7.413606009205874446e-03
6.001216144298501604e+04 1.412123514348882614e+00 7.409793609631917452e-03
6.001216147779236780e+04 1.439583854390491080e+00 7.516456468885168891e-03
6.001216151259971957e+04 1.408786531731769598e+00 7.357814279378233936e-03
6.001216154740707134e+04 1.425505119640803731e+00 7.403159551876744258e-03
6.001216158221442311e+04 1.425994849565644929e+00 7.540653533615140382e-03
6.001216161702177487e+04 1.420847679556580756e+00 7.413633641758310758e-03
6.001216165182912664e+04 1.427335451111287234e+00 7.516540644041359680e-03
6.001216168663647841e+04 1.408774701404115648e+00 7.246212547785768274e-03
6.001216172144383017e+04 1.413790561378073241e+00 7.268087281096513586e-03
6.001216175625118194e+04 1.421387021654417770e+00 7.402849608041174242e-03
6.001216179105853371e+04 1.430428800358175545e+00 7.488498201780998710e-03
6.001216182586588548e+04 1.422997710888653566e+00 7.372896788568150325e-03
6.001216186067323724e+04 1.426153180063127301e+00 7.317812486751309325e-03
6.001216189548058901e+04 1.435062161774916856e+00 7.358549340101657593e-03
6.001216193028794078e+04 1.420931668636439937e+00 7.313369605283229040e-03
6.001216196509529254e+04 1.421393454403458101e+00 7.337624535498244761e-03
6.001216199990264431e+04 1.411517141296968925e+00 7.290411587072504439e-03
6.001216203470998880e+04 1.423498225743298207e+00 7.289092504153479000e-03
6.001216206951734057e+04 1.422152790540954559e+00 7.369745791253744412e-03
6.001216210432469234e+04 1.429495865257487175e+00 7.345562322386348444e-03
6.001216213913203683e+04 1.419062140508750236e+00 7.251545225337708428e-03
6.001216217393938859e+04 1.419191836422534880e+00 7.173935849496355412e-03
6.001216220874674764e+04 1.409684723439936782e+00 7.162409028985772773e-03
6.001216224355409213e+04 1.412732684545748185e+00 7.241326077783683327e-03
6.001216227836144390e+04 1.406248812709302465e+00 7.204413853441386795e-03
6.001216231316879566e+04 1.422015181001094586e+00 7.296822403017899118e-03
6.001216234797614743e+04 1.410752060092748783e+00 7.246561348539469309e-03
6.001216238278349920e+04 1.398728203292187722e+00 7.220471751310535494e-03
6.001216241759085096e+04 1.417518386440566047e+00 7.251475502230660987e-03
6.001216245239820273e+04 1.413927119780355790e+00 7.233201178205695726e-03
6.001216248720555450e+04 1.400502098402611528e+00 7.323205411512694746e-03
6.001216252201290627e+04 1.403673012804500519e+00 7.213017658886928044e-03
6.001216255682025803e+04 1.386701861560424520e+00 7.151897538919919917e-03
6.001216259162760980e+04 1.403112399296331914e+00 7.245662076675416820e-03
6.001216262643496157e+04 1.427738525176774909e+00 7.378984532318109621e-03
6.001216266124231333e+04 1.414465255861786952e+00 7.253800588834367902e-03
6.001216269604966510e+04 1.418589415498003881e+00 7.414718534831003967e-03
6.001216273085701687e+04 1.412661524509595923e+00 7.379662031622827995e-03
6.001216276566436864e+04 1.398712711225682526e+00 7.278695346437787268e-03
6.001216280047172040e+04 1.405004551822637060e+00 7.350317313096309604e-03
6.001216283527906489e+04 1.400245903526196933e+00 7.279321778145483000e-03
6.001216287008641666e+04 1.402680610469605682e+00 7.263526266587924662e-03
6.001216290489376843e+04 1.419390047008171729e+00 7.396240052952746460e-03
6.001216293970112019e+04 1.418800635828700196e+00 7.439860680382407061e-03
6.001216297450847196e+04 1.403362189499544277e+00 7.464358071471562106e-03
6.001216300931582373e+04 1.382323289050436887e+00 7.211163552658329291e-03
6.001216304412317550e+04 1.397710446849659061e+00 7.120918837474923997e-03
6.001216307893051999e+04 1.391571089224968638e+00 7.252290018085201517e-03
6.001216311373787175e+04 1.396052113415594542e+00 7.172089522989453375e-03
6.001216314854522352e+04 1.402935471143940571e+00 7.207598075416881897e-03
6.001216318335257529e+04 1.397037212900690495e+00 7.257194267580079419e-03
6.001216321815992706e+04 1.386740511395551545e+00 7.332707148360265853e-03
6.001216325296727882e+04 1.388817866937642753e+00 7.128547188930125719e-03
6.001216328777463059e+04 1.385604472205522075e+00 7.186762485668401514e-03
6.001216332258198236e+04 1.391552363242368973e+00 7.202514032980561996e-03
6.001216335738933412e+04 1.401873551060226708e+00 7.312319268754530199e-03
6.001216339219668589e+04 1.398320517730164081e+00 7.236427150768871483e-03
6.001216342700403766e+04 1.376619824255479241e+00 7.146866788334662289e-03
6.001216346181138942e+04 1.379517129543437193e+00 7.260595443562484382e-03
6.001216349661874119e+04 1.388868217138480521e+00 7.261828040930434075e-03
6.001216353142609296e+04 1.387661666120814763e+00 7.276752325104187541e-03
6.001216356623344473e+04 1.384110256804342631e+00 7.257833397190828831e-03
6.001216360104079649e+04 1.384124344967505804e+00 7.344334703839877979e-03
6.001216363584814826e+04 1.374148126078682530e+00 7.228749161228955993e-03
6.001216367065550003e+04 1.370810501944655035e+00 7.217183692543307702e-03
6.001216370546285179e+04 1.366425034884410028e+00 7.268337874514497858e-03
6.001216374027020356e+04 1.379457578548766827e+00 7.446586501231877882e-03
6.001216377507755533e+04 1.368682372792821678e+00 7.231208621133093130e-03
6.001216380988490710e+04 1.370563911050755257e+00 7.225599519640904175e-03
6.001216384469225159e+04 1.383549493949741693e+00 7.578260478056495289e-03
6.001216387949960335e+04 1.370863342022466957e+00 7.254781320186153709e-03
6.001216391430695512e+04 1.377221556918859724e+00 7.073080058757771037e-03
6.001216394911429961e+04 1.375557073570599087e+00 7.176072317388913248e-03
6.001216398392165138e+04 1.366008662685975539e+00 7.213269438770699912e-03
6.001216401872901042e+04 1.365213033260414432e+00 7.234696927907663562e-03
6.001216405353635491e+04 1.358735478350538095e+00 7.170888803664972506e-03
6.001216408834370668e+04 1.361284345841252241e+00 7.137826744672343647e-03
6.001216412315105845e+04 1.367989353583044299e+00 7.179247669490625844e-03
6.001216415795841021e+04 1.378530050687907238e+00 7.245883661633601043e-03
6.001216419276576198e+04 1.362650728200427430e+00 7.112085514436833171e-03
6.001216422757311375e+04 1.367406285723573367e+00 7.179069906583575300e-03
6.001216426238046552e+04 1.371421658118565867e+00 7.277542128009383167e-03
6.001216429718781728e+04 1.365549066105570919e+00 7.317805481135072031e-03
6.001216433199516905e+04 1.359543384978217251e+00 7.042981077503507326e-03
6.001216436680252082e+04 1.369240279864571086e+00 7.211204213519130032e-03
6.001216440160987258e+04 1.364030074699225992e+00 7.268999143152302458e-03
6.001216443641722435e+04 1.365975775871590026e+00 7.257941815819553798e-03
6.001216447122457612e+04 1.382317462765488614e+00 7.377502299986715348e-03
6.001216450603192789e+04 1.378501799220860358e+00 7.376451575255855118e-03
6.001216454083927965e+04 1.385442198132398994e+00 7.501856264466109057e-03
6.001216457564662414e+04 1.354128274274350119e+00 7.105884844656312586e-03
6.001216461045397591e+04 1.383338553513226765e+00 7.371799833026144652e-03
6.001216464526132768e+04 1.383713397694929181e+00 7.322903383023955833e-03
6.001216468006867944e+04 1.392520056791705985e+00 7.360576918328641180e-03
6.001216471487603121e+04 1.399879031763697768e+00 7.326830712390553987e-03
6.001216474968338298e+04 1.383877843809295571e+00 7.407139493226871756e-03
6.001216478449073475e+04 1.375114427415384810e+00 7.213142644004091018e-03
6.001216481929807924e+04 1.381513304334701875e+00 7.221683090218079110e-03
6.001216485410543100e+04 1.383786301503798333e+00 7.215881060421466819e-03
6.001216488891278277e+04 1.391268344988090711e+00 7.290405599505727849e-03
6.001216492372013454e+04 1.414390840400882920e+00 7.518317656472078142e-03
6.001216495852748631e+04 1.406476482086471691e+00 7.383706624948082296e-03
6.001216499333483807e+04 1.404930372805525796e+00 7.408090148004167069e-03
6.001216502814218984e+04 1.409749217379338893e+00 7.322475927161478833e-03
6.001216506294954161e+04 1.401756652805799197e+00 7.340048417978661290e-03
6.001216509775689337e+04 1.400157273989332873e+00 7.366592115714499546e-03
6.001216513256424514e+04 1.404255231870483511e+00 7.344821961071995933e-03
6.001216516737159691e+04 1.409778346039712638e+00 7.501162443477262312e-03
6.001216520217894868e+04 1.414612210203046283e+00 7.451505448187870258e-03
6.001216523698630044e+04 1.421244217256579123e+00 7.396919599614833543e-03
6.001216527179365221e+04 1.408002650642821818e+00 7.408802617291500824e-03
6.001216530660100398e+04 1.413452487811266423e+00 7.432778458522347823e-03
6.001216534140835574e+04 1.403656297689436006e+00 7.413236662147789854e-03
6.001216537621570751e+04 1.397494727337659226e+00 7.320542396734454511e-03
6.001216541102305200e+04 1.415959879147499878e+00 7.481267332410923218e-03
6.001216544583040377e+04 1.418703575244873782e+00 7.432093115968198445e-03
6.001216548063775554e+04 1.407836915737785244e+00 7.554287801857365904e-03
6.001216551544510730e+04 1.409024287679789822e+00 7.406705627957254311e-03
6.001216555025245907e+04 1.406345029958770754e+00 7.337153486030914204e-03
6.001216558505981084e+04 1.396951176467394085e+00 7.161444349397455729e-03
6.001216561986716260e+04 1.402920103960389131e+00 7.348151924701412478e-03
6.001216565467450710e+04 1.402863033086179989e+00 7.358662384545661996e-03
6.001216568948185886e+04 1.406467366180375489e+00 8.155232114418991748e-03
6.001216572428921063e+04 1.416012683633855795e+00 8.161880522251682701e-03
6.001216575909656240e+04 1.404694971664774084e+00 7.766578197476266786e-03
6.001216579390391416e+04 1.408143192736317495e+00 7.793503193795359336e-03
6.001216582871126593e+04 1.398336064370800047e+00 7.661249392566543692e-03
6.001216586351861770e+04 1.421327923396161541e+00 7.760103866687491705e-03
6.001216589832596947e+04 1.416792790829149995e+00 7.800652976372044779e-03
6.001216593313332123e+04 1.410791142248109420e+00 7.666103433498076478e-03
6.001216596794067300e+04 1.427011169235119503e+00 7.808587830192561911e-03
6.001216600274802477e+04 1.424261872463235212e+00 8.395082456548385794e-03
6.001216603755537653e+04 1.396840652304606634e+00 7.612164072014282815e-03
6.001216607236272830e+04 1.397527580785600465e+00 7.651690922985168383e-03
6.001216610717008007e+04 1.406371040430041131e+00 7.836381391845696417e-03
6.001216614197743183e+04 1.403412985126386126e+00 7.664428070027430942e-03
6.001216617678478360e+04 1.398823318697183682e+00 7.745307970622930006e-03
6.001216621159213537e+04 1.403978862716331211e+00 7.797836998162444890e-03
6.001216624639948714e+04 1.401573730331743262e+00 7.980689756826418388e-03
6.001216628120683890e+04 1.382074665568604033e+00 7.588573823862743151e-03
6.001216631601418339e+04 1.383409899884979977e+00 7.800094582040778893e-03
6.001216635082153516e+04 1.379836861632474987e+00 7.499359277563995806e-03
6.001216638562888693e+04 1.375443355315733918e+00 7.416895906615724940e-03
6.001216642043623142e+04 1.382412689126159888e+00 7.693075360599066839e-03
6.001216645524358319e+04 1.377857173431497495e+00 7.870650725497358238e-03
6.001216649005093495e+04 1.370208293111955022e+00 7.774441857622890230e-03
6.001216652485828672e+04 1.369944605715198938e+00 7.668581225998167931e-03
6.001216655966563849e+04 1.375791574011246299e+00 8.028820177249804124e-03
6.001216659447299025e+04 1.368168666519394172e+00 7.426270769070711202e-03
6.001216662928034202e+04 1.385750362277767600e+00 7.679482991759572531e-03
6.001216666408769379e+04 1.373636000514525168e+00 7.716357800939730414e-03
6.001216669889504556e+04 1.378166052164413680e+00 7.422612599729453038e-03
6.001216673370239732e+04 1.372884529030875322e+00 7.473594655045278506e-03
6.001216676850974909e+04 1.349933737881007234e+00 7.349823656289119524e-03
6.001216680331710086e+04 1.359723035650186374e+00 7.430447799730274805e-03
6.001216683812445262e+04 1.367608458189999654e+00 7.463419579272832609e-03
6.001216687293180439e+04 1.365470987492699129e+00 7.636879700894981873e-03
6.001216690773915616e+04 1.361795650781355782e+00 7.699156425199750811e-03
6.001216694254650793e+04 1.370707476315828677e+00 7.592051594895409677e-03
6.001216697735385969e+04 1.374398422144313514e+00 7.518001567626861163e-03
6.001216701216121146e+04 1.362900367031516735e+00 7.434059680159769458e-03
6.001216704696855595e+04 1.356992743944655411e+00 7.395231021755878723e-03
6.001216708177590772e+04 1.364052743780367782e+00 7.793437819727800676e-03
6.001216711658325949e+04 1.359450987686063206e+00 7.325421059354929321e-03
6.001216715139061125e+04 1.351532838480846932e+00 7.707812330142210962e-03
6.001216718619796302e+04 1.353007905566385061e+00 7.543893004693778652e-03
6.001216722100531479e+04 1.362916239012313735e+00 8.149383841701988984e-03
6.001216725581266655e+04 1.355204834638455313e+00 7.572087171458607643e-03
6.001216729062001104e+04 1.370655160581752297e+00 8.049301862558286974e-03
6.001216732542736281e+04 1.361862792383282450e+00 8.031615722794828091e-03
6.001216736023471458e+04 1.346373878133546809e+00 7.857892605236336744e-03
6.001216739504206635e+04 1.358200038464214110e+00 7.438174330354298258e-03
6.001216742984941811e+04 1.351830670552050639e+00 7.961501962602191701e-03
6.001216746465676988e+04 1.333379228422558738e+00 7.331254690404437335e-03
6.001216749946412165e+04 1.339733586568039314e+00 7.313599481858827633e-03
6.001216753427147341e+04 1.345294456960633989e+00 7.257708374362407261e-03
6.001216756907882518e+04 1.337041544007892879e+00 7.665029068325699552e-03
6.001216760388617695e+04 1.340059498127699866e+00 7.800220510177632849e-03
6.001216763869352872e+04 1.341479022626208550e+00 7.256419433230186164e-03
6.001216767350088048e+04 1.330014151619859808e+00 7.256772895893521570e-03
6.001216770830823225e+04 1.321090111047239279e+00 7.213993057234234854e-03
6.001216774311558402e+04 1.349037669822972463e+00 7.684726420627840948e-03
6.001216777792293578e+04 1.343742355518444676e+00 7.426754468709544088e-03
6.001216781273028755e+04 1.333053550901584172e+00 7.338080441341744697e-03
6.001216784753763932e+04 1.327109743018240584e+00 7.363256630196445690e-03
6.001216788234499109e+04 1.336911331372524714e+00 7.415430926542389452e-03
6.001216791715234285e+04 1.334471087459396133e+00 7.335999754844437989e-03
6.001216795195968734e+04 1.328145993888789844e+00 7.583927316059069397e-03
6.001216798676703911e+04 1.321094607077968552e+00 7.573081502587480050e-03
6.001216802157439088e+04 1.328945414415825921e+00 7.191082149888318453e-03
6.001216805638174264e+04 1.331576451607628497e+00 7.269613216574438361e-03
6.001216809118909441e+04 1.331289717799140071e+00 7.282796012863370326e-03
6.001216812599644618e+04 1.327216356857014112e+00 7.365018406914071968e-03
6.001216816080379795e+04 1.326012123792021047e+00 7.197501534387752177e-03
6.001216819561114244e+04 1.317054629624574646e+00 7.242583378430345574e-03
6.001216823041849420e+04 1.332855969619990200e+00 7.377863988887740920e-03
6.001216826522584597e+04 1.334702557867549766e+00 7.327242539821889750e-03
6.001216830003319774e+04 1.338540235444123150e+00 7.275746841939461328e-03
6.001216833484054951e+04 1.344586830314241199e+00 7.263682693071391548e-03
6.001216836964790127e+04 1.325801387525220365e+00 7.271746399523985882e-03
6.001216840445525304e+04 1.320577954362882389e+00 7.141329068721092264e-03
6.001216843926260481e+04 1.331537659029631282e+00 7.109764834666829764e-03
6.001216847406995657e+04 1.340153445684990396e+00 7.315896610287945731e-03
6.001216850887730834e+04 1.325115721130712299e+00 7.190606721006990651e-03
6.001216854368466011e+04 1.326791236292302445e+00 7.164030617142571472e-03
6.001216857849201187e+04 1.332216376664921320e+00 7.321760104961983623e-03
6.001216861329936364e+04 1.317667790834280650e+00 7.504246319423080007e-03
6.001216864810671541e+04 1.331070338314565449e+00 7.236210142530256559e-03
6.001216868291406718e+04 1.343112360141486716e+00 7.979974953445441443e-03
6.001216871772141894e+04 1.333775831151573277e+00 7.430148499522564072e-03
6.001216875252877071e+04 1.338190355620794803e+00 7.330597686224201923e-03
6.001216878733612248e+04 1.333294135139153624e+00 7.421173259009213909e-03
6.001216882214346697e+04 1.355435566325673191e+00 7.472198266692929233e-03
6.001216885695081874e+04 1.346420932144817950e+00 7.400210032138135850e-03
6.001216889175817050e+04 1.352808696485535478e+00 7.395747169095706446e-03
6.001216892656551499e+04 1.329018117705099478e+00 7.300227416707636557e-03
6.001216896137286676e+04 1.350152673647344370e+00 7.386780452039010299e-03
6.001216899618021853e+04 1.342182838904407927e+00 7.359802806904996303e-03
6.001216903098757030e+04 1.351336042061801468e+00 7.584461136515751635e-03
6.001216906579492206e+04 1.362645057343113697e+00 7.228560433901246723e-03
6.001216910060227383e+04 1.356955194496216155e+00 7.263615984675621598e-03
6.001216913540962560e+04 1.368311865246470083e+00 8.013844184785019753e-03
6.001216917021697736e+04 1.355373999283068454e+00 7.353455232958315893e-03
6.001216920502432913e+04 1.364545640012455374e+00 7.632142236425530808e-03
6.001216923983168090e+04 1.374230256326320454e+00 7.887313604940330430e-03
6.001216927463903266e+04 1.362415635069826436e+00 7.408991391566675973e-03
6.001216930944638443e+04 1.355825078015934437e+00 7.259082110740975452e-03
6.001216934425373620e+04 1.357887843213350099e+00 7.228740538930865205e-03
6.001216937906108797e+04 1.374716699114828744e+00 7.558377301661639049e-03
6.001216941386843973e+04 1.381919215818827151e+00 7.557222346285801841e-03
6.001216944867579150e+04 1.353754022358673481e+00 7.406613552030406021e-03
6.001216948348314327e+04 1.392219644405311874e+00 7.936986894813357132e-03
6.001216951829049503e+04 1.372796007289999398e+00 7.553686300652850266e-03
6.001216955309783953e+04 1.385704627149393575e+00 7.588930558176948914e-03
6.001216958790519129e+04 1.379047189469575940e+00 7.486077372766505866e-03
6.001216962271254306e+04 1.368882054114785918e+00 7.534482371473811245e-03
6.001216965751989483e+04 1.376654899091028339e+00 7.958760463818022671e-03
6.001216969232724659e+04 1.361624763740731270e+00 7.478700339557318479e-03
6.001216972713459836e+04 1.375000339632381774e+00 7.510572792372696184e-03
6.001216976194195013e+04 1.358873087226868392e+00 7.475604887457063842e-03
6.001216979674929462e+04 1.384537817370747881e+00 7.799061167903977541e-03
6.001216983155664639e+04 1.393626958719460740e+00 7.751375984148631097e-03
6.001216986636399815e+04 1.391094959522543473e+00 7.680251689607489954e-03
6.001216990117134992e+04 1.382600693131438740e+00 7.459128628341370887e-03
6.001216993597870169e+04 1.380189405636321087e+00 7.581638813264069722e-03
6.001216997078605345e+04 1.386115647739245782e+00 7.906811490141187754e-03
6.001217000559340522e+04 1.380403982220429038e+00 7.921226311790180441e-03
6.001217004040075699e+04 1.384659097762701352e+00 7.871775570019308790e-03
6.001217007520810876e+04 1.384058177515242738e+00 7.420547095443969995e-03
6.001217011001546052e+04 1.386044882197319028e+00 7.692514852241777272e-03
6.001217014482281229e+04 1.406617703841292144e+00 7.759083511932322007e-03
6.001217017963016406e+04 1.390374885623553602e+00 7.608528294739990046e-03
6.001217021443751582e+04 1.390786647927102715e+00 8.048045950667635090e-03
6.001217024924486759e+04 1.389930221735669269e+00 8.027134975396735608e-03
6.001217028405221936e+04 1.402631659745110504e+00 8.138902042045974283e-03
6.001217031885957113e+04 1.389193060639821731e+00 8.119265460665457679e-03
6.001217035366692289e+04 1.417609946186676684e+00 7.713505168480677167e-03
6.001217038847426738e+04 1.387525913576609815e+00 7.619179790473852402e-03
6.001217042328161915e+04 1.405195990929977823e+00 7.816738178311912269e-03
6.001217045808897092e+04 1.396584564421766927e+00 8.000754460554621028e-03
6.001217049289632268e+04 1.379678264162760293e+00 7.745283872637263173e-03
6.001217052770367445e+04 1.362033852099519660e+00 7.531296356708654625e-03
6.001217056251102622e+04 1.385265198910867523e+00 7.989455483257532423e-03
6.001217059731837799e+04 1.392650357204993750e+00 7.780144896603493829e-03
6.001217063212572975e+04 1.374098496999940577e+00 8.005332135727332571e-03
6.001217066693307424e+04 1.385311026072182594e+00 7.856982278306097120e-03
6.001217070174042601e+04 1.380523133098331856e+00 8.051222604582831954e-03
6.001217073654777778e+04 1.375258656826804593e+00 8.284318514165405281e-03
6.001217077135512955e+04 1.382245600120045603e+00 8.048703081470423223e-03
6.001217080616248131e+04 1.366810059341821093e+00 8.171973150812718995e-03
6.001217084096983308e+04 1.388028851560115351e+00 8.179495063959514936e-03
6.001217087577718485e+04 1.389540856031128424e+00 7.793416112836651539e-03
6.001217091058453661e+04 1.380131123582128749e+00 7.714785252118758208e-03
6.001217094539188838e+04 1.374544528624571882e+00 7.583644760307767761e-03
6.001217098019924015e+04 1.388873215983794207e+00 7.644659903675911708e-03
6.001217101500659192e+04 1.360931851653501168e+00 7.991974612925499197e-03
6.001217104981394368e+04 1.371614444131612487e+00 7.621180229256077632e-03
6.001217108462129545e+04 1.385220608187804459e+00 7.619964428475942998e-03
6.001217111942864722e+04 1.377668862288317753e+00 7.724074929537970077e-03
6.001217115423599898e+04 1.369305892022841364e+00 7.356684500943682856e-03
6.001217118904335075e+04 1.374537607057327193e+00 7.405602208228560107e-03
6.001217122385070252e+04 1.366663383966761458e+00 7.599420697556372867e-03
6.001217125865805428e+04 1.344942554688913328e+00 7.852475076623276554e-03
6.001217129346540605e+04 1.372923811147094053e+00 7.331676170054990567e-03
6.001217132827275782e+04 1.372014328507374925e+00 7.420943767406446706e-03
6.001217136308010231e+04 1.374062910370072998e+00 7.357708590215230986e-03
6.001217139788745408e+04 1.353039241520615832e+00 7.441031935552237971e-03
6.001217143269480584e+04 1.353959518952002394e+00 7.287005025556628039e-03
6.001217146750215761e+04 1.364640005220271179e+00 7.368432995300449109e-03
6.001217150230950938e+04 1.358990607237694048e+00 7.371407079943597708e-03
6.001217153711686115e+04 1.342628829948090852e+00 7.262269921194556416e-03
6.001217157192421291e+04 1.359114952472628257e+00 7.346332722398055994e-03
6.001217160673155740e+04 1.367503749390850620e+00 7.459598792825439424e-03
6.001217164153890917e+04 1.351362827344453788e+00 7.275198995974794039e-03
6.001217167634626094e+04 1.359265997163545237e+00 7.609059429613647223e-03
6.001217171115361270e+04 1.362800420221759845e+00 7.844468381930111076e-03
6.001217174596096447e+04 1.334393332171690760e+00 7.734362070243351768e-03
6.001217178076831624e+04 1.352227686927792494e+00 7.712764775907046504e-03
6.001217181557566801e+04 1.366991441469044277e+00 7.390466847218991192e-03
6.001217185038301977e+04 1.365189118949138303e+00 7.348445892389824687e-03
6.001217188519037154e+04 1.360142492814637949e+00 7.308896467386091257e-03
6.001217191999772331e+04 1.356619940738065910e+00 7.383034756429106976e-03
6.001217195480507507e+04 1.355319330427682933e+00 7.300604077067383325e-03
6.001217198961242684e+04 1.348000188629672635e+00 7.331013238024634664e-03
6.001217202441977861e+04 1.349662654533104744e+00 7.756345112876943462e-03
6.001217205922713038e+04 1.360392256645898135e+00 7.307773603554027983e-03
6.001217209403448214e+04 1.358514754147131631e+00 7.420083339253019834e-03
6.001217212884183391e+04 1.369975264502400591e+00 7.319690191999500724e-03
6.001217216364917840e+04 1.370557951482479719e+00 7.276077673327540143e-03
6.001217219845653017e+04 1.360070545679554321e+00 7.173247319008844297e-03
6.001217223326388194e+04 1.363495290161267137e+00 7.812111944573738725e-03
6.001217226807123370e+04 1.356594856936678806e+00 7.283816693991863357e-03
6.001217230287858547e+04 1.370765903417405562e+00 7.744444885061366711e-03
6.001217233768593724e+04 1.383302274884849137e+00 7.613952008617944252e-03
6.001217237249328173e+04 1.387606587889018694e+00 7.488039442741911862e-03
6.001217240730063349e+04 1.365735877938179854e+00 7.560260126008247310e-03
6.001217244210798526e+04 1.366050662677807059e+00 7.401247527827004014e-03
6.001217247691533703e+04 1.372184160740991477e+00 7.680375501858750439e-03
6.001217251172268880e+04 1.364585896995545555e+00 7.546839313516671456e-03
6.001217254653004056e+04 1.360350048498429665e+00 7.356067764764113136e-03
6.001217258133739233e+04 1.388862367086547867e+00 7.728537584639550047e-03
6.001217261614474410e+04 1.378459974326613047e+00 7.256717918460109384e-03
6.001217265095209586e+04 1.385143970217157738e+00 7.640143754331927065e-03
6.001217268575944763e+04 1.383633966280026995e+00 7.756272237377502023e-03
6.001217272056679940e+04 1.367318055484417316e+00 7.225626159202313409e-03
6.001217275537415117e+04 1.354161605692044468e+00 7.421653154937025293e-03
6.001217279018150293e+04 1.379476338721298490e+00 7.387342866150653671e-03
6.001217282498885470e+04 1.380531704206877208e+00 7.547026272662613056e-03
6.001217285979620647e+04 1.386728601297609442e+00 7.501162610971522093e-03
6.001217289460355823e+04 1.403562585260942797e+00 7.476940537744267146e-03
6.001217292941091000e+04 1.398954788526980852e+00 7.332904981780790678e-03
6.001217296421826177e+04 1.390449491180187014e+00 7.531524190614223568e-03
6.001217299902561354e+04 1.371746694317886428e+00 7.701688857433614498e-03
6.001217303383296530e+04 1.397548116366962301e+00 7.914179954898495697e-03
6.001217306864031707e+04 1.393452578191039626e+00 7.372091375946412777e-03
6.001217310344766884e+04 1.405052831046971429e+00 7.836872371381042174e-03
6.001217313825501333e+04 1.401962850511447645e+00 7.399382740210544256e-03
6.001217317306236509e+04 1.420972660945025057e+00 7.725564007003402935e-03
6.001217320786971686e+04 1.388631389039969077e+00 8.077552466193731184e-03
6.001217324267706863e+04 1.403698250393929925e+00 7.575342734665454006e-03
6.001217327748441312e+04 1.398945532697807304e+00 7.561159007973819977e-03
6.001217331229176489e+04 1.404554615238010173e+00 7.435381261954210515e-03
6.001217334709912393e+04 1.409167461477853989e+00 7.521736385891573257e-03
6.001217338190647570e+04 1.419337817698473447e+00 7.540399158885114847e-03
6.001217341671382019e+04 1.432145932129737842e+00 7.816061974252016750e-03
6.001217345152117196e+04 1.411879554181378671e+00 7.501424699293600049e-03
6.001217348632852372e+04 1.420851621347258398e+00 7.519626672059887516e-03
6.001217352113587549e+04 1.412119455770265430e+00 7.693548991853432426e-03
6.001217355594322726e+04 1.412359332922620059e+00 7.590729490942409174e-03
6.001217359075057902e+04 1.429422888032126471e+00 7.617321215685602005e-03
6.001217362555793079e+04 1.426196339665377621e+00 7.617343382895547244e-03
6.001217366036528256e+04 1.450712513561702055e+00 7.784938002839248729e-03
6.001217369517263432e+04 1.451521781613986262e+00 7.784337635917273381e-03
6.001217372997998609e+04 1.417384237414553105e+00 7.715246859879971303e-03
6.001217376478733786e+04 1.419855624731644506e+00 7.726150636733937482e-03
6.001217379959468963e+04 1.430779229272599151e+00 7.722860943223427109e-03
6.001217383440204139e+04 1.424183415223151172e+00 7.634479658286629639e-03
6.001217386920939316e+04 1.441438098311283111e+00 8.232499697663656774e-03
6.001217390401674493e+04 1.429463945769950284e+00 7.665432978420456435e-03
6.001217393882409669e+04 1.439858770035361113e+00 8.206974361174450283e-03
6.001217397363144846e+04 1.412499530324907715e+00 7.595947118792304581e-03
6.001217400843879295e+04 1.405429801230490883e+00 7.608204280599813706e-03
6.001217404324614472e+04 1.409862837781365785e+00 7.984842958155524348e-03
6.001217407805349649e+04 1.411826233227397864e+00 7.984173234278602385e-03
6.001217411286084825e+04 1.420747043934116771e+00 8.234289862623077674e-03
6.001217414766820002e+04 1.413335377976502549e+00 7.667962267373275818e-03
6.001217418247555179e+04 1.418269037343797168e+00 7.580804237286845569e-03
6.001217421728290356e+04 1.411135521113310531e+00 7.554295759142157923e-03
6.001217425209025532e+04 1.423216074211741011e+00 8.111043952427343662e-03
6.001217428689759981e+04 1.408151364995513521e+00 8.201454389314398810e-03
6.001217432170495158e+04 1.430650538120769477e+00 8.004512861377696686e-03
6.001217435651230335e+04 1.423323597685240749e+00 7.465718747645524143e-03
6.001217439131965511e+04 1.447729421921128523e+00 7.735814115831097029e-03
6.001217442612700688e+04 1.418738163438830968e+00 7.720342465396362770e-03
6.001217446093435865e+04 1.420122836918219944e+00 7.477316086899475807e-03
6.001217449574171042e+04 1.403932835310172988e+00 8.026239634063342746e-03
6.001217453054906218e+04 1.407326899424636624e+00 7.582630803490408682e-03
6.001217456535641395e+04 1.427386285203881444e+00 7.745260557761700880e-03
6.001217460016376572e+04 1.405483289437530647e+00 7.383703809221361068e-03
6.001217463497111748e+04 1.431211775258908858e+00 7.729999823965298320e-03
6.001217466977846925e+04 1.426643209879869145e+00 7.658021017730548899e-03
6.001217470458582102e+04 1.415864568382063426e+00 7.676231971614375267e-03
6.001217473939317279e+04 1.399434894204430124e+00 7.509535799610886526e-03
6.001217477420052455e+04 1.404698664222803872e+00 7.873022057410338989e-03
6.001217480900787632e+04 1.385768736593678829e+00 7.485272143830303850e-03
6.001217484381522809e+04 1.400345933528454490e+00 7.515775670203683929e-03
6.001217487862257985e+04 1.386845680922335955e+00 7.324833909403544868e-03
6.001217491342993162e+04 1.404847574395567733e+00 7.397859103616797119e-03
6.001217494823727611e+04 1.392381118951680818e+00 7.463004949637010166e-03
6.001217498304462788e+04 1.401170446627014066e+00 7.726767867363830769e-03
6.001217501785197965e+04 1.384054481667469361e+00 7.435774667856658894e-03
6.001217505265933141e+04 1.399802700165737157e+00 7.435454654064807718e-03
6.001217508746668318e+04 1.385835364398576797e+00 7.451417762845639198e-03
6.001217512227403495e+04 1.405017916285781654e+00 7.597548713279109363e-03
6.001217515708138671e+04 1.400688990014890889e+00 7.485968701904581295e-03
6.001217519188873121e+04 1.391949859838589321e+00 7.908326331722408467e-03
6.001217522669608297e+04 1.384505751532189910e+00 7.361099473730208995e-03
6.001217526150343474e+04 1.375015093337197181e+00 7.466164089844923996e-03
6.001217529631078651e+04 1.388982277315445435e+00 7.882030292837049687e-03
6.001217533111813827e+04 1.384671538734552954e+00 7.499275644735269204e-03
6.001217536592549004e+04 1.404681990230015387e+00 7.479388680486752025e-03
6.001217540073284181e+04 1.395412351052539801e+00 7.472466250599466182e-03
6.001217543554019358e+04 1.409703727457524147e+00 7.630415929423699228e-03
6.001217547034754534e+04 1.380677013611843806e+00 7.741722156511448259e-03
6.001217550515489711e+04 1.398814113500138401e+00 7.748961637995323629e-03
6.001217553996224888e+04 1.384547467855645086e+00 7.656192021664105438e-03
6.001217557476960064e+04 1.374104327983488805e+00 7.426441912237186603e-03
6.001217560957695241e+04 1.398872997936723594e+00 7.342102317704069306e-03
6.001217564438430418e+04 1.390216213908765264e+00 7.742745880241251079e-03
6.001217567919165595e+04 1.386646191022258501e+00 7.781462696643843581e-03
6.001217571399900044e+04 1.386114696364238785e+00 7.498704888254139646e-03
6.001217574880635220e+04 1.394136633704076811e+00 7.585070740445592173e-03
6.001217578361370397e+04 1.368234135632072856e+00 7.382915268248650166e-03
6.001217581842105574e+04 1.376162827826975521e+00 7.638995437678368361e-03
6.001217585322840750e+04 1.381784056784056691e+00 7.311220710506126375e-03
6.001217588803575927e+04 1.369815603369036960e+00 7.637374778405097916e-03
6.001217592284311104e+04 1.378540355830693231e+00 7.459114029264321197e-03
6.001217595765045553e+04 1.383907319955975046e+00 7.619453117275424604e-03
6.001217599245780730e+04 1.370494169636952808e+00 7.432937100729459200e-03
6.001217602726515906e+04 1.385674841379085587e+00 7.512525755108207665e-03
6.001217606207251083e+04 1.370028558103111305e+00 8.024506872448754560e-03
6.001217609687986260e+04 1.360057987372768284e+00 7.440923303065301482e-03
6.001217613168721437e+04 1.377262774951999225e+00 7.579558320278576358e-03
6.001217616649456613e+04 1.392043285747003756e+00 7.490760943785753495e-03
6.001217620130191790e+04 1.383805546792709062e+00 7.757561807251655769e-03
6.001217623610926967e+04 1.388251675247871075e+00 7.317303608054920479e-03
6.001217627091662143e+04 1.371690754883627683e+00 7.239176845224670580e-03
6.001217630572397320e+04 1.367246163565265293e+00 7.418548281429980518e-03
6.001217634053132497e+04 1.385989669601604302e+00 7.315356160064184418e-03
6.001217637533867673e+04 1.390988336963206118e+00 7.832610685667915074e-03
6.001217641014602850e+04 1.394312232011027497e+00 7.487870046218337086e-03
6.001217644495338027e+04 1.398886566444248025e+00 7.834808871046419418e-03
6.001217647976073204e+04 1.379150823401148029e+00 7.506877260537250102e-03
6.001217651456808380e+04 1.367702813350375912e+00 7.456988415645610276e-03
6.001217654937543557e+04 1.387945676400075490e+00 7.546112439945012497e-03
6.001217658418278006e+04 1.370514796893596898e+00 7.720962662803341342e-03
6.001217661899013183e+04 1.380128090920172745e+00 7.424651691987666814e-03
6.001217665379749087e+04 1.383113470685728874e+00 7.382224167526219190e-03
6.001217668860483536e+04 1.387978053395110267e+00 7.609115467324040205e-03
6.001217672341218713e+04 1.386916251876327388e+00 7.966877457788306208e-03
6.001217675821953890e+04 1.394013824048208061e+00 7.470007858739338182e-03
6.001217679302688339e+04 1.385956891273328662e+00 7.499149417278102789e-03
6.001217682783423516e+04 1.385983476236825496e+00 7.615024918059355719e-03
6.001217686264158692e+04 1.382631666500315992e+00 7.826392074370035895e-03
6.001217689744893869e+04 1.389331503818118652e+00 7.415548844567614734e-03
6.001217693225629046e+04 1.393516215527596191e+00 7.502131604169002578e-03
6.001217696706364222e+04 1.405382650532385203e+00 7.666566919934845840e-03
6.001217700187099399e+04 1.404746903346695497e+00 7.478007866340697155e-03
6.001217703667834576e+04 1.391981080482645128e+00 7.768888603710615189e-03
6.001217707148569752e+04 1.398072488302963157e+00 7.926140993417049932e-03
6.001217710629304929e+04 1.396956592917350415e+00 7.847679510287836058e-03
6.001217714110040106e+04 1.413540571019615832e+00 7.571649779026727416e-03
6.001217717590775283e+04 1.407578303148203425e+00 7.841460085819857914e-03
6.001217721071510459e+04 1.421201486318863783e+00 7.665260661960592373e-03
6.001217724552245636e+04 1.415826146274910879e+00 7.596919422487842175e-03
6.001217728032980813e+04 1.402984181205804148e+00 7.898367618650843983e-03
6.001217731513715989e+04 1.404040856128758508e+00 7.566555555998541460e-03
6.001217734994451166e+04 1.405838392279706417e+00 7.896095970112383330e-03
6.001217738475186343e+04 1.408067095231942290e+00 7.597077863211498631e-03
6.001217741955921520e+04 1.416435031600113081e+00 7.532051940839321058e-03
6.001217745436656696e+04 1.412578866900665586e+00 7.604373460581285993e-03
6.001217748917391145e+04 1.424863223547434110e+00 7.549773618928339210e-03
6.001217752398126322e+04 1.407717920557207236e+00 7.723654198815073715e-03
6.001217755878861499e+04 1.402877795151193707e+00 7.611611493966490005e-03
6.001217759359596675e+04 1.405391927280883024e+00 8.019348185216757657e-03
6.001217762840331852e+04 1.418063548339407287e+00 7.589403659722679038e-03
6.001217766321067029e+04 1.418966722132032787e+00 7.706220482590705849e-03
6.001217769801802206e+04 1.432334931859438054e+00 7.805834946781624664e-03
6.001217773282536655e+04 1.418612202881015083e+00 7.422154399158959609e-03
6.001217776763271831e+04 1.420684970463327534e+00 7.515513623983450554e-03
6.001217780244007008e+04 1.436021542849789778e+00 7.987970952517801232e-03
6.001217783724742185e+04 1.432485752749392383e+00 7.644951144368208884e-03
6.001217787205477362e+04 1.434169762047655450e+00 7.758879746574668182e-03
6.001217790686212538e+04 1.434446967326449496e+00 7.752971108171754534e-03
6.001217794166947715e+04 1.445321949388445049e+00 7.779331823191727897e-03
6.001217797647682892e+04 1.428838826747267587e+00 7.955509919269307742e-03
6.001217801128418068e+04 1.428945944320846761e+00 8.081903796608135016e-03
6.001217804609153245e+04 1.429912757033577897e+00 7.593419799489889779e-03
6.001217808089888422e+04 1.419894030339995172e+00 7.364918709963984983e-03
6.001217811570623599e+04 1.439313322495586300e+00 7.908018389648762206e-03
6.001217815051358775e+04 1.424649875604506066e+00 7.828109201683757998e-03
6.001217818532093952e+04 1.442798758524428182e+00 8.052070935680616035e-03
6.001217822012829129e+04 1.446881942565767298e+00 7.655760147779944701e-03
6.001217825493564305e+04 1.432523846864459660e+00 7.561586709052658083e-03
6.001217828974298754e+04 1.437384480734104519e+00 7.706575056888847162e-03
6.001217832455033931e+04 1.419546044220880932e+00 7.559805186640628470e-03
6.001217835935769108e+04 1.414971433892240338e+00 7.807075549698555030e-03
6.001217839416504285e+04 1.417643220425458761e+00 7.625816355822391188e-03
6.001217842897239461e+04 1.435216440079306599e+00 7.648096704129046797e-03
6.001217846377974638e+04 1.446894759844587597e+00 7.880721011704363427e-03
6.001217849858709815e+04 1.448497311875174942e+00 7.502311014302110934e-03
6.001217853339444991e+04 1.433400982839188265e+00 7.561625450201841722e-03
6.001217856820179441e+04 1.435803651697418637e+00 8.111634411983570034e-03
6.001217860300914617e+04 1.444716397702646926e+00 7.742375849064297294e-03
6.001217863781649794e+04 1.424968069806379356e+00 8.280699889524774024e-03
6.001217867262384971e+04 1.422123482082642276e+00 7.707101693899733735e-03
6.001217870743120147e+04 1.447109499534843025e+00 7.684493377374294713e-03
6.001217874223855324e+04 1.428312793757015919e+00 7.755386854883920995e-03
6.001217877704590501e+04 1.437494061338567386e+00 7.844346871394828127e-03
6.001217881185325678e+04 1.425625632641398521e+00 7.847316127155440704e-03
6.001217884666060854e+04 1.405923184329549658e+00 7.586202330260037423e-03
6.001217888146796031e+04 1.412728038207712755e+00 7.719462409718814283e-03
6.001217891627531208e+04 1.414696209937460258e+00 7.841259199496812896e-03
6.001217895108266384e+04 1.425528400476463453e+00 7.631205949996346626e-03
6.001217898589001561e+04 1.416019978701545501e+00 7.785404764017388526e-03
6.001217902069736738e+04 1.430942914747629358e+00 8.380534246001871898e-03
6.001217905550471914e+04 1.421552798206736412e+00 7.778384451832014677e-03
6.001217909031206364e+04 1.417647185645525720e+00 7.567243224475542727e-03
6.001217912511941540e+04 1.401674243578045376e+00 7.525761414318825511e-03
6.001217915992677445e+04 1.418707423367156828e+00 7.607290346144104758e-03
6.001217919473412621e+04 1.409286761765098150e+00 7.798162773383606264e-03
6.001217922954147070e+04 1.420128243526560974e+00 7.792951557130237995e-03
6.001217926434882247e+04 1.427513889469348873e+00 7.729995830570560167e-03
6.001217929915617424e+04 1.413782406861808782e+00 7.564990281825841913e-03
6.001217933396351873e+04 1.399659579702607015e+00 7.910492691052400938e-03
6.001217936877087050e+04 1.415748617999779801e+00 7.534613676103415342e-03
6.001217940357822226e+04 1.393161504323186861e+00 7.521213129968980574e-03
6.001217943838558131e+04 1.402257146239614283e+00 7.595472662448628752e-03
6.001217947319292580e+04 1.409483622496790822e+00 7.490381094064562512e-03
6.001217950800027756e+04 1.404630296018779534e+00 7.394936281911420814e-03
6.001217954280762933e+04 1.406787481718538180e+00 7.319681824706978680e-03
6.001217957761498110e+04 1.409725767162740118e+00 7.499127392551028538e-03
6.001217961242233287e+04 1.400904209086560215e+00 7.730572430150963251e-03
6.001217964722968463e+04 1.400962582443403548e+00 7.606256643924590340e-03
6.001217968203703640e+04 1.384797092345933400e+00 7.642702619719675232e-03
6.001217971684438817e+04 1.397596629179819860e+00 7.363115796564121893e-03
6.001217975165173993e+04 1.385861304962110019e+00 7.509390426396846119e-03
6.001217978645909170e+04 1.408670398608361740e+00 8.126555507352379443e-03
6.001217982126644347e+04 1.380930548389424972e+00 7.601719584178139727e-03
6.001217985607379524e+04 1.398592305124014779e+00 7.547543332184256971e-03
6.001217989088114700e+04 1.383287495822276725e+00 7.401292632103250238e-03
6.001217992568849877e+04 1.385999455535879665e+00 7.515334803013242956e-03
6.001217996049585054e+04 1.383126918342444611e+00 7.469564733611756130e-03
6.001217999530319503e+04 1.425537630054370508e+00 7.870723705664153455e-03
6.001218003011054680e+04 1.419986499242935629e+00 7.949616436402762512e-03
6.001218006491789856e+04 1.416339890288848657e+00 8.139691088786645684e-03
6.001218009972525033e+04 1.413171448610389680e+00 7.860646522657365950e-03
6.001218013453260210e+04 1.398205651703082086e+00 7.677351604957288918e-03
6.001218016933995386e+04 1.403902591657495424e+00 7.438410801877425038e-03
6.001218020414730563e+04 1.411238969063030035e+00 7.994732241839141648e-03
6.001218023895465012e+04 1.398724134363592331e+00 7.487088869794294999e-03
6.001218027376200189e+04 1.410431250958829041e+00 7.955358060292625974e-03
6.001218030856935366e+04 1.410375036913082081e+00 7.537404073918002080e-03
6.001218034337670542e+04 1.407008570321329755e+00 7.537211239864434129e-03
6.001218037818405719e+04 1.398497010511085437e+00 7.899108482986597068e-03
6.001218041299140896e+04 1.414869675127250259e+00 7.710034837982450082e-03
6.001218044779876072e+04 1.395970841368138649e+00 7.579182154712614528e-03
6.001218048260611249e+04 1.415731539888186452e+00 8.491793158268319541e-03
6.001218051741346426e+04 1.403064277644646918e+00 7.742401714989471592e-03
6.001218055222081603e+04 1.401978516059366076e+00 7.883608833273063679e-03
6.001218058702816779e+04 1.395447388607032879e+00 7.509103319200989904e-03
6.001218062183551956e+04 1.395839917878898495e+00 7.481190428902990790e-03
6.001218065664287133e+04 1.390855412082684150e+00 7.762604257420914651e-03
6.001218069145022309e+04 1.409852236912119805e+00 7.789361534395436611e-03
6.001218072625757486e+04 1.416586271620885240e+00 8.087582451418712584e-03
6.001218076106492663e+04 1.432470347648261644e+00 7.886699626805434432e-03
6.001218079587227840e+04 1.426982158475198270e+00 7.805051759247873255e-03
6.001218083067962289e+04 1.418585329522447314e+00 8.146013955431819289e-03
6.001218086548697465e+04 1.422714555439970940e+00 8.096504147031892765e-03
6.001218090029432642e+04 1.407288663050564992e+00 7.789016548325545727e-03
6.001218093510167819e+04 1.418356504388170514e+00 7.820311913112602820e-03
6.001218096990902995e+04 1.422317561604779179e+00 7.730620306779910182e-03
6.001218100471638172e+04 1.418885010186649698e+00 7.923870899264514808e-03
6.001218103952373349e+04 1.419037326750860473e+00 7.601656836519428417e-03
6.001218107433107798e+04 1.414547960687894346e+00 7.557374826691671231e-03
6.001218110913842975e+04 1.416752581110589659e+00 7.981249032779080821e-03
6.001218114394578151e+04 1.405047289825977819e+00 7.601892787071141619e-03
6.001218117875313328e+04 1.416433040944802713e+00 7.575067406027963419e-03
6.001218121356048505e+04 1.425801482831372535e+00 7.622032271315389365e-03
6.001218124836783682e+04 1.419832529869652360e+00 7.683914206010391060e-03
6.001218128317518858e+04 1.421866528211015002e+00 7.610298170025628708e-03
6.001218131798254035e+04 1.418188825705070544e+00 7.565478506791395788e-03
6.001218135278989212e+04 1.417746073376936922e+00 7.586512770688697005e-03
6.001218138759724388e+04 1.425311175420100218e+00 7.842809877490987056e-03
6.001218142240459565e+04 1.432071723088667925e+00 7.791124684431338827e-03
6.001218145721194742e+04 1.403558905842867910e+00 7.609178185508118711e-03
6.001218149201929918e+04 1.405455600852791198e+00 7.492857282229661853e-03
6.001218152682665095e+04 1.411865561500320609e+00 8.220432499777125673e-03
6.001218156163400272e+04 1.422265060371904033e+00 8.150804786176617939e-03
6.001218159644135449e+04 1.420776302098604171e+00 7.979508547376982022e-03
6.001218163124870625e+04 1.392835812882921021e+00 7.626414878723341249e-03
6.001218166605605802e+04 1.392999195940368473e+00 7.548211762678266011e-03
6.001218170086340979e+04 1.421136242671466210e+00 7.549616639934601282e-03
6.001218173567076155e+04 1.416449660984899772e+00 7.510541697675551798e-03
6.001218177047810605e+04 1.432770980932166038e+00 7.684888045133411727e-03
6.001218180528545781e+04 1.434449232218788284e+00 7.646974034051929638e-03
6.001218184009280958e+04 1.417897236235572178e+00 7.614433006735514368e-03
6.001218187490015407e+04 1.423946248090735001e+00 7.642843171653704130e-03
6.001218190970750584e+04 1.414015502437520277e+00 7.682232820996000126e-03
6.001218194451486488e+04 1.419985132554588025e+00 8.128131555358955249e-03
6.001218197932220937e+04 1.418970562216748110e+00 7.707039053764021611e-03
6.001218201412956114e+04 1.427530444656327946e+00 7.832101980951678560e-03
6.001218204893691291e+04 1.423958794709940801e+00 7.609626090345524008e-03
6.001218208374426467e+04 1.417817686102345487e+00 7.655021666914810403e-03
6.001218211855161644e+04 1.390523552605390956e+00 7.481130842079360133e-03
6.001218215335896821e+04 1.392249717069725223e+00 7.494421731642759640e-03
6.001218218816631997e+04 1.399420681690627166e+00 7.515960087861432888e-03
6.001218222297367174e+04 1.402698837839692292e+00 7.618703678195928343e-03
6.001218225778102351e+04 1.418758549652018974e+00 7.535686994629639708e-03
6.001218229258837528e+04 1.386839456299288731e+00 7.669101095717850529e-03
6.001218232739572704e+04 1.400701878477086826e+00 7.360719206060650256e-03
6.001218236220307881e+04 1.398087055199805473e+00 7.620212306822095848e-03
6.001218239701043058e+04 1.399631052583702129e+00 7.954618587348260411e-03
6.001218243181778234e+04 1.385725086827666930e+00 7.567556556146473948e-03
6.001218246662513411e+04 1.371326505355124015e+00 7.241788393967626622e-03
6.001218250143248588e+04 1.370777617732696685e+00 7.522585407382236487e-03
6.001218253623983037e+04 1.387481750884836496e+00 7.397020637393867531e-03
6.001218257104718214e+04 1.381844908968307584e+00 7.437608350248934956e-03
6.001218260585453390e+04 1.398339897745346283e+00 7.505011775468381149e-03
6.001218264066188567e+04 1.378809375715666086e+00 7.251608611114271699e-03
6.001218267546923744e+04 1.378866031706501794e+00 7.414601294147076319e-03
6.001218271027658921e+04 1.370700932235671354e+00 7.322197146629725630e-03
6.001218274508394097e+04 1.372004771852547655e+00 7.409652886134761134e-03
6.001218277989128546e+04 1.372949821642176493e+00 7.584611612436452897e-03
6.001218281469863723e+04 1.378187537783860828e+00 7.379617444479843330e-03
6.001218284950598900e+04 1.370732569205831197e+00 7.755042501376444020e-03
6.001218288431334076e+04 1.352801467631952637e+00 7.696032679700558210e-03
6.001218291912069253e+04 1.368820494111729458e+00 7.420303795051369847e-03
6.001218295392804430e+04 1.366772501825052721e+00 7.543626046719721298e-03
6.001218298873539607e+04 1.367498946495522283e+00 7.308252274538230148e-03
6.001218302354274783e+04 1.380636504209691084e+00 7.774024525594271269e-03
6.001218305835009960e+04 1.367174372228933121e+00 7.501460438981235636e-03
6.001218309315745137e+04 1.363851543014953593e+00 7.701622380787685219e-03
6.001218312796480313e+04 1.360558922350848521e+00 7.338846228177888474e-03
6.001218316277215490e+04 1.364468473272992144e+00 7.252165650233230627e-03
6.001218319757950667e+04 1.346655775875018834e+00 7.502949288110764489e-03
6.001218323238685844e+04 1.361673928215691776e+00 7.534780215548363483e-03
6.001218326719421020e+04 1.364116634229680436e+00 7.857182246608765408e-03
6.001218330200156197e+04 1.357745024868846073e+00 7.318339809299984761e-03
6.001218333680891374e+04 1.351108866314197465e+00 7.225513368925672378e-03
6.001218337161626550e+04 1.346389415519137378e+00 7.242269820566364820e-03
6.001218340642360999e+04 1.350766496574911102e+00 7.169566785760623714e-03
6.001218344123096176e+04 1.360790593216314015e+00 7.411200021582874976e-03
6.001218347603832080e+04 1.356156938278735291e+00 7.267530826279084560e-03
6.001218351084567257e+04 1.331234008791337686e+00 7.380173014029835742e-03
6.001218354565301706e+04 1.343954937881088663e+00 7.274570943156498382e-03
6.001218358046036883e+04 1.344577051558024650e+00 7.118082336583249521e-03
6.001218361526772060e+04 1.329109162861978666e+00 7.130212151997390724e-03
6.001218365007506509e+04 1.340549148106693567e+00 7.163454477798872171e-03
6.001218368488241686e+04 1.325063563597228766e+00 6.994340452135832178e-03
6.001218371968976862e+04 1.334315403962996305e+00 7.527028519642451308e-03
6.001218375449712767e+04 1.327513906603358995e+00 7.178264321861681577e-03
6.001218378930447943e+04 1.345341056894216791e+00 7.297081420894313726e-03
6.001218382411182392e+04 1.334422275728280649e+00 7.343138447196368400e-03
6.001218385891917569e+04 1.353267618384871751e+00 7.383023644534815987e-03
6.001218389372652746e+04 1.329954815155944381e+00 7.389898908500612193e-03
6.001218392853387923e+04 1.334345479988504390e+00 7.359137139890703158e-03
6.001218396334123099e+04 1.328041131816513509e+00 7.721231165687065037e-03
6.001218399814858276e+04 1.349401051274476293e+00 7.402633827959627551e-03
6.001218403295593453e+04 1.335633212611012199e+00 7.396331548486391634e-03
6.001218406776328629e+04 1.343801143719449476e+00 7.300872669180043760e-03
6.001218410257063806e+04 1.334939784957803743e+00 7.425259544445745458e-03
6.001218413737798983e+04 1.324474003879116513e+00 7.191939353377041662e-03
6.001218417218534159e+04 1.331078915489208869e+00 7.086583242429774637e-03
6.001218420699269336e+04 1.321122394614055784e+00 7.332230364537707656e-03
6.001218424180004513e+04 1.339165193745751159e+00 7.375322468270397412e-03
6.001218427660739690e+04 1.328778862502056679e+00 7.231647688976656010e-03
6.001218431141474866e+04 1.332067629142365872e+00 7.468758706603690310e-03
6.001218434622209315e+04 1.337689624115629972e+00 7.453101147269060832e-03
6.001218438102944492e+04 1.338288665644733921e+00 7.317408241009588227e-03
6.001218441583679669e+04 1.343713321044958331e+00 7.269377357248826485e-03
6.001218445064414846e+04 1.330474101387449704e+00 7.305357101636101615e-03
6.001218448545150022e+04 1.328875481052339325e+00 7.706538212332825558e-03
6.001218452025885199e+04 1.309733511414681972e+00 7.187426974890645873e-03
6.001218455506620376e+04 1.334872951118825091e+00 7.390420424999116604e-03
6.001218458987354825e+04 1.328650277325428730e+00 7.276999587720718587e-03
6.001218462468090001e+04 1.319729856864457984e+00 7.081206589156755112e-03
6.001218465948825178e+04 1.336580739015000407e+00 7.328217377944400319e-03
6.001218469429560355e+04 1.330074738695287806e+00 7.862859686309554147e-03
6.001218472910295532e+04 1.315008781027078522e+00 7.305687487629638870e-03
6.001218476391030708e+04 1.315150878098692466e+00 7.670761135158050449e-03
6.001218479871765885e+04 1.330703088590150518e+00 7.476159332858717602e-03
6.001218483352501062e+04 1.330188818756848024e+00 7.302127828760821525e-03
6.001218486833236238e+04 1.344994284371227478e+00 7.687214333414770992e-03
6.001218490313971415e+04 1.335782295262861075e+00 7.382598054623022016e-03
6.001218493794706592e+04 1.336809478131811169e+00 7.387641201534012915e-03
6.001218497275441769e+04 1.344525344777390830e+00 7.319907728766725415e-03
6.001218500756176945e+04 1.336669928438167121e+00 7.408787859448302468e-03
6.001218504236912122e+04 1.364169907027434236e+00 7.729814528298497613e-03
6.001218507717647299e+04 1.357395070673861781e+00 7.300102159396592433e-03
6.001218511198382475e+04 1.360572139640677580e+00 7.384091530909611158e-03
6.001218514679117652e+04 1.354423662912017434e+00 7.853002099558336821e-03
6.001218518159852101e+04 1.368044111369862037e+00 7.933111584240731817e-03
6.001218521640587278e+04 1.349298921802660534e+00 7.492303751878986659e-03
6.001218525121322455e+04 1.353915447758581969e+00 7.531664102109987546e-03
6.001218528602057631e+04 1.352975986670944097e+00 7.423750648225630085e-03
6.001218532082792808e+04 1.355480702476151267e+00 7.482074272772880688e-03
6.001218535563527985e+04 1.367942667838550452e+00 7.543224441861013339e-03
6.001218539044262434e+04 1.367706458386903190e+00 7.969238146586730617e-03
6.001218542524997611e+04 1.361847282418535698e+00 7.611394270359945861e-03
6.001218546005732787e+04 1.376344874107432448e+00 7.783458513685338233e-03
6.001218549486467964e+04 1.372887109739935330e+00 7.658808698358592765e-03
6.001218552967203141e+04 1.378336422676411432e+00 7.813732082161347486e-03
6.001218556447938317e+04 1.362479310999462623e+00 8.058848265947153588e-03
6.001218559928673494e+04 1.380526408410498007e+00 8.390936131267708389e-03
6.001218563409408671e+04 1.380409000147411636e+00 7.891444095490774205e-03
6.001218566890143848e+04 1.383603583020300620e+00 7.700897535446248054e-03
6.001218570370879024e+04 1.386641270011602867e+00 8.116640900299879405e-03
6.001218573851614201e+04 1.378072767687323896e+00 7.712487082906731468e-03
6.001218577332349378e+04 1.385658768893379911e+00 7.938801095242803765e-03
6.001218580813084554e+04 1.384550395370274023e+00 7.821500808255060430e-03
6.001218584293819731e+04 1.379272104042746250e+00 7.653177282936083139e-03
6.001218587774554908e+04 1.406136253192863173e+00 7.720055728153942497e-03
6.001218591255290085e+04 1.395139779379289013e+00 7.850120326319215067e-03
6.001218594736025261e+04 1.392105053956567806e+00 7.562344337980431326e-03
6.001218598216760438e+04 1.394291443141974840e+00 7.567629132306164484e-03
6.001218601697495615e+04 1.387392771855864071e+00 8.077775538745460282e-03
6.001218605178230791e+04 1.384982581514373479e+00 7.936104643994025890e-03
6.001218608658965968e+04 1.408205490238670698e+00 7.795518521642928050e-03
6.001218612139701145e+04 1.388853350713512791e+00 7.481885876534217356e-03
6.001218615620436321e+04 1.392429487619686101e+00 7.714443889026958469e-03
6.001218619101171498e+04 1.398146841255566875e+00 7.580728345554477512e-03
6.001218622581905947e+04 1.390005056441359521e+00 8.049821025370012054e-03
6.001218626062641124e+04 1.392327378169563978e+00 7.603702843502205093e-03
6.001218629543376301e+04 1.376197008913788267e+00 7.593759925658761720e-03
6.001218633024111477e+04 1.389812812290253108e+00 8.047695177519820567e-03
6.001218636504846654e+04 1.405342296173401895e+00 8.285046839470389807e-03
6.001218639985581103e+04 1.408457053433275208e+00 7.557758010405376571e-03
6.001218643466316280e+04 1.403617363126251405e+00 7.549714822242968928e-03
6.001218646947051457e+04 1.383110628301109202e+00 7.495897577729260762e-03
6.001218650427786633e+04 1.388784873631528249e+00 7.621482107653065018e-03
6.001218653908521810e+04 1.396872542907755532e+00 8.134072974000084583e-03
6.001218657389256987e+04 1.403739773212711928e+00 7.571749233092926919e-03
6.001218660869992163e+04 1.404741579488500980e+00 7.910032632825083135e-03
6.001218664350727340e+04 1.408532680202692067e+00 8.045557784850295921e-03
6.001218667831462517e+04 1.409060720107875309e+00 7.953962204918521572e-03
6.001218671312197694e+04 1.416565149677546209e+00 7.945351924141811489e-03
6.001218674792932870e+04 1.381109131020563652e+00 7.762470015138247040e-03
6.001218678273668047e+04 1.396730988800984452e+00 7.698864995480739215e-03
6.001218681754403224e+04 1.396327107204520468e+00 7.918796791947528904e-03
6.001218685235138400e+04 1.393071271402234856e+00 7.757965360503675870e-03
6.001218688715873577e+04 1.403822695425674949e+00 8.057600329440436568e-03
6.001218692196608754e+04 1.408131939421000567e+00 7.503419998555200220e-03
6.001218695677343203e+04 1.408173014639201970e+00 7.704394398709013547e-03
6.001218699158078380e+04 1.383688786243606916e+00 7.356331708210988793e-03
6.001218702638813556e+04 1.396287905074874658e+00 7.539813880919265729e-03
6.001218706119548733e+04 1.377948060146538367e+00 7.595549218871662164e-03
6.001218709600283910e+04 1.384769425576587665e+00 7.475665703487947844e-03
6.001218713081019087e+04 1.385395805959809712e+00 7.625225918856510209e-03
6.001218716561754263e+04 1.394422095483048185e+00 7.615679534900973539e-03
6.001218720042488712e+04 1.395891444309948604e+00 7.420937030093456219e-03
6.001218723523223889e+04 1.392579818388874013e+00 7.773375099392087345e-03
6.001218727003959066e+04 1.393111177586083160e+00 7.636061705685012573e-03
6.001218730484694242e+04 1.392291683202682151e+00 7.686443614323849004e-03
6.001218733965429419e+04 1.375837151329575514e+00 7.550438443350454901e-03
6.001218737446164596e+04 1.399618847518805165e+00 7.655669444155304044e-03
6.001218740926899773e+04 1.407885687776465167e+00 7.657651819962153425e-03
6.001218744407634949e+04 1.418090028771417765e+00 8.624186107740204610e-03
6.001218747888370126e+04 1.403090750688912314e+00 7.366913148552244398e-03
6.001218751369105303e+04 1.384802341692190186e+00 7.235123449381611338e-03
6.001218754849840479e+04 1.371552489898497651e+00 7.227395245251183251e-03
6.001218758330575656e+04 1.385213478118475949e+00 7.195619775887946226e-03
6.001218761811310833e+04 1.394454678569741590e+00 7.375923337757976476e-03
6.001218765292046010e+04 1.388320547329736199e+00 7.246119564734069922e-03
6.001218768772781186e+04 1.403856413486587185e+00 7.322221866653627620e-03
6.001218772253516363e+04 1.401379880617070084e+00 7.415772821880559432e-03
6.001218775734251540e+04 1.398955736214161583e+00 7.479621234375765856e-03
6.001218779214986716e+04 1.382129637061392913e+00 7.274618525057658866e-03
6.001218782695721893e+04 1.377750709739441248e+00 7.202530349168866086e-03
6.001218786176457070e+04 1.383515667904584356e+00 7.377390511692025719e-03
6.001218789657192247e+04 1.396149154068143883e+00 7.337747453534007591e-03
6.001218793137927423e+04 1.376654012867717158e+00 7.299146463858607187e-03
6.001218796618662600e+04 1.370934068905836023e+00 7.174434269836942220e-03
6.001218800099397777e+04 1.368714294063996473e+00 7.214576845292898499e-03
6.001218803580132226e+04 1.373056252045516734e+00 7.146589190664639525e-03
6.001218807060867402e+04 1.375542809656105092e+00 7.194119513835063595e-03
6.001218810541602579e+04 1.382208947912697994e+00 7.178526720631432309e-03
6.001218814022337756e+04 1.390992921609445432e+00 7.256976483377510813e-03
6.001218817503072933e+04 1.383888027485733030e+00 7.352348590180217934e-03
6.001218820983808109e+04 1.365828047872957862e+00 7.064208026751454990e-03
6.001218824464542558e+04 1.380392879066912215e+00 7.264896755012337226e-03
6.001218827945277735e+04 1.376047105937823201e+00 7.220010007742773232e-03
6.001218831426012912e+04 1.365460373520684945e+00 7.117454722092290964e-03
6.001218834906748089e+04 1.377982152984907227e+00 7.180480300025264551e-03
6.001218838387483265e+04 1.386737587975209518e+00 7.249981924238798302e-03
6.001218841868218442e+04 1.388253162478534808e+00 7.243621768997781686e-03
6.001218845348953619e+04 1.383103209677835954e+00 7.254652618304174676e-03
6.001218848829688795e+04 1.389983510878564088e+00 7.217462595778327723e-03
6.001218852310423972e+04 1.377586162216424048e+00 7.266499769317536807e-03
6.001218855791159149e+04 1.362959790262253890e+00 7.101989660223542028e-03
6.001218859271894326e+04 1.367743004125929751e+00 7.205869427616359152e-03
6.001218862752629502e+04 1.383818701626228220e+00 7.225051618607809638e-03
6.001218866233364679e+04 1.384751075330524106e+00 7.202327973886102526e-03
6.001218869714099856e+04 1.368822407779533012e+00 7.248254381360565504e-03
6.001218873194835032e+04 1.362505621482774876e+00 7.152725897336479829e-03
6.001218876675570209e+04 1.375198812427102180e+00 7.170211286570753358e-03
6.001218880156304658e+04 1.387165771004667203e+00 7.284716617550788392e-03
6.001218883637039835e+04 1.399213691343083710e+00 7.431325430728054696e-03
6.001218887117775739e+04 1.404163446743032839e+00 7.430903220046806285e-03
6.001218890598510188e+04 1.396440661835683050e+00 7.188321875204617233e-03
6.001218894079245365e+04 1.392883811078241330e+00 7.177668303232994165e-03
6.001218897559980542e+04 1.386844654880960759e+00 7.209776479490490921e-03
6.001218901040715718e+04 1.381422469632335615e+00 7.190442856508862113e-03
6.001218904521450168e+04 1.404520818738222099e+00 7.304956745831797833e-03
6.001218908002185344e+04 1.395957543766376929e+00 7.291644970377340017e-03
6.001218911482920521e+04 1.401946957776475156e+00 7.311265708602961849e-03
6.001218914963656425e+04 1.404724974769880896e+00 7.322581142374051666e-03
6.001218918444390874e+04 1.399151337553992791e+00 7.201303007941773152e-03
6.001218921925126051e+04 1.401113119782251060e+00 7.198043170249126751e-03
6.001218925405861228e+04 1.403307302381349819e+00 7.274508958334468915e-03
6.001218928886596404e+04 1.395614107507555657e+00 7.251604338179231182e-03
6.001218932367331581e+04 1.418120429225616874e+00 7.292069799928266836e-03
6.001218935848066758e+04 1.421480995530772118e+00 7.279518035803839507e-03
6.001218939328801935e+04 1.400592058482640789e+00 7.204513245938586399e-03
6.001218942809537111e+04 1.397098996736371390e+00 7.206080861890629304e-03
6.001218946290272288e+04 1.416130780691218005e+00 7.311115481033856819e-03
6.001218949771007465e+04 1.407000092131433622e+00 7.284559708095590322e-03
6.001218953251742641e+04 1.414338983327840360e+00 7.236572091064165033e-03
6.001218956732477818e+04 1.422126409719918883e+00 7.336957148934564188e-03
6.001218960213212995e+04 1.422061109640279986e+00 7.375898278881657007e-03
6.001218963693948172e+04 1.422483013368109450e+00 7.279394364386060183e-03
6.001218967174683348e+04 1.436231114701704170e+00 7.355432917588632102e-03
6.001218970655418525e+04 1.426438096496698504e+00 7.426813103249729070e-03
6.001218974136153702e+04 1.423139190523198261e+00 7.412697643215723081e-03
6.001218977616888878e+04 1.424166898197329667e+00 7.313391374329687722e-03
6.001218981097623328e+04 1.414865037564340566e+00 7.310010310405032005e-03
6.001218984578358504e+04 1.413983947696628274e+00 7.289579584818147058e-03
6.001218988059093681e+04 1.415341415304912420e+00 7.166410234837865961e-03
6.001218991539828858e+04 1.440228208600865312e+00 7.363115202222979619e-03
6.001218995020564034e+04 1.433848292950796965e+00 7.398767495112786377e-03
6.001218998501299211e+04 1.412724678720120197e+00 7.301878954028170193e-03
6.001219001982034388e+04 1.412678257738595233e+00 7.346494472048432749e-03
6.001219005462768837e+04 1.395386007115301030e+00 7.186324771609969506e-03
6.001219008943504014e+04 1.415177051586187229e+00 7.334738433658673576e-03
6.001219012424239190e+04 1.404881649604957872e+00 7.330431559603818245e-03
6.001219015904974367e+04 1.420414178512197534e+00 7.329767791520205335e-03
6.001219019385709544e+04 1.409179050071881489e+00 7.282229542982551589e-03
6.001219022866444720e+04 1.418878722740966492e+00 7.358952462649108461e-03
6.001219026347179897e+04 1.407991580653451313e+00 7.241703984751548043e-03
6.001219029827915074e+04 1.401365314554041452e+00 7.205973833499653911e-03
6.001219033308650251e+04 1.418103130704811310e+00 7.373813447087066916e-03
6.001219036789385427e+04 1.406314975560309488e+00 7.245101293508828671e-03
6.001219040270120604e+04 1.404636315622112663e+00 7.265369059204601111e-03
6.001219043750855781e+04 1.409899402544419145e+00 7.361539442233898216e-03
6.001219047231590957e+04 1.410816130925832468e+00 7.443714340728472059e-03
6.001219050712326134e+04 1.413260639929123874e+00 7.305234279836576514e-03
6.001219054193061311e+04 1.409980578363692949e+00 7.292569873039269832e-03
6.001219057673796488e+04 1.401723534879669719e+00 7.329033540891145664e-03
6.001219061154531664e+04 1.391376651730678926e+00 7.328124341637202999e-03
6.001219064635266841e+04 1.401936006480356323e+00 7.292302221714798069e-03
6.001219068116002018e+04 1.408306220199217362e+00 7.331796696962018280e-03
6.001219071596737194e+04 1.403414128257610027e+00 7.233358999937323543e-03
6.001219075077472371e+04 1.403654632092288912e+00 7.321517396631081753e-03
6.001219078558207548e+04 1.393444121414860293e+00 7.228015442777652177e-03
6.001219082038942724e+04 1.391238082928412112e+00 7.296876860493530480e-03
6.001219085519677901e+04 1.394926485927073800e+00 7.268831678453761824e-03
6.001219089000412350e+04 1.413743261299021947e+00 7.337644141078827377e-03
6.001219092481147527e+04 1.400707859231049790e+00 7.415978835088963411e-03
6.001219095961882704e+04 1.412588657581447249e+00 7.430428367355165591e-03
6.001219099442617880e+04 1.402951678692125448e+00 7.437507271312042596e-03
6.001219102923353057e+04 1.400012876465382972e+00 7.193119438762539744e-03
6.001219106404088234e+04 1.372532858067471384e+00 7.057001753766215489e-03
6.001219109884822683e+04 1.389302273813143085e+00 7.175087978900246584e-03
6.001219113365557860e+04 1.390698309341960703e+00 7.231015018458559693e-03
6.001219116846293036e+04 1.387806070554519433e+00 7.276694647924640373e-03
6.001219120327028213e+04 1.396749347222866477e+00 7.300331412724452018e-03
6.001219123807763390e+04 1.408494620865605507e+00 7.339357222042240843e-03
6.001219127288498566e+04 1.394198910502434163e+00 7.230995265235128609e-03
6.001219130769233743e+04 1.395481243382446390e+00 7.217472281400693496e-03
6.001219134249968920e+04 1.392655077622537263e+00 7.175402173841593026e-03
6.001219137730704097e+04 1.392313629744791115e+00 7.117787501548638110e-03
6.001219141211439273e+04 1.399741572193168082e+00 7.205652183350805783e-03
6.001219144692174450e+04 1.388424571951450082e+00 7.213913282566690281e-03
6.001219148172909627e+04 1.380971389645776704e+00 7.253776288803356204e-03
6.001219151653644803e+04 1.384688022966206633e+00 7.137630775993646787e-03
6.001219155134379980e+04 1.381797085622632482e+00 7.160823395625296600e-03
6.001219158615115157e+04 1.373307585577089096e+00 7.158352258794507296e-03
6.001219162095850334e+04 1.382362908405187163e+00 7.203102668354078100e-03
6.001219165576585510e+04 1.372338245958339309e+00 7.050886329314745744e-03
6.001219169057319959e+04 1.384182336120618917e+00 7.190706391984363205e-03
6.001219172538055136e+04 1.392469575869684562e+00 7.157767063338760227e-03
6.001219176018790313e+04 1.387673544662935576e+00 7.228901658408191065e-03
6.001219179499526217e+04 1.374022506198741223e+00 7.177975947204551406e-03
6.001219182980260666e+04 1.371444313602627529e+00 7.290800152463200977e-03
6.001219186460995843e+04 1.377489316880692982e+00 7.127582442085949807e-03
6.001219189941731020e+04 1.370732340860756349e+00 7.064547619119038169e-03
6.001219193422466196e+04 1.385221550411395386e+00 7.272439773420841594e-03
6.001219196903200645e+04 1.382790622167507699e+00 7.118673115354285860e-03
6.001219200383935822e+04 1.390471148755955344e+00 7.298338537863158226e-03
6.001219203864670999e+04 1.384734308951028003e+00 7.170440421381506224e-03
6.001219207345406176e+04 1.383953393295175749e+00 7.127271960917312861e-03
6.001219210826141352e+04 1.401889503064798648e+00 7.199449217663496728e-03
6.001219214306876529e+04 1.395143976571265210e+00 7.158864390462927642e-03
6.001219217787611706e+04 1.409779717656686859e+00 7.330203512801320917e-03
6.001219221268346882e+04 1.391684415803722707e+00 7.194092371932923717e-03
6.001219224749082059e+04 1.396513282055671601e+00 7.226961884142154950e-03
6.001219228229817236e+04 1.402512426991851857e+00 7.268883868357014187e-03
6.001219231710552413e+04 1.395586922638073935e+00 7.298287910390044257e-03
6.001219235191287589e+04 1.387377568043456355e+00 7.288613077016251225e-03
6.001219238672022766e+04 1.360703321389902243e+00 7.197298352129700809e-03
6.001219242152757943e+04 1.396193377927424040e+00 7.187928400361275061e-03
6.001219245633493119e+04 1.414236399615165896e+00 7.387994258649814398e-03
6.001219249114228296e+04 1.398050661658496008e+00 7.265438292442931781e-03
6.001219252594963473e+04 1.404598889558265729e+00 7.223257061595368851e-03
6.001219256075698650e+04 1.408615312753300541e+00 7.257911678094593200e-03
6.001219259556433826e+04 1.392209355613162725e+00 7.261558200882904483e-03
6.001219263037169003e+04 1.393352482223932487e+00 7.290847663430281671e-03
6.001219266517904180e+04 1.381987247173996902e+00 7.173300443411572726e-03
6.001219269998638629e+04 1.398543705760828981e+00 7.254809505939299220e-03
6.001219273479373805e+04 1.409215836846706704e+00 7.280852186677819887e-03
6.001219276960108982e+04 1.406620297410338116e+00 7.266302284125629798e-03
6.001219280440844159e+04 1.394645343571303098e+00 7.155661195505398121e-03
6.001219283921579336e+04 1.403922690736935097e+00 7.285855782843594572e-03
6.001219287402314512e+04 1.398049668372672194e+00 7.137696419649093051e-03
6.001219290883049689e+04 1.410736170033338066e+00 7.250272972639409431e-03
6.001219294363784138e+04 1.417744482190582245e+00 7.293522530939036859e-03
6.001219297844519315e+04 1.428754609211689175e+00 7.355818789879874260e-03
6.001219301325254492e+04 1.406693953246950013e+00 7.224172081995348937e-03
6.001219304805989668e+04 1.410311714211393452e+00 7.295391151234386154e-03
6.001219308286724845e+04 1.410112489884371545e+00 7.326011332827257402e-03
6.001219311767460022e+04 1.385706361666950936e+00 7.164285198717224371e-03
6.001219315248195198e+04 1.402849804774134679e+00 7.263471325668235945e-03
6.001219318728930375e+04 1.412003142011818202e+00 7.275406923596993911e-03
6.001219322209665552e+04 1.413011043933235067e+00 7.180515206502992819e-03
6.001219325690400728e+04 1.405309497460651480e+00 7.347895806614905198e-03
6.001219329171135905e+04 1.408329069527264110e+00 7.483250260225504658e-03
6.001219332651871082e+04 1.398757831284499931e+00 7.386699035278759123e-03
6.001219336132606259e+04 1.397501258300725802e+00 7.297384911913488807e-03
6.001219339613341435e+04 1.390064197664068191e+00 7.240077697468374866e-03
6.001219343094076612e+04 1.412293661352944873e+00 7.353710959506381747e-03
6.001219346574811789e+04 1.418385250695541444e+00 7.443349900625667072e-03
6.001219350055546965e+04 1.416648907977203331e+00 7.330560322784130008e-03
6.001219353536282142e+04 1.414917945585468351e+00 7.384640890690648447e-03
6.001219357017017319e+04 1.419762153881924949e+00 7.449412175856204472e-03
6.001219360497752496e+04 1.409487747022596160e+00 7.402206864052730990e-03
6.001219363978487672e+04 1.399749085575954677e+00 7.320293839577761766e-03
6.001219367459222849e+04 1.407631603708618062e+00 7.352141123695299200e-03
6.001219370939958026e+04 1.434983626559717340e+00 7.556509759616394407e-03
6.001219374420692475e+04 1.423254266227894860e+00 7.330432665381822997e-03
6.001219377901427652e+04 1.426172972335020939e+00 7.356022418866016779e-03
6.001219381382162828e+04 1.433600839692987128e+00 7.322060486509539279e-03
6.001219384862898005e+04 1.435801833237923431e+00 7.516965334624505640e-03
6.001219388343633182e+04 1.415523078690156700e+00 7.349964513367782809e-03
6.001219391824368358e+04 1.441828105287186190e+00 7.513285786540136596e-03
6.001219395305102807e+04 1.434357440774221448e+00 7.367532889708331735e-03
6.001219398785837984e+04 1.445943482474139286e+00 7.432464423913463965e-03
6.001219402266573161e+04 1.427864955470522501e+00 7.282237645324212034e-03
6.001219405747308338e+04 1.421345991946916909e+00 7.227805471964768823e-03
6.001219409228043514e+04 1.420293597582937162e+00 7.321855477256368483e-03
6.001219412708778691e+04 1.426440143587016429e+00 7.325546221327517565e-03
6.001219416189513868e+04 1.424001717475311235e+00 7.415132573970543463e-03
6.001219419670249044e+04 1.426739543442041569e+00 7.478874827517551817e-03
6.001219423150984221e+04 1.437661622173099785e+00 7.415024978768195926e-03
6.001219426631719398e+04 1.454276225387315158e+00 7.494074274949106759e-03
6.001219430112454575e+04 1.433525972204444221e+00 7.399908581803679199e-03
6.001219433593189751e+04 1.443770770963223482e+00 7.443575680279574877e-03
6.001219437073924928e+04 1.424986918699718830e+00 7.314716481133851263e-03
6.001219440554660105e+04 1.420188922764089368e+00 7.243667895158451345e-03
6.001219444035395281e+04 1.434818000828967710e+00 7.403178603261144006e-03
6.001219447516130458e+04 1.431424597970026857e+00 7.322711801496497620e-03
6.001219450996865635e+04 1.440996511827383308e+00 7.395919599346499444e-03
6.001219454477600812e+04 1.446286050008247059e+00 7.485538702530846779e-03
6.001219457958335988e+04 1.425710904654501787e+00 7.376999967726814884e-03
6.001219461439070437e+04 1.425841502754704226e+00 7.302378733402666716e-03
6.001219464919805614e+04 1.428117200217037475e+00 7.476112590551128000e-03
6.001219468400541518e+04 1.424475729679193670e+00 7.316129339609501320e-03
6.001219471881276695e+04 1.444202605852524135e+00 7.419629532276790854e-03
6.001219475362011144e+04 1.434327856481322661e+00 7.325894482492133382e-03
6.001219478842746321e+04 1.433284091858712861e+00 7.399564504686589363e-03
6.001219482323481498e+04 1.429550947385985982e+00 7.332799261354741756e-03
6.001219485804216674e+04 1.423418354418308107e+00 7.242264660489497290e-03
6.001219489284951123e+04 1.419583973701320501e+00 7.276321813640864410e-03
6.001219492765686300e+04 1.422375160489365964e+00 7.297282093187105155e-03
6.001219496246422204e+04 1.427755756116471098e+00 7.303672887286918186e-03
6.001219499727157381e+04 1.421690110685403852e+00 7.246818071294375274e-03
6.001219503207891830e+04 1.431131376553846923e+00 7.305154016940451980e-03
6.001219506688627007e+04 1.430004340794844619e+00 7.306183175289846822e-03
6.001219510169362184e+04 1.411171365713868031e+00 7.315651174122139722e-03
6.001219513650097360e+04 1.408531027134478641e+00 7.286588138243458440e-03
6.001219517130832537e+04 1.407421810953309427e+00 7.224268262048513800e-03
6.001219520611567714e+04 1.412285271629942773e+00 7.291931956527763874e-03
6.001219524092302890e+04 1.401699304707014537e+00 7.263008290874131689e-03
6.001219527573038067e+04 1.409552640613845220e+00 7.260827991863305110e-03
6.001219531053773244e+04 1.417042789473827558e+00 7.199724580380292664e-03
6.001219534534508421e+04 1.408438988321771168e+00 7.209295459509310056e-03
6.001219538015243597e+04 1.409280598285567843e+00 7.273166223305355289e-03
6.001219541495978774e+04 1.406885176120038050e+00 7.288675543662089841e-03
6.001219544976713951e+04 1.397594402327927643e+00 7.376039124789183360e-03
6.001219548457449127e+04 1.400083068574726530e+00 7.169192552638351326e-03
6.001219551938184304e+04 1.399716795182810447e+00 7.194102511592356114e-03
6.001219555418919481e+04 1.398132606525082977e+00 7.351184660845406366e-03
6.001219558899653930e+04 1.391782138024357129e+00 7.207137208390492107e-03
6.001219562380389107e+04 1.397206845173359024e+00 7.274124389331682213e-03
6.001219565861124283e+04 1.391549353246011478e+00 7.125402409989937264e-03
6.001219569341859460e+04 1.392524547501150067e+00 7.203462008739256600e-03
6.001219572822594637e+04 1.402720926607988083e+00 7.220202565352727524e-03
6.001219576303329814e+04 1.404133714452082904e+00 7.271293641097217701e-03
6.001219579784064990e+04 1.414709929119848830e+00 7.204135218751645670e-03
6.001219583264800167e+04 1.401515603556297895e+00 7.066199716233869527e-03
6.001219586745534616e+04 1.398731340335121143e+00 7.137687444684370254e-03
6.001219590226269793e+04 1.397864141352027190e+00 7.139269848027356841e-03
6.001219593707004969e+04 1.381076997494469882e+00 7.143395353367647076e-03
6.001219597187740146e+04 1.392459183840679016e+00 7.187992703074903671e-03
6.001219600668475323e+04 1.397095249585240007e+00 7.090441747783957430e-03
6.001219604149210500e+04 1.413698898782205005e+00 7.188932012914922912e-03
6.001219607629945676e+04 1.394935953015852270e+00 7.153613444095564648e-03
6.001219611110680853e+04 1.386530248364103102e+00 7.154810290749884401e-03
6.001219614591416030e+04 1.392013074200154632e+00 7.163717434053963780e-03
6.001219618072151206e+04 1.394830598236515895e+00 7.158057415341240355e-03
6.001219621552886383e+04 1.389601751744902192e+00 7.177395717398966229e-03
6.001219625033621560e+04 1.380836446059404032e+00 7.106931162171484066e-03
6.001219628514356737e+04 1.379202402360080182e+00 7.047275447095034152e-03
6.001219631995091913e+04 1.381732855711232277e+00 7.119660073635340758e-03
6.001219635475827090e+04 1.374328766275441538e+00 7.059770062283917541e-03
6.001219638956562267e+04 1.364405207858087499e+00 7.111779226878403581e-03
6.001219642437297443e+04 1.386009921248894106e+00 7.248570865993861009e-03
6.001219645918032620e+04 1.398399428955785284e+00 7.297773141558465057e-03
6.001219649398767797e+04 1.384608994315566166e+00 7.153812194380070044e-03
6.001219652879502974e+04 1.397653542751544631e+00 7.283431798344779107e-03
6.001219656360238150e+04 1.393756913866776470e+00 7.181707410485457105e-03
6.001219659840973327e+04 1.381493672299611397e+00 7.116303310014607773e-03
6.001219663321708504e+04 1.385937140264860590e+00 7.222632935655370554e-03
6.001219666802442953e+04 1.371086057267790537e+00 6.988508381487590695e-03
6.001219670283178129e+04 1.373438969439050528e+00 7.055316658579898793e-03
6.001219673763913306e+04 1.374548738913713652e+00 6.991541851177050272e-03
6.001219677244648483e+04 1.389777846823054164e+00 7.086723336697000643e-03
6.001219680725383660e+04 1.375359690908307231e+00 7.051451021304113234e-03
6.001219684206118836e+04 1.398271925627178947e+00 7.162589394402184111e-03
6.001219687686854013e+04 1.379543475987466961e+00 7.065353177649754193e-03
6.001219691167589190e+04 1.390736581315255682e+00 7.148104700512068234e-03
6.001219694648323639e+04 1.400095025666514781e+00 7.243450662512753227e-03
6.001219698129058816e+04 1.414216476860170157e+00 7.284157417115886407e-03
6.001219701609793992e+04 1.407749658720991226e+00 7.224133855475880009e-03
6.001219705090529169e+04 1.420595899100967285e+00 7.261162902479838081e-03
6.001219708571264346e+04 1.408654768627824572e+00 7.246834114524440887e-03
6.001219712051999522e+04 1.393262700869841719e+00 7.152025617148039492e-03
6.001219715532734699e+04 1.413048131570787014e+00 7.304170268267677624e-03
6.001219719013469876e+04 1.398645605543466841e+00 7.166695800566455846e-03
6.001219722494205052e+04 1.393853483667680804e+00 7.137390410318357817e-03
6.001219725974940229e+04 1.405859186164968300e+00 7.112603081840237172e-03
6.001219729455675406e+04 1.414479980995093644e+00 7.185220170738838841e-03
6.001219732936410583e+04 1.413785609727095105e+00 7.134435458376384327e-03
6.001219736417145759e+04 1.402135129773606215e+00 7.109881008301512442e-03
6.001219739897880936e+04 1.408620042963821817e+00 7.288899875464294534e-03
6.001219743378616113e+04 1.394459052782685005e+00 7.178195682960969090e-03
6.001219746859351289e+04 1.414285459658301658e+00 7.283407320116675777e-03
6.001219750340086466e+04 1.400484747495786886e+00 7.156682592796126570e-03
6.001219753820821643e+04 1.407218328334044255e+00 7.126508597460136200e-03
6.001219757301556820e+04 1.420016490033390921e+00 7.241088557827654419e-03
6.001219760782291996e+04 1.422902327702364023e+00 7.242948169735139927e-03
6.001219764263027173e+04 1.394003396091112679e+00 7.132339636241881789e-03
6.001219767743762350e+04 1.402928017102170966e+00 7.199045463296933206e-03
6.001219771224496799e+04 1.394389030483874192e+00 7.098351912308072109e-03
6.001219774705231976e+04 1.412517328981117037e+00 7.191213584664181771e-03
6.001219778185967152e+04 1.400774846701287712e+00 7.127450182595113093e-03
6.001219781666701601e+04 1.395163827709666959e+00 7.089808264696242750e-03
6.001219785147436778e+04 1.425505134873090718e+00 7.350041268792802118e-03
6.001219788628172682e+04 1.404928428915479310e+00 7.271499816230073826e-03
6.001219792108907131e+04 1.389870171328397186e+00 7.270139228136664189e-03
6.001219795589642308e+04 1.396297752226207667e+00 7.143405183735778569e-03
6.001219799070377485e+04 1.400144249389951190e+00 7.210600698596034488e-03
6.001219802551112662e+04 1.400866542874827259e+00 7.193974785973440526e-03
6.001219806031847838e+04 1.410016077673815316e+00 7.236433912856376875e-03
6.001219809512583015e+04 1.423608401302163928e+00 7.247458193640115252e-03
6.001219812993318192e+04 1.396046956091266722e+00 7.124166578227090693e-03
6.001219816474053368e+04 1.389115342454630309e+00 7.081510128282514013e-03
6.001219819954788545e+04 1.391011885389249469e+00 7.112445034019168784e-03
6.001219823435523722e+04 1.387463242207620517e+00 7.114509596361049716e-03
6.001219826916258899e+04 1.393288095209019639e+00 7.183210310538257204e-03
6.001219830396994075e+04 1.407238775941675124e+00 7.158867238432494416e-03
6.001219833877729252e+04 1.419506636186836923e+00 7.370242323942184648e-03
6.001219837358464429e+04 1.400531107011625975e+00 7.102078289851926698e-03
6.001219840839199605e+04 1.396157383778531713e+00 7.108125860590182310e-03
6.001219844319934782e+04 1.385258745960483262e+00 7.020700653581990990e-03
6.001219847800669959e+04 1.392635398976733052e+00 7.091861973935464046e-03
6.001219851281405136e+04 1.389912587862541127e+00 7.038066975614739110e-03
6.001219854762139585e+04 1.393100625385833569e+00 7.086749966553467298e-03
6.001219858242874761e+04 1.401730001658019420e+00 7.126186454513848065e-03
6.001219861723609938e+04 1.402540954389407846e+00 7.232836703029618328e-03
6.001219865204345115e+04 1.408342570588307252e+00 7.272031363607519075e-03
6.001219868685080291e+04 1.390778309487635589e+00 7.294534969764850107e-03
6.001219872165815468e+04 1.369736611889476707e+00 7.079118677923199911e-03
6.001219875646550645e+04 1.381159305714199981e+00 7.030915953969267725e-03
6.001219879127285822e+04 1.385928486225272982e+00 7.068026305246268189e-03
6.001219882608020271e+04 1.399927255984012575e+00 7.130964791062718855e-03
6.001219886088755447e+04 1.384725946438823518e+00 6.986375118314788919e-03
6.001219889569490624e+04 1.378797210900284620e+00 7.005026775270584843e-03
6.001219893050225801e+04 1.364402200343668659e+00 7.025212607810765557e-03
6.001219896530960978e+04 1.382992761401031556e+00 7.000957632537958136e-03
6.001219900011696154e+04 1.393900040001534446e+00 7.193909079098757993e-03
6.001219903492431331e+04 1.386754491666553957e+00 7.064407503546085015e-03
6.001219906973166508e+04 1.404141769909821535e+00 7.231415620576923768e-03
6.001219910453901684e+04 1.374291020360510540e+00 7.048666819017786189e-03
6.001219913934636861e+04 1.381061246760332928e+00 7.109067495495581361e-03
6.001219917415372038e+04 1.380333181691362210e+00 7.090114660302729820e-03
6.001219920896107215e+04 1.365144164611540534e+00 7.152407056695146356e-03
6.001219924376842391e+04 1.379536855262174733e+00 7.065412411722409719e-03
6.001219927857577568e+04 1.381089496814635664e+00 7.028696612362801167e-03
6.001219931338312745e+04 1.379463345646323225e+00 7.020324550964611270e-03
6.001219934819047921e+04 1.390485981993825781e+00 7.219535332939295072e-03
6.001219938299783098e+04 1.365275579454044763e+00 6.927539718186122471e-03
6.001219941780518275e+04 1.371813406022575510e+00 7.062657413055199382e-03
6.001219945261253451e+04 1.355863756883540772e+00 6.942481254747873316e-03
6.001219948741988628e+04 1.355518404249647535e+00 7.013303446617631144e-03
6.001219952222723805e+04 1.353881760608756091e+00 6.943970225265577723e-03
6.001219955703458982e+04 1.366202802792715776e+00 7.028099746658427252e-03
6.001219959184193431e+04 1.359401649771120990e+00 6.895145415691809193e-03
6.001219962664928607e+04 1.358678054133932944e+00 6.901264875012998526e-03
6.001219966145663784e+04 1.366765935022120848e+00 7.039485725805032235e-03
6.001219969626398961e+04 1.349957463463425267e+00 7.028247122719557226e-03
6.001219973107134138e+04 1.356447065030349508e+00 7.084615129179598278e-03
6.001219976587869314e+04 1.360466465141352055e+00 6.924944208071938737e-03
6.001219980068604491e+04 1.364863886920391289e+00 7.018581279548673571e-03
6.001219983549339668e+04 1.363682208479175983e+00 7.011352549940791032e-03
6.001219987030074117e+04 1.373212321232123445e+00 6.965557858375718420e-03
6.001219990510809293e+04 1.343544543342289010e+00 6.812851054759701090e-03
6.001219993991544470e+04 1.341980207720948615e+00 6.950091078602036593e-03
6.001219997472279647e+04 1.335621828739352202e+00 6.860833697020799794e-03
6.001220000953014824e+04 1.341714301176375024e+00 6.911340875889083676e-03
6.001220004433750000e+04 1.343825853642607537e+00 6.846296663644209878e-03
6.001220007914485177e+04 1.362099463337129279e+00 7.117980099209221881e-03
6.001220011395220354e+04 1.346292918016718021e+00 7.005809063418199506e-03
6.001220014875955530e+04 1.348825897692669251e+00 6.988449013995993477e-03
6.001220018356690707e+04 1.333095668801573375e+00 6.936925449408686516e-03
6.001220021837425884e+04 1.337896313273329474e+00 6.893510554546959830e-03
6.001220025318161061e+04 1.339813521778681737e+00 6.822297819581983613e-03
6.001220028798896237e+04 1.349972620622884145e+00 6.925739373210178240e-03
6.001220032279631414e+04 1.349876466116420648e+00 6.882399654815500416e-03
6.001220035760366591e+04 1.376219236037469207e+00 7.136842926672467072e-03
6.001220039241101767e+04 1.363945806158689322e+00 6.977980031792490462e-03
6.001220042721836944e+04 1.342208797176215107e+00 6.845129726152466426e-03
6.001220046202571393e+04 1.336680244315864963e+00 6.790541633276409375e-03
6.001220049683306570e+04 1.326606212514063410e+00 6.724495135388397146e-03
6.001220053164042474e+04 1.339470387383625338e+00 6.844170362151779166e-03
6.001220056644777651e+04 1.349387439023392643e+00 6.819249070146523456e-03
6.001220060125512100e+04 1.357254488897776890e+00 6.892699220935712828e-03
6.001220063606247277e+04 1.348191714035825051e+00 6.901677509264976702e-03
6.001220067086982453e+04 1.343887914326251209e+00 6.841587271212468818e-03
6.001220070567717630e+04 1.339221088546605820e+00 6.831973771906410184e-03
6.001220074048452079e+04 1.331309219227683638e+00 6.839283036652227081e-03
6.001220077529187256e+04 1.349305340480715598e+00 6.841928071665187398e-03
6.001220081009923160e+04 1.358881512774089861e+00 7.001789993804830546e-03
6.001220084490658337e+04 1.347874600840989645e+00 6.877434508029342530e-03
6.001220087971392786e+04 1.359845912895338182e+00 6.959645730896354271e-03
6.001220091452127963e+04 1.346239039773249768e+00 6.792720017354425543e-03
6.001220094932863140e+04 1.332952018992145993e+00 6.823774750184551097e-03
6.001220098413598316e+04 1.353339668081062985e+00 7.017748661947818475e-03
6.001220101894333493e+04 1.357738849270180737e+00 7.020915982897139515e-03
6.001220105375068670e+04 1.362454157724593218e+00 6.881119983110315155e-03
6.001220108855803846e+04 1.375203149067259822e+00 6.996027602529956632e-03
6.001220112336539023e+04 1.378372925258171344e+00 7.072071390462364784e-03
6.001220115817274200e+04 1.350881978171396547e+00 6.887303859103813264e-03
6.001220119298009377e+04 1.350610402675439747e+00 6.852406006685271382e-03
6.001220122778744553e+04 1.364682531562685597e+00 6.906404250173222084e-03
6.001220126259479730e+04 1.347574615722918479e+00 6.838977721257162058e-03
6.001220129740214907e+04 1.362335071190531988e+00 6.918505566175472965e-03
6.001220133220950083e+04 1.360612697382652003e+00 6.888456031026452507e-03
6.001220136701685260e+04 1.376508655645558132e+00 7.007129629716838531e-03
6.001220140182420437e+04 1.383991404195090924e+00 6.983710741589636666e-03
6.001220143663155613e+04 1.378706889140286718e+00 6.998058549475010340e-03
6.001220147143890790e+04 1.363256918502187665e+00 6.924618358384541233e-03
6.001220150624625967e+04 1.373195353111412942e+00 7.017497858320030646e-03
6.001220154105360416e+04 1.359003322438908201e+00 6.906430837625055982e-03
6.001220157586095593e+04 1.383397456887142551e+00 7.081423397379374082e-03
6.001220161066831497e+04 1.388204687705169249e+00 7.173296608637120750e-03
6.001220164547565946e+04 1.386979328977733683e+00 7.056939415513498529e-03
6.001220168028301123e+04 1.383899915119348734e+00 7.129981869219297747e-03
6.001220171509036300e+04 1.389569802072686988e+00 7.166198899388614291e-03
6.001220174989770749e+04 1.386037965927452875e+00 7.080332527952025792e-03
6.001220178470505925e+04 1.386046035246802699e+00 7.073472361202632827e-03
6.001220181951241102e+04 1.389816306098463183e+00 7.003715572893840641e-03
6.001220185431976279e+04 1.379635486703343572e+00 6.984726666105191099e-03
6.001220188912711455e+04 1.381095424322730691e+00 7.028523589770262203e-03
6.001220192393446632e+04 1.391625114065962565e+00 7.067754696745325374e-03
6.001220195874181809e+04 1.411227334879427975e+00 7.173254582646735114e-03
6.001220199354916986e+04 1.388679532771563530e+00 7.053716299440694268e-03
6.001220202835652162e+04 1.379269403046845310e+00 6.990813403170559673e-03
6.001220206316387339e+04 1.386359821080448640e+00 7.033867298731895194e-03
6.001220209797122516e+04 1.412312133449820761e+00 7.116260214627440073e-03
6.001220213277857692e+04 1.398146649896318428e+00 7.139741255727137179e-03
6.001220216758592869e+04 1.405509110163147390e+00 7.215690567018711796e-03
6.001220220239328046e+04 1.398963383821139272e+00 7.227098859837248652e-03
6.001220223720063223e+04 1.401420381129222070e+00 7.110260401651339116e-03
6.001220227200798399e+04 1.387562786812328364e+00 7.023390516221858677e-03
6.001220230681533576e+04 1.405945543226136962e+00 7.047456699684023947e-03
6.001220234162268753e+04 1.395806003942215323e+00 7.040412946890023220e-03
6.001220237643003929e+04 1.412665450876708473e+00 7.132284752596548469e-03
6.001220241123739106e+04 1.400227170149896727e+00 7.023785561536872828e-03
6.001220244604474283e+04 1.401900207604116932e+00 7.070574235482346773e-03
6.001220248085209460e+04 1.389992850864662621e+00 7.161268246854715636e-03
6.001220251565943909e+04 1.382166267115891412e+00 6.989744907697878658e-03
6.001220255046679085e+04 1.385084606745997871e+00 6.993759098577006367e-03
6.001220258527414262e+04 1.381575156446496866e+00 6.929500384314560106e-03
6.001220262008149439e+04 1.397076702336228493e+00 7.047836334277664608e-03
6.001220265488884615e+04 1.390537969138996965e+00 6.996265675322218061e-03
6.001220268969619792e+04 1.394653997897639552e+00 7.120077848126731002e-03
6.001220272450354969e+04 1.390404663276831654e+00 7.141887442762852832e-03
6.001220275931089418e+04 1.383810341837508062e+00 7.082620770372221285e-03
6.001220279411824595e+04 1.384964008140853187e+00 7.025404972174358227e-03
6.001220282892559771e+04 1.375032276662572439e+00 7.105963353897025263e-03
6.001220286373294948e+04 1.384150040970586915e+00 7.054546762473979868e-03
6.001220289854030125e+04 1.383529660459992261e+00 7.053427269047485813e-03
6.001220293334765302e+04 1.386812369419923696e+00 7.084390026647178693e-03
6.001220296815500478e+04 1.382539070722313079e+00 7.025730411715073488e-03
6.001220300296235655e+04 1.387803217423348778e+00 7.124750860898790630e-03
6.001220303776970832e+04 1.382976112732741125e+00 7.147773282025588273e-03
6.001220307257706008e+04 1.372959992602805990e+00 7.062774314833444866e-03
6.001220310738441185e+04 1.382408172769870935e+00 7.077285857822401653e-03
6.001220314219176362e+04 1.377387425635331564e+00 7.089024687106394544e-03
6.001220317699911539e+04 1.389626143316765594e+00 7.078140779485817165e-03
6.001220321180646715e+04 1.384021846731524175e+00 7.162242516714316387e-03
6.001220324661381892e+04 1.361012057292369182e+00 7.049282710318790363e-03
6.001220328142117069e+04 1.367003367003366998e+00 7.044261272257416710e-03
6.001220331622852245e+04 1.360339378940898847e+00 6.960615947433745031e-03
6.001220335103587422e+04 1.361624856811696427e+00 6.943434983862612972e-03
6.001220338584322599e+04 1.366727125170890567e+00 6.938904979100245403e-03
6.001220342065057775e+04 1.380115799763478535e+00 7.080299145456162707e-03
6.001220345545792952e+04 1.392522297479463100e+00 7.084282939195581455e-03
6.001220349026528129e+04 1.357968713657483839e+00 7.002112585120065687e-03
6.001220352507262578e+04 1.356025361358585979e+00 7.011664460239123639e-03
6.001220355987997755e+04 1.345898762666928095e+00 6.910015893145263731e-03
6.001220359468732931e+04 1.353779644772527879e+00 6.946049608171312069e-03
6.001220362949468108e+04 1.356085556571469120e+00 6.988216218659691267e-03
6.001220366430203285e+04 1.346886126918703797e+00 6.886463854283759838e-03
6.001220369910938462e+04 1.355762628873734554e+00 6.963081636475458580e-03
6.001220373391673638e+04 1.354292666970504433e+00 6.854759021611924255e-03
6.001220376872408087e+04 1.330712367227375070e+00 6.836109046223626425e-03
6.001220380353143264e+04 1.359372527406566444e+00 7.085418873100148181e-03
6.001220383833878441e+04 1.355703834845389810e+00 6.971532315327095934e-03
6.001220387314613617e+04 1.351726144166694787e+00 6.905662688875453120e-03
6.001220390795348794e+04 1.349206781025859447e+00 6.956066911887779161e-03
6.001220394276083971e+04 1.351573748295622712e+00 6.915814626117108843e-03
6.001220397756819148e+04 1.338490230497197730e+00 6.840052081030146246e-03
6.001220401237554324e+04 1.349772902096476379e+00 6.968404435745317524e-03
6.001220404718289501e+04 1.324768779880056924e+00 6.820758805931615397e-03
6.001220408199024678e+04 1.342615362459968598e+00 6.907706468766786241e-03
6.001220411679759854e+04 1.350336704703217761e+00 7.005381037482347716e-03
6.001220415160495031e+04 1.345087312874200469e+00 6.976365997863724806e-03
6.001220418641230208e+04 1.350364661659317456e+00 6.994122833759225041e-03
6.001220422121965385e+04 1.348041361982821762e+00 7.023138171976444320e-03
6.001220425602700561e+04 1.352386998406748031e+00 7.114548802479936720e-03
6.001220429083435738e+04 1.342965828129063066e+00 6.989194425504847291e-03
6.001220432564170915e+04 1.342640206181351825e+00 6.914033268319959118e-03
6.001220436044906091e+04 1.336811845478820260e+00 6.938061986209707356e-03
6.001220439525640541e+04 1.344909275082073474e+00 6.840331699137452634e-03
6.001220443006375717e+04 1.359220535183567113e+00 6.970521282101413765e-03
6.001220446487110894e+04 1.338677891410879672e+00 6.998326069890882170e-03
6.001220449967846071e+04 1.346666557355545413e+00 6.966719798252810764e-03
6.001220453448581247e+04 1.348066403359541976e+00 7.035575387528329380e-03
6.001220456929316424e+04 1.341111316226693884e+00 6.951312149602710717e-03
6.001220460410051601e+04 1.359060111845589613e+00 6.994300595800247849e-03
6.001220463890786777e+04 1.355936900242955101e+00 6.975628316708002916e-03
6.001220467371521227e+04 1.348570994759003661e+00 6.886680290204966019e-03
6.001220470852256403e+04 1.361691232896646175e+00 6.923185562507945708e-03
6.001220474332991580e+04 1.363766200866785017e+00 6.959026223624507901e-03
6.001220477813726757e+04 1.361233066626032384e+00 7.025320146652388846e-03
6.001220481294461933e+04 1.347393764035239361e+00 6.905913742066976946e-03
6.001220484775197110e+04 1.371133370442374488e+00 7.024206540311663319e-03
6.001220488255932287e+04 1.372962903162342263e+00 7.084618456339813151e-03
6.001220491736667464e+04 1.381626230839508640e+00 7.057109273586942809e-03
6.001220495217402640e+04 1.384551232434671819e+00 7.013798349506734225e-03
6.001220498698137817e+04 1.376689932632204183e+00 7.035663751531086654e-03
6.001220502178872994e+04 1.392184511542268854e+00 7.181989348526233649e-03
6.001220505659608170e+04 1.381456356561803211e+00 7.106212544360107110e-03
6.001220509140343347e+04 1.381107434238098008e+00 7.205486824812472324e-03
6.001220512621078524e+04 1.401276521437832878e+00 7.126674810191372701e-03
6.001220516101813701e+04 1.407521094615798107e+00 7.195166981328264544e-03
6.001220519582548877e+04 1.401505300614808158e+00 7.138952875888534069e-03
6.001220523063284054e+04 1.392543548879393134e+00 7.057313837281982416e-03
6.001220526544019231e+04 1.390324739000644572e+00 7.213468528574334265e-03
6.001220530024754407e+04 1.407694775636455509e+00 7.101591254257790149e-03
6.001220533505489584e+04 1.393433802724581394e+00 7.107663205526632347e-03
6.001220536986224761e+04 1.389700171411667462e+00 7.149517208002676913e-03
6.001220540466959937e+04 1.396833016698466157e+00 7.122525468460275989e-03
6.001220543947695114e+04 1.405086371707907844e+00 7.159743200941147065e-03
6.001220547428430291e+04 1.382111251151489251e+00 7.151779750562549214e-03
6.001220550909164740e+04 1.395614013728020630e+00 7.169337738841393901e-03
6.001220554389899917e+04 1.400767415687574902e+00 7.115989706110646164e-03
6.001220557870635093e+04 1.406201831658723256e+00 7.090683997752680358e-03
6.001220561351370270e+04 1.416899367411446509e+00 7.215235809144926807e-03
6.001220564832105447e+04 1.408696757065827754e+00 7.281149693803848355e-03
6.001220568312840624e+04 1.415288362477740813e+00 7.337970851580952539e-03
6.001220571793575800e+04 1.416983965469137186e+00 7.266766046620235474e-03
6.001220575274310977e+04 1.417834094883124951e+00 7.296353872907926710e-03
6.001220578755045426e+04 1.425431985104672838e+00 7.237294281590406393e-03
6.001220582235780603e+04 1.423710553731143413e+00 7.314044412290223243e-03
6.001220585716515779e+04 1.423173088471323178e+00 7.380134413686665652e-03
6.001220589197250956e+04 1.424836049730901166e+00 7.269064195083300636e-03
6.001220592677986133e+04 1.426992435884208543e+00 7.273453958211709668e-03
6.001220596158721310e+04 1.432499228944732472e+00 7.242175880731893667e-03
6.001220599639456486e+04 1.442130723335054876e+00 7.352099437155550435e-03
6.001220603120191663e+04 1.436921728113100594e+00 7.326354471359791676e-03
6.001220606600926840e+04 1.426210237109624579e+00 7.272266142839306675e-03
6.001220610081662016e+04 1.410144679881522034e+00 7.171863893985028042e-03
6.001220613562397193e+04 1.421950904831426277e+00 7.160457604180844524e-03
6.001220617043132370e+04 1.419100481593339236e+00 7.175855219466272493e-03
6.001220620523867547e+04 1.424647627921086013e+00 7.178047419531502320e-03
6.001220624004602723e+04 1.428082182461391847e+00 7.236927324390063192e-03
6.001220627485337900e+04 1.422554605305313968e+00 7.169959682298264816e-03
6.001220630966073077e+04 1.411988983946912191e+00 7.110791047139444244e-03
6.001220634446808253e+04 1.429043342006566020e+00 7.195333675276756324e-03
6.001220637927543430e+04 1.418945886628045772e+00 7.192760571437441068e-03
6.001220641408278607e+04 1.417599931968217097e+00 7.085464985163702004e-03
6.001220644889013784e+04 1.427741036292085708e+00 7.241190680752412553e-03
6.001220648369748960e+04 1.411201554666110525e+00 7.216710204957323127e-03
6.001220651850484137e+04 1.407540529767332682e+00 7.034628765719688412e-03
6.001220655331218586e+04 1.398139675897727363e+00 7.109284628847357436e-03
6.001220658811953763e+04 1.417444531761265392e+00 7.160318499432662478e-03
6.001220662292688939e+04 1.402847351820930122e+00 7.138743911162548535e-03
6.001220665773424116e+04 1.405326287062115265e+00 7.147826665097709899e-03
6.001220669254159293e+04 1.392889135002198575e+00 7.036672868144654147e-03
6.001220672734894470e+04 1.411491443548818614e+00 7.110855262497155216e-03
6.001220676215629646e+04 1.413971076352504186e+00 7.193519617621144981e-03
6.001220679696364823e+04 1.409750802212057064e+00 7.178785461416352202e-03
6.001220683177099272e+04 1.412606059612062426e+00 7.249304406187402974e-03
6.001220686657834449e+04 1.396308616657178758e+00 7.124019076655983308e-03
6.001220690138569626e+04 1.394134309543203720e+00 7.268318562415355781e-03
6.001220693619304802e+04 1.426562120978234649e+00 7.222862511545956668e-03
6.001220697100039979e+04 1.408036885982346442e+00 7.128867305447121258e-03
6.001220700580775156e+04 1.399867508134810645e+00 7.093310170032770222e-03
6.001220704061510332e+04 1.408850731057779360e+00 7.206303300788192805e-03
6.001220707542245509e+04 1.410972608741345224e+00 7.258436248087439535e-03
6.001220711022980686e+04 1.409918080548414610e+00 7.165609659053795780e-03
6.001220714503715863e+04 1.406715637991073686e+00 7.178470856515292882e-03
6.001220717984451039e+04 1.405218699956671591e+00 7.099590157461228325e-03
6.001220721465186216e+04 1.403910738079115594e+00 7.102409869607607777e-03
6.001220724945921393e+04 1.392127625221665665e+00 7.090861801122934870e-03
6.001220728426656569e+04 1.396602708926204972e+00 7.105980463553022812e-03
6.001220731907391746e+04 1.401434580980760458e+00 7.115809809420145342e-03
6.001220735388126923e+04 1.405215111728938870e+00 7.134563628337598981e-03
6.001220738868862099e+04 1.401516485226142139e+00 7.151390105233093597e-03
6.001220742349597276e+04 1.390856521092941556e+00 7.051708611212590370e-03
6.001220745830332453e+04 1.405168453397815043e+00 7.175342601624883944e-03
6.001220749311067630e+04 1.388692113826108798e+00 6.995893919633296154e-03
6.001220752791802806e+04 1.391096933878457786e+00 7.060885477948716446e-03
6.001220756272537983e+04 1.390158561792863345e+00 7.095845027958236351e-03
6.001220759753273160e+04 1.381843893099583109e+00 7.034994149931726899e-03
6.001220763234008336e+04 1.370241805539327729e+00 6.903706829120310508e-03
6.001220766714742786e+04 1.382582712803799740e+00 6.968951992062299636e-03
6.001220770195477962e+04 1.391841202079431739e+00 7.073918432040897201e-03
6.001220773676213139e+04 1.400367918903623776e+00 7.046638003641696353e-03
6.001220777156948316e+04 1.394049373543064130e+00 7.049009656989137750e-03
6.001220780637683492e+04 1.397819185381526497e+00 7.030112363072116462e-03
6.001220784118418669e+04 1.400167422546419793e+00 7.083383653642523307e-03
6.001220787599153846e+04 1.379030124146509717e+00 6.995185286321497012e-03
6.001220791079889023e+04 1.381899784814017762e+00 6.996926617170634577e-03
6.001220794560624199e+04 1.378717434326456548e+00 7.011940506333323719e-03
6.001220798041358648e+04 1.394758458669777212e+00 7.108034713024536169e-03
6.001220801522093825e+04 1.395572202235254577e+00 7.058604538401780197e-03
6.001220805002829002e+04 1.394543797590111156e+00 7.002030616153245846e-03
6.001220808483564178e+04 1.380408966130791892e+00 6.950846685145063188e-03
6.001220811964299355e+04 1.373522789881442385e+00 7.055220323172681392e-03
6.001220815445034532e+04 1.387595193329968168e+00 7.109364751293565515e-03
6.001220818925769709e+04 1.383876712328767189e+00 7.077271283732629835e-03
6.001220822406504885e+04 1.403856569356646045e+00 7.181596321978493506e-03
6.001220825887240062e+04 1.394636945821644547e+00 7.100809261513509225e-03
6.001220829367975239e+04 1.401778281364060019e+00 7.229159773700352676e-03
6.001220832848710415e+04 1.394836927419864203e+00 7.185824875755996745e-03
6.001220836329445592e+04 1.407946701181468141e+00 7.150885244094572733e-03
6.001220839810180769e+04 1.413566192073899996e+00 7.245930569449119188e-03
6.001220843290915946e+04 1.393136080232532548e+00 7.204107795813212596e-03
6.001220846771651122e+04 1.411759053081575788e+00 7.352968540158679595e-03
6.001220850252386299e+04 1.394949343237117390e+00 7.200692814512268253e-03
6.001220853733121476e+04 1.410495911532298363e+00 7.135544033023837746e-03
6.001220857213856652e+04 1.386222546749584117e+00 7.023543960229442114e-03
6.001220860694591829e+04 1.406216258857585721e+00 7.130555784176787100e-03
6.001220864175327006e+04 1.410454692377877794e+00 7.257048444230159920e-03
6.001220867656062183e+04 1.397293124896956007e+00 7.107696043973119569e-03
6.001220871136797359e+04 1.392352987211351145e+00 6.977701697667407568e-03
6.001220874617532536e+04 1.413909935707396093e+00 7.230606250898817880e-03
6.001220878098266985e+04 1.410008992325727517e+00 7.190952375797677286e-03
6.001220881579002162e+04 1.390428579024071798e+00 7.013428671238333516e-03
6.001220885059737338e+04 1.407169624761686055e+00 7.218340957317370514e-03
6.001220888540472515e+04 1.390635608675873325e+00 7.004883989811040365e-03
6.001220892021207692e+04 1.395711274320037498e+00 7.050679726539601719e-03
6.001220895501942869e+04 1.378586228288679605e+00 7.002465220148789207e-03
6.001220898982678045e+04 1.394729506848160216e+00 7.021428091902172201e-03
6.001220902463413222e+04 1.388908009778407893e+00 7.134358300751773678e-03
6.001220905944148399e+04 1.400185193434001940e+00 7.216011975003804729e-03
6.001220909424882848e+04 1.394398750990226032e+00 7.033741221940412701e-03
6.001220912905618025e+04 1.401862965381924342e+00 7.086195978392445180e-03
6.001220916386353201e+04 1.410114024914177255e+00 7.174807469440939306e-03
6.001220919867088378e+04 1.417112372839959944e+00 7.225958157436009749e-03
6.001220923347823555e+04 1.415532689890296680e+00 7.728557288660880403e-03
6.001220926828558731e+04 1.419280709041574662e+00 7.748789648507597300e-03
6.001220930309293908e+04 1.396837621106940430e+00 7.459156660158092027e-03
6.001220933790029085e+04 1.429669291849233748e+00 7.821081861977333821e-03
6.001220937270764261e+04 1.434242161140059979e+00 7.800404067294235654e-03
6.001220940751499438e+04 1.401127328430559871e+00 7.795805955224189947e-03
6.001220944232234615e+04 1.422243338075427355e+00 7.675766717813112434e-03
6.001220947712969792e+04 1.400979747333959580e+00 7.607044436012024534e-03
6.001220951193704968e+04 1.417438564668449752e+00 7.436017349753243355e-03
6.001220954674440145e+04 1.428391325243465237e+00 7.500435992761713723e-03
6.001220958155175322e+04 1.431856979562475374e+00 7.469122686997678277e-03
6.001220961635910498e+04 1.420392050606559708e+00 7.693364272942268024e-03
6.001220965116645675e+04 1.423408868554524309e+00 7.533909468268287085e-03
6.001220968597380852e+04 1.408500574543705364e+00 7.707014180395728616e-03
6.001220972078116029e+04 1.418661034563679646e+00 7.778552839494032659e-03
6.001220975558851205e+04 1.427551434804723574e+00 7.820676745947380618e-03
6.001220979039586382e+04 1.410899966047025167e+00 7.626825362477673148e-03
6.001220982520321559e+04 1.427788670803770588e+00 7.970624931619329362e-03
6.001220986001056008e+04 1.433560295324036282e+00 7.521738870144419227e-03
6.001220989481791185e+04 1.435258946651734702e+00 7.694936104570625039e-03
6.001220992962526361e+04 1.425132324961169150e+00 7.564693250773964900e-03
6.001220996443261538e+04 1.422534076540101333e+00 7.568080970792621237e-03
6.001220999923996715e+04 1.416234735304973125e+00 7.695205603183269058e-03
6.001221003404731891e+04 1.425701436958917379e+00 7.604816113135199479e-03
6.001221006885467068e+04 1.413969730375577383e+00 7.590149105264936552e-03
6.001221010366202245e+04 1.417234655623190509e+00 7.689634706396140246e-03
6.001221013846936694e+04 1.412661776059698671e+00 7.399373401269587758e-03
6.001221017327671871e+04 1.423386162812058098e+00 7.903468063309892350e-03
6.001221020808407047e+04 1.426067486275751195e+00 7.859298575987744284e-03
6.001221024289142224e+04 1.438813531273855029e+00 7.745394759554454119e-03
6.001221027769877401e+04 1.444931601061714810e+00 7.976720050056675462e-03
6.001221031250612577e+04 1.452429238332214156e+00 8.055260171192379567e-03
6.001221034731347754e+04 1.430665118112981915e+00 7.908335595733792869e-03
6.001221038212082931e+04 1.432555663689692116e+00 7.762118964232685159e-03
6.001221041692818108e+04 1.429459921978754045e+00 7.791038445276188447e-03
6.001221045173553284e+04 1.423229717545875905e+00 7.755304468864220209e-03
6.001221048654288461e+04 1.425421410962160573e+00 7.739863853420750339e-03
6.001221052135023638e+04 1.432924438019902658e+00 7.742839909558702285e-03
6.001221055615758814e+04 1.438667704626334753e+00 7.426560360573856816e-03
6.001221059096493991e+04 1.414487823898668006e+00 7.724916076587090910e-03
6.001221062577229168e+04 1.432207513004410959e+00 7.768371048354040867e-03
6.001221066057964345e+04 1.424717291591609314e+00 7.762333060487551332e-03
6.001221069538699521e+04 1.426718315481606991e+00 7.723679917395120595e-03
6.001221073019434698e+04 1.418479943626482775e+00 7.834661901977681489e-03
6.001221076500169875e+04 1.420004130757242855e+00 7.650543712807504962e-03
6.001221079980905051e+04 1.429255960651739210e+00 7.891213209775000542e-03
6.001221083461640228e+04 1.423326087740697687e+00 7.667403312477738715e-03
6.001221086942375405e+04 1.427761086795946044e+00 7.701816393440786244e-03
6.001221090423110581e+04 1.433738842597255703e+00 7.696927905818050884e-03
6.001221093903845031e+04 1.425700228577424955e+00 7.791423774700968752e-03
6.001221097384580207e+04 1.413564383521031198e+00 7.688629984321544188e-03
6.001221100865315384e+04 1.424712979652815070e+00 7.681988359676760435e-03
6.001221104346050561e+04 1.414240408904591018e+00 7.568175239733175921e-03
6.001221107826785737e+04 1.428427601170462857e+00 7.831818810677973475e-03
6.001221111307520914e+04 1.417385518117476373e+00 7.673520524995459946e-03
6.001221114788256091e+04 1.409127376907117535e+00 7.644645413113002400e-03
6.001221118268991268e+04 1.414340133225125529e+00 7.710313414533939182e-03
6.001221121749725717e+04 1.407549991012239765e+00 7.347278132784558144e-03
6.001221125230460893e+04 1.415546359617890770e+00 7.573295151239456575e-03
6.001221128711196070e+04 1.409022656518589933e+00 7.345806549427276108e-03
6.001221132191931247e+04 1.412867457969020135e+00 7.639115290492672593e-03
6.001221135672666423e+04 1.430061338943827032e+00 7.642155912007661533e-03
6.001221139153401600e+04 1.401503557597290062e+00 7.446511794372101360e-03
6.001221142634136777e+04 1.414564472652684257e+00 7.854500430474703129e-03
6.001221146114871954e+04 1.413621633551707113e+00 7.791225840102043200e-03
6.001221149595607130e+04 1.395528298411050860e+00 7.584514639913878496e-03
6.001221153076342307e+04 1.403236586662809371e+00 7.628357859332704494e-03
6.001221156557077484e+04 1.413043595379708695e+00 7.723388014855376779e-03
6.001221160037812660e+04 1.423979753932834047e+00 7.912716692383079883e-03
6.001221163518547837e+04 1.423223851552516406e+00 7.830903265669458824e-03
6.001221166999283014e+04 1.395113684431739554e+00 7.590538355260428686e-03
6.001221170480018191e+04 1.392379969439455190e+00 7.630476442814176571e-03
6.001221173960753367e+04 1.396708881289956405e+00 7.625268743233979719e-03
6.001221177441488544e+04 1.402012659580078591e+00 7.494436868316487442e-03
6.001221180922223721e+04 1.409562882978550480e+00 7.606275297843787843e-03
6.001221184402958897e+04 1.404262966726482542e+00 7.702567247011068291e-03
6.001221187883694074e+04 1.387255818583683853e+00 7.717156834234149831e-03
6.001221191364429251e+04 1.392298639335093124e+00 7.439211120046362001e-03
6.001221194845164428e+04 1.396250098810727591e+00 7.368946868361401364e-03
6.001221198325899604e+04 1.394101232956803660e+00 7.388450303567307108e-03
6.001221201806634781e+04 1.376517341529629235e+00 7.163756473746523204e-03
6.001221205287369958e+04 1.398800626427907368e+00 7.277570080251986179e-03
6.001221208768105134e+04 1.382379198750139482e+00 7.228850820447966716e-03
6.001221212248840311e+04 1.394860869788270508e+00 7.495750328372853891e-03
6.001221215729574760e+04 1.398861195283567893e+00 7.579944570506081530e-03
6.001221219210309937e+04 1.383666713102193579e+00 7.200397539434109234e-03
6.001221222691045114e+04 1.378468621254824722e+00 7.135739432421536396e-03
6.001221226171781018e+04 1.380760256460899615e+00 7.362738508796151660e-03
6.001221229652515467e+04 1.379373563452881202e+00 7.232632973736288773e-03
6.001221233133250644e+04 1.378904102487848560e+00 7.214230441363334197e-03
6.001221236613985820e+04 1.370375886382085184e+00 7.663561696002617676e-03
6.001221240094720270e+04 1.375321910933265723e+00 7.429904590760772094e-03
6.001221243575455446e+04 1.372001397249368537e+00 7.285807772039126252e-03
6.001221247056190623e+04 1.378723914575498588e+00 7.449429995429759054e-03
6.001221250536925800e+04 1.379072138978434170e+00 7.618664171327016628e-03
6.001221254017660976e+04 1.375112340503392927e+00 7.627936488966977242e-03
6.001221257498396153e+04 1.383844164074044647e+00 7.247694483731290105e-03
6.001221260979131330e+04 1.365829006966422732e+00 7.366494065869332898e-03
6.001221264459866507e+04 1.377914095538102845e+00 7.521643744012936929e-03
6.001221267940601683e+04 1.389868251147014844e+00 7.592349118959271226e-03
6.001221271421336860e+04 1.368340389046674765e+00 7.441463480210004297e-03
6.001221274902072037e+04 1.373088334766099816e+00 7.401408389576156002e-03
6.001221278382807213e+04 1.385681842934302521e+00 7.672225195617336964e-03
6.001221281863542390e+04 1.368079885524976946e+00 7.538828685257834873e-03
6.001221285344277567e+04 1.384373024094278426e+00 7.479890929376073819e-03
6.001221288825012743e+04 1.387016556069441631e+00 7.636687959669597771e-03
6.001221292305747920e+04 1.391022335385309505e+00 7.704005614737309549e-03
6.001221295786483097e+04 1.389570745850749134e+00 7.566620906847301709e-03
6.001221299267218274e+04 1.382671306080793361e+00 7.788909838144875662e-03
6.001221302747953450e+04 1.387595132406185705e+00 7.059121132405607110e-03
6.001221306228688627e+04 1.396384365442903785e+00 7.115403246147818453e-03
6.001221309709423804e+04 1.381358314840139601e+00 6.948125493403871020e-03
6.001221313190158980e+04 1.383009657900069689e+00 7.014271430373242126e-03
6.001221316670894157e+04 1.392396008294169318e+00 7.044453568628298960e-03
6.001221320151628606e+04 1.391073560024931544e+00 7.194794361952460207e-03
6.001221323632363783e+04 1.396614124384302213e+00 6.983026231975685873e-03
6.001221327113098960e+04 1.394860522250427115e+00 7.126838478839746423e-03
6.001221330593834136e+04 1.395590582818421632e+00 7.104815089708840618e-03
6.001221334074569313e+04 1.399857012656017252e+00 7.027817556991861059e-03
6.001221337555304490e+04 1.404131122348211136e+00 7.084659925931717679e-03
6.001221341036039667e+04 1.395745908160168636e+00 7.133968349677693131e-03
6.001221344516774843e+04 1.391957484788340915e+00 7.045194016470661055e-03
6.001221347997509292e+04 1.394612737104227618e+00 7.117200697018629188e-03
6.001221351478244469e+04 1.399584505494655406e+00 7.071273150454551910e-03
6.001221354958979646e+04 1.398011243755360011e+00 7.027098504068620029e-03
6.001221358439714822e+04 1.409362614957723858e+00 7.117154019723681557e-03
6.001221361920449999e+04 1.420067481925458841e+00 7.189525599709451799e-03
6.001221365401185176e+04 1.422526540868511269e+00 7.176987048570986766e-03
6.001221368881920353e+04 1.409374448142362457e+00 7.092760388740502499e-03
6.001221372362655529e+04 1.411940021633241393e+00 7.135520352952016802e-03
6.001221375843390706e+04 1.408414793706030066e+00 7.187920987158814314e-03
6.001221379324125883e+04 1.406802156553471406e+00 7.074104490502152245e-03
6.001221382804861059e+04 1.402046222933037267e+00 7.116180561241245046e-03
6.001221386285596236e+04 1.424686276049523581e+00 7.196895521989580928e-03
6.001221389766331413e+04 1.418787211066012910e+00 7.143937518543503652e-03
6.001221393247066590e+04 1.411486288803274647e+00 7.170862503119364816e-03
6.001221396727801766e+04 1.423785080275372206e+00 7.334367501671864263e-03
6.001221400208536943e+04 1.407864280125035394e+00 7.261613813722272819e-03
6.001221403689272120e+04 1.402992652850622690e+00 7.140456488008403539e-03
6.001221407170007296e+04 1.397175729075352812e+00 7.135068736951220153e-03
6.001221410650742473e+04 1.397129029297380809e+00 7.150404781881801453e-03
6.001221414131477650e+04 1.413370911424445264e+00 7.200247723476708994e-03
6.001221417612212826e+04 1.403994903869701938e+00 7.047054841098884630e-03
6.001221421092948003e+04 1.403274753209568404e+00 7.096111726115765170e-03
6.001221424573682452e+04 1.389313712977621629e+00 7.119300193127365943e-03
6.001221428054417629e+04 1.402356315639529782e+00 7.121183065946273295e-03
6.001221431535152806e+04 1.392168810806739820e+00 7.036517980521198902e-03
6.001221435015887982e+04 1.391378164403640483e+00 6.957501476406993332e-03
6.001221438496623159e+04 1.378939488053033680e+00 6.986427811544231037e-03
6.001221441977358336e+04 1.393653466736009650e+00 7.173293000873643896e-03
6.001221445458093513e+04 1.386612795939986542e+00 7.134715364976381390e-03
6.001221448938828689e+04 1.393565460601035033e+00 7.028902975252104834e-03
6.001221452419563866e+04 1.393039260112577393e+00 7.208490739661795044e-03
6.001221455900298315e+04 1.386672769452288456e+00 7.118742321584500300e-03
6.001221459381033492e+04 1.399576694463914084e+00 7.083259323558906834e-03
6.001221462861768669e+04 1.402395171790259853e+00 7.114870822983190846e-03
6.001221466342503845e+04 1.395663737327877740e+00 7.056072567439464378e-03
6.001221469823239022e+04 1.394750743090489964e+00 7.088909353435202988e-03
6.001221473303974926e+04 1.393994172875050674e+00 7.053578526640479074e-03
6.001221476784709375e+04 1.384800680529918893e+00 7.015872921887435568e-03
6.001221480265444552e+04 1.370706259268472005e+00 6.950221953479706130e-03
6.001221483746179729e+04 1.375297044889055575e+00 6.955120335049895346e-03
6.001221487226914905e+04 1.385977922383550665e+00 6.978567794308380978e-03
6.001221490707650082e+04 1.391894706836819706e+00 7.022101114143104034e-03
6.001221494188385259e+04 1.381251402269466855e+00 6.984685176841014947e-03
6.001221497669120436e+04 1.374171217115152333e+00 7.042863479931361914e-03
6.001221501149855612e+04 1.364843110578721319e+00 7.011517202438727336e-03
6.001221504630590789e+04 1.377023080507773889e+00 7.017882733213817378e-03
6.001221508111325966e+04 1.361260824101095501e+00 7.018257015652837501e-03
6.001221511592061142e+04 1.372405564964584768e+00 7.078197224830050892e-03
6.001221515072796319e+04 1.371960282526359043e+00 7.040491161312186115e-03
6.001221518553531496e+04 1.373685651212925629e+00 7.084468663244845345e-03
6.001221522034266673e+04 1.378327410475304271e+00 7.035732994240188713e-03
6.001221525515001849e+04 1.369309421407125082e+00 6.942529616482912697e-03
6.001221528995737026e+04 1.367037737265635045e+00 7.059829755832858211e-03
6.001221532476472203e+04 1.366783898461829461e+00 7.016232572989410977e-03
6.001221535957207379e+04 1.368309365519205567e+00 7.073130198273878608e-03
6.001221539437942556e+04 1.363485397976712976e+00 6.915011549378180522e-03
6.001221542918677005e+04 1.360419918879307355e+00 7.075541378159134510e-03
6.001221546399412182e+04 1.367558956670514414e+00 6.975705240706302560e-03
6.001221549880147359e+04 1.357103924171029430e+00 6.892963546820118914e-03
6.001221553360882535e+04 1.340589314984058644e+00 6.822599484133411683e-03
6.001221556841617712e+04 1.346566100904737384e+00 7.000868473331679775e-03
6.001221560322352889e+04 1.358008382734029240e+00 6.944410676957960861e-03
6.001221563803088065e+04 1.359359404648306180e+00 6.960306341556653058e-03
6.001221567283822515e+04 1.359442699546811628e+00 6.988841572942455609e-03
6.001221570764557691e+04 1.350251355954229293e+00 6.860425439121359791e-03
6.001221574245292868e+04 1.350369333835234498e+00 6.950418332439843756e-03
6.001221577726028045e+04 1.349271251127231119e+00 6.949422157599128430e-03
6.001221581206763221e+04 1.350953616415840219e+00 6.944649210160463472e-03
6.001221584687498398e+04 1.355118416121116276e+00 7.031289277925118278e-03
6.001221588168233575e+04 1.355561186884272074e+00 6.960314969775788750e-03
6.001221591648968752e+04 1.353766767335384813e+00 6.908042150656814803e-03
6.001221595129703928e+04 1.340682299180338877e+00 6.828490925541347116e-03
6.001221598610439105e+04 1.335958453978097094e+00 6.830155876069532103e-03
6.001221602091174282e+04 1.332058319296377302e+00 6.735430525604910006e-03
6.001221605571909458e+04 1.342091224508451752e+00 6.841884431306760606e-03
6.001221609052644635e+04 1.333276905035269966e+00 6.798733947168925269e-03
6.001221612533379812e+04 1.344019575598192517e+00 6.824131328797069206e-03
6.001221616014114989e+04 1.359767164187269950e+00 6.953867956750054910e-03
6.001221619494850165e+04 1.340589629136797578e+00 6.827159195870360908e-03
6.001221622975585342e+04 1.351166430303121002e+00 6.908601779010903852e-03
6.001221626456320519e+04 1.328769374751257226e+00 6.765886505657079178e-03
6.001221629937055695e+04 1.329624207859772422e+00 6.783465535187343902e-03
6.001221633417790872e+04 1.334633340456659933e+00 6.847517077802124999e-03
6.001221636898526049e+04 1.341678227458522388e+00 6.884584396323580741e-03
6.001221640379261225e+04 1.335255328265508856e+00 6.771590263448386444e-03
6.001221643859996402e+04 1.340527739260561013e+00 6.860397362566500110e-03
6.001221647340731579e+04 1.327663615134764941e+00 6.760233120625739472e-03
6.001221650821466028e+04 1.327772802935828000e+00 6.811766739877084427e-03
6.001221654302201205e+04 1.331045010096351122e+00 6.853276009769778028e-03
6.001221657782936381e+04 1.326246347331075714e+00 6.827493035663355532e-03
6.001221661263671558e+04 1.331809503983960141e+00 6.814500409863652811e-03
6.001221664744406735e+04 1.335373432236745872e+00 6.846167716023563582e-03
6.001221668225141912e+04 1.339725933679507985e+00 6.849805633683622545e-03
6.001221671705877088e+04 1.329307634251274628e+00 6.763720906123891173e-03
6.001221675186612265e+04 1.339279415539052165e+00 6.747324408297312483e-03
6.001221678667346714e+04 1.335716916319944936e+00 6.809700303975992075e-03
6.001221682148081891e+04 1.334346771088662509e+00 6.838254581541307504e-03
6.001221685628817067e+04 1.338539359539092866e+00 6.887405510421995558e-03
6.001221689109552244e+04 1.357065606735761154e+00 6.891984618309096068e-03
6.001221692590287421e+04 1.350227963629469841e+00 6.927778266717246267e-03
6.001221696071022598e+04 1.363256323518105662e+00 6.949974061310489060e-03
6.001221699551757774e+04 1.363528811549439501e+00 7.044928307674993770e-03
6.001221703032492951e+04 1.363750345995631497e+00 6.980653229592215757e-03
6.001221706513228128e+04 1.363106101270352477e+00 6.978918279125046614e-03
6.001221709993963304e+04 1.362061742006615228e+00 6.953433827337259648e-03
6.001221713474698481e+04 1.361549374665254719e+00 7.064008905674776587e-03
6.001221716955433658e+04 1.368640257855859410e+00 7.052639681449665229e-03
6.001221720436168835e+04 1.383791400260598214e+00 7.043865670847762606e-03
6.001221723916904011e+04 1.382994180024252229e+00 7.132000603868991588e-03
6.001221727397639188e+04 1.386638633887744110e+00 7.050344220458861291e-03
6.001221730878374365e+04 1.362285853166990357e+00 6.924854401295814539e-03
6.001221734359109541e+04 1.373306920377275642e+00 6.988135045321861201e-03
6.001221737839844718e+04 1.366656676916424340e+00 7.003523129257831215e-03
6.001221741320579895e+04 1.379337776320860742e+00 6.984449774499247934e-03
6.001221744801315072e+04 1.386833761548132982e+00 7.011761762162140726e-03
6.001221748282050248e+04 1.383900780342385950e+00 6.994179257160564218e-03
6.001221751762785425e+04 1.385253940503520687e+00 7.059857767476399384e-03
6.001221755243520602e+04 1.375764877853094204e+00 6.971027678185765658e-03
6.001221758724255778e+04 1.377958294881270307e+00 6.970918192924207418e-03
6.001221762204990955e+04 1.377531906288896657e+00 6.956825907421177076e-03
6.001221765685726132e+04 1.401019358963536243e+00 7.093417738692315080e-03
6.001221769166461308e+04 1.387836751736720053e+00 6.984756583291067307e-03
6.001221772647195758e+04 1.400108406601796807e+00 7.069527282294115096e-03
6.001221776127930934e+04 1.386487221689468363e+00 6.988613895001976467e-03
6.001221779608666839e+04 1.377848303513146577e+00 6.961864238267919183e-03
6.001221783089401288e+04 1.368082713684971141e+00 6.928961581216483770e-03
6.001221786570136464e+04 1.398421014836991771e+00 7.044549359553967972e-03
6.001221790050871641e+04 1.383891801078934503e+00 7.049898565459955524e-03
6.001221793531606818e+04 1.424893967463912947e+00 7.201501122575370770e-03
6.001221797012341995e+04 1.400554681656180023e+00 7.016695998138289779e-03
6.001221800493076444e+04 1.398387167164000022e+00 7.086209092240580189e-03
6.001221803973811620e+04 1.391308580627291791e+00 7.035288891939921012e-03
6.001221807454547525e+04 1.396730772933968856e+00 7.093547242973184501e-03
6.001221810935282701e+04 1.406659338331093245e+00 7.095488178266227790e-03
6.001221814416017151e+04 1.411487638971661074e+00 7.145805563074004822e-03
6.001221817896752327e+04 1.421759825996469662e+00 7.134699358945917683e-03
6.001221821377487504e+04 1.425826781669906618e+00 7.161123456601693228e-03
6.001221824858222681e+04 1.426090892856401338e+00 7.219864119771789157e-03
6.001221828338957857e+04 1.413215960289455841e+00 7.070110029608579587e-03
6.001221831819693034e+04 1.401069768656685532e+00 7.062732921002152532e-03
6.001221835300428211e+04 1.413551133095594103e+00 7.207780665912892105e-03
6.001221838781163387e+04 1.402360816506432295e+00 7.053852605435883931e-03
6.001221842261898564e+04 1.415450593140234137e+00 7.132344835991115406e-03
6.001221845742633741e+04 1.419505687153907791e+00 7.103993100765344272e-03
6.001221849223368918e+04 1.422166123265123705e+00 7.116326710132422559e-03
6.001221852704104094e+04 1.408171418095652383e+00 7.038340552020632031e-03
6.001221856184839271e+04 1.412826525905240160e+00 7.105978833661039280e-03
6.001221859665574448e+04 1.412989794926088116e+00 7.104446492408820688e-03
6.001221863146309624e+04 1.410920728085039988e+00 7.142015460160563989e-03
6.001221866627044801e+04 1.424181062289441746e+00 7.204343545866684524e-03
6.001221870107779978e+04 1.423395608419961267e+00 7.194675846356593518e-03
6.001221873588514427e+04 1.408807566894562102e+00 7.121385119242915063e-03
6.001221877069249604e+04 1.413298951756571942e+00 7.128155126364854079e-03
6.001221880549984780e+04 1.413446575161999341e+00 7.074631514416860299e-03
6.001221884030719957e+04 1.421283427784369335e+00 7.122810552167441363e-03
6.001221887511455134e+04 1.403068762663161273e+00 7.030215567089578670e-03
6.001221890992190310e+04 1.409108429730904222e+00 6.975997306292385826e-03
6.001221894472925487e+04 1.428273845125789476e+00 7.139725489515112017e-03
6.001221897953660664e+04 1.424747453336815850e+00 7.094215652763805752e-03
6.001221901434395113e+04 1.447312896989781716e+00 7.292679401674773132e-03
6.001221904915130290e+04 1.434389456012675090e+00 7.164189245271054829e-03
6.001221908395865466e+04 1.439929401707044754e+00 7.241486207411015549e-03
6.001221911876600643e+04 1.428843177978706747e+00 7.137123096017568454e-03
6.001221915357335820e+04 1.433535855091107702e+00 7.150673842082618664e-03
6.001221918838070997e+04 1.434018995223520276e+00 7.283766056647715710e-03
6.001221922318806173e+04 1.425112929479444235e+00 7.145066486123140270e-03
6.001221925799541350e+04 1.423177562900947324e+00 7.170209361930272515e-03
6.001221929280276527e+04 1.407519945981484444e+00 7.081906974158296356e-03
6.001221932761011703e+04 1.404115767635424339e+00 7.160973761359880688e-03
6.001221936241746880e+04 1.407987627116324303e+00 7.070056987763992037e-03
6.001221939722482057e+04 1.420624086484101323e+00 7.182437814935392455e-03
6.001221943203217234e+04 1.409427660025000195e+00 7.134735816009922516e-03
6.001221946683952410e+04 1.416478819034004966e+00 7.093282220291660146e-03
6.001221950164687587e+04 1.396133305642699884e+00 6.992312184001519410e-03
6.001221953645422764e+04 1.384145119812493663e+00 6.975292586342044486e-03
6.001221957126157940e+04 1.384631692556759219e+00 6.974169072748999214e-03
6.001221960606893117e+04 1.387018146824305687e+00 7.018507657987066960e-03
6.001221964087628294e+04 1.395653179820084633e+00 7.015629993017345224e-03
6.001221967568363470e+04 1.400257570435872623e+00 7.034979920250555678e-03
6.001221971049098647e+04 1.405014294718679224e+00 7.101557267743624675e-03
6.001221974529833824e+04 1.383005607425570105e+00 6.924943153861646758e-03
6.001221978010568273e+04 1.383701032356690508e+00 6.965824892451053831e-03
6.001221981491303450e+04 1.387721059455966133e+00 6.944040344711175684e-03
6.001221984972038626e+04 1.370915798504046990e+00 6.905318329166953810e-03
6.001221988452773803e+04 1.380170278996425193e+00 6.897519410442785187e-03
6.001221991933508980e+04 1.375705011214213291e+00 6.887492109482000122e-03
6.001221995414244157e+04 1.389686274941032140e+00 7.026867613759898816e-03
6.001221998894979333e+04 1.360484659994643408e+00 6.892882365189710418e-03
6.001222002375714510e+04 1.382994370200623324e+00 6.943307524627271438e-03
6.001222005856449687e+04 1.376916193879707651e+00 6.938111339756514000e-03
6.001222009337184136e+04 1.385688930252478190e+00 7.044004129753506094e-03
6.001222012817919313e+04 1.374621835631395728e+00 6.933088208094591483e-03
6.001222016298654489e+04 1.371876425722674320e+00 6.907850057069263479e-03
6.001222019779389666e+04 1.374428010105383180e+00 6.936769728162678339e-03
6.001222023260124843e+04 1.363775938423325895e+00 6.888468543574756409e-03
6.001222026740860019e+04 1.357014750858156038e+00 6.781425073649882847e-03
6.001222030221595196e+04 1.368145620649611871e+00 6.959372909457332487e-03
6.001222033702330373e+04 1.371859475241794746e+00 7.036437118717940413e-03
6.001222037183065549e+04 1.357189622997210909e+00 6.886682367326639465e-03
6.001222040663800726e+04 1.372096296954332217e+00 6.912761518338966273e-03
6.001222044144535903e+04 1.372499101597298266e+00 6.941197064476024858e-03
6.001222047625271080e+04 1.374417686319666876e+00 7.050577016669117188e-03
6.001222051106006256e+04 1.367930744649094033e+00 6.946671105127160198e-03
6.001222054586741433e+04 1.359918422729343268e+00 6.843020061186193270e-03
6.001222058067476610e+04 1.359341766638132887e+00 6.930758114445192443e-03
6.001222061548211786e+04 1.341318057656520235e+00 6.849970322439974391e-03
6.001222065028946963e+04 1.365315083352050651e+00 6.847146461112852897e-03
6.001222068509682140e+04 1.363522817111735730e+00 6.885055670369785025e-03
6.001222071990417317e+04 1.364180500159486220e+00 6.871884038689441386e-03
6.001222075471152493e+04 1.350359292003923350e+00 6.849170088740230353e-03
6.001222078951887670e+04 1.351545278782330994e+00 6.822114689302644260e-03
6.001222082432622119e+04 1.351688061918105532e+00 6.937115834875602453e-03
6.001222085913357296e+04 1.365457280517451855e+00 6.867472704120952849e-03
6.001222089394092473e+04 1.373069646373408670e+00 7.019058942056286172e-03
6.001222092874827649e+04 1.368375092084461064e+00 6.951275212873588363e-03
6.001222096355562826e+04 1.377396481268302164e+00 6.959348685798024021e-03
6.001222099836298003e+04 1.369128795145721389e+00 6.975871377948995693e-03
6.001222103317033179e+04 1.364776023115256365e+00 7.013986271697341540e-03
6.001222106797768356e+04 1.370553852340932854e+00 7.026511427217118494e-03
6.001222110278502805e+04 1.377200659124582893e+00 7.004654570237541129e-03
6.001222113759237982e+04 1.362041297257693628e+00 6.906066216641349592e-03
6.001222117239973159e+04 1.364221607543829817e+00 6.856484176649992740e-03
6.001222120720708335e+04 1.366132426435065605e+00 6.873350146563774431e-03
6.001222124201443512e+04 1.381059836253941908e+00 7.076481598114382592e-03
6.001222127682178689e+04 1.370638071302654248e+00 6.969724076831407614e-03
6.001222131162913865e+04 1.356541139624359182e+00 6.864012036898542446e-03
6.001222134643649042e+04 1.377319471700079845e+00 6.921130234124790032e-03
6.001222138124384219e+04 1.378954990172406969e+00 6.957572892402098808e-03
6.001222141605119396e+04 1.386581193651228894e+00 6.910101883811820694e-03
6.001222145085854572e+04 1.394189832206360835e+00 6.973432845504791942e-03
6.001222148566589749e+04 1.379266577801523397e+00 6.965060621615067928e-03
6.001222152047324926e+04 1.402060960550398194e+00 6.984075169613745970e-03
6.001222155528060102e+04 1.392212573477585646e+00 6.930316280128128760e-03
6.001222159008795279e+04 1.406549108001869275e+00 7.018598528055319113e-03
6.001222162489530456e+04 1.409886415918627067e+00 7.168394123389027102e-03
6.001222165970265632e+04 1.414601726593707198e+00 7.166460896746494266e-03
6.001222169451000809e+04 1.408748839630775240e+00 7.087989163749800446e-03
6.001222172931735986e+04 1.410839847478984499e+00 7.202105647198083632e-03
6.001222176412471163e+04 1.419107986025630597e+00 7.155064264729360003e-03
6.001222179893206339e+04 1.410847796924697528e+00 7.021514203435227398e-03
6.001222183373941516e+04 1.403931094196108287e+00 7.064006023216677123e-03
6.001222186854676693e+04 1.400088642116969595e+00 7.000698059844146642e-03
6.001222190335411869e+04 1.420437861257678458e+00 7.065474821112750249e-03
6.001222193816146319e+04 1.419283152938197734e+00 7.102325670265168499e-03
6.001222197296881495e+04 1.416994004548273622e+00 7.010738478282052717e-03
6.001222200777616672e+04 1.404428326326830900e+00 7.071163300388511909e-03
6.001222204258351849e+04 1.411875473854234286e+00 7.076116707193021507e-03
6.001222207739087025e+04 1.411437082555572209e+00 7.113042551366767323e-03
6.001222211219822202e+04 1.428485520559205968e+00 7.167299052320242128e-03
6.001222214700557379e+04 1.418934084053447453e+00 7.107414997581750979e-03
6.001222218181292556e+04 1.412297983284958258e+00 7.148956772336730742e-03
6.001222221662027005e+04 1.409251389253522335e+00 7.005822077230550171e-03
6.001222225142762181e+04 1.403402943122821211e+00 6.975612611106281856e-03
6.001222228623497358e+04 1.417790792966822755e+00 7.023296486116382444e-03
6.001222232104232535e+04 1.409645652607779187e+00 7.038940730753951748e-03
6.001222235584967711e+04 1.404431561607066836e+00 7.068230150322499239e-03
6.001222239065702888e+04 1.400772907304701942e+00 7.061874202922271103e-03
6.001222242546438065e+04 1.405369037114008623e+00 7.055034697659110128e-03
6.001222246027173242e+04 1.403386956040850064e+00 7.013781692841424172e-03
6.001222249507908418e+04 1.405312155848775113e+00 7.029404369045498535e-03
6.001222252988643595e+04 1.413974452204217691e+00 7.101587340465364585e-03
6.001222256469378772e+04 1.414496588409631883e+00 7.077934247263539640e-03
6.001222259950113948e+04 1.413936728009149935e+00 7.104187983119040692e-03
6.001222263430849125e+04 1.414544080777552670e+00 7.109023336293400150e-03
6.001222266911584302e+04 1.410027622826611982e+00 7.038787152195291434e-03
6.001222270392319479e+04 1.416474074318635923e+00 7.115290964652520866e-03
6.001222273873054655e+04 1.409681008135057922e+00 7.082218870877972534e-03
6.001222277353789832e+04 1.409520296320358357e+00 7.116654655405272624e-03
6.001222280834525009e+04 1.400113002369228310e+00 6.995003009189623526e-03
6.001222284315260185e+04 1.405660080177392857e+00 7.034337779668420852e-03
6.001222287795995362e+04 1.394311704260787765e+00 7.034573371472265836e-03
6.001222291276730539e+04 1.397997078845171881e+00 7.071485560555769954e-03
6.001222294757465716e+04 1.417443398706845992e+00 7.111896259640878605e-03
6.001222298238200892e+04 1.407186039273114142e+00 7.032965775808922709e-03
6.001222301718935341e+04 1.402936452432411052e+00 7.084278742494946879e-03
6.001222305199670518e+04 1.398229931441583584e+00 7.034644558089414579e-03
6.001222308680405695e+04 1.392166305812361005e+00 7.042868131714743150e-03
6.001222312161140871e+04 1.410004804442663850e+00 7.078744649328914083e-03
6.001222315641876048e+04 1.401600173377262948e+00 7.124143903479222308e-03
6.001222319122611225e+04 1.394212886321924971e+00 7.091710994115461159e-03
6.001222322603346402e+04 1.405113893498265210e+00 7.052302897754074082e-03
6.001222326084081578e+04 1.382316022962727153e+00 6.988484717907474456e-03
6.001222329564816027e+04 1.405336623630861759e+00 6.994431298532708709e-03
6.001222333045551204e+04 1.405463628582766855e+00 7.021718055880338261e-03
6.001222336526286381e+04 1.386852893141736098e+00 7.025849810586190861e-03
6.001222340007021558e+04 1.399351837260450315e+00 7.016860095703413708e-03
6.001222343487756734e+04 1.394454088536898562e+00 7.033847699551161112e-03
6.001222346968491911e+04 1.409718915079926527e+00 7.062686065898477958e-03
6.001222350449227088e+04 1.398365776070940036e+00 7.038474598960712050e-03
6.001222353929962264e+04 1.389981873525086398e+00 6.946832981639641975e-03
6.001222357410697441e+04 1.400787554664673085e+00 7.063492793630030825e-03
6.001222360891432618e+04 1.392749446340672659e+00 6.943284036422168320e-03
6.001222364372167794e+04 1.402668785939567453e+00 7.050313905586316765e-03
6.001222367852902971e+04 1.399703135052973169e+00 7.000917326350680585e-03
6.001222371333638148e+04 1.407539463607842434e+00 7.112324977657825953e-03
6.001222374814373325e+04 1.409105737665758973e+00 7.180894259643816162e-03
6.001222378295108501e+04 1.405702076994675309e+00 7.156439511483390914e-03
6.001222381775843678e+04 1.406150922064835163e+00 7.241022115594167655e-03
6.001222385256578855e+04 1.401687504646213167e+00 7.116748701729921564e-03
6.001222388737314031e+04 1.398219811042626937e+00 7.112392726575860608e-03
6.001222392218049208e+04 1.391797895847037836e+00 7.002336338751457938e-03
6.001222395698784385e+04 1.395193118916805641e+00 6.991713685898406742e-03
6.001222399179519562e+04 1.403496346741221812e+00 7.000345842862054288e-03
6.001222402660254738e+04 1.400978075854543370e+00 7.064123040545263604e-03
6.001222406140989915e+04 1.392491476986830623e+00 7.015244988076387543e-03
6.001222409621724364e+04 1.400149808394236084e+00 7.063650245456293622e-03
6.001222413102459541e+04 1.388219707575581552e+00 7.008561501812209799e-03
6.001222416583194718e+04 1.387368105202015922e+00 6.990504073931805805e-03
6.001222420063929894e+04 1.382919005613472363e+00 6.910069749254710812e-03
6.001222423544665071e+04 1.405553502251789766e+00 7.024254295395149054e-03
6.001222427025400248e+04 1.394512514513991386e+00 6.926541801349969489e-03
6.001222430506135424e+04 1.404318608530952028e+00 7.045771955437949395e-03
6.001222433986870601e+04 1.380159568355559641e+00 6.852056131100084380e-03
6.001222437467605050e+04 1.386952320964138563e+00 7.014250619181202490e-03
6.001222440948340227e+04 1.377166245038152326e+00 7.006428533334852285e-03
6.001222444429075404e+04 1.390948518982974891e+00 6.989546462709586919e-03
6.001222447909810580e+04 1.401039922712526753e+00 7.016700722922249688e-03
6.001222451390545757e+04 1.401856084786831769e+00 6.990579033503273310e-03
6.001222454871280934e+04 1.404915153458116572e+00 7.075660952667150137e-03
6.001222458352016110e+04 1.399820272198441629e+00 6.982523288757883952e-03
6.001222461832751287e+04 1.402590752242926175e+00 6.978681225272012449e-03
6.001222465313486464e+04 1.391321889319026894e+00 6.941937485225327387e-03
6.001222468794221641e+04 1.399592575514614357e+00 6.962966918934515408e-03
6.001222472274956817e+04 1.394528584141820682e+00 6.927118242930551881e-03
6.001222475755691994e+04 1.406825902088166380e+00 7.043572447936310120e-03
6.001222479236427171e+04 1.408764935871169355e+00 7.019537520682052334e-03
6.001222482717162347e+04 1.394160643732644367e+00 6.953354402756876593e-03
6.001222486197897524e+04 1.410370521700959889e+00 7.115537868838064765e-03
6.001222489678632701e+04 1.405534630041195499e+00 6.992908001549756787e-03
6.001222493159367878e+04 1.408548215303064177e+00 7.076024565852222920e-03
6.001222496640103054e+04 1.391591063779771043e+00 6.952811518305374028e-03
6.001222500120838231e+04 1.421384856090845750e+00 7.100213191847581408e-03
6.001222503601572680e+04 1.397308839589887164e+00 7.024896574130257317e-03
6.001222507082307857e+04 1.394249070906855126e+00 7.007565895307515079e-03
6.001222510563043761e+04 1.391263926523000460e+00 6.903889600650754688e-03
6.001222514043778938e+04 1.400966036860697539e+00 7.042067532170319041e-03
6.001222517524513387e+04 1.402285066844201067e+00 7.029651959494762764e-03
6.001222521005248564e+04 1.397076653458471318e+00 7.071045570152368655e-03
6.001222524485983740e+04 1.391700616781323951e+00 7.018557250549563656e-03
6.001222527966718917e+04 1.408206895604772857e+00 7.049563841416106938e-03
6.001222531447453366e+04 1.397786882002965969e+00 7.014612799126871377e-03
6.001222534928188543e+04 1.403070887725402560e+00 7.041271524717705906e-03
6.001222538408924447e+04 1.418938436041380147e+00 7.154985468037673713e-03
6.001222541889659624e+04 1.415390052905377782e+00 7.103447755695117306e-03
6.001222545370394073e+04 1.413467141025904761e+00 7.111560783250789157e-03
6.001222548851129250e+04 1.409863838865532903e+00 6.982673775237320524e-03
6.001222552331864426e+04 1.437590413383460497e+00 7.291306479814362723e-03
6.001222555812599603e+04 1.448755041870418703e+00 7.310229761249782514e-03
6.001222559293334780e+04 1.431461966369450778e+00 7.148726765642925141e-03
6.001222562774069957e+04 1.412080277254051497e+00 7.106897068992364813e-03
6.001222566254805133e+04 1.431124516815642567e+00 7.184955950875131052e-03
6.001222569735540310e+04 1.419884934951350264e+00 7.122451181800545233e-03
6.001222573216275487e+04 1.428066340520360189e+00 7.120542167385796734e-03
6.001222576697010663e+04 1.436842567582405472e+00 7.294250985471667330e-03
6.001222580177745840e+04 1.442088179082908761e+00 7.256284612306013182e-03
6.001222583658481017e+04 1.433872859617197681e+00 7.224072363213069649e-03
6.001222587139216193e+04 1.441078837600598517e+00 7.227838010884143731e-03
6.001222590619951370e+04 1.423635307380979764e+00 7.168971735253752524e-03
6.001222594100686547e+04 1.418759778615589218e+00 7.201637696845988347e-03
6.001222597581421724e+04 1.422530498507986518e+00 7.279180459651698326e-03
6.001222601062156900e+04 1.427729959556154782e+00 7.232001222222473116e-03
6.001222604542892077e+04 1.426711740981709831e+00 7.202071662421013869e-03
6.001222608023627254e+04 1.424792927858032687e+00 7.122616161119068624e-03
6.001222611504361703e+04 1.435949484372172957e+00 7.132351417330161196e-03
6.001222614985096880e+04 1.426669286880424714e+00 7.157299640452001108e-03
6.001222618465832056e+04 1.417013728954550800e+00 7.054075622374826951e-03
6.001222621946567961e+04 1.431044912999881236e+00 7.154365391990880063e-03
6.001222625427302410e+04 1.429607747360101877e+00 7.205511223861744627e-03
6.001222628908037586e+04 1.423953321619950030e+00 7.109296917446895556e-03
6.001222632388772763e+04 1.430208324831111932e+00 7.245111329453239254e-03
6.001222635869507940e+04 1.422897396747739407e+00 7.160822928652076959e-03
6.001222639350242389e+04 1.430086853750377918e+00 7.173699122623413554e-03
6.001222642830977566e+04 1.428190347072327615e+00 7.166273362140707960e-03
6.001222646311712742e+04 1.409995696441120216e+00 7.109628194109107041e-03
6.001222649792448647e+04 1.438196385779312081e+00 7.253427165787692393e-03
6.001222653273183823e+04 1.453222387792159287e+00 7.277749982564022356e-03
6.001222656753918272e+04 1.445553419068397627e+00 7.239177076443534947e-03
6.001222660234653449e+04 1.449645415394080317e+00 7.242720181040806712e-03
6.001222663715388626e+04 1.426401244371139576e+00 7.148089915856599592e-03
6.001222667196123803e+04 1.435870767412943838e+00 7.258428321390361301e-03
6.001222670676858979e+04 1.426897110895568810e+00 7.187484847476141407e-03
6.001222674157594156e+04 1.456698155249533500e+00 7.276416346858175822e-03
6.001222677638329333e+04 1.438564531667471780e+00 7.192846173192511683e-03
6.001222681119064509e+04 1.448670378929045821e+00 7.303800291932654315e-03
6.001222684599799686e+04 1.446998384916380553e+00 7.287902874104912332e-03
6.001222688080534863e+04 1.458291918762828043e+00 7.314767847256138308e-03
6.001222691561270040e+04 1.452427653218262282e+00 7.267124948298672032e-03
6.001222695042005216e+04 1.445145548926600521e+00 7.180045597483536955e-03
6.001222698522740393e+04 1.449239643924100873e+00 7.263743437960708087e-03
6.001222702003475570e+04 1.444717657949548650e+00 7.266025656972972292e-03
6.001222705484210746e+04 1.438871632416568902e+00 7.283088021233661592e-03
6.001222708964945923e+04 1.435917016498537091e+00 7.174626113147128739e-03
6.001222712445681100e+04 1.434157805305854128e+00 7.198930581633784624e-03
6.001222715926416276e+04 1.428942977250856616e+00 7.219242034980409908e-03
6.001222719407151453e+04 1.419876063213533435e+00 7.110399659858712695e-03
6.001222722887885902e+04 1.434837429971462575e+00 7.242041601000320968e-03
6.001222726368621079e+04 1.450664996827398134e+00 7.243395893106783535e-03
6.001222729849356983e+04 1.447110698027418207e+00 7.212643880019535027e-03
6.001222733330092160e+04 1.459663631941066075e+00 7.339572922621939721e-03
6.001222736810826609e+04 1.444223802569650328e+00 7.214652785263869772e-03
6.001222740291561786e+04 1.426220631888678980e+00 7.181023010823954500e-03
6.001222743772296963e+04 1.415446437645404565e+00 7.097461961233497534e-03
6.001222747253032139e+04 1.419681829214610946e+00 7.107813790977008002e-03
6.001222750733766588e+04 1.428190680618907082e+00 7.196958952537029983e-03
6.001222754214501765e+04 1.436778083307312048e+00 7.124123196939235320e-03
6.001222757695237669e+04 1.437427363353493526e+00 7.224166439102270784e-03
6.001222761175972846e+04 1.429092612863407386e+00 7.160806382517008115e-03
6.001222764656708023e+04 1.422570206943731819e+00 7.145575360712903487e-03
6.001222768137442472e+04 1.406869989146438016e+00 7.086021176006697571e-03
6.001222771618177649e+04 1.412700791341981787e+00 7.139356480638917035e-03
6.001222775098912825e+04 1.404583036621892767e+00 7.057558684487063617e-03
6.001222778579648002e+04 1.414724143901976650e+00 7.138840312271923193e-03
6.001222782060383179e+04 1.410442154305548312e+00 7.022708519376748976e-03
6.001222785541118355e+04 1.421970706645213411e+00 7.191713378832194532e-03
6.001222789021853532e+04 1.406218287337974049e+00 7.103327567870973760e-03
6.001222792502588709e+04 1.409316714552457439e+00 7.062807722958500296e-03
6.001222795983323886e+04 1.397463600244373660e+00 7.077942764589948907e-03
6.001222799464059062e+04 1.400237904797063226e+00 7.099074624724604869e-03
6.001222802944794239e+04 1.420616021992488376e+00 7.189124241840602961e-03
6.001222806425529416e+04 1.424070234962904413e+00 7.324043807451265271e-03
6.001222809906264592e+04 1.400207539219010311e+00 7.166215570561944997e-03
6.001222813386999769e+04 1.391280591105412245e+00 7.099606292515947721e-03
6.001222816867734946e+04 1.373376929220393672e+00 6.897516436195796734e-03
6.001222820348470123e+04 1.379309064812294316e+00 6.974233786094263289e-03
6.001222823829205299e+04 1.386625785588732951e+00 7.029223413549345184e-03
6.001222827309940476e+04 1.409373193984591488e+00 7.068757105281205794e-03
6.001222830790674925e+04 1.385826328223723980e+00 7.041553274986050298e-03
6.001222834271410102e+04 1.387819160304925248e+00 7.073080085234132071e-03
6.001222837752145279e+04 1.374811289162645389e+00 6.990207352106440376e-03
6.001222841232881183e+04 1.372082875361746224e+00 7.014061111384568489e-03
6.001222844713615632e+04 1.368374230548019543e+00 6.940358944982258013e-03
6.001222848194350809e+04 1.365726853265849305e+00 6.904401066443005726e-03
6.001222851675085985e+04 1.368550006949762698e+00 7.018028316298485607e-03
6.001222855155821162e+04 1.381505332239540751e+00 7.069557517616497158e-03
6.001222858636556339e+04 1.381128048738831993e+00 6.940965096576424270e-03
6.001222862117290788e+04 1.383159445397716736e+00 6.980678986674440645e-03
6.001222865598025965e+04 1.360498500438081626e+00 6.831954511798467647e-03
6.001222869078761869e+04 1.357389860656552871e+00 6.868901840512936334e-03
6.001222872559497046e+04 1.360352035807698368e+00 6.904394825057458447e-03
6.001222876040231495e+04 1.363321756794390716e+00 6.863471533206431593e-03
6.001222879520966671e+04 1.383392065883077393e+00 7.077759504949278878e-03
6.001222883001701848e+04 1.371097844601677274e+00 6.989623135312627786e-03
6.001222886482437025e+04 1.357321698975996638e+00 6.944061985400653073e-03
6.001222889963172202e+04 1.374316199671064442e+00 6.938113233494714108e-03
6.001222893443907378e+04 1.373214683955106930e+00 6.939650601288305069e-03
6.001222896924642555e+04 1.391142456331262878e+00 7.082950811627583901e-03
6.001222900405377732e+04 1.384549963793860083e+00 7.103668689661711902e-03
6.001222903886112908e+04 1.404984957877942753e+00 7.133547946361582480e-03
6.001222907366848085e+04 1.381816404844868451e+00 6.992808313538713752e-03
6.001222910847583262e+04 1.399088494099060664e+00 7.071858200624502565e-03
6.001222914328318438e+04 1.390118492712113074e+00 6.995794545198622851e-03
6.001222917809053615e+04 1.391437480494308376e+00 7.109614854371517322e-03
6.001222921289788792e+04 1.388956624193896427e+00 6.987428358242440442e-03
6.001222924770523969e+04 1.395617104965262811e+00 7.061279554928623185e-03
6.001222928251259145e+04 1.378360020731607571e+00 6.963621463230186548e-03
6.001222931731994322e+04 1.398370734199747778e+00 6.982113273083521802e-03
6.001222935212729499e+04 1.395880040245409681e+00 7.050632386262336605e-03
6.001222938693463948e+04 1.390397373734598929e+00 7.096997483214389363e-03
6.001222942174199125e+04 1.403361896679168774e+00 7.131104911509852061e-03
6.001222945654934301e+04 1.389682579986357247e+00 7.067384501800454827e-03
6.001222949135669478e+04 1.369298989909907949e+00 6.991667869438764060e-03
6.001222952616404655e+04 1.391696165131660390e+00 7.218273494905863563e-03
6.001222956097139831e+04 1.405355768751695322e+00 7.144994222670904283e-03
6.001222959577875008e+04 1.393746270339540017e+00 7.033548550595490785e-03
6.001222963058610185e+04 1.381777888097905693e+00 7.035553144613381979e-03
6.001222966539344634e+04 1.384512287758146831e+00 6.933725883187094596e-03
6.001222970020079811e+04 1.380795987792738932e+00 6.941493862024166427e-03
6.001222973500814987e+04 1.378119320253410773e+00 6.954766681550731897e-03
6.001222976981550164e+04 1.389201189513642243e+00 6.999579314418543849e-03
6.001222980462285341e+04 1.386501138339096162e+00 7.001417016297485293e-03
6.001222983943020517e+04 1.390176479001859366e+00 6.923274659727938173e-03
6.001222987423755694e+04 1.386212840938692015e+00 6.986152016209876137e-03
6.001222990904490871e+04 1.391762233070197530e+00 7.048445309590777898e-03
6.001222994385226048e+04 1.386976005987917482e+00 6.941087867408643475e-03
6.001222997865961224e+04 1.404374580365609582e+00 7.140550293252928733e-03
6.001223001346696401e+04 1.398598693141609450e+00 7.056623604662893255e-03
6.001223004827431578e+04 1.397573950211521643e+00 7.085374613475343628e-03
6.001223008308166754e+04 1.389426496820862944e+00 6.944838634943503210e-03
6.001223011788901931e+04 1.390136640555814873e+00 6.952304734233291650e-03
6.001223015269637108e+04 1.394966892881453813e+00 7.039603893608287373e-03
6.001223018750372285e+04 1.393267839045544854e+00 7.061412660786631559e-03
6.001223022231107461e+04 1.384552469684577236e+00 6.974987703105732691e-03
6.001223025711842638e+04 1.393580515625107763e+00 7.022998445874585431e-03
6.001223029192577815e+04 1.397280465076703004e+00 7.197924948407505817e-03
6.001223032673312991e+04 1.384527770161790849e+00 7.014392191239181111e-03
6.001223036154048168e+04 1.378561382690004278e+00 7.005426050166045290e-03
6.001223039634783345e+04 1.369942204440844469e+00 6.932899265575895656e-03
6.001223043115517794e+04 1.369672679054481979e+00 6.951815221089191303e-03
6.001223046596252971e+04 1.377233282982169182e+00 7.107956982909401783e-03
6.001223050076988147e+04 1.373464860476419247e+00 7.188122976726541574e-03
6.001223053557723324e+04 1.386831873742164989e+00 7.102809961092584716e-03
6.001223057038458501e+04 1.372426857042747139e+00 6.938581544413727729e-03
6.001223060519193677e+04 1.374178683488395114e+00 6.886455902860340837e-03
6.001223063999928854e+04 1.371861996729534683e+00 6.976460252805520741e-03
6.001223067480663303e+04 1.372689801888046901e+00 7.044808067946619311e-03
6.001223070961398480e+04 1.364461050277860243e+00 6.975021047173296171e-03
6.001223074442133657e+04 1.353120360065734884e+00 6.905883459171510523e-03
6.001223077922868833e+04 1.359768324389505345e+00 6.954867106075682086e-03
6.001223081403604010e+04 1.368470718616998649e+00 6.995314898041664342e-03
6.001223084884339187e+04 1.368606380426961033e+00 6.965871558401363559e-03
6.001223088365074364e+04 1.370880935085518004e+00 6.977010522587730537e-03
6.001223091845809540e+04 1.365421941302358277e+00 6.958027774391776707e-03
6.001223095326544717e+04 1.351023583360628777e+00 6.988400924751918784e-03
6.001223098807279894e+04 1.352274669193089585e+00 6.873982521909914427e-03
6.001223102288015070e+04 1.354452054794520688e+00 6.893929239156290287e-03
6.001223105768750247e+04 1.371483865284346404e+00 7.054066671318711887e-03
6.001223109249485424e+04 1.353092127413222601e+00 6.859815972286712957e-03
6.001223112730220600e+04 1.357372493237187561e+00 6.970602176180812348e-03
6.001223116210955777e+04 1.356277745642105126e+00 6.893006432087339999e-03
6.001223119691690954e+04 1.354648708824794934e+00 6.948499569237782253e-03
6.001223123172426131e+04 1.345676293446011140e+00 6.960576820864310989e-03
6.001223126653161307e+04 1.337403918017315174e+00 6.888748018937745562e-03
6.001223130133896484e+04 1.355569934725649572e+00 6.985285758106077846e-03
6.001223133614631661e+04 1.344635552708097093e+00 6.826850082157228695e-03
6.001223137095366837e+04 1.348405013597683944e+00 6.839428641683433646e-03
6.001223140576102014e+04 1.346392980342769441e+00 6.936331645604547694e-03
6.001223144056837191e+04 1.339054848857885505e+00 6.904888456141986680e-03
6.001223147537572368e+04 1.329201390805232030e+00 6.774126778454692306e-03
6.001223151018306817e+04 1.341127235742786139e+00 6.945477530032199802e-03
6.001223154499041993e+04 1.339218579234972673e+00 6.953248219549820579e-03
6.001223157979777170e+04 1.338483518586877752e+00 6.888406256529053771e-03
6.001223161460512347e+04 1.348365971760386639e+00 6.902747491794514710e-03
6.001223164941247524e+04 1.339733422301953913e+00 6.863158497198670535e-03
6.001223168421982700e+04 1.328153184782415952e+00 6.789150407334050043e-03
6.001223171902717877e+04 1.333973537324985026e+00 6.803955113236804034e-03
6.001223175383452326e+04 1.345696027719889720e+00 6.924279837086173145e-03
6.001223178864187503e+04 1.328264163444410784e+00 6.962399230632311184e-03
6.001223182344922679e+04 1.334321939544294011e+00 6.844208221871282694e-03
6.001223185825657856e+04 1.342928106825363566e+00 6.929199912978840567e-03
6.001223189306393033e+04 1.332592560215702937e+00 6.815439085076266737e-03
6.001223192787128210e+04 1.346419058730298435e+00 6.839470474296698542e-03
6.001223196267863386e+04 1.328375052557045910e+00 6.868772288387735986e-03
6.001223199748598563e+04 1.330806723193598717e+00 6.839555316552030882e-03
6.001223203229333740e+04 1.323262580841843894e+00 6.892055023405071514e-03
6.001223206710068916e+04 1.339343583613442856e+00 6.977118078333496842e-03
6.001223210190804093e+04 1.334604442664281798e+00 6.983761471947978750e-03
6.001223213671539270e+04 1.315108210815782774e+00 6.846437554912995251e-03
6.001223217152274447e+04 1.326356294770431044e+00 6.852477762609552811e-03
6.001223220633009623e+04 1.322605651001149685e+00 6.738392191063488981e-03
6.001223224113744800e+04 1.320138743590649311e+00 7.011196277289239234e-03
6.001223227594479977e+04 1.323437740207689117e+00 6.810476181922334171e-03
6.001223231075215153e+04 1.325952388116450331e+00 6.975387956460121601e-03
6.001223234555950330e+04 1.332740245109753197e+00 6.954214096130395539e-03
6.001223238036685507e+04 1.348411450227817054e+00 6.987429161353291701e-03
6.001223241517420684e+04 1.336969619401755738e+00 7.024972870043435721e-03
6.001223244998155860e+04 1.325871019811644791e+00 6.960871256274968680e-03
6.001223248478891037e+04 1.318978536576066007e+00 6.795845713723791016e-03
6.001223251959626214e+04 1.331700950380055426e+00 6.899335877996350466e-03
6.001223255440361390e+04 1.328509588868618696e+00 6.849331583974932816e-03
6.001223258921095839e+04 1.338389466170452957e+00 6.973323191867680619e-03
6.001223262401831016e+04 1.330624316430651932e+00 6.819297157747923437e-03
6.001223265882566193e+04 1.337775726456277958e+00 6.872930384805998882e-03
6.001223269363301370e+04 1.328525810161694132e+00 6.935969199348087678e-03
6.001223272844036546e+04 1.331973391120571337e+00 6.788185669185577142e-03
6.001223276324771723e+04 1.327747210592078009e+00 6.782526814958691336e-03
6.001223279805506172e+04 1.326328155771162143e+00 6.956319659799502231e-03
6.001223283286241349e+04 1.344123722959311928e+00 6.921557059699088611e-03
6.001223286766976526e+04 1.336442079616974699e+00 6.914966048191309271e-03
6.001223290247711702e+04 1.343019986779706798e+00 6.937046324371862367e-03
6.001223293728446879e+04 1.347358519972766233e+00 6.916336411157636942e-03
6.001223297209182056e+04 1.332433055248452014e+00 6.828818719184729519e-03
6.001223300689917232e+04 1.336125957152975996e+00 6.842535388540455302e-03
6.001223304170652409e+04 1.332303520808512332e+00 6.823666845663291930e-03
6.001223307651387586e+04 1.350968968553683869e+00 6.922734595690927840e-03
6.001223311132122763e+04 1.357103944956377539e+00 6.963045452356464958e-03
6.001223314612857939e+04 1.352833085638580624e+00 6.940914334190011019e-03
6.001223318093593116e+04 1.363165369711446306e+00 6.949049172970087583e-03
6.001223321574328293e+04 1.359340222904376283e+00 6.988469518845677984e-03
6.001223325055063469e+04 1.355890775167476248e+00 6.931997563101767977e-03
6.001223328535798646e+04 1.357223964863938592e+00 6.969226525269226792e-03
6.001223332016533823e+04 1.360643859013508594e+00 6.969052717843334140e-03
6.001223335497268999e+04 1.366647487191177346e+00 6.952625821187332147e-03
6.001223338978004176e+04 1.366857682602356405e+00 6.939388078962880832e-03
6.001223342458739353e+04 1.370012733446519526e+00 7.018693939992122661e-03
6.001223345939473802e+04 1.366610155961428319e+00 7.179971684643897401e-03
6.001223349420208979e+04 1.355743130738543245e+00 7.037055923476136232e-03
6.001223352900944883e+04 1.372437036566188651e+00 7.092582265789457337e-03
6.001223356381680060e+04 1.358625006348426423e+00 6.917108853921505492e-03
6.001223359862414509e+04 1.357228872316825763e+00 6.984156519717947542e-03
6.001223363343149686e+04 1.368347169479267711e+00 7.011677215842826265e-03
6.001223366823884862e+04 1.378884544424488157e+00 7.226476792069400426e-03
6.001223370304620039e+04 1.368600148362903779e+00 6.946497521013310014e-03
6.001223373785354488e+04 1.376511162051091475e+00 7.003561296145355795e-03
6.001223377266089665e+04 1.369413191770646465e+00 7.042212910050759528e-03
6.001223380746825569e+04 1.378209277533654520e+00 7.293355515772944817e-03
6.001223384227560018e+04 1.369526904791666944e+00 7.031707928537602598e-03
6.001223387708295195e+04 1.372491434165443058e+00 7.022407525208861252e-03
6.001223391189030372e+04 1.386033948916852276e+00 6.996853838488348125e-03
6.001223394669765548e+04 1.386819220711476452e+00 7.097024414284775276e-03
6.001223398150500725e+04 1.386004904547741390e+00 7.088543995299512179e-03
6.001223401631235902e+04 1.388200142581495822e+00 7.148052894969907436e-03
6.001223405111971078e+04 1.381683230077637381e+00 7.080543356050649807e-03
6.001223408592706255e+04 1.393872566259394041e+00 7.101971029470619846e-03
6.001223412073441432e+04 1.397074465529995813e+00 7.265788611192981229e-03
6.001223415554176609e+04 1.399418619089271010e+00 7.216588668789348897e-03
6.001223419034911785e+04 1.398119419343939462e+00 7.152268771387451131e-03
6.001223422515646962e+04 1.400085536536808561e+00 7.162770096678971847e-03
6.001223425996382139e+04 1.383767139868947060e+00 7.104267420484754701e-03
6.001223429477117315e+04 1.383766307075614765e+00 7.089770047195231677e-03
6.001223432957852492e+04 1.394231192741367087e+00 7.178433537908132656e-03
6.001223436438587669e+04 1.406366124351904112e+00 7.257058391502099227e-03
6.001223439919322846e+04 1.406659077973819061e+00 7.275030333952667641e-03
6.001223443400058022e+04 1.391692869362437968e+00 7.122135539257041723e-03
6.001223446880793199e+04 1.391800190438350793e+00 7.042418410037788387e-03
6.001223450361528376e+04 1.392764787246256519e+00 7.209256228209755604e-03
6.001223453842263552e+04 1.382304501980696321e+00 7.178933332386220299e-03
6.001223457322998729e+04 1.393064259014951567e+00 7.109059787110590285e-03
6.001223460803733906e+04 1.414642943182562007e+00 7.380665520921906968e-03
6.001223464284469082e+04 1.398568320661011555e+00 7.282093622844343708e-03
6.001223467765204259e+04 1.379176382360534303e+00 6.989934165646439004e-03
6.001223471245938708e+04 1.385943491589113785e+00 7.179681020620054532e-03
6.001223474726673885e+04 1.405575954183632126e+00 7.216727811308560302e-03
6.001223478207409062e+04 1.384380457929238473e+00 7.171155541417848292e-03
6.001223481688144238e+04 1.382604832098072611e+00 7.120084938170572961e-03
6.001223485168878688e+04 1.390593917552473524e+00 7.081738569842566978e-03
6.001223488649613864e+04 1.390494422560099919e+00 7.172106316200383726e-03
6.001223492130349769e+04 1.383747446661702130e+00 7.137212376736551227e-03
6.001223495611084945e+04 1.385930592502689684e+00 7.062772649950407010e-03
6.001223499091819394e+04 1.394552880677478290e+00 7.151969640598114693e-03
6.001223502572554571e+04 1.383017070505745849e+00 7.027168372929471461e-03
6.001223506053289748e+04 1.377008843176057207e+00 7.071200415012682781e-03
6.001223509534024925e+04 1.365394982773294519e+00 7.095458099664228926e-03
6.001223513014760101e+04 1.388728112806985271e+00 7.191663805362879733e-03
6.001223516495495278e+04 1.382099747485155516e+00 7.052361157870550012e-03
6.001223519976230455e+04 1.380039124934091976e+00 7.157442283318695732e-03
6.001223523456965631e+04 1.375665446508736789e+00 7.164502132532782168e-03
6.001223526937700808e+04 1.375909513837235698e+00 7.086706775871681914e-03
6.001223530418435985e+04 1.358945325581523145e+00 6.967026937188520661e-03
6.001223533899171161e+04 1.362525867106665345e+00 6.906349055155780112e-03
6.001223537379906338e+04 1.362523854698686199e+00 7.006260021009884202e-03
6.001223540860641515e+04 1.374825954538089423e+00 7.053250876355751479e-03
6.001223544341376692e+04 1.365698265673528811e+00 6.991721222845280644e-03
6.001223547822111868e+04 1.370153414712345530e+00 6.989999181263932028e-03
6.001223551302847045e+04 1.360639497710003143e+00 6.996835536771945328e-03
6.001223554783582222e+04 1.359594765631320534e+00 6.948335948035421795e-03
6.001223558264317398e+04 1.360650875329369347e+00 7.049748245318273286e-03
6.001223561745052575e+04 1.368659716703286566e+00 7.013266764019266894e-03
6.001223565225787752e+04 1.355201634466398852e+00 7.052399269053982213e-03
6.001223568706522201e+04 1.348449046345372437e+00 6.955095852646447918e-03
6.001223572187257378e+04 1.370012120569680691e+00 7.051268300308089453e-03
6.001223575667993282e+04 1.352783983337042972e+00 6.925717232710580477e-03
6.001223579148727731e+04 1.352231390171560577e+00 6.991895717807395695e-03
6.001223582629462908e+04 1.340508257780696821e+00 6.880888451298835910e-03
6.001223586110198084e+04 1.358829148658376784e+00 6.896880028979123986e-03
6.001223589590932534e+04 1.363475412371703666e+00 6.963190585297594423e-03
6.001223593071667710e+04 1.365882049520940944e+00 6.946824362241772917e-03
6.001223596552402887e+04 1.356092745050251569e+00 6.936403580108037835e-03
6.001223600033138064e+04 1.353397123706786331e+00 7.080886258508528597e-03
6.001223603513873240e+04 1.343474903262307674e+00 6.855016231311071226e-03
6.001223606994608417e+04 1.348485998749432202e+00 6.951146624709066656e-03
6.001223610475343594e+04 1.349941947117214269e+00 6.898859345672257552e-03
6.001223613956078771e+04 1.347047517058637789e+00 6.955705943985032030e-03
6.001223617436813947e+04 1.354295047682899211e+00 6.888001981465002518e-03
6.001223620917549124e+04 1.354001254307354962e+00 6.919093111761513530e-03
6.001223624398284301e+04 1.353204172876304012e+00 6.966994556695958220e-03
6.001223627879019477e+04 1.344458579146785571e+00 6.915559277126760718e-03
6.001223631359754654e+04 1.341568120565425515e+00 6.878684358963776599e-03
6.001223634840489831e+04 1.344959452257770360e+00 6.948948681973145421e-03
6.001223638321225008e+04 1.345346160363594779e+00 6.897268225045782158e-03
6.001223641801960184e+04 1.350019973623872271e+00 6.890552924227247127e-03
6.001223645282695361e+04 1.353213267899781025e+00 6.893521689073070849e-03
6.001223648763430538e+04 1.342687578559182304e+00 6.925371566450557077e-03
6.001223652244165714e+04 1.360641657054290965e+00 6.970333032163985448e-03
6.001223655724900891e+04 1.348642202614083629e+00 6.879630973991105077e-03
6.001223659205636068e+04 1.359244917581849066e+00 6.954592983635020549e-03
6.001223662686371244e+04 1.338344819692770749e+00 6.965131975492973131e-03
6.001223666167106421e+04 1.353105275763772264e+00 6.927797246518542854e-03
6.001223669647841598e+04 1.357902043234957556e+00 6.937939296037223987e-03
6.001223673128576775e+04 1.343700938683647150e+00 6.948459773932624296e-03
6.001223676609311224e+04 1.339720578048161581e+00 6.955814586329794012e-03
6.001223680090046400e+04 1.353914928542364393e+00 6.945495517231827995e-03
6.001223683570782305e+04 1.347187237037271501e+00 6.904238219973758001e-03
6.001223687051516754e+04 1.357836720347825210e+00 6.916198487462628559e-03
6.001223690532251931e+04 1.364194966063033032e+00 7.038166237383265168e-03
6.001223694012987107e+04 1.360844664580394880e+00 6.993677808229380351e-03
6.001223697493722284e+04 1.373754992844109735e+00 7.071129056907341469e-03
6.001223700974456733e+04 1.371639218344377964e+00 7.055142518703066967e-03
6.001223704455191910e+04 1.366532856704459675e+00 7.015604346816838206e-03
6.001223707935927087e+04 1.369541732057204753e+00 7.037881045496956200e-03
6.001223711416662991e+04 1.361245776608740687e+00 7.043305233982015759e-03
6.001223714897397440e+04 1.368326718905561457e+00 7.262010601768874481e-03
6.001223718378132617e+04 1.372890418603628371e+00 7.018470161033874347e-03
6.001223721858867793e+04 1.401708105430567342e+00 7.169495843426643318e-03
6.001223725339602970e+04 1.397788861778936020e+00 7.118581719034308350e-03
6.001223728820338147e+04 1.385519220746001201e+00 7.001448238948039700e-03
6.001223732301073323e+04 1.380904816564390014e+00 7.023824221874168904e-03
6.001223735781808500e+04 1.379674402054433591e+00 7.073215153082277641e-03
6.001223739262543677e+04 1.390490652909524671e+00 7.068009162374419563e-03
6.001223742743278854e+04 1.389334715732676084e+00 7.130641300209974130e-03
6.001223746224014030e+04 1.402241411697108253e+00 7.121780021879879283e-03
6.001223749704749207e+04 1.402725107429217521e+00 7.119663780474432511e-03
6.001223753185484384e+04 1.402815642211454605e+00 7.020744746234220020e-03
6.001223756666219560e+04 1.395123502450692277e+00 7.031717566352614808e-03
6.001223760146954737e+04 1.402430230042547077e+00 7.201196933034803051e-03
6.001223763627689914e+04 1.402265558382496780e+00 7.035585608513656580e-03
6.001223767108425091e+04 1.401640162768055253e+00 7.137964626342207380e-03
6.001223770589160267e+04 1.390106538208937925e+00 7.059506057104866956e-03
6.001223774069895444e+04 1.408135316737000542e+00 7.131749997730804820e-03
6.001223777550630621e+04 1.403692164342078330e+00 7.152636948619430814e-03
6.001223781031365070e+04 1.393176850319707505e+00 7.291183624205746679e-03
6.001223784512100247e+04 1.407424022933747354e+00 7.164519542716378184e-03
6.001223787992835423e+04 1.391464425044856013e+00 7.239409411927448350e-03
6.001223791473570600e+04 1.406828449151112270e+00 7.305134194441245676e-03
6.001223794954305777e+04 1.410953957517339097e+00 7.457746071272967035e-03
6.001223798435040953e+04 1.428691009929232036e+00 7.451482037664476296e-03
6.001223801915776130e+04 1.411134054132980875e+00 7.357705233474841865e-03
6.001223805396510579e+04 1.405144281738669232e+00 7.411130105772833349e-03
6.001223808877245756e+04 1.412538736194378641e+00 7.383337497475390108e-03
6.001223812357980933e+04 1.417677698112372653e+00 7.645560824083991180e-03
6.001223815838716109e+04 1.417348956273803973e+00 7.506374605104518261e-03
6.001223819319451286e+04 1.421062569855672031e+00 7.456806364695423017e-03
6.001223822800186463e+04 1.417151090437447136e+00 7.326253080358138998e-03
6.001223826280921639e+04 1.431791527855830859e+00 7.378724036767894852e-03
6.001223829761656816e+04 1.417225641762346333e+00 7.423236752374109786e-03
6.001223833242391993e+04 1.428376167585594825e+00 7.578886006694998678e-03
6.001223836723127170e+04 1.441017835001312974e+00 7.748465580722258862e-03
6.001223840203862346e+04 1.416747294663495360e+00 7.469561995775091286e-03
6.001223843684597523e+04 1.423309278206613682e+00 7.609355729594159332e-03
6.001223847165332700e+04 1.411553029779780699e+00 7.541937114068650652e-03
6.001223850646067876e+04 1.420407746690609541e+00 7.586116326634891396e-03
6.001223854126803053e+04 1.410615289755493551e+00 7.677647599392664959e-03
6.001223857607538230e+04 1.409644944990195992e+00 7.438068718564971350e-03
6.001223861088273406e+04 1.388204513993214428e+00 7.340281259320753822e-03
6.001223864569008583e+04 1.402107345592796372e+00 7.391493830097745597e-03
6.001223868049743760e+04 1.408288512600056386e+00 7.425133823113464968e-03
6.001223871530478937e+04 1.406753345132447652e+00 7.372409575631432184e-03
6.001223875011214113e+04 1.418452361115739579e+00 7.526848731111337315e-03
6.001223878491948562e+04 1.397101099266012669e+00 7.543621700492883671e-03
6.001223881972683739e+04 1.409473899965100196e+00 7.528096930925108447e-03
6.001223885453418916e+04 1.400895947190965662e+00 7.500191800297073205e-03
6.001223888934154093e+04 1.395085763044639826e+00 7.715964773209696426e-03
6.001223892414889269e+04 1.399148694822941241e+00 7.359775953658111505e-03
6.001223895895624446e+04 1.426548141113376689e+00 7.658326285465973798e-03
6.001223899376359623e+04 1.395068457879606649e+00 7.256594470861723635e-03
6.001223902857094799e+04 1.400422377191631540e+00 7.351574531728853265e-03
6.001223906337829249e+04 1.410880494786908246e+00 7.639066488473876711e-03
6.001223909818564425e+04 1.401878513871974263e+00 7.374924902781076173e-03
6.001223913299299602e+04 1.406774184640026348e+00 7.478072150358393809e-03
6.001223916780034779e+04 1.419279424877396334e+00 7.470755993758168567e-03
6.001223920260769955e+04 1.420624823296578798e+00 7.431604337401562926e-03
6.001223923741505132e+04 1.404734078066172565e+00 7.404914604810291547e-03
6.001223927222240309e+04 1.407616357154067410e+00 7.421832627196890513e-03
6.001223930702975485e+04 1.402387447237111839e+00 7.676058547818234712e-03
6.001223934183710662e+04 1.407371586725123302e+00 7.454619509674408583e-03
6.001223937664445839e+04 1.389543637910574558e+00 7.425340871612899803e-03
6.001223941145181016e+04 1.390175474748093665e+00 7.561647425542824402e-03
6.001223944625916192e+04 1.383732162185010273e+00 7.333524617364108739e-03
6.001223948106651369e+04 1.390955414012738922e+00 7.416010100574384548e-03
6.001223951587386546e+04 1.389406754525250420e+00 7.416694910325621892e-03
6.001223955068121722e+04 1.392572691642877336e+00 7.437222740683136629e-03
6.001223958548856899e+04 1.388375286423226163e+00 7.448205060030126112e-03
6.001223962029592076e+04 1.391302668728199077e+00 7.381478042461124371e-03
6.001223965510327253e+04 1.384834770966549833e+00 7.210827543885652176e-03
6.001223968991062429e+04 1.379294056550611547e+00 7.422049975990318953e-03
6.001223972471797606e+04 1.376893915887863251e+00 7.366436130574472753e-03
6.001223975952532783e+04 1.385066724356227352e+00 7.217522109826475692e-03
6.001223979433267959e+04 1.369584439771537321e+00 7.324642601920222998e-03
6.001223982914003136e+04 1.369856568929074259e+00 7.221393843702227436e-03
6.001223986394738313e+04 1.375663397034160074e+00 7.461749562693471838e-03
6.001223989875473490e+04 1.375103949169029338e+00 7.360940728135057301e-03
6.001223993356207939e+04 1.379270911353885465e+00 7.235952280308852007e-03
6.001223996836943115e+04 1.385118279332902658e+00 7.276396968590293987e-03
6.001224000317678292e+04 1.393314281334515847e+00 7.199554315164453065e-03
6.001224003798413469e+04 1.384657190578076014e+00 7.674248819111008889e-03
6.001224007279148645e+04 1.397668166393674749e+00 7.842561669491163526e-03
6.001224010759883822e+04 1.391136365234636019e+00 7.341623487701139268e-03
6.001224014240618999e+04 1.369928029782312207e+00 7.342528671671687962e-03
6.001224017721354176e+04 1.374552151393819255e+00 7.399977742822631821e-03
6.001224021202088625e+04 1.389666352717604303e+00 7.385887234467775758e-03
6.001224024682823801e+04 1.396785873121874300e+00 7.553453515419619214e-03
6.001224028163558978e+04 1.409670739081074542e+00 7.635826571503193799e-03
6.001224031644294155e+04 1.389756299860174238e+00 7.542640431231917124e-03
6.001224035125029332e+04 1.375765789360637648e+00 7.251022133403081313e-03
6.001224038605764508e+04 1.396154028786825041e+00 7.300072184912874407e-03
6.001224042086499685e+04 1.378568292222012159e+00 7.526007891412918663e-03
6.001224045567234862e+04 1.385816823934528763e+00 7.497999107261823538e-03
6.001224049047970038e+04 1.397346527631379010e+00 7.438633281020953086e-03
6.001224052528705215e+04 1.406829029323255487e+00 7.654992410314020827e-03
6.001224056009440392e+04 1.403636805850647429e+00 7.504413068432005431e-03
6.001224059490175568e+04 1.396599315292770260e+00 7.576581723997398259e-03
6.001224062970910745e+04 1.377504895845674593e+00 7.697262688094922041e-03
6.001224066451645922e+04 1.392471703452178744e+00 7.794135986114653254e-03
6.001224069932381099e+04 1.391098950518436128e+00 7.485236236115693984e-03
6.001224073413116275e+04 1.386412721985711416e+00 7.433707209325682991e-03
6.001224076893851452e+04 1.395827927829903281e+00 7.380030379231402454e-03
6.001224080374586629e+04 1.386556504652243671e+00 7.480481631512594584e-03
6.001224083855321805e+04 1.377433578199117825e+00 7.301700498719270252e-03
6.001224087336056982e+04 1.377968839588938454e+00 7.273052244098908090e-03
6.001224090816792159e+04 1.377870994077619260e+00 7.262896155237169062e-03
6.001224094297527336e+04 1.387288420269456202e+00 7.178835268007521288e-03
6.001224097778262512e+04 1.391027119332751472e+00 7.376194591905439572e-03
6.001224101258996961e+04 1.405810914980478277e+00 7.268779713173864968e-03
6.001224104739732138e+04 1.397786941790628124e+00 7.219746121692439955e-03
6.001224108220467315e+04 1.387827424884777283e+00 7.181561654518137106e-03
6.001224111701202492e+04 1.387368699489764046e+00 7.208960879210247509e-03
6.001224115181937668e+04 1.387050526968382158e+00 7.229919319429423466e-03
6.001224118662672845e+04 1.384683785954255342e+00 7.166090105509224581e-03
6.001224122143408022e+04 1.396583666866072715e+00 7.142528265078446591e-03
6.001224125624143198e+04 1.417431965624736723e+00 7.473178136378095041e-03
6.001224129104877647e+04 1.402088119649923303e+00 7.235734270205675285e-03
6.001224132585612824e+04 1.400346162301144393e+00 7.288457935063905567e-03
6.001224136066348001e+04 1.391037145430926714e+00 7.156219898624277542e-03
6.001224139547083178e+04 1.390465520154444024e+00 7.548939926216620064e-03
6.001224143027818354e+04 1.373096610534961126e+00 7.275768580349034620e-03
6.001224146508553531e+04 1.404798224160673348e+00 7.260267488312381785e-03
6.001224149989288708e+04 1.411826734436029129e+00 7.344836426901131185e-03
6.001224153470023884e+04 1.446216419460017777e+00 7.864797763108421699e-03
6.001224156950759061e+04 1.405297288309384829e+00 7.534283142089375981e-03
6.001224160431494238e+04 1.405740657990280917e+00 7.255508110231938083e-03
6.001224163912229415e+04 1.406391719203065271e+00 7.381335798384501892e-03
6.001224167392964591e+04 1.414145253836892602e+00 7.391154520552755888e-03
6.001224170873699768e+04 1.412996216925795467e+00 7.419088728508582350e-03
6.001224174354434945e+04 1.427967102789105436e+00 7.439365477086273132e-03
6.001224177835170121e+04 1.444452392373354543e+00 7.664730350585813659e-03
6.001224181315905298e+04 1.424889264932073907e+00 7.434947668228213125e-03
6.001224184796639747e+04 1.431435567584690149e+00 7.546848571706839953e-03
6.001224188277374924e+04 1.412367793554390349e+00 7.530209218426421429e-03
6.001224191758110101e+04 1.402778329468454821e+00 7.239769721236637319e-03
6.001224195238846005e+04 1.425217476378337844e+00 7.403317231375524179e-03
6.001224198719580454e+04 1.436531501506629782e+00 7.293791662526010605e-03
6.001224202200315631e+04 1.437084556798462920e+00 7.362473874779244289e-03
6.001224205681050807e+04 1.446627663251312867e+00 7.288349210208945259e-03
6.001224209161785984e+04 1.427424225293074667e+00 7.263806180243426343e-03
6.001224212642520433e+04 1.418270025911020360e+00 7.159426376601536399e-03
6.001224216123255610e+04 1.417364414777652515e+00 7.329343836570162418e-03
6.001224219603990787e+04 1.435688016232727904e+00 7.291846320999799923e-03
6.001224223084725963e+04 1.456081151741206892e+00 7.456908284695264698e-03
6.001224226565461140e+04 1.438719222670281628e+00 7.304598639149354790e-03
6.001224230046196317e+04 1.435215525150694393e+00 7.234825691905625092e-03
6.001224233526931494e+04 1.435433613791407215e+00 7.197485108022719236e-03
6.001224237007666670e+04 1.428371758342989351e+00 7.309374360256202900e-03
6.001224240488401847e+04 1.431792695820790273e+00 7.366920481015952656e-03
6.001224243969137024e+04 1.420617203796051831e+00 7.257408258084025419e-03
6.001224247449872200e+04 1.425211876142469247e+00 7.258681085250726951e-03
6.001224250930607377e+04 1.444568593367836939e+00 7.529816771513882234e-03
6.001224254411342554e+04 1.426808697172059492e+00 7.416684193990172660e-03
6.001224257892077731e+04 1.440778093553426009e+00 7.473029165525208080e-03
6.001224261372812907e+04 1.421668710197796281e+00 7.406271808403402240e-03
6.001224264853548084e+04 1.417377228203317907e+00 7.367670643533744297e-03
6.001224268334283261e+04 1.419536121343202950e+00 7.290843647253671643e-03
6.001224271815018437e+04 1.418459587128718447e+00 7.310183475431222648e-03
6.001224275295753614e+04 1.437298771979757639e+00 7.568807941330185987e-03
6.001224278776488791e+04 1.435162880953812170e+00 7.470299878476844777e-03
6.001224282257223967e+04 1.429643997443498904e+00 7.330196112747652121e-03
6.001224285737959144e+04 1.432670247321830681e+00 7.366556915697912260e-03
6.001224289218693593e+04 1.429479142524454183e+00 7.409328845619053694e-03
6.001224292699428770e+04 1.421058500480883113e+00 7.398862798700679352e-03
6.001224296180163947e+04 1.423659809255763076e+00 7.288316246572014954e-03
6.001224299660899123e+04 1.452107119456874873e+00 7.360502214419179130e-03
6.001224303141634300e+04 1.449042908235673499e+00 7.319181517471387045e-03
6.001224306622368749e+04 1.432431571056216102e+00 7.296406513939053713e-03
6.001224310103103926e+04 1.431775833886561378e+00 7.320152838106732361e-03
6.001224313583839103e+04 1.420513820706368557e+00 7.231187846006680540e-03
6.001224317064574279e+04 1.429188115940412285e+00 7.313470319320980115e-03
6.001224320545309456e+04 1.438331865573579282e+00 7.354937142475972620e-03
6.001224324026044633e+04 1.431937941155915883e+00 7.357734655812698740e-03
6.001224327506779809e+04 1.427915516296942577e+00 7.242797015410190088e-03
6.001224330987514986e+04 1.427828987022444762e+00 7.285767464146983285e-03
6.001224334468250163e+04 1.430373842835920506e+00 7.259081047712468218e-03
6.001224337948985340e+04 1.411346637885166011e+00 7.196197987231890518e-03
6.001224341429720516e+04 1.430940778567693750e+00 7.391746383754999386e-03
6.001224344910455693e+04 1.411372459465631612e+00 7.239081100744616283e-03
6.001224348391190870e+04 1.412127401031700424e+00 7.209871455726401569e-03
6.001224351871926046e+04 1.410651382994251968e+00 7.224956394912610685e-03
6.001224355352661223e+04 1.409351662333351740e+00 7.181368771904601475e-03
6.001224358833396400e+04 1.416544875633557465e+00 7.198206532394362499e-03
6.001224362314131577e+04 1.391613352916282853e+00 7.038189218814861446e-03
6.001224365794866753e+04 1.404215969115413021e+00 7.099321637954253243e-03
6.001224369275601930e+04 1.392475958852425810e+00 7.035815856017978674e-03
6.001224372756337107e+04 1.411881513270407895e+00 7.202549529150863682e-03
6.001224376237072283e+04 1.417601627883348092e+00 7.225640097463604215e-03
6.001224379717807460e+04 1.399675427998330335e+00 7.051134946475745569e-03
6.001224383198542637e+04 1.396449957938546094e+00 7.086598611746488044e-03
6.001224386679277814e+04 1.397702007678548686e+00 7.090083187713070410e-03
6.001224390160012990e+04 1.398913997976946044e+00 7.151950970105965845e-03
6.001224393640747439e+04 1.382521954036772138e+00 7.079458865490531085e-03
6.001224397121482616e+04 1.403135554490430703e+00 7.199572092438650053e-03
6.001224400602217793e+04 1.402950091885365014e+00 7.268391359640832654e-03
6.001224404082952969e+04 1.390089446081393509e+00 7.100101016163444002e-03
6.001224407563688146e+04 1.394022566583936529e+00 7.093159168969740899e-03
6.001224411044423323e+04 1.394711259370772893e+00 7.147416449041620046e-03
6.001224414525158500e+04 1.394979950787662570e+00 7.183528275428768123e-03
6.001224418005892949e+04 1.381984473927456936e+00 7.093397709073656111e-03
6.001224421486628125e+04 1.375125295363863298e+00 7.035613663126331213e-03
6.001224424967363302e+04 1.391997814646329434e+00 7.144402058424780856e-03
6.001224428448098479e+04 1.402778461092969886e+00 7.145118710421037751e-03
6.001224431928833656e+04 1.375933703252382179e+00 7.177096096423519339e-03
6.001224435409568832e+04 1.372617550778501894e+00 7.152603924540122844e-03
6.001224438890304009e+04 1.358791804194103170e+00 6.965331530483856448e-03
6.001224442371039186e+04 1.371154083219870312e+00 7.003411749752069641e-03
6.001224445851774362e+04 1.381934297673187650e+00 7.104434883193806900e-03
6.001224449332509539e+04 1.378562936316800158e+00 7.101668529736172679e-03
6.001224452813244716e+04 1.401190070839527069e+00 7.125616523876433100e-03
6.001224456293979893e+04 1.400352442623180149e+00 7.229097906987023113e-03
6.001224459774715069e+04 1.389695297083587855e+00 7.215612444448792594e-03
6.001224463255450246e+04 1.379083260887075557e+00 7.155853314109744505e-03
6.001224466736185423e+04 1.380217087713136559e+00 7.090287804450156467e-03
6.001224470216920599e+04 1.378790243684901329e+00 6.983461118458882295e-03
6.001224473697655776e+04 1.385533768456796100e+00 7.060703286402229828e-03
6.001224477178390953e+04 1.384468861000608397e+00 7.043897097402253282e-03
6.001224480659126129e+04 1.387244043777244196e+00 7.154017867808273520e-03
6.001224484139861306e+04 1.382136683635998287e+00 7.109326139780221265e-03
6.001224487620596483e+04 1.378474844513549513e+00 7.135272901740685389e-03
6.001224491101331660e+04 1.382760474090408032e+00 7.029249704953396440e-03
6.001224494582066836e+04 1.371384344007055667e+00 6.959957823406405682e-03
6.001224498062801285e+04 1.378006882423638002e+00 6.992574237741780788e-03
6.001224501543536462e+04 1.385295881160625964e+00 7.072160089170289286e-03
6.001224505024271639e+04 1.378678798461396848e+00 7.101641115439394705e-03
6.001224508505006816e+04 1.372644647949929242e+00 7.072293123698862247e-03
6.001224511985741992e+04 1.384862537171851482e+00 7.167076014444983927e-03
6.001224515466477169e+04 1.382395918571834192e+00 7.016771562741724519e-03
6.001224518947212346e+04 1.391829434429038503e+00 7.124074435147646420e-03
6.001224522427946795e+04 1.409675424951371658e+00 7.237193710677468535e-03
6.001224525908681971e+04 1.398411745412295737e+00 7.257383716095414800e-03
6.001224529389417148e+04 1.404474384033493450e+00 7.185311488550870547e-03
6.001224532870152325e+04 1.392127121804727974e+00 7.095079139951571828e-03
6.001224536350887502e+04 1.383726971574086306e+00 7.105477878412866551e-03
6.001224539831622678e+04 1.391731094973753580e+00 7.146883220549837649e-03
6.001224543312357855e+04 1.392512213965483969e+00 7.175744872821535926e-03
6.001224546793093032e+04 1.402247049787025857e+00 7.148978927544178026e-03
6.001224550273828208e+04 1.391268748681625089e+00 7.081135024634573581e-03
6.001224553754563385e+04 1.382204225674489084e+00 6.999936758083056404e-03
6.001224557235298562e+04 1.385147803608970829e+00 7.084875846127663621e-03
6.001224560716033739e+04 1.381996058519650683e+00 6.980993667300458387e-03
6.001224564196768915e+04 1.384258415096020434e+00 6.979067846085458028e-03
6.001224567677504092e+04 1.388646324863566539e+00 7.178788792502157831e-03
6.001224571158239269e+04 1.390953340706598373e+00 7.181084748878424455e-03
6.001224574638974445e+04 1.385789657931586039e+00 7.196977412973571374e-03
6.001224578119709622e+04 1.380285226055935510e+00 7.188905246937948162e-03
6.001224581600444799e+04 1.395787679914373580e+00 7.370436946787332737e-03
6.001224585081179248e+04 1.404910403941079355e+00 7.296561275331822465e-03
6.001224588561914425e+04 1.386514220340283821e+00 7.262176997502276486e-03
6.001224592042649601e+04 1.385099607701044455e+00 7.142712619533803445e-03
6.001224595523384778e+04 1.406710499673783588e+00 7.267453214393418924e-03
6.001224599004120682e+04 1.406261664145574297e+00 7.236447566126373229e-03
6.001224602484855131e+04 1.385601536900583852e+00 7.093786012248904510e-03
6.001224605965590308e+04 1.399929932735425986e+00 7.110223470700451423e-03
6.001224609446325485e+04 1.384902107337339094e+00 7.052113128082574539e-03
6.001224612927060662e+04 1.395512394911488929e+00 7.181687738945058755e-03
6.001224616407795838e+04 1.381893480018878462e+00 7.082735132978151653e-03
6.001224619888530287e+04 1.404738010906842138e+00 7.218217700456538120e-03
6.001224623369265464e+04 1.397580288270322102e+00 7.113724595871132907e-03
6.001224626850001368e+04 1.398615336054056746e+00 7.246585948079828886e-03
6.001224630330735818e+04 1.382891172181343720e+00 7.086101492607426236e-03
6.001224633811470994e+04 1.390973956177943505e+00 7.063965262622044945e-03
6.001224637292206171e+04 1.389302135642497715e+00 7.053635970618678253e-03
6.001224640772941348e+04 1.374733648691439214e+00 6.995328582620640410e-03
6.001224644253676524e+04 1.369623838250724646e+00 6.974719869995369033e-03
6.001224647734411701e+04 1.369069095781201950e+00 7.022485718880518667e-03
6.001224651215146878e+04 1.379845675007917105e+00 7.092334811960584323e-03
6.001224654695882055e+04 1.387128025741144466e+00 7.157721146969830105e-03
6.001224658176617231e+04 1.384303947708888760e+00 7.088828095724416384e-03
6.001224661657352408e+04 1.365614351643013480e+00 6.923199219435877128e-03
6.001224665138087585e+04 1.370786642074234063e+00 6.992689852790908052e-03
6.001224668618822761e+04 1.366816945437959063e+00 6.952604585577203296e-03
6.001224672099557938e+04 1.369845072314512135e+00 6.978908092155083724e-03
6.001224675580293115e+04 1.369686557774114410e+00 7.022726185762254505e-03
6.001224679061028291e+04 1.366762097891002226e+00 7.042240151456245940e-03
6.001224682541763468e+04 1.372454643855088197e+00 7.005019423499144089e-03
6.001224686022498645e+04 1.373823823189226356e+00 7.193462023083643797e-03
6.001224689503233822e+04 1.370475107584854690e+00 7.064153787735315444e-03
6.001224692983968998e+04 1.367295263715775144e+00 7.159665514414862222e-03
6.001224696464704175e+04 1.357053930602965863e+00 7.030148618276919198e-03
6.001224699945438624e+04 1.359162718546643944e+00 7.054780516507231161e-03
6.001224703426173801e+04 1.354481363984695541e+00 7.027113674604625396e-03
6.001224706906909705e+04 1.353397445827454471e+00 6.988401799724985874e-03
6.001224710387644882e+04 1.353213547278604656e+00 7.140130240488334716e-03
6.001224713868379331e+04 1.353389344561813923e+00 7.232115697826519557e-03
6.001224717349114508e+04 1.341248107265286871e+00 7.147348906469443326e-03
6.001224720829849684e+04 1.349307157726902906e+00 7.200313154487442656e-03
6.001224724310584861e+04 1.323498697784495581e+00 6.993204290259153778e-03
6.001224727791319310e+04 1.336605126566006829e+00 7.082038242571512925e-03
6.001224731272054487e+04 1.338061762841191493e+00 7.119511521918624880e-03
6.001224734752790391e+04 1.343064823307332123e+00 6.964837620359639291e-03
6.001224738233524840e+04 1.328892834355147379e+00 6.819306482811114678e-03
6.001224741714260017e+04 1.334194561916584254e+00 6.980913319458608053e-03
6.001224745194995194e+04 1.322496310939109465e+00 7.207479346831221871e-03
6.001224748675730370e+04 1.339199867691126089e+00 7.074237430552175222e-03
6.001224752156465547e+04 1.318952799286529975e+00 6.895939652607797898e-03
6.001224755637200724e+04 1.343526903442515907e+00 7.069226247779623711e-03
6.001224759117935901e+04 1.336023803490324902e+00 7.036795869530211057e-03
6.001224762598671077e+04 1.344776140449834401e+00 7.078735987079340201e-03
6.001224766079406254e+04 1.337139888078302974e+00 7.067075166105758408e-03
6.001224769560141431e+04 1.341930993281933437e+00 7.088295861144812242e-03
6.001224773040876607e+04 1.334769783970559454e+00 6.982066205445115227e-03
6.001224776521611784e+04 1.324432483588331211e+00 6.976140822596352611e-03
6.001224780002346961e+04 1.329915397678589573e+00 6.970010547000975339e-03
6.001224783483082138e+04 1.341504500498178931e+00 6.990217896106968969e-03
6.001224786963817314e+04 1.329733020214064254e+00 6.903889173030379814e-03
6.001224790444552491e+04 1.328264409991338324e+00 6.902150531283376793e-03
6.001224793925287668e+04 1.327217757237912910e+00 6.849981695340216607e-03
6.001224797406022844e+04 1.301639144358053723e+00 6.793737211259478874e-03
6.001224800886757293e+04 1.321179028939750477e+00 6.844335627111007223e-03
6.001224804367492470e+04 1.316999972069379687e+00 6.830253300917745254e-03
6.001224807848227647e+04 1.319227005870841518e+00 6.839805793854894164e-03
6.001224811328962824e+04 1.316674080325258567e+00 6.924273329792368648e-03
6.001224814809698000e+04 1.320953116357219015e+00 6.875985479075492207e-03
6.001224818290433177e+04 1.328662498501746336e+00 6.815124516687218713e-03
6.001224821771168354e+04 1.322696557644908566e+00 6.758871310815883944e-03
6.001224825251903530e+04 1.323476245783790306e+00 6.754901001092643124e-03
6.001224828732638707e+04 1.310291587814431447e+00 6.733821589283736468e-03
6.001224832213373156e+04 1.326731996607975583e+00 6.799527614844290586e-03
6.001224835694108333e+04 1.333972696264833280e+00 6.857156536750539516e-03
6.001224839174843510e+04 1.334167842820978223e+00 6.901910184189271290e-03
6.001224842655578686e+04 1.335645013339308518e+00 6.925649208840924456e-03
6.001224846136313863e+04 1.323634999061855000e+00 6.819462790840589289e-03
6.001224849617049040e+04 1.315292463954621738e+00 6.715422109943580686e-03
6.001224853097784217e+04 1.320597474643392166e+00 6.836505382695133928e-03
6.001224856578519393e+04 1.333204772910869806e+00 6.847935763332977863e-03
6.001224860059254570e+04 1.325421408116750355e+00 6.840473775136715791e-03
6.001224863539989747e+04 1.331718835728225470e+00 6.960253716533563832e-03
6.001224867020724923e+04 1.332514552371149907e+00 6.826642856679701957e-03
6.001224870501460100e+04 1.332049262554570568e+00 6.837313987437970177e-03
6.001224873982195277e+04 1.317400055207005316e+00 6.753628707243755983e-03
6.001224877462930453e+04 1.321132173519166786e+00 6.767090227022200428e-03
6.001224880943665630e+04 1.333408284123455134e+00 6.877832659769562290e-03
6.001224884424400807e+04 1.330485480684765465e+00 6.791770632841161344e-03
6.001224887905135984e+04 1.330652609700476718e+00 6.795499923995807802e-03
6.001224891385871160e+04 1.329181355596307679e+00 6.803934936397589006e-03
6.001224894866606337e+04 1.319310489179229773e+00 6.739642961542948243e-03
6.001224898347341514e+04 1.322638106477254993e+00 6.727737715102665578e-03
6.001224901828076690e+04 1.319713478050381861e+00 6.737948225837164622e-03
6.001224905308811140e+04 1.312297072310015578e+00 6.685597316024528315e-03
6.001224908789546316e+04 1.332903188207918310e+00 6.764333657243035147e-03
6.001224912270281493e+04 1.341325311249444097e+00 6.870015140617296602e-03
6.001224915751016670e+04 1.332524471670073707e+00 6.823257807113924413e-03
6.001224919231751846e+04 1.331552491423694473e+00 6.864751018087785275e-03
6.001224922712487023e+04 1.345431610613856410e+00 6.941776807085343198e-03
6.001224926193222200e+04 1.333011162859260468e+00 6.973198993671837417e-03
6.001224929673957377e+04 1.336919484756063481e+00 6.841172643947457388e-03
6.001224933154691826e+04 1.347859563105162195e+00 6.941585219671856342e-03
6.001224936635427002e+04 1.351775449883488855e+00 6.931950589188908690e-03
6.001224940116162179e+04 1.363052072299379747e+00 6.973655900143379584e-03
6.001224943596897356e+04 1.358690881848956256e+00 7.048748437540940624e-03
6.001224947077632532e+04 1.353727786668157407e+00 6.963142723286996558e-03
6.001224950558367709e+04 1.343630152281588552e+00 6.874601302715901106e-03
6.001224954039102886e+04 1.345934834058778451e+00 6.914520334151192348e-03
6.001224957519838063e+04 1.336900930431165424e+00 6.867444065197371265e-03
6.001224961000573239e+04 1.371600946867864490e+00 7.034338092033541601e-03
6.001224964481308416e+04 1.372892641185901708e+00 7.059241429721422462e-03
6.001224967962043593e+04 1.379877642481001088e+00 7.093679987033442262e-03
6.001224971442778769e+04 1.366455212633969518e+00 7.106873671649950597e-03
6.001224974923513946e+04 1.371748575297635941e+00 7.149628723822342227e-03
6.001224978404249123e+04 1.358684332411682849e+00 7.153647086439950641e-03
6.001224981884984300e+04 1.358314334147651348e+00 7.054077972771190599e-03
6.001224985365719476e+04 1.377683526118698376e+00 7.087331228012373405e-03
6.001224988846454653e+04 1.390237833984470539e+00 7.328396981435563069e-03
6.001224992327189830e+04 1.390313947993188082e+00 7.274097686531174126e-03
6.001224995807925006e+04 1.381157044979232085e+00 7.106824028197692746e-03
6.001224999288660183e+04 1.374974694625208160e+00 7.087486663476976097e-03
6.001225002769395360e+04 1.372031396893557131e+00 7.144875563383365318e-03
6.001225006250129809e+04 1.382167160417248519e+00 7.188346092278961354e-03
6.001225009730864986e+04 1.397812024059889247e+00 7.180195861654730533e-03
6.001225013211600162e+04 1.390137183170377932e+00 7.162031033743056219e-03
6.001225016692334611e+04 1.419673138675019208e+00 7.284127692145426526e-03
6.001225020173069788e+04 1.390202348866762527e+00 7.118420727298166439e-03
6.001225023653804965e+04 1.392948272187889192e+00 7.058668562174600855e-03
6.001225027134540869e+04 1.390640422365431172e+00 7.119717747821440422e-03
6.001225030615275318e+04 1.395418748471402015e+00 7.221478710599491500e-03
6.001225034096010495e+04 1.418237866009638637e+00 7.186911396937291883e-03
6.001225037576745672e+04 1.408263015354312975e+00 7.181998661411158683e-03
6.001225041057480848e+04 1.434999423741296187e+00 7.257142606187664581e-03
6.001225044538216025e+04 1.394703143270686674e+00 7.113674036692206083e-03
6.001225048018951202e+04 1.407430667342494335e+00 7.244140959605219546e-03
6.001225051499686379e+04 1.405278874840573788e+00 7.214433110314276941e-03
6.001225054980421555e+04 1.391642111277926031e+00 7.046967834653296466e-03
6.001225058461156732e+04 1.417726068327883615e+00 7.198393141949708043e-03
6.001225061941891909e+04 1.425412216481872774e+00 7.328668775684694416e-03
6.001225065422627085e+04 1.428882146512647999e+00 7.270665741141628044e-03
6.001225068903362262e+04 1.424565429439723863e+00 7.340994402737110146e-03
6.001225072384097439e+04 1.394186298269997737e+00 7.017373677963479987e-03
6.001225075864832615e+04 1.397024760943327504e+00 7.143968033648186340e-03
6.001225079345567792e+04 1.398726032775524430e+00 7.051383197368023444e-03
6.001225082826302969e+04 1.389667893593268699e+00 7.135815994422612177e-03
6.001225086307038146e+04 1.404785062081768343e+00 7.184068853224707951e-03
6.001225089787773322e+04 1.397344588182688474e+00 7.226854683548076218e-03
6.001225093268508499e+04 1.411167548283231987e+00 7.214736229566561312e-03
6.001225096749243676e+04 1.402737166481911268e+00 7.157719360885542691e-03
6.001225100229978125e+04 1.395440346236943130e+00 7.131810608058684713e-03
6.001225103710713302e+04 1.412093510850193967e+00 7.138934814302033346e-03
6.001225107191448478e+04 1.421011006485189743e+00 7.147694443397904773e-03
6.001225110672184383e+04 1.421139194379561044e+00 7.168467064159331041e-03
6.001225114152918832e+04 1.408928918732483826e+00 7.157142959542775115e-03
6.001225117633654008e+04 1.400469404861693246e+00 7.113562101195767401e-03
6.001225121114388457e+04 1.402977703107719298e+00 7.102668085389117134e-03
6.001225124595123634e+04 1.384384567938965249e+00 7.052495010225159899e-03
6.001225128075858811e+04 1.396217610736741221e+00 7.112406310677934704e-03
6.001225131556593988e+04 1.380844239426134212e+00 7.019740155590399946e-03
6.001225135037329164e+04 1.395298497710280472e+00 7.086464048422226950e-03
6.001225138518064341e+04 1.393892741215443820e+00 7.099984444839837865e-03
6.001225141998799518e+04 1.394625480515170768e+00 7.100542616607268334e-03
6.001225145479534694e+04 1.400118052276325686e+00 7.111015966156626969e-03
6.001225148960269871e+04 1.396483934857614795e+00 7.175114320482779001e-03
6.001225152441005048e+04 1.384325505567310710e+00 7.006795933676828250e-03
6.001225155921740225e+04 1.399344621804435196e+00 7.101488666827548459e-03
6.001225159402475401e+04 1.384399165542606891e+00 7.117169078270394085e-03
6.001225162883210578e+04 1.394141231246766699e+00 7.143884407027015909e-03
6.001225166363945755e+04 1.384080411871120297e+00 7.073251624541255535e-03
6.001225169844680931e+04 1.365651870529397183e+00 6.938354358677614395e-03
6.001225173325416108e+04 1.363450706179416771e+00 6.899589512741167475e-03
6.001225176806151285e+04 1.351998403479313993e+00 6.862550062156653335e-03
6.001225180286886462e+04 1.365258453542386619e+00 6.928797590764763925e-03
6.001225183767621638e+04 1.379926633084400001e+00 7.021947914061721016e-03
6.001225187248356815e+04 1.380287859912082471e+00 7.024808667397204782e-03
6.001225190729091992e+04 1.364040846904276849e+00 6.887943265741189140e-03
6.001225194209827168e+04 1.362874863148220816e+00 6.905198314244432971e-03
6.001225197690562345e+04 1.367537362939706735e+00 6.907793596123928612e-03
6.001225201171297522e+04 1.367892962488810316e+00 6.955576829694456141e-03
6.001225204652031971e+04 1.362387270935796035e+00 6.882296979174667116e-03
6.001225208132767148e+04 1.367151159966075058e+00 6.940565127083815795e-03
6.001225211613502324e+04 1.372099963218199381e+00 6.939282743761070703e-03
6.001225215094237501e+04 1.371944358491096860e+00 6.953592933984398261e-03
6.001225218574972678e+04 1.370194407278937820e+00 6.945173800815340921e-03
6.001225222055707854e+04 1.372679374478205760e+00 6.998576993223384890e-03
6.001225225536443031e+04 1.366366412362549854e+00 6.952478163065690074e-03
6.001225229017177480e+04 1.365499182672945011e+00 6.907265352567057252e-03
6.001225232497912657e+04 1.367100138383590346e+00 6.935393455341710284e-03
6.001225235978647834e+04 1.388044817269900921e+00 7.053491890798144724e-03
6.001225239459383010e+04 1.381431591209630438e+00 7.093041827160648585e-03
6.001225242940118187e+04 1.357873656825522302e+00 6.941986447791665543e-03
6.001225246420853364e+04 1.353562117862756820e+00 6.893128952199890219e-03
6.001225249901588541e+04 1.360606429257610772e+00 6.900058888290967404e-03
6.001225253382323717e+04 1.358510999154766585e+00 6.873243217700350169e-03
6.001225256863058894e+04 1.363889607167567020e+00 6.930954443044013390e-03
6.001225260343794071e+04 1.380747921086983521e+00 6.988205695207845222e-03
6.001225263824529247e+04 1.377110458318841157e+00 7.013700988861577140e-03
6.001225267305264424e+04 1.365338683214839532e+00 6.939000081459738116e-03
6.001225270785999601e+04 1.373215303540193499e+00 6.999763765948082729e-03
6.001225274266734777e+04 1.361252200150867564e+00 6.922520784702145859e-03
6.001225277747469954e+04 1.378377656884013147e+00 6.942988165155254687e-03
6.001225281228205131e+04 1.371551762743363767e+00 6.967611962700561920e-03
6.001225284708940308e+04 1.371520819728644369e+00 6.987204598039279888e-03
6.001225288189675484e+04 1.370184049079754773e+00 6.959986829205927483e-03
6.001225291670410661e+04 1.362975656948767211e+00 6.911167210481802305e-03
6.001225295151145838e+04 1.348029337494837332e+00 6.776789278140700652e-03
6.001225298631880287e+04 1.361493010641689372e+00 6.968189913432489002e-03
6.001225302112615464e+04 1.358263898564860073e+00 6.921475859419547530e-03
6.001225305593350640e+04 1.356224163933374305e+00 6.996001424099998998e-03
6.001225309074085817e+04 1.369990748166779237e+00 6.990907675907269588e-03
6.001225312554820994e+04 1.379904095506177431e+00 7.052633219145837754e-03
6.001225316035556170e+04 1.380927032945368005e+00 7.073193476104246494e-03
6.001225319516291347e+04 1.370469890275821667e+00 7.025193638161191315e-03
6.001225322997026524e+04 1.365264706374015979e+00 7.036832726709013955e-03
6.001225326477760973e+04 1.357514468896205084e+00 6.951629660083394162e-03
6.001225329958496150e+04 1.372349757202434795e+00 7.002978019370027264e-03
6.001225333439231326e+04 1.373005908780495332e+00 7.084221213598600533e-03
6.001225336919966503e+04 1.372990707129172039e+00 6.938640069067474221e-03
6.001225340400701680e+04 1.383545632698768291e+00 7.154392773362594320e-03
6.001225343881436856e+04 1.389285653820324207e+00 7.304781922098694050e-03
6.001225347362172033e+04 1.381390797195796383e+00 7.065098976704143469e-03
6.001225350842907210e+04 1.368726818770748421e+00 7.007700989780124567e-03
6.001225354323642387e+04 1.362658322199172156e+00 6.969834886655667562e-03
6.001225357804377563e+04 1.393487407802660227e+00 7.301860526042933466e-03
6.001225361285112740e+04 1.405547474912778538e+00 7.246040131222554123e-03
6.001225364765847917e+04 1.385137566997816760e+00 7.086099236186344137e-03
6.001225368246583093e+04 1.402685743462114942e+00 7.233796883036363451e-03
6.001225371727318270e+04 1.387864550828500798e+00 7.204083582591599977e-03
6.001225375208053447e+04 1.395445720197568296e+00 7.431074559934107079e-03


==> figures/ground-folded/20230308_tic3788_r.dat <==
6.001214045062463993e+04 9.965388370761927295e-01 6.550222237840715514e-03
6.001214048895965243e+04 9.934066862725213776e-01 6.484872296230168032e-03
6.001214052376700420e+04 9.857996623579172724e-01 6.591805669276428609e-03
6.001214055857434869e+04 9.965464725042855187e-01 7.046052034611968370e-03
6.001214059338170046e+04 9.963881853680849332e-01 6.711910936248669489e-03
6.001214062818905950e+04 9.833249090088429512e-01 6.446629871588165951e-03
6.001214066299640399e+04 9.950731103184593529e-01 6.555554630338689126e-03
6.001214069780375576e+04 1.005620521068084861e+00 6.618762373627887566e-03
6.001214073261110752e+04 1.005504256276554376e+00 6.837652832425284571e-03
6.001214076741845929e+04 1.009907235181112695e+00 6.572930998295758824e-03
6.001214080222581106e+04 9.978419573866356140e-01 6.519681923375291420e-03
6.001214083703316282e+04 1.014448892420278137e+00 6.718130166563335282e-03
6.001214087184051459e+04 1.011494156480201800e+00 6.857964641607660478e-03
6.001214090664786636e+04 1.024173996082354821e+00 6.844043410085364279e-03
6.001214094145521813e+04 1.029041631292054504e+00 6.686418994811346543e-03
6.001214097626256989e+04 1.024300445550312855e+00 6.758268812955105578e-03
6.001214101106992166e+04 1.025871467071139298e+00 6.666822750874341202e-03
6.001214104587727343e+04 1.012135657301185265e+00 6.485738896149247264e-03
6.001214108068462519e+04 1.007060503892393877e+00 6.401150680387187979e-03
6.001214111549197696e+04 1.016113896878526379e+00 6.468747934039834578e-03
6.001214115029932145e+04 9.967787376657364362e-01 6.585852317521481876e-03
6.001214118510667322e+04 1.024813452210908471e+00 6.507733154493659106e-03
6.001214121991402499e+04 1.021633985934361499e+00 6.664499391817415262e-03
6.001214125472136948e+04 1.012915445139581649e+00 6.436458591886383591e-03
6.001214128952872125e+04 1.015995617452610356e+00 6.598818255195348578e-03
6.001214132433607301e+04 1.015827474278453435e+00 6.464141757037585902e-03
6.001214135914342478e+04 1.026132424770931806e+00 6.751028136564912220e-03
6.001214139395077655e+04 1.020270442074643569e+00 6.719019452200841562e-03
6.001214142875812831e+04 1.031242852955974953e+00 6.796528153803834717e-03
6.001214146356548008e+04 1.043134836189168357e+00 6.889864649276321827e-03
6.001214149837283185e+04 1.039569649497053216e+00 7.040634324160550440e-03
6.001214153318018361e+04 1.041381285269098012e+00 7.053120384806686044e-03
6.001214156798753538e+04 1.034035722268506374e+00 7.079558421484543999e-03
6.001214160279488715e+04 1.037092140797981177e+00 7.180064412147381218e-03
6.001214163760223892e+04 1.026245831524610352e+00 6.983911974258382067e-03
6.001214167240959068e+04 1.031729916681895398e+00 6.933827942199714128e-03
6.001214170721694245e+04 1.052060074899540565e+00 7.233202359933488604e-03
6.001214174202429422e+04 1.064364673414947671e+00 7.150034880181926032e-03
6.001214177683164598e+04 1.047488041326456898e+00 6.737327247713540204e-03
6.001214181163899048e+04 1.030399392284672366e+00 6.694453901100209589e-03
6.001214184644634224e+04 1.033150363306779784e+00 6.654376676175519263e-03
6.001214188125369401e+04 1.032762344580184344e+00 6.836607885352953898e-03
6.001214191606103850e+04 1.029395467855895419e+00 6.733066881857637485e-03
6.001214195086839027e+04 1.049748079861481997e+00 6.833513939888989815e-03
6.001214198567574203e+04 1.051218685715654688e+00 6.720900285637708936e-03
6.001214202048309380e+04 1.039123614903786352e+00 6.937429180750287298e-03
6.001214205529044557e+04 1.024523054353805751e+00 6.413745781332749578e-03
6.001214209009779734e+04 1.024226011355996446e+00 6.411221873313124008e-03
6.001214212490514910e+04 1.029400936912107989e+00 6.651102859429283698e-03
6.001214215971250087e+04 1.028629166381121562e+00 6.912289777225129155e-03
6.001214219451985264e+04 1.037216057867165198e+00 6.593445796185939956e-03
6.001214222932720440e+04 1.044612146763746363e+00 6.931598351264721923e-03
6.001214226413455617e+04 1.030046335662231360e+00 6.809024636719790066e-03
6.001214229894190794e+04 1.030678600832164227e+00 6.554340047562672196e-03
6.001214233374925971e+04 1.026622132049448410e+00 6.609025845499078011e-03
6.001214236855661147e+04 1.019832690882638948e+00 6.431562482646104549e-03
6.001214240336396324e+04 1.025138829815400277e+00 6.598828414971892077e-03
6.001214243817131501e+04 1.032963925784898374e+00 6.560008740427615906e-03
6.001214247297866677e+04 1.025618418587704417e+00 6.507232802679099350e-03
6.001214250778601127e+04 1.033881661384555395e+00 6.732042950269585824e-03
6.001214254259336303e+04 1.026479022637295069e+00 6.642745112982910601e-03
6.001214257740071480e+04 1.032686326606199856e+00 6.908909619969732206e-03
6.001214261220806657e+04 1.034794345726363529e+00 6.803858535539926075e-03
6.001214264701541106e+04 1.030646337793239331e+00 6.864647824858840716e-03
6.001214268182276282e+04 1.038064395484836089e+00 6.770324755375320760e-03
6.001214271663011459e+04 1.034756934068620682e+00 6.772413225990101329e-03
6.001214275143746636e+04 1.037571879822490217e+00 7.019242573298169544e-03
6.001214278624481813e+04 1.037668468431647062e+00 6.983214526203792086e-03
6.001214282105216989e+04 1.024588701937368951e+00 6.841700907732480366e-03
6.001214285585952166e+04 1.018779793164741099e+00 6.866984673462280322e-03
6.001214289066687343e+04 1.020066485651484500e+00 6.644693595170077412e-03
6.001214292547422519e+04 1.024377873951852758e+00 6.739696339374451166e-03
6.001214296028157696e+04 1.031418517269453883e+00 6.704123702814570630e-03
6.001214299508892873e+04 1.035654644466422969e+00 6.706830910702171224e-03
6.001214302989628050e+04 1.023168427016995174e+00 6.653255006378253240e-03
6.001214306470363226e+04 1.033836912439106470e+00 6.710257568289222825e-03
6.001214309951098403e+04 1.011547484533261709e+00 6.580078698121973046e-03
6.001214313431833580e+04 1.011409200572758627e+00 6.439673668702993944e-03
6.001214316912568756e+04 1.022037704937454494e+00 6.610972859166119875e-03
6.001214320393303933e+04 1.027771010550107889e+00 6.689476354535482325e-03
6.001214323874038382e+04 1.018341871829713918e+00 6.723563641339139023e-03
6.001214327354773559e+04 1.020567352981671227e+00 6.584014962025853089e-03
6.001214330835508736e+04 1.027991177594879790e+00 6.572089812937195567e-03
6.001214334316243185e+04 1.009934483647880299e+00 6.668754228412422484e-03
6.001214337796978361e+04 1.015037123162246813e+00 6.686549184186148936e-03
6.001214341277714266e+04 1.024881957937762378e+00 6.833019238679553624e-03
6.001214344758448715e+04 1.019318250640969703e+00 6.515287823628862843e-03
6.001214348239183892e+04 1.031297808850433206e+00 6.814591623112422822e-03
6.001214351719919068e+04 1.016677333512985504e+00 6.720084712606001418e-03
6.001214355200654245e+04 1.023561991869918586e+00 6.867561812148184966e-03
6.001214358681389422e+04 1.014650935929763742e+00 6.667382986756849317e-03
6.001214362162124598e+04 1.014233123000536585e+00 6.607954572516509112e-03
6.001214365642859775e+04 1.012174879210787637e+00 6.751487285337310663e-03
6.001214369123594952e+04 1.033968933973678839e+00 6.852344399770320810e-03
6.001214372604330129e+04 1.022385859576238731e+00 6.712995014035763250e-03
6.001214376085065305e+04 1.024508709530634665e+00 6.629744287462837303e-03
6.001214379565800482e+04 1.029113343190740881e+00 6.824723747771111945e-03
6.001214383046535659e+04 1.019291411300478511e+00 6.626218838678930682e-03
6.001214386527270835e+04 1.011631911749486301e+00 6.636014333474344468e-03
6.001214390008006012e+04 1.006352316647892486e+00 6.618522956504549123e-03
6.001214393488740461e+04 1.023095659875996377e+00 6.649101429715984293e-03
6.001214396969475638e+04 1.012396218102951551e+00 6.602243159140127986e-03
6.001214400450210815e+04 1.009290057755425574e+00 6.488169177613180467e-03
6.001214403930945264e+04 1.020177828083609128e+00 6.636482425444026334e-03
6.001214407411680440e+04 1.006289520789562131e+00 6.551653059469054845e-03
6.001214410892415617e+04 1.013163317007262254e+00 6.527299030506714637e-03
6.001214414373150794e+04 1.011121371025812676e+00 6.650253135150010174e-03
6.001214417853885971e+04 1.019944268391515418e+00 6.695808251248577640e-03
6.001214421334621147e+04 1.024320443139886461e+00 6.491944685677353798e-03
6.001214424815356324e+04 1.018407714688132737e+00 6.503577413703102994e-03
6.001214428296091501e+04 1.022273535185991289e+00 6.648428251479558161e-03
6.001214431776826677e+04 1.015044123447469193e+00 6.606170430257520335e-03
6.001214435257561854e+04 1.012754840261691269e+00 6.779348814635702790e-03
6.001214438738297031e+04 1.013906747372897099e+00 6.735836030888488202e-03
6.001214442219032208e+04 1.013113109890910524e+00 6.644690936247942860e-03
6.001214445699767384e+04 1.032619021597491304e+00 6.904133395074161551e-03
6.001214449180502561e+04 1.032615919172837238e+00 6.800728326588059355e-03
6.001214452661237738e+04 1.044526486925890785e+00 7.003638709906724949e-03
6.001214456141972914e+04 1.037368987150646626e+00 6.779737812184187182e-03
6.001214459622708091e+04 1.033194228882272414e+00 6.684961018056419756e-03
6.001214463103442540e+04 1.023036816434288232e+00 6.470102484243946302e-03
6.001214466584177717e+04 1.024739342445386114e+00 6.520620989605240177e-03
6.001214470064912894e+04 1.033834732292083114e+00 6.910893359856551225e-03
6.001214473545648070e+04 1.039819503753050434e+00 6.788404816083113032e-03
6.001214477026383247e+04 1.022061874024767780e+00 6.573152322993680054e-03
6.001214480507118424e+04 1.030426140267959090e+00 6.568089031332673480e-03
6.001214483987853600e+04 1.038911397043853491e+00 6.611283997445915710e-03
6.001214487468588050e+04 1.013210415158198874e+00 6.384509529498017498e-03
6.001214490949323226e+04 1.017627076480366988e+00 6.453762756681014762e-03
6.001214494430058403e+04 1.028278501930762312e+00 6.691736949357136519e-03
6.001214497910793580e+04 1.024536557068466580e+00 6.510042034951172771e-03
6.001214501391528756e+04 1.034180881001852681e+00 6.567932883395859352e-03
6.001214504872263933e+04 1.015681028277291453e+00 6.575122243760478900e-03
6.001214508352999110e+04 1.034090391034851786e+00 6.747501848771839637e-03
6.001214511833734286e+04 1.009207421770549340e+00 6.434523873677757029e-03
6.001214515314469463e+04 1.024152068579947894e+00 6.540523208952560459e-03
6.001214518795204640e+04 1.030722085837636470e+00 6.580599586040647778e-03
6.001214522275939817e+04 1.035838514070911653e+00 6.572446844127648874e-03
6.001214525756674993e+04 1.030831713575522057e+00 6.810240608914545912e-03
6.001214529237410170e+04 1.031307643544511654e+00 6.668549700723230486e-03
6.001214532718145347e+04 1.029979113942071756e+00 6.608154958077713283e-03
6.001214536198880523e+04 1.038113960249264611e+00 6.707154331940564339e-03
6.001214539679614973e+04 1.040404884253023576e+00 6.860264553646305483e-03
6.001214543160350149e+04 1.037446252928783119e+00 6.904675971372998405e-03
6.001214546641085326e+04 1.036395581485279882e+00 6.574028653017411836e-03
6.001214550121820503e+04 1.033040782990574113e+00 6.577767845220045852e-03
6.001214553602555679e+04 1.043171253130161347e+00 6.865293632307314757e-03
6.001214557083290856e+04 1.053225784898676354e+00 7.229673762520919499e-03
6.001214560564025305e+04 1.053300260148829270e+00 7.072233334472598741e-03
6.001214564044760482e+04 1.044391376383235315e+00 6.546326916619811184e-03
6.001214567525495659e+04 1.044727992526263138e+00 6.576800785473027600e-03
6.001214571006230835e+04 1.031904937609016581e+00 6.480250735871868548e-03
6.001214574486966012e+04 1.040324355379800503e+00 6.630378519895964093e-03
6.001214577967701189e+04 1.061464733266570981e+00 6.856555675939775794e-03
6.001214581448436365e+04 1.054424000188405763e+00 6.820274981498699457e-03
6.001214584929171542e+04 1.050053630688503992e+00 6.888327749539612313e-03
6.001214588409906719e+04 1.046455672151985983e+00 6.974026357726648140e-03
6.001214591890641896e+04 1.048743103425017864e+00 6.854593959588182323e-03
6.001214595371377072e+04 1.046725780953909224e+00 6.607178925083919199e-03
6.001214598852112249e+04 1.053742701367613499e+00 6.531207372720134081e-03
6.001214602332847426e+04 1.057312610091518446e+00 6.686818852841456065e-03
6.001214605813582602e+04 1.054596691948697540e+00 6.786139868082509581e-03
6.001214609294317779e+04 1.057310024204597854e+00 6.900443896055335861e-03
6.001214612775052228e+04 1.038997205161247050e+00 6.833481510171417021e-03
6.001214616255787405e+04 1.047317392640004341e+00 6.757872367274112869e-03
6.001214619736522582e+04 1.048696282192773221e+00 6.738148070856150168e-03
6.001214623217257758e+04 1.059046193761105759e+00 6.724211522139224989e-03
6.001214626697992935e+04 1.050159232985660607e+00 6.568983254517660880e-03
6.001214630178728112e+04 1.051344187807648600e+00 6.676352352988925397e-03
6.001214633659462561e+04 1.052028765699289270e+00 6.656424034791842345e-03
6.001214637140197738e+04 1.044961750293093239e+00 6.463906103447767879e-03
6.001214640620932914e+04 1.035586729497399494e+00 6.337884677526133513e-03
6.001214644101668091e+04 1.040966388344188420e+00 6.505572707364746902e-03
6.001214647582403268e+04 1.044569762848541750e+00 6.560991761447209497e-03
6.001214651063138444e+04 1.036896252254659645e+00 6.441223312649737090e-03
6.001214654543873621e+04 1.043879136282899189e+00 6.511778551537065335e-03
6.001214658024608798e+04 1.044802849043666937e+00 6.426976692704438991e-03
6.001214661505343975e+04 1.039299020516883942e+00 6.460774682025376137e-03
6.001214664986079151e+04 1.033186276609414422e+00 6.354812129090455820e-03
6.001214668466814328e+04 1.045347432789682118e+00 6.695501396137049782e-03
6.001214671947549505e+04 1.048268967317406819e+00 6.642418393801152038e-03
6.001214675428284681e+04 1.044198400432406748e+00 6.529419173958508037e-03
6.001214678909019858e+04 1.039820809725739092e+00 6.568357145774485727e-03
6.001214682389755035e+04 1.048060940884753212e+00 6.574115836889592515e-03
6.001214685870489484e+04 1.032985274249285546e+00 6.519920688639655078e-03
6.001214689351224661e+04 1.025482853563559615e+00 6.376454450466022272e-03
6.001214692831959837e+04 1.028919350837609770e+00 6.516180368648036465e-03
6.001214696312695014e+04 1.019861936960085869e+00 6.327124261788778965e-03
6.001214699793430191e+04 1.019583536597590268e+00 6.523055675739278594e-03
6.001214703274165367e+04 1.015498238224386007e+00 6.323334552738944792e-03
6.001214706754900544e+04 1.031170729463553926e+00 6.610551805607399467e-03
6.001214710235634993e+04 1.018322081304763094e+00 6.437712106128406359e-03
6.001214713716370170e+04 1.017660107698039162e+00 6.274201223624275431e-03
6.001214717197105347e+04 1.014866788692291966e+00 6.311222082213348121e-03
6.001214720677840523e+04 1.011457440492993465e+00 6.263374742288847080e-03
6.001214724158575700e+04 1.014871791383374244e+00 6.254568670616055155e-03
6.001214727639310877e+04 1.004762260867200663e+00 6.204032843425200290e-03
6.001214731120046054e+04 1.026354508231536400e+00 6.420516227639790074e-03
6.001214734600781230e+04 1.012138870302455418e+00 6.275380538830336793e-03
6.001214738081516407e+04 1.007593391403111216e+00 6.278228610248792751e-03
6.001214741562251584e+04 1.005498132132091271e+00 6.272946549281016235e-03
6.001214745042986760e+04 1.014967732234788311e+00 6.432855863550374781e-03
6.001214748523721937e+04 1.017040139069851357e+00 6.409052357580930295e-03
6.001214752004457114e+04 1.012350828767217381e+00 6.425852020514094889e-03
6.001214755485192291e+04 1.009821088825412216e+00 6.240226687481079636e-03
6.001214758965926740e+04 1.014311971194655104e+00 6.302625218510963731e-03
6.001214762446661916e+04 9.987887919694686811e-01 6.134013978168042884e-03
6.001214765927397093e+04 1.002736702411117342e+00 6.179814036609365333e-03
6.001214769408132270e+04 1.006656484685125363e+00 6.211350689050028004e-03
6.001214772888867446e+04 9.941101091357126274e-01 6.134510464137815991e-03
6.001214776369602623e+04 1.003718041888675749e+00 6.172008935135694235e-03
6.001214779850337800e+04 9.980639433147427964e-01 6.144273602582128735e-03
6.001214783331072249e+04 9.953239130133474388e-01 6.136843192880657091e-03
6.001214786811807426e+04 9.904184362502496120e-01 6.167531433446929792e-03
6.001214790292542602e+04 9.843326842970185897e-01 6.013377361549504183e-03
6.001214793773277779e+04 9.831408903040348424e-01 5.983495762935954997e-03
6.001214797254012956e+04 9.782427947360171627e-01 6.037767979097535993e-03
6.001214800734748133e+04 9.865273427680433249e-01 6.142155781532995275e-03
6.001214804215483309e+04 9.953934563456807716e-01 6.148207825848139157e-03
6.001214807696218486e+04 9.853086569946659656e-01 6.051950172151532997e-03
6.001214811176953663e+04 9.818272853796803368e-01 6.076539365139294394e-03
6.001214814657688839e+04 9.793779049713643436e-01 5.980463819230691196e-03
6.001214818138424016e+04 9.809545768964722523e-01 6.065814949465577442e-03
6.001214821619159193e+04 9.854369591040217369e-01 6.084233150757446112e-03
6.001214825099894369e+04 9.780241118177884774e-01 6.011223432978833776e-03
6.001214828580629546e+04 9.939877346394675461e-01 6.102774914855404152e-03
6.001214832061364723e+04 9.955439733216001619e-01 6.151175734124699444e-03
6.001214835542099172e+04 9.919753381772944412e-01 6.142479708738598360e-03
6.001214839022834349e+04 9.989045668231407715e-01 6.132968234386002720e-03
6.001214842503570253e+04 1.000551838429959650e+00 6.129585035637444279e-03
6.001214845984304702e+04 9.871738734118553626e-01 6.050714543381833892e-03
6.001214849465039879e+04 9.827128720603139911e-01 6.040509725697130322e-03
6.001214852945775056e+04 9.998118082682292407e-01 6.225371634520636931e-03
6.001214856426509505e+04 1.007770923581666089e+00 6.221534246421957411e-03
6.001214859907244681e+04 9.951664940414537419e-01 6.082485881814818536e-03
6.001214863387979858e+04 1.008201334448548758e+00 6.182070842110619531e-03
6.001214866868715035e+04 9.944567552135729072e-01 6.169892425478177601e-03
6.001214870349450212e+04 9.978217594235521126e-01 6.122083046880073126e-03
6.001214873830185388e+04 9.994337179543525407e-01 6.131292031583443318e-03
6.001214877310920565e+04 9.949785996739483052e-01 6.123858591577527669e-03
6.001214880791655742e+04 9.994238967622998127e-01 6.081255012594630020e-03
6.001214884272390918e+04 1.002824955720621025e+00 6.230771697810481673e-03
6.001214887753126095e+04 1.006855543423512245e+00 6.278436491466407587e-03
6.001214891233861272e+04 1.013466881321622326e+00 6.245237843478957523e-03
6.001214894714596448e+04 9.993200397150933112e-01 6.140093363788083104e-03
6.001214898195331625e+04 9.993053963517911642e-01 6.147038817327306164e-03
6.001214901676066802e+04 9.958824509447241624e-01 6.170963586269454654e-03
6.001214905156801979e+04 9.952884982216391174e-01 6.170613672065440765e-03
6.001214908637537155e+04 9.959378192075871716e-01 6.138954836685598694e-03
6.001214912118272332e+04 1.010122265543002884e+00 6.214690826118961578e-03
6.001214915599007509e+04 1.007694719336986511e+00 6.254740599147434743e-03
6.001214919079741958e+04 1.018447114840365098e+00 6.324858813619239732e-03
6.001214922560477135e+04 1.009129131998716788e+00 6.221910564616767170e-03
6.001214926041212311e+04 1.015393828857644509e+00 6.250946877555552811e-03
6.001214929521946760e+04 1.001368653943191633e+00 6.178796166008986360e-03
6.001214933002681937e+04 1.015082809423041077e+00 6.226174172540642482e-03
6.001214936483417114e+04 1.005309170043523936e+00 6.211906658394491382e-03
6.001214939964152290e+04 1.022393762718850185e+00 6.286754158052040506e-03
6.001214943444887467e+04 1.018373990915695249e+00 6.332267271211550544e-03
6.001214946925622644e+04 1.010070797894978556e+00 6.263212742495248217e-03
6.001214950406357821e+04 1.020180097919300088e+00 6.339559139952663860e-03
6.001214953887092997e+04 1.015807496939138632e+00 6.289234046191801569e-03
6.001214957367828174e+04 1.003500129412228548e+00 6.198326183966757288e-03
6.001214960848563351e+04 1.018691811603704922e+00 6.273115014070736878e-03
6.001214964329298527e+04 1.020093067287342281e+00 6.297025899560134213e-03
6.001214967810033704e+04 1.018074384217231731e+00 6.260871337810430988e-03
6.001214971290768881e+04 1.017918510959965328e+00 6.296772093979365915e-03
6.001214974771504058e+04 1.008917169254240687e+00 6.235075036812063459e-03
6.001214978252239234e+04 1.014721317423955993e+00 6.264872584596525157e-03
6.001214981732974411e+04 1.014401109035265369e+00 6.254043203533403601e-03
6.001214985213709588e+04 1.018712782775148540e+00 6.302706768696307929e-03
6.001214988694444764e+04 1.013686078553594605e+00 6.207224107115896783e-03
6.001214992175179214e+04 1.017725316602924091e+00 6.364010170832956961e-03
6.001214995655914390e+04 1.000842414196037922e+00 6.254894003520884531e-03
6.001214999136649567e+04 1.012991393585052302e+00 6.283374333056439623e-03
6.001215002617384016e+04 1.013087734655333527e+00 6.336003135891513094e-03
6.001215006098119193e+04 1.002157066120232365e+00 6.204374795340559384e-03
6.001215009578855097e+04 1.009917030782070846e+00 6.270239731484654466e-03
6.001215013059589546e+04 1.016833037033716192e+00 6.230402415412857227e-03
6.001215016540324723e+04 1.012382651979788495e+00 6.188024911923301064e-03
6.001215020021059900e+04 1.007195346246590351e+00 6.335579259497660376e-03
6.001215023501795076e+04 1.009296083394979116e+00 6.179320963462442938e-03
6.001215026982530253e+04 9.986148592171566474e-01 6.123332253390146966e-03
6.001215030463265430e+04 1.007689608244245916e+00 6.171712207707632548e-03
6.001215033944000606e+04 1.006855050964253318e+00 6.122640812972700818e-03
6.001215037424735783e+04 1.006576475009395066e+00 6.148849362329711007e-03
6.001215040905470960e+04 1.002698004192729142e+00 6.065332642898362686e-03
6.001215044386206137e+04 1.009816676322413898e+00 6.183374742905777856e-03
6.001215047866941313e+04 1.009772404932053336e+00 6.205269421537377289e-03
6.001215051347676490e+04 1.009625881903410294e+00 6.182176007170115360e-03
6.001215054828411667e+04 9.879602351453515841e-01 6.101889261173143973e-03
6.001215058309146843e+04 9.941458448946796089e-01 6.162862676488337424e-03
6.001215061789882020e+04 1.004104890255103077e+00 6.152722326122612648e-03
6.001215065270617197e+04 9.989567111205801542e-01 6.110274676251596995e-03
6.001215068751351646e+04 1.006043691202097801e+00 6.226747624366836369e-03
6.001215072232086823e+04 9.922811238547352142e-01 6.088669787774639471e-03
6.001215075712821999e+04 1.002771475955826830e+00 6.203802509251476506e-03
6.001215079193557176e+04 9.965696901338493285e-01 6.123581459804817821e-03
6.001215082674292353e+04 9.825811935937612818e-01 6.251679398247505723e-03
6.001215086155027529e+04 9.955716640773932813e-01 6.168556447245613326e-03
6.001215089635761979e+04 1.004356186295029429e+00 6.263415874384499309e-03
6.001215093116497155e+04 1.006417230853186462e+00 6.261640490409959778e-03
6.001215096597232332e+04 1.002198395820654842e+00 6.224412504869457352e-03
6.001215100077967509e+04 1.002652533609100338e+00 6.206932428972026378e-03
6.001215103558702685e+04 9.861793543652452865e-01 6.056678891496910383e-03
6.001215107039437862e+04 9.668839899540830896e-01 5.968741718171981583e-03
6.001215110520173039e+04 9.883720335820577185e-01 6.077936025302152663e-03
6.001215114000908216e+04 9.651999387109430062e-01 5.912885606357339875e-03
6.001215117481643392e+04 9.871016782272586942e-01 6.084235902581723240e-03
6.001215120962378569e+04 9.833788420275908493e-01 6.103600963172712418e-03
6.001215124443113746e+04 9.869167030091583470e-01 6.103603750751339548e-03
6.001215127923848922e+04 9.903465657618978346e-01 6.223985754633815960e-03
6.001215131404584099e+04 9.784438235543138074e-01 6.020978971161309971e-03
6.001215134885319276e+04 9.764419226425412601e-01 6.030801291711545241e-03
6.001215138366054452e+04 9.839524633096113915e-01 6.182910410113658974e-03
6.001215141846789629e+04 9.869370240992895171e-01 6.133489147912013148e-03
6.001215145327524806e+04 9.844144255031077595e-01 6.062434681118201996e-03
6.001215148808259255e+04 9.914628467901015485e-01 6.263483480356698239e-03
6.001215152288994432e+04 9.742010795245248378e-01 6.075735983992743700e-03
6.001215155769729608e+04 9.771338328934373596e-01 6.122160528683100525e-03
6.001215159250464785e+04 9.652800652652168134e-01 5.984834970018128829e-03
6.001215162731199962e+04 9.723323892055663054e-01 5.990063498921299572e-03
6.001215166211935139e+04 9.627895395608674356e-01 6.053522571407471235e-03
6.001215169692669588e+04 9.723120977891460681e-01 6.013672429981992140e-03
6.001215173173404764e+04 9.777652144769849452e-01 6.082485431188807204e-03
6.001215176654139941e+04 9.729210531660652528e-01 6.100432233139647595e-03
6.001215180134875118e+04 9.648004124368710910e-01 6.001626394904019564e-03
6.001215183615610295e+04 9.736129631874570478e-01 6.239959651683263560e-03
6.001215187096345471e+04 9.627564583191330350e-01 6.138743839759403832e-03
6.001215190577080648e+04 9.692463387073889658e-01 6.055790117907264812e-03
6.001215194057815825e+04 9.656123200061984546e-01 6.077616453720903825e-03
6.001215197538551001e+04 9.680286079673051658e-01 6.032410703358762928e-03
6.001215201019286178e+04 9.729082346263775438e-01 6.080922719153764207e-03
6.001215204500021355e+04 9.674717791108442544e-01 6.011273914617687279e-03
6.001215207980756531e+04 9.631965515784135512e-01 6.016668192358362068e-03
6.001215211461491708e+04 9.632189279878421440e-01 6.021852705594407835e-03
6.001215214942226885e+04 9.669828941036314740e-01 6.037735073649635673e-03
6.001215218422962062e+04 9.542630289720415160e-01 5.958079283025874244e-03
6.001215221903697238e+04 9.683156782530952800e-01 6.024205624914837250e-03
6.001215225384431687e+04 9.592269636372180441e-01 6.049812101397831869e-03
6.001215228865166864e+04 9.626234538631406323e-01 6.027909583856498436e-03
6.001215232345902768e+04 9.523143200641196460e-01 5.926963672695206332e-03
6.001215235826637218e+04 9.516572506597894554e-01 5.878735385244521564e-03
6.001215239307372394e+04 9.570094858818940509e-01 5.914160970451141225e-03
6.001215242788107571e+04 9.541131660447886853e-01 5.892518529954323715e-03
6.001215246268842020e+04 9.641834884893754065e-01 5.933157840931170719e-03
6.001215249749577197e+04 9.498504138550011300e-01 5.933626700581530293e-03
6.001215253230312373e+04 9.651854345983279515e-01 6.014096935886175874e-03
6.001215256711047550e+04 9.633908175222223313e-01 6.013119339258372192e-03
6.001215260191782727e+04 9.563704067560290234e-01 5.903878816011077710e-03
6.001215263672517904e+04 9.594684733215014250e-01 6.065905207162746934e-03
6.001215267153253080e+04 9.546973224289346804e-01 6.019559828778379973e-03
6.001215270633988257e+04 9.802493792783780746e-01 6.134169705876811943e-03
6.001215274114723434e+04 9.683085373994247957e-01 5.878207952734918612e-03
6.001215277595458610e+04 9.773603306952837189e-01 6.041206389626959522e-03
6.001215281076193787e+04 9.556295035860880027e-01 5.935233384524260351e-03
6.001215284556928964e+04 9.604129819447215777e-01 6.006122073562866759e-03
6.001215288037664141e+04 9.637927705160914682e-01 6.015548985883944696e-03
6.001215291518399317e+04 9.712758187796808329e-01 6.006173821249813881e-03
6.001215294999134494e+04 9.854312374107072614e-01 6.147644810437540713e-03
6.001215298479869671e+04 9.745649602545867207e-01 6.013017019421399226e-03
6.001215301960604847e+04 9.738301323090055028e-01 5.978010919741603806e-03
6.001215305441340024e+04 9.710884867526660136e-01 6.061000274327116126e-03
6.001215308922075201e+04 9.718135791861366446e-01 6.084631628287810734e-03
6.001215312402809650e+04 9.748263669973721290e-01 6.021442088723473994e-03
6.001215315883544827e+04 9.840010489998739507e-01 6.097550608470465178e-03
6.001215319364280003e+04 9.922154851859047442e-01 6.167205280305204651e-03
6.001215322845014452e+04 9.937104242570694579e-01 6.163269842494545347e-03
6.001215326325749629e+04 1.000346100012724282e+00 6.192512062652402206e-03
6.001215329806485533e+04 9.851834198655204933e-01 6.050105814883059534e-03
6.001215333287219983e+04 9.939970662863453210e-01 6.138089623662456966e-03
6.001215336767955159e+04 9.855725221895998978e-01 6.133079375054018706e-03
6.001215340248690336e+04 9.714888838226477530e-01 5.969383372546890019e-03
6.001215343729425513e+04 9.790532986719108210e-01 6.007910043468469262e-03
6.001215347210160689e+04 1.007261630378271988e+00 6.196884948226560365e-03
6.001215350690895866e+04 1.008642428484843201e+00 6.187630898433185006e-03
6.001215354171631043e+04 9.823308359210204399e-01 5.983677834979834152e-03
6.001215357652366220e+04 1.001281188835064562e+00 6.217854427315921452e-03
6.001215361133101396e+04 9.872077530826480762e-01 6.060981085590113129e-03
6.001215364613836573e+04 9.849712287807982358e-01 6.102810069198802249e-03
6.001215368094571750e+04 9.898867099792543200e-01 6.073539054382616660e-03
6.001215371575306926e+04 1.000207390521409945e+00 6.127874811871387127e-03
6.001215375056042103e+04 1.008231546322724936e+00 6.131230611029294536e-03
6.001215378536777280e+04 1.003725043140529127e+00 6.245553510845794527e-03
6.001215382017512457e+04 1.002681615414624083e+00 6.186267685969987044e-03
6.001215385498247633e+04 9.961843462001251925e-01 6.181654822927664349e-03
6.001215388978982082e+04 9.831271053373236146e-01 6.028664132655426992e-03
6.001215392459717259e+04 1.009829716013571410e+00 6.238524575829961470e-03
6.001215395940452436e+04 9.963983886726190953e-01 6.093105777757125766e-03
6.001215399421187612e+04 1.008320945424836079e+00 6.153722572378020339e-03
6.001215402901922789e+04 1.000658118384277540e+00 6.054045143271451213e-03
6.001215406382657966e+04 1.007763859057665634e+00 6.203948730411935723e-03
6.001215409863392415e+04 1.003907017682362568e+00 6.144333800285168082e-03
6.001215413344127592e+04 9.977304154902540967e-01 6.037766169394731715e-03
6.001215416824862768e+04 9.969761011191785594e-01 6.173668097130333501e-03
6.001215420305597945e+04 1.011332941768470661e+00 6.241323379675135959e-03
6.001215423786333122e+04 1.001985752269431096e+00 6.077365562652643598e-03
6.001215427267068299e+04 1.013871935606817543e+00 6.221341673740235501e-03
6.001215430747803475e+04 9.903358882522700357e-01 6.022007131178377416e-03
6.001215434228538652e+04 1.007148836855323415e+00 6.143768793514142387e-03
6.001215437709273829e+04 9.985168519764704431e-01 6.089128964716133442e-03
6.001215441190009005e+04 1.001745233162812276e+00 6.145955116233612833e-03
6.001215444670744182e+04 9.974507496653053362e-01 6.116250811009973747e-03
6.001215448151479359e+04 1.011346338473417150e+00 6.280431578889666619e-03
6.001215451632214535e+04 9.973282004136980738e-01 6.057593517202282743e-03
6.001215455112949712e+04 9.966093094450390044e-01 6.044312905040351291e-03
6.001215458593684889e+04 1.008215261290240194e+00 6.166728002009990925e-03
6.001215462074420066e+04 9.849977529451567904e-01 6.020638834459088665e-03
6.001215465555154515e+04 9.859837115266326668e-01 6.083847911039278605e-03
6.001215469035889691e+04 9.992744733560109394e-01 6.083223668651407262e-03
6.001215472516624868e+04 9.935895502632203780e-01 6.150336356154803737e-03
6.001215475997360045e+04 1.014237834627296220e+00 6.282934034451446471e-03
6.001215479478095222e+04 9.931534142974598467e-01 6.234604593857838266e-03
6.001215482958830398e+04 9.963787901541318881e-01 6.157394128100235342e-03
6.001215486439565575e+04 9.983118642793558095e-01 6.400757122415935002e-03
6.001215489920300024e+04 9.898082952671839463e-01 6.216994498299582145e-03
6.001215493401035201e+04 1.000763766508583563e+00 6.225775884264908924e-03
6.001215496881770378e+04 1.002292511581340806e+00 6.297017229302736760e-03
6.001215500362505554e+04 9.998671306442145079e-01 6.141077012249212055e-03
6.001215503843240731e+04 9.928833290130584244e-01 6.106531462583982516e-03
6.001215507323975908e+04 9.970019212800846908e-01 6.185119417657187688e-03
6.001215510804711084e+04 1.002765170716655607e+00 6.190140781291417205e-03
6.001215514285446261e+04 9.910944211458398989e-01 6.127140672873003513e-03
6.001215517766181438e+04 9.830436454818604064e-01 5.985210566767372106e-03
6.001215521246916614e+04 1.001003973639776223e+00 6.141388870701133817e-03
6.001215524727651791e+04 1.000692693706236369e+00 6.088073775495263761e-03
6.001215528208386968e+04 9.963623891652250153e-01 6.215717867910548929e-03
6.001215531689122145e+04 9.955680132350627209e-01 6.073701423126165976e-03
6.001215535169857321e+04 9.957711800590579587e-01 6.145685258614726545e-03
6.001215538650592498e+04 9.869136438564677372e-01 6.237902596104125293e-03
6.001215542131327675e+04 9.816524222256874932e-01 6.017506338730847781e-03
6.001215545612062851e+04 9.885264752217455264e-01 6.062697433304229007e-03
6.001215549092798028e+04 9.947170133697834649e-01 6.069382500616969656e-03
6.001215552573533205e+04 9.984664141293924100e-01 6.138758255462657340e-03
6.001215556054268382e+04 9.907117829444337387e-01 6.116022272875760654e-03
6.001215559535002831e+04 9.756668068994530651e-01 5.985434470298061325e-03
6.001215563015738007e+04 9.769407626660612243e-01 5.951315383317052135e-03
6.001215566496473184e+04 9.802035570259517439e-01 6.055238685090722980e-03
6.001215569977208361e+04 9.824554312717034277e-01 6.027978726259880168e-03
6.001215573457942810e+04 9.946948020982355754e-01 6.130506588119478441e-03
6.001215576938677987e+04 9.857278605462096444e-01 6.122145617914391373e-03
6.001215580419413891e+04 9.803154563397535881e-01 6.010259114775234890e-03
6.001215583900148340e+04 9.767712138897730600e-01 6.057368292643921723e-03
6.001215587380883517e+04 9.884607556354743085e-01 6.170318582227060991e-03
6.001215590861618693e+04 9.784059651353749221e-01 6.037459099140490316e-03
6.001215594342353870e+04 9.744426824278858978e-01 6.149145341273975184e-03
6.001215597823089047e+04 9.859384303766546287e-01 6.117462252640192347e-03
6.001215601303824224e+04 9.739291619325054494e-01 6.020536456825193936e-03
6.001215604784559400e+04 9.787596439968223594e-01 6.060616043645473093e-03
6.001215608265294577e+04 9.948026035934451894e-01 6.144334212437000710e-03
6.001215611746029754e+04 9.775890838127855309e-01 6.070400624951798746e-03
6.001215615226764930e+04 9.694713642985832713e-01 5.966744381604009197e-03
6.001215618707500107e+04 9.923147415689987927e-01 6.112502634028555912e-03
6.001215622188235284e+04 9.875335955175607028e-01 6.100660258236025382e-03
6.001215625668970461e+04 9.986519523071186732e-01 6.114878697778179661e-03
6.001215629149705637e+04 9.917133820959853630e-01 6.187479562566891578e-03
6.001215632630440086e+04 9.901677873817693598e-01 6.150431018318768851e-03
6.001215636111175263e+04 9.826137410485706880e-01 6.039691187549548618e-03
6.001215639591910440e+04 9.877153056971130773e-01 6.160794127719005329e-03
6.001215643072644889e+04 9.871236240935004069e-01 6.182038936764680526e-03
6.001215646553380066e+04 9.884964033378101922e-01 6.114722848820386761e-03
6.001215650034115970e+04 1.009297677606236343e+00 6.248029271824911100e-03
6.001215653514850419e+04 9.994379831429004435e-01 6.160469855693869075e-03
6.001215656995585596e+04 9.822237061769615307e-01 6.109036848282915246e-03
6.001215660476320772e+04 9.934204398228514421e-01 6.139791851877179386e-03
6.001215663957055949e+04 9.835647463641494781e-01 6.133826259708718281e-03
6.001215667437791126e+04 9.762953439435105851e-01 6.047958693071506416e-03
6.001215670918526303e+04 9.948015473835580824e-01 6.177902997663469939e-03
6.001215674399261479e+04 9.933454824735740152e-01 6.084515722792210174e-03
6.001215677879996656e+04 1.005997733060216115e+00 6.154858975795661317e-03
6.001215681360731833e+04 9.950547426133807827e-01 6.150222882666519196e-03
6.001215684841467009e+04 1.001187624515795349e+00 6.258971191534145641e-03
6.001215688322202186e+04 1.006319717654045265e+00 6.232613990582924410e-03
6.001215691802937363e+04 9.927920028954330123e-01 6.076812470382084858e-03
6.001215695283672540e+04 1.007897050837369690e+00 6.145733262728454022e-03
6.001215698764407716e+04 1.030931932904738391e+00 6.381970037001864077e-03
6.001215702245142893e+04 1.019941692514543696e+00 6.311660634229114726e-03
6.001215705725877342e+04 1.024483963483599824e+00 6.237441273303670312e-03
6.001215709206612519e+04 1.009858393361446005e+00 6.231218459944710963e-03
6.001215712687347695e+04 1.003827736705555251e+00 6.301181635651784130e-03
6.001215716168082872e+04 1.020524051649615904e+00 6.230220845934122953e-03
6.001215719648818049e+04 1.015845091150059831e+00 6.194509585027036316e-03
6.001215723129553226e+04 1.034757012543145782e+00 6.334078688562530708e-03
6.001215726610287675e+04 1.026551129432549558e+00 6.288736909164198419e-03
6.001215730091022851e+04 1.009005250977362600e+00 6.090818746880483255e-03
6.001215733571758028e+04 1.017116147689824501e+00 6.204376337591095865e-03
6.001215737052493205e+04 1.019039371014714090e+00 6.190672575494389485e-03
6.001215740533228382e+04 1.027359060532573531e+00 6.387991513506927933e-03
6.001215744013963558e+04 1.022103240208460884e+00 6.252538061485014322e-03
6.001215747494698735e+04 1.023812183308116408e+00 6.254658042510343081e-03
6.001215750975433912e+04 1.027059917180765725e+00 6.332542176662513643e-03
6.001215754456169088e+04 1.028641990437918707e+00 6.393053842667729102e-03
6.001215757936904265e+04 1.024327287291092459e+00 6.326248964968419000e-03
6.001215761417639442e+04 1.029858749607077462e+00 6.417205702554136873e-03
6.001215764898374618e+04 1.025758237111503712e+00 6.278222462252393450e-03
6.001215768379109795e+04 1.028433026926663940e+00 6.241890862734306676e-03
6.001215771859844972e+04 1.032967051550018001e+00 6.325651745636525457e-03
6.001215775340580149e+04 1.023020644571273730e+00 6.249725030147998059e-03
6.001215778821315325e+04 1.013438448886109455e+00 6.191107255374283733e-03
6.001215782302050502e+04 1.026428866431226439e+00 6.470393870991423581e-03
6.001215785782785679e+04 1.016437733944568267e+00 6.200963913689336304e-03
6.001215789263520128e+04 1.017436391933955742e+00 6.194639296654604575e-03
6.001215792744255305e+04 1.013267056686971923e+00 6.219935891083583877e-03
6.001215796224990481e+04 1.026756992206964592e+00 6.365956246914299642e-03
6.001215799705725658e+04 1.015427343462533161e+00 6.163734886354766199e-03
6.001215803186460835e+04 1.024168314328716578e+00 6.339415416671643523e-03
6.001215806667196011e+04 1.025507932908341191e+00 6.351057945387287781e-03
6.001215810147931188e+04 1.021412815408618835e+00 6.298544004870647826e-03
6.001215813628665637e+04 1.014633440787100271e+00 6.208960804905639015e-03
6.001215817109400814e+04 1.020182098904830470e+00 6.241841293523329483e-03
6.001215820590135991e+04 1.033802554460141687e+00 6.369124386772507564e-03
6.001215824070871167e+04 1.040618841084341106e+00 6.424507110578445146e-03
6.001215827551606344e+04 1.025546441673764742e+00 6.265835571727253195e-03
6.001215831032341521e+04 1.032123124559502836e+00 6.402408411203270276e-03
6.001215834513076697e+04 1.038117083365191151e+00 6.376958839836413366e-03
6.001215837993811874e+04 1.022691412966521662e+00 6.229319053372531743e-03
6.001215841474547051e+04 1.024056847892568456e+00 6.316228082053408459e-03
6.001215844955282228e+04 1.033927807201687532e+00 6.327894485533946088e-03
6.001215848436017404e+04 1.036547959711919598e+00 6.317917580041167158e-03
6.001215851916752581e+04 1.017185079291760275e+00 6.228953474009634242e-03
6.001215855397487758e+04 1.020404091050953754e+00 6.169221608538674219e-03
6.001215858878222934e+04 1.014731360439125929e+00 6.159977893985081783e-03
6.001215862358958111e+04 1.018519768481800813e+00 6.143981065813317217e-03
6.001215865839693288e+04 1.003673750841029610e+00 6.151428356041029576e-03
6.001215869320428465e+04 1.021416996835469826e+00 6.358836592838064752e-03
6.001215872801163641e+04 1.027373089406203865e+00 6.324724107253014080e-03
6.001215876281898818e+04 1.016414991503959309e+00 6.367676428774375445e-03
6.001215879762633995e+04 1.017133502049377247e+00 6.276209966000577747e-03
6.001215883243368444e+04 1.015957103391563976e+00 6.327074917071778132e-03
6.001215886724103621e+04 1.006387091352214380e+00 6.267234477069947782e-03
6.001215890204838797e+04 1.009523185571928661e+00 6.321583113179068091e-03
6.001215893685573246e+04 1.010150448981660620e+00 6.309969901524208925e-03
6.001215897166308423e+04 1.003805755846125081e+00 6.136028621384735302e-03
6.001215900647044327e+04 1.008140474765204742e+00 6.246838689894638162e-03
6.001215904127778776e+04 1.009831527220300673e+00 6.159198275353503296e-03
6.001215907608513953e+04 1.016677389775726637e+00 6.202980116580171163e-03
6.001215911089249130e+04 1.004837539032829685e+00 6.198610667701027512e-03
6.001215914569984307e+04 1.004279494567034803e+00 6.102361673996702790e-03
6.001215918050719483e+04 1.006636588462208159e+00 6.214875468348330517e-03
6.001215921531454660e+04 1.009572808308269121e+00 6.150158038068774882e-03
6.001215925012189837e+04 1.019126314180409887e+00 6.247458314415191803e-03
6.001215928492925013e+04 1.010578446033422839e+00 6.138562052233485083e-03
6.001215931973660190e+04 1.017344502638942050e+00 6.195603816214956781e-03
6.001215935454395367e+04 1.018743659085279640e+00 6.310593665396024496e-03
6.001215938935130544e+04 1.002437717336362777e+00 6.106636247711569494e-03
6.001215942415865720e+04 1.010921443880619774e+00 6.238132983099583910e-03
6.001215945896600897e+04 1.011407666837756514e+00 6.310570677968551680e-03
6.001215949377336074e+04 1.010778928182669567e+00 6.210151989149230098e-03
6.001215952858071250e+04 1.019751624048819805e+00 6.217766665881609839e-03
6.001215956338806427e+04 1.001863383417745723e+00 6.117172377907952041e-03
6.001215959819540876e+04 1.015270046132461301e+00 6.329703437214323665e-03
6.001215963300276053e+04 1.004451671061610707e+00 6.248884841013705414e-03
6.001215966781011230e+04 9.997016540501727500e-01 6.111063879069315516e-03
6.001215970261746406e+04 1.001924771263978275e+00 6.275718223234494700e-03
6.001215973742481583e+04 1.001836223030474260e+00 6.195041030922178969e-03
6.001215977223216760e+04 1.009204724010340115e+00 6.191920080351612579e-03
6.001215980703951209e+04 1.004343512701816987e+00 6.212341725359913323e-03
6.001215984184686386e+04 1.002479387465225580e+00 6.220007560175749156e-03
6.001215987665421562e+04 9.997072232213810583e-01 6.204208506237072346e-03
6.001215991146156739e+04 1.001157599363404094e+00 6.283110891162605252e-03
6.001215994626891916e+04 1.002969480157258841e+00 6.215155699077131238e-03
6.001215998107627092e+04 9.922546463712050846e-01 6.202526731349073189e-03
6.001216001588362269e+04 1.003733308129565405e+00 6.271145616408680713e-03
6.001216005069097446e+04 1.005200677015199107e+00 6.336319850223549530e-03
6.001216008549832623e+04 1.011179371341845323e+00 6.320843753472088142e-03
6.001216012030567799e+04 1.009196545917184107e+00 6.242264420574261154e-03
6.001216015511302976e+04 1.010906134636820219e+00 6.220928783581962038e-03
6.001216018992038153e+04 9.905340041765690051e-01 6.073061155889316470e-03
6.001216022472773329e+04 1.004038453465429637e+00 6.114228351295667233e-03
6.001216025953508506e+04 1.015598304858515766e+00 6.361106231297863726e-03
6.001216029434243683e+04 1.016349550056719897e+00 6.249660791277601365e-03
6.001216032914978859e+04 1.003335191781873803e+00 6.188830673805955675e-03
6.001216036395714036e+04 1.011020130397558781e+00 6.183571416810287359e-03
6.001216039876448485e+04 9.956423217709604589e-01 6.062899180597892609e-03
6.001216043357183662e+04 1.001328178334133234e+00 6.130154513714075257e-03
6.001216046837918839e+04 1.004195054940441256e+00 6.121443847905644851e-03
6.001216050318654015e+04 9.976691465244740264e-01 6.059225448502549884e-03
6.001216053799389192e+04 1.018528550033625635e+00 6.240584573852757388e-03
6.001216057280124369e+04 1.017240447038387563e+00 6.312525643515670692e-03
6.001216060760859546e+04 1.020919495438103120e+00 6.275236103736888879e-03
6.001216064241593995e+04 1.012148908840198258e+00 6.248371520415884825e-03
6.001216067722329171e+04 1.022884476877709448e+00 6.170224450874252191e-03
6.001216071203064348e+04 1.016264673197268875e+00 6.142461598142913773e-03
6.001216074683799525e+04 1.006205489929463681e+00 6.110136871763376283e-03
6.001216078164534702e+04 1.007569584278970032e+00 6.144640261129043560e-03
6.001216081645269878e+04 1.012398248825380209e+00 6.127735256719044933e-03
6.001216085126005055e+04 1.006139944589502511e+00 6.118998648955763751e-03
6.001216088606740232e+04 1.008476256068266963e+00 6.225074590431757017e-03
6.001216092087475408e+04 1.003805763352877412e+00 6.129347768053594950e-03
6.001216095568210585e+04 1.011042823695959880e+00 6.174082919870523510e-03
6.001216099048945762e+04 1.006273844271666773e+00 6.092782603715685662e-03
6.001216102529680938e+04 1.002124207660370914e+00 6.150326961481498815e-03
6.001216106010416115e+04 1.010341496099097069e+00 6.164921981757638149e-03
6.001216109491151292e+04 1.006743844331009052e+00 6.148976589665138340e-03
6.001216112971886469e+04 1.015563959700551688e+00 6.180061727030829351e-03
6.001216116452620918e+04 1.021095068283097707e+00 6.212695218628816289e-03
6.001216119933356094e+04 1.010527695705224493e+00 6.180478826889912111e-03
6.001216123414091999e+04 1.013476971021735729e+00 6.307131573568303638e-03
6.001216126894826448e+04 1.022992765251448333e+00 6.199192157275058498e-03
6.001216130375561625e+04 1.022340420129231431e+00 6.214980291102803478e-03
6.001216133856296801e+04 1.024983001359891288e+00 6.241082773173575737e-03
6.001216137337031250e+04 1.026531159688023553e+00 6.254329892545917695e-03
6.001216140817766427e+04 1.026202541015598602e+00 6.265956869527074952e-03
6.001216144298501604e+04 1.031552846823699410e+00 6.293379730741663347e-03
6.001216147779236780e+04 1.020052354348487622e+00 6.219955256514483367e-03
6.001216151259971957e+04 1.038845372986913151e+00 6.311574177533880309e-03
6.001216154740707134e+04 1.036295381944209115e+00 6.276975451577011637e-03
6.001216158221442311e+04 1.027684759359192235e+00 6.254016607325367343e-03
6.001216161702177487e+04 1.026848684044618931e+00 6.282407687147335829e-03
6.001216165182912664e+04 1.028192160763694574e+00 6.282344966869038427e-03
6.001216168663647841e+04 1.027364199303676617e+00 6.255653514069925425e-03
6.001216172144383017e+04 1.030203714194273701e+00 6.196383119970579230e-03
6.001216175625118194e+04 1.029928310276763126e+00 6.217159961203693776e-03
6.001216179105853371e+04 1.029264180074760171e+00 6.231304375134845072e-03
6.001216182586588548e+04 1.041951449047227252e+00 6.396141646416598353e-03
6.001216186067323724e+04 1.053090698031717842e+00 6.432768309244963137e-03
6.001216189548058901e+04 1.043243206862377148e+00 6.283495067346020306e-03
6.001216193028794078e+04 1.030929435547817352e+00 6.376576883905409054e-03
6.001216196509529254e+04 1.036448805926404981e+00 6.331113418991031298e-03
6.001216199990264431e+04 1.040711423890628762e+00 6.423494062079455370e-03
6.001216203470998880e+04 1.032466874841758697e+00 6.223233083225128935e-03
6.001216206951734057e+04 1.023070060333979070e+00 6.160285435301848106e-03
6.001216210432469234e+04 1.039628673948693072e+00 6.316105343884613303e-03
6.001216213913203683e+04 1.021401278995523798e+00 6.216852668183656984e-03
6.001216217393938859e+04 1.037930248616435458e+00 6.273550264693113047e-03
6.001216220874674764e+04 1.030203021312941836e+00 6.244182387991329200e-03
6.001216224355409213e+04 1.027689073796116181e+00 6.202336694435944646e-03
6.001216227836144390e+04 1.031562087175160514e+00 6.247285827293932135e-03
6.001216231316879566e+04 1.030074470595915503e+00 6.388973570003700538e-03
6.001216234797614743e+04 1.024933984451722457e+00 6.232116673617637582e-03
6.001216238278349920e+04 1.029459829287037387e+00 6.302130833770994492e-03
6.001216241759085096e+04 1.022236409551043446e+00 6.277591914382606858e-03
6.001216245239820273e+04 1.025145190714489063e+00 6.201222719092174852e-03
6.001216248720555450e+04 1.024351332749761090e+00 6.253464962226904303e-03
6.001216252201290627e+04 1.019728261684297976e+00 6.207900772876139527e-03
6.001216255682025803e+04 1.021176360212567857e+00 6.275459970755183428e-03
6.001216259162760980e+04 1.026331400835917451e+00 6.255196336949339284e-03
6.001216262643496157e+04 1.033469976582699568e+00 6.274719369893157553e-03
6.001216266124231333e+04 1.026898264867269761e+00 6.226152040281109599e-03
6.001216269604966510e+04 1.022459694707399613e+00 6.188716295395192170e-03
6.001216273085701687e+04 1.021216272882998988e+00 6.197298177255471975e-03
6.001216276566436864e+04 1.018605301693704224e+00 6.230017114167922532e-03
6.001216280047172040e+04 1.007335780833886307e+00 6.138720875976336026e-03
6.001216283527906489e+04 1.018684435412783529e+00 6.317993589602353965e-03
6.001216287008641666e+04 1.021099067305268449e+00 6.243214801735469215e-03
6.001216290489376843e+04 1.024553624437259725e+00 6.200682296739842662e-03
6.001216293970112019e+04 1.010608352416029199e+00 6.061718478879736874e-03
6.001216297450847196e+04 1.023246178559178432e+00 6.274974388805428828e-03
6.001216300931582373e+04 1.013770782022304751e+00 6.304448864737718754e-03
6.001216304412317550e+04 1.008714222552201223e+00 6.270893968970765210e-03
6.001216307893051999e+04 1.025267267669828009e+00 6.347192514691163585e-03
6.001216311373787175e+04 1.013324463898522820e+00 6.199212857060882285e-03
6.001216314854522352e+04 1.019996571151958520e+00 6.264872200254567591e-03
6.001216318335257529e+04 1.009394718234393862e+00 6.121530439044764980e-03
6.001216321815992706e+04 1.015006202362756849e+00 6.245526146702060598e-03
6.001216325296727882e+04 1.018752217150946215e+00 6.203669267722243010e-03
6.001216328777463059e+04 1.016161855783650036e+00 6.312445884867143829e-03
6.001216332258198236e+04 1.002166471829979200e+00 6.179642059025909108e-03
6.001216335738933412e+04 1.009124391552997491e+00 6.265558754967770656e-03
6.001216339219668589e+04 1.001952532221840109e+00 6.133110498626156634e-03
6.001216342700403766e+04 1.000505971798729687e+00 6.247427008450240349e-03
6.001216346181138942e+04 1.006393602712214230e+00 6.277768681018617777e-03
6.001216349661874119e+04 9.982900011032251886e-01 6.153971514517879091e-03
6.001216353142609296e+04 1.010426942401365658e+00 6.206329783849946768e-03
6.001216356623344473e+04 1.006392116892086852e+00 6.192368528633032491e-03
6.001216360104079649e+04 1.005107794696996626e+00 6.149678934693689203e-03
6.001216363584814826e+04 1.014986285894571960e+00 6.223201671711750711e-03
6.001216367065550003e+04 1.003458256903892343e+00 6.225853340472421033e-03
6.001216370546285179e+04 1.007255628821164484e+00 6.436237269560402680e-03
6.001216374027020356e+04 1.002280751401466219e+00 6.159088584236855138e-03
6.001216377507755533e+04 9.931180403866322060e-01 6.103889190638261616e-03
6.001216380988490710e+04 9.888354312698542925e-01 6.215893011261388636e-03
6.001216384469225159e+04 1.002457047941044399e+00 6.442686442813977746e-03
6.001216387949960335e+04 1.004631498582004623e+00 6.315183667609662252e-03
6.001216391430695512e+04 9.979241942751641004e-01 6.156085406172597668e-03
6.001216394911429961e+04 1.000577197671745466e+00 6.189430278422130075e-03
6.001216398392165138e+04 9.979035318601947591e-01 6.096430437807174967e-03
6.001216401872901042e+04 9.889967135231437778e-01 6.145440635812430760e-03
6.001216405353635491e+04 9.825235784299688468e-01 6.060528554638830445e-03
6.001216408834370668e+04 1.001534622393708052e+00 6.353241411931814971e-03
6.001216412315105845e+04 1.001120588106239939e+00 6.137367106118496278e-03
6.001216415795841021e+04 9.850460225296335803e-01 6.157799908934868602e-03
6.001216419276576198e+04 1.000155082404384110e+00 6.225059402745310860e-03
6.001216422757311375e+04 9.916076046761503893e-01 6.182700336666268823e-03
6.001216426238046552e+04 9.953511477797954976e-01 6.264330828119702398e-03
6.001216429718781728e+04 9.859675867707821117e-01 6.142512696520657269e-03
6.001216433199516905e+04 1.000137236497453674e+00 6.142755265695722111e-03
6.001216436680252082e+04 9.904851221449885168e-01 6.287481038932836268e-03
6.001216440160987258e+04 9.935182823699965082e-01 6.201506437771111754e-03
6.001216443641722435e+04 9.951311491969426770e-01 6.169305928780674693e-03
6.001216447122457612e+04 1.000878929928069150e+00 6.237953284138229512e-03
6.001216450603192789e+04 9.960531449021055028e-01 6.181005882768807538e-03
6.001216454083927965e+04 9.937895482805241265e-01 6.208223289275816535e-03
6.001216457564662414e+04 9.919205228828652521e-01 6.169236686851589310e-03
6.001216461045397591e+04 9.937181984853447059e-01 6.196201712869381720e-03
6.001216464526132768e+04 1.005198307684528114e+00 6.234145348818317077e-03
6.001216468006867944e+04 1.001250421466585161e+00 6.189801391679674789e-03
6.001216471487603121e+04 1.004725438356580680e+00 6.186376750000983568e-03
6.001216474968338298e+04 1.005911379742259859e+00 6.377218776124720517e-03
6.001216478449073475e+04 1.003266585267952316e+00 6.239156807803199374e-03
6.001216481929807924e+04 9.911210980805463810e-01 6.262048682029755682e-03
6.001216485410543100e+04 1.004161793061552510e+00 6.195636987498519613e-03
6.001216488891278277e+04 1.018863571984686578e+00 6.312690943826073861e-03
6.001216492372013454e+04 1.015683117654603507e+00 6.314243865182233781e-03
6.001216495852748631e+04 1.013670612297673745e+00 6.268110739080432620e-03
6.001216499333483807e+04 1.020588835942818351e+00 6.319408359608729396e-03
6.001216502814218984e+04 1.022389819324217353e+00 6.381832537901079190e-03
6.001216506294954161e+04 1.012729647570518532e+00 6.270320496283818962e-03
6.001216509775689337e+04 1.008689837342787499e+00 6.235776668327809059e-03
6.001216513256424514e+04 1.014935213040300654e+00 6.260135495632655582e-03
6.001216516737159691e+04 1.024045610619947588e+00 6.358317964814597621e-03
6.001216520217894868e+04 1.022419582846811892e+00 6.152794527690564480e-03
6.001216523698630044e+04 1.033686278937691716e+00 6.404290325470136068e-03
6.001216527179365221e+04 1.020821220438903776e+00 6.198457754585945910e-03
6.001216530660100398e+04 1.026935901116129424e+00 6.359925176321220425e-03
6.001216534140835574e+04 1.026128653828999093e+00 6.316116651981744726e-03
6.001216537621570751e+04 1.022712491533362744e+00 6.317317139402998938e-03
6.001216541102305200e+04 1.014278279937147254e+00 6.235718599315289573e-03
6.001216544583040377e+04 1.021225858640331552e+00 6.211209133218226035e-03
6.001216548063775554e+04 1.014199388088921960e+00 6.279037138084277853e-03
6.001216551544510730e+04 1.026305223593557026e+00 6.360584480990009830e-03
6.001216555025245907e+04 1.024163421031714538e+00 6.330182875053881088e-03
6.001216558505981084e+04 1.021127081599194852e+00 6.187416549544303562e-03
6.001216561986716260e+04 1.009026725229915877e+00 6.171374644903976879e-03
6.001216565467450710e+04 1.012752769971932754e+00 6.170388463587717434e-03
6.001216568948185886e+04 1.028861076557250787e+00 6.367231429097040124e-03
6.001216572428921063e+04 1.020677310509423119e+00 6.274989765704353135e-03
6.001216575909656240e+04 1.013185835998482442e+00 6.243428646123784335e-03
6.001216579390391416e+04 1.019985530373388238e+00 6.262397321352597586e-03
6.001216582871126593e+04 1.018911826302517420e+00 6.238818718729113692e-03
6.001216586351861770e+04 1.018136635729584238e+00 6.202307601842810617e-03
6.001216589832596947e+04 1.023407131412730653e+00 6.380151322688479808e-03
6.001216593313332123e+04 1.017755663399647625e+00 6.239790844069212361e-03
6.001216596794067300e+04 1.023395425647519952e+00 6.188312988726043379e-03
6.001216600274802477e+04 1.020284898336097923e+00 6.217641424478383312e-03
6.001216603755537653e+04 1.017884204242204715e+00 6.244426773372952454e-03
6.001216607236272830e+04 1.016079497256028974e+00 6.276371897953511234e-03
6.001216610717008007e+04 1.007808430405114253e+00 6.135046541636827305e-03
6.001216614197743183e+04 1.017684634021801982e+00 6.254297256229266778e-03
6.001216617678478360e+04 1.021257212268448233e+00 6.364414325005845682e-03
6.001216621159213537e+04 1.014183037197086579e+00 6.313772293910385226e-03
6.001216624639948714e+04 1.015017226999904265e+00 6.203589104080991026e-03
6.001216628120683890e+04 1.013822014035401731e+00 6.203893593187022326e-03
6.001216631601418339e+04 1.002070669505074063e+00 6.183676828969675819e-03
6.001216635082153516e+04 1.000155272002042794e+00 6.145486214583704455e-03
6.001216638562888693e+04 9.997122996218549273e-01 6.148471442959485903e-03
6.001216642043623142e+04 9.926598036056509811e-01 6.179608072658017252e-03
6.001216645524358319e+04 9.952902259839850885e-01 6.109105693635379260e-03
6.001216649005093495e+04 1.002183981173637717e+00 6.170665719211730627e-03
6.001216652485828672e+04 9.901115464736501837e-01 6.064065210969572101e-03
6.001216655966563849e+04 1.003332824723250472e+00 6.124994310634899672e-03
6.001216659447299025e+04 9.977503064624734241e-01 6.146179585182079755e-03
6.001216662928034202e+04 1.002902898563290623e+00 6.189042098385799141e-03
6.001216666408769379e+04 9.935040213607581050e-01 6.143910239142838167e-03
6.001216669889504556e+04 9.950672334724409707e-01 6.112742028106501503e-03
6.001216673370239732e+04 9.969067700139853105e-01 6.156367149907771355e-03
6.001216676850974909e+04 9.900670971095577588e-01 6.039532869087703079e-03
6.001216680331710086e+04 9.972035449180598476e-01 6.191668745673516855e-03
6.001216683812445262e+04 9.794083115726402999e-01 6.045764961116330098e-03
6.001216687293180439e+04 9.813995839929379184e-01 5.977947868260518119e-03
6.001216690773915616e+04 9.762090799797846774e-01 5.998385892430863758e-03
6.001216694254650793e+04 9.843365804328743085e-01 6.119420064302008577e-03
6.001216697735385969e+04 9.815317697431180655e-01 6.090764072695310956e-03
6.001216701216121146e+04 9.957519334697967350e-01 6.142327240719230516e-03
6.001216704696855595e+04 9.826977227324494857e-01 6.144911343207592851e-03
6.001216708177590772e+04 9.745167125631543081e-01 5.949864385855861172e-03
6.001216711658325949e+04 9.781876179735671251e-01 6.051789165531871323e-03
6.001216715139061125e+04 9.731299028080911961e-01 6.034151634963924940e-03
6.001216718619796302e+04 9.839600618614516847e-01 6.065373252191742087e-03
6.001216722100531479e+04 9.807561953759268425e-01 6.087668802711413037e-03
6.001216725581266655e+04 9.848383071005755163e-01 6.152635672444509846e-03
6.001216729062001104e+04 9.821682221852880978e-01 6.124593932869271638e-03
6.001216732542736281e+04 9.847588912187739130e-01 6.100847309453838810e-03
6.001216736023471458e+04 9.790385586171616028e-01 6.219294403011213154e-03
6.001216739504206635e+04 9.753415699291780872e-01 6.133584342140903367e-03
6.001216742984941811e+04 9.608907315995616205e-01 6.005828510302744019e-03
6.001216746465676988e+04 9.764725789686335977e-01 6.110721496555534052e-03
6.001216749946412165e+04 9.610488904299584467e-01 5.917078332798123355e-03
6.001216753427147341e+04 9.614623395115770021e-01 5.901670328634319763e-03
6.001216756907882518e+04 9.587494992429230756e-01 5.939689088350072650e-03
6.001216760388617695e+04 9.767294819457617017e-01 6.038153510228769921e-03
6.001216763869352872e+04 9.676548069333825719e-01 5.977580305637352799e-03
6.001216767350088048e+04 9.561140701287172972e-01 6.070725254891219148e-03
6.001216770830823225e+04 9.657734652495202354e-01 6.024027784871184045e-03
6.001216774311558402e+04 9.526157767924998687e-01 5.866099389712415603e-03
6.001216777792293578e+04 9.580463842698020427e-01 5.950420159232670987e-03
6.001216781273028755e+04 9.556030120585258247e-01 5.959902032899156918e-03
6.001216784753763932e+04 9.558242725201566703e-01 6.011014614610709836e-03
6.001216788234499109e+04 9.474419157919052870e-01 5.924416679365727793e-03
6.001216791715234285e+04 9.549346591251081096e-01 5.936784169116056734e-03
6.001216795195968734e+04 9.497645864586111708e-01 5.899600856685055864e-03
6.001216798676703911e+04 9.472677201089199084e-01 5.852282384173962924e-03
6.001216802157439088e+04 9.514929238929985544e-01 5.909324467309153700e-03
6.001216805638174264e+04 9.609747660803541480e-01 5.945133591107230886e-03
6.001216809118909441e+04 9.469214003541752689e-01 5.955682738979325985e-03
6.001216812599644618e+04 9.532154608334831858e-01 5.918705184543325733e-03
6.001216816080379795e+04 9.435918342071585307e-01 5.883999325865986105e-03
6.001216819561114244e+04 9.559749857078669866e-01 5.941470199290552721e-03
6.001216823041849420e+04 9.584554051867484326e-01 5.954155018198731622e-03
6.001216826522584597e+04 9.656453432260144742e-01 6.074978328914537075e-03
6.001216830003319774e+04 9.476069736547402256e-01 5.904252711774648360e-03
6.001216833484054951e+04 9.647360189921019291e-01 6.046630607321725782e-03
6.001216836964790127e+04 9.522302325940067425e-01 5.957297524845656805e-03
6.001216840445525304e+04 9.564277095703271891e-01 5.882148196591223573e-03
6.001216843926260481e+04 9.574717327954138657e-01 5.886385266599515088e-03
6.001216847406995657e+04 9.585469487340317896e-01 5.908378412214618930e-03
6.001216850887730834e+04 9.593230286607643542e-01 5.944201986321481605e-03
6.001216854368466011e+04 9.617325836500305591e-01 5.910754926723816444e-03
6.001216857849201187e+04 9.613874749080247861e-01 5.990435152685082143e-03
6.001216861329936364e+04 9.629391536296281195e-01 5.991683462034146437e-03
6.001216864810671541e+04 9.701014605637602317e-01 6.202689757294101505e-03
6.001216868291406718e+04 9.652505545671802301e-01 6.019771524121539721e-03
6.001216871772141894e+04 9.557492543453666167e-01 5.987550989434493875e-03
6.001216875252877071e+04 9.568260632760415829e-01 5.912733083993591474e-03
6.001216878733612248e+04 9.666689630229233776e-01 6.057776870304777857e-03
6.001216882214346697e+04 9.596187987233998351e-01 6.003578815034545796e-03
6.001216885695081874e+04 9.661275787822714012e-01 5.940442400261415797e-03
6.001216889175817050e+04 9.554675903018308158e-01 5.967224166365044276e-03
6.001216892656551499e+04 9.825885462706293039e-01 6.197869618077891767e-03
6.001216896137286676e+04 9.666019384254784796e-01 5.991493835966850943e-03
6.001216899618021853e+04 9.676749105498239079e-01 5.986120052316109934e-03
6.001216903098757030e+04 9.739441811844278263e-01 5.960042163033933173e-03
6.001216906579492206e+04 9.762558430387672237e-01 6.060641586419383831e-03
6.001216910060227383e+04 9.752207460258880412e-01 5.968498937973187868e-03
6.001216913540962560e+04 9.811874932209897482e-01 6.086800421390039899e-03
6.001216917021697736e+04 9.672443408901512107e-01 5.957437292347407022e-03
6.001216920502432913e+04 9.640172862594456049e-01 5.968078367391697718e-03
6.001216923983168090e+04 9.859549223291718123e-01 6.098753735368721805e-03
6.001216927463903266e+04 9.752889189286062521e-01 5.989542784020367334e-03
6.001216930944638443e+04 9.834691666192929560e-01 5.981841620726132715e-03
6.001216934425373620e+04 9.862466380958796464e-01 6.012001089353485005e-03
6.001216937906108797e+04 9.853533083476680998e-01 6.092872707056088202e-03
6.001216941386843973e+04 9.920743763122878978e-01 6.104624560578363578e-03
6.001216944867579150e+04 9.958204196988107437e-01 6.227190163794176642e-03
6.001216948348314327e+04 9.938279756137297083e-01 6.179208470169512100e-03
6.001216951829049503e+04 9.874951439106344209e-01 6.080852028549731461e-03
6.001216955309783953e+04 9.944775972631241245e-01 6.070468877959715216e-03
6.001216958790519129e+04 9.944504671055089950e-01 6.045913442517219030e-03
6.001216962271254306e+04 9.968734228846778400e-01 6.080357629797555896e-03
6.001216965751989483e+04 9.984944304214222743e-01 6.200006046492472292e-03
6.001216969232724659e+04 9.980540006246417795e-01 6.108782317772926997e-03
6.001216972713459836e+04 9.946455872253340269e-01 6.078416126475823418e-03
6.001216976194195013e+04 9.869225430529526832e-01 6.077891691929834805e-03
6.001216979674929462e+04 9.926174553386484245e-01 6.120858045821803671e-03
6.001216983155664639e+04 9.932242694968993479e-01 6.087383567368283462e-03
6.001216986636399815e+04 1.006268655177568805e+00 6.244383971772437744e-03
6.001216990117134992e+04 1.016347424612061401e+00 6.227315435764677574e-03
6.001216993597870169e+04 1.004407210624895797e+00 6.158701996457332378e-03
6.001216997078605345e+04 9.974839403164067475e-01 6.133349775137759280e-03
6.001217000559340522e+04 1.004850432015970574e+00 6.163126959507839175e-03
6.001217004040075699e+04 1.005489653649938253e+00 6.148592317700104538e-03
6.001217007520810876e+04 1.005856579192841549e+00 6.179910221038705832e-03
6.001217011001546052e+04 1.016612068596843832e+00 6.289701314761618652e-03
6.001217014482281229e+04 1.013455722541766191e+00 6.232159816009149277e-03
6.001217017963016406e+04 1.000643776089197301e+00 6.231477167873463417e-03
6.001217021443751582e+04 1.021031537780733744e+00 6.276347470144425823e-03
6.001217024924486759e+04 1.011283547155969798e+00 6.257871134734823045e-03
6.001217028405221936e+04 1.014614624930224585e+00 6.166965923011275864e-03
6.001217031885957113e+04 9.934660497515835909e-01 6.100878583013846952e-03
6.001217035366692289e+04 1.007018757792910613e+00 6.153608236645627221e-03
6.001217038847426738e+04 9.952647088710496748e-01 6.162303117194587419e-03
6.001217042328161915e+04 1.004027797524716492e+00 6.147644056760152853e-03
6.001217045808897092e+04 9.933879655867861036e-01 6.117224814265505815e-03
6.001217049289632268e+04 1.006041135475097770e+00 6.228270131835898261e-03
6.001217052770367445e+04 9.917503803597919054e-01 6.198420537556794709e-03
6.001217056251102622e+04 9.992671016809990814e-01 6.127476369984852407e-03
6.001217059731837799e+04 9.980178631949032653e-01 6.123184613020598958e-03
6.001217063212572975e+04 1.003472706432159800e+00 6.229533211777968198e-03
6.001217066693307424e+04 1.000642330065157903e+00 6.252339456513365291e-03
6.001217070174042601e+04 9.952932750108715032e-01 6.261649498570599076e-03
6.001217073654777778e+04 9.923239827801694224e-01 6.111094717424078553e-03
6.001217077135512955e+04 9.994919731761836568e-01 6.205387745620940566e-03
6.001217080616248131e+04 1.001483024326467186e+00 6.238798366031273260e-03
6.001217084096983308e+04 9.905947551196442324e-01 6.074461920552366723e-03
6.001217087577718485e+04 1.005475885404994774e+00 6.203120686080892086e-03
6.001217091058453661e+04 9.940530720086848682e-01 6.231489756773100561e-03
6.001217094539188838e+04 9.896620576389693058e-01 6.156258474098127466e-03
6.001217098019924015e+04 9.883379984750870761e-01 6.151027773647605064e-03
6.001217101500659192e+04 9.969147578853227998e-01 6.210447928992123695e-03
6.001217104981394368e+04 9.920286753691419657e-01 6.224206174051039563e-03
6.001217108462129545e+04 9.930045799075135626e-01 6.115966513128784712e-03
6.001217111942864722e+04 9.840275116446716153e-01 6.100661946471493471e-03
6.001217115423599898e+04 9.973439892394011519e-01 6.189701304400681454e-03
6.001217118904335075e+04 9.935496107553192235e-01 6.132761525690931352e-03
6.001217122385070252e+04 9.888115746559176245e-01 6.054010106384842202e-03
6.001217125865805428e+04 9.818932677186703595e-01 6.013645591535854776e-03
6.001217129346540605e+04 9.911031512515457997e-01 6.042083702326943306e-03
6.001217132827275782e+04 9.869983157375836758e-01 6.058764289481226653e-03
6.001217136308010231e+04 9.901847801776607616e-01 6.047293264021598447e-03
6.001217139788745408e+04 9.761233606459472911e-01 6.080285834192382215e-03
6.001217143269480584e+04 9.860511219191518961e-01 6.094341473712538461e-03
6.001217146750215761e+04 9.899595833606107398e-01 6.021668453860628753e-03
6.001217150230950938e+04 9.694233171491529744e-01 5.956080572690554582e-03
6.001217153711686115e+04 9.788486005089058750e-01 6.016712629493383216e-03
6.001217157192421291e+04 9.812897707834415950e-01 6.006167028144814360e-03
6.001217160673155740e+04 9.772637052408479352e-01 5.998933921700836010e-03
6.001217164153890917e+04 9.849254762676845631e-01 6.127281468680903162e-03
6.001217167634626094e+04 9.724392779445377721e-01 6.006505610163657971e-03
6.001217171115361270e+04 9.782251680462197285e-01 5.979259920557441696e-03
6.001217174596096447e+04 9.751706544777568597e-01 6.003515361239651973e-03
6.001217178076831624e+04 9.774072554650413691e-01 6.040168032041959637e-03
6.001217181557566801e+04 9.723418183434148210e-01 5.959566806686373425e-03
6.001217185038301977e+04 9.867536524538104148e-01 6.045983794981411863e-03
6.001217188519037154e+04 9.810183749220318106e-01 6.096894717955570267e-03
6.001217191999772331e+04 9.824862121643666013e-01 6.073128831538926811e-03
6.001217195480507507e+04 9.773324657092059553e-01 6.038356420791543902e-03
6.001217198961242684e+04 9.866857522125428437e-01 6.072617524135110086e-03
6.001217202441977861e+04 9.752293719396379901e-01 5.984403111914689440e-03
6.001217205922713038e+04 9.783247062223575652e-01 6.005538906945208540e-03
6.001217209403448214e+04 9.743774458881238054e-01 5.994551461195318787e-03
6.001217212884183391e+04 9.994598620756089957e-01 6.108097619677110672e-03
6.001217216364917840e+04 9.789064434478774723e-01 5.935097846866899812e-03
6.001217219845653017e+04 9.802908032320614140e-01 5.983811718355067609e-03
6.001217223326388194e+04 9.753198875249462496e-01 5.971085065348009230e-03
6.001217226807123370e+04 9.795740030886327387e-01 5.981454453054105280e-03
6.001217230287858547e+04 9.800019949850203860e-01 6.014678870301253671e-03
6.001217233768593724e+04 9.825505894863851841e-01 5.967575741610161438e-03
6.001217237249328173e+04 9.853854173673236572e-01 6.021820255901102169e-03
6.001217240730063349e+04 9.835115035220489688e-01 5.974035034796422623e-03
6.001217244210798526e+04 9.881092364128242211e-01 6.009923098134449700e-03
6.001217247691533703e+04 9.824972049029089272e-01 5.993657769424172270e-03
6.001217251172268880e+04 9.831019073043535395e-01 6.006209160050026384e-03
6.001217254653004056e+04 9.750371354056144302e-01 6.016716025133234114e-03
6.001217258133739233e+04 9.919034538039317450e-01 6.070093984741741638e-03
6.001217261614474410e+04 1.001046615855712085e+00 6.027569371742353896e-03
6.001217265095209586e+04 9.954575532824174733e-01 6.078706090867335918e-03
6.001217268575944763e+04 9.888908149114936652e-01 6.048891452018094646e-03
6.001217272056679940e+04 9.773361066961038235e-01 5.939445690841451547e-03
6.001217275537415117e+04 9.850012015517182196e-01 6.043443203562323153e-03
6.001217279018150293e+04 9.932364104837368979e-01 6.085431412794529114e-03
6.001217282498885470e+04 9.905321854286478489e-01 6.070723351715903889e-03
6.001217285979620647e+04 1.003191667781943464e+00 6.144304392519198306e-03
6.001217289460355823e+04 9.969148396723960248e-01 6.036699329725565832e-03
6.001217292941091000e+04 9.994604993943341231e-01 6.120126145154081501e-03
6.001217296421826177e+04 9.941662730678529902e-01 6.062129591421462453e-03
6.001217299902561354e+04 9.894958629913018777e-01 5.985716003163148863e-03
6.001217303383296530e+04 9.960093716719915502e-01 6.043546820979347339e-03
6.001217306864031707e+04 1.003551354731281986e+00 6.070184117603107110e-03
6.001217310344766884e+04 9.965762690698690696e-01 6.055459130416146647e-03
6.001217313825501333e+04 1.015493748737248403e+00 6.171077956002254429e-03
6.001217317306236509e+04 1.001359558304395270e+00 6.148406959892478360e-03
6.001217320786971686e+04 1.006042316594973007e+00 6.145201289413555930e-03
6.001217324267706863e+04 1.003441941965644846e+00 6.196236440378880862e-03
6.001217327748441312e+04 1.012506606810678056e+00 6.120192558087075678e-03
6.001217331229176489e+04 1.010608469431998779e+00 6.131761510296261306e-03
6.001217334709912393e+04 1.020393664163885328e+00 6.123957420173934893e-03
6.001217338190647570e+04 1.022454142405090360e+00 6.145521112069382563e-03
6.001217341671382019e+04 1.014760501402878434e+00 6.153859872264955816e-03
6.001217345152117196e+04 1.014214104935184713e+00 6.194859950725881310e-03
6.001217348632852372e+04 1.021024871442218540e+00 6.194720152208503527e-03
6.001217352113587549e+04 1.011657262799486423e+00 6.171011652739438573e-03
6.001217355594322726e+04 1.044666767459278889e+00 6.346398835953102370e-03
6.001217359075057902e+04 1.036573403074541933e+00 6.215293928052879543e-03
6.001217362555793079e+04 1.021067034267880924e+00 6.206147686618307749e-03
6.001217366036528256e+04 1.037198128157548860e+00 6.228548917219287051e-03
6.001217369517263432e+04 1.039603721986205986e+00 6.317132343120613128e-03
6.001217372997998609e+04 1.034183375378362690e+00 6.366694316533188548e-03
6.001217376478733786e+04 1.022450175545955853e+00 6.161767443402897150e-03
6.001217379959468963e+04 1.024109847417058461e+00 6.181167071634179923e-03
6.001217383440204139e+04 1.019624736741336468e+00 6.121088081547577074e-03
6.001217386920939316e+04 1.018761593953967814e+00 6.158731635941831067e-03
6.001217390401674493e+04 1.032230198733940840e+00 6.254183026250094944e-03
6.001217393882409669e+04 1.020567544708200325e+00 6.167614654959388022e-03
6.001217397363144846e+04 1.014390371088806919e+00 6.176907020870998216e-03
6.001217400843879295e+04 1.019202282516104452e+00 6.215645795029776932e-03
6.001217404324614472e+04 1.019404710002006942e+00 6.145478566612601681e-03
6.001217407805349649e+04 1.017938059329749123e+00 6.251412238185028586e-03
6.001217411286084825e+04 1.026662842559564082e+00 6.219099847704126147e-03
6.001217414766820002e+04 1.022632442984432011e+00 6.236810730557653185e-03
6.001217418247555179e+04 1.025540449732147641e+00 6.172251567513097406e-03
6.001217421728290356e+04 1.030351467836568169e+00 6.279764078315565150e-03
6.001217425209025532e+04 1.022550393191109741e+00 6.244269524066466646e-03
6.001217428689759981e+04 1.012911687802883876e+00 6.169585076633979544e-03
6.001217432170495158e+04 1.019256724971132844e+00 6.168332048246198164e-03
6.001217435651230335e+04 1.025491666581055172e+00 6.190148598425058990e-03
6.001217439131965511e+04 1.021507260082219037e+00 6.147497199210858777e-03
6.001217442612700688e+04 1.027177269919703484e+00 6.227442456626037896e-03
6.001217446093435865e+04 1.021301366687444201e+00 6.127620208841120034e-03
6.001217449574171042e+04 1.017852547662347451e+00 6.175032106542627588e-03
6.001217453054906218e+04 1.010123580098815976e+00 6.138732048497187212e-03
6.001217456535641395e+04 1.018796458020228224e+00 6.206870011026925649e-03
6.001217460016376572e+04 1.008781515416114161e+00 6.075144909817272940e-03
6.001217463497111748e+04 1.026104089396586705e+00 6.182977732761268420e-03
6.001217466977846925e+04 1.025974737931306224e+00 6.176166896010984453e-03
6.001217470458582102e+04 1.006818135388931612e+00 6.095268897553657306e-03
6.001217473939317279e+04 1.008823210533471348e+00 6.108329976132317353e-03
6.001217477420052455e+04 1.005669874320079593e+00 6.089780797796431715e-03
6.001217480900787632e+04 9.993257270309684470e-01 6.043577848675679709e-03
6.001217484381522809e+04 1.014331427247261885e+00 6.194218384438244726e-03
6.001217487862257985e+04 9.981132779126379306e-01 6.065546654448489977e-03
6.001217491342993162e+04 9.994419831580371172e-01 6.013856803070006043e-03
6.001217494823727611e+04 1.005965898354697075e+00 6.119739738094402345e-03
6.001217498304462788e+04 9.984349121228954793e-01 6.057745688482974421e-03
6.001217501785197965e+04 9.867346661964571108e-01 5.993580371692564836e-03
6.001217505265933141e+04 9.949183346081211798e-01 6.095283399852617114e-03
6.001217508746668318e+04 1.009616899710208404e+00 6.129720090513078763e-03
6.001217512227403495e+04 1.003040456582657169e+00 6.010481677816296824e-03
6.001217515708138671e+04 9.939138568888364889e-01 6.047666890521089314e-03
6.001217519188873121e+04 1.012062110791568381e+00 6.119427037322419660e-03
6.001217522669608297e+04 9.965432908417701796e-01 6.067542570561532470e-03
6.001217526150343474e+04 9.896254865728999484e-01 5.979773329761667484e-03
6.001217529631078651e+04 1.002636072406873469e+00 6.092427788425567974e-03
6.001217533111813827e+04 1.003328653946350402e+00 6.060234988568976959e-03
6.001217536592549004e+04 9.966914426903945579e-01 6.043181604281411268e-03
6.001217540073284181e+04 1.006669321806364703e+00 6.107106071247358006e-03
6.001217543554019358e+04 1.004634389626333224e+00 6.082250448384442405e-03
6.001217547034754534e+04 1.001451176775603580e+00 6.012312608566564021e-03
6.001217550515489711e+04 9.952155682184712360e-01 6.035595277344904357e-03
6.001217553996224888e+04 9.879827251674281330e-01 5.919776614838868911e-03
6.001217557476960064e+04 9.953424797093082255e-01 6.080253791412994040e-03
6.001217560957695241e+04 1.000119215899994973e+00 6.075888243846441945e-03
6.001217564438430418e+04 9.982909909338525400e-01 6.033458054548217729e-03
6.001217567919165595e+04 9.835837724960910800e-01 5.941612054162835437e-03
6.001217571399900044e+04 9.950619170082923848e-01 6.118582179635507871e-03
6.001217574880635220e+04 1.012334189423641728e+00 6.314079101144853996e-03
6.001217578361370397e+04 9.854376124092972811e-01 6.040110254438805538e-03
6.001217581842105574e+04 9.918053276423524078e-01 6.029600769671504025e-03
6.001217585322840750e+04 9.928652982604805333e-01 6.056796150011187208e-03
6.001217588803575927e+04 1.000392926622263090e+00 6.116174979321189510e-03
6.001217592284311104e+04 9.919072231204800749e-01 6.131588344344197569e-03
6.001217595765045553e+04 9.888267774181851433e-01 6.046106955149950328e-03
6.001217599245780730e+04 9.818169481174884305e-01 6.102644901973692734e-03
6.001217602726515906e+04 9.762711749341055345e-01 5.969966180583100718e-03
6.001217606207251083e+04 9.837383547121444360e-01 6.079560272219780050e-03
6.001217609687986260e+04 9.868036859314620601e-01 6.028660636196221494e-03
6.001217613168721437e+04 9.975217423978466336e-01 6.124164719736147067e-03
6.001217616649456613e+04 9.790530447189160768e-01 6.032478800384628338e-03
6.001217620130191790e+04 9.874376012993586471e-01 6.035491772624250635e-03
6.001217623610926967e+04 9.884345800400085036e-01 6.007257994286635885e-03
6.001217627091662143e+04 9.834003742053235575e-01 5.992810221672547830e-03
6.001217630572397320e+04 9.785136462779859823e-01 5.985964270964444327e-03
6.001217634053132497e+04 9.988437385560634540e-01 6.114255966047471048e-03
6.001217637533867673e+04 9.868944579264619099e-01 5.984187328564433660e-03
6.001217641014602850e+04 9.954266517817395021e-01 6.079595677628274811e-03
6.001217644495338027e+04 1.005718791785236821e+00 6.108723266611762112e-03
6.001217647976073204e+04 1.002506550038165578e+00 6.108917338550555812e-03
6.001217651456808380e+04 9.854789551685175786e-01 6.042353870874519507e-03
6.001217654937543557e+04 9.787092231549588961e-01 5.993241845393380146e-03
6.001217658418278006e+04 9.942789784433290201e-01 6.044534010993421295e-03
6.001217661899013183e+04 9.875354291229949677e-01 6.002364495590412942e-03
6.001217665379749087e+04 9.929410527886486371e-01 6.028695340232390586e-03
6.001217668860483536e+04 9.954666986597195955e-01 6.068849045694869188e-03
6.001217672341218713e+04 1.001468710420414077e+00 6.021833707851988703e-03
6.001217675821953890e+04 9.904740932152215072e-01 6.006559669491340694e-03
6.001217679302688339e+04 9.980038229814416351e-01 6.115358072912309428e-03
6.001217682783423516e+04 1.010768773182168179e+00 6.220470880984825535e-03
6.001217686264158692e+04 1.006986367811109950e+00 6.120552820138952001e-03
6.001217689744893869e+04 1.003036963994686115e+00 6.064258214698197043e-03
6.001217693225629046e+04 1.009381207080634946e+00 6.168404098150655733e-03
6.001217696706364222e+04 1.003511667211580471e+00 6.126871640972681929e-03
6.001217700187099399e+04 1.001852978736168964e+00 6.028381151676253345e-03
6.001217703667834576e+04 1.004518770811267503e+00 6.086020013928170394e-03
6.001217707148569752e+04 1.010216227277378032e+00 6.197682517751088027e-03
6.001217710629304929e+04 1.010930592472812251e+00 6.151853384113730068e-03
6.001217714110040106e+04 1.013107305435246408e+00 6.251438658500037271e-03
6.001217717590775283e+04 1.005072814450999941e+00 6.109586989385780084e-03
6.001217721071510459e+04 1.007054069668884333e+00 6.064915649472622967e-03
6.001217724552245636e+04 1.008860168411618075e+00 6.103166171778920228e-03
6.001217728032980813e+04 1.020829667541901076e+00 6.193153197740526930e-03
6.001217731513715989e+04 1.009871319377270593e+00 6.144741478812979288e-03
6.001217734994451166e+04 1.012166079933733753e+00 6.129865470797682923e-03
6.001217738475186343e+04 1.006407713875401733e+00 6.150644455842744010e-03
6.001217741955921520e+04 1.014147806076063363e+00 6.068966139935911240e-03
6.001217745436656696e+04 1.017617483817562452e+00 6.137829916860480794e-03
6.001217748917391145e+04 1.019866196127590552e+00 6.176826175841416793e-03
6.001217752398126322e+04 1.018755802200932425e+00 6.159477084883547247e-03
6.001217755878861499e+04 1.015091553505416355e+00 6.252351133776397688e-03
6.001217759359596675e+04 1.017249589833430612e+00 6.080056734094948373e-03
6.001217762840331852e+04 1.018047113435339046e+00 6.156028672054400866e-03
6.001217766321067029e+04 1.028757101788067008e+00 6.164520878516880492e-03
6.001217769801802206e+04 1.014917296675737379e+00 6.104435521006385673e-03
6.001217773282536655e+04 1.014631995869420100e+00 6.043289850949607953e-03
6.001217776763271831e+04 1.028751261659101024e+00 6.211919504748901304e-03
6.001217780244007008e+04 1.030202923500102896e+00 6.260278867252089784e-03
6.001217783724742185e+04 1.021880884863051620e+00 6.171349212897608849e-03
6.001217787205477362e+04 1.027947751709737734e+00 6.205388297072261805e-03
6.001217790686212538e+04 1.032886061010339418e+00 6.177139528256353485e-03
6.001217794166947715e+04 1.039837712716761953e+00 6.308162257029295387e-03
6.001217797647682892e+04 1.044007431207296666e+00 6.226271676064577820e-03
6.001217801128418068e+04 1.032163161860401246e+00 6.204495406240914147e-03
6.001217804609153245e+04 1.028713739078241041e+00 6.148345334101837714e-03
6.001217808089888422e+04 1.028793033623769837e+00 6.155504409986747687e-03
6.001217811570623599e+04 1.030901355346700132e+00 6.220991946736331192e-03
6.001217815051358775e+04 1.026056844709694493e+00 6.144101342118654489e-03
6.001217818532093952e+04 1.033683943255062410e+00 6.214476156998037862e-03
6.001217822012829129e+04 1.043461031521093041e+00 6.326719916852548489e-03
6.001217825493564305e+04 1.037172852386313959e+00 6.179937058798185001e-03
6.001217828974298754e+04 1.021553399382240546e+00 6.140931006617390310e-03
6.001217832455033931e+04 1.032910194070312926e+00 6.230773114287640330e-03
6.001217835935769108e+04 1.022257507956474853e+00 6.162348537180922792e-03
6.001217839416504285e+04 1.026775677758270611e+00 6.163850363741328955e-03
6.001217842897239461e+04 1.032160499367492879e+00 6.217806134642322666e-03
6.001217846377974638e+04 1.040937304806172081e+00 6.247903025993621282e-03
6.001217849858709815e+04 1.040503569881322310e+00 6.218674580422515162e-03
6.001217853339444991e+04 1.017052862192712404e+00 6.116686756375526966e-03
6.001217856820179441e+04 1.036768645818888945e+00 6.312271520961722920e-03
6.001217860300914617e+04 1.026148603552941907e+00 6.306638167768617402e-03
6.001217863781649794e+04 1.035212725018172630e+00 6.310026303489760062e-03
6.001217867262384971e+04 1.023122673674875971e+00 6.260907608190040448e-03
6.001217870743120147e+04 1.031705843180958260e+00 6.272862713130610696e-03
6.001217874223855324e+04 1.036027857083129389e+00 6.384485904852971704e-03
6.001217877704590501e+04 1.034691964607603820e+00 6.290130455101502170e-03
6.001217881185325678e+04 1.023963641608175434e+00 6.237901404168366866e-03
6.001217884666060854e+04 1.019381234254347346e+00 6.173711848119769856e-03
6.001217888146796031e+04 1.018269677666293171e+00 6.123265508018406987e-03
6.001217891627531208e+04 1.016106747550513889e+00 6.177513172988160182e-03
6.001217895108266384e+04 1.016034633036893897e+00 6.109543762406726558e-03
6.001217898589001561e+04 1.028053053996005772e+00 6.270057279877212439e-03
6.001217902069736738e+04 1.016963795401162329e+00 6.208573249604124045e-03
6.001217905550471914e+04 1.019404920314589846e+00 6.206741482779677341e-03
6.001217909031206364e+04 1.024703046555544672e+00 6.160891871427991336e-03
6.001217912511941540e+04 1.014993820945882419e+00 6.112663837893902649e-03
6.001217915992677445e+04 1.025298029217199591e+00 6.242739350177359085e-03
6.001217919473412621e+04 1.016988602736312419e+00 6.139832633007447256e-03
6.001217922954147070e+04 1.035378030410298411e+00 6.418039785031236580e-03
6.001217926434882247e+04 1.035494150770214450e+00 6.425334420208443989e-03
6.001217929915617424e+04 1.010036293481198166e+00 6.124721131281678742e-03
6.001217933396351873e+04 1.019444241428131948e+00 6.217390868596820927e-03
6.001217936877087050e+04 1.016355998994739496e+00 6.143271622539519562e-03
6.001217940357822226e+04 1.010158195501101197e+00 6.101944274118045741e-03
6.001217943838558131e+04 1.011027434560658467e+00 6.159214633291062481e-03
6.001217947319292580e+04 1.011866037165067400e+00 6.043422253258843267e-03
6.001217950800027756e+04 1.026776658211480120e+00 6.242780125100459362e-03
6.001217954280762933e+04 1.006887267202908109e+00 6.081555999697825163e-03
6.001217957761498110e+04 1.015435383180874451e+00 6.176171046623416330e-03
6.001217961242233287e+04 1.005471348848011370e+00 6.098829214567579038e-03
6.001217964722968463e+04 9.978659786768725448e-01 6.032005255136085875e-03
6.001217968203703640e+04 9.879696430560853670e-01 5.977026480340178957e-03
6.001217971684438817e+04 9.939841952448777995e-01 6.022329908286277664e-03
6.001217975165173993e+04 9.996397366989931976e-01 5.987856141167351848e-03
6.001217978645909170e+04 1.008359847456266722e+00 6.112068463383814841e-03
6.001217982126644347e+04 1.010154363245266751e+00 6.261237310415197245e-03
6.001217985607379524e+04 9.999066922399045820e-01 6.088143697554472371e-03
6.001217989088114700e+04 9.892775343430066926e-01 6.021206665133132033e-03
6.001217992568849877e+04 1.008692666446963093e+00 6.084020622834931946e-03
6.001217996049585054e+04 1.005623571535441352e+00 6.058580599211088775e-03
6.001217999530319503e+04 1.010440825382435515e+00 6.131422605096906696e-03
6.001218003011054680e+04 1.004061254713956242e+00 6.059288476782915579e-03
6.001218006491789856e+04 1.016220826575369163e+00 6.235216477834153344e-03
6.001218009972525033e+04 1.006984911839178043e+00 6.080720307628434407e-03
6.001218013453260210e+04 1.007850033291789682e+00 6.169014420417094809e-03
6.001218016933995386e+04 1.004226743171565017e+00 6.099673485662047805e-03
6.001218020414730563e+04 1.019220345185937182e+00 6.199967583469645667e-03
6.001218023895465012e+04 1.024528887432975210e+00 6.255645206615533492e-03
6.001218027376200189e+04 1.012537101241748783e+00 6.148460983633526750e-03
6.001218030856935366e+04 1.011593267676276220e+00 6.148814310973615624e-03
6.001218034337670542e+04 1.007007195023723822e+00 6.223347369094189840e-03
6.001218037818405719e+04 9.940994080289763390e-01 6.134023701718799987e-03
6.001218041299140896e+04 1.006785950417458997e+00 6.215391213928630684e-03
6.001218044779876072e+04 1.020312427746159711e+00 6.227886835501174508e-03
6.001218048260611249e+04 1.014092000483667544e+00 6.215972815911108805e-03
6.001218051741346426e+04 1.011559315162530392e+00 6.177280340504182413e-03
6.001218055222081603e+04 1.010898071681972210e+00 6.134332264040132793e-03
6.001218058702816779e+04 1.005428379561547514e+00 6.144029810627312307e-03
6.001218062183551956e+04 1.011046058301301009e+00 6.176295095429414420e-03
6.001218065664287133e+04 9.912320506872107639e-01 5.988527464076596162e-03
6.001218069145022309e+04 1.007745638010049127e+00 6.318335174823509412e-03
6.001218072625757486e+04 1.027238879426189522e+00 6.230129342053704854e-03
6.001218076106492663e+04 1.023719142228814771e+00 6.290785268375642149e-03
6.001218079587227840e+04 1.027487433039244724e+00 6.305657038149403877e-03
6.001218083067962289e+04 1.011977765146506503e+00 6.178605368540665208e-03
6.001218086548697465e+04 1.026856391574680227e+00 6.359065986299471465e-03
6.001218090029432642e+04 1.021346537306204061e+00 6.319466058012857684e-03
6.001218093510167819e+04 1.029970775420882445e+00 6.390773785204033504e-03
6.001218096990902995e+04 1.033616857948684631e+00 6.488325614087167917e-03
6.001218100471638172e+04 1.015941937065346412e+00 6.278996664647104944e-03
6.001218103952373349e+04 1.014389347384134554e+00 6.125434748006594078e-03
6.001218107433107798e+04 1.016425584494493384e+00 6.202968548949483636e-03
6.001218110913842975e+04 1.023344077926150009e+00 6.204040677711083508e-03
6.001218114394578151e+04 1.016790355044979721e+00 6.147257544722984322e-03
6.001218117875313328e+04 1.017972606131041458e+00 6.183455352482687163e-03
6.001218121356048505e+04 1.017076012907852434e+00 6.130952372211801588e-03
6.001218124836783682e+04 1.016235383310413409e+00 6.122123059470742715e-03
6.001218128317518858e+04 1.028198330411241201e+00 6.302902089973148707e-03
6.001218131798254035e+04 1.014633945610073473e+00 6.177274297630520015e-03
6.001218135278989212e+04 1.009847361624498729e+00 6.127193061319252156e-03
6.001218138759724388e+04 1.025444993199209565e+00 6.191607310501707692e-03
6.001218142240459565e+04 1.011369191470610440e+00 6.073791864251521302e-03
6.001218145721194742e+04 1.009575826968073020e+00 6.116139305500954866e-03
6.001218149201929918e+04 1.015639890703837978e+00 6.165047082532513698e-03
6.001218152682665095e+04 1.004536341531146570e+00 6.286090998342731655e-03
6.001218156163400272e+04 1.018915977548309648e+00 6.489788847539390906e-03
6.001218159644135449e+04 1.028850368391392545e+00 6.379916755708886326e-03
6.001218163124870625e+04 1.007060750025958518e+00 6.223108510617982557e-03
6.001218166605605802e+04 1.010649987893893043e+00 6.191421530157295572e-03
6.001218170086340979e+04 1.020530803080307969e+00 6.218135786361108676e-03
6.001218173567076155e+04 1.032391139839462291e+00 6.288635953109540828e-03
6.001218177047810605e+04 1.028214997770477090e+00 6.197030357262173911e-03
6.001218180528545781e+04 1.024911307023659512e+00 6.206745513482557312e-03
6.001218184009280958e+04 1.024961835702700164e+00 6.192216773181885223e-03
6.001218187490015407e+04 1.018325681953462292e+00 6.213758971331347601e-03
6.001218190970750584e+04 1.010911712620736980e+00 6.202349078188270325e-03
6.001218194451486488e+04 1.024426022818234028e+00 6.364271102428387290e-03
6.001218197932220937e+04 1.018733667931888576e+00 6.338410804537118401e-03
6.001218201412956114e+04 1.020975651725027911e+00 6.113724989076143972e-03
6.001218204893691291e+04 1.020000550410743889e+00 6.242034424738297956e-03
6.001218208374426467e+04 1.007404962035602702e+00 6.199266877456370735e-03
6.001218211855161644e+04 1.012172518479632854e+00 6.216767402712050118e-03
6.001218215335896821e+04 1.010176726537850955e+00 6.155412760199279257e-03
6.001218218816631997e+04 1.015280127041272795e+00 6.188501472767264470e-03
6.001218222297367174e+04 1.009394971295493937e+00 6.150669877438483951e-03
6.001218225778102351e+04 1.013244649396816355e+00 6.136395372703850638e-03
6.001218229258837528e+04 1.006411883015918107e+00 6.126284281445967296e-03
6.001218232739572704e+04 1.013832805709623974e+00 6.120440638119861200e-03
6.001218236220307881e+04 1.003842041045748035e+00 6.135957917256108785e-03
6.001218239701043058e+04 1.008136369314166503e+00 6.166871173814472348e-03
6.001218243181778234e+04 1.003025232720171189e+00 6.141108787325089829e-03
6.001218246662513411e+04 9.937158665426534254e-01 6.040968105898620460e-03
6.001218250143248588e+04 1.001826594385553104e+00 6.205345043669928916e-03
6.001218253623983037e+04 1.002809690523369213e+00 6.104332275813869647e-03
6.001218257104718214e+04 1.003493247984664549e+00 6.064220714508297520e-03
6.001218260585453390e+04 1.000057912460206477e+00 6.172001264291434100e-03
6.001218264066188567e+04 9.930451044428746377e-01 6.034510077611195990e-03
6.001218267546923744e+04 9.902728233301537619e-01 5.973606634293073155e-03
6.001218271027658921e+04 9.895424371860571666e-01 5.998135454186483487e-03
6.001218274508394097e+04 9.900755982879811956e-01 6.071736321228619546e-03
6.001218277989128546e+04 9.929560367849499247e-01 6.051542723704346483e-03
6.001218281469863723e+04 9.849000840771471310e-01 6.045342612773978684e-03
6.001218284950598900e+04 9.921945736142764316e-01 6.065533199681356208e-03
6.001218288431334076e+04 1.000513063383061008e+00 6.195840994045598640e-03
6.001218291912069253e+04 9.958018934528134469e-01 6.110465921687213350e-03
6.001218295392804430e+04 9.875068809959872684e-01 6.054088617435274787e-03
6.001218298873539607e+04 9.834217121210567791e-01 5.981463866588893757e-03
6.001218302354274783e+04 9.893965436744124320e-01 6.053041656903971647e-03
6.001218305835009960e+04 9.823976333408535044e-01 6.118683662197574313e-03
6.001218309315745137e+04 9.933445643809405423e-01 6.106074928423945759e-03
6.001218312796480313e+04 9.848541375200787762e-01 6.091615533932395569e-03
6.001218316277215490e+04 9.790064587662702378e-01 6.037811282930924048e-03
6.001218319757950667e+04 9.853226665935599371e-01 6.164511899600510526e-03
6.001218323238685844e+04 9.854072328019353177e-01 6.187362135970728670e-03
6.001218326719421020e+04 9.777358272559827368e-01 6.049322567854746938e-03
6.001218330200156197e+04 9.827765046435894547e-01 6.084817744237759271e-03
6.001218333680891374e+04 9.768830159611996411e-01 5.962675614978982415e-03
6.001218337161626550e+04 9.715369338508643704e-01 5.970345157754445090e-03
6.001218340642360999e+04 9.636927882865408135e-01 5.872047873909998217e-03
6.001218344123096176e+04 9.613505851443738814e-01 5.913151416425565209e-03
6.001218347603832080e+04 9.673160302222373330e-01 5.903455642335312704e-03
6.001218351084567257e+04 9.739813153948208013e-01 6.008016744027149490e-03
6.001218354565301706e+04 9.673995308941648608e-01 6.005418808206345813e-03
6.001218358046036883e+04 9.663339719424015595e-01 5.891854072052236761e-03
6.001218361526772060e+04 9.659808078400846654e-01 5.947492753613056911e-03
6.001218365007506509e+04 9.638779714954033295e-01 5.889940868591344442e-03
6.001218368488241686e+04 9.614845030038230433e-01 5.894996782219281105e-03
6.001218371968976862e+04 9.557029159566677867e-01 5.865933862305323758e-03
6.001218375449712767e+04 9.593364325877861143e-01 5.937354083114455144e-03
6.001218378930447943e+04 9.622064871740513281e-01 5.910360819564980904e-03
6.001218382411182392e+04 9.551466280949427734e-01 5.906809503041105143e-03
6.001218385891917569e+04 9.665661628979174136e-01 6.040894819543669685e-03
6.001218389372652746e+04 9.659778212878017412e-01 6.009778223707530273e-03
6.001218392853387923e+04 9.532192835507724560e-01 5.916721964618471691e-03
6.001218396334123099e+04 9.665330404383168927e-01 5.996112723334066745e-03
6.001218399814858276e+04 9.647064055265647253e-01 6.026170660024932242e-03
6.001218403295593453e+04 9.634455911827056740e-01 6.091473422154749552e-03
6.001218406776328629e+04 9.661861544264943591e-01 5.991377209778930325e-03
6.001218410257063806e+04 9.539011222406447166e-01 5.925009450899842815e-03
6.001218413737798983e+04 9.584633462274103621e-01 5.973942442907957152e-03
6.001218417218534159e+04 9.486904705023105899e-01 5.890821988852589300e-03
6.001218420699269336e+04 9.593481888016531789e-01 5.971323516352410217e-03
6.001218424180004513e+04 9.532609193977542583e-01 5.986575934147854612e-03
6.001218427660739690e+04 9.507402478224713516e-01 5.910579977662483095e-03
6.001218431141474866e+04 9.606681117973281392e-01 6.011358163156965868e-03
6.001218434622209315e+04 9.568399159815654809e-01 5.918188920430587224e-03
6.001218438102944492e+04 9.526837015370360762e-01 5.891266882952658941e-03
6.001218441583679669e+04 9.527170162433863387e-01 5.932671448311269656e-03
6.001218445064414846e+04 9.681811366532859786e-01 6.015434412596962731e-03
6.001218448545150022e+04 9.481698111579837107e-01 5.884623061942646609e-03
6.001218452025885199e+04 9.496949615618796026e-01 5.933114345642894263e-03
6.001218455506620376e+04 9.563980354931047589e-01 5.913993591036742319e-03
6.001218458987354825e+04 9.565166393842746695e-01 5.924444821540426030e-03
6.001218462468090001e+04 9.550286237146540236e-01 5.865089758640618621e-03
6.001218465948825178e+04 9.527521503295928174e-01 5.930711123600935879e-03
6.001218469429560355e+04 9.476536806944934055e-01 5.917106263694474344e-03
6.001218472910295532e+04 9.434786294356000136e-01 5.825993640997219510e-03
6.001218476391030708e+04 9.514224749851798446e-01 5.855890902943129001e-03
6.001218479871765885e+04 9.592733170007936572e-01 5.887499234836407296e-03
6.001218483352501062e+04 9.630701457947002941e-01 5.883881896689469732e-03
6.001218486833236238e+04 9.653251157319833187e-01 5.861484228885795872e-03
6.001218490313971415e+04 9.535239873127813182e-01 5.880757453291988492e-03
6.001218493794706592e+04 9.618148266512716038e-01 5.934454550018808741e-03
6.001218497275441769e+04 9.546729193793402901e-01 5.860500750485091864e-03
6.001218500756176945e+04 9.698148501689309864e-01 6.018772169863231478e-03
6.001218504236912122e+04 9.690138154202538878e-01 6.030902699222463227e-03
6.001218507717647299e+04 9.761043972257837931e-01 6.028051265683995186e-03
6.001218511198382475e+04 9.621079191490519156e-01 5.975869736768242742e-03
6.001218514679117652e+04 9.700913093826967204e-01 6.001208107502006492e-03
6.001218518159852101e+04 9.686285692689848847e-01 5.970980253512294354e-03
6.001218521640587278e+04 9.689122284176120425e-01 6.041635159675905371e-03
6.001218525121322455e+04 9.671888069348338890e-01 5.984067254837273711e-03
6.001218528602057631e+04 9.705270792627025411e-01 5.979023928865660580e-03
6.001218532082792808e+04 9.692029078447165213e-01 6.021023250227688743e-03
6.001218535563527985e+04 9.760065053264060930e-01 6.087865979482106130e-03
6.001218539044262434e+04 9.851492445432490364e-01 6.112726919250674462e-03
6.001218542524997611e+04 9.810380958607612945e-01 6.029641465268509130e-03
6.001218546005732787e+04 9.761664164700837309e-01 6.093035957047784890e-03
6.001218549486467964e+04 9.950246621610024933e-01 6.194286164334852386e-03
6.001218552967203141e+04 9.816293019100693629e-01 6.103529200503311769e-03
6.001218556447938317e+04 9.829097991115248734e-01 6.100464372642577272e-03
6.001218559928673494e+04 9.957792938130080040e-01 6.250831030002301086e-03
6.001218563409408671e+04 9.909271818192763037e-01 6.204601185833322381e-03
6.001218566890143848e+04 9.851159150867313530e-01 6.151439510523698702e-03
6.001218570370879024e+04 9.879661301888021940e-01 6.150130738536723277e-03
6.001218573851614201e+04 9.865799715105540990e-01 6.078370888096364284e-03
6.001218577332349378e+04 9.998775376442382568e-01 6.161553900304045893e-03
6.001218580813084554e+04 1.004723824139460708e+00 6.302837910381736512e-03
6.001218584293819731e+04 1.007707371043227162e+00 6.227599839973960508e-03
6.001218587774554908e+04 1.007796850548574596e+00 6.218359264226020096e-03
6.001218591255290085e+04 1.008540880524515737e+00 6.247722565137859077e-03
6.001218594736025261e+04 1.009133574194709837e+00 6.285460155878604821e-03
6.001218598216760438e+04 9.912485055508112319e-01 6.151379660003899845e-03
6.001218601697495615e+04 1.005341424322679700e+00 6.281421273687065772e-03
6.001218605178230791e+04 9.947597621393675649e-01 6.098707188419606393e-03
6.001218608658965968e+04 1.001664487389362979e+00 6.167842778342118824e-03
6.001218612139701145e+04 1.003352068511334849e+00 6.147384184403899797e-03
6.001218615620436321e+04 1.002532610119214684e+00 6.195851325233460438e-03
6.001218619101171498e+04 1.003322619277042138e+00 6.112158721838747109e-03
6.001218622581905947e+04 1.005990339825016733e+00 6.169871148635609412e-03
6.001218626062641124e+04 1.003455867294695825e+00 6.114549387399317859e-03
6.001218629543376301e+04 9.960081484570618704e-01 6.119744097708970133e-03
6.001218633024111477e+04 1.014716967462944375e+00 6.266168464849573676e-03
6.001218636504846654e+04 9.978282960450517436e-01 6.129847623055774408e-03
6.001218639985581103e+04 1.014272317029947024e+00 6.187699428919426516e-03
6.001218643466316280e+04 9.972585707879825234e-01 6.077325389787106846e-03
6.001218646947051457e+04 1.009618816842625444e+00 6.217456195214647076e-03
6.001218650427786633e+04 9.942337687159341630e-01 6.108529236120204681e-03
6.001218653908521810e+04 1.001683461605172187e+00 6.164205429792424598e-03
6.001218657389256987e+04 1.001399882568276389e+00 6.114131634500598843e-03
6.001218660869992163e+04 1.001123331597275401e+00 6.105458613328737863e-03
6.001218664350727340e+04 1.018641939534434382e+00 6.279203495283388649e-03
6.001218667831462517e+04 1.023506004307419115e+00 6.293397393407288570e-03
6.001218671312197694e+04 1.012516754304567446e+00 6.235869653679838344e-03
6.001218674792932870e+04 1.013981399377229753e+00 6.262531988830918189e-03
6.001218678273668047e+04 1.005522300618966192e+00 6.196082362006303731e-03
6.001218681754403224e+04 9.909718786219238185e-01 6.056659421846863692e-03
6.001218685235138400e+04 1.001820668418641258e+00 6.240403034559548201e-03
6.001218688715873577e+04 1.018444541377806045e+00 6.249097043361408546e-03
6.001218692196608754e+04 1.019464393469373897e+00 6.317595763116699674e-03
6.001218695677343203e+04 1.006441835330262213e+00 6.159152131772670236e-03
6.001218699158078380e+04 1.006295352231381113e+00 6.155864870028816827e-03
6.001218702638813556e+04 1.008437413076101574e+00 6.239625821605344035e-03
6.001218706119548733e+04 1.001874381894092281e+00 6.108036759834043622e-03
6.001218709600283910e+04 1.002180054304106394e+00 6.218342628877081453e-03
6.001218713081019087e+04 1.018066497461059150e+00 6.309385991689167236e-03
6.001218716561754263e+04 1.005552475585312910e+00 6.290150745437313867e-03
6.001218720042488712e+04 1.012266181295191858e+00 6.277692342032373425e-03
6.001218723523223889e+04 9.929608176123216889e-01 6.207051432803224571e-03
6.001218727003959066e+04 9.951846534855557369e-01 6.224776393465363163e-03
6.001218730484694242e+04 9.948850680963826631e-01 6.169506760209251400e-03
6.001218733965429419e+04 9.993913551979458632e-01 6.211559613051336436e-03
6.001218737446164596e+04 1.008744768160372507e+00 6.265627931703223429e-03
6.001218740926899773e+04 1.002253257183651769e+00 6.236054767866741101e-03
6.001218744407634949e+04 1.007279584237128711e+00 6.233291064465554601e-03
6.001218747888370126e+04 1.000459920057531926e+00 6.283391993391290384e-03
6.001218751369105303e+04 1.001952232887511451e+00 6.210863805812125854e-03
6.001218754849840479e+04 1.000396291527695380e+00 6.166072466654107589e-03
6.001218758330575656e+04 9.987685412765786586e-01 6.178473598093815224e-03
6.001218761811310833e+04 1.008747730541604826e+00 6.428711243451637469e-03
6.001218765292046010e+04 1.013989668958682699e+00 6.266834769083786880e-03
6.001218768772781186e+04 1.010381925490390742e+00 6.267150536649776678e-03
6.001218772253516363e+04 1.015799519358602909e+00 6.395097844283764189e-03
6.001218775734251540e+04 1.009099748283210252e+00 6.573592672990138941e-03
6.001218779214986716e+04 1.004730672126475044e+00 6.381288122305850061e-03
6.001218782695721893e+04 9.920449835035773933e-01 6.274226002786919935e-03
6.001218786176457070e+04 9.931736677286160386e-01 6.208165236777622546e-03
6.001218789657192247e+04 9.975401315767198351e-01 6.217385300190120777e-03
6.001218793137927423e+04 9.897590962178461904e-01 6.219723461855192030e-03
6.001218796618662600e+04 9.972401259626140213e-01 6.256672244403404214e-03
6.001218800099397777e+04 9.835673063380580006e-01 6.134550329487471927e-03
6.001218803580132226e+04 9.911526918964350674e-01 6.186584970156589793e-03
6.001218807060867402e+04 1.005574548292869075e+00 6.141330154713107309e-03
6.001218810541602579e+04 9.901044927858234646e-01 6.100234895044756578e-03
6.001218814022337756e+04 1.001202083837728907e+00 6.163625386567486188e-03
6.001218817503072933e+04 1.011282398207263844e+00 6.401313934582347764e-03
6.001218820983808109e+04 9.938045893187252844e-01 6.274027969454343788e-03
6.001218824464542558e+04 9.859971927306144801e-01 6.156707790416801433e-03
6.001218827945277735e+04 9.824108259517754238e-01 6.126349215921628351e-03
6.001218831426012912e+04 9.918855319033836881e-01 6.207265806470206593e-03
6.001218834906748089e+04 9.894884028372160634e-01 6.163235619787320839e-03
6.001218838387483265e+04 9.850880712895421221e-01 6.179080647548027341e-03
6.001218841868218442e+04 9.951744812229156301e-01 6.153040118012067378e-03
6.001218845348953619e+04 9.914377037738839604e-01 6.244467776004341587e-03
6.001218848829688795e+04 9.968374191728944789e-01 6.202847669610242302e-03
6.001218852310423972e+04 9.907447909893446480e-01 6.257174383368794938e-03
6.001218855791159149e+04 9.830891079108836639e-01 6.064297103830315616e-03
6.001218859271894326e+04 9.869326262221871371e-01 6.140058781585066086e-03
6.001218862752629502e+04 9.904083657863356205e-01 6.188568037661986571e-03
6.001218866233364679e+04 1.001402526914153546e+00 6.217919477535590635e-03
6.001218869714099856e+04 9.920700230650297824e-01 6.231515180021345024e-03
6.001218873194835032e+04 9.945671736183296918e-01 6.179980914629167391e-03
6.001218876675570209e+04 9.855373314399091811e-01 6.154161796760416331e-03
6.001218880156304658e+04 9.843697617727971139e-01 6.052685914105471361e-03
6.001218883637039835e+04 1.000249934561052489e+00 6.278561861229236575e-03
6.001218887117775739e+04 9.939340784176147192e-01 6.138132034444136048e-03
6.001218890598510188e+04 1.005311531310748352e+00 6.200320093410720615e-03
6.001218894079245365e+04 1.003007918050196956e+00 6.229951527416905353e-03
6.001218897559980542e+04 1.004669594160308099e+00 6.284431284823934448e-03
6.001218901040715718e+04 1.000622708665834137e+00 6.139338262359545807e-03
6.001218904521450168e+04 1.006942658348924935e+00 6.225431009940332432e-03
6.001218908002185344e+04 9.947671877626491632e-01 6.162347855496044108e-03
6.001218911482920521e+04 1.014934533551554718e+00 6.302504146795363631e-03
6.001218914963656425e+04 1.002384849900673336e+00 6.128231109077802823e-03
6.001218918444390874e+04 1.009851403782939139e+00 6.206979131015006625e-03
6.001218921925126051e+04 1.023018166804293916e+00 6.343373494016160685e-03
6.001218925405861228e+04 1.005202029350076520e+00 6.233161409687132393e-03
6.001218928886596404e+04 1.017953930683272556e+00 6.261036144728520172e-03
6.001218932367331581e+04 1.015950147962282779e+00 6.176947878501069106e-03
6.001218935848066758e+04 1.020843137552563284e+00 6.253829221304843186e-03
6.001218939328801935e+04 1.016097810160104364e+00 6.224160617863396146e-03
6.001218942809537111e+04 1.023370663917636092e+00 6.355542912819804602e-03
6.001218946290272288e+04 1.015422871294315854e+00 6.252057518851657919e-03
6.001218949771007465e+04 1.014189047949777711e+00 6.229754403122795235e-03
6.001218953251742641e+04 1.024829899669635669e+00 6.237457945263071880e-03
6.001218956732477818e+04 1.027234788778115693e+00 6.322941047822346235e-03
6.001218960213212995e+04 1.036721693266662081e+00 6.412849979299197270e-03
6.001218963693948172e+04 1.031530617421744234e+00 6.315875656911583598e-03
6.001218967174683348e+04 1.029179196649124606e+00 6.377879975270813254e-03
6.001218970655418525e+04 1.027221539583305310e+00 6.356806842428314175e-03
6.001218974136153702e+04 1.018341693714960305e+00 6.211578690075028955e-03
6.001218977616888878e+04 1.018418968477231790e+00 6.215938874145773840e-03
6.001218981097623328e+04 1.019283351578748498e+00 6.231556894278978201e-03
6.001218984578358504e+04 1.027186669935156393e+00 6.310141718707992439e-03
6.001218988059093681e+04 1.030167108780001950e+00 6.271466367967238990e-03
6.001218991539828858e+04 1.037953054243252016e+00 6.412237939507254431e-03
6.001218995020564034e+04 1.032122850909335865e+00 6.421519863146647571e-03
6.001218998501299211e+04 1.027309795386454949e+00 6.272667313920123403e-03
6.001219001982034388e+04 1.028622627295103786e+00 6.324657761436768694e-03
6.001219005462768837e+04 1.019834542446226289e+00 6.175438345748771735e-03
6.001219008943504014e+04 1.026669482706054737e+00 6.220960858602898186e-03
6.001219012424239190e+04 1.020016274772407527e+00 6.220529188038745848e-03
6.001219015904974367e+04 1.031579913862141984e+00 6.312299200547340401e-03
6.001219019385709544e+04 1.027339215329676758e+00 6.339795996686503794e-03
6.001219022866444720e+04 1.018008064120417000e+00 6.218858189748546587e-03
6.001219026347179897e+04 1.018902425628207764e+00 6.224969041035600600e-03
6.001219029827915074e+04 1.023092056877717093e+00 6.321032072692737112e-03
6.001219033308650251e+04 1.026450671555239502e+00 6.244614903318499756e-03
6.001219036789385427e+04 1.021055709149103041e+00 6.195512185842013894e-03
6.001219040270120604e+04 1.014096327153666488e+00 6.218791514756455766e-03
6.001219043750855781e+04 1.020998073975612819e+00 6.189797911476726915e-03
6.001219047231590957e+04 1.013403661602986450e+00 6.196348497989998157e-03
6.001219050712326134e+04 1.026674031271244125e+00 6.227712466957946100e-03
6.001219054193061311e+04 1.013903314255019339e+00 6.221615449714382705e-03
6.001219057673796488e+04 1.014460494887415853e+00 6.228014247929993842e-03
6.001219061154531664e+04 1.029466037852641236e+00 6.470889505715455257e-03
6.001219064635266841e+04 1.016623797599105705e+00 6.206762068160911160e-03
6.001219068116002018e+04 1.006162354866294795e+00 6.182743087640390697e-03
6.001219071596737194e+04 1.011578902846508532e+00 6.242500839135358207e-03
6.001219075077472371e+04 1.006898778819270479e+00 6.173279313728905968e-03
6.001219078558207548e+04 1.013295385103631707e+00 6.223986663561426221e-03
6.001219082038942724e+04 1.010012348167508289e+00 6.154685606894242343e-03
6.001219085519677901e+04 1.014121961941002237e+00 6.305547765706020179e-03
6.001219089000412350e+04 1.005823817346811921e+00 6.189843227772570330e-03
6.001219092481147527e+04 1.016745797510586247e+00 6.287202599318713128e-03
6.001219095961882704e+04 1.027145394638716791e+00 6.407430363337374493e-03
6.001219099442617880e+04 1.021518773168443417e+00 6.275738462604830634e-03
6.001219102923353057e+04 1.008304793361579854e+00 6.156544727039793725e-03
6.001219106404088234e+04 9.935210796962891111e-01 6.149695864326950451e-03
6.001219109884822683e+04 1.008771395916600699e+00 6.192282947396302376e-03
6.001219113365557860e+04 1.018143205118636541e+00 6.218235990799719087e-03
6.001219116846293036e+04 1.008823204466842816e+00 6.180507292481128741e-03
6.001219120327028213e+04 1.009289135771971102e+00 6.323038402757064254e-03
6.001219123807763390e+04 1.004652091917752177e+00 6.196141249284797294e-03
6.001219127288498566e+04 1.000660251982028903e+00 6.097747540679172157e-03
6.001219130769233743e+04 9.907599615209355948e-01 6.013964244654932713e-03
6.001219134249968920e+04 9.935363481294889887e-01 6.058762672885693000e-03
6.001219137730704097e+04 1.002022929919082816e+00 6.142883240447556854e-03
6.001219141211439273e+04 1.000739302741958214e+00 6.153789884756191708e-03
6.001219144692174450e+04 1.002649541185251625e+00 6.296340124950310611e-03
6.001219148172909627e+04 9.971098459589782248e-01 6.186075784226363616e-03
6.001219151653644803e+04 1.003823322951523656e+00 6.187746342947062286e-03
6.001219155134379980e+04 9.895249951661652110e-01 6.164284086570784305e-03
6.001219158615115157e+04 9.999643770133348486e-01 6.125687812851349050e-03
6.001219162095850334e+04 9.901042530225256932e-01 6.159057047633182021e-03
6.001219165576585510e+04 1.001657049809464572e+00 6.121608906655116172e-03
6.001219169057319959e+04 9.956180993185230754e-01 6.019546709628652466e-03
6.001219172538055136e+04 1.000668095554620995e+00 6.085936509952045992e-03
6.001219176018790313e+04 9.974386597669583354e-01 6.281033945759578394e-03
6.001219179499526217e+04 9.925643560494941120e-01 6.101826133221802811e-03
6.001219182980260666e+04 9.936736604927005612e-01 6.113509848303263182e-03
6.001219186460995843e+04 9.886332375273620965e-01 6.114431300470114100e-03
6.001219189941731020e+04 9.994685730339741836e-01 6.197105919379641489e-03
6.001219193422466196e+04 1.002001005598738947e+00 6.157146687677103256e-03
6.001219196903200645e+04 9.929020394516884229e-01 6.081252221937777716e-03
6.001219200383935822e+04 9.934490111636075094e-01 6.182500809979991560e-03
6.001219203864670999e+04 1.001141229223559526e+00 6.154349530976010486e-03
6.001219207345406176e+04 9.846720392628933727e-01 6.071461988306427367e-03
6.001219210826141352e+04 1.011112923339347658e+00 6.244898527790290234e-03
6.001219214306876529e+04 1.007680447257140566e+00 6.273219783951042121e-03
6.001219217787611706e+04 9.990119706145272893e-01 6.117234945459998526e-03
6.001219221268346882e+04 9.925662230804752628e-01 6.079185586554611276e-03
6.001219224749082059e+04 1.013347604886660536e+00 6.313262383048198235e-03
6.001219228229817236e+04 1.001543808736439001e+00 6.100072001380927277e-03
6.001219231710552413e+04 1.010474276880820144e+00 6.191277287720856060e-03
6.001219235191287589e+04 1.000974886122487639e+00 6.275415815437784470e-03
6.001219238672022766e+04 1.009278024810860153e+00 6.420519408171830936e-03
6.001219242152757943e+04 1.003072682948775940e+00 6.321893177528975331e-03
6.001219245633493119e+04 1.011957636381759063e+00 6.346547614583798042e-03
6.001219249114228296e+04 1.014157662889828782e+00 6.314220698027131484e-03
6.001219252594963473e+04 1.008919747483915330e+00 6.145615944985709581e-03
6.001219256075698650e+04 1.011755450323009953e+00 6.367976884636651277e-03
6.001219259556433826e+04 1.004472966079866803e+00 6.276843012076584356e-03
6.001219263037169003e+04 1.009030491709169475e+00 6.176878723438822098e-03
6.001219266517904180e+04 1.010068963889624083e+00 6.192441867137189228e-03
6.001219269998638629e+04 1.006767222708203846e+00 6.211790102906576509e-03
6.001219273479373805e+04 1.011756619144602798e+00 6.249067180731125021e-03
6.001219276960108982e+04 1.001145022765944637e+00 6.128078044756929410e-03
6.001219280440844159e+04 1.017890941102778113e+00 6.207689432276501662e-03
6.001219283921579336e+04 1.013810247902641404e+00 6.324011781645890416e-03
6.001219287402314512e+04 1.006925460789522608e+00 6.112143554821642191e-03
6.001219290883049689e+04 1.014151429764317491e+00 6.152119369196770542e-03
6.001219294363784138e+04 1.018026319138646496e+00 6.193843386752763587e-03
6.001219297844519315e+04 1.027821700109101455e+00 6.266657374488483756e-03
6.001219301325254492e+04 1.020411153628499878e+00 6.364357636063125087e-03
6.001219304805989668e+04 1.019572261827608406e+00 6.289012225555510975e-03
6.001219308286724845e+04 1.007414691544797458e+00 6.111033978689144573e-03
6.001219311767460022e+04 1.000809540800183139e+00 6.082627889270844634e-03
6.001219315248195198e+04 1.014696465984007645e+00 6.260194772345050070e-03
6.001219318728930375e+04 1.017799737762680179e+00 6.244267447085069013e-03
6.001219322209665552e+04 1.010569571187531324e+00 6.202582484025229506e-03
6.001219325690400728e+04 1.019438492334864943e+00 6.220788429683741377e-03
6.001219329171135905e+04 1.014355040490731552e+00 6.291121011398545515e-03
6.001219332651871082e+04 1.012325304335793597e+00 6.294852746061437541e-03
6.001219336132606259e+04 1.005348578924502911e+00 6.237055118082152592e-03
6.001219339613341435e+04 1.023071274605017011e+00 6.339881129137840514e-03
6.001219343094076612e+04 1.023289175343592650e+00 6.277019961365496760e-03
6.001219346574811789e+04 1.024260259955518393e+00 6.323156305149927811e-03
6.001219350055546965e+04 1.016663639588747392e+00 6.273961767517370614e-03
6.001219353536282142e+04 1.020094047945286020e+00 6.362229028545375760e-03
6.001219357017017319e+04 1.024247302789000225e+00 6.391717891216834591e-03
6.001219360497752496e+04 1.020832038852885981e+00 6.378874540337762904e-03
6.001219363978487672e+04 1.007309380119626452e+00 6.285281879129003303e-03
6.001219367459222849e+04 1.024140332430965472e+00 6.362139666350407306e-03
6.001219370939958026e+04 1.031565182075708575e+00 6.417290598467153412e-03
6.001219374420692475e+04 1.025474953883016127e+00 6.283159566396437530e-03
6.001219377901427652e+04 1.027357278138528285e+00 6.287149950498545012e-03
6.001219381382162828e+04 1.030615942945084074e+00 6.270589040279848925e-03
6.001219384862898005e+04 1.036771277589927376e+00 6.482710990511478429e-03
6.001219388343633182e+04 1.035807242871256806e+00 6.322438486918486103e-03
6.001219391824368358e+04 1.048384277104241535e+00 6.381130014321894847e-03
6.001219395305102807e+04 1.045377100642274515e+00 6.371742164352696934e-03
6.001219398785837984e+04 1.050067020045086119e+00 6.542429104746987772e-03
6.001219402266573161e+04 1.033019906073400884e+00 6.298886218012163946e-03
6.001219405747308338e+04 1.050646182451116406e+00 6.512550350470509147e-03
6.001219409228043514e+04 1.026411494968145988e+00 6.248877744089362078e-03
6.001219412708778691e+04 1.033432060833134880e+00 6.431195931758205975e-03
6.001219416189513868e+04 1.037292203449668770e+00 6.396995617554637574e-03
6.001219419670249044e+04 1.033344060285470878e+00 6.385828453459824021e-03
6.001219423150984221e+04 1.045251226674690503e+00 6.564838886648378773e-03
6.001219426631719398e+04 1.042996816427504525e+00 6.403063579756193210e-03
6.001219430112454575e+04 1.044328318020995461e+00 6.410167497761698648e-03
6.001219433593189751e+04 1.048664907544466507e+00 6.453689559868614443e-03
6.001219437073924928e+04 1.033326602057734078e+00 6.327292265118307502e-03
6.001219440554660105e+04 1.025471128971236379e+00 6.225403668973152928e-03
6.001219444035395281e+04 1.033993539368102121e+00 6.341347957921190069e-03
6.001219447516130458e+04 1.040359633251336513e+00 6.405244366527372731e-03
6.001219450996865635e+04 1.033526939127714206e+00 6.303394617617386411e-03
6.001219454477600812e+04 1.046230858835076161e+00 6.350369407041271154e-03
6.001219457958335988e+04 1.040738360589200218e+00 6.351466002312331806e-03
6.001219461439070437e+04 1.030229975029543610e+00 6.268407972537144712e-03
6.001219464919805614e+04 1.046278141072363610e+00 6.434602020193714092e-03
6.001219468400541518e+04 1.041018010351323353e+00 6.327654228733456052e-03
6.001219471881276695e+04 1.036648511324274269e+00 6.319255893257746601e-03
6.001219475362011144e+04 1.031265994840975253e+00 6.265330418172477926e-03
6.001219478842746321e+04 1.029868382293870344e+00 6.412382847364188690e-03
6.001219482323481498e+04 1.038284699160199054e+00 6.349106191209767831e-03
6.001219485804216674e+04 1.029108982383447612e+00 6.275569683828751376e-03
6.001219489284951123e+04 1.033843716556135162e+00 6.341933092598834969e-03
6.001219492765686300e+04 1.022624304784498062e+00 6.203752868735815801e-03
6.001219496246422204e+04 1.030060826096969695e+00 6.296925783174105520e-03
6.001219499727157381e+04 1.036637227145731588e+00 6.328891879508968810e-03
6.001219503207891830e+04 1.027344177042529783e+00 6.289197399156491557e-03
6.001219506688627007e+04 1.034348125100154947e+00 6.445901850191566862e-03
6.001219510169362184e+04 1.033995875090580663e+00 6.341144062426472792e-03
6.001219513650097360e+04 1.016984855801182031e+00 6.227188269473524912e-03
6.001219517130832537e+04 1.024103804780607474e+00 6.268054257919409254e-03
6.001219520611567714e+04 1.013013974062531464e+00 6.165161150105119038e-03
6.001219524092302890e+04 1.031894950205910266e+00 6.370736265694600109e-03
6.001219527573038067e+04 1.024447270958811940e+00 6.180729622281496555e-03
6.001219531053773244e+04 1.024502190867718987e+00 6.228628317749220107e-03
6.001219534534508421e+04 1.016655173447665872e+00 6.233663617534582896e-03
6.001219538015243597e+04 1.022673235148218396e+00 6.201006079606153493e-03
6.001219541495978774e+04 1.016790566953333474e+00 6.192461716134626225e-03
6.001219544976713951e+04 1.017145317370587998e+00 6.266848263501073601e-03
6.001219548457449127e+04 1.018788247323003215e+00 6.152295895950719330e-03
6.001219551938184304e+04 1.026584488680902130e+00 6.332739152815631233e-03
6.001219555418919481e+04 1.017464171833256437e+00 6.239830988254025518e-03
6.001219558899653930e+04 1.016893629784531683e+00 6.304146672269987997e-03
6.001219562380389107e+04 1.007923579585590756e+00 6.160191011191125041e-03
6.001219565861124283e+04 1.007905412023792247e+00 6.179126993175305081e-03
6.001219569341859460e+04 9.962402014094672298e-01 6.148624468560717239e-03
6.001219572822594637e+04 1.010858713615973681e+00 6.265547867988449995e-03
6.001219576303329814e+04 1.015806656572757261e+00 6.185887208726303758e-03
6.001219579784064990e+04 1.020659363669983888e+00 6.214742242674820005e-03
6.001219583264800167e+04 1.017178723709138088e+00 6.250846834808764657e-03
6.001219586745534616e+04 1.011527558840884300e+00 6.138192952293244041e-03
6.001219590226269793e+04 1.001274160530725821e+00 6.012317799093492426e-03
6.001219593707004969e+04 1.004285122884685189e+00 6.218306283174089913e-03
6.001219597187740146e+04 1.001666986270492554e+00 6.093828482461188974e-03
6.001219600668475323e+04 1.017943932141999186e+00 6.300824643070782397e-03
6.001219604149210500e+04 1.018716853108690534e+00 6.260028457554762255e-03
6.001219607629945676e+04 9.985239678702436672e-01 6.064028387125020361e-03
6.001219611110680853e+04 1.014232425353411848e+00 6.224264544587220990e-03
6.001219614591416030e+04 1.000818140106071397e+00 6.255340215347913839e-03
6.001219618072151206e+04 9.976539698725690464e-01 6.120563404384579513e-03
6.001219621552886383e+04 1.009611281951902750e+00 6.223841114907951132e-03
6.001219625033621560e+04 1.001480018064677679e+00 6.145397673468358697e-03
6.001219628514356737e+04 9.959937983662759953e-01 6.113020546499254963e-03
6.001219631995091913e+04 1.009131612757652841e+00 6.174344146374246070e-03
6.001219635475827090e+04 9.958528110223217045e-01 6.128744241818514203e-03
6.001219638956562267e+04 1.009460165085153349e+00 6.286065517044426773e-03
6.001219642437297443e+04 9.949087388497346307e-01 6.225150858837631695e-03
6.001219645918032620e+04 1.006153080036086278e+00 6.165430837146176554e-03
6.001219649398767797e+04 1.007134744257927261e+00 6.243931491813033315e-03
6.001219652879502974e+04 1.009123613147926868e+00 6.193892418442809369e-03
6.001219656360238150e+04 1.005297402151290820e+00 6.198365242733874618e-03
6.001219659840973327e+04 1.007797851379724552e+00 6.174217011812246567e-03
6.001219663321708504e+04 9.992620802551336334e-01 6.195104796797427406e-03
6.001219666802442953e+04 1.002531169957411317e+00 6.187580194629482486e-03
6.001219670283178129e+04 9.997974635687594258e-01 6.107569226872172283e-03
6.001219673763913306e+04 9.959140238331877226e-01 6.066502530224081313e-03
6.001219677244648483e+04 1.008010960235401932e+00 6.191435946787353720e-03
6.001219680725383660e+04 1.011971725274373179e+00 6.224456363285966153e-03
6.001219684206118836e+04 1.009419574010817167e+00 6.218908156313518107e-03
6.001219687686854013e+04 9.970532597890201520e-01 6.082728206733227679e-03
6.001219691167589190e+04 1.016273131203077940e+00 6.187398837522054516e-03
6.001219694648323639e+04 1.007236949783431257e+00 6.239120745731881537e-03
6.001219698129058816e+04 1.011854400701683421e+00 6.157375201660410247e-03
6.001219701609793992e+04 1.012626382172927997e+00 6.115086976497624560e-03
6.001219705090529169e+04 1.019987683228888997e+00 6.157177897964776110e-03
6.001219708571264346e+04 1.022245072487375728e+00 6.216104442856170212e-03
6.001219712051999522e+04 1.027221568743600377e+00 6.304077841747289870e-03
6.001219715532734699e+04 1.019356538291580350e+00 6.276018905278193949e-03
6.001219719013469876e+04 1.019258062072274651e+00 6.242162053504234781e-03
6.001219722494205052e+04 1.019782096544461725e+00 6.208470686385278263e-03
6.001219725974940229e+04 1.023965267432952908e+00 6.187005653101139771e-03
6.001219729455675406e+04 1.017841427045947045e+00 6.122384189237392062e-03
6.001219732936410583e+04 1.024722854664715133e+00 6.256092994550160533e-03
6.001219736417145759e+04 1.015415165479681692e+00 6.203355107060250229e-03
6.001219739897880936e+04 1.020298799686329749e+00 6.181686419493674645e-03
6.001219743378616113e+04 1.018737297938198783e+00 6.213383796602032876e-03
6.001219746859351289e+04 1.015619930708830942e+00 6.246050754980816966e-03
6.001219750340086466e+04 1.017910553451781608e+00 6.222434379993907645e-03
6.001219753820821643e+04 1.015917989919791875e+00 6.202265966970398926e-03
6.001219757301556820e+04 1.023916159685581917e+00 6.186752296509771820e-03
6.001219760782291996e+04 1.013683681166708705e+00 6.146797151960467498e-03
6.001219764263027173e+04 1.021098422501813374e+00 6.207601902326905126e-03
6.001219767743762350e+04 1.017047933045904129e+00 6.160026500034929998e-03
6.001219771224496799e+04 1.021028734885807587e+00 6.291931575482022886e-03
6.001219774705231976e+04 1.020763720745922365e+00 6.168963288963219202e-03
6.001219778185967152e+04 1.024424037976782165e+00 6.234559017547550847e-03
6.001219781666701601e+04 1.005026483441974650e+00 6.076268327584790144e-03
6.001219785147436778e+04 1.021811866568226090e+00 6.202396076141817455e-03
6.001219788628172682e+04 1.026975667219096389e+00 6.277958884376005737e-03
6.001219792108907131e+04 1.006839892103110534e+00 6.124097497224681788e-03
6.001219795589642308e+04 1.012418414691369062e+00 6.232409746539603959e-03
6.001219799070377485e+04 1.005820783119729001e+00 6.181072550667977492e-03
6.001219802551112662e+04 1.015764108044887593e+00 6.257226827398909216e-03
6.001219806031847838e+04 1.020405756074545867e+00 6.187969415298194900e-03
6.001219809512583015e+04 1.008864714422388564e+00 6.127361848767995563e-03
6.001219812993318192e+04 1.020993421486429575e+00 6.175808188644919643e-03
6.001219816474053368e+04 1.020578859484895906e+00 6.203594012863570227e-03
6.001219819954788545e+04 1.021520820534463914e+00 6.276542612924824148e-03
6.001219823435523722e+04 1.001642688353743482e+00 6.118683765678663462e-03
6.001219826916258899e+04 1.015676140082915069e+00 6.232198798792523003e-03
6.001219830396994075e+04 1.024330583321632959e+00 6.308130762589709596e-03
6.001219833877729252e+04 1.016701260242853788e+00 6.185855139295776822e-03
6.001219837358464429e+04 1.007092449132369394e+00 6.144326744915678054e-03
6.001219840839199605e+04 1.011218633616215890e+00 6.086987576915546018e-03
6.001219844319934782e+04 1.003662048138375340e+00 6.075811929842278233e-03
6.001219847800669959e+04 1.009913979908971582e+00 6.115223148395023192e-03
6.001219851281405136e+04 1.020898689326795061e+00 6.240794076561521041e-03
6.001219854762139585e+04 1.014635023554186333e+00 6.174782536383548875e-03
6.001219858242874761e+04 1.023944039523867700e+00 6.214487539848993075e-03
6.001219861723609938e+04 1.014875122325528789e+00 6.110875868866883810e-03
6.001219865204345115e+04 1.022746277789108760e+00 6.185354266699658564e-03
6.001219868685080291e+04 1.001437750300022911e+00 6.125715460410125282e-03
6.001219872165815468e+04 9.936836002461462147e-01 6.085643311003375786e-03
6.001219875646550645e+04 9.903864514700837507e-01 6.032531861490739687e-03
6.001219879127285822e+04 1.011420909684738856e+00 6.146732548357086538e-03
6.001219882608020271e+04 1.004674350204152411e+00 6.061262198578475265e-03
6.001219886088755447e+04 1.005727450927009770e+00 6.045287621025331737e-03
6.001219889569490624e+04 1.009924788974728038e+00 6.144436364343651251e-03
6.001219893050225801e+04 9.931617473114162653e-01 6.003657949842443331e-03
6.001219896530960978e+04 9.861665157793428893e-01 5.994531503866964636e-03
6.001219900011696154e+04 9.943641309742314860e-01 6.059302959217242879e-03
6.001219903492431331e+04 1.005425065122813821e+00 6.108391042400684000e-03
6.001219906973166508e+04 9.933338291269749876e-01 6.002217301461774610e-03
6.001219910453901684e+04 1.007557037925856713e+00 6.147379076598790369e-03
6.001219913934636861e+04 9.991994424992352020e-01 6.065819019424744871e-03
6.001219917415372038e+04 9.901291934368987580e-01 6.120930759910464536e-03
6.001219920896107215e+04 9.870257235266656215e-01 6.104773240855871676e-03
6.001219924376842391e+04 1.001748301854346490e+00 6.212872656188908257e-03
6.001219927857577568e+04 9.943075475579447042e-01 6.069272633122729278e-03
6.001219931338312745e+04 1.002649872259521180e+00 6.098671826808420293e-03
6.001219934819047921e+04 1.007709381523875791e+00 6.215089478480121006e-03
6.001219938299783098e+04 1.002200723479431455e+00 6.171966970892984149e-03
6.001219941780518275e+04 9.869821581586337711e-01 6.027819717299525565e-03
6.001219945261253451e+04 9.922736008157823084e-01 6.084799757433854463e-03
6.001219948741988628e+04 9.960228134420046064e-01 6.194203646882538543e-03
6.001219952222723805e+04 9.771788008926224345e-01 5.971728822850492537e-03
6.001219955703458982e+04 9.848630400643155758e-01 6.036916999861345438e-03
6.001219959184193431e+04 9.927091785394501766e-01 6.101069604652789406e-03
6.001219962664928607e+04 9.892611866176558300e-01 6.025301252341339932e-03
6.001219966145663784e+04 9.834901707860831399e-01 6.041995111431832169e-03
6.001219969626398961e+04 9.765653922418821020e-01 6.048593372298775687e-03
6.001219973107134138e+04 9.760600074924223879e-01 5.959858624537357763e-03
6.001219976587869314e+04 9.724942211918833346e-01 5.922682293680845561e-03
6.001219980068604491e+04 9.820037305643657399e-01 6.027515585573887773e-03
6.001219983549339668e+04 9.907670323514464750e-01 6.143037854762143507e-03
6.001219987030074117e+04 9.783602049115041055e-01 5.923476402345581766e-03
6.001219990510809293e+04 9.802917301630553748e-01 5.997421041839015934e-03
6.001219993991544470e+04 9.772743401110431938e-01 5.963699043765703124e-03
6.001219997472279647e+04 9.724686613875173080e-01 5.978097631626499292e-03
6.001220000953014824e+04 9.700886967772885949e-01 5.947379270767778892e-03
6.001220004433750000e+04 9.642811704834606257e-01 6.009757419985994886e-03
6.001220007914485177e+04 9.626601194122279548e-01 5.856636668748983407e-03
6.001220011395220354e+04 9.727808748762805102e-01 6.004829195440953941e-03
6.001220014875955530e+04 9.826249593407785365e-01 6.165754767478938761e-03
6.001220018356690707e+04 9.560246306496427149e-01 5.883677309423595604e-03
6.001220021837425884e+04 9.668037135056223308e-01 6.020835135599430545e-03
6.001220025318161061e+04 9.656430423099572335e-01 5.950641366976649159e-03
6.001220028798896237e+04 9.630037247400266009e-01 5.903053621532586802e-03
6.001220032279631414e+04 9.789460515816664765e-01 5.965625910195132379e-03
6.001220035760366591e+04 9.763329297350605840e-01 5.958062966076737785e-03
6.001220039241101767e+04 9.706818476753795721e-01 5.928849743243093731e-03
6.001220042721836944e+04 9.631527952065832565e-01 5.958797155299613499e-03
6.001220046202571393e+04 9.652263819596207384e-01 5.915649605954861195e-03
6.001220049683306570e+04 9.697193537935168139e-01 6.016649143451598472e-03
6.001220053164042474e+04 9.631301717925393469e-01 5.908268326573112676e-03
6.001220056644777651e+04 9.725268045588856269e-01 5.877985735222301944e-03
6.001220060125512100e+04 9.713127549306993513e-01 5.956240556201759795e-03
6.001220063606247277e+04 9.795481460463203449e-01 5.972826389659959337e-03
6.001220067086982453e+04 9.645046451897958395e-01 5.949294385851852142e-03
6.001220070567717630e+04 9.595571344668061275e-01 5.787806818718453650e-03
6.001220074048452079e+04 9.608206989603619297e-01 5.840107544470273318e-03
6.001220077529187256e+04 9.780148992186663559e-01 6.036503546424641133e-03
6.001220081009923160e+04 9.746990736020770818e-01 5.945414822557171242e-03
6.001220084490658337e+04 9.676036442292347273e-01 5.822630366598791768e-03
6.001220087971392786e+04 9.656415715892655571e-01 5.873949730838740058e-03
6.001220091452127963e+04 9.763309402450192076e-01 5.970623135334356124e-03
6.001220094932863140e+04 9.818329585141956084e-01 6.010502769326256378e-03
6.001220098413598316e+04 9.710353369565953852e-01 5.964080792543268068e-03
6.001220101894333493e+04 9.764989612287710008e-01 5.944231151054816566e-03
6.001220105375068670e+04 9.736503000830428745e-01 5.957268044491400953e-03
6.001220108855803846e+04 9.778107410643528397e-01 5.959106263108894519e-03
6.001220112336539023e+04 9.917167249519593941e-01 6.057358172958268033e-03
6.001220115817274200e+04 9.755700735076046071e-01 5.982607235350332134e-03
6.001220119298009377e+04 9.884955168218590993e-01 6.019604628412123133e-03
6.001220122778744553e+04 9.702485658373313226e-01 5.901460897296126155e-03
6.001220126259479730e+04 9.772244613824726533e-01 5.914277387992572868e-03
6.001220129740214907e+04 9.845799998987525559e-01 6.014548893241616727e-03
6.001220133220950083e+04 9.795501194522022725e-01 5.988444552344915350e-03
6.001220136701685260e+04 9.926952149592238595e-01 6.058117064334405874e-03
6.001220140182420437e+04 9.947636743602059628e-01 6.108135318956815600e-03
6.001220143663155613e+04 9.849436106164672911e-01 6.000427276920346914e-03
6.001220147143890790e+04 9.880289794599833586e-01 6.085340202215743129e-03
6.001220150624625967e+04 9.791403671025362687e-01 5.988073834151804060e-03
6.001220154105360416e+04 9.870751797924272042e-01 5.997447439967139478e-03
6.001220157586095593e+04 9.986141401965741293e-01 6.081350114075119266e-03
6.001220161066831497e+04 9.973683985971619759e-01 6.071690468104963892e-03
6.001220164547565946e+04 1.006601058824129868e+00 6.128134503152960627e-03
6.001220168028301123e+04 9.920508770949815203e-01 6.071796634290580093e-03
6.001220171509036300e+04 9.999081582671165425e-01 6.086548696504517041e-03
6.001220174989770749e+04 9.826766586222955846e-01 5.933111541946476872e-03
6.001220178470505925e+04 9.869710892673717595e-01 6.068962574818435700e-03
6.001220181951241102e+04 9.953200763655408734e-01 5.983134871679996608e-03
6.001220185431976279e+04 9.951885311956567559e-01 5.962264091147715349e-03
6.001220188912711455e+04 1.004096770820332329e+00 6.146132866298534107e-03
6.001220192393446632e+04 9.970428633426072773e-01 5.967001172371251376e-03
6.001220195874181809e+04 1.001577428554503379e+00 6.005444302915959216e-03
6.001220199354916986e+04 1.008054073959682162e+00 6.149326059240174495e-03
6.001220202835652162e+04 1.009007338872211834e+00 6.122460987227797483e-03
6.001220206316387339e+04 1.010113668694367917e+00 6.088742899592406929e-03
6.001220209797122516e+04 1.005772451612031881e+00 6.079857245921924461e-03
6.001220213277857692e+04 1.021887094846322341e+00 6.185826357147747312e-03
6.001220216758592869e+04 1.022156882441172865e+00 6.221384268843989547e-03
6.001220220239328046e+04 1.011452265937891282e+00 6.165929279534522814e-03
6.001220223720063223e+04 1.022558787139258740e+00 6.205745675322676611e-03
6.001220227200798399e+04 9.984705038942549571e-01 6.034638583871561497e-03
6.001220230681533576e+04 1.014782425188874404e+00 6.125201796755639153e-03
6.001220234162268753e+04 1.012416052975159353e+00 6.154665326734952598e-03
6.001220237643003929e+04 1.014200412476920388e+00 6.112006381671886493e-03
6.001220241123739106e+04 1.013305736250739164e+00 6.125348739374113227e-03
6.001220244604474283e+04 1.007532638904122591e+00 6.062695864523013831e-03
6.001220248085209460e+04 1.018903572583252481e+00 6.247800148797455662e-03
6.001220251565943909e+04 9.967734680314604967e-01 6.039618963526713347e-03
6.001220255046679085e+04 1.006269730364375281e+00 6.100067438658743693e-03
6.001220258527414262e+04 1.010094055157770399e+00 6.165497972409519911e-03
6.001220262008149439e+04 1.001186818270966672e+00 6.120067408997944755e-03
6.001220265488884615e+04 1.003742153956159955e+00 6.034618410121624435e-03
6.001220268969619792e+04 9.997184585606193608e-01 6.093762919390038890e-03
6.001220272450354969e+04 1.005236843130050683e+00 6.139785730028370254e-03
6.001220275931089418e+04 9.937600037900194971e-01 6.079036294036141257e-03
6.001220279411824595e+04 9.951454011556313262e-01 6.043362911107136824e-03
6.001220282892559771e+04 9.982333166199477414e-01 6.043321992242176380e-03
6.001220286373294948e+04 9.922596237773780858e-01 6.023859461378549413e-03
6.001220289854030125e+04 9.870203112626280140e-01 6.030803631585267971e-03
6.001220293334765302e+04 9.994049364841747218e-01 6.103623368347161661e-03
6.001220296815500478e+04 9.881023961949225720e-01 5.984128008461407806e-03
6.001220300296235655e+04 9.959723810705308766e-01 6.025039335762688748e-03
6.001220303776970832e+04 9.993828633775444503e-01 6.041186053328475788e-03
6.001220307257706008e+04 1.002747290437645766e+00 6.149481439161041778e-03
6.001220310738441185e+04 9.919617289357545165e-01 6.037104261611362516e-03
6.001220314219176362e+04 9.900314928418443294e-01 6.075525470556189522e-03
6.001220317699911539e+04 9.949587410532431120e-01 6.015619822763334720e-03
6.001220321180646715e+04 9.910323794254997098e-01 6.146488072318594988e-03
6.001220324661381892e+04 9.866264333947414311e-01 6.096932153449863279e-03
6.001220328142117069e+04 9.889718912729353884e-01 6.023316687980145856e-03
6.001220331622852245e+04 9.877639971054978929e-01 6.000722067745505386e-03
6.001220335103587422e+04 9.933165403823261963e-01 6.077673064944991675e-03
6.001220338584322599e+04 9.839462325935431908e-01 6.020191417501912640e-03
6.001220342065057775e+04 9.859684617673311058e-01 5.999503520331593565e-03
6.001220345545792952e+04 9.824617217431329541e-01 5.973953465798285956e-03
6.001220349026528129e+04 9.846864770979442127e-01 6.048763748560266260e-03
6.001220352507262578e+04 9.850258067685385699e-01 6.045820161741258768e-03
6.001220355987997755e+04 9.811309879021320457e-01 6.073134705693887005e-03
6.001220359468732931e+04 9.588503303086142182e-01 5.930118078195560118e-03
6.001220362949468108e+04 9.811114013454056426e-01 6.046968717753316638e-03
6.001220366430203285e+04 9.748494627789097144e-01 6.034498069826939488e-03
6.001220369910938462e+04 9.723443704123876374e-01 5.937242781824462502e-03
6.001220373391673638e+04 9.805275483875358633e-01 6.015783399229285289e-03
6.001220376872408087e+04 9.670686933990529921e-01 5.926918475960831281e-03
6.001220380353143264e+04 9.779291233099165481e-01 6.040171694675983832e-03
6.001220383833878441e+04 9.816972364715007560e-01 6.077113224121081375e-03
6.001220387314613617e+04 9.718135725297449845e-01 5.940765905812703251e-03
6.001220390795348794e+04 9.748644577031432279e-01 5.934487052027372436e-03
6.001220394276083971e+04 9.685658908252434696e-01 6.027642789532060980e-03
6.001220397756819148e+04 9.719135134403875664e-01 6.039214042605473183e-03
6.001220401237554324e+04 9.635219934972668598e-01 5.924178032530355575e-03
6.001220404718289501e+04 9.652301814062790308e-01 5.992715169484774326e-03
6.001220408199024678e+04 9.664526463008679125e-01 6.065549596873017965e-03
6.001220411679759854e+04 9.644870751068593817e-01 6.002473117185591449e-03
6.001220415160495031e+04 9.698468922746874554e-01 5.984159218060682538e-03
6.001220418641230208e+04 9.699657333946861693e-01 6.034294709917276817e-03
6.001220422121965385e+04 9.730108728787725259e-01 6.026004187026094867e-03
6.001220425602700561e+04 9.729548244078076724e-01 5.978404741394227791e-03
6.001220429083435738e+04 9.744688583672789228e-01 6.112570651004681915e-03
6.001220432564170915e+04 9.727309940729113036e-01 5.987310449787839814e-03
6.001220436044906091e+04 9.714453875014417150e-01 6.033193172349294621e-03
6.001220439525640541e+04 9.786140304870258877e-01 6.113166802227885423e-03
6.001220443006375717e+04 9.761812808686346488e-01 6.037247197094472613e-03
6.001220446487110894e+04 9.703894709112647066e-01 5.946922855836236400e-03
6.001220449967846071e+04 9.771487611622866609e-01 6.050883627852532941e-03
6.001220453448581247e+04 9.734177366012082278e-01 6.069465696340892516e-03
6.001220456929316424e+04 9.670356201649238370e-01 6.027034264780073425e-03
6.001220460410051601e+04 9.597337916013741754e-01 5.853408455360888801e-03
6.001220463890786777e+04 9.645294873625588350e-01 5.901853716543370085e-03
6.001220467371521227e+04 9.846775834011390893e-01 6.027794285078055293e-03
6.001220470852256403e+04 9.756675798410168188e-01 5.972272979247165818e-03
6.001220474332991580e+04 9.876175761485957993e-01 6.063198525894363325e-03
6.001220477813726757e+04 9.834653086604910888e-01 6.098698138063401476e-03
6.001220481294461933e+04 9.849591756330833281e-01 6.048241259875899653e-03
6.001220484775197110e+04 9.799496061410191139e-01 6.083168959237956336e-03
6.001220488255932287e+04 9.778538163371444103e-01 6.013402817319483951e-03
6.001220491736667464e+04 9.819706335894383686e-01 6.000736599165572629e-03
6.001220495217402640e+04 9.869313990863068931e-01 5.985391816390159964e-03
6.001220498698137817e+04 9.913076885322754661e-01 6.024374769612516820e-03
6.001220502178872994e+04 9.902402554786503552e-01 6.085351041448539174e-03
6.001220505659608170e+04 9.917399301395521949e-01 6.127865197887158617e-03
6.001220509140343347e+04 9.899363215543314221e-01 6.156723027496589437e-03
6.001220512621078524e+04 9.885415217103542540e-01 6.002417519912412944e-03
6.001220516101813701e+04 1.001130846935049945e+00 6.045541635240302830e-03
6.001220519582548877e+04 1.001089281975957590e+00 6.077456362886669676e-03
6.001220523063284054e+04 1.009620919193082056e+00 6.152364807178248296e-03
6.001220526544019231e+04 1.014784835635417215e+00 6.266681245985173711e-03
6.001220530024754407e+04 1.013678149515380378e+00 6.137647568965324922e-03
6.001220533505489584e+04 1.017222255352137950e+00 6.203518301587524798e-03
6.001220536986224761e+04 1.004617243243151714e+00 6.243984647778371040e-03
6.001220540466959937e+04 1.002898668923074776e+00 6.059278074140209136e-03
6.001220543947695114e+04 1.010956717583840980e+00 6.170467529425550067e-03
6.001220547428430291e+04 1.008652978856767302e+00 6.276782337200324802e-03
6.001220550909164740e+04 1.005419999630835948e+00 6.106084112955737116e-03
6.001220554389899917e+04 1.007748032561009754e+00 6.090210265894843884e-03
6.001220557870635093e+04 1.015607779960972179e+00 6.218104768671655312e-03
6.001220561351370270e+04 1.011050190648746572e+00 6.120273500632637635e-03
6.001220564832105447e+04 1.024233754437411825e+00 6.219544657241483920e-03
6.001220568312840624e+04 1.022069534978954142e+00 6.306020897544194204e-03
6.001220571793575800e+04 1.023375998936059572e+00 6.215659374773706974e-03
6.001220575274310977e+04 1.031780961516430839e+00 6.331895376560528997e-03
6.001220578755045426e+04 1.008335546062294696e+00 6.133428226902628427e-03
6.001220582235780603e+04 1.021900957431941759e+00 6.181217984635754142e-03
6.001220585716515779e+04 1.025001013828622298e+00 6.341361710575698328e-03
6.001220589197250956e+04 1.032744334120710761e+00 6.229392680977233199e-03
6.001220592677986133e+04 1.028037303884803189e+00 6.213709603906803457e-03
6.001220596158721310e+04 1.034716038179854358e+00 6.223613647068151032e-03
6.001220599639456486e+04 1.043355038337951957e+00 6.331037859685292868e-03
6.001220603120191663e+04 1.017293476501375915e+00 6.143127586149060675e-03
6.001220606600926840e+04 1.021748386442739687e+00 6.194215819905236897e-03
6.001220610081662016e+04 1.020175101445233157e+00 6.198365223741526125e-03
6.001220613562397193e+04 1.036507407826952720e+00 6.190928931192453931e-03
6.001220617043132370e+04 1.037837571490225042e+00 6.295402437295142227e-03
6.001220620523867547e+04 1.028310355067237891e+00 6.166929711959945673e-03
6.001220624004602723e+04 1.035942755950212346e+00 6.248327594802842964e-03
6.001220627485337900e+04 1.025435154746936028e+00 6.300911281611431408e-03
6.001220630966073077e+04 1.024909547280337563e+00 6.213575233301025028e-03
6.001220634446808253e+04 1.024728122553272058e+00 6.194785470482084243e-03
6.001220637927543430e+04 1.016160858654839627e+00 6.049532572885914748e-03
6.001220641408278607e+04 1.014065434182784387e+00 6.047511165243027800e-03
6.001220644889013784e+04 1.021731081475845349e+00 6.129824792006543545e-03
6.001220648369748960e+04 1.010470188715198558e+00 6.102131715387421398e-03
6.001220651850484137e+04 1.022906711430996207e+00 6.152462542255558199e-03
6.001220655331218586e+04 1.016029224364964678e+00 6.102904343556473342e-03
6.001220658811953763e+04 1.006364576335148087e+00 6.022471868500608831e-03
6.001220662292688939e+04 1.010378299733318830e+00 6.085393217393011284e-03
6.001220665773424116e+04 1.004490236995081442e+00 6.129977544958050036e-03
6.001220669254159293e+04 1.020791737093037721e+00 6.177987596521580631e-03
6.001220672734894470e+04 1.007226485627266577e+00 6.080263617713404546e-03
6.001220676215629646e+04 1.016105720647353827e+00 6.140550474214183374e-03
6.001220679696364823e+04 1.007023000156853865e+00 6.026095470557390338e-03
6.001220683177099272e+04 1.006460141504625039e+00 6.050891137087242681e-03
6.001220686657834449e+04 1.000683795079744698e+00 6.006817370844597451e-03
6.001220690138569626e+04 1.012357428910974022e+00 6.194518899308575945e-03
6.001220693619304802e+04 1.010220781120815481e+00 6.057515578314486872e-03
6.001220697100039979e+04 1.012137742925332429e+00 6.022617364820909668e-03
6.001220700580775156e+04 1.012018327823029473e+00 6.087815804989539330e-03
6.001220704061510332e+04 1.025750145853425499e+00 6.153915907080005111e-03
6.001220707542245509e+04 1.012805133591121454e+00 6.080588968968274159e-03
6.001220711022980686e+04 1.007233799250584427e+00 6.047627831282847109e-03
6.001220714503715863e+04 1.012461681429860372e+00 6.138104725846704052e-03
6.001220717984451039e+04 1.010311733587368588e+00 6.015695040934779594e-03
6.001220721465186216e+04 1.008669119018155369e+00 6.056689035358883005e-03
6.001220724945921393e+04 9.947110420936838837e-01 5.963230252680131079e-03
6.001220728426656569e+04 1.004038378143972343e+00 6.097470026413491853e-03
6.001220731907391746e+04 1.023237197229181827e+00 6.209913054946922945e-03
6.001220735388126923e+04 1.017883546931931837e+00 6.144468581707720339e-03
6.001220738868862099e+04 1.000876327627881146e+00 6.006232460483844869e-03
6.001220742349597276e+04 9.923967656296676099e-01 5.956148725345143842e-03
6.001220745830332453e+04 1.009569941675431348e+00 6.120261824325833391e-03
6.001220749311067630e+04 9.968324471424159228e-01 6.011657845400104200e-03
6.001220752791802806e+04 1.003138496249463385e+00 6.101816976984594278e-03
6.001220756272537983e+04 9.989070521320929652e-01 6.004966889836370857e-03
6.001220759753273160e+04 1.008980238017250786e+00 6.130347268276947932e-03
6.001220763234008336e+04 1.002677816565304081e+00 6.065945791691301596e-03
6.001220766714742786e+04 9.958092020455044935e-01 5.983980979720733215e-03
6.001220770195477962e+04 9.985463096936407768e-01 5.982226863426227427e-03
6.001220773676213139e+04 1.003898815320533267e+00 6.099469586095682128e-03
6.001220777156948316e+04 9.942908816982464204e-01 5.997053141093721361e-03
6.001220780637683492e+04 9.992333650367070108e-01 5.994241569570597263e-03
6.001220784118418669e+04 9.917320735865567949e-01 6.042753411951581888e-03
6.001220787599153846e+04 9.936284293092251252e-01 5.989146468107278513e-03
6.001220791079889023e+04 9.992685494996368378e-01 6.131077347349290357e-03
6.001220794560624199e+04 9.879872070678586971e-01 6.024380344062809679e-03
6.001220798041358648e+04 9.908911176658992126e-01 5.985375522110766323e-03
6.001220801522093825e+04 1.000994181066713784e+00 6.030715799270411001e-03
6.001220805002829002e+04 1.000059126615423510e+00 6.112666691813699316e-03
6.001220808483564178e+04 9.997443292221471767e-01 6.067854308436679972e-03
6.001220811964299355e+04 9.865253911313622837e-01 6.041813309951942629e-03
6.001220815445034532e+04 9.789583618972174106e-01 5.912757432543749338e-03
6.001220818925769709e+04 1.004192410653057754e+00 6.209137306309761399e-03
6.001220822406504885e+04 1.001892003937551845e+00 6.129325616212000401e-03
6.001220825887240062e+04 1.003011872340571653e+00 6.100913260661763350e-03
6.001220829367975239e+04 1.010174656135094606e+00 6.233113398814566636e-03
6.001220832848710415e+04 1.002143571093100816e+00 6.140235439026737671e-03
6.001220836329445592e+04 9.977451951788913753e-01 5.965414533330539067e-03
6.001220839810180769e+04 1.001059617613275332e+00 6.057933588781655963e-03
6.001220843290915946e+04 1.006786028157364177e+00 6.145041267348063350e-03
6.001220846771651122e+04 1.005746899201485300e+00 6.189155391570728103e-03
6.001220850252386299e+04 1.007238500889340305e+00 6.146378041501242631e-03
6.001220853733121476e+04 1.005828496078084777e+00 6.057803147098442427e-03
6.001220857213856652e+04 1.004213468937679599e+00 6.151687899001871511e-03
6.001220860694591829e+04 1.001150223570502540e+00 6.104679341448549131e-03
6.001220864175327006e+04 9.948376203111358729e-01 5.983100153126638850e-03
6.001220867656062183e+04 1.009803040908713534e+00 6.110592736912645248e-03
6.001220871136797359e+04 1.011767735028618942e+00 6.066533374739244665e-03
6.001220874617532536e+04 1.013150523971526606e+00 6.072179228087212777e-03
6.001220878098266985e+04 1.012748447152292730e+00 6.113671599757284844e-03
6.001220881579002162e+04 1.007248865303056684e+00 6.174286695399548025e-03
6.001220885059737338e+04 1.004209729076169122e+00 6.049114514368704280e-03
6.001220888540472515e+04 1.005964023308842048e+00 6.016963917854612799e-03
6.001220892021207692e+04 1.004399368927553438e+00 6.070627600377011442e-03
6.001220895501942869e+04 1.009755698493695730e+00 6.090238831443856894e-03
6.001220898982678045e+04 1.002789482356818418e+00 6.031676540638454716e-03
6.001220902463413222e+04 1.020395393910208170e+00 6.182531188962610107e-03
6.001220905944148399e+04 1.022489511251566618e+00 6.187532547835586719e-03
6.001220909424882848e+04 1.014979800325839454e+00 6.099155633531896416e-03
6.001220912905618025e+04 1.007689592190689654e+00 6.065141419174714492e-03
6.001220916386353201e+04 1.017435464258830802e+00 6.158124051089263092e-03
6.001220919867088378e+04 9.976184789655054841e-01 6.059342657720108091e-03
6.001220923347823555e+04 1.021158119410785492e+00 6.130162840193740734e-03
6.001220926828558731e+04 1.007381523590973771e+00 6.013667504068587535e-03
6.001220930309293908e+04 1.015296363772928423e+00 6.067431648322238642e-03
6.001220933790029085e+04 1.022126970435762283e+00 6.137462740594692122e-03
6.001220937270764261e+04 1.009563408843947130e+00 6.044855929857888624e-03
6.001220940751499438e+04 1.015346975088968096e+00 6.167724723436510646e-03
6.001220944232234615e+04 1.021362109591290368e+00 6.080323543180879940e-03
6.001220947712969792e+04 1.012160396578886568e+00 5.991118821093341894e-03
6.001220951193704968e+04 1.023476117028382593e+00 6.096419657621182826e-03
6.001220954674440145e+04 1.019873876986869377e+00 6.144564671178192813e-03
6.001220958155175322e+04 1.033899458418246375e+00 6.225567427629439231e-03
6.001220961635910498e+04 1.018884425511239922e+00 6.115372505214928048e-03
6.001220965116645675e+04 1.017227802440777262e+00 6.110871233674767394e-03
6.001220968597380852e+04 1.020825156219064445e+00 6.101373014912576595e-03
6.001220972078116029e+04 1.012355366867920603e+00 6.007357982690562231e-03
6.001220975558851205e+04 1.030898384407359147e+00 6.113542652380207602e-03
6.001220979039586382e+04 1.031305399784894217e+00 6.161184149289200898e-03
6.001220982520321559e+04 1.035026582830979480e+00 6.174781323851746481e-03
6.001220986001056008e+04 1.036799188591484899e+00 6.246597255866579226e-03
6.001220989481791185e+04 1.020096615995935707e+00 6.122293686242842072e-03
6.001220992962526361e+04 1.016918192798329734e+00 6.097621422306390496e-03
6.001220996443261538e+04 1.026099152069017695e+00 6.175070825890148322e-03
6.001220999923996715e+04 1.028885509450358393e+00 6.173558356223086616e-03
6.001221003404731891e+04 1.029175109337622684e+00 6.169305315965224398e-03
6.001221006885467068e+04 1.025911995883739936e+00 6.140947035615274517e-03
6.001221010366202245e+04 1.021467035492234832e+00 6.104707335847083666e-03
6.001221013846936694e+04 1.037425862515667818e+00 6.254911329041095737e-03
6.001221017327671871e+04 1.029911434640710111e+00 6.156618688601053768e-03
6.001221020808407047e+04 1.021947787479133396e+00 6.113309942008690601e-03
6.001221024289142224e+04 1.026151014181552634e+00 6.072260660564990191e-03
6.001221027769877401e+04 1.032734739893702569e+00 6.156044153726777240e-03
6.001221031250612577e+04 1.044381041006417377e+00 6.236822560005902266e-03
6.001221034731347754e+04 1.030084660614903447e+00 6.149414569276795590e-03
6.001221038212082931e+04 1.023772895991416965e+00 6.059520409795760357e-03
6.001221041692818108e+04 1.023726832729568326e+00 6.181645472114428649e-03
6.001221045173553284e+04 1.021122461083317612e+00 6.083890146906081701e-03
6.001221048654288461e+04 1.021896957341392742e+00 6.072027194402834782e-03
6.001221052135023638e+04 1.030302113405548114e+00 6.120701838761671322e-03
6.001221055615758814e+04 1.037015951315729545e+00 6.221269328100183932e-03
6.001221059096493991e+04 1.033495754009906564e+00 6.141068186040675447e-03
6.001221062577229168e+04 1.039580281605931189e+00 6.208285447120502967e-03
6.001221066057964345e+04 1.024788527888839118e+00 6.135620248159849924e-03
6.001221069538699521e+04 1.020038424591738657e+00 6.062649154704005498e-03
6.001221073019434698e+04 1.022318382496101519e+00 6.086291892342195545e-03
6.001221076500169875e+04 1.032331503865000055e+00 6.160258171314571957e-03
6.001221079980905051e+04 1.037603330928435375e+00 6.188716627656624079e-03
6.001221083461640228e+04 1.022226972689448177e+00 6.095901130072374670e-03
6.001221086942375405e+04 1.026744624138647533e+00 6.138299903412526050e-03
6.001221090423110581e+04 1.026764654418197642e+00 6.099510631567586251e-03
6.001221093903845031e+04 1.013076649391211115e+00 6.069829648922433693e-03
6.001221097384580207e+04 1.013861665841256032e+00 6.041536040995994922e-03
6.001221100865315384e+04 1.020054999744556046e+00 6.065562280296131828e-03
6.001221104346050561e+04 1.020229472828904083e+00 6.144433223911612701e-03
6.001221107826785737e+04 1.019359886076950827e+00 6.197841083233467802e-03
6.001221111307520914e+04 1.018296746253985585e+00 6.098213931665030611e-03
6.001221114788256091e+04 1.026503836776052614e+00 6.130408474954355744e-03
6.001221118268991268e+04 1.009940807250323314e+00 6.059329362995118790e-03
6.001221121749725717e+04 1.013355645199364163e+00 6.063062399625563682e-03
6.001221125230460893e+04 1.004782094346628574e+00 5.962547261467247492e-03
6.001221128711196070e+04 1.014847505768339264e+00 6.063547785576466585e-03
6.001221132191931247e+04 1.019093401526980358e+00 6.094340490301349174e-03
6.001221135672666423e+04 1.014750160460177186e+00 6.057732385903907488e-03
6.001221139153401600e+04 1.010036295977354337e+00 6.088940242835512266e-03
6.001221142634136777e+04 1.008007243648234574e+00 6.048877454357285549e-03
6.001221146114871954e+04 1.020182731985475710e+00 6.122523686652029881e-03
6.001221149595607130e+04 1.004191267902018181e+00 6.085292825808470175e-03
6.001221153076342307e+04 1.008070565307610300e+00 6.053344313653860262e-03
6.001221156557077484e+04 1.010708799571577554e+00 6.084808149799400025e-03
6.001221160037812660e+04 1.011846710690300410e+00 6.095754046400227513e-03
6.001221163518547837e+04 1.015312792437884859e+00 6.088471321633977078e-03
6.001221166999283014e+04 1.003645015333306745e+00 6.058616104535183636e-03
6.001221170480018191e+04 1.004320730035035858e+00 6.037952739742443592e-03
6.001221173960753367e+04 9.973764901000115035e-01 6.063607328171513773e-03
6.001221177441488544e+04 1.007335895852323304e+00 6.054349546136515887e-03
6.001221180922223721e+04 1.005169541526394372e+00 6.037949147669637723e-03
6.001221184402958897e+04 1.005516207158748454e+00 6.029134688588786047e-03
6.001221187883694074e+04 9.978523551621251153e-01 6.004259089545048098e-03
6.001221191364429251e+04 9.991000279602963996e-01 6.020005507250550739e-03
6.001221194845164428e+04 9.932752135550322325e-01 5.986490144966814288e-03
6.001221198325899604e+04 9.916838343782994336e-01 6.001307747774469077e-03
6.001221201806634781e+04 9.957383336884721992e-01 5.981716940654646826e-03
6.001221205287369958e+04 1.000562427731529702e+00 6.052368816257047007e-03
6.001221208768105134e+04 9.911301295167270764e-01 6.023517719352122074e-03
6.001221212248840311e+04 9.937538610580703979e-01 5.933285554093607750e-03
6.001221215729574760e+04 9.915959677307377707e-01 5.961947145123703412e-03
6.001221219210309937e+04 9.808914461646304206e-01 5.870332553476458048e-03
6.001221222691045114e+04 9.966033270689775847e-01 6.031163453602377857e-03
6.001221226171781018e+04 9.866089869114427202e-01 6.018255932548613116e-03
6.001221229652515467e+04 9.878855087876413643e-01 5.991431390262627089e-03
6.001221233133250644e+04 9.889118335193238796e-01 6.002529427279138657e-03
6.001221236613985820e+04 9.889659377994598488e-01 6.040018739993717641e-03
6.001221240094720270e+04 9.929965252728026881e-01 6.001914076575839974e-03
6.001221243575455446e+04 9.902555732261935084e-01 5.966959493664989074e-03
6.001221247056190623e+04 9.918345803425211438e-01 5.993820598744341831e-03
6.001221250536925800e+04 9.792293489855687927e-01 5.922337084280505926e-03
6.001221254017660976e+04 9.830188778103208236e-01 5.994653807915015231e-03
6.001221257498396153e+04 9.853913805667100512e-01 5.947989871757914000e-03
6.001221260979131330e+04 9.859714676269973888e-01 5.929287704938986624e-03
6.001221264459866507e+04 9.859923773041847639e-01 5.926357344526239287e-03
6.001221267940601683e+04 9.958353045873205023e-01 6.027645322272168898e-03
6.001221271421336860e+04 9.915934129208092696e-01 5.978218453229015503e-03
6.001221274902072037e+04 9.875666819215571657e-01 5.992192569413312860e-03
6.001221278382807213e+04 9.865928635389824564e-01 5.935557114052853259e-03
6.001221281863542390e+04 9.922338751138335411e-01 5.991615361106395268e-03
6.001221285344277567e+04 9.931700223674825301e-01 5.956265201294796453e-03
6.001221288825012743e+04 9.945211764266547183e-01 6.006486812228674192e-03
6.001221292305747920e+04 9.986715116734601327e-01 5.999248809937443930e-03
6.001221295786483097e+04 9.975186190757685534e-01 6.010940106253727377e-03
6.001221299267218274e+04 9.877612155897040891e-01 6.111364620995922425e-03
6.001221302747953450e+04 1.000285449828392181e+00 6.108969156712890612e-03
6.001221306228688627e+04 1.004340470117400574e+00 5.978793920077592715e-03
6.001221309709423804e+04 1.007248545359944680e+00 6.047838522065682176e-03
6.001221313190158980e+04 1.004766941034012318e+00 6.076918221017688256e-03
6.001221316670894157e+04 1.007809595913091716e+00 6.018525411334152767e-03
6.001221320151628606e+04 1.008211575776273072e+00 6.148660137332095585e-03
6.001221323632363783e+04 1.014494425286283974e+00 6.104840693686298773e-03
6.001221327113098960e+04 1.004331312280654087e+00 6.136536194375509339e-03
6.001221330593834136e+04 1.009443783462224964e+00 6.130384916320851668e-03
6.001221334074569313e+04 1.009831992150480362e+00 6.063397813966879893e-03
6.001221337555304490e+04 1.027368763977073440e+00 6.229225857556920133e-03
6.001221341036039667e+04 1.027965663885153980e+00 6.296313412313471990e-03
6.001221344516774843e+04 1.023049633316764018e+00 6.200138175813566833e-03
6.001221347997509292e+04 1.010680073879233865e+00 6.048790913723592517e-03
6.001221351478244469e+04 1.014869623265507892e+00 6.134811310416043127e-03
6.001221354958979646e+04 1.021880566105205057e+00 6.237124222502120167e-03
6.001221358439714822e+04 1.019731726610229483e+00 6.201492688577593670e-03
6.001221361920449999e+04 1.024257639178862478e+00 6.192395995767987875e-03
6.001221365401185176e+04 1.023985904912057210e+00 6.160271202115377535e-03
6.001221368881920353e+04 1.023007995121620661e+00 6.175350846359442189e-03
6.001221372362655529e+04 1.019223205589381509e+00 6.173953370877159966e-03
6.001221375843390706e+04 1.016960807171554348e+00 6.216778375879801304e-03
6.001221379324125883e+04 1.012913678250531468e+00 6.070530095505554183e-03
6.001221382804861059e+04 1.020034937756521209e+00 6.165493159725352924e-03
6.001221386285596236e+04 1.017393816025828235e+00 6.123799222376187859e-03
6.001221389766331413e+04 1.023327603507403039e+00 6.164829380062797348e-03
6.001221393247066590e+04 1.025437094978830510e+00 6.192180031811385377e-03
6.001221396727801766e+04 1.025735350732057016e+00 6.291546328299276944e-03
6.001221400208536943e+04 1.018549042008478844e+00 6.215549463442323480e-03
6.001221403689272120e+04 1.013361767753439890e+00 6.134606296561641477e-03
6.001221407170007296e+04 1.012179158744397567e+00 6.106030524833116341e-03
6.001221410650742473e+04 1.005758831140421528e+00 6.030724283573123644e-03
6.001221414131477650e+04 1.022122802811177289e+00 6.241926335594483698e-03
6.001221417612212826e+04 1.018206292775633237e+00 6.071237766435966937e-03
6.001221421092948003e+04 1.018597344598056065e+00 6.181284481840190574e-03
6.001221424573682452e+04 1.010621627213616369e+00 6.150353912169690372e-03
6.001221428054417629e+04 1.006002388774788647e+00 6.094121573939104662e-03
6.001221431535152806e+04 9.995105892234794620e-01 6.051908701627432309e-03
6.001221435015887982e+04 1.003192385644245954e+00 6.012469840701504392e-03
6.001221438496623159e+04 1.004911046312583434e+00 6.051351699329318365e-03
6.001221441977358336e+04 1.004314141456998488e+00 6.084242319403190651e-03
6.001221445458093513e+04 1.012426485827180977e+00 6.067333481784666256e-03
6.001221448938828689e+04 1.000761429050041063e+00 6.136664030259889220e-03
6.001221452419563866e+04 9.982665845692563211e-01 6.155150949011706750e-03
6.001221455900298315e+04 1.000280934054961435e+00 6.175835827628331498e-03
6.001221459381033492e+04 9.970447334567101860e-01 6.001897228270355704e-03
6.001221462861768669e+04 1.008576102974143129e+00 6.178101771523857901e-03
6.001221466342503845e+04 1.006458947282945049e+00 6.185129113171702192e-03
6.001221469823239022e+04 1.007971916073674645e+00 6.117047665903144714e-03
6.001221473303974926e+04 1.005987272168939795e+00 6.104202434692363247e-03
6.001221476784709375e+04 9.914137838020095073e-01 6.040404684124374424e-03
6.001221480265444552e+04 1.002354281181513596e+00 6.146109300224494865e-03
6.001221483746179729e+04 1.000635016069622019e+00 6.177944120615137986e-03
6.001221487226914905e+04 1.000777784179293528e+00 6.058108833466100372e-03
6.001221490707650082e+04 1.016370247843501717e+00 6.165366919193333677e-03
6.001221494188385259e+04 1.007653225833839983e+00 6.115966319667668662e-03
6.001221497669120436e+04 1.005409735142360539e+00 6.154744549008375407e-03
6.001221501149855612e+04 9.955528256778928275e-01 6.062141636930032211e-03
6.001221504630590789e+04 9.941539938413279653e-01 6.059129642785982331e-03
6.001221508111325966e+04 9.843283329954727323e-01 6.145042737307961078e-03
6.001221511592061142e+04 9.997007637325644458e-01 6.147288281423038403e-03
6.001221515072796319e+04 9.995020387420681107e-01 6.092912374874168840e-03
6.001221518553531496e+04 9.997918725380043892e-01 6.142338431540985029e-03
6.001221522034266673e+04 1.001740861752093092e+00 6.206082650031028922e-03
6.001221525515001849e+04 9.876067847602074679e-01 6.106526796684522314e-03
6.001221528995737026e+04 9.807682513165802973e-01 5.959638467865706855e-03
6.001221532476472203e+04 9.895822888714033150e-01 6.020468808151066206e-03
6.001221535957207379e+04 9.768991166107811042e-01 6.012162149084737325e-03
6.001221539437942556e+04 9.822430206638038674e-01 6.012920315322847417e-03
6.001221542918677005e+04 9.777250667975352361e-01 5.960873175955822174e-03
6.001221546399412182e+04 9.831414132344394874e-01 6.013809675496766330e-03
6.001221549880147359e+04 9.868849576077729502e-01 6.120596588033670217e-03
6.001221553360882535e+04 9.736736252890035859e-01 5.978197026221526884e-03
6.001221556841617712e+04 9.751694220591061724e-01 6.091576335293561600e-03
6.001221560322352889e+04 9.838283560098767255e-01 6.098985039830496883e-03
6.001221563803088065e+04 9.771060020911319643e-01 6.022465778278830555e-03
6.001221567283822515e+04 9.721333757091755734e-01 5.963805419978686351e-03
6.001221570764557691e+04 9.755963374192314630e-01 5.999555879053213199e-03
6.001221574245292868e+04 9.741838413759672521e-01 6.062499485788462247e-03
6.001221577726028045e+04 9.645286881807045853e-01 6.026740758937440719e-03
6.001221581206763221e+04 9.732726376623727083e-01 6.023006004239499396e-03
6.001221584687498398e+04 9.594500551933136112e-01 5.878044054503719917e-03
6.001221588168233575e+04 9.747151003211024234e-01 5.948616996102995547e-03
6.001221591648968752e+04 9.746212896886513599e-01 5.951436722170038232e-03
6.001221595129703928e+04 9.831167924120107759e-01 5.999189486308097348e-03
6.001221598610439105e+04 9.668904341111002054e-01 5.946838448275945307e-03
6.001221602091174282e+04 9.575951705048603158e-01 5.881013552806067454e-03
6.001221605571909458e+04 9.636160748302889933e-01 5.948085055007946639e-03
6.001221609052644635e+04 9.595040804259840073e-01 5.891218480983458072e-03
6.001221612533379812e+04 9.643282725377714248e-01 5.950334210255442229e-03
6.001221616014114989e+04 9.733580859068579061e-01 5.918931516438860965e-03
6.001221619494850165e+04 9.722365534285225541e-01 5.953632970899749854e-03
6.001221622975585342e+04 9.745118444659939261e-01 6.083187411683613731e-03
6.001221626456320519e+04 9.642887628594938310e-01 5.893951572306706937e-03
6.001221629937055695e+04 9.648436834192952727e-01 5.999248428569236950e-03
6.001221633417790872e+04 9.670346927767193845e-01 6.158390586306608863e-03
6.001221636898526049e+04 9.585163494387506367e-01 5.902216140461951158e-03
6.001221640379261225e+04 9.583933601027181393e-01 5.888486283671589758e-03
6.001221643859996402e+04 9.647577999180175778e-01 5.909868912478168958e-03
6.001221647340731579e+04 9.638624067060787004e-01 5.942544476630015095e-03
6.001221650821466028e+04 9.540245179824695665e-01 5.875400038659582720e-03
6.001221654302201205e+04 9.601827163697070899e-01 5.883182795615913251e-03
6.001221657782936381e+04 9.497847403698287394e-01 5.813337737463051581e-03
6.001221661263671558e+04 9.611305957468098127e-01 5.875379814629737817e-03
6.001221664744406735e+04 9.690713732289807369e-01 5.970797356770885314e-03
6.001221668225141912e+04 9.651752878089537857e-01 5.927069510816757904e-03
6.001221671705877088e+04 9.653701997767913934e-01 5.845906996514446154e-03
6.001221675186612265e+04 9.614308369924372544e-01 5.893209127585100418e-03
6.001221678667346714e+04 9.643219729370771098e-01 5.878774796314043156e-03
6.001221682148081891e+04 9.594667227321049818e-01 5.938908263896187575e-03
6.001221685628817067e+04 9.606972604701596863e-01 5.857140424328801526e-03
6.001221689109552244e+04 9.734980978885285907e-01 6.046449204281201077e-03
6.001221692590287421e+04 9.839544062617950893e-01 6.098484578245053772e-03
6.001221696071022598e+04 9.716012094896846474e-01 5.943054194599504611e-03
6.001221699551757774e+04 9.762611684558570868e-01 5.962981666930643534e-03
6.001221703032492951e+04 9.758432929197049521e-01 5.911857316054824202e-03
6.001221706513228128e+04 9.780348829129316135e-01 5.944930628016718670e-03
6.001221709993963304e+04 9.633436190521930120e-01 5.837478984494435738e-03
6.001221713474698481e+04 9.875213220986944762e-01 6.126618702487739328e-03
6.001221716955433658e+04 9.977825265145738864e-01 6.114913345633411247e-03
6.001221720436168835e+04 9.862344492425986209e-01 6.066107321831967596e-03
6.001221723916904011e+04 9.931530215264593453e-01 6.055997187721760475e-03
6.001221727397639188e+04 9.928646615390632757e-01 6.137078385434476674e-03
6.001221730878374365e+04 9.871952163710647765e-01 6.026575310085122671e-03
6.001221734359109541e+04 9.877776999807024172e-01 6.090566322115634028e-03
6.001221737839844718e+04 9.915600922457812327e-01 6.030453427265001880e-03
6.001221741320579895e+04 1.001531181575850749e+00 6.182258145232931955e-03
6.001221744801315072e+04 1.003604158304021610e+00 6.117292300367034932e-03
6.001221748282050248e+04 9.942218277766093903e-01 5.983734966521707388e-03
6.001221751762785425e+04 1.000288848903138739e+00 6.074293216046506780e-03
6.001221755243520602e+04 9.946176230701514465e-01 6.018402215071634066e-03
6.001221758724255778e+04 9.866415212949866120e-01 6.046126474407874721e-03
6.001221762204990955e+04 1.003985072660416700e+00 6.119740611879716415e-03
6.001221765685726132e+04 9.995012917222907411e-01 6.133687478133053629e-03
6.001221769166461308e+04 1.001469464829835676e+00 6.095648242486702978e-03
6.001221772647195758e+04 1.003139303196473708e+00 6.067914451517861935e-03
6.001221776127930934e+04 9.946026277569494090e-01 6.001135286367440501e-03
6.001221779608666839e+04 1.006394926452362837e+00 6.186850844360639382e-03
6.001221783089401288e+04 9.866267208014478651e-01 5.943616082139490178e-03
6.001221786570136464e+04 9.986966153212095687e-01 6.083264493547051004e-03
6.001221790050871641e+04 9.999278617005745717e-01 6.007985302828917733e-03
6.001221793531606818e+04 1.002352442333785509e+00 5.966477131815913632e-03
6.001221797012341995e+04 1.012730538922155699e+00 6.060569003042792606e-03
6.001221800493076444e+04 1.013384275443121041e+00 6.166980531110453218e-03
6.001221803973811620e+04 1.000422572826200840e+00 6.071787691404135698e-03
6.001221807454547525e+04 1.005126429763989693e+00 6.107770493676569455e-03
6.001221810935282701e+04 1.002901575504594245e+00 6.088393453257410007e-03
6.001221814416017151e+04 1.018036638366513813e+00 6.174918649154462549e-03
6.001221817896752327e+04 1.021078099655527760e+00 6.216100522555028339e-03
6.001221821377487504e+04 1.028523512763293901e+00 6.278376624307321560e-03
6.001221824858222681e+04 1.022092670644074275e+00 6.166457041058798910e-03
6.001221828338957857e+04 1.021688812097411247e+00 6.111651082399951508e-03
6.001221831819693034e+04 1.024939166468763929e+00 6.216884107342766398e-03
6.001221835300428211e+04 1.027294483113719625e+00 6.335034979697443634e-03
6.001221838781163387e+04 1.031338339486991718e+00 6.222508749206960219e-03
6.001221842261898564e+04 1.020274562274886554e+00 6.158723458233240911e-03
6.001221845742633741e+04 1.034318808887218388e+00 6.220050151860390987e-03
6.001221849223368918e+04 1.016787439818052752e+00 6.109696136507389991e-03
6.001221852704104094e+04 1.019512731393392047e+00 6.139513947703447924e-03
6.001221856184839271e+04 1.019787799760446534e+00 6.119027343613842214e-03
6.001221859665574448e+04 1.019279213737162237e+00 6.243469562790511865e-03
6.001221863146309624e+04 1.019835369993211005e+00 6.147101839974924119e-03
6.001221866627044801e+04 1.025127810950085427e+00 6.156223759210399139e-03
6.001221870107779978e+04 1.019865860811465685e+00 6.139279934205169910e-03
6.001221873588514427e+04 1.027750710166135839e+00 6.219708973646331102e-03
6.001221877069249604e+04 1.031375595200413331e+00 6.236540346455186207e-03
6.001221880549984780e+04 1.013855032003268430e+00 6.074771934035027784e-03
6.001221884030719957e+04 1.021127953183562198e+00 6.137563758976126264e-03
6.001221887511455134e+04 1.024602628471425803e+00 6.175047164596922378e-03
6.001221890992190310e+04 1.021886104690824970e+00 6.150360365263240342e-03
6.001221894472925487e+04 1.025709934910909782e+00 6.136872128299747375e-03
6.001221897953660664e+04 1.026703940811810600e+00 6.221170262614554927e-03
6.001221901434395113e+04 1.037086546170229662e+00 6.188204126823775540e-03
6.001221904915130290e+04 1.031790680666295090e+00 6.166312308963016811e-03
6.001221908395865466e+04 1.038884786699378227e+00 6.247902159632937567e-03
6.001221911876600643e+04 1.026654451040350802e+00 6.159224907937580623e-03
6.001221915357335820e+04 1.028672885308458795e+00 6.169095934293433725e-03
6.001221918838070997e+04 1.028208246760925038e+00 6.179662787408095152e-03
6.001221922318806173e+04 1.026703026014058384e+00 6.158345106295945968e-03
6.001221925799541350e+04 1.010845387082841773e+00 6.029361229866204638e-03
6.001221929280276527e+04 1.014292908170668195e+00 6.089131953038278734e-03
6.001221932761011703e+04 1.007674437126042877e+00 6.130020529850300701e-03
6.001221936241746880e+04 1.012201690036214963e+00 6.167969478267185980e-03
6.001221939722482057e+04 1.019521605333798098e+00 6.137989986118808951e-03
6.001221943203217234e+04 1.011253252680481163e+00 6.079965672441816314e-03
6.001221946683952410e+04 1.006041646564522329e+00 6.051112416231269921e-03
6.001221950164687587e+04 1.001722334994156416e+00 6.041414750190494953e-03
6.001221953645422764e+04 1.006405139251133729e+00 6.142570702229958185e-03
6.001221957126157940e+04 1.003323520217652032e+00 6.071684978919674423e-03
6.001221960606893117e+04 1.003408257107203605e+00 6.111228626889755183e-03
6.001221964087628294e+04 1.009278709707972732e+00 6.115597910002937981e-03
6.001221967568363470e+04 1.005007703500079730e+00 6.089051091921273383e-03
6.001221971049098647e+04 1.005394676057148384e+00 6.075788556810918055e-03
6.001221974529833824e+04 9.908302716591497195e-01 6.023486929634540125e-03
6.001221978010568273e+04 9.930030057630313545e-01 5.956974719945074340e-03
6.001221981491303450e+04 9.855895537859709066e-01 5.921944514543858208e-03
6.001221984972038626e+04 9.934347415680158111e-01 6.017187823218257681e-03
6.001221988452773803e+04 9.840786087659253445e-01 5.979807357658747415e-03
6.001221991933508980e+04 9.803377146466151215e-01 5.897674918506507283e-03
6.001221995414244157e+04 1.001024511567093489e+00 6.101226137840393138e-03
6.001221998894979333e+04 9.861675324430972944e-01 5.941870295919735034e-03
6.001222002375714510e+04 9.860771861260381188e-01 5.921546008195935004e-03
6.001222005856449687e+04 9.842665487952022563e-01 5.934442107251127092e-03
6.001222009337184136e+04 9.897844308517352863e-01 5.975643324216536531e-03
6.001222012817919313e+04 9.909317049941808175e-01 5.984878925898287627e-03
6.001222016298654489e+04 9.823496177906051452e-01 5.966683710121342341e-03
6.001222019779389666e+04 9.862375525530399090e-01 5.962446865743749845e-03
6.001222023260124843e+04 9.807927693621413257e-01 5.941812253390806042e-03
6.001222026740860019e+04 9.893047124777785140e-01 5.961088763213277103e-03
6.001222030221595196e+04 9.804917233754566475e-01 5.956352207447872076e-03
6.001222033702330373e+04 9.794229159150777964e-01 5.909132869004683417e-03
6.001222037183065549e+04 9.812460180829865042e-01 5.920847168073103961e-03
6.001222040663800726e+04 9.868125224357157110e-01 6.027297395684937976e-03
6.001222044144535903e+04 9.715413151622105392e-01 5.915706481315818541e-03
6.001222047625271080e+04 9.823045407989074995e-01 5.946962201078955651e-03
6.001222051106006256e+04 9.905060845883995047e-01 5.969516762490040089e-03
6.001222054586741433e+04 9.759662790518213171e-01 5.871498777884487028e-03
6.001222058067476610e+04 9.678762297035095052e-01 5.870999763453272832e-03
6.001222061548211786e+04 9.667770385376069919e-01 5.844385714152806020e-03
6.001222065028946963e+04 9.808559320886529598e-01 5.950854524107572659e-03
6.001222068509682140e+04 9.782903732556127441e-01 5.936258671847789888e-03
6.001222071990417317e+04 9.786846159805129286e-01 5.901920428809066116e-03
6.001222075471152493e+04 9.780469341408024597e-01 5.951877634840369025e-03
6.001222078951887670e+04 9.728567902588854954e-01 5.914288096043811109e-03
6.001222082432622119e+04 9.702341223201186304e-01 5.928373485854113688e-03
6.001222085913357296e+04 9.842047726243303707e-01 5.996160020211250587e-03
6.001222089394092473e+04 9.910071386631231771e-01 6.067887298970299145e-03
6.001222092874827649e+04 9.893176464953499227e-01 5.961088365648526885e-03
6.001222096355562826e+04 9.870110242278832269e-01 6.024386653334832913e-03
6.001222099836298003e+04 9.845711332635214141e-01 5.956729894838932136e-03
6.001222103317033179e+04 9.807252006365612118e-01 5.984059616653472115e-03
6.001222106797768356e+04 9.820028699514711246e-01 5.956178183687599326e-03
6.001222110278502805e+04 9.935111418609270384e-01 5.955386133477592707e-03
6.001222113759237982e+04 9.763372055941210714e-01 5.933806701467768223e-03
6.001222117239973159e+04 9.859429364363656578e-01 5.958339745367214994e-03
6.001222120720708335e+04 9.795979263522355263e-01 5.916984034105256078e-03
6.001222124201443512e+04 9.847884498385949259e-01 5.910507671839734627e-03
6.001222127682178689e+04 9.920059666734416526e-01 5.996458730163473604e-03
6.001222131162913865e+04 9.843284195809945958e-01 5.952924516502440706e-03
6.001222134643649042e+04 9.864101211718531159e-01 5.917296799496960663e-03
6.001222138124384219e+04 9.909258273935297456e-01 5.988795652233926473e-03
6.001222141605119396e+04 1.001283769365370668e+00 6.006924526264359639e-03
6.001222145085854572e+04 9.870612753325846978e-01 5.938761829203292701e-03
6.001222148566589749e+04 1.006035774377736836e+00 6.109588050909638482e-03
6.001222152047324926e+04 1.005522249458870698e+00 6.028996544436907024e-03
6.001222155528060102e+04 1.011696466763623903e+00 6.082502953462074965e-03
6.001222159008795279e+04 1.008150198702489675e+00 6.064965452546792861e-03
6.001222162489530456e+04 1.009646895284480150e+00 6.102370721529523818e-03
6.001222165970265632e+04 1.010704289537853517e+00 6.088977310716358650e-03
6.001222169451000809e+04 1.016374271014363284e+00 6.099299368624887425e-03
6.001222172931735986e+04 1.016067739680980742e+00 6.088076402940775789e-03
6.001222176412471163e+04 1.008493507424352842e+00 6.108885986579037745e-03
6.001222179893206339e+04 1.009637885964807191e+00 5.997835184342233290e-03
6.001222183373941516e+04 1.009358609869977608e+00 6.051859880631434672e-03
6.001222186854676693e+04 1.008612612673888798e+00 6.066851779339767908e-03
6.001222190335411869e+04 1.017883620194623306e+00 6.066000368829359626e-03
6.001222193816146319e+04 1.023844796447280769e+00 6.140486390630843332e-03
6.001222197296881495e+04 1.011329929656977988e+00 6.055099331781188879e-03
6.001222200777616672e+04 1.019597337952661054e+00 6.105029317682849309e-03
6.001222204258351849e+04 9.961178095486953321e-01 5.980198580654222558e-03
6.001222207739087025e+04 1.024566757642014547e+00 6.139194738412047381e-03
6.001222211219822202e+04 1.012485334726854536e+00 6.075065953953890860e-03
6.001222214700557379e+04 1.012355905881472395e+00 6.044659076657793798e-03
6.001222218181292556e+04 1.015016840997752245e+00 6.132718142731142554e-03
6.001222221662027005e+04 1.009201756978625353e+00 6.001364655696203414e-03
6.001222225142762181e+04 1.025499124343257407e+00 6.146944118428672790e-03
6.001222228623497358e+04 1.022434567985876619e+00 6.187444987147307750e-03
6.001222232104232535e+04 1.007432768161615089e+00 6.023986504525092114e-03
6.001222235584967711e+04 1.010460254623493981e+00 6.118192710394004634e-03
6.001222239065702888e+04 1.004599070939727445e+00 6.019007494288823243e-03
6.001222242546438065e+04 1.003974694274166080e+00 6.047409206671201104e-03
6.001222246027173242e+04 1.020934743057224203e+00 6.132184491200586007e-03
6.001222249507908418e+04 1.007302761601432728e+00 6.022374198824880648e-03
6.001222252988643595e+04 1.011811778195023326e+00 6.076510032486904904e-03
6.001222256469378772e+04 1.007134337361786258e+00 6.007640556569479595e-03
6.001222259950113948e+04 1.017170079954874629e+00 6.105934123998613822e-03
6.001222263430849125e+04 1.015484747763686135e+00 6.061036981730440545e-03
6.001222266911584302e+04 1.002272416621104334e+00 5.998058530629681376e-03
6.001222270392319479e+04 1.023841660055431424e+00 6.095374481747728272e-03
6.001222273873054655e+04 1.009811363429967690e+00 6.023162052405219360e-03
6.001222277353789832e+04 1.012992574696640835e+00 6.065298169194527529e-03
6.001222280834525009e+04 1.000665069594782741e+00 5.995617181819767535e-03
6.001222284315260185e+04 1.004418630360650821e+00 5.986712654061271226e-03
6.001222287795995362e+04 1.016730857262830412e+00 6.111914683242512455e-03
6.001222291276730539e+04 1.008854227545568971e+00 6.057942061993003800e-03
6.001222294757465716e+04 1.006293535273726114e+00 6.061839421970349577e-03
6.001222298238200892e+04 1.007754760446235132e+00 6.015357400483929695e-03
6.001222301718935341e+04 1.010773130544993625e+00 5.978693159115747689e-03
6.001222305199670518e+04 1.002596087740240671e+00 5.989042780738564921e-03
6.001222308680405695e+04 1.008972639599545529e+00 6.034448708807930301e-03
6.001222312161140871e+04 1.010077939727983098e+00 6.055973199558235473e-03
6.001222315641876048e+04 1.002216562428325464e+00 6.020665356758515656e-03
6.001222319122611225e+04 1.012204676278193771e+00 6.082104158423484903e-03
6.001222322603346402e+04 1.016717777094000574e+00 6.047881745911959546e-03
6.001222326084081578e+04 1.006982675764069857e+00 6.034371923662068017e-03
6.001222329564816027e+04 9.990880189121440491e-01 5.980163447291493919e-03
6.001222333045551204e+04 1.007926184723518803e+00 6.045988761528869014e-03
6.001222336526286381e+04 9.944049496377421749e-01 5.980807739740182614e-03
6.001222340007021558e+04 9.918716456619940391e-01 5.984729099357201550e-03
6.001222343487756734e+04 1.000158009085522437e+00 6.020556722496001219e-03
6.001222346968491911e+04 1.007056274770624205e+00 6.038632300822121060e-03
6.001222350449227088e+04 9.996418773849852224e-01 5.989279829202492390e-03
6.001222353929962264e+04 1.004801606956138960e+00 6.053721057588227344e-03
6.001222357410697441e+04 1.006800416706385315e+00 6.089465052384441038e-03
6.001222360891432618e+04 9.988892989996888128e-01 6.007986893558990571e-03
6.001222364372167794e+04 9.992236195566681634e-01 5.985069194649684371e-03
6.001222367852902971e+04 9.977479973200997776e-01 6.022895330370885494e-03
6.001222371333638148e+04 9.975697686748140613e-01 5.941367834215101860e-03
6.001222374814373325e+04 1.011085094300044451e+00 6.104262958295236623e-03
6.001222378295108501e+04 1.016230429893607790e+00 6.137512328172833875e-03
6.001222381775843678e+04 1.008672721437184006e+00 6.125799507937999301e-03
6.001222385256578855e+04 1.006192953992748995e+00 6.122686733401833635e-03
6.001222388737314031e+04 1.003357492156114805e+00 6.064518993731611400e-03
6.001222392218049208e+04 9.975415750412314209e-01 6.007087159354288809e-03
6.001222395698784385e+04 9.995830511128280804e-01 5.979538742687960130e-03
6.001222399179519562e+04 1.008222492584036178e+00 5.966698881888706472e-03
6.001222402660254738e+04 1.005758292819343369e+00 6.020302212757536360e-03
6.001222406140989915e+04 9.987738275484703276e-01 5.978519677049497910e-03
6.001222409621724364e+04 9.992669122823806260e-01 6.018987665253570929e-03
6.001222413102459541e+04 1.007733055612260786e+00 6.139386979497591691e-03
6.001222416583194718e+04 1.010811305507014035e+00 6.115566953229290004e-03
6.001222420063929894e+04 9.956378752760514095e-01 6.019287001186961021e-03
6.001222423544665071e+04 1.000612429583428220e+00 6.013799254194922284e-03
6.001222427025400248e+04 9.959355464667970503e-01 5.928137910433362370e-03
6.001222430506135424e+04 1.005436534810369542e+00 6.103059412980625480e-03
6.001222433986870601e+04 1.005712884260497875e+00 6.026489014690620573e-03
6.001222437467605050e+04 9.972037574616656741e-01 5.991474263926479735e-03
6.001222440948340227e+04 9.894715491175869460e-01 5.907458593006203150e-03
6.001222444429075404e+04 9.913591959180534374e-01 5.889869362437023803e-03
6.001222447909810580e+04 1.000735209885324384e+00 5.935977598482792238e-03
6.001222451390545757e+04 1.002938360854560562e+00 5.961287522339386163e-03
6.001222454871280934e+04 9.997190461190053057e-01 5.972377907503585368e-03
6.001222458352016110e+04 9.966734483488425278e-01 5.936439260094154499e-03
6.001222461832751287e+04 9.966071729677529190e-01 5.946674903277136999e-03
6.001222465313486464e+04 1.004125120036346352e+00 5.986082802011321279e-03
6.001222468794221641e+04 9.960202919133761545e-01 5.899419373468635722e-03
6.001222472274956817e+04 1.001710947830707354e+00 5.915764604671081006e-03
6.001222475755691994e+04 1.000748942719623891e+00 5.960036142109628905e-03
6.001222479236427171e+04 1.000070011270106862e+00 5.926376252471674336e-03
6.001222482717162347e+04 1.008819010514908188e+00 6.058886394698113909e-03
6.001222486197897524e+04 1.006272334819583891e+00 5.953738793868915136e-03
6.001222489678632701e+04 1.010925832292859816e+00 6.026700533338104869e-03
6.001222493159367878e+04 1.002972274758106463e+00 5.968759704257683985e-03
6.001222496640103054e+04 1.004437073217729681e+00 5.986597486907651970e-03
6.001222500120838231e+04 1.006330367663382130e+00 5.973123996440366304e-03
6.001222503601572680e+04 1.005627915005323558e+00 6.014714677330355863e-03
6.001222507082307857e+04 1.010494312666026406e+00 6.027263655494484798e-03
6.001222510563043761e+04 1.018886101562648472e+00 6.108634392325025704e-03
6.001222514043778938e+04 9.977618781785683177e-01 5.950690920948562869e-03
6.001222517524513387e+04 1.001398563091971505e+00 5.951074418052867271e-03
6.001222521005248564e+04 1.001077968483560676e+00 6.011471388829666383e-03
6.001222524485983740e+04 1.007722556169556860e+00 6.021625252831032220e-03
6.001222527966718917e+04 1.009851154833190767e+00 6.081508032805590935e-03
6.001222531447453366e+04 1.002837391310296811e+00 5.971945105963715437e-03
6.001222534928188543e+04 1.019618276181522010e+00 6.097969528578993034e-03
6.001222538408924447e+04 1.008773958767019696e+00 5.962344139207438609e-03
6.001222541889659624e+04 1.003920654322405737e+00 5.954071624725557760e-03
6.001222545370394073e+04 1.014498683188128636e+00 6.000512618332876601e-03
6.001222548851129250e+04 1.020636300179297296e+00 6.070956454562235691e-03
6.001222552331864426e+04 1.024574105621805842e+00 6.089751412719617181e-03
6.001222555812599603e+04 1.033347997481216973e+00 6.105433279400616746e-03
6.001222559293334780e+04 1.028308932224331951e+00 6.098462292602696219e-03
6.001222562774069957e+04 1.023105075255693386e+00 6.089914812223686837e-03
6.001222566254805133e+04 1.023604255444307665e+00 6.108107907749273091e-03
6.001222569735540310e+04 1.034373795893653192e+00 6.188599325305305619e-03
6.001222573216275487e+04 1.039752206798518763e+00 6.211500942629830102e-03
6.001222576697010663e+04 1.029753890566815766e+00 6.103023861611113141e-03
6.001222580177745840e+04 1.039343774490383732e+00 6.161396226660497202e-03
6.001222583658481017e+04 1.029653416011515832e+00 6.085922168795244828e-03
6.001222587139216193e+04 1.024490416530599246e+00 6.075871575862370859e-03
6.001222590619951370e+04 1.023853249012731004e+00 6.095803235380174018e-03
6.001222594100686547e+04 1.011448185179176784e+00 6.001755614825143165e-03
6.001222597581421724e+04 1.020781165294163184e+00 6.067866254289576260e-03
6.001222601062156900e+04 1.022450982772434402e+00 6.050761851338291517e-03
6.001222604542892077e+04 1.022571607275967409e+00 6.039312456969404830e-03
6.001222608023627254e+04 1.030844083151060131e+00 6.108656999444612642e-03
6.001222611504361703e+04 1.026811646882475282e+00 6.054667868211220487e-03
6.001222614985096880e+04 1.024595481605861558e+00 6.050203142720878176e-03
6.001222618465832056e+04 1.034334363237437548e+00 6.093507174229482147e-03
6.001222621946567961e+04 1.028527226967264285e+00 6.083819241827969834e-03
6.001222625427302410e+04 1.023530702731989317e+00 6.014013432447567684e-03
6.001222628908037586e+04 1.032572118294407870e+00 6.122216712504470991e-03
6.001222632388772763e+04 1.029222630210002931e+00 6.090345731879549633e-03
6.001222635869507940e+04 1.020896087871428604e+00 6.012799262515181563e-03
6.001222639350242389e+04 1.030708539069783436e+00 6.096758863870506244e-03
6.001222642830977566e+04 1.020909417392013463e+00 6.040763856312857637e-03
6.001222646311712742e+04 1.007893083049851812e+00 5.945235575628077425e-03
6.001222649792448647e+04 1.040501568924851572e+00 6.138997196885704125e-03
6.001222653273183823e+04 1.045933889929552052e+00 6.151353169187734164e-03
6.001222656753918272e+04 1.046110792665081668e+00 6.174779700071807848e-03
6.001222660234653449e+04 1.019502725252862563e+00 6.021036149510174650e-03
6.001222663715388626e+04 1.030296486830581060e+00 6.046106414429029165e-03
6.001222667196123803e+04 1.035253312789965907e+00 6.157029093405320432e-03
6.001222670676858979e+04 1.040842461839287747e+00 6.151603828441494504e-03
6.001222674157594156e+04 1.034628496345229687e+00 6.144164735855842108e-03
6.001222677638329333e+04 1.051275973222643545e+00 6.224507641546227384e-03
6.001222681119064509e+04 1.042427152260069434e+00 6.173440442292714263e-03
6.001222684599799686e+04 1.044530689160086068e+00 6.142498509982463953e-03
6.001222688080534863e+04 1.044300466447431797e+00 6.140584903774944786e-03
6.001222691561270040e+04 1.036204763404280138e+00 6.083325397026016768e-03
6.001222695042005216e+04 1.041218610130784983e+00 6.151528652772909368e-03
6.001222698522740393e+04 1.044506343384855374e+00 6.180049560559354969e-03
6.001222702003475570e+04 1.036466065309290530e+00 6.131283654257096809e-03
6.001222705484210746e+04 1.030219346964523108e+00 6.099180995787262596e-03
6.001222708964945923e+04 1.024657741471900696e+00 6.042692676949272361e-03
6.001222712445681100e+04 1.027663398438916076e+00 6.060416693471248201e-03
6.001222715926416276e+04 1.020012091793691233e+00 6.002662963466000312e-03
6.001222719407151453e+04 1.026714856015995991e+00 6.060448792468025626e-03
6.001222722887885902e+04 1.033986352782985785e+00 6.159766940114502418e-03
6.001222726368621079e+04 1.033091185902403897e+00 6.078485140631738684e-03
6.001222729849356983e+04 1.038775046445750805e+00 6.179327508171457255e-03
6.001222733330092160e+04 1.048163097643801001e+00 6.172150935982520167e-03
6.001222736810826609e+04 1.024447192747252044e+00 6.017027034052969958e-03
6.001222740291561786e+04 1.017040892652498307e+00 6.050218378402821666e-03
6.001222743772296963e+04 1.018404159326258052e+00 6.057599925143502054e-03
6.001222747253032139e+04 1.017418895625552100e+00 6.063348289740460445e-03
6.001222750733766588e+04 1.029062365202387808e+00 6.130627436875767805e-03
6.001222754214501765e+04 1.025188052276894357e+00 6.054924388701142177e-03
6.001222757695237669e+04 1.018333130451033020e+00 6.006123621395173529e-03
6.001222761175972846e+04 1.022760799029184708e+00 6.055001473877847512e-03
6.001222764656708023e+04 1.020141837086705694e+00 6.040687224409794012e-03
6.001222768137442472e+04 1.015830372658316660e+00 6.029551198734813509e-03
6.001222771618177649e+04 1.004170990009861431e+00 5.969532312083084685e-03
6.001222775098912825e+04 1.017683698229556288e+00 6.004985673956301367e-03
6.001222778579648002e+04 1.013973021784779105e+00 6.017492556892913881e-03
6.001222782060383179e+04 1.020765611855975141e+00 6.062569532739164706e-03
6.001222785541118355e+04 1.019792500211716746e+00 6.022615623860022929e-03
6.001222789021853532e+04 1.008118865620335480e+00 5.974256619354258689e-03
6.001222792502588709e+04 1.000838770611834683e+00 5.962913887959735496e-03
6.001222795983323886e+04 1.003305406750590878e+00 5.988126812460428661e-03
6.001222799464059062e+04 1.009997410717544009e+00 6.059706954120515875e-03
6.001222802944794239e+04 1.004335282570299359e+00 5.987830784879550651e-03
6.001222806425529416e+04 1.004784256615498972e+00 6.013575827945352205e-03
6.001222809906264592e+04 9.934443537771735500e-01 5.977175852401614940e-03
6.001222813386999769e+04 9.866179294963137725e-01 5.927448649020850176e-03
6.001222816867734946e+04 9.962481292611274908e-01 5.941556871180145132e-03
6.001222820348470123e+04 9.916578449577426735e-01 5.908468472749355341e-03
6.001222823829205299e+04 9.910084244463615022e-01 5.898930101482711269e-03
6.001222827309940476e+04 9.970014681393020162e-01 5.947176991428293827e-03
6.001222830790674925e+04 1.006936624476374886e+00 6.050495828205625093e-03
6.001222834271410102e+04 9.980747160891385583e-01 5.966643646815013649e-03
6.001222837752145279e+04 9.990042501517910623e-01 5.954967729751128695e-03
6.001222841232881183e+04 9.854010725393301806e-01 5.909835868108946275e-03
6.001222844713615632e+04 9.840589389538646481e-01 5.901742846566581345e-03
6.001222848194350809e+04 9.899941628311819120e-01 5.942103430973776426e-03
6.001222851675085985e+04 9.901071851167290161e-01 5.933800609300506242e-03
6.001222855155821162e+04 9.920868898595911478e-01 5.915168877585614583e-03
6.001222858636556339e+04 9.894143005310106487e-01 5.882183252351267516e-03
6.001222862117290788e+04 9.925441086860180562e-01 5.933058881000136293e-03
6.001222865598025965e+04 9.884685654543478028e-01 5.893507052727286165e-03
6.001222869078761869e+04 9.812207784165384306e-01 5.905654781546369921e-03
6.001222872559497046e+04 9.909016518494888626e-01 5.926935723992209429e-03
6.001222876040231495e+04 9.788910886312376380e-01 5.859574363049831723e-03
6.001222879520966671e+04 9.932798159591850196e-01 5.991919729382220484e-03
6.001222883001701848e+04 9.927942785667190906e-01 5.929935783689512484e-03
6.001222886482437025e+04 9.899332141060749324e-01 5.921257558328461672e-03
6.001222889963172202e+04 9.845505154746549970e-01 5.854929032019612692e-03
6.001222893443907378e+04 9.881708664153213695e-01 5.905656177733597384e-03
6.001222896924642555e+04 9.939070262474561934e-01 5.932641268663860039e-03
6.001222900405377732e+04 9.974507607966761613e-01 5.925678680329910658e-03
6.001222903886112908e+04 1.009746953421313487e+00 6.011032531299093616e-03
6.001222907366848085e+04 1.001808083604401656e+00 5.968498367418653694e-03
6.001222910847583262e+04 9.985906361379617291e-01 5.936074568174644003e-03
6.001222914328318438e+04 9.978273914212998363e-01 5.980048906093665337e-03
6.001222917809053615e+04 9.952401358302702672e-01 5.936189114467325077e-03
6.001222921289788792e+04 9.922740011596764553e-01 5.886802699129022910e-03
6.001222924770523969e+04 1.004279198704488119e+00 6.030505994367782799e-03
6.001222928251259145e+04 1.010042161219262491e+00 5.998384811952451288e-03
6.001222931731994322e+04 1.009440004120772949e+00 5.983109395892586418e-03
6.001222935212729499e+04 1.010115330422530322e+00 6.020721836825216472e-03
6.001222938693463948e+04 9.930619345502317286e-01 5.992959592201359958e-03
6.001222942174199125e+04 1.000285371345949637e+00 5.954233984909511335e-03
6.001222945654934301e+04 1.003113298106941720e+00 5.978940818918468923e-03
6.001222949135669478e+04 1.003581623450026106e+00 6.022120475405829884e-03
6.001222952616404655e+04 1.008052147908273577e+00 5.980545308118562220e-03
6.001222956097139831e+04 1.011474230121194751e+00 5.992435610673828295e-03
6.001222959577875008e+04 9.975661087069502830e-01 5.964759287636715694e-03
6.001222963058610185e+04 1.006773404330627786e+00 5.980450761244562180e-03
6.001222966539344634e+04 1.011027588908960384e+00 6.008965567387058136e-03
6.001222970020079811e+04 1.006156231948918345e+00 6.052161852270337115e-03
6.001222973500814987e+04 9.999791436740156358e-01 5.975211584003770927e-03
6.001222976981550164e+04 1.000850924562264765e+00 5.959901926262910210e-03
6.001222980462285341e+04 1.004517754741568458e+00 5.969892735940239385e-03
6.001222983943020517e+04 1.010832675097867339e+00 6.025205233548687825e-03
6.001222987423755694e+04 1.001797889434142608e+00 5.915931807759131425e-03
6.001222990904490871e+04 1.007713167033301493e+00 5.987026841103402532e-03
6.001222994385226048e+04 9.992065477063191148e-01 5.925320238267852910e-03
6.001222997865961224e+04 9.998401754289484300e-01 5.997739466305809265e-03
6.001223001346696401e+04 1.006707459966150298e+00 5.965771343766458797e-03
6.001223004827431578e+04 1.012925434840897143e+00 6.016666492670199283e-03
6.001223008308166754e+04 1.006123762094430107e+00 5.984288816049065929e-03
6.001223011788901931e+04 9.939972300221391333e-01 5.904770145103651474e-03
6.001223015269637108e+04 9.912874417735773047e-01 5.895089090093998292e-03
6.001223018750372285e+04 9.968795716186962252e-01 5.956513105450028135e-03
6.001223022231107461e+04 1.002348341385538744e+00 5.995101658895423541e-03
6.001223025711842638e+04 1.007919347740967586e+00 6.036550344668989432e-03
6.001223029192577815e+04 1.005003173850264053e+00 6.014101210640575290e-03
6.001223032673312991e+04 9.994348231878046329e-01 5.983154916668158123e-03
6.001223036154048168e+04 9.941701663475739359e-01 5.944909800076627303e-03
6.001223039634783345e+04 9.896898312959997446e-01 5.890983805971685035e-03
6.001223043115517794e+04 9.883117671020358319e-01 5.896389473450222747e-03
6.001223046596252971e+04 9.906742479051159345e-01 5.932928821508660217e-03
6.001223050076988147e+04 9.890820865345734125e-01 5.921537574688148786e-03
6.001223053557723324e+04 9.910376082833652900e-01 5.928109470911674221e-03
6.001223057038458501e+04 1.001915199784669364e+00 5.990065742258774556e-03
6.001223060519193677e+04 9.958958796905462707e-01 5.962300707875607328e-03
6.001223063999928854e+04 9.889777524818276211e-01 5.922982779044734351e-03
6.001223067480663303e+04 9.894342247775693711e-01 5.973321042326337066e-03
6.001223070961398480e+04 9.735411654225530897e-01 5.846177470513411363e-03
6.001223074442133657e+04 9.877725364801770436e-01 5.997418135782719290e-03
6.001223077922868833e+04 9.843415887541766551e-01 5.919033825948386701e-03
6.001223081403604010e+04 9.881179635039397668e-01 5.932973582191861800e-03
6.001223084884339187e+04 9.871159752563049006e-01 5.906867134733272823e-03
6.001223088365074364e+04 9.780418097546840217e-01 5.864643934786469698e-03
6.001223091845809540e+04 9.879701700035184997e-01 5.905026831911071999e-03
6.001223095326544717e+04 9.788292207566213765e-01 5.871322803995633957e-03
6.001223098807279894e+04 9.753362804621180659e-01 5.861944325553980484e-03
6.001223102288015070e+04 9.738631769190099208e-01 5.894527135532550560e-03
6.001223105768750247e+04 9.815141013114713209e-01 5.952074497568046567e-03
6.001223109249485424e+04 9.749818947922839207e-01 5.882529939257935374e-03
6.001223112730220600e+04 9.701770314788338290e-01 5.861031479308330926e-03
6.001223116210955777e+04 9.868447809288428685e-01 5.947998055866424681e-03
6.001223119691690954e+04 9.811061430519818494e-01 5.924978987477186841e-03
6.001223123172426131e+04 9.700218728217312458e-01 5.888593767924009230e-03
6.001223126653161307e+04 9.724716405038288380e-01 5.876407963095265155e-03
6.001223130133896484e+04 9.716113333137188501e-01 5.927073562400498284e-03
6.001223133614631661e+04 9.725647583993566325e-01 5.861339867889755854e-03
6.001223137095366837e+04 9.663847754443994909e-01 5.831595488647118609e-03
6.001223140576102014e+04 9.659944097604764579e-01 5.832326546768915390e-03
6.001223144056837191e+04 9.625218739749927810e-01 5.794014849734093094e-03
6.001223147537572368e+04 9.610688829130376032e-01 5.835702531672445556e-03
6.001223151018306817e+04 9.672086702027821170e-01 5.833245259922494909e-03
6.001223154499041993e+04 9.706520114952514877e-01 5.852565615223162022e-03
6.001223157979777170e+04 9.633761802869306168e-01 5.829904340943938348e-03
6.001223161460512347e+04 9.646213041012777767e-01 5.796181698200217336e-03
6.001223164941247524e+04 9.731848220700308749e-01 5.897551060495132350e-03
6.001223168421982700e+04 9.686386587305446660e-01 5.851425241093340113e-03
6.001223171902717877e+04 9.658442835744646127e-01 5.816974505407969745e-03
6.001223175383452326e+04 9.613917682980267498e-01 5.833236002900810992e-03
6.001223178864187503e+04 9.599993095591534686e-01 5.782992817898926358e-03
6.001223182344922679e+04 9.675244841219945435e-01 5.875330935904483909e-03
6.001223185825657856e+04 9.557334017594290021e-01 5.767942185650912039e-03
6.001223189306393033e+04 9.682935350324034518e-01 5.864130319154871318e-03
6.001223192787128210e+04 9.571581205861658947e-01 5.747710996408925480e-03
6.001223196267863386e+04 9.520671537342327850e-01 5.732946043733471754e-03
6.001223199748598563e+04 9.492493836289782605e-01 5.785546463205138226e-03
6.001223203229333740e+04 9.531694211003155504e-01 5.781544520123575726e-03
6.001223206710068916e+04 9.520812648243146548e-01 5.776449630028738721e-03
6.001223210190804093e+04 9.616817696118565850e-01 5.815027473508840167e-03
6.001223213671539270e+04 9.471088730682409862e-01 5.782988668223828024e-03
6.001223217152274447e+04 9.569845080622718658e-01 5.805806292629927395e-03
6.001223220633009623e+04 9.587594583207106336e-01 5.767010509261129292e-03
6.001223224113744800e+04 9.513951724041929126e-01 5.765063898606843408e-03
6.001223227594479977e+04 9.586887845358862403e-01 5.835774500231049461e-03
6.001223231075215153e+04 9.588730239232295949e-01 5.874606390632523822e-03
6.001223234555950330e+04 9.603807823784430431e-01 5.871010886633228065e-03
6.001223238036685507e+04 9.561679667105507097e-01 5.763853769468403263e-03
6.001223241517420684e+04 9.622670476948146367e-01 5.863007087271825991e-03
6.001223244998155860e+04 9.546444468777754988e-01 5.811237533960750962e-03
6.001223248478891037e+04 9.480696426342720695e-01 5.740760309852255966e-03
6.001223251959626214e+04 9.576188682977959665e-01 5.845585633483714634e-03
6.001223255440361390e+04 9.566206043016611815e-01 5.830549856440775044e-03
6.001223258921095839e+04 9.549273442379895283e-01 5.787789247412221567e-03
6.001223262401831016e+04 9.550658281333073152e-01 5.758912552509164000e-03
6.001223265882566193e+04 9.561399112809993994e-01 5.736216532491881029e-03
6.001223269363301370e+04 9.621817064998883229e-01 5.797268314070021245e-03
6.001223272844036546e+04 9.572008790719670479e-01 5.787300615158916424e-03
6.001223276324771723e+04 9.482367723311018182e-01 5.772413254865875476e-03
6.001223279805506172e+04 9.604172229292294860e-01 5.791814769773483834e-03
6.001223283286241349e+04 9.643915056948558773e-01 5.824488588703212975e-03
6.001223286766976526e+04 9.689831984374512874e-01 5.838380763324312397e-03
6.001223290247711702e+04 9.667765545344048084e-01 5.839048387322095732e-03
6.001223293728446879e+04 9.612755788473354990e-01 5.813370382799577622e-03
6.001223297209182056e+04 9.689723599541338883e-01 5.853537364709791684e-03
6.001223300689917232e+04 9.466688424904020627e-01 5.730239866210909243e-03
6.001223304170652409e+04 9.606628637296327211e-01 5.849599545576739633e-03
6.001223307651387586e+04 9.688134783128210525e-01 5.855045954452429112e-03
6.001223311132122763e+04 9.744068428860184206e-01 5.889063993356806470e-03
6.001223314612857939e+04 9.810419179024121306e-01 5.941612589138659493e-03
6.001223318093593116e+04 9.703170927616985297e-01 5.902529890938383941e-03
6.001223321574328293e+04 9.810599310357953629e-01 5.901626652490736015e-03
6.001223325055063469e+04 9.768884075799153521e-01 5.925976172848570860e-03
6.001223328535798646e+04 9.738421888423191008e-01 5.832765442166472879e-03
6.001223332016533823e+04 9.729920746560537514e-01 5.852037398841945619e-03
6.001223335497268999e+04 9.746535230216052392e-01 5.873317996930528008e-03
6.001223338978004176e+04 9.776738676822003260e-01 5.891051510361463607e-03
6.001223342458739353e+04 9.788961519379574261e-01 5.917412810772521535e-03
6.001223345939473802e+04 9.790266426850945392e-01 5.900949547543105425e-03
6.001223349420208979e+04 9.766440598487281521e-01 5.887590538353977554e-03
6.001223352900944883e+04 9.709153612527805510e-01 5.888247673942911126e-03
6.001223356381680060e+04 9.827146023095156835e-01 5.974169787935244488e-03
6.001223359862414509e+04 9.817964520317351562e-01 5.913848010859147110e-03
6.001223363343149686e+04 9.733728325005823745e-01 5.831801913340760833e-03
6.001223366823884862e+04 9.867156196797991496e-01 5.938082565104440581e-03
6.001223370304620039e+04 9.775036433776254086e-01 5.886345038028407105e-03
6.001223373785354488e+04 9.872782432172840794e-01 5.937294621707851945e-03
6.001223377266089665e+04 9.850863108927905287e-01 5.944707017894483234e-03
6.001223380746825569e+04 9.810363293855103306e-01 5.915818894668475360e-03
6.001223384227560018e+04 9.984692792607549050e-01 6.017472901934485703e-03
6.001223387708295195e+04 9.888913196723304599e-01 5.960265238319695756e-03
6.001223391189030372e+04 9.946523228538538541e-01 5.977665387329631971e-03
6.001223394669765548e+04 9.918632024627694888e-01 6.030032436235344129e-03
6.001223398150500725e+04 9.893319559831565968e-01 5.969010326013066657e-03
6.001223401631235902e+04 9.895028622241982541e-01 6.002997332677999232e-03
6.001223405111971078e+04 1.006029874571607641e+00 6.138076686802723322e-03
6.001223408592706255e+04 1.005733652896829255e+00 6.141705373929533078e-03
6.001223412073441432e+04 1.004889139375369833e+00 6.086447659343503444e-03
6.001223415554176609e+04 1.019855902379380064e+00 6.145883195304108378e-03
6.001223419034911785e+04 1.006841963117109939e+00 6.086673809729974821e-03
6.001223422515646962e+04 1.009284640859377191e+00 6.076639058774528646e-03
6.001223425996382139e+04 1.007563879006060814e+00 6.045093458264039210e-03
6.001223429477117315e+04 1.001609286099921059e+00 5.994278431239789991e-03
6.001223432957852492e+04 9.965884167207840205e-01 5.989132783259092443e-03
6.001223436438587669e+04 9.988773859872170924e-01 6.002185374719856865e-03
6.001223439919322846e+04 1.004759312543743732e+00 6.017842221819416811e-03
6.001223443400058022e+04 1.005563822665293205e+00 6.027306669943463188e-03
6.001223446880793199e+04 1.013003751885074299e+00 6.088107965641612399e-03
6.001223450361528376e+04 1.001849674739399676e+00 6.031610546954214308e-03
6.001223453842263552e+04 1.004899658281138475e+00 6.041340033850884847e-03
6.001223457322998729e+04 1.008902870625245862e+00 6.051649174371591042e-03
6.001223460803733906e+04 1.010583050422974249e+00 6.111078943934191050e-03
6.001223464284469082e+04 1.007036743371467979e+00 6.096268923814636073e-03
6.001223467765204259e+04 1.002804519498619262e+00 6.029320217045016847e-03
6.001223471245938708e+04 9.990500040165271045e-01 6.024409185077789566e-03
6.001223474726673885e+04 1.005342879789559829e+00 6.030988213751304131e-03
6.001223478207409062e+04 9.963236260011945067e-01 5.990658150767522866e-03
6.001223481688144238e+04 9.897796353910240930e-01 5.953265517244601436e-03
6.001223485168878688e+04 9.937344616727030733e-01 5.953018418496990559e-03
6.001223488649613864e+04 9.914680491409730845e-01 5.952012655753226474e-03
6.001223492130349769e+04 1.008525555852364697e+00 6.123266390146031406e-03
6.001223495611084945e+04 9.807698558936799316e-01 5.880455307821507577e-03
6.001223499091819394e+04 9.969047107947346387e-01 6.019404813628044179e-03
6.001223502572554571e+04 9.872031336160180803e-01 5.961861781602850741e-03
6.001223506053289748e+04 1.000263041141388198e+00 6.008531693887275010e-03
6.001223509534024925e+04 1.002667295369533029e+00 6.081925545326369309e-03
6.001223513014760101e+04 9.924202818221398159e-01 6.044987994696859532e-03
6.001223516495495278e+04 9.891718929545485484e-01 5.997733227800189186e-03
6.001223519976230455e+04 9.884568873267619571e-01 6.001413001424429731e-03
6.001223523456965631e+04 9.922561911535420220e-01 6.051670803068524319e-03
6.001223526937700808e+04 9.859916648599166278e-01 5.958641876195574193e-03
6.001223530418435985e+04 9.796135569325539194e-01 5.900009080391879247e-03
6.001223533899171161e+04 9.812790978377073925e-01 5.968889536285988499e-03
6.001223537379906338e+04 9.849702462756309007e-01 5.944787250914846180e-03
6.001223540860641515e+04 9.941373300801672475e-01 6.011002899966102174e-03
6.001223544341376692e+04 9.824310606311236205e-01 5.906657564879408927e-03
6.001223547822111868e+04 9.816989804331097691e-01 5.950374833016127893e-03
6.001223551302847045e+04 9.866977349348839965e-01 6.011010102672911630e-03
6.001223554783582222e+04 9.909511685084565480e-01 5.986322822099473216e-03
6.001223558264317398e+04 9.807003767214510503e-01 5.948089945396906747e-03
6.001223561745052575e+04 9.850785496266133423e-01 5.936762602295259615e-03
6.001223565225787752e+04 9.867730469768588586e-01 6.031837443586988284e-03
6.001223568706522201e+04 9.742683625054271435e-01 5.940504814348132427e-03
6.001223572187257378e+04 9.814715664234925363e-01 5.931515230471237632e-03
6.001223575667993282e+04 9.820793188595674517e-01 5.892387650601584557e-03
6.001223579148727731e+04 9.819699307499221153e-01 5.926986014744648618e-03
6.001223582629462908e+04 9.861141666334649614e-01 6.018725143690654804e-03
6.001223586110198084e+04 9.650604312725542533e-01 5.860967116143097656e-03
6.001223589590932534e+04 9.811537870533344474e-01 5.938995781733348925e-03
6.001223593071667710e+04 9.811336888690335156e-01 5.895187920158714498e-03
6.001223596552402887e+04 9.817639890427699578e-01 5.952426508560212416e-03
6.001223600033138064e+04 9.775240012118130428e-01 5.903904325392330885e-03
6.001223603513873240e+04 9.577510175806223103e-01 5.794697836404101056e-03
6.001223606994608417e+04 9.686876225851803746e-01 5.889841223873073552e-03
6.001223610475343594e+04 9.730713989002556241e-01 5.865996100742007675e-03
6.001223613956078771e+04 9.701632802975567182e-01 5.884806192077837381e-03
6.001223617436813947e+04 9.773947848113665460e-01 5.867751140932520038e-03
6.001223620917549124e+04 9.728755262794555048e-01 5.897914433987351025e-03
6.001223624398284301e+04 9.691573749518492820e-01 5.851391130048171074e-03
6.001223627879019477e+04 9.641368500627657268e-01 5.891659576256628832e-03
6.001223631359754654e+04 9.625016867753353189e-01 5.887468482822151052e-03
6.001223634840489831e+04 9.621875065265972360e-01 5.837616913465232607e-03
6.001223638321225008e+04 9.639605691287732592e-01 5.917179447324412596e-03
6.001223641801960184e+04 9.789500589097236416e-01 5.920641039992253357e-03
6.001223645282695361e+04 9.761370728492334559e-01 5.890701039513075027e-03
6.001223648763430538e+04 9.789465242413095680e-01 5.927385196241191125e-03
6.001223652244165714e+04 9.577992441030616089e-01 5.787187994434088087e-03
6.001223655724900891e+04 9.723973665713231407e-01 5.922409668942787454e-03
6.001223659205636068e+04 9.808403002048444730e-01 5.927454471471211433e-03
6.001223662686371244e+04 9.656499826207854964e-01 5.923340457465780563e-03
6.001223666167106421e+04 9.784449885601894659e-01 6.005463089772369173e-03
6.001223669647841598e+04 9.816187871291440770e-01 5.979312277688280872e-03
6.001223673128576775e+04 9.661916590403973881e-01 5.840387028909021713e-03
6.001223676609311224e+04 9.727610025793976822e-01 5.959239184629472157e-03
6.001223680090046400e+04 9.725123493604065361e-01 5.953960951902997727e-03
6.001223683570782305e+04 9.608455703588446584e-01 5.834339290526490036e-03
6.001223687051516754e+04 9.694437941648241797e-01 5.932205769952444974e-03
6.001223690532251931e+04 9.807829677509277699e-01 5.949733832746250013e-03
6.001223694012987107e+04 9.792192523256889602e-01 5.981564933435099159e-03
6.001223697493722284e+04 9.754687283796872332e-01 6.000901909944164614e-03
6.001223700974456733e+04 9.835894645380423018e-01 5.988623072100311175e-03
6.001223704455191910e+04 9.836676963659714001e-01 5.963559802342589290e-03
6.001223707935927087e+04 9.858243210348783814e-01 6.003811307451882052e-03
6.001223711416662991e+04 9.727052014616082154e-01 5.895283888880342021e-03
6.001223714897397440e+04 9.833373200350828958e-01 5.954645066345909399e-03
6.001223718378132617e+04 9.883238397414353393e-01 5.962746391051123446e-03
6.001223721858867793e+04 9.987119198170084644e-01 6.073518483512762786e-03
6.001223725339602970e+04 9.879987805409171653e-01 6.007005133093485175e-03
6.001223728820338147e+04 9.978124049916304861e-01 6.044919318905842866e-03
6.001223732301073323e+04 9.995262283787466062e-01 6.029931706126879717e-03
6.001223735781808500e+04 9.914884352977115789e-01 5.973138722518866149e-03
6.001223739262543677e+04 9.960773866070270488e-01 5.953371267216673104e-03
6.001223742743278854e+04 9.854009577934639275e-01 5.938442197883739282e-03
6.001223746224014030e+04 1.011716636046957607e+00 6.046441456816279737e-03
6.001223749704749207e+04 1.003535640804173790e+00 5.980194810093998267e-03
6.001223753185484384e+04 1.014083224944726247e+00 6.084309491431921617e-03
6.001223756666219560e+04 9.942329112694188176e-01 5.976898569009964600e-03
6.001223760146954737e+04 9.938623540331861239e-01 5.974786489911058061e-03
6.001223763627689914e+04 1.001948530578704810e+00 5.969705856901818229e-03
6.001223767108425091e+04 9.993371305116369729e-01 6.003322371661300866e-03
6.001223770589160267e+04 1.005007889854167891e+00 6.040317435719830784e-03
6.001223774069895444e+04 1.012253185828315472e+00 6.092034978941163019e-03
6.001223777550630621e+04 1.018747522441177278e+00 6.163024277978559895e-03
6.001223781031365070e+04 1.001799890045627528e+00 6.034795730691245273e-03
6.001223784512100247e+04 1.007239882247088936e+00 6.068908950659819557e-03
6.001223787992835423e+04 1.006934252750879555e+00 6.143652629204357334e-03
6.001223791473570600e+04 1.020389506447309858e+00 6.212185972099045633e-03
6.001223794954305777e+04 1.013558810948029798e+00 6.170953617384350963e-03
6.001223798435040953e+04 1.022150121234322473e+00 6.286434415540512188e-03
6.001223801915776130e+04 1.025155413189076770e+00 6.305779662643840912e-03
6.001223805396510579e+04 1.013489779508231381e+00 6.197336101040359577e-03
6.001223808877245756e+04 1.024109196763682395e+00 6.235894281405618932e-03
6.001223812357980933e+04 1.011989469803213471e+00 6.239119681749443792e-03
6.001223815838716109e+04 1.012767240042580674e+00 6.170521500946891599e-03
6.001223819319451286e+04 1.021510218585194751e+00 6.235809898829002690e-03
6.001223822800186463e+04 1.033495850040658359e+00 6.247945396879442045e-03
6.001223826280921639e+04 1.024561601016026557e+00 6.213686397676460721e-03
6.001223829761656816e+04 1.028978638943051749e+00 6.276462392232748898e-03
6.001223833242391993e+04 1.016490191452425584e+00 6.215037314734119488e-03
6.001223836723127170e+04 1.033332219562850929e+00 6.361546736517805986e-03
6.001223840203862346e+04 1.027758605007035975e+00 6.368756362984556198e-03
6.001223843684597523e+04 1.030274999243969924e+00 6.430067368221202041e-03
6.001223847165332700e+04 1.039431126498487901e+00 6.616748445260052340e-03
6.001223850646067876e+04 1.022540110561556581e+00 6.459031540419071099e-03
6.001223854126803053e+04 1.016307128907949719e+00 6.333931982451091076e-03
6.001223857607538230e+04 1.021138378135614477e+00 6.310997793689506960e-03
6.001223861088273406e+04 1.022409013174899517e+00 6.307324325579392009e-03
6.001223864569008583e+04 1.014414663512019033e+00 6.295987963768818509e-03
6.001223868049743760e+04 1.018987098218658627e+00 6.268712356777518188e-03
6.001223871530478937e+04 1.015548671616769649e+00 6.174056224024024840e-03
6.001223875011214113e+04 1.011451161316452074e+00 6.208691494888093736e-03
6.001223878491948562e+04 1.025684976988881392e+00 6.358813112927137745e-03
6.001223881972683739e+04 1.004072221792971620e+00 6.156552894958533528e-03
6.001223885453418916e+04 1.002015233203765954e+00 6.137915363080569814e-03
6.001223888934154093e+04 1.016173647159212212e+00 6.332419799036701109e-03
6.001223892414889269e+04 1.018372378469581507e+00 6.271743651292125896e-03
6.001223895895624446e+04 1.017097303798913055e+00 6.272383254645731883e-03
6.001223899376359623e+04 1.019128405211453980e+00 6.307294597655718933e-03
6.001223902857094799e+04 1.016210322225513885e+00 6.225744518390461703e-03
6.001223906337829249e+04 1.019948789857654026e+00 6.347132763400202549e-03
6.001223909818564425e+04 1.012960983668947046e+00 6.187817822229497132e-03
6.001223913299299602e+04 1.007752456764467563e+00 6.163055041530450702e-03
6.001223916780034779e+04 1.013385976395076327e+00 6.230925712655762533e-03
6.001223920260769955e+04 1.015903169014084506e+00 6.194836165980138060e-03
6.001223923741505132e+04 1.022539700310325372e+00 6.371214040402931045e-03
6.001223927222240309e+04 1.018352616177151893e+00 6.325703030128867511e-03
6.001223930702975485e+04 1.017141760279508755e+00 6.416749799088155258e-03
6.001223934183710662e+04 1.011436583612756568e+00 6.214516043648417136e-03
6.001223937664445839e+04 1.001869027789953570e+00 6.317775254493326019e-03
6.001223941145181016e+04 9.993714377785372083e-01 6.265824309828195784e-03
6.001223944625916192e+04 9.932134356175092993e-01 6.145013763448216489e-03
6.001223948106651369e+04 1.001382277231214202e+00 6.095617597014020908e-03
6.001223951587386546e+04 9.996315003428110080e-01 6.162347151371958681e-03
6.001223955068121722e+04 9.989792285282825812e-01 6.247451754018034861e-03
6.001223958548856899e+04 1.010581794047362703e+00 6.297495343435534527e-03
6.001223962029592076e+04 9.899894964366010575e-01 6.058360290573073029e-03
6.001223965510327253e+04 1.003890658352447618e+00 6.180757823955944537e-03
6.001223968991062429e+04 9.994310619124047168e-01 6.174293045120077782e-03
6.001223972471797606e+04 1.005532232187661190e+00 6.208090958655964817e-03
6.001223975952532783e+04 9.906382061538026029e-01 6.118806749128282915e-03
6.001223979433267959e+04 9.887967946774258721e-01 6.080456822700241841e-03
6.001223982914003136e+04 9.868274320298633384e-01 6.032660269956597460e-03
6.001223986394738313e+04 9.853217401046471258e-01 6.063396022991780765e-03
6.001223989875473490e+04 9.964517779394209684e-01 6.205408255868314314e-03
6.001223993356207939e+04 9.892683338490534384e-01 6.088529791212131913e-03
6.001223996836943115e+04 1.010729568535492007e+00 6.228631318362386031e-03
6.001224000317678292e+04 1.005952129680442342e+00 6.165572486819701978e-03
6.001224003798413469e+04 9.972556215070949026e-01 6.132973550944035082e-03
6.001224007279148645e+04 1.000817050274668052e+00 6.396319738558797589e-03
6.001224010759883822e+04 9.985083948584109192e-01 6.368004158216550997e-03
6.001224014240618999e+04 9.930344001369160178e-01 6.446965179803693449e-03
6.001224017721354176e+04 9.998117336566679780e-01 6.481109850197552640e-03
6.001224021202088625e+04 1.009646585595952661e+00 6.626239812106783644e-03
6.001224024682823801e+04 1.016946024483200928e+00 6.569107606286262759e-03
6.001224028163558978e+04 1.011594477998274400e+00 6.681452904075292978e-03
6.001224031644294155e+04 1.007819865496218492e+00 6.452001373914889246e-03
6.001224035125029332e+04 1.005958810305175977e+00 6.441055708319251560e-03
6.001224038605764508e+04 1.016354868545032764e+00 6.616249821711989512e-03
6.001224042086499685e+04 1.011705272886723073e+00 6.747421858721546969e-03
6.001224045567234862e+04 1.010659292423843336e+00 6.702717191945094764e-03
6.001224049047970038e+04 1.021824063879054112e+00 6.666696955288128716e-03
6.001224052528705215e+04 1.009808939673710881e+00 6.639063135031160467e-03
6.001224056009440392e+04 1.017951935141395703e+00 6.547690077406650641e-03
6.001224059490175568e+04 1.028090648111849248e+00 6.758920613751328264e-03
6.001224062970910745e+04 1.009594116636695960e+00 6.794587863915950432e-03
6.001224066451645922e+04 9.988969939151121080e-01 6.714340830996133082e-03
6.001224069932381099e+04 1.005968455415638063e+00 6.606969771519752462e-03
6.001224073413116275e+04 1.010343826137464207e+00 6.542387067348828973e-03
6.001224076893851452e+04 1.006611134524100670e+00 6.451588217662877593e-03
6.001224080374586629e+04 9.923605779539214078e-01 6.400814183951443817e-03
6.001224083855321805e+04 9.980502412588981853e-01 6.505412727280085461e-03
6.001224087336056982e+04 1.010838847712534516e+00 6.551052891400260814e-03
6.001224090816792159e+04 9.958488062278327835e-01 6.394056339932535638e-03
6.001224094297527336e+04 1.001171942421208882e+00 6.497845022294002938e-03
6.001224097778262512e+04 1.021365135054800310e+00 6.533606781917726709e-03
6.001224101258996961e+04 1.013300608244789291e+00 6.388090727567923358e-03
6.001224104739732138e+04 1.000280744978067959e+00 6.245203326110921639e-03
6.001224108220467315e+04 1.004075187734831287e+00 6.274598697249706043e-03
6.001224111701202492e+04 1.007408613813010501e+00 6.280232446982318521e-03
6.001224115181937668e+04 1.015528807187570104e+00 6.565991046474665450e-03
6.001224118662672845e+04 1.015512065611238635e+00 6.384573123498361868e-03
6.001224122143408022e+04 1.006338585385991413e+00 6.226510397054667995e-03
6.001224125624143198e+04 1.021168448569175879e+00 6.406105075906079645e-03
6.001224129104877647e+04 1.010006966766454628e+00 6.277329945056800940e-03
6.001224132585612824e+04 1.011031160184438615e+00 6.328044927743278585e-03
6.001224136066348001e+04 1.023375039208169301e+00 6.467601827170034630e-03
6.001224139547083178e+04 1.021837121375980928e+00 6.742482827266065709e-03
6.001224143027818354e+04 1.012735426936824723e+00 6.398083406810216311e-03
6.001224146508553531e+04 1.015988770613219128e+00 6.375779624487044363e-03
6.001224149989288708e+04 1.027590371159450955e+00 6.537507189129246679e-03
6.001224153470023884e+04 1.028015879784254905e+00 6.528797403852553208e-03
6.001224156950759061e+04 1.035764923348375444e+00 6.746256501036144819e-03
6.001224160431494238e+04 1.030452169096008008e+00 6.550530392316125487e-03
6.001224163912229415e+04 1.034813105580048020e+00 6.593937343257393231e-03
6.001224167392964591e+04 1.037826822436668239e+00 6.615820752032870559e-03
6.001224170873699768e+04 1.020645709137478097e+00 6.359479855369339941e-03
6.001224174354434945e+04 1.043736994916845573e+00 6.636606698152105327e-03
6.001224177835170121e+04 1.043865151872235941e+00 6.722092215179881550e-03
6.001224181315905298e+04 1.054166644869575009e+00 6.826963371693922297e-03
6.001224184796639747e+04 1.032989833441488203e+00 6.546412196518866869e-03
6.001224188277374924e+04 1.032612414068154072e+00 6.738422924206433594e-03
6.001224191758110101e+04 1.035240155388574834e+00 6.616468231602903871e-03
6.001224195238846005e+04 1.032858756061377559e+00 6.412754791400329495e-03
6.001224198719580454e+04 1.060194575979337195e+00 6.680345951360381826e-03
6.001224202200315631e+04 1.052001176190153098e+00 6.463181166573573645e-03
6.001224205681050807e+04 1.047651549014888328e+00 6.451007441035778132e-03
6.001224209161785984e+04 1.038003780561983724e+00 6.390928271883026222e-03
6.001224212642520433e+04 1.031466022374690983e+00 6.416581595502690756e-03
6.001224216123255610e+04 1.042907004872654309e+00 6.412166641125971282e-03
6.001224219603990787e+04 1.037827443271654992e+00 6.372855231666117032e-03
6.001224223084725963e+04 1.061199242056469760e+00 6.495078990112433497e-03
6.001224226565461140e+04 1.055337893864013221e+00 6.544240124142655136e-03
6.001224230046196317e+04 1.044540224920966764e+00 6.392119015472911073e-03
6.001224233526931494e+04 1.040494342073775336e+00 6.392602831154729943e-03
6.001224237007666670e+04 1.035467286912189921e+00 6.411196902430720511e-03
6.001224240488401847e+04 1.040647141653151309e+00 6.420148364993459589e-03
6.001224243969137024e+04 1.041536012349848050e+00 6.481586092619382768e-03
6.001224247449872200e+04 1.055481377189199987e+00 6.624564632545199699e-03
6.001224250930607377e+04 1.052839758182080976e+00 6.600835420561329027e-03
6.001224254411342554e+04 1.042463833330747214e+00 6.482819200169804251e-03
6.001224257892077731e+04 1.037784361043695647e+00 6.526213243896664476e-03
6.001224261372812907e+04 1.042968669074435972e+00 6.425186872213438892e-03
6.001224264853548084e+04 1.034301157711775998e+00 6.365652082039793651e-03
6.001224268334283261e+04 1.025705820238144828e+00 6.369662326353596818e-03
6.001224271815018437e+04 1.043667700293177125e+00 6.534268646551145282e-03
6.001224275295753614e+04 1.053526056066916405e+00 6.646824973711740539e-03
6.001224278776488791e+04 1.045915132853102225e+00 6.602438903565585604e-03
6.001224282257223967e+04 1.046359736184926614e+00 6.550508766208328580e-03
6.001224285737959144e+04 1.037382536995277382e+00 6.537323802668589846e-03
6.001224289218693593e+04 1.038159828621344705e+00 6.502489133966551579e-03
6.001224292699428770e+04 1.049938136364506613e+00 6.592026279644809007e-03
6.001224296180163947e+04 1.035727968186333170e+00 6.408925598903033281e-03
6.001224299660899123e+04 1.052044153225457856e+00 6.574405403953453332e-03
6.001224303141634300e+04 1.055118963275806232e+00 6.562891775324838570e-03
6.001224306622368749e+04 1.055423977118141510e+00 6.492541693618806599e-03
6.001224310103103926e+04 1.044320486113514246e+00 6.446970364985349020e-03
6.001224313583839103e+04 1.028736621123997663e+00 6.434308330283082696e-03
6.001224317064574279e+04 1.035553969732044166e+00 6.358395852047896840e-03
6.001224320545309456e+04 1.038413644637417033e+00 6.410811104012521452e-03
6.001224324026044633e+04 1.047090741308235762e+00 6.412489567873247941e-03
6.001224327506779809e+04 1.038012834154283137e+00 6.361203692550928233e-03
6.001224330987514986e+04 1.044787146104567022e+00 6.446719598585053980e-03
6.001224334468250163e+04 1.033871577171191936e+00 6.339680708495052004e-03
6.001224337948985340e+04 1.027827092121494479e+00 6.294042198197615130e-03
6.001224341429720516e+04 1.030653998438545660e+00 6.335149952227748897e-03
6.001224344910455693e+04 1.038225161435520905e+00 6.382777559218405158e-03
6.001224348391190870e+04 1.040459771703380332e+00 6.449745721884128646e-03
6.001224351871926046e+04 1.033831840110268852e+00 6.336956001610240946e-03
6.001224355352661223e+04 1.030280359654687450e+00 6.331120386843872017e-03
6.001224358833396400e+04 1.018697203706293353e+00 6.291694981601717029e-03
6.001224362314131577e+04 1.014569215376839750e+00 6.184667790099867939e-03
6.001224365794866753e+04 1.014108867232117239e+00 6.225487913693950395e-03
6.001224369275601930e+04 1.017296847795015724e+00 6.254452589338500498e-03
6.001224372756337107e+04 1.029859364398358013e+00 6.384852035746418734e-03
6.001224376237072283e+04 1.024973951381653148e+00 6.215256314474947551e-03
6.001224379717807460e+04 1.026088792893272039e+00 6.314540136322211762e-03
6.001224383198542637e+04 1.006281098479448577e+00 6.251337785834736732e-03
6.001224386679277814e+04 1.015412801149429223e+00 6.266713044349838183e-03
6.001224390160012990e+04 1.011017608421825864e+00 6.207746662117494610e-03
6.001224393640747439e+04 1.012112700327416848e+00 6.330924363443731634e-03
6.001224397121482616e+04 1.009126356287554538e+00 6.267706619216753018e-03
6.001224400602217793e+04 1.009304859108436592e+00 6.256152719878364452e-03
6.001224404082952969e+04 1.026253293804784805e+00 6.414078283603794235e-03
6.001224407563688146e+04 1.031048091423511615e+00 6.407549030417153402e-03
6.001224411044423323e+04 1.010136403885047329e+00 6.275976741973295255e-03
6.001224414525158500e+04 1.014121566459069701e+00 6.374550888374783987e-03
6.001224418005892949e+04 1.006385656408930185e+00 6.259456957472371401e-03
6.001224421486628125e+04 9.919303994790007462e-01 6.150079448801096249e-03
6.001224424967363302e+04 1.010456546913365727e+00 6.311577638187201508e-03
6.001224428448098479e+04 1.008973697605585640e+00 6.233717445718879938e-03
6.001224431928833656e+04 1.013789276256172878e+00 6.357131306577274224e-03
6.001224435409568832e+04 1.002987590405999274e+00 6.297711295323508811e-03
6.001224438890304009e+04 9.859125445273410060e-01 6.125799580602642701e-03
6.001224442371039186e+04 1.004090773416701721e+00 6.354606993780528845e-03
6.001224445851774362e+04 1.004321762163669307e+00 6.306933136500432295e-03
6.001224449332509539e+04 1.012069917716193146e+00 6.221627343424326710e-03
6.001224452813244716e+04 1.005621813468090320e+00 6.234045652419241586e-03
6.001224456293979893e+04 1.002010525693335596e+00 6.198459556564715235e-03
6.001224459774715069e+04 9.984741204616303101e-01 6.178578420138290152e-03
6.001224463255450246e+04 9.953594280434504560e-01 6.255823138774245333e-03
6.001224466736185423e+04 9.967373123911649202e-01 6.240017105598460144e-03
6.001224470216920599e+04 1.000513955810218292e+00 6.195731282156603965e-03
6.001224473697655776e+04 1.009436943977644274e+00 6.288535811110504761e-03
6.001224477178390953e+04 1.005029725835730359e+00 6.158912084361037147e-03
6.001224480659126129e+04 1.001203342541768793e+00 6.244490509707360630e-03
6.001224484139861306e+04 9.945815877256094506e-01 6.252185646722864878e-03
6.001224487620596483e+04 1.003940298507462581e+00 6.313612246109834465e-03
6.001224491101331660e+04 1.001656960954849351e+00 6.208549353931130770e-03
6.001224494582066836e+04 1.001278092863171043e+00 6.204827881363047214e-03
6.001224498062801285e+04 1.008308239494786873e+00 6.255872919660432005e-03
6.001224501543536462e+04 1.007849304451406969e+00 6.212244658916168602e-03
6.001224505024271639e+04 1.009583193621859998e+00 6.342364138161703073e-03
6.001224508505006816e+04 1.002193168315290261e+00 6.249187865606579267e-03
6.001224511985741992e+04 1.002885572484401688e+00 6.248395248057402214e-03
6.001224515466477169e+04 1.005492060819806355e+00 6.328348657652685047e-03
6.001224518947212346e+04 1.012453216550371238e+00 6.369134139841282904e-03
6.001224522427946795e+04 1.006167307091373031e+00 6.359790745668301992e-03
6.001224525908681971e+04 1.027129911770253035e+00 6.410997834434139717e-03
6.001224529389417148e+04 1.013694234551288709e+00 6.330313287363528545e-03
6.001224532870152325e+04 1.007941337238683621e+00 6.268418032686380072e-03
6.001224536350887502e+04 1.003123016944430512e+00 6.240690668214259225e-03
6.001224539831622678e+04 1.002967785005075996e+00 6.243727778206109059e-03
6.001224543312357855e+04 9.953778615387525175e-01 6.216061321838467491e-03
6.001224546793093032e+04 1.006419547133262871e+00 6.203053136001022115e-03
6.001224550273828208e+04 1.014993056047983400e+00 6.244879186749164798e-03
6.001224553754563385e+04 1.017730306429893927e+00 6.308413878205419538e-03
6.001224557235298562e+04 1.012889192523924065e+00 6.276673557681638690e-03
6.001224560716033739e+04 1.010174381121520026e+00 6.247467491318286874e-03
6.001224564196768915e+04 1.006822676334871547e+00 6.234428562753812492e-03
6.001224567677504092e+04 1.022820093400901964e+00 6.409600090852582074e-03
6.001224571158239269e+04 1.008692693832492049e+00 6.252655887272578518e-03
6.001224574638974445e+04 1.019975402578380486e+00 6.422665988266527785e-03
6.001224578119709622e+04 1.022554212661983541e+00 6.436146394332767189e-03
6.001224581600444799e+04 1.018640387214930332e+00 6.470294669064149268e-03
6.001224585081179248e+04 1.020543076485641132e+00 6.622597262642944752e-03
6.001224588561914425e+04 1.019228815192445792e+00 6.422597806179861091e-03
6.001224592042649601e+04 1.020050356284624371e+00 6.349121938099659690e-03
6.001224595523384778e+04 1.025758731471522855e+00 6.328134287711280163e-03
6.001224599004120682e+04 1.013133201722775212e+00 6.185326977522379553e-03
6.001224602484855131e+04 1.021436195497545718e+00 6.308778564839995218e-03
6.001224605965590308e+04 1.009712994444271095e+00 6.206329904407895809e-03
6.001224609446325485e+04 1.008812869873740414e+00 6.267712129820682786e-03
6.001224612927060662e+04 1.010936506400508694e+00 6.249946075580868968e-03
6.001224616407795838e+04 1.017425510196996230e+00 6.326310129757181482e-03
6.001224619888530287e+04 1.017561028367680809e+00 6.302451174806183130e-03
6.001224623369265464e+04 1.012265910953054737e+00 6.340741879281770223e-03
6.001224626850001368e+04 1.008295922557528312e+00 6.166230347135006479e-03
6.001224630330735818e+04 1.003871482046305275e+00 6.178506579397770489e-03
6.001224633811470994e+04 1.022637125232709998e+00 6.288150170837185707e-03
6.001224637292206171e+04 1.007656671464686182e+00 6.234502929959898423e-03
6.001224640772941348e+04 1.012199258008250613e+00 6.205520380335665699e-03
6.001224644253676524e+04 1.015522803663547746e+00 6.250516987707811604e-03
6.001224647734411701e+04 1.012617832996523637e+00 6.422384848037205295e-03
6.001224651215146878e+04 1.001894431026035592e+00 6.285662499744559123e-03
6.001224654695882055e+04 1.003853468293725015e+00 6.243619833471159876e-03
6.001224658176617231e+04 9.995382794138578664e-01 6.205478997864556125e-03
6.001224661657352408e+04 1.018684486097831687e+00 6.297383962403143437e-03
6.001224665138087585e+04 9.859611735462566751e-01 6.073873879003737451e-03
6.001224668618822761e+04 9.990525504785835453e-01 6.151772013566360504e-03
6.001224672099557938e+04 1.005105424491764099e+00 6.155124997697272553e-03
6.001224675580293115e+04 1.010186786789925462e+00 6.260749271321840344e-03
6.001224679061028291e+04 9.939330330158696603e-01 6.130568336577482333e-03
6.001224682541763468e+04 9.873336039383436846e-01 6.075541223748432383e-03
6.001224686022498645e+04 9.902766167840019174e-01 6.129199134153641426e-03
6.001224689503233822e+04 9.917014098438329261e-01 6.105291545383083850e-03
6.001224692983968998e+04 9.998356973685360582e-01 6.268385069924048772e-03
6.001224696464704175e+04 9.972757535112897198e-01 6.239792353895181470e-03
6.001224699945438624e+04 9.893970091989893190e-01 6.291479150881898984e-03
6.001224703426173801e+04 9.860151342830574261e-01 6.264592924026808445e-03
6.001224706906909705e+04 9.814294555746403415e-01 6.089551475086242387e-03
6.001224710387644882e+04 9.791640998261393891e-01 6.255264887484194604e-03
6.001224713868379331e+04 9.870818748685835642e-01 6.472129506329344847e-03
6.001224717349114508e+04 9.815079256747060166e-01 6.285615560486205664e-03
6.001224720829849684e+04 9.845480660378177484e-01 6.406378007277104165e-03
6.001224724310584861e+04 9.647498757877670528e-01 6.241026206273956461e-03
6.001224727791319310e+04 9.680354582192673973e-01 6.261311097753181724e-03
6.001224731272054487e+04 9.781788717834092317e-01 6.241004682284580912e-03
6.001224734752790391e+04 9.715891831497355247e-01 6.033102688209306640e-03
6.001224738233524840e+04 9.695964217581313216e-01 6.032362535109535122e-03
6.001224741714260017e+04 9.717663528237138193e-01 6.191755212470680114e-03
6.001224745194995194e+04 9.692528580414596640e-01 6.327662170989453022e-03
6.001224748675730370e+04 9.761975742550955681e-01 6.246564816078322563e-03
6.001224752156465547e+04 9.806589192716305137e-01 6.229739438593977739e-03
6.001224755637200724e+04 9.801485619871740385e-01 6.130590296283324261e-03
6.001224759117935901e+04 9.796880860860378570e-01 6.307509475915010731e-03
6.001224762598671077e+04 9.694182494355160218e-01 6.081034745175878387e-03
6.001224766079406254e+04 9.636038988834125796e-01 6.052820973120218509e-03
6.001224769560141431e+04 9.542972218920222627e-01 5.970099439115730301e-03
6.001224773040876607e+04 9.696818289438865479e-01 6.042680221340286303e-03
6.001224776521611784e+04 9.621793384088938028e-01 6.070413946586960922e-03
6.001224780002346961e+04 9.620358437055492873e-01 6.024855168338425632e-03
6.001224783483082138e+04 9.637740637693182899e-01 6.046707247919240816e-03
6.001224786963817314e+04 9.627962696873735293e-01 6.074337331641403541e-03
6.001224790444552491e+04 9.561989697157823320e-01 6.002605525586757543e-03
6.001224793925287668e+04 9.564815312837791073e-01 5.994022278024992677e-03
6.001224797406022844e+04 9.500186919137911801e-01 5.990116062189194956e-03
6.001224800886757293e+04 9.584328739867871150e-01 6.046894939305398793e-03
6.001224804367492470e+04 9.534992621673273883e-01 5.946923748459756638e-03
6.001224807848227647e+04 9.580369955137403304e-01 5.986708306625275824e-03
6.001224811328962824e+04 9.615410184815850192e-01 5.952922030779845067e-03
6.001224814809698000e+04 9.513141073133077885e-01 5.874433340304601424e-03
6.001224818290433177e+04 9.619131466630940208e-01 5.935973691655084539e-03
6.001224821771168354e+04 9.720571751314245335e-01 6.049340920981407729e-03
6.001224825251903530e+04 9.591784579919369058e-01 5.966377954347951498e-03
6.001224828732638707e+04 9.583439308473016283e-01 5.961141134846394130e-03
6.001224832213373156e+04 9.538325697741588671e-01 5.952478153291755787e-03
6.001224835694108333e+04 9.599808659702662172e-01 6.025873812878087925e-03
6.001224839174843510e+04 9.530002147215892450e-01 5.958420699407340065e-03
6.001224842655578686e+04 9.492035450445213129e-01 5.919700726791340614e-03
6.001224846136313863e+04 9.468182286599584607e-01 5.920159908496276831e-03
6.001224849617049040e+04 9.583055600645146166e-01 5.971335163784639855e-03
6.001224853097784217e+04 9.520231975747991404e-01 5.951420137756299224e-03
6.001224856578519393e+04 9.593798460405836837e-01 6.064779393827164633e-03
6.001224860059254570e+04 9.631520142567751019e-01 5.985192351421019311e-03
6.001224863539989747e+04 9.682720256328635200e-01 6.080100464482376781e-03
6.001224867020724923e+04 9.714890702307646952e-01 6.064024610045227331e-03
6.001224870501460100e+04 9.650909494540257372e-01 6.019932399250558369e-03
6.001224873982195277e+04 9.613156895616159492e-01 6.006224114368430636e-03
6.001224877462930453e+04 9.585343800881078735e-01 5.948855904781141790e-03
6.001224880943665630e+04 9.547597965171797929e-01 5.892730097136755774e-03
6.001224884424400807e+04 9.504361569715005231e-01 5.868618955927612166e-03
6.001224887905135984e+04 9.612662057713455832e-01 5.947923540777842570e-03
6.001224891385871160e+04 9.558786252657679450e-01 5.894741424220109778e-03
6.001224894866606337e+04 9.626385045735207369e-01 5.949478193638380735e-03
6.001224898347341514e+04 9.527193103925777340e-01 5.910565545314788553e-03
6.001224901828076690e+04 9.507351894973919970e-01 5.899593021686530894e-03
6.001224905308811140e+04 9.578541386712273731e-01 5.912051016550871549e-03
6.001224908789546316e+04 9.800833776178274892e-01 6.055104244674538831e-03
6.001224912270281493e+04 9.774628408655012812e-01 6.156359575287065518e-03
6.001224915751016670e+04 9.721646087680355652e-01 6.031430461616741311e-03
6.001224919231751846e+04 9.654408322496749184e-01 5.976491123985370156e-03
6.001224922712487023e+04 9.697861640462472899e-01 6.114923125154323076e-03
6.001224926193222200e+04 9.667939105226811547e-01 6.073720564304876599e-03
6.001224929673957377e+04 9.780595078666948217e-01 6.135462177114403386e-03
6.001224933154691826e+04 9.735357751307358587e-01 6.088852635104651662e-03
6.001224936635427002e+04 9.800610607117934414e-01 6.137940567831109105e-03
6.001224940116162179e+04 9.935837092354692368e-01 6.180003370793623121e-03
6.001224943596897356e+04 9.741530510227731643e-01 6.069433942829015327e-03
6.001224947077632532e+04 9.748229438272058012e-01 6.054383054179234870e-03
6.001224950558367709e+04 9.779026276114957117e-01 6.083494308107143152e-03
6.001224954039102886e+04 9.691620439974424350e-01 6.022727250169590194e-03
6.001224957519838063e+04 9.697455295735901704e-01 5.973709038128619843e-03
6.001224961000573239e+04 9.837094434991752179e-01 6.056757448233809731e-03
6.001224964481308416e+04 9.869891156108027142e-01 6.108211098310872139e-03
6.001224967962043593e+04 1.003566177896395573e+00 6.244998950080193206e-03
6.001224971442778769e+04 9.882777861506485406e-01 6.216687130172895287e-03
6.001224974923513946e+04 9.893352691871343252e-01 6.230547600810664582e-03
6.001224978404249123e+04 9.888034226935505933e-01 6.266333771678020761e-03
6.001224981884984300e+04 9.978714219533081353e-01 6.342620288179884672e-03
6.001224985365719476e+04 9.907941024991925305e-01 6.076740124343091992e-03
6.001224988846454653e+04 9.994962347442223338e-01 6.159392492394165884e-03
6.001224992327189830e+04 1.001877577066561997e+00 6.187994552293097153e-03
6.001224995807925006e+04 1.003818442800005650e+00 6.270626563999934060e-03
6.001224999288660183e+04 9.990641362394975244e-01 6.266826420801474909e-03
6.001225002769395360e+04 9.882764326636381824e-01 6.220571766649258226e-03
6.001225006250129809e+04 1.002786244749604538e+00 6.246361421341046008e-03
6.001225009730864986e+04 1.012302736386280211e+00 6.268520703587342549e-03
6.001225013211600162e+04 1.021490653649244074e+00 6.374528584678152213e-03
6.001225016692334611e+04 1.015802574521715851e+00 6.291663052511928256e-03
6.001225020173069788e+04 1.010279104412215689e+00 6.253622381677360204e-03
6.001225023653804965e+04 1.002125200272667049e+00 6.187837360254971539e-03
6.001225027134540869e+04 1.001914247270810465e+00 6.219833653434135058e-03
6.001225030615275318e+04 1.011019409948832104e+00 6.234780499363774819e-03
6.001225034096010495e+04 1.018244075153555528e+00 6.300069339082565133e-03
6.001225037576745672e+04 1.025082027358101833e+00 6.268905497310575496e-03
6.001225041057480848e+04 1.033085224639423538e+00 6.366794243948747760e-03
6.001225044538216025e+04 1.018977860325598783e+00 6.247894298476151277e-03
6.001225048018951202e+04 1.018335758142368652e+00 6.308816242217555117e-03
6.001225051499686379e+04 1.024287459175742043e+00 6.328578920430337484e-03
6.001225054980421555e+04 1.014317408667356979e+00 6.250342202927613826e-03
6.001225058461156732e+04 1.020281638082685127e+00 6.184582239710220523e-03
6.001225061941891909e+04 1.021938614438182791e+00 6.243702694251128220e-03
6.001225065422627085e+04 1.033219843930076376e+00 6.306846873213537569e-03
6.001225068903362262e+04 1.026953975916212070e+00 6.364696564231824005e-03
6.001225072384097439e+04 1.026433635695541691e+00 6.309293579925195211e-03
6.001225075864832615e+04 1.019149919351322930e+00 6.240354887558824219e-03
6.001225079345567792e+04 1.014731523262869306e+00 6.231615217436627108e-03
6.001225082826302969e+04 1.022752483631998999e+00 6.379773391643632496e-03
6.001225086307038146e+04 1.022149292580516011e+00 6.291602284539757513e-03
6.001225089787773322e+04 1.019519716381982466e+00 6.313181771994838022e-03
6.001225093268508499e+04 1.027079949738708420e+00 6.265525577505690058e-03
6.001225096749243676e+04 1.029567206192821827e+00 6.319542396853460725e-03
6.001225100229978125e+04 1.030224735021892712e+00 6.338089730684444249e-03
6.001225103710713302e+04 1.030918022403216616e+00 6.354341058249459405e-03
6.001225107191448478e+04 1.029985039162192972e+00 6.319236793401392972e-03
6.001225110672184383e+04 1.027941148113153069e+00 6.229783528844816919e-03
6.001225114152918832e+04 1.024998294855359982e+00 6.244752960949172781e-03
6.001225117633654008e+04 1.014894449808209087e+00 6.228844156691693348e-03
6.001225121114388457e+04 1.016813761578587494e+00 6.199675026539791176e-03
6.001225124595123634e+04 1.015529982630368089e+00 6.255428572189678828e-03
6.001225128075858811e+04 9.950234518956948548e-01 6.137860473557042729e-03
6.001225131556593988e+04 1.019263543150895401e+00 6.243071808830207015e-03
6.001225135037329164e+04 1.022213718616869160e+00 6.245996826288425889e-03
6.001225138518064341e+04 1.023747383517080278e+00 6.435212853654953200e-03
6.001225141998799518e+04 1.013653217011995622e+00 6.217255735977714193e-03
6.001225145479534694e+04 1.009934651060496513e+00 6.185675189997027514e-03
6.001225148960269871e+04 1.017714333797301141e+00 6.320347085289106104e-03
6.001225152441005048e+04 1.010244358280565580e+00 6.207885255223326640e-03
6.001225155921740225e+04 9.986583770205139654e-01 6.096806354018601513e-03
6.001225159402475401e+04 1.003848133102199558e+00 6.194181358505298357e-03
6.001225162883210578e+04 1.002481669682645071e+00 6.245202855830958230e-03
6.001225166363945755e+04 9.832557138791913065e-01 6.038007338668494907e-03
6.001225169844680931e+04 9.851449325781717059e-01 6.084280712206246305e-03
6.001225173325416108e+04 9.905018743316860164e-01 6.076633773715483730e-03
6.001225176806151285e+04 9.951865934620505172e-01 6.151210425239880472e-03
6.001225180286886462e+04 9.981249891291112952e-01 6.137619195070121922e-03
6.001225183767621638e+04 9.993831970434924328e-01 6.118862880653323788e-03
6.001225187248356815e+04 9.989354257162752493e-01 6.085582786098568155e-03
6.001225190729091992e+04 9.889493839060098379e-01 6.069868952202378543e-03
6.001225194209827168e+04 9.843947774222459035e-01 6.127643618601132450e-03
6.001225197690562345e+04 9.861483569127722504e-01 6.073800921374493920e-03
6.001225201171297522e+04 9.932428267772140940e-01 6.080188085012148622e-03
6.001225204652031971e+04 1.000905620419650477e+00 6.240305412920594229e-03
6.001225208132767148e+04 9.958140728878704939e-01 6.095912038876445671e-03
6.001225211613502324e+04 9.880789789310944204e-01 6.053248974453299958e-03
6.001225215094237501e+04 1.000993725784541155e+00 6.159290402214479161e-03
6.001225218574972678e+04 9.887362493680375009e-01 6.084592970867096565e-03
6.001225222055707854e+04 9.853398551380085912e-01 5.990222942233492526e-03
6.001225225536443031e+04 9.844943601643838527e-01 6.048226358320282596e-03
6.001225229017177480e+04 9.813731572830465266e-01 6.114979807057698870e-03
6.001225232497912657e+04 9.859228963802232348e-01 6.027660563723813945e-03
6.001225235978647834e+04 9.940321425798603894e-01 6.092619340181448621e-03
6.001225239459383010e+04 9.985387424825353797e-01 6.196541199946686666e-03
6.001225242940118187e+04 1.000321373241835010e+00 6.137934599755096553e-03
6.001225246420853364e+04 9.860696759315535909e-01 6.097632994643878077e-03
6.001225249901588541e+04 9.908815492974981654e-01 6.067469077996968940e-03
6.001225253382323717e+04 9.911366033525396135e-01 6.128972702144475267e-03
6.001225256863058894e+04 9.954391927110480820e-01 6.147149227139201734e-03
6.001225260343794071e+04 1.001778085144475972e+00 6.170518371501872504e-03
6.001225263824529247e+04 9.925082994240503886e-01 6.080339542501147880e-03
6.001225267305264424e+04 9.924920503550115347e-01 6.100240080634095584e-03
6.001225270785999601e+04 9.880731439623878787e-01 6.104156138680156239e-03
6.001225274266734777e+04 9.947772075937298952e-01 6.124563948486173685e-03
6.001225277747469954e+04 9.834154217694027755e-01 6.044597304875044125e-03
6.001225281228205131e+04 1.001244522163423634e+00 6.157692739340755485e-03
6.001225284708940308e+04 9.998343935054362364e-01 6.109867914401409354e-03
6.001225288189675484e+04 9.870077536614512148e-01 6.093544988110530247e-03
6.001225291670410661e+04 9.852816034137377166e-01 6.070475598021823557e-03
6.001225295151145838e+04 9.877107049132654026e-01 6.060557121504213211e-03
6.001225298631880287e+04 9.913720797200882284e-01 6.175672972243289455e-03
6.001225302112615464e+04 9.827321411411148455e-01 6.094302956229919258e-03
6.001225305593350640e+04 9.860910917756479099e-01 6.088521611364482861e-03
6.001225309074085817e+04 9.967864885656338991e-01 6.133386363728491990e-03
6.001225312554820994e+04 9.904685441010917524e-01 6.060505228417042978e-03
6.001225316035556170e+04 9.906560835928865938e-01 6.112807174738331926e-03
6.001225319516291347e+04 9.903222467265648810e-01 6.126216260367287059e-03
6.001225322997026524e+04 9.938299833261807770e-01 6.200423805765688592e-03
6.001225326477760973e+04 9.915061325127443315e-01 6.142052428221761277e-03
6.001225329958496150e+04 9.957971435267614080e-01 6.185481631656917362e-03
6.001225333439231326e+04 9.919376337296994528e-01 6.118867959653471328e-03
6.001225336919966503e+04 1.002108888659429375e+00 6.116066475591809722e-03
6.001225340400701680e+04 9.959392036712586549e-01 6.214446709373756123e-03
6.001225343881436856e+04 1.006332796079747904e+00 6.245245041402240974e-03
6.001225347362172033e+04 1.004962477325092474e+00 6.223372544507715411e-03
6.001225350842907210e+04 9.948803487390099898e-01 6.151545443901626845e-03
6.001225354323642387e+04 1.000050633265007649e+00 6.092923191792666907e-03
6.001225357804377563e+04 1.009859308042446058e+00 6.347927360093721071e-03
6.001225361285112740e+04 1.017961630314487387e+00 6.316217973134285665e-03
6.001225364765847917e+04 1.008358211036115115e+00 6.275472123952270144e-03
6.001225368246583093e+04 1.013051582693904606e+00 6.258744671533849474e-03
6.001225371727318270e+04 1.003116206721778481e+00 6.208606302735784552e-03
6.001225375208053447e+04 1.003404097531885864e+00 6.461807550897207160e-03


==> figures/ground-folded/20230309_tic3788_b.dat <==
6.001318405135815556e+04 1.649019213133821049e+00 1.785149187679533136e-02
6.001318414110651065e+04 1.685600022262064179e+00 1.560076971442299863e-02
6.001318424549384508e+04 1.659536619573227290e+00 1.515047359505568118e-02
6.001318434988116496e+04 1.654224812864308891e+00 1.511359807121535545e-02
6.001318445426850667e+04 1.624626335630605212e+00 1.465187749996296578e-02
6.001318455865584110e+04 1.664325820668454803e+00 1.498389957426315630e-02
6.001318466304316826e+04 1.659120580200388995e+00 1.554364015279824894e-02
6.001318476743050269e+04 1.634062823341077442e+00 1.504162879931899427e-02
6.001318487181782257e+04 1.623980621719822492e+00 1.502678958356667809e-02
6.001318497620515700e+04 1.618909138657490754e+00 1.489849841050618073e-02
6.001318508059249871e+04 1.632230844630065070e+00 1.506451181130474132e-02
6.001318518497983314e+04 1.656754614605062459e+00 1.533179307339156867e-02
6.001318528936716029e+04 1.670167659692392892e+00 1.542384286930461625e-02
6.001318539375449473e+04 1.685241472475515145e+00 1.521436868084510841e-02
6.001318549814181461e+04 1.678969930025846269e+00 1.539386255252221149e-02
6.001318560252915631e+04 1.675796584345825346e+00 1.551734813163630974e-02
6.001318570691649074e+04 1.635914000201877272e+00 1.531567924033212270e-02
6.001318581130381790e+04 1.651519910655079748e+00 1.560031420049871193e-02
6.001318591569115233e+04 1.640661159558000959e+00 1.526846957093447657e-02
6.001318602007847221e+04 1.638746640587098291e+00 1.522242085551860774e-02
6.001318612446580664e+04 1.680507367012586961e+00 1.593996953153532445e-02
6.001318622885314835e+04 1.688411545501333100e+00 1.555681848490860983e-02
6.001318633324048278e+04 1.674592202415891684e+00 1.509965405298667636e-02
6.001318643762780994e+04 1.713353037868205808e+00 1.582622034651073178e-02
6.001318654201514437e+04 1.713508080105157205e+00 1.543644701033942621e-02
6.001318664640246425e+04 1.749334958339681112e+00 1.633596833532681425e-02
6.001318675078980596e+04 1.746573693732868637e+00 1.657345559981391811e-02
6.001318685517714039e+04 1.727228133871497429e+00 1.630290066810305416e-02
6.001318695956446754e+04 1.702761523921409115e+00 1.707662191565962467e-02
6.001318706395179470e+04 1.713545944236871899e+00 1.695940512954549617e-02
6.001318716833912185e+04 1.735157338753763101e+00 1.684714633531457159e-02
6.001318727272646356e+04 1.714705747757642174e+00 1.765076203302708840e-02
6.001318737711379799e+04 1.727092425171997458e+00 1.633131597333426291e-02
6.001318748150112515e+04 1.711323303582768629e+00 1.638005376656882089e-02
6.001318758588845958e+04 1.725823051215930271e+00 1.644808635859610832e-02
6.001318769027579401e+04 1.702824717414542111e+00 1.700484336898107005e-02
6.001318779466311389e+04 1.668532255550190246e+00 1.569215677886240390e-02
6.001318789905045560e+04 1.727767765439993886e+00 1.747517783067364591e-02
6.001318800343779003e+04 1.693926915544959888e+00 1.666500154891225813e-02
6.001318810782511719e+04 1.725531923232180631e+00 1.621823643947401666e-02
6.001318821221245162e+04 1.709209181882707096e+00 1.611931144750467296e-02
6.001318831659977150e+04 1.712452229917166058e+00 1.670084745091219083e-02
6.001318842098710593e+04 1.693961596668253522e+00 1.718169479110261133e-02
6.001318852537444764e+04 1.676819880389623707e+00 1.664911927486733070e-02
6.001318862976178207e+04 1.691891891891891930e+00 1.629233791948678928e-02
6.001318873414910922e+04 1.643008115529185131e+00 1.687777782179829614e-02
6.001318883853644365e+04 1.648930269565184181e+00 1.603561452733882897e-02
6.001318894292376353e+04 1.701453135312242404e+00 1.770089446742651243e-02
6.001318904731110524e+04 1.689002293893835605e+00 1.691949841575958458e-02
6.001318915169843967e+04 1.691275036562571055e+00 1.730923496638750100e-02
6.001318925608576683e+04 1.662264972889715198e+00 1.690545193999664145e-02
6.001318936047309398e+04 1.663385780931015967e+00 1.684005778100327450e-02
6.001318946486042114e+04 1.653659333351481742e+00 1.611478350471881940e-02
6.001318956924776285e+04 1.661005865722721131e+00 1.595295739866550364e-02
6.001318967363509728e+04 1.651626128616178413e+00 1.588120455942863135e-02
6.001318977802243171e+04 1.647385380614511785e+00 1.588435554994193852e-02
6.001318988240975887e+04 1.669228761982240350e+00 1.701917112665255610e-02
6.001318998679709330e+04 1.659442901175843810e+00 1.625241255024851422e-02
6.001319009118442045e+04 1.645707084249477203e+00 1.557305518486468837e-02
6.001319019557175488e+04 1.653610430562103550e+00 1.554015857684015560e-02
6.001319029995908932e+04 1.651376571296367723e+00 1.610230772173050842e-02
6.001319040434641647e+04 1.649153650842501984e+00 1.581843287343229904e-02
6.001319050873375090e+04 1.650483755512965445e+00 1.587560778801454936e-02
6.001319061312108533e+04 1.648931780671190284e+00 1.690115236971927518e-02
6.001319071750840521e+04 1.652473215275415352e+00 1.656260847940340189e-02
6.001319082189573965e+04 1.664835942370431088e+00 1.677203589954993565e-02
6.001319092628308135e+04 1.656531041069722932e+00 1.632366875899254888e-02
6.001319103067040851e+04 1.668760929109732061e+00 1.619125293298757928e-02
6.001319113505774294e+04 1.640033787605680748e+00 1.595460178390986639e-02
6.001319123944507737e+04 1.662420012759294075e+00 1.619382239069414378e-02
6.001319134383239725e+04 1.642381106438045801e+00 1.599069891242613922e-02
6.001319144821973896e+04 1.640893064245235511e+00 1.580776862135687202e-02
6.001319155260706611e+04 1.640352256041222034e+00 1.560445641973241815e-02
6.001319165699440055e+04 1.645337633071722649e+00 1.574473315954344824e-02
6.001319176138172770e+04 1.633318357514117247e+00 1.491251613155586409e-02
6.001319186576905486e+04 1.636253196191181480e+00 1.561325891407330455e-02
6.001319197015639656e+04 1.654664339409631868e+00 1.615049917194381554e-02
6.001319207454373100e+04 1.625076085030318529e+00 1.532869383962775535e-02
6.001319217893106543e+04 1.609481777852436180e+00 1.486238523957879656e-02
6.001319228331839258e+04 1.613103242764143186e+00 1.565976321484570041e-02
6.001319238770572701e+04 1.576431829124505635e+00 1.542703929305722955e-02
6.001319249209304689e+04 1.651522825956671880e+00 1.635066465814826939e-02
6.001319259648038860e+04 1.634949742960178032e+00 1.568433312902500418e-02
6.001319270086772303e+04 1.619204479629272164e+00 1.549812353886165055e-02
6.001319280525505746e+04 1.634078417854141207e+00 1.581896543378992839e-02
6.001319290964238462e+04 1.592950088350921334e+00 1.575679409858988383e-02
6.001319301402971905e+04 1.614602186485292190e+00 1.540137595074427337e-02
6.001319311841705348e+04 1.578840532331821755e+00 1.467693984341657265e-02
6.001319322280437336e+04 1.573716235427921495e+00 1.496236867491720045e-02
6.001319332719171507e+04 1.584580215329264963e+00 1.477646986133557098e-02
6.001319343157904223e+04 1.604483787164437514e+00 1.498328923174097223e-02
6.001319353596637666e+04 1.625467575061639414e+00 1.653112418510242765e-02
6.001319364035369654e+04 1.589970523913663669e+00 1.527492606125464489e-02
6.001319374474103824e+04 1.619469369411254300e+00 1.516686933493857636e-02
6.001319384912837268e+04 1.616162936423118035e+00 1.538473513525270148e-02
6.001319395351570711e+04 1.621559276749099165e+00 1.474582140341578786e-02
6.001319405790303426e+04 1.614029435965906423e+00 1.493338960863287677e-02
6.001319416229036869e+04 1.623680770767315540e+00 1.533836155855507893e-02
6.001319426667769585e+04 1.618743335784096571e+00 1.514497771446655927e-02
6.001319437106502301e+04 1.620689122432978246e+00 1.556380746753343973e-02
6.001319447545236471e+04 1.650478767131218216e+00 1.534241405563998781e-02
6.001319457983969914e+04 1.634172204697883712e+00 1.539346028327217945e-02
6.001319468422702630e+04 1.623669492366033751e+00 1.523159457414818320e-02
6.001319478861436073e+04 1.663415358151359102e+00 1.651344792199477274e-02
6.001319489300168061e+04 1.658621671102632478e+00 1.544434064134630850e-02
6.001319499738901504e+04 1.641665450467404419e+00 1.583951583239017261e-02
6.001319510177635675e+04 1.638128237649180141e+00 1.532651364907776544e-02
6.001319520616369118e+04 1.640245561461259216e+00 1.539094499967849985e-02
6.001319531055101834e+04 1.669043797737600476e+00 1.576797234867557962e-02
6.001319541493835277e+04 1.673068151068846765e+00 1.551356857463283105e-02
6.001319551932567265e+04 1.707794551262362459e+00 1.614749129767627939e-02
6.001319562371301436e+04 1.674669621444871082e+00 1.564978128371363394e-02
6.001319572810034879e+04 1.681703544155081387e+00 1.621560410425147702e-02
6.001319583248767594e+04 1.655914350517049272e+00 1.636168840284931911e-02
6.001319593687501037e+04 1.657395089165558000e+00 1.596291729902167555e-02
6.001319604126233025e+04 1.642681455000993163e+00 1.611213710881352276e-02
6.001319614564966469e+04 1.651138104998243650e+00 1.635497960742950813e-02
6.001319625003700639e+04 1.621353536590968147e+00 1.551150373367266543e-02
6.001319635442434083e+04 1.664587978446674388e+00 1.560342121890168771e-02
6.001319645881166798e+04 1.632976448696067617e+00 1.554334456796696920e-02
6.001319656319900241e+04 1.659631407179881002e+00 1.593140789782006295e-02
6.001319666758632229e+04 1.614248519443180818e+00 1.537299553024897014e-02
6.001319677197366400e+04 1.626778310706446629e+00 1.530989542815530853e-02
6.001319687636099843e+04 1.631954592299764473e+00 1.546804232958564479e-02
6.001319698074833286e+04 1.594140155745664256e+00 1.489097842775950753e-02
6.001319708513566002e+04 1.627145669675055029e+00 1.546460554229832710e-02
6.001319718952299445e+04 1.599618993262967859e+00 1.473024887150507951e-02
6.001319729391032888e+04 1.664798553617720556e+00 1.554062010362148097e-02
6.001319739829764876e+04 1.642723354231975019e+00 1.540834812838908115e-02
6.001319750268499047e+04 1.626689450406705095e+00 1.511058655189430507e-02
6.001319760707232490e+04 1.650235877823549968e+00 1.528628171002688330e-02
6.001319771145965206e+04 1.616620747646892564e+00 1.468804653339333445e-02
6.001319781584698649e+04 1.635377794415263653e+00 1.506863142322254802e-02
6.001319792023431364e+04 1.653106224114799128e+00 1.512572272204607167e-02
6.001319802462164080e+04 1.626838780216438352e+00 1.504403673014303479e-02
6.001319812900898251e+04 1.635649367196126969e+00 1.498625777323349742e-02
6.001319823339631694e+04 1.673891495919094252e+00 1.555917147195926345e-02
6.001319833778364409e+04 1.696113920472391179e+00 1.572146136005628247e-02
6.001319844217097852e+04 1.684172162443596132e+00 1.745269604272732186e-02
6.001319854655829840e+04 1.651324586806855566e+00 1.535059503517012015e-02
6.001319865094563283e+04 1.681825783592683310e+00 1.577177457671660038e-02
6.001319875533297454e+04 1.690843461502595568e+00 1.566946827564561981e-02
6.001319885972030897e+04 1.680860647621414294e+00 1.585428417832981246e-02
6.001319896410763613e+04 1.649655314725933186e+00 1.536297788134193855e-02
6.001319906849497056e+04 1.672447680478789556e+00 1.513900685731796834e-02
6.001319917288230499e+04 1.690856645935726377e+00 1.561362134723017978e-02
6.001319927726963215e+04 1.672351033892083727e+00 1.588001503726053573e-02
6.001319938165696658e+04 1.671773036515943778e+00 1.513451123508103430e-02
6.001319948604430101e+04 1.686055297100142791e+00 1.504952276207515566e-02
6.001319959043163544e+04 1.687634494452935341e+00 1.601193866134034346e-02
6.001319969481896260e+04 1.659996321218902837e+00 1.549586467999283096e-02
6.001319979920629703e+04 1.668454984508839001e+00 1.590105470590651507e-02
6.001319990359363146e+04 1.696091025176770906e+00 1.630562716185608718e-02
6.001320000798095134e+04 1.670017497382950911e+00 1.618954855499501674e-02
6.001320011236829305e+04 1.708020917445303155e+00 1.621066261270454750e-02
6.001320021675562748e+04 1.674824612462471718e+00 1.595685016557077049e-02
6.001320032114295464e+04 1.692878907659126853e+00 1.612831319850928716e-02
6.001320042553028907e+04 1.680691229763792593e+00 1.555028080157316341e-02
6.001320052991760895e+04 1.662023957294181287e+00 1.613537954574345221e-02
6.001320063430494338e+04 1.667150205408780339e+00 1.629128773642461031e-02
6.001320073869228509e+04 1.716544988506372826e+00 1.657772317215979244e-02
6.001320084307961952e+04 1.667172588248821308e+00 1.626547375868362885e-02
6.001320094746694667e+04 1.630665247512958604e+00 1.445075129166079227e-02
6.001320105185428110e+04 1.655729339228522390e+00 1.492913509972045027e-02
6.001320115624160826e+04 1.655688173903015592e+00 1.475064479649182241e-02
6.001320126062893542e+04 1.658489762743352580e+00 1.540607955313530626e-02
6.001320136501627712e+04 1.680551872562018545e+00 1.483306875514626109e-02
6.001320146940361155e+04 1.664511823035850435e+00 1.557112848061253420e-02
6.001320157379094599e+04 1.680849262456272530e+00 1.579681524104944654e-02
6.001320167817827314e+04 1.694827645619637169e+00 1.584950106364188538e-02
6.001320178256560757e+04 1.661395313070726854e+00 1.520059464640802216e-02
6.001320188695293473e+04 1.705435828509461960e+00 1.614080972507407966e-02
6.001320199134026916e+04 1.705026243077728543e+00 1.525428834637971957e-02
6.001320209572760359e+04 1.695017792242809795e+00 1.588445955755887415e-02
6.001320220011493075e+04 1.717965491863602923e+00 1.577332863570881857e-02
6.001320230450226518e+04 1.693695082472637559e+00 1.568567978816474626e-02
6.001320240888959961e+04 1.697318340406893444e+00 1.570459302922370265e-02
6.001320251327691949e+04 1.704976783678964658e+00 1.595726366373411559e-02
6.001320261766425392e+04 1.708060521440066148e+00 1.542719450537238975e-02
6.001320272205159563e+04 1.723845797203627850e+00 1.583870049201243496e-02
6.001320282643893006e+04 1.750954216960843191e+00 1.657246682962743717e-02
6.001320293082625722e+04 1.743100620002207668e+00 1.664603583071904910e-02
6.001320303521359165e+04 1.722868165083840664e+00 1.640742622647839433e-02
6.001320313960091153e+04 1.745600808272546933e+00 1.600459713288220412e-02
6.001320324398825323e+04 1.719437213290625710e+00 1.583478627205619355e-02
6.001320334837558767e+04 1.725279880990979064e+00 1.606430972028384183e-02
6.001320345276292210e+04 1.744424588305374613e+00 1.627470445454037851e-02
6.001320355715024925e+04 1.708520127824907586e+00 1.561239850026974532e-02
6.001320366153758368e+04 1.700246413631067322e+00 1.575444439910252126e-02
6.001320376592491812e+04 1.693271486662391467e+00 1.567559640392593781e-02
6.001320387031223800e+04 1.723880482135434988e+00 1.618611506601788652e-02
6.001320397469957970e+04 1.708347421159402524e+00 1.497930131932003438e-02
6.001320407908691413e+04 1.682132050881431473e+00 1.544208618700240558e-02
6.001320418347424857e+04 1.719056128572571840e+00 1.576350074402037629e-02
6.001320428786157572e+04 1.727005093232381938e+00 1.516388634695902023e-02
6.001320439224891015e+04 1.707360245783395847e+00 1.518679434801998088e-02
6.001320449663623731e+04 1.679488563628792175e+00 1.489970454932014118e-02
6.001320460102356446e+04 1.679305240994044546e+00 1.567491062784205635e-02
6.001320470541090617e+04 1.666293190411285874e+00 1.487555682581734838e-02
6.001320480979823333e+04 1.666011878094450394e+00 1.485405978985713214e-02
6.001320491418556776e+04 1.664382057535164883e+00 1.459312838589022464e-02
6.001320501857290219e+04 1.666360413747693503e+00 1.504453942424397589e-02
6.001320512296022207e+04 1.669574578946561916e+00 1.558851429217819433e-02
6.001320522734755650e+04 1.654130462474378893e+00 1.487842307717556281e-02
6.001320533173489821e+04 1.676918914740666233e+00 1.506034555987759843e-02
6.001320543612223264e+04 1.669230500297171682e+00 1.550551230517189551e-02
6.001320554050955980e+04 1.645502381509811984e+00 1.511432215260946621e-02
6.001320564489689423e+04 1.642715544847357378e+00 1.524491549857549116e-02
6.001320574928421411e+04 1.630080400705510524e+00 1.441724360638532883e-02
6.001320585367154854e+04 1.667441526538627317e+00 1.574662249179677176e-02
6.001320595805889025e+04 1.639975589755325425e+00 1.484050747137359225e-02
6.001320606244622468e+04 1.650954151177199458e+00 1.479276595074550775e-02
6.001320616683355911e+04 1.673418618442840788e+00 1.541383510396073138e-02
6.001320627122088626e+04 1.691376264282242747e+00 1.564353996440371111e-02
6.001320637560822070e+04 1.673036068949355970e+00 1.528872601965076267e-02
6.001320647999554058e+04 1.680391702398887688e+00 1.577400263884815371e-02
6.001320658438288228e+04 1.690056491062665645e+00 1.567774285341662702e-02
6.001320668877021672e+04 1.678878753896962284e+00 1.573117846221565655e-02
6.001320679315755115e+04 1.671092987060546653e+00 1.551666053166230602e-02
6.001320689754487830e+04 1.657301320878639572e+00 1.587399586214514879e-02
6.001320700193221273e+04 1.682881186462438672e+00 1.581299219542767545e-02
6.001320710631954717e+04 1.677147947357330304e+00 1.551006410019620772e-02
6.001320721070686704e+04 1.666402450698831972e+00 1.577219029091075572e-02
6.001320731509420875e+04 1.670976894226471554e+00 1.487255845324346633e-02
6.001320741948154318e+04 1.632083462689770448e+00 1.463240890960932315e-02
6.001320752386887034e+04 1.673968079671188658e+00 1.566777709609526101e-02
6.001320762825620477e+04 1.619136154518839632e+00 1.414512991012237438e-02
6.001320773264352465e+04 1.682320218507660448e+00 1.557673290674686274e-02
6.001320783703085908e+04 1.654905265447032869e+00 1.476160322970148861e-02
6.001320794141820079e+04 1.629081108331879246e+00 1.449136160481521649e-02
6.001320804580553522e+04 1.621433767073466425e+00 1.458276979819888262e-02
6.001320815019286238e+04 1.599915557888490714e+00 1.515022922388763529e-02
6.001320825458019681e+04 1.658259194717050411e+00 1.529222725518850946e-02
6.001320835896751669e+04 1.633095853659487728e+00 1.450096855255765364e-02
6.001320846335485112e+04 1.629884649100787897e+00 1.468400221352944915e-02
6.001320856774219283e+04 1.642946991503515086e+00 1.521656355228002272e-02
6.001320867212952726e+04 1.634206432528948039e+00 1.475476453467241753e-02
6.001320877651686169e+04 1.614768510958274561e+00 1.456566939031814743e-02
6.001320888090418885e+04 1.600825242904947210e+00 1.471014673389348971e-02
6.001320898529152328e+04 1.626141054935770658e+00 1.492568693933718146e-02
6.001320908967884316e+04 1.590504246690641832e+00 1.440415483578708078e-02
6.001320919406617759e+04 1.620016543227759120e+00 1.478862430120226994e-02
6.001320929845351930e+04 1.626138128444836850e+00 1.473391005587972209e-02
6.001320940284085373e+04 1.593999733490700565e+00 1.448265696446350038e-02
6.001320950722818816e+04 1.672392213567175157e+00 1.549754674857410468e-02
6.001320961161551531e+04 1.634002509888885957e+00 1.512559168538115881e-02
6.001320971600284975e+04 1.618918762424967683e+00 1.486177002392654635e-02


==> figures/ground-folded/20230309_tic3788_g.dat <==
6.001318401538648322e+04 1.343770618079231927e-01 1.868114947234147819e-03
6.001318403671917622e+04 1.370779599793706671e-01 5.190675172838794772e-04
6.001318407151495921e+04 1.361315067332040663e-01 5.240078470625533997e-04
6.001318410631073493e+04 1.366315941904514553e-01 4.944178864465510704e-04
6.001318414110651065e+04 1.363613076710654959e-01 4.909660302461984647e-04
6.001318417590228637e+04 1.361024997159304417e-01 4.978170464393530219e-04
6.001318421069806209e+04 1.364413358261853948e-01 5.153599619936974395e-04
6.001318424549384508e+04 1.355086525131517228e-01 4.968574898053263605e-04
6.001318428028962080e+04 1.348409891471940847e-01 4.890334299633467647e-04
6.001318431508539652e+04 1.353163004884374021e-01 4.834939103424607432e-04
6.001318434988117224e+04 1.359158909199468801e-01 4.851492124809093725e-04
6.001318438467694796e+04 1.352543242519932132e-01 4.809793726290059702e-04
6.001318441947273095e+04 1.344431242445569830e-01 4.796656559493702831e-04
6.001318445426850667e+04 1.339993975572198182e-01 4.988090928911634173e-04
6.001318448906428239e+04 1.347125349383725690e-01 5.089581111386832189e-04
6.001318452386005811e+04 1.339909509104146579e-01 4.938138365947976251e-04
6.001318455865583383e+04 1.357777471294840110e-01 4.870833387316135846e-04
6.001318459345161682e+04 1.347866456224632026e-01 4.909560870898960249e-04
6.001318462824739254e+04 1.352403343352862330e-01 4.920143081214525425e-04
6.001318466304316826e+04 1.353466324185128578e-01 5.254238209730420581e-04
6.001318469783894398e+04 1.362786058266746148e-01 5.153219291104969889e-04
6.001318473263471969e+04 1.353892330872004113e-01 4.930728969284244338e-04
6.001318476743050269e+04 1.351113456264036727e-01 5.025233579056250042e-04
6.001318480222627841e+04 1.352885352037202782e-01 5.077269922612137436e-04
6.001318483702205413e+04 1.351713282516096570e-01 4.997036390563620780e-04
6.001318487181782984e+04 1.345560049394030344e-01 4.968759108192060021e-04
6.001318490661360556e+04 1.351259640482094793e-01 5.120015376030936536e-04
6.001318494140938856e+04 1.353775048490637178e-01 5.167804832445491896e-04
6.001318497620516428e+04 1.343563806899298330e-01 5.137409252523256545e-04
6.001318501100093999e+04 1.347956582769761769e-01 5.166815264201918972e-04
6.001318504579671571e+04 1.330772389283664814e-01 5.054566135598940200e-04
6.001318508059249143e+04 1.339054056423089889e-01 5.002297168416670100e-04
6.001318511538827443e+04 1.351548693055359684e-01 4.980957373727249934e-04
6.001318515018405014e+04 1.344072934267077357e-01 5.065215330625714172e-04
6.001318518497982586e+04 1.357425221794594239e-01 4.953920808308842931e-04
6.001318521977560886e+04 1.346087652800372902e-01 5.000095381893437203e-04
6.001318525457138458e+04 1.349730369081897363e-01 4.984812904708166162e-04
6.001318528936716029e+04 1.354398791467281427e-01 4.926882479573690705e-04
6.001318532416293601e+04 1.364469512356688286e-01 5.103160128576793558e-04
6.001318535895871173e+04 1.379894607143603014e-01 4.965658240209173914e-04
6.001318539375449473e+04 1.372952279004141796e-01 4.911926447107582997e-04
6.001318542855027044e+04 1.364046907286461940e-01 4.895365671234041703e-04
6.001318546334604616e+04 1.364234571250658445e-01 4.939110831792895007e-04
6.001318549814182188e+04 1.360089400974933138e-01 4.851225623203665347e-04
6.001318553293759760e+04 1.345552656817064208e-01 4.861531864828093569e-04
6.001318556773338059e+04 1.371766436359300456e-01 4.959259323245176435e-04
6.001318560252915631e+04 1.368971812509795771e-01 5.101093663550621904e-04
6.001318563732493203e+04 1.378527340183966776e-01 4.980804972808920575e-04
6.001318567212070775e+04 1.375556485365983794e-01 5.119751496330630100e-04
6.001318570691648347e+04 1.371319062194758520e-01 5.379348876090264296e-04
6.001318574171226646e+04 1.363891629168969277e-01 5.500085323823353158e-04
6.001318577650804218e+04 1.352618625028068344e-01 4.984878181224617439e-04
6.001318581130381790e+04 1.363735627973672593e-01 4.809575517617726203e-04
6.001318584609959362e+04 1.356048156331184085e-01 4.785634782067506115e-04
6.001318588089536934e+04 1.366374323764270038e-01 4.854121395622646384e-04
6.001318591569115233e+04 1.358990437264725737e-01 4.933398666093815601e-04
6.001318595048692805e+04 1.365307003547763243e-01 4.817856115961439371e-04
6.001318598528270377e+04 1.361490620170800747e-01 4.823131690044987654e-04
6.001318602007847949e+04 1.356756764928317982e-01 4.868147250237041235e-04
6.001318605487425521e+04 1.358459214249625180e-01 4.860768799718669119e-04
6.001318608967003820e+04 1.362034513423088788e-01 4.852989787402790366e-04
6.001318612446581392e+04 1.380993868255443180e-01 4.952667457676602570e-04
6.001318615926158964e+04 1.394140929888889324e-01 4.966610429456210386e-04
6.001318619405737263e+04 1.376466462479001285e-01 4.885343572488287135e-04
6.001318622885314835e+04 1.375340317155425429e-01 4.872769096838877622e-04
6.001318626364892407e+04 1.379800599332191846e-01 4.889522959805912361e-04
6.001318629844469979e+04 1.383660929170852372e-01 4.769644803441980339e-04
6.001318633324047551e+04 1.385716872731085902e-01 4.891241145193192270e-04
6.001318636803625850e+04 1.407095311173458263e-01 4.888769071202483420e-04
6.001318640283203422e+04 1.402515171338330480e-01 4.923641663115639307e-04
6.001318643762780994e+04 1.400314552969388060e-01 4.878402837022409715e-04
6.001318647242358566e+04 1.400160415881505638e-01 4.936424586029262247e-04
6.001318650721936137e+04 1.404526255196957008e-01 4.950683653727153567e-04
6.001318654201514437e+04 1.405727587407905044e-01 4.914536760250467996e-04
6.001318657681092009e+04 1.419172106769835406e-01 4.983784361526456342e-04
6.001318661160669581e+04 1.421085912386379768e-01 4.956172814182378426e-04
6.001318664640247152e+04 1.427536694528051542e-01 4.980633732063180410e-04
6.001318668119824724e+04 1.423319508605543904e-01 4.968603787818238419e-04
6.001318671599403024e+04 1.413697948502405655e-01 5.058947380969541123e-04
6.001318675078980596e+04 1.406294795800333286e-01 4.942690524921806126e-04
6.001318678558558167e+04 1.408628144332838561e-01 4.939992334197103839e-04
6.001318682038135739e+04 1.415541566716958799e-01 4.998789693473483075e-04
6.001318685517713311e+04 1.434680691464599311e-01 5.126859238393989982e-04
6.001318688997291611e+04 1.407939218595745112e-01 5.055563522784185630e-04
6.001318692476869182e+04 1.399994055309127239e-01 4.987375127767215482e-04
6.001318695956446754e+04 1.396291254843711194e-01 4.956850936406458508e-04
6.001318699436024326e+04 1.397968652975969950e-01 4.965127893843837657e-04
6.001318702915601898e+04 1.391926115895724958e-01 4.965293160064938698e-04
6.001318706395179470e+04 1.385637308076083651e-01 4.910970618972239094e-04
6.001318709874757042e+04 1.413775525080359363e-01 4.970612526954167054e-04
6.001318713354335341e+04 1.415155354024165701e-01 4.979186292184957464e-04
6.001318716833912913e+04 1.415525733935576735e-01 4.995565831700945298e-04
6.001318720313490485e+04 1.401631931754827587e-01 4.982935597013498502e-04
6.001318723793068784e+04 1.394105926353462477e-01 4.959694715368912063e-04
6.001318727272646356e+04 1.399163827567543594e-01 5.020310169863271719e-04
6.001318730752223928e+04 1.390640316034579549e-01 4.872962872277431272e-04
6.001318734231801500e+04 1.402439868539167300e-01 4.885752762494468106e-04
6.001318737711379072e+04 1.417144729645024304e-01 4.977101259483114083e-04
6.001318741190957371e+04 1.407716359706659981e-01 4.949615669862748044e-04
6.001318744670534943e+04 1.399645031708521281e-01 4.932382582137948652e-04
6.001318748150112515e+04 1.399585897395677625e-01 4.877035502198096310e-04
6.001318751629690087e+04 1.391955897400401487e-01 4.891841093497618139e-04
6.001318755109267659e+04 1.388255836632754092e-01 4.888136491818973091e-04
6.001318758588845958e+04 1.391688254151024762e-01 4.913791515331809813e-04
6.001318762068423530e+04 1.402657443672340742e-01 4.948761800047132798e-04
6.001318765548001102e+04 1.395002353349784896e-01 5.037481696433667800e-04
6.001318769027579401e+04 1.410003300536606108e-01 4.976803874805909265e-04
6.001318772507156973e+04 1.399841008786932572e-01 4.990735981148596663e-04
6.001318775986734545e+04 1.385039831278471190e-01 4.876243979714458155e-04
6.001318779466312117e+04 1.397319923166922551e-01 4.913059580738694115e-04
6.001318782945889689e+04 1.390653222232108299e-01 4.911965348642124410e-04
6.001318786425467988e+04 1.399318909908879027e-01 5.005979903395345321e-04
6.001318789905045560e+04 1.387009425831279286e-01 4.948596288961062527e-04
6.001318793384623132e+04 1.390351040689056239e-01 5.034691521451152866e-04
6.001318796864200704e+04 1.381347618012946366e-01 4.962700582540520173e-04
6.001318800343778275e+04 1.381423424693313251e-01 4.927656249591615047e-04
6.001318803823356575e+04 1.389578464742500796e-01 4.941539150781114808e-04
6.001318807302934147e+04 1.397893176354207956e-01 5.028016607574338883e-04
6.001318810782511719e+04 1.394024612561437504e-01 4.948783919185396419e-04
6.001318814262089290e+04 1.393853886610824100e-01 4.956254435659014287e-04
6.001318817741666862e+04 1.390205969388213503e-01 4.950342637052818854e-04
6.001318821221245162e+04 1.385678609554448215e-01 4.909824629028133533e-04
6.001318824700822734e+04 1.392531815692976405e-01 4.944795562404011042e-04
6.001318828180400305e+04 1.378236451262668250e-01 4.893301927791323443e-04
6.001318831659977877e+04 1.389873710977608812e-01 4.948647037775631610e-04
6.001318835139555449e+04 1.385269208909038485e-01 4.939518753716024219e-04
6.001318838619133749e+04 1.376969550470731329e-01 4.941660063684006916e-04
6.001318842098711320e+04 1.376439282100054839e-01 4.994801694043482509e-04
6.001318845578288892e+04 1.369569139861128992e-01 4.988656833231366015e-04
6.001318849057866464e+04 1.373186342508091740e-01 5.031628678799289793e-04
6.001318852537444036e+04 1.372915963461676658e-01 5.029971518107542163e-04
6.001318856017022335e+04 1.370970973626733647e-01 5.030289347243104133e-04
6.001318859496599907e+04 1.362516754850575662e-01 5.001350736592040293e-04
6.001318862976177479e+04 1.366906324930825534e-01 4.943767846247660224e-04
6.001318866455755779e+04 1.375777405096801631e-01 4.934070293657798418e-04
6.001318869935333350e+04 1.361522425429019245e-01 4.956958249100795787e-04
6.001318873414910922e+04 1.351547594709516520e-01 4.921588307746056030e-04
6.001318876894488494e+04 1.349985757375327666e-01 4.920547552492616919e-04
6.001318880374066066e+04 1.356833431602336992e-01 4.937387745916268101e-04
6.001318883853644365e+04 1.371013960783005192e-01 4.956683403269904371e-04
6.001318887333221937e+04 1.376340121047279208e-01 4.998707392872717235e-04
6.001318890812799509e+04 1.356510939955496153e-01 4.978306652892411192e-04
6.001318894292377081e+04 1.363520679866176422e-01 5.057767764817107338e-04
6.001318897771954653e+04 1.365586107689348017e-01 5.110110456207541535e-04
6.001318901251532952e+04 1.356561327576929210e-01 5.090938752547683604e-04
6.001318904731110524e+04 1.351609140903223261e-01 4.954146174461270067e-04
6.001318908210688096e+04 1.344068556610151510e-01 4.827957920181999950e-04
6.001318911690265668e+04 1.351413176792166104e-01 4.899936030079138751e-04
6.001318915169843240e+04 1.349687219839293961e-01 4.943514722237048794e-04
6.001318918649421539e+04 1.360733967653197651e-01 4.938481858278582744e-04
6.001318922128999111e+04 1.360524410074158141e-01 5.029156882231654606e-04
6.001318925608576683e+04 1.337276021457671771e-01 4.827484329555381407e-04
6.001318929088154255e+04 1.339986357637951708e-01 4.911833440291327266e-04
6.001318932567731827e+04 1.353257149766546041e-01 5.057013277914851465e-04
6.001318936047309398e+04 1.350031547601005799e-01 4.975427079233917969e-04
6.001318939526886970e+04 1.347672629432076497e-01 4.934858178916458988e-04
6.001318943006465270e+04 1.361210601321669045e-01 4.998688569735207842e-04
6.001318946486042842e+04 1.359963446586407443e-01 5.007018109846218942e-04
6.001318949965620413e+04 1.359217656759534043e-01 5.006997248984025465e-04
6.001318953445198713e+04 1.358413184798071549e-01 4.917184896460146358e-04
6.001318956924776285e+04 1.346719955619366249e-01 4.909481080375361142e-04
6.001318960404353857e+04 1.349558990974004113e-01 4.875145811460495043e-04
6.001318963883931428e+04 1.350427614919178232e-01 4.883953592024925950e-04
6.001318967363509000e+04 1.347189306409205811e-01 4.865538791962399829e-04
6.001318970843087300e+04 1.353599169453778561e-01 4.830319882915911191e-04
6.001318974322664872e+04 1.365593999114489976e-01 4.987875566432024453e-04
6.001318977802242443e+04 1.355460320939911034e-01 4.870819456906543606e-04
6.001318981281820743e+04 1.361616524547425988e-01 4.944836367780143125e-04
6.001318984761398315e+04 1.351815949619763479e-01 4.894757986441960898e-04
6.001318988240975887e+04 1.364389926396201158e-01 4.928008579219715808e-04
6.001318991720553458e+04 1.360181443237400423e-01 4.917732618611327490e-04
6.001318995200131030e+04 1.379041314171333132e-01 4.957664416027500508e-04
6.001318998679709330e+04 1.370573812818328963e-01 4.911166556586185356e-04
6.001319002159286902e+04 1.362799255738736393e-01 4.915534230779233229e-04
6.001319005638864473e+04 1.351473300547562650e-01 4.908714256657234097e-04
6.001319009118442045e+04 1.368839548759126501e-01 4.961737345400023171e-04
6.001319012598019617e+04 1.374007330035481866e-01 4.921009068031934964e-04
6.001319016077597917e+04 1.367219100775677043e-01 4.947778818931638112e-04
6.001319019557175488e+04 1.362535090180669872e-01 4.914346367299130556e-04
6.001319023036753060e+04 1.365966526249982327e-01 4.871306790033456892e-04
6.001319026516330632e+04 1.371449870354963796e-01 4.860440985174773625e-04
6.001319029995908204e+04 1.359489491412083362e-01 4.853942930654087952e-04
6.001319033475486503e+04 1.364358207077812357e-01 4.877163511161019226e-04
6.001319036955064075e+04 1.360587665071788799e-01 4.845850782242550319e-04
6.001319040434641647e+04 1.362166570861010062e-01 4.857135009604789675e-04
6.001319043914219219e+04 1.371046049707456138e-01 4.813653238015140135e-04
6.001319047393796791e+04 1.353779578911507853e-01 4.765470912042382972e-04
6.001319050873375090e+04 1.370969930037016227e-01 4.875254721040611313e-04
6.001319054352952662e+04 1.361544929715228780e-01 4.879056637626704904e-04
6.001319057832530234e+04 1.368260603216539251e-01 4.965764947727975857e-04
6.001319061312108533e+04 1.365290532036649018e-01 4.994710589468669484e-04
6.001319064791686105e+04 1.370131739326072295e-01 4.980377087978664309e-04
6.001319068271263677e+04 1.374262503614482045e-01 5.006485622385656222e-04
6.001319071750841249e+04 1.380828035417762945e-01 5.034510611829291944e-04
6.001319075230418821e+04 1.364690578646049757e-01 4.992038347921296665e-04
6.001319078709997120e+04 1.372316196687017875e-01 5.090906501098174533e-04
6.001319082189574692e+04 1.373649206571566916e-01 4.977305319890320840e-04
6.001319085669152264e+04 1.380216095328378190e-01 4.950418516254470212e-04
6.001319089148729836e+04 1.378229405414342912e-01 4.956203029079502432e-04
6.001319092628307408e+04 1.381820683258703497e-01 4.874539568355966998e-04
6.001319096107885707e+04 1.385392215679442096e-01 4.888085836923655725e-04
6.001319099587463279e+04 1.373084434104588358e-01 4.834477440077050757e-04
6.001319103067040851e+04 1.380231589200616449e-01 4.914146523457090486e-04
6.001319106546618423e+04 1.372409944244057933e-01 4.934733384448242730e-04
6.001319110026195995e+04 1.370431306966625740e-01 4.990181115055154857e-04
6.001319113505774294e+04 1.368744300033817585e-01 4.958152280873621845e-04
6.001319116985351866e+04 1.367398102832718676e-01 4.932553236376333548e-04
6.001319120464929438e+04 1.374703206433860181e-01 4.974871182536992750e-04
6.001319123944507737e+04 1.365833197604895966e-01 4.924088965954310972e-04
6.001319127424085309e+04 1.359969150726450249e-01 4.808906815639836757e-04
6.001319130903662881e+04 1.363895374051393994e-01 4.859107999643115234e-04
6.001319134383240453e+04 1.348192761125973638e-01 4.835874434077468294e-04
6.001319137862818025e+04 1.351499664586338634e-01 4.972007940273910891e-04
6.001319141342395596e+04 1.343591700784123322e-01 4.805674813787817203e-04
6.001319144821973168e+04 1.352667279921664356e-01 4.854987149328102245e-04
6.001319148301551468e+04 1.349807699521278770e-01 4.888048736868976949e-04
6.001319151781129040e+04 1.356362454842895693e-01 4.887685819744070270e-04
6.001319155260706611e+04 1.346048758057915296e-01 4.818348728459598382e-04
6.001319158740284183e+04 1.346636665315725512e-01 4.759743018247912278e-04
6.001319162219861755e+04 1.339318449842510916e-01 4.788327721961616133e-04
6.001319165699440055e+04 1.337567429254192808e-01 4.797458428372608757e-04
6.001319169179017626e+04 1.342696970705478665e-01 4.802137491676634028e-04
6.001319172658595198e+04 1.348228293824930979e-01 4.775880887043029450e-04
6.001319176138172770e+04 1.331888035626786759e-01 4.709556803783831428e-04
6.001319179617750342e+04 1.333714198291896524e-01 4.784986177601774295e-04
6.001319183097328641e+04 1.342566102914480586e-01 4.804108284843438626e-04
6.001319186576906213e+04 1.342648834767364852e-01 4.768229766699246864e-04
6.001319190056483785e+04 1.342727853571131780e-01 4.813948557759372619e-04
6.001319193536062085e+04 1.346836700784992957e-01 4.768050462647879665e-04
6.001319197015639656e+04 1.344821437459763069e-01 4.772086085704728398e-04
6.001319200495217228e+04 1.354143712361227936e-01 4.842139293269358204e-04
6.001319203974794800e+04 1.354048412269376889e-01 4.812298554493759511e-04
6.001319207454372372e+04 1.348076750029131021e-01 4.796532555677756248e-04
6.001319210933950671e+04 1.340258272742866907e-01 4.793637972963556843e-04
6.001319214413528243e+04 1.336398243673995179e-01 4.760334970465236238e-04
6.001319217893105815e+04 1.338605751583368808e-01 4.851682990697935753e-04
6.001319221372684115e+04 1.338287336012125572e-01 4.791181957539258755e-04
6.001319224852261686e+04 1.330840253771161386e-01 4.775861814375146480e-04
6.001319228331839258e+04 1.326661852801046815e-01 4.825070650822425129e-04
6.001319231811416830e+04 1.330011528815966404e-01 4.857062217426482515e-04
6.001319235290994402e+04 1.329555256892414328e-01 4.777421770428662826e-04
6.001319238770572701e+04 1.323739283626848284e-01 4.803177564252093237e-04
6.001319242250150273e+04 1.326102814683463860e-01 4.780786575414642018e-04
6.001319245729727845e+04 1.330004853459779146e-01 4.803056556623555074e-04
6.001319249209305417e+04 1.329034569472382632e-01 4.782478364915699167e-04
6.001319252688882989e+04 1.331040831598112317e-01 4.778153937652331257e-04
6.001319256168461288e+04 1.331900587567126093e-01 4.770894712830362362e-04
6.001319259648038860e+04 1.328294021932155122e-01 4.850878030567266799e-04
6.001319263127616432e+04 1.326135717966674954e-01 4.863973466485482572e-04
6.001319266607194004e+04 1.327631071570251065e-01 4.781412524984001333e-04
6.001319270086771576e+04 1.325795219034740513e-01 4.804356772935248977e-04
6.001319273566349875e+04 1.328359739995095268e-01 4.834179136859004678e-04
6.001319277045927447e+04 1.332442989051481064e-01 4.865545656749053452e-04
6.001319280525505019e+04 1.327621561122549199e-01 4.813669406872109592e-04
6.001319284005083318e+04 1.322427328206284836e-01 4.810457519043429193e-04
6.001319287484660890e+04 1.313937742525324581e-01 4.755568004047118816e-04
6.001319290964238462e+04 1.313864983353533189e-01 4.840885731994868215e-04
6.001319294443816034e+04 1.314385820223257506e-01 4.758518585297052354e-04
6.001319297923393606e+04 1.319696676696510973e-01 4.776382875431958610e-04
6.001319301402971905e+04 1.313842727579244141e-01 4.806285445702832156e-04
6.001319304882549477e+04 1.320920756635083626e-01 4.847175862002897672e-04
6.001319308362127049e+04 1.309355633651199668e-01 4.779896395769393769e-04
6.001319311841705348e+04 1.303454824863430617e-01 4.685048589041264908e-04
6.001319315321282920e+04 1.306869077235235932e-01 4.755188022288809506e-04
6.001319318800860492e+04 1.310735137166843534e-01 4.745712295703497299e-04
6.001319322280438064e+04 1.315999878523173017e-01 4.794435208668541750e-04
6.001319325760015636e+04 1.306055659563958582e-01 4.758551111868451755e-04
6.001319329239593208e+04 1.311573173564665185e-01 4.758701524157787650e-04
6.001319332719170779e+04 1.311713962925746546e-01 4.774437076967572914e-04
6.001319336198749079e+04 1.314468071312624164e-01 4.745113952910777000e-04
6.001319339678326651e+04 1.312334650111226242e-01 4.739971618136714390e-04
6.001319343157904223e+04 1.313485415311964888e-01 4.812900804609221536e-04
6.001319346637481794e+04 1.311344645343041071e-01 4.791650238581098616e-04
6.001319350117059366e+04 1.319477704600104662e-01 4.792830694724874944e-04
6.001319353596637666e+04 1.311962793213155287e-01 4.794534853831494367e-04
6.001319357076215238e+04 1.314218910375237470e-01 4.834493579323538397e-04
6.001319360555792809e+04 1.309363165934550877e-01 4.771028065989731332e-04
6.001319364035370381e+04 1.305495210924574601e-01 4.801511145420530929e-04
6.001319367514947953e+04 1.308424669631198800e-01 4.799189595310142365e-04
6.001319370994526253e+04 1.325028525642089894e-01 4.828583803085744180e-04
6.001319374474103824e+04 1.324158601565524340e-01 4.756164261635116466e-04
6.001319377953681396e+04 1.311463706270497853e-01 4.704651083202338480e-04
6.001319381433258968e+04 1.320657498966397447e-01 4.746310042822231116e-04
6.001319384912836540e+04 1.311100208492044228e-01 4.731185244474514148e-04
6.001319388392414839e+04 1.316221722046105325e-01 4.803440025480613246e-04
6.001319391871992411e+04 1.309600037110057180e-01 4.808664192089322567e-04
6.001319395351569983e+04 1.317898132441333581e-01 4.692216754656785335e-04
6.001319398831148283e+04 1.322527334462124948e-01 4.711505332486880856e-04
6.001319402310725854e+04 1.315417219174841168e-01 4.699863190294136005e-04
6.001319405790303426e+04 1.313049093444373372e-01 4.759630985968577662e-04
6.001319409269880998e+04 1.321377944795602000e-01 4.702060440131255320e-04
6.001319412749458570e+04 1.319614117033790501e-01 4.742145378938711375e-04
6.001319416229036869e+04 1.323450190062036014e-01 4.742768907370665545e-04
6.001319419708614441e+04 1.307523566404108495e-01 4.797922536233218782e-04
6.001319423188192013e+04 1.324819330318912913e-01 4.727169176391696529e-04
6.001319426667769585e+04 1.336213790036734350e-01 4.797985420630443290e-04
6.001319430147347157e+04 1.339302172300912419e-01 4.818235288612360929e-04
6.001319433626925456e+04 1.332170493353858065e-01 4.773554042903085872e-04
6.001319437106503028e+04 1.344430597305541208e-01 4.821231056684735288e-04
6.001319440586080600e+04 1.332619026480830471e-01 4.709932256420338746e-04
6.001319444065658172e+04 1.341953535402505004e-01 4.751828392176669761e-04
6.001319447545235744e+04 1.349856373265333476e-01 4.840691471154318732e-04
6.001319451024814043e+04 1.352276094557441077e-01 4.793941199379912993e-04
6.001319454504391615e+04 1.357672276813988999e-01 4.820754167371081415e-04
6.001319457983969187e+04 1.352741898875450821e-01 4.799505573616610400e-04
6.001319461463547486e+04 1.347412175382456667e-01 4.797178978806393066e-04
6.001319464943125058e+04 1.339309314218306290e-01 4.840298918178158002e-04
6.001319468422702630e+04 1.344754728740592820e-01 4.744332262272633383e-04
6.001319471902280202e+04 1.344047083179265023e-01 4.791398987186874228e-04
6.001319475381857774e+04 1.364985938649959096e-01 4.828175036028670044e-04
6.001319478861436073e+04 1.371550606671212980e-01 4.813538254234067193e-04
6.001319482341013645e+04 1.367297628235371321e-01 4.813464757102797168e-04
6.001319485820591217e+04 1.364191224211872833e-01 4.854485479466265807e-04
6.001319489300168789e+04 1.352148489401614195e-01 4.799535397462857829e-04
6.001319492779746361e+04 1.358770429048012374e-01 4.772918533118367937e-04
6.001319496259324660e+04 1.344043038018058189e-01 4.780614397374024181e-04
6.001319499738902232e+04 1.352527028562115208e-01 4.869434868984771469e-04
6.001319503218479804e+04 1.357502299554891878e-01 4.821087624316074583e-04
6.001319506698058103e+04 1.356813944230299274e-01 4.799888038769768521e-04
6.001319510177635675e+04 1.363211903991349283e-01 4.769790434963895294e-04
6.001319513657213247e+04 1.358277740231536856e-01 4.846636315713312893e-04
6.001319517136790819e+04 1.361951709745786721e-01 4.857406336153523188e-04
6.001319520616368391e+04 1.357603914484594998e-01 4.852705733332589007e-04
6.001319524095946690e+04 1.370935458329462786e-01 4.823658160319338191e-04
6.001319527575524262e+04 1.370943398836573790e-01 4.894079586796578740e-04
6.001319531055101834e+04 1.376365773622460487e-01 4.878791778675630538e-04
6.001319534534679406e+04 1.353093699383552673e-01 4.876058116613995541e-04
6.001319538014256977e+04 1.372181019076441633e-01 4.864916529987124228e-04
6.001319541493835277e+04 1.362669173794146815e-01 4.849904494372680314e-04
6.001319544973412849e+04 1.379494408649816761e-01 4.909213494537278477e-04
6.001319548452990421e+04 1.372707056899556965e-01 4.912115600748790225e-04
6.001319551932567992e+04 1.383487818325814800e-01 4.897867655207745674e-04
6.001319555412145564e+04 1.394544085921093635e-01 4.940832731290380284e-04
6.001319558891723864e+04 1.381835130845361359e-01 4.887936007519677649e-04
6.001319562371301436e+04 1.379601864269216493e-01 4.907515358575086388e-04
6.001319565850879007e+04 1.367381752347551216e-01 4.827362683163712313e-04
6.001319569330456579e+04 1.365296838373902255e-01 4.825943021628544514e-04
6.001319572810034151e+04 1.362755828927201263e-01 4.893878700639516400e-04
6.001319576289612451e+04 1.365173887504810557e-01 4.936647557242451138e-04
6.001319579769190022e+04 1.375955715449802552e-01 4.991695542725093368e-04
6.001319583248767594e+04 1.356661705042233601e-01 4.981063916989920395e-04
6.001319586728345166e+04 1.372871267434224996e-01 4.976879920780555777e-04
6.001319590207922738e+04 1.360869014031019786e-01 4.932076437085751138e-04
6.001319593687501037e+04 1.360833835904039779e-01 4.917326442039529188e-04
6.001319597167078609e+04 1.353155667903616632e-01 4.907844100293274085e-04
6.001319600646656181e+04 1.367010521151231783e-01 4.956233822693896941e-04
6.001319604126233753e+04 1.356859129927351915e-01 5.032888723267550570e-04
6.001319607605811325e+04 1.359953938261946604e-01 4.867845097011161458e-04
6.001319611085389624e+04 1.349202432365890769e-01 4.863207527985823606e-04
6.001319614564967196e+04 1.345795792096413090e-01 4.929962487382889662e-04
6.001319618044544768e+04 1.342129269181032147e-01 4.872004919293472709e-04
6.001319621524123068e+04 1.346028396781805692e-01 4.870344810503845438e-04
6.001319625003700639e+04 1.335427003852553696e-01 4.864635037955882218e-04
6.001319628483278211e+04 1.361445472339196383e-01 4.908764694409594202e-04
6.001319631962855783e+04 1.361097947388472396e-01 4.924187921351288674e-04
6.001319635442433355e+04 1.358581641273179097e-01 4.862893955500350467e-04
6.001319638922011654e+04 1.333459147519810706e-01 4.810563677044438755e-04
6.001319642401589226e+04 1.341695935217705749e-01 4.814079457884894576e-04
6.001319645881166798e+04 1.347180503855422429e-01 4.846006493648367659e-04
6.001319649360744370e+04 1.349558055962104819e-01 4.868047049519743145e-04
6.001319652840321942e+04 1.353983384491500297e-01 4.837068239723971825e-04
6.001319656319900241e+04 1.347387543578839053e-01 4.829608359029998106e-04
6.001319659799477813e+04 1.352912293834954705e-01 4.848172757693371246e-04
6.001319663279055385e+04 1.326527835279981415e-01 4.757533307430655140e-04
6.001319666758632957e+04 1.331315538051878467e-01 4.787522722593166944e-04
6.001319670238210529e+04 1.325827582189615661e-01 4.796320037731120495e-04
6.001319673717788828e+04 1.325228116620583430e-01 4.846333512461729822e-04
6.001319677197366400e+04 1.325646839531813004e-01 4.727436776493811315e-04
6.001319680676943972e+04 1.334722990244086582e-01 4.821514847328709202e-04
6.001319684156522271e+04 1.333620945195402863e-01 4.789179560109651439e-04
6.001319687636099843e+04 1.335760792832081101e-01 4.816679644919790349e-04
6.001319691115677415e+04 1.326868010112369489e-01 4.780618843981598518e-04
6.001319694595254987e+04 1.323880650664572556e-01 4.791418789907596668e-04
6.001319698074832559e+04 1.327628029751327376e-01 4.836007487851870035e-04
6.001319701554410858e+04 1.311839584321097540e-01 4.726514316155266157e-04
6.001319705033988430e+04 1.318524726528333690e-01 4.793322951913724962e-04
6.001319708513566002e+04 1.312756998733974056e-01 4.737813667386577758e-04
6.001319711993143574e+04 1.322804604568009468e-01 4.796636288050990459e-04
6.001319715472721145e+04 1.315357922718085326e-01 4.754504070756694341e-04
6.001319718952299445e+04 1.306995396224412131e-01 4.759991470250341363e-04
6.001319722431877017e+04 1.322234572750648485e-01 4.699380622693632623e-04
6.001319725911454589e+04 1.311828580861778837e-01 4.688672664993351683e-04
6.001319729391032888e+04 1.327942259983796447e-01 4.768996320410436637e-04
6.001319732870610460e+04 1.340018969187481701e-01 4.810830870540226158e-04
6.001319736350188032e+04 1.336595391202874128e-01 4.837715299881400447e-04
6.001319739829765604e+04 1.335603662593715379e-01 4.760747251449677230e-04
6.001319743309343175e+04 1.328389588849788749e-01 4.772871678167675481e-04
6.001319746788921475e+04 1.322301956927710853e-01 4.761691443437458056e-04
6.001319750268499047e+04 1.337873840166364792e-01 4.733021532245199753e-04
6.001319753748076619e+04 1.331994496452068577e-01 4.739042521049561954e-04
6.001319757227654191e+04 1.330534878646917329e-01 4.771122601655619676e-04
6.001319760707231762e+04 1.343020676674411829e-01 4.780426176504024233e-04
6.001319764186810062e+04 1.338979669663086791e-01 4.800264165877196035e-04
6.001319767666387634e+04 1.328800079237582865e-01 4.727338014674839343e-04
6.001319771145965206e+04 1.340812222424986877e-01 4.755210605544109488e-04
6.001319774625542777e+04 1.336858302475587845e-01 4.753063178201823277e-04
6.001319778105120349e+04 1.331062692374524181e-01 4.689249929407726929e-04
6.001319781584698649e+04 1.333921827919514191e-01 4.790400630796312208e-04
6.001319785064276221e+04 1.328708379555275931e-01 4.710401532993840272e-04
6.001319788543853792e+04 1.338876036789911628e-01 4.730654850778702306e-04
6.001319792023431364e+04 1.335059253485792186e-01 4.702134051583692353e-04
6.001319795503008936e+04 1.332039719443516845e-01 4.721852997444667350e-04
6.001319798982587236e+04 1.336119377107460870e-01 4.680625030946868872e-04
6.001319802462164807e+04 1.332050587510041073e-01 4.728418242070554648e-04
6.001319805941742379e+04 1.346183592909237225e-01 4.802317001568729804e-04
6.001319809421320679e+04 1.349917905526849260e-01 4.771491621299136154e-04
6.001319812900898251e+04 1.351901309756561864e-01 4.789266158394118707e-04
6.001319816380475822e+04 1.344917410955074333e-01 4.729027508723972250e-04
6.001319819860053394e+04 1.348007026657155882e-01 4.742895392639929152e-04
6.001319823339630966e+04 1.342300878692643251e-01 4.787404385591434962e-04
6.001319826819209266e+04 1.364515067469202481e-01 4.858394847169516433e-04
6.001319830298786837e+04 1.363833933396599585e-01 4.782513534181118456e-04
6.001319833778364409e+04 1.353114639724813939e-01 4.782550696088648089e-04
6.001319837257941981e+04 1.360570085532400719e-01 4.794122535227712681e-04
6.001319840737519553e+04 1.353527450009438526e-01 4.885618501297888175e-04
6.001319844217097852e+04 1.356364042859247165e-01 4.927108773972348806e-04
6.001319847696675424e+04 1.357588193469102533e-01 4.753138003688571218e-04
6.001319851176252996e+04 1.365873044686047588e-01 4.813715182577945045e-04
6.001319854655830568e+04 1.375259220264332949e-01 4.860392234884587095e-04
6.001319858135408140e+04 1.381154052985128777e-01 4.853805020961981056e-04
6.001319861614986439e+04 1.364414440006629925e-01 4.862247821042389013e-04
6.001319865094564011e+04 1.369634069950352029e-01 4.877562553275740760e-04
6.001319868574141583e+04 1.367802536913839684e-01 4.810861942283818941e-04
6.001319872053719155e+04 1.365179396017976998e-01 4.819924126417394518e-04
6.001319875533296727e+04 1.367060743521991417e-01 4.836385867118483148e-04
6.001319879012875026e+04 1.370543634693825175e-01 4.878505677588421238e-04
6.001319882492452598e+04 1.371475041851078769e-01 4.841030427527442124e-04
6.001319885972030170e+04 1.379372535550923429e-01 4.841266021891669461e-04
6.001319889451608469e+04 1.372715858735154004e-01 4.779250348967076234e-04
6.001319892931186041e+04 1.363299092670785528e-01 4.733792287735150606e-04
6.001319896410763613e+04 1.363738801221205388e-01 4.870475143003132209e-04
6.001319899890341185e+04 1.352747273110359583e-01 4.719688932093101907e-04
6.001319903369918757e+04 1.363956581636381893e-01 4.737723160670207173e-04
6.001319906849497056e+04 1.374356176179984401e-01 4.777094165154435442e-04
6.001319910329074628e+04 1.381551363260203613e-01 4.861174129485707320e-04
6.001319913808652200e+04 1.377714444039886965e-01 4.798441553905034114e-04
6.001319917288230499e+04 1.381088298469338449e-01 4.821429263572657637e-04
6.001319920767808071e+04 1.375357092358738265e-01 4.783443682807313364e-04
6.001319924247385643e+04 1.376704242117852695e-01 4.885310679661483907e-04
6.001319927726963215e+04 1.373777388265571275e-01 4.801164466092099504e-04
6.001319931206540787e+04 1.385006507217013960e-01 4.882797075282371076e-04
6.001319934686119086e+04 1.394989607094506701e-01 4.813228687929165797e-04
6.001319938165696658e+04 1.381765526443888836e-01 4.836303935043669792e-04
6.001319941645274230e+04 1.381595643540592111e-01 4.823890119504499669e-04
6.001319945124851802e+04 1.380727944200814683e-01 4.805014116164186698e-04
6.001319948604429374e+04 1.373497081087950711e-01 4.770067248008310408e-04
6.001319952084007673e+04 1.380516878818420501e-01 4.717138155296656779e-04
6.001319955563585245e+04 1.370148455759111761e-01 4.752018167094368612e-04
6.001319959043162817e+04 1.378271716744278452e-01 4.765169173091826226e-04
6.001319962522741116e+04 1.374705978165194076e-01 4.792449472204456150e-04
6.001319966002318688e+04 1.374455519240416479e-01 4.778573538819009853e-04
6.001319969481896260e+04 1.367567195058760621e-01 4.772852230975260573e-04
6.001319972961473832e+04 1.375156629551874676e-01 4.818473541242990405e-04
6.001319976441051404e+04 1.373159749273931418e-01 4.874014909697187560e-04
6.001319979920629703e+04 1.377928845782283862e-01 4.787609257751336404e-04
6.001319983400207275e+04 1.364284601843029077e-01 4.745019078745594957e-04
6.001319986879784847e+04 1.369788575956606969e-01 4.726216549367304458e-04
6.001319990359363146e+04 1.364963823578269064e-01 4.737041677390088569e-04
6.001319993838940718e+04 1.371723766004649403e-01 4.786390079418160375e-04
6.001319997318518290e+04 1.369089999103098310e-01 4.716925125083852414e-04
6.001320000798095862e+04 1.370259368862992433e-01 4.873424333228195044e-04
6.001320004277673434e+04 1.374387361735291968e-01 4.775256005024745886e-04
6.001320007757251733e+04 1.372377392012843200e-01 4.771527392690270183e-04
6.001320011236829305e+04 1.373459784412416340e-01 4.770255940868655385e-04
6.001320014716406877e+04 1.379841944109907736e-01 4.822594249781844982e-04
6.001320018195984449e+04 1.375351507154892461e-01 4.840178396510571223e-04
6.001320021675562020e+04 1.362860782202740817e-01 4.776119622547125073e-04
6.001320025155140320e+04 1.356893572705489548e-01 4.761645164947076294e-04
6.001320028634717892e+04 1.366588749445157291e-01 4.749480594156008507e-04
6.001320032114295464e+04 1.372727105999999309e-01 4.783282504074981545e-04
6.001320035593873035e+04 1.372554898992097983e-01 4.808926706308356029e-04
6.001320039073450607e+04 1.364514598667936340e-01 4.783542073849803445e-04
6.001320042553028907e+04 1.364287946439955990e-01 4.771232358907409469e-04
6.001320046032606479e+04 1.359092565179002288e-01 4.794106026500682418e-04
6.001320049512184050e+04 1.357806094713197020e-01 4.771103130673974633e-04
6.001320052991761622e+04 1.349375075055150031e-01 4.734505934649746884e-04
6.001320056471339194e+04 1.364270750124342568e-01 4.807790286754837802e-04
6.001320059950917494e+04 1.366526251191351737e-01 4.785216759278131593e-04
6.001320063430495065e+04 1.356055082692181057e-01 4.747668457528770214e-04
6.001320066910072637e+04 1.356884276064849182e-01 4.745361807309873706e-04
6.001320070389650209e+04 1.358768921712203981e-01 4.792638714029438980e-04
6.001320073869227781e+04 1.347633496098890882e-01 4.836027773355544546e-04
6.001320077348806080e+04 1.347878733272313834e-01 4.793833005006281254e-04
6.001320080828383652e+04 1.346323268942256901e-01 4.766887372990410076e-04
6.001320084307961224e+04 1.346732696208729763e-01 4.763749289697356121e-04
6.001320087787539524e+04 1.355368448905797663e-01 4.749696213253592168e-04
6.001320091267117095e+04 1.352011201440279642e-01 4.697074045543087072e-04
6.001320094746694667e+04 1.338874144720644810e-01 4.643899834589263853e-04
6.001320098226272239e+04 1.335810783745019492e-01 4.696519744111014145e-04
6.001320101705849811e+04 1.350206145054093088e-01 4.774189353227514484e-04
6.001320105185428110e+04 1.349551389447999350e-01 4.716705653618375208e-04
6.001320108665005682e+04 1.354325580974843624e-01 4.765731235120050321e-04
6.001320112144583254e+04 1.353143980882206554e-01 4.711032943631924099e-04
6.001320115624160826e+04 1.349427568352313256e-01 4.728369778326493487e-04
6.001320119103738398e+04 1.347513937468099443e-01 4.670719844747101956e-04
6.001320122583316697e+04 1.336842108147386632e-01 4.655155232530169287e-04
6.001320126062894269e+04 1.351174340521957007e-01 4.776989319160029500e-04
6.001320129542471841e+04 1.348909409220418187e-01 4.678879652749620677e-04
6.001320133022050140e+04 1.360469066668174853e-01 4.670270306021960288e-04
6.001320136501627712e+04 1.364249651125467033e-01 4.755088234881938423e-04
6.001320139981205284e+04 1.350435925069075060e-01 4.692235738920161065e-04
6.001320143460782856e+04 1.355153961645703953e-01 4.761510031426478330e-04
6.001320146940360428e+04 1.364748324664010748e-01 4.743382327854607592e-04
6.001320150419938727e+04 1.355371010283323852e-01 4.749885423681141517e-04
6.001320153899516299e+04 1.357316576988541745e-01 4.740765993007637247e-04
6.001320157379093871e+04 1.369054503958107294e-01 4.859272406551946497e-04
6.001320160858672170e+04 1.360901621407853146e-01 4.695068352074675453e-04
6.001320164338249742e+04 1.368694990882353690e-01 4.834264503299044594e-04
6.001320167817827314e+04 1.362015870135404594e-01 4.717912512456303624e-04
6.001320171297404886e+04 1.358028113771999057e-01 4.708028343768818052e-04
6.001320174776982458e+04 1.353884123606702294e-01 4.744250514597113822e-04
6.001320178256560757e+04 1.363745163236080582e-01 4.805269493497387953e-04
6.001320181736138329e+04 1.355324030366268084e-01 4.699816212646684113e-04
6.001320185215715901e+04 1.369316044933548415e-01 4.795359351187601584e-04
6.001320188695293473e+04 1.369823906441987316e-01 4.734904546917861434e-04
6.001320192174871045e+04 1.371574480979471378e-01 4.736077546611773201e-04
6.001320195654449344e+04 1.375067117842223852e-01 4.734117680670641847e-04
6.001320199134026916e+04 1.365909269295637885e-01 4.723888075444670782e-04
6.001320202613604488e+04 1.369615225972913852e-01 4.781924717312148053e-04
6.001320206093182060e+04 1.360822436465167484e-01 4.777477509314982359e-04
6.001320209572759632e+04 1.374485221184646722e-01 4.736295583632522152e-04
6.001320213052337931e+04 1.382794817901576157e-01 4.719644286254129502e-04
6.001320216531915503e+04 1.383796417512941634e-01 4.727967296564964013e-04
6.001320220011493075e+04 1.389923076216096620e-01 4.809698083723528165e-04
6.001320223491070647e+04 1.386025060799885855e-01 4.774410800679836542e-04
6.001320226970648218e+04 1.381944983921457315e-01 4.765592867890756576e-04
6.001320230450226518e+04 1.377187093986015909e-01 4.733436176373546022e-04
6.001320233929804090e+04 1.383655192460459260e-01 4.763594754228251695e-04
6.001320237409381662e+04 1.403439066175805328e-01 4.890766711714017315e-04
6.001320240888959961e+04 1.400380048680912037e-01 4.912406612756145541e-04
6.001320244368537533e+04 1.395461172080454948e-01 4.801499333448402984e-04
6.001320247848115105e+04 1.388215762717599777e-01 4.844121079460417907e-04
6.001320251327692677e+04 1.382557872263366627e-01 4.750611266981146028e-04
6.001320254807270248e+04 1.393078671960618631e-01 4.766435088661940384e-04
6.001320258286848548e+04 1.387157947351472520e-01 4.732677461992779665e-04
6.001320261766426120e+04 1.398910608715348003e-01 4.804579793588087291e-04
6.001320265246003692e+04 1.406576893910893022e-01 4.750618376519413918e-04
6.001320268725581991e+04 1.394878215277494948e-01 4.800697831020796160e-04
6.001320272205159563e+04 1.391460826546890295e-01 4.766078350631024196e-04
6.001320275684737135e+04 1.387918218966226469e-01 4.793371449614446307e-04
6.001320279164314707e+04 1.384578306690994187e-01 4.747834127540012769e-04
6.001320282643892278e+04 1.402428564560679880e-01 4.770675174750449834e-04
6.001320286123470578e+04 1.408123808542780797e-01 4.847047846238620029e-04
6.001320289603048150e+04 1.418615558686619482e-01 4.829202174563490069e-04
6.001320293082625722e+04 1.404448476245579447e-01 4.809687134007450742e-04
6.001320296562203293e+04 1.400227349660099485e-01 4.798249169140704463e-04
6.001320300041780865e+04 1.405786783270753515e-01 4.820880862490181640e-04
6.001320303521359165e+04 1.401751497101492994e-01 4.830233197240657583e-04
6.001320307000936737e+04 1.403986582991105792e-01 4.857887314991266980e-04
6.001320310480514308e+04 1.423191723271696740e-01 4.849996862683103637e-04
6.001320313960091880e+04 1.426755619383050233e-01 4.836890893398854076e-04
6.001320317439669452e+04 1.417707340651953030e-01 4.860821302091132795e-04
6.001320320919247752e+04 1.411081440372854434e-01 4.762375145619130042e-04
6.001320324398825323e+04 1.408603829871844515e-01 4.793016133791162814e-04
6.001320327878402895e+04 1.401657871831694102e-01 4.789228711343547626e-04
6.001320331357980467e+04 1.399964735100375779e-01 4.810702718561200267e-04
6.001320334837558039e+04 1.403271441045965684e-01 4.843551020738836406e-04
6.001320338317136338e+04 1.406089822187438221e-01 4.793535016685343672e-04
6.001320341796713910e+04 1.406154611097829299e-01 4.809653634604147874e-04
6.001320345276291482e+04 1.401851008554310385e-01 4.803227952124645484e-04
6.001320348755869782e+04 1.397393920426023561e-01 4.780131240101653150e-04
6.001320352235447353e+04 1.393114060133150423e-01 4.767760286590304341e-04
6.001320355715024925e+04 1.396196368162440915e-01 4.740690156466576661e-04
6.001320359194602497e+04 1.389713548921132358e-01 4.742798961936156056e-04
6.001320362674180069e+04 1.400924476592342038e-01 4.729000872962261853e-04
6.001320366153758368e+04 1.398995793945026211e-01 4.804915901968049934e-04
6.001320369633335940e+04 1.388262690635412300e-01 4.753451952022787219e-04
6.001320373112913512e+04 1.399956050227374460e-01 4.805357264777774910e-04
6.001320376592491812e+04 1.391476232593537310e-01 4.807735834068354685e-04
6.001320380072069383e+04 1.381332071959100738e-01 4.719044731050431383e-04
6.001320383551646955e+04 1.370263796941676437e-01 4.790828297286885118e-04
6.001320387031224527e+04 1.397230352913218510e-01 4.832124282693993898e-04
6.001320390510802099e+04 1.401919786539222168e-01 4.794260267776868120e-04
6.001320393990380398e+04 1.386015358175385070e-01 4.787068895174573257e-04
6.001320397469957970e+04 1.389875603580402186e-01 4.783071328752051691e-04
6.001320400949535542e+04 1.383112771164737298e-01 4.763374201961872697e-04
6.001320404429113114e+04 1.383395481773589675e-01 4.786474094625197307e-04
6.001320407908690686e+04 1.371952563473547160e-01 4.698576529106065591e-04
6.001320411388268985e+04 1.387697542395976980e-01 4.785334624357772868e-04
6.001320414867846557e+04 1.388891911211887487e-01 4.766423564431638790e-04
6.001320418347424129e+04 1.397274951855552172e-01 4.774940111802221322e-04
6.001320421827002428e+04 1.384867595501874660e-01 4.769628791259435834e-04
6.001320425306580000e+04 1.384081091856671775e-01 4.765379879415021199e-04
6.001320428786157572e+04 1.374006021824346890e-01 4.722105611704280857e-04
6.001320432265735144e+04 1.371828086355651732e-01 4.703555680707432692e-04
6.001320435745312716e+04 1.375707815793384969e-01 4.725336238925225210e-04
6.001320439224891015e+04 1.378682971030178450e-01 4.738647266109819421e-04
6.001320442704468587e+04 1.375756731726869020e-01 4.739635568321994247e-04
6.001320446184046159e+04 1.369229343766108775e-01 4.742922971218998564e-04
6.001320449663623731e+04 1.363013549990507445e-01 4.722557398043422281e-04
6.001320453143201303e+04 1.365616397647968494e-01 4.707081061798592506e-04
6.001320456622779602e+04 1.349389391885223166e-01 4.672239518399751200e-04
6.001320460102357174e+04 1.351124222518295115e-01 4.672145507466288336e-04
6.001320463581934746e+04 1.359144535052917158e-01 4.650650711046979964e-04
6.001320467061512318e+04 1.360384146791090987e-01 4.706380447451674804e-04
6.001320470541089890e+04 1.356894798941362668e-01 4.677400760832516958e-04
6.001320474020668189e+04 1.353466781189725521e-01 4.651003456328579215e-04
6.001320477500245761e+04 1.352339551184511546e-01 4.725168880197341088e-04
6.001320480979823333e+04 1.354827579149474326e-01 4.652937336785550621e-04
6.001320484459400905e+04 1.347872119602166741e-01 4.658757096220965789e-04
6.001320487938978476e+04 1.357822223363190917e-01 4.719055375405365534e-04
6.001320491418556776e+04 1.369651363953655332e-01 4.666540091260805282e-04
6.001320494898134348e+04 1.360043935888890221e-01 4.749693445336920479e-04
6.001320498377711920e+04 1.363258458813254859e-01 4.653873760380622827e-04
6.001320501857290219e+04 1.346541378610510709e-01 4.685699490895777679e-04
6.001320505336867791e+04 1.353795304509878561e-01 4.722843109345917743e-04
6.001320508816445363e+04 1.343126676723923607e-01 4.680305850631054690e-04
6.001320512296022935e+04 1.345905493356459315e-01 4.700590042312316236e-04
6.001320515775600506e+04 1.350405468550220089e-01 4.690001977235002946e-04
6.001320519255178806e+04 1.363780939764513422e-01 4.666732303129647944e-04
6.001320522734756378e+04 1.350301823933544310e-01 4.664414936451615336e-04
6.001320526214333950e+04 1.351980774675070607e-01 4.701231793091670947e-04
6.001320529693911521e+04 1.344654255517495900e-01 4.649466035853469493e-04
6.001320533173489093e+04 1.340035435298933542e-01 4.643995620117529963e-04
6.001320536653067393e+04 1.352139433166184290e-01 4.639117746014864252e-04
6.001320540132644965e+04 1.354695763965974020e-01 4.679801354031374889e-04
6.001320543612222536e+04 1.346561073852638457e-01 4.675152990009318141e-04
6.001320547091800836e+04 1.351197746898086527e-01 4.640476335350361020e-04
6.001320550571378408e+04 1.348789714667838480e-01 4.671783046669964975e-04
6.001320554050955980e+04 1.350010677534481118e-01 4.661444311094483121e-04
6.001320557530533551e+04 1.344615983605378373e-01 4.664405603415976522e-04
6.001320561010111123e+04 1.329569536505006977e-01 4.605827187828043429e-04
6.001320564489689423e+04 1.345683381287215430e-01 4.675346550827868164e-04
6.001320567969266995e+04 1.345468131505857534e-01 4.612058788109577750e-04
6.001320571448844566e+04 1.355492540595778506e-01 4.693569978135119208e-04
6.001320574928422138e+04 1.356182011290782974e-01 4.704784958712735984e-04
6.001320578407999710e+04 1.362079905673809210e-01 4.717995977244397818e-04
6.001320581887578010e+04 1.346841751211542981e-01 4.671904460586835109e-04
6.001320585367155581e+04 1.352811394894906927e-01 4.727183645920880837e-04
6.001320588846733153e+04 1.351149368130455108e-01 4.666648899173578388e-04
6.001320592326310725e+04 1.356434496412375623e-01 4.674723305310246146e-04
6.001320595805888297e+04 1.360414787320582686e-01 4.660855848057716055e-04
6.001320599285466596e+04 1.358241693710696973e-01 4.650129916613972574e-04
6.001320602765044168e+04 1.364028970001324725e-01 4.683885261147653352e-04
6.001320606244621740e+04 1.365630681564322657e-01 4.674017291766447845e-04
6.001320609724200040e+04 1.366798899518409660e-01 4.669980225677540790e-04
6.001320613203777611e+04 1.365177194846305397e-01 4.726444912801603618e-04
6.001320616683355183e+04 1.355450991901514524e-01 4.645990620481603396e-04
6.001320620162933483e+04 1.363811732895960360e-01 4.649575149780789526e-04
6.001320623642511055e+04 1.369145742523266429e-01 4.656830516895405533e-04
6.001320627122088626e+04 1.376440253455890328e-01 4.684782054540061668e-04
6.001320630601666198e+04 1.372830915632332893e-01 4.756315857157462088e-04
6.001320634081243770e+04 1.359708483737196716e-01 4.687997514997018726e-04
6.001320637560822070e+04 1.366227678318139016e-01 4.685073613714041060e-04
6.001320641040399641e+04 1.357904885645717652e-01 4.695029161162346900e-04
6.001320644519977213e+04 1.371223113894572687e-01 4.730695332648058010e-04
6.001320647999554785e+04 1.367813086460361316e-01 4.713726731204051848e-04
6.001320651479132357e+04 1.364993429884669984e-01 4.699380503334463265e-04
6.001320654958710657e+04 1.367304989626853540e-01 4.729598846339813666e-04
6.001320658438288228e+04 1.373949624796908520e-01 4.708481248999755097e-04
6.001320661917865800e+04 1.373481434764218800e-01 4.770536269281912874e-04
6.001320665397443372e+04 1.379031114891204335e-01 4.792101139512820458e-04
6.001320668877020944e+04 1.371366241638364847e-01 4.778567389311777752e-04
6.001320672356599243e+04 1.371583739309195638e-01 4.727669415309625222e-04
6.001320675836176815e+04 1.379060676397622642e-01 4.734565004409459275e-04
6.001320679315754387e+04 1.377094756964491185e-01 4.741001225815172338e-04
6.001320682795332687e+04 1.370956089274567302e-01 4.698715045060190072e-04
6.001320686274910258e+04 1.363045647916391601e-01 4.791739072724345906e-04
6.001320689754487830e+04 1.364400990691464755e-01 4.786322170837941314e-04
6.001320693234065402e+04 1.365201795071144253e-01 4.760735306563859464e-04
6.001320696713642974e+04 1.370954650443838019e-01 4.765606809362709154e-04
6.001320700193221273e+04 1.360632037428957941e-01 4.737557324313823831e-04
6.001320703672798845e+04 1.360762039481939190e-01 4.701796394477393733e-04
6.001320707152376417e+04 1.374004745627465940e-01 4.702641359259651676e-04
6.001320710631954717e+04 1.363442312847570059e-01 4.685873224163827270e-04
6.001320714111532288e+04 1.361684002347490208e-01 4.689125181865804902e-04
6.001320717591109860e+04 1.358473722374965720e-01 4.662078939840772537e-04
6.001320721070687432e+04 1.357118365602451304e-01 4.676406474334887805e-04
6.001320724550265004e+04 1.357772971479719037e-01 4.712615199482158299e-04
6.001320728029843303e+04 1.357772853750356945e-01 4.668299787508192549e-04
6.001320731509420875e+04 1.362750252658852246e-01 4.685305641585602423e-04
6.001320734988998447e+04 1.352751438887616064e-01 4.697452999867611631e-04
6.001320738468576019e+04 1.357327169929364030e-01 4.747985336113002912e-04
6.001320741948153591e+04 1.352056322993467341e-01 4.640358001033519108e-04
6.001320745427731890e+04 1.364726177960960685e-01 4.692625631014953579e-04
6.001320748907309462e+04 1.358313609874689798e-01 4.772427077984775523e-04
6.001320752386887034e+04 1.366448122489325456e-01 4.768679261272428340e-04
6.001320755866464606e+04 1.343022577746067203e-01 4.665600221053260114e-04
6.001320759346042178e+04 1.349190959754940911e-01 4.686901355235521924e-04
6.001320762825620477e+04 1.349688033754586902e-01 4.672239637617540053e-04
6.001320766305198049e+04 1.345164608346322288e-01 4.630574527175619062e-04
6.001320769784775621e+04 1.348733000033298379e-01 4.697012452605478679e-04
6.001320773264353193e+04 1.356439215136592547e-01 4.693746966489836130e-04
6.001320776743930764e+04 1.337168265597641348e-01 4.681498309430594837e-04
6.001320780223509064e+04 1.342951533005923292e-01 4.691649994397204871e-04
6.001320783703086636e+04 1.338652215170367255e-01 4.663606180963426363e-04
6.001320787182664208e+04 1.341839753803125423e-01 4.660926010103546928e-04
6.001320790662242507e+04 1.331511627078534599e-01 4.646952241094085977e-04
6.001320794141820079e+04 1.329793412451116263e-01 4.643713160358912940e-04
6.001320797621397651e+04 1.333761769082538184e-01 4.643554771459284082e-04
6.001320801100975223e+04 1.334089115993366548e-01 4.717728613367593179e-04
6.001320804580552795e+04 1.331962911918687931e-01 4.698990064213224801e-04
6.001320808060131094e+04 1.333030197610941270e-01 4.657947213865227891e-04
6.001320811539708666e+04 1.317079916470440537e-01 4.584167412819884391e-04
6.001320815019286238e+04 1.320199085476358447e-01 4.664420210856388407e-04
6.001320818498863810e+04 1.328891151191152475e-01 4.670465660687965872e-04
6.001320821978441381e+04 1.333969546481552360e-01 4.594979492616685195e-04
6.001320825458019681e+04 1.334856272398699806e-01 4.653591748093578945e-04
6.001320828937597253e+04 1.329116706862494557e-01 4.692000557188126140e-04
6.001320832417174825e+04 1.323014709924618948e-01 4.674559846776750937e-04
6.001320835896752396e+04 1.316643695035190353e-01 4.587745152210400486e-04
6.001320839376329968e+04 1.320088992426997343e-01 4.553453724603649709e-04
6.001320842855908268e+04 1.310886820972507749e-01 4.567281474163103821e-04
6.001320846335485840e+04 1.318576964067940671e-01 4.615135573997472193e-04
6.001320849815063411e+04 1.325235519233786685e-01 4.567564178521157036e-04
6.001320853294641711e+04 1.338037210854237935e-01 4.628445005389263491e-04
6.001320856774219283e+04 1.325179935302786827e-01 4.614404061962343361e-04
6.001320860253796855e+04 1.328680402011961637e-01 4.640644153259989419e-04
6.001320863733374426e+04 1.316981708662834372e-01 4.563173539103228434e-04
6.001320867212951998e+04 1.314260900327664516e-01 4.552942865860535216e-04
6.001320870692530298e+04 1.321496880163318122e-01 4.629576429506100763e-04
6.001320874172107870e+04 1.316066821248984831e-01 4.602093320457516235e-04
6.001320877651685441e+04 1.312613310640372566e-01 4.591953374338704204e-04
6.001320881131263741e+04 1.302885872937409595e-01 4.520292793009965610e-04
6.001320884610841313e+04 1.306376405181338685e-01 4.572481403518499849e-04
6.001320888090418885e+04 1.304006952493836358e-01 4.588742129887236204e-04
6.001320891569996456e+04 1.299969801734461583e-01 4.551078720111587615e-04
6.001320895049574028e+04 1.301146261104908775e-01 4.579881974730474017e-04
6.001320898529152328e+04 1.305122932875167618e-01 4.589623790650727755e-04
6.001320902008729900e+04 1.307145270947218385e-01 4.594861489227185019e-04
6.001320905488307471e+04 1.312035606231906903e-01 4.587567599417892894e-04
6.001320908967885043e+04 1.304462125805319339e-01 4.600571585991614630e-04
6.001320912447462615e+04 1.307471918086825502e-01 4.571014451410230139e-04
6.001320915927040915e+04 1.306725471523474680e-01 4.600225424625127156e-04
6.001320919406618486e+04 1.308915571312609660e-01 4.615199658930428184e-04
6.001320922886196058e+04 1.323258497920432042e-01 4.593817009496338108e-04
6.001320926365774358e+04 1.331650221478813678e-01 4.650966108344781256e-04
6.001320929845351930e+04 1.310096362838090445e-01 4.585483788232882509e-04
6.001320933324929501e+04 1.308810508449190502e-01 4.582666428315076762e-04
6.001320936804507073e+04 1.304885313760506260e-01 4.562826763569246971e-04
6.001320940284084645e+04 1.304399788151375250e-01 4.547138021435785378e-04
6.001320943763662945e+04 1.301932485076037482e-01 4.600163192406655274e-04
6.001320947243240516e+04 1.317883718220891065e-01 4.616517545000756867e-04
6.001320950722818088e+04 1.322906631069827588e-01 4.592366245969626030e-04
6.001320954202396388e+04 1.326099103385906808e-01 4.573292225301461909e-04
6.001320957681973960e+04 1.318349121869877016e-01 4.608671303109908432e-04
6.001320961161551531e+04 1.308755776612001431e-01 4.613838193400313656e-04
6.001320964641129103e+04 1.315267917637913397e-01 4.630485711779638424e-04
6.001320968120706675e+04 1.310589436649793327e-01 4.582260453873973995e-04
6.001320971600284975e+04 1.317276948829931571e-01 4.604690388134829440e-04
6.001320975079862546e+04 1.326511113388907093e-01 4.711464615127717703e-04


==> figures/ground-folded/20230309_tic3788_r.dat <==
6.001318401538648322e+04 4.121819564431479788e-01 8.913547285712650550e-03
6.001318403671917622e+04 4.079303876615256730e-01 2.440647144721280314e-03
6.001318407151495921e+04 4.113100501993016134e-01 2.478546630987276192e-03
6.001318410631073493e+04 4.087806792847832327e-01 2.447581536776517654e-03
6.001318414110651065e+04 4.080496416393425974e-01 2.455737793531439714e-03
6.001318417590228637e+04 4.087651744450953584e-01 2.467829009943667360e-03
6.001318421069806209e+04 4.083028473046734219e-01 2.477879565904176490e-03
6.001318424549384508e+04 4.057864074940793486e-01 2.444845369076304852e-03
6.001318428028962080e+04 4.047038552572290171e-01 2.421452257690522719e-03
6.001318431508539652e+04 4.071865511809458771e-01 2.416160064063915293e-03
6.001318434988117224e+04 4.040185876694053491e-01 2.413945886892484606e-03
6.001318438467694796e+04 4.045650358522230317e-01 2.402285109643619368e-03
6.001318441947273095e+04 4.040132648837804763e-01 2.420153723977911450e-03
6.001318445426850667e+04 4.044910368261361855e-01 2.436045690852967679e-03
6.001318448906428239e+04 4.003389739044057594e-01 2.406404605359740642e-03
6.001318452386005811e+04 4.049784904573137667e-01 2.448994517315435191e-03
6.001318455865583383e+04 4.011227654003307053e-01 2.406454810392737870e-03
6.001318459345161682e+04 4.024482242537011922e-01 2.424891729006832097e-03
6.001318462824739254e+04 4.046997942779579915e-01 2.437177524920896687e-03
6.001318466304316826e+04 4.033245318650201527e-01 2.439682409936416285e-03
6.001318469783894398e+04 4.005081728145437614e-01 2.402183674857166253e-03
6.001318473263471969e+04 4.041654160110199068e-01 2.418858642547363699e-03
6.001318476743050269e+04 3.989282969100596543e-01 2.403993145372614656e-03
6.001318480222627841e+04 4.052574747738020289e-01 2.446087912492136539e-03
6.001318483702205413e+04 4.017111616232129645e-01 2.466850353924740676e-03
6.001318487181782984e+04 4.008907814454981122e-01 2.402966849326168726e-03
6.001318490661360556e+04 4.009450949571722878e-01 2.475723467956195915e-03
6.001318494140938856e+04 4.038324377335245630e-01 2.501683543799284454e-03
6.001318497620516428e+04 4.023510612177538803e-01 2.478868857154183959e-03
6.001318501100093999e+04 4.026507838269391959e-01 2.429620693127473776e-03
6.001318504579671571e+04 4.067958094485075726e-01 2.484537142916031643e-03
6.001318508059249143e+04 4.012304461565026070e-01 2.442924902519062486e-03
6.001318511538827443e+04 4.032224479405884243e-01 2.432995445289697339e-03
6.001318515018405014e+04 4.036232362414269303e-01 2.450091326467287826e-03
6.001318518497982586e+04 4.004388485972339429e-01 2.418663308690740654e-03
6.001318521977560886e+04 4.001569114106813263e-01 2.458152036573713149e-03
6.001318525457138458e+04 3.997243703087916544e-01 2.432777551094987036e-03
6.001318528936716029e+04 4.083526728513146020e-01 2.477936895335959046e-03
6.001318532416293601e+04 4.091980466114415460e-01 2.455642648479956867e-03
6.001318535895871173e+04 4.067952952549746537e-01 2.430985870706475760e-03
6.001318539375449473e+04 4.091995791331227705e-01 2.446609030598935475e-03
6.001318542855027044e+04 4.036084338841951502e-01 2.422153911962645831e-03
6.001318546334604616e+04 4.068893460874261070e-01 2.439524426031238705e-03
6.001318549814182188e+04 4.094388162411584653e-01 2.438187747128119000e-03
6.001318553293759760e+04 4.082045200592551160e-01 2.461142591164813646e-03
6.001318556773338059e+04 4.110618289823169125e-01 2.472703039724182417e-03
6.001318560252915631e+04 4.125439062641763632e-01 2.479406527476350763e-03
6.001318563732493203e+04 4.078206765001236578e-01 2.445815675071783685e-03
6.001318567212070775e+04 4.093019044216932856e-01 2.482139833016921027e-03
6.001318570691648347e+04 4.068304618005141871e-01 2.480921278031151134e-03
6.001318574171226646e+04 4.091670994395913974e-01 2.605553507667387764e-03
6.001318577650804218e+04 4.053581196188120184e-01 2.467068983824441831e-03
6.001318581130381790e+04 4.031922262344625474e-01 2.406060053608750481e-03
6.001318584609959362e+04 4.068943887033841800e-01 2.414515775964192097e-03
6.001318588089536934e+04 4.116953824470146461e-01 2.462202449004857741e-03
6.001318591569115233e+04 4.097817969557179807e-01 2.441012537797116085e-03
6.001318595048692805e+04 4.021871479116838621e-01 2.405087158708681377e-03
6.001318598528270377e+04 4.089383047242235447e-01 2.466169407748511431e-03
6.001318602007847949e+04 4.095170791016037870e-01 2.472284062188023768e-03
6.001318605487425521e+04 4.117412329914503233e-01 2.463214419605953744e-03
6.001318608967003820e+04 4.119826913611664421e-01 2.479149679437825382e-03
6.001318612446581392e+04 4.132899442435751247e-01 2.467572049057515336e-03
6.001318615926158964e+04 4.144653544691080937e-01 2.485116033112601958e-03
6.001318619405737263e+04 4.182316934084717164e-01 2.490104224993062304e-03
6.001318622885314835e+04 4.160150849262521100e-01 2.480131944641437991e-03
6.001318626364892407e+04 4.114979326372443236e-01 2.424908817675251651e-03
6.001318629844469979e+04 4.127119243110748958e-01 2.436598601763614955e-03
6.001318633324047551e+04 4.179437385890726886e-01 2.458397839755534827e-03
6.001318636803625850e+04 4.194499124730162176e-01 2.442814210929691431e-03
6.001318640283203422e+04 4.195897801252430059e-01 2.463211311758364656e-03
6.001318643762780994e+04 4.234626887082859059e-01 2.483472687287527261e-03
6.001318647242358566e+04 4.176939442063943853e-01 2.458834659424825961e-03
6.001318650721936137e+04 4.178606547261225490e-01 2.466826938860585718e-03
6.001318654201514437e+04 4.200923861293046624e-01 2.471386884472117403e-03
6.001318657681092009e+04 4.265210046579741565e-01 2.518498345918986255e-03
6.001318661160669581e+04 4.270787932812817322e-01 2.524025545048658170e-03
6.001318664640247152e+04 4.278519297132204469e-01 2.532590189088251495e-03
6.001318668119824724e+04 4.307375563267208940e-01 2.555711743643251151e-03
6.001318671599403024e+04 4.336975881774489117e-01 2.617663433039366626e-03
6.001318675078980596e+04 4.210912780265960720e-01 2.514771331248885806e-03
6.001318678558558167e+04 4.251679736313091484e-01 2.524785498234202903e-03
6.001318682038135739e+04 4.235173569143084737e-01 2.491649183159179957e-03
6.001318685517713311e+04 4.258443878627597434e-01 2.497505427149400176e-03
6.001318688997291611e+04 4.290214699401337928e-01 2.640267008986555385e-03
6.001318692476869182e+04 4.330508796004088334e-01 2.616070559483965954e-03
6.001318695956446754e+04 4.295240065105022098e-01 2.599324397814364428e-03
6.001318699436024326e+04 4.312158327811601022e-01 2.765309595164497196e-03
6.001318702915601898e+04 4.302824194721554529e-01 2.703023970255599533e-03
6.001318706395179470e+04 4.294739449196898207e-01 2.661620748593449340e-03
6.001318709874757042e+04 4.309565669872600924e-01 2.615419925279958459e-03
6.001318713354335341e+04 4.321557703318107957e-01 2.603993354129453819e-03
6.001318716833912913e+04 4.289108461718167953e-01 2.561875298767807285e-03
6.001318720313490485e+04 4.318432216927518552e-01 2.637926753328159474e-03
6.001318723793068784e+04 4.324862168397322626e-01 2.710112822105743922e-03
6.001318727272646356e+04 4.283231735763380899e-01 2.648819128118715897e-03
6.001318730752223928e+04 4.275127423172890850e-01 2.583441895862078220e-03
6.001318734231801500e+04 4.299427548744549354e-01 2.567908929418744480e-03
6.001318737711379072e+04 4.237658920447558986e-01 2.503816317693517181e-03
6.001318741190957371e+04 4.263388331587749103e-01 2.521337035447883575e-03
6.001318744670534943e+04 4.294385198112697366e-01 2.567853545994493690e-03
6.001318748150112515e+04 4.281885529254742528e-01 2.562702860438511275e-03
6.001318751629690087e+04 4.270746743394618350e-01 2.531482127962976416e-03
6.001318755109267659e+04 4.212979202219690467e-01 2.508214691326038446e-03
6.001318758588845958e+04 4.237899148868148336e-01 2.517397174845078731e-03
6.001318762068423530e+04 4.306526936741671419e-01 2.632638681070075416e-03
6.001318765548001102e+04 4.307722063078605612e-01 2.696120887819222420e-03
6.001318769027579401e+04 4.267556559339047428e-01 2.585204911077919939e-03
6.001318772507156973e+04 4.323349743487420183e-01 2.701305084080947699e-03
6.001318775986734545e+04 4.215665470035487861e-01 2.527424721892913406e-03
6.001318779466312117e+04 4.228931773494526425e-01 2.523473985912264191e-03
6.001318782945889689e+04 4.245090016366612207e-01 2.560793364263554660e-03
6.001318786425467988e+04 4.278510965756059936e-01 2.636512805747576876e-03
6.001318789905045560e+04 4.214082995965138245e-01 2.552606952749377888e-03
6.001318793384623132e+04 4.312623249399808456e-01 2.729818553977090938e-03
6.001318796864200704e+04 4.217535995322435616e-01 2.564274358633342708e-03
6.001318800343778275e+04 4.248200863585478992e-01 2.614502818627631713e-03
6.001318803823356575e+04 4.237940611652412648e-01 2.561102454562577246e-03
6.001318807302934147e+04 4.241924452732524498e-01 2.543856722562269287e-03
6.001318810782511719e+04 4.235804324968316381e-01 2.516344064569884815e-03
6.001318814262089290e+04 4.224122690047614759e-01 2.519979787630462903e-03
6.001318817741666862e+04 4.230950841161909559e-01 2.626808139473693453e-03
6.001318821221245162e+04 4.242451922132515763e-01 2.582333893552218353e-03
6.001318824700822734e+04 4.168033415770059369e-01 2.495402375487731049e-03
6.001318828180400305e+04 4.166540283514581500e-01 2.462745542347068856e-03
6.001318831659977877e+04 4.210839808622803271e-01 2.639814543177050957e-03
6.001318835139555449e+04 4.203264664022693387e-01 2.622829859499964823e-03
6.001318838619133749e+04 4.222146050524686611e-01 2.557191187327658051e-03
6.001318842098711320e+04 4.196811021385860596e-01 2.613415185467875008e-03
6.001318845578288892e+04 4.202724002586673002e-01 2.579152247479776176e-03
6.001318849057866464e+04 4.139580824469505371e-01 2.585801462419413943e-03
6.001318852537444036e+04 4.130845785373541412e-01 2.572394642299864320e-03
6.001318856017022335e+04 4.139635634349551618e-01 2.525716399423835051e-03
6.001318859496599907e+04 4.139848710923282882e-01 2.522050301301797821e-03
6.001318862976177479e+04 4.192503063604379743e-01 2.514869812612327993e-03
6.001318866455755779e+04 4.133882989157703913e-01 2.488148976801717992e-03
6.001318869935333350e+04 4.156131610307326474e-01 2.540954075957693476e-03
6.001318873414910922e+04 4.131350869952429838e-01 2.520097753556524260e-03
6.001318876894488494e+04 4.139042688216405530e-01 2.563610145349963423e-03
6.001318880374066066e+04 4.119969682681328682e-01 2.595969622608802242e-03
6.001318883853644365e+04 4.121239545314411834e-01 2.501824849630929128e-03
6.001318887333221937e+04 4.155277303635445119e-01 2.528713341076240743e-03
6.001318890812799509e+04 4.222984021792559606e-01 2.691579695717218577e-03
6.001318894292377081e+04 4.231901164085157818e-01 2.806195555281259385e-03
6.001318897771954653e+04 4.148179513059747636e-01 2.592989653085487137e-03
6.001318901251532952e+04 4.123089418453407817e-01 2.606363733247162636e-03
6.001318904731110524e+04 4.168308303204474874e-01 2.647278236964865136e-03
6.001318908210688096e+04 4.135841030012181729e-01 2.562975342344213630e-03
6.001318911690265668e+04 4.060223627076471331e-01 2.540880590594072046e-03
6.001318915169843240e+04 4.146462657289862741e-01 2.651160757648647875e-03
6.001318918649421539e+04 4.052376672658278278e-01 2.490277578616595551e-03
6.001318922128999111e+04 4.043847641396692283e-01 2.457428248028975179e-03
6.001318925608576683e+04 4.134082447971849650e-01 2.640061593566119403e-03
6.001318929088154255e+04 4.082454296058651844e-01 2.629711461192765689e-03
6.001318932567731827e+04 4.069688906572501153e-01 2.518007798586076231e-03
6.001318936047309398e+04 4.127057919697424970e-01 2.604867768227830602e-03
6.001318939526886970e+04 4.043874847483006629e-01 2.479919990123587419e-03
6.001318943006465270e+04 4.106218247495335705e-01 2.517188361356037171e-03
6.001318946486042842e+04 4.116267022347133708e-01 2.532375137649877078e-03
6.001318949965620413e+04 4.093434209830167370e-01 2.463147459932255642e-03
6.001318953445198713e+04 4.111499642769484986e-01 2.506403985968150804e-03
6.001318956924776285e+04 4.105934842900050286e-01 2.493390248058354516e-03
6.001318960404353857e+04 4.134115517215794511e-01 2.522548934668576801e-03
6.001318963883931428e+04 4.099180308403521655e-01 2.480691349990737492e-03
6.001318967363509000e+04 4.145457400072298793e-01 2.550152697734412322e-03
6.001318970843087300e+04 4.142031877357342240e-01 2.549995562163506931e-03
6.001318974322664872e+04 4.066061173868331102e-01 2.477182549253744131e-03
6.001318977802242443e+04 4.159418318141278048e-01 2.521593635170083988e-03
6.001318981281820743e+04 4.067192246133720657e-01 2.477593067159818228e-03
6.001318984761398315e+04 4.154155320152778663e-01 2.606057658923670566e-03
6.001318988240975887e+04 4.226368324369785823e-01 2.668655583152130129e-03
6.001318991720553458e+04 4.245421376276024006e-01 2.624611062457953090e-03
6.001318995200131030e+04 4.194488003839703660e-01 2.646691145980036713e-03
6.001318998679709330e+04 4.142325913497427181e-01 2.511265860205936368e-03
6.001319002159286902e+04 4.180388608513194160e-01 2.595835103170524103e-03
6.001319005638864473e+04 4.159450543913708609e-01 2.533384658727785930e-03
6.001319009118442045e+04 4.172038443475946101e-01 2.521109370124289401e-03
6.001319012598019617e+04 4.130581083504434314e-01 2.485346417160512120e-03
6.001319016077597917e+04 4.133832214911368208e-01 2.521194030247427866e-03
6.001319019557175488e+04 4.139689456824304226e-01 2.488075057159416705e-03
6.001319023036753060e+04 4.133942355287855697e-01 2.510557265479324788e-03
6.001319026516330632e+04 4.168102399569576511e-01 2.512441149088527354e-03
6.001319029995908204e+04 4.121506454993791868e-01 2.535307344655109239e-03
6.001319033475486503e+04 4.201316582672228739e-01 2.661155652984165121e-03
6.001319036955064075e+04 4.206185546859729785e-01 2.564532688356156373e-03
6.001319040434641647e+04 4.188660254432219898e-01 2.611851336754159383e-03
6.001319043914219219e+04 4.141321751601887979e-01 2.481336812382330462e-03
6.001319047393796791e+04 4.168809321917995581e-01 2.550666329360940041e-03
6.001319050873375090e+04 4.153127650541061366e-01 2.544604602832646438e-03
6.001319054352952662e+04 4.194879612820394121e-01 2.543751044900270479e-03
6.001319057832530234e+04 4.180328263126147914e-01 2.666010307034119824e-03
6.001319061312108533e+04 4.191550608195364624e-01 2.629976074077341498e-03
6.001319064791686105e+04 4.164618481922189863e-01 2.616146131388127124e-03
6.001319068271263677e+04 4.217297154578073526e-01 2.592019659702971598e-03
6.001319071750841249e+04 4.190217396643511338e-01 2.569847619892466455e-03
6.001319075230418821e+04 4.193502889431228176e-01 2.626505873896442522e-03
6.001319078709997120e+04 4.190723259109798149e-01 2.748467588503374168e-03
6.001319082189574692e+04 4.177104048192210040e-01 2.655381236706774034e-03
6.001319085669152264e+04 4.161422700458685120e-01 2.510544702518152128e-03
6.001319089148729836e+04 4.252892391746813106e-01 2.582919675300432254e-03
6.001319092628307408e+04 4.236565733547143497e-01 2.565755734770162541e-03
6.001319096107885707e+04 4.236179562504552298e-01 2.541622320588480134e-03
6.001319099587463279e+04 4.201700424763403219e-01 2.512646339522546252e-03
6.001319103067040851e+04 4.187980518435819866e-01 2.518534722273285675e-03
6.001319106546618423e+04 4.196998087207713946e-01 2.573430421319047173e-03
6.001319110026195995e+04 4.141648723921063091e-01 2.569668791214121343e-03
6.001319113505774294e+04 4.150565094175899250e-01 2.531214284714142400e-03
6.001319116985351866e+04 4.226369144297966729e-01 2.669497000368124644e-03
6.001319120464929438e+04 4.204171293390624453e-01 2.618807660348055222e-03
6.001319123944507737e+04 4.172650176336554217e-01 2.551997540203838118e-03
6.001319127424085309e+04 4.182626132423694076e-01 2.542490688111345796e-03
6.001319130903662881e+04 4.209907612834862256e-01 2.589772944529730204e-03
6.001319134383240453e+04 4.101674322208624379e-01 2.497983554816284989e-03
6.001319137862818025e+04 4.171745702836350267e-01 2.594755747372024315e-03
6.001319141342395596e+04 4.101658977471746015e-01 2.489075764313438376e-03
6.001319144821973168e+04 4.127527763496396940e-01 2.499810923109118538e-03
6.001319148301551468e+04 4.137796021834153071e-01 2.588804192006394830e-03
6.001319151781129040e+04 4.221014914260452500e-01 2.574537783892936679e-03
6.001319155260706611e+04 4.168975069252077725e-01 2.517286938289048110e-03
6.001319158740284183e+04 4.079746025313693569e-01 2.482354025063747503e-03
6.001319162219861755e+04 4.126524841989691050e-01 2.502806523970554226e-03
6.001319165699440055e+04 4.076337596608958225e-01 2.494762323636893955e-03
6.001319169179017626e+04 4.118653333346419254e-01 2.490550031903650090e-03
6.001319172658595198e+04 4.078986879167639246e-01 2.416050737344590214e-03
6.001319176138172770e+04 4.093906147145816021e-01 2.423990003443766538e-03
6.001319179617750342e+04 4.025297350280240827e-01 2.441625750410432363e-03
6.001319183097328641e+04 4.091228656692936783e-01 2.471999740055330283e-03
6.001319186576906213e+04 4.077823937514086228e-01 2.441306765698336625e-03
6.001319190056483785e+04 4.101885804085908527e-01 2.503245020223835490e-03
6.001319193536062085e+04 4.098090215884817034e-01 2.448087531647262938e-03
6.001319197015639656e+04 4.067116971612714793e-01 2.515033384599361325e-03
6.001319200495217228e+04 4.089869730912463197e-01 2.504492636513242377e-03
6.001319203974794800e+04 4.141218960760269518e-01 2.579630529566150771e-03
6.001319207454372372e+04 4.074719793416322622e-01 2.455066935434232784e-03
6.001319210933950671e+04 4.080911375112823980e-01 2.451045177058623192e-03
6.001319214413528243e+04 4.027798768507729887e-01 2.438428540390688657e-03
6.001319217893105815e+04 4.016271625265702139e-01 2.438632387312887097e-03
6.001319221372684115e+04 4.023772768467743233e-01 2.447637337098462328e-03
6.001319224852261686e+04 4.055004147757770849e-01 2.507930627946296752e-03
6.001319228331839258e+04 4.031741343814695400e-01 2.590344394936604754e-03
6.001319231811416830e+04 4.048647860870438486e-01 2.541515174704773918e-03
6.001319235290994402e+04 4.030532929494908267e-01 2.444823705607568082e-03
6.001319238770572701e+04 4.027020431234970554e-01 2.578082975241012282e-03
6.001319242250150273e+04 4.014599683722478995e-01 2.480393400754512482e-03
6.001319245729727845e+04 4.029551710635371209e-01 2.501288083696855385e-03
6.001319249209305417e+04 4.059619623577234715e-01 2.543920908476572911e-03
6.001319252688882989e+04 4.019082262789295257e-01 2.470257978681746330e-03
6.001319256168461288e+04 3.990746359373468777e-01 2.422024386735781472e-03
6.001319259648038860e+04 4.007183396633797190e-01 2.450608961614628590e-03
6.001319263127616432e+04 4.064140408863010090e-01 2.557584302364124089e-03
6.001319266607194004e+04 3.966965515622065119e-01 2.441459750220104780e-03
6.001319270086771576e+04 4.037659838567521087e-01 2.495198657090740447e-03
6.001319273566349875e+04 3.996501266002228658e-01 2.443413690830253861e-03
6.001319277045927447e+04 4.036249002504739281e-01 2.456300039469434902e-03
6.001319280525505019e+04 4.041001341064212604e-01 2.471454378964842678e-03
6.001319284005083318e+04 4.000790150770643927e-01 2.490665449089447467e-03
6.001319287484660890e+04 3.997347139117427006e-01 2.471511977312167412e-03
6.001319290964238462e+04 3.985072271882224570e-01 2.474271042233927836e-03
6.001319294443816034e+04 4.001172134204523112e-01 2.541177192354350696e-03
6.001319297923393606e+04 3.946120063719493753e-01 2.438611481597016423e-03
6.001319301402971905e+04 4.036719773291739810e-01 2.512418836943735006e-03
6.001319304882549477e+04 3.999717423290167218e-01 2.489678502849166329e-03
6.001319308362127049e+04 3.939240208223963036e-01 2.437070312030084878e-03
6.001319311841705348e+04 3.904093508001624802e-01 2.421555331147640707e-03
6.001319315321282920e+04 3.945426046040291790e-01 2.417896910560438355e-03
6.001319318800860492e+04 3.938320003151964399e-01 2.404874656370121870e-03
6.001319322280438064e+04 4.009486334526527473e-01 2.457753770157170697e-03
6.001319325760015636e+04 3.979707340764705448e-01 2.430689222214701701e-03
6.001319329239593208e+04 3.918223346354089975e-01 2.376379088252718579e-03
6.001319332719170779e+04 3.960344347162949030e-01 2.442062207373782694e-03
6.001319336198749079e+04 3.945417029847291257e-01 2.406281741668784679e-03
6.001319339678326651e+04 3.958650969130239061e-01 2.397413154967766632e-03
6.001319343157904223e+04 3.923156011269760546e-01 2.403954717994784968e-03
6.001319346637481794e+04 3.952361382074304763e-01 2.492945576661235139e-03
6.001319350117059366e+04 4.005962571523307703e-01 2.501868106772127572e-03
6.001319353596637666e+04 4.002403085452666542e-01 2.499124044053028723e-03
6.001319357076215238e+04 3.932005780963558905e-01 2.431055413026037525e-03
6.001319360555792809e+04 3.944147335006528143e-01 2.489498186749675331e-03
6.001319364035370381e+04 3.923336283020702475e-01 2.397902147892740955e-03
6.001319367514947953e+04 3.940516045141819745e-01 2.440007004074121362e-03
6.001319370994526253e+04 3.976164862005279188e-01 2.437713684808779768e-03
6.001319374474103824e+04 4.028788852450050917e-01 2.465030456587225059e-03
6.001319377953681396e+04 3.977313202229471045e-01 2.415423820954246299e-03
6.001319381433258968e+04 3.974389378638700787e-01 2.408689521602886199e-03
6.001319384912836540e+04 3.933149529428561775e-01 2.415477746066573613e-03
6.001319388392414839e+04 4.020586670150289033e-01 2.508446575958955121e-03
6.001319391871992411e+04 3.990943993012233126e-01 2.460578838793618921e-03
6.001319395351569983e+04 3.986830919849780885e-01 2.423862780234814843e-03
6.001319398831148283e+04 3.973460515533294712e-01 2.395294888227038864e-03
6.001319402310725854e+04 4.029559650495617151e-01 2.437560572168089891e-03
6.001319405790303426e+04 3.935862872520390354e-01 2.384864602539663123e-03
6.001319409269880998e+04 3.947054373159629148e-01 2.401284870766110750e-03
6.001319412749458570e+04 3.994451394782094766e-01 2.419433274443707257e-03
6.001319416229036869e+04 3.976615147609260381e-01 2.390736390773386816e-03
6.001319419708614441e+04 4.018790403955061485e-01 2.493805291460592620e-03
6.001319423188192013e+04 3.994247992246867107e-01 2.389795615800444171e-03
6.001319426667769585e+04 4.075502000166476568e-01 2.445154228685260563e-03
6.001319430147347157e+04 4.032733510542659272e-01 2.426405964713680870e-03
6.001319433626925456e+04 4.064016380775768433e-01 2.502555374951342601e-03
6.001319437106503028e+04 4.047662314062459576e-01 2.507522595162658182e-03
6.001319440586080600e+04 4.010358103517464023e-01 2.405294777076251965e-03
6.001319444065658172e+04 4.011209965460975080e-01 2.402476250925658901e-03
6.001319447545235744e+04 4.056683390895873265e-01 2.420345366783560950e-03
6.001319451024814043e+04 4.084644143304320130e-01 2.436776595732138839e-03
6.001319454504391615e+04 4.098595024813264098e-01 2.482218363889700068e-03
6.001319457983969187e+04 4.049667037992437102e-01 2.403936271538280323e-03
6.001319461463547486e+04 4.051384170483127711e-01 2.451363340171313233e-03
6.001319464943125058e+04 4.135770872837682410e-01 2.580794969694059828e-03
6.001319468422702630e+04 4.055642025637452019e-01 2.432949567456879451e-03
6.001319471902280202e+04 4.090266187242082019e-01 2.459144575165671948e-03
6.001319475381857774e+04 4.114625968252673682e-01 2.463286278968866098e-03
6.001319478861436073e+04 4.132884996855193949e-01 2.494040985763724006e-03
6.001319482341013645e+04 4.181501932101798769e-01 2.556765648560155139e-03
6.001319485820591217e+04 4.140049426014222322e-01 2.495829538834547483e-03
6.001319489300168789e+04 4.097313016304825473e-01 2.469514301659796879e-03
6.001319492779746361e+04 4.064618959661562281e-01 2.418365083738911216e-03
6.001319496259324660e+04 4.120197686981501572e-01 2.522066032853623792e-03
6.001319499738902232e+04 4.132975903532720152e-01 2.503977274033863422e-03
6.001319503218479804e+04 4.085678788723235977e-01 2.471943087288640609e-03
6.001319506698058103e+04 4.157293004084851584e-01 2.511093272690360142e-03
6.001319510177635675e+04 4.074869757226293743e-01 2.457483069839494320e-03
6.001319513657213247e+04 4.145743012637210789e-01 2.484774659134727191e-03
6.001319517136790819e+04 4.189688561975912218e-01 2.520877654860588426e-03
6.001319520616368391e+04 4.146334253928622982e-01 2.510717386152094659e-03
6.001319524095946690e+04 4.113806263152935960e-01 2.468515168250674362e-03
6.001319527575524262e+04 4.185838356843918362e-01 2.510616910296493368e-03
6.001319531055101834e+04 4.162837332641646237e-01 2.521242554987359816e-03
6.001319534534679406e+04 4.115978891666301487e-01 2.477334403155795513e-03
6.001319538014256977e+04 4.108531378265238843e-01 2.460256281625796109e-03
6.001319541493835277e+04 4.146169905345456486e-01 2.508295574950727448e-03
6.001319544973412849e+04 4.154294311213939661e-01 2.505030150503201151e-03
6.001319548452990421e+04 4.143448960954281834e-01 2.498597198323747586e-03
6.001319551932567992e+04 4.176361981127808543e-01 2.525488795725660054e-03
6.001319555412145564e+04 4.222413484022982111e-01 2.504242063282481525e-03
6.001319558891723864e+04 4.231749631034179560e-01 2.525769371474441676e-03
6.001319562371301436e+04 4.179927214582414008e-01 2.505737065000308589e-03
6.001319565850879007e+04 4.130564453113350076e-01 2.466865286142185410e-03
6.001319569330456579e+04 4.154292414015228196e-01 2.527678983429520760e-03
6.001319572810034151e+04 4.132584508800213330e-01 2.467000479614170003e-03
6.001319576289612451e+04 4.147424215703564010e-01 2.547317864406447793e-03
6.001319579769190022e+04 4.144781032362981343e-01 2.548762860564177200e-03
6.001319583248767594e+04 4.173027588112246944e-01 2.559865012991813932e-03
6.001319586728345166e+04 4.107239506541498497e-01 2.510299773156835987e-03
6.001319590207922738e+04 4.091175364029830952e-01 2.489540997637993639e-03
6.001319593687501037e+04 4.057258456125267809e-01 2.497161055096745221e-03
6.001319597167078609e+04 4.115999042719625800e-01 2.545002986503524037e-03
6.001319600646656181e+04 4.151320434477356880e-01 2.560146044380115591e-03
6.001319604126233753e+04 4.121771090451345487e-01 2.537852646791089600e-03
6.001319607605811325e+04 4.090738046631249292e-01 2.472820702733644418e-03
6.001319611085389624e+04 4.075286172908371696e-01 2.507183469217806604e-03
6.001319614564967196e+04 4.100881060721858207e-01 2.549640243820640046e-03
6.001319618044544768e+04 4.065737478094245683e-01 2.494933196576993792e-03
6.001319621524123068e+04 4.017828442402527900e-01 2.458202578642755716e-03
6.001319625003700639e+04 4.068231801995523256e-01 2.477361330522490860e-03
6.001319628483278211e+04 4.141061866562468219e-01 2.600982424057910695e-03
6.001319631962855783e+04 4.085518161598223896e-01 2.467536672018646668e-03
6.001319635442433355e+04 4.063972381612073748e-01 2.465218770245812801e-03
6.001319638922011654e+04 4.071899238822339617e-01 2.493889956648467476e-03
6.001319642401589226e+04 3.994102764965907770e-01 2.439694917601697381e-03
6.001319645881166798e+04 4.012785913330157994e-01 2.428480141916261950e-03
6.001319649360744370e+04 4.057372066371019437e-01 2.469048776674104533e-03
6.001319652840321942e+04 4.047272734429894214e-01 2.487824445027952448e-03
6.001319656319900241e+04 4.127663624393393405e-01 2.540817432631326932e-03
6.001319659799477813e+04 4.057691727178094343e-01 2.523622890681254984e-03
6.001319663279055385e+04 4.049401539380872439e-01 2.502374726977753087e-03
6.001319666758632957e+04 3.992039305069352562e-01 2.446297882497779335e-03
6.001319670238210529e+04 3.997798985876826472e-01 2.438492147961334594e-03
6.001319673717788828e+04 3.966369979150013436e-01 2.415168219785198377e-03
6.001319677197366400e+04 4.012149913746325680e-01 2.451425428529768660e-03
6.001319680676943972e+04 4.002006869136148226e-01 2.435100690313335078e-03
6.001319684156522271e+04 4.016750521536384677e-01 2.449357822895693523e-03
6.001319687636099843e+04 4.007052467672073126e-01 2.414831574321141087e-03
6.001319691115677415e+04 4.017227430263003995e-01 2.445367543148570331e-03
6.001319694595254987e+04 3.981283135294519382e-01 2.443621239113712759e-03
6.001319698074832559e+04 3.959434551920938405e-01 2.409409899931326884e-03
6.001319701554410858e+04 3.926803934149166175e-01 2.415345511327374271e-03
6.001319705033988430e+04 3.997013409730458822e-01 2.424570863596002459e-03
6.001319708513566002e+04 3.989073464084784693e-01 2.446598325737318110e-03
6.001319711993143574e+04 3.992105921154464054e-01 2.457731871320195573e-03
6.001319715472721145e+04 3.930115852821829958e-01 2.407030410687689258e-03
6.001319718952299445e+04 3.963995503863314562e-01 2.406916786993009653e-03
6.001319722431877017e+04 3.978796180556942175e-01 2.401871354073842595e-03
6.001319725911454589e+04 4.006064954979750570e-01 2.453198148467952526e-03
6.001319729391032888e+04 3.966241979166050258e-01 2.405224425519972200e-03
6.001319732870610460e+04 3.970884072065004600e-01 2.385719379102573239e-03
6.001319736350188032e+04 4.038379129054657235e-01 2.441891108266507592e-03
6.001319739829765604e+04 4.004456276520121927e-01 2.426811217216836604e-03
6.001319743309343175e+04 3.983956448961142871e-01 2.402081605204854902e-03
6.001319746788921475e+04 3.993067662685350072e-01 2.419364654918499877e-03
6.001319750268499047e+04 3.985336658944618748e-01 2.394504986050368517e-03
6.001319753748076619e+04 3.983208657012243803e-01 2.404862959044581396e-03
6.001319757227654191e+04 4.017037402640221133e-01 2.418509844934267627e-03
6.001319760707231762e+04 3.977576049235846400e-01 2.391803302940823106e-03
6.001319764186810062e+04 4.037408804481181779e-01 2.429864987347502264e-03
6.001319767666387634e+04 3.975515425461013108e-01 2.383471423051744531e-03
6.001319771145965206e+04 3.987852247334243150e-01 2.380373287767006702e-03
6.001319774625542777e+04 3.991390024317795215e-01 2.396542579227255339e-03
6.001319778105120349e+04 3.977197296069510113e-01 2.359051008834653958e-03
6.001319781584698649e+04 3.995796441352141293e-01 2.432761828411754857e-03
6.001319785064276221e+04 4.008402701505370813e-01 2.434549408657325255e-03
6.001319788543853792e+04 4.011668689607339466e-01 2.410299573948850548e-03
6.001319792023431364e+04 4.010457372230873396e-01 2.404601049910821704e-03
6.001319795503008936e+04 3.991739372655423446e-01 2.380707467742305961e-03
6.001319798982587236e+04 3.986162012498700169e-01 2.395375482624063045e-03
6.001319802462164807e+04 4.033824458381629063e-01 2.428323604539457583e-03
6.001319805941742379e+04 4.077378072205066206e-01 2.464330646805605422e-03
6.001319809421320679e+04 4.086871516904427293e-01 2.428659401686690100e-03
6.001319812900898251e+04 4.039962758719472524e-01 2.406274979110189106e-03
6.001319816380475822e+04 4.037466986771456323e-01 2.441299289356103387e-03
6.001319819860053394e+04 4.014020664216856327e-01 2.390130933277065731e-03
6.001319823339630966e+04 4.065370857692126028e-01 2.454380780698089872e-03
6.001319826819209266e+04 4.110115535352652505e-01 2.475619397875088862e-03
6.001319830298786837e+04 4.070552907188152436e-01 2.422419171098674599e-03
6.001319833778364409e+04 4.108318113961869078e-01 2.449672027181539966e-03
6.001319837257941981e+04 4.105999131909573441e-01 2.488253883360005969e-03
6.001319840737519553e+04 4.188266522757674859e-01 2.715024140606185458e-03
6.001319844217097852e+04 4.154703998101791362e-01 2.692265280695766653e-03
6.001319847696675424e+04 4.137509768958625989e-01 2.496251912061637698e-03
6.001319851176252996e+04 4.118086512894362783e-01 2.474062270572241658e-03
6.001319854655830568e+04 4.150927633208442713e-01 2.511361511440522894e-03
6.001319858135408140e+04 4.148094535698362839e-01 2.507538029821842172e-03
6.001319861614986439e+04 4.107747046581919914e-01 2.500581684244112743e-03
6.001319865094564011e+04 4.140469241186449656e-01 2.511589817023160334e-03
6.001319868574141583e+04 4.118886977734225741e-01 2.461209088923820357e-03
6.001319872053719155e+04 4.134228753697971603e-01 2.459693796371777326e-03
6.001319875533296727e+04 4.156012585149017613e-01 2.519222660543361976e-03
6.001319879012875026e+04 4.118759994605321051e-01 2.519750572615777132e-03
6.001319882492452598e+04 4.137530173622270824e-01 2.496433536743542566e-03
6.001319885972030170e+04 4.177094382743939405e-01 2.491641948202498458e-03
6.001319889451608469e+04 4.134660943865665628e-01 2.427508269905178599e-03
6.001319892931186041e+04 4.115260930337122369e-01 2.451856023348859392e-03
6.001319896410763613e+04 4.135244909021709714e-01 2.494590784064591987e-03
6.001319899890341185e+04 4.101198846064086356e-01 2.432071880414782370e-03
6.001319903369918757e+04 4.166217900163705634e-01 2.462611487980341865e-03
6.001319906849497056e+04 4.133580152558102294e-01 2.418383428791869710e-03
6.001319910329074628e+04 4.231681813550193239e-01 2.516553399185683573e-03
6.001319913808652200e+04 4.174748090858076965e-01 2.474304849749778875e-03
6.001319917288230499e+04 4.187485327635750987e-01 2.459508752150777432e-03
6.001319920767808071e+04 4.182613963676081181e-01 2.486027177437178260e-03
6.001319924247385643e+04 4.215963166378703386e-01 2.562159323598252412e-03
6.001319927726963215e+04 4.190570005861115610e-01 2.485610504020922297e-03
6.001319931206540787e+04 4.215065715767988275e-01 2.550391004266865016e-03
6.001319934686119086e+04 4.178638043148218961e-01 2.440740294638559481e-03
6.001319938165696658e+04 4.218008005888853607e-01 2.485416045472898291e-03
6.001319941645274230e+04 4.163077185640007838e-01 2.491127188652822195e-03
6.001319945124851802e+04 4.130475365485307138e-01 2.431613914354945494e-03
6.001319948604429374e+04 4.147294572562071346e-01 2.435010860195111794e-03
6.001319952084007673e+04 4.138951663096553935e-01 2.423164920665722265e-03
6.001319955563585245e+04 4.152686069744934705e-01 2.431199315367616777e-03
6.001319959043162817e+04 4.175872568143393360e-01 2.462539339049019897e-03
6.001319962522741116e+04 4.191812723823515885e-01 2.493645537266588486e-03
6.001319966002318688e+04 4.154639155002632922e-01 2.456907842345342277e-03
6.001319969481896260e+04 4.132091390313932799e-01 2.452708500602887760e-03
6.001319972961473832e+04 4.086332650877111394e-01 2.448327827852788199e-03
6.001319976441051404e+04 4.158228061148432908e-01 2.512341126389992622e-03
6.001319979920629703e+04 4.134396212649112390e-01 2.482720512731012921e-03
6.001319983400207275e+04 4.138129958957630361e-01 2.435819688495189338e-03
6.001319986879784847e+04 4.193777222462253818e-01 2.501472434226658347e-03
6.001319990359363146e+04 4.162252570590549428e-01 2.455691830373227941e-03
6.001319993838940718e+04 4.202004235836422352e-01 2.478437141140619158e-03
6.001319997318518290e+04 4.121659166503619520e-01 2.428693158335825785e-03
6.001320000798095862e+04 4.160751791701903790e-01 2.562414155424541998e-03
6.001320004277673434e+04 4.132026866113052699e-01 2.471933625500504200e-03
6.001320007757251733e+04 4.173819428598175563e-01 2.464983140556780208e-03
6.001320011236829305e+04 4.230441609822248594e-01 2.498783863127546079e-03
6.001320014716406877e+04 4.180505956097195219e-01 2.504660307804059283e-03
6.001320018195984449e+04 4.195669351413501280e-01 2.523334312790173443e-03
6.001320021675562020e+04 4.105834994789400727e-01 2.463374929316389413e-03
6.001320025155140320e+04 4.146217910024823650e-01 2.505853044163845050e-03
6.001320028634717892e+04 4.163339062116375722e-01 2.456551084857842935e-03
6.001320032114295464e+04 4.121028572990684258e-01 2.443943814312986903e-03
6.001320035593873035e+04 4.175126422158090822e-01 2.502606244877874156e-03
6.001320039073450607e+04 4.144879010582367407e-01 2.474302268019774181e-03
6.001320042553028907e+04 4.059448383390457105e-01 2.419203068291477920e-03
6.001320046032606479e+04 4.149869846204742863e-01 2.509056234367004062e-03
6.001320049512184050e+04 4.102136091503821858e-01 2.485615968067128242e-03
6.001320052991761622e+04 4.107889666382155136e-01 2.451665979788133880e-03
6.001320056471339194e+04 4.136734137868515182e-01 2.487112961258430149e-03
6.001320059950917494e+04 4.140116229839592710e-01 2.522003991337035123e-03
6.001320063430495065e+04 4.139887796803820574e-01 2.510526125139431273e-03
6.001320066910072637e+04 4.104861532487075193e-01 2.477160378887861576e-03
6.001320070389650209e+04 4.031007601819944219e-01 2.427393092553603582e-03
6.001320073869227781e+04 4.054273035983256834e-01 2.446298968696766427e-03
6.001320077348806080e+04 4.046136083684399587e-01 2.472855453350901022e-03
6.001320080828383652e+04 4.057013294816919635e-01 2.435590531581358423e-03
6.001320084307961224e+04 4.094053773412839048e-01 2.468170694576995745e-03
6.001320087787539524e+04 4.107268645740604907e-01 2.488691746692667673e-03
6.001320091267117095e+04 4.069718400134649805e-01 2.406775642827606570e-03
6.001320094746694667e+04 4.075200561631397989e-01 2.434423478138492136e-03
6.001320098226272239e+04 4.048968005549046234e-01 2.421430660540827787e-03
6.001320101705849811e+04 4.109886252743395474e-01 2.480996948224245720e-03
6.001320105185428110e+04 4.028756280555879643e-01 2.400653540995857909e-03
6.001320108665005682e+04 4.090980943180820284e-01 2.426440899257864114e-03
6.001320112144583254e+04 4.067071457896670461e-01 2.407523166808643242e-03
6.001320115624160826e+04 4.032891442426798090e-01 2.410418608024882722e-03
6.001320119103738398e+04 4.017048870315353959e-01 2.365240988160247429e-03
6.001320122583316697e+04 4.034812124344115958e-01 2.393495408705582222e-03
6.001320126062894269e+04 4.114365492455928641e-01 2.483683732404852462e-03
6.001320129542471841e+04 4.062659970526642517e-01 2.402244243151226578e-03
6.001320133022050140e+04 4.029128171628759136e-01 2.350481510476513675e-03
6.001320136501627712e+04 4.099723849688278188e-01 2.428171721706453515e-03
6.001320139981205284e+04 4.096683233673200086e-01 2.428728682070095506e-03
6.001320143460782856e+04 4.053077320103692927e-01 2.426496384887634125e-03
6.001320146940360428e+04 4.111541867823433893e-01 2.456488283617089177e-03
6.001320150419938727e+04 4.132248339694896133e-01 2.460405802709839714e-03
6.001320153899516299e+04 4.110428385813632568e-01 2.434272190285858162e-03
6.001320157379093871e+04 4.139034991809285025e-01 2.517503045568873690e-03
6.001320160858672170e+04 4.084975577301474536e-01 2.394329144488030643e-03
6.001320164338249742e+04 4.129497497551481433e-01 2.492721544515900511e-03
6.001320167817827314e+04 4.126423896071931274e-01 2.468554335122125337e-03
6.001320171297404886e+04 4.133974274679407812e-01 2.437646802356295897e-03
6.001320174776982458e+04 4.061448638536033218e-01 2.397537777852616885e-03
6.001320178256560757e+04 4.135267124356827306e-01 2.467563828611585037e-03
6.001320181736138329e+04 4.103628148693982958e-01 2.446405453472216829e-03
6.001320185215715901e+04 4.180512241286925001e-01 2.471347617143874239e-03
6.001320188695293473e+04 4.207325722259707135e-01 2.540014112467058830e-03
6.001320192174871045e+04 4.132246968506601559e-01 2.426018189013712072e-03
6.001320195654449344e+04 4.117498612022409410e-01 2.396570204650250516e-03
6.001320199134026916e+04 4.080720846159979209e-01 2.404838611780970355e-03
6.001320202613604488e+04 4.156346128772110959e-01 2.446188588892259791e-03
6.001320206093182060e+04 4.142110905332400672e-01 2.455733172062995670e-03
6.001320209572759632e+04 4.176891313751428525e-01 2.485150566780555421e-03
6.001320213052337931e+04 4.168301197534471370e-01 2.446052953152720155e-03
6.001320216531915503e+04 4.195225197859416277e-01 2.457242470745362936e-03
6.001320220011493075e+04 4.152959050732156210e-01 2.442039214395292333e-03
6.001320223491070647e+04 4.161682148978399498e-01 2.460148068887265792e-03
6.001320226970648218e+04 4.146033379388487372e-01 2.439028188414852499e-03
6.001320230450226518e+04 4.174544352315394113e-01 2.470760836415519541e-03
6.001320233929804090e+04 4.194315497211330013e-01 2.450222471411272595e-03
6.001320237409381662e+04 4.283341177240542197e-01 2.555810388435186733e-03
6.001320240888959961e+04 4.278537605002095678e-01 2.559252432425135337e-03
6.001320244368537533e+04 4.231475204922958699e-01 2.482545331874877036e-03
6.001320247848115105e+04 4.240885609423634683e-01 2.535824810574272524e-03
6.001320251327692677e+04 4.152786745822796832e-01 2.413056804272193344e-03
6.001320254807270248e+04 4.189186960558239914e-01 2.468496819932206043e-03
6.001320258286848548e+04 4.190393038238835466e-01 2.473245229787436258e-03
6.001320261766426120e+04 4.261832202658455415e-01 2.512904875141793067e-03
6.001320265246003692e+04 4.197089113275917494e-01 2.414378880419621766e-03
6.001320268725581991e+04 4.236679546371766025e-01 2.472847149406493927e-03
6.001320272205159563e+04 4.202296955287982416e-01 2.472897247771589646e-03
6.001320275684737135e+04 4.257302282879560362e-01 2.514392425448945013e-03
6.001320279164314707e+04 4.249553493735300780e-01 2.481585963757340120e-03
6.001320282643892278e+04 4.235682245695268078e-01 2.464633058386215495e-03
6.001320286123470578e+04 4.304431880003108390e-01 2.525752279710956685e-03
6.001320289603048150e+04 4.281835682815984256e-01 2.512256162077563214e-03
6.001320293082625722e+04 4.270131472013925511e-01 2.516821815869165879e-03
6.001320296562203293e+04 4.311623457250835512e-01 2.525949726415587394e-03
6.001320300041780865e+04 4.259434030893086143e-01 2.497708193403537502e-03
6.001320303521359165e+04 4.298753216137811695e-01 2.596640430542746739e-03
6.001320307000936737e+04 4.337493828417520181e-01 2.548923204024542734e-03
6.001320310480514308e+04 4.296937017173614315e-01 2.497609365243490427e-03
6.001320313960091880e+04 4.321423836605614577e-01 2.496208835808007200e-03
6.001320317439669452e+04 4.264173328760854642e-01 2.507085162480849130e-03
6.001320320919247752e+04 4.300089360453954734e-01 2.504830258672312727e-03
6.001320324398825323e+04 4.231197521264998818e-01 2.432634714545596228e-03
6.001320327878402895e+04 4.261037338594146906e-01 2.498796165276128464e-03
6.001320331357980467e+04 4.305118939004922707e-01 2.527496515978774633e-03
6.001320334837558039e+04 4.277120254869217764e-01 2.509470996686520832e-03
6.001320338317136338e+04 4.291675404051966680e-01 2.546710521486799262e-03
6.001320341796713910e+04 4.275988246809305227e-01 2.535611810666707055e-03
6.001320345276291482e+04 4.239500176915657059e-01 2.513795866420684855e-03
6.001320348755869782e+04 4.248517478834660244e-01 2.463243568797432708e-03
6.001320352235447353e+04 4.225669654319145208e-01 2.468417595484837315e-03
6.001320355715024925e+04 4.201533532707575902e-01 2.433733480162381200e-03
6.001320359194602497e+04 4.215297643704769004e-01 2.458358690881814763e-03
6.001320362674180069e+04 4.306124438292604495e-01 2.487783784158405665e-03
6.001320366153758368e+04 4.258086261201055600e-01 2.470914873317743912e-03
6.001320369633335940e+04 4.213834900892698410e-01 2.445761281302547083e-03
6.001320373112913512e+04 4.203311101448825582e-01 2.501344498271274031e-03
6.001320376592491812e+04 4.191172547334273135e-01 2.462543267415735586e-03
6.001320380072069383e+04 4.140943386642388924e-01 2.427980010751341379e-03
6.001320383551646955e+04 4.228145223632287508e-01 2.503901104015656982e-03
6.001320387031224527e+04 4.237709964114693140e-01 2.484665989895942610e-03
6.001320390510802099e+04 4.201749693449280953e-01 2.468591189783575588e-03
6.001320393990380398e+04 4.199600717079530754e-01 2.480815236411788079e-03
6.001320397469957970e+04 4.234948523151609301e-01 2.474883914734209156e-03
6.001320400949535542e+04 4.167741773622519741e-01 2.447079264464444275e-03
6.001320404429113114e+04 4.179439371391843738e-01 2.450278716617839900e-03
6.001320407908690686e+04 4.183909621182583805e-01 2.442111103268372000e-03
6.001320411388268985e+04 4.200587171712603651e-01 2.488474116335258335e-03
6.001320414867846557e+04 4.211686656041320753e-01 2.467494349137192879e-03
6.001320418347424129e+04 4.191544493362199253e-01 2.445819685651183517e-03
6.001320421827002428e+04 4.214455138924061428e-01 2.474396054020589885e-03
6.001320425306580000e+04 4.187227852322164545e-01 2.432833344669132342e-03
6.001320428786157572e+04 4.128903889317921960e-01 2.406402373265443054e-03
6.001320432265735144e+04 4.142330763472326094e-01 2.422652683857159667e-03
6.001320435745312716e+04 4.107877427360577260e-01 2.391191164385531205e-03
6.001320439224891015e+04 4.165832292820065841e-01 2.434778372026182719e-03
6.001320442704468587e+04 4.180825796578504505e-01 2.456354996460179130e-03
6.001320446184046159e+04 4.119980886040788270e-01 2.423123754845817480e-03
6.001320449663623731e+04 4.128271193290896646e-01 2.410735203034834392e-03
6.001320453143201303e+04 4.109386476884858697e-01 2.433212302400466782e-03
6.001320456622779602e+04 4.134723535753344059e-01 2.415968717431701395e-03
6.001320460102357174e+04 4.114793801239442494e-01 2.422802099944445023e-03
6.001320463581934746e+04 4.095690379081647348e-01 2.383482761188250153e-03
6.001320467061512318e+04 4.087588828292844645e-01 2.396518978450167502e-03
6.001320470541089890e+04 4.096389537804265846e-01 2.394974880217326345e-03
6.001320474020668189e+04 4.101660740718883758e-01 2.403901501624582972e-03
6.001320477500245761e+04 4.103051824663880298e-01 2.429315369470593042e-03
6.001320480979823333e+04 4.052338392167423864e-01 2.375489260599534299e-03
6.001320484459400905e+04 4.082652281756272705e-01 2.381743611561624226e-03
6.001320487938978476e+04 4.067274330846775698e-01 2.367103099245338252e-03
6.001320491418556776e+04 4.064578738595012175e-01 2.371973755789681150e-03
6.001320494898134348e+04 4.116945257505019162e-01 2.433023445348165333e-03
6.001320498377711920e+04 4.093405299313052081e-01 2.379629222348382620e-03
6.001320501857290219e+04 4.070183316088475944e-01 2.417501333168398103e-03
6.001320505336867791e+04 4.113275061824883116e-01 2.470556483251163098e-03
6.001320508816445363e+04 4.045308041924345899e-01 2.396140352090478029e-03
6.001320512296022935e+04 4.072216610985937568e-01 2.426786858304939062e-03
6.001320515775600506e+04 4.043625601385967827e-01 2.382986165069243129e-03
6.001320519255178806e+04 4.088272777955472836e-01 2.389556640216922156e-03
6.001320522734756378e+04 4.102778030750368621e-01 2.413178559742624844e-03
6.001320526214333950e+04 4.029624466494070023e-01 2.376515067923194030e-03
6.001320529693911521e+04 4.015917873568003449e-01 2.382878507422898570e-03
6.001320533173489093e+04 4.064640231408943039e-01 2.408294970394310973e-03
6.001320536653067393e+04 4.046680981073932371e-01 2.401002573691110413e-03
6.001320540132644965e+04 4.034612107381761459e-01 2.360021075809222955e-03
6.001320543612222536e+04 4.092207401074506312e-01 2.426858733285258956e-03
6.001320547091800836e+04 4.085984396085061143e-01 2.406776260979469600e-03
6.001320550571378408e+04 4.058115343951434473e-01 2.428684725623138363e-03
6.001320554050955980e+04 4.044137650284668206e-01 2.367914119803588100e-03
6.001320557530533551e+04 4.084353855835642921e-01 2.412042090593759149e-03
6.001320561010111123e+04 4.048791246802130317e-01 2.399839624510309750e-03
6.001320564489689423e+04 4.071559599065173729e-01 2.395690663299517974e-03
6.001320567969266995e+04 4.077005931406235684e-01 2.393201113796320206e-03
6.001320571448844566e+04 4.064550766691383266e-01 2.385093086536680188e-03
6.001320574928422138e+04 4.113070895149485984e-01 2.413625042865771668e-03
6.001320578407999710e+04 4.074378100226251909e-01 2.390167401193090367e-03
6.001320581887578010e+04 4.102200909873355283e-01 2.401450968495645513e-03
6.001320585367155581e+04 4.070082460818230663e-01 2.410354498110517212e-03
6.001320588846733153e+04 4.088121250726843847e-01 2.417842636298361565e-03
6.001320592326310725e+04 4.121956988784867826e-01 2.435553316721233031e-03
6.001320595805888297e+04 4.106278353555533611e-01 2.383153185020954988e-03
6.001320599285466596e+04 4.106766718681973960e-01 2.406981065272685138e-03
6.001320602765044168e+04 4.111326840510970970e-01 2.405421279212009884e-03
6.001320606244621740e+04 4.096756568817364608e-01 2.407802564575710087e-03
6.001320609724200040e+04 4.129155581411755316e-01 2.431506368574263503e-03
6.001320613203777611e+04 4.145319320186979239e-01 2.429841727233763519e-03
6.001320616683355183e+04 4.141614773459308396e-01 2.419454391518249814e-03
6.001320620162933483e+04 4.082111482897031740e-01 2.370170440617323879e-03
6.001320623642511055e+04 4.139495727492524813e-01 2.403683029321016310e-03
6.001320627122088626e+04 4.141874811669103429e-01 2.419775110875592005e-03
6.001320630601666198e+04 4.148560649600236405e-01 2.459666035608366191e-03
6.001320634081243770e+04 4.123566441614987532e-01 2.415752174017066992e-03
6.001320637560822070e+04 4.157867730064947476e-01 2.418529236028175728e-03
6.001320641040399641e+04 4.163676369381682507e-01 2.454320681446122039e-03
6.001320644519977213e+04 4.157284181824356661e-01 2.466503973101162681e-03
6.001320647999554785e+04 4.160036268623676925e-01 2.452975860552156478e-03
6.001320651479132357e+04 4.180710977752410962e-01 2.453914078061487578e-03
6.001320654958710657e+04 4.160942630345449422e-01 2.435640029769040298e-03
6.001320658438288228e+04 4.147172245856232675e-01 2.428122001769689436e-03
6.001320661917865800e+04 4.130994439135859952e-01 2.419248232702582175e-03
6.001320665397443372e+04 4.188825440772144248e-01 2.517833213950677624e-03
6.001320668877020944e+04 4.218336886993603319e-01 2.515596791342056705e-03
6.001320672356599243e+04 4.171584181214313958e-01 2.415778879537555136e-03
6.001320675836176815e+04 4.162856395398780718e-01 2.439943606273791993e-03
6.001320679315754387e+04 4.190419426567074668e-01 2.449834157829333930e-03
6.001320682795332687e+04 4.193416420066246597e-01 2.476209099861548767e-03
6.001320686274910258e+04 4.175216178440731007e-01 2.511569437269325304e-03
6.001320689754487830e+04 4.165832202242884530e-01 2.447975120736599775e-03
6.001320693234065402e+04 4.175206939242754878e-01 2.472287883612998404e-03
6.001320696713642974e+04 4.161837953780605504e-01 2.466160508738378040e-03
6.001320700193221273e+04 4.143787221156757794e-01 2.438556686677785957e-03
6.001320703672798845e+04 4.109664412121878940e-01 2.415801632591863413e-03
6.001320707152376417e+04 4.123690172204402815e-01 2.405201465123306664e-03
6.001320710631954717e+04 4.135531756286164318e-01 2.432208158523114713e-03
6.001320714111532288e+04 4.129163525720560002e-01 2.418227814667260958e-03
6.001320717591109860e+04 4.143830593923263361e-01 2.424207181550484119e-03
6.001320721070687432e+04 4.094035277962765340e-01 2.396902324136798365e-03
6.001320724550265004e+04 4.128816166769713192e-01 2.422063290938143709e-03
6.001320728029843303e+04 4.118777915693384029e-01 2.417527998226852784e-03
6.001320731509420875e+04 4.135080455811914746e-01 2.432928982994148320e-03
6.001320734988998447e+04 4.126005893131089453e-01 2.421979880575877292e-03
6.001320738468576019e+04 4.090850713565726826e-01 2.421712429511340466e-03
6.001320741948153591e+04 4.121809749335343942e-01 2.404980460572575009e-03
6.001320745427731890e+04 4.133757138025029865e-01 2.409577295994216103e-03
6.001320748907309462e+04 4.133730809303096665e-01 2.448850034136063145e-03
6.001320752386887034e+04 4.156296791248238476e-01 2.460365619197121042e-03
6.001320755866464606e+04 4.065040014852888128e-01 2.381152474082447873e-03
6.001320759346042178e+04 4.082948009084086949e-01 2.382771658742250526e-03
6.001320762825620477e+04 4.039134598855627645e-01 2.372356817167210578e-03
6.001320766305198049e+04 4.057634607853625730e-01 2.380262119466173675e-03
6.001320769784775621e+04 4.134773715088454482e-01 2.478496385861418509e-03
6.001320773264353193e+04 4.108648249743772074e-01 2.407424040792841349e-03
6.001320776743930764e+04 4.033260537600257822e-01 2.360166191746233388e-03
6.001320780223509064e+04 4.061581753177213594e-01 2.371352090564593767e-03
6.001320783703086636e+04 4.043550601632578956e-01 2.364080154424414836e-03
6.001320787182664208e+04 4.073443719499992843e-01 2.386709567442003854e-03
6.001320790662242507e+04 4.006237426125422996e-01 2.353884265563126275e-03
6.001320794141820079e+04 3.970572229527196684e-01 2.335054817490135950e-03
6.001320797621397651e+04 4.064546409930396842e-01 2.383334682652542540e-03
6.001320801100975223e+04 4.092800412024613088e-01 2.421499853546170075e-03
6.001320804580552795e+04 4.023535556124948620e-01 2.378049190979160139e-03
6.001320808060131094e+04 3.987996014871333927e-01 2.386723207480846622e-03
6.001320811539708666e+04 4.026895727901443900e-01 2.397171046466540275e-03
6.001320815019286238e+04 4.038051081797054409e-01 2.397470551388241559e-03
6.001320818498863810e+04 4.012374765366106266e-01 2.371812459899951073e-03
6.001320821978441381e+04 4.055455699912083323e-01 2.376974530497166609e-03
6.001320825458019681e+04 4.081704351134222142e-01 2.410388817958085232e-03
6.001320828937597253e+04 4.071696176744077911e-01 2.451859109554001531e-03
6.001320832417174825e+04 4.004906328021691775e-01 2.390575524487788522e-03
6.001320835896752396e+04 3.981163874486914334e-01 2.365118650057983392e-03
6.001320839376329968e+04 3.950551981512132604e-01 2.343230946309753180e-03
6.001320842855908268e+04 3.986625056600968664e-01 2.357539603723067274e-03
6.001320846335485840e+04 3.992379651652304684e-01 2.348795598556270830e-03
6.001320849815063411e+04 3.977426570706088516e-01 2.329531906423462900e-03
6.001320853294641711e+04 4.062072578063614658e-01 2.377363009763267844e-03
6.001320856774219283e+04 4.043563336965546595e-01 2.397439840997755284e-03
6.001320860253796855e+04 4.064678756646564195e-01 2.392120799447541336e-03
6.001320863733374426e+04 3.997710904726108905e-01 2.357767805087509442e-03
6.001320867212951998e+04 3.913564352199399021e-01 2.302541538465597160e-03
6.001320870692530298e+04 3.996528068952820423e-01 2.353250269323617534e-03
6.001320874172107870e+04 3.977842400361646380e-01 2.347611616825099994e-03
6.001320877651685441e+04 3.976442887698664608e-01 2.326412321672885301e-03
6.001320881131263741e+04 3.949167583546729365e-01 2.315985984912121050e-03
6.001320884610841313e+04 3.946879998147851398e-01 2.344635826291060175e-03
6.001320888090418885e+04 3.935500215776332467e-01 2.364077111958478097e-03
6.001320891569996456e+04 3.931552797189968862e-01 2.317798549567806014e-03
6.001320895049574028e+04 3.904868307768502578e-01 2.349455657566712746e-03
6.001320898529152328e+04 3.991404311485157730e-01 2.411035876837178127e-03
6.001320902008729900e+04 3.929217512055469541e-01 2.379404630553289164e-03
6.001320905488307471e+04 3.888671733622873772e-01 2.324435114187661626e-03
6.001320908967885043e+04 3.945644790267549551e-01 2.345720174448123838e-03
6.001320912447462615e+04 3.898033208009059059e-01 2.310394555550066356e-03
6.001320915927040915e+04 3.945248346252200888e-01 2.353992101825907578e-03
6.001320919406618486e+04 3.987591876208897435e-01 2.381278091101390014e-03
6.001320922886196058e+04 3.935788298874452473e-01 2.332437752511642547e-03
6.001320926365774358e+04 3.984848073950386649e-01 2.376052641749741914e-03
6.001320929845351930e+04 3.913853076456450530e-01 2.341296328818651649e-03
6.001320933324929501e+04 3.940094224203891105e-01 2.336222378600808901e-03
6.001320936804507073e+04 3.966818655410355166e-01 2.343159763067517200e-03
6.001320940284084645e+04 3.948666156971708530e-01 2.326325656122171098e-03
6.001320943763662945e+04 3.931500700499190315e-01 2.316685023492676306e-03
6.001320947243240516e+04 3.954607679417459498e-01 2.339296965562727686e-03
6.001320950722818088e+04 4.001530905643368441e-01 2.377211288932521305e-03
6.001320954202396388e+04 4.022154682179588936e-01 2.356015553608263331e-03
6.001320957681973960e+04 3.990557090829942033e-01 2.354570659551522178e-03
6.001320961161551531e+04 3.979447568151125991e-01 2.354175663139423599e-03
6.001320964641129103e+04 3.932756166868953684e-01 2.358487327955199712e-03
6.001320968120706675e+04 3.935664601333197510e-01 2.329749890675176290e-03
6.001320971600284975e+04 3.947103704553849846e-01 2.346083470654336794e-03
6.001320975079862546e+04 3.968472727088883656e-01 2.388526771763462789e-03


==> figures/ground-folded/20230310_tic3788_b.dat <==
6.001416466168137413e+04 1.696977388094139227e+00 3.006950580877202836e-02
6.001416473583730112e+04 1.623140567521706323e+00 2.082968634577014519e-02
6.001416480542885256e+04 1.631953926726989357e+00 2.020120153914829741e-02
6.001416487502041127e+04 1.672058624466239207e+00 2.082483891798509595e-02
6.001416494461196271e+04 1.671017630683575561e+00 2.051863349345071919e-02
6.001416501420352142e+04 1.651169726908379154e+00 2.021451198721571987e-02
6.001416508379507286e+04 1.589579464248150442e+00 1.900487906572095181e-02
6.001416515338663157e+04 1.613905994607928829e+00 1.993716245645105883e-02
6.001416522297817573e+04 1.632498836440241963e+00 1.969940958729936645e-02
6.001416529256973445e+04 1.633925470153327009e+00 1.970863841203850803e-02
6.001416536216128588e+04 1.618970235542157798e+00 1.984739030787516234e-02
6.001416543175283732e+04 1.621633774361248781e+00 1.916173600511016442e-02
6.001416550134439603e+04 1.576263311913597143e+00 1.873284090389082390e-02
6.001416557093595475e+04 1.618510912060177276e+00 1.916403571480538442e-02
6.001416564052749891e+04 1.630121755613881618e+00 1.931323908870270431e-02
6.001416571011905035e+04 1.638851392808933660e+00 1.952889588165573898e-02
6.001416577971060906e+04 1.617170080294372259e+00 1.935032259759327661e-02
6.001416584930216050e+04 1.621436284767767244e+00 1.932688986632893208e-02
6.001416591889371921e+04 1.565646100532314122e+00 1.975699552088615654e-02
6.001416598848527065e+04 1.632232832432699121e+00 2.042690802287531679e-02
6.001416605807682936e+04 1.616321700958873953e+00 2.037349511014495060e-02
6.001416612766837352e+04 1.606775593095172150e+00 1.998331426916137923e-02
6.001416619725992496e+04 1.599831676334177111e+00 1.970590464137630601e-02
6.001416626685148367e+04 1.635473555952771108e+00 2.022309417979597027e-02
6.001416633644303511e+04 1.618931016163602354e+00 1.971538227486785422e-02
6.001416640603459382e+04 1.588700109011846662e+00 1.942080213047677958e-02
6.001416647562614526e+04 1.624655931524985331e+00 2.045959744781911463e-02
6.001416654521770397e+04 1.630362325970384108e+00 1.960034880182586967e-02
6.001416661480924813e+04 1.634793612754927183e+00 2.014866268999153387e-02
6.001416668440080684e+04 1.633293071944005748e+00 1.879066439807915503e-02
6.001416675399235828e+04 1.638483123645317230e+00 2.028348562005942782e-02
6.001416682358391699e+04 1.611374876972311743e+00 1.834013271769776438e-02
6.001416689317546843e+04 1.591260473365543326e+00 1.808358181048441010e-02
6.001416696276702714e+04 1.598164283175863565e+00 1.826371992720887336e-02
6.001416703235857130e+04 1.604630273349780811e+00 1.805616326528753507e-02
6.001416710195012274e+04 1.588297097048463558e+00 1.763100063520206540e-02
6.001416717154168145e+04 1.639566378866857965e+00 1.836162221211168344e-02
6.001416724113324017e+04 1.603348158755392605e+00 1.785927949183456140e-02
6.001416731072479161e+04 1.627008140401905223e+00 1.840599734223674969e-02
6.001416738031635032e+04 1.620891626773543148e+00 1.818395565748503681e-02
6.001416744990789448e+04 1.616861645676005654e+00 1.781417876502116790e-02
6.001416751949944592e+04 1.656000902391336904e+00 1.865362765362993738e-02
6.001416758909100463e+04 1.632843758542707135e+00 1.842814266312975749e-02
6.001416765868255607e+04 1.611331965330311533e+00 1.814485367118790632e-02
6.001416772827411478e+04 1.640951779165427782e+00 1.861300708075349156e-02
6.001416779786567349e+04 1.645511187501918382e+00 1.854987742545467430e-02
6.001416786745722493e+04 1.622651544198587370e+00 1.831221818507941523e-02
6.001416793704876909e+04 1.610059442158207510e+00 1.809011227264708394e-02
6.001416800664032780e+04 1.625630657017063330e+00 1.852803427193495597e-02
6.001416807623187924e+04 1.619702888075539082e+00 1.859238140620402685e-02
6.001416814582343795e+04 1.609109143086370208e+00 1.823602574236584534e-02
6.001416821541498939e+04 1.636549979379158914e+00 1.846606732707013060e-02
6.001416828500654810e+04 1.647643081907966600e+00 1.875169188267407014e-02
6.001416835459809226e+04 1.627847596746671455e+00 1.831182599117554474e-02
6.001416842418964370e+04 1.610211934282049784e+00 1.826817690818221054e-02
6.001416849378120241e+04 1.624713210805476704e+00 1.858927705655976162e-02
6.001416856337275385e+04 1.626218029636907536e+00 1.881009405116141828e-02
6.001416863296431256e+04 1.608897738270630873e+00 1.819741736113025463e-02
6.001416870255586400e+04 1.597742435182956777e+00 1.750424850186496281e-02
6.001416877214742271e+04 1.617201997683484160e+00 1.802011966499353357e-02
6.001416884173896688e+04 1.557036623004204312e+00 1.728007130594947510e-02
6.001416891133051831e+04 1.613193578314215282e+00 1.784723776304212098e-02
6.001416898092207703e+04 1.597815170578123389e+00 1.791370365502077330e-02
6.001416905051362846e+04 1.576892405650171414e+00 1.790196215118578307e-02
6.001416912010518718e+04 1.590688312256596459e+00 1.802733737495789551e-02
6.001416918969674589e+04 1.564816305303433630e+00 1.725959602766343956e-02
6.001416925928829005e+04 1.594347705488951217e+00 1.744121806774914796e-02
6.001416932887984149e+04 1.590411543768678992e+00 1.759765141386285259e-02
6.001416939847140020e+04 1.550877730461689197e+00 1.721199062634902466e-02
6.001416946806295891e+04 1.607397551558410020e+00 1.806576518322467947e-02
6.001416953765451035e+04 1.589604595810435450e+00 1.807394653159454315e-02
6.001416960724606906e+04 1.590916487257798106e+00 1.815401615203247193e-02
6.001416967683761322e+04 1.544774789719769670e+00 1.743036275928788389e-02
6.001416974642916466e+04 1.564159835059643733e+00 1.771403839669214927e-02
6.001416981602072337e+04 1.584007571825481575e+00 1.766034764159110648e-02
6.001416988561228209e+04 1.581730095371583600e+00 1.775750752035916077e-02
6.001416995520383352e+04 1.545070422535211208e+00 1.713567407589568908e-02
6.001417002479539224e+04 1.569775340570849886e+00 1.747456669109086549e-02
6.001417009438693640e+04 1.537032895969443258e+00 1.705555377338182146e-02
6.001417016397848784e+04 1.552983972363618737e+00 1.741394854997149744e-02
6.001417023357004655e+04 1.557420947092395647e+00 1.743849635103886936e-02
6.001417030316159799e+04 1.617286196384438712e+00 1.837767103757227335e-02
6.001417037275315670e+04 1.584505653026249350e+00 1.767894572432964634e-02
6.001417044234471541e+04 1.581298377182957848e+00 1.786713485738337243e-02
6.001417051193625957e+04 1.581446369861320589e+00 1.773485362730576123e-02
6.001417058152781101e+04 1.606622738648995963e+00 1.822184025373138963e-02
6.001417065111936972e+04 1.615554138629061720e+00 1.802892620349694566e-02
6.001417072071092116e+04 1.584908086659400084e+00 1.729705505814093866e-02
6.001417079030247987e+04 1.586296427221863148e+00 1.763574103547129943e-02
6.001417085989403131e+04 1.614343252840475085e+00 1.796766395345785958e-02
6.001417092948559002e+04 1.617773173870734826e+00 1.841762220873770575e-02
6.001417099907713418e+04 1.569419971517536094e+00 1.734486677295547785e-02
6.001417106866869290e+04 1.612845783817873802e+00 1.793101568958209435e-02
6.001417113826024433e+04 1.627766285225021425e+00 1.833935717541970017e-02
6.001417120785179577e+04 1.587093190751727168e+00 1.787285018247565874e-02
6.001417127744335448e+04 1.613276905968120678e+00 1.800799557930373579e-02
6.001417134703491320e+04 1.646718433156931560e+00 1.942565686243679507e-02
6.001417141662645736e+04 1.625004630944589135e+00 1.856897972940392549e-02
6.001417148621800879e+04 1.645729956404911709e+00 1.873056800333902649e-02
6.001417155580956751e+04 1.610238833048210916e+00 1.829337208265186324e-02
6.001417162540111894e+04 1.630844055901003564e+00 1.844324810853940205e-02
6.001417169499267766e+04 1.624506562715878788e+00 1.827460929703646902e-02
6.001417176458423637e+04 1.699017352602890440e+00 1.940461968777664956e-02
6.001417183417578053e+04 1.665694192795504014e+00 1.918234334532070706e-02
6.001417190376733197e+04 1.632314634772718875e+00 1.868189244072384139e-02
6.001417197335889068e+04 1.627320056395451742e+00 1.888684286954760150e-02
6.001417204295044939e+04 1.611777099680325565e+00 1.837726526251026726e-02
6.001417211254200083e+04 1.634868681697111414e+00 1.948476697630296961e-02
6.001417218213355955e+04 1.616986716053332662e+00 1.882709538373220776e-02
6.001417225172510371e+04 1.630785506479767388e+00 1.884858937233540102e-02
6.001417232131666242e+04 1.652631643339532275e+00 1.910945206888943482e-02
6.001417239090821386e+04 1.591766167479605087e+00 1.987876362881456360e-02
6.001417246049977257e+04 1.630060191923427881e+00 1.925493019275854520e-02
6.001417253009132401e+04 1.591844782711570261e+00 1.912996484087299554e-02
6.001417259968288272e+04 1.597414712153518268e+00 1.944730442461364839e-02
6.001417266927442688e+04 1.580914795568193032e+00 1.813935775692175623e-02
6.001417273886598559e+04 1.556205847783149521e+00 1.801151360273708230e-02
6.001417280845753703e+04 1.593455061378076687e+00 1.899413880868476914e-02
6.001417287804909574e+04 1.631427966945440122e+00 1.987820963365189916e-02
6.001417294764065446e+04 1.595229289940828465e+00 1.923452960659895877e-02
6.001417301723219862e+04 1.584716433915819511e+00 1.861990966177374043e-02
6.001417308682375005e+04 1.558731584729970310e+00 1.831415359336715717e-02
6.001417315641530877e+04 1.595522643400053786e+00 1.895047861707196274e-02
6.001417322600686020e+04 1.561198135646157059e+00 1.828754370894963843e-02
6.001417329559841892e+04 1.564569271813029294e+00 1.793804840808633019e-02
6.001417336518997763e+04 1.578472591967001515e+00 1.796889702826124507e-02
6.001417343478152179e+04 1.596112137521086050e+00 1.851449987933624641e-02
6.001417350437307323e+04 1.577372200166642147e+00 1.862984368198795232e-02
6.001417357396463194e+04 1.587080548345732867e+00 1.884304192330638408e-02
6.001417364355618338e+04 1.602790140362889248e+00 1.831417728858344626e-02
6.001417371314774209e+04 1.589460123991255136e+00 1.829799671438966935e-02
6.001417378273929353e+04 1.572993236384095050e+00 1.797329220560606178e-02
6.001417385233085224e+04 1.538432212620724826e+00 1.757194547001473400e-02
6.001417392192239640e+04 1.528827831515525482e+00 1.759476004399665797e-02
6.001417399151394784e+04 1.574228801784457010e+00 1.809334727241511745e-02
6.001417406110550655e+04 1.571408980121056453e+00 1.845337372720263006e-02
6.001417413069706527e+04 1.559830032161063640e+00 1.780253100444298062e-02
6.001417420028861670e+04 1.562421632730453425e+00 1.749053974011788998e-02
6.001417426988017542e+04 1.543879999754500520e+00 1.739057299788655808e-02
6.001417433947171958e+04 1.535287326129054053e+00 1.753559150767265012e-02
6.001417440906327829e+04 1.530738600495313850e+00 1.769421934037892705e-02
6.001417447865482973e+04 1.543404646910580436e+00 1.759832223458945508e-02
6.001417454824638844e+04 1.529469965522264552e+00 1.733153544097461307e-02
6.001417461783794715e+04 1.547413135425122155e+00 1.746809242017118360e-02
6.001417468742949131e+04 1.566242303824171733e+00 1.791846674499141673e-02
6.001417475702105003e+04 1.593944558125649058e+00 1.810335467900982612e-02
6.001417482661260146e+04 1.573633110642794986e+00 1.798819610199502497e-02
6.001417489620416018e+04 1.548688406416850905e+00 1.745644680430760015e-02
6.001417496579571889e+04 1.573743517237596645e+00 1.799933728539885799e-02
6.001417503538726305e+04 1.595208974216423936e+00 1.848068240144104188e-02
6.001417510497882176e+04 1.580057672804584534e+00 1.852266611077396305e-02
6.001417517457037320e+04 1.584742136980942906e+00 1.801752645225576308e-02
6.001417524416192464e+04 1.587456910930723941e+00 1.817963142550899427e-02
6.001417531375348335e+04 1.594279949010107389e+00 1.811456105128552221e-02
6.001417538334504206e+04 1.597985966895636434e+00 1.826281119324301219e-02
6.001417545293658623e+04 1.613469264703168093e+00 1.898121837009834889e-02
6.001417552252813766e+04 1.612153382098815202e+00 1.861620264318844878e-02
6.001417559211969638e+04 1.598586017282010996e+00 1.817963643191025311e-02
6.001417566171125509e+04 1.607200063340093577e+00 1.883968022943211668e-02
6.001417573130280653e+04 1.592028813569633883e+00 1.864467097816635208e-02
6.001417580089436524e+04 1.619577521417746580e+00 1.836389134085012961e-02
6.001417587048590940e+04 1.556175337244993351e+00 1.726791687106071088e-02
6.001417594007746084e+04 1.602467270896273943e+00 1.834590088653075338e-02
6.001417600966901955e+04 1.608334694816079047e+00 1.816587239805294088e-02
6.001417607926057099e+04 1.612840394975283420e+00 1.851853869263901317e-02
6.001417614885212970e+04 1.601032371702740376e+00 1.823986315425229696e-02
6.001417621844368841e+04 1.618570548367221251e+00 1.832678410179967854e-02
6.001417628803523257e+04 1.611592821396491404e+00 1.824390169729791025e-02
6.001417635762679129e+04 1.602173966717693077e+00 1.839062270427292353e-02
6.001417642721834272e+04 1.597555012224938897e+00 1.840124470524458211e-02
6.001417649680989416e+04 1.588465494470716166e+00 1.762893913825553174e-02
6.001417656640145287e+04 1.606123015261291753e+00 1.758301222470024308e-02
6.001417663599301159e+04 1.597321840849622809e+00 1.789838998096614231e-02
6.001417670558455575e+04 1.618801982384258542e+00 1.839204689590137956e-02
6.001417677517611446e+04 1.624724671292802514e+00 1.792768883146022771e-02
6.001417684476766590e+04 1.615189609241685975e+00 1.831354463152127382e-02
6.001417691435922461e+04 1.584696844489333900e+00 1.800524362478521725e-02
6.001417698395077605e+04 1.601034703894630207e+00 1.801548706343992709e-02
6.001417705354233476e+04 1.591031165692103011e+00 1.842989740052526984e-02
6.001417712313387892e+04 1.589481186381827893e+00 1.760727821976114729e-02
6.001417719272543764e+04 1.565166428006065980e+00 1.757962429257712428e-02
6.001417726231698907e+04 1.604695674365190561e+00 1.816099408341278684e-02
6.001417733190854779e+04 1.604369900605941313e+00 1.870692081964056563e-02
6.001417740150009922e+04 1.564673132075925510e+00 1.766803790770370836e-02
6.001417747109165794e+04 1.610949871277991052e+00 1.847342324814666564e-02
6.001417754068320210e+04 1.609368490700125109e+00 1.822801888373743254e-02
6.001417761027476081e+04 1.599978030830068620e+00 1.840913007348580002e-02
6.001417767986631225e+04 1.634856134047759202e+00 1.870715876269389219e-02
6.001417774945787096e+04 1.586868518826595631e+00 1.810632158968945513e-02
6.001417781904942967e+04 1.571835140257540342e+00 1.806983487113918846e-02
6.001417788864097383e+04 1.573959255978742311e+00 1.755231982672308608e-02
6.001417795823252527e+04 1.577717556787040953e+00 1.797799738991923482e-02
6.001417802782408398e+04 1.587342165826957752e+00 1.788065775641489372e-02
6.001417809741563542e+04 1.573673466922733022e+00 1.739941567091262895e-02
6.001417816700719413e+04 1.539359621374930542e+00 1.741596827758160396e-02
6.001417823659875285e+04 1.580419410048543361e+00 1.761649661319274890e-02
6.001417830619029701e+04 1.559799019547916332e+00 1.781491736834696707e-02
6.001417837578184844e+04 1.592731619992690861e+00 1.826383961088966223e-02
6.001417844537340716e+04 1.569440917171570637e+00 1.756738764769139038e-02
6.001417851496495859e+04 1.599997530239134713e+00 1.809295162117370223e-02
6.001417858455651731e+04 1.573636995197390309e+00 1.810265538182693340e-02
6.001417865414807602e+04 1.591752740271504374e+00 1.744278021100018061e-02
6.001417872373962018e+04 1.591197116528124011e+00 1.762765389843842095e-02
6.001417879333117162e+04 1.610902601464473616e+00 1.779940172375975641e-02
6.001417886292273033e+04 1.559505344539431793e+00 1.733408213939011469e-02
6.001417893251428904e+04 1.645539718866384948e+00 1.848666054892762409e-02
6.001417900210584048e+04 1.622255464647698098e+00 1.805734324505012950e-02
6.001417907169739919e+04 1.614054930233401963e+00 1.795240062880584103e-02
6.001417914128894336e+04 1.612099208365731506e+00 1.785018102787547245e-02
6.001417921088050207e+04 1.595926827070379472e+00 1.762991495961927987e-02
6.001417928047205351e+04 1.623037128879170732e+00 1.825556709345825881e-02
6.001417935006361222e+04 1.642185027388922691e+00 1.833930878279180221e-02
6.001417941965517093e+04 1.627381077424018718e+00 1.846544546924879654e-02
6.001417948924671509e+04 1.620437689525410230e+00 1.814500486647090474e-02
6.001417955883827381e+04 1.643101447317519614e+00 1.806244090289167367e-02
6.001417962842982524e+04 1.665962180889635214e+00 1.822704059496782145e-02
6.001417969802138396e+04 1.689600457970617864e+00 1.870211024928579088e-02
6.001417976761294267e+04 1.639812828035758008e+00 1.838043545607964679e-02
6.001417983720448683e+04 1.629534225750601584e+00 1.841958285636612763e-02
6.001417990679604554e+04 1.618698733773990428e+00 1.815197942199120451e-02
6.001417997638759698e+04 1.599512769945598878e+00 1.828590253025690060e-02
6.001418004597915569e+04 1.576694117078825119e+00 1.839958835285087149e-02
6.001418011557070713e+04 1.601130794410402070e+00 1.795891024627166779e-02
6.001418018516226584e+04 1.643774548189985252e+00 1.861644227216624134e-02
6.001418025475381000e+04 1.634001999251813775e+00 1.870253248825283834e-02
6.001418032434536872e+04 1.639742660047228462e+00 1.862968715060283817e-02
6.001418039393692015e+04 1.633608662712271453e+00 1.954018531305820247e-02
6.001418046352847887e+04 1.649181938597200192e+00 1.915879287396912364e-02
6.001418053312003030e+04 1.627775606419620491e+00 1.867345796867466573e-02
6.001418060271158174e+04 1.650825953834589299e+00 1.878078947226077822e-02
6.001418067230313318e+04 1.608871649870707632e+00 1.830638370702155487e-02
6.001418074189469189e+04 1.621360828277014887e+00 1.828060419510489643e-02
6.001418081148624333e+04 1.619771956103078336e+00 1.808099858338338417e-02
6.001418088107780204e+04 1.590211585742487665e+00 1.794605034733473201e-02
6.001418095066936075e+04 1.609063528159473622e+00 1.827512750789436410e-02
6.001418102026090492e+04 1.586754569973029660e+00 1.824104366931104254e-02
6.001418108985246363e+04 1.617625489168952102e+00 1.845842371973841628e-02
6.001418115944401507e+04 1.601176785562167915e+00 1.804926474366504510e-02
6.001418122903557378e+04 1.574956959343133400e+00 1.784805698426004950e-02
6.001418129862713249e+04 1.602557327893430417e+00 1.788345548875178853e-02
6.001418136821867665e+04 1.628197161087080680e+00 1.862523447421948405e-02
6.001418143781022809e+04 1.616630669546436305e+00 1.797918873102360982e-02
6.001418150740178680e+04 1.606119610570236445e+00 1.817480576307544879e-02
6.001418157699333824e+04 1.577048346672155432e+00 1.748677732542837718e-02
6.001418164658489695e+04 1.620063429503956653e+00 1.821220742908321449e-02
6.001418171617645567e+04 1.598580801293939313e+00 1.776019963059169426e-02
6.001418178576799983e+04 1.592523604206617538e+00 1.756548135021134341e-02
6.001418185535955126e+04 1.590434127553066235e+00 1.765989983041790085e-02
6.001418192495110998e+04 1.605252061039778688e+00 1.771496684613550407e-02
6.001418199454266141e+04 1.574406332453825774e+00 1.811082110942697013e-02
6.001418206413422013e+04 1.586104469600858824e+00 1.773705414211511344e-02
6.001418213372577884e+04 1.567242249700449452e+00 1.738846880627112693e-02
6.001418220331732300e+04 1.618352585956206680e+00 1.814379870942357462e-02
6.001418227290887444e+04 1.633601402270048020e+00 1.797105777577354124e-02
6.001418234250043315e+04 1.592319499017681883e+00 1.773706289501093825e-02
6.001418241209199186e+04 1.594150053264343336e+00 1.784456700502167967e-02
6.001418248168354330e+04 1.581623151249833770e+00 1.734564449785020585e-02
6.001418255127510201e+04 1.619828741117566029e+00 1.811127820422623463e-02
6.001418262086664618e+04 1.605473455087953250e+00 1.784444525232827677e-02
6.001418269045820489e+04 1.610305977661083965e+00 1.798828807986458875e-02
6.001418276004975633e+04 1.611825463743676190e+00 1.803077322245821845e-02
6.001418282964131504e+04 1.610323229104102527e+00 1.784183486092602577e-02
6.001418289923286648e+04 1.613413264751693443e+00 1.779584906773527472e-02
6.001418296882442519e+04 1.652863588388872707e+00 1.866466243177673096e-02
6.001418303841596935e+04 1.626876881461082558e+00 1.842195921196122799e-02
6.001418310800752806e+04 1.620148896178085884e+00 1.859542572309516931e-02
6.001418317759907950e+04 1.600137520612879394e+00 1.815559506786168162e-02
6.001418324719063821e+04 1.630281346758661210e+00 1.877385371450559712e-02
6.001418331678218965e+04 1.629288534167715907e+00 1.984237511968596837e-02
6.001418338637374109e+04 1.605653744751489143e+00 1.876129998321481376e-02
6.001418345596529980e+04 1.598954750093541266e+00 1.835170668539685621e-02
6.001418352555685124e+04 1.631776605586085616e+00 1.926562988157096493e-02
6.001418359514840995e+04 1.611387527133484543e+00 1.887491849022079546e-02
6.001418366473996866e+04 1.596943347785017231e+00 1.805592099962371327e-02
6.001418373433151282e+04 1.620949335416386861e+00 1.892966972012344665e-02
6.001418380392306426e+04 1.627684612217558779e+00 1.919551679478965350e-02
6.001418387351462297e+04 1.600457607419081940e+00 1.846090976078351015e-02
6.001418394310618169e+04 1.608748349282729251e+00 1.894304884793426152e-02
6.001418401269774040e+04 1.620788784772343449e+00 1.871295006189203566e-02
6.001418408228928456e+04 1.604322446227578247e+00 1.828981638509918212e-02
6.001418415188084327e+04 1.576728478818030910e+00 1.774302331844473946e-02
6.001418422147239471e+04 1.585100341923713296e+00 1.810846761539281966e-02
6.001418429106395342e+04 1.631254073063066468e+00 1.888772865369786960e-02
6.001418436065551214e+04 1.623011838075342217e+00 1.856795881736660742e-02
6.001418443024705630e+04 1.602045695264033842e+00 1.808903923419024132e-02
6.001418449983860774e+04 1.632743983936821408e+00 1.867407260465078073e-02
6.001418456943016645e+04 1.621766977949445021e+00 1.828830851311252781e-02
6.001418463902172516e+04 1.603999514474722332e+00 1.776593492184284223e-02
6.001418470861327660e+04 1.625101744808719717e+00 1.836580354864182640e-02
6.001418477820483531e+04 1.625841719924581819e+00 1.845854862934351651e-02
6.001418484779637947e+04 1.606668495321690981e+00 1.827026340075868505e-02
6.001418491738793091e+04 1.582631479298614474e+00 1.839901949395933087e-02
6.001418498697948962e+04 1.600361130337957905e+00 1.825744912893415700e-02
6.001418505657104834e+04 1.598885776799887415e+00 1.877950597549075951e-02
6.001418512616259977e+04 1.591333261180658099e+00 1.896923840904781930e-02
6.001418519575415849e+04 1.607514596058298384e+00 1.833994754033598656e-02
6.001418526534570265e+04 1.548015583150718300e+00 1.778363969271760242e-02
6.001418533493726136e+04 1.574056943159625854e+00 1.849541181835977904e-02
6.001418540452881280e+04 1.563736799937350597e+00 1.794459806092942034e-02
6.001418547412036423e+04 1.571422480738191796e+00 1.805217982747187033e-02
6.001418554371192295e+04 1.562088616784435446e+00 1.791962491758773354e-02
6.001418561330348166e+04 1.578395133150237717e+00 1.847315760494432080e-02
6.001418568289502582e+04 1.598341797711558598e+00 1.908480514098155612e-02
6.001418575248657726e+04 1.585713489995605796e+00 1.889767784925126815e-02
6.001418582207813597e+04 1.584464862301083077e+00 1.870129799970647252e-02
6.001418589166968741e+04 1.573577489734149237e+00 1.865468366220997265e-02
6.001418596126124612e+04 1.564384635644765043e+00 1.832183430633580259e-02
6.001418603085280483e+04 1.560313145195957985e+00 1.853934303189877161e-02
6.001418610044434899e+04 1.582987892843447097e+00 1.912836222692096758e-02
6.001418617003590043e+04 1.577793532875065408e+00 1.882007701176635281e-02
6.001418623962745914e+04 1.584269662921348187e+00 1.876788480792233524e-02
6.001418630921901786e+04 1.585013719315691683e+00 1.849392285107321829e-02
6.001418637881056929e+04 1.577812337998963033e+00 1.811616948807903346e-02
6.001418644840212801e+04 1.553639593786761974e+00 1.733911351953595567e-02
6.001418651799367217e+04 1.553305875492054566e+00 1.762107380641432519e-02
6.001418658758523088e+04 1.569779046628238195e+00 1.749260126747189531e-02
6.001418665717678232e+04 1.587154039266967187e+00 1.799880542899683078e-02
6.001418672676834103e+04 1.563704041142692791e+00 1.751178145003848621e-02
6.001418679635989974e+04 1.582171832743915152e+00 1.813089677929846655e-02
6.001418686595144391e+04 1.607740200412614229e+00 1.919808825085130011e-02
6.001418693554300262e+04 1.575789072301901683e+00 1.922851633495746906e-02
6.001418700513455406e+04 1.571310100917711061e+00 1.793160727953131001e-02
6.001418707472611277e+04 1.580646139293467201e+00 1.917587862940124330e-02
6.001418714431767148e+04 1.588719439865197591e+00 2.042518852384933581e-02
6.001418721390921564e+04 1.614507414503717930e+00 1.993254297076634679e-02
6.001418728350077436e+04 1.572720449372911666e+00 1.846474429269695516e-02
6.001418735309232579e+04 1.593220338983050821e+00 1.890226587528268110e-02
6.001418742268388451e+04 1.576977724262492497e+00 1.957514875772784976e-02
6.001418749227543594e+04 1.590297097819592942e+00 1.846674131687883053e-02
6.001418756186699466e+04 1.618030864197530727e+00 1.967488981668416570e-02
6.001418763145853882e+04 1.573397019256930429e+00 1.871645384357025627e-02
6.001418770105009753e+04 1.588083196169385092e+00 1.902004745931805060e-02
6.001418777064164897e+04 1.621596508173270834e+00 1.974522161895576541e-02
6.001418784023320768e+04 1.621137823161735270e+00 1.982372836021118953e-02
6.001418790982475912e+04 1.606233078635461275e+00 1.996803549499320818e-02
6.001418797941631783e+04 1.607986025655647744e+00 1.969585261573407117e-02
6.001418804900786199e+04 1.625216005471120884e+00 2.002325216032612570e-02
6.001418811859942070e+04 1.627236904388666527e+00 1.886984311037735382e-02
6.001418818819097214e+04 1.627237225473153304e+00 1.863224439761554385e-02
6.001418825778253085e+04 1.636907812843230392e+00 1.866613532725628841e-02
6.001418832737408957e+04 1.640777840336082427e+00 1.909262651002966230e-02
6.001418839696563373e+04 1.636032655982919248e+00 1.934068361857460561e-02
6.001418846655719244e+04 1.615521724798866909e+00 1.962813095872618582e-02
6.001418853614874388e+04 1.614832886069773155e+00 1.902319615614951956e-02
6.001418860574030259e+04 1.667135528191345584e+00 2.025943091868010609e-02
6.001418867533186130e+04 1.598945837877135734e+00 1.938669362644030586e-02
6.001418874492340547e+04 1.614629800345235067e+00 1.979186060621551321e-02
6.001418881451496418e+04 1.603226104355856663e+00 1.954250514749424766e-02
6.001418888410651562e+04 1.594952878045202915e+00 1.979390457770113798e-02
6.001418895369807433e+04 1.662826238834272941e+00 2.058241016386386582e-02
6.001418902328962577e+04 1.611191988840903644e+00 2.021861427332174305e-02
6.001418909288118448e+04 1.605183816670779029e+00 1.904980881167668560e-02
6.001418916247272864e+04 1.592326590033665834e+00 1.820398045276156590e-02
6.001418923206428735e+04 1.574055626996057500e+00 1.821911638665732469e-02
6.001418930165583879e+04 1.569003828178777038e+00 1.802536093278891277e-02
6.001418937124739750e+04 1.599679929633385012e+00 1.852358333898266110e-02
6.001418944083894894e+04 1.576510703475438646e+00 1.792913781910477483e-02
6.001418951043050765e+04 1.560003880998872328e+00 1.833535507506002527e-02
6.001418958002205181e+04 1.583381394981756563e+00 1.944121282499738576e-02
6.001418964961361053e+04 1.579603115409539571e+00 1.903459276962708724e-02
6.001418971920516196e+04 1.561275578845196854e+00 1.845393525631684045e-02
6.001418978879672068e+04 1.570257195345988954e+00 1.830487066579478475e-02
6.001418985838827211e+04 1.579012702255925493e+00 1.864969876714836841e-02
6.001418992797983083e+04 1.600689101286853600e+00 1.843727536858467617e-02
6.001418999757137499e+04 1.569866989117291389e+00 1.818849693955822480e-02
6.001419006716293370e+04 1.571598477640342661e+00 1.844789854255690642e-02
6.001419013675448514e+04 1.580522576967631654e+00 1.848223097873957083e-02
6.001419020634604385e+04 1.593929057826092288e+00 1.865363486027554404e-02
6.001419027593760256e+04 1.548772444118724723e+00 1.792244474113060052e-02
6.001419034552914673e+04 1.614617878302343712e+00 1.928750649511658255e-02
6.001419041512069816e+04 1.572389264514876039e+00 1.863113840638767199e-02
6.001419048471225688e+04 1.571457501058561412e+00 1.867888721357953766e-02
6.001419055430381559e+04 1.586734382811642696e+00 1.890681636209626607e-02
6.001419062389537430e+04 1.570887668448939012e+00 1.803880608598709342e-02
6.001419069348691846e+04 1.593342777933830723e+00 1.939566549701468579e-02
6.001419076307846990e+04 1.581197740670399199e+00 1.813262139510475601e-02
6.001419083267002861e+04 1.584750650370588598e+00 1.839730538193796658e-02
6.001419090226158005e+04 1.560184037581393124e+00 1.808367516607718023e-02
6.001419097185313876e+04 1.612726183935152768e+00 1.898611270986348687e-02
6.001419104144469748e+04 1.570548739252246362e+00 1.828948248665105900e-02
6.001419111103624164e+04 1.596877296105804644e+00 1.846231938656216903e-02
6.001419118062780035e+04 1.606244584687801735e+00 1.847688511789335325e-02
6.001419125021935179e+04 1.583495139721591727e+00 1.837848429562906685e-02
6.001419131981091050e+04 1.565529004046232187e+00 1.802505853987983533e-02
6.001419138940246921e+04 1.569177522941370029e+00 1.793411183267067111e-02
6.001419145899401337e+04 1.596363481519332383e+00 1.842268286012771483e-02
6.001419152858557209e+04 1.616247092497552273e+00 1.867405836841926417e-02
6.001419159817712352e+04 1.629899911469604445e+00 1.843996024092414698e-02
6.001419166776868224e+04 1.641996970928299548e+00 1.851232725367408377e-02
6.001419173736024095e+04 1.632302987077354661e+00 1.823575085557811726e-02
6.001419180695178511e+04 1.622535280072789021e+00 1.843092441767627682e-02
6.001419187654333655e+04 1.630112740938295390e+00 1.794501836809548820e-02
6.001419194613489526e+04 1.620867989889160254e+00 1.822375116504949821e-02
6.001419201572644670e+04 1.621805617530361010e+00 1.777616999875817130e-02
6.001419208531800541e+04 1.620640070791239618e+00 1.823680247884062675e-02
6.001419215490955685e+04 1.607048596818325015e+00 1.786075785475920233e-02
6.001419222450110829e+04 1.622699217626944579e+00 1.813166115678673321e-02
6.001419229409265972e+04 1.609529234255797414e+00 1.781711771645301187e-02
6.001419236368421844e+04 1.627091745761361619e+00 1.865870635294950008e-02
6.001419243327576987e+04 1.647695498681481352e+00 1.914474713479738521e-02
6.001419250286732859e+04 1.633692512097904670e+00 1.797523946739756906e-02
6.001419257245888730e+04 1.650405111007759329e+00 1.861137203599014939e-02
6.001419264205043146e+04 1.657078073293295706e+00 1.822999529606342956e-02
6.001419271164199017e+04 1.641495084058610887e+00 1.871137867295595211e-02
6.001419278123354161e+04 1.652150112523569137e+00 1.852013929218646049e-02
6.001419285082510032e+04 1.696036079094590976e+00 1.914417483650766166e-02
6.001419292041665904e+04 1.687549231981094966e+00 1.895133408899443012e-02
6.001419299000820320e+04 1.650735159538771368e+00 1.849579461338068595e-02
6.001419305959975463e+04 1.633203976655067224e+00 1.803730370550774703e-02
6.001419312919131335e+04 1.634795508042369505e+00 1.812307260824144034e-02
6.001419319878286478e+04 1.652251566614088008e+00 1.804766397276314285e-02
6.001419326837442350e+04 1.662985664975617173e+00 1.833323448051781684e-02
6.001419333796598221e+04 1.617654484251021874e+00 1.797824861529574714e-02
6.001419340755752637e+04 1.621061603934410122e+00 1.793908138302844832e-02
6.001419347714907781e+04 1.644122947844968152e+00 1.820220769969228131e-02
6.001419354674063652e+04 1.650731761745070525e+00 1.816033529103381131e-02
6.001419361633218796e+04 1.645690380681503973e+00 1.834883455360020871e-02
6.001419368592374667e+04 1.634988444138473662e+00 1.808247952989611856e-02
6.001419375551530538e+04 1.628992795141023464e+00 1.781211188509801771e-02
6.001419382510684954e+04 1.605547173484535017e+00 1.791388624733142657e-02
6.001419389469840098e+04 1.588434067107052927e+00 1.775921381694057707e-02
6.001419396428995969e+04 1.598795543881449177e+00 1.786242067037227196e-02
6.001419403388151113e+04 1.580273092763287091e+00 1.764948125073786261e-02
6.001419410347306984e+04 1.587441820375797397e+00 1.738561386112637275e-02
6.001419417306462856e+04 1.589811265294124976e+00 1.792652636241479774e-02
6.001419424265617272e+04 1.619127112199284069e+00 1.810779336515470905e-02
6.001419431224773143e+04 1.600566675806599060e+00 1.785378263927875353e-02
6.001419438183928287e+04 1.615321490933098181e+00 1.809596943367459618e-02
6.001419445143084158e+04 1.626131770660573128e+00 1.822579980438891745e-02
6.001419452102239302e+04 1.600651155403795656e+00 1.803980356450895356e-02
6.001419459061395173e+04 1.620984283101863488e+00 1.890875534080188256e-02
6.001419466020549589e+04 1.578100017902229091e+00 1.824123147216091811e-02
6.001419472979705461e+04 1.626162540696602932e+00 1.888934473661540298e-02
6.001419479938860604e+04 1.595226718614082051e+00 1.845537848907137513e-02
6.001419486898016476e+04 1.598021414980537402e+00 1.817516229303883096e-02
6.001419493857171619e+04 1.592859676807711677e+00 1.834156700271270118e-02
6.001419500816326763e+04 1.602054328321267151e+00 1.820958266488470825e-02
6.001419507775481907e+04 1.593654599611909806e+00 1.873654321537914294e-02
6.001419514734637778e+04 1.579523844353422968e+00 1.801393221080726734e-02
6.001419521693792922e+04 1.627176521257613917e+00 1.862111816351896126e-02
6.001419528652948793e+04 1.589613671848895349e+00 1.811834370948076436e-02
6.001419535612104664e+04 1.622458975497861333e+00 1.863820823212136019e-02
6.001419542571259080e+04 1.650100227677687492e+00 1.867522299181222784e-02
6.001419549530414952e+04 1.601009948475714761e+00 1.844531096799919417e-02
6.001419556489570095e+04 1.610565693430656919e+00 1.878993986134799149e-02
6.001419563448725967e+04 1.641743028626472922e+00 1.871714228035291014e-02
6.001419570407881838e+04 1.620577704957825160e+00 1.809569653317498125e-02
6.001419577367036254e+04 1.635212535912719201e+00 1.809951118485537275e-02
6.001419584326192125e+04 1.608996602327767089e+00 1.793162773562675602e-02
6.001419591285347269e+04 1.627034130405413670e+00 1.798217716871397878e-02
6.001419598244503140e+04 1.619827172055630982e+00 1.826106899946665710e-02
6.001419605203659012e+04 1.602922940119651862e+00 1.827282408000926658e-02
6.001419612162814155e+04 1.617419619915495765e+00 1.818398477731563226e-02
6.001419619121968572e+04 1.637149014778324974e+00 1.871602924830660652e-02
6.001419626081124443e+04 1.619063978062561082e+00 1.867270081151959152e-02
6.001419633040279587e+04 1.639931782489203016e+00 1.883278410478123749e-02
6.001419639999435458e+04 1.671521055705356806e+00 1.921325230346336913e-02
6.001419646958591329e+04 1.591601392515230806e+00 1.782314093066023411e-02
6.001419653917745745e+04 1.628463282598944240e+00 1.846894812049869328e-02
6.001419660876900889e+04 1.595589924664739812e+00 1.784915870656235415e-02
6.001419667836056760e+04 1.610895487776597967e+00 1.812428474049731369e-02
6.001419674795211904e+04 1.594041310960651492e+00 1.780159650113264172e-02
6.001419681754367775e+04 1.623460457254147782e+00 1.819687380332049922e-02
6.001419688713522919e+04 1.613158714929140203e+00 1.826258134051129620e-02
6.001419695672678063e+04 1.593273254522421523e+00 1.781939221669324308e-02
6.001419702631833206e+04 1.624861415654487606e+00 1.811681312874746999e-02
6.001419709590989078e+04 1.650602483407215049e+00 1.830735053401964102e-02
6.001419716550144221e+04 1.599486069950243339e+00 1.815419265553172914e-02
6.001419723509300093e+04 1.645246608218641216e+00 1.920585604952145323e-02
6.001419730468455236e+04 1.586990623551641555e+00 1.746070493967690970e-02
6.001419737427610380e+04 1.623417952587255852e+00 1.838707661854900588e-02
6.001419744386766251e+04 1.646556890852358679e+00 1.891949899457558149e-02
6.001419751345921395e+04 1.629693930821809467e+00 1.844185786696414184e-02
6.001419758305077266e+04 1.615362947177621855e+00 1.821333387489181346e-02
6.001419765264233138e+04 1.590072910149670227e+00 1.778885392908367141e-02
6.001419772223387554e+04 1.603963186725652745e+00 1.788037845420807972e-02
6.001419779182543425e+04 1.620238271239897498e+00 1.840796487671518544e-02
6.001419786141698569e+04 1.630294540494710009e+00 1.861131423082666367e-02
6.001419793100854440e+04 1.613405006911380779e+00 1.871905441762716782e-02
6.001419800060009584e+04 1.621107995675041602e+00 1.890585632712532549e-02
6.001419807019165455e+04 1.609670461647814355e+00 1.864073833373532454e-02
6.001419813978319871e+04 1.618529726425187221e+00 1.899298605965138095e-02
6.001419820937475743e+04 1.601567415352851631e+00 1.817024195026019015e-02
6.001419827896630886e+04 1.592329062939777939e+00 1.856095663167809870e-02
6.001419834855786030e+04 1.630306142410015813e+00 1.878933930025403209e-02
6.001419841814941901e+04 1.622330442462678102e+00 1.858789753022935601e-02
6.001419848774097773e+04 1.562669583198862178e+00 1.778066904466520451e-02
6.001419855733252189e+04 1.652915765400038373e+00 1.922795204023093965e-02
6.001419862692407332e+04 1.663810958388250771e+00 1.906328311523670591e-02
6.001419869651563204e+04 1.629334272979605869e+00 1.867521447995577552e-02
6.001419876610718347e+04 1.644737169131353482e+00 1.943787071373409905e-02
6.001419883569874219e+04 1.624252123599655206e+00 1.914957435112720971e-02
6.001419890529030090e+04 1.645182584876209830e+00 1.932525235283217777e-02
6.001419897488184506e+04 1.640550860023724633e+00 1.856903155100980349e-02
6.001419904447340377e+04 1.593252831917625789e+00 1.853413070731027915e-02
6.001419911406495521e+04 1.612331727384588964e+00 1.966885539466108751e-02
6.001419918365651392e+04 1.634157012570865097e+00 1.938081363024782289e-02
6.001419925324807264e+04 1.682915024545391658e+00 1.992491560744459253e-02
6.001419932283961680e+04 1.673675325893275723e+00 1.953365792110738769e-02
6.001419939243116823e+04 1.647167923469263329e+00 1.908904030469998903e-02
6.001419946202272695e+04 1.633315269346225840e+00 1.897057520717632118e-02
6.001419953161428566e+04 1.626645844815971520e+00 1.851083498299633742e-02
6.001419960120583710e+04 1.634486421064331729e+00 1.864751491049867343e-02
6.001419967079738853e+04 1.617216139671174391e+00 1.811023881612370753e-02
6.001419974038893997e+04 1.645155103505450578e+00 1.810506626531473845e-02
6.001419980998049869e+04 1.627569483764555347e+00 1.813286055208726544e-02
6.001419987957205012e+04 1.622424467558197136e+00 1.795738908677301307e-02
6.001419994916360884e+04 1.635450739845291102e+00 1.821287047648954827e-02
6.001420001875516755e+04 1.630235481128239350e+00 1.791902736756279674e-02
6.001420008834671171e+04 1.613538967816402492e+00 1.764299854364020925e-02
6.001420015793827042e+04 1.595324856800399926e+00 1.747867858578592420e-02
6.001420022752982186e+04 1.636261171094043565e+00 1.815822611587121493e-02
6.001420029712138057e+04 1.638243338762715551e+00 1.812554928739484178e-02
6.001420036671293201e+04 1.613018290057932846e+00 1.786019914022984184e-02
6.001420043630449072e+04 1.640467196758425894e+00 1.770265903270355420e-02
6.001420050589603488e+04 1.633613952171719230e+00 1.784568048714691574e-02
6.001420057548759360e+04 1.586644544307982407e+00 1.751719372008986308e-02
6.001420064507914503e+04 1.583980561985868674e+00 1.716837004309641757e-02
6.001420071467070375e+04 1.638859061231038972e+00 1.831715051803682603e-02
6.001420078426226246e+04 1.620496175213411938e+00 1.834712154571097736e-02
6.001420085385380662e+04 1.595233275052912347e+00 1.792539199225428106e-02
6.001420092344535806e+04 1.634604069624908007e+00 1.835551209198784534e-02
6.001420099303691677e+04 1.578956995737986757e+00 1.775812983450783186e-02
6.001420106262846821e+04 1.609341165343355806e+00 1.783175717727878209e-02
6.001420113222002692e+04 1.581414104663149578e+00 1.771212584768117049e-02
6.001420120181157836e+04 1.601475946851190768e+00 1.771274507977816867e-02
6.001420127140312979e+04 1.584663023679417249e+00 1.776104314647991567e-02
6.001420134099468123e+04 1.572438012518802219e+00 1.746610952304615202e-02
6.001420141058623994e+04 1.611882111546353302e+00 1.775037284196995593e-02
6.001420148017779866e+04 1.637113782396163231e+00 1.785321874305945480e-02
6.001420154976935009e+04 1.627077885548611214e+00 1.821659991507628903e-02
6.001420161936090881e+04 1.589732533356330801e+00 1.774445026533591832e-02
6.001420168895245297e+04 1.586567546470215362e+00 1.786675566619106911e-02
6.001420175854401168e+04 1.609315967693541793e+00 1.808066678340587707e-02
6.001420182813556312e+04 1.582581457482418630e+00 1.775157955316858729e-02
6.001420189772712183e+04 1.601442985453179979e+00 1.823303099793800730e-02
6.001420196731868054e+04 1.532271579224572244e+00 1.707938145536876465e-02
6.001420203691022471e+04 1.592619454449347938e+00 1.793380658062687996e-02
6.001420210650178342e+04 1.599241599445736739e+00 1.802859480406756101e-02
6.001420217609333486e+04 1.581201571604082368e+00 1.737436978914794553e-02
6.001420224568489357e+04 1.627282638321068342e+00 1.851264427516733507e-02
6.001420231527644501e+04 1.649280812259095619e+00 1.900237665079372931e-02
6.001420238486800372e+04 1.592908672854900898e+00 1.798045292553018815e-02
6.001420245445954788e+04 1.631067049700519966e+00 1.926962845463301918e-02
6.001420252405110659e+04 1.580276524558708262e+00 1.835321073262085115e-02
6.001420259364265803e+04 1.608023577896944500e+00 1.862236433621421855e-02
6.001420266323421674e+04 1.621336937003646783e+00 1.840770060382055859e-02
6.001420273282576818e+04 1.617417253804529720e+00 1.828333387821531875e-02
6.001420280241732689e+04 1.589060771454591015e+00 1.744162741680597636e-02
6.001420287200887105e+04 1.613603464274667498e+00 1.818894868374138635e-02
6.001420294160042977e+04 1.596734271900751123e+00 1.758212842314304039e-02
6.001420301119198120e+04 1.595186225198259589e+00 1.794187463159651469e-02
6.001420308078353992e+04 1.632576512810288039e+00 1.826753506267917576e-02
6.001420315037509135e+04 1.583880767849206617e+00 1.740694083366653433e-02
6.001420321996665007e+04 1.632696589272016219e+00 1.825390033030671946e-02
6.001420328955819423e+04 1.589935416704496562e+00 1.730449051678866271e-02
6.001420335914975294e+04 1.629715401957110510e+00 1.794484524502961906e-02
6.001420342874130438e+04 1.634768996603164215e+00 1.807289430114615916e-02
6.001420349833286309e+04 1.634660888191486583e+00 1.828830178457434633e-02
6.001420356792442180e+04 1.613514308835430011e+00 1.774522541735757894e-02
6.001420363751596597e+04 1.617047624915285420e+00 1.776587863104413939e-02
6.001420370710752468e+04 1.626873404137216372e+00 1.874698118067806216e-02
6.001420377669907612e+04 1.616609651089232935e+00 1.834451074209928270e-02
6.001420384629063483e+04 1.632542535052317723e+00 1.832398445188481231e-02
6.001420391588218627e+04 1.632581348385383491e+00 1.831262746300220054e-02
6.001420398547373770e+04 1.649392293129921638e+00 1.865636488369271095e-02
6.001420405506528914e+04 1.634527404013988550e+00 1.850796804633529635e-02
6.001420412465684785e+04 1.636363636363636243e+00 1.865249901781325728e-02
6.001420419424840657e+04 1.618201419899418569e+00 1.831030865579658454e-02
6.001420426383995800e+04 1.640379129474555997e+00 1.863631002047283491e-02
6.001420433343151672e+04 1.632790877892173143e+00 1.833100673547108025e-02
6.001420440302306088e+04 1.585754762478900348e+00 1.795137072134032896e-02
6.001420447261461959e+04 1.599522404832139255e+00 1.808904082224265658e-02
6.001420454220617103e+04 1.655259498525257778e+00 1.893815718795291772e-02
6.001420461179772974e+04 1.612027234683527599e+00 1.861810926988789749e-02
6.001420468138928845e+04 1.615723289777094562e+00 1.862352888587415559e-02
6.001420475098083261e+04 1.581452816395086725e+00 1.796004173474126039e-02
6.001420482057239133e+04 1.581652979420247407e+00 1.854173166334477374e-02
6.001420489016394276e+04 1.609719197428060911e+00 1.878866584292046213e-02
6.001420495975549420e+04 1.619027518265846677e+00 1.890101618960958463e-02
6.001420502934705291e+04 1.607089387134119862e+00 1.915078152245396417e-02
6.001420509893861163e+04 1.613375388103099883e+00 1.898795686547234685e-02
6.001420516853015579e+04 1.554234099964542981e+00 1.796323053434897843e-02
6.001420523812171450e+04 1.603735856718327968e+00 1.854536479177973721e-02
6.001420530771326594e+04 1.605842187452157122e+00 1.832167241836779939e-02
6.001420537730482465e+04 1.590762329628077731e+00 1.853455458949887849e-02
6.001420544689638336e+04 1.564221977753330828e+00 1.773794751353632501e-02
6.001420551648792753e+04 1.577761763353751512e+00 1.794613958933336320e-02
6.001420558607947896e+04 1.588738636433389972e+00 1.776273864816176398e-02
6.001420565567103768e+04 1.619402613255608081e+00 1.877694693907224974e-02
6.001420572526258911e+04 1.586183340000615338e+00 1.809862448850910188e-02
6.001420579485414783e+04 1.583391147921437536e+00 1.785078889282116707e-02
6.001420586444570654e+04 1.586938307807937321e+00 1.786094559635793833e-02
6.001420593403725070e+04 1.544597963151447040e+00 1.713676769593352675e-02
6.001420600362880941e+04 1.597664155871485248e+00 1.782197962429521443e-02
6.001420607322036085e+04 1.578715487358495206e+00 1.761141422911741833e-02
6.001420614281191956e+04 1.572032903881912080e+00 1.754918558626171812e-02
6.001420621240347828e+04 1.567545279804024805e+00 1.747956118394297306e-02
6.001420628199502244e+04 1.573646187469645463e+00 1.756891024387341460e-02
6.001420635158657387e+04 1.592685641794200357e+00 1.776061513414706194e-02
6.001420642117813259e+04 1.543960528720229153e+00 1.739073713775537988e-02
6.001420649076968402e+04 1.573180488460293569e+00 1.756885941561990919e-02
6.001420656036124274e+04 1.539820756603464957e+00 1.713932907868384245e-02
6.001420662995280145e+04 1.577114792552411604e+00 1.752203654110015552e-02
6.001420669954434561e+04 1.591301448523691597e+00 1.773134334078167035e-02
6.001420676913589705e+04 1.561211989548068724e+00 1.750083563725974081e-02
6.001420683872745576e+04 1.572275898762953705e+00 1.743939866336327582e-02
6.001420690831900720e+04 1.597283644505301359e+00 1.799906683694708909e-02
6.001420697791056591e+04 1.594592430141442030e+00 1.786457459756269489e-02
6.001420704750212462e+04 1.629813114978843736e+00 1.832481427727443782e-02
6.001420711709366878e+04 1.626840299340722495e+00 1.796288565115679997e-02
6.001420718668522022e+04 1.583391741581593681e+00 1.743065727608388363e-02
6.001420725627677893e+04 1.554622354676540530e+00 1.706342664830052744e-02
6.001420732586833037e+04 1.619640635541553575e+00 1.821990790485410183e-02
6.001420739545988909e+04 1.603649698336203411e+00 1.810910210397218001e-02
6.001420746505144780e+04 1.552107327583641228e+00 1.749845764107455653e-02
6.001420753464299196e+04 1.662130795748168355e+00 1.895322707409502136e-02
6.001420760423454340e+04 1.614234705731300235e+00 1.827142529653398920e-02
6.001420767382610211e+04 1.612012075043058879e+00 1.800347862660266890e-02
6.001420774341766082e+04 1.610442648331687598e+00 1.793924419512208865e-02
6.001420781300921226e+04 1.598477929984779333e+00 1.769837342264100194e-02
6.001420788260077097e+04 1.630130269911312046e+00 1.843694465906086516e-02
6.001420795219232241e+04 1.629349023566122323e+00 1.866963674014002900e-02
6.001420802178387385e+04 1.577929451558347518e+00 1.757462495880342951e-02
6.001420809137543256e+04 1.608805054776565990e+00 1.794133002554692755e-02
6.001420816096699127e+04 1.616955539265873654e+00 1.797378903770968303e-02
6.001420823055853543e+04 1.607272017612870529e+00 1.794460549712877453e-02
6.001420830015008687e+04 1.654587858751139784e+00 1.820383305286124576e-02
6.001420836974164558e+04 1.611275331403321687e+00 1.742018179116674309e-02
6.001420843933320430e+04 1.624400446521669927e+00 1.751824612709382278e-02
6.001420850892475573e+04 1.607611029666713431e+00 1.743049494127250909e-02
6.001420857851630717e+04 1.607404498656293201e+00 1.755844137764143303e-02
6.001420864810785861e+04 1.601559001174092334e+00 1.718516804225108871e-02
6.001420871769941732e+04 1.609452386054057271e+00 1.748220776444167276e-02
6.001420878729096876e+04 1.608477007072379505e+00 1.756017128090977056e-02
6.001420885688252747e+04 1.596543818351233268e+00 1.743244906132770250e-02
6.001420892647408618e+04 1.592964609595599379e+00 1.737363353863348447e-02
6.001420899606563034e+04 1.593419456315651406e+00 1.761291618798552921e-02
6.001420906565718906e+04 1.553270971268906120e+00 1.670312269561070526e-02
6.001420913524874049e+04 1.565147760003410049e+00 1.695167870094310344e-02
6.001420920484029921e+04 1.582578828555477379e+00 1.747086386314775433e-02
6.001420927443185792e+04 1.592464893532326231e+00 1.711752195463921850e-02
6.001420934402340208e+04 1.590007797705246695e+00 1.732757661304743305e-02
6.001420941361495352e+04 1.596270424962304313e+00 1.746924908712356797e-02
6.001420948320651223e+04 1.608431390716204890e+00 1.770372346717396378e-02
6.001420955279806367e+04 1.603980553773258988e+00 1.784412227605034970e-02
6.001420962238962238e+04 1.597493667672182038e+00 1.740288543988913195e-02
6.001420969198118109e+04 1.601854979883910124e+00 1.749216177157388724e-02
6.001420976157272526e+04 1.618722682256606982e+00 1.782902889660861398e-02
6.001420983116428397e+04 1.591538802551535570e+00 1.755316415717456460e-02
6.001420990075583541e+04 1.566920818250078007e+00 1.726557870421631391e-02
6.001420997034738684e+04 1.581845849875131105e+00 1.737280187250800356e-02
6.001421003993894556e+04 1.615817290475543455e+00 1.795525390526612683e-02
6.001421010953050427e+04 1.594451620840253492e+00 1.785492108331127731e-02
6.001421017912204843e+04 1.577999126468019098e+00 1.759089475406406394e-02
6.001421024871360714e+04 1.585811672657809313e+00 1.743191763361143926e-02
6.001421031830515858e+04 1.595482826428132661e+00 1.782227376537534602e-02
6.001421038789671729e+04 1.573675988605385045e+00 1.720232907994101099e-02
6.001421045748826873e+04 1.623562358106928061e+00 1.799244410699312943e-02
6.001421052707982744e+04 1.620431086260595954e+00 1.801656758649671647e-02
6.001421059667137160e+04 1.617793712896337999e+00 1.805185141173236418e-02
6.001421066626293032e+04 1.597803710463408633e+00 1.776240888886197397e-02
6.001421073585448175e+04 1.596910060919778829e+00 1.756557944208529329e-02
6.001421080544604047e+04 1.613273615136234795e+00 1.771204352210578592e-02
6.001421087503759918e+04 1.603081558834473119e+00 1.784571972609250851e-02
6.001421094462915062e+04 1.617674515091795495e+00 1.831401088183614440e-02
6.001421101422069478e+04 1.612656657606217125e+00 1.768031566616951392e-02
6.001421108381225349e+04 1.617943856644853629e+00 1.774963211096753854e-02
6.001421111860803649e+04 1.672440419049209037e+00 2.812991496390294596e-02


==> figures/ground-folded/20230310_tic3788_g.dat <==
6.001416468011598045e+04 1.412130648836599667e+00 7.432679162472218166e-03
6.001416471843941690e+04 1.394047384872506568e+00 7.467259654163980326e-03
6.001416475323519262e+04 1.401026901480200149e+00 7.438177480248551673e-03
6.001416478803096834e+04 1.411905824753401983e+00 7.608805322577494833e-03
6.001416482282674406e+04 1.395054771283171791e+00 7.504390042484190317e-03
6.001416485762252705e+04 1.384133202181473621e+00 7.327219079223585424e-03
6.001416489241830277e+04 1.420061779748685193e+00 7.655219219172917228e-03
6.001416492721407849e+04 1.406252555379100100e+00 7.458143258357775689e-03
6.001416496200985421e+04 1.404973865343324135e+00 7.411458276393963381e-03
6.001416499680562993e+04 1.396130933500960181e+00 7.289555573349203697e-03
6.001416503160140564e+04 1.381271555838142762e+00 7.230332399735373179e-03
6.001416506639718136e+04 1.395518256551915304e+00 7.355227037561084223e-03
6.001416510119296436e+04 1.385400100458684447e+00 7.255520542007536620e-03
6.001416513598874008e+04 1.394988979158492626e+00 7.374275307206496800e-03
6.001416517078451579e+04 1.400935862510152896e+00 7.371960732463536323e-03
6.001416520558029151e+04 1.382827204924041320e+00 7.315744826337616281e-03
6.001416524037606723e+04 1.392805082648037374e+00 7.240479788979444463e-03
6.001416527517185023e+04 1.386649667686222331e+00 7.391801107436164059e-03
6.001416530996762594e+04 1.375380553190875377e+00 7.281369997247217306e-03
6.001416534476340166e+04 1.377984206484739182e+00 7.374073214996541489e-03
6.001416537955917738e+04 1.383539400158509292e+00 7.247602077985518775e-03
6.001416541435495310e+04 1.373942295548743475e+00 7.051839392271130359e-03
6.001416544915072882e+04 1.389966392270798767e+00 7.213330839763128395e-03
6.001416548394650454e+04 1.377968580310404478e+00 7.157737401606665412e-03
6.001416551874228753e+04 1.369746977871382887e+00 7.088188357102127857e-03
6.001416555353806325e+04 1.385981249135107563e+00 7.157637990919523199e-03
6.001416558833383897e+04 1.379307462256332606e+00 7.161929984091958135e-03
6.001416562312961469e+04 1.366342560757296765e+00 7.025731159750927234e-03
6.001416565792539041e+04 1.379302914244833200e+00 7.156283764691664419e-03
6.001416569272116612e+04 1.373585439254765950e+00 7.122862665392629654e-03
6.001416572751694184e+04 1.384983596908082149e+00 7.206991526879600977e-03
6.001416576231272484e+04 1.368987230940730271e+00 7.100022579442076022e-03
6.001416579710850056e+04 1.368675633729953267e+00 7.093545799424609555e-03
6.001416583190427627e+04 1.367453786713707542e+00 7.103897339888177141e-03
6.001416586670005199e+04 1.367411228519920918e+00 7.205295704260386569e-03
6.001416590149582771e+04 1.367543709778461292e+00 7.226229123880476869e-03
6.001416593629160343e+04 1.380566564383420625e+00 7.617110401251010569e-03
6.001416597108737915e+04 1.367489165014358354e+00 7.326914108705739198e-03
6.001416600588316214e+04 1.363251748502050997e+00 7.240725696766181149e-03
6.001416604067893786e+04 1.369901652044790863e+00 7.378322298559478014e-03
6.001416607547471358e+04 1.363037035863139845e+00 7.123627240652640608e-03
6.001416611027048930e+04 1.361184641443899723e+00 7.202142927199900110e-03
6.001416614506626502e+04 1.393069390887676118e+00 7.453437862361465480e-03
6.001416617986204074e+04 1.382125689513672873e+00 7.390147230215434945e-03
6.001416621465781645e+04 1.380195302114695100e+00 7.259587420454320303e-03
6.001416624945359945e+04 1.389590599221968814e+00 7.322675642799092444e-03
6.001416628424937517e+04 1.364977594032368513e+00 7.199005980625932527e-03
6.001416631904515089e+04 1.362717611379510751e+00 7.079324863209291926e-03
6.001416635384092660e+04 1.381014690075241802e+00 7.332528091374367757e-03
6.001416638863670232e+04 1.371161456839690373e+00 7.196345349566615930e-03
6.001416642343247804e+04 1.381104655764694877e+00 7.335471679284322893e-03
6.001416645822825376e+04 1.381618571972985432e+00 7.371038376803291589e-03
6.001416649302403675e+04 1.381860833766407337e+00 7.306355384291619848e-03
6.001416652781981247e+04 1.373291013870261423e+00 7.157137909386944268e-03
6.001416656261558819e+04 1.382946921983888133e+00 7.365991707863274625e-03
6.001416659741136391e+04 1.380316801055331721e+00 7.281333797582741248e-03
6.001416663220713963e+04 1.381302650917050068e+00 7.294666040898631701e-03
6.001416666700292262e+04 1.387597985738333817e+00 7.379894742242264737e-03
6.001416670179869834e+04 1.373994313583659865e+00 7.191534029034973505e-03
6.001416673659447406e+04 1.376569333073969226e+00 7.290042844483491866e-03
6.001416677139024978e+04 1.392873627546575399e+00 7.405304884484851385e-03
6.001416680618602550e+04 1.388331218366662290e+00 7.362412521190637126e-03
6.001416684098180122e+04 1.380648280994152488e+00 7.500415403702381280e-03
6.001416687577757693e+04 1.346044015770448299e+00 7.219378380230172254e-03
6.001416691057335993e+04 1.389030623338445292e+00 7.358128867814757793e-03
6.001416694536913565e+04 1.382134410877922326e+00 7.186741950100475687e-03
6.001416698016491137e+04 1.389250354014714306e+00 7.606040375166766253e-03
6.001416701496068708e+04 1.382197500541790136e+00 7.236440172294149667e-03
6.001416704975646280e+04 1.385552756543896091e+00 7.307958472038941604e-03
6.001416708455223852e+04 1.383714701155582594e+00 7.208266849562450403e-03
6.001416711934801424e+04 1.404284362497119742e+00 7.393600354208049348e-03
6.001416715414379723e+04 1.403293569436875332e+00 7.336960370950471738e-03
6.001416718893957295e+04 1.394570601738650328e+00 7.307235535215607543e-03
6.001416722373534867e+04 1.395982106805413014e+00 7.284267548078222215e-03
6.001416725853112439e+04 1.394590125921221224e+00 7.327229684946151220e-03
6.001416729332690011e+04 1.393841665523292361e+00 7.434565495438943093e-03
6.001416732812268310e+04 1.393378573487052297e+00 7.413139120259149874e-03
6.001416736291845882e+04 1.386449369839200418e+00 7.224775616258252015e-03
6.001416739771423454e+04 1.384783685838897993e+00 7.351046841852924146e-03
6.001416743251001026e+04 1.394977554891906557e+00 7.271876588460129617e-03
6.001416746730578598e+04 1.410753486476256979e+00 7.321993797343445340e-03
6.001416750210156169e+04 1.412142372616600916e+00 7.463680142313717548e-03
6.001416753689733741e+04 1.396378627739254252e+00 7.262373695930158038e-03
6.001416757169312041e+04 1.398763957939833436e+00 7.277954705621308452e-03
6.001416760648889613e+04 1.396768373396163998e+00 7.298893574156643978e-03
6.001416764128467184e+04 1.390356627201848161e+00 7.241340622548945311e-03
6.001416767608044756e+04 1.400935168449478185e+00 7.325055483294841234e-03
6.001416771087622328e+04 1.404639660925554923e+00 7.436993615420637443e-03
6.001416774567200628e+04 1.390138739376669097e+00 7.347212474192362126e-03
6.001416778046778199e+04 1.390203729653982867e+00 7.359112976682375719e-03
6.001416781526355771e+04 1.384484298710421779e+00 7.276601091857693923e-03
6.001416785005933343e+04 1.393360729550766397e+00 7.241992744548376992e-03
6.001416788485510915e+04 1.391615491994921738e+00 7.339831505564632479e-03
6.001416791965088487e+04 1.393450099951647925e+00 7.305032781753001241e-03
6.001416795444666059e+04 1.405070797566342566e+00 7.456634588123413863e-03
6.001416798924244358e+04 1.386882942679725783e+00 7.290751509564590872e-03
6.001416802403821930e+04 1.399273958295818909e+00 7.536057869939473408e-03
6.001416805883399502e+04 1.390375484301169084e+00 7.349120866361589025e-03
6.001416809362977074e+04 1.409291170903681945e+00 7.386364675544364669e-03
6.001416812842554646e+04 1.389941275386311847e+00 7.327042178590706216e-03
6.001416816322132217e+04 1.392156976440777072e+00 7.312146354181496902e-03
6.001416819801709789e+04 1.399871215131641922e+00 7.390530838886463956e-03
6.001416823281288089e+04 1.388706528687179143e+00 7.324541848455296857e-03
6.001416826760865661e+04 1.398181515614061343e+00 7.307887868129956700e-03
6.001416830240443232e+04 1.388527415581523927e+00 7.359271775837292542e-03
6.001416833720020804e+04 1.391234383388713969e+00 7.190510622344680781e-03
6.001416837199598376e+04 1.380513070800651443e+00 7.214475377883315492e-03
6.001416840679175948e+04 1.396202211644721025e+00 7.264189329104436300e-03
6.001416844158753520e+04 1.389682613416638013e+00 7.288006860274597737e-03
6.001416847638331819e+04 1.395420231286558677e+00 7.349901619618353851e-03
6.001416851117909391e+04 1.392581027444931507e+00 7.368563772655135034e-03
6.001416854597486963e+04 1.388100917737554063e+00 7.243178329894453191e-03
6.001416858077064535e+04 1.381407965741236366e+00 7.295021390508877462e-03
6.001416861556642107e+04 1.381361211443207004e+00 7.315303783519691398e-03
6.001416865036219679e+04 1.371486682920562306e+00 7.209228785524692852e-03
6.001416868515797250e+04 1.365558495539480610e+00 7.065279932488235763e-03
6.001416871995375550e+04 1.380567586973641570e+00 7.163782433454682352e-03
6.001416875474953122e+04 1.376456545871566295e+00 7.179795292780361687e-03
6.001416878954530694e+04 1.365391652495856478e+00 7.047533993954224404e-03
6.001416882434108265e+04 1.378184045313524120e+00 7.167357170317733943e-03
6.001416885913685837e+04 1.372277279087630086e+00 7.235023164337986076e-03
6.001416889393263409e+04 1.370811075772929044e+00 7.213354350280209298e-03
6.001416892872840981e+04 1.373732472043106778e+00 7.160202260891270452e-03
6.001416896352419280e+04 1.368439765314171330e+00 7.166934732614218227e-03
6.001416899831996852e+04 1.376233869789021291e+00 7.100960577827812419e-03
6.001416903311574424e+04 1.382885189989020658e+00 7.322136015943454812e-03
6.001416906791151996e+04 1.359751328297249540e+00 7.117442563881259260e-03
6.001416910270729568e+04 1.370696514312464087e+00 7.288977351731075124e-03
6.001416913750307867e+04 1.364650251639513812e+00 7.123150941051516194e-03
6.001416917229885439e+04 1.350637131844452332e+00 7.037376388580963114e-03
6.001416920709463011e+04 1.368403808182164783e+00 7.067201474878500624e-03
6.001416924189040583e+04 1.364646863084221007e+00 7.237443066969633486e-03
6.001416927668618155e+04 1.367842418026256057e+00 7.091317990630651921e-03
6.001416931148195727e+04 1.359401918881808280e+00 7.050784768786365342e-03
6.001416934627773298e+04 1.361194963657489598e+00 7.057278148721186570e-03
6.001416938107351598e+04 1.366989657049537232e+00 7.084574639033882834e-03
6.001416941586929170e+04 1.350767333773225998e+00 7.061307963162186466e-03
6.001416945066506742e+04 1.347690383418255422e+00 7.046758615349569231e-03
6.001416948546084313e+04 1.359017902695015323e+00 7.087497892765934858e-03
6.001416952025661885e+04 1.359878889989800888e+00 7.163608173996129265e-03
6.001416955505240185e+04 1.366867468127252350e+00 7.310718134984003913e-03
6.001416958984817757e+04 1.350431091329912014e+00 7.072400072806304776e-03
6.001416962464395328e+04 1.348266491222196883e+00 7.155298082926185924e-03
6.001416965943972900e+04 1.346131301289566373e+00 7.116961423379275856e-03
6.001416969423550472e+04 1.339178656859012495e+00 6.932067972680868231e-03
6.001416972903128044e+04 1.347364020703416321e+00 7.123057787232925028e-03
6.001416976382705616e+04 1.362461924594031260e+00 7.209640961468674440e-03
6.001416979862283915e+04 1.367235138511386117e+00 7.279766833929298894e-03
6.001416983341861487e+04 1.356275530671313678e+00 7.140542078727649990e-03
6.001416986821439059e+04 1.351713026706487186e+00 7.144830488075735661e-03
6.001416990301016631e+04 1.341730873379788358e+00 7.040473992715567085e-03
6.001416993780594203e+04 1.329054346238548456e+00 6.945352851882895945e-03
6.001416997260172502e+04 1.333018295713711554e+00 6.906452980808728062e-03
6.001417000739750074e+04 1.336759595402140288e+00 6.868002130341143048e-03
6.001417004219327646e+04 1.332895467585945015e+00 6.896963903521638461e-03
6.001417007698905218e+04 1.349377432132273347e+00 7.146103141655403557e-03
6.001417011178482790e+04 1.352002614474018705e+00 7.069352813394143807e-03
6.001417014658060361e+04 1.347131583382244591e+00 7.089334346090963267e-03
6.001417018137637933e+04 1.342080290225883932e+00 7.181017327246947898e-03
6.001417021617216233e+04 1.334517280353861191e+00 7.044653060578982481e-03
6.001417025096793805e+04 1.329759359137513641e+00 7.018116465081893594e-03
6.001417028576371376e+04 1.347819309020836132e+00 7.073576687807529503e-03
6.001417032055948948e+04 1.351133909910742226e+00 7.131290737065186860e-03
6.001417035535526520e+04 1.342744014442029954e+00 7.109230640623073923e-03
6.001417039015104820e+04 1.351153026234427568e+00 7.033010679096284544e-03
6.001417042494682391e+04 1.330270329410884189e+00 6.942360557257750212e-03
6.001417045974259963e+04 1.344904094936617334e+00 7.100250161210281893e-03
6.001417049453837535e+04 1.347231944530642211e+00 7.074865352705445205e-03
6.001417052933415107e+04 1.344126160611189169e+00 7.113345938702664295e-03
6.001417056412992679e+04 1.358087072651116944e+00 7.178684879258165688e-03
6.001417059892570251e+04 1.363407917532792446e+00 7.220312807373542585e-03
6.001417063372148550e+04 1.369094189151668139e+00 7.336188257044288195e-03
6.001417066851726122e+04 1.367896694435891458e+00 7.147971565936067466e-03
6.001417070331303694e+04 1.352005343928855297e+00 7.033960519381272924e-03
6.001417073810881266e+04 1.345059197070115120e+00 6.970107852782591630e-03
6.001417077290458838e+04 1.373070816958592566e+00 7.199706111463840923e-03
6.001417080770036409e+04 1.374287266600583424e+00 7.211720433950323181e-03
6.001417084249613981e+04 1.382871507411367107e+00 7.143907518099024308e-03
6.001417087729192281e+04 1.369340446558876545e+00 7.171303159840980261e-03
6.001417091208769853e+04 1.375917537746806030e+00 7.166713672943758780e-03
6.001417094688347424e+04 1.367484056486829580e+00 7.239991334370293047e-03
6.001417098167924996e+04 1.359782451529038205e+00 7.147562670218082954e-03
6.001417101647502568e+04 1.372427186719054948e+00 7.160417088559882168e-03
6.001417105127080868e+04 1.369640379818716447e+00 7.179842139321560013e-03
6.001417108606658439e+04 1.371014501036604605e+00 7.134511584909008011e-03
6.001417112086236011e+04 1.372770854403437601e+00 7.241199828099930021e-03
6.001417115565813583e+04 1.368092761049130024e+00 7.191440868683844807e-03
6.001417119045391155e+04 1.374605068188777590e+00 7.230986624777093787e-03
6.001417122524968727e+04 1.360225256698899710e+00 7.097873541948500169e-03
6.001417126004546299e+04 1.377783121848185521e+00 7.256102768986785224e-03
6.001417129484124598e+04 1.376375640905113551e+00 7.379590896116989748e-03
6.001417132963702170e+04 1.395491545563751989e+00 7.494038436835508479e-03
6.001417136443279742e+04 1.386374487395297450e+00 7.385734991799077463e-03
6.001417139922857314e+04 1.388943218144077063e+00 7.305667602110917612e-03
6.001417143402434886e+04 1.392943562993552042e+00 7.454334703387105465e-03
6.001417146882012457e+04 1.376980198734173433e+00 7.341541531462254452e-03
6.001417150361590029e+04 1.369906978340713399e+00 7.263850665101683445e-03
6.001417153841168329e+04 1.396155309629365959e+00 7.361759552352362471e-03
6.001417157320745901e+04 1.412540328236779219e+00 7.497034500044930452e-03
6.001417160800323472e+04 1.412753182419030251e+00 7.395064526655066584e-03
6.001417164279901044e+04 1.406339827531140285e+00 7.328307998219597309e-03
6.001417167759478616e+04 1.414497995922339157e+00 7.525409370333085643e-03
6.001417171239056916e+04 1.406415822479498257e+00 7.413820222701919191e-03
6.001417174718634487e+04 1.404539324088543095e+00 7.469261910122066729e-03
6.001417178198212059e+04 1.404663384012900362e+00 7.563511071819810708e-03
6.001417181677789631e+04 1.421719736141461521e+00 7.659676607176978645e-03
6.001417185157367203e+04 1.414479676254013052e+00 7.486680253230201462e-03
6.001417188636944775e+04 1.413791003925707335e+00 7.522711310201373770e-03
6.001417192116522347e+04 1.393141927435164851e+00 7.506531093982411577e-03
6.001417195596100646e+04 1.394412241658903540e+00 7.508601606205166090e-03
6.001417199075678218e+04 1.399140928556015462e+00 7.725004299722718591e-03
6.001417202555255790e+04 1.379919149538678447e+00 7.443047581937052744e-03
6.001417206034833362e+04 1.390674283793514654e+00 7.420704270609788239e-03
6.001417209514410933e+04 1.403504832638843958e+00 7.577787845723610825e-03
6.001417212993989233e+04 1.422073234674269937e+00 7.994699598863093740e-03
6.001417216473566805e+04 1.400349488094202233e+00 7.628153535561216399e-03
6.001417219953144377e+04 1.399995065068522671e+00 7.557436672735225007e-03
6.001417223432721948e+04 1.391119264464779848e+00 7.481986440443785975e-03
6.001417226912299520e+04 1.386376375024072516e+00 7.466633801620517659e-03
6.001417230391877820e+04 1.409764839264162628e+00 7.641672108400669912e-03
6.001417233871455392e+04 1.392471386918490817e+00 7.661653028447268018e-03
6.001417237351032963e+04 1.391957564260895897e+00 8.209461520661771872e-03
6.001417240830610535e+04 1.395441469996894446e+00 8.190935527928754414e-03
6.001417244310188107e+04 1.377772693127951920e+00 7.774688628224580948e-03
6.001417247789765679e+04 1.375653344634429676e+00 7.504651690886638034e-03
6.001417251269343251e+04 1.388063839341795669e+00 7.735299855020411411e-03
6.001417254748921550e+04 1.390058951341841986e+00 7.782403265258567085e-03
6.001417258228499122e+04 1.402330219681904300e+00 7.837975246531049545e-03
6.001417261708076694e+04 1.405064111986304543e+00 7.980507454428915903e-03
6.001417265187654266e+04 1.388500583303745373e+00 7.514639521406216854e-03
6.001417268667231838e+04 1.373486851359070560e+00 7.314553431687792831e-03
6.001417272146810137e+04 1.387656307765913422e+00 7.574673296382223101e-03
6.001417275626387709e+04 1.380536725922320018e+00 7.546864608638213096e-03
6.001417279105965281e+04 1.383358193395243019e+00 7.465405580636776117e-03
6.001417282585542853e+04 1.391538574873342649e+00 7.778683173367276910e-03
6.001417286065120425e+04 1.381015988074708378e+00 7.613731991713786063e-03
6.001417289544698724e+04 1.368129307666639871e+00 7.821111129932776726e-03
6.001417293024276296e+04 1.369454410884605400e+00 7.414403614713203916e-03
6.001417296503853868e+04 1.372231069929057412e+00 7.589879050123219707e-03
6.001417299983431440e+04 1.370936838652178746e+00 7.564467549926663301e-03
6.001417303463009011e+04 1.372471103505286116e+00 7.469021293657427535e-03
6.001417306942586583e+04 1.373501686413560519e+00 7.452132084192025947e-03
6.001417310422164155e+04 1.374038237690606401e+00 7.418082634539763069e-03
6.001417313901742455e+04 1.381320513340009715e+00 7.802981434329486939e-03
6.001417317381320026e+04 1.380290229468440044e+00 7.707238290269640725e-03
6.001417320860897598e+04 1.372332790701745076e+00 7.387421516300288031e-03
6.001417324340475170e+04 1.352661905593371072e+00 7.548883214450245044e-03
6.001417327820052742e+04 1.339089615603291428e+00 7.097327145614628491e-03
6.001417331299631041e+04 1.358355030686256182e+00 7.413914436569974363e-03
6.001417334779208613e+04 1.337826864671018523e+00 7.113291752008837031e-03
6.001417338258786185e+04 1.360475839708603418e+00 7.198413991446277367e-03
6.001417341738363757e+04 1.365086077855189206e+00 7.299843632824426845e-03
6.001417345217941329e+04 1.364903668698212336e+00 7.495597242083004361e-03
6.001417348697518901e+04 1.349600511345477871e+00 7.311105942910930792e-03
6.001417352177096473e+04 1.343601875061794626e+00 7.258387295599848243e-03
6.001417355656674772e+04 1.353181917449224780e+00 7.281260034952621862e-03
6.001417359136252344e+04 1.356089085773506175e+00 7.330995677990859508e-03
6.001417362615829916e+04 1.361341426552875600e+00 7.282358251897388425e-03
6.001417366095407488e+04 1.355549514271088274e+00 7.277131062079347790e-03
6.001417369574985059e+04 1.351656953613900924e+00 7.257796049446913964e-03
6.001417373054562631e+04 1.339690404799764645e+00 7.311013572915905576e-03
6.001417376534140203e+04 1.347901991433385627e+00 7.319386663223612088e-03
6.001417380013718503e+04 1.344912791960812148e+00 7.139429194345191937e-03
6.001417383493296074e+04 1.332922496607013896e+00 7.227702661812177888e-03
6.001417386972873646e+04 1.336160428916134402e+00 7.191036080168892834e-03
6.001417390452451218e+04 1.340424705257659443e+00 7.546970682965911323e-03
6.001417393932028790e+04 1.344669857516077816e+00 7.173478190164339630e-03
6.001417397411606362e+04 1.327470883518219180e+00 7.072401176696184455e-03
6.001417400891183934e+04 1.339947399564134667e+00 7.422347956806475341e-03
6.001417404370762233e+04 1.330545788681892327e+00 7.149731368923446795e-03
6.001417407850339805e+04 1.343414496923014401e+00 7.283531835363183347e-03
6.001417411329917377e+04 1.335993320711130750e+00 7.159286846062767537e-03
6.001417414809494949e+04 1.337929981094664988e+00 7.075381578859681921e-03
6.001417418289072521e+04 1.339491650021591651e+00 7.088090769490987438e-03
6.001417421768650820e+04 1.327341731057357421e+00 7.003067685583921204e-03
6.001417425248228392e+04 1.349119574298381252e+00 7.163722395888287402e-03
6.001417428727805964e+04 1.332035057772540387e+00 7.065225469760493156e-03
6.001417432207383536e+04 1.333032857467881360e+00 7.212625906229552623e-03
6.001417435686961107e+04 1.325843199344174383e+00 7.087173861796160906e-03
6.001417439166539407e+04 1.341185299149756593e+00 7.130489709451276643e-03
6.001417442646116979e+04 1.337015515606400085e+00 7.154543341575894493e-03
6.001417446125694551e+04 1.342012720115474345e+00 7.177562177098823631e-03
6.001417449605272122e+04 1.352947284771268244e+00 7.252511941458822040e-03
6.001417453084849694e+04 1.327845841001554783e+00 7.058283413990115024e-03
6.001417456564427994e+04 1.323224872357102733e+00 7.034549410555508177e-03
6.001417460044005566e+04 1.345364508660967795e+00 7.087886540817341270e-03
6.001417463523583137e+04 1.343761077376646851e+00 7.193021278320953921e-03
6.001417467003160709e+04 1.334253281163173099e+00 7.021149777849509596e-03
6.001417470482738281e+04 1.341202089966293309e+00 7.047934868168223566e-03
6.001417473962316581e+04 1.351128816908457875e+00 7.236399369157047942e-03
6.001417477441894152e+04 1.352162555013885159e+00 7.160053396085446983e-03
6.001417480921471724e+04 1.345472052214172543e+00 7.152827314042415827e-03
6.001417484401049296e+04 1.351994168428649612e+00 7.122812470609993750e-03
6.001417487880626868e+04 1.343467238970429189e+00 7.082478779895031926e-03
6.001417491360205167e+04 1.365566424117478972e+00 7.221842562517715586e-03
6.001417494839782739e+04 1.349483670496379739e+00 7.257823482240163653e-03
6.001417498319360311e+04 1.367361536296395341e+00 7.270823147188652802e-03
6.001417501798937883e+04 1.367637769156438754e+00 7.475778276853262301e-03
6.001417505278515455e+04 1.366441350162111990e+00 7.445705880480057298e-03
6.001417508758093754e+04 1.354624326557879233e+00 7.499382577913497189e-03
6.001417512237671326e+04 1.360671021240126954e+00 7.345160276229592902e-03
6.001417515717248898e+04 1.354196554596570845e+00 7.243227341860539528e-03
6.001417519196826470e+04 1.361837061715728270e+00 7.254783007812018285e-03
6.001417522676404042e+04 1.374069154522159941e+00 7.328531886012615813e-03
6.001417526155981614e+04 1.363566021043045584e+00 7.250494752090047915e-03
6.001417529635559185e+04 1.366188146719204299e+00 7.295585533910034504e-03
6.001417533115137485e+04 1.373672715224666607e+00 7.303009907846892343e-03
6.001417536594715057e+04 1.368402651364111877e+00 7.221637255630531868e-03
6.001417540074292629e+04 1.366958024556002460e+00 7.314752316631186434e-03
6.001417543553870200e+04 1.375621865357379958e+00 7.362427739878189478e-03
6.001417547033447772e+04 1.373902217872511988e+00 7.392706776512192844e-03
6.001417550513025344e+04 1.375578171031864194e+00 7.382432180496198253e-03
6.001417553992602916e+04 1.393982050455130794e+00 7.538577679432679687e-03
6.001417557472181215e+04 1.388225014514148148e+00 7.449025527817490847e-03
6.001417560951758787e+04 1.377879016126424050e+00 7.354929297129624358e-03
6.001417564431336359e+04 1.390502341687553267e+00 7.623718750588963193e-03
6.001417567910913931e+04 1.379934548854605092e+00 7.558317792392594409e-03
6.001417571390491503e+04 1.385285970107735132e+00 7.568125699675910291e-03
6.001417574870069802e+04 1.381341612596307389e+00 7.561125612757553169e-03
6.001417578349647374e+04 1.367517463381841436e+00 7.195485090128523296e-03
6.001417581829224946e+04 1.377801876331273379e+00 7.269512753863833013e-03
6.001417585308802518e+04 1.387865567356470597e+00 7.310282248151574354e-03
6.001417588788380090e+04 1.368041354812323585e+00 7.095159003580862357e-03
6.001417592267957662e+04 1.368962331723528658e+00 7.172585630688274594e-03
6.001417595747535233e+04 1.375912147865173463e+00 7.350147546252809930e-03
6.001417599227113533e+04 1.381994233110736658e+00 7.386970439979482182e-03
6.001417602706691105e+04 1.387392619514606240e+00 7.287080906706932225e-03
6.001417606186268677e+04 1.385855419906811381e+00 7.324937397880314748e-03
6.001417609665846248e+04 1.399062753505620593e+00 7.488796735119292516e-03
6.001417613145423820e+04 1.366145505325703002e+00 7.214329779590278845e-03
6.001417616625002120e+04 1.384703128938177263e+00 7.522892702789774066e-03
6.001417620104579692e+04 1.379579302843887412e+00 7.203303448819114128e-03
6.001417623584157263e+04 1.377434780974519324e+00 7.327463998608021133e-03
6.001417627063734835e+04 1.385472583417336923e+00 7.438207068642297207e-03
6.001417630543312407e+04 1.383298737242691478e+00 7.257254212102165133e-03
6.001417634022890707e+04 1.381885924696910184e+00 7.344446910024901055e-03
6.001417637502468278e+04 1.377627119626403829e+00 7.226432263749790752e-03
6.001417640982045850e+04 1.380974317798470574e+00 7.392091571461811839e-03
6.001417644461623422e+04 1.377664798244908617e+00 7.337623903114420636e-03
6.001417647941200994e+04 1.378554021121039863e+00 7.141666452639690126e-03
6.001417651420778566e+04 1.386172575661485995e+00 7.289741722653082096e-03
6.001417654900356138e+04 1.373857902240734896e+00 7.162932214565626010e-03
6.001417658379934437e+04 1.375298480995573058e+00 7.160073663987359324e-03
6.001417661859512009e+04 1.368737437573438021e+00 7.152301479616845169e-03
6.001417665339089581e+04 1.384528279568806752e+00 7.243277051352527487e-03
6.001417668818667153e+04 1.381838959085221807e+00 7.260049014678249257e-03
6.001417672298244725e+04 1.373802527498581227e+00 7.348160282139253215e-03
6.001417675777823024e+04 1.378497272822021280e+00 7.232403464678942122e-03
6.001417679257400596e+04 1.387943827715138578e+00 7.279249480012625791e-03
6.001417682736978168e+04 1.359025344097120946e+00 7.154899597035355337e-03
6.001417686216555740e+04 1.367508168192740348e+00 7.240593085322565015e-03
6.001417689696133311e+04 1.376990158631993255e+00 7.244354726529318202e-03
6.001417693175710883e+04 1.369096489184523646e+00 7.207814237790716692e-03
6.001417696655288455e+04 1.351525219832154345e+00 7.079171216501833376e-03
6.001417700134866755e+04 1.371074074766381878e+00 7.239412295482818525e-03
6.001417703614444326e+04 1.365835361464120545e+00 7.301852089570708658e-03
6.001417707094021898e+04 1.354577377841838848e+00 7.118257696345190941e-03
6.001417710573599470e+04 1.368929357029949445e+00 7.174185781000890286e-03
6.001417714053177042e+04 1.353912292807710083e+00 7.022974371808056969e-03
6.001417717532755341e+04 1.358538922018282857e+00 7.239504850021514885e-03
6.001417721012332913e+04 1.366165057513743397e+00 7.225439314620277047e-03
6.001417724491910485e+04 1.366009990974781152e+00 7.205526694055795767e-03
6.001417727971488057e+04 1.378937151668303551e+00 7.347171759233945242e-03
6.001417731451065629e+04 1.369249103347122132e+00 7.290695251428305941e-03
6.001417734930643201e+04 1.369494369934734390e+00 7.374026751851939752e-03
6.001417738410220772e+04 1.370159219532919526e+00 7.211341357603006687e-03
6.001417741889799072e+04 1.365675285266385375e+00 7.335126148297005724e-03
6.001417745369376644e+04 1.366886314807241654e+00 7.197413896246613978e-03
6.001417748848954216e+04 1.385167498629425564e+00 7.302416517047584377e-03
6.001417752328531787e+04 1.369164366880192496e+00 7.236281418309517890e-03
6.001417755808109359e+04 1.383605848879924993e+00 7.281010506857365193e-03
6.001417759287687659e+04 1.375955732525751207e+00 7.285291725821519369e-03
6.001417762767265231e+04 1.383990011058352954e+00 7.447515045560684603e-03
6.001417766246842803e+04 1.375306131010330057e+00 7.276504017275455850e-03
6.001417769726420374e+04 1.358525994094998302e+00 7.336236663826831497e-03
6.001417773205997946e+04 1.353608802040851655e+00 7.049986762679386933e-03
6.001417776685576246e+04 1.351565571397918442e+00 7.196402644125689599e-03
6.001417780165153818e+04 1.363376355427796449e+00 7.204487809393258883e-03
6.001417783644731389e+04 1.367529807146785847e+00 7.253996108143513644e-03
6.001417787124308961e+04 1.361834481473501501e+00 7.211730563675259643e-03
6.001417790603886533e+04 1.343789051304098647e+00 7.086288077835849360e-03
6.001417794083464105e+04 1.352190093897187140e+00 7.188624807935631821e-03
6.001417797563041677e+04 1.360628035412787096e+00 7.321425985824248084e-03
6.001417801042619976e+04 1.352064143808147767e+00 7.143599493278925995e-03
6.001417804522197548e+04 1.352682995077245209e+00 7.035418822528591992e-03
6.001417808001775120e+04 1.356460359444662700e+00 7.038985633594209423e-03
6.001417811481352692e+04 1.360020556316100970e+00 7.121696784407040466e-03
6.001417814960930264e+04 1.342456818387074202e+00 7.098356643366240601e-03
6.001417818440508563e+04 1.352337369490918872e+00 7.210782371146840473e-03
6.001417821920086135e+04 1.352746653201115423e+00 7.014704861817819444e-03
6.001417825399663707e+04 1.354131317097768239e+00 7.164447075627619621e-03
6.001417828879241279e+04 1.339201794695516812e+00 7.084875690022352651e-03
6.001417832358818850e+04 1.365845640961493412e+00 7.209429507604441824e-03
6.001417835838396422e+04 1.363876822003035505e+00 7.234491735098412708e-03
6.001417839317973994e+04 1.356858891579815429e+00 7.126468382573962479e-03
6.001417842797552294e+04 1.362694600717277771e+00 7.115536070277509069e-03
6.001417846277129865e+04 1.365236637939119424e+00 7.120089819655590381e-03
6.001417849756707437e+04 1.356617021092394904e+00 7.156094374704746394e-03
6.001417853236285009e+04 1.367931328884888886e+00 7.255658799332868024e-03
6.001417856715862581e+04 1.382914317639290847e+00 7.426335585567789624e-03
6.001417860195440880e+04 1.371661165546281591e+00 7.396349529245871066e-03
6.001417863675018452e+04 1.364920878499604973e+00 7.176874314354396434e-03
6.001417867154596024e+04 1.359690510090558524e+00 7.112905793536053803e-03
6.001417870634173596e+04 1.383672043323822320e+00 7.278635007569343902e-03
6.001417874113751168e+04 1.374684054600005645e+00 7.303190440592004055e-03
6.001417877593328740e+04 1.367921695618006028e+00 7.122757893306886322e-03
6.001417881072906312e+04 1.378406544507929876e+00 7.160637163228919175e-03
6.001417884552484611e+04 1.382697807297826209e+00 7.421863878235473826e-03
6.001417888032062183e+04 1.390234042183234653e+00 7.262030489678211222e-03
6.001417891511639755e+04 1.385518114249799648e+00 7.281707911439254041e-03
6.001417894991217327e+04 1.385638584709629750e+00 7.352712717969885764e-03
6.001417898470794898e+04 1.388940361614889207e+00 7.242627921289587767e-03
6.001417901950373198e+04 1.379822627230079535e+00 7.312248285431831307e-03
6.001417905429950770e+04 1.398141165469854119e+00 7.373883747673760924e-03
6.001417908909528342e+04 1.387855786382642620e+00 7.290998024074286758e-03
6.001417912389105913e+04 1.388289716695124687e+00 7.298570043212356320e-03
6.001417915868683485e+04 1.390390442586573405e+00 7.287131417200384993e-03
6.001417919348261785e+04 1.398615417898608104e+00 7.322125077203574771e-03
6.001417922827839357e+04 1.394837569928354171e+00 7.272501713201001521e-03
6.001417926307416928e+04 1.392663813991854571e+00 7.445162031345249273e-03
6.001417929786994500e+04 1.393342055195830875e+00 7.295837133910021421e-03
6.001417933266572072e+04 1.396137004292854478e+00 7.402992211023172626e-03
6.001417936746150372e+04 1.405103139156372416e+00 7.308373557308469291e-03
6.001417940225727943e+04 1.403600480487062763e+00 7.306596740821028058e-03
6.001417943705305515e+04 1.403114186851211143e+00 7.523585018733278985e-03
6.001417947184883087e+04 1.407431515507266306e+00 7.403453405558265733e-03
6.001417950664460659e+04 1.397658110706706980e+00 7.378830014458257792e-03
6.001417954144038958e+04 1.409576915317752421e+00 7.468694606499730326e-03
6.001417957623616530e+04 1.407098359141349286e+00 7.289948456665364465e-03
6.001417961103194102e+04 1.407700624786839549e+00 7.229626375070107198e-03
6.001417964582771674e+04 1.407557553655627958e+00 7.233529125673930291e-03
6.001417968062349246e+04 1.409017860509910847e+00 7.236289142806722093e-03
6.001417971541927545e+04 1.397467317325590486e+00 7.298225029511312863e-03
6.001417975021505117e+04 1.411682724794370625e+00 7.396311007804762944e-03
6.001417978501082689e+04 1.400347951338875019e+00 7.305445161628705900e-03
6.001417981980660261e+04 1.395630727878415467e+00 7.402636536329059921e-03
6.001417985460237833e+04 1.412473885982124866e+00 7.709521735488287890e-03
6.001417988939816132e+04 1.400427125353767455e+00 7.363288340149132770e-03
6.001417992419393704e+04 1.411063891193766073e+00 7.420736728943733325e-03
6.001417995898971276e+04 1.416550829799944733e+00 7.621334493842030211e-03
6.001417999378548848e+04 1.392935838899814982e+00 7.407303578277352717e-03
6.001418002858126420e+04 1.391922315506553209e+00 7.567897644222721688e-03
6.001418006337703991e+04 1.401294845086204832e+00 7.553710634504913826e-03
6.001418009817281563e+04 1.398406281944057472e+00 7.428930714188050101e-03
6.001418013296859863e+04 1.401469221642042129e+00 7.495855181491970810e-03
6.001418016776437435e+04 1.412003298279436381e+00 7.539239472652075995e-03
6.001418020256015006e+04 1.390046950523146307e+00 7.366170868392004148e-03
6.001418023735592578e+04 1.399446609946344511e+00 7.476103420339842362e-03
6.001418027215170150e+04 1.389555999177909396e+00 7.359759907529880678e-03
6.001418030694748450e+04 1.397971930128232732e+00 7.473030830884973968e-03
6.001418034174326021e+04 1.418716931698264183e+00 7.473453004603353850e-03
6.001418037653903593e+04 1.417144295870129245e+00 7.622677895183957789e-03
6.001418041133481165e+04 1.405038989255202653e+00 7.573263579483924604e-03
6.001418044613058737e+04 1.391210316892336873e+00 7.472815727422355697e-03
6.001418048092636309e+04 1.394712717471775054e+00 7.433823817306219224e-03
6.001418051572213881e+04 1.389345363932901867e+00 7.408377360873420400e-03
6.001418055051792180e+04 1.408604014837824492e+00 7.559799811828292818e-03
6.001418058531369752e+04 1.391586987612742243e+00 7.367486133064151191e-03
6.001418062010947324e+04 1.396215349053837373e+00 7.354981433168621650e-03
6.001418065490524896e+04 1.398080033921046406e+00 7.440735507255152349e-03
6.001418068970102468e+04 1.403658822518564220e+00 7.423449361294193714e-03
6.001418072449680767e+04 1.408635966626895497e+00 7.445961670907638545e-03
6.001418075929258339e+04 1.385410264735554176e+00 7.239598480245839490e-03
6.001418079408835911e+04 1.388740016508364539e+00 7.342217578128128544e-03
6.001418082888413483e+04 1.399220083574936879e+00 7.314265064299082034e-03
6.001418086367991054e+04 1.400337889279628767e+00 7.443429566427578123e-03
6.001418089847569354e+04 1.396791826264696779e+00 7.368095673628721233e-03
6.001418093327146926e+04 1.381948834874344056e+00 7.413343054295836246e-03
6.001418096806724498e+04 1.380840864803603685e+00 7.317228042172068195e-03
6.001418100286302069e+04 1.372698927269691227e+00 7.247704322954824120e-03
6.001418103765879641e+04 1.393018641899750776e+00 7.423811873443915063e-03
6.001418107245457941e+04 1.373837529238725930e+00 7.255801932001473484e-03
6.001418110725035513e+04 1.372906301284222197e+00 7.231561217804800303e-03
6.001418114204613084e+04 1.374050580748893635e+00 7.349822076646910819e-03
6.001418117684190656e+04 1.385775236968199486e+00 7.387521275245154985e-03
6.001418121163768228e+04 1.385651138478356081e+00 7.417751144597012521e-03
6.001418124643346528e+04 1.385417192650888252e+00 7.365619470776388691e-03
6.001418128122924099e+04 1.375881911360920418e+00 7.331928166580055882e-03
6.001418131602501671e+04 1.377263907555217548e+00 7.411773870419367631e-03
6.001418135082079243e+04 1.364405568827368409e+00 7.480590906633094624e-03
6.001418138561656815e+04 1.384335497813551585e+00 7.312621909153937082e-03
6.001418142041234387e+04 1.374034634735243010e+00 7.211158038348506293e-03
6.001418145520811959e+04 1.368463777326794917e+00 7.217891927722850515e-03
6.001418149000390258e+04 1.377929888859525054e+00 7.147209769047236337e-03
6.001418152479967830e+04 1.367452466047176518e+00 7.253903906896160513e-03
6.001418155959545402e+04 1.380326795217082347e+00 7.276508766232462136e-03
6.001418159439122974e+04 1.380674613238650705e+00 7.267856554067760912e-03
6.001418162918700546e+04 1.380685709622608837e+00 7.192391252054825164e-03
6.001418166398278845e+04 1.368825311410927004e+00 7.192269936776244516e-03
6.001418169877856417e+04 1.380307051887335490e+00 7.241550090977958917e-03
6.001418173357433989e+04 1.381235010082482395e+00 7.184557660592600856e-03
6.001418176837011561e+04 1.385395880689212600e+00 7.215732377630080727e-03
6.001418180316589132e+04 1.358915298024411467e+00 7.105844065005075157e-03
6.001418183796166704e+04 1.357790766829245710e+00 7.247914411815186385e-03
6.001418187275744276e+04 1.383637756228012217e+00 7.233644895865045353e-03
6.001418190755322576e+04 1.356332277427722222e+00 7.045705341311242487e-03
6.001418194234900147e+04 1.378292140183442926e+00 7.081528641676139435e-03
6.001418197714477719e+04 1.376005207160712063e+00 7.154870418346222921e-03
6.001418201194055291e+04 1.365290938473537219e+00 7.084077204276545588e-03
6.001418204673632863e+04 1.352903495454917726e+00 7.038021347388011793e-03
6.001418208153211162e+04 1.360150544045312326e+00 7.085253726742532163e-03
6.001418211632788734e+04 1.371469797051850126e+00 7.216419265044030085e-03
6.001418215112366306e+04 1.378153890951445026e+00 7.169255277426881193e-03
6.001418218591943878e+04 1.368344301471907443e+00 7.140591992262848228e-03
6.001418222071521450e+04 1.378348156087951581e+00 7.176778010663948000e-03
6.001418225551099022e+04 1.389766670786949820e+00 7.232308246675985854e-03
6.001418229030676594e+04 1.372349537797039387e+00 7.200528339188249846e-03
6.001418232510254893e+04 1.372245556742001993e+00 7.118910763830909108e-03
6.001418235989832465e+04 1.369829596206153077e+00 7.211630041377403363e-03
6.001418239469410037e+04 1.374755749882111244e+00 7.182732174035501987e-03
6.001418242948987609e+04 1.364258124619298407e+00 7.095492862449429700e-03
6.001418246428565180e+04 1.377642680974427769e+00 7.167007356320023378e-03
6.001418249908143480e+04 1.379809691543748995e+00 7.138795772399023944e-03
6.001418253387721052e+04 1.373760904259552218e+00 7.155186234061417828e-03
6.001418256867298624e+04 1.373561991440365615e+00 7.194616607383338101e-03
6.001418260346876195e+04 1.362506004907794832e+00 7.097517603771809694e-03
6.001418263826453767e+04 1.378823404487352633e+00 7.278204357780775416e-03
6.001418267306032067e+04 1.377798403778503600e+00 7.157544383442085434e-03
6.001418270785609639e+04 1.366704969424656246e+00 7.145421281728348874e-03
6.001418274265187210e+04 1.363754324021962727e+00 7.187347927145755315e-03
6.001418277744764782e+04 1.386525819363189083e+00 7.314735220728482527e-03
6.001418281224342354e+04 1.369217198165076921e+00 7.197549134128888686e-03
6.001418284703919926e+04 1.376205671814905829e+00 7.199567735168027616e-03
6.001418288183497498e+04 1.380917775723305541e+00 7.206828800133904638e-03
6.001418291663075797e+04 1.375123648810179677e+00 7.163938371191102064e-03
6.001418295142653369e+04 1.377615480254864799e+00 7.221272301758526954e-03
6.001418298622230941e+04 1.374006795869982867e+00 7.248008166736107788e-03
6.001418302101808513e+04 1.400539296684136570e+00 7.299672640059053606e-03
6.001418305581386085e+04 1.384366597713788449e+00 7.258957773204230586e-03
6.001418309060964384e+04 1.367161519177311435e+00 7.263004035623188415e-03
6.001418312540541956e+04 1.399383512357985637e+00 7.524491550156233409e-03
6.001418316020119528e+04 1.395568301519869436e+00 7.434544306785651098e-03
6.001418319499697100e+04 1.399299799177307513e+00 7.501113735748471921e-03
6.001418322979274672e+04 1.394108985510613685e+00 7.502225119824907328e-03
6.001418326458852243e+04 1.397020693703830752e+00 7.398522745758542851e-03
6.001418329938429815e+04 1.402241144620660851e+00 7.725631803718689856e-03
6.001418333418008115e+04 1.400640780482172998e+00 7.811357054517120528e-03
6.001418336897585687e+04 1.400284825303248049e+00 7.682666480255599499e-03
6.001418340377163258e+04 1.391734399675460976e+00 7.404694393774243974e-03
6.001418343856741558e+04 1.398123695701670721e+00 7.489331091423998693e-03
6.001418347336319130e+04 1.398620681647983366e+00 7.546161583123594564e-03
6.001418350815896702e+04 1.417350484809685174e+00 7.798062236607363612e-03
6.001418354295474273e+04 1.405822098013307153e+00 7.562944639546733544e-03
6.001418357775051845e+04 1.418160760592738212e+00 7.661876981460582700e-03
6.001418361254630145e+04 1.415505645672433754e+00 7.769293597343795120e-03
6.001418364734207717e+04 1.401201192488194636e+00 7.578428535875318846e-03
6.001418368213785288e+04 1.385448887443126997e+00 7.386383962880475711e-03
6.001418371693362860e+04 1.407079594647348220e+00 7.715298249710062298e-03
6.001418375172940432e+04 1.385122065897500976e+00 7.496683128218570823e-03
6.001418378652518004e+04 1.394404474567044083e+00 7.569039930374206991e-03
6.001418382132095576e+04 1.399616753829562521e+00 7.709760754808296125e-03
6.001418385611673875e+04 1.393179246901838919e+00 7.605820804882029197e-03
6.001418389091251447e+04 1.397318770062019766e+00 7.471825886157552367e-03
6.001418392570829019e+04 1.394093784745305653e+00 7.481181144866970792e-03
6.001418396050407318e+04 1.390997467384966102e+00 7.495644209736584095e-03
6.001418399529984890e+04 1.403938752343292018e+00 7.634978762862581862e-03
6.001418403009562462e+04 1.389161864321099893e+00 7.251891887635841458e-03
6.001418406489140034e+04 1.387653430644300467e+00 7.304811424769878589e-03
6.001418409968717606e+04 1.399236668916026272e+00 7.467465355306938772e-03
6.001418413448295905e+04 1.389816334030725686e+00 7.349435700429020855e-03
6.001418416927873477e+04 1.385516424562443616e+00 7.329081020211996450e-03
6.001418420407451049e+04 1.384035769513671577e+00 7.380142811912341304e-03
6.001418423887028621e+04 1.399048962075877256e+00 7.559363646302911730e-03
6.001418427366606193e+04 1.382907081241664615e+00 7.301175491807805444e-03
6.001418430846184492e+04 1.397084407750505575e+00 7.386541125747787991e-03
6.001418434325762064e+04 1.391526131601307670e+00 7.373998350878416264e-03
6.001418437805339636e+04 1.392939786393799340e+00 7.327091510370619884e-03
6.001418441284917208e+04 1.380503402476018993e+00 7.258769896301987476e-03
6.001418444764494780e+04 1.385035591561501578e+00 7.559222521237378770e-03
6.001418448244072351e+04 1.384915598701385031e+00 7.427458445848730828e-03
6.001418451723649923e+04 1.385025814583944692e+00 7.367805819902538064e-03
6.001418455203228223e+04 1.386267920500764417e+00 7.270071798843896760e-03
6.001418458682805795e+04 1.381528152612994775e+00 7.159677406535047521e-03
6.001418462162383366e+04 1.378844095151700033e+00 7.285340967251252575e-03
6.001418465641960938e+04 1.371389090615670048e+00 7.136379755673986913e-03
6.001418469121538510e+04 1.388048172516738621e+00 7.254886341759939246e-03
6.001418472601116810e+04 1.385390101390753026e+00 7.486694880652011719e-03
6.001418476080694381e+04 1.379762973370279200e+00 7.342443502682403228e-03
6.001418479560271953e+04 1.386150053141109506e+00 7.392185811599187931e-03
6.001418483039849525e+04 1.373289321337907154e+00 7.278886105814478744e-03
6.001418486519427097e+04 1.374178853438501546e+00 7.294427093117189335e-03
6.001418489999004669e+04 1.375283423759008805e+00 7.476590189953303926e-03
6.001418493478582241e+04 1.374310238672992623e+00 7.268946968626673749e-03
6.001418496958160540e+04 1.378302059722945616e+00 7.352829533708402955e-03
6.001418500437738112e+04 1.382423359522717776e+00 7.374770902029383589e-03
6.001418503917315684e+04 1.375736155105399261e+00 7.519383942801348419e-03
6.001418507396893256e+04 1.378917093073810163e+00 7.449316231212394813e-03
6.001418510876470827e+04 1.383011595403855098e+00 7.496126276222238316e-03
6.001418514356049127e+04 1.397215429460511471e+00 7.634869658110052422e-03
6.001418517835626699e+04 1.370249628095051575e+00 7.438552031264131226e-03
6.001418521315204271e+04 1.362348064509164569e+00 7.275156346187468086e-03
6.001418524794781843e+04 1.373625620675679837e+00 7.373044736880395716e-03
6.001418528274359414e+04 1.353468330375489748e+00 7.272145013158089026e-03
6.001418531753937714e+04 1.364125805220455234e+00 7.325366462747724509e-03
6.001418535233515286e+04 1.340711097960186171e+00 7.216333010798867999e-03
6.001418538713092858e+04 1.365128463199237530e+00 7.533654640778872542e-03
6.001418542192670429e+04 1.340930902802795588e+00 7.151611430516526501e-03
6.001418545672248001e+04 1.348676648052370197e+00 7.182493265715282973e-03
6.001418549151825573e+04 1.346706877207682007e+00 7.079206775526525157e-03
6.001418552631403145e+04 1.356094054535266213e+00 7.227809717040467770e-03
6.001418556110981444e+04 1.354943141629033176e+00 7.236012067923174029e-03
6.001418559590559016e+04 1.350275334519921211e+00 7.359393117229355227e-03
6.001418563070136588e+04 1.367120432224031790e+00 7.399151239935547637e-03
6.001418566549714160e+04 1.349831644986761781e+00 7.187228578775150568e-03
6.001418570029291732e+04 1.357044780213830570e+00 7.412682333724972435e-03
6.001418573508869304e+04 1.337630983584740862e+00 7.234459354082158934e-03
6.001418576988446875e+04 1.356042722413972390e+00 7.532064649418935935e-03
6.001418580468025175e+04 1.361356422353950935e+00 7.464396867059937615e-03
6.001418583947602747e+04 1.346066340908503411e+00 7.326027298059468312e-03
6.001418587427180319e+04 1.346560293152325283e+00 7.361545326244246616e-03
6.001418590906757890e+04 1.360859980179196294e+00 7.618669773012347497e-03
6.001418594386335462e+04 1.353151952909009470e+00 7.435069107168437198e-03
6.001418597865913762e+04 1.344691410963845479e+00 7.320297983579967388e-03
6.001418601345491334e+04 1.353002132426771809e+00 7.566695975603911911e-03
6.001418604825068905e+04 1.345941946039068693e+00 7.334171856018892495e-03
6.001418608304646477e+04 1.360274072031007364e+00 7.601211891906726505e-03
6.001418611784224049e+04 1.344328916052322853e+00 7.343203840650527892e-03
6.001418615263801621e+04 1.356790835776167325e+00 7.389167051735990796e-03
6.001418618743379193e+04 1.347039673738060328e+00 7.524271446057414006e-03
6.001418622222957492e+04 1.332062640027850353e+00 7.279114904135757305e-03
6.001418625702535064e+04 1.341924751883072142e+00 7.313189623998139939e-03
6.001418629182112636e+04 1.336734414078454058e+00 7.176036702427554710e-03
6.001418632661690208e+04 1.350623965887076006e+00 7.391794319507090198e-03
6.001418636141267780e+04 1.343672880134935577e+00 7.118675228889460860e-03
6.001418639620846079e+04 1.350873609610784731e+00 7.235627750532071939e-03
6.001418643100423651e+04 1.356206244100631064e+00 7.247585338450419565e-03
6.001418646580001223e+04 1.349998273212343003e+00 7.143269137840021349e-03
6.001418650059578795e+04 1.349820871374090014e+00 7.262598976997439865e-03
6.001418653539156367e+04 1.343474711013707967e+00 7.132155784130997378e-03
6.001418657018734666e+04 1.330901310785132186e+00 7.010419221148955424e-03
6.001418660498312238e+04 1.370977315170027744e+00 7.258036235560006225e-03
6.001418663977889810e+04 1.347444703636789587e+00 7.093362822537582074e-03
6.001418667457467382e+04 1.345952906919086756e+00 7.056954889347656981e-03
6.001418670937044953e+04 1.349431740557891057e+00 7.138310388146327720e-03
6.001418674416623253e+04 1.340861403172294963e+00 7.068205678685178517e-03
6.001418677896200825e+04 1.359550335028659074e+00 7.214731194148358250e-03
6.001418681375778397e+04 1.355087218727708986e+00 7.210494808629456381e-03
6.001418684855355968e+04 1.380291096312113774e+00 7.382622309593739676e-03
6.001418688334933540e+04 1.390450176826692363e+00 7.833021092880974520e-03
6.001418691814511840e+04 1.350708541067724422e+00 7.785347518401001567e-03
6.001418695294089412e+04 1.361757958150848768e+00 7.302478376025987525e-03
6.001418698773666983e+04 1.369746045566681225e+00 7.280928066291874647e-03
6.001418702253244555e+04 1.352228883992312225e+00 7.171863777997443921e-03
6.001418705732822127e+04 1.375464003232398591e+00 7.602101766739360368e-03
6.001418709212400427e+04 1.380391622660321227e+00 8.059280999550746255e-03
6.001418712691977998e+04 1.379272886957727540e+00 8.136812512968695510e-03
6.001418716171555570e+04 1.375670926656988868e+00 7.955439859724506776e-03
6.001418719651133142e+04 1.364573119358651221e+00 7.511141332793737704e-03
6.001418723130710714e+04 1.386365552509397858e+00 7.872344868963628353e-03
6.001418726610289013e+04 1.372749625118098615e+00 7.575622317180237542e-03
6.001418730089866585e+04 1.362155169045493386e+00 7.380285282794532900e-03
6.001418733569444157e+04 1.359406782102624778e+00 7.269158874495917043e-03
6.001418737049021729e+04 1.371754995480314099e+00 7.495541571024561499e-03
6.001418740528599301e+04 1.387278879948877330e+00 8.076032104682514742e-03
6.001418744008176873e+04 1.373905383623933663e+00 7.790892571654156086e-03
6.001418747487754445e+04 1.377020576850315869e+00 7.461140783872123247e-03
6.001418750967332744e+04 1.361211410718591086e+00 7.349133167803437693e-03
6.001418754446910316e+04 1.366782792873863395e+00 7.540453360870504398e-03
6.001418757926487888e+04 1.388968504233957013e+00 7.545584645489392117e-03
6.001418761406065460e+04 1.377602389514892778e+00 7.853172353546742507e-03
6.001418764885643031e+04 1.402492548172835640e+00 7.648956358922006857e-03
6.001418768365221331e+04 1.387657521234364477e+00 7.662371164834760710e-03
6.001418771844798903e+04 1.394090743572937274e+00 7.916621307466851012e-03
6.001418775324376475e+04 1.387511753388592339e+00 7.662484763341434989e-03
6.001418778803954046e+04 1.398823137204091793e+00 7.588930742156899112e-03
6.001418782283531618e+04 1.408823097790157242e+00 7.814704396598978059e-03
6.001418785763109190e+04 1.393060298271398212e+00 7.615023463079235826e-03
6.001418789242686762e+04 1.383444789179782530e+00 7.658760905432704207e-03
6.001418792722265061e+04 1.411199198767872698e+00 8.086071365597587157e-03
6.001418796201842633e+04 1.398525984618969931e+00 7.831842119615876549e-03
6.001418799681420205e+04 1.405734823488912655e+00 7.874233179960773293e-03
6.001418803160997777e+04 1.404949245237914868e+00 8.143059344213667353e-03
6.001418806640575349e+04 1.397164553454690372e+00 8.057665619516868674e-03
6.001418810120153648e+04 1.413972216925085457e+00 7.739900051168172208e-03
6.001418813599731220e+04 1.402103813342149952e+00 7.469167392313105260e-03
6.001418817079308792e+04 1.417502488989752729e+00 7.745944899933516863e-03
6.001418820558886364e+04 1.396145477152626713e+00 7.337707307954102927e-03
6.001418824038463936e+04 1.384709440390347934e+00 7.364511470409488073e-03
6.001418827518042235e+04 1.395096158845515966e+00 7.401587485487689383e-03
6.001418830997619807e+04 1.394852286217884929e+00 7.378734945218344207e-03
6.001418834477197379e+04 1.377331735599070850e+00 7.446921297217436002e-03
6.001418837956774951e+04 1.397678202912290502e+00 7.563170868690014155e-03
6.001418841436352523e+04 1.385111706855396863e+00 7.586632176358110678e-03
6.001418844915930822e+04 1.396067337704582689e+00 7.776135921035134436e-03
6.001418848395508394e+04 1.397527368267406311e+00 7.987234290880482201e-03
6.001418851875085966e+04 1.376055690911383467e+00 7.615674443008113928e-03
6.001418855354663538e+04 1.389953890123114100e+00 7.581179935412822243e-03
6.001418858834241109e+04 1.390169806911587091e+00 7.633827313451407338e-03
6.001418862313819409e+04 1.397474691419325010e+00 7.795132966445219615e-03
6.001418865793396981e+04 1.391198603637394671e+00 8.085486404952175327e-03
6.001418869272974553e+04 1.403833428143538731e+00 8.031397255035174418e-03
6.001418872752552124e+04 1.389690268833156050e+00 8.116673093134680120e-03
6.001418876232129696e+04 1.360466833037812018e+00 7.399309893110778656e-03
6.001418879711707996e+04 1.389878794834507048e+00 7.676925235121733089e-03
6.001418883191285568e+04 1.383518201879375020e+00 7.715519583500560045e-03
6.001418886670863139e+04 1.367306306593085274e+00 7.531803146988277561e-03
6.001418890150440711e+04 1.381172498225743395e+00 7.755609424695178444e-03
6.001418893630018283e+04 1.384138452128233610e+00 7.580739153908573787e-03
6.001418897109595855e+04 1.396540970987799390e+00 7.907838733067584433e-03
6.001418900589173427e+04 1.392610013180936912e+00 7.961774055707577027e-03
6.001418904068751726e+04 1.375643272009882789e+00 7.914922385144608497e-03
6.001418907548329298e+04 1.385931512037414493e+00 7.583000681565421619e-03
6.001418911027906870e+04 1.385117726034420738e+00 7.668494973863254453e-03
6.001418914507484442e+04 1.374167323489871029e+00 7.460945829117065879e-03
6.001418917987062014e+04 1.378780351174301089e+00 7.313693209419940174e-03
6.001418921466640313e+04 1.371853837897486494e+00 7.265520834472495582e-03
6.001418924946217885e+04 1.371884654694966343e+00 7.336649318451190539e-03
6.001418928425795457e+04 1.361024432298121978e+00 7.234188172282848481e-03
6.001418931905373029e+04 1.371985018508348197e+00 7.239905750469142164e-03
6.001418935384950601e+04 1.355286226743716460e+00 7.299070453727215038e-03
6.001418938864528172e+04 1.362963134320158032e+00 7.284611088881134955e-03
6.001418942344105744e+04 1.356688629709981386e+00 7.221203701664602112e-03
6.001418945823684044e+04 1.351026666951950839e+00 7.251519768847520912e-03
6.001418949303261616e+04 1.359261385104830300e+00 7.375643549337714509e-03
6.001418952782839187e+04 1.345393142391950070e+00 7.330866578011303869e-03
6.001418956262416759e+04 1.347000254636323335e+00 7.347928619208418145e-03
6.001418959741994331e+04 1.342166330675579111e+00 7.641683243242951631e-03
6.001418963221572631e+04 1.340237837837837898e+00 7.294391752174019146e-03
6.001418966701150202e+04 1.357239889929986898e+00 7.473694923879184437e-03
6.001418970180727774e+04 1.360006517008227833e+00 7.424952270584058052e-03
6.001418973660305346e+04 1.342953395022971064e+00 7.180464063820691037e-03
6.001418977139882918e+04 1.339251648217837154e+00 7.150235487361481478e-03
6.001418980619460490e+04 1.339368224309881228e+00 7.235186226692601544e-03
6.001418984099038062e+04 1.342636089728948212e+00 7.351741489096046828e-03
6.001418987578616361e+04 1.352268886198896958e+00 7.422574240866289079e-03
6.001418991058193933e+04 1.358018415039966120e+00 7.356879960842997376e-03
6.001418994537771505e+04 1.362005445638595935e+00 7.372765692278707324e-03
6.001418998017349077e+04 1.351228232286813657e+00 7.301358509409703636e-03
6.001419001496926649e+04 1.357774937424978567e+00 7.336152085799112037e-03
6.001419004976504948e+04 1.356506596626096739e+00 7.248833735327919747e-03
6.001419008456082520e+04 1.354480295052306715e+00 7.386077347189993342e-03
6.001419011935660092e+04 1.337448190297778394e+00 7.262302945376531392e-03
6.001419015415237664e+04 1.349731302274839617e+00 7.450857991241057084e-03
6.001419018894815235e+04 1.355069882538016302e+00 7.393662726880007204e-03
6.001419022374393535e+04 1.356607878413811363e+00 7.363309502295491832e-03
6.001419025853971107e+04 1.356754025947176867e+00 7.411320362964533316e-03
6.001419029333548679e+04 1.358156781678575342e+00 7.287248230572556350e-03
6.001419032813126250e+04 1.341371583286257829e+00 7.285995950131924498e-03
6.001419036292703822e+04 1.343847586222849166e+00 7.404123319898105703e-03
6.001419039772281394e+04 1.358357966730423749e+00 7.456158706125703105e-03
6.001419043251858966e+04 1.348718533059669156e+00 7.373025249108888096e-03
6.001419046731437265e+04 1.346052868448150530e+00 7.326082882527046487e-03
6.001419050211014837e+04 1.349384849051923130e+00 7.284196967391702929e-03
6.001419053690592409e+04 1.352699401906757748e+00 7.419625626019743861e-03
6.001419057170170709e+04 1.356872323359847421e+00 7.344150490006418064e-03
6.001419060649748280e+04 1.353553869182605007e+00 7.466839300636050197e-03
6.001419064129325852e+04 1.344046730544398605e+00 7.181098510894039222e-03
6.001419067608903424e+04 1.345189150606709516e+00 7.300002060299980167e-03
6.001419071088480996e+04 1.359723504034640040e+00 7.292420359140599183e-03
6.001419074568058568e+04 1.348889674417535378e+00 7.218411039570040919e-03
6.001419078047636140e+04 1.344741702741702793e+00 7.221905874359818740e-03
6.001419081527214439e+04 1.346177838798022774e+00 7.184084024321027266e-03
6.001419085006792011e+04 1.351078801286859088e+00 7.182705874131754126e-03
6.001419088486369583e+04 1.354963246159191392e+00 7.230118914201893662e-03
6.001419091965947155e+04 1.346171092404293557e+00 7.206397392871490351e-03
6.001419095445524727e+04 1.355341792168892168e+00 7.401928383882012442e-03
6.001419098925103026e+04 1.364356203075656193e+00 7.271703972442497207e-03
6.001419102404680598e+04 1.380781376488692258e+00 7.447937445951091986e-03
6.001419105884258170e+04 1.359773306105591661e+00 7.425716903546808294e-03
6.001419109363835742e+04 1.358032113749050307e+00 7.351975540809524076e-03
6.001419112843413313e+04 1.351658785580502897e+00 7.212026360190045178e-03
6.001419116322991613e+04 1.364651960940880038e+00 7.377573983247526050e-03
6.001419119802569185e+04 1.358666394721193660e+00 7.237714461285217615e-03
6.001419123282146757e+04 1.358271191818955392e+00 7.221749228057270514e-03
6.001419126761724328e+04 1.368333294601566053e+00 7.263927065853126655e-03
6.001419130241301900e+04 1.358117178988158980e+00 7.189813903246499056e-03
6.001419133720880200e+04 1.377569943109525186e+00 7.479478060747725768e-03
6.001419137200457772e+04 1.370898062078850232e+00 7.416135693667316210e-03
6.001419140680035343e+04 1.371716847473207324e+00 7.448706562475481373e-03
6.001419144159612915e+04 1.365572593800978840e+00 7.430545085390117058e-03
6.001419147639190487e+04 1.377767115821698640e+00 7.347379369004337739e-03
6.001419151118768787e+04 1.384986393024908669e+00 7.368053460378667756e-03
6.001419154598346358e+04 1.393231314245891195e+00 7.358231416213550403e-03
6.001419158077923930e+04 1.388409535861463651e+00 7.364686661714054706e-03
6.001419161557501502e+04 1.404751135843033572e+00 7.351575005082074468e-03
6.001419165037079074e+04 1.391341408444192629e+00 7.377261916961702290e-03
6.001419168516657373e+04 1.400801487152462110e+00 7.267536498755652018e-03
6.001419171996234945e+04 1.400326444603732456e+00 7.354902659191741091e-03
6.001419175475812517e+04 1.417092750472876972e+00 7.454925247246136158e-03
6.001419178955390089e+04 1.407190278370928471e+00 7.349557725810335930e-03
6.001419182434967661e+04 1.403380627785658419e+00 7.422188210323893420e-03
6.001419185914545233e+04 1.395786225041936612e+00 7.199431658868976798e-03
6.001419189394122805e+04 1.397285226301069994e+00 7.276287421252749035e-03
6.001419192873701104e+04 1.400596240301331452e+00 7.285667255258147963e-03
6.001419196353278676e+04 1.410888951577153438e+00 7.400306436425620193e-03
6.001419199832856248e+04 1.407211923126449493e+00 7.312064256608414269e-03
6.001419203312433820e+04 1.390691136704477859e+00 7.208363179560927508e-03
6.001419206792011391e+04 1.407501569957752663e+00 7.360500693991156931e-03
6.001419210271588963e+04 1.398444086708009904e+00 7.361925523628434082e-03
6.001419213751166535e+04 1.389217074767730153e+00 7.255639153480994766e-03
6.001419217230744835e+04 1.380258953033759006e+00 7.171162968275429477e-03
6.001419220710322406e+04 1.401894283940457120e+00 7.306596019910847548e-03
6.001419224189899978e+04 1.393800956166319160e+00 7.292609404167509600e-03
6.001419227669477550e+04 1.394253864408584898e+00 7.358890235469318399e-03
6.001419231149055122e+04 1.393744881407539049e+00 7.256716606965365850e-03
6.001419234628633421e+04 1.406867155222863763e+00 7.453918812129193237e-03
6.001419238108210993e+04 1.403707449479056013e+00 7.409054611770500565e-03
6.001419241587788565e+04 1.385000200735264420e+00 7.183843189105562459e-03
6.001419245067366137e+04 1.403928483318095388e+00 7.280984746662452246e-03
6.001419248546943709e+04 1.406404657933042257e+00 7.302082453187424757e-03
6.001419252026522008e+04 1.405404390579937157e+00 7.227611417610508779e-03
6.001419255506099580e+04 1.412902405621399238e+00 7.311745477696324907e-03
6.001419258985677152e+04 1.394859702153924186e+00 7.185772781162239053e-03
6.001419262465254724e+04 1.420909412146349471e+00 7.318936963748853136e-03
6.001419265944832296e+04 1.404833145210250933e+00 7.301787866792652099e-03
6.001419269424410595e+04 1.415111671756354772e+00 7.402545579061949391e-03
6.001419272903988167e+04 1.415315041092316317e+00 7.437792976423555219e-03
6.001419276383565739e+04 1.415736908272589245e+00 7.414838621714906972e-03
6.001419279863143311e+04 1.420076938769562425e+00 7.472352426098958882e-03
6.001419283342720883e+04 1.428428313614235501e+00 7.531064109876284794e-03
6.001419286822299182e+04 1.417846127969073944e+00 7.523432589922501509e-03
6.001419290301876754e+04 1.415601266644920919e+00 7.473624647769020607e-03
6.001419293781454326e+04 1.420403382685912819e+00 7.478473621022148007e-03
6.001419297261031898e+04 1.416089286668988256e+00 7.312475867951154229e-03
6.001419300740609469e+04 1.418902818143697786e+00 7.451924724324257218e-03
6.001419304220187041e+04 1.422654408742991761e+00 7.438226769189618288e-03
6.001419307699764613e+04 1.402773177799093052e+00 7.324474975146520045e-03
6.001419311179342913e+04 1.398192285996029627e+00 7.282734525439674318e-03
6.001419314658920484e+04 1.386944357292329233e+00 7.099140884405124967e-03
6.001419318138498056e+04 1.392570911667943889e+00 7.153094988453062922e-03
6.001419321618075628e+04 1.412202814733626521e+00 7.297835983409129215e-03
6.001419325097653200e+04 1.410480336662591094e+00 7.213298233950916731e-03
6.001419328577231499e+04 1.405379019351084002e+00 7.278120349411867397e-03
6.001419332056809071e+04 1.400259106821357014e+00 7.265773594082268298e-03
6.001419335536386643e+04 1.391502750096875296e+00 7.215048279040469498e-03
6.001419339015964215e+04 1.395932691442454798e+00 7.240062322407693658e-03
6.001419342495541787e+04 1.396065828404510212e+00 7.221266169584556090e-03
6.001419345975119359e+04 1.408160680964039235e+00 7.235553089538604432e-03
6.001419349454696930e+04 1.401423341470429573e+00 7.186808085709155310e-03
6.001419352934275230e+04 1.393729263775701277e+00 7.206078627788168114e-03
6.001419356413852802e+04 1.398334780698765822e+00 7.182913098004677262e-03
6.001419359893430374e+04 1.389822762475685147e+00 7.227510895600860324e-03
6.001419363373007945e+04 1.395160031451267990e+00 7.261093804457938346e-03
6.001419366852585517e+04 1.384299836492740354e+00 7.083665948488926563e-03
6.001419370332163817e+04 1.381994929859198029e+00 7.146300414073059222e-03
6.001419373811741389e+04 1.391193386104998542e+00 7.230142144222866454e-03
6.001419377291318960e+04 1.383893192910129466e+00 7.114597644565181893e-03
6.001419380770896532e+04 1.381292621338617410e+00 7.146712693195229026e-03
6.001419384250474104e+04 1.378592253829258540e+00 7.174157973339210029e-03
6.001419387730051676e+04 1.380952104372826561e+00 7.232071521471624201e-03
6.001419391209629248e+04 1.374745340512997904e+00 7.243265991937353904e-03
6.001419394689207547e+04 1.366239357859376335e+00 7.159746022110004618e-03
6.001419398168785119e+04 1.359916428051584081e+00 7.088317697574580793e-03
6.001419401648362691e+04 1.367210309218032327e+00 7.152992165618434275e-03
6.001419405127940263e+04 1.374968919207490980e+00 7.182236039433332296e-03
6.001419408607517835e+04 1.366074079008148257e+00 7.079902883432279484e-03
6.001419412087096134e+04 1.373528561067531850e+00 7.192005518857067133e-03
6.001419415566673706e+04 1.362337649096282410e+00 7.111334643920315911e-03
6.001419419046251278e+04 1.370283589706203786e+00 7.144850117013635225e-03
6.001419422525828850e+04 1.374184446931780545e+00 7.150597713853484860e-03
6.001419426005406422e+04 1.396820261791907436e+00 7.426201328039743269e-03
6.001419429484984721e+04 1.375049190928095522e+00 7.308596518087672259e-03
6.001419432964562293e+04 1.371253702163668597e+00 7.243842124912808732e-03
6.001419436444139865e+04 1.370106586055039433e+00 7.201764099756387434e-03
6.001419439923717437e+04 1.382700657251224152e+00 7.265548073137190893e-03
6.001419443403295008e+04 1.379195247159927362e+00 7.210781638676321340e-03
6.001419446882872580e+04 1.384700801432571460e+00 7.282513243879793104e-03
6.001419450362450152e+04 1.372955271657797294e+00 7.213009850687650791e-03
6.001419453842028452e+04 1.375778136088894987e+00 7.208219558517862252e-03
6.001419457321606023e+04 1.362015461358151658e+00 7.260734866787842481e-03
6.001419460801183595e+04 1.377731655627979945e+00 7.381709072074600815e-03
6.001419464280761167e+04 1.368200885523595423e+00 7.309696231228970942e-03
6.001419467760338739e+04 1.370707488622258774e+00 7.439319368338083785e-03
6.001419471239917038e+04 1.379257287142948929e+00 7.347187384523976711e-03
6.001419474719494610e+04 1.378570058306834767e+00 7.332602276044955687e-03
6.001419478199072182e+04 1.381980063731888642e+00 7.420149708070788649e-03
6.001419481678649754e+04 1.360359739202006368e+00 7.274780185658816234e-03
6.001419485158227326e+04 1.357498210788689930e+00 7.087439248402285785e-03
6.001419488637804898e+04 1.370492580808014838e+00 7.269347967080543906e-03
6.001419492117382470e+04 1.377159995185105235e+00 7.595732579141480437e-03
6.001419495596960769e+04 1.369970068390248041e+00 7.247060817336166243e-03
6.001419499076538341e+04 1.374797399150203159e+00 7.271472071643429215e-03
6.001419502556115913e+04 1.368935548118306089e+00 7.187550348085636719e-03
6.001419506035693485e+04 1.373178254797978948e+00 7.260427061402197416e-03
6.001419509515271056e+04 1.369646567841493745e+00 7.270993890431812386e-03
6.001419512994849356e+04 1.382009712408207136e+00 7.273817506238510443e-03
6.001419516474426928e+04 1.366666909149104825e+00 7.286495624554912599e-03
6.001419519954004500e+04 1.387232079375021021e+00 7.238311237327699037e-03
6.001419523433582071e+04 1.391055240885842537e+00 7.374244438001525959e-03
6.001419526913159643e+04 1.387565245641266376e+00 7.371009862244070829e-03
6.001419530392737943e+04 1.390244786576612768e+00 7.369661648880221697e-03
6.001419533872315515e+04 1.383360597930798797e+00 7.235925095412903095e-03
6.001419537351893086e+04 1.401836631269914424e+00 7.464166983769314652e-03
6.001419540831470658e+04 1.397899502353028511e+00 7.287373743202383951e-03
6.001419544311048230e+04 1.396445988044241693e+00 7.333208066772168437e-03
6.001419547790626530e+04 1.400071639990196681e+00 7.375686993931694115e-03
6.001419551270204101e+04 1.394045296609680351e+00 7.451950824363336862e-03
6.001419554749781673e+04 1.412321778483802470e+00 7.500569139957079245e-03
6.001419558229359245e+04 1.392388863260705101e+00 7.401617889121093682e-03
6.001419561708936817e+04 1.399406409733491730e+00 7.417430968878373394e-03
6.001419565188515116e+04 1.413076824187318614e+00 7.407944213734468999e-03
6.001419568668092688e+04 1.410453172906508179e+00 7.419431420710149647e-03
6.001419572147670260e+04 1.394480214407761931e+00 7.270506085315041854e-03
6.001419575627247832e+04 1.395010906891859914e+00 7.238097887148245251e-03
6.001419579106825404e+04 1.388268704467762626e+00 7.151749944375684204e-03
6.001419582586403703e+04 1.392029486558401752e+00 7.220048439138961049e-03
6.001419586065981275e+04 1.414703633108738368e+00 7.370225949989679150e-03
6.001419589545558847e+04 1.410232224195616002e+00 7.361955809410811701e-03
6.001419593025136419e+04 1.399218840078404247e+00 7.206963253153351838e-03
6.001419596504713991e+04 1.396197604919562574e+00 7.282885147792917888e-03
6.001419599984292290e+04 1.398347197961525179e+00 7.364544303860186790e-03
6.001419603463869862e+04 1.410426741005253337e+00 7.619022459103948902e-03
6.001419606943447434e+04 1.397429977344550434e+00 7.399883754391791552e-03
6.001419610423025006e+04 1.403008322030291577e+00 7.410347058718473948e-03
6.001419613902602578e+04 1.410010541089867120e+00 7.395275475083195639e-03
6.001419617382180149e+04 1.394239912078174326e+00 7.421027350532779197e-03
6.001419620861757721e+04 1.406705187263615375e+00 7.432269713889847439e-03
6.001419624341336021e+04 1.392153763841543990e+00 7.346634783448339513e-03
6.001419627820913593e+04 1.416512538678785571e+00 7.518700720501543533e-03
6.001419631300491164e+04 1.403297638146749016e+00 7.388818606594738103e-03
6.001419634780068736e+04 1.399229828336455483e+00 7.487570439080639718e-03
6.001419638259646308e+04 1.405359240194301584e+00 7.520138206314055246e-03
6.001419641739224608e+04 1.387185341464119537e+00 7.253464650335612017e-03
6.001419645218802179e+04 1.392462188033199322e+00 7.327399367908594280e-03
6.001419648698379751e+04 1.397654927757956633e+00 7.290283194209534572e-03
6.001419652177957323e+04 1.401862584657953104e+00 7.452640975747496649e-03
6.001419655657534895e+04 1.396748601898816444e+00 7.292776309015524053e-03
6.001419659137112467e+04 1.409076194803441595e+00 7.342833196533492604e-03
6.001419662616690039e+04 1.404850146903347641e+00 7.382314904785967566e-03
6.001419666096268338e+04 1.399151534929255591e+00 7.283447108871768556e-03
6.001419669575845910e+04 1.388714606709101407e+00 7.254163637985600217e-03
6.001419673055423482e+04 1.394765714119638789e+00 7.453415524140264738e-03
6.001419676535001054e+04 1.382556577152766586e+00 7.108682421260322480e-03
6.001419680014578626e+04 1.390862966294943659e+00 7.176167596841817944e-03
6.001419683494156197e+04 1.398077562887850567e+00 7.265222539778855293e-03
6.001419686973733769e+04 1.399026771021009141e+00 7.364369526295579116e-03
6.001419690453312069e+04 1.397280944701537742e+00 7.295104756347417160e-03
6.001419693932889641e+04 1.390875665313063614e+00 7.363288129802132535e-03
6.001419697412467212e+04 1.379692850022393280e+00 7.245604390084769281e-03
6.001419700892044784e+04 1.397300114999941778e+00 7.348652563109627292e-03
6.001419704371622356e+04 1.385804651270167831e+00 7.165962301654329666e-03
6.001419707851200656e+04 1.394246204484911988e+00 7.345224492448909799e-03
6.001419711330778227e+04 1.397176192330434663e+00 7.498079003165338159e-03
6.001419714810355799e+04 1.388957259845417846e+00 7.425070791609023751e-03
6.001419718289933371e+04 1.401710181180190196e+00 7.417652792788206884e-03
6.001419721769510943e+04 1.396035134221027318e+00 7.492195228165621050e-03
6.001419725249089242e+04 1.404007434869073867e+00 7.713693090194645788e-03
6.001419728728666814e+04 1.377238296966103892e+00 7.219997210699197372e-03
6.001419732208244386e+04 1.390158040704008613e+00 7.284266355917523063e-03
6.001419735687821958e+04 1.394784560793685291e+00 7.422526230175777347e-03
6.001419739167399530e+04 1.393217819133166335e+00 7.366082891050100383e-03
6.001419742646977829e+04 1.398917427266918700e+00 7.460811278534793672e-03
6.001419746126555401e+04 1.395762832073598192e+00 7.395823933295377767e-03
6.001419749606132973e+04 1.393413329478097262e+00 7.375235265726995046e-03
6.001419753085710545e+04 1.403500456530715423e+00 7.353603147103397394e-03
6.001419756565288117e+04 1.392041201736506917e+00 7.286426983038133028e-03
6.001419760044866416e+04 1.396197552765317207e+00 7.551275574105970750e-03
6.001419763524443988e+04 1.386061127043407337e+00 7.352488062915020321e-03
6.001419767004021560e+04 1.389561590262189394e+00 7.386373862896999411e-03
6.001419770483599132e+04 1.392590677563611656e+00 7.377576120783955159e-03
6.001419773963176704e+04 1.371277385356614253e+00 7.203679880067256208e-03
6.001419777442755003e+04 1.383440976246813170e+00 7.282080131074118376e-03
6.001419780922332575e+04 1.393351416062784232e+00 7.329570279965862654e-03
6.001419784401910147e+04 1.387095562148562555e+00 7.324806081365824346e-03
6.001419787881487719e+04 1.376872781617784369e+00 7.392299637756587737e-03
6.001419791361065290e+04 1.387092579562480443e+00 7.380860453154312190e-03
6.001419794840642862e+04 1.399241922640524383e+00 7.447853826128923022e-03
6.001419798320220434e+04 1.385198916257291080e+00 7.445283671679191889e-03
6.001419801799798734e+04 1.386778749530206634e+00 7.636093425875044478e-03
6.001419805279376305e+04 1.382792995662344593e+00 7.325964989132659373e-03
6.001419808758953877e+04 1.373864205274575978e+00 7.404416065069879642e-03
6.001419812238531449e+04 1.382514261751031981e+00 7.467454596218309204e-03
6.001419815718109021e+04 1.395765388983988720e+00 7.576036692573996818e-03
6.001419819197687320e+04 1.393106646104091517e+00 7.464430585259965688e-03
6.001419822677264892e+04 1.378408335180669519e+00 7.373322376581962524e-03
6.001419826156842464e+04 1.376968508201906971e+00 7.491857248322649973e-03
6.001419829636420036e+04 1.377132000393288758e+00 7.499040523775517969e-03
6.001419833115997608e+04 1.380907188043120737e+00 7.406596929677685195e-03
6.001419836595575180e+04 1.381870280601364964e+00 7.320563335919311881e-03
6.001419840075152752e+04 1.408487717652576743e+00 7.407931427071717811e-03
6.001419843554731051e+04 1.408976107713292514e+00 7.690470545063898128e-03
6.001419847034308623e+04 1.394787660192470469e+00 7.439484292736333118e-03
6.001419850513886195e+04 1.386705806577308131e+00 7.450689541057427083e-03
6.001419853993463767e+04 1.392098240118841534e+00 7.404706644031792788e-03
6.001419857473041338e+04 1.380372386284700825e+00 7.421182502632275337e-03
6.001419860952618910e+04 1.404049936595904713e+00 7.452750314877509656e-03
6.001419864432196482e+04 1.381416827449774010e+00 7.273983496034456056e-03
6.001419867911774782e+04 1.382732009188339273e+00 7.295259791479533941e-03
6.001419871391352353e+04 1.398745948786825899e+00 7.434578001138197889e-03
6.001419874870929925e+04 1.407074938881915260e+00 7.573408677675353556e-03
6.001419878350507497e+04 1.394581373471307728e+00 7.585722953083974193e-03
6.001419881830085069e+04 1.384236715936839612e+00 7.496878945728333542e-03
6.001419885309663368e+04 1.392612343128707408e+00 7.618428008635784801e-03
6.001419888789240940e+04 1.397054723304890222e+00 7.547337545389043272e-03
6.001419892268818512e+04 1.390018940240871359e+00 7.466573258783769373e-03
6.001419895748396084e+04 1.380578464732683530e+00 7.326428603330560271e-03
6.001419899227973656e+04 1.388935405920147748e+00 7.490497870685105218e-03
6.001419902707551955e+04 1.390034007723788267e+00 7.403093874468972407e-03
6.001419906187129527e+04 1.390955682933066928e+00 7.608095025192384252e-03
6.001419909666707099e+04 1.406269442450347018e+00 7.923121306876586625e-03
6.001419913146284671e+04 1.397671843239757905e+00 7.627736906128324695e-03
6.001419916625862243e+04 1.416502245277512895e+00 7.686552095174635675e-03
6.001419920105440542e+04 1.409794047671176775e+00 7.798532227037608712e-03
6.001419923585018114e+04 1.394168914411670901e+00 7.577583998170716803e-03
6.001419927064595686e+04 1.395766326489217946e+00 7.639329644414741445e-03
6.001419930544173258e+04 1.402869039004691620e+00 7.545315599077812886e-03
6.001419934023750830e+04 1.403863184332399427e+00 7.492283486007224672e-03
6.001419937503328401e+04 1.414043142399067143e+00 7.586107552846217510e-03
6.001419940982905973e+04 1.422028418239126069e+00 7.615308781633758906e-03
6.001419944462484273e+04 1.432070107221950162e+00 7.727219893261341212e-03
6.001419947942061845e+04 1.407644890770612278e+00 7.414603066770553141e-03
6.001419951421639416e+04 1.413158495764591960e+00 7.437968547646135568e-03
6.001419954901216988e+04 1.401535498105535682e+00 7.373242338502662002e-03
6.001419958380794560e+04 1.390643192271778794e+00 7.360175657013339617e-03
6.001419961860372860e+04 1.391314797681668214e+00 7.224013276538175654e-03
6.001419965339950431e+04 1.405539781944446398e+00 7.392078579872314072e-03
6.001419968819528003e+04 1.398459530516703353e+00 7.247232552253277116e-03
6.001419972299105575e+04 1.401000247743865001e+00 7.261938370354409367e-03
6.001419975778683147e+04 1.394123870475397764e+00 7.239051279588041773e-03
6.001419979258261446e+04 1.395879630840022090e+00 7.279912032582189045e-03
6.001419982737839018e+04 1.384284958356589268e+00 7.205250162060903608e-03
6.001419986217416590e+04 1.389987023437556646e+00 7.222626632336066541e-03
6.001419989696994162e+04 1.401452352629136922e+00 7.264673314069876146e-03
6.001419993176571734e+04 1.400225560753008081e+00 7.309941472211341565e-03
6.001419996656150033e+04 1.399115437188204858e+00 7.204134155718050492e-03
6.001420000135727605e+04 1.412000192436936974e+00 7.336987308633340782e-03
6.001420003615305177e+04 1.400270125117437647e+00 7.214331057107940814e-03
6.001420007094882749e+04 1.400308101451137599e+00 7.245168154666674180e-03
6.001420010574460321e+04 1.390960687695572462e+00 7.192658829445895859e-03
6.001420014054038620e+04 1.389478274134174240e+00 7.117003678067802645e-03
6.001420017533616192e+04 1.394521129874277232e+00 7.224712495428313279e-03
6.001420021013193764e+04 1.390889265669698949e+00 7.202779526036325909e-03
6.001420024492771336e+04 1.399458897525456713e+00 7.326426197185950326e-03
6.001420027972348907e+04 1.390330748307193831e+00 7.290623408941959704e-03
6.001420031451926479e+04 1.398243942379629567e+00 7.279747706831617149e-03
6.001420034931504051e+04 1.398869897001429052e+00 7.285109932539966804e-03
6.001420038411082351e+04 1.389325367261469824e+00 7.187318226047158254e-03
6.001420041890659923e+04 1.407144495113250127e+00 7.207299025602341772e-03
6.001420045370237494e+04 1.411954626942182545e+00 7.303187260323018397e-03
6.001420048849815066e+04 1.396217488600511425e+00 7.238424570757278492e-03
6.001420052329392638e+04 1.404310287400765134e+00 7.245425378076940197e-03
6.001420055808970938e+04 1.391887205072056988e+00 7.203663871818003980e-03
6.001420059288548509e+04 1.381613787202552901e+00 7.083206950480575199e-03
6.001420062768126081e+04 1.394327756889665926e+00 7.189851214473616525e-03
6.001420066247703653e+04 1.388623941116264859e+00 7.136789190183561761e-03
6.001420069727281225e+04 1.382824219773511887e+00 7.137076523909035089e-03
6.001420073206859524e+04 1.390508976817151687e+00 7.302301826392671932e-03
6.001420076686437096e+04 1.387503015050551181e+00 7.269984890924317995e-03
6.001420080166014668e+04 1.374830258932940197e+00 7.309573557746762602e-03
6.001420083645592240e+04 1.367646230156723375e+00 7.133455246086206451e-03
6.001420087125169812e+04 1.371396703576134524e+00 7.107464234537081565e-03
6.001420090604747384e+04 1.366854186873585508e+00 7.115104867414015315e-03
6.001420094084324955e+04 1.398265644649729689e+00 7.411181091290603741e-03
6.001420097563903255e+04 1.391557627859536739e+00 7.391627535195020686e-03
6.001420101043480827e+04 1.377682023604854589e+00 7.166989868022052151e-03
6.001420104523058399e+04 1.365587462150201326e+00 7.072701805055485631e-03
6.001420108002635970e+04 1.361542460021054390e+00 7.017695777849423770e-03
6.001420111482213542e+04 1.369201509872241651e+00 7.150496582387423118e-03
6.001420114961791114e+04 1.364620316830823299e+00 7.149983197600522263e-03
6.001420118441368686e+04 1.368990048446256047e+00 7.157350018451871798e-03
6.001420121920946985e+04 1.383431113626813813e+00 7.172669253653874387e-03
6.001420125400524557e+04 1.379435805713020713e+00 7.190537306990907838e-03
6.001420128880102129e+04 1.377081837916694695e+00 7.213415260995864609e-03
6.001420132359679701e+04 1.337957517717624167e+00 6.999556487416630154e-03
6.001420135839257273e+04 1.357170175383102251e+00 7.095550430960606558e-03
6.001420139318835572e+04 1.373187286074974978e+00 7.146617497159884515e-03
6.001420142798413144e+04 1.372525770210794693e+00 7.034141033241310577e-03
6.001420146277990716e+04 1.366901298566202572e+00 7.043368845934510313e-03
6.001420149757568288e+04 1.387071154903517956e+00 7.111264791086041245e-03
6.001420153237145860e+04 1.389466556272665354e+00 7.274501604371392399e-03
6.001420156716724159e+04 1.370019758723389547e+00 7.206480787058379758e-03
6.001420160196301731e+04 1.362116067765839267e+00 7.112821926175017830e-03
6.001420163675879303e+04 1.354560906020474631e+00 7.140499143060203245e-03
6.001420167155456875e+04 1.361550621395571037e+00 7.085435337949557398e-03
6.001420170635034447e+04 1.365308745378927879e+00 7.333720147545331157e-03
6.001420174114612746e+04 1.360014518529272909e+00 7.147388825173723800e-03
6.001420177594190318e+04 1.359972336196575871e+00 7.002216441924559789e-03
6.001420181073767890e+04 1.351898554276623310e+00 7.017644396379927110e-03
6.001420184553345462e+04 1.355621366199943445e+00 7.192243842473743619e-03
6.001420188032923033e+04 1.356121740623722038e+00 7.170061791620078659e-03
6.001420191512501333e+04 1.360171187403103721e+00 7.137216137184480835e-03
6.001420194992078905e+04 1.367470605750306767e+00 7.141550099252825558e-03
6.001420198471656477e+04 1.373654983191398671e+00 7.245697092353101457e-03
6.001420201951234048e+04 1.348816646953779008e+00 7.038020352265665289e-03
6.001420205430811620e+04 1.346487890370524187e+00 7.059571117099113988e-03
6.001420208910389920e+04 1.358232480825872779e+00 7.135925236454219479e-03
6.001420212389967492e+04 1.361979922496109330e+00 7.169813426026086511e-03
6.001420215869545063e+04 1.354953989745337317e+00 7.148527315645194016e-03
6.001420219349122635e+04 1.374903027012708057e+00 7.230446986432164866e-03
6.001420222828700207e+04 1.367789037525349194e+00 7.228562006290089985e-03
6.001420226308277779e+04 1.372946548575973758e+00 7.325726696096421242e-03
6.001420229787855351e+04 1.390831319542379818e+00 7.433819773952511818e-03
6.001420233267433650e+04 1.358679799209667527e+00 7.179438079747230313e-03
6.001420236747011222e+04 1.369851861543605720e+00 7.261792436731185491e-03
6.001420240226588794e+04 1.376313923738478939e+00 7.391706788374927464e-03
6.001420243706166366e+04 1.401337827558949423e+00 7.556202909360702769e-03
6.001420247185743938e+04 1.387618595405708977e+00 7.602905287498669916e-03
6.001420250665322237e+04 1.357835036823959118e+00 7.300193622517927791e-03
6.001420254144899809e+04 1.365245258547526097e+00 7.268627947256469171e-03
6.001420257624477381e+04 1.360823393635298695e+00 7.337454724417667544e-03
6.001420261104054953e+04 1.369489459112583241e+00 7.350017556264513974e-03
6.001420264583632525e+04 1.368789737282974039e+00 7.176418017938217264e-03
6.001420268063210096e+04 1.369945944381327330e+00 7.290559135612290770e-03
6.001420271542787668e+04 1.368020633351915150e+00 7.288681329067840664e-03
6.001420275022365968e+04 1.356196274812517810e+00 7.097221011286574885e-03
6.001420278501943540e+04 1.366169704143385122e+00 7.116061259575610920e-03
6.001420281981521111e+04 1.353798678720445237e+00 7.084621630709822190e-03
6.001420285461098683e+04 1.363470143867584250e+00 7.243815012989258777e-03
6.001420288940676255e+04 1.372031800652970812e+00 7.264367771682301266e-03
6.001420292420254555e+04 1.375979952004726670e+00 7.230464236912308162e-03
6.001420295899832126e+04 1.372325330198104432e+00 7.140194845546305596e-03
6.001420299379409698e+04 1.376302905015776235e+00 7.127855254455101736e-03
6.001420302858987270e+04 1.373943690641666215e+00 7.272744534824577244e-03
6.001420306338564842e+04 1.361528959905209391e+00 7.164975970866861374e-03
6.001420309818142414e+04 1.352302545311234283e+00 7.108051385142723048e-03
6.001420313297719986e+04 1.369250480832641337e+00 7.216046735513591270e-03
6.001420316777298285e+04 1.371305195871673765e+00 7.102884111611482490e-03
6.001420320256875857e+04 1.372808786616949384e+00 7.092769167996122726e-03
6.001420323736453429e+04 1.377093647148926570e+00 7.181675129502944170e-03
6.001420327216031001e+04 1.384991420566025422e+00 7.151408679586067699e-03
6.001420330695608573e+04 1.378962343388077771e+00 7.135539081097910276e-03
6.001420334175186872e+04 1.397281886100169013e+00 7.254598186217381915e-03
6.001420337654764444e+04 1.373889207421603587e+00 7.141980678219484076e-03
6.001420341134342016e+04 1.375960747486659974e+00 7.096383758325719437e-03
6.001420344613919588e+04 1.399455276949667759e+00 7.203931077299625257e-03
6.001420348093497159e+04 1.384313366093222974e+00 7.217381463090606804e-03
6.001420351573075459e+04 1.389943912476630183e+00 7.303439113217005327e-03
6.001420355052653031e+04 1.376227365467992625e+00 7.163329330916733649e-03
6.001420358532230603e+04 1.384871587511996349e+00 7.197167071438891235e-03
6.001420362011808174e+04 1.388086412418162219e+00 7.182019028448626691e-03
6.001420365491385746e+04 1.384116826048720439e+00 7.211100055113448329e-03
6.001420368970964046e+04 1.382331836874919340e+00 7.336668054131447771e-03
6.001420372450541618e+04 1.392302510101664170e+00 7.371170662856452692e-03
6.001420375930119189e+04 1.386353885424295829e+00 7.301135051234911542e-03
6.001420379409696761e+04 1.383963665456192871e+00 7.255002173445948555e-03
6.001420382889274333e+04 1.379977157944562327e+00 7.316080600340398900e-03
6.001420386368851905e+04 1.377815233500915504e+00 7.233952924814836781e-03
6.001420389848429477e+04 1.388073186599513065e+00 7.301303635374191067e-03
6.001420393328007776e+04 1.385728796343321578e+00 7.408312872055092431e-03
6.001420396807585348e+04 1.402488781277100971e+00 7.503489817523289855e-03
6.001420400287162920e+04 1.410472092283606704e+00 7.516219568940984801e-03
6.001420403766740492e+04 1.403275331168511331e+00 7.626950169848790810e-03
6.001420407246318064e+04 1.397613094478413753e+00 7.360678680180207135e-03
6.001420410725896363e+04 1.396955333677560196e+00 7.441497596598626446e-03
6.001420414205473935e+04 1.393685879216802315e+00 7.338363697758858162e-03
6.001420417685051507e+04 1.390937397811687015e+00 7.360096194297624864e-03
6.001420421164629079e+04 1.412764642250038394e+00 7.505246331022514227e-03
6.001420424644206651e+04 1.423093742893627667e+00 7.604081467277549501e-03
6.001420428123784950e+04 1.416449109010241569e+00 7.424047614685539906e-03
6.001420431603362522e+04 1.409818399172783510e+00 7.309519451207558728e-03
6.001420435082940094e+04 1.389574540464494135e+00 7.320650539685473988e-03
6.001420438562517666e+04 1.370810830991558316e+00 7.205568720433548624e-03
6.001420442042095237e+04 1.387076301033042025e+00 7.302638572883215010e-03
6.001420445521673537e+04 1.393487165165584685e+00 7.321171277882145695e-03
6.001420449001251109e+04 1.403374914095893100e+00 7.395910846450135141e-03
6.001420452480828681e+04 1.391396293698117459e+00 7.368024444835769710e-03
6.001420455960406252e+04 1.398052903630661703e+00 7.412914170787696100e-03
6.001420459439983824e+04 1.406242678835332605e+00 7.598785947110242057e-03
6.001420462919562124e+04 1.390904075630921444e+00 7.464830612748918001e-03
6.001420466399139696e+04 1.390393499730179228e+00 7.596145982770521540e-03
6.001420469878717267e+04 1.392046961913067760e+00 7.519266499358741133e-03
6.001420473358294839e+04 1.380484537722179272e+00 7.469376338848207966e-03
6.001420476837872411e+04 1.390428019445560937e+00 7.466363189799823594e-03
6.001420480317450711e+04 1.383263035602052771e+00 7.356437564969659122e-03
6.001420483797028282e+04 1.398854871317535498e+00 7.743334324003277487e-03
6.001420487276605854e+04 1.368260570084806282e+00 7.578600540264942599e-03
6.001420490756183426e+04 1.376740695444311546e+00 7.419179370710030086e-03
6.001420494235760998e+04 1.363408762077769287e+00 7.517542812600508904e-03
6.001420497715338570e+04 1.388408881594483280e+00 7.536803486353804357e-03
6.001420501194916142e+04 1.384165879593067361e+00 7.711230861789909741e-03
6.001420504674494441e+04 1.389008636426032561e+00 7.562528613337838636e-03
6.001420508154072013e+04 1.371741291218851355e+00 7.449865077719089804e-03
6.001420511633649585e+04 1.377927859011066625e+00 7.554176135171924988e-03
6.001420515113227157e+04 1.367142933113333791e+00 7.344581940127687704e-03
6.001420518592804729e+04 1.371981511394140929e+00 7.408845595097337568e-03
6.001420522072383028e+04 1.369321928079214379e+00 7.370254757683138147e-03
6.001420525551960600e+04 1.372162861863624128e+00 7.457729327849820823e-03
6.001420529031538172e+04 1.389119323896346847e+00 7.490088886929536539e-03
6.001420532511115744e+04 1.375221275069335114e+00 7.396270513677375737e-03
6.001420535990693315e+04 1.368492575906941511e+00 7.429009743839594393e-03
6.001420539470271615e+04 1.377237155394925416e+00 7.540040966717800885e-03
6.001420542949849187e+04 1.354157520924972546e+00 7.269347677762816144e-03
6.001420546429426759e+04 1.341050902407528778e+00 7.150678753983367650e-03
6.001420549909004330e+04 1.356862062967472582e+00 7.331071175212620222e-03
6.001420553388581902e+04 1.354303860407837679e+00 7.248819883641603561e-03
6.001420556868159474e+04 1.353206979871957039e+00 7.124664704229427548e-03
6.001420560347737046e+04 1.381339616508631130e+00 7.279587843909201758e-03
6.001420563827315345e+04 1.361373325324412464e+00 7.157880847149029890e-03
6.001420567306892917e+04 1.353682407633961304e+00 7.384531379573523388e-03
6.001420570786470489e+04 1.339597323241942028e+00 7.187014776163268455e-03
6.001420574266048061e+04 1.340165985426375217e+00 7.144400392460518480e-03
6.001420577745625633e+04 1.348108759020555159e+00 7.178759180560561129e-03
6.001420581225203932e+04 1.358243362048704883e+00 7.183742488712490520e-03
6.001420584704781504e+04 1.355956034388943410e+00 7.123945296928165666e-03
6.001420588184359076e+04 1.357735684393331033e+00 7.185092697095342082e-03
6.001420591663936648e+04 1.350847133302074177e+00 7.149176996992520801e-03
6.001420595143514220e+04 1.349921803470436332e+00 7.107134816250540443e-03
6.001420598623092519e+04 1.341213506142111989e+00 7.061738690957461949e-03
6.001420602102670091e+04 1.352930092057753830e+00 7.046765546352229924e-03
6.001420605582247663e+04 1.364119799138120870e+00 7.063848234328816943e-03
6.001420609061825235e+04 1.372587385629886025e+00 7.203223386698485650e-03
6.001420612541402807e+04 1.374283150054976144e+00 7.197871144860104597e-03
6.001420616020981106e+04 1.358479149537364261e+00 7.189023289527149765e-03
6.001420619500558678e+04 1.363256168303700111e+00 7.155793275688980895e-03
6.001420622980136250e+04 1.353904803840059179e+00 7.197937336014426091e-03
6.001420626459713822e+04 1.352032715136957775e+00 7.017818268781304825e-03
6.001420629939291393e+04 1.347260982813553776e+00 7.010000454691970445e-03
6.001420633418868965e+04 1.344265053111566299e+00 6.975232793494088625e-03
6.001420636898446537e+04 1.344403529393054963e+00 7.054920200627331703e-03
6.001420640378024837e+04 1.354084770029144069e+00 7.159148050010487666e-03
6.001420643857602408e+04 1.337024267530490196e+00 7.113325979156738532e-03
6.001420647337179980e+04 1.333733931431119846e+00 6.946370128243917544e-03
6.001420650816757552e+04 1.355740926067838137e+00 7.067573559100484397e-03
6.001420654296335124e+04 1.347423502297467657e+00 7.067804947731592437e-03
6.001420657775913423e+04 1.342646418936559227e+00 7.075354733071657042e-03
6.001420661255490995e+04 1.364072170463222600e+00 7.144984310573696158e-03
6.001420664735068567e+04 1.339905827383011783e+00 6.964415613918470589e-03
6.001420668214646139e+04 1.344599303640744647e+00 6.992434277480604095e-03
6.001420671694223711e+04 1.353336139484144107e+00 7.069787520221422483e-03
6.001420675173801283e+04 1.350669870823452134e+00 7.143574773184132795e-03
6.001420678653378855e+04 1.356350556639238203e+00 7.121287937923707900e-03
6.001420682132957154e+04 1.370991864908351232e+00 7.198803313116995152e-03
6.001420685612534726e+04 1.376952052049863928e+00 7.281371605744512733e-03
6.001420689092112298e+04 1.359725789410545671e+00 7.125876032448454252e-03
6.001420692571689870e+04 1.362304041148994838e+00 7.210611757832953092e-03
6.001420696051267441e+04 1.356701732046477371e+00 7.131723136317508031e-03
6.001420699530845741e+04 1.362528775004862247e+00 7.106969471373226349e-03
6.001420703010423313e+04 1.369939332467695392e+00 7.173281461770032903e-03
6.001420706490000885e+04 1.355722324292880643e+00 7.092701124931809556e-03
6.001420709969578456e+04 1.367773287562102480e+00 7.163862096573919008e-03
6.001420713449156028e+04 1.363299591217985274e+00 7.066304107540983745e-03
6.001420716928733600e+04 1.373118207472363350e+00 7.110886290470489098e-03
6.001420720408311172e+04 1.361224898607357181e+00 7.153876221673366280e-03
6.001420723887889471e+04 1.367775310899249863e+00 7.119479947225833966e-03
6.001420727367467043e+04 1.365945140322125217e+00 7.092982549472283058e-03
6.001420730847044615e+04 1.377472130229954628e+00 7.165909649118041257e-03
6.001420734326622187e+04 1.385822898292553562e+00 7.374722507283681429e-03
6.001420737806199759e+04 1.373139546861149363e+00 7.220701268123275694e-03
6.001420741285778058e+04 1.362239911636460299e+00 7.162898809280320717e-03
6.001420744765355630e+04 1.366520578851712076e+00 7.240617958843997663e-03
6.001420748244933202e+04 1.385371797366732105e+00 7.435065432389456087e-03
6.001420751724510774e+04 1.369148335336625610e+00 7.244739664271308138e-03
6.001420755204088346e+04 1.393689270125896496e+00 7.413179187119700586e-03
6.001420758683665917e+04 1.390382883243383105e+00 7.334144057817372324e-03
6.001420762163243489e+04 1.389578535589018893e+00 7.327038040137795125e-03
6.001420765642821789e+04 1.389236514835637815e+00 7.250412004141003862e-03
6.001420769122399361e+04 1.380209207685227479e+00 7.218637199201544986e-03
6.001420772601976932e+04 1.375983530968467594e+00 7.275716527502137237e-03
6.001420776081554504e+04 1.381471879549237558e+00 7.152855385963733693e-03
6.001420779561132076e+04 1.381761859729561781e+00 7.210895185071889389e-03
6.001420783040710376e+04 1.405351475117997850e+00 7.371617885024289545e-03
6.001420786520287947e+04 1.385121537526243785e+00 7.358137763500445863e-03
6.001420789999865519e+04 1.387804045453493673e+00 7.234898239729376998e-03
6.001420793479443819e+04 1.378353214676580674e+00 7.237154862389952835e-03
6.001420796959021391e+04 1.389179478669908541e+00 7.363800947666981553e-03
6.001420800438598963e+04 1.386159525215355126e+00 7.224104427138426480e-03
6.001420803918176534e+04 1.376006005658510389e+00 7.068126882986846063e-03
6.001420807397754106e+04 1.384304760463444639e+00 7.217229258343527479e-03
6.001420810877332406e+04 1.388261568202975305e+00 7.229727093528899931e-03
6.001420814356909978e+04 1.380733409011904111e+00 7.198135136864269520e-03
6.001420817836487549e+04 1.390599445353054131e+00 7.300999535425248266e-03
6.001420821316065121e+04 1.404645539401018217e+00 7.392893095620923713e-03
6.001420824795642693e+04 1.387247045190856065e+00 7.125245755354046341e-03
6.001420828275220265e+04 1.375497625176752114e+00 7.012364708442639719e-03
6.001420831754797837e+04 1.389456978850999613e+00 7.166856323978254041e-03
6.001420835234376136e+04 1.386197698699327852e+00 7.079676735362748149e-03
6.001420838713953708e+04 1.386306363649514539e+00 7.203040250334157013e-03
6.001420842193531280e+04 1.395151994970369458e+00 7.215735227613264205e-03
6.001420845673108852e+04 1.388287412926143105e+00 7.191885986292401341e-03
6.001420849152686424e+04 1.388216820660252981e+00 7.156727256745053049e-03
6.001420852632264723e+04 1.392167856420334804e+00 7.242159521695768799e-03
6.001420856111842295e+04 1.401608700249575845e+00 7.204738263056100801e-03
6.001420859591419867e+04 1.390908013139327881e+00 7.134309942343009317e-03
6.001420863070997439e+04 1.392391478222933188e+00 7.150899045598835095e-03
6.001420866550575010e+04 1.383675127137501626e+00 7.047966081922541794e-03
6.001420870030153310e+04 1.390003782055090342e+00 7.190074490281113742e-03
6.001420873509730882e+04 1.386529301726606489e+00 7.109162522813610580e-03
6.001420876989308454e+04 1.394875844597051051e+00 7.197728379300316441e-03
6.001420880468886025e+04 1.364293875189818595e+00 7.053322389645572642e-03
6.001420883948463597e+04 1.377182003535617261e+00 7.096753020365032492e-03
6.001420887428041897e+04 1.388286116134217263e+00 7.168160945642399265e-03
6.001420890907619469e+04 1.368373730886629502e+00 7.102132046280794885e-03
6.001420894387197040e+04 1.376810816299885332e+00 7.079163907166021417e-03
6.001420897866774612e+04 1.379700031849899977e+00 7.168259239763817917e-03
6.001420901346352184e+04 1.373847845123663758e+00 7.073200053559569080e-03
6.001420904825930484e+04 1.382282995565937256e+00 7.122421439541930938e-03
6.001420908305508055e+04 1.362026640095124419e+00 7.024694020064062988e-03
6.001420911785085627e+04 1.360379267806427706e+00 7.026320580476608582e-03
6.001420915264663199e+04 1.352856539757209209e+00 6.889409928606011514e-03
6.001420918744240771e+04 1.369963598122109438e+00 7.108870172350170366e-03
6.001420922223819070e+04 1.367896901056363079e+00 7.049207216785345793e-03
6.001420925703396642e+04 1.379659639883448863e+00 7.119247336731504214e-03
6.001420929182974214e+04 1.376945842991496916e+00 7.036837879584124933e-03
6.001420932662551786e+04 1.377033480325791981e+00 7.052646835193359005e-03
6.001420936142129358e+04 1.375179533540875410e+00 7.078678624156142275e-03
6.001420939621706930e+04 1.368083465270166110e+00 7.069015865434289010e-03
6.001420943101284502e+04 1.375418528811334751e+00 7.108321674860735781e-03
6.001420946580862801e+04 1.372981538452616723e+00 7.020971172253402497e-03
6.001420950060440373e+04 1.373218170837305019e+00 7.093988385852908508e-03
6.001420953540017945e+04 1.370033248100367418e+00 7.117270313770955592e-03
6.001420957019595517e+04 1.377216089071232386e+00 7.175026165248913658e-03
6.001420960499173088e+04 1.357190441583610241e+00 7.060749640352676978e-03
6.001420963978751388e+04 1.384229429389109534e+00 7.126437313968823385e-03
6.001420967458328960e+04 1.386387425446595545e+00 7.195125116563532396e-03
6.001420970937906532e+04 1.365831369411832696e+00 7.048244425359192697e-03
6.001420974417484103e+04 1.368221500031861382e+00 7.001820627502732680e-03
6.001420977897061675e+04 1.361437254728821156e+00 7.075431601477452995e-03
6.001420981376639975e+04 1.365559966526808999e+00 7.073708137272186405e-03
6.001420984856217547e+04 1.358072886500011567e+00 6.965898920329483511e-03
6.001420988335795118e+04 1.366394119100925675e+00 7.089532035691833121e-03
6.001420991815372690e+04 1.355326344709813391e+00 7.124276850807928149e-03
6.001420995294950262e+04 1.356099420155769453e+00 7.033601714685339991e-03
6.001420998774527834e+04 1.363524281975202035e+00 7.026446247514328905e-03
6.001421002254105406e+04 1.366592169666916989e+00 7.073642825039561620e-03
6.001421005733683705e+04 1.371449146279065445e+00 7.126315549518505606e-03
6.001421009213261277e+04 1.360723085987270320e+00 7.079788551699663438e-03
6.001421012692838849e+04 1.361586307406700724e+00 7.211130350685301602e-03
6.001421016172416421e+04 1.355730001929051243e+00 7.093488204562735031e-03
6.001421019651993993e+04 1.367669274014366110e+00 7.224126036216508943e-03
6.001421023131572292e+04 1.366163262745921703e+00 7.098828736813337509e-03
6.001421026611149864e+04 1.364461356609233844e+00 7.072283875515135605e-03
6.001421030090727436e+04 1.366435491387370194e+00 7.113962389721028602e-03
6.001421033570305008e+04 1.352461826069172535e+00 7.068107829003247682e-03
6.001421037049882580e+04 1.370920453499633984e+00 7.147364317483030985e-03
6.001421040529460151e+04 1.370429391350580062e+00 7.156942737176409663e-03
6.001421044009037723e+04 1.380514941270968521e+00 7.195350798707442729e-03
6.001421047488616023e+04 1.376105995892688227e+00 7.138201707624687413e-03
6.001421050968193595e+04 1.388685060596553500e+00 7.240054388964732926e-03
6.001421054447771166e+04 1.372764125498010968e+00 7.104250062488251007e-03
6.001421057927348738e+04 1.383447393425708327e+00 7.191463086443253099e-03
6.001421061406926310e+04 1.371584382180508488e+00 7.162844330014800885e-03
6.001421064886504610e+04 1.377056762885760843e+00 7.235585478044770542e-03
6.001421068366082181e+04 1.371481486308223419e+00 7.186836181302139366e-03
6.001421071845659753e+04 1.375101273148148229e+00 7.115996681131070249e-03
6.001421075325237325e+04 1.381759036109615923e+00 7.142338526772859519e-03
6.001421078804814897e+04 1.395090415093456659e+00 7.319309783284016178e-03
6.001421082284393196e+04 1.390913767103915122e+00 7.169503478470369909e-03
6.001421085763970768e+04 1.379672949766652001e+00 7.183349223247200571e-03
6.001421089243548340e+04 1.381879913184645314e+00 7.329565236536752550e-03
6.001421092723125912e+04 1.376895038418359141e+00 7.281104896838223525e-03
6.001421096202703484e+04 1.382078323565105071e+00 7.288038100161028932e-03
6.001421099682281056e+04 1.392571116164641687e+00 7.227780450846396296e-03
6.001421103161858628e+04 1.391847462054493390e+00 7.218135004677544465e-03
6.001421106641436927e+04 1.388327351020213873e+00 7.195023077981112063e-03
6.001421110121014499e+04 1.397014899303069102e+00 7.122547494812680319e-03
6.001421113600592071e+04 1.387057354157883227e+00 7.366586299194138703e-03


==> figures/ground-folded/20230310_tic3788_r.dat <==
6.001416468011598045e+04 4.221246037801147377e-01 2.651408106479686243e-03
6.001416471843941690e+04 4.249384838174176116e-01 2.657604679648230966e-03
6.001416475323519262e+04 4.284114657442749108e-01 2.768966734715338357e-03
6.001416478803096834e+04 4.207514588426417013e-01 2.768280352843689295e-03
6.001416482282674406e+04 4.239878895709742745e-01 2.688065323090957533e-03
6.001416485762252705e+04 4.183057574025625391e-01 2.666348890812755400e-03
6.001416489241830277e+04 4.254174952952357036e-01 2.698612556948335947e-03
6.001416492721407849e+04 4.256188516998313798e-01 2.694916368073822614e-03
6.001416496200985421e+04 4.199739119143460209e-01 2.654301004706829947e-03
6.001416499680562993e+04 4.206095533198798142e-01 2.629918113610618061e-03
6.001416503160140564e+04 4.205401364724208335e-01 2.672053711324168159e-03
6.001416506639718136e+04 4.162127472924294080e-01 2.592979400005339212e-03
6.001416510119296436e+04 4.195382061471905066e-01 2.668247050921013826e-03
6.001416513598874008e+04 4.245663639185017213e-01 2.744062323475578592e-03
6.001416517078451579e+04 4.214835784537083740e-01 2.628475161433992385e-03
6.001416520558029151e+04 4.192529293458820971e-01 2.709473380258176946e-03
6.001416524037606723e+04 4.198123416177419465e-01 2.647080964032595077e-03
6.001416527517185023e+04 4.207557800488038735e-01 2.635618519701151199e-03
6.001416530996762594e+04 4.158039646491042962e-01 2.581950877748245572e-03
6.001416534476340166e+04 4.104688103659793752e-01 2.654989082647533742e-03
6.001416537955917738e+04 4.182884912160371726e-01 2.655407011140499367e-03
6.001416541435495310e+04 4.200218616357914714e-01 2.629737002239225345e-03
6.001416544915072882e+04 4.177492311183804152e-01 2.605900420097387402e-03
6.001416548394650454e+04 4.171968766698806452e-01 2.641258466590429548e-03
6.001416551874228753e+04 4.169296615353445534e-01 2.596376687253580066e-03
6.001416555353806325e+04 4.120901974255311573e-01 2.534026411425514304e-03
6.001416558833383897e+04 4.129235991868474009e-01 2.578606477935344726e-03
6.001416562312961469e+04 4.166941506278121765e-01 2.588871572763537087e-03
6.001416565792539041e+04 4.157023967455523161e-01 2.605209752186183388e-03
6.001416569272116612e+04 4.160795073828982837e-01 2.598673528062387349e-03
6.001416572751694184e+04 4.139504217336278935e-01 2.586016073083203127e-03
6.001416576231272484e+04 4.122703496258311451e-01 2.612709544995942858e-03
6.001416579710850056e+04 4.132263943722845334e-01 2.571882547664171553e-03
6.001416583190427627e+04 4.098171089355236441e-01 2.539977597308278046e-03
6.001416586670005199e+04 4.133882637559931350e-01 2.676203332477721398e-03
6.001416590149582771e+04 4.086223202871351323e-01 2.622903410997466309e-03
6.001416593629160343e+04 4.107230240131956034e-01 2.747195306596014221e-03
6.001416597108737915e+04 4.112412838018416061e-01 2.685332215869382609e-03
6.001416600588316214e+04 4.174103737417185211e-01 2.658212174908017832e-03
6.001416604067893786e+04 4.097659431184614287e-01 2.697330648766825371e-03
6.001416607547471358e+04 4.140556403356705495e-01 2.645462985193141811e-03
6.001416611027048930e+04 4.096500342258829752e-01 2.647516765395287013e-03
6.001416614506626502e+04 4.130606999507077104e-01 2.664360858073711209e-03
6.001416617986204074e+04 4.175497353229410957e-01 2.711754099480523459e-03
6.001416621465781645e+04 4.135446445972931762e-01 2.623604092026908963e-03
6.001416624945359945e+04 4.159341264162663698e-01 2.694995080525239197e-03
6.001416628424937517e+04 4.106189098832488393e-01 2.564572099102693271e-03
6.001416631904515089e+04 4.110687507942559216e-01 2.641667072804738687e-03
6.001416635384092660e+04 4.142627340585183227e-01 2.633810699200318621e-03
6.001416638863670232e+04 4.144382334183043803e-01 2.633194070839821148e-03
6.001416642343247804e+04 4.139561978729372482e-01 2.664474857326989358e-03
6.001416645822825376e+04 4.193190509653798581e-01 2.787292347440680201e-03
6.001416649302403675e+04 4.146996029389389826e-01 2.644764349698263371e-03
6.001416652781981247e+04 4.166333604717143979e-01 2.620084301357262016e-03
6.001416656261558819e+04 4.174401304711742311e-01 2.672222856698695630e-03
6.001416659741136391e+04 4.173876359745820053e-01 2.631886012822974401e-03
6.001416663220713963e+04 4.152815374026629924e-01 2.685103544485973118e-03
6.001416666700292262e+04 4.152838492804135084e-01 2.598593722918494768e-03
6.001416670179869834e+04 4.168601980589237699e-01 2.634023599126548813e-03
6.001416673659447406e+04 4.176766081755916571e-01 2.691480888195162818e-03
6.001416677139024978e+04 4.119299517455426995e-01 2.626567502276171834e-03
6.001416680618602550e+04 4.106038736463118455e-01 2.495795387135908705e-03
6.001416684098180122e+04 4.127624981696448869e-01 2.584702005799595532e-03
6.001416687577757693e+04 4.100254153353514730e-01 2.557838083230112251e-03
6.001416691057335993e+04 4.140722841270351173e-01 2.568185803053601220e-03
6.001416694536913565e+04 4.125724659485266455e-01 2.577264586411472883e-03
6.001416698016491137e+04 4.188338934476520392e-01 2.602333391174127455e-03
6.001416701496068708e+04 4.085497292071790798e-01 2.503441954021237790e-03
6.001416704975646280e+04 4.133240733439681458e-01 2.518251281148399263e-03
6.001416708455223852e+04 4.066542583555102230e-01 2.468096605991205051e-03
6.001416711934801424e+04 4.087420014986744565e-01 2.530223457203020949e-03
6.001416715414379723e+04 4.100278867570746333e-01 2.490643263302010687e-03
6.001416718893957295e+04 4.158263967430440022e-01 2.522529952881461587e-03
6.001416722373534867e+04 4.173923913913113459e-01 2.539947526824890001e-03
6.001416725853112439e+04 4.173855089783263805e-01 2.542322505186007248e-03
6.001416729332690011e+04 4.187928463486153552e-01 2.590366902839212875e-03
6.001416732812268310e+04 4.152726559866695144e-01 2.554820482293597601e-03
6.001416736291845882e+04 4.103095058088636615e-01 2.493498626519132389e-03
6.001416739771423454e+04 4.102824631176656967e-01 2.521112457393719086e-03
6.001416743251001026e+04 4.098393649950130557e-01 2.494803734034940768e-03
6.001416746730578598e+04 4.122526744533331344e-01 2.483680061627097785e-03
6.001416750210156169e+04 4.164760672390369067e-01 2.517116615171901932e-03
6.001416753689733741e+04 4.158981333656542323e-01 2.531516963163926801e-03
6.001416757169312041e+04 4.177673028885022233e-01 2.520118676401945750e-03
6.001416760648889613e+04 4.138734617660146387e-01 2.509554667210237792e-03
6.001416764128467184e+04 4.134564788697236426e-01 2.548981355216859042e-03
6.001416767608044756e+04 4.150935287462470535e-01 2.543770186097416008e-03
6.001416771087622328e+04 4.126948862374050786e-01 2.526189357077898798e-03
6.001416774567200628e+04 4.186569964984568903e-01 2.605219148213987722e-03
6.001416778046778199e+04 4.205563004285680084e-01 2.643776532283266534e-03
6.001416781526355771e+04 4.206855853754654651e-01 2.541484670225307649e-03
6.001416785005933343e+04 4.133820355304665406e-01 2.486402334557857516e-03
6.001416788485510915e+04 4.193643810378440695e-01 2.583692577872536995e-03
6.001416791965088487e+04 4.112264984734050888e-01 2.487690288399199787e-03
6.001416795444666059e+04 4.184632734425733358e-01 2.572102687570998556e-03
6.001416798924244358e+04 4.122170064055914462e-01 2.544986389003103984e-03
6.001416802403821930e+04 4.195705684628965870e-01 2.589832476115492329e-03
6.001416805883399502e+04 4.163001610896679416e-01 2.549341618425110274e-03
6.001416809362977074e+04 4.158384833806580416e-01 2.554991473838818822e-03
6.001416812842554646e+04 4.106761460269746644e-01 2.562239439417280783e-03
6.001416816322132217e+04 4.154007847533631725e-01 2.537773567494611745e-03
6.001416819801709789e+04 4.178647749202865636e-01 2.547852865350844122e-03
6.001416823281288089e+04 4.191534300781031286e-01 2.565664019287896419e-03
6.001416826760865661e+04 4.173255577132094496e-01 2.557887867193729160e-03
6.001416830240443232e+04 4.125403388463089738e-01 2.524437524103701879e-03
6.001416833720020804e+04 4.149677904885618052e-01 2.540144169186879172e-03
6.001416837199598376e+04 4.146671931340106254e-01 2.527536757920385672e-03
6.001416840679175948e+04 4.114776131132928394e-01 2.520629948868465062e-03
6.001416844158753520e+04 4.180376516392469433e-01 2.590761623059607398e-03
6.001416847638331819e+04 4.140839480694722408e-01 2.561947987559149223e-03
6.001416851117909391e+04 4.141969500275899940e-01 2.541720240259543514e-03
6.001416854597486963e+04 4.127893229385663498e-01 2.540863670644401533e-03
6.001416858077064535e+04 4.146152960551014455e-01 2.546100386535775969e-03
6.001416861556642107e+04 4.112468653379890982e-01 2.542795706127468167e-03
6.001416865036219679e+04 4.048595812633428714e-01 2.491311634707081123e-03
6.001416868515797250e+04 4.064677792725641670e-01 2.468722473207537842e-03
6.001416871995375550e+04 4.045731243037020697e-01 2.428897384802136943e-03
6.001416875474953122e+04 4.104433186572590264e-01 2.495584398453229956e-03
6.001416878954530694e+04 4.089690072761146822e-01 2.469071910983753476e-03
6.001416882434108265e+04 4.086868723474507692e-01 2.471865648187970919e-03
6.001416885913685837e+04 4.106939806967205286e-01 2.525308772117865284e-03
6.001416889393263409e+04 4.062571217876695395e-01 2.483700186593805221e-03
6.001416892872840981e+04 4.067592159619239367e-01 2.458444740906002516e-03
6.001416896352419280e+04 4.090552031676086830e-01 2.505261386759109060e-03
6.001416899831996852e+04 4.088257301424072510e-01 2.473836241639489758e-03
6.001416903311574424e+04 4.095774890543411595e-01 2.504438943186824106e-03
6.001416906791151996e+04 4.081228825432406393e-01 2.495420663424789860e-03
6.001416910270729568e+04 4.107556401086882580e-01 2.512452573187425563e-03
6.001416913750307867e+04 4.053750251357329248e-01 2.509481842607596148e-03
6.001416917229885439e+04 4.088155331278643945e-01 2.490597952075914844e-03
6.001416920709463011e+04 4.020650365293281236e-01 2.448128746348451294e-03
6.001416924189040583e+04 4.053525401536049455e-01 2.452213739189025923e-03
6.001416927668618155e+04 4.100302913564614626e-01 2.473280625005323547e-03
6.001416931148195727e+04 4.144773231469038866e-01 2.559482781443225743e-03
6.001416934627773298e+04 4.002968425923051354e-01 2.450118504548273214e-03
6.001416938107351598e+04 4.021339080264448862e-01 2.459690907430208285e-03
6.001416941586929170e+04 4.010859575970880386e-01 2.476579150217849464e-03
6.001416945066506742e+04 4.040821560750701424e-01 2.490767815262011180e-03
6.001416948546084313e+04 4.028630593679970451e-01 2.459732498078541149e-03
6.001416952025661885e+04 4.031012825185611992e-01 2.481183913404724772e-03
6.001416955505240185e+04 4.027430584430352623e-01 2.502545862222131916e-03
6.001416958984817757e+04 3.958029711401606643e-01 2.425734128500767889e-03
6.001416962464395328e+04 4.000343316436779095e-01 2.504456610280182249e-03
6.001416965943972900e+04 3.992297469828243184e-01 2.482138758672294745e-03
6.001416969423550472e+04 3.996479172265788860e-01 2.450849800692808667e-03
6.001416972903128044e+04 3.972483922268946754e-01 2.490527764346907140e-03
6.001416976382705616e+04 4.028533889635528831e-01 2.498499688417448860e-03
6.001416979862283915e+04 4.028608654892708030e-01 2.508768671653006845e-03
6.001416983341861487e+04 4.030911869895733024e-01 2.458662071998914556e-03
6.001416986821439059e+04 4.073762683159184439e-01 2.521411625943583302e-03
6.001416990301016631e+04 4.006009928665801856e-01 2.468897259682989800e-03
6.001416993780594203e+04 4.021235018497645308e-01 2.443368642163049748e-03
6.001416997260172502e+04 3.949785511485675027e-01 2.398537674832061824e-03
6.001417000739750074e+04 3.945426524883914321e-01 2.413565402226790398e-03
6.001417004219327646e+04 3.983998854504124942e-01 2.463408482286940683e-03
6.001417007698905218e+04 3.974568516268260909e-01 2.481784715258914496e-03
6.001417011178482790e+04 4.015582453276880792e-01 2.452599772868220562e-03
6.001417014658060361e+04 3.978211848184487476e-01 2.453882882747970319e-03
6.001417018137637933e+04 3.932108486439195305e-01 2.450178349194077204e-03
6.001417021617216233e+04 3.965570465601732653e-01 2.489250845312567916e-03
6.001417025096793805e+04 3.998614019433770483e-01 2.474026069711728840e-03
6.001417028576371376e+04 3.970730765633177506e-01 2.464218772158500992e-03
6.001417032055948948e+04 4.001933320338450506e-01 2.462299006074339207e-03
6.001417035535526520e+04 3.992358931047120807e-01 2.460679544828841669e-03
6.001417039015104820e+04 4.064446290410606566e-01 2.500805225392467752e-03
6.001417042494682391e+04 3.976918770435038941e-01 2.437512661909784981e-03
6.001417045974259963e+04 3.991991352183142938e-01 2.469844507342038292e-03
6.001417049453837535e+04 3.987362430514393430e-01 2.455459110609358158e-03
6.001417052933415107e+04 3.980473600218950581e-01 2.444449934323040391e-03
6.001417056412992679e+04 4.057725745222467428e-01 2.493010677017568674e-03
6.001417059892570251e+04 4.051382925611582420e-01 2.490303077023507932e-03
6.001417063372148550e+04 4.047308080086453042e-01 2.492269945040986954e-03
6.001417066851726122e+04 4.023928970981875408e-01 2.503319880403196904e-03
6.001417070331303694e+04 3.993962289878262850e-01 2.486431116475733890e-03
6.001417073810881266e+04 3.984095283272552357e-01 2.435276261291371026e-03
6.001417077290458838e+04 4.055821988319364690e-01 2.498684187614360827e-03
6.001417080770036409e+04 4.066566406842134218e-01 2.507754574653519707e-03
6.001417084249613981e+04 4.066146948241189385e-01 2.484364780948406393e-03
6.001417087729192281e+04 4.067600953278059372e-01 2.497462960756651959e-03
6.001417091208769853e+04 4.089062715520256908e-01 2.495211098856912023e-03
6.001417094688347424e+04 4.057201726353902305e-01 2.486348107011853142e-03
6.001417098167924996e+04 4.045703096540980148e-01 2.492956596078552134e-03
6.001417101647502568e+04 4.059850649025208980e-01 2.488184329032797158e-03
6.001417105127080868e+04 4.057200900993672699e-01 2.495680925154046374e-03
6.001417108606658439e+04 4.096090601370404038e-01 2.472114786077133589e-03
6.001417112086236011e+04 4.083157484173575713e-01 2.504182464249005320e-03
6.001417115565813583e+04 4.067214945273771032e-01 2.487679448778539523e-03
6.001417119045391155e+04 4.062148048517650878e-01 2.496804499472165921e-03
6.001417122524968727e+04 4.057732697610065276e-01 2.488826971362674730e-03
6.001417126004546299e+04 4.054514428805104931e-01 2.496731946089084109e-03
6.001417129484124598e+04 4.081005806296776339e-01 2.548706056015525093e-03
6.001417132963702170e+04 4.154556535484236757e-01 2.616999954470566013e-03
6.001417136443279742e+04 4.109183620145596683e-01 2.576909975422778630e-03
6.001417139922857314e+04 4.074781686490479560e-01 2.552685068380678574e-03
6.001417143402434886e+04 4.120795847923712230e-01 2.544318221869417210e-03
6.001417146882012457e+04 4.149605910883824578e-01 2.595014816036961183e-03
6.001417150361590029e+04 4.101338963275737437e-01 2.530059256802859226e-03
6.001417153841168329e+04 4.112915058208071462e-01 2.497814303768588953e-03
6.001417157320745901e+04 4.168419700351677637e-01 2.538945702815261201e-03
6.001417160800323472e+04 4.196876537382163153e-01 2.544306274020266632e-03
6.001417164279901044e+04 4.168510660453492167e-01 2.534442074718696539e-03
6.001417167759478616e+04 4.177127008581105749e-01 2.526597604477371587e-03
6.001417171239056916e+04 4.166576140528752692e-01 2.521024126532182049e-03
6.001417174718634487e+04 4.156417370072619799e-01 2.593589158942054707e-03
6.001417178198212059e+04 4.173620674455155166e-01 2.588705267088746691e-03
6.001417181677789631e+04 4.200750206599476733e-01 2.609916827978600931e-03
6.001417185157367203e+04 4.171929888610347303e-01 2.528872776573101114e-03
6.001417188636944775e+04 4.177713651677135154e-01 2.563623541545863391e-03
6.001417192116522347e+04 4.156507162450472914e-01 2.587399329001374530e-03
6.001417195596100646e+04 4.187869231997445874e-01 2.592541163648540321e-03
6.001417199075678218e+04 4.227306777675550187e-01 2.696572621968131890e-03
6.001417202555255790e+04 4.150476902558299375e-01 2.560164211368089020e-03
6.001417206034833362e+04 4.170589660994960535e-01 2.567049409054762352e-03
6.001417209514410933e+04 4.193449090676808488e-01 2.571724265291186647e-03
6.001417212993989233e+04 4.210945022812633831e-01 2.755467524655655018e-03
6.001417216473566805e+04 4.136449502278571333e-01 2.584139127359707470e-03
6.001417219953144377e+04 4.147961213932448987e-01 2.598065377749380917e-03
6.001417223432721948e+04 4.159572820761428535e-01 2.527867899795767023e-03
6.001417226912299520e+04 4.151180759864440128e-01 2.612171971676041649e-03
6.001417230391877820e+04 4.137797670040268549e-01 2.563126333083558771e-03
6.001417233871455392e+04 4.192057327553807555e-01 2.603234448041738969e-03
6.001417237351032963e+04 4.173906338614751799e-01 2.741257350941713605e-03
6.001417240830610535e+04 4.185173176063690659e-01 2.728986097821919921e-03
6.001417244310188107e+04 4.212845088850346587e-01 2.675780604308108327e-03
6.001417247789765679e+04 4.142137010127363572e-01 2.591853628555476630e-03
6.001417251269343251e+04 4.168599151817440340e-01 2.691112744046191257e-03
6.001417254748921550e+04 4.145168302923979975e-01 2.605083611710102935e-03
6.001417258228499122e+04 4.161162443814881984e-01 2.642988280081255692e-03
6.001417261708076694e+04 4.155901728094113512e-01 2.704547429628654555e-03
6.001417265187654266e+04 4.146960559727591589e-01 2.545171166737143342e-03
6.001417268667231838e+04 4.099655440163059161e-01 2.514494837845755379e-03
6.001417272146810137e+04 4.115761601709481132e-01 2.581983921838304843e-03
6.001417275626387709e+04 4.083718457240127497e-01 2.555764024650123388e-03
6.001417279105965281e+04 4.077308317567376328e-01 2.533018714712938733e-03
6.001417282585542853e+04 4.115299254175375232e-01 2.581253967390711741e-03
6.001417286065120425e+04 4.135991304558250814e-01 2.621723189161106766e-03
6.001417289544698724e+04 4.134757317924818709e-01 2.650689763182634186e-03
6.001417293024276296e+04 4.150162462089674875e-01 2.636952922714565911e-03
6.001417296503853868e+04 4.107279112660754405e-01 2.613000503024250597e-03
6.001417299983431440e+04 4.154264512616306360e-01 2.616159191564729636e-03
6.001417303463009011e+04 4.111939059741858693e-01 2.572095738494320754e-03
6.001417306942586583e+04 4.099713331500380309e-01 2.584738616316166124e-03
6.001417310422164155e+04 4.078926396026139600e-01 2.549193852615155072e-03
6.001417313901742455e+04 4.084727502084840034e-01 2.577704041689892530e-03
6.001417317381320026e+04 4.047555060337130750e-01 2.542084663367996395e-03
6.001417320860897598e+04 4.072001785587468503e-01 2.549179397309343786e-03
6.001417324340475170e+04 4.026959672631116316e-01 2.557302717002851201e-03
6.001417327820052742e+04 4.066783008427683477e-01 2.503716738888730597e-03
6.001417331299631041e+04 4.043086121947245259e-01 2.547725698685248362e-03
6.001417334779208613e+04 4.014451723741599420e-01 2.501032034603387251e-03
6.001417338258786185e+04 4.022435688863749137e-01 2.480224616419403859e-03
6.001417341738363757e+04 4.059081897301039521e-01 2.507664084928184871e-03
6.001417345217941329e+04 4.066572286109061407e-01 2.560339822557676937e-03
6.001417348697518901e+04 4.046799216947408739e-01 2.589782455402433754e-03
6.001417352177096473e+04 4.104694214743138669e-01 2.604216428534659056e-03
6.001417355656674772e+04 4.045438673898274495e-01 2.565401651336960635e-03
6.001417359136252344e+04 4.048811324405560685e-01 2.552026267723898813e-03
6.001417362615829916e+04 4.023240609486182784e-01 2.509724496970143059e-03
6.001417366095407488e+04 4.046242074840740166e-01 2.526098686990218244e-03
6.001417369574985059e+04 4.034582946612323973e-01 2.515927351524086582e-03
6.001417373054562631e+04 4.000250449900930594e-01 2.560749837020896355e-03
6.001417376534140203e+04 3.996684213371670125e-01 2.514218159005564279e-03
6.001417380013718503e+04 4.003832596230944563e-01 2.466377029723714441e-03
6.001417383493296074e+04 3.996463872060094236e-01 2.500334943361645634e-03
6.001417386972873646e+04 3.917283745808637363e-01 2.438514052261124380e-03
6.001417390452451218e+04 4.001504679553410937e-01 2.569222087040415586e-03
6.001417393932028790e+04 3.912271353200042490e-01 2.429974176156014364e-03
6.001417397411606362e+04 3.938806717947225255e-01 2.445005477791376870e-03
6.001417400891183934e+04 3.967670628927753573e-01 2.510026336786797506e-03
6.001417404370762233e+04 3.946248803345593914e-01 2.515769301550315265e-03
6.001417407850339805e+04 3.990746154515346644e-01 2.516161839176523675e-03
6.001417411329917377e+04 3.965641662991620797e-01 2.439045187782022499e-03
6.001417414809494949e+04 3.939543550621924517e-01 2.432630181523258092e-03
6.001417418289072521e+04 3.963086778100289864e-01 2.448427684488551324e-03
6.001417421768650820e+04 3.955350397479855395e-01 2.440127806495309606e-03
6.001417425248228392e+04 3.943044508231611789e-01 2.447969502975584719e-03
6.001417428727805964e+04 3.892442974649379939e-01 2.424037430311364646e-03
6.001417432207383536e+04 3.946852646423578137e-01 2.464063898253552112e-03
6.001417435686961107e+04 3.949095530573953350e-01 2.520913452523140981e-03
6.001417439166539407e+04 3.988550521378165792e-01 2.479388100333440679e-03
6.001417442646116979e+04 3.934828265171936845e-01 2.448269495323003413e-03
6.001417446125694551e+04 3.962732692984906047e-01 2.454834251813897781e-03
6.001417449605272122e+04 3.988713808910850922e-01 2.512582408866067922e-03
6.001417453084849694e+04 3.958308844478004018e-01 2.471868463601784895e-03
6.001417456564427994e+04 3.932745130014676516e-01 2.443735840493304560e-03
6.001417460044005566e+04 3.942658045175127524e-01 2.448173343663477119e-03
6.001417463523583137e+04 3.955343384901282566e-01 2.464607741826857056e-03
6.001417467003160709e+04 4.001681588601944672e-01 2.507545992310494538e-03
6.001417470482738281e+04 3.926782807957959753e-01 2.397360613250180527e-03
6.001417473962316581e+04 4.001228232489157932e-01 2.460182362778411038e-03
6.001417477441894152e+04 3.972963826917882413e-01 2.455504090986946990e-03
6.001417480921471724e+04 4.001450275552355107e-01 2.482928080345646500e-03
6.001417484401049296e+04 4.002779223907696471e-01 2.492815109148452651e-03
6.001417487880626868e+04 4.001234570383581657e-01 2.470856835022384144e-03
6.001417491360205167e+04 3.974607574815888222e-01 2.472559422086780933e-03
6.001417494839782739e+04 4.016212011243749935e-01 2.521984619669788690e-03
6.001417498319360311e+04 4.015487269288129379e-01 2.462940096521857181e-03
6.001417501798937883e+04 4.019410557376061899e-01 2.512227164200137551e-03
6.001417505278515455e+04 4.032259194711357853e-01 2.546900526479448090e-03
6.001417508758093754e+04 4.049299602591409641e-01 2.652647329214654400e-03
6.001417512237671326e+04 3.997834090529379658e-01 2.480115400674876708e-03
6.001417515717248898e+04 4.030081071962596240e-01 2.519318984115646604e-03
6.001417519196826470e+04 4.048146847076019572e-01 2.505862378344550327e-03
6.001417522676404042e+04 4.057515241880709778e-01 2.519291982780365226e-03
6.001417526155981614e+04 4.011234591721649090e-01 2.532230051940102724e-03
6.001417529635559185e+04 4.026208811714709346e-01 2.506406290534192709e-03
6.001417533115137485e+04 4.064742957338626783e-01 2.538774925200980217e-03
6.001417536594715057e+04 4.087630037165068675e-01 2.538991704920416301e-03
6.001417540074292629e+04 4.097367969382808006e-01 2.554633558639644690e-03
6.001417543553870200e+04 4.084351524297430425e-01 2.522371312997326656e-03
6.001417547033447772e+04 4.091907516179882354e-01 2.611142962088331201e-03
6.001417550513025344e+04 4.093403408237396568e-01 2.525778583571649128e-03
6.001417553992602916e+04 4.082723411445577377e-01 2.536971567777130711e-03
6.001417557472181215e+04 4.131678021700731507e-01 2.561746378410318867e-03
6.001417560951758787e+04 4.070022852832198557e-01 2.527038955414461635e-03
6.001417564431336359e+04 4.094435194995207361e-01 2.578702281875558042e-03
6.001417567910913931e+04 4.122253435940695376e-01 2.686780878011572459e-03
6.001417571390491503e+04 4.102483009691679783e-01 2.553431844247157530e-03
6.001417574870069802e+04 4.147880136377526950e-01 2.643015157718716420e-03
6.001417578349647374e+04 4.121332216297024509e-01 2.539004674030145587e-03
6.001417581829224946e+04 4.141494609976030805e-01 2.571859805829929818e-03
6.001417585308802518e+04 4.115999552039582010e-01 2.518622823851583616e-03
6.001417588788380090e+04 4.075872879222265932e-01 2.468966151036625003e-03
6.001417592267957662e+04 4.103592859474252674e-01 2.537453625997539673e-03
6.001417595747535233e+04 4.113108554891152235e-01 2.525548256036817905e-03
6.001417599227113533e+04 4.064135955592956817e-01 2.504773695238702615e-03
6.001417602706691105e+04 4.150616561651672143e-01 2.540941924400358896e-03
6.001417606186268677e+04 4.109990863481173817e-01 2.509944648546418890e-03
6.001417609665846248e+04 4.127822023828638942e-01 2.554623922272861603e-03
6.001417613145423820e+04 4.087155339234116447e-01 2.481164018188367591e-03
6.001417616625002120e+04 4.100244361767490520e-01 2.549030298584680724e-03
6.001417620104579692e+04 4.112898274600505499e-01 2.519317194889463159e-03
6.001417623584157263e+04 4.173782069789839233e-01 2.547632264950108923e-03
6.001417627063734835e+04 4.112154153188621319e-01 2.522630151400076168e-03
6.001417630543312407e+04 4.082281491015576913e-01 2.481317885262287765e-03
6.001417634022890707e+04 4.145146254946254771e-01 2.544648101920436983e-03
6.001417637502468278e+04 4.088295782924021848e-01 2.506811984674021856e-03
6.001417640982045850e+04 4.104949649388923150e-01 2.517497764160615912e-03
6.001417644461623422e+04 4.090886450710566891e-01 2.549563883612839931e-03
6.001417647941200994e+04 4.151907888706576344e-01 2.532202748093009305e-03
6.001417651420778566e+04 4.088253925682484580e-01 2.489401732137716799e-03
6.001417654900356138e+04 4.088031402144365334e-01 2.488012296576302528e-03
6.001417658379934437e+04 4.103848903117984226e-01 2.457538663439104432e-03
6.001417661859512009e+04 4.108789503007695965e-01 2.507938372291400753e-03
6.001417665339089581e+04 4.081638186866988205e-01 2.452541166906018876e-03
6.001417668818667153e+04 4.079569487322847743e-01 2.464109646601883499e-03
6.001417672298244725e+04 4.105364564641630354e-01 2.547210607475835099e-03
6.001417675777823024e+04 4.069661538953179281e-01 2.486653867031570365e-03
6.001417679257400596e+04 4.058715766621876497e-01 2.496594056447584004e-03
6.001417682736978168e+04 4.136665309771243582e-01 2.572990383984799512e-03
6.001417686216555740e+04 4.098503341470247086e-01 2.509956934216857338e-03
6.001417689696133311e+04 4.083595279615244156e-01 2.496148124319081188e-03
6.001417693175710883e+04 4.064850225621659541e-01 2.524273183501358694e-03
6.001417696655288455e+04 4.081022767982739885e-01 2.491154957399385663e-03
6.001417700134866755e+04 4.067230440588519569e-01 2.507912313205757932e-03
6.001417703614444326e+04 4.056637178733977223e-01 2.524319252195546259e-03
6.001417707094021898e+04 4.081487204364829813e-01 2.491659680974097658e-03
6.001417710573599470e+04 4.037934867536066008e-01 2.463336560617131275e-03
6.001417714053177042e+04 4.007471822745744539e-01 2.470859609100675442e-03
6.001417717532755341e+04 4.037988671093368787e-01 2.482478605072110239e-03
6.001417721012332913e+04 4.023529856439627128e-01 2.476826575482784371e-03
6.001417724491910485e+04 4.093068694984698386e-01 2.503121704815506384e-03
6.001417727971488057e+04 4.039326608505997562e-01 2.480884608670126494e-03
6.001417731451065629e+04 4.073774816799480281e-01 2.534689405064106515e-03
6.001417734930643201e+04 4.084679781374958574e-01 2.533921857979436806e-03
6.001417738410220772e+04 4.062272744095973276e-01 2.542325212824352119e-03
6.001417741889799072e+04 4.077141204520124962e-01 2.508087836374722941e-03
6.001417745369376644e+04 4.053920805963092122e-01 2.513597061012418869e-03
6.001417748848954216e+04 4.098892422371118727e-01 2.553107051335867187e-03
6.001417752328531787e+04 4.069537383717512502e-01 2.498765497708878465e-03
6.001417755808109359e+04 4.107494741503376900e-01 2.537877681489588300e-03
6.001417759287687659e+04 4.085937531168587489e-01 2.496396074703505653e-03
6.001417762767265231e+04 4.032407006898660606e-01 2.485818049201216767e-03
6.001417766246842803e+04 4.035912389774471976e-01 2.487357705856842530e-03
6.001417769726420374e+04 4.055498931187511702e-01 2.516682380996618923e-03
6.001417773205997946e+04 4.054308876078663859e-01 2.491036329772224577e-03
6.001417776685576246e+04 4.030091180181793464e-01 2.481281176155591961e-03
6.001417780165153818e+04 4.042932272817817974e-01 2.513088718529640862e-03
6.001417783644731389e+04 4.070275430076434886e-01 2.509411935980445946e-03
6.001417787124308961e+04 3.950474672370133389e-01 2.425486590609350623e-03
6.001417790603886533e+04 4.040637806110060071e-01 2.493700869865581645e-03
6.001417794083464105e+04 4.007723785786133641e-01 2.491625383448265244e-03
6.001417797563041677e+04 3.997054553912290364e-01 2.493030104554852435e-03
6.001417801042619976e+04 4.061276066409330032e-01 2.519733206861018027e-03
6.001417804522197548e+04 4.010170463404942875e-01 2.459089441552526119e-03
6.001417808001775120e+04 4.002806842583582214e-01 2.436585718293914158e-03
6.001417811481352692e+04 4.019429592150014496e-01 2.479639200484074716e-03
6.001417814960930264e+04 4.015276220467431378e-01 2.448342829805385049e-03
6.001417818440508563e+04 3.974117164470217789e-01 2.463136383628754950e-03
6.001417821920086135e+04 4.005327078415433784e-01 2.463849175776676361e-03
6.001417825399663707e+04 3.978297185400545555e-01 2.460871405332919898e-03
6.001417828879241279e+04 4.042745106348202278e-01 2.489911912691718677e-03
6.001417832358818850e+04 4.007054155929422046e-01 2.446569326694676520e-03
6.001417835838396422e+04 4.086595271966821374e-01 2.545047094378407367e-03
6.001417839317973994e+04 4.005777704384530513e-01 2.440121998886041112e-03
6.001417842797552294e+04 4.010207845769609980e-01 2.437561993293839956e-03
6.001417846277129865e+04 4.033525797350930309e-01 2.530376127599577585e-03
6.001417849756707437e+04 3.996102458256726719e-01 2.439952528665829869e-03
6.001417853236285009e+04 4.061775527734038382e-01 2.536738942034348285e-03
6.001417856715862581e+04 4.083523190477044706e-01 2.597600799264123458e-03
6.001417860195440880e+04 4.092831413931307671e-01 2.537539750983484280e-03
6.001417863675018452e+04 4.064346968354939915e-01 2.492690301723185595e-03
6.001417867154596024e+04 4.069403724447499537e-01 2.485903992047704646e-03
6.001417870634173596e+04 4.074827087667686198e-01 2.487956582925461742e-03
6.001417874113751168e+04 4.044503607025209946e-01 2.447070112695113198e-03
6.001417877593328740e+04 4.025526385340498781e-01 2.473365883045001209e-03
6.001417881072906312e+04 4.099510837471514457e-01 2.486187660142948931e-03
6.001417884552484611e+04 4.118292788259705350e-01 2.534171358019627826e-03
6.001417888032062183e+04 4.108953012381024172e-01 2.506971757375416488e-03
6.001417891511639755e+04 4.086132866636047467e-01 2.512042168982253024e-03
6.001417894991217327e+04 4.098251978298213527e-01 2.511536465426321592e-03
6.001417898470794898e+04 4.047251552779417283e-01 2.442611179929869963e-03
6.001417901950373198e+04 4.082448165917100802e-01 2.522679673774738587e-03
6.001417905429950770e+04 4.119857261117317870e-01 2.468440822732933995e-03
6.001417908909528342e+04 4.115321218326081776e-01 2.496170599357492702e-03
6.001417912389105913e+04 4.083730625638687384e-01 2.483154634520862072e-03
6.001417915868683485e+04 4.102053966406873919e-01 2.475588312894605545e-03
6.001417919348261785e+04 4.104419884500981053e-01 2.504299451592859223e-03
6.001417922827839357e+04 4.120108321568351495e-01 2.515761509148796513e-03
6.001417926307416928e+04 4.131695118884635143e-01 2.507879086436102384e-03
6.001417929786994500e+04 4.151125009014495215e-01 2.572635888902719860e-03
6.001417933266572072e+04 4.165787012695112979e-01 2.534310777676051715e-03
6.001417936746150372e+04 4.136952957112448592e-01 2.488809323849834783e-03
6.001417940225727943e+04 4.164879174243989457e-01 2.548327201229797119e-03
6.001417943705305515e+04 4.207533623605192452e-01 2.625735318063623317e-03
6.001417947184883087e+04 4.168307929656971944e-01 2.563986677128273026e-03
6.001417950664460659e+04 4.104846905406356883e-01 2.499053410992732246e-03
6.001417954144038958e+04 4.149419703429679251e-01 2.502186006404133727e-03
6.001417957623616530e+04 4.182796534951890299e-01 2.509232143311546353e-03
6.001417961103194102e+04 4.215758775021788973e-01 2.531384688578344321e-03
6.001417964582771674e+04 4.151150209818494918e-01 2.469009252115562675e-03
6.001417968062349246e+04 4.132625872703077907e-01 2.476545592770291754e-03
6.001417971541927545e+04 4.196095774838685122e-01 2.613571180272005086e-03
6.001417975021505117e+04 4.172390040521486987e-01 2.552324177916212491e-03
6.001417978501082689e+04 4.146811631649512941e-01 2.495421184645645399e-03
6.001417981980660261e+04 4.143144512311680017e-01 2.547701087325361657e-03
6.001417985460237833e+04 4.201641797993665994e-01 2.598676141233399392e-03
6.001417988939816132e+04 4.199722202651152703e-01 2.565265708922810379e-03
6.001417992419393704e+04 4.125977590290142438e-01 2.522728174362685438e-03
6.001417995898971276e+04 4.177812801582950208e-01 2.565437711787459975e-03
6.001417999378548848e+04 4.117087621298169409e-01 2.528935111714421084e-03
6.001418002858126420e+04 4.150280334795251602e-01 2.606316401945600516e-03
6.001418006337703991e+04 4.159778780263808651e-01 2.598075891973528062e-03
6.001418009817281563e+04 4.237191545587961072e-01 2.606004234831493967e-03
6.001418013296859863e+04 4.140851811945805983e-01 2.523050578748164182e-03
6.001418016776437435e+04 4.163352043288645055e-01 2.540322168532564880e-03
6.001418020256015006e+04 4.168953980229112566e-01 2.565485357852032890e-03
6.001418023735592578e+04 4.212555759973789504e-01 2.598412358299958744e-03
6.001418027215170150e+04 4.170025860594290812e-01 2.545977988116175737e-03
6.001418030694748450e+04 4.148765386457992643e-01 2.538603383032217876e-03
6.001418034174326021e+04 4.164213122293141667e-01 2.547189691242983910e-03
6.001418037653903593e+04 4.173544305838904345e-01 2.595597721121337825e-03
6.001418041133481165e+04 4.210561025107090183e-01 2.643897071760971385e-03
6.001418044613058737e+04 4.182471898496614160e-01 2.649083871448120256e-03
6.001418048092636309e+04 4.154249558343639515e-01 2.559696357178660973e-03
6.001418051572213881e+04 4.157236816258193524e-01 2.546268105221728001e-03
6.001418055051792180e+04 4.214354985412905874e-01 2.610060048310282842e-03
6.001418058531369752e+04 4.179821997011628487e-01 2.545629024159407321e-03
6.001418062010947324e+04 4.184486410943325518e-01 2.572491412907800500e-03
6.001418065490524896e+04 4.203825415994228432e-01 2.590934136876553960e-03
6.001418068970102468e+04 4.202476721510969848e-01 2.599955897069788826e-03
6.001418072449680767e+04 4.147411517967346528e-01 2.510436309704718472e-03
6.001418075929258339e+04 4.157512771822851616e-01 2.519155311069998238e-03
6.001418079408835911e+04 4.128717042551063865e-01 2.506041027578043232e-03
6.001418082888413483e+04 4.132752455300932048e-01 2.513715497940495827e-03
6.001418086367991054e+04 4.196365430638736571e-01 2.595773482027981770e-03
6.001418089847569354e+04 4.182719729259709585e-01 2.535444776506697463e-03
6.001418093327146926e+04 4.174302784834588720e-01 2.592231887037878008e-03
6.001418096806724498e+04 4.111761942364783318e-01 2.542023551484388997e-03
6.001418100286302069e+04 4.120169731372645971e-01 2.545835456352593500e-03
6.001418103765879641e+04 4.127759627165061285e-01 2.542172438454318086e-03
6.001418107245457941e+04 4.103107236075543285e-01 2.511198461216533357e-03
6.001418110725035513e+04 4.073198878386540267e-01 2.520064413588923337e-03
6.001418114204613084e+04 4.097221455118401634e-01 2.544750139650395118e-03
6.001418117684190656e+04 4.143800629639832755e-01 2.543762546741136499e-03
6.001418121163768228e+04 4.130623423134219818e-01 2.548297541670294705e-03
6.001418124643346528e+04 4.071082619928889090e-01 2.491101791231242323e-03
6.001418128122924099e+04 4.118629292048717749e-01 2.515467219381041942e-03
6.001418131602501671e+04 4.080746393889786994e-01 2.505224034373767193e-03
6.001418135082079243e+04 4.087570750365531191e-01 2.508194699425246935e-03
6.001418138561656815e+04 4.100457765083970751e-01 2.517551718435114168e-03
6.001418142041234387e+04 4.047021336276918069e-01 2.464792454457321105e-03
6.001418145520811959e+04 4.028240584371392541e-01 2.475590453284858168e-03
6.001418149000390258e+04 4.012924563636969255e-01 2.427301311784432671e-03
6.001418152479967830e+04 4.042929946449544953e-01 2.516004681597107818e-03
6.001418155959545402e+04 4.030296501416332777e-01 2.485857117466180183e-03
6.001418159439122974e+04 4.021261146357623661e-01 2.476015304206000047e-03
6.001418162918700546e+04 4.017487860986565518e-01 2.450178593823245689e-03
6.001418166398278845e+04 4.070141980296407280e-01 2.498188570719889461e-03
6.001418169877856417e+04 4.052205697227819758e-01 2.477301526832405287e-03
6.001418173357433989e+04 4.049582052580643632e-01 2.474905858271558758e-03
6.001418176837011561e+04 4.060046662356489588e-01 2.460831070779787976e-03
6.001418180316589132e+04 4.050380739328003910e-01 2.479247473589221186e-03
6.001418183796166704e+04 4.082336187715457365e-01 2.502851031828165918e-03
6.001418187275744276e+04 4.071161477181721167e-01 2.470893427719049896e-03
6.001418190755322576e+04 4.032790606803016153e-01 2.451751764931339467e-03
6.001418194234900147e+04 4.038508508508508177e-01 2.440446647669165890e-03
6.001418197714477719e+04 4.062243011657264979e-01 2.443434185639262179e-03
6.001418201194055291e+04 4.037144290518221990e-01 2.475271853712299446e-03
6.001418204673632863e+04 4.036837742951609465e-01 2.479864486867831234e-03
6.001418208153211162e+04 4.055881755019551949e-01 2.479706094648550640e-03
6.001418211632788734e+04 4.017997250141949195e-01 2.467623908725964654e-03
6.001418215112366306e+04 4.061446788515133410e-01 2.485316002477967485e-03
6.001418218591943878e+04 4.091536063993386763e-01 2.507471802667962310e-03
6.001418222071521450e+04 4.064672996858957332e-01 2.470428221716117027e-03
6.001418225551099022e+04 4.060037406232490653e-01 2.448123525612632377e-03
6.001418229030676594e+04 4.083790879909748872e-01 2.482658284268708399e-03
6.001418232510254893e+04 4.035036056182316200e-01 2.458325076616015969e-03
6.001418235989832465e+04 4.094439539282376250e-01 2.485656187464877539e-03
6.001418239469410037e+04 4.076039260795052965e-01 2.483660987105092491e-03
6.001418242948987609e+04 4.093252257656962989e-01 2.492534895475422788e-03
6.001418246428565180e+04 4.111861535658292155e-01 2.487483085950158851e-03
6.001418249908143480e+04 4.091458549429505820e-01 2.475768761276898010e-03
6.001418253387721052e+04 4.072066262671574788e-01 2.491726675711461274e-03
6.001418256867298624e+04 4.054931016609332750e-01 2.476034666855556239e-03
6.001418260346876195e+04 4.060604032155006315e-01 2.450658216387331320e-03
6.001418263826453767e+04 4.102285800030010532e-01 2.509778856956207654e-03
6.001418267306032067e+04 4.075567079727842046e-01 2.481423072911837554e-03
6.001418270785609639e+04 4.129955925340257350e-01 2.555075427385953852e-03
6.001418274265187210e+04 4.073898147796295444e-01 2.494569116079089349e-03
6.001418277744764782e+04 4.093962766625631189e-01 2.463260391995743693e-03
6.001418281224342354e+04 4.081572048721711643e-01 2.483601970510180244e-03
6.001418284703919926e+04 4.089364996288564202e-01 2.498916695018819738e-03
6.001418288183497498e+04 4.088259260956448871e-01 2.493970324059440608e-03
6.001418291663075797e+04 4.102960627728660659e-01 2.534222840664647307e-03
6.001418295142653369e+04 4.137812869622541356e-01 2.528330105571850814e-03
6.001418298622230941e+04 4.130047100925970383e-01 2.547752553575565945e-03
6.001418302101808513e+04 4.127537367273483304e-01 2.530613303023068143e-03
6.001418305581386085e+04 4.094827415685887151e-01 2.527984032043034939e-03
6.001418309060964384e+04 4.124727166828290326e-01 2.535640190853192654e-03
6.001418312540541956e+04 4.155807763752520367e-01 2.612043914054085116e-03
6.001418316020119528e+04 4.119890656704718324e-01 2.529744719543450433e-03
6.001418319499697100e+04 4.161169652476560121e-01 2.580275018093110707e-03
6.001418322979274672e+04 4.155340039418467524e-01 2.567895964829103057e-03
6.001418326458852243e+04 4.154813297589485255e-01 2.565241517147869889e-03
6.001418329938429815e+04 4.151495098723156363e-01 2.666057738070418907e-03
6.001418333418008115e+04 4.214042640877544432e-01 2.726307007067800200e-03
6.001418336897585687e+04 4.192204781940490066e-01 2.657078278574371254e-03
6.001418340377163258e+04 4.186456277966875694e-01 2.589985765411772535e-03
6.001418343856741558e+04 4.174290378682642966e-01 2.566298548026926633e-03
6.001418347336319130e+04 4.246591613718905811e-01 2.669695051420139988e-03
6.001418350815896702e+04 4.211800123072962920e-01 2.651760316189551506e-03
6.001418354295474273e+04 4.220010938259601274e-01 2.596934522273750684e-03
6.001418357775051845e+04 4.174391154027750073e-01 2.603368402918059595e-03
6.001418361254630145e+04 4.187547591068139230e-01 2.616669312992670696e-03
6.001418364734207717e+04 4.155202739811930668e-01 2.593359685632780527e-03
6.001418368213785288e+04 4.167280375559535566e-01 2.538755668007951216e-03
6.001418371693362860e+04 4.212842209653426262e-01 2.610921779111830595e-03
6.001418375172940432e+04 4.188162940467456963e-01 2.602220768841742582e-03
6.001418378652518004e+04 4.170228751865652783e-01 2.609706387118543650e-03
6.001418382132095576e+04 4.117387922758151686e-01 2.575070367016805886e-03
6.001418385611673875e+04 4.163966807143600901e-01 2.602702353273287500e-03
6.001418389091251447e+04 4.141699602157388194e-01 2.528038761054035577e-03
6.001418392570829019e+04 4.126819437336079477e-01 2.563253752950541038e-03
6.001418396050407318e+04 4.156320191400118547e-01 2.602327778913740997e-03
6.001418399529984890e+04 4.219232262374044695e-01 2.649672505178090384e-03
6.001418403009562462e+04 4.178747512270096776e-01 2.540833524648533539e-03
6.001418406489140034e+04 4.161626487779305772e-01 2.537771411645616329e-03
6.001418409968717606e+04 4.167767496626760271e-01 2.558640340697895289e-03
6.001418413448295905e+04 4.109993936431904360e-01 2.512705076617287227e-03
6.001418416927873477e+04 4.118987367094432139e-01 2.543450261140839472e-03
6.001418420407451049e+04 4.181412307312961651e-01 2.549195825557024411e-03
6.001418423887028621e+04 4.177064394644461887e-01 2.606018245000160660e-03
6.001418427366606193e+04 4.167330452619781300e-01 2.527254782736728777e-03
6.001418430846184492e+04 4.183264404762264133e-01 2.541381349632256849e-03
6.001418434325762064e+04 4.150907308194866085e-01 2.521407729789533741e-03
6.001418437805339636e+04 4.114195822472470621e-01 2.531200932799350291e-03
6.001418441284917208e+04 4.118652343750000000e-01 2.505339383559648109e-03
6.001418444764494780e+04 4.112855005235675487e-01 2.536016982943662974e-03
6.001418448244072351e+04 4.118952716530350222e-01 2.521012159629324074e-03
6.001418451723649923e+04 4.145864687320222064e-01 2.554234591473221374e-03
6.001418455203228223e+04 4.149243447539399110e-01 2.532909207739529427e-03
6.001418458682805795e+04 4.106103887708183464e-01 2.483937296061317686e-03
6.001418462162383366e+04 4.111656074538824202e-01 2.517083838529876431e-03
6.001418465641960938e+04 4.067037678640051945e-01 2.487703734080159469e-03
6.001418469121538510e+04 4.091193092780378571e-01 2.468164266279040606e-03
6.001418472601116810e+04 4.125815232173690728e-01 2.576312871488783355e-03
6.001418476080694381e+04 4.157191984590405398e-01 2.542638242314888917e-03
6.001418479560271953e+04 4.076008726609255950e-01 2.487581633688020887e-03
6.001418483039849525e+04 4.092379807112233592e-01 2.488919199987026099e-03
6.001418486519427097e+04 4.114761855651340450e-01 2.533578961201251277e-03
6.001418489999004669e+04 4.107996232922297430e-01 2.533638909685464059e-03
6.001418493478582241e+04 4.085919690680201444e-01 2.492614613663359912e-03
6.001418496958160540e+04 4.110586038031157630e-01 2.537263771769708576e-03
6.001418500437738112e+04 4.126071815812284438e-01 2.568686228992966662e-03
6.001418503917315684e+04 4.121745062728554010e-01 2.580487239609485697e-03
6.001418507396893256e+04 4.146527993313818272e-01 2.588518602009455029e-03
6.001418510876470827e+04 4.117686305282152182e-01 2.607073340640855483e-03
6.001418514356049127e+04 4.117548516273741299e-01 2.592947225680214060e-03
6.001418517835626699e+04 4.044183275052131710e-01 2.511049446480026568e-03
6.001418521315204271e+04 4.073706401459604720e-01 2.533401298968738016e-03
6.001418524794781843e+04 4.084782909588065003e-01 2.535722417740455311e-03
6.001418528274359414e+04 4.040523675665196324e-01 2.497519834934283298e-03
6.001418531753937714e+04 4.058878684785745539e-01 2.567018999725978554e-03
6.001418535233515286e+04 4.047539993359441923e-01 2.540748317358320404e-03
6.001418538713092858e+04 4.028149894261499608e-01 2.557354307975245097e-03
6.001418542192670429e+04 4.023815263862992597e-01 2.499051343543035996e-03
6.001418545672248001e+04 4.021498312144868859e-01 2.501513520391250838e-03
6.001418549151825573e+04 4.021100311634452362e-01 2.493766160124772941e-03
6.001418552631403145e+04 4.009933999592737996e-01 2.467943268138795675e-03
6.001418556110981444e+04 4.023319787686117643e-01 2.506081497583560573e-03
6.001418559590559016e+04 4.041023737383871439e-01 2.519787151312242578e-03
6.001418563070136588e+04 4.033701514921844700e-01 2.505534208588728554e-03
6.001418566549714160e+04 4.042260220314323749e-01 2.500790746719806345e-03
6.001418570029291732e+04 4.011101831802247331e-01 2.544227539120824839e-03
6.001418573508869304e+04 3.991210031853554274e-01 2.506692185321989126e-03
6.001418576988446875e+04 4.083551987329376298e-01 2.606003672439826876e-03
6.001418580468025175e+04 4.079597541199379007e-01 2.604511534252743499e-03
6.001418583947602747e+04 4.063081117914061902e-01 2.558458350392069525e-03
6.001418587427180319e+04 3.993407559035349608e-01 2.540957850035787790e-03
6.001418590906757890e+04 4.048419771073877294e-01 2.575184609216984478e-03
6.001418594386335462e+04 3.965640024084380877e-01 2.518962861103262937e-03
6.001418597865913762e+04 3.996008643546935524e-01 2.500898007760684119e-03
6.001418601345491334e+04 4.047683160912123324e-01 2.563164242406883349e-03
6.001418604825068905e+04 4.056048557643158747e-01 2.594463064822780801e-03
6.001418608304646477e+04 4.015557939914163321e-01 2.579865915214693290e-03
6.001418611784224049e+04 4.030827378135709571e-01 2.608901897861383608e-03
6.001418615263801621e+04 4.029385385909929340e-01 2.571153744459518838e-03
6.001418618743379193e+04 3.986881733470781786e-01 2.582039346513272018e-03
6.001418622222957492e+04 3.969829269158413609e-01 2.489486482732258636e-03
6.001418625702535064e+04 4.033392152574515332e-01 2.542222061886482282e-03
6.001418629182112636e+04 3.978790346312144899e-01 2.516876332685079494e-03
6.001418632661690208e+04 3.981720025762782722e-01 2.505818814804938299e-03
6.001418636141267780e+04 4.010986328621613528e-01 2.469916081897271468e-03
6.001418639620846079e+04 3.991459301457809250e-01 2.477600908965375132e-03
6.001418643100423651e+04 3.948406388447191495e-01 2.497735297399149637e-03
6.001418646580001223e+04 3.964109719623699069e-01 2.481768905701659152e-03
6.001418650059578795e+04 3.994122901970567630e-01 2.485011291504372801e-03
6.001418653539156367e+04 3.966242306651659444e-01 2.414181407424770189e-03
6.001418657018734666e+04 3.945909460536699553e-01 2.429548712731438662e-03
6.001418660498312238e+04 4.010371066038545540e-01 2.476179094379703932e-03
6.001418663977889810e+04 3.984590892706956766e-01 2.449563987348699415e-03
6.001418667457467382e+04 3.963800358372425170e-01 2.420043320677996070e-03
6.001418670937044953e+04 3.991121012236630294e-01 2.471554028818606728e-03
6.001418674416623253e+04 3.995211257155290574e-01 2.472563793279836889e-03
6.001418677896200825e+04 4.045520877275488592e-01 2.504603446940203374e-03
6.001418681375778397e+04 4.035432913257218090e-01 2.497881294535177470e-03
6.001418684855355968e+04 4.058840650876560652e-01 2.576131899000314463e-03
6.001418688334933540e+04 4.120214608558779301e-01 2.663638649641488897e-03
6.001418691814511840e+04 4.097888413164827992e-01 2.825244078595389504e-03
6.001418695294089412e+04 4.006693746094313613e-01 2.517785949543848746e-03
6.001418698773666983e+04 4.006270906363555984e-01 2.458240240785804481e-03
6.001418702253244555e+04 4.014634342056430660e-01 2.517397444117182911e-03
6.001418705732822127e+04 4.070216147198746914e-01 2.575551778720608538e-03
6.001418709212400427e+04 4.138028137399642481e-01 2.705901152356243646e-03
6.001418712691977998e+04 4.098455949867901293e-01 2.811149270199816714e-03
6.001418716171555570e+04 4.078806423839186346e-01 2.673075966906192716e-03
6.001418719651133142e+04 4.088886121811221575e-01 2.639293257156955473e-03
6.001418723130710714e+04 4.136484787931862805e-01 2.735506113207000593e-03
6.001418726610289013e+04 4.056404037290383124e-01 2.576237360122696739e-03
6.001418730089866585e+04 4.053847305481325658e-01 2.505893261155185073e-03
6.001418733569444157e+04 4.063357502951405742e-01 2.544212656898354845e-03
6.001418737049021729e+04 4.076151673108757145e-01 2.521151479254447447e-03
6.001418740528599301e+04 4.202406799151829908e-01 2.748571582979047849e-03
6.001418744008176873e+04 4.194818453825003846e-01 2.720837114437197821e-03
6.001418747487754445e+04 4.083279263995692188e-01 2.559613281065730231e-03
6.001418750967332744e+04 4.099281791297000321e-01 2.579738426779483972e-03
6.001418754446910316e+04 4.132296601358485533e-01 2.620682884204216835e-03
6.001418757926487888e+04 4.164971683214131470e-01 2.615317361111038890e-03
6.001418761406065460e+04 4.167344244634041406e-01 2.712029860075217125e-03
6.001418764885643031e+04 4.201830881242135662e-01 2.633390002115178902e-03
6.001418768365221331e+04 4.118821288940354153e-01 2.598481534921132270e-03
6.001418771844798903e+04 4.158693044033184294e-01 2.663831305579299463e-03
6.001418775324376475e+04 4.152983860878268207e-01 2.643445390782884694e-03
6.001418778803954046e+04 4.171006008939884824e-01 2.607473897676507689e-03
6.001418782283531618e+04 4.202686276282611710e-01 2.682469146660935392e-03
6.001418785763109190e+04 4.167518531239394197e-01 2.627667565181521572e-03
6.001418789242686762e+04 4.195967420020293437e-01 2.681237067694003991e-03
6.001418792722265061e+04 4.252070943613232568e-01 2.783611931255172006e-03
6.001418796201842633e+04 4.208894707176494276e-01 2.729984770739980054e-03
6.001418799681420205e+04 4.182519425211174702e-01 2.666249071596330303e-03
6.001418803160997777e+04 4.227972439546612282e-01 2.745374034888243414e-03
6.001418806640575349e+04 4.185830935280793752e-01 2.715829826183347329e-03
6.001418810120153648e+04 4.151905469217638256e-01 2.551067782899847560e-03
6.001418813599731220e+04 4.187374140833322600e-01 2.583711175730938302e-03
6.001418817079308792e+04 4.193072851446193461e-01 2.601398255647397774e-03
6.001418820558886364e+04 4.162131445152400522e-01 2.553632729681923948e-03
6.001418824038463936e+04 4.202876625539139210e-01 2.588852079716353737e-03
6.001418827518042235e+04 4.152761526335462250e-01 2.540612726605886388e-03
6.001418830997619807e+04 4.163714448895636244e-01 2.537212202221820947e-03
6.001418834477197379e+04 4.201576404882080285e-01 2.613507599336098702e-03
6.001418837956774951e+04 4.123980477047559101e-01 2.573909755213427911e-03
6.001418841436352523e+04 4.171237096513206732e-01 2.641668349141189712e-03
6.001418844915930822e+04 4.161786300161008922e-01 2.622403280620043842e-03
6.001418848395508394e+04 4.202702203770860012e-01 2.715018099474571841e-03
6.001418851875085966e+04 4.233035625975689054e-01 2.670270728591327657e-03
6.001418855354663538e+04 4.140053155389054607e-01 2.575983225992322084e-03
6.001418858834241109e+04 4.141552007468330965e-01 2.560494976124665870e-03
6.001418862313819409e+04 4.099367017079237896e-01 2.630394159478417759e-03
6.001418865793396981e+04 4.238412983927712929e-01 2.821736617523351066e-03
6.001418869272974553e+04 4.184020082642771476e-01 2.748492768832331082e-03
6.001418872752552124e+04 4.187928132262674352e-01 2.803180572978721929e-03
6.001418876232129696e+04 4.116967635070397646e-01 2.607805704470570786e-03
6.001418879711707996e+04 4.104827522380192217e-01 2.612295259687300898e-03
6.001418883191285568e+04 4.109886715974420124e-01 2.587765925537598936e-03
6.001418886670863139e+04 4.120034813233077187e-01 2.649017186900355474e-03
6.001418890150440711e+04 4.134368634621245486e-01 2.690512249346517330e-03
6.001418893630018283e+04 4.138331261684400908e-01 2.637674442232499760e-03
6.001418897109595855e+04 4.137804733644681598e-01 2.685768879279194429e-03
6.001418900589173427e+04 4.188187350477109439e-01 2.732706538751643668e-03
6.001418904068751726e+04 4.138288282776370064e-01 2.672299429527814733e-03
6.001418907548329298e+04 4.098758881167133827e-01 2.592056782896987391e-03
6.001418911027906870e+04 4.095709918836302754e-01 2.584542431505705302e-03
6.001418914507484442e+04 4.142474484926062517e-01 2.631742902078442609e-03
6.001418917987062014e+04 4.116326400051180112e-01 2.555453180372856473e-03
6.001418921466640313e+04 4.065071899019234714e-01 2.534926048169050192e-03
6.001418924946217885e+04 4.116710811485743138e-01 2.567601447617782768e-03
6.001418928425795457e+04 4.010601011582549114e-01 2.472688416160246684e-03
6.001418931905373029e+04 4.061469089378306752e-01 2.512344915411825457e-03
6.001418935384950601e+04 4.038728425060748028e-01 2.551890636981152087e-03
6.001418938864528172e+04 4.072360885725805346e-01 2.533920128869499109e-03
6.001418942344105744e+04 4.032185711555675844e-01 2.498213603649462877e-03
6.001418945823684044e+04 4.034257243844479035e-01 2.577005915122346658e-03
6.001418949303261616e+04 4.049385579652777789e-01 2.511439119352934513e-03
6.001418952782839187e+04 4.022790832235044745e-01 2.572462055940719257e-03
6.001418956262416759e+04 4.078398354766554212e-01 2.584231599586427151e-03
6.001418959741994331e+04 4.073333346653107423e-01 2.670023376074729185e-03
6.001418963221572631e+04 4.019181668336511692e-01 2.553716817076136496e-03
6.001418966701150202e+04 4.023081939276775265e-01 2.601344061158113955e-03
6.001418970180727774e+04 4.015780068450968687e-01 2.538393636891532468e-03
6.001418973660305346e+04 4.027643627964850870e-01 2.537154517683370362e-03
6.001418977139882918e+04 4.011181395518331194e-01 2.481901719275079066e-03
6.001418980619460490e+04 4.015966406776398379e-01 2.555447489651438506e-03
6.001418984099038062e+04 3.962267728857811755e-01 2.530286220087804832e-03
6.001418987578616361e+04 4.022759922709752689e-01 2.560270168503634564e-03
6.001418991058193933e+04 4.039220249629400517e-01 2.529683772029356261e-03
6.001418994537771505e+04 4.025400868422899792e-01 2.514634261797168546e-03
6.001418998017349077e+04 4.089222180863351097e-01 2.554062224953527766e-03
6.001419001496926649e+04 4.021127430129857183e-01 2.512322366679621988e-03
6.001419004976504948e+04 4.003682321608366124e-01 2.481087141898461173e-03
6.001419008456082520e+04 3.993292802313380685e-01 2.537607637061252593e-03
6.001419011935660092e+04 3.951163443688274768e-01 2.531822676740023374e-03
6.001419015415237664e+04 4.020018908202491192e-01 2.596425427583815872e-03
6.001419018894815235e+04 3.980816116064500032e-01 2.515848291668786995e-03
6.001419022374393535e+04 3.960833235923625351e-01 2.474052422007683161e-03
6.001419025853971107e+04 3.998051650482687402e-01 2.543581535920279996e-03
6.001419029333548679e+04 4.040445970147413801e-01 2.515760172750245230e-03
6.001419032813126250e+04 3.966960148098554462e-01 2.526713235253671020e-03
6.001419036292703822e+04 4.001089967300980876e-01 2.607394903803263424e-03
6.001419039772281394e+04 4.000242574416217334e-01 2.536957805874592593e-03
6.001419043251858966e+04 4.003327943049875826e-01 2.558658897045369956e-03
6.001419046731437265e+04 4.030240169175771658e-01 2.545754066955710840e-03
6.001419050211014837e+04 4.005751661066311864e-01 2.537481240863491330e-03
6.001419053690592409e+04 4.005938564495221677e-01 2.521519890087194331e-03
6.001419057170170709e+04 4.037524982828211706e-01 2.608796681891662958e-03
6.001419060649748280e+04 3.981210042728178244e-01 2.504355942193430256e-03
6.001419064129325852e+04 4.053199772933924749e-01 2.538095106755271051e-03
6.001419067608903424e+04 3.991500470752383789e-01 2.500819502025999810e-03
6.001419071088480996e+04 3.991213544389157764e-01 2.517878182241794875e-03
6.001419074568058568e+04 4.002308650697325443e-01 2.495969411504142185e-03
6.001419078047636140e+04 4.008942179848882792e-01 2.514850154432966747e-03
6.001419081527214439e+04 3.988502900948998620e-01 2.441667778460859372e-03
6.001419085006792011e+04 4.014317751776627641e-01 2.524290794814291854e-03
6.001419088486369583e+04 3.990682917205197189e-01 2.467398667345841335e-03
6.001419091965947155e+04 3.990991923793745788e-01 2.485525245292471378e-03
6.001419095445524727e+04 4.036894011229132384e-01 2.564147112967104548e-03
6.001419098925103026e+04 4.069135116191949231e-01 2.563143689419141932e-03
6.001419102404680598e+04 4.091679780800907551e-01 2.575494133103540997e-03
6.001419105884258170e+04 4.053441099341448806e-01 2.573711330276435335e-03
6.001419109363835742e+04 4.074314434424097242e-01 2.531024650231931006e-03
6.001419112843413313e+04 4.004890775706116957e-01 2.524311851291694692e-03
6.001419116322991613e+04 4.051520739553723383e-01 2.547598454682078323e-03
6.001419119802569185e+04 4.057422223479502099e-01 2.534500194923993040e-03
6.001419123282146757e+04 4.083077933779943880e-01 2.569531811174426573e-03
6.001419126761724328e+04 4.050246139884722818e-01 2.505889914654349081e-03
6.001419130241301900e+04 4.082887278091919536e-01 2.526749119516164335e-03
6.001419133720880200e+04 4.093171483879176620e-01 2.574061697449330811e-03
6.001419137200457772e+04 4.094613448514691778e-01 2.618869375350636654e-03
6.001419140680035343e+04 4.104093547261735697e-01 2.518516182529457418e-03
6.001419144159612915e+04 4.137042145563077367e-01 2.605395133259357475e-03
6.001419147639190487e+04 4.127325148903911445e-01 2.519267177458750333e-03
6.001419151118768787e+04 4.173059845394441747e-01 2.552274434942788592e-03
6.001419154598346358e+04 4.094247077418189940e-01 2.503265513027765846e-03
6.001419158077923930e+04 4.105640395763901496e-01 2.510567196252481287e-03
6.001419161557501502e+04 4.128079067410035385e-01 2.503941931261553094e-03
6.001419165037079074e+04 4.134778750990753537e-01 2.554291517458208427e-03
6.001419168516657373e+04 4.118463537364181470e-01 2.474634717921461290e-03
6.001419171996234945e+04 4.105524504113610695e-01 2.486319282013019563e-03
6.001419175475812517e+04 4.170238464360045416e-01 2.499647242949992829e-03
6.001419178955390089e+04 4.235681846224879088e-01 2.592598275488953042e-03
6.001419182434967661e+04 4.190710960284108610e-01 2.567696217102295297e-03
6.001419185914545233e+04 4.141097852219586262e-01 2.491045290123265581e-03
6.001419189394122805e+04 4.136694504939431027e-01 2.514484163311905222e-03
6.001419192873701104e+04 4.142442504096067180e-01 2.511295883764498842e-03
6.001419196353278676e+04 4.244809804917311635e-01 2.570071201382511088e-03
6.001419199832856248e+04 4.195888681733071501e-01 2.501980649533919274e-03
6.001419203312433820e+04 4.179579923738260816e-01 2.496143770217364860e-03
6.001419206792011391e+04 4.111451209063358148e-01 2.497671286630598082e-03
6.001419210271588963e+04 4.157902905233224478e-01 2.510926825971949820e-03
6.001419213751166535e+04 4.098397146025551385e-01 2.500748621634534766e-03
6.001419217230744835e+04 4.137368722819511069e-01 2.521768000870405931e-03
6.001419220710322406e+04 4.148485246431565798e-01 2.503370241999919657e-03
6.001419224189899978e+04 4.136137854785212342e-01 2.485673147170925495e-03
6.001419227669477550e+04 4.201415161349148497e-01 2.580599392837284664e-03
6.001419231149055122e+04 4.134992381612069279e-01 2.481024671375415842e-03
6.001419234628633421e+04 4.132226499823452581e-01 2.514597233141735010e-03
6.001419238108210993e+04 4.236321286347584647e-01 2.593786553057634246e-03
6.001419241587788565e+04 4.160903251032850303e-01 2.532328621583937022e-03
6.001419245067366137e+04 4.173196099262728720e-01 2.535368256555001285e-03
6.001419248546943709e+04 4.160884535494316361e-01 2.489676780788076683e-03
6.001419252026522008e+04 4.133001789733845577e-01 2.480495209748572773e-03
6.001419255506099580e+04 4.167704083394089265e-01 2.524953057764650188e-03
6.001419258985677152e+04 4.155017641914373616e-01 2.495860381332073476e-03
6.001419262465254724e+04 4.131286205566690461e-01 2.482999689860581477e-03
6.001419265944832296e+04 4.164641530922419954e-01 2.502648668095608462e-03
6.001419269424410595e+04 4.191692423671315448e-01 2.551946608925803692e-03
6.001419272903988167e+04 4.234171964330677995e-01 2.567457847344977589e-03
6.001419276383565739e+04 4.188249408984648925e-01 2.542399508309938286e-03
6.001419279863143311e+04 4.211012818051521611e-01 2.537473632827574790e-03
6.001419283342720883e+04 4.242989835350403638e-01 2.553172611061192351e-03
6.001419286822299182e+04 4.226030764908337289e-01 2.583102794230764804e-03
6.001419290301876754e+04 4.194052073800916269e-01 2.590216186653957267e-03
6.001419293781454326e+04 4.204718885015736318e-01 2.544387118451310777e-03
6.001419297261031898e+04 4.146701006303261661e-01 2.502944587860974311e-03
6.001419300740609469e+04 4.200932670705970207e-01 2.572315681114815088e-03
6.001419304220187041e+04 4.182604201403826161e-01 2.487110192753088939e-03
6.001419307699764613e+04 4.187164066885776248e-01 2.531729892308664381e-03
6.001419311179342913e+04 4.157881348178133485e-01 2.507453373526573586e-03
6.001419314658920484e+04 4.132023445081739466e-01 2.461574602544091672e-03
6.001419318138498056e+04 4.178654087241633897e-01 2.518195474607852133e-03
6.001419321618075628e+04 4.157900694539897746e-01 2.487597014155084468e-03
6.001419325097653200e+04 4.204164686551054575e-01 2.511076153397331836e-03
6.001419328577231499e+04 4.155395164709447808e-01 2.484971740939511016e-03
6.001419332056809071e+04 4.113068007160551876e-01 2.509852034283121397e-03
6.001419335536386643e+04 4.155770536594829423e-01 2.503889984067697149e-03
6.001419339015964215e+04 4.136196841291967519e-01 2.514371036109151747e-03
6.001419342495541787e+04 4.131090662241665434e-01 2.495379567771583047e-03
6.001419345975119359e+04 4.116062451387703658e-01 2.518764864872831064e-03
6.001419349454696930e+04 4.107394790440775934e-01 2.469240444210504901e-03
6.001419352934275230e+04 4.136155159918710189e-01 2.501961651332891730e-03
6.001419356413852802e+04 4.132768758200699444e-01 2.494080745835986369e-03
6.001419359893430374e+04 4.126946083865104531e-01 2.526553236801921346e-03
6.001419363373007945e+04 4.117879734951847559e-01 2.493564525674325447e-03
6.001419366852585517e+04 4.089225386100386328e-01 2.479199161841467818e-03
6.001419370332163817e+04 4.147991928113006765e-01 2.498745025431685102e-03
6.001419373811741389e+04 4.029708720202069827e-01 2.450688458379087203e-03
6.001419377291318960e+04 4.072493288033464665e-01 2.428694570639420604e-03
6.001419380770896532e+04 4.064665499795713233e-01 2.446007550855879616e-03
6.001419384250474104e+04 4.141845058325907547e-01 2.510798549976483041e-03
6.001419387730051676e+04 4.042050371685343424e-01 2.487870478247135569e-03
6.001419391209629248e+04 4.055285092199126251e-01 2.471816637466704367e-03
6.001419394689207547e+04 4.006106778823846915e-01 2.469758768326525515e-03
6.001419398168785119e+04 4.004015899684464919e-01 2.431336313616832678e-03
6.001419401648362691e+04 3.991579781420215300e-01 2.439495313938607173e-03
6.001419405127940263e+04 4.052452234521932151e-01 2.464551348253691231e-03
6.001419408607517835e+04 4.040741879249052371e-01 2.447485500547261304e-03
6.001419412087096134e+04 3.991431168044315414e-01 2.432289109298008817e-03
6.001419415566673706e+04 3.998011134829573821e-01 2.446475780591497295e-03
6.001419419046251278e+04 4.065926316224273140e-01 2.455576417437195166e-03
6.001419422525828850e+04 4.034952552867501208e-01 2.441322922210344658e-03
6.001419426005406422e+04 4.077886324076611668e-01 2.495493636705530417e-03
6.001419429484984721e+04 4.106902826002745144e-01 2.516436009952141908e-03
6.001419432964562293e+04 4.019368857612424240e-01 2.460754148829717540e-03
6.001419436444139865e+04 4.071168371776044959e-01 2.478978030241843055e-03
6.001419439923717437e+04 4.031971094071137851e-01 2.465484334449916538e-03
6.001419443403295008e+04 4.071622419354513633e-01 2.493231592596894999e-03
6.001419446882872580e+04 4.033373595477106055e-01 2.457116307098310831e-03
6.001419450362450152e+04 4.038086167573122220e-01 2.467550685218419110e-03
6.001419453842028452e+04 4.065141540221919869e-01 2.525003399544952735e-03
6.001419457321606023e+04 4.047595854995124087e-01 2.517799274666599179e-03
6.001419460801183595e+04 4.058033759105757476e-01 2.529369298175770161e-03
6.001419464280761167e+04 4.094468741646600796e-01 2.523471190884672439e-03
6.001419467760338739e+04 4.056243878993611163e-01 2.572076020452988658e-03
6.001419471239917038e+04 4.074624471475570830e-01 2.525381364343041134e-03
6.001419474719494610e+04 4.017390154059059526e-01 2.493821201017886596e-03
6.001419478199072182e+04 4.120086954853549588e-01 2.548429482245282828e-03
6.001419481678649754e+04 4.063819944790971195e-01 2.521962413572057232e-03
6.001419485158227326e+04 4.048805395185181566e-01 2.498692610544248679e-03
6.001419488637804898e+04 4.083252620740437377e-01 2.524809037957212714e-03
6.001419492117382470e+04 4.043779872046506796e-01 2.554252931813487393e-03
6.001419495596960769e+04 4.085122717881518595e-01 2.526632546493864494e-03
6.001419499076538341e+04 4.036796013160441343e-01 2.483206369297124086e-03
6.001419502556115913e+04 4.009684868803694568e-01 2.451147887720322473e-03
6.001419506035693485e+04 4.038335397562502482e-01 2.489860044507214744e-03
6.001419509515271056e+04 4.070400197438558410e-01 2.560915272599426518e-03
6.001419512994849356e+04 4.051107328828978393e-01 2.487131166167360751e-03
6.001419516474426928e+04 4.120634681094264562e-01 2.540554094383716110e-03
6.001419519954004500e+04 4.166393714415114191e-01 2.534899089055320590e-03
6.001419523433582071e+04 4.126461623153537817e-01 2.523324614296974366e-03
6.001419526913159643e+04 4.173296943516981994e-01 2.629530654233508662e-03
6.001419530392737943e+04 4.168908106465641916e-01 2.579571304985968025e-03
6.001419533872315515e+04 4.130949686957833822e-01 2.527405905722810917e-03
6.001419537351893086e+04 4.155524221976029664e-01 2.558581165481035001e-03
6.001419540831470658e+04 4.109976021428178861e-01 2.464417307193539266e-03
6.001419544311048230e+04 4.115061346729784186e-01 2.500000409052897943e-03
6.001419547790626530e+04 4.124500460802513202e-01 2.526573353338689310e-03
6.001419551270204101e+04 4.197843013510308974e-01 2.591967244307736510e-03
6.001419554749781673e+04 4.173827222541970361e-01 2.600046610613362345e-03
6.001419558229359245e+04 4.190140774045453265e-01 2.544735585388356071e-03
6.001419561708936817e+04 4.159604670198425169e-01 2.531679175756848532e-03
6.001419565188515116e+04 4.138278695418237674e-01 2.498791399225028242e-03
6.001419568668092688e+04 4.176000803152372653e-01 2.531832343386743872e-03
6.001419572147670260e+04 4.155243325966683776e-01 2.502666606361194507e-03
6.001419575627247832e+04 4.141497499604988586e-01 2.518056834927998987e-03
6.001419579106825404e+04 4.173818824669955352e-01 2.514079598635649958e-03
6.001419582586403703e+04 4.172213625043564855e-01 2.531020507339577612e-03
6.001419586065981275e+04 4.145012666628896669e-01 2.508086843742987453e-03
6.001419589545558847e+04 4.166004430958917815e-01 2.516324957296722700e-03
6.001419593025136419e+04 4.100641190151175786e-01 2.485208590886447879e-03
6.001419596504713991e+04 4.213759680999917823e-01 2.552143984724406824e-03
6.001419599984292290e+04 4.131667178287094511e-01 2.506978018291299883e-03
6.001419603463869862e+04 4.163237852490188629e-01 2.603986196578100994e-03
6.001419606943447434e+04 4.130996315515461093e-01 2.562393539914561025e-03
6.001419610423025006e+04 4.192907510634513724e-01 2.569881468909131130e-03
6.001419613902602578e+04 4.181915875059560861e-01 2.525521073486310109e-03
6.001419617382180149e+04 4.224064821394456493e-01 2.623143972199681092e-03
6.001419620861757721e+04 4.184238143289606970e-01 2.550423203140597672e-03
6.001419624341336021e+04 4.175601487025116243e-01 2.543678863303065491e-03
6.001419627820913593e+04 4.176064534458056587e-01 2.569181984204199284e-03
6.001419631300491164e+04 4.212680256521708633e-01 2.579029579425858466e-03
6.001419634780068736e+04 4.143879774131875027e-01 2.538396102157651751e-03
6.001419638259646308e+04 4.154307338250013415e-01 2.550746156980811166e-03
6.001419641739224608e+04 4.137547728973669514e-01 2.532663683670216027e-03
6.001419645218802179e+04 4.155355560623828493e-01 2.532681531807605933e-03
6.001419648698379751e+04 4.144838353220263172e-01 2.505164873558820594e-03
6.001419652177957323e+04 4.199294355849128579e-01 2.584985338181661641e-03
6.001419655657534895e+04 4.170945015058379335e-01 2.532475091829374577e-03
6.001419659137112467e+04 4.155174262951593644e-01 2.523857332360189727e-03
6.001419662616690039e+04 4.189132891729300257e-01 2.563601010031444846e-03
6.001419666096268338e+04 4.134119493494636810e-01 2.520100669896265574e-03
6.001419669575845910e+04 4.186425570103594618e-01 2.557752603936883952e-03
6.001419673055423482e+04 4.137263718571855819e-01 2.504876544915036335e-03
6.001419676535001054e+04 4.140984503134502170e-01 2.509887492700357652e-03
6.001419680014578626e+04 4.162479661076716186e-01 2.520817932596747506e-03
6.001419683494156197e+04 4.137762259594322534e-01 2.524091996260201948e-03
6.001419686973733769e+04 4.207855566200498498e-01 2.543758008673609704e-03
6.001419690453312069e+04 4.158717847217896502e-01 2.494927880945794693e-03
6.001419693932889641e+04 4.125435184109420006e-01 2.524373700541261180e-03
6.001419697412467212e+04 4.137650887900382601e-01 2.508687092445793104e-03
6.001419700892044784e+04 4.141174851471322027e-01 2.495399488059122772e-03
6.001419704371622356e+04 4.122335869707342559e-01 2.494565796848449007e-03
6.001419707851200656e+04 4.130693009149321027e-01 2.528854134854446271e-03
6.001419711330778227e+04 4.181411598022931053e-01 2.546721467822480028e-03
6.001419714810355799e+04 4.179152584329832165e-01 2.595454649546488288e-03
6.001419718289933371e+04 4.156887017401450501e-01 2.526252864890751130e-03
6.001419721769510943e+04 4.146152570126509507e-01 2.587767026183669314e-03
6.001419725249089242e+04 4.165324500820464793e-01 2.617626688304095211e-03
6.001419728728666814e+04 4.112997581178048923e-01 2.519592305492041138e-03
6.001419732208244386e+04 4.111220284203080944e-01 2.507571235310990850e-03
6.001419735687821958e+04 4.129212971673778543e-01 2.519443790569940358e-03
6.001419739167399530e+04 4.135646697292074681e-01 2.523387004402916165e-03
6.001419742646977829e+04 4.123465043205818414e-01 2.553456129751510706e-03
6.001419746126555401e+04 4.189797190430653018e-01 2.574912255531740246e-03
6.001419749606132973e+04 4.125432775533756646e-01 2.546283694787788814e-03
6.001419753085710545e+04 4.113935717062107700e-01 2.508199512703375867e-03
6.001419756565288117e+04 4.135027565909050185e-01 2.519772125947407002e-03
6.001419760044866416e+04 4.121642529231237528e-01 2.539427162715551887e-03
6.001419763524443988e+04 4.125465007467200018e-01 2.532860897537610265e-03
6.001419767004021560e+04 4.085418929197528470e-01 2.481076817529287784e-03
6.001419770483599132e+04 4.096102700335064739e-01 2.497656302844482139e-03
6.001419773963176704e+04 4.076659428275101749e-01 2.503551645783290251e-03
6.001419777442755003e+04 4.081105531724572577e-01 2.494617187259835864e-03
6.001419780922332575e+04 4.102772940225433707e-01 2.504464328900336302e-03
6.001419784401910147e+04 4.125648462900875502e-01 2.535920886094798765e-03
6.001419787881487719e+04 4.124540637118551123e-01 2.557115819117406711e-03
6.001419791361065290e+04 4.136246791811211687e-01 2.568491532969782460e-03
6.001419794840642862e+04 4.056841479416106733e-01 2.519062715675046867e-03
6.001419798320220434e+04 4.100937035639493633e-01 2.560356675151262331e-03
6.001419801799798734e+04 4.100646673234389916e-01 2.592321058749005955e-03
6.001419805279376305e+04 4.086933669822617188e-01 2.523019390878147167e-03
6.001419808758953877e+04 4.095420207791100053e-01 2.579527986993009319e-03
6.001419812238531449e+04 4.093790388344510922e-01 2.556737583467841215e-03
6.001419815718109021e+04 4.151197275644435414e-01 2.565959782583550081e-03
6.001419819197687320e+04 4.054639526483433398e-01 2.481432826065196710e-03
6.001419822677264892e+04 4.079610706984069246e-01 2.508181910330290702e-03
6.001419826156842464e+04 4.101116737339220997e-01 2.571717635321693098e-03
6.001419829636420036e+04 4.103012385849252874e-01 2.592766900611935110e-03
6.001419833115997608e+04 4.090200587450581460e-01 2.532324093958630666e-03
6.001419836595575180e+04 4.107759061106766585e-01 2.546540236001573667e-03
6.001419840075152752e+04 4.074482020136792060e-01 2.480086861215168026e-03
6.001419843554731051e+04 4.113639868198935567e-01 2.563347331772364030e-03
6.001419847034308623e+04 4.131227412877523375e-01 2.546357742440486654e-03
6.001419850513886195e+04 4.120217849179623748e-01 2.584883914815401442e-03
6.001419853993463767e+04 4.141338124891116301e-01 2.594003807012370232e-03
6.001419857473041338e+04 4.141545225685210885e-01 2.590189315622650965e-03
6.001419860952618910e+04 4.067118307662707100e-01 2.490682596289239045e-03
6.001419864432196482e+04 4.093939669363064193e-01 2.555359477274744134e-03
6.001419867911774782e+04 4.139135229050574516e-01 2.559091968018268291e-03
6.001419871391352353e+04 4.135476676818702901e-01 2.568215350740773659e-03
6.001419874870929925e+04 4.125052919071279245e-01 2.580373500471664500e-03
6.001419878350507497e+04 4.141306632895039863e-01 2.590546304144187260e-03
6.001419881830085069e+04 4.137286362615506530e-01 2.562295955221200339e-03
6.001419885309663368e+04 4.107348840221310970e-01 2.571391423169427145e-03
6.001419888789240940e+04 4.140866163391301868e-01 2.584621574019908916e-03
6.001419892268818512e+04 4.146660423965514708e-01 2.570493530183453213e-03
6.001419895748396084e+04 4.146242224043978908e-01 2.556571427888575370e-03
6.001419899227973656e+04 4.139361336196765162e-01 2.552266224472154923e-03
6.001419902707551955e+04 4.146673224028390448e-01 2.583470248860241479e-03
6.001419906187129527e+04 4.119382745246908395e-01 2.572604260591850218e-03
6.001419909666707099e+04 4.127456513930936044e-01 2.673515672080714004e-03
6.001419913146284671e+04 4.154854424541327140e-01 2.637320743570695323e-03
6.001419916625862243e+04 4.171250464004024328e-01 2.586786765076073448e-03
6.001419920105440542e+04 4.200254957047045434e-01 2.673173928395008482e-03
6.001419923585018114e+04 4.162976947152942642e-01 2.595109580277243314e-03
6.001419927064595686e+04 4.160480874184760425e-01 2.607265518374950707e-03
6.001419930544173258e+04 4.177705530384256405e-01 2.561138013289414837e-03
6.001419934023750830e+04 4.123290482028688086e-01 2.516427644779933338e-03
6.001419937503328401e+04 4.180023510343841564e-01 2.622480739487618225e-03
6.001419940982905973e+04 4.183747963151186466e-01 2.559864967901324430e-03
6.001419944462484273e+04 4.218816173430865457e-01 2.612550887471238800e-03
6.001419947942061845e+04 4.161576947150097960e-01 2.551008273559720457e-03
6.001419951421639416e+04 4.122991083990578121e-01 2.520883722262705611e-03
6.001419954901216988e+04 4.191781481065648407e-01 2.588980327643450839e-03
6.001419958380794560e+04 4.178290056690581733e-01 2.549713279666243181e-03
6.001419961860372860e+04 4.158490337371421597e-01 2.525809165099946688e-03
6.001419965339950431e+04 4.162016924892649739e-01 2.544033123167129505e-03
6.001419968819528003e+04 4.163721216140798820e-01 2.515517317816525367e-03
6.001419972299105575e+04 4.185859973623004548e-01 2.497375149635572191e-03
6.001419975778683147e+04 4.151793846315763314e-01 2.484019060710866093e-03
6.001419979258261446e+04 4.136139895325227633e-01 2.512815422643993862e-03
6.001419982737839018e+04 4.117144650696755170e-01 2.495618164603708496e-03
6.001419986217416590e+04 4.166486692817285564e-01 2.511713072635767246e-03
6.001419989696994162e+04 4.145155427209052945e-01 2.477214880747671995e-03
6.001419993176571734e+04 4.176877694001061569e-01 2.497441366134927048e-03
6.001419996656150033e+04 4.096686435771365598e-01 2.468103925729087707e-03
6.001420000135727605e+04 4.116859515070682707e-01 2.473432553503479830e-03
6.001420003615305177e+04 4.097155166759997580e-01 2.470224535262710922e-03
6.001420007094882749e+04 4.121232400971400756e-01 2.461098152178160803e-03
6.001420010574460321e+04 4.130470263480957582e-01 2.486234994926510462e-03
6.001420014054038620e+04 4.149186547748391352e-01 2.470728166063684665e-03
6.001420017533616192e+04 4.133025245388228797e-01 2.485821210092162455e-03
6.001420021013193764e+04 4.142045536622663282e-01 2.460914794030613639e-03
6.001420024492771336e+04 4.132385784349740798e-01 2.510083810760669731e-03
6.001420027972348907e+04 4.145021479255440733e-01 2.501139912110238346e-03
6.001420031451926479e+04 4.139103570473050553e-01 2.480517527333568964e-03
6.001420034931504051e+04 4.159772972906711219e-01 2.490556342315615197e-03
6.001420038411082351e+04 4.110760002792677170e-01 2.465631160546007290e-03
6.001420041890659923e+04 4.133596642904915353e-01 2.470733706747830528e-03
6.001420045370237494e+04 4.103250372495998999e-01 2.440612608442774018e-03
6.001420048849815066e+04 4.205118586986215101e-01 2.509165288175982476e-03
6.001420052329392638e+04 4.110011230174093755e-01 2.461752670183781945e-03
6.001420055808970938e+04 4.096923076923077445e-01 2.457820123919352093e-03
6.001420059288548509e+04 4.139002303366776103e-01 2.476981238641319874e-03
6.001420062768126081e+04 4.120745226029074448e-01 2.469078421050736362e-03
6.001420066247703653e+04 4.092121956622429835e-01 2.486060052564903824e-03
6.001420069727281225e+04 4.075240724489908595e-01 2.505630239758693811e-03
6.001420073206859524e+04 4.147687754197636467e-01 2.524994457753736848e-03
6.001420076686437096e+04 4.101356695260692242e-01 2.517540805968263885e-03
6.001420080166014668e+04 4.113237476593062936e-01 2.509862528270943340e-03
6.001420083645592240e+04 4.139982418512655471e-01 2.510247119166281182e-03
6.001420087125169812e+04 4.077924787454144107e-01 2.452899930590993725e-03
6.001420090604747384e+04 4.099117033036989710e-01 2.490192833056177439e-03
6.001420094084324955e+04 4.075122334320063211e-01 2.506129604040112369e-03
6.001420097563903255e+04 4.103187915186059520e-01 2.508876765687640623e-03
6.001420101043480827e+04 4.092663699832937430e-01 2.514911321207906076e-03
6.001420104523058399e+04 4.042809338703396427e-01 2.447666600106708067e-03
6.001420108002635970e+04 4.038335454510394440e-01 2.446719888221646818e-03
6.001420111482213542e+04 4.041365033906015869e-01 2.470517728912401123e-03
6.001420114961791114e+04 4.080849395741473762e-01 2.510298260478163561e-03
6.001420118441368686e+04 4.073458665333605788e-01 2.475057205909695669e-03
6.001420121920946985e+04 4.056602250039869628e-01 2.470729275261625627e-03
6.001420125400524557e+04 4.059580901171474521e-01 2.474676255469790160e-03
6.001420128880102129e+04 4.033205987311058172e-01 2.461040761665063328e-03
6.001420132359679701e+04 4.068835511583648867e-01 2.501990291282766080e-03
6.001420135839257273e+04 4.035469832089025322e-01 2.450224273310147062e-03
6.001420139318835572e+04 4.043427283942680472e-01 2.436125544297771707e-03
6.001420142798413144e+04 4.063454444138787092e-01 2.450063560721584769e-03
6.001420146277990716e+04 4.101254617915491285e-01 2.473062385270590868e-03
6.001420149757568288e+04 4.087996044939075091e-01 2.477988293068031193e-03
6.001420153237145860e+04 4.068446181038590792e-01 2.474592197522186825e-03
6.001420156716724159e+04 4.046527124884995996e-01 2.508518533420320013e-03
6.001420160196301731e+04 4.029601864336382344e-01 2.450830340989697178e-03
6.001420163675879303e+04 4.051791116243121937e-01 2.477428643321756378e-03
6.001420167155456875e+04 4.027966524548798888e-01 2.444630141816579467e-03
6.001420170635034447e+04 4.005216259511413801e-01 2.516655163066539459e-03
6.001420174114612746e+04 4.032269721205162805e-01 2.456524664198992541e-03
6.001420177594190318e+04 4.024218653100479770e-01 2.472543480972744061e-03
6.001420181073767890e+04 3.988831364664488510e-01 2.451474745973267460e-03
6.001420184553345462e+04 4.000917249143495780e-01 2.470882381040786363e-03
6.001420188032923033e+04 4.044870746236499670e-01 2.487904550878015496e-03
6.001420191512501333e+04 4.027297626759019367e-01 2.454701693794012363e-03
6.001420194992078905e+04 4.021492953821778071e-01 2.448856523329048188e-03
6.001420198471656477e+04 4.001177753277977978e-01 2.448511204971734034e-03
6.001420201951234048e+04 3.957379998833225887e-01 2.448452503083550780e-03
6.001420205430811620e+04 4.026023170220205949e-01 2.451844705595735818e-03
6.001420208910389920e+04 3.972990881073574787e-01 2.442321844183816069e-03
6.001420212389967492e+04 4.002726894512021460e-01 2.448978606351130422e-03
6.001420215869545063e+04 4.027173052465111147e-01 2.486496927243072620e-03
6.001420219349122635e+04 3.975630862817087774e-01 2.409881828739423443e-03
6.001420222828700207e+04 4.029014244503844600e-01 2.490576635591761935e-03
6.001420226308277779e+04 4.046075165105894045e-01 2.520159029825665056e-03
6.001420229787855351e+04 4.019892661956845359e-01 2.500962953256691268e-03
6.001420233267433650e+04 4.023572122513677796e-01 2.515671549103398741e-03
6.001420236747011222e+04 4.003007294069959587e-01 2.473820215493529977e-03
6.001420240226588794e+04 4.045720139973717489e-01 2.541143523405144360e-03
6.001420243706166366e+04 4.013399246421744948e-01 2.493247253853183350e-03
6.001420247185743938e+04 4.082981269883486641e-01 2.624683886098809829e-03
6.001420250665322237e+04 4.109304789087781518e-01 2.560805750962441736e-03
6.001420254144899809e+04 4.078278147735499015e-01 2.521830950454501639e-03
6.001420257624477381e+04 4.027442281667498181e-01 2.495998178752016367e-03
6.001420261104054953e+04 3.998529299896036449e-01 2.515662241468250016e-03
6.001420264583632525e+04 3.987910849442962702e-01 2.464649319618075676e-03
6.001420268063210096e+04 4.060079596516842915e-01 2.524597998760632310e-03
6.001420271542787668e+04 4.052053422439148567e-01 2.471572879878577988e-03
6.001420275022365968e+04 4.039995636691348091e-01 2.477797579376576562e-03
6.001420278501943540e+04 4.002398074291979024e-01 2.490127835464300138e-03
6.001420281981521111e+04 3.988121322783526046e-01 2.462711783853811526e-03
6.001420285461098683e+04 4.017251832943561918e-01 2.474431038084538154e-03
6.001420288940676255e+04 4.036161639047126104e-01 2.487251475937882206e-03
6.001420292420254555e+04 4.044759153176605837e-01 2.487244915212320859e-03
6.001420295899832126e+04 3.990909044269670969e-01 2.437108969689561182e-03
6.001420299379409698e+04 4.016432612415409276e-01 2.442370055820664628e-03
6.001420302858987270e+04 4.043162014661214609e-01 2.490566250393797323e-03
6.001420306338564842e+04 4.048981097986393274e-01 2.518869789499182579e-03
6.001420309818142414e+04 4.015989348552779226e-01 2.455244895834865580e-03
6.001420313297719986e+04 4.005541418369014672e-01 2.462127092271130992e-03
6.001420316777298285e+04 4.067510280844323645e-01 2.463316748630265101e-03
6.001420320256875857e+04 4.067353276079540003e-01 2.457194982279498844e-03
6.001420323736453429e+04 4.060929565406160568e-01 2.454845880576196800e-03
6.001420327216031001e+04 4.073106441024247903e-01 2.476907909380635445e-03
6.001420330695608573e+04 4.088008778729701476e-01 2.468813265122565652e-03
6.001420334175186872e+04 4.057079420879781684e-01 2.445611199797951500e-03
6.001420337654764444e+04 4.086418517069007050e-01 2.485099168458744512e-03
6.001420341134342016e+04 4.062305042725490312e-01 2.476450195382796579e-03
6.001420344613919588e+04 4.047825639216494076e-01 2.435936782409378262e-03
6.001420348093497159e+04 4.056044670953479758e-01 2.445989989215961724e-03
6.001420351573075459e+04 4.066418326102841374e-01 2.479322316324671701e-03
6.001420355052653031e+04 4.095014217231078835e-01 2.485625308992616203e-03
6.001420358532230603e+04 4.076621274803701733e-01 2.488742726767580529e-03
6.001420362011808174e+04 4.079065433462176204e-01 2.465199520035668557e-03
6.001420365491385746e+04 4.075090031572716209e-01 2.472212702924205929e-03
6.001420368970964046e+04 4.105303334794586090e-01 2.511085809366953806e-03
6.001420372450541618e+04 4.127453270908851279e-01 2.522845967810778255e-03
6.001420375930119189e+04 4.137376463406058358e-01 2.547359992143737734e-03
6.001420379409696761e+04 4.108978724784329017e-01 2.493160256119631487e-03
6.001420382889274333e+04 4.072270147848436328e-01 2.463177988684040875e-03
6.001420386368851905e+04 4.146130906468087352e-01 2.504654887830598357e-03
6.001420389848429477e+04 4.110656372319294038e-01 2.495554733192614782e-03
6.001420393328007776e+04 4.083034309743884815e-01 2.486092467881887390e-03
6.001420396807585348e+04 4.204790519248094993e-01 2.579340329462329658e-03
6.001420400287162920e+04 4.215775555327183066e-01 2.595519172350326410e-03
6.001420403766740492e+04 4.198621176293041990e-01 2.588127342738400991e-03
6.001420407246318064e+04 4.196150063808249397e-01 2.559258435027566940e-03
6.001420410725896363e+04 4.163756965468378701e-01 2.535109069338774973e-03
6.001420414205473935e+04 4.140791702246635064e-01 2.527935228696911920e-03
6.001420417685051507e+04 4.135894935749753754e-01 2.522289843069117597e-03
6.001420421164629079e+04 4.138815332998468377e-01 2.531517356815684260e-03
6.001420424644206651e+04 4.181158078321797755e-01 2.585080442330753205e-03
6.001420428123784950e+04 4.183632279928298225e-01 2.527989705502089925e-03
6.001420431603362522e+04 4.103051482774283665e-01 2.494658060440490144e-03
6.001420435082940094e+04 4.112958796943718132e-01 2.551488518178881074e-03
6.001420438562517666e+04 4.088887807183269052e-01 2.515136729844560937e-03
6.001420442042095237e+04 4.144842789280453466e-01 2.562904542551656777e-03
6.001420445521673537e+04 4.100548231634240648e-01 2.494187860111021175e-03
6.001420449001251109e+04 4.089606510365580982e-01 2.496589909000590524e-03
6.001420452480828681e+04 4.158491727556161699e-01 2.561809301529808895e-03
6.001420455960406252e+04 4.171590988696723956e-01 2.565260061939687516e-03
6.001420459439983824e+04 4.178601333987815303e-01 2.595361097555585160e-03
6.001420462919562124e+04 4.115059287685187139e-01 2.563329078039351065e-03
6.001420466399139696e+04 4.149647434805632251e-01 2.596721886274308902e-03
6.001420469878717267e+04 4.148415854743234821e-01 2.564998752122801731e-03
6.001420473358294839e+04 4.138335919415969122e-01 2.568430058385578509e-03
6.001420476837872411e+04 4.140963948431589658e-01 2.550813052543693220e-03
6.001420480317450711e+04 4.112352403537374856e-01 2.537568561142024802e-03
6.001420483797028282e+04 4.144631310032030891e-01 2.603381842475725998e-03
6.001420487276605854e+04 4.109692546577395911e-01 2.601230145630068716e-03
6.001420490756183426e+04 4.101413128706624112e-01 2.542767795395914961e-03
6.001420494235760998e+04 4.108382061492585335e-01 2.606218343234755278e-03
6.001420497715338570e+04 4.060815819474762889e-01 2.559542541932543266e-03
6.001420501194916142e+04 4.156720211000195508e-01 2.642104684971717087e-03
6.001420504674494441e+04 4.148262473724799171e-01 2.561802429980924740e-03
6.001420508154072013e+04 4.094281591932510955e-01 2.572385194252018933e-03
6.001420511633649585e+04 4.126784533834803037e-01 2.587965573342366436e-03
6.001420515113227157e+04 4.059013989608655226e-01 2.536130126095232067e-03
6.001420518592804729e+04 4.087002567328860136e-01 2.556414468454348138e-03
6.001420522072383028e+04 4.150019530303920567e-01 2.582890401288090009e-03
6.001420525551960600e+04 4.112964514883373224e-01 2.559995221462841794e-03
6.001420529031538172e+04 4.093099945379459759e-01 2.530031161533133083e-03
6.001420532511115744e+04 4.060888091500336472e-01 2.485564178214299223e-03
6.001420535990693315e+04 4.063419585526510946e-01 2.534386417297162988e-03
6.001420539470271615e+04 4.022155048626068763e-01 2.509097214925135912e-03
6.001420542949849187e+04 4.052403567469720080e-01 2.517278285807581992e-03
6.001420546429426759e+04 3.995966768125852053e-01 2.466544230753753546e-03
6.001420549909004330e+04 4.021714959927948363e-01 2.514051246778910027e-03
6.001420553388581902e+04 3.996687325472842445e-01 2.466527246502537608e-03
6.001420556868159474e+04 4.023438742681806346e-01 2.440325543478234337e-03
6.001420560347737046e+04 4.011562956722442008e-01 2.461491268546286016e-03
6.001420563827315345e+04 3.998816717562191370e-01 2.456123870449142179e-03
6.001420567306892917e+04 3.988013260368803992e-01 2.533175564078015123e-03
6.001420570786470489e+04 4.015711753919491978e-01 2.492186348802410967e-03
6.001420574266048061e+04 3.999109329770652588e-01 2.476508009838763145e-03
6.001420577745625633e+04 4.017605788405829714e-01 2.499260145040788951e-03
6.001420581225203932e+04 3.973286057102874413e-01 2.450353413229503299e-03
6.001420584704781504e+04 3.982213225952325186e-01 2.466413804183721550e-03
6.001420588184359076e+04 3.972673838125195811e-01 2.474222846705678974e-03
6.001420591663936648e+04 3.947359588445472633e-01 2.433948098787020679e-03
6.001420595143514220e+04 3.957049143533396540e-01 2.435272345741955509e-03
6.001420598623092519e+04 3.973189606110986150e-01 2.460653210120446362e-03
6.001420602102670091e+04 3.983959510156120931e-01 2.417412507208806065e-03
6.001420605582247663e+04 4.028140311143906804e-01 2.445132707271615441e-03
6.001420609061825235e+04 4.036268776889481713e-01 2.478220629694788662e-03
6.001420612541402807e+04 3.973718119158161644e-01 2.433431051377606819e-03
6.001420616020981106e+04 4.018729027970125434e-01 2.471909520773561859e-03
6.001420619500558678e+04 3.990011110050432075e-01 2.448754903213806299e-03
6.001420622980136250e+04 4.030851031568732368e-01 2.482339480101518510e-03
6.001420626459713822e+04 3.970214698244668439e-01 2.410287784785159274e-03
6.001420629939291393e+04 4.005448948178552682e-01 2.440901732611369668e-03
6.001420633418868965e+04 3.943234074937659317e-01 2.424617412316649144e-03
6.001420636898446537e+04 3.904995487387631359e-01 2.395425881014718716e-03
6.001420640378024837e+04 3.934041654285200251e-01 2.427713998619792073e-03
6.001420643857602408e+04 3.939141527992026104e-01 2.457651210991170648e-03
6.001420647337179980e+04 3.967633775900731297e-01 2.427432703845076173e-03
6.001420650816757552e+04 3.922980598283991593e-01 2.396789545723639753e-03
6.001420654296335124e+04 3.997876137219472104e-01 2.444973506958828240e-03
6.001420657775913423e+04 3.951599685141979901e-01 2.430248289925070367e-03
6.001420661255490995e+04 4.021713320173126993e-01 2.462126896259794924e-03
6.001420664735068567e+04 3.930718448972118639e-01 2.441786327606924704e-03
6.001420668214646139e+04 3.971638599632859590e-01 2.414323449857333579e-03
6.001420671694223711e+04 3.977747027009349567e-01 2.435810304390122107e-03
6.001420675173801283e+04 4.042507398439602051e-01 2.506609803150504790e-03
6.001420678653378855e+04 4.020957373207891816e-01 2.475394016918873973e-03
6.001420682132957154e+04 3.996332986755861683e-01 2.445315093187860628e-03
6.001420685612534726e+04 3.999606581190545684e-01 2.469921147327039379e-03
6.001420689092112298e+04 4.023719067666085003e-01 2.474959769710629535e-03
6.001420692571689870e+04 4.044770585103212301e-01 2.465406991553132851e-03
6.001420696051267441e+04 4.039665992088856128e-01 2.452701614946779969e-03
6.001420699530845741e+04 4.053271234000807022e-01 2.485688714833267886e-03
6.001420703010423313e+04 4.043658004817350937e-01 2.461886291910193002e-03
6.001420706490000885e+04 4.040889118948877701e-01 2.473400247583217113e-03
6.001420709969578456e+04 4.042870533038993575e-01 2.453321490979691426e-03
6.001420713449156028e+04 4.016573348722189962e-01 2.456660937758260201e-03
6.001420716928733600e+04 4.040527630359188049e-01 2.477198096391312367e-03
6.001420720408311172e+04 4.030014921668898520e-01 2.466970994419768505e-03
6.001420723887889471e+04 4.012426245358554633e-01 2.424698282707815362e-03
6.001420727367467043e+04 4.036834068302150857e-01 2.473121499012963329e-03
6.001420730847044615e+04 4.035369023924610943e-01 2.461732623499538353e-03
6.001420734326622187e+04 4.049331555289730211e-01 2.520295489102612665e-03
6.001420737806199759e+04 4.101922062135929803e-01 2.506113544160663495e-03
6.001420741285778058e+04 4.024476734390810551e-01 2.498404095730211594e-03
6.001420744765355630e+04 4.035356097087810512e-01 2.517597286436835512e-03
6.001420748244933202e+04 4.080554330580941635e-01 2.548614470648597179e-03
6.001420751724510774e+04 4.078139589822649125e-01 2.501777710241050601e-03
6.001420755204088346e+04 4.102170961448840525e-01 2.534782242246125250e-03
6.001420758683665917e+04 4.087876881293636688e-01 2.496694342443980981e-03
6.001420762163243489e+04 4.123223618233850529e-01 2.527960318934514752e-03
6.001420765642821789e+04 4.131658437200137479e-01 2.526575472121352084e-03
6.001420769122399361e+04 4.029634704542381929e-01 2.465939991499723361e-03
6.001420772601976932e+04 4.091229554427523452e-01 2.523005628322582371e-03
6.001420776081554504e+04 4.071202738124228837e-01 2.448854392265528961e-03
6.001420779561132076e+04 4.108569839923337796e-01 2.500071148720858089e-03
6.001420783040710376e+04 4.082456672390405439e-01 2.487060263475219645e-03
6.001420786520287947e+04 4.148648428295971802e-01 2.525658784416574733e-03
6.001420789999865519e+04 4.104101541584012081e-01 2.492671114474495110e-03
6.001420793479443819e+04 4.095801706762725036e-01 2.504296817040556778e-03
6.001420796959021391e+04 4.096962824617574328e-01 2.532045712859411820e-03
6.001420800438598963e+04 4.113175907434791778e-01 2.524655499798091583e-03
6.001420803918176534e+04 4.065160821717697104e-01 2.485927060484816997e-03
6.001420807397754106e+04 4.122821482680078531e-01 2.505071417257573319e-03
6.001420810877332406e+04 4.109672419721533410e-01 2.475112718709644114e-03
6.001420814356909978e+04 4.114008656949266207e-01 2.487395780149966214e-03
6.001420817836487549e+04 4.115397128797430026e-01 2.502811362412589273e-03
6.001420821316065121e+04 4.069102413634739790e-01 2.471293994921095003e-03
6.001420824795642693e+04 4.050615085540515414e-01 2.443217566110305033e-03
6.001420828275220265e+04 4.099867899066344523e-01 2.485389249320200510e-03
6.001420831754797837e+04 4.086037527875444053e-01 2.452881292879930449e-03
6.001420835234376136e+04 4.117073140923863117e-01 2.463815736322499342e-03
6.001420838713953708e+04 4.124817906065634254e-01 2.480890696883074169e-03
6.001420842193531280e+04 4.096044392114044363e-01 2.453239047933126939e-03
6.001420845673108852e+04 4.087063474366179339e-01 2.458893838782372308e-03
6.001420849152686424e+04 4.129967157014381995e-01 2.477553198298325637e-03
6.001420852632264723e+04 4.130448853442504342e-01 2.506752282891229651e-03
6.001420856111842295e+04 4.138021393111213642e-01 2.476487370872507924e-03
6.001420859591419867e+04 4.103186884817795477e-01 2.450302307761720744e-03
6.001420863070997439e+04 4.057531701776441180e-01 2.433172437548445331e-03
6.001420866550575010e+04 4.085986854505767041e-01 2.434830858531991833e-03
6.001420870030153310e+04 4.123961731855277368e-01 2.471735968802893021e-03
6.001420873509730882e+04 4.038710654434350955e-01 2.421982147648766084e-03
6.001420876989308454e+04 4.061552429800284192e-01 2.437942729980328588e-03
6.001420880468886025e+04 4.091186620653039507e-01 2.446861180170514620e-03
6.001420883948463597e+04 4.054294746699664276e-01 2.455226594334698233e-03
6.001420887428041897e+04 4.055235618684313037e-01 2.442207002403859722e-03
6.001420890907619469e+04 4.033028966415839189e-01 2.429867008246692443e-03
6.001420894387197040e+04 4.029981914830855771e-01 2.427160581908678616e-03
6.001420897866774612e+04 4.044239922740248128e-01 2.450003037302004444e-03
6.001420901346352184e+04 4.095763217276717771e-01 2.462871731252926858e-03
6.001420904825930484e+04 4.019060256331132286e-01 2.410720070222115326e-03
6.001420908305508055e+04 4.023521312014468609e-01 2.432484527851796075e-03
6.001420911785085627e+04 3.985850954286523362e-01 2.411103364281941795e-03
6.001420915264663199e+04 4.046932275397364664e-01 2.436423622119785436e-03
6.001420918744240771e+04 4.050498938599594867e-01 2.451017616983111949e-03
6.001420922223819070e+04 4.055654779287823364e-01 2.424277129141300807e-03
6.001420925703396642e+04 4.041303705473013874e-01 2.415058935715704014e-03
6.001420929182974214e+04 4.029082572247802974e-01 2.405642259152652833e-03
6.001420932662551786e+04 4.056551463598917495e-01 2.436093438767002184e-03
6.001420936142129358e+04 4.016688971590248736e-01 2.439331580891975892e-03
6.001420939621706930e+04 4.046216233001327378e-01 2.442299051072909562e-03
6.001420943101284502e+04 4.035151789065053451e-01 2.430009368536653787e-03
6.001420946580862801e+04 3.996535388029441305e-01 2.420468282874512281e-03
6.001420950060440373e+04 4.009630812032975444e-01 2.416671033722242023e-03
6.001420953540017945e+04 4.002917132030823222e-01 2.425872301019334817e-03
6.001420957019595517e+04 4.006839512191668340e-01 2.455770762158758329e-03
6.001420960499173088e+04 4.059995629659367555e-01 2.466116964853878619e-03
6.001420963978751388e+04 4.080152545662524832e-01 2.454900269595723661e-03
6.001420967458328960e+04 4.052946539070735876e-01 2.466658797521928750e-03
6.001420970937906532e+04 4.048334438005362079e-01 2.443407606131535459e-03
6.001420974417484103e+04 4.043667854385955551e-01 2.449406354822305978e-03
6.001420977897061675e+04 4.031225703248228487e-01 2.445348726482622290e-03
6.001420981376639975e+04 4.041807303086267789e-01 2.454078051798124979e-03
6.001420984856217547e+04 4.023437980475524367e-01 2.443992438305366260e-03
6.001420988335795118e+04 4.040676334806935777e-01 2.437694224055876515e-03
6.001420991815372690e+04 3.985823712632485250e-01 2.428642956807360725e-03
6.001420995294950262e+04 3.986561898259629033e-01 2.420825417980642866e-03
6.001420998774527834e+04 4.021572326979638845e-01 2.427530001966028694e-03
6.001421002254105406e+04 4.020969542419928766e-01 2.426121150814651399e-03
6.001421005733683705e+04 3.968846182021912306e-01 2.432994403386471317e-03
6.001421009213261277e+04 4.021842067109704932e-01 2.435939012630038755e-03
6.001421012692838849e+04 4.038149857893201800e-01 2.505497880603918103e-03
6.001421016172416421e+04 3.997404455073300111e-01 2.474854380760892723e-03
6.001421019651993993e+04 3.961432200778831070e-01 2.437440928664230504e-03
6.001421023131572292e+04 4.009794072811958543e-01 2.434455580049081982e-03
6.001421026611149864e+04 3.974578813380680864e-01 2.451339386742391012e-03
6.001421030090727436e+04 4.017626286201367858e-01 2.445385037778957053e-03
6.001421033570305008e+04 4.008120938894514373e-01 2.460167669436786036e-03
6.001421037049882580e+04 4.020564048912737554e-01 2.438929621019766698e-03
6.001421040529460151e+04 4.035343938769695438e-01 2.448243573718991272e-03
6.001421044009037723e+04 4.074401308695527191e-01 2.463210438343502520e-03
6.001421047488616023e+04 4.046493837740985922e-01 2.443565675676134374e-03
6.001421050968193595e+04 4.049003276111660665e-01 2.442528907558146056e-03
6.001421054447771166e+04 4.045629261479057881e-01 2.460979808990269163e-03
6.001421057927348738e+04 4.045448514673993801e-01 2.504482731421501639e-03
6.001421061406926310e+04 4.064412528572715622e-01 2.467763233311420085e-03
6.001421064886504610e+04 4.052265832656244404e-01 2.479190876386875002e-03
6.001421068366082181e+04 4.048825154263679948e-01 2.479220030326381458e-03
6.001421071845659753e+04 4.067495723067603985e-01 2.452318708109245925e-03
6.001421075325237325e+04 4.029023986390232182e-01 2.431963113005174322e-03
6.001421078804814897e+04 4.070160423448619946e-01 2.469827976234353299e-03
6.001421082284393196e+04 4.029718627439841105e-01 2.439280593644085546e-03
6.001421085763970768e+04 4.023920685234174122e-01 2.461887550576008672e-03
6.001421089243548340e+04 4.106032993644260776e-01 2.521083125610258657e-03
6.001421092723125912e+04 4.046775567776468852e-01 2.501689321929103683e-03
6.001421096202703484e+04 4.059287967054733826e-01 2.508069049922045154e-03
6.001421099682281056e+04 4.069398745492935343e-01 2.473941787071551931e-03
6.001421103161858628e+04 4.091527163961320435e-01 2.452211707829393336e-03
6.001421106641436927e+04 4.090769982829021711e-01 2.484279364292008713e-03
6.001421110121014499e+04 4.082235584084379365e-01 2.451317970112428923e-03
6.001421113600592071e+04 4.101487197498336901e-01 2.567468713447988455e-03


==> figures/ground-lc/2021-07-14_b.dat <==
5.940996575166365801e+04 3.001002901838927261e+00 3.696533999775659246e-02
5.940996583458835084e+04 3.014123470369861391e+00 2.942084157468203426e-02
5.940996593247975397e+04 3.054246516781883525e+00 2.941604544947888991e-02
5.940996603037115710e+04 3.051577744670841419e+00 2.946245077843812066e-02
5.940996612826257478e+04 3.018399361575079265e+00 2.912747551280892369e-02
5.940996622615397791e+04 2.981867161182008896e+00 2.894638317035313352e-02
5.940996632404538104e+04 3.027303469989504947e+00 2.950422432650135277e-02
5.940996642193679872e+04 3.005357172566396340e+00 2.921247691629689364e-02
5.940996651982820185e+04 3.039980654522005388e+00 2.892371027849082940e-02
5.940996661771960498e+04 2.991779561428792977e+00 2.978146177335951744e-02
5.940996671561102266e+04 3.043894172343438065e+00 3.022471640284493666e-02
5.940996681350242579e+04 3.048344974527315010e+00 2.988306618069238793e-02
5.940996691139382892e+04 3.094602007634667196e+00 2.964663731988635698e-02
5.940996700928524660e+04 3.087067642610318075e+00 2.981553853252705277e-02
5.940996710717664973e+04 3.086532345930280918e+00 2.969417317177474452e-02
5.940996720506805286e+04 3.041489788185158361e+00 2.967785085270845460e-02
5.940996730295947054e+04 3.083762255239269390e+00 2.909768242038559757e-02
5.940996740085087367e+04 3.115448899621561463e+00 2.980397409367198033e-02
5.940996749874228408e+04 3.102062968983099633e+00 2.910159551918197612e-02
5.940996759663369448e+04 3.107325080970761988e+00 2.968722859702851297e-02
5.940996769452509761e+04 3.061327929768139278e+00 3.011932838426241432e-02
5.940996779241651529e+04 3.158816384747386685e+00 3.074425780438078820e-02
5.940996789030791842e+04 3.100883005819439653e+00 3.047263426104163120e-02
5.940996798819932155e+04 3.133009623605234939e+00 2.979127472049860476e-02
5.940996808609073923e+04 3.137901903570932127e+00 3.007952776078631416e-02
5.940996818398214236e+04 3.153075186046252920e+00 2.965370348753855467e-02
5.940996828187354549e+04 3.164182603744515543e+00 3.019110492134951390e-02
5.940996837976496317e+04 3.127989507792007462e+00 3.059434654867847561e-02
5.940996847765636630e+04 3.177856071713280883e+00 3.037942418403415459e-02
5.940996857554776943e+04 3.142030791136424028e+00 2.993162401479776066e-02
5.940996867343918711e+04 3.113592985968637095e+00 3.008071787723542653e-02
5.940996877133059024e+04 3.160069423129510113e+00 2.979272468308044250e-02
5.940996886922199337e+04 3.105143859300806053e+00 2.949531401200428116e-02
5.940996896711341105e+04 3.067234931808183074e+00 2.953839592084733789e-02
5.940996906500481418e+04 3.073378706094031187e+00 2.895941345043129278e-02
5.940996916289622459e+04 3.041433842909857521e+00 2.876831828289238419e-02
5.940996926078763499e+04 3.044120145331791427e+00 2.949941140099164930e-02
5.940996935867903812e+04 3.038201865430353532e+00 2.956152839566386636e-02
5.940996945657044125e+04 3.052880576557456926e+00 2.958876433693873043e-02
5.940996955446185893e+04 3.044659485926818121e+00 2.963859736499114411e-02
5.940996965235326206e+04 3.051415930189793624e+00 2.954396333616657322e-02
5.940996975024466519e+04 3.077971101303662138e+00 2.960125089212472388e-02
5.940996984813608287e+04 3.015712488729086260e+00 2.951505464090344380e-02
5.940996994602748600e+04 3.050012366776094108e+00 2.898427072954774808e-02
5.940997004391890368e+04 3.062784796006581267e+00 2.929860456922430204e-02
5.940997014181030681e+04 3.075228996909244117e+00 2.912566153752671125e-02
5.940997023970170994e+04 3.043889041164855147e+00 2.928593831614914947e-02
5.940997033759312762e+04 3.011895968588423234e+00 2.930887515391033399e-02
5.940997043548453075e+04 3.093844286654114040e+00 2.994550621082919806e-02
5.940997053337593388e+04 3.048097509988704878e+00 3.031102737787092979e-02
5.940997063126735156e+04 3.107082162603099551e+00 3.087263444374665003e-02
5.940997072915875469e+04 3.113708790434022600e+00 2.966449000920437507e-02
5.940997082705016510e+04 3.098165341635625403e+00 3.040808447509405626e-02
5.940997092494157550e+04 3.100564197675260036e+00 3.021773485445884005e-02
5.940997102283297863e+04 3.076596200341529475e+00 2.971940800973490657e-02
5.940997112072438904e+04 3.087098372136719782e+00 2.962991430872383494e-02
5.940997121861579944e+04 3.116058077003380333e+00 3.034606178211462710e-02
5.940997131650720257e+04 3.071885887516402125e+00 3.201493631974703519e-02
5.940997141439861298e+04 3.056590652417008336e+00 3.003417360565161995e-02
5.940997151229002338e+04 3.089758135071825507e+00 3.067147794762037361e-02
5.940997161018142651e+04 3.158716548580712047e+00 3.047934011248155592e-02
5.940997170807284419e+04 3.067806593943974480e+00 2.950879322386288153e-02
5.940997180596424732e+04 3.135256174593095579e+00 3.148708172895300222e-02
5.940997190385565045e+04 3.091194881222819379e+00 3.022521178128287009e-02
5.940997200174706086e+04 3.070173383971045222e+00 3.011879273825280104e-02
5.940997209963847126e+04 3.104973873746645907e+00 3.081283783390185646e-02
5.940997219752987439e+04 3.043305186287258657e+00 2.976093002794771153e-02
5.940997229542129207e+04 3.005615320309749983e+00 2.991514807128662495e-02
5.940997239331269520e+04 3.055382683081379280e+00 2.948092285148441738e-02
5.940997249120409833e+04 3.033504396793253566e+00 2.875026875145228825e-02
5.940997258909551601e+04 3.018859644310838419e+00 2.921020376234366792e-02
5.940997268698691914e+04 3.051624859730456052e+00 2.969704665571132329e-02
5.940997278487832227e+04 3.053351774802453011e+00 2.958463554792367667e-02
5.940997288276973995e+04 2.992187284322116003e+00 2.900383781886818613e-02
5.940997298066114308e+04 2.971100171543838542e+00 2.873340108068934279e-02
5.940997307855254621e+04 3.021184560157746279e+00 2.982851554557614318e-02
5.940997317644396389e+04 3.012296427075906280e+00 2.922975830618044363e-02
5.940997327433536702e+04 2.979749372878446323e+00 2.826043916874649078e-02
5.940997337222677743e+04 3.009812682301765463e+00 2.850007077350431503e-02
5.940997347011818783e+04 2.997350941231390120e+00 2.935332496091013973e-02
5.940997356800959096e+04 3.014460599371572069e+00 2.853815303161280278e-02
5.940997366590100864e+04 3.027763058502542126e+00 2.884238439598224915e-02
5.940997376379241177e+04 3.017292326670217850e+00 2.912969590687020799e-02
5.940997386168381490e+04 3.066282974705729636e+00 2.994507295145019607e-02
5.940997395957523258e+04 3.074815577575583436e+00 3.049751851219616866e-02
5.940997405746663571e+04 3.055978856805465771e+00 2.921674032283098563e-02
5.940997415535803884e+04 3.057997136359808188e+00 2.973810228608018622e-02
5.940997425324944925e+04 3.079691048488539806e+00 3.020997991181155820e-02
5.940997435114085965e+04 3.007492089528253310e+00 2.974224559530478512e-02
5.940997444903226278e+04 3.035267014544243747e+00 3.078707679694050320e-02
5.940997454692367319e+04 3.027640465866976882e+00 3.048349646439456329e-02
5.940997464481508359e+04 3.112733847972738221e+00 3.179681205222896490e-02
5.940997474270648672e+04 3.076475021891176276e+00 3.039944428554264971e-02
5.940997484059790440e+04 3.118878020326206091e+00 3.056419770935134630e-02
5.940997493848930753e+04 3.072775889114039760e+00 3.048656112769220633e-02
5.940997503638071066e+04 3.078892430013436599e+00 3.041880008076385672e-02
5.940997513427212834e+04 3.107871457449983499e+00 2.992089318280528182e-02
5.940997523216353147e+04 3.116471857579572013e+00 3.142309089925961196e-02
5.940997533005493460e+04 3.094164538479318605e+00 3.027064497546167257e-02
5.940997542794635228e+04 3.008644877951402563e+00 2.903711417912138021e-02
5.940997552583775541e+04 3.023636454643033655e+00 2.963872793582748161e-02
5.940997562372915854e+04 2.994077131895990895e+00 2.942185758145389116e-02
5.940997572162057622e+04 3.087516379540181433e+00 3.019909180782314947e-02
5.940997581951197935e+04 3.072069065008684152e+00 2.977005805661791030e-02
5.940997591740338976e+04 3.065931845214036944e+00 3.077568081515276444e-02
5.940997601529480016e+04 3.081928878520998172e+00 3.016578219728134960e-02
5.940997611318620329e+04 3.081528192018179180e+00 3.128061830865400128e-02
5.940997621107762097e+04 2.992164647464431226e+00 2.949884320272521537e-02
5.940997630896902410e+04 2.984542608145226428e+00 2.950886375592071814e-02
5.940997640686042723e+04 3.004110996916752097e+00 3.050939852496914462e-02
5.940997650475183764e+04 2.942594455622624672e+00 2.965706049722608567e-02
5.940997660264324804e+04 2.977576918338317835e+00 3.015937009060451826e-02
5.940997670053465117e+04 2.984453814851339093e+00 2.864897103201218334e-02
5.940997679842606885e+04 2.962627935146187497e+00 2.888457490916511439e-02
5.940997689631747198e+04 3.028852511342650544e+00 3.045404533686180831e-02
5.940997699420887511e+04 2.990676842152587334e+00 2.882444568361857903e-02
5.940997709210029279e+04 2.982495664345023112e+00 3.035154305946559383e-02
5.940997718999169592e+04 2.944586670602326262e+00 2.864231505630766145e-02
5.940997728788309905e+04 2.991581520078753442e+00 2.956822816555437425e-02
5.940997738577451673e+04 2.960889013139502257e+00 2.988731990841885997e-02
5.940997748366591986e+04 2.915415437948809974e+00 2.964826229483708345e-02
5.940997758155732299e+04 2.936734979170743998e+00 2.973776237370155326e-02
5.940997767944874067e+04 2.974648033664086810e+00 3.041116476593828596e-02
5.940997777734014380e+04 2.990535031263598764e+00 2.849298719392591786e-02
5.940997787523154693e+04 2.991399544181511327e+00 2.925475097707840033e-02
5.940997797312296461e+04 3.021649773326244848e+00 3.070568869725650435e-02
5.940997807101436774e+04 2.944227957730428891e+00 2.850556536682068154e-02
5.940997816890577815e+04 2.978838717015468873e+00 2.910355489983600455e-02
5.940997826679718855e+04 2.906205916064186212e+00 2.831135823617594860e-02
5.940997836468859168e+04 2.987493307031139800e+00 2.944225972809660224e-02
5.940997846258000209e+04 3.008765439768664507e+00 2.946325953294323327e-02
5.940997856047141249e+04 2.993364998255427789e+00 2.925847263167849141e-02
5.940997865836281562e+04 2.988743047830923150e+00 2.976786824648348581e-02
5.940997875625423330e+04 3.095725319084396965e+00 3.138026092558301311e-02
5.940997885414563643e+04 3.089702480927901895e+00 2.929100585540402382e-02
5.940997895203703956e+04 3.104015398720949115e+00 2.985147372318049802e-02
5.940997904992844269e+04 3.085529606834724436e+00 2.930942478762772752e-02
5.940997914781986037e+04 3.101869936649739312e+00 2.965469429521625996e-02
5.940997924571126350e+04 3.070002142462479267e+00 2.916906378707978878e-02
5.940997934360267391e+04 3.079252707338400175e+00 3.002593165826812280e-02
5.940997944149408431e+04 3.118113941703443803e+00 2.990757368905653732e-02
5.940997953938548744e+04 3.098501204136563381e+00 3.007486804770706165e-02
5.940997963727689785e+04 3.075236443001847064e+00 3.037815563866420529e-02
5.940997973516830825e+04 3.104465750761824516e+00 2.966555227166660022e-02
5.940997983305971138e+04 3.009777682818491229e+00 2.857845214567118416e-02
5.940997993095112906e+04 3.061933074824069845e+00 2.936240294402832005e-02
5.940998002884253219e+04 3.023797101937090837e+00 2.924735146263302693e-02
5.940998012673393532e+04 3.067238501274502926e+00 2.930365215527568415e-02
5.940998022462535300e+04 3.026709720152342964e+00 2.924877486896026654e-02
5.940998032251675613e+04 2.994777485158237607e+00 2.829851964969826508e-02
5.940998042040815926e+04 3.098332652319985669e+00 3.036395423251927322e-02
5.940998051829957694e+04 3.055464618833334534e+00 3.161343313635315427e-02
5.940998061619098007e+04 3.075274818197192950e+00 3.031049554348375433e-02
5.940998071408238320e+04 3.115124372432679145e+00 3.053695729527220598e-02
5.940998081197380088e+04 3.109774708070040639e+00 3.079500725829904112e-02
5.940998090986520401e+04 3.032084277754826473e+00 2.925975796241865254e-02
5.940998100775660714e+04 3.110973426175927425e+00 2.964496374980115506e-02
5.940998110564802482e+04 3.111037413436459786e+00 3.046666060045495270e-02
5.940998120353942795e+04 3.132711867265642880e+00 3.071762446355473519e-02
5.940998130143083108e+04 3.162906985275443450e+00 3.123027357535431217e-02
5.940998139932224876e+04 3.127944473623276433e+00 3.137133868560396804e-02
5.940998149721365189e+04 2.927888456755827207e+00 2.907210360635031215e-02
5.940998159510505502e+04 3.042046670473634862e+00 2.952478894382924365e-02
5.940998169299647270e+04 3.073188560632471145e+00 3.018395248150555071e-02
5.940998179088787583e+04 3.095946431525093079e+00 3.168781287970566518e-02
5.940998188877927896e+04 3.077003918674917404e+00 3.360927237085673674e-02
5.940998198667069664e+04 3.045557655954631571e+00 3.189237808310341898e-02
5.940998208456209977e+04 3.089104402091415125e+00 3.237420113973657476e-02
5.940998218245350290e+04 3.138695135608347453e+00 3.138902985111932664e-02
5.940998228034492058e+04 3.123984846358916823e+00 3.199334167142871971e-02
5.940998237823632371e+04 3.142853096302338667e+00 3.200554078619660681e-02
5.940998247612774139e+04 3.095525327752815858e+00 3.291764966107860180e-02
5.940998257401914452e+04 3.131431993839659977e+00 3.089490851309858316e-02
5.940998267191054765e+04 3.121574249330809181e+00 2.994995583318645072e-02
5.940998276980195806e+04 3.151231314951438822e+00 3.418412422792879019e-02
5.940998286769336846e+04 3.087538619979402821e+00 3.003119877546983965e-02
5.940998296558477159e+04 3.088387935633001291e+00 3.126366966124307506e-02
5.940998306347618200e+04 3.151770609807327261e+00 3.094443402114558511e-02
5.940998316136759240e+04 3.181637424219851518e+00 3.106755273684181501e-02
5.940998325925899553e+04 3.079193524125751313e+00 3.016301597739316775e-02
5.940998335715040594e+04 3.120908635680794241e+00 3.093344519961486322e-02
5.940998345504181634e+04 3.099626682329819083e+00 3.047942634175810836e-02
5.940998355293321947e+04 3.113489422047289512e+00 3.035793669748403090e-02
5.940998365082463715e+04 3.096367667023732562e+00 3.104127399773102744e-02
5.940998374871604028e+04 3.069673885132243374e+00 3.130008250045972218e-02
5.940998384660744341e+04 3.043855432850168796e+00 3.022307143679125313e-02
5.940998394449886109e+04 3.024920668737316021e+00 3.104427158705275538e-02
5.940998404239026422e+04 3.040170954704938922e+00 2.952673108357049131e-02
5.940998414028166735e+04 3.078832641513809421e+00 2.992816667243483261e-02
5.940998423817308503e+04 3.024097129103384685e+00 3.045988967454987123e-02
5.940998433606448816e+04 3.024260807937633189e+00 2.970449066226411861e-02
5.940998443395589129e+04 3.044011354826941407e+00 2.990205923231461019e-02
5.940998453184730897e+04 2.951964920623510569e+00 2.872094379987259055e-02
5.940998462973871210e+04 2.994652074927303786e+00 3.055947461315981425e-02
5.940998472763012251e+04 3.020977305021199655e+00 3.000260225315384138e-02
5.940998482552153291e+04 3.057394019811946251e+00 2.952899452368725614e-02
5.940998492341293604e+04 3.057462606867633159e+00 3.059394047628077526e-02
5.940998502130434645e+04 3.031253476316551065e+00 2.972027641048476804e-02
5.940998511919575685e+04 3.097719357375575910e+00 3.175766198685250896e-02
5.940998521708715998e+04 3.071311842399820691e+00 3.212191533157129908e-02
5.940998531497856311e+04 3.134448183004047372e+00 3.030481796133355915e-02
5.940998541286998079e+04 3.126984038861901460e+00 2.972226158062843751e-02
5.940998551076138392e+04 3.099189652485585533e+00 2.979728594138513625e-02
5.940998560865278705e+04 3.131565672310107740e+00 3.080569620214965512e-02
5.940998570654420473e+04 3.102808872247041716e+00 2.976255829776635123e-02
5.940998580443560786e+04 3.088570028619472385e+00 2.938622744090886238e-02
5.940998590232701099e+04 3.049764951105395028e+00 2.940542600392230879e-02
5.940998600021842867e+04 3.138093704626475411e+00 3.027156290536772709e-02
5.940998609810983180e+04 3.027686480475223263e+00 2.890519262246104074e-02
5.940998619600123493e+04 3.072256718326686897e+00 2.975807662898722825e-02
5.940998629389265261e+04 3.066575590449365674e+00 2.936652644906836626e-02
5.940998639178405574e+04 3.074496625181556642e+00 2.990023085424300259e-02
5.940998648967547342e+04 3.041797465084544072e+00 2.993161808841804383e-02
5.940998658756687655e+04 3.011662593747366667e+00 2.925650743063128861e-02
5.940998668545827968e+04 3.012258301956232565e+00 2.893283652321433641e-02
5.940998678334968281e+04 3.035627954065875045e+00 2.973376318585975106e-02
5.940998688124110049e+04 2.999610897135864818e+00 2.997313718956060372e-02
5.940998697913250362e+04 3.048443924182750120e+00 2.997952899672752872e-02
5.940998707702390675e+04 2.978763793676454608e+00 2.892620326914703902e-02
5.940998717491532443e+04 2.991179750599844755e+00 3.032065684018010743e-02
5.940998727280672756e+04 2.966697678589443221e+00 2.941322678060416182e-02
5.940998737069813069e+04 2.949082250888685586e+00 2.990611658203933335e-02
5.940998746858954837e+04 2.988926265408407446e+00 2.917222510750400177e-02
5.940998756648095150e+04 2.954983119363866706e+00 2.870407906501912243e-02
5.940998766437236191e+04 2.958148888838954438e+00 2.848402474237643131e-02
5.940998776226377231e+04 2.965905475330590679e+00 2.852543875034921350e-02
5.940998786015517544e+04 2.958060229547353703e+00 2.890699866497892928e-02
5.940998795804659312e+04 2.942869039027369293e+00 2.821554569291667355e-02
5.940998805593799625e+04 2.998290724065133528e+00 2.946748159831586930e-02
5.940998815382939938e+04 3.046988466467321022e+00 3.007833355087241242e-02
5.940998825172080979e+04 3.003951169934565790e+00 2.941463358883041751e-02
5.940998834961222019e+04 2.986420341453842386e+00 2.919737062209723510e-02
5.940998844750362332e+04 3.002091719946326176e+00 2.956911165143261480e-02
5.940998854539503373e+04 3.006095408834981608e+00 2.942843703782029724e-02
5.940998864328644413e+04 3.054452062595384820e+00 2.946014324091903933e-02
5.940998874117784726e+04 3.037405462420611268e+00 2.987501185239215679e-02
5.940998883906925766e+04 3.041285334295117604e+00 3.044236692669117714e-02
5.940998893696066807e+04 3.053413260875654789e+00 2.981475738651843260e-02
5.940998903485207120e+04 3.034226521797212417e+00 3.030149793748141210e-02
5.940998913274348888e+04 3.005268886222197455e+00 2.897324375572563754e-02
5.940998923063489201e+04 3.033249866359057911e+00 2.905326211221235383e-02
5.940998932852629514e+04 3.080010830569281932e+00 2.987251458173605448e-02
5.940998942641771282e+04 3.094472673893405634e+00 2.974849170869533696e-02
5.940998952430911595e+04 3.041002790530200617e+00 2.907298224602018061e-02
5.940998962220051908e+04 3.096159841292333681e+00 2.982642151831597227e-02
5.940998972009192221e+04 3.041990504464235912e+00 2.983984314341492014e-02
5.940998981798333989e+04 3.014951862704060570e+00 2.945520375726532955e-02
5.940998991587474302e+04 2.992389632839071112e+00 2.983938611586821679e-02
5.940999001376614615e+04 3.095467601102941391e+00 3.048091286906727190e-02
5.940999011165756383e+04 3.088583315784380723e+00 3.042041622262333864e-02
5.940999020954896696e+04 3.050283233808514627e+00 3.056637591493101269e-02
5.940999030744037009e+04 3.037877700114293589e+00 3.000334822114930980e-02
5.940999040533178777e+04 3.062771249532572959e+00 2.980799131091325938e-02
5.940999050322319090e+04 3.096668502834584391e+00 3.094584822002544033e-02
5.940999060111459403e+04 2.951902440647512282e+00 2.847978421421661077e-02
5.940999069900601171e+04 2.984229330182575080e+00 2.861045482070436949e-02
5.940999079689741484e+04 2.956078080897783789e+00 2.857280951580394232e-02
5.940999089478881797e+04 2.973603022641402305e+00 2.914281085507421445e-02
5.940999099268023565e+04 2.919742674459655962e+00 2.831375494285607100e-02
5.940999109057163878e+04 2.964844215967508134e+00 2.882359470624478240e-02
5.940999118846304191e+04 2.948026679935816130e+00 2.855610243860521452e-02
5.940999128635445959e+04 2.965011280394396209e+00 2.862213303381602736e-02
5.940999138424586272e+04 3.010546841882153490e+00 2.927073165316302142e-02
5.940999148213726585e+04 3.018926632715876579e+00 2.867249600726177669e-02
5.940999158002868353e+04 3.025643489368436967e+00 2.957241467866721096e-02
5.940999167792008666e+04 3.018907251956216786e+00 2.899938833708994718e-02
5.940999177581148979e+04 2.959274724658801148e+00 2.861840146531605469e-02
5.940999187370289292e+04 3.014712125757824435e+00 2.966809524310175250e-02
5.940999197159431060e+04 3.005284499373752638e+00 2.920589165917608643e-02
5.940999206948571373e+04 2.987543754178769717e+00 2.891153742077482228e-02
5.940999216737711686e+04 2.993502959575840894e+00 2.856038702468579119e-02
5.940999226526853454e+04 3.056849299438638479e+00 2.992035726698051568e-02
5.940999236315993767e+04 3.004478143322837802e+00 2.937687155397428543e-02
5.940999246105134080e+04 3.080151260982058936e+00 3.014871010014585906e-02
5.940999255894275120e+04 3.046384008798335596e+00 2.924655515962875513e-02
5.940999265683416161e+04 3.014736433577609009e+00 2.857944636248699322e-02
5.940999275472556474e+04 3.049207443142660345e+00 2.960717455883651525e-02
5.940999285261697514e+04 3.022716714937057070e+00 2.918753326180591190e-02
5.940999295050838555e+04 2.961159459172438169e+00 2.812744318592131157e-02
5.940999304839978868e+04 2.980266982756187844e+00 2.840433386916723854e-02
5.940999314629119908e+04 3.001136479288936787e+00 2.864096738876165810e-02
5.940999324418260949e+04 2.982402534304667174e+00 2.842646733634336328e-02
5.940999334207401262e+04 2.966600449079050072e+00 2.837193704124514257e-02
5.940999343996541575e+04 2.981058577476618954e+00 2.861330452918158310e-02
5.940999353785683343e+04 3.038865377095936182e+00 2.895727174821320637e-02
5.940999363574823656e+04 2.919825985819409997e+00 2.784703599777106978e-02
5.940999373363963969e+04 2.991321803756604947e+00 2.891076183268082717e-02
5.940999383153105737e+04 2.992464664012002729e+00 2.937174666216588875e-02
5.940999392942246050e+04 2.937895258844047230e+00 2.822960519677999991e-02
5.940999402731386363e+04 3.010718951265566101e+00 2.947702148661499738e-02
5.940999412520528131e+04 2.994844301325751523e+00 2.915046230798956292e-02
5.940999422309668444e+04 2.968036993176563332e+00 2.871003913286680406e-02
5.940999432098808757e+04 3.009807023093957756e+00 2.896822960364010824e-02
5.940999441887950525e+04 2.980798557765897527e+00 2.866098052851893951e-02
5.940999451677090838e+04 2.972022014728795458e+00 2.892198432203575004e-02
5.940999461466231151e+04 3.003968209232850572e+00 2.880733939112210124e-02
5.940999471255371463e+04 3.038266626473816512e+00 2.970036588857822429e-02
5.940999481044513232e+04 2.966105500698884789e+00 2.893239073374631598e-02
5.940999490833653545e+04 3.025994634396940608e+00 2.934636614019855982e-02
5.940999500622793857e+04 3.003493504354099564e+00 2.893998909058843189e-02
5.940999510411935626e+04 3.000963087286121489e+00 2.852008907816188168e-02
5.940999520201075939e+04 2.980036205238445479e+00 2.842417490114841974e-02
5.940999529990216251e+04 2.999105479366200644e+00 2.849212346048069985e-02
5.940999539779358020e+04 2.954314893231583916e+00 2.813750469712793939e-02
5.940999549568498333e+04 3.005642761875449320e+00 2.913718804261276191e-02
5.940999559357638645e+04 3.010384558514087150e+00 2.907416053353113761e-02
5.940999569146779686e+04 3.020063201083446724e+00 2.965839249738684569e-02
5.940999578935920727e+04 2.996462957103466440e+00 2.900166353082841292e-02
5.940999588725061039e+04 2.994244936840858795e+00 2.898040270232080454e-02
5.940999598514201352e+04 2.970794602362027970e+00 2.862779728257340561e-02
5.940999608303343120e+04 2.950807825034732712e+00 2.815348652559482301e-02
5.940999618092483433e+04 3.014136887965868539e+00 2.907381345826406255e-02
5.940999627881623746e+04 2.987324370426898135e+00 2.858256555662451806e-02
5.940999637670765514e+04 2.986048890712563075e+00 2.852320371679493288e-02
5.940999647459905827e+04 2.988858653796786058e+00 2.889453320198647618e-02
5.940999657249046140e+04 3.032166313285411530e+00 2.962474722718401454e-02
5.940999667038187181e+04 2.990580697467541960e+00 2.848209686204221380e-02
5.940999676827328221e+04 2.981559207753898377e+00 2.893375506202638947e-02
5.940999686616468534e+04 3.004325911591643194e+00 2.952829550489839694e-02
5.940999696405608847e+04 3.070334536757848287e+00 3.011973116728143898e-02
5.940999706194750615e+04 3.052981103970479726e+00 3.013763335443721963e-02
5.940999715983890928e+04 3.111440750213128936e+00 3.014354712244221232e-02
5.940999725773031241e+04 3.070483840208209081e+00 2.977754530250566189e-02
5.940999735562173009e+04 3.070928363476951528e+00 2.977357965760718886e-02
5.940999745351313322e+04 3.104667593564679695e+00 2.954629082458574280e-02
5.940999755140453635e+04 3.090126090735660913e+00 3.004985729920600646e-02
5.940999764929594676e+04 3.124544916719759424e+00 3.051283784870200896e-02
5.940999774718735716e+04 3.116065360298359455e+00 3.040070278294632403e-02
5.940999784507876029e+04 3.082241827847528537e+00 2.964955472979929202e-02
5.940999794297016342e+04 3.085323843416369893e+00 2.974496089227461615e-02
5.940999804086158110e+04 3.093143871297535430e+00 3.012935619534779993e-02
5.940999813875298423e+04 3.084144494916720713e+00 2.963416410003216067e-02
5.940999823664438736e+04 3.032196883916844055e+00 2.918182003682772210e-02
5.940999833453580504e+04 3.051108213820078241e+00 2.979456779386277510e-02
5.940999843242720817e+04 3.089256388832867462e+00 2.991770396013665456e-02
5.940999853031861130e+04 3.011358686736696821e+00 2.857444641836114074e-02
5.940999862821001443e+04 3.045190573968637349e+00 2.889585480055480854e-02
5.940999872610143211e+04 3.017463868349300249e+00 2.891068114875371478e-02
5.940999882399283524e+04 3.010473017080383951e+00 2.910399382985065161e-02
5.940999892188423837e+04 3.027122419258116981e+00 2.931164306313165102e-02
5.940999901977565605e+04 3.026836772038977053e+00 2.962002253906933363e-02
5.940999911766705918e+04 3.043076585092299169e+00 2.938745895467189534e-02
5.940999921555846231e+04 3.080093897252529800e+00 2.984488278708868209e-02
5.940999931344986544e+04 3.037760074869606086e+00 2.952753996366249550e-02
5.940999941134128312e+04 2.994800976649505841e+00 2.896586741924234848e-02
5.940999950923268625e+04 3.035077220521555041e+00 2.974951933038212301e-02
5.940999960712408938e+04 3.055300362521396806e+00 2.998345420716378232e-02
5.940999970501550706e+04 2.979311434877590870e+00 2.874409685687304497e-02
5.940999980290691019e+04 3.006934624478206253e+00 2.962843566375479923e-02
5.940999990079831332e+04 2.961025910149118534e+00 2.861006266593665512e-02
5.940999999868972372e+04 3.009371148120423722e+00 2.951682162155673875e-02
5.941000009658113413e+04 3.128536065856887927e+00 3.089992040073425220e-02
5.941000019447253726e+04 3.066958384611878419e+00 2.997865242976360464e-02
5.941000029236394039e+04 3.082743025129321079e+00 3.020489639245216296e-02
5.941000039025535807e+04 3.111065988686346540e+00 3.002001085914133074e-02
5.941000048814676120e+04 3.077457007677706358e+00 2.997651341416988913e-02
5.941000058603816433e+04 3.105496219986463302e+00 3.019479110321154208e-02
5.941000068392958201e+04 3.081857059068054294e+00 2.983713091886856794e-02
5.941000078182098514e+04 3.098748412015700282e+00 2.964203990954825119e-02
5.941000087971238827e+04 3.084242304545326441e+00 2.962416606874310535e-02
5.941000097760379140e+04 3.059595487392070545e+00 2.939501924455199464e-02
5.941000107549520908e+04 3.176164203191545354e+00 3.073426698329120854e-02
5.941000117338661221e+04 3.113378541825498225e+00 2.966606692797598560e-02
5.941000127127801534e+04 3.143807633270626845e+00 3.054792579868166255e-02
5.941000136916943302e+04 3.103173970026781969e+00 3.014092568951235243e-02
5.941000146706083615e+04 3.134204152844893621e+00 3.067625767037383822e-02
5.941000156495223928e+04 3.039262364170672637e+00 2.933761028695845360e-02
5.941000166284364241e+04 3.045995575598687388e+00 2.961438445991968968e-02
5.941000176073506009e+04 3.012967308970854852e+00 2.934830163863039187e-02
5.941000185862646322e+04 3.069411589929948114e+00 3.016827549530015987e-02
5.941000195651786635e+04 3.041510692496564250e+00 2.970969317282149205e-02
5.941000205440928403e+04 2.993067709161988610e+00 2.943459687770240071e-02
5.941000215230068716e+04 3.013144791874128536e+00 2.944578984244554040e-02
5.941000225019209029e+04 2.998328694018453255e+00 2.922636065386602713e-02
5.941000234808349342e+04 3.021024700103352778e+00 3.039084504554496330e-02
5.941000244597491110e+04 3.037846833000127589e+00 2.974702542388917709e-02
5.941000254386631423e+04 2.995586219449073884e+00 2.929809880349198981e-02
5.941000264175771736e+04 2.963888015099087614e+00 2.906555522957835272e-02
5.941000273964913504e+04 3.037094290348458347e+00 3.083996658189823437e-02
5.941000283754053817e+04 2.974359558886387589e+00 2.911690014590351608e-02
5.941000293543194130e+04 3.003399980571539896e+00 3.050313523057056331e-02
5.941000303332334443e+04 3.053259296690171709e+00 3.026544059465643630e-02
5.941000313121476211e+04 2.997395833333333481e+00 2.987423695132454191e-02
5.941000322910616524e+04 2.997753597356374478e+00 2.915769012805252344e-02
5.941000332699756837e+04 3.008434762825617170e+00 2.896646599778443867e-02
5.941000342488898605e+04 3.037089758797943961e+00 2.955950564730887992e-02
5.941000352278038918e+04 3.040676474286433173e+00 3.012886421619462990e-02
5.941000362067179231e+04 3.048700017725731293e+00 2.976878450161147410e-02
5.941000371856320999e+04 3.102587646555830858e+00 3.046667330208290697e-02
5.941000381645461312e+04 3.121574606377063965e+00 3.128309441893288578e-02
5.941000391434601624e+04 3.068109349821141141e+00 3.011753283647977328e-02
5.941000401223743393e+04 3.079410024754607456e+00 3.009483717644117345e-02
5.941000411012883706e+04 3.046266233766234066e+00 2.959158240263476750e-02
5.941000420802024018e+04 3.049209706964900679e+00 2.987523068240672056e-02
5.941000430591165059e+04 3.020117787495968820e+00 2.936843091733136804e-02
5.941000440380306100e+04 3.057679066300197590e+00 3.010426728038087182e-02
5.941000450169446412e+04 3.060245058787609995e+00 2.999448953471863313e-02
5.941000459958586725e+04 3.010469207209464315e+00 2.959004186202429665e-02
5.941000469747728494e+04 3.019595814820123625e+00 2.998475620494685592e-02
5.941000479536868806e+04 3.013225416403912948e+00 2.966956201520635356e-02
5.941000489326009119e+04 2.963241451202215160e+00 2.927458816486169096e-02
5.941000499115149432e+04 2.929195725024907215e+00 2.860779113902571849e-02
5.941000508904291200e+04 3.018042519703264315e+00 3.043494913275515690e-02
5.941000518693431513e+04 2.982786030530436339e+00 2.930765614937467026e-02
5.941000528482571826e+04 2.995734220646141921e+00 2.909372159402831212e-02
5.941000538271713594e+04 3.030191751398728872e+00 2.968672253009888018e-02
5.941000548060853907e+04 3.010836614116824794e+00 2.954911655898510153e-02
5.941000557849994220e+04 3.032199063489398938e+00 3.039740702046847889e-02
5.941000567639134533e+04 3.031402330110512633e+00 3.009067255273852742e-02
5.941000577428276301e+04 3.052129625874186569e+00 3.006287024102475072e-02
5.941000587217416614e+04 3.033982218606543046e+00 2.994081825667168142e-02
5.941000597006556927e+04 3.012045912133675341e+00 2.961356978419648830e-02
5.941000606795698695e+04 2.964747577359007291e+00 2.939243973290909390e-02
5.941000616584839008e+04 2.997684800485962420e+00 2.951704702913185777e-02
5.941000626373979321e+04 2.952207046266564383e+00 2.959855000276196899e-02
5.941000636163119634e+04 3.042438182197399588e+00 2.955690209257945400e-02
5.941000645952261402e+04 3.030675165114065983e+00 2.960848031568235825e-02
5.941000655741401715e+04 3.024771264174667351e+00 2.955831830632012908e-02
5.941000665530542028e+04 3.034745748089012540e+00 3.010934011737739432e-02
5.941000675319683069e+04 3.020085244849790573e+00 2.983219578667565056e-02
5.941000685108824109e+04 2.980619824127038520e+00 2.930813131483641851e-02
5.941000694897964422e+04 2.975472170675895978e+00 2.952978841933865881e-02
5.941000704687104735e+04 3.009646302250803984e+00 3.034485227689391607e-02
5.941000714476246503e+04 3.003174038318046968e+00 2.936997834273555666e-02
5.941000724265386816e+04 2.979512022952909955e+00 2.928976035922264964e-02
5.941000734054527129e+04 3.034864496138371059e+00 3.009913780625465829e-02
5.941000743843668170e+04 3.023978966626202691e+00 2.995134712819099224e-02
5.941000753632809210e+04 3.017518433618763041e+00 3.033656455539626359e-02
5.941000763421949523e+04 2.987528029292384701e+00 2.981258435260007375e-02
5.941000773211089836e+04 3.124404456069877156e+00 3.089402349336334980e-02
5.941000783000231604e+04 3.134889312417533880e+00 3.061356330703009568e-02
5.941000792789371917e+04 3.020799999999999930e+00 2.984854335175569570e-02
5.941000802578512230e+04 3.013768319132012152e+00 2.979082655550637643e-02
5.941000812367653998e+04 3.033360016706111217e+00 3.019430813742444292e-02
5.941000822156794311e+04 3.023522489992271023e+00 2.944157228846389779e-02
5.941000831945934624e+04 3.036839660977591837e+00 2.983493364118656316e-02
5.941000841735074937e+04 3.050063349257825518e+00 2.982511651212705478e-02
5.941000851524216705e+04 2.937704602893699946e+00 2.840663995046451007e-02
5.941000861313357018e+04 3.042951516411429136e+00 2.975834787613841625e-02
5.941000871102497331e+04 3.003473843665645404e+00 3.012369093202072606e-02
5.941000880891639099e+04 3.007023357680973508e+00 2.977363205879325625e-02
5.941000890680779412e+04 3.029256385868008383e+00 2.951287576545287561e-02
5.941000900469919725e+04 3.032251204175240744e+00 3.019149791978580424e-02
5.941000910259060038e+04 3.006942018111106396e+00 2.980615444766896924e-02
5.941000920048201806e+04 3.000498666357416244e+00 2.959658712513243625e-02
5.941000929837342119e+04 2.973235590053183941e+00 2.957850718031321616e-02
5.941000939626482432e+04 2.989371264475158885e+00 2.969032190898423379e-02
5.941000949415622745e+04 3.005872931126535086e+00 3.012882901076685549e-02
5.941000959204764513e+04 2.975278242883876878e+00 2.891476829599611692e-02
5.941000968993904826e+04 2.979541758374374627e+00 2.979617327701891347e-02
5.941000978783045139e+04 2.976986987102979043e+00 2.940608249173003869e-02
5.941000988572186179e+04 2.934775782833328517e+00 2.859878773922760672e-02
5.941000998361327220e+04 2.955881758259533143e+00 2.949008078527494067e-02
5.941001008150467533e+04 2.956098318597815133e+00 2.906336744110180059e-02
5.941001017939608573e+04 2.925211810897067721e+00 2.872512085073716109e-02
5.941001027728749614e+04 2.952473427773828263e+00 2.901802676901948583e-02
5.941001037517889927e+04 3.022685908953030243e+00 2.997281730410395612e-02
5.941001047307030240e+04 3.012905846510953278e+00 2.964827015982829383e-02
5.941001057096172008e+04 2.998830416128677623e+00 2.959490065761691269e-02
5.941001066885312321e+04 2.999930512125633886e+00 2.943053739474900746e-02
5.941001076674452634e+04 2.929341385923232899e+00 2.854429537069237341e-02
5.941001086463593674e+04 3.026373158930185880e+00 3.024001460197088195e-02
5.941001096252734715e+04 2.931090029398059293e+00 2.886849721590430129e-02
5.941001106041875028e+04 2.946311397357987527e+00 2.907469876609656764e-02
5.941001115831015341e+04 3.003757059161941356e+00 3.054722928519082101e-02
5.941001125620157109e+04 2.944827389117512517e+00 2.896235795280415262e-02
5.941001135409297422e+04 2.980730977461816256e+00 2.957578605112161710e-02
5.941001145198437735e+04 3.021823036917838934e+00 2.981306378671812196e-02
5.941001154987578047e+04 3.068608406665418009e+00 3.001686681536199289e-02
5.941001164776719816e+04 3.016360143057211562e+00 2.961149270649943502e-02
5.941001174565860128e+04 3.012086361267428458e+00 3.025396426635486302e-02
5.941001184355000441e+04 2.988619704599053239e+00 2.979189316182393257e-02
5.941001194144142210e+04 2.961974137832296794e+00 2.966775598096098310e-02
5.941001203933282522e+04 2.996275380089690188e+00 3.107472459565228592e-02
5.941001213722422835e+04 2.973583324724814680e+00 2.990705493440054541e-02
5.941001223511563148e+04 3.035386555549743903e+00 3.061670267504729495e-02
5.941001233300704916e+04 3.027830714883331442e+00 3.077832412759914926e-02
5.941001243089845229e+04 3.100777866739913957e+00 3.093699787676898807e-02
5.941001252878985542e+04 3.132754102397242502e+00 3.099054553713734977e-02
5.941001262668127310e+04 3.065935950873942772e+00 3.108776030473359847e-02
5.941001272457267623e+04 3.135102184677787118e+00 3.185518958253877320e-02
5.941001282246407936e+04 3.126103404791929830e+00 3.140172481523952758e-02
5.941001292035548249e+04 3.068627564959600207e+00 3.080969207731147630e-02
5.941001301824689290e+04 3.030325076505571591e+00 3.050059784385336648e-02
5.941001311613830330e+04 3.000818485172826122e+00 3.036937414070339791e-02
5.941001321402970643e+04 3.012960436562073685e+00 3.078292394577663085e-02
5.941001331192110956e+04 3.034950543326831784e+00 3.015301151684191688e-02
5.941001340981252724e+04 3.043969298245614130e+00 3.058316363433515733e-02
5.941001350770393037e+04 3.043802861021196904e+00 3.025832968270466758e-02
5.941001360559533350e+04 3.018686414284725839e+00 3.036942324070889335e-02
5.941001370348674391e+04 3.100291082296903866e+00 3.156546072809971598e-02
5.941001380137815431e+04 3.032007022339522795e+00 2.982248730002340711e-02
5.941001389926955744e+04 3.048754294258301911e+00 3.090716732423688315e-02
5.941001399716096057e+04 3.021925077680410521e+00 3.087561887600417943e-02
5.941001409505237825e+04 2.953295831530362126e+00 2.920779482912948602e-02
5.941001419294378138e+04 3.016958485393443024e+00 3.010091317849439632e-02
5.941001429083518451e+04 3.043023873608248664e+00 3.043735536974120914e-02
5.941001438872658764e+04 2.975187897201313270e+00 2.965027013998518257e-02
5.941001448661800532e+04 3.037932914070696544e+00 3.033249782364364974e-02
5.941001458450940845e+04 3.016524086403054472e+00 3.009750747578384539e-02
5.941001468240081158e+04 2.975168150403444844e+00 2.997383383204843890e-02
5.941001478029221471e+04 3.011444482461625327e+00 3.087825004039617544e-02
5.941001487818363239e+04 3.009610806426014751e+00 3.061047054942163739e-02
5.941001497607503552e+04 3.012244019110911442e+00 3.011587898496332488e-02
5.941001507396643865e+04 3.007689764957636402e+00 3.011826643616541052e-02
5.941001517185784178e+04 3.020426172798832631e+00 2.996391551488301885e-02
5.941001526974925946e+04 3.100379584139148825e+00 3.117544624100913528e-02
5.941001536764066259e+04 3.019707213759557085e+00 2.992132809640458274e-02
5.941001546553206572e+04 3.038756020012157055e+00 3.071485471383487292e-02
5.941001556342346885e+04 3.016009174577616303e+00 3.073876085885152501e-02
5.941001566131488653e+04 3.066818620868377199e+00 3.052483427273654237e-02
5.941001575920628966e+04 3.018368171844323822e+00 3.006647273551034394e-02
5.941001585709769279e+04 3.084154529369719899e+00 3.077488009272732333e-02
5.941001595498909592e+04 3.111355631206008887e+00 3.092190763630552758e-02
5.941001605288051360e+04 3.052833594102514425e+00 3.030415806890954245e-02
5.941001615077191673e+04 3.046867725114069891e+00 3.001934919654361891e-02
5.941001624866331986e+04 3.123215640709475771e+00 3.098215865810058367e-02
5.941001634655473754e+04 3.034410269664857385e+00 2.993095531056351802e-02
5.941001644444614067e+04 3.158020505938717637e+00 3.139802434091341216e-02
5.941001654233754380e+04 3.094218800798848257e+00 3.025240006823938510e-02
5.941001664022894693e+04 3.045074105862226155e+00 2.992139127151453859e-02
5.941001673812036461e+04 3.030125978173140666e+00 2.975384689796996621e-02
5.941001683601176774e+04 3.075892672248025317e+00 3.023767827416118381e-02
5.941001693390317087e+04 3.004334974222905075e+00 2.975355697670766658e-02
5.941001703179457400e+04 3.039954578445833722e+00 3.031663600328300678e-02
5.941001712968599168e+04 3.020463225761238490e+00 2.950269724896556825e-02
5.941001722757739481e+04 3.017780951321865412e+00 3.034358808467124691e-02
5.941001732546879794e+04 3.032083462694261211e+00 3.046402992257341708e-02
5.941001742336020106e+04 3.099331867136327023e+00 3.100814430270740218e-02
5.941001752125161875e+04 3.047455068635312792e+00 3.036713739976564658e-02
5.941001761914302188e+04 3.047562138677279098e+00 3.026969810154001711e-02
5.941001771703442500e+04 3.030412988614028968e+00 2.980331550235488028e-02
5.941001781492582813e+04 3.040514075887392753e+00 3.021066179247392652e-02
5.941001791281724581e+04 3.018626000092493822e+00 3.047210855371359703e-02
5.941001801070864894e+04 2.992288600288600442e+00 2.929356504286589544e-02
5.941001810860005207e+04 3.031347758081334831e+00 2.992416180082186836e-02
5.941001820649145520e+04 3.069365317341329558e+00 3.034678535302926319e-02
5.941001830438287288e+04 3.008546809365951535e+00 3.020011441475851932e-02
5.941001840227427601e+04 3.025036222744950987e+00 3.006075329755123274e-02
5.941001850016567914e+04 3.035780549096972702e+00 3.027436451921980756e-02
5.941001859805708227e+04 2.982099447513812063e+00 2.925409406220186651e-02
5.941001869594849995e+04 3.070332260118668888e+00 3.099853320498470802e-02
5.941001879383990308e+04 2.975976658047382983e+00 2.952885784656269705e-02
5.941001889173130621e+04 2.978292883730099039e+00 2.929892762243791957e-02
5.941001898962270934e+04 3.022362675517578534e+00 2.996068112007247569e-02
5.941001908751412702e+04 3.031069465971537369e+00 3.046708226040848247e-02
5.941001918540553015e+04 2.981007675654398614e+00 3.027721938960278858e-02
5.941001928329693328e+04 3.004879824772598074e+00 3.002284354441613068e-02
5.941001938118833641e+04 3.047009002606017258e+00 3.035947657203828115e-02
5.941001947907973954e+04 3.032978805716088022e+00 3.025389073056699782e-02
5.941001957697115722e+04 3.000604925147853930e+00 2.994813072008421437e-02
5.941001967486256035e+04 2.966197842042165078e+00 2.936860897427993541e-02
5.941001977275396348e+04 3.002302939634710288e+00 2.974646003715141623e-02
5.941001987064536661e+04 3.007138309912289031e+00 2.994943987925586040e-02
5.941001996853678429e+04 2.987527431479665818e+00 2.979539738950170297e-02
5.941002006642818742e+04 2.977644423293443143e+00 2.992422353928187242e-02
5.941002016431959055e+04 3.022570510907910180e+00 3.038357888157507819e-02
5.941002026221099368e+04 3.018856642155992365e+00 3.027108080990524239e-02
5.941002036010241136e+04 3.045924420585229608e+00 2.996095698137657762e-02
5.941002045799381449e+04 2.985262116716122627e+00 2.961998450461491086e-02
5.941002055588521762e+04 2.992111661098770359e+00 2.950433350929543980e-02
5.941002065377662075e+04 2.991288810779144658e+00 2.982651398165503745e-02
5.941002075166803843e+04 3.051121255618043815e+00 3.046849214377954709e-02
5.941002084955944156e+04 3.104924977094512872e+00 3.132496444749802156e-02
5.941002094745084469e+04 3.065552368128329430e+00 3.092248325877933190e-02
5.941002104534224782e+04 3.106751346456317453e+00 3.128186599600681767e-02
5.941002114323366550e+04 3.102845041346826704e+00 3.061738199362681184e-02
5.941002124112506863e+04 3.061179243631781066e+00 3.046939997970038103e-02
5.941002133901647176e+04 3.092741863944693304e+00 3.077014346017795110e-02
5.941002143690787489e+04 3.091062334967936032e+00 3.113384776637945217e-02
5.941002153479927802e+04 3.101549609221319947e+00 3.103324735871506798e-02
5.941002163269069570e+04 3.070230952576641581e+00 3.036154935290785728e-02
5.941002173058209883e+04 3.107060174852851020e+00 3.133872625413985230e-02
5.941002182847350196e+04 3.084613292658413553e+00 3.051850858437206784e-02
5.941002192636490508e+04 3.053703965505053741e+00 3.060652274749639176e-02
5.941002202425632277e+04 3.008341363177263972e+00 2.957558284043161970e-02
5.941002212214772590e+04 3.017315100720482146e+00 3.039012240855716585e-02
5.941002222003912902e+04 2.998574304900900156e+00 2.991172003752080519e-02
5.941002231793053215e+04 3.042474623937986511e+00 3.041328304598433022e-02
5.941002241582194983e+04 3.034471550481053104e+00 2.998493877444289440e-02
5.941002251371335296e+04 3.043314545261993853e+00 3.090240503679225065e-02
5.941002261160475609e+04 3.045158692085827568e+00 3.081115143671300446e-02
5.941002270949615922e+04 3.039816822474199931e+00 3.050321009548985496e-02
5.941002280738756235e+04 3.008911416278658546e+00 3.032066761975506577e-02
5.941002290527898003e+04 2.946051222688467863e+00 3.016532639983058109e-02
5.941002300317038316e+04 2.979253773651761250e+00 3.090600534491536044e-02
5.941002310106178629e+04 3.010152799331502926e+00 3.006549527101162050e-02
5.941002319895318942e+04 2.975509965515225730e+00 2.996506476199549060e-02
5.941002329684459255e+04 2.989161343498866863e+00 2.992509564750618981e-02
5.941002339473601023e+04 3.066524560768084218e+00 3.109370764281008115e-02
5.941002349262741336e+04 2.989760433895769509e+00 2.981744342022287636e-02
5.941002359051881649e+04 3.019784839866451964e+00 3.026022889196978982e-02
5.941002368841023417e+04 2.983169738345688771e+00 2.946068687232273470e-02
5.941002378630163730e+04 3.000000000000000000e+00 3.010361188314387981e-02
5.941002388419304043e+04 2.992942622231325345e+00 2.956915152174240460e-02
5.941002398208444356e+04 3.029186339918332749e+00 3.008472287754709873e-02
5.941002407997584669e+04 3.039995716656850533e+00 3.039387028787973039e-02
5.941002417786726437e+04 3.037231798546616623e+00 2.974480668580885279e-02
5.941002427575866750e+04 3.028450420010324162e+00 2.987083044792771674e-02
5.941002437365007063e+04 3.088730002681204567e+00 3.152287713254783158e-02
5.941002447154147376e+04 3.071292736245312405e+00 3.038527952452361319e-02
5.941002456943289144e+04 3.038506040796668639e+00 3.022805338238801487e-02
5.941002466732429457e+04 3.075713961515951667e+00 3.060298762966981445e-02
5.941002476521569770e+04 3.009019312707037930e+00 3.081470331218868694e-02
5.941002486310710083e+04 2.939690044654583723e+00 2.950787628089407769e-02
5.941002496099850396e+04 2.969765040171304271e+00 2.985721863518114166e-02
5.941002505888992164e+04 2.966082413168280585e+00 2.958903395102095019e-02
5.941002515678132477e+04 2.997864853581439615e+00 3.016573549954023811e-02
5.941002525467272790e+04 2.987355889948528631e+00 3.034303338043560505e-02
5.941002535256413103e+04 3.047737383778017950e+00 3.177849566922365948e-02
5.941002545045554871e+04 2.975611636665579596e+00 3.003713976565727112e-02
5.941002554834695184e+04 2.950888383225060529e+00 3.046874629520845978e-02
5.941002564623835497e+04 2.984317370835707361e+00 3.077138053948845486e-02
5.941002574412975810e+04 2.955551620329378348e+00 2.925618728760734366e-02
5.941002584202116122e+04 2.957192743976750471e+00 2.984007996614052027e-02
5.941002593991257891e+04 2.956386991658746410e+00 2.912607550037601620e-02
5.941002603780398204e+04 2.974952300001783012e+00 2.988646702326411969e-02
5.941002613569538516e+04 3.006978091898124816e+00 3.049336508406690766e-02
5.941002623358678829e+04 2.991863264611174689e+00 3.015035202777708798e-02
5.941002633147820598e+04 3.019334643138244623e+00 3.055999686067594617e-02
5.941002642936960910e+04 2.968824113314985969e+00 2.951884831674318060e-02
5.941002652726101223e+04 2.974020825937758961e+00 2.967612631319042557e-02
5.941002662515241536e+04 2.956735637113009130e+00 2.937523164014653812e-02
5.941002672304381849e+04 2.933616314693983096e+00 2.972771702802100638e-02
5.941002682093523617e+04 3.007571589196430750e+00 2.999626041974249105e-02
5.941002691882663930e+04 2.988172305566639597e+00 3.001648664819571433e-02
5.941002701671804243e+04 2.968103926124234793e+00 2.955065661424357074e-02
5.941002711460944556e+04 2.953289886612270543e+00 2.930715787935190761e-02
5.941002721250084869e+04 2.996795613550993664e+00 3.018017628071078748e-02
5.941002731039226637e+04 3.047987634646952770e+00 3.086339019862524222e-02
5.941002740828366950e+04 3.011248121368472308e+00 3.041041966098979171e-02
5.941002750617507263e+04 3.025135122207872840e+00 3.003352806770595226e-02
5.941002760406647576e+04 3.046394117576036287e+00 3.022566197383540210e-02
5.941002770195789344e+04 2.975510664041185027e+00 2.948545538124350621e-02
5.941002779984929657e+04 2.970960412427401387e+00 2.975827005119425009e-02
5.941002789774069970e+04 2.939041111944496798e+00 2.855085243106410611e-02
5.941002799563210283e+04 2.995888411609749280e+00 2.987029892367349879e-02
5.941002809352352051e+04 3.029806993410264049e+00 2.999400184140622178e-02
5.941002819141492364e+04 3.005074513345851184e+00 2.941592517781334640e-02
5.941002828930632677e+04 2.942099790871604448e+00 2.916770710988054321e-02
5.941002838719772990e+04 2.998643638129760536e+00 3.006101901146159341e-02
5.941002848508913303e+04 3.023233532934131773e+00 3.066237684106315475e-02
5.941002858298055071e+04 3.016301034132344849e+00 3.087053004687471611e-02
5.941002868087195384e+04 3.033218902665914207e+00 3.065589085227310093e-02
5.941002877876335697e+04 3.016047383111100100e+00 3.008514751283234215e-02
5.941002887665476010e+04 3.005081591754938053e+00 3.008373109149952915e-02
5.941002897454617778e+04 2.967448163226661606e+00 3.018382443869600112e-02
5.941002907243758091e+04 3.034227367512763340e+00 3.052457335111769324e-02
5.941002917032898404e+04 3.068818861330874004e+00 3.125754148692398010e-02
5.941002926822038717e+04 3.031989350937213779e+00 3.077502499930393973e-02
5.941002936611179030e+04 2.997649162699258962e+00 2.994668101057090803e-02
5.941002946400320798e+04 3.025316455696202667e+00 3.042362604075136978e-02
5.941002956189461111e+04 3.087746560213382896e+00 3.121846621092524282e-02
5.941002965978601424e+04 3.045489719870947631e+00 3.051691964597486734e-02
5.941002975767741736e+04 3.081044210828631780e+00 3.062321594509985132e-02
5.941002985556882049e+04 3.046598603282640205e+00 3.059984287906410139e-02
5.941002995346023818e+04 3.088902609352427664e+00 3.101546119177573529e-02
5.941003005135164130e+04 3.081755779050717070e+00 3.060871640976558714e-02
5.941003014924304443e+04 3.051347866502743589e+00 2.998092495502453769e-02
5.941003024713444756e+04 3.062432047162289894e+00 3.033450656663357059e-02
5.941003034502586524e+04 3.030335138996368638e+00 3.010781221155293258e-02
5.941003044291726837e+04 3.086707953299516749e+00 3.130715495597514997e-02
5.941003054080867150e+04 3.072736432388343264e+00 3.066252850496890489e-02
5.941003063870007463e+04 3.101746892284102497e+00 3.085370633172199520e-02
5.941003073659149231e+04 3.053524647294926453e+00 3.018580314911091175e-02
5.941003083448289544e+04 3.042556993846391666e+00 3.116619936539766211e-02
5.941003093237429857e+04 3.044917727040278965e+00 3.083899175954136346e-02
5.941003103026570170e+04 2.959871024476036894e+00 2.912278914608693384e-02
5.941003112815710483e+04 2.973412971714916697e+00 3.001086274753063041e-02
5.941003122604852251e+04 2.955882787956953361e+00 2.945127622547073429e-02
5.941003132393992564e+04 3.008342868039664442e+00 3.011998026653866720e-02
5.941003142183132877e+04 3.007187954146641751e+00 3.004516124030201865e-02
5.941003151972273190e+04 3.003719294888660407e+00 3.013809179547673536e-02
5.941003161761414958e+04 3.068991628200002708e+00 3.091367270013468602e-02
5.941003171550555271e+04 2.999993970927814058e+00 2.999316928202346716e-02
5.941003181339695584e+04 3.012164794007490709e+00 3.017195277361374786e-02
5.941003191128835897e+04 3.007549150946811967e+00 3.061242450453435099e-02
5.941003200917977665e+04 2.986253420357493749e+00 3.072571628562372273e-02
5.941003210707117978e+04 3.078080720427693429e+00 3.186779596607308696e-02
5.941003220496258291e+04 2.997052242781546472e+00 3.110434094832232460e-02
5.941003230285398604e+04 3.060561174827542530e+00 3.135916157658251435e-02
5.941003240074538917e+04 3.046254779440452864e+00 3.049004184736446924e-02
5.941003249863680685e+04 3.049570113140716465e+00 3.084068402449016005e-02
5.941003259652820998e+04 3.048454028640648961e+00 3.090223917648678847e-02
5.941003269441961311e+04 3.059269932756964128e+00 3.125356977057032470e-02
5.941003279231101624e+04 3.033646322378716675e+00 3.098894965991760148e-02
5.941003289020243392e+04 3.004541725617948522e+00 3.027289264237062807e-02
5.941003298809383705e+04 3.011313846707880604e+00 3.099155594109903947e-02
5.941003308598524018e+04 3.038310985764821837e+00 3.168834563547257704e-02
5.941003318387664331e+04 2.958756123938468097e+00 2.982213480717808840e-02
5.941003328176804644e+04 3.083339943256353077e+00 3.135177406773990982e-02
5.941003337965946412e+04 3.005739503845170191e+00 3.111208900126365140e-02
5.941003347755086725e+04 3.071778032174489415e+00 3.153768997295948451e-02
5.941003357544227038e+04 3.047157782786563018e+00 3.097064152657659844e-02
5.941003367333367351e+04 3.041620826556969526e+00 3.132026641082091833e-02
5.941003377122507663e+04 2.998570154033405988e+00 3.016985220799523609e-02
5.941003386911649432e+04 3.020674041861798997e+00 3.066544685515567789e-02
5.941003396700789745e+04 3.033009532455742452e+00 3.080126603835895913e-02
5.941003406489930057e+04 3.021452652747382395e+00 2.988875856991559873e-02
5.941003416279070370e+04 3.043942857485705478e+00 2.993034421945486856e-02
5.941003426068212138e+04 3.075725467098191945e+00 3.127307834406538312e-02
5.941003435857352451e+04 3.087521679488031356e+00 3.106859284396458823e-02
5.941003445646492764e+04 3.004278278230694266e+00 3.016520047707566335e-02
5.941003455435633077e+04 3.051045965221954148e+00 3.127659616037344048e-02
5.941003465224773390e+04 3.048202560290816709e+00 3.119942496080604574e-02
5.941003475013915158e+04 2.992331747762427607e+00 3.064412998528330198e-02
5.941003484803055471e+04 3.019598348848188341e+00 3.078818264883351544e-02
5.941003494592195784e+04 3.031727623419112394e+00 3.115348059294762578e-02
5.941003504381336097e+04 2.989099800062630763e+00 3.022035462604428721e-02
5.941003514170477865e+04 2.964445984786467037e+00 2.974925046393701172e-02
5.941003523959618178e+04 2.993269155513814006e+00 3.027810841014211621e-02
5.941003533748758491e+04 2.977994184649396914e+00 3.010775820246801293e-02
5.941003543537898804e+04 2.959012026411412144e+00 3.005890026561269107e-02
5.941003553327040572e+04 2.974570122614815570e+00 3.004951137379807333e-02
5.941003563116180885e+04 2.970645958006992604e+00 3.005295184960689661e-02
5.941003572905321198e+04 2.992550795505184880e+00 3.053913247599092037e-02
5.941003582694461511e+04 3.009559023569856162e+00 3.120883354463912032e-02
5.941003592483601824e+04 2.958957446936552049e+00 3.018936194960656488e-02
5.941003602272743592e+04 2.896104284748116431e+00 2.971404797514808419e-02
5.941003612061883905e+04 2.964353817754247888e+00 3.041130458585305715e-02
5.941003621851024218e+04 2.955871344746818341e+00 3.025876205015186338e-02
5.941003631640164531e+04 2.979206381971173823e+00 3.057537005844899666e-02
5.941003641429304844e+04 2.944324826821003160e+00 2.995665081310978570e-02
5.941003651218446612e+04 2.970253229228652092e+00 3.024224379543931016e-02
5.941003661007586925e+04 2.920186735159953084e+00 2.959743230245771850e-02
5.941003670796727238e+04 2.974193116541719473e+00 3.065414495833311548e-02
5.941003680585869006e+04 2.942769935139259996e+00 2.992508991112804648e-02
5.941003690375009319e+04 2.920689821108478412e+00 2.958422749921612097e-02
5.941003700164149632e+04 2.931509311857337430e+00 2.971113983171533995e-02
5.941003709953289945e+04 2.979831993409619795e+00 3.036545370345935038e-02
5.941003719742430258e+04 3.000472759479126506e+00 3.064721707043926296e-02
5.941003729531570571e+04 3.093780295224101362e+00 3.149435585007518551e-02
5.941003739320712339e+04 3.103550656603221825e+00 3.165995682321502691e-02
5.941003749109852652e+04 3.064022529355242774e+00 3.153887272497424982e-02
5.941003758898992965e+04 3.037935842095329964e+00 3.056849447332035674e-02
5.941003768688133277e+04 3.058299952803360089e+00 3.169392456572582562e-02
5.941003778477275046e+04 3.001465924729252777e+00 3.064123237760549637e-02
5.941003788266415359e+04 3.083707288636819310e+00 3.159632470138924037e-02
5.941003798055555671e+04 3.055112193762232753e+00 3.109485897841702054e-02
5.941003807844695984e+04 3.117886670943843974e+00 3.155142451469190173e-02
5.941003817633837753e+04 3.066244876028567212e+00 3.134054774194361404e-02
5.941003827422978065e+04 3.099768562338558464e+00 3.196991978519008598e-02
5.941003837212118378e+04 3.075278657320131170e+00 3.135618075260331733e-02
5.941003843738211435e+04 3.064013108234990845e+00 3.907706633894399845e-02


==> figures/ground-lc/2021-07-14_g.dat <==
5.940996571782673709e+04 1.159493670886075911e+00 1.939320853103285724e+00
5.940996573669694772e+04 1.021675143820917731e+00 3.998124285553386094e-03
5.940996576932741300e+04 1.025673906884281728e+00 4.041209817476273773e-03
5.940996580195787828e+04 1.029717921685690873e+00 4.013411705732594474e-03
5.940996583458834357e+04 1.034254191302165671e+00 4.033225533854448153e-03
5.940996586721881613e+04 1.041988760773584266e+00 4.077392929536628220e-03
5.940996589984928869e+04 1.037250771736491606e+00 4.044659914855728428e-03
5.940996593247975397e+04 1.036604961369989697e+00 4.049244224508875487e-03
5.940996596511021926e+04 1.048940375710334827e+00 4.101058449611529738e-03
5.940996599774069182e+04 1.030079426322879410e+00 4.014255777761504933e-03
5.940996603037116438e+04 1.030747508202038309e+00 4.033396668525322630e-03
5.940996606300163694e+04 1.040043231261271295e+00 4.085608196533611555e-03
5.940996609563210222e+04 1.044472257846056129e+00 4.072076501692825298e-03
5.940996612826256751e+04 1.028287092125546698e+00 4.037615929077502039e-03
5.940996616089304007e+04 1.027758687896354273e+00 4.058961237329543857e-03
5.940996619352351263e+04 1.029597598241908107e+00 4.034955947627864858e-03
5.940996622615397791e+04 1.022294204524859085e+00 3.979341543289436831e-03
5.940996625878444320e+04 1.033879729081500720e+00 4.024827555577084257e-03
5.940996629141491576e+04 1.046708251614138385e+00 4.105044847190229829e-03
5.940996632404538832e+04 1.031838106645428743e+00 4.039503372999067241e-03
5.940996635667586088e+04 1.026919903996036387e+00 4.002525403218173961e-03
5.940996638930632616e+04 1.020842744954855164e+00 3.990740504081718640e-03
5.940996642193679145e+04 1.039783490778863895e+00 4.052763113868156249e-03
5.940996645456726401e+04 1.038888025919568303e+00 4.060344026359713476e-03
5.940996648719773657e+04 1.029239319208058445e+00 3.986277249387656235e-03
5.940996651982820913e+04 1.021919003443562568e+00 3.985335930078433113e-03
5.940996655245867441e+04 1.032192485989397168e+00 4.066936805061109085e-03
5.940996658508913970e+04 1.032882085503610492e+00 4.072356719568227118e-03
5.940996661771961226e+04 1.022555182526969864e+00 4.058660153585347090e-03
5.940996665035008482e+04 1.017388020758621670e+00 4.012679032444114134e-03
5.940996668298055010e+04 1.036773893269026470e+00 4.047577767373162529e-03
5.940996671561101539e+04 1.021993735794452185e+00 4.047090738879076562e-03
5.940996674824148795e+04 1.029509342943754513e+00 4.062169831228967624e-03
5.940996678087196051e+04 1.022484653245243846e+00 4.048630967328443152e-03
5.940996681350243307e+04 1.025245940500177699e+00 4.018598282347477825e-03
5.940996684613289835e+04 1.042895461467735041e+00 4.073425692787439704e-03
5.940996687876336364e+04 1.031443014368527589e+00 4.039944779853366086e-03
5.940996691139383620e+04 1.047644463533952131e+00 4.086197635773627934e-03
5.940996694402430876e+04 1.047125469998200442e+00 4.083584237481620652e-03
5.940996697665477404e+04 1.044541055840203292e+00 4.054157401411696490e-03
5.940996700928523933e+04 1.054947296251001365e+00 4.083924566651783716e-03
5.940996704191571189e+04 1.056351045447848191e+00 4.099908034863704136e-03
5.940996707454618445e+04 1.059095204356170772e+00 4.119782688687911171e-03
5.940996710717665701e+04 1.042002321323122871e+00 4.054819546376115663e-03
5.940996713980712229e+04 1.038257168219872462e+00 4.046518226095768660e-03
5.940996717243758758e+04 1.037087517203510334e+00 4.079606252826932511e-03
5.940996720506806014e+04 1.036499621597986698e+00 4.063691079950702660e-03
5.940996723769853270e+04 1.044037188868960797e+00 4.067527099115827126e-03
5.940996727032899798e+04 1.046739047399298128e+00 4.068258912257886363e-03
5.940996730295946327e+04 1.065750767892468698e+00 4.129816992255026971e-03
5.940996733558993583e+04 1.088473338780023614e+00 4.262894458967221578e-03
5.940996736822040839e+04 1.080512077137319338e+00 4.218179320190249167e-03
5.940996740085087367e+04 1.062037669920278038e+00 4.129909660451095907e-03
5.940996743348134623e+04 1.036843635292430399e+00 4.020767776610141390e-03
5.940996746611181152e+04 1.047585215563836991e+00 4.068077217777214469e-03
5.940996749874228408e+04 1.063444113560920279e+00 4.126584633125657785e-03
5.940996753137275664e+04 1.053557958259994987e+00 4.101626242926072197e-03
5.940996756400322920e+04 1.049206185920515733e+00 4.061036825625016777e-03
5.940996759663369448e+04 1.054550895342214911e+00 4.073023375470286207e-03
5.940996762926415977e+04 1.070380615540010849e+00 4.143169937226257038e-03
5.940996766189463233e+04 1.051042211790355729e+00 4.071783769392338728e-03
5.940996769452510489e+04 1.042022016781251281e+00 4.027064555656842057e-03
5.940996772715557745e+04 1.066176865704768995e+00 4.108009649158420734e-03
5.940996775978604273e+04 1.062362314383004325e+00 4.103230812741478530e-03
5.940996779241650802e+04 1.052732047844771257e+00 4.099050810653331704e-03
5.940996782504698058e+04 1.050946317680707454e+00 4.098179598909990583e-03
5.940996785767745314e+04 1.058823254349513521e+00 4.112054214085955964e-03
5.940996789030791842e+04 1.058753650370072075e+00 4.140078600238908217e-03
5.940996792293839098e+04 1.057570187555255892e+00 4.087781828293461130e-03
5.940996795556885627e+04 1.059396956685078051e+00 4.072162674525472634e-03
5.940996798819932883e+04 1.101074488498364090e+00 4.283724124619741648e-03
5.940996802082980139e+04 1.063435782106974647e+00 4.110870445166951020e-03
5.940996805346026667e+04 1.046679788344999196e+00 4.080627200478369881e-03
5.940996808609073196e+04 1.071996766113946897e+00 4.149152542482570719e-03
5.940996811872120452e+04 1.091341731300861762e+00 4.219444364379706242e-03
5.940996815135167708e+04 1.090480977532113593e+00 4.218847440326396400e-03
5.940996818398214236e+04 1.082774406557932112e+00 4.191484261871616067e-03
5.940996821661261492e+04 1.060184377860955207e+00 4.133398943654499093e-03
5.940996824924308021e+04 1.054272186700520475e+00 4.114895331618204609e-03
5.940996828187355277e+04 1.062900406317567548e+00 4.126094668538311805e-03
5.940996831450402533e+04 1.065153929684525380e+00 4.133112085481089638e-03
5.940996834713449061e+04 1.069848430480625723e+00 4.138903026570972185e-03
5.940996837976495590e+04 1.057121860485286113e+00 4.106586441456948865e-03
5.940996841239542846e+04 1.061862738038962917e+00 4.118476813417186293e-03
5.940996844502590102e+04 1.066676875957120796e+00 4.119084798500589721e-03
5.940996847765636630e+04 1.080625015384786503e+00 4.177929114804150926e-03
5.940996851028683159e+04 1.075494525726336414e+00 4.171622093698111600e-03
5.940996854291730415e+04 1.071143128064460326e+00 4.167251534476692360e-03
5.940996857554777671e+04 1.066455140180288641e+00 4.131790459721568741e-03
5.940996860817824927e+04 1.071624178845732578e+00 4.167483172422946185e-03
5.940996864080871455e+04 1.069113761325550582e+00 4.140122052601593640e-03
5.940996867343917984e+04 1.059252045976725398e+00 4.084441861255323422e-03
5.940996870606965240e+04 1.063407703435493623e+00 4.132975307392386388e-03
5.940996873870012496e+04 1.061036601370881183e+00 4.119065134031387430e-03
5.940996877133059024e+04 1.061191174555534245e+00 4.085235553503477855e-03
5.940996880396106280e+04 1.074118130296144891e+00 4.153154769825074394e-03
5.940996883659152809e+04 1.074610761815982141e+00 4.158899533693251674e-03
5.940996886922200065e+04 1.055105675029543333e+00 4.066974438304251510e-03
5.940996890185247321e+04 1.073112184515125689e+00 4.151220154364243346e-03
5.940996893448293849e+04 1.043841600825180516e+00 4.051642939380648185e-03
5.940996896711340378e+04 1.053125012298549601e+00 4.091371329315138423e-03
5.940996899974387634e+04 1.051781095405386113e+00 4.082877548303901795e-03
5.940996903237434890e+04 1.046571275797343548e+00 4.082029166642908713e-03
5.940996906500482146e+04 1.073504758879686216e+00 4.169357788811701993e-03
5.940996909763528674e+04 1.048324620030540499e+00 4.044073281670546721e-03
5.940996913026575203e+04 1.041666471412437955e+00 4.028202512155274612e-03
5.940996916289622459e+04 1.032891302559545199e+00 4.015281766739747099e-03
5.940996919552669715e+04 1.051378440133404757e+00 4.095072264599488102e-03
5.940996922815716971e+04 1.048924428036376311e+00 4.074983761635649418e-03
5.940996926078763499e+04 1.042808176570120260e+00 4.049396823012121373e-03
5.940996929341810028e+04 1.054173107434759560e+00 4.081750587775237644e-03
5.940996932604857284e+04 1.035302338030974489e+00 4.022123313650914980e-03
5.940996935867904540e+04 1.029538059970521280e+00 4.003060399088164550e-03
5.940996939130951068e+04 1.027953551280399003e+00 3.998447192636955458e-03
5.940996942393997597e+04 1.025775318026408645e+00 3.985059044430780233e-03
5.940996945657044853e+04 1.045373937167785261e+00 4.059062812637129029e-03
5.940996948920092109e+04 1.039038182215808570e+00 4.038307853157913768e-03
5.940996952183138637e+04 1.040199196203878573e+00 4.060784001075144756e-03
5.940996955446185893e+04 1.031963170729040202e+00 4.025710515625757421e-03
5.940996958709232422e+04 1.032274663833114836e+00 4.020491915903308226e-03
5.940996961972279678e+04 1.036597975252737447e+00 4.043309591545595633e-03
5.940996965235326934e+04 1.038466964495650124e+00 4.043668175111711852e-03
5.940996968498373462e+04 1.020276933850545742e+00 3.958089488776758355e-03
5.940996971761419991e+04 1.041496719136859372e+00 4.045943726652343093e-03
5.940996975024467247e+04 1.034300457507191240e+00 4.025459481959781441e-03
5.940996978287514503e+04 1.043178832457387850e+00 4.079554176064846722e-03
5.940996981550561031e+04 1.028344884047551089e+00 4.002648435052020594e-03
5.940996984813608287e+04 1.031796965705186864e+00 4.021680947667373093e-03
5.940996988076654816e+04 1.024659272937791243e+00 4.012423103151546537e-03
5.940996991339702072e+04 1.036953469557361229e+00 4.050358793145701457e-03
5.940996994602749328e+04 1.028835624293976236e+00 4.016770305385122808e-03
5.940996997865795856e+04 1.028946764677614700e+00 3.987930679363514003e-03
5.940997001128843112e+04 1.024540357909629051e+00 3.991417312014385391e-03
5.940997004391889641e+04 1.037528188423953779e+00 4.029246829688299184e-03
5.940997007654936897e+04 1.042778585554017035e+00 4.050062482748840141e-03
5.940997010917984153e+04 1.024607636293633162e+00 3.987998667513377449e-03
5.940997014181030681e+04 1.024244033312838864e+00 3.981041050049503871e-03
5.940997017444077210e+04 1.039936025349994519e+00 4.043445149299701620e-03
5.940997020707124466e+04 1.028211077009037355e+00 4.003490478366332830e-03
5.940997023970171722e+04 1.032793971171374281e+00 4.034838020757519628e-03
5.940997027233218978e+04 1.044089922542362769e+00 4.070788325638310251e-03
5.940997030496265506e+04 1.032891995450857081e+00 4.021915483673249928e-03
5.940997033759312035e+04 1.022142202314664017e+00 3.986790547283338912e-03
5.940997037022359291e+04 1.025203439400393934e+00 4.012847411278584048e-03
5.940997040285406547e+04 1.019811106124636879e+00 3.986759638605614879e-03
5.940997043548453803e+04 1.026612611139021691e+00 4.001326629393579283e-03
5.940997046811500331e+04 1.035824430644392669e+00 4.031615941269825650e-03
5.940997050074546860e+04 1.028055970326358537e+00 4.008347950012652525e-03
5.940997053337594116e+04 1.025319974078441554e+00 4.085176555785242740e-03
5.940997056600641372e+04 1.024749781114115743e+00 4.041350340579416209e-03
5.940997059863687900e+04 1.026687607799415591e+00 4.038314263152503573e-03
5.940997063126734429e+04 1.029571042199021180e+00 4.053674353301893983e-03
5.940997066389781685e+04 1.041992793253500471e+00 4.077816340573567344e-03
5.940997069652828941e+04 1.040861530606844498e+00 4.037389118682166260e-03
5.940997072915876197e+04 1.045912701300957703e+00 4.058622787127312559e-03
5.940997076178922725e+04 1.041664794490204438e+00 4.049200225219074488e-03
5.940997079441969254e+04 1.026315568042824644e+00 3.970621369359800257e-03
5.940997082705016510e+04 1.034702465646472058e+00 4.035661539609460696e-03
5.940997085968063766e+04 1.052000496627334636e+00 4.107076849026800557e-03
5.940997089231111022e+04 1.038785505616330873e+00 4.051744371783675379e-03
5.940997092494157550e+04 1.040393862559949589e+00 4.052081351442860836e-03
5.940997095757204079e+04 1.032024856877689301e+00 4.012538752051837861e-03
5.940997099020251335e+04 1.035818267410373972e+00 4.038062357360634388e-03
5.940997102283298591e+04 1.022026766625189653e+00 3.989409222123628702e-03
5.940997105546345119e+04 1.034445062667695092e+00 4.027190833802814056e-03
5.940997108809391648e+04 1.030196250970764282e+00 4.013065858983538500e-03
5.940997112072438904e+04 1.029484523078144864e+00 4.011762537309401279e-03
5.940997115335486160e+04 1.033923545709832359e+00 4.016498817894989005e-03
5.940997118598533416e+04 1.033661158099587141e+00 4.009305240098294879e-03
5.940997121861579944e+04 1.021919662033067056e+00 3.977216338538337552e-03
5.940997125124626473e+04 1.027645891572802395e+00 4.013035988986142846e-03
5.940997128387673729e+04 1.012281039609299160e+00 4.045715210833670042e-03
5.940997131650720985e+04 1.015894623053208878e+00 4.077811749397103162e-03
5.940997134913767513e+04 1.025127411933026700e+00 4.002532036173512588e-03
5.940997138176814042e+04 1.031028490063919278e+00 4.022072041902659094e-03
5.940997141439861298e+04 1.030871410975080948e+00 4.014121181184243659e-03
5.940997144702908554e+04 1.029040705705647429e+00 4.031635305165406392e-03
5.940997147965955810e+04 1.022014060979578032e+00 4.016938744846008935e-03
5.940997151229002338e+04 1.028270489874184568e+00 4.023640607908662847e-03
5.940997154492048867e+04 1.035509566168105078e+00 4.036337512942036153e-03
5.940997157755096123e+04 1.039812304614035066e+00 4.055282574764952110e-03
5.940997161018143379e+04 1.045905096280424162e+00 4.059139242810163271e-03
5.940997164281190635e+04 1.048350556886688212e+00 4.065405542531695150e-03
5.940997167544237163e+04 1.048166741251723488e+00 4.081681595079984619e-03
5.940997170807283692e+04 1.045434510645384840e+00 4.053203446629915357e-03
5.940997174070330948e+04 1.045687112784635442e+00 4.081389180735931800e-03
5.940997177333378204e+04 1.047541161508319663e+00 4.092806916604399201e-03
5.940997180596424732e+04 1.039109612992715759e+00 4.048828962435606013e-03
5.940997183859471261e+04 1.044114830532459459e+00 4.054483769542300761e-03
5.940997187122518517e+04 1.047338920721265998e+00 4.080463224516468236e-03
5.940997190385565773e+04 1.042041799456748352e+00 4.042324291109732591e-03
5.940997193648612301e+04 1.045118967329077497e+00 4.065517154096306290e-03
5.940997196911658830e+04 1.033028454493212234e+00 4.030039392823611330e-03
5.940997200174706086e+04 1.039540466768249294e+00 4.051959556513621587e-03
5.940997203437753342e+04 1.036464271208554555e+00 4.053121538463345767e-03
5.940997206700800598e+04 1.026886531433330196e+00 4.014904202764371828e-03
5.940997209963847126e+04 1.034025615959541788e+00 4.043451657943428028e-03
5.940997213226893655e+04 1.034054590091710191e+00 4.047645327170098194e-03
5.940997216489940911e+04 1.024656724543563158e+00 4.045857350738501536e-03
5.940997219752988167e+04 1.026428866836924358e+00 4.035219732449741095e-03
5.940997223016034695e+04 1.027964342601999093e+00 4.032466661565149192e-03
5.940997226279081951e+04 1.031206355909009220e+00 4.028456799457467812e-03
5.940997229542128480e+04 1.019128049438271510e+00 3.980075389712183984e-03
5.940997232805175736e+04 1.018786838744297540e+00 3.994042162843314085e-03
5.940997236068222992e+04 1.020496023622535553e+00 4.032123621015285507e-03
5.940997239331269520e+04 1.026425453924172615e+00 4.013474636861956782e-03
5.940997242594316049e+04 1.026125472277128470e+00 3.993792374402213574e-03
5.940997245857363305e+04 1.035706791717061703e+00 4.025827634130433978e-03
5.940997249120410561e+04 1.035162208033748144e+00 4.019502151914141307e-03
5.940997252383457817e+04 1.029863750967478619e+00 4.019804526777365737e-03
5.940997255646504345e+04 1.032363821136639270e+00 3.998647809885755820e-03
5.940997258909550874e+04 1.031231725203348715e+00 4.019685540838049964e-03
5.940997262172598130e+04 1.021189144971658580e+00 3.978999480003001313e-03
5.940997265435645386e+04 1.026476941303715806e+00 3.996401515125465841e-03
5.940997268698692642e+04 1.027017099340926443e+00 4.015053662758266868e-03
5.940997271961739170e+04 1.018162576066487190e+00 3.993659666543570436e-03
5.940997275224785699e+04 1.019561988852953682e+00 3.976553957504004762e-03
5.940997278487832955e+04 1.024284146744243174e+00 4.004132500250116161e-03
5.940997281750880211e+04 1.020973851479137773e+00 4.016476924138324620e-03
5.940997285013926739e+04 1.019762922749112510e+00 3.982501525012240549e-03
5.940997288276973268e+04 1.011804983346292763e+00 3.944303568493404827e-03
5.940997291540020524e+04 1.012839778190584683e+00 3.946415839365424380e-03
5.940997294803067780e+04 1.011387372559917175e+00 3.962434581813825338e-03
5.940997298066114308e+04 1.011738145469549099e+00 3.968006094700770280e-03
5.940997301329160837e+04 1.018807546792081631e+00 4.000200808235557237e-03
5.940997304592208093e+04 1.016434846180794382e+00 3.985207071266240464e-03
5.940997307855255349e+04 1.011663031951985925e+00 3.966423377481475068e-03
5.940997311118302605e+04 1.013138787243944350e+00 3.996072971614508286e-03
5.940997314381349133e+04 1.011549027780575427e+00 3.985548199775665844e-03
5.940997317644396389e+04 1.013588017860099999e+00 3.982501975648802470e-03
5.940997320907442918e+04 1.027872145660258418e+00 4.010643407410623834e-03
5.940997324170490174e+04 1.014639299141804729e+00 3.951585766730071440e-03
5.940997327433537430e+04 1.019033730968806228e+00 3.971370100789736041e-03
5.940997330696583958e+04 1.007085465248341638e+00 3.912917923598853778e-03
5.940997333959630487e+04 1.023594869621862191e+00 3.996101116119401588e-03
5.940997337222677743e+04 1.018480895853860702e+00 3.976466029014393000e-03
5.940997340485724999e+04 1.025826943361342503e+00 4.003410397911855156e-03
5.940997343748772255e+04 1.020877000444325278e+00 3.987057122924670023e-03
5.940997347011818783e+04 1.025820350455037167e+00 4.013370053502784279e-03
5.940997350274865312e+04 1.013820045761429700e+00 3.994926536117503896e-03
5.940997353537912568e+04 1.018023359313926512e+00 3.961457175878086226e-03
5.940997356800959824e+04 1.023594048937669809e+00 3.989017802553220145e-03
5.940997360064007080e+04 1.022144236048248445e+00 3.977478313491518772e-03
5.940997363327053608e+04 1.026708097101396655e+00 4.002359044781220870e-03
5.940997366590100137e+04 1.028741787666316965e+00 4.008342695300338814e-03
5.940997369853147393e+04 1.038984848936429062e+00 4.075417840300476352e-03
5.940997373116194649e+04 1.026504267172150708e+00 4.015966948849285754e-03
5.940997376379241177e+04 1.027676514834674482e+00 4.028739511266883795e-03
5.940997379642287706e+04 1.022596319010723454e+00 4.005887222872691299e-03
5.940997382905334962e+04 1.024521013236745715e+00 4.010220251678654584e-03
5.940997386168382218e+04 1.028855450857115050e+00 4.032300361024263383e-03
5.940997389431429474e+04 1.029853634934075224e+00 4.045657346295360689e-03
5.940997392694476002e+04 1.013059352936970470e+00 3.965181707536539688e-03
5.940997395957522531e+04 1.020680496120659475e+00 4.039065032495898003e-03
5.940997399220569787e+04 1.031848129015707105e+00 4.049708112017037960e-03
5.940997402483617043e+04 1.028388039573627344e+00 4.012570321900940824e-03
5.940997405746663571e+04 1.039826211735963346e+00 4.069626671506871608e-03
5.940997409009710100e+04 1.038082291674923274e+00 4.049055469390831948e-03
5.940997412272757356e+04 1.021909178555112652e+00 3.981356888317424091e-03
5.940997415535804612e+04 1.023082748601279679e+00 3.984975201339830200e-03
5.940997418798851140e+04 1.024974798760981409e+00 3.991678724101836891e-03
5.940997422061897669e+04 1.025101210809872487e+00 3.983082425342746036e-03
5.940997425324944925e+04 1.018396507274433427e+00 4.020744597023641169e-03
5.940997428587992181e+04 1.030121752378074351e+00 4.048681164358931134e-03
5.940997431851039437e+04 1.023525958067405206e+00 4.028976177265005711e-03
5.940997435114085965e+04 1.027350220143738557e+00 4.023851142048201490e-03
5.940997438377132494e+04 1.033041273808524618e+00 4.021058069501045641e-03
5.940997441640179750e+04 1.023421098352387260e+00 4.009864308220345216e-03
5.940997444903227006e+04 1.020066657676228727e+00 3.998063357169963361e-03
5.940997448166273534e+04 1.028343741919306886e+00 4.056761868938467928e-03
5.940997451429320063e+04 1.026618547167297502e+00 4.018055142862200779e-03
5.940997454692367319e+04 1.024069898490842068e+00 4.149727592658547862e-03
5.940997457955414575e+04 1.025433462398125162e+00 4.050128863111043635e-03
5.940997461218461831e+04 1.029354083585006352e+00 4.188160921741054810e-03
5.940997464481508359e+04 1.037116289438608785e+00 4.072983722854162450e-03
5.940997467744554888e+04 1.040844105812858578e+00 4.028260780524483241e-03
5.940997471007602144e+04 1.036545307890174294e+00 4.024817177815818471e-03
5.940997474270649400e+04 1.035996708996158810e+00 4.026894652685694166e-03
5.940997477533696656e+04 1.040501398792422760e+00 4.038297685917951498e-03
5.940997480796743184e+04 1.047657318942568860e+00 4.082989388700716989e-03
5.940997484059789713e+04 1.046262805148968411e+00 4.065124419587257121e-03
5.940997487322836969e+04 1.042628332592540730e+00 4.051409444764686625e-03
5.940997490585884225e+04 1.036372750248491181e+00 4.020048147920856144e-03
5.940997493848930753e+04 1.038447431911492247e+00 4.051126462893820009e-03
5.940997497111978009e+04 1.037007276737862194e+00 4.031790132566269100e-03
5.940997500375024538e+04 1.037310650180172100e+00 4.032964376435720262e-03
5.940997503638071794e+04 1.049801089175570246e+00 4.058484732236270105e-03
5.940997506901119050e+04 1.046663523408031926e+00 4.058391252562112451e-03
5.940997510164165578e+04 1.053046564645602423e+00 4.076152733467933512e-03
5.940997513427212834e+04 1.033722481525450432e+00 4.027656517348304939e-03
5.940997516690259363e+04 1.034680217646338773e+00 4.020255541126768750e-03
5.940997519953306619e+04 1.037292577873228927e+00 4.082715814184271000e-03
5.940997523216353875e+04 1.049787033339466547e+00 4.099855947041211417e-03
5.940997526479400403e+04 1.028506101154230024e+00 4.272377674051947016e-03
5.940997529742446932e+04 1.021832655578750471e+00 4.017422230525765671e-03
5.940997533005494188e+04 1.025817645379861531e+00 4.009421718109413939e-03
5.940997536268541444e+04 1.028512478186842438e+00 4.021307471753362943e-03
5.940997539531587972e+04 1.031790328384042610e+00 4.046816334047745149e-03
5.940997542794634501e+04 1.022523228582912891e+00 3.998207326995431750e-03
5.940997546057681757e+04 1.023528964219391435e+00 3.998234975189649335e-03
5.940997549320729013e+04 1.024585501916664088e+00 4.069946544859404623e-03
5.940997552583776269e+04 1.030546898783239573e+00 4.024780383514326570e-03
5.940997555846822797e+04 1.025264233567587224e+00 4.025343441860070037e-03
5.940997559109869326e+04 1.019882009615586504e+00 4.007804013182517805e-03
5.940997562372916582e+04 1.033044718007985807e+00 4.038282449747053644e-03
5.940997565635963838e+04 1.025233247685915394e+00 4.063674892976119890e-03
5.940997568899010366e+04 1.029096579539769962e+00 4.039891920751023484e-03
5.940997572162057622e+04 1.024206519909476754e+00 4.026449932749196978e-03
5.940997575425104151e+04 1.029260532702719555e+00 4.044367433952322094e-03
5.940997578688151407e+04 1.036939647975646528e+00 4.061105464698895433e-03
5.940997581951198663e+04 1.035491622543773138e+00 4.054454287874617244e-03
5.940997585214245191e+04 1.034186204077868876e+00 4.024364133829722370e-03
5.940997588477291720e+04 1.017912931426081524e+00 4.264019805176748161e-03
5.940997591740338976e+04 1.027401082297825896e+00 4.088391211482754299e-03
5.940997595003386232e+04 1.044282416731093566e+00 4.077402511329544614e-03
5.940997598266433488e+04 1.033817885962565075e+00 4.031490258942276896e-03
5.940997601529480016e+04 1.025992646862235791e+00 3.980229477134744100e-03
5.940997604792526545e+04 1.023433103646834708e+00 4.001219549903816362e-03
5.940997608055573801e+04 1.022671152386281701e+00 4.097564984184230361e-03
5.940997611318621057e+04 1.024409270311670950e+00 4.104334909866859220e-03
5.940997614581668313e+04 1.025312909828627550e+00 4.040976201950634977e-03
5.940997617844714841e+04 1.027982185262011905e+00 4.030959613713911913e-03
5.940997621107761370e+04 1.023438010969194734e+00 3.994693054367141546e-03
5.940997624370808626e+04 1.013942069532761447e+00 3.990624928715194933e-03
5.940997627633855882e+04 1.020468448479261214e+00 4.056575932993486920e-03
5.940997630896902410e+04 1.022939800478882111e+00 4.043813601966100499e-03
5.940997634159948939e+04 1.015819295006439527e+00 4.006676221918902339e-03
5.940997637422996195e+04 1.018360684076327960e+00 4.021103893489315351e-03
5.940997640686043451e+04 1.016603679776960423e+00 4.018925795411438552e-03
5.940997643949089979e+04 1.015487175671964337e+00 4.018568908701976652e-03
5.940997647212136508e+04 1.012436263948954140e+00 3.979088389196612854e-03
5.940997650475183764e+04 1.002950739346462949e+00 4.042387521993645941e-03
5.940997653738231020e+04 1.004375701033858981e+00 4.079628002810565222e-03
5.940997657001278276e+04 1.005144336264234273e+00 3.940863589875416920e-03
5.940997660264324804e+04 1.009983836808796998e+00 4.031107739670541749e-03
5.940997663527371333e+04 1.012370133422990426e+00 4.046449570529811468e-03
5.940997666790418589e+04 1.008686305156988317e+00 3.966660388551630431e-03
5.940997670053465845e+04 1.017566501756650199e+00 3.999251807171701548e-03
5.940997673316512373e+04 1.018330544915252212e+00 3.986994829009627220e-03
5.940997676579559629e+04 1.008822203822349772e+00 3.970900728344807507e-03
5.940997679842606158e+04 1.007124928209120363e+00 3.966157607407630806e-03
5.940997683105653414e+04 1.012808689736866441e+00 3.982483248462926652e-03
5.940997686368700670e+04 1.001680046671388213e+00 3.962419589051719739e-03
5.940997689631747198e+04 9.964573707745475462e-01 3.930672854933515113e-03
5.940997692894793727e+04 1.002204665108870074e+00 3.992984317741384188e-03
5.940997696157840983e+04 1.008658127001484051e+00 3.964514210553623727e-03
5.940997699420888239e+04 1.012286814310690453e+00 3.960316972706230849e-03
5.940997702683935495e+04 1.011812750439394781e+00 3.959546265256805656e-03
5.940997705946982023e+04 1.003567569755602351e+00 3.944421305663083424e-03
5.940997709210028552e+04 1.005984939212907880e+00 3.937433670716352849e-03
5.940997712473075808e+04 9.981531094758137046e-01 3.951538840661837984e-03
5.940997715736123064e+04 1.012075351847073090e+00 3.981819673109511862e-03
5.940997718999169592e+04 9.989461499787593013e-01 3.930033152934954942e-03
5.940997722262216121e+04 9.991582980661269930e-01 3.942547225769968064e-03
5.940997725525263377e+04 9.956049843402259292e-01 3.921180736499286709e-03
5.940997728788310633e+04 1.020131609048458454e+00 4.005234443323318905e-03
5.940997732051357889e+04 1.008221979250341516e+00 3.976333223043900487e-03
5.940997735314404417e+04 9.915915971779762916e-01 3.913700793258717385e-03
5.940997738577450946e+04 1.000662967204433151e+00 3.944275862152803701e-03
5.940997741840498202e+04 9.852395116263856778e-01 3.896427515494624034e-03
5.940997745103545458e+04 9.952063677647395856e-01 3.972440259649398162e-03
5.940997748366592714e+04 1.004435502273224312e+00 3.961431441935772332e-03
5.940997751629639242e+04 9.969661252848944777e-01 3.985858485847117855e-03
5.940997754892685771e+04 9.900921038519734374e-01 3.923853603710882217e-03
5.940997758155733027e+04 9.947174225501967948e-01 3.951430116918465060e-03
5.940997761418780283e+04 9.900694421142740564e-01 3.952967483636577774e-03
5.940997764681826811e+04 9.984978696990025604e-01 4.034229960890711904e-03
5.940997767944873340e+04 9.996686315819229840e-01 4.004966958206159812e-03
5.940997771207920596e+04 1.006259251626949291e+00 4.027773300352546770e-03
5.940997774470967852e+04 1.005261152011141856e+00 3.953083274378409347e-03
5.940997777734014380e+04 1.018037673793268816e+00 3.991242873578650270e-03
5.940997780997061636e+04 1.004768133808891850e+00 3.932287303239935354e-03
5.940997784260108165e+04 1.003750534291820484e+00 3.917359217205890892e-03
5.940997787523155421e+04 1.003008888752288330e+00 3.960366705480825554e-03
5.940997790786202677e+04 9.996633592229832166e-01 3.960697590337023191e-03
5.940997794049249205e+04 1.009157778219461399e+00 3.971321240684665653e-03
5.940997797312295734e+04 1.000754333125053019e+00 3.964799414280997282e-03
5.940997800575342990e+04 1.007320219208611034e+00 4.009746888352248330e-03
5.940997803838390246e+04 1.004499413187337264e+00 3.933882518812906355e-03
5.940997807101437502e+04 1.019974895417421257e+00 3.989180301829782678e-03
5.940997810364484030e+04 1.009940756786819938e+00 3.959164159410052258e-03
5.940997813627530559e+04 1.001282589029990344e+00 3.968439605855026558e-03
5.940997816890577815e+04 1.002815331207134841e+00 3.989941598669652367e-03
5.940997820153625071e+04 1.011480711858675496e+00 3.950422060190787558e-03
5.940997823416672327e+04 1.010776798178342428e+00 3.934063199682286995e-03
5.940997826679718855e+04 1.005336822059483826e+00 3.924414572247890767e-03
5.940997829942765384e+04 1.009578562101351107e+00 3.951587663965871328e-03
5.940997833205812640e+04 1.014958208114199900e+00 3.960372606266617836e-03
5.940997836468859896e+04 1.004578369285496153e+00 3.940486912461154366e-03
5.940997839731906424e+04 1.000100759025489783e+00 3.918850066832924375e-03
5.940997842994952953e+04 1.015342051727341266e+00 3.970060466850643295e-03
5.940997846258000209e+04 1.020899862665274105e+00 4.013466082519507108e-03
5.940997849521047465e+04 1.013150623857934862e+00 3.991918462470567600e-03
5.940997852784094721e+04 1.012689273100371379e+00 3.972578225245769132e-03
5.940997856047141249e+04 1.027416632126902929e+00 4.033409355749173995e-03
5.940997859310187778e+04 1.020358223639491246e+00 3.987896616992412345e-03
5.940997862573235034e+04 1.018872027024173343e+00 3.983515953453514030e-03
5.940997865836282290e+04 1.011698494022667205e+00 3.945639064173738289e-03
5.940997869099328818e+04 1.018833730172351792e+00 4.001906967525067395e-03
5.940997872362376074e+04 1.026321378700391307e+00 4.038736172641647741e-03
5.940997875625422603e+04 1.017237429758428124e+00 4.145054098089760719e-03
5.940997878888469859e+04 1.026598591676973093e+00 4.071672419133841488e-03
5.940997882151517115e+04 1.035469727803340012e+00 4.022004325880590772e-03
5.940997885414563643e+04 1.063309207864939987e+00 4.130690942313536458e-03
5.940997888677610172e+04 1.052606598705698726e+00 4.078562532056046776e-03
5.940997891940657428e+04 1.038537445542100368e+00 4.049638045780094495e-03
5.940997895203704684e+04 1.028174441271136441e+00 4.035566954785321965e-03
5.940997898466751212e+04 1.036787000731777209e+00 4.044837640135065526e-03
5.940997901729797741e+04 1.043894765012837178e+00 4.060177354745643334e-03
5.940997904992844997e+04 1.042227230159645357e+00 4.053759980386783569e-03
5.940997908255892253e+04 1.057307708200233343e+00 4.098830052301356310e-03
5.940997911518938781e+04 1.055251466159268681e+00 4.080794685548052789e-03
5.940997914781986037e+04 1.042815963767711906e+00 4.026821663225138744e-03
5.940997918045032566e+04 1.049486730843668392e+00 4.070333977405016929e-03
5.940997921308079822e+04 1.030986474834091560e+00 4.006538691908623738e-03
5.940997924571127078e+04 1.032007997342497818e+00 4.012251654773446065e-03
5.940997927834173606e+04 1.045730450109897847e+00 4.070215298001301010e-03
5.940997931097220135e+04 1.027915786260342301e+00 3.993121184608927621e-03
5.940997934360267391e+04 1.035500922076533659e+00 4.053195345813382158e-03
5.940997937623314647e+04 1.032284772716848265e+00 4.022244963599335213e-03
5.940997940886361903e+04 1.035173065781194390e+00 4.032486846238222782e-03
5.940997944149408431e+04 1.040984728142055005e+00 4.043786526287406619e-03
5.940997947412454960e+04 1.041454659979520692e+00 4.066163724065364332e-03
5.940997950675502216e+04 1.037530139671364315e+00 4.023358236856363832e-03
5.940997953938549472e+04 1.038920776588668549e+00 4.028062869859247788e-03
5.940997957201596000e+04 1.031128985022011557e+00 4.016273915837929691e-03
5.940997960464642529e+04 1.019473245125380068e+00 3.976134065607679104e-03
5.940997963727689785e+04 1.039190268188436406e+00 4.052521037816607385e-03
5.940997966990737041e+04 1.029180581210122902e+00 4.012296460940789275e-03
5.940997970253784297e+04 1.036179445510158059e+00 4.032429462493609951e-03
5.940997973516830825e+04 1.030848703288446355e+00 4.004980062216370075e-03
5.940997976779877354e+04 1.037337713742875200e+00 4.057485294126840503e-03
5.940997980042924610e+04 1.027290524944140193e+00 4.008839991613087801e-03
5.940997983305971866e+04 1.033687377669608498e+00 4.037660832842681312e-03
5.940997986569019122e+04 1.037328591387485677e+00 4.047149744179715132e-03
5.940997989832065650e+04 1.019781934357412156e+00 4.022133569423501191e-03
5.940997993095112179e+04 1.045111162372374780e+00 4.087833656474916012e-03
5.940997996358159435e+04 1.028779469423086734e+00 4.012107015653770814e-03
5.940997999621206691e+04 1.042801881544802134e+00 4.059476474440501005e-03
5.940998002884253947e+04 1.024565419580310000e+00 4.049660412506058890e-03
5.940998006147300475e+04 1.029551867590582148e+00 4.030595106775920235e-03
5.940998009410347004e+04 1.042219625966295471e+00 4.048937781233870846e-03
5.940998012673394260e+04 1.025562579735938451e+00 3.981380412547239067e-03
5.940998015936441516e+04 1.039716384331371035e+00 4.060199019443303317e-03
5.940998019199488044e+04 1.026094545250354484e+00 4.003239853070857460e-03
5.940998022462534573e+04 1.031161597161880383e+00 4.016759537582137614e-03
5.940998025725581829e+04 1.032098513845342458e+00 4.016955512075051637e-03
5.940998028988629085e+04 1.028172481983934183e+00 4.006056275320962236e-03
5.940998032251675613e+04 1.041149339533619100e+00 4.047857666829890108e-03
5.940998035514722142e+04 1.043584055355984974e+00 4.044980328035883282e-03
5.940998038777769398e+04 1.033200928448254396e+00 4.013247997589930102e-03
5.940998042040816654e+04 1.029022953642643179e+00 4.008386924495889632e-03
5.940998045303863910e+04 1.029932607439503212e+00 3.999708776597802815e-03
5.940998048566910438e+04 1.035940997193117052e+00 4.093149429880206872e-03
5.940998051829956967e+04 1.034362013506537226e+00 4.116637101273364074e-03
5.940998055093004223e+04 1.027970894166301274e+00 4.075785695998248789e-03
5.940998058356051479e+04 1.035571804859835465e+00 4.055171982291625420e-03
5.940998061619098735e+04 1.029820971349028280e+00 4.050794341921099863e-03
5.940998064882145263e+04 1.037227824223935002e+00 4.086613973594540282e-03
5.940998068145191792e+04 1.027438052752486453e+00 4.030477484305085810e-03
5.940998071408239048e+04 1.034115015413340943e+00 4.035643446577642270e-03
5.940998074671286304e+04 1.046973881617534241e+00 4.073619890596252673e-03
5.940998077934332832e+04 1.040545868797884577e+00 4.072490936306093212e-03
5.940998081197379361e+04 1.036521444901975508e+00 4.063319093525317831e-03
5.940998084460426617e+04 1.036433574642926958e+00 4.045546905390659705e-03
5.940998087723473873e+04 1.044291922828163743e+00 4.062009388382930089e-03
5.940998090986521129e+04 1.035209396926791259e+00 4.052484669627197736e-03
5.940998094249567657e+04 1.038320570159166012e+00 4.041634399711758162e-03
5.940998097512614186e+04 1.051187275196574733e+00 4.068530196608527959e-03
5.940998100775661442e+04 1.048046476638926361e+00 4.066249405806878631e-03
5.940998104038708698e+04 1.047401852661846711e+00 4.058535556689384094e-03
5.940998107301755226e+04 1.042876911346652724e+00 4.025304341787183139e-03
5.940998110564802482e+04 1.050149570399491417e+00 4.058419943398452849e-03
5.940998113827849011e+04 1.055988295706811630e+00 4.111089620156067187e-03
5.940998117090896267e+04 1.043122719416170519e+00 4.071670277908862913e-03
5.940998120353943523e+04 1.044790128526449591e+00 4.038565250473503954e-03
5.940998123616990051e+04 1.062979419779743084e+00 4.122401169933349006e-03
5.940998126880036580e+04 1.055699737806101934e+00 4.108726652870802604e-03
5.940998130143083836e+04 1.048601882828911425e+00 4.068554050820192940e-03
5.940998133406131092e+04 1.038203082706309566e+00 4.025323582021868123e-03
5.940998136669177620e+04 1.045716539019927005e+00 4.071494309727584880e-03
5.940998139932224876e+04 1.042294098565804017e+00 4.057569444883911414e-03
5.940998143195271405e+04 1.042155484839092816e+00 4.101118595117075362e-03
5.940998146458318661e+04 1.043499524729402328e+00 4.075226224504467469e-03
5.940998149721365917e+04 1.032640487266697216e+00 4.035012224547421603e-03
5.940998152984412445e+04 1.045937265374077274e+00 4.074766046715148742e-03
5.940998156247458974e+04 1.038949316945524393e+00 4.061152021874812890e-03
5.940998159510506230e+04 1.038903476281158644e+00 4.034129516973162209e-03
5.940998162773553486e+04 1.039438491272845155e+00 4.028290578725705721e-03
5.940998166036600014e+04 1.041257550668190479e+00 4.027569606801768495e-03
5.940998169299646543e+04 1.036459906650493812e+00 4.038933091544330903e-03
5.940998172562693799e+04 1.034015740260260996e+00 4.054810516226767768e-03
5.940998175825741055e+04 1.031392255624206333e+00 4.050143858073783007e-03
5.940998179088788311e+04 1.031659671606927731e+00 4.084309002292678577e-03
5.940998182351834839e+04 1.035040420834920205e+00 4.130091066379510192e-03
5.940998185614881368e+04 1.033489285897782883e+00 4.154121625072500906e-03
5.940998188877928624e+04 1.034046604545684866e+00 4.140907627535937371e-03
5.940998192140975880e+04 1.036227626332461460e+00 4.175932720921726217e-03
5.940998195404022408e+04 1.041834135649290616e+00 4.119686992868293665e-03
5.940998198667068937e+04 1.026134121522500831e+00 4.078054783963929592e-03
5.940998201930116193e+04 1.033945088262000267e+00 4.141437393191351422e-03
5.940998205193163449e+04 1.035594380699400130e+00 4.076923712160288732e-03
5.940998208456210705e+04 1.036381864019844778e+00 4.068167804695659202e-03
5.940998211719257233e+04 1.039012980284888421e+00 4.079414029278484108e-03
5.940998214982303762e+04 1.046749388667863601e+00 4.115282561108225476e-03
5.940998218245351018e+04 1.045492877350106431e+00 4.110841643945720159e-03
5.940998221508398274e+04 1.042878458576358858e+00 4.108595281120567405e-03
5.940998224771444802e+04 1.041396687705736790e+00 4.089834787222239310e-03
5.940998228034492058e+04 1.048219216713864421e+00 4.116889101491901133e-03
5.940998231297538587e+04 1.039767776899838791e+00 4.106352953142686918e-03
5.940998234560585843e+04 1.041612653023588742e+00 4.131882913407556972e-03
5.940998237823633099e+04 1.051216082479392577e+00 4.150160881473096731e-03
5.940998241086679627e+04 1.048061437914622251e+00 4.131833384770157262e-03
5.940998244349726883e+04 1.046581073159795539e+00 4.152986676319065859e-03
5.940998247612773412e+04 1.040524375370899257e+00 4.258465559087368756e-03
5.940998250875820668e+04 1.040143065228909203e+00 4.183495154256985406e-03
5.940998254138867924e+04 1.038584133953401656e+00 4.076023650115440447e-03
5.940998257401914452e+04 1.053420338904471620e+00 4.138304583325507456e-03
5.940998260664960981e+04 1.055971334893584634e+00 4.095266058412718423e-03
5.940998263928008237e+04 1.058313298041906769e+00 4.100904246431045543e-03
5.940998267191055493e+04 1.060151706245102243e+00 4.100262316103739021e-03
5.940998270454102021e+04 1.060071694199395065e+00 4.125580504059585957e-03
5.940998273717148550e+04 1.043187578088682566e+00 4.140685051295999418e-03
5.940998276980195806e+04 1.037249921542497733e+00 4.172230356402983377e-03
5.940998280243243062e+04 1.039112232875883057e+00 4.136575528097801574e-03
5.940998283506290318e+04 1.052492886818681139e+00 4.079939086994082385e-03
5.940998286769336846e+04 1.041619056402336652e+00 4.072684037807754349e-03
5.940998290032383375e+04 1.043654544123989725e+00 4.069896426721597224e-03
5.940998293295430631e+04 1.048803719761548958e+00 4.109090520843217652e-03
5.940998296558477887e+04 1.038728207003470239e+00 4.062788185852271410e-03
5.940998299821524415e+04 1.040055674787675466e+00 4.070696746771986646e-03
5.940998303084570944e+04 1.042632516415843646e+00 4.090408919458299666e-03
5.940998306347618200e+04 1.046525583817269567e+00 4.083984124117092177e-03
5.940998309610665456e+04 1.048865729407101766e+00 4.065147529767621989e-03
5.940998312873712712e+04 1.054558910342697331e+00 4.087816797234395012e-03
5.940998316136759240e+04 1.052686305776154851e+00 4.114892478017447008e-03
5.940998319399805769e+04 1.043579050703604683e+00 4.090369651599477449e-03
5.940998322662853025e+04 1.046635094225235152e+00 4.091528124590976083e-03
5.940998325925900281e+04 1.054292512061331122e+00 4.091578995337581681e-03
5.940998329188946809e+04 1.041760955018014467e+00 4.069988776466926424e-03
5.940998332451993338e+04 1.049917310397814330e+00 4.102938184493657749e-03
5.940998335715040594e+04 1.049107272497525667e+00 4.105089891657127607e-03
5.940998338978087850e+04 1.043197007281559063e+00 4.106529300012069263e-03
5.940998342241135106e+04 1.042653474940797631e+00 4.102307046511789561e-03
5.940998345504181634e+04 1.039367535666155362e+00 4.043176548249125674e-03
5.940998348767228163e+04 1.039019443030381851e+00 4.074176942848442215e-03
5.940998352030275419e+04 1.037414936811316801e+00 4.082773100921601415e-03
5.940998355293322675e+04 1.033389561615453589e+00 4.055632179798732313e-03
5.940998358556369931e+04 1.040850965827126773e+00 4.063385353772437647e-03
5.940998361819416459e+04 1.036138067042443156e+00 4.105766145771784677e-03
5.940998365082462988e+04 1.031128289448050683e+00 4.080025801824730021e-03
5.940998368345510244e+04 1.036528299032907663e+00 4.064065044524910186e-03
5.940998371608557500e+04 1.024040575172369349e+00 4.080329304904814665e-03
5.940998374871604756e+04 1.020064539250234548e+00 4.056693855633461757e-03
5.940998378134651284e+04 1.020621671815111542e+00 3.993258014188742593e-03
5.940998381397697813e+04 1.037042647317929722e+00 4.052141180567818066e-03
5.940998384660745069e+04 1.027869766351661829e+00 4.063369350422250080e-03
5.940998387923792325e+04 1.024092205689615342e+00 4.158043605434454462e-03
5.940998391186838853e+04 1.015963849142899500e+00 4.051495642138357688e-03
5.940998394449885382e+04 1.023470503358843597e+00 4.053153151071950400e-03
5.940998397712932638e+04 1.030606547485460878e+00 4.054803212180534480e-03
5.940998400975979894e+04 1.017957495485859232e+00 3.988771522910021169e-03
5.940998404239026422e+04 1.029565139244837058e+00 4.023285054561576320e-03
5.940998407502072951e+04 1.023452480456266134e+00 4.011217227970560045e-03
5.940998410765120207e+04 1.024297352421584817e+00 3.993712425331859099e-03
5.940998414028167463e+04 1.031497212939916253e+00 4.033318068701977413e-03
5.940998417291214719e+04 1.020411057955440626e+00 4.011273021570386198e-03
5.940998420554261247e+04 1.019936536803029759e+00 3.983607651511672856e-03
5.940998423817307776e+04 1.009798578757738818e+00 3.968703582478410631e-03
5.940998427080355032e+04 1.013625166210145423e+00 3.985897203487341958e-03
5.940998430343402288e+04 1.018834320177160579e+00 4.001325370023494504e-03
5.940998433606449544e+04 1.015206789055456582e+00 3.998598162175031993e-03
5.940998436869496072e+04 1.018242612102257194e+00 3.984527217624721056e-03
5.940998440132542601e+04 1.019303775499618148e+00 4.002442963799899417e-03
5.940998443395589857e+04 1.014572952711842557e+00 3.972072386981754903e-03
5.940998446658637113e+04 1.015440704243530723e+00 3.974342815161705997e-03
5.940998449921683641e+04 1.019195233572230297e+00 3.981294243483279351e-03
5.940998453184730170e+04 1.022719374150278915e+00 3.982489150880433662e-03
5.940998456447777426e+04 1.018503553691068042e+00 3.996455566255251342e-03
5.940998459710824682e+04 1.010485359961246665e+00 3.994028134104662432e-03
5.940998462973871938e+04 1.019717668452892356e+00 4.011544558419980096e-03
5.940998466236918466e+04 1.010112972982628143e+00 3.981718179675776403e-03
5.940998469499964995e+04 1.009428780954539029e+00 3.985363781425888853e-03
5.940998472763012251e+04 1.013055323949948461e+00 4.025657376856244321e-03
5.940998476026059507e+04 1.022360934288851331e+00 4.000407085055180008e-03
5.940998479289106035e+04 1.031240648987806985e+00 4.034732768152349096e-03
5.940998482552152564e+04 1.034399152100930808e+00 4.034587295427299013e-03
5.940998485815199820e+04 1.026610408443699329e+00 4.014312275730012522e-03
5.940998489078247076e+04 1.023293870739588662e+00 4.032928267978731079e-03
5.940998492341294332e+04 1.025079074497050602e+00 4.040121993070184062e-03
5.940998495604340860e+04 1.028340336281656331e+00 4.046845884127688031e-03
5.940998498867387389e+04 1.027331067743209037e+00 3.998550531038770270e-03
5.940998502130434645e+04 1.035906526516752635e+00 4.036766868241652845e-03
5.940998505393481901e+04 1.029608632789190903e+00 4.009652965645897280e-03
5.940998508656529157e+04 1.036651316493092390e+00 4.027159013816634242e-03
5.940998511919575685e+04 1.029014187584954110e+00 4.038882860036652721e-03
5.940998515182622214e+04 1.030088896359171224e+00 4.107289015797553448e-03
5.940998518445669470e+04 1.033136554953539399e+00 4.147628681311439115e-03
5.940998521708716726e+04 1.030824996061739496e+00 4.130230820836848504e-03
5.940998524971763254e+04 1.042554645020851822e+00 4.074636006724004569e-03
5.940998528234809783e+04 1.055066567989958681e+00 4.117703775964634896e-03
5.940998531497857039e+04 1.049763933909299896e+00 4.081127168277837343e-03
5.940998534760904295e+04 1.057363190170738321e+00 4.076258943989208121e-03
5.940998538023950823e+04 1.064514861661259415e+00 4.112686626478428975e-03
5.940998541286997352e+04 1.058137474161645386e+00 4.087252435802700770e-03
5.940998544550044608e+04 1.053296518117476932e+00 4.061071402902088727e-03
5.940998547813091864e+04 1.059226713806720621e+00 4.103763700593510144e-03
5.940998551076138392e+04 1.056229495510410787e+00 4.094343565085670385e-03
5.940998554339184921e+04 1.047035479130038249e+00 4.065800721386252439e-03
5.940998557602232177e+04 1.054153381124778077e+00 4.087709867271305253e-03
5.940998560865279433e+04 1.053418151201686692e+00 4.091995244705261443e-03
5.940998564128326689e+04 1.049078189473782619e+00 4.073722879876866786e-03
5.940998567391373217e+04 1.040357744967318476e+00 4.048636764334585629e-03
5.940998570654419746e+04 1.050827351665505338e+00 4.084203668721027997e-03
5.940998573917467002e+04 1.043112711383788582e+00 4.058238691913093263e-03
5.940998577180514258e+04 1.049190360473925443e+00 4.063455303240072480e-03
5.940998580443560786e+04 1.055252291172706691e+00 4.087930996056402325e-03
5.940998583706608042e+04 1.070945611742234016e+00 4.165793119189116142e-03
5.940998586969654571e+04 1.046302305681491740e+00 4.052290906396532541e-03
5.940998590232701827e+04 1.046808414339992943e+00 4.042282276364134175e-03
5.940998593495749083e+04 1.042831025971988401e+00 4.038339200352363337e-03
5.940998596758795611e+04 1.054052700443865787e+00 4.090631734312832717e-03
5.940998600021842140e+04 1.049593053348574889e+00 4.067624342362876483e-03
5.940998603284889396e+04 1.043537885867454218e+00 4.020147887353494459e-03
5.940998606547936652e+04 1.037032484621985384e+00 4.023443949909895345e-03
5.940998609810983908e+04 1.031732484409161321e+00 3.995068473275300951e-03
5.940998613074030436e+04 1.030020928050804585e+00 3.991175223275575563e-03
5.940998616337076965e+04 1.032007163003919148e+00 4.002060222039422431e-03
5.940998619600124221e+04 1.038200933213270671e+00 4.027970046280786136e-03
5.940998622863171477e+04 1.041845190093849016e+00 4.040160077264027746e-03
5.940998626126218005e+04 1.038545861718544128e+00 4.029478348095561456e-03
5.940998629389265261e+04 1.047119406383436813e+00 4.051105995687071144e-03
5.940998632652311790e+04 1.034973266206143050e+00 4.022753001373529334e-03
5.940998635915359046e+04 1.026574306428764016e+00 3.978850578886572280e-03
5.940998639178406302e+04 1.046320330927236197e+00 4.071590801672382055e-03
5.940998642441452830e+04 1.019944623975196585e+00 3.990214244068020742e-03
5.940998645704500086e+04 1.028825634838826941e+00 4.001063236921552704e-03
5.940998648967546615e+04 1.033828063180781687e+00 4.035627404563245715e-03
5.940998652230593871e+04 1.032731716001483724e+00 4.028677441507525457e-03
5.940998655493641127e+04 1.029287304156676131e+00 4.022401548597386370e-03
5.940998658756687655e+04 1.026534379862962698e+00 3.996301495918704386e-03
5.940998662019734184e+04 1.017727642741958149e+00 3.964778869788827299e-03
5.940998665282781440e+04 1.016239895944766936e+00 3.964102029268726929e-03
5.940998668545828696e+04 1.020387497732376580e+00 3.986683911343671949e-03
5.940998671808875224e+04 1.028074061929554306e+00 4.007365295194374732e-03
5.940998675071921753e+04 1.015240489801951584e+00 3.979119137177818295e-03
5.940998678334969009e+04 1.020890189815906623e+00 3.978556216821928747e-03
5.940998681598016265e+04 1.013975852071267392e+00 3.964704817862511541e-03
5.940998684861062793e+04 1.007795344415138405e+00 4.015812600117085913e-03
5.940998688124109322e+04 1.013939245753140872e+00 3.994502085850340327e-03
5.940998691387156578e+04 1.016172998118048287e+00 3.996123053529820196e-03
5.940998694650203834e+04 1.015999419751013155e+00 4.002724889575726488e-03
5.940998697913250362e+04 1.012225441469949638e+00 3.976974639765424105e-03
5.940998701176297618e+04 1.009822298693002329e+00 3.999385319737416497e-03
5.940998704439344147e+04 1.007599935234800625e+00 3.975144129223145105e-03
5.940998707702391403e+04 1.016804217996765347e+00 3.983555677323707273e-03
5.940998710965438659e+04 1.023249475276386100e+00 4.001691897649914398e-03
5.940998714228485187e+04 1.015840935716390225e+00 3.979626775966034480e-03
5.940998717491531715e+04 1.004236115169429233e+00 3.937985669709950440e-03
5.940998720754578972e+04 1.004359229742517234e+00 3.937143124627967387e-03
5.940998724017626228e+04 1.008013911175769106e+00 3.960848764997192649e-03
5.940998727280673484e+04 1.019563709206138924e+00 3.997628041656329893e-03
5.940998730543720012e+04 1.011742088903604619e+00 3.975854652555808888e-03
5.940998733806766541e+04 1.012427708470636789e+00 3.996848610807741085e-03
5.940998737069813797e+04 1.000968557340464749e+00 3.998838107341262833e-03
5.940998740332861053e+04 1.007941853921402675e+00 4.024108950679120694e-03
5.940998743595907581e+04 1.009975969385058736e+00 3.955786126283020697e-03
5.940998746858954837e+04 1.010104674579460848e+00 3.957568615578549789e-03
5.940998750122001366e+04 1.015495706266804854e+00 3.989568179810546421e-03
5.940998753385048622e+04 1.015796043862410736e+00 3.979230609473159708e-03
5.940998756648095878e+04 1.017416964275971614e+00 3.975136192397648802e-03
5.940998759911142406e+04 1.016994277883974673e+00 3.975929506935330961e-03
5.940998763174188934e+04 1.014541590937363846e+00 3.957293798499256048e-03
5.940998766437236191e+04 1.015387173348466510e+00 3.968798287162464758e-03
5.940998769700283447e+04 1.014386549140977589e+00 3.957481885785182722e-03
5.940998772963330703e+04 1.007960889602283361e+00 3.935837675233717220e-03
5.940998776226377231e+04 1.016017701393532313e+00 3.956987841821650934e-03
5.940998779489423760e+04 1.012219417731606397e+00 3.949906959762274419e-03
5.940998782752471016e+04 1.007543157765761199e+00 3.935132375171716650e-03
5.940998786015518272e+04 9.935480895995355555e-01 3.869695551459020628e-03
5.940998789278565528e+04 1.010583826589992018e+00 3.946593860192647123e-03
5.940998792541612056e+04 1.015743208061502534e+00 3.968527935952930949e-03
5.940998795804658585e+04 1.015137615035232033e+00 3.960705552198957695e-03
5.940998799067705841e+04 1.008149521041028507e+00 3.939004432068022275e-03
5.940998802330753097e+04 1.009716676717424821e+00 3.936151569243996270e-03
5.940998805593799625e+04 1.006306235237887536e+00 3.940696887697744781e-03
5.940998808856846154e+04 1.014565483572017701e+00 3.974095842689801157e-03
5.940998812119893410e+04 1.019503724209895212e+00 3.970243888196204989e-03
5.940998815382940666e+04 1.013433984675676802e+00 3.962196476894266559e-03
5.940998818645987194e+04 1.019039674884169688e+00 3.988848998360422678e-03
5.940998821909033722e+04 1.016895395842575267e+00 3.975000486039018295e-03
5.940998825172080979e+04 1.008278183047345511e+00 3.962334126176986909e-03
5.940998828435128235e+04 1.014435414967646887e+00 3.959917063047465116e-03
5.940998831698175491e+04 1.013633823309021853e+00 3.959524283320354880e-03
5.940998834961222019e+04 1.022877876849930479e+00 3.991024723454172571e-03
5.940998838224268547e+04 1.015005401035714350e+00 3.978571543816426977e-03
5.940998841487315804e+04 1.013972857269573868e+00 3.952775610447603442e-03
5.940998844750363060e+04 1.021796223821018090e+00 3.985553437800242425e-03
5.940998848013409588e+04 1.024650331346675047e+00 3.991780547364032899e-03
5.940998851276456116e+04 1.020724319384461287e+00 3.982509295327387074e-03
5.940998854539503373e+04 1.016305166093612211e+00 3.976325350204155777e-03
5.940998857802550629e+04 1.014909262165922588e+00 3.962172059258393247e-03
5.940998861065597885e+04 1.022995330929001412e+00 3.992994271368926172e-03
5.940998864328644413e+04 1.021339351743999702e+00 3.978523259270049309e-03
5.940998867591690941e+04 1.028321670360661022e+00 3.999485790244683599e-03
5.940998870854738198e+04 1.026251342340542605e+00 3.998869639188334588e-03
5.940998874117785454e+04 1.024817131215910671e+00 3.974810498963979137e-03
5.940998877380831982e+04 1.030167774636783218e+00 3.997148459883250252e-03
5.940998880643878510e+04 1.006635689100613851e+00 3.920208206198575254e-03
5.940998883906925766e+04 1.033025352422647813e+00 4.025662550439353116e-03
5.940998887169973023e+04 1.021477477196781392e+00 4.000168937631263556e-03
5.940998890433020279e+04 1.024066178879375677e+00 4.001699352994417605e-03
5.940998893696066807e+04 1.034337839077029697e+00 4.026657027528180582e-03
5.940998896959113335e+04 1.029712754012784837e+00 4.016166168533335558e-03
5.940998900222160592e+04 1.031076097310305029e+00 4.019492248796196696e-03
5.940998903485207848e+04 1.027472676484148195e+00 4.008450079116314402e-03
5.940998906748254376e+04 1.027926856602082051e+00 4.001066403058846019e-03
5.940998910011301632e+04 1.028078564129765171e+00 4.008239274578655198e-03
5.940998913274348160e+04 1.030042152756204921e+00 4.044457723721773049e-03
5.940998916537395417e+04 1.030171858733579526e+00 4.013866323227870299e-03
5.940998919800442673e+04 1.038324391418262715e+00 4.042405047697054422e-03
5.940998923063489201e+04 1.030903247880146756e+00 4.007537646152764359e-03
5.940998926326535729e+04 1.036623485022698077e+00 4.038476121509049395e-03
5.940998929589582985e+04 1.041549851388108516e+00 4.055905401467809791e-03
5.940998932852630242e+04 1.048507855335550021e+00 4.071838714877629682e-03
5.940998936115676770e+04 1.039929896465000336e+00 4.030548400876627149e-03
5.940998939378724026e+04 1.039497482639092585e+00 4.043102013464603371e-03
5.940998942641770554e+04 1.048660769392249392e+00 4.063777456189287055e-03
5.940998945904817811e+04 1.054273359998924686e+00 4.089621138937345884e-03
5.940998949167865067e+04 1.037892735539778899e+00 4.025886864756535698e-03
5.940998952430911595e+04 1.043244606169948074e+00 4.040744139112269206e-03
5.940998955693958123e+04 1.033616947170703293e+00 4.001818457925378041e-03
5.940998958957005379e+04 1.048434538974159391e+00 4.057642008748050221e-03
5.940998962220052636e+04 1.044420549904426121e+00 4.063915262364639971e-03
5.940998965483099164e+04 1.032465847468259312e+00 4.021879488654157841e-03
5.940998968746145692e+04 1.039780801885508366e+00 4.057816330803833658e-03
5.940998972009192948e+04 1.026906104627691496e+00 4.012694982961731785e-03
5.940998975272240205e+04 1.046035127161205169e+00 4.070466686857255115e-03
5.940998978535286733e+04 1.028207128065835807e+00 4.007108015913063946e-03
5.940998981798333261e+04 1.030875978698028828e+00 4.008668558407380185e-03
5.940998985061380517e+04 1.026582335966550907e+00 3.988888375451101094e-03
5.940998988324427773e+04 1.025462683474571923e+00 4.003730487515609095e-03
5.940998991587475030e+04 1.023137526649124274e+00 4.005622854113847706e-03
5.940998994850521558e+04 1.029235401195492727e+00 4.028878011106305605e-03
5.940998998113568086e+04 1.028569069183702833e+00 4.008383458931849899e-03
5.940999001376615342e+04 1.042419466593520472e+00 4.070193789495137396e-03
5.940999004639662598e+04 1.020534532161623487e+00 3.979999328355008671e-03
5.940999007902709127e+04 1.032425139914741496e+00 4.009518310032308963e-03
5.940999011165755655e+04 1.039500840234464318e+00 4.042199566431803164e-03
5.940999014428802911e+04 1.040112423360153748e+00 4.047566363431712513e-03
5.940999017691850167e+04 1.031240482332100417e+00 4.033155947905709728e-03
5.940999020954896696e+04 1.029921788989760500e+00 4.042016930607229136e-03
5.940999024217943952e+04 1.019525079084846020e+00 3.995018637979535006e-03
5.940999027480990480e+04 1.027124733146078439e+00 4.046051515623752190e-03
5.940999030744037736e+04 1.024567117556476337e+00 4.036649682583193753e-03
5.940999034007084992e+04 1.028563190609344868e+00 4.010462356254536516e-03
5.940999037270131521e+04 1.035269740296316021e+00 4.027076269809198514e-03
5.940999040533178049e+04 1.030081888042403193e+00 3.992813301598272836e-03
5.940999043796225305e+04 1.031579267731196570e+00 4.017979836892462096e-03
5.940999047059272561e+04 1.021245510486767483e+00 4.017117428355937263e-03
5.940999050322319090e+04 1.038526978539672019e+00 4.047042113668128556e-03
5.940999053585366346e+04 1.021709861085136062e+00 3.979034792581812897e-03
5.940999056848412874e+04 1.029175831234403926e+00 4.003353281372808159e-03
5.940999060111460130e+04 1.014051822058358088e+00 3.951559965162206554e-03
5.940999063374507386e+04 1.022857467402881637e+00 3.985908454519322165e-03
5.940999066637553915e+04 1.034277072076454695e+00 4.038192333292902302e-03
5.940999069900600443e+04 1.019074855054887374e+00 3.969805415839766129e-03
5.940999073163647699e+04 1.022341036443722428e+00 3.979819725716430417e-03
5.940999076426694955e+04 1.009482429570527806e+00 3.921977294799611040e-03
5.940999079689742211e+04 1.024489024574421148e+00 4.006139522401794273e-03
5.940999082952788740e+04 1.014747973178123930e+00 3.967210626532225934e-03
5.940999086215835268e+04 9.983918302182316351e-01 3.908056471551187884e-03
5.940999089478882524e+04 1.001798180089637391e+00 3.922927875325029137e-03
5.940999092741929780e+04 1.015798431897876331e+00 3.983618603431091088e-03
5.940999096004976309e+04 1.027149417938508558e+00 4.013175753583932137e-03
5.940999099268022837e+04 1.011198633017548199e+00 3.945395542312843049e-03
5.940999102531070093e+04 1.002987889242752839e+00 3.918245425411051759e-03
5.940999105794117349e+04 1.009713789161332587e+00 3.959799305246391489e-03
5.940999109057164605e+04 1.010588924645175579e+00 3.963101880096174014e-03
5.940999112320211134e+04 1.014632082968529136e+00 3.957376372933332082e-03
5.940999115583257662e+04 1.018736280781116887e+00 3.987920346146732638e-03
5.940999118846304918e+04 1.015891405586655249e+00 3.967133755997022219e-03
5.940999122109352174e+04 1.013596281655879228e+00 3.953652906114531705e-03
5.940999125372398703e+04 1.010738519865371998e+00 3.941860851817398891e-03
5.940999128635445231e+04 1.010732150624495063e+00 3.940015396617691651e-03
5.940999131898492487e+04 1.016776391957094461e+00 3.962742195194303430e-03
5.940999135161539743e+04 1.016292988052015733e+00 3.970539763866434875e-03
5.940999138424586272e+04 1.033075744873968471e+00 4.027327256686250197e-03
5.940999141687633528e+04 1.023944182222141785e+00 3.998359232943646951e-03
5.940999144950680056e+04 1.041792474903345811e+00 4.064579424009861532e-03
5.940999148213727312e+04 1.036396942140233923e+00 4.037945591246333392e-03
5.940999151476774568e+04 1.038911854469775298e+00 4.049263808337817683e-03
5.940999154739821097e+04 1.027727601998464246e+00 3.984303792464834876e-03
5.940999158002867625e+04 1.020462966057498200e+00 3.968387662170673631e-03
5.940999161265914881e+04 1.029592516856373319e+00 4.006878514279514115e-03
5.940999164528962137e+04 1.016397560156269586e+00 3.957805797932515204e-03
5.940999167792008666e+04 1.025157719427226999e+00 4.002199828364998678e-03
5.940999171055055194e+04 1.024624865391720041e+00 3.995052267273556390e-03
5.940999174318102450e+04 1.023299148768144429e+00 3.998063896125662008e-03
5.940999177581149706e+04 1.021378304478213872e+00 3.992970722071846092e-03
5.940999180844196235e+04 1.026693628497743260e+00 3.997653429144035729e-03
5.940999184107242763e+04 1.021306124547019856e+00 3.978165704203165919e-03
5.940999187370290019e+04 1.016441783088005923e+00 3.978902831712139571e-03
5.940999190633337275e+04 1.013153035979580174e+00 3.968261471773884552e-03
5.940999193896383804e+04 1.017926646089484910e+00 3.989334096045567095e-03
5.940999197159430332e+04 1.014656738528712410e+00 3.963886230835598698e-03
5.940999200422477588e+04 1.015184548815423193e+00 3.956544734667187535e-03
5.940999203685524844e+04 1.020432251709469051e+00 3.959715959520986039e-03
5.940999206948572100e+04 1.015274970272338484e+00 3.940512450243063500e-03
5.940999210211618629e+04 1.029997094883000619e+00 4.003966747798044269e-03
5.940999213474665157e+04 1.030822922763800165e+00 4.009736558060085845e-03
5.940999216737712413e+04 1.028392006264041925e+00 4.002699321213423235e-03
5.940999220000759669e+04 1.026625979358406937e+00 3.985236175721561941e-03
5.940999223263806198e+04 1.031327965791310808e+00 4.008198259643487409e-03
5.940999226526852726e+04 1.018581653421319011e+00 3.963173921917696220e-03
5.940999229789899982e+04 1.016978117889093314e+00 3.969079803826915977e-03
5.940999233052947238e+04 1.023051621645248765e+00 3.989295583275768303e-03
5.940999236315993767e+04 1.028200855613629505e+00 4.007749678146159573e-03
5.940999239579040295e+04 1.028074650203458562e+00 3.996273867965031285e-03
5.940999242842087551e+04 1.033365507056839494e+00 4.006067975125567407e-03
5.940999246105134807e+04 1.026387188694653174e+00 4.004175616536868876e-03
5.940999249368181336e+04 1.028770646015351842e+00 3.984821451031021061e-03
5.940999252631227864e+04 1.023546140736819821e+00 3.958485008318255241e-03
5.940999255894275120e+04 1.030773301737756720e+00 4.024066253709398730e-03
5.940999259157322376e+04 1.017903474071691905e+00 3.969627880098100178e-03
5.940999262420369632e+04 1.043973842024835230e+00 4.076724044288528026e-03
5.940999265683416161e+04 1.056282102626048491e+00 4.134295149227616012e-03
5.940999268946462689e+04 1.020925481109771438e+00 3.979869562818086869e-03
5.940999272209509945e+04 1.018043808454772714e+00 3.965966614515815426e-03
5.940999275472557201e+04 1.020980718876457916e+00 3.995607157768124064e-03
5.940999278735603730e+04 1.014386901861417112e+00 3.950938194061050408e-03
5.940999281998650258e+04 1.020251172567016917e+00 3.988359402593185700e-03
5.940999285261697514e+04 1.022895820699413871e+00 3.993001822339999410e-03
5.940999288524744770e+04 1.030825752385302385e+00 4.020522610889081840e-03
5.940999291787792026e+04 1.049414683359000122e+00 4.110033453473197276e-03
5.940999295050838555e+04 1.014481639600293583e+00 3.936739874926150490e-03
5.940999298313885083e+04 1.055252895388385292e+00 4.138924971099374080e-03
5.940999301576932339e+04 1.028077769217939696e+00 4.013318133728788553e-03
5.940999304839979595e+04 1.026969232250706909e+00 4.010754825708877196e-03
5.940999308103026124e+04 1.025670365986882882e+00 3.989746290568896812e-03
5.940999311366072652e+04 1.022071054083776964e+00 3.977337834855787860e-03
5.940999314629119908e+04 1.037519820762529577e+00 4.058212073726372507e-03
5.940999317892167164e+04 1.031319377494039680e+00 4.008896564588065176e-03
5.940999321155214420e+04 1.020201304445330415e+00 3.960231825654557565e-03
5.940999324418260949e+04 1.033373073542593001e+00 4.029396924596150703e-03
5.940999327681307477e+04 1.028722725582669639e+00 3.994344825608528091e-03
5.940999330944354733e+04 1.030881407160613383e+00 4.021956914335642064e-03
5.940999334207401989e+04 1.022524484069621042e+00 3.971142078330086762e-03
5.940999337470448518e+04 1.053000721772830328e+00 4.121759175676362359e-03
5.940999340733495046e+04 1.029194914089886614e+00 3.997674348413730698e-03
5.940999343996542302e+04 1.027788453452356032e+00 3.999726113935950407e-03
5.940999347259589558e+04 1.028109132546294546e+00 4.002342280964072199e-03
5.940999350522636087e+04 1.026741269504591880e+00 4.002764237339097829e-03
5.940999353785683343e+04 1.055070472961618044e+00 4.133631708772263560e-03
5.940999357048729871e+04 1.036847775264428284e+00 4.029752847007731474e-03
5.940999360311777127e+04 1.037811167745333663e+00 4.042111299109553239e-03
5.940999363574824383e+04 1.033907981908523510e+00 4.035816877027984320e-03
5.940999366837870912e+04 1.019264945822037971e+00 3.979948026852425311e-03
5.940999370100917440e+04 1.011428776293238796e+00 3.949224614925206552e-03
5.940999373363964696e+04 1.014791765457402795e+00 3.957016891171913006e-03
5.940999376627011952e+04 1.031840686561589004e+00 4.020164476087958669e-03
5.940999379890058481e+04 1.019780079711000820e+00 3.961904592926058545e-03
5.940999383153105737e+04 1.019192513518814236e+00 3.962323072681482594e-03
5.940999386416152265e+04 1.019051441714833750e+00 3.967946235039297026e-03
5.940999389679199521e+04 1.028585953573184497e+00 4.014983748056259912e-03
5.940999392942246777e+04 1.030794477004072673e+00 4.025015212651050257e-03
5.940999396205293306e+04 1.009475487241623837e+00 3.938301899104917209e-03
5.940999399468339834e+04 1.016450129642410882e+00 3.964326603167898228e-03
5.940999402731387090e+04 1.021075925326292655e+00 3.970214943054255034e-03
5.940999405994434346e+04 1.022299513145082939e+00 3.992446900849501955e-03
5.940999409257480875e+04 1.009602052836577446e+00 3.946222689226962926e-03
5.940999412520527403e+04 1.017196979309113347e+00 3.974566272348322403e-03
5.940999415783574659e+04 1.010508694446489830e+00 3.965911755826089131e-03
5.940999419046621915e+04 1.012948501268568391e+00 3.973133596521661280e-03
5.940999422309668444e+04 1.017768882797302821e+00 3.982389530645430616e-03
5.940999425572715700e+04 1.010757587302377303e+00 3.939013751569363925e-03
5.940999428835762228e+04 1.017856808726946172e+00 3.972744298851133352e-03
5.940999432098809484e+04 1.024525734898328988e+00 3.993217883719155439e-03
5.940999435361856740e+04 1.028397707045604959e+00 3.995700479198237114e-03
5.940999438624903269e+04 1.037374032840884253e+00 4.045921374873854247e-03
5.940999441887949797e+04 1.033991387755524238e+00 4.037031737567533043e-03
5.940999445150997053e+04 1.020215610108984539e+00 3.981115914934467079e-03
5.940999448414044309e+04 1.038966442007974944e+00 4.057451348051416794e-03
5.940999451677090838e+04 1.027240091033198466e+00 3.999223442967364713e-03
5.940999454940137366e+04 1.019868546563640122e+00 3.972140574440195804e-03
5.940999458203184622e+04 1.039962239395830323e+00 4.060928221719897757e-03
5.940999461466231878e+04 1.036547545779348045e+00 4.045951609424033694e-03
5.940999464729278407e+04 1.038892096574378865e+00 4.057641829292121805e-03
5.940999467992324935e+04 1.010172106660595537e+00 3.932183499578813766e-03
5.940999471255372191e+04 1.022728180140712428e+00 3.981486992614686853e-03
5.940999474518419447e+04 1.028619525968432535e+00 4.022770726954344976e-03
5.940999477781465976e+04 1.027060366585164752e+00 4.006573184344625754e-03
5.940999481044512504e+04 1.025054461131293282e+00 4.006761462052991531e-03
5.940999484307559760e+04 1.030298519570386429e+00 4.034559665826411429e-03
5.940999487570607016e+04 1.024071178400929094e+00 3.987531391071772076e-03
5.940999490833653545e+04 1.031720846476895659e+00 4.014121041647313037e-03
5.940999494096700073e+04 1.037072096036451452e+00 4.051416855504822757e-03
5.940999497359747329e+04 1.014712213940045960e+00 3.957454578951021679e-03
5.940999500622794585e+04 1.031413096063951595e+00 4.016239821288767470e-03
5.940999503885841841e+04 1.041152523444931033e+00 4.065977234387910255e-03
5.940999507148888370e+04 1.043549399408690626e+00 4.079985199245508495e-03
5.940999510411934898e+04 1.023944176657908045e+00 3.995596039365984994e-03
5.940999513674982154e+04 1.043304611010331007e+00 4.077264572301287672e-03
5.940999516938029410e+04 1.025279082815208964e+00 4.000071409674846139e-03
5.940999520201075939e+04 1.042120521015691637e+00 4.073157286124340359e-03
5.940999523464122467e+04 1.027734225809626922e+00 3.999520256580069155e-03
5.940999526727169723e+04 1.033903652874407442e+00 4.033819620829014185e-03
5.940999529990216979e+04 1.048373920595074171e+00 4.096446502811896401e-03
5.940999533253264235e+04 1.047077767617978550e+00 4.097216528101208476e-03
5.940999536516310764e+04 1.029664138780777449e+00 4.004341165273465723e-03
5.940999539779357292e+04 1.043238872039289555e+00 4.090468166745595512e-03
5.940999543042404548e+04 1.027445778400635223e+00 4.001032916347613960e-03
5.940999546305451804e+04 1.020441724919882276e+00 3.967312277446443172e-03
5.940999549568498333e+04 1.020956665691023169e+00 3.983854458671424840e-03
5.940999552831544861e+04 1.020546200628801081e+00 3.969868823753666502e-03
5.940999556094592117e+04 1.023957754834149636e+00 3.993550088570701345e-03
5.940999559357639373e+04 1.030564766666825172e+00 4.013334215566600506e-03
5.940999562620685901e+04 1.027052124768433661e+00 3.997202764719758918e-03
5.940999565883732430e+04 1.035305695754763500e+00 4.034822266538183426e-03
5.940999569146779686e+04 1.016659524944570681e+00 3.964822047858871171e-03
5.940999572409826942e+04 1.022183467965724679e+00 3.984981088213680571e-03
5.940999575672873470e+04 1.023873055076883309e+00 3.990702592998142395e-03
5.940999578935919999e+04 1.039852588684575085e+00 4.050562334358585696e-03
5.940999582198967255e+04 1.010867093100456415e+00 3.925530876479582480e-03
5.940999585462014511e+04 1.021960447092777446e+00 3.969222176335417303e-03
5.940999588725061767e+04 1.015769832390055250e+00 3.964433197928163288e-03
5.940999591988108295e+04 1.033483404101302128e+00 4.025616881100408870e-03
5.940999595251154824e+04 1.036854447918091005e+00 4.028776859498422493e-03
5.940999598514202080e+04 1.023830003001886757e+00 3.973366998326587941e-03
5.940999601777249336e+04 1.036786839175434238e+00 4.038957044650860403e-03
5.940999605040295864e+04 1.030228025464644537e+00 4.013197286297736852e-03
5.940999608303342393e+04 1.024180875581451655e+00 3.978436656876667768e-03
5.940999611566389649e+04 1.029303728308422317e+00 4.008072362773292853e-03
5.940999614829436905e+04 1.026147482835025659e+00 3.987975072923932024e-03
5.940999618092483433e+04 1.043346460876645176e+00 4.062446669889007052e-03
5.940999621355529962e+04 1.033022490917401504e+00 4.010398830958230264e-03
5.940999624618577218e+04 1.022875552637883434e+00 3.967734606003365215e-03
5.940999627881624474e+04 1.033319005440684446e+00 4.008931772062599048e-03
5.940999631144671730e+04 1.031060177168633851e+00 4.012885794731852265e-03
5.940999634407718258e+04 1.038900645935659117e+00 4.034225513139543667e-03
5.940999637670764787e+04 1.039883850164816881e+00 4.043967118714444399e-03
5.940999640933812043e+04 1.055311419698833797e+00 4.111089594416438009e-03
5.940999644196859299e+04 1.035038385614347689e+00 4.037074351334199451e-03
5.940999647459905827e+04 1.018224640888611532e+00 3.950418767116378911e-03
5.940999650722952356e+04 1.026008090846580734e+00 4.003085809920658295e-03
5.940999653985999612e+04 1.006439711580132235e+00 3.910875387027497145e-03
5.940999657249046868e+04 1.021806794741941138e+00 3.989352282093277385e-03
5.940999660512093396e+04 1.033776380092480851e+00 4.007271364232325474e-03
5.940999663775139925e+04 1.026293554136692654e+00 3.989869956383727476e-03
5.940999667038187181e+04 1.030628155453798156e+00 3.999215989449357057e-03
5.940999670301234437e+04 1.031339571002400035e+00 4.008999219074673402e-03
5.940999673564281693e+04 1.033491310971112132e+00 4.008836219750587515e-03
5.940999676827328221e+04 1.037036022634168164e+00 4.026414976093542659e-03
5.940999680090374750e+04 1.036788200656634906e+00 4.033820783690742970e-03
5.940999683353422006e+04 1.037974256866925682e+00 4.041938009532987375e-03
5.940999686616469262e+04 1.027887144417138021e+00 3.978003417896977360e-03
5.940999689879515790e+04 1.026231982560505074e+00 3.982175981993791095e-03
5.940999693142562319e+04 1.039499230310075184e+00 4.040868490943479857e-03
5.940999696405609575e+04 1.028347596397141572e+00 3.996140253849476617e-03
5.940999699668656831e+04 1.042218218597888546e+00 4.054471083674943306e-03
5.940999702931703359e+04 1.022643554802273869e+00 3.972606500879693678e-03
5.940999706194749888e+04 1.039813114467388777e+00 4.036998979373621239e-03
5.940999709457797144e+04 1.039692684801269307e+00 4.031701965707553369e-03
5.940999712720844400e+04 1.049543515398186910e+00 4.062579750153721449e-03
5.940999715983890928e+04 1.045076347759855473e+00 4.045547061755945875e-03
5.940999719246937457e+04 1.050608029554059408e+00 4.078929072369505589e-03
5.940999722509984713e+04 1.052935171604576059e+00 4.084188762611111294e-03
5.940999725773031969e+04 1.046532722818795502e+00 4.046832323587722796e-03
5.940999729036079225e+04 1.042699207922014537e+00 4.035849135410058373e-03
5.940999732299125753e+04 1.048149730038393512e+00 4.036989427012454418e-03
5.940999735562172282e+04 1.053127846343685059e+00 4.065008009982571356e-03
5.940999738825219538e+04 1.059501213998496283e+00 4.092514115518288732e-03
5.940999742088266794e+04 1.055015349905575217e+00 4.077310985735829556e-03
5.940999745351313322e+04 1.043892712201586415e+00 4.020227463437523081e-03
5.940999748614359851e+04 1.063940043268235325e+00 4.114389177331480643e-03
5.940999751877407107e+04 1.063728068683650330e+00 4.111029637484640148e-03
5.940999755140454363e+04 1.052366685701322746e+00 4.059701911479979795e-03
5.940999758403500891e+04 1.043965586144442348e+00 4.035618383832466176e-03
5.940999761666547420e+04 1.051864408106701010e+00 4.068691800834558538e-03
5.940999764929594676e+04 1.056076787293837249e+00 4.097053812081470452e-03
5.940999768192641932e+04 1.044233314382471578e+00 4.042846954501877824e-03
5.940999771455688460e+04 1.044816878026141760e+00 4.046148813196498266e-03
5.940999774718734989e+04 1.053344691171748559e+00 4.066343944777933879e-03
5.940999777981782245e+04 1.057832046164867812e+00 4.092865238764018324e-03
5.940999781244829501e+04 1.046476488515746261e+00 4.046990640657467490e-03
5.940999784507876757e+04 1.051459421793365490e+00 4.059706653510210088e-03
5.940999787770923285e+04 1.058421027158307437e+00 4.105345037274661484e-03
5.940999791033969814e+04 1.045317003388442911e+00 4.047010227800212911e-03
5.940999794297017070e+04 1.041205434563380772e+00 4.031824316648358400e-03
5.940999797560064326e+04 1.056307214047545795e+00 4.100072417211931414e-03
5.940999800823110854e+04 1.029164559823895875e+00 3.980780030100376787e-03
5.940999804086157383e+04 1.040658444467250643e+00 4.038048994104984774e-03
5.940999807349204639e+04 1.053214260401162505e+00 4.076094310656096058e-03
5.940999810612251895e+04 1.053150076348349451e+00 4.076052600841440117e-03
5.940999813875298423e+04 1.048099454950144782e+00 4.059928213455269060e-03
5.940999817138345679e+04 1.034350511460088384e+00 4.021376246196281361e-03
5.940999820401392208e+04 1.044285312540749633e+00 4.048940370733126494e-03
5.940999823664439464e+04 1.033928868193841000e+00 3.997426162435242444e-03
5.940999826927486720e+04 1.047805512464939914e+00 4.058706362549390281e-03
5.940999830190533248e+04 1.039636855050642072e+00 4.026877935189224558e-03
5.940999833453579777e+04 1.031627045729979653e+00 4.000422885833679852e-03
5.940999836716627033e+04 1.030569138322958045e+00 3.986115530067328716e-03
5.940999839979674289e+04 1.040075636386227131e+00 4.034337070299480466e-03
5.940999843242720817e+04 1.037378876348209911e+00 4.024424290517431696e-03
5.940999846505767346e+04 1.040629805348235237e+00 4.035707313345511353e-03
5.940999849768814602e+04 1.056234319010572964e+00 4.090572226341403737e-03
5.940999853031861858e+04 1.052770827872693493e+00 4.094515229384395986e-03
5.940999856294908386e+04 1.041451888010403559e+00 4.033466887674396970e-03
5.940999859557954915e+04 1.050155824226483459e+00 4.073577893171647854e-03
5.940999862821002171e+04 1.071636013187269754e+00 4.181530292354442013e-03
5.940999866084049427e+04 1.039276870050586554e+00 4.035882245493480763e-03
5.940999869347095955e+04 1.039873841366028451e+00 4.043846611329531514e-03
5.940999872610143211e+04 1.038344508108713704e+00 4.042409285100920582e-03
5.940999875873189740e+04 1.039102085071023973e+00 4.048505993179174305e-03
5.940999879136236996e+04 1.034092734734113117e+00 4.015951444353365110e-03
5.940999882399284252e+04 1.039526925314035344e+00 4.040776748438079137e-03
5.940999885662330780e+04 1.038196863905976874e+00 4.030164689710197083e-03
5.940999888925377309e+04 1.028635720986566637e+00 3.994261450118186466e-03
5.940999892188424565e+04 1.043233458454567719e+00 4.063030802618368062e-03
5.940999895451471821e+04 1.033281030444964887e+00 4.010524835488458485e-03
5.940999898714518349e+04 1.026453590397529148e+00 3.984864408666854117e-03
5.940999901977564878e+04 1.035622742584780820e+00 4.031884508801352948e-03
5.940999905240612134e+04 1.033413528539044446e+00 4.027139288820810910e-03
5.940999908503659390e+04 1.020525686457136372e+00 3.970142845726814390e-03
5.940999911766705918e+04 1.030950764112564144e+00 4.001142755645047469e-03
5.940999915029752447e+04 1.035550154506350573e+00 4.015985784999800967e-03
5.940999918292799703e+04 1.037054774677732549e+00 4.026327615777128624e-03
5.940999921555846959e+04 1.036703001181027650e+00 4.024662425345435120e-03
5.940999924818893487e+04 1.040399357388497315e+00 4.035756226289985600e-03
5.940999928081940016e+04 1.047821364834670810e+00 4.081137552757653324e-03
5.940999931344987272e+04 1.037868273640943473e+00 4.023873052464057264e-03
5.940999934608034528e+04 1.027825701168634032e+00 3.997585874141298956e-03
5.940999937871081056e+04 1.023890111723698038e+00 3.980473290659192025e-03
5.940999941134127585e+04 1.029168077008163262e+00 4.000513263923857407e-03
5.940999944397174841e+04 1.026506512396125004e+00 3.993829132061337515e-03
5.940999947660222097e+04 1.030846253229974252e+00 4.016276806718721386e-03
5.940999950923269353e+04 1.033911400828153582e+00 4.026492219590165067e-03
5.940999954186315881e+04 1.027479451925154663e+00 4.007210120309261450e-03
5.940999957449362410e+04 1.015408455600492976e+00 3.950914905484224741e-03
5.940999960712409666e+04 1.027692083636090326e+00 4.002442527040865096e-03
5.940999963975456922e+04 1.021287819342464820e+00 3.977644632534985125e-03
5.940999967238503450e+04 1.024277103348662843e+00 3.990380193310301762e-03
5.940999970501549979e+04 1.020878626671047451e+00 3.967783941679594445e-03
5.940999973764597235e+04 1.030553463632743361e+00 4.010734538548639885e-03
5.940999977027644491e+04 1.019785878111064470e+00 3.974524737431166591e-03
5.940999980290691019e+04 1.024272003210138005e+00 3.988695405113601086e-03
5.940999983553737547e+04 1.020421222664015914e+00 3.983963677763093132e-03
5.940999986816784804e+04 1.024512959107296561e+00 3.979399816914886215e-03
5.940999990079832060e+04 1.037674268485645035e+00 4.036468935514500589e-03
5.940999993342878588e+04 1.037212104614541941e+00 4.033145779881879694e-03
5.940999996605925116e+04 1.029974177532582136e+00 4.022996365558599921e-03
5.940999999868972372e+04 1.035400237513843802e+00 4.048243645808027695e-03
5.941000003132019629e+04 1.035119088017711686e+00 4.020935716975653114e-03
5.941000006395066157e+04 1.046305638944662553e+00 4.051131426748439887e-03
5.941000009658112685e+04 1.052964370520266035e+00 4.072615556903459895e-03
5.941000012921159941e+04 1.040921529893726660e+00 4.045085420468022726e-03
5.941000016184207198e+04 1.038415661123543776e+00 4.023207651325341749e-03
5.941000019447254454e+04 1.041183302438497327e+00 4.046985162211730498e-03
5.941000022710300982e+04 1.047324589601480005e+00 4.066971446928683252e-03
5.941000025973347510e+04 1.037820288291077864e+00 4.021475259560569268e-03
5.941000029236394766e+04 1.045337708845438751e+00 4.037337647429289217e-03
5.941000032499442023e+04 1.055668941835954167e+00 4.069569106249584962e-03
5.941000035762488551e+04 1.066199250988334235e+00 4.119526949218421837e-03
5.941000039025535079e+04 1.058088398015509801e+00 4.084934325600690641e-03
5.941000042288582335e+04 1.055887865311308627e+00 4.106087467588034716e-03
5.941000045551629592e+04 1.035662080825451525e+00 3.988966276052928819e-03
5.941000048814676120e+04 1.042072843905804902e+00 4.032275848694380493e-03
5.941000052077722648e+04 1.041968160950770717e+00 4.039001373072541139e-03
5.941000055340769904e+04 1.044270379133019011e+00 4.048601291224254543e-03
5.941000058603817160e+04 1.046518906173891095e+00 4.063557411693497629e-03
5.941000061866863689e+04 1.039294014087254858e+00 4.047392118361548344e-03
5.941000065129910945e+04 1.050991859438265008e+00 4.088997072718840095e-03
5.941000068392957473e+04 1.042398014532002426e+00 4.056596790577906078e-03
5.941000071656004729e+04 1.054187060533448683e+00 4.084186654444568916e-03
5.941000074919051985e+04 1.057161477478193667e+00 4.106819589866388641e-03
5.941000078182098514e+04 1.062184225354780409e+00 4.109264318994252513e-03
5.941000081445145042e+04 1.054270444388707206e+00 4.097768296501547169e-03
5.941000084708192298e+04 1.052392151571442946e+00 4.073945386410936925e-03
5.941000087971239554e+04 1.057003331302496907e+00 4.075277002636512082e-03
5.941000091234286083e+04 1.069534436383082321e+00 4.144162108254504165e-03
5.941000094497332611e+04 1.060021758627659016e+00 4.101371409739229881e-03
5.941000097760379867e+04 1.049301017260840130e+00 4.051977435811635921e-03
5.941000101023427123e+04 1.047248944844611396e+00 4.060916465713228750e-03
5.941000104286473652e+04 1.058467450753841410e+00 4.099090786472689603e-03
5.941000107549520180e+04 1.065510879712975756e+00 4.130874586331397154e-03
5.941000110812567436e+04 1.050489703901416938e+00 4.050979330442329440e-03
5.941000114075614692e+04 1.071255690267275851e+00 4.153780294518565064e-03
5.941000117338661221e+04 1.045077065571417663e+00 4.051687411083982823e-03
5.941000120601707749e+04 1.054228835024689559e+00 4.079305202981239539e-03
5.941000123864755005e+04 1.064374908811793752e+00 4.127871028352297911e-03
5.941000127127802261e+04 1.049231987863666227e+00 4.054668697866498084e-03
5.941000130390849517e+04 1.053060960590653350e+00 4.064933423273405649e-03
5.941000133653896046e+04 1.072130811037022013e+00 4.150053621697748739e-03
5.941000136916942574e+04 1.054687279622635421e+00 4.079556198095512023e-03
5.941000140179989830e+04 1.056003152537013712e+00 4.086651302848487780e-03
5.941000143443037086e+04 1.059646205317560153e+00 4.102174719313202850e-03
5.941000146706083615e+04 1.050315698347327631e+00 4.067588952151080656e-03
5.941000149969130143e+04 1.042073210407106654e+00 4.035143603347907809e-03
5.941000153232177399e+04 1.039989430038121832e+00 4.036720145020631506e-03
5.941000156495224655e+04 1.050998140668178094e+00 4.073779493560423896e-03
5.941000159758271184e+04 1.039653538519760501e+00 4.026575937163332300e-03
5.941000163021317712e+04 1.038205145136668950e+00 4.018697764870795934e-03
5.941000166284364968e+04 1.044122276556542106e+00 4.052716504641251140e-03
5.941000169547412224e+04 1.051248526315288423e+00 4.091488430005237042e-03
5.941000172810458753e+04 1.039650833841296640e+00 4.038944633719247258e-03
5.941000176073505281e+04 1.026075881693809366e+00 3.987942805132131500e-03
5.941000179336552537e+04 1.032445294136474345e+00 4.017362980159152643e-03
5.941000182599599793e+04 1.034029457471206559e+00 4.024849499170464993e-03
5.941000185862646322e+04 1.035517859928248408e+00 4.013809092549769190e-03
5.941000189125692850e+04 1.033830323801530282e+00 4.017150163609374894e-03
5.941000192388740106e+04 1.043000567541817691e+00 4.063557142839221113e-03
5.941000195651787362e+04 1.034251845543416870e+00 4.038384582148691997e-03
5.941000198914834618e+04 1.028985020671239425e+00 4.015645625430285665e-03
5.941000202177881147e+04 1.025073191182303445e+00 3.992249918254384654e-03
5.941000205440927675e+04 1.024304115604367516e+00 4.005968175670535786e-03
5.941000208703974931e+04 1.024992445814825404e+00 3.999938584421205631e-03
5.941000211967022187e+04 1.030806976297034883e+00 4.016539880504372065e-03
5.941000215230068716e+04 1.030395585216250520e+00 4.017891534754048331e-03
5.941000218493115244e+04 1.030779875986249206e+00 4.023274568530291716e-03
5.941000221756162500e+04 1.029828229564692554e+00 4.020150360740656209e-03
5.941000225019209756e+04 1.034566481882291500e+00 4.049440265057667292e-03
5.941000228282256285e+04 1.019543412354585676e+00 3.992295914840712605e-03
5.941000231545302813e+04 1.014348076286826661e+00 3.978546020028091504e-03
5.941000234808350069e+04 1.020621904112879452e+00 3.999505947542894395e-03
5.941000238071397325e+04 1.015864568561312575e+00 3.961251308562620602e-03
5.941000241334443854e+04 1.019242496688274491e+00 3.985086216910798881e-03
5.941000244597491110e+04 1.034375560376223691e+00 4.040723411888195830e-03
5.941000247860537638e+04 1.019072548734974548e+00 3.981979378977117991e-03
5.941000251123584894e+04 1.023739815309280488e+00 3.990976158286837876e-03
5.941000254386632150e+04 1.042703064203301500e+00 4.074816080868890779e-03
5.941000257649678679e+04 1.023648746581175439e+00 3.988121096454192577e-03
5.941000260912725207e+04 1.019588833585803878e+00 3.983508552131873395e-03
5.941000264175772463e+04 1.014699269121187131e+00 3.958808671081785052e-03
5.941000267438819719e+04 1.008157534902217822e+00 3.942030696612855954e-03
5.941000270701866248e+04 1.008678118638064003e+00 3.956615262784756760e-03
5.941000273964912776e+04 1.016775645585303200e+00 3.980099196891529086e-03
5.941000277227960032e+04 1.018328576525151519e+00 3.986451874097928817e-03
5.941000280491007288e+04 1.016401222752515432e+00 3.988404652192814592e-03
5.941000283754053817e+04 1.023261123729967803e+00 4.002306746896642370e-03
5.941000287017100345e+04 1.022249758077840021e+00 3.999201885937578478e-03
5.941000290280147601e+04 1.011100062294688628e+00 3.952487511998125508e-03
5.941000293543194857e+04 1.012774230454074553e+00 3.957740101146470929e-03
5.941000296806241386e+04 1.023104307278586811e+00 3.986719742486765326e-03
5.941000300069287914e+04 1.024581238289727025e+00 3.994219535868618817e-03
5.941000303332335170e+04 1.029976696038638062e+00 4.019922603065819930e-03
5.941000306595382426e+04 1.028139685354391819e+00 4.000057195843148561e-03
5.941000309858428955e+04 1.033536416811331460e+00 4.037472603831989033e-03
5.941000313121476211e+04 1.021015990630526504e+00 3.984120905804892747e-03
5.941000316384522739e+04 1.009491172548468318e+00 3.942634357168406378e-03
5.941000319647569995e+04 1.015353199447613042e+00 3.952194944779319034e-03
5.941000322910616524e+04 1.021514395110076689e+00 3.972629800070508199e-03
5.941000326173663780e+04 1.029194365237450448e+00 4.009510787152706715e-03
5.941000329436710308e+04 1.027805755564196177e+00 4.005863892239329427e-03
5.941000332699757564e+04 1.031865414641516931e+00 4.021031217439619693e-03
5.941000335962804820e+04 1.038651662379915130e+00 4.045779612771129193e-03
5.941000339225851349e+04 1.042247878500928815e+00 4.055011196236934547e-03
5.941000342488897877e+04 1.034272009902522216e+00 4.015941856825423414e-03
5.941000345751945133e+04 1.041896621164546621e+00 4.049284555719426422e-03
5.941000349014992389e+04 1.040158872340124052e+00 4.044279131565725778e-03
5.941000352278039645e+04 1.034268687532260200e+00 4.025940466084125709e-03
5.941000355541086174e+04 1.027763147232801266e+00 4.002437679187616920e-03
5.941000358804132702e+04 1.039317520305879095e+00 4.041964262817402710e-03
5.941000362067179958e+04 1.033383479966288876e+00 4.022752991327487211e-03
5.941000365330227214e+04 1.024268813872364126e+00 3.980123677408968670e-03
5.941000368593273743e+04 1.042657360234640285e+00 4.054413634817729400e-03
5.941000371856320271e+04 1.049775799471421189e+00 4.073492622814588703e-03
5.941000375119367527e+04 1.050932519232351980e+00 4.070543305954558815e-03
5.941000378382414783e+04 1.051838651305206263e+00 4.076322421780687912e-03
5.941000381645461312e+04 1.041505092918318498e+00 4.052149230295074359e-03
5.941000384908507840e+04 1.041106534069075940e+00 4.028373936315591056e-03
5.941000388171555096e+04 1.042456388569782844e+00 4.048481651452768941e-03
5.941000391434602352e+04 1.046405957283710331e+00 4.069170118853727633e-03
5.941000394697649608e+04 1.039976169105528481e+00 4.046806876151106541e-03
5.941000397960696137e+04 1.046923760813146975e+00 4.081376389038034701e-03
5.941000401223742665e+04 1.032107183973674625e+00 4.009732771137228952e-03
5.941000404486789921e+04 1.043280286241738963e+00 4.057368132980576636e-03
5.941000407749837177e+04 1.053660958014932980e+00 4.090009809111651295e-03
5.941000411012883706e+04 1.040125102455268014e+00 4.034361651198012377e-03
5.941000414275930234e+04 1.053129069949755969e+00 4.078496461126667263e-03
5.941000417538977490e+04 1.048849192663549479e+00 4.072382290484154350e-03
5.941000420802024746e+04 1.040049702347523475e+00 4.037263480291155941e-03
5.941000424065071275e+04 1.038327228231455068e+00 4.038517799355102224e-03
5.941000427328117803e+04 1.046808256179821317e+00 4.067246664472784143e-03
5.941000430591165059e+04 1.032680392384940360e+00 4.000544350442171784e-03
5.941000433854212315e+04 1.028104286552044000e+00 4.014334020129675315e-03
5.941000437117258844e+04 1.033504448310800683e+00 4.024232018058646575e-03
5.941000440380305372e+04 1.040406537198247383e+00 4.044568263557180542e-03
5.941000443643352628e+04 1.027787868626464762e+00 3.994667599572503981e-03
5.941000446906399884e+04 1.041506411260265219e+00 4.059163201039719775e-03
5.941000450169447140e+04 1.032954926100104753e+00 4.021069082684283411e-03
5.941000453432493669e+04 1.033387117772140762e+00 4.036154384151315923e-03
5.941000456695540197e+04 1.019281936734224514e+00 3.971379472120414519e-03
5.941000459958587453e+04 1.025167380090000968e+00 3.996301218153588790e-03
5.941000463221634709e+04 1.037215027866743799e+00 4.042316500495584004e-03
5.941000466484681237e+04 1.016041772100807039e+00 3.971055407708567672e-03
5.941000469747727766e+04 1.017875335885142229e+00 3.972076908324836085e-03
5.941000473010775022e+04 1.014753764753764775e+00 3.960117437783238457e-03
5.941000476273822278e+04 1.018081159724347762e+00 3.979942682857134754e-03
5.941000479536868806e+04 1.021444917618355763e+00 3.992880746286515091e-03
5.941000482799915335e+04 1.023247999481339710e+00 4.003972042446310962e-03
5.941000486062962591e+04 1.018033678115178642e+00 3.967357372776413385e-03
5.941000489326009847e+04 1.007774839164721881e+00 3.942088820976857519e-03
5.941000492589056375e+04 1.022713912655648372e+00 3.996761295795740049e-03
5.941000495852102904e+04 1.018563418101405826e+00 3.987338452298060977e-03
5.941000499115150160e+04 1.020919775711976119e+00 3.991579066773115123e-03
5.941000502378197416e+04 1.021990885254089099e+00 3.986280403298059043e-03
5.941000505641243944e+04 1.020512718900218330e+00 4.007113064017875717e-03
5.941000508904290473e+04 1.019879303946422677e+00 3.997462371934253599e-03
5.941000512167337729e+04 1.012227507308773200e+00 3.980532002449839978e-03
5.941000515430384985e+04 1.018601623922631871e+00 3.991472515295935511e-03
5.941000518693431513e+04 1.025220434817170734e+00 4.007157640452448794e-03
5.941000521956478042e+04 1.009570507025420394e+00 3.943902904569118392e-03
5.941000525219525298e+04 1.027203853214631257e+00 4.009866071126608027e-03
5.941000528482572554e+04 1.019632313703888515e+00 3.987728072097032617e-03
5.941000531745619810e+04 1.024628721586885449e+00 4.009734758500839436e-03
5.941000535008666338e+04 1.028510788322119396e+00 4.010307023933688646e-03
5.941000538271712867e+04 1.039752083948757511e+00 4.067954087688379489e-03
5.941000541534760123e+04 1.029098742780334419e+00 4.023184486627369438e-03
5.941000544797807379e+04 1.017517235127620490e+00 3.983548054192122094e-03
5.941000548060853907e+04 1.016403969278187880e+00 3.968870186028616333e-03
5.941000551323900436e+04 1.019861999717794010e+00 3.975150274127212460e-03
5.941000554586947692e+04 1.024212074129436489e+00 3.994847185289724691e-03
5.941000557849994948e+04 1.009052248244847627e+00 3.938887227832743414e-03
5.941000561113041476e+04 1.023576057399030015e+00 4.003347668543637099e-03
5.941000564376088005e+04 1.016654909033460008e+00 3.973381822520260891e-03
5.941000567639135261e+04 1.025664409960526990e+00 4.001496099688410524e-03
5.941000570902182517e+04 1.025861515100705335e+00 3.995884319351517347e-03
5.941000574165229045e+04 1.028284996535401730e+00 3.998408888800619211e-03
5.941000577428275574e+04 1.038268451821156679e+00 4.041587339251889732e-03
5.941000580691322830e+04 1.014278148600064933e+00 3.953922992584587778e-03
5.941000583954370086e+04 1.027749321825197404e+00 4.009095751179888971e-03
5.941000587217416614e+04 1.021707580934803072e+00 3.979185189835792585e-03
5.941000590480463143e+04 1.025840405525528576e+00 4.002338655220820558e-03
5.941000593743510399e+04 1.019238523037051536e+00 3.968046008771890579e-03
5.941000597006557655e+04 1.026274437088590119e+00 4.002662214899198843e-03
5.941000600269604911e+04 1.020959657476679050e+00 3.986357547856641398e-03
5.941000603532651439e+04 1.023691836091830343e+00 4.002630623182895121e-03
5.941000606795697968e+04 1.024677066322786878e+00 3.996438020276140736e-03
5.941000610058745224e+04 1.023785541883135197e+00 3.986993663186602296e-03
5.941000613321792480e+04 1.018347571589860223e+00 3.975602494470707390e-03
5.941000616584839008e+04 1.020905792480393481e+00 3.985241942633983500e-03
5.941000619847885537e+04 1.030979816894565859e+00 4.027460880725418010e-03
5.941000623110932793e+04 1.022942010387832168e+00 3.997535953612410368e-03
5.941000626373980049e+04 1.026593260688610121e+00 4.016593015276589615e-03
5.941000629637026577e+04 1.023100015330657309e+00 3.984235204245110441e-03
5.941000632900073106e+04 1.031305511447432322e+00 4.020899028839240545e-03
5.941000636163120362e+04 1.041360424630942916e+00 4.063935311475696220e-03
5.941000639426167618e+04 1.025215625990119284e+00 3.991951319000632860e-03
5.941000642689214146e+04 1.031640113560850169e+00 4.022024758956232841e-03
5.941000645952260675e+04 1.034005275279484826e+00 4.024000839768593872e-03
5.941000649215307931e+04 1.019630086697213667e+00 3.970336541932794304e-03
5.941000652478355187e+04 1.028500789888181721e+00 4.017379061004593480e-03
5.941000655741401715e+04 1.026979217605834327e+00 4.023679413045599083e-03
5.941000659004448244e+04 1.023081027672629650e+00 3.998492430623037421e-03
5.941000662267495500e+04 1.032166401810087564e+00 4.011525002356133678e-03
5.941000665530542756e+04 1.029864578974742040e+00 4.016913167656333689e-03
5.941000668793589284e+04 1.024959588423637769e+00 3.995025815018365435e-03
5.941000672056635813e+04 1.039095663239943512e+00 4.075342649113545060e-03
5.941000675319683069e+04 1.025634140763365121e+00 4.014118026289347982e-03
5.941000678582730325e+04 1.029043155458285508e+00 4.021486482567852329e-03
5.941000681845777581e+04 1.023319037387126373e+00 3.996905024705500048e-03
5.941000685108824109e+04 1.019586387499380908e+00 3.974288388692789192e-03
5.941000688371870638e+04 1.021328092371180274e+00 3.976086947905393271e-03
5.941000691634917894e+04 1.018020808489417561e+00 3.965484272995514238e-03
5.941000694897965150e+04 1.014368523516001597e+00 3.966526466092875833e-03
5.941000698161011678e+04 1.026753419841147208e+00 4.001604284743197522e-03
5.941000701424058207e+04 1.015851882607360146e+00 3.944337997841258422e-03
5.941000704687105463e+04 1.020209447328553454e+00 3.985274848867178393e-03
5.941000707950152719e+04 1.017634524708794563e+00 3.990249260905408789e-03
5.941000711213199247e+04 1.027597296185232878e+00 4.023218402868193946e-03
5.941000714476245776e+04 1.023789548391038862e+00 3.997140826146630861e-03
5.941000717739293032e+04 1.021848078978809138e+00 3.999086475480855864e-03
5.941000721002340288e+04 1.029137003169948938e+00 4.012013557653864096e-03
5.941000724265386816e+04 1.023655032474530158e+00 4.003568054438036428e-03
5.941000727528433345e+04 1.018676728058689029e+00 3.970098722442525971e-03
5.941000730791480601e+04 1.024905475232758656e+00 3.991093251825643916e-03
5.941000734054527857e+04 1.024343467961393195e+00 3.999764533652142712e-03
5.941000737317574385e+04 1.025619321087204439e+00 4.009439251714938882e-03
5.941000740580620914e+04 1.032298971256459641e+00 4.016166662550637451e-03
5.941000743843668170e+04 1.035364305203396285e+00 4.034231994318472278e-03
5.941000747106715426e+04 1.016731318603393497e+00 3.966236852727161172e-03
5.941000750369762682e+04 1.025061261642444155e+00 4.007170851395719553e-03
5.941000753632809210e+04 1.018649771519237079e+00 3.999272955610491675e-03
5.941000756895855739e+04 1.019349051067397705e+00 3.984806776308388691e-03
5.941000760158902995e+04 1.029719488146496831e+00 4.026046889371288559e-03
5.941000763421950251e+04 1.033519146336444816e+00 4.037008106073589932e-03
5.941000766684996779e+04 1.021172762349872309e+00 3.974645344281662815e-03
5.941000769948043308e+04 1.028881889987028675e+00 4.016977763688859247e-03
5.941000773211090564e+04 1.043736652526805697e+00 4.073058291368973280e-03
5.941000776474137820e+04 1.032417889815129053e+00 4.003322550532003796e-03
5.941000779737184348e+04 1.053640981745186389e+00 4.111543792891261817e-03
5.941000783000230876e+04 1.040429563622274012e+00 4.043763453881107743e-03
5.941000786263278133e+04 1.033037439934056279e+00 4.014615119247416652e-03
5.941000789526325389e+04 1.028405133276117267e+00 3.995932965514983719e-03
5.941000792789371917e+04 1.040918177935084232e+00 4.060588333670549915e-03
5.941000796052418445e+04 1.034220881375614409e+00 4.031202477515837858e-03
5.941000799315465702e+04 1.036023840012348485e+00 4.047262081426939231e-03
5.941000802578512958e+04 1.032278689780342873e+00 4.017386551847212418e-03
5.941000805841559486e+04 1.031302910933425299e+00 4.011020325957795167e-03
5.941000809104606742e+04 1.027997357236906772e+00 3.999373514668625937e-03
5.941000812367653270e+04 1.023218828516353485e+00 3.987299463644379538e-03
5.941000815630700527e+04 1.015936774828693601e+00 3.969169356028321230e-03
5.941000818893747055e+04 1.025678393538959510e+00 4.006566831734181128e-03
5.941000822156794311e+04 1.038680711858640748e+00 4.051125612858301472e-03
5.941000825419840839e+04 1.038310432893888802e+00 4.062942696053089241e-03
5.941000828682888095e+04 1.023621486291192539e+00 3.989945592531165576e-03
5.941000831945935352e+04 1.025458033783640754e+00 4.021490267363707523e-03
5.941000835208981880e+04 1.024941239454213671e+00 3.995010922574875230e-03
5.941000838472028408e+04 1.029067761916698132e+00 4.000656022341756053e-03
5.941000841735075664e+04 1.031953263306975233e+00 4.025449250319364583e-03
5.941000844998122921e+04 1.031124808605865528e+00 4.007678185546760877e-03
5.941000848261169449e+04 1.028849708351005976e+00 4.010642292449941027e-03
5.941000851524215977e+04 1.037339215456665187e+00 4.054634637364821180e-03
5.941000854787263233e+04 1.018634494558050552e+00 3.971214180268641848e-03
5.941000858050310489e+04 1.021540070901377328e+00 3.970004715809032775e-03
5.941000861313357018e+04 1.039059931765919265e+00 4.046099379751458627e-03
5.941000864576403546e+04 1.021936715067885748e+00 3.977906944110018266e-03
5.941000867839450802e+04 1.022393052553692838e+00 3.975999032296868331e-03
5.941000871102498058e+04 1.026377068388126812e+00 3.989350536000559923e-03
5.941000874365544587e+04 1.011628049349762914e+00 3.939552064062522459e-03
5.941000877628591843e+04 1.031489683397877499e+00 4.008223738898244667e-03
5.941000880891638371e+04 1.020091783096678473e+00 3.978318738132598231e-03
5.941000884154685627e+04 1.014243442617186686e+00 3.959850694038031041e-03
5.941000887417732883e+04 1.021641831481983065e+00 3.974941355990188781e-03
5.941000890680779412e+04 1.029667367321006610e+00 4.018598965645176629e-03
5.941000893943825940e+04 1.037882365784833283e+00 4.046397059588315373e-03
5.941000897206873196e+04 1.018675962952632741e+00 3.969521406214916032e-03
5.941000900469920452e+04 1.030454908345819875e+00 4.019617311012004847e-03
5.941000903732966981e+04 1.032850638179191760e+00 4.020086938508101067e-03
5.941000906996013509e+04 1.024045575096354188e+00 3.996316717302366567e-03
5.941000910259060765e+04 1.020723195642022407e+00 3.976342211293362044e-03
5.941000913522108021e+04 1.018451766264637737e+00 3.960894299987588116e-03
5.941000916785154550e+04 1.014347555652467925e+00 3.963525142259670050e-03
5.941000920048201078e+04 1.017071426106434862e+00 3.970379846888280433e-03
5.941000923311248334e+04 1.006361700533290104e+00 3.933133697567083205e-03
5.941000926574295590e+04 1.013300049300017935e+00 3.963979110251546027e-03
5.941000929837342119e+04 1.009136131940790770e+00 3.933444673805018207e-03
5.941000933100388647e+04 1.008944435985800858e+00 3.942117288171644723e-03
5.941000936363435903e+04 1.016481975857852049e+00 3.980503597195028491e-03
5.941000939626483159e+04 1.017851281562858867e+00 3.983291949489596237e-03
5.941000942889529688e+04 1.014018283417363886e+00 3.975800806728543163e-03
5.941000946152576216e+04 1.017053617956144018e+00 3.971652324568593351e-03
5.941000949415623472e+04 1.017390103933500045e+00 3.967220039212336971e-03
5.941000952678670728e+04 1.010601449510152072e+00 3.967936416752859685e-03
5.941000955941717257e+04 1.019391321384331528e+00 3.994666093827488329e-03
5.941000959204763785e+04 1.007491924003186101e+00 3.917054646781976610e-03
5.941000962467811041e+04 1.021114510938747832e+00 3.997475400511702262e-03
5.941000965730858297e+04 1.006844819141427871e+00 3.928611641058682089e-03
5.941000968993904826e+04 1.001792665359498846e+00 3.884911840533179089e-03
5.941000972256951354e+04 1.013374955407708056e+00 3.953218025395352150e-03
5.941000975519998610e+04 1.005759047450272892e+00 3.935235669398995037e-03
5.941000978783045866e+04 1.022977970301735873e+00 3.998264671568183513e-03
5.941000982046092395e+04 1.007802695734206333e+00 3.946699816850504465e-03
5.941000985309138923e+04 1.009625589472104679e+00 3.955203723352403167e-03
5.941000988572186179e+04 1.015706855643374595e+00 3.974958819807932267e-03
5.941000991835233435e+04 1.014277992090185432e+00 3.967752322071135124e-03
5.941000995098280691e+04 1.016079471548275048e+00 3.995953714870699967e-03
5.941000998361327220e+04 1.006095786675702097e+00 3.947015964327795466e-03
5.941001001624373748e+04 1.005985650666441966e+00 3.934856219161429053e-03
5.941001004887421004e+04 1.015904403344495943e+00 3.970504018056570696e-03
5.941001008150468260e+04 1.016399151274078205e+00 3.981900489001065357e-03
5.941001011413514789e+04 1.012976767755576990e+00 3.966219702426609928e-03
5.941001014676561317e+04 1.011784955953539455e+00 3.970874977581409157e-03
5.941001017939608573e+04 1.017080479723265762e+00 3.989113210631901538e-03
5.941001021202655829e+04 1.012196374426640677e+00 3.960844386703261250e-03
5.941001024465703085e+04 1.026118589971259487e+00 4.020614444105739642e-03
5.941001027728749614e+04 1.023133247858276196e+00 4.011783377310170623e-03
5.941001030991796142e+04 1.013839354330758002e+00 3.968975251085404658e-03
5.941001034254843398e+04 1.026003927946238292e+00 4.019879350577000229e-03
5.941001037517890654e+04 1.008841049777779997e+00 3.950736150487874597e-03
5.941001040780937183e+04 1.016785444446713260e+00 3.969075756768884397e-03
5.941001044043983711e+04 1.020613302622495278e+00 3.999019582112640567e-03
5.941001047307030967e+04 1.019974637868577672e+00 3.978137335227526807e-03
5.941001050570078223e+04 1.020202194411431673e+00 3.978059686241343200e-03
5.941001053833124752e+04 1.006407092087791888e+00 3.929033428369504109e-03
5.941001057096171280e+04 1.013987342121293933e+00 3.972584934083688360e-03
5.941001060359218536e+04 1.017201126872502970e+00 3.974171887690586269e-03
5.941001063622265792e+04 1.022849147324143448e+00 4.005296041006737272e-03
5.941001066885312321e+04 1.022008066896212375e+00 3.993995575015917010e-03
5.941001070148358849e+04 1.021839756884296957e+00 4.004527928926363695e-03
5.941001073411406105e+04 1.025242569759281519e+00 3.993134376967941851e-03
5.941001076674453361e+04 1.007017267704513053e+00 3.939110657650873003e-03
5.941001079937499890e+04 1.014743998802517755e+00 3.966043489415658867e-03
5.941001083200546418e+04 1.012970986454188482e+00 3.973934798628458651e-03
5.941001086463593674e+04 1.023565637908506076e+00 3.998694370707514718e-03
5.941001089726640930e+04 1.004833057236737881e+00 3.921898388586630806e-03
5.941001092989687459e+04 1.011904061937353827e+00 3.970068403563184814e-03
5.941001096252733987e+04 1.021665946373141010e+00 4.024554327369624096e-03
5.941001099515781243e+04 1.001780896603330362e+00 3.925590659754664598e-03
5.941001102778828499e+04 1.006276181885811249e+00 3.941037422969264313e-03
5.941001106041875755e+04 1.017622405097482918e+00 3.983297454711585452e-03
5.941001109304922284e+04 9.959270478431710982e-01 3.886572200433900844e-03
5.941001112567968812e+04 9.939300523788738850e-01 3.883701129861035373e-03
5.941001115831016068e+04 1.006335362197828376e+00 3.935804078353733436e-03
5.941001119094063324e+04 1.008984783607072888e+00 3.940132385973310440e-03
5.941001122357109853e+04 1.035095536204245770e+00 4.045219296821799849e-03
5.941001125620156381e+04 1.005113026002068422e+00 3.913301490791226342e-03
5.941001128883203637e+04 1.023674394059985282e+00 3.995971761327653769e-03
5.941001132146250893e+04 1.033027053803991846e+00 4.038694676659155582e-03
5.941001135409297422e+04 1.018653258743178691e+00 3.961712902372911682e-03
5.941001138672343950e+04 1.016586319289376039e+00 3.959430660239597263e-03
5.941001141935391206e+04 1.015897053045186516e+00 3.964584197460827367e-03
5.941001145198438462e+04 1.024664118363838528e+00 4.003168061544694345e-03
5.941001148461484991e+04 1.020166506689651031e+00 3.976698192943182129e-03
5.941001151724531519e+04 1.030530720119577692e+00 4.012628224867861165e-03
5.941001154987578775e+04 1.028748549143778668e+00 4.004060228627180813e-03
5.941001158250626031e+04 1.027234814171663624e+00 3.993001428329857189e-03
5.941001161513672560e+04 1.026453738734883991e+00 3.994467103260026207e-03
5.941001164776719088e+04 1.023713915977774613e+00 4.012201738396900010e-03
5.941001168039766344e+04 1.023617644364272827e+00 4.002544322602777198e-03
5.941001171302813600e+04 1.012891184614987949e+00 3.963822403333496468e-03
5.941001174565860856e+04 1.027077076445498838e+00 4.013398010996927813e-03
5.941001177828907385e+04 1.014288012745802048e+00 3.978172456497915295e-03
5.941001181091953913e+04 1.016315278871542160e+00 3.970635696223485250e-03
5.941001184355001169e+04 1.016515014396080385e+00 3.967399618929054635e-03
5.941001187618048425e+04 1.011954354122657662e+00 3.956006723765735471e-03
5.941001190881094954e+04 1.019610699764471162e+00 3.981773293088554377e-03
5.941001194144141482e+04 1.007928723737751442e+00 3.938853359330812473e-03
5.941001197407188738e+04 1.021306495180289708e+00 4.000340805275527482e-03
5.941001200670235994e+04 1.009467446454161532e+00 3.957122534218132821e-03
5.941001203933282522e+04 1.013744657925593984e+00 3.976218427468888525e-03
5.941001207196329051e+04 1.011360195762110559e+00 3.992688460769644107e-03
5.941001210459376307e+04 1.005256414160461187e+00 3.950929677559458786e-03
5.941001213722423563e+04 1.000123103248233170e+00 3.910896780137033610e-03
5.941001216985470091e+04 1.004269183931446152e+00 3.934202049078326831e-03
5.941001220248516620e+04 1.020109589891651902e+00 3.997458407775668007e-03
5.941001223511563876e+04 1.001654379572790354e+00 3.937987534514379370e-03
5.941001226774611132e+04 1.015083707180498118e+00 3.969664812341355126e-03
5.941001230037657660e+04 1.026390843448014234e+00 4.013031249815814973e-03
5.941001233300704189e+04 1.027945899425548815e+00 4.008738749906860972e-03
5.941001236563751445e+04 1.021723434945369213e+00 3.990636378350344640e-03
5.941001239826798701e+04 1.034834148511141860e+00 4.035023989097608933e-03
5.941001243089845229e+04 1.037416078754874071e+00 4.056522298809797991e-03
5.941001246352891758e+04 1.045894093834385918e+00 4.090902746383492765e-03
5.941001249615939014e+04 1.038051632000858593e+00 4.026736335839027972e-03
5.941001252878986270e+04 1.031925704654152121e+00 4.005343574007958971e-03
5.941001256142032798e+04 1.046419293941744932e+00 4.073169227299870514e-03
5.941001259405080054e+04 1.036462478975844759e+00 4.047333704142804141e-03
5.941001262668126583e+04 1.042168987796903146e+00 4.066485380332478076e-03
5.941001265931173839e+04 1.046715094798495338e+00 4.079217714483101588e-03
5.941001269194220367e+04 1.050393744868254098e+00 4.089053860906598226e-03
5.941001272457267623e+04 1.056972002920998133e+00 4.105631333813704320e-03
5.941001275720314152e+04 1.042431635990731298e+00 4.042370928424109285e-03
5.941001278983361408e+04 1.050082648512718375e+00 4.097850971557895003e-03
5.941001282246407936e+04 1.039667059213610356e+00 4.033554092919524464e-03
5.941001285509454465e+04 1.046102767643056763e+00 4.067033345087106740e-03
5.941001288772501721e+04 1.036068688584480535e+00 4.036747939327008788e-03
5.941001292035548977e+04 1.032758229639999747e+00 4.028287648441528090e-03
5.941001295298595505e+04 1.037940254255197647e+00 4.051582044393544149e-03
5.941001298561642034e+04 1.034709481793526065e+00 4.037119463622659832e-03
5.941001301824689290e+04 1.033697088786741158e+00 4.028656098250408060e-03
5.941001305087736546e+04 1.029305995342103763e+00 4.014852770176281435e-03
5.941001308350783802e+04 1.021625489222444116e+00 4.001061102396332066e-03
5.941001311613830330e+04 1.018909244734073294e+00 3.992911978745732927e-03
5.941001314876876859e+04 1.026153260341793105e+00 4.027674611139306013e-03
5.941001318139924115e+04 1.026232747158080105e+00 4.045392461821602746e-03
5.941001321402971371e+04 1.021224992430542766e+00 4.015742792098061717e-03
5.941001324666017899e+04 1.025096538647827238e+00 4.032016217573636437e-03
5.941001327929064428e+04 1.029957032422990970e+00 4.025061645928977756e-03
5.941001331192111684e+04 1.036576984813133651e+00 4.034118051150587837e-03
5.941001334455158940e+04 1.037844406262232066e+00 4.043548497295743754e-03
5.941001337718205468e+04 1.023119231626226977e+00 4.004236964126400670e-03
5.941001340981251997e+04 1.039103163893342563e+00 4.047319158349188539e-03
5.941001344244299253e+04 1.034934009715833270e+00 4.032308103978756234e-03
5.941001347507346509e+04 1.035291859012696936e+00 4.043492904309727021e-03
5.941001350770393037e+04 1.045871032142144053e+00 4.101900120649659871e-03
5.941001354033439566e+04 1.038659866636528095e+00 4.059132797497466520e-03
5.941001357296486822e+04 1.035653101995019254e+00 4.041355389548918244e-03
5.941001360559534078e+04 1.035893331554784913e+00 4.063053668446142686e-03
5.941001363822580606e+04 1.022985377171575783e+00 4.002447886007927738e-03
5.941001367085627135e+04 1.033528018351784761e+00 4.037873728732536971e-03
5.941001370348674391e+04 1.026966815241148190e+00 4.021808774669388513e-03
5.941001373611721647e+04 1.025865997551213216e+00 4.007074785278137881e-03
5.941001376874768175e+04 1.026046586824069351e+00 4.025724125435934699e-03
5.941001380137814704e+04 1.025648977047518562e+00 4.005821121731299207e-03
5.941001383400861960e+04 1.026942087593408770e+00 4.009793091337518489e-03
5.941001386663909216e+04 1.025682685039575270e+00 4.021661496820816417e-03
5.941001389926956472e+04 1.019063970404494368e+00 3.998383831286734212e-03
5.941001393190003000e+04 1.020433544303797513e+00 4.004319541677328967e-03
5.941001396453049529e+04 1.018228682149421305e+00 3.975320663757896805e-03
5.941001399716096785e+04 1.012187614833054417e+00 3.972849011163482984e-03
5.941001402979144041e+04 1.007012075755598257e+00 3.929479011670836651e-03
5.941001406242190569e+04 1.023830967278321902e+00 4.018076315233178736e-03
5.941001409505237098e+04 1.014213654477528426e+00 3.973954408345300310e-03
5.941001412768284354e+04 1.020318364684818180e+00 3.983649775137035852e-03
5.941001416031331610e+04 1.017405968455654675e+00 3.983208721977697479e-03
5.941001419294378138e+04 1.025882589943003520e+00 4.025083804913557294e-03
5.941001422557424667e+04 1.021213823226245765e+00 3.999866033513705191e-03
5.941001425820471923e+04 1.024114413136532731e+00 4.010570716503995652e-03
5.941001429083519179e+04 1.028444999431691764e+00 4.028356223400596930e-03
5.941001432346565707e+04 1.029419829830916733e+00 4.026546578553920688e-03
5.941001435609612236e+04 1.028691612899153451e+00 4.041132646044605196e-03
5.941001438872659492e+04 1.024273627413590848e+00 4.004613002273273333e-03
5.941001442135706748e+04 1.025282106688473194e+00 4.005068765586297132e-03
5.941001445398753276e+04 1.024590112990839019e+00 3.994138401976940825e-03
5.941001448661799805e+04 1.031030415420908675e+00 4.031710160538972722e-03
5.941001451924847061e+04 1.031013927510492145e+00 4.032560964341656146e-03
5.941001455187894317e+04 1.023104870501630348e+00 4.018801722528587972e-03
5.941001458450940845e+04 1.025930850016461227e+00 4.024390678542379488e-03
5.941001461713987374e+04 1.022525480095307193e+00 4.041889857727571159e-03
5.941001464977034630e+04 1.028883861532489785e+00 4.029995971305386573e-03
5.941001468240081886e+04 1.029631688189879046e+00 4.043647240954844659e-03
5.941001471503128414e+04 1.024214036201968936e+00 4.039912577761607324e-03
5.941001474766174942e+04 1.017691414407861705e+00 4.035980822909138177e-03
5.941001478029222199e+04 1.024399648543922625e+00 4.037588948502514319e-03
5.941001481292269455e+04 1.024620177068532145e+00 4.024032768607455762e-03
5.941001484555315983e+04 1.019771397352555065e+00 3.994407121005171327e-03
5.941001487818362511e+04 1.010213123454490658e+00 3.961616037718457967e-03
5.941001491081409768e+04 1.024847968988750191e+00 4.016174130743102935e-03
5.941001494344457024e+04 1.023419081661393948e+00 4.006273846381839913e-03
5.941001497607503552e+04 1.028340314686780221e+00 4.027666962235680083e-03
5.941001500870550080e+04 1.021459890220448141e+00 3.993518227683739638e-03
5.941001504133597336e+04 1.018153691911240610e+00 3.995717481851706297e-03
5.941001507396644593e+04 1.018577528869847315e+00 4.012945283098420975e-03
5.941001510659691121e+04 1.029831164556058498e+00 4.051042706376216558e-03
5.941001513922737649e+04 1.030445011138515055e+00 4.036668932500941248e-03
5.941001517185784905e+04 1.025548591191850489e+00 4.037486642392087294e-03
5.941001520448832161e+04 1.028267642267127968e+00 4.046670592510832540e-03
5.941001523711878690e+04 1.028051103968268265e+00 4.028530584632919985e-03
5.941001526974925218e+04 1.037272902295002908e+00 4.067414724486123970e-03
5.941001530237972474e+04 1.026591401818338412e+00 4.026876152751780388e-03
5.941001533501019730e+04 1.024460092713103121e+00 4.012406263094191010e-03
5.941001536764066259e+04 1.019455046069511539e+00 3.978977446196578678e-03
5.941001540027112787e+04 1.033811078523601434e+00 4.044706793279749524e-03
5.941001543290160043e+04 1.038884211371958299e+00 4.054060538611382880e-03
5.941001546553207299e+04 1.019912043901211263e+00 3.985976657888494132e-03
5.941001549816253828e+04 1.027457567212940459e+00 4.002941638685606450e-03
5.941001553079300356e+04 1.018049215797790286e+00 3.970861351489846786e-03
5.941001556342347612e+04 1.019521717538879768e+00 3.984019284516721916e-03
5.941001559605394868e+04 1.025589748477098384e+00 4.009253784369372353e-03
5.941001562868441397e+04 1.027595954228416097e+00 4.015698357205365818e-03
5.941001566131487925e+04 1.025762098001738565e+00 3.998474640253505720e-03
5.941001569394535181e+04 1.032780825525352997e+00 4.039368078147901990e-03
5.941001572657582437e+04 1.018449815886052212e+00 3.963837706116325570e-03
5.941001575920628966e+04 1.019966360055818866e+00 3.975704164742088070e-03
5.941001579183675494e+04 1.020582249580021861e+00 3.989088175381890443e-03
5.941001582446722750e+04 1.030101394914048063e+00 4.024822118825795506e-03
5.941001585709770006e+04 1.025898317224412937e+00 4.015129206921281418e-03
5.941001588972816535e+04 1.037411812230824681e+00 4.063756371334560288e-03
5.941001592235863063e+04 1.039803240685457375e+00 4.071143341802568177e-03
5.941001595498910319e+04 1.037830375806651828e+00 4.049933205507206223e-03
5.941001598761957575e+04 1.040344264295096410e+00 4.053555223586778784e-03
5.941001602025004104e+04 1.031110473927825399e+00 4.033409610047423120e-03
5.941001605288050632e+04 1.039217249530612897e+00 4.068184699354423194e-03
5.941001608551097888e+04 1.027260187774903910e+00 3.997901783401598685e-03
5.941001611814145144e+04 1.047102863160404684e+00 4.087670378029286539e-03
5.941001615077192400e+04 1.040351012190889657e+00 4.053552487177006398e-03
5.941001618340238929e+04 1.034377554183929515e+00 4.017285650058928341e-03
5.941001621603285457e+04 1.052074048216740776e+00 4.101621486947152478e-03
5.941001624866332713e+04 1.036468634614257533e+00 4.024281839694863333e-03
5.941001628129379969e+04 1.034321759631566362e+00 4.020719545271561265e-03
5.941001631392426498e+04 1.039842565890426895e+00 4.040816124047617690e-03
5.941001634655473026e+04 1.046178960787520706e+00 4.064878765156775681e-03
5.941001637918520282e+04 1.043451767502734606e+00 4.053587844467562706e-03
5.941001641181567538e+04 1.033580790646818848e+00 4.010282031276236371e-03
5.941001644444614067e+04 1.050036126027777517e+00 4.084174847082317795e-03
5.941001647707660595e+04 1.038856553289972950e+00 4.042637815125166116e-03
5.941001650970707851e+04 1.048852125630167942e+00 4.084817753427345821e-03
5.941001654233755107e+04 1.045454152225323341e+00 4.061557657286978679e-03
5.941001657496801636e+04 1.051960788936406876e+00 4.086097328837434185e-03
5.941001660759848164e+04 1.054541386811628234e+00 4.105620693124425839e-03
5.941001664022895420e+04 1.051574052840095863e+00 4.087635048609397810e-03
5.941001667285942676e+04 1.035141451453281292e+00 4.047589387579167419e-03
5.941001670548989205e+04 1.044554897561276174e+00 4.067719134848720754e-03
5.941001673812035733e+04 1.030976269102545029e+00 4.025165923578093163e-03
5.941001677075082989e+04 1.046692212574346748e+00 4.092534861707334930e-03
5.941001680338130245e+04 1.045169211461702385e+00 4.077745917421361777e-03
5.941001683601176774e+04 1.036035183131445159e+00 4.053794127812300127e-03
5.941001686864223302e+04 1.039386211643200664e+00 4.062599636112959253e-03
5.941001690127270558e+04 1.033104248269944403e+00 4.038071336855965712e-03
5.941001693390317814e+04 1.025775890463077822e+00 4.006698555034114533e-03
5.941001696653364343e+04 1.030126424373654093e+00 4.019868609475497206e-03
5.941001699916410871e+04 1.022322192536041063e+00 3.982961985183818346e-03
5.941001703179458127e+04 1.035652221906834480e+00 4.040229680861971186e-03
5.941001706442505383e+04 1.026562132855608711e+00 4.014410373985198219e-03
5.941001709705551912e+04 1.049051354336574038e+00 4.099122135850696326e-03
5.941001712968598440e+04 1.048946836135913330e+00 4.114702689598276515e-03
5.941001716231645696e+04 1.039508628188932748e+00 4.058245223792878581e-03
5.941001719494692952e+04 1.024259381145939285e+00 3.993811770001209384e-03
5.941001722757739481e+04 1.020668436340606222e+00 3.976312987079502412e-03
5.941001726020786009e+04 1.029459399171834821e+00 4.011197561841935155e-03
5.941001729283833265e+04 1.024583026957407439e+00 4.009622861054475129e-03
5.941001732546880521e+04 1.036045081412907187e+00 4.048476981818477718e-03
5.941001735809927050e+04 1.041818488515655394e+00 4.061902450987704694e-03
5.941001739072973578e+04 1.031195324540598701e+00 4.017764695664585023e-03
5.941001742336020834e+04 1.027515998356132165e+00 4.008476883806179683e-03
5.941001745599068090e+04 1.037254906641901675e+00 4.054833700605355723e-03
5.941001748862114619e+04 1.038877283742769775e+00 4.070294015596355279e-03
5.941001752125161147e+04 1.037660875058224574e+00 4.062667961329685835e-03
5.941001755388208403e+04 1.026907028416287337e+00 3.991357503003153950e-03
5.941001758651255659e+04 1.030772761000720017e+00 4.027866851627174768e-03
5.941001761914302188e+04 1.040796638612969449e+00 4.068716998445649942e-03
5.941001765177348716e+04 1.036758622488046289e+00 4.043143018728007770e-03
5.941001768440395972e+04 1.037507701908806146e+00 4.043901308760292426e-03
5.941001771703443228e+04 1.031289031986899030e+00 4.027339643393867269e-03
5.941001774966489756e+04 1.033491655320345259e+00 4.026416864482380321e-03
5.941001778229536285e+04 1.031112641881092529e+00 3.989288764018804508e-03
5.941001781492583541e+04 1.025954890889480442e+00 4.001047537117241940e-03
5.941001784755630797e+04 1.040755251492165190e+00 4.059892783511069234e-03
5.941001788018677325e+04 1.021807117547373300e+00 3.970284185866623447e-03
5.941001791281723854e+04 1.032424415791555861e+00 4.032438106441779170e-03
5.941001794544771110e+04 1.022587011949743552e+00 3.963147693010854629e-03
5.941001797807818366e+04 1.044666586950456333e+00 4.074198062745918066e-03
5.941001801070864894e+04 1.031456375569152151e+00 4.018869629492309407e-03
5.941001804333911423e+04 1.038483670903162182e+00 4.044532373911388819e-03
5.941001807596958679e+04 1.039897268597356206e+00 4.065100272572683485e-03
5.941001810860005935e+04 1.034519174642442696e+00 4.033471503535823559e-03
5.941001814123052463e+04 1.051226161148880456e+00 4.136673131603410894e-03
5.941001817386098992e+04 1.039347084418300815e+00 4.072732503513716747e-03
5.941001820649146248e+04 1.034017480547801515e+00 4.042937818135710140e-03
5.941001823912193504e+04 1.039544890203103034e+00 4.046364134848340170e-03
5.941001827175240032e+04 1.029860260137047234e+00 4.026146797124646216e-03
5.941001830438286561e+04 1.026377005812391552e+00 4.033164552856786933e-03
5.941001833701333817e+04 1.020507035288481523e+00 3.988333587850076932e-03
5.941001836964380345e+04 1.036997290306008734e+00 4.050709686315024337e-03
5.941001840227426874e+04 1.033136119877176018e+00 4.036119127474069833e-03
5.941001843490474130e+04 1.027120852903194326e+00 4.010248210933929289e-03
5.941001846753521386e+04 1.027098673827896658e+00 4.013314458222463910e-03
5.941001850016567914e+04 1.024901092686569148e+00 4.006659772257460325e-03
5.941001853279615170e+04 1.026210094754911317e+00 4.011882179630016192e-03
5.941001856542661699e+04 1.031855394406755666e+00 4.036391845016358386e-03
5.941001859805708955e+04 1.020844996988715669e+00 3.985732737368866997e-03
5.941001863068756211e+04 1.030085897046356891e+00 4.039427228502671594e-03
5.941001866331802739e+04 1.021082987730951963e+00 3.999449575051749681e-03
5.941001869594849268e+04 1.020230639267305950e+00 3.975733058358882355e-03
5.941001872857896524e+04 1.023669142174673308e+00 4.000769410083492711e-03
5.941001876120943780e+04 1.022017749267006392e+00 3.992077188811586283e-03
5.941001879383990308e+04 1.033102064233871742e+00 4.041152411473300857e-03
5.941001882647036837e+04 1.020116690039454710e+00 3.982707291510888606e-03
5.941001885910084093e+04 1.028838139823025744e+00 4.033902321792412829e-03
5.941001889173131349e+04 1.023310143175622411e+00 4.011541874869591247e-03
5.941001892436177877e+04 1.026436427649634942e+00 4.022183457723662280e-03
5.941001895699224406e+04 1.019792632130532395e+00 3.997268514579446763e-03
5.941001898962271662e+04 1.023548259493670898e+00 4.010415184139424008e-03
5.941001902225318918e+04 1.025165138029904499e+00 4.029261982323855198e-03
5.941001905488365446e+04 1.017030408754910242e+00 3.990706374702004781e-03
5.941001908751411975e+04 1.029080278797096071e+00 4.019769406964714825e-03
5.941001912014459231e+04 1.026872371940770190e+00 4.016501851023124813e-03
5.941001915277506487e+04 1.015684691768668158e+00 3.975833272655822197e-03
5.941001918540553015e+04 1.007304691765074978e+00 3.936792352542683136e-03
5.941001921803599544e+04 1.015832239276622806e+00 3.983676874262902755e-03
5.941001925066646800e+04 1.026139363896362289e+00 4.012975242491937343e-03
5.941001928329693328e+04 1.019733044475959138e+00 4.006839017262629581e-03
5.941001931592739857e+04 1.025212121020082190e+00 4.026325202488625563e-03
5.941001934855787113e+04 1.023523918437120317e+00 4.008955472746300250e-03
5.941001938118834369e+04 1.025094052575094672e+00 4.007165339427488752e-03
5.941001941381880897e+04 1.027161980057127222e+00 4.026946139423886496e-03
5.941001944644927426e+04 1.029075366200839392e+00 4.030306216985912737e-03
5.941001947907974682e+04 1.019652684608621351e+00 3.995755963317933375e-03
5.941001951171021938e+04 1.029392398201588010e+00 4.034330585407386663e-03
5.941001954434068466e+04 1.013423165528108516e+00 3.969879441894664900e-03
5.941001957697114995e+04 1.023068690887027010e+00 4.018361002013011961e-03
5.941001960960162251e+04 1.017004161408804341e+00 3.979445731276703979e-03
5.941001964223209507e+04 1.023276720248616822e+00 4.037198815852870160e-03
5.941001967486256035e+04 1.019671410909246623e+00 4.007749853203648911e-03
5.941001970749302563e+04 1.017602599942768471e+00 3.990292577719229544e-03
5.941001974012349820e+04 1.010404085649803996e+00 3.965795440525758490e-03
5.941001977275397076e+04 1.018881203505553890e+00 4.004843492961067918e-03
5.941001980538443604e+04 1.015503227075053028e+00 3.976993952813409616e-03
5.941001983801490132e+04 1.018075662784789337e+00 3.979262260532869487e-03
5.941001987064537389e+04 1.020979731645984323e+00 3.991113108961909066e-03
5.941001990327584645e+04 1.015570008706031535e+00 3.982581746092528699e-03
5.941001993590631173e+04 1.026176931648330459e+00 4.022026594971609900e-03
5.941001996853677701e+04 1.022948509493638358e+00 4.007086030891583543e-03
5.941002000116724957e+04 1.027774095134968535e+00 4.024145651588744571e-03
5.941002003379772214e+04 1.021804192848067672e+00 3.995859793312607489e-03
5.941002006642818742e+04 1.024030064169985543e+00 4.003699633450688924e-03
5.941002009905865270e+04 1.017451031711785747e+00 3.982251925727106102e-03
5.941002013168912526e+04 1.025451960283043196e+00 4.009656424086238680e-03
5.941002016431959782e+04 1.028654419908011430e+00 4.017124756485847444e-03
5.941002019695006311e+04 1.025892860662102501e+00 4.015473265465134556e-03
5.941002022958052839e+04 1.025190349857618255e+00 4.021541051512591940e-03
5.941002026221100095e+04 1.009014752982436258e+00 3.961862608959497434e-03
5.941002029484147351e+04 1.019080708147080960e+00 3.982094099205924984e-03
5.941002032747193880e+04 1.028564515692576009e+00 4.039409665553940834e-03
5.941002036010240408e+04 1.025926667216093380e+00 3.995177726326244738e-03
5.941002039273287664e+04 1.036383800259434329e+00 4.053183144271767409e-03
5.941002042536334920e+04 1.030743140205058861e+00 4.011180747399513413e-03
5.941002045799381449e+04 1.033443437805293241e+00 4.039109766606146547e-03
5.941002049062427977e+04 1.030359584640716752e+00 4.029492414101839594e-03
5.941002052325475233e+04 1.030872646771664236e+00 4.024679329813468827e-03
5.941002055588522489e+04 1.017017559570099206e+00 3.972447347271695385e-03
5.941002058851569018e+04 1.028800668061624846e+00 4.022471260248472631e-03
5.941002062114615546e+04 1.030237341684493657e+00 4.024995877441553405e-03
5.941002065377662802e+04 1.041193689783699305e+00 4.079037418280292114e-03
5.941002068640710058e+04 1.026398924905190357e+00 4.014218753367053590e-03
5.941002071903756587e+04 1.027788935005429893e+00 4.018416963198374707e-03
5.941002075166803115e+04 1.036514031464640828e+00 4.052921173702789259e-03
5.941002078429850371e+04 1.028864750977506404e+00 4.028683590180981260e-03
5.941002081692897627e+04 1.017319139877821188e+00 3.971713474260459877e-03
5.941002084955944156e+04 1.033525601025985230e+00 4.035001334069599974e-03
5.941002088218990684e+04 1.046835623071354471e+00 4.102668742202226181e-03
5.941002091482037940e+04 1.045916903689174005e+00 4.075532798644139303e-03
5.941002094745085196e+04 1.030408987502104079e+00 4.004821991682930640e-03
5.941002098008131725e+04 1.042487132144367390e+00 4.069351766363717843e-03
5.941002101271178253e+04 1.046816674326654928e+00 4.090206611781204565e-03
5.941002104534225509e+04 1.038456979822151016e+00 4.025556270690804420e-03
5.941002107797272765e+04 1.029772425268143721e+00 3.985318455660972342e-03
5.941002111060319294e+04 1.047984857188777541e+00 4.081712346873395819e-03
5.941002114323365822e+04 1.030333946950177548e+00 4.008490056975119904e-03
5.941002117586413078e+04 1.037176416564578263e+00 4.035357197368876284e-03
5.941002120849459607e+04 1.045323469369177749e+00 4.078419686360735402e-03
5.941002124112506135e+04 1.036429933954217564e+00 4.032233424519304776e-03
5.941002127375553391e+04 1.042207256918779468e+00 4.061784109919272176e-03
5.941002130638600647e+04 1.053236608748040259e+00 4.117122087615237083e-03
5.941002133901647176e+04 1.038229901046441750e+00 4.056551957027535599e-03
5.941002137164693704e+04 1.039085585216640739e+00 4.057014057861699219e-03
5.941002140427740960e+04 1.039280196468190143e+00 4.054588330900572163e-03
5.941002143690788216e+04 1.039193497963191826e+00 4.046564465575915384e-03
5.941002146953834745e+04 1.045994176711430912e+00 4.069615111609923945e-03
5.941002150216881273e+04 1.037681428305271103e+00 4.030132757655081541e-03
5.941002153479928529e+04 1.044088892394455126e+00 4.075526888902553449e-03
5.941002156742975785e+04 1.055820748117361374e+00 4.109116444480191699e-03
5.941002160006022314e+04 1.053827901981965853e+00 4.103439040839393891e-03
5.941002163269068842e+04 1.044519153534044342e+00 4.067876234977286544e-03
5.941002166532116098e+04 1.039481979758372310e+00 4.030556314022036915e-03
5.941002169795163354e+04 1.041767656972642397e+00 4.050649642728564731e-03
5.941002173058209883e+04 1.045335538756106741e+00 4.075405967403146999e-03
5.941002176321256411e+04 1.046895905433629759e+00 4.095059139344517547e-03
5.941002179584303667e+04 1.045823916757334882e+00 4.091576267833442471e-03
5.941002182847350923e+04 1.045568930267593899e+00 4.084659296311894325e-03
5.941002186110397452e+04 1.032892490729246937e+00 4.024786792559320071e-03
5.941002189373443980e+04 1.041124787856829714e+00 4.064634830027753255e-03
5.941002192636491236e+04 1.031400927909541521e+00 4.035745248029750688e-03
5.941002195899538492e+04 1.029550099693107734e+00 4.023313506497494703e-03
5.941002199162585021e+04 1.030534291620497811e+00 4.008487021083402199e-03
5.941002202425631549e+04 1.036512906077505347e+00 4.041104184259815962e-03
5.941002205688678805e+04 1.044207674597818158e+00 4.084442408759074959e-03
5.941002208951726061e+04 1.032119070358756163e+00 4.031497668408746092e-03
5.941002212214772590e+04 1.031328126400769651e+00 4.021875177940479468e-03
5.941002215477819118e+04 1.044018591941363816e+00 4.081146825697588333e-03
5.941002218740866374e+04 1.025646332256994864e+00 3.999876456028511260e-03
5.941002222003913630e+04 1.031184974113177111e+00 4.024184476409989678e-03
5.941002225266960158e+04 1.029953987381945435e+00 4.005353590905352985e-03
5.941002228530006687e+04 1.042440548861933491e+00 4.073738707824386268e-03
5.941002231793053943e+04 1.020956022649742279e+00 3.980564340230716668e-03
5.941002235056101199e+04 1.048665507233264904e+00 4.104830264589986490e-03
5.941002238319147727e+04 1.033024350727919538e+00 4.035125471808506843e-03
5.941002241582194256e+04 1.027611838695269064e+00 4.036105088000493078e-03
5.941002244845241512e+04 1.028028334218580087e+00 4.027497895210494817e-03
5.941002248108288768e+04 1.021151688222850629e+00 3.987698449708139241e-03
5.941002251371335296e+04 1.025519897625942978e+00 4.003683666548169158e-03
5.941002254634381825e+04 1.033720436532897358e+00 4.039537097995713269e-03
5.941002257897429081e+04 1.017915730341412583e+00 3.965194937777154552e-03
5.941002261160476337e+04 1.031215073980606967e+00 4.042827584925985825e-03
5.941002264423522865e+04 1.030686720150385094e+00 4.043502705956302998e-03
5.941002267686569394e+04 1.021823217686576690e+00 4.002755945253976856e-03
5.941002270949616650e+04 1.031742072227593399e+00 4.044044761972427973e-03
5.941002274212663178e+04 1.035115927146949222e+00 4.049060878534449341e-03
5.941002277475709707e+04 1.029955517168285040e+00 4.031930145903782521e-03
5.941002280738756963e+04 1.033404901479453963e+00 4.039628630554610231e-03
5.941002284001804219e+04 1.024879742081173495e+00 4.025897936586489423e-03
5.941002287264850747e+04 1.028115635815497031e+00 4.031721434692862698e-03
5.941002290527897276e+04 1.015942789302148208e+00 3.988327893716857309e-03
5.941002293790944532e+04 1.016703433251935573e+00 3.994382346629334057e-03
5.941002297053991788e+04 1.015210755148920452e+00 3.995733024362680720e-03
5.941002300317038316e+04 1.017573513020965770e+00 4.007864044345537530e-03
5.941002303580084845e+04 1.010041763412777849e+00 3.960980245234696495e-03
5.941002306843132101e+04 1.019042427962964181e+00 3.997289593439925029e-03
5.941002310106179357e+04 1.020454124467847556e+00 4.004353017898604900e-03
5.941002313369225885e+04 1.021702242023819318e+00 4.001072819027752352e-03
5.941002316632272414e+04 1.009477013573604420e+00 3.968109483624826864e-03
5.941002319895319670e+04 1.015107192885348564e+00 3.981758050503897244e-03
5.941002323158366198e+04 1.023642745932439313e+00 4.010289616462120281e-03
5.941002326421412727e+04 1.022084731841206295e+00 3.999745450480942342e-03
5.941002329684459983e+04 1.032323064508472887e+00 4.050470573710575166e-03
5.941002332947507239e+04 1.017506928715888215e+00 3.963364492789005385e-03
5.941002336210553767e+04 1.032746785851374360e+00 4.019879329969303257e-03
5.941002339473600296e+04 1.022641166711424798e+00 3.985612942750660879e-03
5.941002342736647552e+04 1.039397578937387490e+00 4.051038294627597354e-03
5.941002345999694808e+04 1.029716075522600027e+00 4.024819641726892772e-03
5.941002349262742064e+04 1.029439469834655840e+00 4.021930188032350056e-03
5.941002352525788592e+04 1.038090334942544990e+00 4.067034726653777701e-03
5.941002355788835121e+04 1.034790445363827693e+00 4.041930931979004389e-03
5.941002359051882377e+04 1.015166977596526632e+00 3.978743397442458148e-03
5.941002362314929633e+04 1.021377337297030063e+00 4.020265154990173770e-03
5.941002365577976161e+04 1.040912303834767849e+00 4.086197469921271780e-03
5.941002368841022690e+04 1.025700220408836794e+00 4.002094482681614607e-03
5.941002372104069946e+04 1.023225115975398669e+00 4.003343359530515087e-03
5.941002375367117202e+04 1.018452836867647315e+00 3.969301884103923483e-03
5.941002378630163730e+04 1.022005028128415427e+00 3.969609149419861711e-03
5.941002381893210259e+04 1.040662345675554379e+00 4.068881068216408971e-03
5.941002385156257515e+04 1.040669360184235392e+00 4.092611651969856046e-03
5.941002388419304043e+04 1.030311824090808681e+00 4.020940803369663086e-03
5.941002391682350572e+04 1.012204679286428988e+00 3.943227557481467777e-03
5.941002394945397828e+04 1.023141333805014597e+00 4.002709938278655420e-03
5.941002398208445084e+04 1.031061287014647609e+00 4.037678725069696398e-03
5.941002401471491612e+04 1.019790015770340119e+00 3.980133509702726488e-03
5.941002404734538140e+04 1.034961564705377146e+00 4.046711936125204842e-03
5.941002407997585397e+04 1.031304396096764053e+00 4.027892362888235885e-03
5.941002411260632653e+04 1.025417952298638857e+00 4.003610849065950689e-03
5.941002414523679181e+04 1.032643866443084368e+00 4.031652712228004157e-03
5.941002417786725709e+04 1.029973368133140443e+00 4.008239231722156466e-03
5.941002421049772965e+04 1.049615268423577774e+00 4.107260428289342957e-03
5.941002424312820222e+04 1.032143689673292508e+00 4.024398261148619434e-03
5.941002427575866750e+04 1.027445987234314462e+00 4.008331108139843828e-03
5.941002430838913278e+04 1.036366162518359779e+00 4.051120260211170387e-03
5.941002434101960534e+04 1.035666793124996543e+00 4.046358275303249714e-03
5.941002437365007791e+04 1.026119359954978716e+00 3.977197572975737193e-03
5.941002440628054319e+04 1.026478253522087547e+00 3.990910565511564083e-03
5.941002443891100847e+04 1.038748597679183483e+00 4.039424813115146187e-03
5.941002447154148103e+04 1.048257725286262154e+00 4.104598273598869355e-03
5.941002450417195359e+04 1.031768514298402550e+00 4.024184395807235172e-03
5.941002453680241888e+04 1.037676934070718815e+00 4.050603250081288853e-03
5.941002456943288416e+04 1.022427164765853824e+00 3.984081192185017460e-03
5.941002460206335672e+04 1.032122262736741014e+00 4.009852891104122297e-03
5.941002463469382201e+04 1.039201712890231555e+00 4.062119373547470186e-03
5.941002466732428729e+04 1.039159597317046879e+00 4.067069686101424351e-03
5.941002469995475985e+04 1.036363621927584022e+00 4.042106301677257131e-03
5.941002473258523241e+04 1.024667636962270478e+00 4.001047289194338379e-03
5.941002476521569770e+04 1.024310958321013931e+00 4.011645760124423789e-03
5.941002479784616298e+04 1.003518117803101628e+00 3.956874613481408884e-03
5.941002483047663554e+04 1.026296672502993834e+00 4.026138396408983182e-03
5.941002486310710810e+04 1.017380326276625890e+00 3.999039994216111588e-03
5.941002489573757339e+04 1.012967592792467508e+00 3.982260264009690465e-03
5.941002492836803867e+04 1.017501148978637859e+00 3.985809315054326257e-03
5.941002496099851123e+04 1.024566106520462982e+00 4.021605481431958680e-03
5.941002499362898379e+04 1.025142064015654997e+00 4.031741718801067423e-03
5.941002502625944908e+04 1.012210964092143506e+00 3.973206909816383650e-03
5.941002505888992164e+04 1.008328736943075121e+00 3.960778194205423312e-03
5.941002509152038692e+04 1.021517265719829481e+00 4.010037351688814505e-03
5.941002512415085948e+04 1.018095791483356827e+00 3.997269354226576366e-03
5.941002515678132477e+04 1.013920117641478047e+00 3.977826807893252575e-03
5.941002518941179005e+04 1.020433038127970038e+00 4.004904229031061580e-03
5.941002522204226261e+04 1.020441995059107487e+00 4.005306542082229943e-03
5.941002525467273517e+04 1.009926420089157562e+00 3.961686552807484538e-03
5.941002528730320046e+04 1.017567126466397021e+00 4.005242672270555200e-03
5.941002531993366574e+04 1.001990863717244773e+00 3.937495005003277364e-03
5.941002535256413830e+04 1.010271853407091136e+00 3.966272677744054308e-03
5.941002538519461086e+04 1.008367767460181863e+00 3.957794392921151067e-03
5.941002541782507615e+04 1.016674651629720483e+00 3.986486782318081866e-03
5.941002545045554143e+04 1.006875945304550601e+00 3.959551380479669862e-03
5.941002548308601399e+04 1.012009443106548057e+00 3.978079716402823165e-03
5.941002551571648655e+04 1.000410855074414407e+00 3.959588744860610687e-03
5.941002554834695184e+04 1.001734063625285165e+00 3.941454875338330950e-03
5.941002558097741712e+04 1.012625663884673788e+00 3.979667401228307623e-03
5.941002561360788968e+04 1.008837563636306278e+00 3.971152185166785913e-03
5.941002564623835497e+04 9.996750160717173816e-01 3.940562815059777367e-03
5.941002567886882025e+04 9.980753877187366063e-01 3.921339650333526862e-03
5.941002571149929281e+04 1.006188593677271648e+00 3.955258135982299764e-03
5.941002574412976537e+04 1.000758252165041107e+00 3.955775920143424912e-03
5.941002577676023066e+04 1.001686662835002961e+00 3.930160467414563034e-03
5.941002580939069594e+04 9.993437191765872640e-01 3.910856064827899874e-03
5.941002584202116850e+04 1.012255123282416847e+00 3.991153909529002348e-03
5.941002587465164106e+04 1.012585975987958298e+00 3.971805540780365927e-03
5.941002590728210635e+04 1.011201623672098204e+00 3.977663473245758759e-03
5.941002593991257163e+04 1.026207400651277801e+00 4.038907367118088100e-03
5.941002597254304419e+04 1.020797619019076174e+00 4.013112770840150494e-03
5.941002600517351675e+04 1.013857551293110948e+00 3.991418160317415642e-03
5.941002603780398204e+04 1.004456898110163809e+00 3.939401988750715344e-03
5.941002607043444732e+04 1.022140044452720886e+00 4.017096516110744801e-03
5.941002610306491988e+04 1.004862670162078642e+00 3.934017330885079475e-03
5.941002613569539244e+04 1.002206860460925997e+00 3.937504177835180266e-03
5.941002616832585772e+04 1.012929146917748602e+00 3.982663902085445407e-03
5.941002620095632301e+04 1.023300608234190001e+00 4.000234798545578702e-03
5.941002623358679557e+04 1.024382908350292443e+00 4.022349844725324995e-03
5.941002626621726813e+04 1.011524660830806832e+00 3.969822220111347139e-03
5.941002629884773341e+04 1.021022394569615299e+00 4.013712693897137675e-03
5.941002633147819870e+04 1.010398949205042252e+00 3.961482418253182633e-03
5.941002636410867126e+04 1.008345277229111270e+00 3.961255539786318405e-03
5.941002639673913654e+04 1.016641561265312355e+00 4.027130915000117634e-03
5.941002642936960183e+04 1.015819975525614094e+00 4.005698144920883698e-03
5.941002646200007439e+04 1.024123487060176974e+00 4.032116761510508816e-03
5.941002649463054695e+04 1.019326502353042452e+00 4.006080136545984993e-03
5.941002652726101223e+04 1.018534962042125569e+00 4.018803526705617968e-03
5.941002655989147752e+04 1.006302001974900939e+00 3.954164052361809796e-03
5.941002659252195008e+04 1.021517286927081880e+00 4.026188757438974378e-03
5.941002662515242264e+04 1.010780709892232565e+00 3.978842645199910655e-03
5.941002665778288792e+04 1.012523590042815780e+00 3.977150385301237573e-03
5.941002669041335321e+04 1.004924847595083826e+00 3.942986311167391220e-03
5.941002672304382577e+04 9.979630450412415588e-01 3.927097630827208231e-03
5.941002675567429833e+04 1.018262408124914531e+00 3.993661496558080157e-03
5.941002678830476361e+04 1.012895896997364931e+00 3.978119670535723747e-03
5.941002682093522890e+04 1.025933367750650582e+00 4.046347605033620044e-03
5.941002685356570146e+04 1.012245026964028183e+00 3.974554986989408539e-03
5.941002688619616674e+04 1.024623342836322726e+00 4.029011659380852747e-03
5.941002691882663203e+04 1.022650403620390946e+00 4.005886943855365562e-03
5.941002695145710459e+04 1.021841275085697331e+00 4.010705286103608512e-03
5.941002698408757715e+04 1.017123577550915536e+00 3.992897576989943263e-03
5.941002701671804243e+04 1.023073578758664004e+00 4.028469914475979984e-03
5.941002704934851499e+04 1.012979839384904102e+00 3.979321300144619301e-03
5.941002708197898028e+04 1.022944358087745531e+00 4.015014661075036635e-03
5.941002711460945284e+04 1.016847171130875971e+00 3.989784911055772182e-03
5.941002714723991812e+04 9.994726944237243282e-01 3.912677084192527771e-03
5.941002717987038341e+04 1.028706618519507066e+00 4.052546073680560537e-03
5.941002721250085597e+04 1.023062790275905076e+00 4.006950893499434604e-03
5.941002724513132853e+04 1.012089593864119896e+00 3.959298826276031955e-03
5.941002727776179381e+04 1.017556494151079294e+00 3.974536806579439391e-03
5.941002731039225910e+04 1.020992158097314251e+00 4.002966776360050195e-03
5.941002734302273166e+04 1.017924288437333624e+00 3.989928325700657641e-03
5.941002737565320422e+04 1.025302619070799448e+00 4.015908483490410359e-03
5.941002740828366950e+04 1.005137408099236129e+00 3.925710716591368499e-03
5.941002744091413479e+04 1.024879849958973077e+00 4.020920231889098945e-03
5.941002747354460735e+04 1.031497201396203822e+00 4.048895375990372789e-03
5.941002750617507991e+04 1.028072435907075199e+00 4.023669724210347624e-03
5.941002753880554519e+04 1.029527911972518694e+00 4.042125084631512447e-03
5.941002757143601048e+04 1.037405285559126034e+00 4.070195402405107910e-03
5.941002760406648304e+04 1.019629503604466247e+00 3.997349983785307426e-03
5.941002763669695560e+04 1.021264301673538988e+00 4.007008636873802231e-03
5.941002766932742088e+04 1.029957079970360345e+00 4.034850648383863508e-03
5.941002770195788617e+04 1.031327377333649986e+00 4.054721849115493042e-03
5.941002773458835873e+04 1.022338885907069450e+00 4.018233846561675322e-03
5.941002776721883129e+04 1.018341350761008846e+00 3.996966673758897866e-03
5.941002779984929657e+04 1.013596604024488146e+00 3.967869238133251569e-03
5.941002783247976186e+04 1.013750049202912784e+00 3.968526267374743871e-03
5.941002786511023442e+04 1.030818655589426536e+00 4.042837090767236255e-03
5.941002789774070698e+04 1.021243839914964147e+00 4.005694494330603109e-03
5.941002793037117226e+04 1.035752743308378632e+00 4.061087366836808009e-03
5.941002796300163754e+04 1.031547855677644066e+00 4.033126302222992884e-03
5.941002799563211011e+04 1.017926444079062076e+00 3.987290815681893662e-03
5.941002802826258267e+04 1.035465252113760615e+00 4.060744675715348070e-03
5.941002806089304795e+04 1.039045922776382636e+00 4.094367042659951758e-03
5.941002809352351323e+04 1.038026977977112075e+00 4.077990478083717667e-03
5.941002812615398580e+04 1.029619231584462113e+00 4.035076462956840686e-03
5.941002815878445108e+04 1.047109753198697701e+00 4.115585815538959011e-03
5.941002819141491636e+04 1.028725284251942318e+00 4.028957581102303974e-03
5.941002822404538892e+04 1.031701090777349394e+00 4.043154406071881174e-03
5.941002825667586148e+04 1.037371369875052407e+00 4.074212710573146129e-03
5.941002828930632677e+04 1.026991581774024942e+00 4.028891666871737241e-03
5.941002832193679205e+04 1.023151187013988661e+00 4.009604761597053597e-03
5.941002835456726461e+04 1.021578502517346054e+00 4.007105879492591990e-03
5.941002838719773717e+04 1.034145463706049650e+00 4.048017566672802540e-03
5.941002841982820246e+04 1.031990415590302801e+00 4.033675070495800624e-03
5.941002845245866774e+04 1.026612545498589046e+00 4.010396730411447744e-03
5.941002848508914030e+04 1.018164280236244723e+00 3.997798845346469364e-03
5.941002851771961286e+04 1.025265347540123884e+00 4.019993430678300665e-03
5.941002855035007815e+04 1.007866605367774060e+00 3.943396074168868150e-03
5.941002858298054343e+04 1.016357750842748597e+00 3.994850701986310537e-03
5.941002861561101599e+04 1.024988441557102670e+00 4.021854014054751340e-03
5.941002864824148855e+04 1.026549115042519222e+00 4.006460949021271173e-03
5.941002868087195384e+04 1.033344567166771366e+00 4.053021312265659912e-03
5.941002871350241912e+04 1.030301150489351558e+00 4.046237480753669784e-03
5.941002874613289168e+04 1.023495520174920514e+00 4.003085140992570026e-03
5.941002877876336424e+04 1.025876106025661150e+00 4.025198115848083527e-03
5.941002881139382953e+04 1.025288905381749327e+00 4.026976595143712777e-03
5.941002884402429481e+04 1.024408189888319720e+00 4.025282529418368338e-03
5.941002887665476737e+04 1.025886369667974529e+00 4.026396135002771777e-03
5.941002890928523993e+04 1.027460382516897752e+00 4.028884108948901054e-03
5.941002894191570522e+04 1.020699896371763282e+00 4.000849948338725155e-03
5.941002897454617050e+04 1.016172704276629535e+00 3.986841855989148135e-03
5.941002900717664306e+04 1.026989974130634309e+00 4.032157163012368983e-03
5.941002903980711562e+04 1.029166769049315588e+00 4.053140190802922288e-03
5.941002907243758091e+04 1.028111027737837135e+00 4.035701232325588500e-03
5.941002910506804619e+04 1.020973035796202355e+00 4.005223153075863213e-03
5.941002913769851875e+04 1.036791060510225515e+00 4.078610071390434237e-03
5.941002917032898404e+04 1.028875623046699328e+00 4.028756313418005615e-03
5.941002920295944932e+04 1.028200048259483523e+00 4.035738648027601717e-03
5.941002923558992188e+04 1.023479832862703276e+00 4.020586073217194932e-03
5.941002926822039444e+04 1.010482351159148307e+00 3.947329451399809314e-03
5.941002930085085973e+04 1.021428063897783955e+00 4.023276742201733341e-03
5.941002933348132501e+04 1.023198619916168450e+00 4.016115700530581249e-03
5.941002936611179757e+04 1.033030884801363847e+00 4.050233108302954584e-03
5.941002939874227013e+04 1.032979199453763375e+00 4.051504468239808081e-03
5.941002943137273542e+04 1.035722602247087343e+00 4.064415144342834602e-03
5.941002946400320070e+04 1.035998989893357258e+00 4.047439509005521657e-03
5.941002949663367326e+04 1.049774113140133691e+00 4.116530045902996003e-03
5.941002952926414582e+04 1.042192325937485897e+00 4.070920717426001860e-03
5.941002956189461111e+04 1.045061954259982606e+00 4.073111373393250266e-03
5.941002959452507639e+04 1.047174791222824419e+00 4.084248455150200040e-03
5.941002962715554895e+04 1.033379485277477583e+00 4.046174266966499726e-03
5.941002965978601424e+04 1.043746462931522290e+00 4.084716902544776283e-03
5.941002969241647952e+04 1.041436000537613538e+00 4.083083043716001677e-03
5.941002972504695208e+04 1.048925183813212092e+00 4.104535952209521603e-03
5.941002975767742464e+04 1.037421081601978434e+00 4.055402086194847752e-03
5.941002979030788993e+04 1.042707191075838313e+00 4.066979768165025592e-03
5.941002982293835521e+04 1.047301040816422057e+00 4.062833890096448873e-03
5.941002985556882777e+04 1.048356768449954179e+00 4.090746294886810422e-03
5.941002988819930033e+04 1.051816904347605108e+00 4.088294016675563837e-03
5.941002992082976562e+04 1.037005899262157804e+00 4.050945998763961532e-03
5.941002995346023090e+04 1.041998000699200233e+00 4.067012491892378449e-03
5.941002998609070346e+04 1.035185524467593154e+00 4.041905860663662885e-03
5.941003001872117602e+04 1.033796113458659516e+00 4.024741009402343569e-03
5.941003005135164130e+04 1.033618734131691808e+00 4.045412959584181178e-03
5.941003008398210659e+04 1.047989847838047384e+00 4.097212461231175031e-03
5.941003011661257915e+04 1.043534288575144409e+00 4.071633853047379112e-03
5.941003014924305171e+04 1.051489242210043251e+00 4.120193211268478699e-03
5.941003018187351699e+04 1.024982700707261163e+00 3.996778320442608522e-03
5.941003021450398228e+04 1.034900763017162273e+00 4.054461585272346735e-03
5.941003024713445484e+04 1.045142301104150295e+00 4.096599981389393609e-03
5.941003027976492740e+04 1.041153285322228284e+00 4.065656783123755905e-03
5.941003031239539268e+04 1.050740803705461968e+00 4.103792229877356937e-03
5.941003034502585797e+04 1.041941628166066947e+00 4.077611045408601441e-03
5.941003037765633053e+04 1.046813426228073718e+00 4.097834634742308045e-03
5.941003041028680309e+04 1.036212476594067233e+00 4.047128683806248267e-03
5.941003044291726837e+04 1.036515668840955806e+00 4.052541711875464608e-03
5.941003047554773366e+04 1.045207734688641033e+00 4.088796204361496052e-03
5.941003050817820622e+04 1.044034150516588877e+00 4.084409790869512023e-03
5.941003054080867878e+04 1.043288020323416498e+00 4.072954798523566004e-03
5.941003057343914406e+04 1.044567948571195171e+00 4.102208291942849652e-03
5.941003060606960935e+04 1.040521282654845336e+00 4.072811382730591109e-03
5.941003063870008191e+04 1.045576579084628532e+00 4.095305533226709788e-03
5.941003067133055447e+04 1.049300895552676138e+00 4.110456877994898318e-03
5.941003070396101975e+04 1.041995192172902263e+00 4.069064125467711582e-03
5.941003073659148504e+04 1.039457753385447436e+00 4.070915853069046429e-03
5.941003076922195760e+04 1.038555700866768294e+00 4.074168819430184704e-03
5.941003080185242288e+04 1.025565240191264493e+00 4.008134835245733690e-03
5.941003083448288817e+04 1.032069269179539228e+00 4.044017828172184054e-03
5.941003086711336073e+04 1.022611054573409950e+00 4.018634427660813975e-03
5.941003089974383329e+04 1.028660481998849185e+00 4.031516796076465778e-03
5.941003093237429857e+04 1.021554185800785053e+00 4.001058031612190341e-03
5.941003096500477113e+04 1.024770217497101621e+00 4.012120044391092460e-03
5.941003099763523642e+04 1.029047124030525007e+00 4.035796339451106461e-03
5.941003103026570898e+04 1.036832782163770617e+00 4.058799250903580118e-03
5.941003106289617426e+04 1.026574980766856271e+00 4.014879804576011561e-03
5.941003109552663955e+04 1.029588726925812825e+00 4.027435812777489625e-03
5.941003112815711211e+04 1.027988196258472264e+00 4.025189652841099953e-03
5.941003116078758467e+04 1.026280193696081700e+00 4.030609993834245904e-03
5.941003119341804995e+04 1.022857709784312563e+00 4.011754393378597246e-03
5.941003122604851524e+04 1.025762798376480101e+00 4.022552802491375853e-03
5.941003125867898780e+04 1.022693875885854364e+00 4.003940671648417542e-03
5.941003129130946036e+04 1.025488120598217368e+00 4.012660016268941414e-03
5.941003132393992564e+04 1.025944782214263773e+00 4.017486599966591833e-03
5.941003135657039093e+04 1.038012945555605970e+00 4.057891754211380084e-03
5.941003138920086349e+04 1.031542595285416475e+00 4.031339653722851128e-03
5.941003142183133605e+04 1.035941827643820812e+00 4.067805411312151731e-03
5.941003145446180133e+04 1.026451840377781588e+00 4.023898993819089234e-03
5.941003148709226662e+04 1.027274008996555521e+00 4.023602662268448669e-03
5.941003151972273918e+04 1.032678183371897207e+00 4.037845490817038030e-03
5.941003155235321174e+04 1.030595456985346825e+00 4.028606225948616268e-03
5.941003158498367702e+04 1.037440563255371151e+00 4.060682360049654507e-03
5.941003161761414231e+04 1.030868024310437336e+00 4.030431648742561525e-03
5.941003165024461487e+04 1.027304780408044849e+00 4.026442110206644893e-03
5.941003168287508743e+04 1.022349254260240148e+00 4.015773719574435019e-03
5.941003171550555271e+04 1.026349836603129617e+00 4.031489578431989018e-03
5.941003174813601800e+04 1.024057517845428755e+00 4.011732851466194051e-03
5.941003178076649056e+04 1.022177183676177270e+00 4.008401798099348740e-03
5.941003181339696312e+04 1.026300529036817233e+00 4.018921812056564305e-03
5.941003184602742840e+04 1.021257963595217477e+00 3.987287430869771235e-03
5.941003187865789369e+04 1.020375226478328567e+00 3.986283998223840580e-03
5.941003191128836625e+04 1.017365878785676081e+00 3.986361132198750976e-03
5.941003194391883881e+04 1.019733511651507385e+00 3.993381197916355020e-03
5.941003197654930409e+04 1.014065298795477910e+00 3.979177710851776288e-03
5.941003200917976937e+04 1.019288913308352695e+00 4.011097976525451574e-03
5.941003204181024194e+04 1.020361456782272747e+00 4.005058744505541127e-03
5.941003207444070722e+04 1.019614731955837739e+00 3.998343795790355176e-03
5.941003210707117250e+04 1.030252832099234128e+00 4.042668311871703071e-03
5.941003213970164506e+04 1.021671129666274602e+00 4.019558232223672048e-03
5.941003217233211763e+04 1.035529971114935055e+00 4.076487131154211789e-03
5.941003220496258291e+04 1.030557143764690986e+00 4.043658291876485976e-03
5.941003223759304819e+04 1.029116208999886650e+00 4.057855287053208429e-03
5.941003227022352075e+04 1.026989722938836724e+00 4.049334524722134586e-03
5.941003230285399331e+04 1.026082948797850003e+00 4.041877574196123084e-03
5.941003233548445860e+04 1.032510900150306332e+00 4.036996361795053279e-03
5.941003236811492388e+04 1.034832167270056669e+00 4.039728896520764986e-03
5.941003240074539644e+04 1.029425949659259709e+00 4.059461962466592855e-03
5.941003243337586900e+04 1.037959306414299343e+00 4.073371467441809328e-03
5.941003246600633429e+04 1.042478946781922211e+00 4.083008238031571834e-03
5.941003249863679957e+04 1.029644378682929684e+00 4.027066014069422863e-03
5.941003253126727213e+04 1.030523453325622452e+00 4.026051958861115616e-03
5.941003256389774469e+04 1.041404530352597835e+00 4.074711261425034356e-03
5.941003259652820998e+04 1.043807708831866465e+00 4.088569587123030979e-03
5.941003262915867526e+04 1.038130050110920743e+00 4.066720725680399683e-03
5.941003266178914782e+04 1.035693275982035422e+00 4.050433858912340541e-03
5.941003269441962038e+04 1.024725395776288073e+00 4.004390892341503673e-03
5.941003272705008567e+04 1.025495852895210058e+00 4.009333529457453048e-03
5.941003275968055095e+04 1.016969690289176942e+00 3.991093062459583757e-03
5.941003279231102351e+04 1.020370966181332717e+00 4.002252469888797556e-03
5.941003282494149607e+04 1.022251817455965162e+00 4.015504953263621286e-03
5.941003285757196136e+04 1.023793947953248074e+00 4.029407290687916920e-03
5.941003289020242664e+04 1.023059940916743349e+00 4.025225942918791121e-03
5.941003292283289920e+04 1.019012647189846854e+00 4.002418706105852382e-03
5.941003295546336449e+04 1.021271095448727850e+00 4.026040160941134378e-03
5.941003298809382977e+04 1.018932664506914554e+00 4.039171389718806092e-03
5.941003302072430233e+04 1.021711470112576903e+00 4.033657023345801375e-03
5.941003305335477489e+04 1.025546525396727304e+00 4.070068201976812482e-03
5.941003308598524018e+04 1.025818150831390829e+00 4.059168360635248378e-03
5.941003311861570546e+04 1.024522202201757048e+00 4.042147135756010007e-03
5.941003315124617802e+04 1.020079822082737397e+00 4.026372028809406534e-03
5.941003318387665058e+04 1.024570624060844981e+00 4.033576424850887632e-03
5.941003321650711587e+04 1.024079713679929560e+00 4.013752207876978423e-03
5.941003324913758115e+04 1.026299453895415104e+00 4.023483562618876408e-03
5.941003328176805371e+04 1.036803623918050477e+00 4.075302064450422694e-03
5.941003331439852627e+04 1.029482419397039994e+00 4.032380540129789324e-03
5.941003334702899156e+04 1.033216456510102521e+00 4.061661467261206554e-03
5.941003337965945684e+04 1.028079347095414153e+00 4.036967938079843651e-03
5.941003341228992940e+04 1.020977272040963335e+00 4.037416638096047623e-03
5.941003344492039469e+04 1.029228926118783471e+00 4.049239146773108908e-03
5.941003347755086725e+04 1.034951453219497663e+00 4.061030950445667677e-03
5.941003351018133253e+04 1.028996915121409561e+00 4.048787105666183141e-03
5.941003354281180509e+04 1.016971095795602187e+00 4.002376813469787388e-03
5.941003357544227038e+04 1.023840036419138233e+00 4.017989236884133425e-03
5.941003360807273566e+04 1.031140110282110500e+00 4.043706229275525858e-03
5.941003364070320822e+04 1.011972818299731847e+00 3.954848384849930093e-03
5.941003367333368078e+04 1.022871970802005759e+00 4.010864623780104228e-03
5.941003370596414607e+04 1.037386894464351617e+00 4.068927452223709829e-03
5.941003373859461135e+04 1.030710392434689648e+00 4.038907891818343567e-03
5.941003377122508391e+04 1.035207616571274469e+00 4.054916648878708132e-03
5.941003380385555647e+04 1.028350252542626242e+00 4.022690203335624153e-03
5.941003383648602176e+04 1.037062338927412952e+00 4.068573092371846958e-03
5.941003386911648704e+04 1.030676750048477697e+00 4.038798509873043653e-03
5.941003390174695960e+04 1.024787220852434899e+00 4.018612300850546264e-03
5.941003393437743216e+04 1.027573880698204212e+00 4.035592604519142382e-03
5.941003396700789745e+04 1.033993343442897395e+00 4.041255614134593548e-03
5.941003399963836273e+04 1.036435715043387384e+00 4.053097904458022663e-03
5.941003403226883529e+04 1.042715832358941830e+00 4.091203572319003674e-03
5.941003406489930785e+04 1.045102942282248426e+00 4.100345786184364169e-03
5.941003409752977313e+04 1.037407082403362546e+00 4.069955058421138687e-03
5.941003413016023842e+04 1.030470605584264288e+00 4.034958378080598894e-03
5.941003416279071098e+04 1.041367715697027352e+00 4.090920732226666079e-03
5.941003419542118354e+04 1.038381087928807345e+00 4.057266238550149597e-03
5.941003422805164882e+04 1.040650611544272408e+00 4.063055723846359900e-03
5.941003426068211411e+04 1.040018679315049210e+00 4.073463741938905536e-03
5.941003429331258667e+04 1.031787544436541193e+00 4.056292034552278110e-03
5.941003432594305923e+04 1.026876189557435204e+00 4.022404179247435728e-03
5.941003435857352451e+04 1.030711478762732503e+00 4.044951806276560029e-03
5.941003439120398980e+04 1.036680285518973621e+00 4.064491262318687542e-03
5.941003442383446236e+04 1.037831706761087602e+00 4.053210244030011275e-03
5.941003445646493492e+04 1.021150580968387400e+00 3.997158041585798828e-03
5.941003448909540020e+04 1.026382467537599430e+00 4.016965173857241049e-03
5.941003452172586549e+04 1.031061001144209399e+00 4.037077464854592346e-03
5.941003455435633805e+04 1.031305988716013200e+00 4.044255579160015157e-03
5.941003458698680333e+04 1.019401466512297016e+00 4.000180029434910120e-03
5.941003461961726862e+04 1.026389333874718091e+00 4.022897531228458896e-03
5.941003465224774118e+04 1.016091905293520004e+00 3.990762331749548968e-03
5.941003468487821374e+04 1.015570273711944971e+00 3.983526558544619664e-03
5.941003471750867902e+04 1.030258221509528616e+00 4.029218214642272915e-03
5.941003475013914431e+04 1.017936039333651177e+00 3.998470825572021832e-03
5.941003478276961687e+04 1.019016208451403616e+00 3.994843436249942946e-03
5.941003481540008943e+04 1.020717914787501845e+00 3.999043699477300602e-03
5.941003484803055471e+04 1.018536953624775698e+00 4.015509414851547651e-03
5.941003488066102000e+04 1.029800599628801105e+00 4.041828016295752855e-03
5.941003491329149256e+04 1.011551744950765830e+00 3.970508727878768740e-03
5.941003494592196512e+04 1.013429422988977091e+00 3.984216583713462607e-03
5.941003497855243040e+04 1.011866791003493082e+00 3.978324058561081428e-03
5.941003501118289569e+04 1.018332343508730364e+00 3.999778745380056996e-03
5.941003504381336825e+04 1.019961127954608138e+00 4.015163053767487403e-03
5.941003507644384081e+04 1.009567353537394796e+00 3.971044050402521529e-03
5.941003510907430609e+04 1.020225775358441167e+00 4.018657761565179974e-03
5.941003514170477138e+04 1.016208820290491754e+00 3.993925283738469952e-03
5.941003517433524394e+04 1.014430353404131901e+00 3.996512745160435767e-03
5.941003520696571650e+04 1.015578198534639265e+00 3.990944284985865377e-03
5.941003523959618178e+04 1.018201755422478261e+00 3.996770326751855791e-03
5.941003527222664707e+04 1.016633318544281073e+00 3.992554451449547605e-03
5.941003530485711963e+04 1.022940312543260788e+00 4.014651898092963002e-03
5.941003533748759219e+04 1.028800508742412356e+00 4.044247683057546235e-03
5.941003537011805747e+04 1.025262841694202454e+00 4.019759239787427246e-03
5.941003540274852276e+04 1.018898767167506492e+00 4.011404599135291391e-03
5.941003543537899532e+04 1.015196773569179811e+00 3.988117780686346522e-03
5.941003546800946788e+04 1.016671804965968651e+00 4.001987112491378444e-03
5.941003550063993316e+04 1.019181445287017596e+00 4.015483241688573048e-03
5.941003553327039845e+04 1.021142621570471976e+00 4.019852773939462838e-03
5.941003556590087101e+04 1.020262269965463986e+00 4.008104820243206870e-03
5.941003559853134357e+04 1.006180454245004574e+00 3.959970685694986191e-03
5.941003563116180885e+04 1.021075929333882470e+00 4.008886501637869831e-03
5.941003566379227414e+04 1.011755193284105570e+00 3.975821693395273533e-03
5.941003569642274670e+04 1.022648479998218063e+00 4.020042460747766909e-03
5.941003572905321198e+04 1.015200071882113253e+00 3.982794711045420898e-03
5.941003576168367726e+04 1.011763241870514918e+00 3.982026374497071863e-03
5.941003579431414983e+04 1.014359932657524999e+00 4.000716944826599418e-03
5.941003582694462239e+04 9.983131931285141869e-01 3.939061105480560696e-03
5.941003585957508767e+04 1.007802392215988663e+00 3.984258627870367747e-03
5.941003589220555295e+04 1.014514170814558858e+00 4.000970085220056233e-03
5.941003592483602552e+04 1.006853909714351847e+00 3.970863220550117055e-03
5.941003595746649808e+04 9.969809855877724836e-01 3.927946781302447087e-03
5.941003599009696336e+04 1.000931388260382526e+00 3.956811297959337073e-03
5.941003602272742864e+04 9.943569282115948260e-01 3.930846730024576373e-03
5.941003605535790120e+04 1.008976656356149082e+00 4.001117831174573827e-03
5.941003608798837377e+04 1.006513960574935140e+00 3.969384298504183457e-03
5.941003612061883905e+04 9.975114527925926788e-01 3.942009656061515668e-03
5.941003615324930433e+04 9.999984200888858421e-01 3.947000916087896501e-03
5.941003618587977689e+04 9.963088210813755285e-01 3.926884642318715854e-03
5.941003621851024945e+04 1.003780691779180723e+00 3.940303470884995961e-03
5.941003625114071474e+04 1.002858487496880890e+00 3.955018776579388717e-03
5.941003628377118002e+04 1.008634626893518682e+00 3.981789638400603550e-03
5.941003631640165258e+04 1.006702625556809005e+00 3.958013013185612133e-03
5.941003634903211787e+04 1.007088776869102364e+00 3.971838810556942850e-03
5.941003638166258315e+04 1.007374949685698740e+00 3.972074888530377663e-03
5.941003641429305571e+04 1.003185060119291760e+00 3.965169114688672780e-03
5.941003644692352827e+04 1.009146628283284386e+00 3.960200926526733466e-03
5.941003647955399356e+04 1.008640392441050304e+00 3.967815021215491574e-03
5.941003651218445884e+04 1.008314376724202432e+00 3.977746543356136880e-03
5.941003654481493140e+04 1.003152231472806521e+00 3.954134483370070306e-03
5.941003657744540396e+04 1.008142954622452736e+00 3.995635532818858464e-03
5.941003661007586925e+04 1.004913518305449172e+00 3.950410600782562273e-03
5.941003664270634181e+04 1.006557657017301821e+00 3.962972990469464628e-03
5.941003667533680709e+04 1.001256964127082316e+00 3.952136782928161729e-03
5.941003670796727965e+04 1.008323897059983043e+00 3.981745232727425081e-03
5.941003674059775221e+04 9.948884710742172954e-01 3.929830804198842543e-03
5.941003677322821750e+04 1.010283313168411468e+00 3.979251787484390686e-03
5.941003680585868278e+04 1.002205594442251435e+00 3.959929577990019614e-03
5.941003683848915534e+04 1.001927570185859873e+00 3.965405440320013929e-03
5.941003687111962063e+04 1.001626339471259008e+00 3.944961264243599525e-03
5.941003690375008591e+04 1.003808796816130888e+00 3.968002558991270794e-03
5.941003693638055847e+04 1.013625982888523236e+00 4.000070639093030768e-03
5.941003696901103103e+04 1.009104576751977955e+00 3.984532359505753990e-03
5.941003700164149632e+04 1.004468081243294897e+00 3.964924453642949473e-03
5.941003703427196160e+04 1.006882064667087295e+00 3.993357927111029770e-03
5.941003706690243416e+04 1.002363008420330770e+00 3.973809737524945651e-03
5.941003709953290672e+04 1.013925293725572052e+00 3.997962460982618267e-03
5.941003713216337201e+04 1.014488665565454584e+00 3.997292174372143840e-03
5.941003716479383729e+04 1.017209485192789531e+00 4.013002778796947827e-03
5.941003719742430985e+04 1.022687424425634761e+00 4.026816375213581461e-03
5.941003723005477514e+04 1.015979039502118209e+00 3.984893511564802440e-03
5.941003726268524042e+04 1.026105225089757544e+00 4.033932723646608404e-03
5.941003729531571298e+04 1.026545919656392192e+00 4.031375246609871649e-03
5.941003732794618554e+04 1.040688311398403565e+00 4.081320366894555796e-03
5.941003736057665083e+04 1.042784010630761315e+00 4.087157520400387829e-03
5.941003739320711611e+04 1.029655618693251951e+00 4.021552683234172650e-03
5.941003742583758867e+04 1.042193146714692986e+00 4.083169094154082308e-03
5.941003745846806123e+04 1.026302870134847112e+00 4.041887609815969506e-03
5.941003749109852652e+04 1.025712133313828378e+00 4.020766967947618162e-03
5.941003752372899180e+04 1.027801533725935190e+00 4.023399495068654026e-03
5.941003755635946436e+04 1.027547842163255343e+00 4.026477797488584379e-03
5.941003758898993692e+04 1.026558759019877476e+00 4.028549333227523892e-03
5.941003762162040221e+04 1.035666469024348224e+00 4.067292704320849168e-03
5.941003765425086749e+04 1.020411268174092889e+00 4.003334978599080128e-03
5.941003768688134005e+04 1.024057104808408614e+00 4.023877582687154959e-03
5.941003771951181261e+04 1.028169358670208533e+00 4.061754785423872527e-03
5.941003775214227790e+04 1.018883372419547406e+00 4.007292202016961291e-03
5.941003778477274318e+04 1.017949208605560374e+00 3.995776532859363767e-03
5.941003781740321574e+04 1.023449167043364749e+00 4.019142620759801922e-03
5.941003785003368830e+04 1.026291969972081830e+00 4.032762174943813407e-03
5.941003788266415359e+04 1.031584662432221577e+00 4.043388741295771485e-03
5.941003791529461887e+04 1.032677070942721542e+00 4.043434229253422066e-03
5.941003794792509143e+04 1.034377041486170157e+00 4.064898229175879611e-03
5.941003798055556399e+04 1.034619655240013758e+00 4.062905379919393156e-03
5.941003801318602927e+04 1.043320275112961104e+00 4.079118871400398520e-03
5.941003804581649456e+04 1.041376958430321409e+00 4.079014670018549053e-03
5.941003807844696712e+04 1.052763414020104094e+00 4.130002151934474355e-03
5.941003811107743968e+04 1.048744979442262304e+00 4.102089959782973319e-03
5.941003814370790496e+04 1.040785420883697299e+00 4.075661941854088165e-03
5.941003817633837025e+04 1.043796143132326604e+00 4.096239239490363088e-03
5.941003820896884281e+04 1.028132898008632612e+00 4.030419115173169975e-03
5.941003824159930809e+04 1.031221015919803863e+00 4.061755687853089818e-03
5.941003827422977338e+04 1.050300701973168049e+00 4.138499812741812563e-03
5.941003830686024594e+04 1.039801121451390920e+00 4.084678670759032959e-03
5.941003833949071850e+04 1.036686764892195356e+00 4.080962333555862229e-03
5.941003837212118378e+04 1.032831329330837100e+00 4.045430816616582548e-03
5.941003840475164907e+04 1.037163726125281960e+00 4.081292550642949025e-03
5.941003843738212163e+04 1.035174156174337945e+00 4.069267901680739298e-03
5.941003847001259419e+04 1.038982402753104717e+00 4.093693956358272767e-03


==> figures/ground-lc/2021-07-14_r.dat <==
5.940996571782673709e+04 -2.985984156002437911e-02 -6.231067202675698580e-01
5.940996573669694772e+04 3.803779376498800935e-01 1.875761415452836291e-03
5.940996576932741300e+04 3.783044747793651297e-01 1.875576914729206335e-03
5.940996580195787828e+04 3.759644551532308476e-01 1.838327605384659346e-03
5.940996583458834357e+04 3.889147782391187413e-01 1.895282425457219455e-03
5.940996586721881613e+04 3.929685725155026566e-01 1.923302015866242996e-03
5.940996589984928869e+04 3.871851461234481206e-01 1.885646485014569025e-03
5.940996593247975397e+04 3.848390068241182016e-01 1.889767729223958224e-03
5.940996596511021926e+04 3.946905073324867841e-01 1.932074117126071850e-03
5.940996599774069182e+04 3.842365969444294649e-01 1.880135109463543057e-03
5.940996603037116438e+04 3.767668898171316338e-01 1.845549109060822587e-03
5.940996606300163694e+04 3.827173473461786823e-01 1.883921848222193211e-03
5.940996609563210222e+04 3.980496076852262366e-01 1.955856965725959011e-03
5.940996612826256751e+04 3.769593773616134458e-01 1.866158106978399152e-03
5.940996616089304007e+04 3.765562613088531130e-01 1.899960541299185830e-03
5.940996619352351263e+04 3.840723962986765661e-01 1.888953855118657380e-03
5.940996622615397791e+04 3.753273234331033770e-01 1.850975316337226525e-03
5.940996625878444320e+04 3.828365262301759442e-01 1.880194343919356715e-03
5.940996629141491576e+04 3.984333541628274911e-01 1.955644581399552939e-03
5.940996632404538832e+04 3.775570954456087813e-01 1.860009136683640676e-03
5.940996635667586088e+04 3.780207694075516933e-01 1.850834447932157715e-03
5.940996638930632616e+04 3.749298495848987778e-01 1.864402548533103084e-03
5.940996642193679145e+04 3.873802712149154170e-01 1.891030682562110056e-03
5.940996645456726401e+04 3.889261458148418615e-01 1.905917459438937877e-03
5.940996648719773657e+04 3.836841092616556370e-01 1.867741573656673615e-03
5.940996651982820913e+04 3.758564385772465433e-01 1.832921935460549894e-03
5.940996655245867441e+04 3.830743509619575771e-01 1.883765581051317873e-03
5.940996658508913970e+04 3.768063815685374629e-01 1.856120825940556565e-03
5.940996661771961226e+04 3.776206293530588454e-01 1.907571224637675047e-03
5.940996665035008482e+04 3.711307241285470293e-01 1.847102265511326889e-03
5.940996668298055010e+04 3.799786659162342484e-01 1.853375203267361698e-03
5.940996671561101539e+04 3.769425116177137491e-01 1.891419298562140158e-03
5.940996674824148795e+04 3.794841234018134224e-01 1.885958973076885207e-03
5.940996678087196051e+04 3.794460558493999436e-01 1.906044613751989737e-03
5.940996681350243307e+04 3.801490210830752448e-01 1.864563439282548125e-03
5.940996684613289835e+04 3.896509047624678312e-01 1.897530527398795346e-03
5.940996687876336364e+04 3.811967832123815403e-01 1.893824600242690519e-03
5.940996691139383620e+04 3.886717087341449162e-01 1.907195654460199776e-03
5.940996694402430876e+04 3.923033481566336467e-01 1.915572759840517914e-03
5.940996697665477404e+04 3.854835171924392290e-01 1.875442023735874762e-03
5.940996700928523933e+04 3.972980088311255376e-01 1.918744978139508414e-03
5.940996704191571189e+04 3.923849029010018641e-01 1.894991177594811853e-03
5.940996707454618445e+04 3.951644640964716571e-01 1.928538242358010003e-03
5.940996710717665701e+04 3.872753141302591184e-01 1.886268000809101239e-03
5.940996713980712229e+04 3.813725937869200111e-01 1.863821421338274697e-03
5.940996717243758758e+04 3.820951548534767817e-01 1.898526380444173333e-03
5.940996720506806014e+04 3.780110078099683246e-01 1.883986128333075107e-03
5.940996723769853270e+04 3.854532142616302060e-01 1.889159716562443993e-03
5.940996727032899798e+04 3.870460572533628296e-01 1.881818520163937693e-03
5.940996730295946327e+04 3.981878466442478337e-01 1.930026407680472114e-03
5.940996733558993583e+04 4.203480238608370279e-01 2.051772539514040532e-03
5.940996736822040839e+04 4.104253323008777432e-01 2.013619642643251894e-03
5.940996740085087367e+04 4.043627090926729117e-01 1.976657015995085184e-03
5.940996743348134623e+04 3.854773940689262823e-01 1.860474752999994805e-03
5.940996746611181152e+04 3.954521114721601949e-01 1.914901517380888669e-03
5.940996749874228408e+04 4.037246512373908192e-01 1.957876380588475553e-03
5.940996753137275664e+04 3.981765061249839532e-01 1.945120282090959584e-03
5.940996756400322920e+04 3.900573896295211340e-01 1.881885640635785548e-03
5.940996759663369448e+04 3.970432777332594809e-01 1.925759470782781877e-03
5.940996762926415977e+04 3.980829992122738581e-01 1.923520476800191304e-03
5.940996766189463233e+04 3.863869585397022854e-01 1.875435229045877049e-03
5.940996769452510489e+04 3.829110313576579161e-01 1.856520996391039513e-03
5.940996772715557745e+04 3.935054375901211321e-01 1.883020595895134892e-03
5.940996775978604273e+04 3.953328018555317125e-01 1.916241093973289171e-03
5.940996779241650802e+04 3.874035347525345285e-01 1.887453140033949588e-03
5.940996782504698058e+04 3.844239668142586663e-01 1.865913753929788902e-03
5.940996785767745314e+04 3.849676981441555457e-01 1.877648957445277132e-03
5.940996789030791842e+04 3.866624221467358513e-01 1.900437664291171162e-03
5.940996792293839098e+04 3.886013553580067170e-01 1.877566481747513193e-03
5.940996795556885627e+04 3.877446418045816245e-01 1.856123083313924874e-03
5.940996798819932883e+04 4.240964338549624846e-01 2.052241651156903358e-03
5.940996802082980139e+04 3.939412408496025253e-01 1.897761919839805215e-03
5.940996805346026667e+04 3.840378717329425706e-01 1.883722339390723425e-03
5.940996808609073196e+04 4.027241016030181364e-01 1.940593377972570782e-03
5.940996811872120452e+04 4.170096723396862770e-01 2.017132793311744460e-03
5.940996815135167708e+04 4.123124955142467019e-01 1.986452920132251738e-03
5.940996818398214236e+04 4.043295583920792913e-01 1.948220455001378011e-03
5.940996821661261492e+04 3.911792292087174494e-01 1.909356477278257138e-03
5.940996824924308021e+04 3.857397321297110215e-01 1.903096673615607909e-03
5.940996828187355277e+04 3.916916447987356387e-01 1.890368176082187152e-03
5.940996831450402533e+04 3.905103208816533278e-01 1.888577775486772027e-03
5.940996834713449061e+04 3.921397955650506306e-01 1.888474111719140244e-03
5.940996837976495590e+04 3.860889616907273725e-01 1.887976260244278144e-03
5.940996841239542846e+04 3.936551034352869238e-01 1.893257544871044520e-03
5.940996844502590102e+04 3.969355846576677060e-01 1.914962874413088465e-03
5.940996847765636630e+04 4.045031197532574230e-01 1.953516553045080845e-03
5.940996851028683159e+04 4.064659177872526619e-01 1.968406182410749067e-03
5.940996854291730415e+04 3.943601710632969048e-01 1.906795146892061640e-03
5.940996857554777671e+04 3.890431879944166171e-01 1.891507160711877571e-03
5.940996860817824927e+04 3.929188955353794532e-01 1.907529909576336597e-03
5.940996864080871455e+04 4.051049553613299548e-01 1.952796590242373773e-03
5.940996867343917984e+04 3.872871142184670101e-01 1.858835896726401772e-03
5.940996870606965240e+04 3.870874744628570729e-01 1.884079704044095034e-03
5.940996873870012496e+04 3.918450712216155485e-01 1.899436032829691662e-03
5.940996877133059024e+04 3.944829127523094559e-01 1.894517351055165699e-03
5.940996880396106280e+04 3.998518160978284941e-01 1.941337886892231107e-03
5.940996883659152809e+04 4.049293209845026831e-01 1.952677612271214950e-03
5.940996886922200065e+04 3.884864239954523013e-01 1.864980662386056835e-03
5.940996890185247321e+04 4.083327963459916221e-01 1.981183288459146402e-03
5.940996893448293849e+04 3.855686519078174723e-01 1.868811966810688101e-03
5.940996896711340378e+04 3.891162391383526931e-01 1.878304303587798908e-03
5.940996899974387634e+04 3.941352002754504591e-01 1.913917134800591485e-03
5.940996903237434890e+04 3.917347265195166295e-01 1.895849931071652734e-03
5.940996906500482146e+04 4.067637352563710507e-01 1.976183024111722013e-03
5.940996909763528674e+04 3.892293793195022444e-01 1.873199281546049583e-03
5.940996913026575203e+04 3.899043622588095337e-01 1.884183281997048754e-03
5.940996916289622459e+04 3.815251132433666315e-01 1.857123691702461821e-03
5.940996919552669715e+04 3.966626434260270839e-01 1.933893528100518941e-03
5.940996922815716971e+04 3.912079434452904181e-01 1.903541812495394012e-03
5.940996926078763499e+04 3.784482910467102945e-01 1.828013834934737961e-03
5.940996929341810028e+04 3.863463557695789308e-01 1.863948653966242958e-03
5.940996932604857284e+04 3.811124152056863945e-01 1.846708270862086523e-03
5.940996935867904540e+04 3.777343042109228555e-01 1.847283642580351253e-03
5.940996939130951068e+04 3.840907021452050207e-01 1.859258373959944092e-03
5.940996942393997597e+04 3.778298501213682714e-01 1.846531970542400567e-03
5.940996945657044853e+04 3.820100682024963890e-01 1.846077007238415167e-03
5.940996948920092109e+04 3.894164222526304009e-01 1.892270350674991799e-03
5.940996952183138637e+04 3.802422470102224117e-01 1.860926241140121269e-03
5.940996955446185893e+04 3.798075581675540158e-01 1.851055732063264497e-03
5.940996958709232422e+04 3.775550983462301335e-01 1.836886629852022565e-03
5.940996961972279678e+04 3.883975371420304579e-01 1.881261232463896397e-03
5.940996965235326934e+04 3.784597566550079173e-01 1.847500902366253518e-03
5.940996968498373462e+04 3.727460073723390388e-01 1.832458421548848913e-03
5.940996971761419991e+04 3.936134201179906644e-01 1.916562375476906638e-03
5.940996975024467247e+04 3.879246744623556786e-01 1.891797368787838341e-03
5.940996978287514503e+04 3.943840033165658121e-01 1.926820440892971966e-03
5.940996981550561031e+04 3.820952427821309727e-01 1.863846018322164481e-03
5.940996984813608287e+04 3.781054431541842065e-01 1.846881744022573456e-03
5.940996988076654816e+04 3.776118698269855800e-01 1.844905836344254467e-03
5.940996991339702072e+04 3.829152130453530312e-01 1.874027457355464596e-03
5.940996994602749328e+04 3.826154339286868544e-01 1.873351967648958019e-03
5.940996997865795856e+04 3.829580893589628054e-01 1.847606794068856794e-03
5.940997001128843112e+04 3.748241321974133400e-01 1.824997668121182371e-03
5.940997004391889641e+04 3.793973739229680731e-01 1.829850157033246702e-03
5.940997007654936897e+04 3.866873860034895083e-01 1.873530749465376032e-03
5.940997010917984153e+04 3.801633551286709434e-01 1.855866316672769890e-03
5.940997014181030681e+04 3.766227256779108856e-01 1.825680653397362138e-03
5.940997017444077210e+04 3.890938204799262445e-01 1.890863073548764740e-03
5.940997020707124466e+04 3.843691291180102443e-01 1.875381571454514751e-03
5.940997023970171722e+04 3.762423667169455532e-01 1.846038127099934459e-03
5.940997027233218978e+04 4.039788088247216469e-01 1.976434805808441678e-03
5.940997030496265506e+04 3.817015758808520176e-01 1.853995323137679800e-03
5.940997033759312035e+04 3.750917388075542536e-01 1.846355920196550079e-03
5.940997037022359291e+04 3.728520735103867945e-01 1.839550226381934809e-03
5.940997040285406547e+04 3.789166620246494088e-01 1.849562889960766664e-03
5.940997043548453803e+04 3.775807865542154529e-01 1.846065014106500072e-03
5.940997046811500331e+04 3.797781698413528195e-01 1.853690486143663805e-03
5.940997050074546860e+04 3.801469336324465598e-01 1.849598182796398068e-03
5.940997053337594116e+04 3.792553992834920007e-01 1.938690059393613800e-03
5.940997056600641372e+04 3.774734659710569651e-01 1.863929928123052001e-03
5.940997059863687900e+04 3.743812049251767360e-01 1.860395946385967354e-03
5.940997063126734429e+04 3.777293498870961663e-01 1.865104176753206930e-03
5.940997066389781685e+04 3.826265108799158932e-01 1.885421156372169092e-03
5.940997069652828941e+04 3.850301503761346389e-01 1.872679263080861273e-03
5.940997072915876197e+04 3.857590439002352434e-01 1.869815535790031848e-03
5.940997076178922725e+04 3.938279360090704007e-01 1.916231782413131690e-03
5.940997079441969254e+04 3.748458608071447706e-01 1.825485900831928755e-03
5.940997082705016510e+04 3.778912946972870501e-01 1.856856334844867156e-03
5.940997085968063766e+04 3.850979356712529444e-01 1.882865775946210339e-03
5.940997089231111022e+04 3.800992207096895448e-01 1.864669399732664726e-03
5.940997092494157550e+04 3.804823900215201227e-01 1.856769363058972076e-03
5.940997095757204079e+04 3.832608082246736214e-01 1.849002575199749790e-03
5.940997099020251335e+04 3.811521538933797526e-01 1.858763777503029662e-03
5.940997102283298591e+04 3.777761669311845982e-01 1.858755604693552738e-03
5.940997105546345119e+04 3.823888672622533513e-01 1.869911774318550393e-03
5.940997108809391648e+04 3.816309801436721938e-01 1.864295595124834150e-03
5.940997112072438904e+04 3.755781724762902729e-01 1.852820668254708111e-03
5.940997115335486160e+04 3.832535685051414176e-01 1.879628372702210832e-03
5.940997118598533416e+04 3.810943178370684303e-01 1.849555644024399904e-03
5.940997121861579944e+04 3.759953477564543234e-01 1.839770654035310189e-03
5.940997125124626473e+04 3.759214286435560437e-01 1.838733535269520712e-03
5.940997128387673729e+04 3.776630886632222905e-01 1.964923185352412602e-03
5.940997131650720985e+04 3.748546900989914166e-01 1.961843310326062597e-03
5.940997134913767513e+04 3.760652104957917241e-01 1.856570440855305048e-03
5.940997138176814042e+04 3.765284667101458926e-01 1.843913098442672392e-03
5.940997141439861298e+04 3.758795887848128126e-01 1.850036025507159100e-03
5.940997144702908554e+04 3.774999072157231295e-01 1.863898648995367764e-03
5.940997147965955810e+04 3.745965514051636247e-01 1.871327441330724673e-03
5.940997151229002338e+04 3.752674744254316797e-01 1.862822623038789052e-03
5.940997154492048867e+04 3.788054866140450616e-01 1.855992917203630205e-03
5.940997157755096123e+04 3.801912398771737367e-01 1.874458449563523848e-03
5.940997161018143379e+04 3.815854113794001634e-01 1.853910448907082793e-03
5.940997164281190635e+04 3.817044286544219456e-01 1.855328972722954323e-03
5.940997167544237163e+04 3.832890742940280870e-01 1.864656721641494517e-03
5.940997170807283692e+04 3.820398294197303590e-01 1.858954700112214198e-03
5.940997174070330948e+04 3.799579055827705387e-01 1.858236375985050258e-03
5.940997177333378204e+04 3.795072004252617037e-01 1.864623886984626087e-03
5.940997180596424732e+04 3.807580914129730099e-01 1.864312840209258852e-03
5.940997183859471261e+04 3.838703699529952273e-01 1.869243398897552609e-03
5.940997187122518517e+04 3.818386464952628900e-01 1.872924191991401496e-03
5.940997190385565773e+04 3.790208151137030579e-01 1.844046216730968902e-03
5.940997193648612301e+04 3.856101593510161130e-01 1.865899379108472552e-03
5.940997196911658830e+04 3.818356398802882357e-01 1.860686861593295474e-03
5.940997200174706086e+04 3.830102913398161779e-01 1.869842600461783843e-03
5.940997203437753342e+04 3.834798364041887564e-01 1.863850489600366554e-03
5.940997206700800598e+04 3.753446780816139250e-01 1.854331902498191275e-03
5.940997209963847126e+04 3.771559511083736882e-01 1.845030070731978325e-03
5.940997213226893655e+04 3.757096580125741103e-01 1.844787698982469854e-03
5.940997216489940911e+04 3.731004387692315460e-01 1.869957019752889211e-03
5.940997219752988167e+04 3.739043139704928409e-01 1.850567682952512262e-03
5.940997223016034695e+04 3.787423960762106301e-01 1.870612833948281538e-03
5.940997226279081951e+04 3.779270133059708381e-01 1.857860200667892266e-03
5.940997229542128480e+04 3.748567461369234910e-01 1.849295541669034428e-03
5.940997232805175736e+04 3.773901070513994149e-01 1.873054558522596310e-03
5.940997236068222992e+04 3.709383736677258625e-01 1.862166424398113392e-03
5.940997239331269520e+04 3.769086805711797661e-01 1.853548661941329442e-03
5.940997242594316049e+04 3.767240182483284072e-01 1.844433818001363400e-03
5.940997245857363305e+04 3.901663060978902697e-01 1.896065743478808846e-03
5.940997249120410561e+04 3.784111864869032504e-01 1.838631468314041919e-03
5.940997252383457817e+04 3.761079854757711227e-01 1.839697043843148676e-03
5.940997255646504345e+04 3.768492248856802340e-01 1.842473285423535138e-03
5.940997258909550874e+04 3.803502653376293896e-01 1.865722983216913048e-03
5.940997262172598130e+04 3.699954198321269150e-01 1.808943443194927728e-03
5.940997265435645386e+04 3.758767298857284556e-01 1.831690376901488502e-03
5.940997268698692642e+04 3.781440622470183532e-01 1.857834582969533806e-03
5.940997271961739170e+04 3.723716450631748831e-01 1.851186623511715456e-03
5.940997275224785699e+04 3.785295159054414826e-01 1.857568084936172875e-03
5.940997278487832955e+04 3.775844910683523459e-01 1.847398927586329023e-03
5.940997281750880211e+04 3.685204638006855937e-01 1.845823507351132152e-03
5.940997285013926739e+04 3.788083217689052207e-01 1.861189137560425796e-03
5.940997288276973268e+04 3.695946961148136034e-01 1.800654345246361070e-03
5.940997291540020524e+04 3.737317766941340436e-01 1.832504199199742412e-03
5.940997294803067780e+04 3.697513259250298501e-01 1.849980064585096153e-03
5.940997298066114308e+04 3.700792675691916278e-01 1.828472592345862938e-03
5.940997301329160837e+04 3.784393536497531185e-01 1.860351659576197367e-03
5.940997304592208093e+04 3.770950326453861301e-01 1.848032641608678833e-03
5.940997307855255349e+04 3.707115586586534617e-01 1.827431590979186182e-03
5.940997311118302605e+04 3.721041568770116492e-01 1.847134058633461209e-03
5.940997314381349133e+04 3.724074656699378205e-01 1.867765477137593071e-03
5.940997317644396389e+04 3.739865935593283397e-01 1.849659759405118675e-03
5.940997320907442918e+04 3.784911782021324056e-01 1.839050255037704340e-03
5.940997324170490174e+04 3.747466591329746688e-01 1.829239251915078289e-03
5.940997327433537430e+04 3.803418915070554407e-01 1.853261420384859446e-03
5.940997330696583958e+04 3.685453162603017363e-01 1.800795323203451632e-03
5.940997333959630487e+04 3.848488441972693352e-01 1.879568972969841495e-03
5.940997337222677743e+04 3.771141012028509376e-01 1.832024928567791691e-03
5.940997340485724999e+04 3.894667255806624762e-01 1.920098395619341180e-03
5.940997343748772255e+04 3.783540246323841560e-01 1.857811484119362882e-03
5.940997347011818783e+04 3.747741058168870265e-01 1.834944875169060297e-03
5.940997350274865312e+04 3.762557998017510563e-01 1.865788064893937831e-03
5.940997353537912568e+04 3.749492458116761018e-01 1.820914298811280923e-03
5.940997356800959824e+04 3.797906682033658221e-01 1.840965804200080406e-03
5.940997360064007080e+04 3.752130777860099298e-01 1.818799304115572635e-03
5.940997363327053608e+04 3.839440589765829026e-01 1.878272822949133159e-03
5.940997366590100137e+04 3.912550830875246577e-01 1.908914795391962200e-03
5.940997369853147393e+04 4.005730326504069461e-01 1.962994422710991668e-03
5.940997373116194649e+04 3.744628076995326627e-01 1.842078833060478921e-03
5.940997376379241177e+04 3.784643759723483325e-01 1.858289166235673829e-03
5.940997379642287706e+04 3.764972554945665295e-01 1.853938340125473429e-03
5.940997382905334962e+04 3.760221240449108104e-01 1.838633208860098378e-03
5.940997386168382218e+04 3.747687538914296623e-01 1.837307738575756806e-03
5.940997389431429474e+04 3.759573336316047176e-01 1.868333013297547541e-03
5.940997392694476002e+04 3.726373750631751802e-01 1.850163779304126160e-03
5.940997395957522531e+04 3.740492792476076134e-01 1.870894959053029383e-03
5.940997399220569787e+04 3.762565524969524455e-01 1.858497839065581959e-03
5.940997402483617043e+04 3.821141192842404943e-01 1.853450104634189310e-03
5.940997405746663571e+04 3.880703912441074710e-01 1.887680481996732761e-03
5.940997409009710100e+04 3.896903509053379344e-01 1.899707890981269061e-03
5.940997412272757356e+04 3.754183910828528536e-01 1.841254576073909997e-03
5.940997415535804612e+04 3.739782691442173901e-01 1.825929589139560711e-03
5.940997418798851140e+04 3.816107253571582869e-01 1.847385785778560057e-03
5.940997422061897669e+04 3.795719490334394930e-01 1.859946701485773457e-03
5.940997425324944925e+04 3.713571269626349536e-01 1.840140779992259674e-03
5.940997428587992181e+04 3.738784085993913653e-01 1.843984596397212333e-03
5.940997431851039437e+04 3.796694056896939284e-01 1.869143808568830356e-03
5.940997435114085965e+04 3.778720268386511760e-01 1.852295263060627865e-03
5.940997438377132494e+04 3.805334132303400119e-01 1.857095849202775604e-03
5.940997441640179750e+04 3.753340814539422032e-01 1.860605999002406825e-03
5.940997444903227006e+04 3.750987934362329801e-01 1.866522763206579982e-03
5.940997448166273534e+04 3.795675349136955479e-01 1.878643020295916576e-03
5.940997451429320063e+04 3.807123419658086094e-01 1.866322925681940074e-03
5.940997454692367319e+04 3.752503208601549178e-01 1.982733016260634310e-03
5.940997457955414575e+04 3.783043766145352538e-01 1.885080817869907348e-03
5.940997461218461831e+04 3.795719557929091992e-01 1.999280193651518413e-03
5.940997464481508359e+04 3.810315148050495981e-01 1.888536168185434450e-03
5.940997467744554888e+04 3.879008586487410759e-01 1.864322147038565856e-03
5.940997471007602144e+04 3.847727072790306790e-01 1.855488179162869192e-03
5.940997474270649400e+04 3.801830470502249315e-01 1.860557707929635582e-03
5.940997477533696656e+04 3.907591265981146256e-01 1.879474683038216383e-03
5.940997480796743184e+04 3.841841260521898782e-01 1.853473265743505773e-03
5.940997484059789713e+04 3.838527277558084760e-01 1.861913618610801019e-03
5.940997487322836969e+04 3.852283956924986152e-01 1.860399119706162294e-03
5.940997490585884225e+04 3.805177897886575233e-01 1.845178487770281683e-03
5.940997493848930753e+04 3.791797693511165801e-01 1.857932359788070070e-03
5.940997497111978009e+04 3.772220319456985327e-01 1.827615947574283027e-03
5.940997500375024538e+04 3.805968244958571334e-01 1.844359701141138914e-03
5.940997503638071794e+04 3.833945111829556995e-01 1.853735488464395469e-03
5.940997506901119050e+04 3.799461555002305868e-01 1.853059507883324589e-03
5.940997510164165578e+04 3.921234490910278092e-01 1.885005811965869684e-03
5.940997513427212834e+04 3.787289755507556865e-01 1.857215279201611868e-03
5.940997516690259363e+04 3.785473064467165805e-01 1.825512389796450164e-03
5.940997519953306619e+04 3.820024480181060667e-01 1.858905351214018044e-03
5.940997523216353875e+04 3.995735896307827661e-01 1.944894595483188980e-03
5.940997526479400403e+04 3.853599865443386174e-01 2.075479018667520520e-03
5.940997529742446932e+04 3.758611916062720715e-01 1.878972049640314449e-03
5.940997533005494188e+04 3.766083025299225562e-01 1.855699005728415289e-03
5.940997536268541444e+04 3.816890019674292200e-01 1.860312224523919672e-03
5.940997539531587972e+04 3.775545454947351054e-01 1.858633283844619193e-03
5.940997542794634501e+04 3.772546621828187230e-01 1.837887173017066890e-03
5.940997546057681757e+04 3.750522099266796472e-01 1.831936822650879863e-03
5.940997549320729013e+04 3.748470809769358647e-01 1.892635509225188209e-03
5.940997552583776269e+04 3.798800905036147091e-01 1.861329728750289823e-03
5.940997555846822797e+04 3.790338697670235235e-01 1.877600528293407820e-03
5.940997559109869326e+04 3.749573652742667074e-01 1.846209440240459236e-03
5.940997562372916582e+04 3.783320954429557625e-01 1.842155661345002034e-03
5.940997565635963838e+04 3.714729915891236689e-01 1.876249862599016710e-03
5.940997568899010366e+04 3.798063256113297093e-01 1.865009250801728715e-03
5.940997572162057622e+04 3.763232891382075618e-01 1.863108994008567335e-03
5.940997575425104151e+04 3.778796342416877452e-01 1.871759460584341032e-03
5.940997578688151407e+04 3.771595216753381163e-01 1.863158660200740389e-03
5.940997581951198663e+04 3.797110657578908199e-01 1.846804985647098728e-03
5.940997585214245191e+04 3.814627419632599103e-01 1.853464895187215784e-03
5.940997588477291720e+04 3.781221889936612901e-01 2.127584424980729499e-03
5.940997591740338976e+04 3.755078652054116839e-01 1.912237838232955060e-03
5.940997595003386232e+04 3.864975696673523253e-01 1.877167400021354914e-03
5.940997598266433488e+04 3.823780246243492220e-01 1.862826883134981529e-03
5.940997601529480016e+04 3.783201112332792437e-01 1.821062253120406824e-03
5.940997604792526545e+04 3.780523690711400930e-01 1.847875332479954500e-03
5.940997608055573801e+04 3.782103309885430642e-01 1.946571030889429274e-03
5.940997611318621057e+04 3.798779460074860892e-01 1.918611971567664182e-03
5.940997614581668313e+04 3.774407159583213489e-01 1.875948939104109909e-03
5.940997617844714841e+04 3.781269511321073695e-01 1.848219864791762410e-03
5.940997621107761370e+04 3.793091852299289024e-01 1.851575376185007242e-03
5.940997624370808626e+04 3.742132649504555930e-01 1.850762993056646833e-03
5.940997627633855882e+04 3.741419663406259088e-01 1.883363886629822606e-03
5.940997630896902410e+04 3.759677586370095415e-01 1.869073626626253232e-03
5.940997634159948939e+04 3.755710419604966765e-01 1.851230870861421537e-03
5.940997637422996195e+04 3.765185168252807024e-01 1.864922597183866137e-03
5.940997640686043451e+04 3.742926120552867442e-01 1.858907740191859115e-03
5.940997643949089979e+04 3.757604926388014577e-01 1.865274382531218822e-03
5.940997647212136508e+04 3.795596461686925882e-01 1.855716269480568595e-03
5.940997650475183764e+04 3.710384426251420176e-01 1.904453297145567228e-03
5.940997653738231020e+04 3.725564314102616237e-01 1.959227485115538469e-03
5.940997657001278276e+04 3.726660002945406669e-01 1.816359903972525986e-03
5.940997660264324804e+04 3.701338231663751088e-01 1.872259820002267943e-03
5.940997663527371333e+04 3.700107649575002378e-01 1.872141444047352834e-03
5.940997666790418589e+04 3.728864808476943238e-01 1.840184779307390238e-03
5.940997670053465845e+04 3.768000338049777853e-01 1.851714078625537035e-03
5.940997673316512373e+04 3.797092719805565952e-01 1.857826702088240765e-03
5.940997676579559629e+04 3.773243740785645617e-01 1.866003492998135997e-03
5.940997679842606158e+04 3.700598757399932714e-01 1.834575451768503430e-03
5.940997683105653414e+04 3.742914460781171515e-01 1.840801615194530066e-03
5.940997686368700670e+04 3.688152559953197795e-01 1.849372081384797291e-03
5.940997689631747198e+04 3.684001494170930924e-01 1.845376845081955937e-03
5.940997692894793727e+04 3.684659547133450896e-01 1.864823070541892034e-03
5.940997696157840983e+04 3.703657221271220434e-01 1.831184906271988034e-03
5.940997699420888239e+04 3.767898615894327286e-01 1.844789811407834910e-03
5.940997702683935495e+04 3.723232926121782249e-01 1.816564925725312057e-03
5.940997705946982023e+04 3.713424841828991685e-01 1.830410083688627622e-03
5.940997709210028552e+04 3.758270415323004543e-01 1.836645247140940773e-03
5.940997712473075808e+04 3.677300380840725080e-01 1.825671575939471309e-03
5.940997715736123064e+04 3.788760311579442153e-01 1.870460613394902584e-03
5.940997718999169592e+04 3.659359522540928111e-01 1.813792838680349179e-03
5.940997722262216121e+04 3.712051032718248211e-01 1.843596611609869167e-03
5.940997725525263377e+04 3.713679251551936233e-01 1.842692307050425391e-03
5.940997728788310633e+04 3.730585031032181975e-01 1.828988038657002437e-03
5.940997732051357889e+04 3.717748952141270435e-01 1.826114708665411502e-03
5.940997735314404417e+04 3.662196091326820335e-01 1.807212401058821234e-03
5.940997738577450946e+04 3.694865195231118449e-01 1.830332327769294614e-03
5.940997741840498202e+04 3.628647316013374757e-01 1.814781433590490455e-03
5.940997745103545458e+04 3.668083814906674678e-01 1.883015307167632511e-03
5.940997748366592714e+04 3.721497765486384557e-01 1.836042898814323069e-03
5.940997751629639242e+04 3.671969546391182226e-01 1.859080803221011121e-03
5.940997754892685771e+04 3.656946127561663262e-01 1.851131446771721398e-03
5.940997758155733027e+04 3.708667772857671130e-01 1.856318312041165290e-03
5.940997761418780283e+04 3.676920405685370485e-01 1.840881265535583913e-03
5.940997764681826811e+04 3.668604319719644957e-01 1.892565816450344964e-03
5.940997767944873340e+04 3.699978745315746220e-01 1.876221974424294257e-03
5.940997771207920596e+04 3.689696875415570121e-01 1.877453925174030983e-03
5.940997774470967852e+04 3.705496416901802870e-01 1.835710272531263128e-03
5.940997777734014380e+04 3.837431040617407807e-01 1.894913804580718696e-03
5.940997780997061636e+04 3.779338655105046185e-01 1.847215348506383616e-03
5.940997784260108165e+04 3.692755377566077635e-01 1.813867348069914944e-03
5.940997787523155421e+04 3.712022359999073706e-01 1.830314756350809877e-03
5.940997790786202677e+04 3.673493929118560875e-01 1.846593581906028460e-03
5.940997794049249205e+04 3.748045414372153661e-01 1.852894547434208970e-03
5.940997797312295734e+04 3.692889527343131695e-01 1.832645317912285189e-03
5.940997800575342990e+04 3.687931359220947281e-01 1.868256486914143116e-03
5.940997803838390246e+04 3.646365163542936161e-01 1.789445497402111221e-03
5.940997807101437502e+04 3.852270690413726606e-01 1.884923409267304012e-03
5.940997810364484030e+04 3.798868088811493404e-01 1.859829309856931255e-03
5.940997813627530559e+04 3.710396682189524009e-01 1.848782873395938891e-03
5.940997816890577815e+04 3.691307839764814691e-01 1.843395608592493301e-03
5.940997820153625071e+04 3.685567382589871599e-01 1.799869193630791470e-03
5.940997823416672327e+04 3.699961240530644235e-01 1.797361320818768610e-03
5.940997826679718855e+04 3.687478126186770622e-01 1.802889774153067183e-03
5.940997829942765384e+04 3.702843329261277794e-01 1.821906273432184753e-03
5.940997833205812640e+04 3.726543807770514860e-01 1.815742858934006566e-03
5.940997836468859896e+04 3.674450007670916896e-01 1.803784008195376352e-03
5.940997839731906424e+04 3.694053252396619080e-01 1.801980491063796081e-03
5.940997842994952953e+04 3.715566051755567756e-01 1.813742533285325319e-03
5.940997846258000209e+04 3.773704903989922310e-01 1.838786197788125961e-03
5.940997849521047465e+04 3.740954387936091252e-01 1.842994408141418157e-03
5.940997852784094721e+04 3.733629790428730777e-01 1.819495520287534593e-03
5.940997856047141249e+04 3.753065973190320981e-01 1.833244875632913332e-03
5.940997859310187778e+04 3.731004100373842003e-01 1.824545098935019581e-03
5.940997862573235034e+04 3.787648871108658666e-01 1.837616972753380699e-03
5.940997865836282290e+04 3.745339748017545989e-01 1.820207217674343295e-03
5.940997869099328818e+04 3.786810039770869829e-01 1.850228333578596372e-03
5.940997872362376074e+04 3.752261959095691268e-01 1.838878279114154269e-03
5.940997875625422603e+04 3.750393864721839887e-01 2.000387680205161466e-03
5.940997878888469859e+04 3.772933837642541977e-01 1.882864049573860794e-03
5.940997882151517115e+04 3.801616181672158867e-01 1.843113547652456110e-03
5.940997885414563643e+04 4.003980487857948245e-01 1.942705829664293079e-03
5.940997888677610172e+04 3.942645607370221517e-01 1.897134139551928580e-03
5.940997891940657428e+04 3.825048226645118010e-01 1.851013585780947063e-03
5.940997895203704684e+04 3.771366052679702707e-01 1.856796213404220694e-03
5.940997898466751212e+04 3.790329922464433232e-01 1.836006263023092291e-03
5.940997901729797741e+04 3.969031724050981480e-01 1.928529798333030983e-03
5.940997904992844997e+04 3.953811777254224169e-01 1.916961055128335286e-03
5.940997908255892253e+04 4.057866663356216597e-01 1.961539191673526868e-03
5.940997911518938781e+04 3.895061200144386837e-01 1.860997423065916152e-03
5.940997914781986037e+04 3.817601905153897301e-01 1.833070731152183080e-03
5.940997918045032566e+04 3.798329878003452453e-01 1.827633027412149756e-03
5.940997921308079822e+04 3.819749143298653005e-01 1.839923088993654712e-03
5.940997924571127078e+04 3.810593720873752255e-01 1.847917421116280221e-03
5.940997927834173606e+04 3.846757424515577228e-01 1.855995201507026383e-03
5.940997931097220135e+04 3.814950413517209094e-01 1.848225287454632361e-03
5.940997934360267391e+04 3.811559920450795502e-01 1.868986575907005026e-03
5.940997937623314647e+04 3.813050349682027274e-01 1.848693752947684231e-03
5.940997940886361903e+04 3.836319373777907771e-01 1.860870699987521651e-03
5.940997944149408431e+04 3.836892034604012514e-01 1.845623239076564764e-03
5.940997947412454960e+04 3.891393766547460165e-01 1.891124723706126380e-03
5.940997950675502216e+04 3.794899744700381827e-01 1.842710598710533415e-03
5.940997953938549472e+04 3.848239473442773839e-01 1.855766104678881461e-03
5.940997957201596000e+04 3.814438942428495793e-01 1.865904738050935081e-03
5.940997960464642529e+04 3.788292392590251745e-01 1.867137076165974619e-03
5.940997963727689785e+04 3.841956324075994078e-01 1.849166678774111965e-03
5.940997966990737041e+04 3.769555334680823599e-01 1.835027002376782724e-03
5.940997970253784297e+04 3.887873524651640489e-01 1.884799846951566759e-03
5.940997973516830825e+04 3.861821573623984705e-01 1.876440426837841166e-03
5.940997976779877354e+04 3.808843570603828166e-01 1.851417099377389297e-03
5.940997980042924610e+04 3.841075162860566050e-01 1.860608911101334492e-03
5.940997983305971866e+04 3.809421960956695385e-01 1.859769614932520534e-03
5.940997986569019122e+04 3.866253494239668131e-01 1.871714100086607638e-03
5.940997989832065650e+04 3.775721940913699948e-01 1.875938402459288940e-03
5.940997993095112179e+04 3.950777148283131646e-01 1.925079416816039262e-03
5.940997996358159435e+04 3.812304415713380634e-01 1.852462739399956442e-03
5.940997999621206691e+04 3.956612668106360697e-01 1.902854246427572405e-03
5.940998002884253947e+04 3.790818378928140775e-01 1.858574533556691223e-03
5.940998006147300475e+04 3.781570009205472704e-01 1.827332586673684331e-03
5.940998009410347004e+04 3.904324953316228308e-01 1.878794586482929749e-03
5.940998012673394260e+04 3.808207774074322538e-01 1.847125829055343716e-03
5.940998015936441516e+04 3.817184525745868640e-01 1.852236441594072450e-03
5.940998019199488044e+04 3.826112380058642182e-01 1.864272164545930201e-03
5.940998022462534573e+04 3.841356440504611891e-01 1.857520895011940737e-03
5.940998025725581829e+04 3.805431855318633372e-01 1.844786277805803053e-03
5.940998028988629085e+04 3.803544429234006485e-01 1.841053307389550276e-03
5.940998032251675613e+04 3.941075304736667007e-01 1.909508960273326433e-03
5.940998035514722142e+04 3.865024564911847538e-01 1.871268167723463523e-03
5.940998038777769398e+04 3.808451020167427092e-01 1.841760118578979546e-03
5.940998042040816654e+04 3.781156691580608853e-01 1.824084588227702780e-03
5.940998045303863910e+04 3.807351318613148572e-01 1.839242624473779158e-03
5.940998048566910438e+04 3.795350732816051287e-01 1.886520420782245890e-03
5.940998051829956967e+04 3.787565286575590995e-01 1.904963476610194205e-03
5.940998055093004223e+04 3.797346667767986239e-01 1.881939956215326979e-03
5.940998058356051479e+04 3.831224909650519650e-01 1.873039992160387222e-03
5.940998061619098735e+04 3.796777962206736579e-01 1.852270417813263416e-03
5.940998064882145263e+04 3.771808345980847688e-01 1.863599076114195313e-03
5.940998068145191792e+04 3.821102650257470756e-01 1.885139335406299391e-03
5.940998071408239048e+04 3.797055837876698314e-01 1.845702061917004139e-03
5.940998074671286304e+04 3.840280287606427922e-01 1.854039482338968930e-03
5.940998077934332832e+04 3.820120647736429120e-01 1.853146132699931732e-03
5.940998081197379361e+04 3.772537653968890403e-01 1.842329333917012285e-03
5.940998084460426617e+04 3.799820843253050584e-01 1.844887665439930722e-03
5.940998087723473873e+04 3.825697499968481741e-01 1.840786109118008754e-03
5.940998090986521129e+04 3.834829200034278740e-01 1.859290280651014569e-03
5.940998094249567657e+04 3.800792304049819270e-01 1.839276292550492227e-03
5.940998097512614186e+04 3.839821605600826082e-01 1.843829774814914873e-03
5.940998100775661442e+04 3.901531985325262242e-01 1.873509199470264723e-03
5.940998104038708698e+04 3.860656000513001396e-01 1.857998620802324939e-03
5.940998107301755226e+04 3.801475626407970210e-01 1.842019492867831478e-03
5.940998110564802482e+04 3.919561686941869239e-01 1.875933851587771204e-03
5.940998113827849011e+04 3.848742537538536457e-01 1.858534227882007329e-03
5.940998117090896267e+04 3.807211359640872428e-01 1.864080671528072029e-03
5.940998120353943523e+04 3.835600880143478775e-01 1.847659692112370430e-03
5.940998123616990051e+04 3.929213334887695641e-01 1.885848966049899229e-03
5.940998126880036580e+04 3.856486741032577603e-01 1.862558014385484609e-03
5.940998130143083836e+04 3.831922743055555802e-01 1.845570805321859048e-03
5.940998133406131092e+04 3.811065758812638427e-01 1.851662167598600809e-03
5.940998136669177620e+04 3.854908729405416845e-01 1.860345906036398695e-03
5.940998139932224876e+04 3.845478359598978324e-01 1.873269048994150856e-03
5.940998143195271405e+04 3.847500073765897088e-01 1.920706890113765787e-03
5.940998146458318661e+04 3.861834069514711310e-01 1.896767254495520952e-03
5.940998149721365917e+04 3.827229699766142579e-01 1.934536611663744982e-03
5.940998152984412445e+04 3.820732930030303898e-01 1.835800974287834933e-03
5.940998156247458974e+04 3.843052845169606657e-01 1.868358488225928954e-03
5.940998159510506230e+04 3.845337998212723374e-01 1.855868564855499715e-03
5.940998162773553486e+04 3.844988491210639125e-01 1.843234262301633557e-03
5.940998166036600014e+04 3.888050131627824313e-01 1.860470530027804985e-03
5.940998169299646543e+04 3.805292329585847066e-01 1.852269543040647093e-03
5.940998172562693799e+04 3.811094907644401175e-01 1.887850928458487988e-03
5.940998175825741055e+04 3.819614041029307239e-01 1.877195938952089162e-03
5.940998179088788311e+04 3.791752024131610499e-01 1.868612662345715348e-03
5.940998182351834839e+04 3.810704322390740528e-01 1.933596788779723711e-03
5.940998185614881368e+04 3.807860481172009037e-01 1.971365242322907496e-03
5.940998188877928624e+04 3.798746038939949665e-01 1.932938827244803405e-03
5.940998192140975880e+04 3.852368281264123562e-01 1.995772987489794620e-03
5.940998195404022408e+04 3.855252653218080860e-01 1.899003806036874418e-03
5.940998198667068937e+04 3.800424455351286146e-01 1.913634140484458046e-03
5.940998201930116193e+04 3.807356152166558871e-01 1.962641691670520550e-03
5.940998205193163449e+04 3.785816177924586357e-01 1.870940471425789437e-03
5.940998208456210705e+04 3.812534681935125791e-01 1.878296516130504440e-03
5.940998211719257233e+04 3.842904951616459286e-01 1.879092928474301091e-03
5.940998214982303762e+04 3.892775216189803267e-01 1.901213529156571547e-03
5.940998218245351018e+04 3.796385545941646789e-01 1.862058573512196270e-03
5.940998221508398274e+04 3.843397429311162794e-01 1.895678224425365477e-03
5.940998224771444802e+04 3.837768533500551249e-01 1.884551847505543110e-03
5.940998228034492058e+04 3.864941139783269475e-01 1.887117724093958409e-03
5.940998231297538587e+04 3.833123158072214154e-01 1.909437430802149536e-03
5.940998234560585843e+04 3.877435580200260246e-01 1.927837785303066452e-03
5.940998237823633099e+04 3.880407476607312667e-01 1.910545598660518332e-03
5.940998241086679627e+04 3.842152429220683785e-01 1.907666820308925523e-03
5.940998244349726883e+04 3.824558546778006884e-01 1.924584201992201194e-03
5.940998247612773412e+04 3.834480393990399860e-01 2.023409889284028679e-03
5.940998250875820668e+04 3.824593697442074114e-01 1.988778851406845707e-03
5.940998254138867924e+04 3.871644541307921461e-01 1.891022570379666040e-03
5.940998257401914452e+04 3.824285900093535306e-01 1.909873020753525066e-03
5.940998260664960981e+04 3.881652667399909662e-01 1.873476822289367027e-03
5.940998263928008237e+04 3.931214021384940027e-01 1.893758744707221397e-03
5.940998267191055493e+04 3.903878064481381971e-01 1.862702100046854199e-03
5.940998270454102021e+04 3.852813880363071264e-01 1.861477007328446714e-03
5.940998273717148550e+04 3.852682604713514869e-01 1.937304935729680525e-03
5.940998276980195806e+04 3.862203581908833505e-01 1.969086616489313258e-03
5.940998280243243062e+04 3.808251773089279535e-01 1.923322253638134463e-03
5.940998283506290318e+04 3.886705094239304437e-01 1.874252855197192005e-03
5.940998286769336846e+04 3.834181143934551894e-01 1.856144505873259408e-03
5.940998290032383375e+04 3.858633389944628456e-01 1.860539174509255383e-03
5.940998293295430631e+04 3.860397711488262606e-01 1.879158041336804336e-03
5.940998296558477887e+04 3.801929465413045328e-01 1.884270494468448780e-03
5.940998299821524415e+04 3.850295378597161644e-01 1.883790463704448090e-03
5.940998303084570944e+04 3.829245774347805331e-01 1.880587927238872676e-03
5.940998306347618200e+04 3.833178475902347393e-01 1.859293866733918287e-03
5.940998309610665456e+04 3.851196374150191448e-01 1.840988654295395207e-03
5.940998312873712712e+04 3.874052271120791979e-01 1.867610846039337563e-03
5.940998316136759240e+04 3.875708058609208528e-01 1.877178216879413263e-03
5.940998319399805769e+04 3.852193779672036245e-01 1.893630908689814462e-03
5.940998322662853025e+04 3.840989911037778759e-01 1.856498279997739016e-03
5.940998325925900281e+04 3.866801356059940686e-01 1.852143368574018199e-03
5.940998329188946809e+04 3.838590442515736889e-01 1.862074243966966658e-03
5.940998332451993338e+04 3.838945358127660024e-01 1.860599105547883691e-03
5.940998335715040594e+04 3.806688043976179103e-01 1.850726484158135912e-03
5.940998338978087850e+04 3.791467016200568696e-01 1.852138906948390005e-03
5.940998342241135106e+04 3.824575276787887113e-01 1.878502229882885724e-03
5.940998345504181634e+04 3.806463730561945313e-01 1.843367663432432307e-03
5.940998348767228163e+04 3.845084515276621651e-01 1.872022021094111579e-03
5.940998352030275419e+04 3.807328123223148175e-01 1.875545648843227357e-03
5.940998355293322675e+04 3.832063688279016556e-01 1.868553204978430290e-03
5.940998358556369931e+04 3.817379094880904433e-01 1.855768865132254074e-03
5.940998361819416459e+04 3.805439606141814979e-01 1.880592964955628147e-03
5.940998365082462988e+04 3.806873518168308324e-01 1.888994648188457729e-03
5.940998368345510244e+04 3.799311471768755943e-01 1.839006634823995255e-03
5.940998371608557500e+04 3.812515034695451166e-01 1.951394668699691498e-03
5.940998374871604756e+04 3.780623090414422793e-01 1.905271804685634797e-03
5.940998378134651284e+04 3.787879646829318547e-01 1.845327208182500223e-03
5.940998381397697813e+04 3.963218800803945396e-01 1.922614334651979963e-03
5.940998384660745069e+04 3.771737112148919047e-01 1.854550009243086713e-03
5.940998387923792325e+04 3.778784745415575963e-01 1.985511597597206662e-03
5.940998391186838853e+04 3.781657267510084020e-01 1.897924715690451399e-03
5.940998394449885382e+04 3.796302044404271658e-01 1.908665170169825858e-03
5.940998397712932638e+04 3.759690605953354692e-01 1.863008384578999487e-03
5.940998400975979894e+04 3.786898804373926009e-01 1.861610481756991592e-03
5.940998404239026422e+04 3.825785397755582240e-01 1.860834703637071364e-03
5.940998407502072951e+04 3.762716563769401557e-01 1.835658176302201999e-03
5.940998410765120207e+04 3.816540720166714529e-01 1.853698849386124347e-03
5.940998414028167463e+04 3.823689668969002531e-01 1.858418129792936734e-03
5.940998417291214719e+04 3.755440969664501361e-01 1.850145116773888390e-03
5.940998420554261247e+04 3.768332976776248566e-01 1.834694842327851344e-03
5.940998423817307776e+04 3.725541601021822857e-01 1.836394486209097163e-03
5.940998427080355032e+04 3.729206316831902290e-01 1.826941023867004622e-03
5.940998430343402288e+04 3.741138216817652129e-01 1.839030919294240085e-03
5.940998433606449544e+04 3.746752922057628998e-01 1.838398927568133615e-03
5.940998436869496072e+04 3.749222280308735500e-01 1.837535178843345898e-03
5.940998440132542601e+04 3.786587936512752495e-01 1.855077193587095470e-03
5.940998443395589857e+04 3.749766162945347148e-01 1.833084862725526667e-03
5.940998446658637113e+04 3.759229574870663337e-01 1.831450881501884382e-03
5.940998449921683641e+04 3.773246703760299026e-01 1.837236064300708542e-03
5.940998453184730170e+04 3.773073284171548081e-01 1.829177972618055512e-03
5.940998456447777426e+04 3.753383064485786846e-01 1.831806802194580570e-03
5.940998459710824682e+04 3.713335901673978090e-01 1.865904106916189270e-03
5.940998462973871938e+04 3.741755709353736803e-01 1.841543629582942376e-03
5.940998466236918466e+04 3.762109792080639559e-01 1.855569745602542219e-03
5.940998469499964995e+04 3.713039322136705289e-01 1.841516718906624191e-03
5.940998472763012251e+04 3.763681654159747314e-01 1.893882710745091848e-03
5.940998476026059507e+04 3.777532356097190180e-01 1.841438990331619157e-03
5.940998479289106035e+04 3.802862188222251305e-01 1.849773595248684630e-03
5.940998482552152564e+04 3.819253363230172282e-01 1.863454716120568726e-03
5.940998485815199820e+04 3.770712854731594899e-01 1.844894953735383121e-03
5.940998489078247076e+04 3.752319343292317977e-01 1.856845313791288289e-03
5.940998492341294332e+04 3.755920715904497165e-01 1.866119290252793439e-03
5.940998495604340860e+04 3.770836057052028290e-01 1.862460010202677272e-03
5.940998498867387389e+04 3.796714009719591720e-01 1.849088264041096096e-03
5.940998502130434645e+04 3.820130782550803517e-01 1.856861891484930813e-03
5.940998505393481901e+04 3.790448850948410220e-01 1.846824052927751106e-03
5.940998508656529157e+04 3.787280725005285897e-01 1.836623672904105385e-03
5.940998511919575685e+04 3.800347844774269457e-01 1.863809207339057507e-03
5.940998515182622214e+04 3.784424699432791250e-01 1.920498966905142841e-03
5.940998518445669470e+04 3.778780215946176968e-01 1.957461877846795872e-03
5.940998521708716726e+04 3.787545442488680636e-01 1.935600618190595062e-03
5.940998524971763254e+04 3.831846064368222837e-01 1.863771693339178999e-03
5.940998528234809783e+04 3.839719102380247939e-01 1.874807672371986466e-03
5.940998531497857039e+04 3.890407101229203524e-01 1.878294795580122368e-03
5.940998534760904295e+04 3.877601183932130602e-01 1.863419476904612212e-03
5.940998538023950823e+04 3.869123322621796923e-01 1.860626352765642859e-03
5.940998541286997352e+04 3.916227452094868111e-01 1.880189003605107958e-03
5.940998544550044608e+04 3.881861920756738971e-01 1.855290403698376268e-03
5.940998547813091864e+04 3.879185945013194359e-01 1.856494470592052071e-03
5.940998551076138392e+04 3.893664649867469851e-01 1.872630638947939173e-03
5.940998554339184921e+04 3.835413125122912881e-01 1.847084492202864109e-03
5.940998557602232177e+04 3.876266687209709572e-01 1.861175085993358120e-03
5.940998560865279433e+04 3.871142267829260630e-01 1.854451286427566360e-03
5.940998564128326689e+04 3.858559775462794272e-01 1.855381996629236734e-03
5.940998567391373217e+04 3.836751522381363633e-01 1.863812520092685563e-03
5.940998570654419746e+04 3.852618402420513455e-01 1.849810154272101730e-03
5.940998573917467002e+04 3.839147466187061153e-01 1.860835252295677108e-03
5.940998577180514258e+04 3.819648007094411657e-01 1.836233480610060696e-03
5.940998580443560786e+04 3.938682336059768918e-01 1.892527981364843740e-03
5.940998583706608042e+04 4.044904775234804406e-01 1.954541380319209029e-03
5.940998586969654571e+04 3.862363094446588652e-01 1.862648036149056789e-03
5.940998590232701827e+04 3.852393337156339581e-01 1.850548472346529765e-03
5.940998593495749083e+04 3.819282728895055934e-01 1.837106806086884333e-03
5.940998596758795611e+04 3.883018284041055979e-01 1.870920313233016656e-03
5.940998600021842140e+04 3.880574891315584085e-01 1.863769119171085472e-03
5.940998603284889396e+04 3.816568270649640104e-01 1.836724289517643232e-03
5.940998606547936652e+04 3.835233270685700080e-01 1.848585427439683503e-03
5.940998609810983908e+04 3.770465555334928109e-01 1.812177570328119035e-03
5.940998613074030436e+04 3.751712393520534872e-01 1.813306998969685174e-03
5.940998616337076965e+04 3.780145878303428075e-01 1.830079148049941094e-03
5.940998619600124221e+04 3.826553280332011808e-01 1.845373463365560960e-03
5.940998622863171477e+04 3.816605301327722910e-01 1.830151300047900935e-03
5.940998626126218005e+04 3.849918742328108934e-01 1.852211166401801067e-03
5.940998629389265261e+04 3.841851627682477122e-01 1.838161766432075839e-03
5.940998632652311790e+04 3.835779429424556186e-01 1.865420849434252983e-03
5.940998635915359046e+04 3.814706788875864008e-01 1.835837040794701053e-03
5.940998639178406302e+04 3.878448287727572774e-01 1.868556780019933359e-03
5.940998642441452830e+04 3.726987653032573511e-01 1.817055728248789543e-03
5.940998645704500086e+04 3.775113232723787404e-01 1.835121935487281928e-03
5.940998648967546615e+04 3.767220567496940564e-01 1.825075670088936166e-03
5.940998652230593871e+04 3.773907632910851739e-01 1.828142869570662920e-03
5.940998655493641127e+04 3.828378540352650461e-01 1.857496443158088715e-03
5.940998658756687655e+04 3.756225021513172058e-01 1.831465408339747218e-03
5.940998662019734184e+04 3.729898902416258766e-01 1.819731601652627021e-03
5.940998665282781440e+04 3.730941127215405828e-01 1.819218902720937331e-03
5.940998668545828696e+04 3.751248854811476963e-01 1.838335988018229917e-03
5.940998671808875224e+04 3.776517090371381280e-01 1.841527894630247408e-03
5.940998675071921753e+04 3.733844149664132250e-01 1.823065192155298849e-03
5.940998678334969009e+04 3.712393839971115383e-01 1.809190467831783529e-03
5.940998681598016265e+04 3.714484928979246425e-01 1.813264026647366366e-03
5.940998684861062793e+04 3.706006957265289836e-01 1.888056532123699423e-03
5.940998688124109322e+04 3.707249436715143176e-01 1.843064072932654000e-03
5.940998691387156578e+04 3.739256538107086913e-01 1.831259500306960152e-03
5.940998694650203834e+04 3.777197798657026540e-01 1.844032155522597628e-03
5.940998697913250362e+04 3.711226420684117233e-01 1.828553748005427252e-03
5.940998701176297618e+04 3.753283088175087268e-01 1.863324698286742201e-03
5.940998704439344147e+04 3.734513339975918389e-01 1.860145034719051533e-03
5.940998707702391403e+04 3.777304434958430046e-01 1.856188539510887940e-03
5.940998710965438659e+04 3.814496763937021417e-01 1.862006511056715861e-03
5.940998714228485187e+04 3.741398862911788914e-01 1.833621365644931339e-03
5.940998717491531715e+04 3.710696896951181101e-01 1.812504717328691610e-03
5.940998720754578972e+04 3.688274415341645796e-01 1.805746312704342021e-03
5.940998724017626228e+04 3.692881226876850720e-01 1.818106687595404765e-03
5.940998727280673484e+04 3.756284288405396521e-01 1.843612684266712851e-03
5.940998730543720012e+04 3.708075728572666763e-01 1.815660273174596632e-03
5.940998733806766541e+04 3.700718126245209350e-01 1.843793976031482887e-03
5.940998737069813797e+04 3.671661464012068166e-01 1.848318271172076383e-03
5.940998740332861053e+04 3.706139775720403984e-01 1.853413303905579023e-03
5.940998743595907581e+04 3.742762687748247830e-01 1.831211422641217937e-03
5.940998746858954837e+04 3.750626772714305557e-01 1.821528304163450062e-03
5.940998750122001366e+04 3.734673812038081242e-01 1.835006634171148891e-03
5.940998753385048622e+04 3.775542527736732712e-01 1.825674913349266014e-03
5.940998756648095878e+04 3.726928024315801502e-01 1.817354487098683411e-03
5.940998759911142406e+04 3.728414647577443231e-01 1.813304086277299715e-03
5.940998763174188934e+04 3.765475095409874795e-01 1.826539627348489200e-03
5.940998766437236191e+04 3.758887556522163553e-01 1.828496572306734756e-03
5.940998769700283447e+04 3.776773142597911748e-01 1.848154623682071989e-03
5.940998772963330703e+04 3.801088781655710958e-01 1.853962326172647066e-03
5.940998776226377231e+04 3.786029277457401698e-01 1.831261773431414877e-03
5.940998779489423760e+04 3.693205169768646878e-01 1.799800822897258852e-03
5.940998782752471016e+04 3.710662134547395574e-01 1.812428253668598322e-03
5.940998786015518272e+04 3.661763082696624094e-01 1.780073107999691510e-03
5.940998789278565528e+04 3.712837731277490172e-01 1.809948474933748821e-03
5.940998792541612056e+04 3.769095847743655914e-01 1.836069932479541134e-03
5.940998795804658585e+04 3.729080911794260267e-01 1.820030316388979511e-03
5.940998799067705841e+04 3.744722187678843350e-01 1.831916530807421077e-03
5.940998802330753097e+04 3.647647564613587523e-01 1.773079556715703589e-03
5.940998805593799625e+04 3.752608992241748265e-01 1.837721397960065785e-03
5.940998808856846154e+04 3.720138309471280880e-01 1.808315910539829091e-03
5.940998812119893410e+04 3.727998701900435696e-01 1.803883636156730858e-03
5.940998815382940666e+04 3.725316358812123529e-01 1.819009497120982304e-03
5.940998818645987194e+04 3.768371606842129129e-01 1.834003411138130117e-03
5.940998821909033722e+04 3.722838587385988718e-01 1.814950867847347875e-03
5.940998825172080979e+04 3.682597163816611063e-01 1.817134175813918742e-03
5.940998828435128235e+04 3.710093928037220823e-01 1.815439762215904831e-03
5.940998831698175491e+04 3.763808515052295967e-01 1.832716249783939268e-03
5.940998834961222019e+04 3.754909780531664465e-01 1.834297497834399930e-03
5.940998838224268547e+04 3.757423741130532790e-01 1.827689283710127620e-03
5.940998841487315804e+04 3.717120227211851424e-01 1.810704231355824909e-03
5.940998844750363060e+04 3.736087507926442730e-01 1.818050005327271918e-03
5.940998848013409588e+04 3.729904425690424574e-01 1.811878882670544784e-03
5.940998851276456116e+04 3.734996674874747624e-01 1.821897906658514815e-03
5.940998854539503373e+04 3.739997098045814150e-01 1.847972284893103926e-03
5.940998857802550629e+04 3.729306007717589910e-01 1.834485385480479199e-03
5.940998861065597885e+04 3.772164920718091841e-01 1.832652782361964862e-03
5.940998864328644413e+04 3.845518122019155327e-01 1.864625371212084038e-03
5.940998867591690941e+04 3.798541976850453583e-01 1.845451358848898852e-03
5.940998870854738198e+04 3.784999319618100322e-01 1.833559125312765603e-03
5.940998874117785454e+04 3.757994153672212789e-01 1.806486583459314009e-03
5.940998877380831982e+04 3.801278234541469736e-01 1.843466456370596029e-03
5.940998880643878510e+04 3.747455661905069180e-01 1.838951245568877426e-03
5.940998883906925766e+04 3.828782976295926344e-01 1.859228400265982781e-03
5.940998887169973023e+04 3.762731146501683277e-01 1.842381198068325987e-03
5.940998890433020279e+04 3.775737610690085289e-01 1.844787008312833354e-03
5.940998893696066807e+04 3.761093880809264767e-01 1.823667644093950437e-03
5.940998896959113335e+04 3.785958745721950125e-01 1.842620462810630423e-03
5.940998900222160592e+04 3.767908399756451643e-01 1.821982782938096936e-03
5.940998903485207848e+04 3.764634128849556061e-01 1.826958770125317088e-03
5.940998906748254376e+04 3.776077499339809962e-01 1.827352719142148361e-03
5.940998910011301632e+04 3.784554605442276287e-01 1.842860071803895930e-03
5.940998913274348160e+04 3.753748669368467406e-01 1.839657222039512178e-03
5.940998916537395417e+04 3.760235452553844504e-01 1.836082985955524421e-03
5.940998919800442673e+04 3.826991738409451504e-01 1.857429280043682322e-03
5.940998923063489201e+04 3.796594054624412018e-01 1.829965985682998567e-03
5.940998926326535729e+04 3.801234721452720344e-01 1.857713502493587524e-03
5.940998929589582985e+04 3.816411181478237546e-01 1.856522231723130474e-03
5.940998932852630242e+04 3.814326490728658925e-01 1.841134667452449993e-03
5.940998936115676770e+04 3.914541047071167235e-01 1.885049025793897369e-03
5.940998939378724026e+04 3.850675374028707521e-01 1.855643794549650385e-03
5.940998942641770554e+04 3.888580868651492772e-01 1.864893636646852921e-03
5.940998945904817811e+04 3.884232465240538001e-01 1.881216219365991092e-03
5.940998949167865067e+04 3.818904390657514303e-01 1.842838237382446237e-03
5.940998952430911595e+04 3.860565249765288698e-01 1.860975691154615483e-03
5.940998955693958123e+04 3.838195382339700257e-01 1.846881836100818875e-03
5.940998958957005379e+04 3.888172128645190351e-01 1.876631296959736881e-03
5.940998962220052636e+04 3.917945451075576235e-01 1.895121061132718290e-03
5.940998965483099164e+04 3.822713154073774100e-01 1.844237538566335932e-03
5.940998968746145692e+04 3.808145773070383266e-01 1.861871708186184577e-03
5.940998972009192948e+04 3.803470593917678833e-01 1.844108353435447477e-03
5.940998975272240205e+04 3.822862400539097649e-01 1.849689964289936159e-03
5.940998978535286733e+04 3.815663457016831295e-01 1.844969043680185460e-03
5.940998981798333261e+04 3.861974535345502058e-01 1.865248757265258002e-03
5.940998985061380517e+04 3.780476431985099195e-01 1.838215975646906829e-03
5.940998988324427773e+04 3.745085115282724697e-01 1.811447342664913472e-03
5.940998991587475030e+04 3.785930439671380543e-01 1.842139914449023681e-03
5.940998994850521558e+04 3.809696578697486791e-01 1.851644963978210353e-03
5.940998998113568086e+04 3.780547246150166019e-01 1.844775975480679410e-03
5.940999001376615342e+04 3.814685202131915531e-01 1.852403469271661322e-03
5.940999004639662598e+04 3.770165468263517172e-01 1.815766117731481590e-03
5.940999007902709127e+04 3.768659201341785225e-01 1.807538286691812678e-03
5.940999011165755655e+04 3.839921145733714014e-01 1.860443039177081754e-03
5.940999014428802911e+04 3.808192880827875326e-01 1.839503864862507493e-03
5.940999017691850167e+04 3.760979398564966991e-01 1.850274826048873026e-03
5.940999020954896696e+04 3.750555100088815985e-01 1.851828727778132922e-03
5.940999024217943952e+04 3.778305809818822691e-01 1.839615708708906621e-03
5.940999027480990480e+04 3.746148484393203026e-01 1.862643825390106504e-03
5.940999030744037736e+04 3.758149752944694444e-01 1.856605955778357171e-03
5.940999034007084992e+04 3.757695799083729526e-01 1.832143184586089088e-03
5.940999037270131521e+04 3.755846334146892285e-01 1.810824470135302591e-03
5.940999040533178049e+04 3.790340979335782845e-01 1.835646457549386856e-03
5.940999043796225305e+04 3.851748882633185822e-01 1.865147609563723007e-03
5.940999047059272561e+04 3.803448084637045534e-01 1.867414840926345451e-03
5.940999050322319090e+04 3.880451656170594843e-01 1.885123793816262773e-03
5.940999053585366346e+04 3.757476978755197594e-01 1.832024715873641638e-03
5.940999056848412874e+04 3.801074978306543395e-01 1.840759965666382333e-03
5.940999060111460130e+04 3.758020118023345790e-01 1.831336829793906579e-03
5.940999063374507386e+04 3.750220833741108040e-01 1.815914241054931077e-03
5.940999066637553915e+04 3.802204982806235423e-01 1.852260869762406082e-03
5.940999069900600443e+04 3.822281929095271980e-01 1.849220927982213585e-03
5.940999073163647699e+04 3.756613378095646771e-01 1.828027830498308443e-03
5.940999076426694955e+04 3.702934197507560254e-01 1.799597770547079270e-03
5.940999079689742211e+04 3.820740927754228689e-01 1.862164292137753144e-03
5.940999082952788740e+04 3.717290535768466575e-01 1.813030383684652823e-03
5.940999086215835268e+04 3.712261425369812184e-01 1.810140225791315779e-03
5.940999089478882524e+04 3.706330178598881142e-01 1.821303151935805111e-03
5.940999092741929780e+04 3.782956069877596028e-01 1.840732085040913202e-03
5.940999096004976309e+04 3.838184413603944467e-01 1.871055438434347145e-03
5.940999099268022837e+04 3.753995904502512859e-01 1.836484496120333607e-03
5.940999102531070093e+04 3.721243428526222474e-01 1.803132495236675929e-03
5.940999105794117349e+04 3.724422728978628028e-01 1.818972037610360002e-03
5.940999109057164605e+04 3.733670096153543505e-01 1.836039701200957571e-03
5.940999112320211134e+04 3.716459058313625330e-01 1.807524057191830938e-03
5.940999115583257662e+04 3.751026232140654004e-01 1.825796724311823816e-03
5.940999118846304918e+04 3.814445612205188407e-01 1.853861366764677273e-03
5.940999122109352174e+04 3.721132362070976307e-01 1.801845619760591207e-03
5.940999125372398703e+04 3.716642755560114475e-01 1.801162244057197444e-03
5.940999128635445231e+04 3.766755176551688788e-01 1.824680237969978323e-03
5.940999131898492487e+04 3.793557849270550175e-01 1.840943009134886690e-03
5.940999135161539743e+04 3.717252021696808573e-01 1.810811365734852404e-03
5.940999138424586272e+04 3.801457288619929376e-01 1.852168701080959086e-03
5.940999141687633528e+04 3.811921285762946976e-01 1.845933908749155909e-03
5.940999144950680056e+04 3.881733469234828759e-01 1.880718736695070805e-03
5.940999148213727312e+04 3.812076651949641293e-01 1.851523685604267470e-03
5.940999151476774568e+04 3.945241628435143810e-01 1.910742679946413622e-03
5.940999154739821097e+04 3.801709083940938982e-01 1.823694684104621962e-03
5.940999158002867625e+04 3.771375275946491912e-01 1.810231846882271378e-03
5.940999161265914881e+04 3.760646379226912916e-01 1.810940306914661253e-03
5.940999164528962137e+04 3.755873373216084832e-01 1.820994076214139425e-03
5.940999167792008666e+04 3.839574719273931569e-01 1.878638630850323335e-03
5.940999171055055194e+04 3.817251076114972497e-01 1.847248368473326406e-03
5.940999174318102450e+04 3.778642396514587110e-01 1.835413156754172508e-03
5.940999177581149706e+04 3.808248586902149291e-01 1.845479567707274983e-03
5.940999180844196235e+04 3.816704578955942284e-01 1.850857442331647462e-03
5.940999184107242763e+04 3.728293798246061774e-01 1.801968105400284350e-03
5.940999187370290019e+04 3.738497101666651834e-01 1.813477179463052029e-03
5.940999190633337275e+04 3.726657755093774060e-01 1.814698961140704357e-03
5.940999193896383804e+04 3.777977684366082278e-01 1.851579392454797074e-03
5.940999197159430332e+04 3.721031295359827906e-01 1.805545695516885818e-03
5.940999200422477588e+04 3.763986845511266832e-01 1.824576839108670630e-03
5.940999203685524844e+04 3.751693914537038710e-01 1.812797260881129089e-03
5.940999206948572100e+04 3.778954339116089023e-01 1.830403165703314763e-03
5.940999210211618629e+04 3.772249275276786662e-01 1.821091843064204761e-03
5.940999213474665157e+04 3.836132512313656373e-01 1.861581489475999185e-03
5.940999216737712413e+04 3.890626835218749524e-01 1.888107290977148389e-03
5.940999220000759669e+04 3.804558349196446310e-01 1.836899948604017513e-03
5.940999223263806198e+04 3.839990601503759371e-01 1.868022402846842038e-03
5.940999226526852726e+04 3.792814862689704025e-01 1.844510820619165012e-03
5.940999229789899982e+04 3.775076789476223271e-01 1.846318257795946270e-03
5.940999233052947238e+04 3.731485938381537970e-01 1.824468934544567697e-03
5.940999236315993767e+04 3.834983202279913517e-01 1.867277495581000368e-03
5.940999239579040295e+04 3.799730123684919025e-01 1.832322212907846895e-03
5.940999242842087551e+04 3.816524292561458420e-01 1.840652295901680675e-03
5.940999246105134807e+04 3.766211317832720562e-01 1.822786263448918998e-03
5.940999249368181336e+04 3.763885765684731322e-01 1.800603621977754469e-03
5.940999252631227864e+04 3.751901351617714098e-01 1.800295624714352664e-03
5.940999255894275120e+04 3.849201533632669592e-01 1.855161547604652732e-03
5.940999259157322376e+04 3.786396363364990525e-01 1.841279613500920774e-03
5.940999262420369632e+04 4.001082219056355527e-01 1.955086562679340598e-03
5.940999265683416161e+04 4.073314840420548255e-01 1.989331896250836132e-03
5.940999268946462689e+04 3.921307251888948020e-01 1.903629400482053768e-03
5.940999272209509945e+04 3.852863000349840972e-01 1.881009616882729253e-03
5.940999275472557201e+04 3.879445064583001423e-01 1.888546533044875445e-03
5.940999278735603730e+04 3.773789657961281185e-01 1.826179327466660599e-03
5.940999281998650258e+04 3.772695028287006425e-01 1.826629426090631931e-03
5.940999285261697514e+04 3.814832980724884859e-01 1.860757178606309856e-03
5.940999288524744770e+04 3.887850268389734243e-01 1.878075887871102911e-03
5.940999291787792026e+04 4.016269875333339789e-01 1.968980152054751551e-03
5.940999295050838555e+04 3.861225765895809348e-01 1.869527629556601463e-03
5.940999298313885083e+04 4.046388767250999052e-01 1.968430033328041895e-03
5.940999301576932339e+04 3.918851276280019280e-01 1.904558239239138254e-03
5.940999304839979595e+04 3.906420296187138042e-01 1.894120097031327422e-03
5.940999308103026124e+04 3.844893443340036132e-01 1.863803170270770821e-03
5.940999311366072652e+04 3.823967621411520357e-01 1.854115376359024821e-03
5.940999314629119908e+04 4.028873525248425347e-01 1.968201081900881628e-03
5.940999317892167164e+04 3.829088792618630666e-01 1.844416674096890918e-03
5.940999321155214420e+04 3.782276980310594339e-01 1.827389320306966290e-03
5.940999324418260949e+04 3.873519540639482894e-01 1.874370920674255135e-03
5.940999327681307477e+04 3.796979566125162076e-01 1.837048777618773606e-03
5.940999330944354733e+04 3.936335198394749213e-01 1.906083706769452464e-03
5.940999334207401989e+04 3.767719587883369692e-01 1.816918761288211989e-03
5.940999337470448518e+04 4.050049167784440241e-01 1.982599715518306317e-03
5.940999340733495046e+04 3.829888277722031109e-01 1.845943263639074393e-03
5.940999343996542302e+04 3.836429349388312815e-01 1.851449606784405077e-03
5.940999347259589558e+04 3.883562382717348216e-01 1.877891283460460638e-03
5.940999350522636087e+04 3.843090532012936045e-01 1.850333863712116380e-03
5.940999353785683343e+04 4.027026604891029149e-01 1.971936182129390216e-03
5.940999357048729871e+04 3.911968902718208629e-01 1.881883768898305696e-03
5.940999360311777127e+04 3.969681869624970272e-01 1.933693834552938258e-03
5.940999363574824383e+04 3.907042790806909971e-01 1.891286105655183873e-03
5.940999366837870912e+04 3.903337132855718150e-01 1.900114940247378060e-03
5.940999370100917440e+04 3.733467057887547291e-01 1.814529368438739859e-03
5.940999373363964696e+04 3.807638734230927580e-01 1.853001974434608044e-03
5.940999376627011952e+04 3.890578957726338882e-01 1.882113778930438091e-03
5.940999379890058481e+04 3.767523821208552115e-01 1.815656540207353587e-03
5.940999383153105737e+04 3.759971332716791625e-01 1.815124617658729058e-03
5.940999386416152265e+04 3.814303024288844268e-01 1.842587236915871167e-03
5.940999389679199521e+04 3.920705391279464269e-01 1.905963489548111352e-03
5.940999392942246777e+04 3.885214741642049607e-01 1.880296366236246025e-03
5.940999396205293306e+04 3.767455880634857368e-01 1.819078422163258575e-03
5.940999399468339834e+04 3.765805835495516507e-01 1.819080463566024155e-03
5.940999402731387090e+04 3.789655364686111971e-01 1.825173071515020931e-03
5.940999405994434346e+04 3.701716471205934167e-01 1.794264410953410683e-03
5.940999409257480875e+04 3.759742320385884851e-01 1.826854856366308313e-03
5.940999412520527403e+04 3.790278295962711819e-01 1.844213721722325061e-03
5.940999415783574659e+04 3.797202166243301424e-01 1.853556967211487461e-03
5.940999419046621915e+04 3.861358678694927771e-01 1.893546386529605273e-03
5.940999422309668444e+04 3.821152568486190226e-01 1.857206831531484212e-03
5.940999425572715700e+04 3.761030241318189526e-01 1.826712058796718229e-03
5.940999428835762228e+04 3.797287298997095162e-01 1.834613686646466377e-03
5.940999432098809484e+04 3.775765865685526412e-01 1.821192914473843995e-03
5.940999435361856740e+04 3.839354052447104260e-01 1.857072208205483429e-03
5.940999438624903269e+04 3.997278160385125401e-01 1.938558447390927855e-03
5.940999441887949797e+04 3.986727580339520793e-01 1.939804088607488802e-03
5.940999445150997053e+04 3.833249108284000894e-01 1.866084020555290384e-03
5.940999448414044309e+04 3.998330377719188089e-01 1.935994398835425749e-03
5.940999451677090838e+04 3.771795140486680076e-01 1.830349378151833193e-03
5.940999454940137366e+04 3.784020535857532397e-01 1.820853050799862462e-03
5.940999458203184622e+04 3.976360493549179753e-01 1.916234703059994937e-03
5.940999461466231878e+04 3.897894318366941779e-01 1.883744813819737641e-03
5.940999464729278407e+04 3.963155617544970033e-01 1.927244630008116038e-03
5.940999467992324935e+04 3.695791806875828867e-01 1.788239457695084151e-03
5.940999471255372191e+04 3.823784286185581416e-01 1.842731815042342007e-03
5.940999474518419447e+04 3.791232082971947581e-01 1.839581551208404079e-03
5.940999477781465976e+04 3.799687890996487627e-01 1.852269377318615943e-03
5.940999481044512504e+04 3.744750362920749032e-01 1.819056611890056737e-03
5.940999484307559760e+04 3.795934520550775515e-01 1.846538963230132590e-03
5.940999487570607016e+04 3.826524964733259981e-01 1.852138853653497634e-03
5.940999490833653545e+04 3.784851419706942166e-01 1.821209830216448389e-03
5.940999494096700073e+04 3.977158160158084099e-01 1.925043647952893577e-03
5.940999497359747329e+04 3.814892233795827425e-01 1.846566164595974226e-03
5.940999500622794585e+04 3.892013619009744851e-01 1.887139486527405954e-03
5.940999503885841841e+04 3.975338162034925404e-01 1.930016119860401879e-03
5.940999507148888370e+04 3.984484686296541622e-01 1.932651091930741739e-03
5.940999510411934898e+04 3.891425364728124392e-01 1.894345652084423971e-03
5.940999513674982154e+04 4.045158945974873244e-01 1.969762894891294216e-03
5.940999516938029410e+04 3.926003691122582628e-01 1.894004941195992367e-03
5.940999520201075939e+04 3.999072842201530364e-01 1.948791635586689898e-03
5.940999523464122467e+04 3.851734009091496991e-01 1.879852854170530746e-03
5.940999526727169723e+04 3.839268229596572990e-01 1.866340717795831423e-03
5.940999529990216979e+04 3.974890835720870652e-01 1.929067557272389931e-03
5.940999533253264235e+04 3.987908399960516936e-01 1.951491351762171984e-03
5.940999536516310764e+04 3.893887038292803138e-01 1.889609117555351081e-03
5.940999539779357292e+04 3.996112964908354326e-01 1.963953911623282991e-03
5.940999543042404548e+04 3.881953087665890867e-01 1.880088193718918105e-03
5.940999546305451804e+04 3.835824503181468059e-01 1.848259299037572582e-03
5.940999549568498333e+04 3.824592065019924436e-01 1.854718796398883464e-03
5.940999552831544861e+04 3.768398754735653999e-01 1.830648729051636810e-03
5.940999556094592117e+04 3.896007743772705312e-01 1.894981831659489548e-03
5.940999559357639373e+04 3.941631055902291014e-01 1.894393552134229688e-03
5.940999562620685901e+04 3.810194763958169029e-01 1.830005423077507923e-03
5.940999565883732430e+04 3.852780855073522637e-01 1.860311903903947694e-03
5.940999569146779686e+04 3.726334369849710337e-01 1.816631893277607024e-03
5.940999572409826942e+04 3.729449035241357291e-01 1.800952907207416156e-03
5.940999575672873470e+04 3.848928229874362117e-01 1.861132614487100026e-03
5.940999578935919999e+04 3.866533411530957420e-01 1.874782722387789962e-03
5.940999582198967255e+04 3.761498866522268170e-01 1.817244114431398362e-03
5.940999585462014511e+04 3.806930234740712460e-01 1.823792378274087479e-03
5.940999588725061767e+04 3.761242164551978906e-01 1.815143530219684095e-03
5.940999591988108295e+04 3.905224249628448940e-01 1.893776524750923713e-03
5.940999595251154824e+04 3.883190974346651392e-01 1.861890211341403088e-03
5.940999598514202080e+04 3.804638394559572978e-01 1.825520642669971024e-03
5.940999601777249336e+04 3.936151501918316864e-01 1.896530811331332200e-03
5.940999605040295864e+04 3.896331364076658921e-01 1.874069608498216350e-03
5.940999608303342393e+04 3.828704511311474823e-01 1.844988339027075173e-03
5.940999611566389649e+04 3.881914392788843871e-01 1.871849920487579253e-03
5.940999614829436905e+04 3.834474526850041864e-01 1.837621114980167100e-03
5.940999618092483433e+04 3.934936369860934646e-01 1.894509756054998505e-03
5.940999621355529962e+04 3.911887952152029446e-01 1.871188556416435254e-03
5.940999624618577218e+04 3.851118766417145900e-01 1.861318083913850088e-03
5.940999627881624474e+04 3.844227172590859443e-01 1.841628935003309037e-03
5.940999631144671730e+04 3.852344989445253276e-01 1.858341041470748826e-03
5.940999634407718258e+04 3.907532777484835629e-01 1.894551551775861941e-03
5.940999637670764787e+04 3.966948518822522307e-01 1.914127076245676498e-03
5.940999640933812043e+04 3.948692783656084226e-01 1.903924648064802758e-03
5.940999644196859299e+04 3.880965505565327489e-01 1.879056470331017664e-03
5.940999647459905827e+04 3.797911192947113768e-01 1.834660521625044267e-03
5.940999650722952356e+04 3.794411396225332855e-01 1.833102732907494325e-03
5.940999653985999612e+04 3.730738807150767444e-01 1.793110223285190354e-03
5.940999657249046868e+04 3.882440869307796083e-01 1.880253108311140788e-03
5.940999660512093396e+04 3.870569939453316066e-01 1.869302219799747833e-03
5.940999663775139925e+04 3.908498244542406574e-01 1.891174582854524867e-03
5.940999667038187181e+04 3.929133906562743417e-01 1.906940498145706089e-03
5.940999670301234437e+04 3.812896189976334727e-01 1.825508126858530183e-03
5.940999673564281693e+04 3.780073013863904929e-01 1.815011600988989098e-03
5.940999676827328221e+04 3.840551613948302023e-01 1.847841841695254100e-03
5.940999680090374750e+04 3.843709634912526596e-01 1.855672725986571908e-03
5.940999683353422006e+04 3.823342002142760543e-01 1.846899485261443378e-03
5.940999686616469262e+04 3.775973929273474528e-01 1.811179310704000289e-03
5.940999689879515790e+04 3.781092640995502574e-01 1.824079402331510924e-03
5.940999693142562319e+04 3.833494115251688261e-01 1.850840360988420443e-03
5.940999696405609575e+04 3.831560568201790029e-01 1.843873493282739738e-03
5.940999699668656831e+04 3.905518567914092465e-01 1.881835033237304290e-03
5.940999702931703359e+04 3.803796163093669525e-01 1.834532496132097691e-03
5.940999706194749888e+04 3.833452616780624878e-01 1.845996565054021940e-03
5.940999709457797144e+04 3.854915268785172877e-01 1.849332215319270415e-03
5.940999712720844400e+04 3.833705308136901579e-01 1.845798501775058192e-03
5.940999715983890928e+04 3.859245149647033690e-01 1.849684225811953865e-03
5.940999719246937457e+04 3.897732464160871824e-01 1.867166525761864565e-03
5.940999722509984713e+04 3.874898358489606842e-01 1.859204531007521309e-03
5.940999725773031969e+04 3.837187761009255849e-01 1.835832306575126312e-03
5.940999729036079225e+04 3.817581404713978888e-01 1.828606855377459817e-03
5.940999732299125753e+04 3.851491022874569126e-01 1.834384971015296699e-03
5.940999735562172282e+04 3.910970379045831669e-01 1.867332037897690171e-03
5.940999738825219538e+04 3.926551107317649003e-01 1.877640097269790177e-03
5.940999742088266794e+04 3.964540669635969738e-01 1.906397819239117730e-03
5.940999745351313322e+04 3.887430318519960459e-01 1.862872586431236046e-03
5.940999748614359851e+04 3.974832720799203467e-01 1.906608087042868313e-03
5.940999751877407107e+04 4.015028309640294446e-01 1.917052063424055106e-03
5.940999755140454363e+04 3.966271633104657690e-01 1.897595182940999122e-03
5.940999758403500891e+04 3.855472456714264529e-01 1.846491434634443254e-03
5.940999761666547420e+04 3.891901215924180590e-01 1.866749928815141348e-03
5.940999764929594676e+04 3.894645714903163802e-01 1.867638160665596736e-03
5.940999768192641932e+04 3.807202273301680262e-01 1.820946809331241934e-03
5.940999771455688460e+04 3.817195988734328194e-01 1.833025542231158257e-03
5.940999774718734989e+04 3.860010639262428378e-01 1.842954143844843535e-03
5.940999777981782245e+04 3.897874219060107892e-01 1.873090108214460611e-03
5.940999781244829501e+04 3.822017664364328327e-01 1.836120283986505865e-03
5.940999784507876757e+04 3.931762932758754991e-01 1.888804128625408722e-03
5.940999787770923285e+04 3.974700189318768340e-01 1.911971370493853852e-03
5.940999791033969814e+04 3.900623666069558126e-01 1.874163847101324287e-03
5.940999794297017070e+04 3.861810963408164321e-01 1.847374797993680184e-03
5.940999797560064326e+04 3.955241639486201666e-01 1.907133514901009725e-03
5.940999800823110854e+04 3.788072741038118751e-01 1.812793573573512514e-03
5.940999804086157383e+04 3.891832952264435708e-01 1.873259638559749297e-03
5.940999807349204639e+04 3.900954679542237846e-01 1.873580428968897420e-03
5.940999810612251895e+04 3.946578488518232009e-01 1.892446131208924036e-03
5.940999813875298423e+04 3.870951100116786225e-01 1.847042877219322917e-03
5.940999817138345679e+04 3.830627780055530507e-01 1.852655613239077501e-03
5.940999820401392208e+04 3.899574615119330012e-01 1.871368438111030300e-03
5.940999823664439464e+04 3.807065879006112374e-01 1.829377140431249181e-03
5.940999826927486720e+04 3.831427801590289173e-01 1.834453723119755693e-03
5.940999830190533248e+04 3.838239329340411010e-01 1.836368568815411771e-03
5.940999833453579777e+04 3.828331383707648805e-01 1.832489561669932649e-03
5.940999836716627033e+04 3.832524284208006504e-01 1.833945346651854160e-03
5.940999839979674289e+04 3.795002666260379187e-01 1.830744431175947411e-03
5.940999843242720817e+04 3.879668872072376540e-01 1.874144947420692577e-03
5.940999846505767346e+04 3.863871697234096958e-01 1.852816870908263443e-03
5.940999849768814602e+04 3.923552755286940363e-01 1.877802659560813764e-03
5.940999853031861858e+04 3.982856441384569623e-01 1.932510168887694758e-03
5.940999856294908386e+04 3.839659391311995851e-01 1.842352493040205243e-03
5.940999859557954915e+04 3.914866329634690278e-01 1.878643328549699752e-03
5.940999862821002171e+04 4.083746666369103551e-01 1.976216552805027706e-03
5.940999866084049427e+04 3.999229104522062372e-01 1.932602568637309826e-03
5.940999869347095955e+04 3.936953051976802009e-01 1.913832980113644401e-03
5.940999872610143211e+04 3.933360169899536851e-01 1.894106218771829863e-03
5.940999875873189740e+04 3.883727619845717682e-01 1.865938944305393357e-03
5.940999879136236996e+04 3.853823639999038875e-01 1.860368201701642415e-03
5.940999882399284252e+04 3.948645165807790347e-01 1.913334509739794036e-03
5.940999885662330780e+04 3.871721795580743142e-01 1.861065099334318186e-03
5.940999888925377309e+04 3.894163071235935414e-01 1.876381895340252775e-03
5.940999892188424565e+04 3.922041220075797030e-01 1.892060156040167212e-03
5.940999895451471821e+04 3.819231199910418928e-01 1.835663702422805433e-03
5.940999898714518349e+04 3.832465763041505435e-01 1.846287743150216553e-03
5.940999901977564878e+04 3.911205948330316873e-01 1.883438269380790760e-03
5.940999905240612134e+04 3.845488977181565904e-01 1.854848133601070615e-03
5.940999908503659390e+04 3.801483652325300944e-01 1.839597871133677020e-03
5.940999911766705918e+04 3.829586872768792616e-01 1.842716011914330302e-03
5.940999915029752447e+04 3.893470700004602603e-01 1.878671579193956411e-03
5.940999918292799703e+04 3.896231423721468468e-01 1.871628280127522921e-03
5.940999921555846959e+04 3.802365333971750028e-01 1.837364361044153960e-03
5.940999924818893487e+04 3.913773293896322669e-01 1.886594176260563121e-03
5.940999928081940016e+04 3.958277748019699005e-01 1.909394042357444180e-03
5.940999931344987272e+04 3.881277164543445735e-01 1.862499200134072825e-03
5.940999934608034528e+04 3.869390516946341063e-01 1.861166479088270393e-03
5.940999937871081056e+04 3.791137089605111088e-01 1.836102568119034068e-03
5.940999941134127585e+04 3.843475111383439780e-01 1.847265719155242363e-03
5.940999944397174841e+04 3.847175154296380573e-01 1.859520717760965603e-03
5.940999947660222097e+04 3.868533703796679935e-01 1.868649943704552225e-03
5.940999950923269353e+04 3.846093545346282450e-01 1.852035602210336208e-03
5.940999954186315881e+04 3.852448755032252814e-01 1.867651052015711953e-03
5.940999957449362410e+04 3.806824021858460916e-01 1.825780225931729860e-03
5.940999960712409666e+04 3.832060485817489481e-01 1.845641590479470519e-03
5.940999963975456922e+04 3.802400570417432957e-01 1.848320051523818716e-03
5.940999967238503450e+04 3.841957866024019452e-01 1.875465487977297013e-03
5.940999970501549979e+04 3.827085860296950415e-01 1.845618436474721858e-03
5.940999973764597235e+04 3.897775980481179015e-01 1.893706999781489143e-03
5.940999977027644491e+04 3.791724444619000711e-01 1.834922425777274230e-03
5.940999980290691019e+04 3.758942301579257794e-01 1.818731189797333312e-03
5.940999983553737547e+04 3.737850926742769531e-01 1.820451355044624834e-03
5.940999986816784804e+04 3.782355640198870050e-01 1.839757165969831002e-03
5.940999990079832060e+04 3.849675591162852184e-01 1.868050803890034190e-03
5.940999993342878588e+04 3.790020919788600895e-01 1.835621027317661108e-03
5.940999996605925116e+04 3.785194594635547527e-01 1.839207969420052300e-03
5.940999999868972372e+04 3.797632349387125572e-01 1.844612290806598885e-03
5.941000003132019629e+04 3.875366178776961656e-01 1.871366896075431913e-03
5.941000006395066157e+04 3.899554404515021555e-01 1.874500383267168734e-03
5.941000009658112685e+04 3.916777167392814230e-01 1.878242971308410891e-03
5.941000012921159941e+04 3.850880690776523063e-01 1.843794998864036350e-03
5.941000016184207198e+04 3.883348548628146046e-01 1.855764215662419978e-03
5.941000019447254454e+04 3.913381596345275604e-01 1.886131688851782132e-03
5.941000022710300982e+04 3.916014920622525874e-01 1.885057367484431435e-03
5.941000025973347510e+04 3.834858517471418371e-01 1.833341850670871902e-03
5.941000029236394766e+04 3.903025537933857425e-01 1.863851148170798900e-03
5.941000032499442023e+04 3.943361767651428762e-01 1.880659237562868269e-03
5.941000035762488551e+04 3.989316546119953122e-01 1.906474357345050484e-03
5.941000039025535079e+04 3.904502495198055034e-01 1.867309502677413306e-03
5.941000042288582335e+04 3.944096296247278643e-01 1.892235315948021792e-03
5.941000045551629592e+04 3.785058972836979341e-01 1.803984546014929030e-03
5.941000048814676120e+04 3.828590514110428722e-01 1.834398634455911958e-03
5.941000052077722648e+04 3.863992385571667354e-01 1.862869237069443573e-03
5.941000055340769904e+04 3.904485573415599764e-01 1.869718735080896791e-03
5.941000058603817160e+04 3.897312956008548435e-01 1.878708134687061835e-03
5.941000061866863689e+04 3.827612929253725871e-01 1.855659219301515703e-03
5.941000065129910945e+04 3.924900605104477136e-01 1.889933932865588487e-03
5.941000068392957473e+04 3.842569741465651223e-01 1.844052873081076941e-03
5.941000071656004729e+04 3.981180529270912927e-01 1.915072842965704703e-03
5.941000074919051985e+04 3.930192063643011546e-01 1.883909830561023404e-03
5.941000078182098514e+04 3.897509774338508426e-01 1.865641973614562800e-03
5.941000081445145042e+04 3.934451379099422330e-01 1.893105639697742655e-03
5.941000084708192298e+04 3.925927328127876148e-01 1.882556354562477975e-03
5.941000087971239554e+04 3.978804089529685561e-01 1.897812778422589648e-03
5.941000091234286083e+04 4.055106032135598060e-01 1.946111505960907437e-03
5.941000094497332611e+04 3.987224345711044560e-01 1.919477837367195060e-03
5.941000097760379867e+04 3.865021998438508133e-01 1.853259727361196343e-03
5.941000101023427123e+04 3.883691385175060962e-01 1.865274284510147311e-03
5.941000104286473652e+04 3.878814136287676573e-01 1.859997581522816181e-03
5.941000107549520180e+04 4.080607642811122093e-01 1.977503714016545355e-03
5.941000110812567436e+04 3.899157630339542546e-01 1.873990513307288676e-03
5.941000114075614692e+04 4.047036299902897483e-01 1.953436851607417198e-03
5.941000117338661221e+04 3.960318263039007691e-01 1.907014396877751211e-03
5.941000120601707749e+04 3.895782123470066249e-01 1.869902863515624349e-03
5.941000123864755005e+04 3.968814011023694133e-01 1.900288139684271722e-03
5.941000127127802261e+04 3.875287522953513308e-01 1.864328218704004725e-03
5.941000130390849517e+04 3.894634372821663137e-01 1.861036665243292467e-03
5.941000133653896046e+04 3.962054697749520793e-01 1.905414941029140701e-03
5.941000136916942574e+04 3.916389452729185927e-01 1.883295270388506614e-03
5.941000140179989830e+04 3.942874799355821080e-01 1.889937583810909726e-03
5.941000143443037086e+04 3.916410601333566444e-01 1.883638496066419258e-03
5.941000146706083615e+04 3.881236114966935546e-01 1.871283985193664123e-03
5.941000149969130143e+04 3.806588171212378913e-01 1.841964777926479932e-03
5.941000153232177399e+04 3.818283300152257587e-01 1.849797417009967169e-03
5.941000156495224655e+04 3.922122547251847835e-01 1.888207172679223821e-03
5.941000159758271184e+04 3.835224097021660561e-01 1.845466711828463611e-03
5.941000163021317712e+04 3.879813997086220545e-01 1.856397298672730293e-03
5.941000166284364968e+04 3.843504842929502119e-01 1.846714103369554187e-03
5.941000169547412224e+04 3.918956648983843438e-01 1.888908505561000088e-03
5.941000172810458753e+04 3.831418088545756606e-01 1.858895393978569552e-03
5.941000176073505281e+04 3.851591259546309209e-01 1.846284435661950645e-03
5.941000179336552537e+04 3.815983298795231904e-01 1.846487753326798683e-03
5.941000182599599793e+04 3.867089337852082087e-01 1.874015414962020400e-03
5.941000185862646322e+04 3.844346974931462380e-01 1.847327533717423942e-03
5.941000189125692850e+04 3.843737820528715377e-01 1.853801636631275448e-03
5.941000192388740106e+04 3.831890674291123511e-01 1.863877988492206820e-03
5.941000195651787362e+04 3.812281493904405849e-01 1.854005804203577579e-03
5.941000198914834618e+04 3.777962268180956595e-01 1.844001921553601936e-03
5.941000202177881147e+04 3.789341249972761339e-01 1.834809711314667720e-03
5.941000205440927675e+04 3.753531738855948041e-01 1.828688663748125011e-03
5.941000208703974931e+04 3.796391376358857483e-01 1.841857281231331755e-03
5.941000211967022187e+04 3.829771190897478528e-01 1.858079618883429207e-03
5.941000215230068716e+04 3.834200215803973966e-01 1.861630871274579362e-03
5.941000218493115244e+04 3.836147794634652830e-01 1.865532112811578479e-03
5.941000221756162500e+04 3.835360321984959686e-01 1.870520296456190191e-03
5.941000225019209756e+04 3.825486669002100548e-01 1.861103744525875649e-03
5.941000228282256285e+04 3.744194098479479704e-01 1.835499119914216345e-03
5.941000231545302813e+04 3.725008768853033669e-01 1.817289384009909518e-03
5.941000234808350069e+04 3.754877810336939570e-01 1.831016163585833878e-03
5.941000238071397325e+04 3.764338183404136728e-01 1.829611702406606704e-03
5.941000241334443854e+04 3.791440260066586965e-01 1.852589735751471655e-03
5.941000244597491110e+04 3.865299951023502545e-01 1.878147180710877835e-03
5.941000247860537638e+04 3.785127493047634184e-01 1.840957913976882512e-03
5.941000251123584894e+04 3.802279490994920352e-01 1.844929259331428437e-03
5.941000254386632150e+04 3.864553525570474934e-01 1.877032960505926580e-03
5.941000257649678679e+04 3.809910583644935955e-01 1.844820833659901581e-03
5.941000260912725207e+04 3.815633727304529876e-01 1.848891737505456738e-03
5.941000264175772463e+04 3.735546775426968891e-01 1.822328030597365582e-03
5.941000267438819719e+04 3.697022779249126145e-01 1.808692561171934641e-03
5.941000270701866248e+04 3.706125452002423382e-01 1.819417586509783705e-03
5.941000273964912776e+04 3.686816973083668070e-01 1.813099389818846998e-03
5.941000277227960032e+04 3.755005574587730877e-01 1.829814852711047308e-03
5.941000280491007288e+04 3.774482027069685497e-01 1.849655367016428279e-03
5.941000283754053817e+04 3.757388910231783674e-01 1.821048921509707758e-03
5.941000287017100345e+04 3.769028312868055175e-01 1.835229036252692758e-03
5.941000290280147601e+04 3.732299376494188636e-01 1.819825643813214938e-03
5.941000293543194857e+04 3.754831424263675999e-01 1.820307837151123988e-03
5.941000296806241386e+04 3.752407874607393001e-01 1.831269221168118277e-03
5.941000300069287914e+04 3.768072650980951455e-01 1.840138142333457147e-03
5.941000303332335170e+04 3.777918056558659532e-01 1.839777383604813835e-03
5.941000306595382426e+04 3.799706728195016425e-01 1.830029759150153057e-03
5.941000309858428955e+04 3.873234788416408669e-01 1.869328658120265061e-03
5.941000313121476211e+04 3.799132674220354056e-01 1.848222091234475112e-03
5.941000316384522739e+04 3.721196134908071329e-01 1.862523239016011453e-03
5.941000319647569995e+04 3.758387035028392664e-01 1.824119280884196458e-03
5.941000322910616524e+04 3.755722292726190181e-01 1.816292586847346275e-03
5.941000326173663780e+04 3.797997607122480801e-01 1.840643504559917815e-03
5.941000329436710308e+04 3.784177729578246940e-01 1.824655032728100075e-03
5.941000332699757564e+04 3.854248423010959157e-01 1.861718859812598560e-03
5.941000335962804820e+04 3.878719140803248422e-01 1.874140041886766675e-03
5.941000339225851349e+04 3.894316384458284541e-01 1.884800120427340036e-03
5.941000342488897877e+04 3.804740916448960952e-01 1.837788190208161643e-03
5.941000345751945133e+04 3.796290026483688518e-01 1.822906328244617256e-03
5.941000349014992389e+04 3.870627997553674482e-01 1.861031119610153783e-03
5.941000352278039645e+04 3.797145025414525032e-01 1.822329431229172949e-03
5.941000355541086174e+04 3.747712816801868629e-01 1.813662800905716703e-03
5.941000358804132702e+04 3.948722591734751264e-01 1.918886609184901164e-03
5.941000362067179958e+04 3.918977583577917811e-01 1.907192742122925657e-03
5.941000365330227214e+04 3.748785297026357988e-01 1.807545829740308608e-03
5.941000368593273743e+04 3.872977653595318648e-01 1.860334399587354037e-03
5.941000371856320271e+04 3.832287902287214720e-01 1.846534170790184231e-03
5.941000375119367527e+04 3.846629888502732242e-01 1.851364723382122957e-03
5.941000378382414783e+04 3.843108053275308134e-01 1.843825032262925729e-03
5.941000381645461312e+04 3.840009701828819288e-01 1.853260628295446289e-03
5.941000384908507840e+04 3.779742962322833466e-01 1.817898881719859317e-03
5.941000388171555096e+04 3.832820845409500299e-01 1.831080423297194075e-03
5.941000391434602352e+04 3.801446936164655233e-01 1.844459734339689650e-03
5.941000394697649608e+04 3.853109140056483750e-01 1.847991685736791135e-03
5.941000397960696137e+04 3.812688977126124090e-01 1.836866312113988016e-03
5.941000401223742665e+04 3.806287068789059314e-01 1.838122630217672729e-03
5.941000404486789921e+04 3.850212468245936548e-01 1.850300353076770547e-03
5.941000407749837177e+04 3.955502998182698349e-01 1.899979787690387299e-03
5.941000411012883706e+04 3.774048283174396001e-01 1.817844374341284200e-03
5.941000414275930234e+04 3.881723476070431667e-01 1.867302589427078914e-03
5.941000417538977490e+04 3.840933824485923687e-01 1.846469144781201673e-03
5.941000420802024746e+04 3.825747036980936544e-01 1.836985344746268388e-03
5.941000424065071275e+04 3.866711174055216804e-01 1.866647466771975379e-03
5.941000427328117803e+04 3.845152699316979339e-01 1.859338837587075962e-03
5.941000430591165059e+04 3.799751694267741176e-01 1.828987030644761052e-03
5.941000433854212315e+04 3.777837566342781561e-01 1.837494691574811370e-03
5.941000437117258844e+04 3.790989739689483162e-01 1.844360770042576762e-03
5.941000440380305372e+04 3.885484468912636657e-01 1.865227647796993248e-03
5.941000443643352628e+04 3.794124467006464996e-01 1.808086761529570288e-03
5.941000446906399884e+04 3.821739814138462865e-01 1.833283568571204879e-03
5.941000450169447140e+04 3.833343842531884982e-01 1.847769051513180631e-03
5.941000453432493669e+04 3.811990196391484842e-01 1.847795546335773663e-03
5.941000456695540197e+04 3.776593674617893526e-01 1.827802886261226199e-03
5.941000459958587453e+04 3.787555649831580995e-01 1.836513206983510314e-03
5.941000463221634709e+04 3.853654564448581454e-01 1.875660640721764187e-03
5.941000466484681237e+04 3.748141141686659461e-01 1.823972131284064225e-03
5.941000469747727766e+04 3.737082929219201488e-01 1.822067862884091567e-03
5.941000473010775022e+04 3.740848852010152381e-01 1.814905419066023106e-03
5.941000476273822278e+04 3.736344211905422430e-01 1.816758330502739891e-03
5.941000479536868806e+04 3.806197168285853083e-01 1.849530279190860806e-03
5.941000482799915335e+04 3.773395341129190395e-01 1.831483704113549436e-03
5.941000486062962591e+04 3.819228084289961744e-01 1.859011157035272629e-03
5.941000489326009847e+04 3.710562361879156668e-01 1.807658027046602769e-03
5.941000492589056375e+04 3.794012780824196907e-01 1.842531350540364647e-03
5.941000495852102904e+04 3.844858353705815635e-01 1.882068805802104491e-03
5.941000499115150160e+04 3.728172394489450703e-01 1.815183197070012596e-03
5.941000502378197416e+04 3.719698253146530575e-01 1.802500859652877811e-03
5.941000505641243944e+04 3.761902372239292469e-01 1.826952463474470134e-03
5.941000508904290473e+04 3.784288114629176247e-01 1.835389075988668036e-03
5.941000512167337729e+04 3.783122982968804004e-01 1.830735795428915010e-03
5.941000515430384985e+04 3.740066467589284738e-01 1.821120206560767479e-03
5.941000518693431513e+04 3.820339442925178575e-01 1.852179661248638332e-03
5.941000521956478042e+04 3.736064209947962400e-01 1.798315396535353147e-03
5.941000525219525298e+04 3.814697911643389339e-01 1.852298001034016024e-03
5.941000528482572554e+04 3.749576768561308504e-01 1.828893842065927458e-03
5.941000531745619810e+04 3.810390009976554193e-01 1.853245462567846115e-03
5.941000535008666338e+04 3.819755387595797913e-01 1.865809040698245078e-03
5.941000538271712867e+04 3.887260188863457255e-01 1.894785714603756986e-03
5.941000541534760123e+04 3.864232496816458751e-01 1.870246972654762826e-03
5.941000544797807379e+04 3.738400386858142244e-01 1.816946627111180315e-03
5.941000548060853907e+04 3.816070287123158877e-01 1.850527744938892721e-03
5.941000551323900436e+04 3.756280787940887156e-01 1.818637058347000526e-03
5.941000554586947692e+04 3.819933108961152124e-01 1.858340056834789254e-03
5.941000557849994948e+04 3.715411084554745003e-01 1.807282965723468107e-03
5.941000561113041476e+04 3.759132730588295446e-01 1.823227910459648609e-03
5.941000564376088005e+04 3.781146554657086600e-01 1.831411384646310049e-03
5.941000567639135261e+04 3.730649971263955145e-01 1.814567132251842293e-03
5.941000570902182517e+04 3.782693592148616002e-01 1.826259507432573606e-03
5.941000574165229045e+04 3.841931359965397030e-01 1.848181186011119007e-03
5.941000577428275574e+04 3.892536010302021232e-01 1.879551007896226563e-03
5.941000580691322830e+04 3.749073703885732467e-01 1.820034485131789663e-03
5.941000583954370086e+04 3.838372385179840141e-01 1.860408098591412622e-03
5.941000587217416614e+04 3.730567030370682824e-01 1.805615737688837964e-03
5.941000590480463143e+04 3.796485231036507146e-01 1.833043742559018092e-03
5.941000593743510399e+04 3.740701688138744485e-01 1.812925726748017621e-03
5.941000597006557655e+04 3.872828547851293601e-01 1.882653753101640268e-03
5.941000600269604911e+04 3.790077977013631694e-01 1.835622224320736327e-03
5.941000603532651439e+04 3.742693649544605594e-01 1.820828217638082065e-03
5.941000606795697968e+04 3.767962864806694845e-01 1.833581758191288975e-03
5.941000610058745224e+04 3.789596350198711217e-01 1.825834072449644728e-03
5.941000613321792480e+04 3.745170820874528794e-01 1.818404522425240682e-03
5.941000616584839008e+04 3.773601128484007083e-01 1.843155952166557589e-03
5.941000619847885537e+04 3.840816147274385695e-01 1.856474466943492437e-03
5.941000623110932793e+04 3.750981318727894531e-01 1.824293674103749435e-03
5.941000626373980049e+04 3.859263306469972177e-01 1.876172802064451700e-03
5.941000629637026577e+04 3.788319242318047286e-01 1.837072396594288150e-03
5.941000632900073106e+04 3.794942827405613506e-01 1.850520218227599866e-03
5.941000636163120362e+04 3.858554564107967710e-01 1.879550235363586490e-03
5.941000639426167618e+04 3.752506856129053658e-01 1.811632531713325365e-03
5.941000642689214146e+04 3.830503776954433115e-01 1.858286520350346154e-03
5.941000645952260675e+04 3.842805900861062662e-01 1.859422327757413989e-03
5.941000649215307931e+04 3.833228862513637925e-01 1.844933406175515303e-03
5.941000652478355187e+04 3.777479530417563458e-01 1.828571557619863017e-03
5.941000655741401715e+04 3.802647907393705839e-01 1.847185119731680186e-03
5.941000659004448244e+04 3.830752453653217260e-01 1.859602843269752333e-03
5.941000662267495500e+04 3.788776994252274211e-01 1.829656491147147292e-03
5.941000665530542756e+04 3.777315917473142437e-01 1.829644114392510283e-03
5.941000668793589284e+04 3.738117551718480591e-01 1.805303962063813019e-03
5.941000672056635813e+04 3.825333041780514254e-01 1.857415242752226371e-03
5.941000675319683069e+04 3.787767225427064455e-01 1.842026354714751358e-03
5.941000678582730325e+04 3.815519531977614176e-01 1.854348984614827191e-03
5.941000681845777581e+04 3.832389845873714895e-01 1.848972196398747901e-03
5.941000685108824109e+04 3.792078252961793572e-01 1.843128426146312983e-03
5.941000688371870638e+04 3.778438049933310894e-01 1.824190772018177524e-03
5.941000691634917894e+04 3.764053861750027430e-01 1.812329093021741245e-03
5.941000694897965150e+04 3.721844690067101502e-01 1.794890417517448940e-03
5.941000698161011678e+04 3.810931296143065250e-01 1.839843410639293696e-03
5.941000701424058207e+04 3.751200497497323427e-01 1.808349646327866772e-03
5.941000704687105463e+04 3.767779177108857569e-01 1.826430342420087491e-03
5.941000707950152719e+04 3.759655576405643296e-01 1.833317590292956331e-03
5.941000711213199247e+04 3.795765393229758033e-01 1.852727031868583053e-03
5.941000714476245776e+04 3.757896813490253507e-01 1.824205372639157996e-03
5.941000717739293032e+04 3.806453522185108129e-01 1.838142044131801369e-03
5.941000721002340288e+04 3.782927099335253174e-01 1.837933983347757316e-03
5.941000724265386816e+04 3.786863327030061122e-01 1.857891062120433116e-03
5.941000727528433345e+04 3.765437236191266912e-01 1.823885710927210030e-03
5.941000730791480601e+04 3.793255253173115071e-01 1.841750077229031618e-03
5.941000734054527857e+04 3.832422930509726267e-01 1.855875526554333224e-03
5.941000737317574385e+04 3.808816885044858935e-01 1.844475341535716743e-03
5.941000740580620914e+04 3.930227797487939601e-01 1.895972804831316067e-03
5.941000743843668170e+04 3.761839899676562293e-01 1.816877121823702113e-03
5.941000747106715426e+04 3.746201805842671040e-01 1.805691651707126526e-03
5.941000750369762682e+04 3.787246011665010847e-01 1.844618814908496928e-03
5.941000753632809210e+04 3.804517323179000821e-01 1.850001999434974440e-03
5.941000756895855739e+04 3.815192123879347363e-01 1.847134087785401186e-03
5.941000760158902995e+04 3.757731187809577045e-01 1.825237978852295613e-03
5.941000763421950251e+04 3.797907032899127122e-01 1.839390090503469294e-03
5.941000766684996779e+04 3.807747965530987599e-01 1.834213402654910835e-03
5.941000769948043308e+04 3.812823865310982496e-01 1.850850857297789637e-03
5.941000773211090564e+04 3.873806613157489420e-01 1.876825887355557890e-03
5.941000776474137820e+04 3.827544800554814608e-01 1.854919836018300390e-03
5.941000779737184348e+04 3.983443640337313019e-01 1.936611000483971995e-03
5.941000783000230876e+04 3.857266322743173048e-01 1.863211310107911823e-03
5.941000786263278133e+04 3.770055555731219865e-01 1.817514590454566209e-03
5.941000789526325389e+04 3.751730304292927309e-01 1.812862541025224558e-03
5.941000792789371917e+04 3.892182146989868752e-01 1.888442423268941323e-03
5.941000796052418445e+04 3.810537998700076479e-01 1.837564227351630875e-03
5.941000799315465702e+04 3.774719055522924860e-01 1.820201783590583719e-03
5.941000802578512958e+04 3.803401588049597493e-01 1.836292279618384872e-03
5.941000805841559486e+04 3.824014192486233088e-01 1.841882201409332552e-03
5.941000809104606742e+04 3.804714234720690813e-01 1.842881580437412100e-03
5.941000812367653270e+04 3.825482165848230198e-01 1.848371628856950366e-03
5.941000815630700527e+04 3.783809625329883630e-01 1.846448769545145589e-03
5.941000818893747055e+04 3.801162809321694813e-01 1.839040783924815806e-03
5.941000822156794311e+04 3.826503021020701834e-01 1.856125537408296819e-03
5.941000825419840839e+04 3.891917509740981385e-01 1.890144151516087723e-03
5.941000828682888095e+04 3.825270538381534413e-01 1.849084437784080659e-03
5.941000831945935352e+04 3.782959587762051434e-01 1.846543555135706687e-03
5.941000835208981880e+04 3.809946714031971493e-01 1.844796794081404690e-03
5.941000838472028408e+04 3.837809271095077301e-01 1.849817032074219277e-03
5.941000841735075664e+04 3.848140737772736131e-01 1.855786121727805247e-03
5.941000844998122921e+04 3.828614554269770820e-01 1.857087884440855726e-03
5.941000848261169449e+04 3.757417793826027808e-01 1.808287752671899852e-03
5.941000851524215977e+04 3.904732894185736214e-01 1.890013382532642131e-03
5.941000854787263233e+04 3.817946229427596205e-01 1.845434399316792486e-03
5.941000858050310489e+04 3.778588222552725084e-01 1.822385376134310047e-03
5.941000861313357018e+04 3.905927780852426201e-01 1.885072574915338433e-03
5.941000864576403546e+04 3.824854825643125844e-01 1.835574913253152111e-03
5.941000867839450802e+04 3.786992796873080436e-01 1.823487038070564217e-03
5.941000871102498058e+04 3.776835302687922002e-01 1.820865724457244048e-03
5.941000874365544587e+04 3.775359593424758020e-01 1.823522392164000222e-03
5.941000877628591843e+04 3.866812696798419546e-01 1.859096848304144780e-03
5.941000880891638371e+04 3.853627804690984981e-01 1.857125296021930111e-03
5.941000884154685627e+04 3.749018721902632190e-01 1.809996802234523951e-03
5.941000887417732883e+04 3.757128560060560285e-01 1.812968985838817135e-03
5.941000890680779412e+04 3.856621028011851249e-01 1.864851790930639394e-03
5.941000893943825940e+04 3.883439636616864976e-01 1.876534660177860310e-03
5.941000897206873196e+04 3.775897232922574287e-01 1.820244710678618110e-03
5.941000900469920452e+04 3.825532374878391484e-01 1.842092140789171589e-03
5.941000903732966981e+04 3.802750338464623847e-01 1.815958927243616419e-03
5.941000906996013509e+04 3.768988831760739511e-01 1.832418382566026105e-03
5.941000910259060765e+04 3.815677100260974064e-01 1.843878519806841200e-03
5.941000913522108021e+04 3.784876354546459765e-01 1.818898333443287520e-03
5.941000916785154550e+04 3.819390637597761540e-01 1.849881747370792692e-03
5.941000920048201078e+04 3.762566027621098153e-01 1.819225918987804093e-03
5.941000923311248334e+04 3.769280263897196170e-01 1.830541262849707477e-03
5.941000926574295590e+04 3.761913913108772545e-01 1.818452010862399004e-03
5.941000929837342119e+04 3.734532333327035825e-01 1.801245599179014927e-03
5.941000933100388647e+04 3.700027418787942834e-01 1.793761918156578598e-03
5.941000936363435903e+04 3.797981797868660858e-01 1.837201156632654875e-03
5.941000939626483159e+04 3.790424091277347363e-01 1.853709128468983107e-03
5.941000942889529688e+04 3.830194497980321522e-01 1.860217009652979318e-03
5.941000946152576216e+04 3.799280077884812368e-01 1.840189289259561720e-03
5.941000949415623472e+04 3.748953028731544790e-01 1.816672672752667889e-03
5.941000952678670728e+04 3.805302690420712675e-01 1.852309322778483746e-03
5.941000955941717257e+04 3.810618789939536621e-01 1.861303682579662630e-03
5.941000959204763785e+04 3.775839877954510482e-01 1.822169772489958721e-03
5.941000962467811041e+04 3.820604073336734130e-01 1.859049501741295634e-03
5.941000965730858297e+04 3.715836584635709983e-01 1.790241979606156534e-03
5.941000968993904826e+04 3.707049765783678730e-01 1.795197456954913257e-03
5.941000972256951354e+04 3.769517039514948542e-01 1.827492476100417559e-03
5.941000975519998610e+04 3.750311520681502420e-01 1.811919171960688904e-03
5.941000978783045866e+04 3.797365427383124215e-01 1.833361600893819877e-03
5.941000982046092395e+04 3.827065755886539522e-01 1.862634666274488437e-03
5.941000985309138923e+04 3.768557328983502264e-01 1.824752124892900507e-03
5.941000988572186179e+04 3.784950211249566432e-01 1.830643314779598942e-03
5.941000991835233435e+04 3.776947542823858028e-01 1.829614376843679549e-03
5.941000995098280691e+04 3.845059765761067450e-01 1.879119228089941957e-03
5.941000998361327220e+04 3.718755989241893656e-01 1.802876511927656864e-03
5.941001001624373748e+04 3.730673612159453589e-01 1.811666829183025381e-03
5.941001004887421004e+04 3.840800249895711116e-01 1.866928977391012429e-03
5.941001008150468260e+04 3.800616012109999109e-01 1.846474617242420012e-03
5.941001011413514789e+04 3.813875645428815297e-01 1.842587212451286078e-03
5.941001014676561317e+04 3.755190111968854660e-01 1.818464057048528332e-03
5.941001017939608573e+04 3.818846930409644513e-01 1.855442235022026478e-03
5.941001021202655829e+04 3.834692974135205379e-01 1.867624656751319581e-03
5.941001024465703085e+04 3.873970020535542069e-01 1.883284007035868459e-03
5.941001027728749614e+04 3.838668433564850213e-01 1.867432748307905040e-03
5.941001030991796142e+04 3.778532237824955842e-01 1.834719258829460966e-03
5.941001034254843398e+04 3.867970502591696613e-01 1.878416305610418205e-03
5.941001037517890654e+04 3.735554904002669208e-01 1.811308648595080610e-03
5.941001040780937183e+04 3.755962500419213201e-01 1.822197736837432658e-03
5.941001044043983711e+04 3.805363718859144373e-01 1.847457300921472468e-03
5.941001047307030967e+04 3.808316403570767839e-01 1.845774791792426659e-03
5.941001050570078223e+04 3.848369114353963338e-01 1.855670212179358521e-03
5.941001053833124752e+04 3.795064573243764339e-01 1.839649532196771953e-03
5.941001057096171280e+04 3.813549005285769566e-01 1.845201645455366761e-03
5.941001060359218536e+04 3.810346292338960272e-01 1.844636422465078737e-03
5.941001063622265792e+04 3.828674763555981464e-01 1.857803462293632297e-03
5.941001066885312321e+04 3.804105823906914763e-01 1.831542007036593336e-03
5.941001070148358849e+04 3.872604872126368392e-01 1.884642490583163460e-03
5.941001073411406105e+04 3.906925976707912307e-01 1.895878166680839850e-03
5.941001076674453361e+04 3.807420846957492722e-01 1.858147729330809819e-03
5.941001079937499890e+04 3.803568036990221946e-01 1.842336333741455886e-03
5.941001083200546418e+04 3.863861129879470613e-01 1.888174449806817286e-03
5.941001086463593674e+04 3.875532703201699514e-01 1.865454846776565647e-03
5.941001089726640930e+04 3.764589624783994393e-01 1.817052781391598551e-03
5.941001092989687459e+04 3.873149488323433531e-01 1.881234899156478515e-03
5.941001096252733987e+04 3.881279660132485043e-01 1.903339814097475833e-03
5.941001099515781243e+04 3.727917502177585662e-01 1.814006860698314221e-03
5.941001102778828499e+04 3.780426805653107070e-01 1.849141453956177445e-03
5.941001106041875755e+04 3.855105117609006760e-01 1.868574044738650084e-03
5.941001109304922284e+04 3.739969505775382896e-01 1.811633236232657778e-03
5.941001112567968812e+04 3.693252289892046125e-01 1.795681159275384041e-03
5.941001115831016068e+04 3.784999286745154845e-01 1.832835855227645970e-03
5.941001119094063324e+04 3.791228791477571081e-01 1.834069208611488998e-03
5.941001122357109853e+04 3.987664378945422472e-01 1.937245489319770232e-03
5.941001125620156381e+04 3.760742873414117393e-01 1.807975389154189419e-03
5.941001128883203637e+04 3.873501177982716093e-01 1.857601566494344880e-03
5.941001132146250893e+04 3.962145097540593630e-01 1.921868547370547730e-03
5.941001135409297422e+04 3.813182727319349707e-01 1.834123118798296724e-03
5.941001138672343950e+04 3.779545884303771031e-01 1.817454113620457475e-03
5.941001141935391206e+04 3.814507760602570130e-01 1.838798493818809840e-03
5.941001145198438462e+04 3.794124464016687681e-01 1.827961373863993058e-03
5.941001148461484991e+04 3.780458870221664047e-01 1.823927846663814288e-03
5.941001151724531519e+04 3.848352204662772169e-01 1.849871193436139613e-03
5.941001154987578775e+04 3.853677598464921306e-01 1.856319111878149694e-03
5.941001158250626031e+04 3.817273299251337515e-01 1.837123850889801294e-03
5.941001161513672560e+04 3.790345701066880624e-01 1.819677514038251431e-03
5.941001164776719088e+04 3.816912867912040097e-01 1.843595664022945092e-03
5.941001168039766344e+04 3.838934789924264290e-01 1.856129128185546144e-03
5.941001171302813600e+04 3.741632977976181440e-01 1.801536474234521727e-03
5.941001174565860856e+04 3.820117203095553804e-01 1.845571057741832860e-03
5.941001177828907385e+04 3.728126586934674691e-01 1.819531969021938311e-03
5.941001181091953913e+04 3.752749820478041287e-01 1.821322072643125674e-03
5.941001184355001169e+04 3.810404560714155120e-01 1.838239616521029950e-03
5.941001187618048425e+04 3.702810956918290985e-01 1.799986230076918619e-03
5.941001190881094954e+04 3.760895321513449407e-01 1.813676322170929001e-03
5.941001194144141482e+04 3.746491186261253770e-01 1.825704249057917127e-03
5.941001197407188738e+04 3.774702073212294340e-01 1.830578344085863557e-03
5.941001200670235994e+04 3.750892928875217969e-01 1.826658241310457394e-03
5.941001203933282522e+04 3.717209456435464632e-01 1.815266202419188240e-03
5.941001207196329051e+04 3.753655497550106857e-01 1.840989697144899875e-03
5.941001210459376307e+04 3.758631343906377875e-01 1.834912136905850330e-03
5.941001213722423563e+04 3.666493200367109129e-01 1.798309253767119403e-03
5.941001216985470091e+04 3.729302284940364531e-01 1.810251920833945254e-03
5.941001220248516620e+04 3.728472222651614820e-01 1.813029396338835956e-03
5.941001223511563876e+04 3.732277202663940585e-01 1.818622395516333867e-03
5.941001226774611132e+04 3.753015424352445506e-01 1.819909353184938090e-03
5.941001230037657660e+04 3.785197486658676280e-01 1.829007645853299559e-03
5.941001233300704189e+04 3.788486552390982198e-01 1.835727480882437057e-03
5.941001236563751445e+04 3.770480199679618338e-01 1.827721308469862100e-03
5.941001239826798701e+04 3.771342452642273413e-01 1.830271546042135404e-03
5.941001243089845229e+04 3.836176339639730815e-01 1.852744771440716781e-03
5.941001246352891758e+04 3.864619879662685720e-01 1.854880011893182126e-03
5.941001249615939014e+04 3.842479341903706214e-01 1.852319715607195954e-03
5.941001252878986270e+04 3.810400882623533048e-01 1.825767481271008781e-03
5.941001256142032798e+04 3.886082980095238448e-01 1.871052883953478341e-03
5.941001259405080054e+04 3.856058243653465722e-01 1.854830325891858008e-03
5.941001262668126583e+04 3.851749320801636234e-01 1.858692986774582081e-03
5.941001265931173839e+04 3.829845966985038208e-01 1.849051750608827040e-03
5.941001269194220367e+04 3.874908442764540828e-01 1.868548408343033039e-03
5.941001272457267623e+04 3.863227793527613252e-01 1.854092737562034127e-03
5.941001275720314152e+04 3.846333625112516863e-01 1.849321368909427003e-03
5.941001278983361408e+04 3.875737037950845454e-01 1.863616065486763161e-03
5.941001282246407936e+04 3.791252569992252242e-01 1.824283132638423793e-03
5.941001285509454465e+04 3.869031211945923587e-01 1.861333234823902248e-03
5.941001288772501721e+04 3.859173159565921774e-01 1.862794211057869397e-03
5.941001292035548977e+04 3.810041524531799784e-01 1.833898203870456146e-03
5.941001295298595505e+04 3.823175225690465528e-01 1.853972380842138380e-03
5.941001298561642034e+04 3.813093132545205544e-01 1.839880418864855028e-03
5.941001301824689290e+04 3.797566457900148906e-01 1.836541944131074881e-03
5.941001305087736546e+04 3.830036636482997969e-01 1.848907240687269488e-03
5.941001308350783802e+04 3.760857567075217012e-01 1.832769259948838865e-03
5.941001311613830330e+04 3.752777765765075157e-01 1.824111322568231679e-03
5.941001314876876859e+04 3.785885790189403299e-01 1.850991025911095066e-03
5.941001318139924115e+04 3.751232235466144260e-01 1.854296912774268348e-03
5.941001321402971371e+04 3.763275080111107562e-01 1.850005801236467200e-03
5.941001324666017899e+04 3.779221854918666801e-01 1.847644871996779970e-03
5.941001327929064428e+04 3.828047881345889580e-01 1.842529189854607381e-03
5.941001331192111684e+04 3.881379042808799085e-01 1.863847843256472752e-03
5.941001334455158940e+04 3.837118004969884977e-01 1.849764198197765110e-03
5.941001337718205468e+04 3.767076419950814437e-01 1.817977983522195244e-03
5.941001340981251997e+04 3.772895659777927846e-01 1.821185953721051690e-03
5.941001344244299253e+04 3.811174160464246286e-01 1.824875386837464296e-03
5.941001347507346509e+04 3.837761527131932637e-01 1.858023842837149995e-03
5.941001350770393037e+04 3.859007646470809516e-01 1.860914037805612127e-03
5.941001354033439566e+04 3.809397621140167001e-01 1.843699321627014160e-03
5.941001357296486822e+04 3.827793243000819357e-01 1.854805281267188962e-03
5.941001360559534078e+04 3.807731390521520987e-01 1.839295488322405204e-03
5.941001363822580606e+04 3.797845132704965043e-01 1.848473709853792500e-03
5.941001367085627135e+04 3.801175606627273384e-01 1.840944005871655766e-03
5.941001370348674391e+04 3.761961885547588369e-01 1.831386943151658070e-03
5.941001373611721647e+04 3.783291536667286459e-01 1.835207011176327166e-03
5.941001376874768175e+04 3.839197475037420815e-01 1.865800028074488404e-03
5.941001380137814704e+04 3.826464083599795396e-01 1.860665341727774829e-03
5.941001383400861960e+04 3.798793040679815380e-01 1.847219918139479363e-03
5.941001386663909216e+04 3.822932981192126434e-01 1.846785189180511844e-03
5.941001389926956472e+04 3.805650409854952065e-01 1.841072651198953939e-03
5.941001393190003000e+04 3.801132289184105950e-01 1.842393518653956484e-03
5.941001396453049529e+04 3.795272627826122291e-01 1.834911744313041807e-03
5.941001399716096785e+04 3.781632426514777712e-01 1.835253436640343254e-03
5.941001402979144041e+04 3.745144915259555063e-01 1.815194108627252167e-03
5.941001406242190569e+04 3.814143929616636286e-01 1.846852221138154618e-03
5.941001409505237098e+04 3.739418081712136410e-01 1.811293046881345221e-03
5.941001412768284354e+04 3.790997031918099114e-01 1.838200624653591343e-03
5.941001416031331610e+04 3.760736768211365710e-01 1.824461309246765660e-03
5.941001419294378138e+04 3.776766233080002810e-01 1.839989068136447213e-03
5.941001422557424667e+04 3.767142151468713673e-01 1.823507999074206213e-03
5.941001425820471923e+04 3.829836796745743621e-01 1.853155226514995556e-03
5.941001429083519179e+04 3.787142183475356583e-01 1.852725375166797096e-03
5.941001432346565707e+04 3.788408813351373250e-01 1.839410420144354727e-03
5.941001435609612236e+04 3.812462607224379463e-01 1.847687617567466550e-03
5.941001438872659492e+04 3.786696872963706828e-01 1.837462453713899560e-03
5.941001442135706748e+04 3.787965977291564701e-01 1.822550781970796530e-03
5.941001445398753276e+04 3.785939597001958812e-01 1.830792250684969884e-03
5.941001448661799805e+04 3.845223870556465084e-01 1.844786017394350235e-03
5.941001451924847061e+04 3.893587915433336377e-01 1.874005830039528631e-03
5.941001455187894317e+04 3.818447100417893814e-01 1.848163487296089437e-03
5.941001458450940845e+04 3.830674523868335402e-01 1.853716419536132875e-03
5.941001461713987374e+04 3.817419460866398606e-01 1.865493412935757388e-03
5.941001464977034630e+04 3.744768872638801760e-01 1.811026963447939135e-03
5.941001468240081886e+04 3.787304225210253450e-01 1.835589184876683941e-03
5.941001471503128414e+04 3.795838189865266554e-01 1.858218735425895985e-03
5.941001474766174942e+04 3.719797895994018666e-01 1.857550435400731007e-03
5.941001478029222199e+04 3.841458597347409687e-01 1.870536991725638793e-03
5.941001481292269455e+04 3.762977443870498262e-01 1.834463950795005380e-03
5.941001484555315983e+04 3.794726376354586872e-01 1.837282019739499075e-03
5.941001487818362511e+04 3.776006708784314658e-01 1.827242412040338887e-03
5.941001491081409768e+04 3.820777243445730997e-01 1.839797545127511060e-03
5.941001494344457024e+04 3.755674928929929046e-01 1.807637259349047188e-03
5.941001497607503552e+04 3.780129900754592986e-01 1.831794818356039271e-03
5.941001500870550080e+04 3.747752239305168764e-01 1.817917018082489773e-03
5.941001504133597336e+04 3.782409919992796854e-01 1.823749014124555852e-03
5.941001507396644593e+04 3.772499231851834667e-01 1.824002676834011929e-03
5.941001510659691121e+04 3.840204095555231900e-01 1.869031120581675885e-03
5.941001513922737649e+04 3.824359110433645514e-01 1.845301558106327792e-03
5.941001517185784905e+04 3.777390482082544354e-01 1.821674682875946668e-03
5.941001520448832161e+04 3.799943960828365830e-01 1.843474345654930137e-03
5.941001523711878690e+04 3.839095259637902990e-01 1.864420149460296449e-03
5.941001526974925218e+04 3.831111524879450836e-01 1.849872592967741550e-03
5.941001530237972474e+04 3.816599437120924421e-01 1.847104866168699936e-03
5.941001533501019730e+04 3.810378326821464712e-01 1.848904209070788198e-03
5.941001536764066259e+04 3.826626366986385919e-01 1.839317633131152142e-03
5.941001540027112787e+04 3.838426569779013753e-01 1.847540982868716482e-03
5.941001543290160043e+04 3.804241807306907308e-01 1.825647626721458704e-03
5.941001546553207299e+04 3.760456588305797210e-01 1.810949224781142116e-03
5.941001549816253828e+04 3.794477684849940080e-01 1.822076500564802880e-03
5.941001553079300356e+04 3.713767492403158288e-01 1.787904084765576818e-03
5.941001556342347612e+04 3.747833811385313796e-01 1.837688635920920388e-03
5.941001559605394868e+04 3.817927142423753750e-01 1.838928747167171539e-03
5.941001562868441397e+04 3.819958069214303142e-01 1.847485405237794115e-03
5.941001566131487925e+04 3.802361291637995078e-01 1.830908148873368292e-03
5.941001569394535181e+04 3.826051742008740320e-01 1.847824210806565644e-03
5.941001572657582437e+04 3.790257890338354918e-01 1.826334728206206693e-03
5.941001575920628966e+04 3.753833328371096179e-01 1.808573520132297427e-03
5.941001579183675494e+04 3.797062233269715148e-01 1.828489969791930120e-03
5.941001582446722750e+04 3.802131597517823813e-01 1.835514277032604218e-03
5.941001585709770006e+04 3.789589751580586530e-01 1.843774073759115416e-03
5.941001588972816535e+04 3.941491321529709269e-01 1.902341074732030995e-03
5.941001592235863063e+04 3.842119264968318904e-01 1.857064790408063720e-03
5.941001595498910319e+04 3.851410333265178898e-01 1.856497483167641451e-03
5.941001598761957575e+04 3.897304328266248397e-01 1.867643554744772031e-03
5.941001602025004104e+04 3.843327434584677960e-01 1.857255657206359142e-03
5.941001605288050632e+04 3.902559389422788905e-01 1.885238221114307654e-03
5.941001608551097888e+04 3.814168872464276938e-01 1.834846354815891948e-03
5.941001611814145144e+04 3.895070609379512327e-01 1.871206371462890870e-03
5.941001615077192400e+04 3.835855223800808123e-01 1.845114938164460526e-03
5.941001618340238929e+04 3.864031786775255495e-01 1.848986216773051061e-03
5.941001621603285457e+04 3.953896461682198660e-01 1.908644102460653816e-03
5.941001624866332713e+04 3.907585862254610021e-01 1.867301664988160487e-03
5.941001628129379969e+04 3.891725112140963505e-01 1.869805967988163141e-03
5.941001631392426498e+04 3.930131907165575478e-01 1.873359461208722477e-03
5.941001634655473026e+04 3.863098326374411196e-01 1.845633764304800174e-03
5.941001637918520282e+04 3.944946574278583307e-01 1.889678250963845512e-03
5.941001641181567538e+04 3.831128551419202277e-01 1.846185868071353051e-03
5.941001644444614067e+04 3.911325196313711894e-01 1.862674470986522496e-03
5.941001647707660595e+04 3.873098251056250607e-01 1.857650860825765240e-03
5.941001650970707851e+04 3.929416828061115252e-01 1.883264619231737446e-03
5.941001654233755107e+04 3.875015742452209699e-01 1.845731750482664272e-03
5.941001657496801636e+04 3.879743019024496919e-01 1.858162501380900781e-03
5.941001660759848164e+04 3.938148327170172824e-01 1.894736023674925898e-03
5.941001664022895420e+04 3.871599165076549665e-01 1.855401275200976819e-03
5.941001667285942676e+04 3.860575509103464364e-01 1.854425765681868860e-03
5.941001670548989205e+04 3.926204393837328110e-01 1.880250743248912480e-03
5.941001673812035733e+04 3.827666653573449929e-01 1.841541585530126479e-03
5.941001677075082989e+04 4.024722433175014769e-01 1.954927062428407896e-03
5.941001680338130245e+04 4.004496237405680281e-01 1.934663490933802169e-03
5.941001683601176774e+04 3.884768426317947165e-01 1.882139277116565493e-03
5.941001686864223302e+04 3.863893445034374263e-01 1.871893125525852858e-03
5.941001690127270558e+04 3.869160917526420773e-01 1.867055485048013750e-03
5.941001693390317814e+04 3.818410215068279712e-01 1.839033420430525798e-03
5.941001696653364343e+04 3.822603478323086112e-01 1.835660927018344926e-03
5.941001699916410871e+04 3.798086767541627995e-01 1.825545856685775953e-03
5.941001703179458127e+04 3.837596826778615355e-01 1.845788032669915934e-03
5.941001706442505383e+04 3.825255995679769372e-01 1.840152489764556231e-03
5.941001709705551912e+04 4.036528735869936435e-01 1.951209998149945049e-03
5.941001712968598440e+04 4.008226362469472503e-01 1.951973215995615133e-03
5.941001716231645696e+04 3.855892458228278308e-01 1.859560789018818933e-03
5.941001719494692952e+04 3.827266314590745400e-01 1.833788748413149637e-03
5.941001722757739481e+04 3.812119165487748429e-01 1.837073794813345179e-03
5.941001726020786009e+04 3.822741295498099379e-01 1.843276106068796787e-03
5.941001729283833265e+04 3.786325949632765031e-01 1.824765913759685432e-03
5.941001732546880521e+04 3.818789394310462271e-01 1.839912244361468314e-03
5.941001735809927050e+04 3.909690916267430372e-01 1.875169315506259454e-03
5.941001739072973578e+04 3.836492527781326101e-01 1.844829330933200201e-03
5.941001742336020834e+04 3.797546735487534741e-01 1.822405658825161992e-03
5.941001745599068090e+04 3.898848626878958501e-01 1.892335620967303166e-03
5.941001748862114619e+04 3.869893133263307416e-01 1.872642402550256466e-03
5.941001752125161147e+04 3.931033039213303049e-01 1.905858296938213025e-03
5.941001755388208403e+04 3.798852368096237164e-01 1.821655651169514292e-03
5.941001758651255659e+04 3.840082772652951837e-01 1.849359472850210231e-03
5.941001761914302188e+04 3.827502198205554595e-01 1.840857064562754879e-03
5.941001765177348716e+04 3.928761339375709816e-01 1.892787670106079075e-03
5.941001768440395972e+04 3.896305685201418845e-01 1.868527322233472579e-03
5.941001771703443228e+04 3.936755428647320532e-01 1.892369393464294215e-03
5.941001774966489756e+04 3.881417627538697457e-01 1.857437707643426038e-03
5.941001778229536285e+04 3.797032812597549989e-01 1.819749580882391729e-03
5.941001781492583541e+04 3.774646372755993684e-01 1.807257040530524514e-03
5.941001784755630797e+04 3.888094063910081943e-01 1.869661236237538538e-03
5.941001788018677325e+04 3.769652621361871403e-01 1.802050510777992087e-03
5.941001791281723854e+04 3.817973567160665160e-01 1.841837514198502385e-03
5.941001794544771110e+04 3.824118891804135223e-01 1.822791889862789396e-03
5.941001797807818366e+04 4.017342548538738178e-01 1.933166184818323674e-03
5.941001801070864894e+04 3.930815934881825013e-01 1.887502884349916317e-03
5.941001804333911423e+04 3.842441081263998082e-01 1.832326385720756774e-03
5.941001807596958679e+04 3.915679312327423056e-01 1.884760866535369799e-03
5.941001810860005935e+04 3.937655662652194133e-01 1.897053896061702593e-03
5.941001814123052463e+04 4.135459925624737632e-01 2.024706451459106025e-03
5.941001817386098992e+04 3.994509203896818850e-01 1.943003452025761878e-03
5.941001820649146248e+04 3.821175814312920416e-01 1.844708720712416204e-03
5.941001823912193504e+04 3.873150169285210498e-01 1.857230955683456496e-03
5.941001827175240032e+04 3.777830495369638442e-01 1.818659750291795520e-03
5.941001830438286561e+04 3.811987588203016863e-01 1.844572190396486823e-03
5.941001833701333817e+04 3.785654291953636785e-01 1.834782433324459727e-03
5.941001836964380345e+04 3.795160346102713911e-01 1.829911398913554787e-03
5.941001840227426874e+04 3.830162117571105362e-01 1.844598803919125524e-03
5.941001843490474130e+04 3.816429787515446814e-01 1.836969865369467202e-03
5.941001846753521386e+04 3.790028551215321451e-01 1.818400749071229054e-03
5.941001850016567914e+04 3.814877026989615394e-01 1.842711719840231825e-03
5.941001853279615170e+04 3.784027202309394600e-01 1.832149428639849023e-03
5.941001856542661699e+04 3.956925635250470030e-01 1.921260258777037280e-03
5.941001859805708955e+04 3.791564271985771173e-01 1.818027952391611159e-03
5.941001863068756211e+04 3.918304645867746738e-01 1.902134159465007374e-03
5.941001866331802739e+04 3.811942627894569502e-01 1.834317674763743600e-03
5.941001869594849268e+04 3.763784578344105403e-01 1.815458779729886389e-03
5.941001872857896524e+04 3.789065903930041723e-01 1.832753850882008848e-03
5.941001876120943780e+04 3.771076410851469385e-01 1.818622112170778732e-03
5.941001879383990308e+04 3.842408957461427854e-01 1.852924652287468764e-03
5.941001882647036837e+04 3.797234719060573194e-01 1.827378227165101995e-03
5.941001885910084093e+04 3.897303255416598722e-01 1.891680950051577307e-03
5.941001889173131349e+04 3.831051770233279696e-01 1.877497953130724843e-03
5.941001892436177877e+04 3.876960608107792861e-01 1.880368670664233884e-03
5.941001895699224406e+04 3.835183515775917873e-01 1.853538703520280070e-03
5.941001898962271662e+04 3.790855936648126479e-01 1.832157790585510525e-03
5.941001902225318918e+04 3.750729560091935477e-01 1.820467641302863770e-03
5.941001905488365446e+04 3.790619847819384769e-01 1.834748404993814287e-03
5.941001908751411975e+04 3.776176785150950344e-01 1.823930326311213159e-03
5.941001912014459231e+04 3.780870419837709662e-01 1.823847540144671146e-03
5.941001915277506487e+04 3.740189456950880897e-01 1.805893199403395743e-03
5.941001918540553015e+04 3.793617004055136466e-01 1.833159041424167485e-03
5.941001921803599544e+04 3.761645773224265854e-01 1.819634911598445480e-03
5.941001925066646800e+04 3.791515444742859509e-01 1.843892991956840640e-03
5.941001928329693328e+04 3.794078418116403340e-01 1.846289549125361158e-03
5.941001931592739857e+04 3.832905143154099470e-01 1.853082195930578656e-03
5.941001934855787113e+04 3.796616990818183490e-01 1.846621435821828826e-03
5.941001938118834369e+04 3.779851132347098464e-01 1.828666256350205228e-03
5.941001941381880897e+04 3.861618783579613412e-01 1.869313291200581711e-03
5.941001944644927426e+04 3.824498772201457286e-01 1.863735424276648364e-03
5.941001947907974682e+04 3.775934451112319956e-01 1.819757685615287822e-03
5.941001951171021938e+04 3.915356643811573889e-01 1.902160393315535485e-03
5.941001954434068466e+04 3.720283622857248895e-01 1.800433477267128100e-03
5.941001957697114995e+04 3.834880413394338161e-01 1.870061995404527369e-03
5.941001960960162251e+04 3.762410755278798313e-01 1.824390628076721444e-03
5.941001964223209507e+04 3.750503959471530036e-01 1.836856663517621047e-03
5.941001967486256035e+04 3.836190867601096399e-01 1.875868003164443904e-03
5.941001970749302563e+04 3.735556808627399916e-01 1.819712444375124610e-03
5.941001974012349820e+04 3.721193197755741644e-01 1.806711101412631455e-03
5.941001977275397076e+04 3.768537327684729488e-01 1.835040670696746210e-03
5.941001980538443604e+04 3.801881097527078368e-01 1.851719903109500746e-03
5.941001983801490132e+04 3.821354000088408309e-01 1.842509965256011826e-03
5.941001987064537389e+04 3.774051041934187722e-01 1.834124646382896120e-03
5.941001990327584645e+04 3.760797937884755027e-01 1.824715402718178224e-03
5.941001993590631173e+04 3.815521865236700672e-01 1.850852441977762384e-03
5.941001996853677701e+04 3.791891090829185851e-01 1.837589140482418599e-03
5.941002000116724957e+04 3.841760752097702070e-01 1.858457738841407317e-03
5.941002003379772214e+04 3.738035685776626149e-01 1.812273508552026324e-03
5.941002006642818742e+04 3.772808103659996415e-01 1.827540170968021752e-03
5.941002009905865270e+04 3.793067969987660160e-01 1.833237134678576599e-03
5.941002013168912526e+04 3.769029179403809438e-01 1.824109913744470252e-03
5.941002016431959782e+04 3.808610575738416437e-01 1.831001256493281978e-03
5.941002019695006311e+04 3.774177364879997554e-01 1.831633946283706821e-03
5.941002022958052839e+04 3.788842696772061203e-01 1.829970333690831901e-03
5.941002026221100095e+04 3.718964546635342705e-01 1.812910561078431371e-03
5.941002029484147351e+04 3.772312400593029191e-01 1.818215068085511600e-03
5.941002032747193880e+04 3.818048091404021571e-01 1.854505769804227523e-03
5.941002036010240408e+04 3.853796232888915263e-01 1.856956094822962517e-03
5.941002039273287664e+04 3.919865704683575536e-01 1.904694471521263402e-03
5.941002042536334920e+04 3.829108832127405826e-01 1.840255995196520954e-03
5.941002045799381449e+04 3.857348630944686385e-01 1.870177945243582402e-03
5.941002049062427977e+04 3.834813757638942944e-01 1.854426646391076463e-03
5.941002052325475233e+04 3.902413527078903432e-01 1.880168632969963323e-03
5.941002055588522489e+04 3.806513099301405134e-01 1.836595860291593716e-03
5.941002058851569018e+04 3.827725435667697074e-01 1.845233547875149704e-03
5.941002062114615546e+04 3.868165992782461315e-01 1.874783159350838606e-03
5.941002065377662802e+04 3.918557419330773173e-01 1.889551891308938495e-03
5.941002068640710058e+04 3.793305448767749777e-01 1.829877043270926491e-03
5.941002071903756587e+04 3.781418516349241421e-01 1.827954547731383810e-03
5.941002075166803115e+04 3.861268318709905611e-01 1.865700687507003885e-03
5.941002078429850371e+04 3.842117100232401161e-01 1.854465534003438493e-03
5.941002081692897627e+04 3.743370678536513951e-01 1.817735095325250091e-03
5.941002084955944156e+04 3.734568889273875425e-01 1.816710052656368224e-03
5.941002088218990684e+04 3.919021956260316242e-01 1.898051951775372916e-03
5.941002091482037940e+04 3.834529745351401564e-01 1.844652510468984151e-03
5.941002094745085196e+04 3.789530645602167125e-01 1.815204368096223807e-03
5.941002098008131725e+04 3.955435811548823621e-01 1.913370309829146671e-03
5.941002101271178253e+04 3.992154518880335901e-01 1.942841019981501752e-03
5.941002104534225509e+04 3.784230641616377899e-01 1.817396359967126404e-03
5.941002107797272765e+04 3.780737334917367853e-01 1.806280983503150400e-03
5.941002111060319294e+04 3.980826707494359851e-01 1.907905172356755708e-03
5.941002114323365822e+04 3.912725366576353392e-01 1.876868241884830160e-03
5.941002117586413078e+04 3.849988575301599436e-01 1.848063629151949555e-03
5.941002120849459607e+04 3.833907476394275426e-01 1.836296519565449323e-03
5.941002124112506135e+04 3.855703455027963966e-01 1.843635134891026886e-03
5.941002127375553391e+04 3.851698555052204265e-01 1.845490398284038323e-03
5.941002130638600647e+04 3.964915876031241404e-01 1.917916696300940929e-03
5.941002133901647176e+04 3.843093634373943579e-01 1.853625148255944001e-03
5.941002137164693704e+04 3.829897688923735721e-01 1.830540144987694885e-03
5.941002140427740960e+04 3.864872836604789641e-01 1.862310485568075382e-03
5.941002143690788216e+04 3.811694852692112390e-01 1.835091119162705377e-03
5.941002146953834745e+04 3.859074288981514944e-01 1.856641220318269291e-03
5.941002150216881273e+04 3.855763359902308895e-01 1.859682441025040794e-03
5.941002153479928529e+04 3.884666884950994659e-01 1.859615220706010551e-03
5.941002156742975785e+04 3.871125151537486153e-01 1.849799384289761966e-03
5.941002160006022314e+04 3.952514104346829815e-01 1.893156202920886480e-03
5.941002163269068842e+04 3.900604611421015777e-01 1.870181286493417154e-03
5.941002166532116098e+04 3.822749202182288419e-01 1.825026630144253393e-03
5.941002169795163354e+04 3.805968657052162807e-01 1.818929399390450778e-03
5.941002173058209883e+04 3.858733273305470779e-01 1.860232257347843848e-03
5.941002176321256411e+04 3.869976031301993746e-01 1.870749166740014050e-03
5.941002179584303667e+04 3.953943801875515751e-01 1.915343067018006719e-03
5.941002182847350923e+04 3.880426197691287382e-01 1.872175520255609221e-03
5.941002186110397452e+04 3.834164254228845659e-01 1.850427657795457185e-03
5.941002189373443980e+04 3.937426083935240961e-01 1.899971850569475828e-03
5.941002192636491236e+04 3.882071527070202754e-01 1.861943056745075670e-03
5.941002195899538492e+04 3.797593519105383897e-01 1.821821825249533800e-03
5.941002199162585021e+04 3.814919271192927508e-01 1.829137250458542788e-03
5.941002202425631549e+04 3.911217574553889076e-01 1.883526814598089454e-03
5.941002205688678805e+04 3.951769427363916454e-01 1.910378395494404706e-03
5.941002208951726061e+04 3.799042269328326560e-01 1.833137167711676018e-03
5.941002212214772590e+04 3.816093399700029587e-01 1.835052175323082868e-03
5.941002215477819118e+04 3.899678190782675524e-01 1.878200318628972607e-03
5.941002218740866374e+04 3.799323068122229530e-01 1.827100627017241852e-03
5.941002222003913630e+04 3.821258371377559415e-01 1.841772598292138689e-03
5.941002225266960158e+04 3.873491802257363892e-01 1.854911384934814379e-03
5.941002228530006687e+04 3.888020445389028801e-01 1.882221096597258732e-03
5.941002231793053943e+04 3.801006204636648844e-01 1.818655098752663350e-03
5.941002235056101199e+04 4.090377577528648834e-01 1.981399269287284753e-03
5.941002238319147727e+04 3.939350670693431700e-01 1.904488489262057922e-03
5.941002241582194256e+04 3.867755174618449088e-01 1.860514641224248573e-03
5.941002244845241512e+04 3.768511905436708886e-01 1.816729485996389616e-03
5.941002248108288768e+04 3.724539162620663091e-01 1.785249369583417510e-03
5.941002251371335296e+04 3.772242572752711465e-01 1.812282877790229738e-03
5.941002254634381825e+04 3.806110285592985143e-01 1.833495870505466845e-03
5.941002257897429081e+04 3.752968117925972735e-01 1.813194795174332807e-03
5.941002261160476337e+04 3.817085146270557394e-01 1.847042869423576881e-03
5.941002264423522865e+04 3.746218559428668993e-01 1.824730840952277968e-03
5.941002267686569394e+04 3.787516492593139272e-01 1.832815373541207089e-03
5.941002270949616650e+04 3.845517612813049158e-01 1.856590068002136017e-03
5.941002274212663178e+04 3.808380497659573094e-01 1.850396743560207575e-03
5.941002277475709707e+04 3.825800059152181798e-01 1.853104176359485124e-03
5.941002280738756963e+04 3.840663571443008184e-01 1.857003532199753533e-03
5.941002284001804219e+04 3.766247381382850645e-01 1.851944247596961496e-03
5.941002287264850747e+04 3.764044306096502868e-01 1.812241910917004612e-03
5.941002290527897276e+04 3.763585136831035793e-01 1.819970588782854034e-03
5.941002293790944532e+04 3.769134362706224040e-01 1.811245749495183754e-03
5.941002297053991788e+04 3.751733513941297171e-01 1.833337573320671090e-03
5.941002300317038316e+04 3.755589938356939106e-01 1.828486233534759283e-03
5.941002303580084845e+04 3.747744889702501747e-01 1.822854522854882274e-03
5.941002306843132101e+04 3.815252572913550022e-01 1.845237368706369695e-03
5.941002310106179357e+04 3.838822930487377216e-01 1.869310285989967063e-03
5.941002313369225885e+04 3.769216706697847696e-01 1.816341613096991540e-03
5.941002316632272414e+04 3.736611334783547234e-01 1.808860966917766799e-03
5.941002319895319670e+04 3.764000287248874255e-01 1.820772978061472756e-03
5.941002323158366198e+04 3.833106121609424766e-01 1.850376705533720136e-03
5.941002326421412727e+04 3.835796734416677123e-01 1.856254368634245849e-03
5.941002329684459983e+04 3.766254854978465794e-01 1.816194173144924104e-03
5.941002332947507239e+04 3.716959915004319215e-01 1.788589634457456558e-03
5.941002336210553767e+04 3.850049065203979826e-01 1.844154065670260871e-03
5.941002339473600296e+04 3.876567853937724073e-01 1.860347927352359225e-03
5.941002342736647552e+04 3.833926756474381747e-01 1.846123738748662365e-03
5.941002345999694808e+04 3.843779615637574198e-01 1.853056495690630530e-03
5.941002349262742064e+04 3.923986439455510178e-01 1.884432947249344839e-03
5.941002352525788592e+04 3.876856853755565879e-01 1.878786740760867921e-03
5.941002355788835121e+04 3.823770151409385809e-01 1.836116707637347641e-03
5.941002359051882377e+04 3.771197240398531658e-01 1.828965499567811268e-03
5.941002362314929633e+04 3.772361144926218435e-01 1.832589440686635323e-03
5.941002365577976161e+04 4.102920043889144441e-01 1.996894845332702201e-03
5.941002368841022690e+04 3.796931287525016629e-01 1.842547118582834459e-03
5.941002372104069946e+04 3.831583124633266002e-01 1.846843007269562261e-03
5.941002375367117202e+04 3.775176118671019210e-01 1.810285745196132685e-03
5.941002378630163730e+04 3.807084410939480801e-01 1.827838610358088322e-03
5.941002381893210259e+04 3.937387039424540824e-01 1.897236791983567114e-03
5.941002385156257515e+04 4.075109272298900742e-01 1.977926908092205241e-03
5.941002388419304043e+04 4.065021167258565660e-01 1.977340722652645797e-03
5.941002391682350572e+04 3.798309040569297634e-01 1.825653039370731933e-03
5.941002394945397828e+04 3.848275555984873031e-01 1.854222629651468323e-03
5.941002398208445084e+04 3.830108680704187307e-01 1.853123875307840672e-03
5.941002401471491612e+04 3.843328951425742934e-01 1.849467923319010696e-03
5.941002404734538140e+04 3.889105236933889653e-01 1.869119134244579027e-03
5.941002407997585397e+04 3.886852066337941891e-01 1.880441904401322769e-03
5.941002411260632653e+04 3.879555577654836274e-01 1.862226086458631082e-03
5.941002414523679181e+04 4.009039859422409147e-01 1.931841313980572992e-03
5.941002417786725709e+04 3.891369301938032987e-01 1.863988494498240982e-03
5.941002421049772965e+04 4.053606947342340838e-01 1.965799156141281173e-03
5.941002424312820222e+04 3.830570300660736671e-01 1.853605923667463835e-03
5.941002427575866750e+04 3.869553044119917184e-01 1.864423887164495981e-03
5.941002430838913278e+04 3.863860395727395369e-01 1.874082755199316715e-03
5.941002434101960534e+04 3.893979125490867332e-01 1.872485204855830988e-03
5.941002437365007791e+04 3.793995637723950876e-01 1.816818954078527545e-03
5.941002440628054319e+04 3.841176522514410663e-01 1.837552820029543293e-03
5.941002443891100847e+04 3.886545321980053869e-01 1.864737711435520513e-03
5.941002447154148103e+04 3.987092998372095964e-01 1.927909593278016127e-03
5.941002450417195359e+04 3.835708364832007833e-01 1.836997375262213600e-03
5.941002453680241888e+04 3.877669755558740827e-01 1.862632350494153582e-03
5.941002456943288416e+04 3.821440642968129131e-01 1.830614271541948588e-03
5.941002460206335672e+04 3.823896036183335734e-01 1.833722573936153680e-03
5.941002463469382201e+04 3.955171369292380668e-01 1.911824129657855535e-03
5.941002466732428729e+04 3.889199072800016976e-01 1.876202511498317868e-03
5.941002469995475985e+04 3.879996253280835750e-01 1.865078921099403396e-03
5.941002473258523241e+04 3.835786500675487654e-01 1.843567124697421174e-03
5.941002476521569770e+04 3.811984869086667560e-01 1.841838124630465609e-03
5.941002479784616298e+04 3.735694071187901644e-01 1.809270077744324842e-03
5.941002483047663554e+04 3.796750295033208822e-01 1.842078977230523530e-03
5.941002486310710810e+04 3.699695261676926861e-01 1.797493803544113027e-03
5.941002489573757339e+04 3.734685916402240013e-01 1.824607120223203363e-03
5.941002492836803867e+04 3.754693575986231546e-01 1.820717508455966908e-03
5.941002496099851123e+04 3.793162515350499975e-01 1.832264917197006827e-03
5.941002499362898379e+04 3.854817464920474168e-01 1.878905483625021048e-03
5.941002502625944908e+04 3.773555500888060021e-01 1.830310993180846516e-03
5.941002505888992164e+04 3.698866123059636468e-01 1.790396909868440444e-03
5.941002509152038692e+04 3.764088104865174200e-01 1.818886584002881238e-03
5.941002512415085948e+04 3.738543216560449856e-01 1.806182096404845188e-03
5.941002515678132477e+04 3.753696979012559054e-01 1.818090484483042080e-03
5.941002518941179005e+04 3.816582988057519166e-01 1.851653674385784825e-03
5.941002522204226261e+04 3.766048041364695731e-01 1.820929399369994317e-03
5.941002525467273517e+04 3.725166947022820474e-01 1.796238978065530390e-03
5.941002528730320046e+04 3.732966281876350934e-01 1.818082243624136217e-03
5.941002531993366574e+04 3.715748426682367045e-01 1.802563159305159857e-03
5.941002535256413830e+04 3.727089592066327728e-01 1.800039805928852323e-03
5.941002538519461086e+04 3.726925470734643309e-01 1.798659847224143467e-03
5.941002541782507615e+04 3.730649041093319629e-01 1.801763553950849663e-03
5.941002545045554143e+04 3.734967664783723773e-01 1.802755998418754209e-03
5.941002548308601399e+04 3.753227251424327005e-01 1.816951481024830671e-03
5.941002551571648655e+04 3.694412699912828502e-01 1.799495694686803872e-03
5.941002554834695184e+04 3.729246520377532126e-01 1.806511507812319983e-03
5.941002558097741712e+04 3.758568809789110676e-01 1.819974463711614273e-03
5.941002561360788968e+04 3.749940562271402156e-01 1.818207700624380630e-03
5.941002564623835497e+04 3.726927344036282674e-01 1.809370335125059896e-03
5.941002567886882025e+04 3.691350877051153279e-01 1.797216998140601122e-03
5.941002571149929281e+04 3.686839295701721531e-01 1.801416372421500017e-03
5.941002574412976537e+04 3.781196349388580846e-01 1.842778674844958121e-03
5.941002577676023066e+04 3.730543058059310746e-01 1.807180777946406323e-03
5.941002580939069594e+04 3.693248037154845398e-01 1.788649455518951997e-03
5.941002584202116850e+04 3.762872423083258866e-01 1.826008075176409210e-03
5.941002587465164106e+04 3.756172780628628249e-01 1.813345513907146716e-03
5.941002590728210635e+04 3.806541658451544352e-01 1.847047671010082883e-03
5.941002593991257163e+04 3.855632393586501672e-01 1.874362616595618173e-03
5.941002597254304419e+04 3.821257526658891623e-01 1.868322534718601814e-03
5.941002600517351675e+04 3.851390509760957426e-01 1.869226489866866996e-03
5.941002603780398204e+04 3.716122429080602196e-01 1.810458871321573085e-03
5.941002607043444732e+04 3.830422177966952835e-01 1.858295669828692988e-03
5.941002610306491988e+04 3.810532776010644440e-01 1.846405199278806745e-03
5.941002613569539244e+04 3.763809494510171327e-01 1.821095744755193502e-03
5.941002616832585772e+04 3.690952106428758150e-01 1.794947008350948050e-03
5.941002620095632301e+04 3.790991144755480047e-01 1.829912692779270310e-03
5.941002623358679557e+04 3.860069864974425835e-01 1.871081167017889452e-03
5.941002626621726813e+04 3.777078681830083884e-01 1.840965378623619616e-03
5.941002629884773341e+04 3.887553312114780946e-01 1.891544119755388543e-03
5.941002633147819870e+04 3.692597341673182210e-01 1.784168649205610533e-03
5.941002636410867126e+04 3.734005711553620155e-01 1.821488738714717231e-03
5.941002639673913654e+04 3.760181145112563850e-01 1.842993680263770896e-03
5.941002642936960183e+04 3.817754732945323193e-01 1.856790418984949689e-03
5.941002646200007439e+04 3.890425969792044580e-01 1.904370336391040955e-03
5.941002649463054695e+04 3.763985674403724224e-01 1.818611260333420111e-03
5.941002652726101223e+04 3.797315747714204992e-01 1.845892453626564499e-03
5.941002655989147752e+04 3.767985436357427775e-01 1.833558862661792584e-03
5.941002659252195008e+04 3.869267910757414053e-01 1.879358515735904747e-03
5.941002662515242264e+04 3.793128778184923222e-01 1.853602919205146011e-03
5.941002665778288792e+04 3.836694016372790839e-01 1.859671662243557759e-03
5.941002669041335321e+04 3.754973395407523173e-01 1.810886716569044819e-03
5.941002672304382577e+04 3.708071209181717509e-01 1.800714331858902905e-03
5.941002675567429833e+04 3.764754377658467988e-01 1.814246550935888318e-03
5.941002678830476361e+04 3.758953608998100715e-01 1.823969273945448295e-03
5.941002682093522890e+04 3.996129061988771269e-01 1.952208868146496513e-03
5.941002685356570146e+04 3.784012970978150037e-01 1.834750571780885235e-03
5.941002688619616674e+04 3.825892667009569426e-01 1.855537584221528995e-03
5.941002691882663203e+04 3.782854710940447007e-01 1.829696113288545008e-03
5.941002695145710459e+04 3.776100836699272656e-01 1.825777620607679395e-03
5.941002698408757715e+04 3.812141909336844159e-01 1.837921670902086229e-03
5.941002701671804243e+04 3.920732644371278108e-01 1.912954875719577496e-03
5.941002704934851499e+04 3.844939278976065022e-01 1.858202020700856381e-03
5.941002708197898028e+04 3.795770792374587033e-01 1.839730936046972496e-03
5.941002711460945284e+04 3.815631621663261863e-01 1.846554949019380042e-03
5.941002714723991812e+04 3.766458575494007754e-01 1.803770351797384956e-03
5.941002717987038341e+04 3.901429726964467659e-01 1.888283037695355450e-03
5.941002721250085597e+04 3.813009739313221180e-01 1.828045771527415670e-03
5.941002724513132853e+04 3.758619551126108904e-01 1.812491426287206765e-03
5.941002727776179381e+04 3.807633044170233849e-01 1.832511341966863239e-03
5.941002731039225910e+04 3.793746758671432406e-01 1.827228784641254065e-03
5.941002734302273166e+04 3.751436946594168265e-01 1.806106141059242876e-03
5.941002737565320422e+04 3.763173052376633798e-01 1.819909924286086667e-03
5.941002740828366950e+04 3.779442064214967867e-01 1.813355122140116599e-03
5.941002744091413479e+04 3.836304401318075818e-01 1.849592564687387291e-03
5.941002747354460735e+04 3.873637561620997816e-01 1.870874864792142428e-03
5.941002750617507991e+04 3.837192538215237203e-01 1.860309119301910025e-03
5.941002753880554519e+04 3.897636044959199575e-01 1.894885197300559803e-03
5.941002757143601048e+04 3.946350907256970797e-01 1.908673000314167582e-03
5.941002760406648304e+04 3.799876215523239065e-01 1.834347554475625631e-03
5.941002763669695560e+04 3.894207643593089463e-01 1.885279397146664851e-03
5.941002766932742088e+04 3.958266715805561775e-01 1.917783436559773952e-03
5.941002770195788617e+04 3.995310892769914912e-01 1.941829842189084698e-03
5.941002773458835873e+04 3.822616393421091052e-01 1.856876863117115466e-03
5.941002776721883129e+04 3.859206512838316283e-01 1.877932853657142496e-03
5.941002779984929657e+04 3.804102913852832057e-01 1.832041527357479048e-03
5.941002783247976186e+04 3.815397260625830733e-01 1.832607124806141102e-03
5.941002786511023442e+04 3.894853463996659215e-01 1.889195512564866399e-03
5.941002789774070698e+04 3.873641769875776908e-01 1.867407922364672452e-03
5.941002793037117226e+04 3.978666750761999382e-01 1.931130782338826837e-03
5.941002796300163754e+04 3.861426027804673033e-01 1.868815487095111874e-03
5.941002799563211011e+04 3.825411427451139712e-01 1.844659547824094043e-03
5.941002802826258267e+04 4.039837607460595170e-01 1.949803195092778257e-03
5.941002806089304795e+04 4.042307126185419874e-01 1.962622282310739694e-03
5.941002809352351323e+04 4.006456089665759168e-01 1.944939709569092415e-03
5.941002812615398580e+04 3.996779703771132786e-01 1.931996771549346174e-03
5.941002815878445108e+04 4.032488121876344755e-01 1.968472827254896720e-03
5.941002819141491636e+04 3.855679354411890025e-01 1.858977748478922876e-03
5.941002822404538892e+04 3.903155135485074645e-01 1.889266887268951575e-03
5.941002825667586148e+04 3.896849062248921580e-01 1.883778974363085890e-03
5.941002828930632677e+04 3.924677706268657751e-01 1.892411828241123565e-03
5.941002832193679205e+04 3.839989054491337317e-01 1.850488910544385726e-03
5.941002835456726461e+04 3.904532691536301559e-01 1.892084262827935237e-03
5.941002838719773717e+04 3.948696866431782304e-01 1.914223128634322648e-03
5.941002841982820246e+04 3.814106525159736694e-01 1.834010816095252641e-03
5.941002845245866774e+04 3.789612057847841498e-01 1.838840547974495213e-03
5.941002848508914030e+04 3.774916879598559372e-01 1.831411694769812882e-03
5.941002851771961286e+04 3.785769496405246293e-01 1.818751114997315668e-03
5.941002855035007815e+04 3.750424729853313321e-01 1.808638540188307929e-03
5.941002858298054343e+04 3.790625057621376248e-01 1.833759242540274666e-03
5.941002861561101599e+04 3.866710407610924327e-01 1.871798028831069731e-03
5.941002864824148855e+04 3.809591566352681369e-01 1.828026704029345629e-03
5.941002868087195384e+04 3.889163891046485966e-01 1.884380338114208459e-03
5.941002871350241912e+04 3.830410594129347035e-01 1.863711815950447066e-03
5.941002874613289168e+04 3.796461326221606258e-01 1.821191297603969679e-03
5.941002877876336424e+04 3.875117169412854445e-01 1.876053065384360174e-03
5.941002881139382953e+04 3.755886654875291719e-01 1.823870579460542705e-03
5.941002884402429481e+04 3.818718793431821745e-01 1.839773906622526895e-03
5.941002887665476737e+04 3.900516174664923619e-01 1.889458236132840821e-03
5.941002890928523993e+04 3.816504943012066775e-01 1.848817562648518700e-03
5.941002894191570522e+04 3.746973036588620021e-01 1.821574801688944246e-03
5.941002897454617050e+04 3.772737987107885882e-01 1.817789808659014961e-03
5.941002900717664306e+04 3.791851844279576778e-01 1.836792687047430735e-03
5.941002903980711562e+04 3.785001781371886143e-01 1.835537739904629685e-03
5.941002907243758091e+04 3.835699791896955424e-01 1.853783952993880114e-03
5.941002910506804619e+04 3.795567612432784177e-01 1.827080910790893683e-03
5.941002913769851875e+04 3.935124102969254078e-01 1.883011327765345870e-03
5.941002917032898404e+04 3.813433351544540661e-01 1.847691444214743595e-03
5.941002920295944932e+04 3.805013785519626435e-01 1.831267266817658600e-03
5.941002923558992188e+04 3.786593441432596907e-01 1.828446262741699122e-03
5.941002926822039444e+04 3.771369479197709818e-01 1.820328956455116460e-03
5.941002930085085973e+04 3.885331382394998645e-01 1.889038354204479768e-03
5.941002933348132501e+04 3.822220802657425032e-01 1.847677435119389347e-03
5.941002936611179757e+04 3.923679936223694042e-01 1.910629483877929972e-03
5.941002939874227013e+04 3.894936424590351165e-01 1.880529343351300875e-03
5.941002943137273542e+04 3.822113654358309520e-01 1.844319995100566698e-03
5.941002946400320070e+04 3.920467898907588622e-01 1.902062823544065995e-03
5.941002949663367326e+04 3.951831876758603590e-01 1.904315211034365287e-03
5.941002952926414582e+04 3.928796239579068206e-01 1.875400319436105762e-03
5.941002956189461111e+04 3.829644888779695222e-01 1.830322339565391759e-03
5.941002959452507639e+04 3.829910539375734890e-01 1.839978067382259420e-03
5.941002962715554895e+04 3.819938787655864365e-01 1.841761887234889209e-03
5.941002965978601424e+04 3.841970858519480059e-01 1.852045113063525853e-03
5.941002969241647952e+04 3.874278616919275553e-01 1.867916122618225967e-03
5.941002972504695208e+04 3.975880994799114720e-01 1.914326525876763191e-03
5.941002975767742464e+04 3.823499566838198249e-01 1.841930191760757533e-03
5.941002979030788993e+04 3.978569056374265389e-01 1.914390249397828533e-03
5.941002982293835521e+04 3.867362062172860493e-01 1.847582328684046083e-03
5.941002985556882777e+04 3.865805502405110783e-01 1.857403281301880319e-03
5.941002988819930033e+04 3.920648755362102222e-01 1.880099269225330274e-03
5.941002992082976562e+04 3.911878372466093268e-01 1.885535273119792873e-03
5.941002995346023090e+04 3.890708645545429278e-01 1.860936548842568499e-03
5.941002998609070346e+04 3.931782450461819289e-01 1.897745239203260659e-03
5.941003001872117602e+04 3.918640325958151482e-01 1.876913760469374340e-03
5.941003005135164130e+04 3.974372751499225531e-01 1.922427342642804961e-03
5.941003008398210659e+04 4.013247520357819398e-01 1.942247987541876209e-03
5.941003011661257915e+04 4.003575305733160228e-01 1.939251160746678030e-03
5.941003014924305171e+04 4.081969486046883588e-01 1.982225162819501157e-03
5.941003018187351699e+04 3.906549009510053572e-01 1.881472223860327546e-03
5.941003021450398228e+04 3.969773367758483995e-01 1.917059858684539743e-03
5.941003024713445484e+04 4.018691330642098491e-01 1.955134570387023502e-03
5.941003027976492740e+04 3.885728403238545292e-01 1.866476687313432239e-03
5.941003031239539268e+04 3.979867860797459689e-01 1.917374597362896029e-03
5.941003034502585797e+04 3.953562398516591303e-01 1.917689524259578223e-03
5.941003037765633053e+04 3.960297313241888384e-01 1.914335358479973869e-03
5.941003041028680309e+04 3.851295270858133279e-01 1.860876070602289880e-03
5.941003044291726837e+04 3.867286513799650938e-01 1.856752132152109493e-03
5.941003047554773366e+04 3.946843928764308673e-01 1.905829183011999812e-03
5.941003050817820622e+04 3.819982898761171697e-01 1.842483486140703659e-03
5.941003054080867878e+04 3.914543333427965566e-01 1.894582097911782972e-03
5.941003057343914406e+04 3.940024633237360630e-01 1.899229784995205231e-03
5.941003060606960935e+04 3.913765858324811386e-01 1.888605514846716056e-03
5.941003063870008191e+04 3.983436551600034736e-01 1.924245988253921180e-03
5.941003067133055447e+04 3.990668362169168537e-01 1.936502109024407876e-03
5.941003070396101975e+04 4.057092148183069069e-01 1.971521792066259753e-03
5.941003073659148504e+04 3.957026207107019466e-01 1.911766652358071715e-03
5.941003076922195760e+04 3.937420142310306681e-01 1.899356946089221553e-03
5.941003080185242288e+04 3.833378859620380497e-01 1.841956715800699591e-03
5.941003083448288817e+04 3.800127178821379181e-01 1.830626652520632057e-03
5.941003086711336073e+04 3.800015591071345677e-01 1.829432790237985919e-03
5.941003089974383329e+04 3.794189375261397545e-01 1.839692513904378881e-03
5.941003093237429857e+04 3.765650519664765494e-01 1.828156075815674970e-03
5.941003096500477113e+04 3.846605015824989260e-01 1.857339531877522662e-03
5.941003099763523642e+04 3.993921093028719449e-01 1.936188041147868895e-03
5.941003103026570898e+04 3.912804518519901742e-01 1.888255039046847711e-03
5.941003106289617426e+04 3.866725289543003208e-01 1.869715979020514056e-03
5.941003109552663955e+04 3.851581257545591552e-01 1.859106956252709955e-03
5.941003112815711211e+04 3.804297815994767129e-01 1.837245936347673162e-03
5.941003116078758467e+04 3.859112952111538042e-01 1.864211805631288627e-03
5.941003119341804995e+04 3.872540969821915424e-01 1.877785813471532193e-03
5.941003122604851524e+04 3.918446080486270855e-01 1.885909721990928914e-03
5.941003125867898780e+04 3.765106422342910375e-01 1.826914923830270758e-03
5.941003129130946036e+04 3.804686822366113996e-01 1.836280721629989735e-03
5.941003132393992564e+04 3.823870956968100643e-01 1.847896080315877126e-03
5.941003135657039093e+04 3.903488476586339240e-01 1.897910314808283223e-03
5.941003138920086349e+04 3.826989218790053937e-01 1.838374327813231896e-03
5.941003142183133605e+04 3.895898025079613247e-01 1.900449954857265974e-03
5.941003145446180133e+04 3.804642392717815236e-01 1.853390189293789960e-03
5.941003148709226662e+04 3.837587256956826454e-01 1.865719267174129233e-03
5.941003151972273918e+04 3.867104756559928691e-01 1.864715019404484609e-03
5.941003155235321174e+04 3.876886400606349703e-01 1.871233992725694541e-03
5.941003158498367702e+04 3.963425768392398463e-01 1.921541961657534988e-03
5.941003161761414231e+04 3.849712839307743439e-01 1.855614586522456259e-03
5.941003165024461487e+04 3.781263589606353448e-01 1.844067026563583596e-03
5.941003168287508743e+04 3.791402396053559221e-01 1.832476011193334003e-03
5.941003171550555271e+04 3.910534617316832606e-01 1.895614468693127821e-03
5.941003174813601800e+04 3.898301038633616433e-01 1.885690542439747179e-03
5.941003178076649056e+04 3.833247277768337402e-01 1.864174264283581257e-03
5.941003181339696312e+04 3.837628506227703240e-01 1.858998796657072936e-03
5.941003184602742840e+04 3.840332165335735848e-01 1.854508627451305260e-03
5.941003187865789369e+04 3.796500406804476091e-01 1.830986858504336789e-03
5.941003191128836625e+04 3.834217942177864380e-01 1.857866795288969997e-03
5.941003194391883881e+04 3.841616815043255029e-01 1.863354364875405506e-03
5.941003197654930409e+04 3.715288463265075114e-01 1.801329843976520566e-03
5.941003200917976937e+04 3.873450395106216582e-01 1.868050464574979187e-03
5.941003204181024194e+04 3.790279240875618627e-01 1.830179527894630056e-03
5.941003207444070722e+04 3.801726760991936960e-01 1.832998736811775184e-03
5.941003210707117250e+04 3.806661708883105621e-01 1.843787789012446684e-03
5.941003213970164506e+04 3.757092571521250535e-01 1.826658761361855607e-03
5.941003217233211763e+04 3.783560455812389756e-01 1.847908191125536290e-03
5.941003220496258291e+04 3.778759171776058245e-01 1.840246829111180779e-03
5.941003223759304819e+04 3.797798244179003135e-01 1.850133361334446204e-03
5.941003227022352075e+04 3.850243343849112931e-01 1.861904242353783472e-03
5.941003230285399331e+04 3.840200091764107149e-01 1.864073851883846396e-03
5.941003233548445860e+04 3.845538754570855811e-01 1.853928865765653959e-03
5.941003236811492388e+04 3.850420823282433846e-01 1.857854251698533039e-03
5.941003240074539644e+04 3.795713074616289817e-01 1.836639681810942060e-03
5.941003243337586900e+04 3.837789818744772319e-01 1.864900116950406238e-03
5.941003246600633429e+04 3.866698010203487024e-01 1.872155457246029147e-03
5.941003249863679957e+04 3.810803589572477890e-01 1.836426909973401262e-03
5.941003253126727213e+04 3.839701818451775606e-01 1.849759079507393806e-03
5.941003256389774469e+04 3.854252005105539558e-01 1.864316576482473713e-03
5.941003259652820998e+04 3.896985564852048500e-01 1.875212493866742439e-03
5.941003262915867526e+04 3.889984972000906649e-01 1.871170599874339780e-03
5.941003266178914782e+04 3.903476143725160830e-01 1.878347717828447987e-03
5.941003269441962038e+04 3.800243003065794101e-01 1.838379613103032113e-03
5.941003272705008567e+04 3.834643926840062833e-01 1.850143447581398650e-03
5.941003275968055095e+04 3.797039604081257069e-01 1.841372676602272881e-03
5.941003279231102351e+04 3.763626400605421529e-01 1.829688897012742834e-03
5.941003282494149607e+04 3.796949945598594445e-01 1.842482100959869475e-03
5.941003285757196136e+04 3.773128759851515079e-01 1.838799517733909032e-03
5.941003289020242664e+04 3.753298098554459505e-01 1.818794936609175513e-03
5.941003292283289920e+04 3.785359722887919887e-01 1.842565264715537252e-03
5.941003295546336449e+04 3.766277310201375794e-01 1.832417808804847779e-03
5.941003298809382977e+04 3.735041991484447377e-01 1.838365795742880233e-03
5.941003302072430233e+04 3.795030535848848974e-01 1.865756125123178627e-03
5.941003305335477489e+04 3.780148542184613714e-01 1.869446122844572273e-03
5.941003308598524018e+04 3.751831297159640144e-01 1.844528914871601446e-03
5.941003311861570546e+04 3.774036536425196542e-01 1.840005656809364084e-03
5.941003315124617802e+04 3.783041907423492778e-01 1.840165440126488366e-03
5.941003318387665058e+04 3.752163267760404985e-01 1.820264865769518833e-03
5.941003321650711587e+04 3.789365269674136449e-01 1.830837795515912131e-03
5.941003324913758115e+04 3.856501265754691543e-01 1.862758373293360581e-03
5.941003328176805371e+04 3.839883209139665077e-01 1.851392868886139785e-03
5.941003331439852627e+04 3.816430528220522422e-01 1.841846912996344390e-03
5.941003334702899156e+04 3.774167769945491746e-01 1.834988858844500796e-03
5.941003337965945684e+04 3.764775302647058175e-01 1.832780983802537915e-03
5.941003341228992940e+04 3.801987779879481555e-01 1.867024648986298843e-03
5.941003344492039469e+04 3.796512953280977709e-01 1.848858185719751525e-03
5.941003347755086725e+04 3.861406675892825047e-01 1.875952506729015043e-03
5.941003351018133253e+04 3.751994380272734020e-01 1.830089715699394952e-03
5.941003354281180509e+04 3.749352796544246358e-01 1.834347525573118073e-03
5.941003357544227038e+04 3.783520340454404884e-01 1.838088914982950826e-03
5.941003360807273566e+04 3.851721737934667433e-01 1.865033750128315465e-03
5.941003364070320822e+04 3.734681687033369890e-01 1.798562902668329484e-03
5.941003367333368078e+04 3.768354555251284821e-01 1.832559349073532113e-03
5.941003370596414607e+04 3.818668247144696992e-01 1.851392978912874687e-03
5.941003373859461135e+04 3.795360079992881608e-01 1.839800337723001200e-03
5.941003377122508391e+04 3.764772350339977702e-01 1.828037113033428775e-03
5.941003380385555647e+04 3.833879650998288646e-01 1.861145014243684821e-03
5.941003383648602176e+04 3.901052755066808375e-01 1.896894019138667961e-03
5.941003386911648704e+04 3.810262782011360483e-01 1.846504513390427723e-03
5.941003390174695960e+04 3.828548409095955396e-01 1.855797999799582709e-03
5.941003393437743216e+04 3.804675883410310600e-01 1.837735347929981980e-03
5.941003396700789745e+04 3.825034420395726498e-01 1.842225137317908415e-03
5.941003399963836273e+04 3.884524923628800419e-01 1.878457410121582138e-03
5.941003403226883529e+04 3.873007959352940954e-01 1.877782802156477892e-03
5.941003406489930785e+04 3.878644069114151605e-01 1.868951011688737857e-03
5.941003409752977313e+04 3.845935068906360943e-01 1.866578602460534399e-03
5.941003413016023842e+04 3.801003392059482677e-01 1.834759106396065178e-03
5.941003416279071098e+04 3.905012733227663513e-01 1.897142100887755714e-03
5.941003419542118354e+04 3.849273757086393855e-01 1.859358751206360112e-03
5.941003422805164882e+04 3.815400956189053394e-01 1.843443699074403131e-03
5.941003426068211411e+04 3.896330020659825588e-01 1.887239333643369633e-03
5.941003429331258667e+04 3.834568880284765502e-01 1.853620165437141684e-03
5.941003432594305923e+04 3.844807216786919057e-01 1.867728456615179835e-03
5.941003435857352451e+04 3.803083275998282997e-01 1.839881377132762761e-03
5.941003439120398980e+04 3.898332817034123043e-01 1.875298506021683175e-03
5.941003442383446236e+04 3.803554527957924702e-01 1.837969984600111789e-03
5.941003445646493492e+04 3.788606444868561907e-01 1.838754199616075141e-03
5.941003448909540020e+04 3.896963221632577801e-01 1.877728845569986591e-03
5.941003452172586549e+04 3.805275115384209039e-01 1.838579683933334354e-03
5.941003455435633805e+04 3.825806141835283447e-01 1.853683298988790390e-03
5.941003458698680333e+04 3.758589388141194143e-01 1.820002817830713125e-03
5.941003461961726862e+04 3.828160401308830507e-01 1.858414347928960672e-03
5.941003465224774118e+04 3.765403071228158871e-01 1.832117279828332675e-03
5.941003468487821374e+04 3.740197002602706489e-01 1.813772667947933463e-03
5.941003471750867902e+04 3.756616781401520000e-01 1.828001364447113218e-03
5.941003475013914431e+04 3.767838020497406015e-01 1.838908197519423986e-03
5.941003478276961687e+04 3.709105504872615144e-01 1.814876047461603864e-03
5.941003481540008943e+04 3.760750181974095163e-01 1.825466712015694215e-03
5.941003484803055471e+04 3.787783483561104614e-01 1.841306577882236006e-03
5.941003488066102000e+04 3.789003344447340327e-01 1.833173544546223875e-03
5.941003491329149256e+04 3.786726581403387359e-01 1.821437832542276408e-03
5.941003494592196512e+04 3.735214408851346701e-01 1.821463569660529847e-03
5.941003497855243040e+04 3.774769413671840712e-01 1.850101601741275777e-03
5.941003501118289569e+04 3.786946826022346557e-01 1.837037435087584365e-03
5.941003504381336825e+04 3.771881763920001407e-01 1.841638992193543080e-03
5.941003507644384081e+04 3.763251030094537097e-01 1.838935257704845620e-03
5.941003510907430609e+04 3.802844301378443537e-01 1.848724397116419766e-03
5.941003514170477138e+04 3.806586479706695614e-01 1.853756987297301229e-03
5.941003517433524394e+04 3.771776523096759259e-01 1.841812171632464280e-03
5.941003520696571650e+04 3.751121016506690498e-01 1.823579571603091984e-03
5.941003523959618178e+04 3.773717924421028380e-01 1.828088266021975564e-03
5.941003527222664707e+04 3.798668182937265936e-01 1.851325491992764907e-03
5.941003530485711963e+04 3.822304446667154632e-01 1.855103731069834968e-03
5.941003533748759219e+04 3.835292779349359082e-01 1.861837537176782090e-03
5.941003537011805747e+04 3.794784732685883011e-01 1.842275486673990159e-03
5.941003540274852276e+04 3.781679276215138552e-01 1.832462688760880557e-03
5.941003543537899532e+04 3.794400138885062890e-01 1.846911130403046126e-03
5.941003546800946788e+04 3.740797122118339479e-01 1.815015472956760245e-03
5.941003550063993316e+04 3.760853872734758463e-01 1.841013875666117593e-03
5.941003553327039845e+04 3.862516526060287281e-01 1.879649594149763190e-03
5.941003556590087101e+04 3.863094411530010319e-01 1.882284794345486000e-03
5.941003559853134357e+04 3.751243555548839925e-01 1.819490569117701746e-03
5.941003563116180885e+04 3.805276208391157877e-01 1.858564567841530573e-03
5.941003566379227414e+04 3.806701771687281965e-01 1.857396440594106862e-03
5.941003569642274670e+04 3.871719015547303022e-01 1.877133831084040142e-03
5.941003572905321198e+04 3.768061701955379150e-01 1.833469396819631522e-03
5.941003576168367726e+04 3.787471904622300434e-01 1.841373050972005144e-03
5.941003579431414983e+04 3.789142697649713898e-01 1.839192551063619993e-03
5.941003582694462239e+04 3.688687989241159482e-01 1.797075412998197681e-03
5.941003585957508767e+04 3.695363176163376506e-01 1.812902931590109658e-03
5.941003589220555295e+04 3.766894020820582001e-01 1.838281237955781584e-03
5.941003592483602552e+04 3.720043097543555000e-01 1.816150907547769023e-03
5.941003595746649808e+04 3.747324590542581713e-01 1.819142200758326134e-03
5.941003599009696336e+04 3.703279710082005294e-01 1.810561197142653142e-03
5.941003602272742864e+04 3.688412751384700927e-01 1.809291889345942140e-03
5.941003605535790120e+04 3.782615003165224477e-01 1.860159250472070720e-03
5.941003608798837377e+04 3.733998001161641933e-01 1.825728193246588206e-03
5.941003612061883905e+04 3.739307522304984865e-01 1.839950157647298129e-03
5.941003615324930433e+04 3.707631883568127118e-01 1.812737715436815939e-03
5.941003618587977689e+04 3.685573620607160428e-01 1.804902136915766207e-03
5.941003621851024945e+04 3.721334468545582363e-01 1.811540371272857665e-03
5.941003625114071474e+04 3.722659317576566540e-01 1.819926367485287131e-03
5.941003628377118002e+04 3.734664829654243401e-01 1.819967352295450867e-03
5.941003631640165258e+04 3.734928404474857633e-01 1.825200420055712999e-03
5.941003634903211787e+04 3.704833918615653698e-01 1.801570901230323176e-03
5.941003638166258315e+04 3.729070135551270648e-01 1.825688283513866254e-03
5.941003641429305571e+04 3.689202907888575189e-01 1.809277523912358136e-03
5.941003644692352827e+04 3.744008419407490740e-01 1.817748484518993610e-03
5.941003647955399356e+04 3.684161371765856119e-01 1.800244557016230772e-03
5.941003651218445884e+04 3.770067166848572460e-01 1.849251440271488644e-03
5.941003654481493140e+04 3.721022720222362801e-01 1.827818868902818771e-03
5.941003657744540396e+04 3.707279938846589906e-01 1.812337573995750689e-03
5.941003661007586925e+04 3.733892409598921214e-01 1.814058037204008440e-03
5.941003664270634181e+04 3.737535698573073994e-01 1.813085943971285991e-03
5.941003667533680709e+04 3.669305868956880823e-01 1.796023332591079784e-03
5.941003670796727965e+04 3.710410691307111652e-01 1.800799077322550769e-03
5.941003674059775221e+04 3.719256446845377595e-01 1.816987245052296106e-03
5.941003677322821750e+04 3.741488938238498596e-01 1.828931025941053128e-03
5.941003680585868278e+04 3.716774078063677100e-01 1.803831423804456687e-03
5.941003683848915534e+04 3.706734695169427996e-01 1.812309071782138405e-03
5.941003687111962063e+04 3.696354325006521724e-01 1.804055740794235788e-03
5.941003690375008591e+04 3.721223066281179603e-01 1.825965566488171833e-03
5.941003693638055847e+04 3.787719390357811022e-01 1.848272440386420886e-03
5.941003696901103103e+04 3.762445047529839326e-01 1.839871409978770635e-03
5.941003700164149632e+04 3.710740336837999309e-01 1.815990663306361625e-03
5.941003703427196160e+04 3.735665230515864410e-01 1.827963467942458377e-03
5.941003706690243416e+04 3.717549077631434051e-01 1.830062814058801626e-03
5.941003709953290672e+04 3.727482345261778907e-01 1.822306619889999240e-03
5.941003713216337201e+04 3.826804885125689171e-01 1.864533746841888712e-03
5.941003716479383729e+04 3.736477979772894753e-01 1.821381487354526698e-03
5.941003719742430985e+04 3.832694953822834427e-01 1.867811849560424000e-03
5.941003723005477514e+04 3.792734243560306195e-01 1.840185119767891392e-03
5.941003726268524042e+04 3.780115235925284867e-01 1.840506075001212055e-03
5.941003729531571298e+04 3.830861539190470455e-01 1.860946277639252992e-03
5.941003732794618554e+04 3.851686170326008574e-01 1.861547893863647451e-03
5.941003736057665083e+04 3.868503177970280538e-01 1.876048033094536611e-03
5.941003739320711611e+04 3.788185288726052535e-01 1.827511779252681025e-03
5.941003742583758867e+04 3.808016544282628035e-01 1.839101774003134042e-03
5.941003745846806123e+04 3.775019764517668075e-01 1.840225760205488640e-03
5.941003749109852652e+04 3.770149842544645025e-01 1.818142421202175157e-03
5.941003752372899180e+04 3.774398655896737953e-01 1.827583575990060147e-03
5.941003755635946436e+04 3.824069668083974749e-01 1.847631006465019028e-03
5.941003758898993692e+04 3.850572552232266466e-01 1.857873222346992500e-03
5.941003762162040221e+04 3.844963137840963219e-01 1.856235607259443384e-03
5.941003765425086749e+04 3.792454953957993258e-01 1.841945956611152919e-03
5.941003768688134005e+04 3.853117798968943020e-01 1.857128148292644648e-03
5.941003771951181261e+04 3.768998096220278482e-01 1.842745091998393946e-03
5.941003775214227790e+04 3.733790994492390269e-01 1.827784510157433057e-03
5.941003778477274318e+04 3.766548939227373771e-01 1.826384609708999558e-03
5.941003781740321574e+04 3.785066496279946291e-01 1.827205313508952237e-03
5.941003785003368830e+04 3.814517654288484549e-01 1.841306925330163423e-03
5.941003788266415359e+04 3.806825399109828312e-01 1.837984232927472204e-03
5.941003791529461887e+04 3.842021077866683010e-01 1.856158380213391700e-03
5.941003794792509143e+04 3.813266578794001216e-01 1.847580139336266192e-03
5.941003798055556399e+04 3.890888746135204856e-01 1.887965252920826122e-03
5.941003801318602927e+04 3.948679222604084549e-01 1.900532062354185750e-03
5.941003804581649456e+04 3.838110379578047460e-01 1.850512572310556271e-03
5.941003807844696712e+04 3.855575441200259634e-01 1.878852911443023134e-03
5.941003811107743968e+04 3.865666456878337209e-01 1.859845865497310700e-03
5.941003814370790496e+04 3.858693433487783153e-01 1.859777523110893536e-03
5.941003817633837025e+04 3.885586262612285013e-01 1.884567929020967763e-03
5.941003820896884281e+04 3.786136687664194422e-01 1.823650455252978555e-03
5.941003824159930809e+04 3.836252860444874790e-01 1.861066805059620292e-03
5.941003827422977338e+04 3.880337546863590337e-01 1.874225385226603200e-03
5.941003830686024594e+04 3.811121755095956409e-01 1.843093890658084036e-03
5.941003833949071850e+04 3.883291466433668737e-01 1.883882515184321987e-03
5.941003837212118378e+04 3.790286110147207954e-01 1.827821046821902998e-03
5.941003840475164907e+04 3.830788681594434197e-01 1.866486560699535729e-03
5.941003843738212163e+04 3.840500637289781527e-01 1.851835278372348853e-03
5.941003847001259419e+04 3.780559719606388924e-01 1.842429327450593145e-03


==> figures/ground-lc/20210709_tic3788_b.dat <==
5.940497663919429760e+04 1.305602735523647695e+00 1.110526590065218262e-02
5.940497672211900499e+04 1.324752688549147628e+00 9.154174511842109660e-03
5.940497682001042267e+04 1.318710928810136407e+00 9.103091404234604778e-03
5.940497691790184763e+04 1.324169452727327556e+00 9.141561127170806308e-03
5.940497701579326531e+04 1.335064137145597352e+00 9.179583236434763968e-03
5.940497711368469027e+04 1.336627830379803594e+00 9.179363338975028014e-03
5.940497721157611522e+04 1.350163594206928108e+00 9.242911019199790551e-03
5.940497730946754018e+04 1.353694600867797471e+00 9.255603370113753281e-03
5.940497740735895786e+04 1.356702485023075999e+00 9.293114558213770235e-03
5.940497750525038282e+04 1.323835778968122323e+00 9.129646160490964210e-03
5.940497760314180778e+04 1.311014845340350510e+00 9.038737319234628129e-03
5.940497770103323273e+04 1.305837579245268776e+00 9.027191120833355856e-03
5.940497779892465041e+04 1.325276550760750682e+00 9.200778740579214007e-03
5.940497789681607537e+04 1.310308729728446586e+00 9.060917011412879252e-03
5.940497799470750033e+04 1.318188202247191132e+00 9.115902228519446801e-03
5.940497809259892529e+04 1.306380120215659080e+00 9.031145905247468103e-03
5.940497819049035024e+04 1.296066515675883046e+00 8.971548179671778520e-03
5.940497828838176792e+04 1.322646930691573353e+00 9.168835980001177610e-03
5.940497838627319288e+04 1.304354186951060202e+00 9.084979555208710575e-03
5.940497848416461784e+04 1.291749761607771996e+00 8.948459112095278126e-03
5.940497858205603552e+04 1.297097478104044299e+00 8.987560326596831517e-03
5.940497867994746048e+04 1.297833112001973266e+00 8.970317500520763945e-03
5.940497877783888543e+04 1.272852272839885446e+00 8.829133296456181945e-03
5.940497887573031039e+04 1.287566083901197755e+00 8.937411062352925914e-03
5.940497897362173535e+04 1.274164909279006830e+00 8.830070411973761288e-03
5.940497907151315303e+04 1.258214736800230771e+00 8.727810031564255458e-03
5.940497916940457799e+04 1.265119845832472389e+00 8.775063451802803116e-03
5.940497926729600294e+04 1.279426563752456447e+00 8.871462049477731038e-03
5.940497936518742790e+04 1.288603636921356710e+00 8.894407977590397529e-03
5.940497946307884558e+04 1.277651176141733513e+00 8.880590302867929359e-03
5.940497956097027054e+04 1.291425787265410685e+00 8.969838420107274432e-03
5.940497965886168822e+04 1.269670403671326664e+00 8.807807247036279416e-03
5.940497975675311318e+04 1.274124078940068738e+00 8.881014607491445612e-03
5.940497985464453086e+04 1.278076895235670252e+00 8.860866733713536336e-03
5.940497995253595582e+04 1.286022616581207645e+00 8.971324813309167548e-03
5.940498005042738077e+04 1.288162359046003402e+00 8.952711692984179070e-03
5.940498014831880573e+04 1.287551449327878794e+00 8.957584204008687753e-03
5.940498024621023069e+04 1.289841030877125094e+00 8.940536474364655858e-03
5.940498034410164837e+04 1.325518367017954002e+00 9.177316677675394566e-03
5.940498044199307333e+04 1.293101466082166695e+00 8.959602184335781552e-03
5.940498053988449828e+04 1.318112545287012161e+00 9.142893020544679700e-03
5.940498063777591597e+04 1.316675456227984764e+00 9.143175096997921761e-03
5.940498073566734092e+04 1.310664605873261390e+00 9.058261882541922966e-03
5.940498083355876588e+04 1.313232343574022964e+00 9.062154760299168457e-03
5.940498093145019084e+04 1.321535025138016239e+00 9.113245124661233446e-03
5.940498102934161579e+04 1.333307417392940009e+00 9.197626078773848968e-03
5.940498112723303348e+04 1.348687753113753107e+00 9.289453122573664359e-03
5.940498122512445843e+04 1.355783828694437032e+00 9.366124197211030469e-03
5.940498132301588339e+04 1.365581241528598166e+00 9.398083031331216919e-03
5.940498142090730107e+04 1.343656241928113060e+00 9.241278667315281498e-03
5.940498151879872603e+04 1.384608616520108360e+00 9.520658937490999313e-03
5.940498161669015099e+04 1.362282970903750501e+00 9.348231486425460923e-03
5.940498171458157594e+04 1.362094903234309040e+00 9.346282451644375572e-03
5.940498181247300090e+04 1.379548482791562947e+00 9.473038240575267638e-03
5.940498191036441858e+04 1.346915553696455436e+00 9.264816824166686657e-03
5.940498200825584354e+04 1.353484512860890998e+00 9.327969325728427061e-03
5.940498210614726850e+04 1.348512079117474727e+00 9.276235596266672184e-03
5.940498220403868618e+04 1.344342588857794896e+00 9.324342442578230361e-03
5.940498230193011113e+04 1.345629454279886117e+00 9.345301013694750497e-03
5.940498239982153609e+04 1.338986546082462592e+00 9.298402915204720051e-03
5.940498249771295377e+04 1.317671334405263517e+00 9.100739245285108248e-03
5.940498259560437873e+04 1.331537025513378936e+00 9.218339711412879001e-03
5.940498269349580369e+04 1.328440051696960333e+00 9.218969599701875434e-03
5.940498279138722137e+04 1.317655347259949483e+00 9.120313903829451938e-03
5.940498288927864633e+04 1.304209700125830151e+00 9.044164387618420370e-03
5.940498298717007128e+04 1.330585455895187730e+00 9.244727077757955783e-03
5.940498308506149624e+04 1.318755741502576351e+00 9.153601987134631773e-03
5.940498318295291392e+04 1.317590049183690937e+00 9.166785871412050368e-03
5.940498328084433888e+04 1.302119320764276722e+00 9.025057311055949619e-03
5.940498337873576384e+04 1.316952556020659859e+00 9.120392026148938652e-03
5.940498347662718152e+04 1.304668882284379494e+00 9.029524765242571277e-03
5.940498357451860647e+04 1.333243362798683496e+00 9.242154530145707536e-03
5.940498367241003143e+04 1.321492051321626615e+00 9.182413599718797573e-03
5.940498377030145639e+04 1.336980776046684527e+00 9.245855429943189430e-03
5.940498386819288135e+04 1.339620106059738802e+00 9.242747026595547755e-03
5.940498396608429903e+04 1.333315156637674859e+00 9.233185846016343443e-03
5.940498406397572398e+04 1.332714859716311429e+00 9.245957796646121427e-03
5.940498416186714894e+04 1.319061451956762943e+00 9.166725393602701347e-03
5.940498425975856662e+04 1.332812941032474940e+00 9.250620189138801172e-03
5.940498435764999158e+04 1.322850356294536844e+00 9.167037098338355963e-03
5.940498445554141654e+04 1.337349427681579606e+00 9.252053781071682692e-03
5.940498455343284149e+04 1.329335028467193869e+00 9.240157572867398195e-03
5.940498465132425918e+04 1.337776811985153635e+00 9.280175744377330491e-03
5.940498474921568413e+04 1.335715809418644096e+00 9.263658927134233237e-03
5.940498484710710909e+04 1.334496741131399489e+00 9.225821128657661283e-03
5.940498494499852677e+04 1.343070533189881566e+00 9.298983788030434558e-03
5.940498504288995173e+04 1.344340751375927345e+00 9.290395314191242371e-03
5.940498514078137669e+04 1.330621036557079861e+00 9.207359529061934916e-03
5.940498523867280164e+04 1.345805409526867003e+00 9.337007032550803665e-03
5.940498533656421932e+04 1.341343541738319933e+00 9.290271394242943098e-03
5.940498543445564428e+04 1.341280932749034038e+00 9.307062542883302175e-03
5.940498553234706924e+04 1.334974853833232888e+00 9.284408327787575799e-03
5.940498563023848692e+04 1.340070778862813228e+00 9.376588016110996154e-03
5.940498572812991188e+04 1.338921059118876489e+00 9.386882332611869509e-03
5.940498582602133683e+04 1.342394085300864237e+00 9.363992502113902341e-03
5.940498592391276179e+04 1.354448914282263994e+00 9.446113194569621604e-03
5.940498602180417947e+04 1.322134015669311324e+00 9.162088888742678933e-03
5.940498611969560443e+04 1.359928949738426152e+00 9.431064457695323769e-03
5.940498621758702939e+04 1.347538528101287714e+00 9.371742232896086711e-03
5.940498631547845434e+04 1.329231887893274955e+00 9.236441709801666844e-03
5.940498641336987203e+04 1.321321425046876552e+00 9.269604934927955231e-03
5.940498651126129698e+04 1.313808784549416186e+00 9.297421251131815154e-03
5.940498660915272194e+04 1.304455082374883501e+00 9.248120113242866772e-03
5.940498670704413962e+04 1.313755289051350639e+00 9.288921523766856606e-03
5.940498680493556458e+04 1.306495294018625852e+00 9.184947101429320401e-03
5.940498690282698954e+04 1.311480369336010199e+00 9.256057127463813636e-03
5.940498700071840722e+04 1.313877229800629598e+00 9.386759848508688386e-03
5.940498709860983217e+04 1.307662381385837458e+00 9.334644560722695286e-03
5.940498719650125713e+04 1.310781499519926951e+00 9.277865871666693409e-03
5.940498729439267481e+04 1.301421805633830697e+00 9.155119597900255105e-03
5.940498739228409977e+04 1.307206494598166513e+00 9.203735456052511074e-03
5.940498749017552473e+04 1.313890114518361019e+00 9.265507295179491176e-03
5.940498758806694241e+04 1.301699709672287542e+00 9.172754688376557122e-03
5.940498768595836736e+04 1.304851468052681263e+00 9.207512158913255113e-03
5.940498778384979232e+04 1.311460865642465112e+00 9.220228961327899680e-03
5.940498788174121728e+04 1.324901449588108404e+00 9.289492936604602791e-03
5.940498797963263496e+04 1.306207329317269128e+00 9.142653372264547898e-03
5.940498807752405992e+04 1.314915055890615081e+00 9.199744585094286539e-03
5.940498817541548487e+04 1.316084877510783402e+00 9.206756646115910742e-03
5.940498827330690256e+04 1.296475991418230445e+00 9.069706846591953087e-03
5.940498837119832751e+04 1.306199372454637242e+00 9.090672363041823328e-03
5.940498846908975247e+04 1.298562840738168189e+00 9.061613305623395995e-03
5.940498856698117015e+04 1.298407374273275794e+00 9.042157275499318123e-03
5.940498866487259511e+04 1.286819555129060655e+00 8.961608675961614187e-03
5.940498876276402007e+04 1.289755979278066400e+00 9.022109063043872584e-03
5.940498886065543775e+04 1.299641013851661198e+00 9.082329525054555486e-03
5.940498895854686270e+04 1.292809560639704536e+00 9.035712153880178996e-03
5.940498905643828766e+04 1.319847297508141004e+00 9.224583199048650567e-03
5.940498915432970534e+04 1.319373579566833765e+00 9.169247726264170492e-03
5.940498925222113030e+04 1.315639415523463862e+00 9.175875271618959966e-03
5.940498935011255526e+04 1.318696103141238085e+00 9.187278420214023411e-03
5.940498944800397294e+04 1.330983308951830146e+00 9.275253991294557521e-03
5.940498954589539790e+04 1.309509927117366246e+00 9.121125076916362928e-03
5.940498964378682285e+04 1.320871714107751504e+00 9.213363225257885716e-03
5.940498974167824053e+04 1.317775153207860983e+00 9.195391493294338345e-03
5.940498983956966549e+04 1.323573810866371714e+00 9.220862967063295570e-03
5.940498993746109045e+04 1.279690668363087092e+00 8.912516906549938084e-03
5.940499003535250813e+04 1.296585353717548461e+00 8.992163756699596278e-03
5.940499013324393309e+04 1.305486128779602018e+00 9.053073144304236985e-03
5.940499023113535804e+04 1.311168017713634670e+00 9.080921519051255580e-03
5.940499032902677573e+04 1.317808054588371913e+00 9.157272636405573360e-03
5.940499042691820068e+04 1.296365730468730604e+00 8.999742861715004719e-03
5.940499052480962564e+04 1.313181409744409001e+00 9.110009706320252795e-03
5.940499062270104332e+04 1.308777002168426851e+00 9.090599430985595725e-03
5.940499072059246828e+04 1.308969126323446419e+00 9.125318720559882912e-03
5.940499081848389324e+04 1.299368501498300521e+00 9.043968483134814593e-03
5.940499091637531092e+04 1.290857522421156478e+00 9.043080415247824189e-03
5.940499101426673587e+04 1.301812105701552369e+00 9.129823551183392782e-03
5.940499111215816083e+04 1.300109269208542750e+00 9.121301717249013716e-03
5.940499121004957851e+04 1.308029703169276026e+00 9.165044033152583772e-03
5.940499130794100347e+04 1.315025367372101961e+00 9.219210594365418246e-03
5.940499140583242843e+04 1.294453614057688107e+00 9.068830054932109155e-03
5.940499150372384611e+04 1.277964634352641626e+00 8.936344162712240094e-03
5.940499160161527107e+04 1.302271391961997482e+00 9.082506384561737228e-03
5.940499169950669602e+04 1.287698477063624836e+00 8.993664092703756302e-03
5.940499179739811370e+04 1.291326586954994138e+00 9.015548775504460960e-03
5.940499189528953866e+04 1.294169893593198450e+00 9.055582124813279024e-03
5.940499199318096362e+04 1.283139764733964183e+00 8.958388535001643102e-03
5.940499209107238130e+04 1.293580057005836226e+00 9.051020867272158502e-03
5.940499218896380626e+04 1.287092651119132736e+00 8.976166246997685158e-03
5.940499228685523121e+04 1.275201894317048890e+00 8.908406514972534024e-03
5.940499238474664890e+04 1.301380597582686427e+00 9.114272992676787644e-03
5.940499248263807385e+04 1.266621579957631694e+00 8.847695940939492160e-03
5.940499258052949881e+04 1.282829807900391916e+00 8.996192517240332240e-03
5.940499267842091649e+04 1.257846430382543401e+00 8.854694777539792727e-03
5.940499277631234145e+04 1.269801744089724682e+00 8.908153138374562061e-03
5.940499287420376641e+04 1.284331372157957674e+00 8.973103750184877395e-03
5.940499297209518409e+04 1.293965817229578485e+00 9.016633275847684564e-03
5.940499306998660904e+04 1.321068809764187391e+00 9.197263535006470342e-03
5.940499316787803400e+04 1.318572150612863814e+00 9.171743233154545580e-03
5.940499326576945168e+04 1.335764294788732265e+00 9.313246043117577935e-03
5.940499336366087664e+04 1.316065664716562500e+00 9.195271212412587172e-03
5.940499346155230160e+04 1.306018899599941108e+00 9.113063486686839507e-03
5.940499355944371928e+04 1.313044593805968718e+00 9.169797827078213573e-03
5.940499365733514423e+04 1.305594333735178303e+00 9.110265735368579601e-03
5.940499375522656919e+04 1.300944458972863149e+00 9.115458013795790793e-03
5.940499385311798687e+04 1.298932752559601944e+00 9.104435650510354916e-03
5.940499395100940455e+04 1.299024915995688811e+00 9.098603971195629372e-03
5.940499404890082951e+04 1.303427768437429357e+00 9.118320466567270133e-03
5.940499414679225447e+04 1.310301815854124419e+00 9.203764007977678976e-03
5.940499424468367215e+04 1.305416306976227458e+00 9.149473566250610618e-03
5.940499434257509711e+04 1.306421594359787219e+00 9.147160195124131796e-03
5.940499444046652206e+04 1.320721245834336477e+00 9.255163729315488488e-03
5.940499453835793975e+04 1.311148545329663406e+00 9.112697758280980873e-03
5.940499463624936470e+04 1.309593791364480619e+00 9.139317644957348913e-03
5.940499473414078966e+04 1.336768626368429969e+00 9.388167005615873431e-03
5.940499483203220734e+04 1.311894752410962983e+00 9.121622088118175320e-03
5.940499492992363230e+04 1.305648661045055281e+00 9.106059977392107901e-03
5.940499502781505726e+04 1.311623824451410680e+00 9.128444400516071144e-03
5.940499512570647494e+04 1.304538625361061577e+00 9.148027250628958107e-03
5.940499522359789989e+04 1.301842450172494337e+00 9.093052258246060726e-03
5.940499532148932485e+04 1.301611428195053266e+00 9.113648834296175782e-03
5.940499541938074253e+04 1.281869336909252644e+00 8.974948386934166952e-03
5.940499551727216749e+04 1.296397142165790051e+00 9.105308291320531391e-03
5.940499561516358517e+04 1.307553786855138789e+00 9.196032619574035991e-03
5.940499571305501013e+04 1.295666331272089078e+00 9.077540220950221922e-03
5.940499581094642781e+04 1.274592522531990069e+00 8.916892378127821636e-03
5.940499590883785277e+04 1.278341512520448031e+00 8.939010216506617160e-03
5.940499600672927772e+04 1.294807021991254192e+00 9.074851938885806005e-03
5.940499610462069541e+04 1.289871188487471176e+00 9.008286118840752241e-03
5.940499620251212036e+04 1.268821996279540176e+00 8.868052391145462773e-03
5.940499630040354532e+04 1.276921808931769320e+00 8.898588295640835408e-03
5.940499639829496300e+04 1.272259447060243742e+00 8.911489704618366994e-03
5.940499649618638068e+04 1.287962565881460408e+00 9.049244538952217615e-03
5.940499659407780564e+04 1.278826196232738077e+00 8.956137289752719513e-03
5.940499669196923060e+04 1.267285752722645986e+00 8.862273354782223070e-03
5.940499678986064828e+04 1.276440785307156434e+00 8.957287653125634713e-03
5.940499688775207323e+04 1.265703120655575331e+00 8.910098878973661193e-03
5.940499698564349819e+04 1.279603003886939261e+00 8.963170543782416136e-03
5.940499708353491587e+04 1.273327586815269807e+00 8.917173153415598394e-03
5.940499718142634083e+04 1.274855845276025246e+00 8.944699402716853320e-03
5.940499727931776579e+04 1.274172859054080398e+00 8.907881495949766804e-03
5.940499737720918347e+04 1.292355334977457026e+00 9.087375498420004888e-03
5.940499747510060115e+04 1.289284714392729958e+00 9.040381502252234705e-03
5.940499757299202611e+04 1.284772818342880818e+00 8.985749692354725107e-03
5.940499767088345106e+04 1.289044489166197405e+00 9.011583647198532707e-03
5.940499776877486875e+04 1.293733063787689597e+00 9.042163667046038827e-03
5.940499786666629370e+04 1.286330629538438464e+00 8.940038201976165805e-03
5.940499796455771866e+04 1.305901738557737168e+00 9.150675837812713778e-03
5.940499806244913634e+04 1.306674700982270787e+00 9.132564761466111652e-03
5.940499816034056130e+04 1.306944156061196960e+00 9.153116957954619479e-03
5.940499825823198626e+04 1.313037869014191283e+00 9.196809417931070194e-03
5.940499835612340394e+04 1.301529131492309421e+00 9.066956388263734679e-03
5.940499845401482889e+04 1.316392539824738028e+00 9.234319666477830771e-03
5.940499855190625385e+04 1.326710608513839151e+00 9.297898851553115102e-03
5.940499864979767153e+04 1.309962847135985653e+00 9.175688454696732943e-03
5.940499874768908921e+04 1.341997145699087568e+00 9.356576458823592096e-03
5.940499884558051417e+04 1.329240537265404587e+00 9.274190983035456720e-03
5.940499894347193913e+04 1.319261685775481974e+00 9.180849344963602429e-03
5.940499904136335681e+04 1.335497900948982686e+00 9.275005506981782305e-03
5.940499913925478177e+04 1.339144898652589122e+00 9.314087928077330672e-03
5.940499923714620672e+04 1.323378671397595241e+00 9.217193891307750089e-03
5.940499933503762441e+04 1.313108262129862203e+00 9.134382218621244290e-03
5.940499943292904209e+04 1.313831480967289300e+00 9.184194768254466679e-03
5.940499953082046704e+04 1.332888713194506414e+00 9.288729001369972621e-03
5.940499962871189200e+04 1.314698380987632920e+00 9.164264507264829190e-03
5.940499972660330968e+04 1.309949408077026867e+00 9.123170548492307019e-03
5.940499982449473464e+04 1.336966771498621087e+00 9.313945025604146097e-03
5.940499992238615232e+04 1.322960383329732093e+00 9.206832552673367004e-03
5.940500002027757728e+04 1.321536316389910093e+00 9.193163670490238706e-03
5.940500011816899496e+04 1.332946656343998670e+00 9.297775656855225904e-03
5.940500021606041992e+04 1.324072796252292683e+00 9.201631636390138549e-03
5.940500031395184487e+04 1.327592181162226659e+00 9.287539384403657380e-03
5.940500041184326255e+04 1.325664945502085024e+00 9.253224926692863936e-03
5.940500050973468751e+04 1.332237183003182501e+00 9.278837516103043831e-03
5.940500060762611247e+04 1.316998328798180351e+00 9.217250974926123955e-03
5.940500070551753015e+04 1.315207931282400544e+00 9.193527976541908051e-03


==> figures/ground-lc/20210709_tic3788_g.dat <==
5.940497660535736941e+04 4.284360189573460098e-01 1.041461544592566790e+00
5.940497662422757276e+04 1.812396694214876192e+01 2.737783933609520548e-01
5.940497665685805259e+04 1.810743245969097259e+01 2.802019357798292143e-01
5.940497668948853243e+04 1.756647654764695332e+01 2.648977530824768167e-01
5.940497672211900499e+04 1.789186383839459182e+01 2.703676263681021319e-01
5.940497675474947755e+04 1.816501529548715510e+01 2.717514067073713568e-01
5.940497678737995011e+04 1.762179326701363635e+01 2.651172741247030951e-01
5.940497682001042267e+04 1.782106538174848254e+01 2.733428843316225709e-01
5.940497685264089523e+04 1.772582481597203952e+01 2.612355371213886390e-01
5.940497688527137507e+04 1.795597864004722766e+01 2.699347554025667839e-01
5.940497691790184763e+04 1.836940588789255813e+01 2.822395084571375223e-01
5.940497695053232019e+04 1.815842170425795388e+01 2.836000295702561513e-01
5.940497698316279275e+04 1.776790389853032082e+01 2.546821162062366528e-01
5.940497701579327259e+04 1.784021703169456785e+01 2.671409174946578480e-01
5.940497704842374515e+04 1.836467917634891123e+01 2.821408525850363502e-01
5.940497708105421771e+04 1.779742119967994896e+01 2.575694525177865124e-01
5.940497711368469027e+04 1.801667677380230614e+01 2.696852866774340773e-01
5.940497714631516283e+04 1.829440366480925917e+01 2.730552530005260770e-01
5.940497717894564266e+04 1.844094393386041375e+01 2.760737016989416315e-01
5.940497721157611522e+04 1.826925731273557574e+01 2.759131433446322390e-01
5.940497724420659506e+04 1.805653072435713113e+01 2.742288079251862243e-01
5.940497727683706762e+04 1.824513930911099990e+01 2.705902810775246969e-01
5.940497730946754018e+04 1.865664804317387748e+01 2.746485734191699835e-01
5.940497734209801274e+04 1.860253933950158611e+01 2.865453694686319053e-01
5.940497737472848530e+04 1.788167869092429996e+01 2.573573234686805655e-01
5.940497740735895786e+04 1.837059483126868642e+01 2.705799974242406036e-01
5.940497743998943042e+04 1.787816785878338521e+01 2.694605379925015254e-01
5.940497747261990298e+04 1.822103621649235095e+01 2.789675001313356995e-01
5.940497750525038282e+04 1.795636854932711657e+01 2.714665526180720101e-01
5.940497753788086266e+04 1.837431235240318372e+01 2.937496250270996145e-01
5.940497757051133522e+04 1.814502930294110072e+01 2.797806240620807627e-01
5.940497760314180778e+04 1.780187333210029976e+01 2.647865710796769578e-01
5.940497763577228034e+04 1.837326210533525028e+01 2.947192472399108865e-01
5.940497766840275290e+04 1.800737160120845815e+01 2.806929412193150952e-01
5.940497770103322546e+04 1.775240859274573069e+01 2.869332690179334233e-01
5.940497773366370529e+04 1.811563145871859248e+01 2.790604703598058012e-01
5.940497776629417785e+04 1.761188074185038488e+01 2.679832933107644810e-01
5.940497779892465769e+04 1.778658366626405041e+01 2.744156651020425164e-01
5.940497783155513025e+04 1.761636923239501940e+01 2.638702196043299919e-01
5.940497786418560281e+04 1.792217893605588586e+01 2.761599764202432583e-01
5.940497789681607537e+04 1.822409813001133827e+01 2.763268285603256991e-01
5.940497792944654793e+04 1.766520127118644012e+01 2.705369985453264237e-01
5.940497796207702049e+04 1.818307490868995657e+01 2.756656679233761009e-01
5.940497799470750033e+04 1.817429229532103818e+01 2.825585603233491394e-01
5.940497802733797289e+04 1.771997026890711524e+01 2.601388210986978478e-01
5.940497805996845273e+04 1.748363321617793886e+01 2.422214621995535944e-01
5.940497809259892529e+04 1.755595280189630714e+01 2.578002448792517942e-01
5.940497812522939785e+04 1.796957833344506383e+01 2.768462117550198331e-01
5.940497815785987041e+04 1.720058878456191209e+01 2.562097603044762861e-01
5.940497819049034297e+04 1.766779620475203672e+01 2.523101130754935029e-01
5.940497822312082280e+04 1.736953638940169853e+01 2.650791755497509672e-01
5.940497825575129536e+04 1.742718091430512573e+01 2.593881042245269608e-01
5.940497828838176792e+04 1.758326617431398731e+01 2.604370600417211801e-01
5.940497832101224049e+04 1.756275506834841238e+01 2.664595172687306279e-01
5.940497835364272032e+04 1.788780291873075257e+01 2.655389196574943211e-01
5.940497838627319288e+04 1.775054912675452812e+01 2.706723231670994934e-01
5.940497841890366544e+04 1.766767751675186204e+01 2.719789451295832605e-01
5.940497845153413800e+04 1.760670934154957479e+01 2.687760791860460130e-01
5.940497848416461056e+04 1.810246567857386779e+01 2.791431811603715119e-01
5.940497851679509040e+04 1.800720119793084706e+01 2.728830079214565330e-01
5.940497854942556296e+04 1.755981857975371341e+01 2.670950473848742179e-01
5.940497858205604280e+04 1.784649736360701766e+01 2.749033770004026822e-01
5.940497861468651536e+04 1.807857568050219044e+01 2.766582407055436788e-01
5.940497864731698792e+04 1.776548803441785651e+01 2.551831997242047234e-01
5.940497867994746048e+04 1.797244094488188892e+01 2.752658635128102382e-01
5.940497871257793304e+04 1.737813770491803211e+01 2.560670114866535063e-01
5.940497874520840560e+04 1.770401979800682213e+01 2.603022045118422723e-01
5.940497877783888543e+04 1.750739716464396878e+01 2.428546124837331344e-01
5.940497881046935800e+04 1.731251654927712735e+01 2.421251242265461678e-01
5.940497884309983783e+04 1.746143265404235834e+01 2.448622931906454803e-01
5.940497887573031039e+04 1.761026763081356705e+01 2.503995116488271222e-01
5.940497890836078295e+04 1.749311320378807011e+01 2.563644468956116640e-01
5.940497894099125551e+04 1.763611037410453619e+01 2.684858043810529060e-01
5.940497897362172807e+04 1.741498772147553709e+01 2.512488461641215753e-01
5.940497900625220791e+04 1.810863863504597049e+01 2.680904614768819250e-01
5.940497903888268047e+04 1.732370832674988037e+01 2.461541477425273072e-01
5.940497907151315303e+04 1.758168031136760234e+01 2.444882970068479600e-01
5.940497910414362559e+04 1.757594564228773137e+01 2.572260136211078074e-01
5.940497913677410543e+04 1.794466799423195980e+01 2.527086433964900181e-01
5.940497916940457799e+04 1.742849455132517278e+01 2.319086659109727000e-01
5.940497920203505055e+04 1.749344166677970236e+01 2.332258960988925212e-01
5.940497923466552311e+04 1.787282589143639910e+01 2.350865928621731771e-01
5.940497926729599567e+04 1.749773388351484726e+01 2.292088707712149342e-01
5.940497929992647551e+04 1.802373250041831554e+01 2.425283614035139979e-01
5.940497933255694807e+04 1.762178496711470643e+01 2.324786293429492168e-01
5.940497936518742063e+04 1.766770755549521255e+01 2.364181190269439570e-01
5.940497939781790046e+04 1.738100172246743469e+01 2.329426112933737358e-01
5.940497943044837302e+04 1.749393752016345971e+01 2.281827296386674531e-01
5.940497946307884558e+04 1.828839794554281184e+01 2.477440786000295048e-01
5.940497949570931814e+04 1.789399877696241958e+01 2.437121206255854211e-01
5.940497952833979070e+04 1.741063591308692438e+01 2.334413249125575907e-01
5.940497956097026326e+04 1.745167385885443068e+01 2.379905821748711792e-01
5.940497959360074310e+04 1.737941919191919027e+01 2.322819808665679830e-01
5.940497962623121566e+04 1.714626401570549774e+01 2.287155539879966171e-01
5.940497965886169550e+04 1.807271597265382113e+01 2.502187795212940102e-01
5.940497969149216806e+04 1.716631815775542691e+01 2.286208865223967324e-01
5.940497972412264062e+04 1.719261003152308120e+01 2.276234887654363381e-01
5.940497975675311318e+04 1.776034230907036360e+01 2.380065721047461280e-01
5.940497978938358574e+04 1.729475189938328938e+01 2.287846450989455827e-01
5.940497982201405830e+04 1.741150209018223194e+01 2.341007645152662076e-01
5.940497985464453814e+04 1.738987126318775722e+01 2.320948685836192460e-01
5.940497988727501070e+04 1.801950406743114641e+01 2.380309543238234848e-01
5.940497991990548326e+04 1.758313112554053959e+01 2.363670021003741184e-01
5.940497995253596309e+04 1.771913840616388569e+01 2.375150961089169954e-01
5.940497998516643565e+04 1.783361372579008020e+01 2.339956001939291208e-01
5.940498001779690821e+04 1.753672885741522336e+01 2.288363442402541192e-01
5.940498005042738077e+04 1.791927493807700955e+01 2.319768614636632809e-01
5.940498008305785334e+04 1.763158982555736287e+01 2.300708073415164145e-01
5.940498011568832590e+04 1.754714332442893721e+01 2.263445200239104504e-01
5.940498014831880573e+04 1.746878144290647938e+01 2.264564704636951031e-01
5.940498018094927829e+04 1.760556885817883455e+01 2.291249981704832073e-01
5.940498021357975813e+04 1.778514197454249413e+01 2.322424299732966657e-01
5.940498024621023069e+04 1.750091284062478891e+01 2.282128897369990195e-01
5.940498027884070325e+04 1.772291747064336320e+01 2.334696563383227008e-01
5.940498031147117581e+04 1.808152561574287986e+01 2.427685530932903457e-01
5.940498034410164837e+04 1.796536231485806923e+01 2.363658704532509425e-01
5.940498037673212093e+04 1.791717046238785116e+01 2.375338632354902224e-01
5.940498040936260077e+04 1.795862049991058385e+01 2.363143049351562330e-01
5.940498044199307333e+04 1.779648518263266865e+01 2.310691396731659186e-01
5.940498047462355316e+04 1.770200208150745169e+01 2.319741572089130122e-01
5.940498050725402572e+04 1.808207135081506323e+01 2.493199916228897584e-01
5.940498053988449828e+04 1.801803136964307583e+01 2.403947880569844431e-01
5.940498057251497085e+04 1.773167231576645619e+01 2.302383311537742339e-01
5.940498060514544341e+04 1.781995816820783674e+01 2.364951936863353144e-01
5.940498063777591597e+04 1.809663050004887097e+01 2.358990864562411915e-01
5.940498067040638853e+04 1.806199697843702623e+01 2.394598809895237823e-01
5.940498070303686836e+04 1.830700601314501341e+01 2.436990369670794243e-01
5.940498073566734092e+04 1.835323731927246271e+01 2.480138047798475520e-01
5.940498076829782076e+04 1.758798785717203117e+01 2.291768694299850251e-01
5.940498080092829332e+04 1.777592381572521418e+01 2.350291980287643190e-01
5.940498083355876588e+04 1.835212864220337536e+01 2.429518471700787274e-01
5.940498086618923844e+04 1.780246562351825546e+01 2.310463672472698460e-01
5.940498089881971100e+04 1.788072229956596360e+01 2.359030111994295242e-01
5.940498093145019084e+04 1.816395103536334688e+01 2.402983474571580291e-01
5.940498096408066340e+04 1.780786500088172630e+01 2.299912497344116236e-01
5.940498099671114323e+04 1.793039182048994817e+01 2.303479022771879603e-01
5.940498102934161579e+04 1.790442157423289160e+01 2.341568069448486111e-01
5.940498106197208836e+04 1.809411844978166073e+01 2.318379071547067294e-01
5.940498109460256092e+04 1.806076576638239217e+01 2.360010094400052105e-01
5.940498112723303348e+04 1.854207768187422900e+01 2.459803757015748549e-01
5.940498115986350604e+04 1.804177018846687020e+01 2.334779249053266226e-01
5.940498119249398587e+04 1.797620651262525371e+01 2.305388113814612616e-01
5.940498122512445843e+04 1.842540252438804060e+01 2.420589361591046484e-01
5.940498125775493827e+04 1.808734664978282325e+01 2.338842694493984131e-01
5.940498129038541083e+04 1.844703609136705680e+01 2.391374681875511887e-01
5.940498132301588339e+04 1.886172037827338244e+01 2.524930956229045065e-01
5.940498135564635595e+04 1.849472765314747491e+01 2.456942057791398626e-01
5.940498138827682851e+04 1.872874193683798438e+01 2.472860670470317379e-01
5.940498142090730835e+04 1.844064793022289805e+01 2.430342055727934547e-01
5.940498145353778091e+04 1.853064170240844533e+01 2.530072657368119260e-01
5.940498148616825347e+04 1.824932835419912891e+01 2.402911028517830672e-01
5.940498151879872603e+04 1.859229464236852181e+01 2.519082997783958500e-01
5.940498155142920587e+04 1.895664215720733026e+01 2.589894614974453391e-01
5.940498158405967843e+04 1.831979425328130873e+01 2.412217593014559791e-01
5.940498161669015099e+04 1.828964231779159633e+01 2.399358137307203431e-01
5.940498164932062355e+04 1.834317383223215714e+01 2.372922049626428054e-01
5.940498168195109611e+04 1.830560671722643562e+01 2.407607664254099999e-01
5.940498171458157594e+04 1.886668436199044407e+01 2.502210483163965216e-01
5.940498174721204850e+04 1.850778684615699277e+01 2.426004571044619862e-01
5.940498177984252834e+04 1.843797496036302164e+01 2.414399363819249578e-01
5.940498181247300090e+04 1.837683435317051917e+01 2.381685475774545924e-01
5.940498184510347346e+04 1.809821199649146450e+01 2.338982784570009521e-01
5.940498187773394602e+04 1.835113728397095656e+01 2.410978873730689476e-01
5.940498191036441858e+04 1.807657413676371050e+01 2.389918737814916427e-01
5.940498194299489114e+04 1.797990051360860519e+01 2.345568736183545611e-01
5.940498197562536370e+04 1.846001239072072408e+01 2.452191117948630816e-01
5.940498200825583626e+04 1.820817565544090755e+01 2.443784010540035467e-01
5.940498204088631610e+04 1.836362887164343149e+01 2.431465314670632760e-01
5.940498207351679594e+04 1.851616524161250510e+01 2.462711491985132839e-01
5.940498210614726850e+04 1.828991139223062845e+01 2.412355682565928694e-01
5.940498213877774106e+04 1.835169655706852865e+01 2.407968497226403159e-01
5.940498217140821362e+04 1.768602272115436591e+01 2.313949510988730363e-01
5.940498220403868618e+04 1.779253901279217942e+01 2.363456945768653006e-01
5.940498223666915874e+04 1.827359002546512201e+01 2.448476017726753662e-01
5.940498226929963130e+04 1.846824668280063264e+01 2.543289306935730965e-01
5.940498230193010386e+04 1.839917524055483966e+01 2.454681692517159952e-01
5.940498233456058369e+04 1.835022642142338256e+01 2.479086145271427177e-01
5.940498236719106353e+04 1.774995627665442655e+01 2.353819327455070887e-01
5.940498239982153609e+04 1.845729848098459058e+01 2.556039145834395065e-01
5.940498243245200865e+04 1.846573717411935789e+01 2.546715121691144890e-01
5.940498246508248121e+04 1.833704862020032067e+01 2.447692941991473081e-01
5.940498249771295377e+04 1.796490177124885790e+01 2.371216640383204954e-01
5.940498253034342633e+04 1.804063650170344957e+01 2.380627175847354893e-01
5.940498256297390617e+04 1.862463590696103921e+01 2.527065224923672471e-01
5.940498259560437873e+04 1.858150350931589756e+01 2.479113944209292986e-01
5.940498262823485857e+04 1.811129415317875413e+01 2.402405168115256118e-01
5.940498266086533113e+04 1.807033736035154803e+01 2.385735269356806243e-01
5.940498269349580369e+04 1.792977902204343366e+01 2.419994300994140757e-01
5.940498272612627625e+04 1.794843198029316511e+01 2.381828356765578192e-01
5.940498275875674881e+04 1.812033585967051152e+01 2.398265878085636404e-01
5.940498279138722137e+04 1.802934599563812768e+01 2.385098462732953284e-01
5.940498282401769393e+04 1.805640355102883277e+01 2.442777804318963519e-01
5.940498285664817377e+04 1.786529086327782778e+01 2.357596317819342924e-01
5.940498288927864633e+04 1.767166424921037304e+01 2.342246042001605577e-01
5.940498292190912616e+04 1.833642170281462924e+01 2.452629864858308917e-01
5.940498295453959872e+04 1.800961022891317853e+01 2.387756565768910655e-01
5.940498298717007128e+04 1.775636442422272765e+01 2.329639107799091613e-01
5.940498301980054384e+04 1.777974365554219816e+01 2.319866840657063556e-01
5.940498305243101640e+04 1.800830771786990070e+01 2.416418877283189326e-01
5.940498308506148896e+04 1.818134571791894771e+01 2.412907058127763960e-01
5.940498311769196880e+04 1.833375794395139735e+01 2.445405009103711891e-01
5.940498315032244136e+04 1.820437621561545072e+01 2.420504758879957197e-01
5.940498318295292120e+04 1.791506217823968683e+01 2.357836365022847047e-01
5.940498321558339376e+04 1.816915159207241359e+01 2.417672188299605784e-01
5.940498324821386632e+04 1.795115830115830136e+01 2.370089830385802565e-01
5.940498328084433888e+04 1.859391897630439061e+01 2.511799720750169662e-01
5.940498331347481144e+04 1.802822542064761180e+01 2.374324175031458928e-01
5.940498334610529128e+04 1.812005249417119401e+01 2.406177706834258523e-01
5.940498337873576384e+04 1.796537471943942421e+01 2.388324332406639439e-01
5.940498341136623640e+04 1.810774656793176618e+01 2.402376990203436424e-01
5.940498344399670896e+04 1.773835739336106343e+01 2.312486103358124545e-01
5.940498347662718879e+04 1.830120818103183566e+01 2.403049714964559658e-01
5.940498350925766135e+04 1.803599317586030182e+01 2.357925386108274957e-01
5.940498354188813391e+04 1.801681053441829761e+01 2.351761216443659652e-01
5.940498357451860647e+04 1.791763021693645896e+01 2.320641372728254326e-01
5.940498360714907903e+04 1.775718300635760727e+01 2.287364119925889283e-01
5.940498363977955887e+04 1.865066428965575795e+01 2.497570825066353362e-01
5.940498367241003143e+04 1.778128897565207822e+01 2.325964141667476448e-01
5.940498370504051127e+04 1.805794658524116869e+01 2.334717234801887975e-01
5.940498373767098383e+04 1.798700192360538352e+01 2.366336713471290376e-01
5.940498377030145639e+04 1.799901116558856273e+01 2.354739063145650790e-01
5.940498380293192895e+04 1.812592006221703755e+01 2.342681662318523428e-01
5.940498383556240151e+04 1.844775133204931805e+01 2.386812101382898288e-01
5.940498386819287407e+04 1.822882334126023807e+01 2.408567012757610870e-01
5.940498390082335391e+04 1.806797066688721642e+01 2.347736974214437444e-01
5.940498393345382647e+04 1.861273935682334368e+01 2.454955572149173926e-01
5.940498396608430630e+04 1.821355521603281247e+01 2.399870165720791038e-01
5.940498399871477886e+04 1.828163924024442366e+01 2.401239901399513654e-01
5.940498403134525142e+04 1.827408575816694736e+01 2.424885739302175547e-01
5.940498406397572398e+04 1.839611926838204070e+01 2.466959780137442937e-01
5.940498409660619654e+04 1.849096880131363108e+01 2.502872853070441939e-01
5.940498412923667638e+04 1.851664311399028762e+01 2.468278458729435965e-01
5.940498416186714894e+04 1.802892879699041728e+01 2.367749212837994555e-01
5.940498419449762150e+04 1.837841308839131216e+01 2.479803247640101349e-01
5.940498422712809406e+04 1.822159730033745717e+01 2.389583001593899858e-01
5.940498425975857390e+04 1.798931685547545456e+01 2.372644156642309266e-01
5.940498429238904646e+04 1.822765144224159428e+01 2.411343889210474101e-01
5.940498432501951902e+04 1.829480461564189753e+01 2.464734457865628559e-01
5.940498435764999158e+04 1.812224265977014781e+01 2.384335978660477584e-01
5.940498439028046414e+04 1.815893628472461785e+01 2.384157200879659932e-01
5.940498442291093670e+04 1.810567171653937635e+01 2.373716925986803505e-01
5.940498445554141654e+04 1.778793037698845225e+01 2.311191698957983931e-01
5.940498448817189637e+04 1.830707686313797211e+01 2.410268974323193925e-01
5.940498452080236893e+04 1.834616247126758992e+01 2.412207577927341917e-01
5.940498455343284149e+04 1.782124681065888083e+01 2.364879427711907012e-01
5.940498458606331405e+04 1.807536952617764925e+01 2.365902231764384356e-01
5.940498461869378662e+04 1.801651543390425303e+01 2.328163600299023306e-01
5.940498465132425918e+04 1.793792487067681307e+01 2.369572697924395843e-01
5.940498468395473174e+04 1.769507312907013841e+01 2.353572189265323300e-01
5.940498471658520430e+04 1.832912957124404585e+01 2.473587604385975580e-01
5.940498474921568413e+04 1.820547756295336228e+01 2.393355505978565501e-01
5.940498478184616397e+04 1.793670474849748331e+01 2.387748968126834626e-01
5.940498481447663653e+04 1.840885164150159170e+01 2.480257973588083920e-01
5.940498484710710909e+04 1.816077196937414939e+01 2.392229369601773792e-01
5.940498487973758165e+04 1.825028240804518376e+01 2.362101966964382516e-01
5.940498491236805421e+04 1.851477311208940080e+01 2.403829176157342151e-01
5.940498494499852677e+04 1.797722598308293840e+01 2.318687215516894162e-01
5.940498497762899933e+04 1.786808159287483733e+01 2.309787209963606869e-01
5.940498501025947189e+04 1.828132331583063319e+01 2.405336843093659471e-01
5.940498504288995173e+04 1.784690014518908541e+01 2.293581493405457972e-01
5.940498507552043156e+04 1.837613571735722573e+01 2.409113972619855160e-01
5.940498510815090413e+04 1.839942990484441410e+01 2.424352111881341310e-01
5.940498514078137669e+04 1.803246145710450321e+01 2.368056615487347250e-01
5.940498517341184925e+04 1.832648822299458402e+01 2.376398746675734697e-01
5.940498520604232181e+04 1.804818136932192374e+01 2.350681290310429883e-01
5.940498523867279437e+04 1.830759578383804609e+01 2.432492007821317748e-01
5.940498527130327420e+04 1.770059416171531907e+01 2.326861420314218221e-01
5.940498530393374676e+04 1.812714672262410787e+01 2.375922600737110646e-01
5.940498533656422660e+04 1.780817909635274887e+01 2.380894268100525180e-01
5.940498536919469916e+04 1.833979776741869827e+01 2.455101884551922076e-01
5.940498540182517172e+04 1.862578116281665075e+01 2.513349616294829336e-01
5.940498543445564428e+04 1.828483040548005434e+01 2.454158807124283970e-01
5.940498546708611684e+04 1.806033294746706375e+01 2.424549417918022698e-01
5.940498549971658940e+04 1.822006432116221575e+01 2.464451313644114572e-01
5.940498553234706196e+04 1.833449233098729891e+01 2.487105574827616350e-01
5.940498556497754180e+04 1.811131155668172354e+01 2.468607325345764658e-01
5.940498559760801436e+04 1.822510453345070403e+01 2.490791326167092479e-01
5.940498563023849420e+04 1.834081530920269287e+01 2.525288561888780481e-01
5.940498566286896676e+04 1.850358115183245999e+01 2.590600464131512792e-01
5.940498569549943932e+04 1.788376731752988746e+01 2.491278699673222241e-01
5.940498572812991188e+04 1.798028353504619048e+01 2.498957639697842736e-01
5.940498576076038444e+04 1.877874781036333829e+01 2.768866577725934697e-01
5.940498579339085700e+04 1.858985771311737523e+01 2.656483832339163742e-01
5.940498582602133683e+04 1.889940970456984815e+01 2.643461407007775543e-01
5.940498585865180939e+04 1.812508343890909401e+01 2.555853652660644570e-01
5.940498589128228923e+04 1.778533773529646567e+01 2.473789466662167091e-01
5.940498592391276179e+04 1.872414423536691430e+01 2.590641190266099181e-01
5.940498595654323435e+04 1.855342190465557550e+01 2.560822411735205195e-01
5.940498598917370691e+04 1.833667342910407072e+01 2.608361939428676113e-01
5.940498602180417947e+04 1.836906500592466074e+01 2.511574602924810384e-01
5.940498605443465203e+04 1.861308854752092046e+01 2.582512724559996586e-01
5.940498608706512459e+04 1.869640010069648284e+01 2.521320170771351177e-01
5.940498611969560443e+04 1.871983089394594657e+01 2.603257975448394768e-01
5.940498615232607699e+04 1.814362202149834502e+01 2.432320605050880824e-01
5.940498618495655683e+04 1.850740802862573986e+01 2.477079535555739842e-01
5.940498621758702939e+04 1.801456795870586092e+01 2.424707506755620079e-01
5.940498625021750195e+04 1.891530038899294297e+01 2.606888338661362825e-01
5.940498628284797451e+04 1.826365858036367840e+01 2.529855811983780511e-01
5.940498631547844707e+04 1.796964386811527703e+01 2.517709669787114302e-01
5.940498634810892690e+04 1.841371801095776561e+01 2.576847616938532926e-01
5.940498638073939946e+04 1.905855226974658478e+01 2.921610262607268194e-01
5.940498641336987203e+04 1.867747625700295089e+01 2.644851227042033237e-01
5.940498644600034459e+04 1.794388656757312006e+01 2.479629451894156400e-01
5.940498647863082442e+04 1.791843780641062622e+01 2.493522083147957369e-01
5.940498651126129698e+04 1.810528299779409522e+01 2.545827023963155855e-01
5.940498654389176954e+04 1.838370188370188174e+01 2.646709149994412869e-01
5.940498657652224210e+04 1.824652386849808394e+01 2.578176252481404473e-01
5.940498660915271466e+04 1.792520195197264954e+01 2.597082995569209296e-01
5.940498664178319450e+04 1.796823053368329326e+01 2.613185477051073180e-01
5.940498667441366706e+04 1.762275014124673689e+01 2.479322482454765220e-01
5.940498670704414690e+04 1.784560038227865419e+01 2.506178995413695931e-01
5.940498673967461946e+04 1.825426350108677553e+01 2.573919534120971964e-01
5.940498677230509202e+04 1.788118242780895173e+01 2.509639926808267529e-01
5.940498680493556458e+04 1.814171504579274696e+01 2.502520457785489816e-01
5.940498683756603714e+04 1.847238571085799563e+01 2.691200501580912063e-01
5.940498687019650970e+04 1.847652988783189087e+01 2.697193288572232173e-01
5.940498690282698226e+04 1.789863215459516965e+01 2.594630000171589956e-01
5.940498693545746210e+04 1.825926235212247661e+01 2.666909730792862976e-01
5.940498696808793466e+04 1.880367879634114914e+01 2.856795460838976175e-01
5.940498700071841449e+04 1.842343330380618838e+01 2.697267415602026541e-01
5.940498703334888705e+04 1.795986844844094676e+01 2.572124878866866027e-01
5.940498706597935961e+04 1.803692002041914222e+01 2.671097741267522419e-01
5.940498709860983217e+04 1.807455019914846872e+01 2.711586055186966382e-01
5.940498713124030473e+04 1.786978832584990329e+01 2.551748199385457383e-01
5.940498716387077729e+04 1.834122957807499432e+01 2.664296139468908531e-01
5.940498719650124985e+04 1.746380495152028445e+01 2.468352592128864598e-01
5.940498722913172969e+04 1.797786947252596335e+01 2.562108687446680300e-01
5.940498726176220225e+04 1.797805586775952946e+01 2.534194483528210418e-01
5.940498729439268209e+04 1.758113360323886454e+01 2.411393656429015875e-01
5.940498732702315465e+04 1.794863103357998213e+01 2.511470415768757847e-01
5.940498735965362721e+04 1.785122543368281001e+01 2.452761417467073657e-01
5.940498739228409977e+04 1.853132462424497717e+01 2.664149025685431660e-01
5.940498742491457233e+04 1.779591146009612146e+01 2.518877285483501760e-01
5.940498745754504489e+04 1.803659979674513636e+01 2.578890540734878334e-01
5.940498749017552473e+04 1.787839938374348492e+01 2.507397436340453312e-01
5.940498752280599729e+04 1.808038966657827373e+01 2.566705881731291550e-01
5.940498755543646985e+04 1.772495825234744871e+01 2.512351717456349776e-01
5.940498758806694968e+04 1.789612330814694729e+01 2.521456160086044673e-01
5.940498762069742224e+04 1.839360084147086738e+01 2.624225904770566831e-01
5.940498765332789480e+04 1.786961711001056230e+01 2.482779748032835077e-01
5.940498768595836736e+04 1.805477520245741374e+01 2.563991288572035621e-01
5.940498771858883993e+04 1.838480815517485567e+01 2.681732449941950924e-01
5.940498775121931249e+04 1.791522200479563409e+01 2.485373227114343886e-01
5.940498778384979232e+04 1.836002663191296591e+01 2.574995688944762273e-01
5.940498781648026488e+04 1.801810884750517516e+01 2.503540898453947561e-01
5.940498784911074472e+04 1.793994529177718888e+01 2.472869371757484835e-01
5.940498788174121728e+04 1.814181237390719303e+01 2.489866509917812720e-01
5.940498791437168984e+04 1.765523804344870484e+01 2.386850612973769326e-01
5.940498794700216240e+04 1.810154360906483717e+01 2.485180138439728459e-01
5.940498797963263496e+04 1.780733411748425965e+01 2.388717879726746651e-01
5.940498801226310752e+04 1.797006905000556998e+01 2.439038399618332076e-01
5.940498804489358008e+04 1.772883921935643770e+01 2.375343761274818222e-01
5.940498807752405992e+04 1.804893765725468313e+01 2.436896749863520506e-01
5.940498811015453248e+04 1.792545047534821734e+01 2.413003780358219663e-01
5.940498814278501231e+04 1.777988159222983100e+01 2.377993327385685696e-01
5.940498817541548487e+04 1.783132397163903349e+01 2.393992041034405660e-01
5.940498820804595744e+04 1.787928086913362336e+01 2.493503213510323557e-01
5.940498824067643000e+04 1.828258720323052344e+01 2.553769195537873848e-01
5.940498827330690256e+04 1.773702559879212259e+01 2.394057864513292055e-01
5.940498830593737512e+04 1.789131754705525168e+01 2.383491876878452431e-01
5.940498833856784768e+04 1.727754285333155693e+01 2.275831964728703971e-01
5.940498837119832751e+04 1.815654835959014335e+01 2.456444331498074118e-01
5.940498840382880007e+04 1.756324391664071527e+01 2.311801028989274032e-01
5.940498843645927991e+04 1.824953661124867565e+01 2.467758432745809916e-01
5.940498846908975247e+04 1.772239908490787030e+01 2.360730408599329422e-01
5.940498850172022503e+04 1.703752603245706965e+01 2.251044705953588188e-01
5.940498853435069759e+04 1.815449748778883432e+01 2.431508599122390035e-01
5.940498856698117015e+04 1.801620107082420219e+01 2.429180783714078862e-01
5.940498859961164271e+04 1.759233118425517617e+01 2.337262903749614817e-01
5.940498863224212255e+04 1.804282939507845995e+01 2.393303537687052618e-01
5.940498866487259511e+04 1.782188281033046451e+01 2.349914885063376091e-01
5.940498869750307495e+04 1.803150928348560811e+01 2.407290775664973626e-01
5.940498873013354751e+04 1.759632636799516447e+01 2.315817940342837777e-01
5.940498876276402007e+04 1.798616325669690141e+01 2.380961900336560910e-01
5.940498879539449263e+04 1.803138610244738516e+01 2.406978263938797380e-01
5.940498882802496519e+04 1.778114874408042212e+01 2.374655296782505198e-01
5.940498886065543775e+04 1.783862268373716020e+01 2.371926058644008017e-01
5.940498889328591031e+04 1.806426428951868246e+01 2.420663316282106736e-01
5.940498892591639014e+04 1.763689972426219654e+01 2.363146946646993984e-01
5.940498895854686270e+04 1.747775618035973366e+01 2.292458455654069749e-01
5.940498899117734254e+04 1.793331017714484332e+01 2.404988265600667696e-01
5.940498902380781510e+04 1.771844315950250959e+01 2.329091316087632257e-01
5.940498905643828766e+04 1.815639097744360697e+01 2.451781243513526665e-01
5.940498908906876022e+04 1.787447583694232378e+01 2.298086228148407684e-01
5.940498912169923278e+04 1.806165888110332318e+01 2.398741211735003209e-01
5.940498915432970534e+04 1.773338074203739012e+01 2.346771779964456628e-01
5.940498918696017790e+04 1.832526569363752245e+01 2.473666391081899008e-01
5.940498921959065774e+04 1.752176106460145633e+01 2.319589958117452277e-01
5.940498925222113030e+04 1.800759540048475316e+01 2.353796379230311819e-01
5.940498928485161014e+04 1.782597102724098903e+01 2.394438312779404998e-01
5.940498931748208270e+04 1.783260417805971798e+01 2.395032501437430739e-01
5.940498935011255526e+04 1.838040280924969494e+01 2.487498156055080456e-01
5.940498938274302782e+04 1.786414250843366958e+01 2.382020626736157665e-01
5.940498941537350038e+04 1.801960213488597518e+01 2.398747728759409170e-01
5.940498944800397294e+04 1.812405600457864097e+01 2.433683323128462972e-01
5.940498948063444550e+04 1.798559667934970463e+01 2.382493427578472878e-01
5.940498951326492534e+04 1.776235563273518991e+01 2.361163053424623903e-01
5.940498954589539790e+04 1.799617638850125800e+01 2.406181610409759974e-01
5.940498957852587773e+04 1.778350061872679788e+01 2.320245386401222909e-01
5.940498961115635029e+04 1.849599313108185328e+01 2.535983301680482804e-01
5.940498964378682285e+04 1.767250543114402461e+01 2.341701438613521535e-01
5.940498967641729541e+04 1.773203498701653658e+01 2.340379092291929308e-01
5.940498970904776797e+04 1.774648277773927418e+01 2.307336520325192208e-01
5.940498974167824053e+04 1.756389687155250812e+01 2.282672489247453140e-01
5.940498977430871309e+04 1.782101397447183189e+01 2.352135597365192232e-01
5.940498980693919293e+04 1.787312728886915991e+01 2.352020783647696123e-01
5.940498983956966549e+04 1.800016745042769628e+01 2.418973739382913879e-01
5.940498987220013805e+04 1.807239198567271288e+01 2.412658443019402021e-01
5.940498990483061789e+04 1.778425318409880163e+01 2.335664566929195884e-01
5.940498993746109045e+04 1.789222506678539659e+01 2.356486723498806002e-01
5.940498997009156301e+04 1.812326342174953453e+01 2.410333303548350126e-01
5.940499000272203557e+04 1.757067154700282785e+01 2.292165680893728519e-01
5.940499003535250813e+04 1.786324573076070266e+01 2.353767417143424190e-01
5.940499006798298069e+04 1.767295176110260257e+01 2.284228580129022967e-01
5.940499010061346053e+04 1.750527846089047657e+01 2.234877616504671316e-01
5.940499013324393309e+04 1.756936080728633343e+01 2.265765643594345458e-01
5.940499016587441292e+04 1.756374803831376141e+01 2.237581523380844373e-01
5.940499019850488548e+04 1.803499336356597738e+01 2.370014656721216306e-01
5.940499023113535804e+04 1.830765880931643608e+01 2.435290431769163988e-01
5.940499026376583060e+04 1.832244938049868921e+01 2.414273923975774339e-01
5.940499029639630317e+04 1.808774033434184147e+01 2.379166635874196134e-01
5.940499032902677573e+04 1.782118181445047966e+01 2.356855394889701694e-01
5.940499036165724829e+04 1.774337841742456590e+01 2.292735163648107755e-01
5.940499039428772812e+04 1.747186474552010083e+01 2.236062487597682558e-01
5.940499042691820068e+04 1.766561821827871270e+01 2.283692542933418723e-01
5.940499045954867324e+04 1.791224399301610148e+01 2.337548756330705968e-01
5.940499049217915308e+04 1.779411322405567120e+01 2.332470515972903113e-01
5.940499052480962564e+04 1.807223482581525076e+01 2.385465764449869464e-01
5.940499055744009820e+04 1.780235271509361539e+01 2.340619623741411470e-01
5.940499059007057076e+04 1.798613373428559825e+01 2.352854703258306091e-01
5.940499062270104332e+04 1.801468161861349415e+01 2.359137574438822105e-01
5.940499065533151588e+04 1.741887561508654869e+01 2.264219585936663448e-01
5.940499068796199572e+04 1.765707190582682884e+01 2.301559850849739519e-01
5.940499072059246828e+04 1.759296296802965998e+01 2.303420936304942102e-01
5.940499075322294811e+04 1.774175063403934516e+01 2.334523021001590759e-01
5.940499078585342068e+04 1.796059037921152779e+01 2.362400609079054192e-01
5.940499081848389324e+04 1.811237632743054249e+01 2.374438644585821767e-01
5.940499085111436580e+04 1.744045541314426018e+01 2.276505053316504046e-01
5.940499088374483836e+04 1.773852449950226529e+01 2.341602063785202525e-01
5.940499091637531092e+04 1.770407121170300968e+01 2.330487550533403007e-01
5.940499094900578348e+04 1.779992720043679810e+01 2.393185358043841138e-01
5.940499098163626331e+04 1.748566984513423961e+01 2.340842244455465515e-01
5.940499101426673587e+04 1.803110478502951253e+01 2.448009064717484862e-01
5.940499104689721571e+04 1.812517698009494538e+01 2.440446284764446472e-01
5.940499107952768827e+04 1.776265476060041593e+01 2.399375286667138618e-01
5.940499111215816083e+04 1.783376039682648440e+01 2.429265369363452776e-01
5.940499114478863339e+04 1.793760214964403232e+01 2.459311566585320741e-01
5.940499117741910595e+04 1.762626331324727502e+01 2.429080797426904637e-01
5.940499121004957851e+04 1.783396398387007764e+01 2.435861815622339110e-01
5.940499124268005107e+04 1.786281199497216576e+01 2.406342531991322586e-01
5.940499127531053091e+04 1.808024614013838516e+01 2.471172471359212031e-01
5.940499130794100347e+04 1.806844295728882699e+01 2.401539211879328284e-01
5.940499134057148331e+04 1.782495901244092806e+01 2.392838859944558527e-01
5.940499137320195587e+04 1.788288747229144349e+01 2.382171070026741222e-01
5.940499140583242843e+04 1.769608596601981532e+01 2.404964160237316184e-01
5.940499143846290099e+04 1.753658968594590917e+01 2.331707941401648665e-01
5.940499147109337355e+04 1.755637725570309726e+01 2.347427239330807380e-01
5.940499150372384611e+04 1.788422950413564294e+01 2.458586229741824836e-01
5.940499153635431867e+04 1.765638399563020755e+01 2.387969226953983448e-01
5.940499156898479850e+04 1.782133101564440025e+01 2.342354454066625513e-01
5.940499160161527107e+04 1.769272455377354802e+01 2.360789409531170724e-01
5.940499163424574363e+04 1.774521342840328941e+01 2.443020144317524511e-01
5.940499166687622346e+04 1.741611790953958305e+01 2.324262318590910315e-01
5.940499169950669602e+04 1.749176358566278822e+01 2.340721124417539933e-01
5.940499173213716858e+04 1.791704813427659815e+01 2.435769379764919362e-01
5.940499176476764114e+04 1.772427336999214376e+01 2.346683993485718933e-01
5.940499179739811370e+04 1.794658433793982155e+01 2.351021268552365151e-01
5.940499183002858626e+04 1.785485652738269380e+01 2.351301337392794066e-01
5.940499186265905882e+04 1.764055736488436210e+01 2.345849886185697453e-01
5.940499189528953866e+04 1.784431713583096268e+01 2.429537276399812706e-01
5.940499192792001122e+04 1.770760862080837228e+01 2.405064097508199106e-01
5.940499196055049106e+04 1.723525802622277325e+01 2.254242524908470213e-01
5.940499199318096362e+04 1.796349566710041756e+01 2.400267511571914647e-01
5.940499202581143618e+04 1.774326394397790096e+01 2.396082073154613690e-01
5.940499205844190874e+04 1.754588475963177530e+01 2.337404423909050510e-01
5.940499209107238130e+04 1.759931605225360940e+01 2.337225310731605443e-01
5.940499212370285386e+04 1.734260411032990845e+01 2.250127265536994159e-01
5.940499215633332642e+04 1.734463568248452603e+01 2.249742164371860698e-01
5.940499218896380626e+04 1.736078505787633119e+01 2.223214331451773551e-01
5.940499222159427882e+04 1.786401118099231411e+01 2.370558052613704891e-01
5.940499225422475865e+04 1.741441735745300790e+01 2.274104263680340743e-01
5.940499228685523121e+04 1.758351270204685690e+01 2.359031777742137959e-01
5.940499231948570377e+04 1.719819248667970513e+01 2.235655741569856914e-01
5.940499235211617633e+04 1.764796746839132169e+01 2.307311480947923099e-01
5.940499238474664890e+04 1.730763885103831612e+01 2.230424800823491704e-01
5.940499241737712146e+04 1.759653723637961420e+01 2.349993282672536432e-01
5.940499245000759402e+04 1.797570077723841919e+01 2.448655982273901521e-01
5.940499248263807385e+04 1.710660926133373039e+01 2.207236970337048410e-01
5.940499251526854641e+04 1.741111418302460478e+01 2.301185217721185561e-01
5.940499254789902625e+04 1.694012506373956839e+01 2.178330393628574724e-01
5.940499258052949881e+04 1.741510831835581286e+01 2.305962814029073327e-01
5.940499261315997137e+04 1.719992947813821971e+01 2.236283793813425569e-01
5.940499264579044393e+04 1.733599781001916185e+01 2.264697703258974071e-01
5.940499267842091649e+04 1.728574575291169779e+01 2.243259460588428733e-01
5.940499271105138905e+04 1.710368526435413017e+01 2.257282896060114619e-01
5.940499274368186161e+04 1.780467849410970871e+01 2.381244763697096811e-01
5.940499277631234145e+04 1.739609806535876757e+01 2.323983228535247136e-01
5.940499280894281401e+04 1.777003571478202915e+01 2.379215946145360194e-01
5.940499284157329384e+04 1.743344244408074317e+01 2.306481630543966432e-01
5.940499287420376641e+04 1.792230432899827974e+01 2.406455187981543509e-01
5.940499290683423897e+04 1.763568368710312839e+01 2.343597604515476884e-01
5.940499293946471153e+04 1.783050190377293376e+01 2.325185436062743027e-01
5.940499297209518409e+04 1.763230917664324693e+01 2.309976994904950343e-01
5.940499300472565665e+04 1.768955674488815788e+01 2.310894580341256166e-01
5.940499303735612921e+04 1.790941654611834366e+01 2.345596619977843578e-01
5.940499306998660904e+04 1.824634835763120222e+01 2.416379247287555043e-01
5.940499310261708160e+04 1.732535171524166628e+01 2.227493790587676270e-01
5.940499313524756144e+04 1.781296070060808745e+01 2.317813764221994810e-01
5.940499316787803400e+04 1.830106136219863799e+01 2.468945561434401081e-01
5.940499320050850656e+04 1.826464162675405234e+01 2.445001336902442035e-01
5.940499323313897912e+04 1.837964672878751671e+01 2.432641877359361660e-01
5.940499326576945168e+04 1.825972191136974132e+01 2.438951427491785617e-01
5.940499329839992424e+04 1.845900829014080458e+01 2.465316853692257060e-01
5.940499333103039680e+04 1.775364792911433653e+01 2.313944265662710720e-01
5.940499336366087664e+04 1.770617521773340286e+01 2.320172013331151806e-01
5.940499339629134920e+04 1.784176742384417480e+01 2.351298317243947500e-01
5.940499342892182904e+04 1.774615916955017170e+01 2.345038117103146746e-01
5.940499346155230160e+04 1.767398683754762700e+01 2.326046219071781496e-01
5.940499349418277416e+04 1.744709785769876831e+01 2.273602251349106929e-01
5.940499352681324672e+04 1.790757971336518040e+01 2.349275359518183670e-01
5.940499355944371928e+04 1.792827162552812936e+01 2.348741782701902203e-01
5.940499359207419184e+04 1.736187748263841968e+01 2.244051657756087337e-01
5.940499362470466440e+04 1.761648686486041271e+01 2.335113642848166970e-01
5.940499365733514423e+04 1.777683160404006912e+01 2.341116192787779937e-01
5.940499368996561680e+04 1.755413856194871514e+01 2.317640858443834606e-01
5.940499372259609663e+04 1.771347988386561667e+01 2.345532258600847020e-01
5.940499375522656919e+04 1.800199662542182111e+01 2.412497396597445831e-01
5.940499378785704175e+04 1.762747664581553408e+01 2.347842487806567069e-01
5.940499382048751431e+04 1.743086421420948184e+01 2.319519358080452953e-01
5.940499385311798687e+04 1.786216718093349698e+01 2.350887815136310233e-01
5.940499388574845943e+04 1.782049722076270015e+01 2.347503598646245027e-01
5.940499391837893199e+04 1.794492668127422874e+01 2.402601485227804090e-01
5.940499395100940455e+04 1.756251643348417346e+01 2.325555834286424373e-01
5.940499398363987711e+04 1.750585829556758810e+01 2.295771496423113234e-01
5.940499401627035695e+04 1.774334414464150100e+01 2.362237227573115161e-01
5.940499404890082951e+04 1.744188863633270259e+01 2.321756312749052309e-01
5.940499408153130935e+04 1.797615692621063843e+01 2.469650946094218980e-01
5.940499411416178191e+04 1.822906835457345309e+01 2.466703765863857978e-01
5.940499414679225447e+04 1.783857605537871294e+01 2.405825334200531462e-01
5.940499417942272703e+04 1.806764358440681661e+01 2.511682425564759624e-01
5.940499421205319959e+04 1.757342628832354947e+01 2.354135844427066859e-01
5.940499424468367215e+04 1.775360105658508658e+01 2.360781993177321347e-01
5.940499427731414471e+04 1.759388946103673135e+01 2.300247745177764480e-01
5.940499430994462455e+04 1.764878645727105777e+01 2.315942458813861071e-01
5.940499434257509711e+04 1.795447143057700501e+01 2.395277239651414924e-01
5.940499437520556967e+04 1.773247952509207082e+01 2.391315540592345579e-01
5.940499440783604950e+04 1.796215738036396203e+01 2.379599294747666571e-01
5.940499444046652206e+04 1.755572233669473192e+01 2.302442626044791663e-01
5.940499447309699462e+04 1.803238145947763726e+01 2.430581178106267226e-01
5.940499450572746719e+04 1.766359308717417065e+01 2.305829350625290264e-01
5.940499453835793975e+04 1.795527023075102235e+01 2.361730659619593886e-01
5.940499457098841231e+04 1.776121914218728648e+01 2.319302253070126552e-01
5.940499460361888487e+04 1.768254709209731601e+01 2.294508807344285972e-01
5.940499463624936470e+04 1.733177027027027250e+01 2.279658191233821241e-01
5.940499466887983726e+04 1.778992014589262638e+01 2.360829572048434577e-01
5.940499470151031710e+04 1.762768884611735487e+01 2.373835933877347648e-01
5.940499473414078966e+04 1.820111121996277248e+01 2.434988469144930279e-01
5.940499476677126222e+04 1.798084634358076883e+01 2.401365544292330956e-01
5.940499479940173478e+04 1.817525143079402028e+01 2.406496525614103266e-01
5.940499483203220734e+04 1.806147678381851662e+01 2.375143457223880816e-01
5.940499486466267990e+04 1.763940793047256861e+01 2.280986499454132344e-01
5.940499489729315246e+04 1.796255012478617985e+01 2.363590196049330239e-01
5.940499492992363230e+04 1.769309305193915449e+01 2.343920926170179053e-01
5.940499496255410486e+04 1.788241091630922242e+01 2.323202320126661613e-01
5.940499499518458470e+04 1.782600219659527951e+01 2.339050791745254931e-01
5.940499502781505726e+04 1.765572133860313642e+01 2.339131208332813350e-01
5.940499506044552982e+04 1.809833608784559900e+01 2.386144810501447666e-01
5.940499509307600238e+04 1.793626533868926387e+01 2.391697819635459910e-01
5.940499512570647494e+04 1.788071165232934945e+01 2.412479822527704432e-01
5.940499515833694750e+04 1.708291420217545920e+01 2.181848606895131770e-01
5.940499519096742006e+04 1.775976331360946858e+01 2.316505520217516934e-01
5.940499522359789989e+04 1.725171255876427168e+01 2.226418455886503833e-01
5.940499525622837245e+04 1.775995526947414405e+01 2.308282491359248678e-01
5.940499528885885229e+04 1.751577312847335577e+01 2.253418354600300877e-01
5.940499532148932485e+04 1.768493377941217304e+01 2.284034193776422195e-01
5.940499535411979741e+04 1.764116269458602915e+01 2.292122248286906361e-01
5.940499538675026997e+04 1.769100306225664809e+01 2.318763686296342608e-01
5.940499541938074253e+04 1.739182328796716348e+01 2.269331034898167676e-01
5.940499545201121509e+04 1.766050958049964947e+01 2.359845872355444130e-01
5.940499548464168765e+04 1.764835878653859425e+01 2.321812512649646942e-01
5.940499551727216749e+04 1.757170007383302845e+01 2.285436391671649414e-01
5.940499554990264005e+04 1.757271068257340474e+01 2.326030133303852721e-01
5.940499558253311261e+04 1.756217506412982488e+01 2.291510668896609981e-01
5.940499561516358517e+04 1.771808695410524237e+01 2.333456045759352282e-01
5.940499564779406501e+04 1.769316430386425765e+01 2.323748529661533169e-01
5.940499568042453757e+04 1.768444475253015469e+01 2.328641481919151990e-01
5.940499571305501013e+04 1.753143295901718091e+01 2.284202119000500186e-01
5.940499574568548269e+04 1.736413744416839933e+01 2.222523555947308882e-01
5.940499577831595525e+04 1.757803946443099008e+01 2.290993571463499912e-01
5.940499581094642781e+04 1.738380991285402999e+01 2.261632903236153180e-01
5.940499584357690037e+04 1.781836146791544451e+01 2.359709521454924075e-01
5.940499587620738021e+04 1.716166576964478097e+01 2.169205752721335700e-01
5.940499590883785277e+04 1.774852608343345750e+01 2.303672685431703837e-01
5.940499594146833260e+04 1.804977746379371339e+01 2.345539369654316142e-01
5.940499597409880516e+04 1.778603268945022364e+01 2.347927656303790689e-01
5.940499600672927772e+04 1.776798279092360033e+01 2.310482721511516735e-01
5.940499603935975028e+04 1.755739037020713766e+01 2.297384530293453131e-01
5.940499607199022284e+04 1.743746313898147093e+01 2.258876516583512017e-01
5.940499610462069541e+04 1.782720993511476948e+01 2.359623946752178736e-01
5.940499613725116797e+04 1.806002946926978581e+01 2.408226214249591102e-01
5.940499616988164053e+04 1.744828626268165550e+01 2.257033572796774135e-01
5.940499620251212036e+04 1.758272908857088268e+01 2.281042691242338993e-01
5.940499623514259292e+04 1.770072506042170346e+01 2.277351000466466824e-01
5.940499626777307276e+04 1.749973125318706124e+01 2.263254936203272505e-01
5.940499630040354532e+04 1.754497648152516120e+01 2.255426443340926845e-01
5.940499633303401788e+04 1.764197032541825649e+01 2.274514671449985592e-01
5.940499636566449044e+04 1.799178062778998211e+01 2.354730013883654660e-01
5.940499639829496300e+04 1.789406557979723544e+01 2.332265902229898047e-01
5.940499643092543556e+04 1.727629798690738028e+01 2.198113541237541324e-01
5.940499646355590812e+04 1.755728767237893351e+01 2.275103249768928859e-01
5.940499649618638796e+04 1.761188157220244221e+01 2.281999443151896678e-01
5.940499652881686052e+04 1.722215582687110214e+01 2.175719234922655343e-01
5.940499656144733308e+04 1.722778912954638386e+01 2.231285060677281884e-01
5.940499659407780564e+04 1.772099590398837066e+01 2.330562815373476981e-01
5.940499662670828548e+04 1.727173631996516079e+01 2.211680554364491291e-01
5.940499665933875804e+04 1.765649913830547391e+01 2.293482770398244108e-01
5.940499669196923060e+04 1.754540917471892314e+01 2.296415000470002354e-01
5.940499672459970316e+04 1.769113778822476135e+01 2.355396394051132714e-01
5.940499675723017572e+04 1.701503465912914592e+01 2.189730397873371204e-01
5.940499678986064828e+04 1.748783919875288007e+01 2.285225401879266149e-01
5.940499682249112084e+04 1.775114800918407099e+01 2.345195407651793074e-01
5.940499685512160067e+04 1.790214201049839104e+01 2.383140639252635251e-01
5.940499688775207323e+04 1.760664174732907483e+01 2.356631163964763298e-01
5.940499692038254580e+04 1.718121225311496758e+01 2.231422253156772617e-01
5.940499695301302563e+04 1.746472350483729130e+01 2.327883987001631294e-01
5.940499698564349819e+04 1.753840961066872239e+01 2.302966484105620770e-01
5.940499701827397075e+04 1.761682788525683918e+01 2.299355974381065981e-01
5.940499705090444331e+04 1.731451170696934838e+01 2.253831079513484714e-01
5.940499708353491587e+04 1.720539545460698250e+01 2.226066145977814992e-01
5.940499711616538843e+04 1.739191525862186438e+01 2.255596077799446875e-01
5.940499714879586099e+04 1.736000163748754943e+01 2.230959113334917421e-01
5.940499718142634083e+04 1.753256962546302589e+01 2.295127082740633928e-01
5.940499721405681339e+04 1.743351655096223496e+01 2.262459467822080517e-01
5.940499724668729323e+04 1.773959828833475072e+01 2.331346891179329195e-01
5.940499727931776579e+04 1.776404541631623246e+01 2.337485330702451236e-01
5.940499731194823835e+04 1.744105591080505135e+01 2.271902610351073937e-01
5.940499734457871091e+04 1.715773485490006323e+01 2.200211685150377516e-01
5.940499737720918347e+04 1.756510172575398343e+01 2.278947135928175993e-01
5.940499740983965603e+04 1.763206140593075233e+01 2.271897609475572455e-01
5.940499744247012859e+04 1.715907933871011082e+01 2.193354382096738275e-01
5.940499747510060115e+04 1.760447740619227375e+01 2.288993841249150618e-01
5.940499750773107371e+04 1.746458849793872403e+01 2.238062839163922069e-01
5.940499754036155355e+04 1.745553412402018978e+01 2.255405518024694300e-01
5.940499757299202611e+04 1.749943599196632604e+01 2.292161249729030015e-01
5.940499760562250594e+04 1.742617454219664097e+01 2.253263928670081462e-01
5.940499763825297850e+04 1.788184118060435779e+01 2.339075556870790773e-01
5.940499767088345106e+04 1.763185757529683428e+01 2.272080269375796879e-01
5.940499770351392362e+04 1.791390552042290096e+01 2.337892759026131140e-01
5.940499773614439619e+04 1.741511814479079590e+01 2.239409986022444510e-01
5.940499776877486875e+04 1.780205569831238321e+01 2.314229047637883230e-01
5.940499780140534131e+04 1.717045030642152881e+01 2.205294692896526410e-01
5.940499783403582114e+04 1.802740815130973218e+01 2.350047183069154111e-01
5.940499786666629370e+04 1.774552075143791185e+01 2.312986750703084349e-01
5.940499789929677354e+04 1.768376115456648634e+01 2.279984348482625156e-01
5.940499793192724610e+04 1.760526568392183577e+01 2.300931722745163388e-01
5.940499796455771866e+04 1.796686165261007773e+01 2.370226212440766644e-01
5.940499799718819122e+04 1.792097478712816638e+01 2.349988732526482049e-01
5.940499802981866378e+04 1.797713888888888789e+01 2.365711801799945113e-01
5.940499806244913634e+04 1.748294878553181064e+01 2.246346475218027050e-01
5.940499809507960890e+04 1.784851109461354568e+01 2.429357590844768988e-01
5.940499812771008874e+04 1.801264859329375412e+01 2.391381220674914654e-01
5.940499816034056130e+04 1.759698058369999529e+01 2.331997651843123187e-01
5.940499819297104114e+04 1.786808844586408185e+01 2.375179985663437299e-01
5.940499822560151370e+04 1.767331894269539205e+01 2.294115477788759017e-01
5.940499825823198626e+04 1.824752087500175080e+01 2.417150546854137938e-01
5.940499829086245882e+04 1.783859115151016539e+01 2.443157604999971755e-01
5.940499832349293138e+04 1.747818279281693776e+01 2.362687511750465597e-01
5.940499835612340394e+04 1.791762446814389165e+01 2.435599223754195963e-01
5.940499838875387650e+04 1.805579291279216037e+01 2.445039271321118868e-01
5.940499842138434906e+04 1.798205117617100868e+01 2.408765500750333355e-01
5.940499845401482889e+04 1.826373488779755050e+01 2.466463448487998811e-01
5.940499848664530145e+04 1.807446203365844895e+01 2.437458423138761654e-01
5.940499851927578129e+04 1.835955641245760361e+01 2.466638242207833676e-01
5.940499855190625385e+04 1.804393790146922072e+01 2.366941433175500653e-01
5.940499858453672641e+04 1.810484507120220599e+01 2.423166774593572270e-01
5.940499861716719897e+04 1.767235578895544634e+01 2.300988822630984088e-01
5.940499864979767153e+04 1.775917141917087250e+01 2.358218355628622642e-01
5.940499868242814409e+04 1.783156262010651716e+01 2.339249880599962583e-01
5.940499871505861665e+04 1.768014705882352899e+01 2.299270868924312428e-01
5.940499874768909649e+04 1.814501225982517596e+01 2.388599642799700273e-01
5.940499878031956905e+04 1.754040288965433803e+01 2.255734942635327922e-01
5.940499881295004161e+04 1.824479080077583859e+01 2.426556463837586941e-01
5.940499884558051417e+04 1.804493575677279793e+01 2.393845958966815957e-01
5.940499887821098673e+04 1.810433160621761672e+01 2.360175654284014379e-01
5.940499891084146657e+04 1.797796673031223236e+01 2.325785108537871682e-01
5.940499894347193913e+04 1.831586980048283664e+01 2.371961470229402569e-01
5.940499897610241169e+04 1.825457834986050898e+01 2.395545262403405151e-01
5.940499900873288425e+04 1.819516627045932822e+01 2.355577824547138710e-01
5.940499904136335681e+04 1.844219021776942569e+01 2.445196145520788511e-01
5.940499907399382937e+04 1.845544389308202327e+01 2.408986003356916594e-01
5.940499910662430193e+04 1.792090318724017095e+01 2.305662489146167726e-01
5.940499913925478177e+04 1.840441145519089616e+01 2.417054138347312087e-01
5.940499917188525433e+04 1.819182604577303053e+01 2.353151294565483109e-01
5.940499920451573416e+04 1.819362013704686376e+01 2.366389063323618980e-01
5.940499923714620672e+04 1.793685736162765210e+01 2.302984412009498605e-01
5.940499926977667928e+04 1.788619218527798793e+01 2.320484265544635050e-01
5.940499930240715184e+04 1.785698719694905989e+01 2.298493938822816773e-01
5.940499933503762441e+04 1.788259304051453924e+01 2.295590552298651388e-01
5.940499936766809697e+04 1.783430664977136360e+01 2.292022534969044845e-01
5.940499940029856953e+04 1.778457857679950749e+01 2.302602574863389928e-01
5.940499943292904209e+04 1.797287682188607505e+01 2.365669778868311479e-01
5.940499946555951465e+04 1.821559568808623908e+01 2.402682743720985781e-01
5.940499949818999448e+04 1.758459078510675511e+01 2.273921180145942744e-01
5.940499953082046704e+04 1.789223738062755942e+01 2.325813244215522158e-01
5.940499956345094688e+04 1.788151905675897879e+01 2.326019035672433621e-01
5.940499959608141944e+04 1.768471354800335149e+01 2.260102268436781636e-01
5.940499962871189200e+04 1.845352703609093226e+01 2.427955365426182066e-01
5.940499966134236456e+04 1.801159235845011253e+01 2.346095081277329575e-01
5.940499969397283712e+04 1.820151942574644366e+01 2.379994599488558515e-01
5.940499972660330968e+04 1.811155427972066789e+01 2.378023152214344960e-01
5.940499975923378224e+04 1.838790914418059685e+01 2.394147013606138241e-01
5.940499979186425480e+04 1.807400799413579051e+01 2.341480889918025610e-01
5.940499982449473464e+04 1.834877882080537859e+01 2.393443197558280389e-01
5.940499985712520720e+04 1.760089090445586635e+01 2.237899174583939110e-01
5.940499988975567976e+04 1.824550797883479802e+01 2.377497961949019689e-01
5.940499992238615960e+04 1.837081184659171029e+01 2.407515419800525247e-01
5.940499995501663216e+04 1.763524246926921535e+01 2.236035961710007847e-01
5.940499998764710472e+04 1.785214554785172325e+01 2.305019069820777866e-01
5.940500002027757728e+04 1.767717518109552799e+01 2.264597657221718019e-01
5.940500005290804984e+04 1.801165325399980688e+01 2.352272337279767422e-01
5.940500008553852240e+04 1.772270178993582945e+01 2.258814456637146251e-01
5.940500011816899496e+04 1.838961742561053470e+01 2.459431233008603501e-01
5.940500015079946752e+04 1.803614392100166341e+01 2.379812212943598349e-01
5.940500018342994736e+04 1.813209147108704045e+01 2.410833697681795118e-01
5.940500021606041992e+04 1.840329041289553658e+01 2.413251774484316825e-01
5.940500024869089248e+04 1.835563840738988972e+01 2.443562846307719971e-01
5.940500028132137231e+04 1.831073328610520434e+01 2.446368516896899881e-01
5.940500031395184487e+04 1.780345218424394815e+01 2.304901069999534535e-01
5.940500034658231743e+04 1.820534184491240026e+01 2.429853512649514657e-01
5.940500037921278999e+04 1.776883891071670263e+01 2.287584754421202737e-01
5.940500041184326255e+04 1.790129266124068153e+01 2.340445969229196232e-01
5.940500044447373512e+04 1.812088048066214796e+01 2.382758729714767321e-01
5.940500047710420768e+04 1.823098345664643816e+01 2.397712458764209575e-01
5.940500050973468751e+04 1.843853305785123808e+01 2.465146058547524610e-01
5.940500054236516007e+04 1.831093346656674470e+01 2.387154315852927089e-01
5.940500057499563991e+04 1.766767116682738603e+01 2.286412704505360327e-01
5.940500060762611247e+04 1.804385735700630988e+01 2.378285467104335749e-01
5.940500064025658503e+04 1.811803768004819304e+01 2.404337712369171987e-01
5.940500067288705759e+04 1.799803236281578478e+01 2.368577970172406899e-01
5.940500070551753015e+04 1.797339878511977673e+01 2.413234820269926639e-01
5.940500073814800271e+04 1.823317485325488363e+01 2.465172100881608541e-01


==> figures/ground-lc/20210709_tic3788_r.dat <==
5.940497660535736941e+04 7.589356006928043019e-01 6.593581045549889996e-01
5.940497662422757276e+04 3.590986802927560451e+00 4.377337933635306461e-02
5.940497665685805259e+04 3.675259883147431683e+00 4.733136209166506625e-02
5.940497668948853243e+04 3.631538020032956560e+00 4.722541718272965650e-02
5.940497672211900499e+04 3.637288177815421353e+00 4.694455091052802259e-02
5.940497675474947755e+04 3.661920286586858531e+00 4.440589035701061893e-02
5.940497678737995011e+04 3.606554317600731530e+00 4.648605238573570719e-02
5.940497682001042267e+04 3.685236822245813837e+00 4.772209146956052361e-02
5.940497685264089523e+04 3.647341096524313375e+00 4.684877156376457408e-02
5.940497688527137507e+04 3.636557025154564915e+00 4.507251148469085256e-02
5.940497691790184763e+04 3.625533065804536381e+00 4.603972880284465385e-02
5.940497695053232019e+04 3.681884012341792189e+00 4.747667071885035284e-02
5.940497698316279275e+04 3.631076399903564678e+00 4.342696391317226595e-02
5.940497701579327259e+04 3.674001050514367872e+00 4.511790954807979454e-02
5.940497704842374515e+04 3.611384783798576859e+00 4.580495901654318969e-02
5.940497708105421771e+04 3.736978056585886776e+00 4.781313399860839808e-02
5.940497711368469027e+04 3.705936667952618002e+00 4.605254271539273303e-02
5.940497714631516283e+04 3.780604310153299341e+00 4.710031524274164300e-02
5.940497717894564266e+04 3.754954034729315548e+00 4.720872757791857305e-02
5.940497721157611522e+04 3.715784571036548911e+00 4.731104771042309032e-02
5.940497724420659506e+04 3.775420202483536158e+00 4.633883888225846098e-02
5.940497727683706762e+04 3.809039246008259827e+00 4.799590064501741554e-02
5.940497730946754018e+04 3.742627000045144481e+00 4.432625274848566582e-02
5.940497734209801274e+04 3.718064697258009144e+00 4.696259825273984417e-02
5.940497737472848530e+04 3.733390819309898578e+00 4.462190317604481510e-02
5.940497740735895786e+04 3.688452754516589938e+00 4.749863705128835878e-02
5.940497743998943042e+04 3.639597484276729578e+00 4.516299261083551314e-02
5.940497747261990298e+04 3.711658358009420677e+00 4.790062848510909244e-02
5.940497750525038282e+04 3.603515309608098516e+00 4.556172991007911843e-02
5.940497753788086266e+04 3.664245613151733583e+00 4.705385613009503004e-02
5.940497757051133522e+04 3.674499531557714249e+00 4.695229074127653390e-02
5.940497760314180778e+04 3.555135386916071116e+00 4.531529854320412443e-02
5.940497763577228034e+04 3.642776946107784575e+00 4.788265243405576133e-02
5.940497766840275290e+04 3.666465651540278259e+00 4.817061741610852849e-02
5.940497770103322546e+04 3.682895488292404096e+00 5.281707970191506368e-02
5.940497773366370529e+04 3.625903203817314235e+00 4.677478503996278930e-02
5.940497776629417785e+04 3.585844991295114692e+00 4.648848038245970149e-02
5.940497779892465769e+04 3.601986047311405592e+00 4.783987405865262887e-02
5.940497783155513025e+04 3.601470771531845916e+00 4.542263402103098591e-02
5.940497786418560281e+04 3.725133370542957234e+00 4.726633676937020551e-02
5.940497789681607537e+04 3.582625363259754003e+00 4.449195275100941566e-02
5.940497792944654793e+04 3.682796112028890789e+00 4.811743368308437491e-02
5.940497796207702049e+04 3.637103967115212999e+00 4.480790378562114762e-02
5.940497799470750033e+04 3.621660057782361442e+00 4.388881610128955030e-02
5.940497802733797289e+04 3.733515750133475919e+00 4.559808420262121548e-02
5.940497805996845273e+04 3.540100226627086677e+00 4.121675016394465985e-02
5.940497809259892529e+04 3.583793381759483587e+00 4.249654538887962657e-02
5.940497812522939785e+04 3.662271492094861802e+00 4.967667086324221992e-02
5.940497815785987041e+04 3.646960109520595239e+00 4.782935247878294938e-02
5.940497819049034297e+04 3.633406458920562354e+00 4.360697421544022789e-02
5.940497822312082280e+04 3.675660055001937376e+00 4.727791162426490945e-02
5.940497825575129536e+04 3.656286095639004863e+00 4.602363859132987955e-02
5.940497828838176792e+04 3.637995763732988053e+00 4.605385224365794034e-02
5.940497832101224049e+04 3.600616233274112066e+00 4.630568291374906331e-02
5.940497835364272032e+04 3.601185821421703626e+00 4.388905311159489731e-02
5.940497838627319288e+04 3.610449988284766487e+00 4.699454135119336684e-02
5.940497841890366544e+04 3.653014317310254278e+00 4.854417406310680000e-02
5.940497845153413800e+04 3.645648873087184771e+00 4.506767035517589975e-02
5.940497848416461056e+04 3.690406801399391590e+00 4.859112374943976714e-02
5.940497851679509040e+04 3.589576526485405594e+00 4.375545105211310626e-02
5.940497854942556296e+04 3.664333780238249183e+00 4.720578026606585959e-02
5.940497858205604280e+04 3.669186572022729464e+00 4.847832443490239507e-02
5.940497861468651536e+04 3.592209291996091292e+00 4.566160455577372018e-02
5.940497864731698792e+04 3.625803691714393207e+00 4.394864637316522188e-02
5.940497867994746048e+04 3.652352687384784247e+00 4.604573947662884276e-02
5.940497871257793304e+04 3.571629783778296652e+00 4.398033794105860733e-02
5.940497874520840560e+04 3.539751545252523002e+00 4.686810551277782733e-02
5.940497877783888543e+04 3.542683084731717447e+00 4.114551258604117606e-02
5.940497881046935800e+04 3.591693932424114610e+00 4.252679020562340900e-02
5.940497884309983783e+04 3.617290300737682873e+00 4.297016088153973040e-02
5.940497887573031039e+04 3.566066653413790810e+00 4.227043951468140853e-02
5.940497890836078295e+04 3.573841034271725725e+00 4.353867872311914522e-02
5.940497894099125551e+04 3.658621145291293786e+00 4.633503619888651448e-02
5.940497897362172807e+04 3.601734700988994842e+00 4.392259511886333068e-02
5.940497900625220791e+04 3.617166675377620155e+00 4.396299762411717826e-02
5.940497903888268047e+04 3.618463516554162318e+00 4.378335438701567994e-02
5.940497907151315303e+04 3.581328971417975904e+00 4.160500606110482252e-02
5.940497910414362559e+04 3.560001807477793268e+00 4.225376018300582709e-02
5.940497913677410543e+04 3.575942425000480984e+00 4.154495752127670277e-02
5.940497916940457799e+04 3.534379909989081803e+00 3.848571736829461964e-02
5.940497920203505055e+04 3.584899474793429519e+00 3.857991001692529648e-02
5.940497923466552311e+04 3.561059259711123470e+00 3.762800153154258892e-02
5.940497926729599567e+04 3.554764096202329249e+00 3.794113254077766811e-02
5.940497929992647551e+04 3.518131148417450671e+00 3.750975993058085906e-02
5.940497933255694807e+04 3.550184726953684589e+00 3.805988627010024883e-02
5.940497936518742063e+04 3.551436161818086301e+00 3.846645573479068325e-02
5.940497939781790046e+04 3.610064480911603368e+00 3.955058594973298591e-02
5.940497943044837302e+04 3.554076798827250361e+00 3.815669485236712621e-02
5.940497946307884558e+04 3.521236192463023773e+00 3.843740454784246030e-02
5.940497949570931814e+04 3.509312320916905481e+00 3.775270462739824251e-02
5.940497952833979070e+04 3.536848659587284338e+00 3.755344265262466896e-02
5.940497956097026326e+04 3.577514466433277196e+00 4.044989004937121074e-02
5.940497959360074310e+04 3.564575500740139180e+00 3.853949120281006252e-02
5.940497962623121566e+04 3.593941717791410806e+00 4.030104857770533400e-02
5.940497965886169550e+04 3.585271110158593899e+00 3.981760823468197263e-02
5.940497969149216806e+04 3.578656105219981232e+00 3.895999394128167592e-02
5.940497972412264062e+04 3.567470235166781745e+00 3.978002890636807287e-02
5.940497975675311318e+04 3.551492567323029981e+00 3.994065243676911403e-02
5.940497978938358574e+04 3.552803589245837390e+00 3.862149708976993917e-02
5.940497982201405830e+04 3.548268937820246549e+00 3.893383896182548570e-02
5.940497985464453814e+04 3.582169783076127434e+00 3.942848630081260269e-02
5.940497988727501070e+04 3.600521472815815027e+00 3.858599380396212503e-02
5.940497991990548326e+04 3.528532151828629004e+00 3.860535334733612711e-02
5.940497995253596309e+04 3.544955509924709425e+00 3.703548478662607030e-02
5.940497998516643565e+04 3.591170146166199562e+00 3.751483165997118729e-02
5.940498001779690821e+04 3.651314804989865603e+00 3.812995626885563177e-02
5.940498005042738077e+04 3.518990889021031077e+00 3.647527470677103256e-02
5.940498008305785334e+04 3.581737320596869001e+00 3.696005946124883423e-02
5.940498011568832590e+04 3.529015068966433688e+00 3.615216665713916200e-02
5.940498014831880573e+04 3.566002890637546052e+00 3.748511930043270379e-02
5.940498018094927829e+04 3.596905957566298717e+00 3.874912325807734759e-02
5.940498021357975813e+04 3.568688042660832505e+00 3.716292640360803479e-02
5.940498024621023069e+04 3.624873596073725501e+00 3.873921175459868471e-02
5.940498027884070325e+04 3.585818642639614140e+00 3.793346089862321274e-02
5.940498031147117581e+04 3.542920778928870362e+00 3.727690531012373826e-02
5.940498034410164837e+04 3.636250906306537800e+00 3.894115198280700268e-02
5.940498037673212093e+04 3.571096564537288298e+00 3.811623384165704204e-02
5.940498040936260077e+04 3.600551848890403583e+00 3.896853338785499776e-02
5.940498044199307333e+04 3.566760459241306691e+00 3.714803664096274355e-02
5.940498047462355316e+04 3.550350672712205835e+00 3.812985947665802067e-02
5.940498050725402572e+04 3.610508280982295926e+00 3.980714637019821395e-02
5.940498053988449828e+04 3.572963552620371797e+00 3.813176308863028968e-02
5.940498057251497085e+04 3.626353790613717987e+00 3.806517427441705875e-02
5.940498060514544341e+04 3.574590980224782832e+00 3.848939336159042102e-02
5.940498063777591597e+04 3.638799051315221966e+00 3.799271145645014697e-02
5.940498067040638853e+04 3.612885347660529156e+00 3.877695251655041003e-02
5.940498070303686836e+04 3.649523923827812322e+00 3.983258580083049588e-02
5.940498073566734092e+04 3.627406278333311640e+00 3.964085127279715071e-02
5.940498076829782076e+04 3.587260594056842056e+00 3.759591589557596814e-02
5.940498080092829332e+04 3.603190540674439557e+00 3.877367802788320855e-02
5.940498083355876588e+04 3.616340226718789186e+00 3.771741038714489930e-02
5.940498086618923844e+04 3.603478134897901697e+00 3.819942293006661771e-02
5.940498089881971100e+04 3.625787072192243610e+00 3.850904362363762046e-02
5.940498093145019084e+04 3.619753561802079300e+00 3.820038418793303414e-02
5.940498096408066340e+04 3.642561325262822169e+00 3.861959156128183523e-02
5.940498099671114323e+04 3.641285725012115559e+00 3.814623639493432833e-02
5.940498102934161579e+04 3.618267534040928268e+00 3.774061330266115927e-02
5.940498106197208836e+04 3.637152524381344509e+00 3.768393920849236883e-02
5.940498109460256092e+04 3.712689382353540957e+00 3.914649905499381632e-02
5.940498112723303348e+04 3.711636587448130520e+00 3.991549501692034235e-02
5.940498115986350604e+04 3.647209822168862914e+00 3.886557943906722434e-02
5.940498119249398587e+04 3.691104309051791432e+00 3.856549573347803350e-02
5.940498122512445843e+04 3.641505585746805718e+00 3.895125347800485610e-02
5.940498125775493827e+04 3.605056109848211676e+00 3.750861928843572668e-02
5.940498129038541083e+04 3.645295532010463635e+00 3.817849328926118530e-02
5.940498132301588339e+04 3.652204050404451952e+00 3.846951733935907031e-02
5.940498135564635595e+04 3.712737905647077064e+00 3.956738334642747462e-02
5.940498138827682851e+04 3.676792286896192419e+00 4.011767226062231545e-02
5.940498142090730835e+04 3.716389278791524919e+00 4.002840157976446378e-02
5.940498145353778091e+04 3.773767492291532299e+00 4.157249130967844569e-02
5.940498148616825347e+04 3.739120148263034960e+00 4.071054482648901046e-02
5.940498151879872603e+04 3.743040273063819701e+00 4.203472819079528966e-02
5.940498155142920587e+04 3.711349784205844937e+00 3.974474781989686262e-02
5.940498158405967843e+04 3.664807368011415267e+00 3.846309057536360237e-02
5.940498161669015099e+04 3.757471271945727942e+00 4.026271308981841518e-02
5.940498164932062355e+04 3.745205861087710364e+00 3.978297531520118974e-02
5.940498168195109611e+04 3.676868360399502489e+00 3.823927651584230203e-02
5.940498171458157594e+04 3.607183274378059412e+00 3.721732782056366706e-02
5.940498174721204850e+04 3.712555868396699932e+00 4.022893145075051580e-02
5.940498177984252834e+04 3.749794599713135668e+00 4.029562533993075873e-02
5.940498181247300090e+04 3.724015146482428484e+00 3.966864558335399943e-02
5.940498184510347346e+04 3.685798995990701155e+00 3.839576348524802868e-02
5.940498187773394602e+04 3.713230347254567132e+00 4.002318512413419876e-02
5.940498191036441858e+04 3.752500798300434592e+00 4.210707729466622862e-02
5.940498194299489114e+04 3.683579279975797593e+00 3.902206786730016974e-02
5.940498197562536370e+04 3.698806250202193446e+00 3.983670293972552817e-02
5.940498200825583626e+04 3.735293921997751898e+00 4.069231313082539991e-02
5.940498204088631610e+04 3.673685628641675915e+00 3.932374374809809864e-02
5.940498207351679594e+04 3.730332357228211215e+00 4.098265492704279700e-02
5.940498210614726850e+04 3.690369655591760001e+00 3.909476955981026902e-02
5.940498213877774106e+04 3.673338889814969477e+00 3.885771632619591104e-02
5.940498217140821362e+04 3.677369176770899806e+00 3.933332636004468336e-02
5.940498220403868618e+04 3.688610233611488098e+00 4.018672754853091361e-02
5.940498223666915874e+04 3.629179026948543552e+00 3.947203791496561864e-02
5.940498226929963130e+04 3.674000266215367905e+00 4.091263869237261874e-02
5.940498230193010386e+04 3.641775341437589741e+00 3.920887774904022183e-02
5.940498233456058369e+04 3.631475631475631793e+00 3.877330937955571211e-02
5.940498236719106353e+04 3.657942395318411144e+00 4.039571822156206443e-02
5.940498239982153609e+04 3.599152270879026005e+00 4.153836808141841280e-02
5.940498243245200865e+04 3.614554882010458492e+00 3.972380578103482801e-02
5.940498246508248121e+04 3.704656603574072005e+00 4.033150475015132713e-02
5.940498249771295377e+04 3.695829399013205840e+00 3.949505264289467771e-02
5.940498253034342633e+04 3.604401938119517368e+00 3.928575076464197596e-02
5.940498256297390617e+04 3.612949224268788839e+00 3.928390480645131688e-02
5.940498259560437873e+04 3.652875157138969264e+00 3.932609019460089894e-02
5.940498262823485857e+04 3.598910475190338687e+00 3.814765981566683312e-02
5.940498266086533113e+04 3.650389322951388404e+00 3.881380038241418612e-02
5.940498269349580369e+04 3.656688926205073908e+00 3.994886625689170884e-02
5.940498272612627625e+04 3.597755860953920859e+00 3.975375829196877570e-02
5.940498275875674881e+04 3.687642952326021017e+00 3.923182505843652440e-02
5.940498279138722137e+04 3.600562634235041415e+00 3.806593867431457001e-02
5.940498282401769393e+04 3.610792105563372267e+00 3.970272019913527461e-02
5.940498285664817377e+04 3.541926311899945556e+00 3.745666779147985292e-02
5.940498288927864633e+04 3.601245570423652342e+00 3.812154095246748226e-02
5.940498292190912616e+04 3.561682418072234402e+00 3.782159383849140188e-02
5.940498295453959872e+04 3.616592543053001041e+00 3.801593889253439273e-02
5.940498298717007128e+04 3.698350542243002970e+00 4.100265817234703680e-02
5.940498301980054384e+04 3.699509941909563615e+00 4.134652180348360323e-02
5.940498305243101640e+04 3.661182432432432243e+00 3.861952805322128174e-02
5.940498308506148896e+04 3.598778334588320860e+00 3.861430193531516231e-02
5.940498311769196880e+04 3.573917468479869353e+00 3.745812263406358283e-02
5.940498315032244136e+04 3.643311355692816278e+00 3.904705604519702333e-02
5.940498318295292120e+04 3.628851367605276934e+00 3.842284407600069646e-02
5.940498321558339376e+04 3.636917010169446574e+00 3.879083073805367904e-02
5.940498324821386632e+04 3.687912637433183871e+00 3.960746061107631860e-02
5.940498328084433888e+04 3.606788821513313703e+00 3.832678852678506054e-02
5.940498331347481144e+04 3.570027454200236150e+00 3.839493484084088859e-02
5.940498334610529128e+04 3.673312271254321359e+00 3.961460004472869972e-02
5.940498337873576384e+04 3.651289535793411645e+00 3.903501989004906636e-02
5.940498341136623640e+04 3.600283693719374067e+00 3.747541984856232050e-02
5.940498344399670896e+04 3.692034784464361952e+00 3.897832920642090720e-02
5.940498347662718879e+04 3.700371921641147477e+00 3.892765054182956846e-02
5.940498350925766135e+04 3.682342111853370792e+00 3.890578007317523762e-02
5.940498354188813391e+04 3.620367012402988305e+00 3.862872603874587668e-02
5.940498357451860647e+04 3.655743160052443042e+00 3.855472402755581035e-02
5.940498360714907903e+04 3.624138850760153296e+00 3.745615344685806342e-02
5.940498363977955887e+04 3.719043121203773339e+00 3.976011053367162901e-02
5.940498367241003143e+04 3.626358865631152284e+00 3.800389716362290865e-02
5.940498370504051127e+04 3.658414688521098856e+00 3.871429388145831291e-02
5.940498373767098383e+04 3.705921154480409818e+00 3.971642579579724025e-02
5.940498377030145639e+04 3.662729407096326550e+00 3.861848397924878828e-02
5.940498380293192895e+04 3.657145733364652429e+00 3.820978417411687034e-02
5.940498383556240151e+04 3.673297762851416515e+00 3.799877035198599706e-02
5.940498386819287407e+04 3.694911678018739210e+00 3.920490016458368782e-02
5.940498390082335391e+04 3.639774514944939643e+00 3.775884037139870530e-02
5.940498393345382647e+04 3.716955984656394207e+00 3.935588206281651069e-02
5.940498396608430630e+04 3.674274030188152018e+00 4.026948353498825683e-02
5.940498399871477886e+04 3.658451727009249588e+00 3.955469878796083472e-02
5.940498403134525142e+04 3.655516864499402274e+00 3.967158571243864507e-02
5.940498406397572398e+04 3.618542390333870262e+00 3.807967210725288210e-02
5.940498409660619654e+04 3.687053211634352401e+00 4.021516353516266934e-02
5.940498412923667638e+04 3.623563987852267854e+00 3.857765437833290262e-02
5.940498416186714894e+04 3.657574647850482030e+00 3.883602820347840240e-02
5.940498419449762150e+04 3.638831584104798900e+00 3.888076177645077153e-02
5.940498422712809406e+04 3.691424620542556934e+00 3.947608569429356812e-02
5.940498425975857390e+04 3.696936211636870695e+00 4.042233267941150454e-02
5.940498429238904646e+04 3.641590508257174896e+00 3.965471139665369821e-02
5.940498432501951902e+04 3.737848445204789982e+00 3.995633992200014334e-02
5.940498435764999158e+04 3.638823464972339217e+00 3.785881857151582319e-02
5.940498439028046414e+04 3.622112777234867576e+00 3.809683976795904398e-02
5.940498442291093670e+04 3.658547351524879421e+00 3.860036566116453738e-02
5.940498445554141654e+04 3.617453394074504835e+00 3.848274475376987219e-02
5.940498448817189637e+04 3.655470959039145207e+00 3.898562130629145556e-02
5.940498452080236893e+04 3.692882416984213378e+00 3.950965063250761605e-02
5.940498455343284149e+04 3.607364445643377326e+00 3.940789227199483630e-02
5.940498458606331405e+04 3.691571419022792622e+00 3.995697987073375951e-02
5.940498461869378662e+04 3.681128662110936034e+00 3.962818248247725050e-02
5.940498465132425918e+04 3.731948228882833618e+00 3.989518348817439747e-02
5.940498468395473174e+04 3.683897053003720057e+00 4.024403692733470594e-02
5.940498471658520430e+04 3.684537709668864292e+00 4.041790183491959787e-02
5.940498474921568413e+04 3.685391780245224513e+00 3.987674726991294327e-02
5.940498478184616397e+04 3.714058623602418674e+00 4.018750052725982708e-02
5.940498481447663653e+04 3.643791744398530597e+00 3.991675741449619841e-02
5.940498484710710909e+04 3.712401228572178358e+00 3.974152427096629137e-02
5.940498487973758165e+04 3.743184069406018111e+00 3.935514180874685741e-02
5.940498491236805421e+04 3.697588441951033200e+00 3.868406090001360459e-02
5.940498494499852677e+04 3.668282654110156749e+00 3.841882488242430449e-02
5.940498497762899933e+04 3.621529044939144626e+00 3.836079545540785340e-02
5.940498501025947189e+04 3.649007068780786955e+00 3.780840107790846977e-02
5.940498504288995173e+04 3.628756315315938785e+00 3.708598810823239555e-02
5.940498507552043156e+04 3.673071951744937724e+00 3.890735697621282990e-02
5.940498510815090413e+04 3.649545181823824702e+00 3.781194589651284271e-02
5.940498514078137669e+04 3.716732816648341320e+00 3.883625627867497848e-02
5.940498517341184925e+04 3.702128084457727564e+00 3.913673901932784166e-02
5.940498520604232181e+04 3.688296344034048602e+00 3.838884301140783190e-02
5.940498523867279437e+04 3.744530636558091263e+00 4.057119804338597119e-02
5.940498527130327420e+04 3.729810782823868021e+00 3.991628954440883115e-02
5.940498530393374676e+04 3.696464354398375285e+00 3.913916796900712702e-02
5.940498533656422660e+04 3.697035397660743516e+00 3.967899210695392809e-02
5.940498536919469916e+04 3.719641297086181186e+00 4.104481250913692009e-02
5.940498540182517172e+04 3.746653138838904162e+00 4.143872474908514431e-02
5.940498543445564428e+04 3.647250842864794951e+00 4.131769626903311621e-02
5.940498546708611684e+04 3.694720331192666407e+00 4.125534353299248336e-02
5.940498549971658940e+04 3.656253652455099257e+00 3.958259573775607665e-02
5.940498553234706196e+04 3.614931899504896684e+00 3.990995863170098551e-02
5.940498556497754180e+04 3.749446434911720250e+00 4.291473578496887015e-02
5.940498559760801436e+04 3.643363213895731256e+00 4.136875588694269301e-02
5.940498563023849420e+04 3.631438227375233474e+00 4.167582193357412257e-02
5.940498566286896676e+04 3.623449845304150152e+00 4.086610436694986664e-02
5.940498569549943932e+04 3.721226505530249806e+00 4.470518025182081828e-02
5.940498572812991188e+04 3.678623282343790546e+00 4.389019274402645304e-02
5.940498576076038444e+04 3.648858075040783522e+00 4.369013518352954373e-02
5.940498579339085700e+04 3.726113516021789973e+00 4.484268067295162780e-02
5.940498582602133683e+04 3.686865045130885754e+00 4.171414397147057279e-02
5.940498585865180939e+04 3.665642468674683574e+00 4.223702027927750402e-02
5.940498589128228923e+04 3.687608965595093213e+00 4.300747284890267530e-02
5.940498592391276179e+04 3.693821355742878509e+00 4.122623905367210628e-02
5.940498595654323435e+04 3.731532622792176568e+00 4.249261044504262785e-02
5.940498598917370691e+04 3.656228527802519501e+00 4.223475284147516079e-02
5.940498602180417947e+04 3.654105431722499464e+00 4.188130983480423120e-02
5.940498605443465203e+04 3.722104303665603631e+00 4.167598626487106772e-02
5.940498608706512459e+04 3.771908009267137096e+00 4.124276805686011294e-02
5.940498611969560443e+04 3.740467844624079330e+00 4.131002626015358586e-02
5.940498615232607699e+04 3.683120998428591975e+00 4.032630509693574394e-02
5.940498618495655683e+04 3.651213999365313878e+00 3.952799432434870447e-02
5.940498621758702939e+04 3.703922573446896127e+00 4.149434870052621377e-02
5.940498625021750195e+04 3.657242625860829044e+00 3.970893923417991717e-02
5.940498628284797451e+04 3.634904090666499332e+00 4.161036888026168473e-02
5.940498631547844707e+04 3.607659191276243682e+00 4.289646935115483395e-02
5.940498634810892690e+04 3.665191555510981747e+00 4.320244505191870449e-02
5.940498638073939946e+04 3.648145513185353739e+00 5.058969992339491795e-02
5.940498641336987203e+04 3.631900523271150316e+00 4.323700514178799997e-02
5.940498644600034459e+04 3.620128351450969895e+00 4.071131897263437216e-02
5.940498647863082442e+04 3.695603634123806103e+00 4.359116562304048148e-02
5.940498651126129698e+04 3.627980069469994628e+00 4.306312384194345422e-02
5.940498654389176954e+04 3.642791483441405465e+00 4.427600498895054720e-02
5.940498657652224210e+04 3.554180527282657653e+00 4.087911348680811630e-02
5.940498660915271466e+04 3.667448497676754293e+00 4.756260852869918787e-02
5.940498664178319450e+04 3.669687482494413899e+00 4.765506011981674589e-02
5.940498667441366706e+04 3.631183062560852548e+00 4.434154630784522405e-02
5.940498670704414690e+04 3.653389743721037419e+00 4.331007808977004742e-02
5.940498673967461946e+04 3.583079163917487264e+00 4.042559949994362078e-02
5.940498677230509202e+04 3.651236687871921127e+00 4.172442780024470527e-02
5.940498680493556458e+04 3.639824987225344977e+00 4.223042767860048230e-02
5.940498683756603714e+04 3.603749475411684333e+00 4.144721263490670077e-02
5.940498687019650970e+04 3.640484999222757700e+00 4.377151873333256366e-02
5.940498690282698226e+04 3.567530604553909246e+00 4.385298623736284124e-02
5.940498693545746210e+04 3.639760316759800940e+00 4.352376455839700869e-02
5.940498696808793466e+04 3.635776534262911586e+00 4.790462978076755890e-02
5.940498700071841449e+04 3.610730537449267974e+00 4.422478352795272682e-02
5.940498703334888705e+04 3.619271350042740476e+00 4.452723633367081796e-02
5.940498706597935961e+04 3.649948721136214935e+00 4.495805642564024845e-02
5.940498709860983217e+04 3.644040703098759604e+00 4.621063596623859598e-02
5.940498713124030473e+04 3.593179967302052358e+00 4.507221725617178987e-02
5.940498716387077729e+04 3.635236974537442656e+00 4.382035401472660768e-02
5.940498719650124985e+04 3.552453588670148044e+00 4.258758270153342046e-02
5.940498722913172969e+04 3.627932494186445034e+00 4.405776549005266385e-02
5.940498726176220225e+04 3.627678526305149642e+00 4.233091949211684885e-02
5.940498729439268209e+04 3.583354547881753227e+00 4.133717007217208028e-02
5.940498732702315465e+04 3.726838795058429188e+00 4.488976939096309821e-02
5.940498735965362721e+04 3.626159665288763545e+00 4.260750051761433288e-02
5.940498739228409977e+04 3.628983882788394677e+00 4.427514565305802619e-02
5.940498742491457233e+04 3.615791317841098085e+00 4.422072066973264243e-02
5.940498745754504489e+04 3.672977131085556124e+00 4.409303385699580441e-02
5.940498749017552473e+04 3.660033011378256429e+00 4.414695558734696434e-02
5.940498752280599729e+04 3.629479724364065074e+00 4.216238569321117957e-02
5.940498755543646985e+04 3.655117561315672781e+00 4.321284044959981113e-02
5.940498758806694968e+04 3.615864841100364657e+00 4.388064263992155767e-02
5.940498762069742224e+04 3.590445385992787397e+00 4.080875866903224680e-02
5.940498765332789480e+04 3.660548248469852606e+00 4.275323251092259108e-02
5.940498768595836736e+04 3.597156761313560658e+00 4.101788525501259830e-02
5.940498771858883993e+04 3.647001645951866156e+00 4.268117612906737607e-02
5.940498775121931249e+04 3.574363455454638405e+00 4.148717151331207664e-02
5.940498778384979232e+04 3.671350226433863106e+00 4.262432483773642700e-02
5.940498781648026488e+04 3.626097578133493204e+00 4.191344196294661401e-02
5.940498784911074472e+04 3.638393626596702290e+00 4.084701423485191663e-02
5.940498788174121728e+04 3.603064506771695985e+00 4.017625180239130234e-02
5.940498791437168984e+04 3.528065039413986081e+00 3.882163407165362817e-02
5.940498794700216240e+04 3.576308320144402586e+00 3.869067832906778609e-02
5.940498797963263496e+04 3.656504427816297476e+00 4.038078292148578746e-02
5.940498801226310752e+04 3.578600876062870029e+00 3.951883228550930049e-02
5.940498804489358008e+04 3.611070955306590058e+00 3.959234325832110268e-02
5.940498807752405992e+04 3.639629735195515803e+00 3.970620632068660311e-02
5.940498811015453248e+04 3.558995701977867743e+00 3.903488387164530393e-02
5.940498814278501231e+04 3.672573276118564323e+00 4.077009280812785019e-02
5.940498817541548487e+04 3.570484920579386046e+00 3.786729091474576314e-02
5.940498820804595744e+04 3.655084306010785600e+00 4.196512487919974721e-02
5.940498824067643000e+04 3.664593936273441876e+00 4.255544903542182733e-02
5.940498827330690256e+04 3.641659811470877806e+00 4.015876065248088350e-02
5.940498830593737512e+04 3.581636778611020588e+00 4.008710728157582892e-02
5.940498833856784768e+04 3.612889387539598651e+00 3.986842407192291160e-02
5.940498837119832751e+04 3.580426063388034486e+00 3.983871425919298381e-02
5.940498840382880007e+04 3.674317928821128731e+00 4.107347100644925114e-02
5.940498843645927991e+04 3.635450350253975227e+00 3.992490025112953311e-02
5.940498846908975247e+04 3.670973555656433795e+00 4.068850516893309649e-02
5.940498850172022503e+04 3.611274765380604990e+00 4.037228463547010843e-02
5.940498853435069759e+04 3.595826617697571947e+00 3.875521990529152278e-02
5.940498856698117015e+04 3.639421970638317294e+00 4.056658796258427735e-02
5.940498859961164271e+04 3.587732664293501905e+00 3.937075045647263349e-02
5.940498863224212255e+04 3.595204022686692369e+00 3.888556881490043415e-02
5.940498866487259511e+04 3.510753676470588225e+00 3.759366383366050807e-02
5.940498869750307495e+04 3.554746474266987644e+00 3.812528190356173630e-02
5.940498873013354751e+04 3.535949672503220231e+00 3.783774093542131151e-02
5.940498876276402007e+04 3.559445214979195526e+00 3.764234613110525179e-02
5.940498879539449263e+04 3.564745435736852652e+00 3.830508367059548558e-02
5.940498882802496519e+04 3.665854132811089183e+00 4.041816483991751002e-02
5.940498886065543775e+04 3.514231537193626576e+00 3.777822841339506521e-02
5.940498889328591031e+04 3.615397626554444521e+00 3.957158101859522409e-02
5.940498892591639014e+04 3.568850293606057544e+00 3.884479008584874188e-02
5.940498895854686270e+04 3.575159459262546413e+00 3.892541286046111854e-02
5.940498899117734254e+04 3.597941591488166502e+00 3.976136752035551447e-02
5.940498902380781510e+04 3.600360813118134384e+00 3.993409218612562622e-02
5.940498905643828766e+04 3.619261588663306828e+00 3.927171210094006215e-02
5.940498908906876022e+04 3.675196400761377546e+00 3.933784020530896319e-02
5.940498912169923278e+04 3.651441113691586970e+00 4.049645441468431584e-02
5.940498915432970534e+04 3.592324321289199318e+00 3.796090043997319557e-02
5.940498918696017790e+04 3.626020964247749667e+00 4.012771290692334486e-02
5.940498921959065774e+04 3.555896315865189727e+00 3.896669512247254163e-02
5.940498925222113030e+04 3.621106518147719999e+00 3.856832066569024220e-02
5.940498928485161014e+04 3.685237613751263908e+00 4.052724251095127933e-02
5.940498931748208270e+04 3.621004386568837941e+00 4.030871258471278862e-02
5.940498935011255526e+04 3.627521590246904459e+00 3.958078357116111279e-02
5.940498938274302782e+04 3.620434507768572896e+00 3.883943162668952731e-02
5.940498941537350038e+04 3.552711052370725486e+00 3.792284633810669159e-02
5.940498944800397294e+04 3.502174625302745259e+00 3.726302235845594529e-02
5.940498948063444550e+04 3.666989250124238264e+00 4.033820410915596455e-02
5.940498951326492534e+04 3.546921003796696503e+00 3.733228600891699833e-02
5.940498954589539790e+04 3.582012752905725073e+00 3.784353672897969312e-02
5.940498957852587773e+04 3.506070541480377667e+00 3.676707639383616083e-02
5.940498961115635029e+04 3.572055450284232769e+00 3.805190722522239222e-02
5.940498964378682285e+04 3.544802984683859126e+00 3.883024427720621619e-02
5.940498967641729541e+04 3.605838260135134643e+00 3.937925619813705674e-02
5.940498970904776797e+04 3.616887096993884221e+00 3.810937759625986770e-02
5.940498974167824053e+04 3.597719275291460406e+00 3.768832509330532349e-02
5.940498977430871309e+04 3.600800479461020220e+00 3.857529732855548288e-02
5.940498980693919293e+04 3.565074760400710474e+00 3.756281504422965406e-02
5.940498983956966549e+04 3.608701664735012304e+00 3.867759755883806022e-02
5.940498987220013805e+04 3.616347902260329317e+00 3.895934987570286168e-02
5.940498990483061789e+04 3.478308222907968705e+00 3.660105273688521454e-02
5.940498993746109045e+04 3.612185046407245359e+00 3.793645676009638201e-02
5.940498997009156301e+04 3.603407803693038147e+00 3.801300097747815215e-02
5.940499000272203557e+04 3.581869572665340229e+00 3.791702246331638687e-02
5.940499003535250813e+04 3.505851662470643948e+00 3.639838916656429335e-02
5.940499006798298069e+04 3.582285478328050221e+00 3.737949877321198461e-02
5.940499010061346053e+04 3.542672619889420726e+00 3.666451837489828613e-02
5.940499013324393309e+04 3.606891592094818577e+00 3.730177794732423419e-02
5.940499016587441292e+04 3.607960050197343449e+00 3.853955691029947034e-02
5.940499019850488548e+04 3.569513734447316455e+00 3.727726478056405529e-02
5.940499023113535804e+04 3.557372042703331516e+00 3.727017403646677718e-02
5.940499026376583060e+04 3.560243162707972253e+00 3.716964847708334463e-02
5.940499029639630317e+04 3.595194147061784751e+00 3.731627100405844610e-02
5.940499032902677573e+04 3.583410740007808126e+00 3.687403375331580607e-02
5.940499036165724829e+04 3.558723375842959058e+00 3.744884920996553734e-02
5.940499039428772812e+04 3.534889495902657330e+00 3.650939629974615797e-02
5.940499042691820068e+04 3.583914921900963613e+00 3.754590393555019140e-02
5.940499045954867324e+04 3.554926850817243800e+00 3.806696419756703392e-02
5.940499049217915308e+04 3.572372005261968742e+00 3.832685987342451805e-02
5.940499052480962564e+04 3.588405340060969451e+00 3.785923891992991341e-02
5.940499055744009820e+04 3.589375706750158379e+00 3.780067793408863064e-02
5.940499059007057076e+04 3.604342420150540960e+00 3.864090057910606751e-02
5.940499062270104332e+04 3.550111418731852098e+00 3.695004420029805031e-02
5.940499065533151588e+04 3.554407903605795394e+00 3.912644291277508901e-02
5.940499068796199572e+04 3.543265462130978261e+00 3.724285021397605311e-02
5.940499072059246828e+04 3.553722177048833863e+00 3.731022773145688948e-02
5.940499075322294811e+04 3.471634772385866263e+00 3.640005846249999566e-02
5.940499078585342068e+04 3.589303201506591545e+00 3.731653680737349876e-02
5.940499081848389324e+04 3.540853569192652373e+00 3.680702892031068041e-02
5.940499085111436580e+04 3.562595529723023180e+00 3.729132484642542350e-02
5.940499088374483836e+04 3.507841746463332466e+00 3.714158427825687420e-02
5.940499091637531092e+04 3.529151816603349978e+00 3.816353819812572101e-02
5.940499094900578348e+04 3.536037317629933785e+00 3.848766769902539631e-02
5.940499098163626331e+04 3.555901765455003805e+00 3.860582839845953101e-02
5.940499101426673587e+04 3.576393468569468936e+00 3.837270709862217882e-02
5.940499104689721571e+04 3.575321672178585874e+00 4.072129476578403157e-02
5.940499107952768827e+04 3.658471987308080653e+00 4.057964149164808298e-02
5.940499111215816083e+04 3.600828454726744621e+00 4.052172822707181266e-02
5.940499114478863339e+04 3.577742788764328274e+00 3.985846258728810432e-02
5.940499117741910595e+04 3.550009557183816611e+00 4.030150855101224255e-02
5.940499121004957851e+04 3.521715142506637086e+00 3.873117722334464691e-02
5.940499124268005107e+04 3.522402899791074571e+00 3.788621374932413244e-02
5.940499127531053091e+04 3.592015035302484005e+00 3.964273970699201677e-02
5.940499130794100347e+04 3.627981069218973342e+00 4.012869345077246797e-02
5.940499134057148331e+04 3.598149059761740709e+00 3.866720171523255895e-02
5.940499137320195587e+04 3.590888862711220764e+00 3.846788806253426118e-02
5.940499140583242843e+04 3.559967532042469962e+00 3.939075926504658626e-02
5.940499143846290099e+04 3.555044452237051011e+00 3.856941860626571933e-02
5.940499147109337355e+04 3.563926734055479439e+00 3.830730454274539065e-02
5.940499150372384611e+04 3.618694692376693389e+00 4.153347901754506771e-02
5.940499153635431867e+04 3.581527287765414513e+00 3.972674927810829204e-02
5.940499156898479850e+04 3.537705707425314205e+00 3.853417398120176363e-02
5.940499160161527107e+04 3.550453136647181207e+00 3.835990646595276166e-02
5.940499163424574363e+04 3.566809176093728162e+00 3.996965287237206482e-02
5.940499166687622346e+04 3.594278308763971808e+00 3.946417549149040110e-02
5.940499169950669602e+04 3.554730453409496782e+00 3.900741082279385319e-02
5.940499173213716858e+04 3.579815595464957312e+00 3.909106971351035409e-02
5.940499176476764114e+04 3.550768768337068781e+00 3.769648980138851080e-02
5.940499179739811370e+04 3.553670937831795662e+00 3.771704208663404639e-02
5.940499183002858626e+04 3.515249068112504371e+00 3.635809939917740430e-02
5.940499186265905882e+04 3.591017463778452434e+00 3.822088560998737616e-02
5.940499189528953866e+04 3.532317292383544860e+00 3.874069360412932955e-02
5.940499192792001122e+04 3.566549592675461788e+00 3.905423262377970967e-02
5.940499196055049106e+04 3.562641968719694407e+00 3.833511760179090372e-02
5.940499199318096362e+04 3.579612341823835475e+00 3.947145365443323339e-02
5.940499202581143618e+04 3.577323200529570979e+00 3.920149906436132953e-02
5.940499205844190874e+04 3.487779167294131177e+00 3.675008443996566343e-02
5.940499209107238130e+04 3.508426665953864099e+00 3.715892830037143685e-02
5.940499212370285386e+04 3.499490801359626424e+00 3.745525133161486941e-02
5.940499215633332642e+04 3.502341757477393624e+00 3.661498042578777146e-02
5.940499218896380626e+04 3.538740458015266821e+00 3.652216210759447884e-02
5.940499222159427882e+04 3.498973399053066036e+00 3.764179052519877472e-02
5.940499225422475865e+04 3.551411120744316197e+00 3.814732967695014243e-02
5.940499228685523121e+04 3.465568758688801321e+00 3.641442321767166673e-02
5.940499231948570377e+04 3.508488342676058025e+00 3.707122199636952997e-02
5.940499235211617633e+04 3.501349577132498059e+00 3.671081827835566413e-02
5.940499238474664890e+04 3.574058930956469649e+00 3.747546444763043966e-02
5.940499241737712146e+04 3.470769525879983330e+00 3.633448018530062440e-02
5.940499245000759402e+04 3.479281891453461117e+00 3.716666710082258684e-02
5.940499248263807385e+04 3.566161532056619343e+00 3.721864402549617673e-02
5.940499251526854641e+04 3.570760155963608629e+00 3.838611466711000508e-02
5.940499254789902625e+04 3.565252240486999735e+00 3.778605421426225325e-02
5.940499258052949881e+04 3.475926908303027307e+00 3.662161009009306384e-02
5.940499261315997137e+04 3.518288222384784003e+00 3.685949193302050925e-02
5.940499264579044393e+04 3.491634591207133820e+00 3.605906348960340874e-02
5.940499267842091649e+04 3.540002941884410781e+00 3.720344584149494482e-02
5.940499271105138905e+04 3.526160786597324126e+00 3.708609217424553572e-02
5.940499274368186161e+04 3.500932434370965129e+00 3.763036792701519168e-02
5.940499277631234145e+04 3.580595235743122995e+00 3.944968097258467338e-02
5.940499280894281401e+04 3.550044561553066913e+00 3.887936499883578451e-02
5.940499284157329384e+04 3.514843740062834510e+00 3.702040047722133381e-02
5.940499287420376641e+04 3.551923957704128387e+00 3.816277557470638265e-02
5.940499290683423897e+04 3.525509472339204642e+00 3.797637602379545091e-02
5.940499293946471153e+04 3.608006976697020640e+00 3.834666006248022702e-02
5.940499297209518409e+04 3.530896121266161369e+00 3.725861113593637725e-02
5.940499300472565665e+04 3.567526387414782008e+00 3.761302147153088027e-02
5.940499303735612921e+04 3.637574976852783415e+00 3.851306616041495767e-02
5.940499306998660904e+04 3.635670609596539649e+00 3.842852377109714362e-02
5.940499310261708160e+04 3.584939480124346822e+00 3.730530492968306411e-02
5.940499313524756144e+04 3.606158503820395378e+00 3.826682262879512603e-02
5.940499316787803400e+04 3.579787677603515128e+00 3.881557392970352155e-02
5.940499320050850656e+04 3.611434645659021392e+00 3.864196514534835869e-02
5.940499323313897912e+04 3.604348495910726147e+00 3.808599564944160215e-02
5.940499326576945168e+04 3.610802739854436449e+00 3.747939465123147074e-02
5.940499329839992424e+04 3.617280508364673519e+00 3.894337367001445699e-02
5.940499333103039680e+04 3.692959466505666644e+00 3.894975435214614173e-02
5.940499336366087664e+04 3.648031803962461073e+00 3.935034045219761023e-02
5.940499339629134920e+04 3.621167232541981473e+00 3.846485775786868955e-02
5.940499342892182904e+04 3.554845399821301655e+00 3.740624098795788943e-02
5.940499346155230160e+04 3.505559640364795282e+00 3.670185749223758148e-02
5.940499349418277416e+04 3.595428790807275732e+00 3.807778869590139337e-02
5.940499352681324672e+04 3.506242847074493518e+00 3.662994172970768930e-02
5.940499355944371928e+04 3.625440871542200405e+00 3.799496251700915095e-02
5.940499359207419184e+04 3.596429720378431671e+00 3.744698432421142420e-02
5.940499362470466440e+04 3.528933925667977256e+00 3.695976834609605854e-02
5.940499365733514423e+04 3.628848342884965827e+00 3.847203488805914229e-02
5.940499368996561680e+04 3.548482437194497852e+00 3.794721665427206597e-02
5.940499372259609663e+04 3.506084821055473810e+00 3.716402828080818399e-02
5.940499375522656919e+04 3.494851580992289097e+00 3.717019395537712184e-02
5.940499378785704175e+04 3.547420066222219504e+00 3.848589386230615722e-02
5.940499382048751431e+04 3.509614762896196893e+00 3.712339859310615636e-02
5.940499385311798687e+04 3.596179540433637634e+00 3.823795895427364866e-02
5.940499388574845943e+04 3.548518344920969625e+00 3.776489036197293314e-02
5.940499391837893199e+04 3.519974957937159754e+00 3.697452311951334586e-02
5.940499395100940455e+04 3.545047395712917382e+00 3.824119033945572177e-02
5.940499398363987711e+04 3.583762383961307751e+00 3.874619724454549108e-02
5.940499401627035695e+04 3.524605056310079032e+00 3.767647786176343133e-02
5.940499404890082951e+04 3.584617307667004482e+00 3.949697375472774330e-02
5.940499408153130935e+04 3.619980108153681098e+00 3.995147351359633336e-02
5.940499411416178191e+04 3.548574523927749080e+00 3.884222719650236993e-02
5.940499414679225447e+04 3.580478706465722194e+00 3.982874390591255309e-02
5.940499417942272703e+04 3.567846343088514338e+00 3.982141149464703961e-02
5.940499421205319959e+04 3.540604957809286191e+00 3.860508920783103232e-02
5.940499424468367215e+04 3.542619461676227210e+00 3.845726683992233691e-02
5.940499427731414471e+04 3.574484855309086662e+00 3.750017063478088691e-02
5.940499430994462455e+04 3.560897112277867649e+00 3.813360461595022288e-02
5.940499434257509711e+04 3.538207927320683233e+00 3.764055249068750525e-02
5.940499437520556967e+04 3.565925153893756416e+00 3.940182006071536042e-02
5.940499440783604950e+04 3.553968524366752924e+00 3.777573487982793798e-02
5.940499444046652206e+04 3.549145806928601932e+00 3.814982131004894528e-02
5.940499447309699462e+04 3.491246673996343919e+00 3.630632033895800359e-02
5.940499450572746719e+04 3.562045613966081437e+00 3.698195467879481640e-02
5.940499453835793975e+04 3.561469904417463361e+00 3.751726000688926366e-02
5.940499457098841231e+04 3.646289084079107123e+00 3.817590025866835629e-02
5.940499460361888487e+04 3.613252615382548161e+00 3.734511825097912296e-02
5.940499463624936470e+04 3.564074494359521950e+00 3.836231110715038889e-02
5.940499466887983726e+04 3.578065369232078741e+00 3.754047215540230048e-02
5.940499470151031710e+04 3.621256490066660838e+00 3.989951895923364578e-02
5.940499473414078966e+04 3.647871237778350206e+00 3.946587530243157033e-02
5.940499476677126222e+04 3.574907180661979655e+00 3.804969037531041876e-02
5.940499479940173478e+04 3.638001386291408679e+00 3.820309988040765381e-02
5.940499483203220734e+04 3.577571748668339158e+00 3.709173203818180026e-02
5.940499486466267990e+04 3.641227794264458417e+00 3.802032162497339524e-02
5.940499489729315246e+04 3.575632490911420991e+00 3.698612130260202358e-02
5.940499492992363230e+04 3.570857264129670305e+00 3.770048604897557887e-02
5.940499496255410486e+04 3.586340817786215496e+00 3.783759077715604519e-02
5.940499499518458470e+04 3.625531570207768173e+00 3.840658088573104673e-02
5.940499502781505726e+04 3.579148012746574015e+00 3.724350848949168485e-02
5.940499506044552982e+04 3.544949284424065539e+00 3.689753447155545707e-02
5.940499509307600238e+04 3.631483290106009232e+00 3.980664121484775442e-02
5.940499512570647494e+04 3.595446584938703616e+00 3.836443561728566931e-02
5.940499515833694750e+04 3.580507622380435073e+00 3.781927260819100550e-02
5.940499519096742006e+04 3.539895102513452407e+00 3.639305921727926940e-02
5.940499522359789989e+04 3.506761464811995133e+00 3.598815709696615711e-02
5.940499525622837245e+04 3.590947956449865863e+00 3.930149377820658235e-02
5.940499528885885229e+04 3.568464507106646533e+00 3.688773230734767455e-02
5.940499532148932485e+04 3.545675246874743447e+00 3.643184580236539377e-02
5.940499535411979741e+04 3.556989361631437863e+00 3.779524432577510001e-02
5.940499538675026997e+04 3.558657887935138486e+00 3.756625276687058923e-02
5.940499541938074253e+04 3.637189910919559122e+00 3.891618155743790941e-02
5.940499545201121509e+04 3.565798639018378680e+00 3.827691843201770638e-02
5.940499548464168765e+04 3.535914396631567591e+00 3.683841585087482828e-02
5.940499551727216749e+04 3.563000465625676405e+00 3.821435526018630846e-02
5.940499554990264005e+04 3.534659264706839554e+00 3.712121782335394554e-02
5.940499558253311261e+04 3.528069618998533219e+00 3.787877393715015362e-02
5.940499561516358517e+04 3.639440009193475323e+00 3.838305344284863307e-02
5.940499564779406501e+04 3.539196065350756815e+00 3.744123085106473847e-02
5.940499568042453757e+04 3.530648588887197015e+00 3.725650137860529038e-02
5.940499571305501013e+04 3.595182225321140290e+00 3.868634221083717961e-02
5.940499574568548269e+04 3.538535074727346075e+00 3.670246293534194099e-02
5.940499577831595525e+04 3.511766125822846085e+00 3.693290901791475983e-02
5.940499581094642781e+04 3.509508327850240139e+00 3.698510649400237049e-02
5.940499584357690037e+04 3.541365635307052173e+00 3.726955443029818932e-02
5.940499587620738021e+04 3.524014308892233771e+00 3.688590177154614513e-02
5.940499590883785277e+04 3.568366776417966069e+00 3.724758992365772431e-02
5.940499594146833260e+04 3.538636500875586677e+00 3.640711946649183989e-02
5.940499597409880516e+04 3.552364615858806030e+00 3.666349302897347479e-02
5.940499600672927772e+04 3.535477195151450314e+00 3.599357346987495238e-02
5.940499603935975028e+04 3.531957152125842381e+00 3.633305087213957452e-02
5.940499607199022284e+04 3.542803891201887989e+00 3.645012514747661414e-02
5.940499610462069541e+04 3.569913941933868795e+00 3.780038315880303312e-02
5.940499613725116797e+04 3.535765095657258161e+00 3.724496354273560544e-02
5.940499616988164053e+04 3.527191601750080174e+00 3.688146597119012354e-02
5.940499620251212036e+04 3.518034945825323945e+00 3.639378293749039039e-02
5.940499623514259292e+04 3.514069461013270779e+00 3.558560495524543121e-02
5.940499626777307276e+04 3.561674679805565180e+00 3.695857404153598397e-02
5.940499630040354532e+04 3.539371069182390084e+00 3.608810385258694881e-02
5.940499633303401788e+04 3.542215403824058750e+00 3.640461738142105469e-02
5.940499636566449044e+04 3.519349120004314102e+00 3.602836667859194569e-02
5.940499639829496300e+04 3.548133714912013570e+00 3.662155846603906695e-02
5.940499643092543556e+04 3.583958106986442349e+00 3.748297129687806761e-02
5.940499646355590812e+04 3.523508633956840441e+00 3.595246114773077706e-02
5.940499649618638796e+04 3.557761143291362060e+00 3.714929719687456999e-02
5.940499652881686052e+04 3.533199017732373104e+00 3.571589264686550469e-02
5.940499656144733308e+04 3.513017164918870616e+00 3.681778230712989125e-02
5.940499659407780564e+04 3.516204503761997113e+00 3.681305814588874820e-02
5.940499662670828548e+04 3.471926199062630669e+00 3.554807224131727866e-02
5.940499665933875804e+04 3.494025807420145124e+00 3.577903006495612714e-02
5.940499669196923060e+04 3.476396362838156673e+00 3.595695677776625243e-02
5.940499672459970316e+04 3.475413461280725258e+00 3.577931078518579999e-02
5.940499675723017572e+04 3.511506623616481360e+00 3.618922213808758309e-02
5.940499678986064828e+04 3.506847471314647358e+00 3.665852783586374258e-02
5.940499682249112084e+04 3.542251380002297001e+00 3.661613101244717144e-02
5.940499685512160067e+04 3.504833265829620625e+00 3.697694774183785810e-02
5.940499688775207323e+04 3.502203929899097012e+00 3.698815156562625800e-02
5.940499692038254580e+04 3.463512055169509551e+00 3.627355169064599982e-02
5.940499695301302563e+04 3.503374915385359056e+00 3.746662942167656302e-02
5.940499698564349819e+04 3.526088042502346198e+00 3.755694623232307128e-02
5.940499701827397075e+04 3.555925473635377809e+00 3.761676686740308972e-02
5.940499705090444331e+04 3.578488372093023173e+00 3.858801459492569585e-02
5.940499708353491587e+04 3.536837367406302501e+00 3.688367614745051426e-02
5.940499711616538843e+04 3.606523397676098863e+00 3.845059199054777499e-02
5.940499714879586099e+04 3.524559469903196351e+00 3.745636133665336542e-02
5.940499718142634083e+04 3.536458298230833908e+00 3.677562843243167845e-02
5.940499721405681339e+04 3.531047490394234156e+00 3.696502153666095247e-02
5.940499724668729323e+04 3.468702953849348347e+00 3.632272442395086814e-02
5.940499727931776579e+04 3.542481389916161127e+00 3.709570206120423042e-02
5.940499731194823835e+04 3.568148768637962487e+00 3.797881065432499870e-02
5.940499734457871091e+04 3.519161325569310161e+00 3.666497081381492329e-02
5.940499737720918347e+04 3.529003984063745047e+00 3.689446549570755268e-02
5.940499740983965603e+04 3.565621297651404120e+00 3.701671316094153064e-02
5.940499744247012859e+04 3.515438117524701145e+00 3.674061113784239663e-02
5.940499747510060115e+04 3.610491056564069101e+00 3.778422048829895019e-02
5.940499750773107371e+04 3.518849153711466116e+00 3.607314305612593919e-02
5.940499754036155355e+04 3.535580549388825045e+00 3.590701607779225868e-02
5.940499757299202611e+04 3.503714443432052850e+00 3.684938858528078592e-02
5.940499760562250594e+04 3.516054295325732770e+00 3.641960954646551035e-02
5.940499763825297850e+04 3.583648312731978258e+00 3.636741969378464584e-02
5.940499767088345106e+04 3.546050013154255609e+00 3.646814559516751986e-02
5.940499770351392362e+04 3.524541427016943729e+00 3.684722759224558220e-02
5.940499773614439619e+04 3.521272583907573139e+00 3.603674095914835562e-02
5.940499776877486875e+04 3.592537201824572257e+00 3.712534488103411134e-02
5.940499780140534131e+04 3.597035855514571612e+00 3.764458528967209311e-02
5.940499783403582114e+04 3.505890627747494381e+00 3.592836615812650819e-02
5.940499786666629370e+04 3.594035815320387517e+00 3.736635852993975410e-02
5.940499789929677354e+04 3.563871089079649224e+00 3.691306276467885839e-02
5.940499793192724610e+04 3.507642280619124975e+00 3.676914847781151408e-02
5.940499796455771866e+04 3.531182838231609722e+00 3.646264656066906112e-02
5.940499799718819122e+04 3.589912880415673246e+00 3.723724632310904809e-02
5.940499802981866378e+04 3.563291647698363374e+00 3.710679775245704498e-02
5.940499806244913634e+04 3.569411624140403028e+00 3.663930002083975318e-02
5.940499809507960890e+04 3.632491481258769195e+00 3.915670366725877011e-02
5.940499812771008874e+04 3.600354092089789404e+00 3.909865247756263984e-02
5.940499816034056130e+04 3.611981148363911043e+00 3.996573687908368949e-02
5.940499819297104114e+04 3.571818043792536645e+00 3.789816929362131714e-02
5.940499822560151370e+04 3.585518560238912134e+00 3.775952122443605036e-02
5.940499825823198626e+04 3.620106533612029054e+00 3.801353729064976816e-02
5.940499829086245882e+04 3.641077875713507606e+00 3.952795789545009153e-02
5.940499832349293138e+04 3.568735330971447794e+00 3.979072863242164720e-02
5.940499835612340394e+04 3.518202574998414267e+00 3.790317779301324158e-02
5.940499838875387650e+04 3.633392751039809632e+00 3.982098653948811656e-02
5.940499842138434906e+04 3.589777212467709422e+00 3.809913715386859662e-02
5.940499845401482889e+04 3.668673196092847366e+00 3.929915946561295115e-02
5.940499848664530145e+04 3.583850162059228239e+00 3.892400705396856231e-02
5.940499851927578129e+04 3.613059881466015977e+00 3.796246021022334216e-02
5.940499855190625385e+04 3.573928041761127883e+00 3.712698402230608929e-02
5.940499858453672641e+04 3.615461251077689120e+00 3.979051460951311958e-02
5.940499861716719897e+04 3.637020570714770251e+00 3.809814353063089437e-02
5.940499864979767153e+04 3.527230186532917866e+00 3.738984016920556680e-02
5.940499868242814409e+04 3.625323956589816987e+00 3.842683112013970531e-02
5.940499871505861665e+04 3.544299539408994448e+00 3.698891143070272974e-02
5.940499874768909649e+04 3.534600172083746994e+00 3.652691368789930809e-02
5.940499878031956905e+04 3.616533982498848498e+00 3.789485940233651429e-02
5.940499881295004161e+04 3.642090959220649182e+00 3.954733403003145992e-02
5.940499884558051417e+04 3.614426688566081847e+00 3.831070661446472209e-02
5.940499887821098673e+04 3.642264079328177750e+00 3.807166445921818243e-02
5.940499891084146657e+04 3.650737187630904934e+00 3.776386001154377614e-02
5.940499894347193913e+04 3.693117659179888435e+00 3.858048744936230096e-02
5.940499897610241169e+04 3.624713958810068526e+00 3.760655610226611850e-02
5.940499900873288425e+04 3.653732712853116738e+00 3.800495613155722985e-02
5.940499904136335681e+04 3.696604940310635801e+00 3.828447849328900365e-02
5.940499907399382937e+04 3.676786962835475681e+00 3.816865574967902297e-02
5.940499910662430193e+04 3.684978594636805660e+00 3.802985477491822169e-02
5.940499913925478177e+04 3.706143972246314089e+00 3.800006636265082505e-02
5.940499917188525433e+04 3.612106630356469950e+00 3.733875327210232214e-02
5.940499920451573416e+04 3.668327529125667841e+00 3.820612130630560155e-02
5.940499923714620672e+04 3.693499271812525020e+00 3.797181458011143762e-02
5.940499926977667928e+04 3.651949826542050914e+00 3.911656415022552596e-02
5.940499930240715184e+04 3.683266905080396114e+00 3.826938329275300643e-02
5.940499933503762441e+04 3.663867094753106013e+00 3.732158325989880232e-02
5.940499936766809697e+04 3.626517406848551506e+00 3.766343549547949282e-02
5.940499940029856953e+04 3.686811936882596008e+00 3.855304197052617649e-02
5.940499943292904209e+04 3.605620243283679027e+00 3.799456379960067243e-02
5.940499946555951465e+04 3.580770668161554759e+00 3.694218336848246326e-02
5.940499949818999448e+04 3.565372351639084947e+00 3.724100406414874304e-02
5.940499953082046704e+04 3.615757543110704297e+00 3.770291308095304050e-02
5.940499956345094688e+04 3.606536230220103167e+00 3.681345820503838240e-02
5.940499959608141944e+04 3.569884614083172814e+00 3.620128133250016117e-02
5.940499962871189200e+04 3.614342016725944351e+00 3.685637742763522851e-02
5.940499966134236456e+04 3.596261605791648108e+00 3.726232547671849693e-02
5.940499969397283712e+04 3.603752692310288719e+00 3.686738663003371469e-02
5.940499972660330968e+04 3.633478722622618395e+00 3.729509679784429044e-02
5.940499975923378224e+04 3.656106049401979696e+00 3.764030811335282445e-02
5.940499979186425480e+04 3.645993316510945714e+00 3.713628476153196800e-02
5.940499982449473464e+04 3.670559867380001062e+00 3.783392036634398992e-02
5.940499985712520720e+04 3.652388167683634279e+00 3.787364937391350661e-02
5.940499988975567976e+04 3.589840977789459764e+00 3.685201716797385091e-02
5.940499992238615960e+04 3.593109368506394397e+00 3.692392590188520868e-02
5.940499995501663216e+04 3.618390453283012675e+00 3.736953526844550427e-02
5.940499998764710472e+04 3.615325488062036907e+00 3.695867078642407072e-02
5.940500002027757728e+04 3.556966220695066294e+00 3.713162825799141975e-02
5.940500005290804984e+04 3.568750841297617438e+00 3.616121439243511620e-02
5.940500008553852240e+04 3.676914503951669744e+00 3.802906047480000828e-02
5.940500011816899496e+04 3.619110512814000202e+00 3.893012261549316788e-02
5.940500015079946752e+04 3.660862893230242499e+00 3.861996037713486679e-02
5.940500018342994736e+04 3.675207320560480717e+00 4.004000975930627204e-02
5.940500021606041992e+04 3.696828932713096982e+00 3.905596827402191967e-02
5.940500024869089248e+04 3.689688643824443393e+00 3.859371762764510910e-02
5.940500028132137231e+04 3.662661887818490669e+00 3.910291904002376195e-02
5.940500031395184487e+04 3.671315916883874486e+00 3.873191654387685839e-02
5.940500034658231743e+04 3.694439915212783365e+00 3.885447164755452543e-02
5.940500037921278999e+04 3.616957444844456582e+00 3.714994678180937732e-02
5.940500041184326255e+04 3.651185095648518342e+00 3.921390665303039341e-02
5.940500044447373512e+04 3.630899614894277150e+00 3.816548518485458896e-02
5.940500047710420768e+04 3.612928333627664301e+00 3.734497101780249323e-02
5.940500050973468751e+04 3.673488359739173426e+00 3.851925228499392811e-02
5.940500054236516007e+04 3.630238350276990822e+00 3.728445080933462386e-02
5.940500057499563991e+04 3.634392941436550117e+00 3.856314624777400224e-02
5.940500060762611247e+04 3.584789056273436803e+00 3.702071967849068779e-02
5.940500064025658503e+04 3.627910420852006546e+00 3.857212650358823880e-02
5.940500067288705759e+04 3.665430451140425205e+00 3.844987167671338329e-02
5.940500070551753015e+04 3.582624776245129539e+00 3.853102142595445784e-02
5.940500073814800271e+04 3.681486573978280941e+00 4.053561690970713949e-02


==> figures/ground-lc/20210714_tic3788_b.dat <==
5.940996575166365801e+04 1.333932280809206228e+00 1.165385468665029040e-02
5.940996583458835084e+04 1.327941970755646128e+00 9.273564876729171666e-03
5.940996593247975397e+04 1.326685490249857269e+00 9.284823578829148882e-03
5.940996603037115710e+04 1.340173486677732395e+00 9.438323452899579150e-03
5.940996612826257478e+04 1.333285470254747196e+00 9.398541854797685599e-03
5.940996622615397791e+04 1.320167501316256597e+00 9.259961136909309123e-03
5.940996632404538104e+04 1.323523575024805998e+00 9.271071357606160482e-03
5.940996642193679872e+04 1.327762405188739558e+00 9.356923537412239339e-03
5.940996651982820185e+04 1.349187516375734752e+00 9.459881170941836920e-03
5.940996661771960498e+04 1.333799995531957716e+00 9.551334968083769264e-03
5.940996671561102266e+04 1.333139933411672473e+00 9.499058856079692706e-03
5.940996681350242579e+04 1.323858353608390770e+00 9.337498166699386565e-03
5.940996691139382892e+04 1.330892868473586788e+00 9.296258725769656131e-03
5.940996700928524660e+04 1.346121576006828580e+00 9.318577825575408147e-03
5.940996710717664973e+04 1.359585553262344648e+00 9.462643429858488830e-03
5.940996720506805286e+04 1.370797317436661666e+00 9.721654562667002980e-03
5.940996730295947054e+04 1.379125082674405922e+00 9.561972617974036706e-03
5.940996740085087367e+04 1.343550164307657946e+00 9.273072398128828775e-03
5.940996749874228408e+04 1.367580824094595471e+00 9.474549286024208303e-03
5.940996759663369448e+04 1.366424381535322530e+00 9.491401533929945400e-03
5.940996769452509761e+04 1.368185004873306188e+00 9.570852106034642356e-03
5.940996779241651529e+04 1.393960460461698636e+00 9.751251447092173022e-03
5.940996789030791842e+04 1.383853839201508729e+00 9.694252288101935094e-03
5.940996798819932155e+04 1.392667152285720800e+00 9.593692449877127756e-03
5.940996808609073923e+04 1.383381047703647893e+00 9.605868428980642720e-03
5.940996818398214236e+04 1.386823235232830243e+00 9.603509843693175743e-03
5.940996828187354549e+04 1.386451282327876733e+00 9.675429059885600966e-03
5.940996837976496317e+04 1.391306284789339598e+00 9.710098972703241210e-03
5.940996847765636630e+04 1.384188769478906123e+00 9.530116360502785544e-03
5.940996857554776943e+04 1.384689621893633982e+00 9.586978054228876070e-03
5.940996867343918711e+04 1.393217896802722677e+00 9.705115301710157127e-03
5.940996877133059024e+04 1.397674918948594414e+00 9.677204770489600955e-03
5.940996886922199337e+04 1.374815033669412045e+00 9.525336479977941639e-03
5.940996896711341105e+04 1.357880120911258093e+00 9.472010301192074211e-03
5.940996906500481418e+04 1.354863178701587456e+00 9.377470649367345215e-03
5.940996916289622459e+04 1.348833592151034377e+00 9.417860207834497996e-03
5.940996926078763499e+04 1.357235708306661959e+00 9.472348508358261962e-03
5.940996935867903812e+04 1.352736202345141026e+00 9.522580005775049816e-03
5.940996945657044125e+04 1.357035061503597095e+00 9.525675358795702291e-03
5.940996955446185893e+04 1.345264920640784068e+00 9.428186401070669589e-03
5.940996965235326206e+04 1.334031816521945801e+00 9.325735126216521537e-03
5.940996975024466519e+04 1.341545236129397134e+00 9.372061848808243417e-03
5.940996984813608287e+04 1.326301505057981833e+00 9.347152748496373453e-03
5.940996994602748600e+04 1.327824522917387284e+00 9.250312650436715023e-03
5.940997004391890368e+04 1.344611281727702501e+00 9.389948439011794323e-03
5.940997014181030681e+04 1.339720745887587050e+00 9.326906296787685832e-03
5.940997023970170994e+04 1.338530370782111678e+00 9.343754520182084161e-03
5.940997033759312762e+04 1.323473101868577917e+00 9.303912180557472739e-03
5.940997043548453075e+04 1.328687184243282138e+00 9.317680623591484065e-03
5.940997053337593388e+04 1.350547073314076529e+00 9.637787816233103766e-03
5.940997063126735156e+04 1.358722352613572992e+00 9.670032119371941431e-03
5.940997072915875469e+04 1.357040992509870758e+00 9.418626436056797696e-03
5.940997082705016510e+04 1.371451481967880692e+00 9.632986248245718752e-03
5.940997092494157550e+04 1.355799156575994591e+00 9.449750248488729409e-03
5.940997102283297863e+04 1.351747843891543122e+00 9.517387989475952978e-03
5.940997112072438904e+04 1.337982790168636527e+00 9.368665606933423637e-03
5.940997121861579944e+04 1.344091139961084425e+00 9.375699443072791489e-03
5.940997131650720257e+04 1.332427966717311563e+00 9.687074445468395190e-03
5.940997141439861298e+04 1.348207214698661449e+00 9.504539409639415487e-03
5.940997151229002338e+04 1.338107611226865945e+00 9.513264938821569539e-03
5.940997161018142651e+04 1.377339359460806323e+00 9.628334445009087417e-03
5.940997170807284419e+04 1.355793206218370850e+00 9.495384998153255304e-03
5.940997180596424732e+04 1.384523664618954042e+00 9.740404438794678793e-03
5.940997190385565045e+04 1.351858073724559350e+00 9.438473047088564993e-03
5.940997200174706086e+04 1.349217978451401789e+00 9.473206527449281808e-03
5.940997209963847126e+04 1.369633775179208035e+00 9.792275787720889843e-03
5.940997219752987439e+04 1.344449811077737422e+00 9.585999703624711876e-03
5.940997229542129207e+04 1.341984370245578706e+00 9.578479759440558169e-03
5.940997239331269520e+04 1.327928550281259223e+00 9.379324567418115613e-03
5.940997249120409833e+04 1.360705714471038608e+00 9.534798809174613310e-03
5.940997258909551601e+04 1.332253010605249699e+00 9.310049922524809077e-03
5.940997268698691914e+04 1.324426202043893497e+00 9.343278128007706865e-03
5.940997278487832227e+04 1.342331837891802770e+00 9.462345792845740927e-03
5.940997288276973995e+04 1.316685403462952486e+00 9.217973896973633355e-03
5.940997298066114308e+04 1.312868325495565092e+00 9.303149226259256263e-03
5.940997307855254621e+04 1.333604877804987598e+00 9.491150605991510725e-03
5.940997317644396389e+04 1.327082989151384895e+00 9.439859246049252250e-03
5.940997327433536702e+04 1.317890180935677780e+00 9.222598718118167616e-03
5.940997337222677743e+04 1.316517842839080688e+00 9.199046240680127523e-03
5.940997347011818783e+04 1.320011578348488257e+00 9.323380385250910202e-03
5.940997356800959096e+04 1.312864001259247626e+00 9.163473629003875132e-03
5.940997366590100864e+04 1.332631031733535254e+00 9.320677382472535716e-03
5.940997376379241177e+04 1.329056286269317821e+00 9.339459831410327345e-03
5.940997386168381490e+04 1.350845681784164087e+00 9.571436385625766569e-03
5.940997395957523258e+04 1.347191542097803119e+00 9.609119867705549073e-03
5.940997405746663571e+04 1.337836831364604517e+00 9.341851790748032999e-03
5.940997415535803884e+04 1.334294403802775530e+00 9.390708012420584741e-03
5.940997425324944925e+04 1.326602070842002989e+00 9.392203231453909867e-03
5.940997435114085965e+04 1.324376844158569932e+00 9.340459706409535642e-03
5.940997444903226278e+04 1.341310490555580159e+00 9.583713562631010138e-03
5.940997454692367319e+04 1.336023552737706011e+00 9.632972452664428573e-03
5.940997464481508359e+04 1.356253877319690382e+00 9.805461838181010401e-03
5.940997474270648672e+04 1.353314494492472209e+00 9.474990581854128222e-03
5.940997484059790440e+04 1.362303145721503128e+00 9.572170486786458002e-03
5.940997493848930753e+04 1.353135240018611407e+00 9.556852215943129059e-03
5.940997503638071066e+04 1.359389202861320589e+00 9.543221194444973313e-03
5.940997513427212834e+04 1.353284818883215834e+00 9.408769048689005071e-03
5.940997523216353147e+04 1.360151627120626650e+00 9.938787390271220865e-03
5.940997533005493460e+04 1.338419286678535824e+00 9.442135835348771863e-03
5.940997542794635228e+04 1.344340658244017384e+00 9.526506142992007681e-03
5.940997552583775541e+04 1.353962788072805568e+00 9.704862563272393869e-03
5.940997562372915854e+04 1.330773577922922168e+00 9.558105790867046231e-03
5.940997572162057622e+04 1.348178147717215003e+00 9.550393932090832372e-03
5.940997581951197935e+04 1.348315920398009959e+00 9.531369066439965981e-03
5.940997591740338976e+04 1.355076230967994455e+00 9.831804527111050532e-03
5.940997601529480016e+04 1.356854262946030731e+00 9.631096955952345509e-03
5.940997611318620329e+04 1.350296821381158807e+00 9.788259338049177735e-03
5.940997621107762097e+04 1.333731858211311128e+00 9.506989601875305215e-03
5.940997630896902410e+04 1.322595062571560343e+00 9.562088098682638287e-03
5.940997640686042723e+04 1.319562057988428183e+00 9.414083453294010140e-03
5.940997650475183764e+04 1.322403623981515342e+00 9.625561882281965728e-03
5.940997660264324804e+04 1.326564806520395212e+00 9.597109258886815999e-03
5.940997670053465117e+04 1.312149074782382741e+00 9.281415931956433357e-03
5.940997679842606885e+04 1.319768181285426722e+00 9.388276492503171144e-03
5.940997689631747198e+04 1.316478017454715488e+00 9.479053250070633777e-03
5.940997699420887511e+04 1.313157659403225264e+00 9.261895119026383391e-03
5.940997709210029279e+04 1.324913421266487479e+00 9.514423457094856040e-03
5.940997718999169592e+04 1.287773024654029985e+00 9.168117045335091517e-03
5.940997728788309905e+04 1.319701626619427692e+00 9.410504885064438496e-03
5.940997738577451673e+04 1.303376224942662365e+00 9.354965370180342785e-03
5.940997748366591986e+04 1.298785527111469440e+00 9.489707133643571907e-03
5.940997758155732299e+04 1.301095123680577448e+00 9.353848455559872488e-03
5.940997767944874067e+04 1.310132545533003512e+00 9.592313330942136423e-03
5.940997777734014380e+04 1.294478420886524095e+00 9.083167793504248050e-03
5.940997787523154693e+04 1.308640712512629811e+00 9.278874110471220168e-03
5.940997797312296461e+04 1.303191939928149079e+00 9.339309567299825671e-03
5.940997807101436774e+04 1.320795733488455026e+00 9.373687752435641909e-03
5.940997816890577815e+04 1.312711159786887238e+00 9.354674013673069943e-03
5.940997826679718855e+04 1.296413287646099199e+00 9.159505940209264688e-03
5.940997836468859168e+04 1.303755052306229345e+00 9.227522140183753649e-03
5.940997846258000209e+04 1.327468365542582740e+00 9.467895348818233456e-03
5.940997856047141249e+04 1.313027745771190080e+00 9.279885437213948943e-03
5.940997865836281562e+04 1.328987864381333761e+00 9.393770766996666771e-03
5.940997875625423330e+04 1.333697430334842782e+00 9.655885249794056435e-03
5.940997885414563643e+04 1.355579996375255503e+00 9.444872301999831382e-03
5.940997895203703956e+04 1.364832466818463486e+00 9.607338266172290794e-03
5.940997904992844269e+04 1.358528228067333643e+00 9.441629969066974229e-03
5.940997914781986037e+04 1.351632385336996700e+00 9.454309314043216061e-03
5.940997924571126350e+04 1.350048558519846953e+00 9.464396773654673231e-03
5.940997934360267391e+04 1.370446841910551772e+00 9.721587315876975902e-03
5.940997944149408431e+04 1.335591822014953856e+00 9.347734143452343658e-03
5.940997953938548744e+04 1.362857443229604559e+00 9.595312462550716417e-03
5.940997963727689785e+04 1.363029187220460070e+00 9.626225254452103891e-03
5.940997973516830825e+04 1.349724777034559731e+00 9.414136502941702206e-03
5.940997983305971138e+04 1.335097486768849206e+00 9.363228763318723682e-03
5.940997993095112906e+04 1.341383131603449019e+00 9.498470633734492144e-03
5.940998002884253219e+04 1.349492153750326606e+00 9.560063845520492751e-03
5.940998012673393532e+04 1.348046009041578008e+00 9.438867972068698195e-03
5.940998022462535300e+04 1.353254499582819959e+00 9.525791391774880365e-03
5.940998032251675613e+04 1.339402955221641545e+00 9.368149432598700879e-03
5.940998042040815926e+04 1.348314131014111572e+00 9.506806883827378929e-03
5.940998051829957694e+04 1.377254005726053609e+00 1.009024405192016083e-02
5.940998061619098007e+04 1.357278878287281554e+00 9.626837175407862782e-03
5.940998071408238320e+04 1.372048788486522453e+00 9.746312848074735469e-03
5.940998081197380088e+04 1.369199817146990572e+00 9.693445949549414978e-03
5.940998090986520401e+04 1.360867218198024142e+00 9.659124307845405252e-03
5.940998100775660714e+04 1.362235461275768555e+00 9.528152602056411472e-03
5.940998110564802482e+04 1.359983423824034254e+00 9.549030064284379921e-03
5.940998120353942795e+04 1.389519687968072903e+00 9.800310508446336694e-03
5.940998130143083108e+04 1.376708654214618743e+00 9.713848336615434065e-03
5.940998139932224876e+04 1.356876803829205835e+00 9.663502135935260473e-03
5.940998149721365189e+04 1.361915543646987858e+00 9.789400297160575845e-03
5.940998159510505502e+04 1.353894022391587848e+00 9.540757827752880532e-03
5.940998169299647270e+04 1.361225818288750222e+00 9.661693851866414925e-03
5.940998179088787583e+04 1.342417757896903208e+00 9.659572290509283246e-03
5.940998188877927896e+04 1.365939201113569146e+00 1.030993600150422254e-02
5.940998198667069664e+04 1.363308402553204068e+00 1.002403549396719239e-02
5.940998208456209977e+04 1.348562902699011135e+00 9.751467993107982776e-03
5.940998218245350290e+04 1.382650216263193066e+00 9.842986706116142737e-03
5.940998228034492058e+04 1.384550157512807189e+00 9.932138823588818749e-03
5.940998237823632371e+04 1.390855668986501703e+00 9.991818396083615092e-03
5.940998247612774139e+04 1.389504809728356216e+00 1.024695396919991612e-02
5.940998257401914452e+04 1.366840317213869671e+00 9.751166631903151680e-03
5.940998267191054765e+04 1.368561856371076413e+00 9.504945822967568111e-03
5.940998276980195806e+04 1.385311278705871230e+00 1.021317007902093794e-02
5.940998286769336846e+04 1.372093834829362757e+00 9.679932780696955466e-03
5.940998296558477159e+04 1.371653889814023142e+00 9.752290857631899790e-03
5.940998306347618200e+04 1.380963117731647927e+00 9.751778834791037520e-03
5.940998316136759240e+04 1.391459933255598802e+00 9.837494531415311508e-03
5.940998325925899553e+04 1.376544295339104274e+00 9.699155007512279963e-03
5.940998335715040594e+04 1.372178854884541277e+00 9.797248862385501272e-03
5.940998345504181634e+04 1.369159335656178644e+00 9.717585878296025256e-03
5.940998355293321947e+04 1.352280036220277815e+00 9.580921767524773827e-03
5.940998365082463715e+04 1.370223770587965184e+00 9.832520949232285631e-03
5.940998374871604028e+04 1.349691022363975534e+00 9.808975921329492892e-03
5.940998384660744341e+04 1.332155386807339470e+00 9.622037219497779278e-03
5.940998394449886109e+04 1.352902900010803044e+00 9.910213501496841632e-03
5.940998404239026422e+04 1.323136351046571457e+00 9.337448308038818340e-03
5.940998414028166735e+04 1.342109126250942808e+00 9.535258458387646865e-03
5.940998423817308503e+04 1.342940459281790844e+00 9.658586850864391352e-03
5.940998433606448816e+04 1.331280400321937174e+00 9.471351861641962022e-03
5.940998443395589129e+04 1.330831332315541848e+00 9.424368108244401965e-03
5.940998453184730897e+04 1.328548238935937320e+00 9.401071135077893742e-03
5.940998462973871210e+04 1.302427621902860766e+00 9.348698498607435625e-03
5.940998472763012251e+04 1.325303716952882294e+00 9.483565433905665962e-03
5.940998482552153291e+04 1.350373970062125561e+00 9.575473751922239027e-03
5.940998492341293604e+04 1.370220001212684835e+00 9.851418154087021595e-03
5.940998502130434645e+04 1.347782220302030654e+00 9.509161587546638428e-03
5.940998511919575685e+04 1.353102785973110400e+00 9.709176294893253831e-03
5.940998521708715998e+04 1.376062127219098707e+00 1.012470885465373630e-02
5.940998531497856311e+04 1.396101786410484547e+00 9.794207396610797242e-03
5.940998541286998079e+04 1.385116605711713911e+00 9.658097489179133868e-03
5.940998551076138392e+04 1.378690453047817011e+00 9.684802906614735710e-03
5.940998560865278705e+04 1.370178879921936099e+00 9.657795229574916637e-03
5.940998570654420473e+04 1.370270859771573591e+00 9.609519025819683591e-03
5.940998580443560786e+04 1.366789554226205849e+00 9.491166294906303036e-03
5.940998590232701099e+04 1.372879440461092226e+00 9.617326944271207059e-03
5.940998600021842867e+04 1.371027453004347141e+00 9.545863234459823002e-03
5.940998609810983180e+04 1.359901070083642916e+00 9.473701753783985921e-03
5.940998619600123493e+04 1.358810457874955580e+00 9.538228314687592982e-03
5.940998629389265261e+04 1.359229459653943817e+00 9.539495869128482991e-03
5.940998639178405574e+04 1.340163475534654536e+00 9.409148271331324587e-03
5.940998648967547342e+04 1.342122320072274055e+00 9.504496514532025792e-03
5.940998658756687655e+04 1.329734065681428490e+00 9.375960943086973989e-03
5.940998668545827968e+04 1.322546185278979269e+00 9.337706361988008449e-03
5.940998678334968281e+04 1.327204672999670931e+00 9.425088304244008328e-03
5.940998688124110049e+04 1.318577643351233952e+00 9.469629448996472187e-03
5.940998697913250362e+04 1.343268845624947527e+00 9.629687061822678543e-03
5.940998707702390675e+04 1.325921361591634318e+00 9.403481449460333527e-03
5.940998717491532443e+04 1.313499360409338124e+00 9.386953737601875375e-03
5.940998727280672756e+04 1.315856870425083702e+00 9.444248867182029883e-03
5.940998737069813069e+04 1.323560304374438168e+00 9.686678612333831859e-03
5.940998746858954837e+04 1.331674883303592072e+00 9.515518214949104242e-03
5.940998756648095150e+04 1.322454161001735295e+00 9.382755770846793950e-03
5.940998766437236191e+04 1.309157269079520125e+00 9.264591196599092013e-03
5.940998776226377231e+04 1.311904904038444508e+00 9.207535657236370560e-03
5.940998786015517544e+04 1.301702485340124005e+00 9.196173853758014133e-03
5.940998795804659312e+04 1.309433971668677144e+00 9.216640857094718017e-03
5.940998805593799625e+04 1.319566728306933223e+00 9.391279759947487524e-03
5.940998815382939938e+04 1.318305887320545322e+00 9.365227212139653340e-03
5.940998825172080979e+04 1.315575824396111093e+00 9.352586777582374764e-03
5.940998834961222019e+04 1.322640428783304900e+00 9.345197523918704827e-03
5.940998844750362332e+04 1.315024140162261768e+00 9.311895568701308856e-03
5.940998854539503373e+04 1.340900774455500155e+00 9.562720748317904418e-03
5.940998864328644413e+04 1.332225047918519589e+00 9.361541853496545273e-03
5.940998874117784726e+04 1.330144665684903638e+00 9.353888558818143975e-03
5.940998883906925766e+04 1.335007899366555284e+00 9.459064567663500941e-03
5.940998893696066807e+04 1.353143310607799688e+00 9.605381728777314179e-03
5.940998903485207120e+04 1.353219337027627089e+00 9.619330696380351542e-03
5.940998913274348888e+04 1.341982098080938268e+00 9.527943898788497276e-03
5.940998923063489201e+04 1.340172880250683818e+00 9.442930162791442206e-03
5.940998932852629514e+04 1.357878656045445220e+00 9.535059782698402861e-03
5.940998942641771282e+04 1.370338895691330494e+00 9.623468614421096939e-03
5.940998952430911595e+04 1.339716784236866021e+00 9.366734024753547994e-03
5.940998962220051908e+04 1.359358804145134769e+00 9.506127469944516961e-03
5.940998972009192221e+04 1.370064741287744692e+00 9.698818777098838079e-03
5.940998981798333989e+04 1.343034412018563106e+00 9.496615118943162528e-03
5.940998991587474302e+04 1.327825525460888834e+00 9.455427365320142816e-03
5.940999001376614615e+04 1.344183801961981839e+00 9.465180612240119834e-03
5.940999011165756383e+04 1.359777026243769171e+00 9.610571591172520703e-03
5.940999020954896696e+04 1.341585253085675111e+00 9.609972475041431150e-03
5.940999030744037009e+04 1.335456114954709284e+00 9.528994386113284407e-03
5.940999040533178777e+04 1.354075220101697896e+00 9.588475122370244963e-03
5.940999050322319090e+04 1.348142152599377530e+00 9.583810825671777375e-03
5.940999060111459403e+04 1.327286985235719863e+00 9.414338582563366864e-03
5.940999069900601171e+04 1.320207173430107739e+00 9.301939303028325043e-03
5.940999079689741484e+04 1.305481023365318904e+00 9.284454705383943240e-03
5.940999089478881797e+04 1.303549028069083793e+00 9.259375467747492025e-03
5.940999099268023565e+04 1.309602066712717283e+00 9.350935882130883420e-03
5.940999109057163878e+04 1.303774746898188397e+00 9.255840369915654953e-03
5.940999118846304191e+04 1.307655298431746882e+00 9.275948703652028143e-03
5.940999128635445959e+04 1.319035754329139110e+00 9.285780919341022135e-03
5.940999138424586272e+04 1.350299057261233004e+00 9.615906812052710251e-03
5.940999148213726585e+04 1.344808774621065295e+00 9.422879507044450154e-03
5.940999158002868353e+04 1.340929959924629156e+00 9.485972636459713558e-03
5.940999167792008666e+04 1.324073214487335504e+00 9.328235098613217244e-03
5.940999177581148979e+04 1.317532630522088244e+00 9.311843547824365935e-03
5.940999187370289292e+04 1.324070061891510885e+00 9.406588089194140370e-03
5.940999197159431060e+04 1.312287735375092801e+00 9.271245635647172925e-03
5.940999206948571373e+04 1.328859768832324262e+00 9.418017747306254087e-03
5.940999216737711686e+04 1.317863603989487764e+00 9.233126017338246644e-03
5.940999226526853454e+04 1.327079043106045741e+00 9.342323132927125504e-03
5.940999236315993767e+04 1.348740877607429001e+00 9.524202934340289875e-03
5.940999246105134080e+04 1.344032436013339105e+00 9.446571962150164189e-03
5.940999255894275120e+04 1.348414004827161339e+00 9.484160550746923921e-03
5.940999265683416161e+04 1.338140213546693325e+00 9.404498811213022821e-03
5.940999275472556474e+04 1.324738112400073442e+00 9.331432610289482760e-03
5.940999285261697514e+04 1.321496648446671696e+00 9.323175795403235849e-03
5.940999295050838555e+04 1.315403184937576908e+00 9.205555329988847693e-03
5.940999304839978868e+04 1.309481457457557285e+00 9.150470877503525530e-03
5.940999314629119908e+04 1.312967164476800841e+00 9.187522593065523824e-03
5.940999324418260949e+04 1.322157335967687475e+00 9.285506489970748664e-03
5.940999334207401262e+04 1.319223572253577226e+00 9.299259510533843323e-03
5.940999343996541575e+04 1.310303532311745567e+00 9.194299732754982954e-03
5.940999353785683343e+04 1.328802336413303475e+00 9.333098313494422871e-03
5.940999363574823656e+04 1.316172748258545466e+00 9.325632357669141198e-03
5.940999373363963969e+04 1.335828803796698105e+00 9.447825262293577456e-03
5.940999383153105737e+04 1.332287538807138016e+00 9.470389374975740626e-03
5.940999392942246050e+04 1.300314859429779535e+00 9.162549542380526643e-03
5.940999402731386363e+04 1.321638073321894202e+00 9.406317707966401626e-03
5.940999412520528131e+04 1.313257960395191493e+00 9.300261394903142076e-03
5.940999422309668444e+04 1.314159336516712795e+00 9.273734834584925965e-03
5.940999432098808757e+04 1.332146428984254394e+00 9.386919797576108102e-03
5.940999441887950525e+04 1.319049505550102364e+00 9.311726836392071258e-03
5.940999451677090838e+04 1.326324195506829451e+00 9.377439900749870091e-03
5.940999461466231151e+04 1.328110980225068349e+00 9.313429329719982025e-03
5.940999471255371463e+04 1.334731792762909652e+00 9.425113712628758675e-03
5.940999481044513232e+04 1.330914412826281534e+00 9.439115675531815908e-03
5.940999490833653545e+04 1.324349171581580720e+00 9.339208154689110364e-03
5.940999500622793857e+04 1.324826085639570827e+00 9.307688078902314963e-03
5.940999510411935626e+04 1.323503096524594858e+00 9.230047912555451248e-03
5.940999520201075939e+04 1.315316062488690596e+00 9.210414250523163079e-03
5.940999529990216251e+04 1.319115800808620786e+00 9.270940955240872597e-03
5.940999539779358020e+04 1.305338597329444017e+00 9.182261065155256780e-03
5.940999549568498333e+04 1.327497224814081500e+00 9.410582171284031031e-03
5.940999559357638645e+04 1.335266977301032165e+00 9.431408187592069114e-03
5.940999569146779686e+04 1.320280886702982714e+00 9.344625504211256581e-03
5.940999578935920727e+04 1.329133504022484535e+00 9.362386743049285615e-03
5.940999588725061039e+04 1.340214799257421152e+00 9.483702612994276970e-03
5.940999598514201352e+04 1.323882461297770652e+00 9.294068836157473937e-03
5.940999608303343120e+04 1.323904033682335557e+00 9.293637496503590403e-03
5.940999618092483433e+04 1.341471241481601240e+00 9.435459583654803514e-03
5.940999627881623746e+04 1.336101808439383642e+00 9.374782920909584608e-03
5.940999637670765514e+04 1.332818897558240012e+00 9.339434158864937455e-03
5.940999647459905827e+04 1.311719289752240281e+00 9.281856663221271092e-03
5.940999657249046140e+04 1.308371396480718873e+00 9.221345243657787238e-03
5.940999667038187181e+04 1.338005852038595123e+00 9.430869039633939938e-03
5.940999676827328221e+04 1.315054252808387947e+00 9.311518982090078930e-03
5.940999686616468534e+04 1.333894009620904209e+00 9.450351356770601841e-03
5.940999696405608847e+04 1.345973717762601440e+00 9.492465492854720854e-03
5.940999706194750615e+04 1.341209456318836146e+00 9.509146937152018753e-03
5.940999715983890928e+04 1.378881783235099912e+00 9.730641624798223518e-03
5.940999725773031241e+04 1.367717522669996466e+00 9.665124704297268707e-03
5.940999735562173009e+04 1.376517038730261655e+00 9.670080217292839272e-03
5.940999745351313322e+04 1.377138311240828417e+00 9.613599184007998524e-03
5.940999755140453635e+04 1.369621246218873933e+00 9.615412786165501019e-03
5.940999764929594676e+04 1.381704992948098898e+00 9.722896994963248912e-03
5.940999774718735716e+04 1.370106007067137810e+00 9.643060625971609789e-03
5.940999784507876029e+04 1.356783743452613544e+00 9.507951147395962352e-03
5.940999794297016342e+04 1.356631072781388836e+00 9.530569411884569006e-03
5.940999804086158110e+04 1.347316222604103331e+00 9.490631012036719952e-03
5.940999813875298423e+04 1.351446736146173055e+00 9.466795540839380296e-03
5.940999823664438736e+04 1.344113868296241243e+00 9.458546626216583764e-03
5.940999833453580504e+04 1.353824131189665270e+00 9.551472798431279512e-03
5.940999843242720817e+04 1.345602131626955300e+00 9.465402449543185159e-03
5.940999853031861130e+04 1.325897933833692033e+00 9.302678895401685077e-03
5.940999862821001443e+04 1.350966101436844369e+00 9.445890419378618827e-03
5.940999872610143211e+04 1.334540965025906578e+00 9.387260828085315298e-03
5.940999882399283524e+04 1.326681898703599316e+00 9.347134455522545030e-03
5.940999892188423837e+04 1.339621301114581220e+00 9.504435651047356964e-03
5.940999901977565605e+04 1.327567777915353853e+00 9.349219917345647987e-03
5.940999911766705918e+04 1.335377041159562017e+00 9.445437045707322579e-03
5.940999921555846231e+04 1.349432213092587318e+00 9.492522124124987831e-03
5.940999931344986544e+04 1.329970691336681776e+00 9.349126345867857929e-03
5.940999941134128312e+04 1.335810070150300177e+00 9.441521279182520446e-03
5.940999950923268625e+04 1.334481371740436462e+00 9.446176845264275812e-03
5.940999960712408938e+04 1.342118060417806902e+00 9.555348960460617255e-03
5.940999970501550706e+04 1.324856342488584193e+00 9.377425167048156554e-03
5.940999980290691019e+04 1.333099995971153362e+00 9.457671210166359102e-03
5.940999990079831332e+04 1.335764056868292693e+00 9.454859931273561224e-03
5.940999999868972372e+04 1.342053900996106552e+00 9.528092952379028230e-03
5.941000009658113413e+04 1.374309839615014850e+00 9.723761556353485019e-03
5.941000019447253726e+04 1.356604516973602292e+00 9.576647593787304680e-03
5.941000029236394039e+04 1.371160137742022167e+00 9.671530209330527969e-03
5.941000039025535807e+04 1.361622482963828151e+00 9.543826993923561555e-03
5.941000048814676120e+04 1.376890434071271541e+00 9.712803936360200202e-03
5.941000058603816433e+04 1.366634770038886781e+00 9.644396112947956068e-03
5.941000068392958201e+04 1.375941756476697364e+00 9.722827344736374722e-03
5.941000078182098514e+04 1.368142224291168052e+00 9.597158124604996191e-03
5.941000087971238827e+04 1.382282963113918850e+00 9.683323340855915298e-03
5.941000097760379140e+04 1.365738963531669903e+00 9.578216310849898413e-03
5.941000107549520908e+04 1.372044131524288169e+00 9.598277523194163885e-03
5.941000117338661221e+04 1.358810378257665707e+00 9.515677175792502246e-03
5.941000127127801534e+04 1.351123427351365258e+00 9.453140628385408445e-03
5.941000136916943302e+04 1.354390089247896833e+00 9.462637747072046024e-03
5.941000146706083615e+04 1.384945765423355679e+00 9.795039026009531510e-03
5.941000156495223928e+04 1.343291701668977822e+00 9.505181577258362338e-03
5.941000166284364241e+04 1.353476842260647350e+00 9.559265404399969190e-03
5.941000176073506009e+04 1.344242940417480492e+00 9.576206300260599671e-03
5.941000185862646322e+04 1.351132903173546396e+00 9.560907862573565091e-03
5.941000195651786635e+04 1.328546948838080333e+00 9.403250656701082552e-03
5.941000205440928403e+04 1.334850972274623127e+00 9.532974005772418616e-03
5.941000215230068716e+04 1.349426835419701876e+00 9.623861004335267436e-03
5.941000225019209029e+04 1.327368726071693317e+00 9.482551123743935759e-03
5.941000234808349342e+04 1.323101590854953269e+00 9.524986943853210042e-03
5.941000244597491110e+04 1.343413469560641227e+00 9.567893651116323242e-03
5.941000254386631423e+04 1.323454395773673298e+00 9.383697023881710716e-03
5.941000264175771736e+04 1.305981872500385776e+00 9.316721014160709094e-03
5.941000273964913504e+04 1.319577666244571956e+00 9.509107636395883190e-03
5.941000283754053817e+04 1.316238425543488022e+00 9.376861877709401910e-03
5.941000293543194130e+04 1.313147656985258926e+00 9.378840571818564120e-03
5.941000303332334443e+04 1.338905805825046480e+00 9.598462730723256522e-03
5.941000313121476211e+04 1.330300964698668098e+00 9.468911949855969915e-03
5.941000322910616524e+04 1.337658545256021236e+00 9.501125687453907190e-03
5.941000332699756837e+04 1.344222455296615548e+00 9.522406228401517070e-03
5.941000342488898605e+04 1.368707584266779076e+00 9.691378693928914823e-03
5.941000352278038918e+04 1.338973948464367902e+00 9.495537645800968332e-03
5.941000362067179231e+04 1.338885426889726116e+00 9.479005892242193740e-03
5.941000371856320999e+04 1.371091800038712671e+00 9.735961762624083249e-03
5.941000381645461312e+04 1.376834672188277597e+00 9.803882659553824624e-03
5.941000391434601624e+04 1.368185172657667481e+00 9.779656364585704795e-03
5.941000401223743393e+04 1.362661010018401120e+00 9.737363579896759699e-03
5.941000411012883706e+04 1.344240432593472478e+00 9.495075898049357491e-03
5.941000420802024018e+04 1.348448157004946690e+00 9.513646376568303184e-03
5.941000430591165059e+04 1.342372812855998854e+00 9.511488666949464640e-03
5.941000440380306100e+04 1.354104766375296531e+00 9.636154700976824403e-03
5.941000450169446412e+04 1.344072394505265056e+00 9.528921539060321647e-03
5.941000459958586725e+04 1.340118067129304924e+00 9.556337806504973734e-03
5.941000469747728494e+04 1.327577318933139683e+00 9.455866137096527110e-03
5.941000479536868806e+04 1.317397664924593759e+00 9.373513360905321237e-03
5.941000489326009119e+04 1.321119265727397796e+00 9.471832215668175500e-03
5.941000499115149432e+04 1.295397923788267791e+00 9.204376024517192320e-03
5.941000508904291200e+04 1.329571065579865152e+00 9.572363390502231645e-03
5.941000518693431513e+04 1.331060215830840887e+00 9.550521446188463964e-03
5.941000528482571826e+04 1.312055209748382856e+00 9.301455540560761223e-03
5.941000538271713594e+04 1.341982121036722653e+00 9.541049357372068801e-03
5.941000548060853907e+04 1.350020922987905880e+00 9.680531367651850835e-03
5.941000557849994220e+04 1.331923419981240864e+00 9.535727531587975814e-03
5.941000567639134533e+04 1.327567529169404459e+00 9.488378187603127914e-03
5.941000577428276301e+04 1.337080201013237435e+00 9.489627890499246002e-03
5.941000587217416614e+04 1.323041505167136034e+00 9.439229573602356954e-03
5.941000597006556927e+04 1.336428136621497842e+00 9.554903264206115326e-03
5.941000606795698695e+04 1.309329550385865737e+00 9.384446814246607052e-03
5.941000616584839008e+04 1.328015995424042250e+00 9.450340595070163066e-03
5.941000626373979321e+04 1.327751974525230194e+00 9.557738537827936351e-03
5.941000636163119634e+04 1.340072944773317287e+00 9.521769182418027971e-03
5.941000645952261402e+04 1.337172011661807547e+00 9.535965109618954952e-03
5.941000655741401715e+04 1.323385465994317389e+00 9.415989958916858721e-03
5.941000665530542028e+04 1.337464492533542160e+00 9.529652418970005825e-03
5.941000675319683069e+04 1.331634807650234231e+00 9.480189200394083249e-03
5.941000685108824109e+04 1.335693611610313303e+00 9.557003362036523703e-03
5.941000694897964422e+04 1.319850213998210453e+00 9.405691395438698157e-03
5.941000704687104735e+04 1.324377306273062826e+00 9.530899197598129494e-03
5.941000714476246503e+04 1.348685882639749867e+00 9.653439553951896276e-03
5.941000724265386816e+04 1.321704234408476397e+00 9.430076762359776779e-03
5.941000734054527129e+04 1.330469723908200841e+00 9.472407719657538819e-03
5.941000743843668170e+04 1.328588205985978377e+00 9.494229058962803253e-03
5.941000753632809210e+04 1.333852072130373045e+00 9.617451548514894047e-03
5.941000763421949523e+04 1.330308941267545286e+00 9.469384389284119657e-03
5.941000773211089836e+04 1.365910614783473198e+00 9.695538825743060807e-03
5.941000783000231604e+04 1.368747362027610048e+00 9.690819031040714959e-03
5.941000792789371917e+04 1.337424781357616110e+00 9.570177667397521820e-03
5.941000802578512230e+04 1.355425582550391139e+00 9.736279847373657814e-03
5.941000812367653998e+04 1.334139652409712662e+00 9.540812849770430315e-03
5.941000822156794311e+04 1.330816006527032247e+00 9.484134736386396272e-03
5.941000831945934624e+04 1.317446711674125748e+00 9.386209823326973831e-03
5.941000841735074937e+04 1.334431938471294155e+00 9.486361317489987871e-03
5.941000851524216705e+04 1.331862071100402556e+00 9.522713476696477788e-03
5.941000861313357018e+04 1.339691331372964589e+00 9.548556823311694572e-03
5.941000871102497331e+04 1.330212642611412921e+00 9.490772680730841238e-03
5.941000880891639099e+04 1.337399668256910701e+00 9.534741815704850243e-03
5.941000890680779412e+04 1.346946510150984322e+00 9.591335909273905613e-03
5.941000900469919725e+04 1.340496028099409820e+00 9.577231561296977932e-03
5.941000910259060038e+04 1.341915736406193771e+00 9.610457378420648317e-03
5.941000920048201806e+04 1.321270465703896946e+00 9.463814890809938915e-03
5.941000929837342119e+04 1.318015450309365066e+00 9.486151583258686099e-03
5.941000939626482432e+04 1.302408038905190191e+00 9.329354224491350628e-03
5.941000949415622745e+04 1.319299818167849025e+00 9.415312816498383128e-03
5.941000959204764513e+04 1.308378325153390032e+00 9.352665762675505673e-03
5.941000968993904826e+04 1.315086894681301022e+00 9.439834189927720498e-03
5.941000978783045139e+04 1.312312759441288224e+00 9.403614687714280732e-03
5.941000988572186179e+04 1.311175738500781618e+00 9.393403762661419951e-03
5.941000998361327220e+04 1.301843111444602963e+00 9.362895268864529150e-03
5.941001008150467533e+04 1.306552589784312657e+00 9.334696715165640216e-03
5.941001017939608573e+04 1.300922939321429883e+00 9.328694649338487715e-03
5.941001027728749614e+04 1.306907106015866571e+00 9.351865035089996017e-03
5.941001037517889927e+04 1.317765712623677921e+00 9.447670806203392266e-03
5.941001047307030240e+04 1.325481293367706925e+00 9.460781187223779587e-03
5.941001057096172008e+04 1.327370493087296266e+00 9.518004953745926033e-03
5.941001066885312321e+04 1.321792265912755004e+00 9.447136310153312830e-03
5.941001076674452634e+04 1.305628550499694951e+00 9.354674290518699697e-03
5.941001086463593674e+04 1.308425000513062653e+00 9.341786018383736734e-03
5.941001096252734715e+04 1.313497191484072291e+00 9.444019115047316837e-03
5.941001106041875028e+04 1.306210048720914951e+00 9.373374103842297897e-03
5.941001115831015341e+04 1.300525872412120698e+00 9.350060182455589147e-03
5.941001125620157109e+04 1.313348372839778122e+00 9.365646771436239582e-03
5.941001135409297422e+04 1.319165491791280287e+00 9.406291393261500405e-03
5.941001145198437735e+04 1.322541867872187416e+00 9.445135990429849582e-03
5.941001154987578047e+04 1.343678113491711512e+00 9.583193785235038717e-03
5.941001164776719816e+04 1.332154867860055880e+00 9.516072573046952324e-03
5.941001174565860128e+04 1.319762777535579357e+00 9.529460041601002171e-03
5.941001184355000441e+04 1.331042771260655400e+00 9.579193573788547661e-03
5.941001194144142210e+04 1.333890434953851400e+00 9.614284801673025557e-03
5.941001203933282522e+04 1.326026835488459676e+00 9.631593944734050464e-03
5.941001213722422835e+04 1.321908453208673340e+00 9.525057129068550954e-03
5.941001223511563148e+04 1.327254100984748719e+00 9.542802706225038054e-03
5.941001233300704916e+04 1.339066961228893016e+00 9.646813599866027253e-03
5.941001243089845229e+04 1.362866128487137507e+00 9.779526052909706321e-03
5.941001252878985542e+04 1.373429158641727987e+00 9.810303219456173104e-03
5.941001262668127310e+04 1.376482190479386691e+00 9.906862517423172670e-03
5.941001272457267623e+04 1.376676902359650345e+00 9.870680930044721524e-03
5.941001282246407936e+04 1.383569347832847907e+00 9.936618652241522437e-03
5.941001292035548249e+04 1.357908674196279142e+00 9.803866863233515541e-03
5.941001301824689290e+04 1.342465330724191164e+00 9.688945785561293988e-03
5.941001311613830330e+04 1.329978243473681321e+00 9.599964828144366344e-03
5.941001321402970643e+04 1.327946343840570531e+00 9.653073696075369081e-03
5.941001331192110956e+04 1.355152691167150536e+00 9.802688390630746873e-03
5.941001340981252724e+04 1.344766644008669854e+00 9.677046192659723156e-03
5.941001350770393037e+04 1.343377047575624150e+00 9.627697700210170392e-03
5.941001360559533350e+04 1.352711091692608392e+00 9.834148630640039343e-03
5.941001370348674391e+04 1.355099765682256763e+00 9.815619337564364735e-03
5.941001380137815431e+04 1.340007749583721708e+00 9.631284290367133488e-03
5.941001389926955744e+04 1.327661577429480211e+00 9.541306896977330351e-03
5.941001399716096057e+04 1.335959989231056078e+00 9.678344630157520098e-03
5.941001409505237825e+04 1.313879539964072585e+00 9.496723211953604291e-03
5.941001419294378138e+04 1.325495412106645565e+00 9.552236488875657378e-03
5.941001429083518451e+04 1.340743612608071844e+00 9.675116817424164045e-03
5.941001438872658764e+04 1.327262453273059251e+00 9.541744519281945142e-03
5.941001448661800532e+04 1.337466272312162863e+00 9.658106348708565131e-03
5.941001458450940845e+04 1.323586422636853888e+00 9.572697468585810582e-03
5.941001468240081158e+04 1.328104782344351698e+00 9.643043026728179146e-03
5.941001478029221471e+04 1.327506598894472756e+00 9.748212763162249564e-03
5.941001487818363239e+04 1.329812540637084872e+00 9.636442947653931293e-03
5.941001497607503552e+04 1.321483309420343755e+00 9.492428178528038510e-03
5.941001507396643865e+04 1.341522304789141806e+00 9.751098328048128303e-03
5.941001517185784178e+04 1.340338871318364822e+00 9.745260012621867474e-03
5.941001526974925946e+04 1.341758480283063992e+00 9.735903554719531339e-03
5.941001536764066259e+04 1.357843046761062489e+00 9.793023756274870512e-03
5.941001546553206572e+04 1.326949022308682613e+00 9.543786236656422173e-03
5.941001556342346885e+04 1.342422491716128263e+00 9.701046721792646113e-03
5.941001566131488653e+04 1.341426073440839417e+00 9.639636120551355394e-03
5.941001575920628966e+04 1.354708119106024844e+00 9.759124531690173757e-03
5.941001585709769279e+04 1.349385227410426769e+00 9.671688241645741077e-03
5.941001595498909592e+04 1.350579148585751899e+00 9.622800365376042719e-03
5.941001605288051360e+04 1.337230338833014676e+00 9.615335654225093398e-03
5.941001615077191673e+04 1.345964955768664817e+00 9.661669144930619055e-03
5.941001624866331986e+04 1.361130461001018865e+00 9.728284973885501993e-03
5.941001634655473754e+04 1.358187792698388074e+00 9.741101137632062271e-03
5.941001644444614067e+04 1.381168770502013921e+00 9.880889884060056402e-03
5.941001654233754380e+04 1.387527366640884052e+00 9.871493808665155953e-03
5.941001664022894693e+04 1.377539246787585103e+00 9.866588861423560008e-03
5.941001673812036461e+04 1.334298494141577640e+00 9.562333438785486361e-03
5.941001683601176774e+04 1.342117780382758863e+00 9.591389233150848098e-03
5.941001693390317087e+04 1.337490659035934559e+00 9.650988256147968389e-03
5.941001703179457400e+04 1.337448410028908574e+00 9.613595463584570858e-03
5.941001712968599168e+04 1.331220552086058495e+00 9.470946037548017699e-03
5.941001722757739481e+04 1.329462819610602864e+00 9.552222287250049237e-03
5.941001732546879794e+04 1.345113158265167419e+00 9.698410294550595043e-03
5.941001742336020106e+04 1.340696507583281072e+00 9.591048925197600411e-03
5.941001752125161875e+04 1.336047811011780162e+00 9.588375298646050274e-03
5.941001761914302188e+04 1.328384868710159372e+00 9.518607961346058424e-03
5.941001771703442500e+04 1.333030894977638381e+00 9.489774680123009426e-03
5.941001781492582813e+04 1.342478087359948447e+00 9.622762763607701358e-03
5.941001791281724581e+04 1.348093896518385293e+00 9.706420854244189600e-03
5.941001801070864894e+04 1.343450687684317746e+00 9.591100901844772444e-03
5.941001810860005207e+04 1.321516951732644385e+00 9.438603276671607770e-03
5.941001820649145520e+04 1.347572174039717074e+00 9.618664616078447666e-03
5.941001830438287288e+04 1.336841748577475730e+00 9.663038458307590325e-03
5.941001840227427601e+04 1.331956051723421242e+00 9.596184478753450736e-03
5.941001850016567914e+04 1.336976040491127060e+00 9.623747846734387670e-03
5.941001859805708227e+04 1.320756923348777701e+00 9.444054452868722027e-03
5.941001869594849995e+04 1.334682216656230436e+00 9.624226589147721542e-03
5.941001879383990308e+04 1.313343072487750618e+00 9.476634595954333898e-03
5.941001889173130621e+04 1.330173177250011385e+00 9.516492260399392680e-03
5.941001898962270934e+04 1.325163072115122409e+00 9.525383064815956535e-03
5.941001908751412702e+04 1.334390483568246077e+00 9.628247905401567455e-03
5.941001918540553015e+04 1.337896048462303922e+00 9.717318719282382750e-03
5.941001928329693328e+04 1.322411335319151116e+00 9.507955951839888384e-03
5.941001938118833641e+04 1.339479284606030163e+00 9.623790049895964219e-03
5.941001947907973954e+04 1.329602127312953463e+00 9.601309564478908640e-03
5.941001957697115722e+04 1.313984380872400548e+00 9.480971652475588679e-03
5.941001967486256035e+04 1.323938446022077997e+00 9.594787710253129334e-03
5.941001977275396348e+04 1.328226758105325533e+00 9.622792228185395730e-03
5.941001987064536661e+04 1.319212615653913456e+00 9.511075509680869469e-03
5.941001996853678429e+04 1.327571034263048011e+00 9.578817621201671587e-03
5.941002006642818742e+04 1.333792695099937475e+00 9.656247496870050059e-03
5.941002016431959055e+04 1.332420038947530250e+00 9.569401459754805356e-03
5.941002026221099368e+04 1.319033403069979515e+00 9.524040510686867037e-03
5.941002036010241136e+04 1.327658070806229551e+00 9.450787778980940940e-03
5.941002045799381449e+04 1.325986938779756485e+00 9.518596179148066869e-03
5.941002055588521762e+04 1.334480960653152026e+00 9.607645362442096895e-03
5.941002065377662075e+04 1.327859596292288114e+00 9.563573244576226151e-03
5.941002075166803843e+04 1.344220351152013659e+00 9.659062593224240073e-03
5.941002084955944156e+04 1.358292790916402648e+00 9.791595717552468991e-03
5.941002094745084469e+04 1.367169995897629997e+00 9.872953648579018901e-03
5.941002104534224782e+04 1.345448156487109026e+00 9.627936447821243762e-03
5.941002114323366550e+04 1.353415495525528867e+00 9.643617504267608734e-03
5.941002124112506863e+04 1.362890344169509715e+00 9.788281356276743589e-03
5.941002133901647176e+04 1.369192902751461993e+00 9.845585893658316198e-03
5.941002143690787489e+04 1.357151226828525292e+00 9.726549884988944239e-03
5.941002153479927802e+04 1.368936854526278557e+00 9.818206022145392620e-03
5.941002163269069570e+04 1.357648839819382447e+00 9.749441941075232682e-03
5.941002173058209883e+04 1.366328867363322708e+00 9.849150284305911371e-03
5.941002182847350196e+04 1.356999289837867995e+00 9.726151542723869906e-03
5.941002192636490508e+04 1.337743427047825007e+00 9.594545552603044383e-03
5.941002202425632277e+04 1.356450164700182537e+00 9.780403166549234487e-03
5.941002212214772590e+04 1.326154832521918792e+00 9.530632214007885017e-03
5.941002222003912902e+04 1.325938084236347070e+00 9.528216841378887511e-03
5.941002231793053215e+04 1.331828712742418208e+00 9.557984591199483737e-03
5.941002241582194983e+04 1.336294942684457254e+00 9.584962436741825687e-03
5.941002251371335296e+04 1.345694385097531587e+00 9.747715336000507477e-03
5.941002261160475609e+04 1.341193661020417371e+00 9.705006454901229929e-03
5.941002270949615922e+04 1.331657963275957979e+00 9.602316630383803814e-03
5.941002280738756235e+04 1.322706799151968537e+00 9.573709976832893778e-03
5.941002290527898003e+04 1.323093031778441064e+00 9.640999834272681243e-03
5.941002300317038316e+04 1.325947337160958250e+00 9.777138539498584149e-03
5.941002310106178629e+04 1.329099313287410933e+00 9.659683008550818545e-03
5.941002319895318942e+04 1.331514296003638131e+00 9.715764180391876781e-03
5.941002329684459255e+04 1.319704652378463239e+00 9.570759813442773073e-03
5.941002339473601023e+04 1.345164341451879908e+00 9.641334223953849925e-03
5.941002349262741336e+04 1.342988267789100076e+00 9.694095067579429695e-03
5.941002359051881649e+04 1.346703295250534893e+00 9.772945416996756465e-03
5.941002368841023417e+04 1.318303857140626922e+00 9.506720929508697196e-03
5.941002378630163730e+04 1.340006050163748963e+00 9.640086887881300567e-03
5.941002388419304043e+04 1.330560187645452919e+00 9.568348892497677283e-03
5.941002398208444356e+04 1.317553199745448378e+00 9.433697958019371735e-03
5.941002407997584669e+04 1.339170210296398711e+00 9.665823038380908297e-03
5.941002417786726437e+04 1.340784657094933330e+00 9.604008748434292655e-03
5.941002427575866750e+04 1.352587043752661700e+00 9.749833322974110414e-03
5.941002437365007063e+04 1.359793379717478379e+00 9.849151183952633073e-03
5.941002447154147376e+04 1.361997086744688445e+00 9.800537455125020794e-03
5.941002456943289144e+04 1.353468115247489223e+00 9.747700071348947351e-03
5.941002466732429457e+04 1.346467920319060596e+00 9.680833248721499792e-03
5.941002476521569770e+04 1.325679389152848220e+00 9.670549443550916988e-03
5.941002486310710083e+04 1.308348257949816684e+00 9.518369963991593630e-03
5.941002496099850396e+04 1.336221456291660781e+00 9.724088471221685459e-03
5.941002505888992164e+04 1.326239467497820845e+00 9.624697685843478998e-03
5.941002515678132477e+04 1.316347524176064487e+00 9.550023974635845486e-03
5.941002525467272790e+04 1.310708102858590518e+00 9.520850026576000921e-03
5.941002535256413103e+04 1.304081802830995063e+00 9.460816988023642432e-03
5.941002545045554871e+04 1.297492272487972054e+00 9.372869675165250783e-03
5.941002554834695184e+04 1.305072223712093749e+00 9.548861448033041724e-03
5.941002564623835497e+04 1.312772851884386416e+00 9.621992725502959143e-03
5.941002574412975810e+04 1.332832587570258243e+00 9.720644840989464339e-03
5.941002584202116122e+04 1.315459408945099939e+00 9.554165803170455371e-03
5.941002593991257891e+04 1.315280924421509567e+00 9.522861252602711837e-03
5.941002603780398204e+04 1.313265201002702165e+00 9.524419407037371804e-03
5.941002613569538516e+04 1.315184741739660046e+00 9.550198756059948349e-03
5.941002623358678829e+04 1.303032208371976086e+00 9.444701871472683738e-03
5.941002633147820598e+04 1.323269391159299424e+00 9.618434875412435608e-03
5.941002642936960910e+04 1.327378990441430373e+00 9.659873049457564156e-03
5.941002652726101223e+04 1.316930859321371550e+00 9.575845485534143636e-03
5.941002662515241536e+04 1.312268241845706784e+00 9.548496383746956154e-03
5.941002672304381849e+04 1.313202824471729091e+00 9.576552298503916358e-03
5.941002682093523617e+04 1.315636648905924355e+00 9.485568327622418555e-03
5.941002691882663930e+04 1.322272224937836027e+00 9.575972649896805078e-03
5.941002701671804243e+04 1.320423328079261438e+00 9.569373262833778121e-03
5.941002711460944556e+04 1.318914199958327593e+00 9.562544127427368215e-03
5.941002721250084869e+04 1.333244494431133464e+00 9.694264225524135137e-03
5.941002731039226637e+04 1.334119886525421128e+00 9.714297281819838509e-03
5.941002740828366950e+04 1.348256845435307660e+00 9.815138150107630480e-03
5.941002750617507263e+04 1.337837478033974126e+00 9.679971433493987990e-03
5.941002760406647576e+04 1.338311994313144293e+00 9.685455097047664108e-03
5.941002770195789344e+04 1.307605155077184333e+00 9.424180553285454662e-03
5.941002779984929657e+04 1.316345477340414849e+00 9.554362833705616967e-03
5.941002789774069970e+04 1.304338607164172936e+00 9.342216656502245337e-03
5.941002799563210283e+04 1.334017081266549942e+00 9.612293306262724435e-03
5.941002809352352051e+04 1.330190136344269414e+00 9.582584917067725472e-03
5.941002819141492364e+04 1.330963202459353178e+00 9.551968741737597648e-03
5.941002828930632677e+04 1.315090301145802387e+00 9.556899350311603286e-03
5.941002838719772990e+04 1.324365132392321120e+00 9.558176367949344429e-03
5.941002848508913303e+04 1.342058581519357974e+00 9.776818768745365595e-03
5.941002858298055071e+04 1.319041630711594637e+00 9.627176121990054652e-03
5.941002868087195384e+04 1.324062977043698242e+00 9.600837188558475344e-03
5.941002877876335697e+04 1.332221932933406405e+00 9.672544968462187115e-03
5.941002887665476010e+04 1.312535844887006364e+00 9.474467934686512521e-03
5.941002897454617778e+04 1.336203284957729442e+00 9.785053396187459729e-03
5.941002907243758091e+04 1.331999756246837308e+00 9.672059699443033218e-03
5.941002917032898404e+04 1.348500658535342289e+00 9.800981451154041485e-03
5.941002926822038717e+04 1.336765059436356484e+00 9.774375062358404975e-03
5.941002936611179030e+04 1.333028129879065382e+00 9.702580861207676932e-03
5.941002946400320798e+04 1.330942522653614679e+00 9.666322482954644787e-03
5.941002956189461111e+04 1.359059010110354793e+00 9.841567963359625429e-03
5.941002965978601424e+04 1.348973661513965361e+00 9.796762189191980316e-03
5.941002975767741736e+04 1.364228601319469769e+00 9.855852881633745191e-03
5.941002985556882049e+04 1.352445612036040412e+00 9.751842545868576184e-03
5.941002995346023818e+04 1.346833988333873577e+00 9.708561344600963317e-03
5.941003005135164130e+04 1.365528435349491865e+00 9.861126684847456095e-03
5.941003014924304443e+04 1.354901698183961001e+00 9.774494470152512299e-03
5.941003024713444756e+04 1.343497373616957979e+00 9.711525437005404451e-03
5.941003034502586524e+04 1.352456756850790587e+00 9.768926867901884734e-03
5.941003044291726837e+04 1.358160286481264967e+00 9.876350243785516833e-03
5.941003054080867150e+04 1.350463770729146251e+00 9.770980907569507684e-03
5.941003063870007463e+04 1.342576179623533372e+00 9.698814313902863818e-03
5.941003073659149231e+04 1.345891532735915774e+00 9.729531396395697113e-03
5.941003083448289544e+04 1.343576048647372900e+00 9.743783990232882455e-03
5.941003093237429857e+04 1.336057711469224474e+00 9.757650024157614801e-03
5.941003103026570170e+04 1.355966833508102543e+00 9.844390555752407374e-03
5.941003112815710483e+04 1.325181503510528769e+00 9.683246911599023218e-03
5.941003122604852251e+04 1.318533417894169890e+00 9.586285726095862200e-03
5.941003132393992564e+04 1.339229244001568953e+00 9.720657355069557692e-03
5.941003142183132877e+04 1.317065076566913628e+00 9.595715578255356246e-03
5.941003151972273190e+04 1.341719207098398092e+00 9.787215276778905501e-03
5.941003161761414958e+04 1.349307859788381192e+00 9.807661621530398832e-03
5.941003171550555271e+04 1.322509084876022811e+00 9.661147771395166631e-03
5.941003181339695584e+04 1.328840195483438125e+00 9.649172482924871230e-03
5.941003191128835897e+04 1.314935753360756632e+00 9.618605451562305467e-03
5.941003200917977665e+04 1.338872007588546520e+00 9.768938420765552189e-03
5.941003210707117978e+04 1.352536236742246434e+00 9.909029629536060188e-03
5.941003220496258291e+04 1.336493533057247385e+00 9.814778253698005009e-03
5.941003230285398604e+04 1.357922236346020384e+00 9.933923576129894545e-03
5.941003240074538917e+04 1.343258797147503181e+00 9.762904181485610594e-03
5.941003249863680685e+04 1.352535648191295348e+00 9.882517961408154861e-03
5.941003259652820998e+04 1.356717432360913689e+00 9.890660136922574744e-03
5.941003269441961311e+04 1.357796935841330432e+00 9.891174984240554482e-03
5.941003279231101624e+04 1.332259986153821574e+00 9.747635192970631815e-03
5.941003289020243392e+04 1.348294579487566036e+00 9.845255772715730616e-03
5.941003298809383705e+04 1.336864975775349906e+00 9.884370124194468907e-03
5.941003308598524018e+04 1.338561489418438333e+00 9.876147080061835684e-03
5.941003318387664331e+04 1.323121241487342115e+00 9.690039315186136856e-03
5.941003328176804644e+04 1.338445712397363652e+00 9.774989520055659548e-03
5.941003337965946412e+04 1.326767177524718955e+00 9.726906748846074133e-03
5.941003347755086725e+04 1.355460970125281106e+00 9.930457669594740938e-03
5.941003357544227038e+04 1.335183644740209896e+00 9.753666200233077760e-03
5.941003367333367351e+04 1.350240965784459846e+00 9.919831982335775705e-03
5.941003377122507663e+04 1.346910750257815925e+00 9.839249445341403943e-03
5.941003386911649432e+04 1.349950047528901020e+00 9.909654328714448401e-03
5.941003396700789745e+04 1.337421834201470316e+00 9.831358894985948310e-03
5.941003406489930057e+04 1.379183759848928714e+00 1.005188519157488962e-02
5.941003416279070370e+04 1.362483867498386791e+00 9.939389065636319159e-03
5.941003426068212138e+04 1.348607206130276293e+00 9.852415132259090616e-03
5.941003435857352451e+04 1.355269199555783510e+00 9.842274068160560344e-03
5.941003445646492764e+04 1.337102577086053845e+00 9.703389200045667295e-03
5.941003455435633077e+04 1.357074040368186907e+00 9.920218824016979395e-03
5.941003465224773390e+04 1.363268463480172610e+00 9.974565698737111047e-03
5.941003475013915158e+04 1.331516452419426289e+00 9.817362748404759656e-03
5.941003484803055471e+04 1.329982814649841583e+00 9.768838886642068967e-03
5.941003494592195784e+04 1.334549242987998818e+00 9.819750412784723423e-03
5.941003504381336097e+04 1.335318088894304367e+00 9.805422451593605662e-03
5.941003514170477865e+04 1.318055633484827904e+00 9.643858098925293248e-03
5.941003523959618178e+04 1.319459224468785719e+00 9.676903042627941695e-03
5.941003533748758491e+04 1.326797297697231315e+00 9.718409730673126939e-03
5.941003543537898804e+04 1.339862169024301775e+00 9.936658385005113850e-03
5.941003553327040572e+04 1.316985102015008291e+00 9.658866952909383671e-03
5.941003563116180885e+04 1.303983737451613667e+00 9.484780269721066609e-03
5.941003572905321198e+04 1.338905260075961001e+00 9.824456146546365828e-03
5.941003582694461511e+04 1.286163053597553008e+00 9.425365809422926039e-03
5.941003592483601824e+04 1.322252438743894754e+00 9.703804189267176486e-03
5.941003602272743592e+04 1.299954335802082195e+00 9.638308657810783220e-03
5.941003612061883905e+04 1.304301275360911783e+00 9.641559195047491246e-03
5.941003621851024218e+04 1.300628476679503542e+00 9.549614721191410083e-03
5.941003631640164531e+04 1.309513033184874997e+00 9.647233736516791849e-03
5.941003641429304844e+04 1.310074058935207786e+00 9.621896697274562316e-03
5.941003651218446612e+04 1.315048917225459135e+00 9.691650130584811632e-03
5.941003661007586925e+04 1.315510077852926507e+00 9.675793239585341390e-03
5.941003670796727238e+04 1.317046523543716319e+00 9.755412637096417053e-03
5.941003680585869006e+04 1.298326136085754090e+00 9.549681948777317964e-03
5.941003690375009319e+04 1.300611924432188982e+00 9.572288119723109875e-03
5.941003700164149632e+04 1.309153122787369394e+00 9.703585540094454218e-03
5.941003709953289945e+04 1.326393901847761514e+00 9.809217580807678277e-03
5.941003719742430258e+04 1.344605874595113493e+00 9.866966936215703504e-03
5.941003729531570571e+04 1.358148958324925104e+00 9.934177829226311512e-03
5.941003739320712339e+04 1.369274203352740082e+00 1.001118926385401002e-02
5.941003749109852652e+04 1.353895362120173695e+00 9.887796785487212511e-03
5.941003758898992965e+04 1.337401863910756994e+00 9.732281120961394291e-03
5.941003768688133277e+04 1.352999214977793407e+00 9.937863931711244520e-03
5.941003778477275046e+04 1.349626187710362357e+00 9.946269821813357587e-03
5.941003788266415359e+04 1.336279578260789025e+00 9.734045457550811672e-03
5.941003798055555671e+04 1.344844603220580970e+00 9.803192005169368908e-03
5.941003807844695984e+04 1.358233745834306117e+00 9.878834593467823028e-03
5.941003817633837753e+04 1.363293349406187405e+00 9.981321734175556751e-03
5.941003827422978065e+04 1.363132074348476719e+00 9.972108004127360273e-03
5.941003837212118378e+04 1.366813775496287908e+00 1.002382550283314674e-02
5.941003843738211435e+04 1.339787541663460368e+00 1.208752677015812425e-02


==> figures/ground-lc/20210714_tic3788_g.dat <==
5.940996571782673709e+04 8.632911392405062667e-01 1.148601370440289093e+00
5.940996573669694772e+04 1.864289474807552693e+01 2.962268896408348784e-01
5.940996576932741300e+04 1.747902643189421923e+01 2.761200526703721514e-01
5.940996580195787828e+04 1.854534609554819369e+01 2.894362640129182207e-01
5.940996583458834357e+04 1.894060900569325057e+01 2.980427523133734602e-01
5.940996586721881613e+04 1.771332835922132531e+01 2.528633274611543080e-01
5.940996589984928869e+04 1.821520964041900470e+01 2.770840467332406631e-01
5.940996593247975397e+04 1.837377140859839031e+01 2.814150946785518026e-01
5.940996596511021926e+04 1.845793631860344419e+01 2.734967595278583463e-01
5.940996599774069182e+04 1.801212668692343755e+01 2.763091998225482016e-01
5.940996603037116438e+04 1.846815161624940416e+01 2.922619970280390111e-01
5.940996606300163694e+04 1.852728524461179660e+01 2.925901848794181248e-01
5.940996609563210222e+04 1.833218050752114792e+01 2.707064530136547575e-01
5.940996612826256751e+04 1.828670154724266439e+01 2.926582768600705653e-01
5.940996616089304007e+04 1.816778886868153720e+01 3.033158292318456351e-01
5.940996619352351263e+04 1.844288142796430208e+01 2.830430335461152636e-01
5.940996622615397791e+04 1.815272342821051410e+01 2.827719997050325285e-01
5.940996625878444320e+04 1.812349646877068921e+01 2.668236566128297516e-01
5.940996629141491576e+04 1.792434024861992370e+01 2.551771268065634035e-01
5.940996632404538832e+04 1.833903655181083181e+01 2.884535532716122064e-01
5.940996635667586088e+04 1.862595430659622409e+01 2.935495184085860632e-01
5.940996638930632616e+04 1.791607259468872471e+01 2.819172077456486569e-01
5.940996642193679145e+04 1.832726189816610329e+01 2.766301057728977053e-01
5.940996645456726401e+04 1.864394872884356857e+01 2.870626977256462431e-01
5.940996648719773657e+04 1.828238591092672394e+01 2.757235053028269101e-01
5.940996651982820913e+04 1.776289410844137251e+01 2.694316151261154091e-01
5.940996655245867441e+04 1.773134552606777348e+01 2.732060384505039519e-01
5.940996658508913970e+04 1.792924613357375563e+01 2.823756727100696362e-01
5.940996661771961226e+04 1.875051256684875511e+01 3.331548302043514376e-01
5.940996665035008482e+04 1.792879452054794598e+01 2.964158304556262502e-01
5.940996668298055010e+04 1.809491845188455983e+01 2.806741606446513382e-01
5.940996671561101539e+04 1.857753300854338718e+01 3.223621487068200064e-01
5.940996674824148795e+04 1.772096504477289969e+01 2.885592744588975633e-01
5.940996678087196051e+04 1.816241985177783391e+01 3.111120241020169375e-01
5.940996681350243307e+04 1.822623163951204717e+01 2.996234130433431120e-01
5.940996684613289835e+04 1.808011478313401810e+01 2.606005462413518714e-01
5.940996687876336364e+04 1.801391546831428769e+01 2.874267553431371081e-01
5.940996691139383620e+04 1.830467023862129849e+01 2.717267753596346314e-01
5.940996694402430876e+04 1.844676840591446521e+01 2.816072237997472860e-01
5.940996697665477404e+04 1.868420683856502151e+01 2.805422977125045514e-01
5.940996700928523933e+04 1.852069435083423699e+01 2.700681514355822710e-01
5.940996704191571189e+04 1.859379554445138538e+01 2.796254728444810267e-01
5.940996707454618445e+04 1.852549079499069862e+01 2.756612910374905967e-01
5.940996710717665701e+04 1.849615090137119822e+01 2.833170047560144567e-01
5.940996713980712229e+04 1.848237596086652701e+01 2.908263557737216787e-01
5.940996717243758758e+04 1.808410306271268908e+01 2.936213065138736367e-01
5.940996720506806014e+04 1.834956107557254157e+01 2.939797557481395041e-01
5.940996723769853270e+04 1.842112598316544592e+01 2.885383414944683866e-01
5.940996727032899798e+04 1.959144213216502450e+01 3.118099285669392318e-01
5.940996730295946327e+04 1.900583539385376142e+01 2.854750774609537967e-01
5.940996733558993583e+04 1.843309154577288567e+01 2.611543736997029019e-01
5.940996736822040839e+04 1.857825880114177153e+01 2.659845767496887281e-01
5.940996740085087367e+04 1.845867917719234796e+01 2.657667157327198160e-01
5.940996743348134623e+04 1.896433289299867653e+01 2.967369570490077657e-01
5.940996746611181152e+04 1.805634775543368065e+01 2.668573897624759161e-01
5.940996749874228408e+04 1.831208848370361153e+01 2.648016233195059077e-01
5.940996753137275664e+04 1.835346663918092602e+01 2.751467369025083487e-01
5.940996756400322920e+04 1.874241727621038223e+01 2.836351773553322242e-01
5.940996759663369448e+04 1.844524936543870552e+01 2.675522377008561770e-01
5.940996762926415977e+04 1.852978250123578974e+01 2.702100737838502020e-01
5.940996766189463233e+04 1.857913050653976939e+01 2.852422203815072610e-01
5.940996769452510489e+04 1.860347094759334752e+01 2.920190128000586527e-01
5.940996772715557745e+04 1.853129911657904572e+01 2.679690851907101101e-01
5.940996775978604273e+04 1.905237201221733301e+01 2.917095273719404469e-01
5.940996779241650802e+04 1.895160085153176865e+01 3.022662945276707869e-01
5.940996782504698058e+04 1.863152201048514556e+01 2.935173078053188167e-01
5.940996785767745314e+04 1.848282560223246662e+01 2.870166161344636646e-01
5.940996789030791842e+04 1.873492052377284622e+01 3.002962640843264142e-01
5.940996792293839098e+04 1.879563346569448257e+01 2.843049141877629915e-01
5.940996795556885627e+04 1.885036486262369593e+01 2.776135210027877442e-01
5.940996798819932883e+04 1.853615408904325790e+01 2.587347305898319294e-01
5.940996802082980139e+04 1.863910701178556195e+01 2.710199178805183240e-01
5.940996805346026667e+04 1.855107337613032570e+01 2.955020160858455314e-01
5.940996808609073196e+04 1.891641014160183332e+01 2.767513051256666468e-01
5.940996811872120452e+04 1.870669194000329938e+01 2.629715618119795040e-01
5.940996815135167708e+04 1.866701447046871110e+01 2.600442076632094035e-01
5.940996818398214236e+04 1.880908232942874747e+01 2.689085102836032970e-01
5.940996821661261492e+04 1.905105500602460467e+01 3.054410765938526673e-01
5.940996824924308021e+04 1.862101379969941561e+01 3.187564652636850626e-01
5.940996828187355277e+04 1.921531855601211447e+01 3.006201416664998627e-01
5.940996831450402533e+04 1.917612256424738604e+01 2.902697378493298008e-01
5.940996834713449061e+04 1.844281092203766548e+01 2.753218482775166009e-01
5.940996837976495590e+04 1.889509616185163310e+01 3.068017688200915249e-01
5.940996841239542846e+04 1.903282853092674998e+01 2.919356128525728011e-01
5.940996844502590102e+04 1.882240293080958082e+01 2.790818020793375265e-01
5.940996847765636630e+04 1.850213344204375687e+01 2.665723684233362034e-01
5.940996851028683159e+04 1.907116083678694451e+01 2.787861723327674235e-01
5.940996854291730415e+04 1.929251466517505165e+01 2.921442840523590379e-01
5.940996857554777671e+04 1.833544208875860448e+01 2.695131547085252155e-01
5.940996860817824927e+04 1.931780640898579193e+01 3.033112335363397083e-01
5.940996864080871455e+04 1.833359597880722802e+01 2.650967126249814121e-01
5.940996867343917984e+04 1.876673288086961122e+01 2.815036153533133634e-01
5.940996870606965240e+04 1.867742468697053582e+01 2.957715802838027375e-01
5.940996873870012496e+04 1.865579870525092687e+01 2.900250543513780976e-01
5.940996877133059024e+04 1.845824229181840437e+01 2.706192104064331638e-01
5.940996880396106280e+04 1.865623667597342816e+01 2.734791878774948670e-01
5.940996883659152809e+04 1.886458275266179996e+01 2.733677113885945031e-01
5.940996886922200065e+04 1.829070223087005331e+01 2.648040356983171750e-01
5.940996890185247321e+04 1.904082439858173714e+01 2.758600152162171137e-01
5.940996893448293849e+04 1.840130729724533865e+01 2.863486244566291195e-01
5.940996896711340378e+04 1.818680421350608256e+01 2.632536389826253820e-01
5.940996899974387634e+04 1.863904300068476871e+01 2.809017501343856749e-01
5.940996903237434890e+04 1.850492112145327894e+01 2.744470446138741471e-01
5.940996906500482146e+04 1.870467399349243820e+01 2.703405623288436810e-01
5.940996909763528674e+04 1.791884555506766219e+01 2.624143790285580202e-01
5.940996913026575203e+04 1.798233182161753518e+01 2.567872551820861715e-01
5.940996916289622459e+04 1.824815858622990206e+01 2.823705110572736765e-01
5.940996919552669715e+04 1.833857305523925874e+01 2.666910672239149460e-01
5.940996922815716971e+04 1.878194162149954494e+01 2.858035207487087948e-01
5.940996926078763499e+04 1.794820695759461415e+01 2.646844846262270678e-01
5.940996929341810028e+04 1.841928793165023137e+01 2.630139033903903800e-01
5.940996932604857284e+04 1.866721945049539855e+01 2.849698420552383982e-01
5.940996935867904540e+04 1.834992363050926656e+01 2.836677217928865735e-01
5.940996939130951068e+04 1.821713647396293112e+01 2.770409402720179770e-01
5.940996942393997597e+04 1.831248881362466108e+01 2.800319440267172721e-01
5.940996945657044853e+04 1.866580190994376665e+01 2.835452873450034494e-01
5.940996948920092109e+04 1.818880129648958999e+01 2.681091378064056063e-01
5.940996952183138637e+04 1.805336452156884164e+01 2.793321720798832564e-01
5.940996955446185893e+04 1.823877870202488438e+01 2.816008832756048963e-01
5.940996958709232422e+04 1.864633871467612991e+01 2.943835452668471797e-01
5.940996961972279678e+04 1.832376286134248033e+01 2.686144398713591896e-01
5.940996965235326934e+04 1.830465920088483500e+01 2.765299907765292886e-01
5.940996968498373462e+04 1.830744594576019324e+01 2.829707595810814769e-01
5.940996971761419991e+04 1.823985000758233710e+01 2.646352008457004690e-01
5.940996975024467247e+04 1.910525243707260046e+01 2.893290072375369060e-01
5.940996978287514503e+04 1.820941605941118269e+01 2.669847492109969633e-01
5.940996981550561031e+04 1.885974241319667755e+01 2.937897347638062651e-01
5.940996984813608287e+04 1.812646662819772914e+01 2.751533682615051046e-01
5.940996988076654816e+04 1.823498888065233459e+01 2.819437104145491868e-01
5.940996991339702072e+04 1.826344414229424373e+01 2.746591493497518854e-01
5.940996994602749328e+04 1.864678042452494111e+01 2.910271229944392801e-01
5.940996997865795856e+04 1.894360725049636329e+01 2.894993718839602992e-01
5.940997001128843112e+04 1.802738526776554551e+01 2.710555898708697509e-01
5.940997004391889641e+04 1.795770179767360020e+01 2.654728314143440238e-01
5.940997007654936897e+04 1.829291882556131199e+01 2.702007604046646194e-01
5.940997010917984153e+04 1.899597818381725034e+01 2.991036779226678988e-01
5.940997014181030681e+04 1.828810406341538197e+01 2.716743210564817046e-01
5.940997017444077210e+04 1.858685956245589210e+01 2.774357521418832628e-01
5.940997020707124466e+04 1.842174631632024173e+01 2.770417513436633783e-01
5.940997023970171722e+04 1.794488887675421651e+01 2.714703999544277879e-01
5.940997027233218978e+04 1.828573620487641804e+01 2.671048480183044749e-01
5.940997030496265506e+04 1.846805199175535250e+01 2.813319563067307461e-01
5.940997033759312035e+04 1.862929628171232466e+01 2.954558459420197902e-01
5.940997037022359291e+04 1.793619656956166608e+01 2.797535350459212644e-01
5.940997040285406547e+04 1.851986280984707989e+01 2.913306648794786735e-01
5.940997043548453803e+04 1.865454133057370711e+01 2.911285777489079352e-01
5.940997046811500331e+04 1.892368634020984430e+01 3.012961408752303227e-01
5.940997050074546860e+04 1.800842171355254351e+01 2.716562146714444625e-01
5.940997053337594116e+04 1.798528789595075850e+01 3.232273595415914857e-01
5.940997056600641372e+04 1.926686311121484607e+01 3.375335903514732894e-01
5.940997059863687900e+04 1.807781767730351774e+01 3.002023457955800834e-01
5.940997063126734429e+04 1.835468684904874337e+01 3.049846417730484038e-01
5.940997066389781685e+04 1.815685571700350209e+01 2.765593980655389195e-01
5.940997069652828941e+04 1.874436026936026778e+01 2.975463426870075256e-01
5.940997072915876197e+04 1.833579508016692472e+01 2.809947943595247910e-01
5.940997076178922725e+04 1.824175687617364616e+01 2.685427512298764197e-01
5.940997079441969254e+04 1.830704525870912036e+01 2.835478921051732271e-01
5.940997082705016510e+04 1.885475002834145997e+01 3.051906258180300258e-01
5.940997085968063766e+04 1.885647397295048577e+01 3.011421201461345620e-01
5.940997089231111022e+04 1.891815417534770916e+01 3.105504984888675102e-01
5.940997092494157550e+04 1.889827554183990088e+01 2.923418685150253049e-01
5.940997095757204079e+04 1.851652834828289684e+01 2.823572207634210129e-01
5.940997099020251335e+04 1.832412796754969619e+01 2.811442794975980153e-01
5.940997102283298591e+04 1.772518590365341140e+01 2.771829886528745512e-01
5.940997105546345119e+04 1.890722315544644161e+01 2.976322790363930548e-01
5.940997108809391648e+04 1.834904291534125775e+01 2.779225744555757216e-01
5.940997112072438904e+04 1.864947973287777572e+01 2.984568092280617257e-01
5.940997115335486160e+04 1.830736547829938132e+01 2.726239330343923073e-01
5.940997118598533416e+04 1.873144826417332709e+01 2.800290157117292233e-01
5.940997121861579944e+04 1.787932267422249311e+01 2.747692812163659570e-01
5.940997125124626473e+04 1.818304341228566301e+01 2.768560608319370897e-01
5.940997128387673729e+04 1.788576899405046916e+01 3.362340762990753129e-01
5.940997131650720985e+04 1.809020324588767537e+01 3.559135280696097969e-01
5.940997134913767513e+04 1.837647630282423350e+01 2.905034217850720468e-01
5.940997138176814042e+04 1.865594515842963830e+01 2.956276490544736402e-01
5.940997141439861298e+04 1.815529216675048474e+01 2.977775771962756224e-01
5.940997144702908554e+04 1.858931590217513730e+01 3.074992302880711348e-01
5.940997147965955810e+04 1.764177261072104486e+01 2.787585315837335931e-01
5.940997151229002338e+04 1.808729424568086230e+01 3.013117845753042756e-01
5.940997154492048867e+04 1.834245496739971415e+01 2.873647927528573676e-01
5.940997157755096123e+04 1.862468859342197192e+01 2.947582559382841416e-01
5.940997161018143379e+04 1.859889353737752060e+01 2.935496221891453761e-01
5.940997164281190635e+04 1.886019729937731526e+01 2.892639846534888481e-01
5.940997167544237163e+04 1.838362408320557151e+01 2.764678459297516544e-01
5.940997170807283692e+04 1.842109147566526062e+01 2.845731928471153527e-01
5.940997174070330948e+04 1.826068925873207149e+01 2.832732484656278471e-01
5.940997177333378204e+04 1.837011140568979428e+01 2.840195126735375331e-01
5.940997180596424732e+04 1.855084237956550197e+01 3.045634384444866893e-01
5.940997183859471261e+04 1.881123598650786022e+01 2.968881239610658973e-01
5.940997187122518517e+04 1.860874819424380533e+01 2.900239077436042590e-01
5.940997190385565773e+04 1.891503544897324929e+01 2.990398248453880470e-01
5.940997193648612301e+04 1.817322372284204590e+01 2.737053678757903619e-01
5.940997196911658830e+04 1.806302509547190382e+01 2.788084326805755353e-01
5.940997200174706086e+04 1.785749680199286615e+01 2.677224417359502229e-01
5.940997203437753342e+04 1.783892327234399033e+01 2.693470871653300680e-01
5.940997206700800598e+04 1.842038492135489847e+01 2.915332618166537326e-01
5.940997209963847126e+04 1.830746429162300970e+01 2.920431004399228758e-01
5.940997213226893655e+04 1.802411227917476921e+01 2.873441850422462363e-01
5.940997216489940911e+04 1.844239101476506448e+01 3.239356763711244702e-01
5.940997219752988167e+04 1.859925633739095829e+01 3.100587103928260091e-01
5.940997223016034695e+04 1.784447230702136977e+01 2.843834664816057289e-01
5.940997226279081951e+04 1.841349974813902790e+01 2.908734655064351138e-01
5.940997229542128480e+04 1.829191091894289301e+01 2.895266669333702581e-01
5.940997232805175736e+04 1.776533821336586527e+01 2.883304448758713945e-01
5.940997236068222992e+04 1.853900178051606673e+01 3.221716724561090039e-01
5.940997239331269520e+04 1.843230868023564284e+01 2.938302346742385218e-01
5.940997242594316049e+04 1.840416236285977547e+01 2.816856197477428103e-01
5.940997245857363305e+04 1.820373286914235322e+01 2.698577759092795625e-01
5.940997249120410561e+04 1.791705368627716410e+01 2.614514370107572927e-01
5.940997252383457817e+04 1.828585461689587532e+01 2.847169587288914117e-01
5.940997255646504345e+04 1.868781978496432217e+01 2.832726112336461655e-01
5.940997258909550874e+04 1.850816564391333330e+01 2.869626390565199747e-01
5.940997262172598130e+04 1.882000941015441242e+01 3.040998025907066804e-01
5.940997265435645386e+04 1.769083799635946974e+01 2.566812546122367866e-01
5.940997268698692642e+04 1.875817825521019344e+01 2.992916244507151657e-01
5.940997271961739170e+04 1.819130010456605007e+01 2.931622779049087302e-01
5.940997275224785699e+04 1.792177290946027668e+01 2.669970748132020066e-01
5.940997278487832955e+04 1.814714146612880796e+01 2.808305549581315286e-01
5.940997281750880211e+04 1.821039700166574349e+01 2.977387412968123814e-01
5.940997285013926739e+04 1.824548535092245061e+01 2.873073947397579153e-01
5.940997288276973268e+04 1.781974500579532261e+01 2.669047325985554053e-01
5.940997291540020524e+04 1.803155127081507558e+01 2.770333892338607829e-01
5.940997294803067780e+04 1.798461327670069210e+01 2.922634731950279896e-01
5.940997298066114308e+04 1.793228109421820804e+01 2.856203969072464433e-01
5.940997301329160837e+04 1.834663601878358108e+01 2.869704980498768432e-01
5.940997304592208093e+04 1.774469536740124198e+01 2.719502603607541480e-01
5.940997307855255349e+04 1.819611884631024168e+01 2.790236393277348292e-01
5.940997311118302605e+04 1.810194188281837668e+01 2.967771688186919277e-01
5.940997314381349133e+04 1.762060760109784496e+01 2.909380693713780053e-01
5.940997317644396389e+04 1.807220060527453498e+01 2.782119877963289412e-01
5.940997320907442918e+04 1.829858005366726204e+01 2.728619912718294738e-01
5.940997324170490174e+04 1.812454507570495821e+01 2.736419253205832347e-01
5.940997327433537430e+04 1.817737868000501678e+01 2.719876272357125702e-01
5.940997330696583958e+04 1.786052847754654849e+01 2.692747351249890064e-01
5.940997333959630487e+04 1.757464804029378769e+01 2.506392578424758710e-01
5.940997337222677743e+04 1.843684933641166523e+01 2.816119469479138604e-01
5.940997340485724999e+04 1.782162822960592408e+01 2.560584050030745296e-01
5.940997343748772255e+04 1.815867406093285297e+01 2.756585005932423726e-01
5.940997347011818783e+04 1.797521380510921674e+01 2.714675967574521342e-01
5.940997350274865312e+04 1.826125330979699868e+01 2.947515805333552064e-01
5.940997353537912568e+04 1.871936696960200663e+01 2.882572282296890775e-01
5.940997356800959824e+04 1.780686889150491581e+01 2.540282009238769567e-01
5.940997360064007080e+04 1.798200310855397532e+01 2.620268678244430105e-01
5.940997363327053608e+04 1.822693364742834632e+01 2.666202076821641564e-01
5.940997366590100137e+04 1.801757925868597709e+01 2.562315754308111537e-01
5.940997369853147393e+04 1.822995393007546383e+01 2.578413637557199212e-01
5.940997373116194649e+04 1.838216766047001016e+01 2.896361518385278666e-01
5.940997376379241177e+04 1.840136006828326387e+01 2.927566499398964184e-01
5.940997379642287706e+04 1.824502412756136849e+01 2.899107090716740998e-01
5.940997382905334962e+04 1.800082052404135524e+01 2.781578194284659022e-01
5.940997386168382218e+04 1.835902676671519984e+01 2.927140777052840148e-01
5.940997389431429474e+04 1.848144875085917960e+01 3.090603915959733161e-01
5.940997392694476002e+04 1.818053577108717178e+01 2.978923747029216806e-01
5.940997395957522531e+04 1.871416144994082131e+01 3.333588086198004397e-01
5.940997399220569787e+04 1.847212762393925800e+01 2.989903750765635637e-01
5.940997402483617043e+04 1.787562365386188290e+01 2.717093686389395191e-01
5.940997405746663571e+04 1.795376318939070615e+01 2.612462307611884693e-01
5.940997409009710100e+04 1.831624697302669347e+01 2.649514880180177667e-01
5.940997412272757356e+04 1.826914369053406517e+01 2.882833410387257156e-01
5.940997415535804612e+04 1.802551055209200115e+01 2.756426119443209366e-01
5.940997418798851140e+04 1.834595517728908121e+01 2.803054753710640945e-01
5.940997422061897669e+04 1.835583256899858284e+01 2.787141936076325544e-01
5.940997425324944925e+04 1.829023190442726587e+01 3.120845106634778654e-01
5.940997428587992181e+04 1.870690272072819837e+01 3.007738516197875356e-01
5.940997431851039437e+04 1.811659399631058065e+01 2.876588331901471784e-01
5.940997435114085965e+04 1.819720557220557211e+01 2.819180409486668482e-01
5.940997438377132494e+04 1.853005105252115570e+01 2.925781890166629373e-01
5.940997441640179750e+04 1.843678669135324810e+01 3.131054002123833668e-01
5.940997444903227006e+04 1.831254765502612969e+01 3.012584213831178692e-01
5.940997448166273534e+04 1.796580374922749357e+01 3.002007586480868184e-01
5.940997451429320063e+04 1.853812904780125592e+01 2.895257692148633932e-01
5.940997454692367319e+04 1.819534421340402730e+01 3.532067685843162663e-01
5.940997457955414575e+04 1.846989030669353227e+01 3.287994880455913371e-01
5.940997461218461831e+04 1.862090950124125044e+01 3.816167092256597115e-01
5.940997464481508359e+04 1.879427210376790214e+01 3.122443367457502506e-01
5.940997467744554888e+04 1.886538488685611270e+01 2.771380367120569455e-01
5.940997471007602144e+04 1.815403706380483584e+01 2.706153553161225744e-01
5.940997474270649400e+04 1.834145972970003413e+01 2.815175934820789427e-01
5.940997477533696656e+04 1.797098969156175130e+01 2.620367356233304634e-01
5.940997480796743184e+04 1.833571143827236583e+01 2.732295047539393118e-01
5.940997484059789713e+04 1.867583170254403058e+01 2.830789327946648393e-01
5.940997487322836969e+04 1.881235565819861222e+01 2.895493848048273922e-01
5.940997490585884225e+04 1.861297329110731269e+01 2.781890326671191405e-01
5.940997493848930753e+04 1.832270682038868159e+01 2.951558661270938244e-01
5.940997497111978009e+04 1.811560913361027758e+01 2.804925570807431656e-01
5.940997500375024538e+04 1.845169956140350820e+01 2.926043072915488485e-01
5.940997503638071794e+04 1.839733809225403860e+01 2.791026056923499588e-01
5.940997506901119050e+04 1.884290596865621836e+01 2.991246742610543241e-01
5.940997510164165578e+04 1.880531233390214751e+01 2.802253317425656975e-01
5.940997513427212834e+04 1.836061940812112780e+01 2.931447327258228097e-01
5.940997516690259363e+04 1.864482204041675217e+01 2.904696033991771564e-01
5.940997519953306619e+04 1.844926284184735721e+01 2.784761361597281049e-01
5.940997523216353875e+04 1.857984029100002843e+01 2.661810599061831817e-01
5.940997526479400403e+04 1.863274445297894033e+01 4.119279212757708253e-01
5.940997529742446932e+04 1.776486769362889717e+01 2.944216301602275987e-01
5.940997533005494188e+04 1.799757298100653102e+01 2.840437839438513246e-01
5.940997536268541444e+04 1.822112234227953920e+01 2.720967865895644877e-01
5.940997539531587972e+04 1.828912603752528554e+01 2.923673782328939930e-01
5.940997542794634501e+04 1.824752982913208044e+01 2.938031480419171504e-01
5.940997546057681757e+04 1.815114385848718470e+01 2.836067454278922151e-01
5.940997549320729013e+04 1.853567080938764988e+01 3.327392589351945706e-01
5.940997552583776269e+04 1.801024471971215846e+01 2.706276344978831294e-01
5.940997555846822797e+04 1.789445093299291045e+01 2.739502832008556266e-01
5.940997559109869326e+04 1.807870894677236606e+01 2.855201330317689856e-01
5.940997562372916582e+04 1.816676632135159508e+01 2.740451606914349192e-01
5.940997565635963838e+04 1.858184324985075619e+01 3.239651639485495727e-01
5.940997568899010366e+04 1.849451941071353289e+01 3.022516073886825638e-01
5.940997572162057622e+04 1.812195357833655862e+01 2.966483984006498820e-01
5.940997575425104151e+04 1.821827985162099850e+01 3.006314687549381248e-01
5.940997578688151407e+04 1.770428579020087412e+01 2.882102191629974386e-01
5.940997581951198663e+04 1.834620424321837717e+01 2.854873613231224128e-01
5.940997585214245191e+04 1.886224817601621950e+01 2.961282227726501626e-01
5.940997588477291720e+04 1.816948467966573588e+01 4.141680573288529232e-01
5.940997591740338976e+04 1.806758339841571015e+01 3.082540192674231849e-01
5.940997595003386232e+04 1.797181831809323782e+01 2.665549193112489168e-01
5.940997598266433488e+04 1.840180577572541054e+01 2.957224481161452867e-01
5.940997601529480016e+04 1.884810660369402413e+01 3.073732832101003232e-01
5.940997604792526545e+04 1.839017012183276378e+01 3.035429311335540170e-01
5.940997608055573801e+04 1.873035714285714093e+01 3.824232823677998216e-01
5.940997611318621057e+04 1.835565531153223517e+01 3.163282135220139013e-01
5.940997614581668313e+04 1.855577187356848157e+01 3.015879413248104823e-01
5.940997617844714841e+04 1.827132354988722085e+01 2.902881257881051447e-01
5.940997621107761370e+04 1.813972996503641255e+01 2.858417282751324895e-01
5.940997624370808626e+04 1.784919424638338370e+01 2.833785727265306642e-01
5.940997627633855882e+04 1.815192275492549001e+01 3.105850334359103182e-01
5.940997630896902410e+04 1.808100894354387833e+01 2.910960805979455057e-01
5.940997634159948939e+04 1.815769782553658374e+01 2.828571350535610263e-01
5.940997637422996195e+04 1.752397798742138235e+01 2.800155730643294483e-01
5.940997640686043451e+04 1.780848385936765155e+01 2.880239081552816161e-01
5.940997643949089979e+04 1.807158624593179397e+01 2.915268077660463364e-01
5.940997647212136508e+04 1.818944334251344941e+01 2.717549705814925054e-01
5.940997650475183764e+04 1.845426987701368304e+01 3.504897295635131527e-01
5.940997653738231020e+04 1.810980174487283278e+01 3.433630398684208718e-01
5.940997657001278276e+04 1.811573244484264933e+01 2.856450551576220631e-01
5.940997660264324804e+04 1.757553133514986143e+01 2.983864505890440055e-01
5.940997663527371333e+04 1.779347232529158873e+01 2.925736520579148014e-01
5.940997666790418589e+04 1.885206437049442840e+01 3.172844933896226127e-01
5.940997670053465845e+04 1.812444875143956580e+01 2.866549508503506982e-01
5.940997673316512373e+04 1.747508788944114499e+01 2.494327562274200327e-01
5.940997676579559629e+04 1.804219457013574512e+01 2.797423502856803412e-01
5.940997679842606158e+04 1.851719487525286567e+01 3.050861856903215874e-01
5.940997683105653414e+04 1.828839377060361215e+01 2.907870107611935095e-01
5.940997686368700670e+04 1.777947747895934327e+01 3.035750112829556646e-01
5.940997689631747198e+04 1.821532328992538652e+01 3.057515749049148357e-01
5.940997692894793727e+04 1.795091585374412446e+01 3.102375276858068132e-01
5.940997696157840983e+04 1.861393602426167959e+01 2.985362366833387293e-01
5.940997699420888239e+04 1.780135958937098550e+01 2.659137589488440589e-01
5.940997702683935495e+04 1.723711904698309283e+01 2.510515910604533829e-01
5.940997705946982023e+04 1.781334680376987833e+01 2.785235050356486552e-01
5.940997709210028552e+04 1.805697575172452574e+01 2.798323414616940563e-01
5.940997712473075808e+04 1.792680940680940793e+01 2.927455658332674959e-01
5.940997715736123064e+04 1.748356685101068919e+01 2.595564312558849007e-01
5.940997718999169592e+04 1.724671283073772443e+01 2.618141059832518880e-01
5.940997722262216121e+04 1.768433215006612258e+01 2.732828317063343282e-01
5.940997725525263377e+04 1.754113750068722766e+01 2.712939208883599074e-01
5.940997728788310633e+04 1.773884648240513684e+01 2.638695523002503318e-01
5.940997732051357889e+04 1.767241594108608638e+01 2.711009938291203403e-01
5.940997735314404417e+04 1.705274895503652388e+01 2.654848500372716247e-01
5.940997738577450946e+04 1.794535666218035175e+01 2.742810408248571585e-01
5.940997741840498202e+04 1.775519772276951258e+01 2.874796835598608657e-01
5.940997745103545458e+04 1.830655203930081143e+01 3.313553387588567545e-01
5.940997748366592714e+04 1.755336367534964737e+01 2.677102090631613973e-01
5.940997751629639242e+04 1.796157635467980285e+01 3.012603735881145273e-01
5.940997754892685771e+04 1.794581791680681704e+01 3.104108150217937401e-01
5.940997758155733027e+04 1.786065092069177851e+01 2.995981337264997379e-01
5.940997761418780283e+04 1.765639245535527735e+01 3.087749716878058215e-01
5.940997764681826811e+04 1.768332799910941588e+01 3.347861711122933626e-01
5.940997767944873340e+04 1.840681185477322757e+01 3.225952858947033208e-01
5.940997771207920596e+04 1.802966700587969129e+01 3.152541821923439125e-01
5.940997774470967852e+04 1.829165952584975585e+01 2.863603440662159105e-01
5.940997777734014380e+04 1.803290121200191365e+01 2.675607042885599363e-01
5.940997780997061636e+04 1.797222690019085789e+01 2.649403683403665499e-01
5.940997784260108165e+04 1.748732257015927871e+01 2.653791420285587233e-01
5.940997787523155421e+04 1.797264128267847028e+01 2.811837176951082484e-01
5.940997790786202677e+04 1.820095564498926421e+01 3.126747304890830081e-01
5.940997794049249205e+04 1.810425610031631294e+01 2.856231922760243958e-01
5.940997797312295734e+04 1.813607379697330302e+01 2.929913080772992839e-01
5.940997800575342990e+04 1.764084671814140393e+01 2.952576937225753206e-01
5.940997803838390246e+04 1.800474236840275566e+01 2.769157670041163533e-01
5.940997807101437502e+04 1.803028686914051448e+01 2.578106548360686867e-01
5.940997810364484030e+04 1.786909961364018073e+01 2.598349088470808255e-01
5.940997813627530559e+04 1.738737989778534754e+01 2.761083853669658028e-01
5.940997816890577815e+04 1.784671042503464022e+01 2.927748822773848514e-01
5.940997820153625071e+04 1.757245846545789547e+01 2.539244783505393288e-01
5.940997823416672327e+04 1.811291219485069348e+01 2.662612247964454837e-01
5.940997826679718855e+04 1.805350545789128702e+01 2.728260157563537902e-01
5.940997829942765384e+04 1.764258842267135208e+01 2.605886678998930450e-01
5.940997833205812640e+04 1.785762365858368383e+01 2.586194296850983232e-01
5.940997836468859896e+04 1.797808356685766995e+01 2.835989671451437655e-01
5.940997839731906424e+04 1.790387234870597410e+01 2.796374689362673971e-01
5.940997842994952953e+04 1.800374469731514893e+01 2.805092767732953463e-01
5.940997846258000209e+04 1.859216081850277291e+01 2.914569373718481349e-01
5.940997849521047465e+04 1.792705057196136664e+01 2.798448812950573017e-01
5.940997852784094721e+04 1.834454558384297940e+01 2.849885631916526108e-01
5.940997856047141249e+04 1.815267443492910360e+01 2.686597417039492397e-01
5.940997859310187778e+04 1.780329959680737417e+01 2.633335895930290493e-01
5.940997862573235034e+04 1.798431215358885282e+01 2.719650907635674519e-01
5.940997865836282290e+04 1.812524399085382854e+01 2.741724598613472508e-01
5.940997869099328818e+04 1.810338088723861460e+01 2.881291082292710137e-01
5.940997872362376074e+04 1.841580898075552142e+01 2.900806615191569016e-01
5.940997875625422603e+04 1.786612776838371630e+01 3.547207868381812568e-01
5.940997878888469859e+04 1.804708971064685485e+01 3.077791204858137952e-01
5.940997882151517115e+04 1.810182285612701492e+01 2.708340374288206176e-01
5.940997885414563643e+04 1.872153550432842550e+01 2.697867628860484701e-01
5.940997888677610172e+04 1.831556931544547595e+01 2.634759150614242595e-01
5.940997891940657428e+04 1.951300934193243819e+01 3.081269397780179164e-01
5.940997895203704684e+04 1.842644581695676465e+01 3.001736978044952098e-01
5.940997898466751212e+04 1.819334932675107197e+01 2.729552438033034378e-01
5.940997901729797741e+04 1.797259786963477524e+01 2.553318691174117361e-01
5.940997904992844997e+04 1.878195745650254977e+01 2.756263591617869047e-01
5.940997908255892253e+04 1.778720672035099781e+01 2.419967797803764531e-01
5.940997911518938781e+04 1.818054769413223326e+01 2.608819177664877254e-01
5.940997914781986037e+04 1.852364762560220157e+01 2.790879594545004894e-01
5.940997918045032566e+04 1.837314977031631358e+01 2.754239269043426419e-01
5.940997921308079822e+04 1.813047667552203279e+01 2.685812297298181273e-01
5.940997924571127078e+04 1.870007603706102728e+01 2.844590755915915592e-01
5.940997927834173606e+04 1.819979587333112647e+01 2.649240377918736233e-01
5.940997931097220135e+04 1.807037057132005842e+01 2.725778991181165289e-01
5.940997934360267391e+04 1.835671728648229362e+01 2.935003530175454012e-01
5.940997937623314647e+04 1.836583912886869285e+01 2.868007683613205683e-01
5.940997940886361903e+04 1.838653611788167552e+01 2.892774612580762961e-01
5.940997944149408431e+04 1.869167774603264220e+01 2.824241508515726862e-01
5.940997947412454960e+04 1.846780790150524609e+01 2.702346508757003107e-01
5.940997950675502216e+04 1.842694957288508917e+01 2.889419683568280051e-01
5.940997953938549472e+04 1.856235510990699211e+01 2.798241263966468884e-01
5.940997957201596000e+04 1.850687246822182175e+01 2.964151742323635208e-01
5.940997960464642529e+04 1.858963304169533970e+01 3.021582572595918892e-01
5.940997963727689785e+04 1.828775219919075212e+01 2.732661903222045052e-01
5.940997966990737041e+04 1.883396911119683281e+01 2.918999584022889948e-01
5.940997970253784297e+04 1.868345538570920539e+01 2.801253683993497612e-01
5.940997973516830825e+04 1.825335810033407569e+01 2.709978584197599294e-01
5.940997976779877354e+04 1.830169107147856877e+01 2.761238866797485758e-01
5.940997980042924610e+04 1.798115365010263744e+01 2.673611975718536704e-01
5.940997983305971866e+04 1.856705176124136258e+01 2.834456193280572300e-01
5.940997986569019122e+04 1.826772696226704440e+01 2.727060989550594838e-01
5.940997989832065650e+04 1.795630091039769738e+01 3.073676431426468070e-01
5.940997993095112179e+04 1.834879296495159196e+01 2.651263348467309822e-01
5.940997996358159435e+04 1.867439904188884725e+01 2.857350126093189946e-01
5.940997999621206691e+04 1.824416047217350112e+01 2.612242796357199248e-01
5.940998002884253947e+04 1.779479094147999518e+01 2.951388800330950746e-01
5.940998006147300475e+04 1.817303722586276038e+01 2.776542101585454669e-01
5.940998009410347004e+04 1.824347455178392252e+01 2.634542365169124101e-01
5.940998012673394260e+04 1.811012535371071408e+01 2.745425932872074259e-01
5.940998015936441516e+04 1.808275541964724553e+01 2.749897172210729046e-01
5.940998019199488044e+04 1.893947698654243084e+01 3.086704592434141303e-01
5.940998022462534573e+04 1.805304567136355942e+01 2.675709932875977026e-01
5.940998025725581829e+04 1.830871926696795171e+01 2.740422423890052084e-01
5.940998028988629085e+04 1.813663233256984597e+01 2.792612768381478316e-01
5.940998032251675613e+04 1.800850784445143660e+01 2.554447381758269131e-01
5.940998035514722142e+04 1.849343441368757723e+01 2.658165632093258401e-01
5.940998038777769398e+04 1.800700406072002835e+01 2.660812057126739072e-01
5.940998042040816654e+04 1.842737994945239777e+01 2.823628670783895345e-01
5.940998045303863910e+04 1.786721435725306506e+01 2.625383775020174171e-01
5.940998048566910438e+04 1.782004684597366762e+01 2.929725691422555012e-01
5.940998051829956967e+04 1.847283048341655132e+01 3.347776950858085687e-01
5.940998055093004223e+04 1.874195026927924701e+01 3.342548778071711135e-01
5.940998058356051479e+04 1.823773292569894977e+01 2.824603223059225510e-01
5.940998061619098735e+04 1.824609472199950133e+01 2.941290209811094347e-01
5.940998064882145263e+04 1.827819126334690480e+01 3.092285309584960062e-01
5.940998068145191792e+04 1.854598134495084594e+01 3.148884189834175729e-01
5.940998071408239048e+04 1.863504838821973308e+01 3.044933154859751911e-01
5.940998074671286304e+04 1.836325646614558238e+01 2.675062318001403261e-01
5.940998077934332832e+04 1.823836188422027860e+01 2.800529283165410499e-01
5.940998081197379361e+04 1.828569270282519810e+01 2.975521870255287693e-01
5.940998084460426617e+04 1.816707291881842679e+01 2.788759285382060860e-01
5.940998087723473873e+04 1.855620651266351118e+01 2.884556663573843438e-01
5.940998090986521129e+04 1.833136984584534090e+01 2.827195890889170893e-01
5.940998094249567657e+04 1.862081996932087335e+01 3.038727165647723827e-01
5.940998097512614186e+04 1.879445782457712610e+01 2.827199052465728668e-01
5.940998100775661442e+04 1.851439790575916078e+01 2.711998073312613111e-01
5.940998104038708698e+04 1.879705148686902660e+01 2.850786079830717745e-01
5.940998107301755226e+04 1.882895650001388077e+01 2.970432773361832979e-01
5.940998110564802482e+04 1.832100245164805230e+01 2.663471628731556295e-01
5.940998113827849011e+04 1.883481015307759776e+01 3.057114687659213681e-01
5.940998117090896267e+04 1.838842032351383438e+01 3.057942198208963847e-01
5.940998120353943523e+04 1.850681780844422875e+01 2.816159705539371672e-01
5.940998123616990051e+04 1.846584292392225279e+01 2.745743972022429147e-01
5.940998126880036580e+04 1.872348247482976191e+01 2.940444152127414945e-01
5.940998130143083836e+04 1.873292616758719475e+01 2.936532930032937361e-01
5.940998133406131092e+04 1.848872588233698977e+01 3.101215128176532110e-01
5.940998136669177620e+04 1.876992506337576927e+01 2.917727766894183672e-01
5.940998139932224876e+04 1.826734371412751656e+01 2.935692898373323811e-01
5.940998143195271405e+04 1.822333136285468669e+01 3.275017152411706656e-01
5.940998146458318661e+04 1.828628706743447552e+01 3.052247263330865601e-01
5.940998149721365917e+04 1.795168787826616708e+01 2.865961314772086932e-01
5.940998152984412445e+04 1.927307725581797726e+01 3.106509525542759942e-01
5.940998156247458974e+04 1.823310861628081980e+01 2.956794912365652839e-01
5.940998159510506230e+04 1.849420582459828211e+01 2.844740263368115141e-01
5.940998162773553486e+04 1.810099834961175347e+01 2.636335596406986781e-01
5.940998166036600014e+04 1.884666600976900597e+01 2.802535996830458065e-01
5.940998169299646543e+04 1.914176877385290609e+01 3.068030084528728940e-01
5.940998172562693799e+04 1.835967679982440970e+01 3.222918427079177195e-01
5.940998175825741055e+04 1.852450268216361096e+01 3.210400879749832348e-01
5.940998179088788311e+04 1.775469132811027606e+01 2.989875484556566154e-01
5.940998182351834839e+04 1.837182788296041380e+01 3.450893876717476827e-01
5.940998185614881368e+04 1.840864956656304230e+01 3.561864902064348914e-01
5.940998188877928624e+04 1.804808027689088235e+01 3.539557918728735153e-01
5.940998192140975880e+04 1.947209104169374427e+01 4.203340864673972832e-01
5.940998195404022408e+04 1.913649633986739929e+01 3.469227695213209506e-01
5.940998198667068937e+04 1.837443577598217104e+01 3.268204416747651497e-01
5.940998201930116193e+04 1.858204793874493888e+01 3.694439714813392284e-01
5.940998205193163449e+04 1.866473316220163881e+01 3.034804429854723873e-01
5.940998208456210705e+04 1.858638926587662255e+01 3.118029128884756140e-01
5.940998211719257233e+04 1.837764034906891908e+01 3.062137677742131636e-01
5.940998214982303762e+04 1.825313807531381016e+01 2.994609230350870899e-01
5.940998218245351018e+04 1.873450294043163922e+01 3.113056332668481252e-01
5.940998221508398274e+04 1.854051253325864579e+01 3.115843181442786713e-01
5.940998224771444802e+04 1.838736532137107105e+01 3.109986667052707099e-01
5.940998228034492058e+04 1.927681410812373386e+01 3.310864545638287360e-01
5.940998231297538587e+04 1.855955725126829137e+01 3.210566193267182511e-01
5.940998234560585843e+04 1.911834979065147877e+01 3.550143136011896239e-01
5.940998237823633099e+04 1.848587757806675924e+01 3.136801527043694970e-01
5.940998241086679627e+04 1.875467417335406140e+01 3.253273694409769545e-01
5.940998244349726883e+04 1.827122422186970141e+01 3.257494124822759574e-01
5.940998247612773412e+04 1.821007790348776467e+01 3.634134524701784774e-01
5.940998250875820668e+04 1.823078391534969001e+01 3.458394022742105056e-01
5.940998254138867924e+04 1.893341737012067227e+01 3.169281254818360760e-01
5.940998257401914452e+04 1.832684411055912221e+01 3.368263096549949931e-01
5.940998260664960981e+04 1.882759103249461319e+01 2.892748649035526975e-01
5.940998263928008237e+04 1.851173696007921166e+01 2.718795932791937542e-01
5.940998267191055493e+04 1.878953725686200826e+01 2.800387193828665078e-01
5.940998270454102021e+04 1.904810835394104629e+01 2.960579866507674351e-01
5.940998273717148550e+04 1.914869343802899238e+01 3.599072911200495439e-01
5.940998276980195806e+04 1.902527558495128446e+01 3.986909005045218835e-01
5.940998280243243062e+04 1.942715405460532097e+01 3.881331780275938392e-01
5.940998283506290318e+04 1.907602314242256369e+01 2.845089354583877350e-01
5.940998286769336846e+04 1.835059634608755630e+01 2.892566705457200182e-01
5.940998290032383375e+04 1.811545175302093114e+01 2.820510851070566205e-01
5.940998293295430631e+04 1.900098859533497375e+01 3.006699489875967468e-01
5.940998296558477887e+04 1.844531920399907321e+01 3.103632724301034762e-01
5.940998299821524415e+04 1.797285698959339229e+01 2.895065595401413172e-01
5.940998303084570944e+04 1.824296053529974060e+01 3.001117260947212539e-01
5.940998306347618200e+04 1.896256563717463806e+01 3.102132546801421586e-01
5.940998309610665456e+04 1.870568724325524812e+01 2.864026940502319984e-01
5.940998312873712712e+04 1.886532359960690997e+01 2.865805739869202728e-01
5.940998316136759240e+04 1.902701436602123763e+01 3.087562706163656245e-01
5.940998319399805769e+04 1.864564161465757053e+01 3.196293170702158015e-01
5.940998322662853025e+04 1.836637883316727482e+01 2.834781926564673982e-01
5.940998325925900281e+04 1.878132191973056564e+01 2.820898052923636601e-01
5.940998329188946809e+04 1.805848770036071826e+01 2.742871906224503831e-01
5.940998332451993338e+04 1.877208483055027344e+01 2.930861054142706590e-01
5.940998335715040594e+04 1.828653672176988465e+01 2.927554905821887488e-01
5.940998338978087850e+04 1.869382260065410861e+01 3.141155797765048385e-01
5.940998342241135106e+04 1.832237006583516248e+01 2.969071799485267782e-01
5.940998345504181634e+04 1.870529523596511012e+01 2.956789146631740306e-01
5.940998348767228163e+04 1.834453062541200907e+01 2.838833275530823208e-01
5.940998352030275419e+04 1.879659160419363673e+01 3.202252156204258293e-01
5.940998355293322675e+04 1.807860544498582200e+01 2.850052934735594623e-01
5.940998358556369931e+04 1.838787743608331127e+01 2.765317555009851880e-01
5.940998361819416459e+04 1.916957980225988578e+01 3.247488486479144787e-01
5.940998365082462988e+04 1.796468274562290190e+01 3.056110545051727856e-01
5.940998368345510244e+04 1.849333802816901695e+01 2.896393756248969442e-01
5.940998371608557500e+04 1.827407702998362637e+01 3.286045530301325290e-01
5.940998374871604756e+04 1.783888699447589232e+01 3.197037734422263355e-01
5.940998378134651284e+04 1.834601853920035808e+01 2.940052737353793799e-01
5.940998381397697813e+04 1.836291289808243121e+01 2.631269590748493981e-01
5.940998384660745069e+04 1.767522289428052673e+01 2.813205828816975340e-01
5.940998387923792325e+04 1.845134183465903632e+01 3.763995440467254316e-01
5.940998391186838853e+04 1.799814799571981538e+01 3.261168373461849068e-01
5.940998394449885382e+04 1.824969843184559792e+01 3.263954807015643222e-01
5.940998397712932638e+04 1.835494152208857699e+01 3.100951515017415505e-01
5.940998400975979894e+04 1.847817211718496822e+01 3.036884880512542018e-01
5.940998404239026422e+04 1.813571140837049001e+01 2.807515507535213728e-01
5.940998407502072951e+04 1.785515578382354818e+01 2.775139807003424441e-01
5.940998410765120207e+04 1.831372603733571225e+01 2.816940577751584351e-01
5.940998414028167463e+04 1.791436490621441280e+01 2.665574346250626503e-01
5.940998417291214719e+04 1.782172236157186518e+01 2.923045907357773032e-01
5.940998420554261247e+04 1.776334827449965204e+01 2.653603424352425355e-01
5.940998423817307776e+04 1.747472500971342058e+01 2.790558307969500662e-01
5.940998427080355032e+04 1.770635957748012856e+01 2.847398928871324730e-01
5.940998430343402288e+04 1.807857441763146866e+01 2.800596931971326975e-01
5.940998433606449544e+04 1.794575465215359600e+01 2.918053698376765759e-01
5.940998436869496072e+04 1.825826995008134546e+01 2.887203264323135454e-01
5.940998440132542601e+04 1.793452781709009614e+01 2.854692039176300877e-01
5.940998443395589857e+04 1.801823716618237370e+01 2.747534132875471546e-01
5.940998446658637113e+04 1.825735170559569909e+01 2.811199181986372420e-01
5.940998449921683641e+04 1.807705920878446904e+01 2.643724182807979384e-01
5.940998453184730170e+04 1.826293574894130245e+01 2.731983054381281750e-01
5.940998456447777426e+04 1.786081746260266101e+01 2.764764136573748532e-01
5.940998459710824682e+04 1.773607725099764565e+01 3.030774709788526255e-01
5.940998462973871938e+04 1.821363560685942673e+01 3.053455103853949804e-01
5.940998466236918466e+04 1.809121093750000142e+01 3.032495253047435280e-01
5.940998469499964995e+04 1.795446258274430562e+01 2.995323067852388443e-01
5.940998472763012251e+04 1.797382068965517377e+01 3.097612381769406786e-01
5.940998476026059507e+04 1.845437332202910952e+01 2.928045556876665567e-01
5.940998479289106035e+04 1.852369480188198025e+01 2.864406769521608553e-01
5.940998482552152564e+04 1.835425533399383369e+01 2.757820742513902856e-01
5.940998485815199820e+04 1.868613861386138453e+01 3.037760395305442729e-01
5.940998489078247076e+04 1.788260775687566095e+01 2.997042824304103070e-01
5.940998492341294332e+04 1.865905106599559105e+01 3.238263495743890497e-01
5.940998495604340860e+04 1.829055854755427291e+01 3.085240604423183375e-01
5.940998498867387389e+04 1.838341767764298140e+01 2.842944931976842948e-01
5.940998502130434645e+04 1.827375094755702634e+01 2.903723941896905747e-01
5.940998505393481901e+04 1.797233724019799439e+01 2.772855515665577086e-01
5.940998508656529157e+04 1.849887715212509320e+01 2.839635106697124822e-01
5.940998511919575685e+04 1.880959535114449821e+01 3.219234335533431857e-01
5.940998515182622214e+04 1.843563428922973557e+01 3.387780705329370146e-01
5.940998518445669470e+04 1.883014212396367881e+01 3.917342587340049143e-01
5.940998521708716726e+04 1.859024042692893275e+01 3.639740966434290015e-01
5.940998524971763254e+04 1.897358212758728158e+01 3.219517927223789489e-01
5.940998528234809783e+04 1.893813268635489067e+01 3.196786426718618013e-01
5.940998531497857039e+04 1.835030115956676866e+01 2.823298809733619241e-01
5.940998534760904295e+04 1.826130787999034766e+01 2.763283405704450857e-01
5.940998538023950823e+04 1.928118944488772613e+01 2.868091354109006397e-01
5.940998541286997352e+04 1.922969311505333323e+01 2.870886606240330985e-01
5.940998544550044608e+04 1.884539464577392565e+01 2.820989150113392685e-01
5.940998547813091864e+04 1.859604546888069265e+01 2.869162619790631141e-01
5.940998551076138392e+04 1.884256763362616738e+01 2.861075671591289948e-01
5.940998554339184921e+04 1.865836635384080466e+01 2.884901891967789900e-01
5.940998557602232177e+04 1.870970745604892116e+01 2.852919942666792830e-01
5.940998560865279433e+04 1.837188553572896765e+01 2.751555043257205568e-01
5.940998564128326689e+04 1.883233793180798443e+01 2.888454448196207669e-01
5.940998567391373217e+04 1.859408501230550925e+01 2.954377070169634800e-01
5.940998570654419746e+04 1.857797272310194714e+01 2.735029619536578083e-01
5.940998573917467002e+04 1.860074802604238542e+01 2.916695727145927619e-01
5.940998577180514258e+04 1.837450035591085751e+01 2.741222461786479991e-01
5.940998580443560786e+04 1.868259728658366470e+01 2.747832362139573936e-01
5.940998583706608042e+04 1.858260905958342946e+01 2.609480427473281905e-01
5.940998586969654571e+04 1.838251855115161959e+01 2.707923361090610048e-01
5.940998590232701827e+04 1.880440945323902469e+01 2.824337840175075165e-01
5.940998593495749083e+04 1.852435351972593836e+01 2.800683135753864739e-01
5.940998596758795611e+04 1.843886274133128467e+01 2.742433452176845088e-01
5.940998600021842140e+04 1.860802102408544201e+01 2.712788736874167106e-01
5.940998603284889396e+04 1.906626692565380310e+01 2.913941890222896958e-01
5.940998606547936652e+04 1.904555469711277027e+01 2.896481418874674585e-01
5.940998609810983908e+04 1.832296575557650087e+01 2.816898937948312254e-01
5.940998613074030436e+04 1.867723531873343745e+01 2.912396314871925074e-01
5.940998616337076965e+04 1.858982767041094064e+01 2.874328728952331158e-01
5.940998619600124221e+04 1.882950796460177045e+01 2.771866630121690434e-01
5.940998622863171477e+04 1.848663538335894074e+01 2.697424869337272102e-01
5.940998626126218005e+04 1.778145642017077677e+01 2.524261733908496619e-01
5.940998629389265261e+04 1.882008139208532072e+01 2.824035075807168060e-01
5.940998632652311790e+04 1.904681548346293596e+01 2.909911199437636986e-01
5.940998635915359046e+04 1.801644419700446775e+01 2.624393292040128611e-01
5.940998639178406302e+04 1.860525871528657049e+01 2.758115727806917938e-01
5.940998642441452830e+04 1.803371154712653279e+01 2.857422166958751841e-01
5.940998645704500086e+04 1.816328003704409966e+01 2.792183107653942731e-01
5.940998648967546615e+04 1.834886309871698629e+01 2.774767825161585377e-01
5.940998652230593871e+04 1.828404398782132390e+01 2.792566815602174901e-01
5.940998655493641127e+04 1.827461669983462755e+01 2.739873879572224391e-01
5.940998658756687655e+04 1.832168045336769424e+01 2.846517171951010172e-01
5.940998662019734184e+04 1.848189975247525041e+01 2.760061135687045808e-01
5.940998665282781440e+04 1.784979800700242336e+01 2.825952726344225230e-01
5.940998668545828696e+04 1.798154635478443097e+01 2.732872621780998990e-01
5.940998671808875224e+04 1.824786146172921875e+01 2.775246888905951725e-01
5.940998675071921753e+04 1.804690650244818784e+01 2.828272319901515286e-01
5.940998678334969009e+04 1.843278949796586019e+01 2.886511677085177308e-01
5.940998681598016265e+04 1.792565463698338846e+01 2.787799327000508032e-01
5.940998684861062793e+04 1.781545859499516382e+01 3.158096981951193372e-01
5.940998688124109322e+04 1.829389484316256187e+01 3.125965758411945461e-01
5.940998691387156578e+04 1.775037813161730327e+01 2.733854441215208264e-01
5.940998694650203834e+04 1.787707982930456652e+01 2.831703278266783919e-01
5.940998697913250362e+04 1.801297506724457520e+01 2.818248796792447997e-01
5.940998701176297618e+04 1.800215928562472811e+01 2.974249315902762758e-01
5.940998704439344147e+04 1.835811256651083312e+01 3.200536226151559083e-01
5.940998707702391403e+04 1.781303642165492818e+01 2.669201081543904341e-01
5.940998710965438659e+04 1.837568982192638245e+01 2.694893598396380652e-01
5.940998714228485187e+04 1.842162139134632781e+01 2.815913127850088182e-01
5.940998717491531715e+04 1.817909046317707222e+01 2.947318839703829685e-01
5.940998720754578972e+04 1.817343027843535097e+01 2.866083459556780233e-01
5.940998724017626228e+04 1.831927676618470002e+01 3.014067958896341493e-01
5.940998727280673484e+04 1.801017150596332428e+01 2.794664990896713053e-01
5.940998730543720012e+04 1.854699919364128391e+01 2.955778021260906385e-01
5.940998733806766541e+04 1.787160912879101460e+01 2.963727128314891379e-01
5.940998737069813797e+04 1.798752228163992939e+01 3.163741828278702761e-01
5.940998740332861053e+04 1.748941608320304297e+01 2.948979989135154800e-01
5.940998743595907581e+04 1.817676548430913996e+01 2.841463886998651378e-01
5.940998746858954837e+04 1.784783885285080274e+01 2.867147283686777848e-01
5.940998750122001366e+04 1.776347987396505346e+01 2.788383017904685901e-01
5.940998753385048622e+04 1.817628484014932511e+01 2.794804386032434529e-01
5.940998756648095878e+04 1.774866601328541904e+01 2.644737212851527852e-01
5.940998759911142406e+04 1.787005020287462997e+01 2.645961718704045729e-01
5.940998763174188934e+04 1.881040492650903317e+01 2.812242354778833886e-01
5.940998766437236191e+04 1.801630276564774391e+01 2.774182323975352138e-01
5.940998769700283447e+04 1.766649813476175268e+01 2.618305185871623308e-01
5.940998772963330703e+04 1.800754395995147306e+01 2.635462901796417068e-01
5.940998776226377231e+04 1.842979066706297075e+01 2.746174681342433699e-01
5.940998779489423760e+04 1.770609701094755906e+01 2.603402249587589146e-01
5.940998782752471016e+04 1.777679367125053389e+01 2.684173544355692997e-01
5.940998786015518272e+04 1.760340957019823449e+01 2.579410918162816091e-01
5.940998789278565528e+04 1.787381241714538049e+01 2.620477297780771653e-01
5.940998792541612056e+04 1.747582359552083275e+01 2.460575673284570997e-01
5.940998795804658585e+04 1.777279851712529535e+01 2.627483718331874996e-01
5.940998799067705841e+04 1.789445014276605761e+01 2.674600621399874645e-01
5.940998802330753097e+04 1.767800309051969521e+01 2.606734436907368058e-01
5.940998805593799625e+04 1.772912998976458354e+01 2.739087674750026458e-01
5.940998808856846154e+04 1.785806718631441115e+01 2.683680799628979097e-01
5.940998812119893410e+04 1.798642172523961591e+01 2.721990546120410803e-01
5.940998815382940666e+04 1.824761274330300509e+01 2.812525376800662502e-01
5.940998818645987194e+04 1.792782585671084306e+01 2.624762792236474129e-01
5.940998821909033722e+04 1.786436579468015040e+01 2.659366890469633815e-01
5.940998825172080979e+04 1.814641504139189010e+01 2.847688390522006840e-01
5.940998828435128235e+04 1.824417790964563579e+01 2.789576306830857666e-01
5.940998831698175491e+04 1.823337596806611671e+01 2.774615215365593968e-01
5.940998834961222019e+04 1.769930355852970649e+01 2.559615495906265581e-01
5.940998838224268547e+04 1.797808961444946263e+01 2.673805475926665509e-01
5.940998841487315804e+04 1.768907414459011207e+01 2.649824548564247984e-01
5.940998844750363060e+04 1.863755065928420507e+01 2.854210809757950496e-01
5.940998848013409588e+04 1.859645436082590564e+01 2.862017485379790283e-01
5.940998851276456116e+04 1.803143480468160220e+01 2.755958709001770091e-01
5.940998854539503373e+04 1.811959973058789330e+01 2.943896325950470794e-01
5.940998857802550629e+04 1.789262355144245120e+01 2.806156843863890638e-01
5.940998861065597885e+04 1.853727746910080398e+01 2.926504543450220708e-01
5.940998864328644413e+04 1.798321260363015384e+01 2.619474946867689780e-01
5.940998867591690941e+04 1.791889412280221450e+01 2.573716762756383947e-01
5.940998870854738198e+04 1.826266633260954109e+01 2.712527446968953093e-01
5.940998874117785454e+04 1.787851707422753123e+01 2.654129060689790487e-01
5.940998877380831982e+04 1.826350383067849847e+01 2.700709156912914910e-01
5.940998880643878510e+04 1.834655759866469893e+01 2.965704585434569829e-01
5.940998883906925766e+04 1.766061608379384751e+01 2.541371525111648100e-01
5.940998887169973023e+04 1.835959437283475992e+01 2.932675035940033315e-01
5.940998890433020279e+04 1.785333405807933360e+01 2.753476382952378954e-01
5.940998893696066807e+04 1.867091080287252325e+01 2.881601899412631340e-01
5.940998896959113335e+04 1.857060986008023207e+01 2.938166948402500811e-01
5.940998900222160592e+04 1.848780693731091418e+01 2.780106290727099583e-01
5.940998903485207848e+04 1.867713708138368034e+01 2.995342958972054825e-01
5.940998906748254376e+04 1.848048654026709414e+01 2.770391300502220711e-01
5.940998910011301632e+04 1.807660825138713534e+01 2.701670342693791582e-01
5.940998913274348160e+04 1.874636978290017808e+01 2.985989665021377415e-01
5.940998916537395417e+04 1.894919686749742738e+01 3.030955052567694263e-01
5.940998919800442673e+04 1.853758994062172505e+01 2.867455707164078826e-01
5.940998923063489201e+04 1.877431846344485677e+01 2.986117304458619226e-01
5.940998926326535729e+04 1.884586015976105955e+01 3.006852512527497523e-01
5.940998929589582985e+04 1.845072115384615685e+01 2.799123498222382822e-01
5.940998932852630242e+04 1.829336934022399319e+01 2.701010367979773674e-01
5.940998936115676770e+04 1.843360779794221216e+01 2.662696047239004882e-01
5.940998939378724026e+04 1.765096436700520499e+01 2.589021941579376374e-01
5.940998942641770554e+04 1.841754628350373224e+01 2.755000350824372557e-01
5.940998945904817811e+04 1.885546996686585075e+01 2.793820806344285423e-01
5.940998949167865067e+04 1.894320078757009185e+01 2.843812429682184839e-01
5.940998952430911595e+04 1.856414652504808771e+01 2.757538608616562081e-01
5.940998955693958123e+04 1.824744691086523218e+01 2.704006113886054941e-01
5.940998958957005379e+04 1.831919997806656752e+01 2.606108220693472144e-01
5.940998962220052636e+04 1.850319081496090590e+01 2.633939628309997505e-01
5.940998965483099164e+04 1.845764343204675839e+01 2.749559382790759954e-01
5.940998968746145692e+04 1.888267666407300283e+01 3.069747121635514331e-01
5.940998972009192948e+04 1.797700475716641932e+01 2.855512303602227853e-01
5.940998975272240205e+04 1.865952240317272626e+01 2.734105034148188174e-01
5.940998978535286733e+04 1.823914124668435122e+01 2.816068703231764947e-01
5.940998981798333261e+04 1.828110573523907334e+01 2.647091136805657663e-01
5.940998985061380517e+04 1.850700544868230679e+01 2.835893791251038465e-01
5.940998988324427773e+04 1.824649011956506328e+01 2.821342719684721279e-01
5.940998991587475030e+04 1.876563889287250930e+01 3.007318319413217478e-01
5.940998994850521558e+04 1.840937354595829234e+01 2.815016315118553658e-01
5.940998998113568086e+04 1.878442150231399310e+01 2.947282757624870575e-01
5.940999001376615342e+04 1.818193767987602527e+01 2.638081917173469293e-01
5.940999004639662598e+04 1.781754796889681813e+01 2.698623366035815541e-01
5.940999007902709127e+04 1.830976851407165640e+01 2.758382598113651718e-01
5.940999011165755655e+04 1.842747782921523836e+01 2.774050079594012619e-01
5.940999014428802911e+04 1.841533063352934718e+01 2.767736314465835679e-01
5.940999017691850167e+04 1.853419269958571292e+01 2.923642223488518432e-01
5.940999020954896696e+04 1.783220546489257430e+01 2.868038351523289897e-01
5.940999024217943952e+04 1.838540158299475635e+01 2.989259793480711358e-01
5.940999027480990480e+04 1.813033843951718538e+01 2.986416313699377656e-01
5.940999030744037736e+04 1.827605598249845542e+01 2.990108343398758528e-01
5.940999034007084992e+04 1.814071967355014081e+01 2.739326625159698714e-01
5.940999037270131521e+04 1.811901244699767588e+01 2.699346820906597944e-01
5.940999040533178049e+04 1.875590418353576183e+01 2.897540884645602999e-01
5.940999043796225305e+04 1.873495600340618950e+01 2.945269040893432888e-01
5.940999047059272561e+04 1.879776487376199512e+01 3.268126838351023689e-01
5.940999050322319090e+04 1.790779211910127700e+01 2.580021594407631014e-01
5.940999053585366346e+04 1.792271611671666420e+01 2.758600887092820253e-01
5.940999056848412874e+04 1.851601413506843130e+01 2.777627064791791667e-01
5.940999060111460130e+04 1.816411804811531994e+01 2.809135202049909408e-01
5.940999063374507386e+04 1.788033792069764161e+01 2.659345822878174115e-01
5.940999066637553915e+04 1.824071720825012832e+01 2.710347557207977709e-01
5.940999069900600443e+04 1.829806083275913053e+01 2.691863455390660631e-01
5.940999073163647699e+04 1.822523103675553102e+01 2.658820925408643121e-01
5.940999076426694955e+04 1.775616668700758183e+01 2.640316733618026102e-01
5.940999079689742211e+04 1.771290622606412057e+01 2.572907136395022332e-01
5.940999082952788740e+04 1.783161205262724280e+01 2.672720247833372809e-01
5.940999086215835268e+04 1.718303284827733890e+01 2.533587002150403666e-01
5.940999089478882524e+04 1.750571117759042750e+01 2.576010107483332479e-01
5.940999092741929780e+04 1.778348864499206172e+01 2.590057846636197314e-01
5.940999096004976309e+04 1.808168385837747394e+01 2.632662596057624427e-01
5.940999099268022837e+04 1.808724841582223419e+01 2.736408931305789327e-01
5.940999102531070093e+04 1.783926784122849085e+01 2.756254266606771308e-01
5.940999105794117349e+04 1.762308947101479006e+01 2.663272100708892753e-01
5.940999109057164605e+04 1.769230245509879040e+01 2.758536450479239788e-01
5.940999112320211134e+04 1.828603094880680402e+01 2.706916782823469703e-01
5.940999115583257662e+04 1.804820654371070532e+01 2.695149112733861707e-01
5.940999118846304918e+04 1.785663533314901841e+01 2.615637527404752749e-01
5.940999122109352174e+04 1.836309900781085247e+01 2.853665721269429967e-01
5.940999125372398703e+04 1.813409204741499181e+01 2.816706697483316035e-01
5.940999128635445231e+04 1.829551402921228132e+01 2.812419492542595489e-01
5.940999131898492487e+04 1.792233264320221053e+01 2.660143824506591703e-01
5.940999135161539743e+04 1.840814399278344737e+01 2.859878217082090224e-01
5.940999138424586272e+04 1.802956478652242112e+01 2.593015266669524976e-01
5.940999141687633528e+04 1.811222355467551637e+01 2.695044558318189232e-01
5.940999144950680056e+04 1.791849843187203106e+01 2.552443530067733390e-01
5.940999148213727312e+04 1.794717012040298343e+01 2.613331089149287245e-01
5.940999151476774568e+04 1.832341586235837383e+01 2.598287657208459556e-01
5.940999154739821097e+04 1.808688261662257446e+01 2.617412663607504020e-01
5.940999158002867625e+04 1.802718467972705341e+01 2.676678657755799384e-01
5.940999161265914881e+04 1.818150770166754171e+01 2.670853476175461538e-01
5.940999164528962137e+04 1.826738521836506024e+01 2.725778081747428083e-01
5.940999167792008666e+04 1.819495911468925797e+01 2.632446591726219642e-01
5.940999171055055194e+04 1.808661843731341179e+01 2.635822182126654201e-01
5.940999174318102450e+04 1.771493397653407342e+01 2.623235951637391539e-01
5.940999177581149706e+04 1.734630678394987413e+01 2.518366470427642612e-01
5.940999180844196235e+04 1.832931817223495230e+01 2.687420457926902317e-01
5.940999184107242763e+04 1.802619762540976822e+01 2.665038478026691138e-01
5.940999187370290019e+04 1.797701658069779995e+01 2.712653212577864070e-01
5.940999190633337275e+04 1.811755906612610190e+01 2.810256126259702558e-01
5.940999193896383804e+04 1.824253221604112341e+01 2.837183953593568342e-01
5.940999197159430332e+04 1.806009448381270133e+01 2.824112918917836001e-01
5.940999200422477588e+04 1.806352944435978713e+01 2.710222297322110174e-01
5.940999203685524844e+04 1.835127704117236647e+01 2.798101687631902035e-01
5.940999206948572100e+04 1.761916356728119126e+01 2.629811731921534168e-01
5.940999210211618629e+04 1.808119452281015782e+01 2.697536923528431330e-01
5.940999213474665157e+04 1.777062295259496238e+01 2.590324534003214385e-01
5.940999216737712413e+04 1.804084141322062962e+01 2.573780350761866176e-01
5.940999220000759669e+04 1.793988596253054624e+01 2.567244862034502306e-01
5.940999223263806198e+04 1.860603962354803187e+01 2.842653380272265329e-01
5.940999226526852726e+04 1.834213260692521530e+01 2.719640684404597275e-01
5.940999229789899982e+04 1.794628912974618018e+01 2.650894023071151406e-01
5.940999233052947238e+04 1.805148509387890243e+01 2.707236225470392443e-01
5.940999236315993767e+04 1.812792535492457802e+01 2.655161213848440394e-01
5.940999239579040295e+04 1.809312085139064052e+01 2.695194921590046699e-01
5.940999242842087551e+04 1.803157248157247849e+01 2.656654771319410524e-01
5.940999246105134807e+04 1.804335706794723393e+01 2.611160160495607507e-01
5.940999249368181336e+04 1.866350884612673511e+01 2.761745441274862101e-01
5.940999252631227864e+04 1.807035783694160003e+01 2.668010410143363265e-01
5.940999255894275120e+04 1.832962879703262615e+01 2.711806110065828057e-01
5.940999259157322376e+04 1.719749468709988349e+01 2.444999777619618897e-01
5.940999262420369632e+04 1.770909090909091077e+01 2.484242530885955869e-01
5.940999265683416161e+04 1.794512959722203149e+01 2.500910341695311567e-01
5.940999268946462689e+04 1.796557549573501689e+01 2.557508640142019951e-01
5.940999272209509945e+04 1.779231529528045286e+01 2.521426622983698462e-01
5.940999275472557201e+04 1.770094642438937171e+01 2.490914094493452413e-01
5.940999278735603730e+04 1.792568425118640363e+01 2.603421482948630183e-01
5.940999281998650258e+04 1.806091661540182258e+01 2.719555654107317366e-01
5.940999285261697514e+04 1.808706280031288216e+01 2.633689513515817260e-01
5.940999288524744770e+04 1.793017542406801468e+01 2.541796180134109351e-01
5.940999291787792026e+04 1.801158236813598634e+01 2.512204049026124930e-01
5.940999295050838555e+04 1.800466274645451392e+01 2.617090979779483906e-01
5.940999298313885083e+04 1.799045073637907421e+01 2.507542930608219756e-01
5.940999301576932339e+04 1.795429451256727660e+01 2.508939423828476789e-01
5.940999304839979595e+04 1.804301571970492546e+01 2.528689332620848718e-01
5.940999308103026124e+04 1.773371486052960933e+01 2.531771399237726650e-01
5.940999311366072652e+04 1.801079898655664735e+01 2.609925529695356627e-01
5.940999314629119908e+04 1.843646140898911767e+01 2.687622173142636961e-01
5.940999317892167164e+04 1.804606409157519309e+01 2.530239947206767148e-01
5.940999321155214420e+04 1.787486682147247663e+01 2.573172508827711313e-01
5.940999324418260949e+04 1.827890527613205052e+01 2.635956656138467857e-01
5.940999327681307477e+04 1.852061266801122841e+01 2.672750688737804969e-01
5.940999330944354733e+04 1.770059462784498550e+01 2.507678858204631656e-01
5.940999334207401989e+04 1.788401627553326989e+01 2.538719245818723547e-01
5.940999337470448518e+04 1.843948709190789259e+01 2.584150154580595049e-01
5.940999340733495046e+04 1.821962616822429837e+01 2.599050618672199553e-01
5.940999343996542302e+04 1.827913616705622246e+01 2.691639481551726387e-01
5.940999347259589558e+04 1.773317435443210499e+01 2.502009925166857607e-01
5.940999350522636087e+04 1.772241066928221898e+01 2.516539820159641172e-01
5.940999353785683343e+04 1.792803641630457179e+01 2.518138874538324856e-01
5.940999357048729871e+04 1.834571180895389020e+01 2.675768317216931091e-01
5.940999360311777127e+04 1.812941765532205096e+01 2.616273244704609424e-01
5.940999363574824383e+04 1.821182431958227355e+01 2.568911459489256477e-01
5.940999366837870912e+04 1.775302817095715113e+01 2.540023466177354639e-01
5.940999370100917440e+04 1.786136742941476641e+01 2.652059654664722377e-01
5.940999373363964696e+04 1.817518371246715603e+01 2.659346237112134581e-01
5.940999376627011952e+04 1.808791025712223188e+01 2.615685735242804788e-01
5.940999379890058481e+04 1.819866722199083853e+01 2.671299254906477905e-01
5.940999383153105737e+04 1.751451576169232283e+01 2.527955258356907042e-01
5.940999386416152265e+04 1.813796138478303277e+01 2.651445925583991170e-01
5.940999389679199521e+04 1.789876837394882259e+01 2.551592210519180171e-01
5.940999392942246777e+04 1.847510080788795150e+01 2.726725914703188036e-01
5.940999396205293306e+04 1.772597454310782794e+01 2.584536604812193161e-01
5.940999399468339834e+04 1.794129282162577965e+01 2.682136749429035461e-01
5.940999402731387090e+04 1.794078019525419876e+01 2.666359591726704670e-01
5.940999405994434346e+04 1.836717326080250956e+01 2.800751792729045953e-01
5.940999409257480875e+04 1.841519221203723333e+01 2.827374544978404347e-01
5.940999412520527403e+04 1.818279931600930510e+01 2.634133817022227819e-01
5.940999415783574659e+04 1.835954127786879297e+01 2.789809001032675373e-01
5.940999419046621915e+04 1.804156496465708059e+01 2.708540261689953432e-01
5.940999422309668444e+04 1.827758255203517024e+01 2.640552030791998850e-01
5.940999425572715700e+04 1.816713029621035247e+01 2.689836928685461759e-01
5.940999428835762228e+04 1.717096638323637237e+01 2.474492191075931546e-01
5.940999432098809484e+04 1.830966031945316175e+01 2.740448700611828881e-01
5.940999435361856740e+04 1.842783837590780038e+01 2.740689655525362367e-01
5.940999438624903269e+04 1.826639424557082592e+01 2.614027820240661382e-01
5.940999441887949797e+04 1.832636390570110407e+01 2.651077947001481139e-01
5.940999445150997053e+04 1.774643008721129078e+01 2.572951073659270893e-01
5.940999448414044309e+04 1.792453715847748796e+01 2.529639416635490190e-01
5.940999451677090838e+04 1.774126396069969758e+01 2.559348337950405061e-01
5.940999454940137366e+04 1.792237210835759953e+01 2.633267113263005332e-01
5.940999458203184622e+04 1.785431919014326496e+01 2.504886155098331457e-01
5.940999461466231878e+04 1.821335770528683895e+01 2.636170772994259059e-01
5.940999464729278407e+04 1.787139154649976547e+01 2.513773400215243425e-01
5.940999467992324935e+04 1.776445047489823637e+01 2.676451520927692895e-01
5.940999471255372191e+04 1.808720325225812431e+01 2.611672356752741675e-01
5.940999474518419447e+04 1.815865792732991224e+01 2.729179289816827114e-01
5.940999477781465976e+04 1.759541324102120541e+01 2.567237240477570626e-01
5.940999481044512504e+04 1.835320103779538670e+01 2.786702767295594074e-01
5.940999484307559760e+04 1.811797994368697573e+01 2.729104994537101536e-01
5.940999487570607016e+04 1.791850316985481939e+01 2.569652581959926962e-01
5.940999490833653545e+04 1.853385619434574139e+01 2.749019312410088678e-01
5.940999494096700073e+04 1.765357128272144394e+01 2.450880696124140834e-01
5.940999497359747329e+04 1.782807384378353177e+01 2.645102267096688387e-01
5.940999500622794585e+04 1.799192981972925054e+01 2.576571649325462565e-01
5.940999503885841841e+04 1.813022938208980150e+01 2.581624074120528189e-01
5.940999507148888370e+04 1.790690525096844610e+01 2.516204911151835311e-01
5.940999510411934898e+04 1.785486808698532002e+01 2.499242796179561299e-01
5.940999513674982154e+04 1.770702991773645607e+01 2.494026336215012518e-01
5.940999516938029410e+04 1.791289000858226643e+01 2.522416576930686105e-01
5.940999520201075939e+04 1.762317994132348176e+01 2.459973135291282087e-01
5.940999523464122467e+04 1.803982135696804434e+01 2.595938857348524809e-01
5.940999526727169723e+04 1.830826771098933747e+01 2.652170629448423744e-01
5.940999529990216979e+04 1.819004638685519737e+01 2.559281315147645119e-01
5.940999533253264235e+04 1.788668282205210147e+01 2.510496669908247602e-01
5.940999536516310764e+04 1.814264650651680810e+01 2.603589148633795314e-01
5.940999539779357292e+04 1.824971636033582811e+01 2.587470179397355352e-01
5.940999543042404548e+04 1.815659141583054748e+01 2.625052082624155236e-01
5.940999546305451804e+04 1.794528060698527838e+01 2.577425235356111122e-01
5.940999549568498333e+04 1.830256258038982864e+01 2.667942000029053240e-01
5.940999552831544861e+04 1.850214312072440137e+01 2.694436272658300435e-01
5.940999556094592117e+04 1.789499544538603715e+01 2.629096352294290062e-01
5.940999559357639373e+04 1.793370333554230101e+01 2.518693559315660635e-01
5.940999562620685901e+04 1.841261357562800427e+01 2.714084760151426745e-01
5.940999565883732430e+04 1.774121301735013745e+01 2.551304413683897487e-01
5.940999569146779686e+04 1.767543609970316965e+01 2.601458843931468978e-01
5.940999572409826942e+04 1.753285984721345869e+01 2.524361492034841170e-01
5.940999575672873470e+04 1.820436555192849326e+01 2.623346457742969928e-01
5.940999578935919999e+04 1.837400295420975027e+01 2.639943690443111168e-01
5.940999582198967255e+04 1.831366030145138168e+01 2.721989828294429370e-01
5.940999585462014511e+04 1.797956668218795429e+01 2.619139346032840487e-01
5.940999588725061767e+04 1.800711581507171033e+01 2.741574784392915576e-01
5.940999591988108295e+04 1.809057429251813787e+01 2.584349792515043820e-01
5.940999595251154824e+04 1.835301325609891876e+01 2.681163820695425803e-01
5.940999598514202080e+04 1.768272735832560016e+01 2.566543413281070496e-01
5.940999601777249336e+04 1.785511006718741456e+01 2.574612568030937854e-01
5.940999605040295864e+04 1.811641584021083418e+01 2.602735301440645133e-01
5.940999608303342393e+04 1.808146456256921297e+01 2.619457313958273303e-01
5.940999611566389649e+04 1.816763465780582365e+01 2.596556930387098894e-01
5.940999614829436905e+04 1.774674402564206588e+01 2.530405839028344595e-01
5.940999618092483433e+04 1.867562426704041556e+01 2.666016741775335541e-01
5.940999621355529962e+04 1.829761904761904745e+01 2.602927490542087940e-01
5.940999624618577218e+04 1.801123811090096538e+01 2.591361753313544125e-01
5.940999627881624474e+04 1.807430225856911576e+01 2.554577036785050659e-01
5.940999631144671730e+04 1.787164383561643888e+01 2.529470765540782762e-01
5.940999634407718258e+04 1.781099493458298610e+01 2.557102277236234511e-01
5.940999637670764787e+04 1.847618646210907656e+01 2.674032320468445745e-01
5.940999640933812043e+04 1.875083767020745640e+01 2.708108360191151531e-01
5.940999644196859299e+04 1.828493166000503223e+01 2.676060256864827847e-01
5.940999647459905827e+04 1.819959128065395149e+01 2.674941133365968393e-01
5.940999650722952356e+04 1.741188259028176688e+01 2.506600630400246388e-01
5.940999653985999612e+04 1.803957176515976357e+01 2.760907354866622976e-01
5.940999657249046868e+04 1.815376110838989376e+01 2.633444284124564772e-01
5.940999660512093396e+04 1.867920313317403469e+01 2.717371383211594216e-01
5.940999663775139925e+04 1.818633488566066347e+01 2.638121273588015514e-01
5.940999667038187181e+04 1.797653441937379526e+01 2.586512063846048703e-01
5.940999670301234437e+04 1.813483207751746562e+01 2.701119101470728645e-01
5.940999673564281693e+04 1.876409828884712638e+01 2.840350168472099979e-01
5.940999676827328221e+04 1.833644885694900495e+01 2.661872872614677310e-01
5.940999680090374750e+04 1.813516001813859546e+01 2.588972269382973090e-01
5.940999683353422006e+04 1.829506586229798515e+01 2.713834017418532696e-01
5.940999686616469262e+04 1.850953572421462567e+01 2.800460748819125212e-01
5.940999689879515790e+04 1.846929655172413831e+01 2.891648869176298153e-01
5.940999693142562319e+04 1.819323565054533276e+01 2.710803717564297388e-01
5.940999696405609575e+04 1.808762731354725517e+01 2.679922060718897825e-01
5.940999699668656831e+04 1.847155417817727852e+01 2.673698219611436722e-01
5.940999702931703359e+04 1.847471100288297663e+01 2.842236746654323021e-01
5.940999706194749888e+04 1.870036273655203374e+01 2.837526100554434993e-01
5.940999709457797144e+04 1.837505138253267845e+01 2.796197675460386223e-01
5.940999712720844400e+04 1.868901339694338759e+01 2.897605440178261937e-01
5.940999715983890928e+04 1.822572337728878367e+01 2.725600249883421977e-01
5.940999719246937457e+04 1.870034117285159070e+01 2.850697656772140931e-01
5.940999722509984713e+04 1.828826044333097300e+01 2.773151906579694459e-01
5.940999725773031969e+04 1.925566662376478533e+01 2.994332728377669950e-01
5.940999729036079225e+04 1.860591689872894250e+01 2.870646270121550714e-01
5.940999732299125753e+04 1.856426297881681720e+01 2.695019546621917339e-01
5.940999735562172282e+04 1.833773708128112290e+01 2.670274100601992551e-01
5.940999738825219538e+04 1.860804054705469213e+01 2.711360061685652578e-01
5.940999742088266794e+04 1.858552832017726075e+01 2.710149657633347253e-01
5.940999745351313322e+04 1.857722770913398591e+01 2.699772493643143312e-01
5.940999748614359851e+04 1.858119669952375830e+01 2.630135349331967354e-01
5.940999751877407107e+04 1.808505945015333083e+01 2.515982126065324787e-01
5.940999755140454363e+04 1.831285022837275989e+01 2.622963105336411083e-01
5.940999758403500891e+04 1.855400176873756379e+01 2.750391013751973812e-01
5.940999761666547420e+04 1.848354796501618225e+01 2.723735817510488100e-01
5.940999764929594676e+04 1.846737982582459026e+01 2.825047741574754911e-01
5.940999768192641932e+04 1.840597895538214956e+01 2.809027737723363560e-01
5.940999771455688460e+04 1.867861278127310243e+01 2.810066958180805208e-01
5.940999774718734989e+04 1.852584337514753798e+01 2.665453836547545530e-01
5.940999777981782245e+04 1.872935037392566215e+01 2.745772050467610859e-01
5.940999781244829501e+04 1.815038041054608797e+01 2.674211937162297437e-01
5.940999784507876757e+04 1.842026841961106243e+01 2.689447745390238231e-01
5.940999787770923285e+04 1.867306910996231650e+01 2.730649100454500267e-01
5.940999791033969814e+04 1.881934476061808681e+01 2.756349278367885014e-01
5.940999794297017070e+04 1.856116758681110923e+01 2.768779546396046842e-01
5.940999797560064326e+04 1.844315131050898060e+01 2.672904667394110922e-01
5.940999800823110854e+04 1.831266654823236806e+01 2.737722609822154096e-01
5.940999804086157383e+04 1.872891090226624655e+01 2.763559809308853144e-01
5.940999807349204639e+04 1.845646350556460646e+01 2.716324163375529732e-01
5.940999810612251895e+04 1.864951007682886086e+01 2.763515994240256513e-01
5.940999813875298423e+04 1.841139954853273153e+01 2.644230641867136855e-01
5.940999817138345679e+04 1.821035281785330184e+01 2.655886815127782019e-01
5.940999820401392208e+04 1.793468130799465143e+01 2.574791524156461175e-01
5.940999823664439464e+04 1.826790152274505985e+01 2.637574437572758335e-01
5.940999826927486720e+04 1.867121277755264330e+01 2.787732137563869728e-01
5.940999830190533248e+04 1.854184788669565975e+01 2.785173022856893832e-01
5.940999833453579777e+04 1.830445291566531196e+01 2.717837503533653831e-01
5.940999836716627033e+04 1.861132970559508948e+01 2.790409123627474730e-01
5.940999839979674289e+04 1.838768922223137992e+01 2.842669411342872987e-01
5.940999843242720817e+04 1.864363626127710916e+01 2.803554881566979184e-01
5.940999846505767346e+04 1.822966008771929936e+01 2.639869472189045885e-01
5.940999849768814602e+04 1.853059216452556157e+01 2.651127742472727533e-01
5.940999853031861858e+04 1.809124930002595377e+01 2.623004405000455841e-01
5.940999856294908386e+04 1.842055581042943757e+01 2.638795155579622964e-01
5.940999859557954915e+04 1.867143459322748456e+01 2.694662991357677506e-01
5.940999862821002171e+04 1.808876112251882162e+01 2.543208873716341079e-01
5.940999866084049427e+04 1.831000041790296251e+01 2.663386807114651589e-01
5.940999869347095955e+04 1.818953001202969944e+01 2.629608095993936634e-01
5.940999872610143211e+04 1.809725335937392643e+01 2.598164334254331465e-01
5.940999875873189740e+04 1.819149966114822448e+01 2.677586345370369103e-01
5.940999879136236996e+04 1.817248950242885286e+01 2.661809002678761638e-01
5.940999882399284252e+04 1.815776130507867236e+01 2.667706746004128160e-01
5.940999885662330780e+04 1.790492350713345360e+01 2.583301137346922238e-01
5.940999888925377309e+04 1.801850912431276441e+01 2.629702309436760532e-01
5.940999892188424565e+04 1.836394900184532730e+01 2.683059256411762239e-01
5.940999895451471821e+04 1.805115358361775080e+01 2.652613793980897472e-01
5.940999898714518349e+04 1.792582140422631198e+01 2.573410963080806635e-01
5.940999901977564878e+04 1.799108834756817288e+01 2.554498965722291626e-01
5.940999905240612134e+04 1.834261130761888836e+01 2.673044721005303770e-01
5.940999908503659390e+04 1.854814710042432679e+01 2.798018413017611117e-01
5.940999911766705918e+04 1.829176757123285668e+01 2.676327479058021042e-01
5.940999915029752447e+04 1.830262484260629918e+01 2.657529110888603996e-01
5.940999918292799703e+04 1.861055453647523805e+01 2.730495332856113788e-01
5.940999921555846959e+04 1.832845145008481325e+01 2.709787090213862659e-01
5.940999924818893487e+04 1.844926969586952481e+01 2.679560233786182910e-01
5.940999928081940016e+04 1.809692133840471939e+01 2.556380067749645102e-01
5.940999931344987272e+04 1.790892975547707167e+01 2.532989513816147342e-01
5.940999934608034528e+04 1.801027354870652175e+01 2.585617098039037498e-01
5.940999937871081056e+04 1.794676774864524305e+01 2.650964242729688669e-01
5.940999941134127585e+04 1.819705764195769504e+01 2.672821753523269006e-01
5.940999944397174841e+04 1.828522212148685355e+01 2.668565918949487581e-01
5.940999947660222097e+04 1.799971090706350196e+01 2.645011877905659170e-01
5.940999950923269353e+04 1.804717865314110981e+01 2.620917316419075771e-01
5.940999954186315881e+04 1.783956420446758884e+01 2.619793077286418082e-01
5.940999957449362410e+04 1.810755697167001443e+01 2.677251353195105876e-01
5.940999960712409666e+04 1.807672577842742356e+01 2.641080152597329866e-01
5.940999963975456922e+04 1.834844536116956704e+01 2.834157447100251193e-01
5.940999967238503450e+04 1.849275526055641805e+01 2.849637096664001668e-01
5.940999970501549979e+04 1.790929176383944821e+01 2.658437736044375055e-01
5.940999973764597235e+04 1.783469922963448440e+01 2.591298284418519504e-01
5.940999977027644491e+04 1.802247375777674421e+01 2.700184619868546410e-01
5.940999980290691019e+04 1.830547903275175869e+01 2.827882234963046693e-01
5.940999983553737547e+04 1.766976343391094773e+01 2.684448177807602365e-01
5.940999986816784804e+04 1.863758332748579249e+01 2.854418224291619954e-01
5.940999990079832060e+04 1.821078112680342542e+01 2.668319900886729212e-01
5.940999993342878588e+04 1.822113505628492192e+01 2.656590974604378652e-01
5.940999996605925116e+04 1.822799053326505714e+01 2.854079942633098166e-01
5.940999999868972372e+04 1.851811920157436120e+01 2.961504563599919315e-01
5.941000003132019629e+04 1.833006648881025313e+01 2.738683660045634349e-01
5.941000006395066157e+04 1.928583591889746884e+01 2.915898436888447742e-01
5.941000009658112685e+04 1.834096406948297897e+01 2.662926822121236548e-01
5.941000012921159941e+04 1.798139798590674587e+01 2.663998472069915580e-01
5.941000016184207198e+04 1.791705533676528006e+01 2.628954345156971906e-01
5.941000019447254454e+04 1.789205763438526020e+01 2.575273686773797421e-01
5.941000022710300982e+04 1.836915197614544581e+01 2.710948802473697183e-01
5.941000025973347510e+04 1.819967883728209301e+01 2.644067485717168653e-01
5.941000029236394766e+04 1.825776977730502182e+01 2.630570871073040218e-01
5.941000032499442023e+04 1.770146874346644239e+01 2.424379881695721828e-01
5.941000035762488551e+04 1.854293598385524788e+01 2.648512503117385064e-01
5.941000039025535079e+04 1.897319718309859482e+01 2.751497123123829436e-01
5.941000042288582335e+04 1.844607393828291819e+01 2.632362321250644732e-01
5.941000045551629592e+04 1.832806254007667590e+01 2.659028958519673580e-01
5.941000048814676120e+04 1.883007614213197911e+01 2.799781324798890081e-01
5.941000052077722648e+04 1.837885091150332428e+01 2.695504065864488541e-01
5.941000055340769904e+04 1.852254771045457105e+01 2.723227241856498448e-01
5.941000058603817160e+04 1.825384731338988331e+01 2.696917310843525151e-01
5.941000061866863689e+04 1.859611215998881306e+01 2.825538011675887140e-01
5.941000065129910945e+04 1.849392982797702700e+01 2.738643950208850542e-01
5.941000068392957473e+04 1.857254557618330537e+01 2.848226310513611303e-01
5.941000071656004729e+04 1.853230016989185103e+01 2.740968660938181700e-01
5.941000074919051985e+04 1.825957680681506190e+01 2.630487317812821857e-01
5.941000078182098514e+04 1.831886684471575677e+01 2.661678488435959000e-01
5.941000081445145042e+04 1.858621841720609780e+01 2.747261903607888245e-01
5.941000084708192298e+04 1.890997614981865738e+01 2.805817590214759183e-01
5.941000087971239554e+04 1.896939263510282103e+01 2.771035531392974649e-01
5.941000091234286083e+04 1.878666760128977842e+01 2.665904823484288033e-01
5.941000094497332611e+04 1.858901698860959328e+01 2.674246879808690469e-01
5.941000097760379867e+04 1.898708986356973938e+01 2.866126689446937270e-01
5.941000101023427123e+04 1.841603221284665892e+01 2.728195187391012078e-01
5.941000104286473652e+04 1.850199920306681989e+01 2.740170202662171040e-01
5.941000107549520180e+04 1.882372890896553486e+01 2.704531172027301866e-01
5.941000110812567436e+04 1.893488679324834933e+01 2.816233493931457055e-01
5.941000114075614692e+04 1.856827632089593649e+01 2.646674921625336574e-01
5.941000117338661221e+04 1.847217250135287259e+01 2.686549824797589969e-01
5.941000120601707749e+04 1.841303422617004770e+01 2.657792278073533576e-01
5.941000123864755005e+04 1.820221271974479293e+01 2.611008527456729622e-01
5.941000127127802261e+04 1.872684513175524756e+01 2.800366669376530004e-01
5.941000130390849517e+04 1.869783803997063742e+01 2.762240274362928738e-01
5.941000133653896046e+04 1.901004968383017157e+01 2.767849305049455699e-01
5.941000136916942574e+04 1.892276508593387163e+01 2.866045272112854869e-01
5.941000140179989830e+04 1.837008133203494609e+01 2.601809814564783885e-01
5.941000143443037086e+04 1.885121913558584694e+01 2.798256232198459426e-01
5.941000146706083615e+04 1.806924261250067687e+01 2.569647378742082044e-01
5.941000149969130143e+04 1.872776708776039101e+01 2.816324591361549778e-01
5.941000153232177399e+04 1.863436018957346008e+01 2.832213538195466618e-01
5.941000156495224655e+04 1.846195366346499966e+01 2.685926234128624412e-01
5.941000159758271184e+04 1.823249700337801116e+01 2.702527656710946302e-01
5.941000163021317712e+04 1.851127538000665851e+01 2.743963147111043721e-01
5.941000166284364968e+04 1.808695119294040765e+01 2.665861452001622722e-01
5.941000169547412224e+04 1.851077396350415682e+01 2.697330422397890559e-01
5.941000172810458753e+04 1.864373464373464273e+01 2.835701469526333840e-01
5.941000176073505281e+04 1.792191661683969883e+01 2.653287261517800477e-01
5.941000179336552537e+04 1.812883528184861959e+01 2.718945792797308192e-01
5.941000182599599793e+04 1.863824249197210392e+01 2.767677466191189040e-01
5.941000185862646322e+04 1.873203779135551272e+01 2.801523321605462469e-01
5.941000189125692850e+04 1.836348559187340257e+01 2.790720020314135796e-01
5.941000192388740106e+04 1.835741698648423181e+01 2.713590351010059520e-01
5.941000195651787362e+04 1.862472649246884160e+01 2.868987231002863014e-01
5.941000198914834618e+04 1.897664858939594978e+01 2.995526181173335800e-01
5.941000202177881147e+04 1.817692669823599516e+01 2.710729639971564131e-01
5.941000205440927675e+04 1.771828696806349512e+01 2.636567442346232082e-01
5.941000208703974931e+04 1.845934357325209163e+01 2.892540344553016785e-01
5.941000211967022187e+04 1.882718959851407448e+01 2.944692470143328578e-01
5.941000215230068716e+04 1.856279885691650477e+01 2.738899145434687266e-01
5.941000218493115244e+04 1.846406289698783354e+01 2.813055833215895585e-01
5.941000221756162500e+04 1.805456901781282752e+01 2.703681344542948062e-01
5.941000225019209756e+04 1.747644562619181841e+01 2.599908008430998341e-01
5.941000228282256285e+04 1.803246726078406681e+01 2.721151744271439465e-01
5.941000231545302813e+04 1.778353893600616686e+01 2.730125634907160093e-01
5.941000234808350069e+04 1.825278252824581315e+01 2.891468514639263243e-01
5.941000238071397325e+04 1.837795817474473381e+01 2.827380814106180695e-01
5.941000241334443854e+04 1.799142872967957985e+01 2.625055481832307414e-01
5.941000244597491110e+04 1.812681366070807698e+01 2.668599123018189911e-01
5.941000247860537638e+04 1.757292171757987020e+01 2.610355107067759417e-01
5.941000251123584894e+04 1.883611318801403200e+01 2.945824768538489735e-01
5.941000254386632150e+04 1.766061390382981955e+01 2.545611035340706318e-01
5.941000257649678679e+04 1.796513627670844571e+01 2.670060733713969237e-01
5.941000260912725207e+04 1.764238094588883499e+01 2.528639238181308868e-01
5.941000264175772463e+04 1.766738063606539555e+01 2.607807780237985096e-01
5.941000267438819719e+04 1.815077259904845874e+01 2.808517167931847691e-01
5.941000270701866248e+04 1.790660626965327040e+01 2.755641193126586730e-01
5.941000273964912776e+04 1.849508656995788414e+01 2.921327218229339828e-01
5.941000277227960032e+04 1.790376026906324114e+01 2.688133506205590550e-01
5.941000280491007288e+04 1.764155045118949872e+01 2.637963991229739236e-01
5.941000283754053817e+04 1.816643329225943759e+01 2.704166827387949334e-01
5.941000287017100345e+04 1.816102714805485618e+01 2.669280755658847148e-01
5.941000290280147601e+04 1.820207876391780033e+01 2.883954126952174568e-01
5.941000293543194857e+04 1.796885808380758220e+01 2.770172094690629971e-01
5.941000296806241386e+04 1.836673380328969074e+01 2.824261173841600692e-01
5.941000300069287914e+04 1.838377325165757981e+01 2.789813917474222027e-01
5.941000303332335170e+04 1.850850971438176629e+01 2.942072977958247737e-01
5.941000306595382426e+04 1.796982157982458617e+01 2.671801380184067876e-01
5.941000309858428955e+04 1.850155653035234238e+01 2.830808241357371524e-01
5.941000313121476211e+04 1.793956509846827174e+01 2.701636035357525834e-01
5.941000316384522739e+04 1.841802992414188012e+01 2.983857746023992896e-01
5.941000319647569995e+04 1.840956101399584099e+01 2.797951254782434227e-01
5.941000322910616524e+04 1.773655365106657555e+01 2.671939617583046767e-01
5.941000326173663780e+04 1.848177591752461524e+01 2.845540801935936837e-01
5.941000329436710308e+04 1.787929979189619090e+01 2.692741691295021944e-01
5.941000332699757564e+04 1.782006991009615859e+01 2.531028594469285076e-01
5.941000335962804820e+04 1.847971514284913397e+01 2.727721473862071977e-01
5.941000339225851349e+04 1.870716541931077970e+01 2.772356396582184579e-01
5.941000342488897877e+04 1.862541381982108746e+01 2.751853161910513546e-01
5.941000345751945133e+04 1.860922999398104949e+01 2.834977314210154198e-01
5.941000349014992389e+04 1.805206394393956160e+01 2.618095644241525966e-01
5.941000352278039645e+04 1.845278616141292005e+01 2.740577269938230254e-01
5.941000355541086174e+04 1.836017847183491369e+01 2.797006941358416987e-01
5.941000358804132702e+04 1.761892134410114608e+01 2.458388761864730987e-01
5.941000362067179958e+04 1.821036344208378921e+01 2.639504100761707606e-01
5.941000365330227214e+04 1.811648177496037704e+01 2.754485681773522487e-01
5.941000368593273743e+04 1.859029286825835570e+01 2.851648358324367916e-01
5.941000371856320271e+04 1.846312806119641081e+01 2.738302066433599413e-01
5.941000375119367527e+04 1.859181150057655785e+01 2.742512766661858725e-01
5.941000378382414783e+04 1.856040571103495296e+01 2.721981478578329172e-01
5.941000381645461312e+04 1.857436616589375333e+01 2.903971494369501083e-01
5.941000384908507840e+04 1.865666815343443474e+01 2.771131931098174683e-01
5.941000388171555096e+04 1.796202104239543118e+01 2.686064998529732462e-01
5.941000391434602352e+04 1.835866324048754450e+01 2.799201236563945705e-01
5.941000394697649608e+04 1.839330526549040457e+01 2.768444392506173024e-01
5.941000397960696137e+04 1.901261322753579819e+01 3.055498405483039193e-01
5.941000401223742665e+04 1.830684405923513225e+01 2.763604228129817320e-01
5.941000404486789921e+04 1.853031150383088388e+01 2.822110995912840981e-01
5.941000407749837177e+04 1.886647626857442006e+01 2.801918048334141043e-01
5.941000411012883706e+04 1.830579169637470471e+01 2.767750647430928246e-01
5.941000414275930234e+04 1.869314296923163354e+01 2.695119128403158926e-01
5.941000417538977490e+04 1.831480645293707354e+01 2.788277463375422593e-01
5.941000420802024746e+04 1.860373850068506485e+01 2.825680302728241777e-01
5.941000424065071275e+04 1.824065056351822633e+01 2.722522214653979589e-01
5.941000427328117803e+04 1.856255848055303659e+01 2.767735451279322856e-01
5.941000430591165059e+04 1.836010666961436044e+01 2.824386692535252874e-01
5.941000433854212315e+04 1.859299210377890432e+01 3.005440879299237644e-01
5.941000437117258844e+04 1.859180681449737449e+01 2.797751121141301978e-01
5.941000440380305372e+04 1.842391304347826164e+01 2.730406876839533425e-01
5.941000443643352628e+04 1.784949783046540261e+01 2.617426272954238575e-01
5.941000446906399884e+04 1.815561057008425294e+01 2.777957764766278981e-01
5.941000450169447140e+04 1.820512255273418489e+01 2.674444761388459213e-01
5.941000453432493669e+04 1.777812359840711309e+01 2.616086102401540270e-01
5.941000456695540197e+04 1.779987415189319222e+01 2.556758724013105111e-01
5.941000459958587453e+04 1.833476117579315456e+01 2.805337437585340155e-01
5.941000463221634709e+04 1.828443238731218656e+01 2.734224114213160695e-01
5.941000466484681237e+04 1.786059204946513290e+01 2.712347667985055555e-01
5.941000469747727766e+04 1.772592843130622953e+01 2.653933598532556282e-01
5.941000473010775022e+04 1.777081116477040368e+01 2.653302292741489543e-01
5.941000476273822278e+04 1.767178481977567372e+01 2.588204728584247993e-01
5.941000479536868806e+04 1.785013631481838203e+01 2.669844894336079189e-01
5.941000482799915335e+04 1.795848595848595863e+01 2.583684403328952439e-01
5.941000486062962591e+04 1.839401577479148742e+01 2.747308204713281854e-01
5.941000489326009847e+04 1.766011600136472026e+01 2.666659435378764820e-01
5.941000492589056375e+04 1.863594708341113915e+01 2.806385727149904863e-01
5.941000495852102904e+04 1.801551982311040234e+01 2.603784670974900739e-01
5.941000499115150160e+04 1.891124096525996734e+01 2.947429493358019181e-01
5.941000502378197416e+04 1.808521140392113580e+01 2.755058131685761968e-01
5.941000505641243944e+04 1.778729996265508362e+01 2.662943129848285295e-01
5.941000508904290473e+04 1.756624552395108552e+01 2.627008221270270005e-01
5.941000512167337729e+04 1.778945842994368931e+01 2.761748513548125672e-01
5.941000515430384985e+04 1.829584828872622282e+01 2.791197793039806863e-01
5.941000518693431513e+04 1.838421952978100649e+01 2.746785738260436593e-01
5.941000521956478042e+04 1.837345304879767482e+01 2.831597109870838125e-01
5.941000525219525298e+04 1.815983068369143183e+01 2.672014483973114696e-01
5.941000528482572554e+04 1.800398422909317375e+01 2.710217327188681469e-01
5.941000531745619810e+04 1.795265196207714808e+01 2.635331556774581641e-01
5.941000535008666338e+04 1.850745719541530931e+01 2.785359674030942756e-01
5.941000538271712867e+04 1.818011531391008972e+01 2.607093940974535839e-01
5.941000541534760123e+04 1.833024878000759372e+01 2.707030887115925433e-01
5.941000544797807379e+04 1.821005142000476340e+01 2.767728194249511886e-01
5.941000548060853907e+04 1.817285301461717495e+01 2.672468677973812157e-01
5.941000551323900436e+04 1.796046425280875880e+01 2.610151415658719110e-01
5.941000554586947692e+04 1.800015205761600967e+01 2.668042013895532971e-01
5.941000557849994948e+04 1.787816503236732046e+01 2.741831518417967573e-01
5.941000561113041476e+04 1.804506577579395454e+01 2.667646285830986841e-01
5.941000564376088005e+04 1.826583936670704489e+01 2.777818012042843621e-01
5.941000567639135261e+04 1.876885980510705210e+01 2.970785098864688334e-01
5.941000570902182517e+04 1.828575225943646743e+01 2.721818382097391242e-01
5.941000574165229045e+04 1.812020558769771839e+01 2.682512403795833666e-01
5.941000577428275574e+04 1.815161285858599882e+01 2.584231946968424953e-01
5.941000580691322830e+04 1.840113377723115207e+01 2.726266915016552494e-01
5.941000583954370086e+04 1.811515310852509231e+01 2.655515868494010001e-01
5.941000587217416614e+04 1.800112798503356260e+01 2.660501028176389671e-01
5.941000590480463143e+04 1.856653208609365535e+01 2.832876314586373900e-01
5.941000593743510399e+04 1.843004627480765834e+01 2.800927593821758710e-01
5.941000597006557655e+04 1.805137279840738884e+01 2.604942686544814423e-01
5.941000600269604911e+04 1.850782494878215445e+01 2.846899173712544306e-01
5.941000603532651439e+04 1.793804407713498605e+01 2.720589199912618605e-01
5.941000606795697968e+04 1.798042470300968532e+01 2.723235742887436528e-01
5.941000610058745224e+04 1.837368317830326347e+01 2.766219186852063028e-01
5.941000613321792480e+04 1.833018270813114725e+01 2.811452809900413241e-01
5.941000616584839008e+04 1.813163715275362620e+01 2.706679815210136786e-01
5.941000619847885537e+04 1.791606583393758356e+01 2.617190560171116509e-01
5.941000623110932793e+04 1.831750108776509833e+01 2.844065604340970110e-01
5.941000626373980049e+04 1.869629757239042789e+01 2.869552956749866213e-01
5.941000629637026577e+04 1.823568788787392947e+01 2.718548750580711548e-01
5.941000632900073106e+04 1.835276429700283884e+01 2.708205157726851220e-01
5.941000636163120362e+04 1.815353196909700273e+01 2.633028612386192346e-01
5.941000639426167618e+04 1.789597540143491727e+01 2.673772996846635608e-01
5.941000642689214146e+04 1.830690598050900775e+01 2.675349995178003537e-01
5.941000645952260675e+04 1.834046038813744417e+01 2.681525623906783062e-01
5.941000649215307931e+04 1.870714163139228958e+01 2.904900484494066237e-01
5.941000652478355187e+04 1.878988715897729023e+01 2.941087124648585904e-01
5.941000655741401715e+04 1.833869154676258972e+01 2.853198391214219476e-01
5.941000659004448244e+04 1.803984625594513957e+01 2.743360962757501187e-01
5.941000662267495500e+04 1.814844050827878519e+01 2.627274139745953696e-01
5.941000665530542756e+04 1.851348001239541574e+01 2.853336289875261778e-01
5.941000668793589284e+04 1.805720556965498247e+01 2.693533818469077690e-01
5.941000672056635813e+04 1.838553384645747002e+01 2.734303461967551585e-01
5.941000675319683069e+04 1.801230431200219684e+01 2.813669777422652674e-01
5.941000678582730325e+04 1.896699559650627265e+01 2.915651144294232888e-01
5.941000681845777581e+04 1.846817402637879724e+01 2.800769551708069405e-01
5.941000685108824109e+04 1.820303789063040156e+01 2.866261373471275520e-01
5.941000688371870638e+04 1.808840845478235693e+01 2.632727465946477219e-01
5.941000691634917894e+04 1.809720860209113269e+01 2.732065527177001130e-01
5.941000694897965150e+04 1.795502410907277024e+01 2.653270066688626083e-01
5.941000698161011678e+04 1.776068271785694819e+01 2.573991145095230193e-01
5.941000701424058207e+04 1.788766936746782932e+01 2.648941429314705109e-01
5.941000704687105463e+04 1.837204666376538853e+01 2.817641153659876663e-01
5.941000707950152719e+04 1.753481732853930453e+01 2.774263197512717438e-01
5.941000711213199247e+04 1.822713004484305088e+01 2.775592959100980917e-01
5.941000714476245776e+04 1.842027082362575996e+01 2.822967984697478117e-01
5.941000717739293032e+04 1.775910191684111084e+01 2.640156498122572248e-01
5.941000721002340288e+04 1.810652630996514034e+01 2.729832478241289162e-01
5.941000724265386816e+04 1.861127913944132217e+01 2.886192496493056869e-01
5.941000727528433345e+04 1.799130399057818153e+01 2.710583682713618159e-01
5.941000730791480601e+04 1.828648979705464583e+01 2.763656439655591823e-01
5.941000734054527857e+04 1.832873001838519045e+01 2.772260076896644332e-01
5.941000737317574385e+04 1.838904109589041269e+01 2.767578814619658933e-01
5.941000740580620914e+04 1.821790002365151651e+01 2.629682000346807991e-01
5.941000743843668170e+04 1.825800509667054783e+01 2.671229872115121751e-01
5.941000747106715426e+04 1.788974288464182649e+01 2.599688225440796585e-01
5.941000750369762682e+04 1.853287074983748184e+01 2.958644839557607598e-01
5.941000753632809210e+04 1.777017014831693942e+01 2.764011286090479746e-01
5.941000756895855739e+04 1.793543855783399721e+01 2.780355799730432342e-01
5.941000760158902995e+04 1.772480787964065385e+01 2.658249504356080539e-01
5.941000763421950251e+04 1.853353433073553447e+01 2.787335310057059146e-01
5.941000766684996779e+04 1.800874403815580393e+01 2.674024947595025625e-01
5.941000769948043308e+04 1.848610934024678798e+01 2.762269635004594992e-01
5.941000773211090564e+04 1.807072255838786390e+01 2.657919462938007071e-01
5.941000776474137820e+04 1.811420870654215776e+01 2.722248222858307809e-01
5.941000779737184348e+04 1.818363942201632355e+01 2.621438891207047428e-01
5.941000783000230876e+04 1.805631918756227705e+01 2.602221199066420132e-01
5.941000786263278133e+04 1.815372350661132117e+01 2.722338077872669682e-01
5.941000789526325389e+04 1.847574024084926592e+01 2.787208008706766327e-01
5.941000792789371917e+04 1.778528972723571755e+01 2.572780624466664001e-01
5.941000796052418445e+04 1.826697850014573987e+01 2.757860885169570730e-01
5.941000799315465702e+04 1.844937508776857271e+01 2.730657585687201183e-01
5.941000802578512958e+04 1.817921201267392206e+01 2.751975536148487667e-01
5.941000805841559486e+04 1.873632400706592804e+01 2.874638594333469022e-01
5.941000809104606742e+04 1.836046219191862860e+01 2.757133931259069803e-01
5.941000812367653270e+04 1.867108570443675220e+01 2.806041056644823506e-01
5.941000815630700527e+04 1.785886864022429421e+01 2.656815867329364589e-01
5.941000818893747055e+04 1.812734852695941967e+01 2.752711983295059728e-01
5.941000822156794311e+04 1.817925469971718755e+01 2.664696982821367355e-01
5.941000825419840839e+04 1.836160198416053646e+01 2.686375375534650889e-01
5.941000828682888095e+04 1.845382843088752978e+01 2.769246372887551044e-01
5.941000831945935352e+04 1.841841623221079161e+01 2.853147927221236779e-01
5.941000835208981880e+04 1.810754609811174376e+01 2.756139206234810013e-01
5.941000838472028408e+04 1.854558471200328995e+01 2.746742375087215526e-01
5.941000841735075664e+04 1.823071679951035762e+01 2.688516429676681141e-01
5.941000844998122921e+04 1.824186208336232440e+01 2.678670304970329763e-01
5.941000848261169449e+04 1.826171810072580115e+01 2.751901860125520738e-01
5.941000851524215977e+04 1.792595449286540799e+01 2.589496623767288952e-01
5.941000854787263233e+04 1.822207181433774892e+01 2.766098880536547178e-01
5.941000858050310489e+04 1.822455508621286668e+01 2.688739642740627378e-01
5.941000861313357018e+04 1.785025069486075466e+01 2.508359522752473536e-01
5.941000864576403546e+04 1.777525094529528715e+01 2.591428030978126795e-01
5.941000867839450802e+04 1.849870045484080450e+01 2.730344959259196624e-01
5.941000871102498058e+04 1.798225593398063538e+01 2.638855161369329516e-01
5.941000874365544587e+04 1.800786459693940600e+01 2.667736094435879668e-01
5.941000877628591843e+04 1.835171757328032527e+01 2.644378364826047156e-01
5.941000880891638371e+04 1.828819919588065090e+01 2.686074133523601026e-01
5.941000884154685627e+04 1.756079972890545449e+01 2.549807267465195593e-01
5.941000887417732883e+04 1.820448299197591524e+01 2.772734305203510274e-01
5.941000890680779412e+04 1.840611582661433232e+01 2.707212290872478277e-01
5.941000893943825940e+04 1.822632325536116582e+01 2.714638879660462023e-01
5.941000897206873196e+04 1.832846408932544335e+01 2.794166711875266107e-01
5.941000900469920452e+04 1.829837074330466251e+01 2.699991064217723835e-01
5.941000903732966981e+04 1.850585934752331951e+01 2.786971094507977864e-01
5.941000906996013509e+04 1.818010258395431933e+01 2.779344611931405806e-01
5.941000910259060765e+04 1.778447065239620883e+01 2.653667082001675559e-01
5.941000913522108021e+04 1.850760938940500466e+01 2.750266653622428503e-01
5.941000916785154550e+04 1.813096791391332374e+01 2.671675101545210596e-01
5.941000920048201078e+04 1.844057517084282694e+01 2.673303599804031649e-01
5.941000923311248334e+04 1.778641044755514855e+01 2.645688337214638919e-01
5.941000926574295590e+04 1.798596530311046848e+01 2.638390685903502231e-01
5.941000929837342119e+04 1.806831717693005146e+01 2.736601350680030187e-01
5.941000933100388647e+04 1.806188907041785541e+01 2.765716681784484710e-01
5.941000936363435903e+04 1.775546878222490932e+01 2.594623152584223380e-01
5.941000939626483159e+04 1.809651324182988219e+01 2.732263848924992855e-01
5.941000942889529688e+04 1.767625721352019852e+01 2.557944945979462870e-01
5.941000946152576216e+04 1.843922459703188110e+01 2.787668023095952741e-01
5.941000949415623472e+04 1.813995655080213609e+01 2.710604825454515088e-01
5.941000952678670728e+04 1.817592249608206245e+01 2.721458289164147004e-01
5.941000955941717257e+04 1.796647344072237118e+01 2.654849391870475195e-01
5.941000959204763785e+04 1.763291413703382560e+01 2.611120508446781452e-01
5.941000962467811041e+04 1.799483608044549143e+01 2.633427860248195862e-01
5.941000965730858297e+04 1.784489385444075538e+01 2.685126038174838747e-01
5.941000968993904826e+04 1.806964891628003400e+01 2.658697656970779866e-01
5.941000972256951354e+04 1.788297828277947232e+01 2.640587053777254112e-01
5.941000975519998610e+04 1.832223235143296591e+01 2.822068600337386823e-01
5.941000978783045866e+04 1.767321355095322843e+01 2.545403900451272960e-01
5.941000982046092395e+04 1.807508228679597195e+01 2.651406493571366596e-01
5.941000985309138923e+04 1.758047291099031995e+01 2.566225304457143697e-01
5.941000988572186179e+04 1.872693523594071507e+01 2.860022047304372483e-01
5.941000991835233435e+04 1.822559450637955081e+01 2.721848200362698145e-01
5.941000995098280691e+04 1.762318098821446455e+01 2.540829902644076710e-01
5.941000998361327220e+04 1.822291105505437159e+01 2.716702387862876544e-01
5.941001001624373748e+04 1.784769249975725103e+01 2.660022175101258157e-01
5.941001004887421004e+04 1.793117617561845378e+01 2.623904130022952641e-01
5.941001008150468260e+04 1.763756220957408871e+01 2.506004725030692715e-01
5.941001011413514789e+04 1.802393930879460271e+01 2.639723978483003441e-01
5.941001014676561317e+04 1.768437655653328733e+01 2.588334688627597635e-01
5.941001017939608573e+04 1.857167250311115936e+01 2.827993197563822836e-01
5.941001021202655829e+04 1.780689012258073234e+01 2.586196529536304856e-01
5.941001024465703085e+04 1.816709050323528629e+01 2.624493044184235124e-01
5.941001027728749614e+04 1.768078714549513464e+01 2.582298165358172803e-01
5.941001030991796142e+04 1.776812471621007816e+01 2.689851874251044661e-01
5.941001034254843398e+04 1.779044513829405361e+01 2.539320590140116685e-01
5.941001037517890654e+04 1.787338307420838390e+01 2.680216763782597988e-01
5.941001040780937183e+04 1.838700416423871076e+01 2.740691399220361868e-01
5.941001044043983711e+04 1.764912786309303172e+01 2.567447122936356574e-01
5.941001047307030967e+04 1.821153980911804737e+01 2.673121119259646572e-01
5.941001050570078223e+04 1.801269401330376851e+01 2.686325365291735712e-01
5.941001053833124752e+04 1.751946442192437559e+01 2.546648202915119952e-01
5.941001057096171280e+04 1.766521374455154358e+01 2.567494603137642772e-01
5.941001060359218536e+04 1.747654565426707762e+01 2.466644647069657081e-01
5.941001063622265792e+04 1.813438123892809983e+01 2.627640052259491710e-01
5.941001066885312321e+04 1.811012495457467963e+01 2.663572525384854117e-01
5.941001070148358849e+04 1.787050040858159861e+01 2.639763276449731966e-01
5.941001073411406105e+04 1.830841464102419636e+01 2.677264118733262976e-01
5.941001076674453361e+04 1.760972046093620591e+01 2.551158310133748719e-01
5.941001079937499890e+04 1.776012422360248522e+01 2.588179906084390192e-01
5.941001083200546418e+04 1.787783823301980846e+01 2.534041734299994353e-01
5.941001086463593674e+04 1.804085916182746629e+01 2.626592690035727262e-01
5.941001089726640930e+04 1.835928991038120017e+01 2.751979460673033562e-01
5.941001092989687459e+04 1.814258180572211643e+01 2.663284733461566134e-01
5.941001096252733987e+04 1.752274422073079663e+01 2.508004963189515157e-01
5.941001099515781243e+04 1.798521212802112146e+01 2.692919475742717728e-01
5.941001102778828499e+04 1.784423584628923720e+01 2.601608473036506886e-01
5.941001106041875755e+04 1.810556998475523827e+01 2.608456998280357375e-01
5.941001109304922284e+04 1.775824282523961983e+01 2.576409865491682827e-01
5.941001112567968812e+04 1.856127095393366488e+01 2.882327071592301615e-01
5.941001115831016068e+04 1.751972640218878041e+01 2.533849679964172985e-01
5.941001119094063324e+04 1.823084660282200886e+01 2.694099976555858200e-01
5.941001122357109853e+04 1.792570075337912527e+01 2.534897348455104615e-01
5.941001125620156381e+04 1.827290009152995864e+01 2.694423175406467363e-01
5.941001128883203637e+04 1.817550745766513387e+01 2.615732667783128296e-01
5.941001132146250893e+04 1.812783400951806101e+01 2.565003638907537020e-01
5.941001135409297422e+04 1.800792489300013699e+01 2.617167657355579657e-01
5.941001138672343950e+04 1.799273657996679532e+01 2.640028357600028297e-01
5.941001141935391206e+04 1.808007793336416924e+01 2.634323847309669175e-01
5.941001145198438462e+04 1.816481321076308575e+01 2.683028428724851810e-01
5.941001148461484991e+04 1.818999104343931705e+01 2.645899201206117213e-01
5.941001151724531519e+04 1.843378879535231363e+01 2.711079047392599417e-01
5.941001154987578775e+04 1.864288056573375840e+01 2.810341598076139258e-01
5.941001158250626031e+04 1.851862711768372094e+01 2.725147679297743597e-01
5.941001161513672560e+04 1.823899951093411431e+01 2.673986399449517215e-01
5.941001164776719088e+04 1.797706236300939509e+01 2.631516972864371695e-01
5.941001168039766344e+04 1.810503407834520573e+01 2.636522526254271304e-01
5.941001171302813600e+04 1.792389930994265868e+01 2.634463628513986633e-01
5.941001174565860856e+04 1.807022936864506946e+01 2.650328132566864836e-01
5.941001177828907385e+04 1.818096594113003306e+01 2.732051169874656904e-01
5.941001181091953913e+04 1.832227528208595757e+01 2.816993282467659121e-01
5.941001184355001169e+04 1.801902460700994268e+01 2.700267891255363484e-01
5.941001187618048425e+04 1.828901677172444806e+01 2.826584120120957944e-01
5.941001190881094954e+04 1.790055507348181152e+01 2.671138984102943148e-01
5.941001194144141482e+04 1.756659894351889406e+01 2.703296370338257870e-01
5.941001197407188738e+04 1.870115622789670340e+01 2.867271882969875119e-01
5.941001200670235994e+04 1.810329343398534618e+01 2.884582975214841638e-01
5.941001203933282522e+04 1.831804045724532060e+01 3.021608936206990892e-01
5.941001207196329051e+04 1.799515825586542661e+01 3.006557848403972333e-01
5.941001210459376307e+04 1.799234150985663305e+01 2.859863682831545462e-01
5.941001213722423563e+04 1.786517581569664870e+01 2.907104759558701290e-01
5.941001216985470091e+04 1.772141386316837242e+01 2.764600071273835558e-01
5.941001220248516620e+04 1.845428989092544825e+01 3.005158000133756890e-01
5.941001223511563876e+04 1.821163184641445554e+01 2.943388003669367703e-01
5.941001226774611132e+04 1.849824352654541215e+01 2.813143432503765196e-01
5.941001230037657660e+04 1.795365660212230452e+01 2.718103830686643962e-01
5.941001233300704189e+04 1.822901923927465972e+01 2.785751183749716198e-01
5.941001236563751445e+04 1.834755295631978100e+01 2.824923234771378189e-01
5.941001239826798701e+04 1.777311825075698692e+01 2.710542092179051288e-01
5.941001243089845229e+04 1.802475490196078312e+01 2.802166532544755340e-01
5.941001246352891758e+04 1.849683221213689421e+01 2.744438713712734068e-01
5.941001249615939014e+04 1.863610715383111227e+01 2.845649205062001919e-01
5.941001252878986270e+04 1.857177123050259837e+01 2.940111287872537726e-01
5.941001256142032798e+04 1.904065517488019665e+01 2.932761018373836737e-01
5.941001259405080054e+04 1.800878291892480476e+01 2.710338191646833872e-01
5.941001262668126583e+04 1.761999474513925179e+01 2.736629990996066741e-01
5.941001265931173839e+04 1.804683095755818556e+01 2.842446085253281796e-01
5.941001269194220367e+04 1.850279773986504850e+01 2.903368843378949515e-01
5.941001272457267623e+04 1.897159794975780045e+01 3.011655751382861790e-01
5.941001275720314152e+04 1.847365533887380451e+01 2.901040798443336732e-01
5.941001278983361408e+04 1.904692169754931186e+01 3.055587131992804073e-01
5.941001282246407936e+04 1.853042284459088407e+01 2.850003396114725307e-01
5.941001285509454465e+04 1.838262300522720594e+01 2.730031274425722132e-01
5.941001288772501721e+04 1.878988095238095113e+01 2.881509653496846513e-01
5.941001292035548977e+04 1.863971045637052626e+01 2.872648230833962368e-01
5.941001295298595505e+04 1.766979772642365276e+01 2.676942883841242349e-01
5.941001298561642034e+04 1.816044248637816949e+01 2.820310896977584747e-01
5.941001301824689290e+04 1.867335223345886774e+01 2.886698215420204772e-01
5.941001305087736546e+04 1.825616221617720569e+01 2.768801300824515477e-01
5.941001308350783802e+04 1.816916905763391554e+01 2.780445350924260484e-01
5.941001311613830330e+04 1.816255320325023703e+01 2.886890770637895454e-01
5.941001314876876859e+04 1.841926234116721162e+01 2.938098281677127832e-01
5.941001318139924115e+04 1.819718953343485879e+01 3.216003932685310152e-01
5.941001321402971371e+04 1.776815604383621405e+01 2.756139204690448152e-01
5.941001324666017899e+04 1.775921568627450853e+01 2.880309057946650042e-01
5.941001327929064428e+04 1.824816948159718777e+01 2.765829340707380291e-01
5.941001331192111684e+04 1.864506512955271234e+01 2.775405225876905191e-01
5.941001334455158940e+04 1.867773827566182021e+01 2.800268793402014289e-01
5.941001337718205468e+04 1.802813458191762663e+01 2.709648798676566051e-01
5.941001340981251997e+04 1.831531906048638447e+01 2.730949911989835055e-01
5.941001344244299253e+04 1.840428260748341316e+01 2.793044550902686329e-01
5.941001347507346509e+04 1.793240780078665608e+01 2.688989981300528576e-01
5.941001350770393037e+04 1.868980991853651474e+01 2.887327517474517768e-01
5.941001354033439566e+04 1.848518217943695063e+01 2.902154062083531216e-01
5.941001357296486822e+04 1.796022704071215514e+01 2.706642320114565070e-01
5.941001360559534078e+04 1.803789065206846232e+01 2.717435398437243466e-01
5.941001363822580606e+04 1.795063444685229825e+01 2.834503299838510015e-01
5.941001367085627135e+04 1.810296533596188695e+01 2.790123565519629922e-01
5.941001370348674391e+04 1.831952067708551368e+01 2.858675837855259583e-01
5.941001373611721647e+04 1.807163327749242043e+01 2.746932605769846769e-01
5.941001376874768175e+04 1.784664413326895271e+01 2.669868111228523855e-01
5.941001380137814704e+04 1.824799573919381146e+01 2.776568925829911438e-01
5.941001383400861960e+04 1.873702789576397620e+01 2.861072972518510782e-01
5.941001386663909216e+04 1.829172017668891925e+01 2.786824348913553573e-01
5.941001389926956472e+04 1.812332477301113087e+01 2.861579707633059577e-01
5.941001393190003000e+04 1.791155932674919882e+01 2.683951416710314009e-01
5.941001396453049529e+04 1.812782717421506007e+01 2.829123880700226135e-01
5.941001399716096785e+04 1.813070024535378977e+01 2.788323789542860309e-01
5.941001402979144041e+04 1.785792950029523496e+01 2.712376440369763664e-01
5.941001406242190569e+04 1.799263385086681311e+01 2.748065961204342322e-01
5.941001409505237098e+04 1.781968433386174055e+01 2.700043134115390764e-01
5.941001412768284354e+04 1.833362023959023901e+01 2.764641321557618214e-01
5.941001416031331610e+04 1.812054602730136565e+01 2.774668890967483259e-01
5.941001419294378138e+04 1.807686858444570888e+01 2.828467857814209174e-01
5.941001422557424667e+04 1.839889432277269776e+01 2.771823678035655325e-01
5.941001425820471923e+04 1.817438269448442512e+01 2.807599284371243842e-01
5.941001429083519179e+04 1.853868520859671065e+01 3.032342583920503154e-01
5.941001432346565707e+04 1.850789566195598468e+01 3.009761831491029604e-01
5.941001435609612236e+04 1.816638519407651486e+01 2.830806785451581709e-01
5.941001438872659492e+04 1.800389599624216075e+01 2.664901569218762756e-01
5.941001442135706748e+04 1.790734876835135836e+01 2.760931029038581896e-01
5.941001445398753276e+04 1.822131306418563312e+01 2.799198729550892439e-01
5.941001448661799805e+04 1.796046377448690734e+01 2.656098173085881253e-01
5.941001451924847061e+04 1.835195751095332639e+01 2.706978611649500932e-01
5.941001455187894317e+04 1.778947804016773304e+01 2.716596649476089032e-01
5.941001458450940845e+04 1.774538483579156889e+01 2.728911226806923773e-01
5.941001461713987374e+04 1.799377790178571246e+01 2.870083856252571008e-01
5.941001464977034630e+04 1.770925610448608722e+01 2.689814330343226478e-01
5.941001468240081886e+04 1.810876973363933473e+01 2.747863545460355605e-01
5.941001471503128414e+04 1.799221321678515295e+01 2.801563309518594336e-01
5.941001474766174942e+04 1.875984717416378444e+01 3.297820536006536574e-01
5.941001478029222199e+04 1.835815789100097817e+01 2.941998688716103705e-01
5.941001481292269455e+04 1.839672629092136447e+01 2.959037515309549948e-01
5.941001484555315983e+04 1.839581426136923881e+01 2.909452826399281378e-01
5.941001487818362511e+04 1.797164576628565058e+01 2.786427451325668159e-01
5.941001491081409768e+04 1.859659938066291929e+01 2.866283508131461377e-01
5.941001494344457024e+04 1.795556923076923184e+01 2.757440961862679396e-01
5.941001497607503552e+04 1.823344707980508517e+01 2.769765174144568354e-01
5.941001500870550080e+04 1.827137468566638745e+01 2.836809829306441433e-01
5.941001504133597336e+04 1.849800467476198662e+01 2.876714944982500799e-01
5.941001507396644593e+04 1.748917948370485576e+01 2.674458951717013644e-01
5.941001510659691121e+04 1.830809451133344723e+01 2.869594686420059992e-01
5.941001513922737649e+04 1.816385481642734590e+01 2.719777191913434478e-01
5.941001517185784905e+04 1.823944826812823194e+01 2.892042940005736806e-01
5.941001520448832161e+04 1.841671651995555692e+01 2.890882811655088869e-01
5.941001523711878690e+04 1.824219056149583196e+01 2.832269678279302205e-01
5.941001526974925218e+04 1.806875302914906811e+01 2.796208019464505590e-01
5.941001530237972474e+04 1.791194064904742689e+01 2.666157169730653531e-01
5.941001533501019730e+04 1.824246856628505498e+01 2.760071265524079998e-01
5.941001536764066259e+04 1.796039180520107692e+01 2.705882547935140048e-01
5.941001540027112787e+04 1.833090888667350171e+01 2.751019324366854035e-01
5.941001543290160043e+04 1.845328040175628104e+01 2.779146611388417787e-01
5.941001546553207299e+04 1.791115808087087657e+01 2.636512506664498434e-01
5.941001549816253828e+04 1.829497317536604584e+01 2.747215674787619744e-01
5.941001553079300356e+04 1.784495530710985634e+01 2.654867988710200577e-01
5.941001556342347612e+04 1.823794598475643625e+01 2.819316367531524148e-01
5.941001559605394868e+04 1.871065032987747401e+01 2.909680148116729481e-01
5.941001562868441397e+04 1.902264513872697549e+01 2.940211013814124641e-01
5.941001566131487925e+04 1.824819651045744351e+01 2.732074484980792639e-01
5.941001569394535181e+04 1.855307310392056053e+01 2.785975404356509921e-01
5.941001572657582437e+04 1.818064703603254273e+01 2.818644404822557847e-01
5.941001575920628966e+04 1.840457327798494447e+01 2.884911433722494589e-01
5.941001579183675494e+04 1.845788906533575258e+01 2.783609446520043385e-01
5.941001582446722750e+04 1.875745191620702457e+01 2.868368255781890697e-01
5.941001585709770006e+04 1.814933855682617647e+01 2.800764983597073265e-01
5.941001588972816535e+04 1.826403533370723409e+01 2.712052755513128521e-01
5.941001592235863063e+04 1.857197401413266391e+01 2.792759657627266190e-01
5.941001595498910319e+04 1.831096747289407745e+01 2.758609171178131314e-01
5.941001598761957575e+04 1.820058357649020664e+01 2.636347567546761250e-01
5.941001602025004104e+04 1.805495598822667702e+01 2.677966266019425889e-01
5.941001605288050632e+04 1.846035526446362951e+01 2.757517302245821034e-01
5.941001608551097888e+04 1.877900788951821198e+01 2.938146336619001375e-01
5.941001611814145144e+04 1.789987894615143915e+01 2.642801471630546462e-01
5.941001615077192400e+04 1.881362990335417962e+01 2.864014416635744520e-01
5.941001618340238929e+04 1.797247494007409330e+01 2.625538326382710341e-01
5.941001621603285457e+04 1.774940930082697577e+01 2.521979068929727230e-01
5.941001624866332713e+04 1.846754658601513555e+01 2.743242526862344488e-01
5.941001628129379969e+04 1.839359932918733875e+01 2.661461746574305121e-01
5.941001631392426498e+04 1.896769199896797886e+01 2.857800876312724947e-01
5.941001634655473026e+04 1.839047592786631924e+01 2.765617251557355716e-01
5.941001637918520282e+04 1.867706549278829442e+01 2.758889688523181172e-01
5.941001641181567538e+04 1.884125705076550972e+01 2.903062981405676868e-01
5.941001644444614067e+04 1.893334377135048996e+01 2.910028885188777337e-01
5.941001647707660595e+04 1.860703832948725278e+01 2.782135494151209421e-01
5.941001650970707851e+04 1.862860770207363714e+01 2.781629728934222334e-01
5.941001654233755107e+04 1.873727879233335258e+01 2.797882801187048241e-01
5.941001657496801636e+04 1.868414799491214850e+01 2.782901587102019070e-01
5.941001660759848164e+04 1.907262722335564931e+01 2.863592765814978458e-01
5.941001664022895420e+04 1.869506397505889694e+01 2.794016074927621052e-01
5.941001667285942676e+04 1.826181625805732978e+01 2.765675050451427697e-01
5.941001670548989205e+04 1.853386180287618501e+01 2.694394570501305042e-01
5.941001673812035733e+04 1.811548447110111582e+01 2.627318637925655231e-01
5.941001677075082989e+04 1.798710801875700227e+01 2.552717784527806510e-01
5.941001680338130245e+04 1.862631624004793807e+01 2.707953030747645151e-01
5.941001683601176774e+04 1.802902349058435405e+01 2.665741862080792113e-01
5.941001686864223302e+04 1.828090234424320570e+01 2.675423369813690888e-01
5.941001690127270558e+04 1.768702019444482332e+01 2.511415972589279844e-01
5.941001693390317814e+04 1.835486596080198396e+01 2.802654331167838686e-01
5.941001696653364343e+04 1.832458841227663271e+01 2.672187834275978058e-01
5.941001699916410871e+04 1.772841293465025103e+01 2.616349992777691202e-01
5.941001703179458127e+04 1.849888987880587621e+01 2.761505077836710065e-01
5.941001706442505383e+04 1.824611304445442528e+01 2.698821023246981143e-01
5.941001709705551912e+04 1.808926516065509915e+01 2.531634720873096045e-01
5.941001712968598440e+04 1.825542498027279947e+01 2.614918033292563115e-01
5.941001716231645696e+04 1.847825350681606693e+01 2.709436563108599261e-01
5.941001719494692952e+04 1.801668955758105284e+01 2.628307530354643817e-01
5.941001722757739481e+04 1.793067887277339878e+01 2.614682766724036322e-01
5.941001726020786009e+04 1.812755597480786918e+01 2.646566364607211286e-01
5.941001729283833265e+04 1.827695101862671834e+01 2.732690005000211197e-01
5.941001732546880521e+04 1.805400747710310938e+01 2.638402161560974846e-01
5.941001735809927050e+04 1.836125939797087625e+01 2.692153563599373189e-01
5.941001739072973578e+04 1.834084361276607922e+01 2.789680784709293593e-01
5.941001742336020834e+04 1.858304598924410911e+01 2.793934980644016686e-01
5.941001745599068090e+04 1.797486611825760505e+01 2.648274521234063594e-01
5.941001748862114619e+04 1.804737950721986550e+01 2.654684197592048767e-01
5.941001752125161147e+04 1.819826668906810241e+01 2.633362913291923402e-01
5.941001755388208403e+04 1.825370437296711046e+01 2.720019962258565793e-01
5.941001758651255659e+04 1.803324532422830728e+01 2.648639563773286243e-01
5.941001761914302188e+04 1.842043940944716240e+01 2.824004166415440276e-01
5.941001765177348716e+04 1.823310218063330268e+01 2.676615769477543316e-01
5.941001768440395972e+04 1.842272426372202432e+01 2.737035593084319318e-01
5.941001771703443228e+04 1.817777497971403733e+01 2.645921283760480636e-01
5.941001774966489756e+04 1.841781449577758423e+01 2.675083761787291348e-01
5.941001778229536285e+04 1.826932595921189062e+01 2.685428731370423927e-01
5.941001781492583541e+04 1.801368396491854185e+01 2.658894141167466030e-01
5.941001784755630797e+04 1.822341596644510275e+01 2.662068915242506439e-01
5.941001788018677325e+04 1.789890442318698049e+01 2.587560443359419593e-01
5.941001791281723854e+04 1.840599746585949603e+01 2.779586862640548994e-01
5.941001794544771110e+04 1.806153085470203123e+01 2.591814458177240654e-01
5.941001797807818366e+04 1.829891099212950678e+01 2.641047404888817729e-01
5.941001801070864894e+04 1.806552686864219481e+01 2.632981726260941180e-01
5.941001804333911423e+04 1.810704567742648763e+01 2.642075733349122380e-01
5.941001807596958679e+04 1.838062405707598401e+01 2.682717756728260072e-01
5.941001810860005935e+04 1.835085009897932196e+01 2.680113674998521045e-01
5.941001814123052463e+04 1.853081930931405452e+01 2.674233879282008064e-01
5.941001817386098992e+04 1.772283078104221232e+01 2.513362733150036887e-01
5.941001820649146248e+04 1.842577177041593828e+01 2.790849686227101500e-01
5.941001823912193504e+04 1.810940062569770959e+01 2.629584267701136624e-01
5.941001827175240032e+04 1.844505974523728753e+01 2.828740102176247606e-01
5.941001830438286561e+04 1.828161154404407895e+01 2.806899976577280076e-01
5.941001833701333817e+04 1.796797748953400387e+01 2.735098754828216294e-01
5.941001836964380345e+04 1.829115756074480359e+01 2.711261900267969427e-01
5.941001840227426874e+04 1.813243711454507689e+01 2.763449426007931198e-01
5.941001843490474130e+04 1.844250120468267440e+01 2.700274909304529181e-01
5.941001846753521386e+04 1.820491448516579425e+01 2.727141596957559089e-01
5.941001850016567914e+04 1.834829014518568968e+01 2.748963403652156523e-01
5.941001853279615170e+04 1.847863405498964084e+01 2.811503258886117185e-01
5.941001856542661699e+04 1.782425800420659101e+01 2.560602661938490288e-01
5.941001859805708955e+04 1.730854145254081189e+01 2.460211222511668183e-01
5.941001863068756211e+04 1.813252808751775547e+01 2.660320945567260509e-01
5.941001866331802739e+04 1.806045333036311007e+01 2.703540375390899864e-01
5.941001869594849268e+04 1.768672154229394522e+01 2.541370976516986735e-01
5.941001872857896524e+04 1.800223366028940575e+01 2.609277434631488424e-01
5.941001876120943780e+04 1.795732417003824466e+01 2.609315173218028638e-01
5.941001879383990308e+04 1.828222824399469459e+01 2.706765719051316688e-01
5.941001882647036837e+04 1.777855375910563396e+01 2.625731960269024889e-01
5.941001885910084093e+04 1.768192933289372704e+01 2.529333384776137894e-01
5.941001889173131349e+04 1.810515021459227469e+01 2.699684225347058764e-01
5.941001892436177877e+04 1.794370860927152123e+01 2.534614670397089542e-01
5.941001895699224406e+04 1.829528739533831327e+01 2.803770083671606739e-01
5.941001898962271662e+04 1.828585584055263169e+01 2.776411789559722898e-01
5.941001902225318918e+04 1.812880558763060890e+01 2.799343286641522988e-01
5.941001905488365446e+04 1.817398218381908137e+01 2.766805172253049006e-01
5.941001908751411975e+04 1.792758032100872612e+01 2.627218235088460419e-01
5.941001912014459231e+04 1.794810911942331089e+01 2.691798229476632942e-01
5.941001915277506487e+04 1.854786240716189738e+01 2.866626577921224106e-01
5.941001918540553015e+04 1.825965060580445254e+01 2.777480480639391569e-01
5.941001921803599544e+04 1.801970072728286354e+01 2.790793730851626742e-01
5.941001925066646800e+04 1.810218714392907557e+01 2.758733167036698242e-01
5.941001928329693328e+04 1.782485656476066538e+01 2.659174561789078295e-01
5.941001931592739857e+04 1.784566894301750040e+01 2.662849427013924686e-01
5.941001934855787113e+04 1.809440015691329151e+01 2.687570954404742141e-01
5.941001938118834369e+04 1.843567375886524928e+01 2.778773342274871161e-01
5.941001941381880897e+04 1.765357342915305949e+01 2.575866417361244998e-01
5.941001944644927426e+04 1.774334863957233921e+01 2.589782385274660426e-01
5.941001947907974682e+04 1.791300311742293161e+01 2.661643918181509916e-01
5.941001951171021938e+04 1.798805091953542146e+01 2.612525766609942179e-01
5.941001954434068466e+04 1.825267230545475172e+01 2.808120688535180598e-01
5.941001957697114995e+04 1.790947776708105010e+01 2.669438328727407606e-01
5.941001960960162251e+04 1.836029089262722991e+01 2.778478764554088709e-01
5.941001964223209507e+04 1.778556151218021952e+01 2.702919388091005737e-01
5.941001967486256035e+04 1.793587666871474084e+01 2.727484411123071162e-01
5.941001970749302563e+04 1.782836428916661120e+01 2.672097359669650118e-01
5.941001974012349820e+04 1.759097475876356143e+01 2.688394889111038744e-01
5.941001977275397076e+04 1.806034750670998790e+01 2.644324849904601260e-01
5.941001980538443604e+04 1.833568339779360556e+01 2.736710698064506730e-01
5.941001983801490132e+04 1.821527611256082935e+01 2.672595585958358333e-01
5.941001987064537389e+04 1.839437460895284815e+01 2.802588702791564135e-01
5.941001990327584645e+04 1.764133045973066771e+01 2.588567858865964966e-01
5.941001993590631173e+04 1.816563176083841569e+01 2.700372653963902247e-01
5.941001996853677701e+04 1.844467067232394797e+01 2.831717701466145432e-01
5.941002000116724957e+04 1.842761057911536682e+01 2.730550321624350407e-01
5.941002003379772214e+04 1.844964381691763222e+01 2.787545315619320840e-01
5.941002006642818742e+04 1.805975478777565613e+01 2.626383816131488413e-01
5.941002009905865270e+04 1.834800028415145334e+01 2.777945626294987536e-01
5.941002013168912526e+04 1.841292860998267145e+01 2.696798055396248395e-01
5.941002016431959782e+04 1.832446853442207413e+01 2.683633855431759030e-01
5.941002019695006311e+04 1.799969528663832108e+01 2.729807825781299657e-01
5.941002022958052839e+04 1.822481963701950036e+01 2.772569282103851118e-01
5.941002026221100095e+04 1.811796326081435637e+01 2.684749611782686896e-01
5.941002029484147351e+04 1.819073366664794378e+01 2.738330122469933570e-01
5.941002032747193880e+04 1.823290263362282104e+01 2.716277897244370743e-01
5.941002036010240408e+04 1.825885611953662746e+01 2.707877447900514101e-01
5.941002039273287664e+04 1.821243414415424411e+01 2.639835191852723528e-01
5.941002042536334920e+04 1.807741375509754533e+01 2.670492463473833067e-01
5.941002045799381449e+04 1.804928125696456220e+01 2.621190064941340547e-01
5.941002049062427977e+04 1.815395935529081939e+01 2.659709601759640551e-01
5.941002052325475233e+04 1.815451248430743547e+01 2.659743695477092551e-01
5.941002055588522489e+04 1.824295102819588621e+01 2.699677647293736160e-01
5.941002058851569018e+04 1.813184448109120694e+01 2.689004639603305713e-01
5.941002062114615546e+04 1.809422576922542092e+01 2.647701075673616899e-01
5.941002065377662802e+04 1.821881917785188065e+01 2.653147331665140496e-01
5.941002068640710058e+04 1.833777416278678274e+01 2.706096518804891882e-01
5.941002071903756587e+04 1.816495160327181324e+01 2.744328996226220729e-01
5.941002075166803115e+04 1.856969472499608287e+01 2.740033364300640262e-01
5.941002078429850371e+04 1.789429887903170169e+01 2.668910155569568787e-01
5.941002081692897627e+04 1.798726158318364199e+01 2.706198557859097464e-01
5.941002084955944156e+04 1.900469626033177306e+01 3.018822228346388359e-01
5.941002088218990684e+04 1.786264583475472278e+01 2.562025519377580940e-01
5.941002091482037940e+04 1.808491043693638289e+01 2.722077223628193154e-01
5.941002094745085196e+04 1.847108443847574577e+01 2.797152773260560554e-01
5.941002098008131725e+04 1.882227800889398850e+01 2.835707636109301988e-01
5.941002101271178253e+04 1.867633312847485172e+01 2.751197949379082242e-01
5.941002104534225509e+04 1.810990166621142095e+01 2.662145128300876795e-01
5.941002107797272765e+04 1.826156212237723864e+01 2.691036798116595574e-01
5.941002111060319294e+04 1.879216252125091202e+01 2.811633002362518008e-01
5.941002114323365822e+04 1.818169442553723414e+01 2.630531866014322873e-01
5.941002117586413078e+04 1.876647201253382491e+01 2.852367520191656514e-01
5.941002120849459607e+04 1.802591674314754400e+01 2.580219457042109976e-01
5.941002124112506135e+04 1.892264400160799553e+01 2.885120504711952139e-01
5.941002127375553391e+04 1.822343685300207028e+01 2.731471381306397328e-01
5.941002130638600647e+04 1.800920379639506663e+01 2.619677393887680505e-01
5.941002133901647176e+04 1.891990074155293300e+01 2.895890966354998097e-01
5.941002137164693704e+04 1.881905893468084656e+01 2.903672914020050122e-01
5.941002140427740960e+04 1.797566198575134777e+01 2.612313902653383146e-01
5.941002143690788216e+04 1.840834952270472158e+01 2.767382462290624567e-01
5.941002146953834745e+04 1.807716923076922910e+01 2.609759874917588762e-01
5.941002150216881273e+04 1.859764232076184243e+01 2.779352051662988266e-01
5.941002153479928529e+04 1.862441678530651501e+01 2.812668224787723825e-01
5.941002156742975785e+04 1.824735413467865897e+01 2.638058160442608435e-01
5.941002160006022314e+04 1.897596811097839975e+01 2.770376687857391551e-01
5.941002163269068842e+04 1.785122622452991337e+01 2.589114458936006558e-01
5.941002166532116098e+04 1.846873083997547482e+01 2.664378260471067517e-01
5.941002169795163354e+04 1.852431630095360759e+01 2.733685249680411489e-01
5.941002173058209883e+04 1.903074499147177079e+01 2.896221240035987132e-01
5.941002176321256411e+04 1.842492268765813890e+01 2.704182868048846111e-01
5.941002179584303667e+04 1.805315697184751755e+01 2.604137074542141606e-01
5.941002182847350923e+04 1.835075534189527247e+01 2.668027663260601479e-01
5.941002186110397452e+04 1.902725217010722858e+01 2.840126170146429763e-01
5.941002189373443980e+04 1.812547080979284075e+01 2.577608706803793948e-01
5.941002192636491236e+04 1.831106727721028449e+01 2.673521595812172191e-01
5.941002195899538492e+04 1.840325052371110814e+01 2.798351916392531336e-01
5.941002199162585021e+04 1.819014851689948742e+01 2.704293496476113390e-01
5.941002202425631549e+04 1.846743608555787475e+01 2.735461020271718890e-01
5.941002205688678805e+04 1.910049935755168704e+01 2.880682808641010229e-01
5.941002208951726061e+04 1.806963930623066616e+01 2.722266591792799617e-01
5.941002212214772590e+04 1.849869167338509968e+01 2.793105337678290501e-01
5.941002215477819118e+04 1.852458225080568610e+01 2.713951087064653822e-01
5.941002218740866374e+04 1.831804582039864471e+01 2.719697623252779750e-01
5.941002222003913630e+04 1.792704161826009823e+01 2.596982687435140380e-01
5.941002225266960158e+04 1.831259846950258918e+01 2.636304097705708949e-01
5.941002228530006687e+04 1.842433012395177627e+01 2.669256352209544159e-01
5.941002231793053943e+04 1.847135831348730761e+01 2.704998544812811656e-01
5.941002235056101199e+04 1.814932874161802090e+01 2.555918314956274195e-01
5.941002238319147727e+04 1.843193379716880642e+01 2.705693566900121416e-01
5.941002241582194256e+04 1.829343717136116965e+01 2.729497593495311403e-01
5.941002244845241512e+04 1.778190563633124555e+01 2.683446324341061118e-01
5.941002248108288768e+04 1.858508198356055274e+01 2.851995750493874215e-01
5.941002251371335296e+04 1.829031263143137664e+01 2.740627036065115818e-01
5.941002254634381825e+04 1.795763455003836384e+01 2.689999784668698490e-01
5.941002257897429081e+04 1.817544177238104552e+01 2.782936003145938253e-01
5.941002261160476337e+04 1.838116719153403267e+01 2.763295158786603367e-01
5.941002264423522865e+04 1.805321742522394501e+01 2.698937809683908395e-01
5.941002267686569394e+04 1.848740647666913972e+01 2.804671146084830591e-01
5.941002270949616650e+04 1.850630561149435138e+01 2.779432813814201597e-01
5.941002274212663178e+04 1.793494072346357271e+01 2.605754963502403543e-01
5.941002277475709707e+04 1.806499735839613052e+01 2.687839152667556020e-01
5.941002280738756963e+04 1.835216391916855727e+01 2.806339119253448144e-01
5.941002284001804219e+04 1.791889829238044740e+01 2.879764973466284461e-01
5.941002287264850747e+04 1.848510023736665886e+01 2.823765754770637404e-01
5.941002290527897276e+04 1.813297330486596337e+01 2.919976818962535803e-01
5.941002293790944532e+04 1.834659001754561203e+01 2.806931110427353659e-01
5.941002297053991788e+04 1.823501006602750962e+01 2.891085755758168174e-01
5.941002300317038316e+04 1.789395486149431491e+01 2.818153790725339558e-01
5.941002303580084845e+04 1.799581572508896699e+01 2.773598000269663633e-01
5.941002306843132101e+04 1.887223158666177980e+01 2.882389693940137776e-01
5.941002310106179357e+04 1.841112587702376047e+01 2.795362409434443696e-01
5.941002313369225885e+04 1.793402281959212985e+01 2.693247482359778511e-01
5.941002316632272414e+04 1.836567333617141884e+01 2.983161878006971302e-01
5.941002319895319670e+04 1.861884141095497469e+01 2.959745370553973354e-01
5.941002323158366198e+04 1.813656808725964353e+01 2.707377716764522435e-01
5.941002326421412727e+04 1.813635153875247141e+01 2.713219968112108305e-01
5.941002329684459983e+04 1.826472362937288452e+01 2.737228686138005185e-01
5.941002332947507239e+04 1.820535254043661766e+01 2.753906038418597046e-01
5.941002336210553767e+04 1.811251564627721677e+01 2.622513697498983776e-01
5.941002339473600296e+04 1.800487582529904174e+01 2.595888409665959018e-01
5.941002342736647552e+04 1.828629329916291724e+01 2.669878511287795408e-01
5.941002345999694808e+04 1.852453738657245808e+01 2.769651920318626503e-01
5.941002349262742064e+04 1.820827837799915727e+01 2.678020876699438446e-01
5.941002352525788592e+04 1.830121666807159286e+01 2.783594143746572214e-01
5.941002355788835121e+04 1.833781658898186251e+01 2.817472697908141588e-01
5.941002359051882377e+04 1.816348662407806813e+01 2.737849753545091303e-01
5.941002362314929633e+04 1.823228568209980693e+01 2.832897797453450273e-01
5.941002365577976161e+04 1.813875893848077325e+01 2.603543320684216233e-01
5.941002368841022690e+04 1.816829985642798206e+01 2.739724277002982822e-01
5.941002372104069946e+04 1.835026339330086387e+01 2.722591413769160362e-01
5.941002375367117202e+04 1.844029798001215426e+01 2.690579380998718295e-01
5.941002378630163730e+04 1.767511417690983677e+01 2.511104478881822089e-01
5.941002381893210259e+04 1.798561270738908036e+01 2.513759192185555658e-01
5.941002385156257515e+04 1.780695842693513242e+01 2.533913231853185954e-01
5.941002388419304043e+04 1.864472238288027839e+01 2.664020755662482309e-01
5.941002391682350572e+04 1.753097345132743357e+01 2.474578325241557075e-01
5.941002394945397828e+04 1.759520209244350042e+01 2.472960646240870974e-01
5.941002398208445084e+04 1.810795873762755193e+01 2.754824272767650850e-01
5.941002401471491612e+04 1.788368878629974290e+01 2.645931546002971424e-01
5.941002404734538140e+04 1.851072680133337300e+01 2.746877350393543415e-01
5.941002407997585397e+04 1.801628971832939996e+01 2.611411803312346791e-01
5.941002411260632653e+04 1.852806944663295852e+01 2.712306037705392026e-01
5.941002414523679181e+04 1.833003430242366250e+01 2.662614093819168914e-01
5.941002417786725709e+04 1.812201981020987773e+01 2.595361858981932723e-01
5.941002421049772965e+04 1.819254318981098706e+01 2.604059485917832872e-01
5.941002424312820222e+04 1.827129425941235041e+01 2.663249011980723946e-01
5.941002427575866750e+04 1.803986724803510455e+01 2.641531786434794804e-01
5.941002430838913278e+04 1.776955738197307610e+01 2.540597270639797234e-01
5.941002434101960534e+04 1.809198734844490986e+01 2.685872532809291391e-01
5.941002437365007791e+04 1.843258387714321600e+01 2.805868550424618357e-01
5.941002440628054319e+04 1.876918771526980478e+01 2.847347714120483930e-01
5.941002443891100847e+04 1.856739913799194852e+01 2.725790200282772746e-01
5.941002447154148103e+04 1.811662296946744988e+01 2.617755624138359272e-01
5.941002450417195359e+04 1.854552108552446299e+01 2.879460311179080079e-01
5.941002453680241888e+04 1.834284147010422572e+01 2.625368450066108417e-01
5.941002456943288416e+04 1.831267771350132278e+01 2.721603209022665504e-01
5.941002460206335672e+04 1.780529269813725080e+01 2.577927288078615820e-01
5.941002463469382201e+04 1.838519814341943714e+01 2.687503584453836414e-01
5.941002466732428729e+04 1.806396757750480475e+01 2.585800209424946039e-01
5.941002469995475985e+04 1.824741734091099943e+01 2.667384826607203108e-01
5.941002473258523241e+04 1.797052182465472470e+01 2.576380829806270700e-01
5.941002476521569770e+04 1.844260045456494623e+01 2.759416579094024491e-01
5.941002479784616298e+04 1.812179287273551864e+01 2.801643376076842218e-01
5.941002483047663554e+04 1.848008963233614921e+01 2.802399595053996495e-01
5.941002486310710810e+04 1.810819957590821616e+01 2.761135028119953150e-01
5.941002489573757339e+04 1.760574774107742613e+01 2.673288198124863513e-01
5.941002492836803867e+04 1.796242786565367311e+01 2.754113486328836347e-01
5.941002496099851123e+04 1.828736104809437535e+01 2.806757811070629827e-01
5.941002499362898379e+04 1.783370100589663565e+01 2.653760202366052812e-01
5.941002502625944908e+04 1.849734485103673620e+01 2.824346189096279547e-01
5.941002505888992164e+04 1.814420753677249820e+01 2.748038650287343287e-01
5.941002509152038692e+04 1.783679178322408276e+01 2.649872508367279722e-01
5.941002512415085948e+04 1.802639398951529159e+01 2.699020980014323889e-01
5.941002515678132477e+04 1.782166750292691049e+01 2.614842382091322470e-01
5.941002518941179005e+04 1.767375089124115561e+01 2.635406912200841667e-01
5.941002522204226261e+04 1.840188757371103989e+01 2.807303255671431685e-01
5.941002525467273517e+04 1.782334736666016184e+01 2.561866631194235078e-01
5.941002528730320046e+04 1.812978996878487337e+01 2.752550064486153913e-01
5.941002531993366574e+04 1.785944066684352194e+01 2.713373101196099313e-01
5.941002535256413830e+04 1.794789085359877845e+01 2.703995262103822128e-01
5.941002538519461086e+04 1.815454687123691357e+01 2.711000434035438778e-01
5.941002541782507615e+04 1.792871463577634117e+01 2.686501443037827563e-01
5.941002545045554143e+04 1.795970468890892491e+01 2.720215009777811055e-01
5.941002548308601399e+04 1.769790178757159538e+01 2.543282255643966594e-01
5.941002551571648655e+04 1.762688645096619666e+01 2.731695591391467559e-01
5.941002554834695184e+04 1.785957440827570863e+01 2.671796277561547805e-01
5.941002558097741712e+04 1.745256849548824007e+01 2.533430573599905200e-01
5.941002561360788968e+04 1.765969710825677907e+01 2.591170544421705912e-01
5.941002564623835497e+04 1.711373143622997972e+01 2.544595468257797033e-01
5.941002567886882025e+04 1.785264685768516912e+01 2.703864097638396524e-01
5.941002571149929281e+04 1.792849611269665289e+01 2.695013800007339810e-01
5.941002574412976537e+04 1.760548041208213732e+01 2.622392598251319651e-01
5.941002577676023066e+04 1.738881545777862669e+01 2.540864260009507158e-01
5.941002580939069594e+04 1.776208152693325104e+01 2.684693685952153075e-01
5.941002584202116850e+04 1.813040734366035522e+01 2.696841351662906949e-01
5.941002587465164106e+04 1.756231082494084106e+01 2.525700933084240041e-01
5.941002590728210635e+04 1.767165754604294392e+01 2.615710322788382114e-01
5.941002593991257163e+04 1.802156132780551090e+01 2.574168242829335540e-01
5.941002597254304419e+04 1.797556263748660399e+01 2.644914902780033383e-01
5.941002600517351675e+04 1.806333664914025761e+01 2.670378232928471429e-01
5.941002603780398204e+04 1.808117607204358634e+01 2.698069576124585423e-01
5.941002607043444732e+04 1.735996088710225038e+01 2.472446009640797693e-01
5.941002610306491988e+04 1.829257635665577908e+01 2.735313195356847693e-01
5.941002613569539244e+04 1.787442909500986588e+01 2.631903655079354531e-01
5.941002616832585772e+04 1.833580808514290439e+01 2.831046706722650241e-01
5.941002620095632301e+04 1.776217027369348500e+01 2.557929807699443336e-01
5.941002623358679557e+04 1.811576897018970200e+01 2.722855912741502515e-01
5.941002626621726813e+04 1.783974600516362941e+01 2.650176652768098662e-01
5.941002629884773341e+04 1.787842773657001771e+01 2.608621337222363223e-01
5.941002633147819870e+04 1.814219005699452936e+01 2.743414742422762842e-01
5.941002636410867126e+04 1.772477166562086026e+01 2.621457774814044406e-01
5.941002639673913654e+04 1.776572716707971011e+01 2.701866535575337402e-01
5.941002642936960183e+04 1.802967758386219543e+01 2.692536444041838672e-01
5.941002646200007439e+04 1.843888060025783204e+01 2.768644487150525579e-01
5.941002649463054695e+04 1.844497209509189162e+01 2.795915221268345796e-01
5.941002652726101223e+04 1.825428596042845086e+01 2.748803315207628550e-01
5.941002655989147752e+04 1.795790706534776504e+01 2.676522676361156594e-01
5.941002659252195008e+04 1.784734835743917358e+01 2.544424450277873451e-01
5.941002662515242264e+04 1.749277916213500106e+01 2.541282146387052188e-01
5.941002665778288792e+04 1.800986818818932278e+01 2.617718600212732838e-01
5.941002669041335321e+04 1.801264839989271493e+01 2.695798789974482301e-01
5.941002672304382577e+04 1.831148510282368491e+01 2.795417707156816478e-01
5.941002675567429833e+04 1.821146217058656802e+01 2.737392238092709595e-01
5.941002678830476361e+04 1.780757643383173416e+01 2.617260960758058252e-01
5.941002682093522890e+04 1.741093278463648630e+01 2.483010339482162876e-01
5.941002685356570146e+04 1.741598355075029403e+01 2.501096498369757559e-01
5.941002688619616674e+04 1.806997216373938286e+01 2.689039975094204560e-01
5.941002691882663203e+04 1.782017889483361728e+01 2.547814661013993454e-01
5.941002695145710459e+04 1.807477925333408564e+01 2.678449044206262508e-01
5.941002698408757715e+04 1.780479933226681410e+01 2.619614566945518974e-01
5.941002701671804243e+04 1.793997187060478282e+01 2.593467128725237547e-01
5.941002704934851499e+04 1.813203947087385615e+01 2.698326122452178177e-01
5.941002708197898028e+04 1.826775739359741380e+01 2.793338930406510934e-01
5.941002711460945284e+04 1.796225781632510277e+01 2.686600236980405398e-01
5.941002714723991812e+04 1.767898618526060872e+01 2.679180757414610370e-01
5.941002717987038341e+04 1.766903550492202157e+01 2.517161956744798923e-01
5.941002721250085597e+04 1.812864662075144295e+01 2.745461044154034469e-01
5.941002724513132853e+04 1.785425928482672830e+01 2.639104417188029017e-01
5.941002727776179381e+04 1.802373994600762686e+01 2.689022674640367816e-01
5.941002731039225910e+04 1.831765040130691347e+01 2.772927296286242793e-01
5.941002734302273166e+04 1.761881588507039353e+01 2.534202586348671127e-01
5.941002737565320422e+04 1.820807497181510826e+01 2.661750137854608234e-01
5.941002740828366950e+04 1.799940059661546243e+01 2.756903478130112717e-01
5.941002744091413479e+04 1.826984508735941048e+01 2.744595284654536838e-01
5.941002747354460735e+04 1.844685660667064653e+01 2.807468428128425120e-01
5.941002750617507991e+04 1.835191499596768594e+01 2.626725836907578548e-01
5.941002753880554519e+04 1.802678458622867907e+01 2.605806589146635877e-01
5.941002757143601048e+04 1.789258304934474708e+01 2.546046163643743698e-01
5.941002760406648304e+04 1.833006983041185833e+01 2.719283888548332251e-01
5.941002763669695560e+04 1.848682565009271883e+01 2.736647937462006186e-01
5.941002766932742088e+04 1.779127218526594589e+01 2.558568228071222417e-01
5.941002770195788617e+04 1.855469565217391192e+01 2.752660268235421759e-01
5.941002773458835873e+04 1.781640167364016847e+01 2.630440483010177966e-01
5.941002776721883129e+04 1.775271140660710500e+01 2.584201142584691135e-01
5.941002779984929657e+04 1.759268096478191623e+01 2.585682430494046224e-01
5.941002783247976186e+04 1.829274688938614091e+01 2.752464430196012724e-01
5.941002786511023442e+04 1.800305587484930925e+01 2.583744505358006038e-01
5.941002789774070698e+04 1.791878257710205347e+01 2.645352211628235750e-01
5.941002793037117226e+04 1.854131377221440857e+01 2.683304087878071731e-01
5.941002796300163754e+04 1.801849662749460990e+01 2.647176193196752458e-01
5.941002799563211011e+04 1.839795026159248792e+01 2.767895070048710937e-01
5.941002802826258267e+04 1.810389793076284803e+01 2.634457864384070480e-01
5.941002806089304795e+04 1.761465117562644878e+01 2.468661504477480673e-01
5.941002809352351323e+04 1.793445533205664333e+01 2.586633004656513357e-01
5.941002812615398580e+04 1.797461950217327242e+01 2.579636818295873990e-01
5.941002815878445108e+04 1.848827683008923373e+01 2.677524119287233995e-01
5.941002819141491636e+04 1.854766277368073801e+01 2.763964196715669730e-01
5.941002822404538892e+04 1.833997750473397303e+01 2.681977853747236629e-01
5.941002825667586148e+04 1.847644724355103207e+01 2.730582279686744052e-01
5.941002828930632677e+04 1.797117945554963825e+01 2.643734528136553186e-01
5.941002832193679205e+04 1.807448062886019002e+01 2.632334496306471538e-01
5.941002835456726461e+04 1.782060872346046310e+01 2.615652729325448345e-01
5.941002838719773717e+04 1.823352109892281803e+01 2.632036105262445802e-01
5.941002841982820246e+04 1.855098282728791048e+01 2.781962836901092362e-01
5.941002845245866774e+04 1.849429706341324930e+01 2.782579623427733351e-01
5.941002848508914030e+04 1.838025975510437604e+01 2.808539973627017794e-01
5.941002851771961286e+04 1.805138715950585393e+01 2.638051597033696516e-01
5.941002855035007815e+04 1.832057103004597209e+01 2.765824472200805739e-01
5.941002858298054343e+04 1.765281227273350950e+01 2.639441706619440331e-01
5.941002861561101599e+04 1.813170395772430865e+01 2.661399107984512291e-01
5.941002864824148855e+04 1.838561380712954119e+01 2.739126846209872790e-01
5.941002868087195384e+04 1.807173290493818385e+01 2.696601358800775894e-01
5.941002871350241912e+04 1.826405850710867185e+01 2.786359862252003050e-01
5.941002874613289168e+04 1.785127099441064757e+01 2.672997786301419820e-01
5.941002877876336424e+04 1.811147240990990781e+01 2.682554553296825350e-01
5.941002881139382953e+04 1.849002497344777041e+01 2.798438197920126158e-01
5.941002884402429481e+04 1.841039020614122990e+01 2.765185756512418269e-01
5.941002887665476737e+04 1.795549317804125167e+01 2.616936999907686912e-01
5.941002890928523993e+04 1.817039555611523838e+01 2.810690453119442656e-01
5.941002894191570522e+04 1.796475206611570385e+01 2.761245940957800515e-01
5.941002897454617050e+04 1.769333810592397782e+01 2.567602913273260845e-01
5.941002900717664306e+04 1.870423862763010803e+01 2.827121130072186572e-01
5.941002903980711562e+04 1.835217168991279024e+01 2.836960535631096736e-01
5.941002907243758091e+04 1.836773007184399731e+01 2.735908771345076373e-01
5.941002910506804619e+04 1.794470295723195363e+01 2.670407295081667631e-01
5.941002913769851875e+04 1.786678976523344886e+01 2.642841396029256273e-01
5.941002917032898404e+04 1.799696069820290845e+01 2.650631396669292372e-01
5.941002920295944932e+04 1.790215989013275788e+01 2.636285418685236359e-01
5.941002923558992188e+04 1.834981543480127186e+01 2.771521451620952980e-01
5.941002926822039444e+04 1.781430253896086313e+01 2.758697349175830982e-01
5.941002930085085973e+04 1.812356937215469799e+01 2.724555262263227973e-01
5.941002933348132501e+04 1.795556143551464245e+01 2.659100882842573288e-01
5.941002936611179757e+04 1.820618701598055011e+01 2.654624548230331005e-01
5.941002939874227013e+04 1.818688211056266013e+01 2.698424908782124931e-01
5.941002943137273542e+04 1.838581975560081716e+01 2.786602998682863874e-01
5.941002946400320070e+04 1.791255261886688288e+01 2.575748514028555758e-01
5.941002949663367326e+04 1.818120119783941036e+01 2.684388483088689936e-01
5.941002952926414582e+04 1.828219273743016871e+01 2.646282319301734853e-01
5.941002956189461111e+04 1.843654495286916628e+01 2.686018862028047849e-01
5.941002959452507639e+04 1.841327028761123685e+01 2.798272959236113855e-01
5.941002962715554895e+04 1.879820634237336563e+01 2.859803629900727340e-01
5.941002965978601424e+04 1.827726052675725654e+01 2.713595982892011982e-01
5.941002969241647952e+04 1.833616353523040843e+01 2.804093451467971621e-01
5.941002972504695208e+04 1.834980378918941923e+01 2.666855300781936222e-01
5.941002975767742464e+04 1.822824863467711509e+01 2.690864646399913074e-01
5.941002979030788993e+04 1.832166734410697018e+01 2.633323051042721907e-01
5.941002982293835521e+04 1.847027627377481451e+01 2.738201485007931146e-01
5.941002985556882777e+04 1.882461463942787105e+01 2.790717696546044513e-01
5.941002988819930033e+04 1.831962205073498140e+01 2.618245051385287292e-01
5.941002992082976562e+04 1.818647931173470056e+01 2.669964353461474205e-01
5.941002995346023090e+04 1.852079714136406352e+01 2.681822496662797373e-01
5.941002998609070346e+04 1.848004829888486356e+01 2.745204093776331122e-01
5.941003001872117602e+04 1.837318723815662480e+01 2.715924462421987484e-01
5.941003005135164130e+04 1.822438921651221477e+01 2.677083456522122429e-01
5.941003008398210659e+04 1.867603939983964878e+01 2.760967686831957701e-01
5.941003011661257915e+04 1.817505965262749257e+01 2.623663824240222153e-01
5.941003014924305171e+04 1.839780722823476111e+01 2.680398270926828141e-01
5.941003018187351699e+04 1.825869100523147637e+01 2.643342947254391784e-01
5.941003021450398228e+04 1.836234518804681315e+01 2.707195968308869216e-01
5.941003024713445484e+04 1.808026057543742127e+01 2.623765466822208237e-01
5.941003027976492740e+04 1.806848727282793732e+01 2.585619312762937883e-01
5.941003031239539268e+04 1.836210044379529194e+01 2.659319161043352531e-01
5.941003034502585797e+04 1.799816194253651958e+01 2.596223076091571658e-01
5.941003037765633053e+04 1.840833038681847356e+01 2.676894600632441223e-01
5.941003041028680309e+04 1.894059405940593876e+01 2.913581486963547906e-01
5.941003044291726837e+04 1.874146921468068427e+01 2.851814157394533811e-01
5.941003047554773366e+04 1.867245661109842558e+01 2.731495247327647702e-01
5.941003050817820622e+04 1.883402679477830688e+01 2.886878592901812590e-01
5.941003054080867878e+04 1.824598090844669329e+01 2.730174716176865246e-01
5.941003057343914406e+04 1.870483405793982357e+01 2.893059872122951126e-01
5.941003060606960935e+04 1.858913347209945499e+01 2.778953468593001186e-01
5.941003063870008191e+04 1.856084618448756629e+01 2.742960561129840213e-01
5.941003067133055447e+04 1.819513524086285727e+01 2.634798098955315471e-01
5.941003070396101975e+04 1.828624530081804522e+01 2.652649446374479303e-01
5.941003073659148504e+04 1.822612268940562785e+01 2.649268560737115807e-01
5.941003076922195760e+04 1.793338876186517084e+01 2.635403215098806040e-01
5.941003080185242288e+04 1.797274344091654896e+01 2.659881238882910170e-01
5.941003083448288817e+04 1.867326973759596598e+01 2.893923684056507462e-01
5.941003086711336073e+04 1.819673975723990722e+01 2.791332993546704611e-01
5.941003089974383329e+04 1.826834458364453795e+01 2.754005685476019205e-01
5.941003093237429857e+04 1.819911578244911610e+01 2.882096493876323828e-01
5.941003096500477113e+04 1.809132771603728784e+01 2.702086574420369813e-01
5.941003099763523642e+04 1.799495260199658730e+01 2.657812543838712349e-01
5.941003103026570898e+04 1.790369850573763699e+01 2.610506846236214651e-01
5.941003106289617426e+04 1.845273064309140310e+01 2.704938061051271325e-01
5.941003109552663955e+04 1.829266777718173742e+01 2.716536735853374296e-01
5.941003112815711211e+04 1.834036742450904356e+01 2.795073215219603391e-01
5.941003116078758467e+04 1.847568625769851636e+01 2.872691816931380315e-01
5.941003119341804995e+04 1.812692079961654557e+01 2.708869544991047706e-01
5.941003122604851524e+04 1.841069418119112555e+01 2.772431945379564278e-01
5.941003125867898780e+04 1.821458590160260016e+01 2.742797722707347452e-01
5.941003129130946036e+04 1.875976230899830455e+01 2.914679562989730410e-01
5.941003132393992564e+04 1.842009619763205919e+01 2.731134813809130701e-01
5.941003135657039093e+04 1.814625585023400944e+01 2.602848236637687052e-01
5.941003138920086349e+04 1.790489980785067203e+01 2.640501264308351970e-01
5.941003142183133605e+04 1.770020040630318903e+01 2.520359554913663702e-01
5.941003145446180133e+04 1.795330696092720046e+01 2.637907434278273233e-01
5.941003148709226662e+04 1.831031087354058329e+01 2.765808521227720584e-01
5.941003151972273918e+04 1.860292041581701739e+01 2.828581132597709491e-01
5.941003155235321174e+04 1.835487751376289367e+01 2.709285364748456604e-01
5.941003158498367702e+04 1.885734196695606713e+01 2.823424175398804303e-01
5.941003161761414231e+04 1.876845293905517664e+01 2.856389549153658391e-01
5.941003165024461487e+04 1.856686960498485206e+01 2.863419906151999927e-01
5.941003168287508743e+04 1.826159812052421572e+01 2.785213934023401117e-01
5.941003171550555271e+04 1.841654974946313672e+01 2.726051279642048852e-01
5.941003174813601800e+04 1.793953054778700462e+01 2.605140924508056455e-01
5.941003178076649056e+04 1.808869884105033421e+01 2.677027426251354369e-01
5.941003181339696312e+04 1.843727910158476746e+01 2.797040958350690554e-01
5.941003184602742840e+04 1.815306578726734443e+01 2.704187559590269796e-01
5.941003187865789369e+04 1.841559508298872672e+01 2.758569922086548942e-01
5.941003191128836625e+04 1.770885448234062309e+01 2.578411367468519955e-01
5.941003194391883881e+04 1.773309490603294947e+01 2.549422013558616529e-01
5.941003197654930409e+04 1.863059383793924439e+01 2.898207497260814058e-01
5.941003200917976937e+04 1.807897994204855507e+01 2.701072603406247663e-01
5.941003204181024194e+04 1.817612885075256912e+01 2.823748182270263141e-01
5.941003207444070722e+04 1.854333586549900659e+01 2.909934041671691785e-01
5.941003210707117250e+04 1.837002077180686754e+01 2.812548375665452904e-01
5.941003213970164506e+04 1.831624607906858415e+01 2.870700069129708543e-01
5.941003217233211763e+04 1.817692948362021355e+01 2.956633801398141359e-01
5.941003220496258291e+04 1.859622920097677223e+01 2.925061398987457983e-01
5.941003223759304819e+04 1.807809778595215278e+01 2.812687564242941085e-01
5.941003227022352075e+04 1.825205716147124235e+01 2.768046145584778239e-01
5.941003230285399331e+04 1.848633895398685212e+01 2.934532975000256338e-01
5.941003233548445860e+04 1.784897715232687787e+01 2.701474841946410188e-01
5.941003236811492388e+04 1.845030868103896893e+01 2.826487330099016759e-01
5.941003240074539644e+04 1.835695940289188854e+01 2.904338091472664085e-01
5.941003243337586900e+04 1.810251025658855539e+01 2.699351658400145348e-01
5.941003246600633429e+04 1.833221565959118493e+01 2.751320247618013193e-01
5.941003249863679957e+04 1.815026531262555665e+01 2.748215716249399754e-01
5.941003253126727213e+04 1.807727462147520470e+01 2.635444236647330185e-01
5.941003256389774469e+04 1.833346462785038256e+01 2.751094756606594083e-01
5.941003259652820998e+04 1.850468060890596078e+01 2.752872513300978485e-01
5.941003262915867526e+04 1.823413120071584359e+01 2.747689366661490440e-01
5.941003266178914782e+04 1.849513246202755212e+01 2.784601690057957324e-01
5.941003269441962038e+04 1.855136501950027750e+01 2.888493657631387990e-01
5.941003272705008567e+04 1.826920634920634967e+01 2.714158084315442254e-01
5.941003275968055095e+04 1.796397236999693448e+01 2.768860911998121677e-01
5.941003279231102351e+04 1.822883337088778788e+01 2.824768482732933905e-01
5.941003282494149607e+04 1.856792613186211582e+01 2.899188948078270101e-01
5.941003285757196136e+04 1.831495329740102207e+01 2.968436354450466608e-01
5.941003289020242664e+04 1.767103255865092493e+01 2.603047068249497720e-01
5.941003292283289920e+04 1.854071938297412103e+01 2.844468864622492488e-01
5.941003295546336449e+04 1.802384061328503506e+01 2.777997858788143759e-01
5.941003298809382977e+04 1.826316838165179490e+01 3.001083797361686067e-01
5.941003302072430233e+04 1.807025721901997173e+01 2.903173338505241619e-01
5.941003305335477489e+04 1.809468990563259894e+01 2.925764636995661361e-01
5.941003308598524018e+04 1.814461386418184574e+01 2.869973151118222487e-01
5.941003311861570546e+04 1.822510993905629206e+01 2.904399511171495418e-01
5.941003315124617802e+04 1.808319982010849714e+01 2.774730896859994300e-01
5.941003318387665058e+04 1.784101963486048703e+01 2.772609111629317225e-01
5.941003321650711587e+04 1.830553671358318013e+01 2.797771229684028471e-01
5.941003324913758115e+04 1.855298121698019287e+01 2.856571024982969553e-01
5.941003328176805371e+04 1.866519899853232900e+01 2.752333099102646785e-01
5.941003331439852627e+04 1.847031613598955602e+01 2.875155050263035195e-01
5.941003334702899156e+04 1.864826835174597619e+01 3.012396480335210458e-01
5.941003337965945684e+04 1.856221863343385081e+01 2.904622625958631077e-01
5.941003341228992940e+04 1.843705851419150576e+01 3.012204475724666319e-01
5.941003344492039469e+04 1.841693378708502138e+01 2.963969322308551146e-01
5.941003347755086725e+04 1.829668857360448797e+01 2.790963362469694453e-01
5.941003351018133253e+04 1.828415131920384695e+01 2.951273122461166021e-01
5.941003354281180509e+04 1.766289951838879091e+01 2.693051404226375900e-01
5.941003357544227038e+04 1.859920294823448828e+01 2.932488259880434711e-01
5.941003360807273566e+04 1.800054082538273903e+01 2.637399497811443450e-01
5.941003364070320822e+04 1.821128813036837713e+01 2.757900939105177862e-01
5.941003367333368078e+04 1.832757554462403249e+01 2.872605518239301214e-01
5.941003370596414607e+04 1.856435109628893798e+01 2.898022125253394976e-01
5.941003373859461135e+04 1.885357768416785973e+01 2.925109578177821912e-01
5.941003377122508391e+04 1.830026662924501935e+01 2.785178409497894858e-01
5.941003380385555647e+04 1.860250068109146682e+01 2.912127687206640947e-01
5.941003383648602176e+04 1.855664285714285811e+01 2.787523230123524209e-01
5.941003386911648704e+04 1.858498741562750212e+01 2.894114949268123405e-01
5.941003390174695960e+04 1.840155433093118731e+01 2.868437553981293964e-01
5.941003393437743216e+04 1.858504565389316099e+01 2.828285384067071306e-01
5.941003396700789745e+04 1.831829503792225111e+01 2.810421789067809595e-01
5.941003399963836273e+04 1.815697972888598954e+01 2.720782157514589072e-01
5.941003403226883529e+04 1.802553344190797091e+01 2.697239764473194357e-01
5.941003406489930785e+04 1.821560990591060047e+01 2.693324871429928491e-01
5.941003409752977313e+04 1.838781010979086261e+01 2.778205247923527521e-01
5.941003413016023842e+04 1.857047958981331703e+01 2.875323224308903303e-01
5.941003416279071098e+04 1.793046777977093953e+01 2.673091268049188618e-01
5.941003419542118354e+04 1.838202278722568295e+01 2.738812402563771675e-01
5.941003422805164882e+04 1.830887262812308691e+01 2.732824511794427202e-01
5.941003426068211411e+04 1.837679830747531895e+01 2.762311712759490390e-01
5.941003429331258667e+04 1.846642330541836685e+01 2.764427998121837260e-01
5.941003432594305923e+04 1.867766417050691174e+01 2.854133336363336992e-01
5.941003435857352451e+04 1.817452116935483986e+01 2.700256464526650246e-01
5.941003439120398980e+04 1.808581586878324643e+01 2.712979965940898741e-01
5.941003442383446236e+04 1.840473052548931676e+01 2.765610207033256662e-01
5.941003445646493492e+04 1.850853625598817231e+01 2.806172260252698947e-01
5.941003448909540020e+04 1.856611635332693666e+01 2.745701154367163332e-01
5.941003452172586549e+04 1.830434478513876329e+01 2.842857681193501906e-01
5.941003455435633805e+04 1.805063997099913564e+01 2.705657551382581461e-01
5.941003458698680333e+04 1.814248805422824873e+01 2.883564409550490870e-01
5.941003461961726862e+04 1.829644307936193215e+01 2.780187952045709010e-01
5.941003465224774118e+04 1.822220497113579540e+01 2.835398202294013292e-01
5.941003468487821374e+04 1.821038862930528168e+01 2.778693723946900063e-01
5.941003471750867902e+04 1.816576987044205893e+01 2.731420430872264493e-01
5.941003475013914431e+04 1.878418818894216002e+01 3.026151241483491239e-01
5.941003478276961687e+04 1.831322877261585802e+01 2.780464601418694559e-01
5.941003481540008943e+04 1.819940547134624254e+01 2.806043324450880339e-01
5.941003484803055471e+04 1.793389721687184135e+01 2.701591807575873250e-01
5.941003488066102000e+04 1.799633394434260936e+01 2.701692533063301815e-01
5.941003491329149256e+04 1.784755016073605915e+01 2.740096180820291161e-01
5.941003494592196512e+04 1.786404804369635357e+01 2.732996503115675546e-01
5.941003497855243040e+04 1.757285692673735511e+01 2.642963799483323273e-01
5.941003501118289569e+04 1.841088115576448914e+01 2.785431053725456740e-01
5.941003504381336825e+04 1.822987152945180256e+01 2.854295220461318672e-01
5.941003507644384081e+04 1.790993278985253312e+01 2.733924445939876491e-01
5.941003510907430609e+04 1.792376656565515702e+01 2.745688523355571675e-01
5.941003514170477138e+04 1.766830335038785194e+01 2.590388356114423085e-01
5.941003517433524394e+04 1.766734065087618077e+01 2.724395120412870241e-01
5.941003520696571650e+04 1.817198839923604581e+01 2.760563859322660019e-01
5.941003523959618178e+04 1.852543419861803287e+01 2.832438315629602910e-01
5.941003527222664707e+04 1.790836240350803621e+01 2.613563000604856579e-01
5.941003530485711963e+04 1.798128076054797830e+01 2.646052357000149846e-01
5.941003533748759219e+04 1.802223312539426558e+01 2.705929150543142092e-01
5.941003537011805747e+04 1.803572772767191168e+01 2.673275086821320090e-01
5.941003540274852276e+04 1.836760818343773494e+01 2.790763268571900269e-01
5.941003543537899532e+04 1.784240432287894862e+01 2.669812826078722945e-01
5.941003546800946788e+04 1.812465045335141056e+01 2.753989342687571118e-01
5.941003550063993316e+04 1.806076692833342889e+01 2.695812861449138897e-01
5.941003553327039845e+04 1.808804251300339772e+01 2.738083090434078049e-01
5.941003556590087101e+04 1.852514483017668567e+01 2.787480773889209895e-01
5.941003559853134357e+04 1.801766629390031582e+01 2.691446610329080169e-01
5.941003563116180885e+04 1.813412856758783676e+01 2.697113906917780746e-01
5.941003566379227414e+04 1.791563945071471764e+01 2.660007450992741274e-01
5.941003569642274670e+04 1.854386218667283970e+01 2.761793296698926148e-01
5.941003572905321198e+04 1.823306475678901606e+01 2.761330492274717274e-01
5.941003576168367726e+04 1.822937211066424368e+01 2.746964022482938916e-01
5.941003579431414983e+04 1.811644137421289713e+01 2.754849999482757994e-01
5.941003582694462239e+04 1.786794967106647292e+01 2.695052344293996094e-01
5.941003585957508767e+04 1.776939247424847679e+01 2.626748320713199192e-01
5.941003589220555295e+04 1.777898712926692681e+01 2.659967480399611506e-01
5.941003592483602552e+04 1.781519844839217370e+01 2.620802778532725918e-01
5.941003595746649808e+04 1.756499188728175298e+01 2.593946926246100126e-01
5.941003599009696336e+04 1.732665198237885562e+01 2.583421691795509401e-01
5.941003602272742864e+04 1.760110514155276462e+01 2.811434114174081733e-01
5.941003605535790120e+04 1.790694220305336870e+01 2.756172213556554729e-01
5.941003608798837377e+04 1.793003174603174799e+01 2.744719229112203007e-01
5.941003612061883905e+04 1.790441690317612000e+01 2.717105533082191382e-01
5.941003615324930433e+04 1.811982598957660073e+01 2.769935978359543971e-01
5.941003618587977689e+04 1.820165365181442496e+01 2.869278959444721555e-01
5.941003621851024945e+04 1.787869897242966744e+01 2.639171015926076724e-01
5.941003625114071474e+04 1.809334570898186456e+01 2.753800749817000848e-01
5.941003628377118002e+04 1.790436689818069382e+01 2.800739739958461594e-01
5.941003631640165258e+04 1.828240042515907504e+01 2.725649709911904806e-01
5.941003634903211787e+04 1.763078568650330524e+01 2.706709970611947957e-01
5.941003638166258315e+04 1.830665168345074889e+01 2.778932593023332731e-01
5.941003641429305571e+04 1.734193874622459575e+01 2.562610834981300933e-01
5.941003644692352827e+04 1.782379808693479362e+01 2.729326609704620932e-01
5.941003647955399356e+04 1.803693418103387813e+01 2.838504716069615852e-01
5.941003651218445884e+04 1.798471687115256046e+01 2.773229986932841395e-01
5.941003654481493140e+04 1.786039324271410322e+01 2.712965521246131217e-01
5.941003657744540396e+04 1.791466715798126685e+01 2.734521278267589839e-01
5.941003661007586925e+04 1.803253424657534509e+01 2.778051842035646479e-01
5.941003664270634181e+04 1.762158779602564351e+01 2.609097932799401831e-01
5.941003667533680709e+04 1.751618897070039083e+01 2.603485116452425308e-01
5.941003670796727965e+04 1.811716543924623579e+01 2.892147790720103750e-01
5.941003674059775221e+04 1.793171162697903753e+01 2.731862839870805582e-01
5.941003677322821750e+04 1.767299471963791646e+01 2.659631200823092678e-01
5.941003680585868278e+04 1.804253608099375228e+01 2.756075152703709730e-01
5.941003683848915534e+04 1.816271249766486306e+01 2.855938092881872281e-01
5.941003687111962063e+04 1.763887654800910809e+01 2.708666357971264982e-01
5.941003690375008591e+04 1.803684210526315823e+01 2.792853577791714059e-01
5.941003693638055847e+04 1.739571671605751035e+01 2.577630345409609447e-01
5.941003696901103103e+04 1.799933512519451284e+01 2.737279140162808821e-01
5.941003700164149632e+04 1.794580918727915275e+01 2.704368976953215320e-01
5.941003703427196160e+04 1.766599111061415073e+01 2.723936273746998538e-01
5.941003706690243416e+04 1.782010693091479325e+01 2.878911271887530932e-01
5.941003709953290672e+04 1.818122605363984690e+01 2.874613366542542181e-01
5.941003713216337201e+04 1.825262084613838098e+01 2.751690437873446915e-01
5.941003716479383729e+04 1.838024524531719450e+01 2.851809442647051940e-01
5.941003719742430985e+04 1.826014234875444942e+01 2.708840527375410145e-01
5.941003723005477514e+04 1.806460316794586873e+01 2.839334312109172420e-01
5.941003726268524042e+04 1.800600240096038362e+01 2.766652759463351652e-01
5.941003729531571298e+04 1.826695947182454205e+01 2.801850896634071608e-01
5.941003732794618554e+04 1.843991726404669507e+01 2.801725794213293930e-01
5.941003736057665083e+04 1.860365836217499691e+01 2.792210998371409958e-01
5.941003739320711611e+04 1.882311344435360212e+01 2.987365082087461987e-01
5.941003742583758867e+04 1.863928958321454843e+01 2.882591425165245691e-01
5.941003745846806123e+04 1.843358700879848300e+01 2.897200837384912298e-01
5.941003749109852652e+04 1.766711549970077755e+01 2.566576812678235675e-01
5.941003752372899180e+04 1.826204608449758027e+01 2.755554560187971624e-01
5.941003755635946436e+04 1.803269262818732344e+01 2.710036635426640861e-01
5.941003758898993692e+04 1.851236703648633153e+01 2.840515857948406886e-01
5.941003762162040221e+04 1.813527684563758413e+01 2.696042936387678113e-01
5.941003765425086749e+04 1.844258762415800845e+01 2.848415245461629053e-01
5.941003768688134005e+04 1.818610911448423550e+01 2.785029737468558420e-01
5.941003771951181261e+04 1.796786587978383665e+01 2.959765697345609348e-01
5.941003775214227790e+04 1.843716110716820467e+01 2.897499866200889951e-01
5.941003778477274318e+04 1.842523650330748808e+01 2.914327714847598227e-01
5.941003781740321574e+04 1.813019211891740312e+01 2.760592083509395001e-01
5.941003785003368830e+04 1.752574861591928368e+01 2.562028690557691113e-01
5.941003788266415359e+04 1.867939455500078694e+01 2.880910204383509421e-01
5.941003791529461887e+04 1.819088486888234257e+01 2.686583823010098571e-01
5.941003794792509143e+04 1.864499377709111272e+01 2.920391765677758378e-01
5.941003798055556399e+04 1.875376696033336543e+01 2.959923980628738072e-01
5.941003801318602927e+04 1.852230462226499341e+01 2.746754566456224289e-01
5.941003804581649456e+04 1.871376982257811150e+01 2.905899140800060065e-01
5.941003807844696712e+04 1.905357477005455280e+01 3.112442789036679036e-01
5.941003811107743968e+04 1.832983289577863673e+01 2.724500955070973118e-01
5.941003814370790496e+04 1.856649188020296037e+01 2.829753210554538656e-01
5.941003817633837025e+04 1.864428020107944661e+01 2.917714640168024287e-01
5.941003820896884281e+04 1.917396595457677577e+01 3.120017394118009268e-01
5.941003824159930809e+04 1.833228179374734523e+01 2.807490696256005891e-01
5.941003827422977338e+04 1.931823641945099368e+01 3.074018910992455389e-01
5.941003830686024594e+04 1.856065802393590403e+01 2.879185402863231880e-01
5.941003833949071850e+04 1.925054433960866618e+01 3.062577793539104087e-01
5.941003837212118378e+04 1.884324394351599707e+01 2.976884376500867346e-01
5.941003840475164907e+04 1.888666899319490611e+01 2.959395042470595594e-01
5.941003843738212163e+04 1.835767922924341278e+01 2.820475786167863097e-01
5.941003847001259419e+04 1.826857359295213712e+01 2.850639707975387571e-01


==> figures/ground-lc/20210714_tic3788_r.dat <==
5.940996571782673709e+04 -2.073050345508390957e-01 -1.073870594697952763e+00
5.940996573669694772e+04 3.713060450800443224e+00 3.888134103795958668e-02
5.940996576932741300e+04 3.656732411960295526e+00 3.862150528901253654e-02
5.940996580195787828e+04 3.649783155093391240e+00 3.802985228170716048e-02
5.940996583458834357e+04 3.725786814198928987e+00 3.861738344583291738e-02
5.940996586721881613e+04 3.645737439019044235e+00 3.580178124961821973e-02
5.940996589984928869e+04 3.721850890044454907e+00 3.788140596906448138e-02
5.940996593247975397e+04 3.687317406316002799e+00 3.761792561348142189e-02
5.940996596511021926e+04 3.635132500110075604e+00 3.587446642975346267e-02
5.940996599774069182e+04 3.702651157521054337e+00 3.731968411644823180e-02
5.940996603037116438e+04 3.652208705793316579e+00 3.813711769385426387e-02
5.940996606300163694e+04 3.741946366396567747e+00 3.924815279865306178e-02
5.940996609563210222e+04 3.693169428522242725e+00 3.687130662009557164e-02
5.940996612826256751e+04 3.584512542356204534e+00 3.713546956173754271e-02
5.940996616089304007e+04 3.728338001281068959e+00 4.100622979039732219e-02
5.940996619352351263e+04 3.720279720279720426e+00 3.858429291607848310e-02
5.940996622615397791e+04 3.698423168348869083e+00 3.872482313417580785e-02
5.940996625878444320e+04 3.672094228443835817e+00 3.707479873399362885e-02
5.940996629141491576e+04 3.613675213675213715e+00 3.542988744213276114e-02
5.940996632404538832e+04 3.612020533472543704e+00 3.638024180468309859e-02
5.940996635667586088e+04 3.682800903517263524e+00 3.726869828937786483e-02
5.940996638930632616e+04 3.702221691352126420e+00 3.916086485443608101e-02
5.940996642193679145e+04 3.726286470124386074e+00 3.729084179022670170e-02
5.940996645456726401e+04 3.696341057836511901e+00 3.742743727322410396e-02
5.940996648719773657e+04 3.709558547511198956e+00 3.728123805804815089e-02
5.940996651982820913e+04 3.577232489891350564e+00 3.620709000014653983e-02
5.940996655245867441e+04 3.666668745673068219e+00 3.783877381362887177e-02
5.940996658508913970e+04 3.641395640019586821e+00 3.758107107141257786e-02
5.940996661771961226e+04 3.671219121542536712e+00 4.050456798953173954e-02
5.940996665035008482e+04 3.678737107042392651e+00 3.983563463026697921e-02
5.940996668298055010e+04 3.662444546049948624e+00 3.747933193977903005e-02
5.940996671561101539e+04 3.638603783187717600e+00 3.894463075152339304e-02
5.940996674824148795e+04 3.700509728352085581e+00 3.953084961706450351e-02
5.940996678087196051e+04 3.732757489202922496e+00 4.116528350899581468e-02
5.940996681350243307e+04 3.702630587262803807e+00 3.923902645058412186e-02
5.940996684613289835e+04 3.681778427477291782e+00 3.668200411114314052e-02
5.940996687876336364e+04 3.704107260881881025e+00 3.961993280438734499e-02
5.940996691139383620e+04 3.720752849854133348e+00 3.726885050698645202e-02
5.940996694402430876e+04 3.664298681324222873e+00 3.637667887508960751e-02
5.940996697665477404e+04 3.756615664983484759e+00 3.798370408719662500e-02
5.940996700928523933e+04 3.728158813044460285e+00 3.659592575498218231e-02
5.940996704191571189e+04 3.705300786181209283e+00 3.663171463520519672e-02
5.940996707454618445e+04 3.772136573805751958e+00 3.776095156254950791e-02
5.940996710717665701e+04 3.743402390841859884e+00 3.791600222630771289e-02
5.940996713980712229e+04 3.666122489672060336e+00 3.671357990971074736e-02
5.940996717243758758e+04 3.678708924505444955e+00 3.866341528676885131e-02
5.940996720506806014e+04 3.781302435551939567e+00 4.102870819949110820e-02
5.940996723769853270e+04 3.713669904842356040e+00 3.748324691437505962e-02
5.940996727032899798e+04 3.774005825774910949e+00 3.889404046556445976e-02
5.940996730295946327e+04 3.738409751619319543e+00 3.647456792314822394e-02
5.940996733558993583e+04 3.649715900073009056e+00 3.491261520484505165e-02
5.940996736822040839e+04 3.660849204470574492e+00 3.569625061670447103e-02
5.940996740085087367e+04 3.704791245877329331e+00 3.626626909880364263e-02
5.940996743348134623e+04 3.767442007979651120e+00 3.819984653279254183e-02
5.940996746611181152e+04 3.734909864290054671e+00 3.661483907955894596e-02
5.940996749874228408e+04 3.677092717836795366e+00 3.588482095652315712e-02
5.940996753137275664e+04 3.630527932735063690e+00 3.550033661957711223e-02
5.940996756400322920e+04 3.728080922506725958e+00 3.724240527655165583e-02
5.940996759663369448e+04 3.721708171622309713e+00 3.651383887451054022e-02
5.940996762926415977e+04 3.775820193285859716e+00 3.734210315836364313e-02
5.940996766189463233e+04 3.755679094582059729e+00 3.734334964290920988e-02
5.940996769452510489e+04 3.723168095596628646e+00 3.854515145873933790e-02
5.940996772715557745e+04 3.816856943808095259e+00 3.810634853813721357e-02
5.940996775978604273e+04 3.755079474775397497e+00 3.759570528956727997e-02
5.940996779241650802e+04 3.806064960830196409e+00 3.901121464967100688e-02
5.940996782504698058e+04 3.782458118556701443e+00 3.911428241530146011e-02
5.940996785767745314e+04 3.715904207280993798e+00 3.750346400362892380e-02
5.940996789030791842e+04 3.702736894072633955e+00 3.847472432317276814e-02
5.940996792293839098e+04 3.809920510734180255e+00 3.856448139515065987e-02
5.940996795556885627e+04 3.790589859932925965e+00 3.702728453614169413e-02
5.940996798819932883e+04 3.796726887115755567e+00 3.685117628249099525e-02
5.940996802082980139e+04 3.761176130798403072e+00 3.692527692172428017e-02
5.940996805346026667e+04 3.687335900312282089e+00 3.854735532082431693e-02
5.940996808609073196e+04 3.786349139120446239e+00 3.729019088944601074e-02
5.940996811872120452e+04 3.784982086621702546e+00 3.689714984081350624e-02
5.940996815135167708e+04 3.730944637701215871e+00 3.607653434430078965e-02
5.940996818398214236e+04 3.791154289939885125e+00 3.745454263622192970e-02
5.940996821661261492e+04 3.838413942586385019e+00 4.070392274019125900e-02
5.940996824924308021e+04 3.832063271053242293e+00 4.264354413811635020e-02
5.940996828187355277e+04 3.731722991552811841e+00 3.732120917637233443e-02
5.940996831450402533e+04 3.752344705722441276e+00 3.780223928569012570e-02
5.940996834713449061e+04 3.824381985701339026e+00 3.828189879067083606e-02
5.940996837976495590e+04 3.776160882448574174e+00 3.958706416277150975e-02
5.940996841239542846e+04 3.848815856729076668e+00 3.915152529002633580e-02
5.940996844502590102e+04 3.718053294918087115e+00 3.650004616750292252e-02
5.940996847765636630e+04 3.800865109384583551e+00 3.759613593198970344e-02
5.940996851028683159e+04 3.774974914838272522e+00 3.747626695454206458e-02
5.940996854291730415e+04 3.798713323024645483e+00 3.795151624221100584e-02
5.940996857554777671e+04 3.801417067997344024e+00 3.808167804242162252e-02
5.940996860817824927e+04 3.776412061064837289e+00 3.831070780849392399e-02
5.940996864080871455e+04 3.789455291733116127e+00 3.732744944855811986e-02
5.940996867343917984e+04 3.783801083822213140e+00 3.821966747079726806e-02
5.940996870606965240e+04 3.755428049406199786e+00 3.842601143134833502e-02
5.940996873870012496e+04 3.778626147035233807e+00 3.877001425289479386e-02
5.940996877133059024e+04 3.812059912252296900e+00 3.802341127619794647e-02
5.940996880396106280e+04 3.705411580555170392e+00 3.624343608361446645e-02
5.940996883659152809e+04 3.742046904007173325e+00 3.657894587883930848e-02
5.940996886922200065e+04 3.749482042056944575e+00 3.715550441839859941e-02
5.940996890185247321e+04 3.732470403332460052e+00 3.630235080291493305e-02
5.940996893448293849e+04 3.746748742305408886e+00 3.777832195895412110e-02
5.940996896711340378e+04 3.765945568736915661e+00 3.703983646229533355e-02
5.940996899974387634e+04 3.656142560292172661e+00 3.588782686306053737e-02
5.940996903237434890e+04 3.704790142812889098e+00 3.623141509648617614e-02
5.940996906500482146e+04 3.670800805842357128e+00 3.542415845503178035e-02
5.940996909763528674e+04 3.730421762862630164e+00 3.674923676819560198e-02
5.940996913026575203e+04 3.743104408441778830e+00 3.688849176397681479e-02
5.940996916289622459e+04 3.702271848355196404e+00 3.764263037531102168e-02
5.940996919552669715e+04 3.620160385225498878e+00 3.511123458761866711e-02
5.940996922815716971e+04 3.747699714579435515e+00 3.674964544674335504e-02
5.940996926078763499e+04 3.687381590925866703e+00 3.683351286791619605e-02
5.940996929341810028e+04 3.674288265053070379e+00 3.607395145439870610e-02
5.940996932604857284e+04 3.688491805511698640e+00 3.672136511250344293e-02
5.940996935867904540e+04 3.663153816819307185e+00 3.744416890576326984e-02
5.940996939130951068e+04 3.723695316456487880e+00 3.764500436242828457e-02
5.940996942393997597e+04 3.636202676979786386e+00 3.700454262405925010e-02
5.940996945657044853e+04 3.713251431598597829e+00 3.647145958473602123e-02
5.940996948920092109e+04 3.680384851023393633e+00 3.636276327120849250e-02
5.940996952183138637e+04 3.702741828801058510e+00 3.813770630998462863e-02
5.940996955446185893e+04 3.656313620643135476e+00 3.675412449951990373e-02
5.940996958709232422e+04 3.678465401647658783e+00 3.742565792921308254e-02
5.940996961972279678e+04 3.690367928460459801e+00 3.650814609429371693e-02
5.940996965235326934e+04 3.625869923009116924e+00 3.640159281702644301e-02
5.940996968498373462e+04 3.624432654749881078e+00 3.672834054839969886e-02
5.940996971761419991e+04 3.641010891483403178e+00 3.555159118624382636e-02
5.940996975024467247e+04 3.736733432324094384e+00 3.799952367341494913e-02
5.940996978287514503e+04 3.645293176566189786e+00 3.557688097306961617e-02
5.940996981550561031e+04 3.605415813140913084e+00 3.559866530712066379e-02
5.940996984813608287e+04 3.647925605354234602e+00 3.686378033915133773e-02
5.940996988076654816e+04 3.688127543243004958e+00 3.742563616212321587e-02
5.940996991339702072e+04 3.747950292998869060e+00 3.783506433804229713e-02
5.940996994602749328e+04 3.637030562232697495e+00 3.651739475969244253e-02
5.940996997865795856e+04 3.659272470553263990e+00 3.577574663159210216e-02
5.940997001128843112e+04 3.651628266584196592e+00 3.677390335508094743e-02
5.940997004391889641e+04 3.701409086350416100e+00 3.650153919352414761e-02
5.940997007654936897e+04 3.655275139115283345e+00 3.585732271085102785e-02
5.940997010917984153e+04 3.681310540952835275e+00 3.698133688690334597e-02
5.940997014181030681e+04 3.728090457036075112e+00 3.757202449564013558e-02
5.940997017444077210e+04 3.669909598023917585e+00 3.599301267524768200e-02
5.940997020707124466e+04 3.690952772333565335e+00 3.636081096101337340e-02
5.940997023970171722e+04 3.604563088292254580e+00 3.630940980557711972e-02
5.940997027233218978e+04 3.674597404602744977e+00 3.546526110278156591e-02
5.940997030496265506e+04 3.712023983859918275e+00 3.729878178909104558e-02
5.940997033759312035e+04 3.740955817406175665e+00 3.954390180813518313e-02
5.940997037022359291e+04 3.665750910033154675e+00 3.860303426528365056e-02
5.940997040285406547e+04 3.710433052212640970e+00 3.793004754841455828e-02
5.940997043548453803e+04 3.667644015177647709e+00 3.757506280532811604e-02
5.940997046811500331e+04 3.706120049504950664e+00 3.827227075666694844e-02
5.940997050074546860e+04 3.669904956502894944e+00 3.719537531353236948e-02
5.940997053337594116e+04 3.754705581922593183e+00 4.265787774627247120e-02
5.940997056600641372e+04 3.695571806943436233e+00 3.974467422221645424e-02
5.940997059863687900e+04 3.680764416765882174e+00 3.930324879356612150e-02
5.940997063126734429e+04 3.738228808714607609e+00 3.997018972672934656e-02
5.940997066389781685e+04 3.734944753170378107e+00 3.828734417448342170e-02
5.940997069652828941e+04 3.809309851346647235e+00 3.882392138756641381e-02
5.940997072915876197e+04 3.653231145923122369e+00 3.544766975072435183e-02
5.940997076178922725e+04 3.679031615932458532e+00 3.589097730569901223e-02
5.940997079441969254e+04 3.698394595470465784e+00 3.753153428890518284e-02
5.940997082705016510e+04 3.712526613294819366e+00 3.864083347650749956e-02
5.940997085968063766e+04 3.761588563963038201e+00 3.875597871306768472e-02
5.940997089231111022e+04 3.726805041408058461e+00 3.888494184696457412e-02
5.940997092494157550e+04 3.640430619030422310e+00 3.609019704513286714e-02
5.940997095757204079e+04 3.605792686626940302e+00 3.483263534729581085e-02
5.940997099020251335e+04 3.721309734292122862e+00 3.813244601283196505e-02
5.940997102283298591e+04 3.739360694852987166e+00 3.900940736334322645e-02
5.940997105546345119e+04 3.657085068711524833e+00 3.668536122206231265e-02
5.940997108809391648e+04 3.639539644843681643e+00 3.635378161466019942e-02
5.940997112072438904e+04 3.667176077247435995e+00 3.777890810724515713e-02
5.940997115335486160e+04 3.651213033919198825e+00 3.645940352991672295e-02
5.940997118598533416e+04 3.631726619146728563e+00 3.608392797502345262e-02
5.940997121861579944e+04 3.665349953003765648e+00 3.728817111828521685e-02
5.940997125124626473e+04 3.647811580706634249e+00 3.699036523201337107e-02
5.940997128387673729e+04 3.806912788532547331e+00 4.379942520390350813e-02
5.940997131650720985e+04 3.700815838542021563e+00 4.409253205243549023e-02
5.940997134913767513e+04 3.709475664529954031e+00 3.825826022812934407e-02
5.940997138176814042e+04 3.717566255029832067e+00 3.853262911285372516e-02
5.940997141439861298e+04 3.647881728841734894e+00 3.811506219498696224e-02
5.940997144702908554e+04 3.707759831897248670e+00 3.842621567400285321e-02
5.940997147965955810e+04 3.665039909902702231e+00 3.930818642836122340e-02
5.940997151229002338e+04 3.688936975926426776e+00 3.882762096425413506e-02
5.940997154492048867e+04 3.690542798670697344e+00 3.739822730071891421e-02
5.940997157755096123e+04 3.711748299959261921e+00 3.871160056961917006e-02
5.940997161018143379e+04 3.789160753455221631e+00 3.981495054743994927e-02
5.940997164281190635e+04 3.754523400384110143e+00 3.818637247353386110e-02
5.940997167544237163e+04 3.723815041277557913e+00 3.802410629314172119e-02
5.940997170807283692e+04 3.751176400929901789e+00 3.850572750786056958e-02
5.940997174070330948e+04 3.677741714000374529e+00 3.805800535385769207e-02
5.940997177333378204e+04 3.703618414960148542e+00 3.856627709675575222e-02
5.940997180596424732e+04 3.741024852323588501e+00 3.813515114982904408e-02
5.940997183859471261e+04 3.776174072297562745e+00 3.844343984963723843e-02
5.940997187122518517e+04 3.759012482453435222e+00 3.863473515522877072e-02
5.940997190385565773e+04 3.722502856643334912e+00 3.762925272532817444e-02
5.940997193648612301e+04 3.744389255069343392e+00 3.750833610791600575e-02
5.940997196911658830e+04 3.639520452892016422e+00 3.633922278239725551e-02
5.940997200174706086e+04 3.772949002217294900e+00 3.878308291773217148e-02
5.940997203437753342e+04 3.699069325260814001e+00 3.686246496737147216e-02
5.940997206700800598e+04 3.664609362298177686e+00 3.761045789274686940e-02
5.940997209963847126e+04 3.784244587980017283e+00 4.007430998989162940e-02
5.940997213226893655e+04 3.669243088490814486e+00 3.848697743173638136e-02
5.940997216489940911e+04 3.680176404353809883e+00 3.973969111986989933e-02
5.940997219752988167e+04 3.745109306364286628e+00 3.893466560057329967e-02
5.940997223016034695e+04 3.644596074994522539e+00 3.716924419104487148e-02
5.940997226279081951e+04 3.673793107767068911e+00 3.753131949346713570e-02
5.940997229542128480e+04 3.678196532365006544e+00 3.852709755562692268e-02
5.940997232805175736e+04 3.725701340615690249e+00 3.981092467916431954e-02
5.940997236068222992e+04 3.641523309092966176e+00 3.888132276880727073e-02
5.940997239331269520e+04 3.655142738625177135e+00 3.744627527886029011e-02
5.940997242594316049e+04 3.657270356054178162e+00 3.663746371972848026e-02
5.940997245857363305e+04 3.697680632069110462e+00 3.623450261318846705e-02
5.940997249120410561e+04 3.654736058557161549e+00 3.629808227095947248e-02
5.940997252383457817e+04 3.713182250615860269e+00 3.811731048274957789e-02
5.940997255646504345e+04 3.688246893486494038e+00 3.755604594697236481e-02
5.940997258909550874e+04 3.650573740484996943e+00 3.664526618340461367e-02
5.940997262172598130e+04 3.659557381641610263e+00 3.709149276041961291e-02
5.940997265435645386e+04 3.655922698753976352e+00 3.662174671062543019e-02
5.940997268698692642e+04 3.666987712141814182e+00 3.661795222537247291e-02
5.940997271961739170e+04 3.686388416634776455e+00 3.818575812559758809e-02
5.940997275224785699e+04 3.660844777123847038e+00 3.720738182234376717e-02
5.940997278487832955e+04 3.661478133890581077e+00 3.695778196198631904e-02
5.940997281750880211e+04 3.574263350062888200e+00 3.754629309659079928e-02
5.940997285013926739e+04 3.670559751110219260e+00 3.727421046936196802e-02
5.940997288276973268e+04 3.595102111457251670e+00 3.622164001950346074e-02
5.940997291540020524e+04 3.624277599254932980e+00 3.746337255525521853e-02
5.940997294803067780e+04 3.622589974293059178e+00 3.790510189958105208e-02
5.940997298066114308e+04 3.663861055444221915e+00 3.791917848184957890e-02
5.940997301329160837e+04 3.641578875866072540e+00 3.728304658679741646e-02
5.940997304592208093e+04 3.713780874050940817e+00 3.763210973155096950e-02
5.940997307855255349e+04 3.608401657190489775e+00 3.684645711468494123e-02
5.940997311118302605e+04 3.722456612902196316e+00 3.959282066826141921e-02
5.940997314381349133e+04 3.621222695017940474e+00 3.861332994342026037e-02
5.940997317644396389e+04 3.728374829831024417e+00 3.898394078633256321e-02
5.940997320907442918e+04 3.603175985961942551e+00 3.517685059509769591e-02
5.940997324170490174e+04 3.700998091504616561e+00 3.728081090814376608e-02
5.940997327433537430e+04 3.667480434602938821e+00 3.584606541072193897e-02
5.940997330696583958e+04 3.560485594596905390e+00 3.583937061345043862e-02
5.940997333959630487e+04 3.574992493243919434e+00 3.483067329689905345e-02
5.940997337222677743e+04 3.622995926041993275e+00 3.562529689085907475e-02
5.940997340485724999e+04 3.632561843355853082e+00 3.558468165385909876e-02
5.940997343748772255e+04 3.587626860144732088e+00 3.520882654506743425e-02
5.940997347011818783e+04 3.639042288324378482e+00 3.603517089660419892e-02
5.940997350274865312e+04 3.683171461420704063e+00 3.865162466057109336e-02
5.940997353537912568e+04 3.654699173717282701e+00 3.714421661462328356e-02
5.940997356800959824e+04 3.624638642421815771e+00 3.549888468536365610e-02
5.940997360064007080e+04 3.665127498277050311e+00 3.712933341978266050e-02
5.940997363327053608e+04 3.579932144388668469e+00 3.476768772703946186e-02
5.940997366590100137e+04 3.600373146127818558e+00 3.513198291756300384e-02
5.940997369853147393e+04 3.668865426774132743e+00 3.554661235267666392e-02
5.940997373116194649e+04 3.681695249409178139e+00 3.771194806243347020e-02
5.940997376379241177e+04 3.666113682004714658e+00 3.755260159707655282e-02
5.940997379642287706e+04 3.624100398866702211e+00 3.718635432986938660e-02
5.940997382905334962e+04 3.692101246183874697e+00 3.837513728049361111e-02
5.940997386168382218e+04 3.680825342574131742e+00 3.766017515099178564e-02
5.940997389431429474e+04 3.664994363021420565e+00 3.802927966635316626e-02
5.940997392694476002e+04 3.725689386630345101e+00 3.885552799103135502e-02
5.940997395957522531e+04 3.660406285933307746e+00 3.924545154337111957e-02
5.940997399220569787e+04 3.740974215657760116e+00 3.972823588133489459e-02
5.940997402483617043e+04 3.692071892848876491e+00 3.711550932002406766e-02
5.940997405746663571e+04 3.712690335612181425e+00 3.664181241655597304e-02
5.940997409009710100e+04 3.686784519827998263e+00 3.577600687919658962e-02
5.940997412272757356e+04 3.756306824648145248e+00 3.895727633500659093e-02
5.940997415535804612e+04 3.650832857532954279e+00 3.658231861033316157e-02
5.940997418798851140e+04 3.774890912479355265e+00 3.844414618101846953e-02
5.940997422061897669e+04 3.741675438371287132e+00 3.766166548415121607e-02
5.940997425324944925e+04 3.720778972338064428e+00 3.941715340227690267e-02
5.940997428587992181e+04 3.702938177182919066e+00 3.789103040521944743e-02
5.940997431851039437e+04 3.746415671830520377e+00 3.902461760263423174e-02
5.940997435114085965e+04 3.682383481869343278e+00 3.734119795114986678e-02
5.940997438377132494e+04 3.692326715839325590e+00 3.720859317256205306e-02
5.940997441640179750e+04 3.657994839303669199e+00 3.863246511502367586e-02
5.940997444903227006e+04 3.736809001767395610e+00 4.048141237735539827e-02
5.940997448166273534e+04 3.736306404795114222e+00 3.932353693330488398e-02
5.940997451429320063e+04 3.721083060319907432e+00 3.743941739329813279e-02
5.940997454692367319e+04 3.715861170116109502e+00 4.552753527279607831e-02
5.940997457955414575e+04 3.712853751829485738e+00 3.949479668873772525e-02
5.940997461218461831e+04 3.695181478384891971e+00 4.374986607862969140e-02
5.940997464481508359e+04 3.693181961208795272e+00 3.858000059135522491e-02
5.940997467744554888e+04 3.705224531499202723e+00 3.635748644468000251e-02
5.940997471007602144e+04 3.754482471153663958e+00 3.723078020772042918e-02
5.940997474270649400e+04 3.719242101614340434e+00 3.711527347980870389e-02
5.940997477533696656e+04 3.762562958240357247e+00 3.634347723245148765e-02
5.940997480796743184e+04 3.775722814742439315e+00 3.824310715832226343e-02
5.940997484059789713e+04 3.707407384202843215e+00 3.644873368512461381e-02
5.940997487322836969e+04 3.764336537261265381e+00 3.812370904361240403e-02
5.940997490585884225e+04 3.655434199409185680e+00 3.614483735958674837e-02
5.940997493848930753e+04 3.724140057473390719e+00 3.933616217970169193e-02
5.940997497111978009e+04 3.709355534998457937e+00 3.741578303052315452e-02
5.940997500375024538e+04 3.717887538741575515e+00 3.776723853478535647e-02
5.940997503638071794e+04 3.758843026891807604e+00 3.783409074199532707e-02
5.940997506901119050e+04 3.814335653324095521e+00 3.948072912567809206e-02
5.940997510164165578e+04 3.749920587525253257e+00 3.648763378420867565e-02
5.940997513427212834e+04 3.758162951044292210e+00 3.837013736478454146e-02
5.940997516690259363e+04 3.685551161089552163e+00 3.681512780765587578e-02
5.940997519953306619e+04 3.743648270600203443e+00 3.822386144103177841e-02
5.940997523216353875e+04 3.762172198939529810e+00 3.698344702079209290e-02
5.940997526479400403e+04 3.787582305777561054e+00 4.849588294156680079e-02
5.940997529742446932e+04 3.750859085136582394e+00 4.037595769735093792e-02
5.940997533005494188e+04 3.681629471053005975e+00 3.766421774365625447e-02
5.940997536268541444e+04 3.684693372743269801e+00 3.668436857776496973e-02
5.940997539531587972e+04 3.733468600738509835e+00 3.830092320082333773e-02
5.940997542794634501e+04 3.675935968070799476e+00 3.708581692239389799e-02
5.940997546057681757e+04 3.732522949662060441e+00 3.800599450637626858e-02
5.940997549320729013e+04 3.710490870996707713e+00 4.212790238712742219e-02
5.940997552583776269e+04 3.642514164084264205e+00 3.680116486581055252e-02
5.940997555846822797e+04 3.694126827110354672e+00 3.860640188775922577e-02
5.940997559109869326e+04 3.754179237585624662e+00 3.909385874327039878e-02
5.940997562372916582e+04 3.692695389765177083e+00 3.695534588756255873e-02
5.940997565635963838e+04 3.721392909533913329e+00 4.139463213298365946e-02
5.940997568899010366e+04 3.709120551810628275e+00 3.819057410477557507e-02
5.940997572162057622e+04 3.716245433534630216e+00 3.867779666378538816e-02
5.940997575425104151e+04 3.714925936701103382e+00 3.928858128741473388e-02
5.940997578688151407e+04 3.732474928500955080e+00 3.919629672096502926e-02
5.940997581951198663e+04 3.678036276363818580e+00 3.689160384836039780e-02
5.940997585214245191e+04 3.729740354436800409e+00 3.725248208630797114e-02
5.940997588477291720e+04 3.667263494313841576e+00 4.722326329576837650e-02
5.940997591740338976e+04 3.656670081455200005e+00 3.977235908137036202e-02
5.940997595003386232e+04 3.696166701417189504e+00 3.658337354923651974e-02
5.940997598266433488e+04 3.680967724384743622e+00 3.751091004111803406e-02
5.940997601529480016e+04 3.722891052951917246e+00 3.766955615357626269e-02
5.940997604792526545e+04 3.703364530485905970e+00 3.889105817865613074e-02
5.940997608055573801e+04 3.773146155598875673e+00 4.409872946963199619e-02
5.940997611318621057e+04 3.729127321123011818e+00 4.040740452406477862e-02
5.940997614581668313e+04 3.689362161887329794e+00 3.801582281215185044e-02
5.940997617844714841e+04 3.769575000953482746e+00 3.904485090651531320e-02
5.940997621107761370e+04 3.691061560170824318e+00 3.724953402070987907e-02
5.940997624370808626e+04 3.685192981587191774e+00 3.783593929282162704e-02
5.940997627633855882e+04 3.701821914293045523e+00 4.091417206336837170e-02
5.940997630896902410e+04 3.692848302687411710e+00 3.864401195564856617e-02
5.940997634159948939e+04 3.672674310505112949e+00 3.837705594302741330e-02
5.940997637422996195e+04 3.652938402739861701e+00 3.778787165935705572e-02
5.940997640686043451e+04 3.616219053451141807e+00 3.706844177306675009e-02
5.940997643949089979e+04 3.624842070511151704e+00 3.738644923021429423e-02
5.940997647212136508e+04 3.648305274112096708e+00 3.601040155461746051e-02
5.940997650475183764e+04 3.648019826703623458e+00 4.116644174074304829e-02
5.940997653738231020e+04 3.670737634042123609e+00 4.235941585038723034e-02
5.940997657001278276e+04 3.664807115743020649e+00 3.729979561268383093e-02
5.940997660264324804e+04 3.671163606508434096e+00 4.055514937975582268e-02
5.940997663527371333e+04 3.656196874229775240e+00 4.012732203644087808e-02
5.940997666790418589e+04 3.551238759183278582e+00 3.586094132496080861e-02
5.940997670053465845e+04 3.674100535850982396e+00 3.723342030906165445e-02
5.940997673316512373e+04 3.602950207416876438e+00 3.505966683109067172e-02
5.940997676579559629e+04 3.698224279158033312e+00 3.703125673607407520e-02
5.940997679842606158e+04 3.627470184225534133e+00 3.673985797936352160e-02
5.940997683105653414e+04 3.706940758975670214e+00 3.780293197311479503e-02
5.940997686368700670e+04 3.626940278873981072e+00 3.868542311826442953e-02
5.940997689631747198e+04 3.601764265645895691e+00 3.758219380827485662e-02
5.940997692894793727e+04 3.595965093481931607e+00 3.889521630375794570e-02
5.940997696157840983e+04 3.594342386595271499e+00 3.585475871944558690e-02
5.940997699420888239e+04 3.628485039370078713e+00 3.593484816857443059e-02
5.940997702683935495e+04 3.607136796988417604e+00 3.621506950032188366e-02
5.940997705946982023e+04 3.599291331240481284e+00 3.665230073268575112e-02
5.940997709210028552e+04 3.592937284767394601e+00 3.508542892030648563e-02
5.940997712473075808e+04 3.716917326688618406e+00 3.886749468190866391e-02
5.940997715736123064e+04 3.605133127613108446e+00 3.548858422537311957e-02
5.940997718999169592e+04 3.558299346332197466e+00 3.601328707813743896e-02
5.940997722262216121e+04 3.574834125278006702e+00 3.623489816475301828e-02
5.940997725525263377e+04 3.652726004060875109e+00 3.714844425365320529e-02
5.940997728788310633e+04 3.669841883231894197e+00 3.678526824208238483e-02
5.940997732051357889e+04 3.630308855892545594e+00 3.762581536631634527e-02
5.940997735314404417e+04 3.649978005910524015e+00 3.779097155221414900e-02
5.940997738577450946e+04 3.573049258175307941e+00 3.550682620464195444e-02
5.940997741840498202e+04 3.566747401661710448e+00 3.791784552414025067e-02
5.940997745103545458e+04 3.596714061972177134e+00 4.019710707083579831e-02
5.940997748366592714e+04 3.620518439235704378e+00 3.660026230763700761e-02
5.940997751629639242e+04 3.594895247126938642e+00 3.838175897120078145e-02
5.940997754892685771e+04 3.663975994742650233e+00 4.073648490095403002e-02
5.940997758155733027e+04 3.646164328409055688e+00 3.837218395976697144e-02
5.940997761418780283e+04 3.658989311223216134e+00 4.035087048352183764e-02
5.940997764681826811e+04 3.622382603805417656e+00 4.040283981579316508e-02
5.940997767944873340e+04 3.594897015082928693e+00 3.890892824291586338e-02
5.940997771207920596e+04 3.680559237518146620e+00 3.994341594709439197e-02
5.940997774470967852e+04 3.562883561083381334e+00 3.566005130172415771e-02
5.940997777734014380e+04 3.599898233907431688e+00 3.505072321348540187e-02
5.940997780997061636e+04 3.613269556577455521e+00 3.508712794827927028e-02
5.940997784260108165e+04 3.632955102965040872e+00 3.647396556271090273e-02
5.940997787523155421e+04 3.632408202193609714e+00 3.683916246244207937e-02
5.940997790786202677e+04 3.726185150628203324e+00 4.037547341747658308e-02
5.940997794049249205e+04 3.697415326926388524e+00 3.830620403489491677e-02
5.940997797312295734e+04 3.665114769649387760e+00 3.784191548965641638e-02
5.940997800575342990e+04 3.630354480036134479e+00 3.946115026102722800e-02
5.940997803838390246e+04 3.602572534809262539e+00 3.699868967789273627e-02
5.940997807101437502e+04 3.573999999999999844e+00 3.451356278042645026e-02
5.940997810364484030e+04 3.623354442525426933e+00 3.518237567063205173e-02
5.940997813627530559e+04 3.607029839384464420e+00 3.710293593168643295e-02
5.940997816890577815e+04 3.683922092801222181e+00 3.983823119643585542e-02
5.940997820153625071e+04 3.618780136203211040e+00 3.614384289513312976e-02
5.940997823416672327e+04 3.609142864250045157e+00 3.550712497741415064e-02
5.940997826679718855e+04 3.645943990650680977e+00 3.716184029977896708e-02
5.940997829942765384e+04 3.611001031861084787e+00 3.566699264592024937e-02
5.940997833205812640e+04 3.618364418938306848e+00 3.550509341615593756e-02
5.940997836468859896e+04 3.620864278813908488e+00 3.692413512650138951e-02
5.940997839731906424e+04 3.593250530437055890e+00 3.588899770382775190e-02
5.940997842994952953e+04 3.705442889570705223e+00 3.792828213376905205e-02
5.940997846258000209e+04 3.630480311010785055e+00 3.597279953512848988e-02
5.940997849521047465e+04 3.635311395429880132e+00 3.631220342354601199e-02
5.940997852784094721e+04 3.645864874512265263e+00 3.717846509588621645e-02
5.940997856047141249e+04 3.634967762226765320e+00 3.574551604877199140e-02
5.940997859310187778e+04 3.615340909090908994e+00 3.567632172803118090e-02
5.940997862573235034e+04 3.715035493127926358e+00 3.664635556857350623e-02
5.940997865836282290e+04 3.605550841421342412e+00 3.583230494125785176e-02
5.940997869099328818e+04 3.644612240050505658e+00 3.642316729879496728e-02
5.940997872362376074e+04 3.653876974136679667e+00 3.682511623994001726e-02
5.940997875625422603e+04 3.739744775522447551e+00 4.507763400555635236e-02
5.940997878888469859e+04 3.726925887366386192e+00 3.971887179861322698e-02
5.940997882151517115e+04 3.667019315243080335e+00 3.608186092539466400e-02
5.940997885414563643e+04 3.700259397614049206e+00 3.536842871050768083e-02
5.940997888677610172e+04 3.720042037430933757e+00 3.599660802648914359e-02
5.940997891940657428e+04 3.744888765680227216e+00 3.741647793286526080e-02
5.940997895203704684e+04 3.686224141568320789e+00 3.828342582813992062e-02
5.940997898466751212e+04 3.647693521154533158e+00 3.612583691685874315e-02
5.940997901729797741e+04 3.630904029860188231e+00 3.497575458636384416e-02
5.940997904992844997e+04 3.743668136324139972e+00 3.648245367825628943e-02
5.940997908255892253e+04 3.761924066924067223e+00 3.661222977978332432e-02
5.940997911518938781e+04 3.747538037169710456e+00 3.633237585335925834e-02
5.940997914781986037e+04 3.742861582447635005e+00 3.711134768367917169e-02
5.940997918045032566e+04 3.664394797605561305e+00 3.604721358461293601e-02
5.940997921308079822e+04 3.692786108329653150e+00 3.645554807979001222e-02
5.940997924571127078e+04 3.706818706949848163e+00 3.653522510638546050e-02
5.940997927834173606e+04 3.682677615900701973e+00 3.611889077640170753e-02
5.940997931097220135e+04 3.724266636656913931e+00 3.793259597222010254e-02
5.940997934360267391e+04 3.715424821165547176e+00 3.809520121860392183e-02
5.940997937623314647e+04 3.755860752148058701e+00 3.798888152182450934e-02
5.940997940886361903e+04 3.788719671234271225e+00 3.797195962628591853e-02
5.940997944149408431e+04 3.732109114428113106e+00 3.614734014831039871e-02
5.940997947412454960e+04 3.703273935481425916e+00 3.616836799717317724e-02
5.940997950675502216e+04 3.724995275590551547e+00 3.759798313319218099e-02
5.940997953938549472e+04 3.734572981122593394e+00 3.691581627114444430e-02
5.940997957201596000e+04 3.718954697734886850e+00 3.768998121886867753e-02
5.940997960464642529e+04 3.754926184066575523e+00 3.959604506337604385e-02
5.940997963727689785e+04 3.736141268639438628e+00 3.668345620206640151e-02
5.940997966990737041e+04 3.716116230156742528e+00 3.773614320211618467e-02
5.940997970253784297e+04 3.660520526026301180e+00 3.547435130021167615e-02
5.940997973516830825e+04 3.671747801250676346e+00 3.579837245321975531e-02
5.940997976779877354e+04 3.630233197530555511e+00 3.544746029541608057e-02
5.940997980042924610e+04 3.735076486600467760e+00 3.728138497311286881e-02
5.940997983305971866e+04 3.624557993730407546e+00 3.603052583979644147e-02
5.940997986569019122e+04 3.689502727388049852e+00 3.588511436985553776e-02
5.940997989832065650e+04 3.672978622386375847e+00 3.896779993621677513e-02
5.940997993095112179e+04 3.633286490718103501e+00 3.497019288231210249e-02
5.940997996358159435e+04 3.605595138568272962e+00 3.512215716240541658e-02
5.940997999621206691e+04 3.690543800572950506e+00 3.525531612367853451e-02
5.940998002884253947e+04 3.731934570619691804e+00 3.924010142712294757e-02
5.940998006147300475e+04 3.657598812395620680e+00 3.616392037803439763e-02
5.940998009410347004e+04 3.632695944526160847e+00 3.490879769744079791e-02
5.940998012673394260e+04 3.627061709300499093e+00 3.586780814293991787e-02
5.940998015936441516e+04 3.739624826603204610e+00 3.742721244205717696e-02
5.940998019199488044e+04 3.715033581688010234e+00 3.683565127938282641e-02
5.940998022462534573e+04 3.694212901846892994e+00 3.630289488916377955e-02
5.940998025725581829e+04 3.703476064916254806e+00 3.681967950950461310e-02
5.940998028988629085e+04 3.778620535286029369e+00 3.823695627585148998e-02
5.940998032251675613e+04 3.700482719663123365e+00 3.584035902085837971e-02
5.940998035514722142e+04 3.622626124303632178e+00 3.484717797598942818e-02
5.940998038777769398e+04 3.683254854505896514e+00 3.652934308756099202e-02
5.940998042040816654e+04 3.615607024564014615e+00 3.536651114515983879e-02
5.940998045303863910e+04 3.666707973703940304e+00 3.611733248187502104e-02
5.940998048566910438e+04 3.732915568106561555e+00 4.029319396299575751e-02
5.940998051829956967e+04 3.809856089236030030e+00 4.230035767476086894e-02
5.940998055093004223e+04 3.628737348394913909e+00 3.791466570312365669e-02
5.940998058356051479e+04 3.713541306547824661e+00 3.721326157391173506e-02
5.940998061619098735e+04 3.750912666746256896e+00 3.834488726923506591e-02
5.940998064882145263e+04 3.715814381000882349e+00 3.885614062042155176e-02
5.940998068145191792e+04 3.780484029742630980e+00 4.016070647578491581e-02
5.940998071408239048e+04 3.810108086844126607e+00 4.010585755577835559e-02
5.940998074671286304e+04 3.674390912944814236e+00 3.593486978329282766e-02
5.940998077934332832e+04 3.772554878749569074e+00 3.814357071807204097e-02
5.940998081197379361e+04 3.751563099704094739e+00 3.863549890502810530e-02
5.940998084460426617e+04 3.753315800427600823e+00 3.762526262149166328e-02
5.940998087723473873e+04 3.775662537243217987e+00 3.757002465410925335e-02
5.940998090986521129e+04 3.823449246616974051e+00 3.904258491183560525e-02
5.940998094249567657e+04 3.762305487820206906e+00 3.844595642342758801e-02
5.940998097512614186e+04 3.693857548726473983e+00 3.575607080930567894e-02
5.940998100775661442e+04 3.758121009040904958e+00 3.634159509457290244e-02
5.940998104038708698e+04 3.729984623908266350e+00 3.661017173035484296e-02
5.940998107301755226e+04 3.714423807642034170e+00 3.728368373498591043e-02
5.940998110564802482e+04 3.746566493998420011e+00 3.611650807803871294e-02
5.940998113827849011e+04 3.800369628640656749e+00 3.819034555616877130e-02
5.940998117090896267e+04 3.752807144463831346e+00 3.927328526926083391e-02
5.940998120353943523e+04 3.745320330156234778e+00 3.719078192671260857e-02
5.940998123616990051e+04 3.817767739506869873e+00 3.719514132248458865e-02
5.940998126880036580e+04 3.753541076487252326e+00 3.828787304990546175e-02
5.940998130143083836e+04 3.774879167183046391e+00 3.763950049587885816e-02
5.940998133406131092e+04 3.817191763678874139e+00 4.100554496237246438e-02
5.940998136669177620e+04 3.784824455094093487e+00 3.834458088813589433e-02
5.940998139932224876e+04 3.785446674392793920e+00 3.994318705940116954e-02
5.940998143195271405e+04 3.822109299153281903e+00 4.153990941269852105e-02
5.940998146458318661e+04 3.817439675905244023e+00 4.078409905380322997e-02
5.940998149721365917e+04 3.821632110125331216e+00 4.072212198703364927e-02
5.940998152984412445e+04 3.728805433479824405e+00 3.715034565774873176e-02
5.940998156247458974e+04 3.761891796563182844e+00 3.839191473592439702e-02
5.940998159510506230e+04 3.744318287517905741e+00 3.694424841855158820e-02
5.940998162773553486e+04 3.724395981649449627e+00 3.634035586739643720e-02
5.940998166036600014e+04 3.771878333428010599e+00 3.663045333134104520e-02
5.940998169299646543e+04 3.801243413321202524e+00 3.906959922957852632e-02
5.940998172562693799e+04 3.734558841666461237e+00 3.981837272358597357e-02
5.940998175825741055e+04 3.792090133356739834e+00 4.002703117102030667e-02
5.940998179088788311e+04 3.748193975753030927e+00 3.950447496096119726e-02
5.940998182351834839e+04 3.804247512092066685e+00 4.450657054892677433e-02
5.940998185614881368e+04 3.778031266819983358e+00 4.594131973740023245e-02
5.940998188877928624e+04 3.834423009993536802e+00 4.546026910255331066e-02
5.940998192140975880e+04 3.769516477579686775e+00 4.385990708428968987e-02
5.940998195404022408e+04 3.835672562835742205e+00 4.082231545798419708e-02
5.940998198667068937e+04 3.761258864693327375e+00 4.097371657596760725e-02
5.940998201930116193e+04 3.698764791426554677e+00 4.296672843184752566e-02
5.940998205193163449e+04 3.653248146643956140e+00 3.825592484568598323e-02
5.940998208456210705e+04 3.752256071139245197e+00 3.934665635578969006e-02
5.940998211719257233e+04 3.879185829824880472e+00 4.220455637925207837e-02
5.940998214982303762e+04 3.808560203490568341e+00 3.931266919301570212e-02
5.940998218245351018e+04 3.852560520518205855e+00 4.020033736342712438e-02
5.940998221508398274e+04 3.763146890364438057e+00 3.940346776595197997e-02
5.940998224771444802e+04 3.797428132597921557e+00 4.111898838207435347e-02
5.940998228034492058e+04 3.857695587829533590e+00 4.089679220629887507e-02
5.940998231297538587e+04 3.816567106259264097e+00 4.062982593024889316e-02
5.940998234560585843e+04 3.822035737987583115e+00 4.147667607937898654e-02
5.940998237823633099e+04 3.816674987518721807e+00 4.113728186464157138e-02
5.940998241086679627e+04 3.825644256820616373e+00 4.098621021828176281e-02
5.940998244349726883e+04 3.795735304215382300e+00 4.144440515549576570e-02
5.940998247612773412e+04 3.794119497250984185e+00 4.468804331247549361e-02
5.940998250875820668e+04 3.744353131923214839e+00 4.284692016922225094e-02
5.940998254138867924e+04 3.846644114950523274e+00 4.048069419314404699e-02
5.940998257401914452e+04 3.876322805773164681e+00 4.398987495494699473e-02
5.940998260664960981e+04 3.768125432907247774e+00 3.753104493626338578e-02
5.940998263928008237e+04 3.759037281736668401e+00 3.687844104554702240e-02
5.940998267191055493e+04 3.771643024462380200e+00 3.663571125008829865e-02
5.940998270454102021e+04 3.726406829577438629e+00 3.734513761816559557e-02
5.940998273717148550e+04 3.751699954261320524e+00 4.136945017501627436e-02
5.940998276980195806e+04 3.771949195931233234e+00 4.313097962765113924e-02
5.940998280243243062e+04 3.805468720575496011e+00 4.243178161380505714e-02
5.940998283506290318e+04 3.746851147441872421e+00 3.693222926912986120e-02
5.940998286769336846e+04 3.694365578627672786e+00 3.694268289879249628e-02
5.940998290032383375e+04 3.751240572874444013e+00 3.824198383116092503e-02
5.940998293295430631e+04 3.831287024497943339e+00 3.877060775181159075e-02
5.940998296558477887e+04 3.788436194895591580e+00 4.007346265499354965e-02
5.940998299821524415e+04 3.830936187609172094e+00 4.010179766607999824e-02
5.940998303084570944e+04 3.728479775143590746e+00 3.861785730047603143e-02
5.940998306347618200e+04 3.740167945757562507e+00 3.819179842655462398e-02
5.940998309610665456e+04 3.710441250219024045e+00 3.634631076684047279e-02
5.940998312873712712e+04 3.766163630889657998e+00 3.723288869096631065e-02
5.940998316136759240e+04 3.783547052164714763e+00 3.881586031821979144e-02
5.940998319399805769e+04 3.838932958586811495e+00 4.058879726525013720e-02
5.940998322662853025e+04 3.782098726713918335e+00 3.793486179092615818e-02
5.940998325925900281e+04 3.829195845338726922e+00 3.794387168703550195e-02
5.940998329188946809e+04 3.789018281993488557e+00 3.834679595574753963e-02
5.940998332451993338e+04 3.786120083960734295e+00 3.846611408381977321e-02
5.940998335715040594e+04 3.766061794997547452e+00 3.791417193895067067e-02
5.940998338978087850e+04 3.756910625302408491e+00 3.958396858521621986e-02
5.940998342241135106e+04 3.762883191969249363e+00 3.829799405717818073e-02
5.940998345504181634e+04 3.789187481806751912e+00 3.865472077533827627e-02
5.940998348767228163e+04 3.668568023685239599e+00 3.643333462130207701e-02
5.940998352030275419e+04 3.715692475598714850e+00 3.911858687997820522e-02
5.940998355293322675e+04 3.743488937316694631e+00 3.799307394710104563e-02
5.940998358556369931e+04 3.713586749587511004e+00 3.656036941563260007e-02
5.940998361819416459e+04 3.754532642037663681e+00 3.880316238982010196e-02
5.940998365082462988e+04 3.826778853786314993e+00 4.081692667537337865e-02
5.940998368345510244e+04 3.705288791757726852e+00 3.665011416495857210e-02
5.940998371608557500e+04 3.759774262188916527e+00 4.165191038310050303e-02
5.940998374871604756e+04 3.733836220200249745e+00 4.113444150133816618e-02
5.940998378134651284e+04 3.725498899669900776e+00 3.770171232500693637e-02
5.940998381397697813e+04 3.677470867777870023e+00 3.533667880087370400e-02
5.940998384660745069e+04 3.720752491072731427e+00 3.796486820488826491e-02
5.940998387923792325e+04 3.744862635803598128e+00 4.508240466356095572e-02
5.940998391186838853e+04 3.743877685680351064e+00 4.114254991779086462e-02
5.940998394449885382e+04 3.731792712770220177e+00 4.118870756123030330e-02
5.940998397712932638e+04 3.783177402633969955e+00 3.991556790906164442e-02
5.940998400975979894e+04 3.713953473793747850e+00 3.827840132134879836e-02
5.940998404239026422e+04 3.665478320102367515e+00 3.586966445592249669e-02
5.940998407502072951e+04 3.643076524570752373e+00 3.647654344972546536e-02
5.940998410765120207e+04 3.699806992846632614e+00 3.694188430741648238e-02
5.940998414028167463e+04 3.681034757399088697e+00 3.589816868760117852e-02
5.940998417291214719e+04 3.713134659211198230e+00 3.852628573709979132e-02
5.940998420554261247e+04 3.734149383462126881e+00 3.714202105093071526e-02
5.940998423817307776e+04 3.688172775160785122e+00 3.855393545943198996e-02
5.940998427080355032e+04 3.709792912397430253e+00 3.925804098743393422e-02
5.940998430343402288e+04 3.605213361893996105e+00 3.587144671634701076e-02
5.940998433606449544e+04 3.679590777670695090e+00 3.769414935401750599e-02
5.940998436869496072e+04 3.674736979474145571e+00 3.729810029040125235e-02
5.940998440132542601e+04 3.667459386002841271e+00 3.703700464244841228e-02
5.940998443395589857e+04 3.687221420350859535e+00 3.737898220931833160e-02
5.940998446658637113e+04 3.663616975241863027e+00 3.704382813765566551e-02
5.940998449921683641e+04 3.627790738510937363e+00 3.534035178055765919e-02
5.940998453184730170e+04 3.586671279250784217e+00 3.516575492202905773e-02
5.940998456447777426e+04 3.688210589097776992e+00 3.740527205797349736e-02
5.940998459710824682e+04 3.619132251090182884e+00 3.827451614365025984e-02
5.940998462973871938e+04 3.697324872464850198e+00 3.859332860947457117e-02
5.940998466236918466e+04 3.678932390103560213e+00 3.841999557085862271e-02
5.940998469499964995e+04 3.635114812521325955e+00 3.723138860444150794e-02
5.940998472763012251e+04 3.754283562417623621e+00 4.173441415479228062e-02
5.940998476026059507e+04 3.664341336794289195e+00 3.683029222650813228e-02
5.940998479289106035e+04 3.728638813588374568e+00 3.733853320596570990e-02
5.940998482552152564e+04 3.688077095472881872e+00 3.697660913898859203e-02
5.940998485815199820e+04 3.747453866140686873e+00 3.878133849289830404e-02
5.940998489078247076e+04 3.669064442759666367e+00 3.900377159605571131e-02
5.940998492341294332e+04 3.709621498485493607e+00 3.924776999566471913e-02
5.940998495604340860e+04 3.760244586756583018e+00 3.848149479645533722e-02
5.940998498867387389e+04 3.677880504157939878e+00 3.649625977492124834e-02
5.940998502130434645e+04 3.764696145961981433e+00 3.801833794662264759e-02
5.940998505393481901e+04 3.679159769110107003e+00 3.727105015515887187e-02
5.940998508656529157e+04 3.765276454960148289e+00 3.788442364039784627e-02
5.940998511919575685e+04 3.808666784256413251e+00 4.015229053166197853e-02
5.940998515182622214e+04 3.658601287634229315e+00 3.969830434520158630e-02
5.940998518445669470e+04 3.750823393684524110e+00 4.549057945269739667e-02
5.940998521708716726e+04 3.755100400613284428e+00 4.313350789705452937e-02
5.940998524971763254e+04 3.808159983921213687e+00 3.995677748944975044e-02
5.940998528234809783e+04 3.817384374980544948e+00 3.999876109196695562e-02
5.940998531497857039e+04 3.740576094636080207e+00 3.697847511442088619e-02
5.940998534760904295e+04 3.780551888946581229e+00 3.737058055713608079e-02
5.940998538023950823e+04 3.713089364891025923e+00 3.589546061530504706e-02
5.940998541286997352e+04 3.722956926076848472e+00 3.533634005359874430e-02
5.940998544550044608e+04 3.738657230065788983e+00 3.672871769727711899e-02
5.940998547813091864e+04 3.786192419391792630e+00 3.776788926079602260e-02
5.940998551076138392e+04 3.748035650355184600e+00 3.677341406207931818e-02
5.940998554339184921e+04 3.767137370157104037e+00 3.782098274000745414e-02
5.940998557602232177e+04 3.696709179268323098e+00 3.591476448188399978e-02
5.940998560865279433e+04 3.800022921468502179e+00 3.729919034598230126e-02
5.940998564128326689e+04 3.765841939999243326e+00 3.728201897400398868e-02
5.940998567391373217e+04 3.746019927181862386e+00 3.775950013743839540e-02
5.940998570654419746e+04 3.752193898871709177e+00 3.721439376771397411e-02
5.940998573917467002e+04 3.737670681744194034e+00 3.839897245604956960e-02
5.940998577180514258e+04 3.791761468694960335e+00 3.797198816210806127e-02
5.940998580443560786e+04 3.714166608768151523e+00 3.556965812465503335e-02
5.940998583706608042e+04 3.734264349980524145e+00 3.576085095117993023e-02
5.940998586969654571e+04 3.756354036439327970e+00 3.714554682996103196e-02
5.940998590232701827e+04 3.748846170798204369e+00 3.683925096524898884e-02
5.940998593495749083e+04 3.750713113168095525e+00 3.754879718504035291e-02
5.940998596758795611e+04 3.695391973357205373e+00 3.621377056261645966e-02
5.940998600021842140e+04 3.690592682850626360e+00 3.533105818298645784e-02
5.940998603284889396e+04 3.677750688932475143e+00 3.644095782098864811e-02
5.940998606547936652e+04 3.645710840677713449e+00 3.555367228489678816e-02
5.940998609810983908e+04 3.717085782610600742e+00 3.667456258867342334e-02
5.940998613074030436e+04 3.720045182561973363e+00 3.732416213490780121e-02
5.940998616337076965e+04 3.736801932793782477e+00 3.725046152076016970e-02
5.940998619600124221e+04 3.658871748373420996e+00 3.602054431611356744e-02
5.940998622863171477e+04 3.720278054620557828e+00 3.641659974422246926e-02
5.940998626126218005e+04 3.672226793327848515e+00 3.553588666737337448e-02
5.940998629389265261e+04 3.700439519623622608e+00 3.603828403414955500e-02
5.940998632652311790e+04 3.658798030046143790e+00 3.568986054207475000e-02
5.940998635915359046e+04 3.723636544400464654e+00 3.645797278147168419e-02
5.940998639178406302e+04 3.687617937096036247e+00 3.622664018838779587e-02
5.940998642441452830e+04 3.705875399718797425e+00 3.813325567565842983e-02
5.940998645704500086e+04 3.753371820563236927e+00 3.785708527457610356e-02
5.940998648967546615e+04 3.632001221187604934e+00 3.577348040355942532e-02
5.940998652230593871e+04 3.686329841056356305e+00 3.647033937704505929e-02
5.940998655493641127e+04 3.699567039282956049e+00 3.618975027784550325e-02
5.940998658756687655e+04 3.690800417090791541e+00 3.697857348238031694e-02
5.940998662019734184e+04 3.687528186235589089e+00 3.711093070031491054e-02
5.940998665282781440e+04 3.671965787842904394e+00 3.763394086746481987e-02
5.940998668545828696e+04 3.613846231371017570e+00 3.521876564567102963e-02
5.940998671808875224e+04 3.673522389576084013e+00 3.603913214348054839e-02
5.940998675071921753e+04 3.640684014322852491e+00 3.723930314284167042e-02
5.940998678334969009e+04 3.602878952572203808e+00 3.575393878053619717e-02
5.940998681598016265e+04 3.656738390439039144e+00 3.732782475288325130e-02
5.940998684861062793e+04 3.811491362206018252e+00 4.450327006387167633e-02
5.940998688124109322e+04 3.603413580246913828e+00 3.743354869789627948e-02
5.940998691387156578e+04 3.679872417944693552e+00 3.693116195333161905e-02
5.940998694650203834e+04 3.648694975167797949e+00 3.664551183704099074e-02
5.940998697913250362e+04 3.661402535857427143e+00 3.708061172905238734e-02
5.940998701176297618e+04 3.667081409961304495e+00 3.836693613803977831e-02
5.940998704439344147e+04 3.677296756328628291e+00 3.950941373486027697e-02
5.940998707702391403e+04 3.605089598404866980e+00 3.549086780220406939e-02
5.940998710965438659e+04 3.542463866151162932e+00 3.392323453805278638e-02
5.940998714228485187e+04 3.589131367620916002e+00 3.529639624046533586e-02
5.940998717491531715e+04 3.674785690220985224e+00 3.768024415692022150e-02
5.940998720754578972e+04 3.593382316742972815e+00 3.664610236341142580e-02
5.940998724017626228e+04 3.622218227352186570e+00 3.678601671125355382e-02
5.940998727280673484e+04 3.670193749999999699e+00 3.736220274144064213e-02
5.940998730543720012e+04 3.611136546433211691e+00 3.652232358818739005e-02
5.940998733806766541e+04 3.622709109296761376e+00 3.770432027845171258e-02
5.940998737069813797e+04 3.647424439642018346e+00 4.011472000440177710e-02
5.940998740332861053e+04 3.603078378262178472e+00 3.792726684729517961e-02
5.940998743595907581e+04 3.660062243277977689e+00 3.631219104750890020e-02
5.940998746858954837e+04 3.676782073606781776e+00 3.728422696507619621e-02
5.940998750122001366e+04 3.648677333563702163e+00 3.738754558505384684e-02
5.940998753385048622e+04 3.720914721295855099e+00 3.692676642454700842e-02
5.940998756648095878e+04 3.607290747403435027e+00 3.620773354921878046e-02
5.940998759911142406e+04 3.623712664932460026e+00 3.554949174832714581e-02
5.940998763174188934e+04 3.584859440254316798e+00 3.445328929814498592e-02
5.940998766437236191e+04 3.574666535413692614e+00 3.467984591853114779e-02
5.940998769700283447e+04 3.603950828004693907e+00 3.493559573230599347e-02
5.940998772963330703e+04 3.620907674204115079e+00 3.525888015152948973e-02
5.940998776226377231e+04 3.547411092684724654e+00 3.402669883941841777e-02
5.940998779489423760e+04 3.540179122915379839e+00 3.460759199462772745e-02
5.940998782752471016e+04 3.636140020102760939e+00 3.611645937011503937e-02
5.940998786015518272e+04 3.580325371679259128e+00 3.555857841847585854e-02
5.940998789278565528e+04 3.549481037429710550e+00 3.455571270790888661e-02
5.940998792541612056e+04 3.627399148796235817e+00 3.475007984183357129e-02
5.940998795804658585e+04 3.649576856812889236e+00 3.669136536574674201e-02
5.940998799067705841e+04 3.578872868935626173e+00 3.505614842983333784e-02
5.940998802330753097e+04 3.649835091107460627e+00 3.645017743887256356e-02
5.940998805593799625e+04 3.655832349247408519e+00 3.670053818457597039e-02
5.940998808856846154e+04 3.606036848294786434e+00 3.565670259083746074e-02
5.940998812119893410e+04 3.624012559804901112e+00 3.571175641400946288e-02
5.940998815382940666e+04 3.614435197535271094e+00 3.603850289625749881e-02
5.940998818645987194e+04 3.676002869422243080e+00 3.622901046962172245e-02
5.940998821909033722e+04 3.638944868511617248e+00 3.628834565705025411e-02
5.940998825172080979e+04 3.667478091528724171e+00 3.781555237094219590e-02
5.940998828435128235e+04 3.608118958552480215e+00 3.584410537040361167e-02
5.940998831698175491e+04 3.643074826326449411e+00 3.573388951025699423e-02
5.940998834961222019e+04 3.561032468787204586e+00 3.446976878129014848e-02
5.940998838224268547e+04 3.647321400661444279e+00 3.619543378131533096e-02
5.940998841487315804e+04 3.609651471192519168e+00 3.573084149405761356e-02
5.940998844750363060e+04 3.579818228460438956e+00 3.541938507836717848e-02
5.940998848013409588e+04 3.636231606400138539e+00 3.594403920299832356e-02
5.940998851276456116e+04 3.699360610578988684e+00 3.753231800334709545e-02
5.940998854539503373e+04 3.684686980474959572e+00 3.876762156069078064e-02
5.940998857802550629e+04 3.658019200687053107e+00 3.726164192187308988e-02
5.940998861065597885e+04 3.625268890740211081e+00 3.592497843004426733e-02
5.940998864328644413e+04 3.670835813711954998e+00 3.563601177762122652e-02
5.940998867591690941e+04 3.606527097477794097e+00 3.491845525833121855e-02
5.940998870854738198e+04 3.722229194643507100e+00 3.704523719341285687e-02
5.940998874117785454e+04 3.679856715974683556e+00 3.644098672380146481e-02
5.940998877380831982e+04 3.615146030991597037e+00 3.516480048568213640e-02
5.940998880643878510e+04 3.740851514095060004e+00 3.966099817031485536e-02
5.940998883906925766e+04 3.694557291169982438e+00 3.644586301439400183e-02
5.940998887169973023e+04 3.751655629139072801e+00 3.803136388399048357e-02
5.940998890433020279e+04 3.707632372285054156e+00 3.767061583052722096e-02
5.940998893696066807e+04 3.672110389810931519e+00 3.677736288533428599e-02
5.940998896959113335e+04 3.687458114813061183e+00 3.656196892280689364e-02
5.940998900222160592e+04 3.688237381629819733e+00 3.609509017726061919e-02
5.940998903485207848e+04 3.646762112795176591e+00 3.653657611684722750e-02
5.940998906748254376e+04 3.673283919582509327e+00 3.642549096619823040e-02
5.940998910011301632e+04 3.711626529930897256e+00 3.728620024920681342e-02
5.940998913274348160e+04 3.689782303370786387e+00 3.748465909915214139e-02
5.940998916537395417e+04 3.714533935516246110e+00 3.751000359839212761e-02
5.940998919800442673e+04 3.705850060261110190e+00 3.651119294091517697e-02
5.940998923063489201e+04 3.718411261816178204e+00 3.700641876283290721e-02
5.940998926326535729e+04 3.657983316259329598e+00 3.647711161384772915e-02
5.940998929589582985e+04 3.653745187259362925e+00 3.565981981129668493e-02
5.940998932852630242e+04 3.613025199784281938e+00 3.517313903846752687e-02
5.940998936115676770e+04 3.701473678943154155e+00 3.618102394479819073e-02
5.940998939378724026e+04 3.668996085080916458e+00 3.577520708112553322e-02
5.940998942641770554e+04 3.789738144447182933e+00 3.689307663469713200e-02
5.940998945904817811e+04 3.633583406884377975e+00 3.487374765050579167e-02
5.940998949167865067e+04 3.689782656698526786e+00 3.587838679600689751e-02
5.940998952430911595e+04 3.712570829751319135e+00 3.615958476296260438e-02
5.940998955693958123e+04 3.678651685393258486e+00 3.582835759876731863e-02
5.940998958957005379e+04 3.666082191092089104e+00 3.543152986006795763e-02
5.940998962220052636e+04 3.617329783377707830e+00 3.460015696850671924e-02
5.940998965483099164e+04 3.730640904337433561e+00 3.694492917451171893e-02
5.940998968746145692e+04 3.730109416773938147e+00 3.822971339402223695e-02
5.940998972009192948e+04 3.715616722544316186e+00 3.752468082812212419e-02
5.940998975272240205e+04 3.678280877639904745e+00 3.575674281400400417e-02
5.940998978535286733e+04 3.699002414419135132e+00 3.708204682209193664e-02
5.940998981798333261e+04 3.669120092364261954e+00 3.587420794434242194e-02
5.940998985061380517e+04 3.698046919270144617e+00 3.671383447519177556e-02
5.940998988324427773e+04 3.628275109170305601e+00 3.606589123309621864e-02
5.940998991587475030e+04 3.732156711851791098e+00 3.683652643768433460e-02
5.940998994850521558e+04 3.639607510024608583e+00 3.527350322629958790e-02
5.940998998113568086e+04 3.641575130572011876e+00 3.619931282432033159e-02
5.940999001376615342e+04 3.626391186644608133e+00 3.532232777875991131e-02
5.940999004639662598e+04 3.707563936120599646e+00 3.646117502181891318e-02
5.940999007902709127e+04 3.709885766910827609e+00 3.765932079453900017e-02
5.940999011165755655e+04 3.692334901936013658e+00 3.599176501033796854e-02
5.940999014428802911e+04 3.652086133151690284e+00 3.643237497899522170e-02
5.940999017691850167e+04 3.723862471658850204e+00 3.811759450285244488e-02
5.940999020954896696e+04 3.712598160950399073e+00 4.046689662730976883e-02
5.940999024217943952e+04 3.713642436538175495e+00 3.801200081984814488e-02
5.940999027480990480e+04 3.664174117990086188e+00 3.847812786115169248e-02
5.940999030744037736e+04 3.672527785165164538e+00 3.775064100112862642e-02
5.940999034007084992e+04 3.697434654535963539e+00 3.753760345033668039e-02
5.940999037270131521e+04 3.744744150413381600e+00 3.740179251276993383e-02
5.940999040533178049e+04 3.729347275031685616e+00 3.692865714499506818e-02
5.940999043796225305e+04 3.700454633572844543e+00 3.693416407305858545e-02
5.940999047059272561e+04 3.784362555940477879e+00 4.122337782846551696e-02
5.940999050322319090e+04 3.674140717457974326e+00 3.581929628535383131e-02
5.940999053585366346e+04 3.639130675151880379e+00 3.567368020427263975e-02
5.940999056848412874e+04 3.669581326417191480e+00 3.638153772321052470e-02
5.940999060111460130e+04 3.625404606432540255e+00 3.568030111108107250e-02
5.940999063374507386e+04 3.652082697826723123e+00 3.584938335442670876e-02
5.940999066637553915e+04 3.652367542495985830e+00 3.600099143148056263e-02
5.940999069900600443e+04 3.683052623604868625e+00 3.587806950107780279e-02
5.940999073163647699e+04 3.652362461200454824e+00 3.529422066667562558e-02
5.940999076426694955e+04 3.617372971219701139e+00 3.559149747745800341e-02
5.940999079689742211e+04 3.606946983546618135e+00 3.473040996055596491e-02
5.940999082952788740e+04 3.569116274500171659e+00 3.461821521005351010e-02
5.940999086215835268e+04 3.583773418640586517e+00 3.541354307275556418e-02
5.940999089478882524e+04 3.582368865487780329e+00 3.600328762104654939e-02
5.940999092741929780e+04 3.639302806349848485e+00 3.577487662637306165e-02
5.940999096004976309e+04 3.629013208026415693e+00 3.534809549750154295e-02
5.940999099268022837e+04 3.582027024492118628e+00 3.518746647289443946e-02
5.940999102531070093e+04 3.722215987030801809e+00 3.802579356721720594e-02
5.940999105794117349e+04 3.644637356482777868e+00 3.639709442530979916e-02
5.940999109057164605e+04 3.656686044708057359e+00 3.739649529595449884e-02
5.940999112320211134e+04 3.597072886730749985e+00 3.560518878233109169e-02
5.940999115583257662e+04 3.638869996725358380e+00 3.597002940893124362e-02
5.940999118846304918e+04 3.642088702331891525e+00 3.541715400018724536e-02
5.940999122109352174e+04 3.662164608077492556e+00 3.676196722342189166e-02
5.940999125372398703e+04 3.616827767474422473e+00 3.570640505666505121e-02
5.940999128635445231e+04 3.675335523051705522e+00 3.563294344124719876e-02
5.940999131898492487e+04 3.600599259300616417e+00 3.473630691756516425e-02
5.940999135161539743e+04 3.588496979312869595e+00 3.523098495443207495e-02
5.940999138424586272e+04 3.621699065892451053e+00 3.532138205904455236e-02
5.940999141687633528e+04 3.714990352300752807e+00 3.651130265096037830e-02
5.940999144950680056e+04 3.672797131147540917e+00 3.523994833517000297e-02
5.940999148213727312e+04 3.693391426027222924e+00 3.646658836342634574e-02
5.940999151476774568e+04 3.653542456755537682e+00 3.504474130032980000e-02
5.940999154739821097e+04 3.693647675180091738e+00 3.573471414934645957e-02
5.940999158002867625e+04 3.679215802068146246e+00 3.538979679759836350e-02
5.940999161265914881e+04 3.623464696528126083e+00 3.510094882214773865e-02
5.940999164528962137e+04 3.652224890080763231e+00 3.603308404175397522e-02
5.940999167792008666e+04 3.587195137426084202e+00 3.473196875795449279e-02
5.940999171055055194e+04 3.627042636529201669e+00 3.495207116265940106e-02
5.940999174318102450e+04 3.617932559702945916e+00 3.501248641436440628e-02
5.940999177581149706e+04 3.648684202164504509e+00 3.542407441040262839e-02
5.940999180844196235e+04 3.622239127837890926e+00 3.480667521830677069e-02
5.940999184107242763e+04 3.616577500554720270e+00 3.562863437373643000e-02
5.940999187370290019e+04 3.602177082439998568e+00 3.568262061509081678e-02
5.940999190633337275e+04 3.619629252644890549e+00 3.597634387656240690e-02
5.940999193896383804e+04 3.641095680588175121e+00 3.613484871581432861e-02
5.940999197159430332e+04 3.675605574361454408e+00 3.653721324270387677e-02
5.940999200422477588e+04 3.662829997371287227e+00 3.592588625818086967e-02
5.940999203685524844e+04 3.603297467427902134e+00 3.540789818369613484e-02
5.940999206948572100e+04 3.692322691020706316e+00 3.649787159327626956e-02
5.940999210211618629e+04 3.638520568781832054e+00 3.494631103720290816e-02
5.940999213474665157e+04 3.728313799670249562e+00 3.652922708012502212e-02
5.940999216737712413e+04 3.642033321785140387e+00 3.477878490757378704e-02
5.940999220000759669e+04 3.651540259451170556e+00 3.572810746018136030e-02
5.940999223263806198e+04 3.626086902398187650e+00 3.534002123112486154e-02
5.940999226526852726e+04 3.652768236962344428e+00 3.604519499076094119e-02
5.940999229789899982e+04 3.639921037507184209e+00 3.630116924706154602e-02
5.940999233052947238e+04 3.542157838563839700e+00 3.534517057438759519e-02
5.940999236315993767e+04 3.712590651934540631e+00 3.670045498382656923e-02
5.940999239579040295e+04 3.698692568609312392e+00 3.668883744229008842e-02
5.940999242842087551e+04 3.658981533296027155e+00 3.602542238484924414e-02
5.940999246105134807e+04 3.678029756791834082e+00 3.579419597858853747e-02
5.940999249368181336e+04 3.693328873112923905e+00 3.588975297892196825e-02
5.940999252631227864e+04 3.713637518828218465e+00 3.715994930115589651e-02
5.940999255894275120e+04 3.628336794058776071e+00 3.462757426400633887e-02
5.940999259157322376e+04 3.581706836216668854e+00 3.435358750798812172e-02
5.940999262420369632e+04 3.594880554776534343e+00 3.423075235073198136e-02
5.940999265683416161e+04 3.616532501829520463e+00 3.404744115540121741e-02
5.940999268946462689e+04 3.639083200679862351e+00 3.496193455683822837e-02
5.940999272209509945e+04 3.647711449777085058e+00 3.554389175047321242e-02
5.940999275472557201e+04 3.557384875343128083e+00 3.437935182694878272e-02
5.940999278735603730e+04 3.627400213076980240e+00 3.523413712914100215e-02
5.940999281998650258e+04 3.631998330455898927e+00 3.544215990844779701e-02
5.940999285261697514e+04 3.578247581839377300e+00 3.467177489112192174e-02
5.940999288524744770e+04 3.639037165125428963e+00 3.483463750841354900e-02
5.940999291787792026e+04 3.569015928708541452e+00 3.351372899385558074e-02
5.940999295050838555e+04 3.579569184109779645e+00 3.399387532528046901e-02
5.940999298313885083e+04 3.622469357936310530e+00 3.446406639948357276e-02
5.940999301576932339e+04 3.625689809552234966e+00 3.490474109012330073e-02
5.940999304839979595e+04 3.585178553414708258e+00 3.396014561476686650e-02
5.940999308103026124e+04 3.648797415340433226e+00 3.498216678529210422e-02
5.940999311366072652e+04 3.633510834673458145e+00 3.524026415289793074e-02
5.940999314629119908e+04 3.569296065991448330e+00 3.369105349710803388e-02
5.940999317892167164e+04 3.577886068531598074e+00 3.378027137278065417e-02
5.940999321155214420e+04 3.647982603001229229e+00 3.536769129232534420e-02
5.940999324418260949e+04 3.668510019311313375e+00 3.535524920710573366e-02
5.940999327681307477e+04 3.586805213363555733e+00 3.435936943762252921e-02
5.940999330944354733e+04 3.568489512562690091e+00 3.349492968804444054e-02
5.940999334207401989e+04 3.596114360860745762e+00 3.434212247444354271e-02
5.940999337470448518e+04 3.582339174610422727e+00 3.416603240288092896e-02
5.940999340733495046e+04 3.612715804472395931e+00 3.468185298837954400e-02
5.940999343996542302e+04 3.642218100657005575e+00 3.500667182005742090e-02
5.940999347259589558e+04 3.653912179539581029e+00 3.537229257971066798e-02
5.940999350522636087e+04 3.653673667688168258e+00 3.462379709014869189e-02
5.940999353785683343e+04 3.627800469559064656e+00 3.454064605762639101e-02
5.940999357048729871e+04 3.685885457437943824e+00 3.537386452648087071e-02
5.940999360311777127e+04 3.621097484535560351e+00 3.460298557783119539e-02
5.940999363574824383e+04 3.655027932960894343e+00 3.527724175146121355e-02
5.940999366837870912e+04 3.594025707331913289e+00 3.447705734426875085e-02
5.940999370100917440e+04 3.652458892411245994e+00 3.572110308303499265e-02
5.940999373363964696e+04 3.580056930477694355e+00 3.437733589901970782e-02
5.940999376627011952e+04 3.720182843755172719e+00 3.623240680984154277e-02
5.940999379890058481e+04 3.625669634610411141e+00 3.495471988135313846e-02
5.940999383153105737e+04 3.656086929447661671e+00 3.556562900724154902e-02
5.940999386416152265e+04 3.557157386530731991e+00 3.415856127068134934e-02
5.940999389679199521e+04 3.652729578861296122e+00 3.507411583617746353e-02
5.940999392942246777e+04 3.640890565656820677e+00 3.477492592244931652e-02
5.940999396205293306e+04 3.635397864019253689e+00 3.537283139747067484e-02
5.940999399468339834e+04 3.624055430967239033e+00 3.492594182452553320e-02
5.940999402731387090e+04 3.602495193282266417e+00 3.467034621692174912e-02
5.940999405994434346e+04 3.659327323162274492e+00 3.649857091207867055e-02
5.940999409257480875e+04 3.719581298681609027e+00 3.701571365490445575e-02
5.940999412520527403e+04 3.623089972315240104e+00 3.484216041793283813e-02
5.940999415783574659e+04 3.630504051032237278e+00 3.547613652838806086e-02
5.940999419046621915e+04 3.603246426318103879e+00 3.465821530845258902e-02
5.940999422309668444e+04 3.614818760621972160e+00 3.508495279025238001e-02
5.940999425572715700e+04 3.639192666953308564e+00 3.551602184743803819e-02
5.940999428835762228e+04 3.640103716508210852e+00 3.550882738304193820e-02
5.940999432098809484e+04 3.676002680432840730e+00 3.607494163572976670e-02
5.940999435361856740e+04 3.655545172126385634e+00 3.524179509999678106e-02
5.940999438624903269e+04 3.696451969272666727e+00 3.548018078296732297e-02
5.940999441887949797e+04 3.675668067737622557e+00 3.561122551871594155e-02
5.940999445150997053e+04 3.607830121843027094e+00 3.490898741079311030e-02
5.940999448414044309e+04 3.598048554275759425e+00 3.409664646218698442e-02
5.940999451677090838e+04 3.616296324241395244e+00 3.488143648324949775e-02
5.940999454940137366e+04 3.615357081142462459e+00 3.522870144506640849e-02
5.940999458203184622e+04 3.611585897283164037e+00 3.420855175306095064e-02
5.940999461466231878e+04 3.589224148622169430e+00 3.376013925144163985e-02
5.940999464729278407e+04 3.657535208121956760e+00 3.490206974545893154e-02
5.940999467992324935e+04 3.614975880898161353e+00 3.551482410234339110e-02
5.940999471255372191e+04 3.646122925392139003e+00 3.510797802204632112e-02
5.940999474518419447e+04 3.714404181050277032e+00 3.669007886128054785e-02
5.940999477781465976e+04 3.627079193868862017e+00 3.502960065998008549e-02
5.940999481044512504e+04 3.670083564780977081e+00 3.627012228354755535e-02
5.940999484307559760e+04 3.621693959548161423e+00 3.527641835350307786e-02
5.940999487570607016e+04 3.700070708524444196e+00 3.631233485938564071e-02
5.940999490833653545e+04 3.644009390142860738e+00 3.533103744462696982e-02
5.940999494096700073e+04 3.721418872392866728e+00 3.556726331792457035e-02
5.940999497359747329e+04 3.667841732527213239e+00 3.575399149229759044e-02
5.940999500622794585e+04 3.654294877901622662e+00 3.497253654435658610e-02
5.940999503885841841e+04 3.659307948310113634e+00 3.481006637993188518e-02
5.940999507148888370e+04 3.617019510700239859e+00 3.419802848852582927e-02
5.940999510411934898e+04 3.609884231841974600e+00 3.487111771607987604e-02
5.940999513674982154e+04 3.587210180499962320e+00 3.378938985170049786e-02
5.940999516938029410e+04 3.685927195076628582e+00 3.504889013149563304e-02
5.940999520201075939e+04 3.591949066558441483e+00 3.394627149562161328e-02
5.940999523464122467e+04 3.577490669691228753e+00 3.441925328583381877e-02
5.940999526727169723e+04 3.534324299267591396e+00 3.347586791571767473e-02
5.940999529990216979e+04 3.633343080169849415e+00 3.447855942116612865e-02
5.940999533253264235e+04 3.630481811782787727e+00 3.458680284587967169e-02
5.940999536516310764e+04 3.608371163059743481e+00 3.416287096888828700e-02
5.940999539779357292e+04 3.572514941002196576e+00 3.419871345795731654e-02
5.940999543042404548e+04 3.598745553267178376e+00 3.442809405117120553e-02
5.940999546305451804e+04 3.626352736534758314e+00 3.468774779334115460e-02
5.940999549568498333e+04 3.621472496262144070e+00 3.504788762822234893e-02
5.940999552831544861e+04 3.549261053459892512e+00 3.429129337782842180e-02
5.940999556094592117e+04 3.582519482465781113e+00 3.407296753088254887e-02
5.940999559357639373e+04 3.663441616334115913e+00 3.513228480081378308e-02
5.940999562620685901e+04 3.664146066998899443e+00 3.572202575489920318e-02
5.940999565883732430e+04 3.667473891327380109e+00 3.546542779830973852e-02
5.940999569146779686e+04 3.657046095014340192e+00 3.645015652587504235e-02
5.940999572409826942e+04 3.606308447080639024e+00 3.507499389823701824e-02
5.940999575672873470e+04 3.614081895957811597e+00 3.424521448958354336e-02
5.940999578935919999e+04 3.578682351476675016e+00 3.380093474056887481e-02
5.940999582198967255e+04 3.620129253575913530e+00 3.536475475710658400e-02
5.940999585462014511e+04 3.674321696453375363e+00 3.521653874518228255e-02
5.940999588725061767e+04 3.711137406635237390e+00 3.676735442150858013e-02
5.940999591988108295e+04 3.612835631178539675e+00 3.472758858922015551e-02
5.940999595251154824e+04 3.600235288380654985e+00 3.434707622150477702e-02
5.940999598514202080e+04 3.723154225418459085e+00 3.600194210112187682e-02
5.940999601777249336e+04 3.712790852533247143e+00 3.557552709581570521e-02
5.940999605040295864e+04 3.627340789237778917e+00 3.496155096391561495e-02
5.940999608303342393e+04 3.642287907293626503e+00 3.493342180620517823e-02
5.940999611566389649e+04 3.613713230246982988e+00 3.414644064818677521e-02
5.940999614829436905e+04 3.642116520488503095e+00 3.504984020962963881e-02
5.940999618092483433e+04 3.645393961174475006e+00 3.452159968168217602e-02
5.940999621355529962e+04 3.661914824146917269e+00 3.448494498254322388e-02
5.940999624618577218e+04 3.659820984897566021e+00 3.528555004052329885e-02
5.940999627881624474e+04 3.641358493361233961e+00 3.475938691258111113e-02
5.940999631144671730e+04 3.669673990211538506e+00 3.506838585511103112e-02
5.940999634407718258e+04 3.622601118693225875e+00 3.445777724727749902e-02
5.940999637670764787e+04 3.670265911539212222e+00 3.531830688825998710e-02
5.940999640933812043e+04 3.624950054939566346e+00 3.430908978798635767e-02
5.940999644196859299e+04 3.658249625045687736e+00 3.536076097119312395e-02
5.940999647459905827e+04 3.616226365823784317e+00 3.457123234576191945e-02
5.940999650722952356e+04 3.637244416483170983e+00 3.515080856493471573e-02
5.940999653985999612e+04 3.656741890332244616e+00 3.669784062212088499e-02
5.940999657249046868e+04 3.645996811008298977e+00 3.535615523170931862e-02
5.940999660512093396e+04 3.635884940862694314e+00 3.496742060905335542e-02
5.940999663775139925e+04 3.625240423900335962e+00 3.477896789022872498e-02
5.940999667038187181e+04 3.653301826705052324e+00 3.489469868933903901e-02
5.940999670301234437e+04 3.745713413760674015e+00 3.690177309731232369e-02
5.940999673564281693e+04 3.696295565530508753e+00 3.591403896294199233e-02
5.940999676827328221e+04 3.676541925456106696e+00 3.571945985704719218e-02
5.940999680090374750e+04 3.628262909638702460e+00 3.496323475902648331e-02
5.940999683353422006e+04 3.639067697093777642e+00 3.559007968158387630e-02
5.940999686616469262e+04 3.668189845072729938e+00 3.622735190637462604e-02
5.940999689879515790e+04 3.683474235712861589e+00 3.686002825766353935e-02
5.940999693142562319e+04 3.680987766084518498e+00 3.568205320203167441e-02
5.940999696405609575e+04 3.773292887161499909e+00 3.703265540323148752e-02
5.940999699668656831e+04 3.721577519896847708e+00 3.604754640785466646e-02
5.940999702931703359e+04 3.733654653440716675e+00 3.633307605277361768e-02
5.940999706194749888e+04 3.671380770155103335e+00 3.539748121564718214e-02
5.940999709457797144e+04 3.834656976048470334e+00 3.833218751485312908e-02
5.940999712720844400e+04 3.793198351191258144e+00 3.791839124953012841e-02
5.940999715983890928e+04 3.728294418824212642e+00 3.662495277837678198e-02
5.940999719246937457e+04 3.692931698169076959e+00 3.536541380409025104e-02
5.940999722509984713e+04 3.735955853759405088e+00 3.720008240674764488e-02
5.940999725773031969e+04 3.733239644146179703e+00 3.662719225541516410e-02
5.940999729036079225e+04 3.751765220984083715e+00 3.730220506616755555e-02
5.940999732299125753e+04 3.762374334071358906e+00 3.632140573485199975e-02
5.940999735562172282e+04 3.757691801470357973e+00 3.632440377054740183e-02
5.940999738825219538e+04 3.792240875040097325e+00 3.635308342251122871e-02
5.940999742088266794e+04 3.689288057230327045e+00 3.539924206115574457e-02
5.940999745351313322e+04 3.693776507411271837e+00 3.601582138382969367e-02
5.940999748614359851e+04 3.718757077786446263e+00 3.532294282825287207e-02
5.940999751877407107e+04 3.728032240272763698e+00 3.557532295049251753e-02
5.940999755140454363e+04 3.691290607857810269e+00 3.517660014076243874e-02
5.940999758403500891e+04 3.728469930552135381e+00 3.658116177309857220e-02
5.940999761666547420e+04 3.698989319940679810e+00 3.574841124585470542e-02
5.940999764929594676e+04 3.717307527092870600e+00 3.693925968714105446e-02
5.940999768192641932e+04 3.742838039084582125e+00 3.764556633574735189e-02
5.940999771455688460e+04 3.754995248574572120e+00 3.691469269061815189e-02
5.940999774718734989e+04 3.717108709989583204e+00 3.606017748921087201e-02
5.940999777981782245e+04 3.733977128656040367e+00 3.606030835228360432e-02
5.940999781244829501e+04 3.742459907857304646e+00 3.682045880693649714e-02
5.940999784507876757e+04 3.740761145160987677e+00 3.606679439054079339e-02
5.940999787770923285e+04 3.700455501715238515e+00 3.535343831190925629e-02
5.940999791033969814e+04 3.687175424698529991e+00 3.569416091824605120e-02
5.940999794297017070e+04 3.666513514175794075e+00 3.550653500209100671e-02
5.940999797560064326e+04 3.687848038999287148e+00 3.522531048252131730e-02
5.940999800823110854e+04 3.733891772508212359e+00 3.673484396108003119e-02
5.940999804086157383e+04 3.647644252961994127e+00 3.514811755005005367e-02
5.940999807349204639e+04 3.656832995833051214e+00 3.490162591082567739e-02
5.940999810612251895e+04 3.675633979962949383e+00 3.508278952375067788e-02
5.940999813875298423e+04 3.680011822223316909e+00 3.569074901505197434e-02
5.940999817138345679e+04 3.676585253984635315e+00 3.568997711227819836e-02
5.940999820401392208e+04 3.689475676698845241e+00 3.559089892926616677e-02
5.940999823664439464e+04 3.711873235017257411e+00 3.581353504414962891e-02
5.940999826927486720e+04 3.683424709067474101e+00 3.565574163339414737e-02
5.940999830190533248e+04 3.746084692169384223e+00 3.656560982286000822e-02
5.940999833453579777e+04 3.739021089641791029e+00 3.630469842106928691e-02
5.940999836716627033e+04 3.679389406873478041e+00 3.542139355911538140e-02
5.940999839979674289e+04 3.720654095278546514e+00 3.645494544821002714e-02
5.940999843242720817e+04 3.675772548574169019e+00 3.567168066649280267e-02
5.940999846505767346e+04 3.643805323212446545e+00 3.490617578357219086e-02
5.940999849768814602e+04 3.663878146456663210e+00 3.496356883413452576e-02
5.940999853031861858e+04 3.668030473145698966e+00 3.515815712938664961e-02
5.940999856294908386e+04 3.656110502300067289e+00 3.511531228717456460e-02
5.940999859557954915e+04 3.700943301681156594e+00 3.522891305346521895e-02
5.940999862821002171e+04 3.673917310992483198e+00 3.477454694764301607e-02
5.940999866084049427e+04 3.640963597968726262e+00 3.491063366833707660e-02
5.940999869347095955e+04 3.590803346966342513e+00 3.430629824265687272e-02
5.940999872610143211e+04 3.733418765819355389e+00 3.604532395818176721e-02
5.940999875873189740e+04 3.719653197441289194e+00 3.609875350521617871e-02
5.940999879136236996e+04 3.721093286549117085e+00 3.646346413083196430e-02
5.940999882399284252e+04 3.734447818443343170e+00 3.637288608406449159e-02
5.940999885662330780e+04 3.685540797918146705e+00 3.540307024838436345e-02
5.940999888925377309e+04 3.649343507252353902e+00 3.515452904526195077e-02
5.940999892188424565e+04 3.705736703121339293e+00 3.606582805384735829e-02
5.940999895451471821e+04 3.647263297285367134e+00 3.538957840766401158e-02
5.940999898714518349e+04 3.681992770705642126e+00 3.596554024534242416e-02
5.940999901977564878e+04 3.698558106532867207e+00 3.581053997029435415e-02
5.940999905240612134e+04 3.653782879304412923e+00 3.513033892583857648e-02
5.940999908503659390e+04 3.647504892367905871e+00 3.575608211691666538e-02
5.940999911766705918e+04 3.714038160893560203e+00 3.645823145920425862e-02
5.940999915029752447e+04 3.659268183624801551e+00 3.537431810723962178e-02
5.940999918292799703e+04 3.672740240007442036e+00 3.530598101091898117e-02
5.940999921555846959e+04 3.658961821504420620e+00 3.557717985456187310e-02
5.940999924818893487e+04 3.654073642901402685e+00 3.506527141324242841e-02
5.940999928081940016e+04 3.684155900387777294e+00 3.530710070797666439e-02
5.940999931344987272e+04 3.648491635319738524e+00 3.504498001119697725e-02
5.940999934608034528e+04 3.665906556263746285e+00 3.511027699477679148e-02
5.940999937871081056e+04 3.645293095881265710e+00 3.598963173356955342e-02
5.940999941134127585e+04 3.683955200402692753e+00 3.571208126468185945e-02
5.940999944397174841e+04 3.701915317496343505e+00 3.639699030480448433e-02
5.940999947660222097e+04 3.636520723005395528e+00 3.499429668120977721e-02
5.940999950923269353e+04 3.646945992552420357e+00 3.486840953575382623e-02
5.940999954186315881e+04 3.601844069653785674e+00 3.479811845245585344e-02
5.940999957449362410e+04 3.674400249628310799e+00 3.601462555816586225e-02
5.940999960712409666e+04 3.678973063867826188e+00 3.607660438379221846e-02
5.940999963975456922e+04 3.698596521978640972e+00 3.671176586649030349e-02
5.940999967238503450e+04 3.643404379155674278e+00 3.534349299290927976e-02
5.940999970501549979e+04 3.695935582822086118e+00 3.606160846532707742e-02
5.940999973764597235e+04 3.618289669431906663e+00 3.513665955607000319e-02
5.940999977027644491e+04 3.733177281937051006e+00 3.728808388938589097e-02
5.940999980290691019e+04 3.685146632030973812e+00 3.622208248357979693e-02
5.940999983553737547e+04 3.629677060133630118e+00 3.623612627808440317e-02
5.940999986816784804e+04 3.679959911214407242e+00 3.718903355685548862e-02
5.940999990079832060e+04 3.639377266474927985e+00 3.524393990672849281e-02
5.940999993342878588e+04 3.658006283349124921e+00 3.633663704520894572e-02
5.940999996605925116e+04 3.730176066283777736e+00 3.787720746921410808e-02
5.940999999868972372e+04 3.689599385607090554e+00 3.629809323679413641e-02
5.941000003132019629e+04 3.689736782789451386e+00 3.595166391546528173e-02
5.941000006395066157e+04 3.688813832424392647e+00 3.568715066257721613e-02
5.941000009658112685e+04 3.717930634178614024e+00 3.567129679966964118e-02
5.941000012921159941e+04 3.731936505579887431e+00 3.683171959149045271e-02
5.941000016184207198e+04 3.749521797292060032e+00 3.658655205310784586e-02
5.941000019447254454e+04 3.739745774656910715e+00 3.628362198098291497e-02
5.941000022710300982e+04 3.696098691214227738e+00 3.572262207317009053e-02
5.941000025973347510e+04 3.657698774921931406e+00 3.581075541332098822e-02
5.941000029236394766e+04 3.669484506990411621e+00 3.450523216792415748e-02
5.941000032499442023e+04 3.757555859665056897e+00 3.658914629956488279e-02
5.941000035762488551e+04 3.738848002403123871e+00 3.572574790155882279e-02
5.941000039025535079e+04 3.708069262460118587e+00 3.541940190023420282e-02
5.941000042288582335e+04 3.705694394746918974e+00 3.539184485186502860e-02
5.941000045551629592e+04 3.686116663416536987e+00 3.630765248306797727e-02
5.941000048814676120e+04 3.717431655029993287e+00 3.634050361436309134e-02
5.941000052077722648e+04 3.688142759435428797e+00 3.529633711627015030e-02
5.941000055340769904e+04 3.717818042207470697e+00 3.555817514664600526e-02
5.941000058603817160e+04 3.778852090666632968e+00 3.730493087503494731e-02
5.941000061866863689e+04 3.713606873684802245e+00 3.658966554972940821e-02
5.941000065129910945e+04 3.694467066768571506e+00 3.587579299616992096e-02
5.941000068392957473e+04 3.791228627092164238e+00 3.790662125184154213e-02
5.941000071656004729e+04 3.750343979253454307e+00 3.637686315380714297e-02
5.941000074919051985e+04 3.691163452907858744e+00 3.562614424074215386e-02
5.941000078182098514e+04 3.758921355692494526e+00 3.675617982380951360e-02
5.941000081445145042e+04 3.767823532404110498e+00 3.671250752735524120e-02
5.941000084708192298e+04 3.738982690878199122e+00 3.630873606947034732e-02
5.941000087971239554e+04 3.688273772127573125e+00 3.500122528226519425e-02
5.941000091234286083e+04 3.684582761709671583e+00 3.482831639331457341e-02
5.941000094497332611e+04 3.685226214154434743e+00 3.532975084724630788e-02
5.941000097760379867e+04 3.734448979591836526e+00 3.625097235242342314e-02
5.941000101023427123e+04 3.713428366372163669e+00 3.648532690094276332e-02
5.941000104286473652e+04 3.674044438973348647e+00 3.559096628804130080e-02
5.941000107549520180e+04 3.707833266338712352e+00 3.568798172102226329e-02
5.941000110812567436e+04 3.689666866025020031e+00 3.572612238421748326e-02
5.941000114075614692e+04 3.707320639562605269e+00 3.567026090125587079e-02
5.941000117338661221e+04 3.725703267656710782e+00 3.605684768800943019e-02
5.941000120601707749e+04 3.730315927320347225e+00 3.636878670913112205e-02
5.941000123864755005e+04 3.722986259770000306e+00 3.622294077529118056e-02
5.941000127127802261e+04 3.738541614345270769e+00 3.626787486176174385e-02
5.941000130390849517e+04 3.801003502792767108e+00 3.780517160662266035e-02
5.941000133653896046e+04 3.741874640015697029e+00 3.655668137402065532e-02
5.941000136916942574e+04 3.771116048322961323e+00 3.708507720715292083e-02
5.941000140179989830e+04 3.744352766985990844e+00 3.640410875206106373e-02
5.941000143443037086e+04 3.770612533633136643e+00 3.695534038791293413e-02
5.941000146706083615e+04 3.678565899873061262e+00 3.556912635663451311e-02
5.941000149969130143e+04 3.740895180039517154e+00 3.723057183886583493e-02
5.941000153232177399e+04 3.768077440036347259e+00 3.754656957153040819e-02
5.941000156495224655e+04 3.802067709104485882e+00 3.755815574713275429e-02
5.941000159758271184e+04 3.691653720534807892e+00 3.567147570576462839e-02
5.941000163021317712e+04 3.750517357420068976e+00 3.682149094607164302e-02
5.941000166284364968e+04 3.668647388461372394e+00 3.577232230714436773e-02
5.941000169547412224e+04 3.666297835421630680e+00 3.541627777038564018e-02
5.941000172810458753e+04 3.686480380719590055e+00 3.685051631064739652e-02
5.941000176073505281e+04 3.726397432468574245e+00 3.709268063929873488e-02
5.941000179336552537e+04 3.663645873956185905e+00 3.666097722286287830e-02
5.941000182599599793e+04 3.695047032172641632e+00 3.689336600371645458e-02
5.941000185862646322e+04 3.699573319947292216e+00 3.622697157046925187e-02
5.941000189125692850e+04 3.741355385888604168e+00 3.749845789691960696e-02
5.941000192388740106e+04 3.753253359604896477e+00 3.773342444981244576e-02
5.941000195651787362e+04 3.636096781584993387e+00 3.627698098152101064e-02
5.941000198914834618e+04 3.651556512965266954e+00 3.682043439461354234e-02
5.941000202177881147e+04 3.646792007942417424e+00 3.586073202421830031e-02
5.941000205440927675e+04 3.649785205234536090e+00 3.652763013281810911e-02
5.941000208703974931e+04 3.726292402052822528e+00 3.700668597471259980e-02
5.941000211967022187e+04 3.608693544673476694e+00 3.499594962874310461e-02
5.941000215230068716e+04 3.675723593812330936e+00 3.602059370425061968e-02
5.941000218493115244e+04 3.609656240778990721e+00 3.536418217325693752e-02
5.941000221756162500e+04 3.638406768777502798e+00 3.590787636102616559e-02
5.941000225019209756e+04 3.620602684857777920e+00 3.576370676780303570e-02
5.941000228282256285e+04 3.635143891747665723e+00 3.627714581698374824e-02
5.941000231545302813e+04 3.648913937126969653e+00 3.637221662554181167e-02
5.941000234808350069e+04 3.650681486541028864e+00 3.671134679486382640e-02
5.941000238071397325e+04 3.595097889028462834e+00 3.507978369246667061e-02
5.941000241334443854e+04 3.676211088127888438e+00 3.643856219152362408e-02
5.941000244597491110e+04 3.645132883524976997e+00 3.544617236248223668e-02
5.941000247860537638e+04 3.737945545970617900e+00 3.711474183585002778e-02
5.941000251123584894e+04 3.638163977268524807e+00 3.605169698787210469e-02
5.941000254386632150e+04 3.671337130184970654e+00 3.605026183729855005e-02
5.941000257649678679e+04 3.588859219700341274e+00 3.468309887465250568e-02
5.941000260912725207e+04 3.681769359078042481e+00 3.621505484137146902e-02
5.941000264175772463e+04 3.610720866672437968e+00 3.590430479227111477e-02
5.941000267438819719e+04 3.621505591054313022e+00 3.649647384716696308e-02
5.941000270701866248e+04 3.666224521377725143e+00 3.655493634077187914e-02
5.941000273964912776e+04 3.650653155135346051e+00 3.713470500635288052e-02
5.941000277227960032e+04 3.677785056933395413e+00 3.712453484338069931e-02
5.941000280491007288e+04 3.618057880738639209e+00 3.563383006852464258e-02
5.941000283754053817e+04 3.596732284925947543e+00 3.506380576218855183e-02
5.941000287017100345e+04 3.698272062064709598e+00 3.735383620699126578e-02
5.941000290280147601e+04 3.702960875905192406e+00 3.717992237217750823e-02
5.941000293543194857e+04 3.714162787242472064e+00 3.788967030589847351e-02
5.941000296806241386e+04 3.665643216581137231e+00 3.731678635254567084e-02
5.941000300069287914e+04 3.641662193036117934e+00 3.557839880499926583e-02
5.941000303332335170e+04 3.726601305973620271e+00 3.808350769286807797e-02
5.941000306595382426e+04 3.714811577431149647e+00 3.748640090704604549e-02
5.941000309858428955e+04 3.707215950850875519e+00 3.668670736191907006e-02
5.941000313121476211e+04 3.770809936660527217e+00 3.790177905555721510e-02
5.941000316384522739e+04 3.633242884708152154e+00 3.708969535640428694e-02
5.941000319647569995e+04 3.681699301095936683e+00 3.705764690682045170e-02
5.941000322910616524e+04 3.679176988458219277e+00 3.638529953517122273e-02
5.941000326173663780e+04 3.641988998191144411e+00 3.633129488014511660e-02
5.941000329436710308e+04 3.643698016241370574e+00 3.634797488080000749e-02
5.941000332699757564e+04 3.677424274195085552e+00 3.551673089702301472e-02
5.941000335962804820e+04 3.701182677847730140e+00 3.591775865543267443e-02
5.941000339225851349e+04 3.641411177021542045e+00 3.516381192347675655e-02
5.941000342488897877e+04 3.669969028695100555e+00 3.618252544100785534e-02
5.941000345751945133e+04 3.700123618516946600e+00 3.704810913779897630e-02
5.941000349014992389e+04 3.690300792340093672e+00 3.582647013449309636e-02
5.941000352278039645e+04 3.735052587868533447e+00 3.698395281822586950e-02
5.941000355541086174e+04 3.701480777408139300e+00 3.703536641265876145e-02
5.941000358804132702e+04 3.673619096963339992e+00 3.527335346979285080e-02
5.941000362067179958e+04 3.655771698793123914e+00 3.540034706543715437e-02
5.941000365330227214e+04 3.641120326210509184e+00 3.543491825144010759e-02
5.941000368593273743e+04 3.756363247567595209e+00 3.724728823157570645e-02
5.941000371856320271e+04 3.702723310871546047e+00 3.709376331880709365e-02
5.941000375119367527e+04 3.661397074847297706e+00 3.522437175553422978e-02
5.941000378382414783e+04 3.740127898181545341e+00 3.636044333458393618e-02
5.941000381645461312e+04 3.800470770918187746e+00 3.874113654915644495e-02
5.941000384908507840e+04 3.729042341574310804e+00 3.763989963722570026e-02
5.941000388171555096e+04 3.712079093189676993e+00 3.618355050448730792e-02
5.941000391434602352e+04 3.707378180977551008e+00 3.643456528090734808e-02
5.941000394697649608e+04 3.741774841268866947e+00 3.711910514680809986e-02
5.941000397960696137e+04 3.724817086689823142e+00 3.774288318312235546e-02
5.941000401223742665e+04 3.758719763123557378e+00 3.777010559568081544e-02
5.941000404486789921e+04 3.664890723892404889e+00 3.560242645350029239e-02
5.941000407749837177e+04 3.727464926508176291e+00 3.604145718056830927e-02
5.941000411012883706e+04 3.630098238068473648e+00 3.553820608532581860e-02
5.941000414275930234e+04 3.710967782335076404e+00 3.564270090832296484e-02
5.941000417538977490e+04 3.697470757170501887e+00 3.613353417005510382e-02
5.941000420802024746e+04 3.746840454748272986e+00 3.641115721610718031e-02
5.941000424065071275e+04 3.742233046462912771e+00 3.689650121374832281e-02
5.941000427328117803e+04 3.680017150495598521e+00 3.645330987725670102e-02
5.941000430591165059e+04 3.675176197094746300e+00 3.574863494346536275e-02
5.941000433854212315e+04 3.660691586374606565e+00 3.729404752869486250e-02
5.941000437117258844e+04 3.628813389582263849e+00 3.548078170592613989e-02
5.941000440380305372e+04 3.709053234982101710e+00 3.636836526994381702e-02
5.941000443643352628e+04 3.750981878744189757e+00 3.705633746809127577e-02
5.941000446906399884e+04 3.760296042694592611e+00 3.740891636807152504e-02
5.941000450169447140e+04 3.678731878879768047e+00 3.596085615861310120e-02
5.941000453432493669e+04 3.651398739783514369e+00 3.595403429823986613e-02
5.941000456695540197e+04 3.629872337794813220e+00 3.448809872343416849e-02
5.941000459958587453e+04 3.730369185049719594e+00 3.705746609930936353e-02
5.941000463221634709e+04 3.625731910678686720e+00 3.530222203956532440e-02
5.941000466484681237e+04 3.600225874809494186e+00 3.553173565252008836e-02
5.941000469747727766e+04 3.603533697632057997e+00 3.555519337270075797e-02
5.941000473010775022e+04 3.642113993228982771e+00 3.608537598989090822e-02
5.941000476273822278e+04 3.641725917148076697e+00 3.634149890470259048e-02
5.941000479536868806e+04 3.619181440965673069e+00 3.520398376428646170e-02
5.941000482799915335e+04 3.589506860851042536e+00 3.432374386139232930e-02
5.941000486062962591e+04 3.630118064713713455e+00 3.539177245957430412e-02
5.941000489326009847e+04 3.610260684584714941e+00 3.567733033370320411e-02
5.941000492589056375e+04 3.634796651920369825e+00 3.548183688060868590e-02
5.941000495852102904e+04 3.619347833029925354e+00 3.485719734057798197e-02
5.941000499115150160e+04 3.581875695477676036e+00 3.476905521962365270e-02
5.941000502378197416e+04 3.619313486014435366e+00 3.580896727152670794e-02
5.941000505641243944e+04 3.648764863323241681e+00 3.556010584240186512e-02
5.941000508904290473e+04 3.691401321160840077e+00 3.700618469966534402e-02
5.941000512167337729e+04 3.690096559935998499e+00 3.689118034850404071e-02
5.941000515430384985e+04 3.653315893886388999e+00 3.636939967713747474e-02
5.941000518693431513e+04 3.661609002182804051e+00 3.591034278405117602e-02
5.941000521956478042e+04 3.672809236115834874e+00 3.628872167181947106e-02
5.941000525219525298e+04 3.634155946442636065e+00 3.532729795516548893e-02
5.941000528482572554e+04 3.600277468442630635e+00 3.563043108274012438e-02
5.941000531745619810e+04 3.698245500662380003e+00 3.675909245069448883e-02
5.941000535008666338e+04 3.647601100132423113e+00 3.584370716757757230e-02
5.941000538271712867e+04 3.587699958661639599e+00 3.415497116050714849e-02
5.941000541534760123e+04 3.673736692488543731e+00 3.598431162041677844e-02
5.941000544797807379e+04 3.624896270661347675e+00 3.565481337381476434e-02
5.941000548060853907e+04 3.676994979000220987e+00 3.636457465735050409e-02
5.941000551323900436e+04 3.571243610748056074e+00 3.454225486072727558e-02
5.941000554586947692e+04 3.639925550301027712e+00 3.546408296832904289e-02
5.941000557849994948e+04 3.664620187304890919e+00 3.751869045880647929e-02
5.941000561113041476e+04 3.655114293447503826e+00 3.644582418534337426e-02
5.941000564376088005e+04 3.735730118259042776e+00 3.725751724486326549e-02
5.941000567639135261e+04 3.613297921055041773e+00 3.605765814694491395e-02
5.941000570902182517e+04 3.665769796327003061e+00 3.583643577850947198e-02
5.941000574165229045e+04 3.704758773426304330e+00 3.600658790706917634e-02
5.941000577428275574e+04 3.663598483661768768e+00 3.531385394807691480e-02
5.941000580691322830e+04 3.642878551358101458e+00 3.557647817491375875e-02
5.941000583954370086e+04 3.680592354865594551e+00 3.607950604327527649e-02
5.941000587217416614e+04 3.629037594353494711e+00 3.545020711680359898e-02
5.941000590480463143e+04 3.670591453331510046e+00 3.603086821053042704e-02
5.941000593743510399e+04 3.638128354466342529e+00 3.545236900677822128e-02
5.941000597006557655e+04 3.654030869415484606e+00 3.584932860295784313e-02
5.941000600269604911e+04 3.637276298559581011e+00 3.554839027608389795e-02
5.941000603532651439e+04 3.639370137456190424e+00 3.615909495891932168e-02
5.941000606795697968e+04 3.666033272091208772e+00 3.628354622376580435e-02
5.941000610058745224e+04 3.719316271249766270e+00 3.688499145927916917e-02
5.941000613321792480e+04 3.655838542775891487e+00 3.565966185154409440e-02
5.941000616584839008e+04 3.641582514870659981e+00 3.623906066797569908e-02
5.941000619847885537e+04 3.638206380648892235e+00 3.520101352271731016e-02
5.941000623110932793e+04 3.650643423612150329e+00 3.635617127600988124e-02
5.941000626373980049e+04 3.628801458675980474e+00 3.559149218939208076e-02
5.941000629637026577e+04 3.680303509326588784e+00 3.613074353801565275e-02
5.941000632900073106e+04 3.672156325165483182e+00 3.628520176621563564e-02
5.941000636163120362e+04 3.684069499955020088e+00 3.592383267466701946e-02
5.941000639426167618e+04 3.647650093402446725e+00 3.631936707636336525e-02
5.941000642689214146e+04 3.668369577436640494e+00 3.591965411378398448e-02
5.941000645952260675e+04 3.680210675221664118e+00 3.640892534926654794e-02
5.941000649215307931e+04 3.686791986912368646e+00 3.634419335205675561e-02
5.941000652478355187e+04 3.682296390909708173e+00 3.685284889448315476e-02
5.941000655741401715e+04 3.631384827327092335e+00 3.568179447286815020e-02
5.941000659004448244e+04 3.612508972994380674e+00 3.501863457270143476e-02
5.941000662267495500e+04 3.645180131479203389e+00 3.572715494582047457e-02
5.941000665530542756e+04 3.700742095408712018e+00 3.709337533080544341e-02
5.941000668793589284e+04 3.671889502898274760e+00 3.650852344867822757e-02
5.941000672056635813e+04 3.701313780178451918e+00 3.681957241754028887e-02
5.941000675319683069e+04 3.730695945233026389e+00 3.762351951991985827e-02
5.941000678582730325e+04 3.650493975001870783e+00 3.594686779031062984e-02
5.941000681845777581e+04 3.700731948316770659e+00 3.625308654908113160e-02
5.941000685108824109e+04 3.676063572821946401e+00 3.747411999086944917e-02
5.941000688371870638e+04 3.697432381902031828e+00 3.629842149184469430e-02
5.941000691634917894e+04 3.691922277139137343e+00 3.662966813055139326e-02
5.941000694897965150e+04 3.584067344090019702e+00 3.512674354588923159e-02
5.941000698161011678e+04 3.680499405469678909e+00 3.604374500068863868e-02
5.941000701424058207e+04 3.638035838277033918e+00 3.622431600101131549e-02
5.941000704687105463e+04 3.658715380665755301e+00 3.616189972708470923e-02
5.941000707950152719e+04 3.724275425523961403e+00 3.797237127296468340e-02
5.941000711213199247e+04 3.679100957431889807e+00 3.647769173868736781e-02
5.941000714476245776e+04 3.658218078153593122e+00 3.648215801041286566e-02
5.941000717739293032e+04 3.602954421522795769e+00 3.498399604226783144e-02
5.941000721002340288e+04 3.673639280929681838e+00 3.649797015150760965e-02
5.941000724265386816e+04 3.661908056097100683e+00 3.666597108132938626e-02
5.941000727528433345e+04 3.673708934583566066e+00 3.657397444422237631e-02
5.941000730791480601e+04 3.604285027667204933e+00 3.511758555879119365e-02
5.941000734054527857e+04 3.713042653429031947e+00 3.681661454057983535e-02
5.941000737317574385e+04 3.622123713504269205e+00 3.596455255611830798e-02
5.941000740580620914e+04 3.740891332289797422e+00 3.639200314169852707e-02
5.941000743843668170e+04 3.631923020420155801e+00 3.626570645429173095e-02
5.941000747106715426e+04 3.664569319527372304e+00 3.593053185594075744e-02
5.941000750369762682e+04 3.647326849251223191e+00 3.628511366668327881e-02
5.941000753632809210e+04 3.664504557627576542e+00 3.672258168502907233e-02
5.941000756895855739e+04 3.646396954893743825e+00 3.567689131604576125e-02
5.941000760158902995e+04 3.724859282339934019e+00 3.788144617151368437e-02
5.941000763421950251e+04 3.658776783909440056e+00 3.558647212398899362e-02
5.941000766684996779e+04 3.707374254049446094e+00 3.681587914352665858e-02
5.941000769948043308e+04 3.673400525303808895e+00 3.555819863920994806e-02
5.941000773211090564e+04 3.702038301457367009e+00 3.661203131438071218e-02
5.941000776474137820e+04 3.758639312246064179e+00 3.721507507582998142e-02
5.941000779737184348e+04 3.727753457560144312e+00 3.630308110515352571e-02
5.941000783000230876e+04 3.686203313007875515e+00 3.583309849398549213e-02
5.941000786263278133e+04 3.642514743546016565e+00 3.506233208427274317e-02
5.941000789526325389e+04 3.606534789882885228e+00 3.568365221919388153e-02
5.941000792789371917e+04 3.613269519519519690e+00 3.470404107342135724e-02
5.941000796052418445e+04 3.663487738419618722e+00 3.555679699643932851e-02
5.941000799315465702e+04 3.673214721546000483e+00 3.585148953583966458e-02
5.941000802578512958e+04 3.725116035986710372e+00 3.723594704565873215e-02
5.941000805841559486e+04 3.720435291686755352e+00 3.613567167250445605e-02
5.941000809104606742e+04 3.687676545965866470e+00 3.599588778772506992e-02
5.941000812367653270e+04 3.655868126669115092e+00 3.544742003118621365e-02
5.941000815630700527e+04 3.625126894010602729e+00 3.598598019750384736e-02
5.941000818893747055e+04 3.670802274791871600e+00 3.633866021537005692e-02
5.941000822156794311e+04 3.631601844601061391e+00 3.538630978514546027e-02
5.941000825419840839e+04 3.650408023422413439e+00 3.564715173808788440e-02
5.941000828682888095e+04 3.701262035031487763e+00 3.652682178765970233e-02
5.941000831945935352e+04 3.692710891692418951e+00 3.714136331726469731e-02
5.941000835208981880e+04 3.683434067312032933e+00 3.616827568758541195e-02
5.941000838472028408e+04 3.646756321680686863e+00 3.575832205812046888e-02
5.941000841735075664e+04 3.653995962105916817e+00 3.557935909995877527e-02
5.941000844998122921e+04 3.617835068871723792e+00 3.509939797770187525e-02
5.941000848261169449e+04 3.686669969964459170e+00 3.657833197360978866e-02
5.941000851524215977e+04 3.692193128731272367e+00 3.576901500105451187e-02
5.941000854787263233e+04 3.639703542314377316e+00 3.592381032518917466e-02
5.941000858050310489e+04 3.645469455698216343e+00 3.548390651420797043e-02
5.941000861313357018e+04 3.632024375835587460e+00 3.504063558935636286e-02
5.941000864576403546e+04 3.672478447201873664e+00 3.561978402306909680e-02
5.941000867839450802e+04 3.676779102614027739e+00 3.579805360950544246e-02
5.941000871102498058e+04 3.678000110790366151e+00 3.601595035680687368e-02
5.941000874365544587e+04 3.679318786191813739e+00 3.629908964849119790e-02
5.941000877628591843e+04 3.677500782962731307e+00 3.559136246400958214e-02
5.941000880891638371e+04 3.655097073781053307e+00 3.520633374196961013e-02
5.941000884154685627e+04 3.644879246726642208e+00 3.593642685452522190e-02
5.941000887417732883e+04 3.678027502587609021e+00 3.633875704929731554e-02
5.941000890680779412e+04 3.678140188335358385e+00 3.587981521833560200e-02
5.941000893943825940e+04 3.655202139373918691e+00 3.540299333136615045e-02
5.941000897206873196e+04 3.676941075056954222e+00 3.626941867610095765e-02
5.941000900469920452e+04 3.662036288567484199e+00 3.564153119055232105e-02
5.941000903732966981e+04 3.749307824698810521e+00 3.629657991343473999e-02
5.941000906996013509e+04 3.711213441194772589e+00 3.755661534511087196e-02
5.941000910259060765e+04 3.659921854065271152e+00 3.554577310032718679e-02
5.941000913522108021e+04 3.646280203410406706e+00 3.508430903172018306e-02
5.941000916785154550e+04 3.613561385960225358e+00 3.509359575530938274e-02
5.941000920048201078e+04 3.575180685837305639e+00 3.477792759201678296e-02
5.941000923311248334e+04 3.629160918098582655e+00 3.555889283376539173e-02
5.941000926574295590e+04 3.684386759559992175e+00 3.631852058052147114e-02
5.941000929837342119e+04 3.640738852552784177e+00 3.570739768714387141e-02
5.941000933100388647e+04 3.701399045908701169e+00 3.790584309912841537e-02
5.941000936363435903e+04 3.648524290903179867e+00 3.575073397894181632e-02
5.941000939626483159e+04 3.610541884322487238e+00 3.547934991733664445e-02
5.941000942889529688e+04 3.632581148779554958e+00 3.544508639393496863e-02
5.941000946152576216e+04 3.608811658502018016e+00 3.505860329407653464e-02
5.941000949415623472e+04 3.683059154050257522e+00 3.667461471213444291e-02
5.941000952678670728e+04 3.616573236946578618e+00 3.538543643916465531e-02
5.941000955941717257e+04 3.624255402477464472e+00 3.520242813288262940e-02
5.941000959204763785e+04 3.590660675248967593e+00 3.508102988469038314e-02
5.941000962467811041e+04 3.594558879710408217e+00 3.490554837074154315e-02
5.941000965730858297e+04 3.638698577904132314e+00 3.550552987584826292e-02
5.941000968993904826e+04 3.650489133438549416e+00 3.620117442033381899e-02
5.941000972256951354e+04 3.598570007230300405e+00 3.486965594345772107e-02
5.941000975519998610e+04 3.688371220412119733e+00 3.670960822795064915e-02
5.941000978783045866e+04 3.570915078862802794e+00 3.442748581225147514e-02
5.941000982046092395e+04 3.599322289156626553e+00 3.499691456399644379e-02
5.941000985309138923e+04 3.614577674540583985e+00 3.541310944735224370e-02
5.941000988572186179e+04 3.602197993460721115e+00 3.494374921802236716e-02
5.941000991835233435e+04 3.631618358241552436e+00 3.534139198792944636e-02
5.941000995098280691e+04 3.611592543106191044e+00 3.510536682942986403e-02
5.941000998361327220e+04 3.572103157946717289e+00 3.469508761603141284e-02
5.941001001624373748e+04 3.620815284072414375e+00 3.529961476092464967e-02
5.941001004887421004e+04 3.587508690038732517e+00 3.432192536058152610e-02
5.941001008150468260e+04 3.590446899322119023e+00 3.442573271419629988e-02
5.941001011413514789e+04 3.685730414045057746e+00 3.601006498545460122e-02
5.941001014676561317e+04 3.574537446030185972e+00 3.446849843559073034e-02
5.941001017939608573e+04 3.635677283555376338e+00 3.515368588765049179e-02
5.941001021202655829e+04 3.667981633162772148e+00 3.577323137080703347e-02
5.941001024465703085e+04 3.672851022219934869e+00 3.595481011916033809e-02
5.941001027728749614e+04 3.563516822232441594e+00 3.414385500124230560e-02
5.941001030991796142e+04 3.603833846191643264e+00 3.528683931298754600e-02
5.941001034254843398e+04 3.641408710590780196e+00 3.527565419634686589e-02
5.941001037517890654e+04 3.607146593797505130e+00 3.524625578750561344e-02
5.941001040780937183e+04 3.619190461013516824e+00 3.525313853437098827e-02
5.941001044043983711e+04 3.620153472068714962e+00 3.481894467083022221e-02
5.941001047307030967e+04 3.670211219077362585e+00 3.606390373622414547e-02
5.941001050570078223e+04 3.610026097504196674e+00 3.449172243809966315e-02
5.941001053833124752e+04 3.607759369031970031e+00 3.461714100017452417e-02
5.941001057096171280e+04 3.644252924215907186e+00 3.543216327953761791e-02
5.941001060359218536e+04 3.676515835378180164e+00 3.573266294344627086e-02
5.941001063622265792e+04 3.625669821714743613e+00 3.514115341124276343e-02
5.941001066885312321e+04 3.704657427091678557e+00 3.626343846126865028e-02
5.941001070148358849e+04 3.639192999390367333e+00 3.526382062760671787e-02
5.941001073411406105e+04 3.671316406002659516e+00 3.533962505632196049e-02
5.941001076674453361e+04 3.644711769800789369e+00 3.508976124668626573e-02
5.941001079937499890e+04 3.597758795352501870e+00 3.432486665646301838e-02
5.941001083200546418e+04 3.591475001429942360e+00 3.464264535872445955e-02
5.941001086463593674e+04 3.633105759835751236e+00 3.452247245190239594e-02
5.941001089726640930e+04 3.607535888892348996e+00 3.467296247633502859e-02
5.941001092989687459e+04 3.642441473901507631e+00 3.543125935173381535e-02
5.941001096252733987e+04 3.638242479816860886e+00 3.551034071327154040e-02
5.941001099515781243e+04 3.680381611205077785e+00 3.630705767256887234e-02
5.941001102778828499e+04 3.607314768145161388e+00 3.507968288482282704e-02
5.941001106041875755e+04 3.603878324613890349e+00 3.457996826575950033e-02
5.941001109304922284e+04 3.552676797015929200e+00 3.410465616201962397e-02
5.941001112567968812e+04 3.657094274302560954e+00 3.608792816656489211e-02
5.941001115831016068e+04 3.628821068632479552e+00 3.523472387619748514e-02
5.941001119094063324e+04 3.603535037428335475e+00 3.471211209214541266e-02
5.941001122357109853e+04 3.598682270260094906e+00 3.428464125367911702e-02
5.941001125620156381e+04 3.672129615204860364e+00 3.594728814305581804e-02
5.941001128883203637e+04 3.650684509885997020e+00 3.527818930606578529e-02
5.941001132146250893e+04 3.613890011502471467e+00 3.457912514612493382e-02
5.941001135409297422e+04 3.694571068176992767e+00 3.596282938313243721e-02
5.941001138672343950e+04 3.680083116238680230e+00 3.547614456572249081e-02
5.941001141935391206e+04 3.635721411647337309e+00 3.538346996950297862e-02
5.941001145198438462e+04 3.595713097841150230e+00 3.445614005935741797e-02
5.941001148461484991e+04 3.633191132684464808e+00 3.552506883703159674e-02
5.941001151724531519e+04 3.623587635991138534e+00 3.472131393929504123e-02
5.941001154987578775e+04 3.683972094996817770e+00 3.546676465775625703e-02
5.941001158250626031e+04 3.674951854382804139e+00 3.566557152243763490e-02
5.941001161513672560e+04 3.621119684740639055e+00 3.529263402718167686e-02
5.941001164776719088e+04 3.658067737898077265e+00 3.577966648001051214e-02
5.941001168039766344e+04 3.722736120004818350e+00 3.643439901923207352e-02
5.941001171302813600e+04 3.621391455844638063e+00 3.500341582334028784e-02
5.941001174565860856e+04 3.593005043965123768e+00 3.450958022540092512e-02
5.941001177828907385e+04 3.645202410861251519e+00 3.613486681423723479e-02
5.941001181091953913e+04 3.641301996749334080e+00 3.555639416150632726e-02
5.941001184355001169e+04 3.678062092297340602e+00 3.548841403014969809e-02
5.941001187618048425e+04 3.593543370720477803e+00 3.558029533510220777e-02
5.941001190881094954e+04 3.635107036676122227e+00 3.530325278531472322e-02
5.941001194144141482e+04 3.615742571246084225e+00 3.641198595322696352e-02
5.941001197407188738e+04 3.713311231729588879e+00 3.673513322439994622e-02
5.941001200670235994e+04 3.647195794146004477e+00 3.692900106011409722e-02
5.941001203933282522e+04 3.614049164782259904e+00 3.663786145563396879e-02
5.941001207196329051e+04 3.692192803801765066e+00 3.910109278017177836e-02
5.941001210459376307e+04 3.663869821073058919e+00 3.640243339418611224e-02
5.941001213722423563e+04 3.658742864234301617e+00 3.764827824144970775e-02
5.941001216985470091e+04 3.641018860730691920e+00 3.651456538902086296e-02
5.941001220248516620e+04 3.692668015618135069e+00 3.739908647106461592e-02
5.941001223511563876e+04 3.667603186632410139e+00 3.717517271771861309e-02
5.941001226774611132e+04 3.582174608173251507e+00 3.519055838473118814e-02
5.941001230037657660e+04 3.691619816856111846e+00 3.739374866247369839e-02
5.941001233300704189e+04 3.638336083875352234e+00 3.574465147194218900e-02
5.941001236563751445e+04 3.717058418903259387e+00 3.748929275599533623e-02
5.941001239826798701e+04 3.678476385707317053e+00 3.681950148156856034e-02
5.941001243089845229e+04 3.749207423279826479e+00 3.761559606711381565e-02
5.941001246352891758e+04 3.703535901329449320e+00 3.611451773884464395e-02
5.941001249615939014e+04 3.790100975612840095e+00 3.814262957677339722e-02
5.941001252878986270e+04 3.699325009242365070e+00 3.660792820601397463e-02
5.941001256142032798e+04 3.714756617428372820e+00 3.657041702758329071e-02
5.941001259405080054e+04 3.756918721392848326e+00 3.723244837892866754e-02
5.941001262668126583e+04 3.750165465509633478e+00 3.777713265144710258e-02
5.941001265931173839e+04 3.781273366579534390e+00 3.851083001884546969e-02
5.941001269194220367e+04 3.758410029047546175e+00 3.797435816753982896e-02
5.941001272457267623e+04 3.775935605138100115e+00 3.757186613443649209e-02
5.941001275720314152e+04 3.767149100193955658e+00 3.717762404810222993e-02
5.941001278983361408e+04 3.817232734212266276e+00 3.844785612564578792e-02
5.941001282246407936e+04 3.714666473265280100e+00 3.749502939624877601e-02
5.941001285509454465e+04 3.721392598531733320e+00 3.592567769470846051e-02
5.941001288772501721e+04 3.736455190055756326e+00 3.708032718227335933e-02
5.941001292035548977e+04 3.695201788474685056e+00 3.578660986382092846e-02
5.941001295298595505e+04 3.699923087419831003e+00 3.625657866336727542e-02
5.941001298561642034e+04 3.781136934673366756e+00 3.792444328267387949e-02
5.941001301824689290e+04 3.742977948513270814e+00 3.725548615779415013e-02
5.941001305087736546e+04 3.742011344908678705e+00 3.719508883293091983e-02
5.941001308350783802e+04 3.704674212144982270e+00 3.720692433965994833e-02
5.941001311613830330e+04 3.757984533105682257e+00 3.886400413858170921e-02
5.941001314876876859e+04 3.689408261358440910e+00 3.771380896559207302e-02
5.941001318139924115e+04 3.727758161971305828e+00 3.868602084359742954e-02
5.941001321402971371e+04 3.709331022399728894e+00 3.856548923888752922e-02
5.941001324666017899e+04 3.683205458165395463e+00 3.773743959701690576e-02
5.941001327929064428e+04 3.746459527004254220e+00 3.743728777889021586e-02
5.941001331192111684e+04 3.697514375811537857e+00 3.613593272494390607e-02
5.941001334455158940e+04 3.694693037130754476e+00 3.635803750694798636e-02
5.941001337718205468e+04 3.697399294243713719e+00 3.647131448502928530e-02
5.941001340981251997e+04 3.754556803995006131e+00 3.782315862089052905e-02
5.941001344244299253e+04 3.770228536133415354e+00 3.739242403301999695e-02
5.941001347507346509e+04 3.710939649350974090e+00 3.638830782563009375e-02
5.941001350770393037e+04 3.665149306955254094e+00 3.566571553568070180e-02
5.941001354033439566e+04 3.709179949468168314e+00 3.785023302061213402e-02
5.941001357296486822e+04 3.786285270385405521e+00 3.825624537939447539e-02
5.941001360559534078e+04 3.713927978957593190e+00 3.650704814092437661e-02
5.941001363822580606e+04 3.744327791821195461e+00 3.828598255374052878e-02
5.941001367085627135e+04 3.734305207873165333e+00 3.719282505924970117e-02
5.941001370348674391e+04 3.669398740357387556e+00 3.663662748347131654e-02
5.941001373611721647e+04 3.672923240338655138e+00 3.620674335400436705e-02
5.941001376874768175e+04 3.630470290059138350e+00 3.524826837155004000e-02
5.941001380137814704e+04 3.706153493057238180e+00 3.649214620026384331e-02
5.941001383400861960e+04 3.646663535306090331e+00 3.556999434591376352e-02
5.941001386663909216e+04 3.754913265175391590e+00 3.719948638850531508e-02
5.941001389926956472e+04 3.675461874476037671e+00 3.631475210450964275e-02
5.941001393190003000e+04 3.644636069310588589e+00 3.558371072804992347e-02
5.941001396453049529e+04 3.667700035793803881e+00 3.643066895567510094e-02
5.941001399716096785e+04 3.707937869318719493e+00 3.733863524751963869e-02
5.941001402979144041e+04 3.702525982517723246e+00 3.671399245097611147e-02
5.941001406242190569e+04 3.696945628760778035e+00 3.650342371654231172e-02
5.941001409505237098e+04 3.604888866863245500e+00 3.552279451540071159e-02
5.941001412768284354e+04 3.606381087261735896e+00 3.534894303073608107e-02
5.941001416031331610e+04 3.648344070523771965e+00 3.581180847302697923e-02
5.941001419294378138e+04 3.652124766862805405e+00 3.602729885173813068e-02
5.941001422557424667e+04 3.687758426262373046e+00 3.655231093923970442e-02
5.941001425820471923e+04 3.688674228442370140e+00 3.642598409515959007e-02
5.941001429083519179e+04 3.704827110204534257e+00 3.821647084094446922e-02
5.941001432346565707e+04 3.721539306904407596e+00 3.786777113931776018e-02
5.941001435609612236e+04 3.715632074645720095e+00 3.729864842551543214e-02
5.941001438872659492e+04 3.676952200662565229e+00 3.644016377264421014e-02
5.941001442135706748e+04 3.650234143737565606e+00 3.580686925801858378e-02
5.941001445398753276e+04 3.745239932301259067e+00 3.751023907978300737e-02
5.941001448661799805e+04 3.696688585461567644e+00 3.573267475099973361e-02
5.941001451924847061e+04 3.688166157021153690e+00 3.590490394840503002e-02
5.941001455187894317e+04 3.645778269318487030e+00 3.533059335131597672e-02
5.941001458450940845e+04 3.714689903514384994e+00 3.687838855372034541e-02
5.941001461713987374e+04 3.657736856282293392e+00 3.669965676805027333e-02
5.941001464977034630e+04 3.650123099291950002e+00 3.627369483075744416e-02
5.941001468240081886e+04 3.652518302686026175e+00 3.638834090547318767e-02
5.941001471503128414e+04 3.710451768647157422e+00 3.839768265677061254e-02
5.941001474766174942e+04 3.712350204861218472e+00 4.097207987222624415e-02
5.941001478029222199e+04 3.736908021020170612e+00 3.748237804566776493e-02
5.941001481292269455e+04 3.690098028959465370e+00 3.713695964488616247e-02
5.941001484555315983e+04 3.753920013822638513e+00 3.861367511595687613e-02
5.941001487818362511e+04 3.746261483922508351e+00 3.801327480247874979e-02
5.941001491081409768e+04 3.691941115115327854e+00 3.591488914573564423e-02
5.941001494344457024e+04 3.678659739054515487e+00 3.653921695170263273e-02
5.941001497607503552e+04 3.682994390565549558e+00 3.641138092839889956e-02
5.941001500870550080e+04 3.642705728382621189e+00 3.656382528637077550e-02
5.941001504133597336e+04 3.684379805306590150e+00 3.671916806552139034e-02
5.941001507396644593e+04 3.674790607422690147e+00 3.687946414022796188e-02
5.941001510659691121e+04 3.711026425938651840e+00 3.706535390696719112e-02
5.941001513922737649e+04 3.725504974374434841e+00 3.630672332114141115e-02
5.941001517185784905e+04 3.763251285030499549e+00 3.815156727038785528e-02
5.941001520448832161e+04 3.765455651755042155e+00 3.783357001934382902e-02
5.941001523711878690e+04 3.700272036521684349e+00 3.661281184661305255e-02
5.941001526974925218e+04 3.612180536855767343e+00 3.538659804964474492e-02
5.941001530237972474e+04 3.679098304150006715e+00 3.632368569297095284e-02
5.941001533501019730e+04 3.694646211646837930e+00 3.603206348717134799e-02
5.941001536764066259e+04 3.745006699871058942e+00 3.729109048421033051e-02
5.941001540027112787e+04 3.739073555772194357e+00 3.653248944593245201e-02
5.941001543290160043e+04 3.713067132763841371e+00 3.675453396498731817e-02
5.941001546553207299e+04 3.715641154961543347e+00 3.627614938776215631e-02
5.941001549816253828e+04 3.722934185620752956e+00 3.668183201778281444e-02
5.941001553079300356e+04 3.618746045614775309e+00 3.585631210366692356e-02
5.941001556342347612e+04 3.721176692209063219e+00 3.855317806845027367e-02
5.941001559605394868e+04 3.695920430094191467e+00 3.683377254998709827e-02
5.941001562868441397e+04 3.725254769992698112e+00 3.681164626864459610e-02
5.941001566131487925e+04 3.680132124884141653e+00 3.600077236315969015e-02
5.941001569394535181e+04 3.672615388475580112e+00 3.569310303911663734e-02
5.941001572657582437e+04 3.778954214848122994e+00 3.808174485172203388e-02
5.941001575920628966e+04 3.696510659303366086e+00 3.616713085821195856e-02
5.941001579183675494e+04 3.659810331334767408e+00 3.576130645213968645e-02
5.941001582446722750e+04 3.694329507098107257e+00 3.720471334262175772e-02
5.941001585709770006e+04 3.690850842725992287e+00 3.699891040093655770e-02
5.941001588972816535e+04 3.683765173830653605e+00 3.549285849812522375e-02
5.941001592235863063e+04 3.684639796691224323e+00 3.587548800911932734e-02
5.941001595498910319e+04 3.675593096298102935e+00 3.576155506952403279e-02
5.941001598761957575e+04 3.711707078436045304e+00 3.547771026404402533e-02
5.941001602025004104e+04 3.712311895518002558e+00 3.593801798477654075e-02
5.941001605288050632e+04 3.643587505455452291e+00 3.478228455650016204e-02
5.941001608551097888e+04 3.721509790162020437e+00 3.677034214320838018e-02
5.941001611814145144e+04 3.661394106848146368e+00 3.510538584845971505e-02
5.941001615077192400e+04 3.692020935170098106e+00 3.576305056065826049e-02
5.941001618340238929e+04 3.712698935898950836e+00 3.576549380278478546e-02
5.941001621603285457e+04 3.709116801935776309e+00 3.539730413324101987e-02
5.941001624866332713e+04 3.737551295779355520e+00 3.618869714616968630e-02
5.941001628129379969e+04 3.691766585732743522e+00 3.532713542791109801e-02
5.941001631392426498e+04 3.840773686519618924e+00 3.804108452130727791e-02
5.941001634655473026e+04 3.772749397800881255e+00 3.672108532872666448e-02
5.941001637918520282e+04 3.740888368344164494e+00 3.625158049504548230e-02
5.941001641181567538e+04 3.738783441903667626e+00 3.678934405353197212e-02
5.941001644444614067e+04 3.747313047583429313e+00 3.577810274647835742e-02
5.941001647707660595e+04 3.731251408962251936e+00 3.635032030634481603e-02
5.941001650970707851e+04 3.711743440667858884e+00 3.620491323339952022e-02
5.941001654233755107e+04 3.707656370063009188e+00 3.558088444549421109e-02
5.941001657496801636e+04 3.709839006974935849e+00 3.622707470802184054e-02
5.941001660759848164e+04 3.733771584822264789e+00 3.590291695906025482e-02
5.941001664022895420e+04 3.790975971709134473e+00 3.720761559392783691e-02
5.941001667285942676e+04 3.688636040568352481e+00 3.602012670609232303e-02
5.941001670548989205e+04 3.733919539725615522e+00 3.626474562506655508e-02
5.941001673812035733e+04 3.685208248584034507e+00 3.542965800349845429e-02
5.941001677075082989e+04 3.693081081776046215e+00 3.529122205309082744e-02
5.941001680338130245e+04 3.671042929450727854e+00 3.483675847771538353e-02
5.941001683601176774e+04 3.630404402131190533e+00 3.491376098438559589e-02
5.941001686864223302e+04 3.649616817389341072e+00 3.530954288332944363e-02
5.941001690127270558e+04 3.634395389164036594e+00 3.487840193318562237e-02
5.941001693390317814e+04 3.661724774290560536e+00 3.532995204164556674e-02
5.941001696653364343e+04 3.658402457192253543e+00 3.540805539167601879e-02
5.941001699916410871e+04 3.712919666493480708e+00 3.661598389468512932e-02
5.941001703179458127e+04 3.677634945397815880e+00 3.541065959892435860e-02
5.941001706442505383e+04 3.635851002723752057e+00 3.523198736186626545e-02
5.941001709705551912e+04 3.626369850175565901e+00 3.438281894631815827e-02
5.941001712968598440e+04 3.630056260131591550e+00 3.452354996859124253e-02
5.941001716231645696e+04 3.679880000502090187e+00 3.541995476570231061e-02
5.941001719494692952e+04 3.649606372254964537e+00 3.527410320723564641e-02
5.941001722757739481e+04 3.621717556542585648e+00 3.458978354276711492e-02
5.941001726020786009e+04 3.597593142103527430e+00 3.467397354349285865e-02
5.941001729283833265e+04 3.622180728219743795e+00 3.558829268574703608e-02
5.941001732546880521e+04 3.594789100046351216e+00 3.525082836953322141e-02
5.941001735809927050e+04 3.682032724011011116e+00 3.511985184689665751e-02
5.941001739072973578e+04 3.615587317393046618e+00 3.455766930215123378e-02
5.941001742336020834e+04 3.615952392495273671e+00 3.485554308206816748e-02
5.941001745599068090e+04 3.662885705438897244e+00 3.577289256620068414e-02
5.941001748862114619e+04 3.739112361706209420e+00 3.646630968701037451e-02
5.941001752125161147e+04 3.670495223874882473e+00 3.530351877812978184e-02
5.941001755388208403e+04 3.698183558187659870e+00 3.612789628841669987e-02
5.941001758651255659e+04 3.701034967470674175e+00 3.610691491388435398e-02
5.941001761914302188e+04 3.676110382366282181e+00 3.605143100738165962e-02
5.941001765177348716e+04 3.713158940021562771e+00 3.562048941763812371e-02
5.941001768440395972e+04 3.715336134453781636e+00 3.587003014651271582e-02
5.941001771703443228e+04 3.737380774443614051e+00 3.596398566787463447e-02
5.941001774966489756e+04 3.770760301501085099e+00 3.637171196812193780e-02
5.941001778229536285e+04 3.659356788525493620e+00 3.572348521063317683e-02
5.941001781492583541e+04 3.745494895144342973e+00 3.749177132783939465e-02
5.941001784755630797e+04 3.637620472744694133e+00 3.510537393404671025e-02
5.941001788018677325e+04 3.699233974751807708e+00 3.620927695700324606e-02
5.941001791281723854e+04 3.677419752857927548e+00 3.574512586525493280e-02
5.941001794544771110e+04 3.719431964056482354e+00 3.620557357511109547e-02
5.941001797807818366e+04 3.688317205275093436e+00 3.509348289456382108e-02
5.941001801070864894e+04 3.701563802642548140e+00 3.561390046827029449e-02
5.941001804333911423e+04 3.694001199389177259e+00 3.500689737861503725e-02
5.941001807596958679e+04 3.703805863951804334e+00 3.568836766975262698e-02
5.941001810860005935e+04 3.725290359132542140e+00 3.572641920990816955e-02
5.941001814123052463e+04 3.649382557654681225e+00 3.475807427283647555e-02
5.941001817386098992e+04 3.668630094103968009e+00 3.473871515970228252e-02
5.941001820649146248e+04 3.672978689193702184e+00 3.539472072577250217e-02
5.941001823912193504e+04 3.716657429334408125e+00 3.607609712707016136e-02
5.941001827175240032e+04 3.739766981754231612e+00 3.687935517268631919e-02
5.941001830438286561e+04 3.687251070630392036e+00 3.661524178004595814e-02
5.941001833701333817e+04 3.710451560540101834e+00 3.676773032493838717e-02
5.941001836964380345e+04 3.687611591814311307e+00 3.656409844480729143e-02
5.941001840227426874e+04 3.658097733815604879e+00 3.552833049229234957e-02
5.941001843490474130e+04 3.618806617880214294e+00 3.498192851340320431e-02
5.941001846753521386e+04 3.680648998252983084e+00 3.577742256021065881e-02
5.941001850016567914e+04 3.706493653814643796e+00 3.690250210966120048e-02
5.941001853279615170e+04 3.588062325506534034e+00 3.468130486894310111e-02
5.941001856542661699e+04 3.676913240841378272e+00 3.534033955214604256e-02
5.941001859805708955e+04 3.683234967495601531e+00 3.572741556750448633e-02
5.941001863068756211e+04 3.669589329499210795e+00 3.543542188147596333e-02
5.941001866331802739e+04 3.680270469056139415e+00 3.583346446876699981e-02
5.941001869594849268e+04 3.661970702607430628e+00 3.609736635524611603e-02
5.941001872857896524e+04 3.634195911761253672e+00 3.563072941576044678e-02
5.941001876120943780e+04 3.615191884624786134e+00 3.511738865314882607e-02
5.941001879383990308e+04 3.658563067054374951e+00 3.539730728762307405e-02
5.941001882647036837e+04 3.662131519274376412e+00 3.559026711928003212e-02
5.941001885910084093e+04 3.672984394490975468e+00 3.564993002799569932e-02
5.941001889173131349e+04 3.552149755751948579e+00 3.402016430483190829e-02
5.941001892436177877e+04 3.633042002012072391e+00 3.499818529325107730e-02
5.941001895699224406e+04 3.711789350703190493e+00 3.629484726861241517e-02
5.941001898962271662e+04 3.677527235875348577e+00 3.595839318513452398e-02
5.941001902225318918e+04 3.644025407648423531e+00 3.573512047752509802e-02
5.941001905488365446e+04 3.665271628277200211e+00 3.579742268178390252e-02
5.941001908751411975e+04 3.598471892417288931e+00 3.530540055992142240e-02
5.941001912014459231e+04 3.650056819926901674e+00 3.538329702124427822e-02
5.941001915277506487e+04 3.680963032801533252e+00 3.632644124214082226e-02
5.941001918540553015e+04 3.666233126895470207e+00 3.629933894479425716e-02
5.941001921803599544e+04 3.647034669575716315e+00 3.599064384065115557e-02
5.941001925066646800e+04 3.665406450576672359e+00 3.617695236564465872e-02
5.941001928329693328e+04 3.645116387955634085e+00 3.609670783125526472e-02
5.941001931592739857e+04 3.669210719942135324e+00 3.595928420914895618e-02
5.941001934855787113e+04 3.584817128119076379e+00 3.483782913847929125e-02
5.941001938118834369e+04 3.646798992871378875e+00 3.531484763037716357e-02
5.941001941381880897e+04 3.694005439346276010e+00 3.615096656090772270e-02
5.941001944644927426e+04 3.685538238030305003e+00 3.588612215050303311e-02
5.941001947907974682e+04 3.662064386417791972e+00 3.550284658290142614e-02
5.941001951171021938e+04 3.611264029762577987e+00 3.466816132660040933e-02
5.941001954434068466e+04 3.685140219829104336e+00 3.719939170227830327e-02
5.941001957697114995e+04 3.663367288719076242e+00 3.530719352006797540e-02
5.941001960960162251e+04 3.656076127410099907e+00 3.589430016954322372e-02
5.941001964223209507e+04 3.581971845135687893e+00 3.575687055774957879e-02
5.941001967486256035e+04 3.690585091348253854e+00 3.667527190019898714e-02
5.941001970749302563e+04 3.595227460458286117e+00 3.522762534105492588e-02
5.941001974012349820e+04 3.631697798286737999e+00 3.635630534053080343e-02
5.941001977275397076e+04 3.632906997298047891e+00 3.524218341496959672e-02
5.941001980538443604e+04 3.622547538093439101e+00 3.520693107403095878e-02
5.941001983801490132e+04 3.686420734515675424e+00 3.604740119147944316e-02
5.941001987064537389e+04 3.552932431519261858e+00 3.427803667802317017e-02
5.941001990327584645e+04 3.581356729002203920e+00 3.498390664786097531e-02
5.941001993590631173e+04 3.629451935298955600e+00 3.566776062413169052e-02
5.941001996853677701e+04 3.651509435129234316e+00 3.624219000636211274e-02
5.941002000116724957e+04 3.674415509515992717e+00 3.569077979294159320e-02
5.941002003379772214e+04 3.635564301193115799e+00 3.560547557317798872e-02
5.941002006642818742e+04 3.654071390463901725e+00 3.538042019210822092e-02
5.941002009905865270e+04 3.621414267988550595e+00 3.550924099963427560e-02
5.941002013168912526e+04 3.650859654146383804e+00 3.525873877112094962e-02
5.941002016431959782e+04 3.691407951222547279e+00 3.668713793480575525e-02
5.941002019695006311e+04 3.688703615979788353e+00 3.631718943950736772e-02
5.941002022958052839e+04 3.704751641521728533e+00 3.686006203450801350e-02
5.941002026221100095e+04 3.654465501517858428e+00 3.627674284052891801e-02
5.941002029484147351e+04 3.662458979713603568e+00 3.620440404129002948e-02
5.941002032747193880e+04 3.662307749925097333e+00 3.597241580614057854e-02
5.941002036010240408e+04 3.727266423334656853e+00 3.670793605629624201e-02
5.941002039273287664e+04 3.609628437390826949e+00 3.475561888294895208e-02
5.941002042536334920e+04 3.651981807170841865e+00 3.528488067443154991e-02
5.941002045799381449e+04 3.607025566667906080e+00 3.452414873512085064e-02
5.941002049062427977e+04 3.605657726293439946e+00 3.494481912326554557e-02
5.941002052325475233e+04 3.666991022663067312e+00 3.550657367880374893e-02
5.941002055588522489e+04 3.666422937992925846e+00 3.548282001397783797e-02
5.941002058851569018e+04 3.697698804598577915e+00 3.580752284525932916e-02
5.941002062114615546e+04 3.615893336000350011e+00 3.492423464504188640e-02
5.941002065377662802e+04 3.674505738800285304e+00 3.555291866300966386e-02
5.941002068640710058e+04 3.694150149853846266e+00 3.642976495053419639e-02
5.941002071903756587e+04 3.696108204511015849e+00 3.684091310627395782e-02
5.941002075166803115e+04 3.657553118874812714e+00 3.582392009358958962e-02
5.941002078429850371e+04 3.669856638193679021e+00 3.617957997639391354e-02
5.941002081692897627e+04 3.643582958774346459e+00 3.664115103344948998e-02
5.941002084955944156e+04 3.719105509352237160e+00 3.709799948192154390e-02
5.941002088218990684e+04 3.737462939162965903e+00 3.644977069229072414e-02
5.941002091482037940e+04 3.733137006557397441e+00 3.699370554205691497e-02
5.941002094745085196e+04 3.762407825806291850e+00 3.759785591095321511e-02
5.941002098008131725e+04 3.687336156483162153e+00 3.557350209092445537e-02
5.941002101271178253e+04 3.665268265561424155e+00 3.541950904099944869e-02
5.941002104534225509e+04 3.679892186590707492e+00 3.586999524478259871e-02
5.941002107797272765e+04 3.729832133704462205e+00 3.710758856478153095e-02
5.941002111060319294e+04 3.756955841139192565e+00 3.625432459743719443e-02
5.941002114323365822e+04 3.675802926877179466e+00 3.528273155470834643e-02
5.941002117586413078e+04 3.681431833428731260e+00 3.569706264020459235e-02
5.941002120849459607e+04 3.687594745602257085e+00 3.619782468123367708e-02
5.941002124112506135e+04 3.729766592196699815e+00 3.655455361197057496e-02
5.941002127375553391e+04 3.686542430309564189e+00 3.609329172411913922e-02
5.941002130638600647e+04 3.749746460069065979e+00 3.686969349901293713e-02
5.941002133901647176e+04 3.752389665289125986e+00 3.754336650477314852e-02
5.941002137164693704e+04 3.700304853737678368e+00 3.615104861117860585e-02
5.941002140427740960e+04 3.661482381530984043e+00 3.595352591297205913e-02
5.941002143690788216e+04 3.617024497160363783e+00 3.487881928763821721e-02
5.941002146953834745e+04 3.608529062651832042e+00 3.439928804571715931e-02
5.941002150216881273e+04 3.774850700099743772e+00 3.759745825068342567e-02
5.941002153479928529e+04 3.738771933072882359e+00 3.659446190881454619e-02
5.941002156742975785e+04 3.749065530815751224e+00 3.626840207611961575e-02
5.941002160006022314e+04 3.756091079913197017e+00 3.634029923086541658e-02
5.941002163269068842e+04 3.705144228984395660e+00 3.627463255451969515e-02
5.941002166532116098e+04 3.705384535305968896e+00 3.557131293703197361e-02
5.941002169795163354e+04 3.730665612101139228e+00 3.655142667303094145e-02
5.941002173058209883e+04 3.684638904976305085e+00 3.652228096653317019e-02
5.941002176321256411e+04 3.672077922077921830e+00 3.542352014185400771e-02
5.941002179584303667e+04 3.653375744534880010e+00 3.538047123808735206e-02
5.941002182847350923e+04 3.726627121645207819e+00 3.647912889407705500e-02
5.941002186110397452e+04 3.655006504378784715e+00 3.517562560202895650e-02
5.941002189373443980e+04 3.693932892493346554e+00 3.545610727669194079e-02
5.941002192636491236e+04 3.763196504220467808e+00 3.689624704377421349e-02
5.941002195899538492e+04 3.658796403324126256e+00 3.617823652837171000e-02
5.941002199162585021e+04 3.679593060245681002e+00 3.602379655198879871e-02
5.941002202425631549e+04 3.653372554385005078e+00 3.486258234217080171e-02
5.941002205688678805e+04 3.667450117831893230e+00 3.521139572116643857e-02
5.941002208951726061e+04 3.637487407910866555e+00 3.549602820442064599e-02
5.941002212214772590e+04 3.660405627626530212e+00 3.578390028342730289e-02
5.941002215477819118e+04 3.662180274768234156e+00 3.541729551108543234e-02
5.941002218740866374e+04 3.652473027969393549e+00 3.562912405194827714e-02
5.941002222003913630e+04 3.716523184186522943e+00 3.626069576871934069e-02
5.941002225266960158e+04 3.681872875679162327e+00 3.556501381427799868e-02
5.941002228530006687e+04 3.616418168140392631e+00 3.474863239080266258e-02
5.941002231793053943e+04 3.689491941673062048e+00 3.552565981818369550e-02
5.941002235056101199e+04 3.722233310370136383e+00 3.588138420442494453e-02
5.941002238319147727e+04 3.679967868003799936e+00 3.515462730464105623e-02
5.941002241582194256e+04 3.694524586051179060e+00 3.595747050692553459e-02
5.941002244845241512e+04 3.641856575371105631e+00 3.597465025606797623e-02
5.941002248108288768e+04 3.669434675602855300e+00 3.629421717634845335e-02
5.941002251371335296e+04 3.680102363278103361e+00 3.634934813626971434e-02
5.941002254634381825e+04 3.680281913789102077e+00 3.636466715047137477e-02
5.941002257897429081e+04 3.578024906778850323e+00 3.488451414762405722e-02
5.941002261160476337e+04 3.662381008931752557e+00 3.647360860254444948e-02
5.941002264423522865e+04 3.609521199058096208e+00 3.589766955817496469e-02
5.941002267686569394e+04 3.685522929521565239e+00 3.692185956042093320e-02
5.941002270949616650e+04 3.731143720003508690e+00 3.696368936870347843e-02
5.941002274212663178e+04 3.611862894531395529e+00 3.523950518621601219e-02
5.941002277475709707e+04 3.639287937258807393e+00 3.543154276325379687e-02
5.941002280738756963e+04 3.663893625557951506e+00 3.590949845096860771e-02
5.941002284001804219e+04 3.641347872720772205e+00 3.732985013686052761e-02
5.941002287264850747e+04 3.596031200792787264e+00 3.510932370664580915e-02
5.941002290527897276e+04 3.762162263420482322e+00 3.863189512408819748e-02
5.941002293790944532e+04 3.677602357453117143e+00 3.654379840987488637e-02
5.941002297053991788e+04 3.705673977708932476e+00 3.845758873324168353e-02
5.941002300317038316e+04 3.692499755213943136e+00 3.801854207199763941e-02
5.941002303580084845e+04 3.592476039769504137e+00 3.626246595083531393e-02
5.941002306843132101e+04 3.679125919951607759e+00 3.555460825255346569e-02
5.941002310106179357e+04 3.665124308953926047e+00 3.605250984451537077e-02
5.941002313369225885e+04 3.665179014797894652e+00 3.584973792068478493e-02
5.941002316632272414e+04 3.690266575613837752e+00 3.750255190510848324e-02
5.941002319895319670e+04 3.757554567703911275e+00 3.827190064229109290e-02
5.941002323158366198e+04 3.672847359952100987e+00 3.612946751951710833e-02
5.941002326421412727e+04 3.662532315838654462e+00 3.626026622934253041e-02
5.941002329684459983e+04 3.622420807017115330e+00 3.580099983766319577e-02
5.941002332947507239e+04 3.622991949529272393e+00 3.492714708565006210e-02
5.941002336210553767e+04 3.644685304413816329e+00 3.497691271164173055e-02
5.941002339473600296e+04 3.697595206573557558e+00 3.587756621013128699e-02
5.941002342736647552e+04 3.657667246276368633e+00 3.537890676056650724e-02
5.941002345999694808e+04 3.622536786851390023e+00 3.478265501968431234e-02
5.941002349262742064e+04 3.713381064222037065e+00 3.582205441314995076e-02
5.941002352525788592e+04 3.700334392984727216e+00 3.586054344221535628e-02
5.941002355788835121e+04 3.733653696133803379e+00 3.625402767382238794e-02
5.941002359051882377e+04 3.662682099759410281e+00 3.589086050217957929e-02
5.941002362314929633e+04 3.685230477426439499e+00 3.690167369303656852e-02
5.941002365577976161e+04 3.686125319693094760e+00 3.540797982562363111e-02
5.941002368841022690e+04 3.683110921385573722e+00 3.636666307120155900e-02
5.941002372104069946e+04 3.667987565547774942e+00 3.606510261613034979e-02
5.941002375367117202e+04 3.703787204095486452e+00 3.617640331345067101e-02
5.941002378630163730e+04 3.663981844900388474e+00 3.504728016264137269e-02
5.941002381893210259e+04 3.621714711266950104e+00 3.456752615106122029e-02
5.941002385156257515e+04 3.740574430777791282e+00 3.593158881822403061e-02
5.941002388419304043e+04 3.654488417298032754e+00 3.493565961685463767e-02
5.941002391682350572e+04 3.627409098121544329e+00 3.500927392423502926e-02
5.941002394945397828e+04 3.713260988347713454e+00 3.635211351642541472e-02
5.941002398208445084e+04 3.713782012801960963e+00 3.684484592775257028e-02
5.941002401471491612e+04 3.625419808825519841e+00 3.508155795159049323e-02
5.941002404734538140e+04 3.661003621954617149e+00 3.546991220560751640e-02
5.941002407997585397e+04 3.697951528775842434e+00 3.543257203826945256e-02
5.941002411260632653e+04 3.726150892295172490e+00 3.616296048719803286e-02
5.941002414523679181e+04 3.711389741119196728e+00 3.578178834185445634e-02
5.941002417786725709e+04 3.681282506271798205e+00 3.563348554018942738e-02
5.941002421049772965e+04 3.651448561541764892e+00 3.433316146009035563e-02
5.941002424312820222e+04 3.707035843455820157e+00 3.570023825510931087e-02
5.941002427575866750e+04 3.633752255335033876e+00 3.470599874391730455e-02
5.941002430838913278e+04 3.672012769838856716e+00 3.519376185905772475e-02
5.941002434101960534e+04 3.748360635143962671e+00 3.659803179462000483e-02
5.941002437365007791e+04 3.640431959735010103e+00 3.543764227525408872e-02
5.941002440628054319e+04 3.745538574458688430e+00 3.622315116771225585e-02
5.941002443891100847e+04 3.704208029517701561e+00 3.572331918697228131e-02
5.941002447154148103e+04 3.660374038509879302e+00 3.532031647813770048e-02
5.941002450417195359e+04 3.773154688190377470e+00 3.746991852192493172e-02
5.941002453680241888e+04 3.680504031260820152e+00 3.545121636836972429e-02
5.941002456943288416e+04 3.728512340906022349e+00 3.672759716616404158e-02
5.941002460206335672e+04 3.743548055539982933e+00 3.658787202595620985e-02
5.941002463469382201e+04 3.656135272302598604e+00 3.514806690819411578e-02
5.941002466732428729e+04 3.619385313633112222e+00 3.445597061517884085e-02
5.941002469995475985e+04 3.733437894883892660e+00 3.635954662932150416e-02
5.941002473258523241e+04 3.712309603272188951e+00 3.581019382266918683e-02
5.941002476521569770e+04 3.666064152256012232e+00 3.561637859294065206e-02
5.941002479784616298e+04 3.615926208929156616e+00 3.581370458089984388e-02
5.941002483047663554e+04 3.691744531443800437e+00 3.657640037367258096e-02
5.941002486310710810e+04 3.625908938359995393e+00 3.598425881796171732e-02
5.941002489573757339e+04 3.720388178542003654e+00 3.699406152957952776e-02
5.941002492836803867e+04 3.654353545935147718e+00 3.584040265807879322e-02
5.941002496099851123e+04 3.665522918944735586e+00 3.570732578561135184e-02
5.941002499362898379e+04 3.640104474051006456e+00 3.520327792210332929e-02
5.941002502625944908e+04 3.666216911626272168e+00 3.588300498459973120e-02
5.941002505888992164e+04 3.645004242878467693e+00 3.609085839255696954e-02
5.941002509152038692e+04 3.632941294732610071e+00 3.534055573968519076e-02
5.941002512415085948e+04 3.673579409590887135e+00 3.634280251260604833e-02
5.941002515678132477e+04 3.611881385995153515e+00 3.538884585364345664e-02
5.941002518941179005e+04 3.656213006632969442e+00 3.595810314084944836e-02
5.941002522204226261e+04 3.696901948259342152e+00 3.668144596467050322e-02
5.941002525467273517e+04 3.584470004178033520e+00 3.485566010276637539e-02
5.941002528730320046e+04 3.688511814982402992e+00 3.695753345129330208e-02
5.941002531993366574e+04 3.582018359815791975e+00 3.534510709719821536e-02
5.941002535256413830e+04 3.667914031608227710e+00 3.589536626194144570e-02
5.941002538519461086e+04 3.588493231675021988e+00 3.502551586002321943e-02
5.941002541782507615e+04 3.645725149509019491e+00 3.560713489890213190e-02
5.941002545045554143e+04 3.653585102680125818e+00 3.591463458111834178e-02
5.941002548308601399e+04 3.619694839025417554e+00 3.513607691417176826e-02
5.941002551571648655e+04 3.713336887327919111e+00 3.792172729551643307e-02
5.941002554834695184e+04 3.585442861997590214e+00 3.530837058178825510e-02
5.941002558097741712e+04 3.635118603235945045e+00 3.562015166607477440e-02
5.941002561360788968e+04 3.624713323962418077e+00 3.570183386797057962e-02
5.941002564623835497e+04 3.599191752678779999e+00 3.510807101090050730e-02
5.941002567886882025e+04 3.590810123175907975e+00 3.528147321076275517e-02
5.941002571149929281e+04 3.618381954437571046e+00 3.586957320414334294e-02
5.941002574412976537e+04 3.555933173986654428e+00 3.451966980333326385e-02
5.941002577676023066e+04 3.619186807433906417e+00 3.536377900125408508e-02
5.941002580939069594e+04 3.589226988764869120e+00 3.552567540414546671e-02
5.941002584202116850e+04 3.575279620618658338e+00 3.460065770136386276e-02
5.941002587465164106e+04 3.541640857472520665e+00 3.403721152961803470e-02
5.941002590728210635e+04 3.651393959195983641e+00 3.579133941800972246e-02
5.941002593991257163e+04 3.575203533364371911e+00 3.432868695429360656e-02
5.941002597254304419e+04 3.588216765154283117e+00 3.425617232045987531e-02
5.941002600517351675e+04 3.640615195401722293e+00 3.526093268671515180e-02
5.941002603780398204e+04 3.609889035537957369e+00 3.497158898815895534e-02
5.941002607043444732e+04 3.611888487051799324e+00 3.527830977561917380e-02
5.941002610306491988e+04 3.641961188477201183e+00 3.536258518678241092e-02
5.941002613569539244e+04 3.629081096541132645e+00 3.500545480386574315e-02
5.941002616832585772e+04 3.639577359431492187e+00 3.587835804895422864e-02
5.941002620095632301e+04 3.619050270343837639e+00 3.540354702068432974e-02
5.941002623358679557e+04 3.655396817326757919e+00 3.546906636110000455e-02
5.941002626621726813e+04 3.614899585433061002e+00 3.519595231634850552e-02
5.941002629884773341e+04 3.608106668003987050e+00 3.488508421423092837e-02
5.941002633147819870e+04 3.580239393293332739e+00 3.477484870252874061e-02
5.941002636410867126e+04 3.535058168537872803e+00 3.440440285834303613e-02
5.941002639673913654e+04 3.677415037095581152e+00 3.690747074084004681e-02
5.941002642936960183e+04 3.615145098235765797e+00 3.543068604104672448e-02
5.941002646200007439e+04 3.580199254370497020e+00 3.462258113092170353e-02
5.941002649463054695e+04 3.619494184973232720e+00 3.536203406596014759e-02
5.941002652726101223e+04 3.623459008847102591e+00 3.535297224963574597e-02
5.941002655989147752e+04 3.578703474559493003e+00 3.509973687934674763e-02
5.941002659252195008e+04 3.649170339559761889e+00 3.557511315415069070e-02
5.941002662515242264e+04 3.580153242384600976e+00 3.490083891706543401e-02
5.941002665778288792e+04 3.603904278171991216e+00 3.452244506639714355e-02
5.941002669041335321e+04 3.648826420237842427e+00 3.563335849303924524e-02
5.941002672304382577e+04 3.656913418385356440e+00 3.567608794003899325e-02
5.941002675567429833e+04 3.626301881888448264e+00 3.502182232811512641e-02
5.941002678830476361e+04 3.709766249992031639e+00 3.654829920815490241e-02
5.941002682093522890e+04 3.566113580865318600e+00 3.407726795599456959e-02
5.941002685356570146e+04 3.586293112518025072e+00 3.456563807552256312e-02
5.941002688619616674e+04 3.599144742958073628e+00 3.507699924215300358e-02
5.941002691882663203e+04 3.549420915528269216e+00 3.422385375126211354e-02
5.941002695145710459e+04 3.648677327940276882e+00 3.568416692102630711e-02
5.941002698408757715e+04 3.681591478696741859e+00 3.581310258287680875e-02
5.941002701671804243e+04 3.588421328409601152e+00 3.466267767400113553e-02
5.941002704934851499e+04 3.705098400865850738e+00 3.651959747172932313e-02
5.941002708197898028e+04 3.634340686639836893e+00 3.603773512520297428e-02
5.941002711460945284e+04 3.639957847756013276e+00 3.518804748626994106e-02
5.941002714723991812e+04 3.669825427201850676e+00 3.577129927873248100e-02
5.941002717987038341e+04 3.651095572272429202e+00 3.500896624319345396e-02
5.941002721250085597e+04 3.717336145662086366e+00 3.653129437797792561e-02
5.941002724513132853e+04 3.652674389491746609e+00 3.597321983187821287e-02
5.941002727776179381e+04 3.686631712840877206e+00 3.624476088038761090e-02
5.941002731039225910e+04 3.653433270356490237e+00 3.512611936383580602e-02
5.941002734302273166e+04 3.660549609844863106e+00 3.594018454376064764e-02
5.941002737565320422e+04 3.652645341345519547e+00 3.532302712043360743e-02
5.941002740828366950e+04 3.722659015538249072e+00 3.670274321306030152e-02
5.941002744091413479e+04 3.663103623287077948e+00 3.573285293483455249e-02
5.941002747354460735e+04 3.757609176535460893e+00 3.690147844505583391e-02
5.941002750617507991e+04 3.638882294881245372e+00 3.525710211588965054e-02
5.941002753880554519e+04 3.687426345107382986e+00 3.569391204511612042e-02
5.941002757143601048e+04 3.645790631876768551e+00 3.526110507998232724e-02
5.941002760406648304e+04 3.653995004698550542e+00 3.536341855064362161e-02
5.941002763669695560e+04 3.642621866773135153e+00 3.542672530213136078e-02
5.941002766932742088e+04 3.643878983926377213e+00 3.533771914139469811e-02
5.941002770195788617e+04 3.622687341103028480e+00 3.440643717378585875e-02
5.941002773458835873e+04 3.605851356076120062e+00 3.494472585682379534e-02
5.941002776721883129e+04 3.576786600496278279e+00 3.443283683947626767e-02
5.941002779984929657e+04 3.635654637089357877e+00 3.546000675892600068e-02
5.941002783247976186e+04 3.657222859708641138e+00 3.543263135363860367e-02
5.941002786511023442e+04 3.592523133104323030e+00 3.432289364656665454e-02
5.941002789774070698e+04 3.602993788819875753e+00 3.445647696626078643e-02
5.941002793037117226e+04 3.695544983532039751e+00 3.579374750904981001e-02
5.941002796300163754e+04 3.720417448852970210e+00 3.602562864132274889e-02
5.941002799563211011e+04 3.670932265986527554e+00 3.548873378517184568e-02
5.941002802826258267e+04 3.643054048322917904e+00 3.431616883366246651e-02
5.941002806089304795e+04 3.620269900900729088e+00 3.472082307577047805e-02
5.941002809352351323e+04 3.598667292351008573e+00 3.435905242553804334e-02
5.941002812615398580e+04 3.681622164836981792e+00 3.484355930530472906e-02
5.941002815878445108e+04 3.600007542758009382e+00 3.469786035500397464e-02
5.941002819141491636e+04 3.666672959893266803e+00 3.517620527311595552e-02
5.941002822404538892e+04 3.680179444325764493e+00 3.546214204319542845e-02
5.941002825667586148e+04 3.641694243898734751e+00 3.477303684615511842e-02
5.941002828930632677e+04 3.746924394862612306e+00 3.604839383740270770e-02
5.941002832193679205e+04 3.661375628530635140e+00 3.560281503747785015e-02
5.941002835456726461e+04 3.722956877792513719e+00 3.619577871995048601e-02
5.941002838719773717e+04 3.664188921268118904e+00 3.532522509567333213e-02
5.941002841982820246e+04 3.662032515299499025e+00 3.544099073817868345e-02
5.941002845245866774e+04 3.688347137378355622e+00 3.609058353394724306e-02
5.941002848508914030e+04 3.614734217526275994e+00 3.503011512950451878e-02
5.941002851771961286e+04 3.634246223158100975e+00 3.589843124419099529e-02
5.941002855035007815e+04 3.711895542882590604e+00 3.710648351251497057e-02
5.941002858298054343e+04 3.591508781298927921e+00 3.447068021879668570e-02
5.941002861561101599e+04 3.594165546780557552e+00 3.431685220910329903e-02
5.941002864824148855e+04 3.700158443294629951e+00 3.588642872088169261e-02
5.941002868087195384e+04 3.673228792745134808e+00 3.560145130843824640e-02
5.941002871350241912e+04 3.663837438857243889e+00 3.574756331149646360e-02
5.941002874613289168e+04 3.687334776768463218e+00 3.661306248072446201e-02
5.941002877876336424e+04 3.684160081246627971e+00 3.581517949543611135e-02
5.941002881139382953e+04 3.628351040063545696e+00 3.594754082336863721e-02
5.941002884402429481e+04 3.677831140200223725e+00 3.582061770358009600e-02
5.941002887665476737e+04 3.636861382068243831e+00 3.502258218191459105e-02
5.941002890928523993e+04 3.727580192424308603e+00 3.666939064824701472e-02
5.941002894191570522e+04 3.714295313082199623e+00 3.752696574986484623e-02
5.941002897454617050e+04 3.686825723568363689e+00 3.624305596585895850e-02
5.941002900717664306e+04 3.692399689425437170e+00 3.581923236641320479e-02
5.941002903980711562e+04 3.712315374572275228e+00 3.726784759038014039e-02
5.941002907243758091e+04 3.688394937346514801e+00 3.590892397599081826e-02
5.941002910506804619e+04 3.687401672344378767e+00 3.703388541678961227e-02
5.941002913769851875e+04 3.729884481419300180e+00 3.655343719594230517e-02
5.941002917032898404e+04 3.650875871162177599e+00 3.553957698798634185e-02
5.941002920295944932e+04 3.638501527545087377e+00 3.531782022559796369e-02
5.941002923558992188e+04 3.677381146359500086e+00 3.635150150216458903e-02
5.941002926822039444e+04 3.709441794681834104e+00 3.738160790097343200e-02
5.941002930085085973e+04 3.687700025400050929e+00 3.647435912570753253e-02
5.941002933348132501e+04 3.729441073299907927e+00 3.731449519299116779e-02
5.941002936611179757e+04 3.628767708228675115e+00 3.497632861536540544e-02
5.941002939874227013e+04 3.753519502978287292e+00 3.685849274455551411e-02
5.941002943137273542e+04 3.673648030464133019e+00 3.640021806358939571e-02
5.941002946400320070e+04 3.673501268048343871e+00 3.557298040095781266e-02
5.941002949663367326e+04 3.717341000372002657e+00 3.627280409285389695e-02
5.941002952926414582e+04 3.745688740150597162e+00 3.643077151593938912e-02
5.941002956189461111e+04 3.717918402466124927e+00 3.612675773600933921e-02
5.941002959452507639e+04 3.701277357715350824e+00 3.623965151714119565e-02
5.941002962715554895e+04 3.753870093799790641e+00 3.791583990311562374e-02
5.941002965978601424e+04 3.738831441676182976e+00 3.718279564079422783e-02
5.941002969241647952e+04 3.772134479265550233e+00 3.731690558865524698e-02
5.941002972504695208e+04 3.737219522022715346e+00 3.619432865726217308e-02
5.941002975767742464e+04 3.704441545533606384e+00 3.660315859480677697e-02
5.941002979030788993e+04 3.704576829799142157e+00 3.571818842020223900e-02
5.941002982293835521e+04 3.773289187306167580e+00 3.738608936288140283e-02
5.941002985556882777e+04 3.751222626493030177e+00 3.715107389369011470e-02
5.941002988819930033e+04 3.645846388243823011e+00 3.488377294417945723e-02
5.941002992082976562e+04 3.716725489583658337e+00 3.627380295878409461e-02
5.941002995346023090e+04 3.710137721871426653e+00 3.647644131882998852e-02
5.941002998609070346e+04 3.689163266453801882e+00 3.538148846498600369e-02
5.941003001872117602e+04 3.687973522855678254e+00 3.512036238709989600e-02
5.941003005135164130e+04 3.739202160523315221e+00 3.646671001457724853e-02
5.941003008398210659e+04 3.678956146621019663e+00 3.577520777742291408e-02
5.941003011661257915e+04 3.743277944153735604e+00 3.647545687559981820e-02
5.941003014924305171e+04 3.673442369574581701e+00 3.508626099302013246e-02
5.941003018187351699e+04 3.671595218363092883e+00 3.513990649354906820e-02
5.941003021450398228e+04 3.625365684704019653e+00 3.488742581938009124e-02
5.941003024713445484e+04 3.668853374275943935e+00 3.498009508102385007e-02
5.941003027976492740e+04 3.688703417611816526e+00 3.604911318470542525e-02
5.941003031239539268e+04 3.652608483666504036e+00 3.492243937253872860e-02
5.941003034502585797e+04 3.724344464508253072e+00 3.603175017577582573e-02
5.941003037765633053e+04 3.741854125799301656e+00 3.649557837117886616e-02
5.941003041028680309e+04 3.659687840380235535e+00 3.566611141655622041e-02
5.941003044291726837e+04 3.722628953801328411e+00 3.695158318772181344e-02
5.941003047554773366e+04 3.728580532402880010e+00 3.613023712367852830e-02
5.941003050817820622e+04 3.677609819437979155e+00 3.708300749729094570e-02
5.941003054080867878e+04 3.726984849346758555e+00 3.665869262267407863e-02
5.941003057343914406e+04 3.771666825806041068e+00 3.724353663927412045e-02
5.941003060606960935e+04 3.744415020897807977e+00 3.720925482790689992e-02
5.941003063870008191e+04 3.763972775912045154e+00 3.675491170429432547e-02
5.941003067133055447e+04 3.702814411618826629e+00 3.576773170309438532e-02
5.941003070396101975e+04 3.689472779697912319e+00 3.534452033556718942e-02
5.941003073659148504e+04 3.692103184058388887e+00 3.575549653682220941e-02
5.941003076922195760e+04 3.651841224294595456e+00 3.491850044226129518e-02
5.941003080185242288e+04 3.770372969281565734e+00 3.778742627286112155e-02
5.941003083448288817e+04 3.738783767702011041e+00 3.718906152076840305e-02
5.941003086711336073e+04 3.783507046620976144e+00 3.805883600317373078e-02
5.941003089974383329e+04 3.649446290484058331e+00 3.590386299036829598e-02
5.941003093237429857e+04 3.626097483504036045e+00 3.660516048026445785e-02
5.941003096500477113e+04 3.677955626584095583e+00 3.610100659286342301e-02
5.941003099763523642e+04 3.719557620675089105e+00 3.614965953573587298e-02
5.941003103026570898e+04 3.686991844278063812e+00 3.611150627480478464e-02
5.941003106289617426e+04 3.693981100164100528e+00 3.616801512254437523e-02
5.941003109552663955e+04 3.653480865616345774e+00 3.534423553461831652e-02
5.941003112815711211e+04 3.679718147507762271e+00 3.653837904321886876e-02
5.941003116078758467e+04 3.693037560120521867e+00 3.638462099272107841e-02
5.941003119341804995e+04 3.663864278982092326e+00 3.594157339364926346e-02
5.941003122604851524e+04 3.656450287084592521e+00 3.536412660598954594e-02
5.941003125867898780e+04 3.663580152531695777e+00 3.673021423003205305e-02
5.941003129130946036e+04 3.740438703902836615e+00 3.779928866298893492e-02
5.941003132393992564e+04 3.696835558119266452e+00 3.686171570332535258e-02
5.941003135657039093e+04 3.624957795090474999e+00 3.548601222960685170e-02
5.941003138920086349e+04 3.695715430614635366e+00 3.646735464122222159e-02
5.941003142183133605e+04 3.596831412506601211e+00 3.456041004420715851e-02
5.941003145446180133e+04 3.649909119398307755e+00 3.603048213012579465e-02
5.941003148709226662e+04 3.683391905820408319e+00 3.655244155787325255e-02
5.941003151972273918e+04 3.740549219915543677e+00 3.724491731155025326e-02
5.941003155235321174e+04 3.694946495637239980e+00 3.598271829715720543e-02
5.941003158498367702e+04 3.681728595626247547e+00 3.572648221489550802e-02
5.941003161761414231e+04 3.657534413969658171e+00 3.561825010196792429e-02
5.941003165024461487e+04 3.706998502994011790e+00 3.734682383971047598e-02
5.941003168287508743e+04 3.700163042801847268e+00 3.684288951602913975e-02
5.941003171550555271e+04 3.702393464702216974e+00 3.612388801009947664e-02
5.941003174813601800e+04 3.708037825059101511e+00 3.618049031787503450e-02
5.941003178076649056e+04 3.669388451045771493e+00 3.604908484947112746e-02
5.941003181339696312e+04 3.665016275270319035e+00 3.572798336896183813e-02
5.941003184602742840e+04 3.648310480829861202e+00 3.581391035756985308e-02
5.941003187865789369e+04 3.649906571732147498e+00 3.581262895150928022e-02
5.941003191128836625e+04 3.653094361220325936e+00 3.597130035591427494e-02
5.941003194391883881e+04 3.702164048645339989e+00 3.653184616844099009e-02
5.941003197654930409e+04 3.661782141533901580e+00 3.610715418330640025e-02
5.941003200917976937e+04 3.696915403007809964e+00 3.626270983835052503e-02
5.941003204181024194e+04 3.694986011947223759e+00 3.628691006588588563e-02
5.941003207444070722e+04 3.721126248636996259e+00 3.685161513442208187e-02
5.941003210707117250e+04 3.700041016207616273e+00 3.719711111634110834e-02
5.941003213970164506e+04 3.636826023888151571e+00 3.669837222225920403e-02
5.941003217233211763e+04 3.659360570105803845e+00 3.688774691482415297e-02
5.941003220496258291e+04 3.677417565485361806e+00 3.707371725622354841e-02
5.941003223759304819e+04 3.619627923888013576e+00 3.625403593970597665e-02
5.941003227022352075e+04 3.687537049401281575e+00 3.770438566667492358e-02
5.941003230285399331e+04 3.717045312695044235e+00 3.743890549786622890e-02
5.941003233548445860e+04 3.710053372452323472e+00 3.725872550615804552e-02
5.941003236811492388e+04 3.774794423275659394e+00 3.695229287360714959e-02
5.941003240074539644e+04 3.711331529532050588e+00 3.723824553456956538e-02
5.941003243337586900e+04 3.716241077807211468e+00 3.698029226339251407e-02
5.941003246600633429e+04 3.697512977260972278e+00 3.650528052289274406e-02
5.941003249863679957e+04 3.702689181510487426e+00 3.682616481471763514e-02
5.941003253126727213e+04 3.736910994764397920e+00 3.663243172416038446e-02
5.941003256389774469e+04 3.653440114249835169e+00 3.548314501376816782e-02
5.941003259652820998e+04 3.741417097395358216e+00 3.651620694813285939e-02
5.941003262915867526e+04 3.671134323606127570e+00 3.544895171339734752e-02
5.941003266178914782e+04 3.754421194207250512e+00 3.672774348120935034e-02
5.941003269441962038e+04 3.661151056743549237e+00 3.671122807058557064e-02
5.941003272705008567e+04 3.645124207756760271e+00 3.567243395986378213e-02
5.941003275968055095e+04 3.737187199612958199e+00 3.766665792460831969e-02
5.941003279231102351e+04 3.719550273210283642e+00 3.729310485657143931e-02
5.941003282494149607e+04 3.693232214882979925e+00 3.701484206159115498e-02
5.941003285757196136e+04 3.764016515193474355e+00 3.878046703070767154e-02
5.941003289020242664e+04 3.602134841149586819e+00 3.527605700401717503e-02
5.941003292283289920e+04 3.684121674626434917e+00 3.617502748918480227e-02
5.941003295546336449e+04 3.703215106856130312e+00 3.688939750646619276e-02
5.941003298809382977e+04 3.637349262925199334e+00 3.736189756936862671e-02
5.941003302072430233e+04 3.728596569502280023e+00 3.897208979331068246e-02
5.941003305335477489e+04 3.723495853526524346e+00 4.013608019644862579e-02
5.941003308598524018e+04 3.662766029823790959e+00 3.752175040477655904e-02
5.941003311861570546e+04 3.670423444278258174e+00 3.747558995840941098e-02
5.941003315124617802e+04 3.677768474968602597e+00 3.689527633286901476e-02
5.941003318387665058e+04 3.665702889482088001e+00 3.759192697858782656e-02
5.941003321650711587e+04 3.684789046766963061e+00 3.639678195095111257e-02
5.941003324913758115e+04 3.745649188162029297e+00 3.732824672928539839e-02
5.941003328176805371e+04 3.712419888263980727e+00 3.695702570777179008e-02
5.941003331439852627e+04 3.722213177372290183e+00 3.727497540367328416e-02
5.941003334702899156e+04 3.679767524991679473e+00 3.704367376668181444e-02
5.941003337965945684e+04 3.694936394663357326e+00 3.768847182007641766e-02
5.941003341228992940e+04 3.741368595285416099e+00 3.830076332807842709e-02
5.941003344492039469e+04 3.732620618441961913e+00 3.838554052284622736e-02
5.941003347755086725e+04 3.722679437897788102e+00 3.644155609335458096e-02
5.941003351018133253e+04 3.737592305305616147e+00 3.808264800455767041e-02
5.941003354281180509e+04 3.649760452423875812e+00 3.690362544871486628e-02
5.941003357544227038e+04 3.711976166097136876e+00 3.729513493995053469e-02
5.941003360807273566e+04 3.689633647730039101e+00 3.690878688971251098e-02
5.941003364070320822e+04 3.698293253462380914e+00 3.685117527631819045e-02
5.941003367333368078e+04 3.718396551617050960e+00 3.777398060377596539e-02
5.941003370596414607e+04 3.730834849150097110e+00 3.678043026868912935e-02
5.941003373859461135e+04 3.720247520362793381e+00 3.684790710117432505e-02
5.941003377122508391e+04 3.602430502250578481e+00 3.527344015658472054e-02
5.941003380385555647e+04 3.683887067938021787e+00 3.615737722928268755e-02
5.941003383648602176e+04 3.712914345648850922e+00 3.644412513854676516e-02
5.941003386911648704e+04 3.720364722567365945e+00 3.682969947783650694e-02
5.941003390174695960e+04 3.789527948031904625e+00 3.863122343971358424e-02
5.941003393437743216e+04 3.701108731258662132e+00 3.664777041622861720e-02
5.941003396700789745e+04 3.676281346909872294e+00 3.644823009491968135e-02
5.941003399963836273e+04 3.744764580090853112e+00 3.739604023945079098e-02
5.941003403226883529e+04 3.716473235956047727e+00 3.702839460891106660e-02
5.941003406489930785e+04 3.702579722757506353e+00 3.665010127254647587e-02
5.941003409752977313e+04 3.722699993028841803e+00 3.706907864290785032e-02
5.941003413016023842e+04 3.638694396796425146e+00 3.549326266920917183e-02
5.941003416279071098e+04 3.668102629078239030e+00 3.595270778806739648e-02
5.941003419542118354e+04 3.714837055107274466e+00 3.643914434391300194e-02
5.941003422805164882e+04 3.660758465120791616e+00 3.681578102073682079e-02
5.941003426068211411e+04 3.722583045375438271e+00 3.655990441477176278e-02
5.941003429331258667e+04 3.683090039561319973e+00 3.669360420306448656e-02
5.941003432594305923e+04 3.705862217049535445e+00 3.636026627003656475e-02
5.941003435857352451e+04 3.672754161721483168e+00 3.647757470064189045e-02
5.941003439120398980e+04 3.741607305480357581e+00 3.698482806183385485e-02
5.941003442383446236e+04 3.692235809589821116e+00 3.608161095772059734e-02
5.941003445646493492e+04 3.688622083284033959e+00 3.660091338307285697e-02
5.941003448909540020e+04 3.670092772223051636e+00 3.537487696742214888e-02
5.941003452172586549e+04 3.696444344271782256e+00 3.661974438232497298e-02
5.941003455435633805e+04 3.631288770651782016e+00 3.544417355348774418e-02
5.941003458698680333e+04 3.651918380114777651e+00 3.705449947670170358e-02
5.941003461961726862e+04 3.613985909902758920e+00 3.520463084438939932e-02
5.941003465224774118e+04 3.709206495767020773e+00 3.758869430889078683e-02
5.941003468487821374e+04 3.660312961678777288e+00 3.678507971097419449e-02
5.941003471750867902e+04 3.690074661282079838e+00 3.670923832496844619e-02
5.941003475013914431e+04 3.674724913378922597e+00 3.716847360795098171e-02
5.941003478276961687e+04 3.527063264075107174e+00 3.491502220585120803e-02
5.941003481540008943e+04 3.662026845555276022e+00 3.711042958809641218e-02
5.941003484803055471e+04 3.613184102385619045e+00 3.570300185471842608e-02
5.941003488066102000e+04 3.614378642509431305e+00 3.568294733501426591e-02
5.941003491329149256e+04 3.616977650194792115e+00 3.565026382564592117e-02
5.941003494592196512e+04 3.642347958917549366e+00 3.602640650318466448e-02
5.941003497855243040e+04 3.586134206300491734e+00 3.516644593047345280e-02
5.941003501118289569e+04 3.614073134721532909e+00 3.545661324129553704e-02
5.941003504381336825e+04 3.633030822022173645e+00 3.640206003382726735e-02
5.941003507644384081e+04 3.654108088483832173e+00 3.620192313573655091e-02
5.941003510907430609e+04 3.629758839844284157e+00 3.562998083238141239e-02
5.941003514170477138e+04 3.639400587053916336e+00 3.579854546673286175e-02
5.941003517433524394e+04 3.665173363778511550e+00 3.684084128885276033e-02
5.941003520696571650e+04 3.695869349136250204e+00 3.704836290761248652e-02
5.941003523959618178e+04 3.691025489181591013e+00 3.705500949988464743e-02
5.941003527222664707e+04 3.610982741761698200e+00 3.535687389850539902e-02
5.941003530485711963e+04 3.645935753668463342e+00 3.535198642983360118e-02
5.941003533748759219e+04 3.658552037334403817e+00 3.633425555613073454e-02
5.941003537011805747e+04 3.667769823044711330e+00 3.654113485280637008e-02
5.941003540274852276e+04 3.628852446778066732e+00 3.593869204991404637e-02
5.941003543537899532e+04 3.668170319879375807e+00 3.618619945112238473e-02
5.941003546800946788e+04 3.601057118708428817e+00 3.557502011939325109e-02
5.941003550063993316e+04 3.587242790616048893e+00 3.520091628370618925e-02
5.941003553327039845e+04 3.619882635032811713e+00 3.524947422918289774e-02
5.941003556590087101e+04 3.665568702967035630e+00 3.582358506226273470e-02
5.941003559853134357e+04 3.611376444155238286e+00 3.546172123193234993e-02
5.941003563116180885e+04 3.559166041735099206e+00 3.426025118059031205e-02
5.941003566379227414e+04 3.574963019367241035e+00 3.495291916733857945e-02
5.941003569642274670e+04 3.654443231304042250e+00 3.539271196238577555e-02
5.941003572905321198e+04 3.623103655477021068e+00 3.568961989978028382e-02
5.941003576168367726e+04 3.615618870974816712e+00 3.558293993867191196e-02
5.941003579431414983e+04 3.656089011962230018e+00 3.648547857415909007e-02
5.941003582694462239e+04 3.589453338996300591e+00 3.554904710011506930e-02
5.941003585957508767e+04 3.553808933002481574e+00 3.496143535018795406e-02
5.941003589220555295e+04 3.626092079369257704e+00 3.584238452790812490e-02
5.941003592483602552e+04 3.689174398330215432e+00 3.724632813450404201e-02
5.941003595746649808e+04 3.626887243043408038e+00 3.571392639695446236e-02
5.941003599009696336e+04 3.603987106062028545e+00 3.589310806857567981e-02
5.941003602272742864e+04 3.606153922259736078e+00 3.627215063464862138e-02
5.941003605535790120e+04 3.603136285997012411e+00 3.596559944641085360e-02
5.941003608798837377e+04 3.650692259085705160e+00 3.644878004153313117e-02
5.941003612061883905e+04 3.623883068864581780e+00 3.588282554233618304e-02
5.941003615324930433e+04 3.623942676512113437e+00 3.622112188932315874e-02
5.941003618587977689e+04 3.588168239962536532e+00 3.632270305649978187e-02
5.941003621851024945e+04 3.623744417043004873e+00 3.548598528115647771e-02
5.941003625114071474e+04 3.545842165084631237e+00 3.482054690797985186e-02
5.941003628377118002e+04 3.593357545520134089e+00 3.557963421730044040e-02
5.941003631640165258e+04 3.599538484628661550e+00 3.512071372158159788e-02
5.941003634903211787e+04 3.601615640990694978e+00 3.607511935592209312e-02
5.941003638166258315e+04 3.595331971462810472e+00 3.568532467949830228e-02
5.941003641429305571e+04 3.623793752679687064e+00 3.619209933580933014e-02
5.941003644692352827e+04 3.672882358434766292e+00 3.725047404186525302e-02
5.941003647955399356e+04 3.610175035797166032e+00 3.613680219133293126e-02
5.941003651218445884e+04 3.628955501203951162e+00 3.599675307250414097e-02
5.941003654481493140e+04 3.650783884226329601e+00 3.704484065648483426e-02
5.941003657744540396e+04 3.664412041214216931e+00 3.700161947478848579e-02
5.941003661007586925e+04 3.609430352403875553e+00 3.533247621746304218e-02
5.941003664270634181e+04 3.625351480426203032e+00 3.612931116938017384e-02
5.941003667533680709e+04 3.541337397224919137e+00 3.518615407976159043e-02
5.941003670796727965e+04 3.593247180280702668e+00 3.575813532066427630e-02
5.941003674059775221e+04 3.598413389746142332e+00 3.548025729790363347e-02
5.941003677322821750e+04 3.541349812855776769e+00 3.447860573285562585e-02
5.941003680585868278e+04 3.633723603247280831e+00 3.618609750950994852e-02
5.941003683848915534e+04 3.626725054738817455e+00 3.637235147139607216e-02
5.941003687111962063e+04 3.568652545411828303e+00 3.540011712401752025e-02
5.941003690375008591e+04 3.616436135051199319e+00 3.650357612623619102e-02
5.941003693638055847e+04 3.654270111745967498e+00 3.601381433263920601e-02
5.941003696901103103e+04 3.696037476307898917e+00 3.726906361313313959e-02
5.941003700164149632e+04 3.573590817415331689e+00 3.546527534835901968e-02
5.941003703427196160e+04 3.587212339078870382e+00 3.616297297608077332e-02
5.941003706690243416e+04 3.644336837424184239e+00 3.816313848849865742e-02
5.941003709953290672e+04 3.679818867361960955e+00 3.778955349455945939e-02
5.941003713216337201e+04 3.612900606999225328e+00 3.486417555142257846e-02
5.941003716479383729e+04 3.648749582774408307e+00 3.661350852592690219e-02
5.941003719742430985e+04 3.638431650032275311e+00 3.555947036248228305e-02
5.941003723005477514e+04 3.644969468136787683e+00 3.626096838906944092e-02
5.941003726268524042e+04 3.709310670443815017e+00 3.735992815977796921e-02
5.941003729531571298e+04 3.695195839003746929e+00 3.648085002255558457e-02
5.941003732794618554e+04 3.690985228418184327e+00 3.616823329721540609e-02
5.941003736057665083e+04 3.683721575152523631e+00 3.653637428489859423e-02
5.941003739320711611e+04 3.733824056120243817e+00 3.736252898881131657e-02
5.941003742583758867e+04 3.679535492755137582e+00 3.660835003807498544e-02
5.941003745846806123e+04 3.653378345439477037e+00 3.656797238248766374e-02
5.941003749109852652e+04 3.646651866701924760e+00 3.622222372184854405e-02
5.941003752372899180e+04 3.668962750362620540e+00 3.636730018870069914e-02
5.941003755635946436e+04 3.683658282945905249e+00 3.633230552187485807e-02
5.941003758898993692e+04 3.636280444447192561e+00 3.551703059098993559e-02
5.941003762162040221e+04 3.716782185980868736e+00 3.648523758265440065e-02
5.941003765425086749e+04 3.649621084900187107e+00 3.634078230520098457e-02
5.941003768688134005e+04 3.740136071547703445e+00 3.798837215722536409e-02
5.941003771951181261e+04 3.662025439599192467e+00 3.749321218636643416e-02
5.941003775214227790e+04 3.680227333296147041e+00 3.798536855803329865e-02
5.941003778477274318e+04 3.659241790568135144e+00 3.670364563872254016e-02
5.941003781740321574e+04 3.678754576477681226e+00 3.672118534000361201e-02
5.941003785003368830e+04 3.676346344024320256e+00 3.647888436336061552e-02
5.941003788266415359e+04 3.731656262386048528e+00 3.738210703512889754e-02
5.941003791529461887e+04 3.722430102471904423e+00 3.635278263999698611e-02
5.941003794792509143e+04 3.715861009410176052e+00 3.778732075838698440e-02
5.941003798055556399e+04 3.770905917796701701e+00 3.691242986567346007e-02
5.941003801318602927e+04 3.785182521356197149e+00 3.719917127893985348e-02
5.941003804581649456e+04 3.705325067358546942e+00 3.669220831622847095e-02
5.941003807844696712e+04 3.769682926521283228e+00 3.842806602810641681e-02
5.941003811107743968e+04 3.702550892414628869e+00 3.644729556361060024e-02
5.941003814370790496e+04 3.718225947440531254e+00 3.655030358368031862e-02
5.941003817633837025e+04 3.714905185722809033e+00 3.743125134462014364e-02
5.941003820896884281e+04 3.729357685556824009e+00 3.740765593455451510e-02
5.941003824159930809e+04 3.653765818896670403e+00 3.642216814037722156e-02
5.941003827422977338e+04 3.720299263666975609e+00 3.686344471755188812e-02
5.941003830686024594e+04 3.663578055766358865e+00 3.646471951664417149e-02
5.941003833949071850e+04 3.687018777010580894e+00 3.637555065062965387e-02
5.941003837212118378e+04 3.757764130529949398e+00 3.782370414679579740e-02
5.941003840475164907e+04 3.725224717694483711e+00 3.755193811543670879e-02
5.941003843738212163e+04 3.732863431671624710e+00 3.709911575209714346e-02
5.941003847001259419e+04 3.711487237437677056e+00 3.845415123104152511e-02


==> figures/ground-lc/202203050628_tic3788_g.dat <==
5.964421624348825571e+04 1.798591663294212850e+01 1.722980637587068209e+00
5.964421626656862645e+04 2.030917718493019919e+01 2.852304785632590600e-01
5.964421630311210174e+04 2.015819563467638886e+01 2.745492488299179357e-01
5.964421633965557703e+04 2.006247568294091721e+01 2.993118352550127037e-01
5.964421637619905232e+04 2.019409086575133472e+01 2.902119558284030343e-01
5.964421641274252033e+04 2.017630234933605848e+01 2.827500928368605337e-01
5.964421644928598835e+04 2.037392469580406740e+01 2.919570605219286019e-01
5.964421648582946364e+04 1.974458236658932719e+01 2.725474934794259729e-01
5.964421652237293893e+04 1.985369116490840824e+01 2.647089120260920914e-01
5.964421655891640694e+04 2.009971257230048636e+01 2.690997450958201309e-01
5.964421659545988223e+04 2.034513199932739269e+01 2.878043859673942717e-01
5.964421663200335752e+04 2.075173033489569363e+01 2.949611264565267787e-01
5.964421666854682553e+04 2.010239192294412547e+01 2.723041851242856137e-01
5.964421670509029354e+04 1.980374656036125103e+01 2.769983117822131247e-01
5.964421674163376883e+04 1.985393775053053744e+01 2.753975964553805889e-01
5.964421677817724412e+04 2.014650071413997168e+01 2.729315536497166628e-01
5.964421681472071214e+04 2.027333204549296042e+01 2.791247842026784443e-01
5.964421685126418015e+04 2.012805828409873143e+01 2.758997252224203445e-01
5.964421688780765544e+04 1.996223036611715429e+01 2.723307017303073785e-01
5.964421692435113073e+04 1.949759868806372154e+01 2.697340540036113343e-01
5.964421696089459874e+04 1.975774708366135002e+01 2.798223114687434787e-01
5.964421699743807403e+04 1.951457447680614621e+01 2.699017195715953110e-01
5.964421703398154932e+04 1.942061896636357332e+01 2.604950368585894904e-01
5.964421707052501733e+04 1.978785819053411288e+01 2.699240925832741556e-01
5.964421710706848535e+04 1.995520467554957023e+01 2.777515763505745139e-01
5.964421714361196064e+04 1.975828669062628862e+01 2.696193255538725797e-01
5.964421718015543593e+04 1.963836877929296776e+01 2.600650317608635964e-01
5.964421721669890394e+04 2.044079450889874039e+01 2.801559964763324362e-01
5.964421725324237195e+04 1.946737114664613699e+01 2.603414198886095932e-01
5.964421728978584724e+04 1.983008454673555576e+01 2.855027568614816880e-01
5.964421732632932253e+04 1.955715882887289325e+01 2.644998033291576789e-01
5.964421736287279055e+04 1.993676353668521628e+01 2.797347910847324814e-01
5.964421739941626583e+04 1.957652478134111007e+01 2.722934057260620322e-01
5.964421743595974112e+04 1.982533011772009957e+01 2.700549041322355404e-01
5.964421747250320914e+04 1.941906912324398604e+01 2.654143959862249602e-01
5.964421750904667715e+04 1.978899676375404582e+01 2.741293870098206464e-01
5.964421754559015244e+04 2.018310901831332771e+01 2.909383349764382842e-01
5.964421758213362773e+04 1.959937500000000199e+01 2.820315959698336261e-01
5.964421761867709574e+04 1.965499887506068788e+01 2.874374570789984262e-01
5.964421765522056376e+04 1.964644890054087512e+01 2.771597294193897110e-01
5.964421769176403905e+04 1.967550139870086667e+01 2.659079448102142362e-01
5.964421772830751434e+04 1.930519164892139727e+01 2.582088657523002317e-01
5.964421776485098235e+04 2.016498481551447952e+01 2.868957648813608707e-01
5.964421780139445764e+04 2.023015729524498241e+01 2.884143181415518842e-01
5.964421783793793293e+04 2.030932101727447048e+01 2.965888085007091224e-01
5.964421787448140094e+04 1.981205257598873359e+01 2.747473700417239484e-01
5.964421791102486895e+04 1.974084259801053420e+01 2.864608023877228127e-01
5.964421794756834424e+04 2.039797516297024416e+01 2.911018716967221920e-01
5.964421798411181953e+04 1.972317014455652284e+01 2.716586500055363507e-01
5.964421802065528755e+04 1.956641484395916564e+01 2.683087211609553324e-01
5.964421805719875556e+04 1.972929143474483027e+01 2.701095838016260298e-01
5.964421809374223085e+04 2.000254678986022228e+01 2.857365979060854100e-01
5.964421813028570614e+04 2.027443464468529655e+01 2.816878167859414028e-01
5.964421816682917415e+04 1.969854758597961109e+01 2.629985412387286781e-01
5.964421820337264217e+04 1.968901502269235948e+01 2.651473764052536541e-01
5.964421823991611745e+04 1.973896244640248554e+01 2.630412876559588553e-01
5.964421827645959274e+04 2.008127580635509446e+01 2.743572336651977639e-01
5.964421831300306076e+04 1.952006608626366813e+01 2.613179474312734007e-01
5.964421834954653605e+04 1.983300220093985899e+01 2.594334762522518267e-01
5.964421838609000406e+04 1.977164476493192424e+01 2.645641989368665015e-01
5.964421842263347935e+04 1.958222772569137504e+01 2.594693660706082761e-01
5.964421845917694736e+04 1.981843592101962415e+01 2.670377478443499708e-01
5.964421849572042265e+04 2.005294331395348806e+01 2.659747399629074360e-01
5.964421853226389794e+04 1.954241414356283713e+01 2.569726568672730527e-01
5.964421856880736595e+04 1.969511077249080344e+01 2.633568125956147199e-01
5.964421860535083397e+04 1.998752232408620344e+01 2.911826173954353281e-01
5.964421864189430926e+04 1.976009559914290392e+01 2.686975383858442590e-01
5.964421867843778455e+04 1.956380745819631883e+01 2.727825820259771605e-01
5.964421871498125256e+04 1.948312827670329739e+01 2.619789727961068238e-01
5.964421875152472057e+04 2.001818859396037809e+01 2.735211266068120484e-01
5.964421878806819586e+04 1.943697222743479003e+01 2.651887854953908219e-01
5.964421882461167115e+04 1.952023791223734861e+01 2.720874742753507936e-01
5.964421886115513917e+04 1.972561431845984004e+01 2.705620079509186704e-01
5.964421889769860718e+04 1.947269710319361380e+01 2.622488522438587433e-01
5.964421893424208247e+04 1.985109048998167580e+01 2.659118514741991013e-01
5.964421897078555776e+04 1.997573937704058267e+01 2.727115120066345155e-01
5.964421900732902577e+04 1.979288003098700344e+01 2.605537300605142992e-01
5.964421904387250106e+04 1.992106886895438578e+01 2.603805935017990403e-01
5.964421908041596907e+04 1.972887158251376505e+01 2.669251228799320863e-01
5.964421911695944436e+04 1.964813352349744591e+01 2.633709295908095993e-01
5.964421915350291238e+04 1.994440772390349892e+01 2.832206263526893530e-01
5.964421919004638767e+04 2.003299133308763302e+01 2.919288909684145117e-01
5.964421922658986296e+04 1.978873503872330630e+01 2.837761897538912392e-01
5.964421926313333097e+04 2.006300930457445020e+01 3.113193457545675447e-01
5.964421929967679898e+04 1.964355323654316265e+01 2.747801285239386826e-01
5.964421933622027427e+04 2.001041890440386695e+01 2.686643587304518022e-01
5.964421937276374956e+04 1.951904096888899431e+01 2.528929786169550886e-01
5.964421940930721757e+04 1.993265723477282947e+01 2.643885160722971861e-01
5.964421944585069286e+04 1.980214580597844432e+01 2.614950436511332410e-01
5.964421948239416815e+04 1.962678960564238295e+01 2.506649008255545930e-01
5.964421951893763617e+04 2.009477397751734173e+01 2.593959967574512304e-01
5.964421955548110418e+04 2.025649199469894768e+01 2.751312974749789975e-01
5.964421959202457947e+04 2.020961936309388562e+01 2.760958068715111957e-01
5.964421962856805476e+04 2.011140950812236383e+01 2.657464369562262396e-01
5.964421966511152277e+04 2.050465783529698882e+01 2.727639048886939532e-01
5.964421970165499079e+04 2.034714693640499661e+01 2.697615304942798109e-01
5.964421973819846608e+04 1.949421371154024030e+01 2.528454607582892866e-01
5.964421977474194136e+04 1.992646199172259003e+01 2.676818380005224207e-01
5.964421981128540938e+04 1.971282098758288726e+01 2.640132811738759022e-01
5.964421984782888467e+04 2.017655837721025947e+01 2.733193500695964007e-01
5.964421988437235996e+04 1.996380336229693953e+01 2.689063254059075314e-01
5.964421992091582797e+04 2.073574296202625078e+01 2.790941352769282235e-01
5.964421995745929598e+04 2.040573407135839545e+01 2.780874224065245648e-01
5.964421999400277127e+04 2.007251074624761955e+01 2.796814582063260057e-01
5.964422003054624656e+04 1.991925523952096100e+01 2.722611901112613197e-01
5.964422006708971458e+04 2.005317994100295209e+01 2.727320076520906578e-01
5.964422010363318259e+04 2.003504923694404383e+01 2.642047033686142354e-01
5.964422014017665788e+04 2.034794474835234013e+01 2.844537279932768947e-01
5.964422017672013317e+04 2.049368199579200578e+01 2.823877565849540749e-01
5.964422021326360118e+04 1.998710057776205673e+01 2.686294223765280376e-01
5.964422024980707647e+04 2.039531842395738437e+01 2.751799281180528078e-01
5.964422028635055176e+04 2.068254645141638903e+01 2.921924749008881217e-01
5.964422032289401977e+04 1.959322131496815445e+01 2.634089357548280441e-01
5.964422035943748779e+04 2.008090801886792676e+01 2.802045050789700453e-01
5.964422039598096308e+04 1.983261657910641773e+01 2.751387673283816060e-01
5.964422043252443837e+04 1.988980315658804798e+01 2.576401984038216297e-01
5.964422046906790638e+04 1.987947247304542842e+01 2.666077759525357083e-01
5.964422050561137439e+04 2.022424904164540393e+01 2.747244069642769682e-01
5.964422054215484968e+04 1.954941015656408609e+01 2.544117496336279483e-01
5.964422057869832497e+04 1.979583980706351554e+01 2.635829193437302376e-01
5.964422061524179298e+04 2.028613436942735149e+01 2.758677214862327864e-01
5.964422065178526100e+04 1.983315597094341243e+01 2.625401001352508645e-01
5.964422068832873629e+04 1.995699922478799238e+01 2.584305851244467211e-01
5.964422072487221158e+04 2.045305013993643684e+01 2.804423701257647283e-01
5.964422076141567959e+04 2.023988952224246418e+01 2.734879162275147824e-01
5.964422079795915488e+04 2.017811749546066835e+01 2.701493305805345857e-01
5.964422083450263017e+04 1.999916333550246250e+01 2.773649617939217826e-01
5.964422087104609818e+04 2.009733958584826752e+01 2.885293184338251216e-01
5.964422090758956620e+04 2.023178283745402339e+01 2.926909923129724644e-01
5.964422094413304148e+04 2.056197482736899573e+01 2.835113955031994815e-01
5.964422098067651677e+04 2.073983270145032165e+01 2.850320185244210047e-01
5.964422101721998479e+04 2.046376536696975990e+01 2.932179990483885779e-01
5.964422105376345280e+04 2.048795901757073779e+01 2.728477794283436508e-01
5.964422109030692809e+04 2.022011870772074005e+01 2.760629176614523006e-01
5.964422112685040338e+04 2.010104161779195664e+01 2.776304149456164660e-01
5.964422116339387139e+04 2.008522929467865481e+01 2.659233994922702848e-01
5.964422119993733941e+04 2.015329653260687692e+01 2.686974658064798516e-01
5.964422123648081470e+04 2.012019333285947909e+01 2.700178740986506343e-01
5.964422127302428999e+04 1.976919290184955003e+01 2.648937078827051650e-01
5.964422130956775800e+04 1.982494013241301900e+01 2.733709685310869442e-01
5.964422134611123329e+04 2.028028580708022233e+01 2.815732427812026595e-01
5.964422138265470130e+04 2.031777649935279584e+01 2.803488001183254141e-01
5.964422141919817659e+04 1.936671475561198008e+01 2.627473674403519310e-01
5.964422145574164460e+04 1.988349377290240483e+01 2.941756351972193428e-01
5.964422149228511989e+04 1.972535096310806324e+01 2.666049915845088436e-01
5.964422152882859518e+04 1.999228234066767484e+01 2.680479794868293464e-01
5.964422156537206320e+04 2.010287290985742104e+01 2.863717127710054267e-01
5.964422160191553121e+04 1.977620752391572267e+01 2.683292475879336947e-01
5.964422163845900650e+04 1.989438065189598959e+01 2.713321030440896120e-01
5.964422167500248179e+04 2.049288215544939007e+01 2.887259028701244512e-01
5.964422171154594980e+04 2.024875456264044615e+01 2.919512719077294038e-01
5.964422174808941782e+04 1.976124927028604716e+01 2.762986391750728576e-01
5.964422178463289310e+04 2.019750020891281395e+01 2.714275846411189907e-01
5.964422182117636839e+04 1.987239465139824901e+01 2.705322726119785970e-01
5.964422185771983641e+04 2.002593828678493892e+01 2.777636389130541117e-01
5.964422189426331170e+04 2.015691168468617889e+01 2.750427869584302076e-01
5.964422193080678699e+04 2.026929107668915719e+01 2.855543101110535886e-01
5.964422196735025500e+04 1.998651058039693851e+01 2.675137028235635706e-01
5.964422200389372301e+04 2.016593814626809689e+01 2.766585040506337467e-01
5.964422204043719830e+04 2.033311415044713399e+01 2.757804590950472812e-01
5.964422207698067359e+04 2.027862536417147510e+01 2.793211936191690725e-01
5.964422211352414161e+04 2.058025551963270772e+01 2.871244158258399737e-01
5.964422215006760962e+04 1.944712833039822542e+01 2.783219691168384857e-01
5.964422218661108491e+04 2.007969813449941654e+01 2.851532848185956426e-01
5.964422222315456020e+04 2.016188772245787675e+01 2.762728571804395905e-01
5.964422225969802821e+04 2.061696087352138207e+01 3.002062577433664559e-01
5.964422229624150350e+04 2.012006555508051875e+01 2.796452347439950525e-01
5.964422233278497879e+04 2.017678882864498746e+01 2.855904775072730661e-01
5.964422236932844680e+04 1.987861861791384754e+01 2.703055658265450800e-01
5.964422240587191482e+04 1.970541979332181270e+01 2.690168090382452637e-01
5.964422244241539011e+04 2.010504415861537453e+01 3.010894539999365294e-01
5.964422247895886539e+04 1.994166558705407155e+01 2.872293210506113859e-01
5.964422251550233341e+04 2.014705567896981364e+01 3.065774653437974284e-01
5.964422255204580142e+04 2.020568551969203597e+01 2.976268856915657013e-01
5.964422258858927671e+04 1.977343903709276063e+01 2.881585218105681689e-01
5.964422262513275200e+04 1.966221067107992937e+01 2.785516043102673756e-01
5.964422266167622001e+04 1.986971436654917511e+01 2.906525849915020943e-01
5.964422269821969530e+04 2.011689190794005100e+01 2.977986607556476484e-01
5.964422273476317059e+04 2.048217753706227739e+01 2.933981474287558622e-01
5.964422277130663861e+04 2.059315418833254796e+01 3.052989983564895482e-01
5.964422280785010662e+04 1.983334111440510128e+01 2.694421520324852271e-01
5.964422284439358191e+04 1.987747800244741114e+01 2.783234271225671908e-01
5.964422288093705720e+04 1.980690089585666414e+01 2.748612217235648636e-01
5.964422291748052521e+04 1.993809068705532539e+01 2.688827832793400652e-01
5.964422295402399322e+04 2.014111549910461108e+01 2.809488409249145113e-01
5.964422299056746851e+04 1.998529238872298919e+01 2.761850151397037822e-01
5.964422302711094380e+04 1.998979966156649368e+01 2.645027034118248022e-01
5.964422306365441182e+04 2.021496685454996722e+01 2.753103875976752879e-01
5.964422310019787983e+04 1.995215953830157574e+01 2.630146434674329181e-01
5.964422313674135512e+04 2.013125103249710790e+01 2.681659773958919857e-01
5.964422317328483041e+04 1.991415466025811298e+01 2.760067428777858711e-01
5.964422320982829842e+04 1.999934020141219904e+01 2.655866098506982631e-01
5.964422324637176644e+04 2.018074525460530566e+01 2.876201751692856745e-01
5.964422328291524173e+04 2.024321229964016666e+01 2.782319100487440355e-01
5.964422331945871701e+04 2.073844075320570823e+01 2.809711440758688727e-01
5.964422335600218503e+04 2.008478084463313351e+01 2.645947684997406735e-01
5.964422339254566032e+04 2.004961867886894211e+01 2.681654593156806432e-01
5.964422342908913561e+04 2.023940985541457493e+01 2.812137683194890214e-01
5.964422346563260362e+04 2.005991019287592181e+01 2.941591517796467992e-01
5.964422350217607163e+04 2.006772777425640442e+01 2.754940763094154144e-01
5.964422353871954692e+04 1.987635130442834708e+01 2.766482270236025331e-01
5.964422357526302221e+04 2.017371249282929213e+01 2.801549764121192276e-01
5.964422361180649023e+04 2.005338661152993041e+01 2.644351754549265632e-01
5.964422364834996552e+04 2.007330324207747552e+01 2.610136311267370335e-01
5.964422368489343353e+04 1.979019262826449577e+01 2.639724331563224613e-01
5.964422372143690882e+04 1.962205791177754222e+01 2.685713698795372806e-01
5.964422375798037683e+04 2.028685235313672663e+01 2.794685178726892261e-01
5.964422379452385212e+04 2.025836133306421871e+01 2.714874925765530245e-01
5.964422383106732741e+04 1.970720391570107921e+01 2.582294565517011531e-01
5.964422386761079542e+04 2.014786592603142523e+01 2.642966776267541840e-01
5.964422390415426344e+04 2.024280921280432111e+01 2.706568092202946141e-01
5.964422394069773873e+04 2.022665765349082889e+01 2.790429640403709333e-01
5.964422397724121402e+04 2.047209041185206502e+01 2.735210767094370943e-01
5.964422401378468203e+04 1.999792352434549869e+01 2.680177681545768409e-01
5.964422405032815004e+04 2.037842813762761907e+01 2.874454792169002793e-01
5.964422408687162533e+04 1.992680059716230190e+01 2.693614042257642671e-01
5.964422412341510062e+04 1.987783033817332878e+01 2.761412302632179627e-01
5.964422415995856863e+04 2.023304178580868751e+01 2.745737736081915181e-01
5.964422419650204392e+04 1.993993231810490485e+01 2.628388941671134238e-01
5.964422423304551194e+04 1.976534070848534697e+01 2.617793788215377337e-01
5.964422426958898723e+04 1.994302024482109204e+01 2.740944656633187426e-01
5.964422430613245524e+04 2.006652345317626995e+01 2.748805722013403785e-01
5.964422434267593053e+04 1.995000295211666952e+01 2.690163190987301944e-01
5.964422437921940582e+04 1.952700403874417390e+01 2.537809713811543522e-01
5.964422441576287383e+04 2.009275079906369754e+01 2.765892996006512616e-01
5.964422445230634185e+04 2.037945769466216817e+01 2.936803677052506334e-01
5.964422448884981713e+04 2.006802873029494449e+01 2.901447138764735034e-01
5.964422452539329242e+04 1.974181673697864881e+01 2.667184745713431782e-01
5.964422456193676044e+04 1.968622679879159776e+01 2.668438318924777342e-01
5.964422459848022845e+04 1.963907799016803324e+01 2.649289682274924562e-01
5.964422463502370374e+04 1.961237237654857779e+01 2.906790495082784975e-01
5.964422467156717903e+04 1.990197251851069637e+01 2.895500084344975744e-01
5.964422470811064704e+04 2.027086089529261770e+01 2.715505693823421773e-01
5.964422474465412233e+04 2.009799236886210494e+01 2.729778713514695587e-01
5.964422478119759762e+04 1.980149134362062568e+01 2.701254311495951965e-01
5.964422481774106564e+04 1.994801219641406576e+01 2.760521866215557840e-01
5.964422485428453365e+04 1.993266765140324992e+01 2.675958293744360450e-01
5.964422489082800894e+04 1.983061236448872222e+01 2.812800873473220165e-01
5.964422492737148423e+04 1.979564150502453757e+01 2.710553663873621066e-01
5.964422496391495224e+04 2.020907120705964033e+01 2.764744460420521244e-01
5.964422500045842025e+04 1.993750591463991739e+01 2.739647781195004295e-01
5.964422503700189554e+04 1.974606525243855870e+01 2.774635936314533424e-01
5.964422507354537083e+04 2.021653636860489911e+01 2.960474301928061047e-01
5.964422511008883885e+04 1.982856739225127640e+01 2.954506293471983458e-01
5.964422514663231414e+04 2.051264886366393014e+01 2.877951021301883294e-01
5.964422518317578943e+04 2.037953493890141132e+01 3.051485635981657785e-01
5.964422521971925744e+04 2.004364962989899723e+01 2.898701546951122365e-01
5.964422525626272545e+04 2.047210753720595378e+01 3.003209564211777871e-01
5.964422529280620074e+04 2.055439302644181154e+01 2.978962142775449240e-01
5.964422532934967603e+04 2.028821090047393483e+01 3.089067771955210651e-01
5.964422536589314404e+04 2.061172657984756640e+01 2.898891379125571044e-01
5.964422540243661206e+04 2.047043036518738646e+01 2.857180189942484239e-01
5.964422543898008735e+04 2.067050331878468228e+01 2.999460845822651267e-01
5.964422547552356264e+04 2.045515312980031197e+01 2.944609255022752059e-01
5.964422551206703065e+04 1.953487778859978974e+01 2.565896065376591095e-01
5.964422554861050594e+04 2.010193940393062206e+01 2.896903320831956674e-01
5.964422558515398123e+04 2.050893274380818454e+01 2.986675493690982841e-01
5.964422562169744924e+04 2.033212405747617169e+01 2.894737522986728928e-01
5.964422565824091726e+04 2.005622094997248794e+01 2.848540999588420886e-01
5.964422569478439254e+04 2.047141475760144047e+01 2.837162501565567152e-01
5.964422573132786783e+04 2.031834123955249538e+01 2.855216731516911910e-01
5.964422576787133585e+04 2.041830563360160156e+01 2.812903258511789129e-01
5.964422580441480386e+04 2.029213992014778611e+01 2.806091638087779283e-01
5.964422584095827915e+04 2.066604727487722570e+01 2.951296015183862420e-01
5.964422587750175444e+04 1.999081624296594129e+01 2.700861689248111319e-01
5.964422591404522245e+04 1.988645134374022305e+01 2.682611963592301252e-01
5.964422595058869047e+04 2.037134904654743295e+01 2.823304053928152313e-01
5.964422598713216576e+04 2.000316808448225459e+01 2.789215268288237626e-01
5.964422602367564104e+04 2.014312461487415362e+01 2.897184914891550167e-01
5.964422606021910906e+04 2.026007948668837244e+01 2.899932012303150786e-01
5.964422609676258435e+04 1.980506201613942352e+01 2.628871658526572008e-01
5.964422613330605964e+04 1.981845812145654406e+01 2.776575974021554538e-01
5.964422616984952765e+04 1.993753541076486968e+01 2.712948566653986537e-01
5.964422620639299566e+04 2.001369568848273417e+01 2.636417200977918540e-01
5.964422624293647095e+04 2.024411560472188043e+01 2.855009736615153337e-01
5.964422627947994624e+04 1.975871310521552005e+01 2.641154313594361591e-01
5.964422631602341426e+04 2.020431813810348132e+01 2.760284155960804342e-01
5.964422635256688227e+04 1.988686972101356787e+01 2.926190066302432058e-01
5.964422638911035756e+04 2.022604936047559221e+01 2.715274939631352469e-01
5.964422642565383285e+04 1.989522177490346166e+01 2.685332448291076202e-01
5.964422646219730086e+04 2.062063762472621065e+01 2.808141520605517139e-01
5.964422649874076887e+04 2.004263703914725880e+01 2.730442158518429641e-01
5.964422653528424416e+04 1.970493630758154424e+01 2.722386520826166056e-01
5.964422657182771945e+04 1.991900197814619844e+01 2.592867172626470151e-01
5.964422660837118747e+04 1.984834834834835249e+01 2.581272417898849425e-01
5.964422664491466276e+04 1.980529000478574986e+01 2.702165345585324507e-01
5.964422668145813077e+04 2.019322251704484827e+01 2.719123171392959226e-01
5.964422671800160606e+04 1.982672129042800080e+01 2.677633961827051712e-01
5.964422675454507407e+04 1.984171239884662086e+01 2.626125683901541219e-01
5.964422679108854936e+04 1.974074074074074048e+01 2.590268989089369311e-01
5.964422682763202465e+04 1.962549260512772875e+01 2.587784583802426042e-01
5.964422686417549266e+04 1.880778972627088663e+01 2.472845033639219370e-01
5.964422690071896068e+04 2.005344395368270227e+01 2.678661352458221456e-01
5.964422693726243597e+04 2.002109625605844556e+01 2.956890048446927377e-01
5.964422697380591126e+04 1.971363202384556246e+01 2.581524660571506424e-01
5.964422701034937927e+04 2.022035173179554945e+01 2.805827458929917584e-01
5.964422704689285456e+04 1.942989136649513782e+01 2.688430144447614412e-01
5.964422708343632985e+04 2.003458138325532900e+01 2.787861332245801238e-01
5.964422711997979786e+04 2.024084852106363641e+01 2.737407614221540886e-01
5.964422715652326588e+04 1.957737321196358593e+01 2.641175066729088972e-01
5.964422719306674117e+04 1.996581287545527772e+01 2.703011576138827365e-01
5.964422722961021645e+04 1.999009171306911270e+01 2.784067102055490239e-01
5.964422726615368447e+04 2.023915679840205684e+01 2.832510129178450464e-01
5.964422730269715248e+04 1.986573127453054255e+01 2.707393826453558527e-01
5.964422733924062777e+04 2.025664377072477507e+01 2.790831929203241302e-01
5.964422737578410306e+04 2.038475923328658368e+01 2.851586067696599280e-01
5.964422741232757107e+04 2.012443441600854754e+01 2.787570367654858550e-01
5.964422744887103909e+04 2.047723587074912288e+01 2.893908202782835004e-01
5.964422748541451438e+04 2.006797220018706795e+01 2.762111936717946414e-01
5.964422752195798967e+04 1.979963433500538983e+01 2.588655417727573904e-01
5.964422755850145768e+04 1.989292563392286439e+01 2.728756193934671614e-01
5.964422759504493297e+04 2.009568473566463354e+01 2.766153065857242521e-01
5.964422763158840826e+04 2.012203155206568539e+01 2.691529381275000743e-01
5.964422766813187627e+04 1.984557897586178399e+01 2.715880360870400745e-01
5.964422770467534428e+04 1.986227215219530606e+01 2.611610591826766248e-01
5.964422774121881957e+04 2.022616437207184248e+01 2.713515988281262059e-01
5.964422777776229486e+04 2.005822887181560787e+01 2.711830013589942023e-01
5.964422781430576288e+04 1.960548319009247464e+01 2.616324882668127350e-01
5.964422785084923089e+04 1.995551207091663315e+01 2.674727352118335122e-01
5.964422788739270618e+04 1.980263327891380243e+01 2.690843846006684137e-01
5.964422792393618147e+04 2.023685673396492035e+01 2.971240885421443378e-01
5.964422796047964948e+04 1.977289740330911982e+01 2.888762910523742233e-01
5.964422799702312477e+04 1.978028886603720338e+01 2.758852482834889264e-01
5.964422803356660006e+04 1.987033438158840326e+01 2.776506350322510142e-01
5.964422807011006807e+04 1.973848980683575860e+01 2.638239203270443256e-01
5.964422810665353609e+04 1.996295334647295405e+01 2.662590461656487717e-01
5.964422814319701138e+04 2.094900849858357006e+01 2.866246354675562324e-01
5.964422817974048667e+04 2.020989489203842737e+01 2.743211350028202933e-01
5.964422821628395468e+04 1.992388007054673693e+01 2.707650186677348914e-01
5.964422825282742269e+04 1.976795091224515843e+01 2.738127745145318426e-01
5.964422828937089798e+04 1.977302265131823233e+01 2.711964742495940883e-01
5.964422832591437327e+04 2.030192007437159774e+01 2.754940696515065790e-01
5.964422836245784129e+04 2.009114265755792417e+01 2.734834575910115029e-01
5.964422839900131657e+04 2.020995432164679428e+01 2.872353203618067119e-01
5.964422843554479186e+04 1.989891184172243044e+01 2.818937833240897639e-01
5.964422847208825988e+04 2.032580093925887255e+01 2.944969255864832713e-01
5.964422850863172789e+04 1.933654667897309665e+01 2.525342007589077009e-01
5.964422854517520318e+04 1.950154432618005984e+01 2.644917348040330407e-01
5.964422858171867847e+04 1.983170143158773868e+01 2.755557890047259928e-01
5.964422861826214648e+04 2.006315789473684319e+01 2.774124458286690298e-01
5.964422865480561450e+04 2.000816191734289617e+01 2.729792793541181428e-01
5.964422869134908979e+04 1.964649176609459147e+01 2.671811596079625706e-01
5.964422872789256508e+04 1.965455276612856750e+01 2.872630901931835234e-01
5.964422876443603309e+04 2.006421758762570562e+01 2.913486305618789851e-01
5.964422880097950838e+04 2.046033252444679107e+01 3.052969474149049289e-01
5.964422883752298367e+04 2.011382152386599387e+01 2.970757628044196075e-01
5.964422887406645168e+04 1.961841906685705794e+01 2.664999039603315745e-01
5.964422891060991969e+04 2.011810343808026147e+01 2.763776839913679728e-01
5.964422894715339498e+04 1.977878087957697772e+01 2.749589480432919064e-01
5.964422898369687027e+04 1.996404483764661464e+01 2.718421006357202296e-01
5.964422902024033829e+04 2.052627551020407992e+01 2.928669581281699297e-01
5.964422905678380630e+04 2.044625332366448944e+01 2.968815728495113326e-01
5.964422909332728159e+04 1.977871148459383477e+01 2.778430132476867875e-01
5.964422912987075688e+04 1.956062304288041886e+01 2.578470542347452432e-01
5.964422916641422489e+04 1.986716082869568822e+01 2.884682737678974096e-01
5.964422920295769291e+04 1.981113104669586988e+01 2.830431322001297212e-01
5.964422923950116819e+04 2.036491278340914590e+01 3.066033418944785760e-01
5.964422927604464348e+04 2.012746253181260769e+01 2.911619081173283385e-01
5.964422931258811150e+04 2.011134967141942198e+01 2.858156185136950800e-01
5.964422934913157951e+04 2.009091662326594374e+01 2.823260835943977587e-01
5.964422938567505480e+04 2.025125687866217916e+01 2.883042211512970021e-01
5.964422942221853009e+04 2.045532576210400322e+01 3.005633037074173508e-01
5.964422945876199810e+04 1.977105594699267499e+01 2.837209121395148359e-01
5.964422949530546612e+04 1.971663339142075699e+01 2.878423612762111006e-01
5.964422953184894141e+04 1.991872312310919924e+01 2.947502723115753009e-01
5.964422956839241670e+04 2.001461714766827171e+01 2.878567241412250954e-01
5.964422960493588471e+04 2.030588878067320735e+01 2.808149001988122784e-01
5.964422964147936000e+04 1.995525990531936955e+01 2.793156671278034797e-01
5.964422967802282801e+04 2.060476389969477395e+01 3.084943079565964918e-01
5.964422971456630330e+04 2.022347685964122732e+01 2.986731961710396566e-01
5.964422975110977131e+04 2.047026652655712908e+01 3.024079380918163751e-01
5.964422978765324660e+04 1.974841804919579502e+01 2.872124754959962112e-01
5.964422982419672189e+04 2.078075940787004683e+01 3.078271355211467109e-01
5.964422986074018991e+04 2.038917519680385482e+01 2.998909890593660088e-01
5.964422989728365792e+04 1.981560103189385202e+01 2.840502902430103727e-01
5.964422993382713321e+04 1.986302157260665879e+01 2.702755334729724512e-01
5.964422997037060850e+04 2.047263729056108517e+01 3.008312059842049302e-01
5.964423000691407651e+04 2.059625999639228056e+01 2.958558391570479951e-01
5.964423004345755180e+04 2.041185070723879491e+01 2.920183424166307717e-01
5.964423008000102709e+04 2.019313284561819799e+01 2.845564323435619269e-01
5.964423011654449510e+04 2.043529840997092961e+01 3.085582910524273803e-01
5.964423015308796312e+04 2.009428581405906300e+01 2.997324692962267112e-01
5.964423018963143841e+04 2.015083149203395863e+01 3.009506273142734667e-01
5.964423022617491370e+04 2.009346910845385636e+01 2.861796186378370299e-01
5.964423026271838171e+04 2.030842976750703244e+01 2.902109939022468055e-01
5.964423029926184972e+04 2.112733319676575761e+01 2.999360605140733438e-01
5.964423033580532501e+04 2.094139658326060527e+01 2.930534398316839706e-01
5.964423037234880030e+04 2.077194382571200748e+01 3.001984414981217486e-01
5.964423040889226831e+04 2.031751472826781679e+01 2.901066094082321301e-01
5.964423044543574360e+04 2.081785488883861035e+01 3.054216523210494527e-01
5.964423048197921889e+04 2.046234893816731315e+01 2.875849729138485467e-01
5.964423051852268691e+04 2.034381011226785674e+01 3.017285885093043962e-01
5.964423055506615492e+04 2.057985971231545719e+01 2.973791629817389981e-01
5.964423059160963021e+04 2.013524642307736556e+01 2.961644608354039310e-01
5.964423062815310550e+04 1.956336123849334996e+01 2.791724080417629650e-01
5.964423066469657351e+04 2.025024309664116373e+01 2.861212133685183678e-01
5.964423070124004153e+04 2.070342510947153514e+01 2.892826361975765481e-01
5.964423073778351682e+04 2.047107920179073304e+01 2.996090500175712656e-01
5.964423077432699210e+04 2.019355974783701058e+01 2.744365072287172080e-01
5.964423081087046012e+04 2.018503252023026917e+01 2.851944604539898287e-01
5.964423084741393541e+04 2.015212946193842214e+01 2.891113382420382738e-01
5.964423088395741070e+04 2.005812429693026999e+01 2.895600417617716915e-01
5.964423092050087871e+04 2.022243310370682678e+01 2.847907221147671364e-01
5.964423095704434672e+04 2.075754383415673843e+01 2.897316003609785584e-01
5.964423099358782201e+04 1.985291904469732671e+01 2.756986187837365265e-01
5.964423103013129730e+04 1.999417249417249565e+01 2.806610892318702755e-01
5.964423106667476532e+04 1.974988127642323477e+01 2.837196674822386466e-01
5.964423110321823333e+04 2.041214172547889660e+01 2.856347562907446402e-01
5.964423113976170862e+04 2.056001432322749878e+01 2.897586260382825074e-01
5.964423117630518391e+04 2.015269948345401829e+01 2.929594126974968682e-01
5.964423121284865192e+04 2.009500948455539415e+01 2.903032560112754346e-01
5.964423124939212721e+04 1.971305090418104555e+01 2.664444017839435186e-01
5.964423128593560250e+04 2.033197728519958858e+01 2.792593844570958606e-01
5.964423132247907051e+04 1.990412915461793375e+01 2.725713120834811209e-01
5.964423135902253853e+04 2.003390129259694419e+01 2.795359936162872816e-01
5.964423139556601382e+04 2.007385426969996800e+01 2.858010806606253729e-01
5.964423143210948911e+04 1.980689775300470501e+01 2.754606841781765403e-01
5.964423146865295712e+04 2.027581407965655913e+01 3.103802186420300258e-01
5.964423150519642513e+04 2.023929664512012394e+01 3.049619664535649366e-01
5.964423154173990042e+04 2.055935548697337367e+01 2.964728695575158390e-01
5.964423157828337571e+04 2.079660547030389139e+01 2.926971576530035257e-01
5.964423161482684372e+04 2.014770602279275735e+01 2.810976188998911551e-01
5.964423165137031901e+04 1.999610699924238233e+01 2.772289772862912560e-01
5.964423168791379430e+04 1.986325292117751928e+01 2.799009921441538706e-01
5.964423172445726232e+04 2.011392807892224610e+01 2.760821145465779392e-01
5.964423176100073033e+04 2.037059962239801081e+01 2.840964373935880305e-01
5.964423179754420562e+04 2.060682645007674907e+01 2.881218484281723446e-01
5.964423183408768091e+04 2.013930400989224623e+01 2.869631514136073980e-01
5.964423187063114892e+04 2.069078290573617807e+01 3.063466583436617041e-01
5.964423190717461694e+04 1.993722432353796847e+01 2.865647555685380543e-01
5.964423194371809223e+04 1.977875460421154941e+01 2.703109552643333524e-01
5.964423198026156751e+04 1.972563327426248136e+01 2.691495415539228997e-01
5.964423201680503553e+04 2.000466954445477086e+01 2.786742760124125695e-01
5.964423205334850354e+04 2.058866461123421843e+01 2.861132901246947191e-01
5.964423208989197883e+04 1.994578664119469735e+01 2.818966470409038361e-01
5.964423212643545412e+04 1.965066623296662129e+01 2.630617872497693077e-01
5.964423216297892213e+04 2.042525449477851751e+01 2.914255957664934060e-01
5.964423219952239015e+04 1.982658872204918410e+01 2.848300258696758180e-01
5.964423223606586544e+04 2.008230053992745923e+01 2.748984204428102651e-01
5.964423227260934073e+04 2.009095444556631449e+01 2.684670191065184341e-01
5.964423230915280874e+04 2.042002697885050821e+01 2.813875632243426628e-01
5.964423234569628403e+04 1.955720365863504995e+01 2.626577841434640237e-01
5.964423238223975932e+04 2.022584959281637040e+01 2.730640260055650081e-01
5.964423241878322733e+04 2.012386244569760052e+01 2.810508458375669538e-01
5.964423245532669534e+04 1.992407740298191854e+01 2.629500648234718851e-01
5.964423249187017063e+04 1.977269704993759092e+01 2.580027997395157313e-01
5.964423252841364592e+04 2.002322854232308913e+01 2.682356435179236720e-01
5.964423256495711394e+04 1.980768916632635168e+01 2.683267327001026548e-01
5.964423260150058195e+04 1.968460272575561021e+01 2.581648050041818188e-01
5.964423263804405724e+04 2.025846237371353098e+01 2.857087574438422761e-01
5.964423267458753253e+04 2.029685094805675405e+01 2.757331136171425889e-01
5.964423271113100054e+04 1.998135809552805142e+01 2.678973270752756375e-01
5.964423274767447583e+04 2.015836986753405569e+01 2.818081225481323115e-01
5.964423278421795112e+04 1.990843038536568343e+01 2.582904568739199380e-01
5.964423282076141913e+04 1.983986118576336111e+01 2.570178459763385881e-01
5.964423285730488715e+04 1.963912645966183135e+01 2.576697555192126177e-01
5.964423289384836244e+04 2.023924188286468606e+01 2.751120403036105833e-01
5.964423293039183773e+04 2.024019677741337375e+01 2.762224125188537105e-01
5.964423296693530574e+04 1.995780900447427442e+01 2.848736601116194644e-01
5.964423300347877375e+04 1.963809040239103254e+01 2.642901979140789281e-01
5.964423304002224904e+04 2.017264309167788738e+01 2.767081402490096376e-01
5.964423307656572433e+04 2.007422164239624962e+01 2.747476857816003037e-01
5.964423311310919235e+04 2.017167720587369217e+01 2.616140821980402209e-01
5.964423314965266036e+04 2.022318392216134697e+01 2.667419037456510433e-01
5.964423318619613565e+04 2.038472164334623571e+01 2.703681760344296969e-01
5.964423322273961094e+04 1.994021174520538153e+01 2.649105268558946125e-01
5.964423325928307895e+04 2.027191834598272280e+01 2.736210629449907783e-01
5.964423329582655424e+04 1.990726512692370420e+01 2.732885718943368625e-01
5.964423333237002953e+04 2.018457381886264912e+01 2.775258397258111853e-01
5.964423336891349754e+04 2.019469132262996780e+01 2.653830295773413894e-01
5.964423340545696556e+04 1.992849656731709018e+01 2.580299351752318726e-01
5.964423344200044085e+04 1.956983723883181270e+01 2.579047631531759532e-01
5.964423347854391614e+04 2.039336492890995345e+01 2.722006260286879420e-01
5.964423351508738415e+04 1.973954799616311462e+01 2.710462517453182674e-01
5.964423355163085216e+04 1.955756504867823864e+01 2.708001560954645948e-01
5.964423358817432745e+04 1.965725675235925962e+01 2.657296701087427659e-01
5.964423362471780274e+04 2.015520364705176704e+01 2.738649489196012254e-01
5.964423366126127075e+04 1.962626050909429765e+01 2.601872842144307141e-01
5.964423369780474604e+04 1.954487831690231303e+01 2.566224738317479659e-01
5.964423373434822133e+04 1.919261993468562011e+01 2.551039701648920022e-01
5.964423377089168935e+04 1.960331782508576381e+01 2.624146062140544911e-01
5.964423380743515736e+04 1.931761311199635500e+01 2.514128276317835198e-01
5.964423384397863265e+04 1.971478998365354940e+01 2.680800007226752379e-01
5.964423388052210794e+04 1.959625233049347415e+01 2.609152092940028589e-01
5.964423391706557595e+04 1.956237999316770981e+01 2.575557808462980991e-01
5.964423395360904397e+04 1.979435208112250777e+01 2.732384888399041478e-01
5.964423399015251925e+04 1.948641342508074459e+01 2.542381301953092199e-01
5.964423402669599454e+04 1.968314907634519528e+01 2.546496304616598927e-01
5.964423406323946256e+04 1.976195265082050412e+01 2.630902483821870863e-01
5.964423409978293785e+04 1.954169926093708298e+01 2.564040597265096477e-01
5.964423413632641314e+04 1.957843287001680110e+01 2.620928363577295084e-01
5.964423417286988115e+04 1.959388754207169470e+01 2.595276135965768338e-01
5.964423420941334916e+04 2.021066091361944927e+01 2.730345603653389630e-01
5.964423424595682445e+04 1.946355116008325581e+01 2.520072239283370763e-01
5.964423428250029974e+04 1.957566790068145934e+01 2.543186579625044130e-01
5.964423431904376775e+04 1.928500597995843080e+01 2.552474239181642401e-01
5.964423435558723577e+04 1.942882564360724373e+01 2.553984145049729149e-01
5.964423439213071106e+04 1.971964939822082741e+01 2.602083845575087762e-01
5.964423442867418635e+04 2.020348147332623867e+01 2.695741285004789045e-01
5.964423446521765436e+04 1.952271736183954332e+01 2.544481779390912468e-01
5.964423450176112965e+04 1.971153000985876957e+01 2.641750246942449754e-01
5.964423453830460494e+04 1.874018325348555791e+01 2.419581289391894707e-01
5.964423457484807295e+04 1.973750222909112395e+01 2.695897655377191282e-01
5.964423461139154097e+04 1.968193723510643167e+01 2.523645943554382320e-01
5.964423464793501626e+04 1.938676370625600498e+01 2.528849842153545469e-01
5.964423468447849154e+04 1.925640995676054601e+01 2.531652118000805030e-01
5.964423472102195956e+04 1.919928287038115045e+01 2.461976242826694750e-01
5.964423475756543485e+04 1.953193369384653622e+01 2.658280578551083795e-01
5.964423479410891014e+04 1.950233119541807625e+01 2.508886221036535358e-01
5.964423483065237815e+04 1.952207213645892736e+01 2.475067969929971023e-01
5.964423486719584616e+04 1.975275180352663185e+01 2.550627285742647077e-01
5.964423490373932145e+04 1.953980545625140763e+01 2.543265040529009702e-01
5.964423494028279674e+04 1.982799980751184776e+01 2.598813590632068071e-01
5.964423497682626476e+04 1.975781570130402542e+01 2.537939918887858748e-01
5.964423501336973277e+04 1.942674044646235387e+01 2.431625576505299646e-01
5.964423504991320806e+04 1.930337974030843995e+01 2.428802652917274874e-01
5.964423508645668335e+04 1.953818764465016855e+01 2.456769097700687299e-01
5.964423512300015136e+04 1.977021115155251252e+01 2.579616080099605413e-01
5.964423515954362665e+04 1.914864062409035483e+01 2.365927974209726115e-01
5.964423519608710194e+04 1.968849130517867252e+01 2.546243363096006851e-01
5.964423523263056995e+04 1.918392809694897139e+01 2.537607945344218519e-01
5.964423526917403797e+04 1.979081293082957060e+01 2.551509566976055687e-01
5.964423530571751326e+04 1.959429953971438820e+01 2.479857356982450856e-01
5.964423534226098855e+04 1.977287291698927163e+01 2.580439281824842279e-01
5.964423537880445656e+04 1.990124333497827536e+01 2.614091791072538085e-01
5.964423541534792457e+04 1.987495949983800259e+01 2.577221664696826009e-01
5.964423545189139986e+04 1.991035252066066263e+01 2.625218885596655172e-01
5.964423548843487515e+04 2.010863771751057882e+01 2.581254894576444081e-01
5.964423552497834316e+04 1.950734734500321821e+01 2.530704703090952967e-01
5.964423556152181118e+04 1.928447583695032108e+01 2.540112173787260619e-01
5.964423559806528647e+04 1.996558120609389775e+01 2.605389375864863299e-01
5.964423563460876176e+04 1.962284652563001686e+01 2.615432151949198536e-01
5.964423567115222977e+04 1.972882814895172388e+01 2.652226540961403201e-01
5.964423570769570506e+04 1.980606929510155112e+01 2.562004210349872468e-01
5.964423574423918035e+04 1.972596018073990720e+01 2.545810026855950814e-01
5.964423578078264836e+04 1.997998166077191584e+01 2.552323666042950467e-01
5.964423581732611638e+04 2.004167458658049483e+01 2.561196518244715503e-01
5.964423585386959166e+04 2.002360892838152395e+01 2.636333316184681919e-01
5.964423589041306695e+04 2.015858224577436886e+01 2.560133860606166323e-01
5.964423592695653497e+04 2.044589346850388623e+01 2.607708053246658442e-01
5.964423596350000298e+04 1.948945415881747678e+01 2.462974763952229806e-01
5.964423600004347827e+04 2.020423828194406823e+01 2.748727035019678522e-01
5.964423603658695356e+04 1.999783177393886291e+01 2.660826769548393367e-01
5.964423607313042157e+04 2.046193859734212950e+01 2.659387545200109226e-01
5.964423610967388959e+04 2.038586463984919561e+01 2.623928129093184292e-01
5.964423614621736488e+04 1.995716913065006537e+01 2.526721022584512699e-01
5.964423618276084017e+04 2.029204882010126809e+01 2.675129930673156298e-01
5.964423621930430818e+04 2.023282705622213129e+01 2.626043466395228121e-01
5.964423625584778347e+04 2.000686460609099626e+01 2.663290576709518853e-01
5.964423629239125148e+04 1.986040945926733414e+01 2.573396586188388402e-01
5.964423632893472677e+04 2.001768280356272456e+01 2.558113139225343113e-01
5.964423636547819478e+04 2.043240612299530312e+01 2.674848893592301491e-01
5.964423640202167007e+04 2.009411201531833413e+01 2.591034714579589782e-01
5.964423643856514536e+04 2.008302560905428891e+01 2.520708458810890229e-01
5.964423647510861338e+04 2.052737380803357681e+01 2.732269139796923429e-01
5.964423651165208139e+04 1.981663250366032258e+01 2.589384498716118532e-01
5.964423654819555668e+04 2.036345754694212573e+01 2.765649689830868008e-01
5.964423658473903197e+04 1.967348682593377518e+01 2.617090320109878299e-01
5.964423662128249998e+04 2.027772402950780162e+01 2.621992310991723696e-01
5.964423665782597527e+04 1.994993102135959262e+01 2.561550974803287750e-01
5.964423669436944328e+04 1.988788379782711502e+01 2.577802328707641255e-01
5.964423673091291857e+04 2.029667080034341353e+01 2.709887622668275542e-01
5.964423676745638659e+04 2.015722092301818336e+01 2.619782388932265782e-01
5.964423680399985460e+04 1.979947692706431184e+01 2.549062789623198766e-01
5.964423684054332989e+04 2.017400012064909376e+01 2.603007926522450943e-01
5.964423687708680518e+04 2.034889970835643425e+01 2.641482398168029100e-01
5.964423691363027319e+04 1.951351131369037972e+01 2.500654139519180030e-01
5.964423695017374848e+04 2.034602808232352444e+01 2.639610646092454549e-01
5.964423698671722377e+04 1.991125418612329767e+01 2.551504754488655990e-01
5.964423702326069179e+04 2.000655109618522687e+01 2.610228979151546502e-01
5.964423705980415980e+04 2.049201599224618420e+01 2.649010779396573367e-01
5.964423709634763509e+04 1.977632578635465777e+01 2.503902233666268629e-01
5.964423713289111038e+04 2.030454496383460850e+01 2.750852275201307040e-01
5.964423716943457839e+04 2.009436399402744300e+01 2.613065282919452281e-01
5.964423720597804640e+04 2.025655007314802347e+01 2.671746618707898646e-01
5.964423724252152169e+04 2.015704888000666628e+01 2.649712236511023722e-01
5.964423727906499698e+04 1.987514344189568405e+01 2.573744208609828887e-01
5.964423731560846500e+04 2.018340293521059436e+01 2.663442423295300232e-01
5.964423735215194029e+04 2.031302184262781552e+01 2.792406163163355659e-01
5.964423738869541558e+04 2.041572436455011186e+01 2.690315063433512677e-01
5.964423742523888359e+04 1.973362970649623449e+01 2.465298980310249022e-01
5.964423746178235160e+04 2.000513035159052677e+01 2.606165129423738680e-01
5.964423749832582689e+04 1.999029447968942463e+01 2.634048238782042972e-01
5.964423753486930218e+04 1.996228496073847580e+01 2.555109001291523962e-01
5.964423757141277019e+04 1.988711702959505345e+01 2.576744459212791938e-01
5.964423760795624548e+04 2.006346293626300437e+01 2.644474972159105985e-01
5.964423764449972077e+04 1.973580220763021131e+01 2.561087108405606938e-01
5.964423768104318879e+04 1.950155730533683496e+01 2.491647973131547733e-01
5.964423771758665680e+04 2.008669775062951146e+01 2.595351468123443528e-01
5.964423775413013209e+04 1.935272483345669770e+01 2.421324676474209125e-01
5.964423779067360738e+04 2.027135770266811221e+01 2.639036450145090251e-01
5.964423782721707539e+04 1.985930079942727389e+01 2.535036683780177991e-01
5.964423786376054341e+04 2.014502734454122290e+01 2.721035306966462231e-01
5.964423790030401869e+04 1.995204262877442147e+01 2.595183221772774385e-01
5.964423793684749398e+04 1.998466220767972601e+01 2.542907343724051805e-01
5.964423797339096200e+04 1.970449264593138139e+01 2.498662167617388130e-01
5.964423800993443729e+04 1.972176379880639985e+01 2.511954434304138339e-01
5.964423804647791258e+04 1.944142480517519900e+01 2.473305771038603607e-01
5.964423808302138059e+04 2.031891997891924362e+01 2.635080896806205053e-01
5.964423811956484860e+04 1.995670677493924217e+01 2.673247470321379327e-01
5.964423815610832389e+04 2.022115164581050095e+01 2.621160623126497224e-01
5.964423819265179918e+04 2.000698392854996399e+01 2.562733742525780123e-01
5.964423822919526719e+04 1.989717129449034871e+01 2.535178758427870660e-01
5.964423826573873521e+04 1.942813452114780759e+01 2.487629889970436603e-01
5.964423830228221050e+04 2.037931410171050572e+01 2.664368275202302350e-01
5.964423833882568579e+04 1.991866581746986498e+01 2.650525277722779460e-01
5.964423837536915380e+04 1.997764206240567475e+01 2.796301176446485681e-01
5.964423841191262909e+04 1.989205437712410429e+01 2.936512170918761933e-01
5.964423844845610438e+04 2.008511291694226841e+01 2.903301932759870252e-01
5.964423848499957239e+04 2.009291892086417519e+01 2.701506319538896639e-01
5.964423852154304041e+04 2.006030747314061813e+01 2.737822407884947240e-01
5.964423855808651570e+04 1.979992021682251746e+01 2.669516638775453199e-01
5.964423859462999098e+04 1.988963902715868315e+01 2.595012477167960019e-01
5.964423863117345900e+04 1.991558196566685268e+01 2.639950636378689541e-01
5.964423866771692701e+04 1.977601910604322200e+01 2.660495541449149348e-01
5.964423870426040230e+04 1.971750775630671981e+01 2.696754025859585124e-01
5.964423874080387759e+04 2.001687653233676656e+01 2.628267572578327216e-01
5.964423877734734560e+04 2.006653870761356373e+01 2.707355441836742926e-01
5.964423881389082089e+04 1.979768481052742857e+01 2.606351741718040960e-01
5.964423885043429618e+04 2.000524714282291328e+01 2.764265512997857721e-01
5.964423888697776420e+04 2.023747422055076939e+01 2.666076592475983831e-01
5.964423892352123221e+04 1.984845113513889459e+01 2.984510308891365482e-01
5.964423896006470750e+04 2.004114625064806887e+01 2.932199666455836407e-01
5.964423899660818279e+04 2.038146611676201303e+01 2.856750132770470851e-01
5.964423903315165080e+04 2.016979200152397311e+01 2.627885067913517947e-01
5.964423906969512609e+04 2.007181266878286863e+01 2.723760906412552862e-01
5.964423910623860138e+04 2.004808929337209022e+01 2.702864598175624966e-01
5.964423914278206939e+04 1.994101787910321022e+01 2.597262447577227129e-01
5.964423917932553741e+04 2.037836366276256328e+01 2.760180979397841017e-01
5.964423921586901270e+04 2.016679829599846840e+01 2.685819098131214666e-01
5.964423925241248799e+04 1.988764617371420584e+01 2.614119853128833992e-01
5.964423928895595600e+04 2.028895994208494002e+01 2.791242576187886737e-01
5.964423932549942401e+04 1.986326723323890420e+01 2.684398394632788176e-01
5.964423936204289930e+04 1.970651957278684918e+01 2.534248185833415934e-01
5.964423939858637459e+04 2.004343774639810860e+01 2.634445900442014543e-01
5.964423943512984260e+04 2.048132679325919270e+01 2.616558789116447126e-01
5.964423947167331062e+04 2.024353443110184259e+01 2.642336025552193268e-01
5.964423950821678591e+04 2.063352348911480050e+01 2.715389407742010985e-01
5.964423954476026120e+04 2.006097876747799091e+01 2.668185534275950843e-01
5.964423958130372921e+04 2.046505690371530051e+01 2.676246359434262811e-01
5.964423961784719722e+04 2.010798608629356821e+01 2.557567311757975026e-01
5.964423965439067251e+04 2.025654964318214368e+01 2.641657783632235246e-01
5.964423969093414780e+04 1.998393683637353746e+01 2.593887682882239365e-01
5.964423972747761582e+04 2.031839726828802029e+01 2.785678835439437950e-01
5.964423976402109110e+04 1.984207493473198980e+01 2.529405137155929517e-01
5.964423980056456639e+04 2.041608698263951283e+01 2.801457926616900962e-01
5.964423983710803441e+04 1.990669314003077872e+01 2.610905730127104363e-01
5.964423987365150242e+04 2.048241529802210081e+01 2.747589809210223000e-01
5.964423991019497771e+04 2.016902027910515116e+01 2.769963088390274275e-01
5.964423994673845300e+04 2.001589922626910578e+01 2.714566121419014211e-01
5.964423998328192101e+04 1.986152796725784597e+01 2.598649810065267185e-01
5.964424001982539630e+04 1.997490407302366577e+01 2.656389406463542380e-01
5.964424005636886432e+04 2.015465818300133805e+01 2.597414991793395855e-01
5.964424009291233961e+04 1.987126538310037205e+01 2.689380721657486095e-01
5.964424012945580762e+04 1.997763516610774914e+01 2.627432101021723310e-01
5.964424016599928291e+04 2.049435768695930449e+01 2.707869701452185196e-01
5.964424020254275820e+04 1.943058286516853883e+01 2.486294693087833241e-01
5.964424023908622621e+04 1.962500000000000000e+01 2.488461002136382882e-01
5.964424027562969422e+04 2.000903144684503943e+01 2.627815002583024917e-01
5.964424031217316951e+04 1.944370251246911607e+01 2.586954622331353870e-01
5.964424034871664480e+04 1.910459372114496901e+01 2.453275211252497479e-01
5.964424038526011282e+04 1.979891349374489451e+01 2.648213652223287973e-01
5.964424042180358083e+04 1.929395636448489171e+01 2.454903950168902116e-01
5.964424045834705612e+04 1.947189410088209627e+01 2.588070022479255217e-01
5.964424049489053141e+04 1.962569938135062131e+01 2.612642209887836020e-01
5.964424053143399942e+04 1.975391165257549630e+01 2.550989335517070411e-01
5.964424056797746744e+04 2.007992757057615307e+01 2.645714775786572326e-01
5.964424060452094272e+04 1.966768677510776797e+01 2.563824443585750457e-01
5.964424064106441801e+04 1.999852580446366801e+01 2.705971542622819248e-01
5.964424067760788603e+04 2.009293491410597809e+01 2.697720093195760671e-01
5.964424071415136132e+04 1.936687366242150077e+01 2.518796760805124824e-01
5.964424075069482933e+04 1.959468533127706280e+01 2.537995511462306508e-01
5.964424078723830462e+04 1.977701426898348558e+01 2.659089525845294011e-01
5.964424082378177263e+04 1.952520583392142939e+01 2.569204575896991138e-01
5.964424086032524792e+04 1.984323444283646865e+01 2.576524224242843220e-01
5.964424089686872321e+04 1.936832600410436811e+01 2.456392380921375296e-01
5.964424093341219123e+04 1.970003088179399242e+01 2.637649674317926185e-01
5.964424096995565924e+04 2.018526516121948688e+01 2.693625032994704793e-01
5.964424100649913453e+04 1.954645345192614414e+01 2.574693138656959368e-01
5.964424104304260982e+04 2.000287886885962862e+01 2.713366869517080393e-01
5.964424107958607783e+04 1.934021662349893944e+01 2.527388468738088201e-01
5.964424111612955312e+04 1.982631149116064506e+01 2.610620957581215040e-01
5.964424115267302113e+04 1.960900150742947190e+01 2.595659930828048134e-01
5.964424118921649642e+04 1.937153112863363447e+01 2.508283154700818307e-01
5.964424122575996444e+04 1.950927203065134208e+01 2.591001751435302869e-01
5.964424126230343973e+04 1.914600156891698646e+01 2.474692771513841150e-01
5.964424129884691502e+04 1.964448732609109882e+01 2.628593364606484073e-01
5.964424133539038303e+04 1.980173516090868802e+01 2.638952853752165040e-01
5.964424137193385104e+04 1.983670774647887214e+01 2.647882626033105646e-01
5.964424140847732633e+04 1.996170360775283115e+01 2.603644797398007582e-01
5.964424144502080162e+04 1.998667342040835848e+01 2.604215195917201076e-01
5.964424148156426963e+04 1.977322664257009066e+01 2.527163009130438676e-01
5.964424151810773765e+04 1.937883840085510911e+01 2.450930439129038740e-01
5.964424155465121294e+04 1.957199703323483320e+01 2.500379617726057879e-01
5.964424159119468823e+04 1.970317228611100902e+01 2.580617251128849432e-01
5.964424162773815624e+04 1.994251774660006404e+01 2.648126174211551942e-01
5.964424166428163153e+04 1.984914044722953719e+01 2.578822706447664870e-01
5.964424170082510682e+04 1.986749269040885579e+01 2.631280267185764354e-01
5.964424173736857483e+04 2.014366487075488976e+01 2.735631271084620897e-01
5.964424177391204285e+04 1.973539210358433849e+01 2.695003501515100264e-01
5.964424181045551813e+04 1.983849288371818531e+01 2.777630192979687607e-01
5.964424184699899342e+04 1.957381759332011839e+01 2.488979563987986365e-01
5.964424188354246144e+04 1.965323433323433377e+01 2.542416841387281079e-01
5.964424192008593673e+04 1.946560994669745526e+01 2.531422922494904193e-01
5.964424195662941202e+04 1.964684137800716002e+01 2.551862707455415658e-01
5.964424199317288003e+04 1.995775372286346538e+01 2.619660228674865476e-01
5.964424202971634804e+04 2.008001230230549794e+01 2.712200927513732096e-01
5.964424206625982333e+04 2.020696209340968252e+01 2.793253744692906215e-01
5.964424210280329862e+04 1.991126030624263876e+01 2.653209968615238834e-01
5.964424213934676663e+04 1.999203779962390826e+01 2.582895839231253987e-01
5.964424217589023465e+04 2.012668779525204599e+01 2.648145953578579515e-01
5.964424221243370994e+04 2.038791010695829797e+01 2.777018661713467895e-01
5.964424224897718523e+04 2.079831758862485458e+01 3.005748807855173066e-01
5.964424228552065324e+04 2.083190812982084239e+01 2.881763874122878488e-01
5.964424232206412853e+04 2.020749224528752208e+01 2.709304142038647667e-01
5.964424235860760382e+04 2.071210205159056628e+01 2.775109380803931769e-01
5.964424239515107183e+04 2.064451420537186266e+01 2.822579686694365875e-01
5.964424243169453985e+04 1.998677623943447301e+01 2.706171442405627126e-01
5.964424246823801514e+04 2.067928120470680753e+01 2.844391160360298931e-01
5.964424250478149042e+04 2.041228449830484237e+01 2.892572114117262227e-01
5.964424254132495844e+04 2.031503448275862311e+01 2.807489159544052093e-01
5.964424257786842645e+04 1.999352473176407230e+01 2.685588506883463400e-01
5.964424261441190174e+04 2.012733837729977893e+01 2.783525524094555559e-01
5.964424265095537703e+04 2.008012778486369143e+01 2.626358021736096005e-01
5.964424268749884504e+04 1.978069284388244853e+01 2.633450704667566478e-01
5.964424272404232033e+04 2.009807552173549539e+01 2.690817192020420467e-01
5.964424276058579562e+04 2.048146842521120803e+01 2.843235053746175911e-01
5.964424279712926364e+04 2.047877393135190971e+01 2.773412516894043778e-01
5.964424283367273165e+04 2.008077751688411894e+01 2.706967472508316486e-01
5.964424287021620694e+04 1.957273398235686912e+01 2.716985405183390268e-01
5.964424290675968223e+04 1.992324579819331376e+01 2.646326315530762585e-01
5.964424294330315024e+04 1.974714909691889986e+01 2.657934851168444745e-01
5.964424297984661825e+04 1.982100452261905943e+01 2.717156595633060667e-01
5.964424301639009354e+04 1.927458301346918645e+01 2.535597881352968375e-01
5.964424305293356883e+04 1.999648269366050002e+01 2.941237764316266268e-01
5.964424308947703685e+04 1.999110724469576184e+01 2.673852792257301880e-01
5.964424312602051214e+04 2.048979817460415020e+01 2.759714458655809777e-01
5.964424316256398743e+04 1.980211891736938767e+01 2.668046699258744270e-01
5.964424319910745544e+04 2.010838734364910252e+01 2.771148434202659327e-01
5.964424323565092345e+04 1.970380836245104561e+01 2.680429457039733010e-01
5.964424327219439874e+04 1.962097859895084184e+01 2.962050407587162315e-01
5.964424330873787403e+04 1.959368854761681433e+01 2.948560767248288306e-01
5.964424334528134204e+04 1.976809776757722048e+01 2.869853631314185360e-01
5.964424338182481733e+04 1.955423180465687238e+01 2.911010660166604702e-01
5.964424341836829262e+04 1.964225392094244427e+01 2.791454338171293070e-01
5.964424345491176064e+04 1.983816201808205193e+01 2.750165488782685963e-01
5.964424349145522865e+04 1.991937353587557524e+01 2.769558848040949983e-01
5.964424352799870394e+04 1.936771126304764579e+01 2.714203759211062938e-01
5.964424356454217923e+04 1.976426291820561332e+01 2.872593479195008070e-01
5.964424360108564724e+04 1.922131128395580646e+01 2.569877513377528122e-01
5.964424363762911526e+04 1.999903890050217470e+01 2.939740542306174542e-01
5.964424367417259054e+04 1.987450999082535574e+01 2.933351525135666771e-01
5.964424371071606583e+04 1.957977690413035177e+01 2.710269024082819223e-01
5.964424374725953385e+04 1.963840028523888748e+01 2.806346656839358022e-01
5.964424378380300914e+04 1.936965039355430918e+01 2.762548223734749286e-01
5.964424382034648443e+04 1.953026306575476667e+01 2.802706143577514131e-01
5.964424385688995244e+04 2.013153684210526251e+01 3.104612610606995449e-01
5.964424389343342045e+04 1.963028281845262768e+01 2.875074298092492597e-01
5.964424392997689574e+04 1.931892106770802897e+01 2.940424411341281408e-01
5.964424396652037103e+04 1.981740956266122922e+01 2.851332503279348507e-01
5.964424400306383905e+04 1.932748078164426886e+01 2.872089174783946652e-01
5.964424403960730706e+04 1.967131469363474139e+01 3.145221087347255251e-01
5.964424407615078235e+04 1.959676998291246974e+01 2.860508271277032444e-01
5.964424411269425764e+04 1.986210091220068108e+01 3.119382391961450507e-01
5.964424414923772565e+04 1.969235965442457470e+01 2.954116599240265151e-01
5.964424418578119366e+04 1.958054700449917007e+01 2.845203112043955263e-01
5.964424422232466895e+04 1.989383070301291312e+01 2.797415866411537277e-01
5.964424425886814424e+04 1.984694144197647958e+01 2.794537615616113357e-01
5.964424429541161226e+04 2.021904163241622854e+01 2.915198730084224144e-01
5.964424433195508755e+04 1.941973495536333871e+01 2.652915937407302471e-01
5.964424436849856284e+04 2.053723995553437831e+01 2.886878267278417676e-01
5.964424440504203085e+04 2.007283370690065993e+01 2.855090194002299353e-01
5.964424444158549886e+04 2.021679110748325314e+01 2.846736107909825786e-01
5.964424447812897415e+04 1.971495743818402957e+01 2.784389755640398478e-01
5.964424451467244944e+04 1.999193131635816911e+01 2.839300181414100011e-01
5.964424455121591745e+04 2.016132099014842893e+01 2.763543123187782169e-01
5.964424458775938547e+04 1.983505118455688887e+01 2.669024369558564147e-01
5.964424462430286076e+04 2.044990759186808305e+01 2.994453467657451351e-01
5.964424466084633605e+04 2.047310513447432712e+01 2.911793117490326654e-01
5.964424469738980406e+04 1.985878681716413752e+01 2.904690415864094599e-01
5.964424473393327207e+04 2.040582914092468414e+01 3.026804509950788424e-01
5.964424477047674736e+04 2.010252651241975741e+01 2.873358452452189904e-01
5.964424480702022265e+04 2.002636197571546006e+01 2.743908527831862010e-01
5.964424484356369067e+04 2.055593908382658341e+01 2.892325423960462882e-01
5.964424488010716595e+04 2.005753636869750167e+01 2.849839021072272938e-01
5.964424491665064124e+04 1.968418801895869663e+01 2.749081610357204664e-01
5.964424495319410926e+04 1.996584817154892022e+01 2.984772976233688868e-01
5.964424498973757727e+04 2.015830564983270179e+01 3.077723526870198567e-01
5.964424502628105256e+04 1.989668367346938638e+01 2.879103229888067550e-01
5.964424506282452785e+04 2.019231002928702523e+01 2.972640481133609347e-01
5.964424509936799586e+04 1.988046602034367538e+01 2.859176417989965358e-01
5.964424513591146388e+04 2.012927327327327376e+01 2.936772599370805481e-01
5.964424517245493917e+04 1.982946815089672299e+01 2.800295984154512752e-01
5.964424520899841445e+04 1.979958881481217148e+01 2.773222786481205904e-01
5.964424524554188247e+04 1.928731421638395815e+01 2.698057424277223726e-01
5.964424528208535776e+04 2.006348861882716150e+01 2.801802842578376418e-01
5.964424531862882577e+04 1.991103028857619606e+01 2.877699388527522051e-01
5.964424535517230106e+04 1.995694652823620885e+01 2.815029332148520913e-01
5.964424539171576907e+04 1.977818125535765148e+01 2.751676455723018333e-01
5.964424542825924436e+04 2.012158120688823715e+01 2.791189264924208713e-01
5.964424546480271965e+04 1.983821756413164294e+01 2.696977719212630964e-01
5.964424550134618767e+04 1.951997948431016283e+01 2.734313166930023020e-01
5.964424553788965568e+04 2.012111681488443793e+01 2.786570025605292211e-01
5.964424557443313097e+04 1.990504060021843458e+01 2.668156285272966222e-01
5.964424561097660626e+04 1.994401865654150541e+01 3.064185947601814619e-01
5.964424564752007427e+04 2.042082240777214963e+01 2.957472859663050069e-01
5.964424568406354229e+04 1.937311982227981844e+01 2.689849380971749415e-01
5.964424572060701757e+04 1.982630995613828162e+01 2.683638784687116807e-01
5.964424575715049286e+04 2.000971207665307006e+01 2.814861065943027318e-01
5.964424579369396088e+04 2.016598585829630963e+01 2.680710163988394568e-01
5.964424583023743617e+04 2.001614362588694718e+01 2.680966747472027789e-01
5.964424586678090418e+04 1.994476409666283345e+01 2.682935741792966122e-01
5.964424590332437947e+04 2.053502275147642209e+01 2.877196567699988328e-01
5.964424593986784748e+04 1.991003285613705742e+01 2.776508555139947654e-01
5.964424597641132277e+04 2.004406747423354673e+01 2.795910070517965695e-01
5.964424601295479806e+04 2.002360111064050230e+01 2.895119200053539732e-01
5.964424604949826607e+04 2.020289717406791752e+01 3.092151978754973385e-01
5.964424608604173409e+04 1.991394455281669451e+01 2.746761565118957527e-01
5.964424612258520938e+04 1.990084103293058604e+01 2.736404149121668405e-01
5.964424615912868467e+04 2.021522662118517744e+01 2.764399883835139127e-01
5.964424619567215268e+04 2.036819840943702076e+01 2.909030357838149339e-01
5.964424623221562797e+04 1.988804496072990347e+01 2.848469128827573194e-01
5.964424626875910326e+04 2.060395943988411460e+01 3.157482437287590926e-01
5.964424630530257127e+04 2.040940881104668492e+01 3.052665010500552611e-01
5.964424634184603929e+04 1.994089216292888977e+01 2.930357896728516542e-01
5.964424637838951458e+04 1.986963220851319178e+01 2.805100641942228634e-01
5.964424641493298986e+04 1.976672660390885028e+01 2.685469499526336179e-01
5.964424645147645788e+04 2.030280194643658476e+01 2.772751695813896466e-01
5.964424648801992589e+04 1.998853167442301881e+01 2.730696528250934896e-01
5.964424652456340118e+04 2.006251847997067017e+01 2.798062663218838231e-01
5.964424656110687647e+04 2.016979837994442093e+01 2.880790699115912123e-01
5.964424659765034448e+04 2.040724582247615260e+01 2.955258758011792275e-01
5.964424663419381977e+04 2.052228527552158610e+01 2.907225196841401460e-01
5.964424667073729506e+04 1.975932796639832034e+01 2.683468100063997608e-01
5.964424670728076308e+04 2.022421598874664284e+01 2.970299410514136151e-01
5.964424674382423109e+04 2.027596744962865571e+01 3.090780015972490746e-01
5.964424678036770638e+04 2.009930134961133064e+01 2.764079252366773432e-01
5.964424681691118167e+04 1.980488599727650723e+01 2.790010167174207245e-01
5.964424685345464968e+04 2.103643539367545756e+01 3.116713756448225570e-01
5.964424688999811769e+04 2.026692804537979242e+01 2.752188338891371489e-01
5.964424692654159298e+04 2.071654800799727170e+01 2.808752625425137150e-01
5.964424696308506827e+04 1.986192035043922388e+01 2.624925075885686798e-01
5.964424699962853629e+04 2.012909794821401022e+01 2.767942741985107147e-01
5.964424703617201158e+04 1.999533455244526081e+01 2.700026431053569320e-01
5.964424707271548687e+04 1.962079668908432595e+01 2.675728042196987566e-01
5.964424710925895488e+04 2.012740691678100191e+01 2.710957709482452738e-01
5.964424714580242289e+04 2.037830406350496659e+01 2.754283069780260051e-01
5.964424718234589818e+04 1.993606400597139938e+01 2.811606212597748122e-01
5.964424721888937347e+04 2.003933163157771347e+01 2.730653496886573106e-01
5.964424725543284148e+04 2.038223004441890396e+01 2.821331494156690267e-01
5.964424729197630950e+04 2.006679636066001748e+01 2.729505550858222773e-01
5.964424732851978479e+04 2.025164481525625604e+01 2.781784102008381110e-01
5.964424736506326008e+04 2.059087315583989408e+01 2.958544792333003826e-01
5.964424740160672809e+04 1.986532599936937160e+01 2.922524740566362356e-01
5.964424743815020338e+04 2.014886742923659924e+01 2.928619474332809780e-01
5.964424747469367867e+04 2.004921975899616982e+01 2.806207248760155815e-01
5.964424751123714668e+04 1.993582130081108517e+01 2.801392532556014614e-01
5.964424754778061470e+04 2.004592849754485329e+01 2.789455878305188152e-01
5.964424758432408998e+04 1.984610361594701544e+01 2.874561650582579952e-01
5.964424762086756527e+04 1.914053357246945453e+01 2.805376209332783310e-01
5.964424765741103329e+04 2.032001052115589346e+01 2.890748827872972049e-01
5.964424769395450858e+04 1.979242548949143909e+01 2.897642194276024985e-01
5.964424773049798387e+04 2.013606468494377566e+01 2.963165859949496994e-01
5.964424776704145188e+04 2.046576135459128309e+01 2.799504642033364132e-01
5.964424780358491989e+04 2.053741152679474169e+01 2.979606383101632838e-01
5.964424784012839518e+04 2.015222866514379518e+01 3.055056010107683462e-01
5.964424787667187047e+04 2.023349017567919006e+01 3.021912598358362234e-01
5.964424791321533849e+04 2.057745750895497494e+01 3.198879457828983086e-01
5.964424794975880650e+04 1.991797954112003666e+01 3.393317239723843692e-01
5.964424798630228179e+04 2.012249279488466058e+01 2.915847229920407457e-01
5.964424802284575708e+04 2.044180778900431861e+01 3.090458940556750633e-01
5.964424805938922509e+04 2.018667789119225375e+01 2.900400286993565224e-01
5.964424809593270038e+04 2.052039134301808687e+01 3.184299243359943188e-01
5.964424813247617567e+04 1.986481368145128812e+01 2.956558267915018190e-01
5.964424816901964368e+04 2.069345526268603308e+01 3.231074383891693880e-01
5.964424820556311170e+04 1.983321703519829882e+01 2.955345726509283066e-01
5.964424824210658699e+04 2.041176889395180183e+01 2.999141520312739173e-01
5.964424827865006228e+04 2.000064655679119596e+01 2.682885440316891135e-01
5.964424831519353029e+04 2.017135494696470488e+01 2.654800477247907242e-01
5.964424835173699830e+04 2.034809246337193755e+01 2.779597965895980183e-01
5.964424838828047359e+04 2.025533665656975302e+01 2.857378618378514923e-01
5.964424842482394888e+04 2.048202705656619571e+01 2.761881010342965292e-01
5.964424846136741689e+04 1.964185009097845835e+01 2.563339380387879007e-01
5.964424849791089218e+04 1.986872851421753339e+01 2.620433268191337262e-01
5.964424853445436747e+04 1.954556734504551585e+01 2.672514200901460746e-01
5.964424857099783549e+04 2.014702304321636106e+01 2.987645339784505416e-01
5.964424860754130350e+04 1.989064838052148687e+01 2.771108568823021923e-01
5.964424864408477879e+04 2.001962952394540451e+01 2.787894883201397778e-01
5.964424868062825408e+04 1.984237454443510273e+01 2.793833075323034487e-01
5.964424871717172209e+04 2.062461900887663546e+01 3.092624950878672951e-01
5.964424875371519011e+04 2.040526516687740255e+01 3.216524941768570400e-01
5.964424879025866539e+04 2.053284193681351866e+01 3.039919366679619817e-01
5.964424882680214068e+04 1.995618514248064557e+01 2.971506866136588987e-01
5.964424886334560870e+04 2.004237137050287032e+01 2.964630875134766086e-01
5.964424889988908399e+04 1.992925706304962574e+01 3.001407449245305226e-01
5.964424893643255928e+04 1.967247918648207161e+01 2.844105557969398013e-01
5.964424897297602729e+04 1.986293624020072457e+01 2.908758202506649959e-01
5.964424900951949530e+04 1.992192762967953357e+01 2.984662438977702115e-01
5.964424904606297059e+04 1.963755867431605751e+01 2.943755658619728877e-01
5.964424908260644588e+04 1.979607212697803575e+01 2.833707113114196652e-01
5.964424911914991389e+04 1.964623898829800908e+01 2.795494785638417690e-01
5.964424915569338191e+04 1.947682986736532129e+01 3.025972355624902410e-01
5.964424919223685720e+04 1.933947900978915513e+01 2.649416612818814021e-01
5.964424922878033249e+04 2.028276879572139890e+01 2.968599251680655859e-01
5.964424926532380050e+04 1.947943820759205025e+01 2.722013942517281238e-01
5.964424930186726851e+04 1.964193735079215841e+01 2.865624761160713296e-01
5.964424933841074380e+04 1.998428611797083221e+01 2.729480455380522419e-01
5.964424937495421909e+04 2.011451420792921851e+01 3.109231498994675658e-01
5.964424941149768711e+04 1.979275402057676914e+01 2.944024877801600937e-01
5.964424944804116240e+04 1.961737472766884594e+01 2.777239872205688465e-01
5.964424948458463041e+04 1.933713951447791857e+01 2.694764846576386819e-01
5.964424952112810570e+04 1.934084894552152534e+01 2.913135932853253562e-01
5.964424955767157371e+04 1.960080693010561248e+01 2.836022009897496976e-01
5.964424959421504900e+04 1.945136738601177129e+01 2.660287609428705902e-01
5.964424963075852429e+04 2.006098485775092399e+01 2.720651355846737118e-01
5.964424966730199230e+04 1.995100620877926190e+01 2.851279545157519024e-01
5.964424970384546032e+04 1.934190776147712754e+01 2.735352227334544306e-01
5.964424974038893561e+04 1.977499641371395356e+01 2.874718318367256442e-01
5.964424977693241090e+04 1.922953608963377903e+01 2.618787349472101456e-01
5.964424981347587891e+04 2.003083971306287125e+01 3.069331895071061300e-01
5.964424985001935420e+04 1.948996105682904556e+01 2.845954500808540732e-01
5.964424988656282949e+04 1.914819875632548474e+01 2.755596159763922803e-01
5.964424992310629750e+04 2.010235424389774295e+01 2.898210589208305987e-01
5.964424995964976551e+04 1.930748160356554166e+01 2.729165843590683482e-01
5.964424999619324080e+04 2.043036729339745960e+01 3.035348528948722535e-01
5.964425003273671609e+04 1.933169707882694155e+01 2.838563069253266513e-01
5.964425006928018411e+04 2.018492613807657676e+01 3.153773914502306930e-01
5.964425010582365212e+04 1.951276633004494698e+01 2.676914263408811112e-01
5.964425014236712741e+04 1.962624460767167989e+01 2.887765815661026414e-01
5.964425017891060270e+04 2.056725355590675619e+01 2.984580235861356567e-01
5.964425021545407071e+04 1.964122576404863807e+01 2.902151620001726107e-01
5.964425025199754600e+04 1.954610137253290247e+01 2.825599144761190562e-01
5.964425028854102129e+04 1.940135529851618301e+01 2.666187367044209888e-01
5.964425032508448930e+04 1.927833649184406539e+01 2.667665149936825908e-01
5.964425036162795732e+04 1.911057863586738037e+01 2.599830222688929160e-01
5.964425039817143261e+04 1.962346153391423798e+01 2.638679069078554984e-01
5.964425043471490790e+04 1.945259796806966790e+01 2.694785237371111752e-01
5.964425047125837591e+04 1.963771523488676962e+01 2.803447763122332015e-01
5.964425050780185120e+04 1.949050699423180077e+01 2.678800522338873336e-01
5.964425054434531921e+04 1.995917733613606160e+01 3.051584151115153132e-01
5.964425058088879450e+04 1.946127753149380624e+01 2.702105331946487166e-01
5.964425061743226252e+04 1.962518953639695596e+01 2.770835858826260489e-01
5.964425065397573781e+04 1.995892305287334167e+01 2.837171267751458226e-01
5.964425069051921309e+04 2.013911875464728496e+01 3.191811649330107969e-01
5.964425072706268111e+04 1.973601051778985749e+01 3.231137734991779142e-01
5.964425076360614912e+04 2.007613151409508845e+01 3.112869624694010739e-01
5.964425080014962441e+04 1.971181753722524022e+01 2.769069973286649167e-01
5.964425083669309970e+04 2.010760856561789822e+01 2.886522107625500433e-01
5.964425087323656771e+04 1.988778155219145916e+01 2.930026162490752539e-01
5.964425090978004300e+04 1.948397465759806479e+01 2.789893691420039512e-01
5.964425094632351829e+04 2.002319039203664275e+01 2.909657451917442295e-01
5.964425098286698631e+04 2.042055339853540730e+01 2.996693989531793445e-01
5.964425101941045432e+04 2.000774686436442451e+01 2.930369395690312073e-01
5.964425105595392961e+04 2.019564509711722877e+01 2.974083124799384859e-01
5.964425109249740490e+04 1.995953132690668497e+01 2.783103074544245881e-01
5.964425112904087291e+04 1.953282069860116010e+01 2.736511444040009011e-01
5.964425116558434092e+04 2.003352402336052407e+01 2.899529907493946790e-01
5.964425120212781621e+04 1.966870200324088103e+01 2.904970164814903999e-01
5.964425123867129150e+04 1.988010519616202387e+01 2.793995679733133342e-01
5.964425127521475952e+04 1.924963683482667065e+01 2.700153173637057646e-01
5.964425131175823481e+04 2.037392567633558116e+01 3.172810327750586468e-01
5.964425134830171010e+04 1.957065179260506582e+01 2.795421038400465741e-01
5.964425138484517811e+04 1.962316706976526604e+01 2.877743718814207985e-01
5.964425142138864612e+04 1.951592857059106123e+01 2.903843640414864313e-01
5.964425145793212141e+04 1.950158681828295570e+01 2.896209324228083415e-01
5.964425149447559670e+04 1.949951230840687444e+01 2.943024854237887289e-01
5.964425153101906471e+04 1.975181957366623564e+01 3.096179462291420159e-01
5.964425156756253273e+04 1.988968666870689006e+01 3.125129810934287322e-01
5.964425160410600802e+04 1.985366606149063173e+01 2.851031137098758994e-01
5.964425164064948331e+04 1.989316178729236029e+01 2.839574979305928282e-01
5.964425167719295132e+04 2.035923868984960095e+01 2.828346739094003137e-01
5.964425171373642661e+04 1.983106586712805708e+01 2.818537267488079312e-01
5.964425175027990190e+04 1.972598112616219979e+01 2.941522744710479143e-01
5.964425178682336991e+04 1.968266576988195027e+01 2.831042713735791305e-01
5.964425182336683793e+04 1.995775078130507296e+01 2.965154232599486739e-01
5.964425185991031321e+04 1.999002927724018264e+01 2.993068712651847374e-01
5.964425189645378850e+04 1.980689703348390651e+01 2.985282551372691606e-01
5.964425193299725652e+04 2.006162328807731043e+01 2.871477388138654052e-01
5.964425196954073181e+04 2.076038381615939343e+01 3.163271284636191560e-01
5.964425200608419982e+04 1.998407661887708286e+01 3.045112125454590424e-01
5.964425204262767511e+04 2.004932273435030154e+01 2.972775368662135542e-01
5.964425207917114312e+04 2.026060056981415514e+01 2.926571359934286298e-01
5.964425211571461841e+04 1.970523949146453191e+01 2.864008280726629829e-01
5.964425215225809370e+04 2.037317370129870042e+01 3.057041512099989422e-01
5.964425218880156172e+04 1.996862349365781952e+01 2.826427056557582751e-01
5.964425222534502973e+04 2.044305678740082044e+01 2.941811616290234688e-01
5.964425226188850502e+04 2.049751382218081730e+01 3.040509254042572662e-01
5.964425229843198031e+04 2.013744883231195004e+01 3.021395029671526955e-01
5.964425233497544832e+04 2.046025927042508386e+01 3.037629187015964405e-01
5.964425237151891633e+04 2.030334266817613198e+01 2.921836163119789775e-01
5.964425240806239162e+04 1.963997276367874889e+01 2.824932636149036225e-01
5.964425244460586691e+04 2.029308814356316759e+01 2.860021467102794035e-01
5.964425248114933493e+04 2.025428109854604131e+01 2.865070031054925415e-01
5.964425251769281022e+04 1.941599319438536497e+01 2.601770263007090467e-01
5.964425255423627823e+04 1.944592269755705871e+01 2.681129836536602640e-01
5.964425259077975352e+04 1.994919701531000555e+01 2.929850430482348611e-01
5.964425262732322153e+04 2.051034948342997666e+01 3.009876522228256412e-01
5.964425266386669682e+04 2.001624923352672170e+01 2.876931026164484262e-01
5.964425270041017211e+04 2.008262114978840884e+01 2.997874882343078418e-01
5.964425273695364012e+04 2.018814784669523377e+01 2.817822031506939662e-01
5.964425277349710814e+04 2.044301626035903752e+01 2.776794130770615099e-01
5.964425281004058343e+04 2.026316479690983385e+01 2.893642739973285583e-01
5.964425284658405872e+04 1.996443423965887121e+01 2.819109162940807711e-01
5.964425288312752673e+04 1.997420018200513070e+01 2.784202849015185444e-01
5.964425291967099474e+04 2.027587693560556303e+01 2.961003710031822611e-01
5.964425295621447003e+04 2.010238221906957534e+01 2.856591844686322545e-01
5.964425299275794532e+04 2.006798695523272968e+01 2.724157899728841814e-01
5.964425302930141333e+04 2.028013510914510675e+01 2.813756603038822801e-01
5.964425306584488862e+04 1.994432616563763716e+01 2.745043195957140858e-01
5.964425310238836391e+04 2.031945998628307493e+01 2.816945962283660676e-01
5.964425313893183193e+04 2.055916002542414489e+01 2.946509064084254503e-01
5.964425317547529994e+04 2.006435319983362220e+01 2.854636781368383724e-01
5.964425321201877523e+04 2.052682796612225857e+01 3.154603249489805195e-01
5.964425324856225052e+04 2.041212143220277753e+01 2.992926721814013202e-01
5.964425328510571853e+04 2.011603684768748934e+01 2.978219652929085526e-01
5.964425332164918655e+04 2.016325339242526837e+01 3.055901997998213826e-01
5.964425335819266184e+04 2.024559083422498418e+01 3.038088647572869117e-01
5.964425339473613712e+04 1.978482030485246668e+01 3.067312875090811852e-01
5.964425343127960514e+04 2.004670313371382306e+01 2.979318007808283153e-01
5.964425346782308043e+04 1.992218986052899155e+01 3.033816972069644513e-01
5.964425350436655572e+04 1.969313360058138329e+01 3.013453357756893380e-01
5.964425354091002373e+04 1.963870930028643258e+01 2.979156499432821237e-01
5.964425357745349174e+04 1.976037244646668611e+01 3.144179922878397870e-01
5.964425361399696703e+04 1.966019985490627420e+01 3.085180232934803812e-01
5.964425365054044232e+04 1.999141712307655894e+01 3.027385570174199181e-01
5.964425368708391034e+04 1.951229797833516599e+01 3.054648011825273901e-01
5.964425372362737835e+04 1.977415670807087622e+01 3.006504366234341585e-01
5.964425376017085364e+04 1.962170488765346121e+01 3.095464591849689806e-01
5.964425379671432893e+04 1.965273146360583567e+01 3.038501560767145060e-01
5.964425383325779694e+04 2.040924819125511291e+01 3.164601327639165462e-01
5.964425386980127223e+04 1.949011078243721329e+01 2.721977072306577816e-01
5.964425390634474752e+04 1.978175751353369094e+01 3.003634349541951520e-01
5.964425394288821553e+04 2.043805802221200807e+01 3.315603410554922026e-01
5.964425397943168355e+04 1.975254166229954933e+01 3.036804081763498919e-01
5.964425401597515884e+04 2.030307523076186982e+01 3.133281037747668862e-01
5.964425405251863413e+04 2.013560596117362067e+01 3.020922951638206344e-01
5.964425408906210214e+04 1.991780821917808453e+01 2.973186354370438433e-01
5.964425412560557015e+04 1.955626176477423073e+01 2.820784234724489359e-01
5.964425416214904544e+04 2.076745698647620486e+01 3.161784629027697968e-01
5.964425419869252073e+04 1.971919081592340106e+01 3.095910421525825407e-01
5.964425423523598874e+04 1.970531513757719466e+01 3.041968461711350713e-01
5.964425427177946403e+04 1.949853996765824604e+01 2.728441854381066234e-01
5.964425430832293932e+04 1.990489279824079460e+01 2.720964707130890670e-01
5.964425434486640734e+04 2.003119239871091750e+01 2.759639458007042689e-01
5.964425438140987535e+04 1.991166559116655677e+01 2.641824785467091208e-01
5.964425441795335064e+04 2.045814574869148572e+01 2.887488063236086089e-01
5.964425445449682593e+04 2.015270540602053018e+01 2.762960481703109483e-01
5.964425449104029394e+04 1.985650931426606647e+01 2.721408597203258672e-01
5.964425452758376196e+04 2.007582001381577186e+01 2.944754971779828256e-01
5.964425456412723724e+04 1.994647462179281305e+01 2.971328056548229180e-01
5.964425460067071253e+04 1.990120633265393124e+01 2.921412454566639783e-01
5.964425463721418055e+04 1.971275227426860610e+01 2.872125591379062759e-01
5.964425467375765584e+04 1.971234445467639418e+01 2.807536537454760062e-01
5.964425471030113113e+04 2.020651159407993092e+01 2.824254671013130547e-01
5.964425474684459914e+04 1.970547977645164295e+01 2.761559758789638996e-01
5.964425478338806715e+04 2.000773969735032054e+01 2.812962100314346237e-01
5.964425481993154244e+04 1.982008900947213093e+01 2.730565582861663176e-01
5.964425485647501773e+04 1.980969632392115187e+01 2.766562730016554617e-01
5.964425489301848575e+04 1.917621180887450549e+01 2.626766310008730176e-01
5.964425492956196103e+04 2.001870423337566507e+01 2.947481097966558883e-01
5.964425496610543632e+04 1.999715184240194787e+01 2.974681335763584844e-01
5.964425500264890434e+04 2.001821927432511217e+01 2.950195417132374653e-01
5.964425503919237235e+04 2.003018558367909918e+01 2.918734659414743970e-01
5.964425507573584764e+04 1.992155267314411304e+01 2.771156247782445292e-01
5.964425511227932293e+04 1.983694358486074805e+01 2.787049192542950249e-01
5.964425514882279094e+04 1.944859079891807241e+01 2.671872082785395897e-01
5.964425518536625896e+04 1.977838628959916889e+01 2.855205891622943359e-01
5.964425522190973425e+04 2.011034374319649842e+01 2.855575596560361862e-01
5.964425525845320954e+04 1.961668845722823917e+01 2.924011761727530190e-01
5.964425529499667755e+04 1.974149891026692316e+01 2.991898216072444994e-01
5.964425533154015284e+04 2.005225387923864488e+01 2.899229006048454349e-01
5.964425536808362813e+04 2.045322202870698192e+01 3.112039542862755082e-01
5.964425540462709614e+04 1.979522930602744069e+01 2.827951471643957992e-01
5.964425544117056415e+04 1.994574748951016119e+01 2.982166370300324276e-01
5.964425547771403944e+04 1.990379847966820748e+01 2.901836266390509511e-01
5.964425551425751473e+04 1.992497734254540376e+01 2.977088604948701644e-01
5.964425555080098275e+04 2.023397121164946100e+01 3.053393109471791433e-01
5.964425558734445076e+04 2.023888815734345314e+01 2.880328119355545780e-01
5.964425562388792605e+04 1.993157208392520019e+01 3.003641277305570401e-01
5.964425566043140134e+04 1.970781163049527152e+01 3.107330438959628460e-01
5.964425569697486935e+04 2.018300529452266545e+01 2.969561885494507170e-01
5.964425573351834464e+04 1.963827868473384441e+01 2.847641005773916545e-01
5.964425577006181993e+04 2.008807469566245274e+01 2.938436095299217232e-01
5.964425580660528794e+04 2.066079161561882316e+01 3.074890231519401551e-01
5.964425584314875596e+04 2.004674770540036732e+01 3.024788773582887669e-01
5.964425587969223125e+04 1.996627380085929815e+01 2.850633484657243422e-01
5.964425591623570654e+04 2.033046539852677981e+01 2.942714089939801325e-01
5.964425595277917455e+04 1.967792991413320891e+01 2.836502560691481212e-01
5.964425598932264256e+04 2.025963725643586955e+01 2.958934743656294053e-01
5.964425602586611785e+04 2.047845225935113689e+01 2.880779814136413264e-01
5.964425606240959314e+04 2.017734154050906525e+01 2.889097896710735025e-01
5.964425609895306116e+04 2.054111840110602927e+01 2.940859091659561719e-01
5.964425613549653644e+04 1.999038745061036693e+01 2.792456706266904232e-01
5.964425617204001173e+04 2.021268692256404975e+01 2.930253247620375201e-01
5.964425620858347975e+04 1.968351281272629549e+01 2.737508417466316124e-01
5.964425624512694776e+04 2.010960500344819124e+01 2.784483058436718617e-01
5.964425628167042305e+04 2.005872600452376275e+01 2.925748759038218072e-01
5.964425631821389834e+04 1.983955039234630391e+01 2.764327509272150318e-01
5.964425635475736635e+04 1.965536572033355966e+01 2.720016819196927615e-01
5.964425639130083437e+04 2.048324371563474600e+01 2.959609824679991230e-01
5.964425642784430966e+04 2.051160900577417578e+01 3.274508516952189807e-01
5.964425646438778494e+04 1.945148407112428401e+01 2.877992044436312735e-01
5.964425650093125296e+04 2.007665513596617757e+01 2.866951342147862625e-01
5.964425653747472825e+04 1.909115700593336484e+01 2.634983149230180066e-01
5.964425657401820354e+04 1.981802666666666823e+01 2.970078576126247705e-01
5.964425661056167155e+04 1.957197969066966792e+01 2.844198206313049981e-01
5.964425664710513956e+04 2.037281079703373265e+01 2.958668023146024950e-01
5.964425668364861485e+04 2.043444583388978231e+01 3.110332416732979888e-01
5.964425672019209014e+04 2.030207843846014981e+01 3.016965486176364508e-01
5.964425675673555816e+04 1.992551003522375197e+01 2.975737893712367965e-01
5.964425679327903345e+04 1.981428537618630514e+01 2.906975384331334511e-01
5.964425682982250873e+04 2.065028152318862098e+01 3.155216836361252608e-01
5.964425686636597675e+04 2.057153193367997801e+01 3.200132681721276628e-01
5.964425690290944476e+04 1.981329278682317252e+01 2.883738328724371747e-01
5.964425693945292005e+04 1.974772867079922278e+01 2.933534443892409360e-01
5.964425697599639534e+04 2.017813331407177202e+01 3.164427042277740965e-01
5.964425701253986335e+04 1.967922146238821668e+01 3.148895237490640930e-01
5.964425704908333137e+04 1.982661996497373025e+01 3.129271569536193898e-01
5.964425708562680666e+04 1.989329918398951591e+01 3.013055418966416044e-01
5.964425712217028195e+04 2.004124143046864859e+01 2.990841695070017292e-01
5.964425715871374996e+04 2.009905374761062191e+01 3.012144199285243240e-01
5.964425719525722525e+04 2.003753293924934198e+01 2.981280258877038736e-01
5.964425723180070054e+04 1.975959377243253812e+01 2.825715222273558203e-01
5.964425726834416855e+04 2.044403075579703000e+01 3.032659189220596185e-01
5.964425730488763656e+04 1.994890070921985981e+01 2.920868403833565274e-01
5.964425734143111185e+04 2.035591473469783352e+01 2.977712962657619311e-01
5.964425737797458714e+04 2.001283305106981913e+01 2.961212252859598548e-01
5.964425741451805516e+04 1.939263066705169081e+01 2.685919137397677625e-01
5.964425745106152317e+04 1.991436847791246123e+01 2.975345481805334313e-01
5.964425748760499846e+04 1.973360309431716786e+01 2.825996855953069598e-01
5.964425752414847375e+04 1.993278670966667221e+01 2.963827784465093429e-01
5.964425756069194176e+04 1.982659800205039957e+01 2.871522005362407981e-01
5.964425759723540978e+04 1.972296864130508709e+01 3.109328149950082998e-01
5.964518882344827580e+04 1.518743427970557391e+01 2.374729969957199760e+00
5.964518884463328868e+04 1.975919601912381651e+01 2.494552177982737873e-01
5.964518887957859988e+04 2.014286780994101278e+01 2.585648829115039793e-01
5.964518891452390380e+04 2.022548497056089190e+01 2.654918245377258512e-01
5.964518894946920773e+04 1.962178557617942687e+01 2.492300743907935878e-01
5.964518898441451893e+04 1.961049507100884171e+01 2.445543841941783814e-01
5.964518901935983013e+04 1.990933864502883921e+01 2.575558168764621736e-01
5.964518905430513405e+04 1.986736873112894841e+01 2.537925668815956826e-01
5.964518908925044525e+04 1.985349710664431910e+01 2.590303920772665247e-01
5.964518912419575645e+04 2.012682440846824505e+01 2.592691291658640873e-01
5.964518915914106037e+04 1.984680161545732346e+01 2.523704472680576294e-01
5.964518919408637157e+04 1.970816153211810828e+01 2.508216322962057432e-01
5.964518922903168277e+04 1.957446264696574900e+01 2.487735454908335808e-01
5.964518926397699397e+04 1.958778820586914193e+01 2.534967385975555043e-01
5.964518929892230517e+04 2.019056587190980068e+01 2.629288513217765133e-01
5.964518933386760909e+04 1.962519719437904797e+01 2.493762943410007538e-01
5.964518936881291302e+04 1.964258559766053480e+01 2.494293378121749116e-01
5.964518940375822422e+04 1.955071900032819698e+01 2.491034136682189759e-01
5.964518943870353542e+04 1.945959589860025574e+01 2.484754568465936952e-01
5.964518947364883934e+04 1.969472135368769372e+01 2.599534874784477090e-01
5.964518950859415054e+04 1.979501446420877642e+01 2.627382594450777265e-01
5.964518954353946174e+04 1.944832313341493091e+01 2.476221507316933856e-01
5.964518957848476566e+04 1.951102206849515497e+01 2.476840210846704138e-01
5.964518961343007686e+04 1.952084197175540936e+01 2.518714685890102167e-01
5.964518964837538806e+04 1.934802060409663582e+01 2.464357252935588383e-01
5.964518968332069198e+04 1.935594989561586843e+01 2.447011193084481784e-01
5.964518971826600318e+04 1.963518472906404000e+01 2.483889592216066977e-01
5.964518975321131438e+04 1.926766286380631144e+01 2.458675449034283533e-01
5.964518978815661831e+04 1.931468785581046532e+01 2.443730571970840204e-01
5.964518982310192951e+04 1.973608995554234369e+01 2.570083316965813824e-01
5.964518985804724070e+04 2.002598133646894141e+01 2.615922882786909653e-01
5.964518989299254463e+04 1.960785622466132594e+01 2.460815626758852404e-01
5.964518992793785583e+04 1.939974097027210220e+01 2.424768185284641164e-01
5.964518996288316703e+04 1.912496237523628295e+01 2.356000485526821286e-01
5.964518999782847095e+04 1.911967386853578077e+01 2.340132829520873703e-01
5.964519003277378215e+04 1.922514725762842858e+01 2.383125820096421432e-01
5.964519006771909335e+04 1.926060073859330402e+01 2.399956540686752349e-01
5.964519010266439727e+04 1.921099212107402820e+01 2.384471278746501111e-01
5.964519013760970847e+04 1.983796106493732481e+01 2.467779804797053667e-01
5.964519017255501967e+04 1.893525800995848485e+01 2.323395597546211999e-01
5.964519020750032360e+04 1.954066595216056967e+01 2.426429647065220796e-01
5.964519024244563479e+04 1.988720108661789965e+01 2.500592568395180182e-01
5.964519027739094599e+04 1.960796036897847472e+01 2.469829327673727093e-01
5.964519031233624992e+04 1.973652126794906536e+01 2.446096309419010795e-01
5.964519034728156112e+04 1.973038430251189368e+01 2.480812152895648659e-01
5.964519038222687232e+04 1.959175358340957374e+01 2.408449615990293780e-01
5.964519041717217624e+04 1.996958660076064263e+01 2.491365330274729895e-01
5.964519045211748744e+04 1.999261429227541598e+01 2.501447021139643900e-01
5.964519048706279864e+04 1.945007674921739849e+01 2.418231273296587436e-01
5.964519052200810256e+04 1.976337174940898223e+01 2.453912550443489438e-01
5.964519055695341376e+04 1.963389376218323434e+01 2.405867472100439164e-01
5.964519059189872496e+04 2.030694611536756611e+01 2.572852154545894332e-01
5.964519062684402888e+04 1.944708700487637998e+01 2.409321905066810210e-01
5.964519066178934008e+04 1.972578178427106010e+01 2.443921638890055592e-01
5.964519069673465128e+04 1.932203860742673385e+01 2.408383666080836094e-01
5.964519073167995521e+04 1.982229286805657864e+01 2.491714589919891698e-01
5.964519076662526641e+04 1.978054348899200576e+01 2.466088636112491184e-01
5.964519080157057761e+04 1.983759063022866798e+01 2.515051247117136013e-01
5.964519083651588153e+04 1.981784636028178426e+01 2.523488084807883891e-01
5.964519087146119273e+04 1.950792171481826642e+01 2.410571691411016459e-01
5.964519090640650393e+04 1.908255777601423731e+01 2.375012500236766966e-01
5.964519094135180785e+04 1.979108106431805325e+01 2.523503281672306309e-01
5.964519097629711905e+04 2.022333163525216548e+01 2.624900253746966228e-01
5.964519101124243025e+04 1.957590521536928563e+01 2.507190944933593291e-01
5.964519104618773417e+04 1.926457044965798460e+01 2.435590973997709963e-01
5.964519108113304537e+04 1.955539399913745058e+01 2.539500911521919146e-01
5.964519111607835657e+04 1.972195224234052091e+01 2.620527379376257349e-01
5.964519115102366050e+04 1.964983189862193669e+01 2.542847031850507533e-01
5.964519118596897169e+04 1.939319173983420797e+01 2.499694047164895960e-01
5.964519122091428289e+04 1.953067055822623388e+01 2.578786370891343882e-01
5.964519125585958682e+04 2.012709148264984549e+01 2.611587655185133583e-01
5.964519129080489074e+04 1.975427939006394240e+01 2.554807838165855660e-01
5.964519132575020194e+04 1.983822162744879236e+01 2.545962750788144935e-01
5.964519136069551314e+04 1.966523148491821971e+01 2.484592420811912450e-01
5.964519139564082434e+04 1.985181354897392225e+01 2.510598446935919381e-01
5.964519143058612826e+04 1.992093527330708724e+01 2.489249958780648253e-01
5.964519146553143946e+04 1.957568079506039282e+01 2.473534196901305549e-01
5.964519150047674339e+04 1.978175150142758554e+01 2.598726700581591165e-01
5.964519153542205459e+04 1.988957926062432335e+01 2.555001319867728493e-01
5.964519157036736578e+04 1.997818477309663621e+01 2.568939136967630654e-01
5.964519160531266971e+04 2.003502723229900440e+01 2.606160659159345028e-01
5.964519164025798091e+04 1.944172316831201286e+01 2.515748604377082698e-01
5.964519167520329211e+04 1.962130184861013049e+01 2.514013620061992249e-01
5.964519171014859603e+04 1.978078491207884326e+01 2.518130774656983095e-01
5.964519174509390723e+04 2.006541078629032171e+01 2.667286927040086741e-01
5.964519178003921843e+04 1.943357890750039729e+01 2.502935177127389443e-01
5.964519181498452963e+04 1.954841082088179860e+01 2.560728436236157091e-01
5.964519184992984083e+04 1.943960054007371241e+01 2.529996669201466375e-01
5.964519188487514475e+04 1.937490446323502624e+01 2.482728896811637054e-01
5.964519191982044867e+04 1.927895846459555074e+01 2.444660576485314374e-01
5.964519195476575987e+04 1.976325722418167175e+01 2.507052519784517819e-01
5.964519198971107107e+04 1.941048077390501447e+01 2.480065494514667457e-01
5.964519202465637500e+04 1.958085861056751398e+01 2.561700507058575216e-01
5.964519205960168620e+04 1.948874307876186052e+01 2.531252176144389576e-01
5.964519209454699740e+04 1.940709013914095493e+01 2.535632894228843637e-01
5.964519212949230860e+04 1.950473750658838057e+01 2.524447231790774571e-01
5.964519216443761252e+04 1.956047128780991429e+01 2.573017075361068162e-01
5.964519219938292372e+04 1.995643101992150648e+01 2.676749098134407201e-01
5.964519223432822764e+04 1.958053879784090157e+01 2.607409807703002236e-01
5.964519226927353884e+04 1.988631387769318692e+01 2.644876855720655340e-01
5.964519230421885004e+04 2.019559256498060407e+01 2.666698638877380567e-01
5.964519233916415396e+04 1.967749179478321153e+01 2.558300384284602491e-01
5.964519237410946516e+04 1.978180010311556458e+01 2.721414642599837008e-01
5.964519240905477636e+04 1.979856303558732478e+01 2.577171536980318867e-01
5.964519244400008029e+04 2.000939920294759133e+01 2.645647418943584683e-01
5.964519247894539149e+04 2.009454074642062693e+01 2.647470842689894077e-01
5.964519251389070268e+04 1.993452972758003838e+01 2.633980717218596390e-01
5.964519254883600661e+04 1.958773595442868398e+01 2.549416089389998086e-01
5.964519258378131781e+04 1.947730434461447402e+01 2.555624125224014165e-01
5.964519261872662901e+04 1.946882319583816212e+01 2.593266577721005106e-01
5.964519265367193293e+04 1.953461729006687975e+01 2.594775475957193378e-01
5.964519268861724413e+04 1.953961130433698656e+01 2.547330290356731308e-01
5.964519272356255533e+04 1.963982239247780015e+01 2.588100791680985613e-01
5.964519275850785925e+04 1.919455390153726526e+01 2.523620352236048969e-01
5.964519279345317045e+04 1.985413779758560793e+01 2.735500270427911329e-01
5.964519282839848165e+04 1.941292138283621682e+01 2.491113806148335663e-01
5.964519286334378558e+04 1.972984140336987124e+01 2.569242853489309142e-01
5.964519289828909677e+04 1.981608836355003689e+01 2.576271965546713116e-01
5.964519293323440797e+04 1.967320861452957459e+01 2.569008146469809462e-01
5.964519296817971190e+04 1.929633398754573292e+01 2.414422838360868739e-01
5.964519300312502310e+04 1.750161405044591589e+01 2.083649039495366617e-01
5.964519303807033430e+04 1.972860523609510963e+01 2.568264335485131444e-01
5.964519307301563822e+04 1.966359645347335672e+01 2.526648328410229238e-01
5.964519310796094942e+04 1.999189794429207723e+01 2.596511564428162222e-01
5.964519314290626062e+04 1.970317258726772991e+01 2.566944502158459152e-01
5.964519317785156454e+04 2.008545635661810280e+01 2.668490894402149038e-01
5.964519321279687574e+04 2.018085040231814986e+01 2.694988958695040959e-01
5.964519324774218694e+04 2.021534927041291496e+01 2.633833141673420641e-01
5.964519328268749086e+04 1.936533515175441877e+01 2.506962761523662264e-01
5.964519331763280206e+04 1.957106909108506088e+01 2.507715165147889058e-01
5.964519335257811326e+04 1.987243521520679224e+01 2.534965970217076814e-01
5.964519338752341719e+04 1.940050878255602740e+01 2.466051424785624113e-01
5.964519342246872839e+04 1.981995220733149310e+01 2.557749922055645997e-01
5.964519345741403959e+04 2.019544010605568118e+01 2.634701651229993113e-01
5.964519349235934351e+04 2.016471103875774773e+01 2.554608406079287852e-01
5.964519352730465471e+04 1.991748725815230614e+01 2.510704272401808046e-01
5.964519356224996591e+04 1.951516698264547500e+01 2.441677033287675824e-01
5.964519359719526983e+04 1.987894431339615053e+01 2.559715369698881693e-01
5.964519363214058103e+04 1.993015818134670170e+01 2.573110654262151242e-01
5.964519366708588495e+04 2.023322856424440630e+01 2.650809732647171901e-01
5.964519370203119615e+04 2.016410604006627239e+01 2.642538575929354594e-01
5.964519373697650008e+04 2.013274655777705746e+01 2.595002980130762804e-01
5.964519377192181128e+04 1.977407186575972275e+01 2.526331858961918253e-01
5.964519380686712248e+04 1.981543253783326364e+01 2.536460186974657804e-01
5.964519384181242640e+04 2.026261384449406577e+01 2.671379250280521145e-01
5.964519387675773760e+04 1.997684729677555993e+01 2.559457290886243963e-01
5.964519391170304880e+04 1.978826354679803146e+01 2.567594679759072629e-01
5.964519394664835272e+04 2.003517662840960156e+01 2.630820130563437109e-01
5.964519398159366392e+04 2.003461022768567545e+01 2.584484304677830968e-01
5.964519401653897512e+04 1.915393402827359637e+01 2.424465285490426669e-01
5.964519405148427904e+04 1.990837455353307206e+01 2.564677101310810503e-01
5.964519408642959024e+04 2.039204136065428585e+01 2.703215864809210833e-01
5.964519412137490144e+04 1.979406246551153359e+01 2.543255023818978833e-01
5.964519415632020537e+04 1.962605556161329901e+01 2.564813963702766708e-01
5.964519419126551657e+04 2.035803953329452298e+01 2.582576344670572399e-01
5.964519422621082776e+04 1.974554834618011512e+01 2.540205241598550434e-01
5.964519426115613169e+04 1.990555555555555500e+01 2.563914062196215315e-01
5.964519429610144289e+04 1.957619415041111210e+01 2.594904574797357033e-01
5.964519433104675409e+04 2.008726635078163270e+01 2.667870980832782735e-01
5.964519436599205801e+04 2.010166989805491156e+01 2.578439192666913127e-01
5.964519440093736921e+04 1.988758906995476750e+01 2.547766194516589144e-01
5.964519443588268041e+04 2.013071224786025226e+01 2.600404516164738777e-01
5.964519447082798433e+04 2.016906483821726326e+01 2.587850849856488389e-01
5.964519450577329553e+04 1.976216076569150815e+01 2.566366798889273548e-01
5.964519454071860673e+04 1.981824995085512242e+01 2.510452491800101438e-01
5.964519457566391065e+04 1.970660236480697236e+01 2.465914905353919218e-01
5.964519461060922185e+04 2.035809584258965188e+01 2.643996901169280433e-01
5.964519464555453305e+04 1.987748972105276124e+01 2.532141698833011434e-01
5.964519468049983698e+04 2.009912735205890755e+01 2.594538697171734354e-01
5.964519471544514818e+04 2.000440108105427583e+01 2.556100206199480307e-01
5.964519475039045938e+04 2.010556351629182004e+01 2.564298791965312074e-01
5.964519478533576330e+04 2.016162623932157061e+01 2.637866627654775753e-01
5.964519482028107450e+04 1.992139408196112527e+01 2.619930067063361845e-01
5.964519485522638570e+04 1.957473573968532321e+01 2.503134376108449022e-01
5.964519489017168962e+04 2.056694701323083407e+01 2.640391861401422124e-01
5.964519492511700082e+04 1.986194263028268026e+01 2.514045908951191288e-01
5.964519496006231202e+04 1.992384419545672358e+01 2.511758053846285810e-01
5.964519499500761594e+04 1.979182601539429953e+01 2.564522613878645885e-01
5.964519502995292714e+04 1.993787631328766707e+01 2.584400473147844823e-01
5.964519506489823834e+04 2.010539115329735083e+01 2.634722464272359899e-01
5.964519509984354227e+04 2.044601870576339664e+01 2.661424551483340672e-01
5.964519513478884619e+04 2.021722528638099092e+01 2.678797547607719709e-01
5.964519516973415739e+04 2.048619714001682368e+01 2.652541767545978368e-01
5.964519520467946859e+04 1.981962180746561941e+01 2.516213224196039433e-01
5.964519523962477979e+04 1.968822765263854535e+01 2.499964033237014882e-01
5.964519527457009099e+04 1.994835005394412164e+01 2.552163414684230913e-01
5.964519530951539491e+04 2.030127460894098590e+01 2.621223296206511844e-01
5.964519534446070611e+04 1.992458479474989730e+01 2.565476116228546100e-01
5.964519537940601731e+04 1.962816576664037171e+01 2.447334685926461639e-01
5.964519541435132123e+04 2.050324254215304620e+01 2.676812022899968113e-01
5.964519544929663243e+04 2.013694354299304123e+01 2.644139240262002866e-01
5.964519548424194363e+04 2.034230192467374820e+01 2.617654725593099863e-01
5.964519551918724756e+04 1.990555814352612529e+01 2.561335870725687802e-01
5.964519555413255875e+04 1.986173189432755493e+01 2.521102765578888127e-01
5.964519558907786995e+04 2.024490148208429119e+01 2.616630710668657600e-01
5.964519562402317388e+04 1.972230172204705312e+01 2.511313482237477746e-01
5.964519565896848508e+04 2.014653694866767708e+01 2.555260781042862916e-01
5.964519569391379628e+04 2.020688086926594096e+01 2.616025793570568303e-01
5.964519572885910020e+04 1.982254525174884563e+01 2.539599912086092925e-01
5.964519576380441140e+04 2.048141566527071689e+01 2.602160722946695870e-01
5.964519579874972260e+04 2.002915258403490739e+01 2.593088204107759087e-01
5.964519583369502652e+04 2.076561792666365136e+01 2.699347425152555102e-01
5.964519586864033045e+04 2.015793204595453503e+01 2.549310841910199521e-01
5.964519590358564164e+04 2.017461752773840189e+01 2.524177788093067143e-01
5.964519593853095284e+04 1.996285523032921461e+01 2.509668062296031010e-01
5.964519597347626404e+04 2.005113733538566834e+01 2.462536166239984448e-01
5.964519600842157524e+04 2.027917762015773206e+01 2.573737523226155011e-01
5.964519604336687917e+04 2.066645314442895653e+01 2.660359599565067512e-01
5.964519607831219037e+04 2.032674391342440146e+01 2.671027982043744919e-01
5.964519611325750157e+04 1.981812354100898332e+01 2.526237281660375089e-01
5.964519614820280549e+04 1.969071162846514156e+01 2.490878418018744600e-01
5.964519618314811669e+04 2.014843769145937813e+01 2.571496436057763013e-01
5.964519621809342789e+04 2.032831912226483340e+01 2.574703011468568170e-01
5.964519625303873181e+04 2.061815645266703356e+01 2.732747835823876037e-01
5.964519628798403573e+04 1.968113641870608177e+01 2.489716121450970543e-01
5.964519632292934693e+04 2.005560867966164196e+01 2.546536427075378750e-01
5.964519635787465813e+04 2.047393287715868482e+01 2.662920134323689125e-01
5.964519639281996206e+04 2.000699249763275134e+01 2.554339924174463539e-01
5.964519642776527326e+04 2.062797395442023429e+01 2.650105185491755111e-01
5.964519646271058446e+04 2.018721669857345447e+01 2.549877956771609555e-01
5.964519649765588838e+04 2.053715114171801304e+01 2.636407855510526366e-01
5.964519653260119958e+04 2.031994293157992715e+01 2.585159283595374058e-01
5.964519656754651078e+04 2.025987231023882629e+01 2.573206641816929152e-01
5.964519660249181470e+04 1.964272175436071066e+01 2.458748277487746992e-01
5.964519663743712590e+04 2.012458669813292289e+01 2.547143738306259508e-01
5.964519667238243710e+04 2.017699505757980916e+01 2.630881506954130811e-01
5.964519670732774830e+04 2.017491582283945561e+01 2.608591467826751886e-01
5.964519674227305950e+04 1.986390000121593857e+01 2.504786397649911844e-01
5.964519677721836342e+04 1.999922013988740588e+01 2.584443528764403530e-01
5.964519681216366735e+04 1.977131067434032019e+01 2.521283717933257562e-01
5.964519684710897855e+04 2.001645075813337371e+01 2.584424953039202166e-01
5.964519688205428974e+04 2.021377425458502941e+01 2.554011195558731351e-01
5.964519691699959367e+04 2.001221953406118459e+01 2.540721690034811742e-01
5.964519695194490487e+04 2.046523902118740423e+01 2.651178023820132124e-01
5.964519698689021607e+04 2.052235163895247894e+01 2.686556958694742980e-01
5.964519702183551999e+04 1.990402619451855415e+01 2.531781794298662014e-01
5.964519705678083119e+04 2.028622071324254605e+01 2.544173266053426086e-01
5.964519709172614239e+04 2.005359523927107546e+01 2.607878900297765368e-01
5.964519712667144631e+04 1.999684911442884072e+01 2.556409143491574221e-01
5.964519716161675751e+04 1.964134456236004311e+01 2.486450831798118766e-01
5.964519719656206871e+04 2.002515405472023602e+01 2.560804428107237296e-01
5.964519723150737263e+04 2.000036951728725043e+01 2.655813995883785639e-01
5.964519726645268383e+04 2.014946861940252276e+01 2.710406079024872961e-01
5.964519730139799503e+04 2.004383984206305058e+01 2.651354932360299177e-01
5.964519733634329896e+04 1.989145818310702296e+01 2.561616688509207873e-01
5.964519737128861016e+04 1.989847515013715906e+01 2.522499439741328064e-01
5.964519740623392136e+04 2.013504811205092437e+01 2.574626091812999285e-01
5.964519744117922528e+04 1.955719566052227520e+01 2.472170285386831312e-01
5.964519747612453648e+04 1.996022300715050335e+01 2.578291171359634038e-01
5.964519751106984768e+04 1.989382564354610849e+01 2.555966713386172429e-01
5.964519754601515160e+04 1.979232370225269477e+01 2.484273792637180789e-01
5.964519758096046280e+04 2.025802017071372418e+01 2.620851952295469856e-01
5.964519761590577400e+04 1.975617283950617420e+01 2.540188121300412383e-01
5.964519765085107792e+04 2.002125052084609891e+01 2.606580175423051093e-01
5.964519768579638912e+04 1.983254373400908577e+01 2.610853820574740580e-01
5.964519772074170032e+04 1.981207016177133085e+01 2.631833035036523216e-01
5.964519775568700425e+04 1.976205831312845262e+01 2.601145672684863630e-01
5.964519779063231545e+04 2.016448127162412973e+01 2.723802232956517577e-01
5.964519782557762665e+04 1.997127634645979910e+01 2.674678032047438370e-01
5.964519786052293057e+04 2.000914731736143537e+01 2.672733518270290487e-01
5.964519789546824177e+04 1.980819321007410139e+01 2.569003080702073616e-01
5.964519793041355297e+04 1.962658481249166087e+01 2.568602899224357583e-01
5.964519796535885689e+04 1.975666863526748074e+01 2.587648801744786287e-01
5.964519800030416809e+04 1.998448936483764982e+01 2.849513809597605252e-01
5.964519803524947929e+04 1.989430612472298066e+01 2.689356111592667298e-01
5.964519807019478321e+04 1.983012293816025107e+01 2.646617781337273767e-01
5.964519810514009441e+04 1.995296962182269240e+01 2.691520244763482839e-01
5.964519814008540561e+04 1.969942662933848254e+01 2.694640992233227061e-01
5.964519817503070954e+04 1.939128134207203402e+01 2.571451845586447682e-01
5.964519820997602073e+04 1.989167974882260737e+01 2.650950648787670505e-01
5.964519824492133193e+04 2.007156598691804561e+01 2.687620513987429849e-01
5.964519827986663586e+04 2.038136180834835542e+01 2.697383225749453439e-01
5.964519831481194706e+04 1.994605320270354198e+01 2.707994297081657287e-01
5.964519834975725826e+04 1.973721674155108730e+01 2.656146410076121733e-01
5.964519838470256218e+04 2.011713406505787205e+01 2.681338305887278062e-01
5.964519841964786610e+04 2.019022595901208561e+01 2.782038531067204667e-01
5.964519845459317730e+04 1.981581485053037639e+01 2.554719906091108550e-01
5.964519848953848850e+04 2.006204023419907045e+01 2.635897395344177774e-01
5.964519852448379970e+04 1.938301287854099542e+01 2.549999861177162375e-01
5.964519855942911090e+04 1.923232116401479175e+01 2.454465946777507901e-01
5.964519859437441482e+04 1.947458924752090326e+01 2.560058072810573182e-01
5.964519862931971875e+04 1.949889535806266494e+01 2.677659963431598400e-01
5.964519866426502995e+04 1.965044852520935237e+01 2.546005054153382963e-01
5.964519869921034115e+04 1.940702355460385320e+01 2.498373091655282374e-01
5.964519873415565235e+04 1.952342345692786552e+01 2.476644879389734433e-01
5.964519876910096355e+04 1.992896380465046491e+01 2.664427338368693943e-01
5.964519880404626747e+04 1.915179397302955167e+01 2.457798013136250348e-01
5.964519883899157867e+04 1.961729022974246917e+01 2.540138414595646266e-01
5.964519887393688987e+04 1.902570147124602684e+01 2.416842035354866136e-01
5.964519890888219379e+04 1.918859697336117875e+01 2.401806796794379861e-01
5.964519894382750499e+04 1.892456691586309958e+01 2.342806885017867380e-01
5.964519897877281619e+04 1.916322599403939719e+01 2.430047952056957061e-01
5.964519901371812011e+04 1.994975751941101194e+01 2.585324795463381786e-01
5.964519904866342404e+04 1.952334167478211313e+01 2.500801052634982757e-01
5.964519908360873524e+04 1.948196130687987093e+01 2.450579030547536952e-01
5.964519911855404644e+04 1.956973555216360694e+01 2.523096709436249974e-01
5.964519915349935036e+04 1.955794576767138437e+01 2.509944684517266822e-01
5.964519918844466156e+04 1.927370555399479812e+01 2.493619531206832940e-01
5.964519922338997276e+04 1.927206590219470783e+01 2.446017720006468665e-01
5.964519925833527668e+04 1.971882179090762577e+01 2.560491628267626552e-01
5.964519929328058788e+04 1.931864693757361806e+01 2.514910541786902209e-01
5.964519932822589908e+04 1.947885867625155498e+01 2.494039936296064408e-01
5.964519936317120300e+04 1.884596771323852238e+01 2.380871285277443572e-01
5.964519939811651420e+04 1.959287547505059024e+01 2.535785923109480366e-01
5.964519943306182540e+04 1.930056781723306969e+01 2.498388661024595336e-01
5.964519946800713660e+04 1.933430561125897995e+01 2.461367013764279021e-01
5.964519950295244053e+04 1.920009953389007862e+01 2.404877722047647770e-01
5.964519953789775172e+04 1.941258493425233311e+01 2.458799940390223038e-01
5.964519957284305565e+04 1.938933436851746350e+01 2.456638144881855557e-01
5.964519960778836685e+04 1.995014108667818675e+01 2.629103625995404259e-01
5.964519964273367805e+04 1.891608761595711030e+01 2.371260084453789829e-01
5.964519967767898197e+04 1.958439938360687549e+01 2.507827996467438258e-01
5.964519971262429317e+04 1.944990219781555041e+01 2.460877465078650794e-01
5.964519974756960437e+04 2.007124857390017780e+01 2.558053479152461729e-01
5.964519978251490829e+04 1.976839656318471583e+01 2.573722261282515023e-01
5.964519981746021949e+04 1.965894801223241473e+01 2.557906483790720609e-01
5.964519985240553069e+04 1.970677426049589087e+01 2.566265934479230459e-01
5.964519988735083462e+04 1.947750881887848351e+01 2.460280580022474461e-01
5.964519992229614581e+04 1.993289560569627383e+01 2.591261173885842095e-01
5.964519995724145701e+04 1.972050269917979293e+01 2.557661776471926718e-01
5.964519999218676094e+04 1.967246683447026356e+01 2.549607125178306455e-01
5.964520002713207214e+04 1.980111499111682605e+01 2.573236077056539894e-01
5.964520006207738334e+04 1.968686671625230389e+01 2.527559899809147526e-01
5.964520009702268726e+04 1.919655752065724386e+01 2.482313435085990450e-01
5.964520013196799846e+04 1.957174416920179638e+01 2.535040776689385655e-01
5.964520016691330966e+04 1.971439658995712918e+01 2.566247354875658138e-01
5.964520020185861358e+04 1.940566026432140490e+01 2.525162561401059214e-01
5.964520023680392478e+04 1.985004838729435406e+01 2.610051154730745893e-01
5.964520027174923598e+04 1.943581133937490080e+01 2.514715694031215421e-01
5.964520030669453990e+04 1.972773809814006896e+01 2.586024298228117302e-01
5.964520034163985110e+04 2.033031923553796716e+01 2.648058250484028875e-01
5.964520037658516230e+04 1.969671724204739505e+01 2.474000106719980441e-01
5.964520041153046623e+04 2.041174625479913018e+01 2.623040847679716236e-01
5.964520044647577743e+04 1.968721830087592650e+01 2.553721439562663398e-01
5.964520048142108863e+04 1.971404155252248813e+01 2.476232178846233534e-01
5.964520051636639255e+04 1.946087707306543990e+01 2.446898032539389645e-01
5.964520055131170375e+04 1.972159580536709100e+01 2.478200490824225277e-01
5.964520058625701495e+04 1.986845422393009741e+01 2.497358151844306651e-01
5.964520062120231887e+04 1.990883512919118559e+01 2.540915708639167048e-01
5.964520065614763007e+04 1.959285791685227807e+01 2.477670751218723488e-01
5.964520069109294127e+04 1.951068329848343197e+01 2.506807379816329284e-01
5.964520072603824519e+04 2.014452422585165436e+01 2.631187801503881429e-01
5.964520076098355639e+04 1.942154792785184370e+01 2.539606254414324971e-01
5.964520079592886759e+04 1.959023127498997496e+01 2.481400990567193265e-01
5.964520083087417152e+04 1.993575567388591452e+01 2.514638980553100533e-01
5.964520086581948271e+04 1.985500141648293493e+01 2.518723020052899830e-01
5.964520090076479391e+04 1.983595977972268543e+01 2.485063821245045990e-01
5.964520093571009784e+04 1.996901618929016209e+01 2.528617061610769490e-01
5.964520097065540904e+04 1.975175926381576019e+01 2.505356791932941696e-01
5.964520100560072024e+04 1.999055459272097224e+01 2.543657064948835478e-01
5.964520104054602416e+04 1.959133379624553939e+01 2.517791182207953504e-01
5.964520107549133536e+04 1.945474220854174874e+01 2.500963273615923188e-01
5.964520111043664656e+04 1.977868286791708741e+01 2.467350739545915161e-01
5.964520114538195048e+04 1.915659559303913895e+01 2.398214244811970874e-01
5.964520118032726168e+04 1.938573576282398392e+01 2.435489604503047745e-01
5.964520121527257288e+04 1.961378197349900532e+01 2.468636864765192951e-01
5.964520125021787680e+04 1.975024000194432006e+01 2.569597953209674102e-01
5.964520128516318800e+04 1.942704819277108541e+01 2.463151823099436755e-01
5.964520132010849920e+04 1.940899861449524622e+01 2.456119262814009663e-01
5.964520135505380313e+04 1.986742178411804005e+01 2.529746728653325949e-01
5.964520138999911433e+04 1.951862042564390975e+01 2.432210014973391066e-01
5.964520142494442553e+04 1.972547973767471419e+01 2.517880442378935824e-01
5.964520145988972945e+04 1.986757613673635348e+01 2.579053502245309271e-01
5.964520149483504065e+04 1.959192175547388715e+01 2.530683812375738584e-01
5.964520152978035185e+04 1.967048984179548299e+01 2.531715974324449947e-01
5.964520156472565577e+04 2.025804757259698263e+01 2.567708981011705971e-01
5.964520159967096697e+04 1.979451819075713104e+01 2.491568743038259093e-01
5.964520163461627817e+04 1.948515185060403709e+01 2.425763383015790975e-01
5.964520166956158209e+04 1.990545379003580351e+01 2.524574732713019132e-01
5.964520170450688602e+04 1.966771031526215552e+01 2.473337808767296642e-01
5.964520173945219722e+04 1.957924022641781647e+01 2.455276557784803193e-01
5.964520177439750842e+04 1.975929885085396265e+01 2.442267507219435252e-01
5.964520180934281962e+04 2.008521433521433508e+01 2.576182912122707003e-01
5.964520184428813081e+04 1.994389070713081580e+01 2.492439728202494043e-01
5.964520187923343474e+04 1.986679678868674870e+01 2.483219244507701706e-01
5.964520191417874594e+04 1.987682309936122493e+01 2.502870178519779887e-01
5.964520194912405714e+04 1.958765324311542599e+01 2.431199370923746161e-01
5.964520198406936106e+04 1.940077886894683346e+01 2.381528030155692088e-01
5.964520201901467226e+04 1.968039672712263410e+01 2.471100583769754166e-01
5.964520205395998346e+04 1.967605325285370199e+01 2.495226572851603208e-01
5.964520208890528738e+04 2.007909870606316360e+01 2.579291134569040578e-01
5.964520212385059131e+04 2.036741453659146472e+01 2.670165671454275413e-01
5.964520215879590251e+04 1.965868497092208145e+01 2.422365469664333471e-01
5.964520219374121370e+04 1.999570395681671897e+01 2.551572714008307763e-01
5.964520222868651763e+04 1.943471799419928558e+01 2.400942304981704967e-01
5.964520226363182883e+04 1.955354988175104936e+01 2.452371163473177906e-01
5.964520229857714003e+04 1.959528657662324846e+01 2.475030992369537663e-01
5.964520233352245123e+04 1.976171410545727980e+01 2.578845675813313809e-01
5.964520236846776243e+04 2.010472215686031916e+01 2.624807310812214411e-01
5.964520240341306635e+04 1.950272339706042146e+01 2.455289555810088731e-01
5.964520243835837027e+04 1.996975501934057817e+01 2.552176630388511280e-01
5.964520247330368147e+04 1.992185825336011007e+01 2.568628819415485487e-01
5.964520250824899267e+04 1.976417048445267355e+01 2.587629813277007029e-01
5.964520254319430387e+04 1.984736337016166630e+01 2.644911308166959518e-01
5.964520257813961507e+04 1.985477916208774118e+01 2.604562161069398085e-01
5.964520261308491899e+04 1.972469833810607653e+01 2.543719114671934012e-01
5.964520264803022292e+04 1.985259556745500120e+01 2.696387041465387324e-01
5.964520268297553412e+04 1.998210184722915628e+01 2.668528895650364441e-01
5.964520271792084532e+04 1.967084065522199054e+01 2.628284368728159848e-01
5.964520275286615652e+04 2.002177598613570453e+01 2.662715377202407585e-01
5.964520278781146772e+04 1.959971785423279300e+01 2.667391482730765428e-01
5.964520282275677164e+04 1.982082168740260641e+01 2.705709593060607321e-01
5.964520285770207556e+04 1.940766352197449507e+01 2.514980485865083715e-01
5.964520289264738676e+04 1.950859178284100182e+01 2.634181956428453542e-01
5.964520292759269796e+04 1.967601330540840365e+01 2.762392160749894687e-01
5.964520296253800188e+04 1.988555515406755703e+01 2.724793636771604133e-01
5.964520299748331308e+04 1.960145787002718265e+01 2.594674955833709551e-01
5.964520303242862428e+04 1.991077599748664895e+01 2.803083166662300729e-01
5.964520306737392821e+04 1.966333022204755565e+01 2.639977678092456648e-01
5.964520310231923941e+04 1.963690652452867624e+01 2.617563676403962813e-01
5.964520313726455061e+04 1.997931733610256089e+01 2.608972694907427115e-01
5.964520317220985453e+04 2.034787758376953448e+01 2.776146136945507603e-01
5.964520320715516573e+04 1.996789966779888559e+01 2.692774949973646414e-01
5.964520324210047693e+04 1.973303350905002063e+01 2.610078984025698823e-01
5.964520327704578085e+04 2.016250235065504981e+01 2.871322997686637790e-01
5.964520331199109205e+04 1.954112979499588576e+01 2.550958894349059647e-01
5.964520334693640325e+04 1.984419197203382623e+01 2.660208115696928166e-01
5.964520338188170717e+04 1.978719234893208068e+01 2.651111208851417711e-01
5.964520341682701837e+04 1.960645775369746957e+01 2.549760142324881684e-01
5.964520345177232957e+04 1.987604074896700368e+01 2.556773375413273208e-01
5.964520348671763350e+04 1.951765907764156438e+01 2.509203657842579704e-01
5.964520352166294469e+04 1.987207082103801525e+01 2.556656846245182191e-01
5.964520355660825589e+04 1.962760773751224264e+01 2.475661468135958443e-01
5.964520359155355982e+04 1.992326130200031997e+01 2.622246911224600519e-01
5.964520362649887102e+04 1.969535166707228058e+01 2.530601629523315244e-01
5.964520366144418222e+04 1.993736326571201189e+01 2.576451014071319823e-01
5.964520369638948614e+04 1.976284026865415200e+01 2.554514642860145623e-01
5.964520373133479734e+04 1.941064197560710269e+01 2.494548258362075666e-01
5.964520376628010854e+04 1.982801928801633551e+01 2.646717850974609210e-01
5.964520380122541246e+04 1.939712030845231538e+01 2.512495198923365147e-01
5.964520383617072366e+04 2.041520727392622447e+01 2.886111283315040965e-01
5.964520387111603486e+04 1.999139203453108848e+01 2.680366360512459467e-01
5.964520390606133878e+04 1.976886039256147853e+01 2.534736812744576295e-01
5.964520394100664998e+04 1.998803281722287295e+01 2.670475333473377733e-01
5.964520397595196118e+04 1.982092207342985546e+01 2.603863551276540678e-01
5.964520401089726511e+04 1.962693506047447656e+01 2.527762412862438191e-01
5.964520404584257631e+04 2.003199108506748871e+01 2.727927302620772876e-01
5.964520408078788751e+04 1.925090182786587789e+01 2.560568734120108880e-01
5.964520411573319143e+04 1.926901966486132878e+01 2.503354270246543334e-01
5.964520415067850263e+04 1.967132130643802057e+01 2.640208338923775711e-01
5.964520418562381383e+04 1.938752270759927043e+01 2.496529365159501079e-01
5.964520422056911775e+04 1.947316746760752082e+01 2.574482856194048597e-01
5.964520425551442167e+04 1.966502632744451873e+01 2.594574111898590996e-01
5.964520429045973287e+04 1.975676111352222719e+01 2.612332070478434187e-01
5.964520432540504407e+04 1.949893947010286510e+01 2.510419558613411484e-01
5.964520436035035527e+04 1.948441173589341702e+01 2.470244760202756074e-01
5.964520439529566647e+04 1.948083526117131470e+01 2.572928122992364508e-01
5.964520443024097040e+04 1.940590118437549449e+01 2.553029652043193320e-01
5.964520446518628160e+04 1.967909887974815675e+01 2.626403295863863896e-01
5.964520450013159279e+04 1.992770314301468559e+01 2.573601778206576207e-01
5.964520453507689672e+04 1.956709300335037227e+01 2.542887906057897385e-01
5.964520457002220792e+04 1.997324103209565749e+01 2.587965900142358278e-01
5.964520460496751912e+04 1.940212059835525693e+01 2.495543816025933281e-01
5.964520463991282304e+04 1.967103857714186432e+01 2.530922485247478759e-01
5.964520467485813424e+04 1.918302700358923474e+01 2.427493253913900195e-01
5.964520470980344544e+04 1.942703456640387927e+01 2.451598582285780814e-01
5.964520474474874936e+04 1.980676346441877911e+01 2.563690281092326217e-01
5.964520477969406056e+04 1.936360362090907117e+01 2.478981743403670113e-01
5.964520481463937176e+04 1.979024342363565125e+01 2.489410041868418966e-01
5.964520484958467569e+04 1.910984452263218003e+01 2.367187662236898416e-01
5.964520488452998688e+04 1.956456947580398875e+01 2.493226542237267918e-01
5.964520491947529808e+04 1.985724323258222057e+01 2.518621103348636092e-01
5.964520495442060201e+04 1.960547718044700360e+01 2.484327686508039923e-01
5.964520498936591321e+04 1.976386232089745931e+01 2.531415868631436972e-01
5.964520502431122441e+04 1.932240443776948879e+01 2.467555077304849909e-01
5.964520505925652833e+04 1.960436934839610856e+01 2.481839819470339492e-01
5.964520509420183953e+04 1.960785221650866106e+01 2.501868853924645864e-01
5.964520512914715073e+04 1.990541372264211262e+01 2.550044928663904864e-01
5.964520516409245465e+04 1.971450128818549885e+01 2.551051021570415189e-01
5.964520519903776585e+04 1.997853560188827871e+01 2.650215840342617923e-01
5.964520523398307705e+04 1.981648808866305700e+01 2.524401681588371860e-01
5.964520526892838097e+04 1.975400292897241883e+01 2.554753102355672434e-01
5.964520530387369217e+04 1.970178720117778681e+01 2.595161952037711162e-01
5.964520533881900337e+04 2.003484572597341185e+01 2.621576011741382772e-01
5.964520537376430730e+04 1.971305226752399165e+01 2.596208586356644754e-01
5.964520540870961850e+04 1.966704320813329332e+01 2.473380861439578859e-01
5.964520544365492970e+04 1.960268872802481610e+01 2.476099804256977344e-01
5.964520547860023362e+04 1.959557331693821070e+01 2.456294342589553092e-01
5.964520551354554482e+04 1.946014754278863279e+01 2.399349729985892632e-01
5.964520554849085602e+04 1.963715861697833631e+01 2.462618418126102382e-01
5.964520558343615994e+04 1.992120268924302806e+01 2.536786738218105297e-01
5.964520561838147114e+04 1.954026482496990624e+01 2.438925495228380091e-01
5.964520565332678234e+04 1.987447029960597433e+01 2.574725840773941510e-01
5.964520568827208626e+04 1.993036163169815111e+01 2.500224981484947540e-01
5.964520572321739746e+04 1.996465559142063029e+01 2.566813187649324979e-01
5.964520575816270866e+04 2.020840200802707542e+01 2.564307749597770636e-01
5.964520579310801259e+04 1.948289843778538000e+01 2.440053585243361911e-01
5.964520582805332378e+04 1.971891129181983615e+01 2.513769713253541926e-01
5.964520586299863498e+04 1.996394170471078056e+01 2.577749279604584220e-01
5.964520589794393891e+04 1.932611349489333463e+01 2.456031899198073132e-01
5.964520593288925011e+04 2.038852125222702938e+01 2.603178805037150711e-01
5.964520596783456131e+04 1.979689201227358097e+01 2.484085175243258281e-01
5.964520600277986523e+04 1.962422577361314069e+01 2.512928718122026672e-01
5.964520603772517643e+04 1.958920273905600240e+01 2.496350011149896797e-01
5.964520607267048763e+04 1.993408413791398104e+01 2.581530219797084635e-01
5.964520610761579155e+04 1.959904766532238796e+01 2.497669478940682530e-01
5.964520614256110275e+04 1.981058355012514482e+01 2.566069355214519176e-01
5.964520617750641395e+04 1.939830828211525571e+01 2.416778121611954655e-01
5.964520621245171787e+04 1.939039787156850991e+01 2.469985843940954717e-01
5.964520624739702907e+04 1.958045934840035329e+01 2.457902287635952698e-01
5.964520628234234027e+04 1.982600974286242845e+01 2.527850270134622268e-01
5.964520631728764420e+04 1.992119433424943509e+01 2.489973013927461176e-01
5.964520635223295540e+04 1.958931830903648574e+01 2.449184443859596383e-01
5.964520638717826660e+04 1.975986825874574393e+01 2.493722326487821384e-01
5.964520642212357052e+04 2.007213621124797598e+01 2.562152987980230723e-01
5.964520645706887444e+04 1.978681084783912070e+01 2.576716309131686367e-01
5.964520649201418564e+04 1.973340713407134217e+01 2.490687104823222642e-01
5.964520652695949684e+04 1.958404506411660506e+01 2.485694082644814007e-01
5.964520656190480804e+04 1.969710391405953587e+01 2.553869250561322524e-01
5.964520659685011924e+04 1.952058755352763697e+01 2.449391605473674738e-01
5.964520663179542316e+04 1.961687496924666618e+01 2.486002149546847062e-01
5.964520666674072709e+04 1.949541577563109840e+01 2.508675349500100737e-01
5.964520670168603829e+04 1.927319487104480444e+01 2.418793836409683096e-01
5.964520673663134949e+04 1.900275057104246912e+01 2.390652922867926022e-01
5.964520677157666069e+04 1.950016589861751370e+01 2.487744523029958299e-01
5.964520680652197188e+04 1.922653902762403888e+01 2.399131185842394709e-01
5.964520684146727581e+04 1.894881263968066420e+01 2.331229621718893530e-01
5.964520687641258701e+04 1.940505205292858548e+01 2.478611308038977668e-01
5.964520691135789821e+04 1.975583359013867479e+01 2.513132835591860847e-01
5.964520694630320213e+04 1.951910710779501201e+01 2.406776156721529836e-01
5.964520698124850605e+04 1.949680136735441138e+01 2.459733012281256070e-01
5.964520701619381725e+04 1.975655277031732027e+01 2.450245800703070576e-01
5.964520705113912845e+04 1.988598494776650227e+01 2.518860836028887773e-01
5.964520708608443238e+04 1.940059549958510487e+01 2.453645313655323235e-01
5.964520712102974358e+04 2.005580018315707491e+01 2.535629567265962891e-01
5.964520715597505477e+04 1.959285723115720756e+01 2.444964571848492474e-01
5.964520719092035870e+04 1.987911853340029822e+01 2.498651388836211074e-01
5.964520722586566990e+04 1.970785458421646297e+01 2.455875840168901258e-01
5.964520726081098110e+04 1.972540320088982213e+01 2.474938980023305701e-01
5.964520729575629230e+04 1.982677427304090756e+01 2.518507352918022413e-01
5.964520733070160350e+04 1.974358974358974450e+01 2.454333981870007730e-01
5.964520736564690742e+04 1.940682970510291838e+01 2.367281822159875426e-01
5.964520740059221862e+04 1.991465308404248802e+01 2.433131671047582267e-01
5.964520743553752982e+04 1.972353744173748424e+01 2.453202538042509040e-01
5.964520747048283374e+04 1.960890480191930862e+01 2.427691349839173063e-01
5.964520750542813767e+04 1.984868291239147453e+01 2.444034211054498251e-01
5.964520754037344886e+04 1.973401996047187978e+01 2.445365225040997126e-01
5.964520757531876006e+04 1.985641482361090837e+01 2.456903369873794374e-01
5.964520761026406399e+04 1.971787986905506074e+01 2.423754848713440824e-01
5.964520764520937519e+04 2.025716764750264076e+01 2.526358724412959278e-01
5.964520768015468639e+04 2.000344157371528908e+01 2.544907934639302760e-01
5.964520771509999031e+04 1.936121427803718476e+01 2.356415403976541145e-01
5.964520775004530151e+04 2.008184462504525314e+01 2.553794334554040923e-01
5.964520778499061271e+04 1.959438781686560205e+01 2.479304286321897810e-01
5.964520781993592391e+04 1.973447776577991419e+01 2.437293319073978171e-01
5.964520785488123511e+04 1.966336162739645843e+01 2.454234500133999630e-01
5.964520788982653903e+04 2.016950757575757436e+01 2.626672574655228298e-01
5.964520792477185023e+04 1.974440961081583978e+01 2.471797435012027533e-01
5.964520795971716143e+04 1.970020006421814429e+01 2.424617602866354915e-01
5.964520799466246535e+04 1.982305719701193070e+01 2.442126569875992248e-01
5.964520802960777655e+04 1.968806955837320061e+01 2.401262308256800204e-01
5.964520806455308775e+04 1.988230825747481134e+01 2.456914504060064841e-01
5.964520809949839168e+04 1.966121624104354382e+01 2.409923423200602266e-01
5.964520813444369560e+04 1.972255863539445642e+01 2.475646414490980940e-01
5.964520816938900680e+04 2.039043292357028392e+01 2.585396033725125831e-01
5.964520820433431800e+04 1.947251463411665995e+01 2.411739687954879696e-01
5.964520823927962192e+04 1.978227891742803024e+01 2.473028065622029370e-01
5.964520827422493312e+04 1.977645576188887944e+01 2.485320263022995080e-01
5.964520830917024432e+04 1.939618358602104919e+01 2.396476873767734161e-01
5.964520834411555552e+04 1.946321456036913489e+01 2.389796068885347569e-01
5.964520837906086672e+04 2.003279511839891569e+01 2.490178671211978056e-01
5.964520841400617064e+04 1.994117353370695511e+01 2.472020704390472667e-01
5.964520844895148184e+04 1.934709509820583406e+01 2.388335192127902795e-01
5.964520848389679304e+04 1.952292216156535787e+01 2.439453746266201928e-01
5.964520851884209696e+04 1.973102772679926531e+01 2.447772052825956668e-01
5.964520855378740816e+04 1.999807151770296443e+01 2.505426580309174645e-01
5.964520858873271936e+04 1.974616561555397709e+01 2.507744482013506415e-01
5.964520862367802329e+04 1.993732980238339181e+01 2.532271050549333991e-01
5.964520865862332721e+04 1.929183844722536278e+01 2.390441724648829647e-01
5.964520869356863841e+04 1.951956894440362333e+01 2.434695891686212421e-01
5.964520872851394961e+04 1.917300024021138682e+01 2.354004130975082543e-01
5.964520876345926081e+04 1.990287487382705933e+01 2.519660384005610321e-01
5.964520879840457201e+04 1.916670697786915056e+01 2.371373178399809878e-01
5.964520883334987593e+04 1.942718410843195898e+01 2.457565452123553207e-01
5.964520886829518713e+04 1.948135304571033544e+01 2.448535019850631711e-01
5.964520890324049833e+04 1.956111042413750667e+01 2.479694268234184096e-01
5.964520893818580225e+04 1.964131817115481837e+01 2.543378922919251606e-01
5.964520897313110618e+04 2.018965840958305691e+01 2.651175492340576145e-01
5.964520900807641738e+04 1.927780053492686818e+01 2.380578775504235689e-01
5.964520904302172858e+04 1.948469237922764563e+01 2.386387777980066016e-01
5.964520907796703978e+04 2.001888113636931976e+01 2.537661503135352214e-01
5.964520911291235097e+04 1.966768970131480643e+01 2.449275598621178385e-01
5.964520914785765490e+04 2.000685852274141752e+01 2.515046241705240493e-01
5.964520918280295882e+04 2.018398541403898605e+01 2.535028912895656572e-01
5.964520921774827002e+04 2.006914688103695354e+01 2.506213919630989606e-01
5.964520925269358122e+04 1.992265927977839368e+01 2.501830330436848882e-01
5.964520928763889242e+04 1.955441235144055767e+01 2.431711707656216970e-01
5.964520932258420362e+04 2.016820368885324655e+01 2.514189773005868211e-01
5.964520935752950754e+04 2.001489213466371453e+01 2.514814499615598553e-01
5.964520939247481874e+04 1.941480965366457667e+01 2.459164163143574555e-01
5.964520942742012994e+04 2.020320160080039784e+01 2.695246140803826962e-01
5.964520946236543386e+04 1.951929637138382745e+01 2.460485014753278077e-01
5.964520949731074506e+04 1.950817953531462479e+01 2.436491765182720870e-01
5.964520953225605626e+04 1.954944948107819158e+01 2.459850001393589780e-01
5.964520956720136019e+04 1.981736197759027718e+01 2.533334646464713846e-01
5.964520960214667139e+04 1.972718416671804675e+01 2.419466085592048288e-01
5.964520963709198259e+04 1.991356565028002379e+01 2.517827909098431793e-01
5.964520967203728651e+04 1.970188725340499758e+01 2.493663008597867548e-01
5.964520970698259043e+04 1.992121592671936270e+01 2.501890202619087011e-01
5.964520974192790163e+04 1.954933469680922542e+01 2.438363476258645357e-01
5.964520977687321283e+04 1.977946256724078467e+01 2.535136276045516501e-01
5.964520981181852403e+04 1.933729504745636518e+01 2.427745645334568325e-01
5.964520984676383523e+04 1.990409213550514522e+01 2.537997886931693259e-01
5.964520988170913915e+04 1.916977063557076022e+01 2.410426720998786465e-01
5.964520991665445035e+04 1.943324068792251680e+01 2.419270669700114840e-01
5.964520995159976155e+04 1.965964293640421090e+01 2.582586718701711526e-01
5.964520998654506548e+04 1.940306433147394571e+01 2.451800882385044567e-01
5.964521002149037668e+04 1.936360652549171846e+01 2.421318189937468890e-01
5.964521005643568787e+04 1.939014616321559004e+01 2.406131904010586631e-01
5.964521009138099180e+04 1.942537467889014735e+01 2.455862527948067531e-01
5.964521012632630300e+04 1.916932499065667983e+01 2.382747983231802147e-01
5.964521016127161420e+04 1.945196890811762103e+01 2.433462755344457107e-01
5.964521019621691812e+04 1.956652866672399682e+01 2.488190486517911360e-01
5.964521023116222204e+04 1.996655096638865245e+01 2.537305387591984318e-01
5.964521026610753324e+04 1.966292754689224154e+01 2.504800998914972765e-01
5.964521030105284444e+04 1.986551027240152223e+01 2.551131105134645805e-01
5.964521033599815564e+04 1.956007995222367057e+01 2.479921638048082078e-01
5.964521037094346684e+04 1.984810126582278400e+01 2.572541581747175288e-01
5.964521040588877077e+04 1.993524189748803721e+01 2.511181784699344499e-01
5.964521044083407469e+04 1.964970038000584651e+01 2.456458301617736872e-01
5.964521047577938589e+04 1.968191482898973277e+01 2.463875986697202369e-01
5.964521051072469709e+04 1.997288452547919846e+01 2.542610676785548862e-01
5.964521054567000829e+04 1.950542492220072432e+01 2.468650282608456925e-01
5.964521058061531949e+04 1.962470806055398853e+01 2.449557068850143626e-01
5.964521061556062341e+04 1.994172011947314260e+01 2.514201676655584694e-01
5.964521065050593461e+04 2.018119122257053277e+01 2.617140637501921829e-01
5.964521068545124581e+04 1.972441551768433854e+01 2.431366278933654868e-01
5.964521072039654973e+04 2.004976335528836273e+01 2.490151762449562545e-01
5.964521075534186093e+04 1.984979700660485946e+01 2.449933981492690427e-01
5.964521079028717213e+04 1.992530727630284915e+01 2.454727774013746588e-01
5.964521082523247605e+04 2.022345746261265731e+01 2.533066948266731733e-01
5.964521086017778725e+04 1.963512745820893812e+01 2.394312447380380626e-01
5.964521089512309845e+04 1.987851637291963414e+01 2.467185693931949197e-01
5.964521093006840238e+04 1.972105166839504875e+01 2.424312614759298878e-01
5.964521096501370630e+04 2.035631926006257686e+01 2.549283686660610559e-01
5.964521099995901750e+04 2.008911698225071163e+01 2.491394223444677036e-01
5.964521103490432870e+04 1.978767832559726614e+01 2.457326950088536965e-01
5.964521106984963990e+04 2.009590976698066456e+01 2.525444490319572188e-01
5.964521110479495110e+04 2.008340615714963562e+01 2.546491071146188001e-01
5.964521113974025502e+04 1.975136521898478748e+01 2.497656419983446674e-01
5.964521117468556622e+04 2.009557519929580138e+01 2.535747224261293287e-01
5.964521120963087742e+04 2.003437996575553370e+01 2.541238649981398812e-01
5.964521124457618134e+04 2.012519115978491513e+01 2.477666208876968812e-01
5.964521127952149254e+04 2.013071053413933242e+01 2.525657531082324825e-01
5.964521131446680374e+04 2.002243185298621952e+01 2.499594188746315226e-01
5.964521134941210767e+04 1.970146274977486911e+01 2.427663870274723301e-01
5.964521138435741886e+04 2.004791993818390239e+01 2.488887983188312336e-01
5.964521141930273006e+04 2.032309280686954622e+01 2.567798926913199553e-01
5.964521145424803399e+04 2.009204354587869190e+01 2.504716268994047756e-01
5.964521148919334519e+04 2.006013902976028618e+01 2.523006645186916530e-01
5.964521152413865639e+04 2.056529751162849706e+01 2.603701838395772739e-01
5.964521155908396031e+04 1.988599681331111668e+01 2.493911842267617918e-01
5.964521159402927151e+04 2.007749191377990883e+01 2.459695819402522576e-01
5.964521162897458271e+04 2.012426490657800215e+01 2.516455742975965970e-01
5.964521166391988663e+04 2.017894475172456836e+01 2.535081538238126431e-01
5.964521169886519783e+04 1.983296830396692556e+01 2.474915780266945253e-01
5.964521173381050903e+04 2.004507345303457555e+01 2.510836349955792302e-01
5.964521176875581295e+04 2.020907645902952510e+01 2.603461063021900723e-01
5.964521180370112415e+04 1.995782159017453239e+01 2.569195740575543896e-01
5.964521183864643535e+04 1.957601505128360841e+01 2.460249147462881258e-01
5.964521187359173928e+04 2.002278364836037383e+01 2.606043324239103454e-01
5.964521190853705048e+04 1.979009223445403265e+01 2.577493891201890208e-01
5.964521194348236168e+04 1.983078544417581313e+01 2.503090615413384734e-01
5.964521197842766560e+04 1.961437374168751191e+01 2.482521510803747944e-01
5.964521201337297680e+04 1.970167239628574052e+01 2.535251026072067870e-01
5.964521204831828800e+04 2.046193512684098437e+01 2.637961913607682618e-01
5.964521208326359192e+04 2.008963982445016327e+01 2.527201957266533294e-01
5.964521211820890312e+04 2.008786756915099048e+01 2.553264448086499661e-01
5.964521215315421432e+04 2.021382504544435577e+01 2.571071083804115642e-01
5.964521218809951824e+04 2.000244413841019409e+01 2.503848068143773586e-01
5.964521222304482944e+04 2.005008532316928793e+01 2.522053229045901901e-01
5.964521225799014064e+04 1.972951200998996057e+01 2.457380906781161944e-01
5.964521229293544457e+04 1.962309043552001953e+01 2.444955027472694165e-01
5.964521232788075577e+04 1.982355177318879669e+01 2.475070838519101701e-01
5.964521236282606696e+04 2.003655639953484879e+01 2.491289082686047873e-01
5.964521239777137089e+04 2.014686456400741932e+01 2.565547278620203264e-01
5.964521243271668209e+04 2.021804288151940199e+01 2.558935164352958980e-01
5.964521246766199329e+04 2.025730769706948919e+01 2.616517939015006178e-01
5.964521250260729721e+04 1.980918051184464446e+01 2.555750071371776788e-01
5.964521253755260841e+04 2.023465730739761170e+01 2.591681023305746900e-01
5.964521257249791961e+04 2.002382532193060172e+01 2.570109828360034876e-01
5.964521260744322353e+04 1.973890576404100372e+01 2.489674479365920623e-01
5.964521264238853473e+04 1.977861979229415823e+01 2.570166931032693003e-01
5.964521267733384593e+04 1.997621990771904521e+01 2.585460013532386303e-01
5.964521271227914986e+04 2.023071467675309876e+01 2.556515070670793977e-01
5.964521274722446105e+04 2.008857043771210726e+01 2.537228897143209427e-01
5.964521278216977225e+04 2.024338382465590769e+01 2.589708438078146546e-01
5.964521281711507618e+04 2.017464076472402112e+01 2.579167887415748650e-01
5.964521285206038738e+04 1.983409716974232495e+01 2.507092355483278578e-01
5.964521288700569858e+04 2.040519701597156299e+01 2.663741553651147176e-01
5.964521292195100250e+04 2.018691273911578676e+01 2.620207693955207140e-01
5.964521295689631370e+04 1.994450104958200853e+01 2.480588530785743928e-01
5.964521299184162490e+04 2.010507004669779718e+01 2.550086305665735797e-01
5.964521302678692882e+04 2.018187806029875730e+01 2.569678658766338386e-01
5.964521306173224002e+04 2.015394678382781279e+01 2.543754398649896720e-01
5.964521309667755122e+04 1.999411426403827363e+01 2.519797347580041147e-01
5.964521313162285514e+04 2.018380163229705460e+01 2.519704977285307512e-01
5.964521316656815907e+04 2.004350891079312902e+01 2.525704292317564881e-01
5.964521320151347027e+04 1.976907802809305537e+01 2.484087338186073968e-01
5.964521323645878147e+04 1.991557700099451012e+01 2.600163409735232745e-01
5.964521327140409267e+04 2.007972907715357636e+01 2.596819329487111694e-01
5.964521330634940387e+04 1.994020393656396450e+01 2.622869463423148084e-01
5.964521334129470779e+04 1.967585879141635274e+01 2.519741707792785834e-01
5.964521337624001899e+04 1.930645963486383110e+01 2.411767649827693816e-01
5.964521341118533019e+04 1.994649324786856681e+01 2.578267783757713927e-01
5.964521344613063411e+04 1.989631929156257328e+01 2.555983806714439144e-01
5.964521348107594531e+04 1.960794364144297575e+01 2.561922353146031672e-01
5.964521351602125651e+04 1.991265516766249632e+01 2.580286717087927895e-01
5.964521355096656043e+04 1.997722321003731594e+01 2.528593509985861409e-01
5.964521358591187163e+04 2.016865888292836928e+01 2.585068514257289340e-01
5.964521362085718283e+04 1.987180408284610067e+01 2.569041707043992484e-01
5.964521365580248676e+04 1.987790654298575177e+01 2.610937798302669366e-01
5.964521369074779795e+04 2.015069328825794770e+01 2.663081314391959609e-01
5.964521372569310915e+04 1.966266567570915669e+01 2.523091702727765506e-01
5.964521376063841308e+04 1.955645934190155444e+01 2.506355689999780756e-01
5.964521379558372428e+04 1.956891354303081343e+01 2.545274422358571043e-01
5.964521383052903548e+04 1.963516398937358787e+01 2.551382178539717271e-01
5.964521386547433940e+04 1.963964824369914908e+01 2.528270762727712895e-01
5.964521390041965060e+04 1.974318555820887866e+01 2.631439827436814483e-01
5.964521393536496180e+04 2.026408553914384569e+01 2.703073631559954060e-01
5.964521397031026572e+04 1.997900947837549168e+01 2.675986396692707214e-01
5.964521400525557692e+04 1.958420143174524952e+01 2.497439871298300640e-01
5.964521404020088812e+04 1.942247582157609997e+01 2.537737309359781035e-01
5.964521407514619204e+04 1.952130618876470791e+01 2.480090421434085479e-01
5.964521411009150324e+04 1.950140983808410056e+01 2.547237574658344217e-01
5.964521414503681444e+04 1.969891764120427879e+01 2.574589416519501017e-01
5.964521417998211837e+04 1.937241767796132663e+01 2.470324014447300431e-01
5.964521421492742957e+04 1.973116663768907841e+01 2.598439542150944304e-01
5.964521424987274077e+04 1.948555698293264982e+01 2.526820228576795446e-01
5.964521428481804469e+04 1.955103518525336526e+01 2.599596268789139963e-01
5.964521431976335589e+04 1.946939200019577498e+01 2.567330821706080846e-01
5.964521435470866709e+04 1.911588645298217415e+01 2.519648664904856616e-01
5.964521438965397101e+04 1.967764892260851184e+01 2.671717050362775181e-01
5.964521442459928221e+04 1.930539632096803970e+01 2.508627765244757502e-01
5.964521445954459341e+04 1.948207250291151738e+01 2.519809396239813815e-01
5.964521449448989733e+04 1.935352549239743070e+01 2.564118952218958358e-01
5.964521452943520853e+04 1.967520644711968814e+01 2.568346481480119348e-01
5.964521456438051973e+04 1.945693072964121129e+01 2.522577510823326152e-01
5.964521459932582366e+04 1.931192626997768969e+01 2.491317545167903158e-01
5.964521463427113486e+04 1.961945081803671087e+01 2.507817778075647208e-01
5.964521466921644605e+04 1.961793446784389516e+01 2.495148885679053796e-01
5.964521470416174998e+04 1.953489322191272137e+01 2.553199467082727936e-01
5.964521473910706118e+04 1.961534741254232017e+01 2.579872353356607029e-01
5.964521477405237238e+04 1.957701455736398088e+01 2.616692442144971653e-01
5.964521480899767630e+04 1.912768613572181309e+01 2.515528299381105670e-01
5.964521484394298750e+04 1.950865843702842639e+01 2.526253560376344187e-01
5.964521487888829870e+04 1.965078592814371561e+01 2.486144843474908661e-01
5.964521491383360262e+04 1.962121193310903777e+01 2.525849127573793762e-01
5.964521494877891382e+04 1.938020167240530967e+01 2.497947918076162677e-01
5.964521498372422502e+04 1.952783193361327463e+01 2.537700241603525475e-01
5.964521501866952894e+04 1.919909887968826112e+01 2.534261708141377634e-01
5.964521505361484014e+04 1.943727793802691295e+01 2.519280673371565582e-01
5.964521508856015134e+04 1.963958252415019956e+01 2.592197007330305780e-01
5.964521512350545527e+04 1.960784338347941969e+01 2.547762637495337157e-01
5.964521515845076647e+04 1.899365507104360873e+01 2.386882440254692317e-01
5.964521519339607767e+04 1.914608305055782012e+01 2.503168916073366668e-01
5.964521522834138159e+04 1.900970508211058529e+01 2.417034717081682216e-01
5.964521526328669279e+04 1.919423294198555752e+01 2.445626804029505386e-01
5.964521529823200399e+04 1.928368943316485939e+01 2.392201815798687958e-01
5.964521533317730791e+04 1.910455140678733699e+01 2.382364647519930323e-01
5.964521536812261911e+04 1.913338921079163768e+01 2.389287007299209231e-01
5.964521540306793031e+04 1.944072113463843365e+01 2.445310172720056852e-01
5.964521543801323423e+04 1.950801040668218533e+01 2.503852495434302772e-01
5.964521547295854543e+04 1.967071485984125445e+01 2.488041970080388243e-01
5.964521550790385663e+04 1.948487307869994822e+01 2.482036962329981777e-01
5.964521554284916056e+04 1.914649510133688892e+01 2.441536702085580490e-01
5.964521557779447176e+04 1.944300466686525652e+01 2.519236637034685811e-01
5.964521561273978296e+04 1.962629640338416337e+01 2.552839573078752311e-01
5.964521564768508688e+04 1.957234185307558860e+01 2.512421196539841306e-01
5.964521568263039808e+04 1.956021306746292865e+01 2.606950659676365856e-01
5.964521571757570928e+04 1.911300876122878734e+01 2.439129461991545456e-01
5.964521575252101320e+04 1.934212690658957357e+01 2.501960471545631171e-01
5.964521578746632440e+04 1.919748806336594527e+01 2.613408424790664708e-01
5.964521582241163560e+04 1.908727656389934779e+01 2.487602521878782558e-01
5.964521585735693952e+04 1.941990684235435083e+01 2.429800612054189290e-01
5.964521589230225072e+04 1.936908709312867316e+01 2.489989911858792870e-01
5.964521592724756192e+04 1.952694019401940295e+01 2.468851913645349894e-01
5.964521596219286585e+04 1.942902031894281834e+01 2.476315067653459823e-01
5.964521599713817704e+04 1.912733868815065108e+01 2.433659900352317385e-01
5.964521603208348824e+04 1.969137412236710105e+01 2.501061674715756022e-01
5.964521606702879217e+04 1.939746110551281788e+01 2.501006952091503477e-01
5.964521610197410337e+04 1.889322448782722930e+01 2.376371859182773993e-01
5.964521613691941457e+04 1.962353970138064696e+01 2.508357101312850279e-01
5.964521617186471849e+04 1.928134321060095147e+01 2.436197009993716356e-01
5.964521620681002969e+04 1.942027893417005302e+01 2.433891629382368693e-01
5.964521624175534089e+04 1.953395558416479005e+01 2.464794033339083312e-01
5.964521627670064481e+04 1.968214704488186939e+01 2.477855356413891097e-01
5.964521631164595601e+04 1.968832795832299709e+01 2.481777240456684019e-01
5.964521634659126721e+04 1.978219497517677539e+01 2.487854304574876052e-01
5.964521638153657113e+04 1.975802705287607708e+01 2.551672159136985085e-01
5.964521641648188233e+04 1.955439961587235231e+01 2.477859722082419724e-01
5.964521645142719353e+04 1.935664292955819832e+01 2.422704378734923947e-01
5.964521648637249746e+04 1.950608977933068289e+01 2.411325988684301092e-01
5.964521652131780866e+04 1.977591092862450495e+01 2.532611339604300404e-01
5.964521655626311986e+04 1.948627200471727150e+01 2.473505638598688106e-01
5.964521659120842378e+04 1.941714257881470473e+01 2.406479232329039875e-01
5.964521662615373498e+04 1.933187995676305704e+01 2.447618348646549147e-01
5.964521666109904618e+04 2.015400020279862048e+01 2.608935988506841386e-01
5.964521669604435010e+04 1.987740090416364680e+01 2.568339757243608412e-01
5.964521673098966130e+04 1.941500145857642678e+01 2.485501255233213413e-01
5.964521676593497250e+04 1.971286627662988522e+01 2.508601521915153620e-01
5.964521680088027642e+04 1.984783553276805890e+01 2.559124252975260028e-01
5.964521683582558762e+04 1.964799427993786907e+01 2.559493489702842628e-01
5.964521687077089882e+04 1.980539316898430258e+01 2.503017647868175377e-01
5.964521690571621002e+04 1.976962159236295591e+01 2.536348682853556413e-01
5.964521694066151395e+04 1.970482939568186609e+01 2.553070667111358993e-01
5.964521697560682514e+04 1.933595534128393467e+01 2.440414242891501273e-01
5.964521701055212907e+04 1.983432435439407371e+01 2.619338419318310573e-01
5.964521704549744027e+04 1.997085626182985152e+01 2.587107838640695934e-01
5.964521708044275147e+04 1.945264798645867899e+01 2.520350816674429284e-01
5.964521711538805539e+04 1.987719561252279732e+01 2.657166786015788817e-01
5.964521715033336659e+04 1.952308163765628635e+01 2.451518841338058141e-01
5.964521718527867779e+04 1.914794052545472169e+01 2.422551149825907246e-01
5.964521722022398899e+04 1.935136409809896563e+01 2.453580955447953738e-01
5.964521725516930019e+04 1.995752375726435801e+01 2.508778406329723043e-01
5.964521729011460411e+04 1.996872527224085303e+01 2.505611269588501333e-01
5.964521732505990803e+04 1.995396506220937738e+01 2.455929455170693387e-01
5.964521736000521923e+04 2.004137679427342178e+01 2.525903110353829306e-01
5.964521739495053043e+04 1.982896856618335590e+01 2.518175332309254832e-01
5.964521742989584163e+04 1.945793211731658445e+01 2.398254729571725474e-01
5.964521746484115283e+04 1.992748710023182568e+01 2.535378045717299189e-01
5.964521749978645676e+04 1.966690429075355340e+01 2.468718013721910576e-01
5.964521753473176796e+04 2.015318576618022561e+01 2.679722903254406763e-01
5.964521756967707915e+04 2.000046408950656129e+01 2.510959477548130314e-01
5.964521760462238308e+04 1.938412698412698632e+01 2.411345051275372853e-01
5.964521763956769428e+04 1.955774830547874643e+01 2.432541820432613522e-01
5.964521767451300548e+04 1.992636104584312307e+01 2.539614820317147581e-01
5.964521770945830940e+04 1.911184210526315752e+01 2.363440608043978486e-01
5.964521774440362060e+04 1.986052925175184569e+01 2.509459750169765746e-01
5.964521777934893180e+04 2.044573309503298120e+01 2.665462496820829585e-01
5.964521781429423572e+04 1.958252534291072777e+01 2.503740118465399012e-01
5.964521784923953965e+04 1.985453838727069709e+01 2.484865079580634573e-01
5.964521788418485085e+04 1.967746867909637842e+01 2.499377016816422548e-01
5.964521791913016204e+04 1.975587705666148608e+01 2.567304614581274458e-01
5.964521795407547324e+04 1.996445801907373863e+01 2.604295328513037133e-01
5.964521798902078444e+04 1.980207072912118704e+01 2.502519835205664900e-01
5.964521802396608837e+04 1.956271841315154703e+01 2.496520502812190068e-01
5.964521805891139957e+04 1.959743358346416642e+01 2.488571298642240082e-01
5.964521809385671077e+04 1.954903002594834760e+01 2.485911792356540473e-01
5.964521812880201469e+04 1.940235886725228909e+01 2.463325110307740817e-01
5.964521816374732589e+04 1.896551847993966078e+01 2.382089410753313874e-01
5.964521819869263709e+04 1.956761214947475835e+01 2.447356090049178368e-01
5.964521823363794101e+04 1.978214169605121953e+01 2.683815798915585860e-01
5.964521826858325221e+04 1.948577949007386323e+01 2.477668359164399425e-01
5.964521830352856341e+04 1.928161107279832720e+01 2.420875381419016481e-01
5.964521833847386733e+04 2.013597113193213417e+01 2.601289569871845786e-01
5.964521837341917126e+04 1.955239539413664573e+01 2.428829347233241176e-01
5.964521840836448246e+04 1.966895524959088348e+01 2.509687518621350755e-01
5.964521844330979366e+04 1.948517638994296064e+01 2.427099020547868746e-01
5.964521847825510486e+04 1.950285777363489359e+01 2.518790622538166768e-01
5.964521851320041606e+04 1.910876779530588720e+01 2.402905183519752352e-01
5.964521854814571998e+04 1.917851920776286079e+01 2.389246010839397860e-01
5.964521858309103118e+04 1.967762236895898198e+01 2.463088248905508093e-01
5.964521861803634238e+04 1.953716337079483267e+01 2.440221387275933185e-01
5.964521865298164630e+04 1.976522796956268380e+01 2.459299353835875390e-01
5.964521868792695750e+04 2.002507402271279346e+01 2.595350297770047665e-01
5.964521872287226870e+04 1.990718298105546324e+01 2.540976381308268639e-01
5.964521875781757262e+04 1.969796234201702489e+01 2.489952118509955181e-01
5.964521879276288382e+04 1.981166796696016164e+01 2.536347836989177318e-01
5.964521882770819502e+04 1.997759486745909285e+01 2.584337440730779534e-01
5.964521886265349895e+04 1.965609618728114327e+01 2.555291248641643476e-01
5.964521889759881014e+04 1.971957346204994366e+01 2.553892649571568585e-01
5.964521893254412134e+04 1.973875666249109528e+01 2.535240343709739830e-01
5.964521896748942527e+04 1.958088859770449375e+01 2.427176596929647712e-01
5.964521900243473647e+04 1.975936188693556517e+01 2.485508231429303938e-01
5.964521903738004767e+04 1.969195450148763982e+01 2.493297030312894846e-01
5.964521907232535159e+04 1.975547535167894253e+01 2.554450461422022034e-01
5.964521910727066279e+04 1.954096441376618998e+01 2.516515010262971308e-01
5.964521914221597399e+04 1.979481758284983783e+01 2.623713831840862043e-01
5.964521917716127791e+04 1.933013195155751163e+01 2.447021861135371679e-01
5.964521921210658911e+04 2.022399616021017721e+01 2.646414945481014858e-01
5.964521924705190031e+04 2.001641390501154660e+01 2.584526970517549427e-01
5.964521928199720423e+04 1.966320092310713719e+01 2.431932839964267845e-01
5.964521931694251543e+04 1.970982852669944663e+01 2.447866791560515953e-01
5.964521935188782663e+04 1.951634010775835648e+01 2.408673642774888657e-01
5.964521938683313056e+04 1.987211816012095866e+01 2.510354464573579802e-01
5.964521942177844176e+04 2.006888808039242988e+01 2.522381585355916167e-01
5.964521945672375296e+04 1.975058441398656228e+01 2.455233192492047856e-01
5.964521949166905688e+04 1.975743547624380625e+01 2.435318350658026432e-01
5.964521952661436808e+04 1.962773380674113000e+01 2.440297411327247423e-01
5.964521956155967928e+04 2.001085658997524419e+01 2.548760073154846539e-01
5.964521959650498320e+04 1.984737124798581220e+01 2.477123018448320890e-01
5.964521963145029440e+04 2.032018614879118346e+01 2.598625043740324103e-01
5.964521966639560560e+04 1.959917202174987594e+01 2.433054875154476993e-01
5.964521970134090952e+04 1.959621489921984505e+01 2.420246392541744451e-01
5.964521973628622072e+04 1.967782100203181272e+01 2.439101903191977783e-01
5.964521977123153192e+04 1.966793732518131677e+01 2.447433205149870117e-01
5.964521980617683585e+04 1.945561665357423209e+01 2.387729265012711599e-01
5.964521984112214705e+04 1.944666331793734670e+01 2.396440022261532021e-01
5.964521987606745824e+04 1.968405479046715101e+01 2.487920744818622187e-01
5.964521991101276217e+04 1.969032705305637521e+01 2.465231495402175899e-01
5.964521994595807337e+04 1.939287892464199459e+01 2.423840786785717294e-01
5.964521998090338457e+04 1.958282524688707582e+01 2.496464910287201355e-01
5.964522001584868849e+04 1.955753339128092705e+01 2.467012669126066315e-01
5.964522005079399969e+04 1.988420147971003260e+01 2.511228013469095632e-01
5.964522008573931089e+04 1.981911656959777446e+01 2.519974546295323803e-01
5.964522012068461481e+04 1.974924817590218851e+01 2.497650949553668898e-01
5.964522015562992601e+04 1.963740936463069886e+01 2.486217364219315273e-01
5.964522019057523721e+04 1.983658228475180962e+01 2.518102681215125815e-01
5.964522022552054113e+04 1.925642791551882382e+01 2.389347643660373333e-01
5.964522026046585233e+04 1.952469309917709950e+01 2.450489607342367093e-01
5.964522029541116353e+04 1.940977402302499044e+01 2.439573503388062226e-01
5.964522033035646746e+04 1.935784882655492112e+01 2.425666550022609613e-01
5.964522036530177866e+04 1.937902244291904097e+01 2.460893570315275392e-01
5.964522040024708986e+04 1.976857781087118582e+01 2.565286071806155976e-01
5.964522043519239378e+04 1.990655294671856979e+01 2.602042862535514645e-01
5.964522047013770498e+04 1.942737685163771744e+01 2.506877079586232737e-01
5.964522050508301618e+04 1.956858072043891639e+01 2.631163539728956779e-01
5.964522054002832010e+04 1.982967280368221097e+01 2.578245493614705341e-01
5.964522057497363130e+04 1.963796770284640303e+01 2.594579584185117693e-01
5.964522060991894250e+04 1.952865230769230465e+01 2.589766060965399408e-01
5.964522064486424642e+04 2.047097490733924730e+01 2.747887337026970189e-01
5.964522067980955762e+04 1.960860454857366975e+01 2.477916900458610461e-01
5.964522071475486882e+04 1.953803698920539134e+01 2.424715241631097695e-01
5.964522074970017275e+04 1.936126276964887793e+01 2.393370570415933041e-01
5.964522078464548395e+04 2.016728015328761714e+01 2.531492554202858791e-01
5.964522081959079514e+04 1.937125922341841289e+01 2.364596319820982673e-01
5.964522085453610634e+04 1.929337798788523628e+01 2.374763625207715889e-01
5.964522088948141027e+04 1.989992159010292738e+01 2.482047952515272216e-01
5.964522092442672147e+04 1.987705824603263594e+01 2.482862622974015276e-01
5.964522095937202539e+04 1.982076451389575666e+01 2.470481228647837812e-01
5.964522099431733659e+04 1.932271724005565972e+01 2.398704534992337767e-01
5.964522102926264779e+04 2.003936988340362291e+01 2.556860601672583666e-01
5.964522106420795899e+04 1.980197357831787741e+01 2.440668459371344023e-01
5.964522109915327019e+04 1.956778270644710460e+01 2.392035861431843491e-01
5.964522113409857411e+04 1.988811881188118846e+01 2.442780175431023826e-01
5.964522116904387804e+04 1.980106993768898249e+01 2.473154851551808697e-01
5.964522120398918923e+04 1.964570409808040097e+01 2.410360579093491773e-01
5.964522123893450043e+04 1.985418855202403776e+01 2.464815247526065678e-01
5.964522127387980436e+04 1.989150115016448694e+01 2.429393207207806715e-01
5.964522130882511556e+04 1.963513907800038538e+01 2.410275170299397973e-01
5.964522134377042676e+04 2.001360770815598755e+01 2.510958337184824307e-01
5.964522137871573796e+04 2.012777136043522219e+01 2.598385421159937758e-01
5.964522141366104188e+04 2.051319569804988419e+01 2.618715291300403036e-01
5.964522144860635308e+04 2.024562836038390046e+01 2.632636289345446912e-01
5.964522148355165700e+04 2.020890454030939409e+01 2.703673523222351327e-01
5.964522151849696820e+04 1.986808794961580915e+01 2.539109551490999483e-01
5.964522155344227940e+04 1.984104283054003659e+01 2.490563769204084399e-01
5.964522158838759060e+04 1.933650928510741451e+01 2.446724703065677742e-01
5.964522162333290180e+04 1.949573059108277207e+01 2.423081672571142653e-01
5.964522165827820572e+04 1.985454294601645486e+01 2.488160669275252534e-01
5.964522169322351692e+04 1.977093556281600684e+01 2.442488182546735387e-01
5.964522172816882812e+04 1.971908639076900016e+01 2.446271208393751562e-01
5.964522176311413205e+04 1.953404302506099199e+01 2.382592195117280154e-01
5.964522179805943597e+04 1.945820997773482475e+01 2.417776098975406296e-01
5.964522183300474717e+04 1.958747212897851142e+01 2.493593203196629304e-01
5.964522186795005837e+04 1.968444657426521260e+01 2.524906195449622137e-01
5.964522190289536957e+04 1.997755312924069315e+01 2.590293612834377868e-01
5.964522193784068077e+04 1.993715344272964884e+01 2.554357791823478885e-01
5.964522197278598469e+04 1.961132237487733221e+01 2.521161095919548512e-01
5.964522200773129589e+04 1.929117150799334723e+01 2.369943974530138997e-01
5.964522204267660709e+04 1.963558777758565199e+01 2.460018712519348172e-01
5.964522207762191101e+04 1.970146867447480687e+01 2.440537037570742751e-01
5.964522211256722221e+04 1.997716740137899905e+01 2.493940840724128416e-01
5.964522214751253341e+04 1.943217238603936536e+01 2.348970381982485867e-01
5.964522218245783733e+04 1.938492440289240903e+01 2.362427956541758856e-01
5.964522221740314853e+04 2.024440559000742113e+01 2.560725562994013438e-01
5.964522225234845973e+04 1.937412157306928506e+01 2.364548999701589493e-01
5.964522228729376366e+04 1.976814794709830281e+01 2.478346610408805051e-01
5.964522232223907486e+04 1.995368182835542470e+01 2.535256434154175009e-01
5.964522235718438606e+04 1.993600848726909547e+01 2.532489719971086628e-01
5.964522239212968998e+04 1.967705065269012010e+01 2.474763594315332327e-01
5.964522242707500118e+04 1.970045092346655125e+01 2.434987720242502984e-01
5.964522246202031238e+04 1.978978364792272515e+01 2.463304364958679160e-01
5.964522249696561630e+04 1.917107005260207231e+01 2.357964107169452928e-01
5.964522253191092750e+04 1.935891154502005307e+01 2.382920339350993733e-01
5.964522256685623870e+04 1.965759606846132357e+01 2.451983410960603127e-01
5.964522260180154262e+04 2.020073699099233266e+01 2.607470897746541061e-01
5.964522263674685382e+04 1.955178653841482728e+01 2.398073315080685997e-01
5.964522267169216502e+04 1.973087863851492330e+01 2.442202700246305369e-01
5.964522270663746895e+04 1.980282992124043062e+01 2.451541128182100626e-01
5.964522274158278015e+04 1.965219678709945583e+01 2.410933351412513359e-01
5.964522277652809134e+04 1.953411531870730755e+01 2.415560618092871537e-01
5.964522281147339527e+04 2.006319999003351029e+01 2.487202216859396853e-01
5.964522284641870647e+04 1.986457820651638784e+01 2.459602404061599357e-01
5.964522288136401767e+04 1.989216494591634543e+01 2.441579664266582683e-01
5.964522291630932159e+04 1.963761293565272581e+01 2.428052916561233010e-01
5.964522295125463279e+04 2.002524395417903946e+01 2.518457655545520146e-01
5.964522298619994399e+04 2.001104792851340264e+01 2.523013274684603457e-01
5.964522302114524791e+04 2.010801445843200952e+01 2.552977694039034740e-01
5.964522305609055911e+04 1.981109583323102541e+01 2.455026667560713804e-01
5.964522309103587031e+04 2.009616800389314051e+01 2.566718639925748557e-01
5.964522312598117423e+04 1.999051895583434657e+01 2.529962815548403854e-01
5.964522316092648543e+04 1.985541374334477993e+01 2.516664524290456728e-01
5.964522319587179663e+04 1.963111633430044023e+01 2.499649904668559963e-01
5.964522323081710056e+04 1.973173096042950903e+01 2.445996327873693199e-01
5.964522326576241176e+04 1.952542059758110327e+01 2.413689939978023724e-01
5.964522330070772296e+04 1.972878589671712390e+01 2.490305028201597881e-01
5.964522333565302688e+04 1.957632608316515999e+01 2.427950709245222938e-01
5.964522337059833808e+04 1.960949503668537020e+01 2.464753655162919554e-01
5.964522340554364928e+04 1.933994523070958138e+01 2.466143879957933827e-01
5.964522344048895320e+04 1.998184568835097963e+01 2.559798732712227354e-01
5.964522347543426440e+04 1.949269979037181244e+01 2.457339898519732557e-01
5.964522351037957560e+04 1.990097475631092294e+01 2.555846903114938340e-01
5.964522354532487952e+04 1.956024231266792768e+01 2.448714998831562628e-01
5.964522358027019072e+04 1.911326421858347047e+01 2.416231846828772178e-01
5.964522361521550192e+04 1.963834203254528887e+01 2.667582274901224570e-01
5.964522365016080585e+04 1.947726317870647250e+01 2.470112313016742667e-01
5.964522368510611705e+04 1.916400957755291046e+01 2.438789735442177531e-01
5.964522372005142824e+04 1.933014539893681416e+01 2.411355718172996099e-01
5.964522375499673217e+04 1.988575593084036797e+01 2.528230993397539428e-01
5.964522378994204337e+04 1.974610659552025638e+01 2.509081361872902982e-01
5.964522382488735457e+04 1.981339844728274358e+01 2.483865129087613755e-01
5.964522385983265849e+04 1.966164602625608993e+01 2.474488634857510139e-01
5.964522389477796969e+04 1.914500588673442749e+01 2.373871199873069660e-01
5.964522392972328089e+04 1.930043232052609170e+01 2.394775142090744824e-01
5.964522396466858481e+04 1.953101560294135908e+01 2.449135789036602784e-01
5.964522399961389601e+04 1.969325764366098852e+01 2.496017340905727633e-01
5.964522403455920721e+04 2.040897668844473856e+01 2.656161287782642932e-01
5.964522406950451114e+04 1.994722852593437779e+01 2.550217533796138580e-01
5.964522410444982233e+04 1.965619791859560905e+01 2.497164671277335712e-01
5.964522413939513353e+04 1.956983586249612728e+01 2.475795883016878307e-01
5.964522417434043746e+04 1.921332849978853119e+01 2.446075616433796562e-01
5.964522420928574866e+04 1.985897114806651587e+01 2.545857515363617596e-01
5.964522424423105986e+04 1.963806122322873904e+01 2.466496187884188174e-01
5.964522427917636378e+04 1.951618228634084318e+01 2.406264380609031972e-01
5.964522431412167498e+04 1.967442490851517434e+01 2.494600355903233979e-01
5.964522434906698618e+04 1.935869802930527683e+01 2.468040514815980080e-01
5.964522438401229010e+04 1.973989400652840231e+01 2.542546858348065930e-01
5.964522441895760130e+04 1.945174457684081659e+01 2.449694310109873374e-01
5.964522445390291250e+04 2.010620666970295289e+01 2.580348287815804609e-01
5.964522448884821642e+04 1.963915653038429809e+01 2.490290197866234512e-01
5.964522452379352762e+04 1.934371370233160903e+01 2.481485755938071525e-01
5.964522455873883882e+04 1.949934329237605368e+01 2.477998416027714645e-01
5.964522459368414275e+04 2.029623152143386022e+01 2.673637650823209588e-01
5.964522462862945395e+04 1.956700662235321531e+01 2.511917591475003042e-01
5.964522466357476515e+04 1.969193009287238638e+01 2.518500848943020509e-01
5.964522469852006907e+04 1.972286984440602353e+01 2.585362911067704550e-01
5.964522473346538027e+04 1.980305946212682144e+01 2.605250847550519278e-01
5.964522476841069147e+04 2.006754516100881247e+01 2.595383290048282054e-01
5.964522480335600267e+04 1.989714264286785905e+01 2.538745395077001699e-01
5.964522483830130659e+04 1.998515392254220302e+01 2.598220561525120820e-01
5.964522487324661779e+04 2.007016471175442973e+01 2.568443144229438091e-01
5.964522490819192171e+04 2.038545440725632929e+01 2.624226455452892126e-01
5.964522494313723291e+04 1.998752673730289331e+01 2.520055104495673159e-01
5.964522497808254411e+04 1.954751659251695628e+01 2.413478896807890184e-01
5.964522501302785531e+04 1.982015829707740551e+01 2.487416202897939077e-01
5.964522504797315923e+04 2.028828024837225641e+01 2.571751053866703773e-01
5.964522508291847043e+04 1.964768731073556651e+01 2.469445331191990056e-01
5.964522511786377436e+04 1.961202279132758264e+01 2.491330810344247748e-01
5.964522515280908556e+04 1.966274845575194163e+01 2.492075615768807872e-01
5.964522518775439676e+04 2.020345645121038203e+01 2.599934737844196153e-01
5.964522522269970796e+04 1.997238253815240938e+01 2.544683344417009163e-01
5.964522525764501916e+04 1.930013585159715817e+01 2.423958357127436458e-01
5.964522529259032308e+04 2.010783600802407278e+01 2.565309939719325194e-01
5.964522532753563428e+04 1.988596513014107003e+01 2.557604182443281582e-01
5.964522536248094548e+04 1.986535330109543196e+01 2.560068710099339118e-01
5.964522539742624940e+04 1.974005126129771881e+01 2.548635867431163771e-01
5.964522543237156060e+04 1.973596979824235476e+01 2.564167492413426119e-01
5.964522546731687180e+04 2.004666843106859631e+01 2.583193289535411497e-01
5.964522550226217572e+04 1.955396054181390042e+01 2.474208162223667240e-01
5.964522553720748692e+04 1.961728334478359059e+01 2.472422669449356458e-01
5.964522557215279812e+04 2.009152947090611718e+01 2.596793386902652157e-01
5.964522560709810205e+04 1.987763907194190693e+01 2.615723612545567955e-01
5.964522564204341325e+04 1.987807890993486382e+01 2.602789954888216628e-01
5.964522567698872444e+04 2.010246156580467414e+01 2.618995824646014881e-01
5.964522571193402837e+04 1.999782987744452711e+01 2.614704925534686586e-01
5.964522574687933957e+04 1.966493106843919136e+01 2.567448320439323362e-01
5.964522578182465077e+04 1.963554180021040807e+01 2.519566214681384642e-01
5.964522581676995469e+04 1.925570617263198159e+01 2.442905401703328594e-01
5.964522585171526589e+04 2.030612193270933474e+01 2.670923014964142750e-01
5.964522588666057709e+04 1.965809304968744442e+01 2.508689988196491916e-01
5.964522592160588101e+04 1.931087720145335496e+01 2.432666630554696785e-01
5.964522595655119221e+04 1.947461561133762231e+01 2.523043925478991034e-01
5.964522599149650341e+04 1.978212906101425972e+01 2.532240110431215330e-01
5.964522602644180733e+04 1.945990649962575247e+01 2.474510379148374128e-01
5.964522606138711853e+04 1.917567859198158686e+01 2.363688793963737711e-01
5.964522609633242973e+04 1.943905120187609725e+01 2.439620255625297440e-01
5.964522613127773366e+04 1.979511545071860823e+01 2.536272331443177319e-01
5.964522616622304486e+04 1.958275320564341726e+01 2.472883155798797639e-01
5.964522620116835606e+04 1.915554356225544907e+01 2.375634427108348767e-01
5.964522623611365998e+04 1.947326640205463733e+01 2.453755915656491426e-01
5.964522627105897118e+04 1.937407084321362305e+01 2.466924338982129650e-01
5.964522630600428238e+04 1.970444538421353542e+01 2.533934258175122856e-01
5.964522634094958630e+04 1.957187718501980811e+01 2.525485437505069486e-01
5.964522637589489750e+04 1.978474414874956366e+01 2.557530860404224060e-01
5.964522641084020870e+04 1.972430833738908973e+01 2.559072737209182602e-01
5.964522644578551262e+04 1.939305257282908102e+01 2.422762295125956145e-01
5.964522648073082382e+04 2.000550774956600009e+01 2.520663527593793307e-01
5.964522651567613502e+04 2.019106969226301018e+01 2.581414729740216796e-01
5.964522655062143895e+04 1.979492177921632035e+01 2.521516451316352381e-01
5.964522658556675015e+04 2.001036795090688258e+01 2.603014132732920372e-01
5.964522662051206134e+04 1.962450399255376610e+01 2.492668499355744915e-01
5.964522665545736527e+04 1.969063054624334441e+01 2.480772467030079032e-01
5.964522669040267647e+04 2.002315893875526598e+01 2.612235360117955985e-01
5.964522672534798767e+04 1.992895664672424161e+01 2.574523265266515648e-01
5.964522676029329159e+04 1.980037630270376070e+01 2.592206196429227560e-01
5.964522679523860279e+04 2.010500598324690813e+01 2.632011872550060194e-01
5.964522683018391399e+04 1.989797858809873432e+01 2.675701036180976322e-01
5.964522686512921791e+04 2.077606595815174728e+01 2.908514104037374648e-01
5.964522690007452911e+04 2.017610525659412701e+01 2.666947812865322898e-01
5.964522693501984031e+04 1.992732080414179663e+01 2.557552234904653110e-01
5.964522696996514424e+04 2.051983528666455214e+01 2.674816631635104636e-01
5.964522700491045543e+04 2.033888992944995877e+01 2.904322893163802655e-01
5.964522703985576663e+04 2.042484304596911926e+01 2.681492482035052749e-01
5.964522707480107056e+04 2.015475362606795429e+01 2.586540026050257457e-01
5.964522710974638176e+04 1.985486862631895733e+01 2.555292624587537920e-01
5.964522714469169296e+04 1.996521760565984138e+01 2.587516821813322654e-01
5.964522717963699688e+04 1.969594390010536600e+01 2.502485240084481033e-01
5.964522721458230808e+04 1.939901133349409079e+01 2.413148516026303869e-01
5.964522724952761928e+04 2.025632172362704964e+01 2.612507712586644160e-01
5.964522728447292320e+04 2.021639406139909312e+01 2.582701736942237258e-01
5.964522731941823440e+04 1.988785528447302653e+01 2.518593333929894929e-01
5.964522735436354560e+04 2.005442918752788728e+01 2.509960315243989215e-01
5.964522738930884952e+04 1.980801372653096593e+01 2.422143322581041813e-01
5.964522742425416072e+04 1.977676249816023102e+01 2.422185228315438255e-01
5.964522745919947192e+04 2.011795127422269402e+01 2.511887682452101367e-01
5.964522749414477585e+04 1.998542327621054326e+01 2.521278439527238624e-01
5.964522752909008705e+04 2.022579717394022936e+01 2.605686788769946416e-01
5.964522756403539825e+04 2.001841393032366412e+01 2.515955718683908215e-01
5.964522759898070217e+04 1.974304729920207890e+01 2.426124252065315068e-01
5.964522763392601337e+04 2.055003694173396767e+01 2.607865440219450104e-01
5.964522766887132457e+04 2.009618226909491767e+01 2.504389226849016437e-01
5.964522770381662849e+04 1.982018203793690247e+01 2.452801412137326220e-01
5.964522773876193969e+04 2.019819887335906117e+01 2.517547523794819164e-01
5.964522777370725089e+04 2.031384341240672597e+01 2.582619968998653426e-01
5.964522780865255481e+04 2.037208019358802602e+01 2.565802832553753521e-01
5.964522784359786601e+04 1.991436019132166990e+01 2.502434792506898487e-01
5.964522787854317721e+04 2.045604478172665353e+01 2.580860923339221014e-01
5.964522791348848114e+04 2.030068451151906217e+01 2.607203166829119567e-01
5.964522794843379233e+04 2.006594343469289399e+01 2.533471998684304616e-01
5.964522798337910353e+04 2.031982446433960376e+01 2.642081056068376621e-01
5.964522801832440746e+04 1.970685475520471996e+01 2.508741895306789149e-01
5.964522805326971866e+04 1.952799231321227680e+01 2.389206422874252389e-01
5.964522808821502986e+04 2.006502410150103799e+01 2.527744953549407869e-01
5.964522812316033378e+04 1.979500845084323402e+01 2.474345779429465153e-01
5.964522815810564498e+04 2.037739664564401210e+01 2.609427784196586830e-01
5.964522819305095618e+04 1.990558436918679774e+01 2.539998347066721451e-01
5.964522822799626010e+04 1.986993441660141002e+01 2.573589814760690597e-01
5.964522826294157130e+04 1.940495266724039425e+01 2.412578675093168257e-01
5.964522829788688250e+04 2.000206896551724256e+01 2.557262826643086906e-01
5.964522833283218642e+04 1.948847725151232524e+01 2.383775738135467948e-01
5.964522836777749762e+04 2.001476489929613578e+01 2.529355240902679824e-01
5.964522840272280882e+04 1.980009594804044681e+01 2.530364813329459284e-01
5.964522843766812002e+04 2.022139966315577908e+01 2.580989584394755565e-01
5.964522847261343122e+04 2.012355048494001863e+01 2.600568622372118055e-01
5.964522850755873515e+04 1.976461155108183121e+01 2.482398356344638068e-01
5.964522854250403907e+04 2.009281179449440558e+01 2.594792210471497662e-01
5.964522857744935027e+04 1.969165425830546567e+01 2.528161004633097675e-01
5.964522861239466147e+04 2.017432099383233179e+01 2.602900078553942453e-01
5.964522864733997267e+04 2.014572663950257336e+01 2.537289213511420560e-01
5.964522868228528387e+04 2.018870561571392841e+01 2.568785761018015368e-01
5.964522871723058779e+04 1.965798774596729714e+01 2.531123753640641683e-01
5.964522875217589899e+04 1.989946022234877532e+01 2.536946321797461379e-01
5.964522878712121019e+04 2.048182236539346590e+01 2.618593330756696091e-01
5.964522882206651411e+04 2.009015102265339792e+01 2.541156067062327883e-01
5.964522885701182531e+04 1.972342774431755430e+01 2.465999645700771015e-01
5.964522889195713651e+04 1.985594246595655221e+01 2.529229177811525564e-01
5.964522892690244043e+04 1.979656016031275811e+01 2.480409905803079851e-01
5.964522896184775163e+04 2.026670934216967268e+01 2.585499347702255313e-01
5.964522899679306283e+04 2.005377736817196777e+01 2.558952353164060667e-01
5.964522903173836676e+04 2.023280243558776093e+01 2.539536922709185740e-01
5.964522906668367796e+04 2.040673610849973230e+01 2.632311147796408957e-01
5.964522910162898916e+04 2.000367882277670972e+01 2.556338712116975609e-01
5.964522913657429308e+04 1.985450504359719659e+01 2.526284527337177566e-01
5.964522917151960428e+04 2.013395898073337520e+01 2.527267539773941363e-01
5.964522920646491548e+04 1.969529898916088229e+01 2.478499541294389430e-01
5.964522924141021940e+04 1.957260954104655681e+01 2.419051431602572966e-01
5.964522927635553060e+04 1.958785191321402763e+01 2.430585492510108914e-01
5.964522931130084180e+04 2.031988263028539876e+01 2.577265912433371886e-01
5.964522934624614572e+04 1.983195342978390485e+01 2.476834661959587958e-01
5.964522938119145692e+04 1.990107063746000549e+01 2.474042322860043053e-01
5.964522941613676812e+04 2.031119527878093933e+01 2.522216526901474021e-01
5.964522945108207205e+04 1.962858744531240163e+01 2.401082426178130502e-01
5.964522948602738325e+04 1.962090409285277914e+01 2.443741201385220552e-01
5.964522952097269444e+04 1.967376946735121379e+01 2.445428586791974501e-01
5.964522955591799837e+04 1.996639450363437263e+01 2.522034593240343181e-01
5.964522959086330957e+04 2.024547151723093918e+01 2.525264371309505762e-01
5.964522962580862077e+04 2.007041845952542758e+01 2.571833714426287609e-01
5.964522966075392469e+04 2.013144414032091944e+01 2.527234594380194932e-01
5.964522969569923589e+04 1.995578497509100302e+01 2.569860632289253100e-01
5.964522973064454709e+04 1.977420029270332336e+01 2.440388556875491832e-01
5.964522976558985101e+04 1.949776058383471167e+01 2.393480696006029806e-01
5.964522980053516221e+04 2.010607158926161375e+01 2.537352558418436432e-01
5.964522983548047341e+04 2.004125885606759283e+01 2.525497105332961678e-01
5.964522987042577734e+04 1.982626717785301551e+01 2.522070742071041427e-01
5.964522990537108853e+04 1.967064595459657284e+01 2.472806626357231530e-01
5.964522994031639973e+04 1.947509129324979682e+01 2.443859076081962567e-01
5.964522997526170366e+04 1.999974914080726407e+01 2.530613342194349413e-01
5.964523001020701486e+04 1.954672920205825193e+01 2.469410013766869527e-01
5.964523004515232606e+04 1.984265277967660523e+01 2.544429779706794958e-01
5.964523008009762998e+04 1.975705370155835539e+01 2.476272447369817498e-01
5.964523011504294118e+04 1.995045968482348187e+01 2.526194567510850475e-01
5.964523014998825238e+04 1.979526443353427112e+01 2.492674461991093993e-01
5.964523018493355630e+04 1.938983833718245009e+01 2.410558516832261022e-01
5.964523021987886750e+04 1.996368041796544901e+01 2.570970436421103900e-01
5.964523025482417870e+04 2.012031533025486851e+01 2.550282655475109017e-01
5.964523028976948262e+04 1.959517209660779002e+01 2.472831106384557331e-01
5.964523032471479382e+04 1.991752434635999691e+01 2.530724438358665784e-01
5.964523035966010502e+04 1.995719547026105900e+01 2.598435534443928607e-01
5.964523039460540895e+04 1.935115077848593046e+01 2.408816124771431255e-01
5.964523042955072015e+04 1.943097010311827333e+01 2.439734741804833462e-01
5.964523046449603135e+04 1.918649738354636725e+01 2.397969457962295103e-01
5.964523049944133527e+04 1.964022480533789050e+01 2.509226079085403183e-01
5.964523053438664647e+04 1.946962743646681204e+01 2.432137800395607063e-01
5.964523056933195767e+04 1.953893764777242481e+01 2.498621477961612825e-01
5.964523060427726159e+04 1.896774975751697312e+01 2.344006132169484391e-01
5.964523063922257279e+04 1.937587546712203590e+01 2.448876560146753534e-01
5.964523067416788399e+04 1.943679512732584769e+01 2.462301234141960615e-01
5.964523070911318791e+04 1.909628558934991815e+01 2.352615414278440287e-01
5.964523074405849911e+04 1.962875458563397757e+01 2.455985817784162584e-01
5.964523077900381031e+04 1.960471053487848181e+01 2.437523232550091457e-01
5.964523081394911424e+04 1.938451053588093842e+01 2.427046564213308777e-01
5.964523084889442543e+04 1.966420071972214245e+01 2.468788237639618910e-01
5.964523088383973663e+04 1.916944556414672718e+01 2.425106764280993699e-01
5.964523091878504056e+04 1.934999569076962800e+01 2.408013038170500331e-01
5.964523095373035176e+04 1.995183690050016523e+01 2.601928184843831926e-01
5.964523098867566296e+04 1.930982811268715693e+01 2.407897002532906616e-01
5.964523102362096688e+04 2.007922294927231377e+01 2.529906309589520785e-01
5.964523105856627808e+04 1.968149745686645957e+01 2.471321787649083668e-01
5.964523109351158928e+04 1.978144865027520893e+01 2.473386553735037185e-01
5.964523112845690048e+04 1.974478802992518922e+01 2.465119675137875388e-01
5.964523116340220440e+04 1.963843123434569549e+01 2.423813568109837446e-01
5.964523119834751560e+04 1.924426332597624878e+01 2.396242992144368145e-01
5.964523123329281952e+04 1.961236618585716229e+01 2.481866636321460873e-01
5.964523126823813072e+04 1.940846468909023059e+01 2.413020716617516603e-01
5.964523130318344192e+04 1.959395740715086376e+01 2.407713009077372679e-01
5.964523133812875312e+04 1.917870568290705435e+01 2.351860035929105863e-01
5.964523137307406432e+04 1.966829765288923682e+01 2.428321412902800791e-01
5.964523140801936825e+04 1.968412504563939436e+01 2.459217639632958752e-01
5.964523144296467945e+04 1.914028258539770277e+01 2.395183673526937729e-01
5.964523147790999064e+04 1.923399977661119209e+01 2.391404214391793792e-01
5.964523151285529457e+04 1.939520935590503825e+01 2.394024421848105766e-01
5.964523154780059849e+04 1.981404460900548870e+01 2.465374236413770959e-01
5.964523158274590969e+04 1.976876964412450732e+01 2.500374678819489160e-01
5.964523161769122089e+04 1.999660568034251895e+01 2.549408418410540889e-01
5.964523165263653209e+04 1.943883555666375784e+01 2.412921278308393369e-01
5.964523168758184329e+04 1.988754351637740214e+01 2.523957696914989057e-01
5.964523172252714721e+04 1.947924105754276880e+01 2.463102434084670223e-01
5.964523175747245841e+04 1.974100228653722056e+01 2.457307307738798852e-01
5.964523179241776961e+04 1.941142297973541986e+01 2.427488460906969403e-01
5.964523182736307353e+04 1.968759701567272558e+01 2.501651272913082424e-01
5.964523186230838473e+04 1.933822598856036734e+01 2.446147030083268559e-01
5.964523189725369593e+04 1.980461836458241365e+01 2.470273367033961331e-01
5.964523193219899986e+04 1.996476669317394581e+01 2.529354744602390626e-01
5.964523196714431106e+04 1.926732198808134200e+01 2.407121048629478344e-01
5.964523200208962226e+04 1.963917774170640129e+01 2.471163815859196144e-01
5.964523203703492618e+04 1.961627467767928934e+01 2.533567080025875273e-01
5.964523207198023738e+04 1.904847075439536042e+01 2.452571976484758665e-01
5.964523210692554858e+04 1.993260543126924844e+01 2.593284728531504713e-01
5.964523214187085250e+04 1.919930207896618768e+01 2.467652792895846658e-01
5.964523217681616370e+04 1.993678655496216123e+01 2.584859092578983275e-01
5.964523221176147490e+04 1.909676666420972424e+01 2.392650643710968750e-01
5.964523224670677882e+04 1.941247264770240832e+01 2.469787932972427325e-01
5.964523228165209002e+04 1.940308610882464890e+01 2.514995057212291996e-01
5.964523231659740122e+04 1.944418561195889339e+01 2.468907562641977638e-01
5.964523235154270515e+04 1.946659979194530976e+01 2.452726734728477576e-01
5.964523238648801635e+04 1.934950124225905554e+01 2.429011144615448869e-01
5.964523242143332754e+04 1.968510696963240747e+01 2.530887271022473350e-01
5.964523245637863147e+04 1.961510011954572619e+01 2.520710401372532883e-01
5.964523249132394267e+04 1.949979947864447638e+01 2.531419336066966230e-01
5.964523252626925387e+04 1.942009064196424006e+01 2.476565657125375797e-01
5.964523256121455779e+04 1.981416233130239135e+01 2.569636670730419681e-01
5.964523259615986899e+04 1.944345746921380780e+01 2.502881234077342087e-01
5.964523263110518019e+04 1.953304368277074232e+01 2.543064555874066102e-01
5.964523266605048411e+04 1.955202902678538379e+01 2.544119257312650872e-01
5.964523270099579531e+04 2.004187067150358814e+01 2.628900868490053888e-01
5.964523273594110651e+04 1.966881977373707358e+01 2.480206646078087773e-01
5.964523277088641771e+04 1.948229321598465802e+01 2.417994098559736738e-01
5.964523280583172891e+04 1.971558038950973923e+01 2.508856541344552382e-01
5.964523284077703283e+04 1.989119021664223652e+01 2.534261757002544968e-01
5.964523287572233676e+04 1.956818237770501412e+01 2.483882454098127468e-01
5.964523291066764796e+04 2.062723685061784451e+01 2.658057328853567491e-01
5.964523294561295916e+04 2.002521850191580555e+01 2.606036229908899604e-01
5.964523298055826308e+04 1.992288900421502618e+01 2.561064396268529775e-01
5.964523301550357428e+04 1.951306578115900692e+01 2.445597353969308219e-01
5.964523305044888548e+04 1.959875754832789951e+01 2.421985143682857111e-01
5.964523308539418940e+04 1.988237061142750051e+01 2.530404605647313399e-01
5.964523312033950060e+04 1.976030744235455927e+01 2.450818572939222340e-01
5.964523315528481180e+04 1.972711455770139111e+01 2.476618273559504924e-01
5.964523319023011572e+04 1.960226473744588205e+01 2.431395099044140196e-01
5.964523322517542692e+04 2.004990330763241957e+01 2.586764921091884717e-01
5.964523326012073812e+04 1.959284545644659303e+01 2.466236547097799547e-01
5.964523329506604932e+04 1.988136673917935582e+01 2.546946323099361642e-01
5.964523333001136052e+04 1.972169216699211702e+01 2.488917644047430322e-01
5.964523336495666445e+04 1.939139542575736996e+01 2.468900965833634442e-01
5.964523339990196837e+04 1.987297522407727612e+01 2.544227868185074959e-01
5.964523343484727957e+04 1.941057436473258946e+01 2.464649767951217485e-01
5.964523346979259077e+04 2.003123732765612530e+01 2.595265649385418150e-01
5.964523350473790197e+04 1.979224331751186838e+01 2.557775423973510098e-01
5.964523353968320589e+04 1.957839820563341959e+01 2.453825548933508960e-01
5.964523357462851709e+04 1.987121838734741885e+01 2.554287389562086563e-01
5.964523360957382101e+04 1.998198733425187257e+01 2.587631918152863419e-01
5.964523364451913221e+04 1.928341660892082032e+01 2.469346205860200594e-01
5.964523367946444341e+04 2.019898147089826068e+01 2.609621720694298430e-01
5.964523371440974734e+04 1.986685881119927899e+01 2.579191915832383941e-01
5.964523374935505854e+04 1.982780113961531754e+01 2.525664225881172342e-01
5.964523378430036973e+04 1.969051603218741775e+01 2.481395756429241595e-01
5.964523381924568093e+04 2.039256701868399446e+01 2.663320142999358042e-01
5.964523385419099213e+04 1.952354563844786384e+01 2.494472415541182930e-01
5.964523388913629606e+04 1.971579610439336605e+01 2.501128442548655184e-01
5.964523392408159998e+04 2.000988720059222814e+01 2.641460487888322994e-01
5.964523395902691118e+04 2.048477814824313725e+01 2.702195650084573963e-01
5.964523399397222238e+04 1.995397749900438100e+01 2.552033900744737349e-01
5.964523402891753358e+04 1.964604705070033575e+01 2.478599164252829057e-01
5.964523406386283750e+04 1.993568891381566743e+01 2.485033614644883704e-01
5.964523409880814870e+04 2.001589119001484463e+01 2.592714327606353564e-01
5.964523413375345262e+04 2.008491314698880359e+01 2.539452099818731989e-01
5.964523416869876382e+04 1.983076022809332883e+01 2.574024681746837628e-01
5.964523420364407502e+04 1.974254235397637913e+01 2.524838039079602692e-01
5.964523423858938622e+04 1.949597226848253939e+01 2.420941309490686755e-01
5.964523427353469742e+04 1.957314950645217522e+01 2.432213982512921868e-01
5.964523430848000135e+04 1.972670869608726463e+01 2.490076891971269857e-01
5.964523434342531255e+04 1.976694661067786640e+01 2.509833141819365898e-01
5.964523437837062374e+04 1.962696833254558371e+01 2.425667587746139497e-01
5.964523441331592767e+04 1.946776289974494745e+01 2.459535344608629603e-01
5.964523444826123159e+04 1.986930152378795000e+01 2.505067046451628920e-01
5.964523448320654279e+04 1.998785920718855991e+01 2.544530514685774403e-01
5.964523451815185399e+04 1.954441456068812499e+01 2.468970251461332921e-01
5.964523455309716519e+04 1.974740763737969473e+01 2.475016728791473719e-01
5.964523458804247639e+04 1.993526222894604061e+01 2.525366088918632457e-01
5.964523462298778031e+04 1.995631381181918229e+01 2.484723631010975486e-01
5.964523465793309151e+04 1.971821434827214858e+01 2.509018686960705624e-01
5.964523469287840271e+04 1.955580276232735670e+01 2.469320449915455018e-01
5.964523472782370663e+04 1.988688460618572051e+01 2.505974405043177589e-01
5.964523476276901783e+04 2.031279376065285902e+01 2.654185369409739481e-01
5.964523479771432903e+04 1.987160642721642390e+01 2.557927276899495395e-01
5.964523483265963296e+04 1.935694949717659696e+01 2.406075370558071469e-01
5.964523486760494416e+04 2.002562183690812958e+01 2.574327799089932700e-01
5.964523490255025536e+04 2.006493160080783511e+01 2.610237534908787516e-01
5.964523493749555928e+04 1.996338649687953293e+01 2.630440228108573142e-01
5.964523497244087048e+04 1.932864651128521416e+01 2.469253818948638490e-01
5.964523500738618168e+04 1.938173961355639108e+01 2.453649818782747127e-01
5.964523504233148560e+04 1.979729611206475326e+01 2.549290246795443693e-01
5.964523507727679680e+04 1.971118098005812058e+01 2.520682469864684583e-01
5.964523511222210800e+04 2.023430056301429047e+01 2.596394103501091233e-01
5.964523514716741192e+04 1.950242670608524520e+01 2.524637552974605681e-01
5.964523518211272312e+04 1.980378968502948922e+01 2.514675964613548587e-01
5.964523521705803432e+04 1.949684032625468433e+01 2.432075795650818772e-01
5.964523525200333825e+04 1.969732004703843486e+01 2.532979756488809575e-01
5.964523528694864945e+04 1.943781963021243087e+01 2.415152535486495833e-01
5.964523532189396064e+04 1.981804031832902169e+01 2.519714416910990851e-01
5.964523535683926457e+04 1.972704103832813161e+01 2.487030409761165350e-01
5.964523539178457577e+04 1.978809636986815335e+01 2.478244381247932948e-01
5.964523542672988697e+04 1.952999345687090127e+01 2.445944562623476870e-01
5.964523546167519089e+04 1.960773206737979635e+01 2.450796124090703632e-01
5.964523549662050209e+04 1.960542506289386466e+01 2.435601251915292531e-01
5.964523553156581329e+04 1.999619411288690785e+01 2.507955330158375129e-01
5.964523556651111721e+04 1.959394514170289980e+01 2.422115348730477791e-01
5.964523560145642841e+04 1.961607884460422824e+01 2.397184344500735698e-01
5.964523563640173961e+04 1.977115952318672498e+01 2.460952928400702289e-01
5.964523567134705081e+04 1.991935584857933605e+01 2.523904667801898372e-01
5.964523570629236201e+04 1.986293225632471149e+01 2.476814513582228372e-01
5.964523574123766593e+04 1.990126318955362450e+01 2.508757186674455686e-01
5.964523577618297713e+04 1.942057564720454366e+01 2.407155511074476617e-01
5.964523581112828833e+04 1.962646570316567107e+01 2.434006210711081031e-01
5.964523584607359226e+04 1.969881176820798174e+01 2.422733034079045944e-01
5.964523588101889618e+04 1.972462012091838801e+01 2.435152360545475569e-01
5.964523591596420738e+04 1.976710407071296416e+01 2.433178635878376628e-01
5.964523595090951858e+04 1.991960882647943620e+01 2.487532975368063615e-01
5.964523598585482978e+04 1.999637135791850184e+01 2.636525921990690025e-01
5.966716027164240950e+04 1.984071151531362531e+01 3.098847829286349054e+00
5.966716029298667854e+04 2.077145439224258894e+01 2.768127224422502475e-01
5.966716032779402303e+04 2.060045160428781585e+01 2.704832227379448395e-01
5.966716036260136752e+04 2.063748445159874123e+01 2.759160952157018176e-01
5.966716039740871929e+04 2.047882116186597301e+01 2.675576583027181043e-01
5.966716043221606378e+04 2.069694902868278419e+01 2.823381037834413743e-01
5.966716046702340100e+04 2.052380894756585761e+01 2.603286209052267375e-01
5.966716050183074549e+04 2.019255503191552847e+01 2.486405554393329442e-01
5.966716053663808998e+04 1.998470298192064121e+01 2.489338580129718259e-01
5.966716057144543447e+04 2.044565151570202133e+01 2.752098102798472556e-01
5.966716060625277896e+04 2.015965192683360030e+01 2.696502113091044928e-01
5.966716064106012345e+04 2.076154720995927505e+01 2.705360525911404412e-01
5.966716067586746794e+04 2.028338754424567014e+01 2.560057259138460717e-01
5.966716071067481244e+04 2.035017817425202580e+01 2.522783717265914549e-01
5.966716074548215693e+04 2.051404893069354785e+01 2.720391752555780251e-01
5.966716078028950142e+04 2.054682460777419806e+01 2.677563068269430691e-01
5.966716081509684591e+04 2.064158542780425520e+01 2.665879328698896322e-01
5.966716084990419040e+04 2.040055975100731089e+01 2.487955485011984491e-01
5.966716088471153489e+04 2.056420366459551374e+01 2.608508835043333862e-01
5.966716091951887938e+04 2.039815151294909867e+01 2.553570450556092442e-01
5.966716095432622387e+04 2.028269654221211482e+01 2.560589891505948845e-01
5.966716098913356836e+04 2.026415708004577354e+01 2.540194793425757935e-01
5.966716102394091286e+04 2.020478376419425004e+01 2.604796225235928575e-01
5.966716105874825735e+04 1.989792720705203877e+01 2.559771160764445219e-01
5.966716109355560184e+04 1.999318506576778276e+01 2.572229223319311697e-01
5.966716112836294633e+04 1.962438046906495615e+01 2.577056627542249068e-01
5.966716116317029082e+04 2.010465371931110212e+01 2.603613484438883630e-01
5.966716119797763531e+04 1.953560746332431108e+01 2.485850321077479885e-01
5.966716123278497980e+04 2.040989377546373262e+01 2.707133279484518762e-01
5.966716126759232429e+04 2.040548509672325395e+01 2.697910339384912981e-01
5.966716130239966878e+04 1.980111566621383190e+01 2.588530766728012744e-01
5.966716133720701328e+04 1.973644949768393175e+01 2.519034798904635775e-01
5.966716137201435777e+04 2.046539225422045760e+01 2.631819879050898425e-01
5.966716140682170226e+04 2.001865521406522319e+01 2.582506524129333236e-01
5.966716144162904675e+04 1.962959510492853354e+01 2.502991209385452276e-01
5.966716147643639124e+04 2.019633366141732012e+01 2.700015934441575283e-01
5.966716151124373573e+04 1.990242601326366056e+01 2.542357382639772734e-01
5.966716154605108022e+04 1.979535383537991677e+01 2.669513087484486902e-01
5.966716158085842471e+04 1.959946760469648908e+01 2.682995743380388043e-01
5.966716161566576920e+04 2.012269441825609917e+01 3.011545282263753953e-01
5.966716165047311370e+04 1.996906407982529075e+01 2.776451739262898455e-01
5.966716168528045819e+04 1.984681898663562194e+01 2.659466339590413342e-01
5.966716172008780268e+04 2.000664722892144454e+01 2.885400261644431308e-01
5.966716175489514717e+04 1.979267340293880650e+01 2.841791925763285653e-01
5.966716178970249166e+04 2.029945383171189377e+01 2.997451002055827596e-01
5.966716182450983615e+04 2.037642469304896764e+01 3.084851162102434374e-01
5.966716185931718064e+04 1.965996021125926418e+01 2.723141298080200001e-01
5.966716189412452513e+04 2.025440457069995048e+01 2.654258510434683305e-01
5.966716192893186962e+04 1.977628223633564275e+01 2.518651822198507695e-01
5.966716196373921412e+04 2.013877551020408063e+01 2.599730893689630729e-01
5.966716199854655861e+04 1.959946832077979906e+01 2.460293572369749437e-01
5.966716203335390310e+04 1.949696158447742889e+01 2.505956971192420668e-01
5.966716206816124759e+04 1.962771126046006032e+01 2.569389627372287155e-01
5.966716210296858480e+04 1.945334462926282271e+01 2.422392470300517575e-01
5.966716213777592930e+04 1.979135838644299383e+01 2.579199605685355556e-01
5.966716217258327379e+04 1.996315230786125028e+01 2.743880908616028180e-01
5.966716220739061828e+04 1.932466820748647862e+01 2.486667124937978757e-01
5.966716224219796277e+04 1.972332921242091430e+01 2.500397855518731172e-01
5.966716227700530726e+04 1.983753674952013313e+01 2.562995526914466637e-01
5.966716231181265175e+04 2.023240102520715666e+01 2.568730353723578386e-01
5.966716234661999624e+04 1.900584924787061780e+01 2.367597492982594365e-01
5.966716238142734801e+04 1.972092549545879336e+01 2.579093577058693687e-01
5.966716241623469250e+04 1.972487390304679167e+01 2.479259923525511111e-01
5.966716245104202972e+04 1.981231950327300595e+01 2.590006085936710223e-01
5.966716248584937421e+04 1.967331183543317508e+01 2.539334304334107673e-01
5.966716252065671870e+04 1.953228176625346180e+01 2.429296892756095116e-01
5.966716255546406319e+04 1.989863082981106501e+01 2.581709836336771313e-01
5.966716259027140768e+04 1.961140813652940551e+01 2.483758706213272660e-01
5.966716262507875217e+04 1.994136580913261270e+01 2.504875389835990451e-01
5.966716265988609666e+04 1.974011353336831220e+01 2.472158783236282076e-01
5.966716269469344115e+04 1.986304561942969826e+01 2.504932065141781128e-01
5.966716272950078564e+04 1.969382959279347389e+01 2.528534554147661151e-01
5.966716276430813014e+04 1.946066110215308953e+01 2.378456447721049027e-01
5.966716279911547463e+04 1.979564085022623843e+01 2.513452834073156006e-01
5.966716283392281912e+04 1.977605388540885656e+01 2.491933998268172912e-01
5.966716286873016361e+04 1.983096715863552006e+01 2.461943600457499048e-01
5.966716290353750810e+04 2.024449668209309650e+01 2.629885503238105771e-01
5.966716293834485259e+04 1.959792314937348578e+01 2.525308144404513899e-01
5.966716297315219708e+04 1.950481392885620124e+01 2.454256127356592709e-01
5.966716300795954157e+04 1.969009026380168592e+01 2.421466912720300069e-01
5.966716304276688606e+04 1.968379865400127571e+01 2.439466348456241218e-01
5.966716307757423056e+04 1.940111757245076163e+01 2.347222533735616179e-01
5.966716311238157505e+04 1.963325973916295553e+01 2.384786986231913763e-01
5.966716314718891954e+04 1.958064632388274617e+01 2.398517851314364846e-01
5.966716318199626403e+04 1.925696501959285101e+01 2.378581835343361595e-01
5.966716321680360852e+04 1.920299916032971410e+01 2.404373547421787549e-01
5.966716325161095301e+04 2.003796662463117073e+01 2.533445682264891530e-01
5.966716328641829750e+04 1.992344236003110325e+01 2.447960061155615430e-01
5.966716332122564199e+04 2.035110883059671849e+01 2.580831930988241596e-01
5.966716335603298648e+04 2.022643568240890488e+01 2.560381189065885632e-01
5.966716339084033098e+04 2.021527453916202433e+01 2.497990579927492627e-01
5.966716342564767547e+04 2.023310658150242602e+01 2.592752108848704329e-01
5.966716346045501996e+04 2.025197659902577385e+01 2.527381555556332815e-01
5.966716349526236445e+04 2.065870905204553409e+01 2.808674395826075698e-01
5.966716353006970894e+04 1.995770146787207011e+01 2.543058763520460452e-01
5.966716356487705343e+04 1.973121269992838478e+01 2.570629408022175322e-01
5.966716359968439792e+04 1.938382469747231340e+01 2.555585249701670669e-01
5.966716363449174241e+04 2.030767723046391637e+01 2.561045714102643256e-01
5.966716366929908691e+04 2.004847327321519046e+01 2.534094991837284039e-01
5.966716370410643140e+04 2.036085975624708766e+01 2.530475806714249654e-01
5.966716373891377589e+04 1.990024901829326609e+01 2.505994286455547337e-01
5.966716377372112038e+04 2.052651580160345191e+01 2.631942430573323555e-01
5.966716380852846487e+04 2.023453058963768925e+01 2.537724661906627377e-01
5.966716384333580936e+04 1.983580688475111842e+01 2.579567160312130625e-01
5.966716387814315385e+04 2.014700026387123089e+01 2.579247320885035277e-01
5.966716391295049834e+04 2.026053767801340300e+01 2.681911763798580650e-01
5.966716394775784283e+04 2.008572320324598337e+01 2.474025079195312782e-01
5.966716398256518733e+04 1.926471808106177619e+01 2.361656002035041058e-01
5.966716401737252454e+04 1.992632453277959215e+01 2.478127028813950639e-01
5.966716405217986903e+04 2.010682688498613757e+01 2.509952301273394304e-01
5.966716408698722080e+04 2.030901955066282838e+01 2.688987130896896005e-01
5.966716412179456529e+04 2.018774595870920763e+01 2.546306904439319951e-01
5.966716415660190250e+04 2.006422569749131313e+01 2.529399035174998422e-01
5.966716419140924700e+04 2.000614281748952905e+01 2.477383156985966672e-01
5.966716422621659876e+04 1.975680717488788929e+01 2.452992047555277721e-01
5.966716426102394325e+04 1.970666078517865216e+01 2.446388216588788189e-01
5.966716429583128047e+04 2.034656216861889533e+01 2.548272691217841612e-01
5.966716433063862496e+04 1.964616069649992269e+01 2.418353505761641487e-01
5.966716436544597673e+04 2.019016297950317451e+01 2.585741486388190014e-01
5.966716440025332122e+04 2.019426254312170954e+01 2.452237866521160825e-01
5.966716443506066571e+04 1.993944138653690956e+01 2.478378922691684694e-01
5.966716446986801020e+04 2.060553414540452977e+01 2.599593839145586949e-01
5.966716450467534742e+04 1.979280943583913555e+01 2.378648885497732790e-01
5.966716453948269191e+04 1.999258151432064423e+01 2.461347547278014414e-01
5.966716457429003640e+04 1.983351433924884333e+01 2.448247583818181916e-01
5.966716460909738089e+04 2.060221333398768095e+01 2.638734239437934281e-01
5.966716464390472538e+04 2.005937349397590097e+01 2.558233295635255478e-01
5.966716467871206987e+04 1.997384480206063984e+01 2.474036379299405231e-01
5.966716471351941436e+04 1.982470350356505051e+01 2.404228891999046769e-01
5.966716474832675885e+04 2.001995376857940556e+01 2.413381412065478682e-01
5.966716478313410335e+04 1.987746123590804004e+01 2.368899003267009584e-01
5.966716481794144784e+04 1.996063718850759372e+01 2.450500227048466040e-01
5.966716485274879233e+04 1.979351234116787595e+01 2.409054884762685256e-01
5.966716488755613682e+04 2.015892391134415007e+01 2.496822171939769852e-01
5.966716492236348131e+04 1.988399108084779598e+01 2.415844606165634956e-01
5.966716495717082580e+04 1.987806795041263541e+01 2.413480952100435784e-01
5.966716499197817029e+04 2.000204945048359662e+01 2.507182931610132948e-01
5.966716502678551478e+04 2.016810004973374149e+01 2.540894401869781549e-01
5.966716506159285927e+04 1.999914719836646526e+01 2.514625741271043768e-01
5.966716509640020377e+04 2.014061138586522759e+01 2.469343012883638555e-01
5.966716513120754826e+04 2.009465454545454577e+01 2.544404892279926167e-01
5.966716516601489275e+04 1.987482619743971313e+01 2.503431539904329983e-01
5.966716520082223724e+04 2.015153759302650371e+01 2.519350504809140245e-01
5.966716523562958173e+04 1.985132954884971568e+01 2.474719591186299028e-01
5.966716527043692622e+04 2.027497253775304387e+01 2.592614954775868119e-01
5.966716530524427071e+04 2.013419708604772396e+01 2.402402234611493714e-01
5.966716534005161520e+04 2.026294964896619888e+01 2.524294652454390220e-01
5.966716537485895969e+04 2.026173175532819926e+01 2.517940759611622670e-01
5.966716540966630419e+04 1.992422926359126123e+01 2.433230573588563150e-01
5.966716544447364868e+04 2.084687274446850225e+01 2.612586384881659951e-01
5.966716547928099317e+04 2.032991840545095386e+01 2.561994977377880511e-01
5.966716551408833766e+04 2.027039072407754361e+01 2.528215428250137342e-01
5.966716554889568215e+04 2.023480427911500001e+01 2.513439746028088284e-01
5.966716558370302664e+04 2.012710307309867730e+01 2.515662979577082958e-01
5.966716561851037113e+04 2.051047987101697245e+01 2.548298986689161993e-01
5.966716565331771562e+04 1.999322682322369360e+01 2.449164057630332791e-01
5.966716568812506011e+04 2.045886773056589192e+01 2.609360175196550613e-01
5.966716572293240461e+04 2.039310926011871317e+01 2.544204631745198286e-01
5.966716575773974910e+04 2.037817549153201924e+01 2.552310857462347649e-01
5.966716579254709359e+04 1.987914006914372678e+01 2.525702369028187122e-01
5.966716582735443808e+04 2.028871714862789588e+01 2.625889010181532424e-01
5.966716586216178257e+04 1.987552792673088575e+01 2.496984658833493742e-01
5.966716589696912706e+04 2.030845807120302737e+01 2.573414555765344280e-01
5.966716593177647155e+04 1.995345030928827867e+01 2.409782324233901429e-01
5.966716596658381604e+04 1.974919393889289054e+01 2.443026043224769406e-01
5.966716600139116053e+04 1.987778030638767035e+01 2.471571706339889818e-01
5.966716603619850503e+04 2.020686893203883727e+01 2.484194694664666192e-01
5.966716607100584952e+04 2.011131279375879188e+01 2.513659288969046779e-01
5.966716610581319401e+04 1.975172478418235400e+01 2.423528933281432485e-01
5.966716614062053850e+04 1.986977682811016166e+01 2.465315865935185091e-01
5.966716617542788299e+04 1.993870837008606145e+01 2.497737994536562423e-01
5.966716621023522021e+04 2.027880482814562058e+01 2.498984199313631360e-01
5.966716624504256470e+04 2.035863417017897703e+01 2.521168693759330837e-01
5.966716627984991646e+04 2.003513510254771290e+01 2.523812335947118735e-01
5.966716631465726095e+04 2.017034600389863641e+01 2.542398831799638770e-01
5.966716634946459817e+04 2.008248470041846900e+01 2.508539627790665749e-01
5.966716638427194266e+04 1.996091412099522344e+01 2.441160547904759059e-01
5.966716641907929443e+04 1.971635182288533272e+01 2.434950093550424521e-01
5.966716645388663892e+04 1.964052342356363567e+01 2.369944529801027155e-01
5.966716648869397613e+04 1.984084693743506023e+01 2.443585301158551770e-01
5.966716652350132063e+04 1.965987427602768989e+01 2.431107510340030642e-01
5.966716655830867239e+04 1.962882339675493171e+01 2.433293183710547036e-01
5.966716659311601688e+04 2.010387366781838381e+01 2.549889582153829770e-01
5.966716662792335410e+04 2.001712357859734581e+01 2.511421082930919702e-01
5.966716666273069859e+04 1.943241717531665813e+01 2.401341850284392232e-01
5.966716669753805036e+04 1.937649061046545285e+01 2.364892498425761880e-01
5.966716673234539485e+04 2.025364509679621960e+01 2.612728770618431007e-01
5.966716676715273206e+04 2.008919300982232059e+01 2.506566997198871882e-01
5.966716680196007655e+04 1.984773447608646535e+01 2.492745709449018521e-01
5.966716683676742832e+04 1.992182163187855792e+01 2.588236715338538829e-01
5.966716687157477281e+04 2.040575997227688632e+01 2.626487250322513400e-01
5.966716690638211003e+04 2.009054104680532049e+01 2.665562156832372853e-01
5.966716694118945452e+04 2.035314834448384858e+01 2.675662856390256805e-01
5.966716697599679901e+04 2.003444697819765707e+01 2.523014567059453372e-01
5.966716701080414350e+04 1.991911447601705731e+01 2.521746540830539507e-01
5.966716704561148799e+04 2.060080356039065208e+01 2.693478602298989277e-01
5.966716708041883248e+04 2.019870529912884649e+01 2.620484128292323578e-01
5.966716711522617697e+04 2.020963287946348430e+01 2.609760543127536692e-01
5.966716715003352147e+04 2.017149330537377594e+01 2.599342919048864831e-01
5.966716718484086596e+04 2.024064190364248716e+01 2.619811472542327713e-01
5.966716721964821045e+04 2.006951737035172201e+01 2.525520605239098271e-01
5.966716725445555494e+04 2.049876187308274922e+01 2.663647690660307377e-01
5.966716728926289943e+04 2.051450540062244698e+01 2.594512639897739725e-01
5.966716732407024392e+04 2.044971801069361916e+01 2.569726292029806958e-01
5.966716735887758841e+04 2.044431880357468501e+01 2.563946088326591322e-01
5.966716739368493290e+04 2.029640961145441835e+01 2.500663080149977957e-01
5.966716742849227739e+04 2.018991673595295921e+01 2.517496780295258030e-01
5.966716746329962189e+04 2.049630917780399031e+01 2.605023390136798067e-01
5.966716749810696638e+04 2.032210513565891219e+01 2.490929188712953102e-01
5.966716753291431087e+04 1.989501690395695732e+01 2.391367149439936612e-01
5.966716756772165536e+04 2.022719575321571739e+01 2.530491192408629852e-01
5.966716760252899985e+04 2.021756044355571902e+01 2.460338276395681034e-01
5.966716763733634434e+04 2.017231785355703977e+01 2.503296721527893953e-01
5.966716767214368883e+04 2.022861676741002768e+01 2.465330886899178009e-01
5.966716770695103332e+04 2.009537652773235195e+01 2.456466339915363839e-01
5.966716774175837782e+04 1.996483974783939885e+01 2.464671203546348610e-01
5.966716777656572231e+04 1.999813052752678288e+01 2.506552246302704012e-01
5.966716781137306680e+04 2.038311347578312649e+01 2.528720560167219134e-01
5.966716784618041129e+04 2.024948999417136264e+01 2.519652393269204427e-01
5.966716788098775578e+04 2.035072371947950742e+01 2.596553670780549772e-01
5.966716791579510027e+04 2.045860741906529867e+01 2.566730956778603412e-01
5.966716795060244476e+04 2.039628425795966749e+01 2.567324837179879582e-01
5.966716798540978925e+04 2.032590011614401959e+01 2.555659305052007113e-01
5.966716802021713374e+04 1.965894508790933770e+01 2.377186098224579602e-01
5.966716805502447824e+04 1.995929993964996996e+01 2.457685134895862822e-01
5.966716808983182273e+04 2.015589303161526402e+01 2.544550723385480273e-01
5.966716812463916722e+04 2.005238785437036242e+01 2.482732410872063866e-01
5.966716815944651171e+04 1.991075371306540731e+01 2.507567490083551509e-01
5.966716819425385620e+04 1.999537155767234609e+01 2.493019681921173902e-01
5.966716822906120069e+04 2.009290310001949820e+01 2.588773726439365097e-01
5.966716826386854518e+04 2.015617851754514334e+01 2.534906806729387285e-01
5.966716829867588967e+04 1.999258520931589445e+01 2.505097196427383266e-01
5.966716833348323416e+04 2.033007451637769591e+01 2.550986956207311196e-01
5.966716836829057866e+04 1.995400607785442304e+01 2.469032817853938633e-01
5.966716840309792315e+04 2.008114850382067473e+01 2.511522257992617746e-01
5.966716843790526764e+04 2.007095290278296318e+01 2.482398837599431862e-01
5.966716847271261213e+04 2.037416119755179977e+01 2.525636766353688278e-01
5.966716850751995662e+04 2.009952813067150856e+01 2.561723867180051850e-01
5.966716854232730111e+04 2.019361673463888707e+01 2.526869473063659277e-01
5.966716857713464560e+04 1.969858594096693238e+01 2.371593993060266692e-01
5.966716861194199009e+04 1.965214864367979786e+01 2.400188149047966790e-01
5.966716864674933458e+04 1.978389729108834771e+01 2.415772549999463670e-01
5.966716868155667908e+04 2.017287759432236882e+01 2.462655254278299788e-01
5.966716871636402357e+04 1.988133117666940208e+01 2.405993800443375630e-01
5.966716875117136806e+04 1.972967392342213344e+01 2.414900402137074298e-01
5.966716878597871255e+04 2.011138640918199982e+01 2.476867020632514405e-01
5.966716882078605704e+04 2.009128086887931630e+01 2.462812455467459083e-01
5.966716885559340153e+04 2.027413655112971824e+01 2.493514904286391609e-01
5.966716889040074602e+04 1.969509829745456031e+01 2.415891252825776714e-01
5.966716892520809051e+04 1.947708202658082399e+01 2.367243146701405176e-01
5.966716896001543500e+04 1.997057611672605049e+01 2.435441616346384064e-01
5.966716899482277950e+04 1.947083529411764857e+01 2.372956650051925021e-01
5.966716902963012399e+04 2.005125036347775591e+01 2.501893286316337339e-01
5.966716906443746848e+04 1.972012469691721392e+01 2.378459115621337772e-01
5.966716909924481297e+04 1.967431444023538845e+01 2.346098990484736524e-01
5.966716913405215746e+04 1.971243575832011885e+01 2.373669185852329833e-01
5.966716916885950195e+04 2.002863276727132202e+01 2.471381575793816232e-01
5.966716920366684644e+04 1.973542005910379515e+01 2.361215975947544843e-01
5.966716923847419093e+04 1.947884574430325699e+01 2.328062798502891217e-01
5.966716927328153542e+04 2.051200869271984928e+01 2.502297245664573122e-01
5.966716930808887264e+04 2.067089634176772961e+01 2.551802383378314332e-01
5.966716934289621713e+04 1.992687585593810340e+01 2.378927064012702763e-01
5.966716937770356890e+04 2.005850177497645603e+01 2.427796014208508102e-01
5.966716941251091339e+04 2.024098828385843518e+01 2.457830585602372997e-01
5.966716944731825788e+04 2.031216840032005777e+01 2.465613064774299645e-01
5.966716948212560237e+04 1.991642091634899003e+01 2.436110899583041611e-01
5.966716951693294686e+04 2.015138310893512852e+01 2.452172106021678344e-01
5.966716955174029135e+04 2.017887559720915647e+01 2.449016431684057360e-01
5.966716958654763584e+04 1.959592000094171738e+01 2.400497158879667248e-01
5.966716962135498034e+04 2.027404209653423095e+01 2.557664620806408551e-01
5.966716965616232483e+04 2.001639344262295239e+01 2.531378167433974147e-01
5.966716969096966932e+04 2.029981495909622069e+01 2.522471562512028642e-01
5.966716972577701381e+04 2.011356359755505707e+01 2.473583684599184596e-01
5.966716976058435830e+04 2.034298910031405683e+01 2.551726692925542217e-01
5.966716979539170279e+04 2.026023908460573253e+01 2.500622711190363390e-01
5.966716983019904728e+04 2.028417658669347645e+01 2.562435353917250080e-01
5.966716986500638450e+04 2.009915256277535889e+01 2.532258319808660674e-01
5.966716989981372899e+04 2.047022465672304747e+01 2.584141874459616739e-01
5.966716993462107348e+04 2.007783682400750180e+01 2.493579451489788268e-01
5.966716996942841797e+04 2.026799240117879464e+01 2.504830293757162596e-01
5.966717000423576974e+04 2.029114651472728070e+01 2.507666962398933386e-01
5.966717003904311423e+04 2.016592184893391959e+01 2.480177133615625862e-01
5.966717007385045144e+04 2.024481024679483454e+01 2.515943505262264734e-01
5.966717010865779594e+04 2.037270145197228288e+01 2.535582309495478248e-01
5.966717014346514770e+04 2.007280622399131431e+01 2.522254490844447194e-01
5.966717017827249219e+04 2.024754247022550047e+01 2.600524340458098549e-01
5.966717021307982941e+04 2.010901005134138586e+01 2.586760704634009089e-01
5.966717024788717390e+04 2.015788708152529551e+01 2.600329373347788908e-01
5.966717028269451839e+04 2.035411645235094724e+01 2.531772414202709820e-01
5.966717031750186288e+04 1.991760349001654262e+01 2.550829494468102587e-01
5.966717035230920737e+04 2.041219759560679137e+01 2.593412151275736321e-01
5.966717038711655186e+04 2.023834961521105669e+01 2.672630303613223179e-01
5.966717042192389636e+04 2.007052686363031313e+01 2.628762812280796002e-01
5.966717045673124085e+04 2.022812124740730155e+01 2.744155440037661098e-01
5.966717049153858534e+04 2.021988576728746523e+01 2.667121487241916333e-01
5.966717052634592983e+04 2.014977054142459423e+01 2.556424529076398167e-01
5.966717056115327432e+04 1.981994890987940394e+01 2.435854574250342353e-01
5.966717059596061881e+04 1.991108663905580300e+01 2.467133278533769070e-01
5.966717063076796330e+04 1.997047232304356612e+01 2.485583379389002256e-01
5.966717066557530779e+04 2.021669544346888969e+01 2.480525041984092127e-01
5.966717070038265229e+04 1.977545991722685770e+01 2.402337238331522795e-01
5.966717073518999678e+04 1.987280296577125327e+01 2.409381838350094507e-01
5.966717076999734127e+04 2.011836616244059783e+01 2.488494272591757484e-01
5.966717080480468576e+04 2.002985797483987440e+01 2.449965440475627698e-01
5.966717083961203025e+04 2.016815308264472861e+01 2.515155292924901032e-01
5.966717087441937474e+04 1.983526004643258744e+01 2.440912813958027450e-01
5.966717090922671923e+04 1.983746681113002808e+01 2.463831186690939312e-01
5.966717094403406372e+04 2.011606046234480161e+01 2.540553726287388403e-01
5.966717097884140821e+04 1.990025464853697201e+01 2.509472058573696263e-01
5.966717101364875271e+04 2.039153931937108410e+01 2.569783435514093051e-01
5.966717104845609720e+04 2.044282292515495314e+01 2.547976141105084413e-01
5.966717108326344169e+04 2.039906472082775579e+01 2.542682258112697880e-01
5.966717111807078618e+04 1.987486437181795651e+01 2.474256039557976850e-01
5.966717115287813067e+04 2.020346876895088073e+01 2.583526639302103356e-01
5.966717118768547516e+04 1.991262947873979883e+01 2.565801539857335278e-01
5.966717122249281965e+04 2.003779327533731092e+01 2.471056933843389647e-01
5.966717125730016414e+04 2.009512548262548037e+01 2.501983121287489342e-01
5.966717129210750863e+04 1.987744242221318558e+01 2.465217625582619976e-01
5.966717132691485313e+04 2.016371225081595142e+01 2.516771138020061360e-01
5.966717136172219762e+04 2.068023880298753525e+01 2.649589359132678568e-01
5.966717139652954211e+04 1.971943588528087332e+01 2.408568644454880670e-01
5.966717143133688660e+04 1.975025480575505910e+01 2.497354176811608373e-01
5.966717146614423109e+04 2.008061622748539321e+01 2.547318729151183958e-01
5.966717150095157558e+04 1.971650137411877068e+01 2.480914174872780320e-01
5.966717153575892007e+04 1.996709585121602260e+01 2.448086455321904220e-01
5.966717157056626456e+04 1.996861456226524112e+01 2.509342196664868796e-01
5.966717160537360905e+04 1.980749885688157264e+01 2.474181490182184862e-01
5.966717164018095355e+04 1.990603206121658175e+01 2.461252476981409254e-01
5.966717167498829804e+04 1.969375582701823646e+01 2.409497532403958309e-01
5.966717170979564253e+04 1.993415891178138821e+01 2.456965984134952541e-01
5.966717174460298702e+04 1.984263646472948750e+01 2.416383278681896452e-01
5.966717177941032423e+04 1.964624989454146586e+01 2.423269759749895336e-01
5.966717181421766873e+04 1.987489311802213265e+01 2.455025328682224894e-01
5.966717184902502049e+04 1.945694400056816420e+01 2.362860869759561278e-01
5.966717188383236498e+04 1.968113608784977231e+01 2.445640063407694131e-01
5.966717191863970947e+04 1.978238485318706097e+01 2.437501229812287507e-01
5.966717195344705397e+04 1.995551410528369018e+01 2.416876472472068160e-01
5.966717198825439846e+04 1.989044509674713979e+01 2.469236284399761450e-01
5.966717202306174295e+04 2.012135637908305341e+01 2.558043720206357174e-01
5.966717205786908744e+04 2.046826189331459389e+01 2.634327356795335140e-01
5.966717209267643193e+04 2.043037585098917930e+01 2.534176172882947053e-01
5.966717212748377642e+04 1.998415128643708982e+01 2.448381346279806248e-01
5.966717216229112091e+04 2.022079930411250004e+01 2.628746545099757137e-01
5.966717219709846540e+04 2.025165667211823717e+01 2.526294175833192490e-01
5.966717223190580989e+04 2.039596124153526446e+01 2.511386401515698918e-01
5.966717226671315439e+04 2.031213169044951883e+01 2.502351751870147134e-01
5.966717230152049888e+04 2.015445627971354625e+01 2.491119714088256276e-01
5.966717233632784337e+04 2.045939777663255654e+01 2.534361208373774321e-01
5.966717237113518786e+04 1.983272248514393610e+01 2.444791496036635425e-01
5.966717240594253235e+04 2.041091392096815937e+01 2.499798329813141540e-01
5.966717244074987684e+04 2.005640190154287694e+01 2.446499287541436529e-01
5.966717247555722133e+04 2.035243374961925156e+01 2.574824076327336120e-01
5.966717251036456582e+04 2.014602082015858642e+01 2.501173872871501613e-01
5.966717254517191031e+04 1.979344325107462765e+01 2.411534343063397867e-01
5.966717257997925481e+04 1.967682992368600381e+01 2.386816596386358569e-01
5.966717261478659930e+04 2.026244188471399355e+01 2.475592795244411226e-01
5.966717264959394379e+04 1.992957290379840529e+01 2.474089127660280829e-01
5.966717268440128100e+04 1.985629082304079418e+01 2.448271882188343962e-01
5.966717271920862549e+04 1.951893723252496216e+01 2.410076865224710652e-01
5.966717275401597726e+04 1.972415591805766155e+01 2.465043232404361684e-01
5.966717278882332175e+04 1.968962720919693865e+01 2.419804398533620671e-01
5.966717282363065897e+04 2.040218999704054426e+01 2.601777857619047007e-01
5.966717285843800346e+04 2.034701968871213396e+01 2.617562654530079524e-01
5.966717289324535523e+04 2.024894845917078712e+01 2.580737509903605065e-01
5.966717292805269972e+04 2.014135354813589274e+01 2.533255275282181862e-01
5.966717296286004421e+04 1.957495085582777961e+01 2.452598566189729268e-01
5.966717299766738870e+04 2.002588496114210770e+01 2.552881252295697845e-01
5.966717303247472591e+04 1.967933882327704254e+01 2.453789982041574835e-01
5.966717306728207041e+04 2.001533096855648353e+01 2.554974654712182103e-01
5.966717310208941490e+04 1.986659773735527779e+01 2.486508887514149169e-01
5.966717313689675939e+04 2.034243664314944411e+01 2.570013121903059194e-01
5.966717317170410388e+04 2.040575091575091804e+01 2.643325151431957232e-01
5.966717320651144837e+04 2.044677714146460445e+01 2.608803782180869058e-01
5.966717324131880014e+04 2.016950497466886461e+01 2.523125508824521357e-01
5.966717327612614463e+04 2.066060318924782280e+01 2.637514365427541807e-01
5.966717331093348184e+04 2.056578148428109287e+01 2.569800804285244378e-01
5.966717334574082633e+04 2.026603331187054380e+01 2.539799500481166872e-01
5.966717338054817810e+04 2.011596751541796380e+01 2.534221363946175254e-01
5.966717341535552259e+04 1.980944284593251226e+01 2.484893479139623496e-01
5.966717345016285981e+04 2.040829002873387665e+01 2.647248538202668366e-01
5.966717348497020430e+04 2.067926772445251160e+01 2.687021249259732847e-01
5.966717351977755607e+04 2.039908306689991946e+01 2.606669650670955796e-01
5.966717355458490056e+04 2.060488845828376725e+01 2.633007416779511445e-01
5.966717358939223777e+04 2.006743030041063136e+01 2.602976055324964233e-01
5.966717362419958226e+04 2.009936816524908565e+01 2.483590674587048686e-01
5.966717365900692675e+04 1.985177224917151051e+01 2.462742277684946135e-01
5.966717369381427125e+04 1.977202041643809594e+01 2.411091368643020760e-01
5.966717372862161574e+04 2.015178196562024127e+01 2.558777831942025682e-01
5.966717376342896023e+04 2.062251557584356121e+01 2.608006165461485559e-01
5.966717379823630472e+04 2.033453978235172599e+01 2.621908495911940973e-01
5.966717383304364921e+04 1.994849434855200698e+01 2.501258510713129657e-01
5.966717386785100098e+04 2.045686054677393884e+01 2.561689494565930758e-01
5.966717390265834547e+04 2.040090427688565100e+01 2.557677269147664578e-01
5.966717393746568268e+04 2.049009277707831700e+01 2.837415000854043301e-01
5.966717397227302718e+04 2.041310370921873130e+01 2.572061779676798055e-01
5.966717400708037167e+04 1.995096633937743391e+01 2.469173238794709346e-01
5.966717404188771616e+04 2.010768047863329855e+01 2.464369944810341218e-01
5.966717407669506065e+04 2.014059573439671169e+01 2.453531742702751706e-01
5.966717411150240514e+04 2.023313844855644561e+01 2.513964115115658315e-01
5.966717414630974963e+04 2.026585724529356725e+01 2.511701768520691602e-01
5.966717418111709412e+04 2.023298511047070036e+01 2.549966249847120947e-01
5.966717421592443861e+04 2.036548814200494562e+01 2.552083326457578183e-01
5.966717425073178310e+04 2.045446809545227751e+01 2.574398446774143201e-01
5.966717428553912760e+04 2.024270893789901393e+01 2.486705226941690605e-01
5.966717432034647209e+04 2.054502445575172231e+01 2.530326204386209032e-01
5.966717435515381658e+04 2.019996618316646675e+01 2.500234941002569267e-01
5.966717438996116107e+04 2.012180216375826092e+01 2.541175101993292107e-01
5.966717442476850556e+04 2.056676513849918919e+01 2.668612284688882674e-01
5.966717445957585005e+04 2.063745645029774423e+01 2.613427054871463873e-01
5.966717449438319454e+04 2.049784556627331966e+01 2.684067087078266245e-01
5.966717452919053903e+04 1.988695579986005768e+01 2.460414585560528056e-01
5.966717456399788352e+04 2.055617348508151210e+01 2.600532818976108440e-01
5.966717459880522802e+04 2.051070347724044041e+01 2.520036025589926232e-01
5.966717463361257251e+04 2.005975268090039521e+01 2.430516027501402054e-01
5.966717466841991700e+04 2.010235946425999742e+01 2.527712195558915464e-01
5.966717470322726149e+04 2.018331086286594456e+01 2.475962349223014280e-01
5.966717473803460598e+04 2.023761159504102380e+01 2.436425976782256309e-01
5.966717477284195047e+04 2.050585359892459891e+01 2.534987571905673032e-01
5.966717480764929496e+04 2.064221842289762421e+01 2.532752480190916811e-01
5.966717484245663945e+04 2.066466405708056797e+01 2.530555001005823645e-01
5.966717487726398394e+04 2.022712793983810187e+01 2.552012971419587162e-01
5.966717491207132844e+04 2.074222804329560788e+01 2.599117399644856330e-01
5.966717494687867293e+04 2.065808655755498080e+01 2.551618049021321943e-01
5.966717498168601742e+04 2.016655854297316353e+01 2.492781577699757778e-01
5.966717501649336191e+04 2.018985046480422696e+01 2.462863152615390183e-01
5.966717505130070640e+04 2.002893510218716600e+01 2.435281597784522967e-01
5.966717508610805089e+04 1.999255757460287342e+01 2.429230784635853790e-01
5.966717512091539538e+04 2.083589068402466182e+01 2.569797341479924113e-01
5.966717515572273987e+04 2.060678623245833307e+01 2.568533544049058093e-01
5.966717519053008436e+04 2.073471610376896734e+01 2.526131328978993285e-01
5.966717522533742886e+04 2.038696028464275400e+01 2.511262993381448427e-01
5.966717526014477335e+04 2.087690047741461541e+01 2.614455930803923356e-01
5.966717529495211784e+04 2.081010704749773410e+01 2.542488840526936356e-01
5.966717532975946233e+04 2.081294234130719190e+01 2.592893350495759641e-01
5.966717536456680682e+04 2.015569739952718820e+01 2.431017583652390623e-01
5.966717539937415131e+04 2.047682103232030570e+01 2.486504779738343829e-01
5.966717543418149580e+04 2.038140894051730712e+01 2.480653607469047173e-01
5.966717546898884029e+04 2.023582602840205524e+01 2.503356685955497318e-01
5.966717550379618478e+04 2.099124246049856168e+01 2.643099030944999206e-01
5.966717553860352928e+04 2.078132051044941520e+01 2.608517422389743934e-01
5.966717557341087377e+04 2.023892513839808061e+01 2.501621507959492230e-01
5.966717560821821826e+04 2.038205087882709776e+01 2.521461635537775026e-01
5.966717564302556275e+04 2.025888752497172263e+01 2.457987545845554955e-01
5.966717567783290724e+04 2.041009876301765047e+01 2.523856841061363765e-01
5.966717571264025173e+04 1.990931390059774486e+01 2.409895997829674674e-01
5.966717574744759622e+04 2.073349295287932392e+01 2.610197106499010378e-01
5.966717578225494071e+04 2.042614860893417017e+01 2.557335540257133499e-01
5.966717581706228520e+04 2.026429755867294702e+01 2.472473103833974228e-01
5.966717585186962970e+04 2.040408439441471344e+01 2.511927419317804833e-01
5.966717588667697419e+04 2.035313611774452625e+01 2.494444017915647960e-01
5.966717592148431868e+04 2.005884046842004409e+01 2.424595881578406054e-01
5.966717595629166317e+04 2.022987657308809517e+01 2.470181585486663500e-01
5.966717599109900766e+04 2.012881908788885355e+01 2.442016996812897689e-01
5.966717602590635215e+04 2.049155896508758801e+01 2.566564484209570285e-01
5.966717606071369664e+04 1.973281353213173261e+01 2.346388634647149640e-01
5.966717609552104113e+04 2.013009029372512870e+01 2.433181076379246355e-01
5.966717613032838563e+04 2.035736085405763163e+01 2.489813633225095024e-01
5.966717616513573012e+04 2.004559806946562261e+01 2.481325178141674248e-01
5.966717619994307461e+04 2.069953587649847293e+01 2.544300277848376424e-01
5.966717623475041910e+04 1.998262673253081445e+01 2.470454605095738776e-01
5.966717626955776359e+04 1.978741419851316863e+01 2.449246134406454223e-01
5.966717630436510808e+04 2.025391906450871105e+01 2.522224609365394388e-01
5.966717633917245257e+04 1.994855489264406501e+01 2.426375402883785282e-01
5.966717637397979706e+04 2.046678919316302370e+01 2.566335608762748688e-01
5.966717640878714155e+04 2.053622109694344644e+01 2.510186133379694318e-01
5.966717644359448605e+04 2.006410210231843294e+01 2.426738765034223144e-01
5.966717647840183054e+04 2.004307563126012326e+01 2.476475832846570801e-01
5.966717651320917503e+04 2.052277123478857135e+01 2.595881544020974263e-01
5.966717654801651952e+04 2.035440742147767779e+01 2.521001364133934608e-01
5.966717658282386401e+04 2.023285358595979844e+01 2.462549048015617026e-01
5.966717661763120850e+04 1.988942497635494888e+01 2.448448341069327794e-01
5.966717665243855299e+04 1.983186208205784951e+01 2.443094871926110023e-01
5.966717668724589748e+04 1.994849112390620149e+01 2.490463707701716933e-01
5.966717672205324197e+04 2.066107958787517163e+01 2.642663415896212009e-01
5.966717675686058647e+04 1.978875855210342749e+01 2.417312073043816345e-01
5.966717679166793096e+04 2.023220714987089508e+01 2.443359103494434914e-01
5.966717682647527545e+04 2.030242321573248887e+01 2.472345434180347468e-01
5.966717686128261994e+04 2.006975784927452011e+01 2.435586404182773779e-01
5.966717689608996443e+04 1.975122891795707858e+01 2.445566010152269432e-01
5.966717693089730892e+04 1.986570915619389410e+01 2.419328357138945118e-01
5.966717696570465341e+04 2.020725768061810967e+01 2.529891042335039031e-01
5.966717700051199790e+04 1.963784772103957010e+01 2.462573939221260055e-01
5.966717703531934239e+04 2.003682480829190382e+01 2.486829023405816574e-01
5.966717707012668689e+04 2.005721510410995378e+01 2.420428642544537046e-01
5.966717710493403138e+04 1.988462877796323269e+01 2.466839537369221458e-01
5.966717713974137587e+04 1.998248882265275483e+01 2.459739922219746633e-01
5.966717717454872036e+04 1.992506562151666571e+01 2.434463822580658632e-01
5.966717720935606485e+04 1.992860059079228563e+01 2.439248330747939564e-01
5.966717724416340934e+04 1.997665482491118638e+01 2.479198150227849562e-01
5.966717727897075383e+04 2.044677983704454505e+01 2.606838460197715146e-01
5.966717731377809832e+04 1.999947862988784664e+01 2.447334012752763466e-01
5.966717734858544281e+04 1.977071783597782328e+01 2.478194122994222537e-01
5.966717738339278731e+04 2.003862023637093870e+01 2.482911358932436974e-01
5.966717741820013180e+04 1.995945373831210290e+01 2.498568857108278973e-01
5.966717745300747629e+04 2.019889010008918717e+01 2.477145982876362007e-01
5.966717748781482078e+04 2.011280510332257876e+01 2.472025021533169609e-01
5.966717752262216527e+04 1.962435728805452584e+01 2.376585029426086793e-01
5.966717755742950976e+04 1.995566406487829170e+01 2.442658624246450694e-01
5.966717759223685425e+04 1.936077851340564493e+01 2.301105176937051078e-01
5.966717762704419874e+04 1.955551158914589038e+01 2.349549483727986221e-01
5.966717766185154323e+04 1.966238310708898851e+01 2.381459667032757577e-01
5.966717769665888773e+04 2.007442513171500309e+01 2.481021886747860894e-01
5.966717773146623222e+04 2.021149684010042691e+01 2.545980703945217583e-01
5.966717776627357671e+04 1.980333061264268224e+01 2.399454620012042017e-01
5.966717780108092120e+04 1.933945685001545556e+01 2.370476717122627641e-01
5.966717783588826569e+04 1.964281337482428569e+01 2.464321462968122045e-01
5.966717787069561018e+04 1.963705252471537932e+01 2.424084565314613138e-01
5.966717790550295467e+04 1.964678281744444277e+01 2.386159392232234111e-01
5.966717794031029916e+04 1.957565532727338464e+01 2.403816786441009823e-01
5.966717797511764365e+04 1.945914696504842922e+01 2.369142887394536379e-01
5.966717800992498815e+04 1.936718815560750429e+01 2.313407224030342157e-01
5.966717804473233264e+04 1.955875775803308159e+01 2.470118772760511450e-01
5.966717807953967713e+04 1.959926369515066469e+01 2.444164344818468282e-01
5.966717811434702162e+04 1.973893019038984420e+01 2.408908456673913845e-01
5.966717814915436611e+04 1.965770460165249389e+01 2.340600602797738017e-01
5.966717818396171060e+04 1.955092870701876961e+01 2.372110986973048619e-01
5.966717821876905509e+04 1.935319388267955887e+01 2.339369760832734624e-01
5.966717825357639958e+04 1.925519203075348429e+01 2.324336675984669809e-01
5.966717828838374407e+04 1.919466029799671958e+01 2.295520602348958827e-01
5.966717832319108857e+04 1.949401302092734767e+01 2.350622290009720672e-01
5.966717835799843306e+04 1.972875366107520279e+01 2.403408864170678283e-01
5.966717839280577755e+04 1.965590812276115784e+01 2.385255693963611312e-01
5.966717842761312204e+04 1.956025813651636724e+01 2.381659685727016140e-01
5.966717846242046653e+04 1.956910490507667433e+01 2.350643883629322528e-01
5.966717849722781102e+04 1.950994769457497569e+01 2.345079713738935645e-01
5.966717853203515551e+04 1.949078799724906830e+01 2.344706957382889367e-01
5.966717856684250000e+04 1.936303646144650159e+01 2.335941153990119812e-01
5.966717860164984450e+04 1.934380789511187260e+01 2.363774511683553181e-01
5.966717863645718899e+04 1.977263610837618302e+01 2.392936446310895693e-01
5.966717867126453348e+04 1.927465007404576269e+01 2.302838343951928712e-01
5.966717870607187797e+04 1.967560943055100608e+01 2.426603300816009834e-01
5.966717874087922246e+04 1.971676752857754167e+01 2.416401892882367175e-01
5.966717877568656695e+04 2.005879532882605787e+01 2.512077566402560747e-01
5.966717881049391144e+04 1.988733571841306258e+01 2.459998190809792595e-01
5.966717884530125593e+04 1.969705058215372873e+01 2.453366119360430586e-01
5.966717888010860042e+04 1.900245417325765374e+01 2.284496180876401106e-01
5.966717891491594492e+04 2.041547088281942379e+01 2.518194184862403429e-01
5.966717894972328941e+04 1.939892712285751841e+01 2.321826589248077444e-01
5.966717898453063390e+04 1.982105953349441663e+01 2.405610917452519759e-01
5.966717901933797839e+04 1.997974100649311069e+01 2.475411120475905502e-01
5.966717905414532288e+04 1.969316954967491284e+01 2.378388898748543256e-01
5.966717908895266737e+04 1.950437761705367379e+01 2.345825868383914214e-01
5.966717912376001186e+04 1.999971928282865719e+01 2.453808474191107036e-01
5.966717915856735635e+04 1.951237046248593643e+01 2.400193496180488273e-01
5.966717919337470084e+04 1.963929081389814613e+01 2.440518548295265155e-01
5.966717922818204534e+04 2.005693355923113685e+01 2.450140546943211373e-01
5.966717926298938983e+04 1.996916657569472164e+01 2.427918509844679829e-01
5.966717929779673432e+04 1.983045845479293945e+01 2.404389609757403012e-01
5.966717933260407881e+04 2.007326549940503924e+01 2.428458259731844371e-01
5.966717936741142330e+04 2.033794386077274297e+01 2.492144791691821570e-01
5.966717940221876779e+04 1.987730815094975867e+01 2.412206678809616922e-01
5.966717943702611228e+04 1.981613440509812563e+01 2.416809695811891479e-01
5.966717947183345677e+04 1.968920232879179011e+01 2.393482954982168176e-01
5.966717950664080126e+04 2.004238517128337449e+01 2.498223584704542533e-01
5.966717954144814576e+04 2.016516676144090070e+01 2.492472909382241752e-01
5.966717957625549025e+04 2.005291226345539357e+01 2.486117844776269403e-01
5.966717961106283474e+04 2.018919252055368574e+01 2.488341924494287538e-01
5.966717964587017923e+04 1.990968040759610602e+01 2.463502956771683183e-01
5.966717968067752372e+04 1.949288964055167739e+01 2.379259463258207030e-01
5.966717971548486821e+04 1.963752563552248986e+01 2.452183847743970857e-01
5.966717975029221270e+04 2.011916655471011595e+01 2.457639904163639311e-01
5.966717978509955719e+04 1.992999429466247463e+01 2.451228530133983952e-01
5.966717981990690168e+04 2.007466973004020616e+01 2.492207703340726943e-01
5.966717985471424618e+04 1.973476728554300053e+01 2.403429284532958010e-01
5.966717988952159067e+04 1.992036758964502496e+01 2.486259926329568160e-01
5.966717992432893516e+04 1.974621403028776001e+01 2.441407415675128090e-01
5.966717995913627965e+04 2.014203217715788696e+01 2.486478097977628809e-01
5.966717999394362414e+04 2.004534670417023179e+01 2.531578696876156109e-01
5.966718002875096863e+04 2.013622052067381318e+01 2.569083214231969725e-01
5.966718006355831312e+04 1.990287304179519978e+01 2.510787964868588795e-01
5.966718009836565761e+04 2.001837267141324617e+01 2.486949441739433331e-01
5.966718013317300210e+04 2.045867615447335197e+01 2.596230315534077127e-01
5.966718016798034660e+04 2.008611524299544016e+01 2.529011500597618256e-01
5.966718020278769109e+04 1.997017732078064611e+01 2.491496681251683387e-01
5.966718023759503558e+04 2.002245444026612731e+01 2.526182956812563773e-01
5.966718027240238007e+04 1.975706948532478435e+01 2.555994604578954998e-01
5.966718030720972456e+04 2.026640021381019352e+01 2.600466726749845470e-01
5.966718034201706905e+04 2.013259461095973180e+01 2.520478291704891238e-01
5.966718037682441354e+04 2.032628009577170403e+01 2.611443593754775305e-01
5.966718041163175803e+04 1.998530260752429299e+01 2.537368938045411193e-01
5.966718044643910252e+04 2.001959298549469324e+01 2.511022444726974112e-01
5.966718048124644702e+04 2.040877776822663847e+01 2.577161872233441620e-01
5.966718051605379151e+04 2.019355382245330688e+01 2.586580529409955309e-01
5.966718055086113600e+04 2.055021310766570153e+01 2.620149922787878838e-01
5.966718058566848049e+04 2.014162943847305343e+01 2.486032478672592638e-01
5.966718062047582498e+04 2.030277947838863639e+01 2.630218740035150660e-01
5.966718065528316947e+04 1.959382638782282271e+01 2.432732046842845108e-01
5.966718069009051396e+04 2.010669930306026387e+01 2.551740978483430511e-01
5.966718072489785845e+04 1.996964554602165620e+01 2.604150218498303970e-01
5.966718075970520295e+04 2.049591854217914388e+01 2.653401205816368624e-01
5.966718079451254744e+04 2.011951806064121584e+01 2.530338452961606865e-01
5.966718082931989193e+04 2.044366257511044438e+01 2.644270988221342766e-01
5.966718086412723642e+04 2.060666271253460025e+01 2.640320990363507758e-01
5.966718089893458091e+04 1.986111144286925878e+01 2.455740248256718383e-01
5.966718093374192540e+04 2.003436644740001071e+01 2.536347945383218838e-01
5.966718096854926989e+04 2.030537974683544178e+01 2.576178518384019678e-01
5.966718100335661438e+04 2.025405287517871500e+01 2.637995003287539331e-01
5.966718103816395887e+04 1.977201170324918778e+01 2.549671758523278653e-01
5.966718107297130337e+04 2.010825776810542820e+01 2.515750222130122005e-01
5.966718110777864786e+04 2.047720995322915272e+01 2.579925395391602372e-01
5.966718114258599235e+04 2.041790787774429461e+01 2.567372667795739249e-01
5.966718117739333684e+04 2.014557778426791046e+01 2.514735549467240761e-01
5.966718121220068133e+04 2.007110873812326446e+01 2.489014829500247883e-01
5.966718124700802582e+04 1.990242814966559948e+01 2.479975608918651153e-01
5.966718128181537031e+04 2.002009598444808702e+01 2.497832942580756332e-01
5.966718131662271480e+04 1.962657023220403474e+01 2.456746732397082911e-01
5.966718135143005929e+04 1.995761857920875215e+01 2.496989063574610590e-01
5.966718138623740379e+04 1.999535358941299634e+01 2.471294894453466284e-01
5.966718142104474828e+04 1.990859311728656067e+01 2.485960756139787564e-01
5.966718145585209277e+04 1.971173007792708987e+01 2.470799519489811358e-01
5.966718149065943726e+04 1.975155368753816987e+01 2.483526388507576732e-01
5.966718152546678175e+04 1.964563945121366473e+01 2.411567881944371439e-01
5.966718156027412624e+04 1.992979662294404264e+01 2.511906117625180013e-01
5.966718159508147073e+04 1.990727087526980554e+01 2.536257937249580263e-01
5.966718162988881522e+04 1.990820557323305451e+01 2.436324724853211610e-01
5.966718166469615971e+04 1.971599191010160013e+01 2.435979199348967394e-01
5.966718169950350421e+04 1.997584365137169371e+01 2.497384510677984060e-01
5.966718173431084870e+04 2.005303791188179829e+01 2.508679907572520240e-01
5.966718176911819319e+04 1.975784066006442430e+01 2.442535666552465012e-01
5.966718180392553768e+04 2.020818162872519252e+01 2.526109794083798987e-01
5.966718183873288217e+04 1.958347032616205396e+01 2.443180100109400565e-01
5.966718187354022666e+04 2.020017721332053640e+01 2.480838840576771454e-01
5.966718190834757115e+04 1.984561319340329533e+01 2.417120633230474547e-01
5.966718194315491564e+04 1.983239123607990706e+01 2.436916314253453342e-01
5.966718197796226013e+04 2.024916866633372692e+01 2.549328537204925693e-01
5.966718201276960463e+04 2.013330652825499101e+01 2.465524928737523602e-01
5.966718204757694184e+04 2.011116011270366144e+01 2.454156432270105381e-01
5.966718208238428633e+04 2.015524291695064107e+01 2.562002535472323594e-01
5.966718211719163810e+04 1.996297860020748516e+01 2.508862163664755673e-01
5.966718215199898259e+04 2.023524906077885532e+01 2.540376667190968885e-01
5.966718218680632708e+04 2.004902601330913470e+01 2.436218106178296705e-01
5.966718222161367157e+04 1.999120160884866948e+01 2.467465503379612790e-01
5.966718225642101606e+04 2.008715923228370315e+01 2.470077029281596004e-01
5.966718229122836055e+04 2.054898466792887035e+01 2.619208194368009557e-01
5.966718232603570505e+04 2.017405551272166520e+01 2.481408194629187713e-01
5.966718236084304954e+04 2.003058933695090715e+01 2.446241475410050603e-01
5.966718239565038675e+04 2.036765948070072341e+01 2.546969233269110733e-01
5.966718243045773124e+04 2.012225659866576422e+01 2.454093244328003076e-01
5.966718246526508301e+04 2.045209954485391535e+01 2.526400208737983877e-01
5.966718250007242750e+04 1.987496110858483078e+01 2.398863304260594742e-01
5.966718253487976472e+04 2.022754955960497725e+01 2.493059575734938027e-01
5.966718256968710921e+04 1.997200076383252920e+01 2.436868177239541189e-01
5.966718260449446097e+04 2.014910128250069477e+01 2.465068878180844136e-01
5.966718263930180547e+04 2.000037274847894508e+01 2.453452770463721566e-01
5.966718267410914996e+04 2.004551453583406939e+01 2.461533077029993133e-01
5.966718270891649445e+04 1.986110072489114486e+01 2.415755305117552876e-01
5.966718274372383894e+04 2.000986897871206693e+01 2.454916551685747961e-01
5.966718277853118343e+04 2.013834446646602316e+01 2.524475201886048348e-01
5.966718281333852065e+04 1.974608507829843518e+01 2.478665015367081115e-01
5.966718284814586514e+04 1.982760030298294041e+01 2.453709990643839767e-01
5.966718288295321690e+04 2.020707107753245779e+01 2.548319345546946058e-01
5.966718291776056139e+04 2.006884606533350990e+01 2.496207821016704076e-01
5.966718295256790589e+04 2.028451599393991600e+01 2.507885769019376210e-01
5.966718298737525038e+04 2.026051557042357487e+01 2.582130769001118042e-01
5.966718302218258759e+04 2.007061836809366895e+01 2.515976383498776392e-01
5.966718305698993208e+04 1.954715786203352579e+01 2.402633155935306741e-01
5.966718309179728385e+04 1.992389597644749699e+01 2.430305180065374104e-01
5.966718312660462834e+04 1.956449813457455278e+01 2.358606704473467097e-01
5.966718316141196556e+04 1.934491698188802644e+01 2.321346490388870309e-01
5.966718319621931005e+04 1.994253738590017733e+01 2.450330905361441103e-01
5.966718323102666182e+04 1.988658964609534863e+01 2.417332360862393947e-01
5.966718326583400631e+04 1.952457661628380592e+01 2.345522086647533477e-01
5.966718330064134352e+04 1.978467109087386078e+01 2.378580811542480855e-01
5.966718333544868801e+04 1.986330479681430106e+01 2.386686718824623243e-01
5.966718337025603978e+04 1.975037985673974461e+01 2.371672958503528716e-01
5.966718340506338427e+04 1.983997610309806348e+01 2.389165104332501843e-01
5.966718343987072876e+04 2.028341179385530424e+01 2.442913745926455216e-01
5.966718347467807325e+04 1.973680984544383676e+01 2.385597638502204576e-01
5.966718350948541774e+04 2.025040124447517442e+01 2.484875041894877568e-01
5.966718354429276224e+04 1.963531179922706116e+01 2.395171853714012367e-01
5.966718357910010673e+04 1.980583779343006512e+01 2.429593949258628816e-01
5.966718361390745122e+04 1.986670116990034174e+01 2.484403571831995117e-01
5.966718364871478843e+04 2.037399803034269752e+01 2.553694941365852178e-01
5.966718368352213292e+04 1.982660246328066478e+01 2.451984943653629234e-01
5.966718371832947741e+04 2.057783473727432266e+01 2.621973044028929056e-01
5.966718375313682191e+04 1.962855612427091856e+01 2.474510780363516904e-01
5.966718378794416640e+04 1.976615584010368565e+01 2.448583454387135705e-01
5.966718382275151089e+04 2.037795993836671826e+01 2.600334354342124232e-01
5.966718385755886266e+04 2.025488528066476590e+01 2.533640849502152848e-01
5.966718389236620715e+04 2.034737583569160080e+01 2.496450868951968494e-01
5.966718392717354436e+04 1.981737207222450436e+01 2.415363357550692480e-01
5.966718396198088885e+04 1.991689811431076862e+01 2.417601416196227815e-01
5.966718399678824062e+04 2.000753254082170685e+01 2.425955444032147357e-01
5.966718403159558511e+04 1.959980651402772978e+01 2.343371355628226793e-01
5.966718406640292233e+04 2.035042735042734918e+01 2.500149396640494182e-01
5.966718410121026682e+04 1.993729140624051510e+01 2.399282013406021929e-01
5.966718413601761858e+04 1.985259691878770383e+01 2.453067682859329246e-01
5.966718417082496308e+04 2.000321378383332060e+01 2.452126932847131235e-01
5.966718420563230029e+04 1.995722553150273626e+01 2.407907472767751578e-01
5.966718424043964478e+04 1.966969946627503063e+01 2.420142865200484161e-01
5.966718427524698927e+04 1.992936080882175531e+01 2.438916959471328916e-01
5.966718431005433376e+04 1.978674034485259980e+01 2.412726399662648569e-01
5.966718434486168553e+04 1.981415416551008590e+01 2.413992046316940920e-01
5.966718437966903002e+04 2.012716621918476889e+01 2.475990718832464521e-01
5.966718441447636724e+04 2.027638481810792825e+01 2.518801802331646078e-01
5.966718444928371173e+04 1.984359036144578070e+01 2.387642667372712468e-01
5.966718448409105622e+04 1.983991080847798827e+01 2.405910879000110747e-01
5.966718451889840071e+04 2.017950281769168797e+01 2.459207098728577734e-01
5.966718455370574520e+04 1.991185830081056807e+01 2.435041503808144103e-01
5.966718458851308969e+04 2.018568303740544678e+01 2.442590266918978070e-01
5.966718462332044146e+04 2.013367537199751212e+01 2.502264992849016489e-01
5.966718465812778595e+04 1.986316079625124331e+01 2.431413667634274856e-01
5.966718469293512317e+04 2.031679233873455814e+01 2.568395619192617718e-01
5.966718472774246766e+04 2.020203563595140395e+01 2.538009385167683263e-01
5.966718476254981942e+04 1.964133299936785093e+01 2.411913921410975548e-01
5.966718479735716392e+04 1.992960522338431772e+01 2.517488131396902751e-01
5.966718483216450113e+04 2.034332575711038871e+01 2.525891583414408004e-01
5.966718486697184562e+04 1.975212935063702702e+01 2.389385201020072236e-01
5.966718490177919011e+04 2.030411583517255991e+01 2.508585409845573988e-01
5.966718493658653460e+04 2.007812216565285013e+01 2.402672881504652191e-01
5.966718497139388637e+04 2.049235552933657800e+01 2.458331828687136400e-01
5.966718500620123086e+04 2.040421736793236818e+01 2.453305001078882608e-01
5.966718504100856808e+04 2.029969426410221800e+01 2.477468430017804590e-01
5.966718507581591257e+04 2.033652194046037920e+01 2.524449246555456883e-01
5.966718511062326434e+04 2.024676547557903561e+01 2.444325221526030822e-01
5.966718514543060883e+04 2.017488095525851222e+01 2.482188899975348861e-01
5.966718518023794604e+04 1.997214558191981482e+01 2.442031275162503956e-01
5.966718521504529053e+04 1.978981634669174028e+01 2.350739501192396774e-01
5.966718524985264230e+04 2.023684851733631973e+01 2.458351119522129424e-01
5.966718528465998679e+04 2.007355174658277264e+01 2.441989902742618124e-01
5.966718531946732401e+04 2.024786742600151612e+01 2.484207856287775074e-01
5.966718535427466850e+04 2.015556180187226332e+01 2.502122483666651687e-01
5.966718538908202027e+04 2.051344417583501567e+01 2.623782343358684321e-01
5.966718542388936476e+04 1.969534080076262939e+01 2.393301713334460568e-01
5.966718545869670197e+04 1.968839617790215257e+01 2.382163011798297536e-01
5.966718549350404646e+04 2.016817909058623215e+01 2.462578258582791835e-01
5.966718552831139095e+04 1.989529726005874011e+01 2.363344663551508740e-01
5.966718556311873544e+04 2.045398028434140514e+01 2.469692255049044105e-01
5.966718559792608721e+04 2.025881862336260752e+01 2.443045428497112592e-01
5.966718563273343170e+04 2.057947196603899798e+01 2.502784293523791503e-01
5.966718566754076892e+04 1.991353904357988469e+01 2.372394919450463713e-01
5.966718570234811341e+04 2.004906156201405310e+01 2.422583908261750907e-01
5.966718573715546518e+04 2.009221403241228288e+01 2.456377281649253508e-01
5.966718577196280967e+04 1.999120001923492751e+01 2.449516564197854462e-01
5.966718580677014688e+04 2.035912944265190916e+01 2.448201040320120148e-01
5.966718584157749137e+04 1.973819461786355589e+01 2.407142236896669951e-01
5.966718587638484314e+04 2.057486244204018533e+01 2.575408399092828926e-01
5.966718591119218763e+04 2.041146481128009071e+01 2.498109050244506357e-01
5.966718594599953212e+04 1.977305032082951541e+01 2.437152972676482621e-01
5.966718598080687661e+04 1.980091905778485284e+01 2.436836460327072018e-01
5.966718601561422111e+04 2.049458622875825142e+01 2.571452915432804742e-01
5.966718605042156560e+04 1.995090876154821657e+01 2.477033363980564173e-01
5.966718608522890281e+04 2.028771778079822141e+01 2.533501573358257208e-01
5.966718612003624730e+04 2.000681372549019699e+01 2.457114291411784668e-01
5.966718615484359179e+04 1.991693985090211427e+01 2.457282826167212497e-01
5.966718618965093629e+04 2.035868883119439943e+01 2.524233346097524699e-01
5.966718622445828805e+04 1.997962656812214277e+01 2.431997864509167773e-01
5.966718625926563254e+04 1.991431916383035272e+01 2.452234486417192993e-01
5.966718629407296976e+04 1.992150931572224337e+01 2.451729988749267453e-01
5.966718632888031425e+04 1.987502708689475739e+01 2.493061449081689640e-01
5.966718636368766602e+04 1.998490183782740814e+01 2.565474301617281516e-01
5.966718639849501051e+04 1.942238868081564718e+01 2.414454104786355748e-01
5.966718643330234772e+04 1.994219688239218868e+01 2.465435669882816150e-01
5.966718646810969221e+04 1.963562136234333266e+01 2.383381806795782376e-01
5.966718650291704398e+04 1.995314985006495334e+01 2.452055753003007099e-01
5.966718653772438847e+04 1.999410597221386965e+01 2.652670398184747147e-01
5.966718657253172569e+04 2.013540939860208567e+01 2.479572189488780110e-01
5.966718660733907018e+04 1.948546910618592065e+01 2.342058673649421996e-01
5.966718664214642195e+04 1.987663686880889102e+01 2.407212433610583235e-01
5.966718667695376644e+04 1.990821983849584242e+01 2.438621453377022852e-01
5.966718671176111093e+04 1.991080330394071396e+01 2.406650799666178453e-01
5.966718674656845542e+04 2.002043351869052046e+01 2.484804007013763361e-01
5.966718678137579263e+04 1.963976773794367503e+01 2.392271769756306732e-01
5.966718681618313713e+04 1.982863077514167927e+01 2.485427733742836820e-01
5.966718685099048889e+04 1.945338947867860568e+01 2.365031554914979739e-01
5.966718688579783338e+04 1.966698724498996143e+01 2.422218426473494446e-01
5.966718692060517060e+04 1.988083401531715211e+01 2.519969769544610494e-01
5.966718695541251509e+04 1.955975905909242485e+01 2.418056374446636569e-01
5.966718699021986686e+04 1.984340517500150014e+01 2.546145562332857160e-01
5.966718702502721135e+04 1.990905226336948886e+01 2.521414763811465898e-01
5.966718705983454856e+04 1.989483268836785612e+01 2.528260431118141138e-01
5.966718709464189305e+04 2.010471057689968433e+01 2.501712807649477677e-01
5.966718712944924482e+04 1.985058462718036765e+01 2.426696832783382385e-01
5.966718716425658931e+04 2.015815201411349733e+01 2.443043229858266052e-01
5.966718719906393380e+04 1.999501605000844862e+01 2.402302379517357311e-01
5.966718723387127829e+04 2.017187156366835410e+01 2.464886004457848556e-01
5.966718726867862279e+04 1.972956511292647619e+01 2.381363472603715559e-01
5.966718730348596728e+04 1.962479453033804333e+01 2.358461854942903724e-01
5.966718733829330449e+04 2.000271873157938884e+01 2.476133622303500204e-01
5.966718737310064898e+04 2.003653351849821718e+01 2.520787478382556790e-01
5.966718740790800075e+04 2.007046955245781206e+01 2.565709124128018881e-01
5.966718744271534524e+04 2.019263261296659806e+01 2.477099556434156635e-01
5.966718747752268973e+04 2.006087561314884127e+01 2.474923811157225817e-01
5.966718751233003422e+04 2.006429458610359973e+01 2.451020487849541185e-01
5.966718754713737144e+04 2.011017946633337772e+01 2.464815770321591992e-01
5.966718758194471593e+04 2.006660324661861594e+01 2.435947001695012160e-01
5.966718761675206770e+04 2.014422199233250055e+01 2.497993841368934542e-01
5.966718765155941219e+04 2.043671269454711847e+01 2.590022227336772342e-01
5.966718768636674940e+04 2.007048170163311696e+01 2.473602999663833124e-01
5.966718772117409389e+04 2.002720617693120175e+01 2.470437767846878907e-01
5.966718775598144566e+04 1.989735244109788681e+01 2.400938888895704781e-01
5.966718779078879015e+04 1.983240813847555373e+01 2.460067336991607623e-01
5.966718782559612737e+04 1.976209091789310435e+01 2.426232803961302920e-01
5.966718786040347186e+04 1.994551223157301578e+01 2.472777610282466954e-01
5.966718789521082363e+04 1.969489640499963556e+01 2.377895337213007942e-01
5.966718793001816812e+04 1.946566964499020358e+01 2.327895402289552607e-01
5.966718796482550533e+04 1.990554114767870786e+01 2.386402968934185631e-01
5.966718799963284982e+04 1.971053074978938469e+01 2.360175309466664983e-01
5.966718803444020159e+04 2.003047377964925957e+01 2.443278835088852352e-01
5.966718806924754608e+04 1.954019697114923915e+01 2.336744764239215288e-01
5.966718810405488330e+04 1.998270471219656130e+01 2.440729471380118920e-01
5.966718813886222779e+04 1.950412795455639525e+01 2.345034237128119092e-01
5.966718817366957228e+04 1.976534855080415909e+01 2.432674734713950737e-01
5.966718820847691677e+04 1.942638510605685553e+01 2.386125100373305274e-01
5.966718824328426126e+04 1.971139628285069989e+01 2.383859032228281827e-01
5.966718827809160575e+04 2.007990976743045408e+01 2.474090055963145685e-01
5.966718831289895024e+04 1.989377284928279011e+01 2.403000782896486665e-01
5.966718834770629473e+04 1.957516199477320740e+01 2.347711470175007920e-01
5.966718838251364650e+04 2.009916296549367942e+01 2.419039812958494740e-01
5.966718841732099099e+04 1.995132743362831818e+01 2.376960385553642807e-01
5.966718845212832821e+04 1.983234254983058165e+01 2.350735039080625033e-01
5.966718848693567270e+04 2.011988257598923724e+01 2.437137579888833672e-01
5.966718852174302447e+04 2.021597977988540151e+01 2.446194454511137761e-01
5.966718855655036896e+04 2.007273037168701890e+01 2.444266240550053149e-01
5.966718859135770617e+04 2.018409587386046056e+01 2.473224106479466888e-01
5.966718862616505066e+04 2.006786482631922652e+01 2.493177371756666039e-01
5.966718866097240243e+04 1.973701166980884381e+01 2.380415319981473432e-01
5.966718869577974692e+04 1.975317974562035062e+01 2.388379249020897710e-01
5.966718873058708414e+04 2.040996729213289740e+01 2.563375377420383794e-01
5.966718876539442863e+04 1.989957494567423524e+01 2.424501696000625761e-01
5.966718880020177312e+04 2.016724125373279719e+01 2.503959082211370535e-01
5.966718883500911761e+04 1.975144777848093725e+01 2.399992455469467101e-01
5.966718886981646938e+04 1.963997008653538145e+01 2.400428561632272917e-01
5.966718890462381387e+04 2.007750145999610325e+01 2.498563237139871107e-01
5.966718893943115108e+04 1.977146621945376381e+01 2.468284645756090023e-01
5.966718897423849558e+04 2.015666699014993313e+01 2.554029396169256172e-01
5.966718900904584734e+04 2.014123710087148922e+01 2.571424468816995157e-01
5.966718904385319183e+04 2.007621976860139767e+01 2.631605882256614626e-01
5.966718907866052905e+04 1.993653330769508258e+01 2.515319321221533011e-01
5.966718911346787354e+04 2.025836422101671630e+01 2.591364486961267311e-01
5.966718914827522531e+04 2.041601387163815673e+01 2.633616015232363994e-01
5.966718918308256980e+04 1.984771360816346331e+01 2.495917966502332885e-01
5.966718921788991429e+04 1.981774882426336148e+01 2.416760341791409361e-01
5.966718925269725878e+04 2.021914112815029085e+01 2.561192264331237922e-01
5.966718928750460327e+04 2.016397060606795577e+01 2.472170919163246272e-01
5.966718932231194776e+04 2.061258767301843520e+01 2.630331288577008042e-01
5.966718935711929225e+04 2.020038413075125661e+01 2.466428918607358745e-01
5.966718939192663674e+04 2.063925550759711669e+01 2.542494415202517510e-01
5.966718942673397396e+04 2.093748348703496376e+01 2.662488718123995346e-01
5.966718946154131845e+04 1.990217833146026649e+01 2.437391121654506887e-01
5.966718949634867022e+04 1.983666385325899384e+01 2.434479891009147523e-01
5.966718953115601471e+04 2.034868236869332492e+01 2.503556095803844972e-01
5.966718956596335192e+04 1.990009391457340371e+01 2.370012753714135778e-01
5.966718960077069642e+04 2.032259318184578589e+01 2.480345231840097586e-01
5.966718963557804818e+04 2.008061518667651413e+01 2.438481368622704704e-01
5.966718967038539267e+04 1.996799933207700306e+01 2.392691272652122114e-01
5.966718970519272989e+04 1.992655219224082686e+01 2.402663016699251308e-01
5.966718974000007438e+04 2.044728779076893233e+01 2.500446935797034365e-01
5.966718977480742615e+04 2.014393290291437921e+01 2.472388074989687878e-01
5.966718980961477064e+04 2.006757294189956298e+01 2.431383811716091026e-01
5.966718984442211513e+04 2.018002970465778390e+01 2.425639773795005283e-01
5.966718987922945962e+04 2.012050734830479826e+01 2.423720571575926075e-01
5.966718991403680411e+04 2.030706422242292675e+01 2.478519934739924213e-01
5.966718994884414860e+04 2.023590549646038284e+01 2.453638708960027559e-01
5.966718998365149309e+04 2.021868680716287159e+01 2.489841258091720633e-01
5.966719001845883759e+04 2.021723558488390893e+01 2.460198809221533500e-01
5.966719005326617480e+04 2.028741702243170408e+01 2.463412512410587674e-01
5.966719008807351929e+04 2.001633393829401086e+01 2.407580381481201071e-01
5.966719012288087106e+04 1.961352616619294409e+01 2.312694953184840363e-01
5.966719015768821555e+04 1.992706129800427917e+01 2.424315153518216137e-01
5.966719019249555276e+04 2.046661446292291586e+01 2.545101040394373570e-01
5.966719022730289726e+04 2.031329516539440405e+01 2.479901495438062986e-01
5.966719026211024902e+04 2.029059108242886467e+01 2.462867236335284926e-01
5.966719029691759351e+04 2.031737783428169308e+01 2.472616002955811132e-01
5.966719033172493801e+04 2.006691808240577757e+01 2.430330297056095545e-01
5.966719036653228250e+04 2.018310223382508539e+01 2.451060454985871384e-01
5.966719040133962699e+04 2.001694608611747839e+01 2.405901465772140591e-01
5.966719043614697148e+04 2.007007981783607775e+01 2.457800173395544574e-01
5.966719047095431597e+04 2.015567340087816106e+01 2.478394062797992792e-01
5.966719050576166046e+04 1.978263609020768499e+01 2.437167587904077171e-01
5.966719054056900495e+04 2.004692429498724948e+01 2.447931058432593066e-01
5.966719057537634944e+04 2.008613788895668151e+01 2.398418130639280166e-01
5.966719061018368666e+04 1.998883441937776340e+01 2.451356439781552932e-01
5.966719064499103115e+04 2.008846687164647093e+01 2.475589779386916656e-01
5.966719067979837564e+04 2.022958135667824209e+01 2.468571391524617686e-01
5.966719071460572013e+04 2.007639951331751149e+01 2.457653549702276397e-01
5.966719074941306462e+04 2.003359724280876719e+01 2.446145549671636665e-01
5.966719078422040911e+04 2.049074930049674137e+01 2.567029424031900819e-01
5.966719081902775361e+04 2.095945153522725946e+01 2.622656600716911091e-01
5.966719085383509810e+04 2.025830979795785680e+01 2.484184811477122001e-01
5.966719088864244986e+04 2.035990335246149385e+01 2.452642092144007580e-01
5.966719092344979435e+04 2.024212366603129709e+01 2.421612604868896013e-01
5.966719095825713157e+04 2.033626666015720375e+01 2.450291515160411826e-01
5.966719099306447606e+04 2.036373973004694804e+01 2.445347619709383746e-01
5.966719102787182055e+04 2.016876063579419665e+01 2.422913818155647547e-01
5.966719106267916504e+04 2.031738696889364704e+01 2.451251615223834779e-01
5.966719109748650953e+04 2.017109211548807579e+01 2.419764756585165433e-01
5.966719113229385403e+04 2.042639897479709532e+01 2.485240268223433413e-01
5.966719116710119852e+04 2.080668556082226672e+01 2.522473777224826241e-01
5.966719120190854301e+04 2.017737826275056179e+01 2.451924827313505251e-01
5.966719123671588750e+04 2.058280223309125034e+01 2.468484230587397743e-01
5.966719127152323199e+04 2.000561299143658900e+01 2.393660341805030067e-01
5.966719130633057648e+04 2.057095269820120009e+01 2.481847082025079032e-01
5.966719134113792097e+04 2.017652674061722351e+01 2.409954649148009220e-01
5.966719137594526546e+04 2.037573593047209286e+01 2.461548252128159531e-01
5.966719141075260995e+04 2.053436183410511617e+01 2.518897287376555272e-01
5.966719144555995445e+04 2.020672579722840823e+01 2.444294547699905062e-01
5.966719148036729894e+04 2.043175395858709109e+01 2.503106368163612316e-01
5.966719151517464343e+04 2.008661360521316652e+01 2.468441875028886123e-01
5.966719154998198792e+04 2.032699187984614397e+01 2.511314928470732011e-01
5.966719158478933241e+04 1.958550931713996590e+01 2.375848705951811857e-01
5.966719161959667690e+04 2.009923039335450667e+01 2.474957333008246108e-01
5.966719165440402867e+04 1.974389690967664990e+01 2.425047782551141284e-01
5.966719168921137316e+04 2.024836210577685591e+01 2.504506327757646811e-01
5.966719172401871037e+04 2.000272121949163662e+01 2.450015354358571484e-01
5.966719175882605487e+04 1.993024746607320097e+01 2.433075954944338148e-01
5.966719179363339936e+04 1.971887373515178155e+01 2.388642227843917609e-01
5.966719182844074385e+04 1.996858664143895012e+01 2.375298677739767494e-01
5.966719186324808834e+04 1.955439984836279166e+01 2.326301123609377519e-01
5.966719189805543283e+04 1.981411708879530309e+01 2.380523443050175936e-01
5.966719193286277732e+04 2.007476151474272896e+01 2.426149111035909300e-01
5.966719196767012181e+04 2.001556602639613658e+01 2.430701352252337410e-01
5.966719200247747358e+04 2.069644204251740405e+01 2.520207535033843205e-01
5.966719203728481807e+04 2.072257786000616520e+01 2.554472101234436798e-01
5.966719207209215529e+04 2.049339982760743695e+01 2.549829248917210855e-01
5.966719210689949978e+04 2.040312400616483757e+01 2.554194325498452822e-01
5.966719214170685154e+04 1.991154556833760481e+01 2.401186941078197745e-01
5.966719217651419603e+04 2.034098500548579835e+01 2.516285946269976592e-01
5.966719221132153325e+04 2.028030791307414304e+01 2.478604782519889804e-01
5.966719224612887774e+04 2.036285120804635795e+01 2.563612426073174633e-01
5.966719228093622951e+04 1.986374867210160033e+01 2.382215219796831596e-01
5.966719231574357400e+04 2.000084520647186537e+01 2.472959202544095791e-01
5.966719235055091121e+04 2.051875606669369745e+01 2.557522563596141274e-01
5.966719238535825571e+04 1.998762000703960240e+01 2.407727376379439344e-01
5.966719242016560747e+04 2.010511790054713188e+01 2.467867886582712778e-01
5.966719245497295196e+04 2.031149405606379332e+01 2.469240962737727085e-01
5.966719248978029646e+04 1.994627886673762163e+01 2.405835822110217459e-01
5.966719252458764095e+04 2.027647469929744162e+01 2.564321869081588878e-01
5.966719255939497816e+04 1.972829826769765660e+01 2.506764613393771546e-01
5.966719259420232265e+04 2.005212460470357527e+01 2.454309971463980167e-01
5.966719262900967442e+04 1.999533225833828354e+01 2.417971773190690787e-01
5.966719266381701891e+04 2.035876675077782139e+01 2.589063835616081111e-01
5.966719269862436340e+04 2.000824059641618646e+01 2.449578911427047201e-01
5.966719273343170789e+04 2.052853034473395155e+01 2.510279559782392922e-01
5.966719276823905238e+04 2.020651654850678014e+01 2.486399463559385015e-01
5.966719280304639688e+04 1.950482977413703267e+01 2.375487771888526722e-01
5.966719283785374137e+04 2.012733010421253255e+01 2.483903725522643435e-01
5.966719287266108586e+04 2.019169027384324977e+01 2.486100514502914138e-01
5.966719290746843035e+04 2.001247593752284359e+01 2.498710159083565585e-01
5.966719294227577484e+04 2.011408361073037199e+01 2.522415802219108438e-01
5.966719297708311933e+04 1.994051143354897349e+01 2.456385602633613385e-01
5.966719301189046382e+04 1.998436724865996084e+01 2.540363843445033187e-01
5.966719304669780831e+04 2.022707730212503563e+01 2.535702637946438132e-01
5.966719308150515280e+04 1.996687249564592292e+01 2.485182344710080427e-01
5.966719311631249730e+04 2.031092035072659030e+01 2.522265506922509726e-01
5.966719315111984179e+04 2.001471213022420415e+01 2.432716616052853220e-01
5.966719318592718628e+04 2.062783747774222221e+01 2.607283763390814690e-01
5.966719322073453077e+04 2.031570445633677480e+01 2.524189760697103102e-01
5.966719325554187526e+04 2.010674492517139456e+01 2.499565992122318170e-01
5.966719329034921975e+04 2.016503631605976921e+01 2.470705613433867853e-01
5.966719332515655697e+04 2.005480277024992475e+01 2.530686555432596352e-01
5.966719335996390146e+04 2.023614505176034228e+01 2.506902860568022140e-01
5.966719339477125322e+04 1.981374468694779978e+01 2.451425027082457242e-01
5.966719342957859772e+04 2.005822393258153369e+01 2.491430526030158910e-01
5.966719346438594221e+04 1.991584935742583440e+01 2.499179309166053020e-01
5.966719349919328670e+04 2.029225557472048891e+01 2.517363511616529381e-01
5.966719353400063119e+04 1.988282978051092442e+01 2.443859014871891944e-01
5.966719356880797568e+04 1.983364454252249232e+01 2.500849509001173421e-01
5.966719360361532017e+04 2.027893724097098982e+01 2.594446272501221840e-01
5.966719363842266466e+04 1.992368433899629210e+01 2.544911502160443484e-01
5.966719367323000915e+04 1.997361457998466960e+01 2.528143232252832995e-01
5.966719370803735364e+04 1.976564083157342466e+01 2.433182012155925000e-01
5.966719374284469814e+04 2.033245093219377608e+01 2.624622893971484960e-01
5.966719377765204263e+04 1.965687993518507071e+01 2.481600576353152343e-01
5.966719381245938712e+04 1.994770110710165056e+01 2.528308736352881669e-01
5.966719384726673161e+04 2.001424565060928629e+01 2.500599638593670182e-01
5.966719388207407610e+04 1.950634254570008963e+01 2.386728890110763612e-01
5.966719391688142059e+04 2.005516679625310061e+01 2.470292891005587965e-01
5.966719395168876508e+04 1.994011902570709793e+01 2.493174259515082147e-01
5.966719398649610957e+04 1.986454149113353296e+01 2.596426504426189719e-01
5.966719402130345406e+04 1.997641039516893002e+01 2.641060322062499521e-01
5.966719405611079856e+04 1.959661077844311450e+01 2.538652127150624604e-01
5.966719409091814305e+04 1.959395452562175777e+01 2.502653323285632392e-01
5.966719412572548754e+04 1.970526366985640365e+01 2.515428580999318764e-01
5.966719416053283203e+04 1.945613740293097393e+01 2.448174665134595362e-01
5.966719419534017652e+04 1.901188755768961869e+01 2.309852627932992841e-01
5.966719423014752101e+04 1.995054716380640158e+01 2.522032402034793397e-01
5.966719426495486550e+04 1.979188349277923109e+01 2.541448985121625426e-01
5.966719429976220999e+04 2.017668149279844059e+01 2.608188300979573659e-01
5.966719433456955448e+04 2.012681974344398128e+01 2.592644042502734725e-01
5.966719436937689898e+04 1.990227503331255221e+01 2.596692724571157407e-01
5.966719440418424347e+04 1.978262149137328407e+01 2.491309643498720583e-01
5.966719443899158796e+04 1.984888790907309541e+01 2.604239530866010455e-01
5.966719447379893245e+04 2.003143008749090015e+01 2.652234951676312735e-01
5.966719450860627694e+04 1.983530424093423505e+01 2.549394283101215630e-01
5.966719454341362143e+04 1.952078569193365709e+01 2.497489227669408285e-01
5.966719457822096592e+04 1.993916466000904464e+01 2.502707386521281774e-01
5.966719461302831041e+04 2.013208128458229851e+01 2.463838491042703305e-01
5.966719464783565491e+04 2.033793745346239845e+01 2.562775433897199195e-01
5.966719468264299940e+04 1.999484235110938357e+01 2.454498743423849383e-01
5.966719471745034389e+04 1.955172659140498936e+01 2.369197480411224244e-01
5.966719475225768838e+04 1.997251461271704898e+01 2.440682162152205403e-01
5.966719478706503287e+04 1.988353703251038951e+01 2.392906050790425121e-01
5.966719482187237736e+04 2.034192181688302270e+01 2.603466547488764715e-01
5.966719485667972185e+04 1.932879949895418648e+01 2.321300382942063367e-01
5.966719489148706634e+04 2.042615813305468464e+01 2.504870477973690779e-01
5.966719492629441083e+04 2.002514714410868280e+01 2.417623264781099124e-01
5.966719496110175533e+04 1.992686856849891797e+01 2.407024645910700034e-01
5.966719499590909982e+04 2.021096926127912852e+01 2.548807253922663607e-01
5.966719503071644431e+04 1.975595598016688825e+01 2.395385760618050364e-01
5.966719506552378880e+04 2.023543740340031150e+01 2.516272944048668081e-01
5.966719510033113329e+04 2.002851125671215371e+01 2.420808155408854800e-01
5.966719513513847778e+04 1.985150305222150635e+01 2.445859855455315701e-01
5.966719516994582227e+04 1.948741731377624475e+01 2.374690696775298426e-01
5.966719520475316676e+04 1.970905734144222166e+01 2.405847604007240736e-01
5.966719523956051125e+04 2.003722372066343382e+01 2.465264979833207137e-01
5.966719527436785575e+04 1.957015889792339891e+01 2.382754002548827799e-01
5.966719530917520024e+04 1.997806926901615654e+01 2.558546014031947147e-01
5.966719534398254473e+04 1.992526297930098167e+01 2.403949472592017411e-01
5.966719537878988922e+04 1.987081109089375275e+01 2.421805959775377992e-01
5.966719541359723371e+04 2.025028852056476580e+01 2.534911299595853929e-01
5.966719544840457820e+04 1.979239113384895532e+01 2.392161671500198650e-01
5.966719548321192269e+04 1.962974088923463611e+01 2.370085322621331425e-01
5.966719551801926718e+04 2.005634098198865090e+01 2.481514962386088263e-01
5.966719555282661167e+04 1.952498116997238142e+01 2.408003194292805960e-01
5.966719558763395617e+04 1.971982170252346833e+01 2.444749041120302391e-01
5.966719562244130066e+04 2.020189188519921686e+01 2.490935510696797028e-01
5.966719565724864515e+04 1.934210870055692411e+01 2.351945190173302669e-01
5.966719569205598964e+04 1.958416271579023871e+01 2.436715841615490763e-01
5.966719572686333413e+04 1.986043292986439113e+01 2.495253773010296383e-01
5.966719576167067862e+04 2.023633821803929322e+01 2.527409799152119385e-01
5.966719579647802311e+04 1.996896403847332024e+01 2.565192877038132147e-01
5.966719583128536760e+04 1.968178959336220402e+01 2.417409975849421633e-01
5.966719586609271209e+04 1.994080817486767288e+01 2.472541936647336680e-01
5.966719590090005659e+04 1.972204445941394013e+01 2.418691450287391576e-01
5.966719593570740108e+04 2.006200235918608143e+01 2.492036890220621081e-01
5.966719597051474557e+04 1.980308922538463534e+01 2.417315459765504992e-01
5.966719600532209006e+04 1.990444352764160385e+01 2.411717337762190883e-01
5.966719604012943455e+04 1.971232448923213454e+01 2.451174616409380613e-01
5.966719607493677904e+04 1.962768425435726627e+01 2.418117024159175954e-01
5.966719610974412353e+04 2.024463747343448716e+01 2.508403745767974202e-01
5.966719614455146802e+04 2.011642478181124361e+01 2.486059004704539721e-01
5.966719617935881251e+04 2.025673778084351540e+01 2.494854491718845046e-01
5.966719621416616428e+04 1.957075398390895415e+01 2.390383113545061222e-01
5.966719624897350877e+04 1.946240296190135055e+01 2.297530170225045021e-01
5.966719628378084599e+04 1.997509653453247935e+01 2.405557783321073395e-01
5.966719631858819048e+04 1.959614462453246375e+01 2.406987070680463581e-01
5.966719635339553497e+04 2.019355469466068698e+01 2.458349740819188722e-01
5.966719638820287946e+04 1.980781339265093877e+01 2.399435861010011939e-01
5.966719642301022395e+04 1.966890286345198291e+01 2.364887025920669461e-01
5.966719645781756844e+04 2.006899843352261570e+01 2.451614866745672749e-01
5.966719649262491293e+04 2.018307057428091511e+01 2.515474920584969132e-01
5.966719652743225743e+04 1.998701156687403113e+01 2.572771604257602096e-01
5.966719656223960192e+04 2.008684408211519212e+01 2.502878835066669194e-01
5.966719659704694641e+04 1.975484275364939535e+01 2.394801759844334688e-01
5.966719663185429090e+04 2.013414231770356011e+01 2.472874122908036709e-01
5.966719666666163539e+04 1.987246730939046202e+01 2.400483457051902358e-01
5.966719670146897988e+04 2.012846620978952572e+01 2.486381954018369311e-01
5.966719673627632437e+04 1.993621001810500815e+01 2.421761227232894498e-01
5.966719677108366886e+04 1.994706038840117301e+01 2.432237300127575996e-01
5.966719680589101335e+04 2.042875909333135098e+01 2.558168571346738362e-01
5.966719684069835785e+04 1.999353490180828175e+01 2.459203346555478287e-01
5.966719687550570234e+04 1.970937593133456645e+01 2.391122772741964275e-01
5.966719691031304683e+04 2.068320988582672015e+01 2.562025969218252874e-01
5.966719694512039132e+04 2.045628006680126632e+01 2.558123319279982932e-01
5.966719697992773581e+04 1.973581530682821139e+01 2.381248883077314582e-01
5.966719701473508030e+04 2.063799865948415047e+01 2.542380481105297463e-01
5.966719704954242479e+04 2.060171237126194299e+01 2.557391341092463133e-01
5.966719708434976928e+04 2.088147595046979177e+01 2.588632524694839399e-01
5.966719711915711378e+04 2.059871786969117835e+01 2.543164396415534823e-01
5.966719715396445827e+04 2.036962684758904629e+01 2.516589839439536957e-01
5.966719718877180276e+04 2.082858320427636301e+01 2.650282815106182466e-01
5.966719722357914725e+04 2.042165702515017145e+01 2.545332279943160469e-01
5.966719725838649174e+04 2.016153528883713264e+01 2.484725875086283287e-01
5.966719729319383623e+04 2.011605871134393908e+01 2.479098271688120747e-01
5.966719732800118072e+04 1.990449189014229248e+01 2.387770764069179763e-01
5.966719736280852521e+04 2.008218251235395613e+01 2.422485393726409031e-01
5.966719739761586970e+04 1.976516725162953847e+01 2.380332107082789861e-01
5.966719743242321420e+04 2.057382779092971248e+01 2.674200256223978611e-01
5.966719746723055869e+04 1.948532238851737830e+01 2.405317731793160385e-01
5.966719750203790318e+04 2.019672860249061230e+01 2.497301524823799246e-01
5.966719753684524767e+04 1.994984861802910459e+01 2.445780129370996869e-01
5.966719757165259216e+04 1.977767509727626560e+01 2.358991032513514385e-01
5.966719760645994393e+04 2.021826844338569273e+01 2.500536385365171310e-01
5.966719764126728842e+04 2.020826413504201469e+01 2.479396926552140945e-01
5.966719767607462563e+04 1.971862998856317262e+01 2.403777374118638843e-01
5.966719771088197012e+04 1.991827701211437329e+01 2.438081205237267457e-01
5.966719774568931462e+04 1.934235542801809160e+01 2.325797341417400743e-01
5.966719778049665911e+04 1.966542535883437282e+01 2.367270370249088818e-01
5.966719781530401087e+04 1.991610380376821965e+01 2.444357007710518948e-01
5.966719785011135536e+04 1.971633983777073595e+01 2.406195549455404092e-01
5.966719788491869258e+04 1.972035623409669114e+01 2.414497710553350496e-01
5.966719791972603707e+04 1.948546654370815290e+01 2.324823530562108165e-01
5.966719795453338156e+04 2.026519439203936201e+01 2.471413811472135125e-01
5.966719798934072605e+04 1.983135669904084253e+01 2.384705016072170836e-01
5.966719802414807054e+04 2.021232893601282399e+01 2.486708912374237523e-01
5.966719805895541504e+04 2.051202227913568876e+01 2.528745589882773759e-01
5.966719809376276680e+04 2.047093582689792868e+01 2.544230985732203187e-01
5.966719812857011129e+04 1.968246884472886293e+01 2.325314033540170355e-01
5.966719816337745578e+04 1.989363403904649630e+01 2.367029390823113255e-01
5.966719819818480028e+04 1.971948189140847418e+01 2.373776105984958529e-01
5.966719823299214477e+04 1.984524197933659551e+01 2.390081970174447734e-01
5.966719826779948926e+04 1.972179220717169557e+01 2.330145660054921963e-01
5.966719830260683375e+04 1.967733291864540490e+01 2.367586164316335673e-01
5.966719833741417824e+04 1.988420152068346525e+01 2.392727009670768679e-01
5.966719837222152273e+04 2.041814909328500605e+01 2.476725142628231902e-01
5.966719840702886722e+04 2.015032160238694914e+01 2.442364253344922742e-01
5.966719844183621171e+04 2.003904946346573013e+01 2.487018368363023701e-01
5.966719847664355621e+04 2.034314002134733457e+01 2.537177110039021688e-01
5.966719851145090070e+04 1.985777680779863275e+01 2.442145736679835200e-01
5.966719854625824519e+04 1.997349144183348102e+01 2.510438365948790551e-01
5.966719858106558968e+04 1.971765738469677132e+01 2.400523996483545641e-01
5.966719861587293417e+04 2.038067226890756345e+01 2.495543688720665565e-01
5.966719865068027138e+04 2.013204186693341669e+01 2.492433919707452983e-01
5.966719868548761588e+04 2.007525866718972196e+01 2.415344769279359483e-01
5.966719872029496764e+04 2.010607332773579969e+01 2.432726586915556766e-01
5.966719875510231213e+04 1.973299240105160735e+01 2.373121297344559788e-01
5.966719878990965663e+04 1.961776973416113279e+01 2.346590818285392288e-01
5.966719882471700112e+04 1.999031641950827520e+01 2.413509617106301408e-01
5.966719885952434561e+04 1.987893227072505908e+01 2.403990332699242616e-01
5.966719889433169010e+04 1.976471783349666467e+01 2.375785110050905868e-01
5.966719892913903459e+04 1.985529849577878991e+01 2.376351162345356205e-01
5.966719896394637908e+04 1.971344987428353335e+01 2.372155509193198675e-01
5.966719899875372357e+04 2.022329419542833406e+01 2.475902200465231462e-01
5.966719903356106806e+04 2.010439493547601586e+01 2.390331705640037496e-01
5.966719906836841255e+04 2.022932496691014492e+01 2.440119489368109684e-01
5.966719910317575705e+04 1.964486169997980980e+01 2.326534408236137774e-01
5.966719913798310154e+04 2.012250823472001926e+01 2.447996877991513442e-01
5.966719917279044603e+04 2.003351648351648251e+01 2.516515784618171270e-01
5.966719920759779052e+04 1.965685536395033495e+01 2.388305583265740994e-01
5.966719924240513501e+04 1.974236172452597415e+01 2.409145894656070930e-01
5.966719927721247950e+04 2.013812377198227921e+01 2.419291899673960411e-01
5.966719931201982399e+04 1.976963382317513762e+01 2.368943905057942223e-01
5.966719934682716848e+04 1.988939541951589973e+01 2.374197511406863914e-01
5.966719938163451297e+04 1.996855607134131461e+01 2.432770704133487838e-01
5.966719941644185747e+04 2.002044128774010545e+01 2.463032798001873469e-01
5.966719945124920196e+04 1.955421572350930504e+01 2.460577131420598473e-01
5.966719948605654645e+04 1.997659258543887262e+01 2.500383900079933830e-01
5.966719952086389094e+04 1.985380609311668110e+01 2.455260193495974186e-01
5.966719955567123543e+04 1.985809395843168801e+01 2.464182851108004113e-01
5.966719959047857992e+04 1.982988466757123547e+01 2.455690587898755051e-01
5.966719962528592441e+04 2.007790855757100701e+01 2.490826626009606803e-01
5.966719966009326890e+04 2.023928610774484937e+01 2.504184082512557752e-01
5.966719969490061339e+04 2.006595146186724321e+01 2.441635092275062369e-01
5.966719972970795789e+04 2.008598247350860078e+01 2.433549511232206419e-01
5.966719976451530238e+04 1.982938710224656376e+01 2.413600883419599052e-01
5.966719979932264687e+04 2.003580449763347104e+01 2.454602983957477336e-01
5.966719983412999136e+04 1.969205766140238723e+01 2.357770124500532527e-01
5.966719986893733585e+04 1.992076598948403543e+01 2.415143848563933715e-01
5.966719990374468034e+04 2.001516129425088408e+01 2.416403086758974472e-01
5.966719993855202483e+04 2.001827475570628323e+01 2.411444039469658185e-01
5.966719997335936932e+04 1.976867853975407030e+01 2.408448380621029949e-01
5.966720000816671381e+04 1.981565106454679892e+01 2.393700472645576283e-01
5.966720004297405831e+04 1.960295801526717696e+01 2.444207023907120080e-01
5.966720007778140280e+04 2.024784853700516507e+01 2.493950012553320938e-01
5.966720011258874729e+04 2.037441507367582716e+01 2.459735805713729462e-01
5.966720014739609178e+04 1.990338094026722615e+01 2.395571156279454605e-01
5.966720018220343627e+04 1.972641170123486276e+01 2.367037489449100862e-01
5.966720021701078076e+04 2.011535042318699595e+01 2.457349119248884162e-01
5.966720025181812525e+04 2.071972876570751509e+01 2.588388228766734800e-01
5.966720028662546974e+04 2.009266096684371306e+01 2.443069967728316028e-01
5.966720032143281423e+04 1.997944884992365644e+01 2.412076870838631704e-01
5.966720035624015873e+04 2.009243221268155466e+01 2.484924506546171419e-01
5.966720039104750322e+04 1.984465630313334827e+01 2.451599412792148103e-01
5.966720042585484771e+04 2.001984563136770845e+01 2.433701098912687266e-01
5.966720046066219220e+04 1.924394500896593030e+01 2.358008307203146303e-01
5.966720049546953669e+04 1.953140560321554986e+01 2.352729923819615321e-01
5.966720053027688118e+04 1.971935629052073224e+01 2.437793557848293713e-01
5.966720056508422567e+04 2.014795002336506258e+01 2.570335272911220548e-01
5.966720059989157016e+04 1.965245799626633527e+01 2.393290454769679554e-01
5.966720063469891466e+04 2.036586991950219527e+01 2.518716026558852628e-01
5.966720066950625915e+04 1.977448346485151731e+01 2.428472082425079948e-01
5.966720070431360364e+04 2.001633485218800956e+01 2.439317294316178109e-01
5.966720073912094813e+04 1.966908751424622537e+01 2.433392702956597153e-01
5.966720077392829262e+04 1.971975835799893062e+01 2.428911706416710670e-01
5.966720080873563711e+04 1.964627324680356324e+01 2.401540586036930436e-01
5.966720084354298160e+04 2.002072213886907548e+01 2.561733332520779727e-01
5.966720087835032609e+04 2.000202608119059988e+01 2.557848639958432146e-01
5.966720091315767058e+04 1.995247810205602335e+01 2.485999159593961505e-01
5.966720094796501508e+04 2.006734118631759145e+01 2.492011760017986410e-01
5.966720098277235957e+04 1.975187203417599946e+01 2.445886396014491926e-01
5.966720101757970406e+04 1.981082845673937243e+01 2.517223095602027505e-01
5.966720105238704855e+04 2.009522690156876479e+01 2.549576491275770129e-01
5.966720108719439304e+04 2.034785706250703186e+01 2.587055116498186425e-01
5.966720112200173753e+04 1.999611512029603588e+01 2.499872607160979199e-01
5.966720115680908202e+04 1.962470022535822167e+01 2.429899099312909927e-01
5.966720119161642651e+04 2.005551812424201685e+01 2.553834916800871158e-01
5.966720122642377100e+04 2.010056811907186969e+01 2.512788683641436482e-01
5.966720126123111550e+04 1.962044493297331016e+01 2.484979558024781876e-01
5.966720129603845999e+04 2.013059531012681802e+01 2.512479987356417421e-01
5.966720133084580448e+04 1.968009768009768123e+01 2.397228284583292068e-01
5.966720136565314897e+04 2.012214911742321988e+01 2.572131962596503341e-01
5.966720140046049346e+04 1.985407636487605032e+01 2.482582538130520267e-01
5.966720143526783795e+04 1.995512331091316938e+01 2.476495194409745471e-01
5.966720147007518244e+04 2.013508260447035880e+01 2.552560740750713375e-01
5.966720150488252693e+04 1.995769522730832790e+01 2.533827360487878599e-01
5.966720153968987142e+04 1.994777969976653864e+01 2.468591182989018085e-01
5.966720157449721592e+04 2.002082422652872751e+01 2.462974044572389665e-01
5.966720160930456041e+04 2.026826074719465609e+01 2.529054218119937691e-01
5.966720164411190490e+04 1.992850603512660612e+01 2.489309008965230607e-01
5.966720167891924939e+04 1.970193972160963725e+01 2.412179489745812644e-01
5.966720171372659388e+04 1.996461999927722175e+01 2.507878483581498230e-01
5.966720174853393837e+04 2.008683179654071083e+01 2.455472106292744539e-01
5.966720178334128286e+04 1.996359885137906431e+01 2.402767856963497484e-01
5.966720181814862735e+04 2.039050579259678031e+01 2.482333835376727971e-01
5.966720185295597184e+04 2.010389009892556800e+01 2.451523040478865989e-01
5.966720188776331634e+04 2.028867931533806157e+01 2.478260624362919606e-01
5.966720192257066083e+04 2.006359662548517520e+01 2.449657773745093636e-01
5.966720195737800532e+04 1.997033071557485329e+01 2.419202321346148044e-01
5.966720199218534981e+04 1.967288377034139657e+01 2.365037014397456117e-01
5.966720202699269430e+04 2.021788937031687894e+01 2.451110081440305843e-01
5.966720206180003879e+04 2.005022350131651621e+01 2.426872399066007380e-01
5.966720209660738328e+04 1.983799167445416600e+01 2.396999807670035232e-01
5.966720213141472777e+04 2.005636134031362516e+01 2.420560883987046830e-01
5.966720216622207226e+04 1.979220574504977392e+01 2.396523433730284036e-01
5.966720220102941676e+04 1.963733620231129962e+01 2.359355749372743227e-01
5.966720223583676125e+04 1.994001362497262519e+01 2.467191747686568459e-01
5.966720227064410574e+04 1.992301406286209087e+01 2.526432267506860674e-01
5.966720230545145023e+04 1.973699066367518284e+01 2.424623706115117405e-01
5.966720234025879472e+04 1.984898515785756956e+01 2.387044476716980446e-01
5.966720237506613921e+04 2.031329502724035052e+01 2.495393708098480046e-01
5.966720240987348370e+04 1.982162109777223336e+01 2.451990259722676979e-01
5.966720244468082819e+04 2.006393839871089924e+01 2.455958447211210871e-01
5.966720247948817268e+04 1.999208310900102603e+01 2.418113358952626024e-01
5.966720251429551718e+04 1.983102114803625682e+01 2.395628380235917676e-01
5.966720254910286167e+04 2.016843693273806437e+01 2.493222078309400291e-01
5.966720258391020616e+04 2.033308560316103808e+01 2.527661571097967741e-01
5.966720261871755065e+04 2.005328766285399666e+01 2.465694740783049566e-01
5.966720265352489514e+04 1.999536884696476946e+01 2.444760511155928684e-01
5.966720268833223963e+04 1.992284735271360319e+01 2.435380132737765269e-01
5.966720272313958412e+04 1.993375186261816978e+01 2.442556394420099808e-01
5.966720275794692861e+04 2.058731273114774751e+01 2.614855722800067395e-01
5.966720279275427310e+04 2.006572064143932721e+01 2.527888009659057800e-01
5.966720282756161760e+04 1.999207691073566195e+01 2.440761753221064589e-01
5.966720286236896209e+04 2.000975490196078610e+01 2.498529496627386881e-01
5.966720289717630658e+04 1.945687905965973741e+01 2.370870242558980878e-01
5.966720293198365107e+04 1.961861567674129248e+01 2.430582275384818303e-01
5.966720296679099556e+04 1.983090436233377574e+01 2.416796037160022226e-01
5.966720300159834005e+04 1.969009755445677001e+01 2.447770720076042628e-01
5.966720303640568454e+04 1.963315760333164661e+01 2.469845424145234725e-01
5.966720307121302903e+04 2.003806796440077420e+01 2.429667336961809920e-01
5.966720310602037353e+04 1.956768201722727341e+01 2.363265657493977268e-01
5.966720314082771802e+04 1.965220850612402259e+01 2.489939489410634699e-01
5.966720317563506251e+04 1.976999633654902766e+01 2.517425849300212737e-01
5.966720321044240700e+04 1.997750745088498192e+01 2.627394741703172332e-01
5.966720324524975149e+04 1.985682053783767387e+01 2.501533948562049692e-01
5.966720328005709598e+04 1.971084821754916305e+01 2.442967681441856054e-01
5.966720331486444047e+04 2.013891228939543865e+01 2.465058856230975537e-01
5.966720334967178496e+04 1.970451156079876398e+01 2.461106099566775229e-01
5.966720338447912945e+04 2.007491503718662074e+01 2.493963884982604295e-01
5.966720341928648122e+04 1.981644609954026492e+01 2.506785391142546393e-01
5.966720345409382571e+04 2.007910637719482594e+01 2.534774620102492881e-01
5.966720348890116293e+04 1.989314229465164630e+01 2.535217127773077284e-01
5.966720352370850742e+04 2.006836144281669121e+01 2.478012333234967113e-01
5.966720355851585919e+04 1.998084625402363912e+01 2.457777338451418436e-01
5.966720359332320368e+04 1.965238682487039412e+01 2.419925864324904974e-01
5.966720362813054089e+04 2.033111100116270364e+01 2.528852637048359941e-01
5.966720366293788538e+04 1.973520121524847326e+01 2.427840879562324916e-01
5.966720369774522987e+04 1.980534517385728677e+01 2.433021940838010211e-01
5.966720373255257437e+04 2.003723214395608565e+01 2.502739238971918301e-01
5.966720376735992613e+04 1.957938154276617126e+01 2.363444129721174736e-01
5.966720380216727062e+04 2.008142565939835933e+01 2.448976793882882974e-01
5.966720383697460784e+04 1.976584965743510480e+01 2.409268619232179942e-01
5.966720387178195233e+04 1.981910591321455684e+01 2.389261243734140117e-01
5.966720390658930410e+04 2.014852170473647774e+01 2.458283961478924529e-01
5.966720394139664859e+04 2.033741535267658662e+01 2.527430302527960970e-01
5.966720397620398580e+04 2.007660602789465187e+01 2.472654196946908189e-01
5.966720401101133029e+04 2.011423244097599650e+01 2.505464495448405660e-01
5.966720404581868206e+04 1.976007658935020572e+01 2.417320701120536652e-01
5.966720408062602655e+04 1.995473487394444589e+01 2.527890133086566626e-01
5.966720411543337104e+04 2.018338639224106146e+01 2.617701572007133382e-01
5.966720415024071553e+04 1.985236370683494656e+01 2.472162421314809955e-01
5.966720418504806003e+04 1.959703313562290816e+01 2.401843058022877231e-01
5.966720421985540452e+04 1.969929052210296661e+01 2.416553932831119467e-01
5.966720425466274901e+04 1.982473524870207982e+01 2.444764566798789396e-01
5.966720428947009350e+04 2.020459006678930081e+01 2.528373768989946035e-01
5.966720432427743071e+04 1.997205075867496404e+01 2.480377430903877023e-01
5.966720435908477521e+04 2.022693170488534165e+01 2.589420841270816953e-01
5.966720439389212697e+04 1.994524577251581476e+01 2.554069335962645404e-01
5.966720442869947146e+04 1.965222263728053420e+01 2.435291474848441939e-01
5.966720446350681596e+04 1.977500755697962731e+01 2.458503596130221236e-01
5.966720449831416045e+04 1.976334143377885511e+01 2.438075905835558610e-01
5.966720453312150494e+04 1.957811728134751661e+01 2.402786768039933130e-01
5.966720456792884943e+04 1.982865752159702666e+01 2.419888309136640492e-01
5.966720460273619392e+04 1.975941603002441482e+01 2.396574205957120451e-01
5.966720463754353841e+04 2.012490995354845325e+01 2.454860458613966068e-01
5.966720467235088290e+04 1.975954398585624361e+01 2.393855640808572882e-01
5.966720470715822739e+04 1.966099530063863199e+01 2.396746134284556962e-01
5.966720474196557188e+04 2.004647522800098614e+01 2.475566116486935531e-01
5.966720477677291638e+04 2.009240570909498302e+01 2.455409584570155401e-01
5.966720481158026087e+04 1.970216867469879674e+01 2.450370668960228093e-01
5.966720484638760536e+04 2.020110253854577920e+01 2.519702339865342311e-01
5.966720488119494985e+04 1.943013561978956361e+01 2.360425836644229058e-01
5.966720491600229434e+04 1.961694882507788407e+01 2.368610781141503863e-01
5.966720495080963883e+04 1.977341963112560208e+01 2.437709858137394048e-01
5.966720498561698332e+04 1.986845877697048479e+01 2.492424445098320174e-01
5.966720502042432781e+04 1.965715732613099220e+01 2.491115838637116275e-01
5.966720505523167230e+04 1.984273558146864502e+01 2.520166993854323634e-01
5.966720509003901680e+04 1.992963677195723093e+01 2.483465590425339153e-01
5.966720512484636129e+04 1.978120883238056038e+01 2.451091544724477989e-01
5.966720515965370578e+04 1.981182166097233832e+01 2.463859355026715992e-01
5.966720519446105027e+04 2.023801017579737049e+01 2.492924375529898817e-01
5.966720522926839476e+04 2.004836796340911675e+01 2.464246738612626830e-01
5.966720526407573925e+04 2.033718095427633088e+01 2.536147425442865644e-01
5.966720529888308374e+04 1.960727636688131525e+01 2.357147956709885472e-01
5.966720533369042823e+04 1.959787707335944518e+01 2.362020242799678649e-01
5.966720536849777272e+04 1.983392867954228933e+01 2.457473426473232025e-01
5.966720540330511722e+04 1.963632857228951778e+01 2.394434413509164972e-01
5.966720543811246171e+04 1.969628421243429628e+01 2.428591990086562680e-01
5.966720547291980620e+04 2.049214455527742729e+01 2.560674722130933945e-01
5.966720550772715069e+04 2.001999168032887155e+01 2.433020602750559092e-01
5.966720554253449518e+04 2.022706709610798370e+01 2.483936062656824373e-01
5.966720557734183967e+04 2.021972703038046149e+01 2.486264645086637137e-01
5.966720561214918416e+04 1.985351647818278664e+01 2.424468985050501624e-01
5.966720564695652865e+04 2.014179772250891531e+01 2.473950930324042841e-01
5.966720568176387314e+04 1.999267823205496697e+01 2.448275215394274673e-01
5.966720571657121764e+04 1.983656539799072505e+01 2.410944250275938172e-01
5.966720575137856213e+04 2.009585238805605201e+01 2.435896774572984536e-01
5.966720578618590662e+04 1.976292520669561981e+01 2.406182245972309230e-01
5.966720582099325111e+04 2.001631501174874472e+01 2.487317436042434660e-01
5.966720585580059560e+04 2.012812926164036753e+01 2.523498224172541771e-01
5.966720589060794009e+04 2.008392724437459620e+01 2.454540995480623822e-01
5.966720592541528458e+04 2.051170654927325998e+01 2.566055670964648705e-01
5.966720596022262907e+04 2.017251940065400717e+01 2.468897215972584158e-01
5.966720599502997356e+04 1.989208824097315897e+01 2.437341488409978107e-01
5.966720602983731806e+04 2.019884705016558613e+01 2.482389044366825892e-01
5.966720606464466255e+04 2.014635682958152785e+01 2.537399677884472071e-01
5.966720609945200704e+04 2.034035237456562584e+01 2.592151279421340271e-01
5.966720613425935153e+04 2.028150303797776388e+01 2.554701191135245186e-01
5.966720616906669602e+04 2.035951974646513918e+01 2.584079148322058206e-01
5.966720620387404051e+04 2.046634034398154611e+01 2.561747086071878288e-01
5.966720623868138500e+04 2.010977479925134404e+01 2.493557102308720241e-01
5.966720627348872949e+04 2.010399003398604023e+01 2.425200313217877879e-01
5.966720630829607398e+04 1.990651940298507583e+01 2.418483625478609622e-01
5.966720634310341848e+04 2.068797173598843742e+01 2.536593361510639522e-01
5.966720637791076297e+04 2.024486775054598553e+01 2.427642927965280306e-01
5.966720641271810746e+04 2.036992980435874756e+01 2.477961631788403729e-01
5.966720644752545195e+04 2.027296259387988187e+01 2.468762924934713998e-01
5.966720648233279644e+04 2.061936571357223258e+01 2.623235832614612684e-01
5.966720651714014093e+04 2.073805351528031693e+01 2.608322880683329736e-01
5.966720655194748542e+04 2.018939942986906644e+01 2.552059005992823315e-01
5.966720658675482991e+04 2.030704765627863040e+01 2.514858832368994657e-01
5.966720662156217440e+04 2.012787745429925579e+01 2.439064203826081523e-01
5.966720665636951890e+04 2.009301053706201756e+01 2.449794531140815634e-01
5.966720669117686339e+04 2.038336978155637880e+01 2.530877440678342416e-01
5.966720672598421515e+04 2.000767201821050634e+01 2.439288240501507887e-01
5.966720676079155965e+04 2.034472518498354177e+01 2.501692951094813822e-01
5.966720679559889686e+04 1.968634106256028815e+01 2.374655465691574707e-01
5.966720683040624135e+04 2.008992582307158159e+01 2.433014098995698871e-01
5.966720686521359312e+04 2.052257295713806684e+01 2.568636074721971640e-01
5.966720690002093761e+04 1.967411235205867470e+01 2.358828478988407584e-01
5.966720693482827483e+04 2.032705086085517365e+01 2.546987406987187286e-01
5.966720696963561932e+04 2.014942752978186391e+01 2.515071990736609808e-01
5.966720700444296381e+04 2.017765578961524753e+01 2.481684177610312958e-01
5.966720703925030830e+04 2.096573827073087770e+01 2.699803755773151903e-01
5.966720707405765279e+04 2.065384376898942165e+01 2.577221179891261427e-01
5.966720710886499728e+04 2.029039907107498664e+01 2.480069821187941281e-01
5.966720714367234177e+04 2.006134732989839975e+01 2.432826698662047538e-01
5.966720717847968626e+04 2.023770421271312614e+01 2.462971783995508146e-01
5.966720721328703075e+04 2.039874436376592470e+01 2.564852578823380025e-01
5.966720724809437525e+04 2.008247672320899113e+01 2.465852881397236074e-01
5.966720728290171974e+04 2.031319342169857478e+01 2.539234196025904056e-01
5.966720731770906423e+04 1.977518803306023187e+01 2.381093012156893785e-01
5.966720735251641599e+04 2.000041274157521443e+01 2.459865674742501840e-01
5.966720738732376049e+04 1.989887107946190881e+01 2.426349504621041486e-01
5.966720742213109770e+04 1.993148462097360252e+01 2.476552976873369616e-01
5.966720745693844219e+04 2.034610216725969778e+01 2.709777788346611205e-01
5.966720749174579396e+04 2.024343713142760137e+01 2.629069982010844853e-01
5.966720752655313845e+04 2.019313540206059798e+01 2.549673198351706249e-01
5.966720756136047567e+04 2.034198139431451935e+01 2.564343844868345879e-01
5.966720759616782016e+04 2.024031236186828053e+01 2.533964335926296441e-01
5.966720763097516465e+04 2.025111282787035805e+01 2.549117563682650744e-01
5.966720766578250914e+04 2.020828094674267206e+01 2.515492414878021665e-01
5.966720770058985363e+04 2.039254249906936423e+01 2.529368920056004333e-01
5.966720773539719812e+04 2.004005440987150521e+01 2.422678363382644862e-01
5.966720777020454261e+04 2.055072104969982050e+01 2.575173375297172274e-01
5.966720780501188710e+04 2.035369380852002408e+01 2.494144249437226235e-01
5.966720783981923159e+04 1.990914659044507928e+01 2.427785817039056493e-01
5.966720787462657609e+04 2.019398716773602231e+01 2.455944576831406989e-01
5.966720790943392058e+04 2.062681464598919945e+01 2.576216181072320532e-01
5.966720794424126507e+04 2.006966632233886827e+01 2.499626758976376817e-01
5.966720797904861683e+04 2.040075581894700818e+01 2.524741418590716324e-01
5.966720801385596133e+04 2.003883718397133862e+01 2.466820678351392127e-01
5.966720804866329854e+04 2.037651767023765714e+01 2.607250109447355468e-01
5.966720808347064303e+04 2.031830923576276149e+01 2.546776635892661345e-01
5.966720811827798752e+04 2.032738124660174961e+01 2.511177582703165156e-01
5.966720815308533201e+04 1.990555857981007648e+01 2.421017559896374294e-01
5.966720818789267651e+04 2.025237286078407450e+01 2.509276320360264156e-01
5.966720822270002100e+04 2.029587789633959360e+01 2.477141702018573477e-01
5.966720825750736549e+04 2.043735893047598040e+01 2.558338695518845851e-01
5.966720829231470998e+04 1.994728507881249513e+01 2.410006486210814758e-01
5.966720832712205447e+04 2.018151674367007331e+01 2.576646830654619191e-01
5.966720836192939896e+04 1.985976007144753908e+01 2.501992799257005684e-01
5.966720839673674345e+04 1.995308452810915512e+01 2.551475447217915193e-01
5.966720843154408794e+04 1.972911392405063324e+01 2.436012746847479593e-01
5.966720846635143243e+04 1.942211322538706852e+01 2.391297973711295488e-01
5.966720850115877693e+04 2.002533740300813037e+01 2.469663425201708007e-01
5.966720853596612142e+04 2.004538747202479243e+01 2.528145479038915178e-01
5.966720857077346591e+04 1.980468287972965058e+01 2.504826953391393052e-01
5.966720860558081040e+04 1.991389399155728057e+01 2.478467217431417902e-01
5.966720864038815489e+04 1.995604006351533144e+01 2.466942984996550736e-01
5.966720867519549938e+04 2.009455412260864193e+01 2.512297776126506954e-01
5.966720871000284387e+04 1.998539967473312373e+01 2.511796633479631002e-01
5.966720874481019564e+04 1.986847614410905649e+01 2.452644494719212753e-01
5.966720877961754013e+04 1.967565319502886823e+01 2.436476241054258973e-01
5.966720881442487735e+04 1.997335927652752829e+01 2.567452005336261500e-01
5.966720884923222184e+04 2.015383752803388973e+01 2.671351974704989085e-01
5.966720888403956633e+04 1.986238328966306099e+01 2.578724037519388723e-01
5.966720891884691082e+04 2.060686354171956580e+01 2.626575028180774818e-01
5.966720895365425531e+04 2.030387373033260445e+01 2.656094192891002015e-01
5.966720898846159980e+04 2.002200627344855022e+01 2.589381336520447108e-01
5.966720902326894429e+04 2.022722091438483361e+01 2.732928040853243035e-01
5.966720905807628878e+04 1.949939057906937734e+01 2.488696195966149660e-01
5.966720909288363328e+04 1.967210812497749117e+01 2.570345833299508276e-01
5.966720912769097777e+04 2.020145822062656649e+01 2.696663364750530034e-01
5.966720916249832226e+04 2.001614890165513927e+01 2.595883578319527207e-01
5.966720919730566675e+04 1.957244040699416132e+01 2.544225918573453926e-01
5.966720923211301124e+04 1.967759423972892563e+01 2.500151633744538970e-01
5.966720926692035573e+04 2.000667024364070912e+01 2.663813159071728998e-01
5.966720930172770022e+04 2.028844409656218062e+01 2.596873076122467316e-01
5.966720933653504471e+04 1.994259543099043697e+01 2.522381271597151642e-01
5.966720937134239648e+04 1.953573338721370689e+01 2.452716410045833739e-01
5.966720940614974097e+04 2.046356655076668929e+01 2.638476759125829574e-01
5.966720944095708546e+04 2.033598720236264157e+01 2.682017868210601064e-01
5.966720947576442995e+04 2.036150450159974312e+01 2.673331790814159614e-01
5.966720951057176717e+04 2.026274592764967153e+01 2.721863996107030670e-01
5.966720954537911166e+04 2.027382933797044018e+01 2.547083873918783437e-01
5.966720958018646343e+04 1.996006301982193420e+01 2.558604983611865724e-01
5.966720961499380792e+04 1.980707485646719945e+01 2.465455998956779526e-01
5.966720964980114513e+04 1.953532740110262012e+01 2.433587917762628228e-01
5.966720968460848962e+04 1.991275497062395061e+01 2.522475031925663913e-01
5.966720971941584139e+04 1.999743655787369079e+01 2.530508424279696578e-01
5.966720975422318588e+04 2.047238460756405232e+01 2.594272694961180514e-01
5.966720978903053037e+04 2.001902298922030710e+01 2.520594195277650607e-01
5.966720982383787486e+04 1.963366372493389989e+01 2.416732991828224042e-01
5.966720985864521936e+04 1.933109140211483634e+01 2.389255622269182977e-01
5.966720989345256385e+04 1.981272411236309949e+01 2.502006063859436025e-01
5.966720992825990834e+04 1.952353132099967326e+01 2.420773954796528460e-01
5.966720996306725283e+04 1.929060155308768643e+01 2.340461947789859165e-01
5.966720999787459732e+04 1.977431407743873493e+01 2.418133101600497270e-01
5.966721003268194181e+04 1.969617268056742176e+01 2.474417679947005233e-01
5.966721006748928630e+04 1.984152705635623093e+01 2.496537373035046803e-01
5.966721010229663079e+04 1.942357947374114957e+01 2.426892422416589146e-01
5.966721013710397528e+04 1.996098385326080660e+01 2.496458655572975360e-01
5.966721017191131978e+04 1.974742788959101958e+01 2.609228501663993227e-01
5.966721020671866427e+04 1.965064826786210617e+01 2.458122419306260353e-01
5.966721024152600876e+04 1.985727013107471706e+01 2.522132479499018531e-01
5.966721027633335325e+04 1.974149164634368248e+01 2.476856610525271229e-01
5.966721031114069774e+04 1.954120585515808273e+01 2.404291003321425702e-01
5.966721034594804223e+04 1.998770285994243423e+01 2.511508983848145249e-01
5.966721038075538672e+04 1.937285715985200696e+01 2.357642059428204651e-01
5.966721041556273121e+04 2.009374264733198601e+01 2.534566801530929725e-01
5.966721045037007570e+04 1.997516360972096194e+01 2.470668715562920059e-01
5.966721048517742020e+04 1.970074017979284875e+01 2.471539978815648075e-01
5.966721051998476469e+04 1.979586886300912241e+01 2.472291259954235154e-01
5.966721055479210918e+04 1.985648986632169155e+01 2.480722109283579335e-01
5.966721058959945367e+04 1.920908358605003485e+01 2.364245903146208749e-01
5.966721062440679816e+04 1.924312232270347423e+01 2.365141864139130301e-01
5.966721065921414265e+04 1.970665721687276672e+01 2.421180372049011320e-01
5.966721069402148714e+04 1.976609005030057631e+01 2.433182113339996122e-01
5.966721072882883163e+04 1.949401400770666015e+01 2.413087082164630803e-01
5.966721076363617613e+04 1.949658707187650819e+01 2.411386021565760096e-01
5.966721079844352062e+04 1.938037142306580662e+01 2.403269017885191206e-01
5.966721083325086511e+04 1.965812238096404840e+01 2.452491159652385733e-01
5.966721086805820960e+04 1.943223429995305551e+01 2.380784435995153270e-01
5.966721090286555409e+04 1.974855508987158004e+01 2.499774889671945721e-01
5.966721093767289858e+04 1.972582812194645285e+01 2.434337982023015434e-01
5.966721097248024307e+04 1.957427722892296629e+01 2.423745192803356263e-01
5.966721100728758756e+04 1.952205223790273791e+01 2.395056054419152647e-01
5.966721104209493205e+04 1.991260055588887212e+01 2.494019322402272199e-01
5.966721107690227655e+04 1.953396244606744503e+01 2.402692130340654819e-01
5.966721111170962104e+04 1.958719867199152986e+01 2.416436846889012946e-01
5.966721114651696553e+04 1.980952439098846085e+01 2.455714284151715165e-01
5.966721118132431002e+04 1.939901143401619876e+01 2.424776001586992635e-01
5.966721121613165451e+04 1.935540256765141010e+01 2.391937621441694029e-01
5.966721125093899900e+04 1.951454757055572031e+01 2.379336511750644867e-01
5.966721128574634349e+04 1.943356398459104639e+01 2.321471066410337181e-01
5.966721132055368798e+04 1.973010000366313932e+01 2.389222175244518076e-01
5.966721135536103247e+04 1.965614258278388959e+01 2.460094592988714413e-01
5.966721139016837697e+04 1.968804102313655946e+01 2.480829673429839621e-01
5.966721142497572146e+04 1.960031328780869941e+01 2.388238851245312599e-01
5.966721145978306595e+04 1.990878995997826095e+01 2.464552917034800450e-01
5.966721149459041044e+04 1.923136724084233506e+01 2.370163696568247380e-01
5.966721152939775493e+04 1.952659075686537093e+01 2.452230316101978447e-01
5.966721156420509942e+04 2.006501027929599346e+01 2.492363499140418381e-01
5.966721159901244391e+04 1.955594363043372397e+01 2.456599505967657637e-01
5.966721163381978840e+04 1.934416121421448054e+01 2.329474604111869962e-01
5.966721166862713289e+04 1.944793306371539998e+01 2.396446759276334437e-01
5.966721170343447739e+04 1.970622484801780772e+01 2.544462337949007780e-01
5.966721173824182188e+04 1.960628019323671722e+01 2.441209444851603627e-01
5.966721177304916637e+04 1.934510331248273829e+01 2.355043313235231361e-01
5.966721180785651086e+04 1.976143618650818112e+01 2.451271277373534285e-01
5.966721184266385535e+04 2.007819287576020884e+01 2.575065734585119670e-01
5.966721187747119984e+04 1.946935026892047560e+01 2.333067345002212134e-01
5.966721191227854433e+04 1.969224536197179631e+01 2.413739747722544182e-01
5.966721194708588882e+04 1.979698767012034466e+01 2.484833053846440265e-01
5.966721198189323331e+04 2.018924787215563299e+01 2.622829772340614096e-01
5.966721201670057781e+04 2.023858931510949333e+01 2.570184694257147129e-01
5.966721205150792957e+04 1.976160721928076214e+01 2.460287774279361073e-01
5.966721208631527406e+04 2.011058633940746176e+01 2.541836913811567622e-01
5.966721212112261128e+04 1.979019460351354098e+01 2.442584541326459080e-01
5.966721215592995577e+04 2.026739668398911220e+01 2.608497616678171482e-01
5.966721219073730026e+04 1.979926565037202124e+01 2.497597416654927516e-01
5.966721222554464475e+04 1.958779020810777993e+01 2.395460835658998755e-01
5.966721226035198924e+04 1.990677666613860453e+01 2.558064050259585276e-01
5.966721229515933373e+04 1.974833836858006109e+01 2.413870822450868703e-01
5.966721232996667823e+04 2.014852843874825794e+01 2.466552137158856128e-01
5.966721236477402272e+04 2.001460352288657063e+01 2.509995742807611951e-01
5.966721239958137448e+04 1.993271146091434431e+01 2.467178854416431366e-01
5.966721243438871898e+04 1.992956538781909970e+01 2.398724936446097467e-01
5.966721246919605619e+04 2.036932343605508322e+01 2.561755468437377226e-01
5.966721250400340068e+04 2.025222779946706453e+01 2.546507090626643488e-01
5.966721253881074517e+04 1.979892534278902616e+01 2.468251076230668639e-01
5.966721257361808966e+04 1.953353442370783455e+01 2.363516365408908637e-01
5.966721260842543415e+04 1.974567218045112682e+01 2.431074019937432273e-01
5.966721264323277865e+04 2.004205076861088131e+01 2.478760706577062822e-01
5.966721267804013041e+04 2.051459913090035059e+01 2.552844821694967847e-01
5.966721271284747490e+04 2.004516979489164186e+01 2.439474023111559975e-01
5.966721274765481212e+04 1.996037053015051299e+01 2.414738484846094546e-01
5.966721278246215661e+04 1.987285817134629085e+01 2.404982568167912949e-01
5.966721281726950110e+04 2.005128915662650613e+01 2.454810292390575410e-01
5.966721285207684559e+04 2.040154964158369566e+01 2.513890599203799647e-01
5.966721288688419008e+04 2.016615766483750249e+01 2.444434993827046820e-01
5.966721292169153458e+04 2.096753753905069217e+01 2.666837200160721566e-01
5.966721295649887907e+04 2.041704258166856789e+01 2.501904469610730097e-01
5.966721299130622356e+04 2.058932396751855620e+01 2.555208799537327380e-01
5.966721302611357532e+04 2.060376305291963561e+01 2.702448827203866588e-01


==> figures/ground-lc/202203050628_tic3788_r.dat <==
5.964421624348825571e+04 4.082591718125680558e+00 1.402840467338810071e-01
5.964421626656862645e+04 3.968422709072788379e+00 3.919256793564720315e-02
5.964421630311210174e+04 3.903585847944557763e+00 3.906886203373859806e-02
5.964421633965557703e+04 3.980363211124426481e+00 4.278472084693347305e-02
5.964421637619905232e+04 4.051832141142724275e+00 4.287257017241250662e-02
5.964421641274252033e+04 3.966014442389473427e+00 3.964542333185300943e-02
5.964421644928598835e+04 3.981650357172085819e+00 4.093811872104289457e-02
5.964421648582946364e+04 3.965153250882566205e+00 4.022235405459046592e-02
5.964421652237293893e+04 3.930962716984613081e+00 3.942914734460833959e-02
5.964421655891640694e+04 3.965665286190762640e+00 3.873168213189343012e-02
5.964421659545988223e+04 4.005298724337951199e+00 4.066295919828258332e-02
5.964421663200335752e+04 3.926956045960241060e+00 4.019419096312212836e-02
5.964421666854682553e+04 3.947841277763913137e+00 3.958877199871194130e-02
5.964421670509029354e+04 3.947406419758837437e+00 4.052223961346474584e-02
5.964421674163376883e+04 4.029268379474770789e+00 4.203619476929497389e-02
5.964421677817724412e+04 3.911421559811332660e+00 3.862461049072908603e-02
5.964421681472071214e+04 3.964246165445421077e+00 4.089421140265496468e-02
5.964421685126418015e+04 3.986066414607696728e+00 4.067316786890228658e-02
5.964421688780765544e+04 3.889899176978550255e+00 3.992537450967881957e-02
5.964421692435113073e+04 3.903022815444301408e+00 3.954928605730215901e-02
5.964421696089459874e+04 3.891576577632905209e+00 3.934146345693853575e-02
5.964421699743807403e+04 3.943658023826208670e+00 4.179176491633507934e-02
5.964421703398154932e+04 3.929535681556500570e+00 4.098993823995333158e-02
5.964421707052501733e+04 3.914305367692112014e+00 3.971104109628260936e-02
5.964421710706848535e+04 3.916508241039504234e+00 3.866936786998596831e-02
5.964421714361196064e+04 3.864322443434244914e+00 4.015069515042034992e-02
5.964421718015543593e+04 3.983536824119887410e+00 3.988798797469440827e-02
5.964421721669890394e+04 3.952955467012493340e+00 3.974026061640116569e-02
5.964421725324237195e+04 3.973794005680812980e+00 4.027028614509602089e-02
5.964421728978584724e+04 3.940380781787189424e+00 4.091062780569584834e-02
5.964421732632932253e+04 3.927093532895043815e+00 3.981518944377353958e-02
5.964421736287279055e+04 3.898928922540919828e+00 4.001603628311534849e-02
5.964421739941626583e+04 3.905954549145621790e+00 3.947063931274605308e-02
5.964421743595974112e+04 3.832468023655618339e+00 3.768103650635683949e-02
5.964421747250320914e+04 3.891986994934073518e+00 4.040252075932621034e-02
5.964421750904667715e+04 3.831537247987379047e+00 3.868869614998114020e-02
5.964421754559015244e+04 3.976009098771428718e+00 4.097272315910484297e-02
5.964421758213362773e+04 3.900319689743724005e+00 4.102531245046886488e-02
5.964421761867709574e+04 3.816869870976239643e+00 3.955144529921707924e-02
5.964421765522056376e+04 3.776034333984286562e+00 3.912771520745998710e-02
5.964421769176403905e+04 3.887381291270971317e+00 3.906809327383777009e-02
5.964421772830751434e+04 3.944139384405330961e+00 3.929493276471317936e-02
5.964421776485098235e+04 4.004532044218533038e+00 4.098834497878178079e-02
5.964421780139445764e+04 3.875634870938565513e+00 3.899498355767894858e-02
5.964421783793793293e+04 3.888890167954046184e+00 3.973546778715424110e-02
5.964421787448140094e+04 3.989520719187191311e+00 4.113714593607483566e-02
5.964421791102486895e+04 3.935421336050065388e+00 4.144663070432846874e-02
5.964421794756834424e+04 3.912839901119674391e+00 3.983743755524336849e-02
5.964421798411181953e+04 3.936775295984376921e+00 4.135741775488334382e-02
5.964421802065528755e+04 3.893097290251450904e+00 3.932578136333523405e-02
5.964421805719875556e+04 3.866548073435692512e+00 3.885430739148356544e-02
5.964421809374223085e+04 3.949384699568067258e+00 4.169016712242791523e-02
5.964421813028570614e+04 3.943124575133778897e+00 4.078828614480051185e-02
5.964421816682917415e+04 3.937527813561307433e+00 3.911379046830846390e-02
5.964421820337264217e+04 3.915220266498867119e+00 3.959825450276537040e-02
5.964421823991611745e+04 3.915996628005000257e+00 3.847951952366177736e-02
5.964421827645959274e+04 3.871752892381576050e+00 3.841512881390041906e-02
5.964421831300306076e+04 3.842308173454185738e+00 3.786945264076272549e-02
5.964421834954653605e+04 3.881874235068242029e+00 3.782058210945015569e-02
5.964421838609000406e+04 3.948560966851317300e+00 4.001073151853584003e-02
5.964421842263347935e+04 3.830453712982480052e+00 3.748639337706285990e-02
5.964421845917694736e+04 3.856096670010378702e+00 3.776634241816183984e-02
5.964421849572042265e+04 3.842856895965711672e+00 3.721712951577271083e-02
5.964421853226389794e+04 3.839645775784341630e+00 3.753459184695249334e-02
5.964421856880736595e+04 3.881559807214839175e+00 3.799842319709430954e-02
5.964421860535083397e+04 3.863463432861169888e+00 3.932554634943562916e-02
5.964421864189430926e+04 3.905333844753458905e+00 3.973215050896922867e-02
5.964421867843778455e+04 3.857000748926633804e+00 3.965850295913880830e-02
5.964421871498125256e+04 3.911675730498190617e+00 3.922112683789558824e-02
5.964421875152472057e+04 3.919150019380853944e+00 3.900141864374070261e-02
5.964421878806819586e+04 3.887459397490605983e+00 3.844551899092053110e-02
5.964421882461167115e+04 3.908231889491628586e+00 4.062194327837240909e-02
5.964421886115513917e+04 3.900457220540646919e+00 4.029277593850853767e-02
5.964421889769860718e+04 3.869916582786667281e+00 3.853873928177852654e-02
5.964421893424208247e+04 3.899317256644921237e+00 3.849639277360932671e-02
5.964421897078555776e+04 3.942943662712865116e+00 3.980244883744660234e-02
5.964421900732902577e+04 3.913973982375157590e+00 3.818211420599445377e-02
5.964421904387250106e+04 3.952931456797593501e+00 3.931173301440860079e-02
5.964421908041596907e+04 3.923552061144496506e+00 3.840798168908134136e-02
5.964421911695944436e+04 3.983970798285986437e+00 4.018815098850751777e-02
5.964421915350291238e+04 3.936123030844109305e+00 4.059465776312530527e-02
5.964421919004638767e+04 3.949060176418971668e+00 4.226232688658113079e-02
5.964421922658986296e+04 3.934994626467664514e+00 4.208077363082190353e-02
5.964421926313333097e+04 3.907313540912381811e+00 4.214221603289871471e-02
5.964421929967679898e+04 3.935247783752362061e+00 4.021046723646636706e-02
5.964421933622027427e+04 3.870966803748320029e+00 3.794741324017936873e-02
5.964421937276374956e+04 3.864429787159986862e+00 3.709911702808423722e-02
5.964421940930721757e+04 3.898440711725639218e+00 3.790690270150419428e-02
5.964421944585069286e+04 3.887634131212354571e+00 3.730435540036645264e-02
5.964421948239416815e+04 3.945320021706276492e+00 3.831953629107502646e-02
5.964421951893763617e+04 3.919734561654510951e+00 3.765129890285877357e-02
5.964421955548110418e+04 3.941338966525836707e+00 3.983194473868616192e-02
5.964421959202457947e+04 3.977014640282323654e+00 4.059229988838659875e-02
5.964421962856805476e+04 3.903819189040088400e+00 3.893779216748627370e-02
5.964421966511152277e+04 3.874771768557577545e+00 3.806113170225099845e-02
5.964421970165499079e+04 3.858277628016852479e+00 3.665800742481915148e-02
5.964421973819846608e+04 3.913458978247530862e+00 3.787500525836395848e-02
5.964421977474194136e+04 4.007348702330971513e+00 4.037783031986438148e-02
5.964421981128540938e+04 3.902834399431414525e+00 3.976533092398212149e-02
5.964421984782888467e+04 4.000869812294507000e+00 4.117977013635173295e-02
5.964421988437235996e+04 3.939331005116661899e+00 3.911783829324749773e-02
5.964421992091582797e+04 3.964078262639183503e+00 3.889911590330628194e-02
5.964421995745929598e+04 3.967325302314338220e+00 4.115138339811804519e-02
5.964421999400277127e+04 3.937052473470885161e+00 4.003588848567148778e-02
5.964422003054624656e+04 3.976057597344537342e+00 3.985499255928623419e-02
5.964422006708971458e+04 3.994210893043781407e+00 3.954487709420398400e-02
5.964422010363318259e+04 4.057253470882018931e+00 4.052734577050629700e-02
5.964422014017665788e+04 4.003509937187584633e+00 4.168628611165563214e-02
5.964422017672013317e+04 3.935387764905016628e+00 3.950517757187277379e-02
5.964422021326360118e+04 3.982844306847146409e+00 4.020142485110200087e-02
5.964422024980707647e+04 3.988993783633326906e+00 4.047003671145728287e-02
5.964422028635055176e+04 3.892639634132537108e+00 3.897608216129253705e-02
5.964422032289401977e+04 3.906615559341283461e+00 3.922388700824381430e-02
5.964422035943748779e+04 3.976107398084657518e+00 4.074443237605041707e-02
5.964422039598096308e+04 3.958930627065352148e+00 4.107128959365358850e-02
5.964422043252443837e+04 3.931682649000581176e+00 3.772664586965471939e-02
5.964422046906790638e+04 3.928751349406260918e+00 3.919862203905154913e-02
5.964422050561137439e+04 3.945646135784439679e+00 3.974963719489002512e-02
5.964422054215484968e+04 3.884231288044526220e+00 3.905457400460336792e-02
5.964422057869832497e+04 3.968619090579981190e+00 3.944688362385594116e-02
5.964422061524179298e+04 3.946856244804063163e+00 3.938958908837435213e-02
5.964422065178526100e+04 3.975750410052219408e+00 3.965430309175334983e-02
5.964422068832873629e+04 3.969440643769856614e+00 3.809148126474345974e-02
5.964422072487221158e+04 3.921216941064992412e+00 3.875826702938726942e-02
5.964422076141567959e+04 4.036977854971775415e+00 4.027718961359821881e-02
5.964422079795915488e+04 4.008411445062213474e+00 4.073035176106726274e-02
5.964422083450263017e+04 4.037340472179271167e+00 4.170917102249079023e-02
5.964422087104609818e+04 3.990721490059966570e+00 4.168975982776833289e-02
5.964422090758956620e+04 3.958382616336048265e+00 4.191674314712639376e-02
5.964422094413304148e+04 3.953655654318450008e+00 3.885797866608207973e-02
5.964422098067651677e+04 4.016431883906180111e+00 3.974180586091859840e-02
5.964422101721998479e+04 3.949909922236664706e+00 4.043300616669881498e-02
5.964422105376345280e+04 4.018227500610685787e+00 3.968365041704861179e-02
5.964422109030692809e+04 4.002436294966544850e+00 4.033697964686130261e-02
5.964422112685040338e+04 3.980661943190836993e+00 4.103983126291774197e-02
5.964422116339387139e+04 3.926258225864076135e+00 3.881849950146844946e-02
5.964422119993733941e+04 3.883673504558275091e+00 3.801203430132642919e-02
5.964422123648081470e+04 4.036767869667980513e+00 4.024135660295088956e-02
5.964422127302428999e+04 3.926156485651521422e+00 3.896637305944685575e-02
5.964422130956775800e+04 3.887775505437476298e+00 3.989708667418798149e-02
5.964422134611123329e+04 3.923835587844771933e+00 4.029649762416440129e-02
5.964422138265470130e+04 3.978548170848497101e+00 4.104804224972116722e-02
5.964422141919817659e+04 3.838403420105627628e+00 3.854347750437761566e-02
5.964422145574164460e+04 3.938399439415788184e+00 4.191098721082578415e-02
5.964422149228511989e+04 3.984121739233052129e+00 4.037551724349073418e-02
5.964422152882859518e+04 3.996903333470440689e+00 3.970922672981448687e-02
5.964422156537206320e+04 3.877135098669478364e+00 3.952396506984455493e-02
5.964422160191553121e+04 3.920129339608529051e+00 3.872893740084776965e-02
5.964422163845900650e+04 3.958565380751339902e+00 4.043886250645074149e-02
5.964422167500248179e+04 3.836929885623411529e+00 3.825948011265056792e-02
5.964422171154594980e+04 3.982694713431867317e+00 4.108400339499482939e-02
5.964422174808941782e+04 3.925218213185599492e+00 4.038378311563659701e-02
5.964422178463289310e+04 3.920320399866404237e+00 3.908813650499023962e-02
5.964422182117636839e+04 3.955497979774921458e+00 4.001571006877212983e-02
5.964422185771983641e+04 3.959155196471945803e+00 4.009181658631262579e-02
5.964422189426331170e+04 3.997982615913125759e+00 4.089774420923973641e-02
5.964422193080678699e+04 3.982561173522345399e+00 4.070475287470032982e-02
5.964422196735025500e+04 3.965217038257197846e+00 3.970708086842798107e-02
5.964422200389372301e+04 4.005286277584338528e+00 4.218927652702017528e-02
5.964422204043719830e+04 3.960539871051382388e+00 3.999823850107386836e-02
5.964422207698067359e+04 4.010370828615783978e+00 4.110055262360198802e-02
5.964422211352414161e+04 4.002213445097937417e+00 4.099797720877155355e-02
5.964422215006760962e+04 4.023166067709984972e+00 4.196697244668178006e-02
5.964422218661108491e+04 4.004388838320298127e+00 4.266550882637729775e-02
5.964422222315456020e+04 3.937453746530989562e+00 4.088641660695067903e-02
5.964422225969802821e+04 3.967615754435745323e+00 4.128548156020893367e-02
5.964422229624150350e+04 3.968145056842711682e+00 4.165923873329657745e-02
5.964422233278497879e+04 3.972924427502959599e+00 4.205991605940227751e-02
5.964422236932844680e+04 3.898156317416226369e+00 3.962819435757677922e-02
5.964422240587191482e+04 3.933240683256347126e+00 3.980662743115578189e-02
5.964422244241539011e+04 3.962560620756547358e+00 4.297834596864673340e-02
5.964422247895886539e+04 3.983629711957024977e+00 4.217072564967680459e-02
5.964422251550233341e+04 3.897620265689211827e+00 4.317565390175445023e-02
5.964422255204580142e+04 3.979261239256169702e+00 4.547878705355704737e-02
5.964422258858927671e+04 4.004511892635371773e+00 4.562541924298944840e-02
5.964422262513275200e+04 3.944900479650745417e+00 4.233953087938565479e-02
5.964422266167622001e+04 3.958389963408259771e+00 4.319319144504511765e-02
5.964422269821969530e+04 3.935366494539140003e+00 4.350605540914347785e-02
5.964422273476317059e+04 3.945638600467127333e+00 4.001081704986416548e-02
5.964422277130663861e+04 3.985818823542937483e+00 4.400058603197549295e-02
5.964422280785010662e+04 3.855990166282301956e+00 3.931793261344763979e-02
5.964422284439358191e+04 3.876649233666488392e+00 4.090499706511093597e-02
5.964422288093705720e+04 3.951592320238061617e+00 4.088277505082978797e-02
5.964422291748052521e+04 4.004088004005536661e+00 4.111071909724832441e-02
5.964422295402399322e+04 3.942609718410552855e+00 3.984602441131817469e-02
5.964422299056746851e+04 3.951723658362741531e+00 4.008982265213737600e-02
5.964422302711094380e+04 3.943530102790015146e+00 3.961554423775832945e-02
5.964422306365441182e+04 4.011319575458049513e+00 4.087205714185834782e-02
5.964422310019787983e+04 3.963750836321216386e+00 4.027060875741849538e-02
5.964422313674135512e+04 3.931363186598247239e+00 3.865114103195718687e-02
5.964422317328483041e+04 4.006501823612188318e+00 4.071572535233556472e-02
5.964422320982829842e+04 4.007364312118058436e+00 4.185622248866926326e-02
5.964422324637176644e+04 3.918780900702937942e+00 4.017293016712518428e-02
5.964422328291524173e+04 3.925580453335883568e+00 3.933891697724730546e-02
5.964422331945871701e+04 3.995326643906440101e+00 4.036118102840727945e-02
5.964422335600218503e+04 3.973858385235785828e+00 3.981629889796486216e-02
5.964422339254566032e+04 4.017965151444656158e+00 4.039018537924565777e-02
5.964422342908913561e+04 3.986901577345263625e+00 4.061177909824066623e-02
5.964422346563260362e+04 4.086857202643556342e+00 4.638675993538412395e-02
5.964422350217607163e+04 3.954776810562979694e+00 4.020994269389550207e-02
5.964422353871954692e+04 4.035371120657083033e+00 4.307280237618622831e-02
5.964422357526302221e+04 3.958494423473379431e+00 4.007431184938439750e-02
5.964422361180649023e+04 3.953359216457574377e+00 3.996795454270038461e-02
5.964422364834996552e+04 3.972315127742659158e+00 3.927453463733990291e-02
5.964422368489343353e+04 4.012115207453373245e+00 4.038719018236849867e-02
5.964422372143690882e+04 3.898084078224964166e+00 4.094798783372834150e-02
5.964422375798037683e+04 3.968475115244272100e+00 4.046432564644636409e-02
5.964422379452385212e+04 3.879953697398883072e+00 3.915362129547909215e-02
5.964422383106732741e+04 4.006315666247182605e+00 4.009163271395683320e-02
5.964422386761079542e+04 3.907390753968026598e+00 3.827921753777294850e-02
5.964422390415426344e+04 3.977847991789573268e+00 3.998965027665965510e-02
5.964422394069773873e+04 3.905905883283519842e+00 4.087659493777143216e-02
5.964422397724121402e+04 4.025431340663728541e+00 4.052147764725202300e-02
5.964422401378468203e+04 3.947334147334147225e+00 3.996350184741390837e-02
5.964422405032815004e+04 3.944955499850515857e+00 4.012223234478928813e-02
5.964422408687162533e+04 3.922991834134476274e+00 3.842124411184415916e-02
5.964422412341510062e+04 3.977451133517287296e+00 4.025295979158731441e-02
5.964422415995856863e+04 3.932569311801817236e+00 3.947522860518438981e-02
5.964422419650204392e+04 3.931190030423589832e+00 3.813106868619885181e-02
5.964422423304551194e+04 3.956397234575982580e+00 3.933365917735846123e-02
5.964422426958898723e+04 3.931547653209977344e+00 4.051684787267820914e-02
5.964422430613245524e+04 3.928963747449518706e+00 3.922406859949939539e-02
5.964422434267593053e+04 3.896500610027251010e+00 3.942283721417624148e-02
5.964422437921940582e+04 3.901540752620424879e+00 3.856456732277756955e-02
5.964422441576287383e+04 3.942395291651549893e+00 4.009820052277743296e-02
5.964422445230634185e+04 3.995461555150314314e+00 4.301964669831443572e-02
5.964422448884981713e+04 3.934423212940547643e+00 4.146294704498407896e-02
5.964422452539329242e+04 3.967125701302916863e+00 3.985944068006935098e-02
5.964422456193676044e+04 4.000343620216717966e+00 4.105244234340327258e-02
5.964422459848022845e+04 3.903794907925612456e+00 4.076680819190808130e-02
5.964422463502370374e+04 3.918851769307741151e+00 4.315872731976259924e-02
5.964422467156717903e+04 3.960882172853198657e+00 4.307567017860950559e-02
5.964422470811064704e+04 4.001131004086771803e+00 4.205695892331475644e-02
5.964422474465412233e+04 3.930605267988253271e+00 4.137728916885703018e-02
5.964422478119759762e+04 3.998688000746381643e+00 4.188933359880470109e-02
5.964422481774106564e+04 3.910538112735965743e+00 4.075352489958922186e-02
5.964422485428453365e+04 3.931558803864154683e+00 3.971825655411155565e-02
5.964422489082800894e+04 3.976656330270983197e+00 4.152229909832102356e-02
5.964422492737148423e+04 3.934137081582379292e+00 4.060806740623793681e-02
5.964422496391495224e+04 3.928867399367887536e+00 4.018400471971565052e-02
5.964422500045842025e+04 3.932230260296238455e+00 4.029016842388551817e-02
5.964422503700189554e+04 4.000046462194293717e+00 4.353378103489189549e-02
5.964422507354537083e+04 3.993985414630478736e+00 4.285444469178330967e-02
5.964422511008883885e+04 3.991151012567787149e+00 4.318520957262689253e-02
5.964422514663231414e+04 3.907225309961522619e+00 4.081478193044777575e-02
5.964422518317578943e+04 4.042598490517876897e+00 4.507537008197131517e-02
5.964422521971925744e+04 3.992569801880553548e+00 4.264838563664628129e-02
5.964422525626272545e+04 3.983923237495530678e+00 4.369110347216689089e-02
5.964422529280620074e+04 3.923607527436611786e+00 4.098801812706975162e-02
5.964422532934967603e+04 3.932086250858931376e+00 4.266570208797498820e-02
5.964422536589314404e+04 3.982535586930681770e+00 4.221420621253033079e-02
5.964422540243661206e+04 4.000696762105508952e+00 4.136659364782158815e-02
5.964422543898008735e+04 3.969112837639078961e+00 4.078366586755523965e-02
5.964422547552356264e+04 3.968642989356778727e+00 4.212306301265591330e-02
5.964422551206703065e+04 4.024375304765642092e+00 3.986188349944626286e-02
5.964422554861050594e+04 3.985574755822689497e+00 4.267925388505721535e-02
5.964422558515398123e+04 4.104160048941752237e+00 4.447393312589806996e-02
5.964422562169744924e+04 3.932434361953063728e+00 4.125097380819410520e-02
5.964422565824091726e+04 4.020504147166488629e+00 4.222980918649861526e-02
5.964422569478439254e+04 3.945171750796338195e+00 4.014129400496214278e-02
5.964422573132786783e+04 3.988845510317903020e+00 4.103352574889668897e-02
5.964422576787133585e+04 3.992422837001136315e+00 4.076769710463071239e-02
5.964422580441480386e+04 3.950826694080356472e+00 4.043783543623988980e-02
5.964422584095827915e+04 3.911845496473141726e+00 4.030978806671838693e-02
5.964422587750175444e+04 3.962290695270689334e+00 4.059293493372169437e-02
5.964422591404522245e+04 3.980098846409650282e+00 4.179428318137900361e-02
5.964422595058869047e+04 3.949368031870682749e+00 3.993088677890425930e-02
5.964422598713216576e+04 3.938007303438847195e+00 4.096123337254978236e-02
5.964422602367564104e+04 3.986543479141236190e+00 4.163837859240737682e-02
5.964422606021910906e+04 3.968135612967116366e+00 4.068015779929635978e-02
5.964422609676258435e+04 3.924413235524734311e+00 3.829552854403840689e-02
5.964422613330605964e+04 3.912314111109187476e+00 4.047261188047135416e-02
5.964422616984952765e+04 3.869553985084995151e+00 3.884428738090611039e-02
5.964422620639299566e+04 3.926924132614624252e+00 3.876031457281480658e-02
5.964422624293647095e+04 3.918679038672122861e+00 4.033685719914810452e-02
5.964422627947994624e+04 3.983631092674648766e+00 3.920045618638315355e-02
5.964422631602341426e+04 3.927806925498426249e+00 3.882485717205153009e-02
5.964422635256688227e+04 3.957779452743136694e+00 4.354636071689749893e-02
5.964422638911035756e+04 3.988462763510245868e+00 4.062591312439713803e-02
5.964422642565383285e+04 3.910238710379633886e+00 3.962647133786885434e-02
5.964422646219730086e+04 3.926928578019747373e+00 3.953544868654700756e-02
5.964422649874076887e+04 3.949686484853064172e+00 3.950258550350692344e-02
5.964422653528424416e+04 3.962471414335170916e+00 4.034057710157441801e-02
5.964422657182771945e+04 3.864590447570913856e+00 3.757435276119024808e-02
5.964422660837118747e+04 3.874723826725053666e+00 3.819244347874228146e-02
5.964422664491466276e+04 3.868919576109207448e+00 3.911671546125732035e-02
5.964422668145813077e+04 3.990990624436914214e+00 3.945503936549780294e-02
5.964422671800160606e+04 3.936226934536774191e+00 3.961029126358524277e-02
5.964422675454507407e+04 3.928258729515316627e+00 3.872479595265224811e-02
5.964422679108854936e+04 3.965756812133486964e+00 3.991156274594313824e-02
5.964422682763202465e+04 3.859161598758600320e+00 3.712461898743805999e-02
5.964422686417549266e+04 3.968185281475923976e+00 4.049946421135754149e-02
5.964422690071896068e+04 3.864098356919850819e+00 3.871416812597369694e-02
5.964422693726243597e+04 3.933649207541975112e+00 4.092089422368971191e-02
5.964422697380591126e+04 3.924223537665018302e+00 3.848977850577268989e-02
5.964422701034937927e+04 3.938004448316977157e+00 4.043151576669638120e-02
5.964422704689285456e+04 3.933273457920250404e+00 4.039432269902371725e-02
5.964422708343632985e+04 3.960473276687063393e+00 4.084951531885350207e-02
5.964422711997979786e+04 3.961605251276351769e+00 3.956700340776928698e-02
5.964422715652326588e+04 3.912808373499129910e+00 4.039618304998799508e-02
5.964422719306674117e+04 3.867984005634378608e+00 3.926489342736039917e-02
5.964422722961021645e+04 4.015179390171460305e+00 4.202689494990494851e-02
5.964422726615368447e+04 3.978406349021774258e+00 4.082305929398636485e-02
5.964422730269715248e+04 3.967930725241961110e+00 3.980160221815324390e-02
5.964422733924062777e+04 3.997035532994923646e+00 4.209518189437561758e-02
5.964422737578410306e+04 3.919833992413384482e+00 3.917598135640833895e-02
5.964422741232757107e+04 3.900771919438025037e+00 3.858884093019512851e-02
5.964422744887103909e+04 3.930872936783386784e+00 3.964266712468626080e-02
5.964422748541451438e+04 3.893519450853581532e+00 3.825514629616080797e-02
5.964422752195798967e+04 3.916290900682159570e+00 3.893465545199769479e-02
5.964422755850145768e+04 3.852817893325640508e+00 3.812347886103422540e-02
5.964422759504493297e+04 4.002257349752582627e+00 4.023611675917995734e-02
5.964422763158840826e+04 3.923192536027885868e+00 3.886021617896977254e-02
5.964422766813187627e+04 3.900234620294655841e+00 3.938388007382222916e-02
5.964422770467534428e+04 3.967687541207428392e+00 3.885605924285267382e-02
5.964422774121881957e+04 3.881556732503816054e+00 3.761494340386808272e-02
5.964422777776229486e+04 3.872546593858069208e+00 3.854019094540192536e-02
5.964422781430576288e+04 3.871336100913758571e+00 3.796836020540183404e-02
5.964422785084923089e+04 3.975537816896463017e+00 3.977314512757051251e-02
5.964422788739270618e+04 3.892809220712196705e+00 3.796438068245826941e-02
5.964422792393618147e+04 3.959685773480662974e+00 4.152320725078298413e-02
5.964422796047964948e+04 3.958639292671962018e+00 4.088988787622185178e-02
5.964422799702312477e+04 3.985203430987194650e+00 4.204879338101286806e-02
5.964422803356660006e+04 3.898967508941696636e+00 3.952914757311682542e-02
5.964422807011006807e+04 3.866022161663025702e+00 3.983376809653770001e-02
5.964422810665353609e+04 3.993327573525119245e+00 3.992204894897335987e-02
5.964422814319701138e+04 4.021466801004035752e+00 3.981286146995449693e-02
5.964422817974048667e+04 3.971864184613261184e+00 4.062654923648443411e-02
5.964422821628395468e+04 3.931118398343113274e+00 3.964290209355517125e-02
5.964422825282742269e+04 3.839430358075072824e+00 3.778041082650333143e-02
5.964422828937089798e+04 3.998998790446262497e+00 4.092807069419870242e-02
5.964422832591437327e+04 3.923182961712099459e+00 4.015490145049580017e-02
5.964422836245784129e+04 3.970313458560953190e+00 4.002549083011632675e-02
5.964422839900131657e+04 3.917694959851199421e+00 4.115456484799374232e-02
5.964422843554479186e+04 3.974234352659010483e+00 4.200561942881812089e-02
5.964422847208825988e+04 3.937056107441503361e+00 3.911656241654676985e-02
5.964422850863172789e+04 3.884842681413572141e+00 3.870123767715136914e-02
5.964422854517520318e+04 3.962690096033159026e+00 3.982053730816363657e-02
5.964422858171867847e+04 3.950815585357423831e+00 4.155342527197320585e-02
5.964422861826214648e+04 3.900431707541103687e+00 3.971165656372239311e-02
5.964422865480561450e+04 3.870990320432934784e+00 3.929412334801947460e-02
5.964422869134908979e+04 3.953749892368187080e+00 4.058405285547453389e-02
5.964422872789256508e+04 3.887979772952518065e+00 4.183297046615938597e-02
5.964422876443603309e+04 3.945410071942446084e+00 4.082460982681937467e-02
5.964422880097950838e+04 3.994235945062434290e+00 4.267612723659159474e-02
5.964422883752298367e+04 3.971508454267075106e+00 4.248202760963949026e-02
5.964422887406645168e+04 3.944650021648145266e+00 3.913932408062948537e-02
5.964422891060991969e+04 3.978362529046016061e+00 4.090692889269707810e-02
5.964422894715339498e+04 3.916649819494584683e+00 4.057153753595039297e-02
5.964422898369687027e+04 3.918269591030925092e+00 3.904682960698897809e-02
5.964422902024033829e+04 3.872978936810431261e+00 3.939646935193760052e-02
5.964422905678380630e+04 4.007612647803433958e+00 4.147310429397771392e-02
5.964422909332728159e+04 3.899031780123352497e+00 4.088958326048272585e-02
5.964422912987075688e+04 3.945895098581705174e+00 3.925231712172612408e-02
5.964422916641422489e+04 3.896075880016435899e+00 4.060399454731005581e-02
5.964422920295769291e+04 3.917125870484495564e+00 4.172885390405197542e-02
5.964422923950116819e+04 3.891721920264079149e+00 4.181158989415677957e-02
5.964422927604464348e+04 3.961322057300655786e+00 4.113238331939635117e-02
5.964422931258811150e+04 3.893380624033269566e+00 4.063121588371636228e-02
5.964422934913157951e+04 4.032428715018779641e+00 4.297391652790306243e-02
5.964422938567505480e+04 3.901077229980050909e+00 3.959201692395949990e-02
5.964422942221853009e+04 3.915941845692177736e+00 4.029943529508424327e-02
5.964422945876199810e+04 3.964018457390733108e+00 4.127087888688366069e-02
5.964422949530546612e+04 3.955361670739016677e+00 4.224273443467792960e-02
5.964422953184894141e+04 4.036129907631290870e+00 4.303383904086255374e-02
5.964422956839241670e+04 4.016085230833507325e+00 4.160569802945186108e-02
5.964422960493588471e+04 4.030098226829395003e+00 4.183730577410881696e-02
5.964422964147936000e+04 4.009109800748575481e+00 4.169380309865113737e-02
5.964422967802282801e+04 4.009658353755225946e+00 4.350508615088184011e-02
5.964422971456630330e+04 4.015269348047044495e+00 4.240699413352502084e-02
5.964422975110977131e+04 4.006836248934554590e+00 4.244248066165670630e-02
5.964422978765324660e+04 3.947010499045541465e+00 4.188772301047009872e-02
5.964422982419672189e+04 3.991052692263346025e+00 4.150555402078235506e-02
5.964422986074018991e+04 3.989796388428228369e+00 4.130205983783659385e-02
5.964422989728365792e+04 4.054695165923840605e+00 4.267442173989730719e-02
5.964422993382713321e+04 4.081410080196966383e+00 4.322513729516885145e-02
5.964422997037060850e+04 3.912214720670232015e+00 4.057661922222503825e-02
5.964423000691407651e+04 4.032835188877322175e+00 4.095410349269205941e-02
5.964423004345755180e+04 3.978183530396568468e+00 4.014451444693513393e-02
5.964423008000102709e+04 3.877769658816255127e+00 3.954827313913995140e-02
5.964423011654449510e+04 4.060868607085486026e+00 4.454537779074153880e-02
5.964423015308796312e+04 3.991838443626185562e+00 4.365200549032818150e-02
5.964423018963143841e+04 3.963316696914700454e+00 4.161896728103269688e-02
5.964423022617491370e+04 3.998088484127488851e+00 4.176334717749365100e-02
5.964423026271838171e+04 4.022420310231175300e+00 4.213340904902884709e-02
5.964423029926184972e+04 4.000880433656734958e+00 3.992681484474999709e-02
5.964423033580532501e+04 4.051279956109119951e+00 4.005838783645824380e-02
5.964423037234880030e+04 4.095347952103521649e+00 4.222013977667421480e-02
5.964423040889226831e+04 4.086386127113919464e+00 4.199957129988427657e-02
5.964423044543574360e+04 3.998044395066207013e+00 4.076493830278279940e-02
5.964423048197921889e+04 4.005012806651364166e+00 4.059093806407725741e-02
5.964423051852268691e+04 4.003624514063571560e+00 4.281620220090204265e-02
5.964423055506615492e+04 4.025590276971652060e+00 4.245407322683054235e-02
5.964423059160963021e+04 4.123101653309811709e+00 4.615213461417474322e-02
5.964423062815310550e+04 4.071524903230327119e+00 4.302354051860041856e-02
5.964423066469657351e+04 4.006430198804167730e+00 4.106164310120741234e-02
5.964423070124004153e+04 4.065927008331468251e+00 4.227703549504173430e-02
5.964423073778351682e+04 3.927834759288553190e+00 3.983310237432181877e-02
5.964423077432699210e+04 4.043715074752541661e+00 4.166554407891148032e-02
5.964423081087046012e+04 3.976403309725183632e+00 3.999694674353029139e-02
5.964423084741393541e+04 3.990690036025512644e+00 4.099322433784324121e-02
5.964423088395741070e+04 4.045763169004175097e+00 4.072761384816556141e-02
5.964423092050087871e+04 3.987071212595141301e+00 4.087987306853917147e-02
5.964423095704434672e+04 3.930104237544956636e+00 3.960860419310274771e-02
5.964423099358782201e+04 3.994327531462210867e+00 3.995301178414301102e-02
5.964423103013129730e+04 3.983414027553094705e+00 4.129896103082519865e-02
5.964423106667476532e+04 3.978808257294839112e+00 4.223919380832724668e-02
5.964423110321823333e+04 3.900233955321347423e+00 3.826535367047047276e-02
5.964423113976170862e+04 4.011638788162358082e+00 4.028501048238043031e-02
5.964423117630518391e+04 3.933175940394501247e+00 4.104461071451281917e-02
5.964423121284865192e+04 4.017181513062936027e+00 4.241053253452009564e-02
5.964423124939212721e+04 3.979012187598216510e+00 4.064897334054033695e-02
5.964423128593560250e+04 4.098620385911033281e+00 4.231297423217680181e-02
5.964423132247907051e+04 3.961657140550111311e+00 4.015031617590594099e-02
5.964423135902253853e+04 3.985241913895646526e+00 4.072079135092474683e-02
5.964423139556601382e+04 3.949650912225254995e+00 4.115839206262425498e-02
5.964423143210948911e+04 3.947663671298699217e+00 3.931739005717106022e-02
5.964423146865295712e+04 3.960815029100014151e+00 4.210467811052500536e-02
5.964423150519642513e+04 3.915094446586090626e+00 4.194552504997506315e-02
5.964423154173990042e+04 3.980152576002919940e+00 4.213255024330003762e-02
5.964423157828337571e+04 3.941886505763157800e+00 3.975631245781799383e-02
5.964423161482684372e+04 4.014477076986943338e+00 4.099139057054895091e-02
5.964423165137031901e+04 3.962336088532198541e+00 4.070752408721695775e-02
5.964423168791379430e+04 4.035944738101071572e+00 4.203801602875636284e-02
5.964423172445726232e+04 3.976119558365095230e+00 3.993452198400779946e-02
5.964423176100073033e+04 4.048416313466172589e+00 4.238002679720270088e-02
5.964423179754420562e+04 3.904126724206552268e+00 3.845034130544441181e-02
5.964423183408768091e+04 3.988909723775281080e+00 4.214142833367156421e-02
5.964423187063114892e+04 3.960574732784300167e+00 4.169428452824313486e-02
5.964423190717461694e+04 4.009818496110630903e+00 4.200437884378068615e-02
5.964423194371809223e+04 3.954618244209322064e+00 4.167642922820202073e-02
5.964423198026156751e+04 3.975113605524664084e+00 4.140551065287356031e-02
5.964423201680503553e+04 4.037042458022059854e+00 4.115715423657265865e-02
5.964423205334850354e+04 3.950044016600545937e+00 4.065702384408990261e-02
5.964423208989197883e+04 3.997588109031319892e+00 4.160588356298444007e-02
5.964423212643545412e+04 3.842214548491209580e+00 3.747978343184993344e-02
5.964423216297892213e+04 3.976326750428261558e+00 4.119050875199577882e-02
5.964423219952239015e+04 3.998837553981087201e+00 4.200047187094184398e-02
5.964423223606586544e+04 3.938425623200376258e+00 3.935325979605295427e-02
5.964423227260934073e+04 3.991096414612629317e+00 4.024805794742279674e-02
5.964423230915280874e+04 3.918532880547015207e+00 3.929168673832408171e-02
5.964423234569628403e+04 4.020624382815195297e+00 4.019341307637740862e-02
5.964423238223975932e+04 3.991493488018301949e+00 3.990604793460517108e-02
5.964423241878322733e+04 4.049122560554443417e+00 4.237586458575278575e-02
5.964423245532669534e+04 3.873729976588898616e+00 3.747929325608979900e-02
5.964423249187017063e+04 3.904470515093600991e+00 3.779994089136853863e-02
5.964423252841364592e+04 3.993235137491734754e+00 3.949606815126406600e-02
5.964423256495711394e+04 3.901704828343986797e+00 3.949452378665815194e-02
5.964423260150058195e+04 3.948631288478707368e+00 3.828390533203876456e-02
5.964423263804405724e+04 3.938862228127039788e+00 3.899545239695278304e-02
5.964423267458753253e+04 4.008750924906343549e+00 3.946876436012856926e-02
5.964423271113100054e+04 3.965137761609783151e+00 3.923382868520731287e-02
5.964423274767447583e+04 3.983391849098168791e+00 3.989122181225325525e-02
5.964423278421795112e+04 3.991680868887027334e+00 3.828891776091272736e-02
5.964423282076141913e+04 3.981425553829232911e+00 3.843018568373916810e-02
5.964423285730488715e+04 3.929345625744659287e+00 3.883572787456571196e-02
5.964423289384836244e+04 3.939620186855632422e+00 3.862431173603508155e-02
5.964423293039183773e+04 3.965416849952538403e+00 3.959732832968921451e-02
5.964423296693530574e+04 3.976267604015898183e+00 4.193122872640672044e-02
5.964423300347877375e+04 4.031270467810835534e+00 4.131940605853130777e-02
5.964423304002224904e+04 4.045519353646301219e+00 4.053218810598051280e-02
5.964423307656572433e+04 3.908233124854168850e+00 3.817504894868672255e-02
5.964423311310919235e+04 3.979093487063985357e+00 3.887762066827882279e-02
5.964423314965266036e+04 4.002793803262365557e+00 3.929243578768552153e-02
5.964423318619613565e+04 3.965559143144811394e+00 3.872668647436222633e-02
5.964423322273961094e+04 4.006174570350379938e+00 3.905877631352545204e-02
5.964423325928307895e+04 3.931480004557365682e+00 3.898512915211525126e-02
5.964423329582655424e+04 3.964901044371357486e+00 4.028271795982861503e-02
5.964423333237002953e+04 3.918942014007170460e+00 3.808675984978675266e-02
5.964423336891349754e+04 3.944538835660028386e+00 3.830625758450217216e-02
5.964423340545696556e+04 3.885820557121291596e+00 3.668210958021461687e-02
5.964423344200044085e+04 3.990392772931257603e+00 3.966182976912231706e-02
5.964423347854391614e+04 3.959326173586845687e+00 3.962963894853586272e-02
5.964423351508738415e+04 3.945344423712952686e+00 3.963183553519745994e-02
5.964423355163085216e+04 3.938286228438334646e+00 3.954008291116604956e-02
5.964423358817432745e+04 3.867885606587332159e+00 3.792578040889476448e-02
5.964423362471780274e+04 3.923516420478990074e+00 3.938225517237550072e-02
5.964423366126127075e+04 3.985695011518226583e+00 3.978508645581132347e-02
5.964423369780474604e+04 3.892653068342333711e+00 3.795373806305705339e-02
5.964423373434822133e+04 3.841986802393984934e+00 3.770651888628015480e-02
5.964423377089168935e+04 3.860109295877918179e+00 3.815938883993998804e-02
5.964423380743515736e+04 3.885446987867638757e+00 3.811700089408458919e-02
5.964423384397863265e+04 3.915800433940423542e+00 3.925137146268475874e-02
5.964423388052210794e+04 3.913623841430672101e+00 3.796937205684074862e-02
5.964423391706557595e+04 3.844326585493389459e+00 3.712085951042930904e-02
5.964423395360904397e+04 3.878638579387186258e+00 3.879399829701350721e-02
5.964423399015251925e+04 3.942294014260438129e+00 3.824289847912106660e-02
5.964423402669599454e+04 3.887152838940755473e+00 3.741693984462184791e-02
5.964423406323946256e+04 3.858362744254109966e+00 3.810568143180458750e-02
5.964423409978293785e+04 3.879324466182933140e+00 3.831959139316085811e-02
5.964423413632641314e+04 3.870235770699151701e+00 3.774792083153571259e-02
5.964423417286988115e+04 3.899189714212378366e+00 3.766925946873679598e-02
5.964423420941334916e+04 3.907566350311021619e+00 3.827245021358081922e-02
5.964423424595682445e+04 3.861970264100216710e+00 3.814132690462476716e-02
5.964423428250029974e+04 3.900441632216217425e+00 3.767450721252254414e-02
5.964423431904376775e+04 3.918739722500190759e+00 3.795364956790030914e-02
5.964423435558723577e+04 3.830655861050962230e+00 3.702831642837954573e-02
5.964423439213071106e+04 3.891348754076670247e+00 3.851857988145641204e-02
5.964423442867418635e+04 3.917945931259339876e+00 3.781886240065893134e-02
5.964423446521765436e+04 3.869501901871581051e+00 3.768077939495798057e-02
5.964423450176112965e+04 3.897663682148852615e+00 3.870241591923655883e-02
5.964423453830460494e+04 3.952966882005673366e+00 3.931814437615143570e-02
5.964423457484807295e+04 3.877640769164439227e+00 3.880326457226632858e-02
5.964423461139154097e+04 3.817249224646072303e+00 3.636736419992252917e-02
5.964423464793501626e+04 3.885687345257653913e+00 3.798281499479518736e-02
5.964423468447849154e+04 3.771958753442461010e+00 3.646235467416153453e-02
5.964423472102195956e+04 3.845752929516702334e+00 3.701597056749746789e-02
5.964423475756543485e+04 3.871864328962093982e+00 3.967557104678501312e-02
5.964423479410891014e+04 3.868798959403979332e+00 3.773295275269276938e-02
5.964423483065237815e+04 3.846283763971804603e+00 3.698018677321671110e-02
5.964423486719584616e+04 3.926454452210003776e+00 3.780064108324630162e-02
5.964423490373932145e+04 3.844451060401744780e+00 3.662045929829279428e-02
5.964423494028279674e+04 3.867298051442844997e+00 3.696028247443885334e-02
5.964423497682626476e+04 3.800861272381749867e+00 3.600388254102246388e-02
5.964423501336973277e+04 3.933394323190798403e+00 3.767241899556032086e-02
5.964423504991320806e+04 3.848465461887461192e+00 3.634902895622588170e-02
5.964423508645668335e+04 3.906956133828995981e+00 3.746466699437434739e-02
5.964423512300015136e+04 3.933922215521420629e+00 3.848996066399098387e-02
5.964423515954362665e+04 3.850600684316475508e+00 3.621289855394214940e-02
5.964423519608710194e+04 3.918199430603300115e+00 3.753573875569140433e-02
5.964423523263056995e+04 3.950604999911159876e+00 3.884836518119039184e-02
5.964423526917403797e+04 3.907121633841853736e+00 3.720280887014194154e-02
5.964423530571751326e+04 3.898775443434366661e+00 3.738863421328098707e-02
5.964423534226098855e+04 3.922748992785533684e+00 3.806567156839695681e-02
5.964423537880445656e+04 3.879471136819737875e+00 3.625893904062910816e-02
5.964423541534792457e+04 3.843432685317636821e+00 3.692982720022474491e-02
5.964423545189139986e+04 3.865010673844440525e+00 3.727646077934434338e-02
5.964423548843487515e+04 3.859814974257036901e+00 3.705350998318071576e-02
5.964423552497834316e+04 3.992432932358823017e+00 3.891106437652630534e-02
5.964423556152181118e+04 3.837753528032157302e+00 3.697619806282509414e-02
5.964423559806528647e+04 3.862521800395005478e+00 3.751926249379151229e-02
5.964423563460876176e+04 3.962595753219315231e+00 3.986282816061503115e-02
5.964423567115222977e+04 3.845001390433815835e+00 3.714339944528519816e-02
5.964423570769570506e+04 3.913243917948234785e+00 3.761329053428556085e-02
5.964423574423918035e+04 3.916355396625891938e+00 3.754343190139686898e-02
5.964423578078264836e+04 3.948773401619621204e+00 3.710565815975559040e-02
5.964423581732611638e+04 3.895900002893434966e+00 3.687253910319190919e-02
5.964423585386959166e+04 3.984334126914146346e+00 4.012815266162164662e-02
5.964423589041306695e+04 3.975139260183953027e+00 3.764656852727666508e-02
5.964423592695653497e+04 3.878162542533737156e+00 3.658484071169645913e-02
5.964423596350000298e+04 3.932362170721174888e+00 3.727357364441565707e-02
5.964423600004347827e+04 3.976934480721789011e+00 4.064044463191233969e-02
5.964423603658695356e+04 3.971282434111149673e+00 3.888281577066569905e-02
5.964423607313042157e+04 3.958070946005539437e+00 3.771219370731561382e-02
5.964423610967388959e+04 3.966801091211006991e+00 3.762909310629417026e-02
5.964423614621736488e+04 3.938366826230966566e+00 3.782733762174084191e-02
5.964423618276084017e+04 3.953693001968904053e+00 3.815360203476834272e-02
5.964423621930430818e+04 3.975530709107653049e+00 3.860456379249670167e-02
5.964423625584778347e+04 3.917821625517901030e+00 3.854966556472475686e-02
5.964423629239125148e+04 3.981110986261997997e+00 3.865742040996911211e-02
5.964423632893472677e+04 3.944064000752397270e+00 3.794778959952060243e-02
5.964423636547819478e+04 3.989611094077968989e+00 3.907355827449921631e-02
5.964423640202167007e+04 3.977839792793803397e+00 3.762735855083153280e-02
5.964423643856514536e+04 3.909475999906387056e+00 3.690495328394995805e-02
5.964423647510861338e+04 3.903486618159541788e+00 3.713143200585081877e-02
5.964423651165208139e+04 3.932323922239377101e+00 3.881232529858879426e-02
5.964423654819555668e+04 3.966197886714415421e+00 3.937850536492770032e-02
5.964423658473903197e+04 3.937922392839118491e+00 3.958307362901436477e-02
5.964423662128249998e+04 3.861908871246116703e+00 3.629635744776227302e-02
5.964423665782597527e+04 3.975560370018359269e+00 3.836080109067517563e-02
5.964423669436944328e+04 3.919653095078723393e+00 3.735807365619991938e-02
5.964423673091291857e+04 3.974632060288076474e+00 4.071543928456027722e-02
5.964423676745638659e+04 3.972681570096938231e+00 3.823938986575638882e-02
5.964423680399985460e+04 3.963931651248541854e+00 3.772709964439723007e-02
5.964423684054332989e+04 3.984446461407892492e+00 3.804803615113565296e-02
5.964423687708680518e+04 3.941012789391266757e+00 3.804707823214492635e-02
5.964423691363027319e+04 3.900332788416627228e+00 3.748465781482009790e-02
5.964423695017374848e+04 3.921338160719733956e+00 3.919495651115900703e-02
5.964423698671722377e+04 3.951316074175004633e+00 3.759755237740484979e-02
5.964423702326069179e+04 3.979743396930323307e+00 3.774523172524473641e-02
5.964423705980415980e+04 3.953518034257226699e+00 3.771928218275825972e-02
5.964423709634763509e+04 3.960544739395417846e+00 3.852914002739060012e-02
5.964423713289111038e+04 4.001450580817238922e+00 4.009117685566672418e-02
5.964423716943457839e+04 4.032886115077896072e+00 3.964960521520574654e-02
5.964423720597804640e+04 3.954219248267987208e+00 3.871425745390597029e-02
5.964423724252152169e+04 3.992082851123178955e+00 3.907357801764066441e-02
5.964423727906499698e+04 4.018519289935195360e+00 3.970114374191749396e-02
5.964423731560846500e+04 3.990289102605376392e+00 4.019078427744558063e-02
5.964423735215194029e+04 3.972428340268145952e+00 3.996821950149768987e-02
5.964423738869541558e+04 3.964214120882962877e+00 3.887396145201209990e-02
5.964423742523888359e+04 3.935268518572317298e+00 3.694047234569206029e-02
5.964423746178235160e+04 3.898050730903372951e+00 3.789874627055382639e-02
5.964423749832582689e+04 3.892087200866020780e+00 3.823963714013429299e-02
5.964423753486930218e+04 3.904679507789436510e+00 3.739266039130426100e-02
5.964423757141277019e+04 3.900445187390807256e+00 3.818663354903562013e-02
5.964423760795624548e+04 3.955527243637225521e+00 3.901030775998436811e-02
5.964423764449972077e+04 3.920245363102506264e+00 3.781457859737615002e-02
5.964423768104318879e+04 3.909287496211326207e+00 3.724076448848782223e-02
5.964423771758665680e+04 3.938502877280896541e+00 3.856065773142546699e-02
5.964423775413013209e+04 3.846937712055768177e+00 3.682374948548586269e-02
5.964423779067360738e+04 3.937980556130138421e+00 3.754383563453004419e-02
5.964423782721707539e+04 3.952884145299900620e+00 3.721909636215108702e-02
5.964423786376054341e+04 3.977763259210864266e+00 3.933148522777399347e-02
5.964423790030401869e+04 4.015274284629620993e+00 3.878675197092150417e-02
5.964423793684749398e+04 3.857923212080093034e+00 3.622020177392970552e-02
5.964423797339096200e+04 3.966889700511321948e+00 3.776007227083965495e-02
5.964423800993443729e+04 3.922852967036805971e+00 3.723218060947435654e-02
5.964423804647791258e+04 3.969224919567124754e+00 3.965106291212022738e-02
5.964423808302138059e+04 3.957051787205513982e+00 3.885034800122384724e-02
5.964423811956484860e+04 3.991956887060323034e+00 3.941031105653429456e-02
5.964423815610832389e+04 3.989632322135610920e+00 3.891067286654670276e-02
5.964423819265179918e+04 4.045368924283789802e+00 3.909800097697872096e-02
5.964423822919526719e+04 3.895504955303967787e+00 3.689330158372803453e-02
5.964423826573873521e+04 3.876818242915500257e+00 3.642316177777000369e-02
5.964423830228221050e+04 3.922768117633328888e+00 3.838021802284713457e-02
5.964423833882568579e+04 4.001026350824306022e+00 4.023759267582885379e-02
5.964423837536915380e+04 3.937842482597398774e+00 4.029179265962710282e-02
5.964423841191262909e+04 3.956596451697336647e+00 4.063925924044697185e-02
5.964423844845610438e+04 4.027075451747069046e+00 4.224762894315028938e-02
5.964423848499957239e+04 3.955355941917109153e+00 3.931309276751045190e-02
5.964423852154304041e+04 3.983567557530955927e+00 4.117648050860374387e-02
5.964423855808651570e+04 3.935388177827955580e+00 3.985904300752052265e-02
5.964423859462999098e+04 3.918980327602796798e+00 3.744845514679884940e-02
5.964423863117345900e+04 3.988377118693564594e+00 4.069986753594297818e-02
5.964423866771692701e+04 3.977815179273055612e+00 3.976769551636187561e-02
5.964423870426040230e+04 3.997478691727652578e+00 4.073410565631708363e-02
5.964423874080387759e+04 4.000213880868356497e+00 3.927420494895426245e-02
5.964423877734734560e+04 3.954909668591572114e+00 3.935753592262630080e-02
5.964423881389082089e+04 4.040509940269234157e+00 4.120377857902536578e-02
5.964423885043429618e+04 3.940661750980025246e+00 3.906060546508749454e-02
5.964423888697776420e+04 3.929976933578120057e+00 3.874096089824968087e-02
5.964423892352123221e+04 4.030016171884024168e+00 4.415231629542989283e-02
5.964423896006470750e+04 4.058859953500871143e+00 4.337700748231464870e-02
5.964423899660818279e+04 4.013973768125373986e+00 4.128620782943878686e-02
5.964423903315165080e+04 4.027099823774524801e+00 4.078783506266391717e-02
5.964423906969512609e+04 3.932843609274005559e+00 4.006373172085744144e-02
5.964423910623860138e+04 3.898281251815783222e+00 3.847533793948584857e-02
5.964423914278206939e+04 3.971910374062515015e+00 3.932673424242463800e-02
5.964423917932553741e+04 3.966615550032608351e+00 3.960109730781706527e-02
5.964423921586901270e+04 3.981132075471698784e+00 4.013237943957850828e-02
5.964423925241248799e+04 3.967314492865224640e+00 3.861325388505973399e-02
5.964423928895595600e+04 3.904586659294837947e+00 3.877932558006844804e-02
5.964423932549942401e+04 3.960518098762576322e+00 4.071976437692971518e-02
5.964423936204289930e+04 3.890578954007040569e+00 3.796958918414917311e-02
5.964423939858637459e+04 4.050937254995129244e+00 4.047613202428340662e-02
5.964423943512984260e+04 3.944488004681100168e+00 3.752300777786222313e-02
5.964423947167331062e+04 3.947158115086364383e+00 3.828581080311067864e-02
5.964423950821678591e+04 3.900379817388856196e+00 3.727855761515502797e-02
5.964423954476026120e+04 4.075455746367238952e+00 4.065878738875329523e-02
5.964423958130372921e+04 3.931959560054012037e+00 3.818775196244809933e-02
5.964423961784719722e+04 4.023707738836078462e+00 4.023029879545957088e-02
5.964423965439067251e+04 3.990616857967748121e+00 3.957349064816585021e-02
5.964423969093414780e+04 3.955674472016740939e+00 3.861710906501412272e-02
5.964423972747761582e+04 3.970508070232051434e+00 3.892009557890718091e-02
5.964423976402109110e+04 4.015917111789393701e+00 3.973094872507165060e-02
5.964423980056456639e+04 3.999098070221676071e+00 4.004705653178559921e-02
5.964423983710803441e+04 3.988971921084330852e+00 3.995718187252317311e-02
5.964423987365150242e+04 3.967311311684603492e+00 4.024258886292420706e-02
5.964423991019497771e+04 3.947449534454983588e+00 4.073268529479859984e-02
5.964423994673845300e+04 3.928290528306673579e+00 4.079769228980507922e-02
5.964423998328192101e+04 3.971393264655610711e+00 4.029661246428090093e-02
5.964424001982539630e+04 3.972771015138283790e+00 4.018274993030003517e-02
5.964424005636886432e+04 4.045951399983183094e+00 4.124812501228784095e-02
5.964424009291233961e+04 3.893693693693693447e+00 3.816857753324964797e-02
5.964424012945580762e+04 3.871426021157378994e+00 3.707088753412022403e-02
5.964424016599928291e+04 3.874712282904373417e+00 3.725785841317064140e-02
5.964424020254275820e+04 3.937811369585036303e+00 3.806517359121518174e-02
5.964424023908622621e+04 3.882300152675314919e+00 3.752606137209745646e-02
5.964424027562969422e+04 3.879085119783526991e+00 3.871632911449893882e-02
5.964424031217316951e+04 3.903455744580881515e+00 3.990019662597835831e-02
5.964424034871664480e+04 3.902693771747506535e+00 3.764200296092281434e-02
5.964424038526011282e+04 3.922727114534634296e+00 3.973606288771321798e-02
5.964424042180358083e+04 3.917209318726785572e+00 3.822145792115388963e-02
5.964424045834705612e+04 3.931039945550131254e+00 3.959044971069273361e-02
5.964424049489053141e+04 3.905225816699316788e+00 3.880027946500082953e-02
5.964424053143399942e+04 3.866977369007146947e+00 3.754949262686901879e-02
5.964424056797746744e+04 3.889595023605075141e+00 3.844311348503243880e-02
5.964424060452094272e+04 3.932128732801288606e+00 3.876638533437930939e-02
5.964424064106441801e+04 3.851760402905256786e+00 3.807664319835877414e-02
5.964424067760788603e+04 3.910209059030147483e+00 3.910795138735007059e-02
5.964424071415136132e+04 3.896939605110337101e+00 3.846539345714534291e-02
5.964424075069482933e+04 3.939725849641976030e+00 3.950067411140485707e-02
5.964424078723830462e+04 3.926576680715857304e+00 3.894240271380507157e-02
5.964424082378177263e+04 3.856936996934240636e+00 3.863212659306960312e-02
5.964424086032524792e+04 3.855003800802588643e+00 3.828529373759691212e-02
5.964424089686872321e+04 3.820457347570195950e+00 3.700937687018779343e-02
5.964424093341219123e+04 3.893783722564569949e+00 3.918366992956770489e-02
5.964424096995565924e+04 3.863990861596089399e+00 3.904410170757084686e-02
5.964424100649913453e+04 3.887706307017340102e+00 3.848031538777908073e-02
5.964424104304260982e+04 3.859673325882462702e+00 3.957499719834070562e-02
5.964424107958607783e+04 3.828170223132203009e+00 3.746139767442902696e-02
5.964424111612955312e+04 3.847383096137089620e+00 3.790286519793946429e-02
5.964424115267302113e+04 3.846263208899359576e+00 3.769429891846781677e-02
5.964424118921649642e+04 3.937712257776419644e+00 3.964168153032789771e-02
5.964424122575996444e+04 3.819032258064515961e+00 3.755481936051837527e-02
5.964424126230343973e+04 3.892365500365313924e+00 3.957094506361065467e-02
5.964424129884691502e+04 3.961523712885013815e+00 4.062070677750297815e-02
5.964424133539038303e+04 3.938739535397843827e+00 4.061125363746712763e-02
5.964424137193385104e+04 3.943301567071228142e+00 4.091111199036229912e-02
5.964424140847732633e+04 3.885780885780885985e+00 3.859262164599629868e-02
5.964424144502080162e+04 3.943412935029666055e+00 3.896191924376987692e-02
5.964424148156426963e+04 3.887111597119623951e+00 3.801701605792838501e-02
5.964424151810773765e+04 3.893130081300812950e+00 3.850749491322773971e-02
5.964424155465121294e+04 3.882143629235344395e+00 3.820133433224402048e-02
5.964424159119468823e+04 3.927026249170352479e+00 3.917499165915811626e-02
5.964424162773815624e+04 3.892022539069074138e+00 3.940546210081584400e-02
5.964424166428163153e+04 3.907438045518055514e+00 3.841065855117006822e-02
5.964424170082510682e+04 3.919725266695893495e+00 3.928287065404933998e-02
5.964424173736857483e+04 3.936882386569132031e+00 3.954803016087162643e-02
5.964424177391204285e+04 3.882153210066176197e+00 4.003757133775195931e-02
5.964424181045551813e+04 3.957810089682153976e+00 4.138943168075376322e-02
5.964424184699899342e+04 3.954861892189479367e+00 3.924913617388146869e-02
5.964424188354246144e+04 3.801376308330013831e+00 3.648824488129110560e-02
5.964424192008593673e+04 3.966882903351170775e+00 4.022952136066527268e-02
5.964424195662941202e+04 3.962821886516973091e+00 3.988777863947646357e-02
5.964424199317288003e+04 3.979643035081034785e+00 3.971248345610136482e-02
5.964424202971634804e+04 3.983792403089045919e+00 4.185036631422960063e-02
5.964424206625982333e+04 3.961255946273669171e+00 3.925727330170153406e-02
5.964424210280329862e+04 3.994255205301440181e+00 4.051506705796388552e-02
5.964424213934676663e+04 3.922832083325910713e+00 3.830052381044111998e-02
5.964424217589023465e+04 3.955489126285435919e+00 3.899926867907908129e-02
5.964424221243370994e+04 3.953431586291096256e+00 4.157012902175291624e-02
5.964424224897718523e+04 3.918618009316149120e+00 4.064594433287842951e-02
5.964424228552065324e+04 3.963525106133801934e+00 4.031350140161323731e-02
5.964424232206412853e+04 3.947007312979069926e+00 4.023874835534135136e-02
5.964424235860760382e+04 3.994620516359646878e+00 3.969621014263288034e-02
5.964424239515107183e+04 3.996948058069381471e+00 4.063746273172137713e-02
5.964424243169453985e+04 4.001483292677979975e+00 4.082930755221051561e-02
5.964424246823801514e+04 4.009320693237627964e+00 4.100383068849719481e-02
5.964424250478149042e+04 3.956559849144518637e+00 4.235336530199110966e-02
5.964424254132495844e+04 4.040469347239917575e+00 4.281838643409256739e-02
5.964424257786842645e+04 3.959827650283378020e+00 4.054207239002163149e-02
5.964424261441190174e+04 4.035202779353374680e+00 4.170647835213953103e-02
5.964424265095537703e+04 3.881745007037256556e+00 3.777041941037308920e-02
5.964424268749884504e+04 3.942563017681365523e+00 3.941795881566196452e-02
5.964424272404232033e+04 4.009501501501500975e+00 4.004117216664661999e-02
5.964424276058579562e+04 3.964429212952020887e+00 4.074775710089949265e-02
5.964424279712926364e+04 3.931746411622897952e+00 4.026318601138823700e-02
5.964424283367273165e+04 3.949086694537907061e+00 4.045025312542330220e-02
5.964424287021620694e+04 3.830983737975263370e+00 3.848850877550157729e-02
5.964424290675968223e+04 3.880025393893922647e+00 3.833703676100849028e-02
5.964424294330315024e+04 3.844689930483859541e+00 3.901897749651078717e-02
5.964424297984661825e+04 3.980420724534701638e+00 4.129622572926161528e-02
5.964424301639009354e+04 3.956458867942419300e+00 4.058175238646469923e-02
5.964424305293356883e+04 3.863201993530171574e+00 4.091674855317754128e-02
5.964424308947703685e+04 3.952094109301569791e+00 4.045680557357960588e-02
5.964424312602051214e+04 3.918610249122705280e+00 3.967381171542311985e-02
5.964424316256398743e+04 3.886345516101822550e+00 4.054640942562513783e-02
5.964424319910745544e+04 3.991507342174622774e+00 4.123464317498928139e-02
5.964424323565092345e+04 3.970045011914918209e+00 4.134236935948882447e-02
5.964424327219439874e+04 3.973593843196071340e+00 4.488793636751354371e-02
5.964424330873787403e+04 3.931331978889086809e+00 4.385484893120023681e-02
5.964424334528134204e+04 3.898134298535070208e+00 4.335716525719189585e-02
5.964424338182481733e+04 3.913899031546090423e+00 4.341450127927386216e-02
5.964424341836829262e+04 3.880381477677902424e+00 4.282019554645044579e-02
5.964424345491176064e+04 3.853323336889760142e+00 3.926037801182534481e-02
5.964424349145522865e+04 3.871774384983701189e+00 4.068027159225520023e-02
5.964424352799870394e+04 3.858292394679520232e+00 4.031465944342969843e-02
5.964424356454217923e+04 3.897751951976430540e+00 4.114109421930377264e-02
5.964424360108564724e+04 3.828296312633858278e+00 3.972207344875573060e-02
5.964424363762911526e+04 3.901405100596384568e+00 4.299691481515349745e-02
5.964424367417259054e+04 3.902865133334881165e+00 4.144359096928996317e-02
5.964424371071606583e+04 3.870950545394898246e+00 4.002791132716895101e-02
5.964424374725953385e+04 3.870791924205351009e+00 3.993600942818911065e-02
5.964424378380300914e+04 3.930476257195230971e+00 4.076618727383200108e-02
5.964424382034648443e+04 3.915343915343914905e+00 4.483762637327561723e-02
5.964424385688995244e+04 3.968470507988216323e+00 4.437788170830583856e-02
5.964424389343342045e+04 3.894790307871679680e+00 4.372397157217987329e-02
5.964424392997689574e+04 3.866155048343266731e+00 4.335024350775461277e-02
5.964424396652037103e+04 3.864282203131948368e+00 4.149969532815529077e-02
5.964424400306383905e+04 3.881827522592999458e+00 4.291891159700136210e-02
5.964424403960730706e+04 3.885482134796347076e+00 4.536801903080309173e-02
5.964424407615078235e+04 3.823680570426488678e+00 4.147628414145655001e-02
5.964424411269425764e+04 3.881333021542112238e+00 4.742788854120796871e-02
5.964424414923772565e+04 3.769208579379624613e+00 4.219854263226650859e-02
5.964424418578119366e+04 3.910775986390953918e+00 4.126631597406051066e-02
5.964424422232466895e+04 3.876247182850983464e+00 4.048737880052383220e-02
5.964424425886814424e+04 3.903809474418149517e+00 4.134532277378199366e-02
5.964424429541161226e+04 3.935219414350853206e+00 4.104990273111290555e-02
5.964424433195508755e+04 3.986242701814495693e+00 4.315717752003842000e-02
5.964424436849856284e+04 3.954629516192076366e+00 4.195344019493924687e-02
5.964424440504203085e+04 3.931789927183770406e+00 4.256623523172668039e-02
5.964424444158549886e+04 3.940579786271659835e+00 4.053813063321759502e-02
5.964424447812897415e+04 3.939679995420328318e+00 4.124984442680137975e-02
5.964424451467244944e+04 3.956995317063054962e+00 4.163973388012028737e-02
5.964424455121591745e+04 4.051757708783233269e+00 4.233328369813501441e-02
5.964424458775938547e+04 3.914036391695839168e+00 4.016622902676041801e-02
5.964424462430286076e+04 4.017565754942554967e+00 4.355639206782205980e-02
5.964424466084633605e+04 3.973292751636530173e+00 4.164615306831358221e-02
5.964424469738980406e+04 4.034275850731546598e+00 4.309245757628378526e-02
5.964424473393327207e+04 3.978297067063710113e+00 4.324695610359974990e-02
5.964424477047674736e+04 3.993429498401138922e+00 4.238611267509981295e-02
5.964424480702022265e+04 3.959045363670982365e+00 3.944474178833354966e-02
5.964424484356369067e+04 3.977776598817502673e+00 4.138601208430887218e-02
5.964424488010716595e+04 3.855937095880288545e+00 4.090035379291066114e-02
5.964424491665064124e+04 3.918709828896780767e+00 4.066209898350373053e-02
5.964424495319410926e+04 3.966102296525041648e+00 4.211793862792473364e-02
5.964424498973757727e+04 3.899896030191452923e+00 4.289357916810804944e-02
5.964424502628105256e+04 3.882124721525834765e+00 3.991414883281176051e-02
5.964424506282452785e+04 3.940432620120120522e+00 4.220670184929335017e-02
5.964424509936799586e+04 3.902251353662012257e+00 4.087829877651436017e-02
5.964424513591146388e+04 4.000446418082280964e+00 4.327026897503753050e-02
5.964424517245493917e+04 4.007542730193614844e+00 4.305454307464534613e-02
5.964424520899841445e+04 3.900238671881872232e+00 4.062290070502594386e-02
5.964424524554188247e+04 3.902227968967575400e+00 4.250668375011661809e-02
5.964424528208535776e+04 3.910480065286040308e+00 3.992335990669845097e-02
5.964424531862882577e+04 3.928244327774822686e+00 4.196066110319565667e-02
5.964424535517230106e+04 3.949140494497032972e+00 4.092679824530313232e-02
5.964424539171576907e+04 3.903528695530006587e+00 3.940035839780228755e-02
5.964424542825924436e+04 3.952656232682132398e+00 4.113373982193273964e-02
5.964424546480271965e+04 3.883254969939763601e+00 3.867594521381259587e-02
5.964424550134618767e+04 3.931197033588527567e+00 3.966828116077102812e-02
5.964424553788965568e+04 3.934674457624931065e+00 3.950140543039398766e-02
5.964424557443313097e+04 3.927698562337968102e+00 3.937029592301909825e-02
5.964424561097660626e+04 3.927945755443274845e+00 4.287095430974163096e-02
5.964424564752007427e+04 3.961243275830086841e+00 4.341437019831400485e-02
5.964424568406354229e+04 3.900717186554912175e+00 4.129254862752274047e-02
5.964424572060701757e+04 3.867311243390794573e+00 3.819203009915506791e-02
5.964424575715049286e+04 3.915088937093275767e+00 3.955952721982136655e-02
5.964424579369396088e+04 3.926130811112661601e+00 3.895517084577249795e-02
5.964424583023743617e+04 3.893963735194366116e+00 3.895230603284423332e-02
5.964424586678090418e+04 3.921327486430279841e+00 3.842407333074165932e-02
5.964424590332437947e+04 3.936818452949726765e+00 3.924001960695232966e-02
5.964424593986784748e+04 3.911245868659289915e+00 3.939652764471605201e-02
5.964424597641132277e+04 3.953384920842867523e+00 4.277241674480150579e-02
5.964424601295479806e+04 3.948762498705542967e+00 4.172386349028364000e-02
5.964424604949826607e+04 3.957180440377466635e+00 4.353389835774590377e-02
5.964424608604173409e+04 3.950268632042981398e+00 4.015393532006536481e-02
5.964424612258520938e+04 3.955415643511352108e+00 4.119538510698898121e-02
5.964424615912868467e+04 3.956535741053025745e+00 3.965469954759948124e-02
5.964424619567215268e+04 3.981331004528445572e+00 4.212539593505176122e-02
5.964424623221562797e+04 3.980056058022943155e+00 4.278084474940524462e-02
5.964424626875910326e+04 3.929782500950910418e+00 4.136552255089555319e-02
5.964424630530257127e+04 3.949603883317305719e+00 4.290712878456695578e-02
5.964424634184603929e+04 4.018105194722269680e+00 4.376839256626059022e-02
5.964424637838951458e+04 3.958565741628992996e+00 4.109651405894185205e-02
5.964424641493298986e+04 3.928452165673909313e+00 3.975937829447460936e-02
5.964424645147645788e+04 3.969132122232353233e+00 4.037212503807890290e-02
5.964424648801992589e+04 4.000606689923113635e+00 4.150879028677122162e-02
5.964424652456340118e+04 3.935992483184563184e+00 4.050285741536324702e-02
5.964424656110687647e+04 4.075067609858638917e+00 4.286019441944206171e-02
5.964424659765034448e+04 4.027210252060811513e+00 4.363301913729869530e-02
5.964424663419381977e+04 3.991831999207104076e+00 4.124033301970492921e-02
5.964424667073729506e+04 3.970357057412778001e+00 4.009155733819055878e-02
5.964424670728076308e+04 4.016273907693015843e+00 4.295565868527799480e-02
5.964424674382423109e+04 4.006314350064350549e+00 4.340166417628835149e-02
5.964424678036770638e+04 3.988241006710231407e+00 4.011214111403629129e-02
5.964424681691118167e+04 4.004657336603664852e+00 4.110009048897739214e-02
5.964424685345464968e+04 4.024345856755772388e+00 4.118133496520118980e-02
5.964424688999811769e+04 4.011912478321041142e+00 4.001958947905701058e-02
5.964424692654159298e+04 3.988617439625099959e+00 4.002517490465130195e-02
5.964424696308506827e+04 3.940261327859210461e+00 3.971889338051783069e-02
5.964424699962853629e+04 4.040205129399163653e+00 4.219764344847943410e-02
5.964424703617201158e+04 4.032882588064794938e+00 4.090231437899067429e-02
5.964424707271548687e+04 4.024290085038563447e+00 4.225349542995929242e-02
5.964424710925895488e+04 3.973572508431213013e+00 4.048716907947884358e-02
5.964424714580242289e+04 3.990938017203198296e+00 4.103482272361669986e-02
5.964424718234589818e+04 4.048043869700442166e+00 4.309741743668332042e-02
5.964424721888937347e+04 3.930192699912590459e+00 4.042469605262213189e-02
5.964424725543284148e+04 3.941187369006125429e+00 3.947349181467277313e-02
5.964424729197630950e+04 3.941948120637245534e+00 3.907592240581134885e-02
5.964424732851978479e+04 3.965070739140006850e+00 4.065722251344068561e-02
5.964424736506326008e+04 3.947622657982102101e+00 4.086189192729530739e-02
5.964424740160672809e+04 4.004771433859251495e+00 4.278187910602659211e-02
5.964424743815020338e+04 3.986647705748306070e+00 4.176937461565223553e-02
5.964424747469367867e+04 3.953021962102335252e+00 4.023395163696436017e-02
5.964424751123714668e+04 3.931703656671188263e+00 4.063789582443395193e-02
5.964424754778061470e+04 3.981914838171678461e+00 4.250798273309790154e-02
5.964424758432408998e+04 3.893209599641135110e+00 4.059335618933195000e-02
5.964424762086756527e+04 4.011359948068808912e+00 4.321885106536942772e-02
5.964424765741103329e+04 3.994891680404950574e+00 4.126461060158301275e-02
5.964424769395450858e+04 4.017333495762342999e+00 4.307323235404415113e-02
5.964424773049798387e+04 3.972640854564542856e+00 4.226089587512788653e-02
5.964424776704145188e+04 4.053595190571239293e+00 4.078959564058330656e-02
5.964424780358491989e+04 4.059283783300980275e+00 4.166136678263632903e-02
5.964424784012839518e+04 3.973658447216703582e+00 4.378724507839334978e-02
5.964424787667187047e+04 4.017037616113309006e+00 4.343826983942666170e-02
5.964424791321533849e+04 3.997363966972392824e+00 4.471512488828698062e-02
5.964424794975880650e+04 4.032252719627022586e+00 4.922400028607408495e-02
5.964424798630228179e+04 4.036805724690628594e+00 4.279831440043996987e-02
5.964424802284575708e+04 4.024026093348033406e+00 4.289120425467510961e-02
5.964424805938922509e+04 3.963500239305331352e+00 4.147346359869415883e-02
5.964424809593270038e+04 4.013364545891618285e+00 4.318447911753330037e-02
5.964424813247617567e+04 4.072715135616245874e+00 4.475247206914372000e-02
5.964424816901964368e+04 4.030147213399771999e+00 4.410375245624106183e-02
5.964424820556311170e+04 4.031331263675208554e+00 4.406574175692504897e-02
5.964424824210658699e+04 4.019595140771995645e+00 4.236719978522387325e-02
5.964424827865006228e+04 3.985234046768564298e+00 4.038784396859270570e-02
5.964424831519353029e+04 3.976502586844050668e+00 3.964773119129996748e-02
5.964424835173699830e+04 3.946344754581780023e+00 3.905532128898153016e-02
5.964424838828047359e+04 4.013167195340659354e+00 4.245893177280431890e-02
5.964424842482394888e+04 4.026951359971649325e+00 4.062846552097206659e-02
5.964424846136741689e+04 3.981843864325438798e+00 3.974835517057571238e-02
5.964424849791089218e+04 3.929476503814126609e+00 3.890252085683785360e-02
5.964424853445436747e+04 3.915023452535985715e+00 3.985788446187479850e-02
5.964424857099783549e+04 4.004259486775307408e+00 4.380046626583500302e-02
5.964424860754130350e+04 3.963718558015532523e+00 4.053146904961146824e-02
5.964424864408477879e+04 3.978250285948910392e+00 4.039816122869652887e-02
5.964424868062825408e+04 3.982051701379559994e+00 4.142681253452629164e-02
5.964424871717172209e+04 3.949620677386404211e+00 4.347905420791960129e-02
5.964424875371519011e+04 3.993899409583011373e+00 4.404167174340599400e-02
5.964424879025866539e+04 4.046619112185344314e+00 4.364028200477305941e-02
5.964424882680214068e+04 4.000017498221014378e+00 4.347652109671806819e-02
5.964424886334560870e+04 3.932958482487137530e+00 4.194854431854887905e-02
5.964424889988908399e+04 4.024582786755059871e+00 4.425814621016264938e-02
5.964424893643255928e+04 3.895510961605381794e+00 4.047424074042211412e-02
5.964424897297602729e+04 3.856675373717833200e+00 3.992486320019307533e-02
5.964424900951949530e+04 3.844083369657482319e+00 4.166364635124452515e-02
5.964424904606297059e+04 3.987351168383859168e+00 4.405330601823797404e-02
5.964424908260644588e+04 3.934358085399936034e+00 4.150606051354954057e-02
5.964424911914991389e+04 3.923063856706066943e+00 4.057114174738530449e-02
5.964424915569338191e+04 3.963217883838618061e+00 4.501051250061413600e-02
5.964424919223685720e+04 3.934643569380361861e+00 4.038435787985666242e-02
5.964424922878033249e+04 3.890324679164941735e+00 4.110169739312551779e-02
5.964424926532380050e+04 3.858225995316159285e+00 4.022825534979559969e-02
5.964424930186726851e+04 3.868282723987422234e+00 4.065460954010904210e-02
5.964424933841074380e+04 3.859137497126758021e+00 3.828289312476060302e-02
5.964424937495421909e+04 3.911094958422981271e+00 4.183842526012153396e-02
5.964424941149768711e+04 3.889546717076536542e+00 4.071782221875381441e-02
5.964424944804116240e+04 3.893951474448137162e+00 3.977633223835357751e-02
5.964424948458463041e+04 3.919397255127557766e+00 4.095762701891610819e-02
5.964424952112810570e+04 3.925212530569465841e+00 4.256224785289585560e-02
5.964424955767157371e+04 3.842670254487161152e+00 4.093626764803003082e-02
5.964424959421504900e+04 3.892204951736607299e+00 4.014584691862753407e-02
5.964424963075852429e+04 3.864859655885341194e+00 3.845563868175465305e-02
5.964424966730199230e+04 3.870016831523368062e+00 4.066314876543413587e-02
5.964424970384546032e+04 3.885437690479357276e+00 4.007943657008315036e-02
5.964424974038893561e+04 3.854345826626810467e+00 4.048911125019143825e-02
5.964424977693241090e+04 3.892310919228819444e+00 3.943744895065821182e-02
5.964424981347587891e+04 3.910875186993378883e+00 4.235308842147068181e-02
5.964424985001935420e+04 3.857608213958896304e+00 4.080808798381913710e-02
5.964424988656282949e+04 3.953800061215359651e+00 4.163069639282975659e-02
5.964424992310629750e+04 3.832247853710745833e+00 3.979695155747614566e-02
5.964424995964976551e+04 3.885037946402865039e+00 4.063997130930883245e-02
5.964424999619324080e+04 4.018244620137806145e+00 4.277876201864744266e-02
5.964425003273671609e+04 3.910733575567122422e+00 4.102826129735322180e-02
5.964425006928018411e+04 3.930771622352982053e+00 4.281317466666868105e-02
5.964425010582365212e+04 3.905781285467339270e+00 3.972430013965667916e-02
5.964425014236712741e+04 3.880823802269264711e+00 4.211445169739717193e-02
5.964425017891060270e+04 3.919265228782633059e+00 3.987786123505544095e-02
5.964425021545407071e+04 3.934047656564596096e+00 4.208129792422353466e-02
5.964425025199754600e+04 3.879584432907302816e+00 3.966959020914154893e-02
5.964425028854102129e+04 3.873795474310261167e+00 3.863070279860481016e-02
5.964425032508448930e+04 3.927356559787339219e+00 4.033932566385516061e-02
5.964425036162795732e+04 3.922041958532210160e+00 4.115270224489606804e-02
5.964425039817143261e+04 3.875303898647979750e+00 3.853841681699256977e-02
5.964425043471490790e+04 3.915269901040111744e+00 4.145892554532252389e-02
5.964425047125837591e+04 3.933966580753525566e+00 4.027834078534490991e-02
5.964425050780185120e+04 3.889221051896915693e+00 3.938290332878977007e-02
5.964425054434531921e+04 3.931755702071150882e+00 4.164518857330414686e-02
5.964425058088879450e+04 3.906282447646269418e+00 3.995348900042498125e-02
5.964425061743226252e+04 3.899830985256534710e+00 3.981068983985984466e-02
5.964425065397573781e+04 3.907045592563180403e+00 4.093548560569514050e-02
5.964425069051921309e+04 4.006939895547490416e+00 4.492004541513418964e-02
5.964425072706268111e+04 3.937004070930794519e+00 4.646452121093991999e-02
5.964425076360614912e+04 3.924153841661069286e+00 4.249558040856538099e-02
5.964425080014962441e+04 3.865325884543762136e+00 4.148396128801784544e-02
5.964425083669309970e+04 3.941325053938851575e+00 4.218595451153973191e-02
5.964425087323656771e+04 3.908468333669035566e+00 4.235643075868261026e-02
5.964425090978004300e+04 3.954727092950461653e+00 4.220989424086680347e-02
5.964425094632351829e+04 3.906555293898202663e+00 4.094503387981693332e-02
5.964425098286698631e+04 3.880634141868035680e+00 4.064270431833393732e-02
5.964425101941045432e+04 3.914626617663179875e+00 4.132828808031618201e-02
5.964425105595392961e+04 3.937487969481855643e+00 4.157129118559586139e-02
5.964425109249740490e+04 3.938736296121655212e+00 3.997669047081861549e-02
5.964425112904087291e+04 3.866387144270366338e+00 3.974588827895433191e-02
5.964425116558434092e+04 3.949473793833639501e+00 4.226578470133343646e-02
5.964425120212781621e+04 3.978373417831107872e+00 4.303170692813979015e-02
5.964425123867129150e+04 3.883908079202196717e+00 3.987188412317697883e-02
5.964425127521475952e+04 3.852111658760104973e+00 3.997184819145166434e-02
5.964425131175823481e+04 3.907789573448759768e+00 4.297697539398102895e-02
5.964425134830171010e+04 3.907861136034232796e+00 4.221863402682977245e-02
5.964425138484517811e+04 3.903595995174081956e+00 4.381373085188505767e-02
5.964425142138864612e+04 3.940309765085214355e+00 4.389799492901590855e-02
5.964425145793212141e+04 3.948829406372686979e+00 4.453428088420501724e-02
5.964425149447559670e+04 3.973076321415534906e+00 4.433290522905271314e-02
5.964425153101906471e+04 4.017898014429946763e+00 4.527083326447525063e-02
5.964425156756253273e+04 3.873472741697835176e+00 4.368719579592434538e-02
5.964425160410600802e+04 3.940927611616817927e+00 4.198196672623279169e-02
5.964425164064948331e+04 3.903968691114654277e+00 4.025725293668568072e-02
5.964425167719295132e+04 3.942673389407630680e+00 3.952082775331226122e-02
5.964425171373642661e+04 4.026086342201472767e+00 4.275031647846230104e-02
5.964425175027990190e+04 3.931083929867058124e+00 4.250593675534466293e-02
5.964425178682336991e+04 3.986603118091245790e+00 4.286153769439444289e-02
5.964425182336683793e+04 3.937624155740961474e+00 4.042669097435098308e-02
5.964425185991031321e+04 4.028246040004624717e+00 4.482937028094167303e-02
5.964425189645378850e+04 3.925613240911019819e+00 4.390548638665131564e-02
5.964425193299725652e+04 3.931657717354050341e+00 4.250182220211871226e-02
5.964425196954073181e+04 4.003966008936509446e+00 4.522036337873857476e-02
5.964425200608419982e+04 4.071034113151271505e+00 4.684834635792708285e-02
5.964425204262767511e+04 3.906583750168987734e+00 4.188332210679369255e-02
5.964425207917114312e+04 4.013058910324556194e+00 4.213548316566094465e-02
5.964425211571461841e+04 3.976171866019909018e+00 4.255849493432205255e-02
5.964425215225809370e+04 4.035735454058937854e+00 4.338862313531062498e-02
5.964425218880156172e+04 3.940063109482970560e+00 4.178993620869091152e-02
5.964425222534502973e+04 4.021920783225229279e+00 4.258156414118520472e-02
5.964425226188850502e+04 3.935343867603977142e+00 4.182407722485444873e-02
5.964425229843198031e+04 3.997854200704144212e+00 4.356101363725499442e-02
5.964425233497544832e+04 4.003651066480555798e+00 4.308240599571201701e-02
5.964425237151891633e+04 3.951340298047100852e+00 4.101569166930345983e-02
5.964425240806239162e+04 3.953679085666931936e+00 4.132625992603617543e-02
5.964425244460586691e+04 4.006632030773561226e+00 4.146729194890656084e-02
5.964425248114933493e+04 3.933743133816064663e+00 4.054366457597549656e-02
5.964425251769281022e+04 4.002576019278595965e+00 4.148519532879886562e-02
5.964425255423627823e+04 3.950184225676453664e+00 3.998338024353923631e-02
5.964425259077975352e+04 4.049996199119365592e+00 4.519942813251515840e-02
5.964425262732322153e+04 3.987652457607932188e+00 4.185627415971825138e-02
5.964425266386669682e+04 3.995876657266598464e+00 4.089412111373514486e-02
5.964425270041017211e+04 4.014407971253493912e+00 4.368657873478414000e-02
5.964425273695364012e+04 4.007271803596323068e+00 4.115898450238167361e-02
5.964425277349710814e+04 3.954355986458788941e+00 3.996037752746694344e-02
5.964425281004058343e+04 4.000973732275479477e+00 4.249141387862826608e-02
5.964425284658405872e+04 4.019077460269743440e+00 4.275486097783367384e-02
5.964425288312752673e+04 3.999000215070014352e+00 4.235085602504468777e-02
5.964425291967099474e+04 4.015536057957868721e+00 4.364925143060089524e-02
5.964425295621447003e+04 4.016890297546566124e+00 4.152792345491945758e-02
5.964425299275794532e+04 3.959319260540088425e+00 4.057313573493630948e-02
5.964425302930141333e+04 3.987906374943174459e+00 4.222847192636118574e-02
5.964425306584488862e+04 3.980624553931835230e+00 4.054472316420779099e-02
5.964425310238836391e+04 3.980571972411848680e+00 4.005039534841949717e-02
5.964425313893183193e+04 4.042817803317663383e+00 4.240511673710251062e-02
5.964425317547529994e+04 4.042532879522787503e+00 4.290908105611940943e-02
5.964425321201877523e+04 3.897362368878361849e+00 4.105567063341766798e-02
5.964425324856225052e+04 3.967903857490558739e+00 4.065215021178368582e-02
5.964425328510571853e+04 3.962435187882318299e+00 4.218008867832769015e-02
5.964425332164918655e+04 4.009653787210327280e+00 4.343745177902827437e-02
5.964425335819266184e+04 3.963974353060565559e+00 4.437261867161564066e-02
5.964425339473613712e+04 3.967763879996341725e+00 4.670980223196288805e-02
5.964425343127960514e+04 3.985889135564260943e+00 4.435154236612901674e-02
5.964425346782308043e+04 3.894588568072038903e+00 4.264222543745407185e-02
5.964425350436655572e+04 3.994164592308454331e+00 4.400124953706323339e-02
5.964425354091002373e+04 3.954840361463309417e+00 4.344151580967945542e-02
5.964425357745349174e+04 3.972324282512995630e+00 4.576129375250052866e-02
5.964425361399696703e+04 3.991634645010143867e+00 4.556468854035528732e-02
5.964425365054044232e+04 3.969914338231044226e+00 4.518503230346133243e-02
5.964425368708391034e+04 3.949640826099969360e+00 4.364333475592150485e-02
5.964425372362737835e+04 3.942135128385324094e+00 4.306546680790430959e-02
5.964425376017085364e+04 4.024735144829647560e+00 4.673438118821732212e-02
5.964425379671432893e+04 3.999709102756542123e+00 4.641177575623116336e-02
5.964425383325779694e+04 3.976799600153429814e+00 4.371715385449591318e-02
5.964425386980127223e+04 3.954364569961488662e+00 4.129356169163675427e-02
5.964425390634474752e+04 3.974072835848426521e+00 4.389159302536990714e-02
5.964425394288821553e+04 3.937002151783028037e+00 4.497069614000848148e-02
5.964425397943168355e+04 3.959253877916693032e+00 4.421647670294891197e-02
5.964425401597515884e+04 3.964901249035356123e+00 4.474276722978930143e-02
5.964425405251863413e+04 3.933463942211299802e+00 4.211987493772711977e-02
5.964425408906210214e+04 3.950893318779800989e+00 4.238002182918983868e-02
5.964425412560557015e+04 4.052386502778562161e+00 4.305976050384984627e-02
5.964425416214904544e+04 3.957895645667251827e+00 4.319469398128585741e-02
5.964425419869252073e+04 3.998017777168449083e+00 4.640837479815824312e-02
5.964425423523598874e+04 3.970930398742318346e+00 4.621404703104764478e-02
5.964425427177946403e+04 4.054393605390971267e+00 4.353722676549348636e-02
5.964425430832293932e+04 3.949726188319316655e+00 3.973860293799493654e-02
5.964425434486640734e+04 4.040884206788388333e+00 4.128486327685234464e-02
5.964425438140987535e+04 4.010458002893662055e+00 3.973946036299882273e-02
5.964425441795335064e+04 3.974778173688255478e+00 4.184839770458417818e-02
5.964425445449682593e+04 3.944513956289392720e+00 4.096937958378656791e-02
5.964425449104029394e+04 3.973340312411781206e+00 4.131110069189544709e-02
5.964425452758376196e+04 3.952693785886275180e+00 4.169992944922440437e-02
5.964425456412723724e+04 3.995129662563494222e+00 4.441547514851029027e-02
5.964425460067071253e+04 3.979964114832536204e+00 4.433806042157745902e-02
5.964425463721418055e+04 3.953957566923486322e+00 4.231760454605698607e-02
5.964425467375765584e+04 3.911182045924198825e+00 4.162093842272082678e-02
5.964425471030113113e+04 3.892438322344702772e+00 3.874085790310780042e-02
5.964425474684459914e+04 3.914149590637864495e+00 4.155625953482618151e-02
5.964425478338806715e+04 3.934490397970544784e+00 4.085332739277047071e-02
5.964425481993154244e+04 3.921179683996574905e+00 4.059639351355019687e-02
5.964425485647501773e+04 3.933842503593633744e+00 4.154788651974682806e-02
5.964425489301848575e+04 3.987573746096656269e+00 4.213952035002369034e-02
5.964425492956196103e+04 3.922527340943561924e+00 4.188303507335757597e-02
5.964425496610543632e+04 3.919718438405549232e+00 4.083949324963929289e-02
5.964425500264890434e+04 4.033750857727691042e+00 4.423751887367222829e-02
5.964425503919237235e+04 3.874885896850753131e+00 4.021091575652491201e-02
5.964425507573584764e+04 3.913320929909060997e+00 4.008289670782003850e-02
5.964425511227932293e+04 3.919678164072322168e+00 3.986689258252959500e-02
5.964425514882279094e+04 3.925013269945304195e+00 4.046680302176428740e-02
5.964425518536625896e+04 3.967039452157247403e+00 4.192122556543463607e-02
5.964425522190973425e+04 3.943234277495534013e+00 4.065918795570117733e-02
5.964425525845320954e+04 4.000770137341159050e+00 4.529273039977781135e-02
5.964425529499667755e+04 3.956577778551895630e+00 4.272356816139760011e-02
5.964425533154015284e+04 3.978748455724983035e+00 4.289310244709958891e-02
5.964425536808362813e+04 4.015668272475505951e+00 4.250795540642984816e-02
5.964425540462709614e+04 3.979885977836141731e+00 4.218249082024780328e-02
5.964425544117056415e+04 4.011633791510822000e+00 4.339095351429248654e-02
5.964425547771403944e+04 3.988024893318507846e+00 4.303364593693129181e-02
5.964425551425751473e+04 3.957862963732484474e+00 4.357262515767645200e-02
5.964425555080098275e+04 4.020847909035857093e+00 4.283316991503319932e-02
5.964425558734445076e+04 3.951605335866498869e+00 4.130588309192104179e-02
5.964425562388792605e+04 4.073251183940814535e+00 4.425160320504573780e-02
5.964425566043140134e+04 4.001964908237057195e+00 4.519532073487868978e-02
5.964425569697486935e+04 3.973933277100723860e+00 3.967569975558757345e-02
5.964425573351834464e+04 3.979567572583544877e+00 4.292873644812329748e-02
5.964425577006181993e+04 3.990443524405101972e+00 4.296919267843690021e-02
5.964425580660528794e+04 3.982525145007143497e+00 4.322650598824299278e-02
5.964425584314875596e+04 4.050782675168088431e+00 4.452655568515844625e-02
5.964425587969223125e+04 3.959742810808341673e+00 4.136471074161190281e-02
5.964425591623570654e+04 4.074939708815910500e+00 4.337596305957783227e-02
5.964425595277917455e+04 4.127608413584582081e+00 4.475226630933146904e-02
5.964425598932264256e+04 3.937040571412046663e+00 4.099318457099867391e-02
5.964425602586611785e+04 3.926842481385002248e+00 4.007724930416668024e-02
5.964425606240959314e+04 3.990908459588653034e+00 4.185308468554148342e-02
5.964425609895306116e+04 3.962647500907034104e+00 4.124068283229027215e-02
5.964425613549653644e+04 3.925792333406085799e+00 3.958633084547879405e-02
5.964425617204001173e+04 3.953334634056765218e+00 4.151598834227501061e-02
5.964425620858347975e+04 3.997156403638869371e+00 4.174175857073660761e-02
5.964425624512694776e+04 3.896472838958389584e+00 3.860663299698672418e-02
5.964425628167042305e+04 3.977658002767931578e+00 4.208268343793921534e-02
5.964425631821389834e+04 4.019526515820066592e+00 4.196671501214657013e-02
5.964425635475736635e+04 3.997131128422820368e+00 4.121916449058975196e-02
5.964425639130083437e+04 3.981555864281852930e+00 4.214545991868485358e-02
5.964425642784430966e+04 3.872000136551394522e+00 4.221284809000135779e-02
5.964425646438778494e+04 3.925672539750752144e+00 4.273938271896165347e-02
5.964425650093125296e+04 3.944916153682870075e+00 4.067818340361292750e-02
5.964425653747472825e+04 3.976603431651583698e+00 4.170024655170522648e-02
5.964425657401820354e+04 4.032226769209059647e+00 4.418985894694194005e-02
5.964425661056167155e+04 3.959966886838101274e+00 4.221795260504744574e-02
5.964425664710513956e+04 3.957966633726675454e+00 4.332028386596081110e-02
5.964425668364861485e+04 4.004291445097489799e+00 4.260102080594253826e-02
5.964425672019209014e+04 3.914073426070341366e+00 4.246747572915675339e-02
5.964425675673555816e+04 3.856086628450440923e+00 4.157203533068597884e-02
5.964425679327903345e+04 3.934938980037177902e+00 4.255013307851043813e-02
5.964425682982250873e+04 3.998388902380514587e+00 4.329479414658805869e-02
5.964425686636597675e+04 3.975265367438556297e+00 4.377457941675396563e-02
5.964425690290944476e+04 3.934343405248149406e+00 4.243101754046927493e-02
5.964425693945292005e+04 3.904003003696857821e+00 4.169019494194124709e-02
5.964425697599639534e+04 4.002337659278799364e+00 4.429973343981014750e-02
5.964425701253986335e+04 3.944939523455209596e+00 4.589113631111272490e-02
5.964425704908333137e+04 4.005512975662229636e+00 4.698077490948313756e-02
5.964425708562680666e+04 3.958394902105651703e+00 4.477448277115874536e-02
5.964425712217028195e+04 3.924440303872009927e+00 4.146678758168572537e-02
5.964425715871374996e+04 4.001742921929921870e+00 4.342058339890803031e-02
5.964425719525722525e+04 3.964528473326460301e+00 4.241558575396490310e-02
5.964425723180070054e+04 3.999647233131864432e+00 4.236277137984498231e-02
5.964425726834416855e+04 3.958061983280218410e+00 4.233092051670887118e-02
5.964425730488763656e+04 3.898810065526028268e+00 4.095746237662456490e-02
5.964425734143111185e+04 3.941752921051868697e+00 4.167643152624918995e-02
5.964425737797458714e+04 3.938958128064625974e+00 4.278716766172863811e-02
5.964425741451805516e+04 3.998193299317926552e+00 4.301208315395009529e-02
5.964425745106152317e+04 3.928972710354064368e+00 4.328145138544732540e-02
5.964425748760499846e+04 3.964448350714926406e+00 4.308500483775468126e-02
5.964425752414847375e+04 3.978045812833941763e+00 4.338038830450035438e-02
5.964425756069194176e+04 3.934034121087252256e+00 4.199881135766225099e-02
5.964425759723540978e+04 3.956007729907923043e+00 4.622052745963864395e-02
5.964518882344827580e+04 3.903329910517822743e+00 4.173578394834046579e-01
5.964518884463328868e+04 3.852307546701053909e+00 3.544041998071604388e-02
5.964518887957859988e+04 3.961634369836262604e+00 3.710178188542335304e-02
5.964518891452390380e+04 3.882990120928360156e+00 3.561781291163506474e-02
5.964518894946920773e+04 3.922582505376214890e+00 3.596415101899291117e-02
5.964518898441451893e+04 3.949495192886917749e+00 3.706012012517276993e-02
5.964518901935983013e+04 3.928315433560137127e+00 3.700928963305474828e-02
5.964518905430513405e+04 3.896854451962757704e+00 3.563339036694016665e-02
5.964518908925044525e+04 3.859449243420663311e+00 3.633016684219589343e-02
5.964518912419575645e+04 3.936879187927872170e+00 3.645998608135962021e-02
5.964518915914106037e+04 3.880110444292713012e+00 3.601306515272123532e-02
5.964518919408637157e+04 3.864933474965341897e+00 3.524883844758070622e-02
5.964518922903168277e+04 3.891856929558903833e+00 3.648948168930712943e-02
5.964518926397699397e+04 3.858330042612380328e+00 3.582670860899919013e-02
5.964518929892230517e+04 3.858044220636695609e+00 3.553748134874427922e-02
5.964518933386760909e+04 3.864924379199100368e+00 3.573283157128469972e-02
5.964518936881291302e+04 3.858249210601856660e+00 3.569121319965145450e-02
5.964518940375822422e+04 3.882824221506638640e+00 3.650148702355007074e-02
5.964518943870353542e+04 3.831131584549518632e+00 3.563481051407219047e-02
5.964518947364883934e+04 3.853158911847777812e+00 3.570376181502492308e-02
5.964518950859415054e+04 3.921461159982108757e+00 3.735481612124271628e-02
5.964518954353946174e+04 3.834005027255846354e+00 3.544723267589849208e-02
5.964518957848476566e+04 3.853840373122756624e+00 3.537177869321780216e-02
5.964518961343007686e+04 3.852581578352123337e+00 3.564777466125645250e-02
5.964518964837538806e+04 3.861255775765457976e+00 3.583966446462467231e-02
5.964518968332069198e+04 3.799781097013283038e+00 3.504463658728860370e-02
5.964518971826600318e+04 3.882158770079016108e+00 3.585750743839546256e-02
5.964518975321131438e+04 3.852260837852219399e+00 3.586354056096737603e-02
5.964518978815661831e+04 3.738325758686409817e+00 3.419607435598968903e-02
5.964518982310192951e+04 3.902581996655538177e+00 3.658612784267647328e-02
5.964518985804724070e+04 3.800815454695650075e+00 3.523865874134356896e-02
5.964518989299254463e+04 3.821455864336054997e+00 3.488243928103586244e-02
5.964518992793785583e+04 3.895699184536394188e+00 3.577079099422361685e-02
5.964518996288316703e+04 3.843813956263611775e+00 3.514672604102420800e-02
5.964518999782847095e+04 3.829033642497794432e+00 3.467978349833007734e-02
5.964519003277378215e+04 3.863597165686717627e+00 3.533105503127510760e-02
5.964519006771909335e+04 3.824390185986595636e+00 3.522185727445804881e-02
5.964519010266439727e+04 3.885058722498397010e+00 3.535390952790728319e-02
5.964519013760970847e+04 3.878685533375223482e+00 3.581485661507573248e-02
5.964519017255501967e+04 3.836500797051206835e+00 3.497463045549534244e-02
5.964519020750032360e+04 3.909317894634525725e+00 3.588972315666850987e-02
5.964519024244563479e+04 3.852867591031540861e+00 3.532829427245263304e-02
5.964519027739094599e+04 3.901988893038271566e+00 3.584434724781965231e-02
5.964519031233624992e+04 3.850201470980896712e+00 3.510832380928301938e-02
5.964519034728156112e+04 3.803631565119778735e+00 3.445880410139502692e-02
5.964519038222687232e+04 3.859411619402221216e+00 3.490427331574160602e-02
5.964519041717217624e+04 3.974658040665434378e+00 3.651802039363710034e-02
5.964519045211748744e+04 3.866560139801548779e+00 3.506956006151090710e-02
5.964519048706279864e+04 3.868629644474489204e+00 3.564099194167007212e-02
5.964519052200810256e+04 3.856988023952095723e+00 3.521141362250657797e-02
5.964519055695341376e+04 3.810812090507163852e+00 3.458360441029866700e-02
5.964519059189872496e+04 3.864405157198839369e+00 3.539505003288274942e-02
5.964519062684402888e+04 3.851134226893592416e+00 3.532209895603093119e-02
5.964519066178934008e+04 3.833411503858781710e+00 3.517765889203942897e-02
5.964519069673465128e+04 3.914587776491377902e+00 3.606790540107051440e-02
5.964519073167995521e+04 3.808296594372281518e+00 3.458249530774781810e-02
5.964519076662526641e+04 3.883519978715170407e+00 3.568580464263047120e-02
5.964519080157057761e+04 3.846114714485565411e+00 3.521643776039605489e-02
5.964519083651588153e+04 3.815459597610627362e+00 3.490594895099813355e-02
5.964519087146119273e+04 3.835981726388079771e+00 3.512165199696113543e-02
5.964519090640650393e+04 3.824923496840674897e+00 3.553384470838574088e-02
5.964519094135180785e+04 3.906717815501721702e+00 3.625033654102097908e-02
5.964519097629711905e+04 3.807941730443697104e+00 3.529700118042278928e-02
5.964519101124243025e+04 3.898267350692092403e+00 3.658622051735904712e-02
5.964519104618773417e+04 3.859131946925844048e+00 3.621550684321704627e-02
5.964519108113304537e+04 3.799100378787878540e+00 3.545625007675536761e-02
5.964519111607835657e+04 3.890567497174902467e+00 3.674579911757420297e-02
5.964519115102366050e+04 3.825050321942721876e+00 3.596127864840053395e-02
5.964519118596897169e+04 3.896578225068618728e+00 3.673486961346617008e-02
5.964519122091428289e+04 3.833253505442267173e+00 3.659219754240593953e-02
5.964519125585958682e+04 3.772250095111279844e+00 3.471563233538622201e-02
5.964519129080489074e+04 3.886129578145775643e+00 3.669198293103033415e-02
5.964519132575020194e+04 3.824801953660134313e+00 3.523443569704278605e-02
5.964519136069551314e+04 3.864366560461234723e+00 3.581626336419050510e-02
5.964519139564082434e+04 3.892766846213037368e+00 3.571004249047383949e-02
5.964519143058612826e+04 3.832037986204253954e+00 3.536550574818814185e-02
5.964519146553143946e+04 3.846587116154873698e+00 3.569753253769723800e-02
5.964519150047674339e+04 3.822625862149861220e+00 3.605785764341759569e-02
5.964519153542205459e+04 3.886379755965618799e+00 3.615451752331796942e-02
5.964519157036736578e+04 3.826714343527080509e+00 3.516125881088635885e-02
5.964519160531266971e+04 3.874716405810428643e+00 3.617806154124701690e-02
5.964519164025798091e+04 3.830703047012407048e+00 3.616292706278317892e-02
5.964519167520329211e+04 3.796068340265102758e+00 3.611879099489098688e-02
5.964519171014859603e+04 3.823149104839246082e+00 3.553937337523557782e-02
5.964519174509390723e+04 3.834806373184842521e+00 3.611750144838402066e-02
5.964519178003921843e+04 3.806937679792926854e+00 3.558850270806974275e-02
5.964519181498452963e+04 3.830064736107965384e+00 3.601711460654363761e-02
5.964519184992984083e+04 3.895879049467124045e+00 3.767010337227807981e-02
5.964519188487514475e+04 3.833456300345920553e+00 3.583147376183904581e-02
5.964519191982044867e+04 3.929165496268975932e+00 3.682457607784840603e-02
5.964519195476575987e+04 3.852001398146250644e+00 3.548415133366659285e-02
5.964519198971107107e+04 3.844695652173913292e+00 3.617220467709721804e-02
5.964519202465637500e+04 3.816520594140813127e+00 3.568855033926909143e-02
5.964519205960168620e+04 3.940071937694030524e+00 3.735920863523727736e-02
5.964519209454699740e+04 3.881273493700985622e+00 3.682551741657288241e-02
5.964519212949230860e+04 3.920341211361482614e+00 3.758609253833014585e-02
5.964519216443761252e+04 3.834275977520028800e+00 3.628135359891040274e-02
5.964519219938292372e+04 3.842267723626367371e+00 3.658997877058695058e-02
5.964519223432822764e+04 3.881559455130135561e+00 3.733417298145172425e-02
5.964519226927353884e+04 3.871521606853465691e+00 3.669838790204277279e-02
5.964519230421885004e+04 3.809759407254408536e+00 3.585368515857813992e-02
5.964519233916415396e+04 3.829840161214129513e+00 3.578335327260759313e-02
5.964519237410946516e+04 3.826048785117691864e+00 3.628190869933387713e-02
5.964519240905477636e+04 3.844368327077943626e+00 3.589823799531215165e-02
5.964519244400008029e+04 3.807582556804053997e+00 3.568711370214801282e-02
5.964519247894539149e+04 3.864575195890443293e+00 3.666737670377198666e-02
5.964519251389070268e+04 3.843531333071082301e+00 3.604519670486122651e-02
5.964519254883600661e+04 3.801567873519296814e+00 3.504913502458296276e-02
5.964519258378131781e+04 3.802488252244927480e+00 3.544756523779889895e-02
5.964519261872662901e+04 3.874789573799582776e+00 3.688341689776168664e-02
5.964519265367193293e+04 3.821721631525199392e+00 3.606676343033672627e-02
5.964519268861724413e+04 3.785673444591358905e+00 3.502968238853366306e-02
5.964519272356255533e+04 3.814084122737814830e+00 3.623989675943538324e-02
5.964519275850785925e+04 3.847176396316987379e+00 3.658870393599225612e-02
5.964519279345317045e+04 3.834262710600864654e+00 3.730550641933755990e-02
5.964519282839848165e+04 3.894495384634307111e+00 3.638478240304193062e-02
5.964519286334378558e+04 3.856978015671159277e+00 3.602883165166718971e-02
5.964519289828909677e+04 3.836396655534699551e+00 3.590182827378977232e-02
5.964519293323440797e+04 3.820609323265286239e+00 3.568561091399254093e-02
5.964519296817971190e+04 3.804046807880314240e+00 3.538745545293012218e-02
5.964519300312502310e+04 3.868493657884049863e+00 3.582781958621249208e-02
5.964519303807033430e+04 3.870869233286072575e+00 3.646691508286610539e-02
5.964519307301563822e+04 3.863808277184961337e+00 3.581199531736081049e-02
5.964519310796094942e+04 3.919367218147705501e+00 3.668180698753131103e-02
5.964519314290626062e+04 3.847125417141891823e+00 3.566772666040000928e-02
5.964519317785156454e+04 3.929438547841197504e+00 3.760604369259134411e-02
5.964519321279687574e+04 3.901761615577404640e+00 3.698242108647484261e-02
5.964519324774218694e+04 3.899284841728239304e+00 3.703579675283070333e-02
5.964519328268749086e+04 3.914192034652869356e+00 3.748023971768056628e-02
5.964519331763280206e+04 3.930449599894028090e+00 3.722375349624287844e-02
5.964519335257811326e+04 3.850260078416209542e+00 3.542342689399786970e-02
5.964519338752341719e+04 3.847674314259220463e+00 3.565207105914303815e-02
5.964519342246872839e+04 3.844347003492404991e+00 3.542409831301140261e-02
5.964519345741403959e+04 3.949809668939306739e+00 3.796604053507025844e-02
5.964519349235934351e+04 3.928339534544392997e+00 3.669091999663886411e-02
5.964519352730465471e+04 3.863908546543277200e+00 3.562463373038970288e-02
5.964519356224996591e+04 3.856005885500267460e+00 3.541688995088909664e-02
5.964519359719526983e+04 3.896777799144272247e+00 3.605714233709970268e-02
5.964519363214058103e+04 3.870017641957958165e+00 3.557543759462669652e-02
5.964519366708588495e+04 3.865655836341756579e+00 3.546586686649044751e-02
5.964519370203119615e+04 3.914720349790489884e+00 3.642256906765485580e-02
5.964519373697650008e+04 3.863020355272393402e+00 3.590573899207064046e-02
5.964519377192181128e+04 3.869040825546282480e+00 3.614888573759019591e-02
5.964519380686712248e+04 3.900696727492082960e+00 3.552879506815111860e-02
5.964519384181242640e+04 3.923178815885687953e+00 3.671686580214201384e-02
5.964519387675773760e+04 3.888586105945389004e+00 3.586691220474092640e-02
5.964519391170304880e+04 3.894626185310678945e+00 3.601529222230170912e-02
5.964519394664835272e+04 3.849349676621647287e+00 3.649988507296691997e-02
5.964519398159366392e+04 3.953765631327696539e+00 3.690145919186613166e-02
5.964519401653897512e+04 3.959971841926400060e+00 3.728786299213596167e-02
5.964519405148427904e+04 3.856621004566210154e+00 3.572402960171200403e-02
5.964519408642959024e+04 3.952413427755484765e+00 3.673348224810205759e-02
5.964519412137490144e+04 3.902780975461981328e+00 3.622691421070129564e-02
5.964519415632020537e+04 3.874837096574458073e+00 3.564372470370249374e-02
5.964519419126551657e+04 3.926289851730018654e+00 3.657129970701720328e-02
5.964519422621082776e+04 3.930624723244994012e+00 3.681575331033407061e-02
5.964519426115613169e+04 3.890952769846143244e+00 3.633918549997351005e-02
5.964519429610144289e+04 3.955334007552047115e+00 3.792622949770297486e-02
5.964519433104675409e+04 3.951335229493509349e+00 3.720190136911388779e-02
5.964519436599205801e+04 3.838774094800784908e+00 3.531746894123718311e-02
5.964519440093736921e+04 3.918292300643822834e+00 3.642068988716742894e-02
5.964519443588268041e+04 3.893065011749111015e+00 3.585443819317602615e-02
5.964519447082798433e+04 3.851895734597156284e+00 3.543238954236094251e-02
5.964519450577329553e+04 3.962392715602129911e+00 3.709176124372513816e-02
5.964519454071860673e+04 3.953203659925772051e+00 3.716581027381613694e-02
5.964519457566391065e+04 3.870233743081361144e+00 3.533819422112410152e-02
5.964519461060922185e+04 3.937514120843891963e+00 3.657135427627559998e-02
5.964519464555453305e+04 3.912899181802214965e+00 3.624112130793271519e-02
5.964519468049983698e+04 3.964112851279975036e+00 3.684281420388958728e-02
5.964519471544514818e+04 3.893399055197919179e+00 3.628271689221030522e-02
5.964519475039045938e+04 3.963466250835375071e+00 3.682841616563178877e-02
5.964519478533576330e+04 3.896463435109010831e+00 3.668993999754876362e-02
5.964519482028107450e+04 3.976351351351351315e+00 3.784631892034582418e-02
5.964519485522638570e+04 3.930382146132681331e+00 3.670842546525237421e-02
5.964519489017168962e+04 3.861117929131171689e+00 3.542845021835804020e-02
5.964519492511700082e+04 3.932479984601225720e+00 3.662416613830164064e-02
5.964519496006231202e+04 3.896286057692307736e+00 3.605639297534934257e-02
5.964519499500761594e+04 3.956510318725337427e+00 3.724655695469609312e-02
5.964519502995292714e+04 3.959682050352101967e+00 3.710959693313253122e-02
5.964519506489823834e+04 3.875479918639498145e+00 3.630910974279525499e-02
5.964519509984354227e+04 3.866847371814773116e+00 3.512518204567260244e-02
5.964519513478884619e+04 3.876672380136170659e+00 3.639892451148643571e-02
5.964519516973415739e+04 3.929912398139148166e+00 3.647729476631218770e-02
5.964519520467946859e+04 3.935398628819152478e+00 3.663430093990772268e-02
5.964519523962477979e+04 3.872640349351264444e+00 3.606740479084499795e-02
5.964519527457009099e+04 3.825089957281369468e+00 3.501798108405149157e-02
5.964519530951539491e+04 3.949137499018856357e+00 3.717672896114426750e-02
5.964519534446070611e+04 3.951461274276881319e+00 3.718670607736496159e-02
5.964519537940601731e+04 3.886192260267475884e+00 3.587688305967472874e-02
5.964519541435132123e+04 3.904105640526761345e+00 3.598833069682133567e-02
5.964519544929663243e+04 3.941619675492661568e+00 3.755354277164245358e-02
5.964519548424194363e+04 3.943410691468814289e+00 3.675312791428363146e-02
5.964519551918724756e+04 3.927754097376478182e+00 3.680257604623378420e-02
5.964519555413255875e+04 3.909946895545487244e+00 3.662322671145724212e-02
5.964519558907786995e+04 3.983702530696466404e+00 3.779204554813526962e-02
5.964519562402317388e+04 3.998536552916916342e+00 3.738249842349721658e-02
5.964519565896848508e+04 4.005599564612687402e+00 3.702819460613482327e-02
5.964519569391379628e+04 4.019237932733324747e+00 3.721952955209955477e-02
5.964519572885910020e+04 3.909663753989934154e+00 3.616555042660472841e-02
5.964519576380441140e+04 3.968123671819659304e+00 3.679179577060617129e-02
5.964519579874972260e+04 3.952429411870969300e+00 3.692411558422075551e-02
5.964519583369502652e+04 3.988275062660444181e+00 3.676161689262343046e-02
5.964519586864033045e+04 3.937317099606199022e+00 3.649461445518550201e-02
5.964519590358564164e+04 3.979031330666372934e+00 3.685615000889389675e-02
5.964519593853095284e+04 3.899394005042937650e+00 3.534982716901752947e-02
5.964519597347626404e+04 4.007747020968685625e+00 3.697014980149454511e-02
5.964519600842157524e+04 3.948367945375393706e+00 3.610645578043702314e-02
5.964519604336687917e+04 3.945418773913988542e+00 3.603516885550488852e-02
5.964519607831219037e+04 3.965771975879660349e+00 3.717641770221086217e-02
5.964519611325750157e+04 3.950660771839018981e+00 3.648065550098392174e-02
5.964519614820280549e+04 4.002648401826483848e+00 3.707742377685418339e-02
5.964519618314811669e+04 3.929384403111424007e+00 3.617948761299649707e-02
5.964519621809342789e+04 3.932633404903137730e+00 3.630225236732066013e-02
5.964519625303873181e+04 3.962682479005508629e+00 3.740924349085204825e-02
5.964519628798403573e+04 3.953123100488706410e+00 3.620491717198254938e-02
5.964519632292934693e+04 3.903932645564863524e+00 3.538614236835887356e-02
5.964519635787465813e+04 3.921657612497794876e+00 3.553368889532896452e-02
5.964519639281996206e+04 3.930465690704259440e+00 3.604148856115327315e-02
5.964519642776527326e+04 3.955924362388949955e+00 3.612612013942256145e-02
5.964519646271058446e+04 3.988885820368836210e+00 3.694716479211553051e-02
5.964519649765588838e+04 3.963387766466123896e+00 3.693122631597593047e-02
5.964519653260119958e+04 3.946341639537612966e+00 3.658441351140417908e-02
5.964519656754651078e+04 3.968358373030413944e+00 3.627238857263458127e-02
5.964519660249181470e+04 3.982067806108152919e+00 3.639922486307378691e-02
5.964519663743712590e+04 3.952040159143849429e+00 3.628532619570572215e-02
5.964519667238243710e+04 3.941449970041941420e+00 3.664744849282656342e-02
5.964519670732774830e+04 3.939872901084150669e+00 3.661431197178764002e-02
5.964519674227305950e+04 3.945071008305708560e+00 3.641492148127660478e-02
5.964519677721836342e+04 4.030237422029771643e+00 3.768801785636002183e-02
5.964519681216366735e+04 3.895751544838874647e+00 3.564707916607281341e-02
5.964519684710897855e+04 3.936398235969310377e+00 3.653850828592985350e-02
5.964519688205428974e+04 3.941715889043430288e+00 3.625981875807079285e-02
5.964519691699959367e+04 3.954098142915791314e+00 3.639613217153789965e-02
5.964519695194490487e+04 3.971449112887502686e+00 3.675972847581215897e-02
5.964519698689021607e+04 3.995199314187741102e+00 3.697010052872228003e-02
5.964519702183551999e+04 3.964242754295357773e+00 3.666850249536486583e-02
5.964519705678083119e+04 3.965756443306749368e+00 3.672770104754484455e-02
5.964519709172614239e+04 4.008187134502923854e+00 3.728377716868551406e-02
5.964519712667144631e+04 3.954659385367980118e+00 3.653540798385347677e-02
5.964519716161675751e+04 3.911203907028090399e+00 3.606949274377534154e-02
5.964519719656206871e+04 3.928201654651894081e+00 3.656613425473266565e-02
5.964519723150737263e+04 3.958248823931851401e+00 3.744275606400094408e-02
5.964519726645268383e+04 3.981500563419322791e+00 3.803591309402752640e-02
5.964519730139799503e+04 3.983146067415730407e+00 3.730069084123546069e-02
5.964519733634329896e+04 3.989935751094531913e+00 3.769186711868229012e-02
5.964519737128861016e+04 3.902097192198827003e+00 3.538299549760987733e-02
5.964519740623392136e+04 3.962391906335017477e+00 3.697516695208454690e-02
5.964519744117922528e+04 3.928999190399085073e+00 3.697118543685293940e-02
5.964519747612453648e+04 3.948735536204222907e+00 3.715942049059060837e-02
5.964519751106984768e+04 3.973024570900369312e+00 3.738168727331534630e-02
5.964519754601515160e+04 3.882481477280189885e+00 3.595713823210038712e-02
5.964519758096046280e+04 3.926677424016184581e+00 3.618130549855326505e-02
5.964519761590577400e+04 3.954903532616885098e+00 3.713494511300209633e-02
5.964519765085107792e+04 3.947741039043843880e+00 3.688861655498078262e-02
5.964519768579638912e+04 3.999738822514713910e+00 3.835983017993499500e-02
5.964519772074170032e+04 3.951919824839347672e+00 3.831312718756205854e-02
5.964519775568700425e+04 3.972915878035973680e+00 3.788231938748795602e-02
5.964519779063231545e+04 3.904001826934055508e+00 3.712005891865725188e-02
5.964519782557762665e+04 3.939186107910906287e+00 3.742763235032534053e-02
5.964519786052293057e+04 3.900587208753891311e+00 3.660623156158472613e-02
5.964519789546824177e+04 3.836772804018781624e+00 3.547177864545376230e-02
5.964519793041355297e+04 3.888752005672974743e+00 3.730793199536690946e-02
5.964519796535885689e+04 3.927140354386794652e+00 3.683554480195528474e-02
5.964519800030416809e+04 3.944200757914838817e+00 4.012144449619309272e-02
5.964519803524947929e+04 3.945028826639047637e+00 3.934589825724350842e-02
5.964519807019478321e+04 3.850089401101138620e+00 3.757468685684951099e-02
5.964519810514009441e+04 3.841446997776130523e+00 3.741057097491805317e-02
5.964519814008540561e+04 3.849490533420654170e+00 3.756315197839819181e-02
5.964519817503070954e+04 3.912441262430160549e+00 3.762636257372250354e-02
5.964519820997602073e+04 3.971135703918722726e+00 3.840590686687936350e-02
5.964519824492133193e+04 3.940719872928342582e+00 3.764676209074872826e-02
5.964519827986663586e+04 3.939814898338414917e+00 3.706930895406902043e-02
5.964519831481194706e+04 3.910317335874271993e+00 3.790394094869506403e-02
5.964519834975725826e+04 3.925013081533632153e+00 3.880425772289364250e-02
5.964519838470256218e+04 3.888215944042656247e+00 3.643131183096344483e-02
5.964519841964786610e+04 3.922039491382556697e+00 3.822397033744375644e-02
5.964519845459317730e+04 3.867554691758905872e+00 3.726012838184817461e-02
5.964519848953848850e+04 3.904638174596063660e+00 3.766948014491974112e-02
5.964519852448379970e+04 3.940217326620725213e+00 3.807629097546279956e-02
5.964519855942911090e+04 3.897636037905429784e+00 3.736470289589063909e-02
5.964519859437441482e+04 3.903643181464220735e+00 3.799090974260033171e-02
5.964519862931971875e+04 3.800286227081304702e+00 3.792926572497842125e-02
5.964519866426502995e+04 3.810258864582260596e+00 3.551098029781982190e-02
5.964519869921034115e+04 3.801368553158429808e+00 3.522233726986284674e-02
5.964519873415565235e+04 3.858003962118283781e+00 3.593406195833287464e-02
5.964519876910096355e+04 3.857891581640223500e+00 3.646304596827894956e-02
5.964519880404626747e+04 3.839965550076723577e+00 3.578706137553276656e-02
5.964519883899157867e+04 3.800878494687481624e+00 3.540815459896824724e-02
5.964519887393688987e+04 3.794454856462888603e+00 3.511864170332884560e-02
5.964519890888219379e+04 3.844136953146964242e+00 3.565370797110962997e-02
5.964519894382750499e+04 3.840193249599922698e+00 3.559176067667332855e-02
5.964519897877281619e+04 3.843202914582532159e+00 3.587214547746393062e-02
5.964519901371812011e+04 3.857608944746650170e+00 3.650841411083756427e-02
5.964519904866342404e+04 3.875650827328041004e+00 3.634937365705694090e-02
5.964519908360873524e+04 3.857533830013684106e+00 3.565040898636474137e-02
5.964519911855404644e+04 3.792939309797699110e+00 3.550281566148024565e-02
5.964519915349935036e+04 3.759954105498514387e+00 3.493388090988185785e-02
5.964519918844466156e+04 3.827148655413025402e+00 3.573030927829549258e-02
5.964519922338997276e+04 3.804210463627430538e+00 3.507970437546494707e-02
5.964519925833527668e+04 3.811723166360540205e+00 3.605230759952082753e-02
5.964519929328058788e+04 3.876592371253468450e+00 3.639398733309640033e-02
5.964519932822589908e+04 3.900739208284939696e+00 3.634181537928757311e-02
5.964519936317120300e+04 3.838092115069310140e+00 3.644716469162196520e-02
5.964519939811651420e+04 3.872650931229943527e+00 3.673675333250789321e-02
5.964519943306182540e+04 3.859856250595976146e+00 3.659052302373926036e-02
5.964519946800713660e+04 3.884033935446016716e+00 3.663632363514334606e-02
5.964519950295244053e+04 3.836233294136607963e+00 3.529323404723735264e-02
5.964519953789775172e+04 3.884036837137256004e+00 3.632969431783295705e-02
5.964519957284305565e+04 3.840690567251670906e+00 3.559096796111622940e-02
5.964519960778836685e+04 3.880500454794619358e+00 3.578468207791896116e-02
5.964519964273367805e+04 3.828537475094448528e+00 3.559269899063695342e-02
5.964519967767898197e+04 3.854414205705687824e+00 3.576410816152778699e-02
5.964519971262429317e+04 3.835721408390512899e+00 3.473364489569985558e-02
5.964519974756960437e+04 3.841057204923968182e+00 3.514335117238628209e-02
5.964519978251490829e+04 3.895935503935312294e+00 3.648736952080363499e-02
5.964519981746021949e+04 3.845908148148148076e+00 3.529676610611762883e-02
5.964519985240553069e+04 3.935925290184734582e+00 3.698738195133186024e-02
5.964519988735083462e+04 3.847334107350182997e+00 3.524313906201696073e-02
5.964519992229614581e+04 3.897253619296477289e+00 3.624935906191038143e-02
5.964519995724145701e+04 3.871202880185696138e+00 3.613572993471748235e-02
5.964519999218676094e+04 3.872237295549526781e+00 3.648032118502080728e-02
5.964520002713207214e+04 3.889023525239390100e+00 3.706524054103193383e-02
5.964520006207738334e+04 3.920330111047074073e+00 3.702193852825057252e-02
5.964520009702268726e+04 3.886323069400835717e+00 3.641024246386552476e-02
5.964520013196799846e+04 3.874386959436414202e+00 3.650423448481773109e-02
5.964520016691330966e+04 3.910467748812462396e+00 3.639820541026012046e-02
5.964520020185861358e+04 3.880315579079404387e+00 3.649396161661263432e-02
5.964520023680392478e+04 3.948396178742449969e+00 3.739015920898821482e-02
5.964520027174923598e+04 3.843809276187887036e+00 3.602835750161560713e-02
5.964520030669453990e+04 3.829218520796857650e+00 3.563430546860857362e-02
5.964520034163985110e+04 3.879956657923250951e+00 3.542205409972574992e-02
5.964520037658516230e+04 3.878828149318774621e+00 3.581502778903739720e-02
5.964520041153046623e+04 3.880427164629438597e+00 3.576477194502861168e-02
5.964520044647577743e+04 3.906665477994710756e+00 3.633440500195739969e-02
5.964520048142108863e+04 3.958102366242582715e+00 3.654334509011643306e-02
5.964520051636639255e+04 3.879653960849154259e+00 3.578495313822614016e-02
5.964520055131170375e+04 3.974087175709162700e+00 3.679899561930378288e-02
5.964520058625701495e+04 3.902181303968469184e+00 3.617951981895198288e-02
5.964520062120231887e+04 3.939660285791318106e+00 3.664242000772988811e-02
5.964520065614763007e+04 3.943946201755383463e+00 3.630210070124813976e-02
5.964520069109294127e+04 3.928392020189880984e+00 3.671837333878309739e-02
5.964520072603824519e+04 3.956965890097688732e+00 3.738096116154420584e-02
5.964520076098355639e+04 3.907249537206223255e+00 3.602609641249928524e-02
5.964520079592886759e+04 3.922017143812229545e+00 3.628869916680927538e-02
5.964520083087417152e+04 3.869746448009336426e+00 3.571209682292647569e-02
5.964520086581948271e+04 3.902948933109566365e+00 3.550514932544800162e-02
5.964520090076479391e+04 3.896918946253130400e+00 3.569996525136386045e-02
5.964520093571009784e+04 3.872237040961940657e+00 3.562365612163053558e-02
5.964520097065540904e+04 3.951927127532922857e+00 3.638809704741746698e-02
5.964520100560072024e+04 3.923082969537929898e+00 3.635158885280338065e-02
5.964520104054602416e+04 3.897250292362589352e+00 3.585566943880548474e-02
5.964520107549133536e+04 3.905231109551814850e+00 3.602321148851810734e-02
5.964520111043664656e+04 3.903791273513303128e+00 3.585949327621659743e-02
5.964520114538195048e+04 3.865931387121707363e+00 3.518329741141513339e-02
5.964520118032726168e+04 3.894881026925485656e+00 3.553577737150306198e-02
5.964520121527257288e+04 3.817020071506955325e+00 3.436226431757829353e-02
5.964520125021787680e+04 3.934834341192458229e+00 3.647836957401702496e-02
5.964520128516318800e+04 3.879958134611496412e+00 3.566480075848840747e-02
5.964520132010849920e+04 3.949251078039230034e+00 3.650958648373271026e-02
5.964520135505380313e+04 3.868323785980841478e+00 3.543331866989801737e-02
5.964520138999911433e+04 3.937913768791376334e+00 3.605380894472168252e-02
5.964520142494442553e+04 3.977315267664142784e+00 3.680692477926041095e-02
5.964520145988972945e+04 3.954001001144165084e+00 3.671919695769215730e-02
5.964520149483504065e+04 3.886631824413794067e+00 3.601730575608198814e-02
5.964520152978035185e+04 3.946826583106724851e+00 3.728451456531810954e-02
5.964520156472565577e+04 3.903062968003404798e+00 3.603556108861330487e-02
5.964520159967096697e+04 3.875989778289663068e+00 3.536110610986936686e-02
5.964520163461627817e+04 3.927106297325793083e+00 3.596468311470862877e-02
5.964520166956158209e+04 3.940946894299751868e+00 3.615301055315494477e-02
5.964520170450688602e+04 3.919938724980851941e+00 3.565672221673410469e-02
5.964520173945219722e+04 3.944605625934801907e+00 3.634323322817104712e-02
5.964520177439750842e+04 3.917223043897415380e+00 3.594138285016904716e-02
5.964520180934281962e+04 3.870851986281627077e+00 3.484122643631878263e-02
5.964520184428813081e+04 3.827067979482341897e+00 3.442798397885407646e-02
5.964520187923343474e+04 3.942244522253907313e+00 3.617221807557786939e-02
5.964520191417874594e+04 3.864363407509440407e+00 3.516922750730833852e-02
5.964520194912405714e+04 3.932024672078059613e+00 3.605898390499564371e-02
5.964520198406936106e+04 3.895837999818385633e+00 3.527144365885565014e-02
5.964520201901467226e+04 3.899373667696581780e+00 3.554784509480189703e-02
5.964520205395998346e+04 3.903101355682423890e+00 3.599575599722083796e-02
5.964520208890528738e+04 3.926243126942385420e+00 3.590383021967503974e-02
5.964520212385059131e+04 3.911629718394248112e+00 3.610788377855093240e-02
5.964520215879590251e+04 3.826352042637227058e+00 3.461583730433011319e-02
5.964520219374121370e+04 3.932391872472274841e+00 3.614082051786295102e-02
5.964520222868651763e+04 3.891661028416779633e+00 3.537357026064869014e-02
5.964520226363182883e+04 3.967777927635208979e+00 3.619851726324118529e-02
5.964520229857714003e+04 3.947116366826501022e+00 3.708763215785890882e-02
5.964520233352245123e+04 3.930747889524556449e+00 3.714017721440915354e-02
5.964520236846776243e+04 3.945958356998706673e+00 3.660052335078676361e-02
5.964520240341306635e+04 4.012161641759525388e+00 3.745092168004305472e-02
5.964520243835837027e+04 3.923392825165642250e+00 3.655623652833094039e-02
5.964520247330368147e+04 3.967316398466965488e+00 3.717763571516559395e-02
5.964520250824899267e+04 3.938136757240967789e+00 3.684248102941696523e-02
5.964520254319430387e+04 3.907847683886540135e+00 3.672059534724862045e-02
5.964520257813961507e+04 3.851930695996688581e+00 3.616166730111496780e-02
5.964520261308491899e+04 3.898267849598648027e+00 3.649283523925695577e-02
5.964520264803022292e+04 3.875334065094969915e+00 3.618024868866357574e-02
5.964520268297553412e+04 3.854472899335305680e+00 3.606856673182338990e-02
5.964520271792084532e+04 3.853501997016505420e+00 3.634213300611724429e-02
5.964520275286615652e+04 3.875818500694853341e+00 3.651250622649387934e-02
5.964520278781146772e+04 3.922587723264071347e+00 3.710583492589310250e-02
5.964520282275677164e+04 3.906805302084334297e+00 3.748388527467122477e-02
5.964520285770207556e+04 3.849506008010680880e+00 3.625473382280151868e-02
5.964520289264738676e+04 3.922293897248729788e+00 3.757417980263609569e-02
5.964520292759269796e+04 3.898274219924642736e+00 3.854623388072466600e-02
5.964520296253800188e+04 3.826835665373066853e+00 3.618210083690642093e-02
5.964520299748331308e+04 3.948777326642055385e+00 3.694860000827172863e-02
5.964520303242862428e+04 3.860053376542915249e+00 3.757480539206035225e-02
5.964520306737392821e+04 3.861949173571225025e+00 3.669276044712167090e-02
5.964520310231923941e+04 3.919001638072247218e+00 3.772605002866970952e-02
5.964520313726455061e+04 3.902934073895194089e+00 3.646317308501211690e-02
5.964520317220985453e+04 3.887700696758558117e+00 3.708437347057162714e-02
5.964520320715516573e+04 3.881705110401750591e+00 3.694202806919480442e-02
5.964520324210047693e+04 3.888637400638792929e+00 3.726252247121952105e-02
5.964520327704578085e+04 3.952273055101451771e+00 3.934994946837850477e-02
5.964520331199109205e+04 3.913770355620167063e+00 3.705142121298658775e-02
5.964520334693640325e+04 3.898103417427088768e+00 3.677854035200871924e-02
5.964520338188170717e+04 3.944635461199342608e+00 3.807458091856185528e-02
5.964520341682701837e+04 3.901008551413350567e+00 3.607016840373118705e-02
5.964520345177232957e+04 3.876168572330829232e+00 3.571512949597666076e-02
5.964520348671763350e+04 3.915254340283052858e+00 3.634730874679501650e-02
5.964520352166294469e+04 3.917496962332928323e+00 3.657925690356773202e-02
5.964520355660825589e+04 3.918373778758273307e+00 3.647512437963101178e-02
5.964520359155355982e+04 3.943289700805523879e+00 3.752089309085446245e-02
5.964520362649887102e+04 3.928296683358734498e+00 3.661851510814641275e-02
5.964520366144418222e+04 3.873504057405668721e+00 3.601236175913033466e-02
5.964520369638948614e+04 3.958158793483845805e+00 3.684883084515934437e-02
5.964520373133479734e+04 3.969033399690334196e+00 3.731145861798540464e-02
5.964520376628010854e+04 3.975543993299054168e+00 3.802785297690648714e-02
5.964520380122541246e+04 3.933898797279964832e+00 3.717629936469554058e-02
5.964520383617072366e+04 3.903249140636675829e+00 3.853151787438566234e-02
5.964520387111603486e+04 3.904743869521044353e+00 3.798279704952937236e-02
5.964520390606133878e+04 3.860765788165092083e+00 3.582067863950770537e-02
5.964520394100664998e+04 3.915286758292983560e+00 3.664480672488427265e-02
5.964520397595196118e+04 3.919874369148515392e+00 3.693934575924293778e-02
5.964520401089726511e+04 3.913122450457409141e+00 3.709053176384275591e-02
5.964520404584257631e+04 3.882845534216804673e+00 3.674442254997773577e-02
5.964520408078788751e+04 3.886534091931006518e+00 3.710819941636304270e-02
5.964520411573319143e+04 3.901282735855925221e+00 3.687060928643245278e-02
5.964520415067850263e+04 3.843317365269461217e+00 3.642368088953167743e-02
5.964520418562381383e+04 3.852784198361000279e+00 3.588547604467348662e-02
5.964520422056911775e+04 3.950133641112866023e+00 3.789069691418400776e-02
5.964520425551442167e+04 3.844610078055999747e+00 3.609993129259515821e-02
5.964520429045973287e+04 3.829982533062417538e+00 3.604758515265692881e-02
5.964520432540504407e+04 3.905839371980676322e+00 3.728165148710616689e-02
5.964520436035035527e+04 3.887242147458148889e+00 3.658158712726409384e-02
5.964520439529566647e+04 3.896360644630498804e+00 3.726961270366980356e-02
5.964520443024097040e+04 3.886892732395046401e+00 3.716048252695090814e-02
5.964520446518628160e+04 3.913957774295988568e+00 3.840550849692813545e-02
5.964520450013159279e+04 3.849916398090484471e+00 3.571358890485042820e-02
5.964520453507689672e+04 3.848814904117399127e+00 3.612465549438558660e-02
5.964520457002220792e+04 3.839147368484418621e+00 3.573195345567198311e-02
5.964520460496751912e+04 3.852565865792840771e+00 3.599732730557732296e-02
5.964520463991282304e+04 3.903104318256608529e+00 3.633112810358051642e-02
5.964520467485813424e+04 3.874107024937266885e+00 3.666257687677011712e-02
5.964520470980344544e+04 3.830206160301738549e+00 3.525098340772412492e-02
5.964520474474874936e+04 3.883585515387635301e+00 3.632845446167345949e-02
5.964520477969406056e+04 3.938707601131851366e+00 3.686404575076863283e-02
5.964520481463937176e+04 3.909365104210564823e+00 3.635623809824775621e-02
5.964520484958467569e+04 3.880581973544462659e+00 3.610415193543685397e-02
5.964520488452998688e+04 3.889134695153475541e+00 3.572245145982681086e-02
5.964520491947529808e+04 3.844557497910315202e+00 3.561485121306392360e-02
5.964520495442060201e+04 3.855888292108083260e+00 3.598722451328362909e-02
5.964520498936591321e+04 3.829923196927877083e+00 3.569114371725173873e-02
5.964520502431122441e+04 3.843892971024538863e+00 3.557222983017301055e-02
5.964520505925652833e+04 3.826190644848999511e+00 3.541574356049590616e-02
5.964520509420183953e+04 3.917847554148256251e+00 3.668243052657727682e-02
5.964520512914715073e+04 3.875291958625291855e+00 3.606270711711463683e-02
5.964520516409245465e+04 3.902837693905115923e+00 3.637474730131406986e-02
5.964520519903776585e+04 3.929668949430306313e+00 3.682217046285012757e-02
5.964520523398307705e+04 3.895234036934562827e+00 3.602723154681866657e-02
5.964520526892838097e+04 3.883968076252971358e+00 3.607947435439973899e-02
5.964520530387369217e+04 3.944949362250990799e+00 3.781034299893745732e-02
5.964520533881900337e+04 3.903193125282677478e+00 3.627848724908349504e-02
5.964520537376430730e+04 3.881854061927359378e+00 3.654624174027003985e-02
5.964520540870961850e+04 3.896315054979427650e+00 3.563569155603491662e-02
5.964520544365492970e+04 3.939893762331158289e+00 3.637854607375418797e-02
5.964520547860023362e+04 3.867142601111177580e+00 3.593173753143512339e-02
5.964520551354554482e+04 3.862065203556557691e+00 3.509468872845150633e-02
5.964520554849085602e+04 3.954657533404251524e+00 3.687093532760381959e-02
5.964520558343615994e+04 3.956867057673509436e+00 3.680004491118204352e-02
5.964520561838147114e+04 3.855024299599770998e+00 3.527133587851195851e-02
5.964520565332678234e+04 3.868884213537724825e+00 3.585486619971776923e-02
5.964520568827208626e+04 3.894011513747803299e+00 3.577475612111977177e-02
5.964520572321739746e+04 3.901596562177930050e+00 3.599543731990271361e-02
5.964520575816270866e+04 3.904126132577573571e+00 3.562256641456196943e-02
5.964520579310801259e+04 3.868519950371315907e+00 3.592706519830968920e-02
5.964520582805332378e+04 3.860806326599815819e+00 3.590174997339077440e-02
5.964520586299863498e+04 3.867912537247214289e+00 3.553454615877226636e-02
5.964520589794393891e+04 3.923309109202543166e+00 3.668828191803034933e-02
5.964520593288925011e+04 3.891544848696658399e+00 3.602199198773028965e-02
5.964520596783456131e+04 3.854555771240854245e+00 3.551239853927914969e-02
5.964520600277986523e+04 3.847801813958764416e+00 3.614031131028683230e-02
5.964520603772517643e+04 3.857133500059545028e+00 3.586418597911789075e-02
5.964520607267048763e+04 3.898923103719586614e+00 3.649399995395416485e-02
5.964520610761579155e+04 3.891601146035426062e+00 3.632425215771169225e-02
5.964520614256110275e+04 3.937163808283281607e+00 3.733291904716278670e-02
5.964520617750641395e+04 3.880875046615419155e+00 3.573478351360605265e-02
5.964520621245171787e+04 3.835947620056996410e+00 3.583348936108336769e-02
5.964520624739702907e+04 3.836651492280080955e+00 3.532819044786611462e-02
5.964520628234234027e+04 3.890168786015904434e+00 3.598794120922139267e-02
5.964520631728764420e+04 3.834502271221446268e+00 3.484595978219662271e-02
5.964520635223295540e+04 3.882631483824326768e+00 3.587966570190155580e-02
5.964520638717826660e+04 3.844287177016201706e+00 3.501808674367589552e-02
5.964520642212357052e+04 3.845016828326980995e+00 3.500807750868321910e-02
5.964520645706887444e+04 3.904495519969498396e+00 3.702442533084818882e-02
5.964520649201418564e+04 3.854698641356716138e+00 3.593445518478631528e-02
5.964520652695949684e+04 3.885194698696381455e+00 3.581899319827198946e-02
5.964520656190480804e+04 3.864130047294246584e+00 3.602757473471944472e-02
5.964520659685011924e+04 3.865108646175223317e+00 3.567138360798371294e-02
5.964520663179542316e+04 3.828642393991140036e+00 3.516052156570610709e-02
5.964520666674072709e+04 3.815740277678549841e+00 3.468396210174180816e-02
5.964520670168603829e+04 3.824151463407327700e+00 3.557690607649471870e-02
5.964520673663134949e+04 3.851478458456662590e+00 3.557367925611164966e-02
5.964520677157666069e+04 3.909626838829245887e+00 3.688378565645340779e-02
5.964520680652197188e+04 3.834463734220862730e+00 3.537067018323128420e-02
5.964520684146727581e+04 3.843806017150332099e+00 3.561168398827294773e-02
5.964520687641258701e+04 3.797957107490018025e+00 3.492498717969054478e-02
5.964520691135789821e+04 3.892906151184297059e+00 3.656349381827082856e-02
5.964520694630320213e+04 3.839044620876045144e+00 3.532272433632537706e-02
5.964520698124850605e+04 3.834077791421232284e+00 3.536627041544297689e-02
5.964520701619381725e+04 3.842824573743057304e+00 3.540625831525936323e-02
5.964520705113912845e+04 3.862585853717315221e+00 3.556293374613062747e-02
5.964520708608443238e+04 3.882980384620004610e+00 3.620344583533051386e-02
5.964520712102974358e+04 3.863828976812835769e+00 3.586434601577496994e-02
5.964520715597505477e+04 3.794539487130164979e+00 3.512842821474870814e-02
5.964520719092035870e+04 3.791269926179523075e+00 3.461989747049439015e-02
5.964520722586566990e+04 3.920104498781655789e+00 3.656986688658565160e-02
5.964520726081098110e+04 3.897472080971265740e+00 3.615749731179227627e-02
5.964520729575629230e+04 3.872145955692022579e+00 3.567462463468516060e-02
5.964520733070160350e+04 3.861300365203855556e+00 3.532129552547066259e-02
5.964520736564690742e+04 3.889588947969019550e+00 3.533918458632567816e-02
5.964520740059221862e+04 3.887477654900772350e+00 3.505179048278168896e-02
5.964520743553752982e+04 3.832983016647049546e+00 3.471742944012385507e-02
5.964520747048283374e+04 3.924864592135097752e+00 3.620478982625415648e-02
5.964520750542813767e+04 3.936237530323471123e+00 3.596602192024977301e-02
5.964520754037344886e+04 3.839083214022560586e+00 3.480065404247576627e-02
5.964520757531876006e+04 3.847514268773993606e+00 3.489569812674105098e-02
5.964520761026406399e+04 3.885278880237525101e+00 3.562689198264561846e-02
5.964520764520937519e+04 3.886132277112944067e+00 3.515159660654533502e-02
5.964520768015468639e+04 3.859286121017772242e+00 3.539189145180674650e-02
5.964520771509999031e+04 3.887267753334092912e+00 3.525570122123191513e-02
5.964520775004530151e+04 3.856476755085104458e+00 3.523982387948636219e-02
5.964520778499061271e+04 3.910774044676404770e+00 3.615931604890337825e-02
5.964520781993592391e+04 3.856219391585143708e+00 3.513855931265064819e-02
5.964520785488123511e+04 3.882059710983005729e+00 3.600549519926977277e-02
5.964520788982653903e+04 3.845390506082667859e+00 3.561997335050633845e-02
5.964520792477185023e+04 3.912622825994996667e+00 3.639928623583809503e-02
5.964520795971716143e+04 3.878183073680129489e+00 3.549297620632053257e-02
5.964520799466246535e+04 3.876090918967203258e+00 3.544935579075476212e-02
5.964520802960777655e+04 3.881384524828118021e+00 3.552256846513871663e-02
5.964520806455308775e+04 3.882498401708061042e+00 3.546599852617886989e-02
5.964520809949839168e+04 3.797155791576215300e+00 3.460020450176698459e-02
5.964520813444369560e+04 3.864927123222608341e+00 3.528604558787554885e-02
5.964520816938900680e+04 3.819445185224693784e+00 3.484364357648824656e-02
5.964520820433431800e+04 3.825467142056498293e+00 3.546506086763757948e-02
5.964520823927962192e+04 3.835973821078710433e+00 3.475075328261788971e-02
5.964520827422493312e+04 3.875878697727980882e+00 3.544126569898700674e-02
5.964520830917024432e+04 3.838920362284848675e+00 3.509564696333846573e-02
5.964520834411555552e+04 3.827777911772508812e+00 3.460841705203284574e-02
5.964520837906086672e+04 3.814589665653495665e+00 3.447354274554290804e-02
5.964520841400617064e+04 3.837291897891232040e+00 3.483614797155198950e-02
5.964520844895148184e+04 3.828948314714484713e+00 3.521907520975605527e-02
5.964520848389679304e+04 3.858316048429887957e+00 3.561038953101020033e-02
5.964520851884209696e+04 3.869793836216004035e+00 3.579825395067521426e-02
5.964520855378740816e+04 3.797723935389133221e+00 3.436424054612477463e-02
5.964520858873271936e+04 3.903595011005135618e+00 3.673297115294009429e-02
5.964520862367802329e+04 3.849971894662403304e+00 3.541812017335721485e-02
5.964520865862332721e+04 3.873310037353897783e+00 3.540291812537509075e-02
5.964520869356863841e+04 3.856844728612302209e+00 3.542403374990513165e-02
5.964520872851394961e+04 3.820504337155163466e+00 3.507765959770189207e-02
5.964520876345926081e+04 3.832803667013102267e+00 3.593507998703775880e-02
5.964520879840457201e+04 3.871824971401534032e+00 3.605384074527542143e-02
5.964520883334987593e+04 3.835586874612486596e+00 3.537769425427640668e-02
5.964520886829518713e+04 3.786199268976448984e+00 3.453852967383504863e-02
5.964520890324049833e+04 3.825294864815822926e+00 3.531270650255271398e-02
5.964520893818580225e+04 3.901260542525828434e+00 3.677808307644154368e-02
5.964520897313110618e+04 3.862883810291867892e+00 3.657281304368862479e-02
5.964520900807641738e+04 3.809415960766830089e+00 3.462908125656127128e-02
5.964520904302172858e+04 3.852401431535893650e+00 3.484502144270198304e-02
5.964520907796703978e+04 3.849514823672549380e+00 3.570559416030357619e-02
5.964520911291235097e+04 3.872841846711499336e+00 3.519216624833820806e-02
5.964520914785765490e+04 3.902057593585114503e+00 3.558629784099243132e-02
5.964520918280295882e+04 3.848285181287669054e+00 3.522925823788392724e-02
5.964520921774827002e+04 3.891162801882992461e+00 3.567075798012928067e-02
5.964520925269358122e+04 3.892804189783814373e+00 3.561129809012954228e-02
5.964520928763889242e+04 3.852819815559234140e+00 3.516180004973156609e-02
5.964520932258420362e+04 3.893936116518855073e+00 3.559005704263536185e-02
5.964520935752950754e+04 3.887857472670468884e+00 3.542021023732474377e-02
5.964520939247481874e+04 3.900754362560645561e+00 3.603485591864203502e-02
5.964520942742012994e+04 3.927938781564242365e+00 3.756639715367271481e-02
5.964520946236543386e+04 3.899980771310795902e+00 3.598299340527234824e-02
5.964520949731074506e+04 3.965989324275142724e+00 3.669715856008715082e-02
5.964520953225605626e+04 3.962144265647442598e+00 3.705766700094938887e-02
5.964520956720136019e+04 3.934760238732249782e+00 3.698527484355512013e-02
5.964520960214667139e+04 3.893270325526731579e+00 3.563191520345358743e-02
5.964520963709198259e+04 3.836737646803482171e+00 3.533113907068940324e-02
5.964520967203728651e+04 3.947770237518177350e+00 3.749525986724682597e-02
5.964520970698259043e+04 3.852434638877205053e+00 3.581448574484259045e-02
5.964520974192790163e+04 3.825582286917491803e+00 3.525408270080486461e-02
5.964520977687321283e+04 3.889357293843601848e+00 3.697956046826160470e-02
5.964520981181852403e+04 3.876517323775388491e+00 3.647627183913115106e-02
5.964520984676383523e+04 3.828521732893415130e+00 3.549647578734759640e-02
5.964520988170913915e+04 3.843478936175297456e+00 3.577555743236621177e-02
5.964520991665445035e+04 3.828641175531820817e+00 3.514105717355084368e-02
5.964520995159976155e+04 3.917715134785786368e+00 3.677371831953665099e-02
5.964520998654506548e+04 3.892362470855449175e+00 3.655459528768745942e-02
5.964521002149037668e+04 3.804961667366130840e+00 3.550004402271018239e-02
5.964521005643568787e+04 3.860883094586619713e+00 3.598874270925261215e-02
5.964521009138099180e+04 3.825164068908941228e+00 3.517223126835353209e-02
5.964521012632630300e+04 3.818268157751027125e+00 3.468069464513791333e-02
5.964521016127161420e+04 3.808975636372262663e+00 3.529989083303467640e-02
5.964521019621691812e+04 3.875679692597694626e+00 3.609080051526761951e-02
5.964521023116222204e+04 3.844470203596373814e+00 3.568251956477132281e-02
5.964521026610753324e+04 3.877820412596301836e+00 3.601284961739735502e-02
5.964521030105284444e+04 3.889709603566694707e+00 3.628522436236229776e-02
5.964521033599815564e+04 3.952272394792022858e+00 3.688271816761928834e-02
5.964521037094346684e+04 3.861627196933513417e+00 3.627456431978751117e-02
5.964521040588877077e+04 3.906852980886243554e+00 3.616646508913985703e-02
5.964521044083407469e+04 3.909412767183131354e+00 3.671869330592909125e-02
5.964521047577938589e+04 3.902438148801866902e+00 3.597856481514276339e-02
5.964521051072469709e+04 3.945253972672370768e+00 3.681718026556720508e-02
5.964521054567000829e+04 3.925121778968907460e+00 3.735458226372826568e-02
5.964521058061531949e+04 3.892898863676589993e+00 3.597586300874026227e-02
5.964521061556062341e+04 3.876457960644006828e+00 3.573020647890934320e-02
5.964521065050593461e+04 3.889460829211699000e+00 3.605286021722953899e-02
5.964521068545124581e+04 3.830744338487615863e+00 3.419452386068573546e-02
5.964521072039654973e+04 3.913068365190810471e+00 3.534912238525890482e-02
5.964521075534186093e+04 3.935247918358441677e+00 3.582512595402812666e-02
5.964521079028717213e+04 3.955055698371893413e+00 3.596259809473250496e-02
5.964521082523247605e+04 3.936333911529883878e+00 3.571718027897650277e-02
5.964521086017778725e+04 3.851427136519628203e+00 3.497762234478419413e-02
5.964521089512309845e+04 3.906353436526479594e+00 3.554761967553461688e-02
5.964521093006840238e+04 3.911337279245464593e+00 3.534255221280694498e-02
5.964521096501370630e+04 3.930384201249992770e+00 3.593343970895054168e-02
5.964521099995901750e+04 3.950502603851277605e+00 3.595531384004924808e-02
5.964521103490432870e+04 3.892640229726238577e+00 3.529910174404000262e-02
5.964521106984963990e+04 3.921650520873847690e+00 3.619868716605229020e-02
5.964521110479495110e+04 3.872581245159440577e+00 3.563662582218675434e-02
5.964521113974025502e+04 3.884200401472063913e+00 3.572021576509163548e-02
5.964521117468556622e+04 3.898117292723786598e+00 3.568020704094253953e-02
5.964521120963087742e+04 4.010248612295862713e+00 3.771504141261722287e-02
5.964521124457618134e+04 3.908660649232566620e+00 3.515533911282535395e-02
5.964521127952149254e+04 3.935742215961529400e+00 3.637689575466790393e-02
5.964521131446680374e+04 3.967374187546741204e+00 3.684183282502224988e-02
5.964521134941210767e+04 3.873949730915366985e+00 3.504722320299821087e-02
5.964521138435741886e+04 3.930620150257213563e+00 3.550581339601624475e-02
5.964521141930273006e+04 3.896866715449300411e+00 3.525024611747169107e-02
5.964521145424803399e+04 3.957409045127373570e+00 3.572530782666293037e-02
5.964521148919334519e+04 3.931665365458056005e+00 3.553419897534510624e-02
5.964521152413865639e+04 3.879627734501980729e+00 3.521770172103028118e-02
5.964521155908396031e+04 3.920847563615373232e+00 3.629868519642205638e-02
5.964521159402927151e+04 3.911365659036283304e+00 3.537809883370674618e-02
5.964521162897458271e+04 3.975661647378170738e+00 3.632485708564459764e-02
5.964521166391988663e+04 3.986991347761808413e+00 3.647125082946344604e-02
5.964521169886519783e+04 3.932924634763778293e+00 3.610358433673804823e-02
5.964521173381050903e+04 3.940649692712906216e+00 3.595719136113458003e-02
5.964521176875581295e+04 3.939894392511914312e+00 3.637707105104873856e-02
5.964521180370112415e+04 3.943273512673971748e+00 3.689165097038629021e-02
5.964521183864643535e+04 3.927074728203520770e+00 3.665204634598447780e-02
5.964521187359173928e+04 3.926705895120157219e+00 3.717209125062859859e-02
5.964521190853705048e+04 3.904577458304431481e+00 3.668684735571606931e-02
5.964521194348236168e+04 3.922453218665160168e+00 3.637731904011788642e-02
5.964521197842766560e+04 3.854254288549690877e+00 3.562521241108058262e-02
5.964521201337297680e+04 3.991921920078571162e+00 3.770339781106890609e-02
5.964521204831828800e+04 3.923780432700128884e+00 3.594629938825977949e-02
5.964521208326359192e+04 3.866175932425054640e+00 3.487641637860852684e-02
5.964521211820890312e+04 3.932648659876954333e+00 3.596044224041269194e-02
5.964521215315421432e+04 3.954068839061826601e+00 3.685074979676332407e-02
5.964521218809951824e+04 3.916672830830683072e+00 3.568113588342984588e-02
5.964521222304482944e+04 3.992623821084199331e+00 3.693659771877262632e-02
5.964521225799014064e+04 3.877508328813822125e+00 3.529419953444624947e-02
5.964521229293544457e+04 3.964472157772621852e+00 3.642296395673833703e-02
5.964521232788075577e+04 3.910239292790732790e+00 3.580399433577698826e-02
5.964521236282606696e+04 3.928690365903132253e+00 3.584992242634580523e-02
5.964521239777137089e+04 3.946792828207771553e+00 3.615340692716354637e-02
5.964521243271668209e+04 4.014009069738938784e+00 3.726849031640838000e-02
5.964521246766199329e+04 3.920996628488079949e+00 3.598212136759468271e-02
5.964521250260729721e+04 3.879512230599530209e+00 3.576242426373441724e-02
5.964521253755260841e+04 3.933324117038924594e+00 3.616833610655226239e-02
5.964521257249791961e+04 3.984467902160590214e+00 3.737130346337791398e-02
5.964521260744322353e+04 3.949926513726509825e+00 3.673863207675118203e-02
5.964521264238853473e+04 3.964531613653995201e+00 3.696939654079709620e-02
5.964521267733384593e+04 3.982034069538862298e+00 3.720237021438914382e-02
5.964521271227914986e+04 3.951667821737427477e+00 3.620881431184761606e-02
5.964521274722446105e+04 3.968199862189239813e+00 3.646562500458056660e-02
5.964521278216977225e+04 3.977480085569580215e+00 3.643786176717948855e-02
5.964521281711507618e+04 3.948350329934013025e+00 3.661527506893103023e-02
5.964521285206038738e+04 3.984244631481504317e+00 3.672398567724771690e-02
5.964521288700569858e+04 3.985304144547800576e+00 3.695315879596820091e-02
5.964521292195100250e+04 3.932967933738698907e+00 3.608749859680877164e-02
5.964521295689631370e+04 3.974380620297301991e+00 3.637729216279417949e-02
5.964521299184162490e+04 3.915839859703070136e+00 3.618435720780262960e-02
5.964521302678692882e+04 3.947477927341149773e+00 3.659619402385711623e-02
5.964521306173224002e+04 3.948193271994360654e+00 3.634787013174754083e-02
5.964521309667755122e+04 3.950248786334305873e+00 3.656192594861647910e-02
5.964521313162285514e+04 3.937835098132610234e+00 3.576154658764550687e-02
5.964521316656815907e+04 3.903916613260136170e+00 3.589190790785885127e-02
5.964521320151347027e+04 3.905663333875740495e+00 3.526219926185570480e-02
5.964521323645878147e+04 3.982488428544350700e+00 3.770693515868062118e-02
5.964521327140409267e+04 3.898575416823591766e+00 3.647541299865291603e-02
5.964521330634940387e+04 3.889079282818573180e+00 3.614225291365751741e-02
5.964521334129470779e+04 3.864875458789152951e+00 3.573931236511832671e-02
5.964521337624001899e+04 3.899454223531058084e+00 3.589590254129505081e-02
5.964521341118533019e+04 3.887855675973660219e+00 3.583041878587867046e-02
5.964521344613063411e+04 3.849187948898741052e+00 3.548502996814749400e-02
5.964521348107594531e+04 3.922516112275530098e+00 3.698004813042492928e-02
5.964521351602125651e+04 3.920383704782238965e+00 3.614431875870090238e-02
5.964521355096656043e+04 3.856260174409808617e+00 3.561321199945041011e-02
5.964521358591187163e+04 3.930139122458339518e+00 3.639647125499894526e-02
5.964521362085718283e+04 3.889362345119371511e+00 3.606191072743364368e-02
5.964521365580248676e+04 3.908678832161681438e+00 3.666144380475934439e-02
5.964521369074779795e+04 3.831576078728236467e+00 3.490487099404741833e-02
5.964521372569310915e+04 3.816207280050497364e+00 3.522805441314163372e-02
5.964521376063841308e+04 3.881545262722635226e+00 3.609946334105910287e-02
5.964521379558372428e+04 3.883497074333598587e+00 3.655782970497747919e-02
5.964521383052903548e+04 3.876000048487199479e+00 3.582525506956825423e-02
5.964521386547433940e+04 3.863660548831576946e+00 3.565905430281079980e-02
5.964521390041965060e+04 3.916235830966771303e+00 3.723386220669195473e-02
5.964521393536496180e+04 3.867235552962341671e+00 3.639186192923591495e-02
5.964521397031026572e+04 3.847971568834141376e+00 3.616174963852176322e-02
5.964521400525557692e+04 3.847634998764933645e+00 3.604008385200029724e-02
5.964521404020088812e+04 3.848541578597741264e+00 3.625341655445029482e-02
5.964521407514619204e+04 3.874127573241326949e+00 3.599894979020096253e-02
5.964521411009150324e+04 3.815800037145545165e+00 3.555810757911525427e-02
5.964521414503681444e+04 3.852867951272996194e+00 3.589305490651056862e-02
5.964521417998211837e+04 3.854217729997330810e+00 3.601668580226400490e-02
5.964521421492742957e+04 3.866297684647958199e+00 3.622692785839385504e-02
5.964521424987274077e+04 3.864916598304621420e+00 3.607750925491053778e-02
5.964521428481804469e+04 3.879731654974662547e+00 3.670365577348900371e-02
5.964521431976335589e+04 4.005200211239166030e+00 3.845647712788997225e-02
5.964521435470866709e+04 3.928000000000000380e+00 3.742660974921765971e-02
5.964521438965397101e+04 3.884751248437565696e+00 3.730923210376253796e-02
5.964521442459928221e+04 3.910205976494734337e+00 3.695800347912454875e-02
5.964521445954459341e+04 3.874789176505096577e+00 3.635444684851219660e-02
5.964521449448989733e+04 3.904636819073855403e+00 3.742241343502791112e-02
5.964521452943520853e+04 3.826408722674282892e+00 3.591188656230816928e-02
5.964521456438051973e+04 3.898589382832099215e+00 3.655867531172008605e-02
5.964521459932582366e+04 3.879094400695685341e+00 3.649869257156633517e-02
5.964521463427113486e+04 3.833373597303924019e+00 3.533866301063828819e-02
5.964521466921644605e+04 3.880469485865270851e+00 3.592868717214173918e-02
5.964521470416174998e+04 3.874576521749842684e+00 3.678889166632087065e-02
5.964521473910706118e+04 3.822170272915081490e+00 3.584352409068981837e-02
5.964521477405237238e+04 3.838520899532567476e+00 3.640550698859396778e-02
5.964521480899767630e+04 3.809871974514664750e+00 3.537159623958782695e-02
5.964521484394298750e+04 3.829297087848882786e+00 3.553154106619385577e-02
5.964521487888829870e+04 3.824258518754753311e+00 3.532892346226156749e-02
5.964521491383360262e+04 3.867778291105383293e+00 3.586795891089109706e-02
5.964521494877891382e+04 3.815674205293801080e+00 3.557367159298636256e-02
5.964521498372422502e+04 3.841338725662191589e+00 3.592041308717609793e-02
5.964521501866952894e+04 3.810031476501164249e+00 3.655512613178460435e-02
5.964521505361484014e+04 3.851961298027125835e+00 3.631714824907580214e-02
5.964521508856015134e+04 3.830510530177615447e+00 3.588174194171992598e-02
5.964521512350545527e+04 3.838658586550397711e+00 3.571784526956015698e-02
5.964521515845076647e+04 3.851309387299717724e+00 3.585577752667052503e-02
5.964521519339607767e+04 3.859720992704295028e+00 3.599393791924090924e-02
5.964521522834138159e+04 3.819042686085128313e+00 3.547295306140080262e-02
5.964521526328669279e+04 3.798430582530127442e+00 3.473073598426405090e-02
5.964521529823200399e+04 3.813456199782313760e+00 3.477360736549845593e-02
5.964521533317730791e+04 3.803068727855166031e+00 3.455054796050312238e-02
5.964521536812261911e+04 3.823692672608785870e+00 3.530609444075969577e-02
5.964521540306793031e+04 3.818302510111457604e+00 3.501389145779483514e-02
5.964521543801323423e+04 3.781601660657707420e+00 3.455632863181352238e-02
5.964521547295854543e+04 3.784041683444985260e+00 3.475422613066449229e-02
5.964521550790385663e+04 3.826339747949099479e+00 3.545626431781712107e-02
5.964521554284916056e+04 3.791542483021448806e+00 3.466008249084898130e-02
5.964521557779447176e+04 3.845795943454210164e+00 3.559037013149923823e-02
5.964521561273978296e+04 3.891002779426001812e+00 3.619765934859484752e-02
5.964521564768508688e+04 3.821455349894966158e+00 3.542261785384040462e-02
5.964521568263039808e+04 3.810133461792625020e+00 3.597968539510305874e-02
5.964521571757570928e+04 3.849453948614355081e+00 3.640088827861955728e-02
5.964521575252101320e+04 3.802315193925407844e+00 3.495496991063189868e-02
5.964521578746632440e+04 3.852820705499744314e+00 3.629289541911249334e-02
5.964521582241163560e+04 3.776442657105479661e+00 3.543376722337765461e-02
5.964521585735693952e+04 3.742063684683153646e+00 3.433086613943410470e-02
5.964521589230225072e+04 3.807685702018033247e+00 3.524760750160978867e-02
5.964521592724756192e+04 3.775301197611954596e+00 3.453723331866680180e-02
5.964521596219286585e+04 3.808654953653765496e+00 3.536068330156406231e-02
5.964521599713817704e+04 3.754911750976441365e+00 3.454869560818030899e-02
5.964521603208348824e+04 3.813428728673637913e+00 3.492666557535441252e-02
5.964521606702879217e+04 3.807301878533868145e+00 3.472278341274414454e-02
5.964521610197410337e+04 3.870588018682067144e+00 3.583812863150851596e-02
5.964521613691941457e+04 3.828922179343036802e+00 3.545580464490074440e-02
5.964521617186471849e+04 3.807922084141464492e+00 3.477915199661323759e-02
5.964521620681002969e+04 3.830994201703098678e+00 3.482801258846557335e-02
5.964521624175534089e+04 3.836150168642838310e+00 3.468022748202007760e-02
5.964521627670064481e+04 3.831039006633529365e+00 3.479873262771478876e-02
5.964521631164595601e+04 3.861134086940538612e+00 3.484762284658512316e-02
5.964521634659126721e+04 3.880484561973703617e+00 3.596195960829902394e-02
5.964521638153657113e+04 3.831817797071306764e+00 3.540645154044616549e-02
5.964521641648188233e+04 3.887179931009755229e+00 3.569944308655990939e-02
5.964521645142719353e+04 3.880826537494634909e+00 3.524920651516227910e-02
5.964521648637249746e+04 3.802227337921392447e+00 3.452193873518687867e-02
5.964521652131780866e+04 3.884128106813585113e+00 3.558490027536964639e-02
5.964521655626311986e+04 3.888067318792149951e+00 3.585246011473294109e-02
5.964521659120842378e+04 3.851912865073618075e+00 3.518730551839162335e-02
5.964521662615373498e+04 3.940050707951594955e+00 3.652120287222038186e-02
5.964521666109904618e+04 3.876200653375263094e+00 3.559395270175391007e-02
5.964521669604435010e+04 3.923451365555268744e+00 3.638660882323056095e-02
5.964521673098966130e+04 3.849299178934071364e+00 3.532466200635467346e-02
5.964521676593497250e+04 3.882495878869284045e+00 3.527445380703782968e-02
5.964521680088027642e+04 3.857687134449536259e+00 3.507593003203630933e-02
5.964521683582558762e+04 3.889314422536587657e+00 3.605083110764933235e-02
5.964521687077089882e+04 3.884053184592614283e+00 3.581465724967750064e-02
5.964521690571621002e+04 3.901114450363723396e+00 3.681962185651858899e-02
5.964521694066151395e+04 3.983593749999999822e+00 3.791821110179387916e-02
5.964521697560682514e+04 3.883693125207572372e+00 3.586322178563518259e-02
5.964521701055212907e+04 3.878039997119055116e+00 3.593729251272506642e-02
5.964521704549744027e+04 3.909863119480875504e+00 3.656295691738192799e-02
5.964521708044275147e+04 3.850318490385478132e+00 3.584280517493795143e-02
5.964521711538805539e+04 3.960320486017168129e+00 3.709289755343674749e-02
5.964521715033336659e+04 3.885524385942112691e+00 3.544486029154299278e-02
5.964521718527867779e+04 3.841388285806377034e+00 3.522547319219795220e-02
5.964521722022398899e+04 3.926652709705377831e+00 3.635030634237060299e-02
5.964521725516930019e+04 3.893292402713185218e+00 3.570142358515716180e-02
5.964521729011460411e+04 3.854552111300951989e+00 3.510186934840042738e-02
5.964521732505990803e+04 3.896598580631613018e+00 3.530623458277194759e-02
5.964521736000521923e+04 3.825985277634727844e+00 3.452249720811136763e-02
5.964521739495053043e+04 3.967154923685489276e+00 3.670508623583464830e-02
5.964521742989584163e+04 3.884145707594186092e+00 3.535844952830669713e-02
5.964521746484115283e+04 3.863125532692073261e+00 3.504085906558464941e-02
5.964521749978645676e+04 3.900184651386713774e+00 3.574117862823379677e-02
5.964521753473176796e+04 3.912878764918746199e+00 3.697032012658018479e-02
5.964521756967707915e+04 3.936222161935531982e+00 3.602029096371862221e-02
5.964521760462238308e+04 3.997842689942471495e+00 3.702857064929434422e-02
5.964521763956769428e+04 3.900492987211438667e+00 3.585135202651491132e-02
5.964521767451300548e+04 3.831367464419273450e+00 3.488436022931593744e-02
5.964521770945830940e+04 3.853630521651341567e+00 3.506768125075327563e-02
5.964521774440362060e+04 3.896673943437415577e+00 3.561699984222191362e-02
5.964521777934893180e+04 3.861657961698138131e+00 3.538801910199921436e-02
5.964521781429423572e+04 3.859898440508279016e+00 3.575003843180073193e-02
5.964521784923953965e+04 3.888326366500361786e+00 3.540190512658485805e-02
5.964521788418485085e+04 3.911839410581730903e+00 3.617076335400723486e-02
5.964521791913016204e+04 3.861450658795243296e+00 3.583548764957000810e-02
5.964521795407547324e+04 3.861696587310614159e+00 3.594880611922002950e-02
5.964521798902078444e+04 3.887031523373952524e+00 3.575364313282981821e-02
5.964521802396608837e+04 3.876706181972531251e+00 3.594462790773689242e-02
5.964521805891139957e+04 3.795573573573573611e+00 3.482769843518907643e-02
5.964521809385671077e+04 3.843438670354686337e+00 3.509582582191508870e-02
5.964521812880201469e+04 3.880073732944663512e+00 3.595460867583074455e-02
5.964521816374732589e+04 3.881679853925745771e+00 3.624352958765840460e-02
5.964521819869263709e+04 3.849843977022627595e+00 3.507869195226881454e-02
5.964521823363794101e+04 3.880641323029217826e+00 3.706731964327373424e-02
5.964521826858325221e+04 3.838489874374400923e+00 3.603081112068111380e-02
5.964521830352856341e+04 3.841797236951439931e+00 3.520232879911454338e-02
5.964521833847386733e+04 3.909513623538158900e+00 3.615821165755500610e-02
5.964521837341917126e+04 3.855726651480638090e+00 3.558642356147619784e-02
5.964521840836448246e+04 3.876495575433319463e+00 3.593092720629102038e-02
5.964521844330979366e+04 3.803428172203618729e+00 3.443287885057152997e-02
5.964521847825510486e+04 3.809762705362654600e+00 3.536944325291298263e-02
5.964521851320041606e+04 3.900010979760641483e+00 3.572438876296094024e-02
5.964521854814571998e+04 3.790326645226323343e+00 3.440967687222548643e-02
5.964521858309103118e+04 3.826667639316956304e+00 3.512523595399470039e-02
5.964521861803634238e+04 3.846912861913680537e+00 3.526915307207300482e-02
5.964521865298164630e+04 3.787720136111276670e+00 3.412735791155284415e-02
5.964521868792695750e+04 3.884988290113943865e+00 3.565023695800970116e-02
5.964521872287226870e+04 3.883039490967811425e+00 3.589237185163315219e-02
5.964521875781757262e+04 3.915855197770772289e+00 3.600414842835975709e-02
5.964521879276288382e+04 3.832086893520708415e+00 3.527486021083677675e-02
5.964521882770819502e+04 3.888254988940326395e+00 3.625340334805107062e-02
5.964521886265349895e+04 3.883573161649890970e+00 3.695713345335523148e-02
5.964521889759881014e+04 3.903068555941575646e+00 3.638052833739566228e-02
5.964521893254412134e+04 3.856158977109080066e+00 3.554617667277571585e-02
5.964521896748942527e+04 3.836416164396564188e+00 3.523067586647035676e-02
5.964521900243473647e+04 3.925052651964463291e+00 3.625872558595697598e-02
5.964521903738004767e+04 3.882098191524458120e+00 3.607190751647584154e-02
5.964521907232535159e+04 3.942605179176106756e+00 3.662449418211753682e-02
5.964521910727066279e+04 3.958487141816565469e+00 3.734294805033674253e-02
5.964521914221597399e+04 3.904953634460066159e+00 3.662413432847794886e-02
5.964521917716127791e+04 3.917980497584981237e+00 3.617036049483087629e-02
5.964521921210658911e+04 3.914985564503874915e+00 3.614387830522399619e-02
5.964521924705190031e+04 3.905697481745843636e+00 3.587701774394636695e-02
5.964521928199720423e+04 3.851677864680627117e+00 3.486988227989621519e-02
5.964521931694251543e+04 3.880460089865081397e+00 3.532113306883388065e-02
5.964521935188782663e+04 3.903164603147575740e+00 3.547727567691132816e-02
5.964521938683313056e+04 3.877072278133577132e+00 3.514397139858703445e-02
5.964521942177844176e+04 3.930432230131356786e+00 3.560875653487190207e-02
5.964521945672375296e+04 3.961252376352752513e+00 3.654511974299824023e-02
5.964521949166905688e+04 3.942773335326208883e+00 3.628181616058960557e-02
5.964521952661436808e+04 3.839860341228133134e+00 3.484610988375391044e-02
5.964521956155967928e+04 3.896651744649537008e+00 3.594590116007927855e-02
5.964521959650498320e+04 3.854605717609704385e+00 3.497441344136036079e-02
5.964521963145029440e+04 3.802631736419450181e+00 3.458531579514055598e-02
5.964521966639560560e+04 3.893393513586739019e+00 3.541283176524434584e-02
5.964521970134090952e+04 3.885099479644934295e+00 3.553176097750834761e-02
5.964521973628622072e+04 3.865178855617853237e+00 3.519650915740170360e-02
5.964521977123153192e+04 3.825549351368264350e+00 3.444328423667918776e-02
5.964521980617683585e+04 3.856123531779428237e+00 3.474796171274314310e-02
5.964521984112214705e+04 3.885079311119340684e+00 3.550987844562968065e-02
5.964521987606745824e+04 3.834880700404078802e+00 3.493759781794308905e-02
5.964521991101276217e+04 3.820486779061570637e+00 3.455556142213330600e-02
5.964521994595807337e+04 3.882884925278940358e+00 3.575063018247090496e-02
5.964521998090338457e+04 3.855906032531867478e+00 3.549300325832147052e-02
5.964522001584868849e+04 3.832470274073939809e+00 3.522334296620361488e-02
5.964522005079399969e+04 3.830313360902210640e+00 3.458405359846443428e-02
5.964522008573931089e+04 3.865010605025703594e+00 3.516767085899813461e-02
5.964522012068461481e+04 3.949646431445791528e+00 3.679207606019565396e-02
5.964522015562992601e+04 3.865453974276099824e+00 3.537790689326858473e-02
5.964522019057523721e+04 3.872739041535092852e+00 3.605476670848391241e-02
5.964522022552054113e+04 3.821267009319265107e+00 3.496669326872827582e-02
5.964522026046585233e+04 3.816571652640786905e+00 3.436808678660027011e-02
5.964522029541116353e+04 3.838064798386116916e+00 3.480258890149968976e-02
5.964522033035646746e+04 3.882622854663986711e+00 3.548693623856791907e-02
5.964522036530177866e+04 3.890720969033227838e+00 3.529585026949495080e-02
5.964522040024708986e+04 3.898889545401938328e+00 3.594509140683267018e-02
5.964522043519239378e+04 3.913424924604746113e+00 3.658115508026587442e-02
5.964522047013770498e+04 3.862843858969391420e+00 3.567619898159756636e-02
5.964522050508301618e+04 3.892705850801216894e+00 3.704623080523566231e-02
5.964522054002832010e+04 3.874938032082550166e+00 3.604685736788244138e-02
5.964522057497363130e+04 3.824409780775716694e+00 3.538308489566380222e-02
5.964522060991894250e+04 3.808669451073985801e+00 3.513827589810641222e-02
5.964522064486424642e+04 3.918327878607557491e+00 3.691722822812719407e-02
5.964522067980955762e+04 3.893716002124580911e+00 3.580517390374602510e-02
5.964522071475486882e+04 3.893086200018412324e+00 3.591187430241908618e-02
5.964522074970017275e+04 3.939027611413127072e+00 3.600769175239696557e-02
5.964522078464548395e+04 3.876303369553287137e+00 3.566838049546469658e-02
5.964522081959079514e+04 3.830519006509450097e+00 3.461262233197890531e-02
5.964522085453610634e+04 3.846587978274721653e+00 3.430962600421650494e-02
5.964522088948141027e+04 3.900749132551096565e+00 3.522818191550862454e-02
5.964522092442672147e+04 3.861200523289421760e+00 3.488711421335344287e-02
5.964522095937202539e+04 3.883644573377596831e+00 3.498568323658970275e-02
5.964522099431733659e+04 3.906798005594065426e+00 3.551036450876202122e-02
5.964522102926264779e+04 3.950377026786972223e+00 3.634984894645205272e-02
5.964522106420795899e+04 3.890529584058507240e+00 3.477111372372015952e-02
5.964522109915327019e+04 3.845654767972464416e+00 3.459936852363797166e-02
5.964522113409857411e+04 3.864809761874240746e+00 3.495103778988278148e-02
5.964522116904387804e+04 3.964408542928829604e+00 3.594439161666869442e-02
5.964522120398918923e+04 3.889124038926166538e+00 3.563691137748344062e-02
5.964522123893450043e+04 3.891061603355273846e+00 3.576743039718226214e-02
5.964522127387980436e+04 3.854091185410334575e+00 3.463238465066736937e-02
5.964522130882511556e+04 3.852879873002023281e+00 3.467012637569002326e-02
5.964522134377042676e+04 3.962585261671950132e+00 3.633035003681109321e-02
5.964522137871573796e+04 3.937943731799474989e+00 3.702802576518077204e-02
5.964522141366104188e+04 3.937834076409586714e+00 3.587976284692423468e-02
5.964522144860635308e+04 3.871623826269803725e+00 3.512299992656345293e-02
5.964522148355165700e+04 3.876393872979937427e+00 3.593754214083238335e-02
5.964522151849696820e+04 3.878960372056971639e+00 3.592550306818986100e-02
5.964522155344227940e+04 3.886255110735148843e+00 3.571984251489444817e-02
5.964522158838759060e+04 3.879517334688355135e+00 3.591336658576328722e-02
5.964522162333290180e+04 3.915971996905184049e+00 3.595296138823524112e-02
5.964522165827820572e+04 3.867568903343115760e+00 3.504960730228480481e-02
5.964522169322351692e+04 3.820531349628055295e+00 3.421143726557444864e-02
5.964522172816882812e+04 3.859810936374251877e+00 3.488696007932524934e-02
5.964522176311413205e+04 3.822438639604380572e+00 3.436042274371787358e-02
5.964522179805943597e+04 3.860148762434757685e+00 3.504187149501702958e-02
5.964522183300474717e+04 3.885702209878034274e+00 3.569899527861735561e-02
5.964522186795005837e+04 3.839867486528400153e+00 3.522939161294440236e-02
5.964522190289536957e+04 3.896076928184666777e+00 3.584470494780440941e-02
5.964522193784068077e+04 3.817849053184742214e+00 3.443927278193713304e-02
5.964522197278598469e+04 3.857899903046507095e+00 3.582506329012141028e-02
5.964522200773129589e+04 3.865976698066435180e+00 3.498206553337799424e-02
5.964522204267660709e+04 3.884074289385919254e+00 3.528700742687809755e-02
5.964522207762191101e+04 3.856067992420757928e+00 3.534191867766725559e-02
5.964522211256722221e+04 3.835657970838026287e+00 3.463589633293848169e-02
5.964522214751253341e+04 3.840876178886522663e+00 3.463298471965184366e-02
5.964522218245783733e+04 3.876109215017065068e+00 3.515171510867953764e-02
5.964522221740314853e+04 3.866591766600177227e+00 3.521947964514687140e-02
5.964522225234845973e+04 3.904650694829783220e+00 3.508774247347359182e-02
5.964522228729376366e+04 3.861062580379024833e+00 3.512109464301067102e-02
5.964522232223907486e+04 3.890296787772851594e+00 3.562345903484948062e-02
5.964522235718438606e+04 3.883980721192709318e+00 3.551782822665406486e-02
5.964522239212968998e+04 3.825523873716644818e+00 3.488133416145366983e-02
5.964522242707500118e+04 3.840457485427172912e+00 3.454944472341425765e-02
5.964522246202031238e+04 3.876628235938307743e+00 3.498017845990027824e-02
5.964522249696561630e+04 3.921951159995852088e+00 3.533807160361678024e-02
5.964522253191092750e+04 3.845337221492522328e+00 3.483624047727167800e-02
5.964522256685623870e+04 3.829053090261268721e+00 3.504124462646521915e-02
5.964522260180154262e+04 3.894948434545574045e+00 3.637476792026769767e-02
5.964522263674685382e+04 3.861557374591466640e+00 3.483879777071092337e-02
5.964522267169216502e+04 3.894740030043126744e+00 3.538912713236330720e-02
5.964522270663746895e+04 3.864063143611736528e+00 3.485171216993021570e-02
5.964522274158278015e+04 3.902503913331312191e+00 3.539448007530787699e-02
5.964522277652809134e+04 3.927295972725335815e+00 3.582854394389771435e-02
5.964522281147339527e+04 3.842792692936785048e+00 3.437309441297748541e-02
5.964522284641870647e+04 3.895424478643713329e+00 3.527227498268212247e-02
5.964522288136401767e+04 3.915744758877819365e+00 3.584183017152420964e-02
5.964522291630932159e+04 3.837349000724676884e+00 3.442900014193820551e-02
5.964522295125463279e+04 3.920579885082246641e+00 3.597143746211196869e-02
5.964522298619994399e+04 3.872257355958387048e+00 3.527255633228675719e-02
5.964522302114524791e+04 3.878938359271512759e+00 3.550562492320114005e-02
5.964522305609055911e+04 3.877587111094849881e+00 3.525481936296847446e-02
5.964522309103587031e+04 3.898292551761226132e+00 3.595638426271254018e-02
5.964522312598117423e+04 3.941387010731344009e+00 3.635608904713816952e-02
5.964522316092648543e+04 3.862513504215729032e+00 3.531358143181329706e-02
5.964522319587179663e+04 3.903875987931055391e+00 3.605421836622117043e-02
5.964522323081710056e+04 3.794585018108191043e+00 3.475299835134445375e-02
5.964522326576241176e+04 3.788315885956871742e+00 3.466285829452971784e-02
5.964522330070772296e+04 3.813264879346817793e+00 3.495419679465436302e-02
5.964522333565302688e+04 3.834963377987301136e+00 3.465125211907057329e-02
5.964522337059833808e+04 3.822844835387595008e+00 3.506539070015145948e-02
5.964522340554364928e+04 3.893168095438288567e+00 3.584591234870872917e-02
5.964522344048895320e+04 3.812507505704335387e+00 3.491284807256302830e-02
5.964522347543426440e+04 3.816597510373443747e+00 3.486375122472675642e-02
5.964522351037957560e+04 3.877517485721266866e+00 3.583256347736000352e-02
5.964522354532487952e+04 3.834008047120774698e+00 3.509128637235056636e-02
5.964522358027019072e+04 3.908478490407591988e+00 3.668990258441293117e-02
5.964522361521550192e+04 3.832692935831576442e+00 3.677370068877102577e-02
5.964522365016080585e+04 3.801716201009742946e+00 3.484483551666291146e-02
5.964522368510611705e+04 3.861809334862246423e+00 3.553043177091910754e-02
5.964522372005142824e+04 3.845905420991925894e+00 3.570357403067982160e-02
5.964522375499673217e+04 3.774715871428055536e+00 3.433170581471804012e-02
5.964522378994204337e+04 3.814943438162480494e+00 3.490388895508599043e-02
5.964522382488735457e+04 3.828795737428552393e+00 3.496554273032350529e-02
5.964522385983265849e+04 3.825838280994933616e+00 3.496446921783413070e-02
5.964522389477796969e+04 3.800984667659709437e+00 3.490247523134615282e-02
5.964522392972328089e+04 3.832377711715093671e+00 3.489242511471718489e-02
5.964522396466858481e+04 3.840894384930620742e+00 3.550834438266994852e-02
5.964522399961389601e+04 3.770338093989174855e+00 3.443551612792988131e-02
5.964522403455920721e+04 3.910150189193001502e+00 3.677117118051324157e-02
5.964522406950451114e+04 3.883580480574288174e+00 3.582901080474743677e-02
5.964522410444982233e+04 3.870664910886041810e+00 3.581008487783098743e-02
5.964522413939513353e+04 3.840648268220367534e+00 3.524860326963901586e-02
5.964522417434043746e+04 3.901040965859744691e+00 3.631028782184455433e-02
5.964522420928574866e+04 3.894098412853923996e+00 3.636277598070584982e-02
5.964522424423105986e+04 3.826384922901199470e+00 3.488316937617352148e-02
5.964522427917636378e+04 3.853699284009546755e+00 3.489523605747216206e-02
5.964522431412167498e+04 3.911485356414732717e+00 3.605187293617897332e-02
5.964522434906698618e+04 3.796538904659532587e+00 3.489821867731145860e-02
5.964522438401229010e+04 3.831643671265746676e+00 3.544808471565469993e-02
5.964522441895760130e+04 3.837757075057127931e+00 3.561324977814113446e-02
5.964522445390291250e+04 3.817061445149273702e+00 3.506990073453201961e-02
5.964522448884821642e+04 3.849692127474243719e+00 3.525635756000657095e-02
5.964522452379352762e+04 3.899516032929216447e+00 3.632864287898664862e-02
5.964522455873883882e+04 3.898140815555745320e+00 3.648700573585945267e-02
5.964522459368414275e+04 3.898751571319415632e+00 3.707672050625275550e-02
5.964522462862945395e+04 3.919373752877973960e+00 3.675528448698394540e-02
5.964522466357476515e+04 3.826180555136794226e+00 3.549074363187125492e-02
5.964522469852006907e+04 3.880535436515653025e+00 3.650440509563909752e-02
5.964522473346538027e+04 3.914696876913655643e+00 3.723425511481359002e-02
5.964522476841069147e+04 3.843921404432215638e+00 3.536448200012089899e-02
5.964522480335600267e+04 3.858281481119274492e+00 3.531029282940276876e-02
5.964522483830130659e+04 3.933811494252873686e+00 3.678420921114601561e-02
5.964522487324661779e+04 3.864355403426519509e+00 3.518043941680239900e-02
5.964522490819192171e+04 3.950575648331201339e+00 3.636234735736227491e-02
5.964522494313723291e+04 3.909462277477786074e+00 3.568619637199996891e-02
5.964522497808254411e+04 3.876596916299559492e+00 3.504667371855000463e-02
5.964522501302785531e+04 3.928451734429277309e+00 3.621438543618050315e-02
5.964522504797315923e+04 3.949622729389846487e+00 3.636621837553542097e-02
5.964522508291847043e+04 3.867726398659360854e+00 3.505311197722166955e-02
5.964522511786377436e+04 3.896084557035884632e+00 3.616629636853824215e-02
5.964522515280908556e+04 3.888698577764184261e+00 3.603045777319727888e-02
5.964522518775439676e+04 3.891212189602483829e+00 3.602817892026408814e-02
5.964522522269970796e+04 3.926741592633664180e+00 3.642155804641314387e-02
5.964522525764501916e+04 3.905523317765830171e+00 3.594593745688659525e-02
5.964522529259032308e+04 3.864717258827679469e+00 3.560408295137160173e-02
5.964522532753563428e+04 3.893545554470706271e+00 3.648617458334407065e-02
5.964522536248094548e+04 3.886386786961583351e+00 3.590782516669321911e-02
5.964522539742624940e+04 3.865803438505498235e+00 3.585328930520920859e-02
5.964522543237156060e+04 3.835202358064301098e+00 3.517022272487773521e-02
5.964522546731687180e+04 3.922976413213508096e+00 3.634211612404091019e-02
5.964522550226217572e+04 3.842851271140339087e+00 3.552018430926229958e-02
5.964522553720748692e+04 3.875522169292781260e+00 3.560463989860207512e-02
5.964522557215279812e+04 3.943063129679267753e+00 3.730114027510929992e-02
5.964522560709810205e+04 3.878739351614942432e+00 3.672580962908138236e-02
5.964522564204341325e+04 3.908653964806633851e+00 3.669655269553410287e-02
5.964522567698872444e+04 3.887362873077158554e+00 3.602933589394933384e-02
5.964522571193402837e+04 3.871514886802066790e+00 3.614131263046504311e-02
5.964522574687933957e+04 3.894532270113022498e+00 3.667620158143278936e-02
5.964522578182465077e+04 3.921475880877590470e+00 3.655368073981261900e-02
5.964522581676995469e+04 3.951456488437807391e+00 3.736560168393131265e-02
5.964522585171526589e+04 3.914819072309931425e+00 3.598687945592190379e-02
5.964522588666057709e+04 3.853260435543815809e+00 3.560897343174431601e-02
5.964522592160588101e+04 3.889868781121058827e+00 3.606585861501898638e-02
5.964522595655119221e+04 3.854918835289425694e+00 3.614322360735505724e-02
5.964522599149650341e+04 3.890980033531473925e+00 3.626721277293531998e-02
5.964522602644180733e+04 3.902613590671491384e+00 3.656698013037126133e-02
5.964522606138711853e+04 3.897996345844930932e+00 3.558226309903856494e-02
5.964522609633242973e+04 3.884198653945714064e+00 3.601643325301359666e-02
5.964522613127773366e+04 3.877444046416214984e+00 3.580687803856587303e-02
5.964522616622304486e+04 3.795935017877282380e+00 3.449682236905377009e-02
5.964522620116835606e+04 3.891063734957658671e+00 3.613586094115713715e-02
5.964522623611365998e+04 3.808069733351102215e+00 3.510093315059039515e-02
5.964522627105897118e+04 3.860471437042894305e+00 3.603347785322849606e-02
5.964522630600428238e+04 3.819515906949779271e+00 3.543835675464154789e-02
5.964522634094958630e+04 3.934174481737413576e+00 3.711158872602893233e-02
5.964522637589489750e+04 3.801110754841402706e+00 3.503582715679293830e-02
5.964522641084020870e+04 3.851350029348463710e+00 3.626959541727066416e-02
5.964522644578551262e+04 3.835122213006782133e+00 3.511836258227312574e-02
5.964522648073082382e+04 3.923874705820582953e+00 3.637482518385941332e-02
5.964522651567613502e+04 3.919069824897316145e+00 3.648881308730522743e-02
5.964522655062143895e+04 3.961074921566580809e+00 3.750986910547078612e-02
5.964522658556675015e+04 3.884012388079486566e+00 3.619296546001310455e-02
5.964522662051206134e+04 3.952097387464736933e+00 3.677497663143729223e-02
5.964522665545736527e+04 3.948588584870620366e+00 3.658164535305988285e-02
5.964522669040267647e+04 3.855261896200407712e+00 3.633762729480887604e-02
5.964522672534798767e+04 3.977993260858871505e+00 3.771033946987336488e-02
5.964522676029329159e+04 3.928201124678271317e+00 3.671176414211528571e-02
5.964522679523860279e+04 4.007201418824672956e+00 3.763453849347438845e-02
5.964522683018391399e+04 3.976870579476361467e+00 3.769622027476497023e-02
5.964522686512921791e+04 3.961317477284874933e+00 3.821321008855683293e-02
5.964522690007452911e+04 3.985112767998020278e+00 3.745573951108883970e-02
5.964522693501984031e+04 3.912468872178611168e+00 3.639163814369315159e-02
5.964522696996514424e+04 3.956182997144927604e+00 3.685923651440117799e-02
5.964522700491045543e+04 4.018838333517842365e+00 3.990022945595547710e-02
5.964522703985576663e+04 3.876024878993804101e+00 3.552429063935126641e-02
5.964522707480107056e+04 3.926897311186564821e+00 3.611777069837907028e-02
5.964522710974638176e+04 3.999504497158698602e+00 3.753107559831191098e-02
5.964522714469169296e+04 3.881986290936785711e+00 3.598133708887412546e-02
5.964522717963699688e+04 3.924286461310211305e+00 3.695268246068880019e-02
5.964522721458230808e+04 3.929548699484759933e+00 3.574825248033480091e-02
5.964522724952761928e+04 3.953027446563670555e+00 3.693548181008620562e-02
5.964522728447292320e+04 3.860299584384559335e+00 3.512224281233622403e-02
5.964522731941823440e+04 3.898229926784996024e+00 3.554177339557480081e-02
5.964522735436354560e+04 3.930916287012434562e+00 3.567578995894596372e-02
5.964522738930884952e+04 3.873548813068171892e+00 3.476646683164456852e-02
5.964522742425416072e+04 3.922871043185712114e+00 3.552788601189057344e-02
5.964522745919947192e+04 3.864680191176559809e+00 3.477410372270622885e-02
5.964522749414477585e+04 3.907835725658446169e+00 3.542556839144293812e-02
5.964522752909008705e+04 4.003184532987608790e+00 3.709969939400131755e-02
5.964522756403539825e+04 3.991084024603577696e+00 3.725696925563109357e-02
5.964522759898070217e+04 3.937521181919740876e+00 3.608190387832344720e-02
5.964522763392601337e+04 3.971201252936570114e+00 3.631818022614310276e-02
5.964522766887132457e+04 3.872804121802980060e+00 3.487703508899257787e-02
5.964522770381662849e+04 3.877934417126815969e+00 3.514280145137583383e-02
5.964522773876193969e+04 3.931129817356399325e+00 3.577815688569625785e-02
5.964522777370725089e+04 3.913559982027856599e+00 3.556984157247815304e-02
5.964522780865255481e+04 3.923004283368925371e+00 3.557916850866298109e-02
5.964522784359786601e+04 3.962252007373387119e+00 3.613426379945219175e-02
5.964522787854317721e+04 3.946883751544618679e+00 3.578330681499836130e-02
5.964522791348848114e+04 3.917494289250244677e+00 3.605595293398200507e-02
5.964522794843379233e+04 3.920247954133385448e+00 3.590371602959972763e-02
5.964522798337910353e+04 4.007152433511052436e+00 3.722290023898228856e-02
5.964522801832440746e+04 3.998983922431151417e+00 3.750993303402602730e-02
5.964522805326971866e+04 3.884833638252348731e+00 3.519240789118569662e-02
5.964522808821502986e+04 3.869644371290338558e+00 3.524524724806606807e-02
5.964522812316033378e+04 3.913164446657537709e+00 3.580708074094970245e-02
5.964522815810564498e+04 3.954257101443819256e+00 3.632166677514229308e-02
5.964522819305095618e+04 3.940923221158591172e+00 3.615452326322726034e-02
5.964522822799626010e+04 3.906925841029726065e+00 3.612478668421496841e-02
5.964522826294157130e+04 3.912721508798434833e+00 3.616390383119939128e-02
5.964522829788688250e+04 3.846948586826714145e+00 3.539395575040028830e-02
5.964522833283218642e+04 3.908257110637764598e+00 3.604784685790919652e-02
5.964522836777749762e+04 3.964707856370483618e+00 3.629270760540061896e-02
5.964522840272280882e+04 3.895138361234343982e+00 3.596947956838259658e-02
5.964522843766812002e+04 3.912008970378037187e+00 3.596597137717719855e-02
5.964522847261343122e+04 3.865143699336772265e+00 3.564744002463502565e-02
5.964522850755873515e+04 3.886119130456239024e+00 3.550074850864132908e-02
5.964522854250403907e+04 3.923191583719325859e+00 3.620954331573392193e-02
5.964522857744935027e+04 3.936650066442294094e+00 3.657851587839860280e-02
5.964522861239466147e+04 3.932628058938154147e+00 3.640323729832257299e-02
5.964522864733997267e+04 3.876121709702445184e+00 3.570163654436558226e-02
5.964522868228528387e+04 3.922981975164679280e+00 3.599013655296787184e-02
5.964522871723058779e+04 3.955707711719735897e+00 3.659229918248689539e-02
5.964522875217589899e+04 3.977255165881502741e+00 3.683077998761920963e-02
5.964522878712121019e+04 3.899130542405396138e+00 3.514245189913365458e-02
5.964522882206651411e+04 3.951731348639234476e+00 3.608541830813966067e-02
5.964522885701182531e+04 3.904168742733765018e+00 3.604531907169074983e-02
5.964522889195713651e+04 3.937957134245996471e+00 3.619419351880638624e-02
5.964522892690244043e+04 3.886351934487324300e+00 3.553508814984161768e-02
5.964522896184775163e+04 3.907745656164815617e+00 3.569007210664016522e-02
5.964522899679306283e+04 3.896611118287903963e+00 3.545317075935788820e-02
5.964522903173836676e+04 3.918760401149346428e+00 3.538398885646840825e-02
5.964522906668367796e+04 3.990601783983899864e+00 3.628421141768015112e-02
5.964522910162898916e+04 3.922227530281131802e+00 3.594883059587647423e-02
5.964522913657429308e+04 3.956894428296960253e+00 3.618225598328444342e-02
5.964522917151960428e+04 3.971127095917190708e+00 3.635470746907801254e-02
5.964522920646491548e+04 3.995703531199212843e+00 3.695522429723368391e-02
5.964522924141021940e+04 3.834279626573392274e+00 3.445135669455315353e-02
5.964522927635553060e+04 3.930967754056576169e+00 3.595638122962812461e-02
5.964522931130084180e+04 3.923258421428747589e+00 3.562688813566648044e-02
5.964522934624614572e+04 3.953977395214191226e+00 3.591135386570831062e-02
5.964522938119145692e+04 3.927506963358222691e+00 3.559925216215461402e-02
5.964522941613676812e+04 3.984815400446753308e+00 3.629172047475905105e-02
5.964522945108207205e+04 3.902051868044515093e+00 3.542009253996011159e-02
5.964522948602738325e+04 3.881791388638689444e+00 3.501275259090341069e-02
5.964522952097269444e+04 3.898864956542808180e+00 3.555719359152458708e-02
5.964522955591799837e+04 3.915037137153272617e+00 3.599329126251931549e-02
5.964522959086330957e+04 3.848966973768785937e+00 3.500017426372125512e-02
5.964522962580862077e+04 3.945032800505958726e+00 3.629924622177685412e-02
5.964522966075392469e+04 3.902367267897265179e+00 3.584209774189378583e-02
5.964522969569923589e+04 3.878732617711636799e+00 3.553374560747517980e-02
5.964522973064454709e+04 3.957027192751936262e+00 3.635840274527414595e-02
5.964522976558985101e+04 3.887858531918486182e+00 3.536337467676479301e-02
5.964522980053516221e+04 3.869503485070131532e+00 3.538402579397880582e-02
5.964522983548047341e+04 3.865313551376096335e+00 3.500619607786582821e-02
5.964522987042577734e+04 3.905442544031068497e+00 3.614885941571694544e-02
5.964522990537108853e+04 3.829555551470362751e+00 3.493843752468687308e-02
5.964522994031639973e+04 3.894301499212088569e+00 3.546079953843923882e-02
5.964522997526170366e+04 3.890254053046772853e+00 3.556648379916999697e-02
5.964523001020701486e+04 3.890688707948904312e+00 3.585363618671753155e-02
5.964523004515232606e+04 3.877495613630067339e+00 3.576702996894522840e-02
5.964523008009762998e+04 3.797257279626814253e+00 3.451033101964412486e-02
5.964523011504294118e+04 3.824440143765551525e+00 3.451972570112304267e-02
5.964523014998825238e+04 3.879101292678113655e+00 3.559792900784914532e-02
5.964523018493355630e+04 3.884251758322935455e+00 3.585393259530602478e-02
5.964523021987886750e+04 3.873029951558981665e+00 3.567074124632287763e-02
5.964523025482417870e+04 3.819568511970034663e+00 3.447722301241309267e-02
5.964523028976948262e+04 3.796636578878494372e+00 3.430827570292437068e-02
5.964523032471479382e+04 3.859515125777522204e+00 3.571970655146383677e-02
5.964523035966010502e+04 3.774278437517014417e+00 3.419688444080325185e-02
5.964523039460540895e+04 3.829530803296148811e+00 3.461145585178993650e-02
5.964523042955072015e+04 3.863897001099073858e+00 3.561991801986881534e-02
5.964523046449603135e+04 3.862516860668431917e+00 3.524583512436219035e-02
5.964523049944133527e+04 3.826742537222208362e+00 3.492242813537824175e-02
5.964523053438664647e+04 3.884223918575063550e+00 3.535305201594920316e-02
5.964523056933195767e+04 3.828772260411953177e+00 3.479762416971007161e-02
5.964523060427726159e+04 3.870078986177419189e+00 3.563488097618113665e-02
5.964523063922257279e+04 3.828549672696903716e+00 3.520458293176822323e-02
5.964523067416788399e+04 3.855261434851744440e+00 3.526618896533693925e-02
5.964523070911318791e+04 3.796132092236609079e+00 3.445866167220816567e-02
5.964523074405849911e+04 3.807013176157192813e+00 3.446331223613725847e-02
5.964523077900381031e+04 3.830621056127532231e+00 3.479967517573533120e-02
5.964523081394911424e+04 3.813329055663182476e+00 3.480084824180353087e-02
5.964523084889442543e+04 3.830398660797321497e+00 3.536257669458877512e-02
5.964523088383973663e+04 3.845874593613436865e+00 3.557782734385552675e-02
5.964523091878504056e+04 3.917382476963922944e+00 3.605394024431795436e-02
5.964523095373035176e+04 3.796336358789245580e+00 3.496595686420091859e-02
5.964523098867566296e+04 3.810752501518889890e+00 3.459275639628403565e-02
5.964523102362096688e+04 3.839448194892867594e+00 3.472706751798255304e-02
5.964523105856627808e+04 3.869349534585586170e+00 3.562505798248560146e-02
5.964523109351158928e+04 3.810043320769494368e+00 3.442604084331041259e-02
5.964523112845690048e+04 3.839640156835920859e+00 3.484351030094071794e-02
5.964523116340220440e+04 3.866601135174557058e+00 3.537728469576696677e-02
5.964523119834751560e+04 3.759807307873356486e+00 3.374882195587850658e-02
5.964523123329281952e+04 3.821666635662952505e+00 3.467460598771750918e-02
5.964523126823813072e+04 3.814802231268648036e+00 3.468751112744775794e-02
5.964523130318344192e+04 3.877141799519408405e+00 3.535091385326544905e-02
5.964523133812875312e+04 3.800312925421494903e+00 3.496106549861248414e-02
5.964523137307406432e+04 3.856833778648432354e+00 3.489077427915771024e-02
5.964523140801936825e+04 3.818798011748757659e+00 3.460984570773617541e-02
5.964523144296467945e+04 3.846598226901579487e+00 3.499847201688495446e-02
5.964523147790999064e+04 3.811333759414514244e+00 3.474618044286577334e-02
5.964523151285529457e+04 3.853272047757600127e+00 3.519013821054803315e-02
5.964523154780059849e+04 3.773758430410791398e+00 3.414546306982992746e-02
5.964523158274590969e+04 3.852179191002050196e+00 3.475945518537486290e-02
5.964523161769122089e+04 3.811282393448607753e+00 3.451257249954770012e-02
5.964523165263653209e+04 3.807977990038381222e+00 3.444663040795541142e-02
5.964523168758184329e+04 3.880810924786664451e+00 3.535989242150951173e-02
5.964523172252714721e+04 3.812530185299529695e+00 3.455662966755405213e-02
5.964523175747245841e+04 3.772063553715998552e+00 3.425327020790510518e-02
5.964523179241776961e+04 3.830461597347836644e+00 3.508087120618345878e-02
5.964523182736307353e+04 3.889110932646035579e+00 3.603794046675013601e-02
5.964523186230838473e+04 3.816912349379166791e+00 3.448801897061055943e-02
5.964523189725369593e+04 3.847738812876760228e+00 3.518206251261180723e-02
5.964523193219899986e+04 3.909402568326517446e+00 3.577592208218446229e-02
5.964523196714431106e+04 3.743489319971806228e+00 3.394435636162998482e-02
5.964523200208962226e+04 3.767393382466311280e+00 3.461827522608321855e-02
5.964523203703492618e+04 3.802176373612853766e+00 3.500574550187689898e-02
5.964523207198023738e+04 3.824136430134568165e+00 3.587637410806663457e-02
5.964523210692554858e+04 3.847035188116401105e+00 3.564698929951341105e-02
5.964523214187085250e+04 3.874564114019086070e+00 3.624688058440181382e-02
5.964523217681616370e+04 3.847339760100081385e+00 3.556848281478522389e-02
5.964523221176147490e+04 3.855449927566418022e+00 3.532679534350693928e-02
5.964523224670677882e+04 3.836268297475194267e+00 3.544419246625437475e-02
5.964523228165209002e+04 3.826302744565711400e+00 3.537348064727013214e-02
5.964523231659740122e+04 3.821431887251412807e+00 3.538987498562744249e-02
5.964523235154270515e+04 3.822400283377814567e+00 3.508734850918624609e-02
5.964523238648801635e+04 3.902978531526340777e+00 3.581004900180911193e-02
5.964523242143332754e+04 3.926547411746081906e+00 3.627014094031427716e-02
5.964523245637863147e+04 3.832441720183765721e+00 3.542902180068142892e-02
5.964523249132394267e+04 3.883457751947693826e+00 3.618234831336994417e-02
5.964523252626925387e+04 3.794917170525487826e+00 3.507329849565517244e-02
5.964523256121455779e+04 3.839578308759541425e+00 3.585823084972883379e-02
5.964523259615986899e+04 3.858198201484777989e+00 3.593271081162569686e-02
5.964523263110518019e+04 3.906969263980899054e+00 3.698039934969332004e-02
5.964523266605048411e+04 3.912863096348821124e+00 3.677124540122921059e-02
5.964523270099579531e+04 3.872763322453710799e+00 3.571707634645573948e-02
5.964523273594110651e+04 3.865963430059066841e+00 3.572209370517469285e-02
5.964523277088641771e+04 3.924257716957181508e+00 3.627097914684575264e-02
5.964523280583172891e+04 3.893393162024395782e+00 3.587036389678061737e-02
5.964523284077703283e+04 3.840296962383539903e+00 3.527589061194447151e-02
5.964523287572233676e+04 3.886026872796442433e+00 3.580767545040881156e-02
5.964523291066764796e+04 3.849715325970091140e+00 3.540536588431331122e-02
5.964523294561295916e+04 3.891372160446255002e+00 3.622619556080283743e-02
5.964523298055826308e+04 3.875586012394394153e+00 3.576881958074550061e-02
5.964523301550357428e+04 3.865030332353269316e+00 3.555922983934359238e-02
5.964523305044888548e+04 3.852516023455611283e+00 3.490928392387886159e-02
5.964523308539418940e+04 3.906856752368234265e+00 3.620288550377118858e-02
5.964523312033950060e+04 3.931443742193825752e+00 3.600860364525387131e-02
5.964523315528481180e+04 3.943113641613445353e+00 3.608984744467969713e-02
5.964523319023011572e+04 3.878397375820056503e+00 3.550769602268159797e-02
5.964523322517542692e+04 3.899976618550103691e+00 3.581626739580405505e-02
5.964523326012073812e+04 3.866940744934885821e+00 3.543206946980768240e-02
5.964523329506604932e+04 3.912121230795777560e+00 3.623518668987764368e-02
5.964523333001136052e+04 3.909285355586278321e+00 3.653148228480611326e-02
5.964523336495666445e+04 3.897872923189930727e+00 3.588334339208922724e-02
5.964523339990196837e+04 3.858287513654365952e+00 3.546350633157214355e-02
5.964523343484727957e+04 3.837410328661605252e+00 3.503879972106768714e-02
5.964523346979259077e+04 3.834581849441237811e+00 3.506800841907436322e-02
5.964523350473790197e+04 3.861053911231299818e+00 3.542526666104026112e-02
5.964523353968320589e+04 3.869349911101094275e+00 3.526852269996184203e-02
5.964523357462851709e+04 3.867310622143410370e+00 3.556101517061991540e-02
5.964523360957382101e+04 3.914276401564537267e+00 3.678246884024324870e-02
5.964523364451913221e+04 3.930969925807326071e+00 3.691089996523971156e-02
5.964523367946444341e+04 3.902913343834104598e+00 3.595362364342383904e-02
5.964523371440974734e+04 3.889497330462595048e+00 3.619292002607044090e-02
5.964523374935505854e+04 3.859670713861489411e+00 3.517645273706894449e-02
5.964523378430036973e+04 3.934191595971622490e+00 3.620384206649623904e-02
5.964523381924568093e+04 3.959219029457770045e+00 3.693565311619456670e-02
5.964523385419099213e+04 3.866819013920116177e+00 3.575393553739505265e-02
5.964523388913629606e+04 3.887106931697982048e+00 3.538076440353845470e-02
5.964523392408159998e+04 3.875416290096938443e+00 3.600020179576617768e-02
5.964523395902691118e+04 3.874303144408039135e+00 3.577091917763009637e-02
5.964523399397222238e+04 3.915941041679568801e+00 3.612785663981747664e-02
5.964523402891753358e+04 3.957425580014902966e+00 3.639772101471006049e-02
5.964523406386283750e+04 3.887433785499414984e+00 3.570181681461924439e-02
5.964523409880814870e+04 3.947869367796018381e+00 3.750164428332275479e-02
5.964523413375345262e+04 3.907607335868694687e+00 3.549657665442831900e-02
5.964523416869876382e+04 3.878676336601187380e+00 3.536253908641325688e-02
5.964523420364407502e+04 3.886354752849351613e+00 3.635048190356962583e-02
5.964523423858938622e+04 3.947892632636068821e+00 3.616042538894033431e-02
5.964523427353469742e+04 3.936508732871343064e+00 3.635640469115809098e-02
5.964523430848000135e+04 3.859069528830761264e+00 3.529907930023846313e-02
5.964523434342531255e+04 3.915276368226936476e+00 3.570148080817641539e-02
5.964523437837062374e+04 3.918756867053837745e+00 3.585433977789027893e-02
5.964523441331592767e+04 3.947888842907841589e+00 3.658907889115205203e-02
5.964523444826123159e+04 3.918262191865178323e+00 3.600248941305136952e-02
5.964523448320654279e+04 3.963456124251674595e+00 3.653413905533509087e-02
5.964523451815185399e+04 3.889565308940924115e+00 3.582545656285044539e-02
5.964523455309716519e+04 3.935541967619851533e+00 3.628710513510034069e-02
5.964523458804247639e+04 3.854567120228090449e+00 3.509667121779574961e-02
5.964523462298778031e+04 3.827821336999739810e+00 3.491877072277373845e-02
5.964523465793309151e+04 3.876169156710647545e+00 3.595046398312455593e-02
5.964523469287840271e+04 3.812851931531194616e+00 3.480766874053678461e-02
5.964523472782370663e+04 3.880009639268898969e+00 3.582941499666066065e-02
5.964523476276901783e+04 3.911715004568839138e+00 3.598139647232691252e-02
5.964523479771432903e+04 3.844371796920127426e+00 3.519759195716544442e-02
5.964523483265963296e+04 3.900479712791309339e+00 3.573796777690671500e-02
5.964523486760494416e+04 3.894991297621349435e+00 3.573829682270899394e-02
5.964523490255025536e+04 3.860794146559983986e+00 3.533141543542122481e-02
5.964523493749555928e+04 3.878409734188475788e+00 3.578353713231718913e-02
5.964523497244087048e+04 3.910405840138579947e+00 3.677689516818435228e-02
5.964523500738618168e+04 3.894878857370756009e+00 3.597368607596304613e-02
5.964523504233148560e+04 3.911419739484635283e+00 3.614555748168471472e-02
5.964523507727679680e+04 3.808655413129666822e+00 3.505229663250073596e-02
5.964523511222210800e+04 3.906433544793439516e+00 3.601038417400894559e-02
5.964523514716741192e+04 3.892352344175454171e+00 3.577518293021621915e-02
5.964523518211272312e+04 3.844390079814072880e+00 3.464181131599502333e-02
5.964523521705803432e+04 3.895988756879910309e+00 3.596088985703931734e-02
5.964523525200333825e+04 3.811926521715304439e+00 3.486009843215009257e-02
5.964523528694864945e+04 3.824360191881559512e+00 3.510216453903795136e-02
5.964523532189396064e+04 3.859315846403461148e+00 3.534992826310597025e-02
5.964523535683926457e+04 3.857341509283706227e+00 3.535312705275827500e-02
5.964523539178457577e+04 3.838630806845965804e+00 3.466156052151714989e-02
5.964523542672988697e+04 3.857943637706128470e+00 3.496282492782716578e-02
5.964523546167519089e+04 3.872477035653121735e+00 3.522612160509389773e-02
5.964523549662050209e+04 3.867878946777032922e+00 3.518882087248619700e-02
5.964523553156581329e+04 3.893047259640616709e+00 3.541528890766246218e-02
5.964523556651111721e+04 3.861752828609888333e+00 3.501454518022222712e-02
5.964523560145642841e+04 3.868679519825390933e+00 3.488429361799683798e-02
5.964523563640173961e+04 3.924899187255771249e+00 3.574850789129922074e-02
5.964523567134705081e+04 3.804959343637828617e+00 3.470730603558444538e-02
5.964523570629236201e+04 3.860495882141038226e+00 3.504574920170753366e-02
5.964523574123766593e+04 3.923638041323241676e+00 3.576451511389060894e-02
5.964523577618297713e+04 3.868706517900840414e+00 3.530050326547223838e-02
5.964523581112828833e+04 3.922171263429037769e+00 3.581172521963169042e-02
5.964523584607359226e+04 3.906476264571908441e+00 3.560264767194327301e-02
5.964523588101889618e+04 3.852746647069630548e+00 3.478334110809132296e-02
5.964523591596420738e+04 3.832901649808504452e+00 3.443325588590270131e-02
5.964523595090951858e+04 3.883966944216801664e+00 3.560934529232551854e-02
5.964523598585482978e+04 3.878944584049728750e+00 3.668107737171975857e-02
5.966716027164240950e+04 4.021543985637342722e+00 1.589407105308549006e-01
5.966716029298667854e+04 4.009173406983626009e+00 3.773460113446724939e-02
5.966716032779402303e+04 4.025980437712002313e+00 3.697074648843907269e-02
5.966716036260136752e+04 4.023395135051386795e+00 3.731855664192079008e-02
5.966716039740871929e+04 4.013325355933385019e+00 3.664094336930016904e-02
5.966716043221606378e+04 4.081737926259304317e+00 3.839487745051756856e-02
5.966716046702340100e+04 4.023063376175036510e+00 3.644413724803225590e-02
5.966716050183074549e+04 4.023952199815886033e+00 3.611531364455755622e-02
5.966716053663808998e+04 4.051390250735397380e+00 3.639228630368624567e-02
5.966716057144543447e+04 4.074010286964414362e+00 3.819100346380596006e-02
5.966716060625277896e+04 4.021747719581536096e+00 3.767736890482073497e-02
5.966716064106012345e+04 4.043698760946525361e+00 3.678966318265839558e-02
5.966716067586746794e+04 3.975432696722064563e+00 3.556192949556845340e-02
5.966716071067481244e+04 4.053233933464950312e+00 3.620182412182744447e-02
5.966716074548215693e+04 3.974932565471244850e+00 3.682029937506951789e-02
5.966716078028950142e+04 4.030173793135549687e+00 3.759000429749335959e-02
5.966716081509684591e+04 4.068409350189750029e+00 3.700432564647736233e-02
5.966716084990419040e+04 3.974387612050561458e+00 3.505715894342652933e-02
5.966716088471153489e+04 3.969734292185201685e+00 3.524224680599436638e-02
5.966716091951887938e+04 4.019800694264056951e+00 3.562538176224799152e-02
5.966716095432622387e+04 3.930646049371386841e+00 3.492000226195970947e-02
5.966716098913356836e+04 4.003793635715982013e+00 3.586603750357473391e-02
5.966716102394091286e+04 4.007347917221571798e+00 3.688384667098879022e-02
5.966716105874825735e+04 3.928789507880014575e+00 3.554501942493352995e-02
5.966716109355560184e+04 3.948601940164669699e+00 3.589393841352857273e-02
5.966716112836294633e+04 3.969627743675595344e+00 3.730837560561500732e-02
5.966716116317029082e+04 3.959520213447422332e+00 3.618443750652756280e-02
5.966716119797763531e+04 3.950451901618411643e+00 3.601919900916544792e-02
5.966716123278497980e+04 3.962428970264732619e+00 3.692826787387878257e-02
5.966716126759232429e+04 3.959838049143707739e+00 3.680801026460030906e-02
5.966716130239966878e+04 3.981271848532482505e+00 3.680197873460149677e-02
5.966716133720701328e+04 3.966973588278181584e+00 3.577996282161397673e-02
5.966716137201435777e+04 3.954673779378908183e+00 3.600217711861276870e-02
5.966716140682170226e+04 3.931542679529659967e+00 3.572699300769263675e-02
5.966716144162904675e+04 3.922283485903462541e+00 3.566984353060343588e-02
5.966716147643639124e+04 3.930037085692362986e+00 3.632214745935342243e-02
5.966716151124373573e+04 3.929332699355197800e+00 3.583303914088079717e-02
5.966716154605108022e+04 3.925135936150847549e+00 3.679548425828301633e-02
5.966716158085842471e+04 3.951163059163058655e+00 3.795021044336670951e-02
5.966716161566576920e+04 3.945806053542659786e+00 3.992039351294267291e-02
5.966716165047311370e+04 3.915877469224162688e+00 3.737347052743787701e-02
5.966716168528045819e+04 3.941936386531107228e+00 3.698788816944249130e-02
5.966716172008780268e+04 3.996728798196480970e+00 4.048145555681122165e-02
5.966716175489514717e+04 3.930729151506331398e+00 3.747714323844301282e-02
5.966716178970249166e+04 4.006360440645684307e+00 4.041160523103398683e-02
5.966716182450983615e+04 4.010320393443379317e+00 4.001650095871738672e-02
5.966716185931718064e+04 3.928760411562959742e+00 3.729952901799309800e-02
5.966716189412452513e+04 3.860588732734667961e+00 3.487411344812014341e-02
5.966716192893186962e+04 3.920162584727658661e+00 3.570901467598038004e-02
5.966716196373921412e+04 3.896044543327675136e+00 3.574859998346808371e-02
5.966716199854655861e+04 3.895529966557916612e+00 3.498568664197904132e-02
5.966716203335390310e+04 3.951494849579664237e+00 3.632115060294719561e-02
5.966716206816124759e+04 3.904075052310225669e+00 3.633965234087109530e-02
5.966716210296858480e+04 3.865843325246944850e+00 3.510412487543681376e-02
5.966716213777592930e+04 3.896072099577266190e+00 3.589891778754952800e-02
5.966716217258327379e+04 3.901355269756904942e+00 3.654056690303451871e-02
5.966716220739061828e+04 3.873952910864078003e+00 3.543511153243529554e-02
5.966716224219796277e+04 3.852920232077607920e+00 3.489423460421804679e-02
5.966716227700530726e+04 3.860939639367849008e+00 3.495090123121574743e-02
5.966716231181265175e+04 3.819127010098574360e+00 3.409547637116205898e-02
5.966716234661999624e+04 3.932035139092240339e+00 3.627600088747254259e-02
5.966716238142734801e+04 3.917612526710015253e+00 3.610066609210197536e-02
5.966716241623469250e+04 3.887132540751404797e+00 3.496323298569639637e-02
5.966716245104202972e+04 3.872204179001523361e+00 3.522509101037517992e-02
5.966716248584937421e+04 3.860282483583612034e+00 3.529737921264217149e-02
5.966716252065671870e+04 3.828901493469324180e+00 3.431492475368556200e-02
5.966716255546406319e+04 3.954906068819026288e+00 3.627473289459050287e-02
5.966716259027140768e+04 3.970416168450523475e+00 3.625871904315335070e-02
5.966716262507875217e+04 3.914892400249341264e+00 3.543858985851347509e-02
5.966716265988609666e+04 3.862043863095375507e+00 3.471326277188636206e-02
5.966716269469344115e+04 3.873017330425800431e+00 3.461534434757861795e-02
5.966716272950078564e+04 3.847498815940819661e+00 3.526703502451154076e-02
5.966716276430813014e+04 3.821298894446671479e+00 3.389163916887128619e-02
5.966716279911547463e+04 3.924023050291018500e+00 3.544871103999084477e-02
5.966716283392281912e+04 3.881126865584695107e+00 3.459069688739747211e-02
5.966716286873016361e+04 3.902660652030529143e+00 3.505728404629990941e-02
5.966716290353750810e+04 3.946190393417927211e+00 3.579250754606751184e-02
5.966716293834485259e+04 3.874797839028251367e+00 3.495616476996017685e-02
5.966716297315219708e+04 3.847467267222410392e+00 3.462873031950665370e-02
5.966716300795954157e+04 3.957130234185509465e+00 3.552688251654450430e-02
5.966716304276688606e+04 3.861055791266199133e+00 3.406842922328921081e-02
5.966716307757423056e+04 3.859408052409218470e+00 3.414057840299475344e-02
5.966716311238157505e+04 3.829294766317369980e+00 3.349463499572993830e-02
5.966716314718891954e+04 3.828038535997578151e+00 3.403648164653944735e-02
5.966716318199626403e+04 3.879051915776174475e+00 3.496187075425635088e-02
5.966716321680360852e+04 3.832493191957818901e+00 3.506419015032129910e-02
5.966716325161095301e+04 3.822974013585113795e+00 3.389863753447820011e-02
5.966716328641829750e+04 3.866813928552595758e+00 3.454963971530986000e-02
5.966716332122564199e+04 3.826241196017115875e+00 3.400967999571129913e-02
5.966716335603298648e+04 3.905560109837822313e+00 3.546039758969093264e-02
5.966716339084033098e+04 3.860143540393145667e+00 3.402012561387157685e-02
5.966716342564767547e+04 3.918468364642157642e+00 3.490759654307014348e-02
5.966716346045501996e+04 3.850087521158167547e+00 3.403615279648031927e-02
5.966716349526236445e+04 3.921085151350664155e+00 3.604895746491685454e-02
5.966716353006970894e+04 3.961437035109918181e+00 3.586838892002727069e-02
5.966716356487705343e+04 3.931899745311414840e+00 3.620445722586828480e-02
5.966716359968439792e+04 3.958349856539690848e+00 3.658501187359140122e-02
5.966716363449174241e+04 3.922954471241312469e+00 3.551113365828003493e-02
5.966716366929908691e+04 3.958118961157814475e+00 3.536524514334336150e-02
5.966716370410643140e+04 3.922850866430632966e+00 3.445054621198209016e-02
5.966716373891377589e+04 3.932201035045673976e+00 3.556934866262894540e-02
5.966716377372112038e+04 3.918451981484348590e+00 3.519450749557617719e-02
5.966716380852846487e+04 3.939108389382170117e+00 3.524550814088171780e-02
5.966716384333580936e+04 3.937244959974995240e+00 3.544083529373225766e-02
5.966716387814315385e+04 3.946746307633276718e+00 3.570215025561831318e-02
5.966716391295049834e+04 4.062969682747725741e+00 3.867443330910720622e-02
5.966716394775784283e+04 3.927511160390337874e+00 3.449164390772079675e-02
5.966716398256518733e+04 3.922159009691529530e+00 3.494828306227695802e-02
5.966716401737252454e+04 3.973377292159332885e+00 3.582482871998694113e-02
5.966716405217986903e+04 3.916484005753819275e+00 3.503435531415134696e-02
5.966716408698722080e+04 3.940127630873527576e+00 3.604996774183739233e-02
5.966716412179456529e+04 3.963865551124785558e+00 3.595824341685550929e-02
5.966716415660190250e+04 3.925733515378471150e+00 3.545577467647331726e-02
5.966716419140924700e+04 3.905065759980438589e+00 3.444373070505394457e-02
5.966716422621659876e+04 3.827272987600584653e+00 3.368874392561453657e-02
5.966716426102394325e+04 3.954509140467126649e+00 3.531648481754481178e-02
5.966716429583128047e+04 3.944732785645419071e+00 3.505616949813829264e-02
5.966716433063862496e+04 3.955698767833981666e+00 3.525689551640236868e-02
5.966716436544597673e+04 3.963158777628024154e+00 3.600906281509860113e-02
5.966716440025332122e+04 3.915575498853770764e+00 3.434547593872810944e-02
5.966716443506066571e+04 3.949024510494435702e+00 3.485501708664247994e-02
5.966716446986801020e+04 3.907040550595238138e+00 3.437126428609980217e-02
5.966716450467534742e+04 3.931572243257139831e+00 3.437645773325347792e-02
5.966716453948269191e+04 3.911507417853293145e+00 3.455355533574724219e-02
5.966716457429003640e+04 3.958415306643801923e+00 3.523377547740067645e-02
5.966716460909738089e+04 3.915595012354192050e+00 3.493432690467043050e-02
5.966716464390472538e+04 3.986647379548236447e+00 3.614103978445007415e-02
5.966716467871206987e+04 3.952145049862357595e+00 3.494443870784804534e-02
5.966716471351941436e+04 3.967962655070981448e+00 3.515446362610465808e-02
5.966716474832675885e+04 3.995526241335408457e+00 3.555496363196732068e-02
5.966716478313410335e+04 3.959871399359360833e+00 3.503882410363422933e-02
5.966716481794144784e+04 3.991797992589466215e+00 3.546015537471826351e-02
5.966716485274879233e+04 3.978642989632576565e+00 3.523471682202573146e-02
5.966716488755613682e+04 3.885112033005857946e+00 3.435682485996557900e-02
5.966716492236348131e+04 3.934957789716039933e+00 3.437983363436121487e-02
5.966716495717082580e+04 3.974575279636823666e+00 3.546766254673122676e-02
5.966716499197817029e+04 3.861195456113268865e+00 3.381991752755597602e-02
5.966716502678551478e+04 3.946087583683772326e+00 3.535404666224287867e-02
5.966716506159285927e+04 3.981200410932666411e+00 3.598879994418624495e-02
5.966716509640020377e+04 3.919044257905697215e+00 3.495327459771308681e-02
5.966716513120754826e+04 3.979587879642523696e+00 3.620368715055111153e-02
5.966716516601489275e+04 3.897153967926216822e+00 3.481279216409713384e-02
5.966716520082223724e+04 3.996980886827567581e+00 3.590705378074968146e-02
5.966716523562958173e+04 3.949501210765968828e+00 3.540356246184009348e-02
5.966716527043692622e+04 3.945578192383806915e+00 3.508197289854254192e-02
5.966716530524427071e+04 3.988312542579932618e+00 3.519606704269798159e-02
5.966716534005161520e+04 3.939408807973846294e+00 3.486493649874047862e-02
5.966716537485895969e+04 3.965095581286129267e+00 3.493839567411639174e-02
5.966716540966630419e+04 3.929783307365479761e+00 3.472641857754723421e-02
5.966716544447364868e+04 3.971677746556095734e+00 3.526876696972941483e-02
5.966716547928099317e+04 4.004289197855983140e+00 3.616273065468326997e-02
5.966716551408833766e+04 3.965706376282205792e+00 3.552296076605919450e-02
5.966716554889568215e+04 3.927391249700057596e+00 3.467904963489991388e-02
5.966716558370302664e+04 4.001928308253848598e+00 3.649942161755670433e-02
5.966716561851037113e+04 4.003553430675798275e+00 3.564640646943900010e-02
5.966716565331771562e+04 3.941159906674175151e+00 3.513826613019516848e-02
5.966716568812506011e+04 3.991112267615000153e+00 3.659971859156611190e-02
5.966716572293240461e+04 4.025069231890395116e+00 3.614713990299052437e-02
5.966716575773974910e+04 3.954193368302299394e+00 3.504475723757079220e-02
5.966716579254709359e+04 3.962922175369322897e+00 3.621208318410322480e-02
5.966716582735443808e+04 3.984307829506997134e+00 3.661926017477588197e-02
5.966716586216178257e+04 3.931391014880359691e+00 3.549246145678537634e-02
5.966716589696912706e+04 3.976012610513329992e+00 3.589886859589885154e-02
5.966716593177647155e+04 3.927042274841781921e+00 3.444307930560475822e-02
5.966716596658381604e+04 3.983946759259259451e+00 3.596856066989224943e-02
5.966716600139116053e+04 3.925066781559672702e+00 3.527153402168253099e-02
5.966716603619850503e+04 3.940926048843010676e+00 3.553235010957577628e-02
5.966716607100584952e+04 3.940545202209137177e+00 3.545702893317803639e-02
5.966716610581319401e+04 3.942921223585915236e+00 3.532805758626766934e-02
5.966716614062053850e+04 3.915503143221574778e+00 3.508595215878767409e-02
5.966716617542788299e+04 3.932548543964452747e+00 3.526786357833087970e-02
5.966716621023522021e+04 3.986599789531478422e+00 3.629939276947108384e-02
5.966716624504256470e+04 3.925745384893303047e+00 3.524988905213438661e-02
5.966716627984991646e+04 3.972369248884552562e+00 3.620050236859514992e-02
5.966716631465726095e+04 3.898680870921113595e+00 3.505197402533891116e-02
5.966716634946459817e+04 3.894979165010843403e+00 3.474449943032121429e-02
5.966716638427194266e+04 3.910539250789140109e+00 3.469619840156355078e-02
5.966716641907929443e+04 3.961463210118090661e+00 3.550885871598721127e-02
5.966716645388663892e+04 3.873874906839419818e+00 3.423661414107169454e-02
5.966716648869397613e+04 3.902106448345903367e+00 3.483989039160905604e-02
5.966716652350132063e+04 3.996234052217309429e+00 3.632070173746714675e-02
5.966716655830867239e+04 3.956379391127795575e+00 3.618640045990193649e-02
5.966716659311601688e+04 3.903726122833566681e+00 3.492218290082898385e-02
5.966716662792335410e+04 3.879790544991935874e+00 3.459266924094688694e-02
5.966716666273069859e+04 3.907608202522457219e+00 3.551576716138874629e-02
5.966716669753805036e+04 3.902067906808740716e+00 3.543977900386080515e-02
5.966716673234539485e+04 3.979482937868683123e+00 3.709763352736675929e-02
5.966716676715273206e+04 3.900627526118578103e+00 3.489388442081176045e-02
5.966716680196007655e+04 3.927557168326253567e+00 3.522910885984836815e-02
5.966716683676742832e+04 3.961827194247084183e+00 3.648797389033649197e-02
5.966716687157477281e+04 3.916945199927159837e+00 3.539068031394264346e-02
5.966716690638211003e+04 3.899161855741809291e+00 3.537925914983432174e-02
5.966716694118945452e+04 3.993323888790508036e+00 3.623248126644838807e-02
5.966716697599679901e+04 3.901216733610504583e+00 3.506159270189816712e-02
5.966716701080414350e+04 3.931166120601999658e+00 3.507784780754139020e-02
5.966716704561148799e+04 3.965935242647799175e+00 3.576947785059819002e-02
5.966716708041883248e+04 3.906972825676453542e+00 3.528001655560653038e-02
5.966716711522617697e+04 4.017749227021456093e+00 3.649256996015162735e-02
5.966716715003352147e+04 3.941065219434264133e+00 3.542527517773060020e-02
5.966716718484086596e+04 3.936214194310464265e+00 3.583216707556749481e-02
5.966716721964821045e+04 3.974308542613852246e+00 3.593383349273050753e-02
5.966716725445555494e+04 3.959886788497152033e+00 3.546889712841551356e-02
5.966716728926289943e+04 3.999315161497907667e+00 3.582382517728409377e-02
5.966716732407024392e+04 3.971526403270234873e+00 3.590798963574520081e-02
5.966716735887758841e+04 3.976769408389602578e+00 3.566806013488403593e-02
5.966716739368493290e+04 3.954068448162212590e+00 3.499913970879134362e-02
5.966716742849227739e+04 4.009349324770988154e+00 3.585204369063529906e-02
5.966716746329962189e+04 4.028475799644925637e+00 3.634136973351442118e-02
5.966716749810696638e+04 3.914599926799937180e+00 3.430053649591813941e-02
5.966716753291431087e+04 3.922507611015852103e+00 3.441348200001317220e-02
5.966716756772165536e+04 4.018577525896835922e+00 3.588727521742036963e-02
5.966716760252899985e+04 3.913632871838413241e+00 3.430308769349866421e-02
5.966716763733634434e+04 3.914725259402996205e+00 3.445559932666894531e-02
5.966716767214368883e+04 3.935649000991923163e+00 3.486700517181045428e-02
5.966716770695103332e+04 3.995436262376236947e+00 3.563538969186431232e-02
5.966716774175837782e+04 3.924582912696142678e+00 3.517953624269544444e-02
5.966716777656572231e+04 3.936990307097255393e+00 3.498949397364359976e-02
5.966716781137306680e+04 3.958235548238700385e+00 3.501018750796842244e-02
5.966716784618041129e+04 4.014551866628668364e+00 3.603520200331421924e-02
5.966716788098775578e+04 3.978185109221374471e+00 3.580681319743703184e-02
5.966716791579510027e+04 3.930205476660436847e+00 3.511383137519470676e-02
5.966716795060244476e+04 3.906344783804753806e+00 3.467434165393609713e-02
5.966716798540978925e+04 3.938168435487368946e+00 3.542734809471945190e-02
5.966716802021713374e+04 3.933701461476611261e+00 3.471242601655998017e-02
5.966716805502447824e+04 3.898582108486697173e+00 3.447606913239072840e-02
5.966716808983182273e+04 3.877804020968949938e+00 3.477999148675745694e-02
5.966716812463916722e+04 3.971237232035875309e+00 3.518024033078320095e-02
5.966716815944651171e+04 3.959939508955046872e+00 3.570574224403954416e-02
5.966716819425385620e+04 3.934739193117628986e+00 3.525877381270099697e-02
5.966716822906120069e+04 3.944483423960708723e+00 3.582184897347396452e-02
5.966716826386854518e+04 3.896562593027125043e+00 3.491904978565521511e-02
5.966716829867588967e+04 3.882338407962540483e+00 3.480273285377372822e-02
5.966716833348323416e+04 3.939067345386460861e+00 3.529236020492495379e-02
5.966716836829057866e+04 3.898712998712999145e+00 3.459807225253343221e-02
5.966716840309792315e+04 3.929824255830560276e+00 3.480746954842630497e-02
5.966716843790526764e+04 3.958169561109879719e+00 3.554446191585953346e-02
5.966716847271261213e+04 3.921503515031617759e+00 3.458979642666710347e-02
5.966716850751995662e+04 3.870308679266994289e+00 3.429699666843508826e-02
5.966716854232730111e+04 3.986847344804017368e+00 3.548528038884906505e-02
5.966716857713464560e+04 3.901078119476846684e+00 3.451365843348550705e-02
5.966716861194199009e+04 3.896525002746919597e+00 3.440397326835277492e-02
5.966716864674933458e+04 3.915611912925138327e+00 3.464305717474525093e-02
5.966716868155667908e+04 3.939549168317528327e+00 3.494717065206035672e-02
5.966716871636402357e+04 3.885416421804846809e+00 3.420103980492731482e-02
5.966716875117136806e+04 3.894208349444034045e+00 3.441456039088891528e-02
5.966716878597871255e+04 3.984956171523335922e+00 3.559630833965919672e-02
5.966716882078605704e+04 3.927185742074549069e+00 3.507493619697839293e-02
5.966716885559340153e+04 3.905817827971574285e+00 3.434901362759676391e-02
5.966716889040074602e+04 3.914609314596329881e+00 3.461087109877934720e-02
5.966716892520809051e+04 3.852212593876372271e+00 3.426554619655163697e-02
5.966716896001543500e+04 3.899145580599445715e+00 3.436202862938485952e-02
5.966716899482277950e+04 3.913165462170659303e+00 3.471898922862592246e-02
5.966716902963012399e+04 3.911911163062536723e+00 3.455985991567275817e-02
5.966716906443746848e+04 3.853582301131741605e+00 3.390401534929180644e-02
5.966716909924481297e+04 3.880018156737446322e+00 3.384408326556573310e-02
5.966716913405215746e+04 3.881354249983945071e+00 3.414496089516370209e-02
5.966716916885950195e+04 3.892279206909361466e+00 3.421977340949488439e-02
5.966716920366684644e+04 3.912884761921638699e+00 3.440303202049967840e-02
5.966716923847419093e+04 3.824100740395266484e+00 3.356069778748417554e-02
5.966716927328153542e+04 3.900206246317030168e+00 3.404589394081922876e-02
5.966716930808887264e+04 3.918767163307040224e+00 3.465384980582184721e-02
5.966716934289621713e+04 3.865928759709813534e+00 3.397853604288662149e-02
5.966716937770356890e+04 3.896411305098169020e+00 3.424230326916511552e-02
5.966716941251091339e+04 3.881052387306375806e+00 3.395780167246424674e-02
5.966716944731825788e+04 3.896381287571895946e+00 3.421805833311997863e-02
5.966716948212560237e+04 3.888323248778217334e+00 3.452298166992195244e-02
5.966716951693294686e+04 3.843573214814127059e+00 3.362722536218978181e-02
5.966716955174029135e+04 3.929980937902693761e+00 3.467480461904732386e-02
5.966716958654763584e+04 3.966909199641184269e+00 3.546317873192263853e-02
5.966716962135498034e+04 3.934795247799200091e+00 3.496270111133305269e-02
5.966716965616232483e+04 3.944350888388609810e+00 3.554196309694970801e-02
5.966716969096966932e+04 3.876587822406725170e+00 3.435172622869724773e-02
5.966716972577701381e+04 3.869158173771308995e+00 3.395863392372905354e-02
5.966716976058435830e+04 3.875750001463417860e+00 3.413071163423084947e-02
5.966716979539170279e+04 3.897476137494876092e+00 3.414192652049860555e-02
5.966716983019904728e+04 3.941414117619344903e+00 3.514274202633909522e-02
5.966716986500638450e+04 3.940622618279884914e+00 3.514111557554173287e-02
5.966716989981372899e+04 3.847827226503119036e+00 3.398305439993905275e-02
5.966716993462107348e+04 3.960997908293967473e+00 3.553430541447360341e-02
5.966716996942841797e+04 3.974853440296204798e+00 3.591194381838973271e-02
5.966717000423576974e+04 3.939971046178391223e+00 3.509081530739942278e-02
5.966717003904311423e+04 3.916947090418113842e+00 3.508387919627280888e-02
5.966717007385045144e+04 3.946281966594319179e+00 3.519154434766739309e-02
5.966717010865779594e+04 3.955488191167502166e+00 3.526040144339272209e-02
5.966717014346514770e+04 3.908258915543103562e+00 3.476029016935219124e-02
5.966717017827249219e+04 3.916910007963896767e+00 3.579036849670477055e-02
5.966717021307982941e+04 3.953553583586240538e+00 3.576502552276895897e-02
5.966717024788717390e+04 3.943247628340964983e+00 3.552846611075414357e-02
5.966717028269451839e+04 3.915482942126216059e+00 3.488627622738316170e-02
5.966717031750186288e+04 3.931443190086136408e+00 3.611794125152208851e-02
5.966717035230920737e+04 3.961444999556567037e+00 3.572796140727615977e-02
5.966717038711655186e+04 3.909902999965398251e+00 3.601523134266963744e-02
5.966717042192389636e+04 3.910558571178428089e+00 3.608862377429868790e-02
5.966717045673124085e+04 3.999588769893256401e+00 3.753492766770177846e-02
5.966717049153858534e+04 3.884868061193350819e+00 3.492614972508149146e-02
5.966717052634592983e+04 3.962928211135282375e+00 3.594914049613959911e-02
5.966717056115327432e+04 3.895347566202401968e+00 3.471054222927513755e-02
5.966717059596061881e+04 3.970293232639093617e+00 3.559614602611017864e-02
5.966717063076796330e+04 3.905411424439624302e+00 3.455769098050592153e-02
5.966717066557530779e+04 3.871988466281823804e+00 3.385429171926186004e-02
5.966717070038265229e+04 3.884528845815804043e+00 3.470023059854480951e-02
5.966717073518999678e+04 3.915676317428971487e+00 3.453673874063342003e-02
5.966717076999734127e+04 3.970285228761255780e+00 3.519547455983264295e-02
5.966717080480468576e+04 3.906019394512772358e+00 3.433454969316286631e-02
5.966717083961203025e+04 3.944584071525689239e+00 3.502865106324390410e-02
5.966717087441937474e+04 3.882305533651838836e+00 3.404007635408166921e-02
5.966717090922671923e+04 3.918356962380685538e+00 3.479151136251969201e-02
5.966717094403406372e+04 3.874256574667781727e+00 3.459481794283172928e-02
5.966717097884140821e+04 3.867533763400937907e+00 3.448830213247541798e-02
5.966717101364875271e+04 3.951800949809979979e+00 3.531852860606717742e-02
5.966717104845609720e+04 3.894740850086695350e+00 3.455664616130665195e-02
5.966717108326344169e+04 3.906004138366397260e+00 3.456278610987261607e-02
5.966717111807078618e+04 3.968978873239436211e+00 3.552428283284932153e-02
5.966717115287813067e+04 3.915636469560151323e+00 3.504735083118443867e-02
5.966717118768547516e+04 3.956598939265119519e+00 3.631569498073649455e-02
5.966717122249281965e+04 3.931541555507557018e+00 3.500467763145615613e-02
5.966717125730016414e+04 3.887052104656563145e+00 3.459933887111650563e-02
5.966717129210750863e+04 3.970130224393946694e+00 3.568951135153854842e-02
5.966717132691485313e+04 3.982717203512176507e+00 3.559888696184541207e-02
5.966717136172219762e+04 3.921741018763609254e+00 3.533230361110004103e-02
5.966717139652954211e+04 3.946633543613337292e+00 3.526698285124813675e-02
5.966717143133688660e+04 3.853680762221145528e+00 3.465058565701623072e-02
5.966717146614423109e+04 3.990164629157665566e+00 3.586813523330775744e-02
5.966717150095157558e+04 3.869125537721448627e+00 3.418480035535152034e-02
5.966717153575892007e+04 3.906857952154924263e+00 3.468398293470940918e-02
5.966717157056626456e+04 3.963516462940098961e+00 3.532119392450361328e-02
5.966717160537360905e+04 3.943190353123466441e+00 3.580970290658927468e-02
5.966717164018095355e+04 3.902233603477577084e+00 3.417304513719374159e-02
5.966717167498829804e+04 3.990441167662877930e+00 3.578196289615605957e-02
5.966717170979564253e+04 3.916404821085213150e+00 3.491042628354514010e-02
5.966717174460298702e+04 3.878514974553812333e+00 3.425745283266747043e-02
5.966717177941032423e+04 3.891943478494270803e+00 3.494835648573884485e-02
5.966717181421766873e+04 3.880414206450464309e+00 3.460342769821016240e-02
5.966717184902502049e+04 3.930327192092660571e+00 3.489301196309516073e-02
5.966717188383236498e+04 3.910829046934581221e+00 3.489262965366467933e-02
5.966717191863970947e+04 3.915068849512525428e+00 3.496795245014991393e-02
5.966717195344705397e+04 3.860105892641879866e+00 3.391757026536251773e-02
5.966717198825439846e+04 3.958916861585232816e+00 3.613852312978770714e-02
5.966717202306174295e+04 3.901646889438311838e+00 3.502361837843238207e-02
5.966717205786908744e+04 3.956869150367502641e+00 3.595018728249223250e-02
5.966717209267643193e+04 4.011063530382250164e+00 3.605625782617628144e-02
5.966717212748377642e+04 3.952331161850831442e+00 3.524754740632574102e-02
5.966717216229112091e+04 3.929417637464375002e+00 3.584114492981015088e-02
5.966717219709846540e+04 3.978697794035618074e+00 3.582894905082312925e-02
5.966717223190580989e+04 3.855126911793694156e+00 3.393538580745572575e-02
5.966717226671315439e+04 3.924503078276165180e+00 3.479409865752285808e-02
5.966717230152049888e+04 3.951826397596347018e+00 3.505830659628551838e-02
5.966717233632784337e+04 3.919757205023588487e+00 3.477499576645038531e-02
5.966717237113518786e+04 3.964144306520538397e+00 3.517187834465410751e-02
5.966717240594253235e+04 3.930663376448571444e+00 3.513267547522615220e-02
5.966717244074987684e+04 3.947159912520764369e+00 3.518252739847005373e-02
5.966717247555722133e+04 3.883806522510159898e+00 3.442990913995128133e-02
5.966717251036456582e+04 3.896479153965201281e+00 3.460520774148236056e-02
5.966717254517191031e+04 3.943388054654080932e+00 3.512966200574686726e-02
5.966717257997925481e+04 3.895849549150391056e+00 3.443082334331699912e-02
5.966717261478659930e+04 3.863405901647066987e+00 3.407726690634933775e-02
5.966717264959394379e+04 3.884333246760741876e+00 3.459688046611913981e-02
5.966717268440128100e+04 3.922531769305963145e+00 3.470282594370274754e-02
5.966717271920862549e+04 3.917056981037429164e+00 3.512235948436443628e-02
5.966717275401597726e+04 3.904396342947195730e+00 3.464176014872458187e-02
5.966717278882332175e+04 3.893247322009824263e+00 3.435156570374503504e-02
5.966717282363065897e+04 3.956322113234548965e+00 3.530767404471401444e-02
5.966717285843800346e+04 3.930865050687249784e+00 3.526901116702225308e-02
5.966717289324535523e+04 3.947198288668369859e+00 3.561713544611767868e-02
5.966717292805269972e+04 3.952872962932190593e+00 3.586246813948887335e-02
5.966717296286004421e+04 3.921326321250854452e+00 3.513236094046395114e-02
5.966717299766738870e+04 3.931910134727645723e+00 3.518231012946369113e-02
5.966717303247472591e+04 3.943545615026537554e+00 3.518429815202747668e-02
5.966717306728207041e+04 3.931340087403329075e+00 3.629640180964783386e-02
5.966717310208941490e+04 3.987310474356459800e+00 3.639426521603156273e-02
5.966717313689675939e+04 3.942594624886170074e+00 3.516874814927476584e-02
5.966717317170410388e+04 3.932264931238290462e+00 3.573475975005109551e-02
5.966717320651144837e+04 3.949868629711336787e+00 3.526109490893821613e-02
5.966717324131880014e+04 3.927843972967245190e+00 3.527974499463285701e-02
5.966717327612614463e+04 3.968815512070552387e+00 3.586542710269195050e-02
5.966717331093348184e+04 3.915053769749308632e+00 3.501141046554150094e-02
5.966717334574082633e+04 3.936024474926757666e+00 3.537342596460794214e-02
5.966717338054817810e+04 3.963642104385228127e+00 3.549352025218601575e-02
5.966717341535552259e+04 3.980714002333030521e+00 3.568912693774678457e-02
5.966717345016285981e+04 3.897479880913616412e+00 3.474279339555241125e-02
5.966717348497020430e+04 3.961335264420117408e+00 3.620685816045197264e-02
5.966717351977755607e+04 3.976878411939399616e+00 3.609427783118102778e-02
5.966717355458490056e+04 3.950112739571589149e+00 3.528439105059688607e-02
5.966717358939223777e+04 4.000257368639632105e+00 3.723770437055326510e-02
5.966717362419958226e+04 3.953117430698843027e+00 3.519575995075066577e-02
5.966717365900692675e+04 3.971889637701940590e+00 3.561623028209994629e-02
5.966717369381427125e+04 3.980828592716994407e+00 3.542727480820488661e-02
5.966717372862161574e+04 3.947689375336186579e+00 3.548109944690023415e-02
5.966717376342896023e+04 3.963945810029609440e+00 3.549344222627454776e-02
5.966717379823630472e+04 3.995176763972422052e+00 3.625818782936494206e-02
5.966717383304364921e+04 3.929726005617680151e+00 3.486348527988113871e-02
5.966717386785100098e+04 3.894174477373954613e+00 3.439254726409839841e-02
5.966717390265834547e+04 3.944443789701947978e+00 3.506788067325572467e-02
5.966717393746568268e+04 3.944193044516929980e+00 3.686546020714265293e-02
5.966717397227302718e+04 3.952725507285371975e+00 3.531356705512574828e-02
5.966717400708037167e+04 3.966046286570757751e+00 3.551747913242132848e-02
5.966717404188771616e+04 3.939824324245243758e+00 3.499943351059079527e-02
5.966717407669506065e+04 3.952092484721161370e+00 3.479147365309945977e-02
5.966717411150240514e+04 3.978885150171802998e+00 3.565371501842214130e-02
5.966717414630974963e+04 4.031165158033545914e+00 3.611193125502552143e-02
5.966717418111709412e+04 3.938614568103060876e+00 3.499355354116710087e-02
5.966717421592443861e+04 4.012541610014534577e+00 3.628259242013522762e-02
5.966717425073178310e+04 3.970028142589118403e+00 3.541178704701553742e-02
5.966717428553912760e+04 3.912599491165417831e+00 3.432438305066862899e-02
5.966717432034647209e+04 3.936003821723667695e+00 3.470406273324693619e-02
5.966717435515381658e+04 3.990466606641597469e+00 3.536943146983827918e-02
5.966717438996116107e+04 3.954443296381266126e+00 3.535251972714290036e-02
5.966717442476850556e+04 3.896336235420035266e+00 3.510057630593702016e-02
5.966717445957585005e+04 4.009253561934346344e+00 3.587702749674214625e-02
5.966717449438319454e+04 3.978847043799682126e+00 3.634939024280085113e-02
5.966717452919053903e+04 3.919797358505807683e+00 3.496280058154465492e-02
5.966717456399788352e+04 3.950843803607028804e+00 3.513386563535074447e-02
5.966717459880522802e+04 3.904752635273437633e+00 3.419597758784065356e-02
5.966717463361257251e+04 3.996185598395444405e+00 3.521987465836024650e-02
5.966717466841991700e+04 3.945274907082688021e+00 3.578900983748171255e-02
5.966717470322726149e+04 3.967068825625286177e+00 3.490311851588936976e-02
5.966717473803460598e+04 3.940324112548972746e+00 3.448284529126245668e-02
5.966717477284195047e+04 3.928296027188562078e+00 3.440708680933803748e-02
5.966717480764929496e+04 3.991194224168540305e+00 3.504016317029653993e-02
5.966717484245663945e+04 3.959615077510897585e+00 3.463102486084494031e-02
5.966717487726398394e+04 3.985140884504147163e+00 3.583564764860788093e-02
5.966717491207132844e+04 3.977217187509201057e+00 3.522197342403855791e-02
5.966717494687867293e+04 3.963820155479712337e+00 3.502336825057604519e-02
5.966717498168601742e+04 3.956626803541821058e+00 3.515231154595752083e-02
5.966717501649336191e+04 3.918381116977201373e+00 3.430181807838014046e-02
5.966717505130070640e+04 3.999042078044193538e+00 3.535884043560359041e-02
5.966717508610805089e+04 4.020027100756314198e+00 3.559598187344089476e-02
5.966717512091539538e+04 3.967073442093058677e+00 3.505737407367750386e-02
5.966717515572273987e+04 4.003577459650609072e+00 3.518627991728819765e-02
5.966717519053008436e+04 4.027347174920523187e+00 3.556910727365870939e-02
5.966717522533742886e+04 4.045315718445912978e+00 3.598874309470364435e-02
5.966717526014477335e+04 3.997393981087415504e+00 3.490282563876594135e-02
5.966717529495211784e+04 4.043458797407155636e+00 3.562922056049593056e-02
5.966717532975946233e+04 3.995772399557943722e+00 3.534289153367593111e-02
5.966717536456680682e+04 4.028978018518848181e+00 3.531860544143953368e-02
5.966717539937415131e+04 4.018563792317573657e+00 3.540257071582940396e-02
5.966717543418149580e+04 3.970520489346950122e+00 3.490058007487394087e-02
5.966717546898884029e+04 3.971663849622477205e+00 3.513186045451650863e-02
5.966717550379618478e+04 3.984298663927202000e+00 3.525271769802136579e-02
5.966717553860352928e+04 3.952595421188570324e+00 3.478238783730553535e-02
5.966717557341087377e+04 4.003482962997945371e+00 3.579406188200826011e-02
5.966717560821821826e+04 4.022610250297973700e+00 3.589189777563644296e-02
5.966717564302556275e+04 3.977691698212870719e+00 3.503413340177884139e-02
5.966717567783290724e+04 3.990553747865967615e+00 3.561661125179008125e-02
5.966717571264025173e+04 3.944740777373508589e+00 3.491011941266101287e-02
5.966717574744759622e+04 3.999841321148364770e+00 3.596725985001158338e-02
5.966717578225494071e+04 4.049732967366647785e+00 3.639391555828155878e-02
5.966717581706228520e+04 3.969072042480650708e+00 3.514766870402658699e-02
5.966717585186962970e+04 3.906484557647348144e+00 3.404610718267993275e-02
5.966717588667697419e+04 3.993790733499229528e+00 3.545576092764357590e-02
5.966717592148431868e+04 3.997307596719410050e+00 3.529650591324032943e-02
5.966717595629166317e+04 3.996835781835484713e+00 3.526058501727859229e-02
5.966717599109900766e+04 3.991897093082143133e+00 3.554787859683086748e-02
5.966717602590635215e+04 4.022496241678001461e+00 3.596390118974399086e-02
5.966717606071369664e+04 3.944702276965065924e+00 3.453447677068968019e-02
5.966717609552104113e+04 3.948094717237709883e+00 3.472087339669192169e-02
5.966717613032838563e+04 3.897660211737492997e+00 3.409042075098036445e-02
5.966717616513573012e+04 3.904990325701386933e+00 3.443434233925007915e-02
5.966717619994307461e+04 3.931101865489904146e+00 3.454247501490440020e-02
5.966717623475041910e+04 3.950759036566981131e+00 3.540504816591948101e-02
5.966717626955776359e+04 3.964734181343770203e+00 3.558872331570712977e-02
5.966717630436510808e+04 4.032607139448314726e+00 3.610620520356116331e-02
5.966717633917245257e+04 4.022944981898035621e+00 3.532745331546415651e-02
5.966717637397979706e+04 3.984276581188516353e+00 3.508692623061930582e-02
5.966717640878714155e+04 3.941939606403995988e+00 3.477043778039597827e-02
5.966717644359448605e+04 3.927242995360852085e+00 3.478400531862105988e-02
5.966717647840183054e+04 3.990811810516488478e+00 3.532026291596247758e-02
5.966717651320917503e+04 3.901205284981376309e+00 3.444049999801502421e-02
5.966717654801651952e+04 3.939699206288139077e+00 3.483195973449505073e-02
5.966717658282386401e+04 4.000704633262272658e+00 3.514941452412907730e-02
5.966717661763120850e+04 3.931110580590313930e+00 3.485598584882450973e-02
5.966717665243855299e+04 3.941624651187591422e+00 3.504656069426044518e-02
5.966717668724589748e+04 3.951325584816830716e+00 3.508542690446008611e-02
5.966717672205324197e+04 3.946541411623559537e+00 3.484963031763409907e-02
5.966717675686058647e+04 3.912444441848647703e+00 3.437303615652053529e-02
5.966717679166793096e+04 3.913250444049733545e+00 3.411506759126555627e-02
5.966717682647527545e+04 3.963131179802246162e+00 3.480577944368166282e-02
5.966717686128261994e+04 3.939092637226627502e+00 3.450980318824016513e-02
5.966717689608996443e+04 3.867060268883881768e+00 3.396820791790533534e-02
5.966717693089730892e+04 3.909589268165619025e+00 3.466735990874960510e-02
5.966717696570465341e+04 3.949166286854145724e+00 3.534318563328436857e-02
5.966717700051199790e+04 3.952578913161854057e+00 3.534891546325055756e-02
5.966717703531934239e+04 4.010960743310679533e+00 3.580055794126866392e-02
5.966717707012668689e+04 3.929380021940878542e+00 3.429336058342455362e-02
5.966717710493403138e+04 3.990870414115605058e+00 3.569548874787534243e-02
5.966717713974137587e+04 3.955489894253850114e+00 3.590870575623791860e-02
5.966717717454872036e+04 3.937605752961082839e+00 3.494337021549519251e-02
5.966717720935606485e+04 3.901996954790349026e+00 3.458141838183600297e-02
5.966717724416340934e+04 3.958271034389017728e+00 3.518841487105772020e-02
5.966717727897075383e+04 3.952358460309407739e+00 3.546974365401399376e-02
5.966717731377809832e+04 3.928800600320249359e+00 3.479608113813355275e-02
5.966717734858544281e+04 3.919085548653276074e+00 3.580532199643746138e-02
5.966717738339278731e+04 3.921896266269156772e+00 3.487772517122642718e-02
5.966717741820013180e+04 3.924567682139508573e+00 3.519614159848559465e-02
5.966717745300747629e+04 3.877638838464696924e+00 3.449599042249568148e-02
5.966717748781482078e+04 3.864515629835963750e+00 3.392287635668028017e-02
5.966717752262216527e+04 3.944475081821778861e+00 3.493144656670758158e-02
5.966717755742950976e+04 3.890396000448591352e+00 3.411575450052189984e-02
5.966717759223685425e+04 3.805473184292829991e+00 3.328618136391628402e-02
5.966717762704419874e+04 3.836153814546756635e+00 3.358557854497681849e-02
5.966717766185154323e+04 3.894608691500662800e+00 3.455809999185902731e-02
5.966717769665888773e+04 3.896014287840452450e+00 3.460624465717623832e-02
5.966717773146623222e+04 3.944177911942452930e+00 3.516710388076602772e-02
5.966717776627357671e+04 3.772173801589335795e+00 3.274746676077509855e-02
5.966717780108092120e+04 3.901320447465307151e+00 3.478003290350156762e-02
5.966717783588826569e+04 3.853109482422387266e+00 3.443669778058404407e-02
5.966717787069561018e+04 3.888802548299651107e+00 3.467751837338572951e-02
5.966717790550295467e+04 3.824150030961578128e+00 3.392434905424661362e-02
5.966717794031029916e+04 3.858103603895912670e+00 3.410824631738374607e-02
5.966717797511764365e+04 3.833802833502274687e+00 3.371559262116623906e-02
5.966717800992498815e+04 3.802779964836049409e+00 3.338594462244203614e-02
5.966717804473233264e+04 3.902182965595711206e+00 3.481752072398840159e-02
5.966717807953967713e+04 3.919229302912108359e+00 3.502668669797660145e-02
5.966717811434702162e+04 3.835868343403119329e+00 3.401206826562580554e-02
5.966717814915436611e+04 3.837498828820387953e+00 3.369740474735856417e-02
5.966717818396171060e+04 3.809632773789353166e+00 3.329785092023728604e-02
5.966717821876905509e+04 3.805057572651203035e+00 3.362250736724334971e-02
5.966717825357639958e+04 3.851387926490532632e+00 3.396219701604360347e-02
5.966717828838374407e+04 3.813616401709300607e+00 3.350179942930124610e-02
5.966717832319108857e+04 3.864078073583045114e+00 3.410929340617997046e-02
5.966717835799843306e+04 3.788895469695386264e+00 3.326557736517271602e-02
5.966717839280577755e+04 3.852273264890949900e+00 3.419627792532056731e-02
5.966717842761312204e+04 3.806160776971682758e+00 3.366226280534138915e-02
5.966717846242046653e+04 3.850318243154488229e+00 3.407896418764384816e-02
5.966717849722781102e+04 3.841434868882261267e+00 3.376814610973277037e-02
5.966717853203515551e+04 3.890231267565378293e+00 3.422908377919681860e-02
5.966717856684250000e+04 3.857446470307725139e+00 3.392360656182684397e-02
5.966717860164984450e+04 3.861848275536627906e+00 3.452976103277036884e-02
5.966717863645718899e+04 3.837152884094495509e+00 3.372613002773728469e-02
5.966717867126453348e+04 3.828184073724007597e+00 3.363847384636341198e-02
5.966717870607187797e+04 3.860686364339516619e+00 3.427907934847534976e-02
5.966717874087922246e+04 3.819142291149857815e+00 3.362588483429556491e-02
5.966717877568656695e+04 3.867717534298063864e+00 3.455502152782186781e-02
5.966717881049391144e+04 3.907566319115704623e+00 3.497596973995490549e-02
5.966717884530125593e+04 3.814895582859405554e+00 3.376177824122662818e-02
5.966717888010860042e+04 3.855627833860267195e+00 3.430173209298337939e-02
5.966717891491594492e+04 3.846644142948955736e+00 3.379353613834685383e-02
5.966717894972328941e+04 3.881080470565855922e+00 3.420357962641876193e-02
5.966717898453063390e+04 3.947875678937839528e+00 3.503080435992970282e-02
5.966717901933797839e+04 3.893077931809666659e+00 3.469031767827769619e-02
5.966717905414532288e+04 3.859439982685907378e+00 3.385415478940424772e-02
5.966717908895266737e+04 3.857961341213673734e+00 3.369373440590623520e-02
5.966717912376001186e+04 3.874371711934687212e+00 3.423546437507746926e-02
5.966717915856735635e+04 3.914593429629673604e+00 3.491084309927035279e-02
5.966717919337470084e+04 3.908231691219177684e+00 3.486211989702987790e-02
5.966717922818204534e+04 3.940003069802588076e+00 3.451603127467586102e-02
5.966717926298938983e+04 3.900199506545939609e+00 3.418297484513797835e-02
5.966717929779673432e+04 3.954477197214240736e+00 3.508819860363660698e-02
5.966717933260407881e+04 3.890543912467931076e+00 3.405011216124778639e-02
5.966717936741142330e+04 3.897968776624185505e+00 3.427466256460959260e-02
5.966717940221876779e+04 3.949581326944517023e+00 3.472763720286400901e-02
5.966717943702611228e+04 3.876258352414806652e+00 3.453120990544644026e-02
5.966717947183345677e+04 3.929927724118107868e+00 3.492289288527173491e-02
5.966717950664080126e+04 3.906894346905375404e+00 3.410620200099764854e-02
5.966717954144814576e+04 3.869508054950127729e+00 3.408437962754871930e-02
5.966717957625549025e+04 3.959633597267504967e+00 3.531916640811478408e-02
5.966717961106283474e+04 3.891992682654243918e+00 3.413746396296376412e-02
5.966717964587017923e+04 3.853980055467044252e+00 3.397663199582553334e-02
5.966717968067752372e+04 3.889663318856847241e+00 3.433739815044063032e-02
5.966717971548486821e+04 3.862017821279346563e+00 3.387631611630410183e-02
5.966717975029221270e+04 3.925337882167694303e+00 3.467538570701696882e-02
5.966717978509955719e+04 3.883047757501861597e+00 3.404225746137386210e-02
5.966717981990690168e+04 3.937129145110803474e+00 3.472275823434770731e-02
5.966717985471424618e+04 3.905339820138582052e+00 3.443687080523934879e-02
5.966717988952159067e+04 3.905580787875935656e+00 3.476633218203706993e-02
5.966717992432893516e+04 3.982422106035155895e+00 3.598355444136773496e-02
5.966717995913627965e+04 3.980781665349522047e+00 3.557824463309375296e-02
5.966717999394362414e+04 3.847653679653679770e+00 3.396929525733228400e-02
5.966718002875096863e+04 3.901147276980404310e+00 3.470521544732861619e-02
5.966718006355831312e+04 3.883671173140715638e+00 3.459969811153941477e-02
5.966718009836565761e+04 3.882202175894685414e+00 3.444888657819043798e-02
5.966718013317300210e+04 3.932756395837526231e+00 3.496337427033375383e-02
5.966718016798034660e+04 3.980229238316058016e+00 3.598289402365669604e-02
5.966718020278769109e+04 3.922400611620795008e+00 3.508105248106514751e-02
5.966718023759503558e+04 3.958182605743453042e+00 3.551459609629000619e-02
5.966718027240238007e+04 3.955444814672839371e+00 3.623639081092339814e-02
5.966718030720972456e+04 3.938863310438523779e+00 3.561317950165754365e-02
5.966718034201706905e+04 3.953112430343920458e+00 3.531304299319925483e-02
5.966718037682441354e+04 3.945745288406624862e+00 3.529904553301400211e-02
5.966718041163175803e+04 3.975800497339058825e+00 3.577914915960624803e-02
5.966718044643910252e+04 3.989371997886274279e+00 3.555801798066408892e-02
5.966718048124644702e+04 3.975052818792747633e+00 3.566993063690157562e-02
5.966718051605379151e+04 3.957508100181420740e+00 3.509856072893095813e-02
5.966718055086113600e+04 3.940676777827112787e+00 3.522599641008235943e-02
5.966718058566848049e+04 3.932577477226525176e+00 3.480936175307480090e-02
5.966718062047582498e+04 3.995525059665871126e+00 3.610240094450854059e-02
5.966718065528316947e+04 3.873040197358874170e+00 3.466531629281534299e-02
5.966718069009051396e+04 3.925734756203768772e+00 3.535167041092732165e-02
5.966718072489785845e+04 3.991956228818749342e+00 3.602824432112699399e-02
5.966718075970520295e+04 3.978839435173898931e+00 3.609791125512745030e-02
5.966718079451254744e+04 3.919492343610118557e+00 3.495585207549136569e-02
5.966718082931989193e+04 3.960542039376747869e+00 3.537956341529764626e-02
5.966718086412723642e+04 3.952801789772061980e+00 3.570377637669793630e-02
5.966718089893458091e+04 3.920492897404361354e+00 3.514594190259454770e-02
5.966718093374192540e+04 3.939279125703476936e+00 3.532300510489503470e-02
5.966718096854926989e+04 3.977822843656977359e+00 3.580704824169460981e-02
5.966718100335661438e+04 4.004919344944234183e+00 3.655497481747542465e-02
5.966718103816395887e+04 4.029678220015956214e+00 3.649721057487753662e-02
5.966718107297130337e+04 4.015651161534630198e+00 3.614477801901554155e-02
5.966718110777864786e+04 3.970990662986669584e+00 3.537937047779975142e-02
5.966718114258599235e+04 4.024303039377152835e+00 3.550287075990594260e-02
5.966718117739333684e+04 3.980412505633702303e+00 3.549321875446446312e-02
5.966718121220068133e+04 3.979794443323561914e+00 3.572091544234456961e-02
5.966718124700802582e+04 3.930853114011421123e+00 3.530745092810312624e-02
5.966718128181537031e+04 3.968849720707182449e+00 3.527027003109083070e-02
5.966718131662271480e+04 3.941499329879261992e+00 3.511877606093335991e-02
5.966718135143005929e+04 3.963039217396867375e+00 3.531782397537096968e-02
5.966718138623740379e+04 3.956153618906942171e+00 3.511505645486619198e-02
5.966718142104474828e+04 3.945082666161352503e+00 3.541158209778286214e-02
5.966718145585209277e+04 3.876272550231478764e+00 3.441288206028727398e-02
5.966718149065943726e+04 3.855097254004577145e+00 3.400907779450511315e-02
5.966718152546678175e+04 3.915918764295190257e+00 3.495195367586440005e-02
5.966718156027412624e+04 3.921687205011083144e+00 3.492840313774946137e-02
5.966718159508147073e+04 3.861525642435148509e+00 3.442865781683283194e-02
5.966718162988881522e+04 3.950201452358597098e+00 3.518283640878124008e-02
5.966718166469615971e+04 3.888993425858290554e+00 3.439001993144907843e-02
5.966718169950350421e+04 3.911027561502709027e+00 3.486701044432314461e-02
5.966718173431084870e+04 3.995544186323210401e+00 3.594653401877737076e-02
5.966718176911819319e+04 3.945628790513181716e+00 3.511936394417441293e-02
5.966718180392553768e+04 3.868303794786069005e+00 3.413589495769462495e-02
5.966718183873288217e+04 3.949633156045208260e+00 3.522328429630571661e-02
5.966718187354022666e+04 3.930796902263546944e+00 3.451251283590007352e-02
5.966718190834757115e+04 3.932226783482315469e+00 3.487422167652645677e-02
5.966718194315491564e+04 3.903370945325198349e+00 3.461985374919470532e-02
5.966718197796226013e+04 3.935651350292626471e+00 3.534282306383995653e-02
5.966718201276960463e+04 3.937605074580596387e+00 3.482450601592616823e-02
5.966718204757694184e+04 3.875194064873961786e+00 3.434292154943791031e-02
5.966718208238428633e+04 3.896077210098317867e+00 3.507065360489940858e-02
5.966718211719163810e+04 3.882750786131297094e+00 3.446484045217831221e-02
5.966718215199898259e+04 3.965541834900238261e+00 3.544058066016586572e-02
5.966718218680632708e+04 3.909829311359623194e+00 3.438805071534720842e-02
5.966718222161367157e+04 3.981303956673796218e+00 3.553309932720834230e-02
5.966718225642101606e+04 3.958052837689150394e+00 3.481743102039729088e-02
5.966718229122836055e+04 3.985751149340056365e+00 3.578924267660077430e-02
5.966718232603570505e+04 3.982478905918302559e+00 3.564092577332993173e-02
5.966718236084304954e+04 3.965043939017611763e+00 3.499667518398900251e-02
5.966718239565038675e+04 3.957694101257901664e+00 3.483986052991541738e-02
5.966718243045773124e+04 3.961272623628331324e+00 3.491667492714951859e-02
5.966718246526508301e+04 3.993491219398905390e+00 3.536257280522945440e-02
5.966718250007242750e+04 3.943139811061306954e+00 3.439069597368953762e-02
5.966718253487976472e+04 3.915377648124405141e+00 3.426689857281182278e-02
5.966718256968710921e+04 4.021692051831202264e+00 3.587947080458520760e-02
5.966718260449446097e+04 3.959959623149394314e+00 3.516669629545050163e-02
5.966718263930180547e+04 3.998100527764753664e+00 3.582765088557225697e-02
5.966718267410914996e+04 3.933003405704555533e+00 3.479802717861775474e-02
5.966718270891649445e+04 3.921622526054115543e+00 3.484079521848857525e-02
5.966718274372383894e+04 3.925821423702290147e+00 3.459582300729889537e-02
5.966718277853118343e+04 3.877368704408171496e+00 3.409151229718335868e-02
5.966718281333852065e+04 3.907408489551680741e+00 3.491335694971277326e-02
5.966718284814586514e+04 3.932421840469104701e+00 3.534913107903620705e-02
5.966718288295321690e+04 3.912434848227812623e+00 3.484794285729449909e-02
5.966718291776056139e+04 3.937425768445057095e+00 3.505076459552511348e-02
5.966718295256790589e+04 3.901829426929353417e+00 3.432709590419726758e-02
5.966718298737525038e+04 3.908097314286389956e+00 3.499397309664289274e-02
5.966718302218258759e+04 3.899377781948052402e+00 3.481746485181298062e-02
5.966718305698993208e+04 3.837847230266663079e+00 3.378811803401075148e-02
5.966718309179728385e+04 3.900880189174986246e+00 3.463482763354266969e-02
5.966718312660462834e+04 3.921664325421124531e+00 3.450908327147816229e-02
5.966718316141196556e+04 3.864878267921424193e+00 3.378003002782892922e-02
5.966718319621931005e+04 3.979260644071885622e+00 3.541579689794657759e-02
5.966718323102666182e+04 3.964046058801817374e+00 3.507446976156942953e-02
5.966718326583400631e+04 3.893059755134046451e+00 3.435199812742426029e-02
5.966718330064134352e+04 3.883501475940393632e+00 3.412498572421163168e-02
5.966718333544868801e+04 3.878681606086723743e+00 3.423102643989914956e-02
5.966718337025603978e+04 3.903419897367193858e+00 3.422691267936956577e-02
5.966718340506338427e+04 3.851013068404373296e+00 3.381401897416323049e-02
5.966718343987072876e+04 3.957951740065301927e+00 3.487147977748856348e-02
5.966718347467807325e+04 3.916773716146219275e+00 3.451100487835557368e-02
5.966718350948541774e+04 3.909581767197661151e+00 3.452531309319805536e-02
5.966718354429276224e+04 3.928565057353701651e+00 3.443081105842458328e-02
5.966718357910010673e+04 3.966453092577086448e+00 3.518830307548440756e-02
5.966718361390745122e+04 3.876371352290348238e+00 3.455646087286547846e-02
5.966718364871478843e+04 3.897065173067236543e+00 3.472015003672245664e-02
5.966718368352213292e+04 3.929070935077897619e+00 3.512941063632321614e-02
5.966718371832947741e+04 3.980663278634021474e+00 3.562367448749267917e-02
5.966718375313682191e+04 3.970151540147533353e+00 3.583784576850227582e-02
5.966718378794416640e+04 3.958877784002940547e+00 3.541999076908257382e-02
5.966718382275151089e+04 3.978078543958819768e+00 3.562033997945613512e-02
5.966718385755886266e+04 3.944075435891353454e+00 3.506787329930046576e-02
5.966718389236620715e+04 3.949543989658602872e+00 3.489030785350562269e-02
5.966718392717354436e+04 3.923482960013868759e+00 3.488892109164503513e-02
5.966718396198088885e+04 3.825759679525432500e+00 3.348746684495830517e-02
5.966718399678824062e+04 3.904643985070341383e+00 3.439880936139635970e-02
5.966718403159558511e+04 3.900369449206770867e+00 3.441630852646190147e-02
5.966718406640292233e+04 3.888487090086693687e+00 3.412545584409371752e-02
5.966718410121026682e+04 3.964100238807774623e+00 3.523799238133589612e-02
5.966718413601761858e+04 3.960802107210833256e+00 3.540697788206797342e-02
5.966718417082496308e+04 3.930219796606126081e+00 3.467414007020690192e-02
5.966718420563230029e+04 3.923443271297759161e+00 3.448091175365016609e-02
5.966718424043964478e+04 3.894905528094124048e+00 3.458363959690467088e-02
5.966718427524698927e+04 3.973753139897733710e+00 3.544943551833185102e-02
5.966718431005433376e+04 3.897339197164356506e+00 3.404007542619108539e-02
5.966718434486168553e+04 3.918725321304041831e+00 3.437416147216146300e-02
5.966718437966903002e+04 3.877341858442443279e+00 3.424850116761200824e-02
5.966718441447636724e+04 3.971049340575025788e+00 3.527262577326056164e-02
5.966718444928371173e+04 3.849809179442107876e+00 3.369153143822370411e-02
5.966718448409105622e+04 3.903436921177197316e+00 3.446975510961818034e-02
5.966718451889840071e+04 3.920003826423848370e+00 3.446986730195943788e-02
5.966718455370574520e+04 3.949229029063054952e+00 3.505264416538717703e-02
5.966718458851308969e+04 3.968667935528947144e+00 3.515068617203599699e-02
5.966718462332044146e+04 3.987328221320102450e+00 3.505017509843558199e-02
5.966718465812778595e+04 3.897806981711231522e+00 3.441848489389004451e-02
5.966718469293512317e+04 3.919905202094042806e+00 3.505845313769435229e-02
5.966718472774246766e+04 3.989613135590689641e+00 3.556266533762150739e-02
5.966718476254981942e+04 3.883082797879069403e+00 3.462365462900134777e-02
5.966718479735716392e+04 3.930689911767832889e+00 3.537277324870143763e-02
5.966718483216450113e+04 3.903606073763032924e+00 3.441653826887365597e-02
5.966718486697184562e+04 4.037282543672541912e+00 3.617307566971091071e-02
5.966718490177919011e+04 3.984391841350429786e+00 3.532570086330234088e-02
5.966718493658653460e+04 3.952804125331736973e+00 3.460949325913981883e-02
5.966718497139388637e+04 3.974359282661103610e+00 3.501952889548800435e-02
5.966718500620123086e+04 3.994432231792135912e+00 3.510696803346130546e-02
5.966718504100856808e+04 3.919672219204898944e+00 3.439900089529242949e-02
5.966718507581591257e+04 3.984275819718110068e+00 3.520822052186608347e-02
5.966718511062326434e+04 3.946664438382982976e+00 3.450771250905968618e-02
5.966718514543060883e+04 3.946305847040746606e+00 3.488734272775671080e-02
5.966718518023794604e+04 3.926274785461148387e+00 3.476999842072501373e-02
5.966718521504529053e+04 3.988691009984893565e+00 3.498483577067228179e-02
5.966718524985264230e+04 3.924858351100798171e+00 3.435397670235804807e-02
5.966718528465998679e+04 3.947038385569119345e+00 3.468249033275859483e-02
5.966718531946732401e+04 3.885235944189556978e+00 3.422840768122763222e-02
5.966718535427466850e+04 3.915104793169037922e+00 3.491004120368828428e-02
5.966718538908202027e+04 3.935203713132126246e+00 3.544164986327171668e-02
5.966718542388936476e+04 3.956920169490517836e+00 3.573508908667044626e-02
5.966718545869670197e+04 3.923546706186059385e+00 3.461991099026530405e-02
5.966718549350404646e+04 3.886617167043294074e+00 3.414423402298871063e-02
5.966718552831139095e+04 3.884175558927909666e+00 3.410124812754758428e-02
5.966718556311873544e+04 3.957693285397828387e+00 3.513598870375416600e-02
5.966718559792608721e+04 3.892034358100688873e+00 3.407441885106866214e-02
5.966718563273343170e+04 3.936673921121078834e+00 3.474273459429402799e-02
5.966718566754076892e+04 3.974951258794608755e+00 3.516090328493554767e-02
5.966718570234811341e+04 3.941289575197353567e+00 3.457024470081606488e-02
5.966718573715546518e+04 4.018695207613608211e+00 3.546590085772856338e-02
5.966718577196280967e+04 3.879128875641816521e+00 3.387549541220759991e-02
5.966718580677014688e+04 3.892268436436819634e+00 3.390949323787467024e-02
5.966718584157749137e+04 3.896232030978327820e+00 3.439977621635506577e-02
5.966718587638484314e+04 3.964952685528811749e+00 3.535076548328129620e-02
5.966718591119218763e+04 3.945340523077654371e+00 3.474745651168738292e-02
5.966718594599953212e+04 3.945402993344847786e+00 3.507201149270360030e-02
5.966718598080687661e+04 3.914573254031223914e+00 3.470690055850376987e-02
5.966718601561422111e+04 3.923899841445538605e+00 3.485917732911469197e-02
5.966718605042156560e+04 3.932868228091407126e+00 3.497677707099897115e-02
5.966718608522890281e+04 3.878831122308157298e+00 3.445867419115660607e-02
5.966718612003624730e+04 3.952207149905484496e+00 3.537965587476905871e-02
5.966718615484359179e+04 3.895912916274304472e+00 3.447872557782878655e-02
5.966718618965093629e+04 3.985556997530037115e+00 3.561912510366125467e-02
5.966718622445828805e+04 3.898334356308144066e+00 3.442154070659410314e-02
5.966718625926563254e+04 3.833992783810636240e+00 3.353228217110058168e-02
5.966718629407296976e+04 3.894458777275639161e+00 3.452474670589900096e-02
5.966718632888031425e+04 3.934998666548137347e+00 3.531475742528029232e-02
5.966718636368766602e+04 3.965799078561598190e+00 3.602490628894103319e-02
5.966718639849501051e+04 3.894720900814224951e+00 3.438822892162463757e-02
5.966718643330234772e+04 3.846386244867488369e+00 3.400476091482416280e-02
5.966718646810969221e+04 3.906885740413049923e+00 3.482181591389706815e-02
5.966718650291704398e+04 3.896056727775856654e+00 3.448982456960238141e-02
5.966718653772438847e+04 3.866801711840228251e+00 3.577901003376603856e-02
5.966718657253172569e+04 3.912574340016683472e+00 3.493002181408169649e-02
5.966718660733907018e+04 3.940257240992910859e+00 3.500540132672141230e-02
5.966718664214642195e+04 3.847243749778150868e+00 3.360318181960954276e-02
5.966718667695376644e+04 3.853025697542824535e+00 3.395619030509965802e-02
5.966718671176111093e+04 3.880272612255615705e+00 3.426186979142700068e-02
5.966718674656845542e+04 3.900002886752691911e+00 3.445905766767178718e-02
5.966718678137579263e+04 3.846017647058823652e+00 3.395155283701910276e-02
5.966718681618313713e+04 3.922152254249815062e+00 3.479317430001502981e-02
5.966718685099048889e+04 3.912719676136296787e+00 3.468724503199372561e-02
5.966718688579783338e+04 3.887029387605557496e+00 3.448368728693435720e-02
5.966718692060517060e+04 3.917745149827122297e+00 3.511789164685493597e-02
5.966718695541251509e+04 3.848801232883158452e+00 3.433522945878261096e-02
5.966718699021986686e+04 3.914087834707681512e+00 3.526708507354182204e-02
5.966718702502721135e+04 3.910769778199501445e+00 3.509817335949862865e-02
5.966718705983454856e+04 3.952353183719149676e+00 3.602415323196991176e-02
5.966718709464189305e+04 3.870228432282003528e+00 3.412988032034204589e-02
5.966718712944924482e+04 3.890696492119979588e+00 3.461766174277467606e-02
5.966718716425658931e+04 3.963048512920526179e+00 3.527302025478919884e-02
5.966718719906393380e+04 3.944525024621721165e+00 3.469817891901259832e-02
5.966718723387127829e+04 3.926526814312896185e+00 3.492891171983830700e-02
5.966718726867862279e+04 3.918888275663483522e+00 3.463912892849585479e-02
5.966718730348596728e+04 3.895337722709380390e+00 3.433220724702490401e-02
5.966718733829330449e+04 3.954064612804823575e+00 3.512552438804462246e-02
5.966718737310064898e+04 3.918572928828315760e+00 3.485526728150541848e-02
5.966718740790800075e+04 3.929481692819781546e+00 3.510649514036461721e-02
5.966718744271534524e+04 3.941263953950458365e+00 3.512379210636992072e-02
5.966718747752268973e+04 3.985474644122733778e+00 3.581008992412221259e-02
5.966718751233003422e+04 3.913321129800669151e+00 3.455504031881533739e-02
5.966718754713737144e+04 3.921460769038642269e+00 3.455801127137415885e-02
5.966718758194471593e+04 3.924580287717326588e+00 3.463293154372364124e-02
5.966718761675206770e+04 3.871860966932991310e+00 3.442185582629164742e-02
5.966718765155941219e+04 3.929864280140921817e+00 3.520935756379155873e-02
5.966718768636674940e+04 3.886952304716942308e+00 3.456894402140781725e-02
5.966718772117409389e+04 3.825369002083707670e+00 3.331960664473158223e-02
5.966718775598144566e+04 3.927795673905029261e+00 3.455073638416666926e-02
5.966718779078879015e+04 3.954346726405550516e+00 3.529853653286120496e-02
5.966718782559612737e+04 3.885272598536700706e+00 3.448547962189987132e-02
5.966718786040347186e+04 3.794493419092518138e+00 3.349818356109704465e-02
5.966718789521082363e+04 3.916856692875081425e+00 3.480258541905206088e-02
5.966718793001816812e+04 3.940926110984023012e+00 3.493613019898840488e-02
5.966718796482550533e+04 3.878868482161705433e+00 3.418795450282537118e-02
5.966718799963284982e+04 3.866534066813601900e+00 3.382827080923682395e-02
5.966718803444020159e+04 3.829046960678633926e+00 3.338102440001012444e-02
5.966718806924754608e+04 3.824148377420723222e+00 3.366886493751023585e-02
5.966718810405488330e+04 3.936543988698363084e+00 3.495070465963267398e-02
5.966718813886222779e+04 3.859162555649139570e+00 3.399386745479430344e-02
5.966718817366957228e+04 3.833069859144922376e+00 3.377012939601752722e-02
5.966718820847691677e+04 3.918928707134036404e+00 3.501043989702663783e-02
5.966718824328426126e+04 3.891372579497694772e+00 3.426564250318332727e-02
5.966718827809160575e+04 3.980842422694828464e+00 3.539802681743618035e-02
5.966718831289895024e+04 3.938398084087280093e+00 3.454723969780360004e-02
5.966718834770629473e+04 3.905476396085203916e+00 3.398546945096985600e-02
5.966718838251364650e+04 3.854111484074967731e+00 3.353634134346974299e-02
5.966718841732099099e+04 3.878044387880679622e+00 3.395596363150955865e-02
5.966718845212832821e+04 3.806285593010505952e+00 3.289715353377450913e-02
5.966718848693567270e+04 3.936908057700713837e+00 3.462823454175048554e-02
5.966718852174302447e+04 3.911716961498439282e+00 3.416773178579195214e-02
5.966718855655036896e+04 3.865888074404075336e+00 3.392792671347354128e-02
5.966718859135770617e+04 3.915114763188475955e+00 3.432501277400468870e-02
5.966718862616505066e+04 3.916881128353111308e+00 3.457917417287866696e-02
5.966718866097240243e+04 3.841796111691175408e+00 3.357121076955912192e-02
5.966718869577974692e+04 3.911829396576455675e+00 3.422128560050452517e-02
5.966718873058708414e+04 3.902367093519596430e+00 3.461351337165826519e-02
5.966718876539442863e+04 3.940085183550269488e+00 3.502895603668780555e-02
5.966718880020177312e+04 3.878797332375845119e+00 3.409317616528697442e-02
5.966718883500911761e+04 3.997373734945551593e+00 3.580339214858573038e-02
5.966718886981646938e+04 3.916994896837703077e+00 3.478744758366662110e-02
5.966718890462381387e+04 3.934112258504295578e+00 3.494997651009447426e-02
5.966718893943115108e+04 3.888184805996263815e+00 3.480807399671852209e-02
5.966718897423849558e+04 3.930368049566120181e+00 3.489770775475127540e-02
5.966718900904584734e+04 3.939909654375459258e+00 3.537380888649319099e-02
5.966718904385319183e+04 3.963451848280484580e+00 3.619657132809348671e-02
5.966718907866052905e+04 3.986706355112367817e+00 3.609812176472758372e-02
5.966718911346787354e+04 3.956466534729011997e+00 3.570264006028468079e-02
5.966718914827522531e+04 3.942379313596078294e+00 3.546754565976467655e-02
5.966718918308256980e+04 3.908425275827482004e+00 3.517897415566707819e-02
5.966718921788991429e+04 3.922663048006761688e+00 3.480567304489648461e-02
5.966718925269725878e+04 3.912359141275866037e+00 3.494000501446073437e-02
5.966718928750460327e+04 3.925330901817754015e+00 3.478190536200824468e-02
5.966718932231194776e+04 3.896457191058624758e+00 3.498413249976389111e-02
5.966718935711929225e+04 3.945702765114803778e+00 3.475086468351537561e-02
5.966718939192663674e+04 3.883099106753040708e+00 3.411571351251291989e-02
5.966718942673397396e+04 3.927641494879006601e+00 3.465076292460897434e-02
5.966718946154131845e+04 3.901086823074089160e+00 3.420977112664153053e-02
5.966718949634867022e+04 3.995296845735350821e+00 3.553015344038802648e-02
5.966718953115601471e+04 3.920777279521674430e+00 3.435714345449331075e-02
5.966718956596335192e+04 3.942052911061976417e+00 3.472671071244788632e-02
5.966718960077069642e+04 3.961101097624507794e+00 3.461139354022498005e-02
5.966718963557804818e+04 3.964003476009121840e+00 3.501541826518161232e-02
5.966718967038539267e+04 3.969593847000353115e+00 3.462389064167890190e-02
5.966718970519272989e+04 3.941176470588235059e+00 3.458284439075820504e-02
5.966718974000007438e+04 3.931269025875190337e+00 3.445267495955201681e-02
5.966718977480742615e+04 3.964345078807454570e+00 3.507827713690390981e-02
5.966718980961477064e+04 3.917832782295296745e+00 3.453215047709778940e-02
5.966718984442211513e+04 3.997611252576694696e+00 3.528521000576596151e-02
5.966718987922945962e+04 3.926984973770783149e+00 3.449061730123468422e-02
5.966718991403680411e+04 3.942311265064935011e+00 3.476756905007486603e-02
5.966718994884414860e+04 3.932260084071191653e+00 3.457444807604155568e-02
5.966718998365149309e+04 3.899749712110173405e+00 3.436545790653950522e-02
5.966719001845883759e+04 3.907665348938740735e+00 3.463175244414615911e-02
5.966719005326617480e+04 3.924273412271259254e+00 3.465146477730272900e-02
5.966719008807351929e+04 3.967081248338047317e+00 3.491085329013189631e-02
5.966719012288087106e+04 3.908622154162728179e+00 3.461154276609034602e-02
5.966719015768821555e+04 3.924044768036584419e+00 3.467329489639648515e-02
5.966719019249555276e+04 3.919757533895833035e+00 3.469070516766827039e-02
5.966719022730289726e+04 3.918591524056984632e+00 3.435894289302669075e-02
5.966719026211024902e+04 3.968254825374540662e+00 3.482373426144676903e-02
5.966719029691759351e+04 3.913438076533952259e+00 3.413615312910826122e-02
5.966719033172493801e+04 3.893351284424623859e+00 3.444304548179592113e-02
5.966719036653228250e+04 3.908468221851939539e+00 3.422951223250129266e-02
5.966719040133962699e+04 3.971884637419700770e+00 3.515310183282132489e-02
5.966719043614697148e+04 3.912283637754613963e+00 3.425335759238412603e-02
5.966719047095431597e+04 3.949228516860566085e+00 3.498171128675256480e-02
5.966719050576166046e+04 3.873574300004673621e+00 3.425532022666406134e-02
5.966719054056900495e+04 3.949197234618918806e+00 3.474797492120378778e-02
5.966719057537634944e+04 3.911002415819141653e+00 3.417622867844815476e-02
5.966719061018368666e+04 3.977884263179069624e+00 3.525556515125715523e-02
5.966719064499103115e+04 3.921907301259162093e+00 3.453873352760351845e-02
5.966719067979837564e+04 3.882824165145876805e+00 3.409424768543080353e-02
5.966719071460572013e+04 3.919357596410652178e+00 3.449830262740974374e-02
5.966719074941306462e+04 3.937856254073591078e+00 3.480662400129715811e-02
5.966719078422040911e+04 3.907081586471837120e+00 3.449029374917771118e-02
5.966719081902775361e+04 4.007266343321331803e+00 3.550708519871853541e-02
5.966719085383509810e+04 3.920117981032101184e+00 3.420304136646769300e-02
5.966719088864244986e+04 3.982230749979144058e+00 3.490088799875026848e-02
5.966719092344979435e+04 3.967873694132432849e+00 3.442567843861407684e-02
5.966719095825713157e+04 3.981212902612488058e+00 3.471952587884965385e-02
5.966719099306447606e+04 4.001026880096647531e+00 3.516564522498604600e-02
5.966719102787182055e+04 3.908138090219100746e+00 3.401142261726175509e-02
5.966719106267916504e+04 3.963738478232355256e+00 3.462634505953133407e-02
5.966719109748650953e+04 3.956239659654927632e+00 3.494305127854941545e-02
5.966719113229385403e+04 4.005371875572938833e+00 3.507360988835986348e-02
5.966719116710119852e+04 3.986177214582859119e+00 3.468478447469629938e-02
5.966719120190854301e+04 3.966179513323673245e+00 3.486252716470803620e-02
5.966719123671588750e+04 3.965192776610896974e+00 3.484662071205063549e-02
5.966719127152323199e+04 3.950258456242966787e+00 3.463872253293984876e-02
5.966719130633057648e+04 4.025226221657723258e+00 3.556042216756554603e-02
5.966719134113792097e+04 3.977695211841553391e+00 3.490648346208514302e-02
5.966719137594526546e+04 3.995192916639022762e+00 3.510614435975702857e-02
5.966719141075260995e+04 3.999301559254041738e+00 3.529587837194091832e-02
5.966719144555995445e+04 3.925267457227773704e+00 3.459120513086416659e-02
5.966719148036729894e+04 3.897568018028592540e+00 3.423348604746281887e-02
5.966719151517464343e+04 3.926565377532228673e+00 3.468481955149496643e-02
5.966719154998198792e+04 3.968416047548291470e+00 3.541965610589443286e-02
5.966719158478933241e+04 3.877506147153394700e+00 3.408943877988367122e-02
5.966719161959667690e+04 3.898357829098488825e+00 3.419433008912231564e-02
5.966719165440402867e+04 3.935534740901192485e+00 3.510794067626776815e-02
5.966719168921137316e+04 3.979466242382396324e+00 3.555120876261655405e-02
5.966719172401871037e+04 3.913530324744444844e+00 3.449440634475692269e-02
5.966719175882605487e+04 3.938219479629028186e+00 3.505249031840967228e-02
5.966719179363339936e+04 3.962693052217740597e+00 3.531054175385748423e-02
5.966719182844074385e+04 3.884390897861453862e+00 3.376066528914026255e-02
5.966719186324808834e+04 3.977945711599609524e+00 3.508320136784900956e-02
5.966719189805543283e+04 3.956632788804342216e+00 3.461016469841193821e-02
5.966719193286277732e+04 3.923743038297519359e+00 3.459121496017728697e-02
5.966719196767012181e+04 3.967133205498109660e+00 3.479441393834267066e-02
5.966719200247747358e+04 3.979304937968676015e+00 3.479737876691092746e-02
5.966719203728481807e+04 3.978463819098434051e+00 3.480290916641742144e-02
5.966719207209215529e+04 3.972396523962871573e+00 3.504601911980406020e-02
5.966719210689949978e+04 3.982281436305485922e+00 3.545048930618022870e-02
5.966719214170685154e+04 4.015459242983999033e+00 3.559155990145480841e-02
5.966719217651419603e+04 3.943787353199314616e+00 3.510160608408374044e-02
5.966719221132153325e+04 3.884157563173913363e+00 3.406920701349861608e-02
5.966719224612887774e+04 3.961210016773092146e+00 3.508251466707875549e-02
5.966719228093622951e+04 3.948810674687003974e+00 3.448183704523542781e-02
5.966719231574357400e+04 3.992858514571030693e+00 3.538017197203015274e-02
5.966719235055091121e+04 4.006739845537757638e+00 3.567962482648214667e-02
5.966719238535825571e+04 3.933270518760352719e+00 3.442704271045325670e-02
5.966719242016560747e+04 3.964113078669900592e+00 3.526361696266925444e-02
5.966719245497295196e+04 4.000419312691804841e+00 3.526259630367123421e-02
5.966719248978029646e+04 3.940412154670063671e+00 3.457116287487011635e-02
5.966719252458764095e+04 3.908567475022280302e+00 3.502733146838432621e-02
5.966719255939497816e+04 3.969320711362167575e+00 3.604926576876030242e-02
5.966719259420232265e+04 3.906022687265414906e+00 3.413800502986721191e-02
5.966719262900967442e+04 3.971545742083679276e+00 3.487974951028008364e-02
5.966719266381701891e+04 3.929259241861994489e+00 3.473704144136709193e-02
5.966719269862436340e+04 3.929988324542515343e+00 3.455889492054894235e-02
5.966719273343170789e+04 3.898826107187664203e+00 3.412927341068776321e-02
5.966719276823905238e+04 3.919999050151976139e+00 3.448236505168555260e-02
5.966719280304639688e+04 3.926793046729856407e+00 3.485805637570475735e-02
5.966719283785374137e+04 3.883561483424475380e+00 3.399755121062564278e-02
5.966719287266108586e+04 3.913796695936895276e+00 3.473503554360295870e-02
5.966719290746843035e+04 3.952975116770794717e+00 3.500572153196159636e-02
5.966719294227577484e+04 3.897619929344407819e+00 3.481064481038659980e-02
5.966719297708311933e+04 3.911728890076925147e+00 3.446821722612157524e-02
5.966719301189046382e+04 3.963032703888582642e+00 3.521750125679783822e-02
5.966719304669780831e+04 3.904026715425453098e+00 3.477846274850076441e-02
5.966719308150515280e+04 3.960507107643707947e+00 3.523333242732151066e-02
5.966719311631249730e+04 3.897824141666273778e+00 3.443605185364842503e-02
5.966719315111984179e+04 3.888283898178872100e+00 3.397626116974773042e-02
5.966719318592718628e+04 4.031227030088325058e+00 3.604489653902356872e-02
5.966719322073453077e+04 4.067940291172676304e+00 3.638583239626753951e-02
5.966719325554187526e+04 3.972468060809363433e+00 3.542882845256784680e-02
5.966719329034921975e+04 3.938016677234497553e+00 3.469548430619168178e-02
5.966719332515655697e+04 4.075704594936632397e+00 3.689644532794408155e-02
5.966719335996390146e+04 3.965509177365097226e+00 3.514784957249598302e-02
5.966719339477125322e+04 3.914066222360782277e+00 3.503093719272061535e-02
5.966719342957859772e+04 3.913649368732117662e+00 3.457692664465544102e-02
5.966719346438594221e+04 3.927869159644674202e+00 3.504686876016539776e-02
5.966719349919328670e+04 3.899145379857405835e+00 3.462923156422544751e-02
5.966719353400063119e+04 3.908333284148521880e+00 3.485766285627812933e-02
5.966719356880797568e+04 3.970488401659990618e+00 3.589376461216570169e-02
5.966719360361532017e+04 3.923258467917808634e+00 3.537968530996339622e-02
5.966719363842266466e+04 3.849985958671689801e+00 3.423788390896033429e-02
5.966719367323000915e+04 3.829344158582876467e+00 3.406265640094706393e-02
5.966719370803735364e+04 3.840223529411765035e+00 3.406780818225411955e-02
5.966719374284469814e+04 3.876794016575702884e+00 3.495673595392712746e-02
5.966719377765204263e+04 3.866862749739607974e+00 3.447055125782638035e-02
5.966719381245938712e+04 3.821270110275512444e+00 3.389258530735701769e-02
5.966719384726673161e+04 3.941557528830111679e+00 3.527406038935956140e-02
5.966719388207407610e+04 3.862574214931210115e+00 3.402820040197149232e-02
5.966719391688142059e+04 3.944313061360268602e+00 3.513832372934379972e-02
5.966719395168876508e+04 3.902776785501655077e+00 3.483307943446074806e-02
5.966719398649610957e+04 3.860292479271967725e+00 3.495721852692480064e-02
5.966719402130345406e+04 3.864847070442241073e+00 3.552242664330382271e-02
5.966719405611079856e+04 3.871558341787815216e+00 3.542411136710325870e-02
5.966719409091814305e+04 3.892611770275468341e+00 3.486518782309750569e-02
5.966719412572548754e+04 3.865045010310603324e+00 3.504573441954822455e-02
5.966719416053283203e+04 3.883644959730108148e+00 3.512957868348143969e-02
5.966719419534017652e+04 3.867362855884068917e+00 3.442772609949459883e-02
5.966719423014752101e+04 3.914492650460903445e+00 3.526881617231705096e-02
5.966719426495486550e+04 3.894616258968955691e+00 3.520626482884942066e-02
5.966719429976220999e+04 3.905940478278664862e+00 3.542681046347625345e-02
5.966719433456955448e+04 3.942198496958129184e+00 3.567363186978723955e-02
5.966719436937689898e+04 3.899769088579037923e+00 3.614479791212633908e-02
5.966719440418424347e+04 3.889157887849244766e+00 3.468468022325871952e-02
5.966719443899158796e+04 3.971939382404720664e+00 3.599076126300106843e-02
5.966719447379893245e+04 3.886461540245479185e+00 3.627662657835763887e-02
5.966719450860627694e+04 3.926259889585073104e+00 3.624246613171604181e-02
5.966719454341362143e+04 3.878690738294437335e+00 3.516678586124082073e-02
5.966719457822096592e+04 3.851041334420148399e+00 3.408148340853245362e-02
5.966719461302831041e+04 3.978164925924343454e+00 3.542938543173547450e-02
5.966719464783565491e+04 3.891634742384490142e+00 3.464463503402469280e-02
5.966719468264299940e+04 3.868580339128312673e+00 3.417349689776325028e-02
5.966719471745034389e+04 3.890787567300066918e+00 3.408311854315668882e-02
5.966719475225768838e+04 3.905707719867546057e+00 3.446480311600869789e-02
5.966719478706503287e+04 3.912900219463067319e+00 3.442106477621004190e-02
5.966719482187237736e+04 3.869823576537581911e+00 3.450484914354328553e-02
5.966719485667972185e+04 3.900734414621310098e+00 3.414296013104262117e-02
5.966719489148706634e+04 3.919502964855613669e+00 3.468933684480612206e-02
5.966719492629441083e+04 3.881287270097507403e+00 3.422893255613895791e-02
5.966719496110175533e+04 3.900762530516290294e+00 3.437914329297275806e-02
5.966719499590909982e+04 3.814185649537936040e+00 3.370403634921143032e-02
5.966719503071644431e+04 3.864114584588686618e+00 3.426162662999479580e-02
5.966719506552378880e+04 3.868439476463398918e+00 3.411984655145625100e-02
5.966719510033113329e+04 3.958102824658887187e+00 3.509078320883717017e-02
5.966719513513847778e+04 3.867054850629718210e+00 3.413376284141485945e-02
5.966719516994582227e+04 3.943227771010962446e+00 3.567844275091424516e-02
5.966719520475316676e+04 3.897788962789861422e+00 3.466306490283842245e-02
5.966719523956051125e+04 3.927003888253162156e+00 3.482179759730621993e-02
5.966719527436785575e+04 3.899388326074323174e+00 3.462130019806299724e-02
5.966719530917520024e+04 3.869246868091378300e+00 3.444051616034903007e-02
5.966719534398254473e+04 3.905833091647331390e+00 3.457979019563410528e-02
5.966719537878988922e+04 3.928744149299113086e+00 3.462007628048215102e-02
5.966719541359723371e+04 3.911282254675040093e+00 3.457274691905148911e-02
5.966719544840457820e+04 3.904279258897275007e+00 3.465930319565594525e-02
5.966719548321192269e+04 3.940739309711967842e+00 3.481186046125446520e-02
5.966719551801926718e+04 3.916332804802769463e+00 3.497807434789292069e-02
5.966719555282661167e+04 3.889865455908692926e+00 3.435120734429612105e-02
5.966719558763395617e+04 3.915449143033548740e+00 3.491536163800193493e-02
5.966719562244130066e+04 3.888827662212425818e+00 3.423806392895799994e-02
5.966719565724864515e+04 3.874520763911282639e+00 3.414374258734326900e-02
5.966719569205598964e+04 3.922647844609719048e+00 3.485162937735395566e-02
5.966719572686333413e+04 3.883363695128400739e+00 3.446015664899065856e-02
5.966719576167067862e+04 3.881430994970088477e+00 3.431730680266633499e-02
5.966719579647802311e+04 3.891293778698118544e+00 3.564688010819310610e-02
5.966719583128536760e+04 3.871878859474843004e+00 3.467476226979966658e-02
5.966719586609271209e+04 3.852865307474766521e+00 3.395855675957533404e-02
5.966719590090005659e+04 3.962391810818314042e+00 3.579494890243419686e-02
5.966719593570740108e+04 3.898162053922620718e+00 3.530689677844235652e-02
5.966719597051474557e+04 3.902081233895931867e+00 3.476976949759538055e-02
5.966719600532209006e+04 3.947727203992136946e+00 3.505482334466403227e-02
5.966719604012943455e+04 3.911277760732575715e+00 3.515698001790253102e-02
5.966719607493677904e+04 3.921384501044038018e+00 3.505855183655492285e-02
5.966719610974412353e+04 3.944114776381262288e+00 3.530796591863527567e-02
5.966719614455146802e+04 3.943830836792396433e+00 3.495595909168091459e-02
5.966719617935881251e+04 3.903737171702741371e+00 3.469190025386563458e-02
5.966719621416616428e+04 3.916942509231266190e+00 3.467095971125775528e-02
5.966719624897350877e+04 3.921245968405713711e+00 3.447477182536273083e-02
5.966719628378084599e+04 3.962209302325581550e+00 3.511405488796163349e-02
5.966719631858819048e+04 3.867367938284961948e+00 3.371369173564817134e-02
5.966719635339553497e+04 3.903654662907312112e+00 3.442683088331682795e-02
5.966719638820287946e+04 3.908179703965697360e+00 3.445883238326966774e-02
5.966719642301022395e+04 3.945647571229810691e+00 3.484972914049958709e-02
5.966719645781756844e+04 3.933866216893386891e+00 3.497290058440667010e-02
5.966719649262491293e+04 3.894236510573393151e+00 3.437619539992697870e-02
5.966719652743225743e+04 3.881570937425717460e+00 3.501646184973685599e-02
5.966719656223960192e+04 3.910834408473101487e+00 3.454160850853809500e-02
5.966719659704694641e+04 3.893744639283331921e+00 3.435481276188690619e-02
5.966719663185429090e+04 3.944259083353123252e+00 3.475011454865922778e-02
5.966719666666163539e+04 3.949597946134470128e+00 3.466634757511445619e-02
5.966719670146897988e+04 4.011143991947878185e+00 3.570017044053734601e-02
5.966719673627632437e+04 3.965911030900177714e+00 3.528922081958633244e-02
5.966719677108366886e+04 3.935730915697587040e+00 3.470973643141083559e-02
5.966719680589101335e+04 3.912556529112492854e+00 3.455739193745573090e-02
5.966719684069835785e+04 3.906107712964344447e+00 3.459993920478026536e-02
5.966719687550570234e+04 4.002311699129037947e+00 3.552538221168785593e-02
5.966719691031304683e+04 4.006158899609935986e+00 3.563163959281609450e-02
5.966719694512039132e+04 3.949255988710321130e+00 3.509351332785714400e-02
5.966719697992773581e+04 3.890594503349686484e+00 3.407623140426747216e-02
5.966719701473508030e+04 3.936724387587807961e+00 3.466135788981020149e-02
5.966719704954242479e+04 3.931851355555023186e+00 3.469574387570457941e-02
5.966719708434976928e+04 3.975116985518361901e+00 3.504502096773754599e-02
5.966719711915711378e+04 3.963252629266062144e+00 3.458781991153608848e-02
5.966719715396445827e+04 3.963828341435366553e+00 3.492349151421111214e-02
5.966719718877180276e+04 3.942899427627238662e+00 3.496075755555205083e-02
5.966719722357914725e+04 3.987457894359635713e+00 3.539700092350744204e-02
5.966719725838649174e+04 3.958695924465731153e+00 3.528543494336441877e-02
5.966719729319383623e+04 3.969788072650660027e+00 3.482929777020642853e-02
5.966719732800118072e+04 3.961318466495312496e+00 3.489644612985665778e-02
5.966719736280852521e+04 3.913098311346896452e+00 3.446592033528042553e-02
5.966719739761586970e+04 3.899904643231131729e+00 3.387429032551288882e-02
5.966719743242321420e+04 3.920610058186416946e+00 3.513864143382795791e-02
5.966719746723055869e+04 3.997927535196170279e+00 3.578804997264444648e-02
5.966719750203790318e+04 3.910666610417708799e+00 3.454588969598433590e-02
5.966719753684524767e+04 3.914117414414036045e+00 3.487113098797443161e-02
5.966719757165259216e+04 3.909111944660950577e+00 3.434779351449847307e-02
5.966719760645994393e+04 3.855997214714803167e+00 3.377227855964110015e-02
5.966719764126728842e+04 3.867705991888683581e+00 3.400198268309416461e-02
5.966719767607462563e+04 3.875338317177570158e+00 3.423434083395224259e-02
5.966719771088197012e+04 3.911697116283558540e+00 3.434026350470693878e-02
5.966719774568931462e+04 3.853383635380673855e+00 3.361294454087299099e-02
5.966719778049665911e+04 3.936202409055141960e+00 3.464717392293070047e-02
5.966719781530401087e+04 3.883549994647890635e+00 3.425478046995605180e-02
5.966719785011135536e+04 3.879307258035639805e+00 3.439242054709662488e-02
5.966719788491869258e+04 3.864043919078978817e+00 3.376796816023266978e-02
5.966719791972603707e+04 3.904886942095494806e+00 3.454001248218796505e-02
5.966719795453338156e+04 3.900655080613801839e+00 3.412441405019803198e-02
5.966719798934072605e+04 3.888617547921829676e+00 3.409454744240666968e-02
5.966719802414807054e+04 3.932535234064491902e+00 3.486220602894008619e-02
5.966719805895541504e+04 3.895252797683764090e+00 3.429071074198623142e-02
5.966719809376276680e+04 3.927017174862193372e+00 3.449540932480515965e-02
5.966719812857011129e+04 3.900219231098972728e+00 3.414314976095805809e-02
5.966719816337745578e+04 3.928407069437613863e+00 3.451507450210005573e-02
5.966719819818480028e+04 3.902179624985071094e+00 3.412256304819630270e-02
5.966719823299214477e+04 3.960119015287308475e+00 3.483254018284302755e-02
5.966719826779948926e+04 3.949238609439666980e+00 3.488515202867445431e-02
5.966719830260683375e+04 3.925443574884999176e+00 3.445014459527240974e-02
5.966719833741417824e+04 3.864353686608605010e+00 3.383033313131886266e-02
5.966719837222152273e+04 3.944436723966043612e+00 3.492909210042444840e-02
5.966719840702886722e+04 3.927875313722318573e+00 3.466265921493377061e-02
5.966719844183621171e+04 3.978366114654233510e+00 3.544248885380921893e-02
5.966719847664355621e+04 3.957739751382205906e+00 3.521663950003068450e-02
5.966719851145090070e+04 3.910968902871374553e+00 3.456615447466265811e-02
5.966719854625824519e+04 3.958733449838570895e+00 3.508145410541738812e-02
5.966719858106558968e+04 3.841531901771364943e+00 3.389255953597409415e-02
5.966719861587293417e+04 3.916126865313565020e+00 3.438777528455545796e-02
5.966719865068027138e+04 3.955316007613356000e+00 3.518328194373294276e-02
5.966719868548761588e+04 3.844919373046713051e+00 3.351071037792982543e-02
5.966719872029496764e+04 3.917258855944105722e+00 3.438506123978687240e-02
5.966719875510231213e+04 3.961551445810494787e+00 3.516112628510720955e-02
5.966719878990965663e+04 3.902547505830877395e+00 3.427931560270593148e-02
5.966719882471700112e+04 3.868207892364903255e+00 3.392751191139545264e-02
5.966719885952434561e+04 3.939761987262973886e+00 3.472967977422867364e-02
5.966719889433169010e+04 3.916689158794421921e+00 3.427354019629746951e-02
5.966719892913903459e+04 3.962051157421471625e+00 3.469763424819287401e-02
5.966719896394637908e+04 3.928927464944274472e+00 3.448252457743150590e-02
5.966719899875372357e+04 3.939309483193579542e+00 3.452376968425736881e-02
5.966719903356106806e+04 3.846108940144872257e+00 3.334548905680422004e-02
5.966719906836841255e+04 3.923263662029239374e+00 3.440970210382297140e-02
5.966719910317575705e+04 3.901650375194506193e+00 3.401287062581157677e-02
5.966719913798310154e+04 3.892154225911913734e+00 3.417057949322482163e-02
5.966719917279044603e+04 3.898781087017008762e+00 3.457324217470980621e-02
5.966719920759779052e+04 3.933195055570875009e+00 3.467180483036521460e-02
5.966719924240513501e+04 3.912102012499846460e+00 3.459569369350718598e-02
5.966719927721247950e+04 3.934560165470252002e+00 3.465188074932235018e-02
5.966719931201982399e+04 3.875865059611146801e+00 3.381800076437930375e-02
5.966719934682716848e+04 3.891377406500552194e+00 3.408664882111164807e-02
5.966719938163451297e+04 3.928899650385542675e+00 3.457010506537156608e-02
5.966719941644185747e+04 3.962108385268441335e+00 3.505943965890652436e-02
5.966719945124920196e+04 3.913938144329897284e+00 3.496531508969114022e-02
5.966719948605654645e+04 3.945459209239066123e+00 3.488121841466167855e-02
5.966719952086389094e+04 3.912846515107434975e+00 3.487360274986269632e-02
5.966719955567123543e+04 3.835469441676131019e+00 3.363582239480356062e-02
5.966719959047857992e+04 3.930761622156281110e+00 3.499488666351710520e-02
5.966719962528592441e+04 3.907794248407410631e+00 3.434912306576666519e-02
5.966719966009326890e+04 3.894473977152993704e+00 3.422717300045676619e-02
5.966719969490061339e+04 3.974321869702106547e+00 3.504622458357588288e-02
5.966719972970795789e+04 3.899605425696501371e+00 3.423142719339829915e-02
5.966719976451530238e+04 3.920508887485337990e+00 3.430392525383296060e-02
5.966719979932264687e+04 3.902351567711808134e+00 3.443768102130047998e-02
5.966719983412999136e+04 3.930194480324558981e+00 3.471254496819883850e-02
5.966719986893733585e+04 3.931333635402507465e+00 3.430328990761841168e-02
5.966719990374468034e+04 3.902735015034479726e+00 3.415198449332505770e-02
5.966719993855202483e+04 3.878409764476756116e+00 3.434080869005042697e-02
5.966719997335936932e+04 3.864487210206120960e+00 3.384450491019030255e-02
5.966720000816671381e+04 3.997829708074458033e+00 3.551433079272639515e-02
5.966720004297405831e+04 3.917101205660746377e+00 3.495208127797808789e-02
5.966720007778140280e+04 3.895724242748073607e+00 3.399854121179640004e-02
5.966720011258874729e+04 3.934467356054579756e+00 3.457420592067410314e-02
5.966720014739609178e+04 3.864645746181388564e+00 3.416472253126681680e-02
5.966720018220343627e+04 3.888708455126123731e+00 3.392688112034516340e-02
5.966720021701078076e+04 3.936716549453036507e+00 3.509101263563781103e-02
5.966720025181812525e+04 3.968505498467640003e+00 3.506368130778383940e-02
5.966720028662546974e+04 3.906413333092750850e+00 3.457923898358032655e-02
5.966720032143281423e+04 3.935087503081094340e+00 3.467655315132132932e-02
5.966720035624015873e+04 3.899038577674711181e+00 3.430085526287149356e-02
5.966720039104750322e+04 3.908286159113821157e+00 3.483574611092993961e-02
5.966720042585484771e+04 3.895251995710711235e+00 3.461471007310763792e-02
5.966720046066219220e+04 3.884881644257820010e+00 3.458084295149795734e-02
5.966720049546953669e+04 3.851032562456492947e+00 3.400983384219883471e-02
5.966720053027688118e+04 3.865590012998915803e+00 3.417509301784357051e-02
5.966720056508422567e+04 3.891843562187286665e+00 3.505265911535626611e-02
5.966720059989157016e+04 3.868553594232995163e+00 3.430057216166394751e-02
5.966720063469891466e+04 3.960571254937708563e+00 3.520561944180594649e-02
5.966720066950625915e+04 3.897223048106083443e+00 3.409714252369836635e-02
5.966720070431360364e+04 3.929485470541188796e+00 3.478741698335530846e-02
5.966720073912094813e+04 3.873625812190827133e+00 3.410023924434751191e-02
5.966720077392829262e+04 3.900795005901136481e+00 3.458712296915272127e-02
5.966720080873563711e+04 3.810256230174058789e+00 3.339449891415748745e-02
5.966720084354298160e+04 3.854454605337337636e+00 3.432062556295452371e-02
5.966720087835032609e+04 3.940156978835573032e+00 3.537559848917257860e-02
5.966720091315767058e+04 3.888703214561658683e+00 3.436767165651732903e-02
5.966720094796501508e+04 3.878782409913974494e+00 3.423952527106643301e-02
5.966720098277235957e+04 3.874230947046480633e+00 3.476470583280293070e-02
5.966720101757970406e+04 3.885140150577922391e+00 3.530092395523044130e-02
5.966720105238704855e+04 3.906042683877778199e+00 3.496552123850513866e-02
5.966720108719439304e+04 3.899972112286614223e+00 3.476545844197364427e-02
5.966720112200173753e+04 3.910686451020433108e+00 3.525141287481425856e-02
5.966720115680908202e+04 3.875913278745187540e+00 3.466858795632989099e-02
5.966720119161642651e+04 3.879055229557986539e+00 3.398494748479078537e-02
5.966720122642377100e+04 3.881034268429122136e+00 3.477187643326134364e-02
5.966720126123111550e+04 3.954822133912814230e+00 3.562085091299288520e-02
5.966720129603845999e+04 3.874053653475618919e+00 3.440069325469189560e-02
5.966720133084580448e+04 3.918671961254354130e+00 3.502399585473180837e-02
5.966720136565314897e+04 3.883318584333592671e+00 3.466694064849004664e-02
5.966720140046049346e+04 3.916658742422441275e+00 3.474915511555237702e-02
5.966720143526783795e+04 3.965418577671450340e+00 3.555178609138939794e-02
5.966720147007518244e+04 3.908939494523210989e+00 3.531900539924061333e-02
5.966720150488252693e+04 3.926011013085439760e+00 3.510002946294667886e-02
5.966720153968987142e+04 3.951478365384615721e+00 3.507165416608817865e-02
5.966720157449721592e+04 3.955670517147327203e+00 3.541943264997444996e-02
5.966720160930456041e+04 3.909112349282155563e+00 3.471287731411326627e-02
5.966720164411190490e+04 3.937033317580340697e+00 3.494983829471894066e-02
5.966720167891924939e+04 3.984418237313095634e+00 3.546937599507712230e-02
5.966720171372659388e+04 3.985110562756042807e+00 3.587547316667000219e-02
5.966720174853393837e+04 3.916816719308084949e+00 3.458472444611850743e-02
5.966720178334128286e+04 3.904615219938035509e+00 3.450234698746921375e-02
5.966720181814862735e+04 3.907222448495753842e+00 3.445565827201763076e-02
5.966720185295597184e+04 3.934570252878616170e+00 3.490130412928965642e-02
5.966720188776331634e+04 3.915252588507815545e+00 3.442149522936521072e-02
5.966720192257066083e+04 3.902837572791362675e+00 3.439406894502316375e-02
5.966720195737800532e+04 3.864674784391558315e+00 3.360784280198219481e-02
5.966720199218534981e+04 3.904148227398725801e+00 3.434743200789577844e-02
5.966720202699269430e+04 3.885229377296050224e+00 3.420669224883692017e-02
5.966720206180003879e+04 3.933578017212663092e+00 3.487776352151906317e-02
5.966720209660738328e+04 3.954429434484278527e+00 3.483991559034346069e-02
5.966720213141472777e+04 3.874326095151475524e+00 3.400664268875708968e-02
5.966720216622207226e+04 3.843154417539463186e+00 3.385227070725113641e-02
5.966720220102941676e+04 3.894039450060256868e+00 3.453461501548327206e-02
5.966720223583676125e+04 3.819759711133305480e+00 3.370106949350631931e-02
5.966720227064410574e+04 3.932299071924362011e+00 3.543966194831536798e-02
5.966720230545145023e+04 3.844526305846792891e+00 3.404473464968047619e-02
5.966720234025879472e+04 3.869576468039524819e+00 3.414059930664898462e-02
5.966720237506613921e+04 3.946174914826038993e+00 3.496622613711083266e-02
5.966720240987348370e+04 3.889974940319956609e+00 3.434845442621561884e-02
5.966720244468082819e+04 3.885341450183834588e+00 3.424193240063398702e-02
5.966720247948817268e+04 3.876921497212507894e+00 3.411684233198637728e-02
5.966720251429551718e+04 3.834207466122410590e+00 3.371768728077357419e-02
5.966720254910286167e+04 3.960526474163767574e+00 3.529181483836892064e-02
5.966720258391020616e+04 3.948923125199896411e+00 3.518596879489432894e-02
5.966720261871755065e+04 3.990897476844458502e+00 3.529565872067096099e-02
5.966720265352489514e+04 3.885919535086306720e+00 3.422926500882456091e-02
5.966720268833223963e+04 3.881338446033383516e+00 3.451056003225874691e-02
5.966720272313958412e+04 3.887881026485655589e+00 3.457004683848944465e-02
5.966720275794692861e+04 3.871129430773494917e+00 3.495392398141067281e-02
5.966720279275427310e+04 3.940450992680533115e+00 3.567345261781052629e-02
5.966720282756161760e+04 3.887473129255785587e+00 3.441454463361672683e-02
5.966720286236896209e+04 3.796262171196046697e+00 3.353497976960410215e-02
5.966720289717630658e+04 3.833957894111708065e+00 3.382537632366216379e-02
5.966720293198365107e+04 3.902207575876024848e+00 3.475910350740019084e-02
5.966720296679099556e+04 3.892357585491781347e+00 3.459169620185385124e-02
5.966720300159834005e+04 3.877216752476440043e+00 3.459922274086265487e-02
5.966720303640568454e+04 3.852805482253789382e+00 3.435072847981335969e-02
5.966720307121302903e+04 3.920875461792728167e+00 3.467937203503194954e-02
5.966720310602037353e+04 3.878704978513658030e+00 3.436005837030312038e-02
5.966720314082771802e+04 3.846974232552679229e+00 3.456202795546708950e-02
5.966720317563506251e+04 3.871549518318062599e+00 3.458578536394368158e-02
5.966720321044240700e+04 3.927733125106412260e+00 3.628298725086566423e-02
5.966720324524975149e+04 3.903625687942672950e+00 3.538011786222680644e-02
5.966720328005709598e+04 3.837273079560020062e+00 3.389786752111219326e-02
5.966720331486444047e+04 3.884786324786325018e+00 3.442576073201546183e-02
5.966720334967178496e+04 3.886972264977678559e+00 3.451303909867502184e-02
5.966720338447912945e+04 3.815445516724444985e+00 3.365595483340715760e-02
5.966720341928648122e+04 3.868875394590654881e+00 3.451275035819981185e-02
5.966720345409382571e+04 3.866882085284190751e+00 3.448027699120727319e-02
5.966720348890116293e+04 3.912110034163642336e+00 3.552937307075611229e-02
5.966720352370850742e+04 3.864669854853595155e+00 3.442852350832877051e-02
5.966720355851585919e+04 3.866568114083520413e+00 3.425215114990397269e-02
5.966720359332320368e+04 3.895576639106599792e+00 3.462606657883521982e-02
5.966720362813054089e+04 3.920119409439833280e+00 3.499468890699970053e-02
5.966720366293788538e+04 3.898653021115451978e+00 3.475073676626425079e-02
5.966720369774522987e+04 3.904653632256864348e+00 3.467104142359384022e-02
5.966720373255257437e+04 3.835806091664255568e+00 3.379821732904363107e-02
5.966720376735992613e+04 3.876416647637818791e+00 3.426349136492654046e-02
5.966720380216727062e+04 3.932974921532676582e+00 3.464703125426876751e-02
5.966720383697460784e+04 3.876132151297400519e+00 3.433513326458698112e-02
5.966720387178195233e+04 3.975342601235033246e+00 3.534922622068187997e-02
5.966720390658930410e+04 3.986299943656451461e+00 3.546826749768972054e-02
5.966720394139664859e+04 3.947671300564624897e+00 3.523611576268827206e-02
5.966720397620398580e+04 3.916411084369166851e+00 3.473374034967677271e-02
5.966720401101133029e+04 3.914895821272083687e+00 3.525030724795697595e-02
5.966720404581868206e+04 3.943354527833631717e+00 3.543942603263160879e-02
5.966720408062602655e+04 3.921707865168539531e+00 3.515355565857142955e-02
5.966720411543337104e+04 3.973005196635133629e+00 3.640039858141159990e-02
5.966720415024071553e+04 3.939327337744882751e+00 3.545958005080135367e-02
5.966720418504806003e+04 3.876084494143731796e+00 3.450188321882270009e-02
5.966720421985540452e+04 3.870229601143520437e+00 3.430010506349318727e-02
5.966720425466274901e+04 3.826764004592152268e+00 3.363662191015809322e-02
5.966720428947009350e+04 3.878493513974056395e+00 3.465658839673647906e-02
5.966720432427743071e+04 3.913445150411033246e+00 3.475742429964993885e-02
5.966720435908477521e+04 3.948406146429647823e+00 3.562214198094343365e-02
5.966720439389212697e+04 3.879898739696824528e+00 3.473483118925934504e-02
5.966720442869947146e+04 3.921035145159536217e+00 3.516923777128057316e-02
5.966720446350681596e+04 3.899680253388651430e+00 3.493946819218484573e-02
5.966720449831416045e+04 3.844776438835020294e+00 3.405679571583371951e-02
5.966720453312150494e+04 3.898008927167378790e+00 3.450460893077200719e-02
5.966720456792884943e+04 3.878829488036519724e+00 3.442268630084550224e-02
5.966720460273619392e+04 3.788827798808251490e+00 3.309317176927197013e-02
5.966720463754353841e+04 3.895755838770656787e+00 3.435239440787041243e-02
5.966720467235088290e+04 3.862095991414911111e+00 3.390602855766647328e-02
5.966720470715822739e+04 3.892391330124025384e+00 3.437169549014287145e-02
5.966720474196557188e+04 3.806245252563615455e+00 3.351460557201089291e-02
5.966720477677291638e+04 3.849985437246668418e+00 3.401455961184024490e-02
5.966720481158026087e+04 3.843907446519804871e+00 3.407956069442598379e-02
5.966720484638760536e+04 3.856989835718195092e+00 3.411098733901678226e-02
5.966720488119494985e+04 3.855355870943435903e+00 3.376662666537998125e-02
5.966720491600229434e+04 3.862344348659003668e+00 3.417512442003334955e-02
5.966720495080963883e+04 3.865645086892189219e+00 3.438016228246413425e-02
5.966720498561698332e+04 3.904834263268848193e+00 3.486500222508821800e-02
5.966720502042432781e+04 3.807223410176045153e+00 3.397849361366540172e-02
5.966720505523167230e+04 3.908153033055706160e+00 3.507222738070395890e-02
5.966720509003901680e+04 3.928037450572696265e+00 3.515224085896725276e-02
5.966720512484636129e+04 3.870870088092938754e+00 3.440651219618477696e-02
5.966720515965370578e+04 3.934767347673477023e+00 3.478061249735817095e-02
5.966720519446105027e+04 3.942782332748125729e+00 3.489341293210601602e-02
5.966720522926839476e+04 3.938603237383725197e+00 3.508141430189110760e-02
5.966720526407573925e+04 3.862788405590586116e+00 3.410100937400682708e-02
5.966720529888308374e+04 3.890256747459618580e+00 3.416065209676004411e-02
5.966720533369042823e+04 3.873219622641509208e+00 3.434341278981909579e-02
5.966720536849777272e+04 3.879687863270281589e+00 3.466621127829409843e-02
5.966720540330511722e+04 3.909295616492357794e+00 3.496456456930413514e-02
5.966720543811246171e+04 3.894287294278879319e+00 3.477614353475987075e-02
5.966720547291980620e+04 3.950662846598358424e+00 3.537936680913403992e-02
5.966720550772715069e+04 3.917785967124084223e+00 3.466974670955074583e-02
5.966720554253449518e+04 3.890543466685599139e+00 3.424276323744687711e-02
5.966720557734183967e+04 3.928499442104884665e+00 3.455904477767957061e-02
5.966720561214918416e+04 3.913180331876661810e+00 3.467419560210063118e-02
5.966720564695652865e+04 3.865131657475709748e+00 3.420938006396378323e-02
5.966720568176387314e+04 3.876514863895768492e+00 3.423350553001480723e-02
5.966720571657121764e+04 3.892030109407094152e+00 3.449303655753957476e-02
5.966720575137856213e+04 3.865205466496429931e+00 3.414223302526330633e-02
5.966720578618590662e+04 3.952256165416232925e+00 3.471054666693160207e-02
5.966720582099325111e+04 3.930774527708750909e+00 3.475839346425630555e-02
5.966720585580059560e+04 3.989066300604483750e+00 3.540619291324575285e-02
5.966720589060794009e+04 3.926625073321601267e+00 3.477197403531236131e-02
5.966720592541528458e+04 3.945933404327469418e+00 3.518717606000722892e-02
5.966720596022262907e+04 3.961648641103140633e+00 3.523508294737138363e-02
5.966720599502997356e+04 3.918224732411557110e+00 3.485476531467053551e-02
5.966720602983731806e+04 3.920718475772605238e+00 3.475696844560865334e-02
5.966720606464466255e+04 3.929201847635778844e+00 3.479379713872396418e-02
5.966720609945200704e+04 3.957356203926807758e+00 3.527375331022367111e-02
5.966720613425935153e+04 3.976271449368749433e+00 3.563560822787428112e-02
5.966720616906669602e+04 3.974583990712351245e+00 3.549341862615462695e-02
5.966720620387404051e+04 3.979417568618071055e+00 3.520466784991241327e-02
5.966720623868138500e+04 3.972520139473367351e+00 3.511000238939732121e-02
5.966720627348872949e+04 3.967739205599850383e+00 3.531992198898573770e-02
5.966720630829607398e+04 3.961155757388430398e+00 3.495052512352606056e-02
5.966720634310341848e+04 3.981391463318663781e+00 3.513981832526034965e-02
5.966720637791076297e+04 4.022212818672995738e+00 3.545332884791659034e-02
5.966720641271810746e+04 3.864435216144500362e+00 3.421160995385438136e-02
5.966720644752545195e+04 3.976751445156101461e+00 3.489864711455317736e-02
5.966720648233279644e+04 3.988210191313153796e+00 3.562654561133889869e-02
5.966720651714014093e+04 3.969586806704986426e+00 3.546958754177627349e-02
5.966720655194748542e+04 3.938959877256274389e+00 3.496565156927154000e-02
5.966720658675482991e+04 3.980114718130662421e+00 3.548739005350349390e-02
5.966720662156217440e+04 3.871161700859544919e+00 3.368586859661047012e-02
5.966720665636951890e+04 3.956046965799752346e+00 3.471310738171163451e-02
5.966720669117686339e+04 3.953500068857740413e+00 3.539665071641588667e-02
5.966720672598421515e+04 3.955451397181752871e+00 3.489968077864802343e-02
5.966720676079155965e+04 3.926772533839828494e+00 3.468990304333823688e-02
5.966720679559889686e+04 3.934349096547200553e+00 3.488221361752114752e-02
5.966720683040624135e+04 3.968668598892027610e+00 3.540918771095155626e-02
5.966720686521359312e+04 3.972143170865246375e+00 3.529806507481491468e-02
5.966720690002093761e+04 3.928231733679204751e+00 3.499560368638145180e-02
5.966720693482827483e+04 3.987412260458313540e+00 3.532452417674467049e-02
5.966720696963561932e+04 3.897220968086875459e+00 3.436715496613448884e-02
5.966720700444296381e+04 3.884247585517864643e+00 3.442551578565616888e-02
5.966720703925030830e+04 4.001565141549728644e+00 3.612706718329025679e-02
5.966720707405765279e+04 4.011520007793663467e+00 3.548138280194035321e-02
5.966720710886499728e+04 3.959662681111814742e+00 3.522189212369902789e-02
5.966720714367234177e+04 3.906504600785967618e+00 3.452355417337205079e-02
5.966720717847968626e+04 4.013029315960912058e+00 3.541448532868614330e-02
5.966720721328703075e+04 4.006948356807511935e+00 3.620046024770367382e-02
5.966720724809437525e+04 3.960886288531340504e+00 3.523479036528280595e-02
5.966720728290171974e+04 3.980907862804403674e+00 3.537171631935748239e-02
5.966720731770906423e+04 3.907387493466780715e+00 3.478635168188027454e-02
5.966720735251641599e+04 3.936461522790324352e+00 3.495030550721201640e-02
5.966720738732376049e+04 3.882787643635278396e+00 3.456213889775079651e-02
5.966720742213109770e+04 3.956050853579824444e+00 3.536765767046129438e-02
5.966720745693844219e+04 3.891834715053541061e+00 3.568236736540424114e-02
5.966720749174579396e+04 3.943728059504362449e+00 3.636054391744103498e-02
5.966720752655313845e+04 3.981624503849648722e+00 3.616748704423745908e-02
5.966720756136047567e+04 3.935368792803112026e+00 3.518371772349845189e-02
5.966720759616782016e+04 3.912372114024976533e+00 3.474642742758348585e-02
5.966720763097516465e+04 3.911302355636492312e+00 3.450183686472626382e-02
5.966720766578250914e+04 3.902707712522584416e+00 3.457456475297238790e-02
5.966720770058985363e+04 3.913398484655468135e+00 3.489728437934738053e-02
5.966720773539719812e+04 3.937909915123456894e+00 3.503911668183948974e-02
5.966720777020454261e+04 4.004429765144521980e+00 3.587162243872777517e-02
5.966720780501188710e+04 3.933001374454437649e+00 3.492121389396230652e-02
5.966720783981923159e+04 3.963839220816979481e+00 3.529429921250763075e-02
5.966720787462657609e+04 3.972936941741100902e+00 3.521260947452179574e-02
5.966720790943392058e+04 4.013440261826406896e+00 3.559755091741742539e-02
5.966720794424126507e+04 3.956660984859655450e+00 3.567309398985610280e-02
5.966720797904861683e+04 3.882243379946444417e+00 3.411156266242498097e-02
5.966720801385596133e+04 3.980332167832167922e+00 3.554662622649986531e-02
5.966720804866329854e+04 3.904886078040377129e+00 3.479666702938251366e-02
5.966720808347064303e+04 3.994054983854905316e+00 3.565145012158843496e-02
5.966720811827798752e+04 3.940454011033734272e+00 3.477527189390344775e-02
5.966720815308533201e+04 3.903573881109485555e+00 3.430467366299806004e-02
5.966720818789267651e+04 3.923223233337890470e+00 3.487151675504206183e-02
5.966720822270002100e+04 3.952722191905683857e+00 3.462578966637488292e-02
5.966720825750736549e+04 3.958320707745872191e+00 3.523414315114592466e-02
5.966720829231470998e+04 3.932238910234020057e+00 3.478218145863957306e-02
5.966720832712205447e+04 3.972537320614451417e+00 3.560116575673761413e-02
5.966720836192939896e+04 3.944890657947734081e+00 3.558380724922173555e-02
5.966720839673674345e+04 3.931088841346694895e+00 3.580725377868027026e-02
5.966720843154408794e+04 3.896250629547151068e+00 3.483385094303144414e-02
5.966720846635143243e+04 3.947239053051167623e+00 3.539496838659384609e-02
5.966720850115877693e+04 3.880119581464872791e+00 3.430649398312436010e-02
5.966720853596612142e+04 3.856633296078757489e+00 3.444434377369903072e-02
5.966720857077346591e+04 3.937505994053898117e+00 3.559891130839491075e-02
5.966720860558081040e+04 3.893328810089215164e+00 3.504324355747243103e-02
5.966720864038815489e+04 3.829955520376157274e+00 3.389880399602190897e-02
5.966720867519549938e+04 3.950409938799591458e+00 3.545864608074129898e-02
5.966720871000284387e+04 3.886775188977131812e+00 3.504294662025268098e-02
5.966720874481019564e+04 3.924746134845851220e+00 3.529509335518896812e-02
5.966720877961754013e+04 3.953652201612310346e+00 3.555231358663459712e-02
5.966720881442487735e+04 3.938829724152652645e+00 3.567356131965112448e-02
5.966720884923222184e+04 3.845922230374174688e+00 3.470081999045141613e-02
5.966720888403956633e+04 3.966293155113233659e+00 3.617411632336718641e-02
5.966720891884691082e+04 3.916874108804408561e+00 3.531895387719583002e-02
5.966720895365425531e+04 3.893401791438031889e+00 3.570453676258667636e-02
5.966720898846159980e+04 3.897837939683699293e+00 3.568547012186927547e-02
5.966720902326894429e+04 3.928326900981056635e+00 3.632766966581837953e-02
5.966720905807628878e+04 3.889870917304719899e+00 3.548779597418547094e-02
5.966720909288363328e+04 3.892806098141972537e+00 3.554372638039271504e-02
5.966720912769097777e+04 3.974536475019097459e+00 3.689785704847288461e-02
5.966720916249832226e+04 3.922107742473827763e+00 3.583077598515508472e-02
5.966720919730566675e+04 3.895930482765125547e+00 3.509097730335285215e-02
5.966720923211301124e+04 3.968493680297398019e+00 3.586315990296599920e-02
5.966720926692035573e+04 3.913568724443070579e+00 3.538879167345522492e-02
5.966720930172770022e+04 3.930978086964766138e+00 3.565934015989746797e-02
5.966720933653504471e+04 3.973484711307475603e+00 3.640528504163883378e-02
5.966720937134239648e+04 3.905551392715751469e+00 3.510621017967863189e-02
5.966720940614974097e+04 3.858239716939407149e+00 3.445037635953672461e-02
5.966720944095708546e+04 3.958896251375588538e+00 3.614102688372949901e-02
5.966720947576442995e+04 3.933859927524217870e+00 3.578111516010269721e-02
5.966720951057176717e+04 3.884412246678377478e+00 3.502417205628530206e-02
5.966720954537911166e+04 3.917805410490514451e+00 3.470695547171347151e-02
5.966720958018646343e+04 3.922947204566091361e+00 3.573182362491319347e-02
5.966720961499380792e+04 3.896470980773011572e+00 3.487128158404075029e-02
5.966720964980114513e+04 3.882247255610054015e+00 3.497357525413642004e-02
5.966720968460848962e+04 3.852790444529434311e+00 3.448467278597148328e-02
5.966720971941584139e+04 3.871590714585042114e+00 3.453871103826114397e-02
5.966720975422318588e+04 3.814785383037016864e+00 3.396870762624819295e-02
5.966720978903053037e+04 3.832854518625591123e+00 3.402817538507894868e-02
5.966720982383787486e+04 3.909926813280653057e+00 3.498527471941446226e-02
5.966720985864521936e+04 3.862275342123128397e+00 3.441235739334704696e-02
5.966720989345256385e+04 3.904032224327215417e+00 3.509128615986142896e-02
5.966720992825990834e+04 3.874786936458066933e+00 3.446435295306903013e-02
5.966720996306725283e+04 3.891847655400671346e+00 3.466868128362219498e-02
5.966720999787459732e+04 3.818654746189847238e+00 3.371834143128651928e-02
5.966721003268194181e+04 3.897364167228349441e+00 3.509818934703338306e-02
5.966721006748928630e+04 3.845688261736493363e+00 3.428955195846207504e-02
5.966721010229663079e+04 3.879874998500461913e+00 3.477125070089038400e-02
5.966721013710397528e+04 3.911539355960001352e+00 3.526802307649611057e-02
5.966721017191131978e+04 3.896489364241888964e+00 3.551440990723151586e-02
5.966721020671866427e+04 3.920569797819515756e+00 3.550005021161634772e-02
5.966721024152600876e+04 3.873110096698939575e+00 3.490199684491689103e-02
5.966721027633335325e+04 3.930414934973788021e+00 3.530805926760348379e-02
5.966721031114069774e+04 3.962554972033645040e+00 3.559784074233631607e-02
5.966721034594804223e+04 3.894308701365887249e+00 3.491230863382183136e-02
5.966721038075538672e+04 3.893012561619348055e+00 3.480103564940927041e-02
5.966721041556273121e+04 3.869247457144889601e+00 3.421658993469087889e-02
5.966721045037007570e+04 3.886489132927199552e+00 3.486196715621559666e-02
5.966721048517742020e+04 3.864453311100524147e+00 3.448074676997229387e-02
5.966721051998476469e+04 3.837281590540919662e+00 3.437862044652499616e-02
5.966721055479210918e+04 3.841426570018882547e+00 3.414228541820003154e-02
5.966721058959945367e+04 3.818767134668106689e+00 3.400908452793369174e-02
5.966721062440679816e+04 3.797934513327164474e+00 3.365404045341596068e-02
5.966721065921414265e+04 3.845433744944471766e+00 3.395363819280790979e-02
5.966721069402148714e+04 3.853474401186018028e+00 3.411116082520513487e-02
5.966721072882883163e+04 3.846954416141325606e+00 3.438423642865767044e-02
5.966721076363617613e+04 3.787221405468979452e+00 3.370753381582823616e-02
5.966721079844352062e+04 3.851368907568056610e+00 3.462836422611102749e-02
5.966721083325086511e+04 3.886646273132022600e+00 3.473305736321000842e-02
5.966721086805820960e+04 3.821369592852644992e+00 3.383323678462678979e-02
5.966721090286555409e+04 3.791032588090502475e+00 3.378785553772565425e-02
5.966721093767289858e+04 3.903848575145842492e+00 3.479976441356200101e-02
5.966721097248024307e+04 3.872815808639857416e+00 3.460726604252040151e-02
5.966721100728758756e+04 3.833536767785556076e+00 3.375578376820478899e-02
5.966721104209493205e+04 3.824660453670396976e+00 3.392009632245426148e-02
5.966721107690227655e+04 3.781530684222901506e+00 3.310885509481806266e-02
5.966721111170962104e+04 3.829073680848420924e+00 3.389140790939610542e-02
5.966721114651696553e+04 3.881307755432132911e+00 3.465069535616299712e-02
5.966721118132431002e+04 3.878783244015930443e+00 3.449901504937352009e-02
5.966721121613165451e+04 3.883175210129505395e+00 3.472203620748770536e-02
5.966721125093899900e+04 3.898126707587508122e+00 3.458317178278522835e-02
5.966721128574634349e+04 3.899749037571268673e+00 3.441822899300035071e-02
5.966721132055368798e+04 3.862330758962623900e+00 3.421815041013730879e-02
5.966721135536103247e+04 3.867643408506129976e+00 3.460218407323513434e-02
5.966721139016837697e+04 3.880969062949227055e+00 3.487997217329499161e-02
5.966721142497572146e+04 3.831271623672230398e+00 3.382098036345512759e-02
5.966721145978306595e+04 3.834409080792343882e+00 3.410358845773601988e-02
5.966721149459041044e+04 3.829420535698115913e+00 3.390203779188761396e-02
5.966721152939775493e+04 3.834089976093308483e+00 3.438334696093254400e-02
5.966721156420509942e+04 3.818431610942249144e+00 3.390316654926132933e-02
5.966721159901244391e+04 3.798941229250785145e+00 3.386555848879297531e-02
5.966721163381978840e+04 3.771378855154206455e+00 3.319321554288128667e-02
5.966721166862713289e+04 3.841488083197486691e+00 3.387600307700926877e-02
5.966721170343447739e+04 3.838363797049027859e+00 3.454515284301164918e-02
5.966721173824182188e+04 3.882792276681519272e+00 3.485728009881077644e-02
5.966721177304916637e+04 3.891100581808033976e+00 3.480037361593070477e-02
5.966721180785651086e+04 3.880755861871259871e+00 3.437962203910121389e-02
5.966721184266385535e+04 3.859864180821950708e+00 3.445899216821905059e-02
5.966721187747119984e+04 3.868258226685519219e+00 3.422855427251208366e-02
5.966721191227854433e+04 3.892723574568598188e+00 3.472543654428578153e-02
5.966721194708588882e+04 3.878692661239448558e+00 3.441252548332540684e-02
5.966721198189323331e+04 3.867158823046522365e+00 3.507238306610581391e-02
5.966721201670057781e+04 3.886141944164144046e+00 3.471203981485764672e-02
5.966721205150792957e+04 3.908010050495241750e+00 3.510269993383255405e-02
5.966721208631527406e+04 3.855445922795456060e+00 3.477610550096982278e-02
5.966721212112261128e+04 3.885847446897025659e+00 3.468651918163007108e-02
5.966721215592995577e+04 3.927497878753716254e+00 3.553910910504461118e-02
5.966721219073730026e+04 3.864095582172073939e+00 3.450312135658591822e-02
5.966721222554464475e+04 3.867245687233253459e+00 3.428106543509241988e-02
5.966721226035198924e+04 3.912501474926253220e+00 3.538435615014517976e-02
5.966721229515933373e+04 3.969097689391845041e+00 3.521078327947638198e-02
5.966721232996667823e+04 3.902676253125693329e+00 3.442968508401932776e-02
5.966721236477402272e+04 3.851524263365512013e+00 3.395393355809527003e-02
5.966721239958137448e+04 3.923982300356501085e+00 3.451426034384064839e-02
5.966721243438871898e+04 3.926209057948749415e+00 3.487858292627805251e-02
5.966721246919605619e+04 3.896562417996612737e+00 3.461458392779921678e-02
5.966721250400340068e+04 3.899052055880075418e+00 3.501106808575579071e-02
5.966721253881074517e+04 3.929695622557631385e+00 3.530162839816954057e-02
5.966721257361808966e+04 3.834067017873036054e+00 3.366634769540461508e-02
5.966721260842543415e+04 3.883493251511979771e+00 3.423208888164683966e-02
5.966721264323277865e+04 3.912468838518320613e+00 3.460582502211103501e-02
5.966721267804013041e+04 3.908220713932657464e+00 3.434438177921162599e-02
5.966721271284747490e+04 3.979474493951552283e+00 3.537965996692184201e-02
5.966721274765481212e+04 3.904235804219127193e+00 3.444786409343208317e-02
5.966721278246215661e+04 3.960387924329628717e+00 3.502645605968586484e-02
5.966721281726950110e+04 4.013063361249612271e+00 3.578917705958716694e-02
5.966721285207684559e+04 3.958266288200659400e+00 3.493780967539140969e-02
5.966721288688419008e+04 3.909225647982692564e+00 3.401839808391492886e-02
5.966721292169153458e+04 4.012923117687086538e+00 3.609930641836400778e-02
5.966721295649887907e+04 3.922665212231639220e+00 3.467186373145779432e-02
5.966721299130622356e+04 4.012454986549101044e+00 3.578683473556320410e-02
5.966721302611357532e+04 3.953760460354351913e+00 3.662160524986771831e-02


==> figures/ground-lc/2022030506_tic3788_g.dat <==
5.964421624348825571e+04 1.798591663294212850e+01 1.722980637587068209e+00
5.964421626656862645e+04 2.030917718493019919e+01 2.852304785632590600e-01
5.964421630311210174e+04 2.015819563467638886e+01 2.745492488299179357e-01
5.964421633965557703e+04 2.006247568294091721e+01 2.993118352550127037e-01
5.964421637619905232e+04 2.019409086575133472e+01 2.902119558284030343e-01
5.964421641274252033e+04 2.017630234933605848e+01 2.827500928368605337e-01
5.964421644928598835e+04 2.037392469580406740e+01 2.919570605219286019e-01
5.964421648582946364e+04 1.974458236658932719e+01 2.725474934794259729e-01
5.964421652237293893e+04 1.985369116490840824e+01 2.647089120260920914e-01
5.964421655891640694e+04 2.009971257230048636e+01 2.690997450958201309e-01
5.964421659545988223e+04 2.034513199932739269e+01 2.878043859673942717e-01
5.964421663200335752e+04 2.075173033489569363e+01 2.949611264565267787e-01
5.964421666854682553e+04 2.010239192294412547e+01 2.723041851242856137e-01
5.964421670509029354e+04 1.980374656036125103e+01 2.769983117822131247e-01
5.964421674163376883e+04 1.985393775053053744e+01 2.753975964553805889e-01
5.964421677817724412e+04 2.014650071413997168e+01 2.729315536497166628e-01
5.964421681472071214e+04 2.027333204549296042e+01 2.791247842026784443e-01
5.964421685126418015e+04 2.012805828409873143e+01 2.758997252224203445e-01
5.964421688780765544e+04 1.996223036611715429e+01 2.723307017303073785e-01
5.964421692435113073e+04 1.949759868806372154e+01 2.697340540036113343e-01
5.964421696089459874e+04 1.975774708366135002e+01 2.798223114687434787e-01
5.964421699743807403e+04 1.951457447680614621e+01 2.699017195715953110e-01
5.964421703398154932e+04 1.942061896636357332e+01 2.604950368585894904e-01
5.964421707052501733e+04 1.978785819053411288e+01 2.699240925832741556e-01
5.964421710706848535e+04 1.995520467554957023e+01 2.777515763505745139e-01
5.964421714361196064e+04 1.975828669062628862e+01 2.696193255538725797e-01
5.964421718015543593e+04 1.963836877929296776e+01 2.600650317608635964e-01
5.964421721669890394e+04 2.044079450889874039e+01 2.801559964763324362e-01
5.964421725324237195e+04 1.946737114664613699e+01 2.603414198886095932e-01
5.964421728978584724e+04 1.983008454673555576e+01 2.855027568614816880e-01
5.964421732632932253e+04 1.955715882887289325e+01 2.644998033291576789e-01
5.964421736287279055e+04 1.993676353668521628e+01 2.797347910847324814e-01
5.964421739941626583e+04 1.957652478134111007e+01 2.722934057260620322e-01
5.964421743595974112e+04 1.982533011772009957e+01 2.700549041322355404e-01
5.964421747250320914e+04 1.941906912324398604e+01 2.654143959862249602e-01
5.964421750904667715e+04 1.978899676375404582e+01 2.741293870098206464e-01
5.964421754559015244e+04 2.018310901831332771e+01 2.909383349764382842e-01
5.964421758213362773e+04 1.959937500000000199e+01 2.820315959698336261e-01
5.964421761867709574e+04 1.965499887506068788e+01 2.874374570789984262e-01
5.964421765522056376e+04 1.964644890054087512e+01 2.771597294193897110e-01
5.964421769176403905e+04 1.967550139870086667e+01 2.659079448102142362e-01
5.964421772830751434e+04 1.930519164892139727e+01 2.582088657523002317e-01
5.964421776485098235e+04 2.016498481551447952e+01 2.868957648813608707e-01
5.964421780139445764e+04 2.023015729524498241e+01 2.884143181415518842e-01
5.964421783793793293e+04 2.030932101727447048e+01 2.965888085007091224e-01
5.964421787448140094e+04 1.981205257598873359e+01 2.747473700417239484e-01
5.964421791102486895e+04 1.974084259801053420e+01 2.864608023877228127e-01
5.964421794756834424e+04 2.039797516297024416e+01 2.911018716967221920e-01
5.964421798411181953e+04 1.972317014455652284e+01 2.716586500055363507e-01
5.964421802065528755e+04 1.956641484395916564e+01 2.683087211609553324e-01
5.964421805719875556e+04 1.972929143474483027e+01 2.701095838016260298e-01
5.964421809374223085e+04 2.000254678986022228e+01 2.857365979060854100e-01
5.964421813028570614e+04 2.027443464468529655e+01 2.816878167859414028e-01
5.964421816682917415e+04 1.969854758597961109e+01 2.629985412387286781e-01
5.964421820337264217e+04 1.968901502269235948e+01 2.651473764052536541e-01
5.964421823991611745e+04 1.973896244640248554e+01 2.630412876559588553e-01
5.964421827645959274e+04 2.008127580635509446e+01 2.743572336651977639e-01
5.964421831300306076e+04 1.952006608626366813e+01 2.613179474312734007e-01
5.964421834954653605e+04 1.983300220093985899e+01 2.594334762522518267e-01
5.964421838609000406e+04 1.977164476493192424e+01 2.645641989368665015e-01
5.964421842263347935e+04 1.958222772569137504e+01 2.594693660706082761e-01
5.964421845917694736e+04 1.981843592101962415e+01 2.670377478443499708e-01
5.964421849572042265e+04 2.005294331395348806e+01 2.659747399629074360e-01
5.964421853226389794e+04 1.954241414356283713e+01 2.569726568672730527e-01
5.964421856880736595e+04 1.969511077249080344e+01 2.633568125956147199e-01
5.964421860535083397e+04 1.998752232408620344e+01 2.911826173954353281e-01
5.964421864189430926e+04 1.976009559914290392e+01 2.686975383858442590e-01
5.964421867843778455e+04 1.956380745819631883e+01 2.727825820259771605e-01
5.964421871498125256e+04 1.948312827670329739e+01 2.619789727961068238e-01
5.964421875152472057e+04 2.001818859396037809e+01 2.735211266068120484e-01
5.964421878806819586e+04 1.943697222743479003e+01 2.651887854953908219e-01
5.964421882461167115e+04 1.952023791223734861e+01 2.720874742753507936e-01
5.964421886115513917e+04 1.972561431845984004e+01 2.705620079509186704e-01
5.964421889769860718e+04 1.947269710319361380e+01 2.622488522438587433e-01
5.964421893424208247e+04 1.985109048998167580e+01 2.659118514741991013e-01
5.964421897078555776e+04 1.997573937704058267e+01 2.727115120066345155e-01
5.964421900732902577e+04 1.979288003098700344e+01 2.605537300605142992e-01
5.964421904387250106e+04 1.992106886895438578e+01 2.603805935017990403e-01
5.964421908041596907e+04 1.972887158251376505e+01 2.669251228799320863e-01
5.964421911695944436e+04 1.964813352349744591e+01 2.633709295908095993e-01
5.964421915350291238e+04 1.994440772390349892e+01 2.832206263526893530e-01
5.964421919004638767e+04 2.003299133308763302e+01 2.919288909684145117e-01
5.964421922658986296e+04 1.978873503872330630e+01 2.837761897538912392e-01
5.964421926313333097e+04 2.006300930457445020e+01 3.113193457545675447e-01
5.964421929967679898e+04 1.964355323654316265e+01 2.747801285239386826e-01
5.964421933622027427e+04 2.001041890440386695e+01 2.686643587304518022e-01
5.964421937276374956e+04 1.951904096888899431e+01 2.528929786169550886e-01
5.964421940930721757e+04 1.993265723477282947e+01 2.643885160722971861e-01
5.964421944585069286e+04 1.980214580597844432e+01 2.614950436511332410e-01
5.964421948239416815e+04 1.962678960564238295e+01 2.506649008255545930e-01
5.964421951893763617e+04 2.009477397751734173e+01 2.593959967574512304e-01
5.964421955548110418e+04 2.025649199469894768e+01 2.751312974749789975e-01
5.964421959202457947e+04 2.020961936309388562e+01 2.760958068715111957e-01
5.964421962856805476e+04 2.011140950812236383e+01 2.657464369562262396e-01
5.964421966511152277e+04 2.050465783529698882e+01 2.727639048886939532e-01
5.964421970165499079e+04 2.034714693640499661e+01 2.697615304942798109e-01
5.964421973819846608e+04 1.949421371154024030e+01 2.528454607582892866e-01
5.964421977474194136e+04 1.992646199172259003e+01 2.676818380005224207e-01
5.964421981128540938e+04 1.971282098758288726e+01 2.640132811738759022e-01
5.964421984782888467e+04 2.017655837721025947e+01 2.733193500695964007e-01
5.964421988437235996e+04 1.996380336229693953e+01 2.689063254059075314e-01
5.964421992091582797e+04 2.073574296202625078e+01 2.790941352769282235e-01
5.964421995745929598e+04 2.040573407135839545e+01 2.780874224065245648e-01
5.964421999400277127e+04 2.007251074624761955e+01 2.796814582063260057e-01
5.964422003054624656e+04 1.991925523952096100e+01 2.722611901112613197e-01
5.964422006708971458e+04 2.005317994100295209e+01 2.727320076520906578e-01
5.964422010363318259e+04 2.003504923694404383e+01 2.642047033686142354e-01
5.964422014017665788e+04 2.034794474835234013e+01 2.844537279932768947e-01
5.964422017672013317e+04 2.049368199579200578e+01 2.823877565849540749e-01
5.964422021326360118e+04 1.998710057776205673e+01 2.686294223765280376e-01
5.964422024980707647e+04 2.039531842395738437e+01 2.751799281180528078e-01
5.964422028635055176e+04 2.068254645141638903e+01 2.921924749008881217e-01
5.964422032289401977e+04 1.959322131496815445e+01 2.634089357548280441e-01
5.964422035943748779e+04 2.008090801886792676e+01 2.802045050789700453e-01
5.964422039598096308e+04 1.983261657910641773e+01 2.751387673283816060e-01
5.964422043252443837e+04 1.988980315658804798e+01 2.576401984038216297e-01
5.964422046906790638e+04 1.987947247304542842e+01 2.666077759525357083e-01
5.964422050561137439e+04 2.022424904164540393e+01 2.747244069642769682e-01
5.964422054215484968e+04 1.954941015656408609e+01 2.544117496336279483e-01
5.964422057869832497e+04 1.979583980706351554e+01 2.635829193437302376e-01
5.964422061524179298e+04 2.028613436942735149e+01 2.758677214862327864e-01
5.964422065178526100e+04 1.983315597094341243e+01 2.625401001352508645e-01
5.964422068832873629e+04 1.995699922478799238e+01 2.584305851244467211e-01
5.964422072487221158e+04 2.045305013993643684e+01 2.804423701257647283e-01
5.964422076141567959e+04 2.023988952224246418e+01 2.734879162275147824e-01
5.964422079795915488e+04 2.017811749546066835e+01 2.701493305805345857e-01
5.964422083450263017e+04 1.999916333550246250e+01 2.773649617939217826e-01
5.964422087104609818e+04 2.009733958584826752e+01 2.885293184338251216e-01
5.964422090758956620e+04 2.023178283745402339e+01 2.926909923129724644e-01
5.964422094413304148e+04 2.056197482736899573e+01 2.835113955031994815e-01
5.964422098067651677e+04 2.073983270145032165e+01 2.850320185244210047e-01
5.964422101721998479e+04 2.046376536696975990e+01 2.932179990483885779e-01
5.964422105376345280e+04 2.048795901757073779e+01 2.728477794283436508e-01
5.964422109030692809e+04 2.022011870772074005e+01 2.760629176614523006e-01
5.964422112685040338e+04 2.010104161779195664e+01 2.776304149456164660e-01
5.964422116339387139e+04 2.008522929467865481e+01 2.659233994922702848e-01
5.964422119993733941e+04 2.015329653260687692e+01 2.686974658064798516e-01
5.964422123648081470e+04 2.012019333285947909e+01 2.700178740986506343e-01
5.964422127302428999e+04 1.976919290184955003e+01 2.648937078827051650e-01
5.964422130956775800e+04 1.982494013241301900e+01 2.733709685310869442e-01
5.964422134611123329e+04 2.028028580708022233e+01 2.815732427812026595e-01
5.964422138265470130e+04 2.031777649935279584e+01 2.803488001183254141e-01
5.964422141919817659e+04 1.936671475561198008e+01 2.627473674403519310e-01
5.964422145574164460e+04 1.988349377290240483e+01 2.941756351972193428e-01
5.964422149228511989e+04 1.972535096310806324e+01 2.666049915845088436e-01
5.964422152882859518e+04 1.999228234066767484e+01 2.680479794868293464e-01
5.964422156537206320e+04 2.010287290985742104e+01 2.863717127710054267e-01
5.964422160191553121e+04 1.977620752391572267e+01 2.683292475879336947e-01
5.964422163845900650e+04 1.989438065189598959e+01 2.713321030440896120e-01
5.964422167500248179e+04 2.049288215544939007e+01 2.887259028701244512e-01
5.964422171154594980e+04 2.024875456264044615e+01 2.919512719077294038e-01
5.964422174808941782e+04 1.976124927028604716e+01 2.762986391750728576e-01
5.964422178463289310e+04 2.019750020891281395e+01 2.714275846411189907e-01
5.964422182117636839e+04 1.987239465139824901e+01 2.705322726119785970e-01
5.964422185771983641e+04 2.002593828678493892e+01 2.777636389130541117e-01
5.964422189426331170e+04 2.015691168468617889e+01 2.750427869584302076e-01
5.964422193080678699e+04 2.026929107668915719e+01 2.855543101110535886e-01
5.964422196735025500e+04 1.998651058039693851e+01 2.675137028235635706e-01
5.964422200389372301e+04 2.016593814626809689e+01 2.766585040506337467e-01
5.964422204043719830e+04 2.033311415044713399e+01 2.757804590950472812e-01
5.964422207698067359e+04 2.027862536417147510e+01 2.793211936191690725e-01
5.964422211352414161e+04 2.058025551963270772e+01 2.871244158258399737e-01
5.964422215006760962e+04 1.944712833039822542e+01 2.783219691168384857e-01
5.964422218661108491e+04 2.007969813449941654e+01 2.851532848185956426e-01
5.964422222315456020e+04 2.016188772245787675e+01 2.762728571804395905e-01
5.964422225969802821e+04 2.061696087352138207e+01 3.002062577433664559e-01
5.964422229624150350e+04 2.012006555508051875e+01 2.796452347439950525e-01
5.964422233278497879e+04 2.017678882864498746e+01 2.855904775072730661e-01
5.964422236932844680e+04 1.987861861791384754e+01 2.703055658265450800e-01
5.964422240587191482e+04 1.970541979332181270e+01 2.690168090382452637e-01
5.964422244241539011e+04 2.010504415861537453e+01 3.010894539999365294e-01
5.964422247895886539e+04 1.994166558705407155e+01 2.872293210506113859e-01
5.964422251550233341e+04 2.014705567896981364e+01 3.065774653437974284e-01
5.964422255204580142e+04 2.020568551969203597e+01 2.976268856915657013e-01
5.964422258858927671e+04 1.977343903709276063e+01 2.881585218105681689e-01
5.964422262513275200e+04 1.966221067107992937e+01 2.785516043102673756e-01
5.964422266167622001e+04 1.986971436654917511e+01 2.906525849915020943e-01
5.964422269821969530e+04 2.011689190794005100e+01 2.977986607556476484e-01
5.964422273476317059e+04 2.048217753706227739e+01 2.933981474287558622e-01
5.964422277130663861e+04 2.059315418833254796e+01 3.052989983564895482e-01
5.964422280785010662e+04 1.983334111440510128e+01 2.694421520324852271e-01
5.964422284439358191e+04 1.987747800244741114e+01 2.783234271225671908e-01
5.964422288093705720e+04 1.980690089585666414e+01 2.748612217235648636e-01
5.964422291748052521e+04 1.993809068705532539e+01 2.688827832793400652e-01
5.964422295402399322e+04 2.014111549910461108e+01 2.809488409249145113e-01
5.964422299056746851e+04 1.998529238872298919e+01 2.761850151397037822e-01
5.964422302711094380e+04 1.998979966156649368e+01 2.645027034118248022e-01
5.964422306365441182e+04 2.021496685454996722e+01 2.753103875976752879e-01
5.964422310019787983e+04 1.995215953830157574e+01 2.630146434674329181e-01
5.964422313674135512e+04 2.013125103249710790e+01 2.681659773958919857e-01
5.964422317328483041e+04 1.991415466025811298e+01 2.760067428777858711e-01
5.964422320982829842e+04 1.999934020141219904e+01 2.655866098506982631e-01
5.964422324637176644e+04 2.018074525460530566e+01 2.876201751692856745e-01
5.964422328291524173e+04 2.024321229964016666e+01 2.782319100487440355e-01
5.964422331945871701e+04 2.073844075320570823e+01 2.809711440758688727e-01
5.964422335600218503e+04 2.008478084463313351e+01 2.645947684997406735e-01
5.964422339254566032e+04 2.004961867886894211e+01 2.681654593156806432e-01
5.964422342908913561e+04 2.023940985541457493e+01 2.812137683194890214e-01
5.964422346563260362e+04 2.005991019287592181e+01 2.941591517796467992e-01
5.964422350217607163e+04 2.006772777425640442e+01 2.754940763094154144e-01
5.964422353871954692e+04 1.987635130442834708e+01 2.766482270236025331e-01
5.964422357526302221e+04 2.017371249282929213e+01 2.801549764121192276e-01
5.964422361180649023e+04 2.005338661152993041e+01 2.644351754549265632e-01
5.964422364834996552e+04 2.007330324207747552e+01 2.610136311267370335e-01
5.964422368489343353e+04 1.979019262826449577e+01 2.639724331563224613e-01
5.964422372143690882e+04 1.962205791177754222e+01 2.685713698795372806e-01
5.964422375798037683e+04 2.028685235313672663e+01 2.794685178726892261e-01
5.964422379452385212e+04 2.025836133306421871e+01 2.714874925765530245e-01
5.964422383106732741e+04 1.970720391570107921e+01 2.582294565517011531e-01
5.964422386761079542e+04 2.014786592603142523e+01 2.642966776267541840e-01
5.964422390415426344e+04 2.024280921280432111e+01 2.706568092202946141e-01
5.964422394069773873e+04 2.022665765349082889e+01 2.790429640403709333e-01
5.964422397724121402e+04 2.047209041185206502e+01 2.735210767094370943e-01
5.964422401378468203e+04 1.999792352434549869e+01 2.680177681545768409e-01
5.964422405032815004e+04 2.037842813762761907e+01 2.874454792169002793e-01
5.964422408687162533e+04 1.992680059716230190e+01 2.693614042257642671e-01
5.964422412341510062e+04 1.987783033817332878e+01 2.761412302632179627e-01
5.964422415995856863e+04 2.023304178580868751e+01 2.745737736081915181e-01
5.964422419650204392e+04 1.993993231810490485e+01 2.628388941671134238e-01
5.964422423304551194e+04 1.976534070848534697e+01 2.617793788215377337e-01
5.964422426958898723e+04 1.994302024482109204e+01 2.740944656633187426e-01
5.964422430613245524e+04 2.006652345317626995e+01 2.748805722013403785e-01
5.964422434267593053e+04 1.995000295211666952e+01 2.690163190987301944e-01
5.964422437921940582e+04 1.952700403874417390e+01 2.537809713811543522e-01
5.964422441576287383e+04 2.009275079906369754e+01 2.765892996006512616e-01
5.964422445230634185e+04 2.037945769466216817e+01 2.936803677052506334e-01
5.964422448884981713e+04 2.006802873029494449e+01 2.901447138764735034e-01
5.964422452539329242e+04 1.974181673697864881e+01 2.667184745713431782e-01
5.964422456193676044e+04 1.968622679879159776e+01 2.668438318924777342e-01
5.964422459848022845e+04 1.963907799016803324e+01 2.649289682274924562e-01
5.964422463502370374e+04 1.961237237654857779e+01 2.906790495082784975e-01
5.964422467156717903e+04 1.990197251851069637e+01 2.895500084344975744e-01
5.964422470811064704e+04 2.027086089529261770e+01 2.715505693823421773e-01
5.964422474465412233e+04 2.009799236886210494e+01 2.729778713514695587e-01
5.964422478119759762e+04 1.980149134362062568e+01 2.701254311495951965e-01
5.964422481774106564e+04 1.994801219641406576e+01 2.760521866215557840e-01
5.964422485428453365e+04 1.993266765140324992e+01 2.675958293744360450e-01
5.964422489082800894e+04 1.983061236448872222e+01 2.812800873473220165e-01
5.964422492737148423e+04 1.979564150502453757e+01 2.710553663873621066e-01
5.964422496391495224e+04 2.020907120705964033e+01 2.764744460420521244e-01
5.964422500045842025e+04 1.993750591463991739e+01 2.739647781195004295e-01
5.964422503700189554e+04 1.974606525243855870e+01 2.774635936314533424e-01
5.964422507354537083e+04 2.021653636860489911e+01 2.960474301928061047e-01
5.964422511008883885e+04 1.982856739225127640e+01 2.954506293471983458e-01
5.964422514663231414e+04 2.051264886366393014e+01 2.877951021301883294e-01
5.964422518317578943e+04 2.037953493890141132e+01 3.051485635981657785e-01
5.964422521971925744e+04 2.004364962989899723e+01 2.898701546951122365e-01
5.964422525626272545e+04 2.047210753720595378e+01 3.003209564211777871e-01
5.964422529280620074e+04 2.055439302644181154e+01 2.978962142775449240e-01
5.964422532934967603e+04 2.028821090047393483e+01 3.089067771955210651e-01
5.964422536589314404e+04 2.061172657984756640e+01 2.898891379125571044e-01
5.964422540243661206e+04 2.047043036518738646e+01 2.857180189942484239e-01
5.964422543898008735e+04 2.067050331878468228e+01 2.999460845822651267e-01
5.964422547552356264e+04 2.045515312980031197e+01 2.944609255022752059e-01
5.964422551206703065e+04 1.953487778859978974e+01 2.565896065376591095e-01
5.964422554861050594e+04 2.010193940393062206e+01 2.896903320831956674e-01
5.964422558515398123e+04 2.050893274380818454e+01 2.986675493690982841e-01
5.964422562169744924e+04 2.033212405747617169e+01 2.894737522986728928e-01
5.964422565824091726e+04 2.005622094997248794e+01 2.848540999588420886e-01
5.964422569478439254e+04 2.047141475760144047e+01 2.837162501565567152e-01
5.964422573132786783e+04 2.031834123955249538e+01 2.855216731516911910e-01
5.964422576787133585e+04 2.041830563360160156e+01 2.812903258511789129e-01
5.964422580441480386e+04 2.029213992014778611e+01 2.806091638087779283e-01
5.964422584095827915e+04 2.066604727487722570e+01 2.951296015183862420e-01
5.964422587750175444e+04 1.999081624296594129e+01 2.700861689248111319e-01
5.964422591404522245e+04 1.988645134374022305e+01 2.682611963592301252e-01
5.964422595058869047e+04 2.037134904654743295e+01 2.823304053928152313e-01
5.964422598713216576e+04 2.000316808448225459e+01 2.789215268288237626e-01
5.964422602367564104e+04 2.014312461487415362e+01 2.897184914891550167e-01
5.964422606021910906e+04 2.026007948668837244e+01 2.899932012303150786e-01
5.964422609676258435e+04 1.980506201613942352e+01 2.628871658526572008e-01
5.964422613330605964e+04 1.981845812145654406e+01 2.776575974021554538e-01
5.964422616984952765e+04 1.993753541076486968e+01 2.712948566653986537e-01
5.964422620639299566e+04 2.001369568848273417e+01 2.636417200977918540e-01
5.964422624293647095e+04 2.024411560472188043e+01 2.855009736615153337e-01
5.964422627947994624e+04 1.975871310521552005e+01 2.641154313594361591e-01
5.964422631602341426e+04 2.020431813810348132e+01 2.760284155960804342e-01
5.964422635256688227e+04 1.988686972101356787e+01 2.926190066302432058e-01
5.964422638911035756e+04 2.022604936047559221e+01 2.715274939631352469e-01
5.964422642565383285e+04 1.989522177490346166e+01 2.685332448291076202e-01
5.964422646219730086e+04 2.062063762472621065e+01 2.808141520605517139e-01
5.964422649874076887e+04 2.004263703914725880e+01 2.730442158518429641e-01
5.964422653528424416e+04 1.970493630758154424e+01 2.722386520826166056e-01
5.964422657182771945e+04 1.991900197814619844e+01 2.592867172626470151e-01
5.964422660837118747e+04 1.984834834834835249e+01 2.581272417898849425e-01
5.964422664491466276e+04 1.980529000478574986e+01 2.702165345585324507e-01
5.964422668145813077e+04 2.019322251704484827e+01 2.719123171392959226e-01
5.964422671800160606e+04 1.982672129042800080e+01 2.677633961827051712e-01
5.964422675454507407e+04 1.984171239884662086e+01 2.626125683901541219e-01
5.964422679108854936e+04 1.974074074074074048e+01 2.590268989089369311e-01
5.964422682763202465e+04 1.962549260512772875e+01 2.587784583802426042e-01
5.964422686417549266e+04 1.880778972627088663e+01 2.472845033639219370e-01
5.964422690071896068e+04 2.005344395368270227e+01 2.678661352458221456e-01
5.964422693726243597e+04 2.002109625605844556e+01 2.956890048446927377e-01
5.964422697380591126e+04 1.971363202384556246e+01 2.581524660571506424e-01
5.964422701034937927e+04 2.022035173179554945e+01 2.805827458929917584e-01
5.964422704689285456e+04 1.942989136649513782e+01 2.688430144447614412e-01
5.964422708343632985e+04 2.003458138325532900e+01 2.787861332245801238e-01
5.964422711997979786e+04 2.024084852106363641e+01 2.737407614221540886e-01
5.964422715652326588e+04 1.957737321196358593e+01 2.641175066729088972e-01
5.964422719306674117e+04 1.996581287545527772e+01 2.703011576138827365e-01
5.964422722961021645e+04 1.999009171306911270e+01 2.784067102055490239e-01
5.964422726615368447e+04 2.023915679840205684e+01 2.832510129178450464e-01
5.964422730269715248e+04 1.986573127453054255e+01 2.707393826453558527e-01
5.964422733924062777e+04 2.025664377072477507e+01 2.790831929203241302e-01
5.964422737578410306e+04 2.038475923328658368e+01 2.851586067696599280e-01
5.964422741232757107e+04 2.012443441600854754e+01 2.787570367654858550e-01
5.964422744887103909e+04 2.047723587074912288e+01 2.893908202782835004e-01
5.964422748541451438e+04 2.006797220018706795e+01 2.762111936717946414e-01
5.964422752195798967e+04 1.979963433500538983e+01 2.588655417727573904e-01
5.964422755850145768e+04 1.989292563392286439e+01 2.728756193934671614e-01
5.964422759504493297e+04 2.009568473566463354e+01 2.766153065857242521e-01
5.964422763158840826e+04 2.012203155206568539e+01 2.691529381275000743e-01
5.964422766813187627e+04 1.984557897586178399e+01 2.715880360870400745e-01
5.964422770467534428e+04 1.986227215219530606e+01 2.611610591826766248e-01
5.964422774121881957e+04 2.022616437207184248e+01 2.713515988281262059e-01
5.964422777776229486e+04 2.005822887181560787e+01 2.711830013589942023e-01
5.964422781430576288e+04 1.960548319009247464e+01 2.616324882668127350e-01
5.964422785084923089e+04 1.995551207091663315e+01 2.674727352118335122e-01
5.964422788739270618e+04 1.980263327891380243e+01 2.690843846006684137e-01
5.964422792393618147e+04 2.023685673396492035e+01 2.971240885421443378e-01
5.964422796047964948e+04 1.977289740330911982e+01 2.888762910523742233e-01
5.964422799702312477e+04 1.978028886603720338e+01 2.758852482834889264e-01
5.964422803356660006e+04 1.987033438158840326e+01 2.776506350322510142e-01
5.964422807011006807e+04 1.973848980683575860e+01 2.638239203270443256e-01
5.964422810665353609e+04 1.996295334647295405e+01 2.662590461656487717e-01
5.964422814319701138e+04 2.094900849858357006e+01 2.866246354675562324e-01
5.964422817974048667e+04 2.020989489203842737e+01 2.743211350028202933e-01
5.964422821628395468e+04 1.992388007054673693e+01 2.707650186677348914e-01
5.964422825282742269e+04 1.976795091224515843e+01 2.738127745145318426e-01
5.964422828937089798e+04 1.977302265131823233e+01 2.711964742495940883e-01
5.964422832591437327e+04 2.030192007437159774e+01 2.754940696515065790e-01
5.964422836245784129e+04 2.009114265755792417e+01 2.734834575910115029e-01
5.964422839900131657e+04 2.020995432164679428e+01 2.872353203618067119e-01
5.964422843554479186e+04 1.989891184172243044e+01 2.818937833240897639e-01
5.964422847208825988e+04 2.032580093925887255e+01 2.944969255864832713e-01
5.964422850863172789e+04 1.933654667897309665e+01 2.525342007589077009e-01
5.964422854517520318e+04 1.950154432618005984e+01 2.644917348040330407e-01
5.964422858171867847e+04 1.983170143158773868e+01 2.755557890047259928e-01
5.964422861826214648e+04 2.006315789473684319e+01 2.774124458286690298e-01
5.964422865480561450e+04 2.000816191734289617e+01 2.729792793541181428e-01
5.964422869134908979e+04 1.964649176609459147e+01 2.671811596079625706e-01
5.964422872789256508e+04 1.965455276612856750e+01 2.872630901931835234e-01
5.964422876443603309e+04 2.006421758762570562e+01 2.913486305618789851e-01
5.964422880097950838e+04 2.046033252444679107e+01 3.052969474149049289e-01
5.964422883752298367e+04 2.011382152386599387e+01 2.970757628044196075e-01
5.964422887406645168e+04 1.961841906685705794e+01 2.664999039603315745e-01
5.964422891060991969e+04 2.011810343808026147e+01 2.763776839913679728e-01
5.964422894715339498e+04 1.977878087957697772e+01 2.749589480432919064e-01
5.964422898369687027e+04 1.996404483764661464e+01 2.718421006357202296e-01
5.964422902024033829e+04 2.052627551020407992e+01 2.928669581281699297e-01
5.964422905678380630e+04 2.044625332366448944e+01 2.968815728495113326e-01
5.964422909332728159e+04 1.977871148459383477e+01 2.778430132476867875e-01
5.964422912987075688e+04 1.956062304288041886e+01 2.578470542347452432e-01
5.964422916641422489e+04 1.986716082869568822e+01 2.884682737678974096e-01
5.964422920295769291e+04 1.981113104669586988e+01 2.830431322001297212e-01
5.964422923950116819e+04 2.036491278340914590e+01 3.066033418944785760e-01
5.964422927604464348e+04 2.012746253181260769e+01 2.911619081173283385e-01
5.964422931258811150e+04 2.011134967141942198e+01 2.858156185136950800e-01
5.964422934913157951e+04 2.009091662326594374e+01 2.823260835943977587e-01
5.964422938567505480e+04 2.025125687866217916e+01 2.883042211512970021e-01
5.964422942221853009e+04 2.045532576210400322e+01 3.005633037074173508e-01
5.964422945876199810e+04 1.977105594699267499e+01 2.837209121395148359e-01
5.964422949530546612e+04 1.971663339142075699e+01 2.878423612762111006e-01
5.964422953184894141e+04 1.991872312310919924e+01 2.947502723115753009e-01
5.964422956839241670e+04 2.001461714766827171e+01 2.878567241412250954e-01
5.964422960493588471e+04 2.030588878067320735e+01 2.808149001988122784e-01
5.964422964147936000e+04 1.995525990531936955e+01 2.793156671278034797e-01
5.964422967802282801e+04 2.060476389969477395e+01 3.084943079565964918e-01
5.964422971456630330e+04 2.022347685964122732e+01 2.986731961710396566e-01
5.964422975110977131e+04 2.047026652655712908e+01 3.024079380918163751e-01
5.964422978765324660e+04 1.974841804919579502e+01 2.872124754959962112e-01
5.964422982419672189e+04 2.078075940787004683e+01 3.078271355211467109e-01
5.964422986074018991e+04 2.038917519680385482e+01 2.998909890593660088e-01
5.964422989728365792e+04 1.981560103189385202e+01 2.840502902430103727e-01
5.964422993382713321e+04 1.986302157260665879e+01 2.702755334729724512e-01
5.964422997037060850e+04 2.047263729056108517e+01 3.008312059842049302e-01
5.964423000691407651e+04 2.059625999639228056e+01 2.958558391570479951e-01
5.964423004345755180e+04 2.041185070723879491e+01 2.920183424166307717e-01
5.964423008000102709e+04 2.019313284561819799e+01 2.845564323435619269e-01
5.964423011654449510e+04 2.043529840997092961e+01 3.085582910524273803e-01
5.964423015308796312e+04 2.009428581405906300e+01 2.997324692962267112e-01
5.964423018963143841e+04 2.015083149203395863e+01 3.009506273142734667e-01
5.964423022617491370e+04 2.009346910845385636e+01 2.861796186378370299e-01
5.964423026271838171e+04 2.030842976750703244e+01 2.902109939022468055e-01
5.964423029926184972e+04 2.112733319676575761e+01 2.999360605140733438e-01
5.964423033580532501e+04 2.094139658326060527e+01 2.930534398316839706e-01
5.964423037234880030e+04 2.077194382571200748e+01 3.001984414981217486e-01
5.964423040889226831e+04 2.031751472826781679e+01 2.901066094082321301e-01
5.964423044543574360e+04 2.081785488883861035e+01 3.054216523210494527e-01
5.964423048197921889e+04 2.046234893816731315e+01 2.875849729138485467e-01
5.964423051852268691e+04 2.034381011226785674e+01 3.017285885093043962e-01
5.964423055506615492e+04 2.057985971231545719e+01 2.973791629817389981e-01
5.964423059160963021e+04 2.013524642307736556e+01 2.961644608354039310e-01
5.964423062815310550e+04 1.956336123849334996e+01 2.791724080417629650e-01
5.964423066469657351e+04 2.025024309664116373e+01 2.861212133685183678e-01
5.964423070124004153e+04 2.070342510947153514e+01 2.892826361975765481e-01
5.964423073778351682e+04 2.047107920179073304e+01 2.996090500175712656e-01
5.964423077432699210e+04 2.019355974783701058e+01 2.744365072287172080e-01
5.964423081087046012e+04 2.018503252023026917e+01 2.851944604539898287e-01
5.964423084741393541e+04 2.015212946193842214e+01 2.891113382420382738e-01
5.964423088395741070e+04 2.005812429693026999e+01 2.895600417617716915e-01
5.964423092050087871e+04 2.022243310370682678e+01 2.847907221147671364e-01
5.964423095704434672e+04 2.075754383415673843e+01 2.897316003609785584e-01
5.964423099358782201e+04 1.985291904469732671e+01 2.756986187837365265e-01
5.964423103013129730e+04 1.999417249417249565e+01 2.806610892318702755e-01
5.964423106667476532e+04 1.974988127642323477e+01 2.837196674822386466e-01
5.964423110321823333e+04 2.041214172547889660e+01 2.856347562907446402e-01
5.964423113976170862e+04 2.056001432322749878e+01 2.897586260382825074e-01
5.964423117630518391e+04 2.015269948345401829e+01 2.929594126974968682e-01
5.964423121284865192e+04 2.009500948455539415e+01 2.903032560112754346e-01
5.964423124939212721e+04 1.971305090418104555e+01 2.664444017839435186e-01
5.964423128593560250e+04 2.033197728519958858e+01 2.792593844570958606e-01
5.964423132247907051e+04 1.990412915461793375e+01 2.725713120834811209e-01
5.964423135902253853e+04 2.003390129259694419e+01 2.795359936162872816e-01
5.964423139556601382e+04 2.007385426969996800e+01 2.858010806606253729e-01
5.964423143210948911e+04 1.980689775300470501e+01 2.754606841781765403e-01
5.964423146865295712e+04 2.027581407965655913e+01 3.103802186420300258e-01
5.964423150519642513e+04 2.023929664512012394e+01 3.049619664535649366e-01
5.964423154173990042e+04 2.055935548697337367e+01 2.964728695575158390e-01
5.964423157828337571e+04 2.079660547030389139e+01 2.926971576530035257e-01
5.964423161482684372e+04 2.014770602279275735e+01 2.810976188998911551e-01
5.964423165137031901e+04 1.999610699924238233e+01 2.772289772862912560e-01
5.964423168791379430e+04 1.986325292117751928e+01 2.799009921441538706e-01
5.964423172445726232e+04 2.011392807892224610e+01 2.760821145465779392e-01
5.964423176100073033e+04 2.037059962239801081e+01 2.840964373935880305e-01
5.964423179754420562e+04 2.060682645007674907e+01 2.881218484281723446e-01
5.964423183408768091e+04 2.013930400989224623e+01 2.869631514136073980e-01
5.964423187063114892e+04 2.069078290573617807e+01 3.063466583436617041e-01
5.964423190717461694e+04 1.993722432353796847e+01 2.865647555685380543e-01
5.964423194371809223e+04 1.977875460421154941e+01 2.703109552643333524e-01
5.964423198026156751e+04 1.972563327426248136e+01 2.691495415539228997e-01
5.964423201680503553e+04 2.000466954445477086e+01 2.786742760124125695e-01
5.964423205334850354e+04 2.058866461123421843e+01 2.861132901246947191e-01
5.964423208989197883e+04 1.994578664119469735e+01 2.818966470409038361e-01
5.964423212643545412e+04 1.965066623296662129e+01 2.630617872497693077e-01
5.964423216297892213e+04 2.042525449477851751e+01 2.914255957664934060e-01
5.964423219952239015e+04 1.982658872204918410e+01 2.848300258696758180e-01
5.964423223606586544e+04 2.008230053992745923e+01 2.748984204428102651e-01
5.964423227260934073e+04 2.009095444556631449e+01 2.684670191065184341e-01
5.964423230915280874e+04 2.042002697885050821e+01 2.813875632243426628e-01
5.964423234569628403e+04 1.955720365863504995e+01 2.626577841434640237e-01
5.964423238223975932e+04 2.022584959281637040e+01 2.730640260055650081e-01
5.964423241878322733e+04 2.012386244569760052e+01 2.810508458375669538e-01
5.964423245532669534e+04 1.992407740298191854e+01 2.629500648234718851e-01
5.964423249187017063e+04 1.977269704993759092e+01 2.580027997395157313e-01
5.964423252841364592e+04 2.002322854232308913e+01 2.682356435179236720e-01
5.964423256495711394e+04 1.980768916632635168e+01 2.683267327001026548e-01
5.964423260150058195e+04 1.968460272575561021e+01 2.581648050041818188e-01
5.964423263804405724e+04 2.025846237371353098e+01 2.857087574438422761e-01
5.964423267458753253e+04 2.029685094805675405e+01 2.757331136171425889e-01
5.964423271113100054e+04 1.998135809552805142e+01 2.678973270752756375e-01
5.964423274767447583e+04 2.015836986753405569e+01 2.818081225481323115e-01
5.964423278421795112e+04 1.990843038536568343e+01 2.582904568739199380e-01
5.964423282076141913e+04 1.983986118576336111e+01 2.570178459763385881e-01
5.964423285730488715e+04 1.963912645966183135e+01 2.576697555192126177e-01
5.964423289384836244e+04 2.023924188286468606e+01 2.751120403036105833e-01
5.964423293039183773e+04 2.024019677741337375e+01 2.762224125188537105e-01
5.964423296693530574e+04 1.995780900447427442e+01 2.848736601116194644e-01
5.964423300347877375e+04 1.963809040239103254e+01 2.642901979140789281e-01
5.964423304002224904e+04 2.017264309167788738e+01 2.767081402490096376e-01
5.964423307656572433e+04 2.007422164239624962e+01 2.747476857816003037e-01
5.964423311310919235e+04 2.017167720587369217e+01 2.616140821980402209e-01
5.964423314965266036e+04 2.022318392216134697e+01 2.667419037456510433e-01
5.964423318619613565e+04 2.038472164334623571e+01 2.703681760344296969e-01
5.964423322273961094e+04 1.994021174520538153e+01 2.649105268558946125e-01
5.964423325928307895e+04 2.027191834598272280e+01 2.736210629449907783e-01
5.964423329582655424e+04 1.990726512692370420e+01 2.732885718943368625e-01
5.964423333237002953e+04 2.018457381886264912e+01 2.775258397258111853e-01
5.964423336891349754e+04 2.019469132262996780e+01 2.653830295773413894e-01
5.964423340545696556e+04 1.992849656731709018e+01 2.580299351752318726e-01
5.964423344200044085e+04 1.956983723883181270e+01 2.579047631531759532e-01
5.964423347854391614e+04 2.039336492890995345e+01 2.722006260286879420e-01
5.964423351508738415e+04 1.973954799616311462e+01 2.710462517453182674e-01
5.964423355163085216e+04 1.955756504867823864e+01 2.708001560954645948e-01
5.964423358817432745e+04 1.965725675235925962e+01 2.657296701087427659e-01
5.964423362471780274e+04 2.015520364705176704e+01 2.738649489196012254e-01
5.964423366126127075e+04 1.962626050909429765e+01 2.601872842144307141e-01
5.964423369780474604e+04 1.954487831690231303e+01 2.566224738317479659e-01
5.964423373434822133e+04 1.919261993468562011e+01 2.551039701648920022e-01
5.964423377089168935e+04 1.960331782508576381e+01 2.624146062140544911e-01
5.964423380743515736e+04 1.931761311199635500e+01 2.514128276317835198e-01
5.964423384397863265e+04 1.971478998365354940e+01 2.680800007226752379e-01
5.964423388052210794e+04 1.959625233049347415e+01 2.609152092940028589e-01
5.964423391706557595e+04 1.956237999316770981e+01 2.575557808462980991e-01
5.964423395360904397e+04 1.979435208112250777e+01 2.732384888399041478e-01
5.964423399015251925e+04 1.948641342508074459e+01 2.542381301953092199e-01
5.964423402669599454e+04 1.968314907634519528e+01 2.546496304616598927e-01
5.964423406323946256e+04 1.976195265082050412e+01 2.630902483821870863e-01
5.964423409978293785e+04 1.954169926093708298e+01 2.564040597265096477e-01
5.964423413632641314e+04 1.957843287001680110e+01 2.620928363577295084e-01
5.964423417286988115e+04 1.959388754207169470e+01 2.595276135965768338e-01
5.964423420941334916e+04 2.021066091361944927e+01 2.730345603653389630e-01
5.964423424595682445e+04 1.946355116008325581e+01 2.520072239283370763e-01
5.964423428250029974e+04 1.957566790068145934e+01 2.543186579625044130e-01
5.964423431904376775e+04 1.928500597995843080e+01 2.552474239181642401e-01
5.964423435558723577e+04 1.942882564360724373e+01 2.553984145049729149e-01
5.964423439213071106e+04 1.971964939822082741e+01 2.602083845575087762e-01
5.964423442867418635e+04 2.020348147332623867e+01 2.695741285004789045e-01
5.964423446521765436e+04 1.952271736183954332e+01 2.544481779390912468e-01
5.964423450176112965e+04 1.971153000985876957e+01 2.641750246942449754e-01
5.964423453830460494e+04 1.874018325348555791e+01 2.419581289391894707e-01
5.964423457484807295e+04 1.973750222909112395e+01 2.695897655377191282e-01
5.964423461139154097e+04 1.968193723510643167e+01 2.523645943554382320e-01
5.964423464793501626e+04 1.938676370625600498e+01 2.528849842153545469e-01
5.964423468447849154e+04 1.925640995676054601e+01 2.531652118000805030e-01
5.964423472102195956e+04 1.919928287038115045e+01 2.461976242826694750e-01
5.964423475756543485e+04 1.953193369384653622e+01 2.658280578551083795e-01
5.964423479410891014e+04 1.950233119541807625e+01 2.508886221036535358e-01
5.964423483065237815e+04 1.952207213645892736e+01 2.475067969929971023e-01
5.964423486719584616e+04 1.975275180352663185e+01 2.550627285742647077e-01
5.964423490373932145e+04 1.953980545625140763e+01 2.543265040529009702e-01
5.964423494028279674e+04 1.982799980751184776e+01 2.598813590632068071e-01
5.964423497682626476e+04 1.975781570130402542e+01 2.537939918887858748e-01
5.964423501336973277e+04 1.942674044646235387e+01 2.431625576505299646e-01
5.964423504991320806e+04 1.930337974030843995e+01 2.428802652917274874e-01
5.964423508645668335e+04 1.953818764465016855e+01 2.456769097700687299e-01
5.964423512300015136e+04 1.977021115155251252e+01 2.579616080099605413e-01
5.964423515954362665e+04 1.914864062409035483e+01 2.365927974209726115e-01
5.964423519608710194e+04 1.968849130517867252e+01 2.546243363096006851e-01
5.964423523263056995e+04 1.918392809694897139e+01 2.537607945344218519e-01
5.964423526917403797e+04 1.979081293082957060e+01 2.551509566976055687e-01
5.964423530571751326e+04 1.959429953971438820e+01 2.479857356982450856e-01
5.964423534226098855e+04 1.977287291698927163e+01 2.580439281824842279e-01
5.964423537880445656e+04 1.990124333497827536e+01 2.614091791072538085e-01
5.964423541534792457e+04 1.987495949983800259e+01 2.577221664696826009e-01
5.964423545189139986e+04 1.991035252066066263e+01 2.625218885596655172e-01
5.964423548843487515e+04 2.010863771751057882e+01 2.581254894576444081e-01
5.964423552497834316e+04 1.950734734500321821e+01 2.530704703090952967e-01
5.964423556152181118e+04 1.928447583695032108e+01 2.540112173787260619e-01
5.964423559806528647e+04 1.996558120609389775e+01 2.605389375864863299e-01
5.964423563460876176e+04 1.962284652563001686e+01 2.615432151949198536e-01
5.964423567115222977e+04 1.972882814895172388e+01 2.652226540961403201e-01
5.964423570769570506e+04 1.980606929510155112e+01 2.562004210349872468e-01
5.964423574423918035e+04 1.972596018073990720e+01 2.545810026855950814e-01
5.964423578078264836e+04 1.997998166077191584e+01 2.552323666042950467e-01
5.964423581732611638e+04 2.004167458658049483e+01 2.561196518244715503e-01
5.964423585386959166e+04 2.002360892838152395e+01 2.636333316184681919e-01
5.964423589041306695e+04 2.015858224577436886e+01 2.560133860606166323e-01
5.964423592695653497e+04 2.044589346850388623e+01 2.607708053246658442e-01
5.964423596350000298e+04 1.948945415881747678e+01 2.462974763952229806e-01
5.964423600004347827e+04 2.020423828194406823e+01 2.748727035019678522e-01
5.964423603658695356e+04 1.999783177393886291e+01 2.660826769548393367e-01
5.964423607313042157e+04 2.046193859734212950e+01 2.659387545200109226e-01
5.964423610967388959e+04 2.038586463984919561e+01 2.623928129093184292e-01
5.964423614621736488e+04 1.995716913065006537e+01 2.526721022584512699e-01
5.964423618276084017e+04 2.029204882010126809e+01 2.675129930673156298e-01
5.964423621930430818e+04 2.023282705622213129e+01 2.626043466395228121e-01
5.964423625584778347e+04 2.000686460609099626e+01 2.663290576709518853e-01
5.964423629239125148e+04 1.986040945926733414e+01 2.573396586188388402e-01
5.964423632893472677e+04 2.001768280356272456e+01 2.558113139225343113e-01
5.964423636547819478e+04 2.043240612299530312e+01 2.674848893592301491e-01
5.964423640202167007e+04 2.009411201531833413e+01 2.591034714579589782e-01
5.964423643856514536e+04 2.008302560905428891e+01 2.520708458810890229e-01
5.964423647510861338e+04 2.052737380803357681e+01 2.732269139796923429e-01
5.964423651165208139e+04 1.981663250366032258e+01 2.589384498716118532e-01
5.964423654819555668e+04 2.036345754694212573e+01 2.765649689830868008e-01
5.964423658473903197e+04 1.967348682593377518e+01 2.617090320109878299e-01
5.964423662128249998e+04 2.027772402950780162e+01 2.621992310991723696e-01
5.964423665782597527e+04 1.994993102135959262e+01 2.561550974803287750e-01
5.964423669436944328e+04 1.988788379782711502e+01 2.577802328707641255e-01
5.964423673091291857e+04 2.029667080034341353e+01 2.709887622668275542e-01
5.964423676745638659e+04 2.015722092301818336e+01 2.619782388932265782e-01
5.964423680399985460e+04 1.979947692706431184e+01 2.549062789623198766e-01
5.964423684054332989e+04 2.017400012064909376e+01 2.603007926522450943e-01
5.964423687708680518e+04 2.034889970835643425e+01 2.641482398168029100e-01
5.964423691363027319e+04 1.951351131369037972e+01 2.500654139519180030e-01
5.964423695017374848e+04 2.034602808232352444e+01 2.639610646092454549e-01
5.964423698671722377e+04 1.991125418612329767e+01 2.551504754488655990e-01
5.964423702326069179e+04 2.000655109618522687e+01 2.610228979151546502e-01
5.964423705980415980e+04 2.049201599224618420e+01 2.649010779396573367e-01
5.964423709634763509e+04 1.977632578635465777e+01 2.503902233666268629e-01
5.964423713289111038e+04 2.030454496383460850e+01 2.750852275201307040e-01
5.964423716943457839e+04 2.009436399402744300e+01 2.613065282919452281e-01
5.964423720597804640e+04 2.025655007314802347e+01 2.671746618707898646e-01
5.964423724252152169e+04 2.015704888000666628e+01 2.649712236511023722e-01
5.964423727906499698e+04 1.987514344189568405e+01 2.573744208609828887e-01
5.964423731560846500e+04 2.018340293521059436e+01 2.663442423295300232e-01
5.964423735215194029e+04 2.031302184262781552e+01 2.792406163163355659e-01
5.964423738869541558e+04 2.041572436455011186e+01 2.690315063433512677e-01
5.964423742523888359e+04 1.973362970649623449e+01 2.465298980310249022e-01
5.964423746178235160e+04 2.000513035159052677e+01 2.606165129423738680e-01
5.964423749832582689e+04 1.999029447968942463e+01 2.634048238782042972e-01
5.964423753486930218e+04 1.996228496073847580e+01 2.555109001291523962e-01
5.964423757141277019e+04 1.988711702959505345e+01 2.576744459212791938e-01
5.964423760795624548e+04 2.006346293626300437e+01 2.644474972159105985e-01
5.964423764449972077e+04 1.973580220763021131e+01 2.561087108405606938e-01
5.964423768104318879e+04 1.950155730533683496e+01 2.491647973131547733e-01
5.964423771758665680e+04 2.008669775062951146e+01 2.595351468123443528e-01
5.964423775413013209e+04 1.935272483345669770e+01 2.421324676474209125e-01
5.964423779067360738e+04 2.027135770266811221e+01 2.639036450145090251e-01
5.964423782721707539e+04 1.985930079942727389e+01 2.535036683780177991e-01
5.964423786376054341e+04 2.014502734454122290e+01 2.721035306966462231e-01
5.964423790030401869e+04 1.995204262877442147e+01 2.595183221772774385e-01
5.964423793684749398e+04 1.998466220767972601e+01 2.542907343724051805e-01
5.964423797339096200e+04 1.970449264593138139e+01 2.498662167617388130e-01
5.964423800993443729e+04 1.972176379880639985e+01 2.511954434304138339e-01
5.964423804647791258e+04 1.944142480517519900e+01 2.473305771038603607e-01
5.964423808302138059e+04 2.031891997891924362e+01 2.635080896806205053e-01
5.964423811956484860e+04 1.995670677493924217e+01 2.673247470321379327e-01
5.964423815610832389e+04 2.022115164581050095e+01 2.621160623126497224e-01
5.964423819265179918e+04 2.000698392854996399e+01 2.562733742525780123e-01
5.964423822919526719e+04 1.989717129449034871e+01 2.535178758427870660e-01
5.964423826573873521e+04 1.942813452114780759e+01 2.487629889970436603e-01
5.964423830228221050e+04 2.037931410171050572e+01 2.664368275202302350e-01
5.964423833882568579e+04 1.991866581746986498e+01 2.650525277722779460e-01
5.964423837536915380e+04 1.997764206240567475e+01 2.796301176446485681e-01
5.964423841191262909e+04 1.989205437712410429e+01 2.936512170918761933e-01
5.964423844845610438e+04 2.008511291694226841e+01 2.903301932759870252e-01
5.964423848499957239e+04 2.009291892086417519e+01 2.701506319538896639e-01
5.964423852154304041e+04 2.006030747314061813e+01 2.737822407884947240e-01
5.964423855808651570e+04 1.979992021682251746e+01 2.669516638775453199e-01
5.964423859462999098e+04 1.988963902715868315e+01 2.595012477167960019e-01
5.964423863117345900e+04 1.991558196566685268e+01 2.639950636378689541e-01
5.964423866771692701e+04 1.977601910604322200e+01 2.660495541449149348e-01
5.964423870426040230e+04 1.971750775630671981e+01 2.696754025859585124e-01
5.964423874080387759e+04 2.001687653233676656e+01 2.628267572578327216e-01
5.964423877734734560e+04 2.006653870761356373e+01 2.707355441836742926e-01
5.964423881389082089e+04 1.979768481052742857e+01 2.606351741718040960e-01
5.964423885043429618e+04 2.000524714282291328e+01 2.764265512997857721e-01
5.964423888697776420e+04 2.023747422055076939e+01 2.666076592475983831e-01
5.964423892352123221e+04 1.984845113513889459e+01 2.984510308891365482e-01
5.964423896006470750e+04 2.004114625064806887e+01 2.932199666455836407e-01
5.964423899660818279e+04 2.038146611676201303e+01 2.856750132770470851e-01
5.964423903315165080e+04 2.016979200152397311e+01 2.627885067913517947e-01
5.964423906969512609e+04 2.007181266878286863e+01 2.723760906412552862e-01
5.964423910623860138e+04 2.004808929337209022e+01 2.702864598175624966e-01
5.964423914278206939e+04 1.994101787910321022e+01 2.597262447577227129e-01
5.964423917932553741e+04 2.037836366276256328e+01 2.760180979397841017e-01
5.964423921586901270e+04 2.016679829599846840e+01 2.685819098131214666e-01
5.964423925241248799e+04 1.988764617371420584e+01 2.614119853128833992e-01
5.964423928895595600e+04 2.028895994208494002e+01 2.791242576187886737e-01
5.964423932549942401e+04 1.986326723323890420e+01 2.684398394632788176e-01
5.964423936204289930e+04 1.970651957278684918e+01 2.534248185833415934e-01
5.964423939858637459e+04 2.004343774639810860e+01 2.634445900442014543e-01
5.964423943512984260e+04 2.048132679325919270e+01 2.616558789116447126e-01
5.964423947167331062e+04 2.024353443110184259e+01 2.642336025552193268e-01
5.964423950821678591e+04 2.063352348911480050e+01 2.715389407742010985e-01
5.964423954476026120e+04 2.006097876747799091e+01 2.668185534275950843e-01
5.964423958130372921e+04 2.046505690371530051e+01 2.676246359434262811e-01
5.964423961784719722e+04 2.010798608629356821e+01 2.557567311757975026e-01
5.964423965439067251e+04 2.025654964318214368e+01 2.641657783632235246e-01
5.964423969093414780e+04 1.998393683637353746e+01 2.593887682882239365e-01
5.964423972747761582e+04 2.031839726828802029e+01 2.785678835439437950e-01
5.964423976402109110e+04 1.984207493473198980e+01 2.529405137155929517e-01
5.964423980056456639e+04 2.041608698263951283e+01 2.801457926616900962e-01
5.964423983710803441e+04 1.990669314003077872e+01 2.610905730127104363e-01
5.964423987365150242e+04 2.048241529802210081e+01 2.747589809210223000e-01
5.964423991019497771e+04 2.016902027910515116e+01 2.769963088390274275e-01
5.964423994673845300e+04 2.001589922626910578e+01 2.714566121419014211e-01
5.964423998328192101e+04 1.986152796725784597e+01 2.598649810065267185e-01
5.964424001982539630e+04 1.997490407302366577e+01 2.656389406463542380e-01
5.964424005636886432e+04 2.015465818300133805e+01 2.597414991793395855e-01
5.964424009291233961e+04 1.987126538310037205e+01 2.689380721657486095e-01
5.964424012945580762e+04 1.997763516610774914e+01 2.627432101021723310e-01
5.964424016599928291e+04 2.049435768695930449e+01 2.707869701452185196e-01
5.964424020254275820e+04 1.943058286516853883e+01 2.486294693087833241e-01
5.964424023908622621e+04 1.962500000000000000e+01 2.488461002136382882e-01
5.964424027562969422e+04 2.000903144684503943e+01 2.627815002583024917e-01
5.964424031217316951e+04 1.944370251246911607e+01 2.586954622331353870e-01
5.964424034871664480e+04 1.910459372114496901e+01 2.453275211252497479e-01
5.964424038526011282e+04 1.979891349374489451e+01 2.648213652223287973e-01
5.964424042180358083e+04 1.929395636448489171e+01 2.454903950168902116e-01
5.964424045834705612e+04 1.947189410088209627e+01 2.588070022479255217e-01
5.964424049489053141e+04 1.962569938135062131e+01 2.612642209887836020e-01
5.964424053143399942e+04 1.975391165257549630e+01 2.550989335517070411e-01
5.964424056797746744e+04 2.007992757057615307e+01 2.645714775786572326e-01
5.964424060452094272e+04 1.966768677510776797e+01 2.563824443585750457e-01
5.964424064106441801e+04 1.999852580446366801e+01 2.705971542622819248e-01
5.964424067760788603e+04 2.009293491410597809e+01 2.697720093195760671e-01
5.964424071415136132e+04 1.936687366242150077e+01 2.518796760805124824e-01
5.964424075069482933e+04 1.959468533127706280e+01 2.537995511462306508e-01
5.964424078723830462e+04 1.977701426898348558e+01 2.659089525845294011e-01
5.964424082378177263e+04 1.952520583392142939e+01 2.569204575896991138e-01
5.964424086032524792e+04 1.984323444283646865e+01 2.576524224242843220e-01
5.964424089686872321e+04 1.936832600410436811e+01 2.456392380921375296e-01
5.964424093341219123e+04 1.970003088179399242e+01 2.637649674317926185e-01
5.964424096995565924e+04 2.018526516121948688e+01 2.693625032994704793e-01
5.964424100649913453e+04 1.954645345192614414e+01 2.574693138656959368e-01
5.964424104304260982e+04 2.000287886885962862e+01 2.713366869517080393e-01
5.964424107958607783e+04 1.934021662349893944e+01 2.527388468738088201e-01
5.964424111612955312e+04 1.982631149116064506e+01 2.610620957581215040e-01
5.964424115267302113e+04 1.960900150742947190e+01 2.595659930828048134e-01
5.964424118921649642e+04 1.937153112863363447e+01 2.508283154700818307e-01
5.964424122575996444e+04 1.950927203065134208e+01 2.591001751435302869e-01
5.964424126230343973e+04 1.914600156891698646e+01 2.474692771513841150e-01
5.964424129884691502e+04 1.964448732609109882e+01 2.628593364606484073e-01
5.964424133539038303e+04 1.980173516090868802e+01 2.638952853752165040e-01
5.964424137193385104e+04 1.983670774647887214e+01 2.647882626033105646e-01
5.964424140847732633e+04 1.996170360775283115e+01 2.603644797398007582e-01
5.964424144502080162e+04 1.998667342040835848e+01 2.604215195917201076e-01
5.964424148156426963e+04 1.977322664257009066e+01 2.527163009130438676e-01
5.964424151810773765e+04 1.937883840085510911e+01 2.450930439129038740e-01
5.964424155465121294e+04 1.957199703323483320e+01 2.500379617726057879e-01
5.964424159119468823e+04 1.970317228611100902e+01 2.580617251128849432e-01
5.964424162773815624e+04 1.994251774660006404e+01 2.648126174211551942e-01
5.964424166428163153e+04 1.984914044722953719e+01 2.578822706447664870e-01
5.964424170082510682e+04 1.986749269040885579e+01 2.631280267185764354e-01
5.964424173736857483e+04 2.014366487075488976e+01 2.735631271084620897e-01
5.964424177391204285e+04 1.973539210358433849e+01 2.695003501515100264e-01
5.964424181045551813e+04 1.983849288371818531e+01 2.777630192979687607e-01
5.964424184699899342e+04 1.957381759332011839e+01 2.488979563987986365e-01
5.964424188354246144e+04 1.965323433323433377e+01 2.542416841387281079e-01
5.964424192008593673e+04 1.946560994669745526e+01 2.531422922494904193e-01
5.964424195662941202e+04 1.964684137800716002e+01 2.551862707455415658e-01
5.964424199317288003e+04 1.995775372286346538e+01 2.619660228674865476e-01
5.964424202971634804e+04 2.008001230230549794e+01 2.712200927513732096e-01
5.964424206625982333e+04 2.020696209340968252e+01 2.793253744692906215e-01
5.964424210280329862e+04 1.991126030624263876e+01 2.653209968615238834e-01
5.964424213934676663e+04 1.999203779962390826e+01 2.582895839231253987e-01
5.964424217589023465e+04 2.012668779525204599e+01 2.648145953578579515e-01
5.964424221243370994e+04 2.038791010695829797e+01 2.777018661713467895e-01
5.964424224897718523e+04 2.079831758862485458e+01 3.005748807855173066e-01
5.964424228552065324e+04 2.083190812982084239e+01 2.881763874122878488e-01
5.964424232206412853e+04 2.020749224528752208e+01 2.709304142038647667e-01
5.964424235860760382e+04 2.071210205159056628e+01 2.775109380803931769e-01
5.964424239515107183e+04 2.064451420537186266e+01 2.822579686694365875e-01
5.964424243169453985e+04 1.998677623943447301e+01 2.706171442405627126e-01
5.964424246823801514e+04 2.067928120470680753e+01 2.844391160360298931e-01
5.964424250478149042e+04 2.041228449830484237e+01 2.892572114117262227e-01
5.964424254132495844e+04 2.031503448275862311e+01 2.807489159544052093e-01
5.964424257786842645e+04 1.999352473176407230e+01 2.685588506883463400e-01
5.964424261441190174e+04 2.012733837729977893e+01 2.783525524094555559e-01
5.964424265095537703e+04 2.008012778486369143e+01 2.626358021736096005e-01
5.964424268749884504e+04 1.978069284388244853e+01 2.633450704667566478e-01
5.964424272404232033e+04 2.009807552173549539e+01 2.690817192020420467e-01
5.964424276058579562e+04 2.048146842521120803e+01 2.843235053746175911e-01
5.964424279712926364e+04 2.047877393135190971e+01 2.773412516894043778e-01
5.964424283367273165e+04 2.008077751688411894e+01 2.706967472508316486e-01
5.964424287021620694e+04 1.957273398235686912e+01 2.716985405183390268e-01
5.964424290675968223e+04 1.992324579819331376e+01 2.646326315530762585e-01
5.964424294330315024e+04 1.974714909691889986e+01 2.657934851168444745e-01
5.964424297984661825e+04 1.982100452261905943e+01 2.717156595633060667e-01
5.964424301639009354e+04 1.927458301346918645e+01 2.535597881352968375e-01
5.964424305293356883e+04 1.999648269366050002e+01 2.941237764316266268e-01
5.964424308947703685e+04 1.999110724469576184e+01 2.673852792257301880e-01
5.964424312602051214e+04 2.048979817460415020e+01 2.759714458655809777e-01
5.964424316256398743e+04 1.980211891736938767e+01 2.668046699258744270e-01
5.964424319910745544e+04 2.010838734364910252e+01 2.771148434202659327e-01
5.964424323565092345e+04 1.970380836245104561e+01 2.680429457039733010e-01
5.964424327219439874e+04 1.962097859895084184e+01 2.962050407587162315e-01
5.964424330873787403e+04 1.959368854761681433e+01 2.948560767248288306e-01
5.964424334528134204e+04 1.976809776757722048e+01 2.869853631314185360e-01
5.964424338182481733e+04 1.955423180465687238e+01 2.911010660166604702e-01
5.964424341836829262e+04 1.964225392094244427e+01 2.791454338171293070e-01
5.964424345491176064e+04 1.983816201808205193e+01 2.750165488782685963e-01
5.964424349145522865e+04 1.991937353587557524e+01 2.769558848040949983e-01
5.964424352799870394e+04 1.936771126304764579e+01 2.714203759211062938e-01
5.964424356454217923e+04 1.976426291820561332e+01 2.872593479195008070e-01
5.964424360108564724e+04 1.922131128395580646e+01 2.569877513377528122e-01
5.964424363762911526e+04 1.999903890050217470e+01 2.939740542306174542e-01
5.964424367417259054e+04 1.987450999082535574e+01 2.933351525135666771e-01
5.964424371071606583e+04 1.957977690413035177e+01 2.710269024082819223e-01
5.964424374725953385e+04 1.963840028523888748e+01 2.806346656839358022e-01
5.964424378380300914e+04 1.936965039355430918e+01 2.762548223734749286e-01
5.964424382034648443e+04 1.953026306575476667e+01 2.802706143577514131e-01
5.964424385688995244e+04 2.013153684210526251e+01 3.104612610606995449e-01
5.964424389343342045e+04 1.963028281845262768e+01 2.875074298092492597e-01
5.964424392997689574e+04 1.931892106770802897e+01 2.940424411341281408e-01
5.964424396652037103e+04 1.981740956266122922e+01 2.851332503279348507e-01
5.964424400306383905e+04 1.932748078164426886e+01 2.872089174783946652e-01
5.964424403960730706e+04 1.967131469363474139e+01 3.145221087347255251e-01
5.964424407615078235e+04 1.959676998291246974e+01 2.860508271277032444e-01
5.964424411269425764e+04 1.986210091220068108e+01 3.119382391961450507e-01
5.964424414923772565e+04 1.969235965442457470e+01 2.954116599240265151e-01
5.964424418578119366e+04 1.958054700449917007e+01 2.845203112043955263e-01
5.964424422232466895e+04 1.989383070301291312e+01 2.797415866411537277e-01
5.964424425886814424e+04 1.984694144197647958e+01 2.794537615616113357e-01
5.964424429541161226e+04 2.021904163241622854e+01 2.915198730084224144e-01
5.964424433195508755e+04 1.941973495536333871e+01 2.652915937407302471e-01
5.964424436849856284e+04 2.053723995553437831e+01 2.886878267278417676e-01
5.964424440504203085e+04 2.007283370690065993e+01 2.855090194002299353e-01
5.964424444158549886e+04 2.021679110748325314e+01 2.846736107909825786e-01
5.964424447812897415e+04 1.971495743818402957e+01 2.784389755640398478e-01
5.964424451467244944e+04 1.999193131635816911e+01 2.839300181414100011e-01
5.964424455121591745e+04 2.016132099014842893e+01 2.763543123187782169e-01
5.964424458775938547e+04 1.983505118455688887e+01 2.669024369558564147e-01
5.964424462430286076e+04 2.044990759186808305e+01 2.994453467657451351e-01
5.964424466084633605e+04 2.047310513447432712e+01 2.911793117490326654e-01
5.964424469738980406e+04 1.985878681716413752e+01 2.904690415864094599e-01
5.964424473393327207e+04 2.040582914092468414e+01 3.026804509950788424e-01
5.964424477047674736e+04 2.010252651241975741e+01 2.873358452452189904e-01
5.964424480702022265e+04 2.002636197571546006e+01 2.743908527831862010e-01
5.964424484356369067e+04 2.055593908382658341e+01 2.892325423960462882e-01
5.964424488010716595e+04 2.005753636869750167e+01 2.849839021072272938e-01
5.964424491665064124e+04 1.968418801895869663e+01 2.749081610357204664e-01
5.964424495319410926e+04 1.996584817154892022e+01 2.984772976233688868e-01
5.964424498973757727e+04 2.015830564983270179e+01 3.077723526870198567e-01
5.964424502628105256e+04 1.989668367346938638e+01 2.879103229888067550e-01
5.964424506282452785e+04 2.019231002928702523e+01 2.972640481133609347e-01
5.964424509936799586e+04 1.988046602034367538e+01 2.859176417989965358e-01
5.964424513591146388e+04 2.012927327327327376e+01 2.936772599370805481e-01
5.964424517245493917e+04 1.982946815089672299e+01 2.800295984154512752e-01
5.964424520899841445e+04 1.979958881481217148e+01 2.773222786481205904e-01
5.964424524554188247e+04 1.928731421638395815e+01 2.698057424277223726e-01
5.964424528208535776e+04 2.006348861882716150e+01 2.801802842578376418e-01
5.964424531862882577e+04 1.991103028857619606e+01 2.877699388527522051e-01
5.964424535517230106e+04 1.995694652823620885e+01 2.815029332148520913e-01
5.964424539171576907e+04 1.977818125535765148e+01 2.751676455723018333e-01
5.964424542825924436e+04 2.012158120688823715e+01 2.791189264924208713e-01
5.964424546480271965e+04 1.983821756413164294e+01 2.696977719212630964e-01
5.964424550134618767e+04 1.951997948431016283e+01 2.734313166930023020e-01
5.964424553788965568e+04 2.012111681488443793e+01 2.786570025605292211e-01
5.964424557443313097e+04 1.990504060021843458e+01 2.668156285272966222e-01
5.964424561097660626e+04 1.994401865654150541e+01 3.064185947601814619e-01
5.964424564752007427e+04 2.042082240777214963e+01 2.957472859663050069e-01
5.964424568406354229e+04 1.937311982227981844e+01 2.689849380971749415e-01
5.964424572060701757e+04 1.982630995613828162e+01 2.683638784687116807e-01
5.964424575715049286e+04 2.000971207665307006e+01 2.814861065943027318e-01
5.964424579369396088e+04 2.016598585829630963e+01 2.680710163988394568e-01
5.964424583023743617e+04 2.001614362588694718e+01 2.680966747472027789e-01
5.964424586678090418e+04 1.994476409666283345e+01 2.682935741792966122e-01
5.964424590332437947e+04 2.053502275147642209e+01 2.877196567699988328e-01
5.964424593986784748e+04 1.991003285613705742e+01 2.776508555139947654e-01
5.964424597641132277e+04 2.004406747423354673e+01 2.795910070517965695e-01
5.964424601295479806e+04 2.002360111064050230e+01 2.895119200053539732e-01
5.964424604949826607e+04 2.020289717406791752e+01 3.092151978754973385e-01
5.964424608604173409e+04 1.991394455281669451e+01 2.746761565118957527e-01
5.964424612258520938e+04 1.990084103293058604e+01 2.736404149121668405e-01
5.964424615912868467e+04 2.021522662118517744e+01 2.764399883835139127e-01
5.964424619567215268e+04 2.036819840943702076e+01 2.909030357838149339e-01
5.964424623221562797e+04 1.988804496072990347e+01 2.848469128827573194e-01
5.964424626875910326e+04 2.060395943988411460e+01 3.157482437287590926e-01
5.964424630530257127e+04 2.040940881104668492e+01 3.052665010500552611e-01
5.964424634184603929e+04 1.994089216292888977e+01 2.930357896728516542e-01
5.964424637838951458e+04 1.986963220851319178e+01 2.805100641942228634e-01
5.964424641493298986e+04 1.976672660390885028e+01 2.685469499526336179e-01
5.964424645147645788e+04 2.030280194643658476e+01 2.772751695813896466e-01
5.964424648801992589e+04 1.998853167442301881e+01 2.730696528250934896e-01
5.964424652456340118e+04 2.006251847997067017e+01 2.798062663218838231e-01
5.964424656110687647e+04 2.016979837994442093e+01 2.880790699115912123e-01
5.964424659765034448e+04 2.040724582247615260e+01 2.955258758011792275e-01
5.964424663419381977e+04 2.052228527552158610e+01 2.907225196841401460e-01
5.964424667073729506e+04 1.975932796639832034e+01 2.683468100063997608e-01
5.964424670728076308e+04 2.022421598874664284e+01 2.970299410514136151e-01
5.964424674382423109e+04 2.027596744962865571e+01 3.090780015972490746e-01
5.964424678036770638e+04 2.009930134961133064e+01 2.764079252366773432e-01
5.964424681691118167e+04 1.980488599727650723e+01 2.790010167174207245e-01
5.964424685345464968e+04 2.103643539367545756e+01 3.116713756448225570e-01
5.964424688999811769e+04 2.026692804537979242e+01 2.752188338891371489e-01
5.964424692654159298e+04 2.071654800799727170e+01 2.808752625425137150e-01
5.964424696308506827e+04 1.986192035043922388e+01 2.624925075885686798e-01
5.964424699962853629e+04 2.012909794821401022e+01 2.767942741985107147e-01
5.964424703617201158e+04 1.999533455244526081e+01 2.700026431053569320e-01
5.964424707271548687e+04 1.962079668908432595e+01 2.675728042196987566e-01
5.964424710925895488e+04 2.012740691678100191e+01 2.710957709482452738e-01
5.964424714580242289e+04 2.037830406350496659e+01 2.754283069780260051e-01
5.964424718234589818e+04 1.993606400597139938e+01 2.811606212597748122e-01
5.964424721888937347e+04 2.003933163157771347e+01 2.730653496886573106e-01
5.964424725543284148e+04 2.038223004441890396e+01 2.821331494156690267e-01
5.964424729197630950e+04 2.006679636066001748e+01 2.729505550858222773e-01
5.964424732851978479e+04 2.025164481525625604e+01 2.781784102008381110e-01
5.964424736506326008e+04 2.059087315583989408e+01 2.958544792333003826e-01
5.964424740160672809e+04 1.986532599936937160e+01 2.922524740566362356e-01
5.964424743815020338e+04 2.014886742923659924e+01 2.928619474332809780e-01
5.964424747469367867e+04 2.004921975899616982e+01 2.806207248760155815e-01
5.964424751123714668e+04 1.993582130081108517e+01 2.801392532556014614e-01
5.964424754778061470e+04 2.004592849754485329e+01 2.789455878305188152e-01
5.964424758432408998e+04 1.984610361594701544e+01 2.874561650582579952e-01
5.964424762086756527e+04 1.914053357246945453e+01 2.805376209332783310e-01
5.964424765741103329e+04 2.032001052115589346e+01 2.890748827872972049e-01
5.964424769395450858e+04 1.979242548949143909e+01 2.897642194276024985e-01
5.964424773049798387e+04 2.013606468494377566e+01 2.963165859949496994e-01
5.964424776704145188e+04 2.046576135459128309e+01 2.799504642033364132e-01
5.964424780358491989e+04 2.053741152679474169e+01 2.979606383101632838e-01
5.964424784012839518e+04 2.015222866514379518e+01 3.055056010107683462e-01
5.964424787667187047e+04 2.023349017567919006e+01 3.021912598358362234e-01
5.964424791321533849e+04 2.057745750895497494e+01 3.198879457828983086e-01
5.964424794975880650e+04 1.991797954112003666e+01 3.393317239723843692e-01
5.964424798630228179e+04 2.012249279488466058e+01 2.915847229920407457e-01
5.964424802284575708e+04 2.044180778900431861e+01 3.090458940556750633e-01
5.964424805938922509e+04 2.018667789119225375e+01 2.900400286993565224e-01
5.964424809593270038e+04 2.052039134301808687e+01 3.184299243359943188e-01
5.964424813247617567e+04 1.986481368145128812e+01 2.956558267915018190e-01
5.964424816901964368e+04 2.069345526268603308e+01 3.231074383891693880e-01
5.964424820556311170e+04 1.983321703519829882e+01 2.955345726509283066e-01
5.964424824210658699e+04 2.041176889395180183e+01 2.999141520312739173e-01
5.964424827865006228e+04 2.000064655679119596e+01 2.682885440316891135e-01
5.964424831519353029e+04 2.017135494696470488e+01 2.654800477247907242e-01
5.964424835173699830e+04 2.034809246337193755e+01 2.779597965895980183e-01
5.964424838828047359e+04 2.025533665656975302e+01 2.857378618378514923e-01
5.964424842482394888e+04 2.048202705656619571e+01 2.761881010342965292e-01
5.964424846136741689e+04 1.964185009097845835e+01 2.563339380387879007e-01
5.964424849791089218e+04 1.986872851421753339e+01 2.620433268191337262e-01
5.964424853445436747e+04 1.954556734504551585e+01 2.672514200901460746e-01
5.964424857099783549e+04 2.014702304321636106e+01 2.987645339784505416e-01
5.964424860754130350e+04 1.989064838052148687e+01 2.771108568823021923e-01
5.964424864408477879e+04 2.001962952394540451e+01 2.787894883201397778e-01
5.964424868062825408e+04 1.984237454443510273e+01 2.793833075323034487e-01
5.964424871717172209e+04 2.062461900887663546e+01 3.092624950878672951e-01
5.964424875371519011e+04 2.040526516687740255e+01 3.216524941768570400e-01
5.964424879025866539e+04 2.053284193681351866e+01 3.039919366679619817e-01
5.964424882680214068e+04 1.995618514248064557e+01 2.971506866136588987e-01
5.964424886334560870e+04 2.004237137050287032e+01 2.964630875134766086e-01
5.964424889988908399e+04 1.992925706304962574e+01 3.001407449245305226e-01
5.964424893643255928e+04 1.967247918648207161e+01 2.844105557969398013e-01
5.964424897297602729e+04 1.986293624020072457e+01 2.908758202506649959e-01
5.964424900951949530e+04 1.992192762967953357e+01 2.984662438977702115e-01
5.964424904606297059e+04 1.963755867431605751e+01 2.943755658619728877e-01
5.964424908260644588e+04 1.979607212697803575e+01 2.833707113114196652e-01
5.964424911914991389e+04 1.964623898829800908e+01 2.795494785638417690e-01
5.964424915569338191e+04 1.947682986736532129e+01 3.025972355624902410e-01
5.964424919223685720e+04 1.933947900978915513e+01 2.649416612818814021e-01
5.964424922878033249e+04 2.028276879572139890e+01 2.968599251680655859e-01
5.964424926532380050e+04 1.947943820759205025e+01 2.722013942517281238e-01
5.964424930186726851e+04 1.964193735079215841e+01 2.865624761160713296e-01
5.964424933841074380e+04 1.998428611797083221e+01 2.729480455380522419e-01
5.964424937495421909e+04 2.011451420792921851e+01 3.109231498994675658e-01
5.964424941149768711e+04 1.979275402057676914e+01 2.944024877801600937e-01
5.964424944804116240e+04 1.961737472766884594e+01 2.777239872205688465e-01
5.964424948458463041e+04 1.933713951447791857e+01 2.694764846576386819e-01
5.964424952112810570e+04 1.934084894552152534e+01 2.913135932853253562e-01
5.964424955767157371e+04 1.960080693010561248e+01 2.836022009897496976e-01
5.964424959421504900e+04 1.945136738601177129e+01 2.660287609428705902e-01
5.964424963075852429e+04 2.006098485775092399e+01 2.720651355846737118e-01
5.964424966730199230e+04 1.995100620877926190e+01 2.851279545157519024e-01
5.964424970384546032e+04 1.934190776147712754e+01 2.735352227334544306e-01
5.964424974038893561e+04 1.977499641371395356e+01 2.874718318367256442e-01
5.964424977693241090e+04 1.922953608963377903e+01 2.618787349472101456e-01
5.964424981347587891e+04 2.003083971306287125e+01 3.069331895071061300e-01
5.964424985001935420e+04 1.948996105682904556e+01 2.845954500808540732e-01
5.964424988656282949e+04 1.914819875632548474e+01 2.755596159763922803e-01
5.964424992310629750e+04 2.010235424389774295e+01 2.898210589208305987e-01
5.964424995964976551e+04 1.930748160356554166e+01 2.729165843590683482e-01
5.964424999619324080e+04 2.043036729339745960e+01 3.035348528948722535e-01
5.964425003273671609e+04 1.933169707882694155e+01 2.838563069253266513e-01
5.964425006928018411e+04 2.018492613807657676e+01 3.153773914502306930e-01
5.964425010582365212e+04 1.951276633004494698e+01 2.676914263408811112e-01
5.964425014236712741e+04 1.962624460767167989e+01 2.887765815661026414e-01
5.964425017891060270e+04 2.056725355590675619e+01 2.984580235861356567e-01
5.964425021545407071e+04 1.964122576404863807e+01 2.902151620001726107e-01
5.964425025199754600e+04 1.954610137253290247e+01 2.825599144761190562e-01
5.964425028854102129e+04 1.940135529851618301e+01 2.666187367044209888e-01
5.964425032508448930e+04 1.927833649184406539e+01 2.667665149936825908e-01
5.964425036162795732e+04 1.911057863586738037e+01 2.599830222688929160e-01
5.964425039817143261e+04 1.962346153391423798e+01 2.638679069078554984e-01
5.964425043471490790e+04 1.945259796806966790e+01 2.694785237371111752e-01
5.964425047125837591e+04 1.963771523488676962e+01 2.803447763122332015e-01
5.964425050780185120e+04 1.949050699423180077e+01 2.678800522338873336e-01
5.964425054434531921e+04 1.995917733613606160e+01 3.051584151115153132e-01
5.964425058088879450e+04 1.946127753149380624e+01 2.702105331946487166e-01
5.964425061743226252e+04 1.962518953639695596e+01 2.770835858826260489e-01
5.964425065397573781e+04 1.995892305287334167e+01 2.837171267751458226e-01
5.964425069051921309e+04 2.013911875464728496e+01 3.191811649330107969e-01
5.964425072706268111e+04 1.973601051778985749e+01 3.231137734991779142e-01
5.964425076360614912e+04 2.007613151409508845e+01 3.112869624694010739e-01
5.964425080014962441e+04 1.971181753722524022e+01 2.769069973286649167e-01
5.964425083669309970e+04 2.010760856561789822e+01 2.886522107625500433e-01
5.964425087323656771e+04 1.988778155219145916e+01 2.930026162490752539e-01
5.964425090978004300e+04 1.948397465759806479e+01 2.789893691420039512e-01
5.964425094632351829e+04 2.002319039203664275e+01 2.909657451917442295e-01
5.964425098286698631e+04 2.042055339853540730e+01 2.996693989531793445e-01
5.964425101941045432e+04 2.000774686436442451e+01 2.930369395690312073e-01
5.964425105595392961e+04 2.019564509711722877e+01 2.974083124799384859e-01
5.964425109249740490e+04 1.995953132690668497e+01 2.783103074544245881e-01
5.964425112904087291e+04 1.953282069860116010e+01 2.736511444040009011e-01
5.964425116558434092e+04 2.003352402336052407e+01 2.899529907493946790e-01
5.964425120212781621e+04 1.966870200324088103e+01 2.904970164814903999e-01
5.964425123867129150e+04 1.988010519616202387e+01 2.793995679733133342e-01
5.964425127521475952e+04 1.924963683482667065e+01 2.700153173637057646e-01
5.964425131175823481e+04 2.037392567633558116e+01 3.172810327750586468e-01
5.964425134830171010e+04 1.957065179260506582e+01 2.795421038400465741e-01
5.964425138484517811e+04 1.962316706976526604e+01 2.877743718814207985e-01
5.964425142138864612e+04 1.951592857059106123e+01 2.903843640414864313e-01
5.964425145793212141e+04 1.950158681828295570e+01 2.896209324228083415e-01
5.964425149447559670e+04 1.949951230840687444e+01 2.943024854237887289e-01
5.964425153101906471e+04 1.975181957366623564e+01 3.096179462291420159e-01
5.964425156756253273e+04 1.988968666870689006e+01 3.125129810934287322e-01
5.964425160410600802e+04 1.985366606149063173e+01 2.851031137098758994e-01
5.964425164064948331e+04 1.989316178729236029e+01 2.839574979305928282e-01
5.964425167719295132e+04 2.035923868984960095e+01 2.828346739094003137e-01
5.964425171373642661e+04 1.983106586712805708e+01 2.818537267488079312e-01
5.964425175027990190e+04 1.972598112616219979e+01 2.941522744710479143e-01
5.964425178682336991e+04 1.968266576988195027e+01 2.831042713735791305e-01
5.964425182336683793e+04 1.995775078130507296e+01 2.965154232599486739e-01
5.964425185991031321e+04 1.999002927724018264e+01 2.993068712651847374e-01
5.964425189645378850e+04 1.980689703348390651e+01 2.985282551372691606e-01
5.964425193299725652e+04 2.006162328807731043e+01 2.871477388138654052e-01
5.964425196954073181e+04 2.076038381615939343e+01 3.163271284636191560e-01
5.964425200608419982e+04 1.998407661887708286e+01 3.045112125454590424e-01
5.964425204262767511e+04 2.004932273435030154e+01 2.972775368662135542e-01
5.964425207917114312e+04 2.026060056981415514e+01 2.926571359934286298e-01
5.964425211571461841e+04 1.970523949146453191e+01 2.864008280726629829e-01
5.964425215225809370e+04 2.037317370129870042e+01 3.057041512099989422e-01
5.964425218880156172e+04 1.996862349365781952e+01 2.826427056557582751e-01
5.964425222534502973e+04 2.044305678740082044e+01 2.941811616290234688e-01
5.964425226188850502e+04 2.049751382218081730e+01 3.040509254042572662e-01
5.964425229843198031e+04 2.013744883231195004e+01 3.021395029671526955e-01
5.964425233497544832e+04 2.046025927042508386e+01 3.037629187015964405e-01
5.964425237151891633e+04 2.030334266817613198e+01 2.921836163119789775e-01
5.964425240806239162e+04 1.963997276367874889e+01 2.824932636149036225e-01
5.964425244460586691e+04 2.029308814356316759e+01 2.860021467102794035e-01
5.964425248114933493e+04 2.025428109854604131e+01 2.865070031054925415e-01
5.964425251769281022e+04 1.941599319438536497e+01 2.601770263007090467e-01
5.964425255423627823e+04 1.944592269755705871e+01 2.681129836536602640e-01
5.964425259077975352e+04 1.994919701531000555e+01 2.929850430482348611e-01
5.964425262732322153e+04 2.051034948342997666e+01 3.009876522228256412e-01
5.964425266386669682e+04 2.001624923352672170e+01 2.876931026164484262e-01
5.964425270041017211e+04 2.008262114978840884e+01 2.997874882343078418e-01
5.964425273695364012e+04 2.018814784669523377e+01 2.817822031506939662e-01
5.964425277349710814e+04 2.044301626035903752e+01 2.776794130770615099e-01
5.964425281004058343e+04 2.026316479690983385e+01 2.893642739973285583e-01
5.964425284658405872e+04 1.996443423965887121e+01 2.819109162940807711e-01
5.964425288312752673e+04 1.997420018200513070e+01 2.784202849015185444e-01
5.964425291967099474e+04 2.027587693560556303e+01 2.961003710031822611e-01
5.964425295621447003e+04 2.010238221906957534e+01 2.856591844686322545e-01
5.964425299275794532e+04 2.006798695523272968e+01 2.724157899728841814e-01
5.964425302930141333e+04 2.028013510914510675e+01 2.813756603038822801e-01
5.964425306584488862e+04 1.994432616563763716e+01 2.745043195957140858e-01
5.964425310238836391e+04 2.031945998628307493e+01 2.816945962283660676e-01
5.964425313893183193e+04 2.055916002542414489e+01 2.946509064084254503e-01
5.964425317547529994e+04 2.006435319983362220e+01 2.854636781368383724e-01
5.964425321201877523e+04 2.052682796612225857e+01 3.154603249489805195e-01
5.964425324856225052e+04 2.041212143220277753e+01 2.992926721814013202e-01
5.964425328510571853e+04 2.011603684768748934e+01 2.978219652929085526e-01
5.964425332164918655e+04 2.016325339242526837e+01 3.055901997998213826e-01
5.964425335819266184e+04 2.024559083422498418e+01 3.038088647572869117e-01
5.964425339473613712e+04 1.978482030485246668e+01 3.067312875090811852e-01
5.964425343127960514e+04 2.004670313371382306e+01 2.979318007808283153e-01
5.964425346782308043e+04 1.992218986052899155e+01 3.033816972069644513e-01
5.964425350436655572e+04 1.969313360058138329e+01 3.013453357756893380e-01
5.964425354091002373e+04 1.963870930028643258e+01 2.979156499432821237e-01
5.964425357745349174e+04 1.976037244646668611e+01 3.144179922878397870e-01
5.964425361399696703e+04 1.966019985490627420e+01 3.085180232934803812e-01
5.964425365054044232e+04 1.999141712307655894e+01 3.027385570174199181e-01
5.964425368708391034e+04 1.951229797833516599e+01 3.054648011825273901e-01
5.964425372362737835e+04 1.977415670807087622e+01 3.006504366234341585e-01
5.964425376017085364e+04 1.962170488765346121e+01 3.095464591849689806e-01
5.964425379671432893e+04 1.965273146360583567e+01 3.038501560767145060e-01
5.964425383325779694e+04 2.040924819125511291e+01 3.164601327639165462e-01
5.964425386980127223e+04 1.949011078243721329e+01 2.721977072306577816e-01
5.964425390634474752e+04 1.978175751353369094e+01 3.003634349541951520e-01
5.964425394288821553e+04 2.043805802221200807e+01 3.315603410554922026e-01
5.964425397943168355e+04 1.975254166229954933e+01 3.036804081763498919e-01
5.964425401597515884e+04 2.030307523076186982e+01 3.133281037747668862e-01
5.964425405251863413e+04 2.013560596117362067e+01 3.020922951638206344e-01
5.964425408906210214e+04 1.991780821917808453e+01 2.973186354370438433e-01
5.964425412560557015e+04 1.955626176477423073e+01 2.820784234724489359e-01
5.964425416214904544e+04 2.076745698647620486e+01 3.161784629027697968e-01
5.964425419869252073e+04 1.971919081592340106e+01 3.095910421525825407e-01
5.964425423523598874e+04 1.970531513757719466e+01 3.041968461711350713e-01
5.964425427177946403e+04 1.949853996765824604e+01 2.728441854381066234e-01
5.964425430832293932e+04 1.990489279824079460e+01 2.720964707130890670e-01
5.964425434486640734e+04 2.003119239871091750e+01 2.759639458007042689e-01
5.964425438140987535e+04 1.991166559116655677e+01 2.641824785467091208e-01
5.964425441795335064e+04 2.045814574869148572e+01 2.887488063236086089e-01
5.964425445449682593e+04 2.015270540602053018e+01 2.762960481703109483e-01
5.964425449104029394e+04 1.985650931426606647e+01 2.721408597203258672e-01
5.964425452758376196e+04 2.007582001381577186e+01 2.944754971779828256e-01
5.964425456412723724e+04 1.994647462179281305e+01 2.971328056548229180e-01
5.964425460067071253e+04 1.990120633265393124e+01 2.921412454566639783e-01
5.964425463721418055e+04 1.971275227426860610e+01 2.872125591379062759e-01
5.964425467375765584e+04 1.971234445467639418e+01 2.807536537454760062e-01
5.964425471030113113e+04 2.020651159407993092e+01 2.824254671013130547e-01
5.964425474684459914e+04 1.970547977645164295e+01 2.761559758789638996e-01
5.964425478338806715e+04 2.000773969735032054e+01 2.812962100314346237e-01
5.964425481993154244e+04 1.982008900947213093e+01 2.730565582861663176e-01
5.964425485647501773e+04 1.980969632392115187e+01 2.766562730016554617e-01
5.964425489301848575e+04 1.917621180887450549e+01 2.626766310008730176e-01
5.964425492956196103e+04 2.001870423337566507e+01 2.947481097966558883e-01
5.964425496610543632e+04 1.999715184240194787e+01 2.974681335763584844e-01
5.964425500264890434e+04 2.001821927432511217e+01 2.950195417132374653e-01
5.964425503919237235e+04 2.003018558367909918e+01 2.918734659414743970e-01
5.964425507573584764e+04 1.992155267314411304e+01 2.771156247782445292e-01
5.964425511227932293e+04 1.983694358486074805e+01 2.787049192542950249e-01
5.964425514882279094e+04 1.944859079891807241e+01 2.671872082785395897e-01
5.964425518536625896e+04 1.977838628959916889e+01 2.855205891622943359e-01
5.964425522190973425e+04 2.011034374319649842e+01 2.855575596560361862e-01
5.964425525845320954e+04 1.961668845722823917e+01 2.924011761727530190e-01
5.964425529499667755e+04 1.974149891026692316e+01 2.991898216072444994e-01
5.964425533154015284e+04 2.005225387923864488e+01 2.899229006048454349e-01
5.964425536808362813e+04 2.045322202870698192e+01 3.112039542862755082e-01
5.964425540462709614e+04 1.979522930602744069e+01 2.827951471643957992e-01
5.964425544117056415e+04 1.994574748951016119e+01 2.982166370300324276e-01
5.964425547771403944e+04 1.990379847966820748e+01 2.901836266390509511e-01
5.964425551425751473e+04 1.992497734254540376e+01 2.977088604948701644e-01
5.964425555080098275e+04 2.023397121164946100e+01 3.053393109471791433e-01
5.964425558734445076e+04 2.023888815734345314e+01 2.880328119355545780e-01
5.964425562388792605e+04 1.993157208392520019e+01 3.003641277305570401e-01
5.964425566043140134e+04 1.970781163049527152e+01 3.107330438959628460e-01
5.964425569697486935e+04 2.018300529452266545e+01 2.969561885494507170e-01
5.964425573351834464e+04 1.963827868473384441e+01 2.847641005773916545e-01
5.964425577006181993e+04 2.008807469566245274e+01 2.938436095299217232e-01
5.964425580660528794e+04 2.066079161561882316e+01 3.074890231519401551e-01
5.964425584314875596e+04 2.004674770540036732e+01 3.024788773582887669e-01
5.964425587969223125e+04 1.996627380085929815e+01 2.850633484657243422e-01
5.964425591623570654e+04 2.033046539852677981e+01 2.942714089939801325e-01
5.964425595277917455e+04 1.967792991413320891e+01 2.836502560691481212e-01
5.964425598932264256e+04 2.025963725643586955e+01 2.958934743656294053e-01
5.964425602586611785e+04 2.047845225935113689e+01 2.880779814136413264e-01
5.964425606240959314e+04 2.017734154050906525e+01 2.889097896710735025e-01
5.964425609895306116e+04 2.054111840110602927e+01 2.940859091659561719e-01
5.964425613549653644e+04 1.999038745061036693e+01 2.792456706266904232e-01
5.964425617204001173e+04 2.021268692256404975e+01 2.930253247620375201e-01
5.964425620858347975e+04 1.968351281272629549e+01 2.737508417466316124e-01
5.964425624512694776e+04 2.010960500344819124e+01 2.784483058436718617e-01
5.964425628167042305e+04 2.005872600452376275e+01 2.925748759038218072e-01
5.964425631821389834e+04 1.983955039234630391e+01 2.764327509272150318e-01
5.964425635475736635e+04 1.965536572033355966e+01 2.720016819196927615e-01
5.964425639130083437e+04 2.048324371563474600e+01 2.959609824679991230e-01
5.964425642784430966e+04 2.051160900577417578e+01 3.274508516952189807e-01
5.964425646438778494e+04 1.945148407112428401e+01 2.877992044436312735e-01
5.964425650093125296e+04 2.007665513596617757e+01 2.866951342147862625e-01
5.964425653747472825e+04 1.909115700593336484e+01 2.634983149230180066e-01
5.964425657401820354e+04 1.981802666666666823e+01 2.970078576126247705e-01
5.964425661056167155e+04 1.957197969066966792e+01 2.844198206313049981e-01
5.964425664710513956e+04 2.037281079703373265e+01 2.958668023146024950e-01
5.964425668364861485e+04 2.043444583388978231e+01 3.110332416732979888e-01
5.964425672019209014e+04 2.030207843846014981e+01 3.016965486176364508e-01
5.964425675673555816e+04 1.992551003522375197e+01 2.975737893712367965e-01
5.964425679327903345e+04 1.981428537618630514e+01 2.906975384331334511e-01
5.964425682982250873e+04 2.065028152318862098e+01 3.155216836361252608e-01
5.964425686636597675e+04 2.057153193367997801e+01 3.200132681721276628e-01
5.964425690290944476e+04 1.981329278682317252e+01 2.883738328724371747e-01
5.964425693945292005e+04 1.974772867079922278e+01 2.933534443892409360e-01
5.964425697599639534e+04 2.017813331407177202e+01 3.164427042277740965e-01
5.964425701253986335e+04 1.967922146238821668e+01 3.148895237490640930e-01
5.964425704908333137e+04 1.982661996497373025e+01 3.129271569536193898e-01
5.964425708562680666e+04 1.989329918398951591e+01 3.013055418966416044e-01
5.964425712217028195e+04 2.004124143046864859e+01 2.990841695070017292e-01
5.964425715871374996e+04 2.009905374761062191e+01 3.012144199285243240e-01
5.964425719525722525e+04 2.003753293924934198e+01 2.981280258877038736e-01
5.964425723180070054e+04 1.975959377243253812e+01 2.825715222273558203e-01
5.964425726834416855e+04 2.044403075579703000e+01 3.032659189220596185e-01
5.964425730488763656e+04 1.994890070921985981e+01 2.920868403833565274e-01
5.964425734143111185e+04 2.035591473469783352e+01 2.977712962657619311e-01
5.964425737797458714e+04 2.001283305106981913e+01 2.961212252859598548e-01
5.964425741451805516e+04 1.939263066705169081e+01 2.685919137397677625e-01
5.964425745106152317e+04 1.991436847791246123e+01 2.975345481805334313e-01
5.964425748760499846e+04 1.973360309431716786e+01 2.825996855953069598e-01
5.964425752414847375e+04 1.993278670966667221e+01 2.963827784465093429e-01
5.964425756069194176e+04 1.982659800205039957e+01 2.871522005362407981e-01
5.964425759723540978e+04 1.972296864130508709e+01 3.109328149950082998e-01
5.964518882344827580e+04 1.518743427970557391e+01 2.374729969957199760e+00
5.964518884463328868e+04 1.975919601912381651e+01 2.494552177982737873e-01
5.964518887957859988e+04 2.014286780994101278e+01 2.585648829115039793e-01
5.964518891452390380e+04 2.022548497056089190e+01 2.654918245377258512e-01
5.964518894946920773e+04 1.962178557617942687e+01 2.492300743907935878e-01
5.964518898441451893e+04 1.961049507100884171e+01 2.445543841941783814e-01
5.964518901935983013e+04 1.990933864502883921e+01 2.575558168764621736e-01
5.964518905430513405e+04 1.986736873112894841e+01 2.537925668815956826e-01
5.964518908925044525e+04 1.985349710664431910e+01 2.590303920772665247e-01
5.964518912419575645e+04 2.012682440846824505e+01 2.592691291658640873e-01
5.964518915914106037e+04 1.984680161545732346e+01 2.523704472680576294e-01
5.964518919408637157e+04 1.970816153211810828e+01 2.508216322962057432e-01
5.964518922903168277e+04 1.957446264696574900e+01 2.487735454908335808e-01
5.964518926397699397e+04 1.958778820586914193e+01 2.534967385975555043e-01
5.964518929892230517e+04 2.019056587190980068e+01 2.629288513217765133e-01
5.964518933386760909e+04 1.962519719437904797e+01 2.493762943410007538e-01
5.964518936881291302e+04 1.964258559766053480e+01 2.494293378121749116e-01
5.964518940375822422e+04 1.955071900032819698e+01 2.491034136682189759e-01
5.964518943870353542e+04 1.945959589860025574e+01 2.484754568465936952e-01
5.964518947364883934e+04 1.969472135368769372e+01 2.599534874784477090e-01
5.964518950859415054e+04 1.979501446420877642e+01 2.627382594450777265e-01
5.964518954353946174e+04 1.944832313341493091e+01 2.476221507316933856e-01
5.964518957848476566e+04 1.951102206849515497e+01 2.476840210846704138e-01
5.964518961343007686e+04 1.952084197175540936e+01 2.518714685890102167e-01
5.964518964837538806e+04 1.934802060409663582e+01 2.464357252935588383e-01
5.964518968332069198e+04 1.935594989561586843e+01 2.447011193084481784e-01
5.964518971826600318e+04 1.963518472906404000e+01 2.483889592216066977e-01
5.964518975321131438e+04 1.926766286380631144e+01 2.458675449034283533e-01
5.964518978815661831e+04 1.931468785581046532e+01 2.443730571970840204e-01
5.964518982310192951e+04 1.973608995554234369e+01 2.570083316965813824e-01
5.964518985804724070e+04 2.002598133646894141e+01 2.615922882786909653e-01
5.964518989299254463e+04 1.960785622466132594e+01 2.460815626758852404e-01
5.964518992793785583e+04 1.939974097027210220e+01 2.424768185284641164e-01
5.964518996288316703e+04 1.912496237523628295e+01 2.356000485526821286e-01
5.964518999782847095e+04 1.911967386853578077e+01 2.340132829520873703e-01
5.964519003277378215e+04 1.922514725762842858e+01 2.383125820096421432e-01
5.964519006771909335e+04 1.926060073859330402e+01 2.399956540686752349e-01
5.964519010266439727e+04 1.921099212107402820e+01 2.384471278746501111e-01
5.964519013760970847e+04 1.983796106493732481e+01 2.467779804797053667e-01
5.964519017255501967e+04 1.893525800995848485e+01 2.323395597546211999e-01
5.964519020750032360e+04 1.954066595216056967e+01 2.426429647065220796e-01
5.964519024244563479e+04 1.988720108661789965e+01 2.500592568395180182e-01
5.964519027739094599e+04 1.960796036897847472e+01 2.469829327673727093e-01
5.964519031233624992e+04 1.973652126794906536e+01 2.446096309419010795e-01
5.964519034728156112e+04 1.973038430251189368e+01 2.480812152895648659e-01
5.964519038222687232e+04 1.959175358340957374e+01 2.408449615990293780e-01
5.964519041717217624e+04 1.996958660076064263e+01 2.491365330274729895e-01
5.964519045211748744e+04 1.999261429227541598e+01 2.501447021139643900e-01
5.964519048706279864e+04 1.945007674921739849e+01 2.418231273296587436e-01
5.964519052200810256e+04 1.976337174940898223e+01 2.453912550443489438e-01
5.964519055695341376e+04 1.963389376218323434e+01 2.405867472100439164e-01
5.964519059189872496e+04 2.030694611536756611e+01 2.572852154545894332e-01
5.964519062684402888e+04 1.944708700487637998e+01 2.409321905066810210e-01
5.964519066178934008e+04 1.972578178427106010e+01 2.443921638890055592e-01
5.964519069673465128e+04 1.932203860742673385e+01 2.408383666080836094e-01
5.964519073167995521e+04 1.982229286805657864e+01 2.491714589919891698e-01
5.964519076662526641e+04 1.978054348899200576e+01 2.466088636112491184e-01
5.964519080157057761e+04 1.983759063022866798e+01 2.515051247117136013e-01
5.964519083651588153e+04 1.981784636028178426e+01 2.523488084807883891e-01
5.964519087146119273e+04 1.950792171481826642e+01 2.410571691411016459e-01
5.964519090640650393e+04 1.908255777601423731e+01 2.375012500236766966e-01
5.964519094135180785e+04 1.979108106431805325e+01 2.523503281672306309e-01
5.964519097629711905e+04 2.022333163525216548e+01 2.624900253746966228e-01
5.964519101124243025e+04 1.957590521536928563e+01 2.507190944933593291e-01
5.964519104618773417e+04 1.926457044965798460e+01 2.435590973997709963e-01
5.964519108113304537e+04 1.955539399913745058e+01 2.539500911521919146e-01
5.964519111607835657e+04 1.972195224234052091e+01 2.620527379376257349e-01
5.964519115102366050e+04 1.964983189862193669e+01 2.542847031850507533e-01
5.964519118596897169e+04 1.939319173983420797e+01 2.499694047164895960e-01
5.964519122091428289e+04 1.953067055822623388e+01 2.578786370891343882e-01
5.964519125585958682e+04 2.012709148264984549e+01 2.611587655185133583e-01
5.964519129080489074e+04 1.975427939006394240e+01 2.554807838165855660e-01
5.964519132575020194e+04 1.983822162744879236e+01 2.545962750788144935e-01
5.964519136069551314e+04 1.966523148491821971e+01 2.484592420811912450e-01
5.964519139564082434e+04 1.985181354897392225e+01 2.510598446935919381e-01
5.964519143058612826e+04 1.992093527330708724e+01 2.489249958780648253e-01
5.964519146553143946e+04 1.957568079506039282e+01 2.473534196901305549e-01
5.964519150047674339e+04 1.978175150142758554e+01 2.598726700581591165e-01
5.964519153542205459e+04 1.988957926062432335e+01 2.555001319867728493e-01
5.964519157036736578e+04 1.997818477309663621e+01 2.568939136967630654e-01
5.964519160531266971e+04 2.003502723229900440e+01 2.606160659159345028e-01
5.964519164025798091e+04 1.944172316831201286e+01 2.515748604377082698e-01
5.964519167520329211e+04 1.962130184861013049e+01 2.514013620061992249e-01
5.964519171014859603e+04 1.978078491207884326e+01 2.518130774656983095e-01
5.964519174509390723e+04 2.006541078629032171e+01 2.667286927040086741e-01
5.964519178003921843e+04 1.943357890750039729e+01 2.502935177127389443e-01
5.964519181498452963e+04 1.954841082088179860e+01 2.560728436236157091e-01
5.964519184992984083e+04 1.943960054007371241e+01 2.529996669201466375e-01
5.964519188487514475e+04 1.937490446323502624e+01 2.482728896811637054e-01
5.964519191982044867e+04 1.927895846459555074e+01 2.444660576485314374e-01
5.964519195476575987e+04 1.976325722418167175e+01 2.507052519784517819e-01
5.964519198971107107e+04 1.941048077390501447e+01 2.480065494514667457e-01
5.964519202465637500e+04 1.958085861056751398e+01 2.561700507058575216e-01
5.964519205960168620e+04 1.948874307876186052e+01 2.531252176144389576e-01
5.964519209454699740e+04 1.940709013914095493e+01 2.535632894228843637e-01
5.964519212949230860e+04 1.950473750658838057e+01 2.524447231790774571e-01
5.964519216443761252e+04 1.956047128780991429e+01 2.573017075361068162e-01
5.964519219938292372e+04 1.995643101992150648e+01 2.676749098134407201e-01
5.964519223432822764e+04 1.958053879784090157e+01 2.607409807703002236e-01
5.964519226927353884e+04 1.988631387769318692e+01 2.644876855720655340e-01
5.964519230421885004e+04 2.019559256498060407e+01 2.666698638877380567e-01
5.964519233916415396e+04 1.967749179478321153e+01 2.558300384284602491e-01
5.964519237410946516e+04 1.978180010311556458e+01 2.721414642599837008e-01
5.964519240905477636e+04 1.979856303558732478e+01 2.577171536980318867e-01
5.964519244400008029e+04 2.000939920294759133e+01 2.645647418943584683e-01
5.964519247894539149e+04 2.009454074642062693e+01 2.647470842689894077e-01
5.964519251389070268e+04 1.993452972758003838e+01 2.633980717218596390e-01
5.964519254883600661e+04 1.958773595442868398e+01 2.549416089389998086e-01
5.964519258378131781e+04 1.947730434461447402e+01 2.555624125224014165e-01
5.964519261872662901e+04 1.946882319583816212e+01 2.593266577721005106e-01
5.964519265367193293e+04 1.953461729006687975e+01 2.594775475957193378e-01
5.964519268861724413e+04 1.953961130433698656e+01 2.547330290356731308e-01
5.964519272356255533e+04 1.963982239247780015e+01 2.588100791680985613e-01
5.964519275850785925e+04 1.919455390153726526e+01 2.523620352236048969e-01
5.964519279345317045e+04 1.985413779758560793e+01 2.735500270427911329e-01
5.964519282839848165e+04 1.941292138283621682e+01 2.491113806148335663e-01
5.964519286334378558e+04 1.972984140336987124e+01 2.569242853489309142e-01
5.964519289828909677e+04 1.981608836355003689e+01 2.576271965546713116e-01
5.964519293323440797e+04 1.967320861452957459e+01 2.569008146469809462e-01
5.964519296817971190e+04 1.929633398754573292e+01 2.414422838360868739e-01
5.964519300312502310e+04 1.750161405044591589e+01 2.083649039495366617e-01
5.964519303807033430e+04 1.972860523609510963e+01 2.568264335485131444e-01
5.964519307301563822e+04 1.966359645347335672e+01 2.526648328410229238e-01
5.964519310796094942e+04 1.999189794429207723e+01 2.596511564428162222e-01
5.964519314290626062e+04 1.970317258726772991e+01 2.566944502158459152e-01
5.964519317785156454e+04 2.008545635661810280e+01 2.668490894402149038e-01
5.964519321279687574e+04 2.018085040231814986e+01 2.694988958695040959e-01
5.964519324774218694e+04 2.021534927041291496e+01 2.633833141673420641e-01
5.964519328268749086e+04 1.936533515175441877e+01 2.506962761523662264e-01
5.964519331763280206e+04 1.957106909108506088e+01 2.507715165147889058e-01
5.964519335257811326e+04 1.987243521520679224e+01 2.534965970217076814e-01
5.964519338752341719e+04 1.940050878255602740e+01 2.466051424785624113e-01
5.964519342246872839e+04 1.981995220733149310e+01 2.557749922055645997e-01
5.964519345741403959e+04 2.019544010605568118e+01 2.634701651229993113e-01
5.964519349235934351e+04 2.016471103875774773e+01 2.554608406079287852e-01
5.964519352730465471e+04 1.991748725815230614e+01 2.510704272401808046e-01
5.964519356224996591e+04 1.951516698264547500e+01 2.441677033287675824e-01
5.964519359719526983e+04 1.987894431339615053e+01 2.559715369698881693e-01
5.964519363214058103e+04 1.993015818134670170e+01 2.573110654262151242e-01
5.964519366708588495e+04 2.023322856424440630e+01 2.650809732647171901e-01
5.964519370203119615e+04 2.016410604006627239e+01 2.642538575929354594e-01
5.964519373697650008e+04 2.013274655777705746e+01 2.595002980130762804e-01
5.964519377192181128e+04 1.977407186575972275e+01 2.526331858961918253e-01
5.964519380686712248e+04 1.981543253783326364e+01 2.536460186974657804e-01
5.964519384181242640e+04 2.026261384449406577e+01 2.671379250280521145e-01
5.964519387675773760e+04 1.997684729677555993e+01 2.559457290886243963e-01
5.964519391170304880e+04 1.978826354679803146e+01 2.567594679759072629e-01
5.964519394664835272e+04 2.003517662840960156e+01 2.630820130563437109e-01
5.964519398159366392e+04 2.003461022768567545e+01 2.584484304677830968e-01
5.964519401653897512e+04 1.915393402827359637e+01 2.424465285490426669e-01
5.964519405148427904e+04 1.990837455353307206e+01 2.564677101310810503e-01
5.964519408642959024e+04 2.039204136065428585e+01 2.703215864809210833e-01
5.964519412137490144e+04 1.979406246551153359e+01 2.543255023818978833e-01
5.964519415632020537e+04 1.962605556161329901e+01 2.564813963702766708e-01
5.964519419126551657e+04 2.035803953329452298e+01 2.582576344670572399e-01
5.964519422621082776e+04 1.974554834618011512e+01 2.540205241598550434e-01
5.964519426115613169e+04 1.990555555555555500e+01 2.563914062196215315e-01
5.964519429610144289e+04 1.957619415041111210e+01 2.594904574797357033e-01
5.964519433104675409e+04 2.008726635078163270e+01 2.667870980832782735e-01
5.964519436599205801e+04 2.010166989805491156e+01 2.578439192666913127e-01
5.964519440093736921e+04 1.988758906995476750e+01 2.547766194516589144e-01
5.964519443588268041e+04 2.013071224786025226e+01 2.600404516164738777e-01
5.964519447082798433e+04 2.016906483821726326e+01 2.587850849856488389e-01
5.964519450577329553e+04 1.976216076569150815e+01 2.566366798889273548e-01
5.964519454071860673e+04 1.981824995085512242e+01 2.510452491800101438e-01
5.964519457566391065e+04 1.970660236480697236e+01 2.465914905353919218e-01
5.964519461060922185e+04 2.035809584258965188e+01 2.643996901169280433e-01
5.964519464555453305e+04 1.987748972105276124e+01 2.532141698833011434e-01
5.964519468049983698e+04 2.009912735205890755e+01 2.594538697171734354e-01
5.964519471544514818e+04 2.000440108105427583e+01 2.556100206199480307e-01
5.964519475039045938e+04 2.010556351629182004e+01 2.564298791965312074e-01
5.964519478533576330e+04 2.016162623932157061e+01 2.637866627654775753e-01
5.964519482028107450e+04 1.992139408196112527e+01 2.619930067063361845e-01
5.964519485522638570e+04 1.957473573968532321e+01 2.503134376108449022e-01
5.964519489017168962e+04 2.056694701323083407e+01 2.640391861401422124e-01
5.964519492511700082e+04 1.986194263028268026e+01 2.514045908951191288e-01
5.964519496006231202e+04 1.992384419545672358e+01 2.511758053846285810e-01
5.964519499500761594e+04 1.979182601539429953e+01 2.564522613878645885e-01
5.964519502995292714e+04 1.993787631328766707e+01 2.584400473147844823e-01
5.964519506489823834e+04 2.010539115329735083e+01 2.634722464272359899e-01
5.964519509984354227e+04 2.044601870576339664e+01 2.661424551483340672e-01
5.964519513478884619e+04 2.021722528638099092e+01 2.678797547607719709e-01
5.964519516973415739e+04 2.048619714001682368e+01 2.652541767545978368e-01
5.964519520467946859e+04 1.981962180746561941e+01 2.516213224196039433e-01
5.964519523962477979e+04 1.968822765263854535e+01 2.499964033237014882e-01
5.964519527457009099e+04 1.994835005394412164e+01 2.552163414684230913e-01
5.964519530951539491e+04 2.030127460894098590e+01 2.621223296206511844e-01
5.964519534446070611e+04 1.992458479474989730e+01 2.565476116228546100e-01
5.964519537940601731e+04 1.962816576664037171e+01 2.447334685926461639e-01
5.964519541435132123e+04 2.050324254215304620e+01 2.676812022899968113e-01
5.964519544929663243e+04 2.013694354299304123e+01 2.644139240262002866e-01
5.964519548424194363e+04 2.034230192467374820e+01 2.617654725593099863e-01
5.964519551918724756e+04 1.990555814352612529e+01 2.561335870725687802e-01
5.964519555413255875e+04 1.986173189432755493e+01 2.521102765578888127e-01
5.964519558907786995e+04 2.024490148208429119e+01 2.616630710668657600e-01
5.964519562402317388e+04 1.972230172204705312e+01 2.511313482237477746e-01
5.964519565896848508e+04 2.014653694866767708e+01 2.555260781042862916e-01
5.964519569391379628e+04 2.020688086926594096e+01 2.616025793570568303e-01
5.964519572885910020e+04 1.982254525174884563e+01 2.539599912086092925e-01
5.964519576380441140e+04 2.048141566527071689e+01 2.602160722946695870e-01
5.964519579874972260e+04 2.002915258403490739e+01 2.593088204107759087e-01
5.964519583369502652e+04 2.076561792666365136e+01 2.699347425152555102e-01
5.964519586864033045e+04 2.015793204595453503e+01 2.549310841910199521e-01
5.964519590358564164e+04 2.017461752773840189e+01 2.524177788093067143e-01
5.964519593853095284e+04 1.996285523032921461e+01 2.509668062296031010e-01
5.964519597347626404e+04 2.005113733538566834e+01 2.462536166239984448e-01
5.964519600842157524e+04 2.027917762015773206e+01 2.573737523226155011e-01
5.964519604336687917e+04 2.066645314442895653e+01 2.660359599565067512e-01
5.964519607831219037e+04 2.032674391342440146e+01 2.671027982043744919e-01
5.964519611325750157e+04 1.981812354100898332e+01 2.526237281660375089e-01
5.964519614820280549e+04 1.969071162846514156e+01 2.490878418018744600e-01
5.964519618314811669e+04 2.014843769145937813e+01 2.571496436057763013e-01
5.964519621809342789e+04 2.032831912226483340e+01 2.574703011468568170e-01
5.964519625303873181e+04 2.061815645266703356e+01 2.732747835823876037e-01
5.964519628798403573e+04 1.968113641870608177e+01 2.489716121450970543e-01
5.964519632292934693e+04 2.005560867966164196e+01 2.546536427075378750e-01
5.964519635787465813e+04 2.047393287715868482e+01 2.662920134323689125e-01
5.964519639281996206e+04 2.000699249763275134e+01 2.554339924174463539e-01
5.964519642776527326e+04 2.062797395442023429e+01 2.650105185491755111e-01
5.964519646271058446e+04 2.018721669857345447e+01 2.549877956771609555e-01
5.964519649765588838e+04 2.053715114171801304e+01 2.636407855510526366e-01
5.964519653260119958e+04 2.031994293157992715e+01 2.585159283595374058e-01
5.964519656754651078e+04 2.025987231023882629e+01 2.573206641816929152e-01
5.964519660249181470e+04 1.964272175436071066e+01 2.458748277487746992e-01
5.964519663743712590e+04 2.012458669813292289e+01 2.547143738306259508e-01
5.964519667238243710e+04 2.017699505757980916e+01 2.630881506954130811e-01
5.964519670732774830e+04 2.017491582283945561e+01 2.608591467826751886e-01
5.964519674227305950e+04 1.986390000121593857e+01 2.504786397649911844e-01
5.964519677721836342e+04 1.999922013988740588e+01 2.584443528764403530e-01
5.964519681216366735e+04 1.977131067434032019e+01 2.521283717933257562e-01
5.964519684710897855e+04 2.001645075813337371e+01 2.584424953039202166e-01
5.964519688205428974e+04 2.021377425458502941e+01 2.554011195558731351e-01
5.964519691699959367e+04 2.001221953406118459e+01 2.540721690034811742e-01
5.964519695194490487e+04 2.046523902118740423e+01 2.651178023820132124e-01
5.964519698689021607e+04 2.052235163895247894e+01 2.686556958694742980e-01
5.964519702183551999e+04 1.990402619451855415e+01 2.531781794298662014e-01
5.964519705678083119e+04 2.028622071324254605e+01 2.544173266053426086e-01
5.964519709172614239e+04 2.005359523927107546e+01 2.607878900297765368e-01
5.964519712667144631e+04 1.999684911442884072e+01 2.556409143491574221e-01
5.964519716161675751e+04 1.964134456236004311e+01 2.486450831798118766e-01
5.964519719656206871e+04 2.002515405472023602e+01 2.560804428107237296e-01
5.964519723150737263e+04 2.000036951728725043e+01 2.655813995883785639e-01
5.964519726645268383e+04 2.014946861940252276e+01 2.710406079024872961e-01
5.964519730139799503e+04 2.004383984206305058e+01 2.651354932360299177e-01
5.964519733634329896e+04 1.989145818310702296e+01 2.561616688509207873e-01
5.964519737128861016e+04 1.989847515013715906e+01 2.522499439741328064e-01
5.964519740623392136e+04 2.013504811205092437e+01 2.574626091812999285e-01
5.964519744117922528e+04 1.955719566052227520e+01 2.472170285386831312e-01
5.964519747612453648e+04 1.996022300715050335e+01 2.578291171359634038e-01
5.964519751106984768e+04 1.989382564354610849e+01 2.555966713386172429e-01
5.964519754601515160e+04 1.979232370225269477e+01 2.484273792637180789e-01
5.964519758096046280e+04 2.025802017071372418e+01 2.620851952295469856e-01
5.964519761590577400e+04 1.975617283950617420e+01 2.540188121300412383e-01
5.964519765085107792e+04 2.002125052084609891e+01 2.606580175423051093e-01
5.964519768579638912e+04 1.983254373400908577e+01 2.610853820574740580e-01
5.964519772074170032e+04 1.981207016177133085e+01 2.631833035036523216e-01
5.964519775568700425e+04 1.976205831312845262e+01 2.601145672684863630e-01
5.964519779063231545e+04 2.016448127162412973e+01 2.723802232956517577e-01
5.964519782557762665e+04 1.997127634645979910e+01 2.674678032047438370e-01
5.964519786052293057e+04 2.000914731736143537e+01 2.672733518270290487e-01
5.964519789546824177e+04 1.980819321007410139e+01 2.569003080702073616e-01
5.964519793041355297e+04 1.962658481249166087e+01 2.568602899224357583e-01
5.964519796535885689e+04 1.975666863526748074e+01 2.587648801744786287e-01
5.964519800030416809e+04 1.998448936483764982e+01 2.849513809597605252e-01
5.964519803524947929e+04 1.989430612472298066e+01 2.689356111592667298e-01
5.964519807019478321e+04 1.983012293816025107e+01 2.646617781337273767e-01
5.964519810514009441e+04 1.995296962182269240e+01 2.691520244763482839e-01
5.964519814008540561e+04 1.969942662933848254e+01 2.694640992233227061e-01
5.964519817503070954e+04 1.939128134207203402e+01 2.571451845586447682e-01
5.964519820997602073e+04 1.989167974882260737e+01 2.650950648787670505e-01
5.964519824492133193e+04 2.007156598691804561e+01 2.687620513987429849e-01
5.964519827986663586e+04 2.038136180834835542e+01 2.697383225749453439e-01
5.964519831481194706e+04 1.994605320270354198e+01 2.707994297081657287e-01
5.964519834975725826e+04 1.973721674155108730e+01 2.656146410076121733e-01
5.964519838470256218e+04 2.011713406505787205e+01 2.681338305887278062e-01
5.964519841964786610e+04 2.019022595901208561e+01 2.782038531067204667e-01
5.964519845459317730e+04 1.981581485053037639e+01 2.554719906091108550e-01
5.964519848953848850e+04 2.006204023419907045e+01 2.635897395344177774e-01
5.964519852448379970e+04 1.938301287854099542e+01 2.549999861177162375e-01
5.964519855942911090e+04 1.923232116401479175e+01 2.454465946777507901e-01
5.964519859437441482e+04 1.947458924752090326e+01 2.560058072810573182e-01
5.964519862931971875e+04 1.949889535806266494e+01 2.677659963431598400e-01
5.964519866426502995e+04 1.965044852520935237e+01 2.546005054153382963e-01
5.964519869921034115e+04 1.940702355460385320e+01 2.498373091655282374e-01
5.964519873415565235e+04 1.952342345692786552e+01 2.476644879389734433e-01
5.964519876910096355e+04 1.992896380465046491e+01 2.664427338368693943e-01
5.964519880404626747e+04 1.915179397302955167e+01 2.457798013136250348e-01
5.964519883899157867e+04 1.961729022974246917e+01 2.540138414595646266e-01
5.964519887393688987e+04 1.902570147124602684e+01 2.416842035354866136e-01
5.964519890888219379e+04 1.918859697336117875e+01 2.401806796794379861e-01
5.964519894382750499e+04 1.892456691586309958e+01 2.342806885017867380e-01
5.964519897877281619e+04 1.916322599403939719e+01 2.430047952056957061e-01
5.964519901371812011e+04 1.994975751941101194e+01 2.585324795463381786e-01
5.964519904866342404e+04 1.952334167478211313e+01 2.500801052634982757e-01
5.964519908360873524e+04 1.948196130687987093e+01 2.450579030547536952e-01
5.964519911855404644e+04 1.956973555216360694e+01 2.523096709436249974e-01
5.964519915349935036e+04 1.955794576767138437e+01 2.509944684517266822e-01
5.964519918844466156e+04 1.927370555399479812e+01 2.493619531206832940e-01
5.964519922338997276e+04 1.927206590219470783e+01 2.446017720006468665e-01
5.964519925833527668e+04 1.971882179090762577e+01 2.560491628267626552e-01
5.964519929328058788e+04 1.931864693757361806e+01 2.514910541786902209e-01
5.964519932822589908e+04 1.947885867625155498e+01 2.494039936296064408e-01
5.964519936317120300e+04 1.884596771323852238e+01 2.380871285277443572e-01
5.964519939811651420e+04 1.959287547505059024e+01 2.535785923109480366e-01
5.964519943306182540e+04 1.930056781723306969e+01 2.498388661024595336e-01
5.964519946800713660e+04 1.933430561125897995e+01 2.461367013764279021e-01
5.964519950295244053e+04 1.920009953389007862e+01 2.404877722047647770e-01
5.964519953789775172e+04 1.941258493425233311e+01 2.458799940390223038e-01
5.964519957284305565e+04 1.938933436851746350e+01 2.456638144881855557e-01
5.964519960778836685e+04 1.995014108667818675e+01 2.629103625995404259e-01
5.964519964273367805e+04 1.891608761595711030e+01 2.371260084453789829e-01
5.964519967767898197e+04 1.958439938360687549e+01 2.507827996467438258e-01
5.964519971262429317e+04 1.944990219781555041e+01 2.460877465078650794e-01
5.964519974756960437e+04 2.007124857390017780e+01 2.558053479152461729e-01
5.964519978251490829e+04 1.976839656318471583e+01 2.573722261282515023e-01
5.964519981746021949e+04 1.965894801223241473e+01 2.557906483790720609e-01
5.964519985240553069e+04 1.970677426049589087e+01 2.566265934479230459e-01
5.964519988735083462e+04 1.947750881887848351e+01 2.460280580022474461e-01
5.964519992229614581e+04 1.993289560569627383e+01 2.591261173885842095e-01
5.964519995724145701e+04 1.972050269917979293e+01 2.557661776471926718e-01
5.964519999218676094e+04 1.967246683447026356e+01 2.549607125178306455e-01
5.964520002713207214e+04 1.980111499111682605e+01 2.573236077056539894e-01
5.964520006207738334e+04 1.968686671625230389e+01 2.527559899809147526e-01
5.964520009702268726e+04 1.919655752065724386e+01 2.482313435085990450e-01
5.964520013196799846e+04 1.957174416920179638e+01 2.535040776689385655e-01
5.964520016691330966e+04 1.971439658995712918e+01 2.566247354875658138e-01
5.964520020185861358e+04 1.940566026432140490e+01 2.525162561401059214e-01
5.964520023680392478e+04 1.985004838729435406e+01 2.610051154730745893e-01
5.964520027174923598e+04 1.943581133937490080e+01 2.514715694031215421e-01
5.964520030669453990e+04 1.972773809814006896e+01 2.586024298228117302e-01
5.964520034163985110e+04 2.033031923553796716e+01 2.648058250484028875e-01
5.964520037658516230e+04 1.969671724204739505e+01 2.474000106719980441e-01
5.964520041153046623e+04 2.041174625479913018e+01 2.623040847679716236e-01
5.964520044647577743e+04 1.968721830087592650e+01 2.553721439562663398e-01
5.964520048142108863e+04 1.971404155252248813e+01 2.476232178846233534e-01
5.964520051636639255e+04 1.946087707306543990e+01 2.446898032539389645e-01
5.964520055131170375e+04 1.972159580536709100e+01 2.478200490824225277e-01
5.964520058625701495e+04 1.986845422393009741e+01 2.497358151844306651e-01
5.964520062120231887e+04 1.990883512919118559e+01 2.540915708639167048e-01
5.964520065614763007e+04 1.959285791685227807e+01 2.477670751218723488e-01
5.964520069109294127e+04 1.951068329848343197e+01 2.506807379816329284e-01
5.964520072603824519e+04 2.014452422585165436e+01 2.631187801503881429e-01
5.964520076098355639e+04 1.942154792785184370e+01 2.539606254414324971e-01
5.964520079592886759e+04 1.959023127498997496e+01 2.481400990567193265e-01
5.964520083087417152e+04 1.993575567388591452e+01 2.514638980553100533e-01
5.964520086581948271e+04 1.985500141648293493e+01 2.518723020052899830e-01
5.964520090076479391e+04 1.983595977972268543e+01 2.485063821245045990e-01
5.964520093571009784e+04 1.996901618929016209e+01 2.528617061610769490e-01
5.964520097065540904e+04 1.975175926381576019e+01 2.505356791932941696e-01
5.964520100560072024e+04 1.999055459272097224e+01 2.543657064948835478e-01
5.964520104054602416e+04 1.959133379624553939e+01 2.517791182207953504e-01
5.964520107549133536e+04 1.945474220854174874e+01 2.500963273615923188e-01
5.964520111043664656e+04 1.977868286791708741e+01 2.467350739545915161e-01
5.964520114538195048e+04 1.915659559303913895e+01 2.398214244811970874e-01
5.964520118032726168e+04 1.938573576282398392e+01 2.435489604503047745e-01
5.964520121527257288e+04 1.961378197349900532e+01 2.468636864765192951e-01
5.964520125021787680e+04 1.975024000194432006e+01 2.569597953209674102e-01
5.964520128516318800e+04 1.942704819277108541e+01 2.463151823099436755e-01
5.964520132010849920e+04 1.940899861449524622e+01 2.456119262814009663e-01
5.964520135505380313e+04 1.986742178411804005e+01 2.529746728653325949e-01
5.964520138999911433e+04 1.951862042564390975e+01 2.432210014973391066e-01
5.964520142494442553e+04 1.972547973767471419e+01 2.517880442378935824e-01
5.964520145988972945e+04 1.986757613673635348e+01 2.579053502245309271e-01
5.964520149483504065e+04 1.959192175547388715e+01 2.530683812375738584e-01
5.964520152978035185e+04 1.967048984179548299e+01 2.531715974324449947e-01
5.964520156472565577e+04 2.025804757259698263e+01 2.567708981011705971e-01
5.964520159967096697e+04 1.979451819075713104e+01 2.491568743038259093e-01
5.964520163461627817e+04 1.948515185060403709e+01 2.425763383015790975e-01
5.964520166956158209e+04 1.990545379003580351e+01 2.524574732713019132e-01
5.964520170450688602e+04 1.966771031526215552e+01 2.473337808767296642e-01
5.964520173945219722e+04 1.957924022641781647e+01 2.455276557784803193e-01
5.964520177439750842e+04 1.975929885085396265e+01 2.442267507219435252e-01
5.964520180934281962e+04 2.008521433521433508e+01 2.576182912122707003e-01
5.964520184428813081e+04 1.994389070713081580e+01 2.492439728202494043e-01
5.964520187923343474e+04 1.986679678868674870e+01 2.483219244507701706e-01
5.964520191417874594e+04 1.987682309936122493e+01 2.502870178519779887e-01
5.964520194912405714e+04 1.958765324311542599e+01 2.431199370923746161e-01
5.964520198406936106e+04 1.940077886894683346e+01 2.381528030155692088e-01
5.964520201901467226e+04 1.968039672712263410e+01 2.471100583769754166e-01
5.964520205395998346e+04 1.967605325285370199e+01 2.495226572851603208e-01
5.964520208890528738e+04 2.007909870606316360e+01 2.579291134569040578e-01
5.964520212385059131e+04 2.036741453659146472e+01 2.670165671454275413e-01
5.964520215879590251e+04 1.965868497092208145e+01 2.422365469664333471e-01
5.964520219374121370e+04 1.999570395681671897e+01 2.551572714008307763e-01
5.964520222868651763e+04 1.943471799419928558e+01 2.400942304981704967e-01
5.964520226363182883e+04 1.955354988175104936e+01 2.452371163473177906e-01
5.964520229857714003e+04 1.959528657662324846e+01 2.475030992369537663e-01
5.964520233352245123e+04 1.976171410545727980e+01 2.578845675813313809e-01
5.964520236846776243e+04 2.010472215686031916e+01 2.624807310812214411e-01
5.964520240341306635e+04 1.950272339706042146e+01 2.455289555810088731e-01
5.964520243835837027e+04 1.996975501934057817e+01 2.552176630388511280e-01
5.964520247330368147e+04 1.992185825336011007e+01 2.568628819415485487e-01
5.964520250824899267e+04 1.976417048445267355e+01 2.587629813277007029e-01
5.964520254319430387e+04 1.984736337016166630e+01 2.644911308166959518e-01
5.964520257813961507e+04 1.985477916208774118e+01 2.604562161069398085e-01
5.964520261308491899e+04 1.972469833810607653e+01 2.543719114671934012e-01
5.964520264803022292e+04 1.985259556745500120e+01 2.696387041465387324e-01
5.964520268297553412e+04 1.998210184722915628e+01 2.668528895650364441e-01
5.964520271792084532e+04 1.967084065522199054e+01 2.628284368728159848e-01
5.964520275286615652e+04 2.002177598613570453e+01 2.662715377202407585e-01
5.964520278781146772e+04 1.959971785423279300e+01 2.667391482730765428e-01
5.964520282275677164e+04 1.982082168740260641e+01 2.705709593060607321e-01
5.964520285770207556e+04 1.940766352197449507e+01 2.514980485865083715e-01
5.964520289264738676e+04 1.950859178284100182e+01 2.634181956428453542e-01
5.964520292759269796e+04 1.967601330540840365e+01 2.762392160749894687e-01
5.964520296253800188e+04 1.988555515406755703e+01 2.724793636771604133e-01
5.964520299748331308e+04 1.960145787002718265e+01 2.594674955833709551e-01
5.964520303242862428e+04 1.991077599748664895e+01 2.803083166662300729e-01
5.964520306737392821e+04 1.966333022204755565e+01 2.639977678092456648e-01
5.964520310231923941e+04 1.963690652452867624e+01 2.617563676403962813e-01
5.964520313726455061e+04 1.997931733610256089e+01 2.608972694907427115e-01
5.964520317220985453e+04 2.034787758376953448e+01 2.776146136945507603e-01
5.964520320715516573e+04 1.996789966779888559e+01 2.692774949973646414e-01
5.964520324210047693e+04 1.973303350905002063e+01 2.610078984025698823e-01
5.964520327704578085e+04 2.016250235065504981e+01 2.871322997686637790e-01
5.964520331199109205e+04 1.954112979499588576e+01 2.550958894349059647e-01
5.964520334693640325e+04 1.984419197203382623e+01 2.660208115696928166e-01
5.964520338188170717e+04 1.978719234893208068e+01 2.651111208851417711e-01
5.964520341682701837e+04 1.960645775369746957e+01 2.549760142324881684e-01
5.964520345177232957e+04 1.987604074896700368e+01 2.556773375413273208e-01
5.964520348671763350e+04 1.951765907764156438e+01 2.509203657842579704e-01
5.964520352166294469e+04 1.987207082103801525e+01 2.556656846245182191e-01
5.964520355660825589e+04 1.962760773751224264e+01 2.475661468135958443e-01
5.964520359155355982e+04 1.992326130200031997e+01 2.622246911224600519e-01
5.964520362649887102e+04 1.969535166707228058e+01 2.530601629523315244e-01
5.964520366144418222e+04 1.993736326571201189e+01 2.576451014071319823e-01
5.964520369638948614e+04 1.976284026865415200e+01 2.554514642860145623e-01
5.964520373133479734e+04 1.941064197560710269e+01 2.494548258362075666e-01
5.964520376628010854e+04 1.982801928801633551e+01 2.646717850974609210e-01
5.964520380122541246e+04 1.939712030845231538e+01 2.512495198923365147e-01
5.964520383617072366e+04 2.041520727392622447e+01 2.886111283315040965e-01
5.964520387111603486e+04 1.999139203453108848e+01 2.680366360512459467e-01
5.964520390606133878e+04 1.976886039256147853e+01 2.534736812744576295e-01
5.964520394100664998e+04 1.998803281722287295e+01 2.670475333473377733e-01
5.964520397595196118e+04 1.982092207342985546e+01 2.603863551276540678e-01
5.964520401089726511e+04 1.962693506047447656e+01 2.527762412862438191e-01
5.964520404584257631e+04 2.003199108506748871e+01 2.727927302620772876e-01
5.964520408078788751e+04 1.925090182786587789e+01 2.560568734120108880e-01
5.964520411573319143e+04 1.926901966486132878e+01 2.503354270246543334e-01
5.964520415067850263e+04 1.967132130643802057e+01 2.640208338923775711e-01
5.964520418562381383e+04 1.938752270759927043e+01 2.496529365159501079e-01
5.964520422056911775e+04 1.947316746760752082e+01 2.574482856194048597e-01
5.964520425551442167e+04 1.966502632744451873e+01 2.594574111898590996e-01
5.964520429045973287e+04 1.975676111352222719e+01 2.612332070478434187e-01
5.964520432540504407e+04 1.949893947010286510e+01 2.510419558613411484e-01
5.964520436035035527e+04 1.948441173589341702e+01 2.470244760202756074e-01
5.964520439529566647e+04 1.948083526117131470e+01 2.572928122992364508e-01
5.964520443024097040e+04 1.940590118437549449e+01 2.553029652043193320e-01
5.964520446518628160e+04 1.967909887974815675e+01 2.626403295863863896e-01
5.964520450013159279e+04 1.992770314301468559e+01 2.573601778206576207e-01
5.964520453507689672e+04 1.956709300335037227e+01 2.542887906057897385e-01
5.964520457002220792e+04 1.997324103209565749e+01 2.587965900142358278e-01
5.964520460496751912e+04 1.940212059835525693e+01 2.495543816025933281e-01
5.964520463991282304e+04 1.967103857714186432e+01 2.530922485247478759e-01
5.964520467485813424e+04 1.918302700358923474e+01 2.427493253913900195e-01
5.964520470980344544e+04 1.942703456640387927e+01 2.451598582285780814e-01
5.964520474474874936e+04 1.980676346441877911e+01 2.563690281092326217e-01
5.964520477969406056e+04 1.936360362090907117e+01 2.478981743403670113e-01
5.964520481463937176e+04 1.979024342363565125e+01 2.489410041868418966e-01
5.964520484958467569e+04 1.910984452263218003e+01 2.367187662236898416e-01
5.964520488452998688e+04 1.956456947580398875e+01 2.493226542237267918e-01
5.964520491947529808e+04 1.985724323258222057e+01 2.518621103348636092e-01
5.964520495442060201e+04 1.960547718044700360e+01 2.484327686508039923e-01
5.964520498936591321e+04 1.976386232089745931e+01 2.531415868631436972e-01
5.964520502431122441e+04 1.932240443776948879e+01 2.467555077304849909e-01
5.964520505925652833e+04 1.960436934839610856e+01 2.481839819470339492e-01
5.964520509420183953e+04 1.960785221650866106e+01 2.501868853924645864e-01
5.964520512914715073e+04 1.990541372264211262e+01 2.550044928663904864e-01
5.964520516409245465e+04 1.971450128818549885e+01 2.551051021570415189e-01
5.964520519903776585e+04 1.997853560188827871e+01 2.650215840342617923e-01
5.964520523398307705e+04 1.981648808866305700e+01 2.524401681588371860e-01
5.964520526892838097e+04 1.975400292897241883e+01 2.554753102355672434e-01
5.964520530387369217e+04 1.970178720117778681e+01 2.595161952037711162e-01
5.964520533881900337e+04 2.003484572597341185e+01 2.621576011741382772e-01
5.964520537376430730e+04 1.971305226752399165e+01 2.596208586356644754e-01
5.964520540870961850e+04 1.966704320813329332e+01 2.473380861439578859e-01
5.964520544365492970e+04 1.960268872802481610e+01 2.476099804256977344e-01
5.964520547860023362e+04 1.959557331693821070e+01 2.456294342589553092e-01
5.964520551354554482e+04 1.946014754278863279e+01 2.399349729985892632e-01
5.964520554849085602e+04 1.963715861697833631e+01 2.462618418126102382e-01
5.964520558343615994e+04 1.992120268924302806e+01 2.536786738218105297e-01
5.964520561838147114e+04 1.954026482496990624e+01 2.438925495228380091e-01
5.964520565332678234e+04 1.987447029960597433e+01 2.574725840773941510e-01
5.964520568827208626e+04 1.993036163169815111e+01 2.500224981484947540e-01
5.964520572321739746e+04 1.996465559142063029e+01 2.566813187649324979e-01
5.964520575816270866e+04 2.020840200802707542e+01 2.564307749597770636e-01
5.964520579310801259e+04 1.948289843778538000e+01 2.440053585243361911e-01
5.964520582805332378e+04 1.971891129181983615e+01 2.513769713253541926e-01
5.964520586299863498e+04 1.996394170471078056e+01 2.577749279604584220e-01
5.964520589794393891e+04 1.932611349489333463e+01 2.456031899198073132e-01
5.964520593288925011e+04 2.038852125222702938e+01 2.603178805037150711e-01
5.964520596783456131e+04 1.979689201227358097e+01 2.484085175243258281e-01
5.964520600277986523e+04 1.962422577361314069e+01 2.512928718122026672e-01
5.964520603772517643e+04 1.958920273905600240e+01 2.496350011149896797e-01
5.964520607267048763e+04 1.993408413791398104e+01 2.581530219797084635e-01
5.964520610761579155e+04 1.959904766532238796e+01 2.497669478940682530e-01
5.964520614256110275e+04 1.981058355012514482e+01 2.566069355214519176e-01
5.964520617750641395e+04 1.939830828211525571e+01 2.416778121611954655e-01
5.964520621245171787e+04 1.939039787156850991e+01 2.469985843940954717e-01
5.964520624739702907e+04 1.958045934840035329e+01 2.457902287635952698e-01
5.964520628234234027e+04 1.982600974286242845e+01 2.527850270134622268e-01
5.964520631728764420e+04 1.992119433424943509e+01 2.489973013927461176e-01
5.964520635223295540e+04 1.958931830903648574e+01 2.449184443859596383e-01
5.964520638717826660e+04 1.975986825874574393e+01 2.493722326487821384e-01
5.964520642212357052e+04 2.007213621124797598e+01 2.562152987980230723e-01
5.964520645706887444e+04 1.978681084783912070e+01 2.576716309131686367e-01
5.964520649201418564e+04 1.973340713407134217e+01 2.490687104823222642e-01
5.964520652695949684e+04 1.958404506411660506e+01 2.485694082644814007e-01
5.964520656190480804e+04 1.969710391405953587e+01 2.553869250561322524e-01
5.964520659685011924e+04 1.952058755352763697e+01 2.449391605473674738e-01
5.964520663179542316e+04 1.961687496924666618e+01 2.486002149546847062e-01
5.964520666674072709e+04 1.949541577563109840e+01 2.508675349500100737e-01
5.964520670168603829e+04 1.927319487104480444e+01 2.418793836409683096e-01
5.964520673663134949e+04 1.900275057104246912e+01 2.390652922867926022e-01
5.964520677157666069e+04 1.950016589861751370e+01 2.487744523029958299e-01
5.964520680652197188e+04 1.922653902762403888e+01 2.399131185842394709e-01
5.964520684146727581e+04 1.894881263968066420e+01 2.331229621718893530e-01
5.964520687641258701e+04 1.940505205292858548e+01 2.478611308038977668e-01
5.964520691135789821e+04 1.975583359013867479e+01 2.513132835591860847e-01
5.964520694630320213e+04 1.951910710779501201e+01 2.406776156721529836e-01
5.964520698124850605e+04 1.949680136735441138e+01 2.459733012281256070e-01
5.964520701619381725e+04 1.975655277031732027e+01 2.450245800703070576e-01
5.964520705113912845e+04 1.988598494776650227e+01 2.518860836028887773e-01
5.964520708608443238e+04 1.940059549958510487e+01 2.453645313655323235e-01
5.964520712102974358e+04 2.005580018315707491e+01 2.535629567265962891e-01
5.964520715597505477e+04 1.959285723115720756e+01 2.444964571848492474e-01
5.964520719092035870e+04 1.987911853340029822e+01 2.498651388836211074e-01
5.964520722586566990e+04 1.970785458421646297e+01 2.455875840168901258e-01
5.964520726081098110e+04 1.972540320088982213e+01 2.474938980023305701e-01
5.964520729575629230e+04 1.982677427304090756e+01 2.518507352918022413e-01
5.964520733070160350e+04 1.974358974358974450e+01 2.454333981870007730e-01
5.964520736564690742e+04 1.940682970510291838e+01 2.367281822159875426e-01
5.964520740059221862e+04 1.991465308404248802e+01 2.433131671047582267e-01
5.964520743553752982e+04 1.972353744173748424e+01 2.453202538042509040e-01
5.964520747048283374e+04 1.960890480191930862e+01 2.427691349839173063e-01
5.964520750542813767e+04 1.984868291239147453e+01 2.444034211054498251e-01
5.964520754037344886e+04 1.973401996047187978e+01 2.445365225040997126e-01
5.964520757531876006e+04 1.985641482361090837e+01 2.456903369873794374e-01
5.964520761026406399e+04 1.971787986905506074e+01 2.423754848713440824e-01
5.964520764520937519e+04 2.025716764750264076e+01 2.526358724412959278e-01
5.964520768015468639e+04 2.000344157371528908e+01 2.544907934639302760e-01
5.964520771509999031e+04 1.936121427803718476e+01 2.356415403976541145e-01
5.964520775004530151e+04 2.008184462504525314e+01 2.553794334554040923e-01
5.964520778499061271e+04 1.959438781686560205e+01 2.479304286321897810e-01
5.964520781993592391e+04 1.973447776577991419e+01 2.437293319073978171e-01
5.964520785488123511e+04 1.966336162739645843e+01 2.454234500133999630e-01
5.964520788982653903e+04 2.016950757575757436e+01 2.626672574655228298e-01
5.964520792477185023e+04 1.974440961081583978e+01 2.471797435012027533e-01
5.964520795971716143e+04 1.970020006421814429e+01 2.424617602866354915e-01
5.964520799466246535e+04 1.982305719701193070e+01 2.442126569875992248e-01
5.964520802960777655e+04 1.968806955837320061e+01 2.401262308256800204e-01
5.964520806455308775e+04 1.988230825747481134e+01 2.456914504060064841e-01
5.964520809949839168e+04 1.966121624104354382e+01 2.409923423200602266e-01
5.964520813444369560e+04 1.972255863539445642e+01 2.475646414490980940e-01
5.964520816938900680e+04 2.039043292357028392e+01 2.585396033725125831e-01
5.964520820433431800e+04 1.947251463411665995e+01 2.411739687954879696e-01
5.964520823927962192e+04 1.978227891742803024e+01 2.473028065622029370e-01
5.964520827422493312e+04 1.977645576188887944e+01 2.485320263022995080e-01
5.964520830917024432e+04 1.939618358602104919e+01 2.396476873767734161e-01
5.964520834411555552e+04 1.946321456036913489e+01 2.389796068885347569e-01
5.964520837906086672e+04 2.003279511839891569e+01 2.490178671211978056e-01
5.964520841400617064e+04 1.994117353370695511e+01 2.472020704390472667e-01
5.964520844895148184e+04 1.934709509820583406e+01 2.388335192127902795e-01
5.964520848389679304e+04 1.952292216156535787e+01 2.439453746266201928e-01
5.964520851884209696e+04 1.973102772679926531e+01 2.447772052825956668e-01
5.964520855378740816e+04 1.999807151770296443e+01 2.505426580309174645e-01
5.964520858873271936e+04 1.974616561555397709e+01 2.507744482013506415e-01
5.964520862367802329e+04 1.993732980238339181e+01 2.532271050549333991e-01
5.964520865862332721e+04 1.929183844722536278e+01 2.390441724648829647e-01
5.964520869356863841e+04 1.951956894440362333e+01 2.434695891686212421e-01
5.964520872851394961e+04 1.917300024021138682e+01 2.354004130975082543e-01
5.964520876345926081e+04 1.990287487382705933e+01 2.519660384005610321e-01
5.964520879840457201e+04 1.916670697786915056e+01 2.371373178399809878e-01
5.964520883334987593e+04 1.942718410843195898e+01 2.457565452123553207e-01
5.964520886829518713e+04 1.948135304571033544e+01 2.448535019850631711e-01
5.964520890324049833e+04 1.956111042413750667e+01 2.479694268234184096e-01
5.964520893818580225e+04 1.964131817115481837e+01 2.543378922919251606e-01
5.964520897313110618e+04 2.018965840958305691e+01 2.651175492340576145e-01
5.964520900807641738e+04 1.927780053492686818e+01 2.380578775504235689e-01
5.964520904302172858e+04 1.948469237922764563e+01 2.386387777980066016e-01
5.964520907796703978e+04 2.001888113636931976e+01 2.537661503135352214e-01
5.964520911291235097e+04 1.966768970131480643e+01 2.449275598621178385e-01
5.964520914785765490e+04 2.000685852274141752e+01 2.515046241705240493e-01
5.964520918280295882e+04 2.018398541403898605e+01 2.535028912895656572e-01
5.964520921774827002e+04 2.006914688103695354e+01 2.506213919630989606e-01
5.964520925269358122e+04 1.992265927977839368e+01 2.501830330436848882e-01
5.964520928763889242e+04 1.955441235144055767e+01 2.431711707656216970e-01
5.964520932258420362e+04 2.016820368885324655e+01 2.514189773005868211e-01
5.964520935752950754e+04 2.001489213466371453e+01 2.514814499615598553e-01
5.964520939247481874e+04 1.941480965366457667e+01 2.459164163143574555e-01
5.964520942742012994e+04 2.020320160080039784e+01 2.695246140803826962e-01
5.964520946236543386e+04 1.951929637138382745e+01 2.460485014753278077e-01
5.964520949731074506e+04 1.950817953531462479e+01 2.436491765182720870e-01
5.964520953225605626e+04 1.954944948107819158e+01 2.459850001393589780e-01
5.964520956720136019e+04 1.981736197759027718e+01 2.533334646464713846e-01
5.964520960214667139e+04 1.972718416671804675e+01 2.419466085592048288e-01
5.964520963709198259e+04 1.991356565028002379e+01 2.517827909098431793e-01
5.964520967203728651e+04 1.970188725340499758e+01 2.493663008597867548e-01
5.964520970698259043e+04 1.992121592671936270e+01 2.501890202619087011e-01
5.964520974192790163e+04 1.954933469680922542e+01 2.438363476258645357e-01
5.964520977687321283e+04 1.977946256724078467e+01 2.535136276045516501e-01
5.964520981181852403e+04 1.933729504745636518e+01 2.427745645334568325e-01
5.964520984676383523e+04 1.990409213550514522e+01 2.537997886931693259e-01
5.964520988170913915e+04 1.916977063557076022e+01 2.410426720998786465e-01
5.964520991665445035e+04 1.943324068792251680e+01 2.419270669700114840e-01
5.964520995159976155e+04 1.965964293640421090e+01 2.582586718701711526e-01
5.964520998654506548e+04 1.940306433147394571e+01 2.451800882385044567e-01
5.964521002149037668e+04 1.936360652549171846e+01 2.421318189937468890e-01
5.964521005643568787e+04 1.939014616321559004e+01 2.406131904010586631e-01
5.964521009138099180e+04 1.942537467889014735e+01 2.455862527948067531e-01
5.964521012632630300e+04 1.916932499065667983e+01 2.382747983231802147e-01
5.964521016127161420e+04 1.945196890811762103e+01 2.433462755344457107e-01
5.964521019621691812e+04 1.956652866672399682e+01 2.488190486517911360e-01
5.964521023116222204e+04 1.996655096638865245e+01 2.537305387591984318e-01
5.964521026610753324e+04 1.966292754689224154e+01 2.504800998914972765e-01
5.964521030105284444e+04 1.986551027240152223e+01 2.551131105134645805e-01
5.964521033599815564e+04 1.956007995222367057e+01 2.479921638048082078e-01
5.964521037094346684e+04 1.984810126582278400e+01 2.572541581747175288e-01
5.964521040588877077e+04 1.993524189748803721e+01 2.511181784699344499e-01
5.964521044083407469e+04 1.964970038000584651e+01 2.456458301617736872e-01
5.964521047577938589e+04 1.968191482898973277e+01 2.463875986697202369e-01
5.964521051072469709e+04 1.997288452547919846e+01 2.542610676785548862e-01
5.964521054567000829e+04 1.950542492220072432e+01 2.468650282608456925e-01
5.964521058061531949e+04 1.962470806055398853e+01 2.449557068850143626e-01
5.964521061556062341e+04 1.994172011947314260e+01 2.514201676655584694e-01
5.964521065050593461e+04 2.018119122257053277e+01 2.617140637501921829e-01
5.964521068545124581e+04 1.972441551768433854e+01 2.431366278933654868e-01
5.964521072039654973e+04 2.004976335528836273e+01 2.490151762449562545e-01
5.964521075534186093e+04 1.984979700660485946e+01 2.449933981492690427e-01
5.964521079028717213e+04 1.992530727630284915e+01 2.454727774013746588e-01
5.964521082523247605e+04 2.022345746261265731e+01 2.533066948266731733e-01
5.964521086017778725e+04 1.963512745820893812e+01 2.394312447380380626e-01
5.964521089512309845e+04 1.987851637291963414e+01 2.467185693931949197e-01
5.964521093006840238e+04 1.972105166839504875e+01 2.424312614759298878e-01
5.964521096501370630e+04 2.035631926006257686e+01 2.549283686660610559e-01
5.964521099995901750e+04 2.008911698225071163e+01 2.491394223444677036e-01
5.964521103490432870e+04 1.978767832559726614e+01 2.457326950088536965e-01
5.964521106984963990e+04 2.009590976698066456e+01 2.525444490319572188e-01
5.964521110479495110e+04 2.008340615714963562e+01 2.546491071146188001e-01
5.964521113974025502e+04 1.975136521898478748e+01 2.497656419983446674e-01
5.964521117468556622e+04 2.009557519929580138e+01 2.535747224261293287e-01
5.964521120963087742e+04 2.003437996575553370e+01 2.541238649981398812e-01
5.964521124457618134e+04 2.012519115978491513e+01 2.477666208876968812e-01
5.964521127952149254e+04 2.013071053413933242e+01 2.525657531082324825e-01
5.964521131446680374e+04 2.002243185298621952e+01 2.499594188746315226e-01
5.964521134941210767e+04 1.970146274977486911e+01 2.427663870274723301e-01
5.964521138435741886e+04 2.004791993818390239e+01 2.488887983188312336e-01
5.964521141930273006e+04 2.032309280686954622e+01 2.567798926913199553e-01
5.964521145424803399e+04 2.009204354587869190e+01 2.504716268994047756e-01
5.964521148919334519e+04 2.006013902976028618e+01 2.523006645186916530e-01
5.964521152413865639e+04 2.056529751162849706e+01 2.603701838395772739e-01
5.964521155908396031e+04 1.988599681331111668e+01 2.493911842267617918e-01
5.964521159402927151e+04 2.007749191377990883e+01 2.459695819402522576e-01
5.964521162897458271e+04 2.012426490657800215e+01 2.516455742975965970e-01
5.964521166391988663e+04 2.017894475172456836e+01 2.535081538238126431e-01
5.964521169886519783e+04 1.983296830396692556e+01 2.474915780266945253e-01
5.964521173381050903e+04 2.004507345303457555e+01 2.510836349955792302e-01
5.964521176875581295e+04 2.020907645902952510e+01 2.603461063021900723e-01
5.964521180370112415e+04 1.995782159017453239e+01 2.569195740575543896e-01
5.964521183864643535e+04 1.957601505128360841e+01 2.460249147462881258e-01
5.964521187359173928e+04 2.002278364836037383e+01 2.606043324239103454e-01
5.964521190853705048e+04 1.979009223445403265e+01 2.577493891201890208e-01
5.964521194348236168e+04 1.983078544417581313e+01 2.503090615413384734e-01
5.964521197842766560e+04 1.961437374168751191e+01 2.482521510803747944e-01
5.964521201337297680e+04 1.970167239628574052e+01 2.535251026072067870e-01
5.964521204831828800e+04 2.046193512684098437e+01 2.637961913607682618e-01
5.964521208326359192e+04 2.008963982445016327e+01 2.527201957266533294e-01
5.964521211820890312e+04 2.008786756915099048e+01 2.553264448086499661e-01
5.964521215315421432e+04 2.021382504544435577e+01 2.571071083804115642e-01
5.964521218809951824e+04 2.000244413841019409e+01 2.503848068143773586e-01
5.964521222304482944e+04 2.005008532316928793e+01 2.522053229045901901e-01
5.964521225799014064e+04 1.972951200998996057e+01 2.457380906781161944e-01
5.964521229293544457e+04 1.962309043552001953e+01 2.444955027472694165e-01
5.964521232788075577e+04 1.982355177318879669e+01 2.475070838519101701e-01
5.964521236282606696e+04 2.003655639953484879e+01 2.491289082686047873e-01
5.964521239777137089e+04 2.014686456400741932e+01 2.565547278620203264e-01
5.964521243271668209e+04 2.021804288151940199e+01 2.558935164352958980e-01
5.964521246766199329e+04 2.025730769706948919e+01 2.616517939015006178e-01
5.964521250260729721e+04 1.980918051184464446e+01 2.555750071371776788e-01
5.964521253755260841e+04 2.023465730739761170e+01 2.591681023305746900e-01
5.964521257249791961e+04 2.002382532193060172e+01 2.570109828360034876e-01
5.964521260744322353e+04 1.973890576404100372e+01 2.489674479365920623e-01
5.964521264238853473e+04 1.977861979229415823e+01 2.570166931032693003e-01
5.964521267733384593e+04 1.997621990771904521e+01 2.585460013532386303e-01
5.964521271227914986e+04 2.023071467675309876e+01 2.556515070670793977e-01
5.964521274722446105e+04 2.008857043771210726e+01 2.537228897143209427e-01
5.964521278216977225e+04 2.024338382465590769e+01 2.589708438078146546e-01
5.964521281711507618e+04 2.017464076472402112e+01 2.579167887415748650e-01
5.964521285206038738e+04 1.983409716974232495e+01 2.507092355483278578e-01
5.964521288700569858e+04 2.040519701597156299e+01 2.663741553651147176e-01
5.964521292195100250e+04 2.018691273911578676e+01 2.620207693955207140e-01
5.964521295689631370e+04 1.994450104958200853e+01 2.480588530785743928e-01
5.964521299184162490e+04 2.010507004669779718e+01 2.550086305665735797e-01
5.964521302678692882e+04 2.018187806029875730e+01 2.569678658766338386e-01
5.964521306173224002e+04 2.015394678382781279e+01 2.543754398649896720e-01
5.964521309667755122e+04 1.999411426403827363e+01 2.519797347580041147e-01
5.964521313162285514e+04 2.018380163229705460e+01 2.519704977285307512e-01
5.964521316656815907e+04 2.004350891079312902e+01 2.525704292317564881e-01
5.964521320151347027e+04 1.976907802809305537e+01 2.484087338186073968e-01
5.964521323645878147e+04 1.991557700099451012e+01 2.600163409735232745e-01
5.964521327140409267e+04 2.007972907715357636e+01 2.596819329487111694e-01
5.964521330634940387e+04 1.994020393656396450e+01 2.622869463423148084e-01
5.964521334129470779e+04 1.967585879141635274e+01 2.519741707792785834e-01
5.964521337624001899e+04 1.930645963486383110e+01 2.411767649827693816e-01
5.964521341118533019e+04 1.994649324786856681e+01 2.578267783757713927e-01
5.964521344613063411e+04 1.989631929156257328e+01 2.555983806714439144e-01
5.964521348107594531e+04 1.960794364144297575e+01 2.561922353146031672e-01
5.964521351602125651e+04 1.991265516766249632e+01 2.580286717087927895e-01
5.964521355096656043e+04 1.997722321003731594e+01 2.528593509985861409e-01
5.964521358591187163e+04 2.016865888292836928e+01 2.585068514257289340e-01
5.964521362085718283e+04 1.987180408284610067e+01 2.569041707043992484e-01
5.964521365580248676e+04 1.987790654298575177e+01 2.610937798302669366e-01
5.964521369074779795e+04 2.015069328825794770e+01 2.663081314391959609e-01
5.964521372569310915e+04 1.966266567570915669e+01 2.523091702727765506e-01
5.964521376063841308e+04 1.955645934190155444e+01 2.506355689999780756e-01
5.964521379558372428e+04 1.956891354303081343e+01 2.545274422358571043e-01
5.964521383052903548e+04 1.963516398937358787e+01 2.551382178539717271e-01
5.964521386547433940e+04 1.963964824369914908e+01 2.528270762727712895e-01
5.964521390041965060e+04 1.974318555820887866e+01 2.631439827436814483e-01
5.964521393536496180e+04 2.026408553914384569e+01 2.703073631559954060e-01
5.964521397031026572e+04 1.997900947837549168e+01 2.675986396692707214e-01
5.964521400525557692e+04 1.958420143174524952e+01 2.497439871298300640e-01
5.964521404020088812e+04 1.942247582157609997e+01 2.537737309359781035e-01
5.964521407514619204e+04 1.952130618876470791e+01 2.480090421434085479e-01
5.964521411009150324e+04 1.950140983808410056e+01 2.547237574658344217e-01
5.964521414503681444e+04 1.969891764120427879e+01 2.574589416519501017e-01
5.964521417998211837e+04 1.937241767796132663e+01 2.470324014447300431e-01
5.964521421492742957e+04 1.973116663768907841e+01 2.598439542150944304e-01
5.964521424987274077e+04 1.948555698293264982e+01 2.526820228576795446e-01
5.964521428481804469e+04 1.955103518525336526e+01 2.599596268789139963e-01
5.964521431976335589e+04 1.946939200019577498e+01 2.567330821706080846e-01
5.964521435470866709e+04 1.911588645298217415e+01 2.519648664904856616e-01
5.964521438965397101e+04 1.967764892260851184e+01 2.671717050362775181e-01
5.964521442459928221e+04 1.930539632096803970e+01 2.508627765244757502e-01
5.964521445954459341e+04 1.948207250291151738e+01 2.519809396239813815e-01
5.964521449448989733e+04 1.935352549239743070e+01 2.564118952218958358e-01
5.964521452943520853e+04 1.967520644711968814e+01 2.568346481480119348e-01
5.964521456438051973e+04 1.945693072964121129e+01 2.522577510823326152e-01
5.964521459932582366e+04 1.931192626997768969e+01 2.491317545167903158e-01
5.964521463427113486e+04 1.961945081803671087e+01 2.507817778075647208e-01
5.964521466921644605e+04 1.961793446784389516e+01 2.495148885679053796e-01
5.964521470416174998e+04 1.953489322191272137e+01 2.553199467082727936e-01
5.964521473910706118e+04 1.961534741254232017e+01 2.579872353356607029e-01
5.964521477405237238e+04 1.957701455736398088e+01 2.616692442144971653e-01
5.964521480899767630e+04 1.912768613572181309e+01 2.515528299381105670e-01
5.964521484394298750e+04 1.950865843702842639e+01 2.526253560376344187e-01
5.964521487888829870e+04 1.965078592814371561e+01 2.486144843474908661e-01
5.964521491383360262e+04 1.962121193310903777e+01 2.525849127573793762e-01
5.964521494877891382e+04 1.938020167240530967e+01 2.497947918076162677e-01
5.964521498372422502e+04 1.952783193361327463e+01 2.537700241603525475e-01
5.964521501866952894e+04 1.919909887968826112e+01 2.534261708141377634e-01
5.964521505361484014e+04 1.943727793802691295e+01 2.519280673371565582e-01
5.964521508856015134e+04 1.963958252415019956e+01 2.592197007330305780e-01
5.964521512350545527e+04 1.960784338347941969e+01 2.547762637495337157e-01
5.964521515845076647e+04 1.899365507104360873e+01 2.386882440254692317e-01
5.964521519339607767e+04 1.914608305055782012e+01 2.503168916073366668e-01
5.964521522834138159e+04 1.900970508211058529e+01 2.417034717081682216e-01
5.964521526328669279e+04 1.919423294198555752e+01 2.445626804029505386e-01
5.964521529823200399e+04 1.928368943316485939e+01 2.392201815798687958e-01
5.964521533317730791e+04 1.910455140678733699e+01 2.382364647519930323e-01
5.964521536812261911e+04 1.913338921079163768e+01 2.389287007299209231e-01
5.964521540306793031e+04 1.944072113463843365e+01 2.445310172720056852e-01
5.964521543801323423e+04 1.950801040668218533e+01 2.503852495434302772e-01
5.964521547295854543e+04 1.967071485984125445e+01 2.488041970080388243e-01
5.964521550790385663e+04 1.948487307869994822e+01 2.482036962329981777e-01
5.964521554284916056e+04 1.914649510133688892e+01 2.441536702085580490e-01
5.964521557779447176e+04 1.944300466686525652e+01 2.519236637034685811e-01
5.964521561273978296e+04 1.962629640338416337e+01 2.552839573078752311e-01
5.964521564768508688e+04 1.957234185307558860e+01 2.512421196539841306e-01
5.964521568263039808e+04 1.956021306746292865e+01 2.606950659676365856e-01
5.964521571757570928e+04 1.911300876122878734e+01 2.439129461991545456e-01
5.964521575252101320e+04 1.934212690658957357e+01 2.501960471545631171e-01
5.964521578746632440e+04 1.919748806336594527e+01 2.613408424790664708e-01
5.964521582241163560e+04 1.908727656389934779e+01 2.487602521878782558e-01
5.964521585735693952e+04 1.941990684235435083e+01 2.429800612054189290e-01
5.964521589230225072e+04 1.936908709312867316e+01 2.489989911858792870e-01
5.964521592724756192e+04 1.952694019401940295e+01 2.468851913645349894e-01
5.964521596219286585e+04 1.942902031894281834e+01 2.476315067653459823e-01
5.964521599713817704e+04 1.912733868815065108e+01 2.433659900352317385e-01
5.964521603208348824e+04 1.969137412236710105e+01 2.501061674715756022e-01
5.964521606702879217e+04 1.939746110551281788e+01 2.501006952091503477e-01
5.964521610197410337e+04 1.889322448782722930e+01 2.376371859182773993e-01
5.964521613691941457e+04 1.962353970138064696e+01 2.508357101312850279e-01
5.964521617186471849e+04 1.928134321060095147e+01 2.436197009993716356e-01
5.964521620681002969e+04 1.942027893417005302e+01 2.433891629382368693e-01
5.964521624175534089e+04 1.953395558416479005e+01 2.464794033339083312e-01
5.964521627670064481e+04 1.968214704488186939e+01 2.477855356413891097e-01
5.964521631164595601e+04 1.968832795832299709e+01 2.481777240456684019e-01
5.964521634659126721e+04 1.978219497517677539e+01 2.487854304574876052e-01
5.964521638153657113e+04 1.975802705287607708e+01 2.551672159136985085e-01
5.964521641648188233e+04 1.955439961587235231e+01 2.477859722082419724e-01
5.964521645142719353e+04 1.935664292955819832e+01 2.422704378734923947e-01
5.964521648637249746e+04 1.950608977933068289e+01 2.411325988684301092e-01
5.964521652131780866e+04 1.977591092862450495e+01 2.532611339604300404e-01
5.964521655626311986e+04 1.948627200471727150e+01 2.473505638598688106e-01
5.964521659120842378e+04 1.941714257881470473e+01 2.406479232329039875e-01
5.964521662615373498e+04 1.933187995676305704e+01 2.447618348646549147e-01
5.964521666109904618e+04 2.015400020279862048e+01 2.608935988506841386e-01
5.964521669604435010e+04 1.987740090416364680e+01 2.568339757243608412e-01
5.964521673098966130e+04 1.941500145857642678e+01 2.485501255233213413e-01
5.964521676593497250e+04 1.971286627662988522e+01 2.508601521915153620e-01
5.964521680088027642e+04 1.984783553276805890e+01 2.559124252975260028e-01
5.964521683582558762e+04 1.964799427993786907e+01 2.559493489702842628e-01
5.964521687077089882e+04 1.980539316898430258e+01 2.503017647868175377e-01
5.964521690571621002e+04 1.976962159236295591e+01 2.536348682853556413e-01
5.964521694066151395e+04 1.970482939568186609e+01 2.553070667111358993e-01
5.964521697560682514e+04 1.933595534128393467e+01 2.440414242891501273e-01
5.964521701055212907e+04 1.983432435439407371e+01 2.619338419318310573e-01
5.964521704549744027e+04 1.997085626182985152e+01 2.587107838640695934e-01
5.964521708044275147e+04 1.945264798645867899e+01 2.520350816674429284e-01
5.964521711538805539e+04 1.987719561252279732e+01 2.657166786015788817e-01
5.964521715033336659e+04 1.952308163765628635e+01 2.451518841338058141e-01
5.964521718527867779e+04 1.914794052545472169e+01 2.422551149825907246e-01
5.964521722022398899e+04 1.935136409809896563e+01 2.453580955447953738e-01
5.964521725516930019e+04 1.995752375726435801e+01 2.508778406329723043e-01
5.964521729011460411e+04 1.996872527224085303e+01 2.505611269588501333e-01
5.964521732505990803e+04 1.995396506220937738e+01 2.455929455170693387e-01
5.964521736000521923e+04 2.004137679427342178e+01 2.525903110353829306e-01
5.964521739495053043e+04 1.982896856618335590e+01 2.518175332309254832e-01
5.964521742989584163e+04 1.945793211731658445e+01 2.398254729571725474e-01
5.964521746484115283e+04 1.992748710023182568e+01 2.535378045717299189e-01
5.964521749978645676e+04 1.966690429075355340e+01 2.468718013721910576e-01
5.964521753473176796e+04 2.015318576618022561e+01 2.679722903254406763e-01
5.964521756967707915e+04 2.000046408950656129e+01 2.510959477548130314e-01
5.964521760462238308e+04 1.938412698412698632e+01 2.411345051275372853e-01
5.964521763956769428e+04 1.955774830547874643e+01 2.432541820432613522e-01
5.964521767451300548e+04 1.992636104584312307e+01 2.539614820317147581e-01
5.964521770945830940e+04 1.911184210526315752e+01 2.363440608043978486e-01
5.964521774440362060e+04 1.986052925175184569e+01 2.509459750169765746e-01
5.964521777934893180e+04 2.044573309503298120e+01 2.665462496820829585e-01
5.964521781429423572e+04 1.958252534291072777e+01 2.503740118465399012e-01
5.964521784923953965e+04 1.985453838727069709e+01 2.484865079580634573e-01
5.964521788418485085e+04 1.967746867909637842e+01 2.499377016816422548e-01
5.964521791913016204e+04 1.975587705666148608e+01 2.567304614581274458e-01
5.964521795407547324e+04 1.996445801907373863e+01 2.604295328513037133e-01
5.964521798902078444e+04 1.980207072912118704e+01 2.502519835205664900e-01
5.964521802396608837e+04 1.956271841315154703e+01 2.496520502812190068e-01
5.964521805891139957e+04 1.959743358346416642e+01 2.488571298642240082e-01
5.964521809385671077e+04 1.954903002594834760e+01 2.485911792356540473e-01
5.964521812880201469e+04 1.940235886725228909e+01 2.463325110307740817e-01
5.964521816374732589e+04 1.896551847993966078e+01 2.382089410753313874e-01
5.964521819869263709e+04 1.956761214947475835e+01 2.447356090049178368e-01
5.964521823363794101e+04 1.978214169605121953e+01 2.683815798915585860e-01
5.964521826858325221e+04 1.948577949007386323e+01 2.477668359164399425e-01
5.964521830352856341e+04 1.928161107279832720e+01 2.420875381419016481e-01
5.964521833847386733e+04 2.013597113193213417e+01 2.601289569871845786e-01
5.964521837341917126e+04 1.955239539413664573e+01 2.428829347233241176e-01
5.964521840836448246e+04 1.966895524959088348e+01 2.509687518621350755e-01
5.964521844330979366e+04 1.948517638994296064e+01 2.427099020547868746e-01
5.964521847825510486e+04 1.950285777363489359e+01 2.518790622538166768e-01
5.964521851320041606e+04 1.910876779530588720e+01 2.402905183519752352e-01
5.964521854814571998e+04 1.917851920776286079e+01 2.389246010839397860e-01
5.964521858309103118e+04 1.967762236895898198e+01 2.463088248905508093e-01
5.964521861803634238e+04 1.953716337079483267e+01 2.440221387275933185e-01
5.964521865298164630e+04 1.976522796956268380e+01 2.459299353835875390e-01
5.964521868792695750e+04 2.002507402271279346e+01 2.595350297770047665e-01
5.964521872287226870e+04 1.990718298105546324e+01 2.540976381308268639e-01
5.964521875781757262e+04 1.969796234201702489e+01 2.489952118509955181e-01
5.964521879276288382e+04 1.981166796696016164e+01 2.536347836989177318e-01
5.964521882770819502e+04 1.997759486745909285e+01 2.584337440730779534e-01
5.964521886265349895e+04 1.965609618728114327e+01 2.555291248641643476e-01
5.964521889759881014e+04 1.971957346204994366e+01 2.553892649571568585e-01
5.964521893254412134e+04 1.973875666249109528e+01 2.535240343709739830e-01
5.964521896748942527e+04 1.958088859770449375e+01 2.427176596929647712e-01
5.964521900243473647e+04 1.975936188693556517e+01 2.485508231429303938e-01
5.964521903738004767e+04 1.969195450148763982e+01 2.493297030312894846e-01
5.964521907232535159e+04 1.975547535167894253e+01 2.554450461422022034e-01
5.964521910727066279e+04 1.954096441376618998e+01 2.516515010262971308e-01
5.964521914221597399e+04 1.979481758284983783e+01 2.623713831840862043e-01
5.964521917716127791e+04 1.933013195155751163e+01 2.447021861135371679e-01
5.964521921210658911e+04 2.022399616021017721e+01 2.646414945481014858e-01
5.964521924705190031e+04 2.001641390501154660e+01 2.584526970517549427e-01
5.964521928199720423e+04 1.966320092310713719e+01 2.431932839964267845e-01
5.964521931694251543e+04 1.970982852669944663e+01 2.447866791560515953e-01
5.964521935188782663e+04 1.951634010775835648e+01 2.408673642774888657e-01
5.964521938683313056e+04 1.987211816012095866e+01 2.510354464573579802e-01
5.964521942177844176e+04 2.006888808039242988e+01 2.522381585355916167e-01
5.964521945672375296e+04 1.975058441398656228e+01 2.455233192492047856e-01
5.964521949166905688e+04 1.975743547624380625e+01 2.435318350658026432e-01
5.964521952661436808e+04 1.962773380674113000e+01 2.440297411327247423e-01
5.964521956155967928e+04 2.001085658997524419e+01 2.548760073154846539e-01
5.964521959650498320e+04 1.984737124798581220e+01 2.477123018448320890e-01
5.964521963145029440e+04 2.032018614879118346e+01 2.598625043740324103e-01
5.964521966639560560e+04 1.959917202174987594e+01 2.433054875154476993e-01
5.964521970134090952e+04 1.959621489921984505e+01 2.420246392541744451e-01
5.964521973628622072e+04 1.967782100203181272e+01 2.439101903191977783e-01
5.964521977123153192e+04 1.966793732518131677e+01 2.447433205149870117e-01
5.964521980617683585e+04 1.945561665357423209e+01 2.387729265012711599e-01
5.964521984112214705e+04 1.944666331793734670e+01 2.396440022261532021e-01
5.964521987606745824e+04 1.968405479046715101e+01 2.487920744818622187e-01
5.964521991101276217e+04 1.969032705305637521e+01 2.465231495402175899e-01
5.964521994595807337e+04 1.939287892464199459e+01 2.423840786785717294e-01
5.964521998090338457e+04 1.958282524688707582e+01 2.496464910287201355e-01
5.964522001584868849e+04 1.955753339128092705e+01 2.467012669126066315e-01
5.964522005079399969e+04 1.988420147971003260e+01 2.511228013469095632e-01
5.964522008573931089e+04 1.981911656959777446e+01 2.519974546295323803e-01
5.964522012068461481e+04 1.974924817590218851e+01 2.497650949553668898e-01
5.964522015562992601e+04 1.963740936463069886e+01 2.486217364219315273e-01
5.964522019057523721e+04 1.983658228475180962e+01 2.518102681215125815e-01
5.964522022552054113e+04 1.925642791551882382e+01 2.389347643660373333e-01
5.964522026046585233e+04 1.952469309917709950e+01 2.450489607342367093e-01
5.964522029541116353e+04 1.940977402302499044e+01 2.439573503388062226e-01
5.964522033035646746e+04 1.935784882655492112e+01 2.425666550022609613e-01
5.964522036530177866e+04 1.937902244291904097e+01 2.460893570315275392e-01
5.964522040024708986e+04 1.976857781087118582e+01 2.565286071806155976e-01
5.964522043519239378e+04 1.990655294671856979e+01 2.602042862535514645e-01
5.964522047013770498e+04 1.942737685163771744e+01 2.506877079586232737e-01
5.964522050508301618e+04 1.956858072043891639e+01 2.631163539728956779e-01
5.964522054002832010e+04 1.982967280368221097e+01 2.578245493614705341e-01
5.964522057497363130e+04 1.963796770284640303e+01 2.594579584185117693e-01
5.964522060991894250e+04 1.952865230769230465e+01 2.589766060965399408e-01
5.964522064486424642e+04 2.047097490733924730e+01 2.747887337026970189e-01
5.964522067980955762e+04 1.960860454857366975e+01 2.477916900458610461e-01
5.964522071475486882e+04 1.953803698920539134e+01 2.424715241631097695e-01
5.964522074970017275e+04 1.936126276964887793e+01 2.393370570415933041e-01
5.964522078464548395e+04 2.016728015328761714e+01 2.531492554202858791e-01
5.964522081959079514e+04 1.937125922341841289e+01 2.364596319820982673e-01
5.964522085453610634e+04 1.929337798788523628e+01 2.374763625207715889e-01
5.964522088948141027e+04 1.989992159010292738e+01 2.482047952515272216e-01
5.964522092442672147e+04 1.987705824603263594e+01 2.482862622974015276e-01
5.964522095937202539e+04 1.982076451389575666e+01 2.470481228647837812e-01
5.964522099431733659e+04 1.932271724005565972e+01 2.398704534992337767e-01
5.964522102926264779e+04 2.003936988340362291e+01 2.556860601672583666e-01
5.964522106420795899e+04 1.980197357831787741e+01 2.440668459371344023e-01
5.964522109915327019e+04 1.956778270644710460e+01 2.392035861431843491e-01
5.964522113409857411e+04 1.988811881188118846e+01 2.442780175431023826e-01
5.964522116904387804e+04 1.980106993768898249e+01 2.473154851551808697e-01
5.964522120398918923e+04 1.964570409808040097e+01 2.410360579093491773e-01
5.964522123893450043e+04 1.985418855202403776e+01 2.464815247526065678e-01
5.964522127387980436e+04 1.989150115016448694e+01 2.429393207207806715e-01
5.964522130882511556e+04 1.963513907800038538e+01 2.410275170299397973e-01
5.964522134377042676e+04 2.001360770815598755e+01 2.510958337184824307e-01
5.964522137871573796e+04 2.012777136043522219e+01 2.598385421159937758e-01
5.964522141366104188e+04 2.051319569804988419e+01 2.618715291300403036e-01
5.964522144860635308e+04 2.024562836038390046e+01 2.632636289345446912e-01
5.964522148355165700e+04 2.020890454030939409e+01 2.703673523222351327e-01
5.964522151849696820e+04 1.986808794961580915e+01 2.539109551490999483e-01
5.964522155344227940e+04 1.984104283054003659e+01 2.490563769204084399e-01
5.964522158838759060e+04 1.933650928510741451e+01 2.446724703065677742e-01
5.964522162333290180e+04 1.949573059108277207e+01 2.423081672571142653e-01
5.964522165827820572e+04 1.985454294601645486e+01 2.488160669275252534e-01
5.964522169322351692e+04 1.977093556281600684e+01 2.442488182546735387e-01
5.964522172816882812e+04 1.971908639076900016e+01 2.446271208393751562e-01
5.964522176311413205e+04 1.953404302506099199e+01 2.382592195117280154e-01
5.964522179805943597e+04 1.945820997773482475e+01 2.417776098975406296e-01
5.964522183300474717e+04 1.958747212897851142e+01 2.493593203196629304e-01
5.964522186795005837e+04 1.968444657426521260e+01 2.524906195449622137e-01
5.964522190289536957e+04 1.997755312924069315e+01 2.590293612834377868e-01
5.964522193784068077e+04 1.993715344272964884e+01 2.554357791823478885e-01
5.964522197278598469e+04 1.961132237487733221e+01 2.521161095919548512e-01
5.964522200773129589e+04 1.929117150799334723e+01 2.369943974530138997e-01
5.964522204267660709e+04 1.963558777758565199e+01 2.460018712519348172e-01
5.964522207762191101e+04 1.970146867447480687e+01 2.440537037570742751e-01
5.964522211256722221e+04 1.997716740137899905e+01 2.493940840724128416e-01
5.964522214751253341e+04 1.943217238603936536e+01 2.348970381982485867e-01
5.964522218245783733e+04 1.938492440289240903e+01 2.362427956541758856e-01
5.964522221740314853e+04 2.024440559000742113e+01 2.560725562994013438e-01
5.964522225234845973e+04 1.937412157306928506e+01 2.364548999701589493e-01
5.964522228729376366e+04 1.976814794709830281e+01 2.478346610408805051e-01
5.964522232223907486e+04 1.995368182835542470e+01 2.535256434154175009e-01
5.964522235718438606e+04 1.993600848726909547e+01 2.532489719971086628e-01
5.964522239212968998e+04 1.967705065269012010e+01 2.474763594315332327e-01
5.964522242707500118e+04 1.970045092346655125e+01 2.434987720242502984e-01
5.964522246202031238e+04 1.978978364792272515e+01 2.463304364958679160e-01
5.964522249696561630e+04 1.917107005260207231e+01 2.357964107169452928e-01
5.964522253191092750e+04 1.935891154502005307e+01 2.382920339350993733e-01
5.964522256685623870e+04 1.965759606846132357e+01 2.451983410960603127e-01
5.964522260180154262e+04 2.020073699099233266e+01 2.607470897746541061e-01
5.964522263674685382e+04 1.955178653841482728e+01 2.398073315080685997e-01
5.964522267169216502e+04 1.973087863851492330e+01 2.442202700246305369e-01
5.964522270663746895e+04 1.980282992124043062e+01 2.451541128182100626e-01
5.964522274158278015e+04 1.965219678709945583e+01 2.410933351412513359e-01
5.964522277652809134e+04 1.953411531870730755e+01 2.415560618092871537e-01
5.964522281147339527e+04 2.006319999003351029e+01 2.487202216859396853e-01
5.964522284641870647e+04 1.986457820651638784e+01 2.459602404061599357e-01
5.964522288136401767e+04 1.989216494591634543e+01 2.441579664266582683e-01
5.964522291630932159e+04 1.963761293565272581e+01 2.428052916561233010e-01
5.964522295125463279e+04 2.002524395417903946e+01 2.518457655545520146e-01
5.964522298619994399e+04 2.001104792851340264e+01 2.523013274684603457e-01
5.964522302114524791e+04 2.010801445843200952e+01 2.552977694039034740e-01
5.964522305609055911e+04 1.981109583323102541e+01 2.455026667560713804e-01
5.964522309103587031e+04 2.009616800389314051e+01 2.566718639925748557e-01
5.964522312598117423e+04 1.999051895583434657e+01 2.529962815548403854e-01
5.964522316092648543e+04 1.985541374334477993e+01 2.516664524290456728e-01
5.964522319587179663e+04 1.963111633430044023e+01 2.499649904668559963e-01
5.964522323081710056e+04 1.973173096042950903e+01 2.445996327873693199e-01
5.964522326576241176e+04 1.952542059758110327e+01 2.413689939978023724e-01
5.964522330070772296e+04 1.972878589671712390e+01 2.490305028201597881e-01
5.964522333565302688e+04 1.957632608316515999e+01 2.427950709245222938e-01
5.964522337059833808e+04 1.960949503668537020e+01 2.464753655162919554e-01
5.964522340554364928e+04 1.933994523070958138e+01 2.466143879957933827e-01
5.964522344048895320e+04 1.998184568835097963e+01 2.559798732712227354e-01
5.964522347543426440e+04 1.949269979037181244e+01 2.457339898519732557e-01
5.964522351037957560e+04 1.990097475631092294e+01 2.555846903114938340e-01
5.964522354532487952e+04 1.956024231266792768e+01 2.448714998831562628e-01
5.964522358027019072e+04 1.911326421858347047e+01 2.416231846828772178e-01
5.964522361521550192e+04 1.963834203254528887e+01 2.667582274901224570e-01
5.964522365016080585e+04 1.947726317870647250e+01 2.470112313016742667e-01
5.964522368510611705e+04 1.916400957755291046e+01 2.438789735442177531e-01
5.964522372005142824e+04 1.933014539893681416e+01 2.411355718172996099e-01
5.964522375499673217e+04 1.988575593084036797e+01 2.528230993397539428e-01
5.964522378994204337e+04 1.974610659552025638e+01 2.509081361872902982e-01
5.964522382488735457e+04 1.981339844728274358e+01 2.483865129087613755e-01
5.964522385983265849e+04 1.966164602625608993e+01 2.474488634857510139e-01
5.964522389477796969e+04 1.914500588673442749e+01 2.373871199873069660e-01
5.964522392972328089e+04 1.930043232052609170e+01 2.394775142090744824e-01
5.964522396466858481e+04 1.953101560294135908e+01 2.449135789036602784e-01
5.964522399961389601e+04 1.969325764366098852e+01 2.496017340905727633e-01
5.964522403455920721e+04 2.040897668844473856e+01 2.656161287782642932e-01
5.964522406950451114e+04 1.994722852593437779e+01 2.550217533796138580e-01
5.964522410444982233e+04 1.965619791859560905e+01 2.497164671277335712e-01
5.964522413939513353e+04 1.956983586249612728e+01 2.475795883016878307e-01
5.964522417434043746e+04 1.921332849978853119e+01 2.446075616433796562e-01
5.964522420928574866e+04 1.985897114806651587e+01 2.545857515363617596e-01
5.964522424423105986e+04 1.963806122322873904e+01 2.466496187884188174e-01
5.964522427917636378e+04 1.951618228634084318e+01 2.406264380609031972e-01
5.964522431412167498e+04 1.967442490851517434e+01 2.494600355903233979e-01
5.964522434906698618e+04 1.935869802930527683e+01 2.468040514815980080e-01
5.964522438401229010e+04 1.973989400652840231e+01 2.542546858348065930e-01
5.964522441895760130e+04 1.945174457684081659e+01 2.449694310109873374e-01
5.964522445390291250e+04 2.010620666970295289e+01 2.580348287815804609e-01
5.964522448884821642e+04 1.963915653038429809e+01 2.490290197866234512e-01
5.964522452379352762e+04 1.934371370233160903e+01 2.481485755938071525e-01
5.964522455873883882e+04 1.949934329237605368e+01 2.477998416027714645e-01
5.964522459368414275e+04 2.029623152143386022e+01 2.673637650823209588e-01
5.964522462862945395e+04 1.956700662235321531e+01 2.511917591475003042e-01
5.964522466357476515e+04 1.969193009287238638e+01 2.518500848943020509e-01
5.964522469852006907e+04 1.972286984440602353e+01 2.585362911067704550e-01
5.964522473346538027e+04 1.980305946212682144e+01 2.605250847550519278e-01
5.964522476841069147e+04 2.006754516100881247e+01 2.595383290048282054e-01
5.964522480335600267e+04 1.989714264286785905e+01 2.538745395077001699e-01
5.964522483830130659e+04 1.998515392254220302e+01 2.598220561525120820e-01
5.964522487324661779e+04 2.007016471175442973e+01 2.568443144229438091e-01
5.964522490819192171e+04 2.038545440725632929e+01 2.624226455452892126e-01
5.964522494313723291e+04 1.998752673730289331e+01 2.520055104495673159e-01
5.964522497808254411e+04 1.954751659251695628e+01 2.413478896807890184e-01
5.964522501302785531e+04 1.982015829707740551e+01 2.487416202897939077e-01
5.964522504797315923e+04 2.028828024837225641e+01 2.571751053866703773e-01
5.964522508291847043e+04 1.964768731073556651e+01 2.469445331191990056e-01
5.964522511786377436e+04 1.961202279132758264e+01 2.491330810344247748e-01
5.964522515280908556e+04 1.966274845575194163e+01 2.492075615768807872e-01
5.964522518775439676e+04 2.020345645121038203e+01 2.599934737844196153e-01
5.964522522269970796e+04 1.997238253815240938e+01 2.544683344417009163e-01
5.964522525764501916e+04 1.930013585159715817e+01 2.423958357127436458e-01
5.964522529259032308e+04 2.010783600802407278e+01 2.565309939719325194e-01
5.964522532753563428e+04 1.988596513014107003e+01 2.557604182443281582e-01
5.964522536248094548e+04 1.986535330109543196e+01 2.560068710099339118e-01
5.964522539742624940e+04 1.974005126129771881e+01 2.548635867431163771e-01
5.964522543237156060e+04 1.973596979824235476e+01 2.564167492413426119e-01
5.964522546731687180e+04 2.004666843106859631e+01 2.583193289535411497e-01
5.964522550226217572e+04 1.955396054181390042e+01 2.474208162223667240e-01
5.964522553720748692e+04 1.961728334478359059e+01 2.472422669449356458e-01
5.964522557215279812e+04 2.009152947090611718e+01 2.596793386902652157e-01
5.964522560709810205e+04 1.987763907194190693e+01 2.615723612545567955e-01
5.964522564204341325e+04 1.987807890993486382e+01 2.602789954888216628e-01
5.964522567698872444e+04 2.010246156580467414e+01 2.618995824646014881e-01
5.964522571193402837e+04 1.999782987744452711e+01 2.614704925534686586e-01
5.964522574687933957e+04 1.966493106843919136e+01 2.567448320439323362e-01
5.964522578182465077e+04 1.963554180021040807e+01 2.519566214681384642e-01
5.964522581676995469e+04 1.925570617263198159e+01 2.442905401703328594e-01
5.964522585171526589e+04 2.030612193270933474e+01 2.670923014964142750e-01
5.964522588666057709e+04 1.965809304968744442e+01 2.508689988196491916e-01
5.964522592160588101e+04 1.931087720145335496e+01 2.432666630554696785e-01
5.964522595655119221e+04 1.947461561133762231e+01 2.523043925478991034e-01
5.964522599149650341e+04 1.978212906101425972e+01 2.532240110431215330e-01
5.964522602644180733e+04 1.945990649962575247e+01 2.474510379148374128e-01
5.964522606138711853e+04 1.917567859198158686e+01 2.363688793963737711e-01
5.964522609633242973e+04 1.943905120187609725e+01 2.439620255625297440e-01
5.964522613127773366e+04 1.979511545071860823e+01 2.536272331443177319e-01
5.964522616622304486e+04 1.958275320564341726e+01 2.472883155798797639e-01
5.964522620116835606e+04 1.915554356225544907e+01 2.375634427108348767e-01
5.964522623611365998e+04 1.947326640205463733e+01 2.453755915656491426e-01
5.964522627105897118e+04 1.937407084321362305e+01 2.466924338982129650e-01
5.964522630600428238e+04 1.970444538421353542e+01 2.533934258175122856e-01
5.964522634094958630e+04 1.957187718501980811e+01 2.525485437505069486e-01
5.964522637589489750e+04 1.978474414874956366e+01 2.557530860404224060e-01
5.964522641084020870e+04 1.972430833738908973e+01 2.559072737209182602e-01
5.964522644578551262e+04 1.939305257282908102e+01 2.422762295125956145e-01
5.964522648073082382e+04 2.000550774956600009e+01 2.520663527593793307e-01
5.964522651567613502e+04 2.019106969226301018e+01 2.581414729740216796e-01
5.964522655062143895e+04 1.979492177921632035e+01 2.521516451316352381e-01
5.964522658556675015e+04 2.001036795090688258e+01 2.603014132732920372e-01
5.964522662051206134e+04 1.962450399255376610e+01 2.492668499355744915e-01
5.964522665545736527e+04 1.969063054624334441e+01 2.480772467030079032e-01
5.964522669040267647e+04 2.002315893875526598e+01 2.612235360117955985e-01
5.964522672534798767e+04 1.992895664672424161e+01 2.574523265266515648e-01
5.964522676029329159e+04 1.980037630270376070e+01 2.592206196429227560e-01
5.964522679523860279e+04 2.010500598324690813e+01 2.632011872550060194e-01
5.964522683018391399e+04 1.989797858809873432e+01 2.675701036180976322e-01
5.964522686512921791e+04 2.077606595815174728e+01 2.908514104037374648e-01
5.964522690007452911e+04 2.017610525659412701e+01 2.666947812865322898e-01
5.964522693501984031e+04 1.992732080414179663e+01 2.557552234904653110e-01
5.964522696996514424e+04 2.051983528666455214e+01 2.674816631635104636e-01
5.964522700491045543e+04 2.033888992944995877e+01 2.904322893163802655e-01
5.964522703985576663e+04 2.042484304596911926e+01 2.681492482035052749e-01
5.964522707480107056e+04 2.015475362606795429e+01 2.586540026050257457e-01
5.964522710974638176e+04 1.985486862631895733e+01 2.555292624587537920e-01
5.964522714469169296e+04 1.996521760565984138e+01 2.587516821813322654e-01
5.964522717963699688e+04 1.969594390010536600e+01 2.502485240084481033e-01
5.964522721458230808e+04 1.939901133349409079e+01 2.413148516026303869e-01
5.964522724952761928e+04 2.025632172362704964e+01 2.612507712586644160e-01
5.964522728447292320e+04 2.021639406139909312e+01 2.582701736942237258e-01
5.964522731941823440e+04 1.988785528447302653e+01 2.518593333929894929e-01
5.964522735436354560e+04 2.005442918752788728e+01 2.509960315243989215e-01
5.964522738930884952e+04 1.980801372653096593e+01 2.422143322581041813e-01
5.964522742425416072e+04 1.977676249816023102e+01 2.422185228315438255e-01
5.964522745919947192e+04 2.011795127422269402e+01 2.511887682452101367e-01
5.964522749414477585e+04 1.998542327621054326e+01 2.521278439527238624e-01
5.964522752909008705e+04 2.022579717394022936e+01 2.605686788769946416e-01
5.964522756403539825e+04 2.001841393032366412e+01 2.515955718683908215e-01
5.964522759898070217e+04 1.974304729920207890e+01 2.426124252065315068e-01
5.964522763392601337e+04 2.055003694173396767e+01 2.607865440219450104e-01
5.964522766887132457e+04 2.009618226909491767e+01 2.504389226849016437e-01
5.964522770381662849e+04 1.982018203793690247e+01 2.452801412137326220e-01
5.964522773876193969e+04 2.019819887335906117e+01 2.517547523794819164e-01
5.964522777370725089e+04 2.031384341240672597e+01 2.582619968998653426e-01
5.964522780865255481e+04 2.037208019358802602e+01 2.565802832553753521e-01
5.964522784359786601e+04 1.991436019132166990e+01 2.502434792506898487e-01
5.964522787854317721e+04 2.045604478172665353e+01 2.580860923339221014e-01
5.964522791348848114e+04 2.030068451151906217e+01 2.607203166829119567e-01
5.964522794843379233e+04 2.006594343469289399e+01 2.533471998684304616e-01
5.964522798337910353e+04 2.031982446433960376e+01 2.642081056068376621e-01
5.964522801832440746e+04 1.970685475520471996e+01 2.508741895306789149e-01
5.964522805326971866e+04 1.952799231321227680e+01 2.389206422874252389e-01
5.964522808821502986e+04 2.006502410150103799e+01 2.527744953549407869e-01
5.964522812316033378e+04 1.979500845084323402e+01 2.474345779429465153e-01
5.964522815810564498e+04 2.037739664564401210e+01 2.609427784196586830e-01
5.964522819305095618e+04 1.990558436918679774e+01 2.539998347066721451e-01
5.964522822799626010e+04 1.986993441660141002e+01 2.573589814760690597e-01
5.964522826294157130e+04 1.940495266724039425e+01 2.412578675093168257e-01
5.964522829788688250e+04 2.000206896551724256e+01 2.557262826643086906e-01
5.964522833283218642e+04 1.948847725151232524e+01 2.383775738135467948e-01
5.964522836777749762e+04 2.001476489929613578e+01 2.529355240902679824e-01
5.964522840272280882e+04 1.980009594804044681e+01 2.530364813329459284e-01
5.964522843766812002e+04 2.022139966315577908e+01 2.580989584394755565e-01
5.964522847261343122e+04 2.012355048494001863e+01 2.600568622372118055e-01
5.964522850755873515e+04 1.976461155108183121e+01 2.482398356344638068e-01
5.964522854250403907e+04 2.009281179449440558e+01 2.594792210471497662e-01
5.964522857744935027e+04 1.969165425830546567e+01 2.528161004633097675e-01
5.964522861239466147e+04 2.017432099383233179e+01 2.602900078553942453e-01
5.964522864733997267e+04 2.014572663950257336e+01 2.537289213511420560e-01
5.964522868228528387e+04 2.018870561571392841e+01 2.568785761018015368e-01
5.964522871723058779e+04 1.965798774596729714e+01 2.531123753640641683e-01
5.964522875217589899e+04 1.989946022234877532e+01 2.536946321797461379e-01
5.964522878712121019e+04 2.048182236539346590e+01 2.618593330756696091e-01
5.964522882206651411e+04 2.009015102265339792e+01 2.541156067062327883e-01
5.964522885701182531e+04 1.972342774431755430e+01 2.465999645700771015e-01
5.964522889195713651e+04 1.985594246595655221e+01 2.529229177811525564e-01
5.964522892690244043e+04 1.979656016031275811e+01 2.480409905803079851e-01
5.964522896184775163e+04 2.026670934216967268e+01 2.585499347702255313e-01
5.964522899679306283e+04 2.005377736817196777e+01 2.558952353164060667e-01
5.964522903173836676e+04 2.023280243558776093e+01 2.539536922709185740e-01
5.964522906668367796e+04 2.040673610849973230e+01 2.632311147796408957e-01
5.964522910162898916e+04 2.000367882277670972e+01 2.556338712116975609e-01
5.964522913657429308e+04 1.985450504359719659e+01 2.526284527337177566e-01
5.964522917151960428e+04 2.013395898073337520e+01 2.527267539773941363e-01
5.964522920646491548e+04 1.969529898916088229e+01 2.478499541294389430e-01
5.964522924141021940e+04 1.957260954104655681e+01 2.419051431602572966e-01
5.964522927635553060e+04 1.958785191321402763e+01 2.430585492510108914e-01
5.964522931130084180e+04 2.031988263028539876e+01 2.577265912433371886e-01
5.964522934624614572e+04 1.983195342978390485e+01 2.476834661959587958e-01
5.964522938119145692e+04 1.990107063746000549e+01 2.474042322860043053e-01
5.964522941613676812e+04 2.031119527878093933e+01 2.522216526901474021e-01
5.964522945108207205e+04 1.962858744531240163e+01 2.401082426178130502e-01
5.964522948602738325e+04 1.962090409285277914e+01 2.443741201385220552e-01
5.964522952097269444e+04 1.967376946735121379e+01 2.445428586791974501e-01
5.964522955591799837e+04 1.996639450363437263e+01 2.522034593240343181e-01
5.964522959086330957e+04 2.024547151723093918e+01 2.525264371309505762e-01
5.964522962580862077e+04 2.007041845952542758e+01 2.571833714426287609e-01
5.964522966075392469e+04 2.013144414032091944e+01 2.527234594380194932e-01
5.964522969569923589e+04 1.995578497509100302e+01 2.569860632289253100e-01
5.964522973064454709e+04 1.977420029270332336e+01 2.440388556875491832e-01
5.964522976558985101e+04 1.949776058383471167e+01 2.393480696006029806e-01
5.964522980053516221e+04 2.010607158926161375e+01 2.537352558418436432e-01
5.964522983548047341e+04 2.004125885606759283e+01 2.525497105332961678e-01
5.964522987042577734e+04 1.982626717785301551e+01 2.522070742071041427e-01
5.964522990537108853e+04 1.967064595459657284e+01 2.472806626357231530e-01
5.964522994031639973e+04 1.947509129324979682e+01 2.443859076081962567e-01
5.964522997526170366e+04 1.999974914080726407e+01 2.530613342194349413e-01
5.964523001020701486e+04 1.954672920205825193e+01 2.469410013766869527e-01
5.964523004515232606e+04 1.984265277967660523e+01 2.544429779706794958e-01
5.964523008009762998e+04 1.975705370155835539e+01 2.476272447369817498e-01
5.964523011504294118e+04 1.995045968482348187e+01 2.526194567510850475e-01
5.964523014998825238e+04 1.979526443353427112e+01 2.492674461991093993e-01
5.964523018493355630e+04 1.938983833718245009e+01 2.410558516832261022e-01
5.964523021987886750e+04 1.996368041796544901e+01 2.570970436421103900e-01
5.964523025482417870e+04 2.012031533025486851e+01 2.550282655475109017e-01
5.964523028976948262e+04 1.959517209660779002e+01 2.472831106384557331e-01
5.964523032471479382e+04 1.991752434635999691e+01 2.530724438358665784e-01
5.964523035966010502e+04 1.995719547026105900e+01 2.598435534443928607e-01
5.964523039460540895e+04 1.935115077848593046e+01 2.408816124771431255e-01
5.964523042955072015e+04 1.943097010311827333e+01 2.439734741804833462e-01
5.964523046449603135e+04 1.918649738354636725e+01 2.397969457962295103e-01
5.964523049944133527e+04 1.964022480533789050e+01 2.509226079085403183e-01
5.964523053438664647e+04 1.946962743646681204e+01 2.432137800395607063e-01
5.964523056933195767e+04 1.953893764777242481e+01 2.498621477961612825e-01
5.964523060427726159e+04 1.896774975751697312e+01 2.344006132169484391e-01
5.964523063922257279e+04 1.937587546712203590e+01 2.448876560146753534e-01
5.964523067416788399e+04 1.943679512732584769e+01 2.462301234141960615e-01
5.964523070911318791e+04 1.909628558934991815e+01 2.352615414278440287e-01
5.964523074405849911e+04 1.962875458563397757e+01 2.455985817784162584e-01
5.964523077900381031e+04 1.960471053487848181e+01 2.437523232550091457e-01
5.964523081394911424e+04 1.938451053588093842e+01 2.427046564213308777e-01
5.964523084889442543e+04 1.966420071972214245e+01 2.468788237639618910e-01
5.964523088383973663e+04 1.916944556414672718e+01 2.425106764280993699e-01
5.964523091878504056e+04 1.934999569076962800e+01 2.408013038170500331e-01
5.964523095373035176e+04 1.995183690050016523e+01 2.601928184843831926e-01
5.964523098867566296e+04 1.930982811268715693e+01 2.407897002532906616e-01
5.964523102362096688e+04 2.007922294927231377e+01 2.529906309589520785e-01
5.964523105856627808e+04 1.968149745686645957e+01 2.471321787649083668e-01
5.964523109351158928e+04 1.978144865027520893e+01 2.473386553735037185e-01
5.964523112845690048e+04 1.974478802992518922e+01 2.465119675137875388e-01
5.964523116340220440e+04 1.963843123434569549e+01 2.423813568109837446e-01
5.964523119834751560e+04 1.924426332597624878e+01 2.396242992144368145e-01
5.964523123329281952e+04 1.961236618585716229e+01 2.481866636321460873e-01
5.964523126823813072e+04 1.940846468909023059e+01 2.413020716617516603e-01
5.964523130318344192e+04 1.959395740715086376e+01 2.407713009077372679e-01
5.964523133812875312e+04 1.917870568290705435e+01 2.351860035929105863e-01
5.964523137307406432e+04 1.966829765288923682e+01 2.428321412902800791e-01
5.964523140801936825e+04 1.968412504563939436e+01 2.459217639632958752e-01
5.964523144296467945e+04 1.914028258539770277e+01 2.395183673526937729e-01
5.964523147790999064e+04 1.923399977661119209e+01 2.391404214391793792e-01
5.964523151285529457e+04 1.939520935590503825e+01 2.394024421848105766e-01
5.964523154780059849e+04 1.981404460900548870e+01 2.465374236413770959e-01
5.964523158274590969e+04 1.976876964412450732e+01 2.500374678819489160e-01
5.964523161769122089e+04 1.999660568034251895e+01 2.549408418410540889e-01
5.964523165263653209e+04 1.943883555666375784e+01 2.412921278308393369e-01
5.964523168758184329e+04 1.988754351637740214e+01 2.523957696914989057e-01
5.964523172252714721e+04 1.947924105754276880e+01 2.463102434084670223e-01
5.964523175747245841e+04 1.974100228653722056e+01 2.457307307738798852e-01
5.964523179241776961e+04 1.941142297973541986e+01 2.427488460906969403e-01
5.964523182736307353e+04 1.968759701567272558e+01 2.501651272913082424e-01
5.964523186230838473e+04 1.933822598856036734e+01 2.446147030083268559e-01
5.964523189725369593e+04 1.980461836458241365e+01 2.470273367033961331e-01
5.964523193219899986e+04 1.996476669317394581e+01 2.529354744602390626e-01
5.964523196714431106e+04 1.926732198808134200e+01 2.407121048629478344e-01
5.964523200208962226e+04 1.963917774170640129e+01 2.471163815859196144e-01
5.964523203703492618e+04 1.961627467767928934e+01 2.533567080025875273e-01
5.964523207198023738e+04 1.904847075439536042e+01 2.452571976484758665e-01
5.964523210692554858e+04 1.993260543126924844e+01 2.593284728531504713e-01
5.964523214187085250e+04 1.919930207896618768e+01 2.467652792895846658e-01
5.964523217681616370e+04 1.993678655496216123e+01 2.584859092578983275e-01
5.964523221176147490e+04 1.909676666420972424e+01 2.392650643710968750e-01
5.964523224670677882e+04 1.941247264770240832e+01 2.469787932972427325e-01
5.964523228165209002e+04 1.940308610882464890e+01 2.514995057212291996e-01
5.964523231659740122e+04 1.944418561195889339e+01 2.468907562641977638e-01
5.964523235154270515e+04 1.946659979194530976e+01 2.452726734728477576e-01
5.964523238648801635e+04 1.934950124225905554e+01 2.429011144615448869e-01
5.964523242143332754e+04 1.968510696963240747e+01 2.530887271022473350e-01
5.964523245637863147e+04 1.961510011954572619e+01 2.520710401372532883e-01
5.964523249132394267e+04 1.949979947864447638e+01 2.531419336066966230e-01
5.964523252626925387e+04 1.942009064196424006e+01 2.476565657125375797e-01
5.964523256121455779e+04 1.981416233130239135e+01 2.569636670730419681e-01
5.964523259615986899e+04 1.944345746921380780e+01 2.502881234077342087e-01
5.964523263110518019e+04 1.953304368277074232e+01 2.543064555874066102e-01
5.964523266605048411e+04 1.955202902678538379e+01 2.544119257312650872e-01
5.964523270099579531e+04 2.004187067150358814e+01 2.628900868490053888e-01
5.964523273594110651e+04 1.966881977373707358e+01 2.480206646078087773e-01
5.964523277088641771e+04 1.948229321598465802e+01 2.417994098559736738e-01
5.964523280583172891e+04 1.971558038950973923e+01 2.508856541344552382e-01
5.964523284077703283e+04 1.989119021664223652e+01 2.534261757002544968e-01
5.964523287572233676e+04 1.956818237770501412e+01 2.483882454098127468e-01
5.964523291066764796e+04 2.062723685061784451e+01 2.658057328853567491e-01
5.964523294561295916e+04 2.002521850191580555e+01 2.606036229908899604e-01
5.964523298055826308e+04 1.992288900421502618e+01 2.561064396268529775e-01
5.964523301550357428e+04 1.951306578115900692e+01 2.445597353969308219e-01
5.964523305044888548e+04 1.959875754832789951e+01 2.421985143682857111e-01
5.964523308539418940e+04 1.988237061142750051e+01 2.530404605647313399e-01
5.964523312033950060e+04 1.976030744235455927e+01 2.450818572939222340e-01
5.964523315528481180e+04 1.972711455770139111e+01 2.476618273559504924e-01
5.964523319023011572e+04 1.960226473744588205e+01 2.431395099044140196e-01
5.964523322517542692e+04 2.004990330763241957e+01 2.586764921091884717e-01
5.964523326012073812e+04 1.959284545644659303e+01 2.466236547097799547e-01
5.964523329506604932e+04 1.988136673917935582e+01 2.546946323099361642e-01
5.964523333001136052e+04 1.972169216699211702e+01 2.488917644047430322e-01
5.964523336495666445e+04 1.939139542575736996e+01 2.468900965833634442e-01
5.964523339990196837e+04 1.987297522407727612e+01 2.544227868185074959e-01
5.964523343484727957e+04 1.941057436473258946e+01 2.464649767951217485e-01
5.964523346979259077e+04 2.003123732765612530e+01 2.595265649385418150e-01
5.964523350473790197e+04 1.979224331751186838e+01 2.557775423973510098e-01
5.964523353968320589e+04 1.957839820563341959e+01 2.453825548933508960e-01
5.964523357462851709e+04 1.987121838734741885e+01 2.554287389562086563e-01
5.964523360957382101e+04 1.998198733425187257e+01 2.587631918152863419e-01
5.964523364451913221e+04 1.928341660892082032e+01 2.469346205860200594e-01
5.964523367946444341e+04 2.019898147089826068e+01 2.609621720694298430e-01
5.964523371440974734e+04 1.986685881119927899e+01 2.579191915832383941e-01
5.964523374935505854e+04 1.982780113961531754e+01 2.525664225881172342e-01
5.964523378430036973e+04 1.969051603218741775e+01 2.481395756429241595e-01
5.964523381924568093e+04 2.039256701868399446e+01 2.663320142999358042e-01
5.964523385419099213e+04 1.952354563844786384e+01 2.494472415541182930e-01
5.964523388913629606e+04 1.971579610439336605e+01 2.501128442548655184e-01
5.964523392408159998e+04 2.000988720059222814e+01 2.641460487888322994e-01
5.964523395902691118e+04 2.048477814824313725e+01 2.702195650084573963e-01
5.964523399397222238e+04 1.995397749900438100e+01 2.552033900744737349e-01
5.964523402891753358e+04 1.964604705070033575e+01 2.478599164252829057e-01
5.964523406386283750e+04 1.993568891381566743e+01 2.485033614644883704e-01
5.964523409880814870e+04 2.001589119001484463e+01 2.592714327606353564e-01
5.964523413375345262e+04 2.008491314698880359e+01 2.539452099818731989e-01
5.964523416869876382e+04 1.983076022809332883e+01 2.574024681746837628e-01
5.964523420364407502e+04 1.974254235397637913e+01 2.524838039079602692e-01
5.964523423858938622e+04 1.949597226848253939e+01 2.420941309490686755e-01
5.964523427353469742e+04 1.957314950645217522e+01 2.432213982512921868e-01
5.964523430848000135e+04 1.972670869608726463e+01 2.490076891971269857e-01
5.964523434342531255e+04 1.976694661067786640e+01 2.509833141819365898e-01
5.964523437837062374e+04 1.962696833254558371e+01 2.425667587746139497e-01
5.964523441331592767e+04 1.946776289974494745e+01 2.459535344608629603e-01
5.964523444826123159e+04 1.986930152378795000e+01 2.505067046451628920e-01
5.964523448320654279e+04 1.998785920718855991e+01 2.544530514685774403e-01
5.964523451815185399e+04 1.954441456068812499e+01 2.468970251461332921e-01
5.964523455309716519e+04 1.974740763737969473e+01 2.475016728791473719e-01
5.964523458804247639e+04 1.993526222894604061e+01 2.525366088918632457e-01
5.964523462298778031e+04 1.995631381181918229e+01 2.484723631010975486e-01
5.964523465793309151e+04 1.971821434827214858e+01 2.509018686960705624e-01
5.964523469287840271e+04 1.955580276232735670e+01 2.469320449915455018e-01
5.964523472782370663e+04 1.988688460618572051e+01 2.505974405043177589e-01
5.964523476276901783e+04 2.031279376065285902e+01 2.654185369409739481e-01
5.964523479771432903e+04 1.987160642721642390e+01 2.557927276899495395e-01
5.964523483265963296e+04 1.935694949717659696e+01 2.406075370558071469e-01
5.964523486760494416e+04 2.002562183690812958e+01 2.574327799089932700e-01
5.964523490255025536e+04 2.006493160080783511e+01 2.610237534908787516e-01
5.964523493749555928e+04 1.996338649687953293e+01 2.630440228108573142e-01
5.964523497244087048e+04 1.932864651128521416e+01 2.469253818948638490e-01
5.964523500738618168e+04 1.938173961355639108e+01 2.453649818782747127e-01
5.964523504233148560e+04 1.979729611206475326e+01 2.549290246795443693e-01
5.964523507727679680e+04 1.971118098005812058e+01 2.520682469864684583e-01
5.964523511222210800e+04 2.023430056301429047e+01 2.596394103501091233e-01
5.964523514716741192e+04 1.950242670608524520e+01 2.524637552974605681e-01
5.964523518211272312e+04 1.980378968502948922e+01 2.514675964613548587e-01
5.964523521705803432e+04 1.949684032625468433e+01 2.432075795650818772e-01
5.964523525200333825e+04 1.969732004703843486e+01 2.532979756488809575e-01
5.964523528694864945e+04 1.943781963021243087e+01 2.415152535486495833e-01
5.964523532189396064e+04 1.981804031832902169e+01 2.519714416910990851e-01
5.964523535683926457e+04 1.972704103832813161e+01 2.487030409761165350e-01
5.964523539178457577e+04 1.978809636986815335e+01 2.478244381247932948e-01
5.964523542672988697e+04 1.952999345687090127e+01 2.445944562623476870e-01
5.964523546167519089e+04 1.960773206737979635e+01 2.450796124090703632e-01
5.964523549662050209e+04 1.960542506289386466e+01 2.435601251915292531e-01
5.964523553156581329e+04 1.999619411288690785e+01 2.507955330158375129e-01
5.964523556651111721e+04 1.959394514170289980e+01 2.422115348730477791e-01
5.964523560145642841e+04 1.961607884460422824e+01 2.397184344500735698e-01
5.964523563640173961e+04 1.977115952318672498e+01 2.460952928400702289e-01
5.964523567134705081e+04 1.991935584857933605e+01 2.523904667801898372e-01
5.964523570629236201e+04 1.986293225632471149e+01 2.476814513582228372e-01
5.964523574123766593e+04 1.990126318955362450e+01 2.508757186674455686e-01
5.964523577618297713e+04 1.942057564720454366e+01 2.407155511074476617e-01
5.964523581112828833e+04 1.962646570316567107e+01 2.434006210711081031e-01
5.964523584607359226e+04 1.969881176820798174e+01 2.422733034079045944e-01
5.964523588101889618e+04 1.972462012091838801e+01 2.435152360545475569e-01
5.964523591596420738e+04 1.976710407071296416e+01 2.433178635878376628e-01
5.964523595090951858e+04 1.991960882647943620e+01 2.487532975368063615e-01
5.964523598585482978e+04 1.999637135791850184e+01 2.636525921990690025e-01


==> figures/ground-lc/2022030506_tic3788_r.dat <==
5.964421624348825571e+04 4.082591718125680558e+00 1.402840467338810071e-01
5.964421626656862645e+04 3.968422709072788379e+00 3.919256793564720315e-02
5.964421630311210174e+04 3.903585847944557763e+00 3.906886203373859806e-02
5.964421633965557703e+04 3.980363211124426481e+00 4.278472084693347305e-02
5.964421637619905232e+04 4.051832141142724275e+00 4.287257017241250662e-02
5.964421641274252033e+04 3.966014442389473427e+00 3.964542333185300943e-02
5.964421644928598835e+04 3.981650357172085819e+00 4.093811872104289457e-02
5.964421648582946364e+04 3.965153250882566205e+00 4.022235405459046592e-02
5.964421652237293893e+04 3.930962716984613081e+00 3.942914734460833959e-02
5.964421655891640694e+04 3.965665286190762640e+00 3.873168213189343012e-02
5.964421659545988223e+04 4.005298724337951199e+00 4.066295919828258332e-02
5.964421663200335752e+04 3.926956045960241060e+00 4.019419096312212836e-02
5.964421666854682553e+04 3.947841277763913137e+00 3.958877199871194130e-02
5.964421670509029354e+04 3.947406419758837437e+00 4.052223961346474584e-02
5.964421674163376883e+04 4.029268379474770789e+00 4.203619476929497389e-02
5.964421677817724412e+04 3.911421559811332660e+00 3.862461049072908603e-02
5.964421681472071214e+04 3.964246165445421077e+00 4.089421140265496468e-02
5.964421685126418015e+04 3.986066414607696728e+00 4.067316786890228658e-02
5.964421688780765544e+04 3.889899176978550255e+00 3.992537450967881957e-02
5.964421692435113073e+04 3.903022815444301408e+00 3.954928605730215901e-02
5.964421696089459874e+04 3.891576577632905209e+00 3.934146345693853575e-02
5.964421699743807403e+04 3.943658023826208670e+00 4.179176491633507934e-02
5.964421703398154932e+04 3.929535681556500570e+00 4.098993823995333158e-02
5.964421707052501733e+04 3.914305367692112014e+00 3.971104109628260936e-02
5.964421710706848535e+04 3.916508241039504234e+00 3.866936786998596831e-02
5.964421714361196064e+04 3.864322443434244914e+00 4.015069515042034992e-02
5.964421718015543593e+04 3.983536824119887410e+00 3.988798797469440827e-02
5.964421721669890394e+04 3.952955467012493340e+00 3.974026061640116569e-02
5.964421725324237195e+04 3.973794005680812980e+00 4.027028614509602089e-02
5.964421728978584724e+04 3.940380781787189424e+00 4.091062780569584834e-02
5.964421732632932253e+04 3.927093532895043815e+00 3.981518944377353958e-02
5.964421736287279055e+04 3.898928922540919828e+00 4.001603628311534849e-02
5.964421739941626583e+04 3.905954549145621790e+00 3.947063931274605308e-02
5.964421743595974112e+04 3.832468023655618339e+00 3.768103650635683949e-02
5.964421747250320914e+04 3.891986994934073518e+00 4.040252075932621034e-02
5.964421750904667715e+04 3.831537247987379047e+00 3.868869614998114020e-02
5.964421754559015244e+04 3.976009098771428718e+00 4.097272315910484297e-02
5.964421758213362773e+04 3.900319689743724005e+00 4.102531245046886488e-02
5.964421761867709574e+04 3.816869870976239643e+00 3.955144529921707924e-02
5.964421765522056376e+04 3.776034333984286562e+00 3.912771520745998710e-02
5.964421769176403905e+04 3.887381291270971317e+00 3.906809327383777009e-02
5.964421772830751434e+04 3.944139384405330961e+00 3.929493276471317936e-02
5.964421776485098235e+04 4.004532044218533038e+00 4.098834497878178079e-02
5.964421780139445764e+04 3.875634870938565513e+00 3.899498355767894858e-02
5.964421783793793293e+04 3.888890167954046184e+00 3.973546778715424110e-02
5.964421787448140094e+04 3.989520719187191311e+00 4.113714593607483566e-02
5.964421791102486895e+04 3.935421336050065388e+00 4.144663070432846874e-02
5.964421794756834424e+04 3.912839901119674391e+00 3.983743755524336849e-02
5.964421798411181953e+04 3.936775295984376921e+00 4.135741775488334382e-02
5.964421802065528755e+04 3.893097290251450904e+00 3.932578136333523405e-02
5.964421805719875556e+04 3.866548073435692512e+00 3.885430739148356544e-02
5.964421809374223085e+04 3.949384699568067258e+00 4.169016712242791523e-02
5.964421813028570614e+04 3.943124575133778897e+00 4.078828614480051185e-02
5.964421816682917415e+04 3.937527813561307433e+00 3.911379046830846390e-02
5.964421820337264217e+04 3.915220266498867119e+00 3.959825450276537040e-02
5.964421823991611745e+04 3.915996628005000257e+00 3.847951952366177736e-02
5.964421827645959274e+04 3.871752892381576050e+00 3.841512881390041906e-02
5.964421831300306076e+04 3.842308173454185738e+00 3.786945264076272549e-02
5.964421834954653605e+04 3.881874235068242029e+00 3.782058210945015569e-02
5.964421838609000406e+04 3.948560966851317300e+00 4.001073151853584003e-02
5.964421842263347935e+04 3.830453712982480052e+00 3.748639337706285990e-02
5.964421845917694736e+04 3.856096670010378702e+00 3.776634241816183984e-02
5.964421849572042265e+04 3.842856895965711672e+00 3.721712951577271083e-02
5.964421853226389794e+04 3.839645775784341630e+00 3.753459184695249334e-02
5.964421856880736595e+04 3.881559807214839175e+00 3.799842319709430954e-02
5.964421860535083397e+04 3.863463432861169888e+00 3.932554634943562916e-02
5.964421864189430926e+04 3.905333844753458905e+00 3.973215050896922867e-02
5.964421867843778455e+04 3.857000748926633804e+00 3.965850295913880830e-02
5.964421871498125256e+04 3.911675730498190617e+00 3.922112683789558824e-02
5.964421875152472057e+04 3.919150019380853944e+00 3.900141864374070261e-02
5.964421878806819586e+04 3.887459397490605983e+00 3.844551899092053110e-02
5.964421882461167115e+04 3.908231889491628586e+00 4.062194327837240909e-02
5.964421886115513917e+04 3.900457220540646919e+00 4.029277593850853767e-02
5.964421889769860718e+04 3.869916582786667281e+00 3.853873928177852654e-02
5.964421893424208247e+04 3.899317256644921237e+00 3.849639277360932671e-02
5.964421897078555776e+04 3.942943662712865116e+00 3.980244883744660234e-02
5.964421900732902577e+04 3.913973982375157590e+00 3.818211420599445377e-02
5.964421904387250106e+04 3.952931456797593501e+00 3.931173301440860079e-02
5.964421908041596907e+04 3.923552061144496506e+00 3.840798168908134136e-02
5.964421911695944436e+04 3.983970798285986437e+00 4.018815098850751777e-02
5.964421915350291238e+04 3.936123030844109305e+00 4.059465776312530527e-02
5.964421919004638767e+04 3.949060176418971668e+00 4.226232688658113079e-02
5.964421922658986296e+04 3.934994626467664514e+00 4.208077363082190353e-02
5.964421926313333097e+04 3.907313540912381811e+00 4.214221603289871471e-02
5.964421929967679898e+04 3.935247783752362061e+00 4.021046723646636706e-02
5.964421933622027427e+04 3.870966803748320029e+00 3.794741324017936873e-02
5.964421937276374956e+04 3.864429787159986862e+00 3.709911702808423722e-02
5.964421940930721757e+04 3.898440711725639218e+00 3.790690270150419428e-02
5.964421944585069286e+04 3.887634131212354571e+00 3.730435540036645264e-02
5.964421948239416815e+04 3.945320021706276492e+00 3.831953629107502646e-02
5.964421951893763617e+04 3.919734561654510951e+00 3.765129890285877357e-02
5.964421955548110418e+04 3.941338966525836707e+00 3.983194473868616192e-02
5.964421959202457947e+04 3.977014640282323654e+00 4.059229988838659875e-02
5.964421962856805476e+04 3.903819189040088400e+00 3.893779216748627370e-02
5.964421966511152277e+04 3.874771768557577545e+00 3.806113170225099845e-02
5.964421970165499079e+04 3.858277628016852479e+00 3.665800742481915148e-02
5.964421973819846608e+04 3.913458978247530862e+00 3.787500525836395848e-02
5.964421977474194136e+04 4.007348702330971513e+00 4.037783031986438148e-02
5.964421981128540938e+04 3.902834399431414525e+00 3.976533092398212149e-02
5.964421984782888467e+04 4.000869812294507000e+00 4.117977013635173295e-02
5.964421988437235996e+04 3.939331005116661899e+00 3.911783829324749773e-02
5.964421992091582797e+04 3.964078262639183503e+00 3.889911590330628194e-02
5.964421995745929598e+04 3.967325302314338220e+00 4.115138339811804519e-02
5.964421999400277127e+04 3.937052473470885161e+00 4.003588848567148778e-02
5.964422003054624656e+04 3.976057597344537342e+00 3.985499255928623419e-02
5.964422006708971458e+04 3.994210893043781407e+00 3.954487709420398400e-02
5.964422010363318259e+04 4.057253470882018931e+00 4.052734577050629700e-02
5.964422014017665788e+04 4.003509937187584633e+00 4.168628611165563214e-02
5.964422017672013317e+04 3.935387764905016628e+00 3.950517757187277379e-02
5.964422021326360118e+04 3.982844306847146409e+00 4.020142485110200087e-02
5.964422024980707647e+04 3.988993783633326906e+00 4.047003671145728287e-02
5.964422028635055176e+04 3.892639634132537108e+00 3.897608216129253705e-02
5.964422032289401977e+04 3.906615559341283461e+00 3.922388700824381430e-02
5.964422035943748779e+04 3.976107398084657518e+00 4.074443237605041707e-02
5.964422039598096308e+04 3.958930627065352148e+00 4.107128959365358850e-02
5.964422043252443837e+04 3.931682649000581176e+00 3.772664586965471939e-02
5.964422046906790638e+04 3.928751349406260918e+00 3.919862203905154913e-02
5.964422050561137439e+04 3.945646135784439679e+00 3.974963719489002512e-02
5.964422054215484968e+04 3.884231288044526220e+00 3.905457400460336792e-02
5.964422057869832497e+04 3.968619090579981190e+00 3.944688362385594116e-02
5.964422061524179298e+04 3.946856244804063163e+00 3.938958908837435213e-02
5.964422065178526100e+04 3.975750410052219408e+00 3.965430309175334983e-02
5.964422068832873629e+04 3.969440643769856614e+00 3.809148126474345974e-02
5.964422072487221158e+04 3.921216941064992412e+00 3.875826702938726942e-02
5.964422076141567959e+04 4.036977854971775415e+00 4.027718961359821881e-02
5.964422079795915488e+04 4.008411445062213474e+00 4.073035176106726274e-02
5.964422083450263017e+04 4.037340472179271167e+00 4.170917102249079023e-02
5.964422087104609818e+04 3.990721490059966570e+00 4.168975982776833289e-02
5.964422090758956620e+04 3.958382616336048265e+00 4.191674314712639376e-02
5.964422094413304148e+04 3.953655654318450008e+00 3.885797866608207973e-02
5.964422098067651677e+04 4.016431883906180111e+00 3.974180586091859840e-02
5.964422101721998479e+04 3.949909922236664706e+00 4.043300616669881498e-02
5.964422105376345280e+04 4.018227500610685787e+00 3.968365041704861179e-02
5.964422109030692809e+04 4.002436294966544850e+00 4.033697964686130261e-02
5.964422112685040338e+04 3.980661943190836993e+00 4.103983126291774197e-02
5.964422116339387139e+04 3.926258225864076135e+00 3.881849950146844946e-02
5.964422119993733941e+04 3.883673504558275091e+00 3.801203430132642919e-02
5.964422123648081470e+04 4.036767869667980513e+00 4.024135660295088956e-02
5.964422127302428999e+04 3.926156485651521422e+00 3.896637305944685575e-02
5.964422130956775800e+04 3.887775505437476298e+00 3.989708667418798149e-02
5.964422134611123329e+04 3.923835587844771933e+00 4.029649762416440129e-02
5.964422138265470130e+04 3.978548170848497101e+00 4.104804224972116722e-02
5.964422141919817659e+04 3.838403420105627628e+00 3.854347750437761566e-02
5.964422145574164460e+04 3.938399439415788184e+00 4.191098721082578415e-02
5.964422149228511989e+04 3.984121739233052129e+00 4.037551724349073418e-02
5.964422152882859518e+04 3.996903333470440689e+00 3.970922672981448687e-02
5.964422156537206320e+04 3.877135098669478364e+00 3.952396506984455493e-02
5.964422160191553121e+04 3.920129339608529051e+00 3.872893740084776965e-02
5.964422163845900650e+04 3.958565380751339902e+00 4.043886250645074149e-02
5.964422167500248179e+04 3.836929885623411529e+00 3.825948011265056792e-02
5.964422171154594980e+04 3.982694713431867317e+00 4.108400339499482939e-02
5.964422174808941782e+04 3.925218213185599492e+00 4.038378311563659701e-02
5.964422178463289310e+04 3.920320399866404237e+00 3.908813650499023962e-02
5.964422182117636839e+04 3.955497979774921458e+00 4.001571006877212983e-02
5.964422185771983641e+04 3.959155196471945803e+00 4.009181658631262579e-02
5.964422189426331170e+04 3.997982615913125759e+00 4.089774420923973641e-02
5.964422193080678699e+04 3.982561173522345399e+00 4.070475287470032982e-02
5.964422196735025500e+04 3.965217038257197846e+00 3.970708086842798107e-02
5.964422200389372301e+04 4.005286277584338528e+00 4.218927652702017528e-02
5.964422204043719830e+04 3.960539871051382388e+00 3.999823850107386836e-02
5.964422207698067359e+04 4.010370828615783978e+00 4.110055262360198802e-02
5.964422211352414161e+04 4.002213445097937417e+00 4.099797720877155355e-02
5.964422215006760962e+04 4.023166067709984972e+00 4.196697244668178006e-02
5.964422218661108491e+04 4.004388838320298127e+00 4.266550882637729775e-02
5.964422222315456020e+04 3.937453746530989562e+00 4.088641660695067903e-02
5.964422225969802821e+04 3.967615754435745323e+00 4.128548156020893367e-02
5.964422229624150350e+04 3.968145056842711682e+00 4.165923873329657745e-02
5.964422233278497879e+04 3.972924427502959599e+00 4.205991605940227751e-02
5.964422236932844680e+04 3.898156317416226369e+00 3.962819435757677922e-02
5.964422240587191482e+04 3.933240683256347126e+00 3.980662743115578189e-02
5.964422244241539011e+04 3.962560620756547358e+00 4.297834596864673340e-02
5.964422247895886539e+04 3.983629711957024977e+00 4.217072564967680459e-02
5.964422251550233341e+04 3.897620265689211827e+00 4.317565390175445023e-02
5.964422255204580142e+04 3.979261239256169702e+00 4.547878705355704737e-02
5.964422258858927671e+04 4.004511892635371773e+00 4.562541924298944840e-02
5.964422262513275200e+04 3.944900479650745417e+00 4.233953087938565479e-02
5.964422266167622001e+04 3.958389963408259771e+00 4.319319144504511765e-02
5.964422269821969530e+04 3.935366494539140003e+00 4.350605540914347785e-02
5.964422273476317059e+04 3.945638600467127333e+00 4.001081704986416548e-02
5.964422277130663861e+04 3.985818823542937483e+00 4.400058603197549295e-02
5.964422280785010662e+04 3.855990166282301956e+00 3.931793261344763979e-02
5.964422284439358191e+04 3.876649233666488392e+00 4.090499706511093597e-02
5.964422288093705720e+04 3.951592320238061617e+00 4.088277505082978797e-02
5.964422291748052521e+04 4.004088004005536661e+00 4.111071909724832441e-02
5.964422295402399322e+04 3.942609718410552855e+00 3.984602441131817469e-02
5.964422299056746851e+04 3.951723658362741531e+00 4.008982265213737600e-02
5.964422302711094380e+04 3.943530102790015146e+00 3.961554423775832945e-02
5.964422306365441182e+04 4.011319575458049513e+00 4.087205714185834782e-02
5.964422310019787983e+04 3.963750836321216386e+00 4.027060875741849538e-02
5.964422313674135512e+04 3.931363186598247239e+00 3.865114103195718687e-02
5.964422317328483041e+04 4.006501823612188318e+00 4.071572535233556472e-02
5.964422320982829842e+04 4.007364312118058436e+00 4.185622248866926326e-02
5.964422324637176644e+04 3.918780900702937942e+00 4.017293016712518428e-02
5.964422328291524173e+04 3.925580453335883568e+00 3.933891697724730546e-02
5.964422331945871701e+04 3.995326643906440101e+00 4.036118102840727945e-02
5.964422335600218503e+04 3.973858385235785828e+00 3.981629889796486216e-02
5.964422339254566032e+04 4.017965151444656158e+00 4.039018537924565777e-02
5.964422342908913561e+04 3.986901577345263625e+00 4.061177909824066623e-02
5.964422346563260362e+04 4.086857202643556342e+00 4.638675993538412395e-02
5.964422350217607163e+04 3.954776810562979694e+00 4.020994269389550207e-02
5.964422353871954692e+04 4.035371120657083033e+00 4.307280237618622831e-02
5.964422357526302221e+04 3.958494423473379431e+00 4.007431184938439750e-02
5.964422361180649023e+04 3.953359216457574377e+00 3.996795454270038461e-02
5.964422364834996552e+04 3.972315127742659158e+00 3.927453463733990291e-02
5.964422368489343353e+04 4.012115207453373245e+00 4.038719018236849867e-02
5.964422372143690882e+04 3.898084078224964166e+00 4.094798783372834150e-02
5.964422375798037683e+04 3.968475115244272100e+00 4.046432564644636409e-02
5.964422379452385212e+04 3.879953697398883072e+00 3.915362129547909215e-02
5.964422383106732741e+04 4.006315666247182605e+00 4.009163271395683320e-02
5.964422386761079542e+04 3.907390753968026598e+00 3.827921753777294850e-02
5.964422390415426344e+04 3.977847991789573268e+00 3.998965027665965510e-02
5.964422394069773873e+04 3.905905883283519842e+00 4.087659493777143216e-02
5.964422397724121402e+04 4.025431340663728541e+00 4.052147764725202300e-02
5.964422401378468203e+04 3.947334147334147225e+00 3.996350184741390837e-02
5.964422405032815004e+04 3.944955499850515857e+00 4.012223234478928813e-02
5.964422408687162533e+04 3.922991834134476274e+00 3.842124411184415916e-02
5.964422412341510062e+04 3.977451133517287296e+00 4.025295979158731441e-02
5.964422415995856863e+04 3.932569311801817236e+00 3.947522860518438981e-02
5.964422419650204392e+04 3.931190030423589832e+00 3.813106868619885181e-02
5.964422423304551194e+04 3.956397234575982580e+00 3.933365917735846123e-02
5.964422426958898723e+04 3.931547653209977344e+00 4.051684787267820914e-02
5.964422430613245524e+04 3.928963747449518706e+00 3.922406859949939539e-02
5.964422434267593053e+04 3.896500610027251010e+00 3.942283721417624148e-02
5.964422437921940582e+04 3.901540752620424879e+00 3.856456732277756955e-02
5.964422441576287383e+04 3.942395291651549893e+00 4.009820052277743296e-02
5.964422445230634185e+04 3.995461555150314314e+00 4.301964669831443572e-02
5.964422448884981713e+04 3.934423212940547643e+00 4.146294704498407896e-02
5.964422452539329242e+04 3.967125701302916863e+00 3.985944068006935098e-02
5.964422456193676044e+04 4.000343620216717966e+00 4.105244234340327258e-02
5.964422459848022845e+04 3.903794907925612456e+00 4.076680819190808130e-02
5.964422463502370374e+04 3.918851769307741151e+00 4.315872731976259924e-02
5.964422467156717903e+04 3.960882172853198657e+00 4.307567017860950559e-02
5.964422470811064704e+04 4.001131004086771803e+00 4.205695892331475644e-02
5.964422474465412233e+04 3.930605267988253271e+00 4.137728916885703018e-02
5.964422478119759762e+04 3.998688000746381643e+00 4.188933359880470109e-02
5.964422481774106564e+04 3.910538112735965743e+00 4.075352489958922186e-02
5.964422485428453365e+04 3.931558803864154683e+00 3.971825655411155565e-02
5.964422489082800894e+04 3.976656330270983197e+00 4.152229909832102356e-02
5.964422492737148423e+04 3.934137081582379292e+00 4.060806740623793681e-02
5.964422496391495224e+04 3.928867399367887536e+00 4.018400471971565052e-02
5.964422500045842025e+04 3.932230260296238455e+00 4.029016842388551817e-02
5.964422503700189554e+04 4.000046462194293717e+00 4.353378103489189549e-02
5.964422507354537083e+04 3.993985414630478736e+00 4.285444469178330967e-02
5.964422511008883885e+04 3.991151012567787149e+00 4.318520957262689253e-02
5.964422514663231414e+04 3.907225309961522619e+00 4.081478193044777575e-02
5.964422518317578943e+04 4.042598490517876897e+00 4.507537008197131517e-02
5.964422521971925744e+04 3.992569801880553548e+00 4.264838563664628129e-02
5.964422525626272545e+04 3.983923237495530678e+00 4.369110347216689089e-02
5.964422529280620074e+04 3.923607527436611786e+00 4.098801812706975162e-02
5.964422532934967603e+04 3.932086250858931376e+00 4.266570208797498820e-02
5.964422536589314404e+04 3.982535586930681770e+00 4.221420621253033079e-02
5.964422540243661206e+04 4.000696762105508952e+00 4.136659364782158815e-02
5.964422543898008735e+04 3.969112837639078961e+00 4.078366586755523965e-02
5.964422547552356264e+04 3.968642989356778727e+00 4.212306301265591330e-02
5.964422551206703065e+04 4.024375304765642092e+00 3.986188349944626286e-02
5.964422554861050594e+04 3.985574755822689497e+00 4.267925388505721535e-02
5.964422558515398123e+04 4.104160048941752237e+00 4.447393312589806996e-02
5.964422562169744924e+04 3.932434361953063728e+00 4.125097380819410520e-02
5.964422565824091726e+04 4.020504147166488629e+00 4.222980918649861526e-02
5.964422569478439254e+04 3.945171750796338195e+00 4.014129400496214278e-02
5.964422573132786783e+04 3.988845510317903020e+00 4.103352574889668897e-02
5.964422576787133585e+04 3.992422837001136315e+00 4.076769710463071239e-02
5.964422580441480386e+04 3.950826694080356472e+00 4.043783543623988980e-02
5.964422584095827915e+04 3.911845496473141726e+00 4.030978806671838693e-02
5.964422587750175444e+04 3.962290695270689334e+00 4.059293493372169437e-02
5.964422591404522245e+04 3.980098846409650282e+00 4.179428318137900361e-02
5.964422595058869047e+04 3.949368031870682749e+00 3.993088677890425930e-02
5.964422598713216576e+04 3.938007303438847195e+00 4.096123337254978236e-02
5.964422602367564104e+04 3.986543479141236190e+00 4.163837859240737682e-02
5.964422606021910906e+04 3.968135612967116366e+00 4.068015779929635978e-02
5.964422609676258435e+04 3.924413235524734311e+00 3.829552854403840689e-02
5.964422613330605964e+04 3.912314111109187476e+00 4.047261188047135416e-02
5.964422616984952765e+04 3.869553985084995151e+00 3.884428738090611039e-02
5.964422620639299566e+04 3.926924132614624252e+00 3.876031457281480658e-02
5.964422624293647095e+04 3.918679038672122861e+00 4.033685719914810452e-02
5.964422627947994624e+04 3.983631092674648766e+00 3.920045618638315355e-02
5.964422631602341426e+04 3.927806925498426249e+00 3.882485717205153009e-02
5.964422635256688227e+04 3.957779452743136694e+00 4.354636071689749893e-02
5.964422638911035756e+04 3.988462763510245868e+00 4.062591312439713803e-02
5.964422642565383285e+04 3.910238710379633886e+00 3.962647133786885434e-02
5.964422646219730086e+04 3.926928578019747373e+00 3.953544868654700756e-02
5.964422649874076887e+04 3.949686484853064172e+00 3.950258550350692344e-02
5.964422653528424416e+04 3.962471414335170916e+00 4.034057710157441801e-02
5.964422657182771945e+04 3.864590447570913856e+00 3.757435276119024808e-02
5.964422660837118747e+04 3.874723826725053666e+00 3.819244347874228146e-02
5.964422664491466276e+04 3.868919576109207448e+00 3.911671546125732035e-02
5.964422668145813077e+04 3.990990624436914214e+00 3.945503936549780294e-02
5.964422671800160606e+04 3.936226934536774191e+00 3.961029126358524277e-02
5.964422675454507407e+04 3.928258729515316627e+00 3.872479595265224811e-02
5.964422679108854936e+04 3.965756812133486964e+00 3.991156274594313824e-02
5.964422682763202465e+04 3.859161598758600320e+00 3.712461898743805999e-02
5.964422686417549266e+04 3.968185281475923976e+00 4.049946421135754149e-02
5.964422690071896068e+04 3.864098356919850819e+00 3.871416812597369694e-02
5.964422693726243597e+04 3.933649207541975112e+00 4.092089422368971191e-02
5.964422697380591126e+04 3.924223537665018302e+00 3.848977850577268989e-02
5.964422701034937927e+04 3.938004448316977157e+00 4.043151576669638120e-02
5.964422704689285456e+04 3.933273457920250404e+00 4.039432269902371725e-02
5.964422708343632985e+04 3.960473276687063393e+00 4.084951531885350207e-02
5.964422711997979786e+04 3.961605251276351769e+00 3.956700340776928698e-02
5.964422715652326588e+04 3.912808373499129910e+00 4.039618304998799508e-02
5.964422719306674117e+04 3.867984005634378608e+00 3.926489342736039917e-02
5.964422722961021645e+04 4.015179390171460305e+00 4.202689494990494851e-02
5.964422726615368447e+04 3.978406349021774258e+00 4.082305929398636485e-02
5.964422730269715248e+04 3.967930725241961110e+00 3.980160221815324390e-02
5.964422733924062777e+04 3.997035532994923646e+00 4.209518189437561758e-02
5.964422737578410306e+04 3.919833992413384482e+00 3.917598135640833895e-02
5.964422741232757107e+04 3.900771919438025037e+00 3.858884093019512851e-02
5.964422744887103909e+04 3.930872936783386784e+00 3.964266712468626080e-02
5.964422748541451438e+04 3.893519450853581532e+00 3.825514629616080797e-02
5.964422752195798967e+04 3.916290900682159570e+00 3.893465545199769479e-02
5.964422755850145768e+04 3.852817893325640508e+00 3.812347886103422540e-02
5.964422759504493297e+04 4.002257349752582627e+00 4.023611675917995734e-02
5.964422763158840826e+04 3.923192536027885868e+00 3.886021617896977254e-02
5.964422766813187627e+04 3.900234620294655841e+00 3.938388007382222916e-02
5.964422770467534428e+04 3.967687541207428392e+00 3.885605924285267382e-02
5.964422774121881957e+04 3.881556732503816054e+00 3.761494340386808272e-02
5.964422777776229486e+04 3.872546593858069208e+00 3.854019094540192536e-02
5.964422781430576288e+04 3.871336100913758571e+00 3.796836020540183404e-02
5.964422785084923089e+04 3.975537816896463017e+00 3.977314512757051251e-02
5.964422788739270618e+04 3.892809220712196705e+00 3.796438068245826941e-02
5.964422792393618147e+04 3.959685773480662974e+00 4.152320725078298413e-02
5.964422796047964948e+04 3.958639292671962018e+00 4.088988787622185178e-02
5.964422799702312477e+04 3.985203430987194650e+00 4.204879338101286806e-02
5.964422803356660006e+04 3.898967508941696636e+00 3.952914757311682542e-02
5.964422807011006807e+04 3.866022161663025702e+00 3.983376809653770001e-02
5.964422810665353609e+04 3.993327573525119245e+00 3.992204894897335987e-02
5.964422814319701138e+04 4.021466801004035752e+00 3.981286146995449693e-02
5.964422817974048667e+04 3.971864184613261184e+00 4.062654923648443411e-02
5.964422821628395468e+04 3.931118398343113274e+00 3.964290209355517125e-02
5.964422825282742269e+04 3.839430358075072824e+00 3.778041082650333143e-02
5.964422828937089798e+04 3.998998790446262497e+00 4.092807069419870242e-02
5.964422832591437327e+04 3.923182961712099459e+00 4.015490145049580017e-02
5.964422836245784129e+04 3.970313458560953190e+00 4.002549083011632675e-02
5.964422839900131657e+04 3.917694959851199421e+00 4.115456484799374232e-02
5.964422843554479186e+04 3.974234352659010483e+00 4.200561942881812089e-02
5.964422847208825988e+04 3.937056107441503361e+00 3.911656241654676985e-02
5.964422850863172789e+04 3.884842681413572141e+00 3.870123767715136914e-02
5.964422854517520318e+04 3.962690096033159026e+00 3.982053730816363657e-02
5.964422858171867847e+04 3.950815585357423831e+00 4.155342527197320585e-02
5.964422861826214648e+04 3.900431707541103687e+00 3.971165656372239311e-02
5.964422865480561450e+04 3.870990320432934784e+00 3.929412334801947460e-02
5.964422869134908979e+04 3.953749892368187080e+00 4.058405285547453389e-02
5.964422872789256508e+04 3.887979772952518065e+00 4.183297046615938597e-02
5.964422876443603309e+04 3.945410071942446084e+00 4.082460982681937467e-02
5.964422880097950838e+04 3.994235945062434290e+00 4.267612723659159474e-02
5.964422883752298367e+04 3.971508454267075106e+00 4.248202760963949026e-02
5.964422887406645168e+04 3.944650021648145266e+00 3.913932408062948537e-02
5.964422891060991969e+04 3.978362529046016061e+00 4.090692889269707810e-02
5.964422894715339498e+04 3.916649819494584683e+00 4.057153753595039297e-02
5.964422898369687027e+04 3.918269591030925092e+00 3.904682960698897809e-02
5.964422902024033829e+04 3.872978936810431261e+00 3.939646935193760052e-02
5.964422905678380630e+04 4.007612647803433958e+00 4.147310429397771392e-02
5.964422909332728159e+04 3.899031780123352497e+00 4.088958326048272585e-02
5.964422912987075688e+04 3.945895098581705174e+00 3.925231712172612408e-02
5.964422916641422489e+04 3.896075880016435899e+00 4.060399454731005581e-02
5.964422920295769291e+04 3.917125870484495564e+00 4.172885390405197542e-02
5.964422923950116819e+04 3.891721920264079149e+00 4.181158989415677957e-02
5.964422927604464348e+04 3.961322057300655786e+00 4.113238331939635117e-02
5.964422931258811150e+04 3.893380624033269566e+00 4.063121588371636228e-02
5.964422934913157951e+04 4.032428715018779641e+00 4.297391652790306243e-02
5.964422938567505480e+04 3.901077229980050909e+00 3.959201692395949990e-02
5.964422942221853009e+04 3.915941845692177736e+00 4.029943529508424327e-02
5.964422945876199810e+04 3.964018457390733108e+00 4.127087888688366069e-02
5.964422949530546612e+04 3.955361670739016677e+00 4.224273443467792960e-02
5.964422953184894141e+04 4.036129907631290870e+00 4.303383904086255374e-02
5.964422956839241670e+04 4.016085230833507325e+00 4.160569802945186108e-02
5.964422960493588471e+04 4.030098226829395003e+00 4.183730577410881696e-02
5.964422964147936000e+04 4.009109800748575481e+00 4.169380309865113737e-02
5.964422967802282801e+04 4.009658353755225946e+00 4.350508615088184011e-02
5.964422971456630330e+04 4.015269348047044495e+00 4.240699413352502084e-02
5.964422975110977131e+04 4.006836248934554590e+00 4.244248066165670630e-02
5.964422978765324660e+04 3.947010499045541465e+00 4.188772301047009872e-02
5.964422982419672189e+04 3.991052692263346025e+00 4.150555402078235506e-02
5.964422986074018991e+04 3.989796388428228369e+00 4.130205983783659385e-02
5.964422989728365792e+04 4.054695165923840605e+00 4.267442173989730719e-02
5.964422993382713321e+04 4.081410080196966383e+00 4.322513729516885145e-02
5.964422997037060850e+04 3.912214720670232015e+00 4.057661922222503825e-02
5.964423000691407651e+04 4.032835188877322175e+00 4.095410349269205941e-02
5.964423004345755180e+04 3.978183530396568468e+00 4.014451444693513393e-02
5.964423008000102709e+04 3.877769658816255127e+00 3.954827313913995140e-02
5.964423011654449510e+04 4.060868607085486026e+00 4.454537779074153880e-02
5.964423015308796312e+04 3.991838443626185562e+00 4.365200549032818150e-02
5.964423018963143841e+04 3.963316696914700454e+00 4.161896728103269688e-02
5.964423022617491370e+04 3.998088484127488851e+00 4.176334717749365100e-02
5.964423026271838171e+04 4.022420310231175300e+00 4.213340904902884709e-02
5.964423029926184972e+04 4.000880433656734958e+00 3.992681484474999709e-02
5.964423033580532501e+04 4.051279956109119951e+00 4.005838783645824380e-02
5.964423037234880030e+04 4.095347952103521649e+00 4.222013977667421480e-02
5.964423040889226831e+04 4.086386127113919464e+00 4.199957129988427657e-02
5.964423044543574360e+04 3.998044395066207013e+00 4.076493830278279940e-02
5.964423048197921889e+04 4.005012806651364166e+00 4.059093806407725741e-02
5.964423051852268691e+04 4.003624514063571560e+00 4.281620220090204265e-02
5.964423055506615492e+04 4.025590276971652060e+00 4.245407322683054235e-02
5.964423059160963021e+04 4.123101653309811709e+00 4.615213461417474322e-02
5.964423062815310550e+04 4.071524903230327119e+00 4.302354051860041856e-02
5.964423066469657351e+04 4.006430198804167730e+00 4.106164310120741234e-02
5.964423070124004153e+04 4.065927008331468251e+00 4.227703549504173430e-02
5.964423073778351682e+04 3.927834759288553190e+00 3.983310237432181877e-02
5.964423077432699210e+04 4.043715074752541661e+00 4.166554407891148032e-02
5.964423081087046012e+04 3.976403309725183632e+00 3.999694674353029139e-02
5.964423084741393541e+04 3.990690036025512644e+00 4.099322433784324121e-02
5.964423088395741070e+04 4.045763169004175097e+00 4.072761384816556141e-02
5.964423092050087871e+04 3.987071212595141301e+00 4.087987306853917147e-02
5.964423095704434672e+04 3.930104237544956636e+00 3.960860419310274771e-02
5.964423099358782201e+04 3.994327531462210867e+00 3.995301178414301102e-02
5.964423103013129730e+04 3.983414027553094705e+00 4.129896103082519865e-02
5.964423106667476532e+04 3.978808257294839112e+00 4.223919380832724668e-02
5.964423110321823333e+04 3.900233955321347423e+00 3.826535367047047276e-02
5.964423113976170862e+04 4.011638788162358082e+00 4.028501048238043031e-02
5.964423117630518391e+04 3.933175940394501247e+00 4.104461071451281917e-02
5.964423121284865192e+04 4.017181513062936027e+00 4.241053253452009564e-02
5.964423124939212721e+04 3.979012187598216510e+00 4.064897334054033695e-02
5.964423128593560250e+04 4.098620385911033281e+00 4.231297423217680181e-02
5.964423132247907051e+04 3.961657140550111311e+00 4.015031617590594099e-02
5.964423135902253853e+04 3.985241913895646526e+00 4.072079135092474683e-02
5.964423139556601382e+04 3.949650912225254995e+00 4.115839206262425498e-02
5.964423143210948911e+04 3.947663671298699217e+00 3.931739005717106022e-02
5.964423146865295712e+04 3.960815029100014151e+00 4.210467811052500536e-02
5.964423150519642513e+04 3.915094446586090626e+00 4.194552504997506315e-02
5.964423154173990042e+04 3.980152576002919940e+00 4.213255024330003762e-02
5.964423157828337571e+04 3.941886505763157800e+00 3.975631245781799383e-02
5.964423161482684372e+04 4.014477076986943338e+00 4.099139057054895091e-02
5.964423165137031901e+04 3.962336088532198541e+00 4.070752408721695775e-02
5.964423168791379430e+04 4.035944738101071572e+00 4.203801602875636284e-02
5.964423172445726232e+04 3.976119558365095230e+00 3.993452198400779946e-02
5.964423176100073033e+04 4.048416313466172589e+00 4.238002679720270088e-02
5.964423179754420562e+04 3.904126724206552268e+00 3.845034130544441181e-02
5.964423183408768091e+04 3.988909723775281080e+00 4.214142833367156421e-02
5.964423187063114892e+04 3.960574732784300167e+00 4.169428452824313486e-02
5.964423190717461694e+04 4.009818496110630903e+00 4.200437884378068615e-02
5.964423194371809223e+04 3.954618244209322064e+00 4.167642922820202073e-02
5.964423198026156751e+04 3.975113605524664084e+00 4.140551065287356031e-02
5.964423201680503553e+04 4.037042458022059854e+00 4.115715423657265865e-02
5.964423205334850354e+04 3.950044016600545937e+00 4.065702384408990261e-02
5.964423208989197883e+04 3.997588109031319892e+00 4.160588356298444007e-02
5.964423212643545412e+04 3.842214548491209580e+00 3.747978343184993344e-02
5.964423216297892213e+04 3.976326750428261558e+00 4.119050875199577882e-02
5.964423219952239015e+04 3.998837553981087201e+00 4.200047187094184398e-02
5.964423223606586544e+04 3.938425623200376258e+00 3.935325979605295427e-02
5.964423227260934073e+04 3.991096414612629317e+00 4.024805794742279674e-02
5.964423230915280874e+04 3.918532880547015207e+00 3.929168673832408171e-02
5.964423234569628403e+04 4.020624382815195297e+00 4.019341307637740862e-02
5.964423238223975932e+04 3.991493488018301949e+00 3.990604793460517108e-02
5.964423241878322733e+04 4.049122560554443417e+00 4.237586458575278575e-02
5.964423245532669534e+04 3.873729976588898616e+00 3.747929325608979900e-02
5.964423249187017063e+04 3.904470515093600991e+00 3.779994089136853863e-02
5.964423252841364592e+04 3.993235137491734754e+00 3.949606815126406600e-02
5.964423256495711394e+04 3.901704828343986797e+00 3.949452378665815194e-02
5.964423260150058195e+04 3.948631288478707368e+00 3.828390533203876456e-02
5.964423263804405724e+04 3.938862228127039788e+00 3.899545239695278304e-02
5.964423267458753253e+04 4.008750924906343549e+00 3.946876436012856926e-02
5.964423271113100054e+04 3.965137761609783151e+00 3.923382868520731287e-02
5.964423274767447583e+04 3.983391849098168791e+00 3.989122181225325525e-02
5.964423278421795112e+04 3.991680868887027334e+00 3.828891776091272736e-02
5.964423282076141913e+04 3.981425553829232911e+00 3.843018568373916810e-02
5.964423285730488715e+04 3.929345625744659287e+00 3.883572787456571196e-02
5.964423289384836244e+04 3.939620186855632422e+00 3.862431173603508155e-02
5.964423293039183773e+04 3.965416849952538403e+00 3.959732832968921451e-02
5.964423296693530574e+04 3.976267604015898183e+00 4.193122872640672044e-02
5.964423300347877375e+04 4.031270467810835534e+00 4.131940605853130777e-02
5.964423304002224904e+04 4.045519353646301219e+00 4.053218810598051280e-02
5.964423307656572433e+04 3.908233124854168850e+00 3.817504894868672255e-02
5.964423311310919235e+04 3.979093487063985357e+00 3.887762066827882279e-02
5.964423314965266036e+04 4.002793803262365557e+00 3.929243578768552153e-02
5.964423318619613565e+04 3.965559143144811394e+00 3.872668647436222633e-02
5.964423322273961094e+04 4.006174570350379938e+00 3.905877631352545204e-02
5.964423325928307895e+04 3.931480004557365682e+00 3.898512915211525126e-02
5.964423329582655424e+04 3.964901044371357486e+00 4.028271795982861503e-02
5.964423333237002953e+04 3.918942014007170460e+00 3.808675984978675266e-02
5.964423336891349754e+04 3.944538835660028386e+00 3.830625758450217216e-02
5.964423340545696556e+04 3.885820557121291596e+00 3.668210958021461687e-02
5.964423344200044085e+04 3.990392772931257603e+00 3.966182976912231706e-02
5.964423347854391614e+04 3.959326173586845687e+00 3.962963894853586272e-02
5.964423351508738415e+04 3.945344423712952686e+00 3.963183553519745994e-02
5.964423355163085216e+04 3.938286228438334646e+00 3.954008291116604956e-02
5.964423358817432745e+04 3.867885606587332159e+00 3.792578040889476448e-02
5.964423362471780274e+04 3.923516420478990074e+00 3.938225517237550072e-02
5.964423366126127075e+04 3.985695011518226583e+00 3.978508645581132347e-02
5.964423369780474604e+04 3.892653068342333711e+00 3.795373806305705339e-02
5.964423373434822133e+04 3.841986802393984934e+00 3.770651888628015480e-02
5.964423377089168935e+04 3.860109295877918179e+00 3.815938883993998804e-02
5.964423380743515736e+04 3.885446987867638757e+00 3.811700089408458919e-02
5.964423384397863265e+04 3.915800433940423542e+00 3.925137146268475874e-02
5.964423388052210794e+04 3.913623841430672101e+00 3.796937205684074862e-02
5.964423391706557595e+04 3.844326585493389459e+00 3.712085951042930904e-02
5.964423395360904397e+04 3.878638579387186258e+00 3.879399829701350721e-02
5.964423399015251925e+04 3.942294014260438129e+00 3.824289847912106660e-02
5.964423402669599454e+04 3.887152838940755473e+00 3.741693984462184791e-02
5.964423406323946256e+04 3.858362744254109966e+00 3.810568143180458750e-02
5.964423409978293785e+04 3.879324466182933140e+00 3.831959139316085811e-02
5.964423413632641314e+04 3.870235770699151701e+00 3.774792083153571259e-02
5.964423417286988115e+04 3.899189714212378366e+00 3.766925946873679598e-02
5.964423420941334916e+04 3.907566350311021619e+00 3.827245021358081922e-02
5.964423424595682445e+04 3.861970264100216710e+00 3.814132690462476716e-02
5.964423428250029974e+04 3.900441632216217425e+00 3.767450721252254414e-02
5.964423431904376775e+04 3.918739722500190759e+00 3.795364956790030914e-02
5.964423435558723577e+04 3.830655861050962230e+00 3.702831642837954573e-02
5.964423439213071106e+04 3.891348754076670247e+00 3.851857988145641204e-02
5.964423442867418635e+04 3.917945931259339876e+00 3.781886240065893134e-02
5.964423446521765436e+04 3.869501901871581051e+00 3.768077939495798057e-02
5.964423450176112965e+04 3.897663682148852615e+00 3.870241591923655883e-02
5.964423453830460494e+04 3.952966882005673366e+00 3.931814437615143570e-02
5.964423457484807295e+04 3.877640769164439227e+00 3.880326457226632858e-02
5.964423461139154097e+04 3.817249224646072303e+00 3.636736419992252917e-02
5.964423464793501626e+04 3.885687345257653913e+00 3.798281499479518736e-02
5.964423468447849154e+04 3.771958753442461010e+00 3.646235467416153453e-02
5.964423472102195956e+04 3.845752929516702334e+00 3.701597056749746789e-02
5.964423475756543485e+04 3.871864328962093982e+00 3.967557104678501312e-02
5.964423479410891014e+04 3.868798959403979332e+00 3.773295275269276938e-02
5.964423483065237815e+04 3.846283763971804603e+00 3.698018677321671110e-02
5.964423486719584616e+04 3.926454452210003776e+00 3.780064108324630162e-02
5.964423490373932145e+04 3.844451060401744780e+00 3.662045929829279428e-02
5.964423494028279674e+04 3.867298051442844997e+00 3.696028247443885334e-02
5.964423497682626476e+04 3.800861272381749867e+00 3.600388254102246388e-02
5.964423501336973277e+04 3.933394323190798403e+00 3.767241899556032086e-02
5.964423504991320806e+04 3.848465461887461192e+00 3.634902895622588170e-02
5.964423508645668335e+04 3.906956133828995981e+00 3.746466699437434739e-02
5.964423512300015136e+04 3.933922215521420629e+00 3.848996066399098387e-02
5.964423515954362665e+04 3.850600684316475508e+00 3.621289855394214940e-02
5.964423519608710194e+04 3.918199430603300115e+00 3.753573875569140433e-02
5.964423523263056995e+04 3.950604999911159876e+00 3.884836518119039184e-02
5.964423526917403797e+04 3.907121633841853736e+00 3.720280887014194154e-02
5.964423530571751326e+04 3.898775443434366661e+00 3.738863421328098707e-02
5.964423534226098855e+04 3.922748992785533684e+00 3.806567156839695681e-02
5.964423537880445656e+04 3.879471136819737875e+00 3.625893904062910816e-02
5.964423541534792457e+04 3.843432685317636821e+00 3.692982720022474491e-02
5.964423545189139986e+04 3.865010673844440525e+00 3.727646077934434338e-02
5.964423548843487515e+04 3.859814974257036901e+00 3.705350998318071576e-02
5.964423552497834316e+04 3.992432932358823017e+00 3.891106437652630534e-02
5.964423556152181118e+04 3.837753528032157302e+00 3.697619806282509414e-02
5.964423559806528647e+04 3.862521800395005478e+00 3.751926249379151229e-02
5.964423563460876176e+04 3.962595753219315231e+00 3.986282816061503115e-02
5.964423567115222977e+04 3.845001390433815835e+00 3.714339944528519816e-02
5.964423570769570506e+04 3.913243917948234785e+00 3.761329053428556085e-02
5.964423574423918035e+04 3.916355396625891938e+00 3.754343190139686898e-02
5.964423578078264836e+04 3.948773401619621204e+00 3.710565815975559040e-02
5.964423581732611638e+04 3.895900002893434966e+00 3.687253910319190919e-02
5.964423585386959166e+04 3.984334126914146346e+00 4.012815266162164662e-02
5.964423589041306695e+04 3.975139260183953027e+00 3.764656852727666508e-02
5.964423592695653497e+04 3.878162542533737156e+00 3.658484071169645913e-02
5.964423596350000298e+04 3.932362170721174888e+00 3.727357364441565707e-02
5.964423600004347827e+04 3.976934480721789011e+00 4.064044463191233969e-02
5.964423603658695356e+04 3.971282434111149673e+00 3.888281577066569905e-02
5.964423607313042157e+04 3.958070946005539437e+00 3.771219370731561382e-02
5.964423610967388959e+04 3.966801091211006991e+00 3.762909310629417026e-02
5.964423614621736488e+04 3.938366826230966566e+00 3.782733762174084191e-02
5.964423618276084017e+04 3.953693001968904053e+00 3.815360203476834272e-02
5.964423621930430818e+04 3.975530709107653049e+00 3.860456379249670167e-02
5.964423625584778347e+04 3.917821625517901030e+00 3.854966556472475686e-02
5.964423629239125148e+04 3.981110986261997997e+00 3.865742040996911211e-02
5.964423632893472677e+04 3.944064000752397270e+00 3.794778959952060243e-02
5.964423636547819478e+04 3.989611094077968989e+00 3.907355827449921631e-02
5.964423640202167007e+04 3.977839792793803397e+00 3.762735855083153280e-02
5.964423643856514536e+04 3.909475999906387056e+00 3.690495328394995805e-02
5.964423647510861338e+04 3.903486618159541788e+00 3.713143200585081877e-02
5.964423651165208139e+04 3.932323922239377101e+00 3.881232529858879426e-02
5.964423654819555668e+04 3.966197886714415421e+00 3.937850536492770032e-02
5.964423658473903197e+04 3.937922392839118491e+00 3.958307362901436477e-02
5.964423662128249998e+04 3.861908871246116703e+00 3.629635744776227302e-02
5.964423665782597527e+04 3.975560370018359269e+00 3.836080109067517563e-02
5.964423669436944328e+04 3.919653095078723393e+00 3.735807365619991938e-02
5.964423673091291857e+04 3.974632060288076474e+00 4.071543928456027722e-02
5.964423676745638659e+04 3.972681570096938231e+00 3.823938986575638882e-02
5.964423680399985460e+04 3.963931651248541854e+00 3.772709964439723007e-02
5.964423684054332989e+04 3.984446461407892492e+00 3.804803615113565296e-02
5.964423687708680518e+04 3.941012789391266757e+00 3.804707823214492635e-02
5.964423691363027319e+04 3.900332788416627228e+00 3.748465781482009790e-02
5.964423695017374848e+04 3.921338160719733956e+00 3.919495651115900703e-02
5.964423698671722377e+04 3.951316074175004633e+00 3.759755237740484979e-02
5.964423702326069179e+04 3.979743396930323307e+00 3.774523172524473641e-02
5.964423705980415980e+04 3.953518034257226699e+00 3.771928218275825972e-02
5.964423709634763509e+04 3.960544739395417846e+00 3.852914002739060012e-02
5.964423713289111038e+04 4.001450580817238922e+00 4.009117685566672418e-02
5.964423716943457839e+04 4.032886115077896072e+00 3.964960521520574654e-02
5.964423720597804640e+04 3.954219248267987208e+00 3.871425745390597029e-02
5.964423724252152169e+04 3.992082851123178955e+00 3.907357801764066441e-02
5.964423727906499698e+04 4.018519289935195360e+00 3.970114374191749396e-02
5.964423731560846500e+04 3.990289102605376392e+00 4.019078427744558063e-02
5.964423735215194029e+04 3.972428340268145952e+00 3.996821950149768987e-02
5.964423738869541558e+04 3.964214120882962877e+00 3.887396145201209990e-02
5.964423742523888359e+04 3.935268518572317298e+00 3.694047234569206029e-02
5.964423746178235160e+04 3.898050730903372951e+00 3.789874627055382639e-02
5.964423749832582689e+04 3.892087200866020780e+00 3.823963714013429299e-02
5.964423753486930218e+04 3.904679507789436510e+00 3.739266039130426100e-02
5.964423757141277019e+04 3.900445187390807256e+00 3.818663354903562013e-02
5.964423760795624548e+04 3.955527243637225521e+00 3.901030775998436811e-02
5.964423764449972077e+04 3.920245363102506264e+00 3.781457859737615002e-02
5.964423768104318879e+04 3.909287496211326207e+00 3.724076448848782223e-02
5.964423771758665680e+04 3.938502877280896541e+00 3.856065773142546699e-02
5.964423775413013209e+04 3.846937712055768177e+00 3.682374948548586269e-02
5.964423779067360738e+04 3.937980556130138421e+00 3.754383563453004419e-02
5.964423782721707539e+04 3.952884145299900620e+00 3.721909636215108702e-02
5.964423786376054341e+04 3.977763259210864266e+00 3.933148522777399347e-02
5.964423790030401869e+04 4.015274284629620993e+00 3.878675197092150417e-02
5.964423793684749398e+04 3.857923212080093034e+00 3.622020177392970552e-02
5.964423797339096200e+04 3.966889700511321948e+00 3.776007227083965495e-02
5.964423800993443729e+04 3.922852967036805971e+00 3.723218060947435654e-02
5.964423804647791258e+04 3.969224919567124754e+00 3.965106291212022738e-02
5.964423808302138059e+04 3.957051787205513982e+00 3.885034800122384724e-02
5.964423811956484860e+04 3.991956887060323034e+00 3.941031105653429456e-02
5.964423815610832389e+04 3.989632322135610920e+00 3.891067286654670276e-02
5.964423819265179918e+04 4.045368924283789802e+00 3.909800097697872096e-02
5.964423822919526719e+04 3.895504955303967787e+00 3.689330158372803453e-02
5.964423826573873521e+04 3.876818242915500257e+00 3.642316177777000369e-02
5.964423830228221050e+04 3.922768117633328888e+00 3.838021802284713457e-02
5.964423833882568579e+04 4.001026350824306022e+00 4.023759267582885379e-02
5.964423837536915380e+04 3.937842482597398774e+00 4.029179265962710282e-02
5.964423841191262909e+04 3.956596451697336647e+00 4.063925924044697185e-02
5.964423844845610438e+04 4.027075451747069046e+00 4.224762894315028938e-02
5.964423848499957239e+04 3.955355941917109153e+00 3.931309276751045190e-02
5.964423852154304041e+04 3.983567557530955927e+00 4.117648050860374387e-02
5.964423855808651570e+04 3.935388177827955580e+00 3.985904300752052265e-02
5.964423859462999098e+04 3.918980327602796798e+00 3.744845514679884940e-02
5.964423863117345900e+04 3.988377118693564594e+00 4.069986753594297818e-02
5.964423866771692701e+04 3.977815179273055612e+00 3.976769551636187561e-02
5.964423870426040230e+04 3.997478691727652578e+00 4.073410565631708363e-02
5.964423874080387759e+04 4.000213880868356497e+00 3.927420494895426245e-02
5.964423877734734560e+04 3.954909668591572114e+00 3.935753592262630080e-02
5.964423881389082089e+04 4.040509940269234157e+00 4.120377857902536578e-02
5.964423885043429618e+04 3.940661750980025246e+00 3.906060546508749454e-02
5.964423888697776420e+04 3.929976933578120057e+00 3.874096089824968087e-02
5.964423892352123221e+04 4.030016171884024168e+00 4.415231629542989283e-02
5.964423896006470750e+04 4.058859953500871143e+00 4.337700748231464870e-02
5.964423899660818279e+04 4.013973768125373986e+00 4.128620782943878686e-02
5.964423903315165080e+04 4.027099823774524801e+00 4.078783506266391717e-02
5.964423906969512609e+04 3.932843609274005559e+00 4.006373172085744144e-02
5.964423910623860138e+04 3.898281251815783222e+00 3.847533793948584857e-02
5.964423914278206939e+04 3.971910374062515015e+00 3.932673424242463800e-02
5.964423917932553741e+04 3.966615550032608351e+00 3.960109730781706527e-02
5.964423921586901270e+04 3.981132075471698784e+00 4.013237943957850828e-02
5.964423925241248799e+04 3.967314492865224640e+00 3.861325388505973399e-02
5.964423928895595600e+04 3.904586659294837947e+00 3.877932558006844804e-02
5.964423932549942401e+04 3.960518098762576322e+00 4.071976437692971518e-02
5.964423936204289930e+04 3.890578954007040569e+00 3.796958918414917311e-02
5.964423939858637459e+04 4.050937254995129244e+00 4.047613202428340662e-02
5.964423943512984260e+04 3.944488004681100168e+00 3.752300777786222313e-02
5.964423947167331062e+04 3.947158115086364383e+00 3.828581080311067864e-02
5.964423950821678591e+04 3.900379817388856196e+00 3.727855761515502797e-02
5.964423954476026120e+04 4.075455746367238952e+00 4.065878738875329523e-02
5.964423958130372921e+04 3.931959560054012037e+00 3.818775196244809933e-02
5.964423961784719722e+04 4.023707738836078462e+00 4.023029879545957088e-02
5.964423965439067251e+04 3.990616857967748121e+00 3.957349064816585021e-02
5.964423969093414780e+04 3.955674472016740939e+00 3.861710906501412272e-02
5.964423972747761582e+04 3.970508070232051434e+00 3.892009557890718091e-02
5.964423976402109110e+04 4.015917111789393701e+00 3.973094872507165060e-02
5.964423980056456639e+04 3.999098070221676071e+00 4.004705653178559921e-02
5.964423983710803441e+04 3.988971921084330852e+00 3.995718187252317311e-02
5.964423987365150242e+04 3.967311311684603492e+00 4.024258886292420706e-02
5.964423991019497771e+04 3.947449534454983588e+00 4.073268529479859984e-02
5.964423994673845300e+04 3.928290528306673579e+00 4.079769228980507922e-02
5.964423998328192101e+04 3.971393264655610711e+00 4.029661246428090093e-02
5.964424001982539630e+04 3.972771015138283790e+00 4.018274993030003517e-02
5.964424005636886432e+04 4.045951399983183094e+00 4.124812501228784095e-02
5.964424009291233961e+04 3.893693693693693447e+00 3.816857753324964797e-02
5.964424012945580762e+04 3.871426021157378994e+00 3.707088753412022403e-02
5.964424016599928291e+04 3.874712282904373417e+00 3.725785841317064140e-02
5.964424020254275820e+04 3.937811369585036303e+00 3.806517359121518174e-02
5.964424023908622621e+04 3.882300152675314919e+00 3.752606137209745646e-02
5.964424027562969422e+04 3.879085119783526991e+00 3.871632911449893882e-02
5.964424031217316951e+04 3.903455744580881515e+00 3.990019662597835831e-02
5.964424034871664480e+04 3.902693771747506535e+00 3.764200296092281434e-02
5.964424038526011282e+04 3.922727114534634296e+00 3.973606288771321798e-02
5.964424042180358083e+04 3.917209318726785572e+00 3.822145792115388963e-02
5.964424045834705612e+04 3.931039945550131254e+00 3.959044971069273361e-02
5.964424049489053141e+04 3.905225816699316788e+00 3.880027946500082953e-02
5.964424053143399942e+04 3.866977369007146947e+00 3.754949262686901879e-02
5.964424056797746744e+04 3.889595023605075141e+00 3.844311348503243880e-02
5.964424060452094272e+04 3.932128732801288606e+00 3.876638533437930939e-02
5.964424064106441801e+04 3.851760402905256786e+00 3.807664319835877414e-02
5.964424067760788603e+04 3.910209059030147483e+00 3.910795138735007059e-02
5.964424071415136132e+04 3.896939605110337101e+00 3.846539345714534291e-02
5.964424075069482933e+04 3.939725849641976030e+00 3.950067411140485707e-02
5.964424078723830462e+04 3.926576680715857304e+00 3.894240271380507157e-02
5.964424082378177263e+04 3.856936996934240636e+00 3.863212659306960312e-02
5.964424086032524792e+04 3.855003800802588643e+00 3.828529373759691212e-02
5.964424089686872321e+04 3.820457347570195950e+00 3.700937687018779343e-02
5.964424093341219123e+04 3.893783722564569949e+00 3.918366992956770489e-02
5.964424096995565924e+04 3.863990861596089399e+00 3.904410170757084686e-02
5.964424100649913453e+04 3.887706307017340102e+00 3.848031538777908073e-02
5.964424104304260982e+04 3.859673325882462702e+00 3.957499719834070562e-02
5.964424107958607783e+04 3.828170223132203009e+00 3.746139767442902696e-02
5.964424111612955312e+04 3.847383096137089620e+00 3.790286519793946429e-02
5.964424115267302113e+04 3.846263208899359576e+00 3.769429891846781677e-02
5.964424118921649642e+04 3.937712257776419644e+00 3.964168153032789771e-02
5.964424122575996444e+04 3.819032258064515961e+00 3.755481936051837527e-02
5.964424126230343973e+04 3.892365500365313924e+00 3.957094506361065467e-02
5.964424129884691502e+04 3.961523712885013815e+00 4.062070677750297815e-02
5.964424133539038303e+04 3.938739535397843827e+00 4.061125363746712763e-02
5.964424137193385104e+04 3.943301567071228142e+00 4.091111199036229912e-02
5.964424140847732633e+04 3.885780885780885985e+00 3.859262164599629868e-02
5.964424144502080162e+04 3.943412935029666055e+00 3.896191924376987692e-02
5.964424148156426963e+04 3.887111597119623951e+00 3.801701605792838501e-02
5.964424151810773765e+04 3.893130081300812950e+00 3.850749491322773971e-02
5.964424155465121294e+04 3.882143629235344395e+00 3.820133433224402048e-02
5.964424159119468823e+04 3.927026249170352479e+00 3.917499165915811626e-02
5.964424162773815624e+04 3.892022539069074138e+00 3.940546210081584400e-02
5.964424166428163153e+04 3.907438045518055514e+00 3.841065855117006822e-02
5.964424170082510682e+04 3.919725266695893495e+00 3.928287065404933998e-02
5.964424173736857483e+04 3.936882386569132031e+00 3.954803016087162643e-02
5.964424177391204285e+04 3.882153210066176197e+00 4.003757133775195931e-02
5.964424181045551813e+04 3.957810089682153976e+00 4.138943168075376322e-02
5.964424184699899342e+04 3.954861892189479367e+00 3.924913617388146869e-02
5.964424188354246144e+04 3.801376308330013831e+00 3.648824488129110560e-02
5.964424192008593673e+04 3.966882903351170775e+00 4.022952136066527268e-02
5.964424195662941202e+04 3.962821886516973091e+00 3.988777863947646357e-02
5.964424199317288003e+04 3.979643035081034785e+00 3.971248345610136482e-02
5.964424202971634804e+04 3.983792403089045919e+00 4.185036631422960063e-02
5.964424206625982333e+04 3.961255946273669171e+00 3.925727330170153406e-02
5.964424210280329862e+04 3.994255205301440181e+00 4.051506705796388552e-02
5.964424213934676663e+04 3.922832083325910713e+00 3.830052381044111998e-02
5.964424217589023465e+04 3.955489126285435919e+00 3.899926867907908129e-02
5.964424221243370994e+04 3.953431586291096256e+00 4.157012902175291624e-02
5.964424224897718523e+04 3.918618009316149120e+00 4.064594433287842951e-02
5.964424228552065324e+04 3.963525106133801934e+00 4.031350140161323731e-02
5.964424232206412853e+04 3.947007312979069926e+00 4.023874835534135136e-02
5.964424235860760382e+04 3.994620516359646878e+00 3.969621014263288034e-02
5.964424239515107183e+04 3.996948058069381471e+00 4.063746273172137713e-02
5.964424243169453985e+04 4.001483292677979975e+00 4.082930755221051561e-02
5.964424246823801514e+04 4.009320693237627964e+00 4.100383068849719481e-02
5.964424250478149042e+04 3.956559849144518637e+00 4.235336530199110966e-02
5.964424254132495844e+04 4.040469347239917575e+00 4.281838643409256739e-02
5.964424257786842645e+04 3.959827650283378020e+00 4.054207239002163149e-02
5.964424261441190174e+04 4.035202779353374680e+00 4.170647835213953103e-02
5.964424265095537703e+04 3.881745007037256556e+00 3.777041941037308920e-02
5.964424268749884504e+04 3.942563017681365523e+00 3.941795881566196452e-02
5.964424272404232033e+04 4.009501501501500975e+00 4.004117216664661999e-02
5.964424276058579562e+04 3.964429212952020887e+00 4.074775710089949265e-02
5.964424279712926364e+04 3.931746411622897952e+00 4.026318601138823700e-02
5.964424283367273165e+04 3.949086694537907061e+00 4.045025312542330220e-02
5.964424287021620694e+04 3.830983737975263370e+00 3.848850877550157729e-02
5.964424290675968223e+04 3.880025393893922647e+00 3.833703676100849028e-02
5.964424294330315024e+04 3.844689930483859541e+00 3.901897749651078717e-02
5.964424297984661825e+04 3.980420724534701638e+00 4.129622572926161528e-02
5.964424301639009354e+04 3.956458867942419300e+00 4.058175238646469923e-02
5.964424305293356883e+04 3.863201993530171574e+00 4.091674855317754128e-02
5.964424308947703685e+04 3.952094109301569791e+00 4.045680557357960588e-02
5.964424312602051214e+04 3.918610249122705280e+00 3.967381171542311985e-02
5.964424316256398743e+04 3.886345516101822550e+00 4.054640942562513783e-02
5.964424319910745544e+04 3.991507342174622774e+00 4.123464317498928139e-02
5.964424323565092345e+04 3.970045011914918209e+00 4.134236935948882447e-02
5.964424327219439874e+04 3.973593843196071340e+00 4.488793636751354371e-02
5.964424330873787403e+04 3.931331978889086809e+00 4.385484893120023681e-02
5.964424334528134204e+04 3.898134298535070208e+00 4.335716525719189585e-02
5.964424338182481733e+04 3.913899031546090423e+00 4.341450127927386216e-02
5.964424341836829262e+04 3.880381477677902424e+00 4.282019554645044579e-02
5.964424345491176064e+04 3.853323336889760142e+00 3.926037801182534481e-02
5.964424349145522865e+04 3.871774384983701189e+00 4.068027159225520023e-02
5.964424352799870394e+04 3.858292394679520232e+00 4.031465944342969843e-02
5.964424356454217923e+04 3.897751951976430540e+00 4.114109421930377264e-02
5.964424360108564724e+04 3.828296312633858278e+00 3.972207344875573060e-02
5.964424363762911526e+04 3.901405100596384568e+00 4.299691481515349745e-02
5.964424367417259054e+04 3.902865133334881165e+00 4.144359096928996317e-02
5.964424371071606583e+04 3.870950545394898246e+00 4.002791132716895101e-02
5.964424374725953385e+04 3.870791924205351009e+00 3.993600942818911065e-02
5.964424378380300914e+04 3.930476257195230971e+00 4.076618727383200108e-02
5.964424382034648443e+04 3.915343915343914905e+00 4.483762637327561723e-02
5.964424385688995244e+04 3.968470507988216323e+00 4.437788170830583856e-02
5.964424389343342045e+04 3.894790307871679680e+00 4.372397157217987329e-02
5.964424392997689574e+04 3.866155048343266731e+00 4.335024350775461277e-02
5.964424396652037103e+04 3.864282203131948368e+00 4.149969532815529077e-02
5.964424400306383905e+04 3.881827522592999458e+00 4.291891159700136210e-02
5.964424403960730706e+04 3.885482134796347076e+00 4.536801903080309173e-02
5.964424407615078235e+04 3.823680570426488678e+00 4.147628414145655001e-02
5.964424411269425764e+04 3.881333021542112238e+00 4.742788854120796871e-02
5.964424414923772565e+04 3.769208579379624613e+00 4.219854263226650859e-02
5.964424418578119366e+04 3.910775986390953918e+00 4.126631597406051066e-02
5.964424422232466895e+04 3.876247182850983464e+00 4.048737880052383220e-02
5.964424425886814424e+04 3.903809474418149517e+00 4.134532277378199366e-02
5.964424429541161226e+04 3.935219414350853206e+00 4.104990273111290555e-02
5.964424433195508755e+04 3.986242701814495693e+00 4.315717752003842000e-02
5.964424436849856284e+04 3.954629516192076366e+00 4.195344019493924687e-02
5.964424440504203085e+04 3.931789927183770406e+00 4.256623523172668039e-02
5.964424444158549886e+04 3.940579786271659835e+00 4.053813063321759502e-02
5.964424447812897415e+04 3.939679995420328318e+00 4.124984442680137975e-02
5.964424451467244944e+04 3.956995317063054962e+00 4.163973388012028737e-02
5.964424455121591745e+04 4.051757708783233269e+00 4.233328369813501441e-02
5.964424458775938547e+04 3.914036391695839168e+00 4.016622902676041801e-02
5.964424462430286076e+04 4.017565754942554967e+00 4.355639206782205980e-02
5.964424466084633605e+04 3.973292751636530173e+00 4.164615306831358221e-02
5.964424469738980406e+04 4.034275850731546598e+00 4.309245757628378526e-02
5.964424473393327207e+04 3.978297067063710113e+00 4.324695610359974990e-02
5.964424477047674736e+04 3.993429498401138922e+00 4.238611267509981295e-02
5.964424480702022265e+04 3.959045363670982365e+00 3.944474178833354966e-02
5.964424484356369067e+04 3.977776598817502673e+00 4.138601208430887218e-02
5.964424488010716595e+04 3.855937095880288545e+00 4.090035379291066114e-02
5.964424491665064124e+04 3.918709828896780767e+00 4.066209898350373053e-02
5.964424495319410926e+04 3.966102296525041648e+00 4.211793862792473364e-02
5.964424498973757727e+04 3.899896030191452923e+00 4.289357916810804944e-02
5.964424502628105256e+04 3.882124721525834765e+00 3.991414883281176051e-02
5.964424506282452785e+04 3.940432620120120522e+00 4.220670184929335017e-02
5.964424509936799586e+04 3.902251353662012257e+00 4.087829877651436017e-02
5.964424513591146388e+04 4.000446418082280964e+00 4.327026897503753050e-02
5.964424517245493917e+04 4.007542730193614844e+00 4.305454307464534613e-02
5.964424520899841445e+04 3.900238671881872232e+00 4.062290070502594386e-02
5.964424524554188247e+04 3.902227968967575400e+00 4.250668375011661809e-02
5.964424528208535776e+04 3.910480065286040308e+00 3.992335990669845097e-02
5.964424531862882577e+04 3.928244327774822686e+00 4.196066110319565667e-02
5.964424535517230106e+04 3.949140494497032972e+00 4.092679824530313232e-02
5.964424539171576907e+04 3.903528695530006587e+00 3.940035839780228755e-02
5.964424542825924436e+04 3.952656232682132398e+00 4.113373982193273964e-02
5.964424546480271965e+04 3.883254969939763601e+00 3.867594521381259587e-02
5.964424550134618767e+04 3.931197033588527567e+00 3.966828116077102812e-02
5.964424553788965568e+04 3.934674457624931065e+00 3.950140543039398766e-02
5.964424557443313097e+04 3.927698562337968102e+00 3.937029592301909825e-02
5.964424561097660626e+04 3.927945755443274845e+00 4.287095430974163096e-02
5.964424564752007427e+04 3.961243275830086841e+00 4.341437019831400485e-02
5.964424568406354229e+04 3.900717186554912175e+00 4.129254862752274047e-02
5.964424572060701757e+04 3.867311243390794573e+00 3.819203009915506791e-02
5.964424575715049286e+04 3.915088937093275767e+00 3.955952721982136655e-02
5.964424579369396088e+04 3.926130811112661601e+00 3.895517084577249795e-02
5.964424583023743617e+04 3.893963735194366116e+00 3.895230603284423332e-02
5.964424586678090418e+04 3.921327486430279841e+00 3.842407333074165932e-02
5.964424590332437947e+04 3.936818452949726765e+00 3.924001960695232966e-02
5.964424593986784748e+04 3.911245868659289915e+00 3.939652764471605201e-02
5.964424597641132277e+04 3.953384920842867523e+00 4.277241674480150579e-02
5.964424601295479806e+04 3.948762498705542967e+00 4.172386349028364000e-02
5.964424604949826607e+04 3.957180440377466635e+00 4.353389835774590377e-02
5.964424608604173409e+04 3.950268632042981398e+00 4.015393532006536481e-02
5.964424612258520938e+04 3.955415643511352108e+00 4.119538510698898121e-02
5.964424615912868467e+04 3.956535741053025745e+00 3.965469954759948124e-02
5.964424619567215268e+04 3.981331004528445572e+00 4.212539593505176122e-02
5.964424623221562797e+04 3.980056058022943155e+00 4.278084474940524462e-02
5.964424626875910326e+04 3.929782500950910418e+00 4.136552255089555319e-02
5.964424630530257127e+04 3.949603883317305719e+00 4.290712878456695578e-02
5.964424634184603929e+04 4.018105194722269680e+00 4.376839256626059022e-02
5.964424637838951458e+04 3.958565741628992996e+00 4.109651405894185205e-02
5.964424641493298986e+04 3.928452165673909313e+00 3.975937829447460936e-02
5.964424645147645788e+04 3.969132122232353233e+00 4.037212503807890290e-02
5.964424648801992589e+04 4.000606689923113635e+00 4.150879028677122162e-02
5.964424652456340118e+04 3.935992483184563184e+00 4.050285741536324702e-02
5.964424656110687647e+04 4.075067609858638917e+00 4.286019441944206171e-02
5.964424659765034448e+04 4.027210252060811513e+00 4.363301913729869530e-02
5.964424663419381977e+04 3.991831999207104076e+00 4.124033301970492921e-02
5.964424667073729506e+04 3.970357057412778001e+00 4.009155733819055878e-02
5.964424670728076308e+04 4.016273907693015843e+00 4.295565868527799480e-02
5.964424674382423109e+04 4.006314350064350549e+00 4.340166417628835149e-02
5.964424678036770638e+04 3.988241006710231407e+00 4.011214111403629129e-02
5.964424681691118167e+04 4.004657336603664852e+00 4.110009048897739214e-02
5.964424685345464968e+04 4.024345856755772388e+00 4.118133496520118980e-02
5.964424688999811769e+04 4.011912478321041142e+00 4.001958947905701058e-02
5.964424692654159298e+04 3.988617439625099959e+00 4.002517490465130195e-02
5.964424696308506827e+04 3.940261327859210461e+00 3.971889338051783069e-02
5.964424699962853629e+04 4.040205129399163653e+00 4.219764344847943410e-02
5.964424703617201158e+04 4.032882588064794938e+00 4.090231437899067429e-02
5.964424707271548687e+04 4.024290085038563447e+00 4.225349542995929242e-02
5.964424710925895488e+04 3.973572508431213013e+00 4.048716907947884358e-02
5.964424714580242289e+04 3.990938017203198296e+00 4.103482272361669986e-02
5.964424718234589818e+04 4.048043869700442166e+00 4.309741743668332042e-02
5.964424721888937347e+04 3.930192699912590459e+00 4.042469605262213189e-02
5.964424725543284148e+04 3.941187369006125429e+00 3.947349181467277313e-02
5.964424729197630950e+04 3.941948120637245534e+00 3.907592240581134885e-02
5.964424732851978479e+04 3.965070739140006850e+00 4.065722251344068561e-02
5.964424736506326008e+04 3.947622657982102101e+00 4.086189192729530739e-02
5.964424740160672809e+04 4.004771433859251495e+00 4.278187910602659211e-02
5.964424743815020338e+04 3.986647705748306070e+00 4.176937461565223553e-02
5.964424747469367867e+04 3.953021962102335252e+00 4.023395163696436017e-02
5.964424751123714668e+04 3.931703656671188263e+00 4.063789582443395193e-02
5.964424754778061470e+04 3.981914838171678461e+00 4.250798273309790154e-02
5.964424758432408998e+04 3.893209599641135110e+00 4.059335618933195000e-02
5.964424762086756527e+04 4.011359948068808912e+00 4.321885106536942772e-02
5.964424765741103329e+04 3.994891680404950574e+00 4.126461060158301275e-02
5.964424769395450858e+04 4.017333495762342999e+00 4.307323235404415113e-02
5.964424773049798387e+04 3.972640854564542856e+00 4.226089587512788653e-02
5.964424776704145188e+04 4.053595190571239293e+00 4.078959564058330656e-02
5.964424780358491989e+04 4.059283783300980275e+00 4.166136678263632903e-02
5.964424784012839518e+04 3.973658447216703582e+00 4.378724507839334978e-02
5.964424787667187047e+04 4.017037616113309006e+00 4.343826983942666170e-02
5.964424791321533849e+04 3.997363966972392824e+00 4.471512488828698062e-02
5.964424794975880650e+04 4.032252719627022586e+00 4.922400028607408495e-02
5.964424798630228179e+04 4.036805724690628594e+00 4.279831440043996987e-02
5.964424802284575708e+04 4.024026093348033406e+00 4.289120425467510961e-02
5.964424805938922509e+04 3.963500239305331352e+00 4.147346359869415883e-02
5.964424809593270038e+04 4.013364545891618285e+00 4.318447911753330037e-02
5.964424813247617567e+04 4.072715135616245874e+00 4.475247206914372000e-02
5.964424816901964368e+04 4.030147213399771999e+00 4.410375245624106183e-02
5.964424820556311170e+04 4.031331263675208554e+00 4.406574175692504897e-02
5.964424824210658699e+04 4.019595140771995645e+00 4.236719978522387325e-02
5.964424827865006228e+04 3.985234046768564298e+00 4.038784396859270570e-02
5.964424831519353029e+04 3.976502586844050668e+00 3.964773119129996748e-02
5.964424835173699830e+04 3.946344754581780023e+00 3.905532128898153016e-02
5.964424838828047359e+04 4.013167195340659354e+00 4.245893177280431890e-02
5.964424842482394888e+04 4.026951359971649325e+00 4.062846552097206659e-02
5.964424846136741689e+04 3.981843864325438798e+00 3.974835517057571238e-02
5.964424849791089218e+04 3.929476503814126609e+00 3.890252085683785360e-02
5.964424853445436747e+04 3.915023452535985715e+00 3.985788446187479850e-02
5.964424857099783549e+04 4.004259486775307408e+00 4.380046626583500302e-02
5.964424860754130350e+04 3.963718558015532523e+00 4.053146904961146824e-02
5.964424864408477879e+04 3.978250285948910392e+00 4.039816122869652887e-02
5.964424868062825408e+04 3.982051701379559994e+00 4.142681253452629164e-02
5.964424871717172209e+04 3.949620677386404211e+00 4.347905420791960129e-02
5.964424875371519011e+04 3.993899409583011373e+00 4.404167174340599400e-02
5.964424879025866539e+04 4.046619112185344314e+00 4.364028200477305941e-02
5.964424882680214068e+04 4.000017498221014378e+00 4.347652109671806819e-02
5.964424886334560870e+04 3.932958482487137530e+00 4.194854431854887905e-02
5.964424889988908399e+04 4.024582786755059871e+00 4.425814621016264938e-02
5.964424893643255928e+04 3.895510961605381794e+00 4.047424074042211412e-02
5.964424897297602729e+04 3.856675373717833200e+00 3.992486320019307533e-02
5.964424900951949530e+04 3.844083369657482319e+00 4.166364635124452515e-02
5.964424904606297059e+04 3.987351168383859168e+00 4.405330601823797404e-02
5.964424908260644588e+04 3.934358085399936034e+00 4.150606051354954057e-02
5.964424911914991389e+04 3.923063856706066943e+00 4.057114174738530449e-02
5.964424915569338191e+04 3.963217883838618061e+00 4.501051250061413600e-02
5.964424919223685720e+04 3.934643569380361861e+00 4.038435787985666242e-02
5.964424922878033249e+04 3.890324679164941735e+00 4.110169739312551779e-02
5.964424926532380050e+04 3.858225995316159285e+00 4.022825534979559969e-02
5.964424930186726851e+04 3.868282723987422234e+00 4.065460954010904210e-02
5.964424933841074380e+04 3.859137497126758021e+00 3.828289312476060302e-02
5.964424937495421909e+04 3.911094958422981271e+00 4.183842526012153396e-02
5.964424941149768711e+04 3.889546717076536542e+00 4.071782221875381441e-02
5.964424944804116240e+04 3.893951474448137162e+00 3.977633223835357751e-02
5.964424948458463041e+04 3.919397255127557766e+00 4.095762701891610819e-02
5.964424952112810570e+04 3.925212530569465841e+00 4.256224785289585560e-02
5.964424955767157371e+04 3.842670254487161152e+00 4.093626764803003082e-02
5.964424959421504900e+04 3.892204951736607299e+00 4.014584691862753407e-02
5.964424963075852429e+04 3.864859655885341194e+00 3.845563868175465305e-02
5.964424966730199230e+04 3.870016831523368062e+00 4.066314876543413587e-02
5.964424970384546032e+04 3.885437690479357276e+00 4.007943657008315036e-02
5.964424974038893561e+04 3.854345826626810467e+00 4.048911125019143825e-02
5.964424977693241090e+04 3.892310919228819444e+00 3.943744895065821182e-02
5.964424981347587891e+04 3.910875186993378883e+00 4.235308842147068181e-02
5.964424985001935420e+04 3.857608213958896304e+00 4.080808798381913710e-02
5.964424988656282949e+04 3.953800061215359651e+00 4.163069639282975659e-02
5.964424992310629750e+04 3.832247853710745833e+00 3.979695155747614566e-02
5.964424995964976551e+04 3.885037946402865039e+00 4.063997130930883245e-02
5.964424999619324080e+04 4.018244620137806145e+00 4.277876201864744266e-02
5.964425003273671609e+04 3.910733575567122422e+00 4.102826129735322180e-02
5.964425006928018411e+04 3.930771622352982053e+00 4.281317466666868105e-02
5.964425010582365212e+04 3.905781285467339270e+00 3.972430013965667916e-02
5.964425014236712741e+04 3.880823802269264711e+00 4.211445169739717193e-02
5.964425017891060270e+04 3.919265228782633059e+00 3.987786123505544095e-02
5.964425021545407071e+04 3.934047656564596096e+00 4.208129792422353466e-02
5.964425025199754600e+04 3.879584432907302816e+00 3.966959020914154893e-02
5.964425028854102129e+04 3.873795474310261167e+00 3.863070279860481016e-02
5.964425032508448930e+04 3.927356559787339219e+00 4.033932566385516061e-02
5.964425036162795732e+04 3.922041958532210160e+00 4.115270224489606804e-02
5.964425039817143261e+04 3.875303898647979750e+00 3.853841681699256977e-02
5.964425043471490790e+04 3.915269901040111744e+00 4.145892554532252389e-02
5.964425047125837591e+04 3.933966580753525566e+00 4.027834078534490991e-02
5.964425050780185120e+04 3.889221051896915693e+00 3.938290332878977007e-02
5.964425054434531921e+04 3.931755702071150882e+00 4.164518857330414686e-02
5.964425058088879450e+04 3.906282447646269418e+00 3.995348900042498125e-02
5.964425061743226252e+04 3.899830985256534710e+00 3.981068983985984466e-02
5.964425065397573781e+04 3.907045592563180403e+00 4.093548560569514050e-02
5.964425069051921309e+04 4.006939895547490416e+00 4.492004541513418964e-02
5.964425072706268111e+04 3.937004070930794519e+00 4.646452121093991999e-02
5.964425076360614912e+04 3.924153841661069286e+00 4.249558040856538099e-02
5.964425080014962441e+04 3.865325884543762136e+00 4.148396128801784544e-02
5.964425083669309970e+04 3.941325053938851575e+00 4.218595451153973191e-02
5.964425087323656771e+04 3.908468333669035566e+00 4.235643075868261026e-02
5.964425090978004300e+04 3.954727092950461653e+00 4.220989424086680347e-02
5.964425094632351829e+04 3.906555293898202663e+00 4.094503387981693332e-02
5.964425098286698631e+04 3.880634141868035680e+00 4.064270431833393732e-02
5.964425101941045432e+04 3.914626617663179875e+00 4.132828808031618201e-02
5.964425105595392961e+04 3.937487969481855643e+00 4.157129118559586139e-02
5.964425109249740490e+04 3.938736296121655212e+00 3.997669047081861549e-02
5.964425112904087291e+04 3.866387144270366338e+00 3.974588827895433191e-02
5.964425116558434092e+04 3.949473793833639501e+00 4.226578470133343646e-02
5.964425120212781621e+04 3.978373417831107872e+00 4.303170692813979015e-02
5.964425123867129150e+04 3.883908079202196717e+00 3.987188412317697883e-02
5.964425127521475952e+04 3.852111658760104973e+00 3.997184819145166434e-02
5.964425131175823481e+04 3.907789573448759768e+00 4.297697539398102895e-02
5.964425134830171010e+04 3.907861136034232796e+00 4.221863402682977245e-02
5.964425138484517811e+04 3.903595995174081956e+00 4.381373085188505767e-02
5.964425142138864612e+04 3.940309765085214355e+00 4.389799492901590855e-02
5.964425145793212141e+04 3.948829406372686979e+00 4.453428088420501724e-02
5.964425149447559670e+04 3.973076321415534906e+00 4.433290522905271314e-02
5.964425153101906471e+04 4.017898014429946763e+00 4.527083326447525063e-02
5.964425156756253273e+04 3.873472741697835176e+00 4.368719579592434538e-02
5.964425160410600802e+04 3.940927611616817927e+00 4.198196672623279169e-02
5.964425164064948331e+04 3.903968691114654277e+00 4.025725293668568072e-02
5.964425167719295132e+04 3.942673389407630680e+00 3.952082775331226122e-02
5.964425171373642661e+04 4.026086342201472767e+00 4.275031647846230104e-02
5.964425175027990190e+04 3.931083929867058124e+00 4.250593675534466293e-02
5.964425178682336991e+04 3.986603118091245790e+00 4.286153769439444289e-02
5.964425182336683793e+04 3.937624155740961474e+00 4.042669097435098308e-02
5.964425185991031321e+04 4.028246040004624717e+00 4.482937028094167303e-02
5.964425189645378850e+04 3.925613240911019819e+00 4.390548638665131564e-02
5.964425193299725652e+04 3.931657717354050341e+00 4.250182220211871226e-02
5.964425196954073181e+04 4.003966008936509446e+00 4.522036337873857476e-02
5.964425200608419982e+04 4.071034113151271505e+00 4.684834635792708285e-02
5.964425204262767511e+04 3.906583750168987734e+00 4.188332210679369255e-02
5.964425207917114312e+04 4.013058910324556194e+00 4.213548316566094465e-02
5.964425211571461841e+04 3.976171866019909018e+00 4.255849493432205255e-02
5.964425215225809370e+04 4.035735454058937854e+00 4.338862313531062498e-02
5.964425218880156172e+04 3.940063109482970560e+00 4.178993620869091152e-02
5.964425222534502973e+04 4.021920783225229279e+00 4.258156414118520472e-02
5.964425226188850502e+04 3.935343867603977142e+00 4.182407722485444873e-02
5.964425229843198031e+04 3.997854200704144212e+00 4.356101363725499442e-02
5.964425233497544832e+04 4.003651066480555798e+00 4.308240599571201701e-02
5.964425237151891633e+04 3.951340298047100852e+00 4.101569166930345983e-02
5.964425240806239162e+04 3.953679085666931936e+00 4.132625992603617543e-02
5.964425244460586691e+04 4.006632030773561226e+00 4.146729194890656084e-02
5.964425248114933493e+04 3.933743133816064663e+00 4.054366457597549656e-02
5.964425251769281022e+04 4.002576019278595965e+00 4.148519532879886562e-02
5.964425255423627823e+04 3.950184225676453664e+00 3.998338024353923631e-02
5.964425259077975352e+04 4.049996199119365592e+00 4.519942813251515840e-02
5.964425262732322153e+04 3.987652457607932188e+00 4.185627415971825138e-02
5.964425266386669682e+04 3.995876657266598464e+00 4.089412111373514486e-02
5.964425270041017211e+04 4.014407971253493912e+00 4.368657873478414000e-02
5.964425273695364012e+04 4.007271803596323068e+00 4.115898450238167361e-02
5.964425277349710814e+04 3.954355986458788941e+00 3.996037752746694344e-02
5.964425281004058343e+04 4.000973732275479477e+00 4.249141387862826608e-02
5.964425284658405872e+04 4.019077460269743440e+00 4.275486097783367384e-02
5.964425288312752673e+04 3.999000215070014352e+00 4.235085602504468777e-02
5.964425291967099474e+04 4.015536057957868721e+00 4.364925143060089524e-02
5.964425295621447003e+04 4.016890297546566124e+00 4.152792345491945758e-02
5.964425299275794532e+04 3.959319260540088425e+00 4.057313573493630948e-02
5.964425302930141333e+04 3.987906374943174459e+00 4.222847192636118574e-02
5.964425306584488862e+04 3.980624553931835230e+00 4.054472316420779099e-02
5.964425310238836391e+04 3.980571972411848680e+00 4.005039534841949717e-02
5.964425313893183193e+04 4.042817803317663383e+00 4.240511673710251062e-02
5.964425317547529994e+04 4.042532879522787503e+00 4.290908105611940943e-02
5.964425321201877523e+04 3.897362368878361849e+00 4.105567063341766798e-02
5.964425324856225052e+04 3.967903857490558739e+00 4.065215021178368582e-02
5.964425328510571853e+04 3.962435187882318299e+00 4.218008867832769015e-02
5.964425332164918655e+04 4.009653787210327280e+00 4.343745177902827437e-02
5.964425335819266184e+04 3.963974353060565559e+00 4.437261867161564066e-02
5.964425339473613712e+04 3.967763879996341725e+00 4.670980223196288805e-02
5.964425343127960514e+04 3.985889135564260943e+00 4.435154236612901674e-02
5.964425346782308043e+04 3.894588568072038903e+00 4.264222543745407185e-02
5.964425350436655572e+04 3.994164592308454331e+00 4.400124953706323339e-02
5.964425354091002373e+04 3.954840361463309417e+00 4.344151580967945542e-02
5.964425357745349174e+04 3.972324282512995630e+00 4.576129375250052866e-02
5.964425361399696703e+04 3.991634645010143867e+00 4.556468854035528732e-02
5.964425365054044232e+04 3.969914338231044226e+00 4.518503230346133243e-02
5.964425368708391034e+04 3.949640826099969360e+00 4.364333475592150485e-02
5.964425372362737835e+04 3.942135128385324094e+00 4.306546680790430959e-02
5.964425376017085364e+04 4.024735144829647560e+00 4.673438118821732212e-02
5.964425379671432893e+04 3.999709102756542123e+00 4.641177575623116336e-02
5.964425383325779694e+04 3.976799600153429814e+00 4.371715385449591318e-02
5.964425386980127223e+04 3.954364569961488662e+00 4.129356169163675427e-02
5.964425390634474752e+04 3.974072835848426521e+00 4.389159302536990714e-02
5.964425394288821553e+04 3.937002151783028037e+00 4.497069614000848148e-02
5.964425397943168355e+04 3.959253877916693032e+00 4.421647670294891197e-02
5.964425401597515884e+04 3.964901249035356123e+00 4.474276722978930143e-02
5.964425405251863413e+04 3.933463942211299802e+00 4.211987493772711977e-02
5.964425408906210214e+04 3.950893318779800989e+00 4.238002182918983868e-02
5.964425412560557015e+04 4.052386502778562161e+00 4.305976050384984627e-02
5.964425416214904544e+04 3.957895645667251827e+00 4.319469398128585741e-02
5.964425419869252073e+04 3.998017777168449083e+00 4.640837479815824312e-02
5.964425423523598874e+04 3.970930398742318346e+00 4.621404703104764478e-02
5.964425427177946403e+04 4.054393605390971267e+00 4.353722676549348636e-02
5.964425430832293932e+04 3.949726188319316655e+00 3.973860293799493654e-02
5.964425434486640734e+04 4.040884206788388333e+00 4.128486327685234464e-02
5.964425438140987535e+04 4.010458002893662055e+00 3.973946036299882273e-02
5.964425441795335064e+04 3.974778173688255478e+00 4.184839770458417818e-02
5.964425445449682593e+04 3.944513956289392720e+00 4.096937958378656791e-02
5.964425449104029394e+04 3.973340312411781206e+00 4.131110069189544709e-02
5.964425452758376196e+04 3.952693785886275180e+00 4.169992944922440437e-02
5.964425456412723724e+04 3.995129662563494222e+00 4.441547514851029027e-02
5.964425460067071253e+04 3.979964114832536204e+00 4.433806042157745902e-02
5.964425463721418055e+04 3.953957566923486322e+00 4.231760454605698607e-02
5.964425467375765584e+04 3.911182045924198825e+00 4.162093842272082678e-02
5.964425471030113113e+04 3.892438322344702772e+00 3.874085790310780042e-02
5.964425474684459914e+04 3.914149590637864495e+00 4.155625953482618151e-02
5.964425478338806715e+04 3.934490397970544784e+00 4.085332739277047071e-02
5.964425481993154244e+04 3.921179683996574905e+00 4.059639351355019687e-02
5.964425485647501773e+04 3.933842503593633744e+00 4.154788651974682806e-02
5.964425489301848575e+04 3.987573746096656269e+00 4.213952035002369034e-02
5.964425492956196103e+04 3.922527340943561924e+00 4.188303507335757597e-02
5.964425496610543632e+04 3.919718438405549232e+00 4.083949324963929289e-02
5.964425500264890434e+04 4.033750857727691042e+00 4.423751887367222829e-02
5.964425503919237235e+04 3.874885896850753131e+00 4.021091575652491201e-02
5.964425507573584764e+04 3.913320929909060997e+00 4.008289670782003850e-02
5.964425511227932293e+04 3.919678164072322168e+00 3.986689258252959500e-02
5.964425514882279094e+04 3.925013269945304195e+00 4.046680302176428740e-02
5.964425518536625896e+04 3.967039452157247403e+00 4.192122556543463607e-02
5.964425522190973425e+04 3.943234277495534013e+00 4.065918795570117733e-02
5.964425525845320954e+04 4.000770137341159050e+00 4.529273039977781135e-02
5.964425529499667755e+04 3.956577778551895630e+00 4.272356816139760011e-02
5.964425533154015284e+04 3.978748455724983035e+00 4.289310244709958891e-02
5.964425536808362813e+04 4.015668272475505951e+00 4.250795540642984816e-02
5.964425540462709614e+04 3.979885977836141731e+00 4.218249082024780328e-02
5.964425544117056415e+04 4.011633791510822000e+00 4.339095351429248654e-02
5.964425547771403944e+04 3.988024893318507846e+00 4.303364593693129181e-02
5.964425551425751473e+04 3.957862963732484474e+00 4.357262515767645200e-02
5.964425555080098275e+04 4.020847909035857093e+00 4.283316991503319932e-02
5.964425558734445076e+04 3.951605335866498869e+00 4.130588309192104179e-02
5.964425562388792605e+04 4.073251183940814535e+00 4.425160320504573780e-02
5.964425566043140134e+04 4.001964908237057195e+00 4.519532073487868978e-02
5.964425569697486935e+04 3.973933277100723860e+00 3.967569975558757345e-02
5.964425573351834464e+04 3.979567572583544877e+00 4.292873644812329748e-02
5.964425577006181993e+04 3.990443524405101972e+00 4.296919267843690021e-02
5.964425580660528794e+04 3.982525145007143497e+00 4.322650598824299278e-02
5.964425584314875596e+04 4.050782675168088431e+00 4.452655568515844625e-02
5.964425587969223125e+04 3.959742810808341673e+00 4.136471074161190281e-02
5.964425591623570654e+04 4.074939708815910500e+00 4.337596305957783227e-02
5.964425595277917455e+04 4.127608413584582081e+00 4.475226630933146904e-02
5.964425598932264256e+04 3.937040571412046663e+00 4.099318457099867391e-02
5.964425602586611785e+04 3.926842481385002248e+00 4.007724930416668024e-02
5.964425606240959314e+04 3.990908459588653034e+00 4.185308468554148342e-02
5.964425609895306116e+04 3.962647500907034104e+00 4.124068283229027215e-02
5.964425613549653644e+04 3.925792333406085799e+00 3.958633084547879405e-02
5.964425617204001173e+04 3.953334634056765218e+00 4.151598834227501061e-02
5.964425620858347975e+04 3.997156403638869371e+00 4.174175857073660761e-02
5.964425624512694776e+04 3.896472838958389584e+00 3.860663299698672418e-02
5.964425628167042305e+04 3.977658002767931578e+00 4.208268343793921534e-02
5.964425631821389834e+04 4.019526515820066592e+00 4.196671501214657013e-02
5.964425635475736635e+04 3.997131128422820368e+00 4.121916449058975196e-02
5.964425639130083437e+04 3.981555864281852930e+00 4.214545991868485358e-02
5.964425642784430966e+04 3.872000136551394522e+00 4.221284809000135779e-02
5.964425646438778494e+04 3.925672539750752144e+00 4.273938271896165347e-02
5.964425650093125296e+04 3.944916153682870075e+00 4.067818340361292750e-02
5.964425653747472825e+04 3.976603431651583698e+00 4.170024655170522648e-02
5.964425657401820354e+04 4.032226769209059647e+00 4.418985894694194005e-02
5.964425661056167155e+04 3.959966886838101274e+00 4.221795260504744574e-02
5.964425664710513956e+04 3.957966633726675454e+00 4.332028386596081110e-02
5.964425668364861485e+04 4.004291445097489799e+00 4.260102080594253826e-02
5.964425672019209014e+04 3.914073426070341366e+00 4.246747572915675339e-02
5.964425675673555816e+04 3.856086628450440923e+00 4.157203533068597884e-02
5.964425679327903345e+04 3.934938980037177902e+00 4.255013307851043813e-02
5.964425682982250873e+04 3.998388902380514587e+00 4.329479414658805869e-02
5.964425686636597675e+04 3.975265367438556297e+00 4.377457941675396563e-02
5.964425690290944476e+04 3.934343405248149406e+00 4.243101754046927493e-02
5.964425693945292005e+04 3.904003003696857821e+00 4.169019494194124709e-02
5.964425697599639534e+04 4.002337659278799364e+00 4.429973343981014750e-02
5.964425701253986335e+04 3.944939523455209596e+00 4.589113631111272490e-02
5.964425704908333137e+04 4.005512975662229636e+00 4.698077490948313756e-02
5.964425708562680666e+04 3.958394902105651703e+00 4.477448277115874536e-02
5.964425712217028195e+04 3.924440303872009927e+00 4.146678758168572537e-02
5.964425715871374996e+04 4.001742921929921870e+00 4.342058339890803031e-02
5.964425719525722525e+04 3.964528473326460301e+00 4.241558575396490310e-02
5.964425723180070054e+04 3.999647233131864432e+00 4.236277137984498231e-02
5.964425726834416855e+04 3.958061983280218410e+00 4.233092051670887118e-02
5.964425730488763656e+04 3.898810065526028268e+00 4.095746237662456490e-02
5.964425734143111185e+04 3.941752921051868697e+00 4.167643152624918995e-02
5.964425737797458714e+04 3.938958128064625974e+00 4.278716766172863811e-02
5.964425741451805516e+04 3.998193299317926552e+00 4.301208315395009529e-02
5.964425745106152317e+04 3.928972710354064368e+00 4.328145138544732540e-02
5.964425748760499846e+04 3.964448350714926406e+00 4.308500483775468126e-02
5.964425752414847375e+04 3.978045812833941763e+00 4.338038830450035438e-02
5.964425756069194176e+04 3.934034121087252256e+00 4.199881135766225099e-02
5.964425759723540978e+04 3.956007729907923043e+00 4.622052745963864395e-02
5.964518882344827580e+04 3.903329910517822743e+00 4.173578394834046579e-01
5.964518884463328868e+04 3.852307546701053909e+00 3.544041998071604388e-02
5.964518887957859988e+04 3.961634369836262604e+00 3.710178188542335304e-02
5.964518891452390380e+04 3.882990120928360156e+00 3.561781291163506474e-02
5.964518894946920773e+04 3.922582505376214890e+00 3.596415101899291117e-02
5.964518898441451893e+04 3.949495192886917749e+00 3.706012012517276993e-02
5.964518901935983013e+04 3.928315433560137127e+00 3.700928963305474828e-02
5.964518905430513405e+04 3.896854451962757704e+00 3.563339036694016665e-02
5.964518908925044525e+04 3.859449243420663311e+00 3.633016684219589343e-02
5.964518912419575645e+04 3.936879187927872170e+00 3.645998608135962021e-02
5.964518915914106037e+04 3.880110444292713012e+00 3.601306515272123532e-02
5.964518919408637157e+04 3.864933474965341897e+00 3.524883844758070622e-02
5.964518922903168277e+04 3.891856929558903833e+00 3.648948168930712943e-02
5.964518926397699397e+04 3.858330042612380328e+00 3.582670860899919013e-02
5.964518929892230517e+04 3.858044220636695609e+00 3.553748134874427922e-02
5.964518933386760909e+04 3.864924379199100368e+00 3.573283157128469972e-02
5.964518936881291302e+04 3.858249210601856660e+00 3.569121319965145450e-02
5.964518940375822422e+04 3.882824221506638640e+00 3.650148702355007074e-02
5.964518943870353542e+04 3.831131584549518632e+00 3.563481051407219047e-02
5.964518947364883934e+04 3.853158911847777812e+00 3.570376181502492308e-02
5.964518950859415054e+04 3.921461159982108757e+00 3.735481612124271628e-02
5.964518954353946174e+04 3.834005027255846354e+00 3.544723267589849208e-02
5.964518957848476566e+04 3.853840373122756624e+00 3.537177869321780216e-02
5.964518961343007686e+04 3.852581578352123337e+00 3.564777466125645250e-02
5.964518964837538806e+04 3.861255775765457976e+00 3.583966446462467231e-02
5.964518968332069198e+04 3.799781097013283038e+00 3.504463658728860370e-02
5.964518971826600318e+04 3.882158770079016108e+00 3.585750743839546256e-02
5.964518975321131438e+04 3.852260837852219399e+00 3.586354056096737603e-02
5.964518978815661831e+04 3.738325758686409817e+00 3.419607435598968903e-02
5.964518982310192951e+04 3.902581996655538177e+00 3.658612784267647328e-02
5.964518985804724070e+04 3.800815454695650075e+00 3.523865874134356896e-02
5.964518989299254463e+04 3.821455864336054997e+00 3.488243928103586244e-02
5.964518992793785583e+04 3.895699184536394188e+00 3.577079099422361685e-02
5.964518996288316703e+04 3.843813956263611775e+00 3.514672604102420800e-02
5.964518999782847095e+04 3.829033642497794432e+00 3.467978349833007734e-02
5.964519003277378215e+04 3.863597165686717627e+00 3.533105503127510760e-02
5.964519006771909335e+04 3.824390185986595636e+00 3.522185727445804881e-02
5.964519010266439727e+04 3.885058722498397010e+00 3.535390952790728319e-02
5.964519013760970847e+04 3.878685533375223482e+00 3.581485661507573248e-02
5.964519017255501967e+04 3.836500797051206835e+00 3.497463045549534244e-02
5.964519020750032360e+04 3.909317894634525725e+00 3.588972315666850987e-02
5.964519024244563479e+04 3.852867591031540861e+00 3.532829427245263304e-02
5.964519027739094599e+04 3.901988893038271566e+00 3.584434724781965231e-02
5.964519031233624992e+04 3.850201470980896712e+00 3.510832380928301938e-02
5.964519034728156112e+04 3.803631565119778735e+00 3.445880410139502692e-02
5.964519038222687232e+04 3.859411619402221216e+00 3.490427331574160602e-02
5.964519041717217624e+04 3.974658040665434378e+00 3.651802039363710034e-02
5.964519045211748744e+04 3.866560139801548779e+00 3.506956006151090710e-02
5.964519048706279864e+04 3.868629644474489204e+00 3.564099194167007212e-02
5.964519052200810256e+04 3.856988023952095723e+00 3.521141362250657797e-02
5.964519055695341376e+04 3.810812090507163852e+00 3.458360441029866700e-02
5.964519059189872496e+04 3.864405157198839369e+00 3.539505003288274942e-02
5.964519062684402888e+04 3.851134226893592416e+00 3.532209895603093119e-02
5.964519066178934008e+04 3.833411503858781710e+00 3.517765889203942897e-02
5.964519069673465128e+04 3.914587776491377902e+00 3.606790540107051440e-02
5.964519073167995521e+04 3.808296594372281518e+00 3.458249530774781810e-02
5.964519076662526641e+04 3.883519978715170407e+00 3.568580464263047120e-02
5.964519080157057761e+04 3.846114714485565411e+00 3.521643776039605489e-02
5.964519083651588153e+04 3.815459597610627362e+00 3.490594895099813355e-02
5.964519087146119273e+04 3.835981726388079771e+00 3.512165199696113543e-02
5.964519090640650393e+04 3.824923496840674897e+00 3.553384470838574088e-02
5.964519094135180785e+04 3.906717815501721702e+00 3.625033654102097908e-02
5.964519097629711905e+04 3.807941730443697104e+00 3.529700118042278928e-02
5.964519101124243025e+04 3.898267350692092403e+00 3.658622051735904712e-02
5.964519104618773417e+04 3.859131946925844048e+00 3.621550684321704627e-02
5.964519108113304537e+04 3.799100378787878540e+00 3.545625007675536761e-02
5.964519111607835657e+04 3.890567497174902467e+00 3.674579911757420297e-02
5.964519115102366050e+04 3.825050321942721876e+00 3.596127864840053395e-02
5.964519118596897169e+04 3.896578225068618728e+00 3.673486961346617008e-02
5.964519122091428289e+04 3.833253505442267173e+00 3.659219754240593953e-02
5.964519125585958682e+04 3.772250095111279844e+00 3.471563233538622201e-02
5.964519129080489074e+04 3.886129578145775643e+00 3.669198293103033415e-02
5.964519132575020194e+04 3.824801953660134313e+00 3.523443569704278605e-02
5.964519136069551314e+04 3.864366560461234723e+00 3.581626336419050510e-02
5.964519139564082434e+04 3.892766846213037368e+00 3.571004249047383949e-02
5.964519143058612826e+04 3.832037986204253954e+00 3.536550574818814185e-02
5.964519146553143946e+04 3.846587116154873698e+00 3.569753253769723800e-02
5.964519150047674339e+04 3.822625862149861220e+00 3.605785764341759569e-02
5.964519153542205459e+04 3.886379755965618799e+00 3.615451752331796942e-02
5.964519157036736578e+04 3.826714343527080509e+00 3.516125881088635885e-02
5.964519160531266971e+04 3.874716405810428643e+00 3.617806154124701690e-02
5.964519164025798091e+04 3.830703047012407048e+00 3.616292706278317892e-02
5.964519167520329211e+04 3.796068340265102758e+00 3.611879099489098688e-02
5.964519171014859603e+04 3.823149104839246082e+00 3.553937337523557782e-02
5.964519174509390723e+04 3.834806373184842521e+00 3.611750144838402066e-02
5.964519178003921843e+04 3.806937679792926854e+00 3.558850270806974275e-02
5.964519181498452963e+04 3.830064736107965384e+00 3.601711460654363761e-02
5.964519184992984083e+04 3.895879049467124045e+00 3.767010337227807981e-02
5.964519188487514475e+04 3.833456300345920553e+00 3.583147376183904581e-02
5.964519191982044867e+04 3.929165496268975932e+00 3.682457607784840603e-02
5.964519195476575987e+04 3.852001398146250644e+00 3.548415133366659285e-02
5.964519198971107107e+04 3.844695652173913292e+00 3.617220467709721804e-02
5.964519202465637500e+04 3.816520594140813127e+00 3.568855033926909143e-02
5.964519205960168620e+04 3.940071937694030524e+00 3.735920863523727736e-02
5.964519209454699740e+04 3.881273493700985622e+00 3.682551741657288241e-02
5.964519212949230860e+04 3.920341211361482614e+00 3.758609253833014585e-02
5.964519216443761252e+04 3.834275977520028800e+00 3.628135359891040274e-02
5.964519219938292372e+04 3.842267723626367371e+00 3.658997877058695058e-02
5.964519223432822764e+04 3.881559455130135561e+00 3.733417298145172425e-02
5.964519226927353884e+04 3.871521606853465691e+00 3.669838790204277279e-02
5.964519230421885004e+04 3.809759407254408536e+00 3.585368515857813992e-02
5.964519233916415396e+04 3.829840161214129513e+00 3.578335327260759313e-02
5.964519237410946516e+04 3.826048785117691864e+00 3.628190869933387713e-02
5.964519240905477636e+04 3.844368327077943626e+00 3.589823799531215165e-02
5.964519244400008029e+04 3.807582556804053997e+00 3.568711370214801282e-02
5.964519247894539149e+04 3.864575195890443293e+00 3.666737670377198666e-02
5.964519251389070268e+04 3.843531333071082301e+00 3.604519670486122651e-02
5.964519254883600661e+04 3.801567873519296814e+00 3.504913502458296276e-02
5.964519258378131781e+04 3.802488252244927480e+00 3.544756523779889895e-02
5.964519261872662901e+04 3.874789573799582776e+00 3.688341689776168664e-02
5.964519265367193293e+04 3.821721631525199392e+00 3.606676343033672627e-02
5.964519268861724413e+04 3.785673444591358905e+00 3.502968238853366306e-02
5.964519272356255533e+04 3.814084122737814830e+00 3.623989675943538324e-02
5.964519275850785925e+04 3.847176396316987379e+00 3.658870393599225612e-02
5.964519279345317045e+04 3.834262710600864654e+00 3.730550641933755990e-02
5.964519282839848165e+04 3.894495384634307111e+00 3.638478240304193062e-02
5.964519286334378558e+04 3.856978015671159277e+00 3.602883165166718971e-02
5.964519289828909677e+04 3.836396655534699551e+00 3.590182827378977232e-02
5.964519293323440797e+04 3.820609323265286239e+00 3.568561091399254093e-02
5.964519296817971190e+04 3.804046807880314240e+00 3.538745545293012218e-02
5.964519300312502310e+04 3.868493657884049863e+00 3.582781958621249208e-02
5.964519303807033430e+04 3.870869233286072575e+00 3.646691508286610539e-02
5.964519307301563822e+04 3.863808277184961337e+00 3.581199531736081049e-02
5.964519310796094942e+04 3.919367218147705501e+00 3.668180698753131103e-02
5.964519314290626062e+04 3.847125417141891823e+00 3.566772666040000928e-02
5.964519317785156454e+04 3.929438547841197504e+00 3.760604369259134411e-02
5.964519321279687574e+04 3.901761615577404640e+00 3.698242108647484261e-02
5.964519324774218694e+04 3.899284841728239304e+00 3.703579675283070333e-02
5.964519328268749086e+04 3.914192034652869356e+00 3.748023971768056628e-02
5.964519331763280206e+04 3.930449599894028090e+00 3.722375349624287844e-02
5.964519335257811326e+04 3.850260078416209542e+00 3.542342689399786970e-02
5.964519338752341719e+04 3.847674314259220463e+00 3.565207105914303815e-02
5.964519342246872839e+04 3.844347003492404991e+00 3.542409831301140261e-02
5.964519345741403959e+04 3.949809668939306739e+00 3.796604053507025844e-02
5.964519349235934351e+04 3.928339534544392997e+00 3.669091999663886411e-02
5.964519352730465471e+04 3.863908546543277200e+00 3.562463373038970288e-02
5.964519356224996591e+04 3.856005885500267460e+00 3.541688995088909664e-02
5.964519359719526983e+04 3.896777799144272247e+00 3.605714233709970268e-02
5.964519363214058103e+04 3.870017641957958165e+00 3.557543759462669652e-02
5.964519366708588495e+04 3.865655836341756579e+00 3.546586686649044751e-02
5.964519370203119615e+04 3.914720349790489884e+00 3.642256906765485580e-02
5.964519373697650008e+04 3.863020355272393402e+00 3.590573899207064046e-02
5.964519377192181128e+04 3.869040825546282480e+00 3.614888573759019591e-02
5.964519380686712248e+04 3.900696727492082960e+00 3.552879506815111860e-02
5.964519384181242640e+04 3.923178815885687953e+00 3.671686580214201384e-02
5.964519387675773760e+04 3.888586105945389004e+00 3.586691220474092640e-02
5.964519391170304880e+04 3.894626185310678945e+00 3.601529222230170912e-02
5.964519394664835272e+04 3.849349676621647287e+00 3.649988507296691997e-02
5.964519398159366392e+04 3.953765631327696539e+00 3.690145919186613166e-02
5.964519401653897512e+04 3.959971841926400060e+00 3.728786299213596167e-02
5.964519405148427904e+04 3.856621004566210154e+00 3.572402960171200403e-02
5.964519408642959024e+04 3.952413427755484765e+00 3.673348224810205759e-02
5.964519412137490144e+04 3.902780975461981328e+00 3.622691421070129564e-02
5.964519415632020537e+04 3.874837096574458073e+00 3.564372470370249374e-02
5.964519419126551657e+04 3.926289851730018654e+00 3.657129970701720328e-02
5.964519422621082776e+04 3.930624723244994012e+00 3.681575331033407061e-02
5.964519426115613169e+04 3.890952769846143244e+00 3.633918549997351005e-02
5.964519429610144289e+04 3.955334007552047115e+00 3.792622949770297486e-02
5.964519433104675409e+04 3.951335229493509349e+00 3.720190136911388779e-02
5.964519436599205801e+04 3.838774094800784908e+00 3.531746894123718311e-02
5.964519440093736921e+04 3.918292300643822834e+00 3.642068988716742894e-02
5.964519443588268041e+04 3.893065011749111015e+00 3.585443819317602615e-02
5.964519447082798433e+04 3.851895734597156284e+00 3.543238954236094251e-02
5.964519450577329553e+04 3.962392715602129911e+00 3.709176124372513816e-02
5.964519454071860673e+04 3.953203659925772051e+00 3.716581027381613694e-02
5.964519457566391065e+04 3.870233743081361144e+00 3.533819422112410152e-02
5.964519461060922185e+04 3.937514120843891963e+00 3.657135427627559998e-02
5.964519464555453305e+04 3.912899181802214965e+00 3.624112130793271519e-02
5.964519468049983698e+04 3.964112851279975036e+00 3.684281420388958728e-02
5.964519471544514818e+04 3.893399055197919179e+00 3.628271689221030522e-02
5.964519475039045938e+04 3.963466250835375071e+00 3.682841616563178877e-02
5.964519478533576330e+04 3.896463435109010831e+00 3.668993999754876362e-02
5.964519482028107450e+04 3.976351351351351315e+00 3.784631892034582418e-02
5.964519485522638570e+04 3.930382146132681331e+00 3.670842546525237421e-02
5.964519489017168962e+04 3.861117929131171689e+00 3.542845021835804020e-02
5.964519492511700082e+04 3.932479984601225720e+00 3.662416613830164064e-02
5.964519496006231202e+04 3.896286057692307736e+00 3.605639297534934257e-02
5.964519499500761594e+04 3.956510318725337427e+00 3.724655695469609312e-02
5.964519502995292714e+04 3.959682050352101967e+00 3.710959693313253122e-02
5.964519506489823834e+04 3.875479918639498145e+00 3.630910974279525499e-02
5.964519509984354227e+04 3.866847371814773116e+00 3.512518204567260244e-02
5.964519513478884619e+04 3.876672380136170659e+00 3.639892451148643571e-02
5.964519516973415739e+04 3.929912398139148166e+00 3.647729476631218770e-02
5.964519520467946859e+04 3.935398628819152478e+00 3.663430093990772268e-02
5.964519523962477979e+04 3.872640349351264444e+00 3.606740479084499795e-02
5.964519527457009099e+04 3.825089957281369468e+00 3.501798108405149157e-02
5.964519530951539491e+04 3.949137499018856357e+00 3.717672896114426750e-02
5.964519534446070611e+04 3.951461274276881319e+00 3.718670607736496159e-02
5.964519537940601731e+04 3.886192260267475884e+00 3.587688305967472874e-02
5.964519541435132123e+04 3.904105640526761345e+00 3.598833069682133567e-02
5.964519544929663243e+04 3.941619675492661568e+00 3.755354277164245358e-02
5.964519548424194363e+04 3.943410691468814289e+00 3.675312791428363146e-02
5.964519551918724756e+04 3.927754097376478182e+00 3.680257604623378420e-02
5.964519555413255875e+04 3.909946895545487244e+00 3.662322671145724212e-02
5.964519558907786995e+04 3.983702530696466404e+00 3.779204554813526962e-02
5.964519562402317388e+04 3.998536552916916342e+00 3.738249842349721658e-02
5.964519565896848508e+04 4.005599564612687402e+00 3.702819460613482327e-02
5.964519569391379628e+04 4.019237932733324747e+00 3.721952955209955477e-02
5.964519572885910020e+04 3.909663753989934154e+00 3.616555042660472841e-02
5.964519576380441140e+04 3.968123671819659304e+00 3.679179577060617129e-02
5.964519579874972260e+04 3.952429411870969300e+00 3.692411558422075551e-02
5.964519583369502652e+04 3.988275062660444181e+00 3.676161689262343046e-02
5.964519586864033045e+04 3.937317099606199022e+00 3.649461445518550201e-02
5.964519590358564164e+04 3.979031330666372934e+00 3.685615000889389675e-02
5.964519593853095284e+04 3.899394005042937650e+00 3.534982716901752947e-02
5.964519597347626404e+04 4.007747020968685625e+00 3.697014980149454511e-02
5.964519600842157524e+04 3.948367945375393706e+00 3.610645578043702314e-02
5.964519604336687917e+04 3.945418773913988542e+00 3.603516885550488852e-02
5.964519607831219037e+04 3.965771975879660349e+00 3.717641770221086217e-02
5.964519611325750157e+04 3.950660771839018981e+00 3.648065550098392174e-02
5.964519614820280549e+04 4.002648401826483848e+00 3.707742377685418339e-02
5.964519618314811669e+04 3.929384403111424007e+00 3.617948761299649707e-02
5.964519621809342789e+04 3.932633404903137730e+00 3.630225236732066013e-02
5.964519625303873181e+04 3.962682479005508629e+00 3.740924349085204825e-02
5.964519628798403573e+04 3.953123100488706410e+00 3.620491717198254938e-02
5.964519632292934693e+04 3.903932645564863524e+00 3.538614236835887356e-02
5.964519635787465813e+04 3.921657612497794876e+00 3.553368889532896452e-02
5.964519639281996206e+04 3.930465690704259440e+00 3.604148856115327315e-02
5.964519642776527326e+04 3.955924362388949955e+00 3.612612013942256145e-02
5.964519646271058446e+04 3.988885820368836210e+00 3.694716479211553051e-02
5.964519649765588838e+04 3.963387766466123896e+00 3.693122631597593047e-02
5.964519653260119958e+04 3.946341639537612966e+00 3.658441351140417908e-02
5.964519656754651078e+04 3.968358373030413944e+00 3.627238857263458127e-02
5.964519660249181470e+04 3.982067806108152919e+00 3.639922486307378691e-02
5.964519663743712590e+04 3.952040159143849429e+00 3.628532619570572215e-02
5.964519667238243710e+04 3.941449970041941420e+00 3.664744849282656342e-02
5.964519670732774830e+04 3.939872901084150669e+00 3.661431197178764002e-02
5.964519674227305950e+04 3.945071008305708560e+00 3.641492148127660478e-02
5.964519677721836342e+04 4.030237422029771643e+00 3.768801785636002183e-02
5.964519681216366735e+04 3.895751544838874647e+00 3.564707916607281341e-02
5.964519684710897855e+04 3.936398235969310377e+00 3.653850828592985350e-02
5.964519688205428974e+04 3.941715889043430288e+00 3.625981875807079285e-02
5.964519691699959367e+04 3.954098142915791314e+00 3.639613217153789965e-02
5.964519695194490487e+04 3.971449112887502686e+00 3.675972847581215897e-02
5.964519698689021607e+04 3.995199314187741102e+00 3.697010052872228003e-02
5.964519702183551999e+04 3.964242754295357773e+00 3.666850249536486583e-02
5.964519705678083119e+04 3.965756443306749368e+00 3.672770104754484455e-02
5.964519709172614239e+04 4.008187134502923854e+00 3.728377716868551406e-02
5.964519712667144631e+04 3.954659385367980118e+00 3.653540798385347677e-02
5.964519716161675751e+04 3.911203907028090399e+00 3.606949274377534154e-02
5.964519719656206871e+04 3.928201654651894081e+00 3.656613425473266565e-02
5.964519723150737263e+04 3.958248823931851401e+00 3.744275606400094408e-02
5.964519726645268383e+04 3.981500563419322791e+00 3.803591309402752640e-02
5.964519730139799503e+04 3.983146067415730407e+00 3.730069084123546069e-02
5.964519733634329896e+04 3.989935751094531913e+00 3.769186711868229012e-02
5.964519737128861016e+04 3.902097192198827003e+00 3.538299549760987733e-02
5.964519740623392136e+04 3.962391906335017477e+00 3.697516695208454690e-02
5.964519744117922528e+04 3.928999190399085073e+00 3.697118543685293940e-02
5.964519747612453648e+04 3.948735536204222907e+00 3.715942049059060837e-02
5.964519751106984768e+04 3.973024570900369312e+00 3.738168727331534630e-02
5.964519754601515160e+04 3.882481477280189885e+00 3.595713823210038712e-02
5.964519758096046280e+04 3.926677424016184581e+00 3.618130549855326505e-02
5.964519761590577400e+04 3.954903532616885098e+00 3.713494511300209633e-02
5.964519765085107792e+04 3.947741039043843880e+00 3.688861655498078262e-02
5.964519768579638912e+04 3.999738822514713910e+00 3.835983017993499500e-02
5.964519772074170032e+04 3.951919824839347672e+00 3.831312718756205854e-02
5.964519775568700425e+04 3.972915878035973680e+00 3.788231938748795602e-02
5.964519779063231545e+04 3.904001826934055508e+00 3.712005891865725188e-02
5.964519782557762665e+04 3.939186107910906287e+00 3.742763235032534053e-02
5.964519786052293057e+04 3.900587208753891311e+00 3.660623156158472613e-02
5.964519789546824177e+04 3.836772804018781624e+00 3.547177864545376230e-02
5.964519793041355297e+04 3.888752005672974743e+00 3.730793199536690946e-02
5.964519796535885689e+04 3.927140354386794652e+00 3.683554480195528474e-02
5.964519800030416809e+04 3.944200757914838817e+00 4.012144449619309272e-02
5.964519803524947929e+04 3.945028826639047637e+00 3.934589825724350842e-02
5.964519807019478321e+04 3.850089401101138620e+00 3.757468685684951099e-02
5.964519810514009441e+04 3.841446997776130523e+00 3.741057097491805317e-02
5.964519814008540561e+04 3.849490533420654170e+00 3.756315197839819181e-02
5.964519817503070954e+04 3.912441262430160549e+00 3.762636257372250354e-02
5.964519820997602073e+04 3.971135703918722726e+00 3.840590686687936350e-02
5.964519824492133193e+04 3.940719872928342582e+00 3.764676209074872826e-02
5.964519827986663586e+04 3.939814898338414917e+00 3.706930895406902043e-02
5.964519831481194706e+04 3.910317335874271993e+00 3.790394094869506403e-02
5.964519834975725826e+04 3.925013081533632153e+00 3.880425772289364250e-02
5.964519838470256218e+04 3.888215944042656247e+00 3.643131183096344483e-02
5.964519841964786610e+04 3.922039491382556697e+00 3.822397033744375644e-02
5.964519845459317730e+04 3.867554691758905872e+00 3.726012838184817461e-02
5.964519848953848850e+04 3.904638174596063660e+00 3.766948014491974112e-02
5.964519852448379970e+04 3.940217326620725213e+00 3.807629097546279956e-02
5.964519855942911090e+04 3.897636037905429784e+00 3.736470289589063909e-02
5.964519859437441482e+04 3.903643181464220735e+00 3.799090974260033171e-02
5.964519862931971875e+04 3.800286227081304702e+00 3.792926572497842125e-02
5.964519866426502995e+04 3.810258864582260596e+00 3.551098029781982190e-02
5.964519869921034115e+04 3.801368553158429808e+00 3.522233726986284674e-02
5.964519873415565235e+04 3.858003962118283781e+00 3.593406195833287464e-02
5.964519876910096355e+04 3.857891581640223500e+00 3.646304596827894956e-02
5.964519880404626747e+04 3.839965550076723577e+00 3.578706137553276656e-02
5.964519883899157867e+04 3.800878494687481624e+00 3.540815459896824724e-02
5.964519887393688987e+04 3.794454856462888603e+00 3.511864170332884560e-02
5.964519890888219379e+04 3.844136953146964242e+00 3.565370797110962997e-02
5.964519894382750499e+04 3.840193249599922698e+00 3.559176067667332855e-02
5.964519897877281619e+04 3.843202914582532159e+00 3.587214547746393062e-02
5.964519901371812011e+04 3.857608944746650170e+00 3.650841411083756427e-02
5.964519904866342404e+04 3.875650827328041004e+00 3.634937365705694090e-02
5.964519908360873524e+04 3.857533830013684106e+00 3.565040898636474137e-02
5.964519911855404644e+04 3.792939309797699110e+00 3.550281566148024565e-02
5.964519915349935036e+04 3.759954105498514387e+00 3.493388090988185785e-02
5.964519918844466156e+04 3.827148655413025402e+00 3.573030927829549258e-02
5.964519922338997276e+04 3.804210463627430538e+00 3.507970437546494707e-02
5.964519925833527668e+04 3.811723166360540205e+00 3.605230759952082753e-02
5.964519929328058788e+04 3.876592371253468450e+00 3.639398733309640033e-02
5.964519932822589908e+04 3.900739208284939696e+00 3.634181537928757311e-02
5.964519936317120300e+04 3.838092115069310140e+00 3.644716469162196520e-02
5.964519939811651420e+04 3.872650931229943527e+00 3.673675333250789321e-02
5.964519943306182540e+04 3.859856250595976146e+00 3.659052302373926036e-02
5.964519946800713660e+04 3.884033935446016716e+00 3.663632363514334606e-02
5.964519950295244053e+04 3.836233294136607963e+00 3.529323404723735264e-02
5.964519953789775172e+04 3.884036837137256004e+00 3.632969431783295705e-02
5.964519957284305565e+04 3.840690567251670906e+00 3.559096796111622940e-02
5.964519960778836685e+04 3.880500454794619358e+00 3.578468207791896116e-02
5.964519964273367805e+04 3.828537475094448528e+00 3.559269899063695342e-02
5.964519967767898197e+04 3.854414205705687824e+00 3.576410816152778699e-02
5.964519971262429317e+04 3.835721408390512899e+00 3.473364489569985558e-02
5.964519974756960437e+04 3.841057204923968182e+00 3.514335117238628209e-02
5.964519978251490829e+04 3.895935503935312294e+00 3.648736952080363499e-02
5.964519981746021949e+04 3.845908148148148076e+00 3.529676610611762883e-02
5.964519985240553069e+04 3.935925290184734582e+00 3.698738195133186024e-02
5.964519988735083462e+04 3.847334107350182997e+00 3.524313906201696073e-02
5.964519992229614581e+04 3.897253619296477289e+00 3.624935906191038143e-02
5.964519995724145701e+04 3.871202880185696138e+00 3.613572993471748235e-02
5.964519999218676094e+04 3.872237295549526781e+00 3.648032118502080728e-02
5.964520002713207214e+04 3.889023525239390100e+00 3.706524054103193383e-02
5.964520006207738334e+04 3.920330111047074073e+00 3.702193852825057252e-02
5.964520009702268726e+04 3.886323069400835717e+00 3.641024246386552476e-02
5.964520013196799846e+04 3.874386959436414202e+00 3.650423448481773109e-02
5.964520016691330966e+04 3.910467748812462396e+00 3.639820541026012046e-02
5.964520020185861358e+04 3.880315579079404387e+00 3.649396161661263432e-02
5.964520023680392478e+04 3.948396178742449969e+00 3.739015920898821482e-02
5.964520027174923598e+04 3.843809276187887036e+00 3.602835750161560713e-02
5.964520030669453990e+04 3.829218520796857650e+00 3.563430546860857362e-02
5.964520034163985110e+04 3.879956657923250951e+00 3.542205409972574992e-02
5.964520037658516230e+04 3.878828149318774621e+00 3.581502778903739720e-02
5.964520041153046623e+04 3.880427164629438597e+00 3.576477194502861168e-02
5.964520044647577743e+04 3.906665477994710756e+00 3.633440500195739969e-02
5.964520048142108863e+04 3.958102366242582715e+00 3.654334509011643306e-02
5.964520051636639255e+04 3.879653960849154259e+00 3.578495313822614016e-02
5.964520055131170375e+04 3.974087175709162700e+00 3.679899561930378288e-02
5.964520058625701495e+04 3.902181303968469184e+00 3.617951981895198288e-02
5.964520062120231887e+04 3.939660285791318106e+00 3.664242000772988811e-02
5.964520065614763007e+04 3.943946201755383463e+00 3.630210070124813976e-02
5.964520069109294127e+04 3.928392020189880984e+00 3.671837333878309739e-02
5.964520072603824519e+04 3.956965890097688732e+00 3.738096116154420584e-02
5.964520076098355639e+04 3.907249537206223255e+00 3.602609641249928524e-02
5.964520079592886759e+04 3.922017143812229545e+00 3.628869916680927538e-02
5.964520083087417152e+04 3.869746448009336426e+00 3.571209682292647569e-02
5.964520086581948271e+04 3.902948933109566365e+00 3.550514932544800162e-02
5.964520090076479391e+04 3.896918946253130400e+00 3.569996525136386045e-02
5.964520093571009784e+04 3.872237040961940657e+00 3.562365612163053558e-02
5.964520097065540904e+04 3.951927127532922857e+00 3.638809704741746698e-02
5.964520100560072024e+04 3.923082969537929898e+00 3.635158885280338065e-02
5.964520104054602416e+04 3.897250292362589352e+00 3.585566943880548474e-02
5.964520107549133536e+04 3.905231109551814850e+00 3.602321148851810734e-02
5.964520111043664656e+04 3.903791273513303128e+00 3.585949327621659743e-02
5.964520114538195048e+04 3.865931387121707363e+00 3.518329741141513339e-02
5.964520118032726168e+04 3.894881026925485656e+00 3.553577737150306198e-02
5.964520121527257288e+04 3.817020071506955325e+00 3.436226431757829353e-02
5.964520125021787680e+04 3.934834341192458229e+00 3.647836957401702496e-02
5.964520128516318800e+04 3.879958134611496412e+00 3.566480075848840747e-02
5.964520132010849920e+04 3.949251078039230034e+00 3.650958648373271026e-02
5.964520135505380313e+04 3.868323785980841478e+00 3.543331866989801737e-02
5.964520138999911433e+04 3.937913768791376334e+00 3.605380894472168252e-02
5.964520142494442553e+04 3.977315267664142784e+00 3.680692477926041095e-02
5.964520145988972945e+04 3.954001001144165084e+00 3.671919695769215730e-02
5.964520149483504065e+04 3.886631824413794067e+00 3.601730575608198814e-02
5.964520152978035185e+04 3.946826583106724851e+00 3.728451456531810954e-02
5.964520156472565577e+04 3.903062968003404798e+00 3.603556108861330487e-02
5.964520159967096697e+04 3.875989778289663068e+00 3.536110610986936686e-02
5.964520163461627817e+04 3.927106297325793083e+00 3.596468311470862877e-02
5.964520166956158209e+04 3.940946894299751868e+00 3.615301055315494477e-02
5.964520170450688602e+04 3.919938724980851941e+00 3.565672221673410469e-02
5.964520173945219722e+04 3.944605625934801907e+00 3.634323322817104712e-02
5.964520177439750842e+04 3.917223043897415380e+00 3.594138285016904716e-02
5.964520180934281962e+04 3.870851986281627077e+00 3.484122643631878263e-02
5.964520184428813081e+04 3.827067979482341897e+00 3.442798397885407646e-02
5.964520187923343474e+04 3.942244522253907313e+00 3.617221807557786939e-02
5.964520191417874594e+04 3.864363407509440407e+00 3.516922750730833852e-02
5.964520194912405714e+04 3.932024672078059613e+00 3.605898390499564371e-02
5.964520198406936106e+04 3.895837999818385633e+00 3.527144365885565014e-02
5.964520201901467226e+04 3.899373667696581780e+00 3.554784509480189703e-02
5.964520205395998346e+04 3.903101355682423890e+00 3.599575599722083796e-02
5.964520208890528738e+04 3.926243126942385420e+00 3.590383021967503974e-02
5.964520212385059131e+04 3.911629718394248112e+00 3.610788377855093240e-02
5.964520215879590251e+04 3.826352042637227058e+00 3.461583730433011319e-02
5.964520219374121370e+04 3.932391872472274841e+00 3.614082051786295102e-02
5.964520222868651763e+04 3.891661028416779633e+00 3.537357026064869014e-02
5.964520226363182883e+04 3.967777927635208979e+00 3.619851726324118529e-02
5.964520229857714003e+04 3.947116366826501022e+00 3.708763215785890882e-02
5.964520233352245123e+04 3.930747889524556449e+00 3.714017721440915354e-02
5.964520236846776243e+04 3.945958356998706673e+00 3.660052335078676361e-02
5.964520240341306635e+04 4.012161641759525388e+00 3.745092168004305472e-02
5.964520243835837027e+04 3.923392825165642250e+00 3.655623652833094039e-02
5.964520247330368147e+04 3.967316398466965488e+00 3.717763571516559395e-02
5.964520250824899267e+04 3.938136757240967789e+00 3.684248102941696523e-02
5.964520254319430387e+04 3.907847683886540135e+00 3.672059534724862045e-02
5.964520257813961507e+04 3.851930695996688581e+00 3.616166730111496780e-02
5.964520261308491899e+04 3.898267849598648027e+00 3.649283523925695577e-02
5.964520264803022292e+04 3.875334065094969915e+00 3.618024868866357574e-02
5.964520268297553412e+04 3.854472899335305680e+00 3.606856673182338990e-02
5.964520271792084532e+04 3.853501997016505420e+00 3.634213300611724429e-02
5.964520275286615652e+04 3.875818500694853341e+00 3.651250622649387934e-02
5.964520278781146772e+04 3.922587723264071347e+00 3.710583492589310250e-02
5.964520282275677164e+04 3.906805302084334297e+00 3.748388527467122477e-02
5.964520285770207556e+04 3.849506008010680880e+00 3.625473382280151868e-02
5.964520289264738676e+04 3.922293897248729788e+00 3.757417980263609569e-02
5.964520292759269796e+04 3.898274219924642736e+00 3.854623388072466600e-02
5.964520296253800188e+04 3.826835665373066853e+00 3.618210083690642093e-02
5.964520299748331308e+04 3.948777326642055385e+00 3.694860000827172863e-02
5.964520303242862428e+04 3.860053376542915249e+00 3.757480539206035225e-02
5.964520306737392821e+04 3.861949173571225025e+00 3.669276044712167090e-02
5.964520310231923941e+04 3.919001638072247218e+00 3.772605002866970952e-02
5.964520313726455061e+04 3.902934073895194089e+00 3.646317308501211690e-02
5.964520317220985453e+04 3.887700696758558117e+00 3.708437347057162714e-02
5.964520320715516573e+04 3.881705110401750591e+00 3.694202806919480442e-02
5.964520324210047693e+04 3.888637400638792929e+00 3.726252247121952105e-02
5.964520327704578085e+04 3.952273055101451771e+00 3.934994946837850477e-02
5.964520331199109205e+04 3.913770355620167063e+00 3.705142121298658775e-02
5.964520334693640325e+04 3.898103417427088768e+00 3.677854035200871924e-02
5.964520338188170717e+04 3.944635461199342608e+00 3.807458091856185528e-02
5.964520341682701837e+04 3.901008551413350567e+00 3.607016840373118705e-02
5.964520345177232957e+04 3.876168572330829232e+00 3.571512949597666076e-02
5.964520348671763350e+04 3.915254340283052858e+00 3.634730874679501650e-02
5.964520352166294469e+04 3.917496962332928323e+00 3.657925690356773202e-02
5.964520355660825589e+04 3.918373778758273307e+00 3.647512437963101178e-02
5.964520359155355982e+04 3.943289700805523879e+00 3.752089309085446245e-02
5.964520362649887102e+04 3.928296683358734498e+00 3.661851510814641275e-02
5.964520366144418222e+04 3.873504057405668721e+00 3.601236175913033466e-02
5.964520369638948614e+04 3.958158793483845805e+00 3.684883084515934437e-02
5.964520373133479734e+04 3.969033399690334196e+00 3.731145861798540464e-02
5.964520376628010854e+04 3.975543993299054168e+00 3.802785297690648714e-02
5.964520380122541246e+04 3.933898797279964832e+00 3.717629936469554058e-02
5.964520383617072366e+04 3.903249140636675829e+00 3.853151787438566234e-02
5.964520387111603486e+04 3.904743869521044353e+00 3.798279704952937236e-02
5.964520390606133878e+04 3.860765788165092083e+00 3.582067863950770537e-02
5.964520394100664998e+04 3.915286758292983560e+00 3.664480672488427265e-02
5.964520397595196118e+04 3.919874369148515392e+00 3.693934575924293778e-02
5.964520401089726511e+04 3.913122450457409141e+00 3.709053176384275591e-02
5.964520404584257631e+04 3.882845534216804673e+00 3.674442254997773577e-02
5.964520408078788751e+04 3.886534091931006518e+00 3.710819941636304270e-02
5.964520411573319143e+04 3.901282735855925221e+00 3.687060928643245278e-02
5.964520415067850263e+04 3.843317365269461217e+00 3.642368088953167743e-02
5.964520418562381383e+04 3.852784198361000279e+00 3.588547604467348662e-02
5.964520422056911775e+04 3.950133641112866023e+00 3.789069691418400776e-02
5.964520425551442167e+04 3.844610078055999747e+00 3.609993129259515821e-02
5.964520429045973287e+04 3.829982533062417538e+00 3.604758515265692881e-02
5.964520432540504407e+04 3.905839371980676322e+00 3.728165148710616689e-02
5.964520436035035527e+04 3.887242147458148889e+00 3.658158712726409384e-02
5.964520439529566647e+04 3.896360644630498804e+00 3.726961270366980356e-02
5.964520443024097040e+04 3.886892732395046401e+00 3.716048252695090814e-02
5.964520446518628160e+04 3.913957774295988568e+00 3.840550849692813545e-02
5.964520450013159279e+04 3.849916398090484471e+00 3.571358890485042820e-02
5.964520453507689672e+04 3.848814904117399127e+00 3.612465549438558660e-02
5.964520457002220792e+04 3.839147368484418621e+00 3.573195345567198311e-02
5.964520460496751912e+04 3.852565865792840771e+00 3.599732730557732296e-02
5.964520463991282304e+04 3.903104318256608529e+00 3.633112810358051642e-02
5.964520467485813424e+04 3.874107024937266885e+00 3.666257687677011712e-02
5.964520470980344544e+04 3.830206160301738549e+00 3.525098340772412492e-02
5.964520474474874936e+04 3.883585515387635301e+00 3.632845446167345949e-02
5.964520477969406056e+04 3.938707601131851366e+00 3.686404575076863283e-02
5.964520481463937176e+04 3.909365104210564823e+00 3.635623809824775621e-02
5.964520484958467569e+04 3.880581973544462659e+00 3.610415193543685397e-02
5.964520488452998688e+04 3.889134695153475541e+00 3.572245145982681086e-02
5.964520491947529808e+04 3.844557497910315202e+00 3.561485121306392360e-02
5.964520495442060201e+04 3.855888292108083260e+00 3.598722451328362909e-02
5.964520498936591321e+04 3.829923196927877083e+00 3.569114371725173873e-02
5.964520502431122441e+04 3.843892971024538863e+00 3.557222983017301055e-02
5.964520505925652833e+04 3.826190644848999511e+00 3.541574356049590616e-02
5.964520509420183953e+04 3.917847554148256251e+00 3.668243052657727682e-02
5.964520512914715073e+04 3.875291958625291855e+00 3.606270711711463683e-02
5.964520516409245465e+04 3.902837693905115923e+00 3.637474730131406986e-02
5.964520519903776585e+04 3.929668949430306313e+00 3.682217046285012757e-02
5.964520523398307705e+04 3.895234036934562827e+00 3.602723154681866657e-02
5.964520526892838097e+04 3.883968076252971358e+00 3.607947435439973899e-02
5.964520530387369217e+04 3.944949362250990799e+00 3.781034299893745732e-02
5.964520533881900337e+04 3.903193125282677478e+00 3.627848724908349504e-02
5.964520537376430730e+04 3.881854061927359378e+00 3.654624174027003985e-02
5.964520540870961850e+04 3.896315054979427650e+00 3.563569155603491662e-02
5.964520544365492970e+04 3.939893762331158289e+00 3.637854607375418797e-02
5.964520547860023362e+04 3.867142601111177580e+00 3.593173753143512339e-02
5.964520551354554482e+04 3.862065203556557691e+00 3.509468872845150633e-02
5.964520554849085602e+04 3.954657533404251524e+00 3.687093532760381959e-02
5.964520558343615994e+04 3.956867057673509436e+00 3.680004491118204352e-02
5.964520561838147114e+04 3.855024299599770998e+00 3.527133587851195851e-02
5.964520565332678234e+04 3.868884213537724825e+00 3.585486619971776923e-02
5.964520568827208626e+04 3.894011513747803299e+00 3.577475612111977177e-02
5.964520572321739746e+04 3.901596562177930050e+00 3.599543731990271361e-02
5.964520575816270866e+04 3.904126132577573571e+00 3.562256641456196943e-02
5.964520579310801259e+04 3.868519950371315907e+00 3.592706519830968920e-02
5.964520582805332378e+04 3.860806326599815819e+00 3.590174997339077440e-02
5.964520586299863498e+04 3.867912537247214289e+00 3.553454615877226636e-02
5.964520589794393891e+04 3.923309109202543166e+00 3.668828191803034933e-02
5.964520593288925011e+04 3.891544848696658399e+00 3.602199198773028965e-02
5.964520596783456131e+04 3.854555771240854245e+00 3.551239853927914969e-02
5.964520600277986523e+04 3.847801813958764416e+00 3.614031131028683230e-02
5.964520603772517643e+04 3.857133500059545028e+00 3.586418597911789075e-02
5.964520607267048763e+04 3.898923103719586614e+00 3.649399995395416485e-02
5.964520610761579155e+04 3.891601146035426062e+00 3.632425215771169225e-02
5.964520614256110275e+04 3.937163808283281607e+00 3.733291904716278670e-02
5.964520617750641395e+04 3.880875046615419155e+00 3.573478351360605265e-02
5.964520621245171787e+04 3.835947620056996410e+00 3.583348936108336769e-02
5.964520624739702907e+04 3.836651492280080955e+00 3.532819044786611462e-02
5.964520628234234027e+04 3.890168786015904434e+00 3.598794120922139267e-02
5.964520631728764420e+04 3.834502271221446268e+00 3.484595978219662271e-02
5.964520635223295540e+04 3.882631483824326768e+00 3.587966570190155580e-02
5.964520638717826660e+04 3.844287177016201706e+00 3.501808674367589552e-02
5.964520642212357052e+04 3.845016828326980995e+00 3.500807750868321910e-02
5.964520645706887444e+04 3.904495519969498396e+00 3.702442533084818882e-02
5.964520649201418564e+04 3.854698641356716138e+00 3.593445518478631528e-02
5.964520652695949684e+04 3.885194698696381455e+00 3.581899319827198946e-02
5.964520656190480804e+04 3.864130047294246584e+00 3.602757473471944472e-02
5.964520659685011924e+04 3.865108646175223317e+00 3.567138360798371294e-02
5.964520663179542316e+04 3.828642393991140036e+00 3.516052156570610709e-02
5.964520666674072709e+04 3.815740277678549841e+00 3.468396210174180816e-02
5.964520670168603829e+04 3.824151463407327700e+00 3.557690607649471870e-02
5.964520673663134949e+04 3.851478458456662590e+00 3.557367925611164966e-02
5.964520677157666069e+04 3.909626838829245887e+00 3.688378565645340779e-02
5.964520680652197188e+04 3.834463734220862730e+00 3.537067018323128420e-02
5.964520684146727581e+04 3.843806017150332099e+00 3.561168398827294773e-02
5.964520687641258701e+04 3.797957107490018025e+00 3.492498717969054478e-02
5.964520691135789821e+04 3.892906151184297059e+00 3.656349381827082856e-02
5.964520694630320213e+04 3.839044620876045144e+00 3.532272433632537706e-02
5.964520698124850605e+04 3.834077791421232284e+00 3.536627041544297689e-02
5.964520701619381725e+04 3.842824573743057304e+00 3.540625831525936323e-02
5.964520705113912845e+04 3.862585853717315221e+00 3.556293374613062747e-02
5.964520708608443238e+04 3.882980384620004610e+00 3.620344583533051386e-02
5.964520712102974358e+04 3.863828976812835769e+00 3.586434601577496994e-02
5.964520715597505477e+04 3.794539487130164979e+00 3.512842821474870814e-02
5.964520719092035870e+04 3.791269926179523075e+00 3.461989747049439015e-02
5.964520722586566990e+04 3.920104498781655789e+00 3.656986688658565160e-02
5.964520726081098110e+04 3.897472080971265740e+00 3.615749731179227627e-02
5.964520729575629230e+04 3.872145955692022579e+00 3.567462463468516060e-02
5.964520733070160350e+04 3.861300365203855556e+00 3.532129552547066259e-02
5.964520736564690742e+04 3.889588947969019550e+00 3.533918458632567816e-02
5.964520740059221862e+04 3.887477654900772350e+00 3.505179048278168896e-02
5.964520743553752982e+04 3.832983016647049546e+00 3.471742944012385507e-02
5.964520747048283374e+04 3.924864592135097752e+00 3.620478982625415648e-02
5.964520750542813767e+04 3.936237530323471123e+00 3.596602192024977301e-02
5.964520754037344886e+04 3.839083214022560586e+00 3.480065404247576627e-02
5.964520757531876006e+04 3.847514268773993606e+00 3.489569812674105098e-02
5.964520761026406399e+04 3.885278880237525101e+00 3.562689198264561846e-02
5.964520764520937519e+04 3.886132277112944067e+00 3.515159660654533502e-02
5.964520768015468639e+04 3.859286121017772242e+00 3.539189145180674650e-02
5.964520771509999031e+04 3.887267753334092912e+00 3.525570122123191513e-02
5.964520775004530151e+04 3.856476755085104458e+00 3.523982387948636219e-02
5.964520778499061271e+04 3.910774044676404770e+00 3.615931604890337825e-02
5.964520781993592391e+04 3.856219391585143708e+00 3.513855931265064819e-02
5.964520785488123511e+04 3.882059710983005729e+00 3.600549519926977277e-02
5.964520788982653903e+04 3.845390506082667859e+00 3.561997335050633845e-02
5.964520792477185023e+04 3.912622825994996667e+00 3.639928623583809503e-02
5.964520795971716143e+04 3.878183073680129489e+00 3.549297620632053257e-02
5.964520799466246535e+04 3.876090918967203258e+00 3.544935579075476212e-02
5.964520802960777655e+04 3.881384524828118021e+00 3.552256846513871663e-02
5.964520806455308775e+04 3.882498401708061042e+00 3.546599852617886989e-02
5.964520809949839168e+04 3.797155791576215300e+00 3.460020450176698459e-02
5.964520813444369560e+04 3.864927123222608341e+00 3.528604558787554885e-02
5.964520816938900680e+04 3.819445185224693784e+00 3.484364357648824656e-02
5.964520820433431800e+04 3.825467142056498293e+00 3.546506086763757948e-02
5.964520823927962192e+04 3.835973821078710433e+00 3.475075328261788971e-02
5.964520827422493312e+04 3.875878697727980882e+00 3.544126569898700674e-02
5.964520830917024432e+04 3.838920362284848675e+00 3.509564696333846573e-02
5.964520834411555552e+04 3.827777911772508812e+00 3.460841705203284574e-02
5.964520837906086672e+04 3.814589665653495665e+00 3.447354274554290804e-02
5.964520841400617064e+04 3.837291897891232040e+00 3.483614797155198950e-02
5.964520844895148184e+04 3.828948314714484713e+00 3.521907520975605527e-02
5.964520848389679304e+04 3.858316048429887957e+00 3.561038953101020033e-02
5.964520851884209696e+04 3.869793836216004035e+00 3.579825395067521426e-02
5.964520855378740816e+04 3.797723935389133221e+00 3.436424054612477463e-02
5.964520858873271936e+04 3.903595011005135618e+00 3.673297115294009429e-02
5.964520862367802329e+04 3.849971894662403304e+00 3.541812017335721485e-02
5.964520865862332721e+04 3.873310037353897783e+00 3.540291812537509075e-02
5.964520869356863841e+04 3.856844728612302209e+00 3.542403374990513165e-02
5.964520872851394961e+04 3.820504337155163466e+00 3.507765959770189207e-02
5.964520876345926081e+04 3.832803667013102267e+00 3.593507998703775880e-02
5.964520879840457201e+04 3.871824971401534032e+00 3.605384074527542143e-02
5.964520883334987593e+04 3.835586874612486596e+00 3.537769425427640668e-02
5.964520886829518713e+04 3.786199268976448984e+00 3.453852967383504863e-02
5.964520890324049833e+04 3.825294864815822926e+00 3.531270650255271398e-02
5.964520893818580225e+04 3.901260542525828434e+00 3.677808307644154368e-02
5.964520897313110618e+04 3.862883810291867892e+00 3.657281304368862479e-02
5.964520900807641738e+04 3.809415960766830089e+00 3.462908125656127128e-02
5.964520904302172858e+04 3.852401431535893650e+00 3.484502144270198304e-02
5.964520907796703978e+04 3.849514823672549380e+00 3.570559416030357619e-02
5.964520911291235097e+04 3.872841846711499336e+00 3.519216624833820806e-02
5.964520914785765490e+04 3.902057593585114503e+00 3.558629784099243132e-02
5.964520918280295882e+04 3.848285181287669054e+00 3.522925823788392724e-02
5.964520921774827002e+04 3.891162801882992461e+00 3.567075798012928067e-02
5.964520925269358122e+04 3.892804189783814373e+00 3.561129809012954228e-02
5.964520928763889242e+04 3.852819815559234140e+00 3.516180004973156609e-02
5.964520932258420362e+04 3.893936116518855073e+00 3.559005704263536185e-02
5.964520935752950754e+04 3.887857472670468884e+00 3.542021023732474377e-02
5.964520939247481874e+04 3.900754362560645561e+00 3.603485591864203502e-02
5.964520942742012994e+04 3.927938781564242365e+00 3.756639715367271481e-02
5.964520946236543386e+04 3.899980771310795902e+00 3.598299340527234824e-02
5.964520949731074506e+04 3.965989324275142724e+00 3.669715856008715082e-02
5.964520953225605626e+04 3.962144265647442598e+00 3.705766700094938887e-02
5.964520956720136019e+04 3.934760238732249782e+00 3.698527484355512013e-02
5.964520960214667139e+04 3.893270325526731579e+00 3.563191520345358743e-02
5.964520963709198259e+04 3.836737646803482171e+00 3.533113907068940324e-02
5.964520967203728651e+04 3.947770237518177350e+00 3.749525986724682597e-02
5.964520970698259043e+04 3.852434638877205053e+00 3.581448574484259045e-02
5.964520974192790163e+04 3.825582286917491803e+00 3.525408270080486461e-02
5.964520977687321283e+04 3.889357293843601848e+00 3.697956046826160470e-02
5.964520981181852403e+04 3.876517323775388491e+00 3.647627183913115106e-02
5.964520984676383523e+04 3.828521732893415130e+00 3.549647578734759640e-02
5.964520988170913915e+04 3.843478936175297456e+00 3.577555743236621177e-02
5.964520991665445035e+04 3.828641175531820817e+00 3.514105717355084368e-02
5.964520995159976155e+04 3.917715134785786368e+00 3.677371831953665099e-02
5.964520998654506548e+04 3.892362470855449175e+00 3.655459528768745942e-02
5.964521002149037668e+04 3.804961667366130840e+00 3.550004402271018239e-02
5.964521005643568787e+04 3.860883094586619713e+00 3.598874270925261215e-02
5.964521009138099180e+04 3.825164068908941228e+00 3.517223126835353209e-02
5.964521012632630300e+04 3.818268157751027125e+00 3.468069464513791333e-02
5.964521016127161420e+04 3.808975636372262663e+00 3.529989083303467640e-02
5.964521019621691812e+04 3.875679692597694626e+00 3.609080051526761951e-02
5.964521023116222204e+04 3.844470203596373814e+00 3.568251956477132281e-02
5.964521026610753324e+04 3.877820412596301836e+00 3.601284961739735502e-02
5.964521030105284444e+04 3.889709603566694707e+00 3.628522436236229776e-02
5.964521033599815564e+04 3.952272394792022858e+00 3.688271816761928834e-02
5.964521037094346684e+04 3.861627196933513417e+00 3.627456431978751117e-02
5.964521040588877077e+04 3.906852980886243554e+00 3.616646508913985703e-02
5.964521044083407469e+04 3.909412767183131354e+00 3.671869330592909125e-02
5.964521047577938589e+04 3.902438148801866902e+00 3.597856481514276339e-02
5.964521051072469709e+04 3.945253972672370768e+00 3.681718026556720508e-02
5.964521054567000829e+04 3.925121778968907460e+00 3.735458226372826568e-02
5.964521058061531949e+04 3.892898863676589993e+00 3.597586300874026227e-02
5.964521061556062341e+04 3.876457960644006828e+00 3.573020647890934320e-02
5.964521065050593461e+04 3.889460829211699000e+00 3.605286021722953899e-02
5.964521068545124581e+04 3.830744338487615863e+00 3.419452386068573546e-02
5.964521072039654973e+04 3.913068365190810471e+00 3.534912238525890482e-02
5.964521075534186093e+04 3.935247918358441677e+00 3.582512595402812666e-02
5.964521079028717213e+04 3.955055698371893413e+00 3.596259809473250496e-02
5.964521082523247605e+04 3.936333911529883878e+00 3.571718027897650277e-02
5.964521086017778725e+04 3.851427136519628203e+00 3.497762234478419413e-02
5.964521089512309845e+04 3.906353436526479594e+00 3.554761967553461688e-02
5.964521093006840238e+04 3.911337279245464593e+00 3.534255221280694498e-02
5.964521096501370630e+04 3.930384201249992770e+00 3.593343970895054168e-02
5.964521099995901750e+04 3.950502603851277605e+00 3.595531384004924808e-02
5.964521103490432870e+04 3.892640229726238577e+00 3.529910174404000262e-02
5.964521106984963990e+04 3.921650520873847690e+00 3.619868716605229020e-02
5.964521110479495110e+04 3.872581245159440577e+00 3.563662582218675434e-02
5.964521113974025502e+04 3.884200401472063913e+00 3.572021576509163548e-02
5.964521117468556622e+04 3.898117292723786598e+00 3.568020704094253953e-02
5.964521120963087742e+04 4.010248612295862713e+00 3.771504141261722287e-02
5.964521124457618134e+04 3.908660649232566620e+00 3.515533911282535395e-02
5.964521127952149254e+04 3.935742215961529400e+00 3.637689575466790393e-02
5.964521131446680374e+04 3.967374187546741204e+00 3.684183282502224988e-02
5.964521134941210767e+04 3.873949730915366985e+00 3.504722320299821087e-02
5.964521138435741886e+04 3.930620150257213563e+00 3.550581339601624475e-02
5.964521141930273006e+04 3.896866715449300411e+00 3.525024611747169107e-02
5.964521145424803399e+04 3.957409045127373570e+00 3.572530782666293037e-02
5.964521148919334519e+04 3.931665365458056005e+00 3.553419897534510624e-02
5.964521152413865639e+04 3.879627734501980729e+00 3.521770172103028118e-02
5.964521155908396031e+04 3.920847563615373232e+00 3.629868519642205638e-02
5.964521159402927151e+04 3.911365659036283304e+00 3.537809883370674618e-02
5.964521162897458271e+04 3.975661647378170738e+00 3.632485708564459764e-02
5.964521166391988663e+04 3.986991347761808413e+00 3.647125082946344604e-02
5.964521169886519783e+04 3.932924634763778293e+00 3.610358433673804823e-02
5.964521173381050903e+04 3.940649692712906216e+00 3.595719136113458003e-02
5.964521176875581295e+04 3.939894392511914312e+00 3.637707105104873856e-02
5.964521180370112415e+04 3.943273512673971748e+00 3.689165097038629021e-02
5.964521183864643535e+04 3.927074728203520770e+00 3.665204634598447780e-02
5.964521187359173928e+04 3.926705895120157219e+00 3.717209125062859859e-02
5.964521190853705048e+04 3.904577458304431481e+00 3.668684735571606931e-02
5.964521194348236168e+04 3.922453218665160168e+00 3.637731904011788642e-02
5.964521197842766560e+04 3.854254288549690877e+00 3.562521241108058262e-02
5.964521201337297680e+04 3.991921920078571162e+00 3.770339781106890609e-02
5.964521204831828800e+04 3.923780432700128884e+00 3.594629938825977949e-02
5.964521208326359192e+04 3.866175932425054640e+00 3.487641637860852684e-02
5.964521211820890312e+04 3.932648659876954333e+00 3.596044224041269194e-02
5.964521215315421432e+04 3.954068839061826601e+00 3.685074979676332407e-02
5.964521218809951824e+04 3.916672830830683072e+00 3.568113588342984588e-02
5.964521222304482944e+04 3.992623821084199331e+00 3.693659771877262632e-02
5.964521225799014064e+04 3.877508328813822125e+00 3.529419953444624947e-02
5.964521229293544457e+04 3.964472157772621852e+00 3.642296395673833703e-02
5.964521232788075577e+04 3.910239292790732790e+00 3.580399433577698826e-02
5.964521236282606696e+04 3.928690365903132253e+00 3.584992242634580523e-02
5.964521239777137089e+04 3.946792828207771553e+00 3.615340692716354637e-02
5.964521243271668209e+04 4.014009069738938784e+00 3.726849031640838000e-02
5.964521246766199329e+04 3.920996628488079949e+00 3.598212136759468271e-02
5.964521250260729721e+04 3.879512230599530209e+00 3.576242426373441724e-02
5.964521253755260841e+04 3.933324117038924594e+00 3.616833610655226239e-02
5.964521257249791961e+04 3.984467902160590214e+00 3.737130346337791398e-02
5.964521260744322353e+04 3.949926513726509825e+00 3.673863207675118203e-02
5.964521264238853473e+04 3.964531613653995201e+00 3.696939654079709620e-02
5.964521267733384593e+04 3.982034069538862298e+00 3.720237021438914382e-02
5.964521271227914986e+04 3.951667821737427477e+00 3.620881431184761606e-02
5.964521274722446105e+04 3.968199862189239813e+00 3.646562500458056660e-02
5.964521278216977225e+04 3.977480085569580215e+00 3.643786176717948855e-02
5.964521281711507618e+04 3.948350329934013025e+00 3.661527506893103023e-02
5.964521285206038738e+04 3.984244631481504317e+00 3.672398567724771690e-02
5.964521288700569858e+04 3.985304144547800576e+00 3.695315879596820091e-02
5.964521292195100250e+04 3.932967933738698907e+00 3.608749859680877164e-02
5.964521295689631370e+04 3.974380620297301991e+00 3.637729216279417949e-02
5.964521299184162490e+04 3.915839859703070136e+00 3.618435720780262960e-02
5.964521302678692882e+04 3.947477927341149773e+00 3.659619402385711623e-02
5.964521306173224002e+04 3.948193271994360654e+00 3.634787013174754083e-02
5.964521309667755122e+04 3.950248786334305873e+00 3.656192594861647910e-02
5.964521313162285514e+04 3.937835098132610234e+00 3.576154658764550687e-02
5.964521316656815907e+04 3.903916613260136170e+00 3.589190790785885127e-02
5.964521320151347027e+04 3.905663333875740495e+00 3.526219926185570480e-02
5.964521323645878147e+04 3.982488428544350700e+00 3.770693515868062118e-02
5.964521327140409267e+04 3.898575416823591766e+00 3.647541299865291603e-02
5.964521330634940387e+04 3.889079282818573180e+00 3.614225291365751741e-02
5.964521334129470779e+04 3.864875458789152951e+00 3.573931236511832671e-02
5.964521337624001899e+04 3.899454223531058084e+00 3.589590254129505081e-02
5.964521341118533019e+04 3.887855675973660219e+00 3.583041878587867046e-02
5.964521344613063411e+04 3.849187948898741052e+00 3.548502996814749400e-02
5.964521348107594531e+04 3.922516112275530098e+00 3.698004813042492928e-02
5.964521351602125651e+04 3.920383704782238965e+00 3.614431875870090238e-02
5.964521355096656043e+04 3.856260174409808617e+00 3.561321199945041011e-02
5.964521358591187163e+04 3.930139122458339518e+00 3.639647125499894526e-02
5.964521362085718283e+04 3.889362345119371511e+00 3.606191072743364368e-02
5.964521365580248676e+04 3.908678832161681438e+00 3.666144380475934439e-02
5.964521369074779795e+04 3.831576078728236467e+00 3.490487099404741833e-02
5.964521372569310915e+04 3.816207280050497364e+00 3.522805441314163372e-02
5.964521376063841308e+04 3.881545262722635226e+00 3.609946334105910287e-02
5.964521379558372428e+04 3.883497074333598587e+00 3.655782970497747919e-02
5.964521383052903548e+04 3.876000048487199479e+00 3.582525506956825423e-02
5.964521386547433940e+04 3.863660548831576946e+00 3.565905430281079980e-02
5.964521390041965060e+04 3.916235830966771303e+00 3.723386220669195473e-02
5.964521393536496180e+04 3.867235552962341671e+00 3.639186192923591495e-02
5.964521397031026572e+04 3.847971568834141376e+00 3.616174963852176322e-02
5.964521400525557692e+04 3.847634998764933645e+00 3.604008385200029724e-02
5.964521404020088812e+04 3.848541578597741264e+00 3.625341655445029482e-02
5.964521407514619204e+04 3.874127573241326949e+00 3.599894979020096253e-02
5.964521411009150324e+04 3.815800037145545165e+00 3.555810757911525427e-02
5.964521414503681444e+04 3.852867951272996194e+00 3.589305490651056862e-02
5.964521417998211837e+04 3.854217729997330810e+00 3.601668580226400490e-02
5.964521421492742957e+04 3.866297684647958199e+00 3.622692785839385504e-02
5.964521424987274077e+04 3.864916598304621420e+00 3.607750925491053778e-02
5.964521428481804469e+04 3.879731654974662547e+00 3.670365577348900371e-02
5.964521431976335589e+04 4.005200211239166030e+00 3.845647712788997225e-02
5.964521435470866709e+04 3.928000000000000380e+00 3.742660974921765971e-02
5.964521438965397101e+04 3.884751248437565696e+00 3.730923210376253796e-02
5.964521442459928221e+04 3.910205976494734337e+00 3.695800347912454875e-02
5.964521445954459341e+04 3.874789176505096577e+00 3.635444684851219660e-02
5.964521449448989733e+04 3.904636819073855403e+00 3.742241343502791112e-02
5.964521452943520853e+04 3.826408722674282892e+00 3.591188656230816928e-02
5.964521456438051973e+04 3.898589382832099215e+00 3.655867531172008605e-02
5.964521459932582366e+04 3.879094400695685341e+00 3.649869257156633517e-02
5.964521463427113486e+04 3.833373597303924019e+00 3.533866301063828819e-02
5.964521466921644605e+04 3.880469485865270851e+00 3.592868717214173918e-02
5.964521470416174998e+04 3.874576521749842684e+00 3.678889166632087065e-02
5.964521473910706118e+04 3.822170272915081490e+00 3.584352409068981837e-02
5.964521477405237238e+04 3.838520899532567476e+00 3.640550698859396778e-02
5.964521480899767630e+04 3.809871974514664750e+00 3.537159623958782695e-02
5.964521484394298750e+04 3.829297087848882786e+00 3.553154106619385577e-02
5.964521487888829870e+04 3.824258518754753311e+00 3.532892346226156749e-02
5.964521491383360262e+04 3.867778291105383293e+00 3.586795891089109706e-02
5.964521494877891382e+04 3.815674205293801080e+00 3.557367159298636256e-02
5.964521498372422502e+04 3.841338725662191589e+00 3.592041308717609793e-02
5.964521501866952894e+04 3.810031476501164249e+00 3.655512613178460435e-02
5.964521505361484014e+04 3.851961298027125835e+00 3.631714824907580214e-02
5.964521508856015134e+04 3.830510530177615447e+00 3.588174194171992598e-02
5.964521512350545527e+04 3.838658586550397711e+00 3.571784526956015698e-02
5.964521515845076647e+04 3.851309387299717724e+00 3.585577752667052503e-02
5.964521519339607767e+04 3.859720992704295028e+00 3.599393791924090924e-02
5.964521522834138159e+04 3.819042686085128313e+00 3.547295306140080262e-02
5.964521526328669279e+04 3.798430582530127442e+00 3.473073598426405090e-02
5.964521529823200399e+04 3.813456199782313760e+00 3.477360736549845593e-02
5.964521533317730791e+04 3.803068727855166031e+00 3.455054796050312238e-02
5.964521536812261911e+04 3.823692672608785870e+00 3.530609444075969577e-02
5.964521540306793031e+04 3.818302510111457604e+00 3.501389145779483514e-02
5.964521543801323423e+04 3.781601660657707420e+00 3.455632863181352238e-02
5.964521547295854543e+04 3.784041683444985260e+00 3.475422613066449229e-02
5.964521550790385663e+04 3.826339747949099479e+00 3.545626431781712107e-02
5.964521554284916056e+04 3.791542483021448806e+00 3.466008249084898130e-02
5.964521557779447176e+04 3.845795943454210164e+00 3.559037013149923823e-02
5.964521561273978296e+04 3.891002779426001812e+00 3.619765934859484752e-02
5.964521564768508688e+04 3.821455349894966158e+00 3.542261785384040462e-02
5.964521568263039808e+04 3.810133461792625020e+00 3.597968539510305874e-02
5.964521571757570928e+04 3.849453948614355081e+00 3.640088827861955728e-02
5.964521575252101320e+04 3.802315193925407844e+00 3.495496991063189868e-02
5.964521578746632440e+04 3.852820705499744314e+00 3.629289541911249334e-02
5.964521582241163560e+04 3.776442657105479661e+00 3.543376722337765461e-02
5.964521585735693952e+04 3.742063684683153646e+00 3.433086613943410470e-02
5.964521589230225072e+04 3.807685702018033247e+00 3.524760750160978867e-02
5.964521592724756192e+04 3.775301197611954596e+00 3.453723331866680180e-02
5.964521596219286585e+04 3.808654953653765496e+00 3.536068330156406231e-02
5.964521599713817704e+04 3.754911750976441365e+00 3.454869560818030899e-02
5.964521603208348824e+04 3.813428728673637913e+00 3.492666557535441252e-02
5.964521606702879217e+04 3.807301878533868145e+00 3.472278341274414454e-02
5.964521610197410337e+04 3.870588018682067144e+00 3.583812863150851596e-02
5.964521613691941457e+04 3.828922179343036802e+00 3.545580464490074440e-02
5.964521617186471849e+04 3.807922084141464492e+00 3.477915199661323759e-02
5.964521620681002969e+04 3.830994201703098678e+00 3.482801258846557335e-02
5.964521624175534089e+04 3.836150168642838310e+00 3.468022748202007760e-02
5.964521627670064481e+04 3.831039006633529365e+00 3.479873262771478876e-02
5.964521631164595601e+04 3.861134086940538612e+00 3.484762284658512316e-02
5.964521634659126721e+04 3.880484561973703617e+00 3.596195960829902394e-02
5.964521638153657113e+04 3.831817797071306764e+00 3.540645154044616549e-02
5.964521641648188233e+04 3.887179931009755229e+00 3.569944308655990939e-02
5.964521645142719353e+04 3.880826537494634909e+00 3.524920651516227910e-02
5.964521648637249746e+04 3.802227337921392447e+00 3.452193873518687867e-02
5.964521652131780866e+04 3.884128106813585113e+00 3.558490027536964639e-02
5.964521655626311986e+04 3.888067318792149951e+00 3.585246011473294109e-02
5.964521659120842378e+04 3.851912865073618075e+00 3.518730551839162335e-02
5.964521662615373498e+04 3.940050707951594955e+00 3.652120287222038186e-02
5.964521666109904618e+04 3.876200653375263094e+00 3.559395270175391007e-02
5.964521669604435010e+04 3.923451365555268744e+00 3.638660882323056095e-02
5.964521673098966130e+04 3.849299178934071364e+00 3.532466200635467346e-02
5.964521676593497250e+04 3.882495878869284045e+00 3.527445380703782968e-02
5.964521680088027642e+04 3.857687134449536259e+00 3.507593003203630933e-02
5.964521683582558762e+04 3.889314422536587657e+00 3.605083110764933235e-02
5.964521687077089882e+04 3.884053184592614283e+00 3.581465724967750064e-02
5.964521690571621002e+04 3.901114450363723396e+00 3.681962185651858899e-02
5.964521694066151395e+04 3.983593749999999822e+00 3.791821110179387916e-02
5.964521697560682514e+04 3.883693125207572372e+00 3.586322178563518259e-02
5.964521701055212907e+04 3.878039997119055116e+00 3.593729251272506642e-02
5.964521704549744027e+04 3.909863119480875504e+00 3.656295691738192799e-02
5.964521708044275147e+04 3.850318490385478132e+00 3.584280517493795143e-02
5.964521711538805539e+04 3.960320486017168129e+00 3.709289755343674749e-02
5.964521715033336659e+04 3.885524385942112691e+00 3.544486029154299278e-02
5.964521718527867779e+04 3.841388285806377034e+00 3.522547319219795220e-02
5.964521722022398899e+04 3.926652709705377831e+00 3.635030634237060299e-02
5.964521725516930019e+04 3.893292402713185218e+00 3.570142358515716180e-02
5.964521729011460411e+04 3.854552111300951989e+00 3.510186934840042738e-02
5.964521732505990803e+04 3.896598580631613018e+00 3.530623458277194759e-02
5.964521736000521923e+04 3.825985277634727844e+00 3.452249720811136763e-02
5.964521739495053043e+04 3.967154923685489276e+00 3.670508623583464830e-02
5.964521742989584163e+04 3.884145707594186092e+00 3.535844952830669713e-02
5.964521746484115283e+04 3.863125532692073261e+00 3.504085906558464941e-02
5.964521749978645676e+04 3.900184651386713774e+00 3.574117862823379677e-02
5.964521753473176796e+04 3.912878764918746199e+00 3.697032012658018479e-02
5.964521756967707915e+04 3.936222161935531982e+00 3.602029096371862221e-02
5.964521760462238308e+04 3.997842689942471495e+00 3.702857064929434422e-02
5.964521763956769428e+04 3.900492987211438667e+00 3.585135202651491132e-02
5.964521767451300548e+04 3.831367464419273450e+00 3.488436022931593744e-02
5.964521770945830940e+04 3.853630521651341567e+00 3.506768125075327563e-02
5.964521774440362060e+04 3.896673943437415577e+00 3.561699984222191362e-02
5.964521777934893180e+04 3.861657961698138131e+00 3.538801910199921436e-02
5.964521781429423572e+04 3.859898440508279016e+00 3.575003843180073193e-02
5.964521784923953965e+04 3.888326366500361786e+00 3.540190512658485805e-02
5.964521788418485085e+04 3.911839410581730903e+00 3.617076335400723486e-02
5.964521791913016204e+04 3.861450658795243296e+00 3.583548764957000810e-02
5.964521795407547324e+04 3.861696587310614159e+00 3.594880611922002950e-02
5.964521798902078444e+04 3.887031523373952524e+00 3.575364313282981821e-02
5.964521802396608837e+04 3.876706181972531251e+00 3.594462790773689242e-02
5.964521805891139957e+04 3.795573573573573611e+00 3.482769843518907643e-02
5.964521809385671077e+04 3.843438670354686337e+00 3.509582582191508870e-02
5.964521812880201469e+04 3.880073732944663512e+00 3.595460867583074455e-02
5.964521816374732589e+04 3.881679853925745771e+00 3.624352958765840460e-02
5.964521819869263709e+04 3.849843977022627595e+00 3.507869195226881454e-02
5.964521823363794101e+04 3.880641323029217826e+00 3.706731964327373424e-02
5.964521826858325221e+04 3.838489874374400923e+00 3.603081112068111380e-02
5.964521830352856341e+04 3.841797236951439931e+00 3.520232879911454338e-02
5.964521833847386733e+04 3.909513623538158900e+00 3.615821165755500610e-02
5.964521837341917126e+04 3.855726651480638090e+00 3.558642356147619784e-02
5.964521840836448246e+04 3.876495575433319463e+00 3.593092720629102038e-02
5.964521844330979366e+04 3.803428172203618729e+00 3.443287885057152997e-02
5.964521847825510486e+04 3.809762705362654600e+00 3.536944325291298263e-02
5.964521851320041606e+04 3.900010979760641483e+00 3.572438876296094024e-02
5.964521854814571998e+04 3.790326645226323343e+00 3.440967687222548643e-02
5.964521858309103118e+04 3.826667639316956304e+00 3.512523595399470039e-02
5.964521861803634238e+04 3.846912861913680537e+00 3.526915307207300482e-02
5.964521865298164630e+04 3.787720136111276670e+00 3.412735791155284415e-02
5.964521868792695750e+04 3.884988290113943865e+00 3.565023695800970116e-02
5.964521872287226870e+04 3.883039490967811425e+00 3.589237185163315219e-02
5.964521875781757262e+04 3.915855197770772289e+00 3.600414842835975709e-02
5.964521879276288382e+04 3.832086893520708415e+00 3.527486021083677675e-02
5.964521882770819502e+04 3.888254988940326395e+00 3.625340334805107062e-02
5.964521886265349895e+04 3.883573161649890970e+00 3.695713345335523148e-02
5.964521889759881014e+04 3.903068555941575646e+00 3.638052833739566228e-02
5.964521893254412134e+04 3.856158977109080066e+00 3.554617667277571585e-02
5.964521896748942527e+04 3.836416164396564188e+00 3.523067586647035676e-02
5.964521900243473647e+04 3.925052651964463291e+00 3.625872558595697598e-02
5.964521903738004767e+04 3.882098191524458120e+00 3.607190751647584154e-02
5.964521907232535159e+04 3.942605179176106756e+00 3.662449418211753682e-02
5.964521910727066279e+04 3.958487141816565469e+00 3.734294805033674253e-02
5.964521914221597399e+04 3.904953634460066159e+00 3.662413432847794886e-02
5.964521917716127791e+04 3.917980497584981237e+00 3.617036049483087629e-02
5.964521921210658911e+04 3.914985564503874915e+00 3.614387830522399619e-02
5.964521924705190031e+04 3.905697481745843636e+00 3.587701774394636695e-02
5.964521928199720423e+04 3.851677864680627117e+00 3.486988227989621519e-02
5.964521931694251543e+04 3.880460089865081397e+00 3.532113306883388065e-02
5.964521935188782663e+04 3.903164603147575740e+00 3.547727567691132816e-02
5.964521938683313056e+04 3.877072278133577132e+00 3.514397139858703445e-02
5.964521942177844176e+04 3.930432230131356786e+00 3.560875653487190207e-02
5.964521945672375296e+04 3.961252376352752513e+00 3.654511974299824023e-02
5.964521949166905688e+04 3.942773335326208883e+00 3.628181616058960557e-02
5.964521952661436808e+04 3.839860341228133134e+00 3.484610988375391044e-02
5.964521956155967928e+04 3.896651744649537008e+00 3.594590116007927855e-02
5.964521959650498320e+04 3.854605717609704385e+00 3.497441344136036079e-02
5.964521963145029440e+04 3.802631736419450181e+00 3.458531579514055598e-02
5.964521966639560560e+04 3.893393513586739019e+00 3.541283176524434584e-02
5.964521970134090952e+04 3.885099479644934295e+00 3.553176097750834761e-02
5.964521973628622072e+04 3.865178855617853237e+00 3.519650915740170360e-02
5.964521977123153192e+04 3.825549351368264350e+00 3.444328423667918776e-02
5.964521980617683585e+04 3.856123531779428237e+00 3.474796171274314310e-02
5.964521984112214705e+04 3.885079311119340684e+00 3.550987844562968065e-02
5.964521987606745824e+04 3.834880700404078802e+00 3.493759781794308905e-02
5.964521991101276217e+04 3.820486779061570637e+00 3.455556142213330600e-02
5.964521994595807337e+04 3.882884925278940358e+00 3.575063018247090496e-02
5.964521998090338457e+04 3.855906032531867478e+00 3.549300325832147052e-02
5.964522001584868849e+04 3.832470274073939809e+00 3.522334296620361488e-02
5.964522005079399969e+04 3.830313360902210640e+00 3.458405359846443428e-02
5.964522008573931089e+04 3.865010605025703594e+00 3.516767085899813461e-02
5.964522012068461481e+04 3.949646431445791528e+00 3.679207606019565396e-02
5.964522015562992601e+04 3.865453974276099824e+00 3.537790689326858473e-02
5.964522019057523721e+04 3.872739041535092852e+00 3.605476670848391241e-02
5.964522022552054113e+04 3.821267009319265107e+00 3.496669326872827582e-02
5.964522026046585233e+04 3.816571652640786905e+00 3.436808678660027011e-02
5.964522029541116353e+04 3.838064798386116916e+00 3.480258890149968976e-02
5.964522033035646746e+04 3.882622854663986711e+00 3.548693623856791907e-02
5.964522036530177866e+04 3.890720969033227838e+00 3.529585026949495080e-02
5.964522040024708986e+04 3.898889545401938328e+00 3.594509140683267018e-02
5.964522043519239378e+04 3.913424924604746113e+00 3.658115508026587442e-02
5.964522047013770498e+04 3.862843858969391420e+00 3.567619898159756636e-02
5.964522050508301618e+04 3.892705850801216894e+00 3.704623080523566231e-02
5.964522054002832010e+04 3.874938032082550166e+00 3.604685736788244138e-02
5.964522057497363130e+04 3.824409780775716694e+00 3.538308489566380222e-02
5.964522060991894250e+04 3.808669451073985801e+00 3.513827589810641222e-02
5.964522064486424642e+04 3.918327878607557491e+00 3.691722822812719407e-02
5.964522067980955762e+04 3.893716002124580911e+00 3.580517390374602510e-02
5.964522071475486882e+04 3.893086200018412324e+00 3.591187430241908618e-02
5.964522074970017275e+04 3.939027611413127072e+00 3.600769175239696557e-02
5.964522078464548395e+04 3.876303369553287137e+00 3.566838049546469658e-02
5.964522081959079514e+04 3.830519006509450097e+00 3.461262233197890531e-02
5.964522085453610634e+04 3.846587978274721653e+00 3.430962600421650494e-02
5.964522088948141027e+04 3.900749132551096565e+00 3.522818191550862454e-02
5.964522092442672147e+04 3.861200523289421760e+00 3.488711421335344287e-02
5.964522095937202539e+04 3.883644573377596831e+00 3.498568323658970275e-02
5.964522099431733659e+04 3.906798005594065426e+00 3.551036450876202122e-02
5.964522102926264779e+04 3.950377026786972223e+00 3.634984894645205272e-02
5.964522106420795899e+04 3.890529584058507240e+00 3.477111372372015952e-02
5.964522109915327019e+04 3.845654767972464416e+00 3.459936852363797166e-02
5.964522113409857411e+04 3.864809761874240746e+00 3.495103778988278148e-02
5.964522116904387804e+04 3.964408542928829604e+00 3.594439161666869442e-02
5.964522120398918923e+04 3.889124038926166538e+00 3.563691137748344062e-02
5.964522123893450043e+04 3.891061603355273846e+00 3.576743039718226214e-02
5.964522127387980436e+04 3.854091185410334575e+00 3.463238465066736937e-02
5.964522130882511556e+04 3.852879873002023281e+00 3.467012637569002326e-02
5.964522134377042676e+04 3.962585261671950132e+00 3.633035003681109321e-02
5.964522137871573796e+04 3.937943731799474989e+00 3.702802576518077204e-02
5.964522141366104188e+04 3.937834076409586714e+00 3.587976284692423468e-02
5.964522144860635308e+04 3.871623826269803725e+00 3.512299992656345293e-02
5.964522148355165700e+04 3.876393872979937427e+00 3.593754214083238335e-02
5.964522151849696820e+04 3.878960372056971639e+00 3.592550306818986100e-02
5.964522155344227940e+04 3.886255110735148843e+00 3.571984251489444817e-02
5.964522158838759060e+04 3.879517334688355135e+00 3.591336658576328722e-02
5.964522162333290180e+04 3.915971996905184049e+00 3.595296138823524112e-02
5.964522165827820572e+04 3.867568903343115760e+00 3.504960730228480481e-02
5.964522169322351692e+04 3.820531349628055295e+00 3.421143726557444864e-02
5.964522172816882812e+04 3.859810936374251877e+00 3.488696007932524934e-02
5.964522176311413205e+04 3.822438639604380572e+00 3.436042274371787358e-02
5.964522179805943597e+04 3.860148762434757685e+00 3.504187149501702958e-02
5.964522183300474717e+04 3.885702209878034274e+00 3.569899527861735561e-02
5.964522186795005837e+04 3.839867486528400153e+00 3.522939161294440236e-02
5.964522190289536957e+04 3.896076928184666777e+00 3.584470494780440941e-02
5.964522193784068077e+04 3.817849053184742214e+00 3.443927278193713304e-02
5.964522197278598469e+04 3.857899903046507095e+00 3.582506329012141028e-02
5.964522200773129589e+04 3.865976698066435180e+00 3.498206553337799424e-02
5.964522204267660709e+04 3.884074289385919254e+00 3.528700742687809755e-02
5.964522207762191101e+04 3.856067992420757928e+00 3.534191867766725559e-02
5.964522211256722221e+04 3.835657970838026287e+00 3.463589633293848169e-02
5.964522214751253341e+04 3.840876178886522663e+00 3.463298471965184366e-02
5.964522218245783733e+04 3.876109215017065068e+00 3.515171510867953764e-02
5.964522221740314853e+04 3.866591766600177227e+00 3.521947964514687140e-02
5.964522225234845973e+04 3.904650694829783220e+00 3.508774247347359182e-02
5.964522228729376366e+04 3.861062580379024833e+00 3.512109464301067102e-02
5.964522232223907486e+04 3.890296787772851594e+00 3.562345903484948062e-02
5.964522235718438606e+04 3.883980721192709318e+00 3.551782822665406486e-02
5.964522239212968998e+04 3.825523873716644818e+00 3.488133416145366983e-02
5.964522242707500118e+04 3.840457485427172912e+00 3.454944472341425765e-02
5.964522246202031238e+04 3.876628235938307743e+00 3.498017845990027824e-02
5.964522249696561630e+04 3.921951159995852088e+00 3.533807160361678024e-02
5.964522253191092750e+04 3.845337221492522328e+00 3.483624047727167800e-02
5.964522256685623870e+04 3.829053090261268721e+00 3.504124462646521915e-02
5.964522260180154262e+04 3.894948434545574045e+00 3.637476792026769767e-02
5.964522263674685382e+04 3.861557374591466640e+00 3.483879777071092337e-02
5.964522267169216502e+04 3.894740030043126744e+00 3.538912713236330720e-02
5.964522270663746895e+04 3.864063143611736528e+00 3.485171216993021570e-02
5.964522274158278015e+04 3.902503913331312191e+00 3.539448007530787699e-02
5.964522277652809134e+04 3.927295972725335815e+00 3.582854394389771435e-02
5.964522281147339527e+04 3.842792692936785048e+00 3.437309441297748541e-02
5.964522284641870647e+04 3.895424478643713329e+00 3.527227498268212247e-02
5.964522288136401767e+04 3.915744758877819365e+00 3.584183017152420964e-02
5.964522291630932159e+04 3.837349000724676884e+00 3.442900014193820551e-02
5.964522295125463279e+04 3.920579885082246641e+00 3.597143746211196869e-02
5.964522298619994399e+04 3.872257355958387048e+00 3.527255633228675719e-02
5.964522302114524791e+04 3.878938359271512759e+00 3.550562492320114005e-02
5.964522305609055911e+04 3.877587111094849881e+00 3.525481936296847446e-02
5.964522309103587031e+04 3.898292551761226132e+00 3.595638426271254018e-02
5.964522312598117423e+04 3.941387010731344009e+00 3.635608904713816952e-02
5.964522316092648543e+04 3.862513504215729032e+00 3.531358143181329706e-02
5.964522319587179663e+04 3.903875987931055391e+00 3.605421836622117043e-02
5.964522323081710056e+04 3.794585018108191043e+00 3.475299835134445375e-02
5.964522326576241176e+04 3.788315885956871742e+00 3.466285829452971784e-02
5.964522330070772296e+04 3.813264879346817793e+00 3.495419679465436302e-02
5.964522333565302688e+04 3.834963377987301136e+00 3.465125211907057329e-02
5.964522337059833808e+04 3.822844835387595008e+00 3.506539070015145948e-02
5.964522340554364928e+04 3.893168095438288567e+00 3.584591234870872917e-02
5.964522344048895320e+04 3.812507505704335387e+00 3.491284807256302830e-02
5.964522347543426440e+04 3.816597510373443747e+00 3.486375122472675642e-02
5.964522351037957560e+04 3.877517485721266866e+00 3.583256347736000352e-02
5.964522354532487952e+04 3.834008047120774698e+00 3.509128637235056636e-02
5.964522358027019072e+04 3.908478490407591988e+00 3.668990258441293117e-02
5.964522361521550192e+04 3.832692935831576442e+00 3.677370068877102577e-02
5.964522365016080585e+04 3.801716201009742946e+00 3.484483551666291146e-02
5.964522368510611705e+04 3.861809334862246423e+00 3.553043177091910754e-02
5.964522372005142824e+04 3.845905420991925894e+00 3.570357403067982160e-02
5.964522375499673217e+04 3.774715871428055536e+00 3.433170581471804012e-02
5.964522378994204337e+04 3.814943438162480494e+00 3.490388895508599043e-02
5.964522382488735457e+04 3.828795737428552393e+00 3.496554273032350529e-02
5.964522385983265849e+04 3.825838280994933616e+00 3.496446921783413070e-02
5.964522389477796969e+04 3.800984667659709437e+00 3.490247523134615282e-02
5.964522392972328089e+04 3.832377711715093671e+00 3.489242511471718489e-02
5.964522396466858481e+04 3.840894384930620742e+00 3.550834438266994852e-02
5.964522399961389601e+04 3.770338093989174855e+00 3.443551612792988131e-02
5.964522403455920721e+04 3.910150189193001502e+00 3.677117118051324157e-02
5.964522406950451114e+04 3.883580480574288174e+00 3.582901080474743677e-02
5.964522410444982233e+04 3.870664910886041810e+00 3.581008487783098743e-02
5.964522413939513353e+04 3.840648268220367534e+00 3.524860326963901586e-02
5.964522417434043746e+04 3.901040965859744691e+00 3.631028782184455433e-02
5.964522420928574866e+04 3.894098412853923996e+00 3.636277598070584982e-02
5.964522424423105986e+04 3.826384922901199470e+00 3.488316937617352148e-02
5.964522427917636378e+04 3.853699284009546755e+00 3.489523605747216206e-02
5.964522431412167498e+04 3.911485356414732717e+00 3.605187293617897332e-02
5.964522434906698618e+04 3.796538904659532587e+00 3.489821867731145860e-02
5.964522438401229010e+04 3.831643671265746676e+00 3.544808471565469993e-02
5.964522441895760130e+04 3.837757075057127931e+00 3.561324977814113446e-02
5.964522445390291250e+04 3.817061445149273702e+00 3.506990073453201961e-02
5.964522448884821642e+04 3.849692127474243719e+00 3.525635756000657095e-02
5.964522452379352762e+04 3.899516032929216447e+00 3.632864287898664862e-02
5.964522455873883882e+04 3.898140815555745320e+00 3.648700573585945267e-02
5.964522459368414275e+04 3.898751571319415632e+00 3.707672050625275550e-02
5.964522462862945395e+04 3.919373752877973960e+00 3.675528448698394540e-02
5.964522466357476515e+04 3.826180555136794226e+00 3.549074363187125492e-02
5.964522469852006907e+04 3.880535436515653025e+00 3.650440509563909752e-02
5.964522473346538027e+04 3.914696876913655643e+00 3.723425511481359002e-02
5.964522476841069147e+04 3.843921404432215638e+00 3.536448200012089899e-02
5.964522480335600267e+04 3.858281481119274492e+00 3.531029282940276876e-02
5.964522483830130659e+04 3.933811494252873686e+00 3.678420921114601561e-02
5.964522487324661779e+04 3.864355403426519509e+00 3.518043941680239900e-02
5.964522490819192171e+04 3.950575648331201339e+00 3.636234735736227491e-02
5.964522494313723291e+04 3.909462277477786074e+00 3.568619637199996891e-02
5.964522497808254411e+04 3.876596916299559492e+00 3.504667371855000463e-02
5.964522501302785531e+04 3.928451734429277309e+00 3.621438543618050315e-02
5.964522504797315923e+04 3.949622729389846487e+00 3.636621837553542097e-02
5.964522508291847043e+04 3.867726398659360854e+00 3.505311197722166955e-02
5.964522511786377436e+04 3.896084557035884632e+00 3.616629636853824215e-02
5.964522515280908556e+04 3.888698577764184261e+00 3.603045777319727888e-02
5.964522518775439676e+04 3.891212189602483829e+00 3.602817892026408814e-02
5.964522522269970796e+04 3.926741592633664180e+00 3.642155804641314387e-02
5.964522525764501916e+04 3.905523317765830171e+00 3.594593745688659525e-02
5.964522529259032308e+04 3.864717258827679469e+00 3.560408295137160173e-02
5.964522532753563428e+04 3.893545554470706271e+00 3.648617458334407065e-02
5.964522536248094548e+04 3.886386786961583351e+00 3.590782516669321911e-02
5.964522539742624940e+04 3.865803438505498235e+00 3.585328930520920859e-02
5.964522543237156060e+04 3.835202358064301098e+00 3.517022272487773521e-02
5.964522546731687180e+04 3.922976413213508096e+00 3.634211612404091019e-02
5.964522550226217572e+04 3.842851271140339087e+00 3.552018430926229958e-02
5.964522553720748692e+04 3.875522169292781260e+00 3.560463989860207512e-02
5.964522557215279812e+04 3.943063129679267753e+00 3.730114027510929992e-02
5.964522560709810205e+04 3.878739351614942432e+00 3.672580962908138236e-02
5.964522564204341325e+04 3.908653964806633851e+00 3.669655269553410287e-02
5.964522567698872444e+04 3.887362873077158554e+00 3.602933589394933384e-02
5.964522571193402837e+04 3.871514886802066790e+00 3.614131263046504311e-02
5.964522574687933957e+04 3.894532270113022498e+00 3.667620158143278936e-02
5.964522578182465077e+04 3.921475880877590470e+00 3.655368073981261900e-02
5.964522581676995469e+04 3.951456488437807391e+00 3.736560168393131265e-02
5.964522585171526589e+04 3.914819072309931425e+00 3.598687945592190379e-02
5.964522588666057709e+04 3.853260435543815809e+00 3.560897343174431601e-02
5.964522592160588101e+04 3.889868781121058827e+00 3.606585861501898638e-02
5.964522595655119221e+04 3.854918835289425694e+00 3.614322360735505724e-02
5.964522599149650341e+04 3.890980033531473925e+00 3.626721277293531998e-02
5.964522602644180733e+04 3.902613590671491384e+00 3.656698013037126133e-02
5.964522606138711853e+04 3.897996345844930932e+00 3.558226309903856494e-02
5.964522609633242973e+04 3.884198653945714064e+00 3.601643325301359666e-02
5.964522613127773366e+04 3.877444046416214984e+00 3.580687803856587303e-02
5.964522616622304486e+04 3.795935017877282380e+00 3.449682236905377009e-02
5.964522620116835606e+04 3.891063734957658671e+00 3.613586094115713715e-02
5.964522623611365998e+04 3.808069733351102215e+00 3.510093315059039515e-02
5.964522627105897118e+04 3.860471437042894305e+00 3.603347785322849606e-02
5.964522630600428238e+04 3.819515906949779271e+00 3.543835675464154789e-02
5.964522634094958630e+04 3.934174481737413576e+00 3.711158872602893233e-02
5.964522637589489750e+04 3.801110754841402706e+00 3.503582715679293830e-02
5.964522641084020870e+04 3.851350029348463710e+00 3.626959541727066416e-02
5.964522644578551262e+04 3.835122213006782133e+00 3.511836258227312574e-02
5.964522648073082382e+04 3.923874705820582953e+00 3.637482518385941332e-02
5.964522651567613502e+04 3.919069824897316145e+00 3.648881308730522743e-02
5.964522655062143895e+04 3.961074921566580809e+00 3.750986910547078612e-02
5.964522658556675015e+04 3.884012388079486566e+00 3.619296546001310455e-02
5.964522662051206134e+04 3.952097387464736933e+00 3.677497663143729223e-02
5.964522665545736527e+04 3.948588584870620366e+00 3.658164535305988285e-02
5.964522669040267647e+04 3.855261896200407712e+00 3.633762729480887604e-02
5.964522672534798767e+04 3.977993260858871505e+00 3.771033946987336488e-02
5.964522676029329159e+04 3.928201124678271317e+00 3.671176414211528571e-02
5.964522679523860279e+04 4.007201418824672956e+00 3.763453849347438845e-02
5.964522683018391399e+04 3.976870579476361467e+00 3.769622027476497023e-02
5.964522686512921791e+04 3.961317477284874933e+00 3.821321008855683293e-02
5.964522690007452911e+04 3.985112767998020278e+00 3.745573951108883970e-02
5.964522693501984031e+04 3.912468872178611168e+00 3.639163814369315159e-02
5.964522696996514424e+04 3.956182997144927604e+00 3.685923651440117799e-02
5.964522700491045543e+04 4.018838333517842365e+00 3.990022945595547710e-02
5.964522703985576663e+04 3.876024878993804101e+00 3.552429063935126641e-02
5.964522707480107056e+04 3.926897311186564821e+00 3.611777069837907028e-02
5.964522710974638176e+04 3.999504497158698602e+00 3.753107559831191098e-02
5.964522714469169296e+04 3.881986290936785711e+00 3.598133708887412546e-02
5.964522717963699688e+04 3.924286461310211305e+00 3.695268246068880019e-02
5.964522721458230808e+04 3.929548699484759933e+00 3.574825248033480091e-02
5.964522724952761928e+04 3.953027446563670555e+00 3.693548181008620562e-02
5.964522728447292320e+04 3.860299584384559335e+00 3.512224281233622403e-02
5.964522731941823440e+04 3.898229926784996024e+00 3.554177339557480081e-02
5.964522735436354560e+04 3.930916287012434562e+00 3.567578995894596372e-02
5.964522738930884952e+04 3.873548813068171892e+00 3.476646683164456852e-02
5.964522742425416072e+04 3.922871043185712114e+00 3.552788601189057344e-02
5.964522745919947192e+04 3.864680191176559809e+00 3.477410372270622885e-02
5.964522749414477585e+04 3.907835725658446169e+00 3.542556839144293812e-02
5.964522752909008705e+04 4.003184532987608790e+00 3.709969939400131755e-02
5.964522756403539825e+04 3.991084024603577696e+00 3.725696925563109357e-02
5.964522759898070217e+04 3.937521181919740876e+00 3.608190387832344720e-02
5.964522763392601337e+04 3.971201252936570114e+00 3.631818022614310276e-02
5.964522766887132457e+04 3.872804121802980060e+00 3.487703508899257787e-02
5.964522770381662849e+04 3.877934417126815969e+00 3.514280145137583383e-02
5.964522773876193969e+04 3.931129817356399325e+00 3.577815688569625785e-02
5.964522777370725089e+04 3.913559982027856599e+00 3.556984157247815304e-02
5.964522780865255481e+04 3.923004283368925371e+00 3.557916850866298109e-02
5.964522784359786601e+04 3.962252007373387119e+00 3.613426379945219175e-02
5.964522787854317721e+04 3.946883751544618679e+00 3.578330681499836130e-02
5.964522791348848114e+04 3.917494289250244677e+00 3.605595293398200507e-02
5.964522794843379233e+04 3.920247954133385448e+00 3.590371602959972763e-02
5.964522798337910353e+04 4.007152433511052436e+00 3.722290023898228856e-02
5.964522801832440746e+04 3.998983922431151417e+00 3.750993303402602730e-02
5.964522805326971866e+04 3.884833638252348731e+00 3.519240789118569662e-02
5.964522808821502986e+04 3.869644371290338558e+00 3.524524724806606807e-02
5.964522812316033378e+04 3.913164446657537709e+00 3.580708074094970245e-02
5.964522815810564498e+04 3.954257101443819256e+00 3.632166677514229308e-02
5.964522819305095618e+04 3.940923221158591172e+00 3.615452326322726034e-02
5.964522822799626010e+04 3.906925841029726065e+00 3.612478668421496841e-02
5.964522826294157130e+04 3.912721508798434833e+00 3.616390383119939128e-02
5.964522829788688250e+04 3.846948586826714145e+00 3.539395575040028830e-02
5.964522833283218642e+04 3.908257110637764598e+00 3.604784685790919652e-02
5.964522836777749762e+04 3.964707856370483618e+00 3.629270760540061896e-02
5.964522840272280882e+04 3.895138361234343982e+00 3.596947956838259658e-02
5.964522843766812002e+04 3.912008970378037187e+00 3.596597137717719855e-02
5.964522847261343122e+04 3.865143699336772265e+00 3.564744002463502565e-02
5.964522850755873515e+04 3.886119130456239024e+00 3.550074850864132908e-02
5.964522854250403907e+04 3.923191583719325859e+00 3.620954331573392193e-02
5.964522857744935027e+04 3.936650066442294094e+00 3.657851587839860280e-02
5.964522861239466147e+04 3.932628058938154147e+00 3.640323729832257299e-02
5.964522864733997267e+04 3.876121709702445184e+00 3.570163654436558226e-02
5.964522868228528387e+04 3.922981975164679280e+00 3.599013655296787184e-02
5.964522871723058779e+04 3.955707711719735897e+00 3.659229918248689539e-02
5.964522875217589899e+04 3.977255165881502741e+00 3.683077998761920963e-02
5.964522878712121019e+04 3.899130542405396138e+00 3.514245189913365458e-02
5.964522882206651411e+04 3.951731348639234476e+00 3.608541830813966067e-02
5.964522885701182531e+04 3.904168742733765018e+00 3.604531907169074983e-02
5.964522889195713651e+04 3.937957134245996471e+00 3.619419351880638624e-02
5.964522892690244043e+04 3.886351934487324300e+00 3.553508814984161768e-02
5.964522896184775163e+04 3.907745656164815617e+00 3.569007210664016522e-02
5.964522899679306283e+04 3.896611118287903963e+00 3.545317075935788820e-02
5.964522903173836676e+04 3.918760401149346428e+00 3.538398885646840825e-02
5.964522906668367796e+04 3.990601783983899864e+00 3.628421141768015112e-02
5.964522910162898916e+04 3.922227530281131802e+00 3.594883059587647423e-02
5.964522913657429308e+04 3.956894428296960253e+00 3.618225598328444342e-02
5.964522917151960428e+04 3.971127095917190708e+00 3.635470746907801254e-02
5.964522920646491548e+04 3.995703531199212843e+00 3.695522429723368391e-02
5.964522924141021940e+04 3.834279626573392274e+00 3.445135669455315353e-02
5.964522927635553060e+04 3.930967754056576169e+00 3.595638122962812461e-02
5.964522931130084180e+04 3.923258421428747589e+00 3.562688813566648044e-02
5.964522934624614572e+04 3.953977395214191226e+00 3.591135386570831062e-02
5.964522938119145692e+04 3.927506963358222691e+00 3.559925216215461402e-02
5.964522941613676812e+04 3.984815400446753308e+00 3.629172047475905105e-02
5.964522945108207205e+04 3.902051868044515093e+00 3.542009253996011159e-02
5.964522948602738325e+04 3.881791388638689444e+00 3.501275259090341069e-02
5.964522952097269444e+04 3.898864956542808180e+00 3.555719359152458708e-02
5.964522955591799837e+04 3.915037137153272617e+00 3.599329126251931549e-02
5.964522959086330957e+04 3.848966973768785937e+00 3.500017426372125512e-02
5.964522962580862077e+04 3.945032800505958726e+00 3.629924622177685412e-02
5.964522966075392469e+04 3.902367267897265179e+00 3.584209774189378583e-02
5.964522969569923589e+04 3.878732617711636799e+00 3.553374560747517980e-02
5.964522973064454709e+04 3.957027192751936262e+00 3.635840274527414595e-02
5.964522976558985101e+04 3.887858531918486182e+00 3.536337467676479301e-02
5.964522980053516221e+04 3.869503485070131532e+00 3.538402579397880582e-02
5.964522983548047341e+04 3.865313551376096335e+00 3.500619607786582821e-02
5.964522987042577734e+04 3.905442544031068497e+00 3.614885941571694544e-02
5.964522990537108853e+04 3.829555551470362751e+00 3.493843752468687308e-02
5.964522994031639973e+04 3.894301499212088569e+00 3.546079953843923882e-02
5.964522997526170366e+04 3.890254053046772853e+00 3.556648379916999697e-02
5.964523001020701486e+04 3.890688707948904312e+00 3.585363618671753155e-02
5.964523004515232606e+04 3.877495613630067339e+00 3.576702996894522840e-02
5.964523008009762998e+04 3.797257279626814253e+00 3.451033101964412486e-02
5.964523011504294118e+04 3.824440143765551525e+00 3.451972570112304267e-02
5.964523014998825238e+04 3.879101292678113655e+00 3.559792900784914532e-02
5.964523018493355630e+04 3.884251758322935455e+00 3.585393259530602478e-02
5.964523021987886750e+04 3.873029951558981665e+00 3.567074124632287763e-02
5.964523025482417870e+04 3.819568511970034663e+00 3.447722301241309267e-02
5.964523028976948262e+04 3.796636578878494372e+00 3.430827570292437068e-02
5.964523032471479382e+04 3.859515125777522204e+00 3.571970655146383677e-02
5.964523035966010502e+04 3.774278437517014417e+00 3.419688444080325185e-02
5.964523039460540895e+04 3.829530803296148811e+00 3.461145585178993650e-02
5.964523042955072015e+04 3.863897001099073858e+00 3.561991801986881534e-02
5.964523046449603135e+04 3.862516860668431917e+00 3.524583512436219035e-02
5.964523049944133527e+04 3.826742537222208362e+00 3.492242813537824175e-02
5.964523053438664647e+04 3.884223918575063550e+00 3.535305201594920316e-02
5.964523056933195767e+04 3.828772260411953177e+00 3.479762416971007161e-02
5.964523060427726159e+04 3.870078986177419189e+00 3.563488097618113665e-02
5.964523063922257279e+04 3.828549672696903716e+00 3.520458293176822323e-02
5.964523067416788399e+04 3.855261434851744440e+00 3.526618896533693925e-02
5.964523070911318791e+04 3.796132092236609079e+00 3.445866167220816567e-02
5.964523074405849911e+04 3.807013176157192813e+00 3.446331223613725847e-02
5.964523077900381031e+04 3.830621056127532231e+00 3.479967517573533120e-02
5.964523081394911424e+04 3.813329055663182476e+00 3.480084824180353087e-02
5.964523084889442543e+04 3.830398660797321497e+00 3.536257669458877512e-02
5.964523088383973663e+04 3.845874593613436865e+00 3.557782734385552675e-02
5.964523091878504056e+04 3.917382476963922944e+00 3.605394024431795436e-02
5.964523095373035176e+04 3.796336358789245580e+00 3.496595686420091859e-02
5.964523098867566296e+04 3.810752501518889890e+00 3.459275639628403565e-02
5.964523102362096688e+04 3.839448194892867594e+00 3.472706751798255304e-02
5.964523105856627808e+04 3.869349534585586170e+00 3.562505798248560146e-02
5.964523109351158928e+04 3.810043320769494368e+00 3.442604084331041259e-02
5.964523112845690048e+04 3.839640156835920859e+00 3.484351030094071794e-02
5.964523116340220440e+04 3.866601135174557058e+00 3.537728469576696677e-02
5.964523119834751560e+04 3.759807307873356486e+00 3.374882195587850658e-02
5.964523123329281952e+04 3.821666635662952505e+00 3.467460598771750918e-02
5.964523126823813072e+04 3.814802231268648036e+00 3.468751112744775794e-02
5.964523130318344192e+04 3.877141799519408405e+00 3.535091385326544905e-02
5.964523133812875312e+04 3.800312925421494903e+00 3.496106549861248414e-02
5.964523137307406432e+04 3.856833778648432354e+00 3.489077427915771024e-02
5.964523140801936825e+04 3.818798011748757659e+00 3.460984570773617541e-02
5.964523144296467945e+04 3.846598226901579487e+00 3.499847201688495446e-02
5.964523147790999064e+04 3.811333759414514244e+00 3.474618044286577334e-02
5.964523151285529457e+04 3.853272047757600127e+00 3.519013821054803315e-02
5.964523154780059849e+04 3.773758430410791398e+00 3.414546306982992746e-02
5.964523158274590969e+04 3.852179191002050196e+00 3.475945518537486290e-02
5.964523161769122089e+04 3.811282393448607753e+00 3.451257249954770012e-02
5.964523165263653209e+04 3.807977990038381222e+00 3.444663040795541142e-02
5.964523168758184329e+04 3.880810924786664451e+00 3.535989242150951173e-02
5.964523172252714721e+04 3.812530185299529695e+00 3.455662966755405213e-02
5.964523175747245841e+04 3.772063553715998552e+00 3.425327020790510518e-02
5.964523179241776961e+04 3.830461597347836644e+00 3.508087120618345878e-02
5.964523182736307353e+04 3.889110932646035579e+00 3.603794046675013601e-02
5.964523186230838473e+04 3.816912349379166791e+00 3.448801897061055943e-02
5.964523189725369593e+04 3.847738812876760228e+00 3.518206251261180723e-02
5.964523193219899986e+04 3.909402568326517446e+00 3.577592208218446229e-02
5.964523196714431106e+04 3.743489319971806228e+00 3.394435636162998482e-02
5.964523200208962226e+04 3.767393382466311280e+00 3.461827522608321855e-02
5.964523203703492618e+04 3.802176373612853766e+00 3.500574550187689898e-02
5.964523207198023738e+04 3.824136430134568165e+00 3.587637410806663457e-02
5.964523210692554858e+04 3.847035188116401105e+00 3.564698929951341105e-02
5.964523214187085250e+04 3.874564114019086070e+00 3.624688058440181382e-02
5.964523217681616370e+04 3.847339760100081385e+00 3.556848281478522389e-02
5.964523221176147490e+04 3.855449927566418022e+00 3.532679534350693928e-02
5.964523224670677882e+04 3.836268297475194267e+00 3.544419246625437475e-02
5.964523228165209002e+04 3.826302744565711400e+00 3.537348064727013214e-02
5.964523231659740122e+04 3.821431887251412807e+00 3.538987498562744249e-02
5.964523235154270515e+04 3.822400283377814567e+00 3.508734850918624609e-02
5.964523238648801635e+04 3.902978531526340777e+00 3.581004900180911193e-02
5.964523242143332754e+04 3.926547411746081906e+00 3.627014094031427716e-02
5.964523245637863147e+04 3.832441720183765721e+00 3.542902180068142892e-02
5.964523249132394267e+04 3.883457751947693826e+00 3.618234831336994417e-02
5.964523252626925387e+04 3.794917170525487826e+00 3.507329849565517244e-02
5.964523256121455779e+04 3.839578308759541425e+00 3.585823084972883379e-02
5.964523259615986899e+04 3.858198201484777989e+00 3.593271081162569686e-02
5.964523263110518019e+04 3.906969263980899054e+00 3.698039934969332004e-02
5.964523266605048411e+04 3.912863096348821124e+00 3.677124540122921059e-02
5.964523270099579531e+04 3.872763322453710799e+00 3.571707634645573948e-02
5.964523273594110651e+04 3.865963430059066841e+00 3.572209370517469285e-02
5.964523277088641771e+04 3.924257716957181508e+00 3.627097914684575264e-02
5.964523280583172891e+04 3.893393162024395782e+00 3.587036389678061737e-02
5.964523284077703283e+04 3.840296962383539903e+00 3.527589061194447151e-02
5.964523287572233676e+04 3.886026872796442433e+00 3.580767545040881156e-02
5.964523291066764796e+04 3.849715325970091140e+00 3.540536588431331122e-02
5.964523294561295916e+04 3.891372160446255002e+00 3.622619556080283743e-02
5.964523298055826308e+04 3.875586012394394153e+00 3.576881958074550061e-02
5.964523301550357428e+04 3.865030332353269316e+00 3.555922983934359238e-02
5.964523305044888548e+04 3.852516023455611283e+00 3.490928392387886159e-02
5.964523308539418940e+04 3.906856752368234265e+00 3.620288550377118858e-02
5.964523312033950060e+04 3.931443742193825752e+00 3.600860364525387131e-02
5.964523315528481180e+04 3.943113641613445353e+00 3.608984744467969713e-02
5.964523319023011572e+04 3.878397375820056503e+00 3.550769602268159797e-02
5.964523322517542692e+04 3.899976618550103691e+00 3.581626739580405505e-02
5.964523326012073812e+04 3.866940744934885821e+00 3.543206946980768240e-02
5.964523329506604932e+04 3.912121230795777560e+00 3.623518668987764368e-02
5.964523333001136052e+04 3.909285355586278321e+00 3.653148228480611326e-02
5.964523336495666445e+04 3.897872923189930727e+00 3.588334339208922724e-02
5.964523339990196837e+04 3.858287513654365952e+00 3.546350633157214355e-02
5.964523343484727957e+04 3.837410328661605252e+00 3.503879972106768714e-02
5.964523346979259077e+04 3.834581849441237811e+00 3.506800841907436322e-02
5.964523350473790197e+04 3.861053911231299818e+00 3.542526666104026112e-02
5.964523353968320589e+04 3.869349911101094275e+00 3.526852269996184203e-02
5.964523357462851709e+04 3.867310622143410370e+00 3.556101517061991540e-02
5.964523360957382101e+04 3.914276401564537267e+00 3.678246884024324870e-02
5.964523364451913221e+04 3.930969925807326071e+00 3.691089996523971156e-02
5.964523367946444341e+04 3.902913343834104598e+00 3.595362364342383904e-02
5.964523371440974734e+04 3.889497330462595048e+00 3.619292002607044090e-02
5.964523374935505854e+04 3.859670713861489411e+00 3.517645273706894449e-02
5.964523378430036973e+04 3.934191595971622490e+00 3.620384206649623904e-02
5.964523381924568093e+04 3.959219029457770045e+00 3.693565311619456670e-02
5.964523385419099213e+04 3.866819013920116177e+00 3.575393553739505265e-02
5.964523388913629606e+04 3.887106931697982048e+00 3.538076440353845470e-02
5.964523392408159998e+04 3.875416290096938443e+00 3.600020179576617768e-02
5.964523395902691118e+04 3.874303144408039135e+00 3.577091917763009637e-02
5.964523399397222238e+04 3.915941041679568801e+00 3.612785663981747664e-02
5.964523402891753358e+04 3.957425580014902966e+00 3.639772101471006049e-02
5.964523406386283750e+04 3.887433785499414984e+00 3.570181681461924439e-02
5.964523409880814870e+04 3.947869367796018381e+00 3.750164428332275479e-02
5.964523413375345262e+04 3.907607335868694687e+00 3.549657665442831900e-02
5.964523416869876382e+04 3.878676336601187380e+00 3.536253908641325688e-02
5.964523420364407502e+04 3.886354752849351613e+00 3.635048190356962583e-02
5.964523423858938622e+04 3.947892632636068821e+00 3.616042538894033431e-02
5.964523427353469742e+04 3.936508732871343064e+00 3.635640469115809098e-02
5.964523430848000135e+04 3.859069528830761264e+00 3.529907930023846313e-02
5.964523434342531255e+04 3.915276368226936476e+00 3.570148080817641539e-02
5.964523437837062374e+04 3.918756867053837745e+00 3.585433977789027893e-02
5.964523441331592767e+04 3.947888842907841589e+00 3.658907889115205203e-02
5.964523444826123159e+04 3.918262191865178323e+00 3.600248941305136952e-02
5.964523448320654279e+04 3.963456124251674595e+00 3.653413905533509087e-02
5.964523451815185399e+04 3.889565308940924115e+00 3.582545656285044539e-02
5.964523455309716519e+04 3.935541967619851533e+00 3.628710513510034069e-02
5.964523458804247639e+04 3.854567120228090449e+00 3.509667121779574961e-02
5.964523462298778031e+04 3.827821336999739810e+00 3.491877072277373845e-02
5.964523465793309151e+04 3.876169156710647545e+00 3.595046398312455593e-02
5.964523469287840271e+04 3.812851931531194616e+00 3.480766874053678461e-02
5.964523472782370663e+04 3.880009639268898969e+00 3.582941499666066065e-02
5.964523476276901783e+04 3.911715004568839138e+00 3.598139647232691252e-02
5.964523479771432903e+04 3.844371796920127426e+00 3.519759195716544442e-02
5.964523483265963296e+04 3.900479712791309339e+00 3.573796777690671500e-02
5.964523486760494416e+04 3.894991297621349435e+00 3.573829682270899394e-02
5.964523490255025536e+04 3.860794146559983986e+00 3.533141543542122481e-02
5.964523493749555928e+04 3.878409734188475788e+00 3.578353713231718913e-02
5.964523497244087048e+04 3.910405840138579947e+00 3.677689516818435228e-02
5.964523500738618168e+04 3.894878857370756009e+00 3.597368607596304613e-02
5.964523504233148560e+04 3.911419739484635283e+00 3.614555748168471472e-02
5.964523507727679680e+04 3.808655413129666822e+00 3.505229663250073596e-02
5.964523511222210800e+04 3.906433544793439516e+00 3.601038417400894559e-02
5.964523514716741192e+04 3.892352344175454171e+00 3.577518293021621915e-02
5.964523518211272312e+04 3.844390079814072880e+00 3.464181131599502333e-02
5.964523521705803432e+04 3.895988756879910309e+00 3.596088985703931734e-02
5.964523525200333825e+04 3.811926521715304439e+00 3.486009843215009257e-02
5.964523528694864945e+04 3.824360191881559512e+00 3.510216453903795136e-02
5.964523532189396064e+04 3.859315846403461148e+00 3.534992826310597025e-02
5.964523535683926457e+04 3.857341509283706227e+00 3.535312705275827500e-02
5.964523539178457577e+04 3.838630806845965804e+00 3.466156052151714989e-02
5.964523542672988697e+04 3.857943637706128470e+00 3.496282492782716578e-02
5.964523546167519089e+04 3.872477035653121735e+00 3.522612160509389773e-02
5.964523549662050209e+04 3.867878946777032922e+00 3.518882087248619700e-02
5.964523553156581329e+04 3.893047259640616709e+00 3.541528890766246218e-02
5.964523556651111721e+04 3.861752828609888333e+00 3.501454518022222712e-02
5.964523560145642841e+04 3.868679519825390933e+00 3.488429361799683798e-02
5.964523563640173961e+04 3.924899187255771249e+00 3.574850789129922074e-02
5.964523567134705081e+04 3.804959343637828617e+00 3.470730603558444538e-02
5.964523570629236201e+04 3.860495882141038226e+00 3.504574920170753366e-02
5.964523574123766593e+04 3.923638041323241676e+00 3.576451511389060894e-02
5.964523577618297713e+04 3.868706517900840414e+00 3.530050326547223838e-02
5.964523581112828833e+04 3.922171263429037769e+00 3.581172521963169042e-02
5.964523584607359226e+04 3.906476264571908441e+00 3.560264767194327301e-02
5.964523588101889618e+04 3.852746647069630548e+00 3.478334110809132296e-02
5.964523591596420738e+04 3.832901649808504452e+00 3.443325588590270131e-02
5.964523595090951858e+04 3.883966944216801664e+00 3.560934529232551854e-02
5.964523598585482978e+04 3.878944584049728750e+00 3.668107737171975857e-02


==> figures/ground-lc/20220305_tic3788_b.dat <==
5.964421628120761306e+04 1.322911362502952848e+01 2.948009275659999040e-01
5.964421637619905232e+04 1.301577110435058593e+01 2.412085645255756250e-01
5.964421648582946364e+04 1.315620257433533880e+01 2.352294631761505384e-01
5.964421659545988223e+04 1.361308137856716982e+01 2.460570822421764836e-01
5.964421670509029354e+04 1.310791984911016250e+01 2.317198255711989952e-01
5.964421681472071214e+04 1.350961947896101911e+01 2.445816750218291480e-01
5.964421692435113073e+04 1.295378301549351541e+01 2.375570119959269366e-01
5.964421703398154204e+04 1.307922707128370732e+01 2.351557500293682268e-01
5.964421714361196064e+04 1.280918461255291874e+01 2.296155051834925243e-01
5.964421725324237195e+04 1.352269306472154753e+01 2.466700525912371433e-01
5.964421736287279782e+04 1.311962420930493600e+01 2.297722543239257564e-01
5.964421747250320914e+04 1.332851251669861270e+01 2.462714884030763329e-01
5.964421758213362773e+04 1.320903900864949421e+01 2.511811647544866521e-01
5.964421769176403905e+04 1.330640916406323981e+01 2.422899151158781350e-01
5.964421780139445764e+04 1.370127557439560029e+01 2.542404542748518681e-01
5.964421791102486895e+04 1.359755698129202450e+01 2.471244821946134429e-01
5.964421802065528755e+04 1.345734170253920681e+01 2.493817054473466965e-01
5.964421813028570614e+04 1.335590622693988649e+01 2.444917318143929597e-01
5.964421823991611745e+04 1.347641933939684122e+01 2.353739559090415601e-01
5.964421834954652877e+04 1.358395863302360063e+01 2.407427726605408935e-01
5.964421845917694736e+04 1.349489372381706254e+01 2.388822793949574308e-01
5.964421856880736595e+04 1.279105081255974596e+01 2.225582496935573917e-01
5.964421867843778455e+04 1.329035393676024945e+01 2.326248754168021571e-01
5.964421878806819586e+04 1.307962751805397161e+01 2.283772499820099500e-01
5.964421889769860718e+04 1.342526470360924229e+01 2.383656586004193889e-01
5.964421900732902577e+04 1.352752981916121655e+01 2.360338893439054286e-01
5.964421911695944436e+04 1.299892050847773106e+01 2.205484156223650183e-01
5.964421922658986296e+04 1.322647372657668718e+01 2.326465646099107054e-01
5.964421933622027427e+04 1.330998067762239145e+01 2.360703410207887210e-01
5.964421944585069286e+04 1.313708464892497396e+01 2.271085106366196038e-01
5.964421955548111146e+04 1.366101923595852341e+01 2.421110578937597235e-01
5.964421966511152277e+04 1.328012420036661467e+01 2.277591994724522395e-01
5.964421977474194136e+04 1.346894949571261080e+01 2.338664298841687528e-01
5.964421988437235268e+04 1.383242610477026702e+01 2.464202959657368630e-01
5.964421999400277127e+04 1.399952653383310519e+01 2.574663677807021989e-01
5.964422010363318259e+04 1.328729883360401587e+01 2.321024199859691717e-01
5.964422021326360846e+04 1.362769335450215280e+01 2.387546848129225019e-01
5.964422032289401977e+04 1.293179467639213875e+01 2.278532938477174086e-01
5.964422043252443837e+04 1.359623665092281897e+01 2.418090571926132248e-01
5.964422054215484968e+04 1.371453280547334508e+01 2.472442575446130164e-01
5.964422065178526100e+04 1.376633765440348256e+01 2.380545348743031975e-01
5.964422076141567959e+04 1.371402102397338041e+01 2.404860009467904847e-01
5.964422087104609818e+04 1.334498702437954698e+01 2.382684620659407670e-01
5.964422098067651677e+04 1.407434174544886218e+01 2.552390584810815266e-01
5.964422109030692809e+04 1.348900964593949325e+01 2.401212144799875492e-01
5.964422119993733941e+04 1.360475962916945569e+01 2.419866750643653308e-01
5.964422130956775800e+04 1.362313910600646061e+01 2.427966772860506717e-01
5.964422141919817659e+04 1.290868376131128237e+01 2.295776537800603423e-01
5.964422152882859518e+04 1.374991258401647265e+01 2.426479243636619210e-01
5.964422163845900650e+04 1.348710228035519165e+01 2.384432590729411716e-01
5.964422174808941782e+04 1.331897623262646491e+01 2.304102512307315553e-01
5.964422185771984368e+04 1.371313065976714185e+01 2.409360578227207061e-01
5.964422196735025500e+04 1.355221542874396157e+01 2.347892531586134868e-01
5.964422207698067359e+04 1.348085850138134667e+01 2.346331223089105633e-01
5.964422218661108491e+04 1.335802652598729701e+01 2.384562134662503163e-01
5.964422229624150350e+04 1.332238112196127489e+01 2.418778638360968569e-01
5.964422240587191482e+04 1.341851262827066371e+01 2.430166341634610594e-01
5.964422251550233341e+04 1.352420968387355060e+01 2.484675398050139039e-01
5.964422262513275200e+04 1.334995957810825828e+01 2.475615583790203578e-01
5.964422273476316332e+04 1.302733879127955241e+01 2.307698119504364154e-01
5.964422284439358191e+04 1.375133235498570983e+01 2.508893398691483534e-01
5.964422295402399322e+04 1.320293010554284407e+01 2.270412720307746213e-01
5.964422306365441182e+04 1.330609883547327499e+01 2.286525007560968881e-01
5.964422317328483041e+04 1.339587932303164131e+01 2.332006347085207598e-01
5.964422328291524173e+04 1.341704820398287801e+01 2.293855185165295518e-01
5.964422339254566032e+04 1.335237148328177881e+01 2.278578634769084232e-01
5.964422350217607163e+04 1.378009627776514456e+01 2.514812263368502165e-01
5.964422361180649023e+04 1.374620988758060314e+01 2.366162606472676233e-01
5.964422372143690882e+04 1.348203772452844618e+01 2.321661094257507496e-01
5.964422383106732741e+04 1.376483550173408332e+01 2.391412777785701660e-01
5.964422394069773873e+04 1.343088873657756466e+01 2.335349948656282870e-01
5.964422405032815004e+04 1.380414043867537366e+01 2.418820955071039891e-01
5.964422415995856863e+04 1.381924730549502556e+01 2.402490527440318269e-01
5.964422426958898723e+04 1.343860315771473957e+01 2.319208480605642053e-01
5.964422437921940582e+04 1.325345846107829217e+01 2.240368186238245463e-01
5.964422448884981713e+04 1.328763031839954856e+01 2.349012844393059685e-01
5.964422459848022845e+04 1.344429857107521364e+01 2.416517554874293150e-01
5.964422470811064704e+04 1.326001452595117058e+01 2.368320767817460593e-01
5.964422481774106564e+04 1.374342627938070471e+01 2.453387042121319139e-01
5.964422492737148423e+04 1.354506900925803237e+01 2.410097267571191526e-01
5.964422503700189554e+04 1.327323309390003203e+01 2.316027361287679720e-01
5.964422514663231414e+04 1.337956860395446412e+01 2.476181492080106461e-01
5.964422525626273273e+04 1.361574347354190095e+01 2.522336525356507764e-01
5.964422536589314404e+04 1.335931959219858278e+01 2.395515804441091801e-01
5.964422547552356264e+04 1.362434577393753443e+01 2.466658653466831386e-01
5.964422558515397395e+04 1.341451064458900255e+01 2.404243480409048450e-01
5.964422569478439254e+04 1.391846925004819902e+01 2.508528920927225458e-01
5.964422580441480386e+04 1.335516164584864107e+01 2.327099517875354795e-01
5.964422591404522245e+04 1.378213324681768803e+01 2.428631543521654612e-01
5.964422602367564104e+04 1.380629279175320967e+01 2.524512243636825026e-01
5.964422613330605964e+04 1.315435930695821298e+01 2.307338784547869337e-01
5.964422624293647095e+04 1.350173604559006968e+01 2.339351274118507129e-01
5.964422635256688227e+04 1.377912710537002283e+01 2.428609738381286853e-01
5.964422646219730086e+04 1.362423627204995036e+01 2.420106372735702505e-01
5.964422657182771945e+04 1.361100787371405829e+01 2.401006706915533584e-01
5.964422668145813805e+04 1.347452217269773911e+01 2.331675622128149550e-01
5.964422679108854936e+04 1.376920098352403521e+01 2.406265018509681497e-01
5.964422690071896068e+04 1.391729133980281752e+01 2.485140323118780192e-01
5.964422701034937927e+04 1.362916308808092403e+01 2.397482798887873578e-01
5.964422711997979786e+04 1.379765158806544889e+01 2.418285021690891878e-01
5.964422722961021645e+04 1.345302870885314839e+01 2.346153823527443172e-01
5.964422733924062777e+04 1.365585911470728142e+01 2.408875555268796265e-01
5.964422744887103909e+04 1.346826130425760759e+01 2.293266102603744860e-01
5.964422755850146496e+04 1.342871493555723994e+01 2.307125080743811785e-01
5.964422766813187627e+04 1.400011834552949885e+01 2.441541349489925739e-01
5.964422777776229486e+04 1.368978601282767471e+01 2.352187468220844624e-01
5.964422788739270618e+04 1.346994660564454449e+01 2.340385976056297279e-01
5.964422799702312477e+04 1.367544697432762746e+01 2.440844941224296349e-01
5.964422810665354336e+04 1.390388101596460046e+01 2.455890219606779445e-01
5.964422821628395468e+04 1.382912407489710382e+01 2.430087091851109438e-01
5.964422832591437327e+04 1.333317770099916011e+01 2.319302462760128303e-01
5.964422843554478459e+04 1.355222653486548978e+01 2.381111078559298433e-01
5.964422854517520318e+04 1.327297006565525272e+01 2.262138363118072482e-01
5.964422865480561450e+04 1.344552108616504782e+01 2.361215903755561063e-01
5.964422876443604036e+04 1.337846477866786898e+01 2.404653246171377656e-01
5.964422887406645168e+04 1.370371300517734348e+01 2.483220951546435129e-01
5.964422898369687027e+04 1.368884279732320941e+01 2.406627711196831776e-01
5.964422909332728159e+04 1.373352983661598081e+01 2.427567481042129105e-01
5.964422920295769291e+04 1.342698730794923101e+01 2.375384212551231999e-01
5.964422931258811150e+04 1.376046660585004133e+01 2.523173606337385522e-01
5.964422942221853009e+04 1.342795800624231362e+01 2.379598803756634851e-01
5.964422953184894141e+04 1.344578629070007203e+01 2.364026298482093669e-01
5.964422964147935272e+04 1.370919955424047743e+01 2.468500856870536053e-01
5.964422975110977131e+04 1.360325789463749757e+01 2.425573704993918833e-01
5.964422986074018991e+04 1.336484443531980837e+01 2.352620427896991440e-01
5.964422997037060850e+04 1.406401346827711585e+01 2.529034333225878006e-01
5.964423008000102709e+04 1.374031615327957212e+01 2.463299488251190772e-01
5.964423018963143841e+04 1.377038841367850885e+01 2.501476659927602264e-01
5.964423029926184972e+04 1.411347857773004577e+01 2.468617221961208474e-01
5.964423040889227559e+04 1.436335531336216320e+01 2.566764740228126840e-01
5.964423051852268691e+04 1.389579017390478022e+01 2.518668728385050071e-01
5.964423062815310550e+04 1.350788286197099453e+01 2.392540483631950821e-01
5.964423073778351682e+04 1.330350080023547221e+01 2.263501799299978412e-01
5.964423084741393541e+04 1.382969592700701433e+01 2.431330987517018871e-01
5.964423095704434672e+04 1.375349768104227977e+01 2.370928624222045644e-01
5.964423106667476532e+04 1.354835289663006392e+01 2.344845061036259226e-01
5.964423117630518391e+04 1.349635627530364346e+01 2.348826783103219462e-01
5.964423128593559522e+04 1.374085489183826603e+01 2.391967154488707503e-01
5.964423139556601382e+04 1.367858365995661707e+01 2.424263324598138758e-01
5.964423150519642513e+04 1.339069341017101245e+01 2.323732496181355189e-01
5.964423161482685100e+04 1.357399681407873793e+01 2.325325854470051135e-01
5.964423172445726232e+04 1.369227352606067605e+01 2.397428053102989565e-01
5.964423183408768091e+04 1.378422788374380481e+01 2.451399644577968162e-01
5.964423194371809223e+04 1.374481135714836988e+01 2.429623756352431441e-01
5.964423205334850354e+04 1.365472820749812399e+01 2.360915686109112954e-01
5.964423216297892213e+04 1.345045249725472480e+01 2.348514454476239577e-01
5.964423227260934073e+04 1.364722920223275082e+01 2.356031757757099387e-01
5.964423238223975932e+04 1.339888609683831255e+01 2.308174289809078461e-01
5.964423249187017063e+04 1.326878740855686267e+01 2.247740729491433942e-01
5.964423260150058195e+04 1.368506643114968213e+01 2.333675774805967773e-01
5.964423271113100054e+04 1.369411854772340043e+01 2.325128519759571688e-01
5.964423282076141913e+04 1.360776743563769742e+01 2.323139828030277576e-01
5.964423293039183773e+04 1.362533132472683661e+01 2.371950662579589975e-01
5.964423304002224904e+04 1.343816605172962575e+01 2.262252561903792536e-01
5.964423314965266036e+04 1.417267335316951993e+01 2.392177808388961380e-01
5.964423325928307895e+04 1.409741251076489554e+01 2.477664893592854412e-01
5.964423336891349754e+04 1.383170341222537125e+01 2.373704014639386461e-01
5.964423347854391614e+04 1.330686421605401293e+01 2.207194705813458058e-01
5.964423358817432745e+04 1.368004489511572075e+01 2.353304741181535820e-01
5.964423369780474604e+04 1.341421793694521014e+01 2.243110026952906955e-01
5.964423380743515736e+04 1.354840472241194327e+01 2.363278244327302324e-01
5.964423391706557595e+04 1.382170342235567873e+01 2.387195515151378233e-01
5.964423402669599454e+04 1.320155229066737235e+01 2.187671081720898580e-01
5.964423413632641314e+04 1.367293711911900189e+01 2.304951750152050838e-01
5.964423424595682445e+04 1.385094167196439940e+01 2.400931410287611700e-01
5.964423435558723577e+04 1.304477330212541197e+01 2.190321880994043624e-01
5.964423446521765436e+04 1.332835936142694244e+01 2.301487376038724719e-01
5.964423457484807295e+04 1.331304448384858574e+01 2.307893061671558443e-01
5.964423468447849154e+04 1.300578404958833545e+01 2.216092073328999601e-01
5.964423479410890286e+04 1.332922081695105732e+01 2.268741063358400700e-01
5.964423490373932145e+04 1.321192545163503063e+01 2.250660935287435438e-01
5.964423501336973277e+04 1.345222558844092298e+01 2.264247989742503020e-01
5.964423512300015864e+04 1.338487807685666553e+01 2.264254718997122662e-01
5.964423523263056995e+04 1.323156255341778831e+01 2.244196350375950444e-01
5.964423534226098127e+04 1.341077777564238005e+01 2.257316228750744502e-01
5.964423545189139986e+04 1.323418046341880761e+01 2.192440320984013480e-01
5.964423556152181118e+04 1.322093001231177034e+01 2.260855737363390572e-01
5.964423567115222977e+04 1.366755054690089644e+01 2.355274566240528888e-01
5.964423578078264836e+04 1.373554484088717587e+01 2.290076056005431737e-01
5.964423589041306695e+04 1.407242880677806518e+01 2.402502801274561950e-01
5.964423600004347827e+04 1.350584244251790444e+01 2.292261744313435212e-01
5.964423610967388959e+04 1.352383299836941966e+01 2.251150418635860240e-01
5.964423621930430818e+04 1.392760853827942924e+01 2.423592366904986084e-01
5.964423632893472677e+04 1.342845149965656759e+01 2.221998022333297185e-01
5.964423643856514536e+04 1.387303397294746965e+01 2.385541383893728662e-01
5.964423654819555668e+04 1.360396784082364441e+01 2.362767552231263002e-01
5.964423665782596800e+04 1.336899439224007224e+01 2.276147736389134701e-01
5.964423676745638659e+04 1.355256095690844909e+01 2.325606926772122440e-01
5.964423687708680518e+04 1.358953656421620515e+01 2.297611201633915634e-01
5.964423698671721650e+04 1.395522680897818191e+01 2.402578803212793712e-01
5.964423709634763509e+04 1.363080498304697308e+01 2.382748455037737856e-01
5.964423720597804640e+04 1.430353906514508644e+01 2.494666986834856992e-01
5.964423731560846500e+04 1.344420739837707934e+01 2.278487094623067588e-01
5.964423742523888359e+04 1.352162027833002078e+01 2.306822271293580695e-01
5.964423753486930218e+04 1.329611091173526383e+01 2.230517561373393798e-01
5.964423764449971350e+04 1.348631802392898571e+01 2.329530409115547485e-01
5.964423775413013209e+04 1.332258496119882274e+01 2.240979290744686547e-01
5.964423786376054341e+04 1.291598330378250736e+01 2.149447878372705567e-01
5.964423797339096927e+04 1.389298343199968144e+01 2.369737623973721119e-01
5.964423808302138059e+04 1.315670134522312473e+01 2.251158316585912533e-01
5.964423819265179918e+04 1.344148936170212849e+01 2.254780606229979112e-01
5.964423830228221050e+04 1.308593982169390735e+01 2.141308252752494312e-01
5.964423841191262909e+04 1.368943426171444067e+01 2.422904415291481928e-01
5.964423852154304041e+04 1.348934193058979680e+01 2.381307389263543628e-01
5.964423863117345900e+04 1.356785830292145256e+01 2.313468759026350019e-01
5.964423874080387759e+04 1.389585942391985007e+01 2.461050832526607834e-01
5.964423885043428891e+04 1.329288230086828548e+01 2.295140586061192312e-01
5.964423896006470750e+04 1.385636639912724988e+01 2.520225470567296622e-01
5.964423906969512609e+04 1.360995550823287914e+01 2.400691427882883089e-01
5.964423917932554468e+04 1.378280867911345631e+01 2.424482603684615933e-01
5.964423928895595600e+04 1.370759928913614623e+01 2.397843798276123317e-01
5.964423939858637459e+04 1.365842293222313586e+01 2.355316255534454506e-01
5.964423950821678591e+04 1.351308098291810822e+01 2.309202559275025934e-01
5.964423961784719722e+04 1.353027940098833071e+01 2.289383224284188556e-01
5.964423972747761582e+04 1.400213733338514466e+01 2.430273061733859430e-01
5.964423983710803441e+04 1.355403995370985015e+01 2.342690646977092783e-01
5.964423994673845300e+04 1.355629832781015409e+01 2.405349978371726649e-01
5.964424005636887159e+04 1.368011622276029193e+01 2.415371923325038139e-01
5.964424016599928291e+04 1.352582940221173935e+01 2.335813292273364039e-01
5.964424027562969422e+04 1.319170159103407691e+01 2.283189648359895130e-01
5.964424038526011282e+04 1.350326583302826577e+01 2.339378308980248344e-01
5.964424049489053141e+04 1.353067424921123418e+01 2.384316095404118152e-01
5.964424060452094272e+04 1.320990151414907032e+01 2.316003800954069269e-01
5.964424071415135404e+04 1.296001576103272157e+01 2.225929529538226703e-01
5.964424082378177263e+04 1.345829852544052052e+01 2.363426478120452534e-01
5.964424093341219123e+04 1.311057756182739631e+01 2.225154118796583702e-01
5.964424104304260982e+04 1.293654165036424253e+01 2.253776479291597357e-01
5.964424115267302841e+04 1.332976858007206644e+01 2.327860851329427438e-01
5.964424126230343973e+04 1.365179918121094538e+01 2.387266975516454948e-01
5.964424137193385104e+04 1.341387361312107984e+01 2.363275709322055218e-01
5.964424148156426963e+04 1.330382656938744468e+01 2.264504203942614979e-01
5.964424159119468823e+04 1.312474804031354836e+01 2.253676131748853506e-01
5.964424170082509954e+04 1.361164464621772119e+01 2.340130828904757043e-01
5.964424181045551813e+04 1.291839314172665709e+01 2.202199664537879686e-01
5.964424192008593673e+04 1.360604765881415901e+01 2.380197638630725254e-01
5.964424202971635532e+04 1.386926605504587151e+01 2.498371643498587813e-01
5.964424213934676663e+04 1.336265496062398661e+01 2.304837298867850048e-01
5.964424224897718523e+04 1.366271389687268112e+01 2.432790946367059670e-01
5.964424235860759654e+04 1.390828328568413497e+01 2.463349474077451973e-01
5.964424246823801514e+04 1.389206160227359987e+01 2.478347943285700572e-01
5.964424257786842645e+04 1.377881799969178722e+01 2.453116595584239612e-01
5.964424268749885232e+04 1.366924034869240501e+01 2.359610627806319749e-01
5.964424279712926364e+04 1.329967963907265904e+01 2.359644061485489663e-01
5.964424290675968223e+04 1.377122926616594967e+01 2.445910077474400257e-01
5.964424301639009354e+04 1.342033056272093283e+01 2.359087475526818745e-01
5.964424312602051214e+04 1.374290856449782794e+01 2.497328227600395245e-01
5.964424323565092345e+04 1.333171243325705646e+01 2.354399026100707781e-01
5.964424334528134932e+04 1.330372041868931987e+01 2.492444806879092756e-01
5.964424345491176064e+04 1.306362710329736565e+01 2.317596100988425778e-01
5.964424356454217923e+04 1.380224023166488934e+01 2.552086023315916496e-01
5.964424367417259054e+04 1.335866869195716333e+01 2.360348419420827681e-01
5.964424378380300914e+04 1.308925520530199194e+01 2.292416091824951985e-01
5.964424389343342773e+04 1.286567888333208920e+01 2.384658654314812665e-01
5.964424400306383905e+04 1.318990490404301141e+01 2.451712605030798298e-01
5.964424411269425764e+04 1.337328595156243871e+01 2.578979901459528268e-01
5.964424422232466895e+04 1.368456794941846866e+01 2.580388584379399441e-01
5.964424433195508755e+04 1.351979932598039369e+01 2.447576761048907423e-01
5.964424444158549886e+04 1.341832941354980768e+01 2.374266415951377662e-01
5.964424455121591745e+04 1.394658285981162749e+01 2.453990068790539436e-01
5.964424466084633605e+04 1.388916832717494287e+01 2.464268710047557709e-01
5.964424477047674736e+04 1.363730838679934010e+01 2.396307923418646568e-01
5.964424488010716595e+04 1.382772347469651564e+01 2.509052175717351729e-01
5.964424498973757727e+04 1.345833173021430618e+01 2.549306312901674088e-01
5.964424509936799586e+04 1.301298362610137360e+01 2.385080061019120568e-01
5.964424520899841445e+04 1.394073273705904903e+01 2.591966303361700752e-01
5.964424531862883305e+04 1.335668227527443008e+01 2.360826171781909844e-01
5.964424542825924436e+04 1.308590626700951631e+01 2.247601496647713137e-01
5.964424553788965568e+04 1.339626560006153611e+01 2.268802517016291487e-01
5.964424564752007427e+04 1.335250421633093865e+01 2.351052734547587897e-01
5.964424575715049286e+04 1.322874955267172581e+01 2.203395367396525362e-01
5.964424586678091146e+04 1.367239780542462135e+01 2.324790700180363601e-01
5.964424597641132277e+04 1.364912348295126243e+01 2.391955991102657497e-01
5.964424608604173409e+04 1.371845894967519719e+01 2.403847244302061981e-01
5.964424619567215996e+04 1.335145133750711466e+01 2.301449511752932942e-01
5.964424630530257127e+04 1.403828262633860646e+01 2.535748385198094978e-01
5.964424641493298986e+04 1.376608107317644070e+01 2.416902045039674152e-01
5.964424652456340118e+04 1.365440243104973739e+01 2.435342068917026870e-01
5.964424663419381977e+04 1.396598586017281995e+01 2.460235708514684205e-01
5.964424674382423109e+04 1.381163445663785438e+01 2.431503082145325123e-01
5.964424685345464968e+04 1.398323989377397503e+01 2.448451408098847315e-01
5.964424696308506827e+04 1.372522531253028433e+01 2.369637112906891607e-01
5.964424707271548687e+04 1.362373490979356738e+01 2.323004932011522028e-01
5.964424718234589818e+04 1.395082254794948007e+01 2.423786074352523578e-01
5.964424729197630950e+04 1.373600093554485824e+01 2.345427221640956350e-01
5.964424740160672809e+04 1.372624973368712453e+01 2.430895540072038341e-01
5.964424751123714668e+04 1.353736242517860511e+01 2.357631742420152610e-01
5.964424762086756527e+04 1.375915558665733762e+01 2.439919256909026668e-01
5.964424773049797659e+04 1.391247723311333395e+01 2.540625997307020545e-01
5.964424784012839518e+04 1.381044577125963535e+01 2.447630391118270909e-01
5.964424794975880650e+04 1.374053579606166764e+01 2.534568002734646774e-01
5.964424805938923237e+04 1.370290797780753955e+01 2.454363265133828742e-01
5.964424816901964368e+04 1.393226546386784648e+01 2.470811263933087032e-01
5.964424827865005500e+04 1.360599657338663704e+01 2.349149829619831265e-01
5.964424838828047359e+04 1.364641744548286795e+01 2.356459538657396380e-01
5.964424849791089218e+04 1.410389506358265876e+01 2.540464296756376750e-01
5.964424860754130350e+04 1.375046955174750707e+01 2.465911663360731976e-01
5.964424871717172209e+04 1.312536041817809895e+01 2.301910212078929763e-01
5.964424882680214068e+04 1.338340018630116113e+01 2.381397011960076915e-01
5.964424893643255200e+04 1.393091330218441826e+01 2.535409520734571709e-01
5.964424904606297059e+04 1.334641457680250909e+01 2.374388455677834686e-01
5.964424915569338191e+04 1.339738773285577800e+01 2.373218725396160078e-01
5.964424926532380050e+04 1.374465803318494572e+01 2.529616733020191299e-01
5.964424937495421909e+04 1.276671101699679589e+01 2.179414489294997648e-01
5.964424948458463768e+04 1.338292108362779942e+01 2.338727174184445645e-01
5.964424959421504900e+04 1.283605723969120760e+01 2.200819295993699798e-01
5.964424970384546032e+04 1.317952505179160561e+01 2.366478642416514067e-01
5.964424981347587891e+04 1.333361829450737446e+01 2.324824956355011074e-01
5.964424992310629750e+04 1.378560898840591165e+01 2.466277315460917718e-01
5.964425003273671609e+04 1.331290192540264350e+01 2.296374714368641934e-01
5.964425014236712741e+04 1.349187813313643858e+01 2.338674650241984176e-01
5.964425025199754600e+04 1.340000769245562395e+01 2.310107094301009911e-01
5.964425036162795732e+04 1.329563308687615297e+01 2.297595389368045915e-01
5.964425047125837591e+04 1.365416130165047370e+01 2.399494843103679165e-01
5.964425058088879450e+04 1.327824837102337874e+01 2.404135891934396640e-01
5.964425069051921309e+04 1.394106051253459455e+01 2.650925674509004293e-01
5.964425080014962441e+04 1.347158729853074277e+01 2.426959822666022726e-01
5.964425090978004300e+04 1.329870747006272502e+01 2.324322389474373085e-01
5.964425101941045432e+04 1.345116774881286936e+01 2.390190549367003647e-01
5.964425112904087291e+04 1.339505432891226100e+01 2.357195421874811458e-01
5.964425123867129150e+04 1.353189822341488124e+01 2.381959875405290361e-01
5.964425134830171010e+04 1.331842926054359744e+01 2.381094578965736730e-01
5.964425145793212141e+04 1.329815445605526847e+01 2.389884924481814887e-01
5.964425156756253273e+04 1.401659633176432429e+01 2.529908380703909665e-01
5.964425167719295132e+04 1.345173394193760430e+01 2.326441388886034134e-01
5.964425178682336991e+04 1.370974859199907137e+01 2.405555272050176607e-01
5.964425189645378850e+04 1.329751182166178936e+01 2.360590891962498217e-01
5.964425200608420710e+04 1.379460100744889850e+01 2.458224045689769988e-01
5.964425211571461841e+04 1.350100507322676435e+01 2.326993471917642997e-01
5.964425222534502973e+04 1.379157758468509165e+01 2.419377576390319695e-01
5.964425233497544832e+04 1.339803392812745209e+01 2.385075611032136944e-01
5.964425244460586691e+04 1.331189698397021992e+01 2.287085740293642311e-01
5.964425255423628550e+04 1.372107169840562690e+01 2.407143606804929836e-01
5.964425266386669682e+04 1.376831243972998919e+01 2.480171757397250376e-01
5.964425277349710814e+04 1.390152734697082870e+01 2.456748005669114610e-01
5.964425288312752673e+04 1.370800512203639876e+01 2.458316192602696404e-01
5.964425299275794532e+04 1.391310315079505067e+01 2.503617982264479958e-01
5.964425310238836391e+04 1.322624886809538047e+01 2.299570195380378212e-01
5.964425321201877523e+04 1.321113780547317873e+01 2.280799786097488790e-01
5.964425332164918655e+04 1.355512047608893766e+01 2.400766303532194390e-01
5.964425343127961241e+04 1.382597505444466357e+01 2.549727940752344879e-01
5.964425354091002373e+04 1.335117533718689842e+01 2.417169681920055269e-01
5.964425365054044232e+04 1.309184546093764823e+01 2.344315734388826289e-01
5.964425376017085364e+04 1.307076001497566509e+01 2.313887779735174788e-01
5.964425386980127223e+04 1.343226129299228333e+01 2.390800013102233890e-01
5.964425397943168355e+04 1.360617918467468712e+01 2.471632746571463257e-01
5.964425408906210214e+04 1.386266018035120950e+01 2.569808802076866128e-01
5.964425419869252073e+04 1.372532197190770731e+01 2.522876836049888216e-01
5.964425430832293932e+04 1.388196578316119201e+01 2.476716852938047053e-01
5.964425441795335064e+04 1.378419272533080253e+01 2.368796533294000861e-01
5.964425452758376196e+04 1.341943532753689894e+01 2.372129718913419671e-01
5.964425463721418055e+04 1.350241104413766102e+01 2.406775221895535721e-01
5.964425474684459914e+04 1.365757242678809824e+01 2.398502350631700475e-01
5.964425485647501773e+04 1.307016751364577445e+01 2.284952476761600015e-01
5.964425496610542905e+04 1.317960198061125610e+01 2.355882814849039053e-01
5.964425507573584764e+04 1.308233217559642547e+01 2.249550530402545101e-01
5.964425518536625896e+04 1.321041916395532567e+01 2.321147879506481326e-01
5.964425529499668482e+04 1.332336591911059998e+01 2.347557928122919746e-01
5.964425540462709614e+04 1.385378929732925890e+01 2.452488910145594614e-01
5.964425551425750746e+04 1.310910087719298112e+01 2.303734719981769541e-01
5.964425562388792605e+04 1.347054743048731318e+01 2.372068354315001182e-01
5.964425573351834464e+04 1.319034069495741335e+01 2.305584637899865119e-01
5.964425584314875596e+04 1.370207803223070187e+01 2.387028704941108748e-01
5.964425595277917455e+04 1.327050259574148150e+01 2.317336883852773588e-01
5.964425606240959314e+04 1.362387400590108832e+01 2.321851579436524649e-01
5.964425617204000446e+04 1.348444805069355823e+01 2.326880242313175140e-01
5.964425628167042305e+04 1.356697495787122421e+01 2.365771740030709336e-01
5.964425639130083437e+04 1.350168876536776530e+01 2.325046172570500724e-01
5.964425650093126023e+04 1.342820779821821020e+01 2.278077006952186900e-01
5.964425661056167155e+04 1.374890447837450225e+01 2.424441869316147913e-01
5.964425672019209014e+04 1.354816334505666298e+01 2.488129654530281953e-01
5.964425682982250146e+04 1.362547487353108977e+01 2.451862191940995250e-01
5.964425693945292005e+04 1.363248888714055340e+01 2.422508868832603524e-01
5.964425704908333137e+04 1.360928379870641969e+01 2.535209975651720460e-01
5.964425715871375724e+04 1.366225463361226211e+01 2.429351002560005968e-01
5.964425726834416855e+04 1.360036321740319210e+01 2.368603712298660013e-01
5.964425737797458714e+04 1.359670188296752613e+01 2.392746783899204754e-01
5.964425748760499846e+04 1.309888508205720470e+01 2.276134430015273880e-01
5.964425756069194176e+04 1.318336251651153468e+01 3.042738954156455899e-01


==> figures/ground-lc/20220305_tic3788_g.dat <==
5.964421624348825571e+04 1.798591663294212850e+01 1.722980637587068209e+00
5.964421626656862645e+04 2.030917718493019919e+01 2.852304785632590600e-01
5.964421630311210174e+04 2.015819563467638886e+01 2.745492488299179357e-01
5.964421633965557703e+04 2.006247568294091721e+01 2.993118352550127037e-01
5.964421637619905232e+04 2.019409086575133472e+01 2.902119558284030343e-01
5.964421641274252033e+04 2.017630234933605848e+01 2.827500928368605337e-01
5.964421644928598835e+04 2.037392469580406740e+01 2.919570605219286019e-01
5.964421648582946364e+04 1.974458236658932719e+01 2.725474934794259729e-01
5.964421652237293893e+04 1.985369116490840824e+01 2.647089120260920914e-01
5.964421655891640694e+04 2.009971257230048636e+01 2.690997450958201309e-01
5.964421659545988223e+04 2.034513199932739269e+01 2.878043859673942717e-01
5.964421663200335752e+04 2.075173033489569363e+01 2.949611264565267787e-01
5.964421666854682553e+04 2.010239192294412547e+01 2.723041851242856137e-01
5.964421670509029354e+04 1.980374656036125103e+01 2.769983117822131247e-01
5.964421674163376883e+04 1.985393775053053744e+01 2.753975964553805889e-01
5.964421677817724412e+04 2.014650071413997168e+01 2.729315536497166628e-01
5.964421681472071214e+04 2.027333204549296042e+01 2.791247842026784443e-01
5.964421685126418015e+04 2.012805828409873143e+01 2.758997252224203445e-01
5.964421688780765544e+04 1.996223036611715429e+01 2.723307017303073785e-01
5.964421692435113073e+04 1.949759868806372154e+01 2.697340540036113343e-01
5.964421696089459874e+04 1.975774708366135002e+01 2.798223114687434787e-01
5.964421699743807403e+04 1.951457447680614621e+01 2.699017195715953110e-01
5.964421703398154932e+04 1.942061896636357332e+01 2.604950368585894904e-01
5.964421707052501733e+04 1.978785819053411288e+01 2.699240925832741556e-01
5.964421710706848535e+04 1.995520467554957023e+01 2.777515763505745139e-01
5.964421714361196064e+04 1.975828669062628862e+01 2.696193255538725797e-01
5.964421718015543593e+04 1.963836877929296776e+01 2.600650317608635964e-01
5.964421721669890394e+04 2.044079450889874039e+01 2.801559964763324362e-01
5.964421725324237195e+04 1.946737114664613699e+01 2.603414198886095932e-01
5.964421728978584724e+04 1.983008454673555576e+01 2.855027568614816880e-01
5.964421732632932253e+04 1.955715882887289325e+01 2.644998033291576789e-01
5.964421736287279055e+04 1.993676353668521628e+01 2.797347910847324814e-01
5.964421739941626583e+04 1.957652478134111007e+01 2.722934057260620322e-01
5.964421743595974112e+04 1.982533011772009957e+01 2.700549041322355404e-01
5.964421747250320914e+04 1.941906912324398604e+01 2.654143959862249602e-01
5.964421750904667715e+04 1.978899676375404582e+01 2.741293870098206464e-01
5.964421754559015244e+04 2.018310901831332771e+01 2.909383349764382842e-01
5.964421758213362773e+04 1.959937500000000199e+01 2.820315959698336261e-01
5.964421761867709574e+04 1.965499887506068788e+01 2.874374570789984262e-01
5.964421765522056376e+04 1.964644890054087512e+01 2.771597294193897110e-01
5.964421769176403905e+04 1.967550139870086667e+01 2.659079448102142362e-01
5.964421772830751434e+04 1.930519164892139727e+01 2.582088657523002317e-01
5.964421776485098235e+04 2.016498481551447952e+01 2.868957648813608707e-01
5.964421780139445764e+04 2.023015729524498241e+01 2.884143181415518842e-01
5.964421783793793293e+04 2.030932101727447048e+01 2.965888085007091224e-01
5.964421787448140094e+04 1.981205257598873359e+01 2.747473700417239484e-01
5.964421791102486895e+04 1.974084259801053420e+01 2.864608023877228127e-01
5.964421794756834424e+04 2.039797516297024416e+01 2.911018716967221920e-01
5.964421798411181953e+04 1.972317014455652284e+01 2.716586500055363507e-01
5.964421802065528755e+04 1.956641484395916564e+01 2.683087211609553324e-01
5.964421805719875556e+04 1.972929143474483027e+01 2.701095838016260298e-01
5.964421809374223085e+04 2.000254678986022228e+01 2.857365979060854100e-01
5.964421813028570614e+04 2.027443464468529655e+01 2.816878167859414028e-01
5.964421816682917415e+04 1.969854758597961109e+01 2.629985412387286781e-01
5.964421820337264217e+04 1.968901502269235948e+01 2.651473764052536541e-01
5.964421823991611745e+04 1.973896244640248554e+01 2.630412876559588553e-01
5.964421827645959274e+04 2.008127580635509446e+01 2.743572336651977639e-01
5.964421831300306076e+04 1.952006608626366813e+01 2.613179474312734007e-01
5.964421834954653605e+04 1.983300220093985899e+01 2.594334762522518267e-01
5.964421838609000406e+04 1.977164476493192424e+01 2.645641989368665015e-01
5.964421842263347935e+04 1.958222772569137504e+01 2.594693660706082761e-01
5.964421845917694736e+04 1.981843592101962415e+01 2.670377478443499708e-01
5.964421849572042265e+04 2.005294331395348806e+01 2.659747399629074360e-01
5.964421853226389794e+04 1.954241414356283713e+01 2.569726568672730527e-01
5.964421856880736595e+04 1.969511077249080344e+01 2.633568125956147199e-01
5.964421860535083397e+04 1.998752232408620344e+01 2.911826173954353281e-01
5.964421864189430926e+04 1.976009559914290392e+01 2.686975383858442590e-01
5.964421867843778455e+04 1.956380745819631883e+01 2.727825820259771605e-01
5.964421871498125256e+04 1.948312827670329739e+01 2.619789727961068238e-01
5.964421875152472057e+04 2.001818859396037809e+01 2.735211266068120484e-01
5.964421878806819586e+04 1.943697222743479003e+01 2.651887854953908219e-01
5.964421882461167115e+04 1.952023791223734861e+01 2.720874742753507936e-01
5.964421886115513917e+04 1.972561431845984004e+01 2.705620079509186704e-01
5.964421889769860718e+04 1.947269710319361380e+01 2.622488522438587433e-01
5.964421893424208247e+04 1.985109048998167580e+01 2.659118514741991013e-01
5.964421897078555776e+04 1.997573937704058267e+01 2.727115120066345155e-01
5.964421900732902577e+04 1.979288003098700344e+01 2.605537300605142992e-01
5.964421904387250106e+04 1.992106886895438578e+01 2.603805935017990403e-01
5.964421908041596907e+04 1.972887158251376505e+01 2.669251228799320863e-01
5.964421911695944436e+04 1.964813352349744591e+01 2.633709295908095993e-01
5.964421915350291238e+04 1.994440772390349892e+01 2.832206263526893530e-01
5.964421919004638767e+04 2.003299133308763302e+01 2.919288909684145117e-01
5.964421922658986296e+04 1.978873503872330630e+01 2.837761897538912392e-01
5.964421926313333097e+04 2.006300930457445020e+01 3.113193457545675447e-01
5.964421929967679898e+04 1.964355323654316265e+01 2.747801285239386826e-01
5.964421933622027427e+04 2.001041890440386695e+01 2.686643587304518022e-01
5.964421937276374956e+04 1.951904096888899431e+01 2.528929786169550886e-01
5.964421940930721757e+04 1.993265723477282947e+01 2.643885160722971861e-01
5.964421944585069286e+04 1.980214580597844432e+01 2.614950436511332410e-01
5.964421948239416815e+04 1.962678960564238295e+01 2.506649008255545930e-01
5.964421951893763617e+04 2.009477397751734173e+01 2.593959967574512304e-01
5.964421955548110418e+04 2.025649199469894768e+01 2.751312974749789975e-01
5.964421959202457947e+04 2.020961936309388562e+01 2.760958068715111957e-01
5.964421962856805476e+04 2.011140950812236383e+01 2.657464369562262396e-01
5.964421966511152277e+04 2.050465783529698882e+01 2.727639048886939532e-01
5.964421970165499079e+04 2.034714693640499661e+01 2.697615304942798109e-01
5.964421973819846608e+04 1.949421371154024030e+01 2.528454607582892866e-01
5.964421977474194136e+04 1.992646199172259003e+01 2.676818380005224207e-01
5.964421981128540938e+04 1.971282098758288726e+01 2.640132811738759022e-01
5.964421984782888467e+04 2.017655837721025947e+01 2.733193500695964007e-01
5.964421988437235996e+04 1.996380336229693953e+01 2.689063254059075314e-01
5.964421992091582797e+04 2.073574296202625078e+01 2.790941352769282235e-01
5.964421995745929598e+04 2.040573407135839545e+01 2.780874224065245648e-01
5.964421999400277127e+04 2.007251074624761955e+01 2.796814582063260057e-01
5.964422003054624656e+04 1.991925523952096100e+01 2.722611901112613197e-01
5.964422006708971458e+04 2.005317994100295209e+01 2.727320076520906578e-01
5.964422010363318259e+04 2.003504923694404383e+01 2.642047033686142354e-01
5.964422014017665788e+04 2.034794474835234013e+01 2.844537279932768947e-01
5.964422017672013317e+04 2.049368199579200578e+01 2.823877565849540749e-01
5.964422021326360118e+04 1.998710057776205673e+01 2.686294223765280376e-01
5.964422024980707647e+04 2.039531842395738437e+01 2.751799281180528078e-01
5.964422028635055176e+04 2.068254645141638903e+01 2.921924749008881217e-01
5.964422032289401977e+04 1.959322131496815445e+01 2.634089357548280441e-01
5.964422035943748779e+04 2.008090801886792676e+01 2.802045050789700453e-01
5.964422039598096308e+04 1.983261657910641773e+01 2.751387673283816060e-01
5.964422043252443837e+04 1.988980315658804798e+01 2.576401984038216297e-01
5.964422046906790638e+04 1.987947247304542842e+01 2.666077759525357083e-01
5.964422050561137439e+04 2.022424904164540393e+01 2.747244069642769682e-01
5.964422054215484968e+04 1.954941015656408609e+01 2.544117496336279483e-01
5.964422057869832497e+04 1.979583980706351554e+01 2.635829193437302376e-01
5.964422061524179298e+04 2.028613436942735149e+01 2.758677214862327864e-01
5.964422065178526100e+04 1.983315597094341243e+01 2.625401001352508645e-01
5.964422068832873629e+04 1.995699922478799238e+01 2.584305851244467211e-01
5.964422072487221158e+04 2.045305013993643684e+01 2.804423701257647283e-01
5.964422076141567959e+04 2.023988952224246418e+01 2.734879162275147824e-01
5.964422079795915488e+04 2.017811749546066835e+01 2.701493305805345857e-01
5.964422083450263017e+04 1.999916333550246250e+01 2.773649617939217826e-01
5.964422087104609818e+04 2.009733958584826752e+01 2.885293184338251216e-01
5.964422090758956620e+04 2.023178283745402339e+01 2.926909923129724644e-01
5.964422094413304148e+04 2.056197482736899573e+01 2.835113955031994815e-01
5.964422098067651677e+04 2.073983270145032165e+01 2.850320185244210047e-01
5.964422101721998479e+04 2.046376536696975990e+01 2.932179990483885779e-01
5.964422105376345280e+04 2.048795901757073779e+01 2.728477794283436508e-01
5.964422109030692809e+04 2.022011870772074005e+01 2.760629176614523006e-01
5.964422112685040338e+04 2.010104161779195664e+01 2.776304149456164660e-01
5.964422116339387139e+04 2.008522929467865481e+01 2.659233994922702848e-01
5.964422119993733941e+04 2.015329653260687692e+01 2.686974658064798516e-01
5.964422123648081470e+04 2.012019333285947909e+01 2.700178740986506343e-01
5.964422127302428999e+04 1.976919290184955003e+01 2.648937078827051650e-01
5.964422130956775800e+04 1.982494013241301900e+01 2.733709685310869442e-01
5.964422134611123329e+04 2.028028580708022233e+01 2.815732427812026595e-01
5.964422138265470130e+04 2.031777649935279584e+01 2.803488001183254141e-01
5.964422141919817659e+04 1.936671475561198008e+01 2.627473674403519310e-01
5.964422145574164460e+04 1.988349377290240483e+01 2.941756351972193428e-01
5.964422149228511989e+04 1.972535096310806324e+01 2.666049915845088436e-01
5.964422152882859518e+04 1.999228234066767484e+01 2.680479794868293464e-01
5.964422156537206320e+04 2.010287290985742104e+01 2.863717127710054267e-01
5.964422160191553121e+04 1.977620752391572267e+01 2.683292475879336947e-01
5.964422163845900650e+04 1.989438065189598959e+01 2.713321030440896120e-01
5.964422167500248179e+04 2.049288215544939007e+01 2.887259028701244512e-01
5.964422171154594980e+04 2.024875456264044615e+01 2.919512719077294038e-01
5.964422174808941782e+04 1.976124927028604716e+01 2.762986391750728576e-01
5.964422178463289310e+04 2.019750020891281395e+01 2.714275846411189907e-01
5.964422182117636839e+04 1.987239465139824901e+01 2.705322726119785970e-01
5.964422185771983641e+04 2.002593828678493892e+01 2.777636389130541117e-01
5.964422189426331170e+04 2.015691168468617889e+01 2.750427869584302076e-01
5.964422193080678699e+04 2.026929107668915719e+01 2.855543101110535886e-01
5.964422196735025500e+04 1.998651058039693851e+01 2.675137028235635706e-01
5.964422200389372301e+04 2.016593814626809689e+01 2.766585040506337467e-01
5.964422204043719830e+04 2.033311415044713399e+01 2.757804590950472812e-01
5.964422207698067359e+04 2.027862536417147510e+01 2.793211936191690725e-01
5.964422211352414161e+04 2.058025551963270772e+01 2.871244158258399737e-01
5.964422215006760962e+04 1.944712833039822542e+01 2.783219691168384857e-01
5.964422218661108491e+04 2.007969813449941654e+01 2.851532848185956426e-01
5.964422222315456020e+04 2.016188772245787675e+01 2.762728571804395905e-01
5.964422225969802821e+04 2.061696087352138207e+01 3.002062577433664559e-01
5.964422229624150350e+04 2.012006555508051875e+01 2.796452347439950525e-01
5.964422233278497879e+04 2.017678882864498746e+01 2.855904775072730661e-01
5.964422236932844680e+04 1.987861861791384754e+01 2.703055658265450800e-01
5.964422240587191482e+04 1.970541979332181270e+01 2.690168090382452637e-01
5.964422244241539011e+04 2.010504415861537453e+01 3.010894539999365294e-01
5.964422247895886539e+04 1.994166558705407155e+01 2.872293210506113859e-01
5.964422251550233341e+04 2.014705567896981364e+01 3.065774653437974284e-01
5.964422255204580142e+04 2.020568551969203597e+01 2.976268856915657013e-01
5.964422258858927671e+04 1.977343903709276063e+01 2.881585218105681689e-01
5.964422262513275200e+04 1.966221067107992937e+01 2.785516043102673756e-01
5.964422266167622001e+04 1.986971436654917511e+01 2.906525849915020943e-01
5.964422269821969530e+04 2.011689190794005100e+01 2.977986607556476484e-01
5.964422273476317059e+04 2.048217753706227739e+01 2.933981474287558622e-01
5.964422277130663861e+04 2.059315418833254796e+01 3.052989983564895482e-01
5.964422280785010662e+04 1.983334111440510128e+01 2.694421520324852271e-01
5.964422284439358191e+04 1.987747800244741114e+01 2.783234271225671908e-01
5.964422288093705720e+04 1.980690089585666414e+01 2.748612217235648636e-01
5.964422291748052521e+04 1.993809068705532539e+01 2.688827832793400652e-01
5.964422295402399322e+04 2.014111549910461108e+01 2.809488409249145113e-01
5.964422299056746851e+04 1.998529238872298919e+01 2.761850151397037822e-01
5.964422302711094380e+04 1.998979966156649368e+01 2.645027034118248022e-01
5.964422306365441182e+04 2.021496685454996722e+01 2.753103875976752879e-01
5.964422310019787983e+04 1.995215953830157574e+01 2.630146434674329181e-01
5.964422313674135512e+04 2.013125103249710790e+01 2.681659773958919857e-01
5.964422317328483041e+04 1.991415466025811298e+01 2.760067428777858711e-01
5.964422320982829842e+04 1.999934020141219904e+01 2.655866098506982631e-01
5.964422324637176644e+04 2.018074525460530566e+01 2.876201751692856745e-01
5.964422328291524173e+04 2.024321229964016666e+01 2.782319100487440355e-01
5.964422331945871701e+04 2.073844075320570823e+01 2.809711440758688727e-01
5.964422335600218503e+04 2.008478084463313351e+01 2.645947684997406735e-01
5.964422339254566032e+04 2.004961867886894211e+01 2.681654593156806432e-01
5.964422342908913561e+04 2.023940985541457493e+01 2.812137683194890214e-01
5.964422346563260362e+04 2.005991019287592181e+01 2.941591517796467992e-01
5.964422350217607163e+04 2.006772777425640442e+01 2.754940763094154144e-01
5.964422353871954692e+04 1.987635130442834708e+01 2.766482270236025331e-01
5.964422357526302221e+04 2.017371249282929213e+01 2.801549764121192276e-01
5.964422361180649023e+04 2.005338661152993041e+01 2.644351754549265632e-01
5.964422364834996552e+04 2.007330324207747552e+01 2.610136311267370335e-01
5.964422368489343353e+04 1.979019262826449577e+01 2.639724331563224613e-01
5.964422372143690882e+04 1.962205791177754222e+01 2.685713698795372806e-01
5.964422375798037683e+04 2.028685235313672663e+01 2.794685178726892261e-01
5.964422379452385212e+04 2.025836133306421871e+01 2.714874925765530245e-01
5.964422383106732741e+04 1.970720391570107921e+01 2.582294565517011531e-01
5.964422386761079542e+04 2.014786592603142523e+01 2.642966776267541840e-01
5.964422390415426344e+04 2.024280921280432111e+01 2.706568092202946141e-01
5.964422394069773873e+04 2.022665765349082889e+01 2.790429640403709333e-01
5.964422397724121402e+04 2.047209041185206502e+01 2.735210767094370943e-01
5.964422401378468203e+04 1.999792352434549869e+01 2.680177681545768409e-01
5.964422405032815004e+04 2.037842813762761907e+01 2.874454792169002793e-01
5.964422408687162533e+04 1.992680059716230190e+01 2.693614042257642671e-01
5.964422412341510062e+04 1.987783033817332878e+01 2.761412302632179627e-01
5.964422415995856863e+04 2.023304178580868751e+01 2.745737736081915181e-01
5.964422419650204392e+04 1.993993231810490485e+01 2.628388941671134238e-01
5.964422423304551194e+04 1.976534070848534697e+01 2.617793788215377337e-01
5.964422426958898723e+04 1.994302024482109204e+01 2.740944656633187426e-01
5.964422430613245524e+04 2.006652345317626995e+01 2.748805722013403785e-01
5.964422434267593053e+04 1.995000295211666952e+01 2.690163190987301944e-01
5.964422437921940582e+04 1.952700403874417390e+01 2.537809713811543522e-01
5.964422441576287383e+04 2.009275079906369754e+01 2.765892996006512616e-01
5.964422445230634185e+04 2.037945769466216817e+01 2.936803677052506334e-01
5.964422448884981713e+04 2.006802873029494449e+01 2.901447138764735034e-01
5.964422452539329242e+04 1.974181673697864881e+01 2.667184745713431782e-01
5.964422456193676044e+04 1.968622679879159776e+01 2.668438318924777342e-01
5.964422459848022845e+04 1.963907799016803324e+01 2.649289682274924562e-01
5.964422463502370374e+04 1.961237237654857779e+01 2.906790495082784975e-01
5.964422467156717903e+04 1.990197251851069637e+01 2.895500084344975744e-01
5.964422470811064704e+04 2.027086089529261770e+01 2.715505693823421773e-01
5.964422474465412233e+04 2.009799236886210494e+01 2.729778713514695587e-01
5.964422478119759762e+04 1.980149134362062568e+01 2.701254311495951965e-01
5.964422481774106564e+04 1.994801219641406576e+01 2.760521866215557840e-01
5.964422485428453365e+04 1.993266765140324992e+01 2.675958293744360450e-01
5.964422489082800894e+04 1.983061236448872222e+01 2.812800873473220165e-01
5.964422492737148423e+04 1.979564150502453757e+01 2.710553663873621066e-01
5.964422496391495224e+04 2.020907120705964033e+01 2.764744460420521244e-01
5.964422500045842025e+04 1.993750591463991739e+01 2.739647781195004295e-01
5.964422503700189554e+04 1.974606525243855870e+01 2.774635936314533424e-01
5.964422507354537083e+04 2.021653636860489911e+01 2.960474301928061047e-01
5.964422511008883885e+04 1.982856739225127640e+01 2.954506293471983458e-01
5.964422514663231414e+04 2.051264886366393014e+01 2.877951021301883294e-01
5.964422518317578943e+04 2.037953493890141132e+01 3.051485635981657785e-01
5.964422521971925744e+04 2.004364962989899723e+01 2.898701546951122365e-01
5.964422525626272545e+04 2.047210753720595378e+01 3.003209564211777871e-01
5.964422529280620074e+04 2.055439302644181154e+01 2.978962142775449240e-01
5.964422532934967603e+04 2.028821090047393483e+01 3.089067771955210651e-01
5.964422536589314404e+04 2.061172657984756640e+01 2.898891379125571044e-01
5.964422540243661206e+04 2.047043036518738646e+01 2.857180189942484239e-01
5.964422543898008735e+04 2.067050331878468228e+01 2.999460845822651267e-01
5.964422547552356264e+04 2.045515312980031197e+01 2.944609255022752059e-01
5.964422551206703065e+04 1.953487778859978974e+01 2.565896065376591095e-01
5.964422554861050594e+04 2.010193940393062206e+01 2.896903320831956674e-01
5.964422558515398123e+04 2.050893274380818454e+01 2.986675493690982841e-01
5.964422562169744924e+04 2.033212405747617169e+01 2.894737522986728928e-01
5.964422565824091726e+04 2.005622094997248794e+01 2.848540999588420886e-01
5.964422569478439254e+04 2.047141475760144047e+01 2.837162501565567152e-01
5.964422573132786783e+04 2.031834123955249538e+01 2.855216731516911910e-01
5.964422576787133585e+04 2.041830563360160156e+01 2.812903258511789129e-01
5.964422580441480386e+04 2.029213992014778611e+01 2.806091638087779283e-01
5.964422584095827915e+04 2.066604727487722570e+01 2.951296015183862420e-01
5.964422587750175444e+04 1.999081624296594129e+01 2.700861689248111319e-01
5.964422591404522245e+04 1.988645134374022305e+01 2.682611963592301252e-01
5.964422595058869047e+04 2.037134904654743295e+01 2.823304053928152313e-01
5.964422598713216576e+04 2.000316808448225459e+01 2.789215268288237626e-01
5.964422602367564104e+04 2.014312461487415362e+01 2.897184914891550167e-01
5.964422606021910906e+04 2.026007948668837244e+01 2.899932012303150786e-01
5.964422609676258435e+04 1.980506201613942352e+01 2.628871658526572008e-01
5.964422613330605964e+04 1.981845812145654406e+01 2.776575974021554538e-01
5.964422616984952765e+04 1.993753541076486968e+01 2.712948566653986537e-01
5.964422620639299566e+04 2.001369568848273417e+01 2.636417200977918540e-01
5.964422624293647095e+04 2.024411560472188043e+01 2.855009736615153337e-01
5.964422627947994624e+04 1.975871310521552005e+01 2.641154313594361591e-01
5.964422631602341426e+04 2.020431813810348132e+01 2.760284155960804342e-01
5.964422635256688227e+04 1.988686972101356787e+01 2.926190066302432058e-01
5.964422638911035756e+04 2.022604936047559221e+01 2.715274939631352469e-01
5.964422642565383285e+04 1.989522177490346166e+01 2.685332448291076202e-01
5.964422646219730086e+04 2.062063762472621065e+01 2.808141520605517139e-01
5.964422649874076887e+04 2.004263703914725880e+01 2.730442158518429641e-01
5.964422653528424416e+04 1.970493630758154424e+01 2.722386520826166056e-01
5.964422657182771945e+04 1.991900197814619844e+01 2.592867172626470151e-01
5.964422660837118747e+04 1.984834834834835249e+01 2.581272417898849425e-01
5.964422664491466276e+04 1.980529000478574986e+01 2.702165345585324507e-01
5.964422668145813077e+04 2.019322251704484827e+01 2.719123171392959226e-01
5.964422671800160606e+04 1.982672129042800080e+01 2.677633961827051712e-01
5.964422675454507407e+04 1.984171239884662086e+01 2.626125683901541219e-01
5.964422679108854936e+04 1.974074074074074048e+01 2.590268989089369311e-01
5.964422682763202465e+04 1.962549260512772875e+01 2.587784583802426042e-01
5.964422686417549266e+04 1.880778972627088663e+01 2.472845033639219370e-01
5.964422690071896068e+04 2.005344395368270227e+01 2.678661352458221456e-01
5.964422693726243597e+04 2.002109625605844556e+01 2.956890048446927377e-01
5.964422697380591126e+04 1.971363202384556246e+01 2.581524660571506424e-01
5.964422701034937927e+04 2.022035173179554945e+01 2.805827458929917584e-01
5.964422704689285456e+04 1.942989136649513782e+01 2.688430144447614412e-01
5.964422708343632985e+04 2.003458138325532900e+01 2.787861332245801238e-01
5.964422711997979786e+04 2.024084852106363641e+01 2.737407614221540886e-01
5.964422715652326588e+04 1.957737321196358593e+01 2.641175066729088972e-01
5.964422719306674117e+04 1.996581287545527772e+01 2.703011576138827365e-01
5.964422722961021645e+04 1.999009171306911270e+01 2.784067102055490239e-01
5.964422726615368447e+04 2.023915679840205684e+01 2.832510129178450464e-01
5.964422730269715248e+04 1.986573127453054255e+01 2.707393826453558527e-01
5.964422733924062777e+04 2.025664377072477507e+01 2.790831929203241302e-01
5.964422737578410306e+04 2.038475923328658368e+01 2.851586067696599280e-01
5.964422741232757107e+04 2.012443441600854754e+01 2.787570367654858550e-01
5.964422744887103909e+04 2.047723587074912288e+01 2.893908202782835004e-01
5.964422748541451438e+04 2.006797220018706795e+01 2.762111936717946414e-01
5.964422752195798967e+04 1.979963433500538983e+01 2.588655417727573904e-01
5.964422755850145768e+04 1.989292563392286439e+01 2.728756193934671614e-01
5.964422759504493297e+04 2.009568473566463354e+01 2.766153065857242521e-01
5.964422763158840826e+04 2.012203155206568539e+01 2.691529381275000743e-01
5.964422766813187627e+04 1.984557897586178399e+01 2.715880360870400745e-01
5.964422770467534428e+04 1.986227215219530606e+01 2.611610591826766248e-01
5.964422774121881957e+04 2.022616437207184248e+01 2.713515988281262059e-01
5.964422777776229486e+04 2.005822887181560787e+01 2.711830013589942023e-01
5.964422781430576288e+04 1.960548319009247464e+01 2.616324882668127350e-01
5.964422785084923089e+04 1.995551207091663315e+01 2.674727352118335122e-01
5.964422788739270618e+04 1.980263327891380243e+01 2.690843846006684137e-01
5.964422792393618147e+04 2.023685673396492035e+01 2.971240885421443378e-01
5.964422796047964948e+04 1.977289740330911982e+01 2.888762910523742233e-01
5.964422799702312477e+04 1.978028886603720338e+01 2.758852482834889264e-01
5.964422803356660006e+04 1.987033438158840326e+01 2.776506350322510142e-01
5.964422807011006807e+04 1.973848980683575860e+01 2.638239203270443256e-01
5.964422810665353609e+04 1.996295334647295405e+01 2.662590461656487717e-01
5.964422814319701138e+04 2.094900849858357006e+01 2.866246354675562324e-01
5.964422817974048667e+04 2.020989489203842737e+01 2.743211350028202933e-01
5.964422821628395468e+04 1.992388007054673693e+01 2.707650186677348914e-01
5.964422825282742269e+04 1.976795091224515843e+01 2.738127745145318426e-01
5.964422828937089798e+04 1.977302265131823233e+01 2.711964742495940883e-01
5.964422832591437327e+04 2.030192007437159774e+01 2.754940696515065790e-01
5.964422836245784129e+04 2.009114265755792417e+01 2.734834575910115029e-01
5.964422839900131657e+04 2.020995432164679428e+01 2.872353203618067119e-01
5.964422843554479186e+04 1.989891184172243044e+01 2.818937833240897639e-01
5.964422847208825988e+04 2.032580093925887255e+01 2.944969255864832713e-01
5.964422850863172789e+04 1.933654667897309665e+01 2.525342007589077009e-01
5.964422854517520318e+04 1.950154432618005984e+01 2.644917348040330407e-01
5.964422858171867847e+04 1.983170143158773868e+01 2.755557890047259928e-01
5.964422861826214648e+04 2.006315789473684319e+01 2.774124458286690298e-01
5.964422865480561450e+04 2.000816191734289617e+01 2.729792793541181428e-01
5.964422869134908979e+04 1.964649176609459147e+01 2.671811596079625706e-01
5.964422872789256508e+04 1.965455276612856750e+01 2.872630901931835234e-01
5.964422876443603309e+04 2.006421758762570562e+01 2.913486305618789851e-01
5.964422880097950838e+04 2.046033252444679107e+01 3.052969474149049289e-01
5.964422883752298367e+04 2.011382152386599387e+01 2.970757628044196075e-01
5.964422887406645168e+04 1.961841906685705794e+01 2.664999039603315745e-01
5.964422891060991969e+04 2.011810343808026147e+01 2.763776839913679728e-01
5.964422894715339498e+04 1.977878087957697772e+01 2.749589480432919064e-01
5.964422898369687027e+04 1.996404483764661464e+01 2.718421006357202296e-01
5.964422902024033829e+04 2.052627551020407992e+01 2.928669581281699297e-01
5.964422905678380630e+04 2.044625332366448944e+01 2.968815728495113326e-01
5.964422909332728159e+04 1.977871148459383477e+01 2.778430132476867875e-01
5.964422912987075688e+04 1.956062304288041886e+01 2.578470542347452432e-01
5.964422916641422489e+04 1.986716082869568822e+01 2.884682737678974096e-01
5.964422920295769291e+04 1.981113104669586988e+01 2.830431322001297212e-01
5.964422923950116819e+04 2.036491278340914590e+01 3.066033418944785760e-01
5.964422927604464348e+04 2.012746253181260769e+01 2.911619081173283385e-01
5.964422931258811150e+04 2.011134967141942198e+01 2.858156185136950800e-01
5.964422934913157951e+04 2.009091662326594374e+01 2.823260835943977587e-01
5.964422938567505480e+04 2.025125687866217916e+01 2.883042211512970021e-01
5.964422942221853009e+04 2.045532576210400322e+01 3.005633037074173508e-01
5.964422945876199810e+04 1.977105594699267499e+01 2.837209121395148359e-01
5.964422949530546612e+04 1.971663339142075699e+01 2.878423612762111006e-01
5.964422953184894141e+04 1.991872312310919924e+01 2.947502723115753009e-01
5.964422956839241670e+04 2.001461714766827171e+01 2.878567241412250954e-01
5.964422960493588471e+04 2.030588878067320735e+01 2.808149001988122784e-01
5.964422964147936000e+04 1.995525990531936955e+01 2.793156671278034797e-01
5.964422967802282801e+04 2.060476389969477395e+01 3.084943079565964918e-01
5.964422971456630330e+04 2.022347685964122732e+01 2.986731961710396566e-01
5.964422975110977131e+04 2.047026652655712908e+01 3.024079380918163751e-01
5.964422978765324660e+04 1.974841804919579502e+01 2.872124754959962112e-01
5.964422982419672189e+04 2.078075940787004683e+01 3.078271355211467109e-01
5.964422986074018991e+04 2.038917519680385482e+01 2.998909890593660088e-01
5.964422989728365792e+04 1.981560103189385202e+01 2.840502902430103727e-01
5.964422993382713321e+04 1.986302157260665879e+01 2.702755334729724512e-01
5.964422997037060850e+04 2.047263729056108517e+01 3.008312059842049302e-01
5.964423000691407651e+04 2.059625999639228056e+01 2.958558391570479951e-01
5.964423004345755180e+04 2.041185070723879491e+01 2.920183424166307717e-01
5.964423008000102709e+04 2.019313284561819799e+01 2.845564323435619269e-01
5.964423011654449510e+04 2.043529840997092961e+01 3.085582910524273803e-01
5.964423015308796312e+04 2.009428581405906300e+01 2.997324692962267112e-01
5.964423018963143841e+04 2.015083149203395863e+01 3.009506273142734667e-01
5.964423022617491370e+04 2.009346910845385636e+01 2.861796186378370299e-01
5.964423026271838171e+04 2.030842976750703244e+01 2.902109939022468055e-01
5.964423029926184972e+04 2.112733319676575761e+01 2.999360605140733438e-01
5.964423033580532501e+04 2.094139658326060527e+01 2.930534398316839706e-01
5.964423037234880030e+04 2.077194382571200748e+01 3.001984414981217486e-01
5.964423040889226831e+04 2.031751472826781679e+01 2.901066094082321301e-01
5.964423044543574360e+04 2.081785488883861035e+01 3.054216523210494527e-01
5.964423048197921889e+04 2.046234893816731315e+01 2.875849729138485467e-01
5.964423051852268691e+04 2.034381011226785674e+01 3.017285885093043962e-01
5.964423055506615492e+04 2.057985971231545719e+01 2.973791629817389981e-01
5.964423059160963021e+04 2.013524642307736556e+01 2.961644608354039310e-01
5.964423062815310550e+04 1.956336123849334996e+01 2.791724080417629650e-01
5.964423066469657351e+04 2.025024309664116373e+01 2.861212133685183678e-01
5.964423070124004153e+04 2.070342510947153514e+01 2.892826361975765481e-01
5.964423073778351682e+04 2.047107920179073304e+01 2.996090500175712656e-01
5.964423077432699210e+04 2.019355974783701058e+01 2.744365072287172080e-01
5.964423081087046012e+04 2.018503252023026917e+01 2.851944604539898287e-01
5.964423084741393541e+04 2.015212946193842214e+01 2.891113382420382738e-01
5.964423088395741070e+04 2.005812429693026999e+01 2.895600417617716915e-01
5.964423092050087871e+04 2.022243310370682678e+01 2.847907221147671364e-01
5.964423095704434672e+04 2.075754383415673843e+01 2.897316003609785584e-01
5.964423099358782201e+04 1.985291904469732671e+01 2.756986187837365265e-01
5.964423103013129730e+04 1.999417249417249565e+01 2.806610892318702755e-01
5.964423106667476532e+04 1.974988127642323477e+01 2.837196674822386466e-01
5.964423110321823333e+04 2.041214172547889660e+01 2.856347562907446402e-01
5.964423113976170862e+04 2.056001432322749878e+01 2.897586260382825074e-01
5.964423117630518391e+04 2.015269948345401829e+01 2.929594126974968682e-01
5.964423121284865192e+04 2.009500948455539415e+01 2.903032560112754346e-01
5.964423124939212721e+04 1.971305090418104555e+01 2.664444017839435186e-01
5.964423128593560250e+04 2.033197728519958858e+01 2.792593844570958606e-01
5.964423132247907051e+04 1.990412915461793375e+01 2.725713120834811209e-01
5.964423135902253853e+04 2.003390129259694419e+01 2.795359936162872816e-01
5.964423139556601382e+04 2.007385426969996800e+01 2.858010806606253729e-01
5.964423143210948911e+04 1.980689775300470501e+01 2.754606841781765403e-01
5.964423146865295712e+04 2.027581407965655913e+01 3.103802186420300258e-01
5.964423150519642513e+04 2.023929664512012394e+01 3.049619664535649366e-01
5.964423154173990042e+04 2.055935548697337367e+01 2.964728695575158390e-01
5.964423157828337571e+04 2.079660547030389139e+01 2.926971576530035257e-01
5.964423161482684372e+04 2.014770602279275735e+01 2.810976188998911551e-01
5.964423165137031901e+04 1.999610699924238233e+01 2.772289772862912560e-01
5.964423168791379430e+04 1.986325292117751928e+01 2.799009921441538706e-01
5.964423172445726232e+04 2.011392807892224610e+01 2.760821145465779392e-01
5.964423176100073033e+04 2.037059962239801081e+01 2.840964373935880305e-01
5.964423179754420562e+04 2.060682645007674907e+01 2.881218484281723446e-01
5.964423183408768091e+04 2.013930400989224623e+01 2.869631514136073980e-01
5.964423187063114892e+04 2.069078290573617807e+01 3.063466583436617041e-01
5.964423190717461694e+04 1.993722432353796847e+01 2.865647555685380543e-01
5.964423194371809223e+04 1.977875460421154941e+01 2.703109552643333524e-01
5.964423198026156751e+04 1.972563327426248136e+01 2.691495415539228997e-01
5.964423201680503553e+04 2.000466954445477086e+01 2.786742760124125695e-01
5.964423205334850354e+04 2.058866461123421843e+01 2.861132901246947191e-01
5.964423208989197883e+04 1.994578664119469735e+01 2.818966470409038361e-01
5.964423212643545412e+04 1.965066623296662129e+01 2.630617872497693077e-01
5.964423216297892213e+04 2.042525449477851751e+01 2.914255957664934060e-01
5.964423219952239015e+04 1.982658872204918410e+01 2.848300258696758180e-01
5.964423223606586544e+04 2.008230053992745923e+01 2.748984204428102651e-01
5.964423227260934073e+04 2.009095444556631449e+01 2.684670191065184341e-01
5.964423230915280874e+04 2.042002697885050821e+01 2.813875632243426628e-01
5.964423234569628403e+04 1.955720365863504995e+01 2.626577841434640237e-01
5.964423238223975932e+04 2.022584959281637040e+01 2.730640260055650081e-01
5.964423241878322733e+04 2.012386244569760052e+01 2.810508458375669538e-01
5.964423245532669534e+04 1.992407740298191854e+01 2.629500648234718851e-01
5.964423249187017063e+04 1.977269704993759092e+01 2.580027997395157313e-01
5.964423252841364592e+04 2.002322854232308913e+01 2.682356435179236720e-01
5.964423256495711394e+04 1.980768916632635168e+01 2.683267327001026548e-01
5.964423260150058195e+04 1.968460272575561021e+01 2.581648050041818188e-01
5.964423263804405724e+04 2.025846237371353098e+01 2.857087574438422761e-01
5.964423267458753253e+04 2.029685094805675405e+01 2.757331136171425889e-01
5.964423271113100054e+04 1.998135809552805142e+01 2.678973270752756375e-01
5.964423274767447583e+04 2.015836986753405569e+01 2.818081225481323115e-01
5.964423278421795112e+04 1.990843038536568343e+01 2.582904568739199380e-01
5.964423282076141913e+04 1.983986118576336111e+01 2.570178459763385881e-01
5.964423285730488715e+04 1.963912645966183135e+01 2.576697555192126177e-01
5.964423289384836244e+04 2.023924188286468606e+01 2.751120403036105833e-01
5.964423293039183773e+04 2.024019677741337375e+01 2.762224125188537105e-01
5.964423296693530574e+04 1.995780900447427442e+01 2.848736601116194644e-01
5.964423300347877375e+04 1.963809040239103254e+01 2.642901979140789281e-01
5.964423304002224904e+04 2.017264309167788738e+01 2.767081402490096376e-01
5.964423307656572433e+04 2.007422164239624962e+01 2.747476857816003037e-01
5.964423311310919235e+04 2.017167720587369217e+01 2.616140821980402209e-01
5.964423314965266036e+04 2.022318392216134697e+01 2.667419037456510433e-01
5.964423318619613565e+04 2.038472164334623571e+01 2.703681760344296969e-01
5.964423322273961094e+04 1.994021174520538153e+01 2.649105268558946125e-01
5.964423325928307895e+04 2.027191834598272280e+01 2.736210629449907783e-01
5.964423329582655424e+04 1.990726512692370420e+01 2.732885718943368625e-01
5.964423333237002953e+04 2.018457381886264912e+01 2.775258397258111853e-01
5.964423336891349754e+04 2.019469132262996780e+01 2.653830295773413894e-01
5.964423340545696556e+04 1.992849656731709018e+01 2.580299351752318726e-01
5.964423344200044085e+04 1.956983723883181270e+01 2.579047631531759532e-01
5.964423347854391614e+04 2.039336492890995345e+01 2.722006260286879420e-01
5.964423351508738415e+04 1.973954799616311462e+01 2.710462517453182674e-01
5.964423355163085216e+04 1.955756504867823864e+01 2.708001560954645948e-01
5.964423358817432745e+04 1.965725675235925962e+01 2.657296701087427659e-01
5.964423362471780274e+04 2.015520364705176704e+01 2.738649489196012254e-01
5.964423366126127075e+04 1.962626050909429765e+01 2.601872842144307141e-01
5.964423369780474604e+04 1.954487831690231303e+01 2.566224738317479659e-01
5.964423373434822133e+04 1.919261993468562011e+01 2.551039701648920022e-01
5.964423377089168935e+04 1.960331782508576381e+01 2.624146062140544911e-01
5.964423380743515736e+04 1.931761311199635500e+01 2.514128276317835198e-01
5.964423384397863265e+04 1.971478998365354940e+01 2.680800007226752379e-01
5.964423388052210794e+04 1.959625233049347415e+01 2.609152092940028589e-01
5.964423391706557595e+04 1.956237999316770981e+01 2.575557808462980991e-01
5.964423395360904397e+04 1.979435208112250777e+01 2.732384888399041478e-01
5.964423399015251925e+04 1.948641342508074459e+01 2.542381301953092199e-01
5.964423402669599454e+04 1.968314907634519528e+01 2.546496304616598927e-01
5.964423406323946256e+04 1.976195265082050412e+01 2.630902483821870863e-01
5.964423409978293785e+04 1.954169926093708298e+01 2.564040597265096477e-01
5.964423413632641314e+04 1.957843287001680110e+01 2.620928363577295084e-01
5.964423417286988115e+04 1.959388754207169470e+01 2.595276135965768338e-01
5.964423420941334916e+04 2.021066091361944927e+01 2.730345603653389630e-01
5.964423424595682445e+04 1.946355116008325581e+01 2.520072239283370763e-01
5.964423428250029974e+04 1.957566790068145934e+01 2.543186579625044130e-01
5.964423431904376775e+04 1.928500597995843080e+01 2.552474239181642401e-01
5.964423435558723577e+04 1.942882564360724373e+01 2.553984145049729149e-01
5.964423439213071106e+04 1.971964939822082741e+01 2.602083845575087762e-01
5.964423442867418635e+04 2.020348147332623867e+01 2.695741285004789045e-01
5.964423446521765436e+04 1.952271736183954332e+01 2.544481779390912468e-01
5.964423450176112965e+04 1.971153000985876957e+01 2.641750246942449754e-01
5.964423453830460494e+04 1.874018325348555791e+01 2.419581289391894707e-01
5.964423457484807295e+04 1.973750222909112395e+01 2.695897655377191282e-01
5.964423461139154097e+04 1.968193723510643167e+01 2.523645943554382320e-01
5.964423464793501626e+04 1.938676370625600498e+01 2.528849842153545469e-01
5.964423468447849154e+04 1.925640995676054601e+01 2.531652118000805030e-01
5.964423472102195956e+04 1.919928287038115045e+01 2.461976242826694750e-01
5.964423475756543485e+04 1.953193369384653622e+01 2.658280578551083795e-01
5.964423479410891014e+04 1.950233119541807625e+01 2.508886221036535358e-01
5.964423483065237815e+04 1.952207213645892736e+01 2.475067969929971023e-01
5.964423486719584616e+04 1.975275180352663185e+01 2.550627285742647077e-01
5.964423490373932145e+04 1.953980545625140763e+01 2.543265040529009702e-01
5.964423494028279674e+04 1.982799980751184776e+01 2.598813590632068071e-01
5.964423497682626476e+04 1.975781570130402542e+01 2.537939918887858748e-01
5.964423501336973277e+04 1.942674044646235387e+01 2.431625576505299646e-01
5.964423504991320806e+04 1.930337974030843995e+01 2.428802652917274874e-01
5.964423508645668335e+04 1.953818764465016855e+01 2.456769097700687299e-01
5.964423512300015136e+04 1.977021115155251252e+01 2.579616080099605413e-01
5.964423515954362665e+04 1.914864062409035483e+01 2.365927974209726115e-01
5.964423519608710194e+04 1.968849130517867252e+01 2.546243363096006851e-01
5.964423523263056995e+04 1.918392809694897139e+01 2.537607945344218519e-01
5.964423526917403797e+04 1.979081293082957060e+01 2.551509566976055687e-01
5.964423530571751326e+04 1.959429953971438820e+01 2.479857356982450856e-01
5.964423534226098855e+04 1.977287291698927163e+01 2.580439281824842279e-01
5.964423537880445656e+04 1.990124333497827536e+01 2.614091791072538085e-01
5.964423541534792457e+04 1.987495949983800259e+01 2.577221664696826009e-01
5.964423545189139986e+04 1.991035252066066263e+01 2.625218885596655172e-01
5.964423548843487515e+04 2.010863771751057882e+01 2.581254894576444081e-01
5.964423552497834316e+04 1.950734734500321821e+01 2.530704703090952967e-01
5.964423556152181118e+04 1.928447583695032108e+01 2.540112173787260619e-01
5.964423559806528647e+04 1.996558120609389775e+01 2.605389375864863299e-01
5.964423563460876176e+04 1.962284652563001686e+01 2.615432151949198536e-01
5.964423567115222977e+04 1.972882814895172388e+01 2.652226540961403201e-01
5.964423570769570506e+04 1.980606929510155112e+01 2.562004210349872468e-01
5.964423574423918035e+04 1.972596018073990720e+01 2.545810026855950814e-01
5.964423578078264836e+04 1.997998166077191584e+01 2.552323666042950467e-01
5.964423581732611638e+04 2.004167458658049483e+01 2.561196518244715503e-01
5.964423585386959166e+04 2.002360892838152395e+01 2.636333316184681919e-01
5.964423589041306695e+04 2.015858224577436886e+01 2.560133860606166323e-01
5.964423592695653497e+04 2.044589346850388623e+01 2.607708053246658442e-01
5.964423596350000298e+04 1.948945415881747678e+01 2.462974763952229806e-01
5.964423600004347827e+04 2.020423828194406823e+01 2.748727035019678522e-01
5.964423603658695356e+04 1.999783177393886291e+01 2.660826769548393367e-01
5.964423607313042157e+04 2.046193859734212950e+01 2.659387545200109226e-01
5.964423610967388959e+04 2.038586463984919561e+01 2.623928129093184292e-01
5.964423614621736488e+04 1.995716913065006537e+01 2.526721022584512699e-01
5.964423618276084017e+04 2.029204882010126809e+01 2.675129930673156298e-01
5.964423621930430818e+04 2.023282705622213129e+01 2.626043466395228121e-01
5.964423625584778347e+04 2.000686460609099626e+01 2.663290576709518853e-01
5.964423629239125148e+04 1.986040945926733414e+01 2.573396586188388402e-01
5.964423632893472677e+04 2.001768280356272456e+01 2.558113139225343113e-01
5.964423636547819478e+04 2.043240612299530312e+01 2.674848893592301491e-01
5.964423640202167007e+04 2.009411201531833413e+01 2.591034714579589782e-01
5.964423643856514536e+04 2.008302560905428891e+01 2.520708458810890229e-01
5.964423647510861338e+04 2.052737380803357681e+01 2.732269139796923429e-01
5.964423651165208139e+04 1.981663250366032258e+01 2.589384498716118532e-01
5.964423654819555668e+04 2.036345754694212573e+01 2.765649689830868008e-01
5.964423658473903197e+04 1.967348682593377518e+01 2.617090320109878299e-01
5.964423662128249998e+04 2.027772402950780162e+01 2.621992310991723696e-01
5.964423665782597527e+04 1.994993102135959262e+01 2.561550974803287750e-01
5.964423669436944328e+04 1.988788379782711502e+01 2.577802328707641255e-01
5.964423673091291857e+04 2.029667080034341353e+01 2.709887622668275542e-01
5.964423676745638659e+04 2.015722092301818336e+01 2.619782388932265782e-01
5.964423680399985460e+04 1.979947692706431184e+01 2.549062789623198766e-01
5.964423684054332989e+04 2.017400012064909376e+01 2.603007926522450943e-01
5.964423687708680518e+04 2.034889970835643425e+01 2.641482398168029100e-01
5.964423691363027319e+04 1.951351131369037972e+01 2.500654139519180030e-01
5.964423695017374848e+04 2.034602808232352444e+01 2.639610646092454549e-01
5.964423698671722377e+04 1.991125418612329767e+01 2.551504754488655990e-01
5.964423702326069179e+04 2.000655109618522687e+01 2.610228979151546502e-01
5.964423705980415980e+04 2.049201599224618420e+01 2.649010779396573367e-01
5.964423709634763509e+04 1.977632578635465777e+01 2.503902233666268629e-01
5.964423713289111038e+04 2.030454496383460850e+01 2.750852275201307040e-01
5.964423716943457839e+04 2.009436399402744300e+01 2.613065282919452281e-01
5.964423720597804640e+04 2.025655007314802347e+01 2.671746618707898646e-01
5.964423724252152169e+04 2.015704888000666628e+01 2.649712236511023722e-01
5.964423727906499698e+04 1.987514344189568405e+01 2.573744208609828887e-01
5.964423731560846500e+04 2.018340293521059436e+01 2.663442423295300232e-01
5.964423735215194029e+04 2.031302184262781552e+01 2.792406163163355659e-01
5.964423738869541558e+04 2.041572436455011186e+01 2.690315063433512677e-01
5.964423742523888359e+04 1.973362970649623449e+01 2.465298980310249022e-01
5.964423746178235160e+04 2.000513035159052677e+01 2.606165129423738680e-01
5.964423749832582689e+04 1.999029447968942463e+01 2.634048238782042972e-01
5.964423753486930218e+04 1.996228496073847580e+01 2.555109001291523962e-01
5.964423757141277019e+04 1.988711702959505345e+01 2.576744459212791938e-01
5.964423760795624548e+04 2.006346293626300437e+01 2.644474972159105985e-01
5.964423764449972077e+04 1.973580220763021131e+01 2.561087108405606938e-01
5.964423768104318879e+04 1.950155730533683496e+01 2.491647973131547733e-01
5.964423771758665680e+04 2.008669775062951146e+01 2.595351468123443528e-01
5.964423775413013209e+04 1.935272483345669770e+01 2.421324676474209125e-01
5.964423779067360738e+04 2.027135770266811221e+01 2.639036450145090251e-01
5.964423782721707539e+04 1.985930079942727389e+01 2.535036683780177991e-01
5.964423786376054341e+04 2.014502734454122290e+01 2.721035306966462231e-01
5.964423790030401869e+04 1.995204262877442147e+01 2.595183221772774385e-01
5.964423793684749398e+04 1.998466220767972601e+01 2.542907343724051805e-01
5.964423797339096200e+04 1.970449264593138139e+01 2.498662167617388130e-01
5.964423800993443729e+04 1.972176379880639985e+01 2.511954434304138339e-01
5.964423804647791258e+04 1.944142480517519900e+01 2.473305771038603607e-01
5.964423808302138059e+04 2.031891997891924362e+01 2.635080896806205053e-01
5.964423811956484860e+04 1.995670677493924217e+01 2.673247470321379327e-01
5.964423815610832389e+04 2.022115164581050095e+01 2.621160623126497224e-01
5.964423819265179918e+04 2.000698392854996399e+01 2.562733742525780123e-01
5.964423822919526719e+04 1.989717129449034871e+01 2.535178758427870660e-01
5.964423826573873521e+04 1.942813452114780759e+01 2.487629889970436603e-01
5.964423830228221050e+04 2.037931410171050572e+01 2.664368275202302350e-01
5.964423833882568579e+04 1.991866581746986498e+01 2.650525277722779460e-01
5.964423837536915380e+04 1.997764206240567475e+01 2.796301176446485681e-01
5.964423841191262909e+04 1.989205437712410429e+01 2.936512170918761933e-01
5.964423844845610438e+04 2.008511291694226841e+01 2.903301932759870252e-01
5.964423848499957239e+04 2.009291892086417519e+01 2.701506319538896639e-01
5.964423852154304041e+04 2.006030747314061813e+01 2.737822407884947240e-01
5.964423855808651570e+04 1.979992021682251746e+01 2.669516638775453199e-01
5.964423859462999098e+04 1.988963902715868315e+01 2.595012477167960019e-01
5.964423863117345900e+04 1.991558196566685268e+01 2.639950636378689541e-01
5.964423866771692701e+04 1.977601910604322200e+01 2.660495541449149348e-01
5.964423870426040230e+04 1.971750775630671981e+01 2.696754025859585124e-01
5.964423874080387759e+04 2.001687653233676656e+01 2.628267572578327216e-01
5.964423877734734560e+04 2.006653870761356373e+01 2.707355441836742926e-01
5.964423881389082089e+04 1.979768481052742857e+01 2.606351741718040960e-01
5.964423885043429618e+04 2.000524714282291328e+01 2.764265512997857721e-01
5.964423888697776420e+04 2.023747422055076939e+01 2.666076592475983831e-01
5.964423892352123221e+04 1.984845113513889459e+01 2.984510308891365482e-01
5.964423896006470750e+04 2.004114625064806887e+01 2.932199666455836407e-01
5.964423899660818279e+04 2.038146611676201303e+01 2.856750132770470851e-01
5.964423903315165080e+04 2.016979200152397311e+01 2.627885067913517947e-01
5.964423906969512609e+04 2.007181266878286863e+01 2.723760906412552862e-01
5.964423910623860138e+04 2.004808929337209022e+01 2.702864598175624966e-01
5.964423914278206939e+04 1.994101787910321022e+01 2.597262447577227129e-01
5.964423917932553741e+04 2.037836366276256328e+01 2.760180979397841017e-01
5.964423921586901270e+04 2.016679829599846840e+01 2.685819098131214666e-01
5.964423925241248799e+04 1.988764617371420584e+01 2.614119853128833992e-01
5.964423928895595600e+04 2.028895994208494002e+01 2.791242576187886737e-01
5.964423932549942401e+04 1.986326723323890420e+01 2.684398394632788176e-01
5.964423936204289930e+04 1.970651957278684918e+01 2.534248185833415934e-01
5.964423939858637459e+04 2.004343774639810860e+01 2.634445900442014543e-01
5.964423943512984260e+04 2.048132679325919270e+01 2.616558789116447126e-01
5.964423947167331062e+04 2.024353443110184259e+01 2.642336025552193268e-01
5.964423950821678591e+04 2.063352348911480050e+01 2.715389407742010985e-01
5.964423954476026120e+04 2.006097876747799091e+01 2.668185534275950843e-01
5.964423958130372921e+04 2.046505690371530051e+01 2.676246359434262811e-01
5.964423961784719722e+04 2.010798608629356821e+01 2.557567311757975026e-01
5.964423965439067251e+04 2.025654964318214368e+01 2.641657783632235246e-01
5.964423969093414780e+04 1.998393683637353746e+01 2.593887682882239365e-01
5.964423972747761582e+04 2.031839726828802029e+01 2.785678835439437950e-01
5.964423976402109110e+04 1.984207493473198980e+01 2.529405137155929517e-01
5.964423980056456639e+04 2.041608698263951283e+01 2.801457926616900962e-01
5.964423983710803441e+04 1.990669314003077872e+01 2.610905730127104363e-01
5.964423987365150242e+04 2.048241529802210081e+01 2.747589809210223000e-01
5.964423991019497771e+04 2.016902027910515116e+01 2.769963088390274275e-01
5.964423994673845300e+04 2.001589922626910578e+01 2.714566121419014211e-01
5.964423998328192101e+04 1.986152796725784597e+01 2.598649810065267185e-01
5.964424001982539630e+04 1.997490407302366577e+01 2.656389406463542380e-01
5.964424005636886432e+04 2.015465818300133805e+01 2.597414991793395855e-01
5.964424009291233961e+04 1.987126538310037205e+01 2.689380721657486095e-01
5.964424012945580762e+04 1.997763516610774914e+01 2.627432101021723310e-01
5.964424016599928291e+04 2.049435768695930449e+01 2.707869701452185196e-01
5.964424020254275820e+04 1.943058286516853883e+01 2.486294693087833241e-01
5.964424023908622621e+04 1.962500000000000000e+01 2.488461002136382882e-01
5.964424027562969422e+04 2.000903144684503943e+01 2.627815002583024917e-01
5.964424031217316951e+04 1.944370251246911607e+01 2.586954622331353870e-01
5.964424034871664480e+04 1.910459372114496901e+01 2.453275211252497479e-01
5.964424038526011282e+04 1.979891349374489451e+01 2.648213652223287973e-01
5.964424042180358083e+04 1.929395636448489171e+01 2.454903950168902116e-01
5.964424045834705612e+04 1.947189410088209627e+01 2.588070022479255217e-01
5.964424049489053141e+04 1.962569938135062131e+01 2.612642209887836020e-01
5.964424053143399942e+04 1.975391165257549630e+01 2.550989335517070411e-01
5.964424056797746744e+04 2.007992757057615307e+01 2.645714775786572326e-01
5.964424060452094272e+04 1.966768677510776797e+01 2.563824443585750457e-01
5.964424064106441801e+04 1.999852580446366801e+01 2.705971542622819248e-01
5.964424067760788603e+04 2.009293491410597809e+01 2.697720093195760671e-01
5.964424071415136132e+04 1.936687366242150077e+01 2.518796760805124824e-01
5.964424075069482933e+04 1.959468533127706280e+01 2.537995511462306508e-01
5.964424078723830462e+04 1.977701426898348558e+01 2.659089525845294011e-01
5.964424082378177263e+04 1.952520583392142939e+01 2.569204575896991138e-01
5.964424086032524792e+04 1.984323444283646865e+01 2.576524224242843220e-01
5.964424089686872321e+04 1.936832600410436811e+01 2.456392380921375296e-01
5.964424093341219123e+04 1.970003088179399242e+01 2.637649674317926185e-01
5.964424096995565924e+04 2.018526516121948688e+01 2.693625032994704793e-01
5.964424100649913453e+04 1.954645345192614414e+01 2.574693138656959368e-01
5.964424104304260982e+04 2.000287886885962862e+01 2.713366869517080393e-01
5.964424107958607783e+04 1.934021662349893944e+01 2.527388468738088201e-01
5.964424111612955312e+04 1.982631149116064506e+01 2.610620957581215040e-01
5.964424115267302113e+04 1.960900150742947190e+01 2.595659930828048134e-01
5.964424118921649642e+04 1.937153112863363447e+01 2.508283154700818307e-01
5.964424122575996444e+04 1.950927203065134208e+01 2.591001751435302869e-01
5.964424126230343973e+04 1.914600156891698646e+01 2.474692771513841150e-01
5.964424129884691502e+04 1.964448732609109882e+01 2.628593364606484073e-01
5.964424133539038303e+04 1.980173516090868802e+01 2.638952853752165040e-01
5.964424137193385104e+04 1.983670774647887214e+01 2.647882626033105646e-01
5.964424140847732633e+04 1.996170360775283115e+01 2.603644797398007582e-01
5.964424144502080162e+04 1.998667342040835848e+01 2.604215195917201076e-01
5.964424148156426963e+04 1.977322664257009066e+01 2.527163009130438676e-01
5.964424151810773765e+04 1.937883840085510911e+01 2.450930439129038740e-01
5.964424155465121294e+04 1.957199703323483320e+01 2.500379617726057879e-01
5.964424159119468823e+04 1.970317228611100902e+01 2.580617251128849432e-01
5.964424162773815624e+04 1.994251774660006404e+01 2.648126174211551942e-01
5.964424166428163153e+04 1.984914044722953719e+01 2.578822706447664870e-01
5.964424170082510682e+04 1.986749269040885579e+01 2.631280267185764354e-01
5.964424173736857483e+04 2.014366487075488976e+01 2.735631271084620897e-01
5.964424177391204285e+04 1.973539210358433849e+01 2.695003501515100264e-01
5.964424181045551813e+04 1.983849288371818531e+01 2.777630192979687607e-01
5.964424184699899342e+04 1.957381759332011839e+01 2.488979563987986365e-01
5.964424188354246144e+04 1.965323433323433377e+01 2.542416841387281079e-01
5.964424192008593673e+04 1.946560994669745526e+01 2.531422922494904193e-01
5.964424195662941202e+04 1.964684137800716002e+01 2.551862707455415658e-01
5.964424199317288003e+04 1.995775372286346538e+01 2.619660228674865476e-01
5.964424202971634804e+04 2.008001230230549794e+01 2.712200927513732096e-01
5.964424206625982333e+04 2.020696209340968252e+01 2.793253744692906215e-01
5.964424210280329862e+04 1.991126030624263876e+01 2.653209968615238834e-01
5.964424213934676663e+04 1.999203779962390826e+01 2.582895839231253987e-01
5.964424217589023465e+04 2.012668779525204599e+01 2.648145953578579515e-01
5.964424221243370994e+04 2.038791010695829797e+01 2.777018661713467895e-01
5.964424224897718523e+04 2.079831758862485458e+01 3.005748807855173066e-01
5.964424228552065324e+04 2.083190812982084239e+01 2.881763874122878488e-01
5.964424232206412853e+04 2.020749224528752208e+01 2.709304142038647667e-01
5.964424235860760382e+04 2.071210205159056628e+01 2.775109380803931769e-01
5.964424239515107183e+04 2.064451420537186266e+01 2.822579686694365875e-01
5.964424243169453985e+04 1.998677623943447301e+01 2.706171442405627126e-01
5.964424246823801514e+04 2.067928120470680753e+01 2.844391160360298931e-01
5.964424250478149042e+04 2.041228449830484237e+01 2.892572114117262227e-01
5.964424254132495844e+04 2.031503448275862311e+01 2.807489159544052093e-01
5.964424257786842645e+04 1.999352473176407230e+01 2.685588506883463400e-01
5.964424261441190174e+04 2.012733837729977893e+01 2.783525524094555559e-01
5.964424265095537703e+04 2.008012778486369143e+01 2.626358021736096005e-01
5.964424268749884504e+04 1.978069284388244853e+01 2.633450704667566478e-01
5.964424272404232033e+04 2.009807552173549539e+01 2.690817192020420467e-01
5.964424276058579562e+04 2.048146842521120803e+01 2.843235053746175911e-01
5.964424279712926364e+04 2.047877393135190971e+01 2.773412516894043778e-01
5.964424283367273165e+04 2.008077751688411894e+01 2.706967472508316486e-01
5.964424287021620694e+04 1.957273398235686912e+01 2.716985405183390268e-01
5.964424290675968223e+04 1.992324579819331376e+01 2.646326315530762585e-01
5.964424294330315024e+04 1.974714909691889986e+01 2.657934851168444745e-01
5.964424297984661825e+04 1.982100452261905943e+01 2.717156595633060667e-01
5.964424301639009354e+04 1.927458301346918645e+01 2.535597881352968375e-01
5.964424305293356883e+04 1.999648269366050002e+01 2.941237764316266268e-01
5.964424308947703685e+04 1.999110724469576184e+01 2.673852792257301880e-01
5.964424312602051214e+04 2.048979817460415020e+01 2.759714458655809777e-01
5.964424316256398743e+04 1.980211891736938767e+01 2.668046699258744270e-01
5.964424319910745544e+04 2.010838734364910252e+01 2.771148434202659327e-01
5.964424323565092345e+04 1.970380836245104561e+01 2.680429457039733010e-01
5.964424327219439874e+04 1.962097859895084184e+01 2.962050407587162315e-01
5.964424330873787403e+04 1.959368854761681433e+01 2.948560767248288306e-01
5.964424334528134204e+04 1.976809776757722048e+01 2.869853631314185360e-01
5.964424338182481733e+04 1.955423180465687238e+01 2.911010660166604702e-01
5.964424341836829262e+04 1.964225392094244427e+01 2.791454338171293070e-01
5.964424345491176064e+04 1.983816201808205193e+01 2.750165488782685963e-01
5.964424349145522865e+04 1.991937353587557524e+01 2.769558848040949983e-01
5.964424352799870394e+04 1.936771126304764579e+01 2.714203759211062938e-01
5.964424356454217923e+04 1.976426291820561332e+01 2.872593479195008070e-01
5.964424360108564724e+04 1.922131128395580646e+01 2.569877513377528122e-01
5.964424363762911526e+04 1.999903890050217470e+01 2.939740542306174542e-01
5.964424367417259054e+04 1.987450999082535574e+01 2.933351525135666771e-01
5.964424371071606583e+04 1.957977690413035177e+01 2.710269024082819223e-01
5.964424374725953385e+04 1.963840028523888748e+01 2.806346656839358022e-01
5.964424378380300914e+04 1.936965039355430918e+01 2.762548223734749286e-01
5.964424382034648443e+04 1.953026306575476667e+01 2.802706143577514131e-01
5.964424385688995244e+04 2.013153684210526251e+01 3.104612610606995449e-01
5.964424389343342045e+04 1.963028281845262768e+01 2.875074298092492597e-01
5.964424392997689574e+04 1.931892106770802897e+01 2.940424411341281408e-01
5.964424396652037103e+04 1.981740956266122922e+01 2.851332503279348507e-01
5.964424400306383905e+04 1.932748078164426886e+01 2.872089174783946652e-01
5.964424403960730706e+04 1.967131469363474139e+01 3.145221087347255251e-01
5.964424407615078235e+04 1.959676998291246974e+01 2.860508271277032444e-01
5.964424411269425764e+04 1.986210091220068108e+01 3.119382391961450507e-01
5.964424414923772565e+04 1.969235965442457470e+01 2.954116599240265151e-01
5.964424418578119366e+04 1.958054700449917007e+01 2.845203112043955263e-01
5.964424422232466895e+04 1.989383070301291312e+01 2.797415866411537277e-01
5.964424425886814424e+04 1.984694144197647958e+01 2.794537615616113357e-01
5.964424429541161226e+04 2.021904163241622854e+01 2.915198730084224144e-01
5.964424433195508755e+04 1.941973495536333871e+01 2.652915937407302471e-01
5.964424436849856284e+04 2.053723995553437831e+01 2.886878267278417676e-01
5.964424440504203085e+04 2.007283370690065993e+01 2.855090194002299353e-01
5.964424444158549886e+04 2.021679110748325314e+01 2.846736107909825786e-01
5.964424447812897415e+04 1.971495743818402957e+01 2.784389755640398478e-01
5.964424451467244944e+04 1.999193131635816911e+01 2.839300181414100011e-01
5.964424455121591745e+04 2.016132099014842893e+01 2.763543123187782169e-01
5.964424458775938547e+04 1.983505118455688887e+01 2.669024369558564147e-01
5.964424462430286076e+04 2.044990759186808305e+01 2.994453467657451351e-01
5.964424466084633605e+04 2.047310513447432712e+01 2.911793117490326654e-01
5.964424469738980406e+04 1.985878681716413752e+01 2.904690415864094599e-01
5.964424473393327207e+04 2.040582914092468414e+01 3.026804509950788424e-01
5.964424477047674736e+04 2.010252651241975741e+01 2.873358452452189904e-01
5.964424480702022265e+04 2.002636197571546006e+01 2.743908527831862010e-01
5.964424484356369067e+04 2.055593908382658341e+01 2.892325423960462882e-01
5.964424488010716595e+04 2.005753636869750167e+01 2.849839021072272938e-01
5.964424491665064124e+04 1.968418801895869663e+01 2.749081610357204664e-01
5.964424495319410926e+04 1.996584817154892022e+01 2.984772976233688868e-01
5.964424498973757727e+04 2.015830564983270179e+01 3.077723526870198567e-01
5.964424502628105256e+04 1.989668367346938638e+01 2.879103229888067550e-01
5.964424506282452785e+04 2.019231002928702523e+01 2.972640481133609347e-01
5.964424509936799586e+04 1.988046602034367538e+01 2.859176417989965358e-01
5.964424513591146388e+04 2.012927327327327376e+01 2.936772599370805481e-01
5.964424517245493917e+04 1.982946815089672299e+01 2.800295984154512752e-01
5.964424520899841445e+04 1.979958881481217148e+01 2.773222786481205904e-01
5.964424524554188247e+04 1.928731421638395815e+01 2.698057424277223726e-01
5.964424528208535776e+04 2.006348861882716150e+01 2.801802842578376418e-01
5.964424531862882577e+04 1.991103028857619606e+01 2.877699388527522051e-01
5.964424535517230106e+04 1.995694652823620885e+01 2.815029332148520913e-01
5.964424539171576907e+04 1.977818125535765148e+01 2.751676455723018333e-01
5.964424542825924436e+04 2.012158120688823715e+01 2.791189264924208713e-01
5.964424546480271965e+04 1.983821756413164294e+01 2.696977719212630964e-01
5.964424550134618767e+04 1.951997948431016283e+01 2.734313166930023020e-01
5.964424553788965568e+04 2.012111681488443793e+01 2.786570025605292211e-01
5.964424557443313097e+04 1.990504060021843458e+01 2.668156285272966222e-01
5.964424561097660626e+04 1.994401865654150541e+01 3.064185947601814619e-01
5.964424564752007427e+04 2.042082240777214963e+01 2.957472859663050069e-01
5.964424568406354229e+04 1.937311982227981844e+01 2.689849380971749415e-01
5.964424572060701757e+04 1.982630995613828162e+01 2.683638784687116807e-01
5.964424575715049286e+04 2.000971207665307006e+01 2.814861065943027318e-01
5.964424579369396088e+04 2.016598585829630963e+01 2.680710163988394568e-01
5.964424583023743617e+04 2.001614362588694718e+01 2.680966747472027789e-01
5.964424586678090418e+04 1.994476409666283345e+01 2.682935741792966122e-01
5.964424590332437947e+04 2.053502275147642209e+01 2.877196567699988328e-01
5.964424593986784748e+04 1.991003285613705742e+01 2.776508555139947654e-01
5.964424597641132277e+04 2.004406747423354673e+01 2.795910070517965695e-01
5.964424601295479806e+04 2.002360111064050230e+01 2.895119200053539732e-01
5.964424604949826607e+04 2.020289717406791752e+01 3.092151978754973385e-01
5.964424608604173409e+04 1.991394455281669451e+01 2.746761565118957527e-01
5.964424612258520938e+04 1.990084103293058604e+01 2.736404149121668405e-01
5.964424615912868467e+04 2.021522662118517744e+01 2.764399883835139127e-01
5.964424619567215268e+04 2.036819840943702076e+01 2.909030357838149339e-01
5.964424623221562797e+04 1.988804496072990347e+01 2.848469128827573194e-01
5.964424626875910326e+04 2.060395943988411460e+01 3.157482437287590926e-01
5.964424630530257127e+04 2.040940881104668492e+01 3.052665010500552611e-01
5.964424634184603929e+04 1.994089216292888977e+01 2.930357896728516542e-01
5.964424637838951458e+04 1.986963220851319178e+01 2.805100641942228634e-01
5.964424641493298986e+04 1.976672660390885028e+01 2.685469499526336179e-01
5.964424645147645788e+04 2.030280194643658476e+01 2.772751695813896466e-01
5.964424648801992589e+04 1.998853167442301881e+01 2.730696528250934896e-01
5.964424652456340118e+04 2.006251847997067017e+01 2.798062663218838231e-01
5.964424656110687647e+04 2.016979837994442093e+01 2.880790699115912123e-01
5.964424659765034448e+04 2.040724582247615260e+01 2.955258758011792275e-01
5.964424663419381977e+04 2.052228527552158610e+01 2.907225196841401460e-01
5.964424667073729506e+04 1.975932796639832034e+01 2.683468100063997608e-01
5.964424670728076308e+04 2.022421598874664284e+01 2.970299410514136151e-01
5.964424674382423109e+04 2.027596744962865571e+01 3.090780015972490746e-01
5.964424678036770638e+04 2.009930134961133064e+01 2.764079252366773432e-01
5.964424681691118167e+04 1.980488599727650723e+01 2.790010167174207245e-01
5.964424685345464968e+04 2.103643539367545756e+01 3.116713756448225570e-01
5.964424688999811769e+04 2.026692804537979242e+01 2.752188338891371489e-01
5.964424692654159298e+04 2.071654800799727170e+01 2.808752625425137150e-01
5.964424696308506827e+04 1.986192035043922388e+01 2.624925075885686798e-01
5.964424699962853629e+04 2.012909794821401022e+01 2.767942741985107147e-01
5.964424703617201158e+04 1.999533455244526081e+01 2.700026431053569320e-01
5.964424707271548687e+04 1.962079668908432595e+01 2.675728042196987566e-01
5.964424710925895488e+04 2.012740691678100191e+01 2.710957709482452738e-01
5.964424714580242289e+04 2.037830406350496659e+01 2.754283069780260051e-01
5.964424718234589818e+04 1.993606400597139938e+01 2.811606212597748122e-01
5.964424721888937347e+04 2.003933163157771347e+01 2.730653496886573106e-01
5.964424725543284148e+04 2.038223004441890396e+01 2.821331494156690267e-01
5.964424729197630950e+04 2.006679636066001748e+01 2.729505550858222773e-01
5.964424732851978479e+04 2.025164481525625604e+01 2.781784102008381110e-01
5.964424736506326008e+04 2.059087315583989408e+01 2.958544792333003826e-01
5.964424740160672809e+04 1.986532599936937160e+01 2.922524740566362356e-01
5.964424743815020338e+04 2.014886742923659924e+01 2.928619474332809780e-01
5.964424747469367867e+04 2.004921975899616982e+01 2.806207248760155815e-01
5.964424751123714668e+04 1.993582130081108517e+01 2.801392532556014614e-01
5.964424754778061470e+04 2.004592849754485329e+01 2.789455878305188152e-01
5.964424758432408998e+04 1.984610361594701544e+01 2.874561650582579952e-01
5.964424762086756527e+04 1.914053357246945453e+01 2.805376209332783310e-01
5.964424765741103329e+04 2.032001052115589346e+01 2.890748827872972049e-01
5.964424769395450858e+04 1.979242548949143909e+01 2.897642194276024985e-01
5.964424773049798387e+04 2.013606468494377566e+01 2.963165859949496994e-01
5.964424776704145188e+04 2.046576135459128309e+01 2.799504642033364132e-01
5.964424780358491989e+04 2.053741152679474169e+01 2.979606383101632838e-01
5.964424784012839518e+04 2.015222866514379518e+01 3.055056010107683462e-01
5.964424787667187047e+04 2.023349017567919006e+01 3.021912598358362234e-01
5.964424791321533849e+04 2.057745750895497494e+01 3.198879457828983086e-01
5.964424794975880650e+04 1.991797954112003666e+01 3.393317239723843692e-01
5.964424798630228179e+04 2.012249279488466058e+01 2.915847229920407457e-01
5.964424802284575708e+04 2.044180778900431861e+01 3.090458940556750633e-01
5.964424805938922509e+04 2.018667789119225375e+01 2.900400286993565224e-01
5.964424809593270038e+04 2.052039134301808687e+01 3.184299243359943188e-01
5.964424813247617567e+04 1.986481368145128812e+01 2.956558267915018190e-01
5.964424816901964368e+04 2.069345526268603308e+01 3.231074383891693880e-01
5.964424820556311170e+04 1.983321703519829882e+01 2.955345726509283066e-01
5.964424824210658699e+04 2.041176889395180183e+01 2.999141520312739173e-01
5.964424827865006228e+04 2.000064655679119596e+01 2.682885440316891135e-01
5.964424831519353029e+04 2.017135494696470488e+01 2.654800477247907242e-01
5.964424835173699830e+04 2.034809246337193755e+01 2.779597965895980183e-01
5.964424838828047359e+04 2.025533665656975302e+01 2.857378618378514923e-01
5.964424842482394888e+04 2.048202705656619571e+01 2.761881010342965292e-01
5.964424846136741689e+04 1.964185009097845835e+01 2.563339380387879007e-01
5.964424849791089218e+04 1.986872851421753339e+01 2.620433268191337262e-01
5.964424853445436747e+04 1.954556734504551585e+01 2.672514200901460746e-01
5.964424857099783549e+04 2.014702304321636106e+01 2.987645339784505416e-01
5.964424860754130350e+04 1.989064838052148687e+01 2.771108568823021923e-01
5.964424864408477879e+04 2.001962952394540451e+01 2.787894883201397778e-01
5.964424868062825408e+04 1.984237454443510273e+01 2.793833075323034487e-01
5.964424871717172209e+04 2.062461900887663546e+01 3.092624950878672951e-01
5.964424875371519011e+04 2.040526516687740255e+01 3.216524941768570400e-01
5.964424879025866539e+04 2.053284193681351866e+01 3.039919366679619817e-01
5.964424882680214068e+04 1.995618514248064557e+01 2.971506866136588987e-01
5.964424886334560870e+04 2.004237137050287032e+01 2.964630875134766086e-01
5.964424889988908399e+04 1.992925706304962574e+01 3.001407449245305226e-01
5.964424893643255928e+04 1.967247918648207161e+01 2.844105557969398013e-01
5.964424897297602729e+04 1.986293624020072457e+01 2.908758202506649959e-01
5.964424900951949530e+04 1.992192762967953357e+01 2.984662438977702115e-01
5.964424904606297059e+04 1.963755867431605751e+01 2.943755658619728877e-01
5.964424908260644588e+04 1.979607212697803575e+01 2.833707113114196652e-01
5.964424911914991389e+04 1.964623898829800908e+01 2.795494785638417690e-01
5.964424915569338191e+04 1.947682986736532129e+01 3.025972355624902410e-01
5.964424919223685720e+04 1.933947900978915513e+01 2.649416612818814021e-01
5.964424922878033249e+04 2.028276879572139890e+01 2.968599251680655859e-01
5.964424926532380050e+04 1.947943820759205025e+01 2.722013942517281238e-01
5.964424930186726851e+04 1.964193735079215841e+01 2.865624761160713296e-01
5.964424933841074380e+04 1.998428611797083221e+01 2.729480455380522419e-01
5.964424937495421909e+04 2.011451420792921851e+01 3.109231498994675658e-01
5.964424941149768711e+04 1.979275402057676914e+01 2.944024877801600937e-01
5.964424944804116240e+04 1.961737472766884594e+01 2.777239872205688465e-01
5.964424948458463041e+04 1.933713951447791857e+01 2.694764846576386819e-01
5.964424952112810570e+04 1.934084894552152534e+01 2.913135932853253562e-01
5.964424955767157371e+04 1.960080693010561248e+01 2.836022009897496976e-01
5.964424959421504900e+04 1.945136738601177129e+01 2.660287609428705902e-01
5.964424963075852429e+04 2.006098485775092399e+01 2.720651355846737118e-01
5.964424966730199230e+04 1.995100620877926190e+01 2.851279545157519024e-01
5.964424970384546032e+04 1.934190776147712754e+01 2.735352227334544306e-01
5.964424974038893561e+04 1.977499641371395356e+01 2.874718318367256442e-01
5.964424977693241090e+04 1.922953608963377903e+01 2.618787349472101456e-01
5.964424981347587891e+04 2.003083971306287125e+01 3.069331895071061300e-01
5.964424985001935420e+04 1.948996105682904556e+01 2.845954500808540732e-01
5.964424988656282949e+04 1.914819875632548474e+01 2.755596159763922803e-01
5.964424992310629750e+04 2.010235424389774295e+01 2.898210589208305987e-01
5.964424995964976551e+04 1.930748160356554166e+01 2.729165843590683482e-01
5.964424999619324080e+04 2.043036729339745960e+01 3.035348528948722535e-01
5.964425003273671609e+04 1.933169707882694155e+01 2.838563069253266513e-01
5.964425006928018411e+04 2.018492613807657676e+01 3.153773914502306930e-01
5.964425010582365212e+04 1.951276633004494698e+01 2.676914263408811112e-01
5.964425014236712741e+04 1.962624460767167989e+01 2.887765815661026414e-01
5.964425017891060270e+04 2.056725355590675619e+01 2.984580235861356567e-01
5.964425021545407071e+04 1.964122576404863807e+01 2.902151620001726107e-01
5.964425025199754600e+04 1.954610137253290247e+01 2.825599144761190562e-01
5.964425028854102129e+04 1.940135529851618301e+01 2.666187367044209888e-01
5.964425032508448930e+04 1.927833649184406539e+01 2.667665149936825908e-01
5.964425036162795732e+04 1.911057863586738037e+01 2.599830222688929160e-01
5.964425039817143261e+04 1.962346153391423798e+01 2.638679069078554984e-01
5.964425043471490790e+04 1.945259796806966790e+01 2.694785237371111752e-01
5.964425047125837591e+04 1.963771523488676962e+01 2.803447763122332015e-01
5.964425050780185120e+04 1.949050699423180077e+01 2.678800522338873336e-01
5.964425054434531921e+04 1.995917733613606160e+01 3.051584151115153132e-01
5.964425058088879450e+04 1.946127753149380624e+01 2.702105331946487166e-01
5.964425061743226252e+04 1.962518953639695596e+01 2.770835858826260489e-01
5.964425065397573781e+04 1.995892305287334167e+01 2.837171267751458226e-01
5.964425069051921309e+04 2.013911875464728496e+01 3.191811649330107969e-01
5.964425072706268111e+04 1.973601051778985749e+01 3.231137734991779142e-01
5.964425076360614912e+04 2.007613151409508845e+01 3.112869624694010739e-01
5.964425080014962441e+04 1.971181753722524022e+01 2.769069973286649167e-01
5.964425083669309970e+04 2.010760856561789822e+01 2.886522107625500433e-01
5.964425087323656771e+04 1.988778155219145916e+01 2.930026162490752539e-01
5.964425090978004300e+04 1.948397465759806479e+01 2.789893691420039512e-01
5.964425094632351829e+04 2.002319039203664275e+01 2.909657451917442295e-01
5.964425098286698631e+04 2.042055339853540730e+01 2.996693989531793445e-01
5.964425101941045432e+04 2.000774686436442451e+01 2.930369395690312073e-01
5.964425105595392961e+04 2.019564509711722877e+01 2.974083124799384859e-01
5.964425109249740490e+04 1.995953132690668497e+01 2.783103074544245881e-01
5.964425112904087291e+04 1.953282069860116010e+01 2.736511444040009011e-01
5.964425116558434092e+04 2.003352402336052407e+01 2.899529907493946790e-01
5.964425120212781621e+04 1.966870200324088103e+01 2.904970164814903999e-01
5.964425123867129150e+04 1.988010519616202387e+01 2.793995679733133342e-01
5.964425127521475952e+04 1.924963683482667065e+01 2.700153173637057646e-01
5.964425131175823481e+04 2.037392567633558116e+01 3.172810327750586468e-01
5.964425134830171010e+04 1.957065179260506582e+01 2.795421038400465741e-01
5.964425138484517811e+04 1.962316706976526604e+01 2.877743718814207985e-01
5.964425142138864612e+04 1.951592857059106123e+01 2.903843640414864313e-01
5.964425145793212141e+04 1.950158681828295570e+01 2.896209324228083415e-01
5.964425149447559670e+04 1.949951230840687444e+01 2.943024854237887289e-01
5.964425153101906471e+04 1.975181957366623564e+01 3.096179462291420159e-01
5.964425156756253273e+04 1.988968666870689006e+01 3.125129810934287322e-01
5.964425160410600802e+04 1.985366606149063173e+01 2.851031137098758994e-01
5.964425164064948331e+04 1.989316178729236029e+01 2.839574979305928282e-01
5.964425167719295132e+04 2.035923868984960095e+01 2.828346739094003137e-01
5.964425171373642661e+04 1.983106586712805708e+01 2.818537267488079312e-01
5.964425175027990190e+04 1.972598112616219979e+01 2.941522744710479143e-01
5.964425178682336991e+04 1.968266576988195027e+01 2.831042713735791305e-01
5.964425182336683793e+04 1.995775078130507296e+01 2.965154232599486739e-01
5.964425185991031321e+04 1.999002927724018264e+01 2.993068712651847374e-01
5.964425189645378850e+04 1.980689703348390651e+01 2.985282551372691606e-01
5.964425193299725652e+04 2.006162328807731043e+01 2.871477388138654052e-01
5.964425196954073181e+04 2.076038381615939343e+01 3.163271284636191560e-01
5.964425200608419982e+04 1.998407661887708286e+01 3.045112125454590424e-01
5.964425204262767511e+04 2.004932273435030154e+01 2.972775368662135542e-01
5.964425207917114312e+04 2.026060056981415514e+01 2.926571359934286298e-01
5.964425211571461841e+04 1.970523949146453191e+01 2.864008280726629829e-01
5.964425215225809370e+04 2.037317370129870042e+01 3.057041512099989422e-01
5.964425218880156172e+04 1.996862349365781952e+01 2.826427056557582751e-01
5.964425222534502973e+04 2.044305678740082044e+01 2.941811616290234688e-01
5.964425226188850502e+04 2.049751382218081730e+01 3.040509254042572662e-01
5.964425229843198031e+04 2.013744883231195004e+01 3.021395029671526955e-01
5.964425233497544832e+04 2.046025927042508386e+01 3.037629187015964405e-01
5.964425237151891633e+04 2.030334266817613198e+01 2.921836163119789775e-01
5.964425240806239162e+04 1.963997276367874889e+01 2.824932636149036225e-01
5.964425244460586691e+04 2.029308814356316759e+01 2.860021467102794035e-01
5.964425248114933493e+04 2.025428109854604131e+01 2.865070031054925415e-01
5.964425251769281022e+04 1.941599319438536497e+01 2.601770263007090467e-01
5.964425255423627823e+04 1.944592269755705871e+01 2.681129836536602640e-01
5.964425259077975352e+04 1.994919701531000555e+01 2.929850430482348611e-01
5.964425262732322153e+04 2.051034948342997666e+01 3.009876522228256412e-01
5.964425266386669682e+04 2.001624923352672170e+01 2.876931026164484262e-01
5.964425270041017211e+04 2.008262114978840884e+01 2.997874882343078418e-01
5.964425273695364012e+04 2.018814784669523377e+01 2.817822031506939662e-01
5.964425277349710814e+04 2.044301626035903752e+01 2.776794130770615099e-01
5.964425281004058343e+04 2.026316479690983385e+01 2.893642739973285583e-01
5.964425284658405872e+04 1.996443423965887121e+01 2.819109162940807711e-01
5.964425288312752673e+04 1.997420018200513070e+01 2.784202849015185444e-01
5.964425291967099474e+04 2.027587693560556303e+01 2.961003710031822611e-01
5.964425295621447003e+04 2.010238221906957534e+01 2.856591844686322545e-01
5.964425299275794532e+04 2.006798695523272968e+01 2.724157899728841814e-01
5.964425302930141333e+04 2.028013510914510675e+01 2.813756603038822801e-01
5.964425306584488862e+04 1.994432616563763716e+01 2.745043195957140858e-01
5.964425310238836391e+04 2.031945998628307493e+01 2.816945962283660676e-01
5.964425313893183193e+04 2.055916002542414489e+01 2.946509064084254503e-01
5.964425317547529994e+04 2.006435319983362220e+01 2.854636781368383724e-01
5.964425321201877523e+04 2.052682796612225857e+01 3.154603249489805195e-01
5.964425324856225052e+04 2.041212143220277753e+01 2.992926721814013202e-01
5.964425328510571853e+04 2.011603684768748934e+01 2.978219652929085526e-01
5.964425332164918655e+04 2.016325339242526837e+01 3.055901997998213826e-01
5.964425335819266184e+04 2.024559083422498418e+01 3.038088647572869117e-01
5.964425339473613712e+04 1.978482030485246668e+01 3.067312875090811852e-01
5.964425343127960514e+04 2.004670313371382306e+01 2.979318007808283153e-01
5.964425346782308043e+04 1.992218986052899155e+01 3.033816972069644513e-01
5.964425350436655572e+04 1.969313360058138329e+01 3.013453357756893380e-01
5.964425354091002373e+04 1.963870930028643258e+01 2.979156499432821237e-01
5.964425357745349174e+04 1.976037244646668611e+01 3.144179922878397870e-01
5.964425361399696703e+04 1.966019985490627420e+01 3.085180232934803812e-01
5.964425365054044232e+04 1.999141712307655894e+01 3.027385570174199181e-01
5.964425368708391034e+04 1.951229797833516599e+01 3.054648011825273901e-01
5.964425372362737835e+04 1.977415670807087622e+01 3.006504366234341585e-01
5.964425376017085364e+04 1.962170488765346121e+01 3.095464591849689806e-01
5.964425379671432893e+04 1.965273146360583567e+01 3.038501560767145060e-01
5.964425383325779694e+04 2.040924819125511291e+01 3.164601327639165462e-01
5.964425386980127223e+04 1.949011078243721329e+01 2.721977072306577816e-01
5.964425390634474752e+04 1.978175751353369094e+01 3.003634349541951520e-01
5.964425394288821553e+04 2.043805802221200807e+01 3.315603410554922026e-01
5.964425397943168355e+04 1.975254166229954933e+01 3.036804081763498919e-01
5.964425401597515884e+04 2.030307523076186982e+01 3.133281037747668862e-01
5.964425405251863413e+04 2.013560596117362067e+01 3.020922951638206344e-01
5.964425408906210214e+04 1.991780821917808453e+01 2.973186354370438433e-01
5.964425412560557015e+04 1.955626176477423073e+01 2.820784234724489359e-01
5.964425416214904544e+04 2.076745698647620486e+01 3.161784629027697968e-01
5.964425419869252073e+04 1.971919081592340106e+01 3.095910421525825407e-01
5.964425423523598874e+04 1.970531513757719466e+01 3.041968461711350713e-01
5.964425427177946403e+04 1.949853996765824604e+01 2.728441854381066234e-01
5.964425430832293932e+04 1.990489279824079460e+01 2.720964707130890670e-01
5.964425434486640734e+04 2.003119239871091750e+01 2.759639458007042689e-01
5.964425438140987535e+04 1.991166559116655677e+01 2.641824785467091208e-01
5.964425441795335064e+04 2.045814574869148572e+01 2.887488063236086089e-01
5.964425445449682593e+04 2.015270540602053018e+01 2.762960481703109483e-01
5.964425449104029394e+04 1.985650931426606647e+01 2.721408597203258672e-01
5.964425452758376196e+04 2.007582001381577186e+01 2.944754971779828256e-01
5.964425456412723724e+04 1.994647462179281305e+01 2.971328056548229180e-01
5.964425460067071253e+04 1.990120633265393124e+01 2.921412454566639783e-01
5.964425463721418055e+04 1.971275227426860610e+01 2.872125591379062759e-01
5.964425467375765584e+04 1.971234445467639418e+01 2.807536537454760062e-01
5.964425471030113113e+04 2.020651159407993092e+01 2.824254671013130547e-01
5.964425474684459914e+04 1.970547977645164295e+01 2.761559758789638996e-01
5.964425478338806715e+04 2.000773969735032054e+01 2.812962100314346237e-01
5.964425481993154244e+04 1.982008900947213093e+01 2.730565582861663176e-01
5.964425485647501773e+04 1.980969632392115187e+01 2.766562730016554617e-01
5.964425489301848575e+04 1.917621180887450549e+01 2.626766310008730176e-01
5.964425492956196103e+04 2.001870423337566507e+01 2.947481097966558883e-01
5.964425496610543632e+04 1.999715184240194787e+01 2.974681335763584844e-01
5.964425500264890434e+04 2.001821927432511217e+01 2.950195417132374653e-01
5.964425503919237235e+04 2.003018558367909918e+01 2.918734659414743970e-01
5.964425507573584764e+04 1.992155267314411304e+01 2.771156247782445292e-01
5.964425511227932293e+04 1.983694358486074805e+01 2.787049192542950249e-01
5.964425514882279094e+04 1.944859079891807241e+01 2.671872082785395897e-01
5.964425518536625896e+04 1.977838628959916889e+01 2.855205891622943359e-01
5.964425522190973425e+04 2.011034374319649842e+01 2.855575596560361862e-01
5.964425525845320954e+04 1.961668845722823917e+01 2.924011761727530190e-01
5.964425529499667755e+04 1.974149891026692316e+01 2.991898216072444994e-01
5.964425533154015284e+04 2.005225387923864488e+01 2.899229006048454349e-01
5.964425536808362813e+04 2.045322202870698192e+01 3.112039542862755082e-01
5.964425540462709614e+04 1.979522930602744069e+01 2.827951471643957992e-01
5.964425544117056415e+04 1.994574748951016119e+01 2.982166370300324276e-01
5.964425547771403944e+04 1.990379847966820748e+01 2.901836266390509511e-01
5.964425551425751473e+04 1.992497734254540376e+01 2.977088604948701644e-01
5.964425555080098275e+04 2.023397121164946100e+01 3.053393109471791433e-01
5.964425558734445076e+04 2.023888815734345314e+01 2.880328119355545780e-01
5.964425562388792605e+04 1.993157208392520019e+01 3.003641277305570401e-01
5.964425566043140134e+04 1.970781163049527152e+01 3.107330438959628460e-01
5.964425569697486935e+04 2.018300529452266545e+01 2.969561885494507170e-01
5.964425573351834464e+04 1.963827868473384441e+01 2.847641005773916545e-01
5.964425577006181993e+04 2.008807469566245274e+01 2.938436095299217232e-01
5.964425580660528794e+04 2.066079161561882316e+01 3.074890231519401551e-01
5.964425584314875596e+04 2.004674770540036732e+01 3.024788773582887669e-01
5.964425587969223125e+04 1.996627380085929815e+01 2.850633484657243422e-01
5.964425591623570654e+04 2.033046539852677981e+01 2.942714089939801325e-01
5.964425595277917455e+04 1.967792991413320891e+01 2.836502560691481212e-01
5.964425598932264256e+04 2.025963725643586955e+01 2.958934743656294053e-01
5.964425602586611785e+04 2.047845225935113689e+01 2.880779814136413264e-01
5.964425606240959314e+04 2.017734154050906525e+01 2.889097896710735025e-01
5.964425609895306116e+04 2.054111840110602927e+01 2.940859091659561719e-01
5.964425613549653644e+04 1.999038745061036693e+01 2.792456706266904232e-01
5.964425617204001173e+04 2.021268692256404975e+01 2.930253247620375201e-01
5.964425620858347975e+04 1.968351281272629549e+01 2.737508417466316124e-01
5.964425624512694776e+04 2.010960500344819124e+01 2.784483058436718617e-01
5.964425628167042305e+04 2.005872600452376275e+01 2.925748759038218072e-01
5.964425631821389834e+04 1.983955039234630391e+01 2.764327509272150318e-01
5.964425635475736635e+04 1.965536572033355966e+01 2.720016819196927615e-01
5.964425639130083437e+04 2.048324371563474600e+01 2.959609824679991230e-01
5.964425642784430966e+04 2.051160900577417578e+01 3.274508516952189807e-01
5.964425646438778494e+04 1.945148407112428401e+01 2.877992044436312735e-01
5.964425650093125296e+04 2.007665513596617757e+01 2.866951342147862625e-01
5.964425653747472825e+04 1.909115700593336484e+01 2.634983149230180066e-01
5.964425657401820354e+04 1.981802666666666823e+01 2.970078576126247705e-01
5.964425661056167155e+04 1.957197969066966792e+01 2.844198206313049981e-01
5.964425664710513956e+04 2.037281079703373265e+01 2.958668023146024950e-01
5.964425668364861485e+04 2.043444583388978231e+01 3.110332416732979888e-01
5.964425672019209014e+04 2.030207843846014981e+01 3.016965486176364508e-01
5.964425675673555816e+04 1.992551003522375197e+01 2.975737893712367965e-01
5.964425679327903345e+04 1.981428537618630514e+01 2.906975384331334511e-01
5.964425682982250873e+04 2.065028152318862098e+01 3.155216836361252608e-01
5.964425686636597675e+04 2.057153193367997801e+01 3.200132681721276628e-01
5.964425690290944476e+04 1.981329278682317252e+01 2.883738328724371747e-01
5.964425693945292005e+04 1.974772867079922278e+01 2.933534443892409360e-01
5.964425697599639534e+04 2.017813331407177202e+01 3.164427042277740965e-01
5.964425701253986335e+04 1.967922146238821668e+01 3.148895237490640930e-01
5.964425704908333137e+04 1.982661996497373025e+01 3.129271569536193898e-01
5.964425708562680666e+04 1.989329918398951591e+01 3.013055418966416044e-01
5.964425712217028195e+04 2.004124143046864859e+01 2.990841695070017292e-01
5.964425715871374996e+04 2.009905374761062191e+01 3.012144199285243240e-01
5.964425719525722525e+04 2.003753293924934198e+01 2.981280258877038736e-01
5.964425723180070054e+04 1.975959377243253812e+01 2.825715222273558203e-01
5.964425726834416855e+04 2.044403075579703000e+01 3.032659189220596185e-01
5.964425730488763656e+04 1.994890070921985981e+01 2.920868403833565274e-01
5.964425734143111185e+04 2.035591473469783352e+01 2.977712962657619311e-01
5.964425737797458714e+04 2.001283305106981913e+01 2.961212252859598548e-01
5.964425741451805516e+04 1.939263066705169081e+01 2.685919137397677625e-01
5.964425745106152317e+04 1.991436847791246123e+01 2.975345481805334313e-01
5.964425748760499846e+04 1.973360309431716786e+01 2.825996855953069598e-01
5.964425752414847375e+04 1.993278670966667221e+01 2.963827784465093429e-01
5.964425756069194176e+04 1.982659800205039957e+01 2.871522005362407981e-01
5.964425759723540978e+04 1.972296864130508709e+01 3.109328149950082998e-01


==> figures/ground-lc/20220305_tic3788_r.dat <==
5.964421624348825571e+04 4.082591718125680558e+00 1.402840467338810071e-01
5.964421626656862645e+04 3.968422709072788379e+00 3.919256793564720315e-02
5.964421630311210174e+04 3.903585847944557763e+00 3.906886203373859806e-02
5.964421633965557703e+04 3.980363211124426481e+00 4.278472084693347305e-02
5.964421637619905232e+04 4.051832141142724275e+00 4.287257017241250662e-02
5.964421641274252033e+04 3.966014442389473427e+00 3.964542333185300943e-02
5.964421644928598835e+04 3.981650357172085819e+00 4.093811872104289457e-02
5.964421648582946364e+04 3.965153250882566205e+00 4.022235405459046592e-02
5.964421652237293893e+04 3.930962716984613081e+00 3.942914734460833959e-02
5.964421655891640694e+04 3.965665286190762640e+00 3.873168213189343012e-02
5.964421659545988223e+04 4.005298724337951199e+00 4.066295919828258332e-02
5.964421663200335752e+04 3.926956045960241060e+00 4.019419096312212836e-02
5.964421666854682553e+04 3.947841277763913137e+00 3.958877199871194130e-02
5.964421670509029354e+04 3.947406419758837437e+00 4.052223961346474584e-02
5.964421674163376883e+04 4.029268379474770789e+00 4.203619476929497389e-02
5.964421677817724412e+04 3.911421559811332660e+00 3.862461049072908603e-02
5.964421681472071214e+04 3.964246165445421077e+00 4.089421140265496468e-02
5.964421685126418015e+04 3.986066414607696728e+00 4.067316786890228658e-02
5.964421688780765544e+04 3.889899176978550255e+00 3.992537450967881957e-02
5.964421692435113073e+04 3.903022815444301408e+00 3.954928605730215901e-02
5.964421696089459874e+04 3.891576577632905209e+00 3.934146345693853575e-02
5.964421699743807403e+04 3.943658023826208670e+00 4.179176491633507934e-02
5.964421703398154932e+04 3.929535681556500570e+00 4.098993823995333158e-02
5.964421707052501733e+04 3.914305367692112014e+00 3.971104109628260936e-02
5.964421710706848535e+04 3.916508241039504234e+00 3.866936786998596831e-02
5.964421714361196064e+04 3.864322443434244914e+00 4.015069515042034992e-02
5.964421718015543593e+04 3.983536824119887410e+00 3.988798797469440827e-02
5.964421721669890394e+04 3.952955467012493340e+00 3.974026061640116569e-02
5.964421725324237195e+04 3.973794005680812980e+00 4.027028614509602089e-02
5.964421728978584724e+04 3.940380781787189424e+00 4.091062780569584834e-02
5.964421732632932253e+04 3.927093532895043815e+00 3.981518944377353958e-02
5.964421736287279055e+04 3.898928922540919828e+00 4.001603628311534849e-02
5.964421739941626583e+04 3.905954549145621790e+00 3.947063931274605308e-02
5.964421743595974112e+04 3.832468023655618339e+00 3.768103650635683949e-02
5.964421747250320914e+04 3.891986994934073518e+00 4.040252075932621034e-02
5.964421750904667715e+04 3.831537247987379047e+00 3.868869614998114020e-02
5.964421754559015244e+04 3.976009098771428718e+00 4.097272315910484297e-02
5.964421758213362773e+04 3.900319689743724005e+00 4.102531245046886488e-02
5.964421761867709574e+04 3.816869870976239643e+00 3.955144529921707924e-02
5.964421765522056376e+04 3.776034333984286562e+00 3.912771520745998710e-02
5.964421769176403905e+04 3.887381291270971317e+00 3.906809327383777009e-02
5.964421772830751434e+04 3.944139384405330961e+00 3.929493276471317936e-02
5.964421776485098235e+04 4.004532044218533038e+00 4.098834497878178079e-02
5.964421780139445764e+04 3.875634870938565513e+00 3.899498355767894858e-02
5.964421783793793293e+04 3.888890167954046184e+00 3.973546778715424110e-02
5.964421787448140094e+04 3.989520719187191311e+00 4.113714593607483566e-02
5.964421791102486895e+04 3.935421336050065388e+00 4.144663070432846874e-02
5.964421794756834424e+04 3.912839901119674391e+00 3.983743755524336849e-02
5.964421798411181953e+04 3.936775295984376921e+00 4.135741775488334382e-02
5.964421802065528755e+04 3.893097290251450904e+00 3.932578136333523405e-02
5.964421805719875556e+04 3.866548073435692512e+00 3.885430739148356544e-02
5.964421809374223085e+04 3.949384699568067258e+00 4.169016712242791523e-02
5.964421813028570614e+04 3.943124575133778897e+00 4.078828614480051185e-02
5.964421816682917415e+04 3.937527813561307433e+00 3.911379046830846390e-02
5.964421820337264217e+04 3.915220266498867119e+00 3.959825450276537040e-02
5.964421823991611745e+04 3.915996628005000257e+00 3.847951952366177736e-02
5.964421827645959274e+04 3.871752892381576050e+00 3.841512881390041906e-02
5.964421831300306076e+04 3.842308173454185738e+00 3.786945264076272549e-02
5.964421834954653605e+04 3.881874235068242029e+00 3.782058210945015569e-02
5.964421838609000406e+04 3.948560966851317300e+00 4.001073151853584003e-02
5.964421842263347935e+04 3.830453712982480052e+00 3.748639337706285990e-02
5.964421845917694736e+04 3.856096670010378702e+00 3.776634241816183984e-02
5.964421849572042265e+04 3.842856895965711672e+00 3.721712951577271083e-02
5.964421853226389794e+04 3.839645775784341630e+00 3.753459184695249334e-02
5.964421856880736595e+04 3.881559807214839175e+00 3.799842319709430954e-02
5.964421860535083397e+04 3.863463432861169888e+00 3.932554634943562916e-02
5.964421864189430926e+04 3.905333844753458905e+00 3.973215050896922867e-02
5.964421867843778455e+04 3.857000748926633804e+00 3.965850295913880830e-02
5.964421871498125256e+04 3.911675730498190617e+00 3.922112683789558824e-02
5.964421875152472057e+04 3.919150019380853944e+00 3.900141864374070261e-02
5.964421878806819586e+04 3.887459397490605983e+00 3.844551899092053110e-02
5.964421882461167115e+04 3.908231889491628586e+00 4.062194327837240909e-02
5.964421886115513917e+04 3.900457220540646919e+00 4.029277593850853767e-02
5.964421889769860718e+04 3.869916582786667281e+00 3.853873928177852654e-02
5.964421893424208247e+04 3.899317256644921237e+00 3.849639277360932671e-02
5.964421897078555776e+04 3.942943662712865116e+00 3.980244883744660234e-02
5.964421900732902577e+04 3.913973982375157590e+00 3.818211420599445377e-02
5.964421904387250106e+04 3.952931456797593501e+00 3.931173301440860079e-02
5.964421908041596907e+04 3.923552061144496506e+00 3.840798168908134136e-02
5.964421911695944436e+04 3.983970798285986437e+00 4.018815098850751777e-02
5.964421915350291238e+04 3.936123030844109305e+00 4.059465776312530527e-02
5.964421919004638767e+04 3.949060176418971668e+00 4.226232688658113079e-02
5.964421922658986296e+04 3.934994626467664514e+00 4.208077363082190353e-02
5.964421926313333097e+04 3.907313540912381811e+00 4.214221603289871471e-02
5.964421929967679898e+04 3.935247783752362061e+00 4.021046723646636706e-02
5.964421933622027427e+04 3.870966803748320029e+00 3.794741324017936873e-02
5.964421937276374956e+04 3.864429787159986862e+00 3.709911702808423722e-02
5.964421940930721757e+04 3.898440711725639218e+00 3.790690270150419428e-02
5.964421944585069286e+04 3.887634131212354571e+00 3.730435540036645264e-02
5.964421948239416815e+04 3.945320021706276492e+00 3.831953629107502646e-02
5.964421951893763617e+04 3.919734561654510951e+00 3.765129890285877357e-02
5.964421955548110418e+04 3.941338966525836707e+00 3.983194473868616192e-02
5.964421959202457947e+04 3.977014640282323654e+00 4.059229988838659875e-02
5.964421962856805476e+04 3.903819189040088400e+00 3.893779216748627370e-02
5.964421966511152277e+04 3.874771768557577545e+00 3.806113170225099845e-02
5.964421970165499079e+04 3.858277628016852479e+00 3.665800742481915148e-02
5.964421973819846608e+04 3.913458978247530862e+00 3.787500525836395848e-02
5.964421977474194136e+04 4.007348702330971513e+00 4.037783031986438148e-02
5.964421981128540938e+04 3.902834399431414525e+00 3.976533092398212149e-02
5.964421984782888467e+04 4.000869812294507000e+00 4.117977013635173295e-02
5.964421988437235996e+04 3.939331005116661899e+00 3.911783829324749773e-02
5.964421992091582797e+04 3.964078262639183503e+00 3.889911590330628194e-02
5.964421995745929598e+04 3.967325302314338220e+00 4.115138339811804519e-02
5.964421999400277127e+04 3.937052473470885161e+00 4.003588848567148778e-02
5.964422003054624656e+04 3.976057597344537342e+00 3.985499255928623419e-02
5.964422006708971458e+04 3.994210893043781407e+00 3.954487709420398400e-02
5.964422010363318259e+04 4.057253470882018931e+00 4.052734577050629700e-02
5.964422014017665788e+04 4.003509937187584633e+00 4.168628611165563214e-02
5.964422017672013317e+04 3.935387764905016628e+00 3.950517757187277379e-02
5.964422021326360118e+04 3.982844306847146409e+00 4.020142485110200087e-02
5.964422024980707647e+04 3.988993783633326906e+00 4.047003671145728287e-02
5.964422028635055176e+04 3.892639634132537108e+00 3.897608216129253705e-02
5.964422032289401977e+04 3.906615559341283461e+00 3.922388700824381430e-02
5.964422035943748779e+04 3.976107398084657518e+00 4.074443237605041707e-02
5.964422039598096308e+04 3.958930627065352148e+00 4.107128959365358850e-02
5.964422043252443837e+04 3.931682649000581176e+00 3.772664586965471939e-02
5.964422046906790638e+04 3.928751349406260918e+00 3.919862203905154913e-02
5.964422050561137439e+04 3.945646135784439679e+00 3.974963719489002512e-02
5.964422054215484968e+04 3.884231288044526220e+00 3.905457400460336792e-02
5.964422057869832497e+04 3.968619090579981190e+00 3.944688362385594116e-02
5.964422061524179298e+04 3.946856244804063163e+00 3.938958908837435213e-02
5.964422065178526100e+04 3.975750410052219408e+00 3.965430309175334983e-02
5.964422068832873629e+04 3.969440643769856614e+00 3.809148126474345974e-02
5.964422072487221158e+04 3.921216941064992412e+00 3.875826702938726942e-02
5.964422076141567959e+04 4.036977854971775415e+00 4.027718961359821881e-02
5.964422079795915488e+04 4.008411445062213474e+00 4.073035176106726274e-02
5.964422083450263017e+04 4.037340472179271167e+00 4.170917102249079023e-02
5.964422087104609818e+04 3.990721490059966570e+00 4.168975982776833289e-02
5.964422090758956620e+04 3.958382616336048265e+00 4.191674314712639376e-02
5.964422094413304148e+04 3.953655654318450008e+00 3.885797866608207973e-02
5.964422098067651677e+04 4.016431883906180111e+00 3.974180586091859840e-02
5.964422101721998479e+04 3.949909922236664706e+00 4.043300616669881498e-02
5.964422105376345280e+04 4.018227500610685787e+00 3.968365041704861179e-02
5.964422109030692809e+04 4.002436294966544850e+00 4.033697964686130261e-02
5.964422112685040338e+04 3.980661943190836993e+00 4.103983126291774197e-02
5.964422116339387139e+04 3.926258225864076135e+00 3.881849950146844946e-02
5.964422119993733941e+04 3.883673504558275091e+00 3.801203430132642919e-02
5.964422123648081470e+04 4.036767869667980513e+00 4.024135660295088956e-02
5.964422127302428999e+04 3.926156485651521422e+00 3.896637305944685575e-02
5.964422130956775800e+04 3.887775505437476298e+00 3.989708667418798149e-02
5.964422134611123329e+04 3.923835587844771933e+00 4.029649762416440129e-02
5.964422138265470130e+04 3.978548170848497101e+00 4.104804224972116722e-02
5.964422141919817659e+04 3.838403420105627628e+00 3.854347750437761566e-02
5.964422145574164460e+04 3.938399439415788184e+00 4.191098721082578415e-02
5.964422149228511989e+04 3.984121739233052129e+00 4.037551724349073418e-02
5.964422152882859518e+04 3.996903333470440689e+00 3.970922672981448687e-02
5.964422156537206320e+04 3.877135098669478364e+00 3.952396506984455493e-02
5.964422160191553121e+04 3.920129339608529051e+00 3.872893740084776965e-02
5.964422163845900650e+04 3.958565380751339902e+00 4.043886250645074149e-02
5.964422167500248179e+04 3.836929885623411529e+00 3.825948011265056792e-02
5.964422171154594980e+04 3.982694713431867317e+00 4.108400339499482939e-02
5.964422174808941782e+04 3.925218213185599492e+00 4.038378311563659701e-02
5.964422178463289310e+04 3.920320399866404237e+00 3.908813650499023962e-02
5.964422182117636839e+04 3.955497979774921458e+00 4.001571006877212983e-02
5.964422185771983641e+04 3.959155196471945803e+00 4.009181658631262579e-02
5.964422189426331170e+04 3.997982615913125759e+00 4.089774420923973641e-02
5.964422193080678699e+04 3.982561173522345399e+00 4.070475287470032982e-02
5.964422196735025500e+04 3.965217038257197846e+00 3.970708086842798107e-02
5.964422200389372301e+04 4.005286277584338528e+00 4.218927652702017528e-02
5.964422204043719830e+04 3.960539871051382388e+00 3.999823850107386836e-02
5.964422207698067359e+04 4.010370828615783978e+00 4.110055262360198802e-02
5.964422211352414161e+04 4.002213445097937417e+00 4.099797720877155355e-02
5.964422215006760962e+04 4.023166067709984972e+00 4.196697244668178006e-02
5.964422218661108491e+04 4.004388838320298127e+00 4.266550882637729775e-02
5.964422222315456020e+04 3.937453746530989562e+00 4.088641660695067903e-02
5.964422225969802821e+04 3.967615754435745323e+00 4.128548156020893367e-02
5.964422229624150350e+04 3.968145056842711682e+00 4.165923873329657745e-02
5.964422233278497879e+04 3.972924427502959599e+00 4.205991605940227751e-02
5.964422236932844680e+04 3.898156317416226369e+00 3.962819435757677922e-02
5.964422240587191482e+04 3.933240683256347126e+00 3.980662743115578189e-02
5.964422244241539011e+04 3.962560620756547358e+00 4.297834596864673340e-02
5.964422247895886539e+04 3.983629711957024977e+00 4.217072564967680459e-02
5.964422251550233341e+04 3.897620265689211827e+00 4.317565390175445023e-02
5.964422255204580142e+04 3.979261239256169702e+00 4.547878705355704737e-02
5.964422258858927671e+04 4.004511892635371773e+00 4.562541924298944840e-02
5.964422262513275200e+04 3.944900479650745417e+00 4.233953087938565479e-02
5.964422266167622001e+04 3.958389963408259771e+00 4.319319144504511765e-02
5.964422269821969530e+04 3.935366494539140003e+00 4.350605540914347785e-02
5.964422273476317059e+04 3.945638600467127333e+00 4.001081704986416548e-02
5.964422277130663861e+04 3.985818823542937483e+00 4.400058603197549295e-02
5.964422280785010662e+04 3.855990166282301956e+00 3.931793261344763979e-02
5.964422284439358191e+04 3.876649233666488392e+00 4.090499706511093597e-02
5.964422288093705720e+04 3.951592320238061617e+00 4.088277505082978797e-02
5.964422291748052521e+04 4.004088004005536661e+00 4.111071909724832441e-02
5.964422295402399322e+04 3.942609718410552855e+00 3.984602441131817469e-02
5.964422299056746851e+04 3.951723658362741531e+00 4.008982265213737600e-02
5.964422302711094380e+04 3.943530102790015146e+00 3.961554423775832945e-02
5.964422306365441182e+04 4.011319575458049513e+00 4.087205714185834782e-02
5.964422310019787983e+04 3.963750836321216386e+00 4.027060875741849538e-02
5.964422313674135512e+04 3.931363186598247239e+00 3.865114103195718687e-02
5.964422317328483041e+04 4.006501823612188318e+00 4.071572535233556472e-02
5.964422320982829842e+04 4.007364312118058436e+00 4.185622248866926326e-02
5.964422324637176644e+04 3.918780900702937942e+00 4.017293016712518428e-02
5.964422328291524173e+04 3.925580453335883568e+00 3.933891697724730546e-02
5.964422331945871701e+04 3.995326643906440101e+00 4.036118102840727945e-02
5.964422335600218503e+04 3.973858385235785828e+00 3.981629889796486216e-02
5.964422339254566032e+04 4.017965151444656158e+00 4.039018537924565777e-02
5.964422342908913561e+04 3.986901577345263625e+00 4.061177909824066623e-02
5.964422346563260362e+04 4.086857202643556342e+00 4.638675993538412395e-02
5.964422350217607163e+04 3.954776810562979694e+00 4.020994269389550207e-02
5.964422353871954692e+04 4.035371120657083033e+00 4.307280237618622831e-02
5.964422357526302221e+04 3.958494423473379431e+00 4.007431184938439750e-02
5.964422361180649023e+04 3.953359216457574377e+00 3.996795454270038461e-02
5.964422364834996552e+04 3.972315127742659158e+00 3.927453463733990291e-02
5.964422368489343353e+04 4.012115207453373245e+00 4.038719018236849867e-02
5.964422372143690882e+04 3.898084078224964166e+00 4.094798783372834150e-02
5.964422375798037683e+04 3.968475115244272100e+00 4.046432564644636409e-02
5.964422379452385212e+04 3.879953697398883072e+00 3.915362129547909215e-02
5.964422383106732741e+04 4.006315666247182605e+00 4.009163271395683320e-02
5.964422386761079542e+04 3.907390753968026598e+00 3.827921753777294850e-02
5.964422390415426344e+04 3.977847991789573268e+00 3.998965027665965510e-02
5.964422394069773873e+04 3.905905883283519842e+00 4.087659493777143216e-02
5.964422397724121402e+04 4.025431340663728541e+00 4.052147764725202300e-02
5.964422401378468203e+04 3.947334147334147225e+00 3.996350184741390837e-02
5.964422405032815004e+04 3.944955499850515857e+00 4.012223234478928813e-02
5.964422408687162533e+04 3.922991834134476274e+00 3.842124411184415916e-02
5.964422412341510062e+04 3.977451133517287296e+00 4.025295979158731441e-02
5.964422415995856863e+04 3.932569311801817236e+00 3.947522860518438981e-02
5.964422419650204392e+04 3.931190030423589832e+00 3.813106868619885181e-02
5.964422423304551194e+04 3.956397234575982580e+00 3.933365917735846123e-02
5.964422426958898723e+04 3.931547653209977344e+00 4.051684787267820914e-02
5.964422430613245524e+04 3.928963747449518706e+00 3.922406859949939539e-02
5.964422434267593053e+04 3.896500610027251010e+00 3.942283721417624148e-02
5.964422437921940582e+04 3.901540752620424879e+00 3.856456732277756955e-02
5.964422441576287383e+04 3.942395291651549893e+00 4.009820052277743296e-02
5.964422445230634185e+04 3.995461555150314314e+00 4.301964669831443572e-02
5.964422448884981713e+04 3.934423212940547643e+00 4.146294704498407896e-02
5.964422452539329242e+04 3.967125701302916863e+00 3.985944068006935098e-02
5.964422456193676044e+04 4.000343620216717966e+00 4.105244234340327258e-02
5.964422459848022845e+04 3.903794907925612456e+00 4.076680819190808130e-02
5.964422463502370374e+04 3.918851769307741151e+00 4.315872731976259924e-02
5.964422467156717903e+04 3.960882172853198657e+00 4.307567017860950559e-02
5.964422470811064704e+04 4.001131004086771803e+00 4.205695892331475644e-02
5.964422474465412233e+04 3.930605267988253271e+00 4.137728916885703018e-02
5.964422478119759762e+04 3.998688000746381643e+00 4.188933359880470109e-02
5.964422481774106564e+04 3.910538112735965743e+00 4.075352489958922186e-02
5.964422485428453365e+04 3.931558803864154683e+00 3.971825655411155565e-02
5.964422489082800894e+04 3.976656330270983197e+00 4.152229909832102356e-02
5.964422492737148423e+04 3.934137081582379292e+00 4.060806740623793681e-02
5.964422496391495224e+04 3.928867399367887536e+00 4.018400471971565052e-02
5.964422500045842025e+04 3.932230260296238455e+00 4.029016842388551817e-02
5.964422503700189554e+04 4.000046462194293717e+00 4.353378103489189549e-02
5.964422507354537083e+04 3.993985414630478736e+00 4.285444469178330967e-02
5.964422511008883885e+04 3.991151012567787149e+00 4.318520957262689253e-02
5.964422514663231414e+04 3.907225309961522619e+00 4.081478193044777575e-02
5.964422518317578943e+04 4.042598490517876897e+00 4.507537008197131517e-02
5.964422521971925744e+04 3.992569801880553548e+00 4.264838563664628129e-02
5.964422525626272545e+04 3.983923237495530678e+00 4.369110347216689089e-02
5.964422529280620074e+04 3.923607527436611786e+00 4.098801812706975162e-02
5.964422532934967603e+04 3.932086250858931376e+00 4.266570208797498820e-02
5.964422536589314404e+04 3.982535586930681770e+00 4.221420621253033079e-02
5.964422540243661206e+04 4.000696762105508952e+00 4.136659364782158815e-02
5.964422543898008735e+04 3.969112837639078961e+00 4.078366586755523965e-02
5.964422547552356264e+04 3.968642989356778727e+00 4.212306301265591330e-02
5.964422551206703065e+04 4.024375304765642092e+00 3.986188349944626286e-02
5.964422554861050594e+04 3.985574755822689497e+00 4.267925388505721535e-02
5.964422558515398123e+04 4.104160048941752237e+00 4.447393312589806996e-02
5.964422562169744924e+04 3.932434361953063728e+00 4.125097380819410520e-02
5.964422565824091726e+04 4.020504147166488629e+00 4.222980918649861526e-02
5.964422569478439254e+04 3.945171750796338195e+00 4.014129400496214278e-02
5.964422573132786783e+04 3.988845510317903020e+00 4.103352574889668897e-02
5.964422576787133585e+04 3.992422837001136315e+00 4.076769710463071239e-02
5.964422580441480386e+04 3.950826694080356472e+00 4.043783543623988980e-02
5.964422584095827915e+04 3.911845496473141726e+00 4.030978806671838693e-02
5.964422587750175444e+04 3.962290695270689334e+00 4.059293493372169437e-02
5.964422591404522245e+04 3.980098846409650282e+00 4.179428318137900361e-02
5.964422595058869047e+04 3.949368031870682749e+00 3.993088677890425930e-02
5.964422598713216576e+04 3.938007303438847195e+00 4.096123337254978236e-02
5.964422602367564104e+04 3.986543479141236190e+00 4.163837859240737682e-02
5.964422606021910906e+04 3.968135612967116366e+00 4.068015779929635978e-02
5.964422609676258435e+04 3.924413235524734311e+00 3.829552854403840689e-02
5.964422613330605964e+04 3.912314111109187476e+00 4.047261188047135416e-02
5.964422616984952765e+04 3.869553985084995151e+00 3.884428738090611039e-02
5.964422620639299566e+04 3.926924132614624252e+00 3.876031457281480658e-02
5.964422624293647095e+04 3.918679038672122861e+00 4.033685719914810452e-02
5.964422627947994624e+04 3.983631092674648766e+00 3.920045618638315355e-02
5.964422631602341426e+04 3.927806925498426249e+00 3.882485717205153009e-02
5.964422635256688227e+04 3.957779452743136694e+00 4.354636071689749893e-02
5.964422638911035756e+04 3.988462763510245868e+00 4.062591312439713803e-02
5.964422642565383285e+04 3.910238710379633886e+00 3.962647133786885434e-02
5.964422646219730086e+04 3.926928578019747373e+00 3.953544868654700756e-02
5.964422649874076887e+04 3.949686484853064172e+00 3.950258550350692344e-02
5.964422653528424416e+04 3.962471414335170916e+00 4.034057710157441801e-02
5.964422657182771945e+04 3.864590447570913856e+00 3.757435276119024808e-02
5.964422660837118747e+04 3.874723826725053666e+00 3.819244347874228146e-02
5.964422664491466276e+04 3.868919576109207448e+00 3.911671546125732035e-02
5.964422668145813077e+04 3.990990624436914214e+00 3.945503936549780294e-02
5.964422671800160606e+04 3.936226934536774191e+00 3.961029126358524277e-02
5.964422675454507407e+04 3.928258729515316627e+00 3.872479595265224811e-02
5.964422679108854936e+04 3.965756812133486964e+00 3.991156274594313824e-02
5.964422682763202465e+04 3.859161598758600320e+00 3.712461898743805999e-02
5.964422686417549266e+04 3.968185281475923976e+00 4.049946421135754149e-02
5.964422690071896068e+04 3.864098356919850819e+00 3.871416812597369694e-02
5.964422693726243597e+04 3.933649207541975112e+00 4.092089422368971191e-02
5.964422697380591126e+04 3.924223537665018302e+00 3.848977850577268989e-02
5.964422701034937927e+04 3.938004448316977157e+00 4.043151576669638120e-02
5.964422704689285456e+04 3.933273457920250404e+00 4.039432269902371725e-02
5.964422708343632985e+04 3.960473276687063393e+00 4.084951531885350207e-02
5.964422711997979786e+04 3.961605251276351769e+00 3.956700340776928698e-02
5.964422715652326588e+04 3.912808373499129910e+00 4.039618304998799508e-02
5.964422719306674117e+04 3.867984005634378608e+00 3.926489342736039917e-02
5.964422722961021645e+04 4.015179390171460305e+00 4.202689494990494851e-02
5.964422726615368447e+04 3.978406349021774258e+00 4.082305929398636485e-02
5.964422730269715248e+04 3.967930725241961110e+00 3.980160221815324390e-02
5.964422733924062777e+04 3.997035532994923646e+00 4.209518189437561758e-02
5.964422737578410306e+04 3.919833992413384482e+00 3.917598135640833895e-02
5.964422741232757107e+04 3.900771919438025037e+00 3.858884093019512851e-02
5.964422744887103909e+04 3.930872936783386784e+00 3.964266712468626080e-02
5.964422748541451438e+04 3.893519450853581532e+00 3.825514629616080797e-02
5.964422752195798967e+04 3.916290900682159570e+00 3.893465545199769479e-02
5.964422755850145768e+04 3.852817893325640508e+00 3.812347886103422540e-02
5.964422759504493297e+04 4.002257349752582627e+00 4.023611675917995734e-02
5.964422763158840826e+04 3.923192536027885868e+00 3.886021617896977254e-02
5.964422766813187627e+04 3.900234620294655841e+00 3.938388007382222916e-02
5.964422770467534428e+04 3.967687541207428392e+00 3.885605924285267382e-02
5.964422774121881957e+04 3.881556732503816054e+00 3.761494340386808272e-02
5.964422777776229486e+04 3.872546593858069208e+00 3.854019094540192536e-02
5.964422781430576288e+04 3.871336100913758571e+00 3.796836020540183404e-02
5.964422785084923089e+04 3.975537816896463017e+00 3.977314512757051251e-02
5.964422788739270618e+04 3.892809220712196705e+00 3.796438068245826941e-02
5.964422792393618147e+04 3.959685773480662974e+00 4.152320725078298413e-02
5.964422796047964948e+04 3.958639292671962018e+00 4.088988787622185178e-02
5.964422799702312477e+04 3.985203430987194650e+00 4.204879338101286806e-02
5.964422803356660006e+04 3.898967508941696636e+00 3.952914757311682542e-02
5.964422807011006807e+04 3.866022161663025702e+00 3.983376809653770001e-02
5.964422810665353609e+04 3.993327573525119245e+00 3.992204894897335987e-02
5.964422814319701138e+04 4.021466801004035752e+00 3.981286146995449693e-02
5.964422817974048667e+04 3.971864184613261184e+00 4.062654923648443411e-02
5.964422821628395468e+04 3.931118398343113274e+00 3.964290209355517125e-02
5.964422825282742269e+04 3.839430358075072824e+00 3.778041082650333143e-02
5.964422828937089798e+04 3.998998790446262497e+00 4.092807069419870242e-02
5.964422832591437327e+04 3.923182961712099459e+00 4.015490145049580017e-02
5.964422836245784129e+04 3.970313458560953190e+00 4.002549083011632675e-02
5.964422839900131657e+04 3.917694959851199421e+00 4.115456484799374232e-02
5.964422843554479186e+04 3.974234352659010483e+00 4.200561942881812089e-02
5.964422847208825988e+04 3.937056107441503361e+00 3.911656241654676985e-02
5.964422850863172789e+04 3.884842681413572141e+00 3.870123767715136914e-02
5.964422854517520318e+04 3.962690096033159026e+00 3.982053730816363657e-02
5.964422858171867847e+04 3.950815585357423831e+00 4.155342527197320585e-02
5.964422861826214648e+04 3.900431707541103687e+00 3.971165656372239311e-02
5.964422865480561450e+04 3.870990320432934784e+00 3.929412334801947460e-02
5.964422869134908979e+04 3.953749892368187080e+00 4.058405285547453389e-02
5.964422872789256508e+04 3.887979772952518065e+00 4.183297046615938597e-02
5.964422876443603309e+04 3.945410071942446084e+00 4.082460982681937467e-02
5.964422880097950838e+04 3.994235945062434290e+00 4.267612723659159474e-02
5.964422883752298367e+04 3.971508454267075106e+00 4.248202760963949026e-02
5.964422887406645168e+04 3.944650021648145266e+00 3.913932408062948537e-02
5.964422891060991969e+04 3.978362529046016061e+00 4.090692889269707810e-02
5.964422894715339498e+04 3.916649819494584683e+00 4.057153753595039297e-02
5.964422898369687027e+04 3.918269591030925092e+00 3.904682960698897809e-02
5.964422902024033829e+04 3.872978936810431261e+00 3.939646935193760052e-02
5.964422905678380630e+04 4.007612647803433958e+00 4.147310429397771392e-02
5.964422909332728159e+04 3.899031780123352497e+00 4.088958326048272585e-02
5.964422912987075688e+04 3.945895098581705174e+00 3.925231712172612408e-02
5.964422916641422489e+04 3.896075880016435899e+00 4.060399454731005581e-02
5.964422920295769291e+04 3.917125870484495564e+00 4.172885390405197542e-02
5.964422923950116819e+04 3.891721920264079149e+00 4.181158989415677957e-02
5.964422927604464348e+04 3.961322057300655786e+00 4.113238331939635117e-02
5.964422931258811150e+04 3.893380624033269566e+00 4.063121588371636228e-02
5.964422934913157951e+04 4.032428715018779641e+00 4.297391652790306243e-02
5.964422938567505480e+04 3.901077229980050909e+00 3.959201692395949990e-02
5.964422942221853009e+04 3.915941845692177736e+00 4.029943529508424327e-02
5.964422945876199810e+04 3.964018457390733108e+00 4.127087888688366069e-02
5.964422949530546612e+04 3.955361670739016677e+00 4.224273443467792960e-02
5.964422953184894141e+04 4.036129907631290870e+00 4.303383904086255374e-02
5.964422956839241670e+04 4.016085230833507325e+00 4.160569802945186108e-02
5.964422960493588471e+04 4.030098226829395003e+00 4.183730577410881696e-02
5.964422964147936000e+04 4.009109800748575481e+00 4.169380309865113737e-02
5.964422967802282801e+04 4.009658353755225946e+00 4.350508615088184011e-02
5.964422971456630330e+04 4.015269348047044495e+00 4.240699413352502084e-02
5.964422975110977131e+04 4.006836248934554590e+00 4.244248066165670630e-02
5.964422978765324660e+04 3.947010499045541465e+00 4.188772301047009872e-02
5.964422982419672189e+04 3.991052692263346025e+00 4.150555402078235506e-02
5.964422986074018991e+04 3.989796388428228369e+00 4.130205983783659385e-02
5.964422989728365792e+04 4.054695165923840605e+00 4.267442173989730719e-02
5.964422993382713321e+04 4.081410080196966383e+00 4.322513729516885145e-02
5.964422997037060850e+04 3.912214720670232015e+00 4.057661922222503825e-02
5.964423000691407651e+04 4.032835188877322175e+00 4.095410349269205941e-02
5.964423004345755180e+04 3.978183530396568468e+00 4.014451444693513393e-02
5.964423008000102709e+04 3.877769658816255127e+00 3.954827313913995140e-02
5.964423011654449510e+04 4.060868607085486026e+00 4.454537779074153880e-02
5.964423015308796312e+04 3.991838443626185562e+00 4.365200549032818150e-02
5.964423018963143841e+04 3.963316696914700454e+00 4.161896728103269688e-02
5.964423022617491370e+04 3.998088484127488851e+00 4.176334717749365100e-02
5.964423026271838171e+04 4.022420310231175300e+00 4.213340904902884709e-02
5.964423029926184972e+04 4.000880433656734958e+00 3.992681484474999709e-02
5.964423033580532501e+04 4.051279956109119951e+00 4.005838783645824380e-02
5.964423037234880030e+04 4.095347952103521649e+00 4.222013977667421480e-02
5.964423040889226831e+04 4.086386127113919464e+00 4.199957129988427657e-02
5.964423044543574360e+04 3.998044395066207013e+00 4.076493830278279940e-02
5.964423048197921889e+04 4.005012806651364166e+00 4.059093806407725741e-02
5.964423051852268691e+04 4.003624514063571560e+00 4.281620220090204265e-02
5.964423055506615492e+04 4.025590276971652060e+00 4.245407322683054235e-02
5.964423059160963021e+04 4.123101653309811709e+00 4.615213461417474322e-02
5.964423062815310550e+04 4.071524903230327119e+00 4.302354051860041856e-02
5.964423066469657351e+04 4.006430198804167730e+00 4.106164310120741234e-02
5.964423070124004153e+04 4.065927008331468251e+00 4.227703549504173430e-02
5.964423073778351682e+04 3.927834759288553190e+00 3.983310237432181877e-02
5.964423077432699210e+04 4.043715074752541661e+00 4.166554407891148032e-02
5.964423081087046012e+04 3.976403309725183632e+00 3.999694674353029139e-02
5.964423084741393541e+04 3.990690036025512644e+00 4.099322433784324121e-02
5.964423088395741070e+04 4.045763169004175097e+00 4.072761384816556141e-02
5.964423092050087871e+04 3.987071212595141301e+00 4.087987306853917147e-02
5.964423095704434672e+04 3.930104237544956636e+00 3.960860419310274771e-02
5.964423099358782201e+04 3.994327531462210867e+00 3.995301178414301102e-02
5.964423103013129730e+04 3.983414027553094705e+00 4.129896103082519865e-02
5.964423106667476532e+04 3.978808257294839112e+00 4.223919380832724668e-02
5.964423110321823333e+04 3.900233955321347423e+00 3.826535367047047276e-02
5.964423113976170862e+04 4.011638788162358082e+00 4.028501048238043031e-02
5.964423117630518391e+04 3.933175940394501247e+00 4.104461071451281917e-02
5.964423121284865192e+04 4.017181513062936027e+00 4.241053253452009564e-02
5.964423124939212721e+04 3.979012187598216510e+00 4.064897334054033695e-02
5.964423128593560250e+04 4.098620385911033281e+00 4.231297423217680181e-02
5.964423132247907051e+04 3.961657140550111311e+00 4.015031617590594099e-02
5.964423135902253853e+04 3.985241913895646526e+00 4.072079135092474683e-02
5.964423139556601382e+04 3.949650912225254995e+00 4.115839206262425498e-02
5.964423143210948911e+04 3.947663671298699217e+00 3.931739005717106022e-02
5.964423146865295712e+04 3.960815029100014151e+00 4.210467811052500536e-02
5.964423150519642513e+04 3.915094446586090626e+00 4.194552504997506315e-02
5.964423154173990042e+04 3.980152576002919940e+00 4.213255024330003762e-02
5.964423157828337571e+04 3.941886505763157800e+00 3.975631245781799383e-02
5.964423161482684372e+04 4.014477076986943338e+00 4.099139057054895091e-02
5.964423165137031901e+04 3.962336088532198541e+00 4.070752408721695775e-02
5.964423168791379430e+04 4.035944738101071572e+00 4.203801602875636284e-02
5.964423172445726232e+04 3.976119558365095230e+00 3.993452198400779946e-02
5.964423176100073033e+04 4.048416313466172589e+00 4.238002679720270088e-02
5.964423179754420562e+04 3.904126724206552268e+00 3.845034130544441181e-02
5.964423183408768091e+04 3.988909723775281080e+00 4.214142833367156421e-02
5.964423187063114892e+04 3.960574732784300167e+00 4.169428452824313486e-02
5.964423190717461694e+04 4.009818496110630903e+00 4.200437884378068615e-02
5.964423194371809223e+04 3.954618244209322064e+00 4.167642922820202073e-02
5.964423198026156751e+04 3.975113605524664084e+00 4.140551065287356031e-02
5.964423201680503553e+04 4.037042458022059854e+00 4.115715423657265865e-02
5.964423205334850354e+04 3.950044016600545937e+00 4.065702384408990261e-02
5.964423208989197883e+04 3.997588109031319892e+00 4.160588356298444007e-02
5.964423212643545412e+04 3.842214548491209580e+00 3.747978343184993344e-02
5.964423216297892213e+04 3.976326750428261558e+00 4.119050875199577882e-02
5.964423219952239015e+04 3.998837553981087201e+00 4.200047187094184398e-02
5.964423223606586544e+04 3.938425623200376258e+00 3.935325979605295427e-02
5.964423227260934073e+04 3.991096414612629317e+00 4.024805794742279674e-02
5.964423230915280874e+04 3.918532880547015207e+00 3.929168673832408171e-02
5.964423234569628403e+04 4.020624382815195297e+00 4.019341307637740862e-02
5.964423238223975932e+04 3.991493488018301949e+00 3.990604793460517108e-02
5.964423241878322733e+04 4.049122560554443417e+00 4.237586458575278575e-02
5.964423245532669534e+04 3.873729976588898616e+00 3.747929325608979900e-02
5.964423249187017063e+04 3.904470515093600991e+00 3.779994089136853863e-02
5.964423252841364592e+04 3.993235137491734754e+00 3.949606815126406600e-02
5.964423256495711394e+04 3.901704828343986797e+00 3.949452378665815194e-02
5.964423260150058195e+04 3.948631288478707368e+00 3.828390533203876456e-02
5.964423263804405724e+04 3.938862228127039788e+00 3.899545239695278304e-02
5.964423267458753253e+04 4.008750924906343549e+00 3.946876436012856926e-02
5.964423271113100054e+04 3.965137761609783151e+00 3.923382868520731287e-02
5.964423274767447583e+04 3.983391849098168791e+00 3.989122181225325525e-02
5.964423278421795112e+04 3.991680868887027334e+00 3.828891776091272736e-02
5.964423282076141913e+04 3.981425553829232911e+00 3.843018568373916810e-02
5.964423285730488715e+04 3.929345625744659287e+00 3.883572787456571196e-02
5.964423289384836244e+04 3.939620186855632422e+00 3.862431173603508155e-02
5.964423293039183773e+04 3.965416849952538403e+00 3.959732832968921451e-02
5.964423296693530574e+04 3.976267604015898183e+00 4.193122872640672044e-02
5.964423300347877375e+04 4.031270467810835534e+00 4.131940605853130777e-02
5.964423304002224904e+04 4.045519353646301219e+00 4.053218810598051280e-02
5.964423307656572433e+04 3.908233124854168850e+00 3.817504894868672255e-02
5.964423311310919235e+04 3.979093487063985357e+00 3.887762066827882279e-02
5.964423314965266036e+04 4.002793803262365557e+00 3.929243578768552153e-02
5.964423318619613565e+04 3.965559143144811394e+00 3.872668647436222633e-02
5.964423322273961094e+04 4.006174570350379938e+00 3.905877631352545204e-02
5.964423325928307895e+04 3.931480004557365682e+00 3.898512915211525126e-02
5.964423329582655424e+04 3.964901044371357486e+00 4.028271795982861503e-02
5.964423333237002953e+04 3.918942014007170460e+00 3.808675984978675266e-02
5.964423336891349754e+04 3.944538835660028386e+00 3.830625758450217216e-02
5.964423340545696556e+04 3.885820557121291596e+00 3.668210958021461687e-02
5.964423344200044085e+04 3.990392772931257603e+00 3.966182976912231706e-02
5.964423347854391614e+04 3.959326173586845687e+00 3.962963894853586272e-02
5.964423351508738415e+04 3.945344423712952686e+00 3.963183553519745994e-02
5.964423355163085216e+04 3.938286228438334646e+00 3.954008291116604956e-02
5.964423358817432745e+04 3.867885606587332159e+00 3.792578040889476448e-02
5.964423362471780274e+04 3.923516420478990074e+00 3.938225517237550072e-02
5.964423366126127075e+04 3.985695011518226583e+00 3.978508645581132347e-02
5.964423369780474604e+04 3.892653068342333711e+00 3.795373806305705339e-02
5.964423373434822133e+04 3.841986802393984934e+00 3.770651888628015480e-02
5.964423377089168935e+04 3.860109295877918179e+00 3.815938883993998804e-02
5.964423380743515736e+04 3.885446987867638757e+00 3.811700089408458919e-02
5.964423384397863265e+04 3.915800433940423542e+00 3.925137146268475874e-02
5.964423388052210794e+04 3.913623841430672101e+00 3.796937205684074862e-02
5.964423391706557595e+04 3.844326585493389459e+00 3.712085951042930904e-02
5.964423395360904397e+04 3.878638579387186258e+00 3.879399829701350721e-02
5.964423399015251925e+04 3.942294014260438129e+00 3.824289847912106660e-02
5.964423402669599454e+04 3.887152838940755473e+00 3.741693984462184791e-02
5.964423406323946256e+04 3.858362744254109966e+00 3.810568143180458750e-02
5.964423409978293785e+04 3.879324466182933140e+00 3.831959139316085811e-02
5.964423413632641314e+04 3.870235770699151701e+00 3.774792083153571259e-02
5.964423417286988115e+04 3.899189714212378366e+00 3.766925946873679598e-02
5.964423420941334916e+04 3.907566350311021619e+00 3.827245021358081922e-02
5.964423424595682445e+04 3.861970264100216710e+00 3.814132690462476716e-02
5.964423428250029974e+04 3.900441632216217425e+00 3.767450721252254414e-02
5.964423431904376775e+04 3.918739722500190759e+00 3.795364956790030914e-02
5.964423435558723577e+04 3.830655861050962230e+00 3.702831642837954573e-02
5.964423439213071106e+04 3.891348754076670247e+00 3.851857988145641204e-02
5.964423442867418635e+04 3.917945931259339876e+00 3.781886240065893134e-02
5.964423446521765436e+04 3.869501901871581051e+00 3.768077939495798057e-02
5.964423450176112965e+04 3.897663682148852615e+00 3.870241591923655883e-02
5.964423453830460494e+04 3.952966882005673366e+00 3.931814437615143570e-02
5.964423457484807295e+04 3.877640769164439227e+00 3.880326457226632858e-02
5.964423461139154097e+04 3.817249224646072303e+00 3.636736419992252917e-02
5.964423464793501626e+04 3.885687345257653913e+00 3.798281499479518736e-02
5.964423468447849154e+04 3.771958753442461010e+00 3.646235467416153453e-02
5.964423472102195956e+04 3.845752929516702334e+00 3.701597056749746789e-02
5.964423475756543485e+04 3.871864328962093982e+00 3.967557104678501312e-02
5.964423479410891014e+04 3.868798959403979332e+00 3.773295275269276938e-02
5.964423483065237815e+04 3.846283763971804603e+00 3.698018677321671110e-02
5.964423486719584616e+04 3.926454452210003776e+00 3.780064108324630162e-02
5.964423490373932145e+04 3.844451060401744780e+00 3.662045929829279428e-02
5.964423494028279674e+04 3.867298051442844997e+00 3.696028247443885334e-02
5.964423497682626476e+04 3.800861272381749867e+00 3.600388254102246388e-02
5.964423501336973277e+04 3.933394323190798403e+00 3.767241899556032086e-02
5.964423504991320806e+04 3.848465461887461192e+00 3.634902895622588170e-02
5.964423508645668335e+04 3.906956133828995981e+00 3.746466699437434739e-02
5.964423512300015136e+04 3.933922215521420629e+00 3.848996066399098387e-02
5.964423515954362665e+04 3.850600684316475508e+00 3.621289855394214940e-02
5.964423519608710194e+04 3.918199430603300115e+00 3.753573875569140433e-02
5.964423523263056995e+04 3.950604999911159876e+00 3.884836518119039184e-02
5.964423526917403797e+04 3.907121633841853736e+00 3.720280887014194154e-02
5.964423530571751326e+04 3.898775443434366661e+00 3.738863421328098707e-02
5.964423534226098855e+04 3.922748992785533684e+00 3.806567156839695681e-02
5.964423537880445656e+04 3.879471136819737875e+00 3.625893904062910816e-02
5.964423541534792457e+04 3.843432685317636821e+00 3.692982720022474491e-02
5.964423545189139986e+04 3.865010673844440525e+00 3.727646077934434338e-02
5.964423548843487515e+04 3.859814974257036901e+00 3.705350998318071576e-02
5.964423552497834316e+04 3.992432932358823017e+00 3.891106437652630534e-02
5.964423556152181118e+04 3.837753528032157302e+00 3.697619806282509414e-02
5.964423559806528647e+04 3.862521800395005478e+00 3.751926249379151229e-02
5.964423563460876176e+04 3.962595753219315231e+00 3.986282816061503115e-02
5.964423567115222977e+04 3.845001390433815835e+00 3.714339944528519816e-02
5.964423570769570506e+04 3.913243917948234785e+00 3.761329053428556085e-02
5.964423574423918035e+04 3.916355396625891938e+00 3.754343190139686898e-02
5.964423578078264836e+04 3.948773401619621204e+00 3.710565815975559040e-02
5.964423581732611638e+04 3.895900002893434966e+00 3.687253910319190919e-02
5.964423585386959166e+04 3.984334126914146346e+00 4.012815266162164662e-02
5.964423589041306695e+04 3.975139260183953027e+00 3.764656852727666508e-02
5.964423592695653497e+04 3.878162542533737156e+00 3.658484071169645913e-02
5.964423596350000298e+04 3.932362170721174888e+00 3.727357364441565707e-02
5.964423600004347827e+04 3.976934480721789011e+00 4.064044463191233969e-02
5.964423603658695356e+04 3.971282434111149673e+00 3.888281577066569905e-02
5.964423607313042157e+04 3.958070946005539437e+00 3.771219370731561382e-02
5.964423610967388959e+04 3.966801091211006991e+00 3.762909310629417026e-02
5.964423614621736488e+04 3.938366826230966566e+00 3.782733762174084191e-02
5.964423618276084017e+04 3.953693001968904053e+00 3.815360203476834272e-02
5.964423621930430818e+04 3.975530709107653049e+00 3.860456379249670167e-02
5.964423625584778347e+04 3.917821625517901030e+00 3.854966556472475686e-02
5.964423629239125148e+04 3.981110986261997997e+00 3.865742040996911211e-02
5.964423632893472677e+04 3.944064000752397270e+00 3.794778959952060243e-02
5.964423636547819478e+04 3.989611094077968989e+00 3.907355827449921631e-02
5.964423640202167007e+04 3.977839792793803397e+00 3.762735855083153280e-02
5.964423643856514536e+04 3.909475999906387056e+00 3.690495328394995805e-02
5.964423647510861338e+04 3.903486618159541788e+00 3.713143200585081877e-02
5.964423651165208139e+04 3.932323922239377101e+00 3.881232529858879426e-02
5.964423654819555668e+04 3.966197886714415421e+00 3.937850536492770032e-02
5.964423658473903197e+04 3.937922392839118491e+00 3.958307362901436477e-02
5.964423662128249998e+04 3.861908871246116703e+00 3.629635744776227302e-02
5.964423665782597527e+04 3.975560370018359269e+00 3.836080109067517563e-02
5.964423669436944328e+04 3.919653095078723393e+00 3.735807365619991938e-02
5.964423673091291857e+04 3.974632060288076474e+00 4.071543928456027722e-02
5.964423676745638659e+04 3.972681570096938231e+00 3.823938986575638882e-02
5.964423680399985460e+04 3.963931651248541854e+00 3.772709964439723007e-02
5.964423684054332989e+04 3.984446461407892492e+00 3.804803615113565296e-02
5.964423687708680518e+04 3.941012789391266757e+00 3.804707823214492635e-02
5.964423691363027319e+04 3.900332788416627228e+00 3.748465781482009790e-02
5.964423695017374848e+04 3.921338160719733956e+00 3.919495651115900703e-02
5.964423698671722377e+04 3.951316074175004633e+00 3.759755237740484979e-02
5.964423702326069179e+04 3.979743396930323307e+00 3.774523172524473641e-02
5.964423705980415980e+04 3.953518034257226699e+00 3.771928218275825972e-02
5.964423709634763509e+04 3.960544739395417846e+00 3.852914002739060012e-02
5.964423713289111038e+04 4.001450580817238922e+00 4.009117685566672418e-02
5.964423716943457839e+04 4.032886115077896072e+00 3.964960521520574654e-02
5.964423720597804640e+04 3.954219248267987208e+00 3.871425745390597029e-02
5.964423724252152169e+04 3.992082851123178955e+00 3.907357801764066441e-02
5.964423727906499698e+04 4.018519289935195360e+00 3.970114374191749396e-02
5.964423731560846500e+04 3.990289102605376392e+00 4.019078427744558063e-02
5.964423735215194029e+04 3.972428340268145952e+00 3.996821950149768987e-02
5.964423738869541558e+04 3.964214120882962877e+00 3.887396145201209990e-02
5.964423742523888359e+04 3.935268518572317298e+00 3.694047234569206029e-02
5.964423746178235160e+04 3.898050730903372951e+00 3.789874627055382639e-02
5.964423749832582689e+04 3.892087200866020780e+00 3.823963714013429299e-02
5.964423753486930218e+04 3.904679507789436510e+00 3.739266039130426100e-02
5.964423757141277019e+04 3.900445187390807256e+00 3.818663354903562013e-02
5.964423760795624548e+04 3.955527243637225521e+00 3.901030775998436811e-02
5.964423764449972077e+04 3.920245363102506264e+00 3.781457859737615002e-02
5.964423768104318879e+04 3.909287496211326207e+00 3.724076448848782223e-02
5.964423771758665680e+04 3.938502877280896541e+00 3.856065773142546699e-02
5.964423775413013209e+04 3.846937712055768177e+00 3.682374948548586269e-02
5.964423779067360738e+04 3.937980556130138421e+00 3.754383563453004419e-02
5.964423782721707539e+04 3.952884145299900620e+00 3.721909636215108702e-02
5.964423786376054341e+04 3.977763259210864266e+00 3.933148522777399347e-02
5.964423790030401869e+04 4.015274284629620993e+00 3.878675197092150417e-02
5.964423793684749398e+04 3.857923212080093034e+00 3.622020177392970552e-02
5.964423797339096200e+04 3.966889700511321948e+00 3.776007227083965495e-02
5.964423800993443729e+04 3.922852967036805971e+00 3.723218060947435654e-02
5.964423804647791258e+04 3.969224919567124754e+00 3.965106291212022738e-02
5.964423808302138059e+04 3.957051787205513982e+00 3.885034800122384724e-02
5.964423811956484860e+04 3.991956887060323034e+00 3.941031105653429456e-02
5.964423815610832389e+04 3.989632322135610920e+00 3.891067286654670276e-02
5.964423819265179918e+04 4.045368924283789802e+00 3.909800097697872096e-02
5.964423822919526719e+04 3.895504955303967787e+00 3.689330158372803453e-02
5.964423826573873521e+04 3.876818242915500257e+00 3.642316177777000369e-02
5.964423830228221050e+04 3.922768117633328888e+00 3.838021802284713457e-02
5.964423833882568579e+04 4.001026350824306022e+00 4.023759267582885379e-02
5.964423837536915380e+04 3.937842482597398774e+00 4.029179265962710282e-02
5.964423841191262909e+04 3.956596451697336647e+00 4.063925924044697185e-02
5.964423844845610438e+04 4.027075451747069046e+00 4.224762894315028938e-02
5.964423848499957239e+04 3.955355941917109153e+00 3.931309276751045190e-02
5.964423852154304041e+04 3.983567557530955927e+00 4.117648050860374387e-02
5.964423855808651570e+04 3.935388177827955580e+00 3.985904300752052265e-02
5.964423859462999098e+04 3.918980327602796798e+00 3.744845514679884940e-02
5.964423863117345900e+04 3.988377118693564594e+00 4.069986753594297818e-02
5.964423866771692701e+04 3.977815179273055612e+00 3.976769551636187561e-02
5.964423870426040230e+04 3.997478691727652578e+00 4.073410565631708363e-02
5.964423874080387759e+04 4.000213880868356497e+00 3.927420494895426245e-02
5.964423877734734560e+04 3.954909668591572114e+00 3.935753592262630080e-02
5.964423881389082089e+04 4.040509940269234157e+00 4.120377857902536578e-02
5.964423885043429618e+04 3.940661750980025246e+00 3.906060546508749454e-02
5.964423888697776420e+04 3.929976933578120057e+00 3.874096089824968087e-02
5.964423892352123221e+04 4.030016171884024168e+00 4.415231629542989283e-02
5.964423896006470750e+04 4.058859953500871143e+00 4.337700748231464870e-02
5.964423899660818279e+04 4.013973768125373986e+00 4.128620782943878686e-02
5.964423903315165080e+04 4.027099823774524801e+00 4.078783506266391717e-02
5.964423906969512609e+04 3.932843609274005559e+00 4.006373172085744144e-02
5.964423910623860138e+04 3.898281251815783222e+00 3.847533793948584857e-02
5.964423914278206939e+04 3.971910374062515015e+00 3.932673424242463800e-02
5.964423917932553741e+04 3.966615550032608351e+00 3.960109730781706527e-02
5.964423921586901270e+04 3.981132075471698784e+00 4.013237943957850828e-02
5.964423925241248799e+04 3.967314492865224640e+00 3.861325388505973399e-02
5.964423928895595600e+04 3.904586659294837947e+00 3.877932558006844804e-02
5.964423932549942401e+04 3.960518098762576322e+00 4.071976437692971518e-02
5.964423936204289930e+04 3.890578954007040569e+00 3.796958918414917311e-02
5.964423939858637459e+04 4.050937254995129244e+00 4.047613202428340662e-02
5.964423943512984260e+04 3.944488004681100168e+00 3.752300777786222313e-02
5.964423947167331062e+04 3.947158115086364383e+00 3.828581080311067864e-02
5.964423950821678591e+04 3.900379817388856196e+00 3.727855761515502797e-02
5.964423954476026120e+04 4.075455746367238952e+00 4.065878738875329523e-02
5.964423958130372921e+04 3.931959560054012037e+00 3.818775196244809933e-02
5.964423961784719722e+04 4.023707738836078462e+00 4.023029879545957088e-02
5.964423965439067251e+04 3.990616857967748121e+00 3.957349064816585021e-02
5.964423969093414780e+04 3.955674472016740939e+00 3.861710906501412272e-02
5.964423972747761582e+04 3.970508070232051434e+00 3.892009557890718091e-02
5.964423976402109110e+04 4.015917111789393701e+00 3.973094872507165060e-02
5.964423980056456639e+04 3.999098070221676071e+00 4.004705653178559921e-02
5.964423983710803441e+04 3.988971921084330852e+00 3.995718187252317311e-02
5.964423987365150242e+04 3.967311311684603492e+00 4.024258886292420706e-02
5.964423991019497771e+04 3.947449534454983588e+00 4.073268529479859984e-02
5.964423994673845300e+04 3.928290528306673579e+00 4.079769228980507922e-02
5.964423998328192101e+04 3.971393264655610711e+00 4.029661246428090093e-02
5.964424001982539630e+04 3.972771015138283790e+00 4.018274993030003517e-02
5.964424005636886432e+04 4.045951399983183094e+00 4.124812501228784095e-02
5.964424009291233961e+04 3.893693693693693447e+00 3.816857753324964797e-02
5.964424012945580762e+04 3.871426021157378994e+00 3.707088753412022403e-02
5.964424016599928291e+04 3.874712282904373417e+00 3.725785841317064140e-02
5.964424020254275820e+04 3.937811369585036303e+00 3.806517359121518174e-02
5.964424023908622621e+04 3.882300152675314919e+00 3.752606137209745646e-02
5.964424027562969422e+04 3.879085119783526991e+00 3.871632911449893882e-02
5.964424031217316951e+04 3.903455744580881515e+00 3.990019662597835831e-02
5.964424034871664480e+04 3.902693771747506535e+00 3.764200296092281434e-02
5.964424038526011282e+04 3.922727114534634296e+00 3.973606288771321798e-02
5.964424042180358083e+04 3.917209318726785572e+00 3.822145792115388963e-02
5.964424045834705612e+04 3.931039945550131254e+00 3.959044971069273361e-02
5.964424049489053141e+04 3.905225816699316788e+00 3.880027946500082953e-02
5.964424053143399942e+04 3.866977369007146947e+00 3.754949262686901879e-02
5.964424056797746744e+04 3.889595023605075141e+00 3.844311348503243880e-02
5.964424060452094272e+04 3.932128732801288606e+00 3.876638533437930939e-02
5.964424064106441801e+04 3.851760402905256786e+00 3.807664319835877414e-02
5.964424067760788603e+04 3.910209059030147483e+00 3.910795138735007059e-02
5.964424071415136132e+04 3.896939605110337101e+00 3.846539345714534291e-02
5.964424075069482933e+04 3.939725849641976030e+00 3.950067411140485707e-02
5.964424078723830462e+04 3.926576680715857304e+00 3.894240271380507157e-02
5.964424082378177263e+04 3.856936996934240636e+00 3.863212659306960312e-02
5.964424086032524792e+04 3.855003800802588643e+00 3.828529373759691212e-02
5.964424089686872321e+04 3.820457347570195950e+00 3.700937687018779343e-02
5.964424093341219123e+04 3.893783722564569949e+00 3.918366992956770489e-02
5.964424096995565924e+04 3.863990861596089399e+00 3.904410170757084686e-02
5.964424100649913453e+04 3.887706307017340102e+00 3.848031538777908073e-02
5.964424104304260982e+04 3.859673325882462702e+00 3.957499719834070562e-02
5.964424107958607783e+04 3.828170223132203009e+00 3.746139767442902696e-02
5.964424111612955312e+04 3.847383096137089620e+00 3.790286519793946429e-02
5.964424115267302113e+04 3.846263208899359576e+00 3.769429891846781677e-02
5.964424118921649642e+04 3.937712257776419644e+00 3.964168153032789771e-02
5.964424122575996444e+04 3.819032258064515961e+00 3.755481936051837527e-02
5.964424126230343973e+04 3.892365500365313924e+00 3.957094506361065467e-02
5.964424129884691502e+04 3.961523712885013815e+00 4.062070677750297815e-02
5.964424133539038303e+04 3.938739535397843827e+00 4.061125363746712763e-02
5.964424137193385104e+04 3.943301567071228142e+00 4.091111199036229912e-02
5.964424140847732633e+04 3.885780885780885985e+00 3.859262164599629868e-02
5.964424144502080162e+04 3.943412935029666055e+00 3.896191924376987692e-02
5.964424148156426963e+04 3.887111597119623951e+00 3.801701605792838501e-02
5.964424151810773765e+04 3.893130081300812950e+00 3.850749491322773971e-02
5.964424155465121294e+04 3.882143629235344395e+00 3.820133433224402048e-02
5.964424159119468823e+04 3.927026249170352479e+00 3.917499165915811626e-02
5.964424162773815624e+04 3.892022539069074138e+00 3.940546210081584400e-02
5.964424166428163153e+04 3.907438045518055514e+00 3.841065855117006822e-02
5.964424170082510682e+04 3.919725266695893495e+00 3.928287065404933998e-02
5.964424173736857483e+04 3.936882386569132031e+00 3.954803016087162643e-02
5.964424177391204285e+04 3.882153210066176197e+00 4.003757133775195931e-02
5.964424181045551813e+04 3.957810089682153976e+00 4.138943168075376322e-02
5.964424184699899342e+04 3.954861892189479367e+00 3.924913617388146869e-02
5.964424188354246144e+04 3.801376308330013831e+00 3.648824488129110560e-02
5.964424192008593673e+04 3.966882903351170775e+00 4.022952136066527268e-02
5.964424195662941202e+04 3.962821886516973091e+00 3.988777863947646357e-02
5.964424199317288003e+04 3.979643035081034785e+00 3.971248345610136482e-02
5.964424202971634804e+04 3.983792403089045919e+00 4.185036631422960063e-02
5.964424206625982333e+04 3.961255946273669171e+00 3.925727330170153406e-02
5.964424210280329862e+04 3.994255205301440181e+00 4.051506705796388552e-02
5.964424213934676663e+04 3.922832083325910713e+00 3.830052381044111998e-02
5.964424217589023465e+04 3.955489126285435919e+00 3.899926867907908129e-02
5.964424221243370994e+04 3.953431586291096256e+00 4.157012902175291624e-02
5.964424224897718523e+04 3.918618009316149120e+00 4.064594433287842951e-02
5.964424228552065324e+04 3.963525106133801934e+00 4.031350140161323731e-02
5.964424232206412853e+04 3.947007312979069926e+00 4.023874835534135136e-02
5.964424235860760382e+04 3.994620516359646878e+00 3.969621014263288034e-02
5.964424239515107183e+04 3.996948058069381471e+00 4.063746273172137713e-02
5.964424243169453985e+04 4.001483292677979975e+00 4.082930755221051561e-02
5.964424246823801514e+04 4.009320693237627964e+00 4.100383068849719481e-02
5.964424250478149042e+04 3.956559849144518637e+00 4.235336530199110966e-02
5.964424254132495844e+04 4.040469347239917575e+00 4.281838643409256739e-02
5.964424257786842645e+04 3.959827650283378020e+00 4.054207239002163149e-02
5.964424261441190174e+04 4.035202779353374680e+00 4.170647835213953103e-02
5.964424265095537703e+04 3.881745007037256556e+00 3.777041941037308920e-02
5.964424268749884504e+04 3.942563017681365523e+00 3.941795881566196452e-02
5.964424272404232033e+04 4.009501501501500975e+00 4.004117216664661999e-02
5.964424276058579562e+04 3.964429212952020887e+00 4.074775710089949265e-02
5.964424279712926364e+04 3.931746411622897952e+00 4.026318601138823700e-02
5.964424283367273165e+04 3.949086694537907061e+00 4.045025312542330220e-02
5.964424287021620694e+04 3.830983737975263370e+00 3.848850877550157729e-02
5.964424290675968223e+04 3.880025393893922647e+00 3.833703676100849028e-02
5.964424294330315024e+04 3.844689930483859541e+00 3.901897749651078717e-02
5.964424297984661825e+04 3.980420724534701638e+00 4.129622572926161528e-02
5.964424301639009354e+04 3.956458867942419300e+00 4.058175238646469923e-02
5.964424305293356883e+04 3.863201993530171574e+00 4.091674855317754128e-02
5.964424308947703685e+04 3.952094109301569791e+00 4.045680557357960588e-02
5.964424312602051214e+04 3.918610249122705280e+00 3.967381171542311985e-02
5.964424316256398743e+04 3.886345516101822550e+00 4.054640942562513783e-02
5.964424319910745544e+04 3.991507342174622774e+00 4.123464317498928139e-02
5.964424323565092345e+04 3.970045011914918209e+00 4.134236935948882447e-02
5.964424327219439874e+04 3.973593843196071340e+00 4.488793636751354371e-02
5.964424330873787403e+04 3.931331978889086809e+00 4.385484893120023681e-02
5.964424334528134204e+04 3.898134298535070208e+00 4.335716525719189585e-02
5.964424338182481733e+04 3.913899031546090423e+00 4.341450127927386216e-02
5.964424341836829262e+04 3.880381477677902424e+00 4.282019554645044579e-02
5.964424345491176064e+04 3.853323336889760142e+00 3.926037801182534481e-02
5.964424349145522865e+04 3.871774384983701189e+00 4.068027159225520023e-02
5.964424352799870394e+04 3.858292394679520232e+00 4.031465944342969843e-02
5.964424356454217923e+04 3.897751951976430540e+00 4.114109421930377264e-02
5.964424360108564724e+04 3.828296312633858278e+00 3.972207344875573060e-02
5.964424363762911526e+04 3.901405100596384568e+00 4.299691481515349745e-02
5.964424367417259054e+04 3.902865133334881165e+00 4.144359096928996317e-02
5.964424371071606583e+04 3.870950545394898246e+00 4.002791132716895101e-02
5.964424374725953385e+04 3.870791924205351009e+00 3.993600942818911065e-02
5.964424378380300914e+04 3.930476257195230971e+00 4.076618727383200108e-02
5.964424382034648443e+04 3.915343915343914905e+00 4.483762637327561723e-02
5.964424385688995244e+04 3.968470507988216323e+00 4.437788170830583856e-02
5.964424389343342045e+04 3.894790307871679680e+00 4.372397157217987329e-02
5.964424392997689574e+04 3.866155048343266731e+00 4.335024350775461277e-02
5.964424396652037103e+04 3.864282203131948368e+00 4.149969532815529077e-02
5.964424400306383905e+04 3.881827522592999458e+00 4.291891159700136210e-02
5.964424403960730706e+04 3.885482134796347076e+00 4.536801903080309173e-02
5.964424407615078235e+04 3.823680570426488678e+00 4.147628414145655001e-02
5.964424411269425764e+04 3.881333021542112238e+00 4.742788854120796871e-02
5.964424414923772565e+04 3.769208579379624613e+00 4.219854263226650859e-02
5.964424418578119366e+04 3.910775986390953918e+00 4.126631597406051066e-02
5.964424422232466895e+04 3.876247182850983464e+00 4.048737880052383220e-02
5.964424425886814424e+04 3.903809474418149517e+00 4.134532277378199366e-02
5.964424429541161226e+04 3.935219414350853206e+00 4.104990273111290555e-02
5.964424433195508755e+04 3.986242701814495693e+00 4.315717752003842000e-02
5.964424436849856284e+04 3.954629516192076366e+00 4.195344019493924687e-02
5.964424440504203085e+04 3.931789927183770406e+00 4.256623523172668039e-02
5.964424444158549886e+04 3.940579786271659835e+00 4.053813063321759502e-02
5.964424447812897415e+04 3.939679995420328318e+00 4.124984442680137975e-02
5.964424451467244944e+04 3.956995317063054962e+00 4.163973388012028737e-02
5.964424455121591745e+04 4.051757708783233269e+00 4.233328369813501441e-02
5.964424458775938547e+04 3.914036391695839168e+00 4.016622902676041801e-02
5.964424462430286076e+04 4.017565754942554967e+00 4.355639206782205980e-02
5.964424466084633605e+04 3.973292751636530173e+00 4.164615306831358221e-02
5.964424469738980406e+04 4.034275850731546598e+00 4.309245757628378526e-02
5.964424473393327207e+04 3.978297067063710113e+00 4.324695610359974990e-02
5.964424477047674736e+04 3.993429498401138922e+00 4.238611267509981295e-02
5.964424480702022265e+04 3.959045363670982365e+00 3.944474178833354966e-02
5.964424484356369067e+04 3.977776598817502673e+00 4.138601208430887218e-02
5.964424488010716595e+04 3.855937095880288545e+00 4.090035379291066114e-02
5.964424491665064124e+04 3.918709828896780767e+00 4.066209898350373053e-02
5.964424495319410926e+04 3.966102296525041648e+00 4.211793862792473364e-02
5.964424498973757727e+04 3.899896030191452923e+00 4.289357916810804944e-02
5.964424502628105256e+04 3.882124721525834765e+00 3.991414883281176051e-02
5.964424506282452785e+04 3.940432620120120522e+00 4.220670184929335017e-02
5.964424509936799586e+04 3.902251353662012257e+00 4.087829877651436017e-02
5.964424513591146388e+04 4.000446418082280964e+00 4.327026897503753050e-02
5.964424517245493917e+04 4.007542730193614844e+00 4.305454307464534613e-02
5.964424520899841445e+04 3.900238671881872232e+00 4.062290070502594386e-02
5.964424524554188247e+04 3.902227968967575400e+00 4.250668375011661809e-02
5.964424528208535776e+04 3.910480065286040308e+00 3.992335990669845097e-02
5.964424531862882577e+04 3.928244327774822686e+00 4.196066110319565667e-02
5.964424535517230106e+04 3.949140494497032972e+00 4.092679824530313232e-02
5.964424539171576907e+04 3.903528695530006587e+00 3.940035839780228755e-02
5.964424542825924436e+04 3.952656232682132398e+00 4.113373982193273964e-02
5.964424546480271965e+04 3.883254969939763601e+00 3.867594521381259587e-02
5.964424550134618767e+04 3.931197033588527567e+00 3.966828116077102812e-02
5.964424553788965568e+04 3.934674457624931065e+00 3.950140543039398766e-02
5.964424557443313097e+04 3.927698562337968102e+00 3.937029592301909825e-02
5.964424561097660626e+04 3.927945755443274845e+00 4.287095430974163096e-02
5.964424564752007427e+04 3.961243275830086841e+00 4.341437019831400485e-02
5.964424568406354229e+04 3.900717186554912175e+00 4.129254862752274047e-02
5.964424572060701757e+04 3.867311243390794573e+00 3.819203009915506791e-02
5.964424575715049286e+04 3.915088937093275767e+00 3.955952721982136655e-02
5.964424579369396088e+04 3.926130811112661601e+00 3.895517084577249795e-02
5.964424583023743617e+04 3.893963735194366116e+00 3.895230603284423332e-02
5.964424586678090418e+04 3.921327486430279841e+00 3.842407333074165932e-02
5.964424590332437947e+04 3.936818452949726765e+00 3.924001960695232966e-02
5.964424593986784748e+04 3.911245868659289915e+00 3.939652764471605201e-02
5.964424597641132277e+04 3.953384920842867523e+00 4.277241674480150579e-02
5.964424601295479806e+04 3.948762498705542967e+00 4.172386349028364000e-02
5.964424604949826607e+04 3.957180440377466635e+00 4.353389835774590377e-02
5.964424608604173409e+04 3.950268632042981398e+00 4.015393532006536481e-02
5.964424612258520938e+04 3.955415643511352108e+00 4.119538510698898121e-02
5.964424615912868467e+04 3.956535741053025745e+00 3.965469954759948124e-02
5.964424619567215268e+04 3.981331004528445572e+00 4.212539593505176122e-02
5.964424623221562797e+04 3.980056058022943155e+00 4.278084474940524462e-02
5.964424626875910326e+04 3.929782500950910418e+00 4.136552255089555319e-02
5.964424630530257127e+04 3.949603883317305719e+00 4.290712878456695578e-02
5.964424634184603929e+04 4.018105194722269680e+00 4.376839256626059022e-02
5.964424637838951458e+04 3.958565741628992996e+00 4.109651405894185205e-02
5.964424641493298986e+04 3.928452165673909313e+00 3.975937829447460936e-02
5.964424645147645788e+04 3.969132122232353233e+00 4.037212503807890290e-02
5.964424648801992589e+04 4.000606689923113635e+00 4.150879028677122162e-02
5.964424652456340118e+04 3.935992483184563184e+00 4.050285741536324702e-02
5.964424656110687647e+04 4.075067609858638917e+00 4.286019441944206171e-02
5.964424659765034448e+04 4.027210252060811513e+00 4.363301913729869530e-02
5.964424663419381977e+04 3.991831999207104076e+00 4.124033301970492921e-02
5.964424667073729506e+04 3.970357057412778001e+00 4.009155733819055878e-02
5.964424670728076308e+04 4.016273907693015843e+00 4.295565868527799480e-02
5.964424674382423109e+04 4.006314350064350549e+00 4.340166417628835149e-02
5.964424678036770638e+04 3.988241006710231407e+00 4.011214111403629129e-02
5.964424681691118167e+04 4.004657336603664852e+00 4.110009048897739214e-02
5.964424685345464968e+04 4.024345856755772388e+00 4.118133496520118980e-02
5.964424688999811769e+04 4.011912478321041142e+00 4.001958947905701058e-02
5.964424692654159298e+04 3.988617439625099959e+00 4.002517490465130195e-02
5.964424696308506827e+04 3.940261327859210461e+00 3.971889338051783069e-02
5.964424699962853629e+04 4.040205129399163653e+00 4.219764344847943410e-02
5.964424703617201158e+04 4.032882588064794938e+00 4.090231437899067429e-02
5.964424707271548687e+04 4.024290085038563447e+00 4.225349542995929242e-02
5.964424710925895488e+04 3.973572508431213013e+00 4.048716907947884358e-02
5.964424714580242289e+04 3.990938017203198296e+00 4.103482272361669986e-02
5.964424718234589818e+04 4.048043869700442166e+00 4.309741743668332042e-02
5.964424721888937347e+04 3.930192699912590459e+00 4.042469605262213189e-02
5.964424725543284148e+04 3.941187369006125429e+00 3.947349181467277313e-02
5.964424729197630950e+04 3.941948120637245534e+00 3.907592240581134885e-02
5.964424732851978479e+04 3.965070739140006850e+00 4.065722251344068561e-02
5.964424736506326008e+04 3.947622657982102101e+00 4.086189192729530739e-02
5.964424740160672809e+04 4.004771433859251495e+00 4.278187910602659211e-02
5.964424743815020338e+04 3.986647705748306070e+00 4.176937461565223553e-02
5.964424747469367867e+04 3.953021962102335252e+00 4.023395163696436017e-02
5.964424751123714668e+04 3.931703656671188263e+00 4.063789582443395193e-02
5.964424754778061470e+04 3.981914838171678461e+00 4.250798273309790154e-02
5.964424758432408998e+04 3.893209599641135110e+00 4.059335618933195000e-02
5.964424762086756527e+04 4.011359948068808912e+00 4.321885106536942772e-02
5.964424765741103329e+04 3.994891680404950574e+00 4.126461060158301275e-02
5.964424769395450858e+04 4.017333495762342999e+00 4.307323235404415113e-02
5.964424773049798387e+04 3.972640854564542856e+00 4.226089587512788653e-02
5.964424776704145188e+04 4.053595190571239293e+00 4.078959564058330656e-02
5.964424780358491989e+04 4.059283783300980275e+00 4.166136678263632903e-02
5.964424784012839518e+04 3.973658447216703582e+00 4.378724507839334978e-02
5.964424787667187047e+04 4.017037616113309006e+00 4.343826983942666170e-02
5.964424791321533849e+04 3.997363966972392824e+00 4.471512488828698062e-02
5.964424794975880650e+04 4.032252719627022586e+00 4.922400028607408495e-02
5.964424798630228179e+04 4.036805724690628594e+00 4.279831440043996987e-02
5.964424802284575708e+04 4.024026093348033406e+00 4.289120425467510961e-02
5.964424805938922509e+04 3.963500239305331352e+00 4.147346359869415883e-02
5.964424809593270038e+04 4.013364545891618285e+00 4.318447911753330037e-02
5.964424813247617567e+04 4.072715135616245874e+00 4.475247206914372000e-02
5.964424816901964368e+04 4.030147213399771999e+00 4.410375245624106183e-02
5.964424820556311170e+04 4.031331263675208554e+00 4.406574175692504897e-02
5.964424824210658699e+04 4.019595140771995645e+00 4.236719978522387325e-02
5.964424827865006228e+04 3.985234046768564298e+00 4.038784396859270570e-02
5.964424831519353029e+04 3.976502586844050668e+00 3.964773119129996748e-02
5.964424835173699830e+04 3.946344754581780023e+00 3.905532128898153016e-02
5.964424838828047359e+04 4.013167195340659354e+00 4.245893177280431890e-02
5.964424842482394888e+04 4.026951359971649325e+00 4.062846552097206659e-02
5.964424846136741689e+04 3.981843864325438798e+00 3.974835517057571238e-02
5.964424849791089218e+04 3.929476503814126609e+00 3.890252085683785360e-02
5.964424853445436747e+04 3.915023452535985715e+00 3.985788446187479850e-02
5.964424857099783549e+04 4.004259486775307408e+00 4.380046626583500302e-02
5.964424860754130350e+04 3.963718558015532523e+00 4.053146904961146824e-02
5.964424864408477879e+04 3.978250285948910392e+00 4.039816122869652887e-02
5.964424868062825408e+04 3.982051701379559994e+00 4.142681253452629164e-02
5.964424871717172209e+04 3.949620677386404211e+00 4.347905420791960129e-02
5.964424875371519011e+04 3.993899409583011373e+00 4.404167174340599400e-02
5.964424879025866539e+04 4.046619112185344314e+00 4.364028200477305941e-02
5.964424882680214068e+04 4.000017498221014378e+00 4.347652109671806819e-02
5.964424886334560870e+04 3.932958482487137530e+00 4.194854431854887905e-02
5.964424889988908399e+04 4.024582786755059871e+00 4.425814621016264938e-02
5.964424893643255928e+04 3.895510961605381794e+00 4.047424074042211412e-02
5.964424897297602729e+04 3.856675373717833200e+00 3.992486320019307533e-02
5.964424900951949530e+04 3.844083369657482319e+00 4.166364635124452515e-02
5.964424904606297059e+04 3.987351168383859168e+00 4.405330601823797404e-02
5.964424908260644588e+04 3.934358085399936034e+00 4.150606051354954057e-02
5.964424911914991389e+04 3.923063856706066943e+00 4.057114174738530449e-02
5.964424915569338191e+04 3.963217883838618061e+00 4.501051250061413600e-02
5.964424919223685720e+04 3.934643569380361861e+00 4.038435787985666242e-02
5.964424922878033249e+04 3.890324679164941735e+00 4.110169739312551779e-02
5.964424926532380050e+04 3.858225995316159285e+00 4.022825534979559969e-02
5.964424930186726851e+04 3.868282723987422234e+00 4.065460954010904210e-02
5.964424933841074380e+04 3.859137497126758021e+00 3.828289312476060302e-02
5.964424937495421909e+04 3.911094958422981271e+00 4.183842526012153396e-02
5.964424941149768711e+04 3.889546717076536542e+00 4.071782221875381441e-02
5.964424944804116240e+04 3.893951474448137162e+00 3.977633223835357751e-02
5.964424948458463041e+04 3.919397255127557766e+00 4.095762701891610819e-02
5.964424952112810570e+04 3.925212530569465841e+00 4.256224785289585560e-02
5.964424955767157371e+04 3.842670254487161152e+00 4.093626764803003082e-02
5.964424959421504900e+04 3.892204951736607299e+00 4.014584691862753407e-02
5.964424963075852429e+04 3.864859655885341194e+00 3.845563868175465305e-02
5.964424966730199230e+04 3.870016831523368062e+00 4.066314876543413587e-02
5.964424970384546032e+04 3.885437690479357276e+00 4.007943657008315036e-02
5.964424974038893561e+04 3.854345826626810467e+00 4.048911125019143825e-02
5.964424977693241090e+04 3.892310919228819444e+00 3.943744895065821182e-02
5.964424981347587891e+04 3.910875186993378883e+00 4.235308842147068181e-02
5.964424985001935420e+04 3.857608213958896304e+00 4.080808798381913710e-02
5.964424988656282949e+04 3.953800061215359651e+00 4.163069639282975659e-02
5.964424992310629750e+04 3.832247853710745833e+00 3.979695155747614566e-02
5.964424995964976551e+04 3.885037946402865039e+00 4.063997130930883245e-02
5.964424999619324080e+04 4.018244620137806145e+00 4.277876201864744266e-02
5.964425003273671609e+04 3.910733575567122422e+00 4.102826129735322180e-02
5.964425006928018411e+04 3.930771622352982053e+00 4.281317466666868105e-02
5.964425010582365212e+04 3.905781285467339270e+00 3.972430013965667916e-02
5.964425014236712741e+04 3.880823802269264711e+00 4.211445169739717193e-02
5.964425017891060270e+04 3.919265228782633059e+00 3.987786123505544095e-02
5.964425021545407071e+04 3.934047656564596096e+00 4.208129792422353466e-02
5.964425025199754600e+04 3.879584432907302816e+00 3.966959020914154893e-02
5.964425028854102129e+04 3.873795474310261167e+00 3.863070279860481016e-02
5.964425032508448930e+04 3.927356559787339219e+00 4.033932566385516061e-02
5.964425036162795732e+04 3.922041958532210160e+00 4.115270224489606804e-02
5.964425039817143261e+04 3.875303898647979750e+00 3.853841681699256977e-02
5.964425043471490790e+04 3.915269901040111744e+00 4.145892554532252389e-02
5.964425047125837591e+04 3.933966580753525566e+00 4.027834078534490991e-02
5.964425050780185120e+04 3.889221051896915693e+00 3.938290332878977007e-02
5.964425054434531921e+04 3.931755702071150882e+00 4.164518857330414686e-02
5.964425058088879450e+04 3.906282447646269418e+00 3.995348900042498125e-02
5.964425061743226252e+04 3.899830985256534710e+00 3.981068983985984466e-02
5.964425065397573781e+04 3.907045592563180403e+00 4.093548560569514050e-02
5.964425069051921309e+04 4.006939895547490416e+00 4.492004541513418964e-02
5.964425072706268111e+04 3.937004070930794519e+00 4.646452121093991999e-02
5.964425076360614912e+04 3.924153841661069286e+00 4.249558040856538099e-02
5.964425080014962441e+04 3.865325884543762136e+00 4.148396128801784544e-02
5.964425083669309970e+04 3.941325053938851575e+00 4.218595451153973191e-02
5.964425087323656771e+04 3.908468333669035566e+00 4.235643075868261026e-02
5.964425090978004300e+04 3.954727092950461653e+00 4.220989424086680347e-02
5.964425094632351829e+04 3.906555293898202663e+00 4.094503387981693332e-02
5.964425098286698631e+04 3.880634141868035680e+00 4.064270431833393732e-02
5.964425101941045432e+04 3.914626617663179875e+00 4.132828808031618201e-02
5.964425105595392961e+04 3.937487969481855643e+00 4.157129118559586139e-02
5.964425109249740490e+04 3.938736296121655212e+00 3.997669047081861549e-02
5.964425112904087291e+04 3.866387144270366338e+00 3.974588827895433191e-02
5.964425116558434092e+04 3.949473793833639501e+00 4.226578470133343646e-02
5.964425120212781621e+04 3.978373417831107872e+00 4.303170692813979015e-02
5.964425123867129150e+04 3.883908079202196717e+00 3.987188412317697883e-02
5.964425127521475952e+04 3.852111658760104973e+00 3.997184819145166434e-02
5.964425131175823481e+04 3.907789573448759768e+00 4.297697539398102895e-02
5.964425134830171010e+04 3.907861136034232796e+00 4.221863402682977245e-02
5.964425138484517811e+04 3.903595995174081956e+00 4.381373085188505767e-02
5.964425142138864612e+04 3.940309765085214355e+00 4.389799492901590855e-02
5.964425145793212141e+04 3.948829406372686979e+00 4.453428088420501724e-02
5.964425149447559670e+04 3.973076321415534906e+00 4.433290522905271314e-02
5.964425153101906471e+04 4.017898014429946763e+00 4.527083326447525063e-02
5.964425156756253273e+04 3.873472741697835176e+00 4.368719579592434538e-02
5.964425160410600802e+04 3.940927611616817927e+00 4.198196672623279169e-02
5.964425164064948331e+04 3.903968691114654277e+00 4.025725293668568072e-02
5.964425167719295132e+04 3.942673389407630680e+00 3.952082775331226122e-02
5.964425171373642661e+04 4.026086342201472767e+00 4.275031647846230104e-02
5.964425175027990190e+04 3.931083929867058124e+00 4.250593675534466293e-02
5.964425178682336991e+04 3.986603118091245790e+00 4.286153769439444289e-02
5.964425182336683793e+04 3.937624155740961474e+00 4.042669097435098308e-02
5.964425185991031321e+04 4.028246040004624717e+00 4.482937028094167303e-02
5.964425189645378850e+04 3.925613240911019819e+00 4.390548638665131564e-02
5.964425193299725652e+04 3.931657717354050341e+00 4.250182220211871226e-02
5.964425196954073181e+04 4.003966008936509446e+00 4.522036337873857476e-02
5.964425200608419982e+04 4.071034113151271505e+00 4.684834635792708285e-02
5.964425204262767511e+04 3.906583750168987734e+00 4.188332210679369255e-02
5.964425207917114312e+04 4.013058910324556194e+00 4.213548316566094465e-02
5.964425211571461841e+04 3.976171866019909018e+00 4.255849493432205255e-02
5.964425215225809370e+04 4.035735454058937854e+00 4.338862313531062498e-02
5.964425218880156172e+04 3.940063109482970560e+00 4.178993620869091152e-02
5.964425222534502973e+04 4.021920783225229279e+00 4.258156414118520472e-02
5.964425226188850502e+04 3.935343867603977142e+00 4.182407722485444873e-02
5.964425229843198031e+04 3.997854200704144212e+00 4.356101363725499442e-02
5.964425233497544832e+04 4.003651066480555798e+00 4.308240599571201701e-02
5.964425237151891633e+04 3.951340298047100852e+00 4.101569166930345983e-02
5.964425240806239162e+04 3.953679085666931936e+00 4.132625992603617543e-02
5.964425244460586691e+04 4.006632030773561226e+00 4.146729194890656084e-02
5.964425248114933493e+04 3.933743133816064663e+00 4.054366457597549656e-02
5.964425251769281022e+04 4.002576019278595965e+00 4.148519532879886562e-02
5.964425255423627823e+04 3.950184225676453664e+00 3.998338024353923631e-02
5.964425259077975352e+04 4.049996199119365592e+00 4.519942813251515840e-02
5.964425262732322153e+04 3.987652457607932188e+00 4.185627415971825138e-02
5.964425266386669682e+04 3.995876657266598464e+00 4.089412111373514486e-02
5.964425270041017211e+04 4.014407971253493912e+00 4.368657873478414000e-02
5.964425273695364012e+04 4.007271803596323068e+00 4.115898450238167361e-02
5.964425277349710814e+04 3.954355986458788941e+00 3.996037752746694344e-02
5.964425281004058343e+04 4.000973732275479477e+00 4.249141387862826608e-02
5.964425284658405872e+04 4.019077460269743440e+00 4.275486097783367384e-02
5.964425288312752673e+04 3.999000215070014352e+00 4.235085602504468777e-02
5.964425291967099474e+04 4.015536057957868721e+00 4.364925143060089524e-02
5.964425295621447003e+04 4.016890297546566124e+00 4.152792345491945758e-02
5.964425299275794532e+04 3.959319260540088425e+00 4.057313573493630948e-02
5.964425302930141333e+04 3.987906374943174459e+00 4.222847192636118574e-02
5.964425306584488862e+04 3.980624553931835230e+00 4.054472316420779099e-02
5.964425310238836391e+04 3.980571972411848680e+00 4.005039534841949717e-02
5.964425313893183193e+04 4.042817803317663383e+00 4.240511673710251062e-02
5.964425317547529994e+04 4.042532879522787503e+00 4.290908105611940943e-02
5.964425321201877523e+04 3.897362368878361849e+00 4.105567063341766798e-02
5.964425324856225052e+04 3.967903857490558739e+00 4.065215021178368582e-02
5.964425328510571853e+04 3.962435187882318299e+00 4.218008867832769015e-02
5.964425332164918655e+04 4.009653787210327280e+00 4.343745177902827437e-02
5.964425335819266184e+04 3.963974353060565559e+00 4.437261867161564066e-02
5.964425339473613712e+04 3.967763879996341725e+00 4.670980223196288805e-02
5.964425343127960514e+04 3.985889135564260943e+00 4.435154236612901674e-02
5.964425346782308043e+04 3.894588568072038903e+00 4.264222543745407185e-02
5.964425350436655572e+04 3.994164592308454331e+00 4.400124953706323339e-02
5.964425354091002373e+04 3.954840361463309417e+00 4.344151580967945542e-02
5.964425357745349174e+04 3.972324282512995630e+00 4.576129375250052866e-02
5.964425361399696703e+04 3.991634645010143867e+00 4.556468854035528732e-02
5.964425365054044232e+04 3.969914338231044226e+00 4.518503230346133243e-02
5.964425368708391034e+04 3.949640826099969360e+00 4.364333475592150485e-02
5.964425372362737835e+04 3.942135128385324094e+00 4.306546680790430959e-02
5.964425376017085364e+04 4.024735144829647560e+00 4.673438118821732212e-02
5.964425379671432893e+04 3.999709102756542123e+00 4.641177575623116336e-02
5.964425383325779694e+04 3.976799600153429814e+00 4.371715385449591318e-02
5.964425386980127223e+04 3.954364569961488662e+00 4.129356169163675427e-02
5.964425390634474752e+04 3.974072835848426521e+00 4.389159302536990714e-02
5.964425394288821553e+04 3.937002151783028037e+00 4.497069614000848148e-02
5.964425397943168355e+04 3.959253877916693032e+00 4.421647670294891197e-02
5.964425401597515884e+04 3.964901249035356123e+00 4.474276722978930143e-02
5.964425405251863413e+04 3.933463942211299802e+00 4.211987493772711977e-02
5.964425408906210214e+04 3.950893318779800989e+00 4.238002182918983868e-02
5.964425412560557015e+04 4.052386502778562161e+00 4.305976050384984627e-02
5.964425416214904544e+04 3.957895645667251827e+00 4.319469398128585741e-02
5.964425419869252073e+04 3.998017777168449083e+00 4.640837479815824312e-02
5.964425423523598874e+04 3.970930398742318346e+00 4.621404703104764478e-02
5.964425427177946403e+04 4.054393605390971267e+00 4.353722676549348636e-02
5.964425430832293932e+04 3.949726188319316655e+00 3.973860293799493654e-02
5.964425434486640734e+04 4.040884206788388333e+00 4.128486327685234464e-02
5.964425438140987535e+04 4.010458002893662055e+00 3.973946036299882273e-02
5.964425441795335064e+04 3.974778173688255478e+00 4.184839770458417818e-02
5.964425445449682593e+04 3.944513956289392720e+00 4.096937958378656791e-02
5.964425449104029394e+04 3.973340312411781206e+00 4.131110069189544709e-02
5.964425452758376196e+04 3.952693785886275180e+00 4.169992944922440437e-02
5.964425456412723724e+04 3.995129662563494222e+00 4.441547514851029027e-02
5.964425460067071253e+04 3.979964114832536204e+00 4.433806042157745902e-02
5.964425463721418055e+04 3.953957566923486322e+00 4.231760454605698607e-02
5.964425467375765584e+04 3.911182045924198825e+00 4.162093842272082678e-02
5.964425471030113113e+04 3.892438322344702772e+00 3.874085790310780042e-02
5.964425474684459914e+04 3.914149590637864495e+00 4.155625953482618151e-02
5.964425478338806715e+04 3.934490397970544784e+00 4.085332739277047071e-02
5.964425481993154244e+04 3.921179683996574905e+00 4.059639351355019687e-02
5.964425485647501773e+04 3.933842503593633744e+00 4.154788651974682806e-02
5.964425489301848575e+04 3.987573746096656269e+00 4.213952035002369034e-02
5.964425492956196103e+04 3.922527340943561924e+00 4.188303507335757597e-02
5.964425496610543632e+04 3.919718438405549232e+00 4.083949324963929289e-02
5.964425500264890434e+04 4.033750857727691042e+00 4.423751887367222829e-02
5.964425503919237235e+04 3.874885896850753131e+00 4.021091575652491201e-02
5.964425507573584764e+04 3.913320929909060997e+00 4.008289670782003850e-02
5.964425511227932293e+04 3.919678164072322168e+00 3.986689258252959500e-02
5.964425514882279094e+04 3.925013269945304195e+00 4.046680302176428740e-02
5.964425518536625896e+04 3.967039452157247403e+00 4.192122556543463607e-02
5.964425522190973425e+04 3.943234277495534013e+00 4.065918795570117733e-02
5.964425525845320954e+04 4.000770137341159050e+00 4.529273039977781135e-02
5.964425529499667755e+04 3.956577778551895630e+00 4.272356816139760011e-02
5.964425533154015284e+04 3.978748455724983035e+00 4.289310244709958891e-02
5.964425536808362813e+04 4.015668272475505951e+00 4.250795540642984816e-02
5.964425540462709614e+04 3.979885977836141731e+00 4.218249082024780328e-02
5.964425544117056415e+04 4.011633791510822000e+00 4.339095351429248654e-02
5.964425547771403944e+04 3.988024893318507846e+00 4.303364593693129181e-02
5.964425551425751473e+04 3.957862963732484474e+00 4.357262515767645200e-02
5.964425555080098275e+04 4.020847909035857093e+00 4.283316991503319932e-02
5.964425558734445076e+04 3.951605335866498869e+00 4.130588309192104179e-02
5.964425562388792605e+04 4.073251183940814535e+00 4.425160320504573780e-02
5.964425566043140134e+04 4.001964908237057195e+00 4.519532073487868978e-02
5.964425569697486935e+04 3.973933277100723860e+00 3.967569975558757345e-02
5.964425573351834464e+04 3.979567572583544877e+00 4.292873644812329748e-02
5.964425577006181993e+04 3.990443524405101972e+00 4.296919267843690021e-02
5.964425580660528794e+04 3.982525145007143497e+00 4.322650598824299278e-02
5.964425584314875596e+04 4.050782675168088431e+00 4.452655568515844625e-02
5.964425587969223125e+04 3.959742810808341673e+00 4.136471074161190281e-02
5.964425591623570654e+04 4.074939708815910500e+00 4.337596305957783227e-02
5.964425595277917455e+04 4.127608413584582081e+00 4.475226630933146904e-02
5.964425598932264256e+04 3.937040571412046663e+00 4.099318457099867391e-02
5.964425602586611785e+04 3.926842481385002248e+00 4.007724930416668024e-02
5.964425606240959314e+04 3.990908459588653034e+00 4.185308468554148342e-02
5.964425609895306116e+04 3.962647500907034104e+00 4.124068283229027215e-02
5.964425613549653644e+04 3.925792333406085799e+00 3.958633084547879405e-02
5.964425617204001173e+04 3.953334634056765218e+00 4.151598834227501061e-02
5.964425620858347975e+04 3.997156403638869371e+00 4.174175857073660761e-02
5.964425624512694776e+04 3.896472838958389584e+00 3.860663299698672418e-02
5.964425628167042305e+04 3.977658002767931578e+00 4.208268343793921534e-02
5.964425631821389834e+04 4.019526515820066592e+00 4.196671501214657013e-02
5.964425635475736635e+04 3.997131128422820368e+00 4.121916449058975196e-02
5.964425639130083437e+04 3.981555864281852930e+00 4.214545991868485358e-02
5.964425642784430966e+04 3.872000136551394522e+00 4.221284809000135779e-02
5.964425646438778494e+04 3.925672539750752144e+00 4.273938271896165347e-02
5.964425650093125296e+04 3.944916153682870075e+00 4.067818340361292750e-02
5.964425653747472825e+04 3.976603431651583698e+00 4.170024655170522648e-02
5.964425657401820354e+04 4.032226769209059647e+00 4.418985894694194005e-02
5.964425661056167155e+04 3.959966886838101274e+00 4.221795260504744574e-02
5.964425664710513956e+04 3.957966633726675454e+00 4.332028386596081110e-02
5.964425668364861485e+04 4.004291445097489799e+00 4.260102080594253826e-02
5.964425672019209014e+04 3.914073426070341366e+00 4.246747572915675339e-02
5.964425675673555816e+04 3.856086628450440923e+00 4.157203533068597884e-02
5.964425679327903345e+04 3.934938980037177902e+00 4.255013307851043813e-02
5.964425682982250873e+04 3.998388902380514587e+00 4.329479414658805869e-02
5.964425686636597675e+04 3.975265367438556297e+00 4.377457941675396563e-02
5.964425690290944476e+04 3.934343405248149406e+00 4.243101754046927493e-02
5.964425693945292005e+04 3.904003003696857821e+00 4.169019494194124709e-02
5.964425697599639534e+04 4.002337659278799364e+00 4.429973343981014750e-02
5.964425701253986335e+04 3.944939523455209596e+00 4.589113631111272490e-02
5.964425704908333137e+04 4.005512975662229636e+00 4.698077490948313756e-02
5.964425708562680666e+04 3.958394902105651703e+00 4.477448277115874536e-02
5.964425712217028195e+04 3.924440303872009927e+00 4.146678758168572537e-02
5.964425715871374996e+04 4.001742921929921870e+00 4.342058339890803031e-02
5.964425719525722525e+04 3.964528473326460301e+00 4.241558575396490310e-02
5.964425723180070054e+04 3.999647233131864432e+00 4.236277137984498231e-02
5.964425726834416855e+04 3.958061983280218410e+00 4.233092051670887118e-02
5.964425730488763656e+04 3.898810065526028268e+00 4.095746237662456490e-02
5.964425734143111185e+04 3.941752921051868697e+00 4.167643152624918995e-02
5.964425737797458714e+04 3.938958128064625974e+00 4.278716766172863811e-02
5.964425741451805516e+04 3.998193299317926552e+00 4.301208315395009529e-02
5.964425745106152317e+04 3.928972710354064368e+00 4.328145138544732540e-02
5.964425748760499846e+04 3.964448350714926406e+00 4.308500483775468126e-02
5.964425752414847375e+04 3.978045812833941763e+00 4.338038830450035438e-02
5.964425756069194176e+04 3.934034121087252256e+00 4.199881135766225099e-02
5.964425759723540978e+04 3.956007729907923043e+00 4.622052745963864395e-02


==> figures/ground-lc/20220306_tic3788_b.dat <==
5.964518885960002808e+04 1.384647157043676913e+01 3.254428526663420973e-01
5.964518894946921500e+04 1.403603695262900963e+01 2.675012424340501571e-01
5.964518905430514133e+04 1.398837948066320891e+01 2.688251733258619769e-01
5.964518915914106765e+04 1.393590109173863212e+01 2.661888768228434232e-01
5.964518926397699397e+04 1.328488881106636477e+01 2.444232323489475278e-01
5.964518936881292029e+04 1.382127952676147764e+01 2.676719085907772744e-01
5.964518947364884662e+04 1.398002548189552563e+01 2.744426259424740389e-01
5.964518957848477294e+04 1.292175619795338903e+01 2.366663904011463426e-01
5.964518968332069926e+04 1.342336718163499043e+01 2.560953069241581614e-01
5.964518978815662558e+04 1.391994031803131016e+01 2.628637152046183201e-01
5.964518989299255190e+04 1.347508596187863894e+01 2.449244641644531539e-01
5.964518999782847823e+04 1.353481349911190001e+01 2.466342724917348905e-01
5.964519010266440455e+04 1.381218305002231261e+01 2.567253818738965410e-01
5.964519020750033087e+04 1.338772825446691428e+01 2.492310789161396034e-01
5.964519031233625719e+04 1.335053373773978969e+01 2.389836673180388005e-01
5.964519041717218352e+04 1.371463370804464610e+01 2.438377464240370218e-01
5.964519052200810984e+04 1.381730170526442691e+01 2.538782308242246710e-01
5.964519062684403616e+04 1.332494750681921047e+01 2.412804412995280257e-01
5.964519073167996248e+04 1.370448865340397937e+01 2.531180448156087337e-01
5.964519083651588880e+04 1.315330745371905685e+01 2.350967387119656526e-01
5.964519094135181513e+04 1.325680598534999532e+01 2.477519323470877555e-01
5.964519104618774145e+04 1.346894803548795849e+01 2.546574378386612381e-01
5.964519115102366777e+04 1.333002140318495243e+01 2.502908289081648974e-01
5.964519125585958682e+04 1.370678429323580261e+01 2.593027312547881991e-01
5.964519136069550586e+04 1.386123047267177988e+01 2.592283233305631707e-01
5.964519146553143219e+04 1.358844269152623419e+01 2.548566022043094459e-01
5.964519157036735851e+04 1.332947774272695440e+01 2.509884757369092445e-01
5.964519167520328483e+04 1.364110864656395350e+01 2.596061814932610901e-01
5.964519178003921115e+04 1.360087868197703287e+01 2.584253384420735489e-01
5.964519188487514475e+04 1.365670981748009716e+01 2.619155158081094559e-01
5.964519198971106380e+04 1.358916976111519404e+01 2.591981015398335253e-01
5.964519209454699012e+04 1.378082602953536018e+01 2.682592525412162421e-01
5.964519219938291644e+04 1.373105832227983392e+01 2.795777754796651138e-01
5.964519230421884276e+04 1.303279188010587930e+01 2.446741256651587537e-01
5.964519240905476909e+04 1.375152478914631970e+01 2.657121620858258759e-01
5.964519251389069541e+04 1.377270264303919589e+01 2.699587979351405487e-01
5.964519261872662173e+04 1.339304172194609777e+01 2.558861487562872350e-01
5.964519272356254805e+04 1.332355483947027075e+01 2.583016969692346065e-01
5.964519282839847438e+04 1.364751571445730249e+01 2.561515870325939970e-01
5.964519293323440070e+04 1.375611228493812277e+01 2.660112061034995978e-01
5.964519303807032702e+04 1.339548122759327065e+01 2.470796221881183807e-01
5.964519314290625334e+04 1.379813065326633037e+01 2.624307843143668384e-01
5.964519324774217966e+04 1.369742543971450566e+01 2.640587263387578765e-01
5.964519335257810599e+04 1.331104111918380006e+01 2.422194015930791977e-01
5.964519345741403231e+04 1.375126202871115311e+01 2.684222537749104687e-01
5.964519356224995863e+04 1.350157932942261141e+01 2.492999224951393256e-01
5.964519366708588495e+04 1.372037876979390525e+01 2.548418691801440650e-01
5.964519377192181128e+04 1.370586844283293182e+01 2.514146189614809845e-01
5.964519387675773760e+04 1.394701372074253243e+01 2.622953484436787441e-01
5.964519398159366392e+04 1.336070793694204006e+01 2.495358646165259098e-01
5.964519408642959024e+04 1.358566831488894167e+01 2.560660051928089764e-01
5.964519419126551657e+04 1.387404870624048669e+01 2.629056057720204898e-01
5.964519429610144289e+04 1.326265689172072193e+01 2.504921890418499442e-01
5.964519440093736921e+04 1.426551229508196705e+01 2.734145427204699996e-01
5.964519450577329553e+04 1.427195658851233873e+01 2.673038451410604255e-01
5.964519461060922185e+04 1.340393413508870069e+01 2.423534625309249901e-01
5.964519471544514818e+04 1.343734701014104260e+01 2.411220889780063270e-01
5.964519482028107450e+04 1.369407102029435741e+01 2.589030193193628260e-01
5.964519492511700082e+04 1.408089277757524371e+01 2.570601762997657413e-01
5.964519502995292714e+04 1.374107195387421321e+01 2.556464665567405592e-01
5.964519513478885347e+04 1.375228484764378045e+01 2.569163683889759131e-01
5.964519523962477979e+04 1.380556712894073712e+01 2.646123180831765342e-01
5.964519534446070611e+04 1.390251940677798004e+01 2.608708486294263329e-01
5.964519544929663243e+04 1.409567129861041757e+01 2.709637089924353259e-01
5.964519555413255875e+04 1.366690259918996730e+01 2.559491890057666863e-01
5.964519565896848508e+04 1.361591729060790712e+01 2.472498580771577692e-01
5.964519576380441140e+04 1.359400936886504674e+01 2.427076924544350756e-01
5.964519586864033772e+04 1.427014054142005861e+01 2.595012276509610083e-01
5.964519597347626404e+04 1.398305352870221974e+01 2.485375661876411679e-01
5.964519607831219037e+04 1.425401955239557239e+01 2.583268302367899838e-01
5.964519618314811669e+04 1.377435765977165438e+01 2.432144886561139474e-01
5.964519628798404301e+04 1.382666321717845292e+01 2.430736541721876254e-01
5.964519639281996933e+04 1.414830217628295728e+01 2.554475214490878332e-01
5.964519649765589566e+04 1.425251142471765320e+01 2.585731120176131825e-01
5.964519660249182198e+04 1.382229595743427630e+01 2.448937954611112855e-01
5.964519670732774830e+04 1.397895882818685642e+01 2.506196549915297167e-01
5.964519681216367462e+04 1.395735323383084570e+01 2.540290504731532728e-01
5.964519691699960094e+04 1.393890154694807570e+01 2.547655209038962032e-01
5.964519702183552727e+04 1.377953726902599207e+01 2.518754890553816517e-01
5.964519712667145359e+04 1.368664565688398760e+01 2.496331558526660166e-01
5.964519723150737991e+04 1.386195246044995599e+01 2.652945910979791488e-01
5.964519733634330623e+04 1.387096581281770113e+01 2.561857899816275541e-01
5.964519744117923256e+04 1.361726791442797690e+01 2.482158215712599592e-01
5.964519754601515888e+04 1.388177487791209685e+01 2.505898495382862246e-01
5.964519765085108520e+04 1.355221562002407687e+01 2.461348208251933622e-01
5.964519775568701152e+04 1.357728155720816865e+01 2.572313444892431189e-01
5.964519786052293784e+04 1.373020504731861280e+01 2.597193036641562425e-01
5.964519796535886417e+04 1.334962807589970701e+01 2.499841709928481981e-01
5.964519807019479049e+04 1.327500241010315385e+01 2.549261579023731628e-01
5.964519817503071681e+04 1.348686648076285444e+01 2.558594270961837558e-01
5.964519827986664313e+04 1.346239978415047744e+01 2.624207997222882671e-01
5.964519838470256218e+04 1.319352366353707673e+01 2.530781100336194078e-01
5.964519848953848123e+04 1.322533460803059313e+01 2.583726253426947839e-01
5.964519859437441482e+04 1.325250777604976626e+01 2.590628142744379470e-01
5.964519869921033387e+04 1.323393538740014996e+01 2.449179169144574675e-01
5.964519880404627474e+04 1.325860299921073526e+01 2.454863551642380293e-01
5.964519890888220107e+04 1.325601995521860488e+01 2.387609064420102845e-01
5.964519901371812011e+04 1.380301767086239728e+01 2.583299209634378202e-01
5.964519911855403916e+04 1.313177872075368846e+01 2.384814745245225631e-01
5.964519922338996548e+04 1.354620905336594383e+01 2.508906411655094648e-01
5.964519932822589180e+04 1.314753711996229057e+01 2.385904992044478312e-01
5.964519943306181813e+04 1.341211651565728857e+01 2.502522914654460862e-01
5.964519953789774445e+04 1.302576875179614824e+01 2.376281110475240710e-01
5.964519964273367077e+04 1.397607461476074597e+01 2.576761205241409058e-01
5.964519974756959709e+04 1.342980324527710323e+01 2.373709298532125922e-01
5.964519985240552342e+04 1.363439795655703612e+01 2.486600330067653963e-01
5.964519995724144974e+04 1.388744719982214804e+01 2.585801663141442663e-01
5.964520006207737606e+04 1.346776015895897416e+01 2.459231078330011977e-01
5.964520016691330238e+04 1.362756534461623659e+01 2.505299789698705593e-01
5.964520027174922870e+04 1.368856423573255121e+01 2.459511098343428182e-01
5.964520037658515503e+04 1.360657693962987658e+01 2.421164427128610908e-01
5.964520048142108135e+04 1.403999517403631536e+01 2.536876550643912265e-01
5.964520058625700767e+04 1.384078139683682096e+01 2.566293409496235856e-01
5.964520069109293399e+04 1.354110846385189326e+01 2.444359760504001000e-01
5.964520079592886032e+04 1.366602575657433860e+01 2.517574103003155095e-01
5.964520090076478664e+04 1.328179845802177539e+01 2.296788585605834265e-01
5.964520100560071296e+04 1.343060428081516733e+01 2.374370034016419495e-01
5.964520111043663928e+04 1.315757157111059783e+01 2.289256298210404494e-01
5.964520121527256561e+04 1.319749937676184715e+01 2.277653898596831428e-01
5.964520132010849193e+04 1.338588447370483436e+01 2.373454143206274181e-01
5.964520142494441825e+04 1.395500150799235861e+01 2.551619952738837238e-01
5.964520152978034457e+04 1.379631443247456701e+01 2.473550376054346189e-01
5.964520163461627089e+04 1.401787365796775120e+01 2.516228356526655219e-01
5.964520173945219722e+04 1.339198458574180961e+01 2.379277706495382116e-01
5.964520184428812354e+04 1.334258365818827485e+01 2.318475015030813657e-01
5.964520194912404986e+04 1.334242447805295484e+01 2.342596620751727921e-01
5.964520205395997618e+04 1.371857269941682134e+01 2.510876900847522908e-01
5.964520215879590251e+04 1.378104802625037273e+01 2.520816549265131878e-01
5.964520226363182883e+04 1.359520049905452588e+01 2.421353974876091497e-01
5.964520236846775515e+04 1.404331503310188900e+01 2.541186818488466170e-01
5.964520247330368147e+04 1.336685425965456986e+01 2.375788790094651437e-01
5.964520257813960779e+04 1.406933464076321094e+01 2.643757614614671292e-01
5.964520268297553412e+04 1.349680425303147935e+01 2.512714427503592307e-01
5.964520278781146044e+04 1.335188608740117111e+01 2.487306959592043565e-01
5.964520289264738676e+04 1.340154917148739955e+01 2.494283409574697963e-01
5.964520299748331308e+04 1.320178874145086567e+01 2.503410562219285374e-01
5.964520310231923941e+04 1.320009267124874341e+01 2.380731089168955095e-01
5.964520320715516573e+04 1.336301383187751490e+01 2.501340748727737817e-01
5.964520331199109205e+04 1.383017305789462803e+01 2.625576251559035845e-01
5.964520341682701837e+04 1.363216229193341889e+01 2.511559111060858718e-01
5.964520352166294469e+04 1.309568815000379693e+01 2.346870235451944675e-01
5.964520362649887102e+04 1.349432406557120778e+01 2.486444722274263053e-01
5.964520373133479734e+04 1.347581897144653773e+01 2.399032214281195119e-01
5.964520383617072366e+04 1.357092729853335555e+01 2.522757843790421894e-01
5.964520394100664998e+04 1.375942712110224875e+01 2.578502152537441861e-01
5.964520404584257631e+04 1.350257276405200280e+01 2.511778743463721764e-01
5.964520415067850263e+04 1.320417194658348770e+01 2.436666869358241894e-01
5.964520425551442895e+04 1.350671014175795825e+01 2.545080129398310520e-01
5.964520436035035527e+04 1.369061360266121596e+01 2.536970807761896873e-01
5.964520446518628160e+04 1.330275085964363946e+01 2.470019663089586814e-01
5.964520457002220792e+04 1.340904849820340061e+01 2.452623228025257729e-01
5.964520467485813424e+04 1.322392208701061378e+01 2.360034207599529532e-01
5.964520477969406056e+04 1.334737683504571670e+01 2.345284161942346735e-01
5.964520488452998688e+04 1.342105159161414107e+01 2.386528833682690920e-01
5.964520498936591321e+04 1.374272719987177460e+01 2.537614698702306826e-01
5.964520509420183953e+04 1.331040671023115252e+01 2.385852387971404975e-01
5.964520519903776585e+04 1.336183738734373350e+01 2.374643587623540553e-01
5.964520530387369217e+04 1.347786238834311767e+01 2.463685232729903585e-01
5.964520540870961850e+04 1.371913697182396596e+01 2.481295120545293220e-01
5.964520551354554482e+04 1.358103879233993894e+01 2.443859802301751316e-01
5.964520561838147114e+04 1.337349631731348509e+01 2.421184302768384922e-01
5.964520572321739746e+04 1.356796258975914249e+01 2.448488978757198953e-01
5.964520582805332378e+04 1.342630549579503096e+01 2.412214484578367735e-01
5.964520593288925011e+04 1.335619162750794509e+01 2.464297860860180933e-01
5.964520603772517643e+04 1.342054064528630875e+01 2.423091185326171904e-01
5.964520614256110275e+04 1.325680135067725907e+01 2.373128049549001750e-01
5.964520624739702907e+04 1.334875382766773733e+01 2.397840118225827988e-01
5.964520635223295540e+04 1.377903167818479702e+01 2.487611861335073116e-01
5.964520645706888172e+04 1.329889910733221470e+01 2.366731901049235753e-01
5.964520656190480804e+04 1.356117943866288122e+01 2.441394150360894633e-01
5.964520666674073436e+04 1.316259189934970841e+01 2.360232948726886104e-01
5.964520677157666069e+04 1.376321969390233946e+01 2.608194156014029819e-01
5.964520687641258701e+04 1.351762519523141037e+01 2.428029497759613131e-01
5.964520698124851333e+04 1.355511607568770849e+01 2.515908197344593478e-01
5.964520708608443965e+04 1.310857197770516969e+01 2.376250873391044793e-01
5.964520719092036597e+04 1.347842342430980622e+01 2.464503193770808676e-01
5.964520729575629230e+04 1.325618500221064444e+01 2.384763948729937688e-01
5.964520740059221862e+04 1.405885224891673779e+01 2.541023466969358768e-01
5.964520750542814494e+04 1.372944729208884773e+01 2.428843975332539706e-01
5.964520761026407126e+04 1.335601111217549430e+01 2.292012758923652749e-01
5.964520771509999759e+04 1.391250728101713285e+01 2.473035677332588445e-01
5.964520781993592391e+04 1.394459299169698951e+01 2.568890888847473741e-01
5.964520792477185023e+04 1.371071950112483684e+01 2.497162583672986325e-01
5.964520802960777655e+04 1.363692143787239175e+01 2.430504287341909431e-01
5.964520813444370287e+04 1.342536345509805074e+01 2.365245033651061923e-01
5.964520823927962920e+04 1.384926589222329874e+01 2.529557993614241496e-01
5.964520834411555552e+04 1.343815419465708594e+01 2.382344116368628473e-01
5.964520844895148184e+04 1.355742401349998971e+01 2.450958804754710951e-01
5.964520855378740816e+04 1.343518701761329837e+01 2.361404566093619761e-01
5.964520865862333449e+04 1.305266249763122843e+01 2.282716169353346258e-01
5.964520876345926081e+04 1.326161823317726096e+01 2.355861290707758071e-01
5.964520886829518713e+04 1.358756014830007075e+01 2.507874079690070590e-01
5.964520897313111345e+04 1.340869463914723347e+01 2.550384660662907144e-01
5.964520907796703978e+04 1.342147407797065739e+01 2.415276734194026498e-01
5.964520918280296610e+04 1.372062745098039116e+01 2.515173476086375870e-01
5.964520928763889242e+04 1.358215218021850568e+01 2.420684829944913796e-01
5.964520939247481874e+04 1.347288394288916002e+01 2.407241203073411939e-01
5.964520949731074506e+04 1.385003258873022425e+01 2.551161577227235022e-01
5.964520960214667139e+04 1.344240939492922671e+01 2.378294099917362958e-01
5.964520970698259771e+04 1.335841787346085319e+01 2.493280657214481388e-01
5.964520981181852403e+04 1.350569560792296286e+01 2.539929495804680304e-01
5.964520991665445035e+04 1.348089215821253539e+01 2.492651249671228308e-01
5.964521002149037668e+04 1.333756650743718275e+01 2.453626466577530640e-01
5.964521012632630300e+04 1.322781013564503994e+01 2.398019682904074246e-01
5.964521023116222932e+04 1.348046219307491356e+01 2.476412886416864967e-01
5.964521033599815564e+04 1.336928617064529057e+01 2.531205016724566992e-01
5.964521044083408196e+04 1.333247264937648247e+01 2.404213347553991742e-01
5.964521054567000829e+04 1.409096563208474606e+01 2.621079924316588872e-01
5.964521065050593461e+04 1.385969864429690368e+01 2.509267904885276734e-01
5.964521075534186093e+04 1.394366983823030814e+01 2.447981998675755611e-01
5.964521086017778725e+04 1.367021691635455838e+01 2.359935673793548128e-01
5.964521096501371358e+04 1.396733738143429804e+01 2.491217990146648575e-01
5.964521106984963990e+04 1.360815212091662652e+01 2.424382235095269567e-01
5.964521117468556622e+04 1.380322714599276246e+01 2.507620811648660908e-01
5.964521127952149254e+04 1.424081998614337508e+01 2.597275856856932630e-01
5.964521138435741886e+04 1.336039820462654149e+01 2.393092383838519299e-01
5.964521148919334519e+04 1.372484648086915371e+01 2.389861798207328636e-01
5.964521159402927151e+04 1.324050560621347294e+01 2.253564992388434329e-01
5.964521169886519783e+04 1.373791619791975016e+01 2.414470625305037144e-01
5.964521180370112415e+04 1.364389160020632197e+01 2.469370047117441236e-01
5.964521190853705048e+04 1.387218135535467134e+01 2.627744751126931400e-01
5.964521201337297680e+04 1.372551928783382813e+01 2.492686138609835067e-01
5.964521211820890312e+04 1.385188731944776919e+01 2.475931559816104965e-01
5.964521222304482944e+04 1.336709571276492881e+01 2.306484890972525237e-01
5.964521232788075577e+04 1.349879951980792114e+01 2.360429883921686123e-01
5.964521243271668209e+04 1.383076772040055147e+01 2.519452581069633323e-01
5.964521253755260841e+04 1.366382462796018515e+01 2.437967052870530504e-01
5.964521264238853473e+04 1.321275223790016540e+01 2.333944219489797467e-01
5.964521274722446105e+04 1.359234981105884188e+01 2.386963432789419304e-01
5.964521285206038738e+04 1.372465857507452114e+01 2.502368097738141284e-01
5.964521295689631370e+04 1.406231735090795532e+01 2.518747891239286885e-01
5.964521306173224002e+04 1.375482050478131590e+01 2.419235814110292371e-01
5.964521316656816634e+04 1.416925849431012807e+01 2.540611200213744869e-01
5.964521327140409267e+04 1.353422954386510213e+01 2.507954645058230736e-01
5.964521337624001899e+04 1.298763948497854059e+01 2.235468363529846125e-01
5.964521348107594531e+04 1.360367655751270988e+01 2.411357032734646466e-01
5.964521358591187163e+04 1.346605522682445688e+01 2.402895777384680687e-01
5.964521369074779795e+04 1.344902594224179992e+01 2.403367324911952763e-01
5.964521379558372428e+04 1.345994401095955695e+01 2.464410671691138754e-01
5.964521390041965060e+04 1.345421209117938588e+01 2.481003398316015407e-01
5.964521400525557692e+04 1.364919298385967927e+01 2.546163146869460103e-01
5.964521411009150324e+04 1.321953625094277562e+01 2.382590958487722788e-01
5.964521421492742957e+04 1.327513443208510324e+01 2.401539994746253737e-01
5.964521431976335589e+04 1.344514573573514937e+01 2.511557876294915892e-01
5.964521442459928221e+04 1.305724700239808023e+01 2.325847965932811012e-01
5.964521452943520853e+04 1.345103374312327382e+01 2.508316537757603326e-01
5.964521463427113486e+04 1.356325032245262463e+01 2.460559723343045124e-01
5.964521473910706118e+04 1.366090777751023211e+01 2.518648284684188443e-01
5.964521484394298750e+04 1.382765853459862271e+01 2.544396522134647620e-01
5.964521494877891382e+04 1.302894415002038286e+01 2.372928667171707307e-01
5.964521505361484014e+04 1.331235838931510251e+01 2.422462985413831871e-01
5.964521515845076647e+04 1.300833850449891216e+01 2.275445118911550157e-01
5.964521526328669279e+04 1.303975802843749321e+01 2.292009082628934657e-01
5.964521536812261911e+04 1.302511600928074209e+01 2.266802255697977497e-01
5.964521547295854543e+04 1.340746351965553096e+01 2.380861336329146427e-01
5.964521557779447176e+04 1.341122038175736542e+01 2.371664445257090359e-01
5.964521568263039808e+04 1.290072054527750645e+01 2.354708033804537581e-01
5.964521578746632440e+04 1.337013456517372845e+01 2.497399161610630303e-01
5.964521589230225072e+04 1.315800338143356996e+01 2.374484501891935273e-01
5.964521599713817704e+04 1.325978731784166875e+01 2.368473844978230824e-01
5.964521610197410337e+04 1.272729007997862283e+01 2.202798832547857300e-01
5.964521620681002969e+04 1.324610843254944470e+01 2.305574461458306523e-01
5.964521631164595601e+04 1.316662441744827561e+01 2.284111866380363898e-01
5.964521641648188233e+04 1.316052022784268694e+01 2.274170020433661510e-01
5.964521652131780866e+04 1.334259715191743112e+01 2.367895500883688831e-01
5.964521662615373498e+04 1.349986157801067854e+01 2.417226183667762485e-01
5.964521673098966130e+04 1.302122122505214641e+01 2.240530625180641167e-01
5.964521683582558762e+04 1.381664709930772084e+01 2.485726384460529292e-01
5.964521694066151395e+04 1.356262781186094024e+01 2.457015180658912445e-01
5.964521704549744027e+04 1.361403474024044868e+01 2.454429642286684865e-01
5.964521715033336659e+04 1.390676231584493472e+01 2.540423751072818370e-01
5.964521725516929291e+04 1.363151174158536172e+01 2.392448210716030532e-01
5.964521736000521923e+04 1.372068779581810638e+01 2.453003050253266815e-01
5.964521746484114556e+04 1.314413216130773243e+01 2.267289950978278734e-01
5.964521756967707188e+04 1.358424177438891256e+01 2.425917590555379533e-01
5.964521767451299820e+04 1.301201224032083381e+01 2.224521231967620249e-01
5.964521777934892452e+04 1.298349568659096498e+01 2.250199523388000944e-01
5.964521788418485085e+04 1.351257817929117522e+01 2.376840769310077373e-01
5.964521798902077717e+04 1.323831739062254975e+01 2.371822262913620138e-01
5.964521809385670349e+04 1.347608259823576482e+01 2.414077572706656294e-01
5.964521819869262981e+04 1.311599300427516468e+01 2.323297603631641617e-01
5.964521830352855613e+04 1.330857544517338198e+01 2.380085396096988382e-01
5.964521840836448246e+04 1.327414960691211832e+01 2.272873867496673639e-01
5.964521851320040878e+04 1.306758968631453222e+01 2.244881508804421888e-01
5.964521861803633510e+04 1.346513230429989072e+01 2.323013445181701109e-01
5.964521872287226142e+04 1.347118007511365789e+01 2.408564180485104900e-01
5.964521882770818775e+04 1.348633667217738008e+01 2.396937334188769253e-01
5.964521893254411407e+04 1.315416586860754578e+01 2.269666122137437569e-01
5.964521903738004039e+04 1.325366976878058090e+01 2.305577085327877862e-01
5.964521914221596671e+04 1.367040969371645076e+01 2.450634723270671556e-01
5.964521924705189303e+04 1.336100553701310112e+01 2.315691470180676337e-01
5.964521935188781936e+04 1.370807763807543900e+01 2.372698176007250470e-01
5.964521945672374568e+04 1.334336977094518950e+01 2.259733360029870519e-01
5.964521956155967200e+04 1.342177920099972788e+01 2.312457496008785418e-01
5.964521966639559832e+04 1.320321677233653546e+01 2.241779202740609989e-01
5.964521977123152465e+04 1.340704497125305039e+01 2.313324471427463669e-01
5.964521987606745097e+04 1.331178587582843598e+01 2.366298107079976010e-01
5.964521998090337729e+04 1.307492275510008284e+01 2.236133016704577037e-01
5.964522008573930361e+04 1.326160411211327705e+01 2.303670052720023231e-01
5.964522019057522994e+04 1.337698026546261509e+01 2.328389153345086504e-01
5.964522029541115626e+04 1.336488405111216338e+01 2.340654679587119424e-01
5.964522040024708258e+04 1.330617801457337634e+01 2.330691715218391469e-01
5.964522050508300890e+04 1.312554004011726683e+01 2.308062916269360831e-01
5.964522060991893522e+04 1.296380429355965980e+01 2.301655794469338046e-01
5.964522071475486155e+04 1.343811267272942089e+01 2.349073116666919592e-01
5.964522081959078787e+04 1.360429496920739112e+01 2.355623658398647291e-01
5.964522092442671419e+04 1.339321066614188815e+01 2.284242596196112141e-01
5.964522102926264051e+04 1.343025323796636350e+01 2.329505404207732611e-01
5.964522113409857411e+04 1.311190662071329349e+01 2.200576539839972923e-01
5.964522123893449316e+04 1.351473296500920718e+01 2.314825849819180936e-01
5.964522134377041948e+04 1.363672607879924747e+01 2.405355610953836265e-01
5.964522144860634580e+04 1.361905699379860302e+01 2.380310363551151331e-01
5.964522155344227212e+04 1.330545290139959214e+01 2.338730110763700409e-01
5.964522165827821300e+04 1.351197801541310817e+01 2.338485205859703597e-01
5.964522176311413205e+04 1.313394463126612877e+01 2.194169814388789996e-01
5.964522186795005109e+04 1.313814967816312773e+01 2.288735767069276783e-01
5.964522197278599197e+04 1.371192306144621931e+01 2.401806218408034377e-01
5.964522207762191829e+04 1.312943276020878258e+01 2.217947434473310220e-01
5.964522218245784461e+04 1.339134938628723503e+01 2.304499692717623116e-01
5.964522228729377093e+04 1.306402177844619317e+01 2.175520676925439822e-01
5.964522239212969725e+04 1.312298510899600856e+01 2.216695896323885306e-01
5.964522249696562358e+04 1.275688655810102112e+01 2.139144997894422973e-01
5.964522260180154990e+04 1.349599843841499158e+01 2.360537310043177295e-01
5.964522270663747622e+04 1.350973020356481946e+01 2.288467517308113430e-01
5.964522281147340254e+04 1.365552754489847587e+01 2.358817036155210212e-01
5.964522291630932887e+04 1.388600245112812104e+01 2.439246881527979971e-01
5.964522302114525519e+04 1.335106403392627428e+01 2.297094190086340082e-01
5.964522312598118151e+04 1.300886762842935340e+01 2.219592361733333796e-01
5.964522323081710783e+04 1.349522778707074622e+01 2.332376656689078287e-01
5.964522333565303416e+04 1.358164920784345320e+01 2.350286734131764865e-01
5.964522344048896048e+04 1.326975702954628744e+01 2.326422182441330311e-01
5.964522354532488680e+04 1.340727330286301999e+01 2.347896339088560436e-01
5.964522365016081312e+04 1.330416683030279223e+01 2.354088160320546574e-01
5.964522375499673944e+04 1.335491058340662462e+01 2.395838236025945311e-01
5.964522385983266577e+04 1.367704075438099309e+01 2.406394432827766716e-01
5.964522396466859209e+04 1.345494979046413953e+01 2.338394398628963478e-01
5.964522406950451841e+04 1.357895680943933847e+01 2.452731496177423254e-01
5.964522417434044473e+04 1.321633446767136633e+01 2.286277517525018843e-01
5.964522427917637106e+04 1.334374633459749226e+01 2.307206048436656332e-01
5.964522438401229738e+04 1.325306106633601821e+01 2.352553468020910921e-01
5.964522448884822370e+04 1.290917377186152848e+01 2.224417007658990308e-01
5.964522459368415002e+04 1.306376716808371441e+01 2.318169236590827131e-01
5.964522469852007634e+04 1.354353085832143400e+01 2.424090677772408053e-01
5.964522480335600267e+04 1.369600976546866278e+01 2.394476694758395363e-01
5.964522490819192899e+04 1.317387655451285511e+01 2.258847236180838158e-01
5.964522501302785531e+04 1.330044063079777494e+01 2.291620360217823948e-01
5.964522511786378163e+04 1.385833383555314491e+01 2.444840614666753398e-01
5.964522522269970796e+04 1.378291006871825708e+01 2.468239762497657641e-01
5.964522532753563428e+04 1.370016964374812751e+01 2.445143220926201677e-01
5.964522543237156060e+04 1.394149514641318177e+01 2.506822524682300046e-01
5.964522553720748692e+04 1.365922266270892749e+01 2.393797423622419374e-01
5.964522564204341325e+04 1.350989141164856910e+01 2.425875598234306096e-01
5.964522574687933957e+04 1.339612895680648741e+01 2.414473939808349234e-01
5.964522585171526589e+04 1.366010086970334747e+01 2.426101274727048007e-01
5.964522595655119221e+04 1.389325424751181437e+01 2.510720419235878409e-01
5.964522606138711853e+04 1.356301058253387382e+01 2.405109680452956755e-01
5.964522616622304486e+04 1.355743853312960034e+01 2.388357925297306117e-01
5.964522627105897118e+04 1.380624442823567577e+01 2.524687187979139380e-01
5.964522637589489750e+04 1.386984599087353409e+01 2.497148433185963912e-01
5.964522648073082382e+04 1.412254010253017888e+01 2.543757814613024082e-01
5.964522658556675015e+04 1.368205593825868860e+01 2.473910028296847363e-01
5.964522669040267647e+04 1.359275082421333991e+01 2.406895144487360416e-01
5.964522679523860279e+04 1.368400181506106250e+01 2.433653018514717881e-01
5.964522690007452911e+04 1.350655132686336657e+01 2.412201761801118782e-01
5.964522700491045543e+04 1.343932982288175992e+01 2.408069312048162214e-01
5.964522710974638176e+04 1.389234654311904649e+01 2.507479645849665095e-01
5.964522721458230808e+04 1.365269121813031283e+01 2.378562959398178855e-01
5.964522731941823440e+04 1.341482919702416687e+01 2.276329247111024412e-01
5.964522742425416072e+04 1.359227442615893544e+01 2.294092450019330209e-01
5.964522752909008705e+04 1.327319557904853475e+01 2.222797596548846399e-01
5.964522763392601337e+04 1.394599239728243312e+01 2.365194921072280299e-01
5.964522773876193969e+04 1.369537330360983773e+01 2.272774127250809517e-01
5.964522784359786601e+04 1.375782770210507699e+01 2.323361071839384340e-01
5.964522794843379233e+04 1.410699463508452212e+01 2.470159002156196160e-01
5.964522805326971866e+04 1.356747868213237851e+01 2.314388909185526033e-01
5.964522815810564498e+04 1.371400937281882371e+01 2.359734293765040625e-01
5.964522826294157130e+04 1.374494478847271495e+01 2.414189518217550179e-01
5.964522836777749762e+04 1.343084214221632955e+01 2.290945186247575205e-01
5.964522847261342395e+04 1.358442174316821038e+01 2.364341609400752997e-01
5.964522857744935027e+04 1.397390808808564344e+01 2.446164949149548795e-01
5.964522868228527659e+04 1.330750956078340685e+01 2.253884225723640500e-01
5.964522878712120291e+04 1.376963058846957999e+01 2.384638910978693349e-01
5.964522889195712924e+04 1.354215543960139634e+01 2.304388751174114291e-01
5.964522899679305556e+04 1.362602171767028736e+01 2.335298684343834197e-01
5.964522910162898188e+04 1.358732265178275256e+01 2.318254742324536988e-01
5.964522920646490820e+04 1.348422860712054927e+01 2.267836030721543106e-01
5.964522931130083452e+04 1.377398110337096604e+01 2.348809651980625079e-01
5.964522941613676085e+04 1.353627483475989024e+01 2.266340942491919808e-01
5.964522952097268717e+04 1.377181890706023104e+01 2.385711616752155262e-01
5.964522962580861349e+04 1.340590888676260839e+01 2.274159546513233876e-01
5.964522973064453981e+04 1.341333935620716034e+01 2.275130396299080981e-01
5.964522983548046614e+04 1.348193007212292294e+01 2.325668212479727048e-01
5.964522994031639246e+04 1.359487788194583935e+01 2.360029550105003648e-01
5.964523004515231878e+04 1.334182481895079775e+01 2.315420419655375150e-01
5.964523014998824510e+04 1.349116861369163800e+01 2.305958486990596634e-01
5.964523025482417142e+04 1.342157664757876390e+01 2.280594083352447399e-01
5.964523035966009775e+04 1.346800330132657031e+01 2.291947706451784306e-01
5.964523046449602407e+04 1.359183756180594926e+01 2.373417601250125408e-01
5.964523056933195039e+04 1.309241594996090718e+01 2.201937923728214952e-01
5.964523067416787671e+04 1.331461054475947847e+01 2.299755990229419567e-01
5.964523077900380304e+04 1.278811672105970487e+01 2.121794482064934817e-01
5.964523088383972936e+04 1.319970991199357258e+01 2.270895006657898396e-01
5.964523098867565568e+04 1.302595570329712693e+01 2.186527894293078256e-01
5.964523109351158200e+04 1.324231232748901554e+01 2.254589437788983852e-01
5.964523119834750833e+04 1.311639542127394442e+01 2.194654863608430928e-01
5.964523130318343465e+04 1.323898141014243635e+01 2.231283351745297072e-01
5.964523140801937552e+04 1.328979080496340970e+01 2.243384773915400310e-01
5.964523151285529457e+04 1.337378874994974076e+01 2.323432129975266103e-01
5.964523161769121361e+04 1.319345613758283520e+01 2.235210090927634841e-01
5.964523172252715449e+04 1.342761192533632730e+01 2.315865935907464312e-01
5.964523182736308081e+04 1.341966586151368723e+01 2.281477911302673411e-01
5.964523193219900713e+04 1.330464357881679760e+01 2.238606603011102647e-01
5.964523203703493346e+04 1.335063889727336672e+01 2.340223439285828710e-01
5.964523214187085978e+04 1.355556008977759674e+01 2.391359528448501748e-01
5.964523224670678610e+04 1.334248762251187337e+01 2.308795725097105289e-01
5.964523235154271242e+04 1.315008938569435770e+01 2.237140725096797289e-01
5.964523245637863874e+04 1.323050604710375566e+01 2.314332777330063706e-01
5.964523256121456507e+04 1.303020667726550208e+01 2.313066315009456864e-01
5.964523266605049139e+04 1.331989252622636855e+01 2.355242978611888915e-01
5.964523277088641771e+04 1.352011001714035388e+01 2.312767696651945870e-01
5.964523287572234403e+04 1.337634792261338390e+01 2.364859774011879578e-01
5.964523298055827036e+04 1.383874117623126132e+01 2.430262467066987009e-01
5.964523308539419668e+04 1.347875935312575280e+01 2.286835124606144409e-01
5.964523319023012300e+04 1.374381178172466456e+01 2.365908909267291083e-01
5.964523329506604932e+04 1.364622924584917030e+01 2.387339223556068368e-01
5.964523339990197564e+04 1.331258364165944919e+01 2.255584308505801383e-01
5.964523350473790197e+04 1.331652655523686946e+01 2.285144991908279188e-01
5.964523360957382829e+04 1.365954309491587182e+01 2.409776383102494590e-01
5.964523371440975461e+04 1.357585836055126371e+01 2.330910047738165014e-01
5.964523381924568093e+04 1.343469363426845753e+01 2.320290101914877778e-01
5.964523392408160726e+04 1.356290293606913977e+01 2.410554907220398002e-01
5.964523402891753358e+04 1.399074454112625254e+01 2.449363034915595094e-01
5.964523413375345990e+04 1.337565323709795351e+01 2.332211581475656659e-01
5.964523423858938622e+04 1.353801942525283053e+01 2.318790265344382318e-01
5.964523434342531255e+04 1.370546443650536084e+01 2.429366413459776441e-01
5.964523444826123887e+04 1.338207379986610412e+01 2.283342311371885092e-01
5.964523455309716519e+04 1.340897834657368826e+01 2.272885288529113146e-01
5.964523465793309151e+04 1.350854838709677352e+01 2.352739267195726458e-01
5.964523476276901783e+04 1.346100209184181651e+01 2.320362219250652891e-01
5.964523486760494416e+04 1.345883315702281458e+01 2.332167804277959500e-01
5.964523497244087048e+04 1.355086065656668026e+01 2.394510037394883550e-01
5.964523507727679680e+04 1.313158150851581496e+01 2.239315448102265349e-01
5.964523518211272312e+04 1.327484978203668042e+01 2.270002663277126131e-01
5.964523528694864945e+04 1.348300540199518949e+01 2.303117806737624285e-01
5.964523539178457577e+04 1.387147150806222307e+01 2.390462028077368073e-01
5.964523549662050209e+04 1.332138420585625482e+01 2.266157902077296782e-01
5.964523560145642841e+04 1.337025757903216494e+01 2.261375777580775792e-01
5.964523570629235473e+04 1.301829397182881998e+01 2.175717187038063161e-01
5.964523581112828106e+04 1.329808218107960371e+01 2.246207975342597030e-01
5.964523591596420738e+04 1.338267133880155768e+01 2.283143830736746871e-01
5.964523595090951130e+04 1.328823677265300951e+01 4.908458429609197649e-01


==> figures/ground-lc/20220306_tic3788_g.dat <==
5.964518882344827580e+04 1.518743427970557391e+01 2.374729969957199760e+00
5.964518884463328868e+04 1.975919601912381651e+01 2.494552177982737873e-01
5.964518887957859988e+04 2.014286780994101278e+01 2.585648829115039793e-01
5.964518891452390380e+04 2.022548497056089190e+01 2.654918245377258512e-01
5.964518894946920773e+04 1.962178557617942687e+01 2.492300743907935878e-01
5.964518898441451893e+04 1.961049507100884171e+01 2.445543841941783814e-01
5.964518901935983013e+04 1.990933864502883921e+01 2.575558168764621736e-01
5.964518905430513405e+04 1.986736873112894841e+01 2.537925668815956826e-01
5.964518908925044525e+04 1.985349710664431910e+01 2.590303920772665247e-01
5.964518912419575645e+04 2.012682440846824505e+01 2.592691291658640873e-01
5.964518915914106037e+04 1.984680161545732346e+01 2.523704472680576294e-01
5.964518919408637157e+04 1.970816153211810828e+01 2.508216322962057432e-01
5.964518922903168277e+04 1.957446264696574900e+01 2.487735454908335808e-01
5.964518926397699397e+04 1.958778820586914193e+01 2.534967385975555043e-01
5.964518929892230517e+04 2.019056587190980068e+01 2.629288513217765133e-01
5.964518933386760909e+04 1.962519719437904797e+01 2.493762943410007538e-01
5.964518936881291302e+04 1.964258559766053480e+01 2.494293378121749116e-01
5.964518940375822422e+04 1.955071900032819698e+01 2.491034136682189759e-01
5.964518943870353542e+04 1.945959589860025574e+01 2.484754568465936952e-01
5.964518947364883934e+04 1.969472135368769372e+01 2.599534874784477090e-01
5.964518950859415054e+04 1.979501446420877642e+01 2.627382594450777265e-01
5.964518954353946174e+04 1.944832313341493091e+01 2.476221507316933856e-01
5.964518957848476566e+04 1.951102206849515497e+01 2.476840210846704138e-01
5.964518961343007686e+04 1.952084197175540936e+01 2.518714685890102167e-01
5.964518964837538806e+04 1.934802060409663582e+01 2.464357252935588383e-01
5.964518968332069198e+04 1.935594989561586843e+01 2.447011193084481784e-01
5.964518971826600318e+04 1.963518472906404000e+01 2.483889592216066977e-01
5.964518975321131438e+04 1.926766286380631144e+01 2.458675449034283533e-01
5.964518978815661831e+04 1.931468785581046532e+01 2.443730571970840204e-01
5.964518982310192951e+04 1.973608995554234369e+01 2.570083316965813824e-01
5.964518985804724070e+04 2.002598133646894141e+01 2.615922882786909653e-01
5.964518989299254463e+04 1.960785622466132594e+01 2.460815626758852404e-01
5.964518992793785583e+04 1.939974097027210220e+01 2.424768185284641164e-01
5.964518996288316703e+04 1.912496237523628295e+01 2.356000485526821286e-01
5.964518999782847095e+04 1.911967386853578077e+01 2.340132829520873703e-01
5.964519003277378215e+04 1.922514725762842858e+01 2.383125820096421432e-01
5.964519006771909335e+04 1.926060073859330402e+01 2.399956540686752349e-01
5.964519010266439727e+04 1.921099212107402820e+01 2.384471278746501111e-01
5.964519013760970847e+04 1.983796106493732481e+01 2.467779804797053667e-01
5.964519017255501967e+04 1.893525800995848485e+01 2.323395597546211999e-01
5.964519020750032360e+04 1.954066595216056967e+01 2.426429647065220796e-01
5.964519024244563479e+04 1.988720108661789965e+01 2.500592568395180182e-01
5.964519027739094599e+04 1.960796036897847472e+01 2.469829327673727093e-01
5.964519031233624992e+04 1.973652126794906536e+01 2.446096309419010795e-01
5.964519034728156112e+04 1.973038430251189368e+01 2.480812152895648659e-01
5.964519038222687232e+04 1.959175358340957374e+01 2.408449615990293780e-01
5.964519041717217624e+04 1.996958660076064263e+01 2.491365330274729895e-01
5.964519045211748744e+04 1.999261429227541598e+01 2.501447021139643900e-01
5.964519048706279864e+04 1.945007674921739849e+01 2.418231273296587436e-01
5.964519052200810256e+04 1.976337174940898223e+01 2.453912550443489438e-01
5.964519055695341376e+04 1.963389376218323434e+01 2.405867472100439164e-01
5.964519059189872496e+04 2.030694611536756611e+01 2.572852154545894332e-01
5.964519062684402888e+04 1.944708700487637998e+01 2.409321905066810210e-01
5.964519066178934008e+04 1.972578178427106010e+01 2.443921638890055592e-01
5.964519069673465128e+04 1.932203860742673385e+01 2.408383666080836094e-01
5.964519073167995521e+04 1.982229286805657864e+01 2.491714589919891698e-01
5.964519076662526641e+04 1.978054348899200576e+01 2.466088636112491184e-01
5.964519080157057761e+04 1.983759063022866798e+01 2.515051247117136013e-01
5.964519083651588153e+04 1.981784636028178426e+01 2.523488084807883891e-01
5.964519087146119273e+04 1.950792171481826642e+01 2.410571691411016459e-01
5.964519090640650393e+04 1.908255777601423731e+01 2.375012500236766966e-01
5.964519094135180785e+04 1.979108106431805325e+01 2.523503281672306309e-01
5.964519097629711905e+04 2.022333163525216548e+01 2.624900253746966228e-01
5.964519101124243025e+04 1.957590521536928563e+01 2.507190944933593291e-01
5.964519104618773417e+04 1.926457044965798460e+01 2.435590973997709963e-01
5.964519108113304537e+04 1.955539399913745058e+01 2.539500911521919146e-01
5.964519111607835657e+04 1.972195224234052091e+01 2.620527379376257349e-01
5.964519115102366050e+04 1.964983189862193669e+01 2.542847031850507533e-01
5.964519118596897169e+04 1.939319173983420797e+01 2.499694047164895960e-01
5.964519122091428289e+04 1.953067055822623388e+01 2.578786370891343882e-01
5.964519125585958682e+04 2.012709148264984549e+01 2.611587655185133583e-01
5.964519129080489074e+04 1.975427939006394240e+01 2.554807838165855660e-01
5.964519132575020194e+04 1.983822162744879236e+01 2.545962750788144935e-01
5.964519136069551314e+04 1.966523148491821971e+01 2.484592420811912450e-01
5.964519139564082434e+04 1.985181354897392225e+01 2.510598446935919381e-01
5.964519143058612826e+04 1.992093527330708724e+01 2.489249958780648253e-01
5.964519146553143946e+04 1.957568079506039282e+01 2.473534196901305549e-01
5.964519150047674339e+04 1.978175150142758554e+01 2.598726700581591165e-01
5.964519153542205459e+04 1.988957926062432335e+01 2.555001319867728493e-01
5.964519157036736578e+04 1.997818477309663621e+01 2.568939136967630654e-01
5.964519160531266971e+04 2.003502723229900440e+01 2.606160659159345028e-01
5.964519164025798091e+04 1.944172316831201286e+01 2.515748604377082698e-01
5.964519167520329211e+04 1.962130184861013049e+01 2.514013620061992249e-01
5.964519171014859603e+04 1.978078491207884326e+01 2.518130774656983095e-01
5.964519174509390723e+04 2.006541078629032171e+01 2.667286927040086741e-01
5.964519178003921843e+04 1.943357890750039729e+01 2.502935177127389443e-01
5.964519181498452963e+04 1.954841082088179860e+01 2.560728436236157091e-01
5.964519184992984083e+04 1.943960054007371241e+01 2.529996669201466375e-01
5.964519188487514475e+04 1.937490446323502624e+01 2.482728896811637054e-01
5.964519191982044867e+04 1.927895846459555074e+01 2.444660576485314374e-01
5.964519195476575987e+04 1.976325722418167175e+01 2.507052519784517819e-01
5.964519198971107107e+04 1.941048077390501447e+01 2.480065494514667457e-01
5.964519202465637500e+04 1.958085861056751398e+01 2.561700507058575216e-01
5.964519205960168620e+04 1.948874307876186052e+01 2.531252176144389576e-01
5.964519209454699740e+04 1.940709013914095493e+01 2.535632894228843637e-01
5.964519212949230860e+04 1.950473750658838057e+01 2.524447231790774571e-01
5.964519216443761252e+04 1.956047128780991429e+01 2.573017075361068162e-01
5.964519219938292372e+04 1.995643101992150648e+01 2.676749098134407201e-01
5.964519223432822764e+04 1.958053879784090157e+01 2.607409807703002236e-01
5.964519226927353884e+04 1.988631387769318692e+01 2.644876855720655340e-01
5.964519230421885004e+04 2.019559256498060407e+01 2.666698638877380567e-01
5.964519233916415396e+04 1.967749179478321153e+01 2.558300384284602491e-01
5.964519237410946516e+04 1.978180010311556458e+01 2.721414642599837008e-01
5.964519240905477636e+04 1.979856303558732478e+01 2.577171536980318867e-01
5.964519244400008029e+04 2.000939920294759133e+01 2.645647418943584683e-01
5.964519247894539149e+04 2.009454074642062693e+01 2.647470842689894077e-01
5.964519251389070268e+04 1.993452972758003838e+01 2.633980717218596390e-01
5.964519254883600661e+04 1.958773595442868398e+01 2.549416089389998086e-01
5.964519258378131781e+04 1.947730434461447402e+01 2.555624125224014165e-01
5.964519261872662901e+04 1.946882319583816212e+01 2.593266577721005106e-01
5.964519265367193293e+04 1.953461729006687975e+01 2.594775475957193378e-01
5.964519268861724413e+04 1.953961130433698656e+01 2.547330290356731308e-01
5.964519272356255533e+04 1.963982239247780015e+01 2.588100791680985613e-01
5.964519275850785925e+04 1.919455390153726526e+01 2.523620352236048969e-01
5.964519279345317045e+04 1.985413779758560793e+01 2.735500270427911329e-01
5.964519282839848165e+04 1.941292138283621682e+01 2.491113806148335663e-01
5.964519286334378558e+04 1.972984140336987124e+01 2.569242853489309142e-01
5.964519289828909677e+04 1.981608836355003689e+01 2.576271965546713116e-01
5.964519293323440797e+04 1.967320861452957459e+01 2.569008146469809462e-01
5.964519296817971190e+04 1.929633398754573292e+01 2.414422838360868739e-01
5.964519300312502310e+04 1.750161405044591589e+01 2.083649039495366617e-01
5.964519303807033430e+04 1.972860523609510963e+01 2.568264335485131444e-01
5.964519307301563822e+04 1.966359645347335672e+01 2.526648328410229238e-01
5.964519310796094942e+04 1.999189794429207723e+01 2.596511564428162222e-01
5.964519314290626062e+04 1.970317258726772991e+01 2.566944502158459152e-01
5.964519317785156454e+04 2.008545635661810280e+01 2.668490894402149038e-01
5.964519321279687574e+04 2.018085040231814986e+01 2.694988958695040959e-01
5.964519324774218694e+04 2.021534927041291496e+01 2.633833141673420641e-01
5.964519328268749086e+04 1.936533515175441877e+01 2.506962761523662264e-01
5.964519331763280206e+04 1.957106909108506088e+01 2.507715165147889058e-01
5.964519335257811326e+04 1.987243521520679224e+01 2.534965970217076814e-01
5.964519338752341719e+04 1.940050878255602740e+01 2.466051424785624113e-01
5.964519342246872839e+04 1.981995220733149310e+01 2.557749922055645997e-01
5.964519345741403959e+04 2.019544010605568118e+01 2.634701651229993113e-01
5.964519349235934351e+04 2.016471103875774773e+01 2.554608406079287852e-01
5.964519352730465471e+04 1.991748725815230614e+01 2.510704272401808046e-01
5.964519356224996591e+04 1.951516698264547500e+01 2.441677033287675824e-01
5.964519359719526983e+04 1.987894431339615053e+01 2.559715369698881693e-01
5.964519363214058103e+04 1.993015818134670170e+01 2.573110654262151242e-01
5.964519366708588495e+04 2.023322856424440630e+01 2.650809732647171901e-01
5.964519370203119615e+04 2.016410604006627239e+01 2.642538575929354594e-01
5.964519373697650008e+04 2.013274655777705746e+01 2.595002980130762804e-01
5.964519377192181128e+04 1.977407186575972275e+01 2.526331858961918253e-01
5.964519380686712248e+04 1.981543253783326364e+01 2.536460186974657804e-01
5.964519384181242640e+04 2.026261384449406577e+01 2.671379250280521145e-01
5.964519387675773760e+04 1.997684729677555993e+01 2.559457290886243963e-01
5.964519391170304880e+04 1.978826354679803146e+01 2.567594679759072629e-01
5.964519394664835272e+04 2.003517662840960156e+01 2.630820130563437109e-01
5.964519398159366392e+04 2.003461022768567545e+01 2.584484304677830968e-01
5.964519401653897512e+04 1.915393402827359637e+01 2.424465285490426669e-01
5.964519405148427904e+04 1.990837455353307206e+01 2.564677101310810503e-01
5.964519408642959024e+04 2.039204136065428585e+01 2.703215864809210833e-01
5.964519412137490144e+04 1.979406246551153359e+01 2.543255023818978833e-01
5.964519415632020537e+04 1.962605556161329901e+01 2.564813963702766708e-01
5.964519419126551657e+04 2.035803953329452298e+01 2.582576344670572399e-01
5.964519422621082776e+04 1.974554834618011512e+01 2.540205241598550434e-01
5.964519426115613169e+04 1.990555555555555500e+01 2.563914062196215315e-01
5.964519429610144289e+04 1.957619415041111210e+01 2.594904574797357033e-01
5.964519433104675409e+04 2.008726635078163270e+01 2.667870980832782735e-01
5.964519436599205801e+04 2.010166989805491156e+01 2.578439192666913127e-01
5.964519440093736921e+04 1.988758906995476750e+01 2.547766194516589144e-01
5.964519443588268041e+04 2.013071224786025226e+01 2.600404516164738777e-01
5.964519447082798433e+04 2.016906483821726326e+01 2.587850849856488389e-01
5.964519450577329553e+04 1.976216076569150815e+01 2.566366798889273548e-01
5.964519454071860673e+04 1.981824995085512242e+01 2.510452491800101438e-01
5.964519457566391065e+04 1.970660236480697236e+01 2.465914905353919218e-01
5.964519461060922185e+04 2.035809584258965188e+01 2.643996901169280433e-01
5.964519464555453305e+04 1.987748972105276124e+01 2.532141698833011434e-01
5.964519468049983698e+04 2.009912735205890755e+01 2.594538697171734354e-01
5.964519471544514818e+04 2.000440108105427583e+01 2.556100206199480307e-01
5.964519475039045938e+04 2.010556351629182004e+01 2.564298791965312074e-01
5.964519478533576330e+04 2.016162623932157061e+01 2.637866627654775753e-01
5.964519482028107450e+04 1.992139408196112527e+01 2.619930067063361845e-01
5.964519485522638570e+04 1.957473573968532321e+01 2.503134376108449022e-01
5.964519489017168962e+04 2.056694701323083407e+01 2.640391861401422124e-01
5.964519492511700082e+04 1.986194263028268026e+01 2.514045908951191288e-01
5.964519496006231202e+04 1.992384419545672358e+01 2.511758053846285810e-01
5.964519499500761594e+04 1.979182601539429953e+01 2.564522613878645885e-01
5.964519502995292714e+04 1.993787631328766707e+01 2.584400473147844823e-01
5.964519506489823834e+04 2.010539115329735083e+01 2.634722464272359899e-01
5.964519509984354227e+04 2.044601870576339664e+01 2.661424551483340672e-01
5.964519513478884619e+04 2.021722528638099092e+01 2.678797547607719709e-01
5.964519516973415739e+04 2.048619714001682368e+01 2.652541767545978368e-01
5.964519520467946859e+04 1.981962180746561941e+01 2.516213224196039433e-01
5.964519523962477979e+04 1.968822765263854535e+01 2.499964033237014882e-01
5.964519527457009099e+04 1.994835005394412164e+01 2.552163414684230913e-01
5.964519530951539491e+04 2.030127460894098590e+01 2.621223296206511844e-01
5.964519534446070611e+04 1.992458479474989730e+01 2.565476116228546100e-01
5.964519537940601731e+04 1.962816576664037171e+01 2.447334685926461639e-01
5.964519541435132123e+04 2.050324254215304620e+01 2.676812022899968113e-01
5.964519544929663243e+04 2.013694354299304123e+01 2.644139240262002866e-01
5.964519548424194363e+04 2.034230192467374820e+01 2.617654725593099863e-01
5.964519551918724756e+04 1.990555814352612529e+01 2.561335870725687802e-01
5.964519555413255875e+04 1.986173189432755493e+01 2.521102765578888127e-01
5.964519558907786995e+04 2.024490148208429119e+01 2.616630710668657600e-01
5.964519562402317388e+04 1.972230172204705312e+01 2.511313482237477746e-01
5.964519565896848508e+04 2.014653694866767708e+01 2.555260781042862916e-01
5.964519569391379628e+04 2.020688086926594096e+01 2.616025793570568303e-01
5.964519572885910020e+04 1.982254525174884563e+01 2.539599912086092925e-01
5.964519576380441140e+04 2.048141566527071689e+01 2.602160722946695870e-01
5.964519579874972260e+04 2.002915258403490739e+01 2.593088204107759087e-01
5.964519583369502652e+04 2.076561792666365136e+01 2.699347425152555102e-01
5.964519586864033045e+04 2.015793204595453503e+01 2.549310841910199521e-01
5.964519590358564164e+04 2.017461752773840189e+01 2.524177788093067143e-01
5.964519593853095284e+04 1.996285523032921461e+01 2.509668062296031010e-01
5.964519597347626404e+04 2.005113733538566834e+01 2.462536166239984448e-01
5.964519600842157524e+04 2.027917762015773206e+01 2.573737523226155011e-01
5.964519604336687917e+04 2.066645314442895653e+01 2.660359599565067512e-01
5.964519607831219037e+04 2.032674391342440146e+01 2.671027982043744919e-01
5.964519611325750157e+04 1.981812354100898332e+01 2.526237281660375089e-01
5.964519614820280549e+04 1.969071162846514156e+01 2.490878418018744600e-01
5.964519618314811669e+04 2.014843769145937813e+01 2.571496436057763013e-01
5.964519621809342789e+04 2.032831912226483340e+01 2.574703011468568170e-01
5.964519625303873181e+04 2.061815645266703356e+01 2.732747835823876037e-01
5.964519628798403573e+04 1.968113641870608177e+01 2.489716121450970543e-01
5.964519632292934693e+04 2.005560867966164196e+01 2.546536427075378750e-01
5.964519635787465813e+04 2.047393287715868482e+01 2.662920134323689125e-01
5.964519639281996206e+04 2.000699249763275134e+01 2.554339924174463539e-01
5.964519642776527326e+04 2.062797395442023429e+01 2.650105185491755111e-01
5.964519646271058446e+04 2.018721669857345447e+01 2.549877956771609555e-01
5.964519649765588838e+04 2.053715114171801304e+01 2.636407855510526366e-01
5.964519653260119958e+04 2.031994293157992715e+01 2.585159283595374058e-01
5.964519656754651078e+04 2.025987231023882629e+01 2.573206641816929152e-01
5.964519660249181470e+04 1.964272175436071066e+01 2.458748277487746992e-01
5.964519663743712590e+04 2.012458669813292289e+01 2.547143738306259508e-01
5.964519667238243710e+04 2.017699505757980916e+01 2.630881506954130811e-01
5.964519670732774830e+04 2.017491582283945561e+01 2.608591467826751886e-01
5.964519674227305950e+04 1.986390000121593857e+01 2.504786397649911844e-01
5.964519677721836342e+04 1.999922013988740588e+01 2.584443528764403530e-01
5.964519681216366735e+04 1.977131067434032019e+01 2.521283717933257562e-01
5.964519684710897855e+04 2.001645075813337371e+01 2.584424953039202166e-01
5.964519688205428974e+04 2.021377425458502941e+01 2.554011195558731351e-01
5.964519691699959367e+04 2.001221953406118459e+01 2.540721690034811742e-01
5.964519695194490487e+04 2.046523902118740423e+01 2.651178023820132124e-01
5.964519698689021607e+04 2.052235163895247894e+01 2.686556958694742980e-01
5.964519702183551999e+04 1.990402619451855415e+01 2.531781794298662014e-01
5.964519705678083119e+04 2.028622071324254605e+01 2.544173266053426086e-01
5.964519709172614239e+04 2.005359523927107546e+01 2.607878900297765368e-01
5.964519712667144631e+04 1.999684911442884072e+01 2.556409143491574221e-01
5.964519716161675751e+04 1.964134456236004311e+01 2.486450831798118766e-01
5.964519719656206871e+04 2.002515405472023602e+01 2.560804428107237296e-01
5.964519723150737263e+04 2.000036951728725043e+01 2.655813995883785639e-01
5.964519726645268383e+04 2.014946861940252276e+01 2.710406079024872961e-01
5.964519730139799503e+04 2.004383984206305058e+01 2.651354932360299177e-01
5.964519733634329896e+04 1.989145818310702296e+01 2.561616688509207873e-01
5.964519737128861016e+04 1.989847515013715906e+01 2.522499439741328064e-01
5.964519740623392136e+04 2.013504811205092437e+01 2.574626091812999285e-01
5.964519744117922528e+04 1.955719566052227520e+01 2.472170285386831312e-01
5.964519747612453648e+04 1.996022300715050335e+01 2.578291171359634038e-01
5.964519751106984768e+04 1.989382564354610849e+01 2.555966713386172429e-01
5.964519754601515160e+04 1.979232370225269477e+01 2.484273792637180789e-01
5.964519758096046280e+04 2.025802017071372418e+01 2.620851952295469856e-01
5.964519761590577400e+04 1.975617283950617420e+01 2.540188121300412383e-01
5.964519765085107792e+04 2.002125052084609891e+01 2.606580175423051093e-01
5.964519768579638912e+04 1.983254373400908577e+01 2.610853820574740580e-01
5.964519772074170032e+04 1.981207016177133085e+01 2.631833035036523216e-01
5.964519775568700425e+04 1.976205831312845262e+01 2.601145672684863630e-01
5.964519779063231545e+04 2.016448127162412973e+01 2.723802232956517577e-01
5.964519782557762665e+04 1.997127634645979910e+01 2.674678032047438370e-01
5.964519786052293057e+04 2.000914731736143537e+01 2.672733518270290487e-01
5.964519789546824177e+04 1.980819321007410139e+01 2.569003080702073616e-01
5.964519793041355297e+04 1.962658481249166087e+01 2.568602899224357583e-01
5.964519796535885689e+04 1.975666863526748074e+01 2.587648801744786287e-01
5.964519800030416809e+04 1.998448936483764982e+01 2.849513809597605252e-01
5.964519803524947929e+04 1.989430612472298066e+01 2.689356111592667298e-01
5.964519807019478321e+04 1.983012293816025107e+01 2.646617781337273767e-01
5.964519810514009441e+04 1.995296962182269240e+01 2.691520244763482839e-01
5.964519814008540561e+04 1.969942662933848254e+01 2.694640992233227061e-01
5.964519817503070954e+04 1.939128134207203402e+01 2.571451845586447682e-01
5.964519820997602073e+04 1.989167974882260737e+01 2.650950648787670505e-01
5.964519824492133193e+04 2.007156598691804561e+01 2.687620513987429849e-01
5.964519827986663586e+04 2.038136180834835542e+01 2.697383225749453439e-01
5.964519831481194706e+04 1.994605320270354198e+01 2.707994297081657287e-01
5.964519834975725826e+04 1.973721674155108730e+01 2.656146410076121733e-01
5.964519838470256218e+04 2.011713406505787205e+01 2.681338305887278062e-01
5.964519841964786610e+04 2.019022595901208561e+01 2.782038531067204667e-01
5.964519845459317730e+04 1.981581485053037639e+01 2.554719906091108550e-01
5.964519848953848850e+04 2.006204023419907045e+01 2.635897395344177774e-01
5.964519852448379970e+04 1.938301287854099542e+01 2.549999861177162375e-01
5.964519855942911090e+04 1.923232116401479175e+01 2.454465946777507901e-01
5.964519859437441482e+04 1.947458924752090326e+01 2.560058072810573182e-01
5.964519862931971875e+04 1.949889535806266494e+01 2.677659963431598400e-01
5.964519866426502995e+04 1.965044852520935237e+01 2.546005054153382963e-01
5.964519869921034115e+04 1.940702355460385320e+01 2.498373091655282374e-01
5.964519873415565235e+04 1.952342345692786552e+01 2.476644879389734433e-01
5.964519876910096355e+04 1.992896380465046491e+01 2.664427338368693943e-01
5.964519880404626747e+04 1.915179397302955167e+01 2.457798013136250348e-01
5.964519883899157867e+04 1.961729022974246917e+01 2.540138414595646266e-01
5.964519887393688987e+04 1.902570147124602684e+01 2.416842035354866136e-01
5.964519890888219379e+04 1.918859697336117875e+01 2.401806796794379861e-01
5.964519894382750499e+04 1.892456691586309958e+01 2.342806885017867380e-01
5.964519897877281619e+04 1.916322599403939719e+01 2.430047952056957061e-01
5.964519901371812011e+04 1.994975751941101194e+01 2.585324795463381786e-01
5.964519904866342404e+04 1.952334167478211313e+01 2.500801052634982757e-01
5.964519908360873524e+04 1.948196130687987093e+01 2.450579030547536952e-01
5.964519911855404644e+04 1.956973555216360694e+01 2.523096709436249974e-01
5.964519915349935036e+04 1.955794576767138437e+01 2.509944684517266822e-01
5.964519918844466156e+04 1.927370555399479812e+01 2.493619531206832940e-01
5.964519922338997276e+04 1.927206590219470783e+01 2.446017720006468665e-01
5.964519925833527668e+04 1.971882179090762577e+01 2.560491628267626552e-01
5.964519929328058788e+04 1.931864693757361806e+01 2.514910541786902209e-01
5.964519932822589908e+04 1.947885867625155498e+01 2.494039936296064408e-01
5.964519936317120300e+04 1.884596771323852238e+01 2.380871285277443572e-01
5.964519939811651420e+04 1.959287547505059024e+01 2.535785923109480366e-01
5.964519943306182540e+04 1.930056781723306969e+01 2.498388661024595336e-01
5.964519946800713660e+04 1.933430561125897995e+01 2.461367013764279021e-01
5.964519950295244053e+04 1.920009953389007862e+01 2.404877722047647770e-01
5.964519953789775172e+04 1.941258493425233311e+01 2.458799940390223038e-01
5.964519957284305565e+04 1.938933436851746350e+01 2.456638144881855557e-01
5.964519960778836685e+04 1.995014108667818675e+01 2.629103625995404259e-01
5.964519964273367805e+04 1.891608761595711030e+01 2.371260084453789829e-01
5.964519967767898197e+04 1.958439938360687549e+01 2.507827996467438258e-01
5.964519971262429317e+04 1.944990219781555041e+01 2.460877465078650794e-01
5.964519974756960437e+04 2.007124857390017780e+01 2.558053479152461729e-01
5.964519978251490829e+04 1.976839656318471583e+01 2.573722261282515023e-01
5.964519981746021949e+04 1.965894801223241473e+01 2.557906483790720609e-01
5.964519985240553069e+04 1.970677426049589087e+01 2.566265934479230459e-01
5.964519988735083462e+04 1.947750881887848351e+01 2.460280580022474461e-01
5.964519992229614581e+04 1.993289560569627383e+01 2.591261173885842095e-01
5.964519995724145701e+04 1.972050269917979293e+01 2.557661776471926718e-01
5.964519999218676094e+04 1.967246683447026356e+01 2.549607125178306455e-01
5.964520002713207214e+04 1.980111499111682605e+01 2.573236077056539894e-01
5.964520006207738334e+04 1.968686671625230389e+01 2.527559899809147526e-01
5.964520009702268726e+04 1.919655752065724386e+01 2.482313435085990450e-01
5.964520013196799846e+04 1.957174416920179638e+01 2.535040776689385655e-01
5.964520016691330966e+04 1.971439658995712918e+01 2.566247354875658138e-01
5.964520020185861358e+04 1.940566026432140490e+01 2.525162561401059214e-01
5.964520023680392478e+04 1.985004838729435406e+01 2.610051154730745893e-01
5.964520027174923598e+04 1.943581133937490080e+01 2.514715694031215421e-01
5.964520030669453990e+04 1.972773809814006896e+01 2.586024298228117302e-01
5.964520034163985110e+04 2.033031923553796716e+01 2.648058250484028875e-01
5.964520037658516230e+04 1.969671724204739505e+01 2.474000106719980441e-01
5.964520041153046623e+04 2.041174625479913018e+01 2.623040847679716236e-01
5.964520044647577743e+04 1.968721830087592650e+01 2.553721439562663398e-01
5.964520048142108863e+04 1.971404155252248813e+01 2.476232178846233534e-01
5.964520051636639255e+04 1.946087707306543990e+01 2.446898032539389645e-01
5.964520055131170375e+04 1.972159580536709100e+01 2.478200490824225277e-01
5.964520058625701495e+04 1.986845422393009741e+01 2.497358151844306651e-01
5.964520062120231887e+04 1.990883512919118559e+01 2.540915708639167048e-01
5.964520065614763007e+04 1.959285791685227807e+01 2.477670751218723488e-01
5.964520069109294127e+04 1.951068329848343197e+01 2.506807379816329284e-01
5.964520072603824519e+04 2.014452422585165436e+01 2.631187801503881429e-01
5.964520076098355639e+04 1.942154792785184370e+01 2.539606254414324971e-01
5.964520079592886759e+04 1.959023127498997496e+01 2.481400990567193265e-01
5.964520083087417152e+04 1.993575567388591452e+01 2.514638980553100533e-01
5.964520086581948271e+04 1.985500141648293493e+01 2.518723020052899830e-01
5.964520090076479391e+04 1.983595977972268543e+01 2.485063821245045990e-01
5.964520093571009784e+04 1.996901618929016209e+01 2.528617061610769490e-01
5.964520097065540904e+04 1.975175926381576019e+01 2.505356791932941696e-01
5.964520100560072024e+04 1.999055459272097224e+01 2.543657064948835478e-01
5.964520104054602416e+04 1.959133379624553939e+01 2.517791182207953504e-01
5.964520107549133536e+04 1.945474220854174874e+01 2.500963273615923188e-01
5.964520111043664656e+04 1.977868286791708741e+01 2.467350739545915161e-01
5.964520114538195048e+04 1.915659559303913895e+01 2.398214244811970874e-01
5.964520118032726168e+04 1.938573576282398392e+01 2.435489604503047745e-01
5.964520121527257288e+04 1.961378197349900532e+01 2.468636864765192951e-01
5.964520125021787680e+04 1.975024000194432006e+01 2.569597953209674102e-01
5.964520128516318800e+04 1.942704819277108541e+01 2.463151823099436755e-01
5.964520132010849920e+04 1.940899861449524622e+01 2.456119262814009663e-01
5.964520135505380313e+04 1.986742178411804005e+01 2.529746728653325949e-01
5.964520138999911433e+04 1.951862042564390975e+01 2.432210014973391066e-01
5.964520142494442553e+04 1.972547973767471419e+01 2.517880442378935824e-01
5.964520145988972945e+04 1.986757613673635348e+01 2.579053502245309271e-01
5.964520149483504065e+04 1.959192175547388715e+01 2.530683812375738584e-01
5.964520152978035185e+04 1.967048984179548299e+01 2.531715974324449947e-01
5.964520156472565577e+04 2.025804757259698263e+01 2.567708981011705971e-01
5.964520159967096697e+04 1.979451819075713104e+01 2.491568743038259093e-01
5.964520163461627817e+04 1.948515185060403709e+01 2.425763383015790975e-01
5.964520166956158209e+04 1.990545379003580351e+01 2.524574732713019132e-01
5.964520170450688602e+04 1.966771031526215552e+01 2.473337808767296642e-01
5.964520173945219722e+04 1.957924022641781647e+01 2.455276557784803193e-01
5.964520177439750842e+04 1.975929885085396265e+01 2.442267507219435252e-01
5.964520180934281962e+04 2.008521433521433508e+01 2.576182912122707003e-01
5.964520184428813081e+04 1.994389070713081580e+01 2.492439728202494043e-01
5.964520187923343474e+04 1.986679678868674870e+01 2.483219244507701706e-01
5.964520191417874594e+04 1.987682309936122493e+01 2.502870178519779887e-01
5.964520194912405714e+04 1.958765324311542599e+01 2.431199370923746161e-01
5.964520198406936106e+04 1.940077886894683346e+01 2.381528030155692088e-01
5.964520201901467226e+04 1.968039672712263410e+01 2.471100583769754166e-01
5.964520205395998346e+04 1.967605325285370199e+01 2.495226572851603208e-01
5.964520208890528738e+04 2.007909870606316360e+01 2.579291134569040578e-01
5.964520212385059131e+04 2.036741453659146472e+01 2.670165671454275413e-01
5.964520215879590251e+04 1.965868497092208145e+01 2.422365469664333471e-01
5.964520219374121370e+04 1.999570395681671897e+01 2.551572714008307763e-01
5.964520222868651763e+04 1.943471799419928558e+01 2.400942304981704967e-01
5.964520226363182883e+04 1.955354988175104936e+01 2.452371163473177906e-01
5.964520229857714003e+04 1.959528657662324846e+01 2.475030992369537663e-01
5.964520233352245123e+04 1.976171410545727980e+01 2.578845675813313809e-01
5.964520236846776243e+04 2.010472215686031916e+01 2.624807310812214411e-01
5.964520240341306635e+04 1.950272339706042146e+01 2.455289555810088731e-01
5.964520243835837027e+04 1.996975501934057817e+01 2.552176630388511280e-01
5.964520247330368147e+04 1.992185825336011007e+01 2.568628819415485487e-01
5.964520250824899267e+04 1.976417048445267355e+01 2.587629813277007029e-01
5.964520254319430387e+04 1.984736337016166630e+01 2.644911308166959518e-01
5.964520257813961507e+04 1.985477916208774118e+01 2.604562161069398085e-01
5.964520261308491899e+04 1.972469833810607653e+01 2.543719114671934012e-01
5.964520264803022292e+04 1.985259556745500120e+01 2.696387041465387324e-01
5.964520268297553412e+04 1.998210184722915628e+01 2.668528895650364441e-01
5.964520271792084532e+04 1.967084065522199054e+01 2.628284368728159848e-01
5.964520275286615652e+04 2.002177598613570453e+01 2.662715377202407585e-01
5.964520278781146772e+04 1.959971785423279300e+01 2.667391482730765428e-01
5.964520282275677164e+04 1.982082168740260641e+01 2.705709593060607321e-01
5.964520285770207556e+04 1.940766352197449507e+01 2.514980485865083715e-01
5.964520289264738676e+04 1.950859178284100182e+01 2.634181956428453542e-01
5.964520292759269796e+04 1.967601330540840365e+01 2.762392160749894687e-01
5.964520296253800188e+04 1.988555515406755703e+01 2.724793636771604133e-01
5.964520299748331308e+04 1.960145787002718265e+01 2.594674955833709551e-01
5.964520303242862428e+04 1.991077599748664895e+01 2.803083166662300729e-01
5.964520306737392821e+04 1.966333022204755565e+01 2.639977678092456648e-01
5.964520310231923941e+04 1.963690652452867624e+01 2.617563676403962813e-01
5.964520313726455061e+04 1.997931733610256089e+01 2.608972694907427115e-01
5.964520317220985453e+04 2.034787758376953448e+01 2.776146136945507603e-01
5.964520320715516573e+04 1.996789966779888559e+01 2.692774949973646414e-01
5.964520324210047693e+04 1.973303350905002063e+01 2.610078984025698823e-01
5.964520327704578085e+04 2.016250235065504981e+01 2.871322997686637790e-01
5.964520331199109205e+04 1.954112979499588576e+01 2.550958894349059647e-01
5.964520334693640325e+04 1.984419197203382623e+01 2.660208115696928166e-01
5.964520338188170717e+04 1.978719234893208068e+01 2.651111208851417711e-01
5.964520341682701837e+04 1.960645775369746957e+01 2.549760142324881684e-01
5.964520345177232957e+04 1.987604074896700368e+01 2.556773375413273208e-01
5.964520348671763350e+04 1.951765907764156438e+01 2.509203657842579704e-01
5.964520352166294469e+04 1.987207082103801525e+01 2.556656846245182191e-01
5.964520355660825589e+04 1.962760773751224264e+01 2.475661468135958443e-01
5.964520359155355982e+04 1.992326130200031997e+01 2.622246911224600519e-01
5.964520362649887102e+04 1.969535166707228058e+01 2.530601629523315244e-01
5.964520366144418222e+04 1.993736326571201189e+01 2.576451014071319823e-01
5.964520369638948614e+04 1.976284026865415200e+01 2.554514642860145623e-01
5.964520373133479734e+04 1.941064197560710269e+01 2.494548258362075666e-01
5.964520376628010854e+04 1.982801928801633551e+01 2.646717850974609210e-01
5.964520380122541246e+04 1.939712030845231538e+01 2.512495198923365147e-01
5.964520383617072366e+04 2.041520727392622447e+01 2.886111283315040965e-01
5.964520387111603486e+04 1.999139203453108848e+01 2.680366360512459467e-01
5.964520390606133878e+04 1.976886039256147853e+01 2.534736812744576295e-01
5.964520394100664998e+04 1.998803281722287295e+01 2.670475333473377733e-01
5.964520397595196118e+04 1.982092207342985546e+01 2.603863551276540678e-01
5.964520401089726511e+04 1.962693506047447656e+01 2.527762412862438191e-01
5.964520404584257631e+04 2.003199108506748871e+01 2.727927302620772876e-01
5.964520408078788751e+04 1.925090182786587789e+01 2.560568734120108880e-01
5.964520411573319143e+04 1.926901966486132878e+01 2.503354270246543334e-01
5.964520415067850263e+04 1.967132130643802057e+01 2.640208338923775711e-01
5.964520418562381383e+04 1.938752270759927043e+01 2.496529365159501079e-01
5.964520422056911775e+04 1.947316746760752082e+01 2.574482856194048597e-01
5.964520425551442167e+04 1.966502632744451873e+01 2.594574111898590996e-01
5.964520429045973287e+04 1.975676111352222719e+01 2.612332070478434187e-01
5.964520432540504407e+04 1.949893947010286510e+01 2.510419558613411484e-01
5.964520436035035527e+04 1.948441173589341702e+01 2.470244760202756074e-01
5.964520439529566647e+04 1.948083526117131470e+01 2.572928122992364508e-01
5.964520443024097040e+04 1.940590118437549449e+01 2.553029652043193320e-01
5.964520446518628160e+04 1.967909887974815675e+01 2.626403295863863896e-01
5.964520450013159279e+04 1.992770314301468559e+01 2.573601778206576207e-01
5.964520453507689672e+04 1.956709300335037227e+01 2.542887906057897385e-01
5.964520457002220792e+04 1.997324103209565749e+01 2.587965900142358278e-01
5.964520460496751912e+04 1.940212059835525693e+01 2.495543816025933281e-01
5.964520463991282304e+04 1.967103857714186432e+01 2.530922485247478759e-01
5.964520467485813424e+04 1.918302700358923474e+01 2.427493253913900195e-01
5.964520470980344544e+04 1.942703456640387927e+01 2.451598582285780814e-01
5.964520474474874936e+04 1.980676346441877911e+01 2.563690281092326217e-01
5.964520477969406056e+04 1.936360362090907117e+01 2.478981743403670113e-01
5.964520481463937176e+04 1.979024342363565125e+01 2.489410041868418966e-01
5.964520484958467569e+04 1.910984452263218003e+01 2.367187662236898416e-01
5.964520488452998688e+04 1.956456947580398875e+01 2.493226542237267918e-01
5.964520491947529808e+04 1.985724323258222057e+01 2.518621103348636092e-01
5.964520495442060201e+04 1.960547718044700360e+01 2.484327686508039923e-01
5.964520498936591321e+04 1.976386232089745931e+01 2.531415868631436972e-01
5.964520502431122441e+04 1.932240443776948879e+01 2.467555077304849909e-01
5.964520505925652833e+04 1.960436934839610856e+01 2.481839819470339492e-01
5.964520509420183953e+04 1.960785221650866106e+01 2.501868853924645864e-01
5.964520512914715073e+04 1.990541372264211262e+01 2.550044928663904864e-01
5.964520516409245465e+04 1.971450128818549885e+01 2.551051021570415189e-01
5.964520519903776585e+04 1.997853560188827871e+01 2.650215840342617923e-01
5.964520523398307705e+04 1.981648808866305700e+01 2.524401681588371860e-01
5.964520526892838097e+04 1.975400292897241883e+01 2.554753102355672434e-01
5.964520530387369217e+04 1.970178720117778681e+01 2.595161952037711162e-01
5.964520533881900337e+04 2.003484572597341185e+01 2.621576011741382772e-01
5.964520537376430730e+04 1.971305226752399165e+01 2.596208586356644754e-01
5.964520540870961850e+04 1.966704320813329332e+01 2.473380861439578859e-01
5.964520544365492970e+04 1.960268872802481610e+01 2.476099804256977344e-01
5.964520547860023362e+04 1.959557331693821070e+01 2.456294342589553092e-01
5.964520551354554482e+04 1.946014754278863279e+01 2.399349729985892632e-01
5.964520554849085602e+04 1.963715861697833631e+01 2.462618418126102382e-01
5.964520558343615994e+04 1.992120268924302806e+01 2.536786738218105297e-01
5.964520561838147114e+04 1.954026482496990624e+01 2.438925495228380091e-01
5.964520565332678234e+04 1.987447029960597433e+01 2.574725840773941510e-01
5.964520568827208626e+04 1.993036163169815111e+01 2.500224981484947540e-01
5.964520572321739746e+04 1.996465559142063029e+01 2.566813187649324979e-01
5.964520575816270866e+04 2.020840200802707542e+01 2.564307749597770636e-01
5.964520579310801259e+04 1.948289843778538000e+01 2.440053585243361911e-01
5.964520582805332378e+04 1.971891129181983615e+01 2.513769713253541926e-01
5.964520586299863498e+04 1.996394170471078056e+01 2.577749279604584220e-01
5.964520589794393891e+04 1.932611349489333463e+01 2.456031899198073132e-01
5.964520593288925011e+04 2.038852125222702938e+01 2.603178805037150711e-01
5.964520596783456131e+04 1.979689201227358097e+01 2.484085175243258281e-01
5.964520600277986523e+04 1.962422577361314069e+01 2.512928718122026672e-01
5.964520603772517643e+04 1.958920273905600240e+01 2.496350011149896797e-01
5.964520607267048763e+04 1.993408413791398104e+01 2.581530219797084635e-01
5.964520610761579155e+04 1.959904766532238796e+01 2.497669478940682530e-01
5.964520614256110275e+04 1.981058355012514482e+01 2.566069355214519176e-01
5.964520617750641395e+04 1.939830828211525571e+01 2.416778121611954655e-01
5.964520621245171787e+04 1.939039787156850991e+01 2.469985843940954717e-01
5.964520624739702907e+04 1.958045934840035329e+01 2.457902287635952698e-01
5.964520628234234027e+04 1.982600974286242845e+01 2.527850270134622268e-01
5.964520631728764420e+04 1.992119433424943509e+01 2.489973013927461176e-01
5.964520635223295540e+04 1.958931830903648574e+01 2.449184443859596383e-01
5.964520638717826660e+04 1.975986825874574393e+01 2.493722326487821384e-01
5.964520642212357052e+04 2.007213621124797598e+01 2.562152987980230723e-01
5.964520645706887444e+04 1.978681084783912070e+01 2.576716309131686367e-01
5.964520649201418564e+04 1.973340713407134217e+01 2.490687104823222642e-01
5.964520652695949684e+04 1.958404506411660506e+01 2.485694082644814007e-01
5.964520656190480804e+04 1.969710391405953587e+01 2.553869250561322524e-01
5.964520659685011924e+04 1.952058755352763697e+01 2.449391605473674738e-01
5.964520663179542316e+04 1.961687496924666618e+01 2.486002149546847062e-01
5.964520666674072709e+04 1.949541577563109840e+01 2.508675349500100737e-01
5.964520670168603829e+04 1.927319487104480444e+01 2.418793836409683096e-01
5.964520673663134949e+04 1.900275057104246912e+01 2.390652922867926022e-01
5.964520677157666069e+04 1.950016589861751370e+01 2.487744523029958299e-01
5.964520680652197188e+04 1.922653902762403888e+01 2.399131185842394709e-01
5.964520684146727581e+04 1.894881263968066420e+01 2.331229621718893530e-01
5.964520687641258701e+04 1.940505205292858548e+01 2.478611308038977668e-01
5.964520691135789821e+04 1.975583359013867479e+01 2.513132835591860847e-01
5.964520694630320213e+04 1.951910710779501201e+01 2.406776156721529836e-01
5.964520698124850605e+04 1.949680136735441138e+01 2.459733012281256070e-01
5.964520701619381725e+04 1.975655277031732027e+01 2.450245800703070576e-01
5.964520705113912845e+04 1.988598494776650227e+01 2.518860836028887773e-01
5.964520708608443238e+04 1.940059549958510487e+01 2.453645313655323235e-01
5.964520712102974358e+04 2.005580018315707491e+01 2.535629567265962891e-01
5.964520715597505477e+04 1.959285723115720756e+01 2.444964571848492474e-01
5.964520719092035870e+04 1.987911853340029822e+01 2.498651388836211074e-01
5.964520722586566990e+04 1.970785458421646297e+01 2.455875840168901258e-01
5.964520726081098110e+04 1.972540320088982213e+01 2.474938980023305701e-01
5.964520729575629230e+04 1.982677427304090756e+01 2.518507352918022413e-01
5.964520733070160350e+04 1.974358974358974450e+01 2.454333981870007730e-01
5.964520736564690742e+04 1.940682970510291838e+01 2.367281822159875426e-01
5.964520740059221862e+04 1.991465308404248802e+01 2.433131671047582267e-01
5.964520743553752982e+04 1.972353744173748424e+01 2.453202538042509040e-01
5.964520747048283374e+04 1.960890480191930862e+01 2.427691349839173063e-01
5.964520750542813767e+04 1.984868291239147453e+01 2.444034211054498251e-01
5.964520754037344886e+04 1.973401996047187978e+01 2.445365225040997126e-01
5.964520757531876006e+04 1.985641482361090837e+01 2.456903369873794374e-01
5.964520761026406399e+04 1.971787986905506074e+01 2.423754848713440824e-01
5.964520764520937519e+04 2.025716764750264076e+01 2.526358724412959278e-01
5.964520768015468639e+04 2.000344157371528908e+01 2.544907934639302760e-01
5.964520771509999031e+04 1.936121427803718476e+01 2.356415403976541145e-01
5.964520775004530151e+04 2.008184462504525314e+01 2.553794334554040923e-01
5.964520778499061271e+04 1.959438781686560205e+01 2.479304286321897810e-01
5.964520781993592391e+04 1.973447776577991419e+01 2.437293319073978171e-01
5.964520785488123511e+04 1.966336162739645843e+01 2.454234500133999630e-01
5.964520788982653903e+04 2.016950757575757436e+01 2.626672574655228298e-01
5.964520792477185023e+04 1.974440961081583978e+01 2.471797435012027533e-01
5.964520795971716143e+04 1.970020006421814429e+01 2.424617602866354915e-01
5.964520799466246535e+04 1.982305719701193070e+01 2.442126569875992248e-01
5.964520802960777655e+04 1.968806955837320061e+01 2.401262308256800204e-01
5.964520806455308775e+04 1.988230825747481134e+01 2.456914504060064841e-01
5.964520809949839168e+04 1.966121624104354382e+01 2.409923423200602266e-01
5.964520813444369560e+04 1.972255863539445642e+01 2.475646414490980940e-01
5.964520816938900680e+04 2.039043292357028392e+01 2.585396033725125831e-01
5.964520820433431800e+04 1.947251463411665995e+01 2.411739687954879696e-01
5.964520823927962192e+04 1.978227891742803024e+01 2.473028065622029370e-01
5.964520827422493312e+04 1.977645576188887944e+01 2.485320263022995080e-01
5.964520830917024432e+04 1.939618358602104919e+01 2.396476873767734161e-01
5.964520834411555552e+04 1.946321456036913489e+01 2.389796068885347569e-01
5.964520837906086672e+04 2.003279511839891569e+01 2.490178671211978056e-01
5.964520841400617064e+04 1.994117353370695511e+01 2.472020704390472667e-01
5.964520844895148184e+04 1.934709509820583406e+01 2.388335192127902795e-01
5.964520848389679304e+04 1.952292216156535787e+01 2.439453746266201928e-01
5.964520851884209696e+04 1.973102772679926531e+01 2.447772052825956668e-01
5.964520855378740816e+04 1.999807151770296443e+01 2.505426580309174645e-01
5.964520858873271936e+04 1.974616561555397709e+01 2.507744482013506415e-01
5.964520862367802329e+04 1.993732980238339181e+01 2.532271050549333991e-01
5.964520865862332721e+04 1.929183844722536278e+01 2.390441724648829647e-01
5.964520869356863841e+04 1.951956894440362333e+01 2.434695891686212421e-01
5.964520872851394961e+04 1.917300024021138682e+01 2.354004130975082543e-01
5.964520876345926081e+04 1.990287487382705933e+01 2.519660384005610321e-01
5.964520879840457201e+04 1.916670697786915056e+01 2.371373178399809878e-01
5.964520883334987593e+04 1.942718410843195898e+01 2.457565452123553207e-01
5.964520886829518713e+04 1.948135304571033544e+01 2.448535019850631711e-01
5.964520890324049833e+04 1.956111042413750667e+01 2.479694268234184096e-01
5.964520893818580225e+04 1.964131817115481837e+01 2.543378922919251606e-01
5.964520897313110618e+04 2.018965840958305691e+01 2.651175492340576145e-01
5.964520900807641738e+04 1.927780053492686818e+01 2.380578775504235689e-01
5.964520904302172858e+04 1.948469237922764563e+01 2.386387777980066016e-01
5.964520907796703978e+04 2.001888113636931976e+01 2.537661503135352214e-01
5.964520911291235097e+04 1.966768970131480643e+01 2.449275598621178385e-01
5.964520914785765490e+04 2.000685852274141752e+01 2.515046241705240493e-01
5.964520918280295882e+04 2.018398541403898605e+01 2.535028912895656572e-01
5.964520921774827002e+04 2.006914688103695354e+01 2.506213919630989606e-01
5.964520925269358122e+04 1.992265927977839368e+01 2.501830330436848882e-01
5.964520928763889242e+04 1.955441235144055767e+01 2.431711707656216970e-01
5.964520932258420362e+04 2.016820368885324655e+01 2.514189773005868211e-01
5.964520935752950754e+04 2.001489213466371453e+01 2.514814499615598553e-01
5.964520939247481874e+04 1.941480965366457667e+01 2.459164163143574555e-01
5.964520942742012994e+04 2.020320160080039784e+01 2.695246140803826962e-01
5.964520946236543386e+04 1.951929637138382745e+01 2.460485014753278077e-01
5.964520949731074506e+04 1.950817953531462479e+01 2.436491765182720870e-01
5.964520953225605626e+04 1.954944948107819158e+01 2.459850001393589780e-01
5.964520956720136019e+04 1.981736197759027718e+01 2.533334646464713846e-01
5.964520960214667139e+04 1.972718416671804675e+01 2.419466085592048288e-01
5.964520963709198259e+04 1.991356565028002379e+01 2.517827909098431793e-01
5.964520967203728651e+04 1.970188725340499758e+01 2.493663008597867548e-01
5.964520970698259043e+04 1.992121592671936270e+01 2.501890202619087011e-01
5.964520974192790163e+04 1.954933469680922542e+01 2.438363476258645357e-01
5.964520977687321283e+04 1.977946256724078467e+01 2.535136276045516501e-01
5.964520981181852403e+04 1.933729504745636518e+01 2.427745645334568325e-01
5.964520984676383523e+04 1.990409213550514522e+01 2.537997886931693259e-01
5.964520988170913915e+04 1.916977063557076022e+01 2.410426720998786465e-01
5.964520991665445035e+04 1.943324068792251680e+01 2.419270669700114840e-01
5.964520995159976155e+04 1.965964293640421090e+01 2.582586718701711526e-01
5.964520998654506548e+04 1.940306433147394571e+01 2.451800882385044567e-01
5.964521002149037668e+04 1.936360652549171846e+01 2.421318189937468890e-01
5.964521005643568787e+04 1.939014616321559004e+01 2.406131904010586631e-01
5.964521009138099180e+04 1.942537467889014735e+01 2.455862527948067531e-01
5.964521012632630300e+04 1.916932499065667983e+01 2.382747983231802147e-01
5.964521016127161420e+04 1.945196890811762103e+01 2.433462755344457107e-01
5.964521019621691812e+04 1.956652866672399682e+01 2.488190486517911360e-01
5.964521023116222204e+04 1.996655096638865245e+01 2.537305387591984318e-01
5.964521026610753324e+04 1.966292754689224154e+01 2.504800998914972765e-01
5.964521030105284444e+04 1.986551027240152223e+01 2.551131105134645805e-01
5.964521033599815564e+04 1.956007995222367057e+01 2.479921638048082078e-01
5.964521037094346684e+04 1.984810126582278400e+01 2.572541581747175288e-01
5.964521040588877077e+04 1.993524189748803721e+01 2.511181784699344499e-01
5.964521044083407469e+04 1.964970038000584651e+01 2.456458301617736872e-01
5.964521047577938589e+04 1.968191482898973277e+01 2.463875986697202369e-01
5.964521051072469709e+04 1.997288452547919846e+01 2.542610676785548862e-01
5.964521054567000829e+04 1.950542492220072432e+01 2.468650282608456925e-01
5.964521058061531949e+04 1.962470806055398853e+01 2.449557068850143626e-01
5.964521061556062341e+04 1.994172011947314260e+01 2.514201676655584694e-01
5.964521065050593461e+04 2.018119122257053277e+01 2.617140637501921829e-01
5.964521068545124581e+04 1.972441551768433854e+01 2.431366278933654868e-01
5.964521072039654973e+04 2.004976335528836273e+01 2.490151762449562545e-01
5.964521075534186093e+04 1.984979700660485946e+01 2.449933981492690427e-01
5.964521079028717213e+04 1.992530727630284915e+01 2.454727774013746588e-01
5.964521082523247605e+04 2.022345746261265731e+01 2.533066948266731733e-01
5.964521086017778725e+04 1.963512745820893812e+01 2.394312447380380626e-01
5.964521089512309845e+04 1.987851637291963414e+01 2.467185693931949197e-01
5.964521093006840238e+04 1.972105166839504875e+01 2.424312614759298878e-01
5.964521096501370630e+04 2.035631926006257686e+01 2.549283686660610559e-01
5.964521099995901750e+04 2.008911698225071163e+01 2.491394223444677036e-01
5.964521103490432870e+04 1.978767832559726614e+01 2.457326950088536965e-01
5.964521106984963990e+04 2.009590976698066456e+01 2.525444490319572188e-01
5.964521110479495110e+04 2.008340615714963562e+01 2.546491071146188001e-01
5.964521113974025502e+04 1.975136521898478748e+01 2.497656419983446674e-01
5.964521117468556622e+04 2.009557519929580138e+01 2.535747224261293287e-01
5.964521120963087742e+04 2.003437996575553370e+01 2.541238649981398812e-01
5.964521124457618134e+04 2.012519115978491513e+01 2.477666208876968812e-01
5.964521127952149254e+04 2.013071053413933242e+01 2.525657531082324825e-01
5.964521131446680374e+04 2.002243185298621952e+01 2.499594188746315226e-01
5.964521134941210767e+04 1.970146274977486911e+01 2.427663870274723301e-01
5.964521138435741886e+04 2.004791993818390239e+01 2.488887983188312336e-01
5.964521141930273006e+04 2.032309280686954622e+01 2.567798926913199553e-01
5.964521145424803399e+04 2.009204354587869190e+01 2.504716268994047756e-01
5.964521148919334519e+04 2.006013902976028618e+01 2.523006645186916530e-01
5.964521152413865639e+04 2.056529751162849706e+01 2.603701838395772739e-01
5.964521155908396031e+04 1.988599681331111668e+01 2.493911842267617918e-01
5.964521159402927151e+04 2.007749191377990883e+01 2.459695819402522576e-01
5.964521162897458271e+04 2.012426490657800215e+01 2.516455742975965970e-01
5.964521166391988663e+04 2.017894475172456836e+01 2.535081538238126431e-01
5.964521169886519783e+04 1.983296830396692556e+01 2.474915780266945253e-01
5.964521173381050903e+04 2.004507345303457555e+01 2.510836349955792302e-01
5.964521176875581295e+04 2.020907645902952510e+01 2.603461063021900723e-01
5.964521180370112415e+04 1.995782159017453239e+01 2.569195740575543896e-01
5.964521183864643535e+04 1.957601505128360841e+01 2.460249147462881258e-01
5.964521187359173928e+04 2.002278364836037383e+01 2.606043324239103454e-01
5.964521190853705048e+04 1.979009223445403265e+01 2.577493891201890208e-01
5.964521194348236168e+04 1.983078544417581313e+01 2.503090615413384734e-01
5.964521197842766560e+04 1.961437374168751191e+01 2.482521510803747944e-01
5.964521201337297680e+04 1.970167239628574052e+01 2.535251026072067870e-01
5.964521204831828800e+04 2.046193512684098437e+01 2.637961913607682618e-01
5.964521208326359192e+04 2.008963982445016327e+01 2.527201957266533294e-01
5.964521211820890312e+04 2.008786756915099048e+01 2.553264448086499661e-01
5.964521215315421432e+04 2.021382504544435577e+01 2.571071083804115642e-01
5.964521218809951824e+04 2.000244413841019409e+01 2.503848068143773586e-01
5.964521222304482944e+04 2.005008532316928793e+01 2.522053229045901901e-01
5.964521225799014064e+04 1.972951200998996057e+01 2.457380906781161944e-01
5.964521229293544457e+04 1.962309043552001953e+01 2.444955027472694165e-01
5.964521232788075577e+04 1.982355177318879669e+01 2.475070838519101701e-01
5.964521236282606696e+04 2.003655639953484879e+01 2.491289082686047873e-01
5.964521239777137089e+04 2.014686456400741932e+01 2.565547278620203264e-01
5.964521243271668209e+04 2.021804288151940199e+01 2.558935164352958980e-01
5.964521246766199329e+04 2.025730769706948919e+01 2.616517939015006178e-01
5.964521250260729721e+04 1.980918051184464446e+01 2.555750071371776788e-01
5.964521253755260841e+04 2.023465730739761170e+01 2.591681023305746900e-01
5.964521257249791961e+04 2.002382532193060172e+01 2.570109828360034876e-01
5.964521260744322353e+04 1.973890576404100372e+01 2.489674479365920623e-01
5.964521264238853473e+04 1.977861979229415823e+01 2.570166931032693003e-01
5.964521267733384593e+04 1.997621990771904521e+01 2.585460013532386303e-01
5.964521271227914986e+04 2.023071467675309876e+01 2.556515070670793977e-01
5.964521274722446105e+04 2.008857043771210726e+01 2.537228897143209427e-01
5.964521278216977225e+04 2.024338382465590769e+01 2.589708438078146546e-01
5.964521281711507618e+04 2.017464076472402112e+01 2.579167887415748650e-01
5.964521285206038738e+04 1.983409716974232495e+01 2.507092355483278578e-01
5.964521288700569858e+04 2.040519701597156299e+01 2.663741553651147176e-01
5.964521292195100250e+04 2.018691273911578676e+01 2.620207693955207140e-01
5.964521295689631370e+04 1.994450104958200853e+01 2.480588530785743928e-01
5.964521299184162490e+04 2.010507004669779718e+01 2.550086305665735797e-01
5.964521302678692882e+04 2.018187806029875730e+01 2.569678658766338386e-01
5.964521306173224002e+04 2.015394678382781279e+01 2.543754398649896720e-01
5.964521309667755122e+04 1.999411426403827363e+01 2.519797347580041147e-01
5.964521313162285514e+04 2.018380163229705460e+01 2.519704977285307512e-01
5.964521316656815907e+04 2.004350891079312902e+01 2.525704292317564881e-01
5.964521320151347027e+04 1.976907802809305537e+01 2.484087338186073968e-01
5.964521323645878147e+04 1.991557700099451012e+01 2.600163409735232745e-01
5.964521327140409267e+04 2.007972907715357636e+01 2.596819329487111694e-01
5.964521330634940387e+04 1.994020393656396450e+01 2.622869463423148084e-01
5.964521334129470779e+04 1.967585879141635274e+01 2.519741707792785834e-01
5.964521337624001899e+04 1.930645963486383110e+01 2.411767649827693816e-01
5.964521341118533019e+04 1.994649324786856681e+01 2.578267783757713927e-01
5.964521344613063411e+04 1.989631929156257328e+01 2.555983806714439144e-01
5.964521348107594531e+04 1.960794364144297575e+01 2.561922353146031672e-01
5.964521351602125651e+04 1.991265516766249632e+01 2.580286717087927895e-01
5.964521355096656043e+04 1.997722321003731594e+01 2.528593509985861409e-01
5.964521358591187163e+04 2.016865888292836928e+01 2.585068514257289340e-01
5.964521362085718283e+04 1.987180408284610067e+01 2.569041707043992484e-01
5.964521365580248676e+04 1.987790654298575177e+01 2.610937798302669366e-01
5.964521369074779795e+04 2.015069328825794770e+01 2.663081314391959609e-01
5.964521372569310915e+04 1.966266567570915669e+01 2.523091702727765506e-01
5.964521376063841308e+04 1.955645934190155444e+01 2.506355689999780756e-01
5.964521379558372428e+04 1.956891354303081343e+01 2.545274422358571043e-01
5.964521383052903548e+04 1.963516398937358787e+01 2.551382178539717271e-01
5.964521386547433940e+04 1.963964824369914908e+01 2.528270762727712895e-01
5.964521390041965060e+04 1.974318555820887866e+01 2.631439827436814483e-01
5.964521393536496180e+04 2.026408553914384569e+01 2.703073631559954060e-01
5.964521397031026572e+04 1.997900947837549168e+01 2.675986396692707214e-01
5.964521400525557692e+04 1.958420143174524952e+01 2.497439871298300640e-01
5.964521404020088812e+04 1.942247582157609997e+01 2.537737309359781035e-01
5.964521407514619204e+04 1.952130618876470791e+01 2.480090421434085479e-01
5.964521411009150324e+04 1.950140983808410056e+01 2.547237574658344217e-01
5.964521414503681444e+04 1.969891764120427879e+01 2.574589416519501017e-01
5.964521417998211837e+04 1.937241767796132663e+01 2.470324014447300431e-01
5.964521421492742957e+04 1.973116663768907841e+01 2.598439542150944304e-01
5.964521424987274077e+04 1.948555698293264982e+01 2.526820228576795446e-01
5.964521428481804469e+04 1.955103518525336526e+01 2.599596268789139963e-01
5.964521431976335589e+04 1.946939200019577498e+01 2.567330821706080846e-01
5.964521435470866709e+04 1.911588645298217415e+01 2.519648664904856616e-01
5.964521438965397101e+04 1.967764892260851184e+01 2.671717050362775181e-01
5.964521442459928221e+04 1.930539632096803970e+01 2.508627765244757502e-01
5.964521445954459341e+04 1.948207250291151738e+01 2.519809396239813815e-01
5.964521449448989733e+04 1.935352549239743070e+01 2.564118952218958358e-01
5.964521452943520853e+04 1.967520644711968814e+01 2.568346481480119348e-01
5.964521456438051973e+04 1.945693072964121129e+01 2.522577510823326152e-01
5.964521459932582366e+04 1.931192626997768969e+01 2.491317545167903158e-01
5.964521463427113486e+04 1.961945081803671087e+01 2.507817778075647208e-01
5.964521466921644605e+04 1.961793446784389516e+01 2.495148885679053796e-01
5.964521470416174998e+04 1.953489322191272137e+01 2.553199467082727936e-01
5.964521473910706118e+04 1.961534741254232017e+01 2.579872353356607029e-01
5.964521477405237238e+04 1.957701455736398088e+01 2.616692442144971653e-01
5.964521480899767630e+04 1.912768613572181309e+01 2.515528299381105670e-01
5.964521484394298750e+04 1.950865843702842639e+01 2.526253560376344187e-01
5.964521487888829870e+04 1.965078592814371561e+01 2.486144843474908661e-01
5.964521491383360262e+04 1.962121193310903777e+01 2.525849127573793762e-01
5.964521494877891382e+04 1.938020167240530967e+01 2.497947918076162677e-01
5.964521498372422502e+04 1.952783193361327463e+01 2.537700241603525475e-01
5.964521501866952894e+04 1.919909887968826112e+01 2.534261708141377634e-01
5.964521505361484014e+04 1.943727793802691295e+01 2.519280673371565582e-01
5.964521508856015134e+04 1.963958252415019956e+01 2.592197007330305780e-01
5.964521512350545527e+04 1.960784338347941969e+01 2.547762637495337157e-01
5.964521515845076647e+04 1.899365507104360873e+01 2.386882440254692317e-01
5.964521519339607767e+04 1.914608305055782012e+01 2.503168916073366668e-01
5.964521522834138159e+04 1.900970508211058529e+01 2.417034717081682216e-01
5.964521526328669279e+04 1.919423294198555752e+01 2.445626804029505386e-01
5.964521529823200399e+04 1.928368943316485939e+01 2.392201815798687958e-01
5.964521533317730791e+04 1.910455140678733699e+01 2.382364647519930323e-01
5.964521536812261911e+04 1.913338921079163768e+01 2.389287007299209231e-01
5.964521540306793031e+04 1.944072113463843365e+01 2.445310172720056852e-01
5.964521543801323423e+04 1.950801040668218533e+01 2.503852495434302772e-01
5.964521547295854543e+04 1.967071485984125445e+01 2.488041970080388243e-01
5.964521550790385663e+04 1.948487307869994822e+01 2.482036962329981777e-01
5.964521554284916056e+04 1.914649510133688892e+01 2.441536702085580490e-01
5.964521557779447176e+04 1.944300466686525652e+01 2.519236637034685811e-01
5.964521561273978296e+04 1.962629640338416337e+01 2.552839573078752311e-01
5.964521564768508688e+04 1.957234185307558860e+01 2.512421196539841306e-01
5.964521568263039808e+04 1.956021306746292865e+01 2.606950659676365856e-01
5.964521571757570928e+04 1.911300876122878734e+01 2.439129461991545456e-01
5.964521575252101320e+04 1.934212690658957357e+01 2.501960471545631171e-01
5.964521578746632440e+04 1.919748806336594527e+01 2.613408424790664708e-01
5.964521582241163560e+04 1.908727656389934779e+01 2.487602521878782558e-01
5.964521585735693952e+04 1.941990684235435083e+01 2.429800612054189290e-01
5.964521589230225072e+04 1.936908709312867316e+01 2.489989911858792870e-01
5.964521592724756192e+04 1.952694019401940295e+01 2.468851913645349894e-01
5.964521596219286585e+04 1.942902031894281834e+01 2.476315067653459823e-01
5.964521599713817704e+04 1.912733868815065108e+01 2.433659900352317385e-01
5.964521603208348824e+04 1.969137412236710105e+01 2.501061674715756022e-01
5.964521606702879217e+04 1.939746110551281788e+01 2.501006952091503477e-01
5.964521610197410337e+04 1.889322448782722930e+01 2.376371859182773993e-01
5.964521613691941457e+04 1.962353970138064696e+01 2.508357101312850279e-01
5.964521617186471849e+04 1.928134321060095147e+01 2.436197009993716356e-01
5.964521620681002969e+04 1.942027893417005302e+01 2.433891629382368693e-01
5.964521624175534089e+04 1.953395558416479005e+01 2.464794033339083312e-01
5.964521627670064481e+04 1.968214704488186939e+01 2.477855356413891097e-01
5.964521631164595601e+04 1.968832795832299709e+01 2.481777240456684019e-01
5.964521634659126721e+04 1.978219497517677539e+01 2.487854304574876052e-01
5.964521638153657113e+04 1.975802705287607708e+01 2.551672159136985085e-01
5.964521641648188233e+04 1.955439961587235231e+01 2.477859722082419724e-01
5.964521645142719353e+04 1.935664292955819832e+01 2.422704378734923947e-01
5.964521648637249746e+04 1.950608977933068289e+01 2.411325988684301092e-01
5.964521652131780866e+04 1.977591092862450495e+01 2.532611339604300404e-01
5.964521655626311986e+04 1.948627200471727150e+01 2.473505638598688106e-01
5.964521659120842378e+04 1.941714257881470473e+01 2.406479232329039875e-01
5.964521662615373498e+04 1.933187995676305704e+01 2.447618348646549147e-01
5.964521666109904618e+04 2.015400020279862048e+01 2.608935988506841386e-01
5.964521669604435010e+04 1.987740090416364680e+01 2.568339757243608412e-01
5.964521673098966130e+04 1.941500145857642678e+01 2.485501255233213413e-01
5.964521676593497250e+04 1.971286627662988522e+01 2.508601521915153620e-01
5.964521680088027642e+04 1.984783553276805890e+01 2.559124252975260028e-01
5.964521683582558762e+04 1.964799427993786907e+01 2.559493489702842628e-01
5.964521687077089882e+04 1.980539316898430258e+01 2.503017647868175377e-01
5.964521690571621002e+04 1.976962159236295591e+01 2.536348682853556413e-01
5.964521694066151395e+04 1.970482939568186609e+01 2.553070667111358993e-01
5.964521697560682514e+04 1.933595534128393467e+01 2.440414242891501273e-01
5.964521701055212907e+04 1.983432435439407371e+01 2.619338419318310573e-01
5.964521704549744027e+04 1.997085626182985152e+01 2.587107838640695934e-01
5.964521708044275147e+04 1.945264798645867899e+01 2.520350816674429284e-01
5.964521711538805539e+04 1.987719561252279732e+01 2.657166786015788817e-01
5.964521715033336659e+04 1.952308163765628635e+01 2.451518841338058141e-01
5.964521718527867779e+04 1.914794052545472169e+01 2.422551149825907246e-01
5.964521722022398899e+04 1.935136409809896563e+01 2.453580955447953738e-01
5.964521725516930019e+04 1.995752375726435801e+01 2.508778406329723043e-01
5.964521729011460411e+04 1.996872527224085303e+01 2.505611269588501333e-01
5.964521732505990803e+04 1.995396506220937738e+01 2.455929455170693387e-01
5.964521736000521923e+04 2.004137679427342178e+01 2.525903110353829306e-01
5.964521739495053043e+04 1.982896856618335590e+01 2.518175332309254832e-01
5.964521742989584163e+04 1.945793211731658445e+01 2.398254729571725474e-01
5.964521746484115283e+04 1.992748710023182568e+01 2.535378045717299189e-01
5.964521749978645676e+04 1.966690429075355340e+01 2.468718013721910576e-01
5.964521753473176796e+04 2.015318576618022561e+01 2.679722903254406763e-01
5.964521756967707915e+04 2.000046408950656129e+01 2.510959477548130314e-01
5.964521760462238308e+04 1.938412698412698632e+01 2.411345051275372853e-01
5.964521763956769428e+04 1.955774830547874643e+01 2.432541820432613522e-01
5.964521767451300548e+04 1.992636104584312307e+01 2.539614820317147581e-01
5.964521770945830940e+04 1.911184210526315752e+01 2.363440608043978486e-01
5.964521774440362060e+04 1.986052925175184569e+01 2.509459750169765746e-01
5.964521777934893180e+04 2.044573309503298120e+01 2.665462496820829585e-01
5.964521781429423572e+04 1.958252534291072777e+01 2.503740118465399012e-01
5.964521784923953965e+04 1.985453838727069709e+01 2.484865079580634573e-01
5.964521788418485085e+04 1.967746867909637842e+01 2.499377016816422548e-01
5.964521791913016204e+04 1.975587705666148608e+01 2.567304614581274458e-01
5.964521795407547324e+04 1.996445801907373863e+01 2.604295328513037133e-01
5.964521798902078444e+04 1.980207072912118704e+01 2.502519835205664900e-01
5.964521802396608837e+04 1.956271841315154703e+01 2.496520502812190068e-01
5.964521805891139957e+04 1.959743358346416642e+01 2.488571298642240082e-01
5.964521809385671077e+04 1.954903002594834760e+01 2.485911792356540473e-01
5.964521812880201469e+04 1.940235886725228909e+01 2.463325110307740817e-01
5.964521816374732589e+04 1.896551847993966078e+01 2.382089410753313874e-01
5.964521819869263709e+04 1.956761214947475835e+01 2.447356090049178368e-01
5.964521823363794101e+04 1.978214169605121953e+01 2.683815798915585860e-01
5.964521826858325221e+04 1.948577949007386323e+01 2.477668359164399425e-01
5.964521830352856341e+04 1.928161107279832720e+01 2.420875381419016481e-01
5.964521833847386733e+04 2.013597113193213417e+01 2.601289569871845786e-01
5.964521837341917126e+04 1.955239539413664573e+01 2.428829347233241176e-01
5.964521840836448246e+04 1.966895524959088348e+01 2.509687518621350755e-01
5.964521844330979366e+04 1.948517638994296064e+01 2.427099020547868746e-01
5.964521847825510486e+04 1.950285777363489359e+01 2.518790622538166768e-01
5.964521851320041606e+04 1.910876779530588720e+01 2.402905183519752352e-01
5.964521854814571998e+04 1.917851920776286079e+01 2.389246010839397860e-01
5.964521858309103118e+04 1.967762236895898198e+01 2.463088248905508093e-01
5.964521861803634238e+04 1.953716337079483267e+01 2.440221387275933185e-01
5.964521865298164630e+04 1.976522796956268380e+01 2.459299353835875390e-01
5.964521868792695750e+04 2.002507402271279346e+01 2.595350297770047665e-01
5.964521872287226870e+04 1.990718298105546324e+01 2.540976381308268639e-01
5.964521875781757262e+04 1.969796234201702489e+01 2.489952118509955181e-01
5.964521879276288382e+04 1.981166796696016164e+01 2.536347836989177318e-01
5.964521882770819502e+04 1.997759486745909285e+01 2.584337440730779534e-01
5.964521886265349895e+04 1.965609618728114327e+01 2.555291248641643476e-01
5.964521889759881014e+04 1.971957346204994366e+01 2.553892649571568585e-01
5.964521893254412134e+04 1.973875666249109528e+01 2.535240343709739830e-01
5.964521896748942527e+04 1.958088859770449375e+01 2.427176596929647712e-01
5.964521900243473647e+04 1.975936188693556517e+01 2.485508231429303938e-01
5.964521903738004767e+04 1.969195450148763982e+01 2.493297030312894846e-01
5.964521907232535159e+04 1.975547535167894253e+01 2.554450461422022034e-01
5.964521910727066279e+04 1.954096441376618998e+01 2.516515010262971308e-01
5.964521914221597399e+04 1.979481758284983783e+01 2.623713831840862043e-01
5.964521917716127791e+04 1.933013195155751163e+01 2.447021861135371679e-01
5.964521921210658911e+04 2.022399616021017721e+01 2.646414945481014858e-01
5.964521924705190031e+04 2.001641390501154660e+01 2.584526970517549427e-01
5.964521928199720423e+04 1.966320092310713719e+01 2.431932839964267845e-01
5.964521931694251543e+04 1.970982852669944663e+01 2.447866791560515953e-01
5.964521935188782663e+04 1.951634010775835648e+01 2.408673642774888657e-01
5.964521938683313056e+04 1.987211816012095866e+01 2.510354464573579802e-01
5.964521942177844176e+04 2.006888808039242988e+01 2.522381585355916167e-01
5.964521945672375296e+04 1.975058441398656228e+01 2.455233192492047856e-01
5.964521949166905688e+04 1.975743547624380625e+01 2.435318350658026432e-01
5.964521952661436808e+04 1.962773380674113000e+01 2.440297411327247423e-01
5.964521956155967928e+04 2.001085658997524419e+01 2.548760073154846539e-01
5.964521959650498320e+04 1.984737124798581220e+01 2.477123018448320890e-01
5.964521963145029440e+04 2.032018614879118346e+01 2.598625043740324103e-01
5.964521966639560560e+04 1.959917202174987594e+01 2.433054875154476993e-01
5.964521970134090952e+04 1.959621489921984505e+01 2.420246392541744451e-01
5.964521973628622072e+04 1.967782100203181272e+01 2.439101903191977783e-01
5.964521977123153192e+04 1.966793732518131677e+01 2.447433205149870117e-01
5.964521980617683585e+04 1.945561665357423209e+01 2.387729265012711599e-01
5.964521984112214705e+04 1.944666331793734670e+01 2.396440022261532021e-01
5.964521987606745824e+04 1.968405479046715101e+01 2.487920744818622187e-01
5.964521991101276217e+04 1.969032705305637521e+01 2.465231495402175899e-01
5.964521994595807337e+04 1.939287892464199459e+01 2.423840786785717294e-01
5.964521998090338457e+04 1.958282524688707582e+01 2.496464910287201355e-01
5.964522001584868849e+04 1.955753339128092705e+01 2.467012669126066315e-01
5.964522005079399969e+04 1.988420147971003260e+01 2.511228013469095632e-01
5.964522008573931089e+04 1.981911656959777446e+01 2.519974546295323803e-01
5.964522012068461481e+04 1.974924817590218851e+01 2.497650949553668898e-01
5.964522015562992601e+04 1.963740936463069886e+01 2.486217364219315273e-01
5.964522019057523721e+04 1.983658228475180962e+01 2.518102681215125815e-01
5.964522022552054113e+04 1.925642791551882382e+01 2.389347643660373333e-01
5.964522026046585233e+04 1.952469309917709950e+01 2.450489607342367093e-01
5.964522029541116353e+04 1.940977402302499044e+01 2.439573503388062226e-01
5.964522033035646746e+04 1.935784882655492112e+01 2.425666550022609613e-01
5.964522036530177866e+04 1.937902244291904097e+01 2.460893570315275392e-01
5.964522040024708986e+04 1.976857781087118582e+01 2.565286071806155976e-01
5.964522043519239378e+04 1.990655294671856979e+01 2.602042862535514645e-01
5.964522047013770498e+04 1.942737685163771744e+01 2.506877079586232737e-01
5.964522050508301618e+04 1.956858072043891639e+01 2.631163539728956779e-01
5.964522054002832010e+04 1.982967280368221097e+01 2.578245493614705341e-01
5.964522057497363130e+04 1.963796770284640303e+01 2.594579584185117693e-01
5.964522060991894250e+04 1.952865230769230465e+01 2.589766060965399408e-01
5.964522064486424642e+04 2.047097490733924730e+01 2.747887337026970189e-01
5.964522067980955762e+04 1.960860454857366975e+01 2.477916900458610461e-01
5.964522071475486882e+04 1.953803698920539134e+01 2.424715241631097695e-01
5.964522074970017275e+04 1.936126276964887793e+01 2.393370570415933041e-01
5.964522078464548395e+04 2.016728015328761714e+01 2.531492554202858791e-01
5.964522081959079514e+04 1.937125922341841289e+01 2.364596319820982673e-01
5.964522085453610634e+04 1.929337798788523628e+01 2.374763625207715889e-01
5.964522088948141027e+04 1.989992159010292738e+01 2.482047952515272216e-01
5.964522092442672147e+04 1.987705824603263594e+01 2.482862622974015276e-01
5.964522095937202539e+04 1.982076451389575666e+01 2.470481228647837812e-01
5.964522099431733659e+04 1.932271724005565972e+01 2.398704534992337767e-01
5.964522102926264779e+04 2.003936988340362291e+01 2.556860601672583666e-01
5.964522106420795899e+04 1.980197357831787741e+01 2.440668459371344023e-01
5.964522109915327019e+04 1.956778270644710460e+01 2.392035861431843491e-01
5.964522113409857411e+04 1.988811881188118846e+01 2.442780175431023826e-01
5.964522116904387804e+04 1.980106993768898249e+01 2.473154851551808697e-01
5.964522120398918923e+04 1.964570409808040097e+01 2.410360579093491773e-01
5.964522123893450043e+04 1.985418855202403776e+01 2.464815247526065678e-01
5.964522127387980436e+04 1.989150115016448694e+01 2.429393207207806715e-01
5.964522130882511556e+04 1.963513907800038538e+01 2.410275170299397973e-01
5.964522134377042676e+04 2.001360770815598755e+01 2.510958337184824307e-01
5.964522137871573796e+04 2.012777136043522219e+01 2.598385421159937758e-01
5.964522141366104188e+04 2.051319569804988419e+01 2.618715291300403036e-01
5.964522144860635308e+04 2.024562836038390046e+01 2.632636289345446912e-01
5.964522148355165700e+04 2.020890454030939409e+01 2.703673523222351327e-01
5.964522151849696820e+04 1.986808794961580915e+01 2.539109551490999483e-01
5.964522155344227940e+04 1.984104283054003659e+01 2.490563769204084399e-01
5.964522158838759060e+04 1.933650928510741451e+01 2.446724703065677742e-01
5.964522162333290180e+04 1.949573059108277207e+01 2.423081672571142653e-01
5.964522165827820572e+04 1.985454294601645486e+01 2.488160669275252534e-01
5.964522169322351692e+04 1.977093556281600684e+01 2.442488182546735387e-01
5.964522172816882812e+04 1.971908639076900016e+01 2.446271208393751562e-01
5.964522176311413205e+04 1.953404302506099199e+01 2.382592195117280154e-01
5.964522179805943597e+04 1.945820997773482475e+01 2.417776098975406296e-01
5.964522183300474717e+04 1.958747212897851142e+01 2.493593203196629304e-01
5.964522186795005837e+04 1.968444657426521260e+01 2.524906195449622137e-01
5.964522190289536957e+04 1.997755312924069315e+01 2.590293612834377868e-01
5.964522193784068077e+04 1.993715344272964884e+01 2.554357791823478885e-01
5.964522197278598469e+04 1.961132237487733221e+01 2.521161095919548512e-01
5.964522200773129589e+04 1.929117150799334723e+01 2.369943974530138997e-01
5.964522204267660709e+04 1.963558777758565199e+01 2.460018712519348172e-01
5.964522207762191101e+04 1.970146867447480687e+01 2.440537037570742751e-01
5.964522211256722221e+04 1.997716740137899905e+01 2.493940840724128416e-01
5.964522214751253341e+04 1.943217238603936536e+01 2.348970381982485867e-01
5.964522218245783733e+04 1.938492440289240903e+01 2.362427956541758856e-01
5.964522221740314853e+04 2.024440559000742113e+01 2.560725562994013438e-01
5.964522225234845973e+04 1.937412157306928506e+01 2.364548999701589493e-01
5.964522228729376366e+04 1.976814794709830281e+01 2.478346610408805051e-01
5.964522232223907486e+04 1.995368182835542470e+01 2.535256434154175009e-01
5.964522235718438606e+04 1.993600848726909547e+01 2.532489719971086628e-01
5.964522239212968998e+04 1.967705065269012010e+01 2.474763594315332327e-01
5.964522242707500118e+04 1.970045092346655125e+01 2.434987720242502984e-01
5.964522246202031238e+04 1.978978364792272515e+01 2.463304364958679160e-01
5.964522249696561630e+04 1.917107005260207231e+01 2.357964107169452928e-01
5.964522253191092750e+04 1.935891154502005307e+01 2.382920339350993733e-01
5.964522256685623870e+04 1.965759606846132357e+01 2.451983410960603127e-01
5.964522260180154262e+04 2.020073699099233266e+01 2.607470897746541061e-01
5.964522263674685382e+04 1.955178653841482728e+01 2.398073315080685997e-01
5.964522267169216502e+04 1.973087863851492330e+01 2.442202700246305369e-01
5.964522270663746895e+04 1.980282992124043062e+01 2.451541128182100626e-01
5.964522274158278015e+04 1.965219678709945583e+01 2.410933351412513359e-01
5.964522277652809134e+04 1.953411531870730755e+01 2.415560618092871537e-01
5.964522281147339527e+04 2.006319999003351029e+01 2.487202216859396853e-01
5.964522284641870647e+04 1.986457820651638784e+01 2.459602404061599357e-01
5.964522288136401767e+04 1.989216494591634543e+01 2.441579664266582683e-01
5.964522291630932159e+04 1.963761293565272581e+01 2.428052916561233010e-01
5.964522295125463279e+04 2.002524395417903946e+01 2.518457655545520146e-01
5.964522298619994399e+04 2.001104792851340264e+01 2.523013274684603457e-01
5.964522302114524791e+04 2.010801445843200952e+01 2.552977694039034740e-01
5.964522305609055911e+04 1.981109583323102541e+01 2.455026667560713804e-01
5.964522309103587031e+04 2.009616800389314051e+01 2.566718639925748557e-01
5.964522312598117423e+04 1.999051895583434657e+01 2.529962815548403854e-01
5.964522316092648543e+04 1.985541374334477993e+01 2.516664524290456728e-01
5.964522319587179663e+04 1.963111633430044023e+01 2.499649904668559963e-01
5.964522323081710056e+04 1.973173096042950903e+01 2.445996327873693199e-01
5.964522326576241176e+04 1.952542059758110327e+01 2.413689939978023724e-01
5.964522330070772296e+04 1.972878589671712390e+01 2.490305028201597881e-01
5.964522333565302688e+04 1.957632608316515999e+01 2.427950709245222938e-01
5.964522337059833808e+04 1.960949503668537020e+01 2.464753655162919554e-01
5.964522340554364928e+04 1.933994523070958138e+01 2.466143879957933827e-01
5.964522344048895320e+04 1.998184568835097963e+01 2.559798732712227354e-01
5.964522347543426440e+04 1.949269979037181244e+01 2.457339898519732557e-01
5.964522351037957560e+04 1.990097475631092294e+01 2.555846903114938340e-01
5.964522354532487952e+04 1.956024231266792768e+01 2.448714998831562628e-01
5.964522358027019072e+04 1.911326421858347047e+01 2.416231846828772178e-01
5.964522361521550192e+04 1.963834203254528887e+01 2.667582274901224570e-01
5.964522365016080585e+04 1.947726317870647250e+01 2.470112313016742667e-01
5.964522368510611705e+04 1.916400957755291046e+01 2.438789735442177531e-01
5.964522372005142824e+04 1.933014539893681416e+01 2.411355718172996099e-01
5.964522375499673217e+04 1.988575593084036797e+01 2.528230993397539428e-01
5.964522378994204337e+04 1.974610659552025638e+01 2.509081361872902982e-01
5.964522382488735457e+04 1.981339844728274358e+01 2.483865129087613755e-01
5.964522385983265849e+04 1.966164602625608993e+01 2.474488634857510139e-01
5.964522389477796969e+04 1.914500588673442749e+01 2.373871199873069660e-01
5.964522392972328089e+04 1.930043232052609170e+01 2.394775142090744824e-01
5.964522396466858481e+04 1.953101560294135908e+01 2.449135789036602784e-01
5.964522399961389601e+04 1.969325764366098852e+01 2.496017340905727633e-01
5.964522403455920721e+04 2.040897668844473856e+01 2.656161287782642932e-01
5.964522406950451114e+04 1.994722852593437779e+01 2.550217533796138580e-01
5.964522410444982233e+04 1.965619791859560905e+01 2.497164671277335712e-01
5.964522413939513353e+04 1.956983586249612728e+01 2.475795883016878307e-01
5.964522417434043746e+04 1.921332849978853119e+01 2.446075616433796562e-01
5.964522420928574866e+04 1.985897114806651587e+01 2.545857515363617596e-01
5.964522424423105986e+04 1.963806122322873904e+01 2.466496187884188174e-01
5.964522427917636378e+04 1.951618228634084318e+01 2.406264380609031972e-01
5.964522431412167498e+04 1.967442490851517434e+01 2.494600355903233979e-01
5.964522434906698618e+04 1.935869802930527683e+01 2.468040514815980080e-01
5.964522438401229010e+04 1.973989400652840231e+01 2.542546858348065930e-01
5.964522441895760130e+04 1.945174457684081659e+01 2.449694310109873374e-01
5.964522445390291250e+04 2.010620666970295289e+01 2.580348287815804609e-01
5.964522448884821642e+04 1.963915653038429809e+01 2.490290197866234512e-01
5.964522452379352762e+04 1.934371370233160903e+01 2.481485755938071525e-01
5.964522455873883882e+04 1.949934329237605368e+01 2.477998416027714645e-01
5.964522459368414275e+04 2.029623152143386022e+01 2.673637650823209588e-01
5.964522462862945395e+04 1.956700662235321531e+01 2.511917591475003042e-01
5.964522466357476515e+04 1.969193009287238638e+01 2.518500848943020509e-01
5.964522469852006907e+04 1.972286984440602353e+01 2.585362911067704550e-01
5.964522473346538027e+04 1.980305946212682144e+01 2.605250847550519278e-01
5.964522476841069147e+04 2.006754516100881247e+01 2.595383290048282054e-01
5.964522480335600267e+04 1.989714264286785905e+01 2.538745395077001699e-01
5.964522483830130659e+04 1.998515392254220302e+01 2.598220561525120820e-01
5.964522487324661779e+04 2.007016471175442973e+01 2.568443144229438091e-01
5.964522490819192171e+04 2.038545440725632929e+01 2.624226455452892126e-01
5.964522494313723291e+04 1.998752673730289331e+01 2.520055104495673159e-01
5.964522497808254411e+04 1.954751659251695628e+01 2.413478896807890184e-01
5.964522501302785531e+04 1.982015829707740551e+01 2.487416202897939077e-01
5.964522504797315923e+04 2.028828024837225641e+01 2.571751053866703773e-01
5.964522508291847043e+04 1.964768731073556651e+01 2.469445331191990056e-01
5.964522511786377436e+04 1.961202279132758264e+01 2.491330810344247748e-01
5.964522515280908556e+04 1.966274845575194163e+01 2.492075615768807872e-01
5.964522518775439676e+04 2.020345645121038203e+01 2.599934737844196153e-01
5.964522522269970796e+04 1.997238253815240938e+01 2.544683344417009163e-01
5.964522525764501916e+04 1.930013585159715817e+01 2.423958357127436458e-01
5.964522529259032308e+04 2.010783600802407278e+01 2.565309939719325194e-01
5.964522532753563428e+04 1.988596513014107003e+01 2.557604182443281582e-01
5.964522536248094548e+04 1.986535330109543196e+01 2.560068710099339118e-01
5.964522539742624940e+04 1.974005126129771881e+01 2.548635867431163771e-01
5.964522543237156060e+04 1.973596979824235476e+01 2.564167492413426119e-01
5.964522546731687180e+04 2.004666843106859631e+01 2.583193289535411497e-01
5.964522550226217572e+04 1.955396054181390042e+01 2.474208162223667240e-01
5.964522553720748692e+04 1.961728334478359059e+01 2.472422669449356458e-01
5.964522557215279812e+04 2.009152947090611718e+01 2.596793386902652157e-01
5.964522560709810205e+04 1.987763907194190693e+01 2.615723612545567955e-01
5.964522564204341325e+04 1.987807890993486382e+01 2.602789954888216628e-01
5.964522567698872444e+04 2.010246156580467414e+01 2.618995824646014881e-01
5.964522571193402837e+04 1.999782987744452711e+01 2.614704925534686586e-01
5.964522574687933957e+04 1.966493106843919136e+01 2.567448320439323362e-01
5.964522578182465077e+04 1.963554180021040807e+01 2.519566214681384642e-01
5.964522581676995469e+04 1.925570617263198159e+01 2.442905401703328594e-01
5.964522585171526589e+04 2.030612193270933474e+01 2.670923014964142750e-01
5.964522588666057709e+04 1.965809304968744442e+01 2.508689988196491916e-01
5.964522592160588101e+04 1.931087720145335496e+01 2.432666630554696785e-01
5.964522595655119221e+04 1.947461561133762231e+01 2.523043925478991034e-01
5.964522599149650341e+04 1.978212906101425972e+01 2.532240110431215330e-01
5.964522602644180733e+04 1.945990649962575247e+01 2.474510379148374128e-01
5.964522606138711853e+04 1.917567859198158686e+01 2.363688793963737711e-01
5.964522609633242973e+04 1.943905120187609725e+01 2.439620255625297440e-01
5.964522613127773366e+04 1.979511545071860823e+01 2.536272331443177319e-01
5.964522616622304486e+04 1.958275320564341726e+01 2.472883155798797639e-01
5.964522620116835606e+04 1.915554356225544907e+01 2.375634427108348767e-01
5.964522623611365998e+04 1.947326640205463733e+01 2.453755915656491426e-01
5.964522627105897118e+04 1.937407084321362305e+01 2.466924338982129650e-01
5.964522630600428238e+04 1.970444538421353542e+01 2.533934258175122856e-01
5.964522634094958630e+04 1.957187718501980811e+01 2.525485437505069486e-01
5.964522637589489750e+04 1.978474414874956366e+01 2.557530860404224060e-01
5.964522641084020870e+04 1.972430833738908973e+01 2.559072737209182602e-01
5.964522644578551262e+04 1.939305257282908102e+01 2.422762295125956145e-01
5.964522648073082382e+04 2.000550774956600009e+01 2.520663527593793307e-01
5.964522651567613502e+04 2.019106969226301018e+01 2.581414729740216796e-01
5.964522655062143895e+04 1.979492177921632035e+01 2.521516451316352381e-01
5.964522658556675015e+04 2.001036795090688258e+01 2.603014132732920372e-01
5.964522662051206134e+04 1.962450399255376610e+01 2.492668499355744915e-01
5.964522665545736527e+04 1.969063054624334441e+01 2.480772467030079032e-01
5.964522669040267647e+04 2.002315893875526598e+01 2.612235360117955985e-01
5.964522672534798767e+04 1.992895664672424161e+01 2.574523265266515648e-01
5.964522676029329159e+04 1.980037630270376070e+01 2.592206196429227560e-01
5.964522679523860279e+04 2.010500598324690813e+01 2.632011872550060194e-01
5.964522683018391399e+04 1.989797858809873432e+01 2.675701036180976322e-01
5.964522686512921791e+04 2.077606595815174728e+01 2.908514104037374648e-01
5.964522690007452911e+04 2.017610525659412701e+01 2.666947812865322898e-01
5.964522693501984031e+04 1.992732080414179663e+01 2.557552234904653110e-01
5.964522696996514424e+04 2.051983528666455214e+01 2.674816631635104636e-01
5.964522700491045543e+04 2.033888992944995877e+01 2.904322893163802655e-01
5.964522703985576663e+04 2.042484304596911926e+01 2.681492482035052749e-01
5.964522707480107056e+04 2.015475362606795429e+01 2.586540026050257457e-01
5.964522710974638176e+04 1.985486862631895733e+01 2.555292624587537920e-01
5.964522714469169296e+04 1.996521760565984138e+01 2.587516821813322654e-01
5.964522717963699688e+04 1.969594390010536600e+01 2.502485240084481033e-01
5.964522721458230808e+04 1.939901133349409079e+01 2.413148516026303869e-01
5.964522724952761928e+04 2.025632172362704964e+01 2.612507712586644160e-01
5.964522728447292320e+04 2.021639406139909312e+01 2.582701736942237258e-01
5.964522731941823440e+04 1.988785528447302653e+01 2.518593333929894929e-01
5.964522735436354560e+04 2.005442918752788728e+01 2.509960315243989215e-01
5.964522738930884952e+04 1.980801372653096593e+01 2.422143322581041813e-01
5.964522742425416072e+04 1.977676249816023102e+01 2.422185228315438255e-01
5.964522745919947192e+04 2.011795127422269402e+01 2.511887682452101367e-01
5.964522749414477585e+04 1.998542327621054326e+01 2.521278439527238624e-01
5.964522752909008705e+04 2.022579717394022936e+01 2.605686788769946416e-01
5.964522756403539825e+04 2.001841393032366412e+01 2.515955718683908215e-01
5.964522759898070217e+04 1.974304729920207890e+01 2.426124252065315068e-01
5.964522763392601337e+04 2.055003694173396767e+01 2.607865440219450104e-01
5.964522766887132457e+04 2.009618226909491767e+01 2.504389226849016437e-01
5.964522770381662849e+04 1.982018203793690247e+01 2.452801412137326220e-01
5.964522773876193969e+04 2.019819887335906117e+01 2.517547523794819164e-01
5.964522777370725089e+04 2.031384341240672597e+01 2.582619968998653426e-01
5.964522780865255481e+04 2.037208019358802602e+01 2.565802832553753521e-01
5.964522784359786601e+04 1.991436019132166990e+01 2.502434792506898487e-01
5.964522787854317721e+04 2.045604478172665353e+01 2.580860923339221014e-01
5.964522791348848114e+04 2.030068451151906217e+01 2.607203166829119567e-01
5.964522794843379233e+04 2.006594343469289399e+01 2.533471998684304616e-01
5.964522798337910353e+04 2.031982446433960376e+01 2.642081056068376621e-01
5.964522801832440746e+04 1.970685475520471996e+01 2.508741895306789149e-01
5.964522805326971866e+04 1.952799231321227680e+01 2.389206422874252389e-01
5.964522808821502986e+04 2.006502410150103799e+01 2.527744953549407869e-01
5.964522812316033378e+04 1.979500845084323402e+01 2.474345779429465153e-01
5.964522815810564498e+04 2.037739664564401210e+01 2.609427784196586830e-01
5.964522819305095618e+04 1.990558436918679774e+01 2.539998347066721451e-01
5.964522822799626010e+04 1.986993441660141002e+01 2.573589814760690597e-01
5.964522826294157130e+04 1.940495266724039425e+01 2.412578675093168257e-01
5.964522829788688250e+04 2.000206896551724256e+01 2.557262826643086906e-01
5.964522833283218642e+04 1.948847725151232524e+01 2.383775738135467948e-01
5.964522836777749762e+04 2.001476489929613578e+01 2.529355240902679824e-01
5.964522840272280882e+04 1.980009594804044681e+01 2.530364813329459284e-01
5.964522843766812002e+04 2.022139966315577908e+01 2.580989584394755565e-01
5.964522847261343122e+04 2.012355048494001863e+01 2.600568622372118055e-01
5.964522850755873515e+04 1.976461155108183121e+01 2.482398356344638068e-01
5.964522854250403907e+04 2.009281179449440558e+01 2.594792210471497662e-01
5.964522857744935027e+04 1.969165425830546567e+01 2.528161004633097675e-01
5.964522861239466147e+04 2.017432099383233179e+01 2.602900078553942453e-01
5.964522864733997267e+04 2.014572663950257336e+01 2.537289213511420560e-01
5.964522868228528387e+04 2.018870561571392841e+01 2.568785761018015368e-01
5.964522871723058779e+04 1.965798774596729714e+01 2.531123753640641683e-01
5.964522875217589899e+04 1.989946022234877532e+01 2.536946321797461379e-01
5.964522878712121019e+04 2.048182236539346590e+01 2.618593330756696091e-01
5.964522882206651411e+04 2.009015102265339792e+01 2.541156067062327883e-01
5.964522885701182531e+04 1.972342774431755430e+01 2.465999645700771015e-01
5.964522889195713651e+04 1.985594246595655221e+01 2.529229177811525564e-01
5.964522892690244043e+04 1.979656016031275811e+01 2.480409905803079851e-01
5.964522896184775163e+04 2.026670934216967268e+01 2.585499347702255313e-01
5.964522899679306283e+04 2.005377736817196777e+01 2.558952353164060667e-01
5.964522903173836676e+04 2.023280243558776093e+01 2.539536922709185740e-01
5.964522906668367796e+04 2.040673610849973230e+01 2.632311147796408957e-01
5.964522910162898916e+04 2.000367882277670972e+01 2.556338712116975609e-01
5.964522913657429308e+04 1.985450504359719659e+01 2.526284527337177566e-01
5.964522917151960428e+04 2.013395898073337520e+01 2.527267539773941363e-01
5.964522920646491548e+04 1.969529898916088229e+01 2.478499541294389430e-01
5.964522924141021940e+04 1.957260954104655681e+01 2.419051431602572966e-01
5.964522927635553060e+04 1.958785191321402763e+01 2.430585492510108914e-01
5.964522931130084180e+04 2.031988263028539876e+01 2.577265912433371886e-01
5.964522934624614572e+04 1.983195342978390485e+01 2.476834661959587958e-01
5.964522938119145692e+04 1.990107063746000549e+01 2.474042322860043053e-01
5.964522941613676812e+04 2.031119527878093933e+01 2.522216526901474021e-01
5.964522945108207205e+04 1.962858744531240163e+01 2.401082426178130502e-01
5.964522948602738325e+04 1.962090409285277914e+01 2.443741201385220552e-01
5.964522952097269444e+04 1.967376946735121379e+01 2.445428586791974501e-01
5.964522955591799837e+04 1.996639450363437263e+01 2.522034593240343181e-01
5.964522959086330957e+04 2.024547151723093918e+01 2.525264371309505762e-01
5.964522962580862077e+04 2.007041845952542758e+01 2.571833714426287609e-01
5.964522966075392469e+04 2.013144414032091944e+01 2.527234594380194932e-01
5.964522969569923589e+04 1.995578497509100302e+01 2.569860632289253100e-01
5.964522973064454709e+04 1.977420029270332336e+01 2.440388556875491832e-01
5.964522976558985101e+04 1.949776058383471167e+01 2.393480696006029806e-01
5.964522980053516221e+04 2.010607158926161375e+01 2.537352558418436432e-01
5.964522983548047341e+04 2.004125885606759283e+01 2.525497105332961678e-01
5.964522987042577734e+04 1.982626717785301551e+01 2.522070742071041427e-01
5.964522990537108853e+04 1.967064595459657284e+01 2.472806626357231530e-01
5.964522994031639973e+04 1.947509129324979682e+01 2.443859076081962567e-01
5.964522997526170366e+04 1.999974914080726407e+01 2.530613342194349413e-01
5.964523001020701486e+04 1.954672920205825193e+01 2.469410013766869527e-01
5.964523004515232606e+04 1.984265277967660523e+01 2.544429779706794958e-01
5.964523008009762998e+04 1.975705370155835539e+01 2.476272447369817498e-01
5.964523011504294118e+04 1.995045968482348187e+01 2.526194567510850475e-01
5.964523014998825238e+04 1.979526443353427112e+01 2.492674461991093993e-01
5.964523018493355630e+04 1.938983833718245009e+01 2.410558516832261022e-01
5.964523021987886750e+04 1.996368041796544901e+01 2.570970436421103900e-01
5.964523025482417870e+04 2.012031533025486851e+01 2.550282655475109017e-01
5.964523028976948262e+04 1.959517209660779002e+01 2.472831106384557331e-01
5.964523032471479382e+04 1.991752434635999691e+01 2.530724438358665784e-01
5.964523035966010502e+04 1.995719547026105900e+01 2.598435534443928607e-01
5.964523039460540895e+04 1.935115077848593046e+01 2.408816124771431255e-01
5.964523042955072015e+04 1.943097010311827333e+01 2.439734741804833462e-01
5.964523046449603135e+04 1.918649738354636725e+01 2.397969457962295103e-01
5.964523049944133527e+04 1.964022480533789050e+01 2.509226079085403183e-01
5.964523053438664647e+04 1.946962743646681204e+01 2.432137800395607063e-01
5.964523056933195767e+04 1.953893764777242481e+01 2.498621477961612825e-01
5.964523060427726159e+04 1.896774975751697312e+01 2.344006132169484391e-01
5.964523063922257279e+04 1.937587546712203590e+01 2.448876560146753534e-01
5.964523067416788399e+04 1.943679512732584769e+01 2.462301234141960615e-01
5.964523070911318791e+04 1.909628558934991815e+01 2.352615414278440287e-01
5.964523074405849911e+04 1.962875458563397757e+01 2.455985817784162584e-01
5.964523077900381031e+04 1.960471053487848181e+01 2.437523232550091457e-01
5.964523081394911424e+04 1.938451053588093842e+01 2.427046564213308777e-01
5.964523084889442543e+04 1.966420071972214245e+01 2.468788237639618910e-01
5.964523088383973663e+04 1.916944556414672718e+01 2.425106764280993699e-01
5.964523091878504056e+04 1.934999569076962800e+01 2.408013038170500331e-01
5.964523095373035176e+04 1.995183690050016523e+01 2.601928184843831926e-01
5.964523098867566296e+04 1.930982811268715693e+01 2.407897002532906616e-01
5.964523102362096688e+04 2.007922294927231377e+01 2.529906309589520785e-01
5.964523105856627808e+04 1.968149745686645957e+01 2.471321787649083668e-01
5.964523109351158928e+04 1.978144865027520893e+01 2.473386553735037185e-01
5.964523112845690048e+04 1.974478802992518922e+01 2.465119675137875388e-01
5.964523116340220440e+04 1.963843123434569549e+01 2.423813568109837446e-01
5.964523119834751560e+04 1.924426332597624878e+01 2.396242992144368145e-01
5.964523123329281952e+04 1.961236618585716229e+01 2.481866636321460873e-01
5.964523126823813072e+04 1.940846468909023059e+01 2.413020716617516603e-01
5.964523130318344192e+04 1.959395740715086376e+01 2.407713009077372679e-01
5.964523133812875312e+04 1.917870568290705435e+01 2.351860035929105863e-01
5.964523137307406432e+04 1.966829765288923682e+01 2.428321412902800791e-01
5.964523140801936825e+04 1.968412504563939436e+01 2.459217639632958752e-01
5.964523144296467945e+04 1.914028258539770277e+01 2.395183673526937729e-01
5.964523147790999064e+04 1.923399977661119209e+01 2.391404214391793792e-01
5.964523151285529457e+04 1.939520935590503825e+01 2.394024421848105766e-01
5.964523154780059849e+04 1.981404460900548870e+01 2.465374236413770959e-01
5.964523158274590969e+04 1.976876964412450732e+01 2.500374678819489160e-01
5.964523161769122089e+04 1.999660568034251895e+01 2.549408418410540889e-01
5.964523165263653209e+04 1.943883555666375784e+01 2.412921278308393369e-01
5.964523168758184329e+04 1.988754351637740214e+01 2.523957696914989057e-01
5.964523172252714721e+04 1.947924105754276880e+01 2.463102434084670223e-01
5.964523175747245841e+04 1.974100228653722056e+01 2.457307307738798852e-01
5.964523179241776961e+04 1.941142297973541986e+01 2.427488460906969403e-01
5.964523182736307353e+04 1.968759701567272558e+01 2.501651272913082424e-01
5.964523186230838473e+04 1.933822598856036734e+01 2.446147030083268559e-01
5.964523189725369593e+04 1.980461836458241365e+01 2.470273367033961331e-01
5.964523193219899986e+04 1.996476669317394581e+01 2.529354744602390626e-01
5.964523196714431106e+04 1.926732198808134200e+01 2.407121048629478344e-01
5.964523200208962226e+04 1.963917774170640129e+01 2.471163815859196144e-01
5.964523203703492618e+04 1.961627467767928934e+01 2.533567080025875273e-01
5.964523207198023738e+04 1.904847075439536042e+01 2.452571976484758665e-01
5.964523210692554858e+04 1.993260543126924844e+01 2.593284728531504713e-01
5.964523214187085250e+04 1.919930207896618768e+01 2.467652792895846658e-01
5.964523217681616370e+04 1.993678655496216123e+01 2.584859092578983275e-01
5.964523221176147490e+04 1.909676666420972424e+01 2.392650643710968750e-01
5.964523224670677882e+04 1.941247264770240832e+01 2.469787932972427325e-01
5.964523228165209002e+04 1.940308610882464890e+01 2.514995057212291996e-01
5.964523231659740122e+04 1.944418561195889339e+01 2.468907562641977638e-01
5.964523235154270515e+04 1.946659979194530976e+01 2.452726734728477576e-01
5.964523238648801635e+04 1.934950124225905554e+01 2.429011144615448869e-01
5.964523242143332754e+04 1.968510696963240747e+01 2.530887271022473350e-01
5.964523245637863147e+04 1.961510011954572619e+01 2.520710401372532883e-01
5.964523249132394267e+04 1.949979947864447638e+01 2.531419336066966230e-01
5.964523252626925387e+04 1.942009064196424006e+01 2.476565657125375797e-01
5.964523256121455779e+04 1.981416233130239135e+01 2.569636670730419681e-01
5.964523259615986899e+04 1.944345746921380780e+01 2.502881234077342087e-01
5.964523263110518019e+04 1.953304368277074232e+01 2.543064555874066102e-01
5.964523266605048411e+04 1.955202902678538379e+01 2.544119257312650872e-01
5.964523270099579531e+04 2.004187067150358814e+01 2.628900868490053888e-01
5.964523273594110651e+04 1.966881977373707358e+01 2.480206646078087773e-01
5.964523277088641771e+04 1.948229321598465802e+01 2.417994098559736738e-01
5.964523280583172891e+04 1.971558038950973923e+01 2.508856541344552382e-01
5.964523284077703283e+04 1.989119021664223652e+01 2.534261757002544968e-01
5.964523287572233676e+04 1.956818237770501412e+01 2.483882454098127468e-01
5.964523291066764796e+04 2.062723685061784451e+01 2.658057328853567491e-01
5.964523294561295916e+04 2.002521850191580555e+01 2.606036229908899604e-01
5.964523298055826308e+04 1.992288900421502618e+01 2.561064396268529775e-01
5.964523301550357428e+04 1.951306578115900692e+01 2.445597353969308219e-01
5.964523305044888548e+04 1.959875754832789951e+01 2.421985143682857111e-01
5.964523308539418940e+04 1.988237061142750051e+01 2.530404605647313399e-01
5.964523312033950060e+04 1.976030744235455927e+01 2.450818572939222340e-01
5.964523315528481180e+04 1.972711455770139111e+01 2.476618273559504924e-01
5.964523319023011572e+04 1.960226473744588205e+01 2.431395099044140196e-01
5.964523322517542692e+04 2.004990330763241957e+01 2.586764921091884717e-01
5.964523326012073812e+04 1.959284545644659303e+01 2.466236547097799547e-01
5.964523329506604932e+04 1.988136673917935582e+01 2.546946323099361642e-01
5.964523333001136052e+04 1.972169216699211702e+01 2.488917644047430322e-01
5.964523336495666445e+04 1.939139542575736996e+01 2.468900965833634442e-01
5.964523339990196837e+04 1.987297522407727612e+01 2.544227868185074959e-01
5.964523343484727957e+04 1.941057436473258946e+01 2.464649767951217485e-01
5.964523346979259077e+04 2.003123732765612530e+01 2.595265649385418150e-01
5.964523350473790197e+04 1.979224331751186838e+01 2.557775423973510098e-01
5.964523353968320589e+04 1.957839820563341959e+01 2.453825548933508960e-01
5.964523357462851709e+04 1.987121838734741885e+01 2.554287389562086563e-01
5.964523360957382101e+04 1.998198733425187257e+01 2.587631918152863419e-01
5.964523364451913221e+04 1.928341660892082032e+01 2.469346205860200594e-01
5.964523367946444341e+04 2.019898147089826068e+01 2.609621720694298430e-01
5.964523371440974734e+04 1.986685881119927899e+01 2.579191915832383941e-01
5.964523374935505854e+04 1.982780113961531754e+01 2.525664225881172342e-01
5.964523378430036973e+04 1.969051603218741775e+01 2.481395756429241595e-01
5.964523381924568093e+04 2.039256701868399446e+01 2.663320142999358042e-01
5.964523385419099213e+04 1.952354563844786384e+01 2.494472415541182930e-01
5.964523388913629606e+04 1.971579610439336605e+01 2.501128442548655184e-01
5.964523392408159998e+04 2.000988720059222814e+01 2.641460487888322994e-01
5.964523395902691118e+04 2.048477814824313725e+01 2.702195650084573963e-01
5.964523399397222238e+04 1.995397749900438100e+01 2.552033900744737349e-01
5.964523402891753358e+04 1.964604705070033575e+01 2.478599164252829057e-01
5.964523406386283750e+04 1.993568891381566743e+01 2.485033614644883704e-01
5.964523409880814870e+04 2.001589119001484463e+01 2.592714327606353564e-01
5.964523413375345262e+04 2.008491314698880359e+01 2.539452099818731989e-01
5.964523416869876382e+04 1.983076022809332883e+01 2.574024681746837628e-01
5.964523420364407502e+04 1.974254235397637913e+01 2.524838039079602692e-01
5.964523423858938622e+04 1.949597226848253939e+01 2.420941309490686755e-01
5.964523427353469742e+04 1.957314950645217522e+01 2.432213982512921868e-01
5.964523430848000135e+04 1.972670869608726463e+01 2.490076891971269857e-01
5.964523434342531255e+04 1.976694661067786640e+01 2.509833141819365898e-01
5.964523437837062374e+04 1.962696833254558371e+01 2.425667587746139497e-01
5.964523441331592767e+04 1.946776289974494745e+01 2.459535344608629603e-01
5.964523444826123159e+04 1.986930152378795000e+01 2.505067046451628920e-01
5.964523448320654279e+04 1.998785920718855991e+01 2.544530514685774403e-01
5.964523451815185399e+04 1.954441456068812499e+01 2.468970251461332921e-01
5.964523455309716519e+04 1.974740763737969473e+01 2.475016728791473719e-01
5.964523458804247639e+04 1.993526222894604061e+01 2.525366088918632457e-01
5.964523462298778031e+04 1.995631381181918229e+01 2.484723631010975486e-01
5.964523465793309151e+04 1.971821434827214858e+01 2.509018686960705624e-01
5.964523469287840271e+04 1.955580276232735670e+01 2.469320449915455018e-01
5.964523472782370663e+04 1.988688460618572051e+01 2.505974405043177589e-01
5.964523476276901783e+04 2.031279376065285902e+01 2.654185369409739481e-01
5.964523479771432903e+04 1.987160642721642390e+01 2.557927276899495395e-01
5.964523483265963296e+04 1.935694949717659696e+01 2.406075370558071469e-01
5.964523486760494416e+04 2.002562183690812958e+01 2.574327799089932700e-01
5.964523490255025536e+04 2.006493160080783511e+01 2.610237534908787516e-01
5.964523493749555928e+04 1.996338649687953293e+01 2.630440228108573142e-01
5.964523497244087048e+04 1.932864651128521416e+01 2.469253818948638490e-01
5.964523500738618168e+04 1.938173961355639108e+01 2.453649818782747127e-01
5.964523504233148560e+04 1.979729611206475326e+01 2.549290246795443693e-01
5.964523507727679680e+04 1.971118098005812058e+01 2.520682469864684583e-01
5.964523511222210800e+04 2.023430056301429047e+01 2.596394103501091233e-01
5.964523514716741192e+04 1.950242670608524520e+01 2.524637552974605681e-01
5.964523518211272312e+04 1.980378968502948922e+01 2.514675964613548587e-01
5.964523521705803432e+04 1.949684032625468433e+01 2.432075795650818772e-01
5.964523525200333825e+04 1.969732004703843486e+01 2.532979756488809575e-01
5.964523528694864945e+04 1.943781963021243087e+01 2.415152535486495833e-01
5.964523532189396064e+04 1.981804031832902169e+01 2.519714416910990851e-01
5.964523535683926457e+04 1.972704103832813161e+01 2.487030409761165350e-01
5.964523539178457577e+04 1.978809636986815335e+01 2.478244381247932948e-01
5.964523542672988697e+04 1.952999345687090127e+01 2.445944562623476870e-01
5.964523546167519089e+04 1.960773206737979635e+01 2.450796124090703632e-01
5.964523549662050209e+04 1.960542506289386466e+01 2.435601251915292531e-01
5.964523553156581329e+04 1.999619411288690785e+01 2.507955330158375129e-01
5.964523556651111721e+04 1.959394514170289980e+01 2.422115348730477791e-01
5.964523560145642841e+04 1.961607884460422824e+01 2.397184344500735698e-01
5.964523563640173961e+04 1.977115952318672498e+01 2.460952928400702289e-01
5.964523567134705081e+04 1.991935584857933605e+01 2.523904667801898372e-01
5.964523570629236201e+04 1.986293225632471149e+01 2.476814513582228372e-01
5.964523574123766593e+04 1.990126318955362450e+01 2.508757186674455686e-01
5.964523577618297713e+04 1.942057564720454366e+01 2.407155511074476617e-01
5.964523581112828833e+04 1.962646570316567107e+01 2.434006210711081031e-01
5.964523584607359226e+04 1.969881176820798174e+01 2.422733034079045944e-01
5.964523588101889618e+04 1.972462012091838801e+01 2.435152360545475569e-01
5.964523591596420738e+04 1.976710407071296416e+01 2.433178635878376628e-01
5.964523595090951858e+04 1.991960882647943620e+01 2.487532975368063615e-01
5.964523598585482978e+04 1.999637135791850184e+01 2.636525921990690025e-01


==> figures/ground-lc/20220306_tic3788_r.dat <==
5.964518882344827580e+04 3.903329910517822743e+00 4.173578394834046579e-01
5.964518884463328868e+04 3.852307546701053909e+00 3.544041998071604388e-02
5.964518887957859988e+04 3.961634369836262604e+00 3.710178188542335304e-02
5.964518891452390380e+04 3.882990120928360156e+00 3.561781291163506474e-02
5.964518894946920773e+04 3.922582505376214890e+00 3.596415101899291117e-02
5.964518898441451893e+04 3.949495192886917749e+00 3.706012012517276993e-02
5.964518901935983013e+04 3.928315433560137127e+00 3.700928963305474828e-02
5.964518905430513405e+04 3.896854451962757704e+00 3.563339036694016665e-02
5.964518908925044525e+04 3.859449243420663311e+00 3.633016684219589343e-02
5.964518912419575645e+04 3.936879187927872170e+00 3.645998608135962021e-02
5.964518915914106037e+04 3.880110444292713012e+00 3.601306515272123532e-02
5.964518919408637157e+04 3.864933474965341897e+00 3.524883844758070622e-02
5.964518922903168277e+04 3.891856929558903833e+00 3.648948168930712943e-02
5.964518926397699397e+04 3.858330042612380328e+00 3.582670860899919013e-02
5.964518929892230517e+04 3.858044220636695609e+00 3.553748134874427922e-02
5.964518933386760909e+04 3.864924379199100368e+00 3.573283157128469972e-02
5.964518936881291302e+04 3.858249210601856660e+00 3.569121319965145450e-02
5.964518940375822422e+04 3.882824221506638640e+00 3.650148702355007074e-02
5.964518943870353542e+04 3.831131584549518632e+00 3.563481051407219047e-02
5.964518947364883934e+04 3.853158911847777812e+00 3.570376181502492308e-02
5.964518950859415054e+04 3.921461159982108757e+00 3.735481612124271628e-02
5.964518954353946174e+04 3.834005027255846354e+00 3.544723267589849208e-02
5.964518957848476566e+04 3.853840373122756624e+00 3.537177869321780216e-02
5.964518961343007686e+04 3.852581578352123337e+00 3.564777466125645250e-02
5.964518964837538806e+04 3.861255775765457976e+00 3.583966446462467231e-02
5.964518968332069198e+04 3.799781097013283038e+00 3.504463658728860370e-02
5.964518971826600318e+04 3.882158770079016108e+00 3.585750743839546256e-02
5.964518975321131438e+04 3.852260837852219399e+00 3.586354056096737603e-02
5.964518978815661831e+04 3.738325758686409817e+00 3.419607435598968903e-02
5.964518982310192951e+04 3.902581996655538177e+00 3.658612784267647328e-02
5.964518985804724070e+04 3.800815454695650075e+00 3.523865874134356896e-02
5.964518989299254463e+04 3.821455864336054997e+00 3.488243928103586244e-02
5.964518992793785583e+04 3.895699184536394188e+00 3.577079099422361685e-02
5.964518996288316703e+04 3.843813956263611775e+00 3.514672604102420800e-02
5.964518999782847095e+04 3.829033642497794432e+00 3.467978349833007734e-02
5.964519003277378215e+04 3.863597165686717627e+00 3.533105503127510760e-02
5.964519006771909335e+04 3.824390185986595636e+00 3.522185727445804881e-02
5.964519010266439727e+04 3.885058722498397010e+00 3.535390952790728319e-02
5.964519013760970847e+04 3.878685533375223482e+00 3.581485661507573248e-02
5.964519017255501967e+04 3.836500797051206835e+00 3.497463045549534244e-02
5.964519020750032360e+04 3.909317894634525725e+00 3.588972315666850987e-02
5.964519024244563479e+04 3.852867591031540861e+00 3.532829427245263304e-02
5.964519027739094599e+04 3.901988893038271566e+00 3.584434724781965231e-02
5.964519031233624992e+04 3.850201470980896712e+00 3.510832380928301938e-02
5.964519034728156112e+04 3.803631565119778735e+00 3.445880410139502692e-02
5.964519038222687232e+04 3.859411619402221216e+00 3.490427331574160602e-02
5.964519041717217624e+04 3.974658040665434378e+00 3.651802039363710034e-02
5.964519045211748744e+04 3.866560139801548779e+00 3.506956006151090710e-02
5.964519048706279864e+04 3.868629644474489204e+00 3.564099194167007212e-02
5.964519052200810256e+04 3.856988023952095723e+00 3.521141362250657797e-02
5.964519055695341376e+04 3.810812090507163852e+00 3.458360441029866700e-02
5.964519059189872496e+04 3.864405157198839369e+00 3.539505003288274942e-02
5.964519062684402888e+04 3.851134226893592416e+00 3.532209895603093119e-02
5.964519066178934008e+04 3.833411503858781710e+00 3.517765889203942897e-02
5.964519069673465128e+04 3.914587776491377902e+00 3.606790540107051440e-02
5.964519073167995521e+04 3.808296594372281518e+00 3.458249530774781810e-02
5.964519076662526641e+04 3.883519978715170407e+00 3.568580464263047120e-02
5.964519080157057761e+04 3.846114714485565411e+00 3.521643776039605489e-02
5.964519083651588153e+04 3.815459597610627362e+00 3.490594895099813355e-02
5.964519087146119273e+04 3.835981726388079771e+00 3.512165199696113543e-02
5.964519090640650393e+04 3.824923496840674897e+00 3.553384470838574088e-02
5.964519094135180785e+04 3.906717815501721702e+00 3.625033654102097908e-02
5.964519097629711905e+04 3.807941730443697104e+00 3.529700118042278928e-02
5.964519101124243025e+04 3.898267350692092403e+00 3.658622051735904712e-02
5.964519104618773417e+04 3.859131946925844048e+00 3.621550684321704627e-02
5.964519108113304537e+04 3.799100378787878540e+00 3.545625007675536761e-02
5.964519111607835657e+04 3.890567497174902467e+00 3.674579911757420297e-02
5.964519115102366050e+04 3.825050321942721876e+00 3.596127864840053395e-02
5.964519118596897169e+04 3.896578225068618728e+00 3.673486961346617008e-02
5.964519122091428289e+04 3.833253505442267173e+00 3.659219754240593953e-02
5.964519125585958682e+04 3.772250095111279844e+00 3.471563233538622201e-02
5.964519129080489074e+04 3.886129578145775643e+00 3.669198293103033415e-02
5.964519132575020194e+04 3.824801953660134313e+00 3.523443569704278605e-02
5.964519136069551314e+04 3.864366560461234723e+00 3.581626336419050510e-02
5.964519139564082434e+04 3.892766846213037368e+00 3.571004249047383949e-02
5.964519143058612826e+04 3.832037986204253954e+00 3.536550574818814185e-02
5.964519146553143946e+04 3.846587116154873698e+00 3.569753253769723800e-02
5.964519150047674339e+04 3.822625862149861220e+00 3.605785764341759569e-02
5.964519153542205459e+04 3.886379755965618799e+00 3.615451752331796942e-02
5.964519157036736578e+04 3.826714343527080509e+00 3.516125881088635885e-02
5.964519160531266971e+04 3.874716405810428643e+00 3.617806154124701690e-02
5.964519164025798091e+04 3.830703047012407048e+00 3.616292706278317892e-02
5.964519167520329211e+04 3.796068340265102758e+00 3.611879099489098688e-02
5.964519171014859603e+04 3.823149104839246082e+00 3.553937337523557782e-02
5.964519174509390723e+04 3.834806373184842521e+00 3.611750144838402066e-02
5.964519178003921843e+04 3.806937679792926854e+00 3.558850270806974275e-02
5.964519181498452963e+04 3.830064736107965384e+00 3.601711460654363761e-02
5.964519184992984083e+04 3.895879049467124045e+00 3.767010337227807981e-02
5.964519188487514475e+04 3.833456300345920553e+00 3.583147376183904581e-02
5.964519191982044867e+04 3.929165496268975932e+00 3.682457607784840603e-02
5.964519195476575987e+04 3.852001398146250644e+00 3.548415133366659285e-02
5.964519198971107107e+04 3.844695652173913292e+00 3.617220467709721804e-02
5.964519202465637500e+04 3.816520594140813127e+00 3.568855033926909143e-02
5.964519205960168620e+04 3.940071937694030524e+00 3.735920863523727736e-02
5.964519209454699740e+04 3.881273493700985622e+00 3.682551741657288241e-02
5.964519212949230860e+04 3.920341211361482614e+00 3.758609253833014585e-02
5.964519216443761252e+04 3.834275977520028800e+00 3.628135359891040274e-02
5.964519219938292372e+04 3.842267723626367371e+00 3.658997877058695058e-02
5.964519223432822764e+04 3.881559455130135561e+00 3.733417298145172425e-02
5.964519226927353884e+04 3.871521606853465691e+00 3.669838790204277279e-02
5.964519230421885004e+04 3.809759407254408536e+00 3.585368515857813992e-02
5.964519233916415396e+04 3.829840161214129513e+00 3.578335327260759313e-02
5.964519237410946516e+04 3.826048785117691864e+00 3.628190869933387713e-02
5.964519240905477636e+04 3.844368327077943626e+00 3.589823799531215165e-02
5.964519244400008029e+04 3.807582556804053997e+00 3.568711370214801282e-02
5.964519247894539149e+04 3.864575195890443293e+00 3.666737670377198666e-02
5.964519251389070268e+04 3.843531333071082301e+00 3.604519670486122651e-02
5.964519254883600661e+04 3.801567873519296814e+00 3.504913502458296276e-02
5.964519258378131781e+04 3.802488252244927480e+00 3.544756523779889895e-02
5.964519261872662901e+04 3.874789573799582776e+00 3.688341689776168664e-02
5.964519265367193293e+04 3.821721631525199392e+00 3.606676343033672627e-02
5.964519268861724413e+04 3.785673444591358905e+00 3.502968238853366306e-02
5.964519272356255533e+04 3.814084122737814830e+00 3.623989675943538324e-02
5.964519275850785925e+04 3.847176396316987379e+00 3.658870393599225612e-02
5.964519279345317045e+04 3.834262710600864654e+00 3.730550641933755990e-02
5.964519282839848165e+04 3.894495384634307111e+00 3.638478240304193062e-02
5.964519286334378558e+04 3.856978015671159277e+00 3.602883165166718971e-02
5.964519289828909677e+04 3.836396655534699551e+00 3.590182827378977232e-02
5.964519293323440797e+04 3.820609323265286239e+00 3.568561091399254093e-02
5.964519296817971190e+04 3.804046807880314240e+00 3.538745545293012218e-02
5.964519300312502310e+04 3.868493657884049863e+00 3.582781958621249208e-02
5.964519303807033430e+04 3.870869233286072575e+00 3.646691508286610539e-02
5.964519307301563822e+04 3.863808277184961337e+00 3.581199531736081049e-02
5.964519310796094942e+04 3.919367218147705501e+00 3.668180698753131103e-02
5.964519314290626062e+04 3.847125417141891823e+00 3.566772666040000928e-02
5.964519317785156454e+04 3.929438547841197504e+00 3.760604369259134411e-02
5.964519321279687574e+04 3.901761615577404640e+00 3.698242108647484261e-02
5.964519324774218694e+04 3.899284841728239304e+00 3.703579675283070333e-02
5.964519328268749086e+04 3.914192034652869356e+00 3.748023971768056628e-02
5.964519331763280206e+04 3.930449599894028090e+00 3.722375349624287844e-02
5.964519335257811326e+04 3.850260078416209542e+00 3.542342689399786970e-02
5.964519338752341719e+04 3.847674314259220463e+00 3.565207105914303815e-02
5.964519342246872839e+04 3.844347003492404991e+00 3.542409831301140261e-02
5.964519345741403959e+04 3.949809668939306739e+00 3.796604053507025844e-02
5.964519349235934351e+04 3.928339534544392997e+00 3.669091999663886411e-02
5.964519352730465471e+04 3.863908546543277200e+00 3.562463373038970288e-02
5.964519356224996591e+04 3.856005885500267460e+00 3.541688995088909664e-02
5.964519359719526983e+04 3.896777799144272247e+00 3.605714233709970268e-02
5.964519363214058103e+04 3.870017641957958165e+00 3.557543759462669652e-02
5.964519366708588495e+04 3.865655836341756579e+00 3.546586686649044751e-02
5.964519370203119615e+04 3.914720349790489884e+00 3.642256906765485580e-02
5.964519373697650008e+04 3.863020355272393402e+00 3.590573899207064046e-02
5.964519377192181128e+04 3.869040825546282480e+00 3.614888573759019591e-02
5.964519380686712248e+04 3.900696727492082960e+00 3.552879506815111860e-02
5.964519384181242640e+04 3.923178815885687953e+00 3.671686580214201384e-02
5.964519387675773760e+04 3.888586105945389004e+00 3.586691220474092640e-02
5.964519391170304880e+04 3.894626185310678945e+00 3.601529222230170912e-02
5.964519394664835272e+04 3.849349676621647287e+00 3.649988507296691997e-02
5.964519398159366392e+04 3.953765631327696539e+00 3.690145919186613166e-02
5.964519401653897512e+04 3.959971841926400060e+00 3.728786299213596167e-02
5.964519405148427904e+04 3.856621004566210154e+00 3.572402960171200403e-02
5.964519408642959024e+04 3.952413427755484765e+00 3.673348224810205759e-02
5.964519412137490144e+04 3.902780975461981328e+00 3.622691421070129564e-02
5.964519415632020537e+04 3.874837096574458073e+00 3.564372470370249374e-02
5.964519419126551657e+04 3.926289851730018654e+00 3.657129970701720328e-02
5.964519422621082776e+04 3.930624723244994012e+00 3.681575331033407061e-02
5.964519426115613169e+04 3.890952769846143244e+00 3.633918549997351005e-02
5.964519429610144289e+04 3.955334007552047115e+00 3.792622949770297486e-02
5.964519433104675409e+04 3.951335229493509349e+00 3.720190136911388779e-02
5.964519436599205801e+04 3.838774094800784908e+00 3.531746894123718311e-02
5.964519440093736921e+04 3.918292300643822834e+00 3.642068988716742894e-02
5.964519443588268041e+04 3.893065011749111015e+00 3.585443819317602615e-02
5.964519447082798433e+04 3.851895734597156284e+00 3.543238954236094251e-02
5.964519450577329553e+04 3.962392715602129911e+00 3.709176124372513816e-02
5.964519454071860673e+04 3.953203659925772051e+00 3.716581027381613694e-02
5.964519457566391065e+04 3.870233743081361144e+00 3.533819422112410152e-02
5.964519461060922185e+04 3.937514120843891963e+00 3.657135427627559998e-02
5.964519464555453305e+04 3.912899181802214965e+00 3.624112130793271519e-02
5.964519468049983698e+04 3.964112851279975036e+00 3.684281420388958728e-02
5.964519471544514818e+04 3.893399055197919179e+00 3.628271689221030522e-02
5.964519475039045938e+04 3.963466250835375071e+00 3.682841616563178877e-02
5.964519478533576330e+04 3.896463435109010831e+00 3.668993999754876362e-02
5.964519482028107450e+04 3.976351351351351315e+00 3.784631892034582418e-02
5.964519485522638570e+04 3.930382146132681331e+00 3.670842546525237421e-02
5.964519489017168962e+04 3.861117929131171689e+00 3.542845021835804020e-02
5.964519492511700082e+04 3.932479984601225720e+00 3.662416613830164064e-02
5.964519496006231202e+04 3.896286057692307736e+00 3.605639297534934257e-02
5.964519499500761594e+04 3.956510318725337427e+00 3.724655695469609312e-02
5.964519502995292714e+04 3.959682050352101967e+00 3.710959693313253122e-02
5.964519506489823834e+04 3.875479918639498145e+00 3.630910974279525499e-02
5.964519509984354227e+04 3.866847371814773116e+00 3.512518204567260244e-02
5.964519513478884619e+04 3.876672380136170659e+00 3.639892451148643571e-02
5.964519516973415739e+04 3.929912398139148166e+00 3.647729476631218770e-02
5.964519520467946859e+04 3.935398628819152478e+00 3.663430093990772268e-02
5.964519523962477979e+04 3.872640349351264444e+00 3.606740479084499795e-02
5.964519527457009099e+04 3.825089957281369468e+00 3.501798108405149157e-02
5.964519530951539491e+04 3.949137499018856357e+00 3.717672896114426750e-02
5.964519534446070611e+04 3.951461274276881319e+00 3.718670607736496159e-02
5.964519537940601731e+04 3.886192260267475884e+00 3.587688305967472874e-02
5.964519541435132123e+04 3.904105640526761345e+00 3.598833069682133567e-02
5.964519544929663243e+04 3.941619675492661568e+00 3.755354277164245358e-02
5.964519548424194363e+04 3.943410691468814289e+00 3.675312791428363146e-02
5.964519551918724756e+04 3.927754097376478182e+00 3.680257604623378420e-02
5.964519555413255875e+04 3.909946895545487244e+00 3.662322671145724212e-02
5.964519558907786995e+04 3.983702530696466404e+00 3.779204554813526962e-02
5.964519562402317388e+04 3.998536552916916342e+00 3.738249842349721658e-02
5.964519565896848508e+04 4.005599564612687402e+00 3.702819460613482327e-02
5.964519569391379628e+04 4.019237932733324747e+00 3.721952955209955477e-02
5.964519572885910020e+04 3.909663753989934154e+00 3.616555042660472841e-02
5.964519576380441140e+04 3.968123671819659304e+00 3.679179577060617129e-02
5.964519579874972260e+04 3.952429411870969300e+00 3.692411558422075551e-02
5.964519583369502652e+04 3.988275062660444181e+00 3.676161689262343046e-02
5.964519586864033045e+04 3.937317099606199022e+00 3.649461445518550201e-02
5.964519590358564164e+04 3.979031330666372934e+00 3.685615000889389675e-02
5.964519593853095284e+04 3.899394005042937650e+00 3.534982716901752947e-02
5.964519597347626404e+04 4.007747020968685625e+00 3.697014980149454511e-02
5.964519600842157524e+04 3.948367945375393706e+00 3.610645578043702314e-02
5.964519604336687917e+04 3.945418773913988542e+00 3.603516885550488852e-02
5.964519607831219037e+04 3.965771975879660349e+00 3.717641770221086217e-02
5.964519611325750157e+04 3.950660771839018981e+00 3.648065550098392174e-02
5.964519614820280549e+04 4.002648401826483848e+00 3.707742377685418339e-02
5.964519618314811669e+04 3.929384403111424007e+00 3.617948761299649707e-02
5.964519621809342789e+04 3.932633404903137730e+00 3.630225236732066013e-02
5.964519625303873181e+04 3.962682479005508629e+00 3.740924349085204825e-02
5.964519628798403573e+04 3.953123100488706410e+00 3.620491717198254938e-02
5.964519632292934693e+04 3.903932645564863524e+00 3.538614236835887356e-02
5.964519635787465813e+04 3.921657612497794876e+00 3.553368889532896452e-02
5.964519639281996206e+04 3.930465690704259440e+00 3.604148856115327315e-02
5.964519642776527326e+04 3.955924362388949955e+00 3.612612013942256145e-02
5.964519646271058446e+04 3.988885820368836210e+00 3.694716479211553051e-02
5.964519649765588838e+04 3.963387766466123896e+00 3.693122631597593047e-02
5.964519653260119958e+04 3.946341639537612966e+00 3.658441351140417908e-02
5.964519656754651078e+04 3.968358373030413944e+00 3.627238857263458127e-02
5.964519660249181470e+04 3.982067806108152919e+00 3.639922486307378691e-02
5.964519663743712590e+04 3.952040159143849429e+00 3.628532619570572215e-02
5.964519667238243710e+04 3.941449970041941420e+00 3.664744849282656342e-02
5.964519670732774830e+04 3.939872901084150669e+00 3.661431197178764002e-02
5.964519674227305950e+04 3.945071008305708560e+00 3.641492148127660478e-02
5.964519677721836342e+04 4.030237422029771643e+00 3.768801785636002183e-02
5.964519681216366735e+04 3.895751544838874647e+00 3.564707916607281341e-02
5.964519684710897855e+04 3.936398235969310377e+00 3.653850828592985350e-02
5.964519688205428974e+04 3.941715889043430288e+00 3.625981875807079285e-02
5.964519691699959367e+04 3.954098142915791314e+00 3.639613217153789965e-02
5.964519695194490487e+04 3.971449112887502686e+00 3.675972847581215897e-02
5.964519698689021607e+04 3.995199314187741102e+00 3.697010052872228003e-02
5.964519702183551999e+04 3.964242754295357773e+00 3.666850249536486583e-02
5.964519705678083119e+04 3.965756443306749368e+00 3.672770104754484455e-02
5.964519709172614239e+04 4.008187134502923854e+00 3.728377716868551406e-02
5.964519712667144631e+04 3.954659385367980118e+00 3.653540798385347677e-02
5.964519716161675751e+04 3.911203907028090399e+00 3.606949274377534154e-02
5.964519719656206871e+04 3.928201654651894081e+00 3.656613425473266565e-02
5.964519723150737263e+04 3.958248823931851401e+00 3.744275606400094408e-02
5.964519726645268383e+04 3.981500563419322791e+00 3.803591309402752640e-02
5.964519730139799503e+04 3.983146067415730407e+00 3.730069084123546069e-02
5.964519733634329896e+04 3.989935751094531913e+00 3.769186711868229012e-02
5.964519737128861016e+04 3.902097192198827003e+00 3.538299549760987733e-02
5.964519740623392136e+04 3.962391906335017477e+00 3.697516695208454690e-02
5.964519744117922528e+04 3.928999190399085073e+00 3.697118543685293940e-02
5.964519747612453648e+04 3.948735536204222907e+00 3.715942049059060837e-02
5.964519751106984768e+04 3.973024570900369312e+00 3.738168727331534630e-02
5.964519754601515160e+04 3.882481477280189885e+00 3.595713823210038712e-02
5.964519758096046280e+04 3.926677424016184581e+00 3.618130549855326505e-02
5.964519761590577400e+04 3.954903532616885098e+00 3.713494511300209633e-02
5.964519765085107792e+04 3.947741039043843880e+00 3.688861655498078262e-02
5.964519768579638912e+04 3.999738822514713910e+00 3.835983017993499500e-02
5.964519772074170032e+04 3.951919824839347672e+00 3.831312718756205854e-02
5.964519775568700425e+04 3.972915878035973680e+00 3.788231938748795602e-02
5.964519779063231545e+04 3.904001826934055508e+00 3.712005891865725188e-02
5.964519782557762665e+04 3.939186107910906287e+00 3.742763235032534053e-02
5.964519786052293057e+04 3.900587208753891311e+00 3.660623156158472613e-02
5.964519789546824177e+04 3.836772804018781624e+00 3.547177864545376230e-02
5.964519793041355297e+04 3.888752005672974743e+00 3.730793199536690946e-02
5.964519796535885689e+04 3.927140354386794652e+00 3.683554480195528474e-02
5.964519800030416809e+04 3.944200757914838817e+00 4.012144449619309272e-02
5.964519803524947929e+04 3.945028826639047637e+00 3.934589825724350842e-02
5.964519807019478321e+04 3.850089401101138620e+00 3.757468685684951099e-02
5.964519810514009441e+04 3.841446997776130523e+00 3.741057097491805317e-02
5.964519814008540561e+04 3.849490533420654170e+00 3.756315197839819181e-02
5.964519817503070954e+04 3.912441262430160549e+00 3.762636257372250354e-02
5.964519820997602073e+04 3.971135703918722726e+00 3.840590686687936350e-02
5.964519824492133193e+04 3.940719872928342582e+00 3.764676209074872826e-02
5.964519827986663586e+04 3.939814898338414917e+00 3.706930895406902043e-02
5.964519831481194706e+04 3.910317335874271993e+00 3.790394094869506403e-02
5.964519834975725826e+04 3.925013081533632153e+00 3.880425772289364250e-02
5.964519838470256218e+04 3.888215944042656247e+00 3.643131183096344483e-02
5.964519841964786610e+04 3.922039491382556697e+00 3.822397033744375644e-02
5.964519845459317730e+04 3.867554691758905872e+00 3.726012838184817461e-02
5.964519848953848850e+04 3.904638174596063660e+00 3.766948014491974112e-02
5.964519852448379970e+04 3.940217326620725213e+00 3.807629097546279956e-02
5.964519855942911090e+04 3.897636037905429784e+00 3.736470289589063909e-02
5.964519859437441482e+04 3.903643181464220735e+00 3.799090974260033171e-02
5.964519862931971875e+04 3.800286227081304702e+00 3.792926572497842125e-02
5.964519866426502995e+04 3.810258864582260596e+00 3.551098029781982190e-02
5.964519869921034115e+04 3.801368553158429808e+00 3.522233726986284674e-02
5.964519873415565235e+04 3.858003962118283781e+00 3.593406195833287464e-02
5.964519876910096355e+04 3.857891581640223500e+00 3.646304596827894956e-02
5.964519880404626747e+04 3.839965550076723577e+00 3.578706137553276656e-02
5.964519883899157867e+04 3.800878494687481624e+00 3.540815459896824724e-02
5.964519887393688987e+04 3.794454856462888603e+00 3.511864170332884560e-02
5.964519890888219379e+04 3.844136953146964242e+00 3.565370797110962997e-02
5.964519894382750499e+04 3.840193249599922698e+00 3.559176067667332855e-02
5.964519897877281619e+04 3.843202914582532159e+00 3.587214547746393062e-02
5.964519901371812011e+04 3.857608944746650170e+00 3.650841411083756427e-02
5.964519904866342404e+04 3.875650827328041004e+00 3.634937365705694090e-02
5.964519908360873524e+04 3.857533830013684106e+00 3.565040898636474137e-02
5.964519911855404644e+04 3.792939309797699110e+00 3.550281566148024565e-02
5.964519915349935036e+04 3.759954105498514387e+00 3.493388090988185785e-02
5.964519918844466156e+04 3.827148655413025402e+00 3.573030927829549258e-02
5.964519922338997276e+04 3.804210463627430538e+00 3.507970437546494707e-02
5.964519925833527668e+04 3.811723166360540205e+00 3.605230759952082753e-02
5.964519929328058788e+04 3.876592371253468450e+00 3.639398733309640033e-02
5.964519932822589908e+04 3.900739208284939696e+00 3.634181537928757311e-02
5.964519936317120300e+04 3.838092115069310140e+00 3.644716469162196520e-02
5.964519939811651420e+04 3.872650931229943527e+00 3.673675333250789321e-02
5.964519943306182540e+04 3.859856250595976146e+00 3.659052302373926036e-02
5.964519946800713660e+04 3.884033935446016716e+00 3.663632363514334606e-02
5.964519950295244053e+04 3.836233294136607963e+00 3.529323404723735264e-02
5.964519953789775172e+04 3.884036837137256004e+00 3.632969431783295705e-02
5.964519957284305565e+04 3.840690567251670906e+00 3.559096796111622940e-02
5.964519960778836685e+04 3.880500454794619358e+00 3.578468207791896116e-02
5.964519964273367805e+04 3.828537475094448528e+00 3.559269899063695342e-02
5.964519967767898197e+04 3.854414205705687824e+00 3.576410816152778699e-02
5.964519971262429317e+04 3.835721408390512899e+00 3.473364489569985558e-02
5.964519974756960437e+04 3.841057204923968182e+00 3.514335117238628209e-02
5.964519978251490829e+04 3.895935503935312294e+00 3.648736952080363499e-02
5.964519981746021949e+04 3.845908148148148076e+00 3.529676610611762883e-02
5.964519985240553069e+04 3.935925290184734582e+00 3.698738195133186024e-02
5.964519988735083462e+04 3.847334107350182997e+00 3.524313906201696073e-02
5.964519992229614581e+04 3.897253619296477289e+00 3.624935906191038143e-02
5.964519995724145701e+04 3.871202880185696138e+00 3.613572993471748235e-02
5.964519999218676094e+04 3.872237295549526781e+00 3.648032118502080728e-02
5.964520002713207214e+04 3.889023525239390100e+00 3.706524054103193383e-02
5.964520006207738334e+04 3.920330111047074073e+00 3.702193852825057252e-02
5.964520009702268726e+04 3.886323069400835717e+00 3.641024246386552476e-02
5.964520013196799846e+04 3.874386959436414202e+00 3.650423448481773109e-02
5.964520016691330966e+04 3.910467748812462396e+00 3.639820541026012046e-02
5.964520020185861358e+04 3.880315579079404387e+00 3.649396161661263432e-02
5.964520023680392478e+04 3.948396178742449969e+00 3.739015920898821482e-02
5.964520027174923598e+04 3.843809276187887036e+00 3.602835750161560713e-02
5.964520030669453990e+04 3.829218520796857650e+00 3.563430546860857362e-02
5.964520034163985110e+04 3.879956657923250951e+00 3.542205409972574992e-02
5.964520037658516230e+04 3.878828149318774621e+00 3.581502778903739720e-02
5.964520041153046623e+04 3.880427164629438597e+00 3.576477194502861168e-02
5.964520044647577743e+04 3.906665477994710756e+00 3.633440500195739969e-02
5.964520048142108863e+04 3.958102366242582715e+00 3.654334509011643306e-02
5.964520051636639255e+04 3.879653960849154259e+00 3.578495313822614016e-02
5.964520055131170375e+04 3.974087175709162700e+00 3.679899561930378288e-02
5.964520058625701495e+04 3.902181303968469184e+00 3.617951981895198288e-02
5.964520062120231887e+04 3.939660285791318106e+00 3.664242000772988811e-02
5.964520065614763007e+04 3.943946201755383463e+00 3.630210070124813976e-02
5.964520069109294127e+04 3.928392020189880984e+00 3.671837333878309739e-02
5.964520072603824519e+04 3.956965890097688732e+00 3.738096116154420584e-02
5.964520076098355639e+04 3.907249537206223255e+00 3.602609641249928524e-02
5.964520079592886759e+04 3.922017143812229545e+00 3.628869916680927538e-02
5.964520083087417152e+04 3.869746448009336426e+00 3.571209682292647569e-02
5.964520086581948271e+04 3.902948933109566365e+00 3.550514932544800162e-02
5.964520090076479391e+04 3.896918946253130400e+00 3.569996525136386045e-02
5.964520093571009784e+04 3.872237040961940657e+00 3.562365612163053558e-02
5.964520097065540904e+04 3.951927127532922857e+00 3.638809704741746698e-02
5.964520100560072024e+04 3.923082969537929898e+00 3.635158885280338065e-02
5.964520104054602416e+04 3.897250292362589352e+00 3.585566943880548474e-02
5.964520107549133536e+04 3.905231109551814850e+00 3.602321148851810734e-02
5.964520111043664656e+04 3.903791273513303128e+00 3.585949327621659743e-02
5.964520114538195048e+04 3.865931387121707363e+00 3.518329741141513339e-02
5.964520118032726168e+04 3.894881026925485656e+00 3.553577737150306198e-02
5.964520121527257288e+04 3.817020071506955325e+00 3.436226431757829353e-02
5.964520125021787680e+04 3.934834341192458229e+00 3.647836957401702496e-02
5.964520128516318800e+04 3.879958134611496412e+00 3.566480075848840747e-02
5.964520132010849920e+04 3.949251078039230034e+00 3.650958648373271026e-02
5.964520135505380313e+04 3.868323785980841478e+00 3.543331866989801737e-02
5.964520138999911433e+04 3.937913768791376334e+00 3.605380894472168252e-02
5.964520142494442553e+04 3.977315267664142784e+00 3.680692477926041095e-02
5.964520145988972945e+04 3.954001001144165084e+00 3.671919695769215730e-02
5.964520149483504065e+04 3.886631824413794067e+00 3.601730575608198814e-02
5.964520152978035185e+04 3.946826583106724851e+00 3.728451456531810954e-02
5.964520156472565577e+04 3.903062968003404798e+00 3.603556108861330487e-02
5.964520159967096697e+04 3.875989778289663068e+00 3.536110610986936686e-02
5.964520163461627817e+04 3.927106297325793083e+00 3.596468311470862877e-02
5.964520166956158209e+04 3.940946894299751868e+00 3.615301055315494477e-02
5.964520170450688602e+04 3.919938724980851941e+00 3.565672221673410469e-02
5.964520173945219722e+04 3.944605625934801907e+00 3.634323322817104712e-02
5.964520177439750842e+04 3.917223043897415380e+00 3.594138285016904716e-02
5.964520180934281962e+04 3.870851986281627077e+00 3.484122643631878263e-02
5.964520184428813081e+04 3.827067979482341897e+00 3.442798397885407646e-02
5.964520187923343474e+04 3.942244522253907313e+00 3.617221807557786939e-02
5.964520191417874594e+04 3.864363407509440407e+00 3.516922750730833852e-02
5.964520194912405714e+04 3.932024672078059613e+00 3.605898390499564371e-02
5.964520198406936106e+04 3.895837999818385633e+00 3.527144365885565014e-02
5.964520201901467226e+04 3.899373667696581780e+00 3.554784509480189703e-02
5.964520205395998346e+04 3.903101355682423890e+00 3.599575599722083796e-02
5.964520208890528738e+04 3.926243126942385420e+00 3.590383021967503974e-02
5.964520212385059131e+04 3.911629718394248112e+00 3.610788377855093240e-02
5.964520215879590251e+04 3.826352042637227058e+00 3.461583730433011319e-02
5.964520219374121370e+04 3.932391872472274841e+00 3.614082051786295102e-02
5.964520222868651763e+04 3.891661028416779633e+00 3.537357026064869014e-02
5.964520226363182883e+04 3.967777927635208979e+00 3.619851726324118529e-02
5.964520229857714003e+04 3.947116366826501022e+00 3.708763215785890882e-02
5.964520233352245123e+04 3.930747889524556449e+00 3.714017721440915354e-02
5.964520236846776243e+04 3.945958356998706673e+00 3.660052335078676361e-02
5.964520240341306635e+04 4.012161641759525388e+00 3.745092168004305472e-02
5.964520243835837027e+04 3.923392825165642250e+00 3.655623652833094039e-02
5.964520247330368147e+04 3.967316398466965488e+00 3.717763571516559395e-02
5.964520250824899267e+04 3.938136757240967789e+00 3.684248102941696523e-02
5.964520254319430387e+04 3.907847683886540135e+00 3.672059534724862045e-02
5.964520257813961507e+04 3.851930695996688581e+00 3.616166730111496780e-02
5.964520261308491899e+04 3.898267849598648027e+00 3.649283523925695577e-02
5.964520264803022292e+04 3.875334065094969915e+00 3.618024868866357574e-02
5.964520268297553412e+04 3.854472899335305680e+00 3.606856673182338990e-02
5.964520271792084532e+04 3.853501997016505420e+00 3.634213300611724429e-02
5.964520275286615652e+04 3.875818500694853341e+00 3.651250622649387934e-02
5.964520278781146772e+04 3.922587723264071347e+00 3.710583492589310250e-02
5.964520282275677164e+04 3.906805302084334297e+00 3.748388527467122477e-02
5.964520285770207556e+04 3.849506008010680880e+00 3.625473382280151868e-02
5.964520289264738676e+04 3.922293897248729788e+00 3.757417980263609569e-02
5.964520292759269796e+04 3.898274219924642736e+00 3.854623388072466600e-02
5.964520296253800188e+04 3.826835665373066853e+00 3.618210083690642093e-02
5.964520299748331308e+04 3.948777326642055385e+00 3.694860000827172863e-02
5.964520303242862428e+04 3.860053376542915249e+00 3.757480539206035225e-02
5.964520306737392821e+04 3.861949173571225025e+00 3.669276044712167090e-02
5.964520310231923941e+04 3.919001638072247218e+00 3.772605002866970952e-02
5.964520313726455061e+04 3.902934073895194089e+00 3.646317308501211690e-02
5.964520317220985453e+04 3.887700696758558117e+00 3.708437347057162714e-02
5.964520320715516573e+04 3.881705110401750591e+00 3.694202806919480442e-02
5.964520324210047693e+04 3.888637400638792929e+00 3.726252247121952105e-02
5.964520327704578085e+04 3.952273055101451771e+00 3.934994946837850477e-02
5.964520331199109205e+04 3.913770355620167063e+00 3.705142121298658775e-02
5.964520334693640325e+04 3.898103417427088768e+00 3.677854035200871924e-02
5.964520338188170717e+04 3.944635461199342608e+00 3.807458091856185528e-02
5.964520341682701837e+04 3.901008551413350567e+00 3.607016840373118705e-02
5.964520345177232957e+04 3.876168572330829232e+00 3.571512949597666076e-02
5.964520348671763350e+04 3.915254340283052858e+00 3.634730874679501650e-02
5.964520352166294469e+04 3.917496962332928323e+00 3.657925690356773202e-02
5.964520355660825589e+04 3.918373778758273307e+00 3.647512437963101178e-02
5.964520359155355982e+04 3.943289700805523879e+00 3.752089309085446245e-02
5.964520362649887102e+04 3.928296683358734498e+00 3.661851510814641275e-02
5.964520366144418222e+04 3.873504057405668721e+00 3.601236175913033466e-02
5.964520369638948614e+04 3.958158793483845805e+00 3.684883084515934437e-02
5.964520373133479734e+04 3.969033399690334196e+00 3.731145861798540464e-02
5.964520376628010854e+04 3.975543993299054168e+00 3.802785297690648714e-02
5.964520380122541246e+04 3.933898797279964832e+00 3.717629936469554058e-02
5.964520383617072366e+04 3.903249140636675829e+00 3.853151787438566234e-02
5.964520387111603486e+04 3.904743869521044353e+00 3.798279704952937236e-02
5.964520390606133878e+04 3.860765788165092083e+00 3.582067863950770537e-02
5.964520394100664998e+04 3.915286758292983560e+00 3.664480672488427265e-02
5.964520397595196118e+04 3.919874369148515392e+00 3.693934575924293778e-02
5.964520401089726511e+04 3.913122450457409141e+00 3.709053176384275591e-02
5.964520404584257631e+04 3.882845534216804673e+00 3.674442254997773577e-02
5.964520408078788751e+04 3.886534091931006518e+00 3.710819941636304270e-02
5.964520411573319143e+04 3.901282735855925221e+00 3.687060928643245278e-02
5.964520415067850263e+04 3.843317365269461217e+00 3.642368088953167743e-02
5.964520418562381383e+04 3.852784198361000279e+00 3.588547604467348662e-02
5.964520422056911775e+04 3.950133641112866023e+00 3.789069691418400776e-02
5.964520425551442167e+04 3.844610078055999747e+00 3.609993129259515821e-02
5.964520429045973287e+04 3.829982533062417538e+00 3.604758515265692881e-02
5.964520432540504407e+04 3.905839371980676322e+00 3.728165148710616689e-02
5.964520436035035527e+04 3.887242147458148889e+00 3.658158712726409384e-02
5.964520439529566647e+04 3.896360644630498804e+00 3.726961270366980356e-02
5.964520443024097040e+04 3.886892732395046401e+00 3.716048252695090814e-02
5.964520446518628160e+04 3.913957774295988568e+00 3.840550849692813545e-02
5.964520450013159279e+04 3.849916398090484471e+00 3.571358890485042820e-02
5.964520453507689672e+04 3.848814904117399127e+00 3.612465549438558660e-02
5.964520457002220792e+04 3.839147368484418621e+00 3.573195345567198311e-02
5.964520460496751912e+04 3.852565865792840771e+00 3.599732730557732296e-02
5.964520463991282304e+04 3.903104318256608529e+00 3.633112810358051642e-02
5.964520467485813424e+04 3.874107024937266885e+00 3.666257687677011712e-02
5.964520470980344544e+04 3.830206160301738549e+00 3.525098340772412492e-02
5.964520474474874936e+04 3.883585515387635301e+00 3.632845446167345949e-02
5.964520477969406056e+04 3.938707601131851366e+00 3.686404575076863283e-02
5.964520481463937176e+04 3.909365104210564823e+00 3.635623809824775621e-02
5.964520484958467569e+04 3.880581973544462659e+00 3.610415193543685397e-02
5.964520488452998688e+04 3.889134695153475541e+00 3.572245145982681086e-02
5.964520491947529808e+04 3.844557497910315202e+00 3.561485121306392360e-02
5.964520495442060201e+04 3.855888292108083260e+00 3.598722451328362909e-02
5.964520498936591321e+04 3.829923196927877083e+00 3.569114371725173873e-02
5.964520502431122441e+04 3.843892971024538863e+00 3.557222983017301055e-02
5.964520505925652833e+04 3.826190644848999511e+00 3.541574356049590616e-02
5.964520509420183953e+04 3.917847554148256251e+00 3.668243052657727682e-02
5.964520512914715073e+04 3.875291958625291855e+00 3.606270711711463683e-02
5.964520516409245465e+04 3.902837693905115923e+00 3.637474730131406986e-02
5.964520519903776585e+04 3.929668949430306313e+00 3.682217046285012757e-02
5.964520523398307705e+04 3.895234036934562827e+00 3.602723154681866657e-02
5.964520526892838097e+04 3.883968076252971358e+00 3.607947435439973899e-02
5.964520530387369217e+04 3.944949362250990799e+00 3.781034299893745732e-02
5.964520533881900337e+04 3.903193125282677478e+00 3.627848724908349504e-02
5.964520537376430730e+04 3.881854061927359378e+00 3.654624174027003985e-02
5.964520540870961850e+04 3.896315054979427650e+00 3.563569155603491662e-02
5.964520544365492970e+04 3.939893762331158289e+00 3.637854607375418797e-02
5.964520547860023362e+04 3.867142601111177580e+00 3.593173753143512339e-02
5.964520551354554482e+04 3.862065203556557691e+00 3.509468872845150633e-02
5.964520554849085602e+04 3.954657533404251524e+00 3.687093532760381959e-02
5.964520558343615994e+04 3.956867057673509436e+00 3.680004491118204352e-02
5.964520561838147114e+04 3.855024299599770998e+00 3.527133587851195851e-02
5.964520565332678234e+04 3.868884213537724825e+00 3.585486619971776923e-02
5.964520568827208626e+04 3.894011513747803299e+00 3.577475612111977177e-02
5.964520572321739746e+04 3.901596562177930050e+00 3.599543731990271361e-02
5.964520575816270866e+04 3.904126132577573571e+00 3.562256641456196943e-02
5.964520579310801259e+04 3.868519950371315907e+00 3.592706519830968920e-02
5.964520582805332378e+04 3.860806326599815819e+00 3.590174997339077440e-02
5.964520586299863498e+04 3.867912537247214289e+00 3.553454615877226636e-02
5.964520589794393891e+04 3.923309109202543166e+00 3.668828191803034933e-02
5.964520593288925011e+04 3.891544848696658399e+00 3.602199198773028965e-02
5.964520596783456131e+04 3.854555771240854245e+00 3.551239853927914969e-02
5.964520600277986523e+04 3.847801813958764416e+00 3.614031131028683230e-02
5.964520603772517643e+04 3.857133500059545028e+00 3.586418597911789075e-02
5.964520607267048763e+04 3.898923103719586614e+00 3.649399995395416485e-02
5.964520610761579155e+04 3.891601146035426062e+00 3.632425215771169225e-02
5.964520614256110275e+04 3.937163808283281607e+00 3.733291904716278670e-02
5.964520617750641395e+04 3.880875046615419155e+00 3.573478351360605265e-02
5.964520621245171787e+04 3.835947620056996410e+00 3.583348936108336769e-02
5.964520624739702907e+04 3.836651492280080955e+00 3.532819044786611462e-02
5.964520628234234027e+04 3.890168786015904434e+00 3.598794120922139267e-02
5.964520631728764420e+04 3.834502271221446268e+00 3.484595978219662271e-02
5.964520635223295540e+04 3.882631483824326768e+00 3.587966570190155580e-02
5.964520638717826660e+04 3.844287177016201706e+00 3.501808674367589552e-02
5.964520642212357052e+04 3.845016828326980995e+00 3.500807750868321910e-02
5.964520645706887444e+04 3.904495519969498396e+00 3.702442533084818882e-02
5.964520649201418564e+04 3.854698641356716138e+00 3.593445518478631528e-02
5.964520652695949684e+04 3.885194698696381455e+00 3.581899319827198946e-02
5.964520656190480804e+04 3.864130047294246584e+00 3.602757473471944472e-02
5.964520659685011924e+04 3.865108646175223317e+00 3.567138360798371294e-02
5.964520663179542316e+04 3.828642393991140036e+00 3.516052156570610709e-02
5.964520666674072709e+04 3.815740277678549841e+00 3.468396210174180816e-02
5.964520670168603829e+04 3.824151463407327700e+00 3.557690607649471870e-02
5.964520673663134949e+04 3.851478458456662590e+00 3.557367925611164966e-02
5.964520677157666069e+04 3.909626838829245887e+00 3.688378565645340779e-02
5.964520680652197188e+04 3.834463734220862730e+00 3.537067018323128420e-02
5.964520684146727581e+04 3.843806017150332099e+00 3.561168398827294773e-02
5.964520687641258701e+04 3.797957107490018025e+00 3.492498717969054478e-02
5.964520691135789821e+04 3.892906151184297059e+00 3.656349381827082856e-02
5.964520694630320213e+04 3.839044620876045144e+00 3.532272433632537706e-02
5.964520698124850605e+04 3.834077791421232284e+00 3.536627041544297689e-02
5.964520701619381725e+04 3.842824573743057304e+00 3.540625831525936323e-02
5.964520705113912845e+04 3.862585853717315221e+00 3.556293374613062747e-02
5.964520708608443238e+04 3.882980384620004610e+00 3.620344583533051386e-02
5.964520712102974358e+04 3.863828976812835769e+00 3.586434601577496994e-02
5.964520715597505477e+04 3.794539487130164979e+00 3.512842821474870814e-02
5.964520719092035870e+04 3.791269926179523075e+00 3.461989747049439015e-02
5.964520722586566990e+04 3.920104498781655789e+00 3.656986688658565160e-02
5.964520726081098110e+04 3.897472080971265740e+00 3.615749731179227627e-02
5.964520729575629230e+04 3.872145955692022579e+00 3.567462463468516060e-02
5.964520733070160350e+04 3.861300365203855556e+00 3.532129552547066259e-02
5.964520736564690742e+04 3.889588947969019550e+00 3.533918458632567816e-02
5.964520740059221862e+04 3.887477654900772350e+00 3.505179048278168896e-02
5.964520743553752982e+04 3.832983016647049546e+00 3.471742944012385507e-02
5.964520747048283374e+04 3.924864592135097752e+00 3.620478982625415648e-02
5.964520750542813767e+04 3.936237530323471123e+00 3.596602192024977301e-02
5.964520754037344886e+04 3.839083214022560586e+00 3.480065404247576627e-02
5.964520757531876006e+04 3.847514268773993606e+00 3.489569812674105098e-02
5.964520761026406399e+04 3.885278880237525101e+00 3.562689198264561846e-02
5.964520764520937519e+04 3.886132277112944067e+00 3.515159660654533502e-02
5.964520768015468639e+04 3.859286121017772242e+00 3.539189145180674650e-02
5.964520771509999031e+04 3.887267753334092912e+00 3.525570122123191513e-02
5.964520775004530151e+04 3.856476755085104458e+00 3.523982387948636219e-02
5.964520778499061271e+04 3.910774044676404770e+00 3.615931604890337825e-02
5.964520781993592391e+04 3.856219391585143708e+00 3.513855931265064819e-02
5.964520785488123511e+04 3.882059710983005729e+00 3.600549519926977277e-02
5.964520788982653903e+04 3.845390506082667859e+00 3.561997335050633845e-02
5.964520792477185023e+04 3.912622825994996667e+00 3.639928623583809503e-02
5.964520795971716143e+04 3.878183073680129489e+00 3.549297620632053257e-02
5.964520799466246535e+04 3.876090918967203258e+00 3.544935579075476212e-02
5.964520802960777655e+04 3.881384524828118021e+00 3.552256846513871663e-02
5.964520806455308775e+04 3.882498401708061042e+00 3.546599852617886989e-02
5.964520809949839168e+04 3.797155791576215300e+00 3.460020450176698459e-02
5.964520813444369560e+04 3.864927123222608341e+00 3.528604558787554885e-02
5.964520816938900680e+04 3.819445185224693784e+00 3.484364357648824656e-02
5.964520820433431800e+04 3.825467142056498293e+00 3.546506086763757948e-02
5.964520823927962192e+04 3.835973821078710433e+00 3.475075328261788971e-02
5.964520827422493312e+04 3.875878697727980882e+00 3.544126569898700674e-02
5.964520830917024432e+04 3.838920362284848675e+00 3.509564696333846573e-02
5.964520834411555552e+04 3.827777911772508812e+00 3.460841705203284574e-02
5.964520837906086672e+04 3.814589665653495665e+00 3.447354274554290804e-02
5.964520841400617064e+04 3.837291897891232040e+00 3.483614797155198950e-02
5.964520844895148184e+04 3.828948314714484713e+00 3.521907520975605527e-02
5.964520848389679304e+04 3.858316048429887957e+00 3.561038953101020033e-02
5.964520851884209696e+04 3.869793836216004035e+00 3.579825395067521426e-02
5.964520855378740816e+04 3.797723935389133221e+00 3.436424054612477463e-02
5.964520858873271936e+04 3.903595011005135618e+00 3.673297115294009429e-02
5.964520862367802329e+04 3.849971894662403304e+00 3.541812017335721485e-02
5.964520865862332721e+04 3.873310037353897783e+00 3.540291812537509075e-02
5.964520869356863841e+04 3.856844728612302209e+00 3.542403374990513165e-02
5.964520872851394961e+04 3.820504337155163466e+00 3.507765959770189207e-02
5.964520876345926081e+04 3.832803667013102267e+00 3.593507998703775880e-02
5.964520879840457201e+04 3.871824971401534032e+00 3.605384074527542143e-02
5.964520883334987593e+04 3.835586874612486596e+00 3.537769425427640668e-02
5.964520886829518713e+04 3.786199268976448984e+00 3.453852967383504863e-02
5.964520890324049833e+04 3.825294864815822926e+00 3.531270650255271398e-02
5.964520893818580225e+04 3.901260542525828434e+00 3.677808307644154368e-02
5.964520897313110618e+04 3.862883810291867892e+00 3.657281304368862479e-02
5.964520900807641738e+04 3.809415960766830089e+00 3.462908125656127128e-02
5.964520904302172858e+04 3.852401431535893650e+00 3.484502144270198304e-02
5.964520907796703978e+04 3.849514823672549380e+00 3.570559416030357619e-02
5.964520911291235097e+04 3.872841846711499336e+00 3.519216624833820806e-02
5.964520914785765490e+04 3.902057593585114503e+00 3.558629784099243132e-02
5.964520918280295882e+04 3.848285181287669054e+00 3.522925823788392724e-02
5.964520921774827002e+04 3.891162801882992461e+00 3.567075798012928067e-02
5.964520925269358122e+04 3.892804189783814373e+00 3.561129809012954228e-02
5.964520928763889242e+04 3.852819815559234140e+00 3.516180004973156609e-02
5.964520932258420362e+04 3.893936116518855073e+00 3.559005704263536185e-02
5.964520935752950754e+04 3.887857472670468884e+00 3.542021023732474377e-02
5.964520939247481874e+04 3.900754362560645561e+00 3.603485591864203502e-02
5.964520942742012994e+04 3.927938781564242365e+00 3.756639715367271481e-02
5.964520946236543386e+04 3.899980771310795902e+00 3.598299340527234824e-02
5.964520949731074506e+04 3.965989324275142724e+00 3.669715856008715082e-02
5.964520953225605626e+04 3.962144265647442598e+00 3.705766700094938887e-02
5.964520956720136019e+04 3.934760238732249782e+00 3.698527484355512013e-02
5.964520960214667139e+04 3.893270325526731579e+00 3.563191520345358743e-02
5.964520963709198259e+04 3.836737646803482171e+00 3.533113907068940324e-02
5.964520967203728651e+04 3.947770237518177350e+00 3.749525986724682597e-02
5.964520970698259043e+04 3.852434638877205053e+00 3.581448574484259045e-02
5.964520974192790163e+04 3.825582286917491803e+00 3.525408270080486461e-02
5.964520977687321283e+04 3.889357293843601848e+00 3.697956046826160470e-02
5.964520981181852403e+04 3.876517323775388491e+00 3.647627183913115106e-02
5.964520984676383523e+04 3.828521732893415130e+00 3.549647578734759640e-02
5.964520988170913915e+04 3.843478936175297456e+00 3.577555743236621177e-02
5.964520991665445035e+04 3.828641175531820817e+00 3.514105717355084368e-02
5.964520995159976155e+04 3.917715134785786368e+00 3.677371831953665099e-02
5.964520998654506548e+04 3.892362470855449175e+00 3.655459528768745942e-02
5.964521002149037668e+04 3.804961667366130840e+00 3.550004402271018239e-02
5.964521005643568787e+04 3.860883094586619713e+00 3.598874270925261215e-02
5.964521009138099180e+04 3.825164068908941228e+00 3.517223126835353209e-02
5.964521012632630300e+04 3.818268157751027125e+00 3.468069464513791333e-02
5.964521016127161420e+04 3.808975636372262663e+00 3.529989083303467640e-02
5.964521019621691812e+04 3.875679692597694626e+00 3.609080051526761951e-02
5.964521023116222204e+04 3.844470203596373814e+00 3.568251956477132281e-02
5.964521026610753324e+04 3.877820412596301836e+00 3.601284961739735502e-02
5.964521030105284444e+04 3.889709603566694707e+00 3.628522436236229776e-02
5.964521033599815564e+04 3.952272394792022858e+00 3.688271816761928834e-02
5.964521037094346684e+04 3.861627196933513417e+00 3.627456431978751117e-02
5.964521040588877077e+04 3.906852980886243554e+00 3.616646508913985703e-02
5.964521044083407469e+04 3.909412767183131354e+00 3.671869330592909125e-02
5.964521047577938589e+04 3.902438148801866902e+00 3.597856481514276339e-02
5.964521051072469709e+04 3.945253972672370768e+00 3.681718026556720508e-02
5.964521054567000829e+04 3.925121778968907460e+00 3.735458226372826568e-02
5.964521058061531949e+04 3.892898863676589993e+00 3.597586300874026227e-02
5.964521061556062341e+04 3.876457960644006828e+00 3.573020647890934320e-02
5.964521065050593461e+04 3.889460829211699000e+00 3.605286021722953899e-02
5.964521068545124581e+04 3.830744338487615863e+00 3.419452386068573546e-02
5.964521072039654973e+04 3.913068365190810471e+00 3.534912238525890482e-02
5.964521075534186093e+04 3.935247918358441677e+00 3.582512595402812666e-02
5.964521079028717213e+04 3.955055698371893413e+00 3.596259809473250496e-02
5.964521082523247605e+04 3.936333911529883878e+00 3.571718027897650277e-02
5.964521086017778725e+04 3.851427136519628203e+00 3.497762234478419413e-02
5.964521089512309845e+04 3.906353436526479594e+00 3.554761967553461688e-02
5.964521093006840238e+04 3.911337279245464593e+00 3.534255221280694498e-02
5.964521096501370630e+04 3.930384201249992770e+00 3.593343970895054168e-02
5.964521099995901750e+04 3.950502603851277605e+00 3.595531384004924808e-02
5.964521103490432870e+04 3.892640229726238577e+00 3.529910174404000262e-02
5.964521106984963990e+04 3.921650520873847690e+00 3.619868716605229020e-02
5.964521110479495110e+04 3.872581245159440577e+00 3.563662582218675434e-02
5.964521113974025502e+04 3.884200401472063913e+00 3.572021576509163548e-02
5.964521117468556622e+04 3.898117292723786598e+00 3.568020704094253953e-02
5.964521120963087742e+04 4.010248612295862713e+00 3.771504141261722287e-02
5.964521124457618134e+04 3.908660649232566620e+00 3.515533911282535395e-02
5.964521127952149254e+04 3.935742215961529400e+00 3.637689575466790393e-02
5.964521131446680374e+04 3.967374187546741204e+00 3.684183282502224988e-02
5.964521134941210767e+04 3.873949730915366985e+00 3.504722320299821087e-02
5.964521138435741886e+04 3.930620150257213563e+00 3.550581339601624475e-02
5.964521141930273006e+04 3.896866715449300411e+00 3.525024611747169107e-02
5.964521145424803399e+04 3.957409045127373570e+00 3.572530782666293037e-02
5.964521148919334519e+04 3.931665365458056005e+00 3.553419897534510624e-02
5.964521152413865639e+04 3.879627734501980729e+00 3.521770172103028118e-02
5.964521155908396031e+04 3.920847563615373232e+00 3.629868519642205638e-02
5.964521159402927151e+04 3.911365659036283304e+00 3.537809883370674618e-02
5.964521162897458271e+04 3.975661647378170738e+00 3.632485708564459764e-02
5.964521166391988663e+04 3.986991347761808413e+00 3.647125082946344604e-02
5.964521169886519783e+04 3.932924634763778293e+00 3.610358433673804823e-02
5.964521173381050903e+04 3.940649692712906216e+00 3.595719136113458003e-02
5.964521176875581295e+04 3.939894392511914312e+00 3.637707105104873856e-02
5.964521180370112415e+04 3.943273512673971748e+00 3.689165097038629021e-02
5.964521183864643535e+04 3.927074728203520770e+00 3.665204634598447780e-02
5.964521187359173928e+04 3.926705895120157219e+00 3.717209125062859859e-02
5.964521190853705048e+04 3.904577458304431481e+00 3.668684735571606931e-02
5.964521194348236168e+04 3.922453218665160168e+00 3.637731904011788642e-02
5.964521197842766560e+04 3.854254288549690877e+00 3.562521241108058262e-02
5.964521201337297680e+04 3.991921920078571162e+00 3.770339781106890609e-02
5.964521204831828800e+04 3.923780432700128884e+00 3.594629938825977949e-02
5.964521208326359192e+04 3.866175932425054640e+00 3.487641637860852684e-02
5.964521211820890312e+04 3.932648659876954333e+00 3.596044224041269194e-02
5.964521215315421432e+04 3.954068839061826601e+00 3.685074979676332407e-02
5.964521218809951824e+04 3.916672830830683072e+00 3.568113588342984588e-02
5.964521222304482944e+04 3.992623821084199331e+00 3.693659771877262632e-02
5.964521225799014064e+04 3.877508328813822125e+00 3.529419953444624947e-02
5.964521229293544457e+04 3.964472157772621852e+00 3.642296395673833703e-02
5.964521232788075577e+04 3.910239292790732790e+00 3.580399433577698826e-02
5.964521236282606696e+04 3.928690365903132253e+00 3.584992242634580523e-02
5.964521239777137089e+04 3.946792828207771553e+00 3.615340692716354637e-02
5.964521243271668209e+04 4.014009069738938784e+00 3.726849031640838000e-02
5.964521246766199329e+04 3.920996628488079949e+00 3.598212136759468271e-02
5.964521250260729721e+04 3.879512230599530209e+00 3.576242426373441724e-02
5.964521253755260841e+04 3.933324117038924594e+00 3.616833610655226239e-02
5.964521257249791961e+04 3.984467902160590214e+00 3.737130346337791398e-02
5.964521260744322353e+04 3.949926513726509825e+00 3.673863207675118203e-02
5.964521264238853473e+04 3.964531613653995201e+00 3.696939654079709620e-02
5.964521267733384593e+04 3.982034069538862298e+00 3.720237021438914382e-02
5.964521271227914986e+04 3.951667821737427477e+00 3.620881431184761606e-02
5.964521274722446105e+04 3.968199862189239813e+00 3.646562500458056660e-02
5.964521278216977225e+04 3.977480085569580215e+00 3.643786176717948855e-02
5.964521281711507618e+04 3.948350329934013025e+00 3.661527506893103023e-02
5.964521285206038738e+04 3.984244631481504317e+00 3.672398567724771690e-02
5.964521288700569858e+04 3.985304144547800576e+00 3.695315879596820091e-02
5.964521292195100250e+04 3.932967933738698907e+00 3.608749859680877164e-02
5.964521295689631370e+04 3.974380620297301991e+00 3.637729216279417949e-02
5.964521299184162490e+04 3.915839859703070136e+00 3.618435720780262960e-02
5.964521302678692882e+04 3.947477927341149773e+00 3.659619402385711623e-02
5.964521306173224002e+04 3.948193271994360654e+00 3.634787013174754083e-02
5.964521309667755122e+04 3.950248786334305873e+00 3.656192594861647910e-02
5.964521313162285514e+04 3.937835098132610234e+00 3.576154658764550687e-02
5.964521316656815907e+04 3.903916613260136170e+00 3.589190790785885127e-02
5.964521320151347027e+04 3.905663333875740495e+00 3.526219926185570480e-02
5.964521323645878147e+04 3.982488428544350700e+00 3.770693515868062118e-02
5.964521327140409267e+04 3.898575416823591766e+00 3.647541299865291603e-02
5.964521330634940387e+04 3.889079282818573180e+00 3.614225291365751741e-02
5.964521334129470779e+04 3.864875458789152951e+00 3.573931236511832671e-02
5.964521337624001899e+04 3.899454223531058084e+00 3.589590254129505081e-02
5.964521341118533019e+04 3.887855675973660219e+00 3.583041878587867046e-02
5.964521344613063411e+04 3.849187948898741052e+00 3.548502996814749400e-02
5.964521348107594531e+04 3.922516112275530098e+00 3.698004813042492928e-02
5.964521351602125651e+04 3.920383704782238965e+00 3.614431875870090238e-02
5.964521355096656043e+04 3.856260174409808617e+00 3.561321199945041011e-02
5.964521358591187163e+04 3.930139122458339518e+00 3.639647125499894526e-02
5.964521362085718283e+04 3.889362345119371511e+00 3.606191072743364368e-02
5.964521365580248676e+04 3.908678832161681438e+00 3.666144380475934439e-02
5.964521369074779795e+04 3.831576078728236467e+00 3.490487099404741833e-02
5.964521372569310915e+04 3.816207280050497364e+00 3.522805441314163372e-02
5.964521376063841308e+04 3.881545262722635226e+00 3.609946334105910287e-02
5.964521379558372428e+04 3.883497074333598587e+00 3.655782970497747919e-02
5.964521383052903548e+04 3.876000048487199479e+00 3.582525506956825423e-02
5.964521386547433940e+04 3.863660548831576946e+00 3.565905430281079980e-02
5.964521390041965060e+04 3.916235830966771303e+00 3.723386220669195473e-02
5.964521393536496180e+04 3.867235552962341671e+00 3.639186192923591495e-02
5.964521397031026572e+04 3.847971568834141376e+00 3.616174963852176322e-02
5.964521400525557692e+04 3.847634998764933645e+00 3.604008385200029724e-02
5.964521404020088812e+04 3.848541578597741264e+00 3.625341655445029482e-02
5.964521407514619204e+04 3.874127573241326949e+00 3.599894979020096253e-02
5.964521411009150324e+04 3.815800037145545165e+00 3.555810757911525427e-02
5.964521414503681444e+04 3.852867951272996194e+00 3.589305490651056862e-02
5.964521417998211837e+04 3.854217729997330810e+00 3.601668580226400490e-02
5.964521421492742957e+04 3.866297684647958199e+00 3.622692785839385504e-02
5.964521424987274077e+04 3.864916598304621420e+00 3.607750925491053778e-02
5.964521428481804469e+04 3.879731654974662547e+00 3.670365577348900371e-02
5.964521431976335589e+04 4.005200211239166030e+00 3.845647712788997225e-02
5.964521435470866709e+04 3.928000000000000380e+00 3.742660974921765971e-02
5.964521438965397101e+04 3.884751248437565696e+00 3.730923210376253796e-02
5.964521442459928221e+04 3.910205976494734337e+00 3.695800347912454875e-02
5.964521445954459341e+04 3.874789176505096577e+00 3.635444684851219660e-02
5.964521449448989733e+04 3.904636819073855403e+00 3.742241343502791112e-02
5.964521452943520853e+04 3.826408722674282892e+00 3.591188656230816928e-02
5.964521456438051973e+04 3.898589382832099215e+00 3.655867531172008605e-02
5.964521459932582366e+04 3.879094400695685341e+00 3.649869257156633517e-02
5.964521463427113486e+04 3.833373597303924019e+00 3.533866301063828819e-02
5.964521466921644605e+04 3.880469485865270851e+00 3.592868717214173918e-02
5.964521470416174998e+04 3.874576521749842684e+00 3.678889166632087065e-02
5.964521473910706118e+04 3.822170272915081490e+00 3.584352409068981837e-02
5.964521477405237238e+04 3.838520899532567476e+00 3.640550698859396778e-02
5.964521480899767630e+04 3.809871974514664750e+00 3.537159623958782695e-02
5.964521484394298750e+04 3.829297087848882786e+00 3.553154106619385577e-02
5.964521487888829870e+04 3.824258518754753311e+00 3.532892346226156749e-02
5.964521491383360262e+04 3.867778291105383293e+00 3.586795891089109706e-02
5.964521494877891382e+04 3.815674205293801080e+00 3.557367159298636256e-02
5.964521498372422502e+04 3.841338725662191589e+00 3.592041308717609793e-02
5.964521501866952894e+04 3.810031476501164249e+00 3.655512613178460435e-02
5.964521505361484014e+04 3.851961298027125835e+00 3.631714824907580214e-02
5.964521508856015134e+04 3.830510530177615447e+00 3.588174194171992598e-02
5.964521512350545527e+04 3.838658586550397711e+00 3.571784526956015698e-02
5.964521515845076647e+04 3.851309387299717724e+00 3.585577752667052503e-02
5.964521519339607767e+04 3.859720992704295028e+00 3.599393791924090924e-02
5.964521522834138159e+04 3.819042686085128313e+00 3.547295306140080262e-02
5.964521526328669279e+04 3.798430582530127442e+00 3.473073598426405090e-02
5.964521529823200399e+04 3.813456199782313760e+00 3.477360736549845593e-02
5.964521533317730791e+04 3.803068727855166031e+00 3.455054796050312238e-02
5.964521536812261911e+04 3.823692672608785870e+00 3.530609444075969577e-02
5.964521540306793031e+04 3.818302510111457604e+00 3.501389145779483514e-02
5.964521543801323423e+04 3.781601660657707420e+00 3.455632863181352238e-02
5.964521547295854543e+04 3.784041683444985260e+00 3.475422613066449229e-02
5.964521550790385663e+04 3.826339747949099479e+00 3.545626431781712107e-02
5.964521554284916056e+04 3.791542483021448806e+00 3.466008249084898130e-02
5.964521557779447176e+04 3.845795943454210164e+00 3.559037013149923823e-02
5.964521561273978296e+04 3.891002779426001812e+00 3.619765934859484752e-02
5.964521564768508688e+04 3.821455349894966158e+00 3.542261785384040462e-02
5.964521568263039808e+04 3.810133461792625020e+00 3.597968539510305874e-02
5.964521571757570928e+04 3.849453948614355081e+00 3.640088827861955728e-02
5.964521575252101320e+04 3.802315193925407844e+00 3.495496991063189868e-02
5.964521578746632440e+04 3.852820705499744314e+00 3.629289541911249334e-02
5.964521582241163560e+04 3.776442657105479661e+00 3.543376722337765461e-02
5.964521585735693952e+04 3.742063684683153646e+00 3.433086613943410470e-02
5.964521589230225072e+04 3.807685702018033247e+00 3.524760750160978867e-02
5.964521592724756192e+04 3.775301197611954596e+00 3.453723331866680180e-02
5.964521596219286585e+04 3.808654953653765496e+00 3.536068330156406231e-02
5.964521599713817704e+04 3.754911750976441365e+00 3.454869560818030899e-02
5.964521603208348824e+04 3.813428728673637913e+00 3.492666557535441252e-02
5.964521606702879217e+04 3.807301878533868145e+00 3.472278341274414454e-02
5.964521610197410337e+04 3.870588018682067144e+00 3.583812863150851596e-02
5.964521613691941457e+04 3.828922179343036802e+00 3.545580464490074440e-02
5.964521617186471849e+04 3.807922084141464492e+00 3.477915199661323759e-02
5.964521620681002969e+04 3.830994201703098678e+00 3.482801258846557335e-02
5.964521624175534089e+04 3.836150168642838310e+00 3.468022748202007760e-02
5.964521627670064481e+04 3.831039006633529365e+00 3.479873262771478876e-02
5.964521631164595601e+04 3.861134086940538612e+00 3.484762284658512316e-02
5.964521634659126721e+04 3.880484561973703617e+00 3.596195960829902394e-02
5.964521638153657113e+04 3.831817797071306764e+00 3.540645154044616549e-02
5.964521641648188233e+04 3.887179931009755229e+00 3.569944308655990939e-02
5.964521645142719353e+04 3.880826537494634909e+00 3.524920651516227910e-02
5.964521648637249746e+04 3.802227337921392447e+00 3.452193873518687867e-02
5.964521652131780866e+04 3.884128106813585113e+00 3.558490027536964639e-02
5.964521655626311986e+04 3.888067318792149951e+00 3.585246011473294109e-02
5.964521659120842378e+04 3.851912865073618075e+00 3.518730551839162335e-02
5.964521662615373498e+04 3.940050707951594955e+00 3.652120287222038186e-02
5.964521666109904618e+04 3.876200653375263094e+00 3.559395270175391007e-02
5.964521669604435010e+04 3.923451365555268744e+00 3.638660882323056095e-02
5.964521673098966130e+04 3.849299178934071364e+00 3.532466200635467346e-02
5.964521676593497250e+04 3.882495878869284045e+00 3.527445380703782968e-02
5.964521680088027642e+04 3.857687134449536259e+00 3.507593003203630933e-02
5.964521683582558762e+04 3.889314422536587657e+00 3.605083110764933235e-02
5.964521687077089882e+04 3.884053184592614283e+00 3.581465724967750064e-02
5.964521690571621002e+04 3.901114450363723396e+00 3.681962185651858899e-02
5.964521694066151395e+04 3.983593749999999822e+00 3.791821110179387916e-02
5.964521697560682514e+04 3.883693125207572372e+00 3.586322178563518259e-02
5.964521701055212907e+04 3.878039997119055116e+00 3.593729251272506642e-02
5.964521704549744027e+04 3.909863119480875504e+00 3.656295691738192799e-02
5.964521708044275147e+04 3.850318490385478132e+00 3.584280517493795143e-02
5.964521711538805539e+04 3.960320486017168129e+00 3.709289755343674749e-02
5.964521715033336659e+04 3.885524385942112691e+00 3.544486029154299278e-02
5.964521718527867779e+04 3.841388285806377034e+00 3.522547319219795220e-02
5.964521722022398899e+04 3.926652709705377831e+00 3.635030634237060299e-02
5.964521725516930019e+04 3.893292402713185218e+00 3.570142358515716180e-02
5.964521729011460411e+04 3.854552111300951989e+00 3.510186934840042738e-02
5.964521732505990803e+04 3.896598580631613018e+00 3.530623458277194759e-02
5.964521736000521923e+04 3.825985277634727844e+00 3.452249720811136763e-02
5.964521739495053043e+04 3.967154923685489276e+00 3.670508623583464830e-02
5.964521742989584163e+04 3.884145707594186092e+00 3.535844952830669713e-02
5.964521746484115283e+04 3.863125532692073261e+00 3.504085906558464941e-02
5.964521749978645676e+04 3.900184651386713774e+00 3.574117862823379677e-02
5.964521753473176796e+04 3.912878764918746199e+00 3.697032012658018479e-02
5.964521756967707915e+04 3.936222161935531982e+00 3.602029096371862221e-02
5.964521760462238308e+04 3.997842689942471495e+00 3.702857064929434422e-02
5.964521763956769428e+04 3.900492987211438667e+00 3.585135202651491132e-02
5.964521767451300548e+04 3.831367464419273450e+00 3.488436022931593744e-02
5.964521770945830940e+04 3.853630521651341567e+00 3.506768125075327563e-02
5.964521774440362060e+04 3.896673943437415577e+00 3.561699984222191362e-02
5.964521777934893180e+04 3.861657961698138131e+00 3.538801910199921436e-02
5.964521781429423572e+04 3.859898440508279016e+00 3.575003843180073193e-02
5.964521784923953965e+04 3.888326366500361786e+00 3.540190512658485805e-02
5.964521788418485085e+04 3.911839410581730903e+00 3.617076335400723486e-02
5.964521791913016204e+04 3.861450658795243296e+00 3.583548764957000810e-02
5.964521795407547324e+04 3.861696587310614159e+00 3.594880611922002950e-02
5.964521798902078444e+04 3.887031523373952524e+00 3.575364313282981821e-02
5.964521802396608837e+04 3.876706181972531251e+00 3.594462790773689242e-02
5.964521805891139957e+04 3.795573573573573611e+00 3.482769843518907643e-02
5.964521809385671077e+04 3.843438670354686337e+00 3.509582582191508870e-02
5.964521812880201469e+04 3.880073732944663512e+00 3.595460867583074455e-02
5.964521816374732589e+04 3.881679853925745771e+00 3.624352958765840460e-02
5.964521819869263709e+04 3.849843977022627595e+00 3.507869195226881454e-02
5.964521823363794101e+04 3.880641323029217826e+00 3.706731964327373424e-02
5.964521826858325221e+04 3.838489874374400923e+00 3.603081112068111380e-02
5.964521830352856341e+04 3.841797236951439931e+00 3.520232879911454338e-02
5.964521833847386733e+04 3.909513623538158900e+00 3.615821165755500610e-02
5.964521837341917126e+04 3.855726651480638090e+00 3.558642356147619784e-02
5.964521840836448246e+04 3.876495575433319463e+00 3.593092720629102038e-02
5.964521844330979366e+04 3.803428172203618729e+00 3.443287885057152997e-02
5.964521847825510486e+04 3.809762705362654600e+00 3.536944325291298263e-02
5.964521851320041606e+04 3.900010979760641483e+00 3.572438876296094024e-02
5.964521854814571998e+04 3.790326645226323343e+00 3.440967687222548643e-02
5.964521858309103118e+04 3.826667639316956304e+00 3.512523595399470039e-02
5.964521861803634238e+04 3.846912861913680537e+00 3.526915307207300482e-02
5.964521865298164630e+04 3.787720136111276670e+00 3.412735791155284415e-02
5.964521868792695750e+04 3.884988290113943865e+00 3.565023695800970116e-02
5.964521872287226870e+04 3.883039490967811425e+00 3.589237185163315219e-02
5.964521875781757262e+04 3.915855197770772289e+00 3.600414842835975709e-02
5.964521879276288382e+04 3.832086893520708415e+00 3.527486021083677675e-02
5.964521882770819502e+04 3.888254988940326395e+00 3.625340334805107062e-02
5.964521886265349895e+04 3.883573161649890970e+00 3.695713345335523148e-02
5.964521889759881014e+04 3.903068555941575646e+00 3.638052833739566228e-02
5.964521893254412134e+04 3.856158977109080066e+00 3.554617667277571585e-02
5.964521896748942527e+04 3.836416164396564188e+00 3.523067586647035676e-02
5.964521900243473647e+04 3.925052651964463291e+00 3.625872558595697598e-02
5.964521903738004767e+04 3.882098191524458120e+00 3.607190751647584154e-02
5.964521907232535159e+04 3.942605179176106756e+00 3.662449418211753682e-02
5.964521910727066279e+04 3.958487141816565469e+00 3.734294805033674253e-02
5.964521914221597399e+04 3.904953634460066159e+00 3.662413432847794886e-02
5.964521917716127791e+04 3.917980497584981237e+00 3.617036049483087629e-02
5.964521921210658911e+04 3.914985564503874915e+00 3.614387830522399619e-02
5.964521924705190031e+04 3.905697481745843636e+00 3.587701774394636695e-02
5.964521928199720423e+04 3.851677864680627117e+00 3.486988227989621519e-02
5.964521931694251543e+04 3.880460089865081397e+00 3.532113306883388065e-02
5.964521935188782663e+04 3.903164603147575740e+00 3.547727567691132816e-02
5.964521938683313056e+04 3.877072278133577132e+00 3.514397139858703445e-02
5.964521942177844176e+04 3.930432230131356786e+00 3.560875653487190207e-02
5.964521945672375296e+04 3.961252376352752513e+00 3.654511974299824023e-02
5.964521949166905688e+04 3.942773335326208883e+00 3.628181616058960557e-02
5.964521952661436808e+04 3.839860341228133134e+00 3.484610988375391044e-02
5.964521956155967928e+04 3.896651744649537008e+00 3.594590116007927855e-02
5.964521959650498320e+04 3.854605717609704385e+00 3.497441344136036079e-02
5.964521963145029440e+04 3.802631736419450181e+00 3.458531579514055598e-02
5.964521966639560560e+04 3.893393513586739019e+00 3.541283176524434584e-02
5.964521970134090952e+04 3.885099479644934295e+00 3.553176097750834761e-02
5.964521973628622072e+04 3.865178855617853237e+00 3.519650915740170360e-02
5.964521977123153192e+04 3.825549351368264350e+00 3.444328423667918776e-02
5.964521980617683585e+04 3.856123531779428237e+00 3.474796171274314310e-02
5.964521984112214705e+04 3.885079311119340684e+00 3.550987844562968065e-02
5.964521987606745824e+04 3.834880700404078802e+00 3.493759781794308905e-02
5.964521991101276217e+04 3.820486779061570637e+00 3.455556142213330600e-02
5.964521994595807337e+04 3.882884925278940358e+00 3.575063018247090496e-02
5.964521998090338457e+04 3.855906032531867478e+00 3.549300325832147052e-02
5.964522001584868849e+04 3.832470274073939809e+00 3.522334296620361488e-02
5.964522005079399969e+04 3.830313360902210640e+00 3.458405359846443428e-02
5.964522008573931089e+04 3.865010605025703594e+00 3.516767085899813461e-02
5.964522012068461481e+04 3.949646431445791528e+00 3.679207606019565396e-02
5.964522015562992601e+04 3.865453974276099824e+00 3.537790689326858473e-02
5.964522019057523721e+04 3.872739041535092852e+00 3.605476670848391241e-02
5.964522022552054113e+04 3.821267009319265107e+00 3.496669326872827582e-02
5.964522026046585233e+04 3.816571652640786905e+00 3.436808678660027011e-02
5.964522029541116353e+04 3.838064798386116916e+00 3.480258890149968976e-02
5.964522033035646746e+04 3.882622854663986711e+00 3.548693623856791907e-02
5.964522036530177866e+04 3.890720969033227838e+00 3.529585026949495080e-02
5.964522040024708986e+04 3.898889545401938328e+00 3.594509140683267018e-02
5.964522043519239378e+04 3.913424924604746113e+00 3.658115508026587442e-02
5.964522047013770498e+04 3.862843858969391420e+00 3.567619898159756636e-02
5.964522050508301618e+04 3.892705850801216894e+00 3.704623080523566231e-02
5.964522054002832010e+04 3.874938032082550166e+00 3.604685736788244138e-02
5.964522057497363130e+04 3.824409780775716694e+00 3.538308489566380222e-02
5.964522060991894250e+04 3.808669451073985801e+00 3.513827589810641222e-02
5.964522064486424642e+04 3.918327878607557491e+00 3.691722822812719407e-02
5.964522067980955762e+04 3.893716002124580911e+00 3.580517390374602510e-02
5.964522071475486882e+04 3.893086200018412324e+00 3.591187430241908618e-02
5.964522074970017275e+04 3.939027611413127072e+00 3.600769175239696557e-02
5.964522078464548395e+04 3.876303369553287137e+00 3.566838049546469658e-02
5.964522081959079514e+04 3.830519006509450097e+00 3.461262233197890531e-02
5.964522085453610634e+04 3.846587978274721653e+00 3.430962600421650494e-02
5.964522088948141027e+04 3.900749132551096565e+00 3.522818191550862454e-02
5.964522092442672147e+04 3.861200523289421760e+00 3.488711421335344287e-02
5.964522095937202539e+04 3.883644573377596831e+00 3.498568323658970275e-02
5.964522099431733659e+04 3.906798005594065426e+00 3.551036450876202122e-02
5.964522102926264779e+04 3.950377026786972223e+00 3.634984894645205272e-02
5.964522106420795899e+04 3.890529584058507240e+00 3.477111372372015952e-02
5.964522109915327019e+04 3.845654767972464416e+00 3.459936852363797166e-02
5.964522113409857411e+04 3.864809761874240746e+00 3.495103778988278148e-02
5.964522116904387804e+04 3.964408542928829604e+00 3.594439161666869442e-02
5.964522120398918923e+04 3.889124038926166538e+00 3.563691137748344062e-02
5.964522123893450043e+04 3.891061603355273846e+00 3.576743039718226214e-02
5.964522127387980436e+04 3.854091185410334575e+00 3.463238465066736937e-02
5.964522130882511556e+04 3.852879873002023281e+00 3.467012637569002326e-02
5.964522134377042676e+04 3.962585261671950132e+00 3.633035003681109321e-02
5.964522137871573796e+04 3.937943731799474989e+00 3.702802576518077204e-02
5.964522141366104188e+04 3.937834076409586714e+00 3.587976284692423468e-02
5.964522144860635308e+04 3.871623826269803725e+00 3.512299992656345293e-02
5.964522148355165700e+04 3.876393872979937427e+00 3.593754214083238335e-02
5.964522151849696820e+04 3.878960372056971639e+00 3.592550306818986100e-02
5.964522155344227940e+04 3.886255110735148843e+00 3.571984251489444817e-02
5.964522158838759060e+04 3.879517334688355135e+00 3.591336658576328722e-02
5.964522162333290180e+04 3.915971996905184049e+00 3.595296138823524112e-02
5.964522165827820572e+04 3.867568903343115760e+00 3.504960730228480481e-02
5.964522169322351692e+04 3.820531349628055295e+00 3.421143726557444864e-02
5.964522172816882812e+04 3.859810936374251877e+00 3.488696007932524934e-02
5.964522176311413205e+04 3.822438639604380572e+00 3.436042274371787358e-02
5.964522179805943597e+04 3.860148762434757685e+00 3.504187149501702958e-02
5.964522183300474717e+04 3.885702209878034274e+00 3.569899527861735561e-02
5.964522186795005837e+04 3.839867486528400153e+00 3.522939161294440236e-02
5.964522190289536957e+04 3.896076928184666777e+00 3.584470494780440941e-02
5.964522193784068077e+04 3.817849053184742214e+00 3.443927278193713304e-02
5.964522197278598469e+04 3.857899903046507095e+00 3.582506329012141028e-02
5.964522200773129589e+04 3.865976698066435180e+00 3.498206553337799424e-02
5.964522204267660709e+04 3.884074289385919254e+00 3.528700742687809755e-02
5.964522207762191101e+04 3.856067992420757928e+00 3.534191867766725559e-02
5.964522211256722221e+04 3.835657970838026287e+00 3.463589633293848169e-02
5.964522214751253341e+04 3.840876178886522663e+00 3.463298471965184366e-02
5.964522218245783733e+04 3.876109215017065068e+00 3.515171510867953764e-02
5.964522221740314853e+04 3.866591766600177227e+00 3.521947964514687140e-02
5.964522225234845973e+04 3.904650694829783220e+00 3.508774247347359182e-02
5.964522228729376366e+04 3.861062580379024833e+00 3.512109464301067102e-02
5.964522232223907486e+04 3.890296787772851594e+00 3.562345903484948062e-02
5.964522235718438606e+04 3.883980721192709318e+00 3.551782822665406486e-02
5.964522239212968998e+04 3.825523873716644818e+00 3.488133416145366983e-02
5.964522242707500118e+04 3.840457485427172912e+00 3.454944472341425765e-02
5.964522246202031238e+04 3.876628235938307743e+00 3.498017845990027824e-02
5.964522249696561630e+04 3.921951159995852088e+00 3.533807160361678024e-02
5.964522253191092750e+04 3.845337221492522328e+00 3.483624047727167800e-02
5.964522256685623870e+04 3.829053090261268721e+00 3.504124462646521915e-02
5.964522260180154262e+04 3.894948434545574045e+00 3.637476792026769767e-02
5.964522263674685382e+04 3.861557374591466640e+00 3.483879777071092337e-02
5.964522267169216502e+04 3.894740030043126744e+00 3.538912713236330720e-02
5.964522270663746895e+04 3.864063143611736528e+00 3.485171216993021570e-02
5.964522274158278015e+04 3.902503913331312191e+00 3.539448007530787699e-02
5.964522277652809134e+04 3.927295972725335815e+00 3.582854394389771435e-02
5.964522281147339527e+04 3.842792692936785048e+00 3.437309441297748541e-02
5.964522284641870647e+04 3.895424478643713329e+00 3.527227498268212247e-02
5.964522288136401767e+04 3.915744758877819365e+00 3.584183017152420964e-02
5.964522291630932159e+04 3.837349000724676884e+00 3.442900014193820551e-02
5.964522295125463279e+04 3.920579885082246641e+00 3.597143746211196869e-02
5.964522298619994399e+04 3.872257355958387048e+00 3.527255633228675719e-02
5.964522302114524791e+04 3.878938359271512759e+00 3.550562492320114005e-02
5.964522305609055911e+04 3.877587111094849881e+00 3.525481936296847446e-02
5.964522309103587031e+04 3.898292551761226132e+00 3.595638426271254018e-02
5.964522312598117423e+04 3.941387010731344009e+00 3.635608904713816952e-02
5.964522316092648543e+04 3.862513504215729032e+00 3.531358143181329706e-02
5.964522319587179663e+04 3.903875987931055391e+00 3.605421836622117043e-02
5.964522323081710056e+04 3.794585018108191043e+00 3.475299835134445375e-02
5.964522326576241176e+04 3.788315885956871742e+00 3.466285829452971784e-02
5.964522330070772296e+04 3.813264879346817793e+00 3.495419679465436302e-02
5.964522333565302688e+04 3.834963377987301136e+00 3.465125211907057329e-02
5.964522337059833808e+04 3.822844835387595008e+00 3.506539070015145948e-02
5.964522340554364928e+04 3.893168095438288567e+00 3.584591234870872917e-02
5.964522344048895320e+04 3.812507505704335387e+00 3.491284807256302830e-02
5.964522347543426440e+04 3.816597510373443747e+00 3.486375122472675642e-02
5.964522351037957560e+04 3.877517485721266866e+00 3.583256347736000352e-02
5.964522354532487952e+04 3.834008047120774698e+00 3.509128637235056636e-02
5.964522358027019072e+04 3.908478490407591988e+00 3.668990258441293117e-02
5.964522361521550192e+04 3.832692935831576442e+00 3.677370068877102577e-02
5.964522365016080585e+04 3.801716201009742946e+00 3.484483551666291146e-02
5.964522368510611705e+04 3.861809334862246423e+00 3.553043177091910754e-02
5.964522372005142824e+04 3.845905420991925894e+00 3.570357403067982160e-02
5.964522375499673217e+04 3.774715871428055536e+00 3.433170581471804012e-02
5.964522378994204337e+04 3.814943438162480494e+00 3.490388895508599043e-02
5.964522382488735457e+04 3.828795737428552393e+00 3.496554273032350529e-02
5.964522385983265849e+04 3.825838280994933616e+00 3.496446921783413070e-02
5.964522389477796969e+04 3.800984667659709437e+00 3.490247523134615282e-02
5.964522392972328089e+04 3.832377711715093671e+00 3.489242511471718489e-02
5.964522396466858481e+04 3.840894384930620742e+00 3.550834438266994852e-02
5.964522399961389601e+04 3.770338093989174855e+00 3.443551612792988131e-02
5.964522403455920721e+04 3.910150189193001502e+00 3.677117118051324157e-02
5.964522406950451114e+04 3.883580480574288174e+00 3.582901080474743677e-02
5.964522410444982233e+04 3.870664910886041810e+00 3.581008487783098743e-02
5.964522413939513353e+04 3.840648268220367534e+00 3.524860326963901586e-02
5.964522417434043746e+04 3.901040965859744691e+00 3.631028782184455433e-02
5.964522420928574866e+04 3.894098412853923996e+00 3.636277598070584982e-02
5.964522424423105986e+04 3.826384922901199470e+00 3.488316937617352148e-02
5.964522427917636378e+04 3.853699284009546755e+00 3.489523605747216206e-02
5.964522431412167498e+04 3.911485356414732717e+00 3.605187293617897332e-02
5.964522434906698618e+04 3.796538904659532587e+00 3.489821867731145860e-02
5.964522438401229010e+04 3.831643671265746676e+00 3.544808471565469993e-02
5.964522441895760130e+04 3.837757075057127931e+00 3.561324977814113446e-02
5.964522445390291250e+04 3.817061445149273702e+00 3.506990073453201961e-02
5.964522448884821642e+04 3.849692127474243719e+00 3.525635756000657095e-02
5.964522452379352762e+04 3.899516032929216447e+00 3.632864287898664862e-02
5.964522455873883882e+04 3.898140815555745320e+00 3.648700573585945267e-02
5.964522459368414275e+04 3.898751571319415632e+00 3.707672050625275550e-02
5.964522462862945395e+04 3.919373752877973960e+00 3.675528448698394540e-02
5.964522466357476515e+04 3.826180555136794226e+00 3.549074363187125492e-02
5.964522469852006907e+04 3.880535436515653025e+00 3.650440509563909752e-02
5.964522473346538027e+04 3.914696876913655643e+00 3.723425511481359002e-02
5.964522476841069147e+04 3.843921404432215638e+00 3.536448200012089899e-02
5.964522480335600267e+04 3.858281481119274492e+00 3.531029282940276876e-02
5.964522483830130659e+04 3.933811494252873686e+00 3.678420921114601561e-02
5.964522487324661779e+04 3.864355403426519509e+00 3.518043941680239900e-02
5.964522490819192171e+04 3.950575648331201339e+00 3.636234735736227491e-02
5.964522494313723291e+04 3.909462277477786074e+00 3.568619637199996891e-02
5.964522497808254411e+04 3.876596916299559492e+00 3.504667371855000463e-02
5.964522501302785531e+04 3.928451734429277309e+00 3.621438543618050315e-02
5.964522504797315923e+04 3.949622729389846487e+00 3.636621837553542097e-02
5.964522508291847043e+04 3.867726398659360854e+00 3.505311197722166955e-02
5.964522511786377436e+04 3.896084557035884632e+00 3.616629636853824215e-02
5.964522515280908556e+04 3.888698577764184261e+00 3.603045777319727888e-02
5.964522518775439676e+04 3.891212189602483829e+00 3.602817892026408814e-02
5.964522522269970796e+04 3.926741592633664180e+00 3.642155804641314387e-02
5.964522525764501916e+04 3.905523317765830171e+00 3.594593745688659525e-02
5.964522529259032308e+04 3.864717258827679469e+00 3.560408295137160173e-02
5.964522532753563428e+04 3.893545554470706271e+00 3.648617458334407065e-02
5.964522536248094548e+04 3.886386786961583351e+00 3.590782516669321911e-02
5.964522539742624940e+04 3.865803438505498235e+00 3.585328930520920859e-02
5.964522543237156060e+04 3.835202358064301098e+00 3.517022272487773521e-02
5.964522546731687180e+04 3.922976413213508096e+00 3.634211612404091019e-02
5.964522550226217572e+04 3.842851271140339087e+00 3.552018430926229958e-02
5.964522553720748692e+04 3.875522169292781260e+00 3.560463989860207512e-02
5.964522557215279812e+04 3.943063129679267753e+00 3.730114027510929992e-02
5.964522560709810205e+04 3.878739351614942432e+00 3.672580962908138236e-02
5.964522564204341325e+04 3.908653964806633851e+00 3.669655269553410287e-02
5.964522567698872444e+04 3.887362873077158554e+00 3.602933589394933384e-02
5.964522571193402837e+04 3.871514886802066790e+00 3.614131263046504311e-02
5.964522574687933957e+04 3.894532270113022498e+00 3.667620158143278936e-02
5.964522578182465077e+04 3.921475880877590470e+00 3.655368073981261900e-02
5.964522581676995469e+04 3.951456488437807391e+00 3.736560168393131265e-02
5.964522585171526589e+04 3.914819072309931425e+00 3.598687945592190379e-02
5.964522588666057709e+04 3.853260435543815809e+00 3.560897343174431601e-02
5.964522592160588101e+04 3.889868781121058827e+00 3.606585861501898638e-02
5.964522595655119221e+04 3.854918835289425694e+00 3.614322360735505724e-02
5.964522599149650341e+04 3.890980033531473925e+00 3.626721277293531998e-02
5.964522602644180733e+04 3.902613590671491384e+00 3.656698013037126133e-02
5.964522606138711853e+04 3.897996345844930932e+00 3.558226309903856494e-02
5.964522609633242973e+04 3.884198653945714064e+00 3.601643325301359666e-02
5.964522613127773366e+04 3.877444046416214984e+00 3.580687803856587303e-02
5.964522616622304486e+04 3.795935017877282380e+00 3.449682236905377009e-02
5.964522620116835606e+04 3.891063734957658671e+00 3.613586094115713715e-02
5.964522623611365998e+04 3.808069733351102215e+00 3.510093315059039515e-02
5.964522627105897118e+04 3.860471437042894305e+00 3.603347785322849606e-02
5.964522630600428238e+04 3.819515906949779271e+00 3.543835675464154789e-02
5.964522634094958630e+04 3.934174481737413576e+00 3.711158872602893233e-02
5.964522637589489750e+04 3.801110754841402706e+00 3.503582715679293830e-02
5.964522641084020870e+04 3.851350029348463710e+00 3.626959541727066416e-02
5.964522644578551262e+04 3.835122213006782133e+00 3.511836258227312574e-02
5.964522648073082382e+04 3.923874705820582953e+00 3.637482518385941332e-02
5.964522651567613502e+04 3.919069824897316145e+00 3.648881308730522743e-02
5.964522655062143895e+04 3.961074921566580809e+00 3.750986910547078612e-02
5.964522658556675015e+04 3.884012388079486566e+00 3.619296546001310455e-02
5.964522662051206134e+04 3.952097387464736933e+00 3.677497663143729223e-02
5.964522665545736527e+04 3.948588584870620366e+00 3.658164535305988285e-02
5.964522669040267647e+04 3.855261896200407712e+00 3.633762729480887604e-02
5.964522672534798767e+04 3.977993260858871505e+00 3.771033946987336488e-02
5.964522676029329159e+04 3.928201124678271317e+00 3.671176414211528571e-02
5.964522679523860279e+04 4.007201418824672956e+00 3.763453849347438845e-02
5.964522683018391399e+04 3.976870579476361467e+00 3.769622027476497023e-02
5.964522686512921791e+04 3.961317477284874933e+00 3.821321008855683293e-02
5.964522690007452911e+04 3.985112767998020278e+00 3.745573951108883970e-02
5.964522693501984031e+04 3.912468872178611168e+00 3.639163814369315159e-02
5.964522696996514424e+04 3.956182997144927604e+00 3.685923651440117799e-02
5.964522700491045543e+04 4.018838333517842365e+00 3.990022945595547710e-02
5.964522703985576663e+04 3.876024878993804101e+00 3.552429063935126641e-02
5.964522707480107056e+04 3.926897311186564821e+00 3.611777069837907028e-02
5.964522710974638176e+04 3.999504497158698602e+00 3.753107559831191098e-02
5.964522714469169296e+04 3.881986290936785711e+00 3.598133708887412546e-02
5.964522717963699688e+04 3.924286461310211305e+00 3.695268246068880019e-02
5.964522721458230808e+04 3.929548699484759933e+00 3.574825248033480091e-02
5.964522724952761928e+04 3.953027446563670555e+00 3.693548181008620562e-02
5.964522728447292320e+04 3.860299584384559335e+00 3.512224281233622403e-02
5.964522731941823440e+04 3.898229926784996024e+00 3.554177339557480081e-02
5.964522735436354560e+04 3.930916287012434562e+00 3.567578995894596372e-02
5.964522738930884952e+04 3.873548813068171892e+00 3.476646683164456852e-02
5.964522742425416072e+04 3.922871043185712114e+00 3.552788601189057344e-02
5.964522745919947192e+04 3.864680191176559809e+00 3.477410372270622885e-02
5.964522749414477585e+04 3.907835725658446169e+00 3.542556839144293812e-02
5.964522752909008705e+04 4.003184532987608790e+00 3.709969939400131755e-02
5.964522756403539825e+04 3.991084024603577696e+00 3.725696925563109357e-02
5.964522759898070217e+04 3.937521181919740876e+00 3.608190387832344720e-02
5.964522763392601337e+04 3.971201252936570114e+00 3.631818022614310276e-02
5.964522766887132457e+04 3.872804121802980060e+00 3.487703508899257787e-02
5.964522770381662849e+04 3.877934417126815969e+00 3.514280145137583383e-02
5.964522773876193969e+04 3.931129817356399325e+00 3.577815688569625785e-02
5.964522777370725089e+04 3.913559982027856599e+00 3.556984157247815304e-02
5.964522780865255481e+04 3.923004283368925371e+00 3.557916850866298109e-02
5.964522784359786601e+04 3.962252007373387119e+00 3.613426379945219175e-02
5.964522787854317721e+04 3.946883751544618679e+00 3.578330681499836130e-02
5.964522791348848114e+04 3.917494289250244677e+00 3.605595293398200507e-02
5.964522794843379233e+04 3.920247954133385448e+00 3.590371602959972763e-02
5.964522798337910353e+04 4.007152433511052436e+00 3.722290023898228856e-02
5.964522801832440746e+04 3.998983922431151417e+00 3.750993303402602730e-02
5.964522805326971866e+04 3.884833638252348731e+00 3.519240789118569662e-02
5.964522808821502986e+04 3.869644371290338558e+00 3.524524724806606807e-02
5.964522812316033378e+04 3.913164446657537709e+00 3.580708074094970245e-02
5.964522815810564498e+04 3.954257101443819256e+00 3.632166677514229308e-02
5.964522819305095618e+04 3.940923221158591172e+00 3.615452326322726034e-02
5.964522822799626010e+04 3.906925841029726065e+00 3.612478668421496841e-02
5.964522826294157130e+04 3.912721508798434833e+00 3.616390383119939128e-02
5.964522829788688250e+04 3.846948586826714145e+00 3.539395575040028830e-02
5.964522833283218642e+04 3.908257110637764598e+00 3.604784685790919652e-02
5.964522836777749762e+04 3.964707856370483618e+00 3.629270760540061896e-02
5.964522840272280882e+04 3.895138361234343982e+00 3.596947956838259658e-02
5.964522843766812002e+04 3.912008970378037187e+00 3.596597137717719855e-02
5.964522847261343122e+04 3.865143699336772265e+00 3.564744002463502565e-02
5.964522850755873515e+04 3.886119130456239024e+00 3.550074850864132908e-02
5.964522854250403907e+04 3.923191583719325859e+00 3.620954331573392193e-02
5.964522857744935027e+04 3.936650066442294094e+00 3.657851587839860280e-02
5.964522861239466147e+04 3.932628058938154147e+00 3.640323729832257299e-02
5.964522864733997267e+04 3.876121709702445184e+00 3.570163654436558226e-02
5.964522868228528387e+04 3.922981975164679280e+00 3.599013655296787184e-02
5.964522871723058779e+04 3.955707711719735897e+00 3.659229918248689539e-02
5.964522875217589899e+04 3.977255165881502741e+00 3.683077998761920963e-02
5.964522878712121019e+04 3.899130542405396138e+00 3.514245189913365458e-02
5.964522882206651411e+04 3.951731348639234476e+00 3.608541830813966067e-02
5.964522885701182531e+04 3.904168742733765018e+00 3.604531907169074983e-02
5.964522889195713651e+04 3.937957134245996471e+00 3.619419351880638624e-02
5.964522892690244043e+04 3.886351934487324300e+00 3.553508814984161768e-02
5.964522896184775163e+04 3.907745656164815617e+00 3.569007210664016522e-02
5.964522899679306283e+04 3.896611118287903963e+00 3.545317075935788820e-02
5.964522903173836676e+04 3.918760401149346428e+00 3.538398885646840825e-02
5.964522906668367796e+04 3.990601783983899864e+00 3.628421141768015112e-02
5.964522910162898916e+04 3.922227530281131802e+00 3.594883059587647423e-02
5.964522913657429308e+04 3.956894428296960253e+00 3.618225598328444342e-02
5.964522917151960428e+04 3.971127095917190708e+00 3.635470746907801254e-02
5.964522920646491548e+04 3.995703531199212843e+00 3.695522429723368391e-02
5.964522924141021940e+04 3.834279626573392274e+00 3.445135669455315353e-02
5.964522927635553060e+04 3.930967754056576169e+00 3.595638122962812461e-02
5.964522931130084180e+04 3.923258421428747589e+00 3.562688813566648044e-02
5.964522934624614572e+04 3.953977395214191226e+00 3.591135386570831062e-02
5.964522938119145692e+04 3.927506963358222691e+00 3.559925216215461402e-02
5.964522941613676812e+04 3.984815400446753308e+00 3.629172047475905105e-02
5.964522945108207205e+04 3.902051868044515093e+00 3.542009253996011159e-02
5.964522948602738325e+04 3.881791388638689444e+00 3.501275259090341069e-02
5.964522952097269444e+04 3.898864956542808180e+00 3.555719359152458708e-02
5.964522955591799837e+04 3.915037137153272617e+00 3.599329126251931549e-02
5.964522959086330957e+04 3.848966973768785937e+00 3.500017426372125512e-02
5.964522962580862077e+04 3.945032800505958726e+00 3.629924622177685412e-02
5.964522966075392469e+04 3.902367267897265179e+00 3.584209774189378583e-02
5.964522969569923589e+04 3.878732617711636799e+00 3.553374560747517980e-02
5.964522973064454709e+04 3.957027192751936262e+00 3.635840274527414595e-02
5.964522976558985101e+04 3.887858531918486182e+00 3.536337467676479301e-02
5.964522980053516221e+04 3.869503485070131532e+00 3.538402579397880582e-02
5.964522983548047341e+04 3.865313551376096335e+00 3.500619607786582821e-02
5.964522987042577734e+04 3.905442544031068497e+00 3.614885941571694544e-02
5.964522990537108853e+04 3.829555551470362751e+00 3.493843752468687308e-02
5.964522994031639973e+04 3.894301499212088569e+00 3.546079953843923882e-02
5.964522997526170366e+04 3.890254053046772853e+00 3.556648379916999697e-02
5.964523001020701486e+04 3.890688707948904312e+00 3.585363618671753155e-02
5.964523004515232606e+04 3.877495613630067339e+00 3.576702996894522840e-02
5.964523008009762998e+04 3.797257279626814253e+00 3.451033101964412486e-02
5.964523011504294118e+04 3.824440143765551525e+00 3.451972570112304267e-02
5.964523014998825238e+04 3.879101292678113655e+00 3.559792900784914532e-02
5.964523018493355630e+04 3.884251758322935455e+00 3.585393259530602478e-02
5.964523021987886750e+04 3.873029951558981665e+00 3.567074124632287763e-02
5.964523025482417870e+04 3.819568511970034663e+00 3.447722301241309267e-02
5.964523028976948262e+04 3.796636578878494372e+00 3.430827570292437068e-02
5.964523032471479382e+04 3.859515125777522204e+00 3.571970655146383677e-02
5.964523035966010502e+04 3.774278437517014417e+00 3.419688444080325185e-02
5.964523039460540895e+04 3.829530803296148811e+00 3.461145585178993650e-02
5.964523042955072015e+04 3.863897001099073858e+00 3.561991801986881534e-02
5.964523046449603135e+04 3.862516860668431917e+00 3.524583512436219035e-02
5.964523049944133527e+04 3.826742537222208362e+00 3.492242813537824175e-02
5.964523053438664647e+04 3.884223918575063550e+00 3.535305201594920316e-02
5.964523056933195767e+04 3.828772260411953177e+00 3.479762416971007161e-02
5.964523060427726159e+04 3.870078986177419189e+00 3.563488097618113665e-02
5.964523063922257279e+04 3.828549672696903716e+00 3.520458293176822323e-02
5.964523067416788399e+04 3.855261434851744440e+00 3.526618896533693925e-02
5.964523070911318791e+04 3.796132092236609079e+00 3.445866167220816567e-02
5.964523074405849911e+04 3.807013176157192813e+00 3.446331223613725847e-02
5.964523077900381031e+04 3.830621056127532231e+00 3.479967517573533120e-02
5.964523081394911424e+04 3.813329055663182476e+00 3.480084824180353087e-02
5.964523084889442543e+04 3.830398660797321497e+00 3.536257669458877512e-02
5.964523088383973663e+04 3.845874593613436865e+00 3.557782734385552675e-02
5.964523091878504056e+04 3.917382476963922944e+00 3.605394024431795436e-02
5.964523095373035176e+04 3.796336358789245580e+00 3.496595686420091859e-02
5.964523098867566296e+04 3.810752501518889890e+00 3.459275639628403565e-02
5.964523102362096688e+04 3.839448194892867594e+00 3.472706751798255304e-02
5.964523105856627808e+04 3.869349534585586170e+00 3.562505798248560146e-02
5.964523109351158928e+04 3.810043320769494368e+00 3.442604084331041259e-02
5.964523112845690048e+04 3.839640156835920859e+00 3.484351030094071794e-02
5.964523116340220440e+04 3.866601135174557058e+00 3.537728469576696677e-02
5.964523119834751560e+04 3.759807307873356486e+00 3.374882195587850658e-02
5.964523123329281952e+04 3.821666635662952505e+00 3.467460598771750918e-02
5.964523126823813072e+04 3.814802231268648036e+00 3.468751112744775794e-02
5.964523130318344192e+04 3.877141799519408405e+00 3.535091385326544905e-02
5.964523133812875312e+04 3.800312925421494903e+00 3.496106549861248414e-02
5.964523137307406432e+04 3.856833778648432354e+00 3.489077427915771024e-02
5.964523140801936825e+04 3.818798011748757659e+00 3.460984570773617541e-02
5.964523144296467945e+04 3.846598226901579487e+00 3.499847201688495446e-02
5.964523147790999064e+04 3.811333759414514244e+00 3.474618044286577334e-02
5.964523151285529457e+04 3.853272047757600127e+00 3.519013821054803315e-02
5.964523154780059849e+04 3.773758430410791398e+00 3.414546306982992746e-02
5.964523158274590969e+04 3.852179191002050196e+00 3.475945518537486290e-02
5.964523161769122089e+04 3.811282393448607753e+00 3.451257249954770012e-02
5.964523165263653209e+04 3.807977990038381222e+00 3.444663040795541142e-02
5.964523168758184329e+04 3.880810924786664451e+00 3.535989242150951173e-02
5.964523172252714721e+04 3.812530185299529695e+00 3.455662966755405213e-02
5.964523175747245841e+04 3.772063553715998552e+00 3.425327020790510518e-02
5.964523179241776961e+04 3.830461597347836644e+00 3.508087120618345878e-02
5.964523182736307353e+04 3.889110932646035579e+00 3.603794046675013601e-02
5.964523186230838473e+04 3.816912349379166791e+00 3.448801897061055943e-02
5.964523189725369593e+04 3.847738812876760228e+00 3.518206251261180723e-02
5.964523193219899986e+04 3.909402568326517446e+00 3.577592208218446229e-02
5.964523196714431106e+04 3.743489319971806228e+00 3.394435636162998482e-02
5.964523200208962226e+04 3.767393382466311280e+00 3.461827522608321855e-02
5.964523203703492618e+04 3.802176373612853766e+00 3.500574550187689898e-02
5.964523207198023738e+04 3.824136430134568165e+00 3.587637410806663457e-02
5.964523210692554858e+04 3.847035188116401105e+00 3.564698929951341105e-02
5.964523214187085250e+04 3.874564114019086070e+00 3.624688058440181382e-02
5.964523217681616370e+04 3.847339760100081385e+00 3.556848281478522389e-02
5.964523221176147490e+04 3.855449927566418022e+00 3.532679534350693928e-02
5.964523224670677882e+04 3.836268297475194267e+00 3.544419246625437475e-02
5.964523228165209002e+04 3.826302744565711400e+00 3.537348064727013214e-02
5.964523231659740122e+04 3.821431887251412807e+00 3.538987498562744249e-02
5.964523235154270515e+04 3.822400283377814567e+00 3.508734850918624609e-02
5.964523238648801635e+04 3.902978531526340777e+00 3.581004900180911193e-02
5.964523242143332754e+04 3.926547411746081906e+00 3.627014094031427716e-02
5.964523245637863147e+04 3.832441720183765721e+00 3.542902180068142892e-02
5.964523249132394267e+04 3.883457751947693826e+00 3.618234831336994417e-02
5.964523252626925387e+04 3.794917170525487826e+00 3.507329849565517244e-02
5.964523256121455779e+04 3.839578308759541425e+00 3.585823084972883379e-02
5.964523259615986899e+04 3.858198201484777989e+00 3.593271081162569686e-02
5.964523263110518019e+04 3.906969263980899054e+00 3.698039934969332004e-02
5.964523266605048411e+04 3.912863096348821124e+00 3.677124540122921059e-02
5.964523270099579531e+04 3.872763322453710799e+00 3.571707634645573948e-02
5.964523273594110651e+04 3.865963430059066841e+00 3.572209370517469285e-02
5.964523277088641771e+04 3.924257716957181508e+00 3.627097914684575264e-02
5.964523280583172891e+04 3.893393162024395782e+00 3.587036389678061737e-02
5.964523284077703283e+04 3.840296962383539903e+00 3.527589061194447151e-02
5.964523287572233676e+04 3.886026872796442433e+00 3.580767545040881156e-02
5.964523291066764796e+04 3.849715325970091140e+00 3.540536588431331122e-02
5.964523294561295916e+04 3.891372160446255002e+00 3.622619556080283743e-02
5.964523298055826308e+04 3.875586012394394153e+00 3.576881958074550061e-02
5.964523301550357428e+04 3.865030332353269316e+00 3.555922983934359238e-02
5.964523305044888548e+04 3.852516023455611283e+00 3.490928392387886159e-02
5.964523308539418940e+04 3.906856752368234265e+00 3.620288550377118858e-02
5.964523312033950060e+04 3.931443742193825752e+00 3.600860364525387131e-02
5.964523315528481180e+04 3.943113641613445353e+00 3.608984744467969713e-02
5.964523319023011572e+04 3.878397375820056503e+00 3.550769602268159797e-02
5.964523322517542692e+04 3.899976618550103691e+00 3.581626739580405505e-02
5.964523326012073812e+04 3.866940744934885821e+00 3.543206946980768240e-02
5.964523329506604932e+04 3.912121230795777560e+00 3.623518668987764368e-02
5.964523333001136052e+04 3.909285355586278321e+00 3.653148228480611326e-02
5.964523336495666445e+04 3.897872923189930727e+00 3.588334339208922724e-02
5.964523339990196837e+04 3.858287513654365952e+00 3.546350633157214355e-02
5.964523343484727957e+04 3.837410328661605252e+00 3.503879972106768714e-02
5.964523346979259077e+04 3.834581849441237811e+00 3.506800841907436322e-02
5.964523350473790197e+04 3.861053911231299818e+00 3.542526666104026112e-02
5.964523353968320589e+04 3.869349911101094275e+00 3.526852269996184203e-02
5.964523357462851709e+04 3.867310622143410370e+00 3.556101517061991540e-02
5.964523360957382101e+04 3.914276401564537267e+00 3.678246884024324870e-02
5.964523364451913221e+04 3.930969925807326071e+00 3.691089996523971156e-02
5.964523367946444341e+04 3.902913343834104598e+00 3.595362364342383904e-02
5.964523371440974734e+04 3.889497330462595048e+00 3.619292002607044090e-02
5.964523374935505854e+04 3.859670713861489411e+00 3.517645273706894449e-02
5.964523378430036973e+04 3.934191595971622490e+00 3.620384206649623904e-02
5.964523381924568093e+04 3.959219029457770045e+00 3.693565311619456670e-02
5.964523385419099213e+04 3.866819013920116177e+00 3.575393553739505265e-02
5.964523388913629606e+04 3.887106931697982048e+00 3.538076440353845470e-02
5.964523392408159998e+04 3.875416290096938443e+00 3.600020179576617768e-02
5.964523395902691118e+04 3.874303144408039135e+00 3.577091917763009637e-02
5.964523399397222238e+04 3.915941041679568801e+00 3.612785663981747664e-02
5.964523402891753358e+04 3.957425580014902966e+00 3.639772101471006049e-02
5.964523406386283750e+04 3.887433785499414984e+00 3.570181681461924439e-02
5.964523409880814870e+04 3.947869367796018381e+00 3.750164428332275479e-02
5.964523413375345262e+04 3.907607335868694687e+00 3.549657665442831900e-02
5.964523416869876382e+04 3.878676336601187380e+00 3.536253908641325688e-02
5.964523420364407502e+04 3.886354752849351613e+00 3.635048190356962583e-02
5.964523423858938622e+04 3.947892632636068821e+00 3.616042538894033431e-02
5.964523427353469742e+04 3.936508732871343064e+00 3.635640469115809098e-02
5.964523430848000135e+04 3.859069528830761264e+00 3.529907930023846313e-02
5.964523434342531255e+04 3.915276368226936476e+00 3.570148080817641539e-02
5.964523437837062374e+04 3.918756867053837745e+00 3.585433977789027893e-02
5.964523441331592767e+04 3.947888842907841589e+00 3.658907889115205203e-02
5.964523444826123159e+04 3.918262191865178323e+00 3.600248941305136952e-02
5.964523448320654279e+04 3.963456124251674595e+00 3.653413905533509087e-02
5.964523451815185399e+04 3.889565308940924115e+00 3.582545656285044539e-02
5.964523455309716519e+04 3.935541967619851533e+00 3.628710513510034069e-02
5.964523458804247639e+04 3.854567120228090449e+00 3.509667121779574961e-02
5.964523462298778031e+04 3.827821336999739810e+00 3.491877072277373845e-02
5.964523465793309151e+04 3.876169156710647545e+00 3.595046398312455593e-02
5.964523469287840271e+04 3.812851931531194616e+00 3.480766874053678461e-02
5.964523472782370663e+04 3.880009639268898969e+00 3.582941499666066065e-02
5.964523476276901783e+04 3.911715004568839138e+00 3.598139647232691252e-02
5.964523479771432903e+04 3.844371796920127426e+00 3.519759195716544442e-02
5.964523483265963296e+04 3.900479712791309339e+00 3.573796777690671500e-02
5.964523486760494416e+04 3.894991297621349435e+00 3.573829682270899394e-02
5.964523490255025536e+04 3.860794146559983986e+00 3.533141543542122481e-02
5.964523493749555928e+04 3.878409734188475788e+00 3.578353713231718913e-02
5.964523497244087048e+04 3.910405840138579947e+00 3.677689516818435228e-02
5.964523500738618168e+04 3.894878857370756009e+00 3.597368607596304613e-02
5.964523504233148560e+04 3.911419739484635283e+00 3.614555748168471472e-02
5.964523507727679680e+04 3.808655413129666822e+00 3.505229663250073596e-02
5.964523511222210800e+04 3.906433544793439516e+00 3.601038417400894559e-02
5.964523514716741192e+04 3.892352344175454171e+00 3.577518293021621915e-02
5.964523518211272312e+04 3.844390079814072880e+00 3.464181131599502333e-02
5.964523521705803432e+04 3.895988756879910309e+00 3.596088985703931734e-02
5.964523525200333825e+04 3.811926521715304439e+00 3.486009843215009257e-02
5.964523528694864945e+04 3.824360191881559512e+00 3.510216453903795136e-02
5.964523532189396064e+04 3.859315846403461148e+00 3.534992826310597025e-02
5.964523535683926457e+04 3.857341509283706227e+00 3.535312705275827500e-02
5.964523539178457577e+04 3.838630806845965804e+00 3.466156052151714989e-02
5.964523542672988697e+04 3.857943637706128470e+00 3.496282492782716578e-02
5.964523546167519089e+04 3.872477035653121735e+00 3.522612160509389773e-02
5.964523549662050209e+04 3.867878946777032922e+00 3.518882087248619700e-02
5.964523553156581329e+04 3.893047259640616709e+00 3.541528890766246218e-02
5.964523556651111721e+04 3.861752828609888333e+00 3.501454518022222712e-02
5.964523560145642841e+04 3.868679519825390933e+00 3.488429361799683798e-02
5.964523563640173961e+04 3.924899187255771249e+00 3.574850789129922074e-02
5.964523567134705081e+04 3.804959343637828617e+00 3.470730603558444538e-02
5.964523570629236201e+04 3.860495882141038226e+00 3.504574920170753366e-02
5.964523574123766593e+04 3.923638041323241676e+00 3.576451511389060894e-02
5.964523577618297713e+04 3.868706517900840414e+00 3.530050326547223838e-02
5.964523581112828833e+04 3.922171263429037769e+00 3.581172521963169042e-02
5.964523584607359226e+04 3.906476264571908441e+00 3.560264767194327301e-02
5.964523588101889618e+04 3.852746647069630548e+00 3.478334110809132296e-02
5.964523591596420738e+04 3.832901649808504452e+00 3.443325588590270131e-02
5.964523595090951858e+04 3.883966944216801664e+00 3.560934529232551854e-02
5.964523598585482978e+04 3.878944584049728750e+00 3.668107737171975857e-02


==> figures/ground-lc/20220328_tic3788_b.dat <==
5.966716029022196744e+04 1.412512710730532461e+01 5.200455101880708808e-01
5.966716034519769892e+04 1.374300609651871596e+01 3.222294449161784979e-01
5.966716041481238790e+04 1.490365366140878223e+01 3.789663081995794935e-01
5.966716048442707688e+04 1.438873618165521329e+01 3.400648257704995681e-01
5.966716055404176586e+04 1.413877775845074503e+01 3.399265542554160691e-01
5.966716062365645485e+04 1.465266393442622928e+01 3.574118128757599044e-01
5.966716069327114383e+04 1.432925016352500336e+01 3.324503515574840917e-01
5.966716076288583281e+04 1.453122198984164903e+01 3.464128865884336106e-01
5.966716083250052179e+04 1.436350300718791217e+01 3.247750015695822223e-01
5.966716090211521077e+04 1.434212012244048928e+01 3.158890641199657012e-01
5.966716097172989976e+04 1.402308928832383472e+01 3.084544005068327044e-01
5.966716104134458874e+04 1.403614352136152377e+01 3.246208014410070231e-01
5.966716111095927772e+04 1.425572796702630640e+01 3.417739075775638180e-01
5.966716118057396670e+04 1.382086127779738938e+01 3.211884791629794345e-01
5.966716125018865569e+04 1.436684931506849239e+01 3.592344205411667213e-01
5.966716131980334467e+04 1.383001405810684048e+01 3.224194055510070100e-01
5.966716138941803365e+04 1.402972697880493413e+01 3.373462396547236009e-01
5.966716145903272263e+04 1.406677018633540399e+01 3.407413786644213904e-01
5.966716152864741161e+04 1.401753178758414364e+01 3.430776279237883197e-01
5.966716159826210060e+04 1.351494397799237746e+01 3.479475228800213982e-01
5.966716166787678958e+04 1.365774384094510729e+01 3.328720807429519368e-01
5.966716173749147856e+04 1.386699014850757194e+01 3.696877239804110538e-01
5.966716180710616754e+04 1.457556083881979880e+01 4.131266900491240568e-01
5.966716187672085653e+04 1.442222560975609724e+01 3.654799487154782311e-01
5.966716194633554551e+04 1.465541508376409041e+01 3.525007694490376320e-01
5.966716201595023449e+04 1.359932939675380581e+01 3.188321864296380648e-01
5.966716208556491620e+04 1.358150461071553572e+01 3.219120752202379587e-01
5.966716215517959790e+04 1.348350338652946157e+01 3.195659436770610373e-01
5.966716222479428689e+04 1.367743645627779436e+01 3.096449130328708943e-01
5.966716229440897587e+04 1.357170463196111854e+01 3.062902149077565972e-01
5.966716236402367940e+04 1.333216444292393810e+01 3.003254161590536708e-01
5.966716243363836111e+04 1.359437903532092484e+01 3.158866519037072940e-01
5.966716250325304281e+04 1.385354474857531137e+01 3.207651394485142027e-01
5.966716257286773180e+04 1.374889242797162403e+01 3.204731330557080704e-01
5.966716264248242078e+04 1.353937763018522311e+01 3.045747186440632692e-01
5.966716271209710976e+04 1.362162707564575470e+01 3.135347870195815956e-01
5.966716278171179874e+04 1.350649238476376901e+01 3.040497887480193562e-01
5.966716285132648773e+04 1.366546048791875734e+01 2.999415179545794619e-01
5.966716292094117671e+04 1.330368941950486317e+01 3.003716718398021790e-01
5.966716299055586569e+04 1.357825418467697531e+01 2.951594988741682579e-01
5.966716306017055467e+04 1.343588337182448100e+01 2.934182142443578778e-01
5.966716312978524365e+04 1.365253065905949370e+01 3.030929003898613638e-01
5.966716319939993264e+04 1.355949975104706517e+01 3.010464249380295776e-01
5.966716326901462162e+04 1.363350618499956468e+01 2.986329373488263994e-01
5.966716333862931060e+04 1.371638612561626580e+01 3.118913850389955500e-01
5.966716340824399958e+04 1.383283327450288347e+01 3.058498522771826433e-01
5.966716347785868857e+04 1.353734315873331973e+01 2.985688778579299596e-01
5.966716354747337755e+04 1.341401795291593757e+01 3.100160298800789804e-01
5.966716361708806653e+04 1.348420490027848828e+01 3.105081409538402726e-01
5.966716368670275551e+04 1.439795057263411771e+01 3.252916346499863942e-01
5.966716375631744449e+04 1.415038510720552090e+01 3.268151354226926375e-01
5.966716382593213348e+04 1.364986113472765439e+01 3.036628087641858875e-01
5.966716389554682246e+04 1.413809453688705631e+01 3.394117780991425248e-01
5.966716396516151144e+04 1.395873667177160726e+01 3.092033218939964079e-01
5.966716403477620042e+04 1.393016573302760186e+01 3.166487271167153228e-01
5.966716410439088941e+04 1.366395517506186152e+01 3.088467036390285525e-01
5.966716417400557839e+04 1.421189435227885056e+01 3.237662595190591852e-01
5.966716424362026737e+04 1.434186532578075379e+01 3.218146410726335782e-01
5.966716431323495635e+04 1.389513163271262641e+01 3.092489515039613113e-01
5.966716438284964534e+04 1.375320604980159800e+01 3.013047925468763100e-01
5.966716445246433432e+04 1.399805206304232286e+01 3.043551633048737215e-01
5.966716452207902330e+04 1.441486613790378968e+01 3.209833050172704594e-01
5.966716459169371228e+04 1.388343967517401367e+01 3.078398912521577158e-01
5.966716466130840126e+04 1.422666427632365327e+01 3.200652981789829932e-01
5.966716473092309025e+04 1.392815500188531530e+01 2.997463042413308631e-01
5.966716480053777923e+04 1.359387760929780953e+01 2.864246943787728816e-01
5.966716487015246821e+04 1.338632857423354139e+01 2.806246547507114664e-01
5.966716493976715719e+04 1.334733276883996567e+01 2.829356351691560412e-01
5.966716500938184618e+04 1.355282183169024179e+01 2.978805217789846083e-01
5.966716507899653516e+04 1.385489392831016708e+01 3.107387378556560331e-01
5.966716514861122414e+04 1.369990168295645283e+01 3.041766241233672119e-01
5.966716521822591312e+04 1.387290230637233357e+01 3.298980703198389208e-01
5.966716528784060210e+04 1.432024142237021991e+01 3.285238673247801722e-01
5.966716535745529109e+04 1.425481411150342659e+01 3.247500395983827781e-01
5.966716542706998007e+04 1.395597338733005621e+01 3.165553238364767763e-01
5.966716549668466905e+04 1.424463330000588179e+01 3.459271306599369100e-01
5.966716556629935803e+04 1.441155374914079168e+01 3.428617633942306897e-01
5.966716563591404702e+04 1.344164620858963310e+01 2.963893923983191292e-01
5.966716570552873600e+04 1.440900831123953552e+01 3.454749725005912819e-01
5.966716577514342498e+04 1.412177433447894082e+01 3.337503182257012257e-01
5.966716584475811396e+04 1.381565663767289287e+01 3.208139230689151522e-01
5.966716591437280294e+04 1.400052374301675862e+01 3.254043949986069606e-01
5.966716598398749193e+04 1.402046273689105860e+01 3.379773715281880198e-01
5.966716605360218091e+04 1.330425472747497118e+01 3.136062008439325921e-01
5.966716612321686989e+04 1.418323797290985588e+01 3.493745865991191857e-01
5.966716619283155160e+04 1.420322875778414051e+01 3.462583178613604096e-01
5.966716626244624786e+04 1.371129421792868364e+01 3.302827567844183743e-01
5.966716633206092956e+04 1.370790417443695297e+01 3.217635242425969655e-01
5.966716640167562582e+04 1.387810748143582451e+01 3.262100430558749764e-01
5.966716647129030753e+04 1.353814869973651192e+01 3.161570640085403783e-01
5.966716654090500379e+04 1.377028742929701188e+01 3.368110441116437537e-01
5.966716661051968549e+04 1.399784927228802189e+01 3.448366056069484542e-01
5.966716668013438175e+04 1.350185757635915174e+01 3.353100605085887476e-01
5.966716674974906346e+04 1.336869423713596383e+01 3.281938113448904515e-01
5.966716681936375971e+04 1.381657608695652328e+01 3.180251493637163418e-01
5.966716688897844142e+04 1.370087519135784682e+01 3.034680293490539249e-01
5.966716695859312313e+04 1.437191697191697237e+01 3.223248272623355781e-01
5.966716702820781211e+04 1.388574821852731489e+01 3.013104248510751759e-01
5.966716709782250109e+04 1.366751690932018803e+01 3.027318862860355897e-01
5.966716716743719007e+04 1.374765625000000036e+01 3.007146238231583890e-01
5.966716723705187906e+04 1.382288314925935779e+01 3.044689561777060849e-01
5.966716730666656804e+04 1.431373071570282285e+01 3.224634784018264866e-01
5.966716737628125702e+04 1.484759521484374822e+01 3.348764356237744488e-01
5.966716744589594600e+04 1.400402625820568936e+01 3.191024325035707321e-01
5.966716751551063498e+04 1.366017780064602860e+01 2.949335946256424479e-01
5.966716758512532397e+04 1.445949355681715787e+01 3.225656449776772572e-01
5.966716765474001295e+04 1.405080119739390554e+01 3.058157408733360172e-01
5.966716772435470193e+04 1.377066436583261400e+01 3.002045198927850156e-01
5.966716779396939091e+04 1.406493659340336144e+01 3.060845509168102496e-01
5.966716786358407990e+04 1.404847864248098155e+01 3.080615064488756438e-01
5.966716793319876888e+04 1.390493564110796498e+01 3.074588838950759184e-01
5.966716800281345786e+04 1.437158354678318517e+01 3.195938479687208678e-01
5.966716807242814684e+04 1.378545828437132670e+01 3.028565297878249019e-01
5.966716814204283583e+04 1.362930103604261056e+01 2.975700385484678634e-01
5.966716821165752481e+04 1.446380263198070359e+01 3.400324603361840059e-01
5.966716828127221379e+04 1.401741426367627774e+01 3.132522142992512637e-01
5.966716835088690277e+04 1.382561913394345154e+01 3.039032888109059471e-01
5.966716842050159175e+04 1.415561951103726557e+01 3.179748908440074850e-01
5.966716849011628074e+04 1.425720281816819046e+01 3.209473746277899386e-01
5.966716855973096972e+04 1.345592998806614737e+01 2.885764678979138576e-01
5.966716862934565870e+04 1.375844427649555435e+01 3.007411223046711490e-01
5.966716869896034768e+04 1.373297309792816456e+01 2.976577864591217204e-01
5.966716876857503667e+04 1.378408520933526127e+01 3.009143866996215610e-01
5.966716883818972565e+04 1.407684529828109277e+01 3.120088155180483214e-01
5.966716890780441463e+04 1.389390625923517852e+01 3.097244766250489278e-01
5.966716897741910361e+04 1.373115278383485993e+01 2.955215316582726071e-01
5.966716904703379259e+04 1.353211641122782893e+01 2.926320160137347859e-01
5.966716911664848158e+04 1.401601486462572943e+01 2.956349787767984516e-01
5.966716918626317056e+04 1.388859103897251579e+01 2.994626837741228842e-01
5.966716925587785954e+04 1.380862043688608765e+01 2.952254896455433486e-01
5.966716932549254852e+04 1.359320524970563859e+01 2.925621159571393237e-01
5.966716939510723751e+04 1.408428735395391307e+01 3.000285954011472356e-01
5.966716946472192649e+04 1.394857059082245954e+01 3.045724616499430604e-01
5.966716953433661547e+04 1.385746277338296828e+01 3.045739148611026903e-01
5.966716960395130445e+04 1.396649980747015896e+01 3.072129375313580879e-01
5.966716967356599343e+04 1.395490723942178235e+01 3.089185215484633873e-01
5.966716974318068242e+04 1.402764895282545154e+01 3.044398872303841208e-01
5.966716981279537140e+04 1.430221703617269569e+01 3.171039535381840468e-01
5.966716988241006038e+04 1.335689742578719041e+01 2.858855502846602281e-01
5.966716995202474936e+04 1.410624447717231078e+01 3.133884178366131978e-01
5.966717002163943835e+04 1.429987164562251856e+01 3.196720932799783643e-01
5.966717009125412733e+04 1.422905544454054549e+01 3.211625666671151791e-01
5.966717016086881631e+04 1.343834147167574500e+01 2.978672785345146679e-01
5.966717023048350529e+04 1.381100763048713453e+01 3.178432891864394483e-01
5.966717030009819428e+04 1.390225848754189109e+01 3.205074806732278736e-01
5.966717036971288326e+04 1.371687559163535219e+01 3.141376955384769243e-01
5.966717043932757224e+04 1.362026337780595320e+01 3.149229506438297466e-01
5.966717050894226122e+04 1.399078163440732681e+01 3.250413638286875906e-01
5.966717057855695020e+04 1.405815118128792918e+01 3.188880725826933049e-01
5.966717064817163919e+04 1.432702314731742099e+01 3.208553657746824328e-01
5.966717071778632817e+04 1.466421523564380536e+01 3.255667306069800482e-01
5.966717078740101715e+04 1.372200381569058258e+01 2.963947162576371364e-01
5.966717085701570613e+04 1.385810711665443939e+01 3.061264535644490081e-01
5.966717092663039512e+04 1.352302004834352189e+01 2.909341047767293742e-01
5.966717099624508410e+04 1.424920165935476390e+01 3.239627071661351776e-01
5.966717106585977308e+04 1.413235771398223761e+01 3.120133422868353601e-01
5.966717113547446206e+04 1.438499548056643640e+01 3.304437684027135558e-01
5.966717120508915104e+04 1.441037636193522964e+01 3.256029184777468055e-01
5.966717127470384003e+04 1.357979660246576969e+01 3.024281703287665657e-01
5.966717134431852901e+04 1.398010738491329974e+01 3.142916935750674767e-01
5.966717141393321799e+04 1.384473385854239957e+01 3.033884425332880053e-01
5.966717148354790697e+04 1.350280438346708145e+01 2.960629880378908285e-01
5.966717155316259596e+04 1.380867555867555829e+01 3.052475102167984122e-01
5.966717162277728494e+04 1.360554888850791322e+01 2.932741517560626954e-01
5.966717169239197392e+04 1.375369155045119030e+01 3.017894568252996734e-01
5.966717176200665563e+04 1.422039493609546312e+01 3.119282764550538323e-01
5.966717183162135188e+04 1.417582118444135375e+01 3.156260256698827926e-01
5.966717190123604087e+04 1.374803356823298905e+01 2.990802861302787607e-01
5.966717197085072985e+04 1.376254443732152311e+01 3.030847952960459279e-01
5.966717204046541883e+04 1.349008788645866019e+01 2.970742644916216091e-01
5.966717211008010781e+04 1.444071993718668878e+01 3.285530295500186382e-01
5.966717217969479680e+04 1.438286921337617486e+01 3.242549593668440644e-01
5.966717224930948578e+04 1.404358092350746112e+01 3.044537745655637173e-01
5.966717231892417476e+04 1.473573884207003637e+01 3.309642966702958100e-01
5.966717238853886374e+04 1.406660237302004646e+01 3.109340921505194810e-01
5.966717245815355272e+04 1.373325022468326750e+01 3.010041331809548693e-01
5.966717252776824171e+04 1.428313809651554322e+01 3.146917316286743094e-01
5.966717259738293069e+04 1.388372229046031414e+01 3.012451283845912209e-01
5.966717266699761240e+04 1.384707763884850173e+01 3.050645963528569315e-01
5.966717273661230865e+04 1.449304060405737360e+01 3.289375652357083846e-01
5.966717280622699036e+04 1.385654318088416481e+01 3.137313887192491602e-01
5.966717287584168662e+04 1.432328758932041701e+01 3.307670790970201891e-01
5.966717294545637560e+04 1.412670206769705317e+01 3.230438122584714522e-01
5.966717301507105731e+04 1.429193068860926630e+01 3.365827350962433129e-01
5.966717308468573901e+04 1.398068820224719211e+01 3.235250104607750310e-01
5.966717315430042800e+04 1.450800229933742713e+01 3.375690877918742228e-01
5.966717322391513153e+04 1.416681356131382508e+01 3.212892727156118622e-01
5.966717329352981324e+04 1.421594168260038238e+01 3.198028954693199477e-01
5.966717336314450949e+04 1.434727086100712512e+01 3.297785129163799400e-01
5.966717343275919120e+04 1.436287321763462543e+01 3.344542174086178044e-01
5.966717350237388746e+04 1.394276933781746663e+01 3.197522138250905588e-01
5.966717357198856917e+04 1.408675893410452495e+01 3.266149887898930904e-01
5.966717364160325087e+04 1.457930062214594358e+01 3.272964304857787221e-01
5.966717371121793985e+04 1.363391969081246913e+01 2.927078593330883494e-01
5.966717378083262884e+04 1.328970736066123060e+01 2.853687240934049130e-01
5.966717385044733237e+04 1.401467364298032869e+01 3.098955904868002653e-01
5.966717392006201408e+04 1.405740127689761287e+01 3.228340536662591687e-01
5.966717398967669578e+04 1.412714087787047035e+01 3.186088985307048982e-01
5.966717405929138476e+04 1.419309039280643603e+01 3.075338192042850194e-01
5.966717412890607375e+04 1.420243794977236007e+01 3.096956343861056449e-01
5.966717419852076273e+04 1.440992895044518463e+01 3.276941318216026744e-01
5.966717426813545171e+04 1.456519618304320041e+01 3.291929113711848931e-01
5.966717433775014069e+04 1.425589066918001890e+01 3.165820766921293994e-01
5.966717440736482968e+04 1.431044293372465681e+01 3.331592036609588581e-01
5.966717447697951866e+04 1.349600045224568134e+01 3.025331156048191583e-01
5.966717454659420764e+04 1.439318674144633370e+01 3.341431590929868634e-01
5.966717461620889662e+04 1.407828127291391773e+01 3.057939494521908497e-01
5.966717468582358561e+04 1.453492845978117032e+01 3.304744685422676409e-01
5.966717475543827459e+04 1.441134815614966769e+01 3.118804453117687281e-01
5.966717482505296357e+04 1.388141802238375355e+01 2.975268958071577430e-01
5.966717489466765255e+04 1.450926981460370691e+01 3.292504610458724668e-01
5.966717496428234153e+04 1.386089427161060783e+01 2.968158168289791732e-01
5.966717503389703052e+04 1.478717894031260549e+01 3.299113987525378877e-01
5.966717510351171950e+04 1.399050148684932360e+01 3.052230397817942698e-01
5.966717517312640848e+04 1.445106798414295035e+01 3.151062253219201192e-01
5.966717524274109746e+04 1.432105186267348529e+01 3.188180151206173041e-01
5.966717531235578645e+04 1.421049576221990129e+01 3.014468622920353225e-01
5.966717538197047543e+04 1.439908766594537681e+01 3.075738817476433851e-01
5.966717545158516441e+04 1.458948033961582347e+01 3.265840450742014678e-01
5.966717552119985339e+04 1.443676399903869090e+01 3.225151010191299461e-01
5.966717559081454237e+04 1.453982247810963102e+01 3.263512061389406971e-01
5.966717566042923136e+04 1.377426688537799571e+01 2.977023140413934676e-01
5.966717573004392034e+04 1.406941031941031817e+01 3.116434641382583859e-01
5.966717579965860932e+04 1.396583396712104452e+01 2.994636597539788170e-01
5.966717586927329830e+04 1.392854868127732182e+01 3.051600119500235131e-01
5.966717593888798729e+04 1.432257293875235327e+01 3.152309798572194843e-01
5.966717600850267627e+04 1.395796040931751136e+01 3.034489112564163760e-01
5.966717607811736525e+04 1.433748200575815801e+01 3.118259687662893187e-01
5.966717614773205423e+04 1.362343465391621322e+01 2.943734386385548629e-01
5.966717621734674321e+04 1.343366651522035404e+01 2.886738574329461016e-01
5.966717628696143220e+04 1.437386526516961105e+01 3.289960407269945653e-01
5.966717635657612118e+04 1.423422355277588558e+01 3.131583134187754802e-01
5.966717642619081016e+04 1.443102883842742656e+01 3.169594704244015348e-01
5.966717649580549914e+04 1.414448916775186404e+01 3.128494028464637311e-01
5.966717656542018813e+04 1.419216230582954452e+01 3.057971561372522795e-01
5.966717663503487711e+04 1.391690653821300572e+01 3.060428348180496694e-01
5.966717670464956609e+04 1.364033269934993164e+01 2.944120640501466379e-01
5.966717677426425507e+04 1.359435656263360492e+01 2.915305509852981758e-01
5.966717684387894406e+04 1.369867226117944625e+01 2.934164840274269825e-01
5.966717691349363304e+04 1.394860775887443261e+01 3.109477925238781637e-01
5.966717698310832202e+04 1.403066599958798122e+01 3.167592107201054885e-01
5.966717705272301100e+04 1.424929838179972386e+01 3.140228495428582511e-01
5.966717712233769998e+04 1.380436106358917847e+01 3.045153002082367499e-01
5.966717719195238897e+04 1.428469879518072183e+01 3.238750431971643695e-01
5.966717726156707795e+04 1.404151120773230765e+01 3.116214388605139662e-01
5.966717733118176693e+04 1.345159443522070220e+01 3.018736496741925568e-01
5.966717740079645591e+04 1.343453856454967621e+01 2.903857666714369512e-01
5.966717747041114490e+04 1.405523803824171836e+01 3.097079561718144025e-01
5.966717754002583388e+04 1.389657403323040796e+01 2.967109831279830523e-01
5.966717760964052286e+04 1.375849663644340559e+01 2.962414947556640255e-01
5.966717767925521184e+04 1.337637808734296030e+01 2.879686989772357597e-01
5.966717774886990082e+04 1.428684314500197416e+01 3.139950657011647550e-01
5.966717781848458981e+04 1.332553695199520760e+01 2.906118875173546723e-01
5.966717788809927879e+04 1.406687888525181052e+01 3.135191387726153356e-01
5.966717795771396777e+04 1.368661347517730498e+01 3.024880631083911586e-01
5.966717802732865675e+04 1.383010445495937901e+01 3.020405404504810098e-01
5.966717809694334574e+04 1.343276021766817152e+01 2.986379554616783172e-01
5.966717816655803472e+04 1.369542506676057236e+01 2.927607380629910216e-01
5.966717823617272370e+04 1.368760581470021442e+01 2.890895636784636125e-01
5.966717830578741268e+04 1.364905649320206216e+01 2.948464864281781228e-01
5.966717837540210166e+04 1.402716883273527770e+01 3.118719702398604632e-01
5.966717844501679065e+04 1.350518787736678483e+01 2.938479503145837168e-01
5.966717851463147963e+04 1.360063215195059882e+01 2.884424190430456281e-01
5.966717858424616861e+04 1.427364504224235375e+01 3.173398042681230269e-01
5.966717865386085759e+04 1.323355996114951871e+01 2.779848678731666189e-01
5.966717872347554658e+04 1.350145144138188691e+01 2.874616732073244085e-01
5.966717879309023556e+04 1.375799758674475548e+01 3.024035536307308480e-01
5.966717886270492454e+04 1.397189988962801621e+01 3.094757923387339016e-01
5.966717893231961352e+04 1.379604181348367575e+01 3.005377885247870196e-01
5.966717900193430251e+04 1.377611151870872952e+01 3.027637503245518835e-01
5.966717907154899149e+04 1.412584002378828352e+01 3.089055942429257406e-01
5.966717914116368047e+04 1.367520494792426433e+01 2.922258741475197152e-01
5.966717921077836945e+04 1.464806508491354187e+01 3.304619185752579180e-01
5.966717928039305843e+04 1.356513546692551486e+01 2.918125842329382658e-01
5.966717935000774742e+04 1.431924259784116238e+01 3.076027089100626388e-01
5.966717941962243640e+04 1.375010887553349015e+01 2.954972690497891241e-01
5.966717948923712538e+04 1.350468289298722269e+01 2.925617395949808852e-01
5.966717955885181436e+04 1.369863649550333484e+01 2.949958694074691912e-01
5.966717962846650335e+04 1.380706770019747154e+01 3.003104442610334823e-01
5.966717969808119233e+04 1.375156710108166358e+01 3.030283412842270097e-01
5.966717976769588131e+04 1.351669711154241327e+01 2.884449774044578474e-01
5.966717983731057029e+04 1.365890163648011324e+01 3.053280691161005533e-01
5.966717990692525927e+04 1.394944397171444450e+01 3.072030581528097382e-01
5.966717997653994826e+04 1.345518915060671006e+01 2.925452155769963647e-01
5.966718004615463724e+04 1.390272270684641853e+01 3.153610691750330375e-01
5.966718011576932622e+04 1.348585284664830120e+01 2.938510470016016951e-01
5.966718018538401520e+04 1.391494564416816360e+01 3.092944304272835510e-01
5.966718025499870419e+04 1.384695193434935589e+01 3.269738047994193986e-01
5.966718032461339317e+04 1.381141963691113972e+01 3.144338438032091565e-01
5.966718039422808215e+04 1.454832565284178258e+01 3.343923018101405131e-01
5.966718046384277113e+04 1.420817821723203522e+01 3.240400944857805277e-01
5.966718053345746011e+04 1.361411637624719262e+01 3.052712507718606250e-01
5.966718060307214910e+04 1.425773381835673170e+01 3.264821541291969553e-01
5.966718067268683808e+04 1.325287002296018457e+01 2.875444027353339371e-01
5.966718074230152706e+04 1.403801092704590125e+01 3.324096193963367862e-01
5.966718081191621604e+04 1.405444942286579035e+01 3.170045775719211867e-01
5.966718088153090503e+04 1.475909301249421546e+01 3.485879347655488902e-01
5.966718095114559401e+04 1.443592770865497954e+01 3.353280726853123395e-01
5.966718102076028299e+04 1.467853419196565312e+01 3.561947409030127298e-01
5.966718109037497197e+04 1.372420360110803372e+01 3.001610287880026595e-01
5.966718115998966096e+04 1.392174319157009776e+01 3.030633002343214311e-01
5.966718122960434994e+04 1.414180731889469733e+01 3.197760901619101093e-01
5.966718129921903892e+04 1.426009103789226096e+01 3.193265385633841102e-01
5.966718136883372790e+04 1.387125040161229172e+01 3.057259674491281665e-01
5.966718143844841688e+04 1.383437136811991586e+01 3.166811401366842471e-01
5.966718150806310587e+04 1.398085649887302928e+01 3.180661027604451685e-01
5.966718157767779485e+04 1.376078031736788532e+01 3.012889721670433119e-01
5.966718164729248383e+04 1.370689605236481690e+01 2.978269917796141364e-01
5.966718171690717281e+04 1.391197214270959392e+01 3.125564644203919773e-01
5.966718178652186180e+04 1.383832265238638470e+01 3.048077976042593562e-01
5.966718185613655078e+04 1.388333479237795132e+01 3.005778444709373831e-01
5.966718192575123976e+04 1.403481492492938898e+01 3.069176594180733075e-01
5.966718199536592874e+04 1.413760488629288226e+01 3.140128207617124412e-01
5.966718206498061772e+04 1.360183810937321702e+01 2.932901065509609939e-01
5.966718213459530671e+04 1.355453012943226909e+01 2.933149992339438850e-01
5.966718220420999569e+04 1.376814799919565857e+01 2.963120747893764340e-01
5.966718227382468467e+04 1.389352254919031893e+01 3.019559278917677836e-01
5.966718234343937365e+04 1.432212574850299447e+01 3.097687759877301161e-01
5.966718241305406264e+04 1.418829216530094861e+01 3.112909263882998601e-01
5.966718248266875162e+04 1.434787278477235972e+01 3.196726084716879912e-01
5.966718255228344060e+04 1.390449700005824951e+01 3.000363496111551065e-01
5.966718262189812958e+04 1.406243735628795477e+01 3.130783025383079843e-01
5.966718269151281856e+04 1.417519166267369535e+01 3.129467574528013718e-01
5.966718276112750755e+04 1.403157614640924677e+01 3.080245159719238734e-01
5.966718283074219653e+04 1.364073697954446551e+01 3.035215513770396778e-01
5.966718290035688551e+04 1.390219055470498155e+01 3.128261104785480806e-01
5.966718296997157449e+04 1.392203160004716267e+01 3.072258212707756342e-01
5.966718303958626348e+04 1.384763313609467517e+01 3.067051872857640138e-01
5.966718310920095246e+04 1.391740140593351605e+01 3.033466285388831674e-01
5.966718317881564144e+04 1.389343465582751591e+01 3.003381304348806680e-01
5.966718324843033042e+04 1.402276534641617900e+01 2.978281029075403596e-01
5.966718331804501940e+04 1.386893878879323161e+01 2.943046033202947331e-01
5.966718338765970839e+04 1.351697861737265960e+01 2.831294970506094688e-01
5.966718345727439737e+04 1.381084733811258580e+01 2.978415709346798335e-01
5.966718352688908635e+04 1.375796628122517440e+01 2.967895982852715719e-01
5.966718359650377533e+04 1.358925116238773256e+01 2.929013891498812860e-01
5.966718366611846432e+04 1.422067546301900620e+01 3.180319702198103338e-01
5.966718373573315330e+04 1.412328231650479715e+01 3.301187956042975213e-01
5.966718380534784228e+04 1.403847303599187057e+01 3.131555837729245173e-01
5.966718387496253126e+04 1.383781724400679991e+01 3.020600415571412234e-01
5.966718394457722025e+04 1.385330437111316293e+01 3.040829528863454034e-01
5.966718401419190923e+04 1.427676631682017216e+01 3.136969317598787277e-01
5.966718408380659821e+04 1.362339161040909552e+01 2.910178242422645778e-01
5.966718415342128719e+04 1.376156323185011665e+01 3.067954256650019529e-01
5.966718422303597617e+04 1.400370699881375991e+01 3.058899232556485104e-01
5.966718429265066516e+04 1.385530867092689178e+01 2.949343946185333798e-01
5.966718436226535414e+04 1.357418765868827037e+01 2.917687364849361753e-01
5.966718443188004312e+04 1.367977723633832277e+01 2.983914673371672599e-01
5.966718450149473210e+04 1.382086493133838800e+01 2.998412062280071400e-01
5.966718457110942109e+04 1.397304470921316444e+01 3.096459201742718936e-01
5.966718464072411007e+04 1.413126698318850849e+01 3.115429777359614572e-01
5.966718471033879905e+04 1.407250854982900456e+01 3.208187552026351419e-01
5.966718477995348803e+04 1.384436745838348948e+01 3.074875400864381381e-01
5.966718484956817701e+04 1.365588828102505126e+01 2.934904093234672606e-01
5.966718491918286600e+04 1.420765286463736210e+01 3.088300679221159806e-01
5.966718498879755498e+04 1.397524723506348998e+01 2.960722065838570227e-01
5.966718505841224396e+04 1.430684333313393530e+01 3.116453023830852431e-01
5.966718512802693294e+04 1.375446570742016839e+01 2.959258094516762361e-01
5.966718519764162193e+04 1.414200254686528346e+01 3.100900561757742868e-01
5.966718526725631091e+04 1.387998031040074132e+01 2.919852167827906020e-01
5.966718533687099989e+04 1.379120496606138069e+01 2.961286182727949079e-01
5.966718540648568887e+04 1.428329537281227424e+01 3.255756450880420982e-01
5.966718547610037785e+04 1.485316942944061580e+01 3.325314565024775071e-01
5.966718554571506684e+04 1.400451141121660648e+01 3.009911841331880944e-01
5.966718561532975582e+04 1.402850153265739230e+01 3.045659343892986315e-01
5.966718568494444480e+04 1.424268132393356545e+01 3.115401756881093775e-01
5.966718575455913378e+04 1.354089177046010484e+01 2.890257015517028738e-01
5.966718582417382277e+04 1.400513941398865825e+01 2.938047370213989207e-01
5.966718589378851175e+04 1.478883954911032994e+01 3.285164805219074058e-01
5.966718596340320073e+04 1.355745467144011940e+01 2.887128406820180793e-01
5.966718603301788971e+04 1.376912696550105508e+01 2.969329204318068016e-01
5.966718610263257870e+04 1.401220816253787227e+01 3.131315053886161714e-01
5.966718617224726768e+04 1.374858377620744143e+01 2.971464579334576750e-01
5.966718624186195666e+04 1.351335516112355606e+01 2.875022794004561955e-01
5.966718631147664564e+04 1.342808170666062217e+01 2.886208243643541560e-01
5.966718638109133462e+04 1.356374124669957482e+01 2.978685833515898884e-01
5.966718645070602361e+04 1.408110125712920535e+01 3.108989031157336491e-01
5.966718652032071259e+04 1.409954280964256057e+01 3.259221108211942108e-01
5.966718658993540157e+04 1.351232727481222362e+01 2.900134533761217770e-01
5.966718665955009055e+04 1.365301524953789247e+01 2.919587853847412373e-01
5.966718672916477954e+04 1.346209488287982836e+01 2.945491175810270312e-01
5.966718679877946852e+04 1.343700508046433661e+01 2.826294899325579868e-01
5.966718686839415750e+04 1.337037142450548011e+01 2.894770158323066167e-01
5.966718693800884648e+04 1.389631948957287122e+01 3.133147483230344088e-01
5.966718700762353546e+04 1.398691068467187826e+01 3.197946632159556213e-01
5.966718707723822445e+04 1.405633137492250029e+01 3.134322510505838655e-01
5.966718714685291343e+04 1.380179890780597418e+01 2.950961350160988816e-01
5.966718721646760241e+04 1.384117818606007688e+01 2.927881858291100925e-01
5.966718728608229139e+04 1.427535750920171331e+01 3.081444472020471448e-01
5.966718735569698038e+04 1.330418272341143648e+01 2.847860163459106086e-01
5.966718742531166936e+04 1.379363314509758176e+01 3.065926160808855605e-01
5.966718749492635834e+04 1.433969303567095288e+01 3.187748756579910081e-01
5.966718756454104732e+04 1.444986433340447007e+01 3.249135613234791498e-01
5.966718763415573630e+04 1.390583274771609190e+01 3.060795057604576708e-01
5.966718770377042529e+04 1.386985898942420725e+01 3.030515416297594466e-01
5.966718777338511427e+04 1.362499635494124028e+01 2.914252761165055938e-01
5.966718784299980325e+04 1.402387915699339693e+01 3.146168800417301625e-01
5.966718791261449223e+04 1.401300425429200835e+01 3.022044544974208380e-01
5.966718798222918122e+04 1.426804280415881365e+01 3.072848068094260476e-01
5.966718805184387020e+04 1.391993580599144131e+01 3.063159172291436971e-01
5.966718812145855918e+04 1.390201989749773936e+01 3.000195523132290210e-01
5.966718819107324816e+04 1.377142349176247471e+01 2.974793523572771825e-01
5.966718826068793715e+04 1.363688413882200834e+01 2.924233361531951569e-01
5.966718833030262613e+04 1.387717842323651496e+01 2.937806802161464503e-01
5.966718839991731511e+04 1.365530358024332891e+01 2.842423881669882690e-01
5.966718846953200409e+04 1.388929508535039226e+01 2.952795772388411844e-01
5.966718853914669307e+04 1.376488846343515071e+01 2.990675279362086103e-01
5.966718860876138206e+04 1.392255852447387277e+01 3.092399488779216110e-01
5.966718867837607104e+04 1.388986328874715959e+01 2.993766094698062097e-01
5.966718874799076002e+04 1.356370310422567549e+01 2.895451393747165425e-01
5.966718881760544900e+04 1.415963989660397537e+01 3.094067596532745212e-01
5.966718888722013799e+04 1.338435364505061465e+01 2.842778657522346819e-01
5.966718895683482697e+04 1.360521436848203791e+01 3.007208157852012675e-01
5.966718902644951595e+04 1.436417470766826199e+01 3.389932201532961376e-01
5.966718909606420493e+04 1.377070193285859645e+01 3.111670908932069879e-01
5.966718916567889391e+04 1.386152896932659573e+01 3.120882225553498479e-01
5.966718923529358290e+04 1.378318403908794743e+01 3.014267042589204304e-01
5.966718930490827188e+04 1.385462012320328640e+01 3.062899359086456164e-01
5.966718937452296086e+04 1.420689757781348561e+01 3.104300511957022168e-01
5.966718944413764984e+04 1.453341633012479761e+01 3.276398999937248369e-01
5.966718951375233883e+04 1.393199570254653175e+01 2.969922914492802990e-01
5.966718958336702781e+04 1.392334545454545491e+01 2.917895983898749490e-01
5.966718965298171679e+04 1.416912861614063956e+01 3.053107336054751708e-01
5.966718972259640577e+04 1.469433950767730757e+01 3.252051283391517167e-01
5.966718979221109475e+04 1.394747923733770101e+01 3.045673444850733325e-01
5.966718986182578374e+04 1.383638327058342732e+01 2.960786549623143915e-01
5.966718993144047272e+04 1.412219458843975595e+01 3.037030531072443806e-01
5.966719000105516170e+04 1.355767025911488055e+01 2.882365396871132690e-01
5.966719007066985068e+04 1.399967384213959676e+01 2.996766653209683717e-01
5.966719014028453967e+04 1.383309250685618252e+01 2.994041131478669127e-01
5.966719020989922865e+04 1.396630870899221044e+01 2.978997315457662109e-01
5.966719027951391763e+04 1.377618280357404501e+01 2.946942405514684782e-01
5.966719034912860661e+04 1.385794721407624586e+01 2.962782217624523873e-01
5.966719041874329560e+04 1.363966809268138469e+01 2.846465203072722217e-01
5.966719048835798458e+04 1.382952103388383414e+01 2.988065161704656636e-01
5.966719055797267356e+04 1.380942383951481389e+01 2.952198420239697252e-01
5.966719062758736254e+04 1.399573378839590276e+01 3.037792151928581652e-01
5.966719069720205152e+04 1.405950276894073170e+01 2.997933493395644744e-01
5.966719076681674051e+04 1.376557623396139185e+01 2.995780723409579016e-01
5.966719083643142949e+04 1.389149696423902469e+01 2.974511074306704361e-01
5.966719090604611847e+04 1.420685135537682520e+01 2.999611339832985446e-01
5.966719097566080745e+04 1.442611960311075414e+01 3.100277750331052462e-01
5.966719104527549644e+04 1.397020429666920371e+01 2.992584555905741239e-01
5.966719111489018542e+04 1.402475575665004648e+01 2.939063692677946205e-01
5.966719118450487440e+04 1.381101272029767202e+01 2.905861290764828464e-01
5.966719125411956338e+04 1.408912091812588585e+01 2.959102057229369143e-01
5.966719132373425236e+04 1.388399639125753104e+01 2.930614584064801798e-01
5.966719139334894135e+04 1.336639766868415080e+01 2.791066695985383039e-01
5.966719146296363033e+04 1.488809740483886301e+01 3.423065736599191222e-01
5.966719153257831931e+04 1.384174565331162476e+01 2.978395396857441701e-01
5.966719160219300829e+04 1.352089240198184328e+01 2.891104282828262928e-01
5.966719167180769728e+04 1.406078927773641141e+01 3.112862962642663489e-01
5.966719174142238626e+04 1.428105304423871580e+01 3.123183551857460771e-01
5.966719181103707524e+04 1.406537055203781250e+01 3.038386310516484889e-01
5.966719188065176422e+04 1.429135135135135037e+01 3.120664975824022913e-01
5.966719195026645320e+04 1.418320542299997200e+01 3.039591986886141517e-01
5.966719201988114219e+04 1.417014366386751512e+01 3.098238569975085843e-01
5.966719208949583117e+04 1.359144012899210807e+01 2.972384559400354509e-01
5.966719215911052015e+04 1.362165484903934143e+01 2.876936477389435143e-01
5.966719222872520913e+04 1.425368784737869987e+01 3.105800863030475645e-01
5.966719229833989812e+04 1.404521410207157395e+01 3.032701509377350169e-01
5.966719236795458710e+04 1.420437171524127962e+01 3.089347234917576013e-01
5.966719243756927608e+04 1.393410623447296892e+01 3.007593974825973349e-01
5.966719250718396506e+04 1.393451854472551332e+01 3.023040281614031155e-01
5.966719257679865404e+04 1.429339608319417110e+01 3.282865502879498409e-01
5.966719264641334303e+04 1.363130469829571645e+01 2.886773860331308117e-01
5.966719271602803201e+04 1.402790903721204963e+01 3.019374899526082734e-01
5.966719278564272099e+04 1.386811327475659006e+01 3.048856023674975102e-01
5.966719285525740997e+04 1.407798096267603505e+01 3.104211941579188005e-01
5.966719292487209896e+04 1.334578714605708960e+01 2.929879790527619154e-01
5.966719299448678794e+04 1.411117475055014481e+01 3.160713630056209977e-01
5.966719306410147692e+04 1.417201945011406039e+01 3.215234803508537631e-01
5.966719313371616590e+04 1.408924063789979897e+01 3.113818891422956980e-01
5.966719320333085489e+04 1.362568030638984240e+01 3.024782425259855412e-01
5.966719327294554387e+04 1.386163075922806343e+01 3.058459379483183804e-01
5.966719334256023285e+04 1.363954225758100058e+01 3.061442962545797286e-01
5.966719341217492183e+04 1.431129653401796986e+01 3.179679846624748896e-01
5.966719348178961081e+04 1.374855000292928686e+01 3.098953296717323336e-01
5.966719355140429980e+04 1.343970411147428123e+01 2.896345699554983000e-01
5.966719362101898878e+04 1.366999560697027327e+01 3.030709445957419645e-01
5.966719369063367776e+04 1.361870798012277106e+01 3.017388151001565433e-01
5.966719376024836674e+04 1.406572384428223721e+01 3.270764000199113952e-01
5.966719382986305573e+04 1.389100377087448379e+01 3.037594872175232719e-01
5.966719389947774471e+04 1.335138325128825088e+01 2.855376692644246428e-01
5.966719396909243369e+04 1.406653662104910296e+01 3.172978451520248044e-01
5.966719403870712267e+04 1.343813593813593776e+01 3.081136471325556236e-01
5.966719410832181165e+04 1.366763502697575206e+01 3.181004337350130662e-01
5.966719417793650064e+04 1.360081154988385421e+01 3.136857859571443585e-01
5.966719424755118962e+04 1.407684188304834372e+01 3.217260734203205019e-01
5.966719431716587860e+04 1.334954328718331595e+01 3.070547342815335146e-01
5.966719438678056758e+04 1.340423045459857398e+01 3.030953612751758897e-01
5.966719445639525657e+04 1.385281683806554121e+01 3.390983483942996979e-01
5.966719452600994555e+04 1.423035692155161769e+01 3.395394347613092112e-01
5.966719459562463453e+04 1.340272706526700119e+01 2.904370195253742071e-01
5.966719466523932351e+04 1.384961212976022615e+01 3.011061209133623073e-01
5.966719473485401249e+04 1.357497694790225751e+01 2.858712950959060306e-01
5.966719480446870148e+04 1.407033320429979462e+01 3.093678343570926970e-01
5.966719487408339046e+04 1.392873309905295187e+01 2.990370715414329972e-01
5.966719494369807944e+04 1.381733645274972666e+01 2.955076184618941615e-01
5.966719501331276842e+04 1.400531148721642083e+01 3.099235135457108492e-01
5.966719508292745741e+04 1.393775549786649925e+01 3.042777556723576526e-01
5.966719515254214639e+04 1.352385377043468218e+01 2.919582038573330651e-01
5.966719522215683537e+04 1.389958828233760890e+01 3.069455181917510322e-01
5.966719529177152435e+04 1.389112638183447856e+01 3.057556903809811044e-01
5.966719536138621334e+04 1.427553926320891797e+01 3.148781641306646617e-01
5.966719543100090232e+04 1.386524343689434247e+01 2.976990966238920455e-01
5.966719550061559130e+04 1.357721460394607504e+01 2.908663391450558300e-01
5.966719557023028028e+04 1.346841173568588879e+01 2.932938752310122466e-01
5.966719563984496926e+04 1.354992881838519381e+01 2.891702324840002558e-01
5.966719570945965825e+04 1.374380707932907519e+01 3.094723843343152869e-01
5.966719577907434723e+04 1.347777874792630826e+01 2.947120569775037446e-01
5.966719584868903621e+04 1.425087713945754686e+01 3.122509158941055296e-01
5.966719591830372519e+04 1.350839592819233914e+01 2.935717508575231838e-01
5.966719598791841418e+04 1.350924403680309283e+01 2.885991362314364039e-01
5.966719605753310316e+04 1.393820476774444295e+01 3.095244249534482850e-01
5.966719612714779214e+04 1.358088128503790770e+01 2.936479959770942338e-01
5.966719619676249567e+04 1.359802559203288830e+01 2.891575807346338234e-01
5.966719626637717738e+04 1.403312679461991763e+01 2.981860534324171086e-01
5.966719633599185909e+04 1.402517824647236111e+01 3.073062046656324653e-01
5.966719640560654807e+04 1.434608754540417408e+01 3.166158204066659154e-01
5.966719647522123705e+04 1.409345028529804367e+01 3.152631173784342655e-01
5.966719654483592603e+04 1.350818630706592316e+01 3.083403073643577463e-01
5.966719661445061502e+04 1.370231708036082807e+01 2.969370973586182294e-01
5.966719668406530400e+04 1.383607518841089856e+01 2.966097182330824644e-01
5.966719675367999298e+04 1.356784902620753108e+01 2.848540800976563925e-01
5.966719682329468196e+04 1.418264743317776855e+01 3.116948359096182175e-01
5.966719689290937094e+04 1.360577450555796197e+01 2.896990682163945174e-01
5.966719696252405993e+04 1.361708557315124146e+01 2.933247341726204493e-01
5.966719703213874891e+04 1.445320346058442773e+01 3.212343962782577278e-01
5.966719710175343789e+04 1.412293053673481324e+01 3.072394898370955918e-01
5.966719717136812687e+04 1.406745125592833112e+01 3.138696551738241469e-01
5.966719724098281586e+04 1.351364642949584471e+01 2.897783467151253123e-01
5.966719731059750484e+04 1.382943211886830959e+01 2.905238194420656228e-01
5.966719738021219382e+04 1.439050763266295085e+01 3.202785476324958025e-01
5.966719744982688280e+04 1.431578947368421240e+01 3.258544326293984494e-01
5.966719751944157179e+04 1.358840835539864678e+01 2.974830359001214841e-01
5.966719758905627532e+04 1.355698974972987081e+01 2.911603346327555908e-01
5.966719765867095703e+04 1.332143064002316812e+01 2.831500844027882713e-01
5.966719772828563873e+04 1.366126565900135326e+01 2.914496309166340060e-01
5.966719779790034227e+04 1.372656599052810122e+01 3.024583780361632113e-01
5.966719786751502397e+04 1.358423817863397431e+01 2.939434992231802490e-01
5.966719793712970568e+04 1.295558108903399308e+01 2.711622537879573858e-01
5.966719800674439466e+04 1.387623851020651777e+01 3.034220209382062494e-01
5.966719807635909820e+04 1.352993571819780350e+01 2.861593740882921733e-01
5.966719814597378718e+04 1.393743103396856675e+01 2.963654685946774392e-01
5.966719821558847616e+04 1.346119402985074665e+01 2.862029719135825712e-01
5.966719828520316514e+04 1.355114212095770299e+01 2.832173694413200327e-01
5.966719835481785412e+04 1.355054280885680917e+01 2.810315997786789199e-01
5.966719842443254311e+04 1.419630998527600063e+01 3.127892035118185476e-01
5.966719849404723209e+04 1.356451193058568450e+01 2.993799111333512175e-01
5.966719856366192107e+04 1.445692431561997005e+01 3.195993030492859099e-01
5.966719863327660278e+04 1.341966544033111042e+01 2.895117580671424107e-01
5.966719870289129904e+04 1.334259232853272614e+01 2.749150800097179825e-01
5.966719877250598802e+04 1.368761737089201880e+01 2.909712991642576241e-01
5.966719884212067700e+04 1.404509441829987537e+01 2.982713798094631663e-01
5.966719891173536598e+04 1.470127374717203317e+01 3.206055215514932999e-01
5.966719898135005496e+04 1.395289747399702840e+01 3.005465970344308735e-01
5.966719905096474395e+04 1.403788354097576985e+01 3.055291955452590358e-01
5.966719912057943293e+04 1.334985397697989917e+01 2.835826855741446217e-01
5.966719919019412191e+04 1.343666161370591716e+01 2.843792010541241200e-01
5.966719925980881089e+04 1.363117279422552208e+01 2.897640529450277169e-01
5.966719932942349988e+04 1.388415803605677112e+01 2.954130782817694922e-01
5.966719939903818886e+04 1.390340841020725904e+01 3.046609064362504893e-01
5.966719946865287784e+04 1.354203399596658031e+01 2.931505374420960708e-01
5.966719953826756682e+04 1.377124718410813031e+01 3.025035354159942846e-01
5.966719960788225580e+04 1.394967546901395927e+01 3.045499116718018429e-01
5.966719967749694479e+04 1.428101350124114610e+01 3.168825790794224662e-01
5.966719974711163377e+04 1.369924350848497241e+01 2.906832638619649689e-01
5.966719981672632275e+04 1.411358009782018108e+01 3.086774573093233331e-01
5.966719988634101173e+04 1.395883181913585780e+01 3.004268393502464440e-01
5.966719995595570072e+04 1.374914269107817510e+01 2.961378520113077673e-01
5.966720002557038970e+04 1.380692732807282042e+01 2.982857175978441133e-01
5.966720009518507868e+04 1.382443824350125006e+01 2.933099123879434611e-01
5.966720016479976766e+04 1.370309540719697061e+01 2.897219297238385893e-01
5.966720023441445665e+04 1.393736514025413342e+01 3.104852258205575422e-01
5.966720030402914563e+04 1.404116377344723610e+01 3.067152941622148243e-01
5.966720037364383461e+04 1.412741930613846897e+01 3.014976565206122228e-01
5.966720044325852359e+04 1.393082783750414144e+01 3.081188360334308762e-01
5.966720051287321257e+04 1.395835082458770593e+01 3.135970105592859047e-01
5.966720058248790156e+04 1.386579697106012965e+01 3.062774819762326683e-01
5.966720065210259054e+04 1.344843152477069559e+01 2.826531937702285724e-01
5.966720072171727952e+04 1.317761842180446941e+01 2.798095192319164926e-01
5.966720079133196850e+04 1.372597675312768040e+01 2.968175572124374106e-01
5.966720086094665749e+04 1.384332088653336434e+01 3.164380174556433167e-01
5.966720093056134647e+04 1.352806107410246028e+01 2.952092225119798963e-01
5.966720100017603545e+04 1.393210910395980484e+01 3.150537853489411289e-01
5.966720106979072443e+04 1.387073608617594189e+01 3.187594957037320209e-01
5.966720113940541341e+04 1.367467261559856340e+01 3.061331902990235276e-01
5.966720120902010240e+04 1.409196271863463146e+01 3.139123744947008854e-01
5.966720127863479138e+04 1.396286576168929194e+01 3.084961895937875509e-01
5.966720134824948036e+04 1.412574759403746327e+01 3.110526480068719901e-01
5.966720141786416934e+04 1.393657442916986078e+01 3.109866008314919328e-01
5.966720148747885833e+04 1.351066831754441466e+01 2.996083655995149808e-01
5.966720155709354731e+04 1.402216322634530421e+01 3.072287013810447998e-01
5.966720162670823629e+04 1.434649882939584487e+01 3.222363882031336058e-01
5.966720169632292527e+04 1.378152142232585220e+01 3.024026221616629706e-01
5.966720176593761425e+04 1.410366451689600886e+01 3.041447286363806457e-01
5.966720183555230324e+04 1.448354894887423860e+01 3.157382105992297405e-01
5.966720190516699222e+04 1.413815987933634943e+01 3.026406352302352110e-01
5.966720197478168120e+04 1.359032276892546598e+01 2.843021693854376197e-01
5.966720204439637018e+04 1.365593443582613808e+01 2.868705344374249955e-01
5.966720211401105917e+04 1.374563060935285819e+01 2.986656471748058150e-01
5.966720218362574815e+04 1.414211307270690021e+01 3.060004826966882252e-01
5.966720225324043713e+04 1.384982607652632858e+01 3.063322258744892723e-01
5.966720232285512611e+04 1.369691502262711147e+01 2.977786986148240334e-01
5.966720239246981509e+04 1.363831544178365007e+01 3.000365225505103872e-01
5.966720246208450408e+04 1.390969202358968282e+01 3.035403065763437325e-01
5.966720253169919306e+04 1.343854115892995438e+01 2.842900578725059413e-01
5.966720260131388204e+04 1.371563548595985083e+01 2.963435252274388421e-01
5.966720267092857102e+04 1.418956680902989653e+01 3.126128108713298603e-01
5.966720274054326001e+04 1.434679181412525040e+01 3.208484397310306657e-01
5.966720281015794899e+04 1.427521520471444916e+01 3.244648432243795733e-01
5.966720287977263797e+04 1.420397061987153897e+01 3.242076313002471011e-01
5.966720294938732695e+04 1.409630891884489934e+01 3.090001253688530736e-01
5.966720301900201594e+04 1.350200767640980359e+01 2.966653809407778231e-01
5.966720308861670492e+04 1.361841365640069768e+01 2.961858059650769315e-01
5.966720315823139390e+04 1.356210575959441300e+01 3.057345022329268636e-01
5.966720322784608288e+04 1.343970639636490638e+01 3.079321401349959242e-01
5.966720329746077186e+04 1.361354675454598961e+01 2.956779374595005505e-01
5.966720336707546085e+04 1.370819935691318214e+01 3.071949016613279015e-01
5.966720343669014983e+04 1.337697581686221682e+01 2.955634788380726574e-01
5.966720350630483881e+04 1.381211419753086567e+01 3.132557696115952361e-01
5.966720357591952779e+04 1.330481206881744960e+01 2.815107807583855926e-01
5.966720364553421678e+04 1.335001290396581730e+01 2.908180037209376900e-01
5.966720371514890576e+04 1.399349253912043345e+01 3.068790783320985427e-01
5.966720378476359474e+04 1.416117003392731633e+01 3.057866721889597739e-01
5.966720385437828372e+04 1.408486929285628264e+01 3.073185458128214198e-01
5.966720392399297270e+04 1.370293473499780923e+01 2.910862542452647417e-01
5.966720399360766169e+04 1.349127991193000575e+01 2.929162575106388222e-01
5.966720406322235067e+04 1.432679519248368116e+01 3.211298313450955955e-01
5.966720413283703965e+04 1.341105102011617589e+01 2.960150480255679395e-01
5.966720420245172863e+04 1.415913627290872867e+01 3.118951492507066603e-01
5.966720427206641762e+04 1.337845511966158618e+01 2.913180942125670470e-01
5.966720434168110660e+04 1.329474837147633615e+01 2.918006353518072249e-01
5.966720441129579558e+04 1.381477935676888613e+01 3.101232543238382489e-01
5.966720448091048456e+04 1.352741423033200263e+01 2.923471586282029300e-01
5.966720455052517354e+04 1.393295573110746766e+01 3.051233783281797618e-01
5.966720462013986253e+04 1.346502802428771695e+01 2.852713299302924721e-01
5.966720468975455151e+04 1.403830111128025671e+01 3.070705459068467369e-01
5.966720475936924049e+04 1.343270660253607396e+01 2.804023549646943447e-01
5.966720482898392947e+04 1.358947677836566825e+01 2.952686967853944133e-01
5.966720489859861846e+04 1.361492835330044748e+01 2.935716585736241613e-01
5.966720496821330744e+04 1.383542542483273152e+01 3.062150905321723293e-01
5.966720503782799642e+04 1.397405356875654725e+01 3.232043560016444883e-01
5.966720510744268540e+04 1.339203166531838818e+01 2.904410499426690051e-01
5.966720517705737439e+04 1.335637639883777794e+01 2.876635867562353788e-01
5.966720524667206337e+04 1.335302768166090104e+01 2.871277114564888544e-01
5.966720531628675235e+04 1.367073384831460636e+01 2.941163602457274040e-01
5.966720538590144133e+04 1.378870130644872738e+01 3.094802245476650504e-01
5.966720545551613031e+04 1.405848589209111310e+01 3.114661120424612739e-01
5.966720552513081930e+04 1.404292322479875033e+01 3.105908165749458050e-01
5.966720559474550828e+04 1.358050160620081925e+01 2.849034295169962094e-01
5.966720566436019726e+04 1.379305345995680732e+01 2.970782731357197726e-01
5.966720573397488624e+04 1.384527865841012151e+01 3.034257054051605618e-01
5.966720580358957523e+04 1.371982125007349751e+01 2.996743448616716043e-01
5.966720587320426421e+04 1.396175701271759628e+01 3.045953556537188134e-01
5.966720594281895319e+04 1.416551349064869925e+01 3.104243346974204232e-01
5.966720601243364217e+04 1.495040180813661479e+01 3.452202825844828959e-01
5.966720608204833115e+04 1.395535925313164682e+01 3.069507593717689109e-01
5.966720615166302014e+04 1.483029816655349009e+01 3.436419358874466257e-01
5.966720622127770912e+04 1.433740978953407641e+01 3.139357411598691638e-01
5.966720629089239810e+04 1.435691482953860820e+01 3.194709586121156075e-01
5.966720636050708708e+04 1.487814331338563179e+01 3.222714804267267641e-01
5.966720643012177607e+04 1.453106419123892579e+01 3.143551102656691465e-01
5.966720649973646505e+04 1.428238247927884075e+01 3.132669367422685203e-01
5.966720656935115403e+04 1.476639331483271711e+01 3.374605503828447262e-01
5.966720663896584301e+04 1.463439733793443587e+01 3.248756942752417665e-01
5.966720670858054655e+04 1.394399646851088725e+01 3.063985903208822914e-01
5.966720677819522825e+04 1.394720579147170447e+01 3.008296027721272803e-01
5.966720684780992451e+04 1.446944051209453974e+01 3.169984602616842673e-01
5.966720691742460622e+04 1.395269947443860481e+01 3.015571250591349006e-01
5.966720698703928792e+04 1.370713219585003984e+01 2.941714975158801204e-01
5.966720705665397691e+04 1.428837478663740512e+01 3.110641917470975404e-01
5.966720712626866589e+04 1.427687803092689123e+01 3.144119779707625351e-01
5.966720719588335487e+04 1.388929230402952442e+01 2.996377953980350894e-01
5.966720726549804385e+04 1.410697367632068122e+01 3.097356385113163579e-01
5.966720733511274739e+04 1.416654056835032982e+01 3.100898350668934711e-01
5.966720740472742909e+04 1.433342499236174916e+01 3.260435399553280877e-01
5.966720747434212535e+04 1.375412047627426837e+01 3.199192002539213431e-01
5.966720754395680706e+04 1.394017991004497681e+01 3.131881674317409936e-01
5.966720761357148876e+04 1.347789829717751431e+01 2.933198829810156893e-01
5.966720768318617775e+04 1.369361389052383871e+01 3.045235814383353001e-01
5.966720775280086673e+04 1.421138508371385178e+01 3.115657491312850969e-01
5.966720782241555571e+04 1.395768494134546422e+01 2.990642816196290021e-01
5.966720789203024469e+04 1.407631743759506193e+01 3.099668168407025415e-01
5.966720796164494823e+04 1.406474370423289777e+01 3.153157993119652946e-01
5.966720803125962993e+04 1.400429786599015181e+01 3.086812569061248568e-01
5.966720810087431164e+04 1.411242747349554882e+01 3.163716490653112334e-01
5.966720817048900062e+04 1.380501794223189549e+01 3.036279009318839095e-01
5.966720824010368960e+04 1.412015900740830077e+01 3.043192221384289353e-01
5.966720830971837859e+04 1.382283499251167314e+01 3.023215839451525722e-01
5.966720837933306757e+04 1.349801041605711127e+01 2.955466807031958409e-01
5.966720844894775655e+04 1.334148963994071657e+01 2.875774861207080479e-01
5.966720851856244553e+04 1.445697301377618338e+01 3.257632621300066145e-01
5.966720858817713452e+04 1.381782445611402821e+01 3.054575440034263956e-01
5.966720865779182350e+04 1.419099431381589049e+01 3.234927077915539795e-01
5.966720872740652703e+04 1.402534850379769971e+01 3.161985342062107462e-01
5.966720879702120874e+04 1.367639939033501761e+01 3.055736652164772194e-01
5.966720886663589044e+04 1.341518601996311766e+01 3.031668827690215950e-01
5.966720893625057943e+04 1.406326280282122099e+01 3.334960104031060579e-01
5.966720900586526841e+04 1.341129197229609282e+01 3.152605110633301955e-01
5.966720907547995739e+04 1.381860394994723329e+01 3.245011266522645488e-01
5.966720914509464637e+04 1.358177673840324395e+01 3.232653967631195502e-01
5.966720921470933536e+04 1.386436035606894990e+01 3.251785035378268462e-01
5.966720928432402434e+04 1.390862178229773427e+01 3.296892533819195670e-01
5.966720935393872787e+04 1.351914918179456748e+01 3.043340516980340138e-01
5.966720942355341685e+04 1.396127467129893063e+01 3.264211667425445107e-01
5.966720949316809856e+04 1.395852478839177913e+01 3.239785923115182098e-01
5.966720956278279482e+04 1.358485019449475928e+01 3.020830269240000754e-01
5.966720963239747653e+04 1.336982361400522379e+01 2.959526657274147432e-01
5.966720970201217278e+04 1.390180823583042091e+01 3.214482467993673431e-01
5.966720977162686177e+04 1.390976014481822354e+01 3.127581223021746459e-01
5.966720984124155075e+04 1.381865957896644304e+01 3.053523505557782514e-01
5.966720991085623973e+04 1.370694900089472235e+01 3.044420270091076630e-01
5.966720998047092871e+04 1.394702590925678187e+01 3.044079013026823599e-01
5.966721005008561770e+04 1.400580405980308818e+01 3.158324030465385901e-01
5.966721011970030668e+04 1.371970403344662870e+01 3.088785008839851076e-01
5.966721018931499566e+04 1.452323905314071517e+01 3.422871341997246741e-01
5.966721025892968464e+04 1.360986626516694642e+01 2.962156838183239715e-01
5.966721032854437362e+04 1.351627852408048369e+01 2.958506840443301811e-01
5.966721039815906261e+04 1.360411295818887822e+01 2.979362472962016617e-01
5.966721046777375159e+04 1.342097692714143164e+01 2.890294129995328309e-01
5.966721053738844057e+04 1.380203554610360150e+01 3.092098879184992377e-01
5.966721060700312955e+04 1.418620604028928867e+01 3.157470327640864438e-01
5.966721067661781854e+04 1.370799543461284387e+01 3.029271607290751622e-01
5.966721074623250752e+04 1.366100628930817606e+01 2.994934579637502647e-01
5.966721081584719650e+04 1.363896683865906390e+01 3.004111575183433525e-01
5.966721088546188548e+04 1.374428740050240627e+01 3.133284936731934867e-01
5.966721095507657446e+04 1.356156992944803363e+01 2.920090263145629916e-01
5.966721102469126345e+04 1.328779271968467235e+01 2.800261887839453623e-01
5.966721109430595243e+04 1.371402620607504375e+01 2.981609483171181463e-01
5.966721116392064141e+04 1.370562873539294202e+01 3.014980816344453030e-01
5.966721123353533039e+04 1.372343053379925415e+01 3.049345703195832646e-01
5.966721130315001938e+04 1.365187794828924517e+01 2.963598250550213975e-01
5.966721137276470836e+04 1.380489512618344428e+01 3.090322310351339419e-01
5.966721144237939734e+04 1.400675066106703959e+01 3.073893587030550600e-01
5.966721151199408632e+04 1.322900741086537835e+01 2.844357538156445653e-01
5.966721158160877530e+04 1.342132709944254643e+01 2.862765344182685578e-01
5.966721165122346429e+04 1.313638218491314014e+01 2.781047054102741556e-01
5.966721172083815327e+04 1.335649564778230136e+01 2.914458084052564679e-01
5.966721179045284225e+04 1.409502487562189010e+01 3.181399192247567065e-01
5.966721186006753123e+04 1.372265927647654671e+01 3.073345704380905374e-01
5.966721192968222022e+04 1.334376293842786865e+01 2.902885618009611313e-01
5.966721199929690920e+04 1.394190028792241343e+01 3.111454509836266702e-01
5.966721206891159818e+04 1.391019593613933480e+01 3.117821162088682541e-01
5.966721213852628716e+04 1.416275807386173113e+01 3.225386636752732294e-01
5.966721220814097614e+04 1.432031541040606015e+01 3.169253193551698211e-01
5.966721227775566513e+04 1.351588119278208033e+01 2.933757094485496819e-01
5.966721234737035411e+04 1.425261011923148224e+01 3.182237765472311075e-01
5.966721241698504309e+04 1.361693227678440010e+01 2.878238223911607219e-01
5.966721248659973207e+04 1.328456660832639713e+01 2.873023457557206117e-01
5.966721255621442106e+04 1.379805235790928997e+01 3.014174146637370044e-01
5.966721262582911004e+04 1.367183792121499764e+01 2.941344563864135564e-01
5.966721269544379902e+04 1.379090426159839389e+01 2.923321304888855665e-01
5.966721276505848800e+04 1.443358503255785408e+01 3.189702446774094202e-01
5.966721283467317699e+04 1.436915098890496800e+01 3.170700173487100426e-01
5.966721290428786597e+04 1.442579800991996919e+01 3.190400745073785349e-01
5.966721297390255495e+04 1.453032178217821802e+01 3.248075110504937690e-01
5.966721300870990672e+04 1.349946076254520122e+01 4.656590373044519060e-01


==> figures/ground-lc/20220328_tic3788_g.dat <==
5.966716027164240950e+04 1.984071151531362531e+01 3.098847829286349054e+00
5.966716029298667854e+04 2.077145439224258894e+01 2.768127224422502475e-01
5.966716032779402303e+04 2.060045160428781585e+01 2.704832227379448395e-01
5.966716036260136752e+04 2.063748445159874123e+01 2.759160952157018176e-01
5.966716039740871929e+04 2.047882116186597301e+01 2.675576583027181043e-01
5.966716043221606378e+04 2.069694902868278419e+01 2.823381037834413743e-01
5.966716046702340100e+04 2.052380894756585761e+01 2.603286209052267375e-01
5.966716050183074549e+04 2.019255503191552847e+01 2.486405554393329442e-01
5.966716053663808998e+04 1.998470298192064121e+01 2.489338580129718259e-01
5.966716057144543447e+04 2.044565151570202133e+01 2.752098102798472556e-01
5.966716060625277896e+04 2.015965192683360030e+01 2.696502113091044928e-01
5.966716064106012345e+04 2.076154720995927505e+01 2.705360525911404412e-01
5.966716067586746794e+04 2.028338754424567014e+01 2.560057259138460717e-01
5.966716071067481244e+04 2.035017817425202580e+01 2.522783717265914549e-01
5.966716074548215693e+04 2.051404893069354785e+01 2.720391752555780251e-01
5.966716078028950142e+04 2.054682460777419806e+01 2.677563068269430691e-01
5.966716081509684591e+04 2.064158542780425520e+01 2.665879328698896322e-01
5.966716084990419040e+04 2.040055975100731089e+01 2.487955485011984491e-01
5.966716088471153489e+04 2.056420366459551374e+01 2.608508835043333862e-01
5.966716091951887938e+04 2.039815151294909867e+01 2.553570450556092442e-01
5.966716095432622387e+04 2.028269654221211482e+01 2.560589891505948845e-01
5.966716098913356836e+04 2.026415708004577354e+01 2.540194793425757935e-01
5.966716102394091286e+04 2.020478376419425004e+01 2.604796225235928575e-01
5.966716105874825735e+04 1.989792720705203877e+01 2.559771160764445219e-01
5.966716109355560184e+04 1.999318506576778276e+01 2.572229223319311697e-01
5.966716112836294633e+04 1.962438046906495615e+01 2.577056627542249068e-01
5.966716116317029082e+04 2.010465371931110212e+01 2.603613484438883630e-01
5.966716119797763531e+04 1.953560746332431108e+01 2.485850321077479885e-01
5.966716123278497980e+04 2.040989377546373262e+01 2.707133279484518762e-01
5.966716126759232429e+04 2.040548509672325395e+01 2.697910339384912981e-01
5.966716130239966878e+04 1.980111566621383190e+01 2.588530766728012744e-01
5.966716133720701328e+04 1.973644949768393175e+01 2.519034798904635775e-01
5.966716137201435777e+04 2.046539225422045760e+01 2.631819879050898425e-01
5.966716140682170226e+04 2.001865521406522319e+01 2.582506524129333236e-01
5.966716144162904675e+04 1.962959510492853354e+01 2.502991209385452276e-01
5.966716147643639124e+04 2.019633366141732012e+01 2.700015934441575283e-01
5.966716151124373573e+04 1.990242601326366056e+01 2.542357382639772734e-01
5.966716154605108022e+04 1.979535383537991677e+01 2.669513087484486902e-01
5.966716158085842471e+04 1.959946760469648908e+01 2.682995743380388043e-01
5.966716161566576920e+04 2.012269441825609917e+01 3.011545282263753953e-01
5.966716165047311370e+04 1.996906407982529075e+01 2.776451739262898455e-01
5.966716168528045819e+04 1.984681898663562194e+01 2.659466339590413342e-01
5.966716172008780268e+04 2.000664722892144454e+01 2.885400261644431308e-01
5.966716175489514717e+04 1.979267340293880650e+01 2.841791925763285653e-01
5.966716178970249166e+04 2.029945383171189377e+01 2.997451002055827596e-01
5.966716182450983615e+04 2.037642469304896764e+01 3.084851162102434374e-01
5.966716185931718064e+04 1.965996021125926418e+01 2.723141298080200001e-01
5.966716189412452513e+04 2.025440457069995048e+01 2.654258510434683305e-01
5.966716192893186962e+04 1.977628223633564275e+01 2.518651822198507695e-01
5.966716196373921412e+04 2.013877551020408063e+01 2.599730893689630729e-01
5.966716199854655861e+04 1.959946832077979906e+01 2.460293572369749437e-01
5.966716203335390310e+04 1.949696158447742889e+01 2.505956971192420668e-01
5.966716206816124759e+04 1.962771126046006032e+01 2.569389627372287155e-01
5.966716210296858480e+04 1.945334462926282271e+01 2.422392470300517575e-01
5.966716213777592930e+04 1.979135838644299383e+01 2.579199605685355556e-01
5.966716217258327379e+04 1.996315230786125028e+01 2.743880908616028180e-01
5.966716220739061828e+04 1.932466820748647862e+01 2.486667124937978757e-01
5.966716224219796277e+04 1.972332921242091430e+01 2.500397855518731172e-01
5.966716227700530726e+04 1.983753674952013313e+01 2.562995526914466637e-01
5.966716231181265175e+04 2.023240102520715666e+01 2.568730353723578386e-01
5.966716234661999624e+04 1.900584924787061780e+01 2.367597492982594365e-01
5.966716238142734801e+04 1.972092549545879336e+01 2.579093577058693687e-01
5.966716241623469250e+04 1.972487390304679167e+01 2.479259923525511111e-01
5.966716245104202972e+04 1.981231950327300595e+01 2.590006085936710223e-01
5.966716248584937421e+04 1.967331183543317508e+01 2.539334304334107673e-01
5.966716252065671870e+04 1.953228176625346180e+01 2.429296892756095116e-01
5.966716255546406319e+04 1.989863082981106501e+01 2.581709836336771313e-01
5.966716259027140768e+04 1.961140813652940551e+01 2.483758706213272660e-01
5.966716262507875217e+04 1.994136580913261270e+01 2.504875389835990451e-01
5.966716265988609666e+04 1.974011353336831220e+01 2.472158783236282076e-01
5.966716269469344115e+04 1.986304561942969826e+01 2.504932065141781128e-01
5.966716272950078564e+04 1.969382959279347389e+01 2.528534554147661151e-01
5.966716276430813014e+04 1.946066110215308953e+01 2.378456447721049027e-01
5.966716279911547463e+04 1.979564085022623843e+01 2.513452834073156006e-01
5.966716283392281912e+04 1.977605388540885656e+01 2.491933998268172912e-01
5.966716286873016361e+04 1.983096715863552006e+01 2.461943600457499048e-01
5.966716290353750810e+04 2.024449668209309650e+01 2.629885503238105771e-01
5.966716293834485259e+04 1.959792314937348578e+01 2.525308144404513899e-01
5.966716297315219708e+04 1.950481392885620124e+01 2.454256127356592709e-01
5.966716300795954157e+04 1.969009026380168592e+01 2.421466912720300069e-01
5.966716304276688606e+04 1.968379865400127571e+01 2.439466348456241218e-01
5.966716307757423056e+04 1.940111757245076163e+01 2.347222533735616179e-01
5.966716311238157505e+04 1.963325973916295553e+01 2.384786986231913763e-01
5.966716314718891954e+04 1.958064632388274617e+01 2.398517851314364846e-01
5.966716318199626403e+04 1.925696501959285101e+01 2.378581835343361595e-01
5.966716321680360852e+04 1.920299916032971410e+01 2.404373547421787549e-01
5.966716325161095301e+04 2.003796662463117073e+01 2.533445682264891530e-01
5.966716328641829750e+04 1.992344236003110325e+01 2.447960061155615430e-01
5.966716332122564199e+04 2.035110883059671849e+01 2.580831930988241596e-01
5.966716335603298648e+04 2.022643568240890488e+01 2.560381189065885632e-01
5.966716339084033098e+04 2.021527453916202433e+01 2.497990579927492627e-01
5.966716342564767547e+04 2.023310658150242602e+01 2.592752108848704329e-01
5.966716346045501996e+04 2.025197659902577385e+01 2.527381555556332815e-01
5.966716349526236445e+04 2.065870905204553409e+01 2.808674395826075698e-01
5.966716353006970894e+04 1.995770146787207011e+01 2.543058763520460452e-01
5.966716356487705343e+04 1.973121269992838478e+01 2.570629408022175322e-01
5.966716359968439792e+04 1.938382469747231340e+01 2.555585249701670669e-01
5.966716363449174241e+04 2.030767723046391637e+01 2.561045714102643256e-01
5.966716366929908691e+04 2.004847327321519046e+01 2.534094991837284039e-01
5.966716370410643140e+04 2.036085975624708766e+01 2.530475806714249654e-01
5.966716373891377589e+04 1.990024901829326609e+01 2.505994286455547337e-01
5.966716377372112038e+04 2.052651580160345191e+01 2.631942430573323555e-01
5.966716380852846487e+04 2.023453058963768925e+01 2.537724661906627377e-01
5.966716384333580936e+04 1.983580688475111842e+01 2.579567160312130625e-01
5.966716387814315385e+04 2.014700026387123089e+01 2.579247320885035277e-01
5.966716391295049834e+04 2.026053767801340300e+01 2.681911763798580650e-01
5.966716394775784283e+04 2.008572320324598337e+01 2.474025079195312782e-01
5.966716398256518733e+04 1.926471808106177619e+01 2.361656002035041058e-01
5.966716401737252454e+04 1.992632453277959215e+01 2.478127028813950639e-01
5.966716405217986903e+04 2.010682688498613757e+01 2.509952301273394304e-01
5.966716408698722080e+04 2.030901955066282838e+01 2.688987130896896005e-01
5.966716412179456529e+04 2.018774595870920763e+01 2.546306904439319951e-01
5.966716415660190250e+04 2.006422569749131313e+01 2.529399035174998422e-01
5.966716419140924700e+04 2.000614281748952905e+01 2.477383156985966672e-01
5.966716422621659876e+04 1.975680717488788929e+01 2.452992047555277721e-01
5.966716426102394325e+04 1.970666078517865216e+01 2.446388216588788189e-01
5.966716429583128047e+04 2.034656216861889533e+01 2.548272691217841612e-01
5.966716433063862496e+04 1.964616069649992269e+01 2.418353505761641487e-01
5.966716436544597673e+04 2.019016297950317451e+01 2.585741486388190014e-01
5.966716440025332122e+04 2.019426254312170954e+01 2.452237866521160825e-01
5.966716443506066571e+04 1.993944138653690956e+01 2.478378922691684694e-01
5.966716446986801020e+04 2.060553414540452977e+01 2.599593839145586949e-01
5.966716450467534742e+04 1.979280943583913555e+01 2.378648885497732790e-01
5.966716453948269191e+04 1.999258151432064423e+01 2.461347547278014414e-01
5.966716457429003640e+04 1.983351433924884333e+01 2.448247583818181916e-01
5.966716460909738089e+04 2.060221333398768095e+01 2.638734239437934281e-01
5.966716464390472538e+04 2.005937349397590097e+01 2.558233295635255478e-01
5.966716467871206987e+04 1.997384480206063984e+01 2.474036379299405231e-01
5.966716471351941436e+04 1.982470350356505051e+01 2.404228891999046769e-01
5.966716474832675885e+04 2.001995376857940556e+01 2.413381412065478682e-01
5.966716478313410335e+04 1.987746123590804004e+01 2.368899003267009584e-01
5.966716481794144784e+04 1.996063718850759372e+01 2.450500227048466040e-01
5.966716485274879233e+04 1.979351234116787595e+01 2.409054884762685256e-01
5.966716488755613682e+04 2.015892391134415007e+01 2.496822171939769852e-01
5.966716492236348131e+04 1.988399108084779598e+01 2.415844606165634956e-01
5.966716495717082580e+04 1.987806795041263541e+01 2.413480952100435784e-01
5.966716499197817029e+04 2.000204945048359662e+01 2.507182931610132948e-01
5.966716502678551478e+04 2.016810004973374149e+01 2.540894401869781549e-01
5.966716506159285927e+04 1.999914719836646526e+01 2.514625741271043768e-01
5.966716509640020377e+04 2.014061138586522759e+01 2.469343012883638555e-01
5.966716513120754826e+04 2.009465454545454577e+01 2.544404892279926167e-01
5.966716516601489275e+04 1.987482619743971313e+01 2.503431539904329983e-01
5.966716520082223724e+04 2.015153759302650371e+01 2.519350504809140245e-01
5.966716523562958173e+04 1.985132954884971568e+01 2.474719591186299028e-01
5.966716527043692622e+04 2.027497253775304387e+01 2.592614954775868119e-01
5.966716530524427071e+04 2.013419708604772396e+01 2.402402234611493714e-01
5.966716534005161520e+04 2.026294964896619888e+01 2.524294652454390220e-01
5.966716537485895969e+04 2.026173175532819926e+01 2.517940759611622670e-01
5.966716540966630419e+04 1.992422926359126123e+01 2.433230573588563150e-01
5.966716544447364868e+04 2.084687274446850225e+01 2.612586384881659951e-01
5.966716547928099317e+04 2.032991840545095386e+01 2.561994977377880511e-01
5.966716551408833766e+04 2.027039072407754361e+01 2.528215428250137342e-01
5.966716554889568215e+04 2.023480427911500001e+01 2.513439746028088284e-01
5.966716558370302664e+04 2.012710307309867730e+01 2.515662979577082958e-01
5.966716561851037113e+04 2.051047987101697245e+01 2.548298986689161993e-01
5.966716565331771562e+04 1.999322682322369360e+01 2.449164057630332791e-01
5.966716568812506011e+04 2.045886773056589192e+01 2.609360175196550613e-01
5.966716572293240461e+04 2.039310926011871317e+01 2.544204631745198286e-01
5.966716575773974910e+04 2.037817549153201924e+01 2.552310857462347649e-01
5.966716579254709359e+04 1.987914006914372678e+01 2.525702369028187122e-01
5.966716582735443808e+04 2.028871714862789588e+01 2.625889010181532424e-01
5.966716586216178257e+04 1.987552792673088575e+01 2.496984658833493742e-01
5.966716589696912706e+04 2.030845807120302737e+01 2.573414555765344280e-01
5.966716593177647155e+04 1.995345030928827867e+01 2.409782324233901429e-01
5.966716596658381604e+04 1.974919393889289054e+01 2.443026043224769406e-01
5.966716600139116053e+04 1.987778030638767035e+01 2.471571706339889818e-01
5.966716603619850503e+04 2.020686893203883727e+01 2.484194694664666192e-01
5.966716607100584952e+04 2.011131279375879188e+01 2.513659288969046779e-01
5.966716610581319401e+04 1.975172478418235400e+01 2.423528933281432485e-01
5.966716614062053850e+04 1.986977682811016166e+01 2.465315865935185091e-01
5.966716617542788299e+04 1.993870837008606145e+01 2.497737994536562423e-01
5.966716621023522021e+04 2.027880482814562058e+01 2.498984199313631360e-01
5.966716624504256470e+04 2.035863417017897703e+01 2.521168693759330837e-01
5.966716627984991646e+04 2.003513510254771290e+01 2.523812335947118735e-01
5.966716631465726095e+04 2.017034600389863641e+01 2.542398831799638770e-01
5.966716634946459817e+04 2.008248470041846900e+01 2.508539627790665749e-01
5.966716638427194266e+04 1.996091412099522344e+01 2.441160547904759059e-01
5.966716641907929443e+04 1.971635182288533272e+01 2.434950093550424521e-01
5.966716645388663892e+04 1.964052342356363567e+01 2.369944529801027155e-01
5.966716648869397613e+04 1.984084693743506023e+01 2.443585301158551770e-01
5.966716652350132063e+04 1.965987427602768989e+01 2.431107510340030642e-01
5.966716655830867239e+04 1.962882339675493171e+01 2.433293183710547036e-01
5.966716659311601688e+04 2.010387366781838381e+01 2.549889582153829770e-01
5.966716662792335410e+04 2.001712357859734581e+01 2.511421082930919702e-01
5.966716666273069859e+04 1.943241717531665813e+01 2.401341850284392232e-01
5.966716669753805036e+04 1.937649061046545285e+01 2.364892498425761880e-01
5.966716673234539485e+04 2.025364509679621960e+01 2.612728770618431007e-01
5.966716676715273206e+04 2.008919300982232059e+01 2.506566997198871882e-01
5.966716680196007655e+04 1.984773447608646535e+01 2.492745709449018521e-01
5.966716683676742832e+04 1.992182163187855792e+01 2.588236715338538829e-01
5.966716687157477281e+04 2.040575997227688632e+01 2.626487250322513400e-01
5.966716690638211003e+04 2.009054104680532049e+01 2.665562156832372853e-01
5.966716694118945452e+04 2.035314834448384858e+01 2.675662856390256805e-01
5.966716697599679901e+04 2.003444697819765707e+01 2.523014567059453372e-01
5.966716701080414350e+04 1.991911447601705731e+01 2.521746540830539507e-01
5.966716704561148799e+04 2.060080356039065208e+01 2.693478602298989277e-01
5.966716708041883248e+04 2.019870529912884649e+01 2.620484128292323578e-01
5.966716711522617697e+04 2.020963287946348430e+01 2.609760543127536692e-01
5.966716715003352147e+04 2.017149330537377594e+01 2.599342919048864831e-01
5.966716718484086596e+04 2.024064190364248716e+01 2.619811472542327713e-01
5.966716721964821045e+04 2.006951737035172201e+01 2.525520605239098271e-01
5.966716725445555494e+04 2.049876187308274922e+01 2.663647690660307377e-01
5.966716728926289943e+04 2.051450540062244698e+01 2.594512639897739725e-01
5.966716732407024392e+04 2.044971801069361916e+01 2.569726292029806958e-01
5.966716735887758841e+04 2.044431880357468501e+01 2.563946088326591322e-01
5.966716739368493290e+04 2.029640961145441835e+01 2.500663080149977957e-01
5.966716742849227739e+04 2.018991673595295921e+01 2.517496780295258030e-01
5.966716746329962189e+04 2.049630917780399031e+01 2.605023390136798067e-01
5.966716749810696638e+04 2.032210513565891219e+01 2.490929188712953102e-01
5.966716753291431087e+04 1.989501690395695732e+01 2.391367149439936612e-01
5.966716756772165536e+04 2.022719575321571739e+01 2.530491192408629852e-01
5.966716760252899985e+04 2.021756044355571902e+01 2.460338276395681034e-01
5.966716763733634434e+04 2.017231785355703977e+01 2.503296721527893953e-01
5.966716767214368883e+04 2.022861676741002768e+01 2.465330886899178009e-01
5.966716770695103332e+04 2.009537652773235195e+01 2.456466339915363839e-01
5.966716774175837782e+04 1.996483974783939885e+01 2.464671203546348610e-01
5.966716777656572231e+04 1.999813052752678288e+01 2.506552246302704012e-01
5.966716781137306680e+04 2.038311347578312649e+01 2.528720560167219134e-01
5.966716784618041129e+04 2.024948999417136264e+01 2.519652393269204427e-01
5.966716788098775578e+04 2.035072371947950742e+01 2.596553670780549772e-01
5.966716791579510027e+04 2.045860741906529867e+01 2.566730956778603412e-01
5.966716795060244476e+04 2.039628425795966749e+01 2.567324837179879582e-01
5.966716798540978925e+04 2.032590011614401959e+01 2.555659305052007113e-01
5.966716802021713374e+04 1.965894508790933770e+01 2.377186098224579602e-01
5.966716805502447824e+04 1.995929993964996996e+01 2.457685134895862822e-01
5.966716808983182273e+04 2.015589303161526402e+01 2.544550723385480273e-01
5.966716812463916722e+04 2.005238785437036242e+01 2.482732410872063866e-01
5.966716815944651171e+04 1.991075371306540731e+01 2.507567490083551509e-01
5.966716819425385620e+04 1.999537155767234609e+01 2.493019681921173902e-01
5.966716822906120069e+04 2.009290310001949820e+01 2.588773726439365097e-01
5.966716826386854518e+04 2.015617851754514334e+01 2.534906806729387285e-01
5.966716829867588967e+04 1.999258520931589445e+01 2.505097196427383266e-01
5.966716833348323416e+04 2.033007451637769591e+01 2.550986956207311196e-01
5.966716836829057866e+04 1.995400607785442304e+01 2.469032817853938633e-01
5.966716840309792315e+04 2.008114850382067473e+01 2.511522257992617746e-01
5.966716843790526764e+04 2.007095290278296318e+01 2.482398837599431862e-01
5.966716847271261213e+04 2.037416119755179977e+01 2.525636766353688278e-01
5.966716850751995662e+04 2.009952813067150856e+01 2.561723867180051850e-01
5.966716854232730111e+04 2.019361673463888707e+01 2.526869473063659277e-01
5.966716857713464560e+04 1.969858594096693238e+01 2.371593993060266692e-01
5.966716861194199009e+04 1.965214864367979786e+01 2.400188149047966790e-01
5.966716864674933458e+04 1.978389729108834771e+01 2.415772549999463670e-01
5.966716868155667908e+04 2.017287759432236882e+01 2.462655254278299788e-01
5.966716871636402357e+04 1.988133117666940208e+01 2.405993800443375630e-01
5.966716875117136806e+04 1.972967392342213344e+01 2.414900402137074298e-01
5.966716878597871255e+04 2.011138640918199982e+01 2.476867020632514405e-01
5.966716882078605704e+04 2.009128086887931630e+01 2.462812455467459083e-01
5.966716885559340153e+04 2.027413655112971824e+01 2.493514904286391609e-01
5.966716889040074602e+04 1.969509829745456031e+01 2.415891252825776714e-01
5.966716892520809051e+04 1.947708202658082399e+01 2.367243146701405176e-01
5.966716896001543500e+04 1.997057611672605049e+01 2.435441616346384064e-01
5.966716899482277950e+04 1.947083529411764857e+01 2.372956650051925021e-01
5.966716902963012399e+04 2.005125036347775591e+01 2.501893286316337339e-01
5.966716906443746848e+04 1.972012469691721392e+01 2.378459115621337772e-01
5.966716909924481297e+04 1.967431444023538845e+01 2.346098990484736524e-01
5.966716913405215746e+04 1.971243575832011885e+01 2.373669185852329833e-01
5.966716916885950195e+04 2.002863276727132202e+01 2.471381575793816232e-01
5.966716920366684644e+04 1.973542005910379515e+01 2.361215975947544843e-01
5.966716923847419093e+04 1.947884574430325699e+01 2.328062798502891217e-01
5.966716927328153542e+04 2.051200869271984928e+01 2.502297245664573122e-01
5.966716930808887264e+04 2.067089634176772961e+01 2.551802383378314332e-01
5.966716934289621713e+04 1.992687585593810340e+01 2.378927064012702763e-01
5.966716937770356890e+04 2.005850177497645603e+01 2.427796014208508102e-01
5.966716941251091339e+04 2.024098828385843518e+01 2.457830585602372997e-01
5.966716944731825788e+04 2.031216840032005777e+01 2.465613064774299645e-01
5.966716948212560237e+04 1.991642091634899003e+01 2.436110899583041611e-01
5.966716951693294686e+04 2.015138310893512852e+01 2.452172106021678344e-01
5.966716955174029135e+04 2.017887559720915647e+01 2.449016431684057360e-01
5.966716958654763584e+04 1.959592000094171738e+01 2.400497158879667248e-01
5.966716962135498034e+04 2.027404209653423095e+01 2.557664620806408551e-01
5.966716965616232483e+04 2.001639344262295239e+01 2.531378167433974147e-01
5.966716969096966932e+04 2.029981495909622069e+01 2.522471562512028642e-01
5.966716972577701381e+04 2.011356359755505707e+01 2.473583684599184596e-01
5.966716976058435830e+04 2.034298910031405683e+01 2.551726692925542217e-01
5.966716979539170279e+04 2.026023908460573253e+01 2.500622711190363390e-01
5.966716983019904728e+04 2.028417658669347645e+01 2.562435353917250080e-01
5.966716986500638450e+04 2.009915256277535889e+01 2.532258319808660674e-01
5.966716989981372899e+04 2.047022465672304747e+01 2.584141874459616739e-01
5.966716993462107348e+04 2.007783682400750180e+01 2.493579451489788268e-01
5.966716996942841797e+04 2.026799240117879464e+01 2.504830293757162596e-01
5.966717000423576974e+04 2.029114651472728070e+01 2.507666962398933386e-01
5.966717003904311423e+04 2.016592184893391959e+01 2.480177133615625862e-01
5.966717007385045144e+04 2.024481024679483454e+01 2.515943505262264734e-01
5.966717010865779594e+04 2.037270145197228288e+01 2.535582309495478248e-01
5.966717014346514770e+04 2.007280622399131431e+01 2.522254490844447194e-01
5.966717017827249219e+04 2.024754247022550047e+01 2.600524340458098549e-01
5.966717021307982941e+04 2.010901005134138586e+01 2.586760704634009089e-01
5.966717024788717390e+04 2.015788708152529551e+01 2.600329373347788908e-01
5.966717028269451839e+04 2.035411645235094724e+01 2.531772414202709820e-01
5.966717031750186288e+04 1.991760349001654262e+01 2.550829494468102587e-01
5.966717035230920737e+04 2.041219759560679137e+01 2.593412151275736321e-01
5.966717038711655186e+04 2.023834961521105669e+01 2.672630303613223179e-01
5.966717042192389636e+04 2.007052686363031313e+01 2.628762812280796002e-01
5.966717045673124085e+04 2.022812124740730155e+01 2.744155440037661098e-01
5.966717049153858534e+04 2.021988576728746523e+01 2.667121487241916333e-01
5.966717052634592983e+04 2.014977054142459423e+01 2.556424529076398167e-01
5.966717056115327432e+04 1.981994890987940394e+01 2.435854574250342353e-01
5.966717059596061881e+04 1.991108663905580300e+01 2.467133278533769070e-01
5.966717063076796330e+04 1.997047232304356612e+01 2.485583379389002256e-01
5.966717066557530779e+04 2.021669544346888969e+01 2.480525041984092127e-01
5.966717070038265229e+04 1.977545991722685770e+01 2.402337238331522795e-01
5.966717073518999678e+04 1.987280296577125327e+01 2.409381838350094507e-01
5.966717076999734127e+04 2.011836616244059783e+01 2.488494272591757484e-01
5.966717080480468576e+04 2.002985797483987440e+01 2.449965440475627698e-01
5.966717083961203025e+04 2.016815308264472861e+01 2.515155292924901032e-01
5.966717087441937474e+04 1.983526004643258744e+01 2.440912813958027450e-01
5.966717090922671923e+04 1.983746681113002808e+01 2.463831186690939312e-01
5.966717094403406372e+04 2.011606046234480161e+01 2.540553726287388403e-01
5.966717097884140821e+04 1.990025464853697201e+01 2.509472058573696263e-01
5.966717101364875271e+04 2.039153931937108410e+01 2.569783435514093051e-01
5.966717104845609720e+04 2.044282292515495314e+01 2.547976141105084413e-01
5.966717108326344169e+04 2.039906472082775579e+01 2.542682258112697880e-01
5.966717111807078618e+04 1.987486437181795651e+01 2.474256039557976850e-01
5.966717115287813067e+04 2.020346876895088073e+01 2.583526639302103356e-01
5.966717118768547516e+04 1.991262947873979883e+01 2.565801539857335278e-01
5.966717122249281965e+04 2.003779327533731092e+01 2.471056933843389647e-01
5.966717125730016414e+04 2.009512548262548037e+01 2.501983121287489342e-01
5.966717129210750863e+04 1.987744242221318558e+01 2.465217625582619976e-01
5.966717132691485313e+04 2.016371225081595142e+01 2.516771138020061360e-01
5.966717136172219762e+04 2.068023880298753525e+01 2.649589359132678568e-01
5.966717139652954211e+04 1.971943588528087332e+01 2.408568644454880670e-01
5.966717143133688660e+04 1.975025480575505910e+01 2.497354176811608373e-01
5.966717146614423109e+04 2.008061622748539321e+01 2.547318729151183958e-01
5.966717150095157558e+04 1.971650137411877068e+01 2.480914174872780320e-01
5.966717153575892007e+04 1.996709585121602260e+01 2.448086455321904220e-01
5.966717157056626456e+04 1.996861456226524112e+01 2.509342196664868796e-01
5.966717160537360905e+04 1.980749885688157264e+01 2.474181490182184862e-01
5.966717164018095355e+04 1.990603206121658175e+01 2.461252476981409254e-01
5.966717167498829804e+04 1.969375582701823646e+01 2.409497532403958309e-01
5.966717170979564253e+04 1.993415891178138821e+01 2.456965984134952541e-01
5.966717174460298702e+04 1.984263646472948750e+01 2.416383278681896452e-01
5.966717177941032423e+04 1.964624989454146586e+01 2.423269759749895336e-01
5.966717181421766873e+04 1.987489311802213265e+01 2.455025328682224894e-01
5.966717184902502049e+04 1.945694400056816420e+01 2.362860869759561278e-01
5.966717188383236498e+04 1.968113608784977231e+01 2.445640063407694131e-01
5.966717191863970947e+04 1.978238485318706097e+01 2.437501229812287507e-01
5.966717195344705397e+04 1.995551410528369018e+01 2.416876472472068160e-01
5.966717198825439846e+04 1.989044509674713979e+01 2.469236284399761450e-01
5.966717202306174295e+04 2.012135637908305341e+01 2.558043720206357174e-01
5.966717205786908744e+04 2.046826189331459389e+01 2.634327356795335140e-01
5.966717209267643193e+04 2.043037585098917930e+01 2.534176172882947053e-01
5.966717212748377642e+04 1.998415128643708982e+01 2.448381346279806248e-01
5.966717216229112091e+04 2.022079930411250004e+01 2.628746545099757137e-01
5.966717219709846540e+04 2.025165667211823717e+01 2.526294175833192490e-01
5.966717223190580989e+04 2.039596124153526446e+01 2.511386401515698918e-01
5.966717226671315439e+04 2.031213169044951883e+01 2.502351751870147134e-01
5.966717230152049888e+04 2.015445627971354625e+01 2.491119714088256276e-01
5.966717233632784337e+04 2.045939777663255654e+01 2.534361208373774321e-01
5.966717237113518786e+04 1.983272248514393610e+01 2.444791496036635425e-01
5.966717240594253235e+04 2.041091392096815937e+01 2.499798329813141540e-01
5.966717244074987684e+04 2.005640190154287694e+01 2.446499287541436529e-01
5.966717247555722133e+04 2.035243374961925156e+01 2.574824076327336120e-01
5.966717251036456582e+04 2.014602082015858642e+01 2.501173872871501613e-01
5.966717254517191031e+04 1.979344325107462765e+01 2.411534343063397867e-01
5.966717257997925481e+04 1.967682992368600381e+01 2.386816596386358569e-01
5.966717261478659930e+04 2.026244188471399355e+01 2.475592795244411226e-01
5.966717264959394379e+04 1.992957290379840529e+01 2.474089127660280829e-01
5.966717268440128100e+04 1.985629082304079418e+01 2.448271882188343962e-01
5.966717271920862549e+04 1.951893723252496216e+01 2.410076865224710652e-01
5.966717275401597726e+04 1.972415591805766155e+01 2.465043232404361684e-01
5.966717278882332175e+04 1.968962720919693865e+01 2.419804398533620671e-01
5.966717282363065897e+04 2.040218999704054426e+01 2.601777857619047007e-01
5.966717285843800346e+04 2.034701968871213396e+01 2.617562654530079524e-01
5.966717289324535523e+04 2.024894845917078712e+01 2.580737509903605065e-01
5.966717292805269972e+04 2.014135354813589274e+01 2.533255275282181862e-01
5.966717296286004421e+04 1.957495085582777961e+01 2.452598566189729268e-01
5.966717299766738870e+04 2.002588496114210770e+01 2.552881252295697845e-01
5.966717303247472591e+04 1.967933882327704254e+01 2.453789982041574835e-01
5.966717306728207041e+04 2.001533096855648353e+01 2.554974654712182103e-01
5.966717310208941490e+04 1.986659773735527779e+01 2.486508887514149169e-01
5.966717313689675939e+04 2.034243664314944411e+01 2.570013121903059194e-01
5.966717317170410388e+04 2.040575091575091804e+01 2.643325151431957232e-01
5.966717320651144837e+04 2.044677714146460445e+01 2.608803782180869058e-01
5.966717324131880014e+04 2.016950497466886461e+01 2.523125508824521357e-01
5.966717327612614463e+04 2.066060318924782280e+01 2.637514365427541807e-01
5.966717331093348184e+04 2.056578148428109287e+01 2.569800804285244378e-01
5.966717334574082633e+04 2.026603331187054380e+01 2.539799500481166872e-01
5.966717338054817810e+04 2.011596751541796380e+01 2.534221363946175254e-01
5.966717341535552259e+04 1.980944284593251226e+01 2.484893479139623496e-01
5.966717345016285981e+04 2.040829002873387665e+01 2.647248538202668366e-01
5.966717348497020430e+04 2.067926772445251160e+01 2.687021249259732847e-01
5.966717351977755607e+04 2.039908306689991946e+01 2.606669650670955796e-01
5.966717355458490056e+04 2.060488845828376725e+01 2.633007416779511445e-01
5.966717358939223777e+04 2.006743030041063136e+01 2.602976055324964233e-01
5.966717362419958226e+04 2.009936816524908565e+01 2.483590674587048686e-01
5.966717365900692675e+04 1.985177224917151051e+01 2.462742277684946135e-01
5.966717369381427125e+04 1.977202041643809594e+01 2.411091368643020760e-01
5.966717372862161574e+04 2.015178196562024127e+01 2.558777831942025682e-01
5.966717376342896023e+04 2.062251557584356121e+01 2.608006165461485559e-01
5.966717379823630472e+04 2.033453978235172599e+01 2.621908495911940973e-01
5.966717383304364921e+04 1.994849434855200698e+01 2.501258510713129657e-01
5.966717386785100098e+04 2.045686054677393884e+01 2.561689494565930758e-01
5.966717390265834547e+04 2.040090427688565100e+01 2.557677269147664578e-01
5.966717393746568268e+04 2.049009277707831700e+01 2.837415000854043301e-01
5.966717397227302718e+04 2.041310370921873130e+01 2.572061779676798055e-01
5.966717400708037167e+04 1.995096633937743391e+01 2.469173238794709346e-01
5.966717404188771616e+04 2.010768047863329855e+01 2.464369944810341218e-01
5.966717407669506065e+04 2.014059573439671169e+01 2.453531742702751706e-01
5.966717411150240514e+04 2.023313844855644561e+01 2.513964115115658315e-01
5.966717414630974963e+04 2.026585724529356725e+01 2.511701768520691602e-01
5.966717418111709412e+04 2.023298511047070036e+01 2.549966249847120947e-01
5.966717421592443861e+04 2.036548814200494562e+01 2.552083326457578183e-01
5.966717425073178310e+04 2.045446809545227751e+01 2.574398446774143201e-01
5.966717428553912760e+04 2.024270893789901393e+01 2.486705226941690605e-01
5.966717432034647209e+04 2.054502445575172231e+01 2.530326204386209032e-01
5.966717435515381658e+04 2.019996618316646675e+01 2.500234941002569267e-01
5.966717438996116107e+04 2.012180216375826092e+01 2.541175101993292107e-01
5.966717442476850556e+04 2.056676513849918919e+01 2.668612284688882674e-01
5.966717445957585005e+04 2.063745645029774423e+01 2.613427054871463873e-01
5.966717449438319454e+04 2.049784556627331966e+01 2.684067087078266245e-01
5.966717452919053903e+04 1.988695579986005768e+01 2.460414585560528056e-01
5.966717456399788352e+04 2.055617348508151210e+01 2.600532818976108440e-01
5.966717459880522802e+04 2.051070347724044041e+01 2.520036025589926232e-01
5.966717463361257251e+04 2.005975268090039521e+01 2.430516027501402054e-01
5.966717466841991700e+04 2.010235946425999742e+01 2.527712195558915464e-01
5.966717470322726149e+04 2.018331086286594456e+01 2.475962349223014280e-01
5.966717473803460598e+04 2.023761159504102380e+01 2.436425976782256309e-01
5.966717477284195047e+04 2.050585359892459891e+01 2.534987571905673032e-01
5.966717480764929496e+04 2.064221842289762421e+01 2.532752480190916811e-01
5.966717484245663945e+04 2.066466405708056797e+01 2.530555001005823645e-01
5.966717487726398394e+04 2.022712793983810187e+01 2.552012971419587162e-01
5.966717491207132844e+04 2.074222804329560788e+01 2.599117399644856330e-01
5.966717494687867293e+04 2.065808655755498080e+01 2.551618049021321943e-01
5.966717498168601742e+04 2.016655854297316353e+01 2.492781577699757778e-01
5.966717501649336191e+04 2.018985046480422696e+01 2.462863152615390183e-01
5.966717505130070640e+04 2.002893510218716600e+01 2.435281597784522967e-01
5.966717508610805089e+04 1.999255757460287342e+01 2.429230784635853790e-01
5.966717512091539538e+04 2.083589068402466182e+01 2.569797341479924113e-01
5.966717515572273987e+04 2.060678623245833307e+01 2.568533544049058093e-01
5.966717519053008436e+04 2.073471610376896734e+01 2.526131328978993285e-01
5.966717522533742886e+04 2.038696028464275400e+01 2.511262993381448427e-01
5.966717526014477335e+04 2.087690047741461541e+01 2.614455930803923356e-01
5.966717529495211784e+04 2.081010704749773410e+01 2.542488840526936356e-01
5.966717532975946233e+04 2.081294234130719190e+01 2.592893350495759641e-01
5.966717536456680682e+04 2.015569739952718820e+01 2.431017583652390623e-01
5.966717539937415131e+04 2.047682103232030570e+01 2.486504779738343829e-01
5.966717543418149580e+04 2.038140894051730712e+01 2.480653607469047173e-01
5.966717546898884029e+04 2.023582602840205524e+01 2.503356685955497318e-01
5.966717550379618478e+04 2.099124246049856168e+01 2.643099030944999206e-01
5.966717553860352928e+04 2.078132051044941520e+01 2.608517422389743934e-01
5.966717557341087377e+04 2.023892513839808061e+01 2.501621507959492230e-01
5.966717560821821826e+04 2.038205087882709776e+01 2.521461635537775026e-01
5.966717564302556275e+04 2.025888752497172263e+01 2.457987545845554955e-01
5.966717567783290724e+04 2.041009876301765047e+01 2.523856841061363765e-01
5.966717571264025173e+04 1.990931390059774486e+01 2.409895997829674674e-01
5.966717574744759622e+04 2.073349295287932392e+01 2.610197106499010378e-01
5.966717578225494071e+04 2.042614860893417017e+01 2.557335540257133499e-01
5.966717581706228520e+04 2.026429755867294702e+01 2.472473103833974228e-01
5.966717585186962970e+04 2.040408439441471344e+01 2.511927419317804833e-01
5.966717588667697419e+04 2.035313611774452625e+01 2.494444017915647960e-01
5.966717592148431868e+04 2.005884046842004409e+01 2.424595881578406054e-01
5.966717595629166317e+04 2.022987657308809517e+01 2.470181585486663500e-01
5.966717599109900766e+04 2.012881908788885355e+01 2.442016996812897689e-01
5.966717602590635215e+04 2.049155896508758801e+01 2.566564484209570285e-01
5.966717606071369664e+04 1.973281353213173261e+01 2.346388634647149640e-01
5.966717609552104113e+04 2.013009029372512870e+01 2.433181076379246355e-01
5.966717613032838563e+04 2.035736085405763163e+01 2.489813633225095024e-01
5.966717616513573012e+04 2.004559806946562261e+01 2.481325178141674248e-01
5.966717619994307461e+04 2.069953587649847293e+01 2.544300277848376424e-01
5.966717623475041910e+04 1.998262673253081445e+01 2.470454605095738776e-01
5.966717626955776359e+04 1.978741419851316863e+01 2.449246134406454223e-01
5.966717630436510808e+04 2.025391906450871105e+01 2.522224609365394388e-01
5.966717633917245257e+04 1.994855489264406501e+01 2.426375402883785282e-01
5.966717637397979706e+04 2.046678919316302370e+01 2.566335608762748688e-01
5.966717640878714155e+04 2.053622109694344644e+01 2.510186133379694318e-01
5.966717644359448605e+04 2.006410210231843294e+01 2.426738765034223144e-01
5.966717647840183054e+04 2.004307563126012326e+01 2.476475832846570801e-01
5.966717651320917503e+04 2.052277123478857135e+01 2.595881544020974263e-01
5.966717654801651952e+04 2.035440742147767779e+01 2.521001364133934608e-01
5.966717658282386401e+04 2.023285358595979844e+01 2.462549048015617026e-01
5.966717661763120850e+04 1.988942497635494888e+01 2.448448341069327794e-01
5.966717665243855299e+04 1.983186208205784951e+01 2.443094871926110023e-01
5.966717668724589748e+04 1.994849112390620149e+01 2.490463707701716933e-01
5.966717672205324197e+04 2.066107958787517163e+01 2.642663415896212009e-01
5.966717675686058647e+04 1.978875855210342749e+01 2.417312073043816345e-01
5.966717679166793096e+04 2.023220714987089508e+01 2.443359103494434914e-01
5.966717682647527545e+04 2.030242321573248887e+01 2.472345434180347468e-01
5.966717686128261994e+04 2.006975784927452011e+01 2.435586404182773779e-01
5.966717689608996443e+04 1.975122891795707858e+01 2.445566010152269432e-01
5.966717693089730892e+04 1.986570915619389410e+01 2.419328357138945118e-01
5.966717696570465341e+04 2.020725768061810967e+01 2.529891042335039031e-01
5.966717700051199790e+04 1.963784772103957010e+01 2.462573939221260055e-01
5.966717703531934239e+04 2.003682480829190382e+01 2.486829023405816574e-01
5.966717707012668689e+04 2.005721510410995378e+01 2.420428642544537046e-01
5.966717710493403138e+04 1.988462877796323269e+01 2.466839537369221458e-01
5.966717713974137587e+04 1.998248882265275483e+01 2.459739922219746633e-01
5.966717717454872036e+04 1.992506562151666571e+01 2.434463822580658632e-01
5.966717720935606485e+04 1.992860059079228563e+01 2.439248330747939564e-01
5.966717724416340934e+04 1.997665482491118638e+01 2.479198150227849562e-01
5.966717727897075383e+04 2.044677983704454505e+01 2.606838460197715146e-01
5.966717731377809832e+04 1.999947862988784664e+01 2.447334012752763466e-01
5.966717734858544281e+04 1.977071783597782328e+01 2.478194122994222537e-01
5.966717738339278731e+04 2.003862023637093870e+01 2.482911358932436974e-01
5.966717741820013180e+04 1.995945373831210290e+01 2.498568857108278973e-01
5.966717745300747629e+04 2.019889010008918717e+01 2.477145982876362007e-01
5.966717748781482078e+04 2.011280510332257876e+01 2.472025021533169609e-01
5.966717752262216527e+04 1.962435728805452584e+01 2.376585029426086793e-01
5.966717755742950976e+04 1.995566406487829170e+01 2.442658624246450694e-01
5.966717759223685425e+04 1.936077851340564493e+01 2.301105176937051078e-01
5.966717762704419874e+04 1.955551158914589038e+01 2.349549483727986221e-01
5.966717766185154323e+04 1.966238310708898851e+01 2.381459667032757577e-01
5.966717769665888773e+04 2.007442513171500309e+01 2.481021886747860894e-01
5.966717773146623222e+04 2.021149684010042691e+01 2.545980703945217583e-01
5.966717776627357671e+04 1.980333061264268224e+01 2.399454620012042017e-01
5.966717780108092120e+04 1.933945685001545556e+01 2.370476717122627641e-01
5.966717783588826569e+04 1.964281337482428569e+01 2.464321462968122045e-01
5.966717787069561018e+04 1.963705252471537932e+01 2.424084565314613138e-01
5.966717790550295467e+04 1.964678281744444277e+01 2.386159392232234111e-01
5.966717794031029916e+04 1.957565532727338464e+01 2.403816786441009823e-01
5.966717797511764365e+04 1.945914696504842922e+01 2.369142887394536379e-01
5.966717800992498815e+04 1.936718815560750429e+01 2.313407224030342157e-01
5.966717804473233264e+04 1.955875775803308159e+01 2.470118772760511450e-01
5.966717807953967713e+04 1.959926369515066469e+01 2.444164344818468282e-01
5.966717811434702162e+04 1.973893019038984420e+01 2.408908456673913845e-01
5.966717814915436611e+04 1.965770460165249389e+01 2.340600602797738017e-01
5.966717818396171060e+04 1.955092870701876961e+01 2.372110986973048619e-01
5.966717821876905509e+04 1.935319388267955887e+01 2.339369760832734624e-01
5.966717825357639958e+04 1.925519203075348429e+01 2.324336675984669809e-01
5.966717828838374407e+04 1.919466029799671958e+01 2.295520602348958827e-01
5.966717832319108857e+04 1.949401302092734767e+01 2.350622290009720672e-01
5.966717835799843306e+04 1.972875366107520279e+01 2.403408864170678283e-01
5.966717839280577755e+04 1.965590812276115784e+01 2.385255693963611312e-01
5.966717842761312204e+04 1.956025813651636724e+01 2.381659685727016140e-01
5.966717846242046653e+04 1.956910490507667433e+01 2.350643883629322528e-01
5.966717849722781102e+04 1.950994769457497569e+01 2.345079713738935645e-01
5.966717853203515551e+04 1.949078799724906830e+01 2.344706957382889367e-01
5.966717856684250000e+04 1.936303646144650159e+01 2.335941153990119812e-01
5.966717860164984450e+04 1.934380789511187260e+01 2.363774511683553181e-01
5.966717863645718899e+04 1.977263610837618302e+01 2.392936446310895693e-01
5.966717867126453348e+04 1.927465007404576269e+01 2.302838343951928712e-01
5.966717870607187797e+04 1.967560943055100608e+01 2.426603300816009834e-01
5.966717874087922246e+04 1.971676752857754167e+01 2.416401892882367175e-01
5.966717877568656695e+04 2.005879532882605787e+01 2.512077566402560747e-01
5.966717881049391144e+04 1.988733571841306258e+01 2.459998190809792595e-01
5.966717884530125593e+04 1.969705058215372873e+01 2.453366119360430586e-01
5.966717888010860042e+04 1.900245417325765374e+01 2.284496180876401106e-01
5.966717891491594492e+04 2.041547088281942379e+01 2.518194184862403429e-01
5.966717894972328941e+04 1.939892712285751841e+01 2.321826589248077444e-01
5.966717898453063390e+04 1.982105953349441663e+01 2.405610917452519759e-01
5.966717901933797839e+04 1.997974100649311069e+01 2.475411120475905502e-01
5.966717905414532288e+04 1.969316954967491284e+01 2.378388898748543256e-01
5.966717908895266737e+04 1.950437761705367379e+01 2.345825868383914214e-01
5.966717912376001186e+04 1.999971928282865719e+01 2.453808474191107036e-01
5.966717915856735635e+04 1.951237046248593643e+01 2.400193496180488273e-01
5.966717919337470084e+04 1.963929081389814613e+01 2.440518548295265155e-01
5.966717922818204534e+04 2.005693355923113685e+01 2.450140546943211373e-01
5.966717926298938983e+04 1.996916657569472164e+01 2.427918509844679829e-01
5.966717929779673432e+04 1.983045845479293945e+01 2.404389609757403012e-01
5.966717933260407881e+04 2.007326549940503924e+01 2.428458259731844371e-01
5.966717936741142330e+04 2.033794386077274297e+01 2.492144791691821570e-01
5.966717940221876779e+04 1.987730815094975867e+01 2.412206678809616922e-01
5.966717943702611228e+04 1.981613440509812563e+01 2.416809695811891479e-01
5.966717947183345677e+04 1.968920232879179011e+01 2.393482954982168176e-01
5.966717950664080126e+04 2.004238517128337449e+01 2.498223584704542533e-01
5.966717954144814576e+04 2.016516676144090070e+01 2.492472909382241752e-01
5.966717957625549025e+04 2.005291226345539357e+01 2.486117844776269403e-01
5.966717961106283474e+04 2.018919252055368574e+01 2.488341924494287538e-01
5.966717964587017923e+04 1.990968040759610602e+01 2.463502956771683183e-01
5.966717968067752372e+04 1.949288964055167739e+01 2.379259463258207030e-01
5.966717971548486821e+04 1.963752563552248986e+01 2.452183847743970857e-01
5.966717975029221270e+04 2.011916655471011595e+01 2.457639904163639311e-01
5.966717978509955719e+04 1.992999429466247463e+01 2.451228530133983952e-01
5.966717981990690168e+04 2.007466973004020616e+01 2.492207703340726943e-01
5.966717985471424618e+04 1.973476728554300053e+01 2.403429284532958010e-01
5.966717988952159067e+04 1.992036758964502496e+01 2.486259926329568160e-01
5.966717992432893516e+04 1.974621403028776001e+01 2.441407415675128090e-01
5.966717995913627965e+04 2.014203217715788696e+01 2.486478097977628809e-01
5.966717999394362414e+04 2.004534670417023179e+01 2.531578696876156109e-01
5.966718002875096863e+04 2.013622052067381318e+01 2.569083214231969725e-01
5.966718006355831312e+04 1.990287304179519978e+01 2.510787964868588795e-01
5.966718009836565761e+04 2.001837267141324617e+01 2.486949441739433331e-01
5.966718013317300210e+04 2.045867615447335197e+01 2.596230315534077127e-01
5.966718016798034660e+04 2.008611524299544016e+01 2.529011500597618256e-01
5.966718020278769109e+04 1.997017732078064611e+01 2.491496681251683387e-01
5.966718023759503558e+04 2.002245444026612731e+01 2.526182956812563773e-01
5.966718027240238007e+04 1.975706948532478435e+01 2.555994604578954998e-01
5.966718030720972456e+04 2.026640021381019352e+01 2.600466726749845470e-01
5.966718034201706905e+04 2.013259461095973180e+01 2.520478291704891238e-01
5.966718037682441354e+04 2.032628009577170403e+01 2.611443593754775305e-01
5.966718041163175803e+04 1.998530260752429299e+01 2.537368938045411193e-01
5.966718044643910252e+04 2.001959298549469324e+01 2.511022444726974112e-01
5.966718048124644702e+04 2.040877776822663847e+01 2.577161872233441620e-01
5.966718051605379151e+04 2.019355382245330688e+01 2.586580529409955309e-01
5.966718055086113600e+04 2.055021310766570153e+01 2.620149922787878838e-01
5.966718058566848049e+04 2.014162943847305343e+01 2.486032478672592638e-01
5.966718062047582498e+04 2.030277947838863639e+01 2.630218740035150660e-01
5.966718065528316947e+04 1.959382638782282271e+01 2.432732046842845108e-01
5.966718069009051396e+04 2.010669930306026387e+01 2.551740978483430511e-01
5.966718072489785845e+04 1.996964554602165620e+01 2.604150218498303970e-01
5.966718075970520295e+04 2.049591854217914388e+01 2.653401205816368624e-01
5.966718079451254744e+04 2.011951806064121584e+01 2.530338452961606865e-01
5.966718082931989193e+04 2.044366257511044438e+01 2.644270988221342766e-01
5.966718086412723642e+04 2.060666271253460025e+01 2.640320990363507758e-01
5.966718089893458091e+04 1.986111144286925878e+01 2.455740248256718383e-01
5.966718093374192540e+04 2.003436644740001071e+01 2.536347945383218838e-01
5.966718096854926989e+04 2.030537974683544178e+01 2.576178518384019678e-01
5.966718100335661438e+04 2.025405287517871500e+01 2.637995003287539331e-01
5.966718103816395887e+04 1.977201170324918778e+01 2.549671758523278653e-01
5.966718107297130337e+04 2.010825776810542820e+01 2.515750222130122005e-01
5.966718110777864786e+04 2.047720995322915272e+01 2.579925395391602372e-01
5.966718114258599235e+04 2.041790787774429461e+01 2.567372667795739249e-01
5.966718117739333684e+04 2.014557778426791046e+01 2.514735549467240761e-01
5.966718121220068133e+04 2.007110873812326446e+01 2.489014829500247883e-01
5.966718124700802582e+04 1.990242814966559948e+01 2.479975608918651153e-01
5.966718128181537031e+04 2.002009598444808702e+01 2.497832942580756332e-01
5.966718131662271480e+04 1.962657023220403474e+01 2.456746732397082911e-01
5.966718135143005929e+04 1.995761857920875215e+01 2.496989063574610590e-01
5.966718138623740379e+04 1.999535358941299634e+01 2.471294894453466284e-01
5.966718142104474828e+04 1.990859311728656067e+01 2.485960756139787564e-01
5.966718145585209277e+04 1.971173007792708987e+01 2.470799519489811358e-01
5.966718149065943726e+04 1.975155368753816987e+01 2.483526388507576732e-01
5.966718152546678175e+04 1.964563945121366473e+01 2.411567881944371439e-01
5.966718156027412624e+04 1.992979662294404264e+01 2.511906117625180013e-01
5.966718159508147073e+04 1.990727087526980554e+01 2.536257937249580263e-01
5.966718162988881522e+04 1.990820557323305451e+01 2.436324724853211610e-01
5.966718166469615971e+04 1.971599191010160013e+01 2.435979199348967394e-01
5.966718169950350421e+04 1.997584365137169371e+01 2.497384510677984060e-01
5.966718173431084870e+04 2.005303791188179829e+01 2.508679907572520240e-01
5.966718176911819319e+04 1.975784066006442430e+01 2.442535666552465012e-01
5.966718180392553768e+04 2.020818162872519252e+01 2.526109794083798987e-01
5.966718183873288217e+04 1.958347032616205396e+01 2.443180100109400565e-01
5.966718187354022666e+04 2.020017721332053640e+01 2.480838840576771454e-01
5.966718190834757115e+04 1.984561319340329533e+01 2.417120633230474547e-01
5.966718194315491564e+04 1.983239123607990706e+01 2.436916314253453342e-01
5.966718197796226013e+04 2.024916866633372692e+01 2.549328537204925693e-01
5.966718201276960463e+04 2.013330652825499101e+01 2.465524928737523602e-01
5.966718204757694184e+04 2.011116011270366144e+01 2.454156432270105381e-01
5.966718208238428633e+04 2.015524291695064107e+01 2.562002535472323594e-01
5.966718211719163810e+04 1.996297860020748516e+01 2.508862163664755673e-01
5.966718215199898259e+04 2.023524906077885532e+01 2.540376667190968885e-01
5.966718218680632708e+04 2.004902601330913470e+01 2.436218106178296705e-01
5.966718222161367157e+04 1.999120160884866948e+01 2.467465503379612790e-01
5.966718225642101606e+04 2.008715923228370315e+01 2.470077029281596004e-01
5.966718229122836055e+04 2.054898466792887035e+01 2.619208194368009557e-01
5.966718232603570505e+04 2.017405551272166520e+01 2.481408194629187713e-01
5.966718236084304954e+04 2.003058933695090715e+01 2.446241475410050603e-01
5.966718239565038675e+04 2.036765948070072341e+01 2.546969233269110733e-01
5.966718243045773124e+04 2.012225659866576422e+01 2.454093244328003076e-01
5.966718246526508301e+04 2.045209954485391535e+01 2.526400208737983877e-01
5.966718250007242750e+04 1.987496110858483078e+01 2.398863304260594742e-01
5.966718253487976472e+04 2.022754955960497725e+01 2.493059575734938027e-01
5.966718256968710921e+04 1.997200076383252920e+01 2.436868177239541189e-01
5.966718260449446097e+04 2.014910128250069477e+01 2.465068878180844136e-01
5.966718263930180547e+04 2.000037274847894508e+01 2.453452770463721566e-01
5.966718267410914996e+04 2.004551453583406939e+01 2.461533077029993133e-01
5.966718270891649445e+04 1.986110072489114486e+01 2.415755305117552876e-01
5.966718274372383894e+04 2.000986897871206693e+01 2.454916551685747961e-01
5.966718277853118343e+04 2.013834446646602316e+01 2.524475201886048348e-01
5.966718281333852065e+04 1.974608507829843518e+01 2.478665015367081115e-01
5.966718284814586514e+04 1.982760030298294041e+01 2.453709990643839767e-01
5.966718288295321690e+04 2.020707107753245779e+01 2.548319345546946058e-01
5.966718291776056139e+04 2.006884606533350990e+01 2.496207821016704076e-01
5.966718295256790589e+04 2.028451599393991600e+01 2.507885769019376210e-01
5.966718298737525038e+04 2.026051557042357487e+01 2.582130769001118042e-01
5.966718302218258759e+04 2.007061836809366895e+01 2.515976383498776392e-01
5.966718305698993208e+04 1.954715786203352579e+01 2.402633155935306741e-01
5.966718309179728385e+04 1.992389597644749699e+01 2.430305180065374104e-01
5.966718312660462834e+04 1.956449813457455278e+01 2.358606704473467097e-01
5.966718316141196556e+04 1.934491698188802644e+01 2.321346490388870309e-01
5.966718319621931005e+04 1.994253738590017733e+01 2.450330905361441103e-01
5.966718323102666182e+04 1.988658964609534863e+01 2.417332360862393947e-01
5.966718326583400631e+04 1.952457661628380592e+01 2.345522086647533477e-01
5.966718330064134352e+04 1.978467109087386078e+01 2.378580811542480855e-01
5.966718333544868801e+04 1.986330479681430106e+01 2.386686718824623243e-01
5.966718337025603978e+04 1.975037985673974461e+01 2.371672958503528716e-01
5.966718340506338427e+04 1.983997610309806348e+01 2.389165104332501843e-01
5.966718343987072876e+04 2.028341179385530424e+01 2.442913745926455216e-01
5.966718347467807325e+04 1.973680984544383676e+01 2.385597638502204576e-01
5.966718350948541774e+04 2.025040124447517442e+01 2.484875041894877568e-01
5.966718354429276224e+04 1.963531179922706116e+01 2.395171853714012367e-01
5.966718357910010673e+04 1.980583779343006512e+01 2.429593949258628816e-01
5.966718361390745122e+04 1.986670116990034174e+01 2.484403571831995117e-01
5.966718364871478843e+04 2.037399803034269752e+01 2.553694941365852178e-01
5.966718368352213292e+04 1.982660246328066478e+01 2.451984943653629234e-01
5.966718371832947741e+04 2.057783473727432266e+01 2.621973044028929056e-01
5.966718375313682191e+04 1.962855612427091856e+01 2.474510780363516904e-01
5.966718378794416640e+04 1.976615584010368565e+01 2.448583454387135705e-01
5.966718382275151089e+04 2.037795993836671826e+01 2.600334354342124232e-01
5.966718385755886266e+04 2.025488528066476590e+01 2.533640849502152848e-01
5.966718389236620715e+04 2.034737583569160080e+01 2.496450868951968494e-01
5.966718392717354436e+04 1.981737207222450436e+01 2.415363357550692480e-01
5.966718396198088885e+04 1.991689811431076862e+01 2.417601416196227815e-01
5.966718399678824062e+04 2.000753254082170685e+01 2.425955444032147357e-01
5.966718403159558511e+04 1.959980651402772978e+01 2.343371355628226793e-01
5.966718406640292233e+04 2.035042735042734918e+01 2.500149396640494182e-01
5.966718410121026682e+04 1.993729140624051510e+01 2.399282013406021929e-01
5.966718413601761858e+04 1.985259691878770383e+01 2.453067682859329246e-01
5.966718417082496308e+04 2.000321378383332060e+01 2.452126932847131235e-01
5.966718420563230029e+04 1.995722553150273626e+01 2.407907472767751578e-01
5.966718424043964478e+04 1.966969946627503063e+01 2.420142865200484161e-01
5.966718427524698927e+04 1.992936080882175531e+01 2.438916959471328916e-01
5.966718431005433376e+04 1.978674034485259980e+01 2.412726399662648569e-01
5.966718434486168553e+04 1.981415416551008590e+01 2.413992046316940920e-01
5.966718437966903002e+04 2.012716621918476889e+01 2.475990718832464521e-01
5.966718441447636724e+04 2.027638481810792825e+01 2.518801802331646078e-01
5.966718444928371173e+04 1.984359036144578070e+01 2.387642667372712468e-01
5.966718448409105622e+04 1.983991080847798827e+01 2.405910879000110747e-01
5.966718451889840071e+04 2.017950281769168797e+01 2.459207098728577734e-01
5.966718455370574520e+04 1.991185830081056807e+01 2.435041503808144103e-01
5.966718458851308969e+04 2.018568303740544678e+01 2.442590266918978070e-01
5.966718462332044146e+04 2.013367537199751212e+01 2.502264992849016489e-01
5.966718465812778595e+04 1.986316079625124331e+01 2.431413667634274856e-01
5.966718469293512317e+04 2.031679233873455814e+01 2.568395619192617718e-01
5.966718472774246766e+04 2.020203563595140395e+01 2.538009385167683263e-01
5.966718476254981942e+04 1.964133299936785093e+01 2.411913921410975548e-01
5.966718479735716392e+04 1.992960522338431772e+01 2.517488131396902751e-01
5.966718483216450113e+04 2.034332575711038871e+01 2.525891583414408004e-01
5.966718486697184562e+04 1.975212935063702702e+01 2.389385201020072236e-01
5.966718490177919011e+04 2.030411583517255991e+01 2.508585409845573988e-01
5.966718493658653460e+04 2.007812216565285013e+01 2.402672881504652191e-01
5.966718497139388637e+04 2.049235552933657800e+01 2.458331828687136400e-01
5.966718500620123086e+04 2.040421736793236818e+01 2.453305001078882608e-01
5.966718504100856808e+04 2.029969426410221800e+01 2.477468430017804590e-01
5.966718507581591257e+04 2.033652194046037920e+01 2.524449246555456883e-01
5.966718511062326434e+04 2.024676547557903561e+01 2.444325221526030822e-01
5.966718514543060883e+04 2.017488095525851222e+01 2.482188899975348861e-01
5.966718518023794604e+04 1.997214558191981482e+01 2.442031275162503956e-01
5.966718521504529053e+04 1.978981634669174028e+01 2.350739501192396774e-01
5.966718524985264230e+04 2.023684851733631973e+01 2.458351119522129424e-01
5.966718528465998679e+04 2.007355174658277264e+01 2.441989902742618124e-01
5.966718531946732401e+04 2.024786742600151612e+01 2.484207856287775074e-01
5.966718535427466850e+04 2.015556180187226332e+01 2.502122483666651687e-01
5.966718538908202027e+04 2.051344417583501567e+01 2.623782343358684321e-01
5.966718542388936476e+04 1.969534080076262939e+01 2.393301713334460568e-01
5.966718545869670197e+04 1.968839617790215257e+01 2.382163011798297536e-01
5.966718549350404646e+04 2.016817909058623215e+01 2.462578258582791835e-01
5.966718552831139095e+04 1.989529726005874011e+01 2.363344663551508740e-01
5.966718556311873544e+04 2.045398028434140514e+01 2.469692255049044105e-01
5.966718559792608721e+04 2.025881862336260752e+01 2.443045428497112592e-01
5.966718563273343170e+04 2.057947196603899798e+01 2.502784293523791503e-01
5.966718566754076892e+04 1.991353904357988469e+01 2.372394919450463713e-01
5.966718570234811341e+04 2.004906156201405310e+01 2.422583908261750907e-01
5.966718573715546518e+04 2.009221403241228288e+01 2.456377281649253508e-01
5.966718577196280967e+04 1.999120001923492751e+01 2.449516564197854462e-01
5.966718580677014688e+04 2.035912944265190916e+01 2.448201040320120148e-01
5.966718584157749137e+04 1.973819461786355589e+01 2.407142236896669951e-01
5.966718587638484314e+04 2.057486244204018533e+01 2.575408399092828926e-01
5.966718591119218763e+04 2.041146481128009071e+01 2.498109050244506357e-01
5.966718594599953212e+04 1.977305032082951541e+01 2.437152972676482621e-01
5.966718598080687661e+04 1.980091905778485284e+01 2.436836460327072018e-01
5.966718601561422111e+04 2.049458622875825142e+01 2.571452915432804742e-01
5.966718605042156560e+04 1.995090876154821657e+01 2.477033363980564173e-01
5.966718608522890281e+04 2.028771778079822141e+01 2.533501573358257208e-01
5.966718612003624730e+04 2.000681372549019699e+01 2.457114291411784668e-01
5.966718615484359179e+04 1.991693985090211427e+01 2.457282826167212497e-01
5.966718618965093629e+04 2.035868883119439943e+01 2.524233346097524699e-01
5.966718622445828805e+04 1.997962656812214277e+01 2.431997864509167773e-01
5.966718625926563254e+04 1.991431916383035272e+01 2.452234486417192993e-01
5.966718629407296976e+04 1.992150931572224337e+01 2.451729988749267453e-01
5.966718632888031425e+04 1.987502708689475739e+01 2.493061449081689640e-01
5.966718636368766602e+04 1.998490183782740814e+01 2.565474301617281516e-01
5.966718639849501051e+04 1.942238868081564718e+01 2.414454104786355748e-01
5.966718643330234772e+04 1.994219688239218868e+01 2.465435669882816150e-01
5.966718646810969221e+04 1.963562136234333266e+01 2.383381806795782376e-01
5.966718650291704398e+04 1.995314985006495334e+01 2.452055753003007099e-01
5.966718653772438847e+04 1.999410597221386965e+01 2.652670398184747147e-01
5.966718657253172569e+04 2.013540939860208567e+01 2.479572189488780110e-01
5.966718660733907018e+04 1.948546910618592065e+01 2.342058673649421996e-01
5.966718664214642195e+04 1.987663686880889102e+01 2.407212433610583235e-01
5.966718667695376644e+04 1.990821983849584242e+01 2.438621453377022852e-01
5.966718671176111093e+04 1.991080330394071396e+01 2.406650799666178453e-01
5.966718674656845542e+04 2.002043351869052046e+01 2.484804007013763361e-01
5.966718678137579263e+04 1.963976773794367503e+01 2.392271769756306732e-01
5.966718681618313713e+04 1.982863077514167927e+01 2.485427733742836820e-01
5.966718685099048889e+04 1.945338947867860568e+01 2.365031554914979739e-01
5.966718688579783338e+04 1.966698724498996143e+01 2.422218426473494446e-01
5.966718692060517060e+04 1.988083401531715211e+01 2.519969769544610494e-01
5.966718695541251509e+04 1.955975905909242485e+01 2.418056374446636569e-01
5.966718699021986686e+04 1.984340517500150014e+01 2.546145562332857160e-01
5.966718702502721135e+04 1.990905226336948886e+01 2.521414763811465898e-01
5.966718705983454856e+04 1.989483268836785612e+01 2.528260431118141138e-01
5.966718709464189305e+04 2.010471057689968433e+01 2.501712807649477677e-01
5.966718712944924482e+04 1.985058462718036765e+01 2.426696832783382385e-01
5.966718716425658931e+04 2.015815201411349733e+01 2.443043229858266052e-01
5.966718719906393380e+04 1.999501605000844862e+01 2.402302379517357311e-01
5.966718723387127829e+04 2.017187156366835410e+01 2.464886004457848556e-01
5.966718726867862279e+04 1.972956511292647619e+01 2.381363472603715559e-01
5.966718730348596728e+04 1.962479453033804333e+01 2.358461854942903724e-01
5.966718733829330449e+04 2.000271873157938884e+01 2.476133622303500204e-01
5.966718737310064898e+04 2.003653351849821718e+01 2.520787478382556790e-01
5.966718740790800075e+04 2.007046955245781206e+01 2.565709124128018881e-01
5.966718744271534524e+04 2.019263261296659806e+01 2.477099556434156635e-01
5.966718747752268973e+04 2.006087561314884127e+01 2.474923811157225817e-01
5.966718751233003422e+04 2.006429458610359973e+01 2.451020487849541185e-01
5.966718754713737144e+04 2.011017946633337772e+01 2.464815770321591992e-01
5.966718758194471593e+04 2.006660324661861594e+01 2.435947001695012160e-01
5.966718761675206770e+04 2.014422199233250055e+01 2.497993841368934542e-01
5.966718765155941219e+04 2.043671269454711847e+01 2.590022227336772342e-01
5.966718768636674940e+04 2.007048170163311696e+01 2.473602999663833124e-01
5.966718772117409389e+04 2.002720617693120175e+01 2.470437767846878907e-01
5.966718775598144566e+04 1.989735244109788681e+01 2.400938888895704781e-01
5.966718779078879015e+04 1.983240813847555373e+01 2.460067336991607623e-01
5.966718782559612737e+04 1.976209091789310435e+01 2.426232803961302920e-01
5.966718786040347186e+04 1.994551223157301578e+01 2.472777610282466954e-01
5.966718789521082363e+04 1.969489640499963556e+01 2.377895337213007942e-01
5.966718793001816812e+04 1.946566964499020358e+01 2.327895402289552607e-01
5.966718796482550533e+04 1.990554114767870786e+01 2.386402968934185631e-01
5.966718799963284982e+04 1.971053074978938469e+01 2.360175309466664983e-01
5.966718803444020159e+04 2.003047377964925957e+01 2.443278835088852352e-01
5.966718806924754608e+04 1.954019697114923915e+01 2.336744764239215288e-01
5.966718810405488330e+04 1.998270471219656130e+01 2.440729471380118920e-01
5.966718813886222779e+04 1.950412795455639525e+01 2.345034237128119092e-01
5.966718817366957228e+04 1.976534855080415909e+01 2.432674734713950737e-01
5.966718820847691677e+04 1.942638510605685553e+01 2.386125100373305274e-01
5.966718824328426126e+04 1.971139628285069989e+01 2.383859032228281827e-01
5.966718827809160575e+04 2.007990976743045408e+01 2.474090055963145685e-01
5.966718831289895024e+04 1.989377284928279011e+01 2.403000782896486665e-01
5.966718834770629473e+04 1.957516199477320740e+01 2.347711470175007920e-01
5.966718838251364650e+04 2.009916296549367942e+01 2.419039812958494740e-01
5.966718841732099099e+04 1.995132743362831818e+01 2.376960385553642807e-01
5.966718845212832821e+04 1.983234254983058165e+01 2.350735039080625033e-01
5.966718848693567270e+04 2.011988257598923724e+01 2.437137579888833672e-01
5.966718852174302447e+04 2.021597977988540151e+01 2.446194454511137761e-01
5.966718855655036896e+04 2.007273037168701890e+01 2.444266240550053149e-01
5.966718859135770617e+04 2.018409587386046056e+01 2.473224106479466888e-01
5.966718862616505066e+04 2.006786482631922652e+01 2.493177371756666039e-01
5.966718866097240243e+04 1.973701166980884381e+01 2.380415319981473432e-01
5.966718869577974692e+04 1.975317974562035062e+01 2.388379249020897710e-01
5.966718873058708414e+04 2.040996729213289740e+01 2.563375377420383794e-01
5.966718876539442863e+04 1.989957494567423524e+01 2.424501696000625761e-01
5.966718880020177312e+04 2.016724125373279719e+01 2.503959082211370535e-01
5.966718883500911761e+04 1.975144777848093725e+01 2.399992455469467101e-01
5.966718886981646938e+04 1.963997008653538145e+01 2.400428561632272917e-01
5.966718890462381387e+04 2.007750145999610325e+01 2.498563237139871107e-01
5.966718893943115108e+04 1.977146621945376381e+01 2.468284645756090023e-01
5.966718897423849558e+04 2.015666699014993313e+01 2.554029396169256172e-01
5.966718900904584734e+04 2.014123710087148922e+01 2.571424468816995157e-01
5.966718904385319183e+04 2.007621976860139767e+01 2.631605882256614626e-01
5.966718907866052905e+04 1.993653330769508258e+01 2.515319321221533011e-01
5.966718911346787354e+04 2.025836422101671630e+01 2.591364486961267311e-01
5.966718914827522531e+04 2.041601387163815673e+01 2.633616015232363994e-01
5.966718918308256980e+04 1.984771360816346331e+01 2.495917966502332885e-01
5.966718921788991429e+04 1.981774882426336148e+01 2.416760341791409361e-01
5.966718925269725878e+04 2.021914112815029085e+01 2.561192264331237922e-01
5.966718928750460327e+04 2.016397060606795577e+01 2.472170919163246272e-01
5.966718932231194776e+04 2.061258767301843520e+01 2.630331288577008042e-01
5.966718935711929225e+04 2.020038413075125661e+01 2.466428918607358745e-01
5.966718939192663674e+04 2.063925550759711669e+01 2.542494415202517510e-01
5.966718942673397396e+04 2.093748348703496376e+01 2.662488718123995346e-01
5.966718946154131845e+04 1.990217833146026649e+01 2.437391121654506887e-01
5.966718949634867022e+04 1.983666385325899384e+01 2.434479891009147523e-01
5.966718953115601471e+04 2.034868236869332492e+01 2.503556095803844972e-01
5.966718956596335192e+04 1.990009391457340371e+01 2.370012753714135778e-01
5.966718960077069642e+04 2.032259318184578589e+01 2.480345231840097586e-01
5.966718963557804818e+04 2.008061518667651413e+01 2.438481368622704704e-01
5.966718967038539267e+04 1.996799933207700306e+01 2.392691272652122114e-01
5.966718970519272989e+04 1.992655219224082686e+01 2.402663016699251308e-01
5.966718974000007438e+04 2.044728779076893233e+01 2.500446935797034365e-01
5.966718977480742615e+04 2.014393290291437921e+01 2.472388074989687878e-01
5.966718980961477064e+04 2.006757294189956298e+01 2.431383811716091026e-01
5.966718984442211513e+04 2.018002970465778390e+01 2.425639773795005283e-01
5.966718987922945962e+04 2.012050734830479826e+01 2.423720571575926075e-01
5.966718991403680411e+04 2.030706422242292675e+01 2.478519934739924213e-01
5.966718994884414860e+04 2.023590549646038284e+01 2.453638708960027559e-01
5.966718998365149309e+04 2.021868680716287159e+01 2.489841258091720633e-01
5.966719001845883759e+04 2.021723558488390893e+01 2.460198809221533500e-01
5.966719005326617480e+04 2.028741702243170408e+01 2.463412512410587674e-01
5.966719008807351929e+04 2.001633393829401086e+01 2.407580381481201071e-01
5.966719012288087106e+04 1.961352616619294409e+01 2.312694953184840363e-01
5.966719015768821555e+04 1.992706129800427917e+01 2.424315153518216137e-01
5.966719019249555276e+04 2.046661446292291586e+01 2.545101040394373570e-01
5.966719022730289726e+04 2.031329516539440405e+01 2.479901495438062986e-01
5.966719026211024902e+04 2.029059108242886467e+01 2.462867236335284926e-01
5.966719029691759351e+04 2.031737783428169308e+01 2.472616002955811132e-01
5.966719033172493801e+04 2.006691808240577757e+01 2.430330297056095545e-01
5.966719036653228250e+04 2.018310223382508539e+01 2.451060454985871384e-01
5.966719040133962699e+04 2.001694608611747839e+01 2.405901465772140591e-01
5.966719043614697148e+04 2.007007981783607775e+01 2.457800173395544574e-01
5.966719047095431597e+04 2.015567340087816106e+01 2.478394062797992792e-01
5.966719050576166046e+04 1.978263609020768499e+01 2.437167587904077171e-01
5.966719054056900495e+04 2.004692429498724948e+01 2.447931058432593066e-01
5.966719057537634944e+04 2.008613788895668151e+01 2.398418130639280166e-01
5.966719061018368666e+04 1.998883441937776340e+01 2.451356439781552932e-01
5.966719064499103115e+04 2.008846687164647093e+01 2.475589779386916656e-01
5.966719067979837564e+04 2.022958135667824209e+01 2.468571391524617686e-01
5.966719071460572013e+04 2.007639951331751149e+01 2.457653549702276397e-01
5.966719074941306462e+04 2.003359724280876719e+01 2.446145549671636665e-01
5.966719078422040911e+04 2.049074930049674137e+01 2.567029424031900819e-01
5.966719081902775361e+04 2.095945153522725946e+01 2.622656600716911091e-01
5.966719085383509810e+04 2.025830979795785680e+01 2.484184811477122001e-01
5.966719088864244986e+04 2.035990335246149385e+01 2.452642092144007580e-01
5.966719092344979435e+04 2.024212366603129709e+01 2.421612604868896013e-01
5.966719095825713157e+04 2.033626666015720375e+01 2.450291515160411826e-01
5.966719099306447606e+04 2.036373973004694804e+01 2.445347619709383746e-01
5.966719102787182055e+04 2.016876063579419665e+01 2.422913818155647547e-01
5.966719106267916504e+04 2.031738696889364704e+01 2.451251615223834779e-01
5.966719109748650953e+04 2.017109211548807579e+01 2.419764756585165433e-01
5.966719113229385403e+04 2.042639897479709532e+01 2.485240268223433413e-01
5.966719116710119852e+04 2.080668556082226672e+01 2.522473777224826241e-01
5.966719120190854301e+04 2.017737826275056179e+01 2.451924827313505251e-01
5.966719123671588750e+04 2.058280223309125034e+01 2.468484230587397743e-01
5.966719127152323199e+04 2.000561299143658900e+01 2.393660341805030067e-01
5.966719130633057648e+04 2.057095269820120009e+01 2.481847082025079032e-01
5.966719134113792097e+04 2.017652674061722351e+01 2.409954649148009220e-01
5.966719137594526546e+04 2.037573593047209286e+01 2.461548252128159531e-01
5.966719141075260995e+04 2.053436183410511617e+01 2.518897287376555272e-01
5.966719144555995445e+04 2.020672579722840823e+01 2.444294547699905062e-01
5.966719148036729894e+04 2.043175395858709109e+01 2.503106368163612316e-01
5.966719151517464343e+04 2.008661360521316652e+01 2.468441875028886123e-01
5.966719154998198792e+04 2.032699187984614397e+01 2.511314928470732011e-01
5.966719158478933241e+04 1.958550931713996590e+01 2.375848705951811857e-01
5.966719161959667690e+04 2.009923039335450667e+01 2.474957333008246108e-01
5.966719165440402867e+04 1.974389690967664990e+01 2.425047782551141284e-01
5.966719168921137316e+04 2.024836210577685591e+01 2.504506327757646811e-01
5.966719172401871037e+04 2.000272121949163662e+01 2.450015354358571484e-01
5.966719175882605487e+04 1.993024746607320097e+01 2.433075954944338148e-01
5.966719179363339936e+04 1.971887373515178155e+01 2.388642227843917609e-01
5.966719182844074385e+04 1.996858664143895012e+01 2.375298677739767494e-01
5.966719186324808834e+04 1.955439984836279166e+01 2.326301123609377519e-01
5.966719189805543283e+04 1.981411708879530309e+01 2.380523443050175936e-01
5.966719193286277732e+04 2.007476151474272896e+01 2.426149111035909300e-01
5.966719196767012181e+04 2.001556602639613658e+01 2.430701352252337410e-01
5.966719200247747358e+04 2.069644204251740405e+01 2.520207535033843205e-01
5.966719203728481807e+04 2.072257786000616520e+01 2.554472101234436798e-01
5.966719207209215529e+04 2.049339982760743695e+01 2.549829248917210855e-01
5.966719210689949978e+04 2.040312400616483757e+01 2.554194325498452822e-01
5.966719214170685154e+04 1.991154556833760481e+01 2.401186941078197745e-01
5.966719217651419603e+04 2.034098500548579835e+01 2.516285946269976592e-01
5.966719221132153325e+04 2.028030791307414304e+01 2.478604782519889804e-01
5.966719224612887774e+04 2.036285120804635795e+01 2.563612426073174633e-01
5.966719228093622951e+04 1.986374867210160033e+01 2.382215219796831596e-01
5.966719231574357400e+04 2.000084520647186537e+01 2.472959202544095791e-01
5.966719235055091121e+04 2.051875606669369745e+01 2.557522563596141274e-01
5.966719238535825571e+04 1.998762000703960240e+01 2.407727376379439344e-01
5.966719242016560747e+04 2.010511790054713188e+01 2.467867886582712778e-01
5.966719245497295196e+04 2.031149405606379332e+01 2.469240962737727085e-01
5.966719248978029646e+04 1.994627886673762163e+01 2.405835822110217459e-01
5.966719252458764095e+04 2.027647469929744162e+01 2.564321869081588878e-01
5.966719255939497816e+04 1.972829826769765660e+01 2.506764613393771546e-01
5.966719259420232265e+04 2.005212460470357527e+01 2.454309971463980167e-01
5.966719262900967442e+04 1.999533225833828354e+01 2.417971773190690787e-01
5.966719266381701891e+04 2.035876675077782139e+01 2.589063835616081111e-01
5.966719269862436340e+04 2.000824059641618646e+01 2.449578911427047201e-01
5.966719273343170789e+04 2.052853034473395155e+01 2.510279559782392922e-01
5.966719276823905238e+04 2.020651654850678014e+01 2.486399463559385015e-01
5.966719280304639688e+04 1.950482977413703267e+01 2.375487771888526722e-01
5.966719283785374137e+04 2.012733010421253255e+01 2.483903725522643435e-01
5.966719287266108586e+04 2.019169027384324977e+01 2.486100514502914138e-01
5.966719290746843035e+04 2.001247593752284359e+01 2.498710159083565585e-01
5.966719294227577484e+04 2.011408361073037199e+01 2.522415802219108438e-01
5.966719297708311933e+04 1.994051143354897349e+01 2.456385602633613385e-01
5.966719301189046382e+04 1.998436724865996084e+01 2.540363843445033187e-01
5.966719304669780831e+04 2.022707730212503563e+01 2.535702637946438132e-01
5.966719308150515280e+04 1.996687249564592292e+01 2.485182344710080427e-01
5.966719311631249730e+04 2.031092035072659030e+01 2.522265506922509726e-01
5.966719315111984179e+04 2.001471213022420415e+01 2.432716616052853220e-01
5.966719318592718628e+04 2.062783747774222221e+01 2.607283763390814690e-01
5.966719322073453077e+04 2.031570445633677480e+01 2.524189760697103102e-01
5.966719325554187526e+04 2.010674492517139456e+01 2.499565992122318170e-01
5.966719329034921975e+04 2.016503631605976921e+01 2.470705613433867853e-01
5.966719332515655697e+04 2.005480277024992475e+01 2.530686555432596352e-01
5.966719335996390146e+04 2.023614505176034228e+01 2.506902860568022140e-01
5.966719339477125322e+04 1.981374468694779978e+01 2.451425027082457242e-01
5.966719342957859772e+04 2.005822393258153369e+01 2.491430526030158910e-01
5.966719346438594221e+04 1.991584935742583440e+01 2.499179309166053020e-01
5.966719349919328670e+04 2.029225557472048891e+01 2.517363511616529381e-01
5.966719353400063119e+04 1.988282978051092442e+01 2.443859014871891944e-01
5.966719356880797568e+04 1.983364454252249232e+01 2.500849509001173421e-01
5.966719360361532017e+04 2.027893724097098982e+01 2.594446272501221840e-01
5.966719363842266466e+04 1.992368433899629210e+01 2.544911502160443484e-01
5.966719367323000915e+04 1.997361457998466960e+01 2.528143232252832995e-01
5.966719370803735364e+04 1.976564083157342466e+01 2.433182012155925000e-01
5.966719374284469814e+04 2.033245093219377608e+01 2.624622893971484960e-01
5.966719377765204263e+04 1.965687993518507071e+01 2.481600576353152343e-01
5.966719381245938712e+04 1.994770110710165056e+01 2.528308736352881669e-01
5.966719384726673161e+04 2.001424565060928629e+01 2.500599638593670182e-01
5.966719388207407610e+04 1.950634254570008963e+01 2.386728890110763612e-01
5.966719391688142059e+04 2.005516679625310061e+01 2.470292891005587965e-01
5.966719395168876508e+04 1.994011902570709793e+01 2.493174259515082147e-01
5.966719398649610957e+04 1.986454149113353296e+01 2.596426504426189719e-01
5.966719402130345406e+04 1.997641039516893002e+01 2.641060322062499521e-01
5.966719405611079856e+04 1.959661077844311450e+01 2.538652127150624604e-01
5.966719409091814305e+04 1.959395452562175777e+01 2.502653323285632392e-01
5.966719412572548754e+04 1.970526366985640365e+01 2.515428580999318764e-01
5.966719416053283203e+04 1.945613740293097393e+01 2.448174665134595362e-01
5.966719419534017652e+04 1.901188755768961869e+01 2.309852627932992841e-01
5.966719423014752101e+04 1.995054716380640158e+01 2.522032402034793397e-01
5.966719426495486550e+04 1.979188349277923109e+01 2.541448985121625426e-01
5.966719429976220999e+04 2.017668149279844059e+01 2.608188300979573659e-01
5.966719433456955448e+04 2.012681974344398128e+01 2.592644042502734725e-01
5.966719436937689898e+04 1.990227503331255221e+01 2.596692724571157407e-01
5.966719440418424347e+04 1.978262149137328407e+01 2.491309643498720583e-01
5.966719443899158796e+04 1.984888790907309541e+01 2.604239530866010455e-01
5.966719447379893245e+04 2.003143008749090015e+01 2.652234951676312735e-01
5.966719450860627694e+04 1.983530424093423505e+01 2.549394283101215630e-01
5.966719454341362143e+04 1.952078569193365709e+01 2.497489227669408285e-01
5.966719457822096592e+04 1.993916466000904464e+01 2.502707386521281774e-01
5.966719461302831041e+04 2.013208128458229851e+01 2.463838491042703305e-01
5.966719464783565491e+04 2.033793745346239845e+01 2.562775433897199195e-01
5.966719468264299940e+04 1.999484235110938357e+01 2.454498743423849383e-01
5.966719471745034389e+04 1.955172659140498936e+01 2.369197480411224244e-01
5.966719475225768838e+04 1.997251461271704898e+01 2.440682162152205403e-01
5.966719478706503287e+04 1.988353703251038951e+01 2.392906050790425121e-01
5.966719482187237736e+04 2.034192181688302270e+01 2.603466547488764715e-01
5.966719485667972185e+04 1.932879949895418648e+01 2.321300382942063367e-01
5.966719489148706634e+04 2.042615813305468464e+01 2.504870477973690779e-01
5.966719492629441083e+04 2.002514714410868280e+01 2.417623264781099124e-01
5.966719496110175533e+04 1.992686856849891797e+01 2.407024645910700034e-01
5.966719499590909982e+04 2.021096926127912852e+01 2.548807253922663607e-01
5.966719503071644431e+04 1.975595598016688825e+01 2.395385760618050364e-01
5.966719506552378880e+04 2.023543740340031150e+01 2.516272944048668081e-01
5.966719510033113329e+04 2.002851125671215371e+01 2.420808155408854800e-01
5.966719513513847778e+04 1.985150305222150635e+01 2.445859855455315701e-01
5.966719516994582227e+04 1.948741731377624475e+01 2.374690696775298426e-01
5.966719520475316676e+04 1.970905734144222166e+01 2.405847604007240736e-01
5.966719523956051125e+04 2.003722372066343382e+01 2.465264979833207137e-01
5.966719527436785575e+04 1.957015889792339891e+01 2.382754002548827799e-01
5.966719530917520024e+04 1.997806926901615654e+01 2.558546014031947147e-01
5.966719534398254473e+04 1.992526297930098167e+01 2.403949472592017411e-01
5.966719537878988922e+04 1.987081109089375275e+01 2.421805959775377992e-01
5.966719541359723371e+04 2.025028852056476580e+01 2.534911299595853929e-01
5.966719544840457820e+04 1.979239113384895532e+01 2.392161671500198650e-01
5.966719548321192269e+04 1.962974088923463611e+01 2.370085322621331425e-01
5.966719551801926718e+04 2.005634098198865090e+01 2.481514962386088263e-01
5.966719555282661167e+04 1.952498116997238142e+01 2.408003194292805960e-01
5.966719558763395617e+04 1.971982170252346833e+01 2.444749041120302391e-01
5.966719562244130066e+04 2.020189188519921686e+01 2.490935510696797028e-01
5.966719565724864515e+04 1.934210870055692411e+01 2.351945190173302669e-01
5.966719569205598964e+04 1.958416271579023871e+01 2.436715841615490763e-01
5.966719572686333413e+04 1.986043292986439113e+01 2.495253773010296383e-01
5.966719576167067862e+04 2.023633821803929322e+01 2.527409799152119385e-01
5.966719579647802311e+04 1.996896403847332024e+01 2.565192877038132147e-01
5.966719583128536760e+04 1.968178959336220402e+01 2.417409975849421633e-01
5.966719586609271209e+04 1.994080817486767288e+01 2.472541936647336680e-01
5.966719590090005659e+04 1.972204445941394013e+01 2.418691450287391576e-01
5.966719593570740108e+04 2.006200235918608143e+01 2.492036890220621081e-01
5.966719597051474557e+04 1.980308922538463534e+01 2.417315459765504992e-01
5.966719600532209006e+04 1.990444352764160385e+01 2.411717337762190883e-01
5.966719604012943455e+04 1.971232448923213454e+01 2.451174616409380613e-01
5.966719607493677904e+04 1.962768425435726627e+01 2.418117024159175954e-01
5.966719610974412353e+04 2.024463747343448716e+01 2.508403745767974202e-01
5.966719614455146802e+04 2.011642478181124361e+01 2.486059004704539721e-01
5.966719617935881251e+04 2.025673778084351540e+01 2.494854491718845046e-01
5.966719621416616428e+04 1.957075398390895415e+01 2.390383113545061222e-01
5.966719624897350877e+04 1.946240296190135055e+01 2.297530170225045021e-01
5.966719628378084599e+04 1.997509653453247935e+01 2.405557783321073395e-01
5.966719631858819048e+04 1.959614462453246375e+01 2.406987070680463581e-01
5.966719635339553497e+04 2.019355469466068698e+01 2.458349740819188722e-01
5.966719638820287946e+04 1.980781339265093877e+01 2.399435861010011939e-01
5.966719642301022395e+04 1.966890286345198291e+01 2.364887025920669461e-01
5.966719645781756844e+04 2.006899843352261570e+01 2.451614866745672749e-01
5.966719649262491293e+04 2.018307057428091511e+01 2.515474920584969132e-01
5.966719652743225743e+04 1.998701156687403113e+01 2.572771604257602096e-01
5.966719656223960192e+04 2.008684408211519212e+01 2.502878835066669194e-01
5.966719659704694641e+04 1.975484275364939535e+01 2.394801759844334688e-01
5.966719663185429090e+04 2.013414231770356011e+01 2.472874122908036709e-01
5.966719666666163539e+04 1.987246730939046202e+01 2.400483457051902358e-01
5.966719670146897988e+04 2.012846620978952572e+01 2.486381954018369311e-01
5.966719673627632437e+04 1.993621001810500815e+01 2.421761227232894498e-01
5.966719677108366886e+04 1.994706038840117301e+01 2.432237300127575996e-01
5.966719680589101335e+04 2.042875909333135098e+01 2.558168571346738362e-01
5.966719684069835785e+04 1.999353490180828175e+01 2.459203346555478287e-01
5.966719687550570234e+04 1.970937593133456645e+01 2.391122772741964275e-01
5.966719691031304683e+04 2.068320988582672015e+01 2.562025969218252874e-01
5.966719694512039132e+04 2.045628006680126632e+01 2.558123319279982932e-01
5.966719697992773581e+04 1.973581530682821139e+01 2.381248883077314582e-01
5.966719701473508030e+04 2.063799865948415047e+01 2.542380481105297463e-01
5.966719704954242479e+04 2.060171237126194299e+01 2.557391341092463133e-01
5.966719708434976928e+04 2.088147595046979177e+01 2.588632524694839399e-01
5.966719711915711378e+04 2.059871786969117835e+01 2.543164396415534823e-01
5.966719715396445827e+04 2.036962684758904629e+01 2.516589839439536957e-01
5.966719718877180276e+04 2.082858320427636301e+01 2.650282815106182466e-01
5.966719722357914725e+04 2.042165702515017145e+01 2.545332279943160469e-01
5.966719725838649174e+04 2.016153528883713264e+01 2.484725875086283287e-01
5.966719729319383623e+04 2.011605871134393908e+01 2.479098271688120747e-01
5.966719732800118072e+04 1.990449189014229248e+01 2.387770764069179763e-01
5.966719736280852521e+04 2.008218251235395613e+01 2.422485393726409031e-01
5.966719739761586970e+04 1.976516725162953847e+01 2.380332107082789861e-01
5.966719743242321420e+04 2.057382779092971248e+01 2.674200256223978611e-01
5.966719746723055869e+04 1.948532238851737830e+01 2.405317731793160385e-01
5.966719750203790318e+04 2.019672860249061230e+01 2.497301524823799246e-01
5.966719753684524767e+04 1.994984861802910459e+01 2.445780129370996869e-01
5.966719757165259216e+04 1.977767509727626560e+01 2.358991032513514385e-01
5.966719760645994393e+04 2.021826844338569273e+01 2.500536385365171310e-01
5.966719764126728842e+04 2.020826413504201469e+01 2.479396926552140945e-01
5.966719767607462563e+04 1.971862998856317262e+01 2.403777374118638843e-01
5.966719771088197012e+04 1.991827701211437329e+01 2.438081205237267457e-01
5.966719774568931462e+04 1.934235542801809160e+01 2.325797341417400743e-01
5.966719778049665911e+04 1.966542535883437282e+01 2.367270370249088818e-01
5.966719781530401087e+04 1.991610380376821965e+01 2.444357007710518948e-01
5.966719785011135536e+04 1.971633983777073595e+01 2.406195549455404092e-01
5.966719788491869258e+04 1.972035623409669114e+01 2.414497710553350496e-01
5.966719791972603707e+04 1.948546654370815290e+01 2.324823530562108165e-01
5.966719795453338156e+04 2.026519439203936201e+01 2.471413811472135125e-01
5.966719798934072605e+04 1.983135669904084253e+01 2.384705016072170836e-01
5.966719802414807054e+04 2.021232893601282399e+01 2.486708912374237523e-01
5.966719805895541504e+04 2.051202227913568876e+01 2.528745589882773759e-01
5.966719809376276680e+04 2.047093582689792868e+01 2.544230985732203187e-01
5.966719812857011129e+04 1.968246884472886293e+01 2.325314033540170355e-01
5.966719816337745578e+04 1.989363403904649630e+01 2.367029390823113255e-01
5.966719819818480028e+04 1.971948189140847418e+01 2.373776105984958529e-01
5.966719823299214477e+04 1.984524197933659551e+01 2.390081970174447734e-01
5.966719826779948926e+04 1.972179220717169557e+01 2.330145660054921963e-01
5.966719830260683375e+04 1.967733291864540490e+01 2.367586164316335673e-01
5.966719833741417824e+04 1.988420152068346525e+01 2.392727009670768679e-01
5.966719837222152273e+04 2.041814909328500605e+01 2.476725142628231902e-01
5.966719840702886722e+04 2.015032160238694914e+01 2.442364253344922742e-01
5.966719844183621171e+04 2.003904946346573013e+01 2.487018368363023701e-01
5.966719847664355621e+04 2.034314002134733457e+01 2.537177110039021688e-01
5.966719851145090070e+04 1.985777680779863275e+01 2.442145736679835200e-01
5.966719854625824519e+04 1.997349144183348102e+01 2.510438365948790551e-01
5.966719858106558968e+04 1.971765738469677132e+01 2.400523996483545641e-01
5.966719861587293417e+04 2.038067226890756345e+01 2.495543688720665565e-01
5.966719865068027138e+04 2.013204186693341669e+01 2.492433919707452983e-01
5.966719868548761588e+04 2.007525866718972196e+01 2.415344769279359483e-01
5.966719872029496764e+04 2.010607332773579969e+01 2.432726586915556766e-01
5.966719875510231213e+04 1.973299240105160735e+01 2.373121297344559788e-01
5.966719878990965663e+04 1.961776973416113279e+01 2.346590818285392288e-01
5.966719882471700112e+04 1.999031641950827520e+01 2.413509617106301408e-01
5.966719885952434561e+04 1.987893227072505908e+01 2.403990332699242616e-01
5.966719889433169010e+04 1.976471783349666467e+01 2.375785110050905868e-01
5.966719892913903459e+04 1.985529849577878991e+01 2.376351162345356205e-01
5.966719896394637908e+04 1.971344987428353335e+01 2.372155509193198675e-01
5.966719899875372357e+04 2.022329419542833406e+01 2.475902200465231462e-01
5.966719903356106806e+04 2.010439493547601586e+01 2.390331705640037496e-01
5.966719906836841255e+04 2.022932496691014492e+01 2.440119489368109684e-01
5.966719910317575705e+04 1.964486169997980980e+01 2.326534408236137774e-01
5.966719913798310154e+04 2.012250823472001926e+01 2.447996877991513442e-01
5.966719917279044603e+04 2.003351648351648251e+01 2.516515784618171270e-01
5.966719920759779052e+04 1.965685536395033495e+01 2.388305583265740994e-01
5.966719924240513501e+04 1.974236172452597415e+01 2.409145894656070930e-01
5.966719927721247950e+04 2.013812377198227921e+01 2.419291899673960411e-01
5.966719931201982399e+04 1.976963382317513762e+01 2.368943905057942223e-01
5.966719934682716848e+04 1.988939541951589973e+01 2.374197511406863914e-01
5.966719938163451297e+04 1.996855607134131461e+01 2.432770704133487838e-01
5.966719941644185747e+04 2.002044128774010545e+01 2.463032798001873469e-01
5.966719945124920196e+04 1.955421572350930504e+01 2.460577131420598473e-01
5.966719948605654645e+04 1.997659258543887262e+01 2.500383900079933830e-01
5.966719952086389094e+04 1.985380609311668110e+01 2.455260193495974186e-01
5.966719955567123543e+04 1.985809395843168801e+01 2.464182851108004113e-01
5.966719959047857992e+04 1.982988466757123547e+01 2.455690587898755051e-01
5.966719962528592441e+04 2.007790855757100701e+01 2.490826626009606803e-01
5.966719966009326890e+04 2.023928610774484937e+01 2.504184082512557752e-01
5.966719969490061339e+04 2.006595146186724321e+01 2.441635092275062369e-01
5.966719972970795789e+04 2.008598247350860078e+01 2.433549511232206419e-01
5.966719976451530238e+04 1.982938710224656376e+01 2.413600883419599052e-01
5.966719979932264687e+04 2.003580449763347104e+01 2.454602983957477336e-01
5.966719983412999136e+04 1.969205766140238723e+01 2.357770124500532527e-01
5.966719986893733585e+04 1.992076598948403543e+01 2.415143848563933715e-01
5.966719990374468034e+04 2.001516129425088408e+01 2.416403086758974472e-01
5.966719993855202483e+04 2.001827475570628323e+01 2.411444039469658185e-01
5.966719997335936932e+04 1.976867853975407030e+01 2.408448380621029949e-01
5.966720000816671381e+04 1.981565106454679892e+01 2.393700472645576283e-01
5.966720004297405831e+04 1.960295801526717696e+01 2.444207023907120080e-01
5.966720007778140280e+04 2.024784853700516507e+01 2.493950012553320938e-01
5.966720011258874729e+04 2.037441507367582716e+01 2.459735805713729462e-01
5.966720014739609178e+04 1.990338094026722615e+01 2.395571156279454605e-01
5.966720018220343627e+04 1.972641170123486276e+01 2.367037489449100862e-01
5.966720021701078076e+04 2.011535042318699595e+01 2.457349119248884162e-01
5.966720025181812525e+04 2.071972876570751509e+01 2.588388228766734800e-01
5.966720028662546974e+04 2.009266096684371306e+01 2.443069967728316028e-01
5.966720032143281423e+04 1.997944884992365644e+01 2.412076870838631704e-01
5.966720035624015873e+04 2.009243221268155466e+01 2.484924506546171419e-01
5.966720039104750322e+04 1.984465630313334827e+01 2.451599412792148103e-01
5.966720042585484771e+04 2.001984563136770845e+01 2.433701098912687266e-01
5.966720046066219220e+04 1.924394500896593030e+01 2.358008307203146303e-01
5.966720049546953669e+04 1.953140560321554986e+01 2.352729923819615321e-01
5.966720053027688118e+04 1.971935629052073224e+01 2.437793557848293713e-01
5.966720056508422567e+04 2.014795002336506258e+01 2.570335272911220548e-01
5.966720059989157016e+04 1.965245799626633527e+01 2.393290454769679554e-01
5.966720063469891466e+04 2.036586991950219527e+01 2.518716026558852628e-01
5.966720066950625915e+04 1.977448346485151731e+01 2.428472082425079948e-01
5.966720070431360364e+04 2.001633485218800956e+01 2.439317294316178109e-01
5.966720073912094813e+04 1.966908751424622537e+01 2.433392702956597153e-01
5.966720077392829262e+04 1.971975835799893062e+01 2.428911706416710670e-01
5.966720080873563711e+04 1.964627324680356324e+01 2.401540586036930436e-01
5.966720084354298160e+04 2.002072213886907548e+01 2.561733332520779727e-01
5.966720087835032609e+04 2.000202608119059988e+01 2.557848639958432146e-01
5.966720091315767058e+04 1.995247810205602335e+01 2.485999159593961505e-01
5.966720094796501508e+04 2.006734118631759145e+01 2.492011760017986410e-01
5.966720098277235957e+04 1.975187203417599946e+01 2.445886396014491926e-01
5.966720101757970406e+04 1.981082845673937243e+01 2.517223095602027505e-01
5.966720105238704855e+04 2.009522690156876479e+01 2.549576491275770129e-01
5.966720108719439304e+04 2.034785706250703186e+01 2.587055116498186425e-01
5.966720112200173753e+04 1.999611512029603588e+01 2.499872607160979199e-01
5.966720115680908202e+04 1.962470022535822167e+01 2.429899099312909927e-01
5.966720119161642651e+04 2.005551812424201685e+01 2.553834916800871158e-01
5.966720122642377100e+04 2.010056811907186969e+01 2.512788683641436482e-01
5.966720126123111550e+04 1.962044493297331016e+01 2.484979558024781876e-01
5.966720129603845999e+04 2.013059531012681802e+01 2.512479987356417421e-01
5.966720133084580448e+04 1.968009768009768123e+01 2.397228284583292068e-01
5.966720136565314897e+04 2.012214911742321988e+01 2.572131962596503341e-01
5.966720140046049346e+04 1.985407636487605032e+01 2.482582538130520267e-01
5.966720143526783795e+04 1.995512331091316938e+01 2.476495194409745471e-01
5.966720147007518244e+04 2.013508260447035880e+01 2.552560740750713375e-01
5.966720150488252693e+04 1.995769522730832790e+01 2.533827360487878599e-01
5.966720153968987142e+04 1.994777969976653864e+01 2.468591182989018085e-01
5.966720157449721592e+04 2.002082422652872751e+01 2.462974044572389665e-01
5.966720160930456041e+04 2.026826074719465609e+01 2.529054218119937691e-01
5.966720164411190490e+04 1.992850603512660612e+01 2.489309008965230607e-01
5.966720167891924939e+04 1.970193972160963725e+01 2.412179489745812644e-01
5.966720171372659388e+04 1.996461999927722175e+01 2.507878483581498230e-01
5.966720174853393837e+04 2.008683179654071083e+01 2.455472106292744539e-01
5.966720178334128286e+04 1.996359885137906431e+01 2.402767856963497484e-01
5.966720181814862735e+04 2.039050579259678031e+01 2.482333835376727971e-01
5.966720185295597184e+04 2.010389009892556800e+01 2.451523040478865989e-01
5.966720188776331634e+04 2.028867931533806157e+01 2.478260624362919606e-01
5.966720192257066083e+04 2.006359662548517520e+01 2.449657773745093636e-01
5.966720195737800532e+04 1.997033071557485329e+01 2.419202321346148044e-01
5.966720199218534981e+04 1.967288377034139657e+01 2.365037014397456117e-01
5.966720202699269430e+04 2.021788937031687894e+01 2.451110081440305843e-01
5.966720206180003879e+04 2.005022350131651621e+01 2.426872399066007380e-01
5.966720209660738328e+04 1.983799167445416600e+01 2.396999807670035232e-01
5.966720213141472777e+04 2.005636134031362516e+01 2.420560883987046830e-01
5.966720216622207226e+04 1.979220574504977392e+01 2.396523433730284036e-01
5.966720220102941676e+04 1.963733620231129962e+01 2.359355749372743227e-01
5.966720223583676125e+04 1.994001362497262519e+01 2.467191747686568459e-01
5.966720227064410574e+04 1.992301406286209087e+01 2.526432267506860674e-01
5.966720230545145023e+04 1.973699066367518284e+01 2.424623706115117405e-01
5.966720234025879472e+04 1.984898515785756956e+01 2.387044476716980446e-01
5.966720237506613921e+04 2.031329502724035052e+01 2.495393708098480046e-01
5.966720240987348370e+04 1.982162109777223336e+01 2.451990259722676979e-01
5.966720244468082819e+04 2.006393839871089924e+01 2.455958447211210871e-01
5.966720247948817268e+04 1.999208310900102603e+01 2.418113358952626024e-01
5.966720251429551718e+04 1.983102114803625682e+01 2.395628380235917676e-01
5.966720254910286167e+04 2.016843693273806437e+01 2.493222078309400291e-01
5.966720258391020616e+04 2.033308560316103808e+01 2.527661571097967741e-01
5.966720261871755065e+04 2.005328766285399666e+01 2.465694740783049566e-01
5.966720265352489514e+04 1.999536884696476946e+01 2.444760511155928684e-01
5.966720268833223963e+04 1.992284735271360319e+01 2.435380132737765269e-01
5.966720272313958412e+04 1.993375186261816978e+01 2.442556394420099808e-01
5.966720275794692861e+04 2.058731273114774751e+01 2.614855722800067395e-01
5.966720279275427310e+04 2.006572064143932721e+01 2.527888009659057800e-01
5.966720282756161760e+04 1.999207691073566195e+01 2.440761753221064589e-01
5.966720286236896209e+04 2.000975490196078610e+01 2.498529496627386881e-01
5.966720289717630658e+04 1.945687905965973741e+01 2.370870242558980878e-01
5.966720293198365107e+04 1.961861567674129248e+01 2.430582275384818303e-01
5.966720296679099556e+04 1.983090436233377574e+01 2.416796037160022226e-01
5.966720300159834005e+04 1.969009755445677001e+01 2.447770720076042628e-01
5.966720303640568454e+04 1.963315760333164661e+01 2.469845424145234725e-01
5.966720307121302903e+04 2.003806796440077420e+01 2.429667336961809920e-01
5.966720310602037353e+04 1.956768201722727341e+01 2.363265657493977268e-01
5.966720314082771802e+04 1.965220850612402259e+01 2.489939489410634699e-01
5.966720317563506251e+04 1.976999633654902766e+01 2.517425849300212737e-01
5.966720321044240700e+04 1.997750745088498192e+01 2.627394741703172332e-01
5.966720324524975149e+04 1.985682053783767387e+01 2.501533948562049692e-01
5.966720328005709598e+04 1.971084821754916305e+01 2.442967681441856054e-01
5.966720331486444047e+04 2.013891228939543865e+01 2.465058856230975537e-01
5.966720334967178496e+04 1.970451156079876398e+01 2.461106099566775229e-01
5.966720338447912945e+04 2.007491503718662074e+01 2.493963884982604295e-01
5.966720341928648122e+04 1.981644609954026492e+01 2.506785391142546393e-01
5.966720345409382571e+04 2.007910637719482594e+01 2.534774620102492881e-01
5.966720348890116293e+04 1.989314229465164630e+01 2.535217127773077284e-01
5.966720352370850742e+04 2.006836144281669121e+01 2.478012333234967113e-01
5.966720355851585919e+04 1.998084625402363912e+01 2.457777338451418436e-01
5.966720359332320368e+04 1.965238682487039412e+01 2.419925864324904974e-01
5.966720362813054089e+04 2.033111100116270364e+01 2.528852637048359941e-01
5.966720366293788538e+04 1.973520121524847326e+01 2.427840879562324916e-01
5.966720369774522987e+04 1.980534517385728677e+01 2.433021940838010211e-01
5.966720373255257437e+04 2.003723214395608565e+01 2.502739238971918301e-01
5.966720376735992613e+04 1.957938154276617126e+01 2.363444129721174736e-01
5.966720380216727062e+04 2.008142565939835933e+01 2.448976793882882974e-01
5.966720383697460784e+04 1.976584965743510480e+01 2.409268619232179942e-01
5.966720387178195233e+04 1.981910591321455684e+01 2.389261243734140117e-01
5.966720390658930410e+04 2.014852170473647774e+01 2.458283961478924529e-01
5.966720394139664859e+04 2.033741535267658662e+01 2.527430302527960970e-01
5.966720397620398580e+04 2.007660602789465187e+01 2.472654196946908189e-01
5.966720401101133029e+04 2.011423244097599650e+01 2.505464495448405660e-01
5.966720404581868206e+04 1.976007658935020572e+01 2.417320701120536652e-01
5.966720408062602655e+04 1.995473487394444589e+01 2.527890133086566626e-01
5.966720411543337104e+04 2.018338639224106146e+01 2.617701572007133382e-01
5.966720415024071553e+04 1.985236370683494656e+01 2.472162421314809955e-01
5.966720418504806003e+04 1.959703313562290816e+01 2.401843058022877231e-01
5.966720421985540452e+04 1.969929052210296661e+01 2.416553932831119467e-01
5.966720425466274901e+04 1.982473524870207982e+01 2.444764566798789396e-01
5.966720428947009350e+04 2.020459006678930081e+01 2.528373768989946035e-01
5.966720432427743071e+04 1.997205075867496404e+01 2.480377430903877023e-01
5.966720435908477521e+04 2.022693170488534165e+01 2.589420841270816953e-01
5.966720439389212697e+04 1.994524577251581476e+01 2.554069335962645404e-01
5.966720442869947146e+04 1.965222263728053420e+01 2.435291474848441939e-01
5.966720446350681596e+04 1.977500755697962731e+01 2.458503596130221236e-01
5.966720449831416045e+04 1.976334143377885511e+01 2.438075905835558610e-01
5.966720453312150494e+04 1.957811728134751661e+01 2.402786768039933130e-01
5.966720456792884943e+04 1.982865752159702666e+01 2.419888309136640492e-01
5.966720460273619392e+04 1.975941603002441482e+01 2.396574205957120451e-01
5.966720463754353841e+04 2.012490995354845325e+01 2.454860458613966068e-01
5.966720467235088290e+04 1.975954398585624361e+01 2.393855640808572882e-01
5.966720470715822739e+04 1.966099530063863199e+01 2.396746134284556962e-01
5.966720474196557188e+04 2.004647522800098614e+01 2.475566116486935531e-01
5.966720477677291638e+04 2.009240570909498302e+01 2.455409584570155401e-01
5.966720481158026087e+04 1.970216867469879674e+01 2.450370668960228093e-01
5.966720484638760536e+04 2.020110253854577920e+01 2.519702339865342311e-01
5.966720488119494985e+04 1.943013561978956361e+01 2.360425836644229058e-01
5.966720491600229434e+04 1.961694882507788407e+01 2.368610781141503863e-01
5.966720495080963883e+04 1.977341963112560208e+01 2.437709858137394048e-01
5.966720498561698332e+04 1.986845877697048479e+01 2.492424445098320174e-01
5.966720502042432781e+04 1.965715732613099220e+01 2.491115838637116275e-01
5.966720505523167230e+04 1.984273558146864502e+01 2.520166993854323634e-01
5.966720509003901680e+04 1.992963677195723093e+01 2.483465590425339153e-01
5.966720512484636129e+04 1.978120883238056038e+01 2.451091544724477989e-01
5.966720515965370578e+04 1.981182166097233832e+01 2.463859355026715992e-01
5.966720519446105027e+04 2.023801017579737049e+01 2.492924375529898817e-01
5.966720522926839476e+04 2.004836796340911675e+01 2.464246738612626830e-01
5.966720526407573925e+04 2.033718095427633088e+01 2.536147425442865644e-01
5.966720529888308374e+04 1.960727636688131525e+01 2.357147956709885472e-01
5.966720533369042823e+04 1.959787707335944518e+01 2.362020242799678649e-01
5.966720536849777272e+04 1.983392867954228933e+01 2.457473426473232025e-01
5.966720540330511722e+04 1.963632857228951778e+01 2.394434413509164972e-01
5.966720543811246171e+04 1.969628421243429628e+01 2.428591990086562680e-01
5.966720547291980620e+04 2.049214455527742729e+01 2.560674722130933945e-01
5.966720550772715069e+04 2.001999168032887155e+01 2.433020602750559092e-01
5.966720554253449518e+04 2.022706709610798370e+01 2.483936062656824373e-01
5.966720557734183967e+04 2.021972703038046149e+01 2.486264645086637137e-01
5.966720561214918416e+04 1.985351647818278664e+01 2.424468985050501624e-01
5.966720564695652865e+04 2.014179772250891531e+01 2.473950930324042841e-01
5.966720568176387314e+04 1.999267823205496697e+01 2.448275215394274673e-01
5.966720571657121764e+04 1.983656539799072505e+01 2.410944250275938172e-01
5.966720575137856213e+04 2.009585238805605201e+01 2.435896774572984536e-01
5.966720578618590662e+04 1.976292520669561981e+01 2.406182245972309230e-01
5.966720582099325111e+04 2.001631501174874472e+01 2.487317436042434660e-01
5.966720585580059560e+04 2.012812926164036753e+01 2.523498224172541771e-01
5.966720589060794009e+04 2.008392724437459620e+01 2.454540995480623822e-01
5.966720592541528458e+04 2.051170654927325998e+01 2.566055670964648705e-01
5.966720596022262907e+04 2.017251940065400717e+01 2.468897215972584158e-01
5.966720599502997356e+04 1.989208824097315897e+01 2.437341488409978107e-01
5.966720602983731806e+04 2.019884705016558613e+01 2.482389044366825892e-01
5.966720606464466255e+04 2.014635682958152785e+01 2.537399677884472071e-01
5.966720609945200704e+04 2.034035237456562584e+01 2.592151279421340271e-01
5.966720613425935153e+04 2.028150303797776388e+01 2.554701191135245186e-01
5.966720616906669602e+04 2.035951974646513918e+01 2.584079148322058206e-01
5.966720620387404051e+04 2.046634034398154611e+01 2.561747086071878288e-01
5.966720623868138500e+04 2.010977479925134404e+01 2.493557102308720241e-01
5.966720627348872949e+04 2.010399003398604023e+01 2.425200313217877879e-01
5.966720630829607398e+04 1.990651940298507583e+01 2.418483625478609622e-01
5.966720634310341848e+04 2.068797173598843742e+01 2.536593361510639522e-01
5.966720637791076297e+04 2.024486775054598553e+01 2.427642927965280306e-01
5.966720641271810746e+04 2.036992980435874756e+01 2.477961631788403729e-01
5.966720644752545195e+04 2.027296259387988187e+01 2.468762924934713998e-01
5.966720648233279644e+04 2.061936571357223258e+01 2.623235832614612684e-01
5.966720651714014093e+04 2.073805351528031693e+01 2.608322880683329736e-01
5.966720655194748542e+04 2.018939942986906644e+01 2.552059005992823315e-01
5.966720658675482991e+04 2.030704765627863040e+01 2.514858832368994657e-01
5.966720662156217440e+04 2.012787745429925579e+01 2.439064203826081523e-01
5.966720665636951890e+04 2.009301053706201756e+01 2.449794531140815634e-01
5.966720669117686339e+04 2.038336978155637880e+01 2.530877440678342416e-01
5.966720672598421515e+04 2.000767201821050634e+01 2.439288240501507887e-01
5.966720676079155965e+04 2.034472518498354177e+01 2.501692951094813822e-01
5.966720679559889686e+04 1.968634106256028815e+01 2.374655465691574707e-01
5.966720683040624135e+04 2.008992582307158159e+01 2.433014098995698871e-01
5.966720686521359312e+04 2.052257295713806684e+01 2.568636074721971640e-01
5.966720690002093761e+04 1.967411235205867470e+01 2.358828478988407584e-01
5.966720693482827483e+04 2.032705086085517365e+01 2.546987406987187286e-01
5.966720696963561932e+04 2.014942752978186391e+01 2.515071990736609808e-01
5.966720700444296381e+04 2.017765578961524753e+01 2.481684177610312958e-01
5.966720703925030830e+04 2.096573827073087770e+01 2.699803755773151903e-01
5.966720707405765279e+04 2.065384376898942165e+01 2.577221179891261427e-01
5.966720710886499728e+04 2.029039907107498664e+01 2.480069821187941281e-01
5.966720714367234177e+04 2.006134732989839975e+01 2.432826698662047538e-01
5.966720717847968626e+04 2.023770421271312614e+01 2.462971783995508146e-01
5.966720721328703075e+04 2.039874436376592470e+01 2.564852578823380025e-01
5.966720724809437525e+04 2.008247672320899113e+01 2.465852881397236074e-01
5.966720728290171974e+04 2.031319342169857478e+01 2.539234196025904056e-01
5.966720731770906423e+04 1.977518803306023187e+01 2.381093012156893785e-01
5.966720735251641599e+04 2.000041274157521443e+01 2.459865674742501840e-01
5.966720738732376049e+04 1.989887107946190881e+01 2.426349504621041486e-01
5.966720742213109770e+04 1.993148462097360252e+01 2.476552976873369616e-01
5.966720745693844219e+04 2.034610216725969778e+01 2.709777788346611205e-01
5.966720749174579396e+04 2.024343713142760137e+01 2.629069982010844853e-01
5.966720752655313845e+04 2.019313540206059798e+01 2.549673198351706249e-01
5.966720756136047567e+04 2.034198139431451935e+01 2.564343844868345879e-01
5.966720759616782016e+04 2.024031236186828053e+01 2.533964335926296441e-01
5.966720763097516465e+04 2.025111282787035805e+01 2.549117563682650744e-01
5.966720766578250914e+04 2.020828094674267206e+01 2.515492414878021665e-01
5.966720770058985363e+04 2.039254249906936423e+01 2.529368920056004333e-01
5.966720773539719812e+04 2.004005440987150521e+01 2.422678363382644862e-01
5.966720777020454261e+04 2.055072104969982050e+01 2.575173375297172274e-01
5.966720780501188710e+04 2.035369380852002408e+01 2.494144249437226235e-01
5.966720783981923159e+04 1.990914659044507928e+01 2.427785817039056493e-01
5.966720787462657609e+04 2.019398716773602231e+01 2.455944576831406989e-01
5.966720790943392058e+04 2.062681464598919945e+01 2.576216181072320532e-01
5.966720794424126507e+04 2.006966632233886827e+01 2.499626758976376817e-01
5.966720797904861683e+04 2.040075581894700818e+01 2.524741418590716324e-01
5.966720801385596133e+04 2.003883718397133862e+01 2.466820678351392127e-01
5.966720804866329854e+04 2.037651767023765714e+01 2.607250109447355468e-01
5.966720808347064303e+04 2.031830923576276149e+01 2.546776635892661345e-01
5.966720811827798752e+04 2.032738124660174961e+01 2.511177582703165156e-01
5.966720815308533201e+04 1.990555857981007648e+01 2.421017559896374294e-01
5.966720818789267651e+04 2.025237286078407450e+01 2.509276320360264156e-01
5.966720822270002100e+04 2.029587789633959360e+01 2.477141702018573477e-01
5.966720825750736549e+04 2.043735893047598040e+01 2.558338695518845851e-01
5.966720829231470998e+04 1.994728507881249513e+01 2.410006486210814758e-01
5.966720832712205447e+04 2.018151674367007331e+01 2.576646830654619191e-01
5.966720836192939896e+04 1.985976007144753908e+01 2.501992799257005684e-01
5.966720839673674345e+04 1.995308452810915512e+01 2.551475447217915193e-01
5.966720843154408794e+04 1.972911392405063324e+01 2.436012746847479593e-01
5.966720846635143243e+04 1.942211322538706852e+01 2.391297973711295488e-01
5.966720850115877693e+04 2.002533740300813037e+01 2.469663425201708007e-01
5.966720853596612142e+04 2.004538747202479243e+01 2.528145479038915178e-01
5.966720857077346591e+04 1.980468287972965058e+01 2.504826953391393052e-01
5.966720860558081040e+04 1.991389399155728057e+01 2.478467217431417902e-01
5.966720864038815489e+04 1.995604006351533144e+01 2.466942984996550736e-01
5.966720867519549938e+04 2.009455412260864193e+01 2.512297776126506954e-01
5.966720871000284387e+04 1.998539967473312373e+01 2.511796633479631002e-01
5.966720874481019564e+04 1.986847614410905649e+01 2.452644494719212753e-01
5.966720877961754013e+04 1.967565319502886823e+01 2.436476241054258973e-01
5.966720881442487735e+04 1.997335927652752829e+01 2.567452005336261500e-01
5.966720884923222184e+04 2.015383752803388973e+01 2.671351974704989085e-01
5.966720888403956633e+04 1.986238328966306099e+01 2.578724037519388723e-01
5.966720891884691082e+04 2.060686354171956580e+01 2.626575028180774818e-01
5.966720895365425531e+04 2.030387373033260445e+01 2.656094192891002015e-01
5.966720898846159980e+04 2.002200627344855022e+01 2.589381336520447108e-01
5.966720902326894429e+04 2.022722091438483361e+01 2.732928040853243035e-01
5.966720905807628878e+04 1.949939057906937734e+01 2.488696195966149660e-01
5.966720909288363328e+04 1.967210812497749117e+01 2.570345833299508276e-01
5.966720912769097777e+04 2.020145822062656649e+01 2.696663364750530034e-01
5.966720916249832226e+04 2.001614890165513927e+01 2.595883578319527207e-01
5.966720919730566675e+04 1.957244040699416132e+01 2.544225918573453926e-01
5.966720923211301124e+04 1.967759423972892563e+01 2.500151633744538970e-01
5.966720926692035573e+04 2.000667024364070912e+01 2.663813159071728998e-01
5.966720930172770022e+04 2.028844409656218062e+01 2.596873076122467316e-01
5.966720933653504471e+04 1.994259543099043697e+01 2.522381271597151642e-01
5.966720937134239648e+04 1.953573338721370689e+01 2.452716410045833739e-01
5.966720940614974097e+04 2.046356655076668929e+01 2.638476759125829574e-01
5.966720944095708546e+04 2.033598720236264157e+01 2.682017868210601064e-01
5.966720947576442995e+04 2.036150450159974312e+01 2.673331790814159614e-01
5.966720951057176717e+04 2.026274592764967153e+01 2.721863996107030670e-01
5.966720954537911166e+04 2.027382933797044018e+01 2.547083873918783437e-01
5.966720958018646343e+04 1.996006301982193420e+01 2.558604983611865724e-01
5.966720961499380792e+04 1.980707485646719945e+01 2.465455998956779526e-01
5.966720964980114513e+04 1.953532740110262012e+01 2.433587917762628228e-01
5.966720968460848962e+04 1.991275497062395061e+01 2.522475031925663913e-01
5.966720971941584139e+04 1.999743655787369079e+01 2.530508424279696578e-01
5.966720975422318588e+04 2.047238460756405232e+01 2.594272694961180514e-01
5.966720978903053037e+04 2.001902298922030710e+01 2.520594195277650607e-01
5.966720982383787486e+04 1.963366372493389989e+01 2.416732991828224042e-01
5.966720985864521936e+04 1.933109140211483634e+01 2.389255622269182977e-01
5.966720989345256385e+04 1.981272411236309949e+01 2.502006063859436025e-01
5.966720992825990834e+04 1.952353132099967326e+01 2.420773954796528460e-01
5.966720996306725283e+04 1.929060155308768643e+01 2.340461947789859165e-01
5.966720999787459732e+04 1.977431407743873493e+01 2.418133101600497270e-01
5.966721003268194181e+04 1.969617268056742176e+01 2.474417679947005233e-01
5.966721006748928630e+04 1.984152705635623093e+01 2.496537373035046803e-01
5.966721010229663079e+04 1.942357947374114957e+01 2.426892422416589146e-01
5.966721013710397528e+04 1.996098385326080660e+01 2.496458655572975360e-01
5.966721017191131978e+04 1.974742788959101958e+01 2.609228501663993227e-01
5.966721020671866427e+04 1.965064826786210617e+01 2.458122419306260353e-01
5.966721024152600876e+04 1.985727013107471706e+01 2.522132479499018531e-01
5.966721027633335325e+04 1.974149164634368248e+01 2.476856610525271229e-01
5.966721031114069774e+04 1.954120585515808273e+01 2.404291003321425702e-01
5.966721034594804223e+04 1.998770285994243423e+01 2.511508983848145249e-01
5.966721038075538672e+04 1.937285715985200696e+01 2.357642059428204651e-01
5.966721041556273121e+04 2.009374264733198601e+01 2.534566801530929725e-01
5.966721045037007570e+04 1.997516360972096194e+01 2.470668715562920059e-01
5.966721048517742020e+04 1.970074017979284875e+01 2.471539978815648075e-01
5.966721051998476469e+04 1.979586886300912241e+01 2.472291259954235154e-01
5.966721055479210918e+04 1.985648986632169155e+01 2.480722109283579335e-01
5.966721058959945367e+04 1.920908358605003485e+01 2.364245903146208749e-01
5.966721062440679816e+04 1.924312232270347423e+01 2.365141864139130301e-01
5.966721065921414265e+04 1.970665721687276672e+01 2.421180372049011320e-01
5.966721069402148714e+04 1.976609005030057631e+01 2.433182113339996122e-01
5.966721072882883163e+04 1.949401400770666015e+01 2.413087082164630803e-01
5.966721076363617613e+04 1.949658707187650819e+01 2.411386021565760096e-01
5.966721079844352062e+04 1.938037142306580662e+01 2.403269017885191206e-01
5.966721083325086511e+04 1.965812238096404840e+01 2.452491159652385733e-01
5.966721086805820960e+04 1.943223429995305551e+01 2.380784435995153270e-01
5.966721090286555409e+04 1.974855508987158004e+01 2.499774889671945721e-01
5.966721093767289858e+04 1.972582812194645285e+01 2.434337982023015434e-01
5.966721097248024307e+04 1.957427722892296629e+01 2.423745192803356263e-01
5.966721100728758756e+04 1.952205223790273791e+01 2.395056054419152647e-01
5.966721104209493205e+04 1.991260055588887212e+01 2.494019322402272199e-01
5.966721107690227655e+04 1.953396244606744503e+01 2.402692130340654819e-01
5.966721111170962104e+04 1.958719867199152986e+01 2.416436846889012946e-01
5.966721114651696553e+04 1.980952439098846085e+01 2.455714284151715165e-01
5.966721118132431002e+04 1.939901143401619876e+01 2.424776001586992635e-01
5.966721121613165451e+04 1.935540256765141010e+01 2.391937621441694029e-01
5.966721125093899900e+04 1.951454757055572031e+01 2.379336511750644867e-01
5.966721128574634349e+04 1.943356398459104639e+01 2.321471066410337181e-01
5.966721132055368798e+04 1.973010000366313932e+01 2.389222175244518076e-01
5.966721135536103247e+04 1.965614258278388959e+01 2.460094592988714413e-01
5.966721139016837697e+04 1.968804102313655946e+01 2.480829673429839621e-01
5.966721142497572146e+04 1.960031328780869941e+01 2.388238851245312599e-01
5.966721145978306595e+04 1.990878995997826095e+01 2.464552917034800450e-01
5.966721149459041044e+04 1.923136724084233506e+01 2.370163696568247380e-01
5.966721152939775493e+04 1.952659075686537093e+01 2.452230316101978447e-01
5.966721156420509942e+04 2.006501027929599346e+01 2.492363499140418381e-01
5.966721159901244391e+04 1.955594363043372397e+01 2.456599505967657637e-01
5.966721163381978840e+04 1.934416121421448054e+01 2.329474604111869962e-01
5.966721166862713289e+04 1.944793306371539998e+01 2.396446759276334437e-01
5.966721170343447739e+04 1.970622484801780772e+01 2.544462337949007780e-01
5.966721173824182188e+04 1.960628019323671722e+01 2.441209444851603627e-01
5.966721177304916637e+04 1.934510331248273829e+01 2.355043313235231361e-01
5.966721180785651086e+04 1.976143618650818112e+01 2.451271277373534285e-01
5.966721184266385535e+04 2.007819287576020884e+01 2.575065734585119670e-01
5.966721187747119984e+04 1.946935026892047560e+01 2.333067345002212134e-01
5.966721191227854433e+04 1.969224536197179631e+01 2.413739747722544182e-01
5.966721194708588882e+04 1.979698767012034466e+01 2.484833053846440265e-01
5.966721198189323331e+04 2.018924787215563299e+01 2.622829772340614096e-01
5.966721201670057781e+04 2.023858931510949333e+01 2.570184694257147129e-01
5.966721205150792957e+04 1.976160721928076214e+01 2.460287774279361073e-01
5.966721208631527406e+04 2.011058633940746176e+01 2.541836913811567622e-01
5.966721212112261128e+04 1.979019460351354098e+01 2.442584541326459080e-01
5.966721215592995577e+04 2.026739668398911220e+01 2.608497616678171482e-01
5.966721219073730026e+04 1.979926565037202124e+01 2.497597416654927516e-01
5.966721222554464475e+04 1.958779020810777993e+01 2.395460835658998755e-01
5.966721226035198924e+04 1.990677666613860453e+01 2.558064050259585276e-01
5.966721229515933373e+04 1.974833836858006109e+01 2.413870822450868703e-01
5.966721232996667823e+04 2.014852843874825794e+01 2.466552137158856128e-01
5.966721236477402272e+04 2.001460352288657063e+01 2.509995742807611951e-01
5.966721239958137448e+04 1.993271146091434431e+01 2.467178854416431366e-01
5.966721243438871898e+04 1.992956538781909970e+01 2.398724936446097467e-01
5.966721246919605619e+04 2.036932343605508322e+01 2.561755468437377226e-01
5.966721250400340068e+04 2.025222779946706453e+01 2.546507090626643488e-01
5.966721253881074517e+04 1.979892534278902616e+01 2.468251076230668639e-01
5.966721257361808966e+04 1.953353442370783455e+01 2.363516365408908637e-01
5.966721260842543415e+04 1.974567218045112682e+01 2.431074019937432273e-01
5.966721264323277865e+04 2.004205076861088131e+01 2.478760706577062822e-01
5.966721267804013041e+04 2.051459913090035059e+01 2.552844821694967847e-01
5.966721271284747490e+04 2.004516979489164186e+01 2.439474023111559975e-01
5.966721274765481212e+04 1.996037053015051299e+01 2.414738484846094546e-01
5.966721278246215661e+04 1.987285817134629085e+01 2.404982568167912949e-01
5.966721281726950110e+04 2.005128915662650613e+01 2.454810292390575410e-01
5.966721285207684559e+04 2.040154964158369566e+01 2.513890599203799647e-01
5.966721288688419008e+04 2.016615766483750249e+01 2.444434993827046820e-01
5.966721292169153458e+04 2.096753753905069217e+01 2.666837200160721566e-01
5.966721295649887907e+04 2.041704258166856789e+01 2.501904469610730097e-01
5.966721299130622356e+04 2.058932396751855620e+01 2.555208799537327380e-01
5.966721302611357532e+04 2.060376305291963561e+01 2.702448827203866588e-01


==> figures/ground-lc/20220328_tic3788_r.dat <==
5.966716027164240950e+04 4.021543985637342722e+00 1.589407105308549006e-01
5.966716029298667854e+04 4.009173406983626009e+00 3.773460113446724939e-02
5.966716032779402303e+04 4.025980437712002313e+00 3.697074648843907269e-02
5.966716036260136752e+04 4.023395135051386795e+00 3.731855664192079008e-02
5.966716039740871929e+04 4.013325355933385019e+00 3.664094336930016904e-02
5.966716043221606378e+04 4.081737926259304317e+00 3.839487745051756856e-02
5.966716046702340100e+04 4.023063376175036510e+00 3.644413724803225590e-02
5.966716050183074549e+04 4.023952199815886033e+00 3.611531364455755622e-02
5.966716053663808998e+04 4.051390250735397380e+00 3.639228630368624567e-02
5.966716057144543447e+04 4.074010286964414362e+00 3.819100346380596006e-02
5.966716060625277896e+04 4.021747719581536096e+00 3.767736890482073497e-02
5.966716064106012345e+04 4.043698760946525361e+00 3.678966318265839558e-02
5.966716067586746794e+04 3.975432696722064563e+00 3.556192949556845340e-02
5.966716071067481244e+04 4.053233933464950312e+00 3.620182412182744447e-02
5.966716074548215693e+04 3.974932565471244850e+00 3.682029937506951789e-02
5.966716078028950142e+04 4.030173793135549687e+00 3.759000429749335959e-02
5.966716081509684591e+04 4.068409350189750029e+00 3.700432564647736233e-02
5.966716084990419040e+04 3.974387612050561458e+00 3.505715894342652933e-02
5.966716088471153489e+04 3.969734292185201685e+00 3.524224680599436638e-02
5.966716091951887938e+04 4.019800694264056951e+00 3.562538176224799152e-02
5.966716095432622387e+04 3.930646049371386841e+00 3.492000226195970947e-02
5.966716098913356836e+04 4.003793635715982013e+00 3.586603750357473391e-02
5.966716102394091286e+04 4.007347917221571798e+00 3.688384667098879022e-02
5.966716105874825735e+04 3.928789507880014575e+00 3.554501942493352995e-02
5.966716109355560184e+04 3.948601940164669699e+00 3.589393841352857273e-02
5.966716112836294633e+04 3.969627743675595344e+00 3.730837560561500732e-02
5.966716116317029082e+04 3.959520213447422332e+00 3.618443750652756280e-02
5.966716119797763531e+04 3.950451901618411643e+00 3.601919900916544792e-02
5.966716123278497980e+04 3.962428970264732619e+00 3.692826787387878257e-02
5.966716126759232429e+04 3.959838049143707739e+00 3.680801026460030906e-02
5.966716130239966878e+04 3.981271848532482505e+00 3.680197873460149677e-02
5.966716133720701328e+04 3.966973588278181584e+00 3.577996282161397673e-02
5.966716137201435777e+04 3.954673779378908183e+00 3.600217711861276870e-02
5.966716140682170226e+04 3.931542679529659967e+00 3.572699300769263675e-02
5.966716144162904675e+04 3.922283485903462541e+00 3.566984353060343588e-02
5.966716147643639124e+04 3.930037085692362986e+00 3.632214745935342243e-02
5.966716151124373573e+04 3.929332699355197800e+00 3.583303914088079717e-02
5.966716154605108022e+04 3.925135936150847549e+00 3.679548425828301633e-02
5.966716158085842471e+04 3.951163059163058655e+00 3.795021044336670951e-02
5.966716161566576920e+04 3.945806053542659786e+00 3.992039351294267291e-02
5.966716165047311370e+04 3.915877469224162688e+00 3.737347052743787701e-02
5.966716168528045819e+04 3.941936386531107228e+00 3.698788816944249130e-02
5.966716172008780268e+04 3.996728798196480970e+00 4.048145555681122165e-02
5.966716175489514717e+04 3.930729151506331398e+00 3.747714323844301282e-02
5.966716178970249166e+04 4.006360440645684307e+00 4.041160523103398683e-02
5.966716182450983615e+04 4.010320393443379317e+00 4.001650095871738672e-02
5.966716185931718064e+04 3.928760411562959742e+00 3.729952901799309800e-02
5.966716189412452513e+04 3.860588732734667961e+00 3.487411344812014341e-02
5.966716192893186962e+04 3.920162584727658661e+00 3.570901467598038004e-02
5.966716196373921412e+04 3.896044543327675136e+00 3.574859998346808371e-02
5.966716199854655861e+04 3.895529966557916612e+00 3.498568664197904132e-02
5.966716203335390310e+04 3.951494849579664237e+00 3.632115060294719561e-02
5.966716206816124759e+04 3.904075052310225669e+00 3.633965234087109530e-02
5.966716210296858480e+04 3.865843325246944850e+00 3.510412487543681376e-02
5.966716213777592930e+04 3.896072099577266190e+00 3.589891778754952800e-02
5.966716217258327379e+04 3.901355269756904942e+00 3.654056690303451871e-02
5.966716220739061828e+04 3.873952910864078003e+00 3.543511153243529554e-02
5.966716224219796277e+04 3.852920232077607920e+00 3.489423460421804679e-02
5.966716227700530726e+04 3.860939639367849008e+00 3.495090123121574743e-02
5.966716231181265175e+04 3.819127010098574360e+00 3.409547637116205898e-02
5.966716234661999624e+04 3.932035139092240339e+00 3.627600088747254259e-02
5.966716238142734801e+04 3.917612526710015253e+00 3.610066609210197536e-02
5.966716241623469250e+04 3.887132540751404797e+00 3.496323298569639637e-02
5.966716245104202972e+04 3.872204179001523361e+00 3.522509101037517992e-02
5.966716248584937421e+04 3.860282483583612034e+00 3.529737921264217149e-02
5.966716252065671870e+04 3.828901493469324180e+00 3.431492475368556200e-02
5.966716255546406319e+04 3.954906068819026288e+00 3.627473289459050287e-02
5.966716259027140768e+04 3.970416168450523475e+00 3.625871904315335070e-02
5.966716262507875217e+04 3.914892400249341264e+00 3.543858985851347509e-02
5.966716265988609666e+04 3.862043863095375507e+00 3.471326277188636206e-02
5.966716269469344115e+04 3.873017330425800431e+00 3.461534434757861795e-02
5.966716272950078564e+04 3.847498815940819661e+00 3.526703502451154076e-02
5.966716276430813014e+04 3.821298894446671479e+00 3.389163916887128619e-02
5.966716279911547463e+04 3.924023050291018500e+00 3.544871103999084477e-02
5.966716283392281912e+04 3.881126865584695107e+00 3.459069688739747211e-02
5.966716286873016361e+04 3.902660652030529143e+00 3.505728404629990941e-02
5.966716290353750810e+04 3.946190393417927211e+00 3.579250754606751184e-02
5.966716293834485259e+04 3.874797839028251367e+00 3.495616476996017685e-02
5.966716297315219708e+04 3.847467267222410392e+00 3.462873031950665370e-02
5.966716300795954157e+04 3.957130234185509465e+00 3.552688251654450430e-02
5.966716304276688606e+04 3.861055791266199133e+00 3.406842922328921081e-02
5.966716307757423056e+04 3.859408052409218470e+00 3.414057840299475344e-02
5.966716311238157505e+04 3.829294766317369980e+00 3.349463499572993830e-02
5.966716314718891954e+04 3.828038535997578151e+00 3.403648164653944735e-02
5.966716318199626403e+04 3.879051915776174475e+00 3.496187075425635088e-02
5.966716321680360852e+04 3.832493191957818901e+00 3.506419015032129910e-02
5.966716325161095301e+04 3.822974013585113795e+00 3.389863753447820011e-02
5.966716328641829750e+04 3.866813928552595758e+00 3.454963971530986000e-02
5.966716332122564199e+04 3.826241196017115875e+00 3.400967999571129913e-02
5.966716335603298648e+04 3.905560109837822313e+00 3.546039758969093264e-02
5.966716339084033098e+04 3.860143540393145667e+00 3.402012561387157685e-02
5.966716342564767547e+04 3.918468364642157642e+00 3.490759654307014348e-02
5.966716346045501996e+04 3.850087521158167547e+00 3.403615279648031927e-02
5.966716349526236445e+04 3.921085151350664155e+00 3.604895746491685454e-02
5.966716353006970894e+04 3.961437035109918181e+00 3.586838892002727069e-02
5.966716356487705343e+04 3.931899745311414840e+00 3.620445722586828480e-02
5.966716359968439792e+04 3.958349856539690848e+00 3.658501187359140122e-02
5.966716363449174241e+04 3.922954471241312469e+00 3.551113365828003493e-02
5.966716366929908691e+04 3.958118961157814475e+00 3.536524514334336150e-02
5.966716370410643140e+04 3.922850866430632966e+00 3.445054621198209016e-02
5.966716373891377589e+04 3.932201035045673976e+00 3.556934866262894540e-02
5.966716377372112038e+04 3.918451981484348590e+00 3.519450749557617719e-02
5.966716380852846487e+04 3.939108389382170117e+00 3.524550814088171780e-02
5.966716384333580936e+04 3.937244959974995240e+00 3.544083529373225766e-02
5.966716387814315385e+04 3.946746307633276718e+00 3.570215025561831318e-02
5.966716391295049834e+04 4.062969682747725741e+00 3.867443330910720622e-02
5.966716394775784283e+04 3.927511160390337874e+00 3.449164390772079675e-02
5.966716398256518733e+04 3.922159009691529530e+00 3.494828306227695802e-02
5.966716401737252454e+04 3.973377292159332885e+00 3.582482871998694113e-02
5.966716405217986903e+04 3.916484005753819275e+00 3.503435531415134696e-02
5.966716408698722080e+04 3.940127630873527576e+00 3.604996774183739233e-02
5.966716412179456529e+04 3.963865551124785558e+00 3.595824341685550929e-02
5.966716415660190250e+04 3.925733515378471150e+00 3.545577467647331726e-02
5.966716419140924700e+04 3.905065759980438589e+00 3.444373070505394457e-02
5.966716422621659876e+04 3.827272987600584653e+00 3.368874392561453657e-02
5.966716426102394325e+04 3.954509140467126649e+00 3.531648481754481178e-02
5.966716429583128047e+04 3.944732785645419071e+00 3.505616949813829264e-02
5.966716433063862496e+04 3.955698767833981666e+00 3.525689551640236868e-02
5.966716436544597673e+04 3.963158777628024154e+00 3.600906281509860113e-02
5.966716440025332122e+04 3.915575498853770764e+00 3.434547593872810944e-02
5.966716443506066571e+04 3.949024510494435702e+00 3.485501708664247994e-02
5.966716446986801020e+04 3.907040550595238138e+00 3.437126428609980217e-02
5.966716450467534742e+04 3.931572243257139831e+00 3.437645773325347792e-02
5.966716453948269191e+04 3.911507417853293145e+00 3.455355533574724219e-02
5.966716457429003640e+04 3.958415306643801923e+00 3.523377547740067645e-02
5.966716460909738089e+04 3.915595012354192050e+00 3.493432690467043050e-02
5.966716464390472538e+04 3.986647379548236447e+00 3.614103978445007415e-02
5.966716467871206987e+04 3.952145049862357595e+00 3.494443870784804534e-02
5.966716471351941436e+04 3.967962655070981448e+00 3.515446362610465808e-02
5.966716474832675885e+04 3.995526241335408457e+00 3.555496363196732068e-02
5.966716478313410335e+04 3.959871399359360833e+00 3.503882410363422933e-02
5.966716481794144784e+04 3.991797992589466215e+00 3.546015537471826351e-02
5.966716485274879233e+04 3.978642989632576565e+00 3.523471682202573146e-02
5.966716488755613682e+04 3.885112033005857946e+00 3.435682485996557900e-02
5.966716492236348131e+04 3.934957789716039933e+00 3.437983363436121487e-02
5.966716495717082580e+04 3.974575279636823666e+00 3.546766254673122676e-02
5.966716499197817029e+04 3.861195456113268865e+00 3.381991752755597602e-02
5.966716502678551478e+04 3.946087583683772326e+00 3.535404666224287867e-02
5.966716506159285927e+04 3.981200410932666411e+00 3.598879994418624495e-02
5.966716509640020377e+04 3.919044257905697215e+00 3.495327459771308681e-02
5.966716513120754826e+04 3.979587879642523696e+00 3.620368715055111153e-02
5.966716516601489275e+04 3.897153967926216822e+00 3.481279216409713384e-02
5.966716520082223724e+04 3.996980886827567581e+00 3.590705378074968146e-02
5.966716523562958173e+04 3.949501210765968828e+00 3.540356246184009348e-02
5.966716527043692622e+04 3.945578192383806915e+00 3.508197289854254192e-02
5.966716530524427071e+04 3.988312542579932618e+00 3.519606704269798159e-02
5.966716534005161520e+04 3.939408807973846294e+00 3.486493649874047862e-02
5.966716537485895969e+04 3.965095581286129267e+00 3.493839567411639174e-02
5.966716540966630419e+04 3.929783307365479761e+00 3.472641857754723421e-02
5.966716544447364868e+04 3.971677746556095734e+00 3.526876696972941483e-02
5.966716547928099317e+04 4.004289197855983140e+00 3.616273065468326997e-02
5.966716551408833766e+04 3.965706376282205792e+00 3.552296076605919450e-02
5.966716554889568215e+04 3.927391249700057596e+00 3.467904963489991388e-02
5.966716558370302664e+04 4.001928308253848598e+00 3.649942161755670433e-02
5.966716561851037113e+04 4.003553430675798275e+00 3.564640646943900010e-02
5.966716565331771562e+04 3.941159906674175151e+00 3.513826613019516848e-02
5.966716568812506011e+04 3.991112267615000153e+00 3.659971859156611190e-02
5.966716572293240461e+04 4.025069231890395116e+00 3.614713990299052437e-02
5.966716575773974910e+04 3.954193368302299394e+00 3.504475723757079220e-02
5.966716579254709359e+04 3.962922175369322897e+00 3.621208318410322480e-02
5.966716582735443808e+04 3.984307829506997134e+00 3.661926017477588197e-02
5.966716586216178257e+04 3.931391014880359691e+00 3.549246145678537634e-02
5.966716589696912706e+04 3.976012610513329992e+00 3.589886859589885154e-02
5.966716593177647155e+04 3.927042274841781921e+00 3.444307930560475822e-02
5.966716596658381604e+04 3.983946759259259451e+00 3.596856066989224943e-02
5.966716600139116053e+04 3.925066781559672702e+00 3.527153402168253099e-02
5.966716603619850503e+04 3.940926048843010676e+00 3.553235010957577628e-02
5.966716607100584952e+04 3.940545202209137177e+00 3.545702893317803639e-02
5.966716610581319401e+04 3.942921223585915236e+00 3.532805758626766934e-02
5.966716614062053850e+04 3.915503143221574778e+00 3.508595215878767409e-02
5.966716617542788299e+04 3.932548543964452747e+00 3.526786357833087970e-02
5.966716621023522021e+04 3.986599789531478422e+00 3.629939276947108384e-02
5.966716624504256470e+04 3.925745384893303047e+00 3.524988905213438661e-02
5.966716627984991646e+04 3.972369248884552562e+00 3.620050236859514992e-02
5.966716631465726095e+04 3.898680870921113595e+00 3.505197402533891116e-02
5.966716634946459817e+04 3.894979165010843403e+00 3.474449943032121429e-02
5.966716638427194266e+04 3.910539250789140109e+00 3.469619840156355078e-02
5.966716641907929443e+04 3.961463210118090661e+00 3.550885871598721127e-02
5.966716645388663892e+04 3.873874906839419818e+00 3.423661414107169454e-02
5.966716648869397613e+04 3.902106448345903367e+00 3.483989039160905604e-02
5.966716652350132063e+04 3.996234052217309429e+00 3.632070173746714675e-02
5.966716655830867239e+04 3.956379391127795575e+00 3.618640045990193649e-02
5.966716659311601688e+04 3.903726122833566681e+00 3.492218290082898385e-02
5.966716662792335410e+04 3.879790544991935874e+00 3.459266924094688694e-02
5.966716666273069859e+04 3.907608202522457219e+00 3.551576716138874629e-02
5.966716669753805036e+04 3.902067906808740716e+00 3.543977900386080515e-02
5.966716673234539485e+04 3.979482937868683123e+00 3.709763352736675929e-02
5.966716676715273206e+04 3.900627526118578103e+00 3.489388442081176045e-02
5.966716680196007655e+04 3.927557168326253567e+00 3.522910885984836815e-02
5.966716683676742832e+04 3.961827194247084183e+00 3.648797389033649197e-02
5.966716687157477281e+04 3.916945199927159837e+00 3.539068031394264346e-02
5.966716690638211003e+04 3.899161855741809291e+00 3.537925914983432174e-02
5.966716694118945452e+04 3.993323888790508036e+00 3.623248126644838807e-02
5.966716697599679901e+04 3.901216733610504583e+00 3.506159270189816712e-02
5.966716701080414350e+04 3.931166120601999658e+00 3.507784780754139020e-02
5.966716704561148799e+04 3.965935242647799175e+00 3.576947785059819002e-02
5.966716708041883248e+04 3.906972825676453542e+00 3.528001655560653038e-02
5.966716711522617697e+04 4.017749227021456093e+00 3.649256996015162735e-02
5.966716715003352147e+04 3.941065219434264133e+00 3.542527517773060020e-02
5.966716718484086596e+04 3.936214194310464265e+00 3.583216707556749481e-02
5.966716721964821045e+04 3.974308542613852246e+00 3.593383349273050753e-02
5.966716725445555494e+04 3.959886788497152033e+00 3.546889712841551356e-02
5.966716728926289943e+04 3.999315161497907667e+00 3.582382517728409377e-02
5.966716732407024392e+04 3.971526403270234873e+00 3.590798963574520081e-02
5.966716735887758841e+04 3.976769408389602578e+00 3.566806013488403593e-02
5.966716739368493290e+04 3.954068448162212590e+00 3.499913970879134362e-02
5.966716742849227739e+04 4.009349324770988154e+00 3.585204369063529906e-02
5.966716746329962189e+04 4.028475799644925637e+00 3.634136973351442118e-02
5.966716749810696638e+04 3.914599926799937180e+00 3.430053649591813941e-02
5.966716753291431087e+04 3.922507611015852103e+00 3.441348200001317220e-02
5.966716756772165536e+04 4.018577525896835922e+00 3.588727521742036963e-02
5.966716760252899985e+04 3.913632871838413241e+00 3.430308769349866421e-02
5.966716763733634434e+04 3.914725259402996205e+00 3.445559932666894531e-02
5.966716767214368883e+04 3.935649000991923163e+00 3.486700517181045428e-02
5.966716770695103332e+04 3.995436262376236947e+00 3.563538969186431232e-02
5.966716774175837782e+04 3.924582912696142678e+00 3.517953624269544444e-02
5.966716777656572231e+04 3.936990307097255393e+00 3.498949397364359976e-02
5.966716781137306680e+04 3.958235548238700385e+00 3.501018750796842244e-02
5.966716784618041129e+04 4.014551866628668364e+00 3.603520200331421924e-02
5.966716788098775578e+04 3.978185109221374471e+00 3.580681319743703184e-02
5.966716791579510027e+04 3.930205476660436847e+00 3.511383137519470676e-02
5.966716795060244476e+04 3.906344783804753806e+00 3.467434165393609713e-02
5.966716798540978925e+04 3.938168435487368946e+00 3.542734809471945190e-02
5.966716802021713374e+04 3.933701461476611261e+00 3.471242601655998017e-02
5.966716805502447824e+04 3.898582108486697173e+00 3.447606913239072840e-02
5.966716808983182273e+04 3.877804020968949938e+00 3.477999148675745694e-02
5.966716812463916722e+04 3.971237232035875309e+00 3.518024033078320095e-02
5.966716815944651171e+04 3.959939508955046872e+00 3.570574224403954416e-02
5.966716819425385620e+04 3.934739193117628986e+00 3.525877381270099697e-02
5.966716822906120069e+04 3.944483423960708723e+00 3.582184897347396452e-02
5.966716826386854518e+04 3.896562593027125043e+00 3.491904978565521511e-02
5.966716829867588967e+04 3.882338407962540483e+00 3.480273285377372822e-02
5.966716833348323416e+04 3.939067345386460861e+00 3.529236020492495379e-02
5.966716836829057866e+04 3.898712998712999145e+00 3.459807225253343221e-02
5.966716840309792315e+04 3.929824255830560276e+00 3.480746954842630497e-02
5.966716843790526764e+04 3.958169561109879719e+00 3.554446191585953346e-02
5.966716847271261213e+04 3.921503515031617759e+00 3.458979642666710347e-02
5.966716850751995662e+04 3.870308679266994289e+00 3.429699666843508826e-02
5.966716854232730111e+04 3.986847344804017368e+00 3.548528038884906505e-02
5.966716857713464560e+04 3.901078119476846684e+00 3.451365843348550705e-02
5.966716861194199009e+04 3.896525002746919597e+00 3.440397326835277492e-02
5.966716864674933458e+04 3.915611912925138327e+00 3.464305717474525093e-02
5.966716868155667908e+04 3.939549168317528327e+00 3.494717065206035672e-02
5.966716871636402357e+04 3.885416421804846809e+00 3.420103980492731482e-02
5.966716875117136806e+04 3.894208349444034045e+00 3.441456039088891528e-02
5.966716878597871255e+04 3.984956171523335922e+00 3.559630833965919672e-02
5.966716882078605704e+04 3.927185742074549069e+00 3.507493619697839293e-02
5.966716885559340153e+04 3.905817827971574285e+00 3.434901362759676391e-02
5.966716889040074602e+04 3.914609314596329881e+00 3.461087109877934720e-02
5.966716892520809051e+04 3.852212593876372271e+00 3.426554619655163697e-02
5.966716896001543500e+04 3.899145580599445715e+00 3.436202862938485952e-02
5.966716899482277950e+04 3.913165462170659303e+00 3.471898922862592246e-02
5.966716902963012399e+04 3.911911163062536723e+00 3.455985991567275817e-02
5.966716906443746848e+04 3.853582301131741605e+00 3.390401534929180644e-02
5.966716909924481297e+04 3.880018156737446322e+00 3.384408326556573310e-02
5.966716913405215746e+04 3.881354249983945071e+00 3.414496089516370209e-02
5.966716916885950195e+04 3.892279206909361466e+00 3.421977340949488439e-02
5.966716920366684644e+04 3.912884761921638699e+00 3.440303202049967840e-02
5.966716923847419093e+04 3.824100740395266484e+00 3.356069778748417554e-02
5.966716927328153542e+04 3.900206246317030168e+00 3.404589394081922876e-02
5.966716930808887264e+04 3.918767163307040224e+00 3.465384980582184721e-02
5.966716934289621713e+04 3.865928759709813534e+00 3.397853604288662149e-02
5.966716937770356890e+04 3.896411305098169020e+00 3.424230326916511552e-02
5.966716941251091339e+04 3.881052387306375806e+00 3.395780167246424674e-02
5.966716944731825788e+04 3.896381287571895946e+00 3.421805833311997863e-02
5.966716948212560237e+04 3.888323248778217334e+00 3.452298166992195244e-02
5.966716951693294686e+04 3.843573214814127059e+00 3.362722536218978181e-02
5.966716955174029135e+04 3.929980937902693761e+00 3.467480461904732386e-02
5.966716958654763584e+04 3.966909199641184269e+00 3.546317873192263853e-02
5.966716962135498034e+04 3.934795247799200091e+00 3.496270111133305269e-02
5.966716965616232483e+04 3.944350888388609810e+00 3.554196309694970801e-02
5.966716969096966932e+04 3.876587822406725170e+00 3.435172622869724773e-02
5.966716972577701381e+04 3.869158173771308995e+00 3.395863392372905354e-02
5.966716976058435830e+04 3.875750001463417860e+00 3.413071163423084947e-02
5.966716979539170279e+04 3.897476137494876092e+00 3.414192652049860555e-02
5.966716983019904728e+04 3.941414117619344903e+00 3.514274202633909522e-02
5.966716986500638450e+04 3.940622618279884914e+00 3.514111557554173287e-02
5.966716989981372899e+04 3.847827226503119036e+00 3.398305439993905275e-02
5.966716993462107348e+04 3.960997908293967473e+00 3.553430541447360341e-02
5.966716996942841797e+04 3.974853440296204798e+00 3.591194381838973271e-02
5.966717000423576974e+04 3.939971046178391223e+00 3.509081530739942278e-02
5.966717003904311423e+04 3.916947090418113842e+00 3.508387919627280888e-02
5.966717007385045144e+04 3.946281966594319179e+00 3.519154434766739309e-02
5.966717010865779594e+04 3.955488191167502166e+00 3.526040144339272209e-02
5.966717014346514770e+04 3.908258915543103562e+00 3.476029016935219124e-02
5.966717017827249219e+04 3.916910007963896767e+00 3.579036849670477055e-02
5.966717021307982941e+04 3.953553583586240538e+00 3.576502552276895897e-02
5.966717024788717390e+04 3.943247628340964983e+00 3.552846611075414357e-02
5.966717028269451839e+04 3.915482942126216059e+00 3.488627622738316170e-02
5.966717031750186288e+04 3.931443190086136408e+00 3.611794125152208851e-02
5.966717035230920737e+04 3.961444999556567037e+00 3.572796140727615977e-02
5.966717038711655186e+04 3.909902999965398251e+00 3.601523134266963744e-02
5.966717042192389636e+04 3.910558571178428089e+00 3.608862377429868790e-02
5.966717045673124085e+04 3.999588769893256401e+00 3.753492766770177846e-02
5.966717049153858534e+04 3.884868061193350819e+00 3.492614972508149146e-02
5.966717052634592983e+04 3.962928211135282375e+00 3.594914049613959911e-02
5.966717056115327432e+04 3.895347566202401968e+00 3.471054222927513755e-02
5.966717059596061881e+04 3.970293232639093617e+00 3.559614602611017864e-02
5.966717063076796330e+04 3.905411424439624302e+00 3.455769098050592153e-02
5.966717066557530779e+04 3.871988466281823804e+00 3.385429171926186004e-02
5.966717070038265229e+04 3.884528845815804043e+00 3.470023059854480951e-02
5.966717073518999678e+04 3.915676317428971487e+00 3.453673874063342003e-02
5.966717076999734127e+04 3.970285228761255780e+00 3.519547455983264295e-02
5.966717080480468576e+04 3.906019394512772358e+00 3.433454969316286631e-02
5.966717083961203025e+04 3.944584071525689239e+00 3.502865106324390410e-02
5.966717087441937474e+04 3.882305533651838836e+00 3.404007635408166921e-02
5.966717090922671923e+04 3.918356962380685538e+00 3.479151136251969201e-02
5.966717094403406372e+04 3.874256574667781727e+00 3.459481794283172928e-02
5.966717097884140821e+04 3.867533763400937907e+00 3.448830213247541798e-02
5.966717101364875271e+04 3.951800949809979979e+00 3.531852860606717742e-02
5.966717104845609720e+04 3.894740850086695350e+00 3.455664616130665195e-02
5.966717108326344169e+04 3.906004138366397260e+00 3.456278610987261607e-02
5.966717111807078618e+04 3.968978873239436211e+00 3.552428283284932153e-02
5.966717115287813067e+04 3.915636469560151323e+00 3.504735083118443867e-02
5.966717118768547516e+04 3.956598939265119519e+00 3.631569498073649455e-02
5.966717122249281965e+04 3.931541555507557018e+00 3.500467763145615613e-02
5.966717125730016414e+04 3.887052104656563145e+00 3.459933887111650563e-02
5.966717129210750863e+04 3.970130224393946694e+00 3.568951135153854842e-02
5.966717132691485313e+04 3.982717203512176507e+00 3.559888696184541207e-02
5.966717136172219762e+04 3.921741018763609254e+00 3.533230361110004103e-02
5.966717139652954211e+04 3.946633543613337292e+00 3.526698285124813675e-02
5.966717143133688660e+04 3.853680762221145528e+00 3.465058565701623072e-02
5.966717146614423109e+04 3.990164629157665566e+00 3.586813523330775744e-02
5.966717150095157558e+04 3.869125537721448627e+00 3.418480035535152034e-02
5.966717153575892007e+04 3.906857952154924263e+00 3.468398293470940918e-02
5.966717157056626456e+04 3.963516462940098961e+00 3.532119392450361328e-02
5.966717160537360905e+04 3.943190353123466441e+00 3.580970290658927468e-02
5.966717164018095355e+04 3.902233603477577084e+00 3.417304513719374159e-02
5.966717167498829804e+04 3.990441167662877930e+00 3.578196289615605957e-02
5.966717170979564253e+04 3.916404821085213150e+00 3.491042628354514010e-02
5.966717174460298702e+04 3.878514974553812333e+00 3.425745283266747043e-02
5.966717177941032423e+04 3.891943478494270803e+00 3.494835648573884485e-02
5.966717181421766873e+04 3.880414206450464309e+00 3.460342769821016240e-02
5.966717184902502049e+04 3.930327192092660571e+00 3.489301196309516073e-02
5.966717188383236498e+04 3.910829046934581221e+00 3.489262965366467933e-02
5.966717191863970947e+04 3.915068849512525428e+00 3.496795245014991393e-02
5.966717195344705397e+04 3.860105892641879866e+00 3.391757026536251773e-02
5.966717198825439846e+04 3.958916861585232816e+00 3.613852312978770714e-02
5.966717202306174295e+04 3.901646889438311838e+00 3.502361837843238207e-02
5.966717205786908744e+04 3.956869150367502641e+00 3.595018728249223250e-02
5.966717209267643193e+04 4.011063530382250164e+00 3.605625782617628144e-02
5.966717212748377642e+04 3.952331161850831442e+00 3.524754740632574102e-02
5.966717216229112091e+04 3.929417637464375002e+00 3.584114492981015088e-02
5.966717219709846540e+04 3.978697794035618074e+00 3.582894905082312925e-02
5.966717223190580989e+04 3.855126911793694156e+00 3.393538580745572575e-02
5.966717226671315439e+04 3.924503078276165180e+00 3.479409865752285808e-02
5.966717230152049888e+04 3.951826397596347018e+00 3.505830659628551838e-02
5.966717233632784337e+04 3.919757205023588487e+00 3.477499576645038531e-02
5.966717237113518786e+04 3.964144306520538397e+00 3.517187834465410751e-02
5.966717240594253235e+04 3.930663376448571444e+00 3.513267547522615220e-02
5.966717244074987684e+04 3.947159912520764369e+00 3.518252739847005373e-02
5.966717247555722133e+04 3.883806522510159898e+00 3.442990913995128133e-02
5.966717251036456582e+04 3.896479153965201281e+00 3.460520774148236056e-02
5.966717254517191031e+04 3.943388054654080932e+00 3.512966200574686726e-02
5.966717257997925481e+04 3.895849549150391056e+00 3.443082334331699912e-02
5.966717261478659930e+04 3.863405901647066987e+00 3.407726690634933775e-02
5.966717264959394379e+04 3.884333246760741876e+00 3.459688046611913981e-02
5.966717268440128100e+04 3.922531769305963145e+00 3.470282594370274754e-02
5.966717271920862549e+04 3.917056981037429164e+00 3.512235948436443628e-02
5.966717275401597726e+04 3.904396342947195730e+00 3.464176014872458187e-02
5.966717278882332175e+04 3.893247322009824263e+00 3.435156570374503504e-02
5.966717282363065897e+04 3.956322113234548965e+00 3.530767404471401444e-02
5.966717285843800346e+04 3.930865050687249784e+00 3.526901116702225308e-02
5.966717289324535523e+04 3.947198288668369859e+00 3.561713544611767868e-02
5.966717292805269972e+04 3.952872962932190593e+00 3.586246813948887335e-02
5.966717296286004421e+04 3.921326321250854452e+00 3.513236094046395114e-02
5.966717299766738870e+04 3.931910134727645723e+00 3.518231012946369113e-02
5.966717303247472591e+04 3.943545615026537554e+00 3.518429815202747668e-02
5.966717306728207041e+04 3.931340087403329075e+00 3.629640180964783386e-02
5.966717310208941490e+04 3.987310474356459800e+00 3.639426521603156273e-02
5.966717313689675939e+04 3.942594624886170074e+00 3.516874814927476584e-02
5.966717317170410388e+04 3.932264931238290462e+00 3.573475975005109551e-02
5.966717320651144837e+04 3.949868629711336787e+00 3.526109490893821613e-02
5.966717324131880014e+04 3.927843972967245190e+00 3.527974499463285701e-02
5.966717327612614463e+04 3.968815512070552387e+00 3.586542710269195050e-02
5.966717331093348184e+04 3.915053769749308632e+00 3.501141046554150094e-02
5.966717334574082633e+04 3.936024474926757666e+00 3.537342596460794214e-02
5.966717338054817810e+04 3.963642104385228127e+00 3.549352025218601575e-02
5.966717341535552259e+04 3.980714002333030521e+00 3.568912693774678457e-02
5.966717345016285981e+04 3.897479880913616412e+00 3.474279339555241125e-02
5.966717348497020430e+04 3.961335264420117408e+00 3.620685816045197264e-02
5.966717351977755607e+04 3.976878411939399616e+00 3.609427783118102778e-02
5.966717355458490056e+04 3.950112739571589149e+00 3.528439105059688607e-02
5.966717358939223777e+04 4.000257368639632105e+00 3.723770437055326510e-02
5.966717362419958226e+04 3.953117430698843027e+00 3.519575995075066577e-02
5.966717365900692675e+04 3.971889637701940590e+00 3.561623028209994629e-02
5.966717369381427125e+04 3.980828592716994407e+00 3.542727480820488661e-02
5.966717372862161574e+04 3.947689375336186579e+00 3.548109944690023415e-02
5.966717376342896023e+04 3.963945810029609440e+00 3.549344222627454776e-02
5.966717379823630472e+04 3.995176763972422052e+00 3.625818782936494206e-02
5.966717383304364921e+04 3.929726005617680151e+00 3.486348527988113871e-02
5.966717386785100098e+04 3.894174477373954613e+00 3.439254726409839841e-02
5.966717390265834547e+04 3.944443789701947978e+00 3.506788067325572467e-02
5.966717393746568268e+04 3.944193044516929980e+00 3.686546020714265293e-02
5.966717397227302718e+04 3.952725507285371975e+00 3.531356705512574828e-02
5.966717400708037167e+04 3.966046286570757751e+00 3.551747913242132848e-02
5.966717404188771616e+04 3.939824324245243758e+00 3.499943351059079527e-02
5.966717407669506065e+04 3.952092484721161370e+00 3.479147365309945977e-02
5.966717411150240514e+04 3.978885150171802998e+00 3.565371501842214130e-02
5.966717414630974963e+04 4.031165158033545914e+00 3.611193125502552143e-02
5.966717418111709412e+04 3.938614568103060876e+00 3.499355354116710087e-02
5.966717421592443861e+04 4.012541610014534577e+00 3.628259242013522762e-02
5.966717425073178310e+04 3.970028142589118403e+00 3.541178704701553742e-02
5.966717428553912760e+04 3.912599491165417831e+00 3.432438305066862899e-02
5.966717432034647209e+04 3.936003821723667695e+00 3.470406273324693619e-02
5.966717435515381658e+04 3.990466606641597469e+00 3.536943146983827918e-02
5.966717438996116107e+04 3.954443296381266126e+00 3.535251972714290036e-02
5.966717442476850556e+04 3.896336235420035266e+00 3.510057630593702016e-02
5.966717445957585005e+04 4.009253561934346344e+00 3.587702749674214625e-02
5.966717449438319454e+04 3.978847043799682126e+00 3.634939024280085113e-02
5.966717452919053903e+04 3.919797358505807683e+00 3.496280058154465492e-02
5.966717456399788352e+04 3.950843803607028804e+00 3.513386563535074447e-02
5.966717459880522802e+04 3.904752635273437633e+00 3.419597758784065356e-02
5.966717463361257251e+04 3.996185598395444405e+00 3.521987465836024650e-02
5.966717466841991700e+04 3.945274907082688021e+00 3.578900983748171255e-02
5.966717470322726149e+04 3.967068825625286177e+00 3.490311851588936976e-02
5.966717473803460598e+04 3.940324112548972746e+00 3.448284529126245668e-02
5.966717477284195047e+04 3.928296027188562078e+00 3.440708680933803748e-02
5.966717480764929496e+04 3.991194224168540305e+00 3.504016317029653993e-02
5.966717484245663945e+04 3.959615077510897585e+00 3.463102486084494031e-02
5.966717487726398394e+04 3.985140884504147163e+00 3.583564764860788093e-02
5.966717491207132844e+04 3.977217187509201057e+00 3.522197342403855791e-02
5.966717494687867293e+04 3.963820155479712337e+00 3.502336825057604519e-02
5.966717498168601742e+04 3.956626803541821058e+00 3.515231154595752083e-02
5.966717501649336191e+04 3.918381116977201373e+00 3.430181807838014046e-02
5.966717505130070640e+04 3.999042078044193538e+00 3.535884043560359041e-02
5.966717508610805089e+04 4.020027100756314198e+00 3.559598187344089476e-02
5.966717512091539538e+04 3.967073442093058677e+00 3.505737407367750386e-02
5.966717515572273987e+04 4.003577459650609072e+00 3.518627991728819765e-02
5.966717519053008436e+04 4.027347174920523187e+00 3.556910727365870939e-02
5.966717522533742886e+04 4.045315718445912978e+00 3.598874309470364435e-02
5.966717526014477335e+04 3.997393981087415504e+00 3.490282563876594135e-02
5.966717529495211784e+04 4.043458797407155636e+00 3.562922056049593056e-02
5.966717532975946233e+04 3.995772399557943722e+00 3.534289153367593111e-02
5.966717536456680682e+04 4.028978018518848181e+00 3.531860544143953368e-02
5.966717539937415131e+04 4.018563792317573657e+00 3.540257071582940396e-02
5.966717543418149580e+04 3.970520489346950122e+00 3.490058007487394087e-02
5.966717546898884029e+04 3.971663849622477205e+00 3.513186045451650863e-02
5.966717550379618478e+04 3.984298663927202000e+00 3.525271769802136579e-02
5.966717553860352928e+04 3.952595421188570324e+00 3.478238783730553535e-02
5.966717557341087377e+04 4.003482962997945371e+00 3.579406188200826011e-02
5.966717560821821826e+04 4.022610250297973700e+00 3.589189777563644296e-02
5.966717564302556275e+04 3.977691698212870719e+00 3.503413340177884139e-02
5.966717567783290724e+04 3.990553747865967615e+00 3.561661125179008125e-02
5.966717571264025173e+04 3.944740777373508589e+00 3.491011941266101287e-02
5.966717574744759622e+04 3.999841321148364770e+00 3.596725985001158338e-02
5.966717578225494071e+04 4.049732967366647785e+00 3.639391555828155878e-02
5.966717581706228520e+04 3.969072042480650708e+00 3.514766870402658699e-02
5.966717585186962970e+04 3.906484557647348144e+00 3.404610718267993275e-02
5.966717588667697419e+04 3.993790733499229528e+00 3.545576092764357590e-02
5.966717592148431868e+04 3.997307596719410050e+00 3.529650591324032943e-02
5.966717595629166317e+04 3.996835781835484713e+00 3.526058501727859229e-02
5.966717599109900766e+04 3.991897093082143133e+00 3.554787859683086748e-02
5.966717602590635215e+04 4.022496241678001461e+00 3.596390118974399086e-02
5.966717606071369664e+04 3.944702276965065924e+00 3.453447677068968019e-02
5.966717609552104113e+04 3.948094717237709883e+00 3.472087339669192169e-02
5.966717613032838563e+04 3.897660211737492997e+00 3.409042075098036445e-02
5.966717616513573012e+04 3.904990325701386933e+00 3.443434233925007915e-02
5.966717619994307461e+04 3.931101865489904146e+00 3.454247501490440020e-02
5.966717623475041910e+04 3.950759036566981131e+00 3.540504816591948101e-02
5.966717626955776359e+04 3.964734181343770203e+00 3.558872331570712977e-02
5.966717630436510808e+04 4.032607139448314726e+00 3.610620520356116331e-02
5.966717633917245257e+04 4.022944981898035621e+00 3.532745331546415651e-02
5.966717637397979706e+04 3.984276581188516353e+00 3.508692623061930582e-02
5.966717640878714155e+04 3.941939606403995988e+00 3.477043778039597827e-02
5.966717644359448605e+04 3.927242995360852085e+00 3.478400531862105988e-02
5.966717647840183054e+04 3.990811810516488478e+00 3.532026291596247758e-02
5.966717651320917503e+04 3.901205284981376309e+00 3.444049999801502421e-02
5.966717654801651952e+04 3.939699206288139077e+00 3.483195973449505073e-02
5.966717658282386401e+04 4.000704633262272658e+00 3.514941452412907730e-02
5.966717661763120850e+04 3.931110580590313930e+00 3.485598584882450973e-02
5.966717665243855299e+04 3.941624651187591422e+00 3.504656069426044518e-02
5.966717668724589748e+04 3.951325584816830716e+00 3.508542690446008611e-02
5.966717672205324197e+04 3.946541411623559537e+00 3.484963031763409907e-02
5.966717675686058647e+04 3.912444441848647703e+00 3.437303615652053529e-02
5.966717679166793096e+04 3.913250444049733545e+00 3.411506759126555627e-02
5.966717682647527545e+04 3.963131179802246162e+00 3.480577944368166282e-02
5.966717686128261994e+04 3.939092637226627502e+00 3.450980318824016513e-02
5.966717689608996443e+04 3.867060268883881768e+00 3.396820791790533534e-02
5.966717693089730892e+04 3.909589268165619025e+00 3.466735990874960510e-02
5.966717696570465341e+04 3.949166286854145724e+00 3.534318563328436857e-02
5.966717700051199790e+04 3.952578913161854057e+00 3.534891546325055756e-02
5.966717703531934239e+04 4.010960743310679533e+00 3.580055794126866392e-02
5.966717707012668689e+04 3.929380021940878542e+00 3.429336058342455362e-02
5.966717710493403138e+04 3.990870414115605058e+00 3.569548874787534243e-02
5.966717713974137587e+04 3.955489894253850114e+00 3.590870575623791860e-02
5.966717717454872036e+04 3.937605752961082839e+00 3.494337021549519251e-02
5.966717720935606485e+04 3.901996954790349026e+00 3.458141838183600297e-02
5.966717724416340934e+04 3.958271034389017728e+00 3.518841487105772020e-02
5.966717727897075383e+04 3.952358460309407739e+00 3.546974365401399376e-02
5.966717731377809832e+04 3.928800600320249359e+00 3.479608113813355275e-02
5.966717734858544281e+04 3.919085548653276074e+00 3.580532199643746138e-02
5.966717738339278731e+04 3.921896266269156772e+00 3.487772517122642718e-02
5.966717741820013180e+04 3.924567682139508573e+00 3.519614159848559465e-02
5.966717745300747629e+04 3.877638838464696924e+00 3.449599042249568148e-02
5.966717748781482078e+04 3.864515629835963750e+00 3.392287635668028017e-02
5.966717752262216527e+04 3.944475081821778861e+00 3.493144656670758158e-02
5.966717755742950976e+04 3.890396000448591352e+00 3.411575450052189984e-02
5.966717759223685425e+04 3.805473184292829991e+00 3.328618136391628402e-02
5.966717762704419874e+04 3.836153814546756635e+00 3.358557854497681849e-02
5.966717766185154323e+04 3.894608691500662800e+00 3.455809999185902731e-02
5.966717769665888773e+04 3.896014287840452450e+00 3.460624465717623832e-02
5.966717773146623222e+04 3.944177911942452930e+00 3.516710388076602772e-02
5.966717776627357671e+04 3.772173801589335795e+00 3.274746676077509855e-02
5.966717780108092120e+04 3.901320447465307151e+00 3.478003290350156762e-02
5.966717783588826569e+04 3.853109482422387266e+00 3.443669778058404407e-02
5.966717787069561018e+04 3.888802548299651107e+00 3.467751837338572951e-02
5.966717790550295467e+04 3.824150030961578128e+00 3.392434905424661362e-02
5.966717794031029916e+04 3.858103603895912670e+00 3.410824631738374607e-02
5.966717797511764365e+04 3.833802833502274687e+00 3.371559262116623906e-02
5.966717800992498815e+04 3.802779964836049409e+00 3.338594462244203614e-02
5.966717804473233264e+04 3.902182965595711206e+00 3.481752072398840159e-02
5.966717807953967713e+04 3.919229302912108359e+00 3.502668669797660145e-02
5.966717811434702162e+04 3.835868343403119329e+00 3.401206826562580554e-02
5.966717814915436611e+04 3.837498828820387953e+00 3.369740474735856417e-02
5.966717818396171060e+04 3.809632773789353166e+00 3.329785092023728604e-02
5.966717821876905509e+04 3.805057572651203035e+00 3.362250736724334971e-02
5.966717825357639958e+04 3.851387926490532632e+00 3.396219701604360347e-02
5.966717828838374407e+04 3.813616401709300607e+00 3.350179942930124610e-02
5.966717832319108857e+04 3.864078073583045114e+00 3.410929340617997046e-02
5.966717835799843306e+04 3.788895469695386264e+00 3.326557736517271602e-02
5.966717839280577755e+04 3.852273264890949900e+00 3.419627792532056731e-02
5.966717842761312204e+04 3.806160776971682758e+00 3.366226280534138915e-02
5.966717846242046653e+04 3.850318243154488229e+00 3.407896418764384816e-02
5.966717849722781102e+04 3.841434868882261267e+00 3.376814610973277037e-02
5.966717853203515551e+04 3.890231267565378293e+00 3.422908377919681860e-02
5.966717856684250000e+04 3.857446470307725139e+00 3.392360656182684397e-02
5.966717860164984450e+04 3.861848275536627906e+00 3.452976103277036884e-02
5.966717863645718899e+04 3.837152884094495509e+00 3.372613002773728469e-02
5.966717867126453348e+04 3.828184073724007597e+00 3.363847384636341198e-02
5.966717870607187797e+04 3.860686364339516619e+00 3.427907934847534976e-02
5.966717874087922246e+04 3.819142291149857815e+00 3.362588483429556491e-02
5.966717877568656695e+04 3.867717534298063864e+00 3.455502152782186781e-02
5.966717881049391144e+04 3.907566319115704623e+00 3.497596973995490549e-02
5.966717884530125593e+04 3.814895582859405554e+00 3.376177824122662818e-02
5.966717888010860042e+04 3.855627833860267195e+00 3.430173209298337939e-02
5.966717891491594492e+04 3.846644142948955736e+00 3.379353613834685383e-02
5.966717894972328941e+04 3.881080470565855922e+00 3.420357962641876193e-02
5.966717898453063390e+04 3.947875678937839528e+00 3.503080435992970282e-02
5.966717901933797839e+04 3.893077931809666659e+00 3.469031767827769619e-02
5.966717905414532288e+04 3.859439982685907378e+00 3.385415478940424772e-02
5.966717908895266737e+04 3.857961341213673734e+00 3.369373440590623520e-02
5.966717912376001186e+04 3.874371711934687212e+00 3.423546437507746926e-02
5.966717915856735635e+04 3.914593429629673604e+00 3.491084309927035279e-02
5.966717919337470084e+04 3.908231691219177684e+00 3.486211989702987790e-02
5.966717922818204534e+04 3.940003069802588076e+00 3.451603127467586102e-02
5.966717926298938983e+04 3.900199506545939609e+00 3.418297484513797835e-02
5.966717929779673432e+04 3.954477197214240736e+00 3.508819860363660698e-02
5.966717933260407881e+04 3.890543912467931076e+00 3.405011216124778639e-02
5.966717936741142330e+04 3.897968776624185505e+00 3.427466256460959260e-02
5.966717940221876779e+04 3.949581326944517023e+00 3.472763720286400901e-02
5.966717943702611228e+04 3.876258352414806652e+00 3.453120990544644026e-02
5.966717947183345677e+04 3.929927724118107868e+00 3.492289288527173491e-02
5.966717950664080126e+04 3.906894346905375404e+00 3.410620200099764854e-02
5.966717954144814576e+04 3.869508054950127729e+00 3.408437962754871930e-02
5.966717957625549025e+04 3.959633597267504967e+00 3.531916640811478408e-02
5.966717961106283474e+04 3.891992682654243918e+00 3.413746396296376412e-02
5.966717964587017923e+04 3.853980055467044252e+00 3.397663199582553334e-02
5.966717968067752372e+04 3.889663318856847241e+00 3.433739815044063032e-02
5.966717971548486821e+04 3.862017821279346563e+00 3.387631611630410183e-02
5.966717975029221270e+04 3.925337882167694303e+00 3.467538570701696882e-02
5.966717978509955719e+04 3.883047757501861597e+00 3.404225746137386210e-02
5.966717981990690168e+04 3.937129145110803474e+00 3.472275823434770731e-02
5.966717985471424618e+04 3.905339820138582052e+00 3.443687080523934879e-02
5.966717988952159067e+04 3.905580787875935656e+00 3.476633218203706993e-02
5.966717992432893516e+04 3.982422106035155895e+00 3.598355444136773496e-02
5.966717995913627965e+04 3.980781665349522047e+00 3.557824463309375296e-02
5.966717999394362414e+04 3.847653679653679770e+00 3.396929525733228400e-02
5.966718002875096863e+04 3.901147276980404310e+00 3.470521544732861619e-02
5.966718006355831312e+04 3.883671173140715638e+00 3.459969811153941477e-02
5.966718009836565761e+04 3.882202175894685414e+00 3.444888657819043798e-02
5.966718013317300210e+04 3.932756395837526231e+00 3.496337427033375383e-02
5.966718016798034660e+04 3.980229238316058016e+00 3.598289402365669604e-02
5.966718020278769109e+04 3.922400611620795008e+00 3.508105248106514751e-02
5.966718023759503558e+04 3.958182605743453042e+00 3.551459609629000619e-02
5.966718027240238007e+04 3.955444814672839371e+00 3.623639081092339814e-02
5.966718030720972456e+04 3.938863310438523779e+00 3.561317950165754365e-02
5.966718034201706905e+04 3.953112430343920458e+00 3.531304299319925483e-02
5.966718037682441354e+04 3.945745288406624862e+00 3.529904553301400211e-02
5.966718041163175803e+04 3.975800497339058825e+00 3.577914915960624803e-02
5.966718044643910252e+04 3.989371997886274279e+00 3.555801798066408892e-02
5.966718048124644702e+04 3.975052818792747633e+00 3.566993063690157562e-02
5.966718051605379151e+04 3.957508100181420740e+00 3.509856072893095813e-02
5.966718055086113600e+04 3.940676777827112787e+00 3.522599641008235943e-02
5.966718058566848049e+04 3.932577477226525176e+00 3.480936175307480090e-02
5.966718062047582498e+04 3.995525059665871126e+00 3.610240094450854059e-02
5.966718065528316947e+04 3.873040197358874170e+00 3.466531629281534299e-02
5.966718069009051396e+04 3.925734756203768772e+00 3.535167041092732165e-02
5.966718072489785845e+04 3.991956228818749342e+00 3.602824432112699399e-02
5.966718075970520295e+04 3.978839435173898931e+00 3.609791125512745030e-02
5.966718079451254744e+04 3.919492343610118557e+00 3.495585207549136569e-02
5.966718082931989193e+04 3.960542039376747869e+00 3.537956341529764626e-02
5.966718086412723642e+04 3.952801789772061980e+00 3.570377637669793630e-02
5.966718089893458091e+04 3.920492897404361354e+00 3.514594190259454770e-02
5.966718093374192540e+04 3.939279125703476936e+00 3.532300510489503470e-02
5.966718096854926989e+04 3.977822843656977359e+00 3.580704824169460981e-02
5.966718100335661438e+04 4.004919344944234183e+00 3.655497481747542465e-02
5.966718103816395887e+04 4.029678220015956214e+00 3.649721057487753662e-02
5.966718107297130337e+04 4.015651161534630198e+00 3.614477801901554155e-02
5.966718110777864786e+04 3.970990662986669584e+00 3.537937047779975142e-02
5.966718114258599235e+04 4.024303039377152835e+00 3.550287075990594260e-02
5.966718117739333684e+04 3.980412505633702303e+00 3.549321875446446312e-02
5.966718121220068133e+04 3.979794443323561914e+00 3.572091544234456961e-02
5.966718124700802582e+04 3.930853114011421123e+00 3.530745092810312624e-02
5.966718128181537031e+04 3.968849720707182449e+00 3.527027003109083070e-02
5.966718131662271480e+04 3.941499329879261992e+00 3.511877606093335991e-02
5.966718135143005929e+04 3.963039217396867375e+00 3.531782397537096968e-02
5.966718138623740379e+04 3.956153618906942171e+00 3.511505645486619198e-02
5.966718142104474828e+04 3.945082666161352503e+00 3.541158209778286214e-02
5.966718145585209277e+04 3.876272550231478764e+00 3.441288206028727398e-02
5.966718149065943726e+04 3.855097254004577145e+00 3.400907779450511315e-02
5.966718152546678175e+04 3.915918764295190257e+00 3.495195367586440005e-02
5.966718156027412624e+04 3.921687205011083144e+00 3.492840313774946137e-02
5.966718159508147073e+04 3.861525642435148509e+00 3.442865781683283194e-02
5.966718162988881522e+04 3.950201452358597098e+00 3.518283640878124008e-02
5.966718166469615971e+04 3.888993425858290554e+00 3.439001993144907843e-02
5.966718169950350421e+04 3.911027561502709027e+00 3.486701044432314461e-02
5.966718173431084870e+04 3.995544186323210401e+00 3.594653401877737076e-02
5.966718176911819319e+04 3.945628790513181716e+00 3.511936394417441293e-02
5.966718180392553768e+04 3.868303794786069005e+00 3.413589495769462495e-02
5.966718183873288217e+04 3.949633156045208260e+00 3.522328429630571661e-02
5.966718187354022666e+04 3.930796902263546944e+00 3.451251283590007352e-02
5.966718190834757115e+04 3.932226783482315469e+00 3.487422167652645677e-02
5.966718194315491564e+04 3.903370945325198349e+00 3.461985374919470532e-02
5.966718197796226013e+04 3.935651350292626471e+00 3.534282306383995653e-02
5.966718201276960463e+04 3.937605074580596387e+00 3.482450601592616823e-02
5.966718204757694184e+04 3.875194064873961786e+00 3.434292154943791031e-02
5.966718208238428633e+04 3.896077210098317867e+00 3.507065360489940858e-02
5.966718211719163810e+04 3.882750786131297094e+00 3.446484045217831221e-02
5.966718215199898259e+04 3.965541834900238261e+00 3.544058066016586572e-02
5.966718218680632708e+04 3.909829311359623194e+00 3.438805071534720842e-02
5.966718222161367157e+04 3.981303956673796218e+00 3.553309932720834230e-02
5.966718225642101606e+04 3.958052837689150394e+00 3.481743102039729088e-02
5.966718229122836055e+04 3.985751149340056365e+00 3.578924267660077430e-02
5.966718232603570505e+04 3.982478905918302559e+00 3.564092577332993173e-02
5.966718236084304954e+04 3.965043939017611763e+00 3.499667518398900251e-02
5.966718239565038675e+04 3.957694101257901664e+00 3.483986052991541738e-02
5.966718243045773124e+04 3.961272623628331324e+00 3.491667492714951859e-02
5.966718246526508301e+04 3.993491219398905390e+00 3.536257280522945440e-02
5.966718250007242750e+04 3.943139811061306954e+00 3.439069597368953762e-02
5.966718253487976472e+04 3.915377648124405141e+00 3.426689857281182278e-02
5.966718256968710921e+04 4.021692051831202264e+00 3.587947080458520760e-02
5.966718260449446097e+04 3.959959623149394314e+00 3.516669629545050163e-02
5.966718263930180547e+04 3.998100527764753664e+00 3.582765088557225697e-02
5.966718267410914996e+04 3.933003405704555533e+00 3.479802717861775474e-02
5.966718270891649445e+04 3.921622526054115543e+00 3.484079521848857525e-02
5.966718274372383894e+04 3.925821423702290147e+00 3.459582300729889537e-02
5.966718277853118343e+04 3.877368704408171496e+00 3.409151229718335868e-02
5.966718281333852065e+04 3.907408489551680741e+00 3.491335694971277326e-02
5.966718284814586514e+04 3.932421840469104701e+00 3.534913107903620705e-02
5.966718288295321690e+04 3.912434848227812623e+00 3.484794285729449909e-02
5.966718291776056139e+04 3.937425768445057095e+00 3.505076459552511348e-02
5.966718295256790589e+04 3.901829426929353417e+00 3.432709590419726758e-02
5.966718298737525038e+04 3.908097314286389956e+00 3.499397309664289274e-02
5.966718302218258759e+04 3.899377781948052402e+00 3.481746485181298062e-02
5.966718305698993208e+04 3.837847230266663079e+00 3.378811803401075148e-02
5.966718309179728385e+04 3.900880189174986246e+00 3.463482763354266969e-02
5.966718312660462834e+04 3.921664325421124531e+00 3.450908327147816229e-02
5.966718316141196556e+04 3.864878267921424193e+00 3.378003002782892922e-02
5.966718319621931005e+04 3.979260644071885622e+00 3.541579689794657759e-02
5.966718323102666182e+04 3.964046058801817374e+00 3.507446976156942953e-02
5.966718326583400631e+04 3.893059755134046451e+00 3.435199812742426029e-02
5.966718330064134352e+04 3.883501475940393632e+00 3.412498572421163168e-02
5.966718333544868801e+04 3.878681606086723743e+00 3.423102643989914956e-02
5.966718337025603978e+04 3.903419897367193858e+00 3.422691267936956577e-02
5.966718340506338427e+04 3.851013068404373296e+00 3.381401897416323049e-02
5.966718343987072876e+04 3.957951740065301927e+00 3.487147977748856348e-02
5.966718347467807325e+04 3.916773716146219275e+00 3.451100487835557368e-02
5.966718350948541774e+04 3.909581767197661151e+00 3.452531309319805536e-02
5.966718354429276224e+04 3.928565057353701651e+00 3.443081105842458328e-02
5.966718357910010673e+04 3.966453092577086448e+00 3.518830307548440756e-02
5.966718361390745122e+04 3.876371352290348238e+00 3.455646087286547846e-02
5.966718364871478843e+04 3.897065173067236543e+00 3.472015003672245664e-02
5.966718368352213292e+04 3.929070935077897619e+00 3.512941063632321614e-02
5.966718371832947741e+04 3.980663278634021474e+00 3.562367448749267917e-02
5.966718375313682191e+04 3.970151540147533353e+00 3.583784576850227582e-02
5.966718378794416640e+04 3.958877784002940547e+00 3.541999076908257382e-02
5.966718382275151089e+04 3.978078543958819768e+00 3.562033997945613512e-02
5.966718385755886266e+04 3.944075435891353454e+00 3.506787329930046576e-02
5.966718389236620715e+04 3.949543989658602872e+00 3.489030785350562269e-02
5.966718392717354436e+04 3.923482960013868759e+00 3.488892109164503513e-02
5.966718396198088885e+04 3.825759679525432500e+00 3.348746684495830517e-02
5.966718399678824062e+04 3.904643985070341383e+00 3.439880936139635970e-02
5.966718403159558511e+04 3.900369449206770867e+00 3.441630852646190147e-02
5.966718406640292233e+04 3.888487090086693687e+00 3.412545584409371752e-02
5.966718410121026682e+04 3.964100238807774623e+00 3.523799238133589612e-02
5.966718413601761858e+04 3.960802107210833256e+00 3.540697788206797342e-02
5.966718417082496308e+04 3.930219796606126081e+00 3.467414007020690192e-02
5.966718420563230029e+04 3.923443271297759161e+00 3.448091175365016609e-02
5.966718424043964478e+04 3.894905528094124048e+00 3.458363959690467088e-02
5.966718427524698927e+04 3.973753139897733710e+00 3.544943551833185102e-02
5.966718431005433376e+04 3.897339197164356506e+00 3.404007542619108539e-02
5.966718434486168553e+04 3.918725321304041831e+00 3.437416147216146300e-02
5.966718437966903002e+04 3.877341858442443279e+00 3.424850116761200824e-02
5.966718441447636724e+04 3.971049340575025788e+00 3.527262577326056164e-02
5.966718444928371173e+04 3.849809179442107876e+00 3.369153143822370411e-02
5.966718448409105622e+04 3.903436921177197316e+00 3.446975510961818034e-02
5.966718451889840071e+04 3.920003826423848370e+00 3.446986730195943788e-02
5.966718455370574520e+04 3.949229029063054952e+00 3.505264416538717703e-02
5.966718458851308969e+04 3.968667935528947144e+00 3.515068617203599699e-02
5.966718462332044146e+04 3.987328221320102450e+00 3.505017509843558199e-02
5.966718465812778595e+04 3.897806981711231522e+00 3.441848489389004451e-02
5.966718469293512317e+04 3.919905202094042806e+00 3.505845313769435229e-02
5.966718472774246766e+04 3.989613135590689641e+00 3.556266533762150739e-02
5.966718476254981942e+04 3.883082797879069403e+00 3.462365462900134777e-02
5.966718479735716392e+04 3.930689911767832889e+00 3.537277324870143763e-02
5.966718483216450113e+04 3.903606073763032924e+00 3.441653826887365597e-02
5.966718486697184562e+04 4.037282543672541912e+00 3.617307566971091071e-02
5.966718490177919011e+04 3.984391841350429786e+00 3.532570086330234088e-02
5.966718493658653460e+04 3.952804125331736973e+00 3.460949325913981883e-02
5.966718497139388637e+04 3.974359282661103610e+00 3.501952889548800435e-02
5.966718500620123086e+04 3.994432231792135912e+00 3.510696803346130546e-02
5.966718504100856808e+04 3.919672219204898944e+00 3.439900089529242949e-02
5.966718507581591257e+04 3.984275819718110068e+00 3.520822052186608347e-02
5.966718511062326434e+04 3.946664438382982976e+00 3.450771250905968618e-02
5.966718514543060883e+04 3.946305847040746606e+00 3.488734272775671080e-02
5.966718518023794604e+04 3.926274785461148387e+00 3.476999842072501373e-02
5.966718521504529053e+04 3.988691009984893565e+00 3.498483577067228179e-02
5.966718524985264230e+04 3.924858351100798171e+00 3.435397670235804807e-02
5.966718528465998679e+04 3.947038385569119345e+00 3.468249033275859483e-02
5.966718531946732401e+04 3.885235944189556978e+00 3.422840768122763222e-02
5.966718535427466850e+04 3.915104793169037922e+00 3.491004120368828428e-02
5.966718538908202027e+04 3.935203713132126246e+00 3.544164986327171668e-02
5.966718542388936476e+04 3.956920169490517836e+00 3.573508908667044626e-02
5.966718545869670197e+04 3.923546706186059385e+00 3.461991099026530405e-02
5.966718549350404646e+04 3.886617167043294074e+00 3.414423402298871063e-02
5.966718552831139095e+04 3.884175558927909666e+00 3.410124812754758428e-02
5.966718556311873544e+04 3.957693285397828387e+00 3.513598870375416600e-02
5.966718559792608721e+04 3.892034358100688873e+00 3.407441885106866214e-02
5.966718563273343170e+04 3.936673921121078834e+00 3.474273459429402799e-02
5.966718566754076892e+04 3.974951258794608755e+00 3.516090328493554767e-02
5.966718570234811341e+04 3.941289575197353567e+00 3.457024470081606488e-02
5.966718573715546518e+04 4.018695207613608211e+00 3.546590085772856338e-02
5.966718577196280967e+04 3.879128875641816521e+00 3.387549541220759991e-02
5.966718580677014688e+04 3.892268436436819634e+00 3.390949323787467024e-02
5.966718584157749137e+04 3.896232030978327820e+00 3.439977621635506577e-02
5.966718587638484314e+04 3.964952685528811749e+00 3.535076548328129620e-02
5.966718591119218763e+04 3.945340523077654371e+00 3.474745651168738292e-02
5.966718594599953212e+04 3.945402993344847786e+00 3.507201149270360030e-02
5.966718598080687661e+04 3.914573254031223914e+00 3.470690055850376987e-02
5.966718601561422111e+04 3.923899841445538605e+00 3.485917732911469197e-02
5.966718605042156560e+04 3.932868228091407126e+00 3.497677707099897115e-02
5.966718608522890281e+04 3.878831122308157298e+00 3.445867419115660607e-02
5.966718612003624730e+04 3.952207149905484496e+00 3.537965587476905871e-02
5.966718615484359179e+04 3.895912916274304472e+00 3.447872557782878655e-02
5.966718618965093629e+04 3.985556997530037115e+00 3.561912510366125467e-02
5.966718622445828805e+04 3.898334356308144066e+00 3.442154070659410314e-02
5.966718625926563254e+04 3.833992783810636240e+00 3.353228217110058168e-02
5.966718629407296976e+04 3.894458777275639161e+00 3.452474670589900096e-02
5.966718632888031425e+04 3.934998666548137347e+00 3.531475742528029232e-02
5.966718636368766602e+04 3.965799078561598190e+00 3.602490628894103319e-02
5.966718639849501051e+04 3.894720900814224951e+00 3.438822892162463757e-02
5.966718643330234772e+04 3.846386244867488369e+00 3.400476091482416280e-02
5.966718646810969221e+04 3.906885740413049923e+00 3.482181591389706815e-02
5.966718650291704398e+04 3.896056727775856654e+00 3.448982456960238141e-02
5.966718653772438847e+04 3.866801711840228251e+00 3.577901003376603856e-02
5.966718657253172569e+04 3.912574340016683472e+00 3.493002181408169649e-02
5.966718660733907018e+04 3.940257240992910859e+00 3.500540132672141230e-02
5.966718664214642195e+04 3.847243749778150868e+00 3.360318181960954276e-02
5.966718667695376644e+04 3.853025697542824535e+00 3.395619030509965802e-02
5.966718671176111093e+04 3.880272612255615705e+00 3.426186979142700068e-02
5.966718674656845542e+04 3.900002886752691911e+00 3.445905766767178718e-02
5.966718678137579263e+04 3.846017647058823652e+00 3.395155283701910276e-02
5.966718681618313713e+04 3.922152254249815062e+00 3.479317430001502981e-02
5.966718685099048889e+04 3.912719676136296787e+00 3.468724503199372561e-02
5.966718688579783338e+04 3.887029387605557496e+00 3.448368728693435720e-02
5.966718692060517060e+04 3.917745149827122297e+00 3.511789164685493597e-02
5.966718695541251509e+04 3.848801232883158452e+00 3.433522945878261096e-02
5.966718699021986686e+04 3.914087834707681512e+00 3.526708507354182204e-02
5.966718702502721135e+04 3.910769778199501445e+00 3.509817335949862865e-02
5.966718705983454856e+04 3.952353183719149676e+00 3.602415323196991176e-02
5.966718709464189305e+04 3.870228432282003528e+00 3.412988032034204589e-02
5.966718712944924482e+04 3.890696492119979588e+00 3.461766174277467606e-02
5.966718716425658931e+04 3.963048512920526179e+00 3.527302025478919884e-02
5.966718719906393380e+04 3.944525024621721165e+00 3.469817891901259832e-02
5.966718723387127829e+04 3.926526814312896185e+00 3.492891171983830700e-02
5.966718726867862279e+04 3.918888275663483522e+00 3.463912892849585479e-02
5.966718730348596728e+04 3.895337722709380390e+00 3.433220724702490401e-02
5.966718733829330449e+04 3.954064612804823575e+00 3.512552438804462246e-02
5.966718737310064898e+04 3.918572928828315760e+00 3.485526728150541848e-02
5.966718740790800075e+04 3.929481692819781546e+00 3.510649514036461721e-02
5.966718744271534524e+04 3.941263953950458365e+00 3.512379210636992072e-02
5.966718747752268973e+04 3.985474644122733778e+00 3.581008992412221259e-02
5.966718751233003422e+04 3.913321129800669151e+00 3.455504031881533739e-02
5.966718754713737144e+04 3.921460769038642269e+00 3.455801127137415885e-02
5.966718758194471593e+04 3.924580287717326588e+00 3.463293154372364124e-02
5.966718761675206770e+04 3.871860966932991310e+00 3.442185582629164742e-02
5.966718765155941219e+04 3.929864280140921817e+00 3.520935756379155873e-02
5.966718768636674940e+04 3.886952304716942308e+00 3.456894402140781725e-02
5.966718772117409389e+04 3.825369002083707670e+00 3.331960664473158223e-02
5.966718775598144566e+04 3.927795673905029261e+00 3.455073638416666926e-02
5.966718779078879015e+04 3.954346726405550516e+00 3.529853653286120496e-02
5.966718782559612737e+04 3.885272598536700706e+00 3.448547962189987132e-02
5.966718786040347186e+04 3.794493419092518138e+00 3.349818356109704465e-02
5.966718789521082363e+04 3.916856692875081425e+00 3.480258541905206088e-02
5.966718793001816812e+04 3.940926110984023012e+00 3.493613019898840488e-02
5.966718796482550533e+04 3.878868482161705433e+00 3.418795450282537118e-02
5.966718799963284982e+04 3.866534066813601900e+00 3.382827080923682395e-02
5.966718803444020159e+04 3.829046960678633926e+00 3.338102440001012444e-02
5.966718806924754608e+04 3.824148377420723222e+00 3.366886493751023585e-02
5.966718810405488330e+04 3.936543988698363084e+00 3.495070465963267398e-02
5.966718813886222779e+04 3.859162555649139570e+00 3.399386745479430344e-02
5.966718817366957228e+04 3.833069859144922376e+00 3.377012939601752722e-02
5.966718820847691677e+04 3.918928707134036404e+00 3.501043989702663783e-02
5.966718824328426126e+04 3.891372579497694772e+00 3.426564250318332727e-02
5.966718827809160575e+04 3.980842422694828464e+00 3.539802681743618035e-02
5.966718831289895024e+04 3.938398084087280093e+00 3.454723969780360004e-02
5.966718834770629473e+04 3.905476396085203916e+00 3.398546945096985600e-02
5.966718838251364650e+04 3.854111484074967731e+00 3.353634134346974299e-02
5.966718841732099099e+04 3.878044387880679622e+00 3.395596363150955865e-02
5.966718845212832821e+04 3.806285593010505952e+00 3.289715353377450913e-02
5.966718848693567270e+04 3.936908057700713837e+00 3.462823454175048554e-02
5.966718852174302447e+04 3.911716961498439282e+00 3.416773178579195214e-02
5.966718855655036896e+04 3.865888074404075336e+00 3.392792671347354128e-02
5.966718859135770617e+04 3.915114763188475955e+00 3.432501277400468870e-02
5.966718862616505066e+04 3.916881128353111308e+00 3.457917417287866696e-02
5.966718866097240243e+04 3.841796111691175408e+00 3.357121076955912192e-02
5.966718869577974692e+04 3.911829396576455675e+00 3.422128560050452517e-02
5.966718873058708414e+04 3.902367093519596430e+00 3.461351337165826519e-02
5.966718876539442863e+04 3.940085183550269488e+00 3.502895603668780555e-02
5.966718880020177312e+04 3.878797332375845119e+00 3.409317616528697442e-02
5.966718883500911761e+04 3.997373734945551593e+00 3.580339214858573038e-02
5.966718886981646938e+04 3.916994896837703077e+00 3.478744758366662110e-02
5.966718890462381387e+04 3.934112258504295578e+00 3.494997651009447426e-02
5.966718893943115108e+04 3.888184805996263815e+00 3.480807399671852209e-02
5.966718897423849558e+04 3.930368049566120181e+00 3.489770775475127540e-02
5.966718900904584734e+04 3.939909654375459258e+00 3.537380888649319099e-02
5.966718904385319183e+04 3.963451848280484580e+00 3.619657132809348671e-02
5.966718907866052905e+04 3.986706355112367817e+00 3.609812176472758372e-02
5.966718911346787354e+04 3.956466534729011997e+00 3.570264006028468079e-02
5.966718914827522531e+04 3.942379313596078294e+00 3.546754565976467655e-02
5.966718918308256980e+04 3.908425275827482004e+00 3.517897415566707819e-02
5.966718921788991429e+04 3.922663048006761688e+00 3.480567304489648461e-02
5.966718925269725878e+04 3.912359141275866037e+00 3.494000501446073437e-02
5.966718928750460327e+04 3.925330901817754015e+00 3.478190536200824468e-02
5.966718932231194776e+04 3.896457191058624758e+00 3.498413249976389111e-02
5.966718935711929225e+04 3.945702765114803778e+00 3.475086468351537561e-02
5.966718939192663674e+04 3.883099106753040708e+00 3.411571351251291989e-02
5.966718942673397396e+04 3.927641494879006601e+00 3.465076292460897434e-02
5.966718946154131845e+04 3.901086823074089160e+00 3.420977112664153053e-02
5.966718949634867022e+04 3.995296845735350821e+00 3.553015344038802648e-02
5.966718953115601471e+04 3.920777279521674430e+00 3.435714345449331075e-02
5.966718956596335192e+04 3.942052911061976417e+00 3.472671071244788632e-02
5.966718960077069642e+04 3.961101097624507794e+00 3.461139354022498005e-02
5.966718963557804818e+04 3.964003476009121840e+00 3.501541826518161232e-02
5.966718967038539267e+04 3.969593847000353115e+00 3.462389064167890190e-02
5.966718970519272989e+04 3.941176470588235059e+00 3.458284439075820504e-02
5.966718974000007438e+04 3.931269025875190337e+00 3.445267495955201681e-02
5.966718977480742615e+04 3.964345078807454570e+00 3.507827713690390981e-02
5.966718980961477064e+04 3.917832782295296745e+00 3.453215047709778940e-02
5.966718984442211513e+04 3.997611252576694696e+00 3.528521000576596151e-02
5.966718987922945962e+04 3.926984973770783149e+00 3.449061730123468422e-02
5.966718991403680411e+04 3.942311265064935011e+00 3.476756905007486603e-02
5.966718994884414860e+04 3.932260084071191653e+00 3.457444807604155568e-02
5.966718998365149309e+04 3.899749712110173405e+00 3.436545790653950522e-02
5.966719001845883759e+04 3.907665348938740735e+00 3.463175244414615911e-02
5.966719005326617480e+04 3.924273412271259254e+00 3.465146477730272900e-02
5.966719008807351929e+04 3.967081248338047317e+00 3.491085329013189631e-02
5.966719012288087106e+04 3.908622154162728179e+00 3.461154276609034602e-02
5.966719015768821555e+04 3.924044768036584419e+00 3.467329489639648515e-02
5.966719019249555276e+04 3.919757533895833035e+00 3.469070516766827039e-02
5.966719022730289726e+04 3.918591524056984632e+00 3.435894289302669075e-02
5.966719026211024902e+04 3.968254825374540662e+00 3.482373426144676903e-02
5.966719029691759351e+04 3.913438076533952259e+00 3.413615312910826122e-02
5.966719033172493801e+04 3.893351284424623859e+00 3.444304548179592113e-02
5.966719036653228250e+04 3.908468221851939539e+00 3.422951223250129266e-02
5.966719040133962699e+04 3.971884637419700770e+00 3.515310183282132489e-02
5.966719043614697148e+04 3.912283637754613963e+00 3.425335759238412603e-02
5.966719047095431597e+04 3.949228516860566085e+00 3.498171128675256480e-02
5.966719050576166046e+04 3.873574300004673621e+00 3.425532022666406134e-02
5.966719054056900495e+04 3.949197234618918806e+00 3.474797492120378778e-02
5.966719057537634944e+04 3.911002415819141653e+00 3.417622867844815476e-02
5.966719061018368666e+04 3.977884263179069624e+00 3.525556515125715523e-02
5.966719064499103115e+04 3.921907301259162093e+00 3.453873352760351845e-02
5.966719067979837564e+04 3.882824165145876805e+00 3.409424768543080353e-02
5.966719071460572013e+04 3.919357596410652178e+00 3.449830262740974374e-02
5.966719074941306462e+04 3.937856254073591078e+00 3.480662400129715811e-02
5.966719078422040911e+04 3.907081586471837120e+00 3.449029374917771118e-02
5.966719081902775361e+04 4.007266343321331803e+00 3.550708519871853541e-02
5.966719085383509810e+04 3.920117981032101184e+00 3.420304136646769300e-02
5.966719088864244986e+04 3.982230749979144058e+00 3.490088799875026848e-02
5.966719092344979435e+04 3.967873694132432849e+00 3.442567843861407684e-02
5.966719095825713157e+04 3.981212902612488058e+00 3.471952587884965385e-02
5.966719099306447606e+04 4.001026880096647531e+00 3.516564522498604600e-02
5.966719102787182055e+04 3.908138090219100746e+00 3.401142261726175509e-02
5.966719106267916504e+04 3.963738478232355256e+00 3.462634505953133407e-02
5.966719109748650953e+04 3.956239659654927632e+00 3.494305127854941545e-02
5.966719113229385403e+04 4.005371875572938833e+00 3.507360988835986348e-02
5.966719116710119852e+04 3.986177214582859119e+00 3.468478447469629938e-02
5.966719120190854301e+04 3.966179513323673245e+00 3.486252716470803620e-02
5.966719123671588750e+04 3.965192776610896974e+00 3.484662071205063549e-02
5.966719127152323199e+04 3.950258456242966787e+00 3.463872253293984876e-02
5.966719130633057648e+04 4.025226221657723258e+00 3.556042216756554603e-02
5.966719134113792097e+04 3.977695211841553391e+00 3.490648346208514302e-02
5.966719137594526546e+04 3.995192916639022762e+00 3.510614435975702857e-02
5.966719141075260995e+04 3.999301559254041738e+00 3.529587837194091832e-02
5.966719144555995445e+04 3.925267457227773704e+00 3.459120513086416659e-02
5.966719148036729894e+04 3.897568018028592540e+00 3.423348604746281887e-02
5.966719151517464343e+04 3.926565377532228673e+00 3.468481955149496643e-02
5.966719154998198792e+04 3.968416047548291470e+00 3.541965610589443286e-02
5.966719158478933241e+04 3.877506147153394700e+00 3.408943877988367122e-02
5.966719161959667690e+04 3.898357829098488825e+00 3.419433008912231564e-02
5.966719165440402867e+04 3.935534740901192485e+00 3.510794067626776815e-02
5.966719168921137316e+04 3.979466242382396324e+00 3.555120876261655405e-02
5.966719172401871037e+04 3.913530324744444844e+00 3.449440634475692269e-02
5.966719175882605487e+04 3.938219479629028186e+00 3.505249031840967228e-02
5.966719179363339936e+04 3.962693052217740597e+00 3.531054175385748423e-02
5.966719182844074385e+04 3.884390897861453862e+00 3.376066528914026255e-02
5.966719186324808834e+04 3.977945711599609524e+00 3.508320136784900956e-02
5.966719189805543283e+04 3.956632788804342216e+00 3.461016469841193821e-02
5.966719193286277732e+04 3.923743038297519359e+00 3.459121496017728697e-02
5.966719196767012181e+04 3.967133205498109660e+00 3.479441393834267066e-02
5.966719200247747358e+04 3.979304937968676015e+00 3.479737876691092746e-02
5.966719203728481807e+04 3.978463819098434051e+00 3.480290916641742144e-02
5.966719207209215529e+04 3.972396523962871573e+00 3.504601911980406020e-02
5.966719210689949978e+04 3.982281436305485922e+00 3.545048930618022870e-02
5.966719214170685154e+04 4.015459242983999033e+00 3.559155990145480841e-02
5.966719217651419603e+04 3.943787353199314616e+00 3.510160608408374044e-02
5.966719221132153325e+04 3.884157563173913363e+00 3.406920701349861608e-02
5.966719224612887774e+04 3.961210016773092146e+00 3.508251466707875549e-02
5.966719228093622951e+04 3.948810674687003974e+00 3.448183704523542781e-02
5.966719231574357400e+04 3.992858514571030693e+00 3.538017197203015274e-02
5.966719235055091121e+04 4.006739845537757638e+00 3.567962482648214667e-02
5.966719238535825571e+04 3.933270518760352719e+00 3.442704271045325670e-02
5.966719242016560747e+04 3.964113078669900592e+00 3.526361696266925444e-02
5.966719245497295196e+04 4.000419312691804841e+00 3.526259630367123421e-02
5.966719248978029646e+04 3.940412154670063671e+00 3.457116287487011635e-02
5.966719252458764095e+04 3.908567475022280302e+00 3.502733146838432621e-02
5.966719255939497816e+04 3.969320711362167575e+00 3.604926576876030242e-02
5.966719259420232265e+04 3.906022687265414906e+00 3.413800502986721191e-02
5.966719262900967442e+04 3.971545742083679276e+00 3.487974951028008364e-02
5.966719266381701891e+04 3.929259241861994489e+00 3.473704144136709193e-02
5.966719269862436340e+04 3.929988324542515343e+00 3.455889492054894235e-02
5.966719273343170789e+04 3.898826107187664203e+00 3.412927341068776321e-02
5.966719276823905238e+04 3.919999050151976139e+00 3.448236505168555260e-02
5.966719280304639688e+04 3.926793046729856407e+00 3.485805637570475735e-02
5.966719283785374137e+04 3.883561483424475380e+00 3.399755121062564278e-02
5.966719287266108586e+04 3.913796695936895276e+00 3.473503554360295870e-02
5.966719290746843035e+04 3.952975116770794717e+00 3.500572153196159636e-02
5.966719294227577484e+04 3.897619929344407819e+00 3.481064481038659980e-02
5.966719297708311933e+04 3.911728890076925147e+00 3.446821722612157524e-02
5.966719301189046382e+04 3.963032703888582642e+00 3.521750125679783822e-02
5.966719304669780831e+04 3.904026715425453098e+00 3.477846274850076441e-02
5.966719308150515280e+04 3.960507107643707947e+00 3.523333242732151066e-02
5.966719311631249730e+04 3.897824141666273778e+00 3.443605185364842503e-02
5.966719315111984179e+04 3.888283898178872100e+00 3.397626116974773042e-02
5.966719318592718628e+04 4.031227030088325058e+00 3.604489653902356872e-02
5.966719322073453077e+04 4.067940291172676304e+00 3.638583239626753951e-02
5.966719325554187526e+04 3.972468060809363433e+00 3.542882845256784680e-02
5.966719329034921975e+04 3.938016677234497553e+00 3.469548430619168178e-02
5.966719332515655697e+04 4.075704594936632397e+00 3.689644532794408155e-02
5.966719335996390146e+04 3.965509177365097226e+00 3.514784957249598302e-02
5.966719339477125322e+04 3.914066222360782277e+00 3.503093719272061535e-02
5.966719342957859772e+04 3.913649368732117662e+00 3.457692664465544102e-02
5.966719346438594221e+04 3.927869159644674202e+00 3.504686876016539776e-02
5.966719349919328670e+04 3.899145379857405835e+00 3.462923156422544751e-02
5.966719353400063119e+04 3.908333284148521880e+00 3.485766285627812933e-02
5.966719356880797568e+04 3.970488401659990618e+00 3.589376461216570169e-02
5.966719360361532017e+04 3.923258467917808634e+00 3.537968530996339622e-02
5.966719363842266466e+04 3.849985958671689801e+00 3.423788390896033429e-02
5.966719367323000915e+04 3.829344158582876467e+00 3.406265640094706393e-02
5.966719370803735364e+04 3.840223529411765035e+00 3.406780818225411955e-02
5.966719374284469814e+04 3.876794016575702884e+00 3.495673595392712746e-02
5.966719377765204263e+04 3.866862749739607974e+00 3.447055125782638035e-02
5.966719381245938712e+04 3.821270110275512444e+00 3.389258530735701769e-02
5.966719384726673161e+04 3.941557528830111679e+00 3.527406038935956140e-02
5.966719388207407610e+04 3.862574214931210115e+00 3.402820040197149232e-02
5.966719391688142059e+04 3.944313061360268602e+00 3.513832372934379972e-02
5.966719395168876508e+04 3.902776785501655077e+00 3.483307943446074806e-02
5.966719398649610957e+04 3.860292479271967725e+00 3.495721852692480064e-02
5.966719402130345406e+04 3.864847070442241073e+00 3.552242664330382271e-02
5.966719405611079856e+04 3.871558341787815216e+00 3.542411136710325870e-02
5.966719409091814305e+04 3.892611770275468341e+00 3.486518782309750569e-02
5.966719412572548754e+04 3.865045010310603324e+00 3.504573441954822455e-02
5.966719416053283203e+04 3.883644959730108148e+00 3.512957868348143969e-02
5.966719419534017652e+04 3.867362855884068917e+00 3.442772609949459883e-02
5.966719423014752101e+04 3.914492650460903445e+00 3.526881617231705096e-02
5.966719426495486550e+04 3.894616258968955691e+00 3.520626482884942066e-02
5.966719429976220999e+04 3.905940478278664862e+00 3.542681046347625345e-02
5.966719433456955448e+04 3.942198496958129184e+00 3.567363186978723955e-02
5.966719436937689898e+04 3.899769088579037923e+00 3.614479791212633908e-02
5.966719440418424347e+04 3.889157887849244766e+00 3.468468022325871952e-02
5.966719443899158796e+04 3.971939382404720664e+00 3.599076126300106843e-02
5.966719447379893245e+04 3.886461540245479185e+00 3.627662657835763887e-02
5.966719450860627694e+04 3.926259889585073104e+00 3.624246613171604181e-02
5.966719454341362143e+04 3.878690738294437335e+00 3.516678586124082073e-02
5.966719457822096592e+04 3.851041334420148399e+00 3.408148340853245362e-02
5.966719461302831041e+04 3.978164925924343454e+00 3.542938543173547450e-02
5.966719464783565491e+04 3.891634742384490142e+00 3.464463503402469280e-02
5.966719468264299940e+04 3.868580339128312673e+00 3.417349689776325028e-02
5.966719471745034389e+04 3.890787567300066918e+00 3.408311854315668882e-02
5.966719475225768838e+04 3.905707719867546057e+00 3.446480311600869789e-02
5.966719478706503287e+04 3.912900219463067319e+00 3.442106477621004190e-02
5.966719482187237736e+04 3.869823576537581911e+00 3.450484914354328553e-02
5.966719485667972185e+04 3.900734414621310098e+00 3.414296013104262117e-02
5.966719489148706634e+04 3.919502964855613669e+00 3.468933684480612206e-02
5.966719492629441083e+04 3.881287270097507403e+00 3.422893255613895791e-02
5.966719496110175533e+04 3.900762530516290294e+00 3.437914329297275806e-02
5.966719499590909982e+04 3.814185649537936040e+00 3.370403634921143032e-02
5.966719503071644431e+04 3.864114584588686618e+00 3.426162662999479580e-02
5.966719506552378880e+04 3.868439476463398918e+00 3.411984655145625100e-02
5.966719510033113329e+04 3.958102824658887187e+00 3.509078320883717017e-02
5.966719513513847778e+04 3.867054850629718210e+00 3.413376284141485945e-02
5.966719516994582227e+04 3.943227771010962446e+00 3.567844275091424516e-02
5.966719520475316676e+04 3.897788962789861422e+00 3.466306490283842245e-02
5.966719523956051125e+04 3.927003888253162156e+00 3.482179759730621993e-02
5.966719527436785575e+04 3.899388326074323174e+00 3.462130019806299724e-02
5.966719530917520024e+04 3.869246868091378300e+00 3.444051616034903007e-02
5.966719534398254473e+04 3.905833091647331390e+00 3.457979019563410528e-02
5.966719537878988922e+04 3.928744149299113086e+00 3.462007628048215102e-02
5.966719541359723371e+04 3.911282254675040093e+00 3.457274691905148911e-02
5.966719544840457820e+04 3.904279258897275007e+00 3.465930319565594525e-02
5.966719548321192269e+04 3.940739309711967842e+00 3.481186046125446520e-02
5.966719551801926718e+04 3.916332804802769463e+00 3.497807434789292069e-02
5.966719555282661167e+04 3.889865455908692926e+00 3.435120734429612105e-02
5.966719558763395617e+04 3.915449143033548740e+00 3.491536163800193493e-02
5.966719562244130066e+04 3.888827662212425818e+00 3.423806392895799994e-02
5.966719565724864515e+04 3.874520763911282639e+00 3.414374258734326900e-02
5.966719569205598964e+04 3.922647844609719048e+00 3.485162937735395566e-02
5.966719572686333413e+04 3.883363695128400739e+00 3.446015664899065856e-02
5.966719576167067862e+04 3.881430994970088477e+00 3.431730680266633499e-02
5.966719579647802311e+04 3.891293778698118544e+00 3.564688010819310610e-02
5.966719583128536760e+04 3.871878859474843004e+00 3.467476226979966658e-02
5.966719586609271209e+04 3.852865307474766521e+00 3.395855675957533404e-02
5.966719590090005659e+04 3.962391810818314042e+00 3.579494890243419686e-02
5.966719593570740108e+04 3.898162053922620718e+00 3.530689677844235652e-02
5.966719597051474557e+04 3.902081233895931867e+00 3.476976949759538055e-02
5.966719600532209006e+04 3.947727203992136946e+00 3.505482334466403227e-02
5.966719604012943455e+04 3.911277760732575715e+00 3.515698001790253102e-02
5.966719607493677904e+04 3.921384501044038018e+00 3.505855183655492285e-02
5.966719610974412353e+04 3.944114776381262288e+00 3.530796591863527567e-02
5.966719614455146802e+04 3.943830836792396433e+00 3.495595909168091459e-02
5.966719617935881251e+04 3.903737171702741371e+00 3.469190025386563458e-02
5.966719621416616428e+04 3.916942509231266190e+00 3.467095971125775528e-02
5.966719624897350877e+04 3.921245968405713711e+00 3.447477182536273083e-02
5.966719628378084599e+04 3.962209302325581550e+00 3.511405488796163349e-02
5.966719631858819048e+04 3.867367938284961948e+00 3.371369173564817134e-02
5.966719635339553497e+04 3.903654662907312112e+00 3.442683088331682795e-02
5.966719638820287946e+04 3.908179703965697360e+00 3.445883238326966774e-02
5.966719642301022395e+04 3.945647571229810691e+00 3.484972914049958709e-02
5.966719645781756844e+04 3.933866216893386891e+00 3.497290058440667010e-02
5.966719649262491293e+04 3.894236510573393151e+00 3.437619539992697870e-02
5.966719652743225743e+04 3.881570937425717460e+00 3.501646184973685599e-02
5.966719656223960192e+04 3.910834408473101487e+00 3.454160850853809500e-02
5.966719659704694641e+04 3.893744639283331921e+00 3.435481276188690619e-02
5.966719663185429090e+04 3.944259083353123252e+00 3.475011454865922778e-02
5.966719666666163539e+04 3.949597946134470128e+00 3.466634757511445619e-02
5.966719670146897988e+04 4.011143991947878185e+00 3.570017044053734601e-02
5.966719673627632437e+04 3.965911030900177714e+00 3.528922081958633244e-02
5.966719677108366886e+04 3.935730915697587040e+00 3.470973643141083559e-02
5.966719680589101335e+04 3.912556529112492854e+00 3.455739193745573090e-02
5.966719684069835785e+04 3.906107712964344447e+00 3.459993920478026536e-02
5.966719687550570234e+04 4.002311699129037947e+00 3.552538221168785593e-02
5.966719691031304683e+04 4.006158899609935986e+00 3.563163959281609450e-02
5.966719694512039132e+04 3.949255988710321130e+00 3.509351332785714400e-02
5.966719697992773581e+04 3.890594503349686484e+00 3.407623140426747216e-02
5.966719701473508030e+04 3.936724387587807961e+00 3.466135788981020149e-02
5.966719704954242479e+04 3.931851355555023186e+00 3.469574387570457941e-02
5.966719708434976928e+04 3.975116985518361901e+00 3.504502096773754599e-02
5.966719711915711378e+04 3.963252629266062144e+00 3.458781991153608848e-02
5.966719715396445827e+04 3.963828341435366553e+00 3.492349151421111214e-02
5.966719718877180276e+04 3.942899427627238662e+00 3.496075755555205083e-02
5.966719722357914725e+04 3.987457894359635713e+00 3.539700092350744204e-02
5.966719725838649174e+04 3.958695924465731153e+00 3.528543494336441877e-02
5.966719729319383623e+04 3.969788072650660027e+00 3.482929777020642853e-02
5.966719732800118072e+04 3.961318466495312496e+00 3.489644612985665778e-02
5.966719736280852521e+04 3.913098311346896452e+00 3.446592033528042553e-02
5.966719739761586970e+04 3.899904643231131729e+00 3.387429032551288882e-02
5.966719743242321420e+04 3.920610058186416946e+00 3.513864143382795791e-02
5.966719746723055869e+04 3.997927535196170279e+00 3.578804997264444648e-02
5.966719750203790318e+04 3.910666610417708799e+00 3.454588969598433590e-02
5.966719753684524767e+04 3.914117414414036045e+00 3.487113098797443161e-02
5.966719757165259216e+04 3.909111944660950577e+00 3.434779351449847307e-02
5.966719760645994393e+04 3.855997214714803167e+00 3.377227855964110015e-02
5.966719764126728842e+04 3.867705991888683581e+00 3.400198268309416461e-02
5.966719767607462563e+04 3.875338317177570158e+00 3.423434083395224259e-02
5.966719771088197012e+04 3.911697116283558540e+00 3.434026350470693878e-02
5.966719774568931462e+04 3.853383635380673855e+00 3.361294454087299099e-02
5.966719778049665911e+04 3.936202409055141960e+00 3.464717392293070047e-02
5.966719781530401087e+04 3.883549994647890635e+00 3.425478046995605180e-02
5.966719785011135536e+04 3.879307258035639805e+00 3.439242054709662488e-02
5.966719788491869258e+04 3.864043919078978817e+00 3.376796816023266978e-02
5.966719791972603707e+04 3.904886942095494806e+00 3.454001248218796505e-02
5.966719795453338156e+04 3.900655080613801839e+00 3.412441405019803198e-02
5.966719798934072605e+04 3.888617547921829676e+00 3.409454744240666968e-02
5.966719802414807054e+04 3.932535234064491902e+00 3.486220602894008619e-02
5.966719805895541504e+04 3.895252797683764090e+00 3.429071074198623142e-02
5.966719809376276680e+04 3.927017174862193372e+00 3.449540932480515965e-02
5.966719812857011129e+04 3.900219231098972728e+00 3.414314976095805809e-02
5.966719816337745578e+04 3.928407069437613863e+00 3.451507450210005573e-02
5.966719819818480028e+04 3.902179624985071094e+00 3.412256304819630270e-02
5.966719823299214477e+04 3.960119015287308475e+00 3.483254018284302755e-02
5.966719826779948926e+04 3.949238609439666980e+00 3.488515202867445431e-02
5.966719830260683375e+04 3.925443574884999176e+00 3.445014459527240974e-02
5.966719833741417824e+04 3.864353686608605010e+00 3.383033313131886266e-02
5.966719837222152273e+04 3.944436723966043612e+00 3.492909210042444840e-02
5.966719840702886722e+04 3.927875313722318573e+00 3.466265921493377061e-02
5.966719844183621171e+04 3.978366114654233510e+00 3.544248885380921893e-02
5.966719847664355621e+04 3.957739751382205906e+00 3.521663950003068450e-02
5.966719851145090070e+04 3.910968902871374553e+00 3.456615447466265811e-02
5.966719854625824519e+04 3.958733449838570895e+00 3.508145410541738812e-02
5.966719858106558968e+04 3.841531901771364943e+00 3.389255953597409415e-02
5.966719861587293417e+04 3.916126865313565020e+00 3.438777528455545796e-02
5.966719865068027138e+04 3.955316007613356000e+00 3.518328194373294276e-02
5.966719868548761588e+04 3.844919373046713051e+00 3.351071037792982543e-02
5.966719872029496764e+04 3.917258855944105722e+00 3.438506123978687240e-02
5.966719875510231213e+04 3.961551445810494787e+00 3.516112628510720955e-02
5.966719878990965663e+04 3.902547505830877395e+00 3.427931560270593148e-02
5.966719882471700112e+04 3.868207892364903255e+00 3.392751191139545264e-02
5.966719885952434561e+04 3.939761987262973886e+00 3.472967977422867364e-02
5.966719889433169010e+04 3.916689158794421921e+00 3.427354019629746951e-02
5.966719892913903459e+04 3.962051157421471625e+00 3.469763424819287401e-02
5.966719896394637908e+04 3.928927464944274472e+00 3.448252457743150590e-02
5.966719899875372357e+04 3.939309483193579542e+00 3.452376968425736881e-02
5.966719903356106806e+04 3.846108940144872257e+00 3.334548905680422004e-02
5.966719906836841255e+04 3.923263662029239374e+00 3.440970210382297140e-02
5.966719910317575705e+04 3.901650375194506193e+00 3.401287062581157677e-02
5.966719913798310154e+04 3.892154225911913734e+00 3.417057949322482163e-02
5.966719917279044603e+04 3.898781087017008762e+00 3.457324217470980621e-02
5.966719920759779052e+04 3.933195055570875009e+00 3.467180483036521460e-02
5.966719924240513501e+04 3.912102012499846460e+00 3.459569369350718598e-02
5.966719927721247950e+04 3.934560165470252002e+00 3.465188074932235018e-02
5.966719931201982399e+04 3.875865059611146801e+00 3.381800076437930375e-02
5.966719934682716848e+04 3.891377406500552194e+00 3.408664882111164807e-02
5.966719938163451297e+04 3.928899650385542675e+00 3.457010506537156608e-02
5.966719941644185747e+04 3.962108385268441335e+00 3.505943965890652436e-02
5.966719945124920196e+04 3.913938144329897284e+00 3.496531508969114022e-02
5.966719948605654645e+04 3.945459209239066123e+00 3.488121841466167855e-02
5.966719952086389094e+04 3.912846515107434975e+00 3.487360274986269632e-02
5.966719955567123543e+04 3.835469441676131019e+00 3.363582239480356062e-02
5.966719959047857992e+04 3.930761622156281110e+00 3.499488666351710520e-02
5.966719962528592441e+04 3.907794248407410631e+00 3.434912306576666519e-02
5.966719966009326890e+04 3.894473977152993704e+00 3.422717300045676619e-02
5.966719969490061339e+04 3.974321869702106547e+00 3.504622458357588288e-02
5.966719972970795789e+04 3.899605425696501371e+00 3.423142719339829915e-02
5.966719976451530238e+04 3.920508887485337990e+00 3.430392525383296060e-02
5.966719979932264687e+04 3.902351567711808134e+00 3.443768102130047998e-02
5.966719983412999136e+04 3.930194480324558981e+00 3.471254496819883850e-02
5.966719986893733585e+04 3.931333635402507465e+00 3.430328990761841168e-02
5.966719990374468034e+04 3.902735015034479726e+00 3.415198449332505770e-02
5.966719993855202483e+04 3.878409764476756116e+00 3.434080869005042697e-02
5.966719997335936932e+04 3.864487210206120960e+00 3.384450491019030255e-02
5.966720000816671381e+04 3.997829708074458033e+00 3.551433079272639515e-02
5.966720004297405831e+04 3.917101205660746377e+00 3.495208127797808789e-02
5.966720007778140280e+04 3.895724242748073607e+00 3.399854121179640004e-02
5.966720011258874729e+04 3.934467356054579756e+00 3.457420592067410314e-02
5.966720014739609178e+04 3.864645746181388564e+00 3.416472253126681680e-02
5.966720018220343627e+04 3.888708455126123731e+00 3.392688112034516340e-02
5.966720021701078076e+04 3.936716549453036507e+00 3.509101263563781103e-02
5.966720025181812525e+04 3.968505498467640003e+00 3.506368130778383940e-02
5.966720028662546974e+04 3.906413333092750850e+00 3.457923898358032655e-02
5.966720032143281423e+04 3.935087503081094340e+00 3.467655315132132932e-02
5.966720035624015873e+04 3.899038577674711181e+00 3.430085526287149356e-02
5.966720039104750322e+04 3.908286159113821157e+00 3.483574611092993961e-02
5.966720042585484771e+04 3.895251995710711235e+00 3.461471007310763792e-02
5.966720046066219220e+04 3.884881644257820010e+00 3.458084295149795734e-02
5.966720049546953669e+04 3.851032562456492947e+00 3.400983384219883471e-02
5.966720053027688118e+04 3.865590012998915803e+00 3.417509301784357051e-02
5.966720056508422567e+04 3.891843562187286665e+00 3.505265911535626611e-02
5.966720059989157016e+04 3.868553594232995163e+00 3.430057216166394751e-02
5.966720063469891466e+04 3.960571254937708563e+00 3.520561944180594649e-02
5.966720066950625915e+04 3.897223048106083443e+00 3.409714252369836635e-02
5.966720070431360364e+04 3.929485470541188796e+00 3.478741698335530846e-02
5.966720073912094813e+04 3.873625812190827133e+00 3.410023924434751191e-02
5.966720077392829262e+04 3.900795005901136481e+00 3.458712296915272127e-02
5.966720080873563711e+04 3.810256230174058789e+00 3.339449891415748745e-02
5.966720084354298160e+04 3.854454605337337636e+00 3.432062556295452371e-02
5.966720087835032609e+04 3.940156978835573032e+00 3.537559848917257860e-02
5.966720091315767058e+04 3.888703214561658683e+00 3.436767165651732903e-02
5.966720094796501508e+04 3.878782409913974494e+00 3.423952527106643301e-02
5.966720098277235957e+04 3.874230947046480633e+00 3.476470583280293070e-02
5.966720101757970406e+04 3.885140150577922391e+00 3.530092395523044130e-02
5.966720105238704855e+04 3.906042683877778199e+00 3.496552123850513866e-02
5.966720108719439304e+04 3.899972112286614223e+00 3.476545844197364427e-02
5.966720112200173753e+04 3.910686451020433108e+00 3.525141287481425856e-02
5.966720115680908202e+04 3.875913278745187540e+00 3.466858795632989099e-02
5.966720119161642651e+04 3.879055229557986539e+00 3.398494748479078537e-02
5.966720122642377100e+04 3.881034268429122136e+00 3.477187643326134364e-02
5.966720126123111550e+04 3.954822133912814230e+00 3.562085091299288520e-02
5.966720129603845999e+04 3.874053653475618919e+00 3.440069325469189560e-02
5.966720133084580448e+04 3.918671961254354130e+00 3.502399585473180837e-02
5.966720136565314897e+04 3.883318584333592671e+00 3.466694064849004664e-02
5.966720140046049346e+04 3.916658742422441275e+00 3.474915511555237702e-02
5.966720143526783795e+04 3.965418577671450340e+00 3.555178609138939794e-02
5.966720147007518244e+04 3.908939494523210989e+00 3.531900539924061333e-02
5.966720150488252693e+04 3.926011013085439760e+00 3.510002946294667886e-02
5.966720153968987142e+04 3.951478365384615721e+00 3.507165416608817865e-02
5.966720157449721592e+04 3.955670517147327203e+00 3.541943264997444996e-02
5.966720160930456041e+04 3.909112349282155563e+00 3.471287731411326627e-02
5.966720164411190490e+04 3.937033317580340697e+00 3.494983829471894066e-02
5.966720167891924939e+04 3.984418237313095634e+00 3.546937599507712230e-02
5.966720171372659388e+04 3.985110562756042807e+00 3.587547316667000219e-02
5.966720174853393837e+04 3.916816719308084949e+00 3.458472444611850743e-02
5.966720178334128286e+04 3.904615219938035509e+00 3.450234698746921375e-02
5.966720181814862735e+04 3.907222448495753842e+00 3.445565827201763076e-02
5.966720185295597184e+04 3.934570252878616170e+00 3.490130412928965642e-02
5.966720188776331634e+04 3.915252588507815545e+00 3.442149522936521072e-02
5.966720192257066083e+04 3.902837572791362675e+00 3.439406894502316375e-02
5.966720195737800532e+04 3.864674784391558315e+00 3.360784280198219481e-02
5.966720199218534981e+04 3.904148227398725801e+00 3.434743200789577844e-02
5.966720202699269430e+04 3.885229377296050224e+00 3.420669224883692017e-02
5.966720206180003879e+04 3.933578017212663092e+00 3.487776352151906317e-02
5.966720209660738328e+04 3.954429434484278527e+00 3.483991559034346069e-02
5.966720213141472777e+04 3.874326095151475524e+00 3.400664268875708968e-02
5.966720216622207226e+04 3.843154417539463186e+00 3.385227070725113641e-02
5.966720220102941676e+04 3.894039450060256868e+00 3.453461501548327206e-02
5.966720223583676125e+04 3.819759711133305480e+00 3.370106949350631931e-02
5.966720227064410574e+04 3.932299071924362011e+00 3.543966194831536798e-02
5.966720230545145023e+04 3.844526305846792891e+00 3.404473464968047619e-02
5.966720234025879472e+04 3.869576468039524819e+00 3.414059930664898462e-02
5.966720237506613921e+04 3.946174914826038993e+00 3.496622613711083266e-02
5.966720240987348370e+04 3.889974940319956609e+00 3.434845442621561884e-02
5.966720244468082819e+04 3.885341450183834588e+00 3.424193240063398702e-02
5.966720247948817268e+04 3.876921497212507894e+00 3.411684233198637728e-02
5.966720251429551718e+04 3.834207466122410590e+00 3.371768728077357419e-02
5.966720254910286167e+04 3.960526474163767574e+00 3.529181483836892064e-02
5.966720258391020616e+04 3.948923125199896411e+00 3.518596879489432894e-02
5.966720261871755065e+04 3.990897476844458502e+00 3.529565872067096099e-02
5.966720265352489514e+04 3.885919535086306720e+00 3.422926500882456091e-02
5.966720268833223963e+04 3.881338446033383516e+00 3.451056003225874691e-02
5.966720272313958412e+04 3.887881026485655589e+00 3.457004683848944465e-02
5.966720275794692861e+04 3.871129430773494917e+00 3.495392398141067281e-02
5.966720279275427310e+04 3.940450992680533115e+00 3.567345261781052629e-02
5.966720282756161760e+04 3.887473129255785587e+00 3.441454463361672683e-02
5.966720286236896209e+04 3.796262171196046697e+00 3.353497976960410215e-02
5.966720289717630658e+04 3.833957894111708065e+00 3.382537632366216379e-02
5.966720293198365107e+04 3.902207575876024848e+00 3.475910350740019084e-02
5.966720296679099556e+04 3.892357585491781347e+00 3.459169620185385124e-02
5.966720300159834005e+04 3.877216752476440043e+00 3.459922274086265487e-02
5.966720303640568454e+04 3.852805482253789382e+00 3.435072847981335969e-02
5.966720307121302903e+04 3.920875461792728167e+00 3.467937203503194954e-02
5.966720310602037353e+04 3.878704978513658030e+00 3.436005837030312038e-02
5.966720314082771802e+04 3.846974232552679229e+00 3.456202795546708950e-02
5.966720317563506251e+04 3.871549518318062599e+00 3.458578536394368158e-02
5.966720321044240700e+04 3.927733125106412260e+00 3.628298725086566423e-02
5.966720324524975149e+04 3.903625687942672950e+00 3.538011786222680644e-02
5.966720328005709598e+04 3.837273079560020062e+00 3.389786752111219326e-02
5.966720331486444047e+04 3.884786324786325018e+00 3.442576073201546183e-02
5.966720334967178496e+04 3.886972264977678559e+00 3.451303909867502184e-02
5.966720338447912945e+04 3.815445516724444985e+00 3.365595483340715760e-02
5.966720341928648122e+04 3.868875394590654881e+00 3.451275035819981185e-02
5.966720345409382571e+04 3.866882085284190751e+00 3.448027699120727319e-02
5.966720348890116293e+04 3.912110034163642336e+00 3.552937307075611229e-02
5.966720352370850742e+04 3.864669854853595155e+00 3.442852350832877051e-02
5.966720355851585919e+04 3.866568114083520413e+00 3.425215114990397269e-02
5.966720359332320368e+04 3.895576639106599792e+00 3.462606657883521982e-02
5.966720362813054089e+04 3.920119409439833280e+00 3.499468890699970053e-02
5.966720366293788538e+04 3.898653021115451978e+00 3.475073676626425079e-02
5.966720369774522987e+04 3.904653632256864348e+00 3.467104142359384022e-02
5.966720373255257437e+04 3.835806091664255568e+00 3.379821732904363107e-02
5.966720376735992613e+04 3.876416647637818791e+00 3.426349136492654046e-02
5.966720380216727062e+04 3.932974921532676582e+00 3.464703125426876751e-02
5.966720383697460784e+04 3.876132151297400519e+00 3.433513326458698112e-02
5.966720387178195233e+04 3.975342601235033246e+00 3.534922622068187997e-02
5.966720390658930410e+04 3.986299943656451461e+00 3.546826749768972054e-02
5.966720394139664859e+04 3.947671300564624897e+00 3.523611576268827206e-02
5.966720397620398580e+04 3.916411084369166851e+00 3.473374034967677271e-02
5.966720401101133029e+04 3.914895821272083687e+00 3.525030724795697595e-02
5.966720404581868206e+04 3.943354527833631717e+00 3.543942603263160879e-02
5.966720408062602655e+04 3.921707865168539531e+00 3.515355565857142955e-02
5.966720411543337104e+04 3.973005196635133629e+00 3.640039858141159990e-02
5.966720415024071553e+04 3.939327337744882751e+00 3.545958005080135367e-02
5.966720418504806003e+04 3.876084494143731796e+00 3.450188321882270009e-02
5.966720421985540452e+04 3.870229601143520437e+00 3.430010506349318727e-02
5.966720425466274901e+04 3.826764004592152268e+00 3.363662191015809322e-02
5.966720428947009350e+04 3.878493513974056395e+00 3.465658839673647906e-02
5.966720432427743071e+04 3.913445150411033246e+00 3.475742429964993885e-02
5.966720435908477521e+04 3.948406146429647823e+00 3.562214198094343365e-02
5.966720439389212697e+04 3.879898739696824528e+00 3.473483118925934504e-02
5.966720442869947146e+04 3.921035145159536217e+00 3.516923777128057316e-02
5.966720446350681596e+04 3.899680253388651430e+00 3.493946819218484573e-02
5.966720449831416045e+04 3.844776438835020294e+00 3.405679571583371951e-02
5.966720453312150494e+04 3.898008927167378790e+00 3.450460893077200719e-02
5.966720456792884943e+04 3.878829488036519724e+00 3.442268630084550224e-02
5.966720460273619392e+04 3.788827798808251490e+00 3.309317176927197013e-02
5.966720463754353841e+04 3.895755838770656787e+00 3.435239440787041243e-02
5.966720467235088290e+04 3.862095991414911111e+00 3.390602855766647328e-02
5.966720470715822739e+04 3.892391330124025384e+00 3.437169549014287145e-02
5.966720474196557188e+04 3.806245252563615455e+00 3.351460557201089291e-02
5.966720477677291638e+04 3.849985437246668418e+00 3.401455961184024490e-02
5.966720481158026087e+04 3.843907446519804871e+00 3.407956069442598379e-02
5.966720484638760536e+04 3.856989835718195092e+00 3.411098733901678226e-02
5.966720488119494985e+04 3.855355870943435903e+00 3.376662666537998125e-02
5.966720491600229434e+04 3.862344348659003668e+00 3.417512442003334955e-02
5.966720495080963883e+04 3.865645086892189219e+00 3.438016228246413425e-02
5.966720498561698332e+04 3.904834263268848193e+00 3.486500222508821800e-02
5.966720502042432781e+04 3.807223410176045153e+00 3.397849361366540172e-02
5.966720505523167230e+04 3.908153033055706160e+00 3.507222738070395890e-02
5.966720509003901680e+04 3.928037450572696265e+00 3.515224085896725276e-02
5.966720512484636129e+04 3.870870088092938754e+00 3.440651219618477696e-02
5.966720515965370578e+04 3.934767347673477023e+00 3.478061249735817095e-02
5.966720519446105027e+04 3.942782332748125729e+00 3.489341293210601602e-02
5.966720522926839476e+04 3.938603237383725197e+00 3.508141430189110760e-02
5.966720526407573925e+04 3.862788405590586116e+00 3.410100937400682708e-02
5.966720529888308374e+04 3.890256747459618580e+00 3.416065209676004411e-02
5.966720533369042823e+04 3.873219622641509208e+00 3.434341278981909579e-02
5.966720536849777272e+04 3.879687863270281589e+00 3.466621127829409843e-02
5.966720540330511722e+04 3.909295616492357794e+00 3.496456456930413514e-02
5.966720543811246171e+04 3.894287294278879319e+00 3.477614353475987075e-02
5.966720547291980620e+04 3.950662846598358424e+00 3.537936680913403992e-02
5.966720550772715069e+04 3.917785967124084223e+00 3.466974670955074583e-02
5.966720554253449518e+04 3.890543466685599139e+00 3.424276323744687711e-02
5.966720557734183967e+04 3.928499442104884665e+00 3.455904477767957061e-02
5.966720561214918416e+04 3.913180331876661810e+00 3.467419560210063118e-02
5.966720564695652865e+04 3.865131657475709748e+00 3.420938006396378323e-02
5.966720568176387314e+04 3.876514863895768492e+00 3.423350553001480723e-02
5.966720571657121764e+04 3.892030109407094152e+00 3.449303655753957476e-02
5.966720575137856213e+04 3.865205466496429931e+00 3.414223302526330633e-02
5.966720578618590662e+04 3.952256165416232925e+00 3.471054666693160207e-02
5.966720582099325111e+04 3.930774527708750909e+00 3.475839346425630555e-02
5.966720585580059560e+04 3.989066300604483750e+00 3.540619291324575285e-02
5.966720589060794009e+04 3.926625073321601267e+00 3.477197403531236131e-02
5.966720592541528458e+04 3.945933404327469418e+00 3.518717606000722892e-02
5.966720596022262907e+04 3.961648641103140633e+00 3.523508294737138363e-02
5.966720599502997356e+04 3.918224732411557110e+00 3.485476531467053551e-02
5.966720602983731806e+04 3.920718475772605238e+00 3.475696844560865334e-02
5.966720606464466255e+04 3.929201847635778844e+00 3.479379713872396418e-02
5.966720609945200704e+04 3.957356203926807758e+00 3.527375331022367111e-02
5.966720613425935153e+04 3.976271449368749433e+00 3.563560822787428112e-02
5.966720616906669602e+04 3.974583990712351245e+00 3.549341862615462695e-02
5.966720620387404051e+04 3.979417568618071055e+00 3.520466784991241327e-02
5.966720623868138500e+04 3.972520139473367351e+00 3.511000238939732121e-02
5.966720627348872949e+04 3.967739205599850383e+00 3.531992198898573770e-02
5.966720630829607398e+04 3.961155757388430398e+00 3.495052512352606056e-02
5.966720634310341848e+04 3.981391463318663781e+00 3.513981832526034965e-02
5.966720637791076297e+04 4.022212818672995738e+00 3.545332884791659034e-02
5.966720641271810746e+04 3.864435216144500362e+00 3.421160995385438136e-02
5.966720644752545195e+04 3.976751445156101461e+00 3.489864711455317736e-02
5.966720648233279644e+04 3.988210191313153796e+00 3.562654561133889869e-02
5.966720651714014093e+04 3.969586806704986426e+00 3.546958754177627349e-02
5.966720655194748542e+04 3.938959877256274389e+00 3.496565156927154000e-02
5.966720658675482991e+04 3.980114718130662421e+00 3.548739005350349390e-02
5.966720662156217440e+04 3.871161700859544919e+00 3.368586859661047012e-02
5.966720665636951890e+04 3.956046965799752346e+00 3.471310738171163451e-02
5.966720669117686339e+04 3.953500068857740413e+00 3.539665071641588667e-02
5.966720672598421515e+04 3.955451397181752871e+00 3.489968077864802343e-02
5.966720676079155965e+04 3.926772533839828494e+00 3.468990304333823688e-02
5.966720679559889686e+04 3.934349096547200553e+00 3.488221361752114752e-02
5.966720683040624135e+04 3.968668598892027610e+00 3.540918771095155626e-02
5.966720686521359312e+04 3.972143170865246375e+00 3.529806507481491468e-02
5.966720690002093761e+04 3.928231733679204751e+00 3.499560368638145180e-02
5.966720693482827483e+04 3.987412260458313540e+00 3.532452417674467049e-02
5.966720696963561932e+04 3.897220968086875459e+00 3.436715496613448884e-02
5.966720700444296381e+04 3.884247585517864643e+00 3.442551578565616888e-02
5.966720703925030830e+04 4.001565141549728644e+00 3.612706718329025679e-02
5.966720707405765279e+04 4.011520007793663467e+00 3.548138280194035321e-02
5.966720710886499728e+04 3.959662681111814742e+00 3.522189212369902789e-02
5.966720714367234177e+04 3.906504600785967618e+00 3.452355417337205079e-02
5.966720717847968626e+04 4.013029315960912058e+00 3.541448532868614330e-02
5.966720721328703075e+04 4.006948356807511935e+00 3.620046024770367382e-02
5.966720724809437525e+04 3.960886288531340504e+00 3.523479036528280595e-02
5.966720728290171974e+04 3.980907862804403674e+00 3.537171631935748239e-02
5.966720731770906423e+04 3.907387493466780715e+00 3.478635168188027454e-02
5.966720735251641599e+04 3.936461522790324352e+00 3.495030550721201640e-02
5.966720738732376049e+04 3.882787643635278396e+00 3.456213889775079651e-02
5.966720742213109770e+04 3.956050853579824444e+00 3.536765767046129438e-02
5.966720745693844219e+04 3.891834715053541061e+00 3.568236736540424114e-02
5.966720749174579396e+04 3.943728059504362449e+00 3.636054391744103498e-02
5.966720752655313845e+04 3.981624503849648722e+00 3.616748704423745908e-02
5.966720756136047567e+04 3.935368792803112026e+00 3.518371772349845189e-02
5.966720759616782016e+04 3.912372114024976533e+00 3.474642742758348585e-02
5.966720763097516465e+04 3.911302355636492312e+00 3.450183686472626382e-02
5.966720766578250914e+04 3.902707712522584416e+00 3.457456475297238790e-02
5.966720770058985363e+04 3.913398484655468135e+00 3.489728437934738053e-02
5.966720773539719812e+04 3.937909915123456894e+00 3.503911668183948974e-02
5.966720777020454261e+04 4.004429765144521980e+00 3.587162243872777517e-02
5.966720780501188710e+04 3.933001374454437649e+00 3.492121389396230652e-02
5.966720783981923159e+04 3.963839220816979481e+00 3.529429921250763075e-02
5.966720787462657609e+04 3.972936941741100902e+00 3.521260947452179574e-02
5.966720790943392058e+04 4.013440261826406896e+00 3.559755091741742539e-02
5.966720794424126507e+04 3.956660984859655450e+00 3.567309398985610280e-02
5.966720797904861683e+04 3.882243379946444417e+00 3.411156266242498097e-02
5.966720801385596133e+04 3.980332167832167922e+00 3.554662622649986531e-02
5.966720804866329854e+04 3.904886078040377129e+00 3.479666702938251366e-02
5.966720808347064303e+04 3.994054983854905316e+00 3.565145012158843496e-02
5.966720811827798752e+04 3.940454011033734272e+00 3.477527189390344775e-02
5.966720815308533201e+04 3.903573881109485555e+00 3.430467366299806004e-02
5.966720818789267651e+04 3.923223233337890470e+00 3.487151675504206183e-02
5.966720822270002100e+04 3.952722191905683857e+00 3.462578966637488292e-02
5.966720825750736549e+04 3.958320707745872191e+00 3.523414315114592466e-02
5.966720829231470998e+04 3.932238910234020057e+00 3.478218145863957306e-02
5.966720832712205447e+04 3.972537320614451417e+00 3.560116575673761413e-02
5.966720836192939896e+04 3.944890657947734081e+00 3.558380724922173555e-02
5.966720839673674345e+04 3.931088841346694895e+00 3.580725377868027026e-02
5.966720843154408794e+04 3.896250629547151068e+00 3.483385094303144414e-02
5.966720846635143243e+04 3.947239053051167623e+00 3.539496838659384609e-02
5.966720850115877693e+04 3.880119581464872791e+00 3.430649398312436010e-02
5.966720853596612142e+04 3.856633296078757489e+00 3.444434377369903072e-02
5.966720857077346591e+04 3.937505994053898117e+00 3.559891130839491075e-02
5.966720860558081040e+04 3.893328810089215164e+00 3.504324355747243103e-02
5.966720864038815489e+04 3.829955520376157274e+00 3.389880399602190897e-02
5.966720867519549938e+04 3.950409938799591458e+00 3.545864608074129898e-02
5.966720871000284387e+04 3.886775188977131812e+00 3.504294662025268098e-02
5.966720874481019564e+04 3.924746134845851220e+00 3.529509335518896812e-02
5.966720877961754013e+04 3.953652201612310346e+00 3.555231358663459712e-02
5.966720881442487735e+04 3.938829724152652645e+00 3.567356131965112448e-02
5.966720884923222184e+04 3.845922230374174688e+00 3.470081999045141613e-02
5.966720888403956633e+04 3.966293155113233659e+00 3.617411632336718641e-02
5.966720891884691082e+04 3.916874108804408561e+00 3.531895387719583002e-02
5.966720895365425531e+04 3.893401791438031889e+00 3.570453676258667636e-02
5.966720898846159980e+04 3.897837939683699293e+00 3.568547012186927547e-02
5.966720902326894429e+04 3.928326900981056635e+00 3.632766966581837953e-02
5.966720905807628878e+04 3.889870917304719899e+00 3.548779597418547094e-02
5.966720909288363328e+04 3.892806098141972537e+00 3.554372638039271504e-02
5.966720912769097777e+04 3.974536475019097459e+00 3.689785704847288461e-02
5.966720916249832226e+04 3.922107742473827763e+00 3.583077598515508472e-02
5.966720919730566675e+04 3.895930482765125547e+00 3.509097730335285215e-02
5.966720923211301124e+04 3.968493680297398019e+00 3.586315990296599920e-02
5.966720926692035573e+04 3.913568724443070579e+00 3.538879167345522492e-02
5.966720930172770022e+04 3.930978086964766138e+00 3.565934015989746797e-02
5.966720933653504471e+04 3.973484711307475603e+00 3.640528504163883378e-02
5.966720937134239648e+04 3.905551392715751469e+00 3.510621017967863189e-02
5.966720940614974097e+04 3.858239716939407149e+00 3.445037635953672461e-02
5.966720944095708546e+04 3.958896251375588538e+00 3.614102688372949901e-02
5.966720947576442995e+04 3.933859927524217870e+00 3.578111516010269721e-02
5.966720951057176717e+04 3.884412246678377478e+00 3.502417205628530206e-02
5.966720954537911166e+04 3.917805410490514451e+00 3.470695547171347151e-02
5.966720958018646343e+04 3.922947204566091361e+00 3.573182362491319347e-02
5.966720961499380792e+04 3.896470980773011572e+00 3.487128158404075029e-02
5.966720964980114513e+04 3.882247255610054015e+00 3.497357525413642004e-02
5.966720968460848962e+04 3.852790444529434311e+00 3.448467278597148328e-02
5.966720971941584139e+04 3.871590714585042114e+00 3.453871103826114397e-02
5.966720975422318588e+04 3.814785383037016864e+00 3.396870762624819295e-02
5.966720978903053037e+04 3.832854518625591123e+00 3.402817538507894868e-02
5.966720982383787486e+04 3.909926813280653057e+00 3.498527471941446226e-02
5.966720985864521936e+04 3.862275342123128397e+00 3.441235739334704696e-02
5.966720989345256385e+04 3.904032224327215417e+00 3.509128615986142896e-02
5.966720992825990834e+04 3.874786936458066933e+00 3.446435295306903013e-02
5.966720996306725283e+04 3.891847655400671346e+00 3.466868128362219498e-02
5.966720999787459732e+04 3.818654746189847238e+00 3.371834143128651928e-02
5.966721003268194181e+04 3.897364167228349441e+00 3.509818934703338306e-02
5.966721006748928630e+04 3.845688261736493363e+00 3.428955195846207504e-02
5.966721010229663079e+04 3.879874998500461913e+00 3.477125070089038400e-02
5.966721013710397528e+04 3.911539355960001352e+00 3.526802307649611057e-02
5.966721017191131978e+04 3.896489364241888964e+00 3.551440990723151586e-02
5.966721020671866427e+04 3.920569797819515756e+00 3.550005021161634772e-02
5.966721024152600876e+04 3.873110096698939575e+00 3.490199684491689103e-02
5.966721027633335325e+04 3.930414934973788021e+00 3.530805926760348379e-02
5.966721031114069774e+04 3.962554972033645040e+00 3.559784074233631607e-02
5.966721034594804223e+04 3.894308701365887249e+00 3.491230863382183136e-02
5.966721038075538672e+04 3.893012561619348055e+00 3.480103564940927041e-02
5.966721041556273121e+04 3.869247457144889601e+00 3.421658993469087889e-02
5.966721045037007570e+04 3.886489132927199552e+00 3.486196715621559666e-02
5.966721048517742020e+04 3.864453311100524147e+00 3.448074676997229387e-02
5.966721051998476469e+04 3.837281590540919662e+00 3.437862044652499616e-02
5.966721055479210918e+04 3.841426570018882547e+00 3.414228541820003154e-02
5.966721058959945367e+04 3.818767134668106689e+00 3.400908452793369174e-02
5.966721062440679816e+04 3.797934513327164474e+00 3.365404045341596068e-02
5.966721065921414265e+04 3.845433744944471766e+00 3.395363819280790979e-02
5.966721069402148714e+04 3.853474401186018028e+00 3.411116082520513487e-02
5.966721072882883163e+04 3.846954416141325606e+00 3.438423642865767044e-02
5.966721076363617613e+04 3.787221405468979452e+00 3.370753381582823616e-02
5.966721079844352062e+04 3.851368907568056610e+00 3.462836422611102749e-02
5.966721083325086511e+04 3.886646273132022600e+00 3.473305736321000842e-02
5.966721086805820960e+04 3.821369592852644992e+00 3.383323678462678979e-02
5.966721090286555409e+04 3.791032588090502475e+00 3.378785553772565425e-02
5.966721093767289858e+04 3.903848575145842492e+00 3.479976441356200101e-02
5.966721097248024307e+04 3.872815808639857416e+00 3.460726604252040151e-02
5.966721100728758756e+04 3.833536767785556076e+00 3.375578376820478899e-02
5.966721104209493205e+04 3.824660453670396976e+00 3.392009632245426148e-02
5.966721107690227655e+04 3.781530684222901506e+00 3.310885509481806266e-02
5.966721111170962104e+04 3.829073680848420924e+00 3.389140790939610542e-02
5.966721114651696553e+04 3.881307755432132911e+00 3.465069535616299712e-02
5.966721118132431002e+04 3.878783244015930443e+00 3.449901504937352009e-02
5.966721121613165451e+04 3.883175210129505395e+00 3.472203620748770536e-02
5.966721125093899900e+04 3.898126707587508122e+00 3.458317178278522835e-02
5.966721128574634349e+04 3.899749037571268673e+00 3.441822899300035071e-02
5.966721132055368798e+04 3.862330758962623900e+00 3.421815041013730879e-02
5.966721135536103247e+04 3.867643408506129976e+00 3.460218407323513434e-02
5.966721139016837697e+04 3.880969062949227055e+00 3.487997217329499161e-02
5.966721142497572146e+04 3.831271623672230398e+00 3.382098036345512759e-02
5.966721145978306595e+04 3.834409080792343882e+00 3.410358845773601988e-02
5.966721149459041044e+04 3.829420535698115913e+00 3.390203779188761396e-02
5.966721152939775493e+04 3.834089976093308483e+00 3.438334696093254400e-02
5.966721156420509942e+04 3.818431610942249144e+00 3.390316654926132933e-02
5.966721159901244391e+04 3.798941229250785145e+00 3.386555848879297531e-02
5.966721163381978840e+04 3.771378855154206455e+00 3.319321554288128667e-02
5.966721166862713289e+04 3.841488083197486691e+00 3.387600307700926877e-02
5.966721170343447739e+04 3.838363797049027859e+00 3.454515284301164918e-02
5.966721173824182188e+04 3.882792276681519272e+00 3.485728009881077644e-02
5.966721177304916637e+04 3.891100581808033976e+00 3.480037361593070477e-02
5.966721180785651086e+04 3.880755861871259871e+00 3.437962203910121389e-02
5.966721184266385535e+04 3.859864180821950708e+00 3.445899216821905059e-02
5.966721187747119984e+04 3.868258226685519219e+00 3.422855427251208366e-02
5.966721191227854433e+04 3.892723574568598188e+00 3.472543654428578153e-02
5.966721194708588882e+04 3.878692661239448558e+00 3.441252548332540684e-02
5.966721198189323331e+04 3.867158823046522365e+00 3.507238306610581391e-02
5.966721201670057781e+04 3.886141944164144046e+00 3.471203981485764672e-02
5.966721205150792957e+04 3.908010050495241750e+00 3.510269993383255405e-02
5.966721208631527406e+04 3.855445922795456060e+00 3.477610550096982278e-02
5.966721212112261128e+04 3.885847446897025659e+00 3.468651918163007108e-02
5.966721215592995577e+04 3.927497878753716254e+00 3.553910910504461118e-02
5.966721219073730026e+04 3.864095582172073939e+00 3.450312135658591822e-02
5.966721222554464475e+04 3.867245687233253459e+00 3.428106543509241988e-02
5.966721226035198924e+04 3.912501474926253220e+00 3.538435615014517976e-02
5.966721229515933373e+04 3.969097689391845041e+00 3.521078327947638198e-02
5.966721232996667823e+04 3.902676253125693329e+00 3.442968508401932776e-02
5.966721236477402272e+04 3.851524263365512013e+00 3.395393355809527003e-02
5.966721239958137448e+04 3.923982300356501085e+00 3.451426034384064839e-02
5.966721243438871898e+04 3.926209057948749415e+00 3.487858292627805251e-02
5.966721246919605619e+04 3.896562417996612737e+00 3.461458392779921678e-02
5.966721250400340068e+04 3.899052055880075418e+00 3.501106808575579071e-02
5.966721253881074517e+04 3.929695622557631385e+00 3.530162839816954057e-02
5.966721257361808966e+04 3.834067017873036054e+00 3.366634769540461508e-02
5.966721260842543415e+04 3.883493251511979771e+00 3.423208888164683966e-02
5.966721264323277865e+04 3.912468838518320613e+00 3.460582502211103501e-02
5.966721267804013041e+04 3.908220713932657464e+00 3.434438177921162599e-02
5.966721271284747490e+04 3.979474493951552283e+00 3.537965996692184201e-02
5.966721274765481212e+04 3.904235804219127193e+00 3.444786409343208317e-02
5.966721278246215661e+04 3.960387924329628717e+00 3.502645605968586484e-02
5.966721281726950110e+04 4.013063361249612271e+00 3.578917705958716694e-02
5.966721285207684559e+04 3.958266288200659400e+00 3.493780967539140969e-02
5.966721288688419008e+04 3.909225647982692564e+00 3.401839808391492886e-02
5.966721292169153458e+04 4.012923117687086538e+00 3.609930641836400778e-02
5.966721295649887907e+04 3.922665212231639220e+00 3.467186373145779432e-02
5.966721299130622356e+04 4.012454986549101044e+00 3.578683473556320410e-02
5.966721302611357532e+04 3.953760460354351913e+00 3.662160524986771831e-02


==> figures/ground-lc/202303080910_tic3788_g.dat <==
6.001214045062463993e+04 9.826399702853014784e-01 5.279374585633829497e-03
6.001214048895965243e+04 9.774438461199539407e-01 5.262517483759562333e-03
6.001214052376700420e+04 9.779048166955984778e-01 5.316009227900354850e-03
6.001214055857434869e+04 9.766308404142900468e-01 5.388256230794641333e-03
6.001214059338170046e+04 9.705744975663886942e-01 5.175411634611081120e-03
6.001214062818905950e+04 9.803149752354786139e-01 5.213749875583651751e-03
6.001214066299640399e+04 9.830240239141492253e-01 5.333745370820242547e-03
6.001214069780375576e+04 9.911133678345269704e-01 5.322239899163313560e-03
6.001214073261110752e+04 9.923566300687310937e-01 5.320241676995164648e-03
6.001214076741845929e+04 9.943330590428279825e-01 5.317010154394850689e-03
6.001214080222581106e+04 9.895892544437406846e-01 5.359266224380447065e-03
6.001214083703316282e+04 9.840996893534911250e-01 5.300934578514829125e-03
6.001214087184051459e+04 9.918169890563531821e-01 5.422471292107467443e-03
6.001214090664786636e+04 1.003659223506210285e+00 5.472320881147874419e-03
6.001214094145521813e+04 1.011333958906102115e+00 5.450186839881520327e-03
6.001214097626256989e+04 1.013921469291581667e+00 5.440691716632813958e-03
6.001214101106992166e+04 1.008560931905235769e+00 5.463375292924665776e-03
6.001214104587727343e+04 1.001339854176857225e+00 5.299260075473519009e-03
6.001214108068462519e+04 1.000684969252362055e+00 5.261034187809844435e-03
6.001214111549197696e+04 9.964762138605696151e-01 5.269332393989007053e-03
6.001214115029932145e+04 9.964422891152373563e-01 5.397436571903569888e-03
6.001214118510667322e+04 1.010027198393409487e+00 5.310583144265430128e-03
6.001214121991402499e+04 1.009219547521047256e+00 5.351994143939628988e-03
6.001214125472136948e+04 9.922479011424799600e-01 5.389056957425495363e-03
6.001214128952872125e+04 1.001949564806197124e+00 5.458195531191896779e-03
6.001214132433607301e+04 1.003589520124712697e+00 5.463607462506763456e-03
6.001214135914342478e+04 9.950404340225212918e-01 5.282939680195945092e-03
6.001214139395077655e+04 1.006229691552517069e+00 5.399468959325868893e-03
6.001214142875812831e+04 1.016756282543448187e+00 5.492581994186612228e-03
6.001214146356548008e+04 1.023487947683728638e+00 5.655553882990401945e-03
6.001214149837283185e+04 1.012491164633247509e+00 5.564278955379478413e-03
6.001214153318018361e+04 1.013229127143577379e+00 5.648170672047982468e-03
6.001214156798753538e+04 1.005610845979136414e+00 5.665098231107741807e-03
6.001214160279488715e+04 1.014393323869870800e+00 5.542362876976941917e-03
6.001214163760223892e+04 1.007415784568814754e+00 5.388760121389551440e-03
6.001214167240959068e+04 1.011098941606289214e+00 5.410192911965997810e-03
6.001214170721694245e+04 1.017172955967500902e+00 5.426067881486433021e-03
6.001214174202429422e+04 1.032876008817898983e+00 5.757659615483620708e-03
6.001214177683164598e+04 1.033656721027103265e+00 5.569977008087618510e-03
6.001214181163899048e+04 1.025859846099090866e+00 5.608081207443406206e-03
6.001214184644634224e+04 1.012771273438977770e+00 5.475815096641157946e-03
6.001214188125369401e+04 1.003964484120556167e+00 5.415842323262236128e-03
6.001214191606103850e+04 1.026333770013067470e+00 5.591155856835793719e-03
6.001214195086839027e+04 1.029244362938244839e+00 5.527811135557282943e-03
6.001214198567574203e+04 1.026824883882439421e+00 5.458038134321256500e-03
6.001214202048309380e+04 1.024993860843426807e+00 5.435472957422990067e-03
6.001214205529044557e+04 1.013854726811671769e+00 5.371076222561037110e-03
6.001214209009779734e+04 1.022830854731477501e+00 5.502647200425254785e-03
6.001214212490514910e+04 1.012234713278910458e+00 5.395461666063383101e-03
6.001214215971250087e+04 1.012870098224389670e+00 5.502862619680058860e-03
6.001214219451985264e+04 1.019635121271412315e+00 5.566909550122528354e-03
6.001214222932720440e+04 1.011546585929514075e+00 5.618605192089138473e-03
6.001214226413455617e+04 1.017516371885795357e+00 5.809416259550735477e-03
6.001214229894190794e+04 1.024201312214971349e+00 5.544368621253405530e-03
6.001214233374925971e+04 1.008798894070526364e+00 5.660706223484767742e-03
6.001214236855661147e+04 1.019446018937979037e+00 5.545214933287462636e-03
6.001214240336396324e+04 1.000345270276265630e+00 5.421518684373495545e-03
6.001214243817131501e+04 1.010387027381841829e+00 5.386523323865008428e-03
6.001214247297866677e+04 1.009697854762638070e+00 5.517367861077942907e-03
6.001214250778601127e+04 1.006893838020649579e+00 5.565405413247714525e-03
6.001214254259336303e+04 1.015523911096084753e+00 5.600666969750694481e-03
6.001214257740071480e+04 1.018066022970297135e+00 5.678011735054647527e-03
6.001214261220806657e+04 1.012540139561654673e+00 5.640150971282859721e-03
6.001214264701541106e+04 1.000399872442538918e+00 5.386652151258130607e-03
6.001214268182276282e+04 1.023816167104227626e+00 5.717195144758832961e-03
6.001214271663011459e+04 1.022264592062235300e+00 5.614845623545845418e-03
6.001214275143746636e+04 1.017247769266429014e+00 5.521299265739155852e-03
6.001214278624481813e+04 1.010509223993817152e+00 5.587038597828739538e-03
6.001214282105216989e+04 1.006941547225294720e+00 5.534419264937871612e-03
6.001214285585952166e+04 1.012165738333854259e+00 5.559469630211931294e-03
6.001214289066687343e+04 1.002140113521722498e+00 5.515503168907255095e-03
6.001214292547422519e+04 1.008425318056160647e+00 5.548590705911647658e-03
6.001214296028157696e+04 1.001146838438416564e+00 5.503921014751883903e-03
6.001214299508892873e+04 1.009059595384846686e+00 5.550198540925815535e-03
6.001214302989628050e+04 1.012488276085287353e+00 5.464418424191168702e-03
6.001214306470363226e+04 1.010785780572160508e+00 5.476591733153545090e-03
6.001214309951098403e+04 1.012013633256125589e+00 5.472203764364608203e-03
6.001214313431833580e+04 1.010062661264935047e+00 5.441872638708786757e-03
6.001214316912568756e+04 1.007174938966013178e+00 5.454420800504582514e-03
6.001214320393303933e+04 1.019554298184267349e+00 5.571019955235730764e-03
6.001214323874038382e+04 1.003106964467840756e+00 5.461385338911636626e-03
6.001214327354773559e+04 1.020231075644675744e+00 5.538328335623546664e-03
6.001214330835508736e+04 1.003076570156923975e+00 5.451353800331249985e-03
6.001214334316243185e+04 9.943021429749741014e-01 5.457844831917746387e-03
6.001214337796978361e+04 1.002777980943591052e+00 5.488590500602313731e-03
6.001214341277714266e+04 1.003841601973243680e+00 5.614656326952249983e-03
6.001214344758448715e+04 1.014117326336189562e+00 5.509056155434846440e-03
6.001214348239183892e+04 1.007328374644999025e+00 5.435126471936904680e-03
6.001214351719919068e+04 1.006528432692381125e+00 5.492845712348475885e-03
6.001214355200654245e+04 1.004318192022436440e+00 5.587267818671123876e-03
6.001214358681389422e+04 9.830573559759140378e-01 5.394602711548741013e-03
6.001214362162124598e+04 1.005435986703133278e+00 5.462487525662989077e-03
6.001214365642859775e+04 1.000739300311846103e+00 5.409466103687474332e-03
6.001214369123594952e+04 1.014798902166329064e+00 5.577693463095241728e-03
6.001214372604330129e+04 1.019387810162163621e+00 5.604259528999688128e-03
6.001214376085065305e+04 1.000838824109329561e+00 5.425318705102884220e-03
6.001214379565800482e+04 9.920875276911285123e-01 5.431057452450389206e-03
6.001214383046535659e+04 1.003141971782682162e+00 5.366614257818833576e-03
6.001214386527270835e+04 9.953113933638423338e-01 5.350188118798809844e-03
6.001214390008006012e+04 1.004257332419346671e+00 5.519184715743007293e-03
6.001214393488740461e+04 1.003414474211101748e+00 5.493389191015371487e-03
6.001214396969475638e+04 1.005474137081959540e+00 5.523787993924616710e-03
6.001214400450210815e+04 1.004995707478309352e+00 5.483339750327317907e-03
6.001214403930945264e+04 1.009634731317823997e+00 5.473663080324283822e-03
6.001214407411680440e+04 9.908438626522741988e-01 5.323089052735996592e-03
6.001214410892415617e+04 9.867965533168483461e-01 5.277884999378257280e-03
6.001214414373150794e+04 9.911243581274955528e-01 5.324642423330951981e-03
6.001214417853885971e+04 1.005754885113134378e+00 5.443961135049067181e-03
6.001214421334621147e+04 1.006217844521838600e+00 5.471853416421170596e-03
6.001214424815356324e+04 1.002051687435839389e+00 5.455526830092225464e-03
6.001214428296091501e+04 1.020218291538974364e+00 5.603435094565313405e-03
6.001214431776826677e+04 1.007553598981903997e+00 5.473745261593722725e-03
6.001214435257561854e+04 1.005474212978064497e+00 5.539310527043504739e-03
6.001214438738297031e+04 1.012306202614403405e+00 5.653949340174330672e-03
6.001214442219032208e+04 1.019646308312499139e+00 5.585926482461108997e-03
6.001214445699767384e+04 1.020730406231199927e+00 5.533506330428738726e-03
6.001214449180502561e+04 1.027533905135569192e+00 5.565694076900076087e-03
6.001214452661237738e+04 1.008326338121851684e+00 5.393888551577915615e-03
6.001214456141972914e+04 1.012113079311276254e+00 5.400241541800109187e-03
6.001214459622708091e+04 1.016059002314124049e+00 5.394375798206427902e-03
6.001214463103442540e+04 9.999521410580629599e-01 5.263980490487761218e-03
6.001214466584177717e+04 1.013087442892997014e+00 5.389288465358422694e-03
6.001214470064912894e+04 9.992449814348867143e-01 5.321932085408923561e-03
6.001214473545648070e+04 1.018057881075552729e+00 5.406876097003503884e-03
6.001214477026383247e+04 1.017591471125991465e+00 5.430889738089888195e-03
6.001214480507118424e+04 1.015114653839205960e+00 5.303719027252722790e-03
6.001214483987853600e+04 1.012472166165729215e+00 5.397646644727649608e-03
6.001214487468588050e+04 1.020925242877088968e+00 5.475892815170855729e-03
6.001214490949323226e+04 1.009262423666663855e+00 5.438111109859858003e-03
6.001214494430058403e+04 1.004018793365368367e+00 5.363092022921673967e-03
6.001214497910793580e+04 1.014262937438562773e+00 5.382530796949090007e-03
6.001214501391528756e+04 1.026063519292894632e+00 5.655125934847435136e-03
6.001214504872263933e+04 1.021817784365804949e+00 5.559857111442962144e-03
6.001214508352999110e+04 1.010835497131224336e+00 5.391148714909400896e-03
6.001214511833734286e+04 1.014771207371476525e+00 5.406057211512773145e-03
6.001214515314469463e+04 1.011431373043544024e+00 5.460382768272087177e-03
6.001214518795204640e+04 1.008767726262685072e+00 5.357672474520356123e-03
6.001214522275939817e+04 1.001953565526551015e+00 5.387654525472698741e-03
6.001214525756674993e+04 1.015438258509783642e+00 5.573973698548777278e-03
6.001214529237410170e+04 1.009938821662901276e+00 5.358093165174867244e-03
6.001214532718145347e+04 1.008872609521319852e+00 5.356695732194029225e-03
6.001214536198880523e+04 1.021910952759935709e+00 5.443953548154298501e-03
6.001214539679614973e+04 1.027077896610451901e+00 5.709160070258650042e-03
6.001214543160350149e+04 1.018510021089652939e+00 5.417823919546430750e-03
6.001214546641085326e+04 1.029765522007841216e+00 5.385528599889833658e-03
6.001214550121820503e+04 1.025986287737165492e+00 5.444456433063770903e-03
6.001214553602555679e+04 1.031730905090171069e+00 5.513658480364718763e-03
6.001214557083290856e+04 1.027092626948243659e+00 5.544583701029560420e-03
6.001214560564025305e+04 1.028937173068432021e+00 5.495712897106559865e-03
6.001214564044760482e+04 1.019114538799423819e+00 5.414425244733993108e-03
6.001214567525495659e+04 1.028704538762328813e+00 5.550651143373652556e-03
6.001214571006230835e+04 1.030452840347824583e+00 5.499394659949252695e-03
6.001214574486966012e+04 1.023222328356259814e+00 5.387920756026972832e-03
6.001214577967701189e+04 1.036557752703152868e+00 5.572582028352375538e-03
6.001214581448436365e+04 1.046158449244685595e+00 5.597803210556032832e-03
6.001214584929171542e+04 1.028422712713890519e+00 5.409664303413773065e-03
6.001214588409906719e+04 1.017627942653447137e+00 5.357316176597611522e-03
6.001214591890641896e+04 1.024272717325338533e+00 5.502886523696975778e-03
6.001214595371377072e+04 1.031976828384570055e+00 5.406326351171983347e-03
6.001214598852112249e+04 1.038795723366016555e+00 5.496282043862405799e-03
6.001214602332847426e+04 1.045060094935257755e+00 5.467146830559460602e-03
6.001214605813582602e+04 1.028002932727216434e+00 5.404398890608213407e-03
6.001214609294317779e+04 1.031741367962489830e+00 5.490015695083279995e-03
6.001214612775052228e+04 1.025518574151027984e+00 5.461048022387744900e-03
6.001214616255787405e+04 1.036876928800449127e+00 5.583736137655417181e-03
6.001214619736522582e+04 1.016670826450732479e+00 5.393061609083323917e-03
6.001214623217257758e+04 1.025661657608940347e+00 5.364144669661495037e-03
6.001214626697992935e+04 1.040361920604872870e+00 5.433096311012392161e-03
6.001214630178728112e+04 1.037860425076797322e+00 5.490808272527656492e-03
6.001214633659462561e+04 1.020434151601159467e+00 5.353755499395517967e-03
6.001214637140197738e+04 1.024654475402951626e+00 5.402665796686939581e-03
6.001214640620932914e+04 1.023860134756038542e+00 5.357525340674538193e-03
6.001214644101668091e+04 1.021798018378814232e+00 5.343458675305588074e-03
6.001214647582403268e+04 1.032310932834810790e+00 5.463618104992021100e-03
6.001214651063138444e+04 1.034949502459678650e+00 5.390349043247588678e-03
6.001214654543873621e+04 1.031302066226559955e+00 5.409058951756274061e-03
6.001214658024608798e+04 1.033878084572756206e+00 5.408932588895093256e-03
6.001214661505343975e+04 1.025849691563823995e+00 5.338854764337854809e-03
6.001214664986079151e+04 1.013739766863308356e+00 5.328515658320362447e-03
6.001214668466814328e+04 1.010282579787238788e+00 5.287415634213139641e-03
6.001214671947549505e+04 1.014467739228471110e+00 5.369529396018629837e-03
6.001214675428284681e+04 1.019054685045390096e+00 5.362660778726637857e-03
6.001214678909019858e+04 1.025255268396625619e+00 5.389960738476323558e-03
6.001214682389755035e+04 1.019768059103624003e+00 5.380883515501343368e-03
6.001214685870489484e+04 1.016238192540843466e+00 5.374243116905751474e-03
6.001214689351224661e+04 1.009178606682379797e+00 5.232436008678130294e-03
6.001214692831959837e+04 1.000767288599224925e+00 5.253135606812469119e-03
6.001214696312695014e+04 1.012682737732042648e+00 5.273237707845400413e-03
6.001214699793430191e+04 1.003504733432814877e+00 5.207000967990423751e-03
6.001214703274165367e+04 1.010361961122065333e+00 5.314883775013922243e-03
6.001214706754900544e+04 1.016199187645162150e+00 5.547746920827881061e-03
6.001214710235634993e+04 1.021981537274227803e+00 5.452686034285136353e-03
6.001214713716370170e+04 1.010253723534406012e+00 5.497783727347819137e-03
6.001214717197105347e+04 9.994465826108142048e-01 5.363117449931578684e-03
6.001214720677840523e+04 1.003591407061941831e+00 5.471326275907186301e-03
6.001214724158575700e+04 1.001957236296408649e+00 5.289280636887672311e-03
6.001214727639310877e+04 1.002380334839525489e+00 5.376923862174263873e-03
6.001214731120046054e+04 1.003094395678621797e+00 5.396588602795392500e-03
6.001214734600781230e+04 1.000076241527091403e+00 5.273657390131278148e-03
6.001214738081516407e+04 1.006814179540645782e+00 5.528280818449938031e-03
6.001214741562251584e+04 9.952561349931031698e-01 5.362712851939274716e-03
6.001214745042986760e+04 9.975787494917410791e-01 5.429409162956111770e-03
6.001214748523721937e+04 1.002685901280284231e+00 5.460501086152046851e-03
6.001214752004457114e+04 9.983223626084646307e-01 5.675663261166122645e-03
6.001214755485192291e+04 9.996202719568010320e-01 5.400089462304247245e-03
6.001214758965926740e+04 1.008617861679147243e+00 5.448005389997546098e-03
6.001214762446661916e+04 1.002961855412993764e+00 5.350274800952202481e-03
6.001214765927397093e+04 9.891893568550804705e-01 5.279198002717753677e-03
6.001214769408132270e+04 9.837032978271621486e-01 5.272729551644898469e-03
6.001214772888867446e+04 9.845948816341969501e-01 5.317109415225105586e-03
6.001214776369602623e+04 9.921832806178741970e-01 5.345868388796939236e-03
6.001214779850337800e+04 9.764303542675317749e-01 5.320644913871942772e-03
6.001214783331072249e+04 9.943010464251837988e-01 5.388574149395144834e-03
6.001214786811807426e+04 9.830047148243332700e-01 5.311881026418694557e-03
6.001214790292542602e+04 9.810553730040820763e-01 5.273816394267214110e-03
6.001214793773277779e+04 9.796906922669390561e-01 5.254170820817989813e-03
6.001214797254012956e+04 9.754957505989546585e-01 5.167367396128079091e-03
6.001214800734748133e+04 9.801254849778209266e-01 5.319410035429184003e-03
6.001214804215483309e+04 9.805585821073613539e-01 5.251024839416425227e-03
6.001214807696218486e+04 9.864845212622451731e-01 5.269884701109494099e-03
6.001214811176953663e+04 9.779243189282929016e-01 5.240938153812433817e-03
6.001214814657688839e+04 9.870073650779750407e-01 5.241672360828321386e-03
6.001214818138424016e+04 9.765296481796990058e-01 5.250269533994942131e-03
6.001214821619159193e+04 9.854992392166593840e-01 5.385385321329861502e-03
6.001214825099894369e+04 9.753667729472020875e-01 5.224292107619835090e-03
6.001214828580629546e+04 9.967136444205660917e-01 5.362112394292845377e-03
6.001214832061364723e+04 9.894360738385302723e-01 5.339360578558969422e-03
6.001214835542099172e+04 1.000104187844993442e+00 5.362139498963843474e-03
6.001214839022834349e+04 9.989911452910136269e-01 5.356742506464937971e-03
6.001214842503570253e+04 9.943321831192462046e-01 5.319881286025533382e-03
6.001214845984304702e+04 9.883094594816410616e-01 5.270222412777646886e-03
6.001214849465039879e+04 9.905899369854660463e-01 5.341492154388256287e-03
6.001214852945775056e+04 9.912735213764309883e-01 5.285045139127556198e-03
6.001214856426509505e+04 9.972120840502991523e-01 5.337625501623631877e-03
6.001214859907244681e+04 9.983739370902811050e-01 5.375273644774829739e-03
6.001214863387979858e+04 9.970183820587223966e-01 5.361142676844604833e-03
6.001214866868715035e+04 1.001183006315646606e+00 5.310217855004586984e-03
6.001214870349450212e+04 9.916932849148513140e-01 5.302644349925926363e-03
6.001214873830185388e+04 9.971947572641145507e-01 5.316692966960386360e-03
6.001214877310920565e+04 1.001481515517408827e+00 5.255602376448265632e-03
6.001214880791655742e+04 9.849289353881671705e-01 5.165190568152179008e-03
6.001214884272390918e+04 9.975985719837294763e-01 5.455428366063122536e-03
6.001214887753126095e+04 9.949899742910589540e-01 5.379217213410010523e-03
6.001214891233861272e+04 9.961905737894510837e-01 5.374982056844859919e-03
6.001214894714596448e+04 9.985966207010584794e-01 5.345274533620937053e-03
6.001214898195331625e+04 1.004936471724607872e+00 5.384945838699377665e-03
6.001214901676066802e+04 9.945633413301657733e-01 5.337150825023766892e-03
6.001214905156801979e+04 9.916209509062614558e-01 5.294619557182169735e-03
6.001214908637537155e+04 9.978562599892399909e-01 5.296773194820227938e-03
6.001214912118272332e+04 1.008582664972157872e+00 5.504125297667852509e-03
6.001214915599007509e+04 9.934609931593177956e-01 5.351677415958730130e-03
6.001214919079741958e+04 1.003746868949097149e+00 5.323400322453319955e-03
6.001214922560477135e+04 1.004621451679156952e+00 5.342033808910081651e-03
6.001214926041212311e+04 9.940507364222497255e-01 5.166950992217037714e-03
6.001214929521946760e+04 1.004159577764008437e+00 5.332616029159279250e-03
6.001214933002681937e+04 9.965459339573267128e-01 5.255235682761086845e-03
6.001214936483417114e+04 1.015396777468605016e+00 5.381304608585502254e-03
6.001214939964152290e+04 1.007003927706540125e+00 5.426710707658164226e-03
6.001214943444887467e+04 1.006202548267082442e+00 5.418329607119994409e-03
6.001214946925622644e+04 1.016400807364743697e+00 5.437792981686064356e-03
6.001214950406357821e+04 1.010480154390918761e+00 5.467461317854513392e-03
6.001214953887092997e+04 9.928773153115483252e-01 5.209235501970003318e-03
6.001214957367828174e+04 1.000026132477579877e+00 5.293009361712075651e-03
6.001214960848563351e+04 1.026904144920022688e+00 5.469158141104177827e-03
6.001214964329298527e+04 1.009064505770035147e+00 5.393699594511964894e-03
6.001214967810033704e+04 1.014127526258681522e+00 5.444036137085026678e-03
6.001214971290768881e+04 1.011355666594614178e+00 5.422999272752682814e-03
6.001214974771504058e+04 1.006860198945071172e+00 5.502309088495540255e-03
6.001214978252239234e+04 1.003435208691034086e+00 5.363669481304018938e-03
6.001214981732974411e+04 1.004183565790840671e+00 5.383792836183264215e-03
6.001214985213709588e+04 1.001549058576733708e+00 5.327954536907949720e-03
6.001214988694444764e+04 1.014673948745786758e+00 5.376364292496645624e-03
6.001214992175179214e+04 1.012920087481542497e+00 5.469360578292376159e-03
6.001214995655914390e+04 1.007986406131423429e+00 5.467021410955908919e-03
6.001214999136649567e+04 1.000041460546475136e+00 5.374712118328489607e-03
6.001215002617384016e+04 9.987768291276301058e-01 5.383597157661535251e-03
6.001215006098119193e+04 1.007286047025998110e+00 5.365655435996342752e-03
6.001215009578855097e+04 1.000283010915724358e+00 5.311655536725432523e-03
6.001215013059589546e+04 1.010656537235110841e+00 5.430620324496901290e-03
6.001215016540324723e+04 1.010478958618724832e+00 5.382925858464613841e-03
6.001215020021059900e+04 1.010608630037724165e+00 5.457519879056512563e-03
6.001215023501795076e+04 1.000891163917344784e+00 5.243663714727595654e-03
6.001215026982530253e+04 1.002876167073623925e+00 5.273463201466280226e-03
6.001215030463265430e+04 9.925573277572881103e-01 5.295371741833571240e-03
6.001215033944000606e+04 9.891435211121961668e-01 5.219652073697471709e-03
6.001215037424735783e+04 9.978592889396151744e-01 5.327663423127347239e-03
6.001215040905470960e+04 1.006954228556388831e+00 5.259177214783089180e-03
6.001215044386206137e+04 9.995929102218781281e-01 5.346568250208555591e-03
6.001215047866941313e+04 1.009919607103773931e+00 5.357330965619724363e-03
6.001215051347676490e+04 1.002338919514679461e+00 5.355577285205723008e-03
6.001215054828411667e+04 9.847897252317902028e-01 5.196215259265363207e-03
6.001215058309146843e+04 9.918866913751184233e-01 5.298543726699676305e-03
6.001215061789882020e+04 9.823135192607752586e-01 5.213093959045030264e-03
6.001215065270617197e+04 9.948023589518329990e-01 5.236556058092754415e-03
6.001215068751351646e+04 9.934961462870072202e-01 5.300661860017126872e-03
6.001215072232086823e+04 9.868245555510039013e-01 5.272331500257584382e-03
6.001215075712821999e+04 9.889764518430267382e-01 5.221024358588303473e-03
6.001215079193557176e+04 9.841890742525847280e-01 5.347506165632765450e-03
6.001215082674292353e+04 9.817817443716643222e-01 5.436645575047334769e-03
6.001215086155027529e+04 9.873474296514099802e-01 5.220139702731849650e-03
6.001215089635761979e+04 9.834148962862453436e-01 5.311820281045714562e-03
6.001215093116497155e+04 9.942776418234265945e-01 5.327924125753166935e-03
6.001215096597232332e+04 9.944538170050504222e-01 5.283735721937880478e-03
6.001215100077967509e+04 9.795552736542620931e-01 5.212954830057690662e-03
6.001215103558702685e+04 9.805767029281970970e-01 5.177490603820061529e-03
6.001215107039437862e+04 9.659253092493522708e-01 5.187757781286558324e-03
6.001215110520173039e+04 9.690002278710484473e-01 5.082436750720232578e-03
6.001215114000908216e+04 9.816280577836450361e-01 5.253951568212917450e-03
6.001215117481643392e+04 9.818048755647775794e-01 5.208288915760090308e-03
6.001215120962378569e+04 9.726687788303611804e-01 5.148496511947488544e-03
6.001215124443113746e+04 9.738196745750506977e-01 5.237428689794688084e-03
6.001215127923848922e+04 9.716572246844381588e-01 5.185036342216470077e-03
6.001215131404584099e+04 9.679303298455534943e-01 5.091561761790083795e-03
6.001215134885319276e+04 9.719415550595678077e-01 5.201672444530690970e-03
6.001215138366054452e+04 9.752734960311069123e-01 5.163173406196576443e-03
6.001215141846789629e+04 9.841848285322573053e-01 5.284040510931575958e-03
6.001215145327524806e+04 9.819015955838115151e-01 5.238985466398956604e-03
6.001215148808259255e+04 9.863332240906421688e-01 5.277955151731602949e-03
6.001215152288994432e+04 9.740057217530878608e-01 5.242362363551582478e-03
6.001215155769729608e+04 9.578145347984498015e-01 5.179188033993351904e-03
6.001215159250464785e+04 9.626323221542478770e-01 5.150362246247497562e-03
6.001215162731199962e+04 9.647784813415941629e-01 5.091690678498822509e-03
6.001215166211935139e+04 9.691593882818196892e-01 5.198445400477485698e-03
6.001215169692669588e+04 9.750080972542247704e-01 5.214066566153682802e-03
6.001215173173404764e+04 9.678583455451880146e-01 5.266858721921777696e-03
6.001215176654139941e+04 9.768971496171838798e-01 5.234581920688263779e-03
6.001215180134875118e+04 9.708949257770479457e-01 5.168730070230454984e-03
6.001215183615610295e+04 9.725261250087460230e-01 5.350814686072210072e-03
6.001215187096345471e+04 9.691862223344747118e-01 5.212816089984867972e-03
6.001215190577080648e+04 9.603266608962441886e-01 5.177294781386169130e-03
6.001215194057815825e+04 9.656559165925455712e-01 5.238612224755910193e-03
6.001215197538551001e+04 9.652594441436272987e-01 5.201685812146941007e-03
6.001215201019286178e+04 9.653931719984937265e-01 5.048366873750448174e-03
6.001215204500021355e+04 9.566597551831352853e-01 5.115719365942799843e-03
6.001215207980756531e+04 9.611381264084294385e-01 5.183184175994412154e-03
6.001215211461491708e+04 9.561092283043117757e-01 5.101753828963827807e-03
6.001215214942226885e+04 9.592288031956283101e-01 5.212922024578650788e-03
6.001215218422962062e+04 9.652144314412195447e-01 5.078401337544922317e-03
6.001215221903697238e+04 9.617736503072935594e-01 5.099185814729743742e-03
6.001215225384431687e+04 9.587817612370196363e-01 5.098597892703769265e-03
6.001215228865166864e+04 9.642364845595030598e-01 5.114744632776819719e-03
6.001215232345902768e+04 9.628160278506966430e-01 5.153804222613299867e-03
6.001215235826637218e+04 9.646722079014452556e-01 5.106414917121371994e-03
6.001215239307372394e+04 9.635179014215792259e-01 5.217410941346293032e-03
6.001215242788107571e+04 9.644433934121505736e-01 5.121506576797632722e-03
6.001215246268842020e+04 9.641219216966240291e-01 5.068441006619650059e-03
6.001215249749577197e+04 9.548873673397995088e-01 5.041305142004301812e-03
6.001215253230312373e+04 9.616761648436885634e-01 5.133491364314320474e-03
6.001215256711047550e+04 9.630963288722241833e-01 5.154630534883620357e-03
6.001215260191782727e+04 9.583866309691674301e-01 5.094527943151266024e-03
6.001215263672517904e+04 9.576419822803576842e-01 5.157226110576718786e-03
6.001215267153253080e+04 9.649604079573408377e-01 5.201406598735590185e-03
6.001215270633988257e+04 9.619356667340054345e-01 5.206814482470397548e-03
6.001215274114723434e+04 9.635125325582328815e-01 5.134490970973755626e-03
6.001215277595458610e+04 9.631480963100690351e-01 5.104670940134324944e-03
6.001215281076193787e+04 9.607033189542745211e-01 5.205345227534295335e-03
6.001215284556928964e+04 9.502858340988967756e-01 5.065408818726689286e-03
6.001215288037664141e+04 9.645236047735393781e-01 5.208389355074402073e-03
6.001215291518399317e+04 9.633576554392733193e-01 5.120011360137348595e-03
6.001215294999134494e+04 9.721418817987590444e-01 5.178674919234432794e-03
6.001215298479869671e+04 9.794929808356143131e-01 5.170531555006627374e-03
6.001215301960604847e+04 9.725792696010516769e-01 5.192900607696670189e-03
6.001215305441340024e+04 9.706355023238839586e-01 5.242989694224270934e-03
6.001215308922075201e+04 9.700299256778597279e-01 5.194162880773463276e-03
6.001215312402809650e+04 9.767258835690476593e-01 5.214157038996512263e-03
6.001215315883544827e+04 9.870711341509561532e-01 5.262052487018383656e-03
6.001215319364280003e+04 9.851445375993873599e-01 5.216540891473925474e-03
6.001215322845014452e+04 9.944558578157739470e-01 5.245798345436837422e-03
6.001215326325749629e+04 9.877288778561451599e-01 5.248870239381151284e-03
6.001215329806485533e+04 9.883416047186368569e-01 5.272093892599471164e-03
6.001215333287219983e+04 9.699410372603732844e-01 5.116344524027132551e-03
6.001215336767955159e+04 9.805220509787387906e-01 5.133425461324345532e-03
6.001215340248690336e+04 9.747932152663625338e-01 5.116011249817752592e-03
6.001215343729425513e+04 9.863076899577393197e-01 5.243102723862965581e-03
6.001215347210160689e+04 9.878211465017976423e-01 5.190164994883123516e-03
6.001215350690895866e+04 9.950091255060101725e-01 5.300793382043434039e-03
6.001215354171631043e+04 9.922911262040751135e-01 5.142786829131142101e-03
6.001215357652366220e+04 9.821027971374556298e-01 5.108414963774469443e-03
6.001215361133101396e+04 9.883900235559575087e-01 5.172960464017375623e-03
6.001215364613836573e+04 9.795072233461191713e-01 5.192661993725493710e-03
6.001215368094571750e+04 9.871041972300165224e-01 5.166195587704479862e-03
6.001215371575306926e+04 9.922403113961716370e-01 5.238682735456775055e-03
6.001215375056042103e+04 1.001141699188790923e+00 5.233541828857332136e-03
6.001215378536777280e+04 9.886626421007639332e-01 5.161301695817518270e-03
6.001215382017512457e+04 9.778693043147859143e-01 5.155503169188929875e-03
6.001215385498247633e+04 9.874346011103142251e-01 5.206688517655691864e-03
6.001215388978982082e+04 9.956263842992293389e-01 5.217225771824065411e-03
6.001215392459717259e+04 9.860254668696164515e-01 5.189473354849080677e-03
6.001215395940452436e+04 9.949059617454172333e-01 5.171399208636650625e-03
6.001215399421187612e+04 9.926312784085220553e-01 5.149386556103353191e-03
6.001215402901922789e+04 1.001751383835340237e+00 5.222535370943162843e-03
6.001215406382657966e+04 1.004385094507540765e+00 5.257031401471953455e-03
6.001215409863392415e+04 1.000747596335849199e+00 5.282868495955938236e-03
6.001215413344127592e+04 1.004622440789327387e+00 5.229615753078584693e-03
6.001215416824862768e+04 9.946547666777654229e-01 5.135891581895084268e-03
6.001215420305597945e+04 1.003633953027787795e+00 5.336807694202120970e-03
6.001215423786333122e+04 9.956167018057724416e-01 5.251102475233509342e-03
6.001215427267068299e+04 9.978063105266722355e-01 5.150668849395305567e-03
6.001215430747803475e+04 9.923238467652074624e-01 5.271232521165887183e-03
6.001215434228538652e+04 9.937817886220468022e-01 5.150092434837405878e-03
6.001215437709273829e+04 9.901108416433332948e-01 5.204252753987925403e-03
6.001215441190009005e+04 9.923355318040898432e-01 5.173697655453702270e-03
6.001215444670744182e+04 9.881085866739671708e-01 5.203493190246728101e-03
6.001215448151479359e+04 1.008616748954226816e+00 5.369407278128459152e-03
6.001215451632214535e+04 9.939208606847872440e-01 5.199659859996642181e-03
6.001215455112949712e+04 9.974679984549088552e-01 5.178896825511565029e-03
6.001215458593684889e+04 9.976289727503487859e-01 5.265987524787193487e-03
6.001215462074420066e+04 9.922484981252860381e-01 5.193487622137431085e-03
6.001215465555154515e+04 9.861927749643459862e-01 5.153727902598851003e-03
6.001215469035889691e+04 9.836445668443388746e-01 5.097285703859255612e-03
6.001215472516624868e+04 9.878030278810842058e-01 5.152768897246035561e-03
6.001215475997360045e+04 9.936488139722005064e-01 5.248135284701391928e-03
6.001215479478095222e+04 9.952535486376862250e-01 5.263616139859804768e-03
6.001215482958830398e+04 9.884031841555742659e-01 5.197838343726499284e-03
6.001215486439565575e+04 9.820353237931889190e-01 5.243903008147546285e-03
6.001215489920300024e+04 9.909098703482367432e-01 5.206415441906083602e-03
6.001215493401035201e+04 9.919879316501702959e-01 5.214790410157378944e-03
6.001215496881770378e+04 9.934636704754874481e-01 5.246277983685614446e-03
6.001215500362505554e+04 9.944976665816880335e-01 5.244783448443042506e-03
6.001215503843240731e+04 9.965729854006478705e-01 5.200025685465411475e-03
6.001215507323975908e+04 9.800519339232330873e-01 5.140607009632856307e-03
6.001215510804711084e+04 9.911509876165358612e-01 5.205729154731068321e-03
6.001215514285446261e+04 9.887030441341607689e-01 5.235428285972499457e-03
6.001215517766181438e+04 9.803589679857094286e-01 5.177540535647642134e-03
6.001215521246916614e+04 9.975145405479310945e-01 5.241103141431378322e-03
6.001215524727651791e+04 9.931706620632069216e-01 5.159209795403934228e-03
6.001215528208386968e+04 1.006398984212124592e+00 5.273087135419182031e-03
6.001215531689122145e+04 9.918527839431057203e-01 5.163060823804776697e-03
6.001215535169857321e+04 9.789204294193235567e-01 5.193816651415009145e-03
6.001215538650592498e+04 9.843184606945556414e-01 5.211911188400476271e-03
6.001215542131327675e+04 9.906723289579261182e-01 5.166781993177015954e-03
6.001215545612062851e+04 9.944688846206761745e-01 5.189050452872621955e-03
6.001215549092798028e+04 9.969781534538422196e-01 5.254117721899034463e-03
6.001215552573533205e+04 9.847798576352552180e-01 5.101128015586458252e-03
6.001215556054268382e+04 9.886647151653165100e-01 5.152479088824690398e-03
6.001215559535002831e+04 9.806926494397131266e-01 5.152179121497553992e-03
6.001215563015738007e+04 9.811555157264802984e-01 5.135861869004862239e-03
6.001215566496473184e+04 9.733017799163088402e-01 5.057531213890692143e-03
6.001215569977208361e+04 9.823816113854384469e-01 5.174996142360335609e-03
6.001215573457942810e+04 9.870367465520918371e-01 5.142188626821718456e-03
6.001215576938677987e+04 9.893110602160646305e-01 5.190917683164019032e-03
6.001215580419413891e+04 9.909464351858718878e-01 5.112824913445342123e-03
6.001215583900148340e+04 9.810557680539593317e-01 5.155856285629997413e-03
6.001215587380883517e+04 9.810888611742311083e-01 5.159966662906514609e-03
6.001215590861618693e+04 9.691433577258953269e-01 5.121971263619642944e-03
6.001215594342353870e+04 9.731509208697164404e-01 5.144930639575591089e-03
6.001215597823089047e+04 9.911116766077300300e-01 5.144864620029082625e-03
6.001215601303824224e+04 9.875265866766060885e-01 5.184545511720125947e-03
6.001215604784559400e+04 9.861705406939033081e-01 5.096086974400426337e-03
6.001215608265294577e+04 9.762129299913707703e-01 5.089416158608666384e-03
6.001215611746029754e+04 9.718751807069877513e-01 5.143701344030508597e-03
6.001215615226764930e+04 9.768290102509701311e-01 5.221011093351536798e-03
6.001215618707500107e+04 9.642862480936583713e-01 5.075001483546053883e-03
6.001215622188235284e+04 9.951437234213396099e-01 5.175779503528713660e-03
6.001215625668970461e+04 9.983697440965093595e-01 5.156011436929267347e-03
6.001215629149705637e+04 1.003976127062440105e+00 5.305466671165212818e-03
6.001215632630440086e+04 9.882827059641861034e-01 5.231019573364066241e-03
6.001215636111175263e+04 9.822643353036303315e-01 5.243991117295096309e-03
6.001215639591910440e+04 9.846695677566017491e-01 5.196837761972375978e-03
6.001215643072644889e+04 9.861026360271739621e-01 5.205829023591864932e-03
6.001215646553380066e+04 9.967649599376308123e-01 5.242560499998119572e-03
6.001215650034115970e+04 9.917516081568498176e-01 5.180175439284226586e-03
6.001215653514850419e+04 9.932373096263725776e-01 5.235202498157202552e-03
6.001215656995585596e+04 9.959521024951237811e-01 5.174475117116209520e-03
6.001215660476320772e+04 9.834039309728414002e-01 5.130480149159810134e-03
6.001215663957055949e+04 9.864236245838445827e-01 5.229454237239545417e-03
6.001215667437791126e+04 9.821381748388483546e-01 5.146822125920327666e-03
6.001215670918526303e+04 9.973155198075815964e-01 5.227505764212193005e-03
6.001215674399261479e+04 9.950360761435605994e-01 5.138830439269334062e-03
6.001215677879996656e+04 9.990008101609058055e-01 5.196284147592025206e-03
6.001215681360731833e+04 1.004669070491223781e+00 5.248867197715529655e-03
6.001215684841467009e+04 9.890590284747595717e-01 5.204283341649976191e-03
6.001215688322202186e+04 1.004397667872702460e+00 5.271203065466170158e-03
6.001215691802937363e+04 9.985929730956061290e-01 5.209776164756751808e-03
6.001215695283672540e+04 1.002374100086646624e+00 5.235887539443285880e-03
6.001215698764407716e+04 1.015241648579680023e+00 5.403765132582730862e-03
6.001215702245142893e+04 1.021158456360469868e+00 5.366156380053065805e-03
6.001215705725877342e+04 1.012066196969413134e+00 5.294935245014506693e-03
6.001215709206612519e+04 1.010751058039087935e+00 5.291123866138751873e-03
6.001215712687347695e+04 1.010238001809443675e+00 5.289682543201926559e-03
6.001215716168082872e+04 9.948847117353700753e-01 5.200084642915020483e-03
6.001215719648818049e+04 1.015573584521915596e+00 5.257679398992025528e-03
6.001215723129553226e+04 1.011340919367763158e+00 5.282103092949027613e-03
6.001215726610287675e+04 1.027137755322197643e+00 5.326142917886366596e-03
6.001215730091022851e+04 1.025202024582463567e+00 5.307281611343285521e-03
6.001215733571758028e+04 1.017705651333034256e+00 5.272643468017196647e-03
6.001215737052493205e+04 1.020248512408653552e+00 5.312217130798228305e-03
6.001215740533228382e+04 1.016000506688796712e+00 5.272980030195739166e-03
6.001215744013963558e+04 1.019625358911821822e+00 5.325335723471828937e-03
6.001215747494698735e+04 1.021198115080370172e+00 5.273887422512823879e-03
6.001215750975433912e+04 1.018188909061489067e+00 5.303247768147061232e-03
6.001215754456169088e+04 1.019523931758848923e+00 5.305686871432658235e-03
6.001215757936904265e+04 1.007496881925899812e+00 5.337414568814259977e-03
6.001215761417639442e+04 1.019410037011923453e+00 5.419900644335529441e-03
6.001215764898374618e+04 1.030329403129430776e+00 5.423564633820745530e-03
6.001215768379109795e+04 1.028096871358664455e+00 5.348099127015402791e-03
6.001215771859844972e+04 1.017877359901587342e+00 5.370674293269217699e-03
6.001215775340580149e+04 1.025255691186170992e+00 5.376502101546016404e-03
6.001215778821315325e+04 1.013748179851826636e+00 5.246176400548567369e-03
6.001215782302050502e+04 1.000162198012130021e+00 5.202898591001130918e-03
6.001215785782785679e+04 1.010374778320065170e+00 5.292469631575451826e-03
6.001215789263520128e+04 1.005021466065319169e+00 5.176299709851797659e-03
6.001215792744255305e+04 1.000511806057862163e+00 5.200922069997992829e-03
6.001215796224990481e+04 1.009835921495985112e+00 5.256460498099359627e-03
6.001215799705725658e+04 1.015133262220224708e+00 5.300927990632287555e-03
6.001215803186460835e+04 1.031626431171229985e+00 5.379118154947510125e-03
6.001215806667196011e+04 1.016042547290152420e+00 5.240731012761121362e-03
6.001215810147931188e+04 1.024709214803807944e+00 5.345964199746458881e-03
6.001215813628665637e+04 1.016943873488988848e+00 5.284796459537931604e-03
6.001215817109400814e+04 1.018476301175221144e+00 5.306205796624142122e-03
6.001215820590135991e+04 1.028344136038752188e+00 5.339422154330793722e-03
6.001215824070871167e+04 1.029927760747766818e+00 5.370632593937190412e-03
6.001215827551606344e+04 1.028989166638516028e+00 5.355224016742361412e-03
6.001215831032341521e+04 1.021028086162042436e+00 5.282255456972815948e-03
6.001215834513076697e+04 1.020861785717790404e+00 5.353842107460493778e-03
6.001215837993811874e+04 1.019864116820396349e+00 5.399070086385814038e-03
6.001215841474547051e+04 1.025875783209600600e+00 5.405507488486899735e-03
6.001215844955282228e+04 1.019011381777783054e+00 5.374040480966673673e-03
6.001215848436017404e+04 1.025108952055465483e+00 5.250579821657084395e-03
6.001215851916752581e+04 1.032865064551076628e+00 5.438798471422555403e-03
6.001215855397487758e+04 1.019947350099924543e+00 5.298660458992909827e-03
6.001215858878222934e+04 1.024013111008678312e+00 5.340178579395007778e-03
6.001215862358958111e+04 1.008658856112428781e+00 5.218031265644969274e-03
6.001215865839693288e+04 1.001695536020316135e+00 5.162474056535265414e-03
6.001215869320428465e+04 1.015198566387673917e+00 5.272526944168234517e-03
6.001215872801163641e+04 1.004919315472413865e+00 5.253098114695752344e-03
6.001215876281898818e+04 1.014056347709063388e+00 5.365462388308792768e-03
6.001215879762633995e+04 1.009186391810642291e+00 5.262454749597688351e-03
6.001215883243368444e+04 1.012281501306004472e+00 5.343147495025226887e-03
6.001215886724103621e+04 1.002306339744270636e+00 5.273872472290060988e-03
6.001215890204838797e+04 1.001859597115646983e+00 5.212134235335078893e-03
6.001215893685573246e+04 1.008390225344300228e+00 5.316942919431288765e-03
6.001215897166308423e+04 1.004269097017635115e+00 5.274538981064718669e-03
6.001215900647044327e+04 1.010096014078773141e+00 5.269895426853133703e-03
6.001215904127778776e+04 1.001757921879361746e+00 5.204398523285438255e-03
6.001215907608513953e+04 1.008759638263948544e+00 5.227993730858976860e-03
6.001215911089249130e+04 9.996818357479484440e-01 5.223782492727800132e-03
6.001215914569984307e+04 1.001507840456167919e+00 5.324727455297386183e-03
6.001215918050719483e+04 1.007854730817811850e+00 5.259634244763829007e-03
6.001215921531454660e+04 1.009289202564960908e+00 5.298429986793646261e-03
6.001215925012189837e+04 1.021223726326428105e+00 5.354884796204642874e-03
6.001215928492925013e+04 1.016597414265062449e+00 5.282381299302050214e-03
6.001215931973660190e+04 1.021843254326743278e+00 5.318928222341548495e-03
6.001215935454395367e+04 1.014994346053538443e+00 5.230292721074640203e-03
6.001215938935130544e+04 9.976341614086408072e-01 5.193379047410958543e-03
6.001215942415865720e+04 1.003681248955790917e+00 5.346098264037047951e-03
6.001215945896600897e+04 1.009638201309753791e+00 5.332887079954611205e-03
6.001215949377336074e+04 1.011575559183677031e+00 5.369035807998398524e-03
6.001215952858071250e+04 1.015919123901672272e+00 5.371417439243063655e-03
6.001215956338806427e+04 1.009016942100282810e+00 5.339847811194646174e-03
6.001215959819540876e+04 1.010331305512342182e+00 5.302367755806874222e-03
6.001215963300276053e+04 1.003347927885654967e+00 5.211659449602118119e-03
6.001215966781011230e+04 1.006689662664468354e+00 5.340450891806498498e-03
6.001215970261746406e+04 1.009591553160475330e+00 5.278105300017757115e-03
6.001215973742481583e+04 1.003223291829906660e+00 5.307667958411010564e-03
6.001215977223216760e+04 1.013688611711359044e+00 5.345935367003553859e-03
6.001215980703951209e+04 1.013681539567216738e+00 5.313058301327334455e-03
6.001215984184686386e+04 9.984286180273267419e-01 5.290793750069871897e-03
6.001215987665421562e+04 1.005052950983726934e+00 5.344845640849494976e-03
6.001215991146156739e+04 9.953914527985208149e-01 5.343861734000062216e-03
6.001215994626891916e+04 9.949715226446844696e-01 5.275947811288697262e-03
6.001215998107627092e+04 9.984588583273551476e-01 5.242441037794452925e-03
6.001216001588362269e+04 1.016390855486604350e+00 5.343717178556282171e-03
6.001216005069097446e+04 1.006673136457465034e+00 5.370136537253764226e-03
6.001216008549832623e+04 1.014708245790927332e+00 5.348828584029127059e-03
6.001216012030567799e+04 1.004496440180184802e+00 5.232201512796040566e-03
6.001216015511302976e+04 9.894092543676060725e-01 5.079921834592830004e-03
6.001216018992038153e+04 9.993318287982555503e-01 5.280261794289249459e-03
6.001216022472773329e+04 9.902743757951114612e-01 5.178833624873042073e-03
6.001216025953508506e+04 9.995780561870102332e-01 5.196751350822963883e-03
6.001216029434243683e+04 1.013493192659299602e+00 5.307822606726308318e-03
6.001216032914978859e+04 1.003979584650478429e+00 5.281892955110931154e-03
6.001216036395714036e+04 1.001063376496932555e+00 5.170763584918407207e-03
6.001216039876448485e+04 1.006945782452511651e+00 5.245802051866183154e-03
6.001216043357183662e+04 9.932901667360383158e-01 5.153280596558730900e-03
6.001216046837918839e+04 1.007607322450632337e+00 5.271459503808922573e-03
6.001216050318654015e+04 1.012721614547453797e+00 5.275840274922006558e-03
6.001216053799389192e+04 1.009743596164243362e+00 5.252419044768055940e-03
6.001216057280124369e+04 1.016800248869326628e+00 5.347621752330419635e-03
6.001216060760859546e+04 1.020062645287983738e+00 5.381258830098274715e-03
6.001216064241593995e+04 1.015518593774595413e+00 5.384098402675096748e-03
6.001216067722329171e+04 1.015533292674013932e+00 5.343274919019879582e-03
6.001216071203064348e+04 1.012953867905968641e+00 5.260527230047949525e-03
6.001216074683799525e+04 1.006126406326016243e+00 5.214013870508427476e-03
6.001216078164534702e+04 1.004985993924673027e+00 5.200394496752074915e-03
6.001216081645269878e+04 1.008065028803759144e+00 5.255610535218110252e-03
6.001216085126005055e+04 1.001962112067264821e+00 5.177200798462037665e-03
6.001216088606740232e+04 1.002960938375200506e+00 5.269212906328854529e-03
6.001216092087475408e+04 1.013203462138869915e+00 5.284182680879486588e-03
6.001216095568210585e+04 9.973191247165341666e-01 5.224885029208846572e-03
6.001216099048945762e+04 9.945678877792395456e-01 5.110259270813796544e-03
6.001216102529680938e+04 1.012599116991971471e+00 5.266049129998839895e-03
6.001216106010416115e+04 1.010551407732453999e+00 5.237869832371026303e-03
6.001216109491151292e+04 1.012260000330034160e+00 5.294504910025890805e-03
6.001216112971886469e+04 1.016845290905162180e+00 5.299475741620678602e-03
6.001216116452620918e+04 1.003881271642612871e+00 5.185733969776075078e-03
6.001216119933356094e+04 1.016663460408619102e+00 5.304283720168256541e-03
6.001216123414091999e+04 1.008085030568206530e+00 5.252693791010666809e-03
6.001216126894826448e+04 1.011436309090565588e+00 5.253061109999152857e-03
6.001216130375561625e+04 1.018934415189509446e+00 5.297312394145089164e-03
6.001216133856296801e+04 1.010260103480226324e+00 5.270806625218588115e-03
6.001216137337031250e+04 1.017524747885935721e+00 5.292386364169649783e-03
6.001216140817766427e+04 1.022554065262892609e+00 5.340076097091831994e-03
6.001216144298501604e+04 1.017163174810194359e+00 5.337329997041171878e-03
6.001216147779236780e+04 1.036943064015544147e+00 5.414160055778913065e-03
6.001216151259971957e+04 1.014759521164731115e+00 5.299888895007174271e-03
6.001216154740707134e+04 1.026802045620346826e+00 5.332551435407179539e-03
6.001216158221442311e+04 1.027154801763906056e+00 5.431589383264600300e-03
6.001216161702177487e+04 1.023447256542465933e+00 5.340096001026918907e-03
6.001216165182912664e+04 1.028120447127406578e+00 5.414220687776214423e-03
6.001216168663647841e+04 1.014750999690856359e+00 5.219501329424251421e-03
6.001216172144383017e+04 1.018363961307649834e+00 5.235257864144051559e-03
6.001216175625118194e+04 1.023835748706904969e+00 5.332328180534218545e-03
6.001216179105853371e+04 1.030348609826200246e+00 5.394021505970130088e-03
6.001216182586588548e+04 1.024995940261312466e+00 5.310752939671704344e-03
6.001216186067323724e+04 1.027268848410571200e+00 5.271075303297200788e-03
6.001216189548058901e+04 1.033686054859022763e+00 5.300418364767799616e-03
6.001216193028794078e+04 1.023507754507587908e+00 5.267875062402224001e-03
6.001216196509529254e+04 1.023840382264359583e+00 5.285346070831455079e-03
6.001216199990264431e+04 1.016726399746018528e+00 5.251338229431675407e-03
6.001216203470998880e+04 1.025356464870822215e+00 5.250388084096568181e-03
6.001216206951734057e+04 1.024387337788090768e+00 5.308483252636842994e-03
6.001216210432469234e+04 1.029676609665261422e+00 5.291063718353097856e-03
6.001216213913203683e+04 1.022161119353909520e+00 5.223342497122299664e-03
6.001216217393938859e+04 1.022254540294843306e+00 5.167439880726716617e-03
6.001216220874674764e+04 1.015406495399055586e+00 5.159137025327118278e-03
6.001216224355409213e+04 1.017601964678890303e+00 5.215981568376134962e-03
6.001216227836144390e+04 1.012931583090306287e+00 5.189393415909437576e-03
6.001216231316879566e+04 1.024288216602850410e+00 5.255955988313162734e-03
6.001216234797614743e+04 1.016175306007571111e+00 5.219752573227223746e-03
6.001216238278349920e+04 1.007514431634721985e+00 5.200960040366429081e-03
6.001216241759085096e+04 1.021049141702404794e+00 5.223292275044554879e-03
6.001216245239820273e+04 1.018462325350597331e+00 5.210129142178437402e-03
6.001216248720555450e+04 1.008792181607698568e+00 5.274959867512770025e-03
6.001216252201290627e+04 1.011076215070284112e+00 5.195590801600922723e-03
6.001216255682025803e+04 9.988517673472619984e-01 5.151565520073698827e-03
6.001216259162760980e+04 1.010672400949199190e+00 5.219104820948500603e-03
6.001216262643496157e+04 1.028410784404542033e+00 5.315137987224003227e-03
6.001216266124231333e+04 1.018849948812360129e+00 5.224967052390519506e-03
6.001216269604966510e+04 1.021820611977708460e+00 5.340877457656552363e-03
6.001216273085701687e+04 1.017550707570318069e+00 5.315625995062351998e-03
6.001216276566436864e+04 1.007503272582846776e+00 5.242898933293799191e-03
6.001216280047172040e+04 1.012035332627147399e+00 5.294488773879467425e-03
6.001216283527906489e+04 1.008607642513762448e+00 5.243350156758409125e-03
6.001216287008641666e+04 1.010361380213847360e+00 5.231972531132618454e-03
6.001216290489376843e+04 1.022397312868572827e+00 5.327567268355139392e-03
6.001216293970112019e+04 1.021972755568529179e+00 5.358987533957064280e-03
6.001216297450847196e+04 1.010852326708918003e+00 5.376633188775227674e-03
6.001216300931582373e+04 9.956978486778675919e-01 5.194255274957004266e-03
6.001216304412317550e+04 1.006781334024104524e+00 5.129251328720672680e-03
6.001216307893051999e+04 1.002359108610129557e+00 5.223878976932966323e-03
6.001216311373787175e+04 1.005586823994672141e+00 5.166109957874774616e-03
6.001216314854522352e+04 1.010544958272003413e+00 5.191687034917253502e-03
6.001216318335257529e+04 1.006296398553542248e+00 5.227411544683296246e-03
6.001216321815992706e+04 9.988796071138292820e-01 5.281804039938113766e-03
6.001216325296727882e+04 1.000375941915234712e+00 5.134746087575615091e-03
6.001216328777463059e+04 9.980613095516843725e-01 5.176679003111070432e-03
6.001216332258198236e+04 1.002345620144199367e+00 5.188024960960655949e-03
6.001216335738933412e+04 1.009780049258896861e+00 5.267118497110805965e-03
6.001216339219668589e+04 1.007220772661991504e+00 5.212452834448177454e-03
6.001216342700403766e+04 9.915896001434381102e-01 5.147941832637732695e-03
6.001216346181138942e+04 9.936765509059940493e-01 5.229861437291979248e-03
6.001216349661874119e+04 1.000412209543112718e+00 5.230749286434994462e-03
6.001216353142609296e+04 9.995431217818590008e-01 5.241499360431845986e-03
6.001216356623344473e+04 9.969850149741418255e-01 5.227871914542857497e-03
6.001216360104079649e+04 9.969951627838941066e-01 5.290179455492593184e-03
6.001216363584814826e+04 9.898092173800773219e-01 5.206922320907949632e-03
6.001216367065550003e+04 9.874051016451617091e-01 5.198591626937539012e-03
6.001216370546285179e+04 9.842462167794273631e-01 5.235438368465404266e-03
6.001216374027020356e+04 9.936336558772048688e-01 5.363832193237175194e-03
6.001216377507755533e+04 9.858721942312638209e-01 5.208693888351583617e-03
6.001216380988490710e+04 9.872274803719730540e-01 5.204653610412965890e-03
6.001216384469225159e+04 9.965810932776998365e-01 5.458677947837166713e-03
6.001216387949960335e+04 9.874431627501275566e-01 5.225673480550154480e-03
6.001216391430695512e+04 9.920230327008963123e-01 5.094792697060949657e-03
6.001216394911429961e+04 9.908240928420722904e-01 5.168978794598195689e-03
6.001216398392165138e+04 9.839463007572388786e-01 5.195772160542494640e-03
6.001216401872901042e+04 9.833732029054909063e-01 5.211206541924362501e-03
6.001216405353635491e+04 9.787073714465656105e-01 5.165245070725927451e-03
6.001216408834370668e+04 9.805433398464125094e-01 5.141430221281819042e-03
6.001216412315105845e+04 9.853730072887203484e-01 5.171266024569299603e-03
6.001216415795841021e+04 9.929655505917320824e-01 5.219264430258357089e-03
6.001216419276576198e+04 9.815275553235579542e-01 5.122888619783209918e-03
6.001216422757311375e+04 9.849530191297223292e-01 5.171137980612051759e-03
6.001216426238046552e+04 9.878453220280413172e-01 5.242068261397207600e-03
6.001216429718781728e+04 9.836152498880293971e-01 5.271070257099200532e-03
6.001216433199516905e+04 9.792893126592217001e-01 5.073112174769487358e-03
6.001216436680252082e+04 9.862740588858661672e-01 5.194284563280470411e-03
6.001216440160987258e+04 9.825211089678567156e-01 5.235914685232455346e-03
6.001216443641722435e+04 9.839226121378016332e-01 5.227950009295535133e-03
6.001216447122457612e+04 9.956936519610541936e-01 5.314070324141640343e-03
6.001216450603192789e+04 9.929452008478021341e-01 5.313313479225289723e-03
6.001216454083927965e+04 9.979444223178624007e-01 5.403643418863752351e-03
6.001216457564662414e+04 9.753887677426291702e-01 5.118422230762833397e-03
6.001216461045397591e+04 9.964291512967603515e-01 5.309962794354815101e-03
6.001216464526132768e+04 9.966991543765514328e-01 5.274742314123588918e-03
6.001216468006867944e+04 1.003042657076794297e+00 5.301878844595221338e-03
6.001216471487603121e+04 1.008343382027409696e+00 5.277571198967203822e-03
6.001216474968338298e+04 9.968176061479966377e-01 5.335418217057735259e-03
6.001216478449073475e+04 9.905052514914537420e-01 5.195680829319663553e-03
6.001216481929807924e+04 9.951144106027750569e-01 5.201832576880727199e-03
6.001216485410543100e+04 9.967516675377101620e-01 5.197653331235216334e-03
6.001216488891278277e+04 1.002141039662187483e+00 5.251333916542349350e-03
6.001216492372013454e+04 1.018796346796885466e+00 5.415500683178415924e-03
6.001216495852748631e+04 1.013095575052861630e+00 5.318539346016237096e-03
6.001216499333483807e+04 1.011981900923912825e+00 5.336102980834839249e-03
6.001216502814218984e+04 1.015452950868064974e+00 5.274434414454933634e-03
6.001216506294954161e+04 1.009695846568130051e+00 5.287092011589536802e-03
6.001216509775689337e+04 1.008543801992602296e+00 5.306211636456513274e-03
6.001216513256424514e+04 1.011495591836957031e+00 5.290530430537009575e-03
6.001216516737159691e+04 1.015473932460937423e+00 5.403143654393722378e-03
6.001216520217894868e+04 1.018955801128243577e+00 5.367375347679148243e-03
6.001216523698630044e+04 1.023732885626440270e+00 5.328056750920379982e-03
6.001216527179365221e+04 1.014194885728095574e+00 5.336616177814348938e-03
6.001216530660100398e+04 1.018120444377977218e+00 5.353886156351855483e-03
6.001216534140835574e+04 1.011064175047344582e+00 5.339810053631475519e-03
6.001216537621570751e+04 1.006625949639194273e+00 5.273041677964279347e-03
6.001216541102305200e+04 1.019926537192195948e+00 5.388813056446863786e-03
6.001216544583040377e+04 1.021902842100910647e+00 5.353392498962025563e-03
6.001216548063775554e+04 1.014075505631049534e+00 5.441410249095781151e-03
6.001216551544510730e+04 1.014930778560037439e+00 5.335105700644971437e-03
6.001216555025245907e+04 1.013000889097851687e+00 5.285006770361762307e-03
6.001216558505981084e+04 1.006234425864360293e+00 5.158442159373285464e-03
6.001216561986716260e+04 1.010533889174257904e+00 5.292929028352911201e-03
6.001216565467450710e+04 1.010492780594866691e+00 5.300499791529970223e-03
6.001216568948185886e+04 1.013089008797224633e+00 5.874274951537308657e-03
6.001216572428921063e+04 1.019964572660368773e+00 5.879063849639929937e-03
6.001216575909656240e+04 1.011812339713970665e+00 5.594324615718305679e-03
6.001216579390391416e+04 1.014296119253748074e+00 5.613718892818995131e-03
6.001216582871126593e+04 1.007231971024022954e+00 5.518455486345202193e-03
6.001216586351861770e+04 1.023793179787555685e+00 5.589661106618027883e-03
6.001216589832596947e+04 1.020526489733057263e+00 5.618868934915884246e-03
6.001216593313332123e+04 1.016203457177650149e+00 5.521951888490203054e-03
6.001216596794067300e+04 1.027886864456100113e+00 5.624584469726912062e-03
6.001216600274802477e+04 1.025906525339465025e+00 6.047040954652933148e-03
6.001216603755537653e+04 1.006154814479681914e+00 5.483098961238022824e-03
6.001216607236272830e+04 1.006649614224531142e+00 5.511570448905540702e-03
6.001216610717008007e+04 1.013019624635690175e+00 5.644604380962098787e-03
6.001216614197743183e+04 1.010888915180492731e+00 5.520745111597497382e-03
6.001216617678478360e+04 1.007582943975417367e+00 5.579003511540638754e-03
6.001216621159213537e+04 1.011296521059223519e+00 5.616840564658772544e-03
6.001216624639948714e+04 1.009564086136012007e+00 5.748550780256455640e-03
6.001216628120683890e+04 9.955187633163226080e-01 5.466106728291994510e-03
6.001216631601418339e+04 9.964805426242655528e-01 5.618466719284591869e-03
6.001216635082153516e+04 9.939068563314542581e-01 5.401844820441584726e-03
6.001216638562888693e+04 9.907421807288774307e-01 5.342445834908814313e-03
6.001216642043623142e+04 9.957622442239559835e-01 5.541379970185622734e-03
6.001216645524358319e+04 9.924808720494991965e-01 5.669288839411774222e-03
6.001216649005093495e+04 9.869713260993658865e-01 5.599988869191243473e-03
6.001216652485828672e+04 9.867813900867462573e-01 5.523736661040412090e-03
6.001216655966563849e+04 9.909930052709635673e-01 5.783219483627898179e-03
6.001216659447299025e+04 9.855021677437151295e-01 5.349198618756139528e-03
6.001216662928034202e+04 9.981663952666028905e-01 5.531589284808963690e-03
6.001216666408769379e+04 9.894403294892897271e-01 5.558150486853321963e-03
6.001216669889504556e+04 9.927033597210179749e-01 5.346563611900621675e-03
6.001216673370239732e+04 9.888990389348009113e-01 5.383286369305666924e-03
6.001216676850974909e+04 9.723674116704751347e-01 5.294133189173054303e-03
6.001216680331710086e+04 9.794187163877199342e-01 5.352207365316754596e-03
6.001216683812445262e+04 9.850986454759447231e-01 5.375957185794826357e-03
6.001216687293180439e+04 9.835590092766760550e-01 5.500901814376769026e-03
6.001216690773915616e+04 9.809116366355298267e-01 5.545760206696527354e-03
6.001216694254650793e+04 9.873308915108222061e-01 5.468611792890739134e-03
6.001216697735385969e+04 9.899895075162961078e-01 5.415273002008847043e-03
6.001216701216121146e+04 9.817073720487994315e-01 5.354809029921421548e-03
6.001216704696855595e+04 9.774520667631392268e-01 5.326840455604512671e-03
6.001216708177590772e+04 9.825374376772860741e-01 5.613671803387063237e-03
6.001216711658325949e+04 9.792227581956238769e-01 5.276555815296775885e-03
6.001216715139061125e+04 9.735192558444770716e-01 5.551995120046998057e-03
6.001216718619796302e+04 9.745817577464269688e-01 5.433922798616423744e-03
6.001216722100531479e+04 9.817188047557928732e-01 5.870062396768878712e-03
6.001216725581266655e+04 9.761642222596748075e-01 5.454231268722783965e-03
6.001216729062001104e+04 9.872932080945877598e-01 5.797972595407533368e-03
6.001216732542736281e+04 9.809599992357440623e-01 5.785233136083232225e-03
6.001216736023471458e+04 9.698032179538401687e-01 5.660099069552801052e-03
6.001216739504206635e+04 9.783216900743915145e-01 5.357772843364490452e-03
6.001216742984941811e+04 9.737337865225852429e-01 5.734729667944110654e-03
6.001216746465676988e+04 9.604430741553215967e-01 5.280757823562126120e-03
6.001216749946412165e+04 9.650201660594375230e-01 5.268040644226387390e-03
6.001216753427147341e+04 9.690257027747209984e-01 5.227781859660413956e-03
6.001216756907882518e+04 9.630810675815927313e-01 5.521178015186249677e-03
6.001216760388617695e+04 9.652549226040054720e-01 5.618557426267500182e-03
6.001216763869352872e+04 9.662774167632998124e-01 5.226853425680757191e-03
6.001216767350088048e+04 9.580191840569461936e-01 5.227108027492257877e-03
6.001216770830823225e+04 9.515911305979205537e-01 5.196293388357371701e-03
6.001216774311558402e+04 9.717219671172931950e-01 5.535366166009755319e-03
6.001216777792293578e+04 9.679077124470175653e-01 5.349547031239389183e-03
6.001216781273028755e+04 9.602084861905771929e-01 5.285674463235147912e-03
6.001216784753763932e+04 9.559271167242020528e-01 5.303809061182747711e-03
6.001216788234499109e+04 9.629872744422209863e-01 5.341390598757525011e-03
6.001216791715234285e+04 9.612295484212549646e-01 5.284175729121680029e-03
6.001216795195968734e+04 9.566735360102471830e-01 5.462759813817913424e-03
6.001216798676703911e+04 9.515943691226276258e-01 5.454947492904010931e-03
6.001216802157439088e+04 9.572493646208650731e-01 5.179790489696626220e-03
6.001216805638174264e+04 9.591445204736387398e-01 5.236357006931145405e-03
6.001216809118909441e+04 9.589379839575309372e-01 5.245852674123053887e-03
6.001216812599644618e+04 9.560039114731200272e-01 5.305078082186363148e-03
6.001216816080379795e+04 9.551364933505880339e-01 5.184414420571952301e-03
6.001216819561114244e+04 9.486843430159166424e-01 5.216887211476370183e-03
6.001216823041849420e+04 9.600661669092770412e-01 5.314330851373940887e-03
6.001216826522584597e+04 9.613962782949804220e-01 5.277867841359511897e-03
6.001216830003319774e+04 9.641605862808049210e-01 5.240775103355422779e-03
6.001216833484054951e+04 9.685159939858569711e-01 5.232085206303685974e-03
6.001216836964790127e+04 9.549846984346274104e-01 5.237893554633499260e-03
6.001216840445525304e+04 9.512222202910194380e-01 5.143952971602481876e-03
6.001216843926260481e+04 9.591165778883098403e-01 5.121217016712665063e-03
6.001216847406995657e+04 9.653225937352261088e-01 5.269695283089182759e-03
6.001216850887730834e+04 9.544908077801544932e-01 5.179448034702134954e-03
6.001216854368466011e+04 9.556976939369872248e-01 5.160305067457317089e-03
6.001216857849201187e+04 9.596054632993211708e-01 5.273918802347607460e-03
6.001216861329936364e+04 9.491260076411407454e-01 5.405364993402593868e-03
6.001216864810671541e+04 9.587799632668826399e-01 5.212296521783805342e-03
6.001216868291406718e+04 9.674539220446689569e-01 5.748035902011761587e-03
6.001216871772141894e+04 9.607287500801848790e-01 5.351991777128892007e-03
6.001216875252877071e+04 9.639085652158750905e-01 5.280284578515895451e-03
6.001216878733612248e+04 9.603817808240910914e-01 5.345526843967961239e-03
6.001216882214346697e+04 9.763304200271611943e-01 5.382280540286242532e-03
6.001216885695081874e+04 9.698371113116136533e-01 5.330426874183601463e-03
6.001216889175817050e+04 9.744382659490955501e-01 5.327212240410526128e-03
6.001216892656551499e+04 9.573017333462529033e-01 5.258408645251264751e-03
6.001216896137286676e+04 9.725251127475439406e-01 5.320753446759448127e-03
6.001216899618021853e+04 9.667843809153318091e-01 5.301321246321890300e-03
6.001216903098757030e+04 9.733775019055661559e-01 5.463144328702752156e-03
6.001216906579492206e+04 9.815234705624372724e-01 5.206786379196141207e-03
6.001216910060227383e+04 9.774250196133689172e-01 5.232037155745120072e-03
6.001216913540962560e+04 9.856053148624913662e-01 5.772432163760600650e-03
6.001216917021697736e+04 9.762860728239008967e-01 5.296749041127131116e-03
6.001216920502432913e+04 9.828924745357392467e-01 5.497489383133089859e-03
6.001216923983168090e+04 9.898683764143874075e-01 5.681291236640821293e-03
6.001216927463903266e+04 9.813582159756409906e-01 5.336752153342770935e-03
6.001216930944638443e+04 9.766109882235448625e-01 5.228771372292969136e-03
6.001216934425373620e+04 9.780968134900823729e-01 5.206916110201867398e-03
6.001216937906108797e+04 9.902187648089540994e-01 5.444355946523826012e-03
6.001216941386843973e+04 9.954067916938690308e-01 5.443524023490952171e-03
6.001216944867579150e+04 9.751191912765054814e-01 5.335039377663217293e-03
6.001216948348314327e+04 1.002826267778271774e+00 5.717071280466386879e-03
6.001216951829049503e+04 9.888352760599007363e-01 5.440976983259881647e-03
6.001216955309783953e+04 9.981334519100872882e-01 5.466363686698192358e-03
6.001216958790519129e+04 9.933380495407507782e-01 5.392277764646489363e-03
6.001216962271254306e+04 9.860160261874175713e-01 5.427144248818384364e-03
6.001216965751989483e+04 9.916148648109551766e-01 5.732754945776603363e-03
6.001216969232724659e+04 9.807885454165187200e-01 5.386964032211974569e-03
6.001216972713459836e+04 9.904230732043652896e-01 5.409921999390664669e-03
6.001216976194195013e+04 9.788064921538606189e-01 5.384734354812105439e-03
6.001216979674929462e+04 9.972929900618231480e-01 5.617722343319173778e-03
6.001216983155664639e+04 1.003839966850052834e+00 5.583374347264196888e-03
6.001216986636399815e+04 1.002016148808936968e+00 5.532142983643033654e-03
6.001216990117134992e+04 9.958976649211849219e-01 5.372866381606630423e-03
6.001216993597870169e+04 9.941607964256234942e-01 5.461111388064167002e-03
6.001216997078605345e+04 9.984295131284143254e-01 5.695335709812938615e-03
6.001217000559340522e+04 9.943153575509877662e-01 5.705718814126283130e-03
6.001217004040075699e+04 9.973803492391671854e-01 5.670099073370410935e-03
6.001217007520810876e+04 9.969475018710001191e-01 5.345075813648373850e-03
6.001217011001546052e+04 9.983785401769961210e-01 5.540976231805505754e-03
6.001217014482281229e+04 1.013197298143671876e+00 5.588926137423297705e-03
6.001217017963016406e+04 1.001497474170527591e+00 5.480480083556542141e-03
6.001217021443751582e+04 1.001794069650802088e+00 5.797067952638684449e-03
6.001217024924486759e+04 1.001177179431910202e+00 5.782005620074430821e-03
6.001217028405221936e+04 1.010326120639291059e+00 5.862512277740690968e-03
6.001217031885957113e+04 1.000646196757250417e+00 5.848367900668523418e-03
6.001217035366692289e+04 1.021115092875296115e+00 5.556095714264993983e-03
6.001217038847426738e+04 9.994453382045380696e-01 5.488152435944306309e-03
6.001217042328161915e+04 1.012173227654194818e+00 5.630455226700113898e-03
6.001217045808897092e+04 1.005970352454021555e+00 5.763003537071580834e-03
6.001217049289632268e+04 9.937926173826847620e-01 5.578986153580546038e-03
6.001217052770367445e+04 9.810832148342961689e-01 5.424849338450708248e-03
6.001217056251102622e+04 9.978169284490311375e-01 5.754864798850148518e-03
6.001217059731837799e+04 1.003136513443260824e+00 5.604096811008395240e-03
6.001217063212572975e+04 9.897734691818615982e-01 5.766300870884531402e-03
6.001217066693307424e+04 9.978499380975655031e-01 5.659443354226861497e-03
6.001217070174042601e+04 9.944011828233648709e-01 5.799356120315819242e-03
6.001217073654777778e+04 9.906091410199050484e-01 5.967256854930809949e-03
6.001217077135512955e+04 9.956418887577321852e-01 5.797541288892091478e-03
6.001217080616248131e+04 9.845235527882822968e-01 5.886333645805074018e-03
6.001217084096983308e+04 9.998076082119679020e-01 5.891751736346941513e-03
6.001217087577718485e+04 1.000896716390137442e+00 5.613656167750312627e-03
6.001217091058453661e+04 9.941188154241924479e-01 5.557017768125087007e-03
6.001217094539188838e+04 9.900947491115318355e-01 5.462556286787781379e-03
6.001217098019924015e+04 1.000415810248941995e+00 5.506505952882292249e-03
6.001217101500659192e+04 9.802894356351506966e-01 5.756679346872889576e-03
6.001217104981394368e+04 9.879841872413863690e-01 5.489593367025806525e-03
6.001217108462129545e+04 9.977848094162574677e-01 5.488717616591165006e-03
6.001217111942864722e+04 9.923452301185331503e-01 5.563709192551260542e-03
6.001217115423599898e+04 9.863213198163260920e-01 5.299075107114229258e-03
6.001217118904335075e+04 9.900897634546529380e-01 5.334310899125853725e-03
6.001217122385070252e+04 9.844179014138478845e-01 5.473919812891797111e-03
6.001217125865805428e+04 9.687722249250222406e-01 5.656196782998054035e-03
6.001217129346540605e+04 9.889273341381881188e-01 5.281061418520441482e-03
6.001217132827275782e+04 9.882722269610527688e-01 5.345361539442619776e-03
6.001217136308010231e+04 9.897478358650525498e-01 5.299812766309159456e-03
6.001217139788745408e+04 9.746043292696452420e-01 5.359831197853991668e-03
6.001217143269480584e+04 9.752672120163056180e-01 5.248884457582778627e-03
6.001217146750215761e+04 9.829604465037705685e-01 5.307537635850376884e-03
6.001217150230950938e+04 9.788911427004314270e-01 5.309679891359219382e-03
6.001217153711686115e+04 9.671056316142401243e-01 5.231067576108506222e-03
6.001217157192421291e+04 9.789807095071966225e-01 5.291618643268531860e-03
6.001217160673155740e+04 9.850232229413783402e-01 5.373205044616231538e-03
6.001217164153890917e+04 9.733967955458632249e-01 5.240380485791827116e-03
6.001217167634626094e+04 9.790895081326639326e-01 5.480862663995754620e-03
6.001217171115361270e+04 9.816353796109628105e-01 5.650429500666812044e-03
6.001217174596096447e+04 9.611735407034476264e-01 5.571119097275090137e-03
6.001217178076831624e+04 9.740197604002934773e-01 5.555562403932613053e-03
6.001217181557566801e+04 9.846542036970062917e-01 5.323408784898621751e-03
6.001217185038301977e+04 9.833559772474419480e-01 5.293140775487066053e-03
6.001217188519037154e+04 9.797208545341038466e-01 5.264653027574119418e-03
6.001217191999772331e+04 9.771835338130532289e-01 5.318055394075155672e-03
6.001217195480507507e+04 9.762466944367115262e-01 5.258679956537744456e-03
6.001217198961242684e+04 9.709746616205291447e-01 5.280583903599240722e-03
6.001217202441977861e+04 9.721721482986886986e-01 5.586953648013722080e-03
6.001217205922713038e+04 9.799007612979073745e-01 5.263844220321287418e-03
6.001217209403448214e+04 9.785483821448416331e-01 5.344741766580442428e-03
6.001217212884183391e+04 9.868034738414667162e-01 5.272427828492199861e-03
6.001217216364917840e+04 9.872231876501776915e-01 5.241013403689356344e-03
6.001217219845653017e+04 9.796690304722589504e-01 5.166943927044539454e-03
6.001217223326388194e+04 9.821358996480328285e-01 5.627122915787705244e-03
6.001217226807123370e+04 9.771654657624925244e-01 5.246587878406941408e-03
6.001217230287858547e+04 9.873729769909739273e-01 5.578381824527418875e-03
6.001217233768593724e+04 9.964030195282264080e-01 5.484386825404054082e-03
6.001217237249328173e+04 9.995034485177660688e-01 5.393691058388223013e-03
6.001217240730063349e+04 9.837498118543289705e-01 5.445712159043868475e-03
6.001217244210798526e+04 9.839765536668457768e-01 5.331174190121632135e-03
6.001217247691533703e+04 9.883945583946527336e-01 5.532232166537654969e-03
6.001217251172268880e+04 9.829214719430567904e-01 5.436045046993292530e-03
6.001217254653004056e+04 9.798703584522315824e-01 5.298630867411358372e-03
6.001217258133739233e+04 1.000407995706761977e+00 5.566923676542980155e-03
6.001217261614474410e+04 9.929150740623003957e-01 5.227068426833997479e-03
6.001217265095209586e+04 9.977296065103203881e-01 5.503252936585936554e-03
6.001217268575944763e+04 9.966419393317337283e-01 5.586901155244056345e-03
6.001217272056679940e+04 9.848894662257006161e-01 5.204672799089156421e-03
6.001217275537415117e+04 9.754127766131694965e-01 5.345872516609589953e-03
6.001217279018150293e+04 9.936471689703998411e-01 5.321158557868741965e-03
6.001217282498885470e+04 9.944073566572335654e-01 5.436179715070492587e-03
6.001217285979620647e+04 9.988710281808167446e-01 5.403143775041095546e-03
6.001217289460355823e+04 1.010996673281162828e+00 5.385696433746959937e-03
6.001217292941091000e+04 1.007677642681380048e+00 5.281946540836979405e-03
6.001217296421826177e+04 1.001551213113383909e+00 5.425013448924305946e-03
6.001217299902561354e+04 9.880794480439809568e-01 5.547584336657408050e-03
6.001217303383296530e+04 1.006664406158042757e+00 5.700643270327201625e-03
6.001217306864031707e+04 1.003714359245539756e+00 5.310172794910261902e-03
6.001217310344766884e+04 1.012070108515093603e+00 5.644958037209490964e-03
6.001217313825501333e+04 1.009844372324400608e+00 5.329830969593802627e-03
6.001217317306236509e+04 1.023537281575382929e+00 5.564781786235090469e-03
6.001217320786971686e+04 1.000241620484777272e+00 5.818321717415733153e-03
6.001217324267706863e+04 1.011094393895527022e+00 5.456576275355434942e-03
6.001217327748441312e+04 1.007670975638099486e+00 5.446359630475787472e-03
6.001217331229176489e+04 1.011711239925459527e+00 5.355760975215262051e-03
6.001217334709912393e+04 1.015033907722259210e+00 5.417963219659691076e-03
6.001217338190647570e+04 1.022359691704467055e+00 5.431406155235780561e-03
6.001217341671382019e+04 1.031585472739806608e+00 5.629968151836340327e-03
6.001217345152117196e+04 1.016987448468989808e+00 5.403332559228212623e-03
6.001217348632852372e+04 1.023450095843900565e+00 5.416443576939225513e-03
6.001217352113587549e+04 1.017160251385529568e+00 5.541721130335909920e-03
6.001217355594322726e+04 1.017333036700251991e+00 5.467659471482166390e-03
6.001217359075057902e+04 1.029624043621652163e+00 5.486813690563304563e-03
6.001217362555793079e+04 1.027299936596273389e+00 5.486829657771140865e-03
6.001217366036528256e+04 1.044959120811531195e+00 5.607549321434306122e-03
6.001217369517263432e+04 1.045542042668556881e+00 5.607116872630641020e-03
6.001217372997998609e+04 1.020952513151282659e+00 5.557350267662940387e-03
6.001217376478733786e+04 1.022732672000062681e+00 5.565204340036570760e-03
6.001217379959468963e+04 1.030601026405570497e+00 5.562834749089814491e-03
6.001217383440204139e+04 1.025850012000086631e+00 5.499173045657612668e-03
6.001217386920939316e+04 1.038278689840183677e+00 5.929931372158058975e-03
6.001217390401674493e+04 1.029653617818619527e+00 5.521468954661547593e-03
6.001217393882409669e+04 1.037141087819623220e+00 5.911545280546638692e-03
6.001217397363144846e+04 1.017434021942238198e+00 5.471417768015614767e-03
6.001217400843879295e+04 1.012341642969963429e+00 5.480246693737481772e-03
6.001217404324614472e+04 1.015534792497125416e+00 5.751542362371343982e-03
6.001217407805349649e+04 1.016949040985307251e+00 5.751059955232043844e-03
6.001217411286084825e+04 1.023374767947662134e+00 5.931220841425482310e-03
6.001217414766820002e+04 1.018036089284304779e+00 5.523290820493480593e-03
6.001217418247555179e+04 1.021589841186654191e+00 5.460510236718701949e-03
6.001217421728290356e+04 1.016451515861119370e+00 5.441415980787789319e-03
6.001217425209025532e+04 1.025153229003208599e+00 5.842445886527243039e-03
6.001217428689759981e+04 1.014302005793434436e+00 5.907569203351562687e-03
6.001217432170495158e+04 1.030508329202220574e+00 5.765710741416359142e-03
6.001217435651230335e+04 1.025230678968852782e+00 5.377613294044300898e-03
6.001217439131965511e+04 1.042810377494786334e+00 5.572165016619249830e-03
6.001217442612700688e+04 1.021927756236833629e+00 5.561020670592971629e-03
6.001217446093435865e+04 1.022925146945266262e+00 5.385966944624462696e-03
6.001217449574171042e+04 1.011263367172824390e+00 5.781360698986466942e-03
6.001217453054906218e+04 1.013708137049607494e+00 5.461825926075715258e-03
6.001217456535641395e+04 1.028157063306151864e+00 5.578969359700544986e-03
6.001217460016376572e+04 1.012380170927280609e+00 5.318537317827129116e-03
6.001217463497111748e+04 1.030912592528657967e+00 5.567976938513195632e-03
6.001217466977846925e+04 1.027621820568519251e+00 5.516130063700305612e-03
6.001217470458582102e+04 1.019857884131907699e+00 5.529247550577744141e-03
6.001217473939317279e+04 1.008023466407248492e+00 5.409175045714771819e-03
6.001217477420052455e+04 1.011814999491256861e+00 5.670996927601388259e-03
6.001217480900787632e+04 9.981796304243757412e-01 5.391697752195118674e-03
6.001217484381522809e+04 1.008679694875782129e+00 5.413669671374695715e-03
6.001217487862257985e+04 9.989553615139722398e-01 5.276132886776309719e-03
6.001217491342993162e+04 1.011922260607264645e+00 5.328733482710250671e-03
6.001217494823727611e+04 1.002942579106967047e+00 5.375658524953577308e-03
6.001217498304462788e+04 1.009273597854156046e+00 5.565648935895724063e-03
6.001217501785197965e+04 9.969448397240868731e-01 5.356044348441935804e-03
6.001217505265933141e+04 1.008288399804019964e+00 5.355813840103823380e-03
6.001217508746668318e+04 9.982276229327307071e-01 5.367312187268474984e-03
6.001217512227403495e+04 1.012044959150339984e+00 5.472571408555130558e-03
6.001217515708138671e+04 1.008926801039893961e+00 5.392199488208344708e-03
6.001217519188873121e+04 1.002631939928325444e+00 5.696426861582901471e-03
6.001217522669608297e+04 9.972698927974413818e-01 5.302255245176241798e-03
6.001217526150343474e+04 9.904337004087689911e-01 5.377934077375798490e-03
6.001217529631078651e+04 1.000494367945364615e+00 5.677485627246260484e-03
6.001217533111813827e+04 9.973893105646445267e-01 5.401784579086829456e-03
6.001217536592549004e+04 1.011802989089001459e+00 5.387459849354044386e-03
6.001217540073284181e+04 1.005125998358871398e+00 5.382473571107130803e-03
6.001217543554019358e+04 1.015420184135676029e+00 5.496245911232199369e-03
6.001217547034754534e+04 9.945120241131492067e-01 5.576420622700637916e-03
6.001217550515489711e+04 1.007576313402839041e+00 5.581635275594166133e-03
6.001217553996224888e+04 9.972999413785860190e-01 5.514812624094807096e-03
6.001217557476960064e+04 9.897776692831119494e-01 5.349321894464524781e-03
6.001217560957695241e+04 1.007618728304832789e+00 5.288571450989992470e-03
6.001217564438430418e+04 1.001383181742473871e+00 5.577158018593103214e-03
6.001217567919165595e+04 9.988116674404414752e-01 5.605046032276355880e-03
6.001217571399900044e+04 9.984288278458502974e-01 5.401373458906130222e-03
6.001217574880635220e+04 1.004207089569988831e+00 5.463583430992567311e-03
6.001217578361370397e+04 9.855493256373608624e-01 5.317969325841214769e-03
6.001217581842105574e+04 9.912604221831744500e-01 5.502425795474586399e-03
6.001217585322840750e+04 9.953094356258519460e-01 5.266327197352459362e-03
6.001217588803575927e+04 9.866884687277809318e-01 5.501258422426170622e-03
6.001217592284311104e+04 9.929729734634897831e-01 5.372855865781767624e-03
6.001217595765045553e+04 9.968388380378653268e-01 5.488349315292623612e-03
6.001217599245780730e+04 9.871772451077356347e-01 5.354000427525307942e-03
6.001217602726515906e+04 9.981119969959931781e-01 5.411328733119090580e-03
6.001217606207251083e+04 9.868418616223831874e-01 5.780112577779522587e-03
6.001217609687986260e+04 9.796599846295469538e-01 5.359752949057638646e-03
6.001217613168721437e+04 9.920527223597834787e-01 5.459612793338711537e-03
6.001217616649456613e+04 1.002699235311942161e+00 5.395651376033156442e-03
6.001217620130191790e+04 9.967655300638771365e-01 5.587830042111250478e-03
6.001217623610926967e+04 9.999681097880394054e-01 5.270708754149655735e-03
6.001217627091662143e+04 9.880391544492850286e-01 5.214433460019523431e-03
6.001217630572397320e+04 9.848376819363060530e-01 5.343636052899639229e-03
6.001217634053132497e+04 9.983387701295632910e-01 5.269305992733315860e-03
6.001217637533867673e+04 1.001939347778531442e+00 5.641888312977892152e-03
6.001217641014602850e+04 1.004333574349524305e+00 5.393569040799839169e-03
6.001217644495338027e+04 1.007628501802724896e+00 5.643471682418101792e-03
6.001217647976073204e+04 9.934126978401274233e-01 5.407260080049927295e-03
6.001217651456808380e+04 9.851666102067297981e-01 5.371324770325273425e-03
6.001217654937543557e+04 9.997476965194057597e-01 5.435521474499582437e-03
6.001217658418278006e+04 9.871921030756418691e-01 5.561467403443945412e-03
6.001217661899013183e+04 9.941166309750051333e-01 5.348032385371227944e-03
6.001217665379749087e+04 9.962670224453626933e-01 5.317471520799517924e-03
6.001217668860483536e+04 9.997710179121350738e-01 5.480903028379488506e-03
6.001217672341218713e+04 9.990061943022389146e-01 5.738601677505687261e-03
6.001217675821953890e+04 1.004118628852359363e+00 5.380702772983620048e-03
6.001217679302688339e+04 9.983151596534859396e-01 5.401693656501251745e-03
6.001217682783423516e+04 9.983343090023905075e-01 5.485159650134058436e-03
6.001217686264158692e+04 9.959199752714492648e-01 5.637409000547791323e-03
6.001217689744893869e+04 1.000745918418519009e+00 5.341475535996857184e-03
6.001217693225629046e+04 1.003760197697084910e+00 5.403841748120010759e-03
6.001217696706364222e+04 1.012307679967936691e+00 5.522285741252171663e-03
6.001217700187099399e+04 1.011849746494552837e+00 5.386465238552402661e-03
6.001217703667834576e+04 1.002654428392758312e+00 5.595988818683946681e-03
6.001217707148569752e+04 1.007042115202460231e+00 5.709258896219649750e-03
6.001217710629304929e+04 1.006238327373950581e+00 5.652742500543860363e-03
6.001217714110040106e+04 1.018183891374604411e+00 5.453916211668546898e-03
6.001217717590775283e+04 1.013889225040157882e+00 5.648262602381228480e-03
6.001217721071510459e+04 1.023702106211022755e+00 5.521344833821120734e-03
6.001217724552245636e+04 1.019830208399511218e+00 5.472118125671147741e-03
6.001217728032980813e+04 1.010580044495458241e+00 5.689253525750754582e-03
6.001217731513715989e+04 1.011341175379869783e+00 5.450246804555154007e-03
6.001217734994451166e+04 1.012635954171919872e+00 5.687617240244597500e-03
6.001217738475186343e+04 1.014241305649726366e+00 5.472232251714554199e-03
6.001217741955921520e+04 1.020268793073008107e+00 5.425393591375736284e-03
6.001217745436656696e+04 1.017491168673707813e+00 5.477487325302229232e-03
6.001217748917391145e+04 1.026339683042572615e+00 5.438158649222890086e-03
6.001217752398126322e+04 1.013989792508624976e+00 5.563406137051161993e-03
6.001217755878861499e+04 1.010503413821184138e+00 5.482700935119406462e-03
6.001217759359596675e+04 1.012314362079563823e+00 5.776396736615890294e-03
6.001217762840331852e+04 1.021441825913223633e+00 5.466704465295370990e-03
6.001217766321067029e+04 1.022092388780407424e+00 5.550848500298194085e-03
6.001217769801802206e+04 1.031721610664815936e+00 5.622601547127225111e-03
6.001217773282536655e+04 1.021837025900863116e+00 5.346233566587837126e-03
6.001217776763271831e+04 1.023330055960376406e+00 5.413480917513853116e-03
6.001217780244007008e+04 1.034377104253820567e+00 5.753795480206995612e-03
6.001217783724742185e+04 1.031830248084768753e+00 5.506715735740661671e-03
6.001217787205477362e+04 1.033043252632052322e+00 5.588779363705559042e-03
6.001217790686212538e+04 1.033242925676645996e+00 5.584523327080119157e-03
6.001217794166947715e+04 1.041076256945322909e+00 5.603511148122350578e-03
6.001217797647682892e+04 1.029203339890884861e+00 5.730413554121102475e-03
6.001217801128418068e+04 1.029280497483767265e+00 5.821456013399044054e-03
6.001217804609153245e+04 1.029976899943138458e+00 5.469597320937663251e-03
6.001217808089888422e+04 1.022760335848248436e+00 5.305006269724323736e-03
6.001217811570623599e+04 1.036748197859494347e+00 5.696205048594090749e-03
6.001217815051358775e+04 1.026186006916679272e+00 5.638645860250381635e-03
6.001217818532093952e+04 1.039258783612560855e+00 5.799967179577947621e-03
6.001217822012829129e+04 1.042199931749123065e+00 5.514501542091945763e-03
6.001217825493564305e+04 1.031857687562002690e+00 5.446667706775629864e-03
6.001217828974298754e+04 1.035358838649850455e+00 5.551103902828594810e-03
6.001217832455033931e+04 1.022509678832688840e+00 5.445384462800012017e-03
6.001217835935769108e+04 1.019214552649944761e+00 5.623495162727306512e-03
6.001217839416504285e+04 1.021139060559436373e+00 5.492932803816636365e-03
6.001217842897239461e+04 1.033797182680564530e+00 5.508981506064842409e-03
6.001217846377974638e+04 1.042209164131336685e+00 5.676542542211481142e-03
6.001217849858709815e+04 1.043363494396831959e+00 5.403970978586560871e-03
6.001217853339444991e+04 1.032489495193367413e+00 5.446695612316397768e-03
6.001217856820179441e+04 1.034220155620038328e+00 5.842871198980938846e-03
6.001217860300914617e+04 1.040640073517330011e+00 5.576891482356786944e-03
6.001217863781649794e+04 1.026415204590462649e+00 5.964650332420200901e-03
6.001217867262384971e+04 1.024366226685412551e+00 5.551483243423467433e-03
6.001217870743120147e+04 1.042363842743284197e+00 5.535198303203679032e-03
6.001217874223855324e+04 1.028824434376613306e+00 5.586263407583217343e-03
6.001217877704590501e+04 1.035437770382379830e+00 5.650341975715498545e-03
6.001217881185325678e+04 1.026888852039930855e+00 5.652480752943976790e-03
6.001217884666060854e+04 1.012697030522353048e+00 5.464398523636056909e-03
6.001217888146796031e+04 1.017598617886701584e+00 5.560386759877734147e-03
6.001217891627531208e+04 1.019016306767921431e+00 5.648117902453744787e-03
6.001217895108266384e+04 1.026818814981150796e+00 5.496814968985061500e-03
6.001217898589001561e+04 1.019969827352423808e+00 5.607885533017082681e-03
6.001217902069736738e+04 1.030718930282788381e+00 6.036561769314727557e-03
6.001217905550471914e+04 1.023955158802801080e+00 5.602828749415595354e-03
6.001217909031206364e+04 1.021141916737236199e+00 5.450742137324686085e-03
6.001217912511941540e+04 1.009636486582347059e+00 5.420862477870580162e-03
6.001217915992677445e+04 1.021905613932297063e+00 5.479588379883847983e-03
6.001217919473412621e+04 1.015119840615307245e+00 5.617075222997695849e-03
6.001217922954147070e+04 1.022929041365866931e+00 5.613321544785387918e-03
6.001217926434882247e+04 1.028248977617090887e+00 5.567974062040968557e-03
6.001217929915617424e+04 1.018358087548330460e+00 5.449119325810714877e-03
6.001217933396351873e+04 1.008185309059351553e+00 5.697987306481301119e-03
6.001217936877087050e+04 1.019774364200566330e+00 5.427238828529407436e-03
6.001217940357822226e+04 1.003504696552070641e+00 5.417586314488114646e-03
6.001217943838558131e+04 1.010056355748055301e+00 5.471076013547298764e-03
6.001217947319292580e+04 1.015261640879100868e+00 5.395377767425671434e-03
6.001217950800027756e+04 1.011765753360337694e+00 5.326628152280557006e-03
6.001217954280762933e+04 1.013319590423969796e+00 5.272421801468543667e-03
6.001217957761498110e+04 1.015436059500898214e+00 5.401677791924897748e-03
6.001217961242233287e+04 1.009081824953874884e+00 5.568389391049966691e-03
6.001217964722968463e+04 1.009123871721291366e+00 5.478843796410288146e-03
6.001217968203703640e+04 9.974797477740408036e-01 5.505096106546117536e-03
6.001217971684438817e+04 1.006699350301556883e+00 5.303707617659487311e-03
6.001217975165173993e+04 9.982463081155009688e-01 5.409070332296700770e-03
6.001217978645909170e+04 1.014675869603585134e+00 5.853618976057635426e-03
6.001217982126644347e+04 9.946946471179138882e-01 5.475575718193964256e-03
6.001217985607379524e+04 1.007416543163363043e+00 5.436552156927920189e-03
6.001217989088114700e+04 9.963923740584398336e-01 5.331206679070621575e-03
6.001217992568849877e+04 9.983458190115306330e-01 5.413352111425765931e-03
6.001217996049585054e+04 9.962767088935096105e-01 5.380383586625606465e-03
6.001217999530319503e+04 1.026825463115446979e+00 5.669341407574120771e-03
6.001218003011054680e+04 1.022826941893633546e+00 5.726168434142352506e-03
6.001218006491789856e+04 1.020200262071832897e+00 5.863080634035066317e-03
6.001218009972525033e+04 1.017918009730508277e+00 5.662082736957723718e-03
6.001218013453260210e+04 1.007138033799847010e+00 5.530054030884976393e-03
6.001218016933995386e+04 1.011241582442619968e+00 5.357943175578898203e-03
6.001218020414730563e+04 1.016526030196370556e+00 5.758665687693821644e-03
6.001218023895465012e+04 1.007511500754890266e+00 5.393006353553651301e-03
6.001218027376200189e+04 1.015944224778592142e+00 5.730304168959482122e-03
6.001218030856935366e+04 1.015903733379178497e+00 5.429248773035838700e-03
6.001218034337670542e+04 1.013478842205308039e+00 5.429109873218545754e-03
6.001218037818405719e+04 1.007347901737847051e+00 5.689787175896935875e-03
6.001218041299140896e+04 1.019141255047142813e+00 5.553596009139097518e-03
6.001218044779876072e+04 1.005528283128399814e+00 5.459341838455912706e-03
6.001218048260611249e+04 1.019762062708500228e+00 6.116702399561969351e-03
6.001218051741346426e+04 1.010637738562015775e+00 5.576910113776986123e-03
6.001218055222081603e+04 1.009855656336240859e+00 5.678622661779817067e-03
6.001218058702816779e+04 1.005151236172563856e+00 5.408863526826866719e-03
6.001218062183551956e+04 1.005433977955644265e+00 5.388757662272424497e-03
6.001218065664287133e+04 1.001843600988601812e+00 5.591462156845456062e-03
6.001218069145022309e+04 1.015527156611377269e+00 5.610735624442396603e-03
6.001218072625757486e+04 1.020377732396037462e+00 5.825546391115359740e-03
6.001218076106492663e+04 1.031819151674705948e+00 5.680848983578246254e-03
6.001218079587227840e+04 1.027865967787809254e+00 5.622037411263607239e-03
6.001218083067962289e+04 1.021817668818822522e+00 5.867635042374956360e-03
6.001218086548697465e+04 1.024791981264652430e+00 5.831972755482485969e-03
6.001218090029432642e+04 1.013680595102144144e+00 5.610487128384827882e-03
6.001218093510167819e+04 1.021652844355740886e+00 5.633029414721816251e-03
6.001218096990902995e+04 1.024506023623071638e+00 5.568423876945431499e-03
6.001218100471638172e+04 1.022033531052353617e+00 5.707623730349350652e-03
6.001218103952373349e+04 1.022143245817708435e+00 5.475530520584053450e-03
6.001218107433107798e+04 1.018909521719857825e+00 5.443633856272683640e-03
6.001218110913842975e+04 1.020497526370735653e+00 5.748953630926262846e-03
6.001218114394578151e+04 1.012066117131988019e+00 5.475700477538838346e-03
6.001218117875313328e+04 1.020267359189034773e+00 5.456377954069668856e-03
6.001218121356048505e+04 1.027015518252700099e+00 5.490207099321398748e-03
6.001218124836783682e+04 1.022716036597488332e+00 5.534781121719707132e-03
6.001218128317518858e+04 1.024181140881523344e+00 5.481754938019530246e-03
6.001218131798254035e+04 1.021532064140754814e+00 5.449470997920794271e-03
6.001218135278989212e+04 1.021213146312984987e+00 5.464622136208750584e-03
6.001218138759724388e+04 1.026662346141326454e+00 5.649234867461150160e-03
6.001218142240459565e+04 1.031532019410089207e+00 5.612005634657481722e-03
6.001218145721194742e+04 1.010994022968684902e+00 5.480948204758599208e-03
6.001218149201929918e+04 1.012360226631704885e+00 5.397161384361333705e-03
6.001218152682665095e+04 1.016977369435714929e+00 5.921239278875421036e-03
6.001218156163400272e+04 1.024468206590659181e+00 5.871085913747639030e-03
6.001218159644135449e+04 1.023395842823320523e+00 5.747699946217155187e-03
6.001218163124870625e+04 1.003270098561156232e+00 5.493363924358105055e-03
6.001218166605605802e+04 1.003387784604717448e+00 5.437033632433792806e-03
6.001218170086340979e+04 1.023655110721712669e+00 5.438045576074523879e-03
6.001218173567076155e+04 1.020279330728761202e+00 5.409899601646737770e-03
6.001218177047810605e+04 1.032035700087364338e+00 5.535482585355190090e-03
6.001218180528545781e+04 1.033244557095610583e+00 5.508172838375152702e-03
6.001218184009280958e+04 1.021322030055547447e+00 5.484733291961245427e-03
6.001218187490015407e+04 1.025679178733082786e+00 5.505197347159980319e-03
6.001218190970750584e+04 1.018525988042455532e+00 5.533570007463809760e-03
6.001218194451486488e+04 1.022825957457750512e+00 5.854754215275545862e-03
6.001218197932220937e+04 1.022095154822273422e+00 5.551438123263180598e-03
6.001218201412956114e+04 1.028260902442629243e+00 5.641521889149558704e-03
6.001218204893691291e+04 1.025688216157143007e+00 5.481270833977501533e-03
6.001218208374426467e+04 1.021264729497028734e+00 5.513969608777554918e-03
6.001218211855161644e+04 1.001604560114284226e+00 5.388714741435766259e-03
6.001218215335896821e+04 1.002847929344345079e+00 5.398288269025237202e-03
6.001218218816631997e+04 1.008013229026796465e+00 5.413802508798859492e-03
6.001218222297367174e+04 1.010374509525438835e+00 5.487809488694113565e-03
6.001218225778102351e+04 1.021942440579327815e+00 5.428011947926275615e-03
6.001218229258837528e+04 9.989508778712339332e-01 5.524111127104595897e-03
6.001218232739572704e+04 1.008936084696027802e+00 5.301981335517408009e-03
6.001218236220307881e+04 1.007052607847677583e+00 5.488896165225882508e-03
6.001218239701043058e+04 1.008164760761317780e+00 5.729771521042969010e-03
6.001218243181778234e+04 9.981481891700341169e-01 5.450967832480906397e-03
6.001218246662513411e+04 9.877767827777768073e-01 5.216314578196201528e-03
6.001218250143248588e+04 9.873814149002723140e-01 5.418574776216996715e-03
6.001218253623983037e+04 9.994135274859176077e-01 5.328129529191582073e-03
6.001218257104718214e+04 9.953532679112702120e-01 5.357365163643133983e-03
6.001218260585453390e+04 1.007234732232503704e+00 5.405916357141888305e-03
6.001218264066188567e+04 9.931667505074279756e-01 5.223388154373291743e-03
6.001218267546923744e+04 9.932075602432087758e-01 5.340793008311244851e-03
6.001218271027658921e+04 9.873261777607278411e-01 5.274233606743800734e-03
6.001218274508394097e+04 9.882653432307941799e-01 5.337228632849099798e-03
6.001218277989128546e+04 9.889460696931785533e-01 5.463252717638760088e-03
6.001218281469863723e+04 9.927188359740989343e-01 5.315593878608335793e-03
6.001218284950598900e+04 9.873489661079808410e-01 5.586015367165107076e-03
6.001218288431334076e+04 9.744330589515589613e-01 5.543510149348871568e-03
6.001218291912069253e+04 9.859716840547967376e-01 5.344900562547988745e-03
6.001218295392804430e+04 9.844964998268339595e-01 5.433730506782407169e-03
6.001218298873539607e+04 9.850197633797954655e-01 5.264189010626832595e-03
6.001218302354274783e+04 9.944828448864848625e-01 5.599688261796163108e-03
6.001218305835009960e+04 9.847859700974721520e-01 5.403358302793682087e-03
6.001218309315745137e+04 9.823925112546018079e-01 5.547536453029993340e-03
6.001218312796480313e+04 9.800208118571230864e-01 5.286226065245570871e-03
6.001218316277215490e+04 9.828368907536517707e-01 5.223789393834979769e-03
6.001218319757950667e+04 9.700062710145490597e-01 5.404430732005444972e-03
6.001218323238685844e+04 9.808239589571406958e-01 5.427358788142594773e-03
6.001218326719421020e+04 9.825834584478508882e-01 5.659587392897372400e-03
6.001218330200156197e+04 9.779939403637298856e-01 5.271455137690091511e-03
6.001218333680891374e+04 9.732138655080947442e-01 5.204591555405647420e-03
6.001218337161626550e+04 9.698144096493930277e-01 5.216661353391597276e-03
6.001218340642360999e+04 9.729672540131136804e-01 5.164292811298845827e-03
6.001218344123096176e+04 9.801876861217561077e-01 5.338343046133967908e-03
6.001218347603832080e+04 9.768500296636695168e-01 5.234857045559144877e-03
6.001218351084567257e+04 9.588978563407424272e-01 5.315994059528457785e-03
6.001218354565301706e+04 9.680608371196813833e-01 5.239928094629075009e-03
6.001218358046036883e+04 9.685089502742992851e-01 5.127208175821503476e-03
6.001218361526772060e+04 9.573673138566554108e-01 5.135945372979641363e-03
6.001218365007506509e+04 9.656076211619701866e-01 5.159890069960273995e-03
6.001218368488241686e+04 9.544532383169953560e-01 5.038075966944175269e-03
6.001218371968976862e+04 9.611174084293530040e-01 5.421775183353281548e-03
6.001218375449712767e+04 9.562182387905117098e-01 5.170557711885574899e-03
6.001218378930447943e+04 9.690592690569246326e-01 5.256142560835204772e-03
6.001218382411182392e+04 9.611943889646741290e-01 5.289317782846371906e-03
6.001218385891917569e+04 9.747688308404633961e-01 5.318047390094228846e-03
6.001218389372652746e+04 9.579764435562710956e-01 5.322999694373597816e-03
6.001218392853387923e+04 9.611390724164480259e-01 5.300841761371214919e-03
6.001218396334123099e+04 9.565980030718957972e-01 5.561660808087999681e-03
6.001218399814858276e+04 9.719837135064177680e-01 5.332172752520608801e-03
6.001218403295593453e+04 9.620666358974800936e-01 5.327633173275309053e-03
6.001218406776328629e+04 9.679500580297996093e-01 5.258873425454071993e-03
6.001218410257063806e+04 9.615671547500651561e-01 5.348470226062777139e-03
6.001218413737798983e+04 9.540285740234532019e-01 5.180407939808595250e-03
6.001218417218534159e+04 9.587861414702073537e-01 5.104519141691533576e-03
6.001218420699269336e+04 9.516143846936024886e-01 5.281460608969276022e-03
6.001218424180004513e+04 9.646107484399565335e-01 5.312500174982170628e-03
6.001218427660739690e+04 9.571293960262918787e-01 5.209010152217440938e-03
6.001218431141474866e+04 9.594983193414802214e-01 5.379802999317077374e-03
6.001218434622209315e+04 9.635478845513684165e-01 5.368524741713716006e-03
6.001218438102944492e+04 9.639793786645922680e-01 5.270784122052872729e-03
6.001218441583679669e+04 9.678867986976675830e-01 5.236187115687206128e-03
6.001218445064414846e+04 9.583504893295381466e-01 5.262103595837807658e-03
6.001218448545150022e+04 9.571989910938284440e-01 5.551077363418127804e-03
6.001218452025885199e+04 9.434108865754091688e-01 5.177157639689285856e-03
6.001218455506620376e+04 9.615190138338141068e-01 5.323375346624937068e-03
6.001218458987354825e+04 9.570367751576756010e-01 5.241677465551891450e-03
6.001218462468090001e+04 9.506113292922645508e-01 5.100646297951261232e-03
6.001218465948825178e+04 9.627491462837911573e-01 5.278570024581832019e-03
6.001218469429560355e+04 9.580628253824878815e-01 5.663676895360979235e-03
6.001218472910295532e+04 9.472107029033732806e-01 5.262341575350707422e-03
6.001218476391030708e+04 9.473130564914450380e-01 5.525306865983062830e-03
6.001218479871765885e+04 9.585154305317229451e-01 5.385133725999734569e-03
6.001218483352501062e+04 9.581449981077629907e-01 5.259777526328467991e-03
6.001218486833236238e+04 9.688094862037700539e-01 5.537158228278594302e-03
6.001218490313971415e+04 9.621740212514685586e-01 5.317740834483867043e-03
6.001218493794706592e+04 9.629139087878457737e-01 5.321373451086376487e-03
6.001218497275441769e+04 9.684717054918038359e-01 5.272584521859698982e-03
6.001218500756176945e+04 9.628133900952607904e-01 5.336605547629037077e-03
6.001218504236912122e+04 9.826218312442412950e-01 5.567843468652517239e-03
6.001218507717647299e+04 9.777418657283376557e-01 5.258318421469227247e-03
6.001218511198382475e+04 9.800303323702710401e-01 5.318816596671618012e-03
6.001218514679117652e+04 9.756015383972068689e-01 5.656576401577007723e-03
6.001218518159852101e+04 9.854124497338883071e-01 5.714279865150819100e-03
6.001218521640587278e+04 9.719101488807047051e-01 5.396762672291798013e-03
6.001218525121322455e+04 9.752354672046360529e-01 5.425114228225675315e-03
6.001218528602057631e+04 9.745587663262762490e-01 5.347383356781077596e-03
6.001218532082792808e+04 9.763629319353990255e-01 5.389394301651062244e-03
6.001218535563527985e+04 9.853393791962729020e-01 5.433441227785951351e-03
6.001218539044262434e+04 9.851692357539207912e-01 5.740302099379938384e-03
6.001218542524997611e+04 9.809488272916310203e-01 5.482544467323898114e-03
6.001218546005732787e+04 9.913915514864615197e-01 5.606483634283290600e-03
6.001218549486467964e+04 9.889008978389223214e-01 5.516697435973492644e-03
6.001218552967203141e+04 9.928260788805792769e-01 5.628289913062019950e-03
6.001218556447938317e+04 9.814040822260713393e-01 5.804848941478093008e-03
6.001218559928673494e+04 9.944035420553212212e-01 6.044054325407378220e-03
6.001218563409408671e+04 9.943189720014864452e-01 5.684266460011242958e-03
6.001218566890143848e+04 9.966200540415234288e-01 5.547014341485747950e-03
6.001218570370879024e+04 9.988081227995011524e-01 5.846477410122331159e-03
6.001218573851614201e+04 9.926361662114467910e-01 5.555362379578544264e-03
6.001218577332349378e+04 9.981004198638079306e-01 5.718378062663416646e-03
6.001218580813084554e+04 9.973020500893637896e-01 5.633885784823531619e-03
6.001218584293819731e+04 9.935000571972923966e-01 5.512641085143249638e-03
6.001218587774554908e+04 1.012850505625103592e+00 5.560814131603377362e-03
6.001218591255290085e+04 1.004929662935156953e+00 5.654500638665899484e-03
6.001218594736025261e+04 1.002743727417274355e+00 5.447213432583372997e-03
6.001218598216760438e+04 1.004318599970986270e+00 5.451020109633900046e-03
6.001218601697495615e+04 9.993494352229664868e-01 5.818482398250393421e-03
6.001218605178230791e+04 9.976133570154041008e-01 5.716435788574033942e-03
6.001218608658965968e+04 1.014340992612652315e+00 5.615170548606103311e-03
6.001218612139701145e+04 1.000401501145536720e+00 5.389258598425180138e-03
6.001218615620436321e+04 1.002977419421861471e+00 5.556771881725852333e-03
6.001218619101171498e+04 1.007095672192736435e+00 5.460455571333802660e-03
6.001218622581905947e+04 1.001231083432553515e+00 5.798346552280605158e-03
6.001218626062641124e+04 1.002903869217924626e+00 5.477004274782704130e-03
6.001218629543376301e+04 9.912850430767631282e-01 5.469842316372021396e-03
6.001218633024111477e+04 1.001092608526434224e+00 5.796815288105416561e-03
6.001218636504846654e+04 1.012278612420032031e+00 5.967781473118939119e-03
6.001218639985581103e+04 1.014522195471388999e+00 5.443909866380020925e-03
6.001218643466316280e+04 1.011036130189018500e+00 5.438116297528755756e-03
6.001218646947051457e+04 9.962649750543700611e-01 5.399351332047432235e-03
6.001218650427786633e+04 1.000352176589005104e+00 5.489810812302771403e-03
6.001218653908521810e+04 1.006177785520682155e+00 5.859033863752806728e-03
6.001218657389256987e+04 1.011124303093801968e+00 5.453987849179497971e-03
6.001218660869992163e+04 1.011845911679504217e+00 5.697655923084352265e-03
6.001218664350727340e+04 1.014576670001484215e+00 5.795275708110140742e-03
6.001218667831462517e+04 1.014957021111656310e+00 5.729298723848291058e-03
6.001218671312197694e+04 1.020362518101588956e+00 5.723096673927123741e-03
6.001218674792932870e+04 9.948232815285792396e-01 5.591365461120865500e-03
6.001218678273668047e+04 1.006075823034265460e+00 5.545550287680794770e-03
6.001218681754403224e+04 1.005784904086501674e+00 5.703968812733837927e-03
6.001218685235138400e+04 1.003439701101307868e+00 5.588120724550044334e-03
6.001218688715873577e+04 1.011184032586684545e+00 5.803950043438201381e-03
6.001218692196608754e+04 1.014288013406194011e+00 5.404769788274399987e-03
6.001218695677343203e+04 1.014317600194408531e+00 5.549533158361247449e-03
6.001218699158078380e+04 9.966814265632905068e-01 5.298820987858802664e-03
6.001218702638813556e+04 1.005756666498043961e+00 5.430984575120556025e-03
6.001218706119548733e+04 9.925463384330553973e-01 5.471131157713878153e-03
6.001218709600283910e+04 9.974598191922570134e-01 5.384778161055981706e-03
6.001218713081019087e+04 9.979110056874630486e-01 5.492507507634937329e-03
6.001218716561754263e+04 1.004412709833680362e+00 5.485631175562350609e-03
6.001218720042488712e+04 1.005471092830980018e+00 5.345356686505464347e-03
6.001218723523223889e+04 1.003085703804144524e+00 5.599220475224445971e-03
6.001218727003959066e+04 1.003468445825296262e+00 5.500312606282507094e-03
6.001218730484694242e+04 1.002878157865150222e+00 5.536603073528005049e-03
6.001218733965429419e+04 9.910258349557184987e-01 5.438637527248090311e-03
6.001218737446164596e+04 1.008155969361391957e+00 5.514436207589780599e-03
6.001218740926899773e+04 1.014110636496870832e+00 5.515864127774433058e-03
6.001218744407634949e+04 1.021460899967313596e+00 6.212066035560482972e-03
6.001218747888370126e+04 1.010656807294657344e+00 5.306442878821038267e-03
6.001218751369105303e+04 9.974835289175809638e-01 5.211513768545941380e-03
6.001218754849840479e+04 9.879395611418930745e-01 5.205947085058971850e-03
6.001218758330575656e+04 9.977796735737612943e-01 5.183058975789368514e-03
6.001218761811310833e+04 1.004436179675779472e+00 5.312932985787614977e-03
6.001218765292046010e+04 1.000017718865952032e+00 5.219434353033654619e-03
6.001218768772781186e+04 1.011208319959238988e+00 5.274251412762705725e-03
6.001218772253516363e+04 1.009424454730395215e+00 5.341636868537818356e-03
6.001218775734251540e+04 1.007678325307574951e+00 5.387627359667172648e-03
6.001218779214986716e+04 9.955583596955068781e-01 5.239962368229901350e-03
6.001218782695721893e+04 9.924041854523896200e-01 5.188036713633653076e-03
6.001218786176457070e+04 9.965567281232824426e-01 5.313989802193256999e-03
6.001218789657192247e+04 1.005656723105642136e+00 5.285434609615936169e-03
6.001218793137927423e+04 9.916142264576470744e-01 5.257630026794334228e-03
6.001218796618662600e+04 9.874941078554962948e-01 5.167798896642017067e-03
6.001218800099397777e+04 9.858951873626735640e-01 5.196713895281258357e-03
6.001218803580132226e+04 9.890227323121760783e-01 5.147741876950789712e-03
6.001218807060867402e+04 9.908138184373163071e-01 5.181978325763183200e-03
6.001218810541602579e+04 9.956154878974599054e-01 5.170746719690482926e-03
6.001218814022337756e+04 1.001942650133656132e+00 5.227254673086260094e-03
6.001218817503072933e+04 9.968249415266311475e-01 5.295951918021316214e-03
6.001218820983808109e+04 9.838162025507009023e-01 5.088402105762905060e-03
6.001218824464542558e+04 9.943073598661062995e-01 5.232959704239397401e-03
6.001218827945277735e+04 9.911770668371517878e-01 5.200627443006099020e-03
6.001218831426012912e+04 9.835513639529054331e-01 5.126756100389224385e-03
6.001218834906748089e+04 9.925708957606270699e-01 5.172153897602530144e-03
6.001218838387483265e+04 9.988775013521971058e-01 5.222216439597731491e-03
6.001218841868218442e+04 9.999691810514580448e-01 5.217635172002155555e-03
6.001218845348953619e+04 9.962596313642999579e-01 5.225580775617797054e-03
6.001218848829688795e+04 1.001215564001828540e+00 5.198792523032756685e-03
6.001218852310423972e+04 9.922856606355313636e-01 5.234114367484768958e-03
6.001218855791159149e+04 9.817501750482678924e-01 5.115616500156516810e-03
6.001218859271894326e+04 9.851955599242615547e-01 5.190441876921482109e-03
6.001218862752629502e+04 9.967750055892758976e-01 5.204258953183168480e-03
6.001218866233364679e+04 9.974466013721762225e-01 5.187890941197299474e-03
6.001218869714099856e+04 9.859730624840904456e-01 5.220972077485785089e-03
6.001218873194835032e+04 9.814230338648370910e-01 5.152162192863513415e-03
6.001218876675570209e+04 9.905660346492671797e-01 5.164757050073668157e-03
6.001218880156304658e+04 9.991859248046908171e-01 5.247236100106376054e-03
6.001218883637039835e+04 1.007864132324614914e+00 5.352839529516941440e-03
6.001218887117775739e+04 1.011429478320193365e+00 5.352535407991725752e-03
6.001218890598510188e+04 1.005866698340314613e+00 5.177802243107647306e-03
6.001218894079245365e+04 1.003304672021792632e+00 5.170128395190228161e-03
6.001218897559980542e+04 9.989546224486623993e-01 5.193256155734955574e-03
6.001218901040715718e+04 9.950489816843390845e-01 5.179330001873234425e-03
6.001218904521450168e+04 1.011686896052793605e+00 5.261815216544621192e-03
6.001218908002185344e+04 1.005518704765963500e+00 5.252226644690933047e-03
6.001218911482920521e+04 1.009832924668018661e+00 5.266359609819621854e-03
6.001218914963656425e+04 1.011833951175952873e+00 5.274510201762893334e-03
6.001218918444390874e+04 1.007819218421950769e+00 5.187152650528378990e-03
6.001218921925126051e+04 1.009232304897252019e+00 5.184804564951497365e-03
6.001218925405861228e+04 1.010812791105387909e+00 5.239883446496156755e-03
6.001218928886596404e+04 1.005271325048950004e+00 5.223385076546085103e-03
6.001218932367331581e+04 1.021482797642831786e+00 5.252532652607650940e-03
6.001218935848066758e+04 1.023903438795944920e+00 5.243491522623948756e-03
6.001218939328801935e+04 1.008856980529095226e+00 5.189465009071775325e-03
6.001218942809537111e+04 1.006340901914483776e+00 5.190594174617466083e-03
6.001218946290272288e+04 1.020049638857894347e+00 5.266251399773133439e-03
6.001218949771007465e+04 1.013472735301440553e+00 5.247123077047142342e-03
6.001218953251742641e+04 1.018758993757639120e+00 5.212557236031622673e-03
6.001218956732477818e+04 1.024368335484534320e+00 5.284865347276439078e-03
6.001218960213212995e+04 1.024321299346657055e+00 5.312914935690768101e-03
6.001218963693948172e+04 1.024625199771019846e+00 5.243402441172741006e-03
6.001218967174683348e+04 1.034528060432992058e+00 5.298173582222088021e-03
6.001218970655418525e+04 1.027474075857874647e+00 5.349589266139129044e-03
6.001218974136153702e+04 1.025097849104825265e+00 5.339421794245767690e-03
6.001218977616888878e+04 1.025838114662316780e+00 5.267890742809909835e-03
6.001218981097623328e+04 1.019137914575743098e+00 5.265455337067498527e-03
6.001218984578358504e+04 1.018503258925561816e+00 5.250738931958123974e-03
6.001218988059093681e+04 1.019481053040675711e+00 5.162019123958172181e-03
6.001218991539828858e+04 1.037407197193461528e+00 5.303707189551098294e-03
6.001218995020564034e+04 1.032811696026810999e+00 5.329387803928361048e-03
6.001218998501299211e+04 1.017596198022553189e+00 5.259598259989070948e-03
6.001219001982034388e+04 1.017562760640861041e+00 5.291735152756709727e-03
6.001219005462768837e+04 1.005107022622991009e+00 5.176363714386812524e-03
6.001219008943504014e+04 1.019362660619429706e+00 5.283267189996928258e-03
6.001219012424239190e+04 1.011946805236550562e+00 5.280164916263342494e-03
6.001219015904974367e+04 1.023135002483874123e+00 5.279686799126700157e-03
6.001219019385709544e+04 1.015042255073587141e+00 5.245444641612757863e-03
6.001219022866444720e+04 1.022029002157998745e+00 5.300708736966857661e-03
6.001219026347179897e+04 1.014186911931597601e+00 5.216253777603804820e-03
6.001219029827915074e+04 1.009413962685779875e+00 5.190517081263483316e-03
6.001219033308650251e+04 1.021470337388354466e+00 5.311413215688527874e-03
6.001219036789385427e+04 1.012979240688881122e+00 5.218700884621181590e-03
6.001219040270120604e+04 1.011770089325835897e+00 5.233299908496884777e-03
6.001219043750855781e+04 1.015561130370615794e+00 5.302572157794353293e-03
6.001219047231590957e+04 1.016221456709921034e+00 5.361763354451811077e-03
6.001219050712326134e+04 1.017982254907369377e+00 5.262015126373011109e-03
6.001219054193061311e+04 1.015619601923005710e+00 5.252892859025897615e-03
6.001219057673796488e+04 1.009671991477167685e+00 5.279157912883130667e-03
6.001219061154531664e+04 1.002219053822439809e+00 5.278503009830898610e-03
6.001219064635266841e+04 1.009825036367161699e+00 5.252700067766367942e-03
6.001219068116002018e+04 1.014413549159885575e+00 5.281148234956933515e-03
6.001219071596737194e+04 1.010889738586500108e+00 5.210242822357235605e-03
6.001219075077472371e+04 1.011062975305208056e+00 5.273743977713710347e-03
6.001219078558207548e+04 1.003708267766133089e+00 5.206393817996014806e-03
6.001219082038942724e+04 1.002119241673282035e+00 5.255995214441927174e-03
6.001219085519677901e+04 1.004776026059333471e+00 5.235794059152154740e-03
6.001219089000412350e+04 1.018329890705405916e+00 5.285360192878419197e-03
6.001219092481147527e+04 1.008940392678032927e+00 5.341785261399337008e-03
6.001219095961882704e+04 1.017498220974619283e+00 5.352193368030993582e-03
6.001219099442617880e+04 1.010556632690706946e+00 5.357292355725616975e-03
6.001219102923353057e+04 1.008439791371432692e+00 5.181257964176197092e-03
6.001219106404088234e+04 9.886457276982201225e-01 5.083211373200396607e-03
6.001219109884822683e+04 1.000724863826368605e+00 5.168269768190770184e-03
6.001219113365557860e+04 1.001730438704352633e+00 5.208554434890835805e-03
6.001219116846293036e+04 9.996471373801768534e-01 5.241457815126165931e-03
6.001219120327028213e+04 1.006089046743449789e+00 5.258483554363362067e-03
6.001219123807763390e+04 1.014549255575091014e+00 5.286594137964488287e-03
6.001219127288498566e+04 1.004251948015649321e+00 5.208540206495617698e-03
6.001219130769233743e+04 1.005175622021600601e+00 5.198799499659302256e-03
6.001219134249968920e+04 1.003139913595475718e+00 5.168496085167155300e-03
6.001219137730704097e+04 1.002893966124286829e+00 5.126995803931364698e-03
6.001219141211439273e+04 1.008244368866204388e+00 5.190285394245134146e-03
6.001219144692174450e+04 1.000092648582372679e+00 5.196235926065097439e-03
6.001219148172909627e+04 9.947240653816507017e-01 5.224949548895648117e-03
6.001219151653644803e+04 9.974011842805289296e-01 5.141289063570498967e-03
6.001219155134379980e+04 9.953188203961466085e-01 5.157994881706790859e-03
6.001219158615115157e+04 9.892037697429055809e-01 5.156214903285175934e-03
6.001219162095850334e+04 9.957263867967023341e-01 5.188448959441841965e-03
6.001219165576585510e+04 9.885055471341477329e-01 5.078806387030870839e-03
6.001219169057319959e+04 9.970369342470927210e-01 5.179519828455833065e-03
6.001219172538055136e+04 1.003006295289465610e+00 5.155793382602598569e-03
6.001219176018790313e+04 9.995516779849764610e-01 5.207032165771663217e-03
6.001219179499526217e+04 9.897187324369388639e-01 5.170349993453864611e-03
6.001219182980260666e+04 9.878616409433917944e-01 5.251618116001374736e-03
6.001219186460995843e+04 9.922159022127328143e-01 5.134051173176882275e-03
6.001219189941731020e+04 9.873488016293081593e-01 5.088646716696185526e-03
6.001219193422466196e+04 9.977854881069876392e-01 5.238392997059809417e-03
6.001219196903200645e+04 9.960344722325521483e-01 5.127633718208023800e-03
6.001219200383935822e+04 1.001566813227894759e+00 5.257048071630928028e-03
6.001219203864670999e+04 9.974345244230814478e-01 5.164922097599041438e-03
6.001219207345406176e+04 9.968720250101799074e-01 5.133827531258876829e-03
6.001219210826141352e+04 1.009791539607616473e+00 5.185817351465850898e-03
6.001219214306876529e+04 1.004932686204065284e+00 5.156583795572910675e-03
6.001219217787611706e+04 1.015474920446947094e+00 5.280000652438487756e-03
6.001219221268346882e+04 1.002440738596079406e+00 5.181958775247190625e-03
6.001219224749082059e+04 1.005919007230272388e+00 5.205634931796867745e-03
6.001219228229817236e+04 1.010240236391480195e+00 5.235831651931501657e-03
6.001219231710552413e+04 1.005251743583258195e+00 5.257011604281745971e-03
6.001219235191287589e+04 9.993384838026829753e-01 5.250042749128318309e-03
6.001219238672022766e+04 9.801248235696333744e-01 5.184268066865236994e-03
6.001219242152757943e+04 1.005688577883677270e+00 5.177518820222329170e-03
6.001219245633493119e+04 1.018685101938823223e+00 5.321627760778941361e-03
6.001219249114228296e+04 1.007026393306495571e+00 5.233349777718512841e-03
6.001219252594963473e+04 1.011743131050914180e+00 5.202966320286963459e-03
6.001219256075698650e+04 1.014636190848397179e+00 5.227928300865860613e-03
6.001219259556433826e+04 1.002818856684000615e+00 5.230554918621806333e-03
6.001219263037169003e+04 1.003642259368543233e+00 5.251652338507850105e-03
6.001219266517904180e+04 9.954557951900276924e-01 5.166982192950878017e-03
6.001219269998638629e+04 1.007381536676997147e+00 5.225693782959867952e-03
6.001219273479373805e+04 1.015068752863824475e+00 5.244452521520195226e-03
6.001219276960108982e+04 1.013199166310937649e+00 5.233972117417592072e-03
6.001219280440844159e+04 1.004573517108619418e+00 5.154276510183616010e-03
6.001219283921579336e+04 1.011256059960518261e+00 5.248056649423832494e-03
6.001219287402314512e+04 1.007025677835255539e+00 5.141336347188611017e-03
6.001219290883049689e+04 1.016163860278416431e+00 5.222426083946954921e-03
6.001219294363784138e+04 1.021212000169501088e+00 5.253579065667163955e-03
6.001219297844519315e+04 1.029142677367392400e+00 5.298451528932020607e-03
6.001219301325254492e+04 1.013252221163328581e+00 5.203625416354412669e-03
6.001219304805989668e+04 1.015858121561491911e+00 5.254925046902387924e-03
6.001219308286724845e+04 1.015714618782228129e+00 5.276980993712841739e-03
6.001219311767460022e+04 9.981347012961129250e-01 5.160488444477875913e-03
6.001219315248195198e+04 1.010483252142333699e+00 5.231932956775467783e-03
6.001219318728930375e+04 1.017076469711607922e+00 5.240530257619984561e-03
6.001219322209665552e+04 1.017802469036644730e+00 5.172179041000643691e-03
6.001219325690400728e+04 1.012254987260864159e+00 5.292744544571321465e-03
6.001219329171135905e+04 1.014430007702514569e+00 5.390241374246831918e-03
6.001219332651871082e+04 1.007535772900140625e+00 5.320694801655462443e-03
6.001219336132606259e+04 1.006630653940949749e+00 5.256361167696044744e-03
6.001219339613341435e+04 1.001273683299520600e+00 5.215082350657580454e-03
6.001219343094076612e+04 1.017285732975310886e+00 5.296933242880639409e-03
6.001219346574811789e+04 1.021673550536873476e+00 5.361500845508202460e-03
6.001219350055546965e+04 1.020422849833997780e+00 5.280257665349349407e-03
6.001219353536282142e+04 1.019176024620789711e+00 5.319212304648515861e-03
6.001219357017017319e+04 1.022665344244886088e+00 5.365867547894650515e-03
6.001219360497752496e+04 1.015264611806020678e+00 5.331865207211253233e-03
6.001219363978487672e+04 1.008249780812263685e+00 5.272862640377230965e-03
6.001219367459222849e+04 1.013927617834201378e+00 5.295802478353806714e-03
6.001219370939958026e+04 1.033629485353583011e+00 5.443010741960251780e-03
6.001219374420692475e+04 1.025180738999330377e+00 5.280165712763545093e-03
6.001219377901427652e+04 1.027283104932689373e+00 5.298598204420335543e-03
6.001219381382162828e+04 1.032633453586420114e+00 5.274135169432682402e-03
6.001219384862898005e+04 1.034218845770004336e+00 5.414526595593396018e-03
6.001219388343633182e+04 1.019611906541664892e+00 5.294234649584889443e-03
6.001219391824368358e+04 1.038559614794535735e+00 5.411876189468624310e-03
6.001219395305102807e+04 1.033178439028580975e+00 5.306889283031066863e-03
6.001219398785837984e+04 1.041523951895708233e+00 5.353659954864148016e-03
6.001219402266573161e+04 1.028501853094832885e+00 5.245450477790318186e-03
6.001219405747308338e+04 1.023806194700389804e+00 5.206242574442260934e-03
6.001219409228043514e+04 1.023048147134762109e+00 5.273987499727659373e-03
6.001219412708778691e+04 1.027475550392407566e+00 5.276645970405808607e-03
6.001219416189513868e+04 1.025719133747461598e+00 5.341175693158894087e-03
6.001219419670249044e+04 1.027691210356979079e+00 5.387089717200428673e-03
6.001219423150984221e+04 1.035558465710157305e+00 5.341098191526422179e-03
6.001219426631719398e+04 1.047526089208995037e+00 5.398037993358814103e-03
6.001219430112454575e+04 1.032579525972041834e+00 5.330209737243293139e-03
6.001219433593189751e+04 1.039958931473674797e+00 5.361663476288897230e-03
6.001219437073924928e+04 1.026428781589922012e+00 5.268845227194732077e-03
6.001219440554660105e+04 1.022972749076461962e+00 5.217668397022170307e-03
6.001219444035395281e+04 1.033510183895596013e+00 5.332565158262470885e-03
6.001219447516130458e+04 1.031065890326133161e+00 5.274604316510260286e-03
6.001219450996865635e+04 1.037960611778772968e+00 5.327336443215413379e-03
6.001219454477600812e+04 1.041770705863785063e+00 5.391889756429423843e-03
6.001219457958335988e+04 1.026950274111505523e+00 5.313708490441472476e-03
6.001219461439070437e+04 1.027044344904092910e+00 5.259958254826705218e-03
6.001219464919805614e+04 1.028683546880530209e+00 5.385100057164464438e-03
6.001219468400541518e+04 1.026060568298547748e+00 5.269862919767687517e-03
6.001219471881276695e+04 1.040269985388244889e+00 5.344414886006610549e-03
6.001219475362011144e+04 1.033157129240177996e+00 5.276896825538709111e-03
6.001219478842746321e+04 1.032405297742083006e+00 5.329961895911255153e-03
6.001219482323481498e+04 1.029716285736178571e+00 5.281870389619957966e-03
6.001219485804216674e+04 1.025298932955463593e+00 5.216657636549468929e-03
6.001219489284951123e+04 1.022536999722363671e+00 5.241189259790948567e-03
6.001219492765686300e+04 1.024547512532304250e+00 5.256287106595088771e-03
6.001219496246422204e+04 1.028423195979838667e+00 5.260890443590805418e-03
6.001219499727157381e+04 1.024054066012633157e+00 5.219937492556002076e-03
6.001219503207891830e+04 1.030854680737472329e+00 5.261957312406023192e-03
6.001219506688627007e+04 1.030042868414327240e+00 5.262698622895804063e-03
6.001219510169362184e+04 1.016477334996154225e+00 5.269518493575313378e-03
6.001219513650097360e+04 1.014575479284032689e+00 5.248584170519576472e-03
6.001219517130832537e+04 1.013776502536655855e+00 5.203694695569181274e-03
6.001219520611567714e+04 1.017279689794811537e+00 5.252433362970833006e-03
6.001219524092302890e+04 1.009654538301794746e+00 5.231599429335103899e-03
6.001219527573038067e+04 1.015311355147257455e+00 5.230028943579889851e-03
6.001219531053773244e+04 1.020706565634729168e+00 5.186015697299197098e-03
6.001219534534508421e+04 1.014509183035873230e+00 5.192909673429241084e-03
6.001219538015243597e+04 1.015115401014703433e+00 5.238916264368486016e-03
6.001219541495978774e+04 1.013389960435219450e+00 5.250087744322545075e-03
6.001219544976713951e+04 1.006697746283411687e+00 5.313016388055948752e-03
6.001219548457449127e+04 1.008490351275053598e+00 5.164023248369752073e-03
6.001219551938184304e+04 1.008226521799526765e+00 5.181966078920045501e-03
6.001219555418919481e+04 1.007085418809442023e+00 5.295113530978383387e-03
6.001219558899653930e+04 1.002511128645660721e+00 5.191355068936257672e-03
6.001219562380389107e+04 1.006418585953769096e+00 5.239606438554689043e-03
6.001219565861124283e+04 1.002343452021212888e+00 5.132480879682413746e-03
6.001219569341859460e+04 1.003045891768539644e+00 5.188707795020537118e-03
6.001219572822594637e+04 1.010390420231166209e+00 5.200766143698980562e-03
6.001219576303329814e+04 1.011408061927682622e+00 5.237567429337720154e-03
6.001219579784064990e+04 1.019026188798050070e+00 5.189192713249400971e-03
6.001219583264800167e+04 1.009522216983028686e+00 5.089836734658029216e-03
6.001219586745534616e+04 1.007516691270311293e+00 5.141329882454104619e-03
6.001219590226269793e+04 1.006892041328664611e+00 5.142469699468570944e-03
6.001219593707004969e+04 9.948001355083571084e-01 5.145441331954671814e-03
6.001219597187740146e+04 1.002998809832911231e+00 5.177565137949978122e-03
6.001219600668475323e+04 1.006338202813376270e+00 5.107298452082022558e-03
6.001219604149210500e+04 1.018297936051305586e+00 5.178241729883541720e-03
6.001219607629945676e+04 1.004782845274494241e+00 5.152801499461052634e-03
6.001219611110680853e+04 9.987281530728476797e-01 5.153663597096492209e-03
6.001219614591416030e+04 1.002677473707807021e+00 5.160079479326060321e-03
6.001219618072151206e+04 1.004706957435546499e+00 5.156002525331017210e-03
6.001219621552886383e+04 1.000940580030198035e+00 5.169932049566399075e-03
6.001219625033621560e+04 9.946268645027329658e-01 5.119175901128617152e-03
6.001219628514356737e+04 9.934498505516911049e-01 5.076205441444208745e-03
6.001219631995091913e+04 9.952725551084902200e-01 5.128344631671585656e-03
6.001219635475827090e+04 9.899393338707148660e-01 5.085205406620354335e-03
6.001219638956562267e+04 9.827913202000662096e-01 5.122667998554138701e-03
6.001219642437297443e+04 9.983533575432300688e-01 5.221200043744480754e-03
6.001219645918032620e+04 1.007277613010562511e+00 5.256640812425578992e-03
6.001219649398767797e+04 9.973442593498343944e-01 5.152944660783930625e-03
6.001219652879502974e+04 1.006740345574786977e+00 5.246310635181132206e-03
6.001219656360238150e+04 1.003933574518846239e+00 5.173037794484671749e-03
6.001219659840973327e+04 9.951002695004297349e-01 5.125926729620626336e-03
6.001219663321708504e+04 9.983009328537230109e-01 5.202516757684146238e-03
6.001219666802442953e+04 9.876035862143005550e-01 5.033875082647579040e-03
6.001219670283178129e+04 9.892984065255903126e-01 5.081997586479791371e-03
6.001219673763913306e+04 9.900977818144270914e-01 5.036060113651360214e-03
6.001219677244648483e+04 1.001067422637761384e+00 5.104620052644560403e-03
6.001219680725383660e+04 9.906819166277474054e-01 5.079213138912599262e-03
6.001219684206118836e+04 1.007185771405202823e+00 5.159266943891406901e-03
6.001219687686854013e+04 9.936955284475348371e-01 5.089226966556960850e-03
6.001219691167589190e+04 1.001758006294203973e+00 5.148833510077922837e-03
6.001219694648323639e+04 1.008498964058086589e+00 5.217511922715691378e-03
6.001219698129058816e+04 1.018670751428746524e+00 5.246833303832579114e-03
6.001219701609793992e+04 1.014012653746405590e+00 5.203597881505294016e-03
6.001219705090529169e+04 1.023265897188992524e+00 5.230270182212721011e-03
6.001219708571264346e+04 1.014664611211196776e+00 5.219949048615129920e-03
6.001219712051999522e+04 1.003577589184782681e+00 5.151657775783496929e-03
6.001219715532734699e+04 1.017829183540563953e+00 5.261248710847415272e-03
6.001219719013469876e+04 1.007454935855870204e+00 5.162224819097554519e-03
6.001219722494205052e+04 1.004003134471839420e+00 5.141115926369037824e-03
6.001219725974940229e+04 1.012650932163671191e+00 5.123261427471684400e-03
6.001219729455675406e+04 1.018860555436491344e+00 5.175568062081924853e-03
6.001219732936410583e+04 1.018360394596254936e+00 5.138987452288570554e-03
6.001219736417145759e+04 1.009968466371040652e+00 5.121300697454386416e-03
6.001219739897880936e+04 1.014639598054567493e+00 5.250249332204783015e-03
6.001219743378616113e+04 1.004439330454220292e+00 5.170508270769797951e-03
6.001219746859351289e+04 1.018720440256417392e+00 5.246293003329556212e-03
6.001219750340086466e+04 1.008779683619178247e+00 5.155012230324540305e-03
6.001219753820821643e+04 1.013629932477502216e+00 5.133277674826528317e-03
6.001219757301556820e+04 1.022848544485279731e+00 5.215810480967632452e-03
6.001219760782291996e+04 1.024927235035739903e+00 5.217149973393410065e-03
6.001219764263027173e+04 1.004111117516532037e+00 5.137477815861936706e-03
6.001219767743762350e+04 1.010539589069724409e+00 5.185526524162740319e-03
6.001219771224496799e+04 1.004388892866401539e+00 5.112996203007392874e-03
6.001219774705231976e+04 1.017446842448003652e+00 5.179885163152977631e-03
6.001219778185967152e+04 1.008988644256033851e+00 5.133955905672141391e-03
6.001219781666701601e+04 1.004946985128171599e+00 5.106842149455417118e-03
6.001219785147436778e+04 1.026802056592277523e+00 5.294289937094093061e-03
6.001219788628172682e+04 1.011980500725310428e+00 5.237715938834638062e-03
6.001219792108907131e+04 1.001133924672472419e+00 5.236735897010648226e-03
6.001219795589642308e+04 1.005763759475117647e+00 5.145448412842678829e-03
6.001219799070377485e+04 1.008534420275830845e+00 5.193849846947952258e-03
6.001219802551112662e+04 1.009054693698627103e+00 5.181874077197306215e-03
6.001219806031847838e+04 1.015645172342746427e+00 5.212457705230601548e-03
6.001219809512583015e+04 1.025435825153476976e+00 5.220398577490035184e-03
6.001219812993318192e+04 1.005583109135218534e+00 5.131590700780458945e-03
6.001219816474053368e+04 1.000590215764662672e+00 5.100864939463635450e-03
6.001219819954788545e+04 1.001956309886698815e+00 5.123147584438964008e-03
6.001219823435523722e+04 9.994001955466875753e-01 5.124634704202159566e-03
6.001219826916258899e+04 1.003595880918046745e+00 5.174120344682012901e-03
6.001219830396994075e+04 1.013644661042874651e+00 5.156585846986782781e-03
6.001219833877729252e+04 1.022481292929746211e+00 5.308840908862123148e-03
6.001219837358464429e+04 1.008813076726675195e+00 5.115680340743600056e-03
6.001219840839199605e+04 1.005662651027853460e+00 5.120036451373801735e-03
6.001219844319934782e+04 9.978122803403968177e-01 5.057063418055329600e-03
6.001219847800669959e+04 1.003125738919083298e+00 5.108321451647242044e-03
6.001219851281405136e+04 1.001164477620635873e+00 5.069572510265830077e-03
6.001219854762139585e+04 1.003460844996191703e+00 5.104639234330208240e-03
6.001219858242874761e+04 1.009676649546189298e+00 5.133045632842480818e-03
6.001219861723609938e+04 1.010260784890228525e+00 5.209866607971286659e-03
6.001219865204345115e+04 1.014439732618199530e+00 5.238098816403427560e-03
6.001219868685080291e+04 1.001788063410218088e+00 5.254308332958516729e-03
6.001219872165815468e+04 9.866315705716947049e-01 5.099142359806003652e-03
6.001219875646550645e+04 9.948594227373019905e-01 5.064421575658386784e-03
6.001219879127285822e+04 9.982946992840017186e-01 5.091152440444417747e-03
6.001219882608020271e+04 1.008378118295547576e+00 5.136487504551983871e-03
6.001219886088755447e+04 9.974285008427240529e-01 5.032338477159812445e-03
6.001219889569490624e+04 9.931579880995303755e-01 5.045773405770412855e-03
6.001219893050225801e+04 9.827891538648387826e-01 5.060313412578687671e-03
6.001219896530960978e+04 9.961800746408653318e-01 5.042842371693990328e-03
6.001219900011696154e+04 1.004036669348830513e+00 5.181826748041903213e-03
6.001219903492431331e+04 9.988896772080476660e-01 5.088545790396483380e-03
6.001219906973166508e+04 1.011413864334401946e+00 5.208842991605889400e-03
6.001219910453901684e+04 9.899121452046546477e-01 5.077207657091712019e-03
6.001219913934636861e+04 9.947887901362436613e-01 5.120714718069424402e-03
6.001219917415372038e+04 9.942643593980697858e-01 5.107062848512316719e-03
6.001219920896107215e+04 9.833235963003875701e-01 5.151932529554530994e-03
6.001219924376842391e+04 9.936907594893741313e-01 5.089269633304442306e-03
6.001219927857577568e+04 9.948091388625633913e-01 5.062822967228257365e-03
6.001219931338312745e+04 9.936378099608953463e-01 5.056792508514867425e-03
6.001219934819047921e+04 1.001577497720555376e+00 5.200285531179546332e-03
6.001219938299783098e+04 9.834182553985900688e-01 4.989958896494238287e-03
6.001219941780518275e+04 9.881275009859856739e-01 5.087285187069773285e-03
6.001219945261253451e+04 9.766388489024250275e-01 5.000721397515758664e-03
6.001219948741988628e+04 9.763900888060521588e-01 5.051735154313424792e-03
6.001219952222723805e+04 9.752112020975692852e-01 5.001793914164336281e-03
6.001219955703458982e+04 9.840861413344428321e-01 5.062393040377931135e-03
6.001219959184193431e+04 9.791872197248802090e-01 4.966625037071840942e-03
6.001219962664928607e+04 9.786660083519923559e-01 4.971032929588334488e-03
6.001219966145663784e+04 9.844917697093543696e-01 5.070594446685100683e-03
6.001219969626398961e+04 9.723845013857098651e-01 5.062499196461804976e-03
6.001219973107134138e+04 9.770590101421975371e-01 5.103101494933588549e-03
6.001219976587869314e+04 9.799542142346134854e-01 4.988089331062340974e-03
6.001219980068604491e+04 9.831217101740954423e-01 5.055536817019064613e-03
6.001219983549339668e+04 9.822705383164938020e-01 5.050329908782578807e-03
6.001219987030074117e+04 9.891351501196311569e-01 5.017343648453034821e-03
6.001219990510809293e+04 9.677652268506301558e-01 4.907347790723263180e-03
6.001219993991544470e+04 9.666384241517848031e-01 5.006202810800499184e-03
6.001219997472279647e+04 9.620584360092113707e-01 4.941910048374346942e-03
6.001220000953014824e+04 9.664468896703226619e-01 4.978290748707106528e-03
6.001220004433750000e+04 9.679678567730635175e-01 4.931438914035597872e-03
6.001220007914485177e+04 9.811304751015972325e-01 5.127134533473015968e-03
6.001220011395220354e+04 9.697449017735416676e-01 5.046336893799440934e-03
6.001220014875955530e+04 9.715694260610705513e-01 5.033832319797430961e-03
6.001220018356690707e+04 9.602388240303157962e-01 4.996719509196491556e-03
6.001220021837425884e+04 9.636967643042427811e-01 4.965447434308646775e-03
6.001220025318161061e+04 9.650777439921113254e-01 4.914152366385858908e-03
6.001220028798896237e+04 9.723954192015239473e-01 4.988662094484444184e-03
6.001220032279631414e+04 9.723261583882361059e-01 4.957444169770516308e-03
6.001220035760366591e+04 9.913010534409135710e-01 5.140721569786378675e-03
6.001220039241101767e+04 9.824604097051096163e-01 5.026291433276568708e-03
6.001220042721836944e+04 9.668030788535049158e-01 4.930598360194630644e-03
6.001220046202571393e+04 9.628208206994561813e-01 4.891278146847538241e-03
6.001220049683306570e+04 9.555644199196815514e-01 4.843704358298423808e-03
6.001220053164042474e+04 9.648305817098352666e-01 4.929907323098496608e-03
6.001220056644777651e+04 9.719739084997113254e-01 4.911956329266256929e-03
6.001220060125512100e+04 9.776406036190178339e-01 4.964863024613984377e-03
6.001220063606247277e+04 9.711126188092589206e-01 4.971330153139612469e-03
6.001220067086982453e+04 9.680125595496722468e-01 4.928046703291550160e-03
6.001220070567717630e+04 9.646510098848761761e-01 4.921122027527833308e-03
6.001220074048452079e+04 9.589520309829994149e-01 4.926386945829127305e-03
6.001220077529187256e+04 9.719147723027228292e-01 4.928292184417628653e-03
6.001220081009923160e+04 9.788125611388143188e-01 5.043441927766952743e-03
6.001220084490658337e+04 9.708841997929650303e-01 4.953867737243836111e-03
6.001220087971392786e+04 9.795072257904178237e-01 5.013085098619619005e-03
6.001220091452127963e+04 9.697060928700551585e-01 4.892847253262264107e-03
6.001220094932863140e+04 9.601353519935332814e-01 4.915216210593123698e-03
6.001220098413598316e+04 9.748207287778445362e-01 5.054937076306808760e-03
6.001220101894333493e+04 9.779894920336220654e-01 5.057218521378516358e-03
6.001220105375068670e+04 9.813859641332394190e-01 4.956522412628782369e-03
6.001220108855803846e+04 9.905691583637482589e-01 5.039291234046402480e-03
6.001220112336539023e+04 9.928523719644167800e-01 5.094066145710971459e-03
6.001220115817274200e+04 9.730504362745233671e-01 4.960976704958217423e-03
6.001220119298009377e+04 9.728548184047965952e-01 4.935839519719525254e-03
6.001220122778744553e+04 9.829910785476559942e-01 4.974734860121602167e-03
6.001220126259479730e+04 9.706681182590252144e-01 4.926167024856630168e-03
6.001220129740214907e+04 9.813001852082148257e-01 4.983451528939277647e-03
6.001220133220950083e+04 9.800595464164721937e-01 4.961806623048845184e-03
6.001220136701685260e+04 9.915095245586484918e-01 5.047288107624026479e-03
6.001220140182420437e+04 9.968994045469147247e-01 5.030419306590730617e-03
6.001220143663155613e+04 9.930929286573354497e-01 5.040754140386754893e-03
6.001220147143890790e+04 9.819641987514254877e-01 4.987854619084829307e-03
6.001220150624625967e+04 9.891229278548242521e-01 5.054756420569755763e-03
6.001220154105360416e+04 9.789003015553785492e-01 4.974754011262874816e-03
6.001220157586095593e+04 9.964715798394553348e-01 5.100802466542608132e-03
6.001220161066831497e+04 9.999342643080757487e-01 5.166979430734034741e-03
6.001220164547565946e+04 9.990516292121971453e-01 5.083166470488699289e-03
6.001220168028301123e+04 9.968335042784206568e-01 5.135779498564770236e-03
6.001220171509036300e+04 1.000917566441305695e+00 5.161866897446591197e-03
6.001220174989770749e+04 9.983735583358587240e-01 5.100016705099823765e-03
6.001220178470505925e+04 9.983793707272005102e-01 5.095075275458835554e-03
6.001220181951241102e+04 1.001095125142732467e+00 5.044828936849107305e-03
6.001220185431976279e+04 9.937618044573361953e-01 5.031151084650587954e-03
6.001220188912711455e+04 9.948134084911698372e-01 5.062698337755160670e-03
6.001220192393446632e+04 1.002398023108914904e+00 5.090956798800952247e-03
6.001220195874181809e+04 1.016517650006529827e+00 5.166949159097474452e-03
6.001220199354916986e+04 1.000276298776285211e+00 5.080844835770431320e-03
6.001220202835652162e+04 9.934981116496559572e-01 5.035535407080414354e-03
6.001220206316387339e+04 9.986053930202355433e-01 5.066547451460475145e-03
6.001220209797122516e+04 1.017299038565447011e+00 5.125895687689530425e-03
6.001220213277857692e+04 1.007095534355232358e+00 5.142809257975787356e-03
6.001220216758592869e+04 1.012398769789899511e+00 5.197516117406286197e-03
6.001220220239328046e+04 1.007683833936327433e+00 5.205733596418961676e-03
6.001220223720063223e+04 1.009453627553525301e+00 5.121573977334149298e-03
6.001220227200798399e+04 9.994718982732061496e-01 5.059000946320222833e-03
6.001220230681533576e+04 1.012713135803517739e+00 5.076335999045569758e-03
6.001220234162268753e+04 1.005409549492300547e+00 5.071262330997610389e-03
6.001220237643003929e+04 1.017553535762042882e+00 5.137438282759934638e-03
6.001220241123739106e+04 1.008594148722094186e+00 5.059285500428082824e-03
6.001220244604474283e+04 1.009799250167696671e+00 5.092987733732711082e-03
6.001220248085209460e+04 1.001222291663974140e+00 5.158315311388923449e-03
6.001220251565943909e+04 9.955847445989154387e-01 5.034765761765242105e-03
6.001220255046679085e+04 9.976868465561243848e-01 5.037657213608808665e-03
6.001220258527414262e+04 9.951589631435143746e-01 4.991371179034454451e-03
6.001220262008149439e+04 1.006324843090592225e+00 5.076609452695063883e-03
6.001220265488884615e+04 1.001614944451733047e+00 5.039462719666995896e-03
6.001220268969619792e+04 1.004579750884888156e+00 5.128645557775923791e-03
6.001220272450354969e+04 1.001518923237864067e+00 5.144355172619091525e-03
6.001220275931089418e+04 9.967689839706647126e-01 5.101664943303643208e-03
6.001220279411824595e+04 9.975999784749400856e-01 5.060451974074763222e-03
6.001220282892559771e+04 9.904460776871124583e-01 5.118478781558655558e-03
6.001220286373294948e+04 9.970136718079336546e-01 5.081443024531481605e-03
6.001220289854030125e+04 9.965668070660503863e-01 5.080636645007098433e-03
6.001220293334765302e+04 9.989313669885592217e-01 5.102939351888587625e-03
6.001220296815500478e+04 9.958532778370036143e-01 5.060686390620539390e-03
6.001220300296235655e+04 9.996450822483627929e-01 5.132011563977830274e-03
6.001220303776970832e+04 9.961680824800361878e-01 5.148594786852600698e-03
6.001220307257706008e+04 9.889533959125210716e-01 5.087369392298772899e-03
6.001220310738441185e+04 9.957589910585955550e-01 5.097822165719833806e-03
6.001220314219176362e+04 9.921425091833242504e-01 5.106277732631462653e-03
6.001220317699911539e+04 1.000958149462632951e+00 5.098437972215892795e-03
6.001220321180646715e+04 9.969213325345822607e-01 5.159017085287200162e-03
6.001220324661381892e+04 9.803472083593066655e-01 5.077651288222205517e-03
6.001220328142117069e+04 9.846627937489598192e-01 5.074034308667145499e-03
6.001220331622852245e+04 9.798626730897957993e-01 5.013783952879461055e-03
6.001220335103587422e+04 9.807886124562340546e-01 5.001408375761217003e-03
6.001220338584322599e+04 9.844638146819858493e-01 4.998145379302922249e-03
6.001220342065057775e+04 9.941077775625110080e-01 5.099992659437294941e-03
6.001220345545792952e+04 1.003044271061017012e+00 5.102862215992795374e-03
6.001220349026528129e+04 9.781550650784650580e-01 5.043674292714520752e-03
6.001220352507262578e+04 9.767552538197218359e-01 5.050554580113438691e-03
6.001220355987997755e+04 9.694609887143178506e-01 4.977336353683882268e-03
6.001220359468732931e+04 9.751376472936722495e-01 5.003291709291002656e-03
6.001220362949468108e+04 9.767986128837289339e-01 5.033664635568008139e-03
6.001220366430203285e+04 9.701721946016395037e-01 4.960371643176483304e-03
6.001220369910938462e+04 9.765660056373201003e-01 5.015560007217682685e-03
6.001220373391673638e+04 9.755071810365351093e-01 4.937534414046295880e-03
6.001220376872408087e+04 9.585221140038139298e-01 4.924100696681395564e-03
6.001220380353143264e+04 9.791662426669336394e-01 5.103680437717030352e-03
6.001220383833878441e+04 9.765236558570612457e-01 5.021647094673340958e-03
6.001220387314613617e+04 9.736584953820442978e-01 4.974200707948446196e-03
6.001220390795348794e+04 9.718437791870424558e-01 5.010507248404787173e-03
6.001220394276083971e+04 9.735487234913615673e-01 4.981513224601748571e-03
6.001220397756819148e+04 9.641245673419132078e-01 4.926940894271360401e-03
6.001220401237554324e+04 9.722515604467301120e-01 5.019394059514944995e-03
6.001220404718289501e+04 9.542409033911946059e-01 4.913043803292915443e-03
6.001220408199024678e+04 9.670959308813822375e-01 4.975672857956400796e-03
6.001220411679759854e+04 9.726576716994725924e-01 5.046028583502650856e-03
6.001220415160495031e+04 9.688764953332621443e-01 5.025128832513566998e-03
6.001220418641230208e+04 9.726778093049549545e-01 5.037919214792824230e-03
6.001220422121965385e+04 9.710043190960836457e-01 5.058819180864720759e-03
6.001220425602700561e+04 9.741345136552824746e-01 5.124662944664097261e-03
6.001220429083435738e+04 9.673483739354180599e-01 5.034369245306554060e-03
6.001220432564170915e+04 9.671138260005126552e-01 4.980230099199465903e-03
6.001220436044906091e+04 9.629156140056791546e-01 4.997538165191571513e-03
6.001220439525640541e+04 9.687482533742296509e-01 4.927142305294456189e-03
6.001220443006375717e+04 9.790567615269897273e-01 5.020918839846320175e-03
6.001220446487110894e+04 9.642597409076877346e-01 5.040946837351836449e-03
6.001220449967846071e+04 9.700140369959594500e-01 5.018180602474628903e-03
6.001220453448581247e+04 9.710223565878380869e-01 5.067777800651168500e-03
6.001220456929316424e+04 9.660125550816354156e-01 5.007082357414583546e-03
6.001220460410051601e+04 9.789412073915951806e-01 5.038047258126265512e-03
6.001220463890786777e+04 9.766915346136409992e-01 5.024597475235873661e-03
6.001220467371521227e+04 9.713858175632011926e-01 4.960527543596326104e-03
6.001220470852256403e+04 9.808364236488193999e-01 4.986822565452208623e-03
6.001220474332991580e+04 9.823310386642127856e-01 5.012638862878165437e-03
6.001220477813726757e+04 9.805064030424963661e-01 5.060390873614106083e-03
6.001220481294461933e+04 9.705378494298892988e-01 4.974381543448132791e-03
6.001220484775197110e+04 9.876376662493550063e-01 5.059588734601823228e-03
6.001220488255932287e+04 9.889554924104182465e-01 5.103103891512084100e-03
6.001220491736667464e+04 9.951957524124555032e-01 5.083288820534921301e-03
6.001220495217402640e+04 9.973026530331372541e-01 5.052091636581999660e-03
6.001220498698137817e+04 9.916400997338249423e-01 5.067841449906116714e-03
6.001220502178872994e+04 1.002800961313115025e+00 5.173240876573272258e-03
6.001220505659608170e+04 9.950733906941824358e-01 5.118658275321053171e-03
6.001220509140343347e+04 9.948220593234236020e-01 5.190166285247851778e-03
6.001220512621078524e+04 1.009350004337189244e+00 5.133397399105375097e-03
6.001220516101813701e+04 1.013848017304533888e+00 5.182732824466780228e-03
6.001220519582548877e+04 1.009514795696881295e+00 5.142241382055981989e-03
6.001220523063284054e+04 1.003059578604020396e+00 5.083436169301075967e-03
6.001220526544019231e+04 1.001461353181360536e+00 5.195915566423551894e-03
6.001220530024754407e+04 1.013973121048350245e+00 5.115329525346686348e-03
6.001220533505489584e+04 1.003700835136014602e+00 5.119703197456208256e-03
6.001220536986224761e+04 1.001011472455466400e+00 5.149850949833716975e-03
6.001220540466959937e+04 1.006149314495222713e+00 5.130408597087924606e-03
6.001220543947695114e+04 1.012094268105113049e+00 5.157216809361718328e-03
6.001220547428430291e+04 9.955451161864941056e-01 5.151480676235096513e-03
6.001220550909164740e+04 1.005271257498846493e+00 5.164127827082396621e-03
6.001220554389899917e+04 1.008983291641037061e+00 5.125700838372909685e-03
6.001220557870635093e+04 1.012897742286667402e+00 5.107472946554198791e-03
6.001220561351370270e+04 1.020603257645855022e+00 5.197188551893801647e-03
6.001220564832105447e+04 1.014694855798494277e+00 5.244666818137852862e-03
6.001220568312840624e+04 1.019442838690747921e+00 5.285595524907245844e-03
6.001220571793575800e+04 1.020664194262283608e+00 5.234306169026093671e-03
6.001220575274310977e+04 1.021276548865081901e+00 5.255618502555499914e-03
6.001220578755045426e+04 1.026749366264608332e+00 5.213077435292540716e-03
6.001220582235780603e+04 1.025509406315407546e+00 5.268361130958298076e-03
6.001220585716515779e+04 1.025122266051490261e+00 5.315966255411318925e-03
6.001220589197250956e+04 1.026320109538402692e+00 5.235961542627003140e-03
6.001220592677986133e+04 1.027873370682719889e+00 5.239123521982906595e-03
6.001220596158721310e+04 1.031839955089501215e+00 5.216593687823181495e-03
6.001220599639456486e+04 1.038777592847586417e+00 5.295772451226090152e-03
6.001220603120191663e+04 1.035025514460889973e+00 5.277228158975373791e-03
6.001220606600926840e+04 1.027309947029757753e+00 5.238267929647671788e-03
6.001220610081662016e+04 1.015737805478976519e+00 5.165947435608033746e-03
6.001220613562397193e+04 1.024241917995015960e+00 5.157731399381642809e-03
6.001220617043132370e+04 1.022188736725145208e+00 5.168822417333747421e-03
6.001220620523867547e+04 1.026184387893427807e+00 5.170401475507844721e-03
6.001220624004602723e+04 1.028658323328096369e+00 5.212813113264667779e-03
6.001220627485337900e+04 1.024676767981164138e+00 5.164575817626223045e-03
6.001220630966073077e+04 1.017066271551105183e+00 5.121956205265272219e-03
6.001220634446808253e+04 1.029350653768411394e+00 5.182852895370030667e-03
6.001220637927543430e+04 1.022077380810375802e+00 5.180999469346230651e-03
6.001220641408278607e+04 1.021107879558516007e+00 5.103713652582787461e-03
6.001220644889013784e+04 1.028412593179763190e+00 5.215884040877450355e-03
6.001220648369748960e+04 1.016499080325224513e+00 5.198250570272665641e-03
6.001220651850484137e+04 1.013862016590175052e+00 5.067095941851681475e-03
6.001220655331218586e+04 1.007090510931660798e+00 5.120871120853745344e-03
6.001220658811953763e+04 1.020995943622131641e+00 5.157631201186616172e-03
6.001220662292688939e+04 1.010481485261714552e+00 5.142090863194177797e-03
6.001220665773424116e+04 1.012267080936916752e+00 5.148633239080446095e-03
6.001220669254159293e+04 1.003308506884210693e+00 5.068568324183034442e-03
6.001220672734894470e+04 1.016707889464992576e+00 5.122002460069796995e-03
6.001220676215629646e+04 1.018493987599703665e+00 5.181546216014067292e-03
6.001220679696364823e+04 1.015454092434976641e+00 5.170933092621439117e-03
6.001220683177099272e+04 1.017510755787990107e+00 5.221728418256010688e-03
6.001220686657834449e+04 1.005771585206356455e+00 5.131484454290805020e-03
6.001220690138569626e+04 1.004205415459453521e+00 5.235424457815325387e-03
6.001220693619304802e+04 1.027563411623557688e+00 5.202682122922636619e-03
6.001220697100039979e+04 1.014219545700320024e+00 5.134976669907420632e-03
6.001220700580775156e+04 1.008335081470960404e+00 5.109364598174521988e-03
6.001220704061510332e+04 1.014805764421500944e+00 5.190754399026271775e-03
6.001220707542245509e+04 1.016334168855846709e+00 5.228306152572111468e-03
6.001220711022980686e+04 1.015574584277196823e+00 5.161442463207234314e-03
6.001220714503715863e+04 1.013267840847409840e+00 5.170706480347993760e-03
6.001220717984451039e+04 1.012189585136705539e+00 5.113888120292516860e-03
6.001220721465186216e+04 1.011247450371306478e+00 5.115919180132338755e-03
6.001220724945921393e+04 1.002759985669072540e+00 5.107601019657395311e-03
6.001220728426656569e+04 1.005983422076863976e+00 5.118491105772392767e-03
6.001220731907391746e+04 1.009463855813253153e+00 5.125571257435414772e-03
6.001220735388126923e+04 1.012187000509315871e+00 5.139079774074405658e-03
6.001220738868862099e+04 1.009522852056440323e+00 5.151200011777396642e-03
6.001220742349597276e+04 1.001844399817020781e+00 5.079398682858609661e-03
6.001220745830332453e+04 1.012153392162924881e+00 5.168453174851972247e-03
6.001220749311067630e+04 1.000285361004379148e+00 5.039194941251753934e-03
6.001220752791802806e+04 1.002017570952332903e+00 5.086008848902358499e-03
6.001220756272537983e+04 1.001341654490325306e+00 5.111190475379285246e-03
6.001220759753273160e+04 9.953525361733970289e-01 5.067359130844262954e-03
6.001220763234008336e+04 9.869954653525371269e-01 4.972791887475017797e-03
6.001220766714742786e+04 9.958847135561239572e-01 5.019788468443136566e-03
6.001220770195477962e+04 1.002553672928201411e+00 5.095396583634379840e-03
6.001220773676213139e+04 1.008695531106663879e+00 5.075746286136496345e-03
6.001220777156948316e+04 1.004144235420540765e+00 5.077454605857767075e-03
6.001220780637683492e+04 1.006859659205417978e+00 5.063842743098848770e-03
6.001220784118418669e+04 1.008551112074504541e+00 5.102214453853779093e-03
6.001220787599153846e+04 9.933257572603568786e-01 5.038684507354236619e-03
6.001220791079889023e+04 9.953927953951452468e-01 5.039938801045196204e-03
6.001220794560624199e+04 9.931005244341456484e-01 5.050753418188662358e-03
6.001220798041358648e+04 1.004654994763735099e+00 5.119970797097595124e-03
6.001220801522093825e+04 1.005241140366532449e+00 5.084365871013004322e-03
6.001220805002829002e+04 1.004500372775585459e+00 5.043615249851995420e-03
6.001220808483564178e+04 9.943189474990596910e-01 5.006747079869318384e-03
6.001220811964299355e+04 9.893587830198777855e-01 5.081928195362331660e-03
6.001220815445034532e+04 9.994952409312896080e-01 5.120928833653603032e-03
6.001220818925769709e+04 9.968167911340727327e-01 5.097811667893495553e-03
6.001220822406504885e+04 1.011208432233613230e+00 5.172957776598644496e-03
6.001220825887240062e+04 1.004567468146459142e+00 5.114766250098898813e-03
6.001220829367975239e+04 1.009711425781112171e+00 5.207218088155487687e-03
6.001220832848710415e+04 1.004711516393855142e+00 5.176003635648136758e-03
6.001220836329445592e+04 1.014154584910807788e+00 5.150836356506963490e-03
6.001220839810180769e+04 1.018202346412462544e+00 5.219298218310231691e-03
6.001220843290915946e+04 1.003486383388594749e+00 5.189172960300855904e-03
6.001220846771651122e+04 1.016900650621635593e+00 5.296398472647670906e-03
6.001220850252386299e+04 1.004792490351454681e+00 5.186713123617526719e-03
6.001220853733121476e+04 1.015990800275371697e+00 5.139785966934393678e-03
6.001220857213856652e+04 9.985065132885525552e-01 5.059111473191507495e-03
6.001220860694591829e+04 1.012908134306380381e+00 5.136192893819716519e-03
6.001220864175327006e+04 1.015961109808817486e+00 5.227306507028970164e-03
6.001220867656062183e+04 1.006480733886782053e+00 5.119726851235885390e-03
6.001220871136797359e+04 1.002922315603090864e+00 5.026090947115514039e-03
6.001220874617532536e+04 1.018449947533763167e+00 5.208259996547020924e-03
6.001220878098266985e+04 1.015640068713295818e+00 5.179697012444316011e-03
6.001220881579002162e+04 1.001536149930248643e+00 5.051825354548363997e-03
6.001220885059737338e+04 1.013594850928486668e+00 5.199425213447302942e-03
6.001220888540472515e+04 1.001685274943582504e+00 5.045670556331344203e-03
6.001220892021207692e+04 1.005341315033867033e+00 5.078657569499999552e-03
6.001220895501942869e+04 9.930060157395567133e-01 5.043928298374592868e-03
6.001220898982678045e+04 1.004634140549147459e+00 5.057587397341642768e-03
6.001220902463413222e+04 1.000440872480562238e+00 5.138931875071980383e-03
6.001220905944148399e+04 1.008563912578319455e+00 5.197747629992264043e-03
6.001220909424882848e+04 1.004395894620144114e+00 5.066456637400520817e-03
6.001220912905618025e+04 1.009772424315299455e+00 5.104240192496441002e-03
6.001220916386353201e+04 1.015715724475727777e+00 5.168067715120133396e-03
6.001220919867088378e+04 1.020756687056042722e+00 5.204911939910753828e-03
6.001220923347823555e+04 1.019618829561321993e+00 5.566937869497554786e-03
6.001220926828558731e+04 1.022318555909920601e+00 5.581511390274226068e-03
6.001220930309293908e+04 1.006152631085233562e+00 5.372886573134780415e-03
6.001220933790029085e+04 1.029801530142022026e+00 5.633584014672693256e-03
6.001220937270764261e+04 1.033095402242150351e+00 5.618689643837411832e-03
6.001220940751499438e+04 1.009242539493359736e+00 5.615377589173796077e-03
6.001220944232234615e+04 1.024452559857335965e+00 5.528912424769855984e-03
6.001220947712969792e+04 1.009136235720896169e+00 5.479411248968511609e-03
6.001220951193704968e+04 1.020991645480353593e+00 5.356219154034995433e-03
6.001220954674440145e+04 1.028881001196206402e+00 5.402620386486444749e-03
6.001220958155175322e+04 1.031377338035087465e+00 5.380065177128971927e-03
6.001220961635910498e+04 1.023119063587225375e+00 5.541588075916648037e-03
6.001220965116645675e+04 1.025292100216525393e+00 5.426731582335977792e-03
6.001220968597380852e+04 1.014553544054148659e+00 5.551420206789158332e-03
6.001220972078116029e+04 1.021872199728694364e+00 5.602950040313421642e-03
6.001220975558851205e+04 1.028276021804189755e+00 5.633292206553215317e-03
6.001220979039586382e+04 1.016281843777459004e+00 5.493659598889774273e-03
6.001220982520321559e+04 1.028446904676345142e+00 5.741301011056010144e-03
6.001220986001056008e+04 1.032604249172908384e+00 5.417965009085676936e-03
6.001220989481791185e+04 1.033827800483980486e+00 5.542720278045655188e-03
6.001220992962526361e+04 1.026533518812290380e+00 5.448905372112844425e-03
6.001220996443261538e+04 1.024661980957375818e+00 5.451345572289763124e-03
6.001220999923996715e+04 1.020124518147056403e+00 5.542914399920731428e-03
6.001221003404731891e+04 1.026943454459257721e+00 5.477806171261878805e-03
6.001221006885467068e+04 1.018493018082412771e+00 5.467241415319009507e-03
6.001221010366202245e+04 1.020844768263353242e+00 5.538901641118149609e-03
6.001221013846936694e+04 1.017550888763746775e+00 5.329824242684480518e-03
6.001221017327671871e+04 1.025275745099668567e+00 5.692927414351592504e-03
6.001221020808407047e+04 1.027207122531819561e+00 5.661111800846246878e-03
6.001221024289142224e+04 1.036388194488207848e+00 5.579066026259946187e-03
6.001221027769877401e+04 1.040795086113406098e+00 5.745691370651029653e-03
6.001221031250612577e+04 1.046195690559224012e+00 5.802264409873598289e-03
6.001221034731347754e+04 1.030518831280131442e+00 5.696433534519890034e-03
6.001221038212082931e+04 1.031880605460215428e+00 5.591112596516605721e-03
6.001221041692818108e+04 1.029650719451595364e+00 5.611943515946225293e-03
6.001221045173553284e+04 1.025163056399270189e+00 5.586204064314368931e-03
6.001221048654288461e+04 1.026741749630327050e+00 5.575082073025423683e-03
6.001221052135023638e+04 1.032146236380382165e+00 5.577225748616782171e-03
6.001221055615758814e+04 1.036283154458595313e+00 5.349407213691174598e-03
6.001221059096493991e+04 1.018866204738849479e+00 5.564315077089172085e-03
6.001221062577229168e+04 1.031629829906409723e+00 5.595616019672894695e-03
6.001221066057964345e+04 1.026234567158597288e+00 5.591266811657209443e-03
6.001221069538699521e+04 1.027675919697620399e+00 5.563424662337559772e-03
6.001221073019434698e+04 1.021741758566333758e+00 5.643365819493904173e-03
6.001221076500169875e+04 1.022839642005831218e+00 5.510744104797089989e-03
6.001221079980905051e+04 1.029503804575653714e+00 5.684100151295830988e-03
6.001221083461640228e+04 1.025232472574502784e+00 5.522888201083533607e-03
6.001221086942375405e+04 1.028427035708306736e+00 5.547676201801384280e-03
6.001221090423110581e+04 1.032732858114998820e+00 5.544154987445956521e-03
6.001221093903845031e+04 1.026942584052991769e+00 5.612221071625367666e-03
6.001221097384580207e+04 1.018201043698246044e+00 5.538177932260663662e-03
6.001221100865315384e+04 1.026231461236693843e+00 5.533393920139245345e-03
6.001221104346050561e+04 1.018687989860112664e+00 5.451413474915762537e-03
6.001221107826785737e+04 1.028907131018916177e+00 5.641317919474322928e-03
6.001221111307520914e+04 1.020953435651218655e+00 5.527294475210611617e-03
6.001221114788256091e+04 1.015005034504855130e+00 5.506495515220979735e-03
6.001221118268991268e+04 1.018759822037291318e+00 5.553796669921714189e-03
6.001221121749725717e+04 1.013868831595951425e+00 5.292299629471552448e-03
6.001221125230460893e+04 1.019628675968790699e+00 5.455101385632890598e-03
6.001221128711196070e+04 1.014929603622372500e+00 5.291239636925234441e-03
6.001221132191931247e+04 1.017699042988048364e+00 5.502512126357026606e-03
6.001221135672666423e+04 1.030083924609191293e+00 5.504702308874459202e-03
6.001221139153401600e+04 1.009513540188269998e+00 5.363778381324903546e-03
6.001221142634136777e+04 1.018921415412128439e+00 5.657655660591053362e-03
6.001221146114871954e+04 1.018242281325385967e+00 5.612078497846939400e-03
6.001221149595607130e+04 1.005209516112166801e+00 5.463182867602322905e-03
6.001221153076342307e+04 1.010761854042129038e+00 5.494763467886084642e-03
6.001221156557077484e+04 1.017825916088055838e+00 5.563214402745503100e-03
6.001221160037812660e+04 1.025703313242832149e+00 5.699589271345782346e-03
6.001221163518547837e+04 1.025158831080190014e+00 5.640658445527405550e-03
6.001221166999283014e+04 1.004910866548420101e+00 5.467521795014685521e-03
6.001221170480018191e+04 1.002941751104676094e+00 5.496289499481917321e-03
6.001221173960753367e+04 1.006059898828007393e+00 5.492538354355711375e-03
6.001221177441488544e+04 1.009880250170685390e+00 5.398299172085024682e-03
6.001221180922223721e+04 1.015318732799492141e+00 5.478857232968408625e-03
6.001221184402958897e+04 1.011501163311834928e+00 5.548217047268232116e-03
6.001221187883694074e+04 9.992507867522654186e-01 5.558726036537377235e-03
6.001221191364429251e+04 1.002883168419578253e+00 5.358519650767720049e-03
6.001221194845164428e+04 1.005729434361990027e+00 5.307907782476232843e-03
6.001221198325899604e+04 1.004181590145808878e+00 5.321956253358676135e-03
6.001221201806634781e+04 9.915157810661905380e-01 5.160107599909864555e-03
6.001221205287369958e+04 1.007566598563400584e+00 5.242088395607523085e-03
6.001221208768105134e+04 9.957381208545393880e-01 5.206995546807035267e-03
6.001221212248840311e+04 1.004728762261665631e+00 5.399245267229921784e-03
6.001221215729574760e+04 1.007610226765106809e+00 5.459891012278972680e-03
6.001221219210309937e+04 9.966655271137240257e-01 5.186500434760716281e-03
6.001221222691045114e+04 9.929213025096442768e-01 5.139926714588334208e-03
6.001221226171781018e+04 9.945719845626180833e-01 5.303435854446152294e-03
6.001221229652515467e+04 9.935731391725436401e-01 5.209719860230951384e-03
6.001221233133250644e+04 9.932349829129885066e-01 5.196464377928716565e-03
6.001221236613985820e+04 9.870920447907481909e-01 5.520121055879497439e-03
6.001221240094720270e+04 9.906547034279338249e-01 5.351816087815608643e-03
6.001221243575455446e+04 9.882629124787752906e-01 5.248022066880732479e-03
6.001221247056190623e+04 9.931051922062082982e-01 5.365880383467336832e-03
6.001221250536925800e+04 9.933560208593942287e-01 5.487781031599673134e-03
6.001221254017660976e+04 9.905037482730697507e-01 5.494459951646451026e-03
6.001221257498396153e+04 9.967933463817039152e-01 5.220568779017644746e-03
6.001221260979131330e+04 9.838168933929281046e-01 5.306141010416520407e-03
6.001221264459866507e+04 9.925218734704679413e-01 5.417896489018613100e-03
6.001221267940601683e+04 1.001132541551398969e+00 5.468826101708844888e-03
6.001221271421336860e+04 9.856258607700405516e-01 5.360142042712607788e-03
6.001221274902072037e+04 9.890458417368073185e-01 5.331290060047889218e-03
6.001221278382807213e+04 9.981170402688093191e-01 5.526361439729445164e-03
6.001221281863542390e+04 9.854382181265416429e-01 5.430274931285150250e-03
6.001221285344277567e+04 9.971742882269073460e-01 5.387821623001757924e-03
6.001221288825012743e+04 9.990784441659924520e-01 5.500763701731825085e-03
6.001221292305747920e+04 1.001963837097357812e+00 5.549253114346007140e-03
6.001221295786483097e+04 1.000918246251733201e+00 5.450293877262411303e-03
6.001221299267218274e+04 9.959485279590271078e-01 5.610410264240118204e-03
6.001221302747953450e+04 9.994951970474315051e-01 5.084737977554451213e-03
6.001221306228688627e+04 1.005826147625715095e+00 5.125278406856383258e-03
6.001221309709423804e+04 9.950027705056098126e-01 5.004786985017406833e-03
6.001221313190158980e+04 9.961922453160435564e-01 5.052432400283779143e-03
6.001221316670894157e+04 1.002953304012205615e+00 5.074172821187561584e-03
6.001221320151628606e+04 1.002000734590061004e+00 5.182464423931389466e-03
6.001221323632363783e+04 1.005991644717080691e+00 5.029926249173982331e-03
6.001221327113098960e+04 1.004728511927546419e+00 5.133515290862225751e-03
6.001221330593834136e+04 1.005254380038656858e+00 5.117651678238508729e-03
6.001221334074569313e+04 1.008327521498746826e+00 5.062189777041383419e-03
6.001221337555304490e+04 1.011406194815792858e+00 5.103133762370638989e-03
6.001221341036039667e+04 1.005366262049071979e+00 5.138650990384131291e-03
6.001221344516774843e+04 1.002637432236907600e+00 5.074706171330424682e-03
6.001221347997509292e+04 1.004550030425455542e+00 5.126573124220509467e-03
6.001221351478244469e+04 1.008131232543430400e+00 5.093491167437218074e-03
6.001221354958979646e+04 1.006998000294772044e+00 5.061671837819475481e-03
6.001221358439714822e+04 1.015174478239740719e+00 5.126539502214333757e-03
6.001221361920449999e+04 1.022885274328171112e+00 5.178669294910476575e-03
6.001221365401185176e+04 1.024656552956523914e+00 5.169637682339814355e-03
6.001221368881920353e+04 1.015183001771523097e+00 5.108968586579918508e-03
6.001221372362655529e+04 1.017031003628778851e+00 5.139768910000783349e-03
6.001221375843390706e+04 1.014491755472412660e+00 5.177513480436911515e-03
6.001221379324125883e+04 1.013330160817804915e+00 5.095530602941634145e-03
6.001221382804861059e+04 1.009904426105938891e+00 5.125838312757122900e-03
6.001221386285596236e+04 1.026212226430653907e+00 5.183977905289376652e-03
6.001221389766331413e+04 1.021963085611123034e+00 5.145831857603413648e-03
6.001221393247066590e+04 1.016704176463056442e+00 5.165226126245365049e-03
6.001221396727801766e+04 1.025563088345035512e+00 5.283000004900506585e-03
6.001221400208536943e+04 1.014095216404738320e+00 5.230594976967748756e-03
6.001221403689272120e+04 1.010586146684857356e+00 5.143324445160582341e-03
6.001221407170007296e+04 1.006396172794641108e+00 5.139443607603013525e-03
6.001221410650742473e+04 1.006362534593773894e+00 5.150490275966024094e-03
6.001221414131477650e+04 1.018061684293773972e+00 5.186392521201231218e-03
6.001221417612212826e+04 1.011308075622492586e+00 5.076046537288059386e-03
6.001221421092948003e+04 1.010789345692454599e+00 5.111382580065505429e-03
6.001221424573682452e+04 1.000733103542469804e+00 5.128085407038383142e-03
6.001221428054417629e+04 1.010127788211743649e+00 5.129441654473386285e-03
6.001221431535152806e+04 1.002789651955374506e+00 5.068456757464392254e-03
6.001221435015887982e+04 1.002220143412136721e+00 5.011540576003972042e-03
6.001221438496623159e+04 9.932604714013965053e-01 5.032376432488793773e-03
6.001221441977358336e+04 1.003859060773492740e+00 5.166976832034902122e-03
6.001221445458093513e+04 9.987876127118276992e-01 5.139189071115118738e-03
6.001221448938828689e+04 1.003795669293396253e+00 5.062971611967555935e-03
6.001221452419563866e+04 1.003416643128908881e+00 5.192330027678275679e-03
6.001221455900298315e+04 9.988308120832408710e-01 5.127683567975502635e-03
6.001221459381033492e+04 1.008125606199313573e+00 5.102124897960622074e-03
6.001221462861768669e+04 1.010155776588989474e+00 5.124894898451507266e-03
6.001221466342503845e+04 1.005307073781331439e+00 5.082542073309484140e-03
6.001221469823239022e+04 1.004649437174017557e+00 5.106194656921753637e-03
6.001221473303974926e+04 1.004104473964720690e+00 5.080745596987529950e-03
6.001221476784709375e+04 9.974823323699189004e-01 5.053585966651349438e-03
6.001221480265444552e+04 9.873300148624690742e-01 5.006297080957975397e-03
6.001221483746179729e+04 9.906367922295034045e-01 5.009825421998074374e-03
6.001221487226914905e+04 9.983303085201578053e-01 5.026714803031850920e-03
6.001221490707650082e+04 1.002592212806858729e+00 5.058072180317315161e-03
6.001221494188385259e+04 9.949257605778608626e-01 5.031121199621947822e-03
6.001221497669120436e+04 9.898258500270991078e-01 5.073027468354915533e-03
6.001221501149855612e+04 9.831067448191253000e-01 5.050448509213659870e-03
6.001221504630590789e+04 9.918800686510992337e-01 5.055033648846808322e-03
6.001221508111325966e+04 9.805263969602897589e-01 5.055303247299126196e-03
6.001221511592061142e+04 9.885540375200254637e-01 5.098478630221343899e-03
6.001221515072796319e+04 9.882332972349507916e-01 5.071318669433416693e-03
6.001221518553531496e+04 9.894760932603079429e-01 5.102995994420580529e-03
6.001221522034266673e+04 9.928195873244249903e-01 5.067891325949612502e-03
6.001221525515001849e+04 9.863238620583372196e-01 5.000756232836785740e-03
6.001221528995737026e+04 9.846875509070499577e-01 5.085248404332055362e-03
6.001221532476472203e+04 9.845047089099121518e-01 5.053845026041687422e-03
6.001221535957207379e+04 9.856035142901655721e-01 5.094828812931034151e-03
6.001221539437942556e+04 9.821287742331915593e-01 4.980934762394239983e-03
6.001221542918677005e+04 9.799206866124219317e-01 5.096565603914403678e-03
6.001221546399412182e+04 9.850629891596197618e-01 5.024652884169677688e-03
6.001221549880147359e+04 9.775321507153471590e-01 4.965053420534055149e-03
6.001221553360882535e+04 9.656365536654571979e-01 4.914369657628260904e-03
6.001221556841617712e+04 9.699416774598453861e-01 5.042778149647972330e-03
6.001221560322352889e+04 9.781836390122822245e-01 5.002111174826893471e-03
6.001221563803088065e+04 9.791567902455847738e-01 5.013560941440530806e-03
6.001221567283822515e+04 9.792167881866631340e-01 5.034115082955346182e-03
6.001221570764557691e+04 9.725961943544634281e-01 4.941615977142676565e-03
6.001221574245292868e+04 9.726811747083639048e-01 5.006438534198099158e-03
6.001221577726028045e+04 9.718902174853395470e-01 5.005720981977382182e-03
6.001221581206763221e+04 9.731020378401199489e-01 5.002282992084441764e-03
6.001221584687498398e+04 9.761019743524869119e-01 5.064690483708077229e-03
6.001221588168233575e+04 9.764209054591418413e-01 5.013567156411585964e-03
6.001221591648968752e+04 9.751283715789668127e-01 4.975914652143324270e-03
6.001221595129703928e+04 9.657035308805056451e-01 4.918613307129039713e-03
6.001221598610439105e+04 9.623009096973015319e-01 4.919812583501072083e-03
6.001221602091174282e+04 9.594916133894819676e-01 4.851581202014567176e-03
6.001221605571909458e+04 9.667183903777463172e-01 4.928260749939641049e-03
6.001221609052644635e+04 9.603693698508366516e-01 4.897179132082384728e-03
6.001221612533379812e+04 9.681073961528493532e-01 4.915473056846225708e-03
6.001221616014114989e+04 9.794505025044608626e-01 5.008923324501229901e-03
6.001221619494850165e+04 9.656367799520347850e-01 4.917654052243496457e-03
6.001221622975585342e+04 9.732553292817188728e-01 4.976317756650525288e-03
6.001221626456320519e+04 9.571225619281220620e-01 4.873518873221822402e-03
6.001221629937055695e+04 9.577383046374211562e-01 4.886181180240575794e-03
6.001221633417790872e+04 9.613464204739771146e-01 4.932317987520909094e-03
6.001221636898526049e+04 9.664209055003790683e-01 4.959017855489872978e-03
6.001221640379261225e+04 9.617944429648664917e-01 4.877627332803723646e-03
6.001221643859996402e+04 9.655922002092844902e-01 4.941595753389309287e-03
6.001221647340731579e+04 9.563260749702465757e-01 4.869446697517310768e-03
6.001221650821466028e+04 9.564047237635364684e-01 4.906566750568283966e-03
6.001221654302201205e+04 9.587617191610453560e-01 4.936466189476482712e-03
6.001221657782936381e+04 9.553052063251822323e-01 4.917894519554089766e-03
6.001221661263671558e+04 9.593123898509260394e-01 4.908535833594072570e-03
6.001221664744406735e+04 9.618795141425081630e-01 4.931346032095832582e-03
6.001221668225141912e+04 9.650146536263423114e-01 4.933966451513258772e-03
6.001221671705877088e+04 9.575102742892195318e-01 4.871958975610769273e-03
6.001221675186612265e+04 9.646930232556691909e-01 4.860148455060985320e-03
6.001221678667346714e+04 9.621269283077801271e-01 4.905078281266315142e-03
6.001221682148081891e+04 9.611400024055902769e-01 4.925646141887302792e-03
6.001221685628817067e+04 9.641599553598321215e-01 4.961049925166277283e-03
6.001221689109552244e+04 9.775045503788949430e-01 4.964348290974164406e-03
6.001221692590287421e+04 9.725793446872234016e-01 4.990130724793107216e-03
6.001221696071022598e+04 9.819637701799218688e-01 5.006118522366401376e-03
6.001221699551757774e+04 9.821600453557354227e-01 5.074514779288985360e-03
6.001221703032492951e+04 9.823196182814241117e-01 5.028216957731926166e-03
6.001221706513228128e+04 9.818555639664433565e-01 5.026967259878025590e-03
6.001221709993963304e+04 9.811033041438772528e-01 5.008610617824150492e-03
6.001221713474698481e+04 9.807342420991540521e-01 5.088258677355639477e-03
6.001221716955433658e+04 9.858418585258158506e-01 5.080069339744279142e-03
6.001221720436168835e+04 9.967553402105333582e-01 5.073749354000139759e-03
6.001221723916904011e+04 9.961810964858274220e-01 5.137233608297040073e-03
6.001221727397639188e+04 9.988062239796839936e-01 5.078415901949826644e-03
6.001221730878374365e+04 9.812647330961475900e-01 4.988024642566898752e-03
6.001221734359109541e+04 9.892032905944830867e-01 5.033606165803020983e-03
6.001221737839844718e+04 9.844130702751088258e-01 5.044690318252513864e-03
6.001221741320579895e+04 9.935473614325276426e-01 5.030951637546904678e-03
6.001221744801315072e+04 9.989467758991993351e-01 5.050624667419489552e-03
6.001221748282050248e+04 9.968341275050736083e-01 5.037959856992644224e-03
6.001221751762785425e+04 9.978088189336495883e-01 5.085268581329312372e-03
6.001221755243520602e+04 9.909737758277135100e-01 5.021283600749766422e-03
6.001221758724255778e+04 9.925537105893629253e-01 5.021204737693446725e-03
6.001221762204990955e+04 9.922465796833800367e-01 5.011053958588827795e-03
6.001221765685726132e+04 1.009164768275230273e+00 5.109442080688014060e-03
6.001221769166461308e+04 9.996692372661832859e-01 5.031172634224302838e-03
6.001221772647195758e+04 1.008508602446283708e+00 5.092233605486846254e-03
6.001221776127930934e+04 9.986971606359055231e-01 5.033951084824574498e-03
6.001221779608666839e+04 9.924744829806830815e-01 5.014683106144082053e-03
6.001221783089401288e+04 9.854402552714297547e-01 4.990983075115591749e-03
6.001221786570136464e+04 1.007293161482941901e+00 5.074241820110872610e-03
6.001221790050871641e+04 9.968276596741602047e-01 5.078094893306495626e-03
6.001221793531606818e+04 1.026361828116550745e+00 5.187295353987133630e-03
6.001221797012341995e+04 1.008830057720232709e+00 5.054178834657528305e-03
6.001221800493076444e+04 1.007268780749833059e+00 5.104249638499759080e-03
6.001221803973811620e+04 1.002170021695341307e+00 5.067571435726773987e-03
6.001221807454547525e+04 1.006075667543632646e+00 5.109535363594318834e-03
6.001221810935282701e+04 1.013227287779420616e+00 5.110933433865589084e-03
6.001221814416017151e+04 1.016705148999487163e+00 5.147177424110893282e-03
6.001221817896752327e+04 1.024104282474873173e+00 5.139177541851142929e-03
6.001221821377487504e+04 1.027033741196132999e+00 5.158211017882052829e-03
6.001221824858222681e+04 1.027223982467684760e+00 5.200522358804734145e-03
6.001221828338957857e+04 1.017950071827297354e+00 5.092653362754868615e-03
6.001221831819693034e+04 1.009201078755867398e+00 5.087339576011155190e-03
6.001221835300428211e+04 1.018191499317270710e+00 5.191818556223091845e-03
6.001221838781163387e+04 1.010131030219982629e+00 5.080943018002653279e-03
6.001221842261898564e+04 1.019559694655567172e+00 5.137481561280367835e-03
6.001221845742633741e+04 1.022480609334198487e+00 5.117059593427987496e-03
6.001221849223368918e+04 1.024396941449461140e+00 5.125943584901262833e-03
6.001221852704104094e+04 1.014316450192096930e+00 5.069769569406014538e-03
6.001221856184839271e+04 1.017669559315038885e+00 5.118489931748953538e-03
6.001221859665574448e+04 1.017787163217180879e+00 5.117386174834518200e-03
6.001221863146309624e+04 1.016296798829398940e+00 5.144447384512288238e-03
6.001221866627044801e+04 1.025848317164261170e+00 5.189342772835251090e-03
6.001221870107779978e+04 1.025282548841993657e+00 5.182379056257435321e-03
6.001221873588514427e+04 1.014774672950500056e+00 5.129587194980717892e-03
6.001221877069249604e+04 1.018009851204466631e+00 5.134463681964800304e-03
6.001221880549984780e+04 1.018116185452296207e+00 5.095910222226235180e-03
6.001221884030719957e+04 1.023761129264144643e+00 5.130613945023654830e-03
6.001221887511455134e+04 1.010640969154541713e+00 5.063917081727862569e-03
6.001221890992190310e+04 1.014991386711503685e+00 5.024863261205237200e-03
6.001221894472925487e+04 1.028796379384971260e+00 5.142797901454835424e-03
6.001221897953660664e+04 1.026256292890235011e+00 5.110016824187386085e-03
6.001221901434395113e+04 1.042510351457933693e+00 5.252971753324794414e-03
6.001221904915130290e+04 1.033201499845327387e+00 5.160419328489827644e-03
6.001221908395865466e+04 1.037191964343299633e+00 5.216096910949544890e-03
6.001221911876600643e+04 1.029206474115575531e+00 5.140923377870199040e-03
6.001221915357335820e+04 1.032586644689542643e+00 5.150684082049768013e-03
6.001221918838070997e+04 1.032934654156115073e+00 5.246551403947579718e-03
6.001221922318806173e+04 1.026519548101111345e+00 5.146645061431473663e-03
6.001221925799541350e+04 1.025125489016759150e+00 5.164755663740672707e-03
6.001221929280276527e+04 1.013847189934609538e+00 5.101150790528941395e-03
6.001221932761011703e+04 1.011395134700832754e+00 5.158103191274912395e-03
6.001221936241746880e+04 1.014184064169107335e+00 5.092615156315778886e-03
6.001221939722482057e+04 1.023286200772798527e+00 5.173563910296527339e-03
6.001221943203217234e+04 1.015221330690297741e+00 5.139203802148199600e-03
6.001221946683952410e+04 1.020300333490557598e+00 5.109344465766050766e-03
6.001221950164687587e+04 1.005645307365746310e+00 5.036614990171321693e-03
6.001221953645422764e+04 9.970101270607929500e-01 5.024355646131373546e-03
6.001221957126157940e+04 9.973606090634677956e-01 5.023546370850824269e-03
6.001221960606893117e+04 9.990795899986703033e-01 5.055483786855217640e-03
6.001221964087628294e+04 1.005299469129163459e+00 5.053410983161418964e-03
6.001221967568363470e+04 1.008616046276439970e+00 5.067348881098026302e-03
6.001221971049098647e+04 1.012042350508352229e+00 5.115305044605236717e-03
6.001221974529833824e+04 9.961893277288357273e-01 4.988088571706748679e-03
6.001221978010568273e+04 9.966902475305335907e-01 5.017535995103373885e-03
6.001221981491303450e+04 9.995859032473124461e-01 5.001844421727715331e-03
6.001221984972038626e+04 9.874809475478462106e-01 4.973952663063692728e-03
6.001221988452773803e+04 9.941470193632332419e-01 4.968335043323666642e-03
6.001221991933508980e+04 9.909306534380283304e-01 4.961112303119703110e-03
6.001221995414244157e+04 1.001001462723281943e+00 5.061505525795729002e-03
6.001221998894979333e+04 9.799673201241132503e-01 4.964994944795860822e-03
6.001222002375714510e+04 9.961812334712960570e-01 5.001316565916566655e-03
6.001222005856449687e+04 9.918030774100046187e-01 4.997573714922065070e-03
6.001222009337184136e+04 9.981221453173290126e-01 5.073849086990005544e-03
6.001222012817919313e+04 9.901504339292528378e-01 4.993955515453807684e-03
6.001222016298654489e+04 9.881728945493508665e-01 4.975776285689265110e-03
6.001222019779389666e+04 9.900108199469100922e-01 4.996607342013263328e-03
6.001222023260124843e+04 9.823380526993346074e-01 4.961815635931379233e-03
6.001222026740860019e+04 9.774679185082427724e-01 4.884711420467841882e-03
6.001222030221595196e+04 9.854855676305976919e-01 5.012888583287743692e-03
6.001222033702330373e+04 9.881606849906466872e-01 5.068398512100096703e-03
6.001222037183065549e+04 9.775938802235880631e-01 4.960529039762669699e-03
6.001222040663800726e+04 9.883312694491172001e-01 4.979314048135173240e-03
6.001222044144535903e+04 9.886214126591865714e-01 4.999796385616515210e-03
6.001222047625271080e+04 9.900033836465095272e-01 5.078583586808765871e-03
6.001222051106006256e+04 9.853307908333441834e-01 5.003739378216787853e-03
6.001222054586741433e+04 9.795594551685224971e-01 4.929078752672288143e-03
6.001222058067476610e+04 9.791440854543657091e-01 4.992277131495219920e-03
6.001222061548211786e+04 9.661614724865154047e-01 4.934085078061548925e-03
6.001222065028946963e+04 9.834467103530644128e-01 4.932051029535671448e-03
6.001222068509682140e+04 9.821557275172291268e-01 4.959357317725415597e-03
6.001222071990417317e+04 9.826294615568306190e-01 4.949869692484937418e-03
6.001222075471152493e+04 9.726739415018395007e-01 4.933508663716520623e-03
6.001222078951887670e+04 9.735282166870835585e-01 4.914020456270034622e-03
6.001222082432622119e+04 9.736310644523237245e-01 4.996856645278427086e-03
6.001222085913357296e+04 9.835491360394430504e-01 4.946692175058707043e-03
6.001222089394092473e+04 9.890323803471705588e-01 5.055880880911346915e-03
6.001222092874827649e+04 9.856508576288363077e-01 5.007055751611140353e-03
6.001222096355562826e+04 9.921490320237760230e-01 5.012871134803983421e-03
6.001222099836298003e+04 9.861937556054408693e-01 5.024772554073559869e-03
6.001222103317033179e+04 9.830584212152516654e-01 5.052226998347506166e-03
6.001222106797768356e+04 9.872202350077300403e-01 5.061248961953403180e-03
6.001222110278502805e+04 9.920079798627010614e-01 5.045505303689225285e-03
6.001222113759237982e+04 9.810885776376545575e-01 4.974491372029393559e-03
6.001222117239973159e+04 9.826590715145588906e-01 4.938777056179035480e-03
6.001222120720708335e+04 9.840354487153825103e-01 4.950925740999757331e-03
6.001222124201443512e+04 9.947877741378949867e-01 5.097242851410803931e-03
6.001222127682178689e+04 9.872808985584842212e-01 5.020344606901981296e-03
6.001222131162913865e+04 9.771267727789212376e-01 4.944199430462968038e-03
6.001222134643649042e+04 9.920935614533139546e-01 4.985342096978845339e-03
6.001222138124384219e+04 9.932716376944280556e-01 5.011592017481700592e-03
6.001222141605119396e+04 9.987648493458491927e-01 4.977398293406938568e-03
6.001222145085854572e+04 1.004245408850794385e+00 5.023016060836516319e-03
6.001222148566589749e+04 9.934960766042282287e-01 5.016985485079252655e-03
6.001222152047324926e+04 1.009915041722428297e+00 5.030681806833964612e-03
6.001222155528060102e+04 1.002821174535916127e+00 4.991958874917719335e-03
6.001222159008795279e+04 1.013147888045265343e+00 5.055549241247966376e-03
6.001222162489530456e+04 1.015551776006506257e+00 5.163448133783916406e-03
6.001222165970265632e+04 1.018948249705687203e+00 5.162055616111512965e-03
6.001222169451000809e+04 1.014732371261253707e+00 5.105531837379184180e-03
6.001222172931735986e+04 1.016238539921307638e+00 5.187730797613871424e-03
6.001222176412471163e+04 1.022194142224095659e+00 5.153846536461680755e-03
6.001222179893206339e+04 1.016244265966768534e+00 5.057649424125744940e-03
6.001222183373941516e+04 1.011262113035285015e+00 5.088256601099417839e-03
6.001222186854676693e+04 1.008494365939398119e+00 5.042655399532809668e-03
6.001222190335411869e+04 1.023152061343341357e+00 5.089314587257104221e-03
6.001222193816146319e+04 1.022320316267016027e+00 5.115858530713500961e-03
6.001222197296881495e+04 1.020671425486395778e+00 5.049887588354077562e-03
6.001222200777616672e+04 1.011620273074094856e+00 5.093412041609490445e-03
6.001222204258351849e+04 1.016984509378697554e+00 5.096980017739202555e-03
6.001222207739087025e+04 1.016668732833214683e+00 5.123577980672800597e-03
6.001222211219822202e+04 1.028948850789699998e+00 5.162659345867242830e-03
6.001222214700557379e+04 1.022068879327235447e+00 5.119524411409051221e-03
6.001222218181292556e+04 1.017288846095405042e+00 5.149447263813720574e-03
6.001222221662027005e+04 1.015094361529512046e+00 5.046346267746232468e-03
6.001222225142762181e+04 1.010881681849892688e+00 5.024586162372978067e-03
6.001222228623497358e+04 1.021245358169499129e+00 5.058933215728924140e-03
6.001222232104232535e+04 1.015378352385164717e+00 5.070201882655976829e-03
6.001222235584967711e+04 1.011622603470751169e+00 5.091299271584047437e-03
6.001222239065702888e+04 1.008987247294105050e+00 5.086721034927798278e-03
6.001222242546438065e+04 1.012297874120420493e+00 5.081794487910545888e-03
6.001222246027173242e+04 1.010870166234658862e+00 5.052079638660856957e-03
6.001222249507908418e+04 1.012256902117798729e+00 5.063332769683248809e-03
6.001222252988643595e+04 1.018496419251051277e+00 5.115326706212603054e-03
6.001222256469378772e+04 1.018872517881932893e+00 5.098289205504782234e-03
6.001222259950113948e+04 1.018469246229971814e+00 5.117199968651249715e-03
6.001222263430849125e+04 1.018906726991293921e+00 5.120682909864383153e-03
6.001222266911584302e+04 1.015653488403029270e+00 5.070091258866540711e-03
6.001222270392319479e+04 1.020296915836436558e+00 5.125197529651897600e-03
6.001222273873054655e+04 1.015403819237043148e+00 5.101375452078994038e-03
6.001222277353789832e+04 1.015288057309698733e+00 5.126179806344717364e-03
6.001222280834525009e+04 1.008511912812086520e+00 5.038553211766939356e-03
6.001222284315260185e+04 1.012507514625199390e+00 5.066886342413158204e-03
6.001222287795995362e+04 1.004333194207062352e+00 5.067056040959158278e-03
6.001222291276730539e+04 1.006987797203561019e+00 5.093644168028682584e-03
6.001222294757465716e+04 1.020995127474522146e+00 5.122752298132061954e-03
6.001222298238200892e+04 1.013606674424369025e+00 5.065898077727102634e-03
6.001222301718935341e+04 1.010545665101459933e+00 5.102859193077804133e-03
6.001222305199670518e+04 1.007155522677871451e+00 5.067107317214222285e-03
6.001222308680405695e+04 1.002787847589106773e+00 5.073030819069427808e-03
6.001222312161140871e+04 1.015637052149667152e+00 5.098872944199955154e-03
6.001222315641876048e+04 1.009583133260331556e+00 5.131574367989243102e-03
6.001222319122611225e+04 1.004262014903410494e+00 5.108212699748780616e-03
6.001222322603346402e+04 1.012114092257442310e+00 5.079826751918532605e-03
6.001222326084081578e+04 9.956926148603097992e-01 5.033858037593067977e-03
6.001222329564816027e+04 1.012274526445029910e+00 5.038141404286254101e-03
6.001222333045551204e+04 1.012366009065908123e+00 5.057796260573232949e-03
6.001222336526286381e+04 9.989605565297821066e-01 5.060772394524291548e-03
6.001222340007021558e+04 1.007963639866602312e+00 5.054297035366335858e-03
6.001222343487756734e+04 1.004435754670690573e+00 5.066533334023369528e-03
6.001222346968491911e+04 1.015431123894176890e+00 5.087305825928018117e-03
6.001222350449227088e+04 1.007253372584818729e+00 5.069866124423872376e-03
6.001222353929962264e+04 1.001214384603819285e+00 5.003855979084694157e-03
6.001222357410697441e+04 1.008997797897518645e+00 5.087886917972938780e-03
6.001222360891432618e+04 1.003207888092016553e+00 5.001299647185994748e-03
6.001222364372167794e+04 1.010352862916038763e+00 5.078394065919417458e-03
6.001222367852902971e+04 1.008216682305394407e+00 5.042813338844527246e-03
6.001222371333638148e+04 1.013861248627485390e+00 5.123061106940063510e-03
6.001222374814373325e+04 1.014989447596757577e+00 5.172452075825306229e-03
6.001222378295108501e+04 1.012537765248154864e+00 5.154837137029026801e-03
6.001222381775843678e+04 1.012861071723772932e+00 5.215762622127758687e-03
6.001222385256578855e+04 1.009646038629361309e+00 5.126247548618807943e-03
6.001222388737314031e+04 1.007148232878481764e+00 5.123109906994632000e-03
6.001222392218049208e+04 1.002522479123705512e+00 5.043835464135978768e-03
6.001222395698784385e+04 1.004968083804699708e+00 5.036183887491921599e-03
6.001222399179519562e+04 1.010948961177845051e+00 5.042401694994866519e-03
6.001222402660254738e+04 1.009135031741716926e+00 5.088340889560195694e-03
6.001222406140989915e+04 1.003022070828660128e+00 5.053133661210411527e-03
6.001222409621724364e+04 1.008538424468374828e+00 5.088000331706124015e-03
6.001222413102459541e+04 9.999450832335582406e-01 5.048319495850091786e-03
6.001222416583194718e+04 9.993316676469115034e-01 5.035312594906156576e-03
6.001222420063929894e+04 9.961269477930563276e-01 4.977375146644067577e-03
6.001222423544665071e+04 1.012430745744807847e+00 5.059623132947179379e-03
6.001222427025400248e+04 1.004477839340867984e+00 4.989240089501121612e-03
6.001222430506135424e+04 1.011541242521557971e+00 5.075122465109857366e-03
6.001222433986870601e+04 9.941393044081627828e-01 4.935587501707360512e-03
6.001222437467605050e+04 9.990321751371289416e-01 5.052417409825825205e-03
6.001222440948340227e+04 9.919831911377373634e-01 5.046783102633667188e-03
6.001222444429075404e+04 1.001910666588270882e+00 5.034622820349519967e-03
6.001222447909810580e+04 1.009179580498096529e+00 5.054182237954905725e-03
6.001222451390545757e+04 1.009767468170969407e+00 5.035366588848557041e-03
6.001222454871280934e+04 1.011970938313651036e+00 5.096651734330733159e-03
6.001222458352016110e+04 1.008301057071172568e+00 5.029563975396249796e-03
6.001222461832751287e+04 1.010296654658183524e+00 5.026796508207012106e-03
6.001222465313486464e+04 1.002179608045968839e+00 5.000329716244044514e-03
6.001222468794221641e+04 1.008137045439426283e+00 5.015477375311219559e-03
6.001222472274956817e+04 1.004489414414503345e+00 4.989655304701661430e-03
6.001222475755691994e+04 1.013347264904814526e+00 5.073538143334422289e-03
6.001222479236427171e+04 1.014743965504119494e+00 5.056225604690417659e-03
6.001222482717162347e+04 1.004224384173921791e+00 5.008553407702288386e-03
6.001222486197897524e+04 1.015900481037969927e+00 5.125375376591410556e-03
6.001222489678632701e+04 1.012417151949754679e+00 5.037044162026909321e-03
6.001222493159367878e+04 1.014587860050977008e+00 5.096913647639288343e-03
6.001222496640103054e+04 1.002373496431996136e+00 5.008162363953894830e-03
6.001222500120838231e+04 1.023834188835196946e+00 5.114336896641044107e-03
6.001222503601572680e+04 1.006492053298144285e+00 5.060085771144672180e-03
6.001222507082307857e+04 1.004288078931742767e+00 5.047602353006079220e-03
6.001222510563043761e+04 1.002137857008592814e+00 4.972923539181318270e-03
6.001222514043778938e+04 1.009126359964016784e+00 5.072454141203728076e-03
6.001222517524513387e+04 1.010076467169269909e+00 5.063511110943674960e-03
6.001222521005248564e+04 1.006324807883576700e+00 5.093327239636044439e-03
6.001222524485983740e+04 1.002452408281942153e+00 5.055519508750507506e-03
6.001222527966718917e+04 1.014342004908412198e+00 5.077853789063370427e-03
6.001222531447453366e+04 1.006836390839188189e+00 5.052678290761271514e-03
6.001222534928188543e+04 1.010642499852836940e+00 5.071880771056255267e-03
6.001222538408924447e+04 1.022072014096834236e+00 5.153789778612763439e-03
6.001222541889659624e+04 1.019516087069641141e+00 5.116666777277443547e-03
6.001222545370394073e+04 1.018130999198551656e+00 5.122510651968288642e-03
6.001222548851129250e+04 1.015535513585570815e+00 5.029672371937794588e-03
6.001222552331864426e+04 1.035507173484082388e+00 5.251982827395786958e-03
6.001222555812599603e+04 1.043549139248392210e+00 5.265613409159417869e-03
6.001222559293334780e+04 1.031092807064937666e+00 5.149281588264434904e-03
6.001222562774069957e+04 1.017132030806004117e+00 5.119151343555600371e-03
6.001222566254805133e+04 1.030849739616515492e+00 5.175377742529360149e-03
6.001222569735540310e+04 1.022753784371485786e+00 5.130355087848903137e-03
6.001222573216275487e+04 1.028646912258971646e+00 5.128980010426048043e-03
6.001222576697010663e+04 1.034968494536001593e+00 5.254103776938937216e-03
6.001222580177745840e+04 1.038746947903186557e+00 5.226756313156343675e-03
6.001222583658481017e+04 1.032829391581156386e+00 5.203553588166481315e-03
6.001222587139216193e+04 1.038019911651624883e+00 5.206266012470308832e-03
6.001222590619951370e+04 1.025455205804157943e+00 5.163864191948914877e-03
6.001222594100686547e+04 1.021943325811018877e+00 5.187393729460162625e-03
6.001222597581421724e+04 1.024659403673966462e+00 5.243248363985796197e-03
6.001222601062156900e+04 1.028404614523667160e+00 5.209264804870032510e-03
6.001222604542892077e+04 1.027671184035958918e+00 5.187706318123665693e-03
6.001222608023627254e+04 1.026289048529457792e+00 5.130473923691308315e-03
6.001222611504361703e+04 1.034325199991112720e+00 5.137486301868319540e-03
6.001222614985096880e+04 1.027640604027901583e+00 5.155456694386133763e-03
6.001222618465832056e+04 1.020685633124400749e+00 5.081103658779007048e-03
6.001222621946567961e+04 1.030792400390063923e+00 5.153343133178442566e-03
6.001222625427302410e+04 1.029757199184197614e+00 5.190183860066320369e-03
6.001222628908037586e+04 1.025684273849310602e+00 5.120879972424300861e-03
6.001222632388772763e+04 1.030189799647913906e+00 5.218708113587327765e-03
6.001222635869507940e+04 1.024923683232084048e+00 5.157994545342473383e-03
6.001222639350242389e+04 1.030102303116009033e+00 5.167269364581918850e-03
6.001222642830977566e+04 1.028736235109851682e+00 5.161920533526265231e-03
6.001222646311712742e+04 1.015630491587738771e+00 5.121118593492537258e-03
6.001222649792448647e+04 1.035943659952687002e+00 5.224698072964963774e-03
6.001222653273183823e+04 1.046767002073109909e+00 5.242217980594252036e-03
6.001222656753918272e+04 1.041242986294519834e+00 5.214433626568207997e-03
6.001222660234653449e+04 1.044190481985689756e+00 5.216985751424302493e-03
6.001222663715388626e+04 1.027447530995013070e+00 5.148822860579531195e-03
6.001222667196123803e+04 1.034268499574083178e+00 5.228300442912663104e-03
6.001222670676858979e+04 1.027804707377351745e+00 5.177199325747339209e-03
6.001222674157594156e+04 1.049270623481521225e+00 5.241257352777481740e-03
6.001222677638329333e+04 1.036208838201323701e+00 5.181061128933421057e-03
6.001222681119064509e+04 1.043488155895760272e+00 5.260982214114152608e-03
6.001222684599799686e+04 1.042283806048947881e+00 5.249531184636461491e-03
6.001222688080534863e+04 1.050418623311994093e+00 5.268882226598461255e-03
6.001222691561270040e+04 1.046194548789737500e+00 5.234564688601027471e-03
6.001222695042005216e+04 1.040949194367591923e+00 5.171840778096375123e-03
6.001222698522740393e+04 1.043898201747836652e+00 5.232128961303757035e-03
6.001222702003475570e+04 1.040640981282640043e+00 5.233772860801596920e-03
6.001222705484210746e+04 1.036430045177741954e+00 5.246063009945648933e-03
6.001222708964945923e+04 1.034301813137844528e+00 5.167937082819410236e-03
6.001222712445681100e+04 1.033034640101117452e+00 5.185443774037819600e-03
6.001222715926416276e+04 1.029278360280965643e+00 5.200074266456599682e-03
6.001222719407151453e+04 1.022747393992094578e+00 5.121674286066984008e-03
6.001222722887885902e+04 1.033524178852880615e+00 5.216496965123862926e-03
6.001222726368621079e+04 1.044924894150881300e+00 5.217472471901161285e-03
6.001222729849356983e+04 1.042364706026488674e+00 5.195321565875031002e-03
6.001222733330092160e+04 1.051406678618153956e+00 5.286749508712319107e-03
6.001222736810826609e+04 1.040285253542813981e+00 5.196768595412785963e-03
6.001222740291561786e+04 1.027317434467192925e+00 5.172544816267497444e-03
6.001222743772296963e+04 1.019556701421426625e+00 5.112355164563346308e-03
6.001222747253032139e+04 1.022607485783646464e+00 5.119811665287264668e-03
6.001222750733766588e+04 1.028736475365958469e+00 5.184023594789173919e-03
6.001222754214501765e+04 1.034922046028266207e+00 5.131559452912950146e-03
6.001222757695237669e+04 1.035389727322716835e+00 5.203621351736141369e-03
6.001222761175972846e+04 1.029386143936701359e+00 5.157982627037094314e-03
6.001222764656708023e+04 1.024688005958511061e+00 5.147011607620984724e-03
6.001222768137442472e+04 1.013379021144055647e+00 5.104114281024926293e-03
6.001222771618177649e+04 1.017578991764645613e+00 5.142532101589433920e-03
6.001222775098912825e+04 1.011731712061762600e+00 5.083612534582110723e-03
6.001222778579648002e+04 1.019036427812393786e+00 5.142160301637395403e-03
6.001222782060383179e+04 1.015952078541136450e+00 5.058509698869746024e-03
6.001222785541118355e+04 1.024256181390231779e+00 5.180245168646492593e-03
6.001222789021853532e+04 1.012909595436041421e+00 5.116580205084900364e-03
6.001222792502588709e+04 1.015141415833038074e+00 5.087393456422201199e-03
6.001222795983323886e+04 1.006603528560083838e+00 5.098295340598973588e-03
6.001222799464059062e+04 1.008601880969083542e+00 5.113516778189808841e-03
6.001222802944794239e+04 1.023280391858911953e+00 5.178380193822672110e-03
6.001222806425529416e+04 1.025768487408456719e+00 5.275563770405086554e-03
6.001222809906264592e+04 1.008580008415115303e+00 5.161878905817970063e-03
6.001222813386999769e+04 1.002149860632483014e+00 5.113899742493633292e-03
6.001222816867734946e+04 9.892537184900652703e-01 4.968332900951218795e-03
6.001222820348470123e+04 9.935266803172355665e-01 5.023592984359524782e-03
6.001222823829205299e+04 9.987969692533938959e-01 5.063202426080088900e-03
6.001222827309940476e+04 1.015182098392259702e+00 5.091678841199122167e-03
6.001222830790674925e+04 9.982211141081073213e-01 5.072083717890962622e-03
6.001222834271410102e+04 9.996565660257201724e-01 5.094792716132071943e-03
6.001222837752145279e+04 9.902868987309269011e-01 5.035098863946465587e-03
6.001222841232881183e+04 9.883216017751587090e-01 5.052280905936387678e-03
6.001222844713615632e+04 9.856502370576658567e-01 4.999192681849467038e-03
6.001222848194350809e+04 9.837433113150587660e-01 4.973291951833445738e-03
6.001222851675085985e+04 9.857768501202182065e-01 5.055138513436269014e-03
6.001222855155821162e+04 9.951086682427465746e-01 5.092255384216676228e-03
6.001222858636556339e+04 9.948369081031518402e-01 4.999629297395963984e-03
6.001222862117290788e+04 9.963001383757550400e-01 5.028235510751732397e-03
6.001222865598025965e+04 9.799772894994868144e-01 4.921108154327406316e-03
6.001222869078761869e+04 9.777381129137340254e-01 4.947721592737072509e-03
6.001222872559497046e+04 9.798717899260258601e-01 4.973287456116553228e-03
6.001222876040231495e+04 9.820109022603440430e-01 4.943810101593447935e-03
6.001222879520966671e+04 9.964676966587316942e-01 5.098163337303210710e-03
6.001222883001701848e+04 9.876120767194418448e-01 5.034678048201430590e-03
6.001222886482437025e+04 9.776890155432204077e-01 5.001860009678903846e-03
6.001222889963172202e+04 9.899302820511857171e-01 4.997575078995915472e-03
6.001222893443907378e+04 9.891368520067441716e-01 4.998682456565858856e-03
6.001222896924642555e+04 1.002050361117038602e+00 5.101902674499046199e-03
6.001222900405377732e+04 9.973017392216310117e-01 5.116825917673167683e-03
6.001222903886112908e+04 1.012021218961600688e+00 5.138348170717599826e-03
6.001222907366848085e+04 9.953327361770430981e-01 5.036972356003730639e-03
6.001222910847583262e+04 1.007773951809302959e+00 5.093912583469344807e-03
6.001222914328318438e+04 1.001312792430474552e+00 5.039123361099989706e-03
6.001222917809053615e+04 1.002262869237808385e+00 5.121108984779347562e-03
6.001222921289788792e+04 1.000475889809214758e+00 5.033097133791304689e-03
6.001222924770523969e+04 1.005273484140252416e+00 5.086292705511166051e-03
6.001222928251259145e+04 9.928430767369982313e-01 5.015948848484120745e-03
6.001222931731994322e+04 1.007256943962242746e+00 5.029268638026098900e-03
6.001222935212729499e+04 1.005462878397628712e+00 5.078623469942680248e-03
6.001222938693463948e+04 1.001513672525837118e+00 5.112020597557171385e-03
6.001222942174199125e+04 1.010852115788201999e+00 5.136588434362594595e-03
6.001222945654934301e+04 1.000998801219674217e+00 5.090690144601374423e-03
6.001222949135669478e+04 9.863163481725336634e-01 5.036150885551881479e-03
6.001222952616404655e+04 1.002449201725250205e+00 5.199376619765537846e-03
6.001222956097139831e+04 1.012288316819378364e+00 5.146593009524007105e-03
6.001222959577875008e+04 1.003925907906227044e+00 5.066317854783487784e-03
6.001222963058610185e+04 9.953049922748801182e-01 5.067761778912449784e-03
6.001222966539344634e+04 9.972746008900962300e-01 4.994414837612951193e-03
6.001222970020079811e+04 9.945977221093443843e-01 5.000010171119890871e-03
6.001222973500814987e+04 9.926696983744872638e-01 5.009570682726093190e-03
6.001222976981550164e+04 1.000652052046124840e+00 5.041849558799087021e-03
6.001222980462285341e+04 9.987071849031698978e-01 5.043173269266723255e-03
6.001222983943020517e+04 1.001354560390553372e+00 4.986886742849039496e-03
6.001222987423755694e+04 9.984995221200599902e-01 5.032177775037771465e-03
6.001222990904490871e+04 1.002496790957659867e+00 5.077048102187529076e-03
6.001222994385226048e+04 9.990492356376712291e-01 4.999717730148627200e-03
6.001222997865961224e+04 1.011581559454504342e+00 5.143392013782849097e-03
6.001223001346696401e+04 1.007421144500421306e+00 5.082938989560736691e-03
6.001223004827431578e+04 1.006683014470334481e+00 5.103648557176819131e-03
6.001223008308166754e+04 1.000814342591953121e+00 5.002419436178564757e-03
6.001223011788901931e+04 1.001325864458613824e+00 5.007797323579972308e-03
6.001223015269637108e+04 1.004805131492097603e+00 5.070679563841423883e-03
6.001223018750372285e+04 1.003581290251337910e+00 5.086388582660538588e-03
6.001223022231107461e+04 9.973035442335379530e-01 5.024136036446071214e-03
6.001223025711842638e+04 1.003806513540324463e+00 5.058718535103973526e-03
6.001223029192577815e+04 1.006471614923157176e+00 5.184719408870932730e-03
6.001223032673312991e+04 9.972857529817399369e-01 5.052519385242632173e-03
6.001223036154048168e+04 9.929881192681986324e-01 5.046061006476840020e-03
6.001223039634783345e+04 9.867796604307910169e-01 4.993819418738314891e-03
6.001223043115517794e+04 9.865855192704048315e-01 5.007444723585209763e-03
6.001223046596252971e+04 9.920314790723805398e-01 5.119914807511780248e-03
6.001223050076988147e+04 9.893170560342923192e-01 5.177658975039826569e-03
6.001223053557723324e+04 9.989454160983799458e-01 5.116207369034328489e-03
6.001223057038458501e+04 9.885693743638651609e-01 4.997912406868683897e-03
6.001223060519193677e+04 9.898312281118308853e-01 4.960365915706465949e-03
6.001223063999928854e+04 9.881625012372063921e-01 5.025196725056155743e-03
6.001223067480663303e+04 9.887587755110930354e-01 5.074428169709434625e-03
6.001223070961398480e+04 9.828315439144990062e-01 5.024160054428407698e-03
6.001223074442133657e+04 9.746627595670313005e-01 4.974359730451052321e-03
6.001223077922868833e+04 9.794513382068460450e-01 5.009643019265772393e-03
6.001223081403604010e+04 9.857197381385394142e-01 5.038777867649875050e-03
6.001223084884339187e+04 9.858174563593038453e-01 5.017569608937922157e-03
6.001223088365074364e+04 9.874558351655967625e-01 5.025593088513733743e-03
6.001223091845809540e+04 9.835236809373540945e-01 5.011919672395794521e-03
6.001223095326544717e+04 9.731524355560207118e-01 5.033797680753693445e-03
6.001223098807279894e+04 9.740536020789027916e-01 4.951381245711785478e-03
6.001223102288015070e+04 9.756219892834447904e-01 4.965749015977773996e-03
6.001223105768750247e+04 9.878901303168335923e-01 5.081097211266049490e-03
6.001223109249485424e+04 9.746424233753518962e-01 4.941176973603558266e-03
6.001223112730220600e+04 9.777256030311065604e-01 5.020977108459361536e-03
6.001223116210955777e+04 9.769370481149713958e-01 4.965084311114175038e-03
6.001223119691690954e+04 9.757636406586541744e-01 5.005056434650512545e-03
6.001223123172426131e+04 9.693007424633729441e-01 5.013755769717591695e-03
6.001223126653161307e+04 9.633420883026184711e-01 4.962016944134670267e-03
6.001223130133896484e+04 9.764272065949970436e-01 5.031553802818548859e-03
6.001223133614631661e+04 9.685510890921386062e-01 4.917431395313962873e-03
6.001223137095366837e+04 9.712662600859046647e-01 4.926491826226844610e-03
6.001223140576102014e+04 9.698169774186330416e-01 4.996291787855904575e-03
6.001223144056837191e+04 9.645312661883509442e-01 4.973643022294738786e-03
6.001223147537572368e+04 9.574337463369678725e-01 4.879454403616263758e-03
6.001223151018306817e+04 9.660240220286590018e-01 5.002879637110130284e-03
6.001223154499041993e+04 9.646492024088576533e-01 5.008476923140631198e-03
6.001223157979777170e+04 9.641197327024920716e-01 4.961770770104479214e-03
6.001223161460512347e+04 9.712381379572294637e-01 4.972100869593008843e-03
6.001223164941247524e+04 9.650200477373422903e-01 4.943584619405630085e-03
6.001223168421982700e+04 9.566787156649417811e-01 4.890276036350807605e-03
6.001223171902717877e+04 9.608711593219995128e-01 4.900939977220824216e-03
6.001223175383452326e+04 9.693149572090853372e-01 4.987610779650750170e-03
6.001223178864187503e+04 9.567586544288131378e-01 5.015068465162846739e-03
6.001223182344922679e+04 9.611221160576549627e-01 4.929934593738844947e-03
6.001223185825657856e+04 9.673212029970128523e-01 4.991154747274290440e-03
6.001223189306393033e+04 9.598764311367208313e-01 4.909211968400749478e-03
6.001223192787128210e+04 9.698357618770627742e-01 4.926521958572412964e-03
6.001223196267863386e+04 9.568385286896081698e-01 4.947628275368136201e-03
6.001223199748598563e+04 9.585900793150570198e-01 4.926583071086236727e-03
6.001223203229333740e+04 9.531559769098795210e-01 4.964399004293656124e-03
6.001223206710068916e+04 9.647392440016629989e-01 5.025670561725334093e-03
6.001223210190804093e+04 9.613256051770561195e-01 5.030455848048914595e-03
6.001223213671539270e+04 9.472823229270620482e-01 4.931540399074834692e-03
6.001223217152274447e+04 9.553844022916402334e-01 4.935891206050793158e-03
6.001223220633009623e+04 9.526827854109785054e-01 4.853714511891474813e-03
6.001223224113744800e+04 9.509058534725677303e-01 5.050217344417795573e-03
6.001223227594479977e+04 9.532821455168394298e-01 4.905637151979214822e-03
6.001223231075215153e+04 9.550934652947590253e-01 5.024424341943814834e-03
6.001223234555950330e+04 9.599828096752673900e-01 5.009172651296978258e-03
6.001223238036685507e+04 9.712708964389394906e-01 5.033097712278083134e-03
6.001223241517420684e+04 9.630292597475172967e-01 5.060140727664045636e-03
6.001223244998155860e+04 9.550348550935946479e-01 5.013967853755593382e-03
6.001223248478891037e+04 9.500701476448556448e-01 4.895098715836359443e-03
6.001223251959626214e+04 9.592341978746131703e-01 4.969643458547228117e-03
6.001223255440361390e+04 9.569354362054282026e-01 4.933624989947178220e-03
6.001223258921095839e+04 9.640519860404492825e-01 5.022937076498021347e-03
6.001223262401831016e+04 9.584586903535246005e-01 4.911990967126763849e-03
6.001223265882566193e+04 9.636099047141106766e-01 4.950623383452514882e-03
6.001223269363301370e+04 9.569471205246796730e-01 4.996030715094794405e-03
6.001223272844036546e+04 9.594304389864953819e-01 4.889581128215655589e-03
6.001223276324771723e+04 9.563862894060917164e-01 4.885505013008508389e-03
6.001223279805506172e+04 9.553641335590955519e-01 5.010689304624164030e-03
6.001223283286241349e+04 9.681824142793856725e-01 4.985649542646190986e-03
6.001223286766976526e+04 9.626492688778277573e-01 4.980901987547546594e-03
6.001223290247711702e+04 9.673873848182994450e-01 4.996806576340441855e-03
6.001223293728446879e+04 9.705124628669477005e-01 4.981889070285925279e-03
6.001223297209182056e+04 9.597615385106592623e-01 4.918849419352650139e-03
6.001223300689917232e+04 9.624215634923976026e-01 4.928729639324855825e-03
6.001223304170652409e+04 9.596682338805490042e-01 4.915138486155916191e-03
6.001223307651387586e+04 9.731130961003291446e-01 4.986497730666390564e-03
6.001223311132122763e+04 9.775321656871894804e-01 5.015533943524968195e-03
6.001223314612857939e+04 9.744558336392374898e-01 4.999592732867719387e-03
6.001223318093593116e+04 9.818982554697689435e-01 5.005452318347341188e-03
6.001223321574328293e+04 9.791429734913448257e-01 5.033847089594685117e-03
6.001223325055063469e+04 9.766583103752966011e-01 4.993169915672896440e-03
6.001223328535798646e+04 9.776186169281572136e-01 5.019986216774292680e-03
6.001223332016533823e+04 9.800819923732544403e-01 5.019861021979835948e-03
6.001223335497268999e+04 9.844064508469830832e-01 5.008028604924871785e-03
6.001223338978004176e+04 9.845578561805767848e-01 4.998493359762871090e-03
6.001223342458739353e+04 9.868304630033704061e-01 5.055617967182750652e-03
6.001223345939473802e+04 9.843795608817744736e-01 5.171787538122773510e-03
6.001223349420208979e+04 9.765519609840779269e-01 5.068844241815691036e-03
6.001223352900944883e+04 9.885767067510654593e-01 5.108840283280277617e-03
6.001223356381680060e+04 9.786277976336138495e-01 4.982445466611085116e-03
6.001223359862414509e+04 9.776221518033351154e-01 5.030740403925097054e-03
6.001223363343149686e+04 9.856307447665697552e-01 5.050563768070602012e-03
6.001223366823884862e+04 9.932208950930360158e-01 5.205285516333004597e-03
6.001223370304620039e+04 9.858129673567500584e-01 5.003614344275673052e-03
6.001223373785354488e+04 9.915113299413814696e-01 5.044717810148295449e-03
6.001223377266089665e+04 9.863986086306717471e-01 5.072558857983042700e-03
6.001223380746825569e+04 9.927344952791774535e-01 5.253458763388462599e-03
6.001223384227560018e+04 9.864805169738890545e-01 5.064992040889020400e-03
6.001223387708295195e+04 9.886158897504259135e-01 5.058292890509643279e-03
6.001223391189030372e+04 9.983706648529485639e-01 5.039886378013654598e-03
6.001223394669765548e+04 9.989363020253294589e-01 5.112039996209467863e-03
6.001223398150500725e+04 9.983497439757058611e-01 5.105931486712160343e-03
6.001223401631235902e+04 9.999309904213522504e-01 5.148796194156757267e-03
6.001223405111971078e+04 9.952368093918397829e-01 5.100168566162936387e-03
6.001223408592706255e+04 1.004016879805992746e+00 5.115603080285238344e-03
6.001223412073441432e+04 1.006323231902260806e+00 5.233602114945656684e-03
6.001223415554176609e+04 1.008011743319545905e+00 5.198163026857932113e-03
6.001223419034911785e+04 1.007075919983806411e+00 5.151832921608642986e-03
6.001223422515646962e+04 1.008492128966679946e+00 5.159397105098755681e-03
6.001223425996382139e+04 9.967378652681906370e-01 5.117257187982482067e-03
6.001223429477117315e+04 9.967372654008976873e-01 5.106814621102360834e-03
6.001223432957852492e+04 1.004275201154846586e+00 5.170679599474930707e-03
6.001223436438587669e+04 1.013016083547680246e+00 5.227313672123668278e-03
6.001223439919322846e+04 1.013227100242120260e+00 5.240258997270354213e-03
6.001223443400058022e+04 1.002446827757922376e+00 5.130127728153810636e-03
6.001223446880793199e+04 1.002524131935064400e+00 5.072706881167349767e-03
6.001223450361528376e+04 1.003218938261544624e+00 5.192881414829479680e-03
6.001223453842263552e+04 9.956843162104109801e-01 5.171039605191794786e-03
6.001223457322998729e+04 1.003434650026072905e+00 5.120709165661811724e-03
6.001223460803733906e+04 1.018977938324245214e+00 5.316348815942372082e-03
6.001223464284469082e+04 1.007399266974497998e+00 5.245346737316218186e-03
6.001223467765204259e+04 9.934311081505642349e-01 5.034902085687235906e-03
6.001223471245938708e+04 9.983055077602916993e-01 5.171578170643022741e-03
6.001223474726673885e+04 1.012446918039965782e+00 5.198263252259714695e-03
6.001223478207409062e+04 9.971796428740696827e-01 5.165437203932973960e-03
6.001223481688144238e+04 9.959006462499419010e-01 5.128650664787761521e-03
6.001223485168878688e+04 1.001655244514227050e+00 5.101029487635321859e-03
6.001223488649613864e+04 1.001583577523845525e+00 5.166122054150752881e-03
6.001223492130349769e+04 9.967236801030829874e-01 5.140987687442730852e-03
6.001223495611084945e+04 9.982962164514466163e-01 5.087368193071014136e-03
6.001223499091819394e+04 1.004506915391645494e+00 5.151617455454108284e-03
6.001223502572554571e+04 9.961975846715932503e-01 5.061722164884779711e-03
6.001223506053289748e+04 9.918698133941173944e-01 5.093438775552074430e-03
6.001223509534024925e+04 9.835042625063655786e-01 5.110911768022629101e-03
6.001223513014760101e+04 1.000311291340717501e+00 5.180209460504165038e-03
6.001223516495495278e+04 9.955368300092219958e-01 5.079868717118061518e-03
6.001223519976230455e+04 9.940525481069468761e-01 5.155559441114501359e-03
6.001223523456965631e+04 9.909021546834760885e-01 5.160644703534759785e-03
6.001223526937700808e+04 9.910779582135503807e-01 5.104608123757683850e-03
6.001223530418435985e+04 9.788585259833501029e-01 5.018401836957150745e-03
6.001223533899171161e+04 9.814376169398041361e-01 4.974695102735932073e-03
6.001223537379906338e+04 9.814361673872201708e-01 5.046661721940182144e-03
6.001223540860641515e+04 9.902974623110208929e-01 5.080509588026235757e-03
6.001223544341376692e+04 9.837227194575693945e-01 5.036189316411369271e-03
6.001223547822111868e+04 9.869317967758979293e-01 5.034948916924892812e-03
6.001223551302847045e+04 9.800788508935788235e-01 5.039873195149853144e-03
6.001223554783582222e+04 9.793263225296071628e-01 5.004938577069381438e-03
6.001223558264317398e+04 9.800870462782733661e-01 5.077986616579284636e-03
6.001223561745052575e+04 9.858558748797863203e-01 5.051708731562274540e-03
6.001223565225787752e+04 9.761619171517038618e-01 5.079896168889767166e-03
6.001223568706522201e+04 9.712979772048246918e-01 5.009807787138966656e-03
6.001223572187257378e+04 9.868300215435795719e-01 5.079081523606621650e-03
6.001223575667993282e+04 9.744204648825990356e-01 4.988646146516271564e-03
6.001223579148727731e+04 9.740224278745971409e-01 5.036315006443332389e-03
6.001223582629462908e+04 9.655781675529996333e-01 4.956355638525780823e-03
6.001223586110198084e+04 9.787748428729234895e-01 4.967874492052559883e-03
6.001223589590932534e+04 9.821215815268946603e-01 5.015638483872656567e-03
6.001223593071667710e+04 9.838551003433864128e-01 5.003849770467663077e-03
6.001223596552402887e+04 9.768037907989934876e-01 4.996343602819117852e-03
6.001223600033138064e+04 9.748621144966415075e-01 5.100415561379120777e-03
6.001223603513873240e+04 9.677150645779053484e-01 4.937719684124669377e-03
6.001223606994608417e+04 9.713245942990437198e-01 5.006963128590321242e-03
6.001223610475343594e+04 9.723733248449802913e-01 4.969300208734624483e-03
6.001223613956078771e+04 9.702884451317455028e-01 5.010247240512961768e-03
6.001223617436813947e+04 9.755088958815562039e-01 4.961479567739056698e-03
6.001223620917549124e+04 9.752972743062688910e-01 4.983874742438359172e-03
6.001223624398284301e+04 9.747231305640595700e-01 5.018378513045125902e-03
6.001223627879019477e+04 9.684236137065566075e-01 4.981329294805899796e-03
6.001223631359754654e+04 9.663415946781933608e-01 4.954768014260394100e-03
6.001223634840489831e+04 9.687843963707991612e-01 5.005379933927387587e-03
6.001223638321225008e+04 9.690629451242532832e-01 4.968154112595379868e-03
6.001223641801960184e+04 9.724295279238364120e-01 4.963317030972575275e-03
6.001223645282695361e+04 9.747296817777889588e-01 4.965455454591444044e-03
6.001223648763430538e+04 9.671479486801103365e-01 4.988397160512640822e-03
6.001223652244165714e+04 9.800804062854896470e-01 5.020783242002316640e-03
6.001223655724900891e+04 9.714371091161061456e-01 4.955449868175251099e-03
6.001223659205636068e+04 9.790743243516251137e-01 5.009445566812643219e-03
6.001223662686371244e+04 9.640198268472045529e-01 5.017036881813496246e-03
6.001223666167106421e+04 9.746518942310191669e-01 4.990144396086551755e-03
6.001223669647841598e+04 9.781070418723122328e-01 4.997449790538722320e-03
6.001223673128576775e+04 9.678778795898027587e-01 5.005027769793277299e-03
6.001223676609311224e+04 9.650107959248537259e-01 5.010325496409981198e-03
6.001223680090046400e+04 9.752350932092943570e-01 5.002892593425136390e-03
6.001223683570782305e+04 9.703890864818875972e-01 4.973174652298395330e-03
6.001223687051516754e+04 9.780599893060260008e-01 4.981789722812371077e-03
6.001223690532251931e+04 9.826398814558185979e-01 5.069644009263322634e-03
6.001223694012987107e+04 9.802266341314704867e-01 5.037598659560786965e-03
6.001223697493722284e+04 9.895260405581222107e-01 5.093387375772777045e-03
6.001223700974456733e+04 9.880020322929373711e-01 5.081872152218425663e-03
6.001223704455191910e+04 9.843238816463324437e-01 5.053392510010547116e-03
6.001223707935927087e+04 9.864911971646336264e-01 5.069438583405343028e-03
6.001223711416662991e+04 9.805155581385145425e-01 5.073345667115918001e-03
6.001223714897397440e+04 9.856160140647108880e-01 5.230880786378262239e-03
6.001223718378132617e+04 9.889032812382955173e-01 5.055456777518167744e-03
6.001223721858867793e+04 1.009660877529078071e+00 5.164241711002783529e-03
6.001223725339602970e+04 1.006837816886690717e+00 5.127567884752203334e-03
6.001223728820338147e+04 9.979999022850095658e-01 5.043195759176452055e-03
6.001223732301073323e+04 9.946761122910519060e-01 5.059313347759441214e-03
6.001223735781808500e+04 9.937898354770461351e-01 5.094890006517677379e-03
6.001223739262543677e+04 1.001580862216219669e+00 5.091140092305053433e-03
6.001223742743278854e+04 1.000748231984701642e+00 5.136254491660790893e-03
6.001223746224014030e+04 1.010045022038895235e+00 5.129871646316506648e-03
6.001223749704749207e+04 1.010393431708102696e+00 5.128347301735627917e-03
6.001223753185484384e+04 1.010458644591816890e+00 5.057095178323939982e-03
6.001223756666219560e+04 1.004917938541221467e+00 5.064998983079570249e-03
6.001223760146954737e+04 1.010181029311458589e+00 5.187076243976087263e-03
6.001223763627689914e+04 1.010062415077762843e+00 5.067785162903676657e-03
6.001223767108425091e+04 1.009611937918906799e+00 5.141529538484345373e-03
6.001223770589160267e+04 1.001304181512039149e+00 5.085015241706760530e-03
6.001223774069895444e+04 1.014290446112278143e+00 5.137053094813230116e-03
6.001223777550630621e+04 1.011090010066661771e+00 5.152098122434468734e-03
6.001223781031365070e+04 1.003515750388638716e+00 5.251894333578048003e-03
6.001223784512100247e+04 1.013778095842781113e+00 5.160657244220784139e-03
6.001223787992835423e+04 1.002282277599966909e+00 5.214600979562501216e-03
6.001223791473570600e+04 1.013349099573387369e+00 5.261943034110944800e-03
6.001223794954305777e+04 1.016320734239092971e+00 5.371870515364927760e-03
6.001223798435040953e+04 1.029096866326500770e+00 5.367358484903294626e-03
6.001223801915776130e+04 1.016450459184168542e+00 5.299810348423842146e-03
6.001223805396510579e+04 1.012135981135272145e+00 5.338292685250809778e-03
6.001223808877245756e+04 1.017462262224520186e+00 5.318273460724888026e-03
6.001223812357980933e+04 1.021163895096306007e+00 5.507154892619660694e-03
6.001223815838716109e+04 1.020927099880580391e+00 5.406898013565942032e-03
6.001223819319451286e+04 1.023602043639089132e+00 5.371193637658344330e-03
6.001223822800186463e+04 1.020784575632347035e+00 5.277155126275266672e-03
6.001223826280921639e+04 1.031330192679138724e+00 5.314950350322423557e-03
6.001223829761656816e+04 1.020838275511677828e+00 5.347013193739005160e-03
6.001223833242391993e+04 1.028870083021382831e+00 5.459128520814253427e-03
6.001223836723127170e+04 1.037975971021127375e+00 5.581277961814152568e-03
6.001223840203862346e+04 1.020493718503183489e+00 5.380381614541291171e-03
6.001223843684597523e+04 1.025220364540834206e+00 5.481076091097429603e-03
6.001223847165332700e+04 1.016752250489770804e+00 5.432513955907113806e-03
6.001223850646067876e+04 1.023130369594470457e+00 5.464336574578831755e-03
6.001223854126803053e+04 1.016076789306270545e+00 5.530267237900194505e-03
6.001223857607538230e+04 1.015377842682904097e+00 5.357696770399315855e-03
6.001223861088273406e+04 9.999341391820497638e-01 5.287259728957276368e-03
6.001223864569008583e+04 1.009948453216897413e+00 5.324148528380558826e-03
6.001223868049743760e+04 1.014400794243196069e+00 5.348379668042756857e-03
6.001223871530478937e+04 1.013295001584585631e+00 5.310401996533596278e-03
6.001223875011214113e+04 1.021721890676654310e+00 5.421645680323805214e-03
6.001223878491948562e+04 1.006342416382377758e+00 5.433727376162568283e-03
6.001223881972683739e+04 1.015254637666491710e+00 5.422544768025746795e-03
6.001223885453418916e+04 1.009075873848417570e+00 5.402444492819867550e-03
6.001223888934154093e+04 1.004890754563555477e+00 5.557867386027078548e-03
6.001223892414889269e+04 1.007817314842923029e+00 5.301301903726445691e-03
6.001223895895624446e+04 1.027553341821888067e+00 5.516349950343206292e-03
6.001223899376359623e+04 1.004878289523191137e+00 5.226979506601581518e-03
6.001223902857094799e+04 1.008734757820589190e+00 5.295394357904316569e-03
6.001223906337829249e+04 1.016267818482534890e+00 5.502476973896302213e-03
6.001223909818564425e+04 1.009783624009477743e+00 5.312213805573826053e-03
6.001223913299299602e+04 1.013310012438434216e+00 5.386511542813231072e-03
6.001223916780034779e+04 1.022317630916816711e+00 5.381241660257436547e-03
6.001223920260769955e+04 1.023286731504360780e+00 5.353040428088928770e-03
6.001223923741505132e+04 1.011840508348652801e+00 5.333815613218615206e-03
6.001223927222240309e+04 1.013916635626431306e+00 5.346001791826510141e-03
6.001223930702975485e+04 1.010150212535332548e+00 5.529122632114680073e-03
6.001223934183710662e+04 1.013740325647825014e+00 5.369618429559745894e-03
6.001223937664445839e+04 1.000898720198799108e+00 5.348528806632182886e-03
6.001223941145181016e+04 1.001353837019022475e+00 5.446711441319579752e-03
6.001223944625916192e+04 9.967126705797096919e-01 5.282392869002150090e-03
6.001223948106651369e+04 1.001915633130003203e+00 5.341807782163342407e-03
6.001223951587386546e+04 1.000800122068125519e+00 5.342301055771232939e-03
6.001223955068121722e+04 1.003080570355469270e+00 5.357087406176312162e-03
6.001223958548856899e+04 1.000057147846175720e+00 5.364998053297654647e-03
6.001223962029592076e+04 1.002165763310016500e+00 5.316934081310475436e-03
6.001223965510327253e+04 9.975068879675006439e-01 5.194013245314053721e-03
6.001223968991062429e+04 9.935158697536080608e-01 5.346158349795071540e-03
6.001223972471797606e+04 9.917870304051338293e-01 5.306099279188441348e-03
6.001223975952532783e+04 9.976739657364458447e-01 5.198835391448688309e-03
6.001223979433267959e+04 9.865219598520742483e-01 5.275995086559031114e-03
6.001223982914003136e+04 9.867179765283961013e-01 5.201624230442631301e-03
6.001223986394738313e+04 9.909006784315435024e-01 5.374754260308076993e-03
6.001223989875473490e+04 9.904977039318946241e-01 5.302140899531606645e-03
6.001223993356207939e+04 9.934991980945468981e-01 5.212110781688748286e-03
6.001223996836943115e+04 9.977111011734096646e-01 5.241243394465563109e-03
6.001224000317678292e+04 1.003614742980943442e+00 5.185893053985249010e-03
6.001224003798413469e+04 9.973789754797554030e-01 5.527819070932755985e-03
6.001224007279148645e+04 1.006750879094061579e+00 5.649056081374418010e-03
6.001224010759883822e+04 1.002045973654383859e+00 5.288226546142062168e-03
6.001224014240618999e+04 9.867694503177747434e-01 5.288878556955503747e-03
6.001224017721354176e+04 9.901002398494805901e-01 5.330259554444760454e-03
6.001224021202088625e+04 1.000987112596097406e+00 5.320110055433320551e-03
6.001224024682823801e+04 1.006115356622875989e+00 5.440809306307776462e-03
6.001224028163558978e+04 1.015396422360321127e+00 5.500143237365089262e-03
6.001224031644294155e+04 1.001051902198545118e+00 5.433020560542910042e-03
6.001224035125029332e+04 9.909744323934439603e-01 5.222965710072486473e-03
6.001224038605764508e+04 1.005660234402125486e+00 5.258296830623445869e-03
6.001224042086499685e+04 9.929930962560061802e-01 5.421040017172912631e-03
6.001224045567234862e+04 9.982142680972068138e-01 5.400865079555761637e-03
6.001224049047970038e+04 1.006519200277531390e+00 5.358103428977173573e-03
6.001224052528705215e+04 1.013349517475740091e+00 5.513948535028239881e-03
6.001224056009440392e+04 1.011050134929448507e+00 5.405485103966288507e-03
6.001224059490175568e+04 1.005980977617209060e+00 5.457468728678130029e-03
6.001224062970910745e+04 9.922271238582333064e-01 5.544396133634765626e-03
6.001224066451645922e+04 1.003007827803117813e+00 5.614174697879917471e-03
6.001224069932381099e+04 1.002019023553257560e+00 5.391671887598557811e-03
6.001224073413116275e+04 9.986434979396712208e-01 5.354555142531979700e-03
6.001224076893851452e+04 1.005425341433287656e+00 5.315891318611719145e-03
6.001224080374586629e+04 9.987470656744241726e-01 5.388247110187861094e-03
6.001224083855321805e+04 9.921757532217029274e-01 5.259469717289570745e-03
6.001224087336056982e+04 9.925613060215048300e-01 5.238834164289906704e-03
6.001224090816792159e+04 9.924908271647170377e-01 5.231518657193472491e-03
6.001224094297527336e+04 9.992742699914207716e-01 5.170968968683189830e-03
6.001224097778262512e+04 1.001967283010635867e+00 5.313128372187608285e-03
6.001224101258996961e+04 1.012616162066885206e+00 5.235756628170698014e-03
6.001224104739732138e+04 1.006836433904690242e+00 5.200437363901815394e-03
6.001224108220467315e+04 9.996625190646685200e-01 5.172932805366538093e-03
6.001224111701202492e+04 9.993320957168405627e-01 5.192668672726565536e-03
6.001224115181937668e+04 9.991029136596779603e-01 5.207765194649604211e-03
6.001224118662672845e+04 9.973981323289933254e-01 5.161788532398041938e-03
6.001224122143408022e+04 1.005969705937912684e+00 5.144816761746667452e-03
6.001224125624143198e+04 1.020986892139597257e+00 5.382986347780937923e-03
6.001224129104877647e+04 1.009934604625826626e+00 5.211953747373807878e-03
6.001224132585612824e+04 1.008679859662469314e+00 5.249930999214666612e-03
6.001224136066348001e+04 1.001974504884464379e+00 5.154678948236945772e-03
6.001224139547083178e+04 1.001562758903945749e+00 5.437558134100203486e-03
6.001224143027818354e+04 9.890518028352830449e-01 5.240790761695130091e-03
6.001224146508553531e+04 1.011886713262366788e+00 5.229625208661834238e-03
6.001224149989288708e+04 1.016949402009649228e+00 5.290540850382398873e-03
6.001224153470023884e+04 1.041720550456852745e+00 5.665072906637423286e-03
6.001224156950759061e+04 1.012246192917495513e+00 5.427000742396228226e-03
6.001224160431494238e+04 1.012565555429097763e+00 5.226196992879549204e-03
6.001224163912229415e+04 1.013034519711232040e+00 5.316831621833591724e-03
6.001224167392964591e+04 1.018619448950074835e+00 5.323904121166516887e-03
6.001224170873699768e+04 1.017791789031810001e+00 5.344025340990023187e-03
6.001224174354434945e+04 1.028575430575706440e+00 5.358630835303048595e-03
6.001224177835170121e+04 1.040449908495516329e+00 5.520962846554336098e-03
6.001224181315905298e+04 1.026358440847543241e+00 5.355448654397407422e-03
6.001224184796639747e+04 1.031073791821975227e+00 5.436051715737215927e-03
6.001224188277374924e+04 1.017339130956869564e+00 5.424066264579777315e-03
6.001224191758110101e+04 1.010431767942752579e+00 5.214860513064439873e-03
6.001224195238846005e+04 1.026594854017707670e+00 5.332665013134589224e-03
6.001224198719580454e+04 1.034744431304990497e+00 5.253772923170892464e-03
6.001224202200315631e+04 1.035142801186074157e+00 5.303245236575927085e-03
6.001224205681050807e+04 1.042016772448855821e+00 5.249852683884931488e-03
6.001224209161785984e+04 1.028184391837391631e+00 5.232174155041299270e-03
6.001224212642520433e+04 1.021590553259050793e+00 5.156988598410012017e-03
6.001224216123255610e+04 1.020938234757021723e+00 5.279381421191569126e-03
6.001224219603990787e+04 1.034136862526204625e+00 5.252371679056773088e-03
6.001224223084725963e+04 1.048826191219738524e+00 5.371267051399821781e-03
6.001224226565461140e+04 1.036320263292637600e+00 5.261557269611273450e-03
6.001224230046196317e+04 1.033796523650612587e+00 5.211299291599328851e-03
6.001224233526931494e+04 1.033953614536730736e+00 5.184402588537829863e-03
6.001224237007666670e+04 1.028866907010813403e+00 5.264997257398241169e-03
6.001224240488401847e+04 1.031331033973072575e+00 5.306448160449726489e-03
6.001224243969137024e+04 1.023281243120895967e+00 5.227565683650716756e-03
6.001224247449872200e+04 1.026590820125744319e+00 5.228482510619966890e-03
6.001224250930607377e+04 1.040533608944707034e+00 5.423783582120738495e-03
6.001224254411342554e+04 1.027741022308171992e+00 5.342293336714311509e-03
6.001224257892077731e+04 1.037803283455352554e+00 5.382879042956582004e-03
6.001224261372812907e+04 1.024038651080655615e+00 5.334793217161616814e-03
6.001224264853548084e+04 1.020947464363779034e+00 5.306988508146274520e-03
6.001224268334283261e+04 1.022502531309359863e+00 5.251649445625669772e-03
6.001224271815018437e+04 1.021727095628082616e+00 5.265580069136624984e-03
6.001224275295753614e+04 1.035297101990277246e+00 5.451869214628743410e-03
6.001224278776488791e+04 1.033758603640151597e+00 5.380913116994105565e-03
6.001224282257223967e+04 1.029783310391567674e+00 5.279995322124243946e-03
6.001224285737959144e+04 1.031963140911160925e+00 5.306186281620154342e-03
6.001224289218693593e+04 1.029664564155041706e+00 5.336995224031546546e-03
6.001224292699428770e+04 1.023599112437860947e+00 5.329456451818610947e-03
6.001224296180163947e+04 1.025472854688614710e+00 5.249828939929638248e-03
6.001224299660899123e+04 1.045963665913661966e+00 5.301825034808083960e-03
6.001224303141634300e+04 1.043756491553646359e+00 5.272061426408597429e-03
6.001224306622368749e+04 1.031791220604178161e+00 5.255656420285643136e-03
6.001224310103103926e+04 1.031318888195185801e+00 5.272761075958490307e-03
6.001224313583839103e+04 1.023206775504815980e+00 5.208678923871972420e-03
6.001224317064574279e+04 1.029454935520456971e+00 5.267947607480148037e-03
6.001224320545309456e+04 1.036041247066179061e+00 5.297816471684334283e-03
6.001224324026044633e+04 1.031435655279000496e+00 5.299831541554811919e-03
6.001224327506779809e+04 1.028538272437900192e+00 5.217041095797725174e-03
6.001224330987514986e+04 1.028475944751498838e+00 5.247993032803241302e-03
6.001224334468250163e+04 1.030309023510096456e+00 5.228770606585550658e-03
6.001224337948985340e+04 1.016603584857729281e+00 5.183475465763752107e-03
6.001224341429720516e+04 1.030717391576334352e+00 5.324330444676981383e-03
6.001224344910455693e+04 1.016622184336102297e+00 5.214364494551338228e-03
6.001224348391190870e+04 1.017165974417023611e+00 5.193324567831113757e-03
6.001224351871926046e+04 1.016102787537269236e+00 5.204190362840226645e-03
6.001224355352661223e+04 1.015166588982132856e+00 5.172793870571135329e-03
6.001224358833396400e+04 1.020347914555411517e+00 5.184922235931835495e-03
6.001224362314131577e+04 1.002389551464454520e+00 5.069660562961130108e-03
6.001224365794866753e+04 1.011467310579550416e+00 5.113694703674609258e-03
6.001224369275601930e+04 1.003010892999880888e+00 5.067951011910585592e-03
6.001224372756337107e+04 1.016988859615533647e+00 5.188050529118759698e-03
6.001224376237072283e+04 1.021109101138924169e+00 5.204682838923464089e-03
6.001224379717807460e+04 1.008196724705808567e+00 5.078985467839472294e-03
6.001224383198542637e+04 1.005873394393036246e+00 5.104530212325811799e-03
6.001224386679277814e+04 1.006775255225761168e+00 5.107040178569572514e-03
6.001224390160012990e+04 1.007648260941784280e+00 5.151604006958365907e-03
6.001224393640747439e+04 9.958409485598334054e-01 5.099387399466133279e-03
6.001224397121482616e+04 1.010689079809443003e+00 5.185905859089390973e-03
6.001224400602217793e+04 1.010555489701877807e+00 5.235476894203666166e-03
6.001224404082952969e+04 1.001291869924178179e+00 5.114256095653132300e-03
6.001224407563688146e+04 1.004124926166515719e+00 5.109255830974549634e-03
6.001224411044423323e+04 1.004620996754115980e+00 5.148337757373831411e-03
6.001224414525158500e+04 1.004814537200026558e+00 5.174349377181099684e-03
6.001224418005892949e+04 9.954537975997133081e-01 5.109427653203237746e-03
6.001224421486628125e+04 9.905130797563793665e-01 5.067805370851923702e-03
6.001224424967363302e+04 1.002666482136561843e+00 5.146166469169374119e-03
6.001224428448098479e+04 1.010431862752879439e+00 5.146682678985541048e-03
6.001224431928833656e+04 9.910953820309835738e-01 5.169716230327126710e-03
6.001224435409568832e+04 9.887067324941603008e-01 5.152074334942076221e-03
6.001224438890304009e+04 9.787479433747874324e-01 5.017180622772423465e-03
6.001224442371039186e+04 9.876525858185730700e-01 5.044610090757866219e-03
6.001224445851774362e+04 9.954176552668549949e-01 5.117377812629738884e-03
6.001224449332509539e+04 9.929892383572500592e-01 5.115385187454233630e-03
6.001224452813244716e+04 1.009287733321839964e+00 5.132635107523212531e-03
6.001224456293979893e+04 1.008684383425607400e+00 5.207173525097153095e-03
6.001224459774715069e+04 1.001007961440336214e+00 5.197459845132341473e-03
6.001224463255450246e+04 9.933640320537328039e-01 5.154414894657460486e-03
6.001224466736185423e+04 9.941807360334926624e-01 5.107187565542311777e-03
6.001224470216920599e+04 9.931529695619543130e-01 5.030239501174558168e-03
6.001224473697655776e+04 9.980103811103728795e-01 5.085877614962858347e-03
6.001224477178390953e+04 9.972433202704332755e-01 5.073771990783405329e-03
6.001224480659126129e+04 9.992423052707383180e-01 5.153092808899219918e-03
6.001224484139861306e+04 9.955634353961266836e-01 5.120901021490504440e-03
6.001224487620596483e+04 9.929257851696509096e-01 5.139590669034486102e-03
6.001224491101331660e+04 9.960127563461544931e-01 5.063221363975919410e-03
6.001224494582066836e+04 9.878184443932287451e-01 5.013309901198949314e-03
6.001224498062801285e+04 9.925887085611045935e-01 5.036803749448896458e-03
6.001224501543536462e+04 9.978390291040074578e-01 5.094130036056566252e-03
6.001224505024271639e+04 9.930726947303227803e-01 5.115365440730336964e-03
6.001224508505006816e+04 9.887262507902847553e-01 5.094225861826810406e-03
6.001224511985741992e+04 9.975268881737504589e-01 5.162498690010304710e-03
6.001224515466477169e+04 9.957501642677001330e-01 5.054233264408999025e-03
6.001224518947212346e+04 1.002545196601228428e+00 5.131524329428185406e-03
6.001224522427946795e+04 1.015399797627894785e+00 5.213004993308494733e-03
6.001224525908681971e+04 1.007286484646704450e+00 5.227548005871968974e-03
6.001224529389417148e+04 1.011653448786174803e+00 5.175633838987882436e-03
6.001224532870152325e+04 1.002759623054070737e+00 5.110638800494976541e-03
6.001224536350887502e+04 9.967089317436709228e-01 5.118129089920677582e-03
6.001224539831622678e+04 1.002474361952891746e+00 5.147953668885756930e-03
6.001224543312357855e+04 1.003037007830153815e+00 5.168742933816654686e-03
6.001224546793093032e+04 1.010049083197414488e+00 5.149463222376068038e-03
6.001224550273828208e+04 1.002141330445672773e+00 5.100594749488363694e-03
6.001224553754563385e+04 9.956120864338060539e-01 5.042107028155638944e-03
6.001224557235298562e+04 9.977323677312386341e-01 5.103289291309703359e-03
6.001224560716033739e+04 9.954621420684901523e-01 5.028462177570434087e-03
6.001224564196768915e+04 9.970917345045555713e-01 5.027074994083109531e-03
6.001224567677504092e+04 1.000252378870707837e+00 5.170935492027566895e-03
6.001224571158239269e+04 1.001914139712016150e+00 5.172589286651888864e-03
6.001224574638974445e+04 9.981947002212248066e-01 5.184036891980283411e-03
6.001224578119709622e+04 9.942298165936443999e-01 5.178222450149269108e-03
6.001224581600444799e+04 1.005396350557401952e+00 5.308981097159428883e-03
6.001224585081179248e+04 1.011967517200852207e+00 5.255767896079372760e-03
6.001224588561914425e+04 9.987166079668932106e-01 5.231000642474943445e-03
6.001224592042649601e+04 9.976976518567268748e-01 5.144949553645673801e-03
6.001224595523384778e+04 1.013264139678868414e+00 5.234801141134903975e-03
6.001224599004120682e+04 1.012940840076388849e+00 5.212467539783539189e-03
6.001224602484855131e+04 9.980591952294882718e-01 5.109707350897179159e-03
6.001224605965590308e+04 1.008380046379697470e+00 5.121547375692811661e-03
6.001224609446325485e+04 9.975553908611897169e-01 5.079690059398661757e-03
6.001224612927060662e+04 1.005198060701970375e+00 5.173023624926356007e-03
6.001224616407795838e+04 9.953882540038467841e-01 5.101747319547750466e-03
6.001224619888530287e+04 1.011843341203329416e+00 5.199336430604578618e-03
6.001224623369265464e+04 1.006687579821698098e+00 5.124069262452597175e-03
6.001224626850001368e+04 1.007433132515273222e+00 5.219770292460928184e-03
6.001224630330735818e+04 9.961068991628181379e-01 5.104172133675744655e-03
6.001224633811470994e+04 1.001928989190882913e+00 5.088227240936923912e-03
6.001224637292206171e+04 1.000724764301014869e+00 5.080786974316527961e-03
6.001224640772941348e+04 9.902309737163065284e-01 5.038787724754905696e-03
6.001224644253676524e+04 9.865503388725817002e-01 5.023943114244798849e-03
6.001224647734411701e+04 9.861507537047348171e-01 5.058349213998704352e-03
6.001224651215146878e+04 9.939132046719885150e-01 5.108662040428544986e-03
6.001224654695882055e+04 9.991587366078449328e-01 5.155760308697149123e-03
6.001224658176617231e+04 9.971245319876311797e-01 5.106136126382291619e-03
6.001224661657352408e+04 9.836622755510535665e-01 4.986832402639983924e-03
6.001224665138087585e+04 9.873879152012696725e-01 5.036887027837246705e-03
6.001224668618822761e+04 9.845285128950567177e-01 5.008013308755380165e-03
6.001224672099557938e+04 9.867096954305680789e-01 5.026959922127040639e-03
6.001224675580293115e+04 9.865955162164086190e-01 5.058522424099929846e-03
6.001224679061028291e+04 9.844890057949863271e-01 5.072578480172043082e-03
6.001224682541763468e+04 9.885893894135201476e-01 5.045768110234220144e-03
6.001224686022498645e+04 9.895756195727414273e-01 5.181504730236072970e-03
6.001224689503233822e+04 9.871635145684213297e-01 5.088363036992153525e-03
6.001224692983968998e+04 9.848730491435430112e-01 5.157160851173278604e-03
6.001224696464704175e+04 9.774961399727351008e-01 5.063868857995205280e-03
6.001224699945438624e+04 9.790151157691137085e-01 5.081611399317518922e-03
6.001224703426173801e+04 9.756431009132890964e-01 5.061682765270516735e-03
6.001224706906909705e+04 9.748623465225784157e-01 5.033798311003366208e-03
6.001224710387644882e+04 9.747298830164542460e-01 5.143089446621208760e-03
6.001224713868379331e+04 9.748565111200834243e-01 5.209347262507531794e-03
6.001224717349114508e+04 9.661110866942648201e-01 5.148289105951734702e-03
6.001224720829849684e+04 9.719160812788021353e-01 5.186439651649759480e-03
6.001224724310584861e+04 9.533260537173071647e-01 5.037257581009915372e-03
6.001224727791319310e+04 9.627667128199726143e-01 5.101245344153028036e-03
6.001224731272054487e+04 9.638159388707786546e-01 5.128237628754161483e-03
6.001224734752790391e+04 9.674196809059457669e-01 5.016824855599852709e-03
6.001224738233524840e+04 9.572114908081935658e-01 4.911997684039827797e-03
6.001224741714260017e+04 9.610303649955952432e-01 5.028404302416401156e-03
6.001224745194995194e+04 9.526040269429629781e-01 5.191601513825151379e-03
6.001224748675730370e+04 9.646357243432697182e-01 5.095626360658269544e-03
6.001224752156465547e+04 9.500516088818724558e-01 4.967197131888484093e-03
6.001224755637200724e+04 9.677525206983182970e-01 5.092016768064782338e-03
6.001224759117935901e+04 9.623479814418440803e-01 5.068656923004998330e-03
6.001224762598671077e+04 9.686523554985625450e-01 5.098866704716518289e-03
6.001224766079406254e+04 9.631519055542386853e-01 5.090467327776852964e-03
6.001224769560141431e+04 9.666029746216788787e-01 5.105752753816625300e-03
6.001224773040876607e+04 9.614447017619595082e-01 5.029234734852596790e-03
6.001224776521611784e+04 9.539986666461133247e-01 5.024966637077033990e-03
6.001224780002346961e+04 9.579480508512409065e-01 5.020550953516994021e-03
6.001224783483082138e+04 9.662957686658617540e-01 5.035106458869249152e-03
6.001224786963817314e+04 9.578166829935814697e-01 4.972923231163150007e-03
6.001224790444552491e+04 9.567588320184170492e-01 4.971670874452657936e-03
6.001224793925287668e+04 9.560049201780006500e-01 4.934093270047022577e-03
6.001224797406022844e+04 9.375804531821975152e-01 4.893579945672912705e-03
6.001224800886757293e+04 9.516551788238194476e-01 4.930026364690046937e-03
6.001224804367492470e+04 9.486449727683394784e-01 4.919882759351065088e-03
6.001224807848227647e+04 9.502491219443051085e-01 4.926763491768995119e-03
6.001224811328962824e+04 9.484102304970534192e-01 4.987606092398141552e-03
6.001224814809698000e+04 9.514924522936382134e-01 4.952823990803731022e-03
6.001224818290433177e+04 9.570455781627787983e-01 4.908985382427179592e-03
6.001224821771168354e+04 9.527482661493399396e-01 4.868465775681787670e-03
6.001224825251903530e+04 9.533098813725469078e-01 4.865605931764428044e-03
6.001224828732638707e+04 9.438128731982419195e-01 4.850422273096605293e-03
6.001224832213373156e+04 9.556550231473768253e-01 4.897750816870730974e-03
6.001224835694108333e+04 9.608705535000544584e-01 4.939261362210014931e-03
6.001224839174843510e+04 9.610111190303247675e-01 4.971497750635362096e-03
6.001224842655578686e+04 9.620751360507152627e-01 4.988597148411984088e-03
6.001224846136313863e+04 9.534242325512412020e-01 4.912110273887594809e-03
6.001224849617049040e+04 9.474150418470189683e-01 4.837168989916828393e-03
6.001224853097784217e+04 9.512362808957007809e-01 4.924386180818976326e-03
6.001224856578519393e+04 9.603174125397975214e-01 4.932619569853815243e-03
6.001224860059254570e+04 9.547109964124215198e-01 4.927244643703955485e-03
6.001224863539989747e+04 9.592470808252491210e-01 5.013523035241097131e-03
6.001224867020724923e+04 9.598202415003190824e-01 4.917282129245888547e-03
6.001224870501460100e+04 9.594850897503272025e-01 4.924968624889224621e-03
6.001224873982195277e+04 9.489331556576690030e-01 4.864689488948005514e-03
6.001224877462930453e+04 9.516214285124099392e-01 4.874385922763093543e-03
6.001224880943665630e+04 9.604640031949345236e-01 4.954154528933106191e-03
6.001224884424400807e+04 9.583586859228724331e-01 4.892163404465884116e-03
6.001224887905135984e+04 9.584790702083094693e-01 4.894849640897830194e-03
6.001224891385871160e+04 9.574193148254814822e-01 4.900925443691975941e-03
6.001224894866606337e+04 9.503092555984373746e-01 4.854615451263220860e-03
6.001224898347341514e+04 9.527061633342124303e-01 4.846040012823843793e-03
6.001224901828076690e+04 9.505995315094529774e-01 4.853394720404026821e-03
6.001224905308811140e+04 9.452574387449756976e-01 4.815685966822527524e-03
6.001224908789546316e+04 9.601001788128527004e-01 4.872400344844681278e-03
6.001224912270281493e+04 9.661666973039851891e-01 4.948523511165000763e-03
6.001224915751016670e+04 9.598273864458445326e-01 4.914843852616238365e-03
6.001224919231751846e+04 9.591272617731697592e-01 4.944731724164572011e-03
6.001224922712487023e+04 9.691244955813920203e-01 5.000213978572850236e-03
6.001224926193222200e+04 9.601779537652859187e-01 5.022847615604618052e-03
6.001224929673957377e+04 9.629931473856295776e-01 4.927748044158014075e-03
6.001224933154691826e+04 9.708733679988897913e-01 5.000075976719771560e-03
6.001224936635427002e+04 9.736940106602200995e-01 4.993136080010611433e-03
6.001224940116162179e+04 9.818166464928030912e-01 5.023176728768206228e-03
6.001224943596897356e+04 9.786752482514813334e-01 5.077266447527033211e-03
6.001224947077632532e+04 9.751002935115524739e-01 5.015604008506898207e-03
6.001224950558367709e+04 9.678268916126748778e-01 4.951826958174422935e-03
6.001224954039102886e+04 9.694869712088244329e-01 4.980580936376387095e-03
6.001224957519838063e+04 9.629797825660313393e-01 4.946671546226924510e-03
6.001224961000573239e+04 9.879744650609214585e-01 5.066886567412100424e-03
6.001224964481308416e+04 9.889048821810023648e-01 5.084824628614668940e-03
6.001224967962043593e+04 9.939362310829804592e-01 5.109630980138054474e-03
6.001224971442778769e+04 9.842679540391207071e-01 5.119134490274106046e-03
6.001224974923513946e+04 9.880808029278238536e-01 5.149931275516293760e-03
6.001224978404249123e+04 9.786705306426159989e-01 5.152825732294424518e-03
6.001224981884984300e+04 9.784040181137243497e-01 5.081105351787162591e-03
6.001224985365719476e+04 9.923557925857063866e-01 5.105057921325310832e-03
6.001224988846454653e+04 1.001398754845407524e+00 5.278699394325641128e-03
6.001224992327189830e+04 1.001453580337630989e+00 5.239587204326900428e-03
6.001224995807925006e+04 9.948577943129226497e-01 5.119098731722539208e-03
6.001224999288660183e+04 9.904046009130609285e-01 5.105169882658046158e-03
6.001225002769395360e+04 9.882845214478321871e-01 5.146507538347862634e-03
6.001225006250129809e+04 9.955853880505931564e-01 5.177819686848208688e-03
6.001225009730864986e+04 1.006854500851649181e+00 5.171949014507622872e-03
6.001225013211600162e+04 1.001326255307959601e+00 5.158864752514408410e-03
6.001225016692334611e+04 1.022601225922697976e+00 5.246811892713072398e-03
6.001225020173069788e+04 1.001373194648569553e+00 5.127451921195341246e-03
6.001225023653804965e+04 1.003351103843283409e+00 5.084411987817493220e-03
6.001225027134540869e+04 1.001688742280329780e+00 5.128386174821063410e-03
6.001225030615275318e+04 1.005130606467733445e+00 5.201685360706223733e-03
6.001225034096010495e+04 1.021567388240510521e+00 5.176786265016626760e-03
6.001225037576745672e+04 1.014382428385559809e+00 5.173247584714239442e-03
6.001225041057480848e+04 1.033640864182137520e+00 5.227374332594275815e-03
6.001225044538216025e+04 1.004615150666258394e+00 5.124032844296231605e-03
6.001225048018951202e+04 1.013782881860312068e+00 5.218009148896688397e-03
6.001225051499686379e+04 1.012232929557594918e+00 5.196610361896464997e-03
6.001225054980421555e+04 1.002410266328369826e+00 5.075983865891737709e-03
6.001225058461156732e+04 1.021198736525880335e+00 5.185056652196302560e-03
6.001225061941891909e+04 1.026735126777109874e+00 5.278895169764923068e-03
6.001225065422627085e+04 1.029234543443292793e+00 5.237115148283123280e-03
6.001225068903362262e+04 1.026125179709853841e+00 5.287773411516985371e-03
6.001225072384097439e+04 1.004242863329886104e+00 5.054666972526128399e-03
6.001225075864832615e+04 1.006287429315118498e+00 5.145853837862536875e-03
6.001225079345567792e+04 1.007512868195265199e+00 5.079164284821961750e-03
6.001225082826302969e+04 1.000988222500412972e+00 5.139981862772818530e-03
6.001225086307038146e+04 1.011877232518062275e+00 5.174738759428164359e-03
6.001225089787773322e+04 1.006517803278071055e+00 5.205557714403695468e-03
6.001225093268508499e+04 1.016474585272191922e+00 5.196828700970821877e-03
6.001225096749243676e+04 1.010402117934341870e+00 5.155759022167220526e-03
6.001225100229978125e+04 1.005146163500488132e+00 5.137096752887686940e-03
6.001225103710713302e+04 1.017141563064712040e+00 5.142228372159552731e-03
6.001225107191448478e+04 1.023564902156003154e+00 5.148537998796868902e-03
6.001225110672184383e+04 1.023657236859225605e+00 5.163500673568673614e-03
6.001225114152918832e+04 1.014862083590911679e+00 5.155343835950280951e-03
6.001225117633654008e+04 1.008768632204591675e+00 5.123952216317322755e-03
6.001225121114388457e+04 1.010575378272746461e+00 5.116105174899395445e-03
6.001225124595123634e+04 9.971826033449489035e-01 5.079965131974543795e-03
6.001225128075858811e+04 1.005706032958257445e+00 5.123119691725395476e-03
6.001225131556593988e+04 9.946324781233299994e-01 5.056371564137030102e-03
6.001225135037329164e+04 1.005043988941211941e+00 5.104433285352549983e-03
6.001225138518064341e+04 1.004031411978383304e+00 5.114172128453091208e-03
6.001225141998799518e+04 1.004559209600082381e+00 5.114574183769981207e-03
6.001225145479534694e+04 1.008515550298102026e+00 5.122118216122869758e-03
6.001225148960269871e+04 1.005897868223065261e+00 5.168288742230538364e-03
6.001225152441005048e+04 9.971400602749883602e-01 5.047047743859787820e-03
6.001225155921740225e+04 1.007958442519434561e+00 5.115255630850078748e-03
6.001225159402475401e+04 9.971931181085045282e-01 5.126550348998645638e-03
6.001225162883210578e+04 1.004210401214523651e+00 5.145793600979131112e-03
6.001225166363945755e+04 9.969635174445561354e-01 5.094916277183541425e-03
6.001225169844680931e+04 9.836893006867457601e-01 4.997748763276414936e-03
6.001225173325416108e+04 9.821037854710052972e-01 4.969826153559143804e-03
6.001225176806151285e+04 9.738546058100496783e-01 4.943146359074493922e-03
6.001225180286886462e+04 9.834059194757782674e-01 4.990864951561374205e-03
6.001225183767621638e+04 9.939715193826105244e-01 5.057961829147904556e-03
6.001225187248356815e+04 9.942317137800117388e-01 5.060022451264527439e-03
6.001225190729091992e+04 9.825288682680722863e-01 4.961437274362139743e-03
6.001225194209827168e+04 9.816890014100843054e-01 4.973866215413486926e-03
6.001225197690562345e+04 9.850474350331136497e-01 4.975735616446223288e-03
6.001225201171297522e+04 9.853035760594842651e-01 5.010154238519594870e-03
6.001225204652031971e+04 9.813377850768364441e-01 4.957370211735157191e-03
6.001225208132767148e+04 9.847692501301723578e-01 4.999341196365993806e-03
6.001225211613502324e+04 9.883339102865205117e-01 4.998417486025762829e-03
6.001225215094237501e+04 9.882218270327350895e-01 5.008725223537243733e-03
6.001225218574972678e+04 9.869613240295376233e-01 5.002660858673709313e-03
6.001225222055707854e+04 9.887512645694570557e-01 5.041127579313094305e-03
6.001225225536443031e+04 9.842039905365775887e-01 5.007922245670691844e-03
6.001225229017177480e+04 9.835793184768004682e-01 4.975355118644210657e-03
6.001225232497912657e+04 9.847324989010506346e-01 4.995616002362194240e-03
6.001225235978647834e+04 9.998191084326558675e-01 5.080683192539515482e-03
6.001225239459383010e+04 9.950555520249829700e-01 5.109171308788025556e-03
6.001225242940118187e+04 9.780865949283663596e-01 5.000364984348368638e-03
6.001225246420853364e+04 9.749809610265708359e-01 4.965172563271577286e-03
6.001225249901588541e+04 9.800550314389208095e-01 4.970164248293465654e-03
6.001225253382323717e+04 9.785456773956346943e-01 4.950848719336217209e-03
6.001225256863058894e+04 9.824199291496551467e-01 4.992418548459708408e-03
6.001225260343794071e+04 9.945630993001268738e-01 5.033657055446594773e-03
6.001225263824529247e+04 9.919430075447653872e-01 5.052021506977950362e-03
6.001225267305264424e+04 9.834637095115059680e-01 4.998213882246842904e-03
6.001225270785999601e+04 9.891372982985361384e-01 5.041982420621354995e-03
6.001225274266734777e+04 9.805201850641601657e-01 4.986343721005090553e-03
6.001225277747469954e+04 9.928557801900531610e-01 5.001086528889945801e-03
6.001225281228205131e+04 9.879390373665880576e-01 5.018823235228000654e-03
6.001225284708940308e+04 9.879167488806515074e-01 5.032935957636152334e-03
6.001225288189675484e+04 9.869538629408585173e-01 5.013330794294227483e-03
6.001225291670410661e+04 9.817616039417490503e-01 4.978165656209722519e-03
6.001225295151145838e+04 9.709956577670643130e-01 4.881372222139949806e-03
6.001225298631880287e+04 9.806936426695912479e-01 5.019239537481590477e-03
6.001225302112615464e+04 9.783676889845837055e-01 4.985591053474886999e-03
6.001225305593350640e+04 9.768984528076838370e-01 5.039272377526660129e-03
6.001225309074085817e+04 9.868146268412270050e-01 5.035603312440813280e-03
6.001225312554820994e+04 9.939552853957216438e-01 5.080064684898289579e-03
6.001225316035556170e+04 9.946921149171528143e-01 5.094874392427571445e-03
6.001225319516291347e+04 9.871597565015340914e-01 5.060299748597604785e-03
6.001225322997026524e+04 9.834104234373701736e-01 5.068683471507749554e-03
6.001225326477760973e+04 9.778278691647731558e-01 5.007311062598857922e-03
6.001225329958496150e+04 9.885138387697385287e-01 5.044297671505635489e-03
6.001225333439231326e+04 9.889864696802185273e-01 5.102817754581626293e-03
6.001225336919966503e+04 9.889755198165802730e-01 4.997954562616396812e-03
6.001225340400701680e+04 9.965783119896192144e-01 5.153362856186168711e-03
6.001225343881436856e+04 1.000712892320696934e+00 5.261689289696446468e-03
6.001225347362172033e+04 9.950261677903865509e-01 5.089043863706360464e-03
6.001225350842907210e+04 9.859042090030285532e-01 5.047699662569487232e-03
6.001225354323642387e+04 9.815330253378975467e-01 5.020424424050764015e-03
6.001225357804377563e+04 1.003739447276419172e+00 5.259584986172879777e-03
6.001225361285112740e+04 1.012426404207242614e+00 5.219377136478630351e-03
6.001225364765847917e+04 9.977249942233301638e-01 5.104170508358689233e-03
6.001225368246583093e+04 1.010365077546909074e+00 5.210558232842713543e-03
6.001225371727318270e+04 9.996892611608109158e-01 5.189155519335446158e-03
6.001225375208053447e+04 1.005150034404693971e+00 5.352658825399599085e-03
6.001318401538648322e+04 9.894582783842912344e-01 1.375548605279352556e-02
6.001318403671917622e+04 1.009345795039712890e+00 3.822048533484402252e-03
6.001318407151495921e+04 1.002376778252742184e+00 3.858425651213353604e-03
6.001318410631073493e+04 1.006059070958299717e+00 3.640545969259760366e-03
6.001318414110651065e+04 1.004068870915643785e+00 3.615128925254786855e-03
6.001318417590228637e+04 1.002163190956022909e+00 3.665574995413331625e-03
6.001318421069806209e+04 1.004658142027259560e+00 3.794748701019827822e-03
6.001318424549384508e+04 9.977905173540011496e-01 3.658509494483765459e-03
6.001318428028962080e+04 9.928743133848668689e-01 3.600898614493797372e-03
6.001318431508539652e+04 9.963741721782923833e-01 3.560109483719435270e-03
6.001318434988117224e+04 1.000789134881860720e+00 3.572297965757064049e-03
6.001318438467694796e+04 9.959178227136757933e-01 3.541594194551677625e-03
6.001318441947273095e+04 9.899447157564000843e-01 3.531920907856549077e-03
6.001318445426850667e+04 9.866774241649722832e-01 3.672879728535779435e-03
6.001318448906428239e+04 9.919284668348550271e-01 3.747609968856375606e-03
6.001318452386005811e+04 9.866152289919754015e-01 3.636098170518420065e-03
6.001318455865583383e+04 9.997719410599250622e-01 3.586539512673271590e-03
6.001318459345161682e+04 9.924741658470497274e-01 3.615055710837204034e-03
6.001318462824739254e+04 9.958148107954704065e-01 3.622847707074855483e-03
6.001318466304316826e+04 9.965975152020849492e-01 3.868851888317062677e-03
6.001318469783894398e+04 1.003459912634600437e+00 3.794468653587422524e-03
6.001318473263471969e+04 9.969111965977821566e-01 3.630642411352289801e-03
6.001318476743050269e+04 9.948650285625147971e-01 3.700228966696123608e-03
6.001318480222627841e+04 9.961697281277570593e-01 3.738544874348441200e-03
6.001318483702205413e+04 9.953066984745576606e-01 3.679466538045112964e-03
6.001318487181782984e+04 9.907758898904560629e-01 3.658645133888543347e-03
6.001318490661360556e+04 9.949726683507201797e-01 3.770019623222602752e-03
6.001318494140938856e+04 9.968248380916571172e-01 3.805208421543298993e-03
6.001318497620516428e+04 9.893059971606251723e-01 3.782827251888513410e-03
6.001318501100093999e+04 9.925405287031658919e-01 3.804479773009497058e-03
6.001318504579671571e+04 9.798872958720448167e-01 3.721827400615467050e-03
6.001318508059249143e+04 9.859853337363049253e-01 3.683340205267336340e-03
6.001318511538827443e+04 9.951855063586787509e-01 3.667627079656174145e-03
6.001318515018405014e+04 9.896808827862098035e-01 3.729668719688533380e-03
6.001318518497982586e+04 9.995125692747515167e-01 3.647719252299032149e-03
6.001318521977560886e+04 9.911643799728301341e-01 3.681718964355132264e-03
6.001318525457138458e+04 9.938466203284881395e-01 3.670466021805458313e-03
6.001318528936716029e+04 9.972841185994471003e-01 3.627810126559318556e-03
6.001318532416293601e+04 1.004699489957666225e+00 3.757608603139758578e-03
6.001318535895871173e+04 1.016057446089785765e+00 3.656361872553190624e-03
6.001318539375449473e+04 1.010945603371667278e+00 3.616797554966908520e-03
6.001318542855027044e+04 1.004388313273493427e+00 3.604603363068320694e-03
6.001318546334604616e+04 1.004526495832652300e+00 3.636814226047358715e-03
6.001318549814182188e+04 1.001474283654884001e+00 3.572101732697533123e-03
6.001318553293759760e+04 9.907704465161336627e-01 3.579690524978834231e-03
6.001318556773338059e+04 1.010072432157761213e+00 3.651650159648073615e-03
6.001318560252915631e+04 1.008014667487467264e+00 3.756087003471163428e-03
6.001318563732493203e+04 1.015050686756182374e+00 3.667514862326634768e-03
6.001318567212070775e+04 1.012863157981567008e+00 3.769825320749805274e-03
6.001318570691648347e+04 1.009743017252653363e+00 3.960974593545480912e-03
6.001318574171226646e+04 1.004273977376624050e+00 4.049876431481910961e-03
6.001318577650804218e+04 9.959733290967721642e-01 3.670514086846260373e-03
6.001318581130381790e+04 1.004159109056058430e+00 3.541433521015323414e-03
6.001318584609959362e+04 9.984985950113494102e-01 3.523805245279815635e-03
6.001318588089536934e+04 1.006102059258285886e+00 3.574233976068334675e-03
6.001318591569115233e+04 1.000665083984881409e+00 3.632608188526955176e-03
6.001318595048692805e+04 1.005316159633974138e+00 3.547530771893508007e-03
6.001318598528270377e+04 1.002506043029980143e+00 3.551415334020382140e-03
6.001318602007847949e+04 9.990203645999496951e-01 3.584561630039117663e-03
6.001318605487425521e+04 1.000273928676908675e+00 3.579128657440351288e-03
6.001318608967003820e+04 1.002906527810487614e+00 3.573400739274822796e-03
6.001318612446581392e+04 1.016866864745457066e+00 3.646796372945887172e-03
6.001318615926158964e+04 1.026547437303469978e+00 3.657062997819953386e-03
6.001318619405737263e+04 1.013533201198393963e+00 3.597223793640804638e-03
6.001318622885314835e+04 1.012703986897914188e+00 3.587964833175190209e-03
6.001318626364892407e+04 1.015988225341853068e+00 3.600301200844356966e-03
6.001318629844469979e+04 1.018830701032842789e+00 3.512031348374085749e-03
6.001318633324047551e+04 1.020344553433092383e+00 3.601566351854782345e-03
6.001318636803625850e+04 1.036086133589064318e+00 3.599746090240205955e-03
6.001318640283203422e+04 1.032713640385944043e+00 3.625423816998742978e-03
6.001318643762780994e+04 1.031093259620492475e+00 3.592113123655622277e-03
6.001318647242358566e+04 1.030979763897666546e+00 3.634836263385546242e-03
6.001318650721936137e+04 1.034194461253487241e+00 3.645335639086949575e-03
6.001318654201514437e+04 1.035079037895675791e+00 3.618719606181344979e-03
6.001318657681092009e+04 1.044978637427458112e+00 3.669708674865343554e-03
6.001318661160669581e+04 1.046387829431681959e+00 3.649377471212707398e-03
6.001318664640247152e+04 1.051137732209921127e+00 3.667388772671756596e-03
6.001318668119824724e+04 1.048032492769223056e+00 3.658530766877081918e-03
6.001318671599403024e+04 1.040947851858834428e+00 3.725053441907968856e-03
6.001318675078980596e+04 1.035496690307409207e+00 3.639450060581037819e-03
6.001318678558558167e+04 1.037214804240532029e+00 3.637463302489070752e-03
6.001318682038135739e+04 1.042305362791152046e+00 3.680757547132034336e-03
6.001318685517713311e+04 1.056398069662248362e+00 3.775058962660553675e-03
6.001318688997291611e+04 1.036707527727273037e+00 3.722561806468607706e-03
6.001318692476869182e+04 1.030857267659601728e+00 3.672352662860661147e-03
6.001318695956446754e+04 1.028130785532058278e+00 3.649876792777969389e-03
6.001318699436024326e+04 1.029365903673339133e+00 3.655971362748516602e-03
6.001318702915601898e+04 1.024916603877635390e+00 3.656093053183182701e-03
6.001318706395179470e+04 1.020285967610854883e+00 3.616093750278441283e-03
6.001318709874757042e+04 1.041004973800803146e+00 3.660009861255555681e-03
6.001318713354335341e+04 1.042020982897024384e+00 3.666322979633344567e-03
6.001318716833912913e+04 1.042293704643252772e+00 3.678383721810743034e-03
6.001318720313490485e+04 1.032063284807443138e+00 3.669083704306793075e-03
6.001318723793068784e+04 1.026521663159107201e+00 3.651970751820113586e-03
6.001318727272646356e+04 1.030245946277215552e+00 3.696603714053801892e-03
6.001318730752223928e+04 1.023969831192000912e+00 3.588107515794712599e-03
6.001318734231801500e+04 1.032658192694935639e+00 3.597525092414271403e-03
6.001318737711379072e+04 1.043485819343357823e+00 3.664787708032831662e-03
6.001318741190957371e+04 1.036543430097997653e+00 3.644549250798948849e-03
6.001318744670534943e+04 1.030600271200291962e+00 3.631860015685445340e-03
6.001318748150112515e+04 1.030556728846714121e+00 3.591106314351238341e-03
6.001318751629690087e+04 1.024938532885420361e+00 3.602008111637613075e-03
6.001318755109267659e+04 1.022214068078839855e+00 3.599280303223189453e-03
6.001318758588845958e+04 1.024741459199490112e+00 3.618170860179408584e-03
6.001318762068423530e+04 1.032818399737560844e+00 3.643920521054187355e-03
6.001318765548001102e+04 1.027181729021944934e+00 3.709247619858097728e-03
6.001318769027579401e+04 1.038227372659265901e+00 3.664568734848892232e-03
6.001318772507156973e+04 1.030744574952731973e+00 3.674827359178546582e-03
6.001318775986734545e+04 1.019846027672009381e+00 3.590523492801618068e-03
6.001318779466312117e+04 1.028888224617583225e+00 3.617631914966103375e-03
6.001318782945889689e+04 1.023979334409153896e+00 3.616826199323970592e-03
6.001318786425467988e+04 1.030360138018276972e+00 3.686051912580117461e-03
6.001318789905045560e+04 1.021296298729522212e+00 3.643798650318160609e-03
6.001318793384623132e+04 1.023756829150201719e+00 3.707193131020906050e-03
6.001318796864200704e+04 1.017127341214676406e+00 3.654184061232193352e-03
6.001318800343778275e+04 1.017183159928403802e+00 3.628379876440362278e-03
6.001318803823356575e+04 1.023187958499426120e+00 3.638602269552050281e-03
6.001318807302934147e+04 1.029310327991580509e+00 3.702278193378977147e-03
6.001318810782511719e+04 1.026461789395249458e+00 3.643936808033655141e-03
6.001318814262089290e+04 1.026336078799336082e+00 3.649437571533896765e-03
6.001318817741666862e+04 1.023650008836047176e+00 3.645084538365630112e-03
6.001318821221245162e+04 1.020316379117943484e+00 3.615249923793560378e-03
6.001318824700822734e+04 1.025362598655719548e+00 3.641000062296400382e-03
6.001318828180400305e+04 1.014836496590541870e+00 3.603083767382579770e-03
6.001318831659977877e+04 1.023405357084838707e+00 3.643836018179920800e-03
6.001318835139555449e+04 1.020014925244546955e+00 3.637114591093553763e-03
6.001318838619133749e+04 1.013903639851744254e+00 3.638691301319169156e-03
6.001318842098711320e+04 1.013513187476858146e+00 3.677821064523234800e-03
6.001318845578288892e+04 1.008454497384571935e+00 3.673296420719994806e-03
6.001318849057866464e+04 1.011117951292164197e+00 3.704937868867900965e-03
6.001318852537444036e+04 1.010918863157494796e+00 3.703717652156058790e-03
6.001318856017022335e+04 1.009486709285646766e+00 3.703951679202834631e-03
6.001318859496599907e+04 1.003261616518476229e+00 3.682643319361954184e-03
6.001318862976177479e+04 1.006493787542322105e+00 3.640243324319658406e-03
6.001318866455755779e+04 1.013025827750927199e+00 3.633102727880795167e-03
6.001318869935333350e+04 1.002529462187697229e+00 3.649955810306972429e-03
6.001318873414910922e+04 9.951846976139626655e-01 3.623911870360258750e-03
6.001318876894488494e+04 9.940346703258144956e-01 3.623145531308464597e-03
6.001318880374066066e+04 9.990768165525848454e-01 3.635545466660855367e-03
6.001318883853644365e+04 1.009518362007521208e+00 3.649753433146022460e-03
6.001318887333221937e+04 1.013440172244018500e+00 3.680696946751546746e-03
6.001318890812799509e+04 9.988393563600613811e-01 3.665675275056170298e-03
6.001318894292377081e+04 1.004000836370583905e+00 3.724184855445638112e-03
6.001318897771954653e+04 1.005521672315756954e+00 3.762726336121267629e-03
6.001318901251532952e+04 9.988764582645711654e-01 3.748609640428001398e-03
6.001318904731110524e+04 9.952300159071645336e-01 3.647885196100888582e-03
6.001318908210688096e+04 9.896776593871959848e-01 3.554969030833072044e-03
6.001318911690265668e+04 9.950857217029729362e-01 3.607968654237532231e-03
6.001318915169843240e+04 9.938148482576261156e-01 3.640056941581126023e-03
6.001318918649421539e+04 1.001948897273606365e+00 3.636351094139094429e-03
6.001318922128999111e+04 1.001794593794583133e+00 3.703117811528185924e-03
6.001318925608576683e+04 9.846761137011887932e-01 3.554620311967092872e-03
6.001318929088154255e+04 9.866718148533807353e-01 3.616729071281484572e-03
6.001318932567731827e+04 9.964434938555037924e-01 3.723629304296263536e-03
6.001318936047309398e+04 9.940683870310741410e-01 3.663554959314570345e-03
6.001318939526886970e+04 9.923314454140483853e-01 3.633682871233470408e-03
6.001318943006465270e+04 1.002299856821821322e+00 3.680683086715478679e-03
6.001318946486042842e+04 1.001381539691927003e+00 3.686816374872764653e-03
6.001318949965620413e+04 1.000832392457863040e+00 3.686801014399396573e-03
6.001318953445198713e+04 1.000240035822520968e+00 3.620669507644959893e-03
6.001318956924776285e+04 9.916299633471659103e-01 3.614996958701200119e-03
6.001318960404353857e+04 9.937204295297703549e-01 3.589714878849709946e-03
6.001318963883931428e+04 9.943600231790078459e-01 3.596200309678764320e-03
6.001318967363509000e+04 9.919755602952051721e-01 3.582640944619344767e-03
6.001318970843087300e+04 9.966953331250558712e-01 3.556708214253858583e-03
6.001318974322664872e+04 1.005527483006830147e+00 3.672721150735791789e-03
6.001318977802242443e+04 9.980657543267884568e-01 3.586529255298310029e-03
6.001318981281820743e+04 1.002598750167686958e+00 3.641030108508658183e-03
6.001318984761398315e+04 9.953822953169608745e-01 3.604155906679497486e-03
6.001318988240975887e+04 1.004640888447566383e+00 3.628639307226059173e-03
6.001318991720553458e+04 1.001542057110661466e+00 3.621072811757618075e-03
6.001318995200131030e+04 1.015429141091938492e+00 3.650475782021005058e-03
6.001318998679709330e+04 1.009194267968327674e+00 3.616238024972022198e-03
6.001319002159286902e+04 1.003469630325803719e+00 3.619454073402797976e-03
6.001319005638864473e+04 9.951299926125346529e-01 3.614432323587324358e-03
6.001319009118442045e+04 1.007917277753483498e+00 3.653474801072841179e-03
6.001319012598019617e+04 1.011722468829977073e+00 3.623485358928474689e-03
6.001319016077597917e+04 1.006724093700831046e+00 3.643196722818732840e-03
6.001319019557175488e+04 1.003275117367433911e+00 3.618579414187776764e-03
6.001319023036753060e+04 1.005801785818021710e+00 3.586888093176045754e-03
6.001319026516330632e+04 1.009839335192080023e+00 3.578887277840389364e-03
6.001319029995908204e+04 1.001032552398628317e+00 3.574102567003301090e-03
6.001319033475486503e+04 1.004617532569902272e+00 3.591200571158439676e-03
6.001319036955064075e+04 1.001841170330944886e+00 3.568144077415878052e-03
6.001319040434641647e+04 1.003003765630257949e+00 3.576452989687451279e-03
6.001319043914219219e+04 1.009541990037123416e+00 3.544436067841302655e-03
6.001319047393796791e+04 9.968281739753076520e-01 3.508957987978461243e-03
6.001319050873375090e+04 1.009485940859494946e+00 3.589795072213213933e-03
6.001319054352952662e+04 1.002546032763054207e+00 3.592594536488756801e-03
6.001319057832530234e+04 1.007490982928950674e+00 3.656440444473445413e-03
6.001319061312108533e+04 1.005304031170373147e+00 3.677753981514769819e-03
6.001319064791686105e+04 1.008868756105899100e+00 3.667199797998098483e-03
6.001319068271263677e+04 1.011910360726681501e+00 3.686424288515985186e-03
6.001319071750841249e+04 1.016744757094148799e+00 3.707059921884925998e-03
6.001319075230418821e+04 1.004862267642441909e+00 3.675786330573964367e-03
6.001319078709997120e+04 1.010477237040431575e+00 3.748585892726364211e-03
6.001319082189574692e+04 1.011458771870624718e+00 3.664937963780713279e-03
6.001319085669152264e+04 1.016294167403340998e+00 3.645140410478936704e-03
6.001319089148729836e+04 1.014831308522831543e+00 3.649399719340242973e-03
6.001319092628307408e+04 1.017475673227099309e+00 3.589268484018316805e-03
6.001319096107885707e+04 1.020105498788599574e+00 3.599243004516968197e-03
6.001319099587463279e+04 1.011042913103259888e+00 3.559769547263822321e-03
6.001319103067040851e+04 1.016305576002356492e+00 3.618432263222254742e-03
6.001319106546618423e+04 1.010546266155329276e+00 3.633590981354340582e-03
6.001319110026195995e+04 1.009089336670687453e+00 3.674418794768695776e-03
6.001319113505774294e+04 1.007847143283735036e+00 3.650835011419410400e-03
6.001319116985351866e+04 1.006855898240091474e+00 3.631985673477511507e-03
6.001319120464929438e+04 1.012234863321896938e+00 3.663145636040717520e-03
6.001319123944507737e+04 1.005703611970601985e+00 3.625753179384490991e-03
6.001319127424085309e+04 1.001385739819917964e+00 3.540941135857549743e-03
6.001319130903662881e+04 1.004276734844949948e+00 3.577905760941954127e-03
6.001319134383240453e+04 9.927144338522925215e-01 3.560798195501824800e-03
6.001319137862818025e+04 9.951494052385198019e-01 3.661037345591358280e-03
6.001319141342395596e+04 9.893265362577634559e-01 3.538561316753598140e-03
6.001319144821973168e+04 9.960091551422330935e-01 3.574871456274688469e-03
6.001319148301551468e+04 9.939035610313041724e-01 3.599215686643116290e-03
6.001319151781129040e+04 9.987300223547612710e-01 3.598948459968582137e-03
6.001319155260706611e+04 9.911357406169812867e-01 3.547893497129334106e-03
6.001319158740284183e+04 9.915686342190114244e-01 3.504740369393567496e-03
6.001319162219861755e+04 9.861800144757679742e-01 3.525788137029024598e-03
6.001319165699440055e+04 9.848906859300901040e-01 3.532511347764772606e-03
6.001319169179017626e+04 9.886677198858890847e-01 3.535956681260655782e-03
6.001319172658595198e+04 9.927405976355034856e-01 3.516623162230362795e-03
6.001319176138172770e+04 9.807087794609098408e-01 3.467786766826163811e-03
6.001319179617750342e+04 9.820534373529331562e-01 3.523327658518071812e-03
6.001319183097328641e+04 9.885713580385360189e-01 3.537407834893308792e-03
6.001319186576906213e+04 9.886322759627866885e-01 3.510989414728210058e-03
6.001319190056483785e+04 9.886904598585224413e-01 3.544653520553670088e-03
6.001319193536062085e+04 9.917159262853613155e-01 3.510857387821544450e-03
6.001319197015639656e+04 9.902320279522341950e-01 3.513828937123422355e-03
6.001319200495217228e+04 9.970962962659833950e-01 3.565411197681607296e-03
6.001319203974794800e+04 9.970261239735220826e-01 3.543438574067598462e-03
6.001319207454372372e+04 9.926290114307787515e-01 3.531829600158205035e-03
6.001319210933950671e+04 9.868720340336160080e-01 3.529698232802423122e-03
6.001319214413528243e+04 9.840297798083684766e-01 3.505176241419610469e-03
6.001319217893105815e+04 9.856552335473783844e-01 3.572438505988585061e-03
6.001319221372684115e+04 9.854207746905658816e-01 3.527889795587978942e-03
6.001319224852261686e+04 9.799372665129104654e-01 3.516609118457658147e-03
6.001319228331839258e+04 9.768605855863707887e-01 3.552843048517845964e-03
6.001319231811416830e+04 9.793270516768445288e-01 3.576399390641260730e-03
6.001319235290994402e+04 9.789910850871015313e-01 3.517757760502885755e-03
6.001319238770572701e+04 9.747086109675962007e-01 3.536722517636346069e-03
6.001319242250150273e+04 9.764489491910419705e-01 3.520235366504782717e-03
6.001319245729727845e+04 9.793221364135162865e-01 3.536633416119916266e-03
6.001319249209305417e+04 9.786076874511736579e-01 3.521481081439000859e-03
6.001319252688882989e+04 9.800849579333558159e-01 3.518296877008986884e-03
6.001319256168461288e+04 9.807180218279563100e-01 3.512951693837013285e-03
6.001319259648038860e+04 9.780624002687060559e-01 3.571845789899735172e-03
6.001319263127616432e+04 9.764731768572234571e-01 3.581488348907946231e-03
6.001319266607194004e+04 9.775742501968720521e-01 3.520696271792426914e-03
6.001319270086771576e+04 9.762224573650342130e-01 3.537590804066926501e-03
6.001319273566349875e+04 9.781107904333223857e-01 3.559549897730938592e-03
6.001319277045927447e+04 9.811174081753599729e-01 3.582645999365960399e-03
6.001319280525505019e+04 9.775672473713278299e-01 3.544447973451653969e-03
6.001319284005083318e+04 9.737425791655293095e-01 3.542082964901405954e-03
6.001319287484660890e+04 9.674914446943158053e-01 3.501666182246023027e-03
6.001319290964238462e+04 9.674378699518049185e-01 3.564488163226308109e-03
6.001319294443816034e+04 9.678213776319870565e-01 3.503838782989418532e-03
6.001319297923393606e+04 9.717319192319237020e-01 3.516992791213461537e-03
6.001319301402971905e+04 9.674214823631674953e-01 3.539010943196703885e-03
6.001319304882549477e+04 9.726332457026245493e-01 3.569119773059729016e-03
6.001319308362127049e+04 9.641175016292102828e-01 3.519579900752376877e-03
6.001319311841705348e+04 9.597725605911583413e-01 3.449740639280887526e-03
6.001319315321282920e+04 9.622865761741191681e-01 3.501386390374303190e-03
6.001319318800860492e+04 9.651332711029952938e-01 3.494409131021107128e-03
6.001319322280438064e+04 9.690098567705837107e-01 3.530285261166868707e-03
6.001319325760015636e+04 9.616876325465378850e-01 3.503862733271487315e-03
6.001319329239593208e+04 9.657503422312487817e-01 3.503973486314344334e-03
6.001319332719170779e+04 9.658540096257848262e-01 3.515560041923701529e-03
6.001319336198749079e+04 9.678819415557586847e-01 3.493968553424303854e-03
6.001319339678326651e+04 9.663110400636416575e-01 3.490182099364389206e-03
6.001319343157904223e+04 9.671583827120282528e-01 3.543882028742365194e-03
6.001319346637481794e+04 9.655820701037828302e-01 3.528234604848744758e-03
6.001319350117059366e+04 9.715706835637156757e-01 3.529103809821687587e-03
6.001319353596637666e+04 9.660372307682006943e-01 3.530358632864432234e-03
6.001319357076215238e+04 9.676984769459284763e-01 3.559781431071095195e-03
6.001319360555792809e+04 9.641230478734998943e-01 3.513049885735028584e-03
6.001319364035370381e+04 9.612749575420491688e-01 3.535495483880762325e-03
6.001319367514947953e+04 9.634320051284872566e-01 3.533786057476803830e-03
6.001319370994526253e+04 9.756579182136834172e-01 3.555429887032840984e-03
6.001319374474103824e+04 9.750173672390282098e-01 3.502105224444562043e-03
6.001319377953681396e+04 9.656697382062990886e-01 3.464174538834650929e-03
6.001319381433258968e+04 9.724394012502119988e-01 3.494849270005435504e-03
6.001319384912836540e+04 9.654020839792858411e-01 3.483712431074224847e-03
6.001319388392414839e+04 9.691732067555574037e-01 3.536915775646173009e-03
6.001319391871992411e+04 9.642974631660817808e-01 3.540762484920137280e-03
6.001319395351569983e+04 9.704075975966810486e-01 3.455018772850472659e-03
6.001319398831148283e+04 9.738162167465270747e-01 3.469221526471866733e-03
6.001319402310725854e+04 9.685808273604087359e-01 3.460649070863926809e-03
6.001319405790303426e+04 9.668371059419307301e-01 3.504657876693740171e-03
6.001319409269880998e+04 9.729698869449006082e-01 3.462266971279195395e-03
6.001319412749458570e+04 9.716711280964126507e-01 3.491782704104383871e-03
6.001319416229036869e+04 9.744957427763419888e-01 3.492241826636536661e-03
6.001319419708614441e+04 9.627684960178343188e-01 3.532853084188062199e-03
6.001319423188192013e+04 9.755038814744275699e-01 3.480755280681415483e-03
6.001319426667769585e+04 9.838939611084279724e-01 3.532899387840320992e-03
6.001319430147347157e+04 9.861680288376912795e-01 3.547809967995390300e-03
6.001319433626925456e+04 9.809167614874434449e-01 3.514909837674965072e-03
6.001319437106503028e+04 9.899442407206063832e-01 3.550015841140292949e-03
6.001319440586080600e+04 9.812470297710637057e-01 3.468063223770775742e-03
6.001319444065658172e+04 9.881203063578110068e-01 3.498912594785948214e-03
6.001319447545235744e+04 9.939394009569186839e-01 3.564345123190857268e-03
6.001319451024814043e+04 9.957211137222125030e-01 3.529921507432670202e-03
6.001319454504391615e+04 9.996944832345209253e-01 3.549664693352925539e-03
6.001319457983969187e+04 9.960640992975487995e-01 3.534018721703062645e-03
6.001319461463547486e+04 9.921396653497518425e-01 3.532305580736559009e-03
6.001319464943125058e+04 9.861732876439145423e-01 3.564056074757485700e-03
6.001319468422702630e+04 9.901829083379671825e-01 3.493392971354982671e-03
6.001319471902280202e+04 9.896618478612776437e-01 3.528049600973361469e-03
6.001319475381857774e+04 1.005079749999207017e+00 3.555128899689382737e-03
6.001319478861436073e+04 1.009913510338273479e+00 3.544351401862949006e-03
6.001319482341013645e+04 1.006781915805310401e+00 3.544297283738922187e-03
6.001319485820591217e+04 1.004494578118577675e+00 3.574502061832563176e-03
6.001319489300168789e+04 9.956271542501875516e-01 3.534040681888205634e-03
6.001319492779746361e+04 1.000503085390470615e+00 3.514441892916370710e-03
6.001319496259324660e+04 9.896588692887522409e-01 3.520108586691805038e-03
6.001319499738902232e+04 9.959058838942288494e-01 3.585509742025050090e-03
6.001319503218479804e+04 9.995693239224419102e-01 3.549910227620656136e-03
6.001319506698058103e+04 9.990624674208750111e-01 3.534300342172281596e-03
6.001319510177635675e+04 1.003773475508988433e+00 3.512138581195680277e-03
6.001319513657213247e+04 1.000140303959197841e+00 3.568722489077166653e-03
6.001319517136790819e+04 1.002845556999781618e+00 3.576652775496262735e-03
6.001319520616368391e+04 9.996441460178572269e-01 3.573191581813356908e-03
6.001319524095946690e+04 1.009460558315815160e+00 3.551802989743963607e-03
6.001319527575524262e+04 1.009466405147402268e+00 3.603656380840678224e-03
6.001319531055101834e+04 1.013459060998195271e+00 3.592399512964489488e-03
6.001319534534679406e+04 9.963231404764508747e-01 3.590386636271995693e-03
6.001319538014256977e+04 1.010377701744721524e+00 3.582182754616917292e-03
6.001319541493835277e+04 1.003373847120537343e+00 3.571128946240497218e-03
6.001319544973412849e+04 1.015762768034360164e+00 3.614799927288913327e-03
6.001319548452990421e+04 1.010765039041594981e+00 3.616936834419562808e-03
6.001319551932567992e+04 1.018703234368223187e+00 3.606445648293090007e-03
6.001319555412145564e+04 1.026844293082408877e+00 3.638082111867609741e-03
6.001319558891723864e+04 1.017486311414918632e+00 3.599132680669938928e-03
6.001319562371301436e+04 1.015841890803338421e+00 3.613549539266577761e-03
6.001319565850879007e+04 1.006843858891495191e+00 3.554530740110368580e-03
6.001319569330456579e+04 1.005308674714083361e+00 3.553485401092253051e-03
6.001319572810034151e+04 1.003437653872680579e+00 3.603508462387600489e-03
6.001319576289612451e+04 1.005218142331829601e+00 3.635000443722400613e-03
6.001319579769190022e+04 1.013157122967926815e+00 3.675533912910791158e-03
6.001319583248767594e+04 9.989503691781396189e-01 3.667705530629753515e-03
6.001319586728345166e+04 1.010885952142937638e+00 3.664624729762115760e-03
6.001319590207922738e+04 1.002048335938735768e+00 3.631634591976809490e-03
6.001319593687501037e+04 1.002022433237419019e+00 3.620773731865525955e-03
6.001319597167078609e+04 9.963687697411122146e-01 3.613791601572550766e-03
6.001319600646656181e+04 1.006570510318866019e+00 3.649422393594520080e-03
6.001319604126233753e+04 9.990957389937251687e-01 3.705865677091624982e-03
6.001319607605811325e+04 1.001374538429788519e+00 3.584339145630941956e-03
6.001319611085389624e+04 9.934578848202937351e-01 3.580924365606760664e-03
6.001319614564967196e+04 9.909494742547091395e-01 3.630078027928271365e-03
6.001319618044544768e+04 9.882497043663818204e-01 3.587402146517003777e-03
6.001319621524123068e+04 9.911207480037078632e-01 3.586179759032997582e-03
6.001319625003700639e+04 9.833146270369860220e-01 3.581975483660948794e-03
6.001319628483278211e+04 1.002472799338586018e+00 3.614469462404726850e-03
6.001319631962855783e+04 1.002216906379763461e+00 3.625826043186849024e-03
6.001319635442433355e+04 1.000364075336110492e+00 3.580693472858064580e-03
6.001319638922011654e+04 9.818656358826127750e-01 3.542161132195363864e-03
6.001319642401589226e+04 9.879306276790739139e-01 3.544749906209895135e-03
6.001319645881166798e+04 9.919690787130104326e-01 3.568258732355829559e-03
6.001319649360744370e+04 9.937197410526957819e-01 3.584487849270364020e-03
6.001319652840321942e+04 9.969782420863314565e-01 3.561677230110724818e-03
6.001319656319900241e+04 9.921215282200415153e-01 3.556184298051410803e-03
6.001319659799477813e+04 9.961895661748623176e-01 3.569853817010648807e-03
6.001319663279055385e+04 9.767619044990760724e-01 3.503113293587954268e-03
6.001319666758632957e+04 9.802872324667825099e-01 3.525195392048229882e-03
6.001319670238210529e+04 9.762462873186550372e-01 3.531673116872460425e-03
6.001319673717788828e+04 9.758048829882544073e-01 3.568499526035729449e-03
6.001319677197366400e+04 9.761132011232777073e-01 3.480952322596733445e-03
6.001319680676943972e+04 9.827962408752252133e-01 3.550224804633191067e-03
6.001319684156522271e+04 9.819847723240441306e-01 3.526415370796512176e-03
6.001319687636099843e+04 9.835604057916211840e-01 3.546664501269804030e-03
6.001319691115677415e+04 9.770123853471284203e-01 3.520111860861232372e-03
6.001319694595254987e+04 9.748127037226281821e-01 3.528064182305688367e-03
6.001319698074832559e+04 9.775720104151154333e-01 3.560896166953782856e-03
6.001319701554410858e+04 9.659465083959617449e-01 3.480273087609619519e-03
6.001319705033988430e+04 9.708689774618362023e-01 3.529466273432700293e-03
6.001319708513566002e+04 9.666220279179075225e-01 3.488593136035871272e-03
6.001319711993143574e+04 9.740203789732678752e-01 3.531905981390278185e-03
6.001319715472721145e+04 9.685371656154453390e-01 3.500882776516134245e-03
6.001319718952299445e+04 9.623795886033804647e-01 3.504923311993500112e-03
6.001319722431877017e+04 9.736006475897699408e-01 3.460293741985043855e-03
6.001319725911454589e+04 9.659384062215524702e-01 3.452409154207498367e-03
6.001319729391032888e+04 9.778033874824899607e-01 3.511553851027946187e-03
6.001319732870610460e+04 9.866958277073747396e-01 3.542357874714347713e-03
6.001319736350188032e+04 9.841749453983046347e-01 3.562153679752327971e-03
6.001319739829765604e+04 9.834447061230588982e-01 3.505479816172315209e-03
6.001319743309343175e+04 9.781327690329282287e-01 3.514407392222411441e-03
6.001319746788921475e+04 9.736502645637753472e-01 3.506175052819198498e-03
6.001319750268499047e+04 9.851163053993334806e-01 3.485064544382668675e-03
6.001319753748076619e+04 9.807871697333875316e-01 3.489497977541857181e-03
6.001319757227654191e+04 9.797124097251292962e-01 3.513119495157914548e-03
6.001319760707231762e+04 9.889060742198907406e-01 3.519969994066337021e-03
6.001319764186810062e+04 9.859305605521787585e-01 3.534577295749894744e-03
6.001319767666387634e+04 9.784350253160583044e-01 3.480879601331619139e-03
6.001319771145965206e+04 9.872799236625509067e-01 3.501403019096950304e-03
6.001319774625542777e+04 9.843685347890586135e-01 3.499821804466665340e-03
6.001319778105120349e+04 9.801010546733065487e-01 3.452834211167321588e-03
6.001319781584698649e+04 9.822063212239748875e-01 3.527314481465516037e-03
6.001319785064276221e+04 9.783675041122433802e-01 3.468408766071117647e-03
6.001319788543853792e+04 9.858542525849585125e-01 3.483321886418713764e-03
6.001319792023431364e+04 9.830438415027025201e-01 3.462321173581298182e-03
6.001319795503008936e+04 9.808204687672106292e-01 3.476840819985713583e-03
6.001319798982587236e+04 9.838244420601623963e-01 3.446483441871206043e-03
6.001319802462164807e+04 9.808284712478778644e-01 3.481675004895923558e-03
6.001319805941742379e+04 9.912350235288565070e-01 3.536088859733972981e-03
6.001319809421320679e+04 9.939847089914338740e-01 3.513391215298429082e-03
6.001319812900898251e+04 9.954451485248393405e-01 3.526479135689349845e-03
6.001319816380475822e+04 9.903026960916946342e-01 3.482123626056303749e-03
6.001319819860053394e+04 9.925776720379765328e-01 3.492334961502772516e-03
6.001319823339630966e+04 9.883760655545403839e-01 3.525108256993758626e-03
6.001319826819209266e+04 1.004733033542109411e+00 3.577380645561948746e-03
6.001319830298786837e+04 1.004231494263188695e+00 3.521506977615286669e-03
6.001319833778364409e+04 9.963385594726206218e-01 3.521534341033232679e-03
6.001319837257941981e+04 1.001828225993166122e+00 3.530055030411487389e-03
6.001319840737519553e+04 9.966425239647954681e-01 3.597426231901447186e-03
6.001319844217097852e+04 9.987311916584384885e-01 3.627976753856486554e-03
6.001319847696675424e+04 9.996325701665070840e-01 3.499876900698344322e-03
6.001319851176252996e+04 1.005732952561759763e+00 3.544481679465521541e-03
6.001319854655830568e+04 1.012644272844664961e+00 3.578851381551581209e-03
6.001319858135408140e+04 1.016984813526838227e+00 3.574001019994690626e-03
6.001319861614986439e+04 1.004658938548115943e+00 3.580217704836515663e-03
6.001319865094564011e+04 1.008502307340700899e+00 3.591494397737561833e-03
6.001319868574141583e+04 1.007153695084465062e+00 3.542380753763426596e-03
6.001319872053719155e+04 1.005222198413932233e+00 3.549053509508023809e-03
6.001319875533296727e+04 1.006607490544389361e+00 3.561174778863198179e-03
6.001319879012875026e+04 1.009172046917566012e+00 3.592188848223509725e-03
6.001319882492452598e+04 1.009857869713429945e+00 3.564594706851108383e-03
6.001319885972030170e+04 1.015673029246363157e+00 3.564768181989565188e-03
6.001319889451608469e+04 1.010771520094967624e+00 3.519104197274285778e-03
6.001319892931186041e+04 1.003837675127203788e+00 3.485632074577094727e-03
6.001319896410763613e+04 1.004161445612609338e+00 3.586275726729140721e-03
6.001319899890341185e+04 9.960680565065761494e-01 3.475247354294276093e-03
6.001319903369918757e+04 1.004321803810479752e+00 3.488526493248361466e-03
6.001319906849497056e+04 1.011979334623079207e+00 3.517516534994406027e-03
6.001319910329074628e+04 1.017277364900912584e+00 3.579427113804909116e-03
6.001319913808652200e+04 1.014452127144590321e+00 3.533235252338709411e-03
6.001319917288230499e+04 1.016936396520903951e+00 3.550161786767804580e-03
6.001319920767808071e+04 1.012716338979114727e+00 3.522191873717295599e-03
6.001319924247385643e+04 1.013708285419560262e+00 3.597199573673987363e-03
6.001319927726963215e+04 1.011553155864859832e+00 3.535240213578788159e-03
6.001319931206540787e+04 1.019821490174288581e+00 3.595348731999051164e-03
6.001319934686119086e+04 1.027172343575028624e+00 3.544123458984177640e-03
6.001319938165696658e+04 1.017435059623636562e+00 3.561114449839331789e-03
6.001319941645274230e+04 1.017309969788540158e+00 3.551973788191940904e-03
6.001319945124851802e+04 1.016671056953759811e+00 3.538074825439965505e-03
6.001319948604429374e+04 1.011346757351857750e+00 3.512342406874465004e-03
6.001319952084007673e+04 1.016515643234275013e+00 3.473369141462713527e-03
6.001319955563585245e+04 1.008881064912799275e+00 3.499052331702964033e-03
6.001319959043162817e+04 1.014862463613671384e+00 3.508735808613528805e-03
6.001319962522741116e+04 1.012236904230126910e+00 3.528823104339918592e-03
6.001319966002318688e+04 1.012052483873570496e+00 3.518605841829622240e-03
6.001319969481896260e+04 1.006980405876005458e+00 3.514393072676153060e-03
6.001319972961473832e+04 1.012568732251380998e+00 3.547985400494472683e-03
6.001319976441051404e+04 1.011098369902799776e+00 3.588882162241169120e-03
6.001319979920629703e+04 1.014609997525189655e+00 3.525259110459296429e-03
6.001319983400207275e+04 1.004563334846043210e+00 3.493898694754318367e-03
6.001319986879784847e+04 1.008616074709098642e+00 3.480053833066163674e-03
6.001319990359363146e+04 1.005063466014078699e+00 3.488024696837559169e-03
6.001319993838940718e+04 1.010041012706343722e+00 3.524361393186454042e-03
6.001319997318518290e+04 1.008101691791737586e+00 3.473212280980150866e-03
6.001320000798095862e+04 1.008962733530448519e+00 3.588447303219546077e-03
6.001320004277673434e+04 1.012002297475109058e+00 3.516163043012331645e-03
6.001320007757251733e+04 1.010522296979175172e+00 3.513417554837789877e-03
6.001320011236829305e+04 1.011319294700221416e+00 3.512481347040464098e-03
6.001320014716406877e+04 1.016018668731542229e+00 3.551019600767735349e-03
6.001320018195984449e+04 1.012712226427383566e+00 3.563967331068560070e-03
6.001320021675562020e+04 1.003514934091438882e+00 3.516798950283542193e-03
6.001320025155140320e+04 9.991211002358153515e-01 3.506140976590113503e-03
6.001320028634717892e+04 1.006259947265508048e+00 3.497183841264875966e-03
6.001320032114295464e+04 1.010779801790638421e+00 3.522073193022198182e-03
6.001320035593873035e+04 1.010653000648188193e+00 3.540955781948455783e-03
6.001320039073450607e+04 1.004732688349792014e+00 3.522264321968656808e-03
6.001320042553028907e+04 1.004565797572249952e+00 3.513200312687286830e-03
6.001320046032606479e+04 1.000740283806097697e+00 3.530042874544700275e-03
6.001320049512184050e+04 9.997930173343039240e-01 3.513105158094938490e-03
6.001320052991761622e+04 9.935850067678879682e-01 3.486157554028714110e-03
6.001320056471339194e+04 1.004553135413535969e+00 3.540119002426848210e-03
6.001320059950917494e+04 1.006213927942134934e+00 3.523497442665340582e-03
6.001320063430495065e+04 9.985036950969855551e-01 3.495849511161761448e-03
6.001320066910072637e+04 9.991142548427706105e-01 3.494151055991126260e-03
6.001320070389650209e+04 1.000501975494276996e+00 3.528962448724910165e-03
6.001320073869227781e+04 9.923026303767493728e-01 3.560911103773558694e-03
6.001320077348806080e+04 9.924832058024554149e-01 3.529841840696975718e-03
6.001320080828383652e+04 9.913378711468232574e-01 3.510000970309058894e-03
6.001320084307961224e+04 9.916393446221005714e-01 3.507690306233809518e-03
6.001320087787539524e+04 9.979981062152115667e-01 3.497342608020311688e-03
6.001320091267117095e+04 9.955260650404389455e-01 3.458595340616809136e-03
6.001320094746694667e+04 9.858528593980752097e-01 3.419441587351970940e-03
6.001320098226272239e+04 9.835972155878657253e-01 3.458187191983920668e-03
6.001320101705849811e+04 9.941969483294219589e-01 3.515377635565015198e-03
6.001320105185428110e+04 9.937148323000553063e-01 3.473050677611641372e-03
6.001320108665005682e+04 9.972302115361190156e-01 3.509149671604212817e-03
6.001320112144583254e+04 9.963601642396016089e-01 3.468873692506110537e-03
6.001320115624160826e+04 9.936236591440740229e-01 3.481639319599551165e-03
6.001320119103738398e+04 9.922145958004627841e-01 3.439189958629023866e-03
6.001320122583316697e+04 9.843566104234816594e-01 3.427729271663045810e-03
6.001320126062894269e+04 9.949098594527069350e-01 3.517439333769937278e-03
6.001320129542471841e+04 9.932421231619085189e-01 3.445198267985913419e-03
6.001320133022050140e+04 1.001753842798492444e+00 3.438858949893558708e-03
6.001320136501627712e+04 1.004537599593045449e+00 3.501312913938311230e-03
6.001320139981205284e+04 9.943661421895736430e-01 3.455032751528309444e-03
6.001320143460782856e+04 9.978401728653880642e-01 3.506041473759166117e-03
6.001320146940360428e+04 1.004904787753200690e+00 3.492693506385893560e-03
6.001320150419938727e+04 9.979999922336757479e-01 3.497481929286438800e-03
6.001320153899516299e+04 9.994325708722668899e-01 3.490767021211615452e-03
6.001320157379093871e+04 1.008075555660629119e+00 3.578026818639434663e-03
6.001320160858672170e+04 1.002072345720249169e+00 3.457118488853925566e-03
6.001320164338249742e+04 1.007810835488744283e+00 3.559612755580081334e-03
6.001320167817827314e+04 1.002892800203195600e+00 3.473939323673673040e-03
6.001320171297404886e+04 9.999564965715600495e-01 3.466661316250978318e-03
6.001320174776982458e+04 9.969051533442041535e-01 3.493332778109801452e-03
6.001320178256560757e+04 1.004166130153408831e+00 3.538262867366949449e-03
6.001320181736138329e+04 9.979653995232657948e-01 3.460614479824693744e-03
6.001320185215715901e+04 1.008268136060739950e+00 3.530965734793533803e-03
6.001320188695293473e+04 1.008642089596437863e+00 3.486451064098993260e-03
6.001320192174871045e+04 1.009931089701618045e+00 3.487314778666098652e-03
6.001320195654449344e+04 1.012502822116917001e+00 3.485871671074754121e-03
6.001320199134026916e+04 1.005759625819351522e+00 3.478339308453291118e-03
6.001320202613604488e+04 1.008488431959573495e+00 3.521073414239501639e-03
6.001320206093182060e+04 1.002014039491485375e+00 3.517798802702912318e-03
6.001320209572759632e+04 1.012074354298632128e+00 3.487475325810284865e-03
6.001320213052337931e+04 1.018192957541611987e+00 3.475214480234989269e-03
6.001320216531915503e+04 1.018930465129408880e+00 3.481342960306167168e-03
6.001320220011493075e+04 1.023441706178373822e+00 3.541523770084922026e-03
6.001320223491070647e+04 1.020571481475624820e+00 3.515540693911417200e-03
6.001320226970648218e+04 1.017567199502577902e+00 3.509047787697361712e-03
6.001320230450226518e+04 1.014063823613177373e+00 3.485369859188526195e-03
6.001320233929804090e+04 1.018826476922334079e+00 3.507576517171039163e-03
6.001320237409381662e+04 1.033393931637290875e+00 3.601217012371393713e-03
6.001320240888959961e+04 1.031141486061146972e+00 3.617151115217128246e-03
6.001320244368537533e+04 1.027519570901527013e+00 3.535486786374321139e-03
6.001320247848115105e+04 1.022184560463058389e+00 3.566870445805022001e-03
6.001320251327692677e+04 1.018018487419926732e+00 3.498016389299432594e-03
6.001320254807270248e+04 1.025765265192571052e+00 3.509667939904191538e-03
6.001320258286848548e+04 1.021405659542816036e+00 3.484811195220972185e-03
6.001320261766426120e+04 1.030059493704003293e+00 3.537755020807665119e-03
6.001320265246003692e+04 1.035704407537607841e+00 3.498021624263942218e-03
6.001320268725581991e+04 1.027090322466661210e+00 3.534896616295089659e-03
6.001320272205159563e+04 1.024573997489421240e+00 3.509405263080367984e-03
6.001320275684737135e+04 1.021965470148076927e+00 3.529501983732372030e-03
6.001320279164314707e+04 1.019506193389570603e+00 3.495971498919120055e-03
6.001320282643892278e+04 1.032649869239323115e+00 3.512790041418313667e-03
6.001320286123470578e+04 1.036843446796155588e+00 3.569025511244487692e-03
6.001320289603048150e+04 1.044568834518503353e+00 3.555885212346209141e-03
6.001320293082625722e+04 1.034137190297946818e+00 3.541515707483259764e-03
6.001320296562203293e+04 1.031029049229881700e+00 3.533093593713985698e-03
6.001320300041780865e+04 1.035122625570352950e+00 3.549757982737838328e-03
6.001320303521359165e+04 1.032151324328827391e+00 3.556644385012585480e-03
6.001320307000936737e+04 1.033797084555032164e+00 3.577006934521865904e-03
6.001320310480514308e+04 1.047938400626762023e+00 3.571196959775083200e-03
6.001320313960091880e+04 1.050562603346509416e+00 3.561546644736132174e-03
6.001320317439669452e+04 1.043900086563392282e+00 3.579167316498951031e-03
6.001320320919247752e+04 1.039021239091437510e+00 3.506678483073219065e-03
6.001320324398825323e+04 1.037196900779635333e+00 3.529240354122333782e-03
6.001320327878402895e+04 1.032082385257662827e+00 3.526451562312100853e-03
6.001320331357980467e+04 1.030835678317728377e+00 3.542263512600135437e-03
6.001320334837558039e+04 1.033270504267951306e+00 3.566450694611146034e-03
6.001320338317136338e+04 1.035345762139014525e+00 3.529622423032199603e-03
6.001320341796713910e+04 1.035393468140969997e+00 3.541491040876122275e-03
6.001320345276291482e+04 1.032224597571640867e+00 3.536759619725762024e-03
6.001320348755869782e+04 1.028942711000608856e+00 3.519752823619984837e-03
6.001320352235447353e+04 1.025791322556675933e+00 3.510643722558668637e-03
6.001320355715024925e+04 1.028060917646105077e+00 3.490711180510570975e-03
6.001320359194602497e+04 1.023287424998416073e+00 3.492263956707121735e-03
6.001320362674180069e+04 1.031542364527084921e+00 3.482104013352639495e-03
6.001320366153758368e+04 1.030122218122566435e+00 3.538002507405834524e-03
6.001320369633335940e+04 1.022219114884878932e+00 3.500108070195649679e-03
6.001320373112913512e+04 1.030829283387394213e+00 3.538327495971574973e-03
6.001320376592491812e+04 1.024585341419841367e+00 3.540078907294021051e-03
6.001320380072069383e+04 1.017115894192791359e+00 3.474773009903917975e-03
6.001320383551646955e+04 1.008965994056502780e+00 3.527629385024048676e-03
6.001320387031224527e+04 1.028822271375391395e+00 3.558036847484797281e-03
6.001320390510802099e+04 1.032275240847826625e+00 3.530156446984473312e-03
6.001320393990380398e+04 1.020564337144586942e+00 3.524861225420202696e-03
6.001320397469957970e+04 1.023406750664573650e+00 3.521917698350226448e-03
6.001320400949535542e+04 1.018427075987231589e+00 3.507414117976676102e-03
6.001320404429113114e+04 1.018635244218142999e+00 3.524423256082542377e-03
6.001320407908690686e+04 1.010209483088586380e+00 3.459701663957656138e-03
6.001320411388268985e+04 1.021802979425076252e+00 3.523584230229538303e-03
6.001320414867846557e+04 1.022682428712363034e+00 3.509659454270616825e-03
6.001320418347424129e+04 1.028855110903288184e+00 3.515930441435911272e-03
6.001320421827002428e+04 1.019719205346312885e+00 3.512019558127773937e-03
6.001320425306580000e+04 1.019140079316724679e+00 3.508890957947044791e-03
6.001320428786157572e+04 1.011721505555203793e+00 3.477026827379423035e-03
6.001320432265735144e+04 1.010117826883938141e+00 3.463367961393408207e-03
6.001320435745312716e+04 1.012974587076792554e+00 3.479405634301623897e-03
6.001320439224891015e+04 1.015165282377700207e+00 3.489206939572326530e-03
6.001320442704468587e+04 1.013010605333688252e+00 3.489934655889550229e-03
6.001320446184046159e+04 1.008204295412109541e+00 3.492355268430904179e-03
6.001320449663623731e+04 1.003627421557858002e+00 3.477359491099934769e-03
6.001320453143201303e+04 1.005543975713305338e+00 3.465963804358105152e-03
6.001320456622779602e+04 9.935955486757444000e-01 3.440308939544238411e-03
6.001320460102357174e+04 9.948729560757821888e-01 3.440239716497445893e-03
6.001320463581934746e+04 1.000778550770176079e+00 3.424412458501828894e-03
6.001320467061512318e+04 1.001691313766937874e+00 3.465447921173738823e-03
6.001320470541089890e+04 9.991220031497648479e-01 3.444109315875690074e-03
6.001320474020668189e+04 9.965978517081638399e-01 3.424672195345560607e-03
6.001320477500245761e+04 9.957678387243286133e-01 3.479282403091968866e-03
6.001320480979823333e+04 9.975998477247209895e-01 3.426096169051944754e-03
6.001320484459400905e+04 9.924783359603933652e-01 3.430381431040934858e-03
6.001320487938978476e+04 9.998048933390631943e-01 3.474780847659086815e-03
6.001320491418556776e+04 1.008515041429767001e+00 3.436112281804586891e-03
6.001320494898134348e+04 1.001440806359609414e+00 3.497340569920930585e-03
6.001320498377711920e+04 1.003807755209194408e+00 3.426785685600195006e-03
6.001320501857290219e+04 9.914984717835285677e-01 3.450219917678330056e-03
6.001320505336867791e+04 9.968397532011674667e-01 3.477569868830835201e-03
6.001320508816445363e+04 9.889841252094625501e-01 3.446248419910217554e-03
6.001320512296022935e+04 9.910302505556950470e-01 3.461184273626119121e-03
6.001320515775600506e+04 9.943437161487699294e-01 3.453387966353234882e-03
6.001320519255178806e+04 1.004192473475515657e+00 3.436253813121220319e-03
6.001320522734756378e+04 9.942673995344608606e-01 3.434547467102947935e-03
6.001320526214333950e+04 9.955036609081299170e-01 3.461656813814711388e-03
6.001320529693911521e+04 9.901089269150876726e-01 3.423540146917065409e-03
6.001320533173489093e+04 9.867079521950437027e-01 3.419512117085704832e-03
6.001320536653067393e+04 9.956204858746504627e-01 3.415920393284884067e-03
6.001320540132644965e+04 9.975027882840870053e-01 3.445876944056932949e-03
6.001320543612222536e+04 9.915129739761691097e-01 3.442454215355555177e-03
6.001320547091800836e+04 9.949270942637057358e-01 3.416920763025705927e-03
6.001320550571378408e+04 9.931539885023661363e-01 3.439972825831221458e-03
6.001320554050955980e+04 9.940530197802833756e-01 3.432360107287182362e-03
6.001320557530533551e+04 9.900807461677452181e-01 3.434540594911183065e-03
6.001320561010111123e+04 9.790015995906201640e-01 3.391407565018801206e-03
6.001320564489689423e+04 9.908667028320838899e-01 3.442596739943984581e-03
6.001320567969266995e+04 9.907082080151713432e-01 3.395996077673557340e-03
6.001320571448844566e+04 9.980894786178212685e-01 3.456015191551050844e-03
6.001320574928422138e+04 9.985971563998007339e-01 3.464273115355266490e-03
6.001320578407999710e+04 1.002939951474947522e+00 3.474000781279920624e-03
6.001320581887578010e+04 9.917196450646619255e-01 3.440062226509835869e-03
6.001320585367155581e+04 9.961152712839284051e-01 3.480765935026170019e-03
6.001320588846733153e+04 9.948914715380061669e-01 3.436192400307402049e-03
6.001320592326310725e+04 9.987830687053441681e-01 3.442137825730070318e-03
6.001320595805888297e+04 1.001713875300247025e+00 3.431926804448574234e-03
6.001320599285466596e+04 1.000113761833650416e+00 3.424028982069064059e-03
6.001320602765044168e+04 1.004375105516877920e+00 3.448884046348044043e-03
6.001320606244621740e+04 1.005554493385811599e+00 3.441617966956434307e-03
6.001320609724200040e+04 1.006414687015644738e+00 3.438645355107126586e-03
6.001320613203777611e+04 1.005220577625753675e+00 3.480221983855820520e-03
6.001320616683355183e+04 9.980588850783120858e-01 3.420981095197782838e-03
6.001320620162933483e+04 1.004215147374183825e+00 3.423620490747493906e-03
6.001320623642511055e+04 1.008142737330171457e+00 3.428962833374790860e-03
6.001320627122088626e+04 1.013513902715054149e+00 3.449544381999218850e-03
6.001320630601666198e+04 1.010856239910885135e+00 3.502216848737080886e-03
6.001320634081243770e+04 1.001193802961835022e+00 3.451912021181939572e-03
6.001320637560822070e+04 1.005994079854130474e+00 3.449759065691845785e-03
6.001320641040399641e+04 9.998657600365901121e-01 3.457089631419390727e-03
6.001320644519977213e+04 1.009672367665113368e+00 3.483351694423308768e-03
6.001320647999554785e+04 1.007161463029379478e+00 3.470857208425858972e-03
6.001320651479132357e+04 1.005085266018161727e+00 3.460293654097336760e-03
6.001320654958710657e+04 1.006787336216833362e+00 3.482544318938065805e-03
6.001320658438288228e+04 1.011679978746294228e+00 3.466994803844802072e-03
6.001320661917865800e+04 1.011335236498272838e+00 3.512687761189897152e-03
6.001320665397443372e+04 1.015421631058588181e+00 3.528566616617435838e-03
6.001320668877020944e+04 1.009777756880397837e+00 3.518601313764521850e-03
6.001320672356599243e+04 1.009937906885195691e+00 3.481123621476976248e-03
6.001320675836176815e+04 1.015443398075111414e+00 3.486201048849901091e-03
6.001320679315754387e+04 1.013995833117537826e+00 3.490940230125124787e-03
6.001320682795332687e+04 1.009475749494391339e+00 3.459803657375024218e-03
6.001320686274910258e+04 1.003651056215483006e+00 3.528300016070910500e-03
6.001320689754487830e+04 1.004649035417291669e+00 3.524311390078805218e-03
6.001320693234065402e+04 1.005238691503069770e+00 3.505471020797570718e-03
6.001320696713642974e+04 1.009474690040525369e+00 3.509058053217868709e-03
6.001320700193221273e+04 1.001873843017444976e+00 3.488404383006127318e-03
6.001320703672798845e+04 1.001969567396143734e+00 3.462072546609858571e-03
6.001320707152376417e+04 1.011720565853478027e+00 3.462694719313666892e-03
6.001320710631954717e+04 1.003943132403650074e+00 3.450347842651528291e-03
6.001320714111532288e+04 1.002648436079093708e+00 3.452742355841418361e-03
6.001320717591109860e+04 1.000284611441160987e+00 3.432827403310974301e-03
6.001320721070687432e+04 9.992866219326200783e-01 3.443377193151075499e-03
6.001320724550265004e+04 9.997686277121983212e-01 3.470038754554999588e-03
6.001320728029843303e+04 9.997685410245669146e-01 3.437407998496106940e-03
6.001320731509420875e+04 1.003433547900421496e+00 3.449929914715662172e-03
6.001320734988998447e+04 9.960711238922868027e-01 3.458874375958470321e-03
6.001320738468576019e+04 9.994403707696958294e-01 3.496082838289317919e-03
6.001320741948153591e+04 9.955592893822533540e-01 3.416833629948199270e-03
6.001320745427731890e+04 1.004888480476961110e+00 3.455319840675577861e-03
6.001320748907309462e+04 1.000166715844442722e+00 3.514080019882502483e-03
6.001320752386887034e+04 1.006156399454787964e+00 3.511320390953273727e-03
6.001320755866464606e+04 9.889074740355006110e-01 3.435420227413048255e-03
6.001320759346042178e+04 9.934494371955828740e-01 3.451104886142780225e-03
6.001320762825620477e+04 9.938154475676672650e-01 3.440309027327842582e-03
6.001320766305198049e+04 9.904847148840945081e-01 3.409629767123833598e-03
6.001320769784775621e+04 9.931122278298999406e-01 3.458549987904682103e-03
6.001320773264353193e+04 9.987865432423499445e-01 3.456145513341389239e-03
6.001320776743930764e+04 9.845967698561031156e-01 3.447126462795634724e-03
6.001320780223509064e+04 9.888551616800097532e-01 3.454601450412285446e-03
6.001320783703086636e+04 9.856894460686081993e-01 3.433951956379457590e-03
6.001320787182664208e+04 9.880365255815987124e-01 3.431978466849985344e-03
6.001320790662242507e+04 9.804316186500453556e-01 3.421689165059472494e-03
6.001320794141820079e+04 9.791664461092361993e-01 3.419304133563283877e-03
6.001320797621397651e+04 9.820884651411406763e-01 3.419187507104992727e-03
6.001320801100975223e+04 9.823295004089646065e-01 3.473803913304325964e-03
6.001320804580552795e+04 9.807639131019343370e-01 3.460006162158223760e-03
6.001320808060131094e+04 9.815497873050111899e-01 3.429785090571348029e-03
6.001320811539708666e+04 9.698051208383607902e-01 3.375458828380699990e-03
6.001320815019286238e+04 9.721018577613608214e-01 3.434551350804076857e-03
6.001320818498863810e+04 9.785020843045312278e-01 3.439002795345230245e-03
6.001320821978441381e+04 9.822414578206574154e-01 3.383420084355166779e-03
6.001320825458019681e+04 9.828943804903267356e-01 3.426578031564403871e-03
6.001320828937597253e+04 9.786681676548019126e-01 3.454859580223209985e-03
6.001320832417174825e+04 9.741750857972102384e-01 3.442017466349560437e-03
6.001320835896752396e+04 9.694839180195836681e-01 3.378093224318682534e-03
6.001320839376329968e+04 9.720207929742481490e-01 3.352843426126477303e-03
6.001320842855908268e+04 9.652449604011478224e-01 3.363025209452401992e-03
6.001320846335485840e+04 9.709074415161258464e-01 3.398261606646013015e-03
6.001320849815063411e+04 9.758103337525568799e-01 3.363233373080663779e-03
6.001320853294641711e+04 9.852366000964988269e-01 3.408061736887005831e-03
6.001320856774219283e+04 9.757694056507416613e-01 3.397722972574723169e-03
6.001320860253796855e+04 9.783469034148708499e-01 3.417044332344537898e-03
6.001320863733374426e+04 9.697328075082949361e-01 3.360000414671676042e-03
6.001320867212951998e+04 9.677293953969490214e-01 3.352467265637731030e-03
6.001320870692530298e+04 9.730574625940449085e-01 3.408894838119988762e-03
6.001320874172107870e+04 9.690591486909017060e-01 3.388658207404897198e-03
6.001320877651685441e+04 9.665162261003901190e-01 3.381191863451067561e-03
6.001320881131263741e+04 9.593536243637769134e-01 3.328426045776841299e-03
6.001320884610841313e+04 9.619238070856314105e-01 3.366854072115781516e-03
6.001320888090418885e+04 9.601791085892166233e-01 3.378827328638599452e-03
6.001320891569996456e+04 9.572064343945251297e-01 3.351094639671219413e-03
6.001320895049574028e+04 9.580726964243764243e-01 3.372303332839257563e-03
6.001320898529152328e+04 9.610008381403516431e-01 3.379476521684961904e-03
6.001320902008729900e+04 9.624899458200110169e-01 3.383333194949305917e-03
6.001320905488307471e+04 9.660908451598301250e-01 3.377962486916008793e-03
6.001320908967885043e+04 9.605142662382134544e-01 3.387537709051583433e-03
6.001320912447462615e+04 9.627304658254690617e-01 3.365773911641968368e-03
6.001320915927040915e+04 9.621808350168012947e-01 3.387282820140395841e-03
6.001320919406618486e+04 9.637934706390510753e-01 3.398308794288442368e-03
6.001320922886196058e+04 9.743545941503343188e-01 3.382564113454006836e-03
6.001320926365774358e+04 9.805336698296506226e-01 3.424644694914123332e-03
6.001320929845351930e+04 9.646629225635194871e-01 3.376428114754675275e-03
6.001320933324929501e+04 9.637161097274772326e-01 3.374353608840975974e-03
6.001320936804507073e+04 9.608258721179213646e-01 3.359745073530693606e-03
6.001320940284084645e+04 9.604683651692957902e-01 3.348192986014760994e-03
6.001320943763662945e+04 9.586516165216244501e-01 3.387236996706752788e-03
6.001320947243240516e+04 9.703969839773984862e-01 3.399279193004346722e-03
6.001320950722818088e+04 9.740955041214741650e-01 3.381495873114346001e-03
6.001320954202396388e+04 9.764462164522531573e-01 3.367451104313578213e-03
6.001320957681973960e+04 9.707396745282140804e-01 3.393501771702932615e-03
6.001320961161551531e+04 9.636758090476816863e-01 3.397306306719967244e-03
6.001320964641129103e+04 9.684708921975906382e-01 3.409564369705837903e-03
6.001320968120706675e+04 9.650259874782303182e-01 3.374054677783727609e-03
6.001320971600284975e+04 9.699502016256507098e-01 3.390570505589028411e-03
6.001320975079862546e+04 9.767495916732625849e-01 3.469191545069121724e-03
6.001416468011598045e+04 1.024666571022480710e+00 5.393281334977890681e-03
6.001416471843941690e+04 1.011545040026572195e+00 5.418373541478232677e-03
6.001416475323519262e+04 1.016609498726404270e+00 5.397271010031618257e-03
6.001416478803096834e+04 1.024503434755589693e+00 5.521081541489315792e-03
6.001416482282674406e+04 1.012276017135497197e+00 5.445315997342459538e-03
6.001416485762252705e+04 1.004351136551082657e+00 5.316757663481100002e-03
6.001416489241830277e+04 1.030421537620445527e+00 5.554760272498663991e-03
6.001416492721407849e+04 1.020401324126091858e+00 5.411758526048517266e-03
6.001416496200985421e+04 1.019473484385881923e+00 5.377883090778759478e-03
6.001416499680562993e+04 1.013056899166826064e+00 5.289428368242884634e-03
6.001416503160140564e+04 1.002274676169378154e+00 5.246455002937098176e-03
6.001416506639718136e+04 1.012612330111519743e+00 5.337080725412139334e-03
6.001416510119296436e+04 1.005270419986091568e+00 5.264731957264027519e-03
6.001416513598874008e+04 1.012228277224993311e+00 5.350902481322300855e-03
6.001416517078451579e+04 1.016543439265585436e+00 5.349222985613317355e-03
6.001416520558029151e+04 1.003403482215670772e+00 5.308431745925669062e-03
6.001416524037606723e+04 1.010643603915424071e+00 5.253818125145456874e-03
6.001416527517185023e+04 1.006177127709883434e+00 5.363619506932185491e-03
6.001416530996762594e+04 9.980000621402633776e-01 5.283488771787574201e-03
6.001416534476340166e+04 9.998893182759847065e-01 5.350755839698187293e-03
6.001416537955917738e+04 1.003920263470579499e+00 5.258986181981910660e-03
6.001416541435495310e+04 9.969564373682747727e-01 5.116937370796929840e-03
6.001416544915072882e+04 1.008583800782168582e+00 5.234118375180207491e-03
6.001416548394650454e+04 9.998779796519793317e-01 5.193778809082648558e-03
6.001416551874228753e+04 9.939122418596277875e-01 5.143312812179977496e-03
6.001416555353806325e+04 1.005692111578165626e+00 5.193706674958230990e-03
6.001416558833383897e+04 1.000849495689584145e+00 5.196821019888336543e-03
6.001416562312961469e+04 9.914419375620086017e-01 5.097992782975700743e-03
6.001416565792539041e+04 1.000846195573301012e+00 5.192724024842654100e-03
6.001416569272116612e+04 9.966974962317737274e-01 5.168473093636850695e-03
6.001416572751694184e+04 1.004968197762272419e+00 5.229518459442699004e-03
6.001416576231272484e+04 9.933609562665292048e-01 5.151899929834978693e-03
6.001416579710850056e+04 9.931348559083433836e-01 5.147200265553042442e-03
6.001416583190427627e+04 9.922482624522195316e-01 5.154711523438665864e-03
6.001416586670005199e+04 9.922173814862605967e-01 5.228287941041498063e-03
6.001416590149582771e+04 9.923135121927395552e-01 5.243477594576433955e-03
6.001416593629160343e+04 1.001763122102404591e+00 5.527107851089970922e-03
6.001416597108737915e+04 9.922739335627830393e-01 5.316536371566614461e-03
6.001416600588316214e+04 9.891991904069445951e-01 5.253996560114509821e-03
6.001416604067893786e+04 9.940244761313096200e-01 5.353839048668978563e-03
6.001416607547471358e+04 9.890433911799754174e-01 5.169027882749747949e-03
6.001416611027048930e+04 9.876992615561989153e-01 5.226000231145513063e-03
6.001416614506626502e+04 1.010835390573285197e+00 5.408344208835861623e-03
6.001416617986204074e+04 1.002894450426966344e+00 5.362419424842009875e-03
6.001416621465781645e+04 1.001493727739950712e+00 5.267682955032020574e-03
6.001416624945359945e+04 1.008311118806831663e+00 5.313460866951983178e-03
6.001416628424937517e+04 9.904514939548647590e-01 5.223724008126010183e-03
6.001416631904515089e+04 9.888116112164072602e-01 5.136881306779302742e-03
6.001416635384092660e+04 1.002088289902143048e+00 5.320609975078854914e-03
6.001416638863670232e+04 9.949386124121210040e-01 5.221793407932216399e-03
6.001416642343247804e+04 1.002153570571886698e+00 5.322745893687152313e-03
6.001416645822825376e+04 1.002526477115184056e+00 5.348553708296501993e-03
6.001416649302403675e+04 1.002702266488044058e+00 5.301618603393133330e-03
6.001416652781981247e+04 9.964838560495350439e-01 5.193343807096365006e-03
6.001416656261558819e+04 1.003490350997470193e+00 5.344891757497464112e-03
6.001416659741136391e+04 1.001581889485457344e+00 5.283462504681125937e-03
6.001416663220713963e+04 1.002297239299712928e+00 5.293136612423058815e-03
6.001416666700292262e+04 1.006865243790004083e+00 5.354980041167013011e-03
6.001416670179869834e+04 9.969941825595663998e-01 5.218302230033549684e-03
6.001416673659447406e+04 9.988626615091771299e-01 5.289781940656840091e-03
6.001416677139024978e+04 1.010693341286540425e+00 5.373418082535462437e-03
6.001416680618602550e+04 1.007397290143965840e+00 5.342294637367027248e-03
6.001416684098180122e+04 1.001822417097087303e+00 5.442431930280417982e-03
6.001416687577757693e+04 9.767129601082897850e-01 5.238506575775238663e-03
6.001416691057335993e+04 1.007904790561709341e+00 5.339186343938421252e-03
6.001416694536913565e+04 1.002900778800624559e+00 5.214825014172590374e-03
6.001416698016491137e+04 1.008064230963903407e+00 5.519075247535747998e-03
6.001416701496068708e+04 1.002946557758538804e+00 5.250886908985977382e-03
6.001416704975646280e+04 1.005381189897861738e+00 5.302781831757626650e-03
6.001416708455223852e+04 1.004047464924436417e+00 5.230443855773030115e-03
6.001416711934801424e+04 1.018973169122763256e+00 5.364925071698228506e-03
6.001416715414379723e+04 1.018254232437641571e+00 5.323826114264560740e-03
6.001416718893957295e+04 1.011924695289047049e+00 5.302257256218924006e-03
6.001416722373534867e+04 1.012948907926831010e+00 5.285591285090302134e-03
6.001416725853112439e+04 1.011938862375657111e+00 5.316765359177941935e-03
6.001416729332690011e+04 1.011395766487097836e+00 5.394650091002280330e-03
6.001416732812268310e+04 1.011059738847422285e+00 5.379102740335394740e-03
6.001416736291845882e+04 1.006031788106737990e+00 5.242422904153528143e-03
6.001416739771423454e+04 1.004823138811856698e+00 5.334047502667479436e-03
6.001416743251001026e+04 1.012219987578367064e+00 5.276600189178596613e-03
6.001416746730578598e+04 1.023667278050066187e+00 5.312966108024698257e-03
6.001416750210156169e+04 1.024675078001253015e+00 5.415776185393251715e-03
6.001416753689733741e+04 1.013236630416214368e+00 5.269704725000757400e-03
6.001416757169312041e+04 1.014967467516448174e+00 5.281010576754950267e-03
6.001416760648889613e+04 1.013519436646760807e+00 5.296204184117604512e-03
6.001416764128467184e+04 1.008866962038544646e+00 5.254442760962693693e-03
6.001416767608044756e+04 1.016542935643082624e+00 5.315187720626867070e-03
6.001416771087622328e+04 1.019230979844918616e+00 5.396411977112268964e-03
6.001416774567200628e+04 1.008708858841168565e+00 5.331265218771846087e-03
6.001416778046778199e+04 1.008756016917271348e+00 5.339900430457063078e-03
6.001416781526355771e+04 1.004605898301853761e+00 5.280028371054086740e-03
6.001416785005933343e+04 1.011046790976754206e+00 5.254915952032936620e-03
6.001416788485510915e+04 1.009780416237674450e+00 5.325909459500683361e-03
6.001416791965088487e+04 1.011111639694751707e+00 5.300658899976747399e-03
6.001416795444666059e+04 1.019543820093604003e+00 5.410663808674370107e-03
6.001416798924244358e+04 1.006346396104344842e+00 5.290296160371036650e-03
6.001416802403821930e+04 1.015337532649174035e+00 5.468294723990075636e-03
6.001416805883399502e+04 1.008880645077940841e+00 5.332649981337420249e-03
6.001416809362977074e+04 1.022606196425120295e+00 5.359674737353140386e-03
6.001416812842554646e+04 1.008565575533730607e+00 5.316629301303667579e-03
6.001416816322132217e+04 1.010173326773858626e+00 5.305820631912833846e-03
6.001416819801709789e+04 1.015770912602004028e+00 5.362697777968812238e-03
6.001416823281288089e+04 1.007669621843239049e+00 5.314815018249628015e-03
6.001416826760865661e+04 1.014544837229895968e+00 5.302730600332701376e-03
6.001416830240443232e+04 1.007539654257061157e+00 5.340015657887105943e-03
6.001416833720020804e+04 1.009503877201409106e+00 5.217559628330961131e-03
6.001416837199598376e+04 1.001724306227915307e+00 5.234948871956113768e-03
6.001416840679175948e+04 1.013108619828236856e+00 5.271022180025513801e-03
6.001416844158753520e+04 1.008377885907605798e+00 5.288304595087078321e-03
6.001416847638331819e+04 1.012541201273257307e+00 5.333216509486272613e-03
6.001416851117909391e+04 1.010481025561307034e+00 5.346758092466465974e-03
6.001416854597486963e+04 1.007230180000065811e+00 5.255776233390203195e-03
6.001416858077064535e+04 1.002373657568706555e+00 5.293394460283627062e-03
6.001416861556642107e+04 1.002339731836493497e+00 5.308111717582477719e-03
6.001416865036219679e+04 9.951746021156011590e-01 5.231141853245704909e-03
6.001416868515797250e+04 9.908730061965860259e-01 5.126690060654839377e-03
6.001416871995375550e+04 1.001763864111662850e+00 5.198165189380061363e-03
6.001416875474953122e+04 9.987808211525240898e-01 5.209784398743604397e-03
6.001416878954530694e+04 9.907519419809270866e-01 5.113813298860735677e-03
6.001416882434108265e+04 1.000034324807509867e+00 5.200759080651232331e-03
6.001416885913685837e+04 9.957482724514445938e-01 5.249858703355889632e-03
6.001416889393263409e+04 9.946843698131623279e-01 5.234135434820504258e-03
6.001416892872840981e+04 9.968041857814844420e-01 5.195567353870122335e-03
6.001416896352419280e+04 9.929637056815489027e-01 5.200452552502799961e-03
6.001416899831996852e+04 9.986192435122838162e-01 5.152580557785607120e-03
6.001416903311574424e+04 1.003445557187807147e+00 5.313069304315585009e-03
6.001416906791151996e+04 9.866592245961701702e-01 5.164540173666006505e-03
6.001416910270729568e+04 9.946012420239859209e-01 5.289008800575241941e-03
6.001416913750307867e+04 9.902139686185844614e-01 5.168682271471170160e-03
6.001416917229885439e+04 9.800458050555582723e-01 5.106442763651268188e-03
6.001416920709463011e+04 9.929376145608815873e-01 5.128084365249621981e-03
6.001416924189040583e+04 9.902115098239003821e-01 5.251614626813694633e-03
6.001416927668618155e+04 9.925302600951069198e-01 5.145583728726454628e-03
6.001416931148195727e+04 9.864056870443167480e-01 5.116172117645074666e-03
6.001416934627773298e+04 9.877067515339946757e-01 5.120883827115895424e-03
6.001416938107351598e+04 9.919114818916622278e-01 5.140690635468013123e-03
6.001416941586929170e+04 9.801402818406963480e-01 5.123807930596347565e-03
6.001416945066506742e+04 9.779075931216804074e-01 5.113250670652977337e-03
6.001416948546084313e+04 9.861270382169845528e-01 5.142811799242992706e-03
6.001416952025661885e+04 9.867517855799630144e-01 5.198038743684678387e-03
6.001416955505240185e+04 9.918228194834652900e-01 5.304784291210952810e-03
6.001416958984817757e+04 9.798962984729345793e-01 5.131856558365887125e-03
6.001416962464395328e+04 9.783256269689666329e-01 5.192008797001955445e-03
6.001416965943972900e+04 9.767762959998012029e-01 5.164191049745530011e-03
6.001416969423550472e+04 9.717313362192996351e-01 5.030029144621712273e-03
6.001416972903128044e+04 9.776707786568152869e-01 5.168614677439447615e-03
6.001416976382705616e+04 9.886260804357044352e-01 5.231440935282855899e-03
6.001416979862283915e+04 9.920896075119577384e-01 5.282325488587741487e-03
6.001416983341861487e+04 9.841371253570735389e-01 5.181301583588972422e-03
6.001416986821439059e+04 9.808264930889000199e-01 5.184413328033769114e-03
6.001416990301016631e+04 9.735832689374266380e-01 5.108690439112177975e-03
6.001416993780594203e+04 9.643849602618171923e-01 5.039668884138451439e-03
6.001416997260172502e+04 9.672612709769539130e-01 5.011442460797507423e-03
6.001417000739750074e+04 9.699760231325480486e-01 4.983541854622025244e-03
6.001417004219327646e+04 9.671721447501367974e-01 5.004557021200299952e-03
6.001417007698905218e+04 9.791317450245973220e-01 5.185336787616387499e-03
6.001417011178482790e+04 9.810366230120846076e-01 5.129645413911619774e-03
6.001417014658060361e+04 9.775021180919738484e-01 5.144144361731421526e-03
6.001417018137637933e+04 9.738368118810920571e-01 5.210671128216957937e-03
6.001417021617216233e+04 9.683489603154035175e-01 5.111722843473066533e-03
6.001417025096793805e+04 9.648965298891065689e-01 5.092467428021943236e-03
6.001417028576371376e+04 9.780011437823237230e-01 5.132710330684837549e-03
6.001417032055948948e+04 9.804062758648022236e-01 5.174588649097788470e-03
6.001417035535526520e+04 9.743184217216710463e-01 5.158581459255695729e-03
6.001417039015104820e+04 9.804201470019080489e-01 5.103274928882274575e-03
6.001417042494682391e+04 9.652672988107643404e-01 5.037497623090075351e-03
6.001417045974259963e+04 9.758858137157084833e-01 5.152065067126097159e-03
6.001417049453837535e+04 9.775749418876171770e-01 5.133645408358586577e-03
6.001417052933415107e+04 9.753213310324851948e-01 5.161567591151793900e-03
6.001417056412992679e+04 9.854516117399287900e-01 5.208978663369796987e-03
6.001417059892570251e+04 9.893125093731193198e-01 5.239184612370263033e-03
6.001417063372148550e+04 9.934385670055458917e-01 5.323265854978821883e-03
6.001417066851726122e+04 9.925696440023922262e-01 5.186692548786545412e-03
6.001417070331303694e+04 9.810386035520087811e-01 5.103964149521058626e-03
6.001417073810881266e+04 9.759983585226783553e-01 5.057631543548504749e-03
6.001417077290458838e+04 9.963240773388220006e-01 5.224232035244844898e-03
6.001417080770036409e+04 9.972067543662679334e-01 5.232949836700059691e-03
6.001417084249613981e+04 1.003435628871373719e+00 5.183743604958235621e-03
6.001417087729192281e+04 9.936172556652963506e-01 5.203622359312740780e-03
6.001417091208769853e+04 9.983897074780164749e-01 5.200292147759296574e-03
6.001417094688347424e+04 9.922702267263155962e-01 5.253463693981547458e-03
6.001417098167924996e+04 9.866818081547256147e-01 5.186395846938456761e-03
6.001417101647502568e+04 9.958570480373216682e-01 5.195723236564643924e-03
6.001417105127080868e+04 9.938348924577198318e-01 5.209818391409066357e-03
6.001417108606658439e+04 9.948319787242509982e-01 5.176925752338648601e-03
6.001417112086236011e+04 9.961064192892081781e-01 5.254340598060550441e-03
6.001417115565813583e+04 9.927119133486773661e-01 5.218234631261703914e-03
6.001417119045391155e+04 9.974373567286687337e-01 5.246929720011420280e-03
6.001417122524968727e+04 9.870031152911488137e-01 5.150340550834632027e-03
6.001417126004546299e+04 9.997434077646645267e-01 5.265154431291396014e-03
6.001417129484124598e+04 9.987221151010535758e-01 5.354759565131342498e-03
6.001417132963702170e+04 1.012592948153715477e+00 5.437804692157383567e-03
6.001417136443279742e+04 1.005977452102426506e+00 5.359217827870548477e-03
6.001417139922857314e+04 1.007841367831753931e+00 5.301119536674844292e-03
6.001417143402434886e+04 1.010744087663800750e+00 5.408994972289832281e-03
6.001417146882012457e+04 9.991607927816194001e-01 5.327150284047845255e-03
6.001417150361590029e+04 9.940283409843129192e-01 5.270776439532086528e-03
6.001417153841168329e+04 1.013074586909761932e+00 5.341820831815783516e-03
6.001417157320745901e+04 1.024963841524007213e+00 5.439978687756086284e-03
6.001417160800323472e+04 1.025118292222485072e+00 5.365987500703581041e-03
6.001417164279901044e+04 1.020464650318219091e+00 5.317547802052686144e-03
6.001417167759478616e+04 1.026384359261666157e+00 5.460567987383089725e-03
6.001417171239056916e+04 1.020519793575121792e+00 5.379596960119606593e-03
6.001417174718634487e+04 1.019158173690039915e+00 5.419826413242308412e-03
6.001417178198212059e+04 1.019248193729897611e+00 5.488215244982583112e-03
6.001417181677789631e+04 1.031624579628839466e+00 5.557994630796602581e-03
6.001417185157367203e+04 1.026371066191551495e+00 5.432465466094968214e-03
6.001417188636944775e+04 1.025871353566671917e+00 5.458610228003070441e-03
6.001417192116522347e+04 1.010888024354338111e+00 5.446869581565613391e-03
6.001417195596100646e+04 1.011809786459588079e+00 5.448371981263047843e-03
6.001417199075678218e+04 1.015241003955146493e+00 5.605397541262997774e-03
6.001417202555255790e+04 1.001293346625512504e+00 5.400804840560541678e-03
6.001417206034833362e+04 1.009097459188941892e+00 5.384592145069613117e-03
6.001417209514410933e+04 1.018407528693142217e+00 5.498574720554707043e-03
6.001417212993989233e+04 1.031881084315408481e+00 5.801093143237731793e-03
6.001417216473566805e+04 1.016117955785977855e+00 5.535120941505012986e-03
6.001417219953144377e+04 1.015860780271294672e+00 5.483807555307302142e-03
6.001417223432721948e+04 1.009420344907039135e+00 5.429059553860968342e-03
6.001417226912299520e+04 1.005978821798711786e+00 5.417919411982350351e-03
6.001417230391877820e+04 1.022949898429701632e+00 5.544930253191529372e-03
6.001417233871455392e+04 1.010401468487486909e+00 5.559428756461668418e-03
6.001417237351032963e+04 1.010028629826202007e+00 5.956928130727698854e-03
6.001417240830610535e+04 1.012556612451047888e+00 5.943485348033216049e-03
6.001417244310188107e+04 9.997358405037947149e-01 5.641449354571844745e-03
6.001417247789765679e+04 9.981980043585002571e-01 5.445505853976171685e-03
6.001417251269343251e+04 1.007203275270909248e+00 5.612868175338074812e-03
6.001417254748921550e+04 1.008650963254721145e+00 5.647047229444690335e-03
6.001417258228499122e+04 1.017555209092361856e+00 5.687371226053865823e-03
6.001417261708076694e+04 1.019538968920393751e+00 5.790795076281387947e-03
6.001417265187654266e+04 1.007520184289401488e+00 5.452753197597586150e-03
6.001417268667231838e+04 9.966259591391471995e-01 5.307567249236516856e-03
6.001417272146810137e+04 1.006907563268066852e+00 5.496314749356893785e-03
6.001417275626387709e+04 1.001741470795816324e+00 5.476136281635960584e-03
6.001417279105965281e+04 1.003788776690007767e+00 5.417028193464499576e-03
6.001417282585542853e+04 1.009724603835835843e+00 5.644347866035732790e-03
6.001417286065120425e+04 1.002089231753142240e+00 5.524656418342675790e-03
6.001417289544698724e+04 9.927384322102834613e-01 5.675134329600756491e-03
6.001417293024276296e+04 9.936999501631175180e-01 5.380020279514492396e-03
6.001417296503853868e+04 9.957147422819071503e-01 5.507348308863894981e-03
6.001417299983431440e+04 9.947756255467227193e-01 5.488909282140415347e-03
6.001417303463009011e+04 9.958889148215989140e-01 5.419651817748643262e-03
6.001417306942586583e+04 9.966367237128271883e-01 5.407396713474509585e-03
6.001417310422164155e+04 9.970260546558821213e-01 5.382689840318593752e-03
6.001417313901742455e+04 1.002310200584633160e+00 5.661979106999498815e-03
6.001417317381320026e+04 1.001562608679641420e+00 5.592506215660769317e-03
6.001417320860897598e+04 9.957885526445938718e-01 5.360441599395531116e-03
6.001417324340475170e+04 9.815150161204906354e-01 5.477601017138560881e-03
6.001417327820052742e+04 9.716667263347579242e-01 5.149944076147032306e-03
6.001417331299631041e+04 9.856460467529145619e-01 5.379665323341665563e-03
6.001417334779208613e+04 9.707504522854031315e-01 5.161528272343860434e-03
6.001417338258786185e+04 9.871849426833387842e-01 5.223294450476157098e-03
6.001417341738363757e+04 9.905302117044105792e-01 5.296893563218744647e-03
6.001417345217941329e+04 9.903978524460399502e-01 5.438935788369450228e-03
6.001417348697518901e+04 9.792936151834590319e-01 5.305065691390905766e-03
6.001417352177096473e+04 9.749409003148477026e-01 5.266812123554462724e-03
6.001417355656674772e+04 9.818923457717291248e-01 5.283408981233181367e-03
6.001417359136252344e+04 9.840018376949308809e-01 5.319498029262537467e-03
6.001417362615829916e+04 9.878130275594607657e-01 5.284205866558176062e-03
6.001417366095407488e+04 9.836103152237916092e-01 5.280412926668833634e-03
6.001417369574985059e+04 9.807858054772018441e-01 5.266383105057727623e-03
6.001417373054562631e+04 9.721026694299415016e-01 5.304998666115202065e-03
6.001417376534140203e+04 9.780611395796111607e-01 5.311074326141083587e-03
6.001417380013718503e+04 9.758921244277996010e-01 5.180494055315963513e-03
6.001417383493296074e+04 9.671917574781513371e-01 5.244546819340440216e-03
6.001417386972873646e+04 9.695412575043159675e-01 5.217940909671604441e-03
6.001417390452451218e+04 9.726354906196177375e-01 5.476213251013918593e-03
6.001417393932028790e+04 9.757158469674426238e-01 5.205200599162674441e-03
6.001417397411606362e+04 9.632359721584016210e-01 5.131857359367592193e-03
6.001417400891183934e+04 9.722891493028872345e-01 5.385784832375411016e-03
6.001417404370762233e+04 9.654671768510241225e-01 5.187969492456197956e-03
6.001417407850339805e+04 9.748049354768161257e-01 5.285057439142267811e-03
6.001417411329917377e+04 9.694200008829461090e-01 5.194903112941595159e-03
6.001417414809494949e+04 9.708252753567109261e-01 5.134019991038857832e-03
6.001417418289072521e+04 9.719584495044037986e-01 5.143242000911230419e-03
6.001417421768650820e+04 9.631422568854419719e-01 5.081547771757160409e-03
6.001417425248228392e+04 9.789446388933882304e-01 5.198121625077181847e-03
6.001417428727805964e+04 9.665478164176968257e-01 5.126650541551892697e-03
6.001417432207383536e+04 9.672718372391658770e-01 5.233606863141826264e-03
6.001417435686961107e+04 9.620548961986806757e-01 5.142576676732920835e-03
6.001417439166539407e+04 9.731873907826783521e-01 5.174007409522600291e-03
6.001417442646116979e+04 9.701617232859794937e-01 5.191461143545067838e-03
6.001417446125694551e+04 9.737877818332036917e-01 5.208164011147043727e-03
6.001417449605272122e+04 9.817220922178035991e-01 5.262548864353774024e-03
6.001417453084849694e+04 9.635080478328763576e-01 5.121613265087466421e-03
6.001417456564427994e+04 9.601549925758333659e-01 5.104391459204270752e-03
6.001417460044005566e+04 9.762198979256720976e-01 5.143093809031887113e-03
6.001417463523583137e+04 9.750564202847548101e-01 5.219381403994809328e-03
6.001417467003160709e+04 9.681573979088387016e-01 5.094668452548245519e-03
6.001417470482738281e+04 9.731995744913313207e-01 5.114104180165951995e-03
6.001417473962316581e+04 9.804025802937222922e-01 5.250857301519688825e-03
6.001417477441894152e+04 9.811526786509077169e-01 5.195459334976648344e-03
6.001417480921471724e+04 9.762979333992231057e-01 5.190215964106494918e-03
6.001417484401049296e+04 9.810304944145966655e-01 5.168436671429139061e-03
6.001417487880626868e+04 9.748432060241750685e-01 5.139169843607202179e-03
6.001417491360205167e+04 9.908787593107453162e-01 5.240294629321864094e-03
6.001417494839782739e+04 9.792088334302272434e-01 5.266403010769862662e-03
6.001417498319360311e+04 9.921813239441851229e-01 5.275835793861274013e-03
6.001417501798937883e+04 9.923817633141099881e-01 5.424554802332567406e-03
6.001417505278515455e+04 9.915136208731588630e-01 5.402733748239911711e-03
6.001417508758093754e+04 9.829389829200653184e-01 5.441682493915991209e-03
6.001417512237671326e+04 9.873265697989304090e-01 5.329776108220140793e-03
6.001417515717248898e+04 9.826285841413584521e-01 5.255811797325643867e-03
6.001417519196826470e+04 9.881726690580833194e-01 5.264196789618062408e-03
6.001417522676404042e+04 9.970484884468354680e-01 5.317710258931130675e-03
6.001417526155981614e+04 9.894272320312891278e-01 5.261085156647049045e-03
6.001417529635559185e+04 9.913298920490383193e-01 5.293803812552062664e-03
6.001417533115137485e+04 9.967608251942067232e-01 5.299191067470817099e-03
6.001417536594715057e+04 9.929367751535728148e-01 5.240145655072016469e-03
6.001417540074292629e+04 9.918885288039221981e-01 5.307711563612204329e-03
6.001417543553870200e+04 9.981751624473078621e-01 5.342305680311533120e-03
6.001417547033447772e+04 9.969273563090168544e-01 5.364276676173133397e-03
6.001417550513025344e+04 9.981434570843966680e-01 5.356821250517565351e-03
6.001417553992602916e+04 1.011497632236452171e+00 5.470123141605089112e-03
6.001417557472181215e+04 1.007320226780547667e+00 5.405142542112528412e-03
6.001417560951758787e+04 9.998129903215930980e-01 5.336864679774146018e-03
6.001417564431336359e+04 1.008972695004923370e+00 5.531902984360265174e-03
6.001417567910913931e+04 1.001304520637109619e+00 5.484446911062891387e-03
6.001417571390491503e+04 1.005187605017481278e+00 5.491563699253262584e-03
6.001417574870069802e+04 1.002325510572147138e+00 5.486484314378072859e-03
6.001417578349647374e+04 9.922944673506435276e-01 5.221169188714719529e-03
6.001417581829224946e+04 9.997570163439364332e-01 5.274884949662870560e-03
6.001417585308802518e+04 1.007059405668262908e+00 5.304468004140554770e-03
6.001417588788380090e+04 9.926746120887400826e-01 5.148370834559889281e-03
6.001417592267957662e+04 9.933428889612609947e-01 5.204552942475577058e-03
6.001417595747535233e+04 9.983857964861155843e-01 5.333394958131558450e-03
6.001417599227113533e+04 1.002799063373547073e+00 5.360114290568057487e-03
6.001417602706691105e+04 1.006716226484527299e+00 5.287632707066032035e-03
6.001417606186268677e+04 1.005600807700582688e+00 5.315102035795303721e-03
6.001417609665846248e+04 1.015184278778270333e+00 5.434001222182205729e-03
6.001417613145423820e+04 9.912989507119187582e-01 5.234843223301157387e-03
6.001417616625002120e+04 1.004764685322937723e+00 5.458741849621592292e-03
6.001417620104579692e+04 1.001046747950162130e+00 5.226842325826438519e-03
6.001417623584157263e+04 9.994906455653166377e-01 5.316935381248243976e-03
6.001417627063734835e+04 1.005323014882152366e+00 5.397292479884982161e-03
6.001417630543312407e+04 1.003745634271130838e+00 5.265989938451965877e-03
6.001417634022890707e+04 1.002720472903819715e+00 5.329258477288861123e-03
6.001417637502468278e+04 9.996302098379736822e-01 5.243624996400408043e-03
6.001417640982045850e+04 1.002058995075607362e+00 5.363830272683506838e-03
6.001417644461623422e+04 9.996575500991994323e-01 5.324307584748723746e-03
6.001417647941200994e+04 1.000302785691324692e+00 5.182117448864573088e-03
6.001417651420778566e+04 1.005830941434943782e+00 5.289563441416928781e-03
6.001417654900356138e+04 9.968952001154712805e-01 5.197548255759658863e-03
6.001417658379934437e+04 9.979405091272287587e-01 5.195474041718954085e-03
6.001417661859512009e+04 9.931797018526132836e-01 5.189834409497352634e-03
6.001417665339089581e+04 1.004637811578000806e+00 5.255847867398016383e-03
6.001417668818667153e+04 1.002686393838738477e+00 5.268017895833020450e-03
6.001417672298244725e+04 9.968550192389987741e-01 5.331952964710742759e-03
6.001417675777823024e+04 1.000261608138089953e+00 5.247957803698373620e-03
6.001417679257400596e+04 1.007116192746306371e+00 5.281950087583422819e-03
6.001417682736978168e+04 9.861324378278387703e-01 5.191719648705588400e-03
6.001417686216555740e+04 9.922877225996878936e-01 5.253900334943474582e-03
6.001417689696133311e+04 9.991680198567878257e-01 5.256629847258723759e-03
6.001417693175710883e+04 9.934402359494083345e-01 5.230115432795646134e-03
6.001417696655288455e+04 9.806902171528911749e-01 5.136769818054792540e-03
6.001417700134866755e+04 9.948752064592090161e-01 5.253043533289046378e-03
6.001417703614444326e+04 9.910739049291980018e-01 5.298350934382634048e-03
6.001417707094021898e+04 9.829049161147603852e-01 5.165131647965805900e-03
6.001417710573599470e+04 9.933189619498132839e-01 5.205714039386333779e-03
6.001417714053177042e+04 9.824223188409737517e-01 5.095992409673992356e-03
6.001417717532755341e+04 9.857794815032924207e-01 5.253110692472849098e-03
6.001417721012332913e+04 9.913131381197848313e-01 5.242904495233907322e-03
6.001417724491910485e+04 9.912006191408294642e-01 5.228455551256457924e-03
6.001417727971488057e+04 1.000580791883203480e+00 5.331235675289545776e-03
6.001417731451065629e+04 9.935509754414008077e-01 5.290255338488410695e-03
6.001417734930643201e+04 9.937289451452112621e-01 5.350722125231967621e-03
6.001417738410220772e+04 9.942113715825804388e-01 5.232674772306209095e-03
6.001417741889799072e+04 9.909577508546647540e-01 5.322495170390234044e-03
6.001417745369376644e+04 9.918364949624132176e-01 5.222568763996808007e-03
6.001417748848954216e+04 1.005101640051319523e+00 5.298760492781354366e-03
6.001417752328531787e+04 9.934894891865130306e-01 5.250771714332279523e-03
6.001417755808109359e+04 1.003968479819100645e+00 5.283227919305270512e-03
6.001417759287687659e+04 9.984174222742394633e-01 5.286334446282368003e-03
6.001417762767265231e+04 1.004247234580503800e+00 5.404046509903365214e-03
6.001417766246842803e+04 9.979460601110529128e-01 5.279957932048037761e-03
6.001417769726420374e+04 9.857701007772007307e-01 5.323300979782552393e-03
6.001417773205997946e+04 9.822021006595540449e-01 5.115593070527893298e-03
6.001417776685576246e+04 9.807194969511597860e-01 5.221834981861251876e-03
6.001417780165153818e+04 9.892896073605278451e-01 5.227701718467879337e-03
6.001417783644731389e+04 9.923034242012787054e-01 5.263625801525898679e-03
6.001417787124308961e+04 9.881707967894252098e-01 5.232957187004739705e-03
6.001417790603886533e+04 9.750767186532830477e-01 5.141933936477954652e-03
6.001417794083464105e+04 9.811726613438307432e-01 5.216191248581044000e-03
6.001417797563041677e+04 9.872953785346240130e-01 5.312554094105984004e-03
6.001417801042619976e+04 9.810812697675893590e-01 5.183520096788889024e-03
6.001417804522197548e+04 9.815303190169639702e-01 5.105022319660419521e-03
6.001417808001775120e+04 9.842712403311871805e-01 5.107610459835056592e-03
6.001417811481352692e+04 9.868545811314362037e-01 5.167627110106425004e-03
6.001417814960930264e+04 9.741100272667492233e-01 5.150691097629703577e-03
6.001417818440508563e+04 9.812795270773581047e-01 5.232269162006793727e-03
6.001417821920086135e+04 9.815765104593474621e-01 5.089991909328847770e-03
6.001417825399663707e+04 9.825812466770414977e-01 5.198647465306060859e-03
6.001417828879241279e+04 9.717481254360844645e-01 5.140909083303780470e-03
6.001417832358818850e+04 9.910813639113633666e-01 5.231287500679498992e-03
6.001417835838396422e+04 9.896527546160484023e-01 5.249473089052352458e-03
6.001417839317973994e+04 9.845604221832386926e-01 5.171089464766049672e-03
6.001417842797552294e+04 9.887949142794866253e-01 5.163156788732579591e-03
6.001417846277129865e+04 9.906394607211788106e-01 5.166461068520274320e-03
6.001417849756707437e+04 9.843849167488223362e-01 5.192586600172605961e-03
6.001417853236285009e+04 9.925947753612525126e-01 5.264832279185078373e-03
6.001417856715862581e+04 1.003466692717688291e+00 5.388678325192618537e-03
6.001417860195440880e+04 9.953012097449632778e-01 5.366919920943563106e-03
6.001417863675018452e+04 9.904103401773950432e-01 5.207664885970314343e-03
6.001417867154596024e+04 9.866150938471086596e-01 5.161248214160016334e-03
6.001417870634173596e+04 1.004016511659429955e+00 5.281504215686254680e-03
6.001417874113751168e+04 9.974946706430839471e-01 5.299322065172086885e-03
6.001417877593328740e+04 9.925877852951755509e-01 5.168397069188314721e-03
6.001417881072906312e+04 1.000195774094638557e+00 5.195882926573976157e-03
6.001417884552484611e+04 1.003309589046464723e+00 5.385433576540929815e-03
6.001417888032062183e+04 1.008778012215959308e+00 5.269455688572275733e-03
6.001417891511639755e+04 1.005356052846461123e+00 5.283733968205298580e-03
6.001417894991217327e+04 1.005443468308398147e+00 5.335256291365551504e-03
6.001417898470794898e+04 1.007839295084469233e+00 5.255376847328953500e-03
6.001417901950373198e+04 1.001223308358826225e+00 5.305894595001764240e-03
6.001417905429950770e+04 1.014515558463133571e+00 5.350618358911892088e-03
6.001417908909528342e+04 1.007052308423456388e+00 5.290475035588825502e-03
6.001417912389105913e+04 1.007367175808935089e+00 5.295969424434726278e-03
6.001417915868683485e+04 1.008891499070116549e+00 5.287669358359004847e-03
6.001417919348261785e+04 1.014859684277817031e+00 5.313061366975584468e-03
6.001417922827839357e+04 1.012118412052960714e+00 5.277053790568254389e-03
6.001417926307416928e+04 1.010541096920307913e+00 5.402339121844275914e-03
6.001417929786994500e+04 1.011033240539863876e+00 5.293986377890098211e-03
6.001417933266572072e+04 1.013061304239061267e+00 5.371739966429261645e-03
6.001417936746150372e+04 1.019567287714099546e+00 5.303083024852018115e-03
6.001417940225727943e+04 1.018476932436160443e+00 5.301793735890673008e-03
6.001417943705305515e+04 1.018124069312080104e+00 5.459244206117062903e-03
6.001417947184883087e+04 1.021256798109958508e+00 5.372074617209086911e-03
6.001417950664460659e+04 1.014165045521446595e+00 5.354207456159804090e-03
6.001417954144038958e+04 1.022813537544156048e+00 5.419414767862395198e-03
6.001417957623616530e+04 1.021015054053656224e+00 5.289713451213581830e-03
6.001417961103194102e+04 1.021452068485938058e+00 5.245942699154575346e-03
6.001417964582771674e+04 1.021348253583576282e+00 5.248774602903757622e-03
6.001417968062349246e+04 1.022407877647576013e+00 5.250777319361863218e-03
6.001417971541927545e+04 1.014026602524147780e+00 5.295719076489729428e-03
6.001417975021505117e+04 1.024341549543195118e+00 5.366891969115590230e-03
6.001417978501082689e+04 1.016116840689571754e+00 5.300958129990305558e-03
6.001417981980660261e+04 1.012693941263121289e+00 5.371481882682182553e-03
6.001417985460237833e+04 1.024915629867880318e+00 5.594163123245231815e-03
6.001417988939816132e+04 1.016174290732470231e+00 5.342930146843277196e-03
6.001417992419393704e+04 1.023892513114386338e+00 5.384615697401525132e-03
6.001417995898971276e+04 1.027873931244242867e+00 5.530172926176676017e-03
6.001417999378548848e+04 1.010738482926979431e+00 5.374868369530205574e-03
6.001418002858126420e+04 1.010003052716693883e+00 5.491398218248078229e-03
6.001418006337703991e+04 1.016803923269358867e+00 5.481103877131280125e-03
6.001418009817281563e+04 1.014707931590058676e+00 5.390561395676837092e-03
6.001418013296859863e+04 1.016930453932568756e+00 5.439122953692952962e-03
6.001418016776437435e+04 1.024574163242199187e+00 5.470603350280825276e-03
6.001418020256015006e+04 1.008642255251851472e+00 5.345021759494649610e-03
6.001418023735592578e+04 1.015462811691075107e+00 5.424790732104192020e-03
6.001418027215170150e+04 1.008286012412793253e+00 5.340369854737138031e-03
6.001418030694748450e+04 1.014392758354419888e+00 5.422561207730173562e-03
6.001418034174326021e+04 1.029445692473605511e+00 5.422867544326397810e-03
6.001418037653903593e+04 1.028304560551563052e+00 5.531147721566659001e-03
6.001418041133481165e+04 1.019520739429550238e+00 5.495291834245262519e-03
6.001418044613058737e+04 1.009486414132861221e+00 5.422405124914721729e-03
6.001418048092636309e+04 1.012027816937932201e+00 5.394111916443370888e-03
6.001418051572213881e+04 1.008133171813790474e+00 5.375647524866606665e-03
6.001418055051792180e+04 1.022107584026657356e+00 5.485522290153782565e-03
6.001418058531369752e+04 1.009759732961965417e+00 5.345976138427439329e-03
6.001418062010947324e+04 1.013118152560893437e+00 5.336902510591251710e-03
6.001418065490524896e+04 1.014471200347579982e+00 5.399127158939366969e-03
6.001418068970102468e+04 1.018519266429416925e+00 5.386584030637036995e-03
6.001418072449680767e+04 1.022130768800794565e+00 5.402919354225126612e-03
6.001418075929258339e+04 1.005277795362254922e+00 5.253178632192861269e-03
6.001418079408835911e+04 1.007693921189006581e+00 5.327640835272367571e-03
6.001418082888413483e+04 1.015298440214237985e+00 5.307358004841440484e-03
6.001418086367991054e+04 1.016109539484294499e+00 5.401082015153708775e-03
6.001418089847569354e+04 1.013536454456267277e+00 5.346418431667595249e-03
6.001418093327146926e+04 1.002766121623254181e+00 5.379250718421033084e-03
6.001418096806724498e+04 1.001962159260340712e+00 5.309507993144313952e-03
6.001418100286302069e+04 9.960542277093709096e-01 5.259060372710784408e-03
6.001418103765879641e+04 1.010798566224572648e+00 5.386847075760882973e-03
6.001418107245457941e+04 9.968804171107066292e-01 5.264936138740044201e-03
6.001418110725035513e+04 9.962047019027917560e-01 5.247346654710712682e-03
6.001418114204613084e+04 9.970350109937546890e-01 5.333158791722081293e-03
6.001418117684190656e+04 1.005542625565077230e+00 5.360513986221813326e-03
6.001418121163768228e+04 1.005452577541431802e+00 5.382449305447937864e-03
6.001418124643346528e+04 1.005282822378172680e+00 5.344621655789990808e-03
6.001418128122924099e+04 9.983638563524896981e-01 5.320174659208921387e-03
6.001418131602501671e+04 9.993666568389342197e-01 5.378112091295186685e-03
6.001418135082079243e+04 9.900364225124109741e-01 5.428046930244502695e-03
6.001418138561656815e+04 1.004497925781827616e+00 5.306165702875881469e-03
6.001418142041234387e+04 9.970234402887760972e-01 5.232541752665238570e-03
6.001418145520811959e+04 9.929811292157372238e-01 5.237427979970438359e-03
6.001418149000390258e+04 9.998499044619583165e-01 5.186139775708122068e-03
6.001418152479967830e+04 9.922473041536038485e-01 5.263558898696441696e-03
6.001418155959545402e+04 1.001589141423130158e+00 5.279961377973877573e-03
6.001418159439122974e+04 1.001841524231897873e+00 5.273683182271612230e-03
6.001418162918700546e+04 1.001849575961184069e+00 5.218924245973134875e-03
6.001418166398278845e+04 9.932434646381718135e-01 5.218836217496011787e-03
6.001418169877856417e+04 1.001574815319515865e+00 5.254594754899708300e-03
6.001418173357433989e+04 1.002248157933144812e+00 5.213240055697255029e-03
6.001418176837011561e+04 1.005267358047935211e+00 5.235860972845189122e-03
6.001418180316589132e+04 9.860525864825893105e-01 5.156124101058093961e-03
6.001418183796166704e+04 9.852366070796158004e-01 5.259212816843580711e-03
6.001418187275744276e+04 1.003991632346086682e+00 5.248858607768926675e-03
6.001418190755322576e+04 9.841783017909635500e-01 5.112486396682938521e-03
6.001418194234900147e+04 1.000112760326062000e+00 5.138480406782392450e-03
6.001418197714477719e+04 9.984533219302661466e-01 5.191698476141021375e-03
6.001418201194055291e+04 9.906788621338260548e-01 5.140329688152318020e-03
6.001418204673632863e+04 9.816903179278897440e-01 5.106910756984472596e-03
6.001418208153211162e+04 9.869489024896446194e-01 5.141183393326090138e-03
6.001418211632788734e+04 9.951623494354356891e-01 5.236359390305152239e-03
6.001418215112366306e+04 1.000012444277674772e+00 5.202136380198243981e-03
6.001418218591943878e+04 9.928944354564535058e-01 5.181337801718649202e-03
6.001418222071521450e+04 1.000153406441095960e+00 5.207595006336761603e-03
6.001418225551099022e+04 1.008438879398170895e+00 5.247888711858557376e-03
6.001418229030676594e+04 9.958007046283525732e-01 5.224828657989109316e-03
6.001418232510254893e+04 9.957252541654620925e-01 5.165605525097351214e-03
6.001418235989832465e+04 9.939721911609635807e-01 5.232884246276244336e-03
6.001418239469410037e+04 9.975466939873361971e-01 5.211915450886467176e-03
6.001418242948987609e+04 9.899294344293857462e-01 5.148613088364339084e-03
6.001418246428565180e+04 9.996415014228799967e-01 5.200505249527444078e-03
6.001418249908143480e+04 1.001213921999733358e+00 5.180034433329765327e-03
6.001418253387721052e+04 9.968248166924810194e-01 5.191927637519418159e-03
6.001418256867298624e+04 9.966804820896336681e-01 5.220539002522503642e-03
6.001418260346876195e+04 9.886580658784047682e-01 5.150082275900010574e-03
6.001418263826453767e+04 1.000498254949411692e+00 5.281191728706011515e-03
6.001418267306032067e+04 9.997544965992213317e-01 5.193638751743755340e-03
6.001418270785609639e+04 9.917049075972514949e-01 5.184842018188397239e-03
6.001418274265187210e+04 9.895638679494170864e-01 5.215264721661141273e-03
6.001418277744764782e+04 1.006087261211628503e+00 5.307699158527719521e-03
6.001418281224342354e+04 9.935278244861326380e-01 5.222666894957436225e-03
6.001418284703919926e+04 9.985987825715978428e-01 5.224131626996741766e-03
6.001418288183497498e+04 1.002017967161989320e+00 5.229400382084443445e-03
6.001418291663075797e+04 9.978136478512844576e-01 5.198278340515050805e-03
6.001418295142653369e+04 9.996217641074502946e-01 5.239880838191993823e-03
6.001418298622230941e+04 9.970032399237243048e-01 5.259280847045614063e-03
6.001418302101808513e+04 1.016255684201658793e+00 5.296769487892775442e-03
6.001418305581386085e+04 1.004520492410603039e+00 5.267226072030979124e-03
6.001418309060964384e+04 9.920361880421166845e-01 5.270162110450445775e-03
6.001418312540541956e+04 1.015417026983012505e+00 5.459902001091945095e-03
6.001418316020119528e+04 1.012648643611090638e+00 5.394634716146751857e-03
6.001418319499697100e+04 1.015356283242434543e+00 5.442938652164609238e-03
6.001418322979274672e+04 1.011589738521484261e+00 5.443745091789461282e-03
6.001418326458852243e+04 1.013702524652583259e+00 5.368496844660899762e-03
6.001418329938429815e+04 1.017490574677944792e+00 5.605852869081556430e-03
6.001418333418008115e+04 1.016329322611414954e+00 5.668056602750277950e-03
6.001418336897585687e+04 1.016071035339676243e+00 5.574676482745018202e-03
6.001418340377163258e+04 1.009866697719764339e+00 5.372975099852808634e-03
6.001418343856741558e+04 1.014502882095351444e+00 5.434388960415136374e-03
6.001418347336319130e+04 1.014863503745957463e+00 5.475626154089334972e-03
6.001418350815896702e+04 1.028454174833960844e+00 5.658409651534268038e-03
6.001418354295474273e+04 1.020088976771162725e+00 5.487804231868854618e-03
6.001418357775051845e+04 1.029042125041604416e+00 5.559591260665095423e-03
6.001418361254630145e+04 1.027115527454263377e+00 5.637534626286802401e-03
6.001418364734207717e+04 1.016735967314610800e+00 5.499039616477317816e-03
6.001418368213785288e+04 1.005305820670936434e+00 5.359688732579838411e-03
6.001418371693362860e+04 1.021001438210291434e+00 5.598354662480617069e-03
6.001418375172940432e+04 1.005068673270468338e+00 5.439723726244723688e-03
6.001418378652518004e+04 1.011804150522580992e+00 5.492227080956307329e-03
6.001418382132095576e+04 1.015586271053380729e+00 5.594336559822961526e-03
6.001418385611673875e+04 1.010915104008746068e+00 5.518915923516440510e-03
6.001418389091251447e+04 1.013918814044857175e+00 5.421686878868934439e-03
6.001418392570829019e+04 1.011578708581670982e+00 5.428475217377630967e-03
6.001418396050407318e+04 1.009331966826557681e+00 5.438969868916163942e-03
6.001418399529984890e+04 1.018722388381246846e+00 5.540073445199413318e-03
6.001418403009562462e+04 1.008000021302423832e+00 5.262098942510375944e-03
6.001418406489140034e+04 1.006905475578560027e+00 5.300498279498001841e-03
6.001418409968717606e+04 1.015310474826330855e+00 5.418522801806931015e-03
6.001418413448295905e+04 1.008474915912035641e+00 5.332878430415118574e-03
6.001418416927873477e+04 1.005354826779913502e+00 5.318108720261584960e-03
6.001418420407451049e+04 1.004280437711917440e+00 5.355160044836235721e-03
6.001418423887028621e+04 1.015174271476866341e+00 5.485205800858929462e-03
6.001418427366606193e+04 1.003461441861651426e+00 5.297859983272518343e-03
6.001418430846184492e+04 1.013748756673526819e+00 5.359802772691122340e-03
6.001418434325762064e+04 1.009715574781124170e+00 5.350701516991378769e-03
6.001418437805339636e+04 1.010741347297304138e+00 5.316665097301585992e-03
6.001418441284917208e+04 1.001717290723325160e+00 5.267089745281499681e-03
6.001418444764494780e+04 1.005005925987543014e+00 5.485103398055688091e-03
6.001418448244072351e+04 1.004918857080268735e+00 5.389493092151155171e-03
6.001418451723649923e+04 1.004998831642500479e+00 5.346208108760184749e-03
6.001418455203228223e+04 1.005900125309402204e+00 5.275290602428244630e-03
6.001418458682805795e+04 1.002460867254204135e+00 5.195186510416352488e-03
6.001418462162383366e+04 1.000513268455496707e+00 5.286370176720622815e-03
6.001418465641960938e+04 9.951037874409854878e-01 5.178281329553413928e-03
6.001418469121538510e+04 1.007191907150032151e+00 5.264271770528769316e-03
6.001418472601116810e+04 1.005263164488408467e+00 5.432476080006762818e-03
6.001418476080694381e+04 1.001180022480129272e+00 5.327804770060220671e-03
6.001418479560271953e+04 1.005814598702248430e+00 5.363898654967042164e-03
6.001418483039849525e+04 9.964826279186073110e-01 5.281686416942239261e-03
6.001418486519427097e+04 9.971280878893836741e-01 5.292963227754957610e-03
6.001418489999004669e+04 9.979295833343695410e-01 5.425143940605908592e-03
6.001418493478582241e+04 9.972234233017408522e-01 5.274474406049662993e-03
6.001418496958160540e+04 1.000119958116533203e+00 5.335341054898109017e-03
6.001418500437738112e+04 1.003110444965230608e+00 5.351262093549542104e-03
6.001418503917315684e+04 9.982580930772055883e-01 5.456195832318701429e-03
6.001418507396893256e+04 1.000566237018003291e+00 5.405353481554347507e-03
6.001418510876470827e+04 1.003537279156368589e+00 5.439319664746504988e-03
6.001418514356049127e+04 1.013843828306191908e+00 5.539994276892465895e-03
6.001418517835626699e+04 9.942769736084462462e-01 5.397542790766016868e-03
6.001418521315204271e+04 9.885434615768666777e-01 5.278980038456016106e-03
6.001418524794781843e+04 9.967266525699783886e-01 5.350009558080752806e-03
6.001418528274359414e+04 9.821001719748457814e-01 5.276794962810244308e-03
6.001418531753937714e+04 9.898334211711194985e-01 5.315413372729175384e-03
6.001418535233515286e+04 9.728433021480380472e-01 5.236296802723968552e-03
6.001418538713092858e+04 9.905609672475916838e-01 5.466550899092993340e-03
6.001418542192670429e+04 9.730027963666192381e-01 5.189333697862743254e-03
6.001418545672248001e+04 9.786232439020041696e-01 5.211742094852115856e-03
6.001418549151825573e+04 9.771939439014769579e-01 5.136795620301864984e-03
6.001418552631403145e+04 9.840054431149245495e-01 5.244624500476935750e-03
6.001418556110981444e+04 9.831703206833372066e-01 5.250576269005031646e-03
6.001418559590559016e+04 9.797832786213095391e-01 5.340103705312625702e-03
6.001418563070136588e+04 9.920063746338704247e-01 5.368952890972046761e-03
6.001418566549714160e+04 9.794613297754887205e-01 5.215178120406670746e-03
6.001418570029291732e+04 9.846953062106941212e-01 5.378771288077737085e-03
6.001418573508869304e+04 9.706083175607090885e-01 5.249449592823501876e-03
6.001418576988446875e+04 9.839681956344928926e-01 5.465397173695075127e-03
6.001418580468025175e+04 9.878239087736602198e-01 5.416296253340705316e-03
6.001418583947602747e+04 9.767291596169381807e-01 5.315892886330450887e-03
6.001418587427180319e+04 9.770875799602278811e-01 5.341665385624025549e-03
6.001418590906757890e+04 9.874636816931589012e-01 5.528239358374339649e-03
6.001418594386335462e+04 9.818706029799413315e-01 5.395015520436457351e-03
6.001418597865913762e+04 9.757314865241903945e-01 5.311735596049373641e-03
6.001418601345491334e+04 9.817618906310310312e-01 5.490526266588253990e-03
6.001418604825068905e+04 9.766388965351040508e-01 5.321802719307770074e-03
6.001418608304646477e+04 9.870385365455527360e-01 5.515571616062710757e-03
6.001418611784224049e+04 9.754684539086820871e-01 5.328356484520393663e-03
6.001418615263801621e+04 9.845110397078850051e-01 5.361708190281418845e-03
6.001418618743379193e+04 9.774354268548509639e-01 5.459742289727851153e-03
6.001418622222957492e+04 9.665678305821034932e-01 5.281852436985436626e-03
6.001418625702535064e+04 9.737239505530536077e-01 5.306577646645537286e-03
6.001418629182112636e+04 9.699577511259057649e-01 5.207057100181065878e-03
6.001418632661690208e+04 9.800362516077875119e-01 5.363614581492733360e-03
6.001418636141267780e+04 9.749924228314650332e-01 5.165434616845336092e-03
6.001418639620846079e+04 9.802173974377152987e-01 5.250297401618611755e-03
6.001418643100423651e+04 9.840868498157433475e-01 5.258974035483960849e-03
6.001418646580001223e+04 9.795822381154376535e-01 5.183280385133964829e-03
6.001418650059578795e+04 9.794535122546644823e-01 5.269868192863251879e-03
6.001418653539156367e+04 9.748486278687977791e-01 5.175216342301266169e-03
6.001418657018734666e+04 9.657251498755099473e-01 5.086882173885872750e-03
6.001418660498312238e+04 9.948049960123983571e-01 5.266557388280822261e-03
6.001418663977889810e+04 9.777293235972198682e-01 5.147067494339868481e-03
6.001418667457467382e+04 9.766468499403734294e-01 5.120649264489484688e-03
6.001418670937044953e+04 9.791711521632364690e-01 5.179682230069926341e-03
6.001418674416623253e+04 9.729523662253776184e-01 5.128813033005713909e-03
6.001418677896200825e+04 9.865133803830338222e-01 5.235134496689441107e-03
6.001418681375778397e+04 9.832748655331956522e-01 5.232060501640357041e-03
6.001418684855355968e+04 1.001563237676494911e+00 5.356959211499142531e-03
6.001418688334933540e+04 1.008934843274171378e+00 5.683776405959051724e-03
6.001418691814511840e+04 9.800976208305433035e-01 5.649183630757249712e-03
6.001418695294089412e+04 9.881152701349401601e-01 5.298805378732480455e-03
6.001418698773666983e+04 9.939115653631134251e-01 5.283168098996417379e-03
6.001418702253244555e+04 9.812008081118327452e-01 5.204029153602284311e-03
6.001418705732822127e+04 9.980606149424914308e-01 5.516217324725818626e-03
6.001418709212400427e+04 1.001636181343994902e+00 5.847954531345811793e-03
6.001418712691977998e+04 1.000824407251277970e+00 5.904212746593532485e-03
6.001418716171555570e+04 9.982107621800108133e-01 5.772605593367246928e-03
6.001418719651133142e+04 9.901580000934259163e-01 5.450214851069033056e-03
6.001418723130710714e+04 1.005970968793743259e+00 5.712310422150446501e-03
6.001418726610289013e+04 9.960910149503592326e-01 5.497003375361670004e-03
6.001418730089866585e+04 9.884034932718882560e-01 5.355263424187463664e-03
6.001418733569444157e+04 9.864092158819652845e-01 5.274628168635720794e-03
6.001418737049021729e+04 9.953692943778147395e-01 5.438895392480722416e-03
6.001418740528599301e+04 1.006633695076473156e+00 5.860109424712333509e-03
6.001418744008176873e+04 9.969296534333351723e-01 5.653207217886194701e-03
6.001418747487754445e+04 9.991900918453044955e-01 5.413933582721120602e-03
6.001418750967332744e+04 9.877186858077222631e-01 5.332658907477680343e-03
6.001418754446910316e+04 9.917613776461877695e-01 5.471484168694763436e-03
6.001418757926487888e+04 1.007859715858569372e+00 5.475207518102771787e-03
6.001418761406065460e+04 9.996122652387370300e-01 5.698398511346527105e-03
6.001418764885643031e+04 1.017672997470030039e+00 5.550215832121719456e-03
6.001418768365221331e+04 1.006908443781890261e+00 5.559949848720592731e-03
6.001418771844798903e+04 1.011576501854081656e+00 5.744438176374577418e-03
6.001418775324376475e+04 1.006802672096518414e+00 5.560032277773742718e-03
6.001418778803954046e+04 1.015010409020361770e+00 5.506660200102199594e-03
6.001418782283531618e+04 1.022266554429092311e+00 5.670485492411359366e-03
6.001418785763109190e+04 1.010828792812694887e+00 5.525593532438102806e-03
6.001418789242686762e+04 1.003851612098106916e+00 5.557330181676999048e-03
6.001418792722265061e+04 1.023990694644620447e+00 5.867394087123649175e-03
6.001418796201842633e+04 1.014794789933899599e+00 5.682920922442798520e-03
6.001418799681420205e+04 1.020025648857614042e+00 5.713680613468128354e-03
6.001418803160997777e+04 1.019455619608987007e+00 5.908745556044849891e-03
6.001418806640575349e+04 1.013806911791084175e+00 5.846782383484298157e-03
6.001418810120153648e+04 1.026002844872274888e+00 5.616206157710060612e-03
6.001418813599731220e+04 1.017390924712580969e+00 5.419757829475439596e-03
6.001418817079308792e+04 1.028564471712014594e+00 5.620592405159499476e-03
6.001418820558886364e+04 1.013067452293546777e+00 5.324368104751709373e-03
6.001418824038463936e+04 1.004769265022457336e+00 5.343817671443655722e-03
6.001418827518042235e+04 1.012306048670911673e+00 5.370720673137343443e-03
6.001418830997619807e+04 1.012129090448719682e+00 5.354138472265040916e-03
6.001418834477197379e+04 9.994158740478175096e-01 5.403615675773797665e-03
6.001418837956774951e+04 1.014179624775438882e+00 5.487968387671790689e-03
6.001418841436352523e+04 1.005061156569261760e+00 5.504992320761676987e-03
6.001418844915930822e+04 1.013010752950355808e+00 5.642499535419258881e-03
6.001418848395508394e+04 1.014070176532464895e+00 5.795676185863092751e-03
6.001418851875085966e+04 9.984899538182118173e-01 5.526065894802078930e-03
6.001418855354663538e+04 1.008574729006261217e+00 5.501036079858329965e-03
6.001418858834241109e+04 1.008731401985105691e+00 5.539237933470504693e-03
6.001418862313819409e+04 1.014031953294876942e+00 5.656284122132922837e-03
6.001418865793396981e+04 1.009477914791254927e+00 5.866969629500545097e-03
6.001418869272974553e+04 1.018645963309178892e+00 5.827721601125383961e-03
6.001418872752552124e+04 1.008383440811041698e+00 5.889599233119617062e-03
6.001418876232129696e+04 9.871784072862891390e-01 5.369068012476689231e-03
6.001418879711707996e+04 1.008520238558128446e+00 5.570510535373530102e-03
6.001418883191285568e+04 1.003904881630372170e+00 5.598515266130390383e-03
6.001418886670863139e+04 9.921412483104213864e-01 5.465207422981033583e-03
6.001418890150440711e+04 1.002202798242137760e+00 5.627605152497185820e-03
6.001418893630018283e+04 1.004354946003805038e+00 5.500716241128888670e-03
6.001418897109595855e+04 1.013354429502263843e+00 5.738065387566501988e-03
6.001418900589173427e+04 1.010502058115728019e+00 5.777201796192746319e-03
6.001418904068751726e+04 9.981906954868571269e-01 5.743205408774922256e-03
6.001418907548329298e+04 1.005656021474613526e+00 5.502357244949126341e-03
6.001418911027906870e+04 1.005065524190300152e+00 5.564393391110946524e-03
6.001418914507484442e+04 9.971197215580268614e-01 5.413792120158478390e-03
6.001418917987062014e+04 1.000467014716298619e+00 5.306943056990393037e-03
6.001418921466640313e+04 9.954410161556538350e-01 5.271988343489858973e-03
6.001418924946217885e+04 9.954633773601426761e-01 5.323600409158514742e-03
6.001418928425795457e+04 9.875830110122526539e-01 5.249252818591137841e-03
6.001418931905373029e+04 9.955362030895448244e-01 5.253401592813642350e-03
6.001418935384950601e+04 9.834192692125126589e-01 5.296332531011859433e-03
6.001418938864528172e+04 9.889897669344406284e-01 5.285840564274785734e-03
6.001418942344105744e+04 9.844368772077914942e-01 5.239831060770144475e-03
6.001418945823684044e+04 9.803284585077881585e-01 5.261828926642399609e-03
6.001418949303261616e+04 9.863037132903390569e-01 5.351895301621242482e-03
6.001418952782839187e+04 9.762406750591230420e-01 5.319404352070926899e-03
6.001418956262416759e+04 9.774068236687060152e-01 5.331784866057004760e-03
6.001418959741994331e+04 9.738992443285650058e-01 5.544938332826844334e-03
6.001418963221572631e+04 9.724998963681494857e-01 5.292937583751632265e-03
6.001418966701150202e+04 9.848368812158055929e-01 5.423043085162533063e-03
6.001418970180727774e+04 9.868443939653479546e-01 5.387674567769611990e-03
6.001418973660305346e+04 9.744703519145950787e-01 5.210269670647630323e-03
6.001418977139882918e+04 9.717843000193721048e-01 5.188335289566908294e-03
6.001418980619460490e+04 9.718688896602785121e-01 5.249977024237816904e-03
6.001418984099038062e+04 9.742401096718807940e-01 5.334551550794518378e-03
6.001418987578616361e+04 9.812298344090016888e-01 5.385949028026739901e-03
6.001418991058193933e+04 9.854017925825793167e-01 5.338280115307711231e-03
6.001418994537771505e+04 9.882948513625339215e-01 5.349807078462163676e-03
6.001418998017349077e+04 9.804747178221661086e-01 5.297992784029111231e-03
6.001419001496926649e+04 9.852251209884349548e-01 5.323239608493912818e-03
6.001419004976504948e+04 9.843047908346004293e-01 5.259879893981400482e-03
6.001419008456082520e+04 9.828344711533560929e-01 5.359466246899460308e-03
6.001419011935660092e+04 9.704756795709366113e-01 5.269653387167928804e-03
6.001419015415237664e+04 9.793885193576729042e-01 5.406472209459028087e-03
6.001419018894815235e+04 9.832622860922907160e-01 5.364970330394336177e-03
6.001419022374393535e+04 9.843782826621519932e-01 5.342945502464913413e-03
6.001419025853971107e+04 9.844843298554485367e-01 5.377783018394558141e-03
6.001419029333548679e+04 9.855021938232466638e-01 5.287754120174500971e-03
6.001419032813126250e+04 9.733225617936197560e-01 5.286845443696075626e-03
6.001419036292703822e+04 9.751191926088838002e-01 5.372560718711130723e-03
6.001419039772281394e+04 9.856481771976520756e-01 5.410318500416095612e-03
6.001419043251858966e+04 9.786536363921336523e-01 5.349995417414643399e-03
6.001419046731437265e+04 9.767193837652743404e-01 5.315933219387340876e-03
6.001419050211014837e+04 9.791371268705556519e-01 5.285540070516001922e-03
6.001419053690592409e+04 9.815422240979504442e-01 5.383809461785779571e-03
6.001419057170170709e+04 9.845701685165538786e-01 5.329043389765499711e-03
6.001419060649748280e+04 9.821622404217337232e-01 5.418068525643871154e-03
6.001419064129325852e+04 9.752636951938739029e-01 5.210730036483948897e-03
6.001419067608903424e+04 9.760926550701288784e-01 5.297008520951773658e-03
6.001419071088480996e+04 9.866390348270558386e-01 5.291507106662734182e-03
6.001419074568058568e+04 9.787778195394007952e-01 5.237804656559729745e-03
6.001419078047636140e+04 9.757679791133216929e-01 5.240340569496172024e-03
6.001419081527214439e+04 9.768100644257278198e-01 5.212896376976943434e-03
6.001419085006792011e+04 9.803662880883775577e-01 5.211896367218667517e-03
6.001419088486369583e+04 9.831849088802553371e-01 5.246300094119182682e-03
6.001419091965947155e+04 9.768051691250451141e-01 5.229087345467996542e-03
6.001419095445524727e+04 9.834595884519039544e-01 5.370968034944174560e-03
6.001419098925103026e+04 9.900006018639642136e-01 5.276474935992542768e-03
6.001419102404680598e+04 1.001918993503895683e+00 5.404353010976756591e-03
6.001419105884258170e+04 9.866751720763350386e-01 5.388229398752621656e-03
6.001419109363835742e+04 9.854117326042595160e-01 5.334721382790508226e-03
6.001419112843413313e+04 9.807871347840459997e-01 5.233171822102969037e-03
6.001419116322991613e+04 9.902152089173990035e-01 5.353296058057328485e-03
6.001419119802569185e+04 9.858719779146536411e-01 5.251811555251565539e-03
6.001419123282146757e+04 9.855852118119362570e-01 5.240226904213269102e-03
6.001419126761724328e+04 9.928864486798052447e-01 5.270831877246769277e-03
6.001419130241301900e+04 9.854734574219613519e-01 5.217054076829838981e-03
6.001419133720880200e+04 9.995887215624084110e-01 5.427239429905652245e-03
6.001419137200457772e+04 9.947474885903714314e-01 5.381277106143184802e-03
6.001419140680035343e+04 9.953416135200515713e-01 5.404911095310108854e-03
6.001419144159612915e+04 9.908832361404503741e-01 5.391732811512434283e-03
6.001419147639190487e+04 9.997317935133277489e-01 5.331386320551521549e-03
6.001419151118768787e+04 1.004970226673296496e+00 5.346387800998810870e-03
6.001419154598346358e+04 1.010952884979604782e+00 5.339260754841011064e-03
6.001419158077923930e+04 1.007454118680982003e+00 5.343944793302721034e-03
6.001419161557501502e+04 1.019311867984795894e+00 5.334430747097022515e-03
6.001419165037079074e+04 1.009581536443987737e+00 5.353069617330126484e-03
6.001419168516657373e+04 1.016445934167804044e+00 5.273450944567921982e-03
6.001419171996234945e+04 1.016101235028317618e+00 5.336845350822895691e-03
6.001419175475812517e+04 1.028267158314384755e+00 5.409423481189890026e-03
6.001419178955390089e+04 1.021081752246108421e+00 5.332966974155141718e-03
6.001419182434967661e+04 1.018317403490404782e+00 5.385668917547930569e-03
6.001419185914545233e+04 1.012806772710749925e+00 5.224032887666311964e-03
6.001419189394122805e+04 1.013894474108223198e+00 5.279800766205013790e-03
6.001419192873701104e+04 1.016297003481160921e+00 5.286606936976104461e-03
6.001419196353278676e+04 1.023765573884479974e+00 5.369791121646605610e-03
6.001419199832856248e+04 1.021097458057351082e+00 5.305761060485240932e-03
6.001419203312433820e+04 1.009109687954391266e+00 5.230513754496146119e-03
6.001419206792011391e+04 1.021307630838236058e+00 5.340907382283729618e-03
6.001419210271588963e+04 1.014735363384616340e+00 5.341941263461737026e-03
6.001419213751166535e+04 1.008040082963205464e+00 5.264818023813105236e-03
6.001419217230744835e+04 1.001539913954401451e+00 5.203520633873329367e-03
6.001419220710322406e+04 1.017238886532729980e+00 5.301793212785701342e-03
6.001419224189899978e+04 1.011366227069302015e+00 5.291644281023797844e-03
6.001419227669477550e+04 1.011694865170863267e+00 5.339738805556990160e-03
6.001419231149055122e+04 1.011325538248584399e+00 5.265599842809935704e-03
6.001419234628633421e+04 1.020847288467266134e+00 5.408693194356242913e-03
6.001419238108210993e+04 1.018554550998098440e+00 5.376138949902247062e-03
6.001419241587788565e+04 1.004980245788196225e+00 5.212721622753872797e-03
6.001419245067366137e+04 1.018714936997874743e+00 5.283209227259593604e-03
6.001419248546943709e+04 1.020511692385940972e+00 5.298518090231438965e-03
6.001419252026522008e+04 1.019785880989058979e+00 5.244480610959985009e-03
6.001419255506099580e+04 1.025226571174729706e+00 5.305529748959615481e-03
6.001419258985677152e+04 1.012134471580953043e+00 5.214121768326675233e-03
6.001419262465254724e+04 1.031036594437686693e+00 5.310748016377060850e-03
6.001419265944832296e+04 1.019371375408678615e+00 5.298304333217348019e-03
6.001419269424410595e+04 1.026829653125288511e+00 5.371415882506436895e-03
6.001419272903988167e+04 1.026977221454254741e+00 5.396992007365520282e-03
6.001419276383565739e+04 1.027283335621094196e+00 5.380335928164405555e-03
6.001419279863143311e+04 1.030432537269773352e+00 5.422068945412643511e-03
6.001419283342720883e+04 1.036492440177811503e+00 5.464671164792721941e-03
6.001419286822299182e+04 1.028813822135008937e+00 5.459133601119576552e-03
6.001419290301876754e+04 1.027184911695782965e+00 5.422992091594136532e-03
6.001419293781454326e+04 1.030669410655868035e+00 5.426510590962701358e-03
6.001419297261031898e+04 1.027539027517193393e+00 5.306059732837905933e-03
6.001419300740609469e+04 1.029580574912988267e+00 5.407246249546224931e-03
6.001419304220187041e+04 1.032302794332576434e+00 5.397306774944924355e-03
6.001419307699764613e+04 1.017876627210027030e+00 5.314766493813129558e-03
6.001419311179342913e+04 1.014552652406465416e+00 5.284478897187925954e-03
6.001419314658920484e+04 1.006390959615914404e+00 5.151260156573952975e-03
6.001419318138498056e+04 1.010473685377502040e+00 5.190410193316613921e-03
6.001419321618075628e+04 1.024718935853108803e+00 5.295436777868265180e-03
6.001419325097653200e+04 1.023469075792240224e+00 5.234094715835499283e-03
6.001419328577231499e+04 1.019767471183923080e+00 5.281130770771717484e-03
6.001419332056809071e+04 1.016052373561693534e+00 5.272171750260933216e-03
6.001419335536386643e+04 1.009698608754650895e+00 5.235364579004692445e-03
6.001419339015964215e+04 1.012913051279600962e+00 5.253515204136735561e-03
6.001419342495541787e+04 1.013009657775960193e+00 5.239876388579855875e-03
6.001419345975119359e+04 1.021785893253467359e+00 5.250243226302589439e-03
6.001419349454696930e+04 1.016897162481694261e+00 5.214873003321062253e-03
6.001419352934275230e+04 1.011314205823163448e+00 5.228856043976765414e-03
6.001419356413852802e+04 1.014656049042295116e+00 5.212046732466725854e-03
6.001419359893430374e+04 1.008479580503558459e+00 5.244407670440619229e-03
6.001419363373007945e+04 1.012352395745080846e+00 5.268776013477358307e-03
6.001419366852585517e+04 1.004472049306910808e+00 5.140031273796635304e-03
6.001419370332163817e+04 1.002799568946354469e+00 5.185479931915339818e-03
6.001419373811741389e+04 1.009474128858958819e+00 5.246316950226622214e-03
6.001419377291318960e+04 1.004176981647437961e+00 5.162475850706341012e-03
6.001419380770896532e+04 1.002289961663079376e+00 5.185779088820379606e-03
6.001419384250474104e+04 1.000330528009688358e+00 5.205693861663142699e-03
6.001419387730051676e+04 1.002042876627428303e+00 5.247716939931060427e-03
6.001419391209629248e+04 9.975391407679760070e-01 5.255839842493923580e-03
6.001419394689207547e+04 9.913670517434628460e-01 5.195236299071508655e-03
6.001419398168785119e+04 9.867790238507858636e-01 5.143406663877419724e-03
6.001419401648362691e+04 9.920715909446502501e-01 5.190335583278605884e-03
6.001419405127940263e+04 9.977013733591520994e-01 5.211555446985985211e-03
6.001419408607517835e+04 9.912471225330247160e-01 5.137300728311126712e-03
6.001419412087096134e+04 9.966562244293897255e-01 5.218644351252768772e-03
6.001419415566673706e+04 9.885359039720427177e-01 5.160108160659549956e-03
6.001419419046251278e+04 9.943016167444580500e-01 5.184427571132668201e-03
6.001419422525828850e+04 9.971321466254382537e-01 5.188598127412542317e-03
6.001419426005406422e+04 1.013557087769612730e+00 5.388580905594076743e-03
6.001419429484984721e+04 9.977596199164162627e-01 5.303244809073107482e-03
6.001419432964562293e+04 9.950055472243436450e-01 5.256257894606097825e-03
6.001419436444139865e+04 9.941731798151650645e-01 5.225725347360593055e-03
6.001419439923717437e+04 1.003311657022241787e+00 5.272008108338936683e-03
6.001419443403295008e+04 1.000768070462998205e+00 5.232268630513440058e-03
6.001419446882872580e+04 1.004762996444369616e+00 5.284318331437595773e-03
6.001419450362450152e+04 9.962402356579823648e-01 5.233885459921569332e-03
6.001419453842028452e+04 9.982885552093335724e-01 5.230409540568174524e-03
6.001419457321606023e+04 9.883021189429251896e-01 5.268515562058127995e-03
6.001419460801183595e+04 9.997060629797290821e-01 5.356296550464176819e-03
6.001419464280761167e+04 9.927903703488035747e-01 5.304042780064340511e-03
6.001419467760338739e+04 9.946092051741348694e-01 5.398099583899168552e-03
6.001419471239917038e+04 1.000813087754224950e+00 5.331247013271885223e-03
6.001419474719494610e+04 1.000314422552397442e+00 5.320663804766707916e-03
6.001419478199072182e+04 1.002788781825696196e+00 5.384189744841473384e-03
6.001419481678649754e+04 9.871006981355083809e-01 5.278707089830926222e-03
6.001419485158227326e+04 9.850243233258744180e-01 5.142769245872268885e-03
6.001419488637804898e+04 9.944532643245480585e-01 5.274765377505491980e-03
6.001419492117382470e+04 9.992912562150205735e-01 5.511595731375731021e-03
6.001419495596960769e+04 9.940741202220736428e-01 5.258593433836362442e-03
6.001419499076538341e+04 9.975769154209950251e-01 5.276306664737475706e-03
6.001419502556115913e+04 9.933234543112549053e-01 5.215411601817408933e-03
6.001419506035693485e+04 9.964020361045868857e-01 5.268292213114238870e-03
6.001419509515271056e+04 9.938393825947237081e-01 5.275959688129583033e-03
6.001419512994849356e+04 1.002810295421143971e+00 5.278008552892144226e-03
6.001419516474426928e+04 9.916772903990314081e-01 5.287208016152139360e-03
6.001419519954004500e+04 1.006599735765714820e+00 5.252244586332380748e-03
6.001419523433582071e+04 1.009373888284099685e+00 5.350880082090024581e-03
6.001419526913159643e+04 1.006841487005867508e+00 5.348533017636154623e-03
6.001419530392737943e+04 1.008785808534755635e+00 5.347554730559331802e-03
6.001419533872315515e+04 1.003790521462847973e+00 5.250513160238186490e-03
6.001419537351893086e+04 1.017197052751780628e+00 5.416129446024871980e-03
6.001419540831470658e+04 1.014340203500429416e+00 5.287845194322725664e-03
6.001419544311048230e+04 1.013285508225637566e+00 5.321103377059626348e-03
6.001419547790626530e+04 1.015916344366927460e+00 5.351926825774605719e-03
6.001419551270204101e+04 1.011543524746728151e+00 5.407265188188743743e-03
6.001419554749781673e+04 1.024805258020303089e+00 5.442543483981963220e-03
6.001419558229359245e+04 1.010341587885418502e+00 5.370742734542788971e-03
6.001419561708936817e+04 1.015433641717112589e+00 5.382216980375174702e-03
6.001419565188515116e+04 1.025353132321186189e+00 5.375333225765470055e-03
6.001419568668092688e+04 1.023449365298155112e+00 5.383668543033807465e-03
6.001419572147670260e+04 1.011859108668941021e+00 5.275605728248646334e-03
6.001419575627247832e+04 1.012244188369885167e+00 5.252089775729701544e-03
6.001419579106825404e+04 1.007351928971131239e+00 5.189434205929202223e-03
6.001419582586403703e+04 1.010080817896779060e+00 5.238992782179027752e-03
6.001419586065981275e+04 1.026533573182372372e+00 5.347964197263654386e-03
6.001419589545558847e+04 1.023289041068843552e+00 5.341963239352427555e-03
6.001419593025136419e+04 1.015297537911515890e+00 5.229497943534945972e-03
6.001419596504713991e+04 1.013105277108301117e+00 5.284588191388391032e-03
6.001419599984292290e+04 1.014665059224223898e+00 5.343841495966812107e-03
6.001419603463869862e+04 1.023430185850667806e+00 5.528495273539431147e-03
6.001419606943447434e+04 1.013999507984159054e+00 5.369484416207846722e-03
6.001419610423025006e+04 1.018047251955886523e+00 5.377076771897328772e-03
6.001419613902602578e+04 1.023128183949845171e+00 5.366140568553705997e-03
6.001419617382180149e+04 1.011684741117135466e+00 5.384826577483589269e-03
6.001419620861757721e+04 1.020729761697660720e+00 5.392984231961783087e-03
6.001419624341336021e+04 1.010170995655953252e+00 5.330846036315692836e-03
6.001419627820913593e+04 1.027846146540432937e+00 5.455700074329336915e-03
6.001419631300491164e+04 1.018257184764324697e+00 5.361455352423696342e-03
6.001419634780068736e+04 1.015305511182762688e+00 5.433111400438006555e-03
6.001419638259646308e+04 1.019753119083588233e+00 5.456743139048322346e-03
6.001419641739224608e+04 1.006565821924286785e+00 5.263240166492684849e-03
6.001419645218802179e+04 1.010394793616251174e+00 5.316888484088112994e-03
6.001419648698379751e+04 1.014162735918447522e+00 5.289956342600338028e-03
6.001419652177957323e+04 1.017215884981751639e+00 5.407765974042287940e-03
6.001419655657534895e+04 1.013505090104245276e+00 5.291765390085798222e-03
6.001419659137112467e+04 1.022450206026026320e+00 5.328087538699562836e-03
6.001419662616690039e+04 1.019383712133033137e+00 5.356736153221528310e-03
6.001419666096268338e+04 1.015248700124129266e+00 5.284995960125786832e-03
6.001419669575845910e+04 1.007675483396510030e+00 5.263747364094472497e-03
6.001419673055423482e+04 1.012066272227807096e+00 5.408327999833854698e-03
6.001419676535001054e+04 1.003207109995689628e+00 5.158183661746618652e-03
6.001419680014578626e+04 1.009234370495208477e+00 5.207152079445724786e-03
6.001419683494156197e+04 1.014469407322895034e+00 5.271771895669581653e-03
6.001419686973733769e+04 1.015158169261311638e+00 5.343714674324660623e-03
6.001419690453312069e+04 1.013891367305099322e+00 5.293454951986705133e-03
6.001419693932889641e+04 1.009243585123729581e+00 5.342929994211833254e-03
6.001419697412467212e+04 1.001129139758699660e+00 5.257536624879725375e-03
6.001419700892044784e+04 1.013905277607200173e+00 5.332310172348937033e-03
6.001419704371622356e+04 1.005563969094418475e+00 5.199746939677212659e-03
6.001419707851200656e+04 1.011689306996957249e+00 5.329822704626291027e-03
6.001419711330778227e+04 1.013815357161850228e+00 5.440736597395461928e-03
6.001419714810355799e+04 1.007851556734583820e+00 5.387760568687689940e-03
6.001419718289933371e+04 1.017105298366341781e+00 5.382377939664066864e-03
6.001419721769510943e+04 1.012987385542321039e+00 5.436467227873176440e-03
6.001419725249089242e+04 1.018772225617086358e+00 5.597189930805143709e-03
6.001419728728666814e+04 9.993480733498281143e-01 5.238955609931718847e-03
6.001419732208244386e+04 1.008722864220145121e+00 5.285590420037754311e-03
6.001419735687821958e+04 1.012079947702442695e+00 5.385914190634278655e-03
6.001419739167399530e+04 1.010943092690985701e+00 5.344957921604487176e-03
6.001419742646977829e+04 1.015078827530673022e+00 5.413694487914691433e-03
6.001419746126555401e+04 1.012789798365866689e+00 5.366538539376086020e-03
6.001419749606132973e+04 1.011084958399307121e+00 5.351599043928836549e-03
6.001419753085710545e+04 1.018404353312936328e+00 5.335902402239021611e-03
6.001419756565288117e+04 1.010089318633865751e+00 5.287158208673144871e-03
6.001419760044866416e+04 1.013105239264273205e+00 5.479336954933767059e-03
6.001419763524443988e+04 1.005750072378368998e+00 5.335093277748560216e-03
6.001419767004021560e+04 1.008290069400836098e+00 5.359681403856079475e-03
6.001419770483599132e+04 1.010488027855341198e+00 5.353297609090956408e-03
6.001419773963176704e+04 9.950227321612519216e-01 5.227115470890301638e-03
6.001419777442755003e+04 1.003848845367596221e+00 5.284004057249281835e-03
6.001419780922332575e+04 1.011040032947811973e+00 5.318463735652509232e-03
6.001419784401910147e+04 1.006500676490685198e+00 5.315006750247375233e-03
6.001419787881487719e+04 9.990828490528218531e-01 5.363981249207519508e-03
6.001419791361065290e+04 1.006498512274324630e+00 5.355680777808953345e-03
6.001419794840642862e+04 1.015314287020245843e+00 5.404292334978737233e-03
6.001419798320220434e+04 1.005124437228791079e+00 5.402427386187225872e-03
6.001419801799798734e+04 1.006270791742007953e+00 5.540882264077303006e-03
6.001419805279376305e+04 1.003378659380114390e+00 5.315847673888931917e-03
6.001419808758953877e+04 9.968997737065042886e-01 5.372773139701775280e-03
6.001419812238531449e+04 1.003176405203868304e+00 5.418514994825004635e-03
6.001419815718109021e+04 1.012791653704538497e+00 5.497304053357851723e-03
6.001419819197687320e+04 1.010862423606587512e+00 5.416320719853370130e-03
6.001419822677264892e+04 1.000197073437937512e+00 5.350211018279367285e-03
6.001419826156842464e+04 9.991523099279819853e-01 5.436221983817991245e-03
6.001419829636420036e+04 9.992709427069462746e-01 5.441434293481452016e-03
6.001419833115997608e+04 1.002010284557012909e+00 5.374355613010024617e-03
6.001419836595575180e+04 1.002709121275872084e+00 5.311928140324149485e-03
6.001419840075152752e+04 1.022023196765375674e+00 5.375323947540478799e-03
6.001419843554731051e+04 1.022377581091816978e+00 5.580339247967021181e-03
6.001419847034308623e+04 1.012082196680133217e+00 5.398219255912357385e-03
6.001419850513886195e+04 1.006217863066117824e+00 5.406349979074616049e-03
6.001419853993463767e+04 1.010130706676602319e+00 5.372983988852850744e-03
6.001419857473041338e+04 1.001622223095115949e+00 5.384939158546757365e-03
6.001419860952618910e+04 1.018803065609639624e+00 5.407845312417614882e-03
6.001419864432196482e+04 1.002380087778622419e+00 5.278128997976440188e-03
6.001419867911774782e+04 1.003334406533361811e+00 5.293567448176306721e-03
6.001419871391352353e+04 1.014954399761652137e+00 5.394659165355268973e-03
6.001419874870929925e+04 1.020998059905879218e+00 5.495397120017790800e-03
6.001419878350507497e+04 1.011932511445700067e+00 5.504332572532735432e-03
6.001419881830085069e+04 1.004426247933200012e+00 5.439865814837191969e-03
6.001419885309663368e+04 1.010503748766373278e+00 5.528063929935807773e-03
6.001419888789240940e+04 1.013727217123254754e+00 5.476479452771848902e-03
6.001419892268818512e+04 1.008621930503631026e+00 5.417875481046510733e-03
6.001419895748396084e+04 1.001771757202905455e+00 5.316184080418194513e-03
6.001419899227973656e+04 1.007835699146131692e+00 5.435235595749907805e-03
6.001419902707551955e+04 1.008632863731421914e+00 5.371813735194561068e-03
6.001419906187129527e+04 1.009301647301175997e+00 5.520566137346924820e-03
6.001419909666707099e+04 1.020413577678837447e+00 5.749154689051580794e-03
6.001419913146284671e+04 1.014175010086385775e+00 5.534818627938814170e-03
6.001419916625862243e+04 1.027838677469355977e+00 5.577495952543144210e-03
6.001419920105440542e+04 1.022971092558081052e+00 5.658750684768671171e-03
6.001419923585018114e+04 1.011633223974903073e+00 5.498426805223213462e-03
6.001419927064595686e+04 1.012792333974646075e+00 5.543230520562552818e-03
6.001419930544173258e+04 1.017946185768872747e+00 5.475012293344902643e-03
6.001419934023750830e+04 1.018667554917598084e+00 5.436531269298802531e-03
6.001419937503328401e+04 1.026054309630357153e+00 5.504611644812569191e-03
6.001419940982905973e+04 1.031848564730225348e+00 5.525800564546040107e-03
6.001419944462484273e+04 1.039134988989752317e+00 5.607005214487759126e-03
6.001419947942061845e+04 1.021411626913946158e+00 5.380165005397933957e-03
6.001419951421639416e+04 1.025412394638807845e+00 5.397119404899707214e-03
6.001419954901216988e+04 1.016978545287744451e+00 5.350152941256298977e-03
6.001419958380794560e+04 1.009074898639752638e+00 5.340671529796716006e-03
6.001419961860372860e+04 1.009562227211651120e+00 5.241869737187306554e-03
6.001419965339950431e+04 1.019884123319067193e+00 5.363820845760102624e-03
6.001419968819528003e+04 1.014746569680939237e+00 5.258718047680546043e-03
6.001419972299105575e+04 1.016590158311522663e+00 5.269388845187973278e-03
6.001419975778683147e+04 1.011600539310942182e+00 5.252781573873824966e-03
6.001419979258261446e+04 1.012874549583177908e+00 5.282430847256853503e-03
6.001419982737839018e+04 1.004461253472427984e+00 5.228254894829081380e-03
6.001419986217416590e+04 1.008598771115767345e+00 5.240863564025514780e-03
6.001419989696994162e+04 1.016918213483270161e+00 5.271373367938170587e-03
6.001419993176571734e+04 1.016028031950770405e+00 5.304220731188542121e-03
6.001419996656150033e+04 1.015222506975092642e+00 5.227445101207285443e-03
6.001420000135727605e+04 1.024571909588837482e+00 5.323845660715988658e-03
6.001420003615305177e+04 1.016060368629057020e+00 5.234844150290202808e-03
6.001420007094882749e+04 1.016087924917608909e+00 5.257220084869502867e-03
6.001420010574460321e+04 1.009305278843936948e+00 5.219118404784160205e-03
6.001420014054038620e+04 1.008229613768579780e+00 5.164221710482790745e-03
6.001420017533616192e+04 1.011888797643407001e+00 5.242377102580970949e-03
6.001420021013193764e+04 1.009253453779161536e+00 5.226462158338563042e-03
6.001420024492771336e+04 1.015471727772292887e+00 5.316182334477797047e-03
6.001420027972348907e+04 1.008848183862269599e+00 5.290203208330199712e-03
6.001420031451926479e+04 1.014590135177268815e+00 5.282311609632836004e-03
6.001420034931504051e+04 1.015044338742968177e+00 5.286202533913921149e-03
6.001420038411082351e+04 1.008118661881040934e+00 5.215243170027175114e-03
6.001420041890659923e+04 1.021048531117671132e+00 5.229741585866648154e-03
6.001420045370237494e+04 1.024538846472966780e+00 5.299319757513572086e-03
6.001420048849815066e+04 1.013119705053189934e+00 5.252326823040978122e-03
6.001420052329392638e+04 1.018991980683962906e+00 5.257406730651889744e-03
6.001420055808970938e+04 1.009977575974473130e+00 5.227103855026087563e-03
6.001420059288548509e+04 1.002523005202499373e+00 5.139698216854835140e-03
6.001420062768126081e+04 1.011748482840925112e+00 5.217081150505481490e-03
6.001420066247703653e+04 1.007609694864692429e+00 5.178578422358056169e-03
6.001420069727281225e+04 1.003401316138502475e+00 5.178786916709101316e-03
6.001420073206859524e+04 1.008977509570416542e+00 5.298677271246438406e-03
6.001420076686437096e+04 1.006796331406381473e+00 5.275227540529529510e-03
6.001420080166014668e+04 9.976007590511359879e-01 5.303953766051031776e-03
6.001420083645592240e+04 9.923879027631448135e-01 5.176159254507665432e-03
6.001420087125169812e+04 9.951093115375703180e-01 5.157299724262790971e-03
6.001420090604747384e+04 9.918131823746999531e-01 5.162843900431546458e-03
6.001420094084324955e+04 1.014605882722090735e+00 5.377681960444514325e-03
6.001420097563903255e+04 1.009738429014155781e+00 5.363493559893712549e-03
6.001420101043480827e+04 9.996700491201115923e-01 5.200492559714125877e-03
6.001420104523058399e+04 9.908940248733676404e-01 5.132075500536279790e-03
6.001420108002635970e+04 9.879589009421178014e-01 5.092162170045762097e-03
6.001420111482213542e+04 9.935164407878622761e-01 5.188524744660997709e-03
6.001420114961791114e+04 9.901922474005084851e-01 5.188152223726308007e-03
6.001420118441368686e+04 9.933630006975655569e-01 5.193497717124746782e-03
6.001420121920946985e+04 1.003841688878907235e+00 5.204613620754524467e-03
6.001420125400524557e+04 1.000942623935038078e+00 5.217578991174597752e-03
6.001420128880102129e+04 9.992345439410615926e-01 5.234179632695679964e-03
6.001420132359679701e+04 9.708452564094898207e-01 5.078999985269258381e-03
6.001420135839257273e+04 9.847862951274960475e-01 5.148654861077787970e-03
6.001420139318835572e+04 9.964085893563268126e-01 5.185710012920645082e-03
6.001420142798413144e+04 9.959285819343612900e-01 5.104095133518990468e-03
6.001420146277990716e+04 9.918473674386448780e-01 5.110790994980653895e-03
6.001420149757568288e+04 1.006482966168974924e+00 5.160057474227504500e-03
6.001420153237145860e+04 1.008221111084368404e+00 5.278504946401229789e-03
6.001420156716724159e+04 9.941101763924534707e-01 5.229147857741130688e-03
6.001420160196301731e+04 9.883751207029770613e-01 5.161187358543487674e-03
6.001420163675879303e+04 9.828929638745553810e-01 5.181270428721557360e-03
6.001420167155456875e+04 9.879648229774816715e-01 5.141315173578090737e-03
6.001420170635034447e+04 9.906917831342322289e-01 5.321474951779257487e-03
6.001420174114612746e+04 9.868502000082512993e-01 5.186269701949223869e-03
6.001420177594190318e+04 9.868195917736393152e-01 5.080930094545592704e-03
6.001420181073767890e+04 9.809611151221220293e-01 5.092124886757415717e-03
6.001420184553345462e+04 9.836624522336512300e-01 5.218817283016054763e-03
6.001420188032923033e+04 9.840255326224686128e-01 5.202721600930833301e-03
6.001420191512501333e+04 9.869638816692692940e-01 5.178888222531150172e-03
6.001420194992078905e+04 9.922604666378408433e-01 5.182033020822420129e-03
6.001420198471656477e+04 9.967479585223156802e-01 5.257603891258722656e-03
6.001420201951234048e+04 9.787248295409617382e-01 5.106910034906381700e-03
6.001420205430811620e+04 9.770350432418853925e-01 5.122547644870441633e-03
6.001420208910389920e+04 9.855571224417526421e-01 5.177951522498545379e-03
6.001420212389967492e+04 9.882763313262220572e-01 5.202541382534068420e-03
6.001420215869545063e+04 9.831781922652935712e-01 5.187095810445987304e-03
6.001420219349122635e+04 9.976535608360396212e-01 5.246538149038192621e-03
6.001420222828700207e+04 9.924915262747846523e-01 5.245170374646908502e-03
6.001420226308277779e+04 9.962339060380224209e-01 5.315674764315344789e-03
6.001420229787855351e+04 1.009211407060868870e+00 5.394108982515563588e-03
6.001420233267433650e+04 9.858817044447393263e-01 5.209525198750965778e-03
6.001420236747011222e+04 9.939883472772542694e-01 5.269282953211598328e-03
6.001420240226588794e+04 9.986773320510143881e-01 5.363551067380123438e-03
6.001420243706166366e+04 1.016835112099512495e+00 5.482912315134258474e-03
6.001420247185743938e+04 1.006880198523276482e+00 5.516800373370691658e-03
6.001420250665322237e+04 9.852687301581138923e-01 5.297147521830455029e-03
6.001420254144899809e+04 9.906457159846443483e-01 5.274242918592210276e-03
6.001420257624477381e+04 9.874371338602710990e-01 5.324184825742512596e-03
6.001420261104054953e+04 9.937253817672060396e-01 5.333300635134118929e-03
6.001420264583632525e+04 9.932176514319103200e-01 5.207333789350804092e-03
6.001420268063210096e+04 9.940566154214233174e-01 5.290156570483784196e-03
6.001420271542787668e+04 9.926595762364973652e-01 5.288794001379762931e-03
6.001420275022365968e+04 9.840796159268145882e-01 5.149867063231772929e-03
6.001420278501943540e+04 9.913165097951079918e-01 5.163537875226005547e-03
6.001420281981521111e+04 9.823398784822765517e-01 5.140724733445768690e-03
6.001420285461098683e+04 9.893576618844333037e-01 5.256238221722600232e-03
6.001420288940676255e+04 9.955701490277305554e-01 5.271151661065059425e-03
6.001420292420254555e+04 9.984349963496227387e-01 5.246550666286756669e-03
6.001420295899832126e+04 9.957831391733332760e-01 5.181049625150447972e-03
6.001420299379409698e+04 9.986693366740865274e-01 5.172095803135707062e-03
6.001420302858987270e+04 9.969574496719753043e-01 5.277229986163614779e-03
6.001420306338564842e+04 9.879491050231477001e-01 5.199031240894863744e-03
6.001420309818142414e+04 9.812542580466097064e-01 5.157725770959144772e-03
6.001420313297719986e+04 9.935519749688629387e-01 5.236089076395548068e-03
6.001420316777298285e+04 9.950429119549047963e-01 5.153976307370096606e-03
6.001420320256875857e+04 9.961339435633838058e-01 5.146636728274511449e-03
6.001420323736453429e+04 9.992431129254593092e-01 5.211148440980205125e-03
6.001420327216031001e+04 1.004973874744614193e+00 5.189186578259570581e-03
6.001420330695608573e+04 1.000599071433428300e+00 5.177671321452588515e-03
6.001420334175186872e+04 1.013892050400327260e+00 5.264062679852947284e-03
6.001420337654764444e+04 9.969179156994453228e-01 5.182345456413053712e-03
6.001420341134342016e+04 9.984210612171392496e-01 5.149259537914490509e-03
6.001420344613919588e+04 1.015469100619499576e+00 5.227297743973145783e-03
6.001420348093497159e+04 1.004481866620447139e+00 5.237057577950780807e-03
6.001420351573075459e+04 1.008567489052353272e+00 5.299502506355894919e-03
6.001420355052653031e+04 9.986145238637648136e-01 5.197836410294170983e-03
6.001420358532230603e+04 1.004886921795417720e+00 5.222389663621370554e-03
6.001420362011808174e+04 1.007219654687910637e+00 5.211397980039314884e-03
6.001420365491385746e+04 1.004339253744198857e+00 5.232499679020925255e-03
6.001420368970964046e+04 1.003044034539419149e+00 5.323614004094126030e-03
6.001420372450541618e+04 1.010278928530602860e+00 5.348649697358561113e-03
6.001420375930119189e+04 1.005962502953776427e+00 5.297830638889127267e-03
6.001420379409696761e+04 1.004228117753141358e+00 5.264355820015702986e-03
6.001420382889274333e+04 1.001335438534215472e+00 5.308675389384829614e-03
6.001420386368851905e+04 9.997667085386543473e-01 5.249082118934850216e-03
6.001420389848429477e+04 1.007210057803758829e+00 5.297952966474089864e-03
6.001420393328007776e+04 1.005508927439560996e+00 5.375600730657869621e-03
6.001420396807585348e+04 1.017670264144937997e+00 5.444662778446181066e-03
6.001420400287162920e+04 1.023463093527390289e+00 5.453899707582931383e-03
6.001420403766740492e+04 1.018240998432755839e+00 5.534247758404530967e-03
6.001420407246318064e+04 1.014132380962877944e+00 5.341036532159609308e-03
6.001420410725896363e+04 1.013655098280203504e+00 5.399680144227968562e-03
6.001420414205473935e+04 1.011282725232299562e+00 5.324844392615758933e-03
6.001420417685051507e+04 1.009288379298926674e+00 5.340613870267478004e-03
6.001420421164629079e+04 1.025126607675274970e+00 5.445937335205987620e-03
6.001420424644206651e+04 1.032621582837050855e+00 5.517653829884735552e-03
6.001420428123784950e+04 1.027800120869209355e+00 5.387018133707895812e-03
6.001420431603362522e+04 1.022988762431382925e+00 5.303914505404687570e-03
6.001420435082940094e+04 1.008299466292972513e+00 5.311991416894293674e-03
6.001420438562517666e+04 9.946841921955402732e-01 5.228486046327448893e-03
6.001420442042095237e+04 1.006486700290104341e+00 5.298921620359641101e-03
6.001420445521673537e+04 1.011138534858949223e+00 5.312369273591068149e-03
6.001420449001251109e+04 1.018313257537688310e+00 5.366601605073538506e-03
6.001420452480828681e+04 1.009621362139283773e+00 5.346366746815990091e-03
6.001420455960406252e+04 1.014451514136787580e+00 5.378939513084603566e-03
6.001420459439983824e+04 1.020394157534074253e+00 5.513811308304960961e-03
6.001420462919562124e+04 1.009264200144730061e+00 5.416610986760158480e-03
6.001420466399139696e+04 1.008893717386713851e+00 5.511895704242523834e-03
6.001420469878717267e+04 1.010093498318210159e+00 5.456110613313133913e-03
6.001420473358294839e+04 1.001703602129677018e+00 5.419909444717149923e-03
6.001420476837872411e+04 1.008918765492865965e+00 5.417723051336388422e-03
6.001420480317450711e+04 1.003719728539445688e+00 5.337959105163967571e-03
6.001420483797028282e+04 1.015033435845275944e+00 5.618698125838364997e-03
6.001420487276605854e+04 9.928336785049782787e-01 5.499164425855446355e-03
6.001420490756183426e+04 9.989870050269427093e-01 5.383485651167844825e-03
6.001420494235760998e+04 9.893131221896502847e-01 5.454859876207802764e-03
6.001420497715338570e+04 1.007453643933476251e+00 5.468835756234648703e-03
6.001420501194916142e+04 1.004374847849548669e+00 5.595403295029882131e-03
6.001420504674494441e+04 1.007888836475472338e+00 5.487502356012484254e-03
6.001420508154072013e+04 9.953593503272319953e-01 5.405751734129982805e-03
6.001420511633649585e+04 9.998484315685959301e-01 5.481441652515355208e-03
6.001420515113227157e+04 9.920227016706817391e-01 5.329356457481077697e-03
6.001420518592804729e+04 9.955336582664493505e-01 5.375987283767138733e-03
6.001420522072383028e+04 9.936038183342168484e-01 5.347985100627306379e-03
6.001420525551960600e+04 9.956652493227526879e-01 5.411458170869216412e-03
6.001420529031538172e+04 1.007969153229984816e+00 5.434938830020216022e-03
6.001420532511115744e+04 9.978844871637043701e-01 5.366862585872127743e-03
6.001420535990693315e+04 9.930020259666104687e-01 5.390618740967178038e-03
6.001420539470271615e+04 9.993472450059167622e-01 5.471184928321566783e-03
6.001420542949849187e+04 9.826002606300289210e-01 5.274765167571513792e-03
6.001420546429426759e+04 9.730898701679047136e-01 5.188656931540950104e-03
6.001420549909004330e+04 9.845627233973074377e-01 5.319552811360359935e-03
6.001420553388581902e+04 9.827064471052223693e-01 5.259869842956778514e-03
6.001420556868159474e+04 9.819105315017702118e-01 5.169780684373778690e-03
6.001420560347737046e+04 1.002324062176195740e+00 5.282195610314586141e-03
6.001420563827315345e+04 9.878361738631525890e-01 5.193882895664257530e-03
6.001420567306892917e+04 9.822555101587119308e-01 5.358344465895850672e-03
6.001420570786470489e+04 9.720351278318902777e-01 5.215022981511148979e-03
6.001420574266048061e+04 9.724477590081015421e-01 5.184101243171351965e-03
6.001420577745625633e+04 9.782111737387862993e-01 5.209032577687718567e-03
6.001420581225203932e+04 9.855650180463817467e-01 5.212648552796390541e-03
6.001420584704781504e+04 9.839052932950894670e-01 5.169258669917708472e-03
6.001420588184359076e+04 9.851966383056366405e-01 5.213628287493715999e-03
6.001420591663936648e+04 9.801981857674054721e-01 5.187567230536592987e-03
6.001420595143514220e+04 9.795267503400743037e-01 5.157060692621929197e-03
6.001420598623092519e+04 9.732078582671561673e-01 5.124120474179614214e-03
6.001420602102670091e+04 9.817096168857102345e-01 5.113255699909113015e-03
6.001420605582247663e+04 9.898290630532670109e-01 5.125651195557647498e-03
6.001420609061825235e+04 9.959732911546126388e-01 5.226784231358564195e-03
6.001420612541402807e+04 9.972037673291439530e-01 5.222900551547255722e-03
6.001420616020981106e+04 9.857361095510479565e-01 5.216480393757754602e-03
6.001420619500558678e+04 9.892023974919293972e-01 5.192368117487397572e-03
6.001420622980136250e+04 9.824168847157321860e-01 5.222948581000612031e-03
6.001420626459713822e+04 9.810584645768892775e-01 5.092251051597377308e-03
6.001420629939291393e+04 9.775960125709876047e-01 5.086578309657805927e-03
6.001420633418868965e+04 9.754221138476018016e-01 5.061350289706921697e-03
6.001420636898446537e+04 9.755225946470503784e-01 5.119172858948771443e-03
6.001420640378024837e+04 9.825474713140908145e-01 5.194802400110896771e-03
6.001420643857602408e+04 9.701680738343899657e-01 5.161553108157958432e-03
6.001420647337179980e+04 9.677805487061513778e-01 5.040407037567448505e-03
6.001420650816757552e+04 9.837492069542349560e-01 5.128354356035662656e-03
6.001420654296335124e+04 9.777139395364873309e-01 5.128522255652746310e-03
6.001420657775913423e+04 9.742476047246599880e-01 5.134000511267927842e-03
6.001420661255490995e+04 9.897945028579829829e-01 5.184524944314925984e-03
6.001420664735068567e+04 9.722589838048745214e-01 5.053501155979093530e-03
6.001420668214646139e+04 9.756646518478058194e-01 5.073831985807407928e-03
6.001420671694223711e+04 9.820042519638558787e-01 5.129960844749746965e-03
6.001420675173801283e+04 9.800695610284054782e-01 5.183502159457956809e-03
6.001420678653378855e+04 9.841915655049127132e-01 5.167330443983856117e-03
6.001420682132957154e+04 9.948155535557032803e-01 5.223576949054944615e-03
6.001420685612534726e+04 9.991403690577090879e-01 5.283489938941200552e-03
6.001420689092112298e+04 9.866406931355803378e-01 5.170659645207604550e-03
6.001420692571689870e+04 9.885115174606851074e-01 5.232145362017426131e-03
6.001420696051267441e+04 9.844463844911442996e-01 5.174902405519372743e-03
6.001420699530845741e+04 9.886745882570551203e-01 5.156940715501814529e-03
6.001420703010423313e+04 9.940518177018392576e-01 5.205057849616530688e-03
6.001420706490000885e+04 9.837357091826397504e-01 5.146587355043041184e-03
6.001420709969578456e+04 9.924800978273905505e-01 5.198222994325582547e-03
6.001420713449156028e+04 9.892339059141288526e-01 5.127433219894595405e-03
6.001420716928733600e+04 9.963584647202476940e-01 5.159782827594639430e-03
6.001420720408311172e+04 9.877284728545111525e-01 5.190977069735362714e-03
6.001420723887889471e+04 9.924815659960324332e-01 5.166018534472964670e-03
6.001420727367467043e+04 9.911535623788079175e-01 5.146791561586625680e-03
6.001420730847044615e+04 9.995177468349679684e-01 5.199708734080684194e-03
6.001420734326622187e+04 1.005577209451374632e+00 5.351226977479952608e-03
6.001420737806199759e+04 9.963739489520736514e-01 5.239466486249804225e-03
6.001420741285778058e+04 9.884649839704841012e-01 5.197524016303361680e-03
6.001420744765355630e+04 9.915711105889766230e-01 5.253918383603445666e-03
6.001420748244933202e+04 1.005249882770073988e+00 5.395012853952884345e-03
6.001420751724510774e+04 9.934778564195388961e-01 5.256909164782542360e-03
6.001420755204088346e+04 1.011285185734942971e+00 5.379131813546606487e-03
6.001420758683665917e+04 1.008886013879158883e+00 5.321782548449035047e-03
6.001420762163243489e+04 1.008302365224846175e+00 5.316626298370222270e-03
6.001420765642821789e+04 1.008054189014752300e+00 5.261025113295340026e-03
6.001420769122399361e+04 1.001503817863897305e+00 5.237968761923710720e-03
6.001420772601976932e+04 9.984375933079900900e-01 5.279386515765552290e-03
6.001420776081554504e+04 1.002420034539944549e+00 5.190236333581077673e-03
6.001420779561132076e+04 1.002630449204679808e+00 5.232351021753864004e-03
6.001420783040710376e+04 1.019747484609103694e+00 5.348974209545574732e-03
6.001420786520287947e+04 1.005068289875090004e+00 5.339192798802749190e-03
6.001420789999865519e+04 1.007014764304931420e+00 5.249768055886092771e-03
6.001420793479443819e+04 1.000157077041028852e+00 5.251405500555683496e-03
6.001420796959021391e+04 1.008012802580423362e+00 5.343302103778017724e-03
6.001420800438598963e+04 1.005821471804142719e+00 5.241935877648943622e-03
6.001420803918176534e+04 9.984539013341631186e-01 5.128755857475894575e-03
6.001420807397754106e+04 1.004475622225734943e+00 5.236947135537812353e-03
6.001420810877332406e+04 1.007346750773224775e+00 5.246015782220858972e-03
6.001420814356909978e+04 1.001884187468065068e+00 5.223092108739154325e-03
6.001420817836487549e+04 1.009043155114293766e+00 5.297732306259550147e-03
6.001420821316065121e+04 1.019235245369005227e+00 5.364411872560532861e-03
6.001420824795642693e+04 1.006610595222102056e+00 5.170202305180566192e-03
6.001420828275220265e+04 9.980850116103636704e-01 5.088293853319237996e-03
6.001420831754797837e+04 1.008214161540552878e+00 5.200395657832170698e-03
6.001420835234376136e+04 1.005849171148363252e+00 5.137136631336713423e-03
6.001420838713953708e+04 1.005928020327077510e+00 5.226651344425885075e-03
6.001420842193531280e+04 1.012346564334699384e+00 5.235863040842578774e-03
6.001420845673108852e+04 1.007365504154074554e+00 5.218557616343882585e-03
6.001420849152686424e+04 1.007314281177581705e+00 5.193045830393716762e-03
6.001420852632264723e+04 1.010181221476346369e+00 5.255036968433142962e-03
6.001420856111842295e+04 1.017031662037237050e+00 5.227883452003735665e-03
6.001420859591419867e+04 1.009267057269345624e+00 5.176779436984014354e-03
6.001420863070997439e+04 1.010343485347513726e+00 5.188816778970387067e-03
6.001420866550575010e+04 1.004018749328296600e+00 5.114126829409230621e-03
6.001420870030153310e+04 1.008610931460263371e+00 5.217243163316582361e-03
6.001420873509730882e+04 1.006089788075120062e+00 5.158532031787843586e-03
6.001420876989308454e+04 1.012146184818577543e+00 5.222796958372835988e-03
6.001420880468886025e+04 9.899553756654443371e-01 5.118013459497190547e-03
6.001420883948463597e+04 9.993072258571153998e-01 5.149527480875677049e-03
6.001420887428041897e+04 1.007364563179288020e+00 5.201342314013156914e-03
6.001420890907619469e+04 9.929157899518716857e-01 5.153430595679599040e-03
6.001420894387197040e+04 9.990378859399072775e-01 5.136764514273538945e-03
6.001420897866774612e+04 1.001134351017708202e+00 5.201413637938055896e-03
6.001420901346352184e+04 9.968879024963224200e-01 5.132437038320773748e-03
6.001420904825930484e+04 1.003008594435743195e+00 5.168152932481893426e-03
6.001420908305508055e+04 9.883102304289917983e-01 5.097240216371834789e-03
6.001420911785085627e+04 9.871148684306901844e-01 5.098420476910657008e-03
6.001420915264663199e+04 9.816562460565649850e-01 4.999075725556188440e-03
6.001420918744240771e+04 9.940694252829243016e-01 5.158319897204434630e-03
6.001420922223819070e+04 9.925697939298018246e-01 5.115027418462441203e-03
6.001420925703396642e+04 1.001105041903997961e+00 5.165849748250666423e-03
6.001420929182974214e+04 9.991358636569153129e-01 5.106052012152665839e-03
6.001420932662551786e+04 9.991994548316409652e-01 5.117523265431465559e-03
6.001420936142129358e+04 9.978541987843172478e-01 5.136412384477250306e-03
6.001420939621706930e+04 9.927051681697069974e-01 5.129400918608779426e-03
6.001420943101284502e+04 9.980276179112754775e-01 5.157921897881796898e-03
6.001420946580862801e+04 9.962592953013670316e-01 5.094538853219826406e-03
6.001420950060440373e+04 9.964309998772936661e-01 5.147521413966781381e-03
6.001420953540017945e+04 9.941199645191147738e-01 5.164415185988677909e-03
6.001420957019595517e+04 9.993319589148739190e-01 5.206323836820072118e-03
6.001420960499173088e+04 9.848010006352330148e-01 5.123402801850493980e-03
6.001420963978751388e+04 1.004420960687375297e+00 5.171066920845541516e-03
6.001420967458328960e+04 1.005986840177580888e+00 5.220907985632127456e-03
6.001420970937906532e+04 9.910710082265929977e-01 5.114328800250267544e-03
6.001420974417484103e+04 9.928053285947107121e-01 5.080642884713620737e-03
6.001420977897061675e+04 9.878825621514154554e-01 5.134056288320747174e-03
6.001420981376639975e+04 9.908740735705878766e-01 5.132805712703720526e-03
6.001420984856217547e+04 9.854413180218360990e-01 5.054577468921667323e-03
6.001420988335795118e+04 9.914793491933030500e-01 5.144287808745772600e-03
6.001420991815372690e+04 9.834483795067979761e-01 5.169499251182172427e-03
6.001420995294950262e+04 9.840093365025278649e-01 5.103703794590195089e-03
6.001420998774527834e+04 9.893969454373680028e-01 5.098511663099936086e-03
6.001421002254105406e+04 9.916230581302278857e-01 5.132758321011242179e-03
6.001421005733683705e+04 9.951473648753628165e-01 5.170978566441589500e-03
6.001421009213261277e+04 9.873643488854266792e-01 5.137217767216474724e-03
6.001421012692838849e+04 9.879907173681231614e-01 5.232521662015029128e-03
6.001421016172416421e+04 9.837412802090422792e-01 5.147158473719068948e-03
6.001421019651993993e+04 9.924046237872323761e-01 5.241951557572016238e-03
6.001421023131572292e+04 9.913118358050230228e-01 5.151033656849729296e-03
6.001421026611149864e+04 9.900769030976854790e-01 5.131772243589486845e-03
6.001421030090727436e+04 9.915093696442587312e-01 5.162014898737470221e-03
6.001421033570305008e+04 9.813698349361850148e-01 5.128742031573840267e-03
6.001421037049882580e+04 9.947637361949211998e-01 5.186251918742403565e-03
6.001421040529460151e+04 9.944074129546851548e-01 5.193202186744245129e-03
6.001421044009037723e+04 1.001725663473725048e+00 5.221071744522802656e-03
6.001421047488616023e+04 9.985264559879942770e-01 5.179603369592294775e-03
6.001421050968193595e+04 1.007654044223118772e+00 5.253509447492474456e-03
6.001421054447771166e+04 9.961015366783421143e-01 5.154967465094940741e-03
6.001421057927348738e+04 1.003853501784266689e+00 5.218250752854538058e-03
6.001421061406926310e+04 9.952454943986650537e-01 5.197484485200317035e-03
6.001421064886504610e+04 9.992163490622899547e-01 5.250266727966249741e-03
6.001421068366082181e+04 9.951708313632627867e-01 5.214893389972217672e-03
6.001421071845659753e+04 9.977974116815596650e-01 5.163491015982928610e-03
6.001421075325237325e+04 1.002628400336913916e+00 5.182605117550240226e-03
6.001421078804814897e+04 1.012301880904471485e+00 5.311018540719139418e-03
6.001421082284393196e+04 1.009271232446173672e+00 5.202316479194299924e-03
6.001421085763970768e+04 1.001114699786853190e+00 5.212363192531635839e-03
6.001421089243548340e+04 1.002716110845915054e+00 5.318460076052587519e-03
6.001421092723125912e+04 9.990989989746055233e-01 5.283296410317844631e-03
6.001421096202703484e+04 1.002860080870479287e+00 5.288327263292272318e-03
6.001421099682281056e+04 1.010473833763864349e+00 5.244603264417261983e-03
6.001421103161858628e+04 1.009948737749368108e+00 5.237604360838501311e-03
6.001421106641436927e+04 1.007394483930087903e+00 5.220833944661168978e-03
6.001421110121014499e+04 1.013698320134563291e+00 5.168244400379813294e-03
6.001421113600592071e+04 1.006472952107797969e+00 5.345323203313514376e-03


==> figures/ground-lc/202303080910_tic3788_r.dat <==
6.001214045062463993e+04 9.937666675332905708e-01 6.532000844041094441e-03
6.001214048895965243e+04 9.906432297398288789e-01 6.466832692754238138e-03
6.001214052376700420e+04 9.830573670276020470e-01 6.573468598778793755e-03
6.001214055857434869e+04 9.937742817211663304e-01 7.026451342575355634e-03
6.001214059338170046e+04 9.936164349077727387e-01 6.693239757183806239e-03
6.001214062818905950e+04 9.805894979419454982e-01 6.428696650804906730e-03
6.001214066299640399e+04 9.923050181310247853e-01 6.537318402901356670e-03
6.001214069780375576e+04 1.002823088116649108e+00 6.600350315029437920e-03
6.001214073261110752e+04 1.002707146750259737e+00 6.818631864830482746e-03
6.001214076741845929e+04 1.007097877457795443e+00 6.554646433316301153e-03
6.001214080222581106e+04 9.950661628265229375e-01 6.501545486555209384e-03
6.001214083703316282e+04 1.011626900724852396e+00 6.699441686857275473e-03
6.001214087184051459e+04 1.008680384262708785e+00 6.838887170666795891e-03
6.001214090664786636e+04 1.021324951114973567e+00 6.825004665195697970e-03
6.001214094145521813e+04 1.026179045547763957e+00 6.667818729173048166e-03
6.001214097626256989e+04 1.021451048826080177e+00 6.739468675650886129e-03
6.001214101106992166e+04 1.023017700082698767e+00 6.648276998024281979e-03
6.001214104587727343e+04 1.009320100558120714e+00 6.467696881967570366e-03
6.001214108068462519e+04 1.004259065199907930e+00 6.383343973517880549e-03
6.001214111549197696e+04 1.013287273477364581e+00 6.450753185279144500e-03
6.001214115029932145e+04 9.940059007679025171e-01 6.567531808044650872e-03
6.001214118510667322e+04 1.021962628405876705e+00 6.489629956732544114e-03
6.001214121991402499e+04 1.018792006761617630e+00 6.645960102082465112e-03
6.001214125472136948e+04 1.010097719184425147e+00 6.418553665546604392e-03
6.001214128952872125e+04 1.013169323080895134e+00 6.580461677101643973e-03
6.001214132433607301e+04 1.013001647647049808e+00 6.446159821729939218e-03
6.001214135914342478e+04 1.023277931850936628e+00 6.732248141358333597e-03
6.001214139395077655e+04 1.017432256005206481e+00 6.700328498681953557e-03
6.001214142875812831e+04 1.028374143858106216e+00 6.777621586749478164e-03
6.001214146356548008e+04 1.040233045998524064e+00 6.870698438964358522e-03
6.001214149837283185e+04 1.036677776934899597e+00 7.021048703098943002e-03
6.001214153318018361e+04 1.038484373102542380e+00 7.033500030049063753e-03
6.001214156798753538e+04 1.031159243972933126e+00 7.059864521454699629e-03
6.001214160279488715e+04 1.034207160164071881e+00 7.160090924773995259e-03
6.001214163760223892e+04 1.023391023129957444e+00 6.964484143304847108e-03
6.001214167240959068e+04 1.028859852671226260e+00 6.914539434896289916e-03
6.001214170721694245e+04 1.049133456499502293e+00 7.213081053533944298e-03
6.001214174202429422e+04 1.061403826109850401e+00 7.130144928894445455e-03
6.001214177683164598e+04 1.044574141399346123e+00 6.718585365609403004e-03
6.001214181163899048e+04 1.027533029523842067e+00 6.675831283977287124e-03
6.001214184644634224e+04 1.030276347900817013e+00 6.635865545788654195e-03
6.001214188125369401e+04 1.029889408563860798e+00 6.817589824589616841e-03
6.001214191606103850e+04 1.026531897809830562e+00 6.714336851229857871e-03
6.001214195086839027e+04 1.046827892964150353e+00 6.814504485856332471e-03
6.001214198567574203e+04 1.048294407890195679e+00 6.702204100020507302e-03
6.001214202048309380e+04 1.036232983119682149e+00 6.918130655529392686e-03
6.001214205529044557e+04 1.021673038376893494e+00 6.395904037439362373e-03
6.001214209009779734e+04 1.021376821692641546e+00 6.393387150421508958e-03
6.001214212490514910e+04 1.026537351652234697e+00 6.632600836138635540e-03
6.001214215971250087e+04 1.025767728030812176e+00 6.893061184741610704e-03
6.001214219451985264e+04 1.034330732521025586e+00 6.575104163186878958e-03
6.001214222932720440e+04 1.041706246993798324e+00 6.912316046232451841e-03
6.001214226413455617e+04 1.027180955033536014e+00 6.790083306976770969e-03
6.001214229894190794e+04 1.027811461369611212e+00 6.536107198849032060e-03
6.001214233374925971e+04 1.023766276862823954e+00 6.590640871953139940e-03
6.001214236855661147e+04 1.016995722548504011e+00 6.413671176292230942e-03
6.001214240336396324e+04 1.022287100875664656e+00 6.580471808615743004e-03
6.001214243817131501e+04 1.030090429010423358e+00 6.541760122556645150e-03
6.001214247297866677e+04 1.022765355528977960e+00 6.489130996795561095e-03
6.001214250778601127e+04 1.031005611655209764e+00 6.713315768012443653e-03
6.001214254259336303e+04 1.023623565552118198e+00 6.624266339252926281e-03
6.001214257740071480e+04 1.029813602056508959e+00 6.889690430400225406e-03
6.001214261220806657e+04 1.031915757093725405e+00 6.784931576845795211e-03
6.001214264701541106e+04 1.027779288079937015e+00 6.845551762653521999e-03
6.001214268182276282e+04 1.035176710234979591e+00 6.751491080877020448e-03
6.001214271663011459e+04 1.031878449507649620e+00 6.753573741788842719e-03
6.001214275143746636e+04 1.034685564651618872e+00 6.999716459762012760e-03
6.001214278624481813e+04 1.034781884570795230e+00 6.963788635409719902e-03
6.001214282105216989e+04 1.021738503342153326e+00 6.822668679210702053e-03
6.001214285585952166e+04 1.015945753779159633e+00 6.847882110616661244e-03
6.001214289066687343e+04 1.017228866947576416e+00 6.626209401156634045e-03
6.001214292547422519e+04 1.021528261837463036e+00 6.720947866936347916e-03
6.001214296028157696e+04 1.028549319508984539e+00 6.685474186258528843e-03
6.001214299508892873e+04 1.032773662656643943e+00 6.688173863241188115e-03
6.001214302989628050e+04 1.020322179339425928e+00 6.634746996249960525e-03
6.001214306470363226e+04 1.030960987192278910e+00 6.691590988559708783e-03
6.001214309951098403e+04 1.008733563967908031e+00 6.561774249686875594e-03
6.001214313431833580e+04 1.008595664685421722e+00 6.421759798669605251e-03
6.001214316912568756e+04 1.019194602700076668e+00 6.592582469421849958e-03
6.001214320393303933e+04 1.024911959415799823e+00 6.670867583940635025e-03
6.001214323874038382e+04 1.015509050652738221e+00 6.704860046804910628e-03
6.001214327354773559e+04 1.017728340966126854e+00 6.565699563700494630e-03
6.001214330835508736e+04 1.025131514000371391e+00 6.553807587965316227e-03
6.001214334316243185e+04 1.007125050124838106e+00 6.650203102582400404e-03
6.001214337796978361e+04 1.012213495127838092e+00 6.667948556387334573e-03
6.001214341277714266e+04 1.022030943563650540e+00 6.814011160805631857e-03
6.001214344758448715e+04 1.016482713375566505e+00 6.497163610305780983e-03
6.001214348239183892e+04 1.028428946876378314e+00 6.795634807138913915e-03
6.001214351719919068e+04 1.013849142745034460e+00 6.701390795748063574e-03
6.001214355200654245e+04 1.020714649374508065e+00 6.848457643819440104e-03
6.001214358681389422e+04 1.011828382190148146e+00 6.648835675443845461e-03
6.001214362162124598e+04 1.011411731532007474e+00 6.589572579035395290e-03
6.001214365642859775e+04 1.009359213360301322e+00 6.732706012871687851e-03
6.001214369123594952e+04 1.031092641469637083e+00 6.833282563205825277e-03
6.001214372604330129e+04 1.019541788843053354e+00 6.694320819285698443e-03
6.001214376085065305e+04 1.021658733458119972e+00 6.611301679400660714e-03
6.001214379565800482e+04 1.026250557958448439e+00 6.805738746275534837e-03
6.001214383046535659e+04 1.016455948696693534e+00 6.607786037702418486e-03
6.001214386527270835e+04 1.008817756324688286e+00 6.617554283411977364e-03
6.001214390008006012e+04 1.003552847989124031e+00 6.600111563916126120e-03
6.001214393488740461e+04 1.020249614621899781e+00 6.630604973998106139e-03
6.001214396969475638e+04 1.009579936532422284e+00 6.583877053656169917e-03
6.001214400450210815e+04 1.006482416894912246e+00 6.470120402879878108e-03
6.001214403930945264e+04 1.017339899647568435e+00 6.618021073244448674e-03
6.001214407411680440e+04 1.003490226816174280e+00 6.533427685412977748e-03
6.001214410892415617e+04 1.010344901522689964e+00 6.509141404434784679e-03
6.001214414373150794e+04 1.008308635822075860e+00 6.631753475620491556e-03
6.001214417853885971e+04 1.017106989671312078e+00 6.677181866597394454e-03
6.001214421334621147e+04 1.021470990786403021e+00 6.473885408244030998e-03
6.001214424815356324e+04 1.015574710349638421e+00 6.485485776372569566e-03
6.001214428296091501e+04 1.019429776916547237e+00 6.629933668407416401e-03
6.001214431776826677e+04 1.012220475939682451e+00 6.587793399899414572e-03
6.001214435257561854e+04 1.009937561076830415e+00 6.760490037029220044e-03
6.001214438738297031e+04 1.011086263815370589e+00 6.717098297048031477e-03
6.001214442219032208e+04 1.010294834072383852e+00 6.626206749631083706e-03
6.001214445699767384e+04 1.029746484276725438e+00 6.884927491996552761e-03
6.001214449180502561e+04 1.029743390482389387e+00 6.781810075502298953e-03
6.001214452661237738e+04 1.041620825444291132e+00 6.984156003163395805e-03
6.001214456141972914e+04 1.034483236386162908e+00 6.760877952465180717e-03
6.001214459622708091e+04 1.030320091451148112e+00 6.666364808214648129e-03
6.001214463103442540e+04 1.020190934870748301e+00 6.452103967398480598e-03
6.001214466584177717e+04 1.021888724798736936e+00 6.502481940492787008e-03
6.001214470064912894e+04 1.030958813109983607e+00 6.891668651923794561e-03
6.001214473545648070e+04 1.036926936146877587e+00 6.769520846511742872e-03
6.001214477026383247e+04 1.019218704553876087e+00 6.554867142333665499e-03
6.001214480507118424e+04 1.027559703099647725e+00 6.549817935726253738e-03
6.001214483987853600e+04 1.036021355606924876e+00 6.592892742177863807e-03
6.001214487468588050e+04 1.010391868656093983e+00 6.366749114945614331e-03
6.001214490949323226e+04 1.014796243719520152e+00 6.435809693653708925e-03
6.001214494430058403e+04 1.025418039058048958e+00 6.673121890244591327e-03
6.001214497910793580e+04 1.021686503529732448e+00 6.491932414351485152e-03
6.001214501391528756e+04 1.031303998904034458e+00 6.549662222161425906e-03
6.001214504872263933e+04 1.012855609029051474e+00 6.556831583179212330e-03
6.001214508352999110e+04 1.031213760661824574e+00 6.728731662984879618e-03
6.001214511833734286e+04 1.006400010786636878e+00 6.416624329332831084e-03
6.001214515314469463e+04 1.021303084610444500e+00 6.522328795890145435e-03
6.001214518795204640e+04 1.027854825408590855e+00 6.562293688600685446e-03
6.001214522275939817e+04 1.032957020773071610e+00 6.554163625967190411e-03
6.001214525756674993e+04 1.027964148184276727e+00 6.791295896582752629e-03
6.001214529237410170e+04 1.028438754212326334e+00 6.649999143847883445e-03
6.001214532718145347e+04 1.027113920310609441e+00 6.589772407164486839e-03
6.001214536198880523e+04 1.035226137120255574e+00 6.688496384787093185e-03
6.001214539679614973e+04 1.037510688236664702e+00 6.841180684815195527e-03
6.001214543160350149e+04 1.034560287226528041e+00 6.885468558957836237e-03
6.001214546641085326e+04 1.033512538538533088e+00 6.555741034584466713e-03
6.001214550121820503e+04 1.030167072414893692e+00 6.559469825110463524e-03
6.001214553602555679e+04 1.040269361634950762e+00 6.846195773596257597e-03
6.001214557083290856e+04 1.050295923729129166e+00 7.209562271965889134e-03
6.001214560564025305e+04 1.050370191804195219e+00 7.052559811353676864e-03
6.001214564044760482e+04 1.041486090751845728e+00 6.528116358816185572e-03
6.001214567525495659e+04 1.041821770496828004e+00 6.558505455528120497e-03
6.001214571006230835e+04 1.029034386725517614e+00 6.462223988642368071e-03
6.001214574486966012e+04 1.037430383378483922e+00 6.611934147527400753e-03
6.001214577967701189e+04 1.058511953008593576e+00 6.837482124456503892e-03
6.001214581448436365e+04 1.051490805826203578e+00 6.801302355571344459e-03
6.001214584929171542e+04 1.047132593810554457e+00 6.869165814571952418e-03
6.001214588409906719e+04 1.043544644067171845e+00 6.954626026559416335e-03
6.001214591890641896e+04 1.045825712168924504e+00 6.835525865203137715e-03
6.001214595371377072e+04 1.043814001481024434e+00 6.588799089297126335e-03
6.001214598852112249e+04 1.050811402240971137e+00 6.513038874430440023e-03
6.001214602332847426e+04 1.054371380200647801e+00 6.668217474878970069e-03
6.001214605813582602e+04 1.051663017192936866e+00 6.767262199138500411e-03
6.001214609294317779e+04 1.054368801507141740e+00 6.881248256417974926e-03
6.001214612775052228e+04 1.036106925023486447e+00 6.814472146351676675e-03
6.001214616255787405e+04 1.044403967423033874e+00 6.739073332801616065e-03
6.001214619736522582e+04 1.045779021183880664e+00 6.719403905388002078e-03
6.001214623217257758e+04 1.056100141390999836e+00 6.705506125331613977e-03
6.001214626697992935e+04 1.047237902343473470e+00 6.550709671363153484e-03
6.001214630178728112e+04 1.048419560860746502e+00 6.657780090712685055e-03
6.001214633659462561e+04 1.049102234395115518e+00 6.637907209067286235e-03
6.001214637140197738e+04 1.042054877996816842e+00 6.445924823680758593e-03
6.001214640620932914e+04 1.032705936613331765e+00 6.320253963884292329e-03
6.001214644101668091e+04 1.038070630336985101e+00 6.487475519530698335e-03
6.001214647582403268e+04 1.041663980982075577e+00 6.542740409010530320e-03
6.001214651063138444e+04 1.034011816543068951e+00 6.423305131820229025e-03
6.001214654543873621e+04 1.040975275599892891e+00 6.493664100299362252e-03
6.001214658024608798e+04 1.041896418778536448e+00 6.409098143090928221e-03
6.001214661505343975e+04 1.036407900789831471e+00 6.442802113239585321e-03
6.001214664986079151e+04 1.030312161299905327e+00 6.337134326701122228e-03
6.001214668466814328e+04 1.042439487602685899e+00 6.676875865094740285e-03
6.001214671947549505e+04 1.045352895012093830e+00 6.623940528937867500e-03
6.001214675428284681e+04 1.041293651621092220e+00 6.511255650076192177e-03
6.001214678909019858e+04 1.036928238486614307e+00 6.550085304327902050e-03
6.001214682389755035e+04 1.045145447266912608e+00 6.555827975928743383e-03
6.001214685870489484e+04 1.030111718087699302e+00 6.501783587622886676e-03
6.001214689351224661e+04 1.022630167619318797e+00 6.358716443514735722e-03
6.001214692831959837e+04 1.026057105252818236e+00 6.498053672445185634e-03
6.001214696312695014e+04 1.017024887269277089e+00 6.309523481447744560e-03
6.001214699793430191e+04 1.016747261360297028e+00 6.504909853822298145e-03
6.001214703274165367e+04 1.012673327461112605e+00 6.305744314602201341e-03
6.001214706754900544e+04 1.028302220998657646e+00 6.592162587148992121e-03
6.001214710235634993e+04 1.015489315181026031e+00 6.419803692765469090e-03
6.001214713716370170e+04 1.014829183051023875e+00 6.256747664474286361e-03
6.001214717197105347e+04 1.012043634493936750e+00 6.293665538520444754e-03
6.001214720677840523e+04 1.008643770411952634e+00 6.245951300220800931e-03
6.001214724158575700e+04 1.012048623268543945e+00 6.237169725258799938e-03
6.001214727639310877e+04 1.001967215422102209e+00 6.186774478520759395e-03
6.001214731120046054e+04 1.023499397520259313e+00 6.402655649733772145e-03
6.001214734600781230e+04 1.009323304621471129e+00 6.257923699063904291e-03
6.001214738081516407e+04 1.004790470325321206e+00 6.260763847723558803e-03
6.001214741562251584e+04 1.002701039641928249e+00 6.255496480381352899e-03
6.001214745042986760e+04 1.012144297231908796e+00 6.414960959272348988e-03
6.001214748523721937e+04 1.014210939050200988e+00 6.391223669843401796e-03
6.001214752004457114e+04 1.009534673460642296e+00 6.407976599511207294e-03
6.001214755485192291e+04 1.007011970743837637e+00 6.222867638620932160e-03
6.001214758965926740e+04 1.011490360386393395e+00 6.285092589554580438e-03
6.001214762446661916e+04 9.960103635069981198e-01 6.116950391588814664e-03
6.001214765927397093e+04 9.999472916600723460e-01 6.162623043528402990e-03
6.001214769408132270e+04 1.003856169892380690e+00 6.194071967378740259e-03
6.001214772888867446e+04 9.913446958228480099e-01 6.117445496435010288e-03
6.001214776369602623e+04 1.000925901249632766e+00 6.154839654268826239e-03
6.001214779850337800e+04 9.952875312346640690e-01 6.127181475802294039e-03
6.001214783331072249e+04 9.925551231435284505e-01 6.119771735998169940e-03
6.001214786811807426e+04 9.876632924248898160e-01 6.150374608084401527e-03
6.001214790292542602e+04 9.815944698030433235e-01 5.996649361644779824e-03
6.001214793773277779e+04 9.804059911399652938e-01 5.966850887596463447e-03
6.001214797254012956e+04 9.755215210834146111e-01 6.020972129426617296e-03
6.001214800734748133e+04 9.837830231779653989e-01 6.125069546103091914e-03
6.001214804215483309e+04 9.926244730203730438e-01 6.131104754854684903e-03
6.001214807696218486e+04 9.825677275419891776e-01 6.035114870487201695e-03
6.001214811176953663e+04 9.790960403988971938e-01 6.059635661312047505e-03
6.001214814657688839e+04 9.766534736716082632e-01 5.963827378145524112e-03
6.001214818138424016e+04 9.782257596142263090e-01 6.048941078794239749e-03
6.001214821619159193e+04 9.826956727408195924e-01 6.067308044374305868e-03
6.001214825099894369e+04 9.753034464968464157e-01 5.994501424867865018e-03
6.001214828580629546e+04 9.912226617477071233e-01 6.085798229033719843e-03
6.001214832061364723e+04 9.927745712885002183e-01 6.134064407010535354e-03
6.001214835542099172e+04 9.892158633655818711e-01 6.125392572208707836e-03
6.001214839022834349e+04 9.961258162984372166e-01 6.115907556854524585e-03
6.001214842503570253e+04 9.977685055287270899e-01 6.112533769480796644e-03
6.001214845984304702e+04 9.844277553042558582e-01 6.033882678986893580e-03
6.001214849465039879e+04 9.799791635564524261e-01 6.023706249041557541e-03
6.001214852945775056e+04 9.970305339812711720e-01 6.208053909414108958e-03
6.001214856426509505e+04 1.004967508645252749e+00 6.204227196153193173e-03
6.001214859907244681e+04 9.923981420793841490e-01 6.065565635980576555e-03
6.001214863387979858e+04 1.005396722196133519e+00 6.164873571053081959e-03
6.001214866868715035e+04 9.916903776014120986e-01 6.152729032313215482e-03
6.001214870349450212e+04 9.950460210500887692e-01 6.105052649739233471e-03
6.001214873830185388e+04 9.966534954381972566e-01 6.114236016909231283e-03
6.001214877310920565e+04 9.922107703960165725e-01 6.106823255230357621e-03
6.001214880791655742e+04 9.966437015667148902e-01 6.064338190789674704e-03
6.001214884272390918e+04 1.000035299466713878e+00 6.213438950819783098e-03
6.001214887753126095e+04 1.004054674889607313e+00 6.260971150657660550e-03
6.001214891233861272e+04 1.010647621382508632e+00 6.227864854596087962e-03
6.001214894714596448e+04 9.965401334288136459e-01 6.123012865587322030e-03
6.001214898195331625e+04 9.965255308003873047e-01 6.129938998279181248e-03
6.001214901676066802e+04 9.931121073353174067e-01 6.153797213351761518e-03
6.001214905156801979e+04 9.925198068686097441e-01 6.153448272538310226e-03
6.001214908637537155e+04 9.931673215748686445e-01 6.121877505637023965e-03
6.001214912118272332e+04 1.007312309648698445e+00 6.197402812861729608e-03
6.001214915599007509e+04 1.004891516385373107e+00 6.237341175519769271e-03
6.001214919079741958e+04 1.015614000898614089e+00 6.307264335296935975e-03
6.001214922560477135e+04 1.006321938801119309e+00 6.204602467506876995e-03
6.001214926041212311e+04 1.012569208540117671e+00 6.233558007294259101e-03
6.001214929521946760e+04 9.985830488263627291e-01 6.161608004438218732e-03
6.001214933002681937e+04 1.012259054298692673e+00 6.208854214935616810e-03
6.001214936483417114e+04 1.002512603207682984e+00 6.194626390128904828e-03
6.001214939964152290e+04 1.019549670000720054e+00 6.269265679176697949e-03
6.001214943444887467e+04 1.015541080389916750e+00 6.314652184058227452e-03
6.001214946925622644e+04 1.007260985173264123e+00 6.245789751077870759e-03
6.001214950406357821e+04 1.017342163169035585e+00 6.321923768294931273e-03
6.001214953887092997e+04 1.012981725880653494e+00 6.271738668769091980e-03
6.001214957367828174e+04 1.000708594961632780e+00 6.181083693835034108e-03
6.001214960848563351e+04 1.015858016965036414e+00 6.255664476536092894e-03
6.001214964329298527e+04 1.017255374638698084e+00 6.279508846776880003e-03
6.001214967810033704e+04 1.015242307136707378e+00 6.243454859707450906e-03
6.001214971290768881e+04 1.015086867487324795e+00 6.279255747231917914e-03
6.001214974771504058e+04 1.006110565694138925e+00 6.217730318802404919e-03
6.001214978252239234e+04 1.011898567897254742e+00 6.247444975834045081e-03
6.001214981732974411e+04 1.011579250263554774e+00 6.236645719919321935e-03
6.001214985213709588e+04 1.015878929798921471e+00 6.285173912883797870e-03
6.001214988694444764e+04 1.010866208852103654e+00 6.189956864761148037e-03
6.001214992175179214e+04 1.014894210557920617e+00 6.346306781351355487e-03
6.001214995655914390e+04 9.980582729717789592e-01 6.237494153153270993e-03
6.001214999136649567e+04 1.010173456356677324e+00 6.265895256170828966e-03
6.001215002617384016e+04 1.010269529425581458e+00 6.318377656318048541e-03
6.001215006098119193e+04 9.993692678001451224e-01 6.187115479195033456e-03
6.001215009578855097e+04 1.007107645809372398e+00 6.252797192404777916e-03
6.001215013059589546e+04 1.014004413130053850e+00 6.213070695691119520e-03
6.001215016540324723e+04 1.009566408147470895e+00 6.170811077847468060e-03
6.001215020021059900e+04 1.004393532449940452e+00 6.317954959062614673e-03
6.001215023501795076e+04 1.006488425772354978e+00 6.162131342011274715e-03
6.001215026982530253e+04 9.958369146004335537e-01 6.106298381209387428e-03
6.001215030463265430e+04 1.004886419510659046e+00 6.154543752276471318e-03
6.001215033944000606e+04 1.004054183800270561e+00 6.105608864239372123e-03
6.001215037424735783e+04 1.003776382787390231e+00 6.131744506711485007e-03
6.001215040905470960e+04 9.999087010923028984e-01 6.048460113906371609e-03
6.001215044386206137e+04 1.007007570515530359e+00 6.166173844659878986e-03
6.001215047866941313e+04 1.006963422279226084e+00 6.188007616722666568e-03
6.001215051347676490e+04 1.006817306848021509e+00 6.164978443564647463e-03
6.001215054828411667e+04 9.852119295384131892e-01 6.084915039060922667e-03
6.001215058309146843e+04 9.913803321721593731e-01 6.145718838663637336e-03
6.001215061789882020e+04 1.001311673482126130e+00 6.135606696702234145e-03
6.001215065270617197e+04 9.961778155409848345e-01 6.093277127610172671e-03
6.001215068751351646e+04 1.003245081076915124e+00 6.209426071534783834e-03
6.001215072232086823e+04 9.895207984090983455e-01 6.071732339564412870e-03
6.001215075712821999e+04 9.999819684718117552e-01 6.186544785090133079e-03
6.001215079193557176e+04 9.937974347639793038e-01 6.106546894382202870e-03
6.001215082674292353e+04 9.798478513927680877e-01 6.234288490261763634e-03
6.001215086155027529e+04 9.928021850142098037e-01 6.151396770501957323e-03
6.001215089635761979e+04 1.001562270467281746e+00 6.245992317895279235e-03
6.001215093116497155e+04 1.003617581616224719e+00 6.244221872679972009e-03
6.001215096597232332e+04 9.994104825296979966e-01 6.207097447867681271e-03
6.001215100077967509e+04 9.998633569986434821e-01 6.189665998006895452e-03
6.001215103558702685e+04 9.834360028085400440e-01 6.039830435491515617e-03
6.001215107039437862e+04 9.641943141996143218e-01 5.952137885601730544e-03
6.001215110520173039e+04 9.856225824351347864e-01 6.061028436248739812e-03
6.001215114000908216e+04 9.625149476465145737e-01 5.896437154195956383e-03
6.001215117481643392e+04 9.843557609520647844e-01 6.067310788543564884e-03
6.001215120962378569e+04 9.806432809299405751e-01 6.086621979451637375e-03
6.001215124443113746e+04 9.841713002976189006e-01 6.086624759275785154e-03
6.001215127923848922e+04 9.875916218657043721e-01 6.206671884764905847e-03
6.001215131404584099e+04 9.757219906801871678e-01 6.004229825115703877e-03
6.001215134885319276e+04 9.737256586519633661e-01 6.014024821956258024e-03
6.001215138366054452e+04 9.812153065135417185e-01 6.165710803547699327e-03
6.001215141846789629e+04 9.841915648585862764e-01 6.116427021304435448e-03
6.001215145327524806e+04 9.816759836216253365e-01 6.045570213669910868e-03
6.001215148808259255e+04 9.887047976258014348e-01 6.246059735801333911e-03
6.001215152288994432e+04 9.714910491063989406e-01 6.058834515009401366e-03
6.001215155769729608e+04 9.744156441484469466e-01 6.105129916003551593e-03
6.001215159250464785e+04 9.625948513049161770e-01 5.968186369275325052e-03
6.001215162731199962e+04 9.696275571060554155e-01 5.973400353468304343e-03
6.001215166211935139e+04 9.601112537394876911e-01 6.036682895646352034e-03
6.001215169692669588e+04 9.696073221362526695e-01 5.996943609256551698e-03
6.001215173173404764e+04 9.750452693560954787e-01 6.065565186608115437e-03
6.001215176654139941e+04 9.702145835224451620e-01 6.083462064184801989e-03
6.001215180134875118e+04 9.621165327737521977e-01 5.984931083812437651e-03
6.001215183615610295e+04 9.709045687900628163e-01 6.222601345662710608e-03
6.001215187096345471e+04 9.600782645230787615e-01 6.121667095661613954e-03
6.001215190577080648e+04 9.665500913763593882e-01 6.038944134290284704e-03
6.001215194057815825e+04 9.629261817803907997e-01 6.060709753651012319e-03
6.001215197538551001e+04 9.653357481169673182e-01 6.015629756545699119e-03
6.001215201019286178e+04 9.702018006413428708e-01 6.064006821721971106e-03
6.001215204500021355e+04 9.647804682457933323e-01 5.994551766077006391e-03
6.001215207980756531e+04 9.605171335318996029e-01 5.999931038027738958e-03
6.001215211461491708e+04 9.605394476946816917e-01 6.005101128996279472e-03
6.001215214942226885e+04 9.642929432178172222e-01 6.020939315515019818e-03
6.001215218422962062e+04 9.516084621790450448e-01 5.941505111194237548e-03
6.001215221903697238e+04 9.656220198312683856e-01 6.007447502970923552e-03
6.001215225384431687e+04 9.565585881816990321e-01 6.032982747414015329e-03
6.001215228865166864e+04 9.599456300585892388e-01 6.011141158247756272e-03
6.001215232345902768e+04 9.496651741852727424e-01 5.910476058199880256e-03
6.001215235826637218e+04 9.490099326151648640e-01 5.862381932093041481e-03
6.001215239307372394e+04 9.543472790011126028e-01 5.897708970484729675e-03
6.001215242788107571e+04 9.514590161401532686e-01 5.876126734881236338e-03
6.001215246268842020e+04 9.615013249839354792e-01 5.916652995512283394e-03
6.001215249749577197e+04 9.472081220650219180e-01 5.917120550889900209e-03
6.001215253230312373e+04 9.625004838814080754e-01 5.997366934271146192e-03
6.001215256711047550e+04 9.607108590671336046e-01 5.996392057119489388e-03
6.001215260191782727e+04 9.537099776641528859e-01 5.887455418919249756e-03
6.001215263672517904e+04 9.567994260348744451e-01 6.049031085412746173e-03
6.001215267153253080e+04 9.520415475193559907e-01 6.002814630499930457e-03
6.001215270633988257e+04 9.775225237133134959e-01 6.117105686094585944e-03
6.001215274114723434e+04 9.656148988420089063e-01 5.861855966794032868e-03
6.001215277595458610e+04 9.746415118792067789e-01 6.024400974993200826e-03
6.001215281076193787e+04 9.529711355370187320e-01 5.918722765362775286e-03
6.001215284556928964e+04 9.577413072260859694e-01 5.989414256402289354e-03
6.001215288037664141e+04 9.611116939090493805e-01 5.998814944959428297e-03
6.001215291518399317e+04 9.685739258454544309e-01 5.989465860137634969e-03
6.001215294999134494e+04 9.826899669640990487e-01 6.130543305639116029e-03
6.001215298479869671e+04 9.718539175938470942e-01 5.996290021915613895e-03
6.001215301960604847e+04 9.711211337910270469e-01 5.961381302126834807e-03
6.001215305441340024e+04 9.683871149382599075e-01 6.044139797108478637e-03
6.001215308922075201e+04 9.691101903111956073e-01 6.067705413420753854e-03
6.001215312402809650e+04 9.721145971559309595e-01 6.004691654378452835e-03
6.001215315883544827e+04 9.812637570482380944e-01 6.080588455612779761e-03
6.001215319364280003e+04 9.894553423337723030e-01 6.150049362234768537e-03
6.001215322845014452e+04 9.909461227867202293e-01 6.146124872016345622e-03
6.001215326325749629e+04 9.975633394341677507e-01 6.175285746230550418e-03
6.001215329806485533e+04 9.824428387972138355e-01 6.033275643847716731e-03
6.001215333287219983e+04 9.912319674358301969e-01 6.121014699461565199e-03
6.001215336767955159e+04 9.828308587173048005e-01 6.116018388351675446e-03
6.001215340248690336e+04 9.687863981845539207e-01 5.952777755023911689e-03
6.001215343729425513e+04 9.763297703612439093e-01 5.991197252537145031e-03
6.001215347210160689e+04 1.004459632192570506e+00 6.179646467321245513e-03
6.001215350690895866e+04 1.005836589198009001e+00 6.170418160423210736e-03
6.001215354171631043e+04 9.795981901644500445e-01 5.967032453152732070e-03
6.001215357652366220e+04 9.984958270284808313e-01 6.200557613559845062e-03
6.001215361133101396e+04 9.844615407286549935e-01 6.044120661750661261e-03
6.001215364613836573e+04 9.822312379851838582e-01 6.085833285584842794e-03
6.001215368094571750e+04 9.871330453088644763e-01 6.056643696813227354e-03
6.001215371575306926e+04 9.974250158046109593e-01 6.110828303211445975e-03
6.001215375056042103e+04 1.005426850026984509e+00 6.114174767214644243e-03
6.001215378536777280e+04 1.000932883025419162e+00 6.228179643840139543e-03
6.001215382017512457e+04 9.998923579044646237e-01 6.169058740141441892e-03
6.001215385498247633e+04 9.934131627791616959e-01 6.164458709151374172e-03
6.001215388978982082e+04 9.803922445202440938e-01 6.011893608044497489e-03
6.001215392459717259e+04 1.007020573932903673e+00 6.221170261900257382e-03
6.001215395940452436e+04 9.936266098287768189e-01 6.076155989519733264e-03
6.001215399421187612e+04 1.005516000438870350e+00 6.136604160474810887e-03
6.001215402901922789e+04 9.978744898337019720e-01 6.037204013821071032e-03
6.001215406382657966e+04 1.004960463773329593e+00 6.186690599492890123e-03
6.001215409863392415e+04 1.001114351350872678e+00 6.127241506047494991e-03
6.001215413344127592e+04 9.949549312171432902e-01 6.020970324758040393e-03
6.001215416824862768e+04 9.942027151961243536e-01 6.156494200810281800e-03
6.001215420305597945e+04 1.008519618017707620e+00 6.223961280039057992e-03
6.001215423786333122e+04 9.991984305098369212e-01 6.060459560510973384e-03
6.001215427267068299e+04 1.011051548888585172e+00 6.204035159169733055e-03
6.001215430747803475e+04 9.875809740587493391e-01 6.005255124999499608e-03
6.001215434228538652e+04 1.004347152438395785e+00 6.126678071011061599e-03
6.001215437709273829e+04 9.957391799960737533e-01 6.072190239168502590e-03
6.001215441190009005e+04 9.989585804787393108e-01 6.128858311822804605e-03
6.001215444670744182e+04 9.946760433659705969e-01 6.099236637970036241e-03
6.001215448151479359e+04 1.008532977455729895e+00 6.262960688151118262e-03
6.001215451632214535e+04 9.945538350216016621e-01 6.040742516893114235e-03
6.001215455112949712e+04 9.938369438622564056e-01 6.027498848708854988e-03
6.001215458593684889e+04 1.005410610296167295e+00 6.149573411631264856e-03
6.001215462074420066e+04 9.822576883646804147e-01 6.003890634605012211e-03
6.001215465555154515e+04 9.832409042087451034e-01 6.066923876315138617e-03
6.001215469035889691e+04 9.964946938261286524e-01 6.066301370443367459e-03
6.001215472516624868e+04 9.908255850398811626e-01 6.133227364020429027e-03
6.001215475997360045e+04 1.011416430051974347e+00 6.265456182387526066e-03
6.001215479478095222e+04 9.903906623161898848e-01 6.217261184525354166e-03
6.001215482958830398e+04 9.936070658294051672e-01 6.140265502671401684e-03
6.001215486439565575e+04 9.955347625332836570e-01 6.382951510345325451e-03
6.001215489920300024e+04 9.870548487306675112e-01 6.199700076692149855e-03
6.001215493401035201e+04 9.979798440662884795e-01 6.208457034617332129e-03
6.001215496881770378e+04 9.995043364793680940e-01 6.279500200638385606e-03
6.001215500362505554e+04 9.970857024615927822e-01 6.123993777737327115e-03
6.001215503843240731e+04 9.901213283544380017e-01 6.089544326806097495e-03
6.001215507323975908e+04 9.942284635305637108e-01 6.167913666078907002e-03
6.001215510804711084e+04 9.999756807725409535e-01 6.172921061294834276e-03
6.001215514285446261e+04 9.883373968671859133e-01 6.110096206439311582e-03
6.001215517766181438e+04 9.803090168332231347e-01 5.968560921190357860e-03
6.001215521246916614e+04 9.982193829898123871e-01 6.124304768662093730e-03
6.001215524727651791e+04 9.979089689741063030e-01 6.071137985270684372e-03
6.001215528208386968e+04 9.935907104647331289e-01 6.198426997630721892e-03
6.001215531689122145e+04 9.927985443277843602e-01 6.056805613879763170e-03
6.001215535169857321e+04 9.930011459827559062e-01 6.128589204893248460e-03
6.001215538650592498e+04 9.841682496548724846e-01 6.220550012396253332e-03
6.001215542131327675e+04 9.789216636788411474e-01 6.000766852846491604e-03
6.001215545612062851e+04 9.857765944494093491e-01 6.045832234932485040e-03
6.001215549092798028e+04 9.919499117720567138e-01 6.052498705739694021e-03
6.001215552573533205e+04 9.956888824568876917e-01 6.121681471263296093e-03
6.001215556054268382e+04 9.879558230878859870e-01 6.099008735582701901e-03
6.001215559535002831e+04 9.729526991241427281e-01 5.968784201866698252e-03
6.001215563015738007e+04 9.742231110034041963e-01 5.934760027286733498e-03
6.001215566496473184e+04 9.774768289291280166e-01 6.038394235448337789e-03
6.001215569977208361e+04 9.797224389160608116e-01 6.011210108310952559e-03
6.001215573457942810e+04 9.919277622877751277e-01 6.113452758390165026e-03
6.001215576938677987e+04 9.829857649540161280e-01 6.105115046713585625e-03
6.001215580419413891e+04 9.775884169616650965e-01 5.993539789202521895e-03
6.001215583900148340e+04 9.740540338775286466e-01 6.040517918863933314e-03
6.001215587380883517e+04 9.857110576817385006e-01 6.153154003580192655e-03
6.001215590861618693e+04 9.756842375757146524e-01 6.020664108711155753e-03
6.001215594342353870e+04 9.717319799193353536e-01 6.132039662302172893e-03
6.001215597823089047e+04 9.831957490217704265e-01 6.100444709614595389e-03
6.001215601303824224e+04 9.712198879341383817e-01 6.003788541764993464e-03
6.001215604784559400e+04 9.760369325740840818e-01 6.043756635278899753e-03
6.001215608265294577e+04 9.920352639010227014e-01 6.127241917052804639e-03
6.001215611746029754e+04 9.748696286517899434e-01 6.053513997858490231e-03
6.001215615226764930e+04 9.667744909918595253e-01 5.950146105220225669e-03
6.001215618707500107e+04 9.895543226056784381e-01 6.095498887659093340e-03
6.001215622188235284e+04 9.847864767357995541e-01 6.083689454961469303e-03
6.001215625668970461e+04 9.958739045049196381e-01 6.097868341679809658e-03
6.001215629149705637e+04 9.889546359931230546e-01 6.170267245542697399e-03
6.001215632630440086e+04 9.874133408108800580e-01 6.133321762853394775e-03
6.001215636111175263e+04 9.798803083071393472e-01 6.022889987901592149e-03
6.001215639591910440e+04 9.849676814343745201e-01 6.143656044178717919e-03
6.001215643072644889e+04 9.843776457693440562e-01 6.164841754461363940e-03
6.001215646553380066e+04 9.857466062193744882e-01 6.097712926262304628e-03
6.001215650034115970e+04 1.006490015548838768e+00 6.230648517752814669e-03
6.001215653514850419e+04 9.966577487618529796e-01 6.143332674212786775e-03
6.001215656995585596e+04 9.794913584336772949e-01 6.092042743028608896e-03
6.001215660476320772e+04 9.906569450305628965e-01 6.122712192421587984e-03
6.001215663957055949e+04 9.808286681182251110e-01 6.116763195324287014e-03
6.001215667437791126e+04 9.735794877052349472e-01 6.031134494894892055e-03
6.001215670918526303e+04 9.920342106292979745e-01 6.160717320706439286e-03
6.001215674399261479e+04 9.905821961974746737e-01 6.067589830350806311e-03
6.001215677879996656e+04 1.003199250781291241e+00 6.137737402647927033e-03
6.001215681360731833e+04 9.922867015211878083e-01 6.133114206192443602e-03
6.001215684841467009e+04 9.984025229862290018e-01 6.241559999253892994e-03
6.001215688322202186e+04 1.003520339679086160e+00 6.215276118706247570e-03
6.001215691802937363e+04 9.900302562876055479e-01 6.059908006831275264e-03
6.001215695283672540e+04 1.005093285040434159e+00 6.128637075469237777e-03
6.001215698764407716e+04 1.028064088723583680e+00 6.364216686804096031e-03
6.001215702245142893e+04 1.017104420959909161e+00 6.294102870573179721e-03
6.001215705725877342e+04 1.021634056249584255e+00 6.220089972902549148e-03
6.001215709206612519e+04 1.007049171506195107e+00 6.213884470152091118e-03
6.001215712687347695e+04 1.001035290917712040e+00 6.283653022451019497e-03
6.001215716168082872e+04 1.017685160089621510e+00 6.212889631301961313e-03
6.001215719648818049e+04 1.013019215512081628e+00 6.177277711901840544e-03
6.001215723129553226e+04 1.031878527763874454e+00 6.316458562412408800e-03
6.001215726610287675e+04 1.023695471760848408e+00 6.271242914676177470e-03
6.001215730091022851e+04 1.006198402391717428e+00 6.073875320700547996e-03
6.001215733571758028e+04 1.014286736229562447e+00 6.187117017155341174e-03
6.001215737052493205e+04 1.016204609536041081e+00 6.173451376153863204e-03
6.001215740533228382e+04 1.024501155359917259e+00 6.370221412779075373e-03
6.001215744013963558e+04 1.019259955665210438e+00 6.235144764871768976e-03
6.001215747494698735e+04 1.020964144830714071e+00 6.237258848538549186e-03
6.001215750975433912e+04 1.024202844164426862e+00 6.314926324777812502e-03
6.001215754456169088e+04 1.025780516413676402e+00 6.375269659563762362e-03
6.001215757936904265e+04 1.021477815898564234e+00 6.308650619526152449e-03
6.001215761417639442e+04 1.026993890804857257e+00 6.399354333859513279e-03
6.001215764898374618e+04 1.022904785105915648e+00 6.260757716829642126e-03
6.001215768379109795e+04 1.025572134196657048e+00 6.224527184475104127e-03
6.001215771859844972e+04 1.030093546080296463e+00 6.308055061537681113e-03
6.001215775340580149e+04 1.020174807994586708e+00 6.232339558819132395e-03
6.001215778821315325e+04 1.010619268040282348e+00 6.173884846842224959e-03
6.001215782302050502e+04 1.023573548870473360e+00 6.452394543566945979e-03
6.001215785782785679e+04 1.013610209694169040e+00 6.183714085926878337e-03
6.001215789263520128e+04 1.014606089618960372e+00 6.177407062697888758e-03
6.001215792744255305e+04 1.010448352619587098e+00 6.202633287116180588e-03
6.001215796224990481e+04 1.023900761866650910e+00 6.348247443842539549e-03
6.001215799705725658e+04 1.012602629914152397e+00 6.146588622218580183e-03
6.001215803186460835e+04 1.021319285166825130e+00 6.321780444823017764e-03
6.001215806667196011e+04 1.022655177198434462e+00 6.333390586377913613e-03
6.001215810147931188e+04 1.018571451487556567e+00 6.281022729025383285e-03
6.001215813628665637e+04 1.011810935715433901e+00 6.191688731408802326e-03
6.001215817109400814e+04 1.017344158588228797e+00 6.224477753155648919e-03
6.001215820590135991e+04 1.030926724790264259e+00 6.351406770576264668e-03
6.001215824070871167e+04 1.037724049883339994e+00 6.406635430843055611e-03
6.001215827551606344e+04 1.022693578840259132e+00 6.248405284129293288e-03
6.001215831032341521e+04 1.029251966724025413e+00 6.384598205581147601e-03
6.001215834513076697e+04 1.035229251548305029e+00 6.359219429775886910e-03
6.001215837993811874e+04 1.019846492245587877e+00 6.211990347344932030e-03
6.001215841474547051e+04 1.021208128807763682e+00 6.298657612681171462e-03
6.001215844955282228e+04 1.031051629104009493e+00 6.310291562586192900e-03
6.001215848436017404e+04 1.033664492879757368e+00 6.300342410827147917e-03
6.001215851916752581e+04 1.014355476077719587e+00 6.211625784949901218e-03
6.001215855397487758e+04 1.017565533197088756e+00 6.152060081450797489e-03
6.001215858878222934e+04 1.011908582974787141e+00 6.142842081041998553e-03
6.001215862358958111e+04 1.015686452432309927e+00 6.126889752811622014e-03
6.001215865839693288e+04 1.000881733410725394e+00 6.134316326183775203e-03
6.001215869320428465e+04 1.018575621282523436e+00 6.341147595204338176e-03
6.001215872801163641e+04 1.024515145208057865e+00 6.307130003656583050e-03
6.001215876281898818e+04 1.013587530518431201e+00 6.349962840504504331e-03
6.001215879762633995e+04 1.014304042312796028e+00 6.258750818935469341e-03
6.001215883243368444e+04 1.013130916158178962e+00 6.309474273997768730e-03
6.001215886724103621e+04 1.003587525957250204e+00 6.249800298000185092e-03
6.001215890204838797e+04 1.006714896196968745e+00 6.303997747193036162e-03
6.001215893685573246e+04 1.007340414686728414e+00 6.292416841144789566e-03
6.001215897166308423e+04 1.001013371204588331e+00 6.118959430475441955e-03
6.001215900647044327e+04 1.005336031812122721e+00 6.229461247780734671e-03
6.001215904127778776e+04 1.007022380101222137e+00 6.142064631151812268e-03
6.001215907608513953e+04 1.013849198851263900e+00 6.185724680148950265e-03
6.001215911089249130e+04 1.002042284179095910e+00 6.181367386193078496e-03
6.001215914569984307e+04 1.001485792080167192e+00 6.085386137727528955e-03
6.001215918050719483e+04 1.003836329016732698e+00 6.197586941453750616e-03
6.001215921531454660e+04 1.006764380892890554e+00 6.133049541979259008e-03
6.001215925012189837e+04 1.016291310843429940e+00 6.230079148631160676e-03
6.001215928492925013e+04 1.007767221137234381e+00 6.121485813831834683e-03
6.001215931973660190e+04 1.014514455941385229e+00 6.178368899159851664e-03
6.001215935454395367e+04 1.015909720217401002e+00 6.293038869831639806e-03
6.001215938935130544e+04 9.996491383013405008e-01 6.089648820442647437e-03
6.001215942415865720e+04 1.008109264833775276e+00 6.220779758501675596e-03
6.001215945896600897e+04 1.008594135216960286e+00 6.293015946350542095e-03
6.001215949377336074e+04 1.007967145585679791e+00 6.192876602018686574e-03
6.001215952858071250e+04 1.016914881226224754e+00 6.200470096260097576e-03
6.001215956338806427e+04 9.990764020635537479e-01 6.100155641255247153e-03
6.001215959819540876e+04 1.012445770153446833e+00 6.312095482128769405e-03
6.001215963300276053e+04 1.001657489614549590e+00 6.231501706921123603e-03
6.001215966781011230e+04 9.969206861899759797e-01 6.094064135025230311e-03
6.001215970261746406e+04 9.991376191412107977e-01 6.258260444098330023e-03
6.001215973742481583e+04 9.990493172309877767e-01 6.177807679421961837e-03
6.001215977223216760e+04 1.006397320531051021e+00 6.174695410704821724e-03
6.001215980703951209e+04 1.001549632129443035e+00 6.195060246826000240e-03
6.001215984184686386e+04 9.996906925123305587e-01 6.202704756839423454e-03
6.001215987665421562e+04 9.969262398688760740e-01 6.186949652674208697e-03
6.001215991146156739e+04 9.983725813577405406e-01 6.265632547119075017e-03
6.001215994626891916e+04 1.000179421865592166e+00 6.197866392637326957e-03
6.001215998107627092e+04 9.894943945805736440e-01 6.185272556143889960e-03
6.001216001588362269e+04 1.000941125022926981e+00 6.253700557340116824e-03
6.001216005069097446e+04 1.002404411985025501e+00 6.318693489614853227e-03
6.001216008549832623e+04 1.008366474792957046e+00 6.303260444235261190e-03
6.001216012030567799e+04 1.006389165187696610e+00 6.224899703152681797e-03
6.001216015511302976e+04 1.008093998177196360e+00 6.203623417588392808e-03
6.001216018992038153e+04 9.877785388646062037e-01 6.056167127736902973e-03
6.001216022472773329e+04 1.001245421506167910e+00 6.097219804329710550e-03
6.001216025953508506e+04 1.012773115730099871e+00 6.343410919988867053e-03
6.001216029434243683e+04 1.013522271116065632e+00 6.232275498648283917e-03
6.001216032914978859e+04 1.000544116154414853e+00 6.171614598263491444e-03
6.001216036395714036e+04 1.008207676824778742e+00 6.166369971457354333e-03
6.001216039876448485e+04 9.928726461523605940e-01 6.046033421005971541e-03
6.001216043357183662e+04 9.985426858122644633e-01 6.113101663384567022e-03
6.001216046837918839e+04 1.001401587347541033e+00 6.104415228887104770e-03
6.001216050318654015e+04 9.948938326892372563e-01 6.042369908490483055e-03
6.001216053799389192e+04 1.015695209555633305e+00 6.223224529425089128e-03
6.001216057280124369e+04 1.014410689802471177e+00 6.294965473578806835e-03
6.001216060760859546e+04 1.018079503833448696e+00 6.257779665759681531e-03
6.001216064241593995e+04 1.009333315234031581e+00 6.230989814277412137e-03
6.001216067722329171e+04 1.020039019092012555e+00 6.153060134081774456e-03
6.001216071203064348e+04 1.013437630366875508e+00 6.125374511993038514e-03
6.001216074683799525e+04 1.003406429712937475e+00 6.093139706466173776e-03
6.001216078164534702e+04 1.004766729427785554e+00 6.127547114379269626e-03
6.001216081645269878e+04 1.009581961605791722e+00 6.110689136273319763e-03
6.001216085126005055e+04 1.003341066706858520e+00 6.101976831986278757e-03
6.001216088606740232e+04 1.005670879039495258e+00 6.207757691641821451e-03
6.001216092087475408e+04 1.001013378690458477e+00 6.112297161927389075e-03
6.001216095568210585e+04 1.008230306995012260e+00 6.156907869597486559e-03
6.001216099048945762e+04 1.003474593907181855e+00 6.075833714483129880e-03
6.001216102529680938e+04 9.993365007458749893e-01 6.133217995481205116e-03
6.001216106010416115e+04 1.007530930349714415e+00 6.147772415362073861e-03
6.001216109491151292e+04 1.003943286521393752e+00 6.131871380126190617e-03
6.001216112971886469e+04 1.012738866113420677e+00 6.162870044925197223e-03
6.001216116452620918e+04 1.018254588270289585e+00 6.195412756748105987e-03
6.001216119933356094e+04 1.007716611986187338e+00 6.163285984496810581e-03
6.001216123414091999e+04 1.010657683015116604e+00 6.289586408843343517e-03
6.001216126894826448e+04 1.020147006229391806e+00 6.181947258180693107e-03
6.001216130375561625e+04 1.019496475799399615e+00 6.197691472612515927e-03
6.001216133856296801e+04 1.022131705903410293e+00 6.223721342856133876e-03
6.001216137337031250e+04 1.023675557568113792e+00 6.236931611420972257e-03
6.001216140817766427e+04 1.023347853046388423e+00 6.248526244503162415e-03
6.001216144298501604e+04 1.028683275385571916e+00 6.275872820862800523e-03
6.001216147779236780e+04 1.017214774955007117e+00 6.202652598676367500e-03
6.001216151259971957e+04 1.035955515215560840e+00 6.294016654382990003e-03
6.001216154740707134e+04 1.033412617732325067e+00 6.259514175085812045e-03
6.001216158221442311e+04 1.024825948158257116e+00 6.236619197696558446e-03
6.001216161702177487e+04 1.023992198636153095e+00 6.264931299275186723e-03
6.001216165182912664e+04 1.025331938074649507e+00 6.264868753472021580e-03
6.001216168663647841e+04 1.024506279835998290e+00 6.238251550897538737e-03
6.001216172144383017e+04 1.027337895770324305e+00 6.179146035050002775e-03
6.001216175625118194e+04 1.027063257970825205e+00 6.199865079311918728e-03
6.001216179105853371e+04 1.026400975244755820e+00 6.213970146343538066e-03
6.001216182586588548e+04 1.039052950800329000e+00 6.378348873666961523e-03
6.001216186067323724e+04 1.050161212646519626e+00 6.414873648525311334e-03
6.001216189548058901e+04 1.040341115206432798e+00 6.266015654602028612e-03
6.001216193028794078e+04 1.028061598313804614e+00 6.358838536369050207e-03
6.001216196509529254e+04 1.033565614920024966e+00 6.313501541621274749e-03
6.001216199990264431e+04 1.037816375142980974e+00 6.405625200440149582e-03
6.001216203470998880e+04 1.029594760762502892e+00 6.205921307135885828e-03
6.001216206951734057e+04 1.020224086292632171e+00 6.143148766841006678e-03
6.001216210432469234e+04 1.036736637192449795e+00 6.298535215945144650e-03
6.001216213913203683e+04 1.018559947166429946e+00 6.199558641118928758e-03
6.001216217393938859e+04 1.035042936536042069e+00 6.256098516379245654e-03
6.001216220874674764e+04 1.027337204816448191e+00 6.226812335172212005e-03
6.001216224355409213e+04 1.024830250593290026e+00 6.185083047875027801e-03
6.001216227836144390e+04 1.028692490032243612e+00 6.229907141334195889e-03
6.001216231316879566e+04 1.027209011701523567e+00 6.371200737393247632e-03
6.001216234797614743e+04 1.022082825350368651e+00 6.214780185176199505e-03
6.001216238278349920e+04 1.026596080200485206e+00 6.284599580092991959e-03
6.001216241759085096e+04 1.019392754557609138e+00 6.260128923016531483e-03
6.001216245239820273e+04 1.022293444080018432e+00 6.183972171385416529e-03
6.001216248720555450e+04 1.021501794467629010e+00 6.236069087163215348e-03
6.001216252201290627e+04 1.016891583851077030e+00 6.190631648174068496e-03
6.001216255682025803e+04 1.018335654062049400e+00 6.258002910025197048e-03
6.001216259162760980e+04 1.023476354404742716e+00 6.237795645551259989e-03
6.001216262643496157e+04 1.030595072077229446e+00 6.257264369365018834e-03
6.001216266124231333e+04 1.024041641534980673e+00 6.208832144243554667e-03
6.001216269604966510e+04 1.019615418579808974e+00 6.171500538030338934e-03
6.001216273085701687e+04 1.018375455703501631e+00 6.180058546830554354e-03
6.001216276566436864e+04 1.015771747708112738e+00 6.212686466276338970e-03
6.001216280047172040e+04 1.004533576376610560e+00 6.121644195759147478e-03
6.001216283527906489e+04 1.015850661293186574e+00 6.300418208945104612e-03
6.001216287008641666e+04 1.018258576167989204e+00 6.225847440545668153e-03
6.001216290489376843e+04 1.021703523420556703e+00 6.183433252378794411e-03
6.001216293970112019e+04 1.007797044326331548e+00 6.044856003761255557e-03
6.001216297450847196e+04 1.020399714592540308e+00 6.257518678866241107e-03
6.001216300931582373e+04 1.010950676692891070e+00 6.286911162766277081e-03
6.001216304412317550e+04 1.005908183548788415e+00 6.253449609934489534e-03
6.001216307893051999e+04 1.022415181441951759e+00 6.329535908528389522e-03
6.001216311373787175e+04 1.010505600135883197e+00 6.181967900383897666e-03
6.001216314854522352e+04 1.017159146936051251e+00 6.247444592561248768e-03
6.001216318335257529e+04 1.006586786229590524e+00 6.104501579147184227e-03
6.001216321815992706e+04 1.012182660343760032e+00 6.228152355817920087e-03
6.001216325296727882e+04 1.015918254476259275e+00 6.186411914211892120e-03
6.001216328777463059e+04 1.013335098970511439e+00 6.294885936802712724e-03
6.001216332258198236e+04 9.993786473451093944e-01 6.162451544351809501e-03
6.001216335738933412e+04 1.006317211542361312e+00 6.248129237418062476e-03
6.001216339219668589e+04 9.991653028737011999e-01 6.116049425344328473e-03
6.001216342700403766e+04 9.977227664891908931e-01 6.230047929753073851e-03
6.001216346181138942e+04 1.003594019203962961e+00 6.260305197923503838e-03
6.001216349661874119e+04 9.955129601760882574e-01 6.136852410107972687e-03
6.001216353142609296e+04 1.007616138957647456e+00 6.189065029321689712e-03
6.001216356623344473e+04 1.003592537517086880e+00 6.175142611493799824e-03
6.001216360104079649e+04 1.002311788046651220e+00 6.132571771372887295e-03
6.001216363584814826e+04 1.012162799279162639e+00 6.205889983002986325e-03
6.001216367065550003e+04 1.000666838934147984e+00 6.208534275357336686e-03
6.001216370546285179e+04 1.004453647330581401e+00 6.418332958894583211e-03
6.001216374027020356e+04 9.994926090139359953e-01 6.141955245173671453e-03
6.001216377507755533e+04 9.903553868084296052e-01 6.086909405126657638e-03
6.001216380988490710e+04 9.860846910442636615e-01 6.198601653768173909e-03
6.001216384469225159e+04 9.996684151321885148e-01 6.424764191852200268e-03
6.001216387949960335e+04 1.001836816891143123e+00 6.297616103587225407e-03
6.001216391430695512e+04 9.951481709486560412e-01 6.138960421343540516e-03
6.001216394911429961e+04 9.977937942262299353e-01 6.172212534900864758e-03
6.001216398392165138e+04 9.951275660123471978e-01 6.079471401037774524e-03
6.001216401872901042e+04 9.862455246429360223e-01 6.128345262582124767e-03
6.001216405353635491e+04 9.797903965027114914e-01 6.043669389648982995e-03
6.001216408834370668e+04 9.987485555862088971e-01 6.335567978960014897e-03
6.001216412315105845e+04 9.983356730584100891e-01 6.120294191815318051e-03
6.001216415795841021e+04 9.823058236729333981e-01 6.140670154705801971e-03
6.001216419276576198e+04 9.973728531981899126e-01 6.207742546204447591e-03
6.001216422757311375e+04 9.888491528246816653e-01 6.165501314482162848e-03
6.001216426238046552e+04 9.925822821483631930e-01 6.246904726414196328e-03
6.001216429718781728e+04 9.832248243087049477e-01 6.125425468225427494e-03
6.001216433199516905e+04 9.973550569349640682e-01 6.125667362622095116e-03
6.001216436680252082e+04 9.877297928129535887e-01 6.269990538021860162e-03
6.001216440160987258e+04 9.907545153995257481e-01 6.184255100816357480e-03
6.001216443641722435e+04 9.923628955570837906e-01 6.152144167130934108e-03
6.001216447122457612e+04 9.980946871244272822e-01 6.220600559426496187e-03
6.001216450603192789e+04 9.932823264566239541e-01 6.163811574212822199e-03
6.001216454083927965e+04 9.910250267031407434e-01 6.190953267398335153e-03
6.001216457564662414e+04 9.891612005562180343e-01 6.152075117818894302e-03
6.001216461045397591e+04 9.909538753886644180e-01 6.178965132586679287e-03
6.001216464526132768e+04 1.002402049245353366e+00 6.216803217012672501e-03
6.001216468006867944e+04 9.984651452485993062e-01 6.172582615796366398e-03
6.001216471487603121e+04 1.001930495344261152e+00 6.169167500778356857e-03
6.001216474968338298e+04 1.003113137680804678e+00 6.359478642973999570e-03
6.001216478449073475e+04 1.000475700489942721e+00 6.221800735131984353e-03
6.001216481929807924e+04 9.883639995920541210e-01 6.244628928793218015e-03
6.001216485410543100e+04 1.001368417996473692e+00 6.178401978167611178e-03
6.001216488891278277e+04 1.016029299543368403e+00 6.295130314057170370e-03
6.001216492372013454e+04 1.012857692594138381e+00 6.296678915500121022e-03
6.001216495852748631e+04 1.010850785620179382e+00 6.250674122426938713e-03
6.001216499333483807e+04 1.017749764166019810e+00 6.301829043347391759e-03
6.001216502814218984e+04 1.019545737575813682e+00 6.364079570198006783e-03
6.001216506294954161e+04 1.009912438466630480e+00 6.252877732532601852e-03
6.001216509775689337e+04 1.005883866174096530e+00 6.218429998521144385e-03
6.001216513256424514e+04 1.012111868499244727e+00 6.242721064493825765e-03
6.001216516737159691e+04 1.021196922794963102e+00 6.340630409899164835e-03
6.001216520217894868e+04 1.019575418302306691e+00 6.135678697420023087e-03
6.001216523698630044e+04 1.030810772722806634e+00 6.386474884743049280e-03
6.001216527179365221e+04 1.017981502215425715e+00 6.181214898451363633e-03
6.001216530660100398e+04 1.024079173087406147e+00 6.342233150468357464e-03
6.001216534140835574e+04 1.023274171399001897e+00 6.298546492585436335e-03
6.001216537621570751e+04 1.019867512176118041e+00 6.299743640493424800e-03
6.001216541102305200e+04 1.011456762851151492e+00 6.218372091044876288e-03
6.001216544583040377e+04 1.018385014795195609e+00 6.193930805326638978e-03
6.001216548063775554e+04 1.011378090464095880e+00 6.261570126398091803e-03
6.001216551544510730e+04 1.023450249982177374e+00 6.342890621084870499e-03
6.001216555025245907e+04 1.021314405481985821e+00 6.312573586269199996e-03
6.001216558505981084e+04 1.018286512531814569e+00 6.170204407809597169e-03
6.001216561986716260e+04 1.006219816907242270e+00 6.154207128504279346e-03
6.001216565467450710e+04 1.009935496546199518e+00 6.153223690545033681e-03
6.001216568948185886e+04 1.025998993079723975e+00 6.349519078726291628e-03
6.001216572428921063e+04 1.017837992614269993e+00 6.257534012989742454e-03
6.001216575909656240e+04 1.010367357870630034e+00 6.226060690062134445e-03
6.001216579390391416e+04 1.017148136870694497e+00 6.244976598271959924e-03
6.001216582871126593e+04 1.016077419627444023e+00 6.221463586553340613e-03
6.001216586351861770e+04 1.015304385477939997e+00 6.185054036211605488e-03
6.001216589832596947e+04 1.020560219707798977e+00 6.362403031786183910e-03
6.001216593313332123e+04 1.014924472935991862e+00 6.222433007637308625e-03
6.001216596794067300e+04 1.020548546505660292e+00 6.171098353278794968e-03
6.001216600274802477e+04 1.017446672052264578e+00 6.200345203253130807e-03
6.001216603755537653e+04 1.015052656203916159e+00 6.227056040723118364e-03
6.001216607236272830e+04 1.013252969547661309e+00 6.258912300426452101e-03
6.001216610717008007e+04 1.005004911132302059e+00 6.117980082674814336e-03
6.001216614197743183e+04 1.014853641147513308e+00 6.236899065891954828e-03
6.001216617678478360e+04 1.018416281203858631e+00 6.346709811249055637e-03
6.001216621159213537e+04 1.011361785057135254e+00 6.296208656044198319e-03
6.001216624639948714e+04 1.012193654312596225e+00 6.186331973569681245e-03
6.001216628120683890e+04 1.011001766188886819e+00 6.186635615648587889e-03
6.001216631601418339e+04 9.992831115229007244e-01 6.166475090381430026e-03
6.001216635082153516e+04 9.973730422684262686e-01 6.128390714562473481e-03
6.001216638562888693e+04 9.969313021478303227e-01 6.131367638636531225e-03
6.001216642043623142e+04 9.898984247495167255e-01 6.162417652527120773e-03
6.001216645524358319e+04 9.925215298246702345e-01 6.092111396867222993e-03
6.001216649005093495e+04 9.993961079813141746e-01 6.153500174899962684e-03
6.001216652485828672e+04 9.873572563535952806e-01 6.047196207716929936e-03
6.001216655966563849e+04 1.000541755680470102e+00 6.107955814946956254e-03
6.001216659447299025e+04 9.949747668566998327e-01 6.129082156344044588e-03
6.001216662928034202e+04 1.000113025488155394e+00 6.171825434702904456e-03
6.001216666408769379e+04 9.907402940615314124e-01 6.126819123166618759e-03
6.001216669889504556e+04 9.922991576332037544e-01 6.095737615791119862e-03
6.001216673370239732e+04 9.941335769560468716e-01 6.139241381324611786e-03
6.001216676850974909e+04 9.873129306386460025e-01 6.022732109849695571e-03
6.001216680331710086e+04 9.944295262923467105e-01 6.174444775188980133e-03
6.001216683812445262e+04 9.766837956878677840e-01 6.028946865458438727e-03
6.001216687293180439e+04 9.786695287909307206e-01 5.961318426042219905e-03
6.001216690773915616e+04 9.734934637104133426e-01 5.981699595761926815e-03
6.001216694254650793e+04 9.815983551006368657e-01 6.102397075040241238e-03
6.001216697735385969e+04 9.788013468270820860e-01 6.073820798607903505e-03
6.001216701216121146e+04 9.929819529336143535e-01 6.125240528324540044e-03
6.001216704696855595e+04 9.799640563709548502e-01 6.127817442362289840e-03
6.001216708177590772e+04 9.718058041177365380e-01 5.933313066207084908e-03
6.001216711658325949e+04 9.754664978115609175e-01 6.034954311755399634e-03
6.001216715139061125e+04 9.704228521869967539e-01 6.017365845231155246e-03
6.001216718619796302e+04 9.812228839277472581e-01 6.048500610232908532e-03
6.001216722100531479e+04 9.780279299509578861e-01 6.070734139039231890e-03
6.001216725581266655e+04 9.820986860661985451e-01 6.135520284077142228e-03
6.001216729062001104e+04 9.794360287872497794e-01 6.107556550951315048e-03
6.001216732542736281e+04 9.820194911033220952e-01 6.083875985840616479e-03
6.001216736023471458e+04 9.763150713103465606e-01 6.201993583533917630e-03
6.001216739504206635e+04 9.726283668973555452e-01 6.116521950722229005e-03
6.001216742984941811e+04 9.582177278779880902e-01 5.989121509775797991e-03
6.001216746465676988e+04 9.737562296983552912e-01 6.093722704950372583e-03
6.001216749946412165e+04 9.583754467424987489e-01 5.900618217319558018e-03
6.001216753427147341e+04 9.587877456923723507e-01 5.885253075107814077e-03
6.001216756907882518e+04 9.560824519968048607e-01 5.923166074321495680e-03
6.001216760388617695e+04 9.740124180233472595e-01 6.021356588088199076e-03
6.001216763869352872e+04 9.649629869219378264e-01 5.960951885903950816e-03
6.001216767350088048e+04 9.534543541135065414e-01 6.053837724743059250e-03
6.001216770830823225e+04 9.630868787502295802e-01 6.007270157642312716e-03
6.001216774311558402e+04 9.499657923219896327e-01 5.849781087345485957e-03
6.001216777792293578e+04 9.553812929473680660e-01 5.933867293534738838e-03
6.001216781273028755e+04 9.529447177035296201e-01 5.943322790545936020e-03
6.001216784753763932e+04 9.531653626632954346e-01 5.994293187390217423e-03
6.001216788234499109e+04 9.448063239565352989e-01 5.907936150090838112e-03
6.001216791715234285e+04 9.522782239928305748e-01 5.920269235985408871e-03
6.001216795195968734e+04 9.471225334230942705e-01 5.883189360011062234e-03
6.001216798676703911e+04 9.446326128507173125e-01 5.836002517922619579e-03
6.001216802157439088e+04 9.488460629722119677e-01 5.892885921516534571e-03
6.001216805638174264e+04 9.583015285918469184e-01 5.928595431572871235e-03
6.001216809118909441e+04 9.442872564875038899e-01 5.939115233848640991e-03
6.001216812599644618e+04 9.505638081632280523e-01 5.902240543492157966e-03
6.001216816080379795e+04 9.409669525202642992e-01 5.867631229496074810e-03
6.001216819561114244e+04 9.533156565973919250e-01 5.924942230571482796e-03
6.001216823041849420e+04 9.557891760508282486e-01 5.937591762878350644e-03
6.001216826522584597e+04 9.629591131362866818e-01 6.058078967574423088e-03
6.001216830003319774e+04 9.449709226617707403e-01 5.887828274580408222e-03
6.001216833484054951e+04 9.620523184585260124e-01 6.029810103611125786e-03
6.001216836964790127e+04 9.495813206294990705e-01 5.940725527707204322e-03
6.001216840445525304e+04 9.537671210736083927e-01 5.865785249688653530e-03
6.001216843926260481e+04 9.548082400371861178e-01 5.870010533024924704e-03
6.001216847406995657e+04 9.558804649424732514e-01 5.891942498155978980e-03
6.001216850887730834e+04 9.566543859717743237e-01 5.927666418323263020e-03
6.001216854368466011e+04 9.590572380662765184e-01 5.894312401682346748e-03
6.001216857849201187e+04 9.587130893470093840e-01 5.973770973366465328e-03
6.001216861329936364e+04 9.602604516121613365e-01 5.975015810171330384e-03
6.001216864810671541e+04 9.674028344566333315e-01 6.185435128583703125e-03
6.001216868291406718e+04 9.625654226996743779e-01 6.003025736949450623e-03
6.001216871772141894e+04 9.530905531738987913e-01 5.970894833274857129e-03
6.001216875252877071e+04 9.541643666398612611e-01 5.896285056118583980e-03
6.001216878733612248e+04 9.639798854298982089e-01 6.040925359944352042e-03
6.001216882214346697e+04 9.569493332619007919e-01 5.986878072704943793e-03
6.001216885695081874e+04 9.634400072107349722e-01 5.923917290671421726e-03
6.001216889175817050e+04 9.528096726627791613e-01 5.950624555317069082e-03
6.001216892656551499e+04 9.798551836159757888e-01 6.180628398020152937e-03
6.001216896137286676e+04 9.639130472813309813e-01 5.974826711605411671e-03
6.001216899618021853e+04 9.649830346141832216e-01 5.969467876734199131e-03
6.001216903098757030e+04 9.712348654055388275e-01 5.943462530867011859e-03
6.001216906579492206e+04 9.735400966840214165e-01 6.043782106997978333e-03
6.001216910060227383e+04 9.725078791017336410e-01 5.951895780768359269e-03
6.001216913540962560e+04 9.784580280126250473e-01 6.069868173379106176e-03
6.001216917021697736e+04 9.645536627122418549e-01 5.940864906404026181e-03
6.001216920502432913e+04 9.613355850950029424e-01 5.951476380129186623e-03
6.001216923983168090e+04 9.832121950970104107e-01 6.081788235655280310e-03
6.001216927463903266e+04 9.725758623612211773e-01 5.972881087090937090e-03
6.001216930944638443e+04 9.807333542568923423e-01 5.965201346875798755e-03
6.001216934425373620e+04 9.835030993694406920e-01 5.995276917959725498e-03
6.001216937906108797e+04 9.826122546839558547e-01 6.075923567174258515e-03
6.001216941386843973e+04 9.893146259965094336e-01 6.087642729416279860e-03
6.001216944867579150e+04 9.930502486477873481e-01 6.209867379906919282e-03
6.001216948348314327e+04 9.910633471392753524e-01 6.162019161651938713e-03
6.001216951829049503e+04 9.847481320934687865e-01 6.063936327764904433e-03
6.001216955309783953e+04 9.917111616725957646e-01 6.053582061000339389e-03
6.001216958790519129e+04 9.916841069855933943e-01 6.029094933814093359e-03
6.001216962271254306e+04 9.941003225917103281e-01 6.063443304330089732e-03
6.001216965751989483e+04 9.957168208132580745e-01 6.182758883322873183e-03
6.001216969232724659e+04 9.952776162031164997e-01 6.091788920571033356e-03
6.001216972713459836e+04 9.918786843206987003e-01 6.061507201878022812e-03
6.001216976194195013e+04 9.841771240955922151e-01 6.060984226202899457e-03
6.001216979674929462e+04 9.898561942868301378e-01 6.103831056386210471e-03
6.001216983155664639e+04 9.904613204107916014e-01 6.070449697163151324e-03
6.001216986636399815e+04 1.003469419248094407e+00 6.227013358188001821e-03
6.001216990117134992e+04 1.013520151583964468e+00 6.209992303396128649e-03
6.001216993597870169e+04 1.001613152857779632e+00 6.141569732803182219e-03
6.001216997078605345e+04 9.947091416873918845e-01 6.116288036237057732e-03
6.001217000559340522e+04 1.002055141296564589e+00 6.145982386501217670e-03
6.001217004040075699e+04 1.002692584745198179e+00 6.131488177128063127e-03
6.001217007520810876e+04 1.003058489575434198e+00 6.162718960392109778e-03
6.001217011001546052e+04 1.013784059382692782e+00 6.272204637492230853e-03
6.001217014482281229e+04 1.010636493644121892e+00 6.214823207554301399e-03
6.001217017963016406e+04 9.978601874359865898e-01 6.214142458407696974e-03
6.001217021443751582e+04 1.018191234496937270e+00 6.258887940570593070e-03
6.001217024924486759e+04 1.008470360811031030e+00 6.240463002590152831e-03
6.001217028405221936e+04 1.011792172200467466e+00 6.149810670784432685e-03
6.001217031885957113e+04 9.907024280816957296e-01 6.083907172403904030e-03
6.001217035366692289e+04 1.004217435229632249e+00 6.136490142801306023e-03
6.001217038847426738e+04 9.924960836951833842e-01 6.145160835950698626e-03
6.001217042328161915e+04 1.001234795208127082e+00 6.130542554058306289e-03
6.001217045808897092e+04 9.906245611312559651e-01 6.100207931745456683e-03
6.001217049289632268e+04 1.003242532459430736e+00 6.210944343695920175e-03
6.001217052770367445e+04 9.889915313352407589e-01 6.181177784952461909e-03
6.001217056251102622e+04 9.964873426576261739e-01 6.110430969709673699e-03
6.001217059731837799e+04 9.952415793004004696e-01 6.106151151545494669e-03
6.001217063212572975e+04 1.000681248266749535e+00 6.212203910004988373e-03
6.001217066693307424e+04 9.978587454344937102e-01 6.234946712378992492e-03
6.001217070174042601e+04 9.925245703697803679e-01 6.244230855781729254e-03
6.001217073654777778e+04 9.895635381096681282e-01 6.094094887593926729e-03
6.001217077135512955e+04 9.967115886057804630e-01 6.188125611652555043e-03
6.001217080616248131e+04 9.986971010543578275e-01 6.221443290472590537e-03
6.001217084096983308e+04 9.878391208108417976e-01 6.057563995755898059e-03
6.001217087577718485e+04 1.002678854800728159e+00 6.185864858613743592e-03
6.001217091058453661e+04 9.912878173615746746e-01 6.214155012287560578e-03
6.001217094539188838e+04 9.869090179059650803e-01 6.139133007829096489e-03
6.001217098019924015e+04 9.855886420069497333e-01 6.133916858129570548e-03
6.001217101500659192e+04 9.941415426067414796e-01 6.193171718616777115e-03
6.001217104981394368e+04 9.892690521841465134e-01 6.206891691019879309e-03
6.001217108462129545e+04 9.902422419534219200e-01 6.098953130948067333e-03
6.001217111942864722e+04 9.812901460793087560e-01 6.083691138500607262e-03
6.001217115423599898e+04 9.945695799259841596e-01 6.172482806939945388e-03
6.001217118904335075e+04 9.907857566356151890e-01 6.115701423181246418e-03
6.001217122385070252e+04 9.860609007946031790e-01 6.037169074399995929e-03
6.001217125865805428e+04 9.791618391883618600e-01 5.996916845469544774e-03
6.001217129346540605e+04 9.883461026875030031e-01 6.025275847186647299e-03
6.001217132827275782e+04 9.842526859959359609e-01 6.041910032320309785e-03
6.001217136308010231e+04 9.874302863362492966e-01 6.030470916934049970e-03
6.001217139788745408e+04 9.734079828304301740e-01 6.063371708445772224e-03
6.001217143269480584e+04 9.833081270791829143e-01 6.077388248018857596e-03
6.001217146750215761e+04 9.872057159712090968e-01 6.004917389813567950e-03
6.001217150230950938e+04 9.667265774998837768e-01 5.939511960866928307e-03
6.001217153711686115e+04 9.761256416271381076e-01 5.999975351547635893e-03
6.001217157192421291e+04 9.785600210595788440e-01 5.989459085929679967e-03
6.001217160673155740e+04 9.745451552172473830e-01 5.982246100525282634e-03
6.001217164153890917e+04 9.821856127463104436e-01 6.110236610581742944e-03
6.001217167634626094e+04 9.697341485021682139e-01 5.989796726081809616e-03
6.001217171115361270e+04 9.755039434275040167e-01 5.962626828474953088e-03
6.001217174596096447e+04 9.724579268981607960e-01 5.986814795425676738e-03
6.001217178076831624e+04 9.746883061137432414e-01 6.023365505909043967e-03
6.001217181557566801e+04 9.696369600139490563e-01 5.942988496864693229e-03
6.001217185038301977e+04 9.840087033159468088e-01 6.029165090571956577e-03
6.001217188519037154e+04 9.782893801665787370e-01 6.079934389652675089e-03
6.001217191999772331e+04 9.797531341825045370e-01 6.056234615126540599e-03
6.001217195480507507e+04 9.746137244078859618e-01 6.021558934194816762e-03
6.001217198961242684e+04 9.839409919594209741e-01 6.055724730076534126e-03
6.001217202441977861e+04 9.725164810199357079e-01 5.967755712513806571e-03
6.001217205922713038e+04 9.756032047085626546e-01 5.988832712036244559e-03
6.001217209403448214e+04 9.716669248544359538e-01 5.977875831138751254e-03
6.001217212884183391e+04 9.966795668317947055e-01 6.091106127166872296e-03
6.001217216364917840e+04 9.761833236587493801e-01 5.918587604743771879e-03
6.001217219845653017e+04 9.775638324339336327e-01 5.967165964091487168e-03
6.001217223326388194e+04 9.726067448091880729e-01 5.954474714059743157e-03
6.001217226807123370e+04 9.768490262835658466e-01 5.964815256225948492e-03
6.001217230287858547e+04 9.772758275930383265e-01 5.997947249862349561e-03
6.001217233768593724e+04 9.798173324198304890e-01 5.950975152550943073e-03
6.001217237249328173e+04 9.826442743828112114e-01 6.005068769571459200e-03
6.001217240730063349e+04 9.807755733869455428e-01 5.957416477289640203e-03
6.001217244210798526e+04 9.853605163144880663e-01 5.993204707292087985e-03
6.001217247691533703e+04 9.797640963414709914e-01 5.976984625437405281e-03
6.001217251172268880e+04 9.803671165831067125e-01 5.989501100632451530e-03
6.001217254653004056e+04 9.723247792490793406e-01 5.999978737741503733e-03
6.001217258133739233e+04 9.891441789600107226e-01 6.053208210659494215e-03
6.001217261614474410e+04 9.982619065837258221e-01 6.010801892534921483e-03
6.001217265095209586e+04 9.926883916523921991e-01 6.061796359647229036e-03
6.001217268575944763e+04 9.861399206198107059e-01 6.032064659094695663e-03
6.001217272056679940e+04 9.746173552662944495e-01 5.922923353895527543e-03
6.001217275537415117e+04 9.822611273779157104e-01 6.026631566564483872e-03
6.001217279018150293e+04 9.904734276238587043e-01 6.068502973088692881e-03
6.001217282498885470e+04 9.877767251760740663e-01 6.053835826861993404e-03
6.001217285979620647e+04 1.000400991409231555e+00 6.127212180087984392e-03
6.001217289460355823e+04 9.941416241662995867e-01 6.019906452821117623e-03
6.001217292941091000e+04 9.966802023776279995e-01 6.103101191718154038e-03
6.001217296421826177e+04 9.914007035182855754e-01 6.045265972671017701e-03
6.001217299902561354e+04 9.867432855782025669e-01 5.969064951564281851e-03
6.001217303383296530e+04 9.932386749947851312e-01 6.026734895738804915e-03
6.001217306864031707e+04 1.000759677782206314e+00 6.053298092789463972e-03
6.001217310344766884e+04 9.938039953987293229e-01 6.038614067539440494e-03
6.001217313825501333e+04 1.012668850462820513e+00 6.153911264931090710e-03
6.001217317306236509e+04 9.985739784897943450e-01 6.131303334948377468e-03
6.001217320786971686e+04 1.003243710293669322e+00 6.128106581996535518e-03
6.001217324267706863e+04 1.000650569380759691e+00 6.178999763491269462e-03
6.001217327748441312e+04 1.009690018161084835e+00 6.103167419903797984e-03
6.001217331229176489e+04 1.007797161016786402e+00 6.114704189627199679e-03
6.001217334709912393e+04 1.017555135315511672e+00 6.106921808905593080e-03
6.001217338190647570e+04 1.019609881722882028e+00 6.128425514970402971e-03
6.001217341671382019e+04 1.011937642874271015e+00 6.136741078421222885e-03
6.001217345152117196e+04 1.011392766371068008e+00 6.177627102954155389e-03
6.001217348632852372e+04 1.018184586702827854e+00 6.177487693327985904e-03
6.001217352113587549e+04 1.008843036853193542e+00 6.153845146110545339e-03
6.001217355594322726e+04 1.041760715745600141e+00 6.328744437644094438e-03
6.001217359075057902e+04 1.033689865464089586e+00 6.198004237088015032e-03
6.001217362555793079e+04 1.018226632240034624e+00 6.188883438647728441e-03
6.001217366036528256e+04 1.034312852688236140e+00 6.211222353554743392e-03
6.001217369517263432e+04 1.036711754641276961e+00 6.299559358276930407e-03
6.001217372997998609e+04 1.031306486341693418e+00 6.348983460300987314e-03
6.001217376478733786e+04 1.019605925898747545e+00 6.144626652295183400e-03
6.001217379959468963e+04 1.021260980898293091e+00 6.163972314683363769e-03
6.001217383440204139e+04 1.016788346893574113e+00 6.104060452199108582e-03
6.001217386920939316e+04 1.015927605194910877e+00 6.141599289836627978e-03
6.001217390401674493e+04 1.029358743039760826e+00 6.236785153677487301e-03
6.001217393882409669e+04 1.017728532159311472e+00 6.150457598091439888e-03
6.001217397363144846e+04 1.011568542187892161e+00 6.159724114520015968e-03
6.001217400843879295e+04 1.016367067850575623e+00 6.198355125242130913e-03
6.001217404324614472e+04 1.016568932224143573e+00 6.128383087866479985e-03
6.001217407805349649e+04 1.015106361477496666e+00 6.234022073384560235e-03
6.001217411286084825e+04 1.023806874124532307e+00 6.201799569440355139e-03
6.001217414766820002e+04 1.019787686306064645e+00 6.219461184198954613e-03
6.001217418247555179e+04 1.022687603567012049e+00 6.155081611692016230e-03
6.001217421728290356e+04 1.027485238391862010e+00 6.262295044428644111e-03
6.001217425209025532e+04 1.019705864758676750e+00 6.226899228852406792e-03
6.001217428689759981e+04 1.010093972299878295e+00 6.152422538451354957e-03
6.001217432170495158e+04 1.016421358857702462e+00 6.151172995735184300e-03
6.001217435651230335e+04 1.022638956120781817e+00 6.172928856682790948e-03
6.001217439131965511e+04 1.018665633435171580e+00 6.130396105037019643e-03
6.001217442612700688e+04 1.024319870451773751e+00 6.210118970911135926e-03
6.001217446093435865e+04 1.018460312794189138e+00 6.110574408435327787e-03
6.001217449574171042e+04 1.015021087686263090e+00 6.157854415824196188e-03
6.001217453054906218e+04 1.007313620547682920e+00 6.121655337200305157e-03
6.001217456535641395e+04 1.015962372276388415e+00 6.189603753695897478e-03
6.001217460016376572e+04 1.005975289217560631e+00 6.058245085082770987e-03
6.001217463497111748e+04 1.023249675299873429e+00 6.165777938917316181e-03
6.001217466977846925e+04 1.023120683664214381e+00 6.158986048537708549e-03
6.001217470458582102e+04 1.004017370916614915e+00 6.078313091954377391e-03
6.001217473939317279e+04 1.006016868347532345e+00 6.091337837253403380e-03
6.001217477420052455e+04 1.002872304077876198e+00 6.072840258980973308e-03
6.001217480900787632e+04 9.965458049237260196e-01 6.026765837122360046e-03
6.001217484381522809e+04 1.011509762316195715e+00 6.176987321374205996e-03
6.001217487862257985e+04 9.953367285936833841e-01 6.048673530119640096e-03
6.001217491342993162e+04 9.966617376497564074e-01 5.997127469455915648e-03
6.001217494823727611e+04 1.003167504633486029e+00 6.102715859564782942e-03
6.001217498304462788e+04 9.956574680826030255e-01 6.040894264864072292e-03
6.001217501785197965e+04 9.839897698745224686e-01 5.976907443010637776e-03
6.001217505265933141e+04 9.921506729754169251e-01 6.078327553910873454e-03
6.001217508746668318e+04 1.006808349641464817e+00 6.112668448661075227e-03
6.001217512227403495e+04 1.000250200848926463e+00 5.993761733118206127e-03
6.001217515708138671e+04 9.911489895100401570e-01 6.030843504080166638e-03
6.001217519188873121e+04 1.009246758640022446e+00 6.102404028663119262e-03
6.001217522669608297e+04 9.937711089093927974e-01 6.050663893997634130e-03
6.001217526150343474e+04 9.868725485732068314e-01 5.963138809478584629e-03
6.001217529631078651e+04 9.998469415881526823e-01 6.075479886217404965e-03
6.001217533111813827e+04 1.000537596505828075e+00 6.043376640220575816e-03
6.001217536592549004e+04 9.939188486295308378e-01 6.026370694999875002e-03
6.001217540073284181e+04 1.003868971303344404e+00 6.090117337024358000e-03
6.001217543554019358e+04 1.001839699893171121e+00 6.065330857478398036e-03
6.001217547034754534e+04 9.986653420969411332e-01 5.995587570589343274e-03
6.001217550515489711e+04 9.924470797419641110e-01 6.018805471690937513e-03
6.001217553996224888e+04 9.852343569977958238e-01 5.903308993285263408e-03
6.001217557476960064e+04 9.925736381906953287e-01 6.063339754802917272e-03
6.001217560957695241e+04 9.973370864671636804e-01 6.058986351306973675e-03
6.001217564438430418e+04 9.955139472532068545e-01 6.016674194215921624e-03
6.001217567919165595e+04 9.808476413233148117e-01 5.925083690832193793e-03
6.001217571399900044e+04 9.922938559583833751e-01 6.101561521199461331e-03
6.001217574880635220e+04 1.009518080404355977e+00 6.296514609802977662e-03
6.001217578361370397e+04 9.826963242287319877e-01 6.023307889031499773e-03
6.001217581842105574e+04 9.890463257655716101e-01 6.012827639525784862e-03
6.001217585322840750e+04 9.901033477597679378e-01 6.039947367816315103e-03
6.001217588803575927e+04 9.976100357815472774e-01 6.099161017229677399e-03
6.001217592284311104e+04 9.891479377910825654e-01 6.114531505387799624e-03
6.001217595765045553e+04 9.860760612658600044e-01 6.029287908133808965e-03
6.001217599245780730e+04 9.790857318928785080e-01 6.085668577821556902e-03
6.001217602726515906e+04 9.735553859291270484e-01 5.953358941806010524e-03
6.001217606207251083e+04 9.810017935228998454e-01 6.062648164839867793e-03
6.001217609687986260e+04 9.840585976105804544e-01 6.011890121311733864e-03
6.001217613168721437e+04 9.947468386110848160e-01 6.107128531802339007e-03
6.001217616649456613e+04 9.763295171146950668e-01 6.015697664139407937e-03
6.001217620130191790e+04 9.846907495541024069e-01 6.018702254899487708e-03
6.001217623610926967e+04 9.856849549014865541e-01 5.990547017224290283e-03
6.001217627091662143e+04 9.806647532095087438e-01 5.976139435392251002e-03
6.001217630572397320e+04 9.757916191711603071e-01 5.969312528734753952e-03
6.001217634053132497e+04 9.960651572432993595e-01 6.097247342262858763e-03
6.001217637533867673e+04 9.841491170962445301e-01 5.967540529429199610e-03
6.001217641014602850e+04 9.926575761134408538e-01 6.062683471757675593e-03
6.001217644495338027e+04 1.002921085464536510e+00 6.091730033678258160e-03
6.001217647976073204e+04 9.997177795244849285e-01 6.091923565748160081e-03
6.001217651456808380e+04 9.827375519807557414e-01 6.025545264179952426e-03
6.001217654937543557e+04 9.759866519928074302e-01 5.976569858423166903e-03
6.001217658418278006e+04 9.915130953701962735e-01 6.027719339589871807e-03
6.001217661899013183e+04 9.847883052405143056e-01 5.985667131251966831e-03
6.001217665379749087e+04 9.901788915541563929e-01 6.011924728808291582e-03
6.001217668860483536e+04 9.926975115891039092e-01 6.051966734781321494e-03
6.001217672341218713e+04 9.986828269666970792e-01 6.005082184101738323e-03
6.001217675821953890e+04 9.877187945634391397e-01 5.989850635027373256e-03
6.001217679302688339e+04 9.952275781439737790e-01 6.098346383289246844e-03
6.001217682783423516e+04 1.007957018834336527e+00 6.203166788783693285e-03
6.001217686264158692e+04 1.004185135350211810e+00 6.103526679779491121e-03
6.001217689744893869e+04 1.000246717976629007e+00 6.047388674548207985e-03
6.001217693225629046e+04 1.006573312661129371e+00 6.151244845211375871e-03
6.001217696706364222e+04 1.000720100665159817e+00 6.109827922931338091e-03
6.001217700187099399e+04 9.990660263256972984e-01 6.011611414261187891e-03
6.001217703667834576e+04 1.001724402706270611e+00 6.069089936852995956e-03
6.001217707148569752e+04 1.007406010000527763e+00 6.180441818168626658e-03
6.001217710629304929e+04 1.008118387976434160e+00 6.134740171914319223e-03
6.001217714110040106e+04 1.010289045763541838e+00 6.234048420203594856e-03
6.001217717590775283e+04 1.002276905108625771e+00 6.092591353750165077e-03
6.001217721071510459e+04 1.004252648875107123e+00 6.048044280472025629e-03
6.001217724552245636e+04 1.006053723416334922e+00 6.086188397559587869e-03
6.001217728032980813e+04 1.017989925820290464e+00 6.175925097810498060e-03
6.001217731513715989e+04 1.007062061564457434e+00 6.127648050496075499e-03
6.001217734994451166e+04 1.009350438561056995e+00 6.112813424527123451e-03
6.001217738475186343e+04 1.003608091112747847e+00 6.133534606637335365e-03
6.001217741955921520e+04 1.011326651941967025e+00 6.052083503289860944e-03
6.001217745436656696e+04 1.014786677741563947e+00 6.120755715111399209e-03
6.001217748917391145e+04 1.017029134588639083e+00 6.159643494384960290e-03
6.001217752398126322e+04 1.015921829553361411e+00 6.142342665090119551e-03
6.001217755878861499e+04 1.012267774056798908e+00 6.234958357158240129e-03
6.001217759359596675e+04 1.014419807164107290e+00 6.063143245658484878e-03
6.001217762840331852e+04 1.015215112216615756e+00 6.138903845048188784e-03
6.001217766321067029e+04 1.025895307547324276e+00 6.147372427909428283e-03
6.001217769801802206e+04 1.012094001974385149e+00 6.087454215714166970e-03
6.001217773282536655e+04 1.011809494817222710e+00 6.026478640547728617e-03
6.001217776763271831e+04 1.025889483664416124e+00 6.194639200747354552e-03
6.001217780244007008e+04 1.027337107275704930e+00 6.242864037282404473e-03
6.001217783724742185e+04 1.019038218867411638e+00 6.154181767244610614e-03
6.001217787205477362e+04 1.025088208917260824e+00 6.188126161569849903e-03
6.001217790686212538e+04 1.030012780839922870e+00 6.159955975116838782e-03
6.001217794166947715e+04 1.036945094456933836e+00 6.290614225151352351e-03
6.001217797647682892e+04 1.041103213633752134e+00 6.208951447224463939e-03
6.001217801128418068e+04 1.029291892649248474e+00 6.187235754580251712e-03
6.001217804609153245e+04 1.025852065463789042e+00 6.131241880588225550e-03
6.001217808089888422e+04 1.025931139427925576e+00 6.138381041371601503e-03
6.001217811570623599e+04 1.028033596226128887e+00 6.203686405035638632e-03
6.001217815051358775e+04 1.023202562038147301e+00 6.127009694532597334e-03
6.001217818532093952e+04 1.030808443537574171e+00 6.197188740906893305e-03
6.001217822012829129e+04 1.040558333920992506e+00 6.309120261317367577e-03
6.001217825493564305e+04 1.034287647229085838e+00 6.162745723494368437e-03
6.001217828974298754e+04 1.018711644384989956e+00 6.123848178263650681e-03
6.001217832455033931e+04 1.030036846766603231e+00 6.213440363356588503e-03
6.001217835935769108e+04 1.019413794271542661e+00 6.145206129587816452e-03
6.001217839416504285e+04 1.023919395438531499e+00 6.146703778370403611e-03
6.001217842897239461e+04 1.029289237562856840e+00 6.200509455226699100e-03
6.001217846377974638e+04 1.038041627703490732e+00 6.230522623111901109e-03
6.001217849858709815e+04 1.037609099341499919e+00 6.201375485166331879e-03
6.001217853339444991e+04 1.014223626779906740e+00 6.099671370623731444e-03
6.001217856820179441e+04 1.033884565082600293e+00 6.294712057942420010e-03
6.001217860300914617e+04 1.023294065626846550e+00 6.289094375598824026e-03
6.001217863781649794e+04 1.032332972538941629e+00 6.292473086211477010e-03
6.001217867262384971e+04 1.020276553273853137e+00 6.243491029190198320e-03
6.001217870743120147e+04 1.028835846137901022e+00 6.255412877446166198e-03
6.001217874223855324e+04 1.033145837071314910e+00 6.366725556019554345e-03
6.001217877704590501e+04 1.031813660778536423e+00 6.272632584050460980e-03
6.001217881185325678e+04 1.021115181804407301e+00 6.220548823776219337e-03
6.001217884666060854e+04 1.016545521781267114e+00 6.156537830093311917e-03
6.001217888146796031e+04 1.015437057318882230e+00 6.106231821509776163e-03
6.001217891627531208e+04 1.013280144037336905e+00 6.160328580444553170e-03
6.001217895108266384e+04 1.013208230131712240e+00 6.092548247019827050e-03
6.001217898589001561e+04 1.025193218273860785e+00 6.252615248340815356e-03
6.001217902069736738e+04 1.014134807754161427e+00 6.191302254207771243e-03
6.001217905550471914e+04 1.016569141951679356e+00 6.189475582988244323e-03
6.001217909031206364e+04 1.021852529876722038e+00 6.143753515984469622e-03
6.001217912511941540e+04 1.012170313369483932e+00 6.095659643087882225e-03
6.001217915992677445e+04 1.022445857416918624e+00 6.225373311597654988e-03
6.001217919473412621e+04 1.014159546080321217e+00 6.122752860106997312e-03
6.001217922954147070e+04 1.032497818084891605e+00 6.400186096087815205e-03
6.001217926434882247e+04 1.032613615421446029e+00 6.407460439064946965e-03
6.001217929915617424e+04 1.007226576743786017e+00 6.107683395523458639e-03
6.001217933396351873e+04 1.016608353681834442e+00 6.200095344367368040e-03
6.001217936877087050e+04 1.013528702114443680e+00 6.126182283065561424e-03
6.001217940357822226e+04 1.007348139656918384e+00 6.084969898970935855e-03
6.001217943838558131e+04 1.008214960669173488e+00 6.142080943584897132e-03
6.001217947319292580e+04 1.009051230450703995e+00 6.026610674540511942e-03
6.001217950800027756e+04 1.023920373164318276e+00 6.225413973093164161e-03
6.001217954280762933e+04 1.004086310419863626e+00 6.064638340607608757e-03
6.001217957761498110e+04 1.012610647267622843e+00 6.158990187603975361e-03
6.001217961242233287e+04 1.002674330863529084e+00 6.081863504886268063e-03
6.001217964722968463e+04 9.950901172943876771e-01 6.015225436197995171e-03
6.001217968203703640e+04 9.852213112782416404e-01 5.960399601236769478e-03
6.001217971684438817e+04 9.912191321989974879e-01 6.005577004206751925e-03
6.001217975165173993e+04 9.968589410803476714e-01 5.971199136137296699e-03
6.001217978645909170e+04 1.005554794252715656e+00 6.095065924789295694e-03
6.001217982126644347e+04 1.007344318061644817e+00 6.243819814250431248e-03
6.001217985607379524e+04 9.971251540049230755e-01 6.071207712820862572e-03
6.001217989088114700e+04 9.865255642760605292e-01 6.004456885688936284e-03
6.001217992568849877e+04 1.005886687408276359e+00 6.067096107661498761e-03
6.001217996049585054e+04 1.002826130098222412e+00 6.041726853039361238e-03
6.001217999530319503e+04 1.007629983319071165e+00 6.114366227193582075e-03
6.001218003011054680e+04 1.001268159326231588e+00 6.042432761438917485e-03
6.001218006491789856e+04 1.013393905717411947e+00 6.217871366364170586e-03
6.001218009972525033e+04 1.004183683428499396e+00 6.063804973264576466e-03
6.001218013453260210e+04 1.005046398288158782e+00 6.151853469684677965e-03
6.001218016933995386e+04 1.001433187428413252e+00 6.082705427389265354e-03
6.001218020414730563e+04 1.016385080273713104e+00 6.182720527296399309e-03
6.001218023895465012e+04 1.021678855229616101e+00 6.238243266552805089e-03
6.001218027376200189e+04 1.009720427762814232e+00 6.131357208406302238e-03
6.001218030856935366e+04 1.008779219751475997e+00 6.131709552861174320e-03
6.001218034337670542e+04 1.004205904625731449e+00 6.206035275084767835e-03
6.001218037818405719e+04 9.913340244844268678e-01 6.116960088090619280e-03
6.001218041299140896e+04 1.003985275477225159e+00 6.198101252334131152e-03
6.001218044779876072e+04 1.017474124881074138e+00 6.210562113614096630e-03
6.001218048260611249e+04 1.011271001589445273e+00 6.198681236417495112e-03
6.001218051741346426e+04 1.008745361686758324e+00 6.160096395653466908e-03
6.001218055222081603e+04 1.008085957651858378e+00 6.117267792053965834e-03
6.001218058702816779e+04 1.002631481108931633e+00 6.126938362027400421e-03
6.001218062183551956e+04 1.008233532602335503e+00 6.159113891331278665e-03
6.001218065664287133e+04 9.884746435510015639e-01 5.971868591561950435e-03
6.001218069145022309e+04 1.004942293412983245e+00 6.300758843945244471e-03
6.001218072625757486e+04 1.024381308573070415e+00 6.212798381966836044e-03
6.001218076106492663e+04 1.020871362572881802e+00 6.273285575766477003e-03
6.001218079587227840e+04 1.024629170760231966e+00 6.288115975283825425e-03
6.001218083067962289e+04 1.009162647627490195e+00 6.161417737729875214e-03
6.001218086548697465e+04 1.023999884725424359e+00 6.341376350539519417e-03
6.001218090029432642e+04 1.018505357757421237e+00 6.301886581246226096e-03
6.001218093510167819e+04 1.027105604985500076e+00 6.372995944758899807e-03
6.001218096990902995e+04 1.030741544848954083e+00 6.470276404179226178e-03
6.001218100471638172e+04 1.013115792021614281e+00 6.261529765549837118e-03
6.001218103952373349e+04 1.011567521330959174e+00 6.108395027110940199e-03
6.001218107433107798e+04 1.013598094041407549e+00 6.185713144697072702e-03
6.001218110913842975e+04 1.020497341623268550e+00 6.186782291013243930e-03
6.001218114394578151e+04 1.013961849873979748e+00 6.130157117219471770e-03
6.001218117875313328e+04 1.015140812176573260e+00 6.166254229997244693e-03
6.001218121356048505e+04 1.014246713094438368e+00 6.113897302401281181e-03
6.001218124836783682e+04 1.013408421958562844e+00 6.105092551022966302e-03
6.001218128317518858e+04 1.025338090559484217e+00 6.285368690816341142e-03
6.001218131798254035e+04 1.011811439134091772e+00 6.160090369589856993e-03
6.001218135278989212e+04 1.007038170457309478e+00 6.110148449151495652e-03
6.001218138759724388e+04 1.022592412574847121e+00 6.174383510917396366e-03
6.001218142240459565e+04 1.008555766880505855e+00 6.056895803416195191e-03
6.001218145721194742e+04 1.006767391155393154e+00 6.099125442646797200e-03
6.001218149201929918e+04 1.012814585892009234e+00 6.147897168131889745e-03
6.001218152682665095e+04 1.001741924547959739e+00 6.268604364243608902e-03
6.001218156163400272e+04 1.016081559325309858e+00 6.471735567211854036e-03
6.001218159644135449e+04 1.025988314701818060e+00 6.362169117324498191e-03
6.001218163124870625e+04 1.004259310648778714e+00 6.205797081064543842e-03
6.001218166605605802e+04 1.007838563982714764e+00 6.174198247376337829e-03
6.001218170086340979e+04 1.017691892739198689e+00 6.200838189921059097e-03
6.001218173567076155e+04 1.029519236439669250e+00 6.271142239460850837e-03
6.001218177047810605e+04 1.025354711553496889e+00 6.179791471858324566e-03
6.001218180528545781e+04 1.022060211006325048e+00 6.189479602478524002e-03
6.001218184009280958e+04 1.022110599124797625e+00 6.174991278195631796e-03
6.001218187490015407e+04 1.015492905813448532e+00 6.196473550305711675e-03
6.001218190970750584e+04 1.008099560644289738e+00 6.185095397178258861e-03
6.001218194451486488e+04 1.021576276763433766e+00 6.346566987087847757e-03
6.001218197932220937e+04 1.015899756857378433e+00 6.320778627316316067e-03
6.001218201412956114e+04 1.018135503904938233e+00 6.096717842362100841e-03
6.001218204893691291e+04 1.017163115125343298e+00 6.224670347118628835e-03
6.001218208374426467e+04 1.004602565130212399e+00 6.182021770505569287e-03
6.001218211855161644e+04 1.009356859196223200e+00 6.199473612838623214e-03
6.001218215335896821e+04 1.007366619144070885e+00 6.138289646535309563e-03
6.001218218816631997e+04 1.012455823019208445e+00 6.171286312995525117e-03
6.001218222297367174e+04 1.006587038586725935e+00 6.133559957515336350e-03
6.001218225778102351e+04 1.010426007661981762e+00 6.119325161566545844e-03
6.001218229258837528e+04 1.003612248655558314e+00 6.109242197320062170e-03
6.001218232739572704e+04 1.011012527842853448e+00 6.103414809828094055e-03
6.001218236220307881e+04 1.001049555466122953e+00 6.118888923031405060e-03
6.001218239701043058e+04 1.005331937781619001e+00 6.149716185160736086e-03
6.001218243181778234e+04 1.000235019336147779e+00 6.124025464421368505e-03
6.001218246662513411e+04 9.909515499329661914e-01 6.024163354122012010e-03
6.001218250143248588e+04 9.990397153710098843e-01 6.188083028489737084e-03
6.001218253623983037e+04 1.000020076734154273e+00 6.087351257728900247e-03
6.001218257104718214e+04 1.000701732676808842e+00 6.047351278676254237e-03
6.001218260585453390e+04 9.972759535611490644e-01 6.154832004763304172e-03
6.001218264066188567e+04 9.902826537577197330e-01 6.017723290763459312e-03
6.001218267546923744e+04 9.875180845704945032e-01 5.956989268509867326e-03
6.001218271027658921e+04 9.867897302129654546e-01 5.981449854186103587e-03
6.001218274508394097e+04 9.873214081685099952e-01 6.054845978498348859e-03
6.001218277989128546e+04 9.901938338680097429e-01 6.034708555479208376e-03
6.001218281469863723e+04 9.821602911917127754e-01 6.028525692003776186e-03
6.001218284950598900e+04 9.894344889339079518e-01 6.048660112780947749e-03
6.001218288431334076e+04 9.977298383461684628e-01 6.178605417209726176e-03
6.001218291912069253e+04 9.930317739380603026e-01 6.093467841039657169e-03
6.001218295392804430e+04 9.847598365286234223e-01 6.037247367048561610e-03
6.001218298873539607e+04 9.806860317674749306e-01 5.964824643574186645e-03
6.001218302354274783e+04 9.866442425475702160e-01 6.036203318949759367e-03
6.001218305835009960e+04 9.796648017673676989e-01 6.101662721457559377e-03
6.001218309315745137e+04 9.905812806587892538e-01 6.089089062631782359e-03
6.001218312796480313e+04 9.821144724486756683e-01 6.074669891251993636e-03
6.001218316277215490e+04 9.762830607547496875e-01 6.021015312797497326e-03
6.001218319757950667e+04 9.825816981690117524e-01 6.147363473970588778e-03
6.001218323238685844e+04 9.826660291312948603e-01 6.170150145603581389e-03
6.001218326719421020e+04 9.750159638843999277e-01 6.032494575654263197e-03
6.001218330200156197e+04 9.800426191267478382e-01 6.067891011633763133e-03
6.001218333680891374e+04 9.741655249381990789e-01 5.946088657081237926e-03
6.001218337161626550e+04 9.688343145473078399e-01 5.953736864739493824e-03
6.001218340642360999e+04 9.610119898098447022e-01 5.855713024062824887e-03
6.001218344123096176e+04 9.586763022032218640e-01 5.896702224834319758e-03
6.001218347603832080e+04 9.646251526191017556e-01 5.887033422427084481e-03
6.001218351084567257e+04 9.712718963160671404e-01 5.991303656276446288e-03
6.001218354565301706e+04 9.647084210090439704e-01 5.988712947387789080e-03
6.001218358046036883e+04 9.636458262268267072e-01 5.875464125366678357e-03
6.001218361526772060e+04 9.632936445556320448e-01 5.930948031365632436e-03
6.001218365007506509e+04 9.611966578764645774e-01 5.873556244050961127e-03
6.001218368488241686e+04 9.588098475302644363e-01 5.878598093149499902e-03
6.001218371968976862e+04 9.530443436892276354e-01 5.849616020402171462e-03
6.001218375449712767e+04 9.566677526117813857e-01 5.920837564598301246e-03
6.001218378930447943e+04 9.595298232865175914e-01 5.893919390849937552e-03
6.001218382411182392e+04 9.524896033078515956e-01 5.890377953370549632e-03
6.001218385891917569e+04 9.638773712740537070e-01 6.024090271634882296e-03
6.001218389372652746e+04 9.632906663113336432e-01 5.993060235876530688e-03
6.001218392853387923e+04 9.505676202464908853e-01 5.900262840484124006e-03
6.001218396334123099e+04 9.638443409544383833e-01 5.979432750161918497e-03
6.001218399814858276e+04 9.620227873716620248e-01 6.009407071750676177e-03
6.001218403295593453e+04 9.607654803583687286e-01 6.074528174800577704e-03
6.001218406776328629e+04 9.634984199093598045e-01 5.974710409847963991e-03
6.001218410257063806e+04 9.512475621989967545e-01 5.908527272654404486e-03
6.001218413737798983e+04 9.557970950011207556e-01 5.957324142973086448e-03
6.001218417218534159e+04 9.460514054401960582e-01 5.874434913213803615e-03
6.001218420699269336e+04 9.566794761222386922e-01 5.954712501741665602e-03
6.001218424180004513e+04 9.506091402709652138e-01 5.969922490394867845e-03
6.001218427660739690e+04 9.480954806943205915e-01 5.894137939293927174e-03
6.001218431141474866e+04 9.579957273590302691e-01 5.994635780253883967e-03
6.001218434622209315e+04 9.541781808099594198e-01 5.901725715521791149e-03
6.001218438102944492e+04 9.500335281136210730e-01 5.874878569708445394e-03
6.001218441583679669e+04 9.500667501451945940e-01 5.916167955938301561e-03
6.001218445064414846e+04 9.654878524989852773e-01 5.998700690392163616e-03
6.001218448545150022e+04 9.455321944648868993e-01 5.868253230465090946e-03
6.001218452025885199e+04 9.470531022087471662e-01 5.916609621219104560e-03
6.001218455506620376e+04 9.537375295436686384e-01 5.897542056686017400e-03
6.001218458987354825e+04 9.538558035027951965e-01 5.907964213979696733e-03
6.001218462468090001e+04 9.523719271918881235e-01 5.848774264863181895e-03
6.001218465948825178e+04 9.501017864954773851e-01 5.914213084454930658e-03
6.001218469429560355e+04 9.450174997719835712e-01 5.900646070517803245e-03
6.001218472910295532e+04 9.408540626614899649e-01 5.809786904713765653e-03
6.001218476391030708e+04 9.487758100390099036e-01 5.839600998522218381e-03
6.001218479871765885e+04 9.566048125995899598e-01 5.871121402427428165e-03
6.001218483352501062e+04 9.603910793835170878e-01 5.867514126983783621e-03
6.001218486833236238e+04 9.626397764503933363e-01 5.845178764963093222e-03
6.001218490313971415e+04 9.508714763842454065e-01 5.864398375156065768e-03
6.001218493794706592e+04 9.591392522841177826e-01 5.917946097417436414e-03
6.001218497275441769e+04 9.520172123541111864e-01 5.844198022400438376e-03
6.001218500756176945e+04 9.671170213539693750e-01 6.002029162692617929e-03
6.001218504236912122e+04 9.663182149219925465e-01 6.014125947371985921e-03
6.001218507717647299e+04 9.733890721626671239e-01 6.011282445945056660e-03
6.001218511198382475e+04 9.594315294578330544e-01 5.959246075491554488e-03
6.001218514679117652e+04 9.673927115141028876e-01 5.984513960001398153e-03
6.001218518159852101e+04 9.659340404476188802e-01 5.954370193789362657e-03
6.001218521640587278e+04 9.662169105138509462e-01 6.024828552290567747e-03
6.001218525121322455e+04 9.644982832411591600e-01 5.967420789722869753e-03
6.001218528602057631e+04 9.678272691704159492e-01 5.962391493264340009e-03
6.001218532082792808e+04 9.665067813295651344e-01 6.004273981006673540e-03
6.001218535563527985e+04 9.732914525787595972e-01 6.070930767304018490e-03
6.001218539044262434e+04 9.824087585437786263e-01 6.095722548965074386e-03
6.001218542524997611e+04 9.783090462456442982e-01 6.012868221915867832e-03
6.001218546005732787e+04 9.734509188819697734e-01 6.076086363037487732e-03
6.001218549486467964e+04 9.922567047465457035e-01 6.177054912720846350e-03
6.001218552967203141e+04 9.788986076792660640e-01 6.086550416411472611e-03
6.001218556447938317e+04 9.801755427964258249e-01 6.083494114282133290e-03
6.001218559928673494e+04 9.930092371658831851e-01 6.233442482005475960e-03
6.001218563409408671e+04 9.881706227666127162e-01 6.187341239915222085e-03
6.001218566890143848e+04 9.823755218030697511e-01 6.134327449636928567e-03
6.001218570370879024e+04 9.852178081830449408e-01 6.133022318388985442e-03
6.001218573851614201e+04 9.838355055179560660e-01 6.061462089342588115e-03
6.001218577332349378e+04 9.970960805114467140e-01 6.144413703230053661e-03
6.001218580813084554e+04 1.001928885617566767e+00 6.285304689759575215e-03
6.001218584293819731e+04 1.004904132897125324e+00 6.210275916450408093e-03
6.001218587774554908e+04 1.004993363488581704e+00 6.201061046115737864e-03
6.001218591255290085e+04 1.005735323723573993e+00 6.230342664261749597e-03
6.001218594736025261e+04 1.006326368639821167e+00 6.267975276655659601e-03
6.001218598216760438e+04 9.884910526404987463e-01 6.134267765609174687e-03
6.001218601697495615e+04 1.002544767761955891e+00 6.263947629817709015e-03
6.001218605178230791e+04 9.919925416232077131e-01 6.081741818190365169e-03
6.001218608658965968e+04 9.988780593237047700e-01 6.150685086881046981e-03
6.001218612139701145e+04 1.000560945936227020e+00 6.130283404614401271e-03
6.001218615620436321e+04 9.997437671116579105e-01 6.178615719658312258e-03
6.001218619101171498e+04 1.000531578623749640e+00 6.095155932163457205e-03
6.001218622581905947e+04 1.003191878112577262e+00 6.152707814658520645e-03
6.001218626062641124e+04 1.000664455972360978e+00 6.097539947375834810e-03
6.001218629543376301e+04 9.932374551825919884e-01 6.102720207051784418e-03
6.001218633024111477e+04 1.011894230036955111e+00 6.248737251210258192e-03
6.001218636504846654e+04 9.950525394880290753e-01 6.112795626434024306e-03
6.001218639985581103e+04 1.011450816531553221e+00 6.170486500271497171e-03
6.001218643466316280e+04 9.944843990914256082e-01 6.060419499398225079e-03
6.001218646947051457e+04 1.006810261440807208e+00 6.200160489259753070e-03
6.001218650427786633e+04 9.914680114071215966e-01 6.091536542940294979e-03
6.001218653908521810e+04 9.988969807570822201e-01 6.147057856699539476e-03
6.001218657389256987e+04 9.986141905797268903e-01 6.097123356581209304e-03
6.001218660869992163e+04 9.983384089176081666e-01 6.088474462000548898e-03
6.001218664350727340e+04 1.015808283629778153e+00 6.261736020825111985e-03
6.001218667831462517e+04 1.020658817558086628e+00 6.275890434394461488e-03
6.001218671312197694e+04 1.009700137426698063e+00 6.218522725206726033e-03
6.001218674792932870e+04 1.011160708152921917e+00 6.245110891132585156e-03
6.001218678273668047e+04 1.002725140896959743e+00 6.178846113733569428e-03
6.001218681754403224e+04 9.882151952317930199e-01 6.039811020002098033e-03
6.001218685235138400e+04 9.990338058889397521e-01 6.223043495137485850e-03
6.001218688715873577e+04 1.015611434594907436e+00 6.231713318964803190e-03
6.001218692196608754e+04 1.016628449664172429e+00 6.300021489132292228e-03
6.001218695677343203e+04 1.003642117648620324e+00 6.142018615933090946e-03
6.001218699158078380e+04 1.003496042036101210e+00 6.138740498686718824e-03
6.001218702638813556e+04 1.005632144100679914e+00 6.222268444232566947e-03
6.001218706119548733e+04 9.990873699443629796e-01 6.091045436623582568e-03
6.001218709600283910e+04 9.993921920355399724e-01 6.201044457042976556e-03
6.001218713081019087e+04 1.015234442319895791e+00 6.291834555628842036e-03
6.001218716561754263e+04 1.002755231922651369e+00 6.272652817942661607e-03
6.001218720042488712e+04 1.009450261460768106e+00 6.260229071296883295e-03
6.001218723523223889e+04 9.901986013960865085e-01 6.189784670793498263e-03
6.001218727003959066e+04 9.924162510075845711e-01 6.207460324199091765e-03
6.001218730484694242e+04 9.921174990043875042e-01 6.152344439887084786e-03
6.001218733965429419e+04 9.966112505264130839e-01 6.194280310195721465e-03
6.001218737446164596e+04 1.005938644185254249e+00 6.248198221717824602e-03
6.001218740926899773e+04 9.994651912794761950e-01 6.218707324443391825e-03
6.001218744407634949e+04 1.004477536107422075e+00 6.215951309106241413e-03
6.001218747888370126e+04 9.976768428546253231e-01 6.265912867378198997e-03
6.001218751369105303e+04 9.991650043720600172e-01 6.193586438551557105e-03
6.001218754849840479e+04 9.976133913264930708e-01 6.148919699842191229e-03
6.001218758330575656e+04 9.959901691474410956e-01 6.161286333841763455e-03
6.001218761811310833e+04 1.005941598325740927e+00 6.410827868668676939e-03
6.001218765292046010e+04 1.011168954730071290e+00 6.249401701920819993e-03
6.001218768772781186e+04 1.007571247274616333e+00 6.249716591085289867e-03
6.001218772253516363e+04 1.012973770492133774e+00 6.377307975180602530e-03
6.001218775734251540e+04 1.006292636825167675e+00 6.555306267365472971e-03
6.001218779214986716e+04 1.001935714554865964e+00 6.363536669056881444e-03
6.001218782695721893e+04 9.892853149526494860e-01 6.256772374706310973e-03
6.001218786176457070e+04 9.904108594063959492e-01 6.190895376390452738e-03
6.001218789657192247e+04 9.947651766349806524e-01 6.200089791450849944e-03
6.001218793137927423e+04 9.870057865431368649e-01 6.202421448822948921e-03
6.001218796618662600e+04 9.944660055758316464e-01 6.239267447329218536e-03
6.001218800099397777e+04 9.808312209708038854e-01 6.117485250887323700e-03
6.001218803580132226e+04 9.883955055203353934e-01 6.169375141707593088e-03
6.001218807060867402e+04 1.002777243228398341e+00 6.124246216010073400e-03
6.001218810541602579e+04 9.873502222877018619e-01 6.083265275044589561e-03
6.001218814022337756e+04 9.984169420852525567e-01 6.146479427037567465e-03
6.001218817503072933e+04 1.008469215058468205e+00 6.383506773572879094e-03
6.001218820983808109e+04 9.910400259002148937e-01 6.256574892262423658e-03
6.001218824464542558e+04 9.832543479107433981e-01 6.139581074240623923e-03
6.001218827945277735e+04 9.796779576791135868e-01 6.109306951161141280e-03
6.001218831426012912e+04 9.891263069145661557e-01 6.189998448116285773e-03
6.001218834906748089e+04 9.867358461767570255e-01 6.146090744509773163e-03
6.001218838387483265e+04 9.823477554616941720e-01 6.161891694607140972e-03
6.001218841868218442e+04 9.924061070421222874e-01 6.135923604558910470e-03
6.001218845348953619e+04 9.886797245523710753e-01 6.227096929293477780e-03
6.001218848829688795e+04 9.940644190349731124e-01 6.185592601619710820e-03
6.001218852310423972e+04 9.879887393110902138e-01 6.239768189445540555e-03
6.001218855791159149e+04 9.803543527949614145e-01 6.047427455498624246e-03
6.001218859271894326e+04 9.841871792154887055e-01 6.122978379585000859e-03
6.001218862752629502e+04 9.876532499749701710e-01 6.171352692720169161e-03
6.001218866233364679e+04 9.986168275695685992e-01 6.200622482822956347e-03
6.001218869714099856e+04 9.893102848591049936e-01 6.214180364813469068e-03
6.001218873194835032e+04 9.918004888444936773e-01 6.162789457327296806e-03
6.001218876675570209e+04 9.827957658611641278e-01 6.137042163023786849e-03
6.001218880156304658e+04 9.816314441367813837e-01 6.035848565755792816e-03
6.001218883637039835e+04 9.974674414953377255e-01 6.261096171667159503e-03
6.001218887117775739e+04 9.911691547866141594e-01 6.121056992265025073e-03
6.001218890598510188e+04 1.002514957906339266e+00 6.183072056626095700e-03
6.001218894079245365e+04 1.000217752832084361e+00 6.212621061974401941e-03
6.001218897559980542e+04 1.001874806495250958e+00 6.266949267712223874e-03
6.001218901040715718e+04 9.978391786179353629e-01 6.122259864698276211e-03
6.001218904521450168e+04 1.004141547478912377e+00 6.208113119663392389e-03
6.001218908002185344e+04 9.919999465899068669e-01 6.145205449799247266e-03
6.001218911482920521e+04 1.012111190900699231e+00 6.284971854636011573e-03
6.001218914963656425e+04 9.995964179321672471e-01 6.111183609271077233e-03
6.001218918444390874e+04 1.007042201371282530e+00 6.189712570134235821e-03
6.001218921925126051e+04 1.020172337120253570e+00 6.325727511596691832e-03
6.001218925405861228e+04 1.002405760557980585e+00 6.215822015001196653e-03
6.001218928886596404e+04 1.015122188680123827e+00 6.243619208166018009e-03
6.001218932367331581e+04 1.013123980077495601e+00 6.159764858492421981e-03
6.001218935848066758e+04 1.018003358360106692e+00 6.236432332946053626e-03
6.001218939328801935e+04 1.013271231508940273e+00 6.206846261560338730e-03
6.001218942809537111e+04 1.020523853657901991e+00 6.337863077537901450e-03
6.001218946290272288e+04 1.012598170186602697e+00 6.234665559010851843e-03
6.001218949771007465e+04 1.011367779089127783e+00 6.212424486040218734e-03
6.001218953251742641e+04 1.021979030111099362e+00 6.220106598483930369e-03
6.001218956732477818e+04 1.024377229304352266e+00 6.305351904336713859e-03
6.001218960213212995e+04 1.033837743142879795e+00 6.395010727345934801e-03
6.001218963693948172e+04 1.028661107821318144e+00 6.298306167914830521e-03
6.001218967174683348e+04 1.026316228225826688e+00 6.360138002797763312e-03
6.001218970655418525e+04 1.024364016966123003e+00 6.339123491149808651e-03
6.001218974136153702e+04 1.015508873033463821e+00 6.194299334150991931e-03
6.001218977616888878e+04 1.015585932832971716e+00 6.198647389071288046e-03
6.001218981097623328e+04 1.016447911395479631e+00 6.214221963030472015e-03
6.001218984578358504e+04 1.024329244318284537e+00 6.292588180367909845e-03
6.001218988059093681e+04 1.027301392184913453e+00 6.254020416632695249e-03
6.001218991539828858e+04 1.035065678722216109e+00 6.394400390124937300e-03
6.001218995020564034e+04 1.029251693835097958e+00 6.403656493329586141e-03
6.001218998501299211e+04 1.024452027259473708e+00 6.255218021796772609e-03
6.001219001982034388e+04 1.025761207135209574e+00 6.307063842400983077e-03
6.001219005462768837e+04 1.016997568961415910e+00 6.158259524955011013e-03
6.001219008943504014e+04 1.023813495799478002e+00 6.203655403383107059e-03
6.001219012424239190e+04 1.017178795745012243e+00 6.203224933639179227e-03
6.001219015904974367e+04 1.028710267128986500e+00 6.294739660529027024e-03
6.001219019385709544e+04 1.024481365362362117e+00 6.322159966141230325e-03
6.001219022866444720e+04 1.015176171528991977e+00 6.201558583728344551e-03
6.001219026347179897e+04 1.016068045103909467e+00 6.207652435862742735e-03
6.001219029827915074e+04 1.020246021646433299e+00 6.303448239589917040e-03
6.001219033308650251e+04 1.023595293337040468e+00 6.227243647329197551e-03
6.001219036789385427e+04 1.018215338625447330e+00 6.178277523684078121e-03
6.001219040270120604e+04 1.011275316223523069e+00 6.201492094212599816e-03
6.001219043750855781e+04 1.018157863781355754e+00 6.172579145274639627e-03
6.001219047231590957e+04 1.010584577528346850e+00 6.179111509380770355e-03
6.001219050712326134e+04 1.023818031711478671e+00 6.210388230128897555e-03
6.001219054193061311e+04 1.011082840247732539e+00 6.204308173554478473e-03
6.001219057673796488e+04 1.011638470916272459e+00 6.210689171607301426e-03
6.001219061154531664e+04 1.026602271495114849e+00 6.452888799535393127e-03
6.001219064635266841e+04 1.013795755757241901e+00 6.189496111105109548e-03
6.001219068116002018e+04 1.003363414642792328e+00 6.165543946531718347e-03
6.001219071596737194e+04 1.008764894881760243e+00 6.225135464045145756e-03
6.001219075077472371e+04 1.004097790013236846e+00 6.156106498925664403e-03
6.001219078558207548e+04 1.010476602232319721e+00 6.206672791164062966e-03
6.001219082038942724e+04 1.007202698041116840e+00 6.137564516023735761e-03
6.001219085519677901e+04 1.011300879700063993e+00 6.288007006814284351e-03
6.001219089000412350e+04 1.003025818866235763e+00 6.172624335509710979e-03
6.001219092481147527e+04 1.013917416289637385e+00 6.269712872970442663e-03
6.001219095961882704e+04 1.024288083841373709e+00 6.389606187659861540e-03
6.001219099442617880e+04 1.018677114494318081e+00 6.258280627166830368e-03
6.001219102923353057e+04 1.005499893307388204e+00 6.139418464472959878e-03
6.001219106404088234e+04 9.907573049442222057e-01 6.132588653911331782e-03
6.001219109884822683e+04 1.005965197868448735e+00 6.175057268326765610e-03
6.001219113365557860e+04 1.015310936592280333e+00 6.200938115611183410e-03
6.001219116846293036e+04 1.006016862297779868e+00 6.163314370902507958e-03
6.001219120327028213e+04 1.006481497476229281e+00 6.305448988449688374e-03
6.001219123807763390e+04 1.001857352940394685e+00 6.178904837199561233e-03
6.001219127288498566e+04 9.978766174962158120e-01 6.080784839995902365e-03
6.001219130769233743e+04 9.880038676413297472e-01 5.997234612160077562e-03
6.001219134249968920e+04 9.907725309037282990e-01 6.041908420221818628e-03
6.001219137730704097e+04 9.992355047387846412e-01 6.125794981374046641e-03
6.001219141211439273e+04 9.979554483529152753e-01 6.136671285603557090e-03
6.001219144692174450e+04 9.998603728991128925e-01 6.278824979853356129e-03
6.001219148172909627e+04 9.943360879848232026e-01 6.168867372229666114e-03
6.001219151653644803e+04 1.001030889441851812e+00 6.170533283793793768e-03
6.001219155134379980e+04 9.867723367132460455e-01 6.147136294670646484e-03
6.001219158615115157e+04 9.971826783109776215e-01 6.108647387980467233e-03
6.001219162095850334e+04 9.873499831913770119e-01 6.141923796298453045e-03
6.001219165576585510e+04 9.988706424336497580e-01 6.104579828476510220e-03
6.001219169057319959e+04 9.928484910818881071e-01 6.002801547845024871e-03
6.001219172538055136e+04 9.978844392495749283e-01 6.069006665168049167e-03
6.001219176018790313e+04 9.946639870992761701e-01 6.263561379358197588e-03
6.001219179499526217e+04 9.898032427091614238e-01 6.084852086718777961e-03
6.001219182980260666e+04 9.909094612917102030e-01 6.096503300067349085e-03
6.001219186460995843e+04 9.858830597638791327e-01 6.097422188940590515e-03
6.001219189941731020e+04 9.966882535580351421e-01 6.179866823777259953e-03
6.001219193422466196e+04 9.992136414074668238e-01 6.140018750577493946e-03
6.001219196903200645e+04 9.901399867444110603e-01 6.064335407895865213e-03
6.001219200383935822e+04 9.906854368916261366e-01 6.165302342838781778e-03
6.001219203864670999e+04 9.983562567563148971e-01 6.137229375000753662e-03
6.001219207345406176e+04 9.819328807520212310e-01 6.054572408714875564e-03
6.001219210826141352e+04 1.008300211635366317e+00 6.227526482815056753e-03
6.001219214306876529e+04 1.004877284007567484e+00 6.255768954967775089e-03
6.001219217787611706e+04 9.962329213141932760e-01 6.100218034757015108e-03
6.001219221268346882e+04 9.898051045464399955e-01 6.062274521474457674e-03
6.001219224749082059e+04 1.010528676750471089e+00 6.295700163650924837e-03
6.001219228229817236e+04 9.987577163743918129e-01 6.083102834517995459e-03
6.001219231710552413e+04 1.007663341762151221e+00 6.174054406193190195e-03
6.001219235191287589e+04 9.981903763881153635e-01 6.257958877538962600e-03
6.001219238672022766e+04 1.006470417423565467e+00 6.402658821418215872e-03
6.001219242152757943e+04 1.000282337567810931e+00 6.304306949006618054e-03
6.001219245633493119e+04 1.009142574856896291e+00 6.328892802402722416e-03
6.001219249114228296e+04 1.011336481336069681e+00 6.296655812791359351e-03
6.001219252594963473e+04 1.006113136751699999e+00 6.128520084080732108e-03
6.001219256075698650e+04 1.008940951238880279e+00 6.350262460559323932e-03
6.001219259556433826e+04 1.001678725394370861e+00 6.259382104005295662e-03
6.001219263037169003e+04 1.006223572908912178e+00 6.159695895805574438e-03
6.001219266517904180e+04 1.007259156269741496e+00 6.175215745985066645e-03
6.001219269998638629e+04 1.003966599864670517e+00 6.194510158874789486e-03
6.001219273479373805e+04 1.008942116809047773e+00 6.231683539406319104e-03
6.001219276960108982e+04 9.983600397458322062e-01 6.111030970744195032e-03
6.001219280440844159e+04 1.015059374323905805e+00 6.190420895481245009e-03
6.001219283921579336e+04 1.010990032787128623e+00 6.306419659595264432e-03
6.001219287402314512e+04 1.004124397759643017e+00 6.095140807337926306e-03
6.001219290883049689e+04 1.011330265549853058e+00 6.135005417080640656e-03
6.001219294363784138e+04 1.015194375765452017e+00 6.176613366856460209e-03
6.001219297844519315e+04 1.024962507966689751e+00 6.249224800801411565e-03
6.001219301325254492e+04 1.017572576127972139e+00 6.346653280003510672e-03
6.001219304805989668e+04 1.016736017954445348e+00 6.271517465192959565e-03
6.001219308286724845e+04 1.004612267573880002e+00 6.094034317821871161e-03
6.001219311767460022e+04 9.980254910230643706e-01 6.065707248400573591e-03
6.001219315248195198e+04 1.011873785588987440e+00 6.242780176310391491e-03
6.001219318728930375e+04 1.014968424693058369e+00 6.226897157648752026e-03
6.001219322209665552e+04 1.007758370979369600e+00 6.185328153727374934e-03
6.001219325690400728e+04 1.016602620581382288e+00 6.203483454126337317e-03
6.001219329171135905e+04 1.011533309872396647e+00 6.273620384820178045e-03
6.001219332651871082e+04 1.009509220033025789e+00 6.277341738551801831e-03
6.001219336132606259e+04 1.002551902461123579e+00 6.219704891886776617e-03
6.001219339613341435e+04 1.020225297185813673e+00 6.322244861771301322e-03
6.001219343094076612e+04 1.020442591768594420e+00 6.259558561057065526e-03
6.001219346574811789e+04 1.021410975019484635e+00 6.305566562861935308e-03
6.001219350055546965e+04 1.013835486914524520e+00 6.256508874485852689e-03
6.001219353536282142e+04 1.017256352568649769e+00 6.344530593841468322e-03
6.001219357017017319e+04 1.021398053897183855e+00 6.373937424459672797e-03
6.001219360497752496e+04 1.017992290534767807e+00 6.361129801185799217e-03
6.001219363978487672e+04 1.004507249103799627e+00 6.267797495835927303e-03
6.001219367459222849e+04 1.021291381109055596e+00 6.344441480234056657e-03
6.001219370939958026e+04 1.028695576323404248e+00 6.399438993609266393e-03
6.001219374420692475e+04 1.022622289914089322e+00 6.265681086948248456e-03
6.001219377901427652e+04 1.024499377924131815e+00 6.269660370608646886e-03
6.001219381382162828e+04 1.027748977784103346e+00 6.253145529493534839e-03
6.001219384862898005e+04 1.033887189532583850e+00 6.464677399351037752e-03
6.001219388343633182e+04 1.032925836563571176e+00 6.304850741455669295e-03
6.001219391824368358e+04 1.045467884030417238e+00 6.363379000897367854e-03
6.001219395305102807e+04 1.042469072925311435e+00 6.354017266028545545e-03
6.001219398785837984e+04 1.047145945920654020e+00 6.524229389867848387e-03
6.001219402266573161e+04 1.030146253573082538e+00 6.281363990199136105e-03
6.001219405747308338e+04 1.047723497213978394e+00 6.494433752244232159e-03
6.001219409228043514e+04 1.023556225731290681e+00 6.231494629738989002e-03
6.001219412708778691e+04 1.030557261801613445e+00 6.413305645074784608e-03
6.001219416189513868e+04 1.034406666281915577e+00 6.379200469229968917e-03
6.001219419670249044e+04 1.030469506053679041e+00 6.368064369927648079e-03
6.001219423150984221e+04 1.042343549113653234e+00 6.546576832287285229e-03
6.001219426631719398e+04 1.040095410179929347e+00 6.385251551587632114e-03
6.001219430112454575e+04 1.041423207805219020e+00 6.392335707929670471e-03
6.001219433593189751e+04 1.045747733813501501e+00 6.435736700460039858e-03
6.001219437073924928e+04 1.030452096391201833e+00 6.309691017425980882e-03
6.001219440554660105e+04 1.022618475642440794e+00 6.208085854753255493e-03
6.001219444035395281e+04 1.031117178416828262e+00 6.323707610133570862e-03
6.001219447516130458e+04 1.037465563114114531e+00 6.387426271850973024e-03
6.001219450996865635e+04 1.030651876163961811e+00 6.285859848348262710e-03
6.001219454477600812e+04 1.043320456135451879e+00 6.332703963406352381e-03
6.001219457958335988e+04 1.037843236909103517e+00 6.333797508171101938e-03
6.001219461439070437e+04 1.027364083553260476e+00 6.250970529040274920e-03
6.001219464919805614e+04 1.043367606843115913e+00 6.416702258460982473e-03
6.001219468400541518e+04 1.038122108742134175e+00 6.310051974131541605e-03
6.001219471881276695e+04 1.033764764777858280e+00 6.301677001126967763e-03
6.001219475362011144e+04 1.028397221367061798e+00 6.247901535809564401e-03
6.001219478842746321e+04 1.027003496695463314e+00 6.394544894877514374e-03
6.001219482323481498e+04 1.035396401070063366e+00 6.331444261585867858e-03
6.001219485804216674e+04 1.026246209282039468e+00 6.258112317899178906e-03
6.001219489284951123e+04 1.030967772381629732e+00 6.324291117084857548e-03
6.001219492765686300e+04 1.019779570744957287e+00 6.186495282664349581e-03
6.001219496246422204e+04 1.027195405158814800e+00 6.279409008894393587e-03
6.001219499727157381e+04 1.033753511989618623e+00 6.311286182012851992e-03
6.001219503207891830e+04 1.024486313272733318e+00 6.271702123678423932e-03
6.001219506688627007e+04 1.031470777763072277e+00 6.427970654616625527e-03
6.001219510169362184e+04 1.031119507641799160e+00 6.323504281834891987e-03
6.001219513650097360e+04 1.014155809568406674e+00 6.209865490855884761e-03
6.001219517130832537e+04 1.021254955071234871e+00 6.250617798385084585e-03
6.001219520611567714e+04 1.010195974019834075e+00 6.148010918391572620e-03
6.001219524092302890e+04 1.029024427105347250e+00 6.353014165577121168e-03
6.001219527573038067e+04 1.021597465795980986e+00 6.163536082226327151e-03
6.001219531053773244e+04 1.021652232928806470e+00 6.211301533208457223e-03
6.001219534534508421e+04 1.013827044324535631e+00 6.216322825807962631e-03
6.001219538015243597e+04 1.019828364994299630e+00 6.183756134546640644e-03
6.001219541495978774e+04 1.013962061192847264e+00 6.175235539766606684e-03
6.001219544976713951e+04 1.014315824766172103e+00 6.249415158799366370e-03
6.001219548457449127e+04 1.015954184419662898e+00 6.135181452772853899e-03
6.001219551938184304e+04 1.023728738210517353e+00 6.315122752983100621e-03
6.001219555418919481e+04 1.014633792240198451e+00 6.222473040149116737e-03
6.001219558899653930e+04 1.014064837324088586e+00 6.286609810936887380e-03
6.001219562380389107e+04 1.005119739991041650e+00 6.143054605399067038e-03
6.001219565861124283e+04 1.005101622967726760e+00 6.161937911310254833e-03
6.001219569341859460e+04 9.934688626106052967e-01 6.131520238551482066e-03
6.001219572822594637e+04 1.008046709072041303e+00 6.248118380724116717e-03
6.001219576303329814e+04 1.012980887852001466e+00 6.168679321308517816e-03
6.001219579784064990e+04 1.017820095699309313e+00 6.197454086387125562e-03
6.001219583264800167e+04 1.014349138175043130e+00 6.233458242846163198e-03
6.001219586745534616e+04 1.008713693704777814e+00 6.121117740652995236e-03
6.001219590226269793e+04 9.984888182754636521e-01 5.995592746677275674e-03
6.001219593707004969e+04 1.001491404740975977e+00 6.201008212446381708e-03
6.001219597187740146e+04 9.988805512534523201e-01 6.076876683805441243e-03
6.001219600668475323e+04 1.015112217952770512e+00 6.283297022951194084e-03
6.001219604149210500e+04 1.015882988809618581e+00 6.242614324174221817e-03
6.001219607629945676e+04 9.957462760948693203e-01 6.047159486308868043e-03
6.001219611110680853e+04 1.011411035825596105e+00 6.206949899181032383e-03
6.001219614591416030e+04 9.980340664074225376e-01 6.237939123709222190e-03
6.001219618072151206e+04 9.948786982557091818e-01 6.103537234581887794e-03
6.001219621552886383e+04 1.006802747510626928e+00 6.206527647397511345e-03
6.001219625033621560e+04 9.986941031553807635e-01 6.128302419750607070e-03
6.001219628514356737e+04 9.932231450108570669e-01 6.096015359402021799e-03
6.001219631995091913e+04 1.006324412659085565e+00 6.157168369421896041e-03
6.001219635475827090e+04 9.930825498651858485e-01 6.111695314580260600e-03
6.001219638956562267e+04 1.006652051020444860e+00 6.268578953829123668e-03
6.001219642437297443e+04 9.921411039104899299e-01 6.207833747884412660e-03
6.001219645918032620e+04 1.003354165613286053e+00 6.148279855217812784e-03
6.001219649398767797e+04 1.004333099043756006e+00 6.226562136936352604e-03
6.001219652879502974e+04 1.006316435302656354e+00 6.176662262150258396e-03
6.001219656360238150e+04 1.002500868051346528e+00 6.181122643948559238e-03
6.001219659840973327e+04 1.004994361535621827e+00 6.157041588522541714e-03
6.001219663321708504e+04 9.964823352003521206e-01 6.177871267913439407e-03
6.001219666802442953e+04 9.997423309560935500e-01 6.170367597667238135e-03
6.001219670283178129e+04 9.970162291858547521e-01 6.090579204243874896e-03
6.001219673763913306e+04 9.931435923943893185e-01 6.049626746842103574e-03
6.001219677244648483e+04 1.005206877565553603e+00 6.174212623902245942e-03
6.001219680725383660e+04 1.009156624557060011e+00 6.207141184278943020e-03
6.001219684206118836e+04 1.006611572862269766e+00 6.201608411296436092e-03
6.001219687686854013e+04 9.942796592261481381e-01 6.065807286800060580e-03
6.001219691167589190e+04 1.013446064844222505e+00 6.170186745058612275e-03
6.001219694648323639e+04 1.004435020254154098e+00 6.221764773378057195e-03
6.001219698129058816e+04 1.009039626357608244e+00 6.140246628881105423e-03
6.001219701609793992e+04 1.009809460332495634e+00 6.098076041009971478e-03
6.001219705090529169e+04 1.017150283737386474e+00 6.140049874044457325e-03
6.001219708571264346e+04 1.019401393395404032e+00 6.198812497203010259e-03
6.001219712051999522e+04 1.024364046045299848e+00 6.286541171886785712e-03
6.001219715532734699e+04 1.016520894517674911e+00 6.258560289705381897e-03
6.001219719013469876e+04 1.016422692239299375e+00 6.224797620847145191e-03
6.001219722494205052e+04 1.016945268953545423e+00 6.191199976299062088e-03
6.001219725974940229e+04 1.021116803106469018e+00 6.169794654397254413e-03
6.001219729455675406e+04 1.015009998005169001e+00 6.105352954379405887e-03
6.001219732936410583e+04 1.021872282883737881e+00 6.238689808831941047e-03
6.001219736417145759e+04 1.012590485807986607e+00 6.186098627481337840e-03
6.001219739897880936e+04 1.017460534731750910e+00 6.164490217822126555e-03
6.001219743378616113e+04 1.015903376765745048e+00 6.196099419236633307e-03
6.001219746859351289e+04 1.012794681421672394e+00 6.228675504742521574e-03
6.001219750340086466e+04 1.015078932115319965e+00 6.205124825735554815e-03
6.001219753820821643e+04 1.013091911492176367e+00 6.185012517158990260e-03
6.001219757301556820e+04 1.021067831966921524e+00 6.169542002592694370e-03
6.001219760782291996e+04 1.010863818134263292e+00 6.129698005176527874e-03
6.001219764263027173e+04 1.018257933158247086e+00 6.190333609022270235e-03
6.001219767743762350e+04 1.014218711344988311e+00 6.142890551879644223e-03
6.001219771224496799e+04 1.018188439399098089e+00 6.274428694078273451e-03
6.001219774705231976e+04 1.017924162474963756e+00 6.151802480468168341e-03
6.001219778185967152e+04 1.021574297443409440e+00 6.217215734999146509e-03
6.001219781666701601e+04 1.002230702983099464e+00 6.059365377729215678e-03
6.001219785147436778e+04 1.018969392567526500e+00 6.185142264393002527e-03
6.001219788628172682e+04 1.024118828569115403e+00 6.260494872173611239e-03
6.001219792108907131e+04 1.004039067108014383e+00 6.107061496290308762e-03
6.001219795589642308e+04 1.009602071374419152e+00 6.215072442828557114e-03
6.001219799070377485e+04 1.003022793079759056e+00 6.163878056655377677e-03
6.001219802551112662e+04 1.012938457685532923e+00 6.239820487586967418e-03
6.001219806031847838e+04 1.017567193588921892e+00 6.170755735602751445e-03
6.001219809512583015e+04 1.006058256781022564e+00 6.110316767067686464e-03
6.001219812993318192e+04 1.018153224234456644e+00 6.158628339023005174e-03
6.001219816474053368e+04 1.017739815460586117e+00 6.186336868697019445e-03
6.001219819954788545e+04 1.018679156164980393e+00 6.259082540503234197e-03
6.001219823435523722e+04 9.988563209285946654e-01 6.101662824650785043e-03
6.001219826916258899e+04 1.012850734432643396e+00 6.214862081895454644e-03
6.001219830396994075e+04 1.021481102760214199e+00 6.290582818322929676e-03
6.001219833877729252e+04 1.013873002915578247e+00 6.168647341088661848e-03
6.001219837358464429e+04 1.004290921574685358e+00 6.127234470304616931e-03
6.001219840839199605e+04 1.008405627847619224e+00 6.070054808275784052e-03
6.001219844319934782e+04 1.000870063262623511e+00 6.058910249592939015e-03
6.001219847800669959e+04 1.007104603423185196e+00 6.098211834104685578e-03
6.001219851281405136e+04 1.018058755600535159e+00 6.223433449339678750e-03
6.001219854762139585e+04 1.011812514079581948e+00 6.157605539918836225e-03
6.001219858242874761e+04 1.021095634249134632e+00 6.197200092093058804e-03
6.001219861723609938e+04 1.012051944944690973e+00 6.093876647829165986e-03
6.001219865204345115e+04 1.019901204445332388e+00 6.168147861818828667e-03
6.001219868685080291e+04 9.986519529711006538e-01 6.108674958629324928e-03
6.001219872165815468e+04 9.909193733947715410e-01 6.068714281839568403e-03
6.001219875646550645e+04 9.876313966199150585e-01 6.015750577640251000e-03
6.001219879127285822e+04 1.008607341225020049e+00 6.129633581287308869e-03
6.001219882608020271e+04 1.001879549308742900e+00 6.044400992739531325e-03
6.001219886088755447e+04 1.002929720518328072e+00 6.028470853231054569e-03
6.001219889569490624e+04 1.007115382420306293e+00 6.127343784793506595e-03
6.001219893050225801e+04 9.903989721493864362e-01 5.986956987375806859e-03
6.001219896530960978e+04 9.834231999369876798e-01 5.977855929327648490e-03
6.001219900011696154e+04 9.915980110239757117e-01 6.042447203586040656e-03
6.001219903492431331e+04 1.002628175890296403e+00 6.091398733647759335e-03
6.001219906973166508e+04 9.905705752681295273e-01 5.985520346587631241e-03
6.001219910453901684e+04 1.004754217976089770e+00 6.130278311018173311e-03
6.001219913934636861e+04 9.964198716900251052e-01 6.048945137431603440e-03
6.001219917415372038e+04 9.873748542265603501e-01 6.103903568198979987e-03
6.001219920896107215e+04 9.842800175420906017e-01 6.087790996095319117e-03
6.001219924376842391e+04 9.989616406337942234e-01 6.195589700712784281e-03
6.001219927857577568e+04 9.915415850113118434e-01 6.052389143874606706e-03
6.001219931338312745e+04 9.998607030524007122e-01 6.081706554948031196e-03
6.001219934819047921e+04 1.004906137785023246e+00 6.197800356252627929e-03
6.001219938299783098e+04 9.994128037133985787e-01 6.154797806762154523e-03
6.001219941780518275e+04 9.842365733641036396e-01 6.011051541681373261e-03
6.001219945261253451e+04 9.895132962977186697e-01 6.067873074865509295e-03
6.001219948741988628e+04 9.932520793725119201e-01 6.176972624815399264e-03
6.001219952222723805e+04 9.744604870557508347e-01 5.955116680759023687e-03
6.001219955703458982e+04 9.821233502278344796e-01 6.020123517442592734e-03
6.001219959184193431e+04 9.899476623322338575e-01 6.084097662659272189e-03
6.001219962664928607e+04 9.865092620267761347e-01 6.008540082583464087e-03
6.001219966145663784e+04 9.807542999943376083e-01 6.025187502733492413e-03
6.001219969626398961e+04 9.738487847838446232e-01 6.031767408572884237e-03
6.001219973107134138e+04 9.733448059125682228e-01 5.943279502937421840e-03
6.001219976587869314e+04 9.697889389085092571e-01 5.906206589116235611e-03
6.001219980068604491e+04 9.792719947487563692e-01 6.010748255988700509e-03
6.001219983549339668e+04 9.880109188022199174e-01 6.125949165582873258e-03
6.001219987030074117e+04 9.756386046475339358e-01 5.906998488731236147e-03
6.001219990510809293e+04 9.775647567863929854e-01 5.980737429189331503e-03
6.001219993991544470e+04 9.745557605033841053e-01 5.947109238896013117e-03
6.001219997472279647e+04 9.697634502063506856e-01 5.961467772796799451e-03
6.001220000953014824e+04 9.673901061764347276e-01 5.930834864206683057e-03
6.001220004433750000e+04 9.615987352464645532e-01 5.993039490026741758e-03
6.001220007914485177e+04 9.599821936115328080e-01 5.840344689758396150e-03
6.001220011395220354e+04 9.700747951803182501e-01 5.988124974805889705e-03
6.001220014875955530e+04 9.798914953923266724e-01 6.148602884441889058e-03
6.001220018356690707e+04 9.533651634369779693e-01 5.867310108838314810e-03
6.001220021837425884e+04 9.641142610640011101e-01 6.004086389675274311e-03
6.001220025318161061e+04 9.629568186209126468e-01 5.934087885923502309e-03
6.001220028798896237e+04 9.603248430987870732e-01 5.886632519964941912e-03
6.001220032279631414e+04 9.762228216107190493e-01 5.949030745172651131e-03
6.001220035760366591e+04 9.736169689407127015e-01 5.941488839635553770e-03
6.001220039241101767e+04 9.679816070486634283e-01 5.912356882080869840e-03
6.001220042721836944e+04 9.604734988814480623e-01 5.942220986492466502e-03
6.001220046202571393e+04 9.625413173354213647e-01 5.899193464905483526e-03
6.001220049683306570e+04 9.670217906301620259e-01 5.999912042111182203e-03
6.001220053164042474e+04 9.604509384011675754e-01 5.891832718750467622e-03
6.001220056644777651e+04 9.698214316351729813e-01 5.861634367445603573e-03
6.001220060125512100e+04 9.686107592475693417e-01 5.939671499336354049e-03
6.001220063606247277e+04 9.768232411703168250e-01 5.956211194359556545e-03
6.001220067086982453e+04 9.618215882913536685e-01 5.932744651827832373e-03
6.001220070567717630e+04 9.568878405428002942e-01 5.771706310453138603e-03
6.001220074048452079e+04 9.581478900554298850e-01 5.823861546161212231e-03
6.001220077529187256e+04 9.752942595253122349e-01 6.019711214149747920e-03
6.001220081009923160e+04 9.719876578651227561e-01 5.928875880693782775e-03
6.001220084490658337e+04 9.649119665420877734e-01 5.806432986264654407e-03
6.001220087971392786e+04 9.629553519914685333e-01 5.857609590410149322e-03
6.001220091452127963e+04 9.736149849850304072e-01 5.954014069041985331e-03
6.001220094932863140e+04 9.791016977518993691e-01 5.993782765955849544e-03
6.001220098413598316e+04 9.683341129941750447e-01 5.947489925725669112e-03
6.001220101894333493e+04 9.737825385683794854e-01 5.927695501926207380e-03
6.001220105375068670e+04 9.709418018219546642e-01 5.940696129361332928e-03
6.001220108855803846e+04 9.750906692977028278e-01 5.942529234426324053e-03
6.001220112336539023e+04 9.889579695499476353e-01 6.040507827329199587e-03
6.001220115817274200e+04 9.728562348250306968e-01 5.965964831714922444e-03
6.001220119298009377e+04 9.857457221695314908e-01 6.002859305510151178e-03
6.001220122778744553e+04 9.675495305130782375e-01 5.885044226365255399e-03
6.001220126259479730e+04 9.745060205273509135e-01 5.897825064176100834e-03
6.001220129740214907e+04 9.818410974227809174e-01 5.997817634372610771e-03
6.001220133220950083e+04 9.768252090865825465e-01 5.971785910473942187e-03
6.001220136701685260e+04 9.899337375958642271e-01 6.041264607622978157e-03
6.001220140182420437e+04 9.919964429610388379e-01 6.091143721574803632e-03
6.001220143663155613e+04 9.822036966490016452e-01 5.983735301532532025e-03
6.001220147143890790e+04 9.852804826202619104e-01 6.068412016239294222e-03
6.001220150624625967e+04 9.764165965851007156e-01 5.971416223543884148e-03
6.001220154105360416e+04 9.843293362305209904e-01 5.980763753883199842e-03
6.001220157586095593e+04 9.958361975800209542e-01 6.064433027717074445e-03
6.001220161066831497e+04 9.945939213818473235e-01 6.054800252928811514e-03
6.001220164547565946e+04 1.003800898214923354e+00 6.111087272084383959e-03
6.001220168028301123e+04 9.892911921492739680e-01 6.054906123781566250e-03
6.001220171509036300e+04 9.971266159539436957e-01 6.069617148741316380e-03
6.001220174989770749e+04 9.799430508568962583e-01 5.916606825322003049e-03
6.001220178470505925e+04 9.842255352642589328e-01 6.052079948089822067e-03
6.001220181951241102e+04 9.925512971685003238e-01 5.966491000267006885e-03
6.001220185431976279e+04 9.924201179306801901e-01 5.945678278026059020e-03
6.001220188912711455e+04 1.001303576633981063e+00 6.129035567422986761e-03
6.001220192393446632e+04 9.942692917005470088e-01 5.950402181647477043e-03
6.001220195874181809e+04 9.987912426689203871e-01 5.988738371176275874e-03
6.001220199354916986e+04 1.005249871356170610e+00 6.132219877547532422e-03
6.001220202835652162e+04 1.006200484478465329e+00 6.105429538733330407e-03
6.001220206316387339e+04 1.007303736714757925e+00 6.071805247999886683e-03
6.001220209797122516e+04 1.002974596020543618e+00 6.062944312421221504e-03
6.001220213277857692e+04 1.019044411575764419e+00 6.168618639006748401e-03
6.001220216758592869e+04 1.019313448676077538e+00 6.204077635782521798e-03
6.001220220239328046e+04 1.008638610251416434e+00 6.148776911040220589e-03
6.001220223720063223e+04 1.019714235356559140e+00 6.188482545666234777e-03
6.001220227200798399e+04 9.956929608448512603e-01 6.017851439545392547e-03
6.001220230681533576e+04 1.011959505672727300e+00 6.108162723883261806e-03
6.001220234162268753e+04 1.009599716228026356e+00 6.137544292279749000e-03
6.001220237643003929e+04 1.011379112002454006e+00 6.095004015776136694e-03
6.001220241123739106e+04 1.010486924584628854e+00 6.108309257737083546e-03
6.001220244604474283e+04 1.004729886827500529e+00 6.045830670515302437e-03
6.001220248085209460e+04 1.016069188868357287e+00 6.230420032099293244e-03
6.001220251565943909e+04 9.940006457926836569e-01 6.022817964791384558e-03
6.001220255046679085e+04 1.003470491443948509e+00 6.083098284488381961e-03
6.001220258527414262e+04 1.007284177739053321e+00 6.148346803724428870e-03
6.001220262008149439e+04 9.984017189842103734e-01 6.103042618954127897e-03
6.001220265488884615e+04 1.000949946242220667e+00 6.017831321914748725e-03
6.001220268969619792e+04 9.969374439536724530e-01 6.076811303117498654e-03
6.001220272450354969e+04 1.002440477493058424e+00 6.122706087602524522e-03
6.001220275931089418e+04 9.909955643994347030e-01 6.062125644257586321e-03
6.001220279411824595e+04 9.923771078697051218e-01 6.026551497466671806e-03
6.001220282892559771e+04 9.954564333775814955e-01 6.026510692429720012e-03
6.001220286373294948e+04 9.894993581406090755e-01 6.007102302391599015e-03
6.001220289854030125e+04 9.842746203338771371e-01 6.014027155320925307e-03
6.001220293334765302e+04 9.966247940322497945e-01 6.086644322299421955e-03
6.001220296815500478e+04 9.853536951246895104e-01 5.967481374342705445e-03
6.001220300296235655e+04 9.932017872936981240e-01 6.008278894603774449e-03
6.001220303776970832e+04 9.966027823285389386e-01 6.024380695266186823e-03
6.001220307257706008e+04 9.999578502328518859e-01 6.132374825232878024e-03
6.001220310738441185e+04 9.892022919822001104e-01 6.020310258268285301e-03
6.001220314219176362e+04 9.872774254148061202e-01 6.058624587178661897e-03
6.001220317699911539e+04 9.921909670179787089e-01 5.998885584784943367e-03
6.001220321180646715e+04 9.882755277343667766e-01 6.129389785331722240e-03
6.001220324661381892e+04 9.838818381545763048e-01 6.079971721008992948e-03
6.001220328142117069e+04 9.862207714432086325e-01 6.006561038879040283e-03
6.001220331622852245e+04 9.850162373931067306e-01 5.984029272309222131e-03
6.001220335103587422e+04 9.905533346172725739e-01 6.060766207394121391e-03
6.001220338584322599e+04 9.812090931300657681e-01 6.003444462271342007e-03
6.001220342065057775e+04 9.832256968711904355e-01 5.982814114647822847e-03
6.001220345545792952e+04 9.797287118886708335e-01 5.957335135199962571e-03
6.001220349026528129e+04 9.819472784239342555e-01 6.031937310882065119e-03
6.001220352507262578e+04 9.822856641479981166e-01 6.029001912526390367e-03
6.001220355987997755e+04 9.784016798801389303e-01 6.056240472940789023e-03
6.001220359468732931e+04 9.561830025708595304e-01 5.913621688781958534e-03
6.001220362949468108e+04 9.783821478092529222e-01 6.030147273487862156e-03
6.001220366430203285e+04 9.721376286896743490e-01 6.017711316382430044e-03
6.001220369910938462e+04 9.696395049835819790e-01 5.920726572925991658e-03
6.001220373391673638e+04 9.777999190122558248e-01 5.999048706214240613e-03
6.001220376872408087e+04 9.643785038369476759e-01 5.910430987193681339e-03
6.001220380353143264e+04 9.752087222277965317e-01 6.023369158354361513e-03
6.001220383833878441e+04 9.789663532604840901e-01 6.060207923934182381e-03
6.001220387314613617e+04 9.691101836733206909e-01 5.924239896295679583e-03
6.001220390795348794e+04 9.721525819010606861e-01 5.917978509011984425e-03
6.001220394276083971e+04 9.658715363626343420e-01 6.010875106091183306e-03
6.001220397756819148e+04 9.692098465685580200e-01 6.022414170278271757e-03
6.001220401237554324e+04 9.608416701371395030e-01 5.907698167122706588e-03
6.001220404718289501e+04 9.625451062127873270e-01 5.976044647620444052e-03
6.001220408199024678e+04 9.637641704572239565e-01 6.048676464358937813e-03
6.001220411679759854e+04 9.618040670848353457e-01 5.985775450683831003e-03
6.001220415160495031e+04 9.671489743250666349e-01 5.967512497123185836e-03
6.001220418641230208e+04 9.672674848530993241e-01 6.017508522178916831e-03
6.001220422121965385e+04 9.703041533748733016e-01 6.009241061846060626e-03
6.001220425602700561e+04 9.702482608194216152e-01 5.961774028247252173e-03
6.001220429083435738e+04 9.717580830425578409e-01 6.095566715425744866e-03
6.001220432564170915e+04 9.700250531352581085e-01 5.970654962760862938e-03
6.001220436044906091e+04 9.687430228613185257e-01 6.016410048865715975e-03
6.001220439525640541e+04 9.758917241316285018e-01 6.096161208276788292e-03
6.001220443006375717e+04 9.734657419307695125e-01 6.020452796133783820e-03
6.001220446487110894e+04 9.676900436175872589e-01 5.930379718929192599e-03
6.001220449967846071e+04 9.744305308898707496e-01 6.034051293098784303e-03
6.001220453448581247e+04 9.707098852847018122e-01 6.052581670029934767e-03
6.001220456929316424e+04 9.643455226058683660e-01 6.010268274132010528e-03
6.001220460410051601e+04 9.570640062529403025e-01 5.837125456607196797e-03
6.001220463890786777e+04 9.618463613582152183e-01 5.885435952868782634e-03
6.001220467371521227e+04 9.819384094675953634e-01 6.011026180207200767e-03
6.001220470852256403e+04 9.729534699155393263e-01 5.955659323422630991e-03
6.001220474332991580e+04 9.848702237497001244e-01 6.046331933584355930e-03
6.001220477813726757e+04 9.807295070301518258e-01 6.081732793010421502e-03
6.001220481294461933e+04 9.822192183668887466e-01 6.031416275655570799e-03
6.001220484775197110e+04 9.772235844842079855e-01 6.066246813220442340e-03
6.001220488255932287e+04 9.751336247437953908e-01 5.996674746601955187e-03
6.001220491736667464e+04 9.792389898429209039e-01 5.984043763305816645e-03
6.001220495217402640e+04 9.841859554932523846e-01 5.968741666613344016e-03
6.001220498698137817e+04 9.885500709868754177e-01 6.007616177142256070e-03
6.001220502178872994e+04 9.874856073161687453e-01 6.068422825319536203e-03
6.001220505659608170e+04 9.889811101854006914e-01 6.110818715971378171e-03
6.001220509140343347e+04 9.871825188745713131e-01 6.139596268933937388e-03
6.001220512621078524e+04 9.857915990817291974e-01 5.985720008071024681e-03
6.001220516101813701e+04 9.983459033492326773e-01 6.028724160829841694e-03
6.001220519582548877e+04 9.983044540154519808e-01 6.060550108157107888e-03
6.001220523063284054e+04 1.006812357942949987e+00 6.135250172303281964e-03
6.001220526544019231e+04 1.011961909413895189e+00 6.249248605892424556e-03
6.001220530024754407e+04 1.010858301870870557e+00 6.120573874471216605e-03
6.001220533505489584e+04 1.014392548721814391e+00 6.186261368034435583e-03
6.001220536986224761e+04 1.001822601207760455e+00 6.226615145032542847e-03
6.001220540466959937e+04 1.000108807613943496e+00 6.042422387734259180e-03
6.001220543947695114e+04 1.008144440412686471e+00 6.153302536437693128e-03
6.001220547428430291e+04 1.005847110220931651e+00 6.259321597914272763e-03
6.001220550909164740e+04 1.002623124489492978e+00 6.089098221614063292e-03
6.001220554389899917e+04 1.004944681302787135e+00 6.073268532385974437e-03
6.001220557870635093e+04 1.012782564474737246e+00 6.200807258516546731e-03
6.001220561351370270e+04 1.008237653454425953e+00 6.103248137283565078e-03
6.001220564832105447e+04 1.021384543234370001e+00 6.202243141607521361e-03
6.001220568312840624e+04 1.019226344196836997e+00 6.288478822495352331e-03
6.001220571793575800e+04 1.020529173835382997e+00 6.198368667209959264e-03
6.001220575274310977e+04 1.028910755509353292e+00 6.314281323942926884e-03
6.001220578755045426e+04 1.005530560460307754e+00 6.116366269764980136e-03
6.001220582235780603e+04 1.019058235598473638e+00 6.164023086055262987e-03
6.001220585716515779e+04 1.022149668265095457e+00 6.323721324530975040e-03
6.001220589197250956e+04 1.029871448205843754e+00 6.212063770132524899e-03
6.001220592677986133e+04 1.025177511976282929e+00 6.196424320211360755e-03
6.001220596158721310e+04 1.031837667382976775e+00 6.206300812327247667e-03
6.001220599639456486e+04 1.040452635589454999e+00 6.313426192506246641e-03
6.001220603120191663e+04 1.014463571748216220e+00 6.126038647355215756e-03
6.001220606600926840e+04 1.018906089030913398e+00 6.176984763975210298e-03
6.001220610081662016e+04 1.017337180594149126e+00 6.181122625009043484e-03
6.001220613562397193e+04 1.033624053801934783e+00 6.173707018722211781e-03
6.001220617043132370e+04 1.034950517218857335e+00 6.277889900655642119e-03
6.001220620523867547e+04 1.025449803585539499e+00 6.149774560464925550e-03
6.001220624004602723e+04 1.033060972672541933e+00 6.230946010856543323e-03
6.001220627485337900e+04 1.022582601491158316e+00 6.283383420480941756e-03
6.001220630966073077e+04 1.022058456158253303e+00 6.196290323397437433e-03
6.001220634446808253e+04 1.021877536118094065e+00 6.177552829899336968e-03
6.001220637927543430e+04 1.013334104615511766e+00 6.032703996493897318e-03
6.001220641408278607e+04 1.011244509190639462e+00 6.030688211998340952e-03
6.001220644889013784e+04 1.018888832202937911e+00 6.112772858896155410e-03
6.001220648369748960e+04 1.007659264968979729e+00 6.085156818816600879e-03
6.001220651850484137e+04 1.020061191793268041e+00 6.135347635501369606e-03
6.001220655331218586e+04 1.013202836505614490e+00 6.085927297690313029e-03
6.001220658811953763e+04 1.003565073572408650e+00 6.005718569516471476e-03
6.001220662292688939e+04 1.007567631603667468e+00 6.068464883939058210e-03
6.001220665773424116e+04 1.001695948265391545e+00 6.112925186919838071e-03
6.001220669254159293e+04 1.017952100886266198e+00 6.160801684227632490e-03
6.001220672734894470e+04 1.004424585207156051e+00 6.063349553768546639e-03
6.001220676215629646e+04 1.013279119990813770e+00 6.123468704424645317e-03
6.001220679696364823e+04 1.004221665792176976e+00 6.009332091445029542e-03
6.001220683177099272e+04 1.003660372898907527e+00 6.034058781444321708e-03
6.001220686657834449e+04 9.979000951017942267e-01 5.990107619507572569e-03
6.001220690138569626e+04 1.009541255244133628e+00 6.177287000272931906e-03
6.001220693619304802e+04 1.007410551176093572e+00 6.040664794815544386e-03
6.001220697100039979e+04 1.009322180380483269e+00 6.005863661095428574e-03
6.001220700580775156e+04 1.009203097466848886e+00 6.070880732386744853e-03
6.001220704061510332e+04 1.022896716356081370e+00 6.136796957358747751e-03
6.001220707542245509e+04 1.009987714500387490e+00 6.063673999962011958e-03
6.001220711022980686e+04 1.004431878485452678e+00 6.030804553496828084e-03
6.001220714503715863e+04 1.009645217753592394e+00 6.121029759634589659e-03
6.001220717984451039e+04 1.007501250631275491e+00 5.998960593714644518e-03
6.001220721465186216e+04 1.005863205483654266e+00 6.039840551135314782e-03
6.001220724945921393e+04 9.919439571068399131e-01 5.946641751892450985e-03
6.001220728426656569e+04 1.001245346394239677e+00 6.080508097718795822e-03
6.001220731907391746e+04 1.020390758246787932e+00 6.192638332483017989e-03
6.001220735388126923e+04 1.015052000722147518e+00 6.127375912535383204e-03
6.001220738868862099e+04 9.980920920633121751e-01 5.989524336249173880e-03
6.001220742349597276e+04 9.896361184919958420e-01 5.939579923934612364e-03
6.001220745830332453e+04 1.006761522234445705e+00 6.103236493457885395e-03
6.001220749311067630e+04 9.940594608356779771e-01 5.994934628841618041e-03
6.001220752791802806e+04 1.000347967789203540e+00 6.084842955952370243e-03
6.001220756272537983e+04 9.961282946937624061e-01 5.988262286163340692e-03
6.001220759753273160e+04 1.006173459012603022e+00 6.113293881743221518e-03
6.001220763234008336e+04 9.998885696227752806e-01 6.049071557043348563e-03
6.001220766714742786e+04 9.930390621997242651e-01 5.967334754606258042e-03
6.001220770195477962e+04 9.957685557678312982e-01 5.965585517908598631e-03
6.001220773676213139e+04 1.001106171806355416e+00 6.082502095030264087e-03
6.001220777156948316e+04 9.915249655126653350e-01 5.980370551869520178e-03
6.001220780637683492e+04 9.964536998618568342e-01 5.977566801569868769e-03
6.001220784118418669e+04 9.889732754877471610e-01 6.025943693814526415e-03
6.001220787599153846e+04 9.908643559322413141e-01 5.972485873648582765e-03
6.001220791079889023e+04 9.964887864487251834e-01 6.114021929883207626e-03
6.001220794560624199e+04 9.852388264304856591e-01 6.007621736085554803e-03
6.001220798041358648e+04 9.881346589364180533e-01 5.968725417661341522e-03
6.001220801522093825e+04 9.982096176577081037e-01 6.013939567337808940e-03
6.001220805002829002e+04 9.972771643388317342e-01 6.095662489068650984e-03
6.001220808483564178e+04 9.969632426482509802e-01 6.050974764681046544e-03
6.001220811964299355e+04 9.837810769703428937e-01 6.025006206988559390e-03
6.001220815445034532e+04 9.762350976814613279e-01 5.896309336935998818e-03
6.001220818925769709e+04 1.001398950416030331e+00 6.191864741821707409e-03
6.001220822406504885e+04 9.991049429668608095e-01 6.112275071707739052e-03
6.001220825887240062e+04 1.000221696122422843e+00 6.083941753585616480e-03
6.001220829367975239e+04 1.007364554500756348e+00 6.215774137685170855e-03
6.001220832848710415e+04 9.993558103134504433e-01 6.123154545601390032e-03
6.001220836329445592e+04 9.949696697916752264e-01 5.948819956315755039e-03
6.001220839810180769e+04 9.982748721730285713e-01 6.041081642462116721e-03
6.001220843290915946e+04 1.003985353000873770e+00 6.127947005080072555e-03
6.001220846771651122e+04 1.002949114691636501e+00 6.171938412729100973e-03
6.001220850252386299e+04 1.004436567045200235e+00 6.129280060597855698e-03
6.001220853733121476e+04 1.003030484582224213e+00 6.040951563641290024e-03
6.001220857213856652e+04 1.001419950120762348e+00 6.134575147148580397e-03
6.001220860694591829e+04 9.983652260828034253e-01 6.087697357897161113e-03
6.001220864175327006e+04 9.920701832092851946e-01 5.966456378293643996e-03
6.001220867656062183e+04 1.006993973032793921e+00 6.093594303490774966e-03
6.001220871136797359e+04 1.008953201770922181e+00 6.049657505554062974e-03
6.001220874617532536e+04 1.010332144074592930e+00 6.055287653279617377e-03
6.001220878098266985e+04 1.009931185751769656e+00 6.096664601561531394e-03
6.001220881579002162e+04 1.004446902627213367e+00 6.157111078264193571e-03
6.001220885059737338e+04 1.001416220662790346e+00 6.032287100930950122e-03
6.001220888540472515e+04 1.003165634803629302e+00 6.000225940875455327e-03
6.001220892021207692e+04 1.001605332974453644e+00 6.053740341883964877e-03
6.001220895501942869e+04 1.006946762314801846e+00 6.073297018471405899e-03
6.001220898982678045e+04 9.999999247826366622e-01 6.014897636117629877e-03
6.001220902463413222e+04 1.017556860250030004e+00 6.165332637313213418e-03
6.001220905944148399e+04 1.019645152180378878e+00 6.170320083417088312e-03
6.001220909424882848e+04 1.012156331751970839e+00 6.082189015819029244e-03
6.001220912905618025e+04 1.004886403501760617e+00 6.048269422128457404e-03
6.001220916386353201e+04 1.014605164524440051e+00 6.140993395162265729e-03
6.001220919867088378e+04 9.948433060771727510e-01 6.042486791655698151e-03
6.001220923347823555e+04 1.018317464002489237e+00 6.113109966701650404e-03
6.001220926828558731e+04 1.004579191886597167e+00 5.996938697046042682e-03
6.001220930309293908e+04 1.012472014583559732e+00 6.050553280321581233e-03
6.001220933790029085e+04 1.019283619879817859e+00 6.120389560255738021e-03
6.001220937270764261e+04 1.006755007575977690e+00 6.028040362941150358e-03
6.001220940751499438e+04 1.012522485109151882e+00 6.150567360380315013e-03
6.001220944232234615e+04 1.018520886723559116e+00 6.063409312535488448e-03
6.001220947712969792e+04 1.009344771016153830e+00 5.974452739947452157e-03
6.001220951193704968e+04 1.020629013419417142e+00 6.079460650840080686e-03
6.001220954674440145e+04 1.017036794081320528e+00 6.127471734704377851e-03
6.001220958155175322e+04 1.031023359181151733e+00 6.208249157866071663e-03
6.001220961635910498e+04 1.016050095059627401e+00 6.098360775444117490e-03
6.001220965116645675e+04 1.014398080379574685e+00 6.093872025531217075e-03
6.001220968597380852e+04 1.017985427047041869e+00 6.084400228893067052e-03
6.001220972078116029e+04 1.009539198937267068e+00 5.990646727480695120e-03
6.001220975558851205e+04 1.028030633551340500e+00 6.096536012889983841e-03
6.001220979039586382e+04 1.028436516694394509e+00 6.144044980787768256e-03
6.001220982520321559e+04 1.032147348161674971e+00 6.157604330760052709e-03
6.001220986001056008e+04 1.033915022891378710e+00 6.229220485373322853e-03
6.001220989481791185e+04 1.017258913475501680e+00 6.105262703145886323e-03
6.001220992962526361e+04 1.014089332008548894e+00 6.080659072458932494e-03
6.001220996443261538e+04 1.023244751706951394e+00 6.157893027462320833e-03
6.001220999923996715e+04 1.026023358005463404e+00 6.156384765180049519e-03
6.001221003404731891e+04 1.026312152284398982e+00 6.152143556020212185e-03
6.001221006885467068e+04 1.023058116152337771e+00 6.123864162672103782e-03
6.001221010366202245e+04 1.018625520741863300e+00 6.087725274420939525e-03
6.001221013846936694e+04 1.034539953535418944e+00 6.237511430477387514e-03
6.001221017327671871e+04 1.027046429279379280e+00 6.139492220288111403e-03
6.001221020808407047e+04 1.019104935373943199e+00 6.096303949871666530e-03
6.001221024289142224e+04 1.023296469549575871e+00 6.055368859228707490e-03
6.001221027769877401e+04 1.029861880668035079e+00 6.138919283653683501e-03
6.001221031250612577e+04 1.041475784125956094e+00 6.219472980740070947e-03
6.001221034731347754e+04 1.027219173373939087e+00 6.132308141367128450e-03
6.001221038212082931e+04 1.020924966803385514e+00 6.042664049261017682e-03
6.001221041692818108e+04 1.020879031680217430e+00 6.164449384350210309e-03
6.001221045173553284e+04 1.018281904869278165e+00 6.066965994690300297e-03
6.001221048654288461e+04 1.019054246635367811e+00 6.055136042522208002e-03
6.001221052135023638e+04 1.027436021254889420e+00 6.103675283862534419e-03
6.001221055615758814e+04 1.034131182625554146e+00 6.203963014780623612e-03
6.001221059096493991e+04 1.030620777796846133e+00 6.123984976081518414e-03
6.001221062577229168e+04 1.036688379467400445e+00 6.191015252332465919e-03
6.001221066057964345e+04 1.021937773418231554e+00 6.118552193262294381e-03
6.001221069538699521e+04 1.017200883948024659e+00 6.045784090633565984e-03
6.001221073019434698e+04 1.019474499470508944e+00 6.069361058956247550e-03
6.001221076500169875e+04 1.029459766360429462e+00 6.143121578696630197e-03
6.001221079980905051e+04 1.034716928266946612e+00 6.171500869367486757e-03
6.001221083461640228e+04 1.019383343947454668e+00 6.078943565730065939e-03
6.001221086942375405e+04 1.023888428203798995e+00 6.121224394255888983e-03
6.001221090423110581e+04 1.023908402763161529e+00 6.082543026321964724e-03
6.001221093903845031e+04 1.010258474998422251e+00 6.052944610168985856e-03
6.001221097384580207e+04 1.011041307691434854e+00 6.024729709338783393e-03
6.001221100865315384e+04 1.017217412992118541e+00 6.048689112499333956e-03
6.001221104346050561e+04 1.017391400727624573e+00 6.127340653097514654e-03
6.001221107826785737e+04 1.016524232990183352e+00 6.180599942553896206e-03
6.001221111307520914e+04 1.015464050607236990e+00 6.081249933576343344e-03
6.001221114788256091e+04 1.023648310662959249e+00 6.113354918156029168e-03
6.001221118268991268e+04 1.007131356136297784e+00 6.042473533913945635e-03
6.001221121749725717e+04 1.010536694696650528e+00 6.046196185991311103e-03
6.001221125230460893e+04 1.001986993728800623e+00 5.945960660623019964e-03
6.001221128711196070e+04 1.012024405211179534e+00 6.046680221696644139e-03
6.001221132191931247e+04 1.016258489746347360e+00 6.077387267343319424e-03
6.001221135672666423e+04 1.011927330697981242e+00 6.040880999290090120e-03
6.001221139153401600e+04 1.007226579232998187e+00 6.072002042273993289e-03
6.001221142634136777e+04 1.005203171317180288e+00 6.032050700372548757e-03
6.001221146114871954e+04 1.017344789907771663e+00 6.105492063740442302e-03
6.001221149595607130e+04 1.001397810843893010e+00 6.068364771623606727e-03
6.001221153076342307e+04 1.005266316828503426e+00 6.036505133769767134e-03
6.001221156557077484e+04 1.007897212058203706e+00 6.067881443885191420e-03
6.001221160037812660e+04 1.009031957738281804e+00 6.078796891214954291e-03
6.001221163518547837e+04 1.012488397547292251e+00 6.071534425516424138e-03
6.001221166999283014e+04 1.000853077839374716e+00 6.041762259594823936e-03
6.001221170480018191e+04 1.001526912839434180e+00 6.021156376104769455e-03
6.001221173960753367e+04 9.946019903757720160e-01 6.046739598656231118e-03
6.001221177441488544e+04 1.004533691075089497e+00 6.037507569898915502e-03
6.001221180922223721e+04 1.002373363108854942e+00 6.021152794024383671e-03
6.001221184402958897e+04 1.002719064387516124e+00 6.012362854986397047e-03
6.001221187883694074e+04 9.950765316775035396e-01 5.987556454829310280e-03
6.001221191364429251e+04 9.963207337022318422e-01 6.003259069184708682e-03
6.001221194845164428e+04 9.905121227528557171e-01 5.969836939861982578e-03
6.001221198325899604e+04 9.889251704712130886e-01 5.984613323094770294e-03
6.001221201806634781e+04 9.929683909841315881e-01 5.965077013639061287e-03
6.001221205287369958e+04 9.977790653730013171e-01 6.035532350009464690e-03
6.001221208768105134e+04 9.883730059046055283e-01 6.006761511022388686e-03
6.001221212248840311e+04 9.909894387553238593e-01 5.916780353402525949e-03
6.001221215729574760e+04 9.888375482508980907e-01 5.945362213681798860e-03
6.001221219210309937e+04 9.781628044993152526e-01 5.854002475303889640e-03
6.001221222691045114e+04 9.938309781279555111e-01 6.014385976385940545e-03
6.001221226171781018e+04 9.838644402038664305e-01 6.001514361445824987e-03
6.001221229652515467e+04 9.851374110543202889e-01 5.974764439612510053e-03
6.001221233133250644e+04 9.861608807581239144e-01 5.985831604134083522e-03
6.001221236613985820e+04 9.862148345310924880e-01 6.023216629161093523e-03
6.001221240094720270e+04 9.902342097250761421e-01 5.985217965212016357e-03
6.001221243575455446e+04 9.875008824528355156e-01 5.950360618882947518e-03
6.001221247056190623e+04 9.890754970906434629e-01 5.977147001799331012e-03
6.001221250536925800e+04 9.765053309385269831e-01 5.905862340018645622e-03
6.001221254017660976e+04 9.802843180603376672e-01 5.977977893150568031e-03
6.001221257498396153e+04 9.826502209937827415e-01 5.931443766628328312e-03
6.001221260979131330e+04 9.832286943691629366e-01 5.912793625455881920e-03
6.001221264459866507e+04 9.832495458798563570e-01 5.909871416713279035e-03
6.001221267940601683e+04 9.930650921295469669e-01 6.010877631785719634e-03
6.001221271421336860e+04 9.888350005479342730e-01 5.961588258298048185e-03
6.001221274902072037e+04 9.848194711001102553e-01 5.975523501316710312e-03
6.001221278382807213e+04 9.838483616833680889e-01 5.919045594341278832e-03
6.001221281863542390e+04 9.894736811046400682e-01 5.974947898686589973e-03
6.001221285344277567e+04 9.904072241859199766e-01 5.939696075871725087e-03
6.001221288825012743e+04 9.917546196077051679e-01 5.989777980438879337e-03
6.001221292305747920e+04 9.958934094610588650e-01 5.982560112806486856e-03
6.001221295786483097e+04 9.947437239774572504e-01 5.994218886300418415e-03
6.001221299267218274e+04 9.850134636149274758e-01 6.094364040348608687e-03
6.001221302747953450e+04 9.975028579663849371e-01 6.091975239762845336e-03
6.001221306228688627e+04 1.001546598008881350e+00 5.962162124314212587e-03
6.001221309709423804e+04 1.004446583574118312e+00 6.031014658180506964e-03
6.001221313190158980e+04 1.001971882569636207e+00 6.060013463289992686e-03
6.001221316670894157e+04 1.005006073398071909e+00 6.001783090595872068e-03
6.001221320151628606e+04 1.005406935034554916e+00 6.131555808099551155e-03
6.001221323632363783e+04 1.011672306927631881e+00 6.087858261285611014e-03
6.001221327113098960e+04 1.001537465647384773e+00 6.119465591500787734e-03
6.001221330593834136e+04 1.006635714967879069e+00 6.113331425057880013e-03
6.001221334074569313e+04 1.007022843738060169e+00 6.046530667277750896e-03
6.001221337555304490e+04 1.024510831811396683e+00 6.211897410781235494e-03
6.001221341036039667e+04 1.025106071264626939e+00 6.278798341525671824e-03
6.001221344516774843e+04 1.020203716099248537e+00 6.182890645086913488e-03
6.001221347997509292e+04 1.007868566274927824e+00 6.031964400477400276e-03
6.001221351478244469e+04 1.012046461181943080e+00 6.117745505819722866e-03
6.001221354958979646e+04 1.019037900996284884e+00 6.219773804072220753e-03
6.001221358439714822e+04 1.016895039138285384e+00 6.184241389870315762e-03
6.001221361920449999e+04 1.021408361533299614e+00 6.175170002220739009e-03
6.001221365401185176e+04 1.021137383176279334e+00 6.143134573248382538e-03
6.001221368881920353e+04 1.020162193733144873e+00 6.158172268971290504e-03
6.001221372362655529e+04 1.016387932720093534e+00 6.156778680983228044e-03
6.001221375843390706e+04 1.014131827837204014e+00 6.199484555481240763e-03
6.001221379324125883e+04 1.010095957210503048e+00 6.053643108251343698e-03
6.001221382804861059e+04 1.017197406812477833e+00 6.148342004428175925e-03
6.001221386285596236e+04 1.014563632148400396e+00 6.106764051182131219e-03
6.001221389766331413e+04 1.020480913033023240e+00 6.147680071266424170e-03
6.001221393247066590e+04 1.022584536325719995e+00 6.174954639032195942e-03
6.001221396727801766e+04 1.022881962391748889e+00 6.274044518575291537e-03
6.001221400208536943e+04 1.015715644525955863e+00 6.198259061629675555e-03
6.001221403689272120e+04 1.010542800219018877e+00 6.117541062272410096e-03
6.001221407170007296e+04 1.009363480989114104e+00 6.089044782562763776e-03
6.001221410650742473e+04 1.002961013438331106e+00 6.013948028038906997e-03
6.001221414131477650e+04 1.019279463848721701e+00 6.224562558656956957e-03
6.001221417612212826e+04 1.015373848752171515e+00 6.054348810584320346e-03
6.001221421092948003e+04 1.015763812747495720e+00 6.164089398277922127e-03
6.001221424573682452e+04 1.007810282196115903e+00 6.133244871198031620e-03
6.001221428054417629e+04 1.003203893544607261e+00 6.077168959962128865e-03
6.001221431535152806e+04 9.967301528669969546e-01 6.035073515325713699e-03
6.001221435015887982e+04 1.000401707274586327e+00 5.995744365336276756e-03
6.001221438496623159e+04 1.002115586976460637e+00 6.034518062495366521e-03
6.001221441977358336e+04 1.001520342589488743e+00 6.067317187514732063e-03
6.001221445458093513e+04 1.009610120057963245e+00 6.050455386863467198e-03
6.001221448938828689e+04 9.979775131100829810e-01 6.119593071771586498e-03
6.001221452419563866e+04 9.954896087821819561e-01 6.138028563653522528e-03
6.001221455900298315e+04 9.974983547549227669e-01 6.158655901120353542e-03
6.001221459381033492e+04 9.942711566123705325e-01 5.985201163775111417e-03
6.001221462861768669e+04 1.005770448191468436e+00 6.160915541618140409e-03
6.001221466342503845e+04 1.003659181999310812e+00 6.167923334622460452e-03
6.001221469823239022e+04 1.005167942016789606e+00 6.100031276174019967e-03
6.001221473303974926e+04 1.003188818990099263e+00 6.087221777799139630e-03
6.001221476784709375e+04 9.886558711210217121e-01 6.023601499673217688e-03
6.001221480265444552e+04 9.995659342490031962e-01 6.129012066905000292e-03
6.001221483746179729e+04 9.978514517850145538e-01 6.160758329262371394e-03
6.001221487226914905e+04 9.979938227426728981e-01 6.041256399651283478e-03
6.001221490707650082e+04 1.013542911325789886e+00 6.148216115071790389e-03
6.001221494188385259e+04 1.004850138308762464e+00 6.098952938025120618e-03
6.001221497669120436e+04 1.002612888554748949e+00 6.137623294172825893e-03
6.001221501149855612e+04 9.927833990193275504e-01 6.045277984671418130e-03
6.001221504630590789e+04 9.913884584500859409e-01 6.042274369286047310e-03
6.001221508111325966e+04 9.815901306059385822e-01 6.127948470950839339e-03
6.001221511592061142e+04 9.969197983490512005e-01 6.130187768416240843e-03
6.001221515072796319e+04 9.967216261712958936e-01 6.075963124644490239e-03
6.001221518553531496e+04 9.970106537082168430e-01 6.125251688015691254e-03
6.001221522034266673e+04 9.989542212284008293e-01 6.188818582979085589e-03
6.001221525515001849e+04 9.848594623807722659e-01 6.089539673886226051e-03
6.001221528995737026e+04 9.780399523544222040e-01 5.943059958697115286e-03
6.001221532476472203e+04 9.868294710389811097e-01 6.003721081275798649e-03
6.001221535957207379e+04 9.741815807990289455e-01 5.995437529655371807e-03
6.001221539437942556e+04 9.795106191915227134e-01 5.996193586828310260e-03
6.001221542918677005e+04 9.750052333593720588e-01 5.944291232078984487e-03
6.001221546399412182e+04 9.804065126156833454e-01 5.997080472982055550e-03
6.001221549880147359e+04 9.841396432055211640e-01 6.103570325920776481e-03
6.001221553360882535e+04 9.709650621419088079e-01 5.961566890896161271e-03
6.001221556841617712e+04 9.724566979078496098e-01 6.074630801655846873e-03
6.001221560322352889e+04 9.810915444552202880e-01 6.082018896674812325e-03
6.001221563803088065e+04 9.743878907658061195e-01 6.005712496236458899e-03
6.001221567283822515e+04 9.694290972249708371e-01 5.947215319191881747e-03
6.001221570764557691e+04 9.728824256757659938e-01 5.982866327718066105e-03
6.001221574245292868e+04 9.714738589108851130e-01 6.045634838066682275e-03
6.001221577726028045e+04 9.618455643995232895e-01 6.009975584763284535e-03
6.001221581206763221e+04 9.705651899817748784e-01 6.006251219397739337e-03
6.001221584687498398e+04 9.567810591421950228e-01 5.861692524494572717e-03
6.001221588168233575e+04 9.720036400010563238e-01 5.932069146440287731e-03
6.001221591648968752e+04 9.719100903308161010e-01 5.934881028599564914e-03
6.001221595129703928e+04 9.803819602834041858e-01 5.982500954203481824e-03
6.001221598610439105e+04 9.642007404302895823e-01 5.930295546173666547e-03
6.001221602091174282e+04 9.549313343678841326e-01 5.864653762253081021e-03
6.001221605571909458e+04 9.609354897549166052e-01 5.931538685097805831e-03
6.001221609052644635e+04 9.568349340875921261e-01 5.874830302383735395e-03
6.001221612533379812e+04 9.616457062723844373e-01 5.933781583650185425e-03
6.001221616014114989e+04 9.706504005265216284e-01 5.902466245778124725e-03
6.001221619494850165e+04 9.695319879247652484e-01 5.937071167809396081e-03
6.001221622975585342e+04 9.718009495626380723e-01 6.066265214335127276e-03
6.001221626456320519e+04 9.616063065020428180e-01 5.877555790799559102e-03
6.001221629937055695e+04 9.621596833850527553e-01 5.982559732499169100e-03
6.001221633417790872e+04 9.643445977974703931e-01 6.141259188932530685e-03
6.001221636898526049e+04 9.558499507682444163e-01 5.885797368597304492e-03
6.001221640379261225e+04 9.557273035636760783e-01 5.872105705492333683e-03
6.001221643859996402e+04 9.620740387943098604e-01 5.893428852149176778e-03
6.001221647340731579e+04 9.611811363852366119e-01 5.926013519488607453e-03
6.001221650821466028e+04 9.513706146788187823e-01 5.859055863767888978e-03
6.001221654302201205e+04 9.575116822033411523e-01 5.866816970668054139e-03
6.001221657782936381e+04 9.471426312702060368e-01 5.797166207344184655e-03
6.001221661263671558e+04 9.584569247716795415e-01 5.859035695997206333e-03
6.001221664744406735e+04 9.663756126165338189e-01 5.954187805829705589e-03
6.001221668225141912e+04 9.624903653183501939e-01 5.910581601901178025e-03
6.001221671705877088e+04 9.626847350805048942e-01 5.829644865302457436e-03
6.001221675186612265e+04 9.587563308068709489e-01 5.876815411409044496e-03
6.001221678667346714e+04 9.616394241959054234e-01 5.862421233528937112e-03
6.001221682148081891e+04 9.567976803152636878e-01 5.922387421963356928e-03
6.001221685628817067e+04 9.580247949461478951e-01 5.840847043992051027e-03
6.001221689109552244e+04 9.707900230231699679e-01 6.029629205197180319e-03
6.001221692590287421e+04 9.812172440608253332e-01 6.081519827272305855e-03
6.001221696071022598e+04 9.688984113842975532e-01 5.926521819525771596e-03
6.001221699551757774e+04 9.735454072868777731e-01 5.946393857658253783e-03
6.001221703032492951e+04 9.731286941959720327e-01 5.895411724389140393e-03
6.001221706513228128e+04 9.753141876289808110e-01 5.928393033084637144e-03
6.001221709993963304e+04 9.606637918937042109e-01 5.821240298307728440e-03
6.001221713474698481e+04 9.847742374591029746e-01 6.109575688070116410e-03
6.001221716955433658e+04 9.950068972791302757e-01 6.097902893151713709e-03
6.001221720436168835e+04 9.834909444230848230e-01 6.049232637839825101e-03
6.001221723916904011e+04 9.903902706377989418e-01 6.039150628078426147e-03
6.001221727397639188e+04 9.901027128095809537e-01 6.120006274293860946e-03
6.001221730878374365e+04 9.844490388916683488e-01 6.009810596156219854e-03
6.001221734359109541e+04 9.850299021496832230e-01 6.073623598130353622e-03
6.001221737839844718e+04 9.888017725642866962e-01 6.013677925198266348e-03
6.001221741320579895e+04 9.987451243400110590e-01 6.165060353135981379e-03
6.001221744801315072e+04 1.000812334466083531e+00 6.100275230114297030e-03
6.001221748282050248e+04 9.914561036850755293e-01 5.967089425766207954e-03
6.001221751762785425e+04 9.975062475855928090e-01 6.057395760551861214e-03
6.001221755243520602e+04 9.918507979561413945e-01 6.001660237040445239e-03
6.001221758724255778e+04 9.838968840833337559e-01 6.029307373093104397e-03
6.001221762204990955e+04 1.001192189195760696e+00 6.102716730919403344e-03
6.001221765685726132e+04 9.967208812295765830e-01 6.116624799810903464e-03
6.001221769166461308e+04 9.986835792775041742e-01 6.078691381626522700e-03
6.001221772647195758e+04 1.000348772491450378e+00 6.051034740456338011e-03
6.001221776127930934e+04 9.918358443568686678e-01 5.984441341440504408e-03
6.001221779608666839e+04 1.003595339261734276e+00 6.169640276303367012e-03
6.001221783089401288e+04 9.838821247617753896e-01 5.927082144008235208e-03
6.001221786570136464e+04 9.959184432755362471e-01 6.066342081772406296e-03
6.001221790050871641e+04 9.971462645764339605e-01 5.991272302541270425e-03
6.001221793531606818e+04 9.995641005165776249e-01 5.949879598867001927e-03
6.001221797012341995e+04 1.009913327338707756e+00 6.043709725533663937e-03
6.001221800493076444e+04 1.010565245296858317e+00 6.149825238246832242e-03
6.001221803973811620e+04 9.976395995157402163e-01 6.054897205772423463e-03
6.001221807454547525e+04 1.002330371274655851e+00 6.090779911164719354e-03
6.001221810935282701e+04 1.000111706109940934e+00 6.071456773753935304e-03
6.001221814416017151e+04 1.015204666287313984e+00 6.157741274051544041e-03
6.001221817896752327e+04 1.018237666846010470e+00 6.198808587807354102e-03
6.001221821377487504e+04 1.025662368319985918e+00 6.260911450036905392e-03
6.001221824858222681e+04 1.019249415503214795e+00 6.149303204438650965e-03
6.001221828338957857e+04 1.018846680409367655e+00 6.094649704874934189e-03
6.001221831819693034e+04 1.022087992952086521e+00 6.199589992820654823e-03
6.001221835300428211e+04 1.024436757582384949e+00 6.317412193338748337e-03
6.001221838781163387e+04 1.028469364764901250e+00 6.205198988068494521e-03
6.001221842261898564e+04 1.017436364743885546e+00 6.141591134876769539e-03
6.001221845742633741e+04 1.031441543101912384e+00 6.202747230042610603e-03
6.001221849223368918e+04 1.013958942756624682e+00 6.092700197246552797e-03
6.001221852704104094e+04 1.016676653121859841e+00 6.122435061321074810e-03
6.001221856184839271e+04 1.016950956304336628e+00 6.102005446821620258e-03
6.001221859665574448e+04 1.016443785064532035e+00 6.226101492906968224e-03
6.001221863146309624e+04 1.016998394206332312e+00 6.130001845610536827e-03
6.001221866627044801e+04 1.022276112662605208e+00 6.139098389511166327e-03
6.001221870107779978e+04 1.017028800205295846e+00 6.122201698801031655e-03
6.001221873588514427e+04 1.024891715503391199e+00 6.202407000917355660e-03
6.001221877069249604e+04 1.028506516840461238e+00 6.219191552250388430e-03
6.001221880549984780e+04 1.011034692307443139e+00 6.057873146843735165e-03
6.001221884030719957e+04 1.018287381691610483e+00 6.120490297624461666e-03
6.001221887511455134e+04 1.021752391135408500e+00 6.157869431990028661e-03
6.001221890992190310e+04 1.019043424174679524e+00 6.133251306340380300e-03
6.001221894472925487e+04 1.022856617272277058e+00 6.119800590924775151e-03
6.001221897953660664e+04 1.023847858049751203e+00 6.203864224875144454e-03
6.001221901434395113e+04 1.034201581099443601e+00 6.170989794208326697e-03
6.001221904915130290e+04 1.028920447622508005e+00 6.149158874958294239e-03
6.001221908395865466e+04 1.035994819287047175e+00 6.230521759161257445e-03
6.001221911876600643e+04 1.023798505948828597e+00 6.142091189649426068e-03
6.001221915357335820e+04 1.025811325340933555e+00 6.151934756805895257e-03
6.001221918838070997e+04 1.025347979323888437e+00 6.162472215071827103e-03
6.001221922318806173e+04 1.023846945796781371e+00 6.141213835438061146e-03
6.001221925799541350e+04 1.008033419610629755e+00 6.012588766071788604e-03
6.001221929280276527e+04 1.011471350391884627e+00 6.072193219177739361e-03
6.001221932761011703e+04 1.004871290595439337e+00 6.112968052236810237e-03
6.001221936241746880e+04 1.009385949603433419e+00 6.150811434352541733e-03
6.001221939722482057e+04 1.016685502376758032e+00 6.120915339089417345e-03
6.001221943203217234e+04 1.008440150608647778e+00 6.063052437320458690e-03
6.001221946683952410e+04 1.003243042127107909e+00 6.034279445034512745e-03
6.001221950164687587e+04 9.989357460081585982e-01 6.024608755939779396e-03
6.001221953645422764e+04 1.003605523650563880e+00 6.125483312574574006e-03
6.001221957126157940e+04 1.000532477058124758e+00 6.054794779013325697e-03
6.001221960606893117e+04 1.000616978226783527e+00 6.094228424550545906e-03
6.001221964087628294e+04 1.006471100415432973e+00 6.098585553201584485e-03
6.001221967568363470e+04 1.002211975283205492e+00 6.072112583000011284e-03
6.001221971049098647e+04 1.002597871360866977e+00 6.058886941580626274e-03
6.001221974529833824e+04 9.880739821909562126e-01 6.006730806955575333e-03
6.001221978010568273e+04 9.902406721878913576e-01 5.940403620784583810e-03
6.001221981491303450e+04 9.828478429352185408e-01 5.905470862331626582e-03
6.001221984972038626e+04 9.906712069911640661e-01 6.000449223379653030e-03
6.001221988452773803e+04 9.813411010587030914e-01 5.963172742716935787e-03
6.001221991933508980e+04 9.776106133504176565e-01 5.881268779403097877e-03
6.001221995414244157e+04 9.982398637847686995e-01 6.084253760403199145e-03
6.001221998894979333e+04 9.834242137725890398e-01 5.925341214212742798e-03
6.001222002375714510e+04 9.833341187807157491e-01 5.905073464547785055e-03
6.001222005856449687e+04 9.815285182768203054e-01 5.917933689263018410e-03
6.001222009337184136e+04 9.870310507011972323e-01 5.959020292773785886e-03
6.001222012817919313e+04 9.881751333589592345e-01 5.968230202879113398e-03
6.001222016298654489e+04 9.796169197866713141e-01 5.950085602513355970e-03
6.001222019779389666e+04 9.834940391007439553e-01 5.945860544180124434e-03
6.001222023260124843e+04 9.780644021957380918e-01 5.925283333146393223e-03
6.001222026740860019e+04 9.865526668067569060e-01 5.944506219616280465e-03
6.001222030221595196e+04 9.777641936581163984e-01 5.939782839991275543e-03
6.001222033702330373e+04 9.766983594039776451e-01 5.892694856199805903e-03
6.001222037183065549e+04 9.785163900702895656e-01 5.904376568456868625e-03
6.001222040663800726e+04 9.840674095334660532e-01 6.010530673059903857e-03
6.001222044144535903e+04 9.688386836707317817e-01 5.899250182050687005e-03
6.001222047625271080e+04 9.795719681900498799e-01 5.930418954721402430e-03
6.001222051106006256e+04 9.877506969430855932e-01 5.952910773903211973e-03
6.001222054586741433e+04 9.732513382055368867e-01 5.855165455511428772e-03
6.001222058067476610e+04 9.651837937386903432e-01 5.854667829237459979e-03
6.001222061548211786e+04 9.640876603003530887e-01 5.828127814840741543e-03
6.001222065028946963e+04 9.781273892163161454e-01 5.934300450094387967e-03
6.001222068509682140e+04 9.755689672491891784e-01 5.919745200544285733e-03
6.001222071990417317e+04 9.759621132705451618e-01 5.885502479554444687e-03
6.001222075471152493e+04 9.753262053327724779e-01 5.935320714740000697e-03
6.001222078951887670e+04 9.701504993816790767e-01 5.897835742439705778e-03
6.001222082432622119e+04 9.675351271748099391e-01 5.911881949543645876e-03
6.001222085913357296e+04 9.814669139547645971e-01 5.979479915468753973e-03
6.001222089394092473e+04 9.882503571866874115e-01 6.051007663441671999e-03
6.001222092874827649e+04 9.865655648445067483e-01 5.944505823157475444e-03
6.001222096355562826e+04 9.842653591337852115e-01 6.007628027806459492e-03
6.001222099836298003e+04 9.818322554527361135e-01 5.940159476732383148e-03
6.001222103317033179e+04 9.779970214326900724e-01 5.967413172786950951e-03
6.001222106797768356e+04 9.792711365299128223e-01 5.939609300329915659e-03
6.001222110278502805e+04 9.907473947539087167e-01 5.938819453443439610e-03
6.001222113759237982e+04 9.736212329051978642e-01 5.917300051050069024e-03
6.001222117239973159e+04 9.832002425465344864e-01 5.941764848982010114e-03
6.001222120720708335e+04 9.768728829974865357e-01 5.900524180946587448e-03
6.001222124201443512e+04 9.820489674970395155e-01 5.894065834611357003e-03
6.001222127682178689e+04 9.892464066594458538e-01 5.979777794470289391e-03
6.001222131162913865e+04 9.815902169505970054e-01 5.936364684188969766e-03
6.001222134643649042e+04 9.836661276685533251e-01 5.900836076288214042e-03
6.001222138124384219e+04 9.881692721086047237e-01 5.972136033674055149e-03
6.001222141605119396e+04 9.984984003802733765e-01 5.990214476842624196e-03
6.001222145085854572e+04 9.843154704500742813e-01 5.922241394622168240e-03
6.001222148566589749e+04 1.003237186275558690e+00 6.092592412321079162e-03
6.001222152047324926e+04 1.002725089879181297e+00 6.012225095123615096e-03
6.001222155528060102e+04 1.008882131759829770e+00 6.065582660137961574e-03
6.001222159008795279e+04 1.005345728699380325e+00 6.048093945004114069e-03
6.001222162489530456e+04 1.006838261774114285e+00 6.085395160091943562e-03
6.001222165970265632e+04 1.007892714570481685e+00 6.072039007039490080e-03
6.001222169451000809e+04 1.013546923305003622e+00 6.082332351070055161e-03
6.001222172931735986e+04 1.013241244679809361e+00 6.071140605407174089e-03
6.001222176412471163e+04 1.005688082405796768e+00 6.091892300991487604e-03
6.001222179893206339e+04 1.006829277516546828e+00 5.981150419631845079e-03
6.001222183373941516e+04 1.006550778311342986e+00 6.035024830139855238e-03
6.001222186854676693e+04 1.005806856328611776e+00 6.049975024417369139e-03
6.001222190335411869e+04 1.015052073781037123e+00 6.049125982358844258e-03
6.001222193816146319e+04 1.020996667246719669e+00 6.123404799108876119e-03
6.001222197296881495e+04 1.008516614285300150e+00 6.038255269791533049e-03
6.001222200777616672e+04 1.016761024322788698e+00 6.088046360568343147e-03
6.001222204258351849e+04 9.933468112192422872e-01 5.963562877409143113e-03
6.001222207739087025e+04 1.021716620091391414e+00 6.122116740005378518e-03
6.001222211219822202e+04 1.009668805251897172e+00 6.058166348858635801e-03
6.001222214700557379e+04 1.009539736451392056e+00 6.027844057346853912e-03
6.001222218181292556e+04 1.012193269384224159e+00 6.115658160904079502e-03
6.001222221662027005e+04 1.006394361753018662e+00 5.984670072710173913e-03
6.001222225142762181e+04 1.022646393136997567e+00 6.129844562813735465e-03
6.001222228623497358e+04 1.019590361755744468e+00 6.170232766304939963e-03
6.001222232104232535e+04 1.004630293905204752e+00 6.007228992129796594e-03
6.001222235584967711e+04 1.007649358511909510e+00 6.101173135382636191e-03
6.001222239065702888e+04 1.001804479456009922e+00 6.002263832493240879e-03
6.001222242546438065e+04 1.001181839680082231e+00 6.030586537054644786e-03
6.001222246027173242e+04 1.018094709036776457e+00 6.115125993884175382e-03
6.001222249507908418e+04 1.004500648996985213e+00 6.005621171538032092e-03
6.001222252988643595e+04 1.008997122418143322e+00 6.059606410257166280e-03
6.001222256469378772e+04 1.004332693279517796e+00 5.990928515296218421e-03
6.001222259950113948e+04 1.014340518465956409e+00 6.088948649895890852e-03
6.001222263430849125e+04 1.012659874528146764e+00 6.044176402399228584e-03
6.001222266911584302e+04 9.994842974192478247e-01 5.981373144615082828e-03
6.001222270392319479e+04 1.020993539579678311e+00 6.078418382434569618e-03
6.001222273873054655e+04 1.007002272402476750e+00 6.006406833469015751e-03
6.001222277353789832e+04 1.010174634182652298e+00 6.048425736101410363e-03
6.001222280834525009e+04 9.978814217073451731e-01 5.978938587143912964e-03
6.001222284315260185e+04 1.001624540826138832e+00 5.970058829981130140e-03
6.001222287795995362e+04 1.013902517602629727e+00 6.094912572433251914e-03
6.001222291276730539e+04 1.006047799076573934e+00 6.041090092102703764e-03
6.001222294757465716e+04 1.003494230132854881e+00 6.044976610412645425e-03
6.001222298238200892e+04 1.004951390472396344e+00 5.998623892511257411e-03
6.001222301718935341e+04 1.007961364075859567e+00 5.962061643648989412e-03
6.001222305199670518e+04 9.998070681507775781e-01 5.972382474717163187e-03
6.001222308680405695e+04 1.006165881732159484e+00 6.017662092675795001e-03
6.001222312161140871e+04 1.007268107139133173e+00 6.039126706645121453e-03
6.001222315641876048e+04 9.994285986015394307e-01 6.003917083124764992e-03
6.001222319122611225e+04 1.009388927538291014e+00 6.065184974466532146e-03
6.001222322603346402e+04 1.013889473820184906e+00 6.031057761786784086e-03
6.001222326084081578e+04 1.004181453573699923e+00 6.017585521130682652e-03
6.001222329564816027e+04 9.963087580608231963e-01 5.963527841780325717e-03
6.001222333045551204e+04 1.005122337882002892e+00 6.029170043303482690e-03
6.001222336526286381e+04 9.916387161382181903e-01 5.964170341937699051e-03
6.001222340007021558e+04 9.891124593018921773e-01 5.968080793125168579e-03
6.001222343487756734e+04 9.973757717378930465e-01 6.003808751060802328e-03
6.001222346968491911e+04 1.004254847842700027e+00 6.021834046782931910e-03
6.001222350449227088e+04 9.968610758113840564e-01 5.972618863760195164e-03
6.001222353929962264e+04 1.002006452058176844e+00 6.036880829678687409e-03
6.001222357410697441e+04 1.003999701523860866e+00 6.072525391908873901e-03
6.001222360891432618e+04 9.961105909469829545e-01 5.991273888846254496e-03
6.001222364372167794e+04 9.964439814917729343e-01 5.968419942341316071e-03
6.001222367852902971e+04 9.949724641378934198e-01 6.006140853401449424e-03
6.001222371333638148e+04 9.947947312886606941e-01 5.924840150254973188e-03
6.001222374814373325e+04 1.008272460010823490e+00 6.087282133037587306e-03
6.001222378295108501e+04 1.013403482321161064e+00 6.120439009891264111e-03
6.001222381775843678e+04 1.005866797881481700e+00 6.108758772353971300e-03
6.001222385256578855e+04 1.003393928648663946e+00 6.105654656927157059e-03
6.001222388737314031e+04 1.000566354493523935e+00 6.047648728147080911e-03
6.001222392218049208e+04 9.947666160840659133e-01 5.990376657520181912e-03
6.001222395698784385e+04 9.968024131820213407e-01 5.962904874978682164e-03
6.001222399179519562e+04 1.005417821473966189e+00 5.950100732075930959e-03
6.001222402660254738e+04 1.002960476614753516e+00 6.003554949316968273e-03
6.001222406140989915e+04 9.959954407139931520e-01 5.961888644174769339e-03
6.001222409621724364e+04 9.964871537858763784e-01 6.002244058618354423e-03
6.001222413102459541e+04 1.004929746016881342e+00 6.122308446315094174e-03
6.001222416583194718e+04 1.007999432842854759e+00 6.098554682543421042e-03
6.001222420063929894e+04 9.928682120267012801e-01 6.002542561859704195e-03
6.001222423544665071e+04 9.978289281298582392e-01 5.997070080670166038e-03
6.001222427025400248e+04 9.931650551563838691e-01 5.911647029446081766e-03
6.001222430506135424e+04 1.002639613671500562e+00 6.086081935742683122e-03
6.001222433986870601e+04 1.002915194373336982e+00 6.009724540818056279e-03
6.001222437467605050e+04 9.944297382446991573e-01 5.974807194010499020e-03
6.001222440948340227e+04 9.867190393407681004e-01 5.891025237698611916e-03
6.001222444429075404e+04 9.886014350895210301e-01 5.873484936812303076e-03
6.001222447909810580e+04 9.979513668817809879e-01 5.919464909068555825e-03
6.001222451390545757e+04 1.000148389130501636e+00 5.944704425834690734e-03
6.001222454871280934e+04 9.969380298775897264e-01 5.955763959789858036e-03
6.001222458352016110e+04 9.939009043445985458e-01 5.919925286430664270e-03
6.001222461832751287e+04 9.938348133282181029e-01 5.930132456123976548e-03
6.001222465313486464e+04 1.001331846988208429e+00 5.969430730052225666e-03
6.001222468794221641e+04 9.932495648582663206e-01 5.883008381644253861e-03
6.001222472274956817e+04 9.989243905214957309e-01 5.899308143718527339e-03
6.001222475755691994e+04 9.979650615141122394e-01 5.943456526691701276e-03
6.001222479236427171e+04 9.972880187146067055e-01 5.909890272060632811e-03
6.001222482717162347e+04 1.006012680012571492e+00 6.042031797865173894e-03
6.001222486197897524e+04 1.003473088654089462e+00 5.937176696400458739e-03
6.001222489678632701e+04 1.008113641038339781e+00 6.009935471063432288e-03
6.001222493159367878e+04 1.000182208692425245e+00 5.952155821653779509e-03
6.001222496640103054e+04 1.001642932378918660e+00 5.969943983199245234e-03
6.001222500120838231e+04 1.003530960062250621e+00 5.956507973258077203e-03
6.001222503601572680e+04 1.002830461485449520e+00 5.997982957283536955e-03
6.001222507082307857e+04 1.007683321811854160e+00 6.010497026727837887e-03
6.001222510563043761e+04 1.016051766448599736e+00 6.091641406621817016e-03
6.001222514043778938e+04 9.949863063826204224e-01 5.934137302046285471e-03
6.001222517524513387e+04 9.986128747739383416e-01 5.934519732339189370e-03
6.001222521005248564e+04 9.982931719949033056e-01 5.994748690955657537e-03
6.001222524485983740e+04 1.004919275781503973e+00 6.004874308960500735e-03
6.001222527966718917e+04 1.007041953114061972e+00 6.064590507149569647e-03
6.001222531447453366e+04 1.000047700463093880e+00 5.955332362216358283e-03
6.001222534928188543e+04 1.016781904305730677e+00 6.081006210370272329e-03
6.001222538408924447e+04 1.005967753589536162e+00 5.945758103408266097e-03
6.001222541889659624e+04 1.001127950056540650e+00 5.937508601388957058e-03
6.001222545370394073e+04 1.011676552984854371e+00 5.983820405542508367e-03
6.001222548851129250e+04 1.017797096366590326e+00 6.054068281263339998e-03
6.001222552331864426e+04 1.021723947630588603e+00 6.072810955647500036e-03
6.001222555812599603e+04 1.030473432296942882e+00 6.088449198546293240e-03
6.001222559293334780e+04 1.025448384700694771e+00 6.081497603624099434e-03
6.001222562774069957e+04 1.020259003809914411e+00 6.072973900607189258e-03
6.001222566254805133e+04 1.020756795380179049e+00 6.091116386619698647e-03
6.001222569735540310e+04 1.031496377145613819e+00 6.171383893327591491e-03
6.001222573216275487e+04 1.036859826398865758e+00 6.194221802983464198e-03
6.001222576697010663e+04 1.026889323461242842e+00 6.086046483269891456e-03
6.001222580177745840e+04 1.036452530266826377e+00 6.144256468202699550e-03
6.001222583658481017e+04 1.026789128405839691e+00 6.068992363905446191e-03
6.001222587139216193e+04 1.021640491345511714e+00 6.058969729689864074e-03
6.001222590619951370e+04 1.021005096298841952e+00 6.078845943361104766e-03
6.001222594100686547e+04 1.008634540844547622e+00 5.985059944269868933e-03
6.001222597581421724e+04 1.017941558495998544e+00 6.050986677302995324e-03
6.001222601062156900e+04 1.019606730879685230e+00 6.033929855342182007e-03
6.001222604542892077e+04 1.019727019830239723e+00 6.022512310873342524e-03
6.001222608023627254e+04 1.027976483350156789e+00 6.091663950852969044e-03
6.001222611504361703e+04 1.023955264503905616e+00 6.037825006465973726e-03
6.001222614985096880e+04 1.021745264150978993e+00 6.033372700939170809e-03
6.001222618465832056e+04 1.031457054183074318e+00 6.076556269388266353e-03
6.001222621946567961e+04 1.025666072191791844e+00 6.066895286855778814e-03
6.001222625427302410e+04 1.020683447276633737e+00 5.997283663122219416e-03
6.001222628908037586e+04 1.029699711449147292e+00 6.105185943532891527e-03
6.001222632388772763e+04 1.026359540963321049e+00 6.073403621531702629e-03
6.001222635869507940e+04 1.018056161381891478e+00 5.996072870765077958e-03
6.001222639350242389e+04 1.027841316325106780e+00 6.079798913486205922e-03
6.001222642830977566e+04 1.018069453822445514e+00 6.023959672717297403e-03
6.001222646311712742e+04 1.005089328290498685e+00 5.928697132393401931e-03
6.001222649792448647e+04 1.037607103951285525e+00 6.121919747999618813e-03
6.001222653273183823e+04 1.043024313337375331e+00 6.134241348485103100e-03
6.001222656753918272e+04 1.043200723965264753e+00 6.157602711497141453e-03
6.001222660234653449e+04 1.016666674816390170e+00 6.004286844405963726e-03
6.001222663715388626e+04 1.027430410331916288e+00 6.029287368917063926e-03
6.001222667196123803e+04 1.032373447403760691e+00 6.139901483429197407e-03
6.001222670676858979e+04 1.037947048570562858e+00 6.134491310455503048e-03
6.001222674157594156e+04 1.031750369072034879e+00 6.127072911921226800e-03
6.001222677638329333e+04 1.048351536034923814e+00 6.207192319893453138e-03
6.001222681119064509e+04 1.039527330703021057e+00 6.156267179262388776e-03
6.001222684599799686e+04 1.041625015988720593e+00 6.125411321151314620e-03
6.001222688080534863e+04 1.041395433709101370e+00 6.123503038209330424e-03
6.001222691561270040e+04 1.033322251274851000e+00 6.066402815830208330e-03
6.001222695042005216e+04 1.038322150493570906e+00 6.134416343910427220e-03
6.001222698522740393e+04 1.041600737938513710e+00 6.162857912298386892e-03
6.001222702003475570e+04 1.033582826290797341e+00 6.114227662886912752e-03
6.001222705484210746e+04 1.027353485053367876e+00 6.082214307521729285e-03
6.001222708964945923e+04 1.021807350822659943e+00 6.025883127764712112e-03
6.001222712445681100e+04 1.024804646659742025e+00 6.043557839656550634e-03
6.001222715926416276e+04 1.017174624402497063e+00 5.985964768850274981e-03
6.001222719407151453e+04 1.023858742890045637e+00 6.043589849360409515e-03
6.001222722887885902e+04 1.031110011823338501e+00 6.142631714002431791e-03
6.001222726368621079e+04 1.030217335116014210e+00 6.061576024050510658e-03
6.001222729849356983e+04 1.035885384308615764e+00 6.162137868514231710e-03
6.001222733330092160e+04 1.045247319846512868e+00 6.154981260098009443e-03
6.001222736810826609e+04 1.021597387801989942e+00 6.000288881497311232e-03
6.001222740291561786e+04 1.014211690536533261e+00 6.033387894238527276e-03
6.001222743772296963e+04 1.015571164878061428e+00 6.040748907008736644e-03
6.001222747253032139e+04 1.014588641981748918e+00 6.046481280817715687e-03
6.001222750733766588e+04 1.026199721780551188e+00 6.113573270969650114e-03
6.001222754214501765e+04 1.022336186410223835e+00 6.038080813367761521e-03
6.001222757695237669e+04 1.015500333590805271e+00 5.989415799928839851e-03
6.001222761175972846e+04 1.019915685290254670e+00 6.038157684109092017e-03
6.001222764656708023e+04 1.017304008770340884e+00 6.023883253988692767e-03
6.001222768137442472e+04 1.013004537964206309e+00 6.012778206485417179e-03
6.001222771618177649e+04 1.001377589360732179e+00 5.952926280240432300e-03
6.001222775098912825e+04 1.014852707958452394e+00 5.988281018029647899e-03
6.001222778579648002e+04 1.011152353865239384e+00 6.000753109346843375e-03
6.001222782060383179e+04 1.017926048324330646e+00 6.045704690160930844e-03
6.001222785541118355e+04 1.016955643679901655e+00 6.005861924977542836e-03
6.001222789021853532e+04 1.005314482779525065e+00 5.957637445444041030e-03
6.001222792502588709e+04 9.980546395232903212e-01 5.946326267234737853e-03
6.001222795983323886e+04 1.000514413979066486e+00 5.971469054477566638e-03
6.001222799464059062e+04 1.007187802144118072e+00 6.042850074657181263e-03
6.001222802944794239e+04 1.001541424892487209e+00 5.971173850385561206e-03
6.001222806425529416e+04 1.001989149982676297e+00 5.996847275947244683e-03
6.001222809906264592e+04 9.906807924610995242e-01 5.960548557775333274e-03
6.001222813386999769e+04 9.838733579122744821e-01 5.910959685419448981e-03
6.001222816867734946e+04 9.934767684085852313e-01 5.925028661357403456e-03
6.001222820348470123e+04 9.888992533479692426e-01 5.892032308160518109e-03
6.001222823829205299e+04 9.882516393931367604e-01 5.882520470714062803e-03
6.001222827309940476e+04 9.942280116503271481e-01 5.930633147567419480e-03
6.001222830790674925e+04 1.004135530391375708e+00 6.033664572232080511e-03
6.001222834271410102e+04 9.952982740413797158e-01 5.950045650655043893e-03
6.001222837752145279e+04 9.962252223282233032e-01 5.938402213631541020e-03
6.001222841232881183e+04 9.826598860052947471e-01 5.893395899702708225e-03
6.001222844713615632e+04 9.813214859640823073e-01 5.885325391309851120e-03
6.001222848194350809e+04 9.872401992486852240e-01 5.925573700732203984e-03
6.001222851675085985e+04 9.873529071290871872e-01 5.917293975829984211e-03
6.001222855155821162e+04 9.893271047336543722e-01 5.898714073825355765e-03
6.001222858636556339e+04 9.866619500081837968e-01 5.865820207930661292e-03
6.001222862117290788e+04 9.897830516697565528e-01 5.916554310867767376e-03
6.001222865598025965e+04 9.857188457752750210e-01 5.877112507783725098e-03
6.001222869078761869e+04 9.784912206154899872e-01 5.889226444077525630e-03
6.001222872559497046e+04 9.881451638160390072e-01 5.910448187244524143e-03
6.001222876040231495e+04 9.761680115561046645e-01 5.843274211987705899e-03
6.001222879520966671e+04 9.905167123540508101e-01 5.975251420271415759e-03
6.001222883001701848e+04 9.900325256284342457e-01 5.913439901382365818e-03
6.001222886482437025e+04 9.871794200706075495e-01 5.904785817089517642e-03
6.001222889963172202e+04 9.818116950183893854e-01 5.838641803329119688e-03
6.001222893443907378e+04 9.854219748747798935e-01 5.889227836380842539e-03
6.001222896924642555e+04 9.911421778701230423e-01 5.916137860244568419e-03
6.001222900405377732e+04 9.946760544663761916e-01 5.909194640423516727e-03
6.001222903886112908e+04 1.006938041569442888e+00 5.994311054237997337e-03
6.001222907366848085e+04 9.990212560831086552e-01 5.951895211800992992e-03
6.001222910847583262e+04 9.958127589049470263e-01 5.919561609010332882e-03
6.001222914328318438e+04 9.950516373807575254e-01 5.963413619212949018e-03
6.001222917809053615e+04 9.924715790116347414e-01 5.919675836658388514e-03
6.001222921289788792e+04 9.895136955279369984e-01 5.870426804341541058e-03
6.001222924770523969e+04 1.001485497040650374e+00 6.013730346069996562e-03
6.001222928251259145e+04 1.007232428158989501e+00 5.981698518289187312e-03
6.001222931731994322e+04 1.006631946139790790e+00 5.966465595348085724e-03
6.001222935212729499e+04 1.007305393820328687e+00 6.003973406075340143e-03
6.001222938693463948e+04 9.902994370471212005e-01 5.976288390402454895e-03
6.001222942174199125e+04 9.975027797022646414e-01 5.937670509919707948e-03
6.001222945654934301e+04 1.000322839742819214e+00 5.962308614512216651e-03
6.001222949135669478e+04 1.000789862299495292e+00 6.005368153926229913e-03
6.001222952616404655e+04 1.005247950662647494e+00 5.963908640347785617e-03
6.001222956097139831e+04 1.008660513334803221e+00 5.975765866485582140e-03
6.001222959577875008e+04 9.947910815020875042e-01 5.948166533382959718e-03
6.001222963058610185e+04 1.003972764291070741e+00 5.963814356484071870e-03
6.001222966539344634e+04 1.008215114588109751e+00 5.992249840201621658e-03
6.001222970020079811e+04 1.003357308758133781e+00 6.035325961754716903e-03
6.001222973500814987e+04 9.971974038937941875e-01 5.958589753574993451e-03
6.001222976981550164e+04 9.980667596638878036e-01 5.943322684206329629e-03
6.001222980462285341e+04 1.001723389463071934e+00 5.953285701471295113e-03
6.001222983943020517e+04 1.008020742987827179e+00 6.008444330895677983e-03
6.001222987423755694e+04 9.990110902709700147e-01 5.899474881681395465e-03
6.001222990904490871e+04 1.004909912763927160e+00 5.970372143018438937e-03
6.001222994385226048e+04 9.964269571318595808e-01 5.908837195474798791e-03
6.001222997865961224e+04 9.970588222302851911e-01 5.981054967863643802e-03
6.001223001346696401e+04 1.003907003370481110e+00 5.949175774177189492e-03
6.001223004827431578e+04 1.010107681096411580e+00 5.999929343067765368e-03
6.001223008308166754e+04 1.003324929228215368e+00 5.967641734596170443e-03
6.001223011788901931e+04 9.912321307161441331e-01 5.888344268514516394e-03
6.001223015269637108e+04 9.885298805505660091e-01 5.878690144242373905e-03
6.001223018750372285e+04 9.941064542211939248e-01 5.939943290407723522e-03
6.001223022231107461e+04 9.995600109763396190e-01 5.978424498300104716e-03
6.001223025711842638e+04 1.005115519918554634e+00 6.019757882210843153e-03
6.001223029192577815e+04 1.002207458233959736e+00 5.997371197134043069e-03
6.001223032673312991e+04 9.966545975971132787e-01 5.966510989494064332e-03
6.001223036154048168e+04 9.914045859676895445e-01 5.928372263083663690e-03
6.001223039634783345e+04 9.869367143022975686e-01 5.874596280190393614e-03
6.001223043115517794e+04 9.855624836042743420e-01 5.879986910195041105e-03
6.001223046596252971e+04 9.879183924634579173e-01 5.916424613175498212e-03
6.001223050076988147e+04 9.863306601639104665e-01 5.905065054500312390e-03
6.001223053557723324e+04 9.882807420466069859e-01 5.911618669037391888e-03
6.001223057038458501e+04 9.991280742878219101e-01 5.973402590565267747e-03
6.001223060519193677e+04 9.931254987250839328e-01 5.945714792893617463e-03
6.001223063999928854e+04 9.862266163474029401e-01 5.906506238590600137e-03
6.001223067480663303e+04 9.866818188295173320e-01 5.956704471002235643e-03
6.001223070961398480e+04 9.708329707520231278e-01 5.829914586897447584e-03
6.001223074442133657e+04 9.850247530129722096e-01 5.980734531217096056e-03
6.001223077922868833e+04 9.816033494898021017e-01 5.902568270683281743e-03
6.001223081403604010e+04 9.853692191286007596e-01 5.916469249343529919e-03
6.001223084884339187e+04 9.843700182096670748e-01 5.890435424743002343e-03
6.001223088365074364e+04 9.753210952016599933e-01 5.848329681200848534e-03
6.001223091845809540e+04 9.852218367598135629e-01 5.888600241271140998e-03
6.001223095326544717e+04 9.761063157854058536e-01 5.854989971146352251e-03
6.001223098807279894e+04 9.726230921445233601e-01 5.845637581735378500e-03
6.001223102288015070e+04 9.711540864776081472e-01 5.878129752924888402e-03
6.001223105768750247e+04 9.787837275454396302e-01 5.935517029835375886e-03
6.001223109249485424e+04 9.722696923039653161e-01 5.866165930424455804e-03
6.001223112730220600e+04 9.674781951487017029e-01 5.844727274843405929e-03
6.001223116210955777e+04 9.840995782899880640e-01 5.931451927970303808e-03
6.001223119691690954e+04 9.783769041433382219e-01 5.908496893974830855e-03
6.001223123172426131e+04 9.673234681116098521e-01 5.872212890745296884e-03
6.001223126653161307e+04 9.697664210353630354e-01 5.860060984361595976e-03
6.001223130133896484e+04 9.689085070459003690e-01 5.910585642214231765e-03
6.001223133614631661e+04 9.698592798957340610e-01 5.845034805550154179e-03
6.001223137095366837e+04 9.636964884037545476e-01 5.815373169156205953e-03
6.001223140576102014e+04 9.633072086382316046e-01 5.816102193622128824e-03
6.001223144056837191e+04 9.598443327451505747e-01 5.777897071981767489e-03
6.001223147537572368e+04 9.583953836105324475e-01 5.819468787218287469e-03
6.001223151018306817e+04 9.645180912535122886e-01 5.817018351101480543e-03
6.001223154499041993e+04 9.679518538667555294e-01 5.836284961080309697e-03
6.001223157979777170e+04 9.606962625496707764e-01 5.813686725883982463e-03
6.001223161460512347e+04 9.619379226813326023e-01 5.780057892713599127e-03
6.001223164941247524e+04 9.704776186746544298e-01 5.881145265939666938e-03
6.001223168421982700e+04 9.659441018423366998e-01 5.835147759240731646e-03
6.001223171902717877e+04 9.631575000729134528e-01 5.800792858536040798e-03
6.001223175383452326e+04 9.587173707936685885e-01 5.817009119830959113e-03
6.001223178864187503e+04 9.573287855934492496e-01 5.766905701210492570e-03
6.001223182344922679e+04 9.648330266422595614e-01 5.858986953242682760e-03
6.001223185825657856e+04 9.530747446866498773e-01 5.751896936778128425e-03
6.001223189306393033e+04 9.655999382085391769e-01 5.847817494344083843e-03
6.001223192787128210e+04 9.544955002336913408e-01 5.731722026613832524e-03
6.001223196267863386e+04 9.494186954221381924e-01 5.716998147051223673e-03
6.001223199748598563e+04 9.466087637835585156e-01 5.769452242791813998e-03
6.001223203229333740e+04 9.505178965032887728e-01 5.765461432306704694e-03
6.001223206710068916e+04 9.494327672580207267e-01 5.760380715165915912e-03
6.001223210190804093e+04 9.590065653824820791e-01 5.798851242885961176e-03
6.001223213671539270e+04 9.444742076903863692e-01 5.766901563078951146e-03
6.001223217152274447e+04 9.543223706647340210e-01 5.789655713467714918e-03
6.001223220633009623e+04 9.560923833704517705e-01 5.750967852123675499e-03
6.001223224113744800e+04 9.487485834082827196e-01 5.749026656546621719e-03
6.001223227594479977e+04 9.560219061858064027e-01 5.819540555574913114e-03
6.001223231075215153e+04 9.562056330564276951e-01 5.858264423509164549e-03
6.001223234555950330e+04 9.577091972324900393e-01 5.854678921474978232e-03
6.001223238036685507e+04 9.535081007659472752e-01 5.747819893742754649e-03
6.001223241517420684e+04 9.595902153401575374e-01 5.846697387065017716e-03
6.001223244998155860e+04 9.519888190572886044e-01 5.795071846183362692e-03
6.001223248478891037e+04 9.454323045897540245e-01 5.724790675461722579e-03
6.001223251959626214e+04 9.549549662383516324e-01 5.829324396238697546e-03
6.001223255440361390e+04 9.539594792108033738e-01 5.814330445687231411e-03
6.001223258921095839e+04 9.522709294542488490e-01 5.771688788026727718e-03
6.001223262401831016e+04 9.524090281153715365e-01 5.742892422249974010e-03
6.001223265882566193e+04 9.534801233809281351e-01 5.720259537971205017e-03
6.001223269363301370e+04 9.595051115471794345e-01 5.781141485837768511e-03
6.001223272844036546e+04 9.545381397740307916e-01 5.771201515049549126e-03
6.001223276324771723e+04 9.455989693655610928e-01 5.756355568382593921e-03
6.001223279805506172e+04 9.577455364130325055e-01 5.775703112198748643e-03
6.001223283286241349e+04 9.617087635276116986e-01 5.808286039170916688e-03
6.001223286766976526e+04 9.662876831094452390e-01 5.822139568571241784e-03
6.001223290247711702e+04 9.640871776435498974e-01 5.822805335374057860e-03
6.001223293728446879e+04 9.586015045585354333e-01 5.797198761867985300e-03
6.001223297209182056e+04 9.662768747765968502e-01 5.837254007356356897e-03
6.001223300689917232e+04 9.440354011886400443e-01 5.714299497567334497e-03
6.001223304170652409e+04 9.579904938903980316e-01 5.833327142439899415e-03
6.001223307651387586e+04 9.661184351118839997e-01 5.838758400507369772e-03
6.001223311132122763e+04 9.716962400758265561e-01 5.872681808106019856e-03
6.001223314612857939e+04 9.783128576551480826e-01 5.925084224319823734e-03
6.001223318093593116e+04 9.676178668093980972e-01 5.886110246283353040e-03
6.001223321574328293e+04 9.783308206796366147e-01 5.885209520462429851e-03
6.001223325055063469e+04 9.741709015585217069e-01 5.909491305378144002e-03
6.001223328535798646e+04 9.711331567855028268e-01 5.816539868101435265e-03
6.001223332016533823e+04 9.702854074450091293e-01 5.835758214090259327e-03
6.001223335497268999e+04 9.719422339971554026e-01 5.856979613857932372e-03
6.001223338978004176e+04 9.749541766696234735e-01 5.874663796240249536e-03
6.001223342458739353e+04 9.761730607777290292e-01 5.900951764843864224e-03
6.001223345939473802e+04 9.763031885259930709e-01 5.884534299083852595e-03
6.001223349420208979e+04 9.739272335533151193e-01 5.871212451957073981e-03
6.001223352900944883e+04 9.682144710385088837e-01 5.871867759527673626e-03
6.001223356381680060e+04 9.799808889924507271e-01 5.957550855572477273e-03
6.001223359862414509e+04 9.790652928230914043e-01 5.897396881483039401e-03
6.001223363343149686e+04 9.706651060982042223e-01 5.815579019618089679e-03
6.001223366823884862e+04 9.839707763414226038e-01 5.921564020098690762e-03
6.001223370304620039e+04 9.747844258946442020e-01 5.869970416361567148e-03
6.001223373785354488e+04 9.845318347739896447e-01 5.920778268601307667e-03
6.001223377266089665e+04 9.823459999620104410e-01 5.928170045000547526e-03
6.001223380746825569e+04 9.783072846843703374e-01 5.899362282692126661e-03
6.001223384227560018e+04 9.956917396180340329e-01 6.000733509064535599e-03
6.001223387708295195e+04 9.861404239765049207e-01 5.943684985602435029e-03
6.001223391189030372e+04 9.918854012120619235e-01 5.961036730916165552e-03
6.001223394669765548e+04 9.891040395899406423e-01 6.013258105280527843e-03
6.001223398150500725e+04 9.865798345262116742e-01 5.952405746230115050e-03
6.001223401631235902e+04 9.867502653406483581e-01 5.986298207914735915e-03
6.001223405111971078e+04 1.003231302881497200e+00 6.121001798589559978e-03
6.001223408592706255e+04 1.002935905235521563e+00 6.124620391442509373e-03
6.001223412073441432e+04 1.002093740979916658e+00 6.069516392645254478e-03
6.001223415554176609e+04 1.017018869475554643e+00 6.128786590962782832e-03
6.001223419034911785e+04 1.004041132360871558e+00 6.069741913927079006e-03
6.001223422515646962e+04 1.006477015067573477e+00 6.059735077619746689e-03
6.001223425996382139e+04 1.004761040025792029e+00 6.028277230591303285e-03
6.001223429477117315e+04 9.988230115930882835e-01 5.977603560697351132e-03
6.001223432957852492e+04 9.938161092573357669e-01 5.972472226868877354e-03
6.001223436438587669e+04 9.960987110741030826e-01 5.985488508659453713e-03
6.001223439919322846e+04 1.001964275300285090e+00 6.001101801576223804e-03
6.001223443400058022e+04 1.002766547437349720e+00 6.010539921519317090e-03
6.001223446880793199e+04 1.010185780278407552e+00 6.071172080306958679e-03
6.001223450361528376e+04 9.990627315199789305e-01 6.014831826014475566e-03
6.001223453842263552e+04 1.002104230624216497e+00 6.024534247445917715e-03
6.001223457322998729e+04 1.006096306841038901e+00 6.034814710022221029e-03
6.001223460803733906e+04 1.007771812718305071e+00 6.094079157982698614e-03
6.001223464284469082e+04 1.004235370775946823e+00 6.079310336344504427e-03
6.001223467765204259e+04 1.000014920094149495e+00 6.012547867339976780e-03
6.001223471245938708e+04 9.962708489149592062e-01 6.007650496870663333e-03
6.001223474726673885e+04 1.002546219180021403e+00 6.014211224016698630e-03
6.001223478207409062e+04 9.935520551319869664e-01 5.973993351113331476e-03
6.001223481688144238e+04 9.870262685804880309e-01 5.936704736336016579e-03
6.001223485168878688e+04 9.909700933351239804e-01 5.936458324967157710e-03
6.001223488649613864e+04 9.887099855047848385e-01 5.935455360051979622e-03
6.001223492130349769e+04 1.005720041681562149e+00 6.106232701183499784e-03
6.001223495611084945e+04 9.780415524679128003e-01 5.864097070193189341e-03
6.001223499091819394e+04 9.941315234651277866e-01 6.002660046570398519e-03
6.001223502572554571e+04 9.844569341124470574e-01 5.945277087625000685e-03
6.001223506053289748e+04 9.974805116158170781e-01 5.991817173650184486e-03
6.001223509534024925e+04 9.998780776948434923e-01 6.065006858234936633e-03
6.001223513014760101e+04 9.896595692671755762e-01 6.028172060402442640e-03
6.001223516495495278e+04 9.864202167605842231e-01 5.981048746712284980e-03
6.001223519976230455e+04 9.857072001338788025e-01 5.984718283950359735e-03
6.001223523456965631e+04 9.894959350656384878e-01 6.034836278552492723e-03
6.001223526937700808e+04 9.832488354174641065e-01 5.942066139343496131e-03
6.001223530418435985e+04 9.768884700966909973e-01 5.883596448122076390e-03
6.001223533899171161e+04 9.785493778038215629e-01 5.952285292515633111e-03
6.001223537379906338e+04 9.822302582131472448e-01 5.928250054828870970e-03
6.001223540860641515e+04 9.913718410441393347e-01 5.994281505333382519e-03
6.001223544341376692e+04 9.796981360696753738e-01 5.890226437870097094e-03
6.001223547822111868e+04 9.789680923707445581e-01 5.933822093406565523e-03
6.001223551302847045e+04 9.839529413482513975e-01 5.994288688003718626e-03
6.001223554783582222e+04 9.881945427296737750e-01 5.969670082453025148e-03
6.001223558264317398e+04 9.779722665726923170e-01 5.931543561882692342e-03
6.001223561745052575e+04 9.823382602861063795e-01 5.920247729159146266e-03
6.001223565225787752e+04 9.840280438873537650e-01 6.015058091466695539e-03
6.001223568706522201e+04 9.715581449196531993e-01 5.923979531134770070e-03
6.001223572187257378e+04 9.787413109809185441e-01 5.915014954462511319e-03
6.001223575667993282e+04 9.793473727726048628e-01 5.875996219608392752e-03
6.001223579148727731e+04 9.792382889585621308e-01 5.910498338098258732e-03
6.001223582629462908e+04 9.833709964158484640e-01 6.001982267337344426e-03
6.001223586110198084e+04 9.623758282896107685e-01 5.844663090723483355e-03
6.001223589590932534e+04 9.784244156087127386e-01 5.922474696343591784e-03
6.001223593071667710e+04 9.784043733334966131e-01 5.878788699381833939e-03
6.001223596552402887e+04 9.790329201395975289e-01 5.935868061604138851e-03
6.001223600033138064e+04 9.748047270974535827e-01 5.887480857338561746e-03
6.001223603513873240e+04 9.550867479085939360e-01 5.778578158720960346e-03
6.001223606994608417e+04 9.659929294894293861e-01 5.873456876524148391e-03
6.001223610475343594e+04 9.703645110252031580e-01 5.849678085704108389e-03
6.001223613956078771e+04 9.674644822204304662e-01 5.868435851169274790e-03
6.001223617436813947e+04 9.746758701509052880e-01 5.851428243727683533e-03
6.001223620917549124e+04 9.701691832824282935e-01 5.881507628600304849e-03
6.001223624398284301e+04 9.664613750999989650e-01 5.835113743085592469e-03
6.001223627879019477e+04 9.614548162959981603e-01 5.875270170619046814e-03
6.001223631359754654e+04 9.598242017022006189e-01 5.871090735959057401e-03
6.001223634840489831e+04 9.595108954393867240e-01 5.821377843588017992e-03
6.001223638321225008e+04 9.612790257399198568e-01 5.900719050565681432e-03
6.001223641801960184e+04 9.762268177911999079e-01 5.904171013782659634e-03
6.001223645282695361e+04 9.734216568891393973e-01 5.874314300330895841e-03
6.001223648763430538e+04 9.762232929555185734e-01 5.910896409152592568e-03
6.001223652244165714e+04 9.551348402745992727e-01 5.771089207612804632e-03
6.001223655724900891e+04 9.696923537179192865e-01 5.905934722765073322e-03
6.001223659205636068e+04 9.781118008172476896e-01 5.910965491672930464e-03
6.001223662686371244e+04 9.629637396251995440e-01 5.906862922022602068e-03
6.001223666167106421e+04 9.757231524452519844e-01 5.988757105771449693e-03
6.001223669647841598e+04 9.788881221483352046e-01 5.962679039958841166e-03
6.001223673128576775e+04 9.635039092105399661e-01 5.824140253130764833e-03
6.001223676609311224e+04 9.700549781641472080e-01 5.942661786186108526e-03
6.001223680090046400e+04 9.698070166481331800e-01 5.937398236435811015e-03
6.001223683570782305e+04 9.581726922667110902e-01 5.818109338333549672e-03
6.001223687051516754e+04 9.667469975526378212e-01 5.915703573002510478e-03
6.001223690532251931e+04 9.780546278506250246e-01 5.933182876269827051e-03
6.001223694012987107e+04 9.764952623655133168e-01 5.964925429272862310e-03
6.001223697493722284e+04 9.727551716187670117e-01 5.984208614223249061e-03
6.001223700974456733e+04 9.808533175311562324e-01 5.971963933623474809e-03
6.001223704455191910e+04 9.809313317339586336e-01 5.946970384814383691e-03
6.001223707935927087e+04 9.830819571091098386e-01 5.987109918375385295e-03
6.001223711416662991e+04 9.699993322737843204e-01 5.878884401137882479e-03
6.001223714897397440e+04 9.806018744432200007e-01 5.938080447810671451e-03
6.001223718378132617e+04 9.855745226600320930e-01 5.946159236268657756e-03
6.001223721858867793e+04 9.959337051973223831e-01 6.056623183167373324e-03
6.001223725339602970e+04 9.852503677084822886e-01 5.990294859439850191e-03
6.001223728820338147e+04 9.950366926403052537e-01 6.028103575653590701e-03
6.001223732301073323e+04 9.967457485172963594e-01 6.013157655382858104e-03
6.001223735781808500e+04 9.887303149513574363e-01 5.956522658371604315e-03
6.001223739262543677e+04 9.933065007260241108e-01 5.936810192133048884e-03
6.001223742743278854e+04 9.826597715786282716e-01 5.921922652452315736e-03
6.001223746224014030e+04 1.008902244936295434e+00 6.029621479284139052e-03
6.001223749704749207e+04 1.000744007568066030e+00 5.963559117337854931e-03
6.001223753185484384e+04 1.011262250462278800e+00 6.067384172684461667e-03
6.001223756666219560e+04 9.914671563458490322e-01 5.960272045730011757e-03
6.001223760146954737e+04 9.910976299249202315e-01 5.958165842008092232e-03
6.001223763627689914e+04 9.991613123623278581e-01 5.953099342292571781e-03
6.001223767108425091e+04 9.965571766822171051e-01 5.986622342705309914e-03
6.001223770589160267e+04 1.002212161118894329e+00 6.023514493976093315e-03
6.001223774069895444e+04 1.009437302144652993e+00 6.075088169449558741e-03
6.001223777550630621e+04 1.015913572826223632e+00 6.145879990611190224e-03
6.001223781031365070e+04 9.990130853171582670e-01 6.018008149214399555e-03
6.001223784512100247e+04 1.004437944560290896e+00 6.052026473102771649e-03
6.001223787992835423e+04 1.004133165263541239e+00 6.126562229846897051e-03
6.001223791473570600e+04 1.017550989164863084e+00 6.194904926839210624e-03
6.001223794954305777e+04 1.010739295279283745e+00 6.153787272198080020e-03
6.001223798435040953e+04 1.019306706277537611e+00 6.268946826124184753e-03
6.001223801915776130e+04 1.022303638117748825e+00 6.288238258661713390e-03
6.001223805396510579e+04 1.010670455870992690e+00 6.180096365119141025e-03
6.001223808877245756e+04 1.021260332054903186e+00 6.218547284423153916e-03
6.001223812357980933e+04 1.009174319724208901e+00 6.221763712355403778e-03
6.001223815838716109e+04 1.009949926364036576e+00 6.153356357821175050e-03
6.001223819319451286e+04 1.018668583708190356e+00 6.218463136581803621e-03
6.001223822800186463e+04 1.030620873560459838e+00 6.230564876130484202e-03
6.001223826280921639e+04 1.021711477810094193e+00 6.196401178536058152e-03
6.001223829761656816e+04 1.026116228430739019e+00 6.259002542968903834e-03
6.001223833242391993e+04 1.013662521275846551e+00 6.197748337615620676e-03
6.001223836723127170e+04 1.030457698269555245e+00 6.343850199812358336e-03
6.001223840203862346e+04 1.024899588382440330e+00 6.351039770556076575e-03
6.001223843684597523e+04 1.027408982519426361e+00 6.412180220973343753e-03
6.001223847165332700e+04 1.036539639279306702e+00 6.598341989003102259e-03
6.001223850646067876e+04 1.019695610733319713e+00 6.441063820700762901e-03
6.001223854126803053e+04 1.013479967974353801e+00 6.316312264407706809e-03
6.001223857607538230e+04 1.018297777643554003e+00 6.293441873921925590e-03
6.001223861088273406e+04 1.019564878033084376e+00 6.289778624657311329e-03
6.001223864569008583e+04 1.011592767034494855e+00 6.278473798313063785e-03
6.001223868049743760e+04 1.016152482152334668e+00 6.251274066545239178e-03
6.001223871530478937e+04 1.012723620557996362e+00 6.156881248013434775e-03
6.001223875011214113e+04 1.008637508702810770e+00 6.191420170557270994e-03
6.001223878491948562e+04 1.022831728778141214e+00 6.341124180609776333e-03
6.001223881972683739e+04 1.001279095897050553e+00 6.139426609670201387e-03
6.001223885453418916e+04 9.992278294341735423e-01 6.120840923637381643e-03
6.001223888934154093e+04 1.013346857544850987e+00 6.314804287581809311e-03
6.001223892414889269e+04 1.015539472429302092e+00 6.254296928611439814e-03
6.001223895895624446e+04 1.014267944758545203e+00 6.254934752717844840e-03
6.001223899376359623e+04 1.016293396057648568e+00 6.289748979430711401e-03
6.001223902857094799e+04 1.013383430588534084e+00 6.208425755996405289e-03
6.001223906337829249e+04 1.017111498559646110e+00 6.329476323453438191e-03
6.001223909818564425e+04 1.010143131034809905e+00 6.170604564235317863e-03
6.001223913299299602e+04 1.004949093199005494e+00 6.145910668585100566e-03
6.001223916780034779e+04 1.010566941517109241e+00 6.213592537226906611e-03
6.001223920260769955e+04 1.013077131815231846e+00 6.177603384372765648e-03
6.001223923741505132e+04 1.019695201623324499e+00 6.353490611212819772e-03
6.001223927222240309e+04 1.015519765111574158e+00 6.308106203366935227e-03
6.001223930702975485e+04 1.014312277570201148e+00 6.398899698624789523e-03
6.001223934183710662e+04 1.008622971551339287e+00 6.197228516600676237e-03
6.001223937664445839e+04 9.990820307342593853e-01 6.300200481200202672e-03
6.001223941145181016e+04 9.965913885132378081e-01 6.248394053558561229e-03
6.001223944625916192e+04 9.904505166690634743e-01 6.127919577690513382e-03
6.001223948106651369e+04 9.985966342171526122e-01 6.078660821403349471e-03
6.001223951587386546e+04 9.968507276360428770e-01 6.145204747633892760e-03
6.001223955068121722e+04 9.962002703098120637e-01 6.230072606483702362e-03
6.001223958548856899e+04 1.007770559837676494e+00 6.279976984754341053e-03
6.001223962029592076e+04 9.872355458350704493e-01 6.041507157255429812e-03
6.001223965510327253e+04 1.001098037529305707e+00 6.163564205449418611e-03
6.001223968991062429e+04 9.966508467848210762e-01 6.157117410321084547e-03
6.001223972471797606e+04 1.002735044838038769e+00 6.190821304895509879e-03
6.001223975952532783e+04 9.878824509730089742e-01 6.101785465985315633e-03
6.001223979433267959e+04 9.860461619310230130e-01 6.063542221298176722e-03
6.001223982914003136e+04 9.840822776521375159e-01 6.015878628899721040e-03
6.001223986394738313e+04 9.825807742574037551e-01 6.046528881284781928e-03
6.001223989875473490e+04 9.936798505774337986e-01 6.188146064844567487e-03
6.001223993356207939e+04 9.865163893760211522e-01 6.071592732444034898e-03
6.001223996836943115e+04 1.007917923247060088e+00 6.211304525474523226e-03
6.001224000317678292e+04 1.003153774260898912e+00 6.148421110850588525e-03
6.001224003798413469e+04 9.944814580148410021e-01 6.115912858622967255e-03
6.001224007279148645e+04 9.980329796077097582e-01 6.378526470392832139e-03
6.001224010759883822e+04 9.957307464040066058e-01 6.350289658269638732e-03
6.001224014240618999e+04 9.902719792289759182e-01 6.429031026260778256e-03
6.001224017721354176e+04 9.970304595772642164e-01 6.463080713085712393e-03
6.001224021202088625e+04 1.006837952947077675e+00 6.607806952786436476e-03
6.001224024682823801e+04 1.014117086271300483e+00 6.550833677210279003e-03
6.001224028163558978e+04 1.008780426706603173e+00 6.662866453097270568e-03
6.001224031644294155e+04 1.005016314413294864e+00 6.434053210698283815e-03
6.001224035125029332e+04 1.003160436301485436e+00 6.423137993731101517e-03
6.001224038605764508e+04 1.013527574809419463e+00 6.597844752524927199e-03
6.001224042086499685e+04 1.008890913386075061e+00 6.728651895450733084e-03
6.001224045567234862e+04 1.007847842629344015e+00 6.684071588017893688e-03
6.001224049047970038e+04 1.018981555947902296e+00 6.648151552375953718e-03
6.001224052528705215e+04 1.006999855388619691e+00 6.620594603819335289e-03
6.001224056009440392e+04 1.015120198689440922e+00 6.529475727565349844e-03
6.001224059490175568e+04 1.025230707810475650e+00 6.740118663269088761e-03
6.001224062970910745e+04 1.006785629945856186e+00 6.775686694355732148e-03
6.001224066451645922e+04 9.961182644567074806e-01 6.695662892455411450e-03
6.001224069932381099e+04 1.003170054581200343e+00 6.588590517555883638e-03
6.001224073413116275e+04 1.007533253906385928e+00 6.524187469409230972e-03
6.001224076893851452e+04 1.003810945886334016e+00 6.433641203763424896e-03
6.001224080374586629e+04 9.896000314830463163e-01 6.383008413147180440e-03
6.001224083855321805e+04 9.952738672951683130e-01 6.487315984478284926e-03
6.001224087336056982e+04 1.008026898431528595e+00 6.532829186890395934e-03
6.001224090816792159e+04 9.930785562112254272e-01 6.376269368083884934e-03
6.001224094297527336e+04 9.983868845160587258e-01 6.479769331317270301e-03
6.001224097778262512e+04 1.018523903770841343e+00 6.515431608956809804e-03
6.001224101258996961e+04 1.010481810843754769e+00 6.370320350846614410e-03
6.001224104739732138e+04 9.974981662040030006e-01 6.227830433248390460e-03
6.001224108220467315e+04 1.001282053588259835e+00 6.257144032408461405e-03
6.001224111701202492e+04 1.004606206749113939e+00 6.262762110188471038e-03
6.001224115181937668e+04 1.012703811387622332e+00 6.547725787037904366e-03
6.001224118662672845e+04 1.012687116382970931e+00 6.366812532040308850e-03
6.001224122143408022e+04 1.003539154924817156e+00 6.209189504141029645e-03
6.001224125624143198e+04 1.018327764427249482e+00 6.388284586910225431e-03
6.001224129104877647e+04 1.007197331610032887e+00 6.259867682436419563e-03
6.001224132585612824e+04 1.008218675929021702e+00 6.310441586295719406e-03
6.001224136066348001e+04 1.020528216777261576e+00 6.449610266646911734e-03
6.001224139547083178e+04 1.018994577121512757e+00 6.723726603382080592e-03
6.001224143027818354e+04 1.009918201755908296e+00 6.380285232475791518e-03
6.001224146508553531e+04 1.013162495288026488e+00 6.358043494765180069e-03
6.001224149989288708e+04 1.024731822527402025e+00 6.519321166024136076e-03
6.001224153470023884e+04 1.025156147473250456e+00 6.510635609608949118e-03
6.001224156950759061e+04 1.032883634765045411e+00 6.727489779554774590e-03
6.001224160431494238e+04 1.027585659520759975e+00 6.532308141293062878e-03
6.001224163912229415e+04 1.031934464761290249e+00 6.575594342873770752e-03
6.001224167392964591e+04 1.034939798066993877e+00 6.597416876430897519e-03
6.001224170873699768e+04 1.017806479150952015e+00 6.341789068309320460e-03
6.001224174354434945e+04 1.040833529642378297e+00 6.618145000250982152e-03
6.001224177835170121e+04 1.040961330091032311e+00 6.703392713855703573e-03
6.001224181315905298e+04 1.051234166417832183e+00 6.807972140017447965e-03
6.001224184796639747e+04 1.030116264597151110e+00 6.528201401483806239e-03
6.001224188277374924e+04 1.029739895128198857e+00 6.719677994151841000e-03
6.001224191758110101e+04 1.032360326603599887e+00 6.598062554843688379e-03
6.001224195238846005e+04 1.029985551847807823e+00 6.394915804240554509e-03
6.001224198719580454e+04 1.057245329042104887e+00 6.661762579700984156e-03
6.001224202200315631e+04 1.049074721634414953e+00 6.445201903434364873e-03
6.001224205681050807e+04 1.044737194242449929e+00 6.433062042739468023e-03
6.001224209161785984e+04 1.035116263930585978e+00 6.373150001687188752e-03
6.001224212642520433e+04 1.028596692464624596e+00 6.398731962947688985e-03
6.001224216123255610e+04 1.040005848462664639e+00 6.394329290081334632e-03
6.001224219603990787e+04 1.034940417174943228e+00 6.355127237013763995e-03
6.001224223084725963e+04 1.058247200341356109e+00 6.477010993677933398e-03
6.001224226565461140e+04 1.052402157234396451e+00 6.526035371373748069e-03
6.001224230046196317e+04 1.041634525223042562e+00 6.374337432869177020e-03
6.001224233526931494e+04 1.037599897203847599e+00 6.374819902673597646e-03
6.001224237007666670e+04 1.032586826293242721e+00 6.393362249003050474e-03
6.001224240488401847e+04 1.037752271725690179e+00 6.402288810406941109e-03
6.001224243969137024e+04 1.038638669763839895e+00 6.463555630697422408e-03
6.001224247449872200e+04 1.052545241417985222e+00 6.606136433235668994e-03
6.001224250930607377e+04 1.049910970860804094e+00 6.582473231121450247e-03
6.001224254411342554e+04 1.039563909734377178e+00 6.464785307991974608e-03
6.001224257892077731e+04 1.034897454793030969e+00 6.508058638263536366e-03
6.001224261372812907e+04 1.040067341127105527e+00 6.407313301518629059e-03
6.001224264853548084e+04 1.031423941028470903e+00 6.347944125093211293e-03
6.001224268334283261e+04 1.022852514045699657e+00 6.351943213718212050e-03
6.001224271815018437e+04 1.040764427782341572e+00 6.516091632416648460e-03
6.001224275295753614e+04 1.050595359603694545e+00 6.628334850634162549e-03
6.001224278776488791e+04 1.043005608439319554e+00 6.584072253560216068e-03
6.001224282257223967e+04 1.043448974974574339e+00 6.532286575344724983e-03
6.001224285737959144e+04 1.034496748537865773e+00 6.519138289707532112e-03
6.001224289218693593e+04 1.035271877895798998e+00 6.484400524010193283e-03
6.001224292699428770e+04 1.047017420768413309e+00 6.573688595453736939e-03
6.001224296180163947e+04 1.032846782404791552e+00 6.391097263782515893e-03
6.001224299660899123e+04 1.049117579116297660e+00 6.556116737475583059e-03
6.001224303141634300e+04 1.052183835666817613e+00 6.544635137433738037e-03
6.001224306622368749e+04 1.052488001022317876e+00 6.474480755430106829e-03
6.001224310103103926e+04 1.041415397684520849e+00 6.429036197018307003e-03
6.001224313583839103e+04 1.025874883856321196e+00 6.416409385536297853e-03
6.001224317064574279e+04 1.032673267979019593e+00 6.340708080465930381e-03
6.001224320545309456e+04 1.035524987847036726e+00 6.392977523798042475e-03
6.001224324026044633e+04 1.044177946589440964e+00 6.394651318511696513e-03
6.001224327506779809e+04 1.035125292337622405e+00 6.343508110124432449e-03
6.001224330987514986e+04 1.041880759521838007e+00 6.428786128199432542e-03
6.001224334468250163e+04 1.030995555494088833e+00 6.322044998658215773e-03
6.001224337948985340e+04 1.024967884979594679e+00 6.276533445468242094e-03
6.001224341429720516e+04 1.027786927414876983e+00 6.317526846038721243e-03
6.001224344910455693e+04 1.035337028967296735e+00 6.365021962657113098e-03
6.001224348391190870e+04 1.037565423001233000e+00 6.431803833435376094e-03
6.001224351871926046e+04 1.030955928973634528e+00 6.319327871357017373e-03
6.001224355352661223e+04 1.027414328018565026e+00 6.313508490090958061e-03
6.001224358833396400e+04 1.015863394067885617e+00 6.274192758354302582e-03
6.001224362314131577e+04 1.011746888967278268e+00 6.167463294858131599e-03
6.001224365794866753e+04 1.011287821418011212e+00 6.208169865122273659e-03
6.001224369275601930e+04 1.014466933663598747e+00 6.237053966895887355e-03
6.001224372756337107e+04 1.026994503885912735e+00 6.367090668410887999e-03
6.001224376237072283e+04 1.022122681100381625e+00 6.197966728143451849e-03
6.001224379717807460e+04 1.023234421348337975e+00 6.296974362473693743e-03
6.001224383198542637e+04 1.003481827935224446e+00 6.233947828145652847e-03
6.001224386679277814e+04 1.012588128054823011e+00 6.249280315800468527e-03
6.001224390160012990e+04 1.008205161864672350e+00 6.190477966120392674e-03
6.001224393640747439e+04 1.009297207446011369e+00 6.313313011988280245e-03
6.001224397121482616e+04 1.006319170811424080e+00 6.250271126743005799e-03
6.001224400602217793e+04 1.006497177073552018e+00 6.238749368016358737e-03
6.001224404082952969e+04 1.023398464651577244e+00 6.396235614756321484e-03
6.001224407563688146e+04 1.028179924112845089e+00 6.389724524631820030e-03
6.001224411044423323e+04 1.007326408660734085e+00 6.258518243690272195e-03
6.001224414525158500e+04 1.011300485318282094e+00 6.356818176748331439e-03
6.001224418005892949e+04 1.003586095005688072e+00 6.242044413889501209e-03
6.001224421486628125e+04 9.891710496776601191e-01 6.132971171331031909e-03
6.001224424967363302e+04 1.007645661115881053e+00 6.294020105409472814e-03
6.001224428448098479e+04 1.006166936795040545e+00 6.216376504253134927e-03
6.001224431928833656e+04 1.010969119479540046e+00 6.339447052705113501e-03
6.001224435409568832e+04 1.000197481735282556e+00 6.280192335907828875e-03
6.001224438890304009e+04 9.831699351816554078e-01 6.108758844816476047e-03
6.001224442371039186e+04 1.001297595913914762e+00 6.336929762036148418e-03
6.001224445851774362e+04 1.001527942096894552e+00 6.289388523787270424e-03
6.001224449332509539e+04 1.009254543847361463e+00 6.204320034178526476e-03
6.001224452813244716e+04 1.002824376921459093e+00 6.216703797948820373e-03
6.001224456293979893e+04 9.992231350190853290e-01 6.181216695417392736e-03
6.001224459774715069e+04 9.956965673516674498e-01 6.161390864292506583e-03
6.001224463255450246e+04 9.925905393779989039e-01 6.238420703740229015e-03
6.001224466736185423e+04 9.939645907300685979e-01 6.222658639752732396e-03
6.001224470216920599e+04 9.977307282907739161e-01 6.178496010517022484e-03
6.001224473697655776e+04 1.006628894509361327e+00 6.271042376036607344e-03
6.001224477178390953e+04 1.002233936357171284e+00 6.141779236284818956e-03
6.001224480659126129e+04 9.984181972878323208e-01 6.227119599755932128e-03
6.001224484139861306e+04 9.918148628546414880e-01 6.234793330456228980e-03
6.001224487620596483e+04 1.001147539595446778e+00 6.296049053464266611e-03
6.001224491101331660e+04 9.988705538262101502e-01 6.191278425007708426e-03
6.001224494582066836e+04 9.984927396689551315e-01 6.187567304823821286e-03
6.001224498062801285e+04 1.005503329854149364e+00 6.238470346146056562e-03
6.001224501543536462e+04 1.005045671475262692e+00 6.194963450401475176e-03
6.001224505024271639e+04 1.006774737316638912e+00 6.324720963566127750e-03
6.001224508505006816e+04 9.994052695661963526e-01 6.231803888560852669e-03
6.001224511985741992e+04 1.000095747606914554e+00 6.231013475913428114e-03
6.001224515466477169e+04 1.002694985218806512e+00 6.310744471289932503e-03
6.001224518947212346e+04 1.009636776421686477e+00 6.351416496513975253e-03
6.001224522427946795e+04 1.003368353091781628e+00 6.342099093774333264e-03
6.001224525908681971e+04 1.024272644043119351e+00 6.393163734773384815e-03
6.001224529389417148e+04 1.010874342161461437e+00 6.312703635798171294e-03
6.001224532870152325e+04 1.005137448245934317e+00 6.250980561204209571e-03
6.001224536350887502e+04 1.000332531544467329e+00 6.223330328653529746e-03
6.001224539831622678e+04 1.000177731428979921e+00 6.226358990019491280e-03
6.001224543312357855e+04 9.926089215950443245e-01 6.198769496139259691e-03
6.001224546793093032e+04 1.003619891452878221e+00 6.185797496444537212e-03
6.001224550273828208e+04 1.012169550599376189e+00 6.227507195576797126e-03
6.001224553754563385e+04 1.014899186504200967e+00 6.290865146368242698e-03
6.001224557235298562e+04 1.010071539598236035e+00 6.259213120998212768e-03
6.001224560716033739e+04 1.007364280252214028e+00 6.230088300005967063e-03
6.001224564196768915e+04 1.004021899230561621e+00 6.217085643104265820e-03
6.001224567677504092e+04 1.019974814717019118e+00 6.391769879431844457e-03
6.001224571158239269e+04 1.005886714717624475e+00 6.235262262891816919e-03
6.001224574638974445e+04 1.017138037249164517e+00 6.404799430161131624e-03
6.001224578119709622e+04 1.019709673604554778e+00 6.418242336463455405e-03
6.001224581600444799e+04 1.015806735628513202e+00 6.452295617599373805e-03
6.001224585081179248e+04 1.017704132002399842e+00 6.604174536158676466e-03
6.001224588561914425e+04 1.016393526718376350e+00 6.404731437743243008e-03
6.001224592042649601e+04 1.017212782449353536e+00 6.331459964671095828e-03
6.001224595523384778e+04 1.022905278090725067e+00 6.310530697682358026e-03
6.001224599004120682e+04 1.010314870012835042e+00 6.168120648554522613e-03
6.001224602484855131e+04 1.018594766537803453e+00 6.291228818518341051e-03
6.001224605965590308e+04 1.006904177059408045e+00 6.189065149544270734e-03
6.001224609446325485e+04 1.006006556453425738e+00 6.250276622017549369e-03
6.001224612927060662e+04 1.008124285452779434e+00 6.232559989348305032e-03
6.001224616407795838e+04 1.014595238152792733e+00 6.308711614166840481e-03
6.001224619888530287e+04 1.014730379339328525e+00 6.284919030004194364e-03
6.001224623369265464e+04 1.009449991870668306e+00 6.323103217482375915e-03
6.001224626850001368e+04 1.005491047180119724e+00 6.149077141131516384e-03
6.001224630330735818e+04 1.001078914567769651e+00 6.161319223398400644e-03
6.001224633811470994e+04 1.019792355529274497e+00 6.270657808536551740e-03
6.001224637292206171e+04 1.004853574354560353e+00 6.217159803435821225e-03
6.001224640772941348e+04 1.009383524340879301e+00 6.188257877404322767e-03
6.001224644253676524e+04 1.012697824564189775e+00 6.233129313313149310e-03
6.001224647734411701e+04 1.009800934938171357e+00 6.404519072007079997e-03
6.001224651215146878e+04 9.991073633036752222e-01 6.268177057641892772e-03
6.001224654695882055e+04 1.001060950925806603e+00 6.226251345564967621e-03
6.001224658176617231e+04 9.967577660288646779e-01 6.188216610050880327e-03
6.001224661657352408e+04 1.015850711837239073e+00 6.279865913561460782e-03
6.001224665138087585e+04 9.832184289244733089e-01 6.056977590019953749e-03
6.001224668618822761e+04 9.962733882932730545e-01 6.134659027723358971e-03
6.001224672099557938e+04 1.002309424434850271e+00 6.138002684530397685e-03
6.001224675580293115e+04 1.007376651410558432e+00 6.243333132783149275e-03
6.001224679061028291e+04 9.911681122929653087e-01 6.113514335076444470e-03
6.001224682541763468e+04 9.845870414927172520e-01 6.058640296548708885e-03
6.001224686022498645e+04 9.875218674717211043e-01 6.112148941496891273e-03
6.001224689503233822e+04 9.889426970453552013e-01 6.088307858804138314e-03
6.001224692983968998e+04 9.970543566269314262e-01 6.250947690137617814e-03
6.001224696464704175e+04 9.945015340158709360e-01 6.222434513263246786e-03
6.001224699945438624e+04 9.866447067771518808e-01 6.273977528031905553e-03
6.001224703426173801e+04 9.832722395534152504e-01 6.247166093223485532e-03
6.001224706906909705e+04 9.786993172759329562e-01 6.072611574200193797e-03
6.001224710387644882e+04 9.764402632890655243e-01 6.237864005392388007e-03
6.001224713868379331e+04 9.843360126823291756e-01 6.454125350718304885e-03
6.001224717349114508e+04 9.787775690880470281e-01 6.268130248959065398e-03
6.001224720829849684e+04 9.818092523953901862e-01 6.388556759041362845e-03
6.001224724310584861e+04 9.620661367073873871e-01 6.223664933314191836e-03
6.001224727791319310e+04 9.653425793129136734e-01 6.243893396326961193e-03
6.001224731272054487e+04 9.754577759515354884e-01 6.223643469200202186e-03
6.001224734752790391e+04 9.688864184991944351e-01 6.016319816434309055e-03
6.001224738233524840e+04 9.668992005668419765e-01 6.015581722290800834e-03
6.001224741714260017e+04 9.690630953229637523e-01 6.174531001452997041e-03
6.001224745194995194e+04 9.665565925749609599e-01 6.310059894293788135e-03
6.001224748675730370e+04 9.734819899923239372e-01 6.229188135825998104e-03
6.001224752156465547e+04 9.779309244491143360e-01 6.212409563139694932e-03
6.001224755637200724e+04 9.774219868754281393e-01 6.113536233694824920e-03
6.001224759117935901e+04 9.769627919251399062e-01 6.289963259942134635e-03
6.001224762598671077e+04 9.667215238836014413e-01 6.064118536110343037e-03
6.001224766079406254e+04 9.609233476790624007e-01 6.035983249063669835e-03
6.001224769560141431e+04 9.516425599812362579e-01 5.953491829640347732e-03
6.001224773040876607e+04 9.669843701670759462e-01 6.025870706804711992e-03
6.001224776521611784e+04 9.595027500437351975e-01 6.053527282435557100e-03
6.001224780002346961e+04 9.593596545136404696e-01 6.008095239496046881e-03
6.001224783483082138e+04 9.610930392006631351e-01 6.029886531009995450e-03
6.001224786963817314e+04 9.601179651441427154e-01 6.057439753426092748e-03
6.001224790444552491e+04 9.535390175270872515e-01 5.985907490751597726e-03
6.001224793925287668e+04 9.538207930659362566e-01 5.977348120049003240e-03
6.001224797406022844e+04 9.473759320082785207e-01 5.973452770515816704e-03
6.001224800886757293e+04 9.557667075281093272e-01 6.030073700276668627e-03
6.001224804367492470e+04 9.508468200191466657e-01 5.930380609069614908e-03
6.001224807848227647e+04 9.553719303089273085e-01 5.970054494638822769e-03
6.001224811328962824e+04 9.588662057933947658e-01 5.936362205381151905e-03
6.001224814809698000e+04 9.486677438240889160e-01 5.858091854572263814e-03
6.001224818290433177e+04 9.592372987895477765e-01 5.919461013108853406e-03
6.001224821771168354e+04 9.693531086218192261e-01 6.032512877726236601e-03
6.001224825251903530e+04 9.565102174693151937e-01 5.949780697290701741e-03
6.001224828732638707e+04 9.556780118104534205e-01 5.944558445562104533e-03
6.001224832213373156e+04 9.511792004316113047e-01 5.935919562670480959e-03
6.001224835694108333e+04 9.573103933108969565e-01 6.009111050372570838e-03
6.001224839174843510e+04 9.503491608224943210e-01 5.941845577824365031e-03
6.001224842655578686e+04 9.465630527127749660e-01 5.903233316342938741e-03
6.001224846136313863e+04 9.441843717960789473e-01 5.903691220697219154e-03
6.001224849617049040e+04 9.556397477674255514e-01 5.954724116773093580e-03
6.001224853097784217e+04 9.493748615398520663e-01 5.934864490320311894e-03
6.001224856578519393e+04 9.567110452971315793e-01 6.047908403862221720e-03
6.001224860059254570e+04 9.604727201040843543e-01 5.968542756515415708e-03
6.001224863539989747e+04 9.655784886437994707e-01 6.063186854396817975e-03
6.001224867020724923e+04 9.687865840741212153e-01 6.047155719736147655e-03
6.001224870501460100e+04 9.624062615756722172e-01 6.003186164556389114e-03
6.001224873982195277e+04 9.586415036929192279e-01 5.989516013350965583e-03
6.001224877462930453e+04 9.558679312599809297e-01 5.932307390522799373e-03
6.001224880943665630e+04 9.521038478173199371e-01 5.876337713526546581e-03
6.001224884424400807e+04 9.477922357626095140e-01 5.852293644636932975e-03
6.001224887905135984e+04 9.585921575565476971e-01 5.931377620167631488e-03
6.001224891385871160e+04 9.532195642105586453e-01 5.878343445504648213e-03
6.001224894866606337e+04 9.599606389009363028e-01 5.932927948298264732e-03
6.001224898347341514e+04 9.500690379125268370e-01 5.894123547094105506e-03
6.001224901828076690e+04 9.480904364404788565e-01 5.883181546807918737e-03
6.001224905308811140e+04 9.551895821371761963e-01 5.895604886049574458e-03
6.001224908789546316e+04 9.773569838358167061e-01 6.038260169018207571e-03
6.001224912270281493e+04 9.747437368868585583e-01 6.139233827774969246e-03
6.001224915751016670e+04 9.694602433997764335e-01 6.014652241637997478e-03
6.001224919231751846e+04 9.627551710681307995e-01 5.959865734135089479e-03
6.001224922712487023e+04 9.670884150302786475e-01 6.097912645467975547e-03
6.001224926193222200e+04 9.641044853509762591e-01 6.056824701811585124e-03
6.001224929673957377e+04 9.753387440811017717e-01 6.118394561938533989e-03
6.001224933154691826e+04 9.708275954549078213e-01 6.071914678250125638e-03
6.001224936635427002e+04 9.773347290109027918e-01 6.120866058273400842e-03
6.001224940116162179e+04 9.908197602606881871e-01 6.162811851023243873e-03
6.001224943596897356e+04 9.714431542102277550e-01 6.052550004849907225e-03
6.001224947077632532e+04 9.721111835083319219e-01 6.037540984729035387e-03
6.001224950558367709e+04 9.751823002350512581e-01 6.066571257034861046e-03
6.001224954039102886e+04 9.664660311572513818e-01 6.005973240765288303e-03
6.001224957519838063e+04 9.670478935945080456e-01 5.957091387478650156e-03
6.001224961000573239e+04 9.809729627350791681e-01 6.039908773699457015e-03
6.001224964481308416e+04 9.842435114620474712e-01 6.091219290126020577e-03
6.001224967962043593e+04 1.000774459712271858e+00 6.227626625750454920e-03
6.001224971442778769e+04 9.855285971810228141e-01 6.199393563601440782e-03
6.001224974923513946e+04 9.865831385135259701e-01 6.213215477212506721e-03
6.001224978404249123e+04 9.860527715093471146e-01 6.248902098188534315e-03
6.001224981884984300e+04 9.950955454287288005e-01 6.324976401026752987e-03
6.001224985365719476e+04 9.880379136462885681e-01 6.059835862044333880e-03
6.001224988846454653e+04 9.967158383189985704e-01 6.142258307919938945e-03
6.001224992327189830e+04 9.990905562285089525e-01 6.170780802671616515e-03
6.001224995807925006e+04 1.001026022865928455e+00 6.253182948830217878e-03
6.001224999288660183e+04 9.962849418249428712e-01 6.249393376861741255e-03
6.001225002769395360e+04 9.855272474591395548e-01 6.203267393804607135e-03
6.001225006250129809e+04 9.999966961817914335e-01 6.228985306891753580e-03
6.001225009730864986e+04 1.009486714862984691e+00 6.251082946495485973e-03
6.001225013211600162e+04 1.018649073197935406e+00 6.356795935096074511e-03
6.001225016692334611e+04 1.012976817156400644e+00 6.274160918084785259e-03
6.001225020173069788e+04 1.007468712223890117e+00 6.236226068704590723e-03
6.001225023653804965e+04 9.993374905969244493e-01 6.170624047909956805e-03
6.001225027134540869e+04 9.991271244236640259e-01 6.202531333871200495e-03
6.001225030615275318e+04 1.008206958380194695e+00 6.217436600697741345e-03
6.001225034096010495e+04 1.015411526027158118e+00 6.282543820065948116e-03
6.001225037576745672e+04 1.022230456431316936e+00 6.251466669800386823e-03
6.001225041057480848e+04 1.030211390436062135e+00 6.349083109738681840e-03
6.001225044538216025e+04 1.016143269957225481e+00 6.230513919872619939e-03
6.001225048018951202e+04 1.015502953972434952e+00 6.291266391085055185e-03
6.001225051499686379e+04 1.021438098576977538e+00 6.310974093523096830e-03
6.001225054980421555e+04 1.011495782733145665e+00 6.232955014748868885e-03
6.001225058461156732e+04 1.017443420868217707e+00 6.167377982452370254e-03
6.001225061941891909e+04 1.019095787850537782e+00 6.226333975843000718e-03
6.001225065422627085e+04 1.030345635243068658e+00 6.289302500467396778e-03
6.001225068903362262e+04 1.024097197607049647e+00 6.346991265342576648e-03
6.001225072384097439e+04 1.023578304867659661e+00 6.291742400935711188e-03
6.001225075864832615e+04 1.016314850349530508e+00 6.222995482071983289e-03
6.001225079345567792e+04 1.011908745345587946e+00 6.214280123944889919e-03
6.001225082826302969e+04 1.019907393024822362e+00 6.362026152069085415e-03
6.001225086307038146e+04 1.019305879928878333e+00 6.274100319156825437e-03
6.001225089787773322e+04 1.016683618679624423e+00 6.295619776841215182e-03
6.001225093268508499e+04 1.024222820995843941e+00 6.248096152248972836e-03
6.001225096749243676e+04 1.026703158405429583e+00 6.301962707727610385e-03
6.001225100229978125e+04 1.027358858122251473e+00 6.320458446626178901e-03
6.001225103710713302e+04 1.028050216918264370e+00 6.336664566283954289e-03
6.001225107191448478e+04 1.027119829047966393e+00 6.301657954402553087e-03
6.001225110672184383e+04 1.025081623690546673e+00 6.212453530740371516e-03
6.001225114152918832e+04 1.022146956855466859e+00 6.227381320911457713e-03
6.001225117633654008e+04 1.012071218662222494e+00 6.211516771730635385e-03
6.001225121114388457e+04 1.013985191295343924e+00 6.182428784200767920e-03
6.001225124595123634e+04 1.012704983560576144e+00 6.238027234760119485e-03
6.001225128075858811e+04 9.922554978479514176e-01 6.120786186805410138e-03
6.001225131556593988e+04 1.016428158070667553e+00 6.225704845417755207e-03
6.001225135037329164e+04 1.019370126745025473e+00 6.228621726068848431e-03
6.001225138518064341e+04 1.020899525299593824e+00 6.417311392707044163e-03
6.001225141998799518e+04 1.010833438724668687e+00 6.199960587659883449e-03
6.001225145479534694e+04 1.007125217071746404e+00 6.168467892372475787e-03
6.001225148960269871e+04 1.014883258304242197e+00 6.302765157682737630e-03
6.001225152441005048e+04 1.007434062748952641e+00 6.190616173688228210e-03
6.001225155921740225e+04 9.958803113460613643e-01 6.079846271526311713e-03
6.001225159402475401e+04 1.001055630575705235e+00 6.176950398439917840e-03
6.001225162883210578e+04 9.996929683810826806e-01 6.227829964276651413e-03
6.001225166363945755e+04 9.805204952991531941e-01 6.021210823147648931e-03
6.001225169844680931e+04 9.824044585737162771e-01 6.067355473516772638e-03
6.001225173325416108e+04 9.877464983984549640e-01 6.059729807262667980e-03
6.001225176806151285e+04 9.924181855874569802e-01 6.134099001622048478e-03
6.001225180286886462e+04 9.953484072319206399e-01 6.120545579506453046e-03
6.001225183767621638e+04 9.966031150662957305e-01 6.101841441363803353e-03
6.001225187248356815e+04 9.961565893483707024e-01 6.068653925302807707e-03
6.001225190729091992e+04 9.861983266872268450e-01 6.052983804115153431e-03
6.001225194209827168e+04 9.816563901977516382e-01 6.110597753074121889e-03
6.001225197690562345e+04 9.834050915847120100e-01 6.056904835344083075e-03
6.001225201171297522e+04 9.904798260685048206e-01 6.063274231183992530e-03
6.001225204652031971e+04 9.981213033684578351e-01 6.222946145062192326e-03
6.001225208132767148e+04 9.930439194923917912e-01 6.078954444188049318e-03
6.001225211613502324e+04 9.853303430029543009e-01 6.036410059783585066e-03
6.001225215094237501e+04 9.982091636420384884e-01 6.142156501734489203e-03
6.001225218574972678e+04 9.859857850464429641e-01 6.067666863537168193e-03
6.001225222055707854e+04 9.825988388984053801e-01 5.973559353241442854e-03
6.001225225536443031e+04 9.817556959208366685e-01 6.031401415553068121e-03
6.001225229017177480e+04 9.786431755948027389e-01 6.097969169693757269e-03
6.001225232497912657e+04 9.831802582377761057e-01 6.010892830838728863e-03
6.001225235978647834e+04 9.912669461541891991e-01 6.075670905115032432e-03
6.001225239459383010e+04 9.957610096071770611e-01 6.179303675279580223e-03
6.001225242940118187e+04 9.975386814481552733e-01 6.120860106799369364e-03
6.001225246420853364e+04 9.833266294780736994e-01 6.080670612604517286e-03
6.001225249901588541e+04 9.881251171852831749e-01 6.050590605874524817e-03
6.001225253382323717e+04 9.883794617315159181e-01 6.111923139375789564e-03
6.001225256863058894e+04 9.926700821564198307e-01 6.130049100953305005e-03
6.001225260343794071e+04 9.989913410728327170e-01 6.153353237081639338e-03
6.001225263824529247e+04 9.897473420219149443e-01 6.063425267348882507e-03
6.001225267305264424e+04 9.897311381545006448e-01 6.083270446208667234e-03
6.001225270785999601e+04 9.853245242659508518e-01 6.087175610573077565e-03
6.001225274266734777e+04 9.920099385478434728e-01 6.107526649978708283e-03
6.001225277747469954e+04 9.806797589143072535e-01 6.027782457400713417e-03
6.001225281228205131e+04 9.984592623561063807e-01 6.140563283235830547e-03
6.001225284708940308e+04 9.970530563909150157e-01 6.092871497289204311e-03
6.001225288189675484e+04 9.842620976654076204e-01 6.076593978078742922e-03
6.001225291670410661e+04 9.825407492186527536e-01 6.053588762368593973e-03
6.001225295151145838e+04 9.849630934489772560e-01 6.043697877047122212e-03
6.001225298631880287e+04 9.886142830514237367e-01 6.158493498766063300e-03
6.001225302112615464e+04 9.799983790345667689e-01 6.077349837684086278e-03
6.001225305593350640e+04 9.833479857476200570e-01 6.071584575351068533e-03
6.001225309074085817e+04 9.940136301063636770e-01 6.116324523045729364e-03
6.001225312554820994e+04 9.877132608858227858e-01 6.043646128316027683e-03
6.001225316035556170e+04 9.879002786806723169e-01 6.095802581198192863e-03
6.001225319516291347e+04 9.875673704810102871e-01 6.109174365462268289e-03
6.001225322997026524e+04 9.910653492666763320e-01 6.183175480474263630e-03
6.001225326477760973e+04 9.887479629363162825e-01 6.124966480299871840e-03
6.001225329958496150e+04 9.930270372253421352e-01 6.168274872472529619e-03
6.001225333439231326e+04 9.891782638041362041e-01 6.101846506235199773e-03
6.001225336919966503e+04 9.993212243592966004e-01 6.099052815335732729e-03
6.001225340400701680e+04 9.931687021872421806e-01 6.197159375199948195e-03
6.001225343881436856e+04 1.003533381723253015e+00 6.227872032496204260e-03
6.001225347362172033e+04 1.002166874918292372e+00 6.206060380465383379e-03
6.001225350842907210e+04 9.921127927753127240e-01 6.134433088329619560e-03
6.001225354323642387e+04 9.972686946151994025e-01 6.075973911472507850e-03
6.001225357804377563e+04 1.007050083642737626e+00 6.330268709739623849e-03
6.001225361285112740e+04 1.015129866892521493e+00 6.298647531883017764e-03
6.001225364765847917e+04 1.005553162384754007e+00 6.258015029414546772e-03
6.001225368246583093e+04 1.010233478031599130e+00 6.241334109386435097e-03
6.001225371727318270e+04 1.000325740266477581e+00 6.191335215392303019e-03
6.001225375208053447e+04 1.000612830222563421e+00 6.443832108879062916e-03
6.001318401538648322e+04 1.003045711786110461e+00 2.169113723193747539e-02
6.001318403671917622e+04 9.926995096583659528e-01 5.939320278890851922e-03
6.001318407151495921e+04 1.000923925993941088e+00 6.031548763383591007e-03
6.001318410631073493e+04 9.947686962230470886e-01 5.956195137448151884e-03
6.001318414110651065e+04 9.929897144797873443e-01 5.976043406481683709e-03
6.001318417590228637e+04 9.947309651610301007e-01 6.005467408631655866e-03
6.001318421069806209e+04 9.936058910320112458e-01 6.029925459013697059e-03
6.001318424549384508e+04 9.874821291314040961e-01 5.949536667237302796e-03
6.001318428028962080e+04 9.848477358446932062e-01 5.892609478421652162e-03
6.001318431508539652e+04 9.908893819212034604e-01 5.879730913408962728e-03
6.001318434988117224e+04 9.831801356388910618e-01 5.874342708315991209e-03
6.001318438467694796e+04 9.845099185124996932e-01 5.845966180831628500e-03
6.001318441947273095e+04 9.831671826281822568e-01 5.889449493731191074e-03
6.001318445426850667e+04 9.843298417172093862e-01 5.928122630623030437e-03
6.001318448906428239e+04 9.742257873218000963e-01 5.855990982859435486e-03
6.001318452386005811e+04 9.855160612176127044e-01 5.959633628746094022e-03
6.001318455865583383e+04 9.761331456780613092e-01 5.856113156919387670e-03
6.001318459345161682e+04 9.793586527587080370e-01 5.900979439553396058e-03
6.001318462824739254e+04 9.848378534425653585e-01 5.930876951355763121e-03
6.001318466304316826e+04 9.814911492884542676e-01 5.936972594636743920e-03
6.001318469783894398e+04 9.746375332475978315e-01 5.845719339052196997e-03
6.001318473263471969e+04 9.835374427362129079e-01 5.886297910176844887e-03
6.001318476743050269e+04 9.707929017047185472e-01 5.850122689593754630e-03
6.001318480222627841e+04 9.861949701750156727e-01 5.952560399415472887e-03
6.001318483702205413e+04 9.775650092008756342e-01 6.003085847023357721e-03
6.001318487181782984e+04 9.755686122057424248e-01 5.847625195872064620e-03
6.001318490661360556e+04 9.757007842577336554e-01 6.024678589840735607e-03
6.001318494140938856e+04 9.827271393540810696e-01 6.087852492397636053e-03
6.001318497620516428e+04 9.791222062936757453e-01 6.032332901480588587e-03
6.001318501100093999e+04 9.798515819326846232e-01 5.912487384305107826e-03
6.001318504579671571e+04 9.899385110424289147e-01 6.046126687544544492e-03
6.001318508059249143e+04 9.763951870387558296e-01 5.944863207580084082e-03
6.001318511538827443e+04 9.812427278303021971e-01 5.920699851230806082e-03
6.001318515018405014e+04 9.822180470557219101e-01 5.962302716267312008e-03
6.001318518497982586e+04 9.744688326099095743e-01 5.885822564800391975e-03
6.001318521977560886e+04 9.737827378366085140e-01 5.981918472318283574e-03
6.001318525457138458e+04 9.727301480988975735e-01 5.920169605221220661e-03
6.001318528936716029e+04 9.937271416110687872e-01 6.030064970314009606e-03
6.001318532416293601e+04 9.957843605448355451e-01 5.975811870786353758e-03
6.001318535895871173e+04 9.899372597513178551e-01 5.915809546993306724e-03
6.001318539375449473e+04 9.957880899397703045e-01 5.953828541492504033e-03
6.001318542855027044e+04 9.821820254863311561e-01 5.894316955660303635e-03
6.001318546334604616e+04 9.901661326621905568e-01 5.936588140450570900e-03
6.001318549814182188e+04 9.963702739766118199e-01 5.933335329353794756e-03
6.001318553293759760e+04 9.933666114606305442e-01 5.989195993596387567e-03
6.001318556773338059e+04 1.000319879107902210e+00 6.017328370990733533e-03
6.001318560252915631e+04 1.003926517484150072e+00 6.033641323410694236e-03
6.001318563732493203e+04 9.924325273020081495e-01 5.951897909044887372e-03
6.001318567212070775e+04 9.960370987580932090e-01 6.040292828549658627e-03
6.001318570691648347e+04 9.900228376184475598e-01 6.037327472269633441e-03
6.001318574171226646e+04 9.957090505330046248e-01 6.340620281507903730e-03
6.001318577650804218e+04 9.864398896301800335e-01 6.003617883372682450e-03
6.001318581130381790e+04 9.811691832409320524e-01 5.855152515403699506e-03
6.001318584609959362e+04 9.901784038793893794e-01 5.875729534645077884e-03
6.001318588089536934e+04 1.001861632879552211e+00 5.991775160017772869e-03
6.001318591569115233e+04 9.972049183116840076e-01 5.940209463757156923e-03
6.001318595048692805e+04 9.787233228971851107e-01 5.852784973491011525e-03
6.001318598528270377e+04 9.951522780820477587e-01 6.001428762982324513e-03
6.001318602007847949e+04 9.965607268223385384e-01 6.016308788220529370e-03
6.001318605487425521e+04 1.001973210281863036e+00 5.994237792736201685e-03
6.001318608967003820e+04 1.002560799763965838e+00 6.033016283135164172e-03
6.001318612446581392e+04 1.005742002573606353e+00 6.004842093741174364e-03
6.001318615926158964e+04 1.008602365983213955e+00 6.047535418131092834e-03
6.001318619405737263e+04 1.017767760205857019e+00 6.059674194215417323e-03
6.001318622885314835e+04 1.012373638512648499e+00 6.035406627702457824e-03
6.001318626364892407e+04 1.001381138326389086e+00 5.901021024866170105e-03
6.001318629844469979e+04 1.004335389776616516e+00 5.929468140559250242e-03
6.001318633324047551e+04 1.017067021509581171e+00 5.982516634910351079e-03
6.001318636803625850e+04 1.020732299020830514e+00 5.944593839350073572e-03
6.001318640283203422e+04 1.021072667264977474e+00 5.994230229782151337e-03
6.001318643762780994e+04 1.030497398953582167e+00 6.043536332394669475e-03
6.001318647242358566e+04 1.016459146321312845e+00 5.983579636551391613e-03
6.001318650721936137e+04 1.016864836743489375e+00 6.003028866412429311e-03
6.001318654201514437e+04 1.022295760098643536e+00 6.014125504244647279e-03
6.001318657681092009e+04 1.037939817649183194e+00 6.128771350918860682e-03
6.001318661160669581e+04 1.039297197510057558e+00 6.142221802348240590e-03
6.001318664640247152e+04 1.041178626744305724e+00 6.163063882751325037e-03
6.001318668119824724e+04 1.048200805554519555e+00 6.219330237412630698e-03
6.001318671599403024e+04 1.055404049675741751e+00 6.370089811953224927e-03
6.001318675078980596e+04 1.024726565762147157e+00 6.119701652393317280e-03
6.001318678558558167e+04 1.034647213623230089e+00 6.144071150122939334e-03
6.001318682038135739e+04 1.030630434155062503e+00 6.063433853363978457e-03
6.001318685517713311e+04 1.036293269166520759e+00 6.077685036196562446e-03
6.001318688997291611e+04 1.044024705499159156e+00 6.425095664515299149e-03
6.001318692476869182e+04 1.053830282908819305e+00 6.366213550597804235e-03
6.001318695956446754e+04 1.045247629365777531e+00 6.325461728765235762e-03
6.001318699436024326e+04 1.049364692374828767e+00 6.729387077314514035e-03
6.001318702915601898e+04 1.047093229002194814e+00 6.577814869957578602e-03
6.001318706395179470e+04 1.045125804372701861e+00 6.477060037551231851e-03
6.001318709874757042e+04 1.048733768486193929e+00 6.364630230808887221e-03
6.001318713354335341e+04 1.051652032504083012e+00 6.336823644388082932e-03
6.001318716833912913e+04 1.043755502311835226e+00 6.234329262577129570e-03
6.001318720313490485e+04 1.050891444692724219e+00 6.419400647142648082e-03
6.001318723793068784e+04 1.052456174819301093e+00 6.595065606770836482e-03
6.001318727272646356e+04 1.042325399737923819e+00 6.445907265528166147e-03
6.001318730752223928e+04 1.040353213458589110e+00 6.286811624784100980e-03
6.001318734231801500e+04 1.046266654444907074e+00 6.249012116244836643e-03
6.001318737711379072e+04 1.031235244950214014e+00 6.093042602433698315e-03
6.001318741190957371e+04 1.037496502898925144e+00 6.135679308228838939e-03
6.001318744670534943e+04 1.045039597292224842e+00 6.248877340558200467e-03
6.001318748150112515e+04 1.041997800083314774e+00 6.236343135751495209e-03
6.001318751629690087e+04 1.039287174055937513e+00 6.160367413527647815e-03
6.001318755109267659e+04 1.025229430006209475e+00 6.103746054494056140e-03
6.001318758588845958e+04 1.031293704590029670e+00 6.126091648650578737e-03
6.001318762068423530e+04 1.047994292099953428e+00 6.406532111489467336e-03
6.001318765548001102e+04 1.048285126361028219e+00 6.561016203427717623e-03
6.001318769027579401e+04 1.038510842053352645e+00 6.291101926250287739e-03
6.001318772507156973e+04 1.052088125879612646e+00 6.573631956611708169e-03
6.001318775986734545e+04 1.025883133879274656e+00 6.150493706792227108e-03
6.001318779466312117e+04 1.029111491789618471e+00 6.140879581957687031e-03
6.001318782945889689e+04 1.033043603802163313e+00 6.231696372544075560e-03
6.001318786425467988e+04 1.041176599302059858e+00 6.415959802546653858e-03
6.001318789905045560e+04 1.025498038460743055e+00 6.211774721836533890e-03
6.001318793384623132e+04 1.049477831147178852e+00 6.643019549300797563e-03
6.001318796864200704e+04 1.026338326625713782e+00 6.240167380119219544e-03
6.001318800343778275e+04 1.033800629167813234e+00 6.362398449721706067e-03
6.001318803823356575e+04 1.031303794567842713e+00 6.232448544477230470e-03
6.001318807302934147e+04 1.032273263184646517e+00 6.190481017128887133e-03
6.001318810782511719e+04 1.030783928726038523e+00 6.123528902443329744e-03
6.001318814262089290e+04 1.027941200258501553e+00 6.132376442633162041e-03
6.001318817741666862e+04 1.029602832357519704e+00 6.392343475489705752e-03
6.001318821221245162e+04 1.032401622980966716e+00 6.284115298687867682e-03
6.001318824700822734e+04 1.014291862833160529e+00 6.072567255279840738e-03
6.001318828180400305e+04 1.013928508765236103e+00 5.993096778879270815e-03
6.001318831659977877e+04 1.024708808096483459e+00 6.423994587957097650e-03
6.001318835139555449e+04 1.022865394965819741e+00 6.382662322286476037e-03
6.001318838619133749e+04 1.027460184589031433e+00 6.222930466923594188e-03
6.001318842098711320e+04 1.021294899588454097e+00 6.359751691997752795e-03
6.001318845578288892e+04 1.022733824884584752e+00 6.276372755863035904e-03
6.001318849057866464e+04 1.007367918384088012e+00 6.292553635272461580e-03
6.001318852537444036e+04 1.005242244668747009e+00 6.259928108561767755e-03
6.001318856017022335e+04 1.007381256380641465e+00 6.146336500247468089e-03
6.001318859496599907e+04 1.007433108612458605e+00 6.137415042277718884e-03
6.001318862976177479e+04 1.020246557099967033e+00 6.119941307011253495e-03
6.001318866455755779e+04 1.005981348888110194e+00 6.054916093373911498e-03
6.001318869935333350e+04 1.011395555815035818e+00 6.183417420132369946e-03
6.001318873414910922e+04 1.005365157113851327e+00 6.132663512977759232e-03
6.001318876894488494e+04 1.007236962806680847e+00 6.238551015610316157e-03
6.001318880374066066e+04 1.002595542648962113e+00 6.317297875808198897e-03
6.001318883853644365e+04 1.002904564004400312e+00 6.088196360454609449e-03
6.001318887333221937e+04 1.011187660095588248e+00 6.153629564453526324e-03
6.001318890812799509e+04 1.027664105084264312e+00 6.549965202302829477e-03
6.001318894292377081e+04 1.029834093653186677e+00 6.828883152594637448e-03
6.001318897771954653e+04 1.009460411173402239e+00 6.310046113316196414e-03
6.001318901251532952e+04 1.003354731046021797e+00 6.342591967266265202e-03
6.001318904731110524e+04 1.014358756751733148e+00 6.442157503463041661e-03
6.001318908210688096e+04 1.006457838567458074e+00 6.237006221077724503e-03
6.001318911690265668e+04 9.880563266707265146e-01 6.183238593335836815e-03
6.001318915169843240e+04 1.009042613938268884e+00 6.451605626220269230e-03
6.001318918649421539e+04 9.861467685601120747e-01 6.060096050645543374e-03
6.001318922128999111e+04 9.840712268972873211e-01 5.980157131277777545e-03
6.001318925608576683e+04 1.006029887235090126e+00 6.424595785630786947e-03
6.001318929088154255e+04 9.934661649336947731e-01 6.399408715378858241e-03
6.001318932567731827e+04 9.903597045505535545e-01 6.127577602888381082e-03
6.001318936047309398e+04 1.004320466710284965e+00 6.338951533049854044e-03
6.001318939526886970e+04 9.840778475044695828e-01 6.034890835909779115e-03
6.001318943006465270e+04 9.992491278244896025e-01 6.125583500558522999e-03
6.001318946486042842e+04 1.001694499429490959e+00 6.162540554595632644e-03
6.001318949965620413e+04 9.961381294028185396e-01 5.994074846220674539e-03
6.001318953445198713e+04 1.000534356544275472e+00 6.099339698960665017e-03
6.001318956924776285e+04 9.991801612529165322e-01 6.067670738685519705e-03
6.001318960404353857e+04 1.006037934642991516e+00 6.138628467689682261e-03
6.001318963883931428e+04 9.975364437742769708e-01 6.036767941869645819e-03
6.001318967363509000e+04 1.008797984369808054e+00 6.205802286775004631e-03
6.001318970843087300e+04 1.007964382651888924e+00 6.205419897012178290e-03
6.001318974322664872e+04 9.894768949865870855e-01 6.028229267437790195e-03
6.001318977802242443e+04 1.012195376900652422e+00 6.136303744226037638e-03
6.001318981281820743e+04 9.897521416750422185e-01 6.029228263679286062e-03
6.001318984761398315e+04 1.010914625164439196e+00 6.341847134716301765e-03
6.001318988240975887e+04 1.028487675872458595e+00 6.494179323165042567e-03
6.001318991720553458e+04 1.033124240310141939e+00 6.386996883663806010e-03
6.001318995200131030e+04 1.020729592749653136e+00 6.440728816239947759e-03
6.001318998679709330e+04 1.008035936412263966e+00 6.111171080779356606e-03
6.001319002159286902e+04 1.017298501747254225e+00 6.316970522454643661e-03
6.001319005638864473e+04 1.012203219049572223e+00 6.164997226393914218e-03
6.001319009118442045e+04 1.015266487220079394e+00 6.135125284155286927e-03
6.001319012598019617e+04 1.005177829409767520e+00 6.048096058226341484e-03
6.001319016077597917e+04 1.005968992963921727e+00 6.135331304754068280e-03
6.001319019557175488e+04 1.007394354091895927e+00 6.054736209759241025e-03
6.001319023036753060e+04 1.005995795649144542e+00 6.109446713929202362e-03
6.001319026516330632e+04 1.014308650056183536e+00 6.114031148900643357e-03
6.001319029995908204e+04 1.002969516534502947e+00 6.169676086893182559e-03
6.001319033475486503e+04 1.022391328933998311e+00 6.475928226347051932e-03
6.001319036955064075e+04 1.023576192456714606e+00 6.240796026076774264e-03
6.001319040434641647e+04 1.019311408629469007e+00 6.355946062659411852e-03
6.001319043914219219e+04 1.007791573390662609e+00 6.038338676041498689e-03
6.001319047393796791e+04 1.014480679767592042e+00 6.207052210485571909e-03
6.001319050873375090e+04 1.010664541534854521e+00 6.192300985437554882e-03
6.001319054352952662e+04 1.020824890882586322e+00 6.190223850302337127e-03
6.001319057832530234e+04 1.017283816683835829e+00 6.487742037822527563e-03
6.001319061312108533e+04 1.020014776863412242e+00 6.400052651424597248e-03
6.001319064791686105e+04 1.013460837918412460e+00 6.366397454995401800e-03
6.001319068271263677e+04 1.026280204677218144e+00 6.307685632252956962e-03
6.001319071750841249e+04 1.019690339534439882e+00 6.253729923843519452e-03
6.001319075230418821e+04 1.020489864938283864e+00 6.391607911532228709e-03
6.001319078709997120e+04 1.019813441278616617e+00 6.688402016480967174e-03
6.001319082189574692e+04 1.016499203259398021e+00 6.461876171436434571e-03
6.001319085669152264e+04 1.012683143785356288e+00 6.109416141935124570e-03
6.001319089148729836e+04 1.034942313593923968e+00 6.285540799880736350e-03
6.001319092628307408e+04 1.030969217673788796e+00 6.243772312257447193e-03
6.001319096107885707e+04 1.030875242864306651e+00 6.185043594934195102e-03
6.001319099587463279e+04 1.022484736992632870e+00 6.114530480280207063e-03
6.001319103067040851e+04 1.019145994722897353e+00 6.128859872858310326e-03
6.001319106546618423e+04 1.021340422097991141e+00 6.262448679118797108e-03
6.001319110026195995e+04 1.007871142177577006e+00 6.253294743855277241e-03
6.001319113505774294e+04 1.010040942870937597e+00 6.159715616383269580e-03
6.001319116985351866e+04 1.028487875402164686e+00 6.496226913839824035e-03
6.001319120464929438e+04 1.023086023425039626e+00 6.372874291665031263e-03
6.001319123944507737e+04 1.015415352548364680e+00 6.210291715045584103e-03
6.001319127424085309e+04 1.017843003690719339e+00 6.187156769240952266e-03
6.001319130903662881e+04 1.024481958043242935e+00 6.302218245859891529e-03
6.001319134383240453e+04 9.981433625908916474e-01 6.078848560942025879e-03
6.001319137862818025e+04 1.015195248720037746e+00 6.314343907707799589e-03
6.001319141342395596e+04 9.981396284457443313e-01 6.057171432854053031e-03
6.001319144821973168e+04 1.004434803303724255e+00 6.083295465764831933e-03
6.001319148301551468e+04 1.006933586264064484e+00 6.299860784430238655e-03
6.001319151781129040e+04 1.027184922326443095e+00 6.265143448416116666e-03
6.001319155260706611e+04 1.014521014418367617e+00 6.125823387745218604e-03
6.001319158740284183e+04 9.928071066429030589e-01 6.040814065374099616e-03
6.001319162219861755e+04 1.004190742131022551e+00 6.090585267153069554e-03
6.001319165699440055e+04 9.919776647561898697e-01 6.071009687671003081e-03
6.001319169179017626e+04 1.002275208744250135e+00 6.060759066328229999e-03
6.001319172658595198e+04 9.926223682586735597e-01 5.879464866593258135e-03
6.001319176138172770e+04 9.962529754540087046e-01 5.898785088381292875e-03
6.001319179617750342e+04 9.795570094101113678e-01 5.941701718021530007e-03
6.001319183097328641e+04 9.956014075541703701e-01 6.015616889675466650e-03
6.001319186576906213e+04 9.923393661474895211e-01 5.940925468012059341e-03
6.001319190056483785e+04 9.981948267529721086e-01 6.091652348764994666e-03
6.001319193536062085e+04 9.972711695163322121e-01 5.957426477096463072e-03
6.001319197015639656e+04 9.897338236035396752e-01 6.120339359807105799e-03
6.001319200495217228e+04 9.952707126619189104e-01 6.094688425792342372e-03
6.001319203974794800e+04 1.007766559216392244e+00 6.277536656388671941e-03
6.001319207454372372e+04 9.915839719878576375e-01 5.974410871803487351e-03
6.001319210933950671e+04 9.930906947768513016e-01 5.964623913812153178e-03
6.001319214413528243e+04 9.801657300945677553e-01 5.933921300296171597e-03
6.001319217893105815e+04 9.773605972115482210e-01 5.934417362236718910e-03
6.001319221372684115e+04 9.791860020854605828e-01 5.956330927656257497e-03
6.001319224852261686e+04 9.867861652125305971e-01 6.103054785624879505e-03
6.001319228331839258e+04 9.811251566762577703e-01 6.303608871701595062e-03
6.001319231811416830e+04 9.852393613785542792e-01 6.184782855186840393e-03
6.001319235290994402e+04 9.808310887815874235e-01 5.949483949137737357e-03
6.001319238770572701e+04 9.799763215453674015e-01 6.273770679481334607e-03
6.001319242250150273e+04 9.769537298635063705e-01 6.036042881737696889e-03
6.001319245729727845e+04 9.805923089529225978e-01 6.086890139354948770e-03
6.001319249209305417e+04 9.879093422842577521e-01 6.190637213694730884e-03
6.001319252688882989e+04 9.780445664807886352e-01 6.011378309481893618e-03
6.001319256168461288e+04 9.711490180545317985e-01 5.894001755731379660e-03
6.001319259648038860e+04 9.751489747437360744e-01 5.963562382554720917e-03
6.001319263127616432e+04 9.890094763934585975e-01 6.223887113243021726e-03
6.001319266607194004e+04 9.653619444151763096e-01 5.941297756187536964e-03
6.001319270086771576e+04 9.825654236965025712e-01 6.072071506105673061e-03
6.001319273566349875e+04 9.725494758682409202e-01 5.946052675027282616e-03
6.001319277045927447e+04 9.822220964254551046e-01 5.977411633227808045e-03
6.001319280525505019e+04 9.833785790755374956e-01 6.014289752243471426e-03
6.001319284005083318e+04 9.735931769347374587e-01 6.061039934307700487e-03
6.001319287484660890e+04 9.727553192797857573e-01 6.014429917950356308e-03
6.001319290964238462e+04 9.697682275959914611e-01 6.021144108600991890e-03
6.001319294443816034e+04 9.736861326887040757e-01 6.183960374382059706e-03
6.001319297923393606e+04 9.602891990379774922e-01 5.934366488130445733e-03
6.001319301402971905e+04 9.823366586016381019e-01 6.113976852246447158e-03
6.001319304882549477e+04 9.733321284627246550e-01 6.058638198427217236e-03
6.001319308362127049e+04 9.586149846662350704e-01 5.930616048546467726e-03
6.001319311841705348e+04 9.500620273156357154e-01 5.892860307909806791e-03
6.001319315321282920e+04 9.601203096807056081e-01 5.883957533238229169e-03
6.001319318800860492e+04 9.583910525563976712e-01 5.852267848575413468e-03
6.001319322280438064e+04 9.757093951943900390e-01 5.980949290103931490e-03
6.001319325760015636e+04 9.684626704100602890e-01 5.915087652225885576e-03
6.001319329239593208e+04 9.535005266352016839e-01 5.782923819904879810e-03
6.001319332719170779e+04 9.637506815915340974e-01 5.942763837016853609e-03
6.001319336198749079e+04 9.601181155881247653e-01 5.855691993793025844e-03
6.001319339678326651e+04 9.633385976689868846e-01 5.834110268244381559e-03
6.001319343157904223e+04 9.547008917443481346e-01 5.850029176483961639e-03
6.001319346637481794e+04 9.618080252538815378e-01 6.066588629847269321e-03
6.001319350117059366e+04 9.748518866803759231e-01 6.088301626804348832e-03
6.001319353596637666e+04 9.739856849499244351e-01 6.081623944047404029e-03
6.001319357076215238e+04 9.568544851763022274e-01 5.915978778383312355e-03
6.001319360555792809e+04 9.598091350649853304e-01 6.058199398796293954e-03
6.001319364035370381e+04 9.547447609152112102e-01 5.835300233619677285e-03
6.001319367514947953e+04 9.589254598652072747e-01 5.937762495195966772e-03
6.001319370994526253e+04 9.676006074125923506e-01 5.932181697640665635e-03
6.001319374474103824e+04 9.804066672431084317e-01 5.998657122787007245e-03
6.001319377953681396e+04 9.678800562626794779e-01 5.877939264156874753e-03
6.001319381433258968e+04 9.671685431387065934e-01 5.861551331641450847e-03
6.001319384912836540e+04 9.571328166207649923e-01 5.878070491038188405e-03
6.001319388392414839e+04 9.784106643481591536e-01 6.104310346266270809e-03
6.001319391871992411e+04 9.711971122446748650e-01 5.987824100941707348e-03
6.001319395351569983e+04 9.701961949717643474e-01 5.898475490418102207e-03
6.001319398831148283e+04 9.669425040945054395e-01 5.828955461398780541e-03
6.001319402310725854e+04 9.805942411196871822e-01 5.931809097687505347e-03
6.001319405790303426e+04 9.577931092683006353e-01 5.803573337878123288e-03
6.001319409269880998e+04 9.605165634489516435e-01 5.843532097288757152e-03
6.001319412749458570e+04 9.720506392488963421e-01 5.887696278180278714e-03
6.001319416229036869e+04 9.677101845149113091e-01 5.817862347661998182e-03
6.001319419708614441e+04 9.779735425682789529e-01 6.068680747732040255e-03
6.001319423188192013e+04 9.720011411965102655e-01 5.815572969663725805e-03
6.001319426667769585e+04 9.917743221752463034e-01 5.950288277785664888e-03
6.001319430147347157e+04 9.813666006711500023e-01 5.904664335528694678e-03
6.001319433626925456e+04 9.889792941307214980e-01 6.089974095453771358e-03
6.001319437106503028e+04 9.849995283426693504e-01 6.102061836934382678e-03
6.001319440586080600e+04 9.759215403730806537e-01 5.853290213252297473e-03
6.001319444065658172e+04 9.761288411673333387e-01 5.846431323568466315e-03
6.001319447545235744e+04 9.871948094053173417e-01 5.889915856926854036e-03
6.001319451024814043e+04 9.939990647501226739e-01 5.929901289279277191e-03
6.001319454504391615e+04 9.973940148818400964e-01 6.040483933603998934e-03
6.001319457983969187e+04 9.854873783588687930e-01 5.849984286990850268e-03
6.001319461463547486e+04 9.859052429340720014e-01 5.965398164457635238e-03
6.001319464943125058e+04 1.006440765803371162e+00 6.280370324041205723e-03
6.001319468422702630e+04 9.869413929370478566e-01 5.920588207422156773e-03
6.001319471902280202e+04 9.953671903982969082e-01 5.984333817199066763e-03
6.001319475381857774e+04 1.001295148549005809e+00 5.994412662656376997e-03
6.001319478861436073e+04 1.005738487238350798e+00 6.069254310345232641e-03
6.001319482341013645e+04 1.017569429291248717e+00 6.221894917382256480e-03
6.001319485820591217e+04 1.007481952674676773e+00 6.073606758238567042e-03
6.001319489300168789e+04 9.970820378249211080e-01 6.009568569787664821e-03
6.001319492779746361e+04 9.891259318371907749e-01 5.885096833713904588e-03
6.001319496259324660e+04 1.002651027546343609e+00 6.137453325044230426e-03
6.001319499738902232e+04 1.005760609398634653e+00 6.093434290047494706e-03
6.001319503218479804e+04 9.942508459439474144e-01 6.015479025041169450e-03
6.001319506698058103e+04 1.011678181250242670e+00 6.110751088674654628e-03
6.001319510177635675e+04 9.916204657145147872e-01 5.980290540276143353e-03
6.001319513657213247e+04 1.008867488251283140e+00 6.046704683793332688e-03
6.001319517136790819e+04 1.019561647499942270e+00 6.134561404543437124e-03
6.001319520616368391e+04 1.009011366951626743e+00 6.109836367944085356e-03
6.001319524095946690e+04 1.001095673129869024e+00 6.007137176404580246e-03
6.001319527575524262e+04 1.018624699220966434e+00 6.109591859725023964e-03
6.001319531055101834e+04 1.013027394843097673e+00 6.135449389817092952e-03
6.001319534534679406e+04 1.001624382763944388e+00 6.028598804247661987e-03
6.001319538014256977e+04 9.998120287140804807e-01 5.987039157353242838e-03
6.001319541493835277e+04 1.008971372687199164e+00 6.103942884975423894e-03
6.001319544973412849e+04 1.010948448670222044e+00 6.095996467287670591e-03
6.001319548452990421e+04 1.008309230261769329e+00 6.080341863788267000e-03
6.001319551932567992e+04 1.016318621073504014e+00 6.145782626139510707e-03
6.001319555412145564e+04 1.027525264590584131e+00 6.094078655275524982e-03
6.001319558891723864e+04 1.029797218051379915e+00 6.146465407850954660e-03
6.001319562371301436e+04 1.017186221431127136e+00 6.097716745295572206e-03
6.001319565850879007e+04 1.005173782400382132e+00 6.003122184607866813e-03
6.001319569330456579e+04 1.010947986986491909e+00 6.151112452809560927e-03
6.001319572810034151e+04 1.005665363403044577e+00 6.003451178223952883e-03
6.001319576289612451e+04 1.009276609393047419e+00 6.198903713538610541e-03
6.001319579769190022e+04 1.008633390136650654e+00 6.202420114916451510e-03
6.001319583248767594e+04 1.015507195788290185e+00 6.229437227650431487e-03
6.001319586728345166e+04 9.994976514415144786e-01 6.108820105787208903e-03
6.001319590207922738e+04 9.955884387726984253e-01 6.058303579188652026e-03
6.001319593687501037e+04 9.873347516573555138e-01 6.076847006037126332e-03
6.001319597167078609e+04 1.001629286527272455e+00 6.193270452990592805e-03
6.001319600646656181e+04 1.010224755102034244e+00 6.230121118161665271e-03
6.001319604126233753e+04 1.003033915632215889e+00 6.175870085327093452e-03
6.001319607605811325e+04 9.954820174860603554e-01 6.017614704187109788e-03
6.001319611085389624e+04 9.917218005637724598e-01 6.101236573190005341e-03
6.001319614564967196e+04 9.979503222308787613e-01 6.204555229031058494e-03
6.001319618044544768e+04 9.893981235476523306e-01 6.071425507352452670e-03
6.001319621524123068e+04 9.777394490095753232e-01 5.982041466556205569e-03
6.001319625003700639e+04 9.900051178262403440e-01 6.028664332054668902e-03
6.001319628483278211e+04 1.007728330308263587e+00 6.329496539332804539e-03
6.001319631962855783e+04 9.942117572971927997e-01 6.004756003638057719e-03
6.001319635442433355e+04 9.889685869244073668e-01 5.999115384495858939e-03
6.001319638922011654e+04 9.908975893973224203e-01 6.068886780655868840e-03
6.001319642401589226e+04 9.719658001052461360e-01 5.937003032068146474e-03
6.001319645881166798e+04 9.765123484333532167e-01 5.909711850384722492e-03
6.001319649360744370e+04 9.873623987360388154e-01 6.008435713695036567e-03
6.001319652840321942e+04 9.849047240520555357e-01 6.054126344577475012e-03
6.001319656319900241e+04 1.004467865083358502e+00 6.183084898292406754e-03
6.001319659799477813e+04 9.874401882648501383e-01 6.141241942045667576e-03
6.001319663279055385e+04 9.854227692124342131e-01 6.089534488206488003e-03
6.001319666758632957e+04 9.714636566784589089e-01 5.953071361893260902e-03
6.001319670238210529e+04 9.728652762896246031e-01 5.934076089461432120e-03
6.001319673717788828e+04 9.652170204816644672e-01 5.877317258141004190e-03
6.001319677197366400e+04 9.763575777925503907e-01 5.965549256616636473e-03
6.001319680676943972e+04 9.738892656207881471e-01 5.925822969698778600e-03
6.001319684156522271e+04 9.774771367260004507e-01 5.960517733687248354e-03
6.001319687636099843e+04 9.751171131516520596e-01 5.876498030652181279e-03
6.001319691115677415e+04 9.775931925711608406e-01 5.950807379008656722e-03
6.001319694595254987e+04 9.688461403609104350e-01 5.946557744238726087e-03
6.001319698074832559e+04 9.635292827161497931e-01 5.863304373912979310e-03
6.001319701554410858e+04 9.555886145919685326e-01 5.877748697504944775e-03
6.001319705033988430e+04 9.726741061589145865e-01 5.900198612859354139e-03
6.001319708513566002e+04 9.707419186123190658e-01 5.953802491187844964e-03
6.001319711993143574e+04 9.714798677176522679e-01 5.980895999235232713e-03
6.001319715472721145e+04 9.563945707408175734e-01 5.857513881522997783e-03
6.001319718952299445e+04 9.646391913902073734e-01 5.857237378008168550e-03
6.001319722431877017e+04 9.682409393699551448e-01 5.844959305728279764e-03
6.001319725911454589e+04 9.748768017173728984e-01 5.969863174546322440e-03
6.001319729391032888e+04 9.651858716569728935e-01 5.853119012582930734e-03
6.001319732870610460e+04 9.663155260009400616e-01 5.805653438553467875e-03
6.001319736350188032e+04 9.827404631972309623e-01 5.942347466957077773e-03
6.001319739829765604e+04 9.744853294548563305e-01 5.905650518400426020e-03
6.001319743309343175e+04 9.694966918388803201e-01 5.845470952325282181e-03
6.001319746788921475e+04 9.717139077340387621e-01 5.887529292412396233e-03
6.001319750268499047e+04 9.698325662466871222e-01 5.827033232687275389e-03
6.001319753748076619e+04 9.693147165010649324e-01 5.852239383107579913e-03
6.001319757227654191e+04 9.775469493067059368e-01 5.885449110406189462e-03
6.001319760707231762e+04 9.679440201403988198e-01 5.820458680804851438e-03
6.001319764186810062e+04 9.825043344955128877e-01 5.913081874835280326e-03
6.001319767666387634e+04 9.674425668844661708e-01 5.800183032482020967e-03
6.001319771145965206e+04 9.704447352432645779e-01 5.792643713345623988e-03
6.001319774625542777e+04 9.713056540625232271e-01 5.831991720235050330e-03
6.001319778105120349e+04 9.678518504727604554e-01 5.740755899931468051e-03
6.001319781584698649e+04 9.723779566321899548e-01 5.920131344036451589e-03
6.001319785064276221e+04 9.754456928566165308e-01 5.924481424557359426e-03
6.001319788543853792e+04 9.762404717908264029e-01 5.865469397622084455e-03
6.001319792023431364e+04 9.759456974366647053e-01 5.851602026645491388e-03
6.001319795503008936e+04 9.713906680585266962e-01 5.793456941062045777e-03
6.001319798982587236e+04 9.700334162184501841e-01 5.829151588043980994e-03
6.001319802462164807e+04 9.816320830714723167e-01 5.909330916328577217e-03
6.001319805941742379e+04 9.922308647249367120e-01 5.996954134120116575e-03
6.001319809421320679e+04 9.945410966132862685e-01 5.910148079436511673e-03
6.001319812900898251e+04 9.831258398299339563e-01 5.855675537091577232e-03
6.001319816380475822e+04 9.825184931688486500e-01 5.940907274316532642e-03
6.001319819860053394e+04 9.768128253374647185e-01 5.816388965492156303e-03
6.001319823339630966e+04 9.893089063908965253e-01 5.972741112720268176e-03
6.001319826819209266e+04 1.000197533695190710e+00 6.024425335065876873e-03
6.001319830298786837e+04 9.905699592933830955e-01 5.894962464360397475e-03
6.001319833778364409e+04 9.997601307982139085e-01 5.961282350518763359e-03
6.001319837257941981e+04 9.991958059977456008e-01 6.055171383717858520e-03
6.001319840737519553e+04 1.019215593938511910e+00 6.607017311313155561e-03
6.001319844217097852e+04 1.011048146065901543e+00 6.551633574879668458e-03
6.001319847696675424e+04 1.006863926562858280e+00 6.074634604430239129e-03
6.001319851176252996e+04 1.002137272860618822e+00 6.020636062295899558e-03
6.001319854655830568e+04 1.010129166825495250e+00 6.111403848272399866e-03
6.001319858135408140e+04 1.009439731913525984e+00 6.102099397211986111e-03
6.001319861614986439e+04 9.996211614237313636e-01 6.085171114708658700e-03
6.001319865094564011e+04 1.007584114790621710e+00 6.111959430417764072e-03
6.001319868574141583e+04 1.002332066158217128e+00 5.989357816041480757e-03
6.001319872053719155e+04 1.006065490766225423e+00 5.985670348231041452e-03
6.001319875533296727e+04 1.011366591016171990e+00 6.130533972175340740e-03
6.001319879012875026e+04 1.002301164785430965e+00 6.131818647382876290e-03
6.001319882492452598e+04 1.006868892042314556e+00 6.075076588499390279e-03
6.001319885972030170e+04 1.016496851170402227e+00 6.063416247080731167e-03
6.001319889451608469e+04 1.006170664340081622e+00 5.907346797674666722e-03
6.001319892931186041e+04 1.001449666714101738e+00 5.966597110070808938e-03
6.001319896410763613e+04 1.006312772391257937e+00 6.070592245738600998e-03
6.001319899890341185e+04 9.980276553649006788e-01 5.918452354044530066e-03
6.001319903369918757e+04 1.013850056704782565e+00 5.992770557278374183e-03
6.001319906849497056e+04 1.005907653533945734e+00 5.885141476441260559e-03
6.001319910329074628e+04 1.029780714651501894e+00 6.124038318698512944e-03
6.001319913808652200e+04 1.015925880515834656e+00 6.021226379266339003e-03
6.001319917288230499e+04 1.019025489931079109e+00 5.985220042705863448e-03
6.001319920767808071e+04 1.017840042423269420e+00 6.049752689880373568e-03
6.001319924247385643e+04 1.025955578350899122e+00 6.235020437636506867e-03
6.001319927726963215e+04 1.019776147066314032e+00 6.048738714191099174e-03
6.001319931206540787e+04 1.025737183544298325e+00 6.206382206254086598e-03
6.001319934686119086e+04 1.016872501274625140e+00 5.939546959422639834e-03
6.001319938165696658e+04 1.026453190502495172e+00 6.048265498880077591e-03
6.001319941645274230e+04 1.013085763123830141e+00 6.062163578566662214e-03
6.001319945124851802e+04 1.005152102906196276e+00 5.917337892614857840e-03
6.001319948604429374e+04 1.009245060705604047e+00 5.925604367905409377e-03
6.001319952084007673e+04 1.007214811823430756e+00 5.896777247597752812e-03
6.001319955563585245e+04 1.010557082749471425e+00 5.916328965053011674e-03
6.001319959043162817e+04 1.016199522314415571e+00 5.992594982692826810e-03
6.001319962522741116e+04 1.020078562760077467e+00 6.068291985544053448e-03
6.001319966002318688e+04 1.011032366483235911e+00 5.978890722884111671e-03
6.001319969481896260e+04 1.005545362909249452e+00 5.968671615372853415e-03
6.001319972961473832e+04 9.944099634451605274e-01 5.958011238449411294e-03
6.001319976441051404e+04 1.011905727595549420e+00 6.113787743440316121e-03
6.001319979920629703e+04 1.006106241939394463e+00 6.041705913931093644e-03
6.001319983400207275e+04 1.007014849937661438e+00 5.927572653380505825e-03
6.001319986879784847e+04 1.020556623942667773e+00 6.087338756781048715e-03
6.001319990359363146e+04 1.012885092867331860e+00 5.975931555033497759e-03
6.001319993838940718e+04 1.022558669485120975e+00 6.031282319597159290e-03
6.001319997318518290e+04 1.003006678914533989e+00 5.910230226317592962e-03
6.001320000798095862e+04 1.012519877989517925e+00 6.235640571455056645e-03
6.001320004277673434e+04 1.005529660930551072e+00 6.015455999758602575e-03
6.001320007757251733e+04 1.015699890347431911e+00 5.998541979121219461e-03
6.001320011236829305e+04 1.029478910797255065e+00 6.080796113005305058e-03
6.001320014716406877e+04 1.017327058308035381e+00 6.095096454253109454e-03
6.001320018195984449e+04 1.021017073945640341e+00 6.140539687103060626e-03
6.001320021675562020e+04 9.991558631928846301e-01 5.994628393475112844e-03
6.001320025155140320e+04 1.008983054636646948e+00 6.097998980849126185e-03
6.001320028634717892e+04 1.013149490822855325e+00 5.978022552741314027e-03
6.001320032114295464e+04 1.002853223842291586e+00 5.947342731706767652e-03
6.001320035593873035e+04 1.016017947522209308e+00 6.090097887533624764e-03
6.001320039073450607e+04 1.008657233158225752e+00 6.021220096620605484e-03
6.001320042553028907e+04 9.878676709465517014e-01 5.887136070994566407e-03
6.001320046032606479e+04 1.009871754121843823e+00 6.105793951364186199e-03
6.001320049512184050e+04 9.982557342520335109e-01 6.048752010959747120e-03
6.001320052991761622e+04 9.996558679839787631e-01 5.966134638641241127e-03
6.001320056471339194e+04 1.006675176563810004e+00 6.052394947234944131e-03
6.001320059950917494e+04 1.007498209400504274e+00 6.137302346875015552e-03
6.001320063430495065e+04 1.007442620170218905e+00 6.109370933842507047e-03
6.001320066910072637e+04 9.989189709241500514e-01 6.028175315802888380e-03
6.001320070389650209e+04 9.809466003979229187e-01 5.907066513332311433e-03
6.001320073869227781e+04 9.866082489988780013e-01 5.953074005160922076e-03
6.001320077348806080e+04 9.846281198392207168e-01 6.017699269891833326e-03
6.001320080828383652e+04 9.872750915982019260e-01 5.927014999518779789e-03
6.001320084307961224e+04 9.962889003390672515e-01 6.006298898950156694e-03
6.001320087787539524e+04 9.995047424721263951e-01 6.056236925116042363e-03
6.001320091267117095e+04 9.903668818154910403e-01 5.856893903366354980e-03
6.001320094746694667e+04 9.917009670403960087e-01 5.924174972358460176e-03
6.001320098226272239e+04 9.853172686576112671e-01 5.892556921709622871e-03
6.001320101705849811e+04 1.000141737721008006e+00 6.037511615853570143e-03
6.001320105185428110e+04 9.803987408653855873e-01 5.841995754882506331e-03
6.001320108665005682e+04 9.955411264156596163e-01 5.904749348820005801e-03
6.001320112144583254e+04 9.897227478305729020e-01 5.858713004644117324e-03
6.001320115624160826e+04 9.814050334304358358e-01 5.865759067312021312e-03
6.001320119103738398e+04 9.775497399680113109e-01 5.755819228448221837e-03
6.001320122583316697e+04 9.818724318040802368e-01 5.824576423963422241e-03
6.001320126062894269e+04 1.001231761705679624e+00 6.044049911159138713e-03
6.001320129542471841e+04 9.886492113935854142e-01 5.845866732131097844e-03
6.001320133022050140e+04 9.804892406410483652e-01 5.719902006533356120e-03
6.001320136501627712e+04 9.976687146673453022e-01 5.908961309115167392e-03
6.001320139981205284e+04 9.969287800808266375e-01 5.910316673404295527e-03
6.001320143460782856e+04 9.863172712724727065e-01 5.904884373224001184e-03
6.001320146940360428e+04 1.000544632020586633e+00 5.977869725781646826e-03
6.001320150419938727e+04 1.005583556576168158e+00 5.987403017245281241e-03
6.001320153899516299e+04 1.000273665924758637e+00 5.923806813031110528e-03
6.001320157379093871e+04 1.007235089884288781e+00 6.126349285293440465e-03
6.001320160858672170e+04 9.940797192873698229e-01 5.826605321852509380e-03
6.001320164338249742e+04 1.004914138526052048e+00 6.066043447121127578e-03
6.001320167817827314e+04 1.004166176919385256e+00 6.007232489073751486e-03
6.001320171297404886e+04 1.006003563240209342e+00 5.932018939043135625e-03
6.001320174776982458e+04 9.883544334830687283e-01 5.834413538313061760e-03
6.001320178256560757e+04 1.006318178498021521e+00 6.004822089267639225e-03
6.001320181736138329e+04 9.986188267025729592e-01 5.953333136099859570e-03
6.001320185215715901e+04 1.017328587810360174e+00 6.014029947113647655e-03
6.001320188695293473e+04 1.023853654395005197e+00 6.181130016878106509e-03
6.001320192174871045e+04 1.005583222897190376e+00 5.903720682496560457e-03
6.001320195654449344e+04 1.001994207052096630e+00 5.832058946763621701e-03
6.001320199134026916e+04 9.930443295136138770e-01 5.852180133987192230e-03
6.001320202613604488e+04 1.011447758931362850e+00 5.952805395660076132e-03
6.001320206093182060e+04 1.007983614127273553e+00 5.976032160127901435e-03
6.001320209572759632e+04 1.016447434285710605e+00 6.047619455889202862e-03
6.001320213052337931e+04 1.014357027585350624e+00 5.952475325784906471e-03
6.001320216531915503e+04 1.020908989079033491e+00 5.979705041843095051e-03
6.001320220011493075e+04 1.010623512733693552e+00 5.942707883552333058e-03
6.001320223491070647e+04 1.012746280640587582e+00 5.986775821412291219e-03
6.001320226970648218e+04 1.008938149065071732e+00 5.935380545102540012e-03
6.001320230450226518e+04 1.015876300695959245e+00 6.012602014900374908e-03
6.001320233929804090e+04 1.020687613223101753e+00 5.962621857781466063e-03
6.001320237409381662e+04 1.042352032345839508e+00 6.219570289734170469e-03
6.001320240888959961e+04 1.041183081968533708e+00 6.227946511472962771e-03
6.001320244368537533e+04 1.029730436395909665e+00 6.041279610926346931e-03
6.001320247848115105e+04 1.032020460433358711e+00 6.170935341363444245e-03
6.001320251327692677e+04 1.010581582295509318e+00 5.872179123773372568e-03
6.001320254807270248e+04 1.019439582682897916e+00 6.007092525730599146e-03
6.001320258286848548e+04 1.019733081955898957e+00 6.018647791720871387e-03
6.001320261766426120e+04 1.037117818576354766e+00 6.115159627287192895e-03
6.001320265246003692e+04 1.021362573312022848e+00 5.875396399031552336e-03
6.001320268725581991e+04 1.030996914050085422e+00 6.017679062224568116e-03
6.001320272205159563e+04 1.022629902829049309e+00 6.017800976707944789e-03
6.001320275684737135e+04 1.036015461586212494e+00 6.118779584282715497e-03
6.001320279164314707e+04 1.034129792016939220e+00 6.038944986469168587e-03
6.001320282643892278e+04 1.030754220707670754e+00 5.997690053377095244e-03
6.001320286123470578e+04 1.047484459574605120e+00 6.146423815006332204e-03
6.001320289603048150e+04 1.041985669941307702e+00 6.113580982596215734e-03
6.001320293082625722e+04 1.039137447627999089e+00 6.124691511297387925e-03
6.001320296562203293e+04 1.049234531504380730e+00 6.146904302003131614e-03
6.001320300041780865e+04 1.036534222941519534e+00 6.078178468328969408e-03
6.001320303521359165e+04 1.046102555454416771e+00 6.318930288413984915e-03
6.001320307000936737e+04 1.055530092107028528e+00 6.202810311085446039e-03
6.001320310480514308e+04 1.045660583030755042e+00 6.077937969780720408e-03
6.001320313960091880e+04 1.051619456009692977e+00 6.074529778270800623e-03
6.001320317439669452e+04 1.037687532136362556e+00 6.100997343526010086e-03
6.001320320919247752e+04 1.046427706472234265e+00 6.095510030070661403e-03
6.001320324398825323e+04 1.029662862015712887e+00 5.919822012159192855e-03
6.001320327878402895e+04 1.036924388228738891e+00 6.080826050311361960e-03
6.001320331357980467e+04 1.047651655536180115e+00 6.150668417860552344e-03
6.001320334837558039e+04 1.040838169497072974e+00 6.106803276395276515e-03
6.001320338317136338e+04 1.044380168302199596e+00 6.197425743186890830e-03
6.001320341796713910e+04 1.040562695082811739e+00 6.170417005612559118e-03
6.001320345276291482e+04 1.031683315123047784e+00 6.117327856554779023e-03
6.001320348755869782e+04 1.033877677559430719e+00 5.994308727358782854e-03
6.001320352235447353e+04 1.028317654359557798e+00 6.006899732860945980e-03
6.001320355715024925e+04 1.022444123773564861e+00 5.922495860742193509e-03
6.001320359194602497e+04 1.025793623259524834e+00 5.982421366038697536e-03
6.001320362674180069e+04 1.047896344012458014e+00 6.054027396260599873e-03
6.001320366153758368e+04 1.036206242885882922e+00 6.012976864046044520e-03
6.001320369633335940e+04 1.025437664469442289e+00 5.951765541685938646e-03
6.001320373112913512e+04 1.022876695523842638e+00 6.087027424347821701e-03
6.001320376592491812e+04 1.019922775668409942e+00 5.992604542382005094e-03
6.001320380072069383e+04 1.007699498193244780e+00 5.908494780077635546e-03
6.001320383551646955e+04 1.028920084704933569e+00 6.093248930138031594e-03
6.001320387031224527e+04 1.031247666438013910e+00 6.046440236957991571e-03
6.001320390510802099e+04 1.022496726538347334e+00 6.007322174974721180e-03
6.001320393990380398e+04 1.021973772658704371e+00 6.037069419752024747e-03
6.001320397469957970e+04 1.030575669162763441e+00 6.022635535199535005e-03
6.001320400949535542e+04 1.014220891651406165e+00 5.954972856654684905e-03
6.001320404429113114e+04 1.017067504681721468e+00 5.962758730617295257e-03
6.001320407908690686e+04 1.018155340966916400e+00 5.942882825285566474e-03
6.001320411388268985e+04 1.022213826614028820e+00 6.055707321155117707e-03
6.001320414867846557e+04 1.024914888604958607e+00 6.004653010811494482e-03
6.001320418347424129e+04 1.020013288817395614e+00 5.951907668798816012e-03
6.001320421827002428e+04 1.025588599532930800e+00 6.021448325063100994e-03
6.001320425306580000e+04 1.018962833255999900e+00 5.920305379008541403e-03
6.001320428786157572e+04 1.004769683829807914e+00 5.855985551052976003e-03
6.001320432265735144e+04 1.008037116654739052e+00 5.895530718179819822e-03
6.001320435745312716e+04 9.996528896153437094e-01 5.818969040263079553e-03
6.001320439224891015e+04 1.013756219071566322e+00 5.925038607426959952e-03
6.001320442704468587e+04 1.017404891560611757e+00 5.977545371187553691e-03
6.001320446184046159e+04 1.002598268988989405e+00 5.896677070483053763e-03
6.001320449663623731e+04 1.004615717110292072e+00 5.866529501975986487e-03
6.001320453143201303e+04 1.000020117154187149e+00 5.921227573494305257e-03
6.001320456622779602e+04 1.006185896089930587e+00 5.879265270952017605e-03
6.001320460102357174e+04 1.001335990743828397e+00 5.895894322562012305e-03
6.001320463581934746e+04 9.966871686941763953e-01 5.800210623862536372e-03
6.001320467061512318e+04 9.947156544998992933e-01 5.831934287691284413e-03
6.001320470541089890e+04 9.968573091255121810e-01 5.828176721192273452e-03
6.001320474020668189e+04 9.981400575323292612e-01 5.849899674328194396e-03
6.001320477500245761e+04 9.984785781211011901e-01 5.911744378504019820e-03
6.001320480979823333e+04 9.861374529941110412e-01 5.780758422323051954e-03
6.001320484459400905e+04 9.935143447974392750e-01 5.795978399361020189e-03
6.001320487938978476e+04 9.897721170083012554e-01 5.760350679933598159e-03
6.001320491418556776e+04 9.891161440316607045e-01 5.772203433514915862e-03
6.001320494898134348e+04 1.001859548106674769e+00 5.920767989435637979e-03
6.001320498377711920e+04 9.961310940220201582e-01 5.790833028487219099e-03
6.001320501857290219e+04 9.904800192167131367e-01 5.882994894771010654e-03
6.001320505336867791e+04 1.000966405168021156e+00 6.012104721018404589e-03
6.001320508816445363e+04 9.844266156919336819e-01 5.831012899599159055e-03
6.001320512296022935e+04 9.909748219842323680e-01 5.905591240933907339e-03
6.001320515775600506e+04 9.840171934110755192e-01 5.799002156097575987e-03
6.001320519255178806e+04 9.948820938030887850e-01 5.814991422047372134e-03
6.001320522734756378e+04 9.984119503110847615e-01 5.872475415982659173e-03
6.001320526214333950e+04 9.806100141073900156e-01 5.783254726736749597e-03
6.001320529693911521e+04 9.772745116568879453e-01 5.798740170974698085e-03
6.001320533173489093e+04 9.891311083216678401e-01 5.860591190393987099e-03
6.001320536653067393e+04 9.847607207406892105e-01 5.842845126726114134e-03
6.001320540132644965e+04 9.818237576316090065e-01 5.743116560081134615e-03
6.001320543612222536e+04 9.958395852180690344e-01 5.905766148859079370e-03
6.001320547091800836e+04 9.943252155637177792e-01 5.856895407640294766e-03
6.001320550571378408e+04 9.875432755012750752e-01 5.910209705292429963e-03
6.001320554050955980e+04 9.841418006249619266e-01 5.762324300273854484e-03
6.001320557530533551e+04 9.939284232297721511e-01 5.869709815770112783e-03
6.001320561010111123e+04 9.852742543770628414e-01 5.840015087296699867e-03
6.001320564489689423e+04 9.908149379865431872e-01 5.829918580921788877e-03
6.001320567969266995e+04 9.921403041784080390e-01 5.823860256644301445e-03
6.001320571448844566e+04 9.891093370626639070e-01 5.804129354195279762e-03
6.001320574928422138e+04 1.000916721161954070e+00 5.873561933660244837e-03
6.001320578407999710e+04 9.915008208737223772e-01 5.816477710247269436e-03
6.001320581887578010e+04 9.982715078167393452e-01 5.843936296484628611e-03
6.001320585367155581e+04 9.904554760641687272e-01 5.865603055692196130e-03
6.001320588846733153e+04 9.948452196181519769e-01 5.883825456700220689e-03
6.001320592326310725e+04 1.003079154033206910e+00 5.926924437073530227e-03
6.001320595805888297e+04 9.992637546476659249e-01 5.799408599523176583e-03
6.001320599285466596e+04 9.993825984102820970e-01 5.857393799345350996e-03
6.001320602765044168e+04 1.000492305076063460e+00 5.853598056482259629e-03
6.001320606244621740e+04 9.969466262045415528e-01 5.859392919734426365e-03
6.001320609724200040e+04 1.004830933157068174e+00 5.917076179717319431e-03
6.001320613203777611e+04 1.008764382598869691e+00 5.913025271296536156e-03
6.001320616683355183e+04 1.007862880325124610e+00 5.887747666628351945e-03
6.001320620162933483e+04 9.933827412742327612e-01 5.767815062014521911e-03
6.001320623642511055e+04 1.007347210015729910e+00 5.849368021489415037e-03
6.001320627122088626e+04 1.007926160681568817e+00 5.888528137900905617e-03
6.001320630601666198e+04 1.009553160835672925e+00 5.985602792351264918e-03
6.001320634081243770e+04 1.003470814738955497e+00 5.878738312068763731e-03
6.001320637560822070e+04 1.011818040945888120e+00 5.885496298676532768e-03
6.001320641040399641e+04 1.013231574621219488e+00 5.972594861056347224e-03
6.001320644519977213e+04 1.011676034351180364e+00 6.002242928515393559e-03
6.001320647999554785e+04 1.012345755288589277e+00 5.969322236406659002e-03
6.001320651479132357e+04 1.017376950373632294e+00 5.971605390811519920e-03
6.001320654958710657e+04 1.012566318616056726e+00 5.927135453469079170e-03
6.001320658438288228e+04 1.009215292474411330e+00 5.908840315537982300e-03
6.001320661917865800e+04 1.005278419595015293e+00 5.887245978689881892e-03
6.001320665397443372e+04 1.019351606762190832e+00 6.127152750788129876e-03
6.001320668877020944e+04 1.026533223792805316e+00 6.121710411374060509e-03
6.001320672356599243e+04 1.015155942397232725e+00 5.878803300012529730e-03
6.001320675836176815e+04 1.013032033769304618e+00 5.937608216507239689e-03
6.001320679315754387e+04 1.019739503561470917e+00 5.961676895812356540e-03
6.001320682795332687e+04 1.020468822598999070e+00 6.025860376167274483e-03
6.001320686274910258e+04 1.016039789733640619e+00 6.111909836241279786e-03
6.001320689754487830e+04 1.013756197029588968e+00 5.957152924894247407e-03
6.001320693234065402e+04 1.016037541372749153e+00 6.016318087666741588e-03
6.001320696713642974e+04 1.012784195774010021e+00 6.001407107221285071e-03
6.001320700193221273e+04 1.008391545957606494e+00 5.934233144572090973e-03
6.001320703672798845e+04 1.000087752756204651e+00 5.878858669621017316e-03
6.001320707152376417e+04 1.003500924605529976e+00 5.853063138406353581e-03
6.001320710631954717e+04 1.006382576737142376e+00 5.918783987125591714e-03
6.001320714111532288e+04 1.004832866406390579e+00 5.884762789121394944e-03
6.001320717591109860e+04 1.008402100730024786e+00 5.899313591789148714e-03
6.001320721070687432e+04 9.962843994671600756e-01 5.832867160276064382e-03
6.001320724550265004e+04 1.004748336528104691e+00 5.894096429194737620e-03
6.001320728029843303e+04 1.002305525886214577e+00 5.883059784250327384e-03
6.001320731509420875e+04 1.006272752665916981e+00 5.920538115086116347e-03
6.001320734988998447e+04 1.004064455810352863e+00 5.893893449891830262e-03
6.001320738468576019e+04 9.955094350097344336e-01 5.893242607128815029e-03
6.001320741948153591e+04 1.003043323280273125e+00 5.852525323338441873e-03
6.001320745427731890e+04 1.005950722986859835e+00 5.863711732605969562e-03
6.001320748907309462e+04 1.005944315886495799e+00 5.959282028606328017e-03
6.001320752386887034e+04 1.011435752633906837e+00 5.987305230577313377e-03
6.001320755866464606e+04 9.892283957120602267e-01 5.794539864984890598e-03
6.001320759346042178e+04 9.935863101087260008e-01 5.798480154471649835e-03
6.001320762825620477e+04 9.829243069420630086e-01 5.773135614232862041e-03
6.001320766305198049e+04 9.874262882644807560e-01 5.792373185037206010e-03
6.001320769784775621e+04 1.006198107242339379e+00 6.031426491757572485e-03
6.001320773264353193e+04 9.998404694144897853e-01 5.858471781263223897e-03
6.001320776743930764e+04 9.814948528233502500e-01 5.743469700038026857e-03
6.001320780223509064e+04 9.883868269607367640e-01 5.770690609800914819e-03
6.001320783703086636e+04 9.839989422043340372e-01 5.752994336958862712e-03
6.001320787182664208e+04 9.912734391152540070e-01 5.808063064089474641e-03
6.001320790662242507e+04 9.749187726092010120e-01 5.728182618638112157e-03
6.001320794141820079e+04 9.662396390497013376e-01 5.682361114689000840e-03
6.001320797621397651e+04 9.891082768439045658e-01 5.799850274415096173e-03
6.001320801100975223e+04 9.959838945652514930e-01 5.892725303042694804e-03
6.001320804580552795e+04 9.791282764088502510e-01 5.786988018620552003e-03
6.001320808060131094e+04 9.704797211055321560e-01 5.808096257154469165e-03
6.001320811539708666e+04 9.799459749612959847e-01 5.833521096665795526e-03
6.001320815019286238e+04 9.826606328238101096e-01 5.834249942561826018e-03
6.001320818498863810e+04 9.764122954844539626e-01 5.771810919606935354e-03
6.001320821978441381e+04 9.868960505301557218e-01 5.784372829936914630e-03
6.001320825458019681e+04 9.932836656688031063e-01 5.865686573117920473e-03
6.001320828937597253e+04 9.908481741952149813e-01 5.966604620357916430e-03
6.001320832417174825e+04 9.745948495883012264e-01 5.817470879196632097e-03
6.001320835896752396e+04 9.688171182167378825e-01 5.755521518403068290e-03
6.001320839376329968e+04 9.613677072228712372e-01 5.702257742436360292e-03
6.001320842855908268e+04 9.701460981041776233e-01 5.737077892216063332e-03
6.001320846335485840e+04 9.715464800954509705e-01 5.715799336109252116e-03
6.001320849815063411e+04 9.679076445067898993e-01 5.668921098270507559e-03
6.001320853294641711e+04 9.885062693064887718e-01 5.785318195098803663e-03
6.001320856774219283e+04 9.840020413504566577e-01 5.834175208757973186e-03
6.001320860253796855e+04 9.891404834468491281e-01 5.821231309263211889e-03
6.001320863733374426e+04 9.728438417219208434e-01 5.737633220746217108e-03
6.001320867212951998e+04 9.523667593668753151e-01 5.603239977550705624e-03
6.001320870692530298e+04 9.725559983722549262e-01 5.726639787372970157e-03
6.001320874172107870e+04 9.680088367463629551e-01 5.712918113921526715e-03
6.001320877651685441e+04 9.676682650271863917e-01 5.661329581811072945e-03
6.001320881131263741e+04 9.610308136687268910e-01 5.635957068012145861e-03
6.001320884610841313e+04 9.604741292508816031e-01 5.705676521009261579e-03
6.001320888090418885e+04 9.577048566686195974e-01 5.752986933111208824e-03
6.001320891569996456e+04 9.567442514738060400e-01 5.640367948150880155e-03
6.001320895049574028e+04 9.502505750119895067e-01 5.717405591185681195e-03
6.001320898529152328e+04 9.713091308478926100e-01 5.867261192345671859e-03
6.001320902008729900e+04 9.561759593146414993e-01 5.790286483852139301e-03
6.001320905488307471e+04 9.463091350754648801e-01 5.656518042978856721e-03
6.001320908967885043e+04 9.601735411372744888e-01 5.708315284671823704e-03
6.001320912447462615e+04 9.485872519586220353e-01 5.622350312168776856e-03
6.001320915927040915e+04 9.600770663975769503e-01 5.728445038424487962e-03
6.001320919406618486e+04 9.703813738717469439e-01 5.794845554281104379e-03
6.001320922886196058e+04 9.577749617549025096e-01 5.675992481217521923e-03
6.001320926365774358e+04 9.697136689791947539e-01 5.782129411610630564e-03
6.001320929845351930e+04 9.524370204793275452e-01 5.697549846449983559e-03
6.001320933324929501e+04 9.588228096457308558e-01 5.685202377260062043e-03
6.001320936804507073e+04 9.653262059498493031e-01 5.702084517857361652e-03
6.001320940284084645e+04 9.609087913996808838e-01 5.661118680999805731e-03
6.001320943763662945e+04 9.567315737324670888e-01 5.637658179959524098e-03
6.001320947243240516e+04 9.623546622141432305e-01 5.692684391500273978e-03
6.001320950722818088e+04 9.737734397984937340e-01 5.784948982118249400e-03
6.001320954202396388e+04 9.787922404257706210e-01 5.733369112857080764e-03
6.001320957681973960e+04 9.711029595121835056e-01 5.729852959942222622e-03
6.001320961161551531e+04 9.683994546865145603e-01 5.728891735290990266e-03
6.001320964641129103e+04 9.570370917540101940e-01 5.739384181252097684e-03
6.001320968120706675e+04 9.577448599306050969e-01 5.669451563434011951e-03
6.001320971600284975e+04 9.605285682547555215e-01 5.709199366801217743e-03
6.001320975079862546e+04 9.657287246623257326e-01 5.812485234865234947e-03
6.001416468011598045e+04 1.031664474890014338e+00 6.479990806968804855e-03
6.001416471843941690e+04 1.038541543994945693e+00 6.495135113523782359e-03
6.001416475323519262e+04 1.047029445538206760e+00 6.767301850630926680e-03
6.001416478803096834e+04 1.028308534870929547e+00 6.765624346437028834e-03
6.001416482282674406e+04 1.036218309799856518e+00 6.569580344720308065e-03
6.001416485762252705e+04 1.022331287230487940e+00 6.516505798716241277e-03
6.001416489241830277e+04 1.039712238904231034e+00 6.595357582961276083e-03
6.001416492721407849e+04 1.040204350113937082e+00 6.586324167898113119e-03
6.001416496200985421e+04 1.026408225018579978e+00 6.487060995021551486e-03
6.001416499680562993e+04 1.027961720481734620e+00 6.427469674558797599e-03
6.001416503160140564e+04 1.027792067031447765e+00 6.530448271162870265e-03
6.001416506639718136e+04 1.017216010468902310e+00 6.337192163526644655e-03
6.001416510119296436e+04 1.025343368439613156e+00 6.521144865792189230e-03
6.001416513598874008e+04 1.037632090064344759e+00 6.706435944891172424e-03
6.001416517078451579e+04 1.030097821227005772e+00 6.423943126979577561e-03
6.001416520558029151e+04 1.024646157382061329e+00 6.621901227838836688e-03
6.001416524037606723e+04 1.026013350297440452e+00 6.469415353416758593e-03
6.001416527517185023e+04 1.028319095816314643e+00 6.441401358245051056e-03
6.001416530996762594e+04 1.016216953490717279e+00 6.310238665622731544e-03
6.001416534476340166e+04 1.003177938250505496e+00 6.488742644375848287e-03
6.001416537955917738e+04 1.022289089000165685e+00 6.489764053635995247e-03
6.001416541435495310e+04 1.026525413222615368e+00 6.427027041823838750e-03
6.001416544915072882e+04 1.020971147613910945e+00 6.368770890018620595e-03
6.001416548394650454e+04 1.019621203884117033e+00 6.455185280797373637e-03
6.001416551874228753e+04 1.018968135195428504e+00 6.345495068720089990e-03
6.001416555353806325e+04 1.007140577277955362e+00 6.193112184625241060e-03
6.001416558833383897e+04 1.009177395276151579e+00 6.302065016311838089e-03
6.001416562312961469e+04 1.018392551032424320e+00 6.327152712150434059e-03
6.001416565792539041e+04 1.015968723472979951e+00 6.367082910825854446e-03
6.001416569272116612e+04 1.016890374673049990e+00 6.351108503818884456e-03
6.001416572751694184e+04 1.011686929982357208e+00 6.320173925432294275e-03
6.001416576231272484e+04 1.007580865817070181e+00 6.385412261310468088e-03
6.001416579710850056e+04 1.009917420930154686e+00 6.285631859063272632e-03
6.001416583190427627e+04 1.001585192392966173e+00 6.207656769337276809e-03
6.001416586670005199e+04 1.010313026614469534e+00 6.540589866061714830e-03
6.001416590149582771e+04 9.986651517402627132e-01 6.410325875256171931e-03
6.001416593629160343e+04 1.003799231552332971e+00 6.714092895840819558e-03
6.001416597108737915e+04 1.005065848584181243e+00 6.562900682835370696e-03
6.001416600588316214e+04 1.020142986652843975e+00 6.496619820343933760e-03
6.001416604067893786e+04 1.001460144112626294e+00 6.592224623832402229e-03
6.001416607547471358e+04 1.011944082237527631e+00 6.465461044014179925e-03
6.001416611027048930e+04 1.001176864991423221e+00 6.470480443629391711e-03
6.001416614506626502e+04 1.009512466926295371e+00 6.511647084645980077e-03
6.001416617986204074e+04 1.020483583697471053e+00 6.627475262088021284e-03
6.001416621465781645e+04 1.010695218405893048e+00 6.412038326318801086e-03
6.001416624945359945e+04 1.016535066365369611e+00 6.586516539627054571e-03
6.001416628424937517e+04 1.003544778605884646e+00 6.267765262307599047e-03
6.001416631904515089e+04 1.004644181206638898e+00 6.456183906586410864e-03
6.001416635384092660e+04 1.012450215343538407e+00 6.436983079445414077e-03
6.001416638863670232e+04 1.012879132429242102e+00 6.435476051501441870e-03
6.001416642343247804e+04 1.011701046756584788e+00 6.511925696645180783e-03
6.001416645822825376e+04 1.024807757358104476e+00 6.812089298365614672e-03
6.001416649302403675e+04 1.013517914549125987e+00 6.463753592198983461e-03
6.001416652781981247e+04 1.018243981051173641e+00 6.403436025101562519e-03
6.001416656261558819e+04 1.020215711531691438e+00 6.530861659229875334e-03
6.001416659741136391e+04 1.020087415983939705e+00 6.432279182674106692e-03
6.001416663220713963e+04 1.014940151271558122e+00 6.562341814338782352e-03
6.001416666700292262e+04 1.014945801456655472e+00 6.350913461570386644e-03
6.001416670179869834e+04 1.018798367784848891e+00 6.437503402801673762e-03
6.001416673659447406e+04 1.020793658527830106e+00 6.577927920644875345e-03
6.001416677139024978e+04 1.006748939894542394e+00 6.419280844407800925e-03
6.001416680618602550e+04 1.003508030329795186e+00 6.099676290945875087e-03
6.001416684098180122e+04 1.008783667464912437e+00 6.316962370071690057e-03
6.001416687577757693e+04 1.002094289258370630e+00 6.251307456041688138e-03
6.001416691057335993e+04 1.011984759345956109e+00 6.276597085791793020e-03
6.001416694536913565e+04 1.008319232343489746e+00 6.298785459039085710e-03
6.001416698016491137e+04 1.023622041644584035e+00 6.360053139411150219e-03
6.001416701496068708e+04 9.984877405263369310e-01 6.118364354469823553e-03
6.001416704975646280e+04 1.010156146472630523e+00 6.154558067315038170e-03
6.001416708455223852e+04 9.938552459421668983e-01 6.031980998492300280e-03
6.001416711934801424e+04 9.989576503370068972e-01 6.183817837089358206e-03
6.001416715414379723e+04 1.002100329365892106e+00 6.087084598630220465e-03
6.001416718893957295e+04 1.016271777100162810e+00 6.165015059367119112e-03
6.001416722373534867e+04 1.020099038131663471e+00 6.207583277649807683e-03
6.001416725853112439e+04 1.020082217645687184e+00 6.213387679435100099e-03
6.001416729332690011e+04 1.023521723317970977e+00 6.330807270315238003e-03
6.001416732812268310e+04 1.014918445260382329e+00 6.243932496947338096e-03
6.001416736291845882e+04 1.002788600953431031e+00 6.094063051834873457e-03
6.001416739771423454e+04 1.002722509132284889e+00 6.161550727449658683e-03
6.001416743251001026e+04 1.001639585777575059e+00 6.097252709693985057e-03
6.001416746730578598e+04 1.007537668032836731e+00 6.070066666637693661e-03
6.001416750210156169e+04 1.017859559392637614e+00 6.151784965324924581e-03
6.001416753689733741e+04 1.016447100036643736e+00 6.186979140969717239e-03
6.001416757169312041e+04 1.021015314675167485e+00 6.159121945673253287e-03
6.001416760648889613e+04 1.011498841290382700e+00 6.133303708835360739e-03
6.001416764128467184e+04 1.010479743050460399e+00 6.229661781818452912e-03
6.001416767608044756e+04 1.014480661703645703e+00 6.216925783951876387e-03
6.001416771087622328e+04 1.008618425192972401e+00 6.173958573379143867e-03
6.001416774567200628e+04 1.023189708877039195e+00 6.367105874538473397e-03
6.001416778046778199e+04 1.027831571431763180e+00 6.461339385290397648e-03
6.001416781526355771e+04 1.028147541374424101e+00 6.211340026782223231e-03
6.001416785005933343e+04 1.010297804950155420e+00 6.076719849722664150e-03
6.001416788485510915e+04 1.024918543190028730e+00 6.314495347484087341e-03
6.001416791965088487e+04 1.005029713523677870e+00 6.079867584328778156e-03
6.001416795444666059e+04 1.022716253425894006e+00 6.286169876793926831e-03
6.001416798924244358e+04 1.007450496004923091e+00 6.219898160640702743e-03
6.001416802403821930e+04 1.025422461321525702e+00 6.329501141602632795e-03
6.001416805883399502e+04 1.017429648120957264e+00 6.230542258223368407e-03
6.001416809362977074e+04 1.016301316611803562e+00 6.244350397020282176e-03
6.001416812842554646e+04 1.003684662648731019e+00 6.262064286558026785e-03
6.001416816322132217e+04 1.015231589520692257e+00 6.202270162539198425e-03
6.001416819801709789e+04 1.021253534460479173e+00 6.226903774124479575e-03
6.001416823281288089e+04 1.024402983070671125e+00 6.270433894399643493e-03
6.001416826760865661e+04 1.019935697897982330e+00 6.251429127098581846e-03
6.001416830240443232e+04 1.008240714318853648e+00 6.169677127026015721e-03
6.001416833720020804e+04 1.014173359801726626e+00 6.208063867829355896e-03
6.001416837199598376e+04 1.013438705604460477e+00 6.177251595321438769e-03
6.001416840679175948e+04 1.005643432910742874e+00 6.160371485823185056e-03
6.001416844158753520e+04 1.021676041862061179e+00 6.331771959000178675e-03
6.001416847638331819e+04 1.012013265798652251e+00 6.261351983779457273e-03
6.001416851117909391e+04 1.012289440427515785e+00 6.211915755449762787e-03
6.001416854597486963e+04 1.008849226688174117e+00 6.209822315659002667e-03
6.001416858077064535e+04 1.013311870134123716e+00 6.222620749348589143e-03
6.001416861556642107e+04 1.005079489751995458e+00 6.214544173504429371e-03
6.001416865036219679e+04 9.894690893824502620e-01 6.088718085587552578e-03
6.001416868515797250e+04 9.933994946226212264e-01 6.033510606023599968e-03
6.001416871995375550e+04 9.887689940404588151e-01 5.936178850069834256e-03
6.001416875474953122e+04 1.003115637000932425e+00 6.099160638632377188e-03
6.001416878954530694e+04 9.995124481243964354e-01 6.034364625279236768e-03
6.001416882434108265e+04 9.988229157436214756e-01 6.041192465684556805e-03
6.001416885913685837e+04 1.003728250241193942e+00 6.171806440543829882e-03
6.001416889393263409e+04 9.928846517501865865e-01 6.070115851672218052e-03
6.001416892872840981e+04 9.941117603290017257e-01 6.008392024441355610e-03
6.001416896352419280e+04 9.997231092380569617e-01 6.122811013355150024e-03
6.001416899831996852e+04 9.991622815442294803e-01 6.046008558468956261e-03
6.001416903311574424e+04 1.000999565976785632e+00 6.120800976961796210e-03
6.001416906791151996e+04 9.974445354265460972e-01 6.098760473347946721e-03
6.001416910270729568e+04 1.003878944667200290e+00 6.140386135733635550e-03
6.001416913750307867e+04 9.907288243687140117e-01 6.133125726896448103e-03
6.001416917229885439e+04 9.991373602353088579e-01 6.086973858858460776e-03
6.001416920709463011e+04 9.826392753897179588e-01 5.983179930635688232e-03
6.001416924189040583e+04 9.906738715015457331e-01 5.993163575171120069e-03
6.001416927668618155e+04 1.002106206160898960e+00 6.044650642019656558e-03
6.001416931148195727e+04 1.012974666979865601e+00 6.255327067083521660e-03
6.001416934627773298e+04 9.783178431557116861e-01 5.988042861699158052e-03
6.001416938107351598e+04 9.828075960141771095e-01 6.011437631641948498e-03
6.001416941586929170e+04 9.802464251662055261e-01 6.052712174682804702e-03
6.001416945066506742e+04 9.875690770603932078e-01 6.087389001243240227e-03
6.001416948546084313e+04 9.845896279762127445e-01 6.011539278392667197e-03
6.001416952025661885e+04 9.851718408094202184e-01 6.063966128024162947e-03
6.001416955505240185e+04 9.842963480059661041e-01 6.116174323215783394e-03
6.001416958984817757e+04 9.673349070975357789e-01 5.928447912043784997e-03
6.001416962464395328e+04 9.776762714075994953e-01 6.120844155000765979e-03
6.001416965943972900e+04 9.757098818529255091e-01 6.066299751633749855e-03
6.001416969423550472e+04 9.767318819473868041e-01 5.989830135518748808e-03
6.001416972903128044e+04 9.708674886459383035e-01 6.086802321388382585e-03
6.001416976382705616e+04 9.845659936923223388e-01 6.106285551663162559e-03
6.001416979862283915e+04 9.845842661784784955e-01 6.131382750695145260e-03
6.001416983341861487e+04 9.851471675292589048e-01 6.008923177484411064e-03
6.001416986821439059e+04 9.956198245049884266e-01 6.162281889675540192e-03
6.001416990301016631e+04 9.790611806209712498e-01 6.033937780833597934e-03
6.001416993780594203e+04 9.827821635169845527e-01 5.971546326858799027e-03
6.001416997260172502e+04 9.653200403731151402e-01 5.861980298354033461e-03
6.001417000739750074e+04 9.642547123672875475e-01 5.898707777284754351e-03
6.001417004219327646e+04 9.736817161066023685e-01 6.020523313637478682e-03
6.001417007698905218e+04 9.713769594406759245e-01 6.065434476288786812e-03
6.001417011178482790e+04 9.814006873656206942e-01 5.994107034115161471e-03
6.001417014658060361e+04 9.722673828072707636e-01 5.997242930171596716e-03
6.001417018137637933e+04 9.609998091904538020e-01 5.988189120871297011e-03
6.001417021617216233e+04 9.691778530316229601e-01 6.083681555639971171e-03
6.001417025096793805e+04 9.772536345206325192e-01 6.046472494654415303e-03
6.001417028576371376e+04 9.704390205102636502e-01 6.022503646618228811e-03
6.001417032055948948e+04 9.780648653264569781e-01 6.017811774949549490e-03
6.001417035535526520e+04 9.757249028575132321e-01 6.013853842574891362e-03
6.001417039015104820e+04 9.933429158986761820e-01 6.111920240026201892e-03
6.001417042494682391e+04 9.719513570732977170e-01 5.957234422888146863e-03
6.001417045974259963e+04 9.756350672847248218e-01 6.036252836032967445e-03
6.001417049453837535e+04 9.745037676637283708e-01 6.001095200980651086e-03
6.001417052933415107e+04 9.728201506876715809e-01 5.974188984260073686e-03
6.001417056412992679e+04 9.917004274816523246e-01 6.092870512566146875e-03
6.001417059892570251e+04 9.901502544747753376e-01 6.086253189858418719e-03
6.001417063372148550e+04 9.891543700057595645e-01 6.091060177753128760e-03
6.001417066851726122e+04 9.834405603624026826e-01 6.118066008877251494e-03
6.001417070331303694e+04 9.761167606956439036e-01 6.076790192180617223e-03
6.001417073810881266e+04 9.737052831135603048e-01 5.951768702461101082e-03
6.001417077290458838e+04 9.912351529280798434e-01 6.106736464179030044e-03
6.001417080770036409e+04 9.938610683080479902e-01 6.128904316983642582e-03
6.001417084249613981e+04 9.937585534265634957e-01 6.071740107590292528e-03
6.001417087729192281e+04 9.941139094824334999e-01 6.103751809047351824e-03
6.001417091208769853e+04 9.993591232121086243e-01 6.098248301543841669e-03
6.001417094688347424e+04 9.915723582703271921e-01 6.076587318635226324e-03
6.001417098167924996e+04 9.887621150905474554e-01 6.092738339783389245e-03
6.001417101647502568e+04 9.922197499154115086e-01 6.081075010207938683e-03
6.001417105127080868e+04 9.915721565538623272e-01 6.099396548046846604e-03
6.001417108606658439e+04 1.001076725100331188e+00 6.041801353930578711e-03
6.001417112086236011e+04 9.979158959418139574e-01 6.120174147332972138e-03
6.001417115565813583e+04 9.940195698629274990e-01 6.079841092502771827e-03
6.001417119045391155e+04 9.927812299665049744e-01 6.102142542235582459e-03
6.001417122524968727e+04 9.917021266319118178e-01 6.082645615796569358e-03
6.001417126004546299e+04 9.909155878784271509e-01 6.101965223152097488e-03
6.001417129484124598e+04 9.973900299754565602e-01 6.228988955824804261e-03
6.001417132963702170e+04 1.015365687808584161e+00 6.395897940178895021e-03
6.001417136443279742e+04 1.004276633899409354e+00 6.297918796550888189e-03
6.001417139922857314e+04 9.958688669742682409e-01 6.238713586101070352e-03
6.001417143402434886e+04 1.007114640205067246e+00 6.218265172918734617e-03
6.001417146882012457e+04 1.014155764605097376e+00 6.342166681459600330e-03
6.001417150361590029e+04 1.002359414732873599e+00 6.183416534445321938e-03
6.001417153841168329e+04 1.005188590239986191e+00 6.104610484662728251e-03
6.001417157320745901e+04 1.018753818842692782e+00 6.205134838891273458e-03
6.001417160800323472e+04 1.025708615499695719e+00 6.218235972603449076e-03
6.001417164279901044e+04 1.018776049317968058e+00 6.194128057780351818e-03
6.001417167759478616e+04 1.020881868355034694e+00 6.174956322231569227e-03
6.001417171239056916e+04 1.018303256340622465e+00 6.161334848509961160e-03
6.001417174718634487e+04 1.015820472230361426e+00 6.338682402730004724e-03
6.001417178198212059e+04 1.020024926986906832e+00 6.326746264255386949e-03
6.001417181677789631e+04 1.026655332863050107e+00 6.378586914222400366e-03
6.001417185157367203e+04 1.019611702153501165e+00 6.180516799409175623e-03
6.001417188636944775e+04 1.021025242808026423e+00 6.265447005743052244e-03
6.001417192116522347e+04 1.015842417316129342e+00 6.323554576495226016e-03
6.001417195596100646e+04 1.023507247255181163e+00 6.336121122234888124e-03
6.001417199075678218e+04 1.033145708147677810e+00 6.590372020804235662e-03
6.001417202555255790e+04 1.014368633307948242e+00 6.256992468813989648e-03
6.001417206034833362e+04 1.019284153082283817e+00 6.273819760548057616e-03
6.001417209514410933e+04 1.024870954066595452e+00 6.285245019964704437e-03
6.001417212993989233e+04 1.029146926487530145e+00 6.734310038893491154e-03
6.001417216473566805e+04 1.010940363452539348e+00 6.315586705907805937e-03
6.001417219953144377e+04 1.013753803809280374e+00 6.349622196061166512e-03
6.001417223432721948e+04 1.016591658356154504e+00 6.178060899744635542e-03
6.001417226912299520e+04 1.014540654690173849e+00 6.384098442376853408e-03
6.001417230391877820e+04 1.011269853080360104e+00 6.264231837750993022e-03
6.001417233871455392e+04 1.024530809815679122e+00 6.362255305197853789e-03
6.001417237351032963e+04 1.020094742762288398e+00 6.699580645554633306e-03
6.001417240830610535e+04 1.022848336330713925e+00 6.669589937141273510e-03
6.001417244310188107e+04 1.029611299000645852e+00 6.539556726483449108e-03
6.001417247789765679e+04 1.012330379515500978e+00 6.334440799589863280e-03
6.001417251269343251e+04 1.018797676438420785e+00 6.577028183371256935e-03
6.001417254748921550e+04 1.013071221689412438e+00 6.366774625909854719e-03
6.001417258228499122e+04 1.016980159196434474e+00 6.459412911953411537e-03
6.001417261708076694e+04 1.015694450314978514e+00 6.609862298517892899e-03
6.001417265187654266e+04 1.013509245831480499e+00 6.220349753895992526e-03
6.001417268667231838e+04 1.001947964897338395e+00 6.145377391579551381e-03
6.001417272146810137e+04 1.005884280038765066e+00 6.310319424748150711e-03
6.001417275626387709e+04 9.980529966885955950e-01 6.246238496458062471e-03
6.001417279105965281e+04 9.964863707870867948e-01 6.190649393092793017e-03
6.001417282585542853e+04 1.005771283183874543e+00 6.308535430010279652e-03
6.001417286065120425e+04 1.010828380804217774e+00 6.407441435614042065e-03
6.001417289544698724e+04 1.010526796826216600e+00 6.478235189661243898e-03
6.001417293024276296e+04 1.014291784657563200e+00 6.444662613741172774e-03
6.001417296503853868e+04 1.003811175905092279e+00 6.386123357178373310e-03
6.001417299983431440e+04 1.015294317977022187e+00 6.393843131683988115e-03
6.001417303463009011e+04 1.004950058077652697e+00 6.286152893383157095e-03
6.001417306942586583e+04 1.001962113429687218e+00 6.317051845475433330e-03
6.001417310422164155e+04 9.968818260741140191e-01 6.230181121404124167e-03
6.001417313901742455e+04 9.982996053227616295e-01 6.299859479352018683e-03
6.001417317381320026e+04 9.892147315076341707e-01 6.212806398571374226e-03
6.001417320860897598e+04 9.951894644993428685e-01 6.230145792912617810e-03
6.001417324340475170e+04 9.841812580610237449e-01 6.249999031200361745e-03
6.001417327820052742e+04 9.939140053221463544e-01 6.119035923441380753e-03
6.001417331299631041e+04 9.881225314946449068e-01 6.226592981220890541e-03
6.001417334779208613e+04 9.811243392253293782e-01 6.112474557408766399e-03
6.001417338258786185e+04 9.830756050628386422e-01 6.061621624501359155e-03
6.001417341738363757e+04 9.920318684612783322e-01 6.128683161822027353e-03
6.001417345217941329e+04 9.938625051896636808e-01 6.257421659209594887e-03
6.001417348697518901e+04 9.890300048258028331e-01 6.329378891934621734e-03
6.001417352177096473e+04 1.003179431787611264e+00 6.364655246780288357e-03
6.001417355656674772e+04 9.886974907013521552e-01 6.269792672135159756e-03
6.001417359136252344e+04 9.895217600482294484e-01 6.237103489869892832e-03
6.001417362615829916e+04 9.832723261266749226e-01 6.133718769527166624e-03
6.001417366095407488e+04 9.888938403583047432e-01 6.173736977415398598e-03
6.001417369574985059e+04 9.860443716721085661e-01 6.148878427668170825e-03
6.001417373054562631e+04 9.776535750034848204e-01 6.258423726732091109e-03
6.001417376534140203e+04 9.767819936023188765e-01 6.144701193774868356e-03
6.001417380013718503e+04 9.785290447295892369e-01 6.027778386914705265e-03
6.001417383493296074e+04 9.767281426063172400e-01 6.110770879718762857e-03
6.001417386972873646e+04 9.573766708751206833e-01 5.959681801794097789e-03
6.001417390452451218e+04 9.779601063367050484e-01 6.279129744076858768e-03
6.001417393932028790e+04 9.561516516883257211e-01 5.938810507586871068e-03
6.001417397411606362e+04 9.626368441866471892e-01 5.975546721893481607e-03
6.001417400891183934e+04 9.696911289400917955e-01 6.134456460278099425e-03
6.001417404370762233e+04 9.644556756539061082e-01 6.148492156548844394e-03
6.001417407850339805e+04 9.753307433513228597e-01 6.149451511015252038e-03
6.001417411329917377e+04 9.691952535378229872e-01 5.960979886869822303e-03
6.001417414809494949e+04 9.628169246860112107e-01 5.945301734011402932e-03
6.001417418289072521e+04 9.685708445466825189e-01 5.983910529744503742e-03
6.001417421768650820e+04 9.666800878888480719e-01 5.963625786342034198e-03
6.001417425248228392e+04 9.636725520438260695e-01 5.982790742871751076e-03
6.001417428727805964e+04 9.513056338153553781e-01 5.924301214052380728e-03
6.001417432207383536e+04 9.646032537496593839e-01 6.022125137750486065e-03
6.001417435686961107e+04 9.651514103552006896e-01 6.161064363344209704e-03
6.001417439166539407e+04 9.747941348032220787e-01 6.059577195153166215e-03
6.001417442646116979e+04 9.616645179217155892e-01 5.983523918443132451e-03
6.001417446125694551e+04 9.684843068202960703e-01 5.999568058010716284e-03
6.001417449605272122e+04 9.748340419645566968e-01 6.140703451654169753e-03
6.001417453084849694e+04 9.674031266886486957e-01 6.041199346502182550e-03
6.001417456564427994e+04 9.611554036651915878e-01 5.972443752569526684e-03
6.001417460044005566e+04 9.635781012104318588e-01 5.983288925622418791e-03
6.001417463523583137e+04 9.666783740280291415e-01 6.023454281063743594e-03
6.001417467003160709e+04 9.780033425705147998e-01 6.128394545718330449e-03
6.001417470482738281e+04 9.596982235343286538e-01 5.859103582313531650e-03
6.001417473962316581e+04 9.778925432018336084e-01 6.012638739132948260e-03
6.001417477441894152e+04 9.709847764261833047e-01 6.001205132164974185e-03
6.001417480921471724e+04 9.779468101026834725e-01 6.068228838738281249e-03
6.001417484401049296e+04 9.782716025442733665e-01 6.092392548426671557e-03
6.001417487880626868e+04 9.778940921711342105e-01 6.038726945562258169e-03
6.001417491360205167e+04 9.713865052751681217e-01 6.042888035851750987e-03
6.001417494839782739e+04 9.815545501311374599e-01 6.163682275406121708e-03
6.001417498319360311e+04 9.813774245804397500e-01 6.019378587767311960e-03
6.001417501798937883e+04 9.823362687010699368e-01 6.139835240470901609e-03
6.001417505278515455e+04 9.854764511426684637e-01 6.224576276099304771e-03
6.001417508758093754e+04 9.896410943049142039e-01 6.483019443681032473e-03
6.001417512237671326e+04 9.770630213849862411e-01 6.061354703306246275e-03
6.001417515717248898e+04 9.849441221000766467e-01 6.157167512988614110e-03
6.001417519196826470e+04 9.893593630571234643e-01 6.124279825319331808e-03
6.001417522676404042e+04 9.916489808666973937e-01 6.157101522240538902e-03
6.001417526155981614e+04 9.803380782999313592e-01 6.188721916328546353e-03
6.001417529635559185e+04 9.839977490861608889e-01 6.125609136329607934e-03
6.001417533115137485e+04 9.934154207296603811e-01 6.204717461661464484e-03
6.001417536594715057e+04 9.990089793565370968e-01 6.205247267158268271e-03
6.001417540074292629e+04 1.001388911404554438e+00 6.243475659104737001e-03
6.001417543553870200e+04 9.982077170691169288e-01 6.164627346518123871e-03
6.001417547033447772e+04 1.000054387063681771e+00 6.381583562584357272e-03
6.001417550513025344e+04 1.000419980227450711e+00 6.172954650769968757e-03
6.001417553992602916e+04 9.978098093955704018e-01 6.200310090536790414e-03
6.001417557472181215e+04 1.009774222706251834e+00 6.260859254867665730e-03
6.001417560951758787e+04 9.947058171109827152e-01 6.176034975498111493e-03
6.001417564431336359e+04 1.000672146941772311e+00 6.302299159313187564e-03
6.001417567910913931e+04 1.007470871934438295e+00 6.566441185461448400e-03
6.001417571390491503e+04 1.002639017493381690e+00 6.240538692065642108e-03
6.001417574870069802e+04 1.013733988609603509e+00 6.459478600386373698e-03
6.001417578349647374e+04 1.007245727611782105e+00 6.205278963414915389e-03
6.001417581829224946e+04 1.012173378144612279e+00 6.285576278454440245e-03
6.001417585308802518e+04 1.005942434645285211e+00 6.155466110590287858e-03
6.001417588788380090e+04 9.961355523952460933e-01 6.034106149987008942e-03
6.001417592267957662e+04 1.002910262661962593e+00 6.201488231626817345e-03
6.001417595747535233e+04 1.005235880460019882e+00 6.172391734670915411e-03
6.001417599227113533e+04 9.932670706615533973e-01 6.121619104587447228e-03
6.001417602706691105e+04 1.014402765723812605e+00 6.210013566344996412e-03
6.001417606186268677e+04 1.004473922629904870e+00 6.134256815777731214e-03
6.001417609665846248e+04 1.008831824185941528e+00 6.243452108008240402e-03
6.001417613145423820e+04 9.988929640882296956e-01 6.063917504495110015e-03
6.001417616625002120e+04 1.002091896213434863e+00 6.229781398475266879e-03
6.001417620104579692e+04 1.005184488358330519e+00 6.157163140153971113e-03
6.001417623584157263e+04 1.020064371698661487e+00 6.226364630955502980e-03
6.001417627063734835e+04 1.005002626505510088e+00 6.165259942634206125e-03
6.001417630543312407e+04 9.977018048859358501e-01 6.064293552687035141e-03
6.001417634022890707e+04 1.013065833205737620e+00 6.219071393467274882e-03
6.001417637502468278e+04 9.991716863493705914e-01 6.126600645064196778e-03
6.001417640982045850e+04 1.003241859527513657e+00 6.152716486178661480e-03
6.001417644461623422e+04 9.998048406118055231e-01 6.231085470099984903e-03
6.001417647941200994e+04 1.014718363591380346e+00 6.188655186247376400e-03
6.001417651420778566e+04 9.991614565194283371e-01 6.084050320160781268e-03
6.001417654900356138e+04 9.991070721914245834e-01 6.080654566167709510e-03
6.001417658379934437e+04 1.002972839239800962e+00 6.006177588405819424e-03
6.001417661859512009e+04 1.004180312423125665e+00 6.129353514902628058e-03
6.001417665339089581e+04 9.975445825798430199e-01 5.993963802262105428e-03
6.001417668818667153e+04 9.970389963596134608e-01 6.022236945840646512e-03
6.001417672298244725e+04 1.003343264023360382e+00 6.225334108136210826e-03
6.001417675777823024e+04 9.946175126885608009e-01 6.077334590287622809e-03
6.001417679257400596e+04 9.919423868220946794e-01 6.101628223500059171e-03
6.001417682736978168e+04 1.010993106391854246e+00 6.288339389886517597e-03
6.001417686216555740e+04 1.001666394175732222e+00 6.134286841721795641e-03
6.001417689696133311e+04 9.980228923121732265e-01 6.100538373889140970e-03
6.001417693175710883e+04 9.934416368932993402e-01 6.169275481730524500e-03
6.001417696655288455e+04 9.973941753791326637e-01 6.088335169237916490e-03
6.001417700134866755e+04 9.940233568882773652e-01 6.129289826994684977e-03
6.001417703614444326e+04 9.914343839095235422e-01 6.169388072739843271e-03
6.001417707094021898e+04 9.975076827444835370e-01 6.089568704021264961e-03
6.001417710573599470e+04 9.868635747483325282e-01 6.020347538449174682e-03
6.001417714053177042e+04 9.794184647439110325e-01 6.038733725356655938e-03
6.001417717532755341e+04 9.868767242350469093e-01 6.067130329748527534e-03
6.001417721012332913e+04 9.833430175300346132e-01 6.053316877307901231e-03
6.001417724491910485e+04 1.000338176947331403e+00 6.117581671523352090e-03
6.001417727971488057e+04 9.872037135850811884e-01 6.063234632965390850e-03
6.001417731451065629e+04 9.956227899435182715e-01 6.194732528423940558e-03
6.001417734930643201e+04 9.982879424723472006e-01 6.192856657998554136e-03
6.001417738410220772e+04 9.928117053278506798e-01 6.213394296851536096e-03
6.001417741889799072e+04 9.964455286772936349e-01 6.129718802269567765e-03
6.001417745369376644e+04 9.907705075888387780e-01 6.143183242134012470e-03
6.001417748848954216e+04 1.001761484805298252e+00 6.239744904389507053e-03
6.001417752328531787e+04 9.945871693859288376e-01 6.106935184498131150e-03
6.001417755808109359e+04 1.003863875182676058e+00 6.202524615155782274e-03
6.001417759287687659e+04 9.985953341213454904e-01 6.101144359896247538e-03
6.001417762767265231e+04 9.855125761591281286e-01 6.075291867462812544e-03
6.001417766246842803e+04 9.863692850435376025e-01 6.079054758942989585e-03
6.001417769726420374e+04 9.911561983816478127e-01 6.150723705288406971e-03
6.001417773205997946e+04 9.908653511844066619e-01 6.088045245581283869e-03
6.001417776685576246e+04 9.849465925295557422e-01 6.064203836330907087e-03
6.001417780165153818e+04 9.880849310610522185e-01 6.141940862808422177e-03
6.001417783644731389e+04 9.947675465074004020e-01 6.132954876433944005e-03
6.001417787124308961e+04 9.654884699779314738e-01 5.927842934161715871e-03
6.001417790603886533e+04 9.875241677769379667e-01 6.094557330713541200e-03
6.001417794083464105e+04 9.794800440300808209e-01 6.089484881522739396e-03
6.001417797563041677e+04 9.768725041236075990e-01 6.092917993096470287e-03
6.001417801042619976e+04 9.925681192035126221e-01 6.158179865472368855e-03
6.001417804522197548e+04 9.800780073703434514e-01 6.009967660516583009e-03
6.001417808001775120e+04 9.782783524959464128e-01 5.954968990382776377e-03
6.001417811481352692e+04 9.823409207634938856e-01 6.060190879128771538e-03
6.001417814960930264e+04 9.813258446514728783e-01 5.983703146518397180e-03
6.001417818440508563e+04 9.712666499226926264e-01 6.019858309710197919e-03
6.001417821920086135e+04 9.788942933230819765e-01 6.021600360115234724e-03
6.001417825399663707e+04 9.722882390599990599e-01 6.014322745984973344e-03
6.001417828879241279e+04 9.880391879331075211e-01 6.085297191697361038e-03
6.001417832358818850e+04 9.793163877711684728e-01 5.979368738765235280e-03
6.001417835838396422e+04 9.987560847170575684e-01 6.220046523419310407e-03
6.001417839317973994e+04 9.790044254498561083e-01 5.963611592655826930e-03
6.001417842797552294e+04 9.800871435489194594e-01 5.957354987849229275e-03
6.001417846277129865e+04 9.857860064103186604e-01 6.184190960624646669e-03
6.001417849756707437e+04 9.766398137625753595e-01 5.963197410672170691e-03
6.001417853236285009e+04 9.926901865979902428e-01 6.199741557661368405e-03
6.001417856715862581e+04 9.980052738643879762e-01 6.348486775110228145e-03
6.001417860195440880e+04 1.000280185910761732e+00 6.201698719448668455e-03
6.001417863675018452e+04 9.933186417778392396e-01 6.092087521461416952e-03
6.001417867154596024e+04 9.945545033154421510e-01 6.075501910139308182e-03
6.001417870634173596e+04 9.958799629353239924e-01 6.080518403068415484e-03
6.001417874113751168e+04 9.884689621422612094e-01 5.980592650192208086e-03
6.001417877593328740e+04 9.838309653827955747e-01 6.044859011041378398e-03
6.001417881072906312e+04 1.001912624275516306e+00 6.076195189549942963e-03
6.001417884552484611e+04 1.006502897200570068e+00 6.193466431334776826e-03
6.001417888032062183e+04 1.004220273801890162e+00 6.126991126496954439e-03
6.001417891511639755e+04 9.986430737367718580e-01 6.139383115689244635e-03
6.001417894991217327e+04 1.001604961496243673e+00 6.138147185850500835e-03
6.001417898470794898e+04 9.891405548398091163e-01 5.969695103617972398e-03
6.001417901950373198e+04 9.977425399137495043e-01 6.165380974372687388e-03
6.001417905429950770e+04 1.006885251380988722e+00 6.032822257639301571e-03
6.001417908909528342e+04 1.005776651180386061e+00 6.100593302454056233e-03
6.001417912389105913e+04 9.980559706219788163e-01 6.068782532818453417e-03
6.001417915868683485e+04 1.002534160133454977e+00 6.050290587176101846e-03
6.001417919348261785e+04 1.003112386000019729e+00 6.120460062168508499e-03
6.001417922827839357e+04 1.006946610076042692e+00 6.148473112068259840e-03
6.001417926307416928e+04 1.009778401225365885e+00 6.129208621403819598e-03
6.001417929786994500e+04 1.014527029288854409e+00 6.287473010671873995e-03
6.001417933266572072e+04 1.018110395004224955e+00 6.193807170314087444e-03
6.001417936746150372e+04 1.011063406853035751e+00 6.082602485612011861e-03
6.001417940225727943e+04 1.017888521019487680e+00 6.228063041959378508e-03
6.001417943705305515e+04 1.028313187032291465e+00 6.417247002075555061e-03
6.001417947184883087e+04 1.018726502298234360e+00 6.266334502175587712e-03
6.001417950664460659e+04 1.003216749094273386e+00 6.107638839068703709e-03
6.001417954144038958e+04 1.014110255858703402e+00 6.115294842464870720e-03
6.001417957623616530e+04 1.022267489779091099e+00 6.132515466582709809e-03
6.001417961103194102e+04 1.030323398339830776e+00 6.186655864407170947e-03
6.001417964582771674e+04 1.014533188317253254e+00 6.034211488201297359e-03
6.001417968062349246e+04 1.010005875682139287e+00 6.052630160921457399e-03
6.001417971541927545e+04 1.025517798624247634e+00 6.387518081479833312e-03
6.001417975021505117e+04 1.019724162402329215e+00 6.237831576693938368e-03
6.001417978501082689e+04 1.013472848093444956e+00 6.098761747201769494e-03
6.001417981980660261e+04 1.012576611126410731e+00 6.226532831527064119e-03
6.001417985460237833e+04 1.026873236098082121e+00 6.351114890358962491e-03
6.001417988939816132e+04 1.026404090660147261e+00 6.269460431469598902e-03
6.001417992419393704e+04 1.008381048149453063e+00 6.165499508883938093e-03
6.001417995898971276e+04 1.021049474855768358e+00 6.269880803187924401e-03
6.001417999378548848e+04 1.006208356695374784e+00 6.180669145304820873e-03
6.001418002858126420e+04 1.014320592521832154e+00 6.369787541716146785e-03
6.001418006337703991e+04 1.016641994465438126e+00 6.349647892624305998e-03
6.001418009817281563e+04 1.035561526559219292e+00 6.369024611247350517e-03
6.001418013296859863e+04 1.012016279532881535e+00 6.166287459048578126e-03
6.001418016776437435e+04 1.017515293128711917e+00 6.208498894832883801e-03
6.001418020256015006e+04 1.018884395825001343e+00 6.269997249260358257e-03
6.001418023735592578e+04 1.029540587575433763e+00 6.350470209904243712e-03
6.001418027215170150e+04 1.019146361340440121e+00 6.222321609947204998e-03
6.001418030694748450e+04 1.013950342039664720e+00 6.204298215875094294e-03
6.001418034174326021e+04 1.017725739193939605e+00 6.225282989262333894e-03
6.001418037653903593e+04 1.020006262642853656e+00 6.343591290360381559e-03
6.001418041133481165e+04 1.029053078181200398e+00 6.461633981473269457e-03
6.001418044613058737e+04 1.022188149249028788e+00 6.474310420912439065e-03
6.001418048092636309e+04 1.015290663181324327e+00 6.255849042104579330e-03
6.001418051572213881e+04 1.016020743314105523e+00 6.223030650615946589e-03
6.001418055051792180e+04 1.029980314838718769e+00 6.378936941979500459e-03
6.001418058531369752e+04 1.021540518383749596e+00 6.221468748697254331e-03
6.001418062010947324e+04 1.022680492246069273e+00 6.287119914097786914e-03
6.001418065490524896e+04 1.027406908169725686e+00 6.332193579476164819e-03
6.001418068970102468e+04 1.027077289812160732e+00 6.354242589197440366e-03
6.001418072449680767e+04 1.013619459164569303e+00 6.135458426264678820e-03
6.001418075929258339e+04 1.016088186327414045e+00 6.156767499188943275e-03
6.001418079408835911e+04 1.009050565053452697e+00 6.124716440636255449e-03
6.001418082888413483e+04 1.010036812227456782e+00 6.143472699725723192e-03
6.001418086367991054e+04 1.025583701987110130e+00 6.344020846661614643e-03
6.001418089847569354e+04 1.022248718614515051e+00 6.196578641812473288e-03
6.001418093327146926e+04 1.020191633461752012e+00 6.335365256101340575e-03
6.001418096806724498e+04 1.004906770928744919e+00 6.212657042294230519e-03
6.001418100286302069e+04 1.006961618515004320e+00 6.221973265037397845e-03
6.001418103765879641e+04 1.008816574560454482e+00 6.213020919207053010e-03
6.001418107245457941e+04 1.002791577230187858e+00 6.137321110012989439e-03
6.001418110725035513e+04 9.954820316946424441e-01 6.158989328393896408e-03
6.001418114204613084e+04 1.001353103597973249e+00 6.219320771731781314e-03
6.001418117684190656e+04 1.012736964949133345e+00 6.216907113510934842e-03
6.001418121163768228e+04 1.009516480829422802e+00 6.227990554562042209e-03
6.001418124643346528e+04 9.949648221667226622e-01 6.088205232137713745e-03
6.001418128122924099e+04 1.006585138084347353e+00 6.147753873492737067e-03
6.001418131602501671e+04 9.973266300783076854e-01 6.122719724838288774e-03
6.001418135082079243e+04 9.989944897758860076e-01 6.129979973525440627e-03
6.001418138561656815e+04 1.002144051576677075e+00 6.152848349395753473e-03
6.001418142041234387e+04 9.890842903659938790e-01 6.023905715207137843e-03
6.001418145520811959e+04 9.844943104455752270e-01 6.050295818249027367e-03
6.001418149000390258e+04 9.807511042105238053e-01 5.932278078077510633e-03
6.001418152479967830e+04 9.880843625010864439e-01 6.149067420890698410e-03
6.001418155959545402e+04 9.849967726473972673e-01 6.075387349556719309e-03
6.001418159439122974e+04 9.827885491160951448e-01 6.051334145791514504e-03
6.001418162918700546e+04 9.818663653731710683e-01 5.988189718740316060e-03
6.001418166398278845e+04 9.947349316358664595e-01 6.105525185948377891e-03
6.001418169877856417e+04 9.903513382874266080e-01 6.054477649341365349e-03
6.001418173357433989e+04 9.897101245431936256e-01 6.048622681102831279e-03
6.001418176837011561e+04 9.922676551994618066e-01 6.014224169106951838e-03
6.001418180316589132e+04 9.899053220598601488e-01 6.059233506074322012e-03
6.001418183796166704e+04 9.977151726549915445e-01 6.116920151908406510e-03
6.001418187275744276e+04 9.949840947288064452e-01 6.038816377414494424e-03
6.001418190755322576e+04 9.856063272436067502e-01 5.992034518902661540e-03
6.001418194234900147e+04 9.870037715071355855e-01 5.964405028085476533e-03
6.001418197714477719e+04 9.928044387765783130e-01 5.971706513863687081e-03
6.001418201194055291e+04 9.866703592340815288e-01 6.049517166974544349e-03
6.001418204673632863e+04 9.865954395938837385e-01 6.060741474750814747e-03
6.001418208153211162e+04 9.912497597955337580e-01 6.060354367189996726e-03
6.001418211632788734e+04 9.819908591105173112e-01 6.030825735398041149e-03
6.001418215112366306e+04 9.926098433603276483e-01 6.074064874853348298e-03
6.001418218591943878e+04 9.999636048582627446e-01 6.128213227647979003e-03
6.001418222071521450e+04 9.933983225219570334e-01 6.037679422822335093e-03
6.001418225551099022e+04 9.922653930204229367e-01 5.983167171256990532e-03
6.001418229030676594e+04 9.980706966508238187e-01 6.067569462275622383e-03
6.001418232510254893e+04 9.861551107862013277e-01 6.008099567200562811e-03
6.001418235989832465e+04 1.000673208677264947e+00 6.074896280468523174e-03
6.001418239469410037e+04 9.961762157340763313e-01 6.070020048869972928e-03
6.001418242948987609e+04 1.000383039314081568e+00 6.091707711557996577e-03
6.001418246428565180e+04 1.004931111339592897e+00 6.079361185498026801e-03
6.001418249908143480e+04 9.999446604467959743e-01 6.050731599578353277e-03
6.001418253387721052e+04 9.952052225756362613e-01 6.089732437880707866e-03
6.001418256867298624e+04 9.910174011426732266e-01 6.051381467737470925e-03
6.001418260346876195e+04 9.924038753144129865e-01 5.989361907132776351e-03
6.001418263826453767e+04 1.002590819828467650e+00 6.133851624295584039e-03
6.001418267306032067e+04 9.960608155824635102e-01 6.064550629294903662e-03
6.001418270785609639e+04 1.009353345642576949e+00 6.244555577887127631e-03
6.001418274265187210e+04 9.956529318037480314e-01 6.096679307887846108e-03
6.001418277744764782e+04 1.000556686349933555e+00 6.020161383792271836e-03
6.001418281224342354e+04 9.975284185433699324e-01 6.069875813438409262e-03
6.001418284703919926e+04 9.994330000549441761e-01 6.107304707837847395e-03
6.001418288183497498e+04 9.991627604502022475e-01 6.095215871620479967e-03
6.001418291663075797e+04 1.002755746430029182e+00 6.193592253936597812e-03
6.001418295142653369e+04 1.011273567829257480e+00 6.179190521839639412e-03
6.001418298622230941e+04 1.009375628781705725e+00 6.226658614060269145e-03
6.001418302101808513e+04 1.008762254667162184e+00 6.184770612832883423e-03
6.001418305581386085e+04 1.000768004929974753e+00 6.178344724740436611e-03
6.001418309060964384e+04 1.008075447041957728e+00 6.197056230745593038e-03
6.001418312540541956e+04 1.015671485609235036e+00 6.383785471992923372e-03
6.001418316020119528e+04 1.006893413198809872e+00 6.182647811386643953e-03
6.001418319499697100e+04 1.016981920979590059e+00 6.306142896611350961e-03
6.001418322979274672e+04 1.015557174674699858e+00 6.275888726703025312e-03
6.001418326458852243e+04 1.015428439977045905e+00 6.269401307233373258e-03
6.001418329938429815e+04 1.014617478507291226e+00 6.515794226970966427e-03
6.001418333418008115e+04 1.029903978430422917e+00 6.663042290471828978e-03
6.001418336897585687e+04 1.024566847386350066e+00 6.493848599346257501e-03
6.001418340377163258e+04 1.023161923986900090e+00 6.329875777717033566e-03
6.001418343856741558e+04 1.020188601421895047e+00 6.271984670527100403e-03
6.001418347336319130e+04 1.037858885269277609e+00 6.524683751375246615e-03
6.001418350815896702e+04 1.029355911359094433e+00 6.480851600777375911e-03
6.001418354295474273e+04 1.031362618919394514e+00 6.346858406862444270e-03
6.001418357775051845e+04 1.020213230723897357e+00 6.362582688358893630e-03
6.001418361254630145e+04 1.023428638825948589e+00 6.395089858717603604e-03
6.001418364734207717e+04 1.015523618912914872e+00 6.338121574341908614e-03
6.001418368213785288e+04 1.018475370038029570e+00 6.204670397449247796e-03
6.001418371693362860e+04 1.029610595330413769e+00 6.381042995611329455e-03
6.001418375172940432e+04 1.023579029044674460e+00 6.359777892580332180e-03
6.001418378652518004e+04 1.019195947579919048e+00 6.378072600776933665e-03
6.001418382132095576e+04 1.006281749799033509e+00 6.293422828717798283e-03
6.001418385611673875e+04 1.017665540241513566e+00 6.360954875739417876e-03
6.001418389091251447e+04 1.012223477842484121e+00 6.178478481398754461e-03
6.001418392570829019e+04 1.008586793960715156e+00 6.264543249473938057e-03
6.001418396050407318e+04 1.015796721948279302e+00 6.360039423153882217e-03
6.001418399529984890e+04 1.031172312019159598e+00 6.475749030513713346e-03
6.001418403009562462e+04 1.021277916363700689e+00 6.209748639420473344e-03
6.001418406489140034e+04 1.017093570655656753e+00 6.202264893685400723e-03
6.001418409968717606e+04 1.018594421497130975e+00 6.253268157980915003e-03
6.001418413448295905e+04 1.004474673653198202e+00 6.141003249296890336e-03
6.001418416927873477e+04 1.006672650942091352e+00 6.216143893464150250e-03
6.001418420407451049e+04 1.021929187186099597e+00 6.230185943236396170e-03
6.001418423887028621e+04 1.020866565628425038e+00 6.369058851832171131e-03
6.001418427366606193e+04 1.018487608775975772e+00 6.176562453354412195e-03
6.001418430846184492e+04 1.022381836267761468e+00 6.211087513224803486e-03
6.001418434325762064e+04 1.014473823624044924e+00 6.162272367549405730e-03
6.001418437805339636e+04 1.005501606581714835e+00 6.186206768790506599e-03
6.001418441284917208e+04 1.006590771876143764e+00 6.123001636047006174e-03
6.001418444764494780e+04 1.005173913408150987e+00 6.197977103423179222e-03
6.001418448244072351e+04 1.006664182410364372e+00 6.161305601627779446e-03
6.001418451723649923e+04 1.013241416706721854e+00 6.242500590964759552e-03
6.001418455203228223e+04 1.014067179255524032e+00 6.190381760139851246e-03
6.001418458682805795e+04 1.003523953169740190e+00 6.070695342685302962e-03
6.001418462162383366e+04 1.004880897034141851e+00 6.151704859837394887e-03
6.001418465641960938e+04 9.939762462359809092e-01 6.079900445316417483e-03
6.001418469121538510e+04 9.998797833484047715e-01 6.032146358944393688e-03
6.001418472601116810e+04 1.008341368135671878e+00 6.296459485932640390e-03
6.001418476080694381e+04 1.016009786540064574e+00 6.214159334951868674e-03
6.001418479560271953e+04 9.961687532373456611e-01 6.079602034288460882e-03
6.001418483039849525e+04 1.000169814066125040e+00 6.082871020794191133e-03
6.001418486519427097e+04 1.005639944010289222e+00 6.192018624817260085e-03
6.001418489999004669e+04 1.003986438728304398e+00 6.192165137768488800e-03
6.001418493478582241e+04 9.985909739400345986e-01 6.091902541287799039e-03
6.001418496958160540e+04 1.004619382153959739e+00 6.201024231517590982e-03
6.001418500437738112e+04 1.008404076687223982e+00 6.277820117236379387e-03
6.001418503917315684e+04 1.007346626491681496e+00 6.306661561946871712e-03
6.001418507396893256e+04 1.013403527425558615e+00 6.326290058364322094e-03
6.001418510876470827e+04 1.006354673918400833e+00 6.371637485440277693e-03
6.001418514356049127e+04 1.006320998547731937e+00 6.337113530090123827e-03
6.001418517835626699e+04 9.883906736194324472e-01 6.136956920841089846e-03
6.001418521315204271e+04 9.956060693650314875e-01 6.191584421711892813e-03
6.001418524794781843e+04 9.983131468107979689e-01 6.197257191688665227e-03
6.001418528274359414e+04 9.874962745140447584e-01 6.103890808451971871e-03
6.001418531753937714e+04 9.919822037103956935e-01 6.273745440728908072e-03
6.001418535233515286e+04 9.892110491670441652e-01 6.209540394429474697e-03
6.001418538713092858e+04 9.844721459558102294e-01 6.250125118552217127e-03
6.001418542192670429e+04 9.834127705595712143e-01 6.107633786261105167e-03
6.001418545672248001e+04 9.828465119818389217e-01 6.113651299484578090e-03
6.001418549151825573e+04 9.827492414167242618e-01 6.094716898860863367e-03
6.001418552631403145e+04 9.800202160659597928e-01 6.031606243707647065e-03
6.001418556110981444e+04 9.832916771276180024e-01 6.124815348557322361e-03
6.001418559590559016e+04 9.876184886436618626e-01 6.158311704681567952e-03
6.001418563070136588e+04 9.858289514492722949e-01 6.123477784699612146e-03
6.001418566549714160e+04 9.879206827118901524e-01 6.111884854426560473e-03
6.001418570029291732e+04 9.803056320290176595e-01 6.218043546011962561e-03
6.001418573508869304e+04 9.754441140874159366e-01 6.126307857734341993e-03
6.001418576988446875e+04 9.980123117601356064e-01 6.369023236772849289e-03
6.001418580468025175e+04 9.970458526734935489e-01 6.365376479522844022e-03
6.001418583947602747e+04 9.930092703461143033e-01 6.252823377146977946e-03
6.001418587427180319e+04 9.759811855364054489e-01 6.210052488294024765e-03
6.001418590906757890e+04 9.894260651612920565e-01 6.293702034474587224e-03
6.001418594386335462e+04 9.691948529920215716e-01 6.156297155143377990e-03
6.001418597865913762e+04 9.766168856265589060e-01 6.112146998363261578e-03
6.001418601345491334e+04 9.892460390436671469e-01 6.264324487413653643e-03
6.001418604825068905e+04 9.912905260383806372e-01 6.340818212022969295e-03
6.001418608304646477e+04 9.813946963465591811e-01 6.305143056984712120e-03
6.001418611784224049e+04 9.851265179043717790e-01 6.376106444387065648e-03
6.001418615263801621e+04 9.847740977566041831e-01 6.283850677941174231e-03
6.001418618743379193e+04 9.743862862237370193e-01 6.310454881595924798e-03
6.001418622222957492e+04 9.702186964924442991e-01 6.084257448996275956e-03
6.001418625702535064e+04 9.857533438820397231e-01 6.213142197928140514e-03
6.001418629182112636e+04 9.724087666455378809e-01 6.151197719513206569e-03
6.001418632661690208e+04 9.731247747116331670e-01 6.124173356859981786e-03
6.001418636141267780e+04 9.802774032721222053e-01 6.036427762879871713e-03
6.001418639620846079e+04 9.755050351029351807e-01 6.055209333560280724e-03
6.001418643100423651e+04 9.649829853347295927e-01 6.104417394603748118e-03
6.001418646580001223e+04 9.688208495025985023e-01 6.065395838032599379e-03
6.001418650059578795e+04 9.761560139844559503e-01 6.073320167049653731e-03
6.001418653539156367e+04 9.693420497019368254e-01 5.900213282231427103e-03
6.001418657018734666e+04 9.643727409190883115e-01 5.937770683097681919e-03
6.001418660498312238e+04 9.801270342711220218e-01 6.051734445849917335e-03
6.001418663977889810e+04 9.738264091133993494e-01 5.986687632247017846e-03
6.001418667457467382e+04 9.687452422032397648e-01 5.914539686340746297e-03
6.001418670937044953e+04 9.754223578629441782e-01 6.040430873893456142e-03
6.001418674416623253e+04 9.764220059143473573e-01 6.042898718964150907e-03
6.001418677896200825e+04 9.887175810498484152e-01 6.121203020995305728e-03
6.001418681375778397e+04 9.862521018978585019e-01 6.104774208817671799e-03
6.001418684855355968e+04 9.919729082955831556e-01 6.296017192624897042e-03
6.001418688334933540e+04 1.006972586413641846e+00 6.509882021021832534e-03
6.001418691814511840e+04 1.001516106871551237e+00 6.904842604953934614e-03
6.001418695294089412e+04 9.792283042953529026e-01 6.153420805754922576e-03
6.001418698773666983e+04 9.791249630721955421e-01 6.007892230050718846e-03
6.001418702253244555e+04 9.811689707929254212e-01 6.152471305907237543e-03
6.001418705732822127e+04 9.947530578852419314e-01 6.294599389733579291e-03
6.001418709212400427e+04 1.011326178863116931e+00 6.613170771026717111e-03
6.001418712691977998e+04 1.001654811758571295e+00 6.870395162251285819e-03
6.001418716171555570e+04 9.968525051006037474e-01 6.532946644294378678e-03
6.001418719651133142e+04 9.993159640466704463e-01 6.450382346450315649e-03
6.001418723130710714e+04 1.010948987198856841e+00 6.685524730300185757e-03
6.001418726610289013e+04 9.913774045856872386e-01 6.296274937595148363e-03
6.001418730089866585e+04 9.907525442113794822e-01 6.124355302319087896e-03
6.001418733569444157e+04 9.930768183217274503e-01 6.218007174144290355e-03
6.001418737049021729e+04 9.962036890889933716e-01 6.161646096132500187e-03
6.001418740528599301e+04 1.027060200921041888e+00 6.717456489053087211e-03
6.001418744008176873e+04 1.025205623806422439e+00 6.649673977282022710e-03
6.001418747487754445e+04 9.979456586979079669e-01 6.255646005670183196e-03
6.001418750967332744e+04 1.001856645827626791e+00 6.304831477682328045e-03
6.001418754446910316e+04 1.009925402393974325e+00 6.404898950154856718e-03
6.001418757926487888e+04 1.017911130035225931e+00 6.391785714122500371e-03
6.001418761406065460e+04 1.018490979517937101e+00 6.628149215718234788e-03
6.001418764885643031e+04 1.026919447683120268e+00 6.435954903798835926e-03
6.001418768365221331e+04 1.006632061758214514e+00 6.350639276246073696e-03
6.001418771844798903e+04 1.016376642602929925e+00 6.510352868456774876e-03
6.001418775324376475e+04 1.014981329136521282e+00 6.460530081783692584e-03
6.001418778803954046e+04 1.019385907725373963e+00 6.372616439190305869e-03
6.001418782283531618e+04 1.027128504598389780e+00 6.555903396334996150e-03
6.001418785763109190e+04 1.018533574831638866e+00 6.421969377152471174e-03
6.001418789242686762e+04 1.025486428951613016e+00 6.552892218855504297e-03
6.001418792722265061e+04 1.039198023037500196e+00 6.803094431453339183e-03
6.001418796201842633e+04 1.028645833259328235e+00 6.672030674692156112e-03
6.001418799681420205e+04 1.022199764687357071e+00 6.516261842456466322e-03
6.001418803160997777e+04 1.033308394638470684e+00 6.709641742548158073e-03
6.001418806640575349e+04 1.023009091427962369e+00 6.637436260359646199e-03
6.001418810120153648e+04 1.014717772272901719e+00 6.234760971253730868e-03
6.001418813599731220e+04 1.023386247919609637e+00 6.314540800295058084e-03
6.001418817079308792e+04 1.024779001916730437e+00 6.357767686031992778e-03
6.001418820558886364e+04 1.017216981273870058e+00 6.241029652234075277e-03
6.001418824038463936e+04 1.027175025593380919e+00 6.327105071515165720e-03
6.001418827518042235e+04 1.014926990998611389e+00 6.209209013218436150e-03
6.001418830997619807e+04 1.017603864367366606e+00 6.200898196526819818e-03
6.001418834477197379e+04 1.026857254146421150e+00 6.387362690885995710e-03
6.001418837956774951e+04 1.007892957484693097e+00 6.290586315621995474e-03
6.001418841436352523e+04 1.019442385087235836e+00 6.456187025928337118e-03
6.001418844915930822e+04 1.017132628496724145e+00 6.409103566159332285e-03
6.001418848395508394e+04 1.027132397246118156e+00 6.635452415776165250e-03
6.001418851875085966e+04 1.034545827738045487e+00 6.526090695394147663e-03
6.001418855354663538e+04 1.011821089394742135e+00 6.295653838630964165e-03
6.001418858834241109e+04 1.012187405982180488e+00 6.257800851566026022e-03
6.001418862313819409e+04 1.001877474846142313e+00 6.428633121573800076e-03
6.001418865793396981e+04 1.035860043758194848e+00 6.896270437037926165e-03
6.001418869272974553e+04 1.022566522499456676e+00 6.717263868782772512e-03
6.001418872752552124e+04 1.023521642367584805e+00 6.850919818334965349e-03
6.001418876232129696e+04 1.006179032290315245e+00 6.373427368662069707e-03
6.001418879711707996e+04 1.003212011919673685e+00 6.384399755923273433e-03
6.001418883191285568e+04 1.004448469178031988e+00 6.324450531432828856e-03
6.001418886670863139e+04 1.006928644779200965e+00 6.474147445150455968e-03
6.001418890150440711e+04 1.010431803368671666e+00 6.575560585786407487e-03
6.001418893630018283e+04 1.011400261859763061e+00 6.446425993671948095e-03
6.001418897109595855e+04 1.011271579411797017e+00 6.563967879874711697e-03
6.001418900589173427e+04 1.023584994804444204e+00 6.678682623764491469e-03
6.001418904068751726e+04 1.011389757896670849e+00 6.531048801762759717e-03
6.001418907548329298e+04 1.001728847589923532e+00 6.334937304923074324e-03
6.001418911027906870e+04 1.000983687015574608e+00 6.316572373543086552e-03
6.001418914507484442e+04 1.012412857712192471e+00 6.431929422745908884e-03
6.001418917987062014e+04 1.006022315675491496e+00 6.245478798977253769e-03
6.001418921466640313e+04 9.934958134485767367e-01 6.195310879655809011e-03
6.001418924946217885e+04 1.006116265096403950e+00 6.275168932259768753e-03
6.001418928425795457e+04 9.801832325231981669e-01 6.043203294905296827e-03
6.001418931905373029e+04 9.926152936487233625e-01 6.140123022184845042e-03
6.001418935384950601e+04 9.870575186927662559e-01 6.236772010923293322e-03
6.001418938864528172e+04 9.952772278877671797e-01 6.192852432086868447e-03
6.001418942344105744e+04 9.854584919996710601e-01 6.105586365950471835e-03
6.001418945823684044e+04 9.859647705372895921e-01 6.298153271345509341e-03
6.001418949303261616e+04 9.896621069346150934e-01 6.137909273905107349e-03
6.001418952782839187e+04 9.831624014249500387e-01 6.287048166230552702e-03
6.001418956262416759e+04 9.967527737981006775e-01 6.315812706264967158e-03
6.001418959741994331e+04 9.955148954823428431e-01 6.525486170564597649e-03
6.001418963221572631e+04 9.822803286566658132e-01 6.241235160220622719e-03
6.001418966701150202e+04 9.832335474303366407e-01 6.357635235734549438e-03
6.001418970180727774e+04 9.814489841369957723e-01 6.203785600310512960e-03
6.001418973660305346e+04 9.843484154391786145e-01 6.200757216615824553e-03
6.001418977139882918e+04 9.803250772493717902e-01 6.065720431871132745e-03
6.001418980619460490e+04 9.814945248680819745e-01 6.245464890962722920e-03
6.001418984099038062e+04 9.683706704750734140e-01 6.183971228381865415e-03
6.001418987578616361e+04 9.831548471959631330e-01 6.257251426030945897e-03
6.001418991058193933e+04 9.871777196786394315e-01 6.182498856825453283e-03
6.001418994537771505e+04 9.838002892876982486e-01 6.145718141055733601e-03
6.001418998017349077e+04 9.993980962376023403e-01 6.242079330480447899e-03
6.001419001496926649e+04 9.827558691252423761e-01 6.140067913513709043e-03
6.001419004976504948e+04 9.784923178986479897e-01 6.063729620309853303e-03
6.001419008456082520e+04 9.759531392125830873e-01 6.201864631727047918e-03
6.001419011935660092e+04 9.656568043734834461e-01 6.187726299114791259e-03
6.001419015415237664e+04 9.824849484819395684e-01 6.345614189156918716e-03
6.001419018894815235e+04 9.729038609065917553e-01 6.148685206890769361e-03
6.001419022374393535e+04 9.680200831398581007e-01 6.046536899162762400e-03
6.001419025853971107e+04 9.771161926223356220e-01 6.216464726519568135e-03
6.001419029333548679e+04 9.874772834338089167e-01 6.148469845935707057e-03
6.001419032813126250e+04 9.695174887814724807e-01 6.175238921641895175e-03
6.001419036292703822e+04 9.778587514537386838e-01 6.372423379671788256e-03
6.001419039772281394e+04 9.776516502500522954e-01 6.200276456709649490e-03
6.001419043251858966e+04 9.784057084553264838e-01 6.253313509339972903e-03
6.001419046731437265e+04 9.849830051553208898e-01 6.221774350904829727e-03
6.001419050211014837e+04 9.789980605125901958e-01 6.201555721832141023e-03
6.001419053690592409e+04 9.790437393538884425e-01 6.162546485176176661e-03
6.001419057170170709e+04 9.867633997080466068e-01 6.375849298565239645e-03
6.001419060649748280e+04 9.730001358313389304e-01 6.120598124118113888e-03
6.001419064129325852e+04 9.905942884926872694e-01 6.203055998355292387e-03
6.001419067608903424e+04 9.755150967999527412e-01 6.111955131846067563e-03
6.001419071088480996e+04 9.754449725444133135e-01 6.153646220708332282e-03
6.001419074568058568e+04 9.781565953498034816e-01 6.100101603180376440e-03
6.001419078047636140e+04 9.797778172135671593e-01 6.146245778537057572e-03
6.001419081527214439e+04 9.747824964612228360e-01 5.967389448433646146e-03
6.001419085006792011e+04 9.810915967327915599e-01 6.169318523443200267e-03
6.001419088486369583e+04 9.753152882734181794e-01 6.030275249764018367e-03
6.001419091965947155e+04 9.753908088938837428e-01 6.074576260298348782e-03
6.001419095445524727e+04 9.866091914535156659e-01 6.266726604303583976e-03
6.001419098925103026e+04 9.944888559704564424e-01 6.264274256303891536e-03
6.001419102404680598e+04 9.999987289717202632e-01 6.294458504945700875e-03
6.001419105884258170e+04 9.906532682060861239e-01 6.290101368863160701e-03
6.001419109363835742e+04 9.957546714610503447e-01 6.185775937560295153e-03
6.001419112843413313e+04 9.787876617736603890e-01 6.169369985072084735e-03
6.001419116322991613e+04 9.901839359392003992e-01 6.226281999305745100e-03
6.001419119802569185e+04 9.916262473469789063e-01 6.194270102452803170e-03
6.001419123282146757e+04 9.978964539774416442e-01 6.279886703948928811e-03
6.001419126761724328e+04 9.898724262128212326e-01 6.124347123534916275e-03
6.001419130241301900e+04 9.978498580911775440e-01 6.175326622094534819e-03
6.001419133720880200e+04 1.000363298356957031e+00 6.290957659546543915e-03
6.001419137200457772e+04 1.000715711761716475e+00 6.400466769129673633e-03
6.001419140680035343e+04 1.003032629801601461e+00 6.155205481234387807e-03
6.001419144159612915e+04 1.011085204340142596e+00 6.367535978630474089e-03
6.001419147639190487e+04 1.008710388902682720e+00 6.157040898507951110e-03
6.001419151118768787e+04 1.019887861434877196e+00 6.237710005816294104e-03
6.001419154598346358e+04 1.000626171364993988e+00 6.117933136049363493e-03
6.001419158077923930e+04 1.003410676623186948e+00 6.135778310489285910e-03
6.001419161557501502e+04 1.008894645146636737e+00 6.119586289302495798e-03
6.001419165037079074e+04 1.010532035026623587e+00 6.242639716985568486e-03
6.001419168516657373e+04 1.006544627955809235e+00 6.047960019262228759e-03
6.001419171996234945e+04 1.003382352925048737e+00 6.076516870888236214e-03
6.001419175475812517e+04 1.019198321295011089e+00 6.109090153038261063e-03
6.001419178955390089e+04 1.035192558916322447e+00 6.336260702482809579e-03
6.001419182434967661e+04 1.024201760224666247e+00 6.275400547071129272e-03
6.001419185914545233e+04 1.012076411306196411e+00 6.088067144508209176e-03
6.001419189394122805e+04 1.011000241635236829e+00 6.145351303222557592e-03
6.001419192873701104e+04 1.012405041658380744e+00 6.137559208860792273e-03
6.001419196353278676e+04 1.037423414598961369e+00 6.281204963322586064e-03
6.001419199832856248e+04 1.025467185464497444e+00 6.114792954193546196e-03
6.001419203312433820e+04 1.021481356137764029e+00 6.100527732547649830e-03
6.001419206792011391e+04 1.004830828302947898e+00 6.104260953507130265e-03
6.001419210271588963e+04 1.016183534188293214e+00 6.136657238659707671e-03
6.001419213751166535e+04 1.001640440211735150e+00 6.111781901522163503e-03
6.001419217230744835e+04 1.011165019198303705e+00 6.163152863194856605e-03
6.001419220710322406e+04 1.013881876351886424e+00 6.118189091658431285e-03
6.001419224189899978e+04 1.010864197399978570e+00 6.074937729666407896e-03
6.001419227669477550e+04 1.026817846534724854e+00 6.306935662295035279e-03
6.001419231149055122e+04 1.010584245942733883e+00 6.063576943543855235e-03
6.001419234628633421e+04 1.009908269712609163e+00 6.145627643728590259e-03
6.001419238108210993e+04 1.035348836861864186e+00 6.339164830180979947e-03
6.001419241587788565e+04 1.016916812975206197e+00 6.188962818656758812e-03
6.001419245067366137e+04 1.019921161620229944e+00 6.196391628511001802e-03
6.001419248546943709e+04 1.016912238933309176e+00 6.084722533812631125e-03
6.001419252026522008e+04 1.010097749086976693e+00 6.062282949433252938e-03
6.001419255506099580e+04 1.018578923424098059e+00 6.170937081453802507e-03
6.001419258985677152e+04 1.015478381340033209e+00 6.099835135520810352e-03
6.001419262465254724e+04 1.009678463590919728e+00 6.068403851026030020e-03
6.001419265944832296e+04 1.017830441445266576e+00 6.116425578808388358e-03
6.001419269424410595e+04 1.024441628003260218e+00 6.236908805287730805e-03
6.001419272903988167e+04 1.034823546663168337e+00 6.274817975933814906e-03
6.001419276383565739e+04 1.023600161785240825e+00 6.213575873600290893e-03
6.001419279863143311e+04 1.029163495514519022e+00 6.201537127937569414e-03
6.001419283342720883e+04 1.036978617510436740e+00 6.239905131106916573e-03
6.001419286822299182e+04 1.032833853062792517e+00 6.313053927520316522e-03
6.001419290301876754e+04 1.025018321991262749e+00 6.330438922835070377e-03
6.001419293781454326e+04 1.027625270293290649e+00 6.218433554849909714e-03
6.001419297261031898e+04 1.013445811469962710e+00 6.117148801066962967e-03
6.001419300740609469e+04 1.026699926742422830e+00 6.286690428949779502e-03
6.001419304220187041e+04 1.022220483827035675e+00 6.078449841641496605e-03
6.001419307699764613e+04 1.023334906247780340e+00 6.187499535735450744e-03
6.001419311179342913e+04 1.016178265685173221e+00 6.128168187178166873e-03
6.001419314658920484e+04 1.009858643521288624e+00 6.016041346547724294e-03
6.001419318138498056e+04 1.021255083465057112e+00 6.154421677195075387e-03
6.001419321618075628e+04 1.016182993899063636e+00 6.079639623856409637e-03
6.001419325097653200e+04 1.027489825246275856e+00 6.137022192037250475e-03
6.001419328577231499e+04 1.015570647190602305e+00 6.073223506224001075e-03
6.001419332056809071e+04 1.005225970672051217e+00 6.134030468285885281e-03
6.001419335536386643e+04 1.015662387362948005e+00 6.119459331352185977e-03
6.001419339015964215e+04 1.010878613589646813e+00 6.145074822498194922e-03
6.001419342495541787e+04 1.009630673175501148e+00 6.098660036355868508e-03
6.001419345975119359e+04 1.005957807125915204e+00 6.155813256135195081e-03
6.001419349454696930e+04 1.003839447333744861e+00 6.034776517268761187e-03
6.001419352934275230e+04 1.010868426741576620e+00 6.114746522952838048e-03
6.001419356413852802e+04 1.010040796625043980e+00 6.095485740334827610e-03
6.001419359893430374e+04 1.008617746130688886e+00 6.174847888479578772e-03
6.001419363373007945e+04 1.006401947760490856e+00 6.094224108112401492e-03
6.001419366852585517e+04 9.993988795914161560e-01 6.059115433084899874e-03
6.001419370332163817e+04 1.013761310296387164e+00 6.106885150643408602e-03
6.001419373811741389e+04 9.848531200404815333e-01 5.989435817983422734e-03
6.001419377291318960e+04 9.953095867590535661e-01 5.935683176127103979e-03
6.001419380770896532e+04 9.933964902540092234e-01 5.977995769337374025e-03
6.001419384250474104e+04 1.012259027052449856e+00 6.136343734575086355e-03
6.001419387730051676e+04 9.878693961074883623e-01 6.080307964877996151e-03
6.001419391209629248e+04 9.911039365410234669e-01 6.041072684417209300e-03
6.001419394689207547e+04 9.790848506147474817e-01 6.036043291515484979e-03
6.001419398168785119e+04 9.785738437437733195e-01 5.942139545543101940e-03
6.001419401648362691e+04 9.755344801757969142e-01 5.962079986605323817e-03
6.001419405127940263e+04 9.904115915315619967e-01 6.023316456247264708e-03
6.001419408607517835e+04 9.875496030534717251e-01 5.981607850174688358e-03
6.001419412087096134e+04 9.754981593503733173e-01 5.944468160002660921e-03
6.001419415566673706e+04 9.771062906740436427e-01 5.979140113874503552e-03
6.001419419046251278e+04 9.937046313827315736e-01 6.001381896628944779e-03
6.001419422525828850e+04 9.861347027354364636e-01 5.966546626339379322e-03
6.001419426005406422e+04 9.966276344747500016e-01 6.098938818653295256e-03
6.001419429484984721e+04 1.003719212164062569e+00 6.150121579157988641e-03
6.001419432964562293e+04 9.823260773584259198e-01 6.014036173329126607e-03
6.001419436444139865e+04 9.949857797544999771e-01 6.058574991675975442e-03
6.001419439923717437e+04 9.854060398960728939e-01 6.025596656703691677e-03
6.001419443403295008e+04 9.950967481160740702e-01 6.093410426025584227e-03
6.001419446882872580e+04 9.857488085628512975e-01 6.005145357570091519e-03
6.001419450362450152e+04 9.869005521886150545e-01 6.030646778543156776e-03
6.001419453842028452e+04 9.935128336255945047e-01 6.171060115804029474e-03
6.001419457321606023e+04 9.892247016441862995e-01 6.153453372100598298e-03
6.001419460801183595e+04 9.917757054868474587e-01 6.181730288729395291e-03
6.001419464280761167e+04 1.000680345679345162e+00 6.167315427082323102e-03
6.001419467760338739e+04 9.913382622036372993e-01 6.286104702866483589e-03
6.001419471239917038e+04 9.958304439246881135e-01 6.171983854556650946e-03
6.001419474719494610e+04 9.818424859865738652e-01 6.094851417753111705e-03
6.001419478199072182e+04 1.006941388091725953e+00 6.228313014809070715e-03
6.001419481678649754e+04 9.931898382246922008e-01 6.163628004127095356e-03
6.001419485158227326e+04 9.895203109580854584e-01 6.106757049658914117e-03
6.001419488637804898e+04 9.979391471371754641e-01 6.170585099793213756e-03
6.001419492117382470e+04 9.882920826948001780e-01 6.242545414406323011e-03
6.001419495596960769e+04 9.983961953091536889e-01 6.175041719852968070e-03
6.001419499076538341e+04 9.865852409125684952e-01 6.068908971624218177e-03
6.001419502556115913e+04 9.799593289766131976e-01 5.990558654524648016e-03
6.001419506035693485e+04 9.869614635223346033e-01 6.085170426844399225e-03
6.001419509515271056e+04 9.947980394125701675e-01 6.258828048128484839e-03
6.001419512994849356e+04 9.900828991471161133e-01 6.078501100265674278e-03
6.001419516474426928e+04 1.007075251339556221e+00 6.209065717186517362e-03
6.001419519954004500e+04 1.018258671746631094e+00 6.195244992096400616e-03
6.001419523433582071e+04 1.008499344857432867e+00 6.166957196699577454e-03
6.001419526913159643e+04 1.019945807763496193e+00 6.426522731236263865e-03
6.001419530392737943e+04 1.018873184364764706e+00 6.304423035208692704e-03
6.001419533872315515e+04 1.009596219085200808e+00 6.176931795048035308e-03
6.001419537351893086e+04 1.015602188540233985e+00 6.253123534880337259e-03
6.001419540831470658e+04 1.004470295260480706e+00 6.022988862454586000e-03
6.001419544311048230e+04 1.005713139058246774e+00 6.109953284253167444e-03
6.001419547790626530e+04 1.008020040521953264e+00 6.174897052911491532e-03
6.001419551270204101e+04 1.025944820420780390e+00 6.334718474319894592e-03
6.001419554749781673e+04 1.020075406945103014e+00 6.354464291366559124e-03
6.001419558229359245e+04 1.024062407796206831e+00 6.219285201393143225e-03
6.001419561708936817e+04 1.016599442297767997e+00 6.187375585450798250e-03
6.001419565188515116e+04 1.011387414764641779e+00 6.106998487309240470e-03
6.001419568668092688e+04 1.020606625897749087e+00 6.187749924214876705e-03
6.001419572147670260e+04 1.015533538091673016e+00 6.116469419587107492e-03
6.001419575627247832e+04 1.012174084364414250e+00 6.154082844463617044e-03
6.001419579106825404e+04 1.020073354521210840e+00 6.144362554875386524e-03
6.001419582586403703e+04 1.019681046796234947e+00 6.185765812410455936e-03
6.001419586065981275e+04 1.013033184475944370e+00 6.129716376296552409e-03
6.001419589545558847e+04 1.018163531612930273e+00 6.149850168587715944e-03
6.001419593025136419e+04 1.002188880313013453e+00 6.073802362973752290e-03
6.001419596504713991e+04 1.029834823576393443e+00 6.237391187972366087e-03
6.001419599984292290e+04 1.009771572596654732e+00 6.127006428055876280e-03
6.001419603463869862e+04 1.017487385115515952e+00 6.364092564272710167e-03
6.001419606943447434e+04 1.009607615015688742e+00 6.262440905232188881e-03
6.001419610423025006e+04 1.024738592937928461e+00 6.280741260778914363e-03
6.001419613902602578e+04 1.022052258182249762e+00 6.172325301036285516e-03
6.001419617382180149e+04 1.032353380220236483e+00 6.410913802242988908e-03
6.001419620861757721e+04 1.022619816105348800e+00 6.233185630624692684e-03
6.001419624341336021e+04 1.020509033798389753e+00 6.216702592785487529e-03
6.001419627820913593e+04 1.020622201707219512e+00 6.279031733510556136e-03
6.001419631300491164e+04 1.029571014294128783e+00 6.303099068279260225e-03
6.001419634780068736e+04 1.012756307711931925e+00 6.203791625373856165e-03
6.001419638259646308e+04 1.015304784480162370e+00 6.233974923646218302e-03
6.001419641739224608e+04 1.011208767960725563e+00 6.189781704000567146e-03
6.001419645218802179e+04 1.015560968027666044e+00 6.189825324507695382e-03
6.001419648698379751e+04 1.012990582611572155e+00 6.122575136935713529e-03
6.001419652177957323e+04 1.026299525718328942e+00 6.317654829005724983e-03
6.001419655657534895e+04 1.019371000937148164e+00 6.189320789141049273e-03
6.001419659137112467e+04 1.015516659222599927e+00 6.168259149478519561e-03
6.001419662616690039e+04 1.023816083281801959e+00 6.265391939151853870e-03
6.001419666096268338e+04 1.010370913752843824e+00 6.159077938117046500e-03
6.001419669575845910e+04 1.023154419043723840e+00 6.251098546280512216e-03
6.001419673055423482e+04 1.011139356360589714e+00 6.121870467233399282e-03
6.001419676535001054e+04 1.012048709006142078e+00 6.134117127980844367e-03
6.001419680014578626e+04 1.017302084581161337e+00 6.160830914467215445e-03
6.001419683494156197e+04 1.011261198834956021e+00 6.168832663571310708e-03
6.001419686973733769e+04 1.028391869188118646e+00 6.216896022560513754e-03
6.001419690453312069e+04 1.016382704453933750e+00 6.097556122374620489e-03
6.001419693932889641e+04 1.008248485114130899e+00 6.169521143457559059e-03
6.001419697412467212e+04 1.011233979805523209e+00 6.131183372669751080e-03
6.001419700892044784e+04 1.012095229776358352e+00 6.098708721158413795e-03
6.001419704371622356e+04 1.007491018589672382e+00 6.096671195751511910e-03
6.001419707851200656e+04 1.009533487518700312e+00 6.180471239404581978e-03
6.001419711330778227e+04 1.021929013836969879e+00 6.224138660159221279e-03
6.001419714810355799e+04 1.021376915201972047e+00 6.343241626162140698e-03
6.001419718289933371e+04 1.015935253141150074e+00 6.174113785261632799e-03
6.001419721769510943e+04 1.013311774715119906e+00 6.324453221390817850e-03
6.001419725249089242e+04 1.017997357984819606e+00 6.397429665706081889e-03
6.001419728728666814e+04 1.005208758696343851e+00 6.157835505215859123e-03
6.001419732208244386e+04 1.004774390707843690e+00 6.128456239129750731e-03
6.001419735687821958e+04 1.009171769184504797e+00 6.157472537580828582e-03
6.001419739167399530e+04 1.010744159446088197e+00 6.167109676927709679e-03
6.001419742646977829e+04 1.007766986437538259e+00 6.240598045374763821e-03
6.001419746126555401e+04 1.023978436616519661e+00 6.293036407266043054e-03
6.001419749606132973e+04 1.008247896462835858e+00 6.223068751217853550e-03
6.001419753085710545e+04 1.005438037315864230e+00 6.129991737085320296e-03
6.001419756565288117e+04 1.010592844917762578e+00 6.158274982976687066e-03
6.001419760044866416e+04 1.007321567500634840e+00 6.206311517698351148e-03
6.001419763524443988e+04 1.008255773885851081e+00 6.190263690928418314e-03
6.001419767004021560e+04 9.984685887894320100e-01 6.063704387748647048e-03
6.001419770483599132e+04 1.001079682064201837e+00 6.104224333419845661e-03
6.001419773963176704e+04 9.963277834825370327e-01 6.118632439042683002e-03
6.001419777442755003e+04 9.974144026796721851e-01 6.096796792936095069e-03
6.001419780922332575e+04 1.002709875962464414e+00 6.120863019161103952e-03
6.001419784401910147e+04 1.008300610043694867e+00 6.197742244558677137e-03
6.001419787881487719e+04 1.008029859536911710e+00 6.249542256335502595e-03
6.001419791361065290e+04 1.010890821401213557e+00 6.277344283871721942e-03
6.001419794840642862e+04 9.914843146063039292e-01 6.156541197810974815e-03
6.001419798320220434e+04 1.002261184385702109e+00 6.257462846626665569e-03
6.001419801799798734e+04 1.002190220368085916e+00 6.335583190061389036e-03
6.001419805279376305e+04 9.988387885071415839e-01 6.166211236489514171e-03
6.001419808758953877e+04 1.000912882189074926e+00 6.304317166860677439e-03
6.001419812238531449e+04 1.000514557427032214e+00 6.248617855627040286e-03
6.001419815718109021e+04 1.014544691115282449e+00 6.271156734249228211e-03
6.001419819197687320e+04 9.909461615122469036e-01 6.064574465815562865e-03
6.001419822677264892e+04 9.970490703661434306e-01 6.129948717221462423e-03
6.001419826156842464e+04 1.002305103138133591e+00 6.285228816445802801e-03
6.001419829636420036e+04 1.002768396015915275e+00 6.336672819064967550e-03
6.001419833115997608e+04 9.996372169401164243e-01 6.188951753226925104e-03
6.001419836595575180e+04 1.003928474389259140e+00 6.223695733047950041e-03
6.001419840075152752e+04 9.957956290893758000e-01 6.061284953411428048e-03
6.001419843554731051e+04 1.005365732418367575e+00 6.264771954328410275e-03
6.001419847034308623e+04 1.009664094769900045e+00 6.223249722267759632e-03
6.001419850513886195e+04 1.006973378415191078e+00 6.317406952234370585e-03
6.001419853993463767e+04 1.012135133488529348e+00 6.339695794699806188e-03
6.001419857473041338e+04 1.012185748527329787e+00 6.330373250547423336e-03
6.001419860952618910e+04 9.939959518152278184e-01 6.087180727700289978e-03
6.001419864432196482e+04 1.000551041423046073e+00 6.245249790393901830e-03
6.001419867911774782e+04 1.011596749949589036e+00 6.254371926532063634e-03
6.001419871391352353e+04 1.010702606766900269e+00 6.276669299775290006e-03
6.001419874870929925e+04 1.008155060268407510e+00 6.306383585664883384e-03
6.001419878350507497e+04 1.012127436904794564e+00 6.331245723680508850e-03
6.001419881830085069e+04 1.011144890521639139e+00 6.262202410104134379e-03
6.001419885309663368e+04 1.003828217187809013e+00 6.284431560171810892e-03
6.001419888789240940e+04 1.012019786998769266e+00 6.316765796337271525e-03
6.001419892268818512e+04 1.013435893224073459e+00 6.282237126851442956e-03
6.001419895748396084e+04 1.013333685961434361e+00 6.248211774562591192e-03
6.001419899227973656e+04 1.011652010104565624e+00 6.237689939582771216e-03
6.001419902707551955e+04 1.013439021535009976e+00 6.313951979621450737e-03
6.001419906187129527e+04 1.006769280607930472e+00 6.287395711683772120e-03
6.001419909666707099e+04 1.008742494264561973e+00 6.534021275348613801e-03
6.001419913146284671e+04 1.015438491325580506e+00 6.445561560893256145e-03
6.001419916625862243e+04 1.019445652076478304e+00 6.322057481953299168e-03
6.001419920105440542e+04 1.026534294817678550e+00 6.533186060303333362e-03
6.001419923585018114e+04 1.017423620349061641e+00 6.342398283454162011e-03
6.001419927064595686e+04 1.016813584879689314e+00 6.372107164154466180e-03
6.001419930544173258e+04 1.021023257979547294e+00 6.259372422123545346e-03
6.001419934023750830e+04 1.007724324019018347e+00 6.150101134836770053e-03
6.001419937503328401e+04 1.021589767857530306e+00 6.409292874153290145e-03
6.001419940982905973e+04 1.022500017015085749e+00 6.256261123492633594e-03
6.001419944462484273e+04 1.031070620675601734e+00 6.385024505348258460e-03
6.001419947942061845e+04 1.017081463020432563e+00 6.234615531562266201e-03
6.001419951421639416e+04 1.007651151709940907e+00 6.160991703155142829e-03
6.001419954901216988e+04 1.024463393460458560e+00 6.327418507001227044e-03
6.001419958380794560e+04 1.021166115093175453e+00 6.231450591203101588e-03
6.001419961860372860e+04 1.016327101481684814e+00 6.173029391441443511e-03
6.001419965339950431e+04 1.017188992740962528e+00 6.217568397131789833e-03
6.001419968819528003e+04 1.017605518269168119e+00 6.147876313112870736e-03
6.001419972299105575e+04 1.023016188343375488e+00 6.103537200343412024e-03
6.001419975778683147e+04 1.014690491848729170e+00 6.070895173928224017e-03
6.001419979258261446e+04 1.010864696104063709e+00 6.141272932880076710e-03
6.001419982737839018e+04 1.006222294571541775e+00 6.099243162459680109e-03
6.001419986217416590e+04 1.018281395490661323e+00 6.138578810499627919e-03
6.001419989696994162e+04 1.013068074889259096e+00 6.054265887964020536e-03
6.001419993176571734e+04 1.020820936347518471e+00 6.103699032204015253e-03
6.001419996656150033e+04 1.001222345890705467e+00 6.031998887791979909e-03
6.001420000135727605e+04 1.006152607968744839e+00 6.045021952369415350e-03
6.001420003615305177e+04 1.001336902849698562e+00 6.037181617017807478e-03
6.001420007094882749e+04 1.007221332936709013e+00 6.014876910947009395e-03
6.001420010574460321e+04 1.009479048902488740e+00 6.076310874857527265e-03
6.001420014054038620e+04 1.014053273055201876e+00 6.038412481082996303e-03
6.001420017533616192e+04 1.010103481604139875e+00 6.075299592619954996e-03
6.001420021013193764e+04 1.012308023565540394e+00 6.014428787134012099e-03
6.001420024492771336e+04 1.009947198546820690e+00 6.134596925573283788e-03
6.001420027972348907e+04 1.013035338265051877e+00 6.112738207976540876e-03
6.001420031451926479e+04 1.011589012653666186e+00 6.062337493185026779e-03
6.001420034931504051e+04 1.016640575158447524e+00 6.086872165398460668e-03
6.001420038411082351e+04 1.004661898809642739e+00 6.025955496880186675e-03
6.001420041890659923e+04 1.010243130066638129e+00 6.038426022409298759e-03
6.001420045370237494e+04 1.002826559498154468e+00 5.964810633048617076e-03
6.001420048849815066e+04 1.027722956691996981e+00 6.132352073907400801e-03
6.001420052329392638e+04 1.004478900210782122e+00 6.016476540460495570e-03
6.001420055808970938e+04 1.001280180536526121e+00 6.006865472447537810e-03
6.001420059288548509e+04 1.011564263166172983e+00 6.053694871115432481e-03
6.001420062768126081e+04 1.007102268310635651e+00 6.034380535758690663e-03
6.001420066247703653e+04 1.000106795898555223e+00 6.075883319064743181e-03
6.001420069727281225e+04 9.959810549852002870e-01 6.123712483046138584e-03
6.001420073206859524e+04 1.013686970772022633e+00 6.171038262236962398e-03
6.001420076686437096e+04 1.002363748396152943e+00 6.152821679535049049e-03
6.001420080166014668e+04 1.005267388677904439e+00 6.134056115391831217e-03
6.001420083645592240e+04 1.011803801437159978e+00 6.134996048199664077e-03
6.001420087125169812e+04 9.966370348508070132e-01 5.994840613860753439e-03
6.001420090604747384e+04 1.001816379223340991e+00 6.085983755706399906e-03
6.001420094084324955e+04 9.959521206536516846e-01 6.124932919818965385e-03
6.001420097563903255e+04 1.002811295050812346e+00 6.131646930452687265e-03
6.001420101043480827e+04 1.000239196905222228e+00 6.146395268967568513e-03
6.001420104523058399e+04 9.880548861981219844e-01 5.982050454041476333e-03
6.001420108002635970e+04 9.869614774402907242e-01 5.979736708263506256e-03
6.001420111482213542e+04 9.877019008622690555e-01 6.037898176701701758e-03
6.001420114961791114e+04 9.973518035342686661e-01 6.135121036589812234e-03
6.001420118441368686e+04 9.955455231286710616e-01 6.048992571841788762e-03
6.001420121920946985e+04 9.914258474033492696e-01 6.038415191941593797e-03
6.001420125400524557e+04 9.921538240548045673e-01 6.048061536237550433e-03
6.001420128880102129e+04 9.857078454469693218e-01 6.014736649628365552e-03
6.001420132359679701e+04 9.944156331760186651e-01 6.114816518443703247e-03
6.001420135839257273e+04 9.862611247898882549e-01 5.988301358534456158e-03
6.001420139318835572e+04 9.882059108351811672e-01 5.953844333919170763e-03
6.001420142798413144e+04 9.931005105628997187e-01 5.987908580035400039e-03
6.001420146277990716e+04 1.002338800887812464e+00 6.044117268273333995e-03
6.001420149757568288e+04 9.990984309579350464e-01 6.056156092913486839e-03
6.001420153237145860e+04 9.943204815338899660e-01 6.047856100217953619e-03
6.001420156716724159e+04 9.889635060450691073e-01 6.130771417628643610e-03
6.001420160196301731e+04 9.848270046708545999e-01 5.989782576375756069e-03
6.001420163675879303e+04 9.902500154860434112e-01 6.054788319615170451e-03
6.001420167155456875e+04 9.844273307480090329e-01 5.974629407934809594e-03
6.001420170635034447e+04 9.788672093944504882e-01 6.150657185186779452e-03
6.001420174114612746e+04 9.854790237976633893e-01 6.003699393616363823e-03
6.001420177594190318e+04 9.835113581192969079e-01 6.042849076073299880e-03
6.001420181073767890e+04 9.748627723663765288e-01 5.991357489856368249e-03
6.001420184553345462e+04 9.778165394657023501e-01 6.038789379543657056e-03
6.001420188032923033e+04 9.885586902647716112e-01 6.080391237737550227e-03
6.001420191512501333e+04 9.842638534048576693e-01 5.999244088740143636e-03
6.001420194992078905e+04 9.828452024179025193e-01 5.984958603685780476e-03
6.001420198471656477e+04 9.778802061789667599e-01 5.984114652211314916e-03
6.001420201951234048e+04 9.671761185858769316e-01 5.983971185916990392e-03
6.001420205430811620e+04 9.839523786592231369e-01 5.992261664112563148e-03
6.001420208910389920e+04 9.709913884101984971e-01 5.968987972576932435e-03
6.001420212389967492e+04 9.782588133398473218e-01 5.985256972261650092e-03
6.001420215869545063e+04 9.842334076851912972e-01 6.076951032439915912e-03
6.001420219349122635e+04 9.716365949095948640e-01 5.889705193986996892e-03
6.001420222828700207e+04 9.846833915053244679e-01 6.086921761778042034e-03
6.001420226308277779e+04 9.888530479376754778e-01 6.159220568670630523e-03
6.001420229787855351e+04 9.824540941404596994e-01 6.112305723915941250e-03
6.001420233267433650e+04 9.833533472778628326e-01 6.148253251434302423e-03
6.001420236747011222e+04 9.783273424566315546e-01 6.045969390874109117e-03
6.001420240226588794e+04 9.887662804729789867e-01 6.210506270464936224e-03
6.001420243706166366e+04 9.808671157771347016e-01 6.093448701837039447e-03
6.001420247185743938e+04 9.978728295056420450e-01 6.414677322421376629e-03
6.001420250665322237e+04 1.004306247357614090e+00 6.258560379338044301e-03
6.001420254144899809e+04 9.967233954291401243e-01 6.163306710776919432e-03
6.001420257624477381e+04 9.842992067883988838e-01 6.100171909785123692e-03
6.001420261104054953e+04 9.772329292273076451e-01 6.148230503751645620e-03
6.001420264583632525e+04 9.746378002031481635e-01 6.023555896391920642e-03
6.001420268063210096e+04 9.922757042453934639e-01 6.170069324024704885e-03
6.001420271542787668e+04 9.903141226197098579e-01 6.040476945524231311e-03
6.001420275022365968e+04 9.873672227966612258e-01 6.055689992291568742e-03
6.001420278501943540e+04 9.781784503056613067e-01 6.085824902832407887e-03
6.001420281981521111e+04 9.746892394858684971e-01 6.018820595964226132e-03
6.001420285461098683e+04 9.818086805699485220e-01 6.047462229628259092e-03
6.001420288940676255e+04 9.864302010900525275e-01 6.078795135048574438e-03
6.001420292420254555e+04 9.885314171339222300e-01 6.078779100760521754e-03
6.001420295899832126e+04 9.753705532963853342e-01 5.956247806806864824e-03
6.001420299379409698e+04 9.816084646364475752e-01 5.969105800897214591e-03
6.001420302858987270e+04 9.881410795290888061e-01 6.086896380552430340e-03
6.001420306338564842e+04 9.895632523873519881e-01 6.156069689919387369e-03
6.001420309818142414e+04 9.815001317944423986e-01 6.000571664160334051e-03
6.001420313297719986e+04 9.789466775986439551e-01 6.017391620895686834e-03
6.001420316777298285e+04 9.940917493126876225e-01 6.020299118331408697e-03
6.001420320256875857e+04 9.940533776478367445e-01 6.005337638211305333e-03
6.001420323736453429e+04 9.924834350196762855e-01 5.999596478483826614e-03
6.001420327216031001e+04 9.954594401797258740e-01 6.053515655801895191e-03
6.001420330695608573e+04 9.991015430720602275e-01 6.033732499731056867e-03
6.001420334175186872e+04 9.915424670458866663e-01 5.977027094916627717e-03
6.001420337654764444e+04 9.987128861573894012e-01 6.073534936648901893e-03
6.001420341134342016e+04 9.928195990512589386e-01 6.052397011527191686e-03
6.001420344613919588e+04 9.892808604693186236e-01 5.953383003466681395e-03
6.001420348093497159e+04 9.912895761388413884e-01 5.977952849024599676e-03
6.001420351573075459e+04 9.938248776579944321e-01 6.059416420291300655e-03
6.001420355052653031e+04 1.000813658871086753e+00 6.074820814071668455e-03
6.001420358532230603e+04 9.963184588469473635e-01 6.082439723614066485e-03
6.001420362011808174e+04 9.969158065581118500e-01 6.024900575711289973e-03
6.001420365491385746e+04 9.959442259238537876e-01 6.042040660835964333e-03
6.001420368970964046e+04 1.003328299565606985e+00 6.137045791042711196e-03
6.001420372450541618e+04 1.008741701676153957e+00 6.165787393822850029e-03
6.001420375930119189e+04 1.011166910982882028e+00 6.225699201413381102e-03
6.001420379409696761e+04 1.004226557864182690e+00 6.093236081036693987e-03
6.001420382889274333e+04 9.952550517237221950e-01 6.019959991671234786e-03
6.001420386368851905e+04 1.013306480158349343e+00 6.121328741549620853e-03
6.001420389848429477e+04 1.004636571719738969e+00 6.099088137301630907e-03
6.001420393328007776e+04 9.978857923462904900e-01 6.075962541480766331e-03
6.001420396807585348e+04 1.027642777562956633e+00 6.303858535437362708e-03
6.001420400287162920e+04 1.030327499414442016e+00 6.343399318663226448e-03
6.001420403766740492e+04 1.026135001919664225e+00 6.325333828173513098e-03
6.001420407246318064e+04 1.025531066744792108e+00 6.254778768725569212e-03
6.001420410725896363e+04 1.017614255336596774e+00 6.195758179901440094e-03
6.001420414205473935e+04 1.012001588837130539e+00 6.178225450293981652e-03
6.001420417685051507e+04 1.010804828451352222e+00 6.164428235568531270e-03
6.001420421164629079e+04 1.011518567965013826e+00 6.186980103047098542e-03
6.001420424644206651e+04 1.021867054105885408e+00 6.317887261730929793e-03
6.001420428123784950e+04 1.022471744256206794e+00 6.178358590566082262e-03
6.001420431603362522e+04 1.002777951229771869e+00 6.096896686209500767e-03
6.001420435082940094e+04 1.005199279903497667e+00 6.235789240245457471e-03
6.001420438562517666e+04 9.993163759483820741e-01 6.146946163373362068e-03
6.001420442042095237e+04 1.012991666776215993e+00 6.263689785924159321e-03
6.001420445521673537e+04 1.002166161428896807e+00 6.095747525578609598e-03
6.001420449001251109e+04 9.994920256344088649e-01 6.101618087218765689e-03
6.001420452480828681e+04 1.016327441240181928e+00 6.261013037770737227e-03
6.001420455960406252e+04 1.019528875661442235e+00 6.269446630350626430e-03
6.001420459439983824e+04 1.021242190670509808e+00 6.343012986881923707e-03
6.001420462919562124e+04 1.005712635831677026e+00 6.264727342553321095e-03
6.001420466399139696e+04 1.014165912972333938e+00 6.346338728538218447e-03
6.001420469878717267e+04 1.013864917155700596e+00 6.268807994145564853e-03
6.001420473358294839e+04 1.011401400200468537e+00 6.277194041161242646e-03
6.001420476837872411e+04 1.012043685475981336e+00 6.234138415125120222e-03
6.001420480317450711e+04 1.005051078512361196e+00 6.201769130926265694e-03
6.001420483797028282e+04 1.012939981651534538e+00 6.362615534381320728e-03
6.001420487276605854e+04 1.004401014547994686e+00 6.357356828358220330e-03
6.001420490756183426e+04 1.002377540622628738e+00 6.214475960209222584e-03
6.001420494235760998e+04 1.004080734494483096e+00 6.369547888098407891e-03
6.001420497715338570e+04 9.924556357311402621e-01 6.255473120578814404e-03
6.001420501194916142e+04 1.015894485975053163e+00 6.457253422370159285e-03
6.001420504674494441e+04 1.013827431127540812e+00 6.260996243836415912e-03
6.001420508154072013e+04 1.000634606646419122e+00 6.286860317730365473e-03
6.001420511633649585e+04 1.008578263611620729e+00 6.324938466857166208e-03
6.001420515113227157e+04 9.920152719508694705e-01 6.198253623126142621e-03
6.001420518592804729e+04 9.988556269261683607e-01 6.247828168701096904e-03
6.001420522072383028e+04 1.014256852401927311e+00 6.312534843222190710e-03
6.001420525551960600e+04 1.005200677357036110e+00 6.256579460710938109e-03
6.001420529031538172e+04 1.000345814484165929e+00 6.183347870142343224e-03
6.001420532511115744e+04 9.924732988762506869e-01 6.074671411616215308e-03
6.001420535990693315e+04 9.930919911845912385e-01 6.193992032104411738e-03
6.001420539470271615e+04 9.830070171243846522e-01 6.132185704181590709e-03
6.001420542949849187e+04 9.903996973968882678e-01 6.152180085272850561e-03
6.001420546429426759e+04 9.766066513535702764e-01 6.028187023040891199e-03
6.001420549909004330e+04 9.828994602865255281e-01 6.144293263478642873e-03
6.001420553388581902e+04 9.767827541939055891e-01 6.028145513855083862e-03
6.001420556868159474e+04 9.833207495015245936e-01 5.964109051754256687e-03
6.001420560347737046e+04 9.804183300794016009e-01 6.015837679847616144e-03
6.001420563827315345e+04 9.773031735563452171e-01 6.002719861341353387e-03
6.001420567306892917e+04 9.746628292379603264e-01 6.191032729947383746e-03
6.001420570786470489e+04 9.814322881958892353e-01 6.090855870141582973e-03
6.001420574266048061e+04 9.773746874216080460e-01 6.052538308954116299e-03
6.001420577745625633e+04 9.818951866093608150e-01 6.108144093136389473e-03
6.001420581225203932e+04 9.710635288683808763e-01 5.988616974032573773e-03
6.001420584704781504e+04 9.732453118966263306e-01 6.027868262993079165e-03
6.001420588184359076e+04 9.709139037187286547e-01 6.046953413871907108e-03
6.001420591663936648e+04 9.647271494122514612e-01 5.948522698650024476e-03
6.001420595143514220e+04 9.670952581820752014e-01 5.951759132933062170e-03
6.001420598623092519e+04 9.710399564300514763e-01 6.013789481050202564e-03
6.001420602102670091e+04 9.736721004230435295e-01 5.908110028434240477e-03
6.001420605582247663e+04 9.844698038601611412e-01 5.975857668314859400e-03
6.001420609061825235e+04 9.864563853742389643e-01 6.056723919194862554e-03
6.001420612541402807e+04 9.711691240100513989e-01 5.947259044649880026e-03
6.001420616020981106e+04 9.821697042150387968e-01 6.041299689446381037e-03
6.001420619500558678e+04 9.751510998870172031e-01 5.984710246063669296e-03
6.001420622980136250e+04 9.851322987582571411e-01 6.066790310975765828e-03
6.001420626459713822e+04 9.703128946254878651e-01 5.890697342814622470e-03
6.001420629939291393e+04 9.789240780605853454e-01 5.965517246998387063e-03
6.001420633418868965e+04 9.637188817849735578e-01 5.925718679003651873e-03
6.001420636898446537e+04 9.543734439706250683e-01 5.854375133656721311e-03
6.001420640378024837e+04 9.614722717223372905e-01 5.933286676826511792e-03
6.001420643857602408e+04 9.627186711225719229e-01 6.006452652474965348e-03
6.001420647337179980e+04 9.696821221306258787e-01 5.932599197765950523e-03
6.001420650816757552e+04 9.587689707469788658e-01 5.857707904178166558e-03
6.001420654296335124e+04 9.770732975157937483e-01 5.975468585788934126e-03
6.001420657775913423e+04 9.657634209521505086e-01 5.939480436406656925e-03
6.001420661255490995e+04 9.828990595335768132e-01 6.017391141847723210e-03
6.001420664735068567e+04 9.606600866865515620e-01 5.967679180283978757e-03
6.001420668214646139e+04 9.706608934070771744e-01 5.900560431225563944e-03
6.001420671694223711e+04 9.721537813992333632e-01 5.953073893601603002e-03
6.001420675173801283e+04 9.879810925739394012e-01 6.126106517279595112e-03
6.001420678653378855e+04 9.827143075380877502e-01 6.049815731519783170e-03
6.001420682132957154e+04 9.766961544877729162e-01 5.976303416013111630e-03
6.001420685612534726e+04 9.774962147195666029e-01 6.036440142693545036e-03
6.001420689092112298e+04 9.833892603926488452e-01 6.048754439630956575e-03
6.001420692571689870e+04 9.885342110749656408e-01 6.025407632140132759e-03
6.001420696051267441e+04 9.872866582849779693e-01 5.994355934211384289e-03
6.001420699530845741e+04 9.906117534410414649e-01 6.074975776736045961e-03
6.001420703010423313e+04 9.882622985765925350e-01 6.016803109409515557e-03
6.001420706490000885e+04 9.875855881550846815e-01 6.044942997316889860e-03
6.001420709969578456e+04 9.880698419769452512e-01 5.995870899404750695e-03
6.001420713449156028e+04 9.816428603212128401e-01 6.004032443594270983e-03
6.001420716928733600e+04 9.874972410337082840e-01 6.054224867317426623e-03
6.001420720408311172e+04 9.849279550945526651e-01 6.029230025295341348e-03
6.001420723887889471e+04 9.806293161743788733e-01 5.925916324696154334e-03
6.001420727367467043e+04 9.865945415165695564e-01 6.044261741131436161e-03
6.001420730847044615e+04 9.862364874669097281e-01 6.016427546746819233e-03
6.001420734326622187e+04 9.896489034833981790e-01 6.159554072539003694e-03
6.001420737806199759e+04 1.002501922981391180e+00 6.124893669780114361e-03
6.001420741285778058e+04 9.835744326940749627e-01 6.106051924960055090e-03
6.001420744765355630e+04 9.862333281726680667e-01 6.152959716722240964e-03
6.001420748244933202e+04 9.972796901722015273e-01 6.228765122936048317e-03
6.001420751724510774e+04 9.966895321396938012e-01 6.114296974435112428e-03
6.001420755204088346e+04 1.002562753498412729e+00 6.194959420724887103e-03
6.001420758683665917e+04 9.990693075904278908e-01 6.101873320561175540e-03
6.001420762163243489e+04 1.007707982635177579e+00 6.178286770355805903e-03
6.001420765642821789e+04 1.009769436291686029e+00 6.174902231175879996e-03
6.001420769122399361e+04 9.848350307545213900e-01 6.026710273836664508e-03
6.001420772601976932e+04 9.998886945053755415e-01 6.166177601066388618e-03
6.001420776081554504e+04 9.949941788244038854e-01 5.984953395407213370e-03
6.001420779561132076e+04 1.004126627184561693e+00 6.110126170651511597e-03
6.001420783040710376e+04 9.977446188795895399e-01 6.078327815439343342e-03
6.001420786520287947e+04 1.013921757688095227e+00 6.172661863921476318e-03
6.001420789999865519e+04 1.003034583598707563e+00 6.092040628191828372e-03
6.001420793479443819e+04 1.001006119809604078e+00 6.120453623372964884e-03
6.001420796959021391e+04 1.001289894797197988e+00 6.188271395133667502e-03
6.001420800438598963e+04 1.005252341293134899e+00 6.170209855462779891e-03
6.001420803918176534e+04 9.935175459863614389e-01 6.075558288959322616e-03
6.001420807397754106e+04 1.007609701473358932e+00 6.122346731519189705e-03
6.001420810877332406e+04 1.004396095582836379e+00 6.049128244065335620e-03
6.001420814356909978e+04 1.005455863685071449e+00 6.079147811788690979e-03
6.001420817836487549e+04 1.005795203554699535e+00 6.116823200613875737e-03
6.001420821316065121e+04 9.944808635278911124e-01 6.039795356010992967e-03
6.001420824795642693e+04 9.899625958269204773e-01 5.971177099869356963e-03
6.001420828275220265e+04 1.001999889447798386e+00 6.074243888737763074e-03
6.001420831754797837e+04 9.986197731256456489e-01 5.994795063650637523e-03
6.001420835234376136e+04 1.006204817719531741e+00 6.021518634727457235e-03
6.001420838713953708e+04 1.008097623538378063e+00 6.063249512441633987e-03
6.001420842193531280e+04 1.001065431646272597e+00 5.995669410172470119e-03
6.001420845673108852e+04 9.988705124898408227e-01 6.009489611079637215e-03
6.001420849152686424e+04 1.009356090642296033e+00 6.055092729600626208e-03
6.001420852632264723e+04 1.009473816329954365e+00 6.126454735046532249e-03
6.001420856111842295e+04 1.011324530571897196e+00 6.052487867714508377e-03
6.001420859591419867e+04 1.002811043230775301e+00 5.988492073244721693e-03
6.001420863070997439e+04 9.916530036337984910e-01 5.946626997387361065e-03
6.001420866550575010e+04 9.986073886508127773e-01 5.950680146618217425e-03
6.001420870030153310e+04 1.007888376195476887e+00 6.040875531742511372e-03
6.001420873509730882e+04 9.870531755855921352e-01 5.919278142452496019e-03
6.001420876989308454e+04 9.926356618887894889e-01 5.958285501044196381e-03
6.001420880468886025e+04 9.998782015728359118e-01 5.980082023089814194e-03
6.001420883948463597e+04 9.908618979911467672e-01 6.000526935643230378e-03
6.001420887428041897e+04 9.910918453084291979e-01 5.968707301458610857e-03
6.001420890907619469e+04 9.856645818780431778e-01 5.938548591261914519e-03
6.001420894387197040e+04 9.849198882863324789e-01 5.931934136947164364e-03
6.001420897866774612e+04 9.884045182062892732e-01 5.987760661953106869e-03
6.001420901346352184e+04 1.000996713052685561e+00 6.019211504354878180e-03
6.001420904825930484e+04 9.822506557942802807e-01 5.891753840171863078e-03
6.001420908305508055e+04 9.833409292888339870e-01 5.944945759218322849e-03
6.001420911785085627e+04 9.741343657584684568e-01 5.892690603538457833e-03
6.001420915264663199e+04 9.890625240570142251e-01 5.954572830427004061e-03
6.001420918744240771e+04 9.899342097362396897e-01 5.990240275329277581e-03
6.001420922223819070e+04 9.911942873599094428e-01 5.924887033417807793e-03
6.001420925703396642e+04 9.876869123102959280e-01 5.902357944625801628e-03
6.001420929182974214e+04 9.847000906755363214e-01 5.879343766834141741e-03
6.001420932662551786e+04 9.914134352941125217e-01 5.953765868614742385e-03
6.001420936142129358e+04 9.816711183294863918e-01 5.961679826164395686e-03
6.001420939621706930e+04 9.888875246620745241e-01 5.968932266648910995e-03
6.001420943101284502e+04 9.861833956818523150e-01 5.938896517093465201e-03
6.001420946580862801e+04 9.767456209727289895e-01 5.915578285838124332e-03
6.001420950060440373e+04 9.799461176050232591e-01 5.906297881384978479e-03
6.001420953540017945e+04 9.783053070263515449e-01 5.928785603041976382e-03
6.001420957019595517e+04 9.792639292513345417e-01 6.001856871419145034e-03
6.001420960499173088e+04 9.922551829056871497e-01 6.027142793336472994e-03
6.001420963978751388e+04 9.971814947049945088e-01 5.999729404209471102e-03
6.001420967458328960e+04 9.905323986198507624e-01 6.028467022035668456e-03
6.001420970937906532e+04 9.894052099222151453e-01 5.971641554054104434e-03
6.001420974417484103e+04 9.882647057923603651e-01 5.986302381361116066e-03
6.001420977897061675e+04 9.852238678016206341e-01 5.976385615143577426e-03
6.001420981376639975e+04 9.878099906057994373e-01 5.997719919605141482e-03
6.001420984856217547e+04 9.833205632197641322e-01 5.973070872724731487e-03
6.001420988335795118e+04 9.875335841169178286e-01 5.957678157307865624e-03
6.001420991815372690e+04 9.741277079502155267e-01 5.935557032906661062e-03
6.001420995294950262e+04 9.743081191085746218e-01 5.916451117221160384e-03
6.001420998774527834e+04 9.828646010661905574e-01 5.932836992516508576e-03
6.001421002254105406e+04 9.827172816702832714e-01 5.929393787192136812e-03
6.001421005733683705e+04 9.699784318726216714e-01 5.946191885293489535e-03
6.001421009213261277e+04 9.829305250391476845e-01 5.953388454083409324e-03
6.001421012692838849e+04 9.869161179812819817e-01 6.123388999798098052e-03
6.001421016172416421e+04 9.769580192995305223e-01 6.048496871049273069e-03
6.001421019651993993e+04 9.681664690072749879e-01 5.957059108205126075e-03
6.001421023131572292e+04 9.799860182278041787e-01 5.949762973168621141e-03
6.001421026611149864e+04 9.713794760352980617e-01 5.991026674479598031e-03
6.001421030090727436e+04 9.819001962314678478e-01 5.976474359258775355e-03
6.001421033570305008e+04 9.795771074917553056e-01 6.012602828886456571e-03
6.001421037049882580e+04 9.826181798310581472e-01 5.960697443908597425e-03
6.001421040529460151e+04 9.862303567029263585e-01 5.983460566537671284e-03
6.001421044009037723e+04 9.957759033671780280e-01 6.020039298019618998e-03
6.001421047488616023e+04 9.889553707306054653e-01 5.972027873004159826e-03
6.001421050968193595e+04 9.895686726788377463e-01 5.969494031511745138e-03
6.001421054447771166e+04 9.887440699423366564e-01 6.014587682454522639e-03
6.001421057927348738e+04 9.886998957681556455e-01 6.120907994571597906e-03
6.001421061406926310e+04 9.933346645699341337e-01 6.031166242025719042e-03
6.001421064886504610e+04 9.903660352713580250e-01 6.059095183592012705e-03
6.001421068366082181e+04 9.895251400391579244e-01 6.059166435263729084e-03
6.001421071845659753e+04 9.940881914198426150e-01 5.993420117208682167e-03
6.001421075325237325e+04 9.846857724037640924e-01 5.943671431284999231e-03
6.001421078804814897e+04 9.947394391070661923e-01 6.036212434321301147e-03
6.001421082284393196e+04 9.848555413504836986e-01 5.961555214303704449e-03
6.001421085763970768e+04 9.834385353414788478e-01 6.016806185564745404e-03
6.001421089243548340e+04 1.003506626795827250e+00 6.161479041130713506e-03
6.001421092723125912e+04 9.890242250135623525e-01 6.114080955087709476e-03
6.001421096202703484e+04 9.920822315157726834e-01 6.129672888537785087e-03
6.001421099682281056e+04 9.945532864684496488e-01 6.046266509490456562e-03
6.001421103161858628e+04 9.999614297074124192e-01 5.993158610566949596e-03
6.001421106641436927e+04 9.997763760838486169e-01 6.071531350912334583e-03
6.001421110121014499e+04 9.976905853195700002e-01 5.990974332644732545e-03
6.001421113600592071e+04 1.002395642893954220e+00 6.274844532482180652e-03


==> figures/ground-lc/20230308_tic3788_b.dat <==
6.001214043218424922e+04 2.554142392629724867e+00 6.151054133066145152e-02
6.001214050636332831e+04 2.608486774288119037e+00 4.526494072315010581e-02
6.001214057597803185e+04 2.432195449643785423e+00 4.407914172394886837e-02
6.001214064559272811e+04 2.650114716486398070e+00 4.502050796135857041e-02
6.001214071520743164e+04 2.594619026317751320e+00 4.768392796443443604e-02
6.001214078482213517e+04 2.536084627258694546e+00 4.243870103893483681e-02
6.001214085443683871e+04 2.620380580767382117e+00 4.966442264171787302e-02
6.001214092405154224e+04 2.603569866608353323e+00 4.509681584893165257e-02
6.001214099366624578e+04 2.578031401727725935e+00 4.424338094034385022e-02
6.001214106328094931e+04 2.711476290519085453e+00 4.518306391586096593e-02
6.001214113289564557e+04 2.558864922043876167e+00 4.381707964463953803e-02
6.001214120251034910e+04 2.635893131906560161e+00 4.600894914390946111e-02
6.001214127212505264e+04 2.672368593524708125e+00 4.731502695056755137e-02
6.001214134173975617e+04 2.558677078548461381e+00 4.552028563613494394e-02
6.001214141135445243e+04 2.682951108751505220e+00 5.033431629271452323e-02
6.001214148096915596e+04 2.561303640685599792e+00 4.550997477247227530e-02
6.001214155058385950e+04 2.602623764169050613e+00 4.948460020428335077e-02
6.001214162019856303e+04 2.563456754253754521e+00 4.967450657226705341e-02
6.001214168981326657e+04 2.576654540926596404e+00 4.692958532791080550e-02
6.001214175942797010e+04 2.703973436017634846e+00 4.875907175719419034e-02
6.001214182904266636e+04 2.645110995619570637e+00 4.569341300340440393e-02
6.001214189865736262e+04 2.636243604555207121e+00 4.647222404784877303e-02
6.001214196827206615e+04 2.738374136669801562e+00 4.670759442347256069e-02
6.001214203788676969e+04 2.651407644769970151e+00 4.588684607693220563e-02
6.001214210750147322e+04 2.664158884160932494e+00 4.425685882144289596e-02
6.001214217711617675e+04 2.693329117926019478e+00 4.754329728291971369e-02
6.001214224673088029e+04 2.655217855319938813e+00 4.755993471134747907e-02
6.001214231634558382e+04 2.661601199962500885e+00 4.423302495855881145e-02
6.001214238596028736e+04 2.592183525191706028e+00 4.243950031869610923e-02
6.001214245557499089e+04 2.674317477123194564e+00 4.427937994511348813e-02
6.001214252518968715e+04 2.727038228559835353e+00 4.676354192819880129e-02
6.001214259480439068e+04 2.572916666666666519e+00 4.420631688885272997e-02
6.001214266441909422e+04 2.669403909818935272e+00 4.661132763132658230e-02
6.001214273403379775e+04 2.716992180121642342e+00 4.725023158487014208e-02
6.001214280364849401e+04 2.665341902023789622e+00 4.890860215512459613e-02
6.001214287326319754e+04 2.574237578474519061e+00 4.559638901088613333e-02
6.001214294287790108e+04 2.685206978035944658e+00 4.848075903993014774e-02
6.001214301249260461e+04 2.602108630309492465e+00 4.343619008961492611e-02
6.001214308210730815e+04 2.661885740826753555e+00 4.559008998414262881e-02
6.001214315172201168e+04 2.628146632377476255e+00 4.106616665703044511e-02
6.001214322133670794e+04 2.648420140329525552e+00 4.418561210023722041e-02
6.001214329095141147e+04 2.660210432307220429e+00 4.320552611008260380e-02
6.001214336056611501e+04 2.615417153261179628e+00 4.595777432432032739e-02
6.001214343018081127e+04 2.615231494467114892e+00 4.347923354608509983e-02
6.001214349979551480e+04 2.556460349880117278e+00 4.353304192421408869e-02
6.001214356941021833e+04 2.595355686037791099e+00 4.688793089070603798e-02
6.001214363902492187e+04 2.764286878409341508e+00 4.772978989955605628e-02
6.001214370863962540e+04 2.682009360716012480e+00 4.689657755041008041e-02
6.001214377825432894e+04 2.694902155349254258e+00 4.471650300991488608e-02
6.001214384786903247e+04 2.619901256148245761e+00 4.651313040677562682e-02
6.001214391748372873e+04 2.578401124580107950e+00 4.546346872989008581e-02
6.001214398709843226e+04 2.622797478619875999e+00 4.601783143825787653e-02
6.001214405671313580e+04 2.624629338915053012e+00 4.599505360415710037e-02
6.001214412632783933e+04 2.646465414784882508e+00 4.556269956554170886e-02
6.001214419594253559e+04 2.616086004749183846e+00 4.436522146316026344e-02
6.001214426555723912e+04 2.599520471475373906e+00 4.194792892631869080e-02
6.001214433517194266e+04 2.693667728187634225e+00 4.768657162319403509e-02
6.001214440478664619e+04 2.597073401851446750e+00 4.471033544371006557e-02
6.001214447440134973e+04 2.679301494179118226e+00 4.950564928690367322e-02
6.001214454401605326e+04 2.735678448404971874e+00 4.832840973265924156e-02
6.001214461363074952e+04 2.681638843913423553e+00 4.430210962547172227e-02
6.001214468324545305e+04 2.590283132206064654e+00 4.225676786421827397e-02
6.001214475286015659e+04 2.588066958518731031e+00 4.444659980005288141e-02
6.001214482247486012e+04 2.716471866337004659e+00 4.643109460689300028e-02
6.001214489208956365e+04 2.671416596814752964e+00 4.484829751055571800e-02
6.001214496170425991e+04 2.654355503237198377e+00 4.348555462772604047e-02
6.001214503131896345e+04 2.590524077277969628e+00 4.294789754888892613e-02
6.001214510093366698e+04 2.728033151715141269e+00 4.675921808016208353e-02
6.001214517054837052e+04 2.635960848706118131e+00 4.286149454507175854e-02
6.001214524016307405e+04 2.649772083961327684e+00 4.701666997553166638e-02
6.001214530977777758e+04 2.604986769978236083e+00 4.414671910219167966e-02
6.001214537939247384e+04 2.584198318093481106e+00 4.378535645344713845e-02
6.001214544900717738e+04 2.723667986848004485e+00 4.619406048660165687e-02
6.001214551862188091e+04 2.662907233699190357e+00 4.519707784351469082e-02
6.001214558823657717e+04 2.638708008491962964e+00 4.883437645542408612e-02
6.001214565785128070e+04 2.589370136009891521e+00 4.183075298223516009e-02
6.001214572746598424e+04 2.627844845542886887e+00 4.183966730694945596e-02
6.001214579708068777e+04 2.804699812382739132e+00 4.662925359159713484e-02
6.001214586669539131e+04 2.675098395536358087e+00 4.733427098069719480e-02
6.001214593631009484e+04 2.666021019072862153e+00 4.312559834092114658e-02
6.001214600592479837e+04 2.716886123843496481e+00 4.324224905048121986e-02
6.001214607553950191e+04 2.678814866184267007e+00 4.419743962446117530e-02
6.001214614515419817e+04 2.741681728365001902e+00 4.834061221544683207e-02
6.001214621476890170e+04 2.749380959420503867e+00 4.497142773714908615e-02
6.001214628438360523e+04 2.707175058087329944e+00 4.454612927417489487e-02
6.001214635399830877e+04 2.656639308222189744e+00 4.190688603747653312e-02
6.001214642361300503e+04 2.674363715769813243e+00 4.102626877633574337e-02
6.001214649322770856e+04 2.700651907432859211e+00 4.291886976330765852e-02
6.001214656284241210e+04 2.726324533003596340e+00 4.228058142449169637e-02
6.001214663245711563e+04 2.650617770888177294e+00 4.036590655302300934e-02
6.001214670207181916e+04 2.626267029972752187e+00 4.263618570463795915e-02
6.001214677168652270e+04 2.742618918739257339e+00 4.440436071479752361e-02
6.001214684130121896e+04 2.628194604565367687e+00 4.103165084435220211e-02
6.001214691091592249e+04 2.686773917861738248e+00 4.286132173205319668e-02
6.001214698053062602e+04 2.688246131864412636e+00 4.473315532143459089e-02
6.001214705014532956e+04 2.569971753196942377e+00 4.007572217106350476e-02
6.001214711976003309e+04 2.604082081549981442e+00 3.904159543299213359e-02
6.001214718937472935e+04 2.674777141784742351e+00 4.063612091512906754e-02
6.001214725898943288e+04 2.674543613427086797e+00 4.148203017899203954e-02
6.001214732860413642e+04 2.589010725074133212e+00 3.910085653805031591e-02
6.001214739821883995e+04 2.651168742535403577e+00 3.981738589272465489e-02
6.001214746783354349e+04 2.557355669440311452e+00 3.961389735221425290e-02
6.001214753744824702e+04 2.599709659821172636e+00 3.882536045955655574e-02
6.001214760706294328e+04 2.663300399011970576e+00 3.960963597441217315e-02
6.001214767667764681e+04 2.593489986398386904e+00 3.829864368484846987e-02
6.001214774629235035e+04 2.579178236927566203e+00 3.774511600569264297e-02
6.001214781590704661e+04 2.584324069349916986e+00 3.851261945813697074e-02
6.001214788552175014e+04 2.612158870323145532e+00 3.851394395405057652e-02
6.001214795513645367e+04 2.613438932249218638e+00 3.806893729344006799e-02
6.001214802475115721e+04 2.558007389714115121e+00 3.809583302733132032e-02
6.001214809436586074e+04 2.606618547763978722e+00 3.758281360965104456e-02
6.001214816398056428e+04 2.557073736815999698e+00 3.748444383452338713e-02
6.001214823359526781e+04 2.548731729088407061e+00 3.751794352354848733e-02
6.001214830320997135e+04 2.593365694291044576e+00 3.873826115293153849e-02
6.001214837282466760e+04 2.624107075005699397e+00 3.820706130922787297e-02
6.001214844243937114e+04 2.564979174237553394e+00 3.775645299640758429e-02
6.001214851205407467e+04 2.554140068375751582e+00 3.803495161732653451e-02
6.001214858166877821e+04 2.623618951800719135e+00 3.933267620948806970e-02
6.001214865128347446e+04 2.608663846868053859e+00 3.854566784118257372e-02
6.001214872089817800e+04 2.605305886305102625e+00 3.896341973422121074e-02
6.001214879051288153e+04 2.616843029302596602e+00 3.903737737095117066e-02
6.001214886012758507e+04 2.644037841771493813e+00 4.016469334169539551e-02
6.001214892974228860e+04 2.546352271794731337e+00 3.654305430776984276e-02
6.001214899935699214e+04 2.632960663302631676e+00 3.940635113743048284e-02
6.001214906897169567e+04 2.631453240955747841e+00 3.966872840192230826e-02
6.001214913858639920e+04 2.657822204602518390e+00 3.983857030411555589e-02
6.001214920820109546e+04 2.609659197891169402e+00 3.875604931104621731e-02
6.001214927781579172e+04 2.589365617614363568e+00 3.886447179635784538e-02
6.001214934743049525e+04 2.588429061891064364e+00 3.780437586239811243e-02
6.001214941704520606e+04 2.618847877304014471e+00 3.906123339425662810e-02
6.001214948665990232e+04 2.622435097529625114e+00 3.909048464435491838e-02
6.001214955627460586e+04 2.608065779169929765e+00 3.819072726682643665e-02
6.001214962588930939e+04 2.679173733254568646e+00 4.052039890391846005e-02
6.001214969550401293e+04 2.662932924984875882e+00 3.938546508422773040e-02
6.001214976511871646e+04 2.590898548035440729e+00 3.856167623808451350e-02
6.001214983473341999e+04 2.619067275848805387e+00 3.908940371556497706e-02
6.001214990434811625e+04 2.566312597612545598e+00 3.679568238902156119e-02
6.001214997396281979e+04 2.641238077426594444e+00 3.839223146677064880e-02
6.001215004357752332e+04 2.612390734469601572e+00 3.994519833763696820e-02
6.001215011319221958e+04 2.561025973424695401e+00 3.681663114911205154e-02
6.001215018280692311e+04 2.710181558586891803e+00 4.127518585809806378e-02
6.001215025242162665e+04 2.578962856696186190e+00 3.686136561229583913e-02
6.001215032203633018e+04 2.591004925740726605e+00 3.822282264588215683e-02
6.001215039165103371e+04 2.700839778789977164e+00 3.987675293812665417e-02
6.001215046126573725e+04 2.625463917525773461e+00 3.888253980434423773e-02
6.001215053088044078e+04 2.578821567537520565e+00 3.674830423489527931e-02
6.001215060049514432e+04 2.570066112335414044e+00 3.891410110150229223e-02
6.001215067010984058e+04 2.589553631410017154e+00 3.794168356536825604e-02
6.001215073972454411e+04 2.624765495935262649e+00 3.936949945053995481e-02
6.001215080933924764e+04 2.489236666182240931e+00 3.713976451216319946e-02
6.001215087895394390e+04 2.607324831799116005e+00 4.012515514405554790e-02
6.001215094856864744e+04 2.566612984861730951e+00 3.800940023753900110e-02
6.001215101818335097e+04 2.576844060450848684e+00 3.796036441539343137e-02
6.001215108779805450e+04 2.575748141439299754e+00 3.809794299465125988e-02
6.001215115741275804e+04 2.595149324349899533e+00 3.822290295484167405e-02
6.001215122702746157e+04 2.481903817550818125e+00 3.714130573747813358e-02
6.001215129664216511e+04 2.629368866131347016e+00 3.992927244363522060e-02
6.001215136625686864e+04 2.589769935641760501e+00 4.029187374556304768e-02
6.001215143587157218e+04 2.555043335675802219e+00 3.902173490163363817e-02
6.001215150548626843e+04 2.575007526153382909e+00 3.942545407171986482e-02
6.001215157510097197e+04 2.500430926631265649e+00 3.699587159252514662e-02
6.001215164471567550e+04 2.555226438644535580e+00 3.890757431977448499e-02
6.001215171433037904e+04 2.545502299306061200e+00 3.796834456433211685e-02
6.001215178394507529e+04 2.539468531468531243e+00 3.892260129110919342e-02
6.001215185355977883e+04 2.526276394215219767e+00 4.095657934280895474e-02
6.001215192317448236e+04 2.517882359456191654e+00 3.872300065461666690e-02
6.001215199278918590e+04 2.531774774691329721e+00 3.849890517981390675e-02
6.001215206240388943e+04 2.525463884133080317e+00 3.902302645358512317e-02
6.001215213201859297e+04 2.428804067563532953e+00 3.652293368394175094e-02
6.001215220163329650e+04 2.561791399247928869e+00 3.887224835311692273e-02
6.001215227124799276e+04 2.525355421630807395e+00 4.041303360532098876e-02
6.001215234086269629e+04 2.544454336722740351e+00 3.872944978393850352e-02
6.001215241047739983e+04 2.549579041437373572e+00 3.840468401471270471e-02
6.001215248009210336e+04 2.522001709592299523e+00 3.771913767530444411e-02
6.001215254970679962e+04 2.503547409651910804e+00 3.789082208873219282e-02
6.001215261932150315e+04 2.440406699650492506e+00 3.799789174398061214e-02
6.001215268893620669e+04 2.507982756877487063e+00 3.839187584905827400e-02
6.001215275855091022e+04 2.514814607892433607e+00 3.702138491411778587e-02
6.001215282816561376e+04 2.574147965777136005e+00 4.103976479457356608e-02
6.001215289778031729e+04 2.490064262829416730e+00 3.814693966491752852e-02
6.001215296739502082e+04 2.494532884562903785e+00 3.757746766372307284e-02
6.001215303700972436e+04 2.538881271770547787e+00 3.892528176984388216e-02
6.001215310662442062e+04 2.530989035433253154e+00 3.927812539817426840e-02
6.001215317623912415e+04 2.539135954663379380e+00 3.788077564415475579e-02
6.001215324585382768e+04 2.563367687041034682e+00 3.791984734736397744e-02
6.001215331546852394e+04 2.493246053416755537e+00 3.714096209069508991e-02
6.001215338508322748e+04 2.509173184255811151e+00 3.735149154882504846e-02
6.001215345469793101e+04 2.575913289314952337e+00 3.904949764767828846e-02
6.001215352431263454e+04 2.528950990690767231e+00 3.739974013664376651e-02
6.001215359392733808e+04 2.584292220466586354e+00 3.855432241532866233e-02
6.001215366354204161e+04 2.545760005940446824e+00 3.828708310930000608e-02
6.001215373315674515e+04 2.632519882442418080e+00 3.873107580221091251e-02
6.001215380277144868e+04 2.597530359102151465e+00 3.927849068068810928e-02
6.001215387238614494e+04 2.540138597611015125e+00 3.900725463927504771e-02
6.001215394200084847e+04 2.567698144795144799e+00 3.774280653569510313e-02
6.001215401161555201e+04 2.569601780404604074e+00 3.832248321452330631e-02
6.001215408123024827e+04 2.498026730047801625e+00 3.766990291875889352e-02
6.001215415084495180e+04 2.568296873001078673e+00 3.747043864403617336e-02
6.001215422045965533e+04 2.617204201990416479e+00 3.985967320307601952e-02
6.001215429007435887e+04 2.557442311721675132e+00 3.884591358004355760e-02
6.001215435968906240e+04 2.590440625953210674e+00 3.887653872462319693e-02
6.001215442930376594e+04 2.553109226638122564e+00 3.781313714800500075e-02
6.001215449891846947e+04 2.604613788100026639e+00 3.954354989481852212e-02
6.001215456853317301e+04 2.519501576608857540e+00 3.745006529986780880e-02
6.001215463814786926e+04 2.572677473656799219e+00 3.973532546576185459e-02
6.001215470776257280e+04 2.533466741520129073e+00 3.809727789237801060e-02
6.001215477737727633e+04 2.574843682373634035e+00 4.088884964288297397e-02
6.001215484699197987e+04 2.557255858653063818e+00 4.003299476300160170e-02
6.001215491660668340e+04 2.627085066021249915e+00 4.098600469955818865e-02
6.001215498622137966e+04 2.611128109556525967e+00 3.883400499535485939e-02
6.001215505583608319e+04 2.615227459717305081e+00 3.849269734237772272e-02
6.001215512545078673e+04 2.553365433303565801e+00 3.785674595480038873e-02
6.001215519506549026e+04 2.529800783059746649e+00 3.786569071643219181e-02
6.001215526468019380e+04 2.582448483963151187e+00 3.830662766911326067e-02
6.001215533429489733e+04 2.627345994552442221e+00 3.951360759980112464e-02
6.001215540390960086e+04 2.537568822195832574e+00 3.784494192680706859e-02
6.001215547352430440e+04 2.586835438407155685e+00 3.828640731834765526e-02
6.001215554313900793e+04 2.575251169707301280e+00 3.847159509867947164e-02
6.001215561275370419e+04 2.639159444020966916e+00 4.027002088543132907e-02
6.001215568236840772e+04 2.594165546092933372e+00 3.956116007633842663e-02
6.001215575198311126e+04 2.533726302085687720e+00 3.748594372914045014e-02
6.001215582159780752e+04 2.551013889649382360e+00 3.705742172404660750e-02
6.001215589121251105e+04 2.470679164906667502e+00 3.734848574447036107e-02
6.001215596082721459e+04 2.555570765004882006e+00 4.001652754096400588e-02
6.001215603044191812e+04 2.586310646559259574e+00 3.870109264473600014e-02
6.001215610005662165e+04 2.609866893020044820e+00 3.998289859216572900e-02
6.001215616967132519e+04 2.575598712107856514e+00 3.820425651143089657e-02
6.001215623928602872e+04 2.690742796921166136e+00 3.954788616357460262e-02
6.001215630890072498e+04 2.574447018213198657e+00 3.912661719520009462e-02
6.001215637851542851e+04 2.581604808525545636e+00 3.923645894282349472e-02
6.001215644813013205e+04 2.588342873863823446e+00 3.917126923394454591e-02
6.001215651774482831e+04 2.622205916074294763e+00 3.912985493008616644e-02
6.001215658735953184e+04 2.554333124551800616e+00 3.647872232182334390e-02
6.001215665697423537e+04 2.540133218541845928e+00 3.854598817164496538e-02
6.001215672658893891e+04 2.605769318711872451e+00 4.031606204798590665e-02
6.001215679620364244e+04 2.640639260901149310e+00 4.048648638264124022e-02
6.001215686581834598e+04 2.542362008366688464e+00 3.899075820838899392e-02
6.001215693543304951e+04 2.574572547175782322e+00 3.735907704680303115e-02
6.001215700504775305e+04 2.567521703404665789e+00 4.063283702349652915e-02
6.001215707466244930e+04 2.682167498737869415e+00 4.109508291069313007e-02
6.001215714427715284e+04 2.662008652370098094e+00 4.120013200690372107e-02
6.001215721389185637e+04 2.750347890733715772e+00 4.180451302871709962e-02
6.001215728350655991e+04 2.618067729262745225e+00 3.906251409730369245e-02
6.001215735312125616e+04 2.722152077640629386e+00 4.218889001605245076e-02
6.001215742273595970e+04 2.572550211936400988e+00 3.862580939143724079e-02
6.001215749235066323e+04 2.733026093729715722e+00 4.114009218231816367e-02
6.001215756196536677e+04 2.631717750267350553e+00 3.874240877198072835e-02
6.001215763158007030e+04 2.660810365652794829e+00 3.966778443047880298e-02
6.001215770119477384e+04 2.637322846194745551e+00 3.966894070201831130e-02
6.001215777080947737e+04 2.668720797615982132e+00 3.948868971619872575e-02
6.001215784042418090e+04 2.638669472763549795e+00 4.043212672918448936e-02
6.001215791003887716e+04 2.654411900582093864e+00 3.982375403503611577e-02
6.001215797965358070e+04 2.604980565850131047e+00 3.950165311727322354e-02
6.001215804926828423e+04 2.756966388968687287e+00 4.435552617468210140e-02
6.001215811888298049e+04 2.655830297678183793e+00 4.031393909172808349e-02
6.001215818849768402e+04 2.673114472891841231e+00 4.057093778796638101e-02
6.001215825811238756e+04 2.616213055018219436e+00 3.937299520581973716e-02
6.001215832772709109e+04 2.695716624226991431e+00 4.082288589457194056e-02
6.001215839734179463e+04 2.678336678143354188e+00 4.058540253695178124e-02
6.001215846695649816e+04 2.592438842269947585e+00 3.857238130038369989e-02
6.001215853657120169e+04 2.674583863297019359e+00 3.916848332990795906e-02
6.001215860618590523e+04 2.647176512697203776e+00 3.941061187045499792e-02
6.001215867580060876e+04 2.574318065311041348e+00 3.890817235054763734e-02
6.001215874541531230e+04 2.623448642504904171e+00 3.952482582140098150e-02
6.001215881503000855e+04 2.670638321657475167e+00 4.134936122324599922e-02
6.001215888464471209e+04 2.638722720726708992e+00 4.018351235462763738e-02
6.001215895425941562e+04 2.658687409028119397e+00 3.974552161809201400e-02
6.001215902387411188e+04 2.622884625738025388e+00 4.025278460801423597e-02
6.001215909348881542e+04 2.588923137578179379e+00 3.792640764321481006e-02
6.001215916310351895e+04 2.621343173162110407e+00 3.981552848524147481e-02
6.001215923271822248e+04 2.697300879174211019e+00 4.091439218858882593e-02
6.001215930233292602e+04 2.600387249198412132e+00 3.817093761097270499e-02
6.001215937194762955e+04 2.659707150902447914e+00 3.932864494808574474e-02
6.001215944156233309e+04 2.629650138891410638e+00 3.933765188036354027e-02
6.001215951117703662e+04 2.702715746876798164e+00 4.091478393805428326e-02
6.001215958079173288e+04 2.569379404206548756e+00 3.817881400490542171e-02
6.001215965040643641e+04 2.645941389444203651e+00 4.001036887364034511e-02
6.001215972002113995e+04 2.564046359731638969e+00 3.754467746155783214e-02
6.001215978963583620e+04 2.637550062778954096e+00 3.929305055092417731e-02
6.001215985925053974e+04 2.643593506374392277e+00 4.048742348655243184e-02
6.001215992886524327e+04 2.539964284752819879e+00 3.959415740347822094e-02
6.001215999847994681e+04 2.648785876062822453e+00 4.186417102016826847e-02
6.001216006809465034e+04 2.601231159190693809e+00 4.026756793062426232e-02
6.001216013770935388e+04 2.652437223042836134e+00 4.013074663840662804e-02
6.001216020732405741e+04 2.696725746268656909e+00 4.032620545943424450e-02
6.001216027693876094e+04 2.631629100238225938e+00 4.066814793630525726e-02
6.001216034655346448e+04 2.716843269403457661e+00 4.102081574697857835e-02
6.001216041616816074e+04 2.546806625681226066e+00 3.798185048224949484e-02
6.001216048578286427e+04 2.709127515503765071e+00 4.074790167373964350e-02
6.001216055539756780e+04 2.640610587618238192e+00 3.893852421931626867e-02
6.001216062501226406e+04 2.681240860472174692e+00 4.129690285993570242e-02
6.001216069462696760e+04 2.757924824924967933e+00 4.115186600630436203e-02
6.001216076424167113e+04 2.638727127204482326e+00 3.925482098447633655e-02
6.001216083385637467e+04 2.679903874484384385e+00 4.001464537105013652e-02
6.001216090347107820e+04 2.614395674883167153e+00 3.830705028246494948e-02
6.001216097308578173e+04 2.649262096020922996e+00 3.858467539159881471e-02
6.001216104270048527e+04 2.648849144777311704e+00 3.944683961719780418e-02
6.001216111231518880e+04 2.656388312427687026e+00 3.936829403470788746e-02
6.001216118192988506e+04 2.601291012774136213e+00 3.842866475654998365e-02
6.001216125154458859e+04 2.663048867830973609e+00 3.955283461337244511e-02
6.001216132115929213e+04 2.664937778181487804e+00 3.931200724036177513e-02
6.001216139077399566e+04 2.665642732983233731e+00 4.080443132881797497e-02
6.001216146038869192e+04 2.649771110253157591e+00 4.022725041484428304e-02
6.001216153000339546e+04 2.624554134390199689e+00 3.784907454855617609e-02
6.001216159961809899e+04 2.620709656953822186e+00 3.868412156903588278e-02
6.001216166923280252e+04 2.650286508074318537e+00 3.926696081756513024e-02
6.001216173884750606e+04 2.702328852043412777e+00 3.947507251122658878e-02
6.001216180846220959e+04 2.720691538098455542e+00 4.112216834487765482e-02
6.001216187807691313e+04 2.797918812712220316e+00 4.192343720276589525e-02
6.001216194769161666e+04 2.564017231334192459e+00 3.829479385952222481e-02
6.001216201730631292e+04 2.656423377075939563e+00 4.072410650480518673e-02
6.001216208692101645e+04 2.588360856323737913e+00 3.845625870121029133e-02
6.001216215653571999e+04 2.642785120588635905e+00 3.873079039439396992e-02
6.001216222615041625e+04 2.669662139902631903e+00 3.909636528053469368e-02
6.001216229576511978e+04 2.633568138715795204e+00 3.953460320314840931e-02
6.001216236537982331e+04 2.700379208287088328e+00 3.971466343810258620e-02
6.001216243499452685e+04 2.701420351891486327e+00 4.097176296642916771e-02
6.001216250460923038e+04 2.616271493212669608e+00 3.982359126116894604e-02
6.001216257422393392e+04 2.543588355482597763e+00 3.707906419560868388e-02
6.001216264383863745e+04 2.657917663997945823e+00 3.946958844794083709e-02
6.001216271345334098e+04 2.579463989304909166e+00 3.742228527889000789e-02
6.001216278306804452e+04 2.713022500492813904e+00 4.046219544330308115e-02
6.001216285268274078e+04 2.666198514765143912e+00 4.017875525395821906e-02
6.001216292229744431e+04 2.683809576961714516e+00 3.846031978596144152e-02
6.001216299191214785e+04 2.651564689397477803e+00 3.896414244418782563e-02
6.001216306152684410e+04 2.601290334338749233e+00 4.038949700711216145e-02
6.001216313114154764e+04 2.683827290227186246e+00 4.053419256499152246e-02
6.001216320075625117e+04 2.590459904599045959e+00 3.832593050228890602e-02
6.001216327037095471e+04 2.650121031946911732e+00 3.928408182736731202e-02
6.001216333998565824e+04 2.613341059932452470e+00 3.914487392328536847e-02
6.001216340960036177e+04 2.557858960442728424e+00 3.756095648137443982e-02
6.001216347921506531e+04 2.543659062171644170e+00 3.902392688546738042e-02
6.001216354882976884e+04 2.658107259018332336e+00 4.003978762372246286e-02
6.001216361844447238e+04 2.566818911910124790e+00 3.746297830496047448e-02
6.001216368805917591e+04 2.551677493993058654e+00 4.119865502808133656e-02
6.001216375767387945e+04 2.623365739188736168e+00 3.980127224014588100e-02
6.001216382728857570e+04 2.570907569597919551e+00 4.126669350317765939e-02
6.001216389690327924e+04 2.587276512591997424e+00 3.904411480394007899e-02
6.001216396651798277e+04 2.583384310903202863e+00 3.876294041679784891e-02
6.001216403613267903e+04 2.588339045007996386e+00 3.945000990723503131e-02
6.001216410574738256e+04 2.523162116750077288e+00 3.797169337285040414e-02
6.001216417536208610e+04 2.617496612934442801e+00 4.013531814260410530e-02
6.001216424497678963e+04 2.552207345757191881e+00 3.918756731118017839e-02
6.001216431459149317e+04 2.568979651321662061e+00 3.813110060157617193e-02
6.001216438420619670e+04 2.599312100031351935e+00 4.096686924722759554e-02
6.001216445382090023e+04 2.581992729984154966e+00 4.000323054987948990e-02
6.001216452343560377e+04 2.549494029277529439e+00 3.909908936004444224e-02
6.001216459305030003e+04 2.553185306270717270e+00 3.879351848398026464e-02
6.001216466266500356e+04 2.586672206365836502e+00 3.889941263592724963e-02
6.001216473227970710e+04 2.639409682313456962e+00 4.086995808382481998e-02
6.001216480189440335e+04 2.550748558050250470e+00 4.009478751790335888e-02
6.001216487150910689e+04 2.619809159251727415e+00 4.007183225868001658e-02
6.001216494112381042e+04 2.582658306197691100e+00 3.926201118264983220e-02
6.001216501073851396e+04 2.638784426501493030e+00 4.016274103160957787e-02
6.001216508035321749e+04 2.600335646573229909e+00 3.998720606406645783e-02
6.001216514996792102e+04 2.590754200576389721e+00 4.216268691406848540e-02
6.001216521958262456e+04 2.699221746206947881e+00 4.177355347392494589e-02
6.001216528919732809e+04 2.625313305968251854e+00 3.907050387652859919e-02
6.001216535881203163e+04 2.589720241261483924e+00 3.896056648762018931e-02
6.001216542842672789e+04 2.633472200698287136e+00 4.032867781452313671e-02
6.001216549804143142e+04 2.601606830832417394e+00 3.797372531102965326e-02
6.001216556765613495e+04 2.610133574824541558e+00 3.884934153243609772e-02
6.001216563727083121e+04 2.600293555372334975e+00 3.978628093414909861e-02
6.001216570688553475e+04 2.679890358187946742e+00 4.077655573101778702e-02
6.001216577650023828e+04 2.666544483918870778e+00 3.912262544807438430e-02
6.001216584611494181e+04 2.653272845106934508e+00 3.924335648469735177e-02
6.001216591572964535e+04 2.708740330867822177e+00 4.034773170079505866e-02
6.001216598534434888e+04 2.730852611327483359e+00 3.967760370215967641e-02
6.001216605495905242e+04 2.618538340617702520e+00 3.809216182618956753e-02
6.001216612457375595e+04 2.559466984884645857e+00 3.789444260249395791e-02
6.001216619418845949e+04 2.589917523862478088e+00 3.767985630748657555e-02
6.001216626380316302e+04 2.639983768928565233e+00 3.947445423571055434e-02
6.001216633341785928e+04 2.617993312916186532e+00 3.924394166854455746e-02
6.001216640303255554e+04 2.564929082865873067e+00 3.778274036733227093e-02
6.001216647264725907e+04 2.577162096983637962e+00 3.796586656500389179e-02
6.001216654226196988e+04 2.561148614236371301e+00 3.726058392770627281e-02
6.001216661187666614e+04 2.561620782311976541e+00 3.742206747504093350e-02
6.001216668149136967e+04 2.590560274176724853e+00 3.810079039221618558e-02
6.001216675110607321e+04 2.568988514264542555e+00 3.776236403547394982e-02
6.001216682072077674e+04 2.590973732258035067e+00 3.886557432804485512e-02
6.001216689033548028e+04 2.579542796185913200e+00 3.789349175568580003e-02
6.001216695995018381e+04 2.623812259273559544e+00 3.920473039110708435e-02
6.001216702956488007e+04 2.615106311922520188e+00 3.936570510926341165e-02
6.001216709917958360e+04 2.554760803183122153e+00 3.776899570859625077e-02
6.001216716879428714e+04 2.545235112028302105e+00 3.848001275880715000e-02
6.001216723840899067e+04 2.580797593007909452e+00 3.906781131613405733e-02
6.001216730802369420e+04 2.491072478982090388e+00 3.663180252008908788e-02
6.001216737763839046e+04 2.569009431350472994e+00 3.908376465165440405e-02
6.001216744725309400e+04 2.555434996118194135e+00 3.755117479932458535e-02
6.001216751686779753e+04 2.494318494722349566e+00 3.643460309461940549e-02
6.001216758648250106e+04 2.496582293458573520e+00 3.637927873747715674e-02
6.001216765609720460e+04 2.462403532104696868e+00 3.741063455361998136e-02
6.001216772571190813e+04 2.508599621469652874e+00 3.732206907946217928e-02
6.001216779532661167e+04 2.540039507673605534e+00 3.629297071382494438e-02
6.001216786494131520e+04 2.519176162899308569e+00 3.792916459539013435e-02
6.001216793455601146e+04 2.533741305821501033e+00 3.679332275270966179e-02
6.001216800417071499e+04 2.500345387674327569e+00 3.675568926842137651e-02
6.001216807378541853e+04 2.600265160908795892e+00 3.840198195861325298e-02
6.001216814340012206e+04 2.528780859890978672e+00 3.595115540776003260e-02
6.001216821301482560e+04 2.566161336102783075e+00 3.809962234973279099e-02
6.001216828262952185e+04 2.515361771807610225e+00 3.696231605544079285e-02
6.001216835224422539e+04 2.516538366257145221e+00 3.728432234822658120e-02
6.001216842185892892e+04 2.589187643020594898e+00 3.797425501313717727e-02
6.001216849147363246e+04 2.589515284258641969e+00 3.795684405056626992e-02
6.001216856108833599e+04 2.561860887497280803e+00 3.737355332637458394e-02
6.001216863070303953e+04 2.486084426634462385e+00 3.747815841038109469e-02
6.001216870031774306e+04 2.486511559552130546e+00 3.647122669453987248e-02
6.001216876993244659e+04 2.555882490746380409e+00 3.785479173259466423e-02
6.001216883954714285e+04 2.540029651593773252e+00 3.830238465454850055e-02
6.001216890916183911e+04 2.548489546629081559e+00 3.696585964250601736e-02
6.001216897877654264e+04 2.469746846766258219e+00 3.555955799967047692e-02
6.001216904839125345e+04 2.576894630903899142e+00 3.756935755809868993e-02
6.001216911800594971e+04 2.523803486529318629e+00 3.592139111455684014e-02
6.001216918762065325e+04 2.528558875219683699e+00 3.646276926145546049e-02
6.001216925723535678e+04 2.598180633094340664e+00 3.774289912763438559e-02
6.001216932685006032e+04 2.579165899466028478e+00 3.741152472883157998e-02
6.001216939646476385e+04 2.650044180406459837e+00 3.906707746878579357e-02
6.001216946607946738e+04 2.660339782916469886e+00 3.964044158480825586e-02
6.001216953569416364e+04 2.622958517641976517e+00 3.811816188100063119e-02
6.001216960530886718e+04 2.639580824804334647e+00 3.851708264577431706e-02
6.001216967492357071e+04 2.546732605236511127e+00 3.710496782740940747e-02
6.001216974453827424e+04 2.583222183876955569e+00 3.660625894984571860e-02
6.001216981415297778e+04 2.630535422024783632e+00 3.950545838679268146e-02
6.001216988376767404e+04 2.558067339885029323e+00 3.814354593223390211e-02
6.001216995338237757e+04 2.591192211445376259e+00 3.734290377002558864e-02
6.001217002299708111e+04 2.658544903372489276e+00 3.881096491803101567e-02
6.001217009261178464e+04 2.615436926215572999e+00 3.804650789001816358e-02
6.001217016222648817e+04 2.612951586953341732e+00 3.858453146885758994e-02
6.001217023184119171e+04 2.630825453382668933e+00 3.812607341835865665e-02
6.001217030145589524e+04 2.602659707840751846e+00 3.707278965582684604e-02
6.001217037107059150e+04 2.580763941663952288e+00 3.805184550502473118e-02
6.001217044068529503e+04 2.637587981143215909e+00 3.827555680391339643e-02
6.001217051029999857e+04 2.582740229717676694e+00 3.756436564971935704e-02
6.001217057991470210e+04 2.548077357757022821e+00 3.690653161825752787e-02
6.001217064952939836e+04 2.617089920265474490e+00 3.807923875838951921e-02
6.001217071914410189e+04 2.606899437444790468e+00 3.951149540000452320e-02
6.001217078875880543e+04 2.466439206509409399e+00 3.671362264576801676e-02
6.001217085837350896e+04 2.618804348828416728e+00 3.834116490026490132e-02
6.001217092798821250e+04 2.526490989734685222e+00 3.791791242225936442e-02
6.001217099760291603e+04 2.533097441480674838e+00 3.718556279419044791e-02
6.001217106721761957e+04 2.535939943125188556e+00 3.736590229560299986e-02
6.001217113683232310e+04 2.640346814383904395e+00 3.950006161597366394e-02
6.001217120644702663e+04 2.594374901407666467e+00 3.823275876045113819e-02
6.001217127606173017e+04 2.585957392244142561e+00 3.912289460472905683e-02
6.001217134567642643e+04 2.532849925065735697e+00 3.703337011197063711e-02
6.001217141529112996e+04 2.647582194102361175e+00 3.871541120941969505e-02
6.001217148490583349e+04 2.604326905213093735e+00 3.811019046831542328e-02
6.001217155452053703e+04 2.516185225425844330e+00 3.601545350471450219e-02
6.001217162413524056e+04 2.527712221334688980e+00 3.727842565016348253e-02
6.001217169374993682e+04 2.576620118430519302e+00 3.744549750720266995e-02
6.001217176336464036e+04 2.632820455331035259e+00 3.856865526295891189e-02
6.001217183297934389e+04 2.578579506479541816e+00 3.756153842828994366e-02
6.001217190259404742e+04 2.572021022102764398e+00 3.699022242758435303e-02
6.001217197220875096e+04 2.632075647301900467e+00 3.825216169925104576e-02
6.001217204182345449e+04 2.496081334874313384e+00 3.657411262007927155e-02
6.001217211143815803e+04 2.595278339151203539e+00 3.775346341628283559e-02
6.001217218105285428e+04 2.570805522538173182e+00 3.678464398836300137e-02
6.001217225066755782e+04 2.606278168882929513e+00 3.706130372537957268e-02
6.001217232028226135e+04 2.666509890978186359e+00 3.783873014618516911e-02
6.001217238989696489e+04 2.701490707826923021e+00 3.852520995534470388e-02
6.001217245951166115e+04 2.618093123904040365e+00 3.718546945680085286e-02
6.001217252912636468e+04 2.660160278547841983e+00 3.797042284056190847e-02
6.001217259874106821e+04 2.674359838274932955e+00 3.823911598941066164e-02
6.001217266835577175e+04 2.612769803878602026e+00 3.774897250752287658e-02
6.001217273797047528e+04 2.681846626464899686e+00 3.826040642537715392e-02
6.001217280758517882e+04 2.606296450168489987e+00 3.779439800160157292e-02
6.001217287719988235e+04 2.616500874508089325e+00 3.755312015832417555e-02
6.001217294681458588e+04 2.646389042989532037e+00 3.863886658943956748e-02
6.001217301642928942e+04 2.657469773474776531e+00 3.835224843032818826e-02
6.001217308604399295e+04 2.709651339999256336e+00 3.883215974974985746e-02
6.001217315565868921e+04 2.683744236204075762e+00 3.927091458921546513e-02
6.001217322527339275e+04 2.563652483857389530e+00 3.691246639401256358e-02
6.001217329488809628e+04 2.765763108569688988e+00 3.941940695200613076e-02
6.001217336450279981e+04 2.744559245819599091e+00 3.934974597484027642e-02
6.001217343411750335e+04 2.648129487912706193e+00 3.773446538101319497e-02
6.001217350373219961e+04 2.782831988261188272e+00 4.073942801732896579e-02
6.001217357334690314e+04 2.689682256989158748e+00 3.952654548845799254e-02
6.001217364296160667e+04 2.805322049835448972e+00 4.117417704860114325e-02
6.001217371257631021e+04 2.797415381127369649e+00 4.126089253536981832e-02
6.001217378219101374e+04 2.659299777151592270e+00 3.793174203986035553e-02
6.001217385180571728e+04 2.681992894203596212e+00 3.889387415733286391e-02
6.001217392142042081e+04 2.693775082003261545e+00 3.889812568401779941e-02
6.001217399103511707e+04 2.680206897189862492e+00 3.869599859267471714e-02
6.001217406064982060e+04 2.667277262811012850e+00 3.806786371989729495e-02
6.001217413026452414e+04 2.703611100859874217e+00 3.981789067581715386e-02
6.001217419987922767e+04 2.741900841238589681e+00 4.011994328145405270e-02
6.001217426949392393e+04 2.658934363497212239e+00 3.853011377215919547e-02
6.001217433910862746e+04 2.715222543867044980e+00 3.944020668957811532e-02
6.001217440872333100e+04 2.706118807145353689e+00 3.919528638583034963e-02
6.001217447833803453e+04 2.641237320294826052e+00 3.768743258736255430e-02
6.001217454795273807e+04 2.694194512887240212e+00 3.857731814642283152e-02
6.001217461756744160e+04 2.679863424993592425e+00 3.814195618513904068e-02
6.001217468718214514e+04 2.720776191808937483e+00 3.898771032225358674e-02
6.001217475679684867e+04 2.682348572754699401e+00 3.729690018292301096e-02
6.001217482641155220e+04 2.678221882515240182e+00 3.908653042762969682e-02
6.001217489602625574e+04 2.724245937505843873e+00 3.831531736812213151e-02
6.001217496564095200e+04 2.673602420665309509e+00 3.751553980158793544e-02
6.001217503525565553e+04 2.667726431149595179e+00 3.901660292632483373e-02
6.001217510487035906e+04 2.634873829929910372e+00 3.678392514913137595e-02
6.001217517448505532e+04 2.679269332783489332e+00 3.896427509503053166e-02
6.001217524409975886e+04 2.640677208886737848e+00 3.796837476909742382e-02
6.001217531371446239e+04 2.625655149544504408e+00 3.803321179451094047e-02
6.001217538332916592e+04 2.703569701253766944e+00 3.820773241733291248e-02
6.001217545294386946e+04 2.667481753176985215e+00 3.809364548326267530e-02
6.001217552255857299e+04 2.664592010379549514e+00 3.767284732562206639e-02
6.001217559217327653e+04 2.610771869017266766e+00 3.688259816837123617e-02
6.001217566178798006e+04 2.776356723124784320e+00 3.974142949773793593e-02
6.001217573140267632e+04 2.608306300543701717e+00 3.802888312799457271e-02
6.001217580101737985e+04 2.549504371077958798e+00 3.626749388290665538e-02
6.001217587063208339e+04 2.662721893491124536e+00 3.838580397074102535e-02
6.001217594024677965e+04 2.565509844201647294e+00 3.730174074308032633e-02
6.001217600986148318e+04 2.602527602883474511e+00 3.843610116170702307e-02
6.001217607947618671e+04 2.532407366081391054e+00 3.665747023726152742e-02
6.001217614909089025e+04 2.602655761808490897e+00 3.812515367682364070e-02
6.001217621870559378e+04 2.639978607016522982e+00 3.750976206289598214e-02
6.001217628832029732e+04 2.590140084727928116e+00 3.821927562309720972e-02
6.001217635793500085e+04 2.626129819787919928e+00 3.766531387940318110e-02
6.001217642754970439e+04 2.649921360967120609e+00 3.728725620215077308e-02
6.001217649716440792e+04 2.659368625909916073e+00 3.856582008404623590e-02
6.001217656677910418e+04 2.610519444185395610e+00 3.627902123803029150e-02
6.001217663639380771e+04 2.586865039502619812e+00 3.626334032393516149e-02
6.001217670600851125e+04 2.626974202213885334e+00 3.700441659517337417e-02
6.001217677562320750e+04 2.669330461724476855e+00 3.767643909968922122e-02
6.001217684523791104e+04 2.671191229022058522e+00 3.790041840395601963e-02
6.001217691485260730e+04 2.616491726635192805e+00 3.722477604086254360e-02
6.001217698446731811e+04 2.612553309006618640e+00 3.672901203744100701e-02
6.001217705408202164e+04 2.686128850488354924e+00 3.803769252014478630e-02
6.001217712369672518e+04 2.660174477581660035e+00 3.831557170300166348e-02
6.001217719331142871e+04 2.714614510323924979e+00 3.810127774666026423e-02
6.001217726292613224e+04 2.755522116858781345e+00 4.068078415540331977e-02
6.001217733254083578e+04 2.713274654893080395e+00 3.872648120850419318e-02
6.001217740215553931e+04 2.714079092249407577e+00 3.836780664557086495e-02
6.001217747177023557e+04 2.691063231156523461e+00 3.910747412994330235e-02
6.001217754138493910e+04 2.717718990823959402e+00 3.896098727717738075e-02
6.001217761099964264e+04 2.732865338164251146e+00 3.767549225138695779e-02
6.001217768061434617e+04 2.785535393856812814e+00 3.869563776795981180e-02
6.001217775022904971e+04 2.799225014903559572e+00 3.911945836740972349e-02
6.001217781984374597e+04 2.712666411665376032e+00 3.786189334530857403e-02
6.001217788945844950e+04 2.731855450956574671e+00 3.761282841421565576e-02
6.001217795907315303e+04 2.745004454029724705e+00 3.838173365325244640e-02
6.001217802868785657e+04 2.795496032309016332e+00 3.940991627916393125e-02
6.001217809830256010e+04 2.733438616906325613e+00 3.819094621718437804e-02
6.001217816791726364e+04 2.677435220183068676e+00 3.746755339827888276e-02
6.001217823753196717e+04 2.774376195140152213e+00 3.878591248441957268e-02
6.001217830714666343e+04 2.720156790408116088e+00 3.782394942376074432e-02
6.001217837676136696e+04 2.676229242195250713e+00 3.780703138000211100e-02
6.001217844637607050e+04 2.668949057396465374e+00 3.678113749701736324e-02
6.001217851599077403e+04 2.705879646669120397e+00 3.776694151180887832e-02
6.001217858560547756e+04 2.721191247597916973e+00 4.010177048991490217e-02
6.001217865522017382e+04 2.684260010323722412e+00 3.929861748355971407e-02
6.001217872483487736e+04 2.750104420951019257e+00 4.136375295533537000e-02
6.001217879444958089e+04 2.728880646589902703e+00 4.029310459822623564e-02
6.001217886406428443e+04 2.607116402352500195e+00 3.660389980444125890e-02
6.001217893367898796e+04 2.696911519198664120e+00 3.890325206357662241e-02
6.001217900329369149e+04 2.749287292087526424e+00 4.027017017723639319e-02
6.001217907290838775e+04 2.701796407185628635e+00 3.872440490575648070e-02
6.001217914252309129e+04 2.728828524195972438e+00 3.937132380965408657e-02
6.001217921213779482e+04 2.704886991228477200e+00 3.732406682383872937e-02
6.001217928175249835e+04 2.645092007790174726e+00 3.803351359291974598e-02
6.001217935136720189e+04 2.677674849467345908e+00 3.804631868225800267e-02
6.001217942098190542e+04 2.679255053540714915e+00 3.851984019692854255e-02
6.001217949059660896e+04 2.681726311885777925e+00 3.808168586335917288e-02
6.001217956021130522e+04 2.700400308358178236e+00 3.877452225985698886e-02
6.001217962982600875e+04 2.681935398863080078e+00 3.816253198360416293e-02
6.001217969944071228e+04 2.725756045055848009e+00 3.857722779946384101e-02
6.001217976905541582e+04 2.792205776803553530e+00 4.000052435462092548e-02
6.001217983867011935e+04 2.577345065450002970e+00 3.640510051624837318e-02
6.001217990828482289e+04 2.712779824312836485e+00 3.954697941012571411e-02
6.001217997789951914e+04 2.663388233098493263e+00 3.659682735104800161e-02
6.001218004751422268e+04 2.754137250978935025e+00 3.935929329998762161e-02
6.001218011712892621e+04 2.679571041624440042e+00 3.796704682576702156e-02
6.001218018674362975e+04 2.686139129787472157e+00 3.869636139779036865e-02
6.001218025635833328e+04 2.707626212373415608e+00 3.952077635740531419e-02
6.001218032597302954e+04 2.663844176677543363e+00 3.867922428581090089e-02
6.001218039558773307e+04 2.729889900011234438e+00 4.014547305561675522e-02
6.001218046520243661e+04 2.669511000430312642e+00 3.965409719696705304e-02
6.001218053481714014e+04 2.652560491085766081e+00 3.783756522265492583e-02
6.001218060443184368e+04 2.654693530813126756e+00 3.861907650250919616e-02
6.001218067404654721e+04 2.652065570112227988e+00 3.816223992142260546e-02
6.001218074366125074e+04 2.748543616341564633e+00 4.002920723861894819e-02
6.001218081327594700e+04 2.729941309672350602e+00 4.033185667210976294e-02
6.001218088289065054e+04 2.702132427082944321e+00 3.889760920922664261e-02
6.001218095250535407e+04 2.723802478268910754e+00 4.110883318049594198e-02
6.001218102212005761e+04 2.701191135734072102e+00 3.906250087562520429e-02
6.001218109173476114e+04 2.704233977600653205e+00 3.972720441864719537e-02
6.001218116134945740e+04 2.662198416052626637e+00 3.789537725769318022e-02
6.001218123096416093e+04 2.782404259597981433e+00 3.898087556285422667e-02
6.001218130057886447e+04 2.644341613163208926e+00 3.767499503469842748e-02
6.001218137019356800e+04 2.689567736144143684e+00 3.821842636387846187e-02
6.001218143980827153e+04 2.726455837935998883e+00 3.853771098452218186e-02
6.001218150942297507e+04 2.700160026951907266e+00 3.992361312994027744e-02
6.001218157903767860e+04 2.696128766301904012e+00 4.032533209078732750e-02
6.001218164865238214e+04 2.674982642906734487e+00 3.916418235957372374e-02
6.001218171826708567e+04 2.657469025098545767e+00 3.809804122228137302e-02
6.001218178788178193e+04 2.686516644969313639e+00 3.873763163907693180e-02
6.001218185749647819e+04 2.615008913304471161e+00 3.690518131136090452e-02
6.001218192711118900e+04 2.689737095104274278e+00 4.013524905725863318e-02
6.001218199672589253e+04 2.674074348204207752e+00 3.902569818050236755e-02
6.001218206634058879e+04 2.678829562927565799e+00 3.959958555863828111e-02
6.001218213595529232e+04 2.621784017042660953e+00 3.813457013767092979e-02
6.001218220556999586e+04 2.698331675643215188e+00 3.852016338360460257e-02
6.001218227518469939e+04 2.620108269689954916e+00 3.711627302940662121e-02
6.001218234479940293e+04 2.719266629359486043e+00 3.987051434801767991e-02
6.001218241441410646e+04 2.592826965966165798e+00 3.736587444257415819e-02
6.001218248402880999e+04 2.692187661562467582e+00 3.945787115856551341e-02
6.001218255364350625e+04 2.612445614419948381e+00 3.763460989918002847e-02
6.001218262325820979e+04 2.656909185108430549e+00 3.861037561511059674e-02
6.001218269287291332e+04 2.592908231746557046e+00 3.646391043386313507e-02
6.001218276248760958e+04 2.604597722279926142e+00 3.825725026786307159e-02
6.001218283210231311e+04 2.662744949686010276e+00 3.810245245160375632e-02
6.001218290171701665e+04 2.557219598036491348e+00 3.744136317637985351e-02
6.001218297133172018e+04 2.612347981864017399e+00 3.702311809220527883e-02
6.001218304094642372e+04 2.613453907908092511e+00 3.777421388585437689e-02
6.001218311056112725e+04 2.538987043580683167e+00 3.622287669812666172e-02
6.001218318017583078e+04 2.493062870828044009e+00 3.631531725940954913e-02
6.001218324979053432e+04 2.576594616341160382e+00 3.709000599897794431e-02
6.001218331940523785e+04 2.616227945496238050e+00 3.805688879507974215e-02
6.001218338901993411e+04 2.525760793284785866e+00 3.681752571018061249e-02
6.001218345863463765e+04 2.518872935057324014e+00 3.534219883663628631e-02
6.001218352824934118e+04 2.515746159473299048e+00 3.612507876691268410e-02
6.001218359786404471e+04 2.534939164748438056e+00 3.571215821354418313e-02
6.001218366747874825e+04 2.521271873034664157e+00 3.642250534712896531e-02
6.001218373709345178e+04 2.501832238254941387e+00 3.689119102094748359e-02
6.001218380670814804e+04 2.568744646780620311e+00 3.663417486821499147e-02
6.001218387632285157e+04 2.550441004245351806e+00 3.695600099780289166e-02
6.001218394593755511e+04 2.557187306704653995e+00 3.771780645355179984e-02
6.001218401555225864e+04 2.498887236930805500e+00 3.742716084091872453e-02
6.001218408516696218e+04 2.551070052458102921e+00 3.692093390863163127e-02
6.001218415478166571e+04 2.537874221418525256e+00 3.654242394714917602e-02
6.001218422439636925e+04 2.548442393580548693e+00 3.838320079197308360e-02
6.001218429401107278e+04 2.483330321647994055e+00 3.651046176143511734e-02
6.001218436362576904e+04 2.528440520757668786e+00 3.624242770777157119e-02
6.001218443324047257e+04 2.485750995997522583e+00 3.579745776935423784e-02
6.001218450285517611e+04 2.471679723417558705e+00 3.518960811265511163e-02
6.001218457246987236e+04 2.504761465350188843e+00 3.636181818743733363e-02
6.001218464208457590e+04 2.526302112336192174e+00 3.733317758746999143e-02
6.001218471169927943e+04 2.527826846910504077e+00 3.621575932547283633e-02
6.001218478131398297e+04 2.527099944372334317e+00 3.670826128061182442e-02
6.001218485092868650e+04 2.572349998133143689e+00 3.619900803407736373e-02
6.001218492054339004e+04 2.486057183198023157e+00 3.563991076360435023e-02
6.001218499015809357e+04 2.538454490480291703e+00 3.694068334556092903e-02
6.001218505977279710e+04 2.544362816942693950e+00 3.737315615853250422e-02
6.001218512938750064e+04 2.688115802171290536e+00 3.976957670995612953e-02
6.001218519900219690e+04 2.544664685406839766e+00 3.681694354995789648e-02
6.001218526861690043e+04 2.557246276571217614e+00 3.716979498057030457e-02
6.001218533823160396e+04 2.527896917543140720e+00 3.831981407870071327e-02
6.001218540784630750e+04 2.567250925050269750e+00 3.733027510440940777e-02
6.001218547746100376e+04 2.559198056787442610e+00 3.696659070085381305e-02
6.001218554707570729e+04 2.617542363454336218e+00 3.823006884395475230e-02
6.001218561669041082e+04 2.531418952018740232e+00 3.713981972481893851e-02
6.001218568630511436e+04 2.595529031137757237e+00 3.870991177698963892e-02
6.001218575591981789e+04 2.558319976686580510e+00 3.637684046536884125e-02
6.001218582553452143e+04 2.593828525479947800e+00 3.862809208514630249e-02
6.001218589514922496e+04 2.639019914928319555e+00 3.833474021127154102e-02
6.001218596476392850e+04 2.552976122068300935e+00 3.741374366725978839e-02
6.001218603437863203e+04 2.632191455984823847e+00 3.932628761149743746e-02
6.001218610399333556e+04 2.740021119324181686e+00 4.062779496407489810e-02
6.001218617360803910e+04 2.632892319000367465e+00 3.728626156544367909e-02
6.001218624322273536e+04 2.737182385822453767e+00 3.987083330627633898e-02
6.001218631283743889e+04 2.589443537427375652e+00 3.767568908115535853e-02
6.001218638245213515e+04 2.611732942845375938e+00 3.750440982667357231e-02
6.001218645206683868e+04 2.663743504083147862e+00 3.878700950909843431e-02
6.001218652168154222e+04 2.550581907874233334e+00 3.736010192959452608e-02
6.001218659129624575e+04 2.649861917375866849e+00 3.811950526228279068e-02
6.001218666091094929e+04 2.723912082243266308e+00 4.026369775690930020e-02
6.001218673052565282e+04 2.645126048124982976e+00 3.840776106984864630e-02
6.001218680014035635e+04 2.629266659427372144e+00 3.789280720187551688e-02
6.001218686975505989e+04 2.678402459453986584e+00 3.994704698007272431e-02
6.001218693936975615e+04 2.706089591641335890e+00 4.021383122197101645e-02
6.001218700898445968e+04 2.593215882198264488e+00 3.767197375539744347e-02
6.001218707859916321e+04 2.671592423155403573e+00 3.933414746159379777e-02
6.001218714821386675e+04 2.634852677404526222e+00 3.922139211177572832e-02
6.001218721782857028e+04 2.640574962943986304e+00 3.845121624062652899e-02
6.001218728744326654e+04 2.593036349713977007e+00 3.859234767154168938e-02
6.001218735705797008e+04 2.562963556552786404e+00 3.956003893898847601e-02
6.001218742667267361e+04 2.649307953697820128e+00 3.988323510037235925e-02
6.001218749628737714e+04 2.584767745558596452e+00 3.948087917728744511e-02
6.001218756590208068e+04 2.627155505810197411e+00 3.902065965366791067e-02
6.001218763551678421e+04 2.638050443567820036e+00 4.247357599218980900e-02
6.001218770513148775e+04 2.682391826923077094e+00 3.973208048123118286e-02
6.001218777474619128e+04 2.628263352428572563e+00 4.140650891394846711e-02
6.001218784436089481e+04 2.628824761334892735e+00 4.030387275527497898e-02
6.001218791397559835e+04 2.613601458582193171e+00 3.969426390728945236e-02
6.001218798359030188e+04 2.610777200202151427e+00 3.858804773373807756e-02
6.001218805320499814e+04 2.637874549068688790e+00 3.931605650783705913e-02
6.001218812281970168e+04 2.632663780768325079e+00 3.930733631956476876e-02
6.001218819243440521e+04 2.574623427255006369e+00 3.924994681444182731e-02
6.001218826204910874e+04 2.645006752564149188e+00 3.947768558944018263e-02
6.001218833166380500e+04 2.638950392504895159e+00 3.954249003721779093e-02
6.001218840127850854e+04 2.602760111254805331e+00 3.905647236579614517e-02
6.001218847089321207e+04 2.574007610871643426e+00 3.939665189681015173e-02
6.001218854050791560e+04 2.558959050487664921e+00 3.854068918781228259e-02
6.001218861012261914e+04 2.615991578644305537e+00 4.004687534829708129e-02
6.001218867973732267e+04 2.516371789078521992e+00 3.703004515907376559e-02
6.001218874935202621e+04 2.617702808609911003e+00 4.044982440047300426e-02
6.001218881896672247e+04 2.554921198668146598e+00 3.926640506146005655e-02
6.001218888858142600e+04 2.671060254924681132e+00 4.103839718518070140e-02
6.001218895819612953e+04 2.553947876109298853e+00 3.868486349554095538e-02
6.001218902781082579e+04 2.609090088463621449e+00 3.953891691747279252e-02
6.001218909742552933e+04 2.588850421660009005e+00 3.857995546046447122e-02
6.001218916704023286e+04 2.554975776701186696e+00 3.649972212682676270e-02
6.001218923665493639e+04 2.653520743595556564e+00 3.999186288653549387e-02
6.001218930626963993e+04 2.592139808183457905e+00 3.716804079927812227e-02
6.001218937588434346e+04 2.727408527421279150e+00 4.116231483245991196e-02
6.001218944549904700e+04 2.660672807009676788e+00 4.161633040158750629e-02
6.001218951511375053e+04 2.660305894235625246e+00 3.868811729062730798e-02
6.001218958472845407e+04 2.676010703169084959e+00 3.931973666823706387e-02
6.001218965434315760e+04 2.731342326161064538e+00 4.177339314699373557e-02
6.001218972395786113e+04 2.674743930630556932e+00 4.037049952409644399e-02
6.001218979357255739e+04 2.619291571713111555e+00 3.814490877548243342e-02
6.001218986318726093e+04 2.686891154548012750e+00 3.963429405597961031e-02
6.001218993280196446e+04 2.665610100653363901e+00 3.984944765777680836e-02
6.001219000241666799e+04 2.622170263466723661e+00 3.916526465734250506e-02
6.001219007203137153e+04 2.702116884432290256e+00 3.910748585125317645e-02
6.001219014164606779e+04 2.678016970887560966e+00 3.864053588664977112e-02
6.001219021126077132e+04 2.648633334232751491e+00 3.855002046190347809e-02
6.001219028087547485e+04 2.663488048334409886e+00 3.892126617102995706e-02
6.001219035049017839e+04 2.686302721747230837e+00 3.853182026090836571e-02
6.001219042010488192e+04 2.601159759536096239e+00 3.777006220132237552e-02
6.001219048971958546e+04 2.588917296970988158e+00 3.740258431114414778e-02
6.001219055933428899e+04 2.652759399782164795e+00 3.844754281427732040e-02
6.001219062894899253e+04 2.584847299747573324e+00 3.978608915263071033e-02
6.001219069856369606e+04 2.654533134571080311e+00 3.920123072759590377e-02
6.001219076817839959e+04 2.696968859661241780e+00 4.039590688752484754e-02
6.001219083779310313e+04 2.593086338976581917e+00 3.784595480467120576e-02
6.001219090740779939e+04 2.659297552628944405e+00 3.883274868791612711e-02
6.001219097702250292e+04 2.666354960257432793e+00 4.010816550822456777e-02
6.001219104663720645e+04 2.637398961390832852e+00 3.839164953358060323e-02
6.001219111625190999e+04 2.624892126849740492e+00 3.817550096956269512e-02
6.001219118586660625e+04 2.681625005712196863e+00 4.012567198045547540e-02
6.001219125548130978e+04 2.703610411418975623e+00 3.946207977167778824e-02
6.001219132509601332e+04 2.599521452745733097e+00 3.712253412457981044e-02
6.001219139471071685e+04 2.592600914998606676e+00 3.761786244112235583e-02
6.001219146432542038e+04 2.659944437778618553e+00 3.981179453601099705e-02
6.001219153394012392e+04 2.611066210190793768e+00 3.767305776875569390e-02
6.001219160355482745e+04 2.560140852661648037e+00 3.739103154771936804e-02
6.001219167316952371e+04 2.604714349323470568e+00 3.719747793110512318e-02
6.001219174278422724e+04 2.612561935559843285e+00 3.799830887752689984e-02
6.001219181239893078e+04 2.611257576169379924e+00 3.902461832924811191e-02
6.001219188201363431e+04 2.609524583649434959e+00 3.845378843390030721e-02
6.001219195162833057e+04 2.593823632177317595e+00 3.793443814217937332e-02
6.001219202124303411e+04 2.642087216618942414e+00 4.016970634114384875e-02
6.001219209085774492e+04 2.566878527301536650e+00 3.983563380285821964e-02
6.001219216047244117e+04 2.703211912943871642e+00 3.945609896634771907e-02
6.001219223008714471e+04 2.639093469078305887e+00 3.903689782158777793e-02
6.001219229970184824e+04 2.655547998004806676e+00 3.877619309810627357e-02
6.001219236931655178e+04 2.555939379445344883e+00 3.795737179146420337e-02
6.001219243893125531e+04 2.610504938942380448e+00 4.016981559007463953e-02
6.001219250854595884e+04 2.620886030468525529e+00 3.830363404618875034e-02
6.001219257816066238e+04 2.668209301268354761e+00 4.126004449811447594e-02
6.001219264777536591e+04 2.670092590908264008e+00 3.941476737745906039e-02
6.001219271739006217e+04 2.682562316615021647e+00 3.874906162589131925e-02
6.001219278700476571e+04 2.610449789006756838e+00 3.786512478344074284e-02
6.001219285661946924e+04 2.629145048499887061e+00 3.814868431718748676e-02
6.001219292623416550e+04 2.736389445557782629e+00 4.020733068676463767e-02
6.001219299584886903e+04 2.741921553854776317e+00 4.072442512418687766e-02
6.001219306546357257e+04 2.689652648815786140e+00 3.995871685850082428e-02
6.001219313507827610e+04 2.615965596993350850e+00 3.841489275140377163e-02
6.001219320469297963e+04 2.665870603560573038e+00 3.847683011716926393e-02
6.001219327430768317e+04 2.682915354829370269e+00 3.991193964877084305e-02
6.001219334392238670e+04 2.651206646806417044e+00 4.149252014172501862e-02
6.001219341353709024e+04 2.650427787000383173e+00 3.940789836519683481e-02
6.001219348315179377e+04 2.660512755379758509e+00 3.971360643641115573e-02
6.001219355276649731e+04 2.701367165936775283e+00 4.105681395004427692e-02
6.001219362238120084e+04 2.624781164028725300e+00 3.947434184642700794e-02
6.001219369199590437e+04 2.686071507312412621e+00 4.034658950112846726e-02
6.001219376161060063e+04 2.693420396317961263e+00 3.983766975257056753e-02
6.001219383122530417e+04 2.690403954013881993e+00 3.955562459678205189e-02
6.001219390084000770e+04 2.742227236576840088e+00 4.110697192658981092e-02
6.001219397045471123e+04 2.712462100173906876e+00 3.897657454073949479e-02
6.001219404006940749e+04 2.696856763684622127e+00 3.979154740270406110e-02
6.001219410968411103e+04 2.693825343111294401e+00 4.002235334268886002e-02
6.001219417929881456e+04 2.606792257326866036e+00 3.983774244518768770e-02
6.001219424891351809e+04 2.664343182754851380e+00 4.080158437626112133e-02
6.001219431852822163e+04 2.765410248610381316e+00 4.071174883621998114e-02
6.001219438814292516e+04 2.669033705425795322e+00 3.822074617469713165e-02
6.001219445775762870e+04 2.713211099736765330e+00 4.134236133913758021e-02
6.001219452737233223e+04 2.737093429382231324e+00 4.063298647648583978e-02
6.001219459698702849e+04 2.727949951180703714e+00 4.059695163598932982e-02
6.001219466660173202e+04 2.673537012525099676e+00 3.929732898481970438e-02
6.001219473621643556e+04 2.747091506558412721e+00 4.079222795316712891e-02
6.001219480583113909e+04 2.634909517514292254e+00 3.823967452603430767e-02
6.001219487544583535e+04 2.669931868308494494e+00 3.821366333713503705e-02
6.001219494506054616e+04 2.658114740835296086e+00 3.880879165759357208e-02
6.001219501467524242e+04 2.700612612612612651e+00 4.154420843961488530e-02
6.001219508428994595e+04 2.679768682476352470e+00 3.966791548722738148e-02
6.001219515390464949e+04 2.670541333309116361e+00 3.990957582881412419e-02
6.001219522351935302e+04 2.646938095795338786e+00 3.968324414034614389e-02
6.001219529313405656e+04 2.684108474698556179e+00 3.910155996552015789e-02
6.001219536274876009e+04 2.658050274799531376e+00 3.830887973008229724e-02
6.001219543236346362e+04 2.604784894709027743e+00 3.823079463644955128e-02
6.001219550197816716e+04 2.621087855709999914e+00 3.720145441858184465e-02
6.001219557159286342e+04 2.665758393176101748e+00 3.943885359154570419e-02
6.001219564120756695e+04 2.683420648000662823e+00 4.044469720377751043e-02
6.001219571082227048e+04 2.585219831618335018e+00 3.743640650816117132e-02
6.001219578043697402e+04 2.619048046216225778e+00 3.789503988100641207e-02
6.001219585005167028e+04 2.693797418419676681e+00 3.960199554691919144e-02
6.001219591966637381e+04 2.637169837142466111e+00 3.941076163399444970e-02
6.001219598928107735e+04 2.523489524471877132e+00 3.627109928207000039e-02
6.001219605889578088e+04 2.622586291778348677e+00 3.881389351836613683e-02
6.001219612851048441e+04 2.654211468719608114e+00 4.049878392937436566e-02
6.001219619812518795e+04 2.574833863045362214e+00 3.791525516173563370e-02
6.001219626773989148e+04 2.577650705429670452e+00 3.758145453114210277e-02
6.001219633735459502e+04 2.623783931499362509e+00 3.919325800091629647e-02
6.001219640696929855e+04 2.648243611458870106e+00 3.911942681954769935e-02
6.001219647658400208e+04 2.556946494300905037e+00 3.706186012522542927e-02
6.001219654619870562e+04 2.643354229126919197e+00 3.952082916793653311e-02
6.001219661581340915e+04 2.567155137855774871e+00 3.629383393354152637e-02
6.001219668542810541e+04 2.549028743459250457e+00 3.689344389069321856e-02
6.001219675504280895e+04 2.634881089269744070e+00 3.874319362874049932e-02
6.001219682465751248e+04 2.598817866175923808e+00 3.847268034812478810e-02
6.001219689427221601e+04 2.660322729368372663e+00 3.937128721848644208e-02
6.001219696388691955e+04 2.698393626263933420e+00 3.951431031355913392e-02
6.001219703350161581e+04 2.677790416085712000e+00 3.836222707427366929e-02
6.001219710311631934e+04 2.610792337440417388e+00 3.817700002284746263e-02
6.001219717273102287e+04 2.678725776577805195e+00 3.904186646132856015e-02
6.001219724234572641e+04 2.597814413059821526e+00 3.661776540429019511e-02
6.001219731196042994e+04 2.639574602316254293e+00 3.848634893541200835e-02
6.001219738157513348e+04 2.606159960258320751e+00 3.868565177670582611e-02
6.001219745118983701e+04 2.588833715760791687e+00 3.702314484799094224e-02
6.001219752080454055e+04 2.693483434010616850e+00 3.812079253340522333e-02
6.001219759041924408e+04 2.671456173293058178e+00 3.897192746265349533e-02
6.001219766003394761e+04 2.636015980707973938e+00 3.778475944930906327e-02
6.001219772964864387e+04 2.614632658918065733e+00 3.816724766302616312e-02
6.001219779926334013e+04 2.686255134996660576e+00 3.902768471289860125e-02
6.001219786887805094e+04 2.573168033838611368e+00 3.757293164230313121e-02
6.001219793849275447e+04 2.619772239050127016e+00 3.775623395451255943e-02
6.001219800810745073e+04 2.567686016534803439e+00 3.617350376494260500e-02
6.001219807772215427e+04 2.631468172946330064e+00 3.738716913081949894e-02
6.001219814733685780e+04 2.682619436808083346e+00 3.976932944994771013e-02
6.001219821695156134e+04 2.638921709414138395e+00 3.860561694281419709e-02
6.001219828656626487e+04 2.634118947283297540e+00 3.831289240349600167e-02
6.001219835618096840e+04 2.638391317761927812e+00 3.795730600561085522e-02
6.001219842579567194e+04 2.607830674378694091e+00 3.729214615382583226e-02
6.001219849541037547e+04 2.656944871632501481e+00 3.785783796168275955e-02
6.001219856502507173e+04 2.666842067063434740e+00 3.824807465120182853e-02
6.001219863463977526e+04 2.608923813394752322e+00 3.710988530524796797e-02
6.001219870425447880e+04 2.573091492490752863e+00 3.749320903922227083e-02
6.001219877386918233e+04 2.652224052718286540e+00 3.743787495973465579e-02
6.001219884348388587e+04 2.699508622288151471e+00 3.828157849552517311e-02
6.001219891309858212e+04 2.663591601635080242e+00 3.790636950006536637e-02
6.001219898271328566e+04 2.573137633998674900e+00 3.683781217956504789e-02
6.001219905232798919e+04 2.598154723477512640e+00 3.660265437882669753e-02
6.001219912194269273e+04 2.677496913379687093e+00 3.915256090127890859e-02
6.001219919155739626e+04 2.558877616010477141e+00 3.747155419405801685e-02
6.001219926117209980e+04 2.587101576653333623e+00 3.864273627634546432e-02
6.001219933078680333e+04 2.634333936757540684e+00 3.904405846889135584e-02
6.001219940040150686e+04 2.602379190208856219e+00 3.892611772442820806e-02
6.001219947001621040e+04 2.531986259487069013e+00 3.710148617611703364e-02
6.001219953963091393e+04 2.576376786730114166e+00 3.772833447358768522e-02
6.001219960924561019e+04 2.590330372872736930e+00 3.786766818766355847e-02
6.001219967886031372e+04 2.640284827188725814e+00 3.845944250200193648e-02
6.001219974847501726e+04 2.537563552446543635e+00 3.700456385914861063e-02
6.001219981808972079e+04 2.601994635499718544e+00 3.944157055405560219e-02
6.001219988770442433e+04 2.608791006266125923e+00 3.681535909672104673e-02
6.001219995731912059e+04 2.602717561181900230e+00 3.766088694889416916e-02
6.001220002693382412e+04 2.535409844938164792e+00 3.723442039296646910e-02
6.001220009654852765e+04 2.505512579525737138e+00 3.522953910828015289e-02
6.001220016616323119e+04 2.562333687527813098e+00 3.778637859254395381e-02
6.001220023577793472e+04 2.530495767393865059e+00 3.703203385327472064e-02
6.001220030539263826e+04 2.581283480922706985e+00 3.698431219571751000e-02
6.001220037500734179e+04 2.555795006092349109e+00 3.605399910549503956e-02
6.001220044462203805e+04 2.577261624959675590e+00 3.730287560484973203e-02
6.001220051423674158e+04 2.558037629745939956e+00 3.696562829434480585e-02
6.001220058385144512e+04 2.628439011780346224e+00 3.738694715425069232e-02
6.001220065346614865e+04 2.640282778277827980e+00 3.842665295745509302e-02
6.001220072308084491e+04 2.570325222165356305e+00 3.617685311594254910e-02
6.001220079269555572e+04 2.586242782019284814e+00 3.695038641284051351e-02
6.001220086231025198e+04 2.575812323779803403e+00 3.626179677194488193e-02
6.001220093192495551e+04 2.534002916217611201e+00 3.666449208252015035e-02
6.001220100153965905e+04 2.556276917143407879e+00 3.788473534745250004e-02
6.001220107115436258e+04 2.573844692216685104e+00 3.826918096032633915e-02
6.001220114076906611e+04 2.531891882148296968e+00 3.665704056007359352e-02
6.001220121038376965e+04 2.553377571452943862e+00 3.687650425817607519e-02
6.001220127999847318e+04 2.587734599753413356e+00 3.698096795508058060e-02
6.001220134961317672e+04 2.584119631985091203e+00 3.743754527479747213e-02
6.001220141922788025e+04 2.609080579920919796e+00 3.849783237019593213e-02
6.001220148884258379e+04 2.619512105345492170e+00 3.821605477042563925e-02
6.001220155845728004e+04 2.609718083887233586e+00 3.766169287109005087e-02
6.001220162807198358e+04 2.634442905060522033e+00 3.687638576474032426e-02
6.001220169768668711e+04 2.666424304897241804e+00 3.767374493291619775e-02
6.001220176730139065e+04 2.621870133261216207e+00 3.838369328670140912e-02
6.001220183691608690e+04 2.547216483876973747e+00 3.557904604845695679e-02
6.001220190653079044e+04 2.607440300874529715e+00 3.708240140429448772e-02
6.001220197614549397e+04 2.601488266628275259e+00 3.667535452861199474e-02
6.001220204576019751e+04 2.664281543409552366e+00 3.827007947656239223e-02
6.001220211537490104e+04 2.650828271673109082e+00 3.783586826009707749e-02
6.001220218498960458e+04 2.656620386048086591e+00 3.784628282715354203e-02
6.001220225460430811e+04 2.643744466451865893e+00 3.699063031910650168e-02
6.001220232421901164e+04 2.604138055655945028e+00 3.629568024626140393e-02
6.001220239383371518e+04 2.594311822433696069e+00 3.647958982355312130e-02
6.001220246344841871e+04 2.661863046369765673e+00 3.878532106299641125e-02
6.001220253306311497e+04 2.566231579709620014e+00 3.711662256641876101e-02
6.001220260267781850e+04 2.624770667576313166e+00 3.791540821788294546e-02
6.001220267229252204e+04 2.616306258949772534e+00 3.799331038398062743e-02
6.001220274190721830e+04 2.620893247387655389e+00 3.756965729030570245e-02
6.001220281152192183e+04 2.629681126324803220e+00 3.825425948985679281e-02
6.001220288113662536e+04 2.555238112243987114e+00 3.619635606373466929e-02
6.001220295075132890e+04 2.654269294686708136e+00 3.888120169958345085e-02
6.001220302036603243e+04 2.505213041104717320e+00 3.539608246833266664e-02
6.001220308998073597e+04 2.615031602088485840e+00 3.778246312025244913e-02
6.001220315959543950e+04 2.577951385741992674e+00 3.720104283098836506e-02
6.001220322921014304e+04 2.589405847504814950e+00 3.819202207472746635e-02
6.001220329882484657e+04 2.606858061510636482e+00 3.789233997759417633e-02
6.001220336843955010e+04 2.529592081530382508e+00 3.682914975798186330e-02
6.001220343805425364e+04 2.576378912146065847e+00 3.719713429080601097e-02
6.001220350766894990e+04 2.547327479627841562e+00 3.775910878903229739e-02
6.001220357728365343e+04 2.527019211653503294e+00 3.768476372081343284e-02
6.001220364689835696e+04 2.543604390077419009e+00 3.713039480356079142e-02
6.001220371651306050e+04 2.517617502733672463e+00 3.665522299901256831e-02
6.001220378612776403e+04 2.581564230266269799e+00 3.713081320685223535e-02
6.001220385574246029e+04 2.511442194161281449e+00 3.660348868502345809e-02
6.001220392535716383e+04 2.537923639083380589e+00 3.754630967543327175e-02
6.001220399497186736e+04 2.593269124321930796e+00 3.856728442831136583e-02
6.001220406458657089e+04 2.582921123921706030e+00 3.843403619515469577e-02
6.001220413420127443e+04 2.484871730830984671e+00 3.652520597586063344e-02
6.001220420381597796e+04 2.542779197708775474e+00 3.771059885091427449e-02
6.001220427343068150e+04 2.526529529593619205e+00 3.782419998180126114e-02
6.001220434304538503e+04 2.539914526832082853e+00 3.768022862738218404e-02
6.001220441266008129e+04 2.533963018854202165e+00 3.791433823133165404e-02
6.001220448227478482e+04 2.570804052204070267e+00 3.743175382079735186e-02
6.001220455188948836e+04 2.483658606586783169e+00 3.723568238019486776e-02
6.001220462150419189e+04 2.613060689667900061e+00 3.774776136539935434e-02
6.001220469111889543e+04 2.512610296060163506e+00 3.586818576812499798e-02
6.001220476073359168e+04 2.519976833208148470e+00 3.737938473534346828e-02
6.001220483034830249e+04 2.499293261245980169e+00 3.583153303848597010e-02
6.001220489996299875e+04 2.583613193675458941e+00 3.733360695225805548e-02
6.001220496957770229e+04 2.574185429868320441e+00 3.690328581985041073e-02
6.001220503919240582e+04 2.591960217751650752e+00 3.798196773812059779e-02
6.001220510880710935e+04 2.601529915476322063e+00 3.799962668483691797e-02
6.001220517842181289e+04 2.672063875220499263e+00 3.886707617737383824e-02
6.001220524803651642e+04 2.631768269594850107e+00 3.857940868761638303e-02
6.001220531765121996e+04 2.629385944983142487e+00 3.814043421443065462e-02
6.001220538726592349e+04 2.620794688699807473e+00 3.731732088398428265e-02
6.001220545688062703e+04 2.652481945750518211e+00 3.944472778113043004e-02
6.001220552649532328e+04 2.648494090735798778e+00 3.847599926365725953e-02
6.001220559611002682e+04 2.615891309608094684e+00 3.757778099151471568e-02
6.001220566572473035e+04 2.659091324284331481e+00 3.959801853877090161e-02
6.001220573533943389e+04 2.659716339190555612e+00 3.881729520975613079e-02
6.001220580495413742e+04 2.690045933382842147e+00 3.905155950208322874e-02
6.001220587456883368e+04 2.705567179113981702e+00 4.033151242388226948e-02
6.001220594418354449e+04 2.668232260856238547e+00 3.882392837406418301e-02
6.001220601379824075e+04 2.695816451950653114e+00 3.898717607983587241e-02
6.001220608341294428e+04 2.599750880431568767e+00 3.750321165487197073e-02
6.001220615302764782e+04 2.718205188551152229e+00 3.874431341547252688e-02
6.001220622264235135e+04 2.678724648109007678e+00 3.744177688756821637e-02
6.001220629225705488e+04 2.618505110732538110e+00 3.764874540601811925e-02
6.001220636187175842e+04 2.708699261992619789e+00 3.868279569940766272e-02
6.001220643148646195e+04 2.628567814451060247e+00 3.605849748203775879e-02
6.001220650110116549e+04 2.716979919973569135e+00 3.841821496184762846e-02
6.001220657071586174e+04 2.677604238654688107e+00 3.781780973147495784e-02
6.001220664033056528e+04 2.632129586204408511e+00 3.636289280617306663e-02
6.001220670994526881e+04 2.590855080362008511e+00 3.656246127613160118e-02
6.001220677955997235e+04 2.682683540106656661e+00 3.760658546500533772e-02
6.001220684917467588e+04 2.654434614119109526e+00 3.641572296545426968e-02
6.001220691878937214e+04 2.681757088697941160e+00 3.826315735300172410e-02
6.001220698840406840e+04 2.661079089449876367e+00 3.738552364429211655e-02
6.001220705801877921e+04 2.660044150110375316e+00 3.734266522495233859e-02
6.001220712763348274e+04 2.650992781441140256e+00 3.773762190223568097e-02
6.001220719724818628e+04 2.644456026773467805e+00 3.725711644191201377e-02
6.001220726686288981e+04 2.671649559849508915e+00 3.741223287725982394e-02
6.001220733647759334e+04 2.701173621460506435e+00 3.900728806061680431e-02
6.001220740609229688e+04 2.689189820219472171e+00 3.826069424033334831e-02
6.001220747570700041e+04 2.720017327827753739e+00 3.760354234244571436e-02
6.001220754532170395e+04 2.678786983886745965e+00 3.801310819308015287e-02
6.001220761493640748e+04 2.631657171166708054e+00 3.777477725866854041e-02
6.001220768455110374e+04 2.717383928066504861e+00 3.866688649513795595e-02
6.001220775416580727e+04 2.715148090596600117e+00 3.871388709947136408e-02
6.001220782378051081e+04 2.665647080699144578e+00 3.850883285103229303e-02
6.001220789339521434e+04 2.668769833514800904e+00 3.852061617930151172e-02
6.001220796300991060e+04 2.641648621866627522e+00 3.725116713577408811e-02
6.001220803262461413e+04 2.732400272091094262e+00 3.885303104199617358e-02
6.001220810223931039e+04 2.648641471075742881e+00 3.812245485884734747e-02
6.001220817185402120e+04 2.653827333745718775e+00 3.793426754101463655e-02
6.001220824146872474e+04 2.605620984528325579e+00 3.734657958780140258e-02
6.001220831108342827e+04 2.663740832183574270e+00 3.810052886182134502e-02
6.001220838069813180e+04 2.683196927608642923e+00 3.774555535147253865e-02
6.001220845031283534e+04 2.691831348447685457e+00 3.887400142697221284e-02
6.001220851992753887e+04 2.684511434511434480e+00 3.906517413974398834e-02
6.001220858954224241e+04 2.702293198486693804e+00 3.854744032394746833e-02
6.001220865915694594e+04 2.698908406758191436e+00 3.897363757320121413e-02
6.001220872877164948e+04 2.738802176491630824e+00 3.809983178101754991e-02
6.001220879838634573e+04 2.638698614764474204e+00 3.748893719463373964e-02
6.001220886800104927e+04 2.620544349895107761e+00 3.688859763524652419e-02
6.001220893761575280e+04 2.709799975549432194e+00 3.796784909888516191e-02
6.001220900723045634e+04 2.649148281588906695e+00 3.811812818471994185e-02
6.001220907684515259e+04 2.648044945856554033e+00 3.807963360760791005e-02
6.001220914645985613e+04 2.723249188365467699e+00 3.825592313360586666e-02
6.001220921607455239e+04 2.674579005564921008e+00 4.720422831744373188e-02
6.001220928568926320e+04 2.922499174645097675e+00 4.196725056752499683e-02
6.001220935530396673e+04 2.865148809523809792e+00 3.940574537826186524e-02
6.001220942491867027e+04 2.760700115372709984e+00 3.842047982442752668e-02
6.001220949453337380e+04 2.861508892827979267e+00 3.965629358221768597e-02
6.001220956414807733e+04 2.756092072570437423e+00 3.813468314708565177e-02
6.001220963376278087e+04 2.869325646606663227e+00 3.989412517291427568e-02
6.001220970337748440e+04 2.879436267843291208e+00 4.028346233202029919e-02
6.001220977299218794e+04 2.966329687613174393e+00 4.183887003568925733e-02
6.001220984260688419e+04 2.846621894815735132e+00 3.991286099954375471e-02
6.001220991222158773e+04 3.020443662045623867e+00 4.289485708766185151e-02
6.001220998183629126e+04 2.771532149609215345e+00 3.856362613400869666e-02
6.001221005145099480e+04 2.843021656251227824e+00 3.904271755425733903e-02
6.001221012106569106e+04 2.811769991015274250e+00 3.920293950096832153e-02
6.001221019068039459e+04 2.877744654299834615e+00 4.070728456178118737e-02
6.001221026029509812e+04 3.014119421176032709e+00 4.285593827329157307e-02
6.001221032990980166e+04 2.765486893877473928e+00 3.797914863436616106e-02
6.001221039952450519e+04 2.704309793637702519e+00 3.704025982932006994e-02
6.001221046913920873e+04 2.865188812991364742e+00 3.930901743597694370e-02
6.001221053875391226e+04 3.052717034939997465e+00 4.289949961762430652e-02
6.001221060836861579e+04 2.895618323374977265e+00 4.074228292574968296e-02
6.001221067798331933e+04 2.994212211918866107e+00 4.245776924008786563e-02
6.001221074759802286e+04 2.984305793267984175e+00 4.274861654977131498e-02
6.001221081721272640e+04 2.735954950373844063e+00 3.773645399429888248e-02
6.001221088682742993e+04 2.968095743378361906e+00 4.179201976871029650e-02
6.001221095644212619e+04 2.995601522868968747e+00 4.246458059665458862e-02
6.001221102605682972e+04 3.008617333571826702e+00 4.282389306032280407e-02
6.001221109567153326e+04 2.865692387117271256e+00 4.043152087169739339e-02
6.001221116528623679e+04 2.874395031055900329e+00 4.038753010599089449e-02
6.001221123490094033e+04 2.951190722716918291e+00 4.183432771703198688e-02
6.001221130451563658e+04 2.930635719841172104e+00 4.130001304585855654e-02
6.001221137413034012e+04 2.833767284060201064e+00 3.931059381655203910e-02
6.001221144374504365e+04 2.733010635657138199e+00 3.846205211404725433e-02
6.001221151335974719e+04 2.863335140671124712e+00 4.014588151602713900e-02
6.001221158297445072e+04 2.878082716621967574e+00 4.009543409311873419e-02
6.001221165258915426e+04 2.640055491329479587e+00 3.696578664886301935e-02
6.001221172220385779e+04 2.762739666823825768e+00 3.903813956250311301e-02
6.001221179181856132e+04 2.814185843571365364e+00 3.974316245086802202e-02
6.001221186143326486e+04 2.872555719895955484e+00 4.033504738527473460e-02
6.001221193104796839e+04 2.837506418194448266e+00 4.029965464183651175e-02
6.001221200066267193e+04 2.802433481208006949e+00 3.927154805426921746e-02
6.001221207027737546e+04 2.787634382448800796e+00 3.983639051435876322e-02
6.001221213989207172e+04 2.897638118288943243e+00 4.055968675294394088e-02
6.001221220950677525e+04 2.798098193283619750e+00 3.894350582087559992e-02
6.001221227912147879e+04 2.781975212936183883e+00 3.922323028510016352e-02
6.001221234873618232e+04 2.692950806952203902e+00 3.817795911654542351e-02
6.001221241835088586e+04 2.791788031578312790e+00 3.971007811192774073e-02
6.001221248796558211e+04 2.672536663501472454e+00 3.774279589567656329e-02
6.001221255758028565e+04 2.770633426000657540e+00 3.910156468341635660e-02
6.001221262719498918e+04 2.798838154529413202e+00 3.898382780381516588e-02
6.001221269680969272e+04 2.791565070869263199e+00 3.949352543130751209e-02
6.001221276642439625e+04 2.739816635845050197e+00 3.740504279410513527e-02
6.001221283603909978e+04 2.833807222064259168e+00 3.992988446173648120e-02
6.001221290565380332e+04 2.794806542229878232e+00 3.884229347989215375e-02
6.001221297526850685e+04 2.698351180394070958e+00 3.822870015957630790e-02
6.001221304488321039e+04 2.630630797258931342e+00 3.663960999686455278e-02
6.001221311449791392e+04 2.589847604429338812e+00 3.646727452395724656e-02
6.001221318411261018e+04 2.660225606212933247e+00 3.791190370847342950e-02
6.001221325372731371e+04 2.609589726332639081e+00 3.731843592731091258e-02
6.001221332334201725e+04 2.636656915548021729e+00 3.809299245358423180e-02
6.001221339295672078e+04 2.623616370190779534e+00 3.747899147923430818e-02
6.001221346257141704e+04 2.612577476265026011e+00 3.735373653774276548e-02
6.001221353218612057e+04 2.657686665621050270e+00 3.775125890422550978e-02
6.001221360180082411e+04 2.645082115141671242e+00 3.773180003499061741e-02
6.001221367141552764e+04 2.690404531774247765e+00 3.816867957983574589e-02
6.001221374103023118e+04 2.650942964177436689e+00 3.771349815660679505e-02
6.001221381064493471e+04 2.680744558567243807e+00 3.892390656170732072e-02
6.001221388025963824e+04 2.717522377505257047e+00 3.831133823724645199e-02
6.001221394987434178e+04 2.645050283853040529e+00 3.837551669239941399e-02
6.001221401948904531e+04 2.613570714869652090e+00 3.635047148049338345e-02
6.001221408910374885e+04 2.617241442297153942e+00 3.688716765020687988e-02
6.001221415871845238e+04 2.622513864551908824e+00 3.725520110756313369e-02
6.001221422833314864e+04 2.645488659260217812e+00 3.688414296479244903e-02
6.001221429794785217e+04 2.683763367203257921e+00 3.822118929031671775e-02
6.001221436756255571e+04 2.603491271820448816e+00 3.643148825899384519e-02
6.001221443717725924e+04 2.618263157412245690e+00 3.713938264104998943e-02
6.001221450679196278e+04 2.634178037686810026e+00 3.843061770101832003e-02
6.001221457640666631e+04 2.601046596286858303e+00 3.713674369680985965e-02
6.001221464602136257e+04 2.618008518642442883e+00 3.766917183044120321e-02
6.001221471563607338e+04 2.666220892172449286e+00 3.792654565659380611e-02
6.001221478525077691e+04 2.563849436341634203e+00 3.674410592685874860e-02
6.001221485486547317e+04 2.599054459496317637e+00 3.683143124723497336e-02
6.001221492448017671e+04 2.645893288954680234e+00 3.813363975052600635e-02
6.001221499409488024e+04 2.594829792679805625e+00 3.726545639744686944e-02
6.001221506370958377e+04 2.559138325688281146e+00 3.665286419198260370e-02
6.001221513332428731e+04 2.670039056985553660e+00 3.916846859946526010e-02
6.001221520293899084e+04 2.559393443948363434e+00 3.680129216525319241e-02
6.001221527255369438e+04 2.578034152817836322e+00 3.761517549165149105e-02
6.001221534216839791e+04 2.599488246230878374e+00 3.795722130432709757e-02
6.001221541178309417e+04 2.627688159459231620e+00 3.813609469876344527e-02
6.001221548139779770e+04 2.545949816889662376e+00 3.748975883866511455e-02
6.001221555101250124e+04 2.538976237023983451e+00 3.714013529242175815e-02
6.001221562062720477e+04 2.488851653856042123e+00 3.603039923840120617e-02
6.001221569024190831e+04 2.563431545615024731e+00 3.725696270838257940e-02
6.001221575985660456e+04 2.511798246400458900e+00 3.731421447715654871e-02
6.001221582947130810e+04 2.520277870261223185e+00 3.603488672075073201e-02
6.001221589908601163e+04 2.530005603373047141e+00 3.542455998736517009e-02
6.001221596870071517e+04 2.558796393565418992e+00 3.660161185225734720e-02
6.001221603831541870e+04 2.559281194820482330e+00 3.636329317963381269e-02
6.001221610793012223e+04 2.531441627757859525e+00 3.596731211303627607e-02
6.001221617754482577e+04 2.565590100711008681e+00 3.762081669913083792e-02
6.001221624715952930e+04 2.524006750900880558e+00 3.657606167376924872e-02
6.001221631677423284e+04 2.491853717781476352e+00 3.599655651082792757e-02
6.001221638638893637e+04 2.463800235080887635e+00 3.564747533125595808e-02
6.001221645600363991e+04 2.548607524898561127e+00 3.652457183887807685e-02
6.001221652561833616e+04 2.542011057487842063e+00 3.610188196451747517e-02
6.001221659523303970e+04 2.581121452372745040e+00 3.642434204124928021e-02
6.001221666484774323e+04 2.630975710011375313e+00 3.776102008550483169e-02
6.001221673446244677e+04 2.442515552620069919e+00 3.421247826375620193e-02
6.001221680407715030e+04 2.546160284770831339e+00 3.617649289639686405e-02
6.001221687369184656e+04 2.511846405228758350e+00 3.534956347017361583e-02
6.001221694330655009e+04 2.618631421871669307e+00 3.652245118792510348e-02
6.001221701292125363e+04 2.552786812944484396e+00 3.584913456737306992e-02
6.001221708253595716e+04 2.548304554324214877e+00 3.545409644802996474e-02
6.001221715215066070e+04 2.589837312292267324e+00 3.709533980347209242e-02
6.001221722176536423e+04 2.662401703494779337e+00 3.834321618325081671e-02
6.001221729138006776e+04 2.569520522933099738e+00 3.680942096358126581e-02
6.001221736099477130e+04 2.561313928405646756e+00 3.667791736447805623e-02
6.001221743060947483e+04 2.579290719213938488e+00 3.751020978622058438e-02
6.001221750022417837e+04 2.660838190396891623e+00 3.809718057759282905e-02
6.001221756983888190e+04 2.599819397444200320e+00 3.705175623561025172e-02
6.001221763945358543e+04 2.611459380425843246e+00 3.724633917144521550e-02
6.001221770906828169e+04 2.729383846088651477e+00 3.748837425528653289e-02
6.001221777868298523e+04 2.646190183934981288e+00 3.740496682739125056e-02
6.001221784829768876e+04 2.661952520471790429e+00 3.791735666147885014e-02
6.001221791791239229e+04 2.668956159640667902e+00 3.767334994634097961e-02
6.001221798752708855e+04 2.658386645804593940e+00 3.740440416300786636e-02
6.001221805714179936e+04 2.665694931090866415e+00 3.828419908916855935e-02
6.001221812675649562e+04 2.781564877159327320e+00 4.030588646521241630e-02
6.001221819637119916e+04 2.707290724086350853e+00 3.814873026670994455e-02
6.001221826598590269e+04 2.692740258066891545e+00 3.753926095925314704e-02
6.001221833560060622e+04 2.696718244241959273e+00 3.912904130638683586e-02
6.001221840521530976e+04 2.686698102862155935e+00 3.823860516198006321e-02
6.001221847483001329e+04 2.722252647798683700e+00 3.887907128657593775e-02
6.001221854444471683e+04 2.639984728938661096e+00 3.713248249118140248e-02
6.001221861405942036e+04 2.742057166160005721e+00 3.933258572833422950e-02
6.001221868367412389e+04 2.641548880510336872e+00 3.571576292486482174e-02
6.001221875328882015e+04 2.663454655580639763e+00 3.797093926686315180e-02
6.001221882290352369e+04 2.593013736832162408e+00 3.560314257279214439e-02
6.001221889251822722e+04 2.626970056907830919e+00 3.671959998569777200e-02
6.001221896213293076e+04 2.661926601355079303e+00 3.714543911393319159e-02
6.001221903174763429e+04 2.780681131812479556e+00 3.821156013297768300e-02
6.001221910136233055e+04 2.801994194594187526e+00 3.900839397669392250e-02
6.001221917097704136e+04 2.776066328709635656e+00 3.853833000959126787e-02
6.001221924059173762e+04 2.731866522025349298e+00 3.792777068893987691e-02
6.001221931020644115e+04 2.667334613821888745e+00 3.761532286902167371e-02
6.001221937982114468e+04 2.656303001169993294e+00 3.673926189706547968e-02
6.001221944943584822e+04 2.653545994198525104e+00 3.598723713388825990e-02
6.001221951905055175e+04 2.636675799086757976e+00 3.685197768603735990e-02
6.001221958866525529e+04 2.570008481454797433e+00 3.628736418333042973e-02
6.001221965827995882e+04 2.630157750467442490e+00 3.716024048539206398e-02
6.001221972789466236e+04 2.632663847780126520e+00 3.642892361909261939e-02
6.001221979750935861e+04 2.692282698502585614e+00 3.737533738001873329e-02
6.001221986712406215e+04 2.676390608004200811e+00 3.767783059110749871e-02
6.001221993673876568e+04 2.615750925951711103e+00 3.694134937078883546e-02
6.001222000635346922e+04 2.839319318513449542e+00 4.043149380736733162e-02
6.001222007596816547e+04 2.610939588037417547e+00 3.622816481974608371e-02
6.001222014558286901e+04 2.701543367106280957e+00 3.802499840924115221e-02
6.001222021519757254e+04 2.658754395706089291e+00 3.709600583532112611e-02
6.001222028481227608e+04 2.627824884792626658e+00 3.704656068795023766e-02
6.001222035442697961e+04 2.638885517138348735e+00 3.757242391280533195e-02
6.001222042404168315e+04 2.661517500587267993e+00 3.743160022361335243e-02
6.001222049365638668e+04 2.639990579368817869e+00 3.714175325217347612e-02
6.001222056327109021e+04 2.691679227349967896e+00 3.848955250560148755e-02
6.001222063288579375e+04 2.655930804905112907e+00 3.704273108082925536e-02
6.001222070250049728e+04 2.599561879866723046e+00 3.596625988920702788e-02
6.001222077211520082e+04 2.689923738439071510e+00 3.730205465098845180e-02
6.001222084172989707e+04 2.564455786979867202e+00 3.614003752836055655e-02
6.001222091134460061e+04 2.592554101406222333e+00 3.617011608796935618e-02
6.001222098095930414e+04 2.558978993783036060e+00 3.607509547319805165e-02
6.001222105057400768e+04 2.544141602584520268e+00 3.560831753907835184e-02
6.001222112018871121e+04 2.668274823134570095e+00 3.775331225081779429e-02
6.001222118980340747e+04 2.511131859963377178e+00 3.514613377148378265e-02
6.001222125941811100e+04 2.649040519841307617e+00 3.766814749676897223e-02
6.001222132903281454e+04 2.618234694262945528e+00 3.753802001880492123e-02
6.001222139864751807e+04 2.693487995785353917e+00 3.789224036500524195e-02
6.001222146826222161e+04 2.619494002620703199e+00 3.588642218597486860e-02
6.001222153787692514e+04 2.683938645158282732e+00 3.758770403137059318e-02
6.001222160749162867e+04 2.605584055931356779e+00 3.602455092337655818e-02
6.001222167710633221e+04 2.648699121816127544e+00 3.661126398119805836e-02
6.001222174672103574e+04 2.817242791931645396e+00 4.041144811329783898e-02
6.001222181633573928e+04 2.770292855243666530e+00 3.856330590204988529e-02
6.001222188595044281e+04 2.677118053943642551e+00 3.768623257767944601e-02
6.001222195556513907e+04 2.719777521766228112e+00 3.755166497621417743e-02
6.001222202517984260e+04 2.785146673026472453e+00 3.953326804990592996e-02
6.001222209479454614e+04 2.718470531574325388e+00 3.720518637158216207e-02
6.001222216440924967e+04 2.666263637124601349e+00 3.785286923348616522e-02
6.001222223402395321e+04 2.716511284420068062e+00 3.703861396813931672e-02
6.001222230363864946e+04 2.683802922162849214e+00 3.690989407820367135e-02
6.001222237325335300e+04 2.751735700010418562e+00 3.854312483551541185e-02
6.001222244286805653e+04 2.692973113150753495e+00 3.782764303127540001e-02
6.001222251248276007e+04 2.665154650604190767e+00 3.715599847669187605e-02
6.001222258209746360e+04 2.701395644690563369e+00 3.752003674307313741e-02
6.001222265171216713e+04 2.651650510629622204e+00 3.633374123783099374e-02
6.001222272132687067e+04 2.767476796478805845e+00 3.816622574876611662e-02
6.001222279094157420e+04 2.684053693293978249e+00 3.693717353960907640e-02
6.001222286055627774e+04 2.662440920942316769e+00 3.697174550778361407e-02
6.001222293017098127e+04 2.753108516340426082e+00 3.808168432869075276e-02
6.001222299978567753e+04 2.704721191337436270e+00 3.715812580694930617e-02
6.001222306940038106e+04 2.712742494063764109e+00 3.757653554591120632e-02
6.001222313901508460e+04 2.683477443609022739e+00 3.678258802583329878e-02
6.001222320862978813e+04 2.712415235558390147e+00 3.732225420935186833e-02
6.001222327824448439e+04 2.606449678333878417e+00 3.597224033068579380e-02
6.001222334785918792e+04 2.663280655165369826e+00 3.707365824356183975e-02
6.001222341747389146e+04 2.691451722818121173e+00 3.748898708938466773e-02
6.001222348708859499e+04 2.760249416934908773e+00 3.866443799859987929e-02
6.001222355670329853e+04 2.680713725851814111e+00 3.724228866112284236e-02
6.001222362631800206e+04 2.657598916692945679e+00 3.697518525095385561e-02
6.001222369593270560e+04 2.654804464699942912e+00 3.626663308603653157e-02
6.001222376554740913e+04 2.684642610894047543e+00 3.771161771649569200e-02
6.001222383516211266e+04 2.702165288018864686e+00 3.842274793265381544e-02
6.001222390477681620e+04 2.652977715518035851e+00 3.659162082588437309e-02
6.001222397439151973e+04 2.737555239378492544e+00 3.782953052483756240e-02
6.001222404400622327e+04 2.724845783495072560e+00 3.750997947996839721e-02
6.001222411362091952e+04 2.662228970318662569e+00 3.722014313337232427e-02
6.001222418323562306e+04 2.675152730581397353e+00 3.674408697998861328e-02
6.001222425285032659e+04 2.678922386620684826e+00 3.690840805291649429e-02
6.001222432246503013e+04 2.640516703949539856e+00 3.638280918905036077e-02
6.001222439207973366e+04 2.632408867451998979e+00 3.603571995431146396e-02
6.001222446169442992e+04 2.710592198944595577e+00 3.686456454167218177e-02
6.001222453130913345e+04 2.691276230944127601e+00 3.655529749586097776e-02
6.001222460092383699e+04 2.723172686975384060e+00 3.763091900238383497e-02
6.001222467053854052e+04 2.957639195021683154e+00 4.156412680624305828e-02
6.001222474015324406e+04 2.905874141436620040e+00 4.042369341073555333e-02
6.001222480976794759e+04 2.836337446957605035e+00 3.882966265013030466e-02
6.001222487938265112e+04 2.734854179194226909e+00 3.745663297823132593e-02
6.001222494899735466e+04 2.936871258094733594e+00 4.161994894973914533e-02
6.001222501861205092e+04 2.767623548242647225e+00 3.806895746959336468e-02
6.001222508822675445e+04 2.642421582451651485e+00 3.671682421078210218e-02
6.001222515784145799e+04 2.716251924795163752e+00 3.785524608528666873e-02
6.001222522745616152e+04 2.867532914377080466e+00 4.007339921583583098e-02
6.001222529707085778e+04 2.789435191325038144e+00 3.854312047402759511e-02
6.001222536668556859e+04 2.750983211602373579e+00 3.827225825839394163e-02
6.001222543630026485e+04 2.863970771734030585e+00 4.006748953659260842e-02
6.001222550591496838e+04 2.729964587051382008e+00 3.745984796291927654e-02
6.001222557552967191e+04 2.923543786555564683e+00 4.075829776595019105e-02
6.001222564514437545e+04 2.928477610733915437e+00 4.118946036730240789e-02
6.001222571475907898e+04 2.870717511388677146e+00 4.002975031439898190e-02
6.001222578437378252e+04 2.832070049567012138e+00 3.864891457039068556e-02
6.001222585398848605e+04 2.887987759755195061e+00 3.981703899283998982e-02
6.001222592360318959e+04 2.724131160416257913e+00 3.751438997754790589e-02
6.001222599321789312e+04 2.967849898580121604e+00 4.238525556889977119e-02
6.001222606283259665e+04 2.871964094556239910e+00 3.975810930677751986e-02
6.001222613244729291e+04 2.961543949771689110e+00 4.093528913291873128e-02
6.001222620206199645e+04 3.091887479458234722e+00 4.436584604196061599e-02
6.001222627167669998e+04 2.786049065929383950e+00 3.777582357730691065e-02
6.001222634129140351e+04 3.035813871526158003e+00 4.330474025141073380e-02
6.001222641090610705e+04 2.746490088826111009e+00 3.713438768529738615e-02
6.001222648052081058e+04 2.964182359175022263e+00 4.162744396312559325e-02
6.001222655013550684e+04 3.082018631598691272e+00 4.310545090218417807e-02
6.001222661975021038e+04 3.053943587456040998e+00 4.290832248752372152e-02
6.001222668936491391e+04 2.766336335771639288e+00 3.831697986301484116e-02
6.001222675897961744e+04 2.789367473554781540e+00 3.852761020181306312e-02
6.001222682859432098e+04 2.946749900911612929e+00 4.095798820415602615e-02
6.001222689820902451e+04 3.102010439816011100e+00 4.349490626697559426e-02
6.001222696782372805e+04 3.034657136383299036e+00 4.258002260409330525e-02
6.001222703743843158e+04 2.983437674963098640e+00 4.093043032620056337e-02
6.001222710705313511e+04 3.081314146651148000e+00 4.344595224663585359e-02
6.001222717666783865e+04 3.049546516277014341e+00 4.227637647836431090e-02
6.001222724628253491e+04 2.799063227363722373e+00 3.796747324880112018e-02
6.001222731589724572e+04 2.836832416036322968e+00 3.888097687856826440e-02
6.001222738551194197e+04 3.053022035676809853e+00 4.238090823774653959e-02
6.001222745512664551e+04 2.891933395561711695e+00 4.059806902620358843e-02
6.001222752474134904e+04 3.117653937744514714e+00 4.378138772597200967e-02
6.001222759435605258e+04 3.067343800667371223e+00 4.342811543362708887e-02
6.001222766397074884e+04 2.931870308063815322e+00 4.073567979167958680e-02
6.001222773358545237e+04 2.892426381605485819e+00 4.007066898965916391e-02
6.001222780320015590e+04 2.755825773048971694e+00 3.776968894602272114e-02
6.001222787281485944e+04 2.900055547139322343e+00 4.026473668686544188e-02
6.001222794242956297e+04 2.883238409323122475e+00 4.011917431109040394e-02
6.001222801204426651e+04 2.995756659542303080e+00 4.212629189545442215e-02
6.001222808165897004e+04 2.967248408703249574e+00 4.092164536813578529e-02
6.001222815127367357e+04 2.886211390059658211e+00 4.063120822185992131e-02
6.001222822088837711e+04 2.596347293231695108e+00 3.473830166815914527e-02
6.001222829050307337e+04 2.768616350981950358e+00 3.834772897722580481e-02
6.001222836011777690e+04 2.644114057885960545e+00 3.634981511271501847e-02
6.001222842973248044e+04 2.828650951548401071e+00 3.964313421936523085e-02
6.001222849934718397e+04 2.669741066509622396e+00 3.714303746846175230e-02
6.001222856896188750e+04 2.799658218740006532e+00 3.838247440163083252e-02
6.001222863857659104e+04 2.829018179598563609e+00 3.957467240521041901e-02
6.001222870819129457e+04 2.588603718962253719e+00 3.502008627047115824e-02
6.001222877780599811e+04 2.796345067449387489e+00 3.900396947365379618e-02
6.001222884742069436e+04 2.867175493785777185e+00 3.996857307782178403e-02
6.001222891703539790e+04 2.894451164666108411e+00 4.092016410434701212e-02
6.001222898665010143e+04 2.916660607256749582e+00 4.087055208597822203e-02
6.001222905626480497e+04 2.985008014583398595e+00 4.223718089571692341e-02
6.001222912587950850e+04 2.700659419672844841e+00 3.731236352947998186e-02
6.001222919549421204e+04 2.721992595349566280e+00 3.824049207374910497e-02
6.001222926510891557e+04 2.759386831115100858e+00 3.885712812358996932e-02
6.001222933472361910e+04 2.691752587044496270e+00 3.700235760593575951e-02
6.001222940433831536e+04 2.689418789279024669e+00 3.745049612195719413e-02
6.001222947395301890e+04 2.798313066285169182e+00 3.821497605899328714e-02
6.001222954356772243e+04 2.884156571322704199e+00 4.065826666395694344e-02
6.001222961318242596e+04 2.673978970042230063e+00 3.708637840983301098e-02
6.001222968279712950e+04 2.762315610948962608e+00 3.849843649136595880e-02
6.001222975241182576e+04 3.047346912368855243e+00 4.453293525461491514e-02
6.001222982202653657e+04 2.879243154548251304e+00 4.029417575162348719e-02
6.001222989164123283e+04 2.862986058301647763e+00 4.044596819653159536e-02
6.001222996125593636e+04 2.848372638884673069e+00 4.004086687426163665e-02
6.001223003087063989e+04 2.838975483032960323e+00 4.014313576122754273e-02
6.001223010048534343e+04 2.946252547519028209e+00 4.104982344525845428e-02
6.001223017010004696e+04 3.065138629756584798e+00 4.401042219806709788e-02
6.001223023971475050e+04 2.650721221834637653e+00 3.612452407662031240e-02
6.001223030932945403e+04 2.623918522419500299e+00 3.587952320956314806e-02
6.001223037894415756e+04 2.878112522686025354e+00 4.051806936054595104e-02
6.001223044855885382e+04 2.901335195588955695e+00 4.091530213277216887e-02
6.001223051817355736e+04 2.874279754651906771e+00 4.178542421867280365e-02
6.001223058778826089e+04 2.702669023676355309e+00 3.746422979095647560e-02
6.001223065740295715e+04 2.770218867623921888e+00 3.880348254873777769e-02
6.001223072701766068e+04 2.588066275366017077e+00 3.649935148487639530e-02
6.001223079663236422e+04 2.744151488985723031e+00 3.828980273601699513e-02
6.001223086624706775e+04 2.676696272708089630e+00 3.667235489075774957e-02
6.001223093586177129e+04 2.664736755623000164e+00 3.678657960773094870e-02
6.001223100547647482e+04 2.634522228485711715e+00 3.607494311880587307e-02
6.001223107509117835e+04 2.776805561168814940e+00 3.956036407944688721e-02
6.001223114470588189e+04 2.762492534342026573e+00 3.904523674621521862e-02
6.001223121432058542e+04 2.657012002833328612e+00 3.661991589717511486e-02
6.001223128393528896e+04 2.572792453187600081e+00 3.606420069132118544e-02
6.001223135354999249e+04 2.537967556097424637e+00 3.568789291913769535e-02
6.001223142316469603e+04 2.633749279341782490e+00 3.702165493231591997e-02
6.001223149277939228e+04 2.648298072635386191e+00 3.703721338973654797e-02
6.001223156239409582e+04 2.647146799436500331e+00 3.721638845109939697e-02
6.001223163200879935e+04 2.780300865447419945e+00 3.953949936861192449e-02
6.001223170162350289e+04 2.772490261321213900e+00 3.916035427283642151e-02
6.001223177123820642e+04 2.733971088864869614e+00 3.853128469521806959e-02
6.001223184085290268e+04 2.699556971476927636e+00 3.780565565013087326e-02
6.001223191046760621e+04 2.757879976426118596e+00 3.857162528051934908e-02
6.001223198008230975e+04 2.578929462463143363e+00 3.610513417521479113e-02
6.001223204969701328e+04 2.603605171796879780e+00 3.609219418523346157e-02
6.001223211931171681e+04 2.729913572343150019e+00 3.862471454790379621e-02
6.001223218892642035e+04 2.540975523532202462e+00 3.507465820054053024e-02
6.001223225854112388e+04 2.688268826882688423e+00 3.766982688827601872e-02
6.001223232815582742e+04 2.565598638097140061e+00 3.622217407098932834e-02
6.001223239777053095e+04 2.603810818721732812e+00 3.571050451592127500e-02
6.001223246738523449e+04 2.593559583861770435e+00 3.633374338025115863e-02
6.001223253699993802e+04 2.599560901107292654e+00 3.624121810011415173e-02
6.001223260661463428e+04 2.835272243804142445e+00 4.056231199196186354e-02
6.001223267622933781e+04 2.728277898288744119e+00 3.838959309902107570e-02
6.001223274584404135e+04 2.657437299440615242e+00 3.679205076035348132e-02
6.001223281545874488e+04 2.632569693088425034e+00 3.637459295828476130e-02
6.001223288507344114e+04 2.808436540482618149e+00 3.975492507647153395e-02
6.001223295468814467e+04 2.736567216850341211e+00 3.808804891554073285e-02
6.001223302430284821e+04 2.626574897237357487e+00 3.620472040437414801e-02
6.001223309391755174e+04 2.566732449435287222e+00 3.499806944300294653e-02
6.001223316353225528e+04 2.585388712580962256e+00 3.573203440694703442e-02
6.001223323314695881e+04 2.744985645083318104e+00 3.885387361856947747e-02
6.001223330276166234e+04 2.697258375570565914e+00 3.776642442022799806e-02
6.001223337237636588e+04 2.600612908684126534e+00 3.583754517953578744e-02
6.001223344199106214e+04 2.786572502059431855e+00 3.903529019564953156e-02
6.001223351160576567e+04 2.625852478378481347e+00 3.657382384836389139e-02
6.001223358122046920e+04 2.841590925319541938e+00 3.964349807425499722e-02
6.001223365083517274e+04 2.732293377659312572e+00 3.789368541001378321e-02
6.001223372044986900e+04 2.678061833994361596e+00 3.764226354660144686e-02
6.001223379006457981e+04 2.707662507057060353e+00 3.786619703316664032e-02
6.001223385967928334e+04 2.694586204576689958e+00 3.767102273763508341e-02
6.001223392929397960e+04 2.657845513713664065e+00 3.826335890367496551e-02
6.001223399890868313e+04 2.626117565556044475e+00 3.706698333051307304e-02
6.001223406852338667e+04 2.660679837690414384e+00 3.651722557129782887e-02
6.001223413813809020e+04 2.679571144886580658e+00 3.825668225281683016e-02
6.001223420775279374e+04 2.652235535456198612e+00 3.691323221489671569e-02
6.001223427736749727e+04 2.690703167240545479e+00 3.739515268658191033e-02
6.001223434698220080e+04 2.782005318625036860e+00 3.921352675458907033e-02
6.001223441659690434e+04 2.710274882977288691e+00 3.805164019266387559e-02
6.001223448621160787e+04 2.727585806601400265e+00 3.858951404130068347e-02
6.001223455582631141e+04 2.653756682080156359e+00 3.807282088722862418e-02
6.001223462544101494e+04 2.627750702905341740e+00 3.723511051484034579e-02
6.001223469505571120e+04 2.658236730569511597e+00 3.725361350188909765e-02
6.001223476467041473e+04 2.670720343370261762e+00 3.720263686466111080e-02
6.001223483428511099e+04 2.662226487159266686e+00 3.724065413299117167e-02
6.001223490389982180e+04 2.600509615742290226e+00 3.602036421053834286e-02
6.001223497351451806e+04 2.623836247145511891e+00 3.654298338331918305e-02
6.001223504312922159e+04 2.645137024129196934e+00 3.651896776181354221e-02
6.001223511274392513e+04 2.630132341167051191e+00 3.612813609548003874e-02
6.001223518235862866e+04 2.673380319352127721e+00 3.678916025834048920e-02
6.001223525197333220e+04 2.643790134614469878e+00 3.757635524810483407e-02
6.001223532158803573e+04 2.565101119839545252e+00 3.596796618100758097e-02
6.001223539120273927e+04 2.647158299931795522e+00 3.702787481415420467e-02
6.001223546081744280e+04 2.653628301706874915e+00 3.755927478545142278e-02
6.001223553043214633e+04 2.591505965333533279e+00 3.558827648128926741e-02
6.001223560004684987e+04 2.725125534684768702e+00 3.720755107526368954e-02
6.001223566966154613e+04 2.713771009017079905e+00 3.858512935547117606e-02
6.001223573927624966e+04 2.563380281690140983e+00 3.533774513871872774e-02
6.001223580889095319e+04 2.602587156481542596e+00 3.653830394874682530e-02
6.001223587850564945e+04 2.690496108949416154e+00 3.760428004534188684e-02
6.001223594812035299e+04 2.631962629372775808e+00 3.760261792730604929e-02
6.001223601773505652e+04 2.795385048684316143e+00 3.893980433174373118e-02
6.001223608734976006e+04 2.768061996582865447e+00 3.950067240095760795e-02
6.001223615696446359e+04 2.621393110532022064e+00 3.698110286839637051e-02
6.001223622657916712e+04 2.595974403067121461e+00 3.609000097239919991e-02
6.001223629619387066e+04 2.576849861254487006e+00 3.649024743447599334e-02
6.001223636580857419e+04 2.536439105919518155e+00 3.538161073142347124e-02
6.001223643542327773e+04 2.763948112124147816e+00 3.833864134131489271e-02
6.001223650503798126e+04 2.673677446579967310e+00 3.697140921223025789e-02
6.001223657465268479e+04 2.732775051104550101e+00 3.827405466568802039e-02
6.001223664426738833e+04 2.595456860932400023e+00 3.613583099052224828e-02
6.001223671388209186e+04 2.586011940798972120e+00 3.516869839210577664e-02
6.001223678349678812e+04 2.515344394353706381e+00 3.510637612342840108e-02
6.001223685311149165e+04 2.629363725245863481e+00 3.691405305502841461e-02
6.001223692272619519e+04 2.618626726538964444e+00 3.712920538427984252e-02
6.001223699234089145e+04 2.646527401749835917e+00 3.749054549525908386e-02
6.001223706195559498e+04 2.592536452908793088e+00 3.646797814989476139e-02
6.001223713157029852e+04 2.648219635860797450e+00 3.659866998782678599e-02
6.001223720118500205e+04 2.678887113699316647e+00 3.837684749090159581e-02
6.001223727079970558e+04 2.684595472301972041e+00 3.763659065186299862e-02
6.001223734041440912e+04 2.689194654136496609e+00 3.742242071331312175e-02
6.001223741002911265e+04 2.705432228987869614e+00 3.747991784919339070e-02
6.001223747964381619e+04 2.983425179259133309e+00 4.236264098061402056e-02
6.001223754925851972e+04 2.716035230507632292e+00 3.783563193796979363e-02
6.001223761887322325e+04 2.687687456740752268e+00 3.697667200435213880e-02
6.001223768848792679e+04 2.698768676970545677e+00 3.844823438106530211e-02
6.001223775810263032e+04 2.800619335496405515e+00 3.963820187567652226e-02
6.001223782771732658e+04 2.761280832326695744e+00 3.794677163749664295e-02
6.001223789733203012e+04 2.788420706360835943e+00 3.909524862523542504e-02
6.001223796694673365e+04 2.639351207965294766e+00 3.813616353172039064e-02
6.001223803656142991e+04 2.742146294513955862e+00 4.031825975419058711e-02
6.001223810617613344e+04 2.603841193809874444e+00 3.816882391444750139e-02
6.001223817579083698e+04 2.685626591784758155e+00 3.875741860876789208e-02
6.001223824540554051e+04 2.780998824232377764e+00 3.979905636261211327e-02
6.001223831502024404e+04 2.730136804859127242e+00 4.095075555380926075e-02
6.001223838463494758e+04 2.726425443826494988e+00 4.083590777041311987e-02
6.001223845424965111e+04 2.672754204541272660e+00 4.037780904464906978e-02
6.001223852386435465e+04 2.727089369922163442e+00 4.143395197449960266e-02
6.001223859347905818e+04 2.632799089484289645e+00 3.859312988977130904e-02
6.001223866309376172e+04 2.649934279948904958e+00 3.856150977777764166e-02
6.001223873270846525e+04 2.687604291933514133e+00 3.829366812362473144e-02
6.001223880232316151e+04 2.616105058616593038e+00 3.758770871235161265e-02
6.001223887193786504e+04 2.686921252008877214e+00 3.820025362699394633e-02
6.001223894155256858e+04 2.656750144732665131e+00 3.791246002190766518e-02
6.001223901116727211e+04 2.729297925560925986e+00 4.103345249951621809e-02
6.001223908078197564e+04 2.562159071312524183e+00 3.623226767793137626e-02
6.001223915039667190e+04 2.729415856698421017e+00 4.019674220954106564e-02
6.001223922001137544e+04 2.760771287986218958e+00 4.018496751503121411e-02
6.001223928962607897e+04 2.647425868320786524e+00 4.045437489937652592e-02
6.001223935924078251e+04 2.653154332298717666e+00 3.869066377864439910e-02
6.001223942885548604e+04 2.638325545098986424e+00 3.887336597174814723e-02
6.001223949847018957e+04 2.700644988420831449e+00 3.857370257456380069e-02
6.001223956808489311e+04 2.596534653465346398e+00 3.731524705144632220e-02
6.001223963769959664e+04 2.614669179347265615e+00 3.669402706939713793e-02
6.001223970731430018e+04 2.610887955130221982e+00 3.785856057196621688e-02
6.001223977692900371e+04 2.645132257086554528e+00 3.876934590149749837e-02
6.001223984654370724e+04 2.615183173143891704e+00 3.831798215724727813e-02
6.001223991615840350e+04 2.610145857154809068e+00 3.724775601428748084e-02
6.001223998577310704e+04 2.664706542265766753e+00 3.838159934121604389e-02
6.001224005538781057e+04 2.599060779143333999e+00 3.776377893522438189e-02
6.001224012500251411e+04 2.592024115711164534e+00 4.039509721611746901e-02
6.001224019461721036e+04 2.546700233770904820e+00 4.128017307692211785e-02
6.001224026423191390e+04 2.598791255741090378e+00 4.091236248876056053e-02
6.001224033384661743e+04 2.672801236222817955e+00 4.383916836001261474e-02
6.001224040346132097e+04 2.605869694611052889e+00 4.259443617747658839e-02
6.001224047307602450e+04 2.599697463556063681e+00 4.252514365213923980e-02
6.001224054269072803e+04 2.622269299365363793e+00 4.288110153380880057e-02
6.001224061230543157e+04 2.496178847505270415e+00 4.048148080865667658e-02
6.001224068192013510e+04 2.572850198203806560e+00 4.240972680529912775e-02
6.001224075153483864e+04 2.663453031367147616e+00 4.336142665721829520e-02
6.001224082114954217e+04 2.622452902729719426e+00 4.222430126221642793e-02
6.001224089076424571e+04 2.565298591220493307e+00 4.011410611927940933e-02
6.001224096037894924e+04 2.561044111840924398e+00 4.081026421550536243e-02
6.001224102999364550e+04 2.657539251235306210e+00 4.062845125312714717e-02
6.001224109960834903e+04 2.579677577830746582e+00 3.907348941123848368e-02
6.001224116922305257e+04 2.571919239645992228e+00 3.997943009539212805e-02
6.001224123883775610e+04 2.658894286375202309e+00 4.112971797810095753e-02
6.001224130845245963e+04 2.688848484848485043e+00 4.062208617115237175e-02
6.001224137806715589e+04 2.627948600275355595e+00 4.163570047438776983e-02
6.001224144768185943e+04 2.646523580031275191e+00 4.010391680609749071e-02
6.001224151729656296e+04 2.638007006898544837e+00 4.304246743924931839e-02
6.001224158691126650e+04 2.631555393186592706e+00 4.277768044716374202e-02
6.001224165652597003e+04 2.710532629558541462e+00 4.356321410316142673e-02
6.001224172614067356e+04 2.684936566268397495e+00 4.211417555947750968e-02
6.001224179575537710e+04 2.650997666383255957e+00 4.210402328672042255e-02
6.001224186537007336e+04 2.615816284834781680e+00 4.180429837902873563e-02
6.001224193498477689e+04 2.588056375886399696e+00 4.041915772346013624e-02
6.001224200459948042e+04 2.745331116398276983e+00 4.235884584682728798e-02
6.001224207421418396e+04 2.687393066598351421e+00 3.987211127981974551e-02
6.001224214382888749e+04 2.700272003822756339e+00 4.055119813528520328e-02
6.001224221344357647e+04 2.762907512985000480e+00 4.116660728017160903e-02
6.001224228305828728e+04 2.765590360551726690e+00 4.212385260019334277e-02
6.001224235267299082e+04 2.727799372103453468e+00 4.104250067764093901e-02
6.001224242228769435e+04 2.702371581764471120e+00 4.093287109247080446e-02
6.001224249190239789e+04 2.723675795912692710e+00 4.289737819782799694e-02
6.001224256151710142e+04 2.639570426942647874e+00 4.071238370598766199e-02
6.001224263113180496e+04 2.688423349296451548e+00 4.031742248536999973e-02
6.001224270074650849e+04 2.718120615790216910e+00 4.154774927983605204e-02
6.001224277036121202e+04 2.715015208775002353e+00 4.219826853187776117e-02
6.001224283997591556e+04 2.682905873535271990e+00 4.160127934523494969e-02
6.001224290959061182e+04 2.721687026801058895e+00 4.211933609943097068e-02
6.001224297920531535e+04 2.707238168554565672e+00 4.027370094084043589e-02
6.001224304882001161e+04 2.762002661649304969e+00 4.017462082963245418e-02
6.001224311843471514e+04 2.748340785408246223e+00 4.203468476336306298e-02
6.001224318804941868e+04 2.756254824074248599e+00 4.035525143190458325e-02
6.001224325766412221e+04 2.763124451006410354e+00 4.060084589772011698e-02
6.001224332727882575e+04 2.769675494218575285e+00 4.138711189503422455e-02
6.001224339689352928e+04 2.669608986782522120e+00 3.930990501612529470e-02
6.001224346650823281e+04 2.612157248423275124e+00 3.922704289425883728e-02
6.001224353612293635e+04 2.715554810593362678e+00 4.049029810278727270e-02
6.001224360573763988e+04 2.625342194283396768e+00 3.893777756487383501e-02
6.001224367535234342e+04 2.701567633530460810e+00 3.961597418185239944e-02
6.001224374496704695e+04 2.645052600737967108e+00 3.857296205358799052e-02
6.001224381458175048e+04 2.616717193590298418e+00 3.769474830733748894e-02
6.001224388419645402e+04 2.637028526593061972e+00 3.892523291593236179e-02
6.001224395381115028e+04 2.563887887527037002e+00 3.794774563887937796e-02
6.001224402342585381e+04 2.668452111596464782e+00 3.997855745306202330e-02
6.001224409304055735e+04 2.660446933569923456e+00 4.064741195585158673e-02
6.001224416265525360e+04 2.626352051816038369e+00 3.889084248360571983e-02
6.001224423226995714e+04 2.657785179017485344e+00 4.053006899789610845e-02
6.001224430188466067e+04 2.634774506149832440e+00 3.965162107043474632e-02
6.001224437149936421e+04 2.606317319278493194e+00 3.938809594395648733e-02
6.001224444111406774e+04 2.639941435924824553e+00 3.965736610158986791e-02
6.001224451072877127e+04 2.705768994606032596e+00 3.971219876056202025e-02
6.001224458034347481e+04 2.601881106748242356e+00 3.770110890227520301e-02
6.001224464995817834e+04 2.472478574670499363e+00 3.709636493920059203e-02
6.001224471957288188e+04 2.558116195898109790e+00 3.765452587640659432e-02
6.001224478918758541e+04 2.619830460218766977e+00 3.825620027648811428e-02
6.001224485880228895e+04 2.575574298080124169e+00 3.880215623422607341e-02
6.001224492841699248e+04 2.646803256621394596e+00 3.904856122448400330e-02
6.001224499803168874e+04 2.587029661556367710e+00 3.681946540658138922e-02
6.001224506764639227e+04 2.566363239943311836e+00 3.831513291888585110e-02
6.001224513726109581e+04 2.631225314808791182e+00 3.937037825305252092e-02
6.001224520687579206e+04 2.634623195362404413e+00 4.032696868803432172e-02
6.001224527649049560e+04 2.647540153711629873e+00 4.058816544396291054e-02
6.001224534610519913e+04 2.682934627247423709e+00 4.143724284800811425e-02
6.001224541571990267e+04 2.648900908006798005e+00 3.950245645343440637e-02
6.001224548533460620e+04 2.692676216677734491e+00 4.043171963863663454e-02
6.001224555494930974e+04 2.667889496144343564e+00 4.013486822657010011e-02
6.001224562456401327e+04 2.663602941176470562e+00 3.869368276717201349e-02
6.001224569417871680e+04 2.678377530354748792e+00 4.145098171328708697e-02
6.001224576379342034e+04 2.552729809556598450e+00 3.900996127629573901e-02
6.001224583340811660e+04 2.609750741188097134e+00 4.045075308155638566e-02
6.001224590302282013e+04 2.608863002824493904e+00 3.999778451367708848e-02
6.001224597263752366e+04 2.600135368182914242e+00 3.866259248438853879e-02
6.001224604225222720e+04 2.585084322757051023e+00 3.743407314438402383e-02
6.001224611186693073e+04 2.674483101581775824e+00 3.958942024593262166e-02
6.001224618148162699e+04 2.616597686707808457e+00 3.897177932398136757e-02
6.001224625109633780e+04 2.602564340280352884e+00 3.830186964527274723e-02
6.001224632071104134e+04 2.664290160131273844e+00 3.897372814030448246e-02
6.001224639032573759e+04 2.624797693237838292e+00 3.941937229531057574e-02
6.001224645994044113e+04 2.587735411448186529e+00 4.010354967188196201e-02
6.001224652955514466e+04 2.617706595692838256e+00 3.952924011051923286e-02
6.001224659916984820e+04 2.570278900640493358e+00 3.747023549374629142e-02
6.001224666878455173e+04 2.590751204368853422e+00 3.791111665864117797e-02
6.001224673839925526e+04 2.546444273217603804e+00 3.749680730029128495e-02
6.001224680801395880e+04 2.543146461815541937e+00 3.667458580865397277e-02
6.001224687762866233e+04 2.578915537411880177e+00 3.796601220604757521e-02
6.001224694724336587e+04 2.512213824077116797e+00 3.693214453889563653e-02
6.001224701685806212e+04 2.558834233881127407e+00 3.941575705478940483e-02
6.001224708647277293e+04 2.507419191220547017e+00 3.886788014599081020e-02
6.001224715608746919e+04 2.518269364968597213e+00 4.014169765292031899e-02
6.001224722570217273e+04 2.547355163727959670e+00 4.056331447224077041e-02
6.001224729531687626e+04 2.476193096364770252e+00 3.779453603274083445e-02
6.001224736493157252e+04 2.566083180033758016e+00 3.812329841350939330e-02
6.001224743454627605e+04 2.433533151680290718e+00 3.730729112728806834e-02
6.001224750416097959e+04 2.463387928694235729e+00 3.758504589097443060e-02
6.001224757377568312e+04 2.509225541316008723e+00 3.808640847175222971e-02
6.001224764339038666e+04 2.475389856798604349e+00 3.732048785506114630e-02
6.001224771300509019e+04 2.622522574781986471e+00 3.963531638616882291e-02
6.001224778261979372e+04 2.524821829312951404e+00 3.705081891121515814e-02
6.001224785223449726e+04 2.539746228356714930e+00 3.890962781929912379e-02
6.001224792184920079e+04 2.461469246095507657e+00 3.640841951384880815e-02
6.001224799146389705e+04 2.490437850721618496e+00 3.695476882941428620e-02
6.001224806107860059e+04 2.482594496298083264e+00 3.617117527198113885e-02
6.001224813069330412e+04 2.552601911763312525e+00 3.700141401296441757e-02
6.001224820030800765e+04 2.543473500823488109e+00 3.632239461401525621e-02
6.001224826992271119e+04 2.473922193936163527e+00 3.546703348431062136e-02
6.001224833953741472e+04 2.495272222430677811e+00 3.695578839823450423e-02
6.001224840915211098e+04 2.497656637688618009e+00 3.607990184264268235e-02
6.001224847876682179e+04 2.531846832352217191e+00 3.714270157170001391e-02
6.001224854838151805e+04 2.453370293116698075e+00 3.597030926141153023e-02
6.001224861799622158e+04 2.530356524100729754e+00 3.733774060301321002e-02
6.001224868761092512e+04 2.564960702899087952e+00 3.760312635845201867e-02
6.001224875722562865e+04 2.537767030176277139e+00 3.641935567202833623e-02
6.001224882684033219e+04 2.560060975609756095e+00 3.731199672185370880e-02
6.001224889645503572e+04 2.512749296350310857e+00 3.658321084867466322e-02
6.001224896606973925e+04 2.493956757868366569e+00 3.684618459113810779e-02
6.001224903568443551e+04 2.545695514701705964e+00 3.685650195877463592e-02
6.001224910529913905e+04 2.542976085850409351e+00 3.783209859010100429e-02
6.001224917491384258e+04 2.559625571032202007e+00 3.775765152734654462e-02
6.001224924452854611e+04 2.583510948416756658e+00 3.900015360771011408e-02
6.001224931414324237e+04 2.627979096077643018e+00 4.078479436904325350e-02
6.001224938375794591e+04 2.498507027893088761e+00 3.691596215908829470e-02
6.001224945337264944e+04 2.522227804760044378e+00 3.710488894572275959e-02
6.001224952298735298e+04 2.589685075308078677e+00 3.814484740299794313e-02
6.001224959260205651e+04 2.595561174322236209e+00 3.789222097439658848e-02
6.001224966221676004e+04 2.591372460835020153e+00 3.818172572784354901e-02
6.001224973183146358e+04 2.570363570613924953e+00 3.747014571615252948e-02
6.001224980144616711e+04 2.578745806932538187e+00 3.897395567455898269e-02
6.001224987106087065e+04 2.679093392112703143e+00 3.980101550204981353e-02
6.001224994067557418e+04 2.576070110701107030e+00 3.925228086068947159e-02
6.001225001029027771e+04 2.618634173461823700e+00 3.892340308433356322e-02
6.001225007990497397e+04 2.604864038541714777e+00 3.891550036776218746e-02
6.001225014951967023e+04 2.637132459562366193e+00 3.892214995656287368e-02
6.001225021913437376e+04 2.635604244485328262e+00 3.763285121269777794e-02
6.001225028874907730e+04 2.676539508761277553e+00 4.041269069981453382e-02
6.001225035836378083e+04 2.693670862135812083e+00 3.993450707505834946e-02
6.001225042797848437e+04 2.621100501908732117e+00 3.799613722262078913e-02
6.001225049759318790e+04 2.646973148597677294e+00 3.868145700546516547e-02
6.001225056720789144e+04 2.710709213855110100e+00 3.947114303994369439e-02
6.001225063682259497e+04 2.676192889589668500e+00 3.892641701610160404e-02
6.001225070643729850e+04 2.664203950321712089e+00 3.993866127583459852e-02
6.001225077605200204e+04 2.680386885738993197e+00 3.938822062414424480e-02
6.001225084566670557e+04 2.641713475283184565e+00 3.841066281034271473e-02
6.001225091528140911e+04 2.652456931220889658e+00 3.903673177102046782e-02
6.001225098489610536e+04 2.701327288565835261e+00 4.063923887222026937e-02
6.001225105451080890e+04 2.631142540210759773e+00 3.774391063150725478e-02
6.001225112412551243e+04 2.767512105794734723e+00 3.933883445527790179e-02
6.001225119374020869e+04 2.651964894627983682e+00 3.861312251112865995e-02
6.001225126335491223e+04 2.608121461752292536e+00 3.744847250275840783e-02
6.001225133296961576e+04 2.651558286589433155e+00 3.835470329352676927e-02
6.001225140258431929e+04 2.670751292691304180e+00 3.978829996311783468e-02
6.001225147219902283e+04 2.643250133563280535e+00 3.813707716198156544e-02
6.001225154181372636e+04 2.628658713179308659e+00 3.873818620721879158e-02
6.001225161142842990e+04 2.594467398144854275e+00 3.723595939766183999e-02
6.001225168104313343e+04 2.676748419237402032e+00 3.909370193691746875e-02
6.001225175065783696e+04 2.608451926895265061e+00 3.704073017834862147e-02
6.001225182027254050e+04 2.684865459261835507e+00 3.886713987675807086e-02
6.001225188988724403e+04 2.715275722835788219e+00 3.957142027499861714e-02
6.001225195950194757e+04 2.626737776774460631e+00 3.876343588435512966e-02
6.001225202911664383e+04 2.600595243683751168e+00 3.822840850398028650e-02
6.001225209873134736e+04 2.591754439881168715e+00 3.741484100904474142e-02
6.001225216834605089e+04 2.667615807980431075e+00 3.884987149667527839e-02
6.001225223796075443e+04 2.632704804116741126e+00 3.792249888074280401e-02
6.001225230757545796e+04 2.628625799583604206e+00 3.845486072430934904e-02
6.001225237719015422e+04 2.718320676644809364e+00 3.997064511569180939e-02
6.001225244680485775e+04 2.621482101383182162e+00 3.861068708021048179e-02
6.001225251641956129e+04 2.644424519843329602e+00 3.819457415113168552e-02
6.001225258603426482e+04 2.608462023906748861e+00 3.771061520296908887e-02
6.001225265564896836e+04 2.643586585827965241e+00 3.804443589370271744e-02
6.001225272526367189e+04 2.608005702280912441e+00 3.770661898379445987e-02
6.001225279487837543e+04 2.626567239873399906e+00 3.715648852111517325e-02
6.001225286449307896e+04 2.550891657788688427e+00 3.627037482519991640e-02
6.001225293410778249e+04 2.544421592407795085e+00 3.620129824894809112e-02
6.001225300372247875e+04 2.595931641134593182e+00 3.762220712289247176e-02
6.001225307333718229e+04 2.620320292532570150e+00 3.855545491585612994e-02
6.001225314295188582e+04 2.624866194670322450e+00 3.728225772970689827e-02
6.001225321256658935e+04 2.633737025867400217e+00 3.902595850107951764e-02
6.001225328218129289e+04 2.528852356291122039e+00 3.650051981614762381e-02
6.001225335179598915e+04 2.711677810904950636e+00 4.029732713215401080e-02
6.001225342141069268e+04 2.650297293440517343e+00 3.896744747529416047e-02
6.001225349102539622e+04 2.631442203221692200e+00 3.869458463029253753e-02
6.001225356064009975e+04 2.533660996046283920e+00 3.594299599098143422e-02
6.001225363025480328e+04 2.638833366177754325e+00 3.894771012831126089e-02
6.001225369986950682e+04 2.686918831504621075e+00 4.034992875015451508e-02
6.001225373467685858e+04 2.478617172444669059e+00 5.343633232417740325e-02


==> figures/ground-lc/20230308_tic3788_g.dat <==
6.001214045062463993e+04 1.364195089384644177e+00 7.329334346793048120e-03
6.001214048895965243e+04 1.356981331259028867e+00 7.305931700560924259e-03
6.001214052376700420e+04 1.357621294841481641e+00 7.380194072219082788e-03
6.001214055857434869e+04 1.355852638731910975e+00 7.480494293614033986e-03
6.001214059338170046e+04 1.347444642494654232e+00 7.185003003114863104e-03
6.001214062818905950e+04 1.360967308177157609e+00 7.238227827722028794e-03
6.001214066299640399e+04 1.364728269481503276e+00 7.404817087573230955e-03
6.001214069780375576e+04 1.375958672870568389e+00 7.388844087888636787e-03
6.001214073261110752e+04 1.377684688792988332e+00 7.386069964148793236e-03
6.001214076741845929e+04 1.380428557129829592e+00 7.381583654415937827e-03
6.001214080222581106e+04 1.373842752425390223e+00 7.440247585168018735e-03
6.001214083703316282e+04 1.366221611452667961e+00 7.359265997555116019e-03
6.001214087184051459e+04 1.376935507361967570e+00 7.527994924605463899e-03
6.001214090664786636e+04 1.393376033467522035e+00 7.597200907094677283e-03
6.001214094145521813e+04 1.404030837527465936e+00 7.566472307285094373e-03
6.001214097626256989e+04 1.407623067711811116e+00 7.553290266150307353e-03
6.001214101106992166e+04 1.400181055377636818e+00 7.584781783209237557e-03
6.001214104587727343e+04 1.390156062424970029e+00 7.356941291767448397e-03
6.001214108068462519e+04 1.389246888337690722e+00 7.303872446803800871e-03
6.001214111549197696e+04 1.383403890279879755e+00 7.315392812820490157e-03
6.001214115029932145e+04 1.383356792693387849e+00 7.493239323979570231e-03
6.001214118510667322e+04 1.402216667202296208e+00 7.372661062293579988e-03
6.001214121991402499e+04 1.401095408768554984e+00 7.430151785356320197e-03
6.001214125472136948e+04 1.377533740865210854e+00 7.481605939151344045e-03
6.001214128952872125e+04 1.391002521221317956e+00 7.577590740982474531e-03
6.001214132433607301e+04 1.393279264545406182e+00 7.585104103299381700e-03
6.001214135914342478e+04 1.381410602948066613e+00 7.334283753128939889e-03
6.001214139395077655e+04 1.396944603841444144e+00 7.496060879203324430e-03
6.001214142875812831e+04 1.411558627463564308e+00 7.625329328234404201e-03
6.001214146356548008e+04 1.420904170903127595e+00 7.851582541147490713e-03
6.001214149837283185e+04 1.405637381549811327e+00 7.724865928963877207e-03
6.001214153318018361e+04 1.406661891912899476e+00 7.841332459310686176e-03
6.001214156798753538e+04 1.396085463039296481e+00 7.864832920967958566e-03
6.001214160279488715e+04 1.408278141511036585e+00 7.694439926115011902e-03
6.001214163760223892e+04 1.398591251970277005e+00 7.481193842885334143e-03
6.001214167240959068e+04 1.403704563962355323e+00 7.510948899203375752e-03
6.001214170721694245e+04 1.412137093489940876e+00 7.532988055067979700e-03
6.001214174202429422e+04 1.433937578138088087e+00 7.993335515866022492e-03
6.001214177683164598e+04 1.435021437734914862e+00 7.732776512451787834e-03
6.001214181163899048e+04 1.424197067862953858e+00 7.785676418030640540e-03
6.001214184644634224e+04 1.406026255469889685e+00 7.602051912306490196e-03
6.001214188125369401e+04 1.393799825541593984e+00 7.518791954016222287e-03
6.001214191606103850e+04 1.424855014512530049e+00 7.762179022358536157e-03
6.001214195086839027e+04 1.428895778877704137e+00 7.674237802461391159e-03
6.001214198567574203e+04 1.425536825907532945e+00 7.577372227544690308e-03
6.001214202048309380e+04 1.422994824041228012e+00 7.546045083884156054e-03
6.001214205529044557e+04 1.407530409397372617e+00 7.456643357791561781e-03
6.001214209009779734e+04 1.419991931419860798e+00 7.639302813274313937e-03
6.001214212490514910e+04 1.405281351173649051e+00 7.490497570203365034e-03
6.001214215971250087e+04 1.406163453519068796e+00 7.639601878952944486e-03
6.001214219451985264e+04 1.415555307605405932e+00 7.728517972987272201e-03
6.001214222932720440e+04 1.404326026762567903e+00 7.800286823274281238e-03
6.001214226413455617e+04 1.412613856417890945e+00 8.065189055121999365e-03
6.001214229894190794e+04 1.421894531991512611e+00 7.697224492767352003e-03
6.001214233374925971e+04 1.400511417287558569e+00 7.858735514580080309e-03
6.001214236855661147e+04 1.415292777602086494e+00 7.698399424335231750e-03
6.001214240336396324e+04 1.388775285625534428e+00 7.526672423148072014e-03
6.001214243817131501e+04 1.402716216329017884e+00 7.478088505944843235e-03
6.001214247297866677e+04 1.401759440774098087e+00 7.659739446814739332e-03
6.001214250778601127e+04 1.397866635692230242e+00 7.726429785858280296e-03
6.001214254259336303e+04 1.409847731176389285e+00 7.775383261882116114e-03
6.001214257740071480e+04 1.413376934791483297e+00 7.882760686175802750e-03
6.001214261220806657e+04 1.405705373244487077e+00 7.830198741231888387e-03
6.001214264701541106e+04 1.388851089591739862e+00 7.478267356492745294e-03
6.001214268182276282e+04 1.421359836594759507e+00 7.937158855108698841e-03
6.001214271663011459e+04 1.419205791250478521e+00 7.795067429498271291e-03
6.001214275143746636e+04 1.412240956489721810e+00 7.665197399977029258e-03
6.001214278624481813e+04 1.402885861390319011e+00 7.756463048360941019e-03
6.001214282105216989e+04 1.397932870187735821e+00 7.683411841706303848e-03
6.001214285585952166e+04 1.405185593536893318e+00 7.718189162319714393e-03
6.001214289066687343e+04 1.391267059231035663e+00 7.657150702229347308e-03
6.001214292547422519e+04 1.399992783220432413e+00 7.703085995791769496e-03
6.001214296028157696e+04 1.389888099457334825e+00 7.641071244542860068e-03
6.001214299508892873e+04 1.400873347865945640e+00 7.705318146627473247e-03
6.001214302989628050e+04 1.405633371390381692e+00 7.586229958120068416e-03
6.001214306470363226e+04 1.403269803767508872e+00 7.603130113629938402e-03
6.001214309951098403e+04 1.404974426673766930e+00 7.597038314338991002e-03
6.001214313431833580e+04 1.402265900163150336e+00 7.554929735483637693e-03
6.001214316912568756e+04 1.398256886995741688e+00 7.572350297663352561e-03
6.001214320393303933e+04 1.415443101240993373e+00 7.734224431751802326e-03
6.001214323874038382e+04 1.392609334482141525e+00 7.582019138115645394e-03
6.001214327354773559e+04 1.416382668647178988e+00 7.688838788700845008e-03
6.001214330835508736e+04 1.392567138183444353e+00 7.568092393749280798e-03
6.001214334316243185e+04 1.380385636478090650e+00 7.577103866601100739e-03
6.001214337796978361e+04 1.392152607988368151e+00 7.619787953863656725e-03
6.001214341277714266e+04 1.393629228754361682e+00 7.794804629804356032e-03
6.001214344758448715e+04 1.407894975253286329e+00 7.648200339546966896e-03
6.001214348239183892e+04 1.398469901127202375e+00 7.545564059487678936e-03
6.001214351719919068e+04 1.397359344955507954e+00 7.625695447090012624e-03
6.001214355200654245e+04 1.394290876788655931e+00 7.756781274727689302e-03
6.001214358681389422e+04 1.364774544247799870e+00 7.489305087130914383e-03
6.001214362162124598e+04 1.395842706614898621e+00 7.583549299516817790e-03
6.001214365642859775e+04 1.389322315927439266e+00 7.509939874215110223e-03
6.001214369123594952e+04 1.408841204216727983e+00 7.743489235674109669e-03
6.001214372604330129e+04 1.415211966594466464e+00 7.780370797331521114e-03
6.001214376085065305e+04 1.389460484412244901e+00 7.531947976530136910e-03
6.001214379565800482e+04 1.377311095052484724e+00 7.539915056220995206e-03
6.001214383046535659e+04 1.392657934995496616e+00 7.450448830218503460e-03
6.001214386527270835e+04 1.381786774703776643e+00 7.427644487970792853e-03
6.001214390008006012e+04 1.394206385648271374e+00 7.662261778784897753e-03
6.001214393488740461e+04 1.393036249012773453e+00 7.626449956321250910e-03
6.001214396969475638e+04 1.395895670631249308e+00 7.668652491233323744e-03
6.001214400450210815e+04 1.395231468750954829e+00 7.612498358531345766e-03
6.001214403930945264e+04 1.401671806751419780e+00 7.599064276773097489e-03
6.001214407411680440e+04 1.375584519918001014e+00 7.390022964353077858e-03
6.001214410892415617e+04 1.369965656766112927e+00 7.327266360229794592e-03
6.001214414373150794e+04 1.375973930649767363e+00 7.392179502456262818e-03
6.001214417853885971e+04 1.396285431985422543e+00 7.557829186490888120e-03
6.001214421334621147e+04 1.396928156656753739e+00 7.596551927708621726e-03
6.001214424815356324e+04 1.391144297654280049e+00 7.573885794058578258e-03
6.001214428296091501e+04 1.416364920525031268e+00 7.779226238346639496e-03
6.001214431776826677e+04 1.398782579161586215e+00 7.599178368696486371e-03
6.001214435257561854e+04 1.395895775997504140e+00 7.690202361069627471e-03
6.001214438738297031e+04 1.405380599528460728e+00 7.849354960857065147e-03
6.001214442219032208e+04 1.415570838529220055e+00 7.754919103102017250e-03
6.001214445699767384e+04 1.417075887277312818e+00 7.682144418426212207e-03
6.001214449180502561e+04 1.426521157240511650e+00 7.726830536437274445e-03
6.001214452661237738e+04 1.399855369778668424e+00 7.488313621736979522e-03
6.001214456141972914e+04 1.405112487229206897e+00 7.497133452322038774e-03
6.001214459622708091e+04 1.410590596146364062e+00 7.488990064257164750e-03
6.001214463103442540e+04 1.388229505924745366e+00 7.307962786874018513e-03
6.001214466584177717e+04 1.406465192241880713e+00 7.481927340676625994e-03
6.001214470064912894e+04 1.387247759085088461e+00 7.388416751300586928e-03
6.001214473545648070e+04 1.413365631431998226e+00 7.506344178429684086e-03
6.001214477026383247e+04 1.412718116388775424e+00 7.539682219053840846e-03
6.001214480507118424e+04 1.409279560984852075e+00 7.363131636456182218e-03
6.001214483987853600e+04 1.405611006054331868e+00 7.493530967230088539e-03
6.001214487468588050e+04 1.417346378203380830e+00 7.602159808626376622e-03
6.001214490949323226e+04 1.401154933547793302e+00 7.549707620223256553e-03
6.001214494430058403e+04 1.393875222846121975e+00 7.445558925781816349e-03
6.001214497910793580e+04 1.408097126556738354e+00 7.472545697003995027e-03
6.001214501391528756e+04 1.424479826532689009e+00 7.850988422474527301e-03
6.001214504872263933e+04 1.418585489935854982e+00 7.718727100942796536e-03
6.001214508352999110e+04 1.403338825065020723e+00 7.484509917591076339e-03
6.001214511833734286e+04 1.408802755645245375e+00 7.505207323020781848e-03
6.001214515314469463e+04 1.404166077179783700e+00 7.580627273358874103e-03
6.001214518795204640e+04 1.400468147146214815e+00 7.438034988694650941e-03
6.001214522275939817e+04 1.391008075405175459e+00 7.479658948553510184e-03
6.001214525756674993e+04 1.409728820037865926e+00 7.738325101625622739e-03
6.001214529237410170e+04 1.402093974145407929e+00 7.438619031825796819e-03
6.001214532718145347e+04 1.400613756149222233e+00 7.436678981280478266e-03
6.001214536198880523e+04 1.418714835239936356e+00 7.557818653635620457e-03
6.001214539679614973e+04 1.425888082452701155e+00 7.926003793735807157e-03
6.001214543160350149e+04 1.413993335581637645e+00 7.521542996108736279e-03
6.001214546641085326e+04 1.429619301902444795e+00 7.476707534680431845e-03
6.001214550121820503e+04 1.424372606276789188e+00 7.558516806717902915e-03
6.001214553602555679e+04 1.432347835272500314e+00 7.654589728599868644e-03
6.001214557083290856e+04 1.425908532520974603e+00 7.697523087149149394e-03
6.001214560564025305e+04 1.428469308426084217e+00 7.629675948072687890e-03
6.001214564044760482e+04 1.414832585068788395e+00 7.516824629637040497e-03
6.001214567525495659e+04 1.428146343161485587e+00 7.705946492771995927e-03
6.001214571006230835e+04 1.430573503169035865e+00 7.634787324509798891e-03
6.001214574486966012e+04 1.420535412667012443e+00 7.480028555353322901e-03
6.001214577967701189e+04 1.439048928256664084e+00 7.736393051530589086e-03
6.001214581448436365e+04 1.452377536366131094e+00 7.771407516595259767e-03
6.001214584929171542e+04 1.427755085200313578e+00 7.510215034092084831e-03
6.001214588409906719e+04 1.412768749662570489e+00 7.437540341732116859e-03
6.001214591890641896e+04 1.421993663416923459e+00 7.639635064802778250e-03
6.001214595371377072e+04 1.432689249585707092e+00 7.505580968519189738e-03
6.001214598852112249e+04 1.442155893860332050e+00 7.630466092207816714e-03
6.001214602332847426e+04 1.450852695528554781e+00 7.590017793626483225e-03
6.001214605813582602e+04 1.427172306345636521e+00 7.502905082827999485e-03
6.001214609294317779e+04 1.432362360835748083e+00 7.621766545587121792e-03
6.001214612775052228e+04 1.423723281400189666e+00 7.581550842952231722e-03
6.001214616255787405e+04 1.439492039139334656e+00 7.751878256282895320e-03
6.001214619736522582e+04 1.411439989116289428e+00 7.487165580822259699e-03
6.001214623217257758e+04 1.423921923585078408e+00 7.447020310985700241e-03
6.001214626697992935e+04 1.444330239141274674e+00 7.542745595301780966e-03
6.001214630178728112e+04 1.440857423034957119e+00 7.622866877641863541e-03
6.001214633659462561e+04 1.416664598174762535e+00 7.432597067999246847e-03
6.001214637140197738e+04 1.422523656609304243e+00 7.500499035559072061e-03
6.001214640620932914e+04 1.421420876707624847e+00 7.437830723372644212e-03
6.001214644101668091e+04 1.418558048896201518e+00 7.418302028834839780e-03
6.001214647582403268e+04 1.433153085440285190e+00 7.585118878218544830e-03
6.001214651063138444e+04 1.436816200959796452e+00 7.483399736663011795e-03
6.001214654543873621e+04 1.431752480015675566e+00 7.509374626838682606e-03
6.001214658024608798e+04 1.435328755848445992e+00 7.509199197790489971e-03
6.001214661505343975e+04 1.424182970362785960e+00 7.411910437892002025e-03
6.001214664986079151e+04 1.407370810966843022e+00 7.397556698898874114e-03
6.001214668466814328e+04 1.402571212156620728e+00 7.340497701955787414e-03
6.001214671947549505e+04 1.408381452051872706e+00 7.454495904770015204e-03
6.001214675428284681e+04 1.414749490344572758e+00 7.444960231213119430e-03
6.001214678909019858e+04 1.423357735088188969e+00 7.482860654722359693e-03
6.001214682389755035e+04 1.415739864659241176e+00 7.470258782844379185e-03
6.001214685870489484e+04 1.410839365212093410e+00 7.461039944379022938e-03
6.001214689351224661e+04 1.401038570768113001e+00 7.264169710586487229e-03
6.001214692831959837e+04 1.389361171953407137e+00 7.292906878807826031e-03
6.001214696312695014e+04 1.405903341706671972e+00 7.320814544224160669e-03
6.001214699793430191e+04 1.393161555524574657e+00 7.228858346654900430e-03
6.001214703274165367e+04 1.402681416942131110e+00 7.378631610536845985e-03
6.001214706754900544e+04 1.410785214873455207e+00 7.701914572378739700e-03
6.001214710235634993e+04 1.418812827435140811e+00 7.569941928749648538e-03
6.001214713716370170e+04 1.402531151137729859e+00 7.632550873306244259e-03
6.001214717197105347e+04 1.387527641180801075e+00 7.445594225996643965e-03
6.001214720677840523e+04 1.393281884172715923e+00 7.595820100668872199e-03
6.001214724158575700e+04 1.391013171520095959e+00 7.343086877612409365e-03
6.001214727639310877e+04 1.391600557513236858e+00 7.464761612173722617e-03
6.001214731120046054e+04 1.392591885282993713e+00 7.492062091902403943e-03
6.001214734600781230e+04 1.388401794103079734e+00 7.321397187441217383e-03
6.001214738081516407e+04 1.397756046147193176e+00 7.674889861318250073e-03
6.001214741562251584e+04 1.381710059731569684e+00 7.445032524243238095e-03
6.001214745042986760e+04 1.384934536029491348e+00 7.537626742594464614e-03
6.001214748523721937e+04 1.392024774164878576e+00 7.580791533592233684e-03
6.001214752004457114e+04 1.385966891106541476e+00 7.879500309391674825e-03
6.001214755485192291e+04 1.387768773396097499e+00 7.496922320974114956e-03
6.001214758965926740e+04 1.400260090752095676e+00 7.563443809249753569e-03
6.001214762446661916e+04 1.392407880169235890e+00 7.427764828453137583e-03
6.001214765927397093e+04 1.373287576223318318e+00 7.329089197446121522e-03
6.001214769408132270e+04 1.365671302702724965e+00 7.320109073029900694e-03
6.001214772888867446e+04 1.366909084889601278e+00 7.381721457824405065e-03
6.001214776369602623e+04 1.377444028452723623e+00 7.421647424311447055e-03
6.001214779850337800e+04 1.355574304626676163e+00 7.386629776271029686e-03
6.001214783331072249e+04 1.380384114142459762e+00 7.480935658719002276e-03
6.001214786811807426e+04 1.364701462750346428e+00 7.374462906828327738e-03
6.001214790292542602e+04 1.361995199399440137e+00 7.321617932238900540e-03
6.001214793773277779e+04 1.360100618661341576e+00 7.294344062217314115e-03
6.001214797254012956e+04 1.354276798140324312e+00 7.173835219421753270e-03
6.001214800734748133e+04 1.360704239620209144e+00 7.384915399532304518e-03
6.001214804215483309e+04 1.361305506610370530e+00 7.289976508984094550e-03
6.001214807696218486e+04 1.369532463928967658e+00 7.316159578558079947e-03
6.001214811176953663e+04 1.357648369712114000e+00 7.275973204228299018e-03
6.001214814657688839e+04 1.370258325879939010e+00 7.276992500853668791e-03
6.001214818138424016e+04 1.355712153962628674e+00 7.288927921527721052e-03
6.001214821619159193e+04 1.368164600857148194e+00 7.476508621636144235e-03
6.001214825099894369e+04 1.354097738988975008e+00 7.252863565743900530e-03
6.001214828580629546e+04 1.383733514164325440e+00 7.444198911325574861e-03
6.001214832061364723e+04 1.373630092411818326e+00 7.412612657725768661e-03
6.001214835542099172e+04 1.388440591862992957e+00 7.444236540630501213e-03
6.001214839022834349e+04 1.386895359395017291e+00 7.436743917811265356e-03
6.001214842503570253e+04 1.380427341088670046e+00 7.385569634825849689e-03
6.001214845984304702e+04 1.372066018264852527e+00 7.316628422298669492e-03
6.001214849465039879e+04 1.375231995943601904e+00 7.415571915813061812e-03
6.001214852945775056e+04 1.376181013383899643e+00 7.337206753233006980e-03
6.001214856426509505e+04 1.384425495882755985e+00 7.410203857446450403e-03
6.001214859907244681e+04 1.386038491750682944e+00 7.462470622044274290e-03
6.001214863387979858e+04 1.384156580192672292e+00 7.442852656521187042e-03
6.001214866868715035e+04 1.389938311174751862e+00 7.372153932692794738e-03
6.001214870349450212e+04 1.376763769403532622e+00 7.361639666277660331e-03
6.001214873830185388e+04 1.384401441175698855e+00 7.381143304385818366e-03
6.001214877310920565e+04 1.390352730290088434e+00 7.296331485098592022e-03
6.001214880791655742e+04 1.367372850362752468e+00 7.170813137962664570e-03
6.001214884272390918e+04 1.384962055514804113e+00 7.573749096845921319e-03
6.001214887753126095e+04 1.381340549907325022e+00 7.467945462402338780e-03
6.001214891233861272e+04 1.383007337326473740e+00 7.462065811702523269e-03
6.001214894714596448e+04 1.386347642505277866e+00 7.420822977576725828e-03
6.001214898195331625e+04 1.395149231994096573e+00 7.475898489680894710e-03
6.001214901676066802e+04 1.380748257096305887e+00 7.409544865846104562e-03
6.001214905156801979e+04 1.376663348392483055e+00 7.350498879025556785e-03
6.001214908637537155e+04 1.385319802728779859e+00 7.353488765432579337e-03
6.001214912118272332e+04 1.400211227306388917e+00 7.641354849687405880e-03
6.001214915599007509e+04 1.379217871597101741e+00 7.429712073183724480e-03
6.001214919079741958e+04 1.393497711280768936e+00 7.390455098840465961e-03
6.001214922560477135e+04 1.394711890941363830e+00 7.416323892591090289e-03
6.001214926041212311e+04 1.380036609779567325e+00 7.173257127559198171e-03
6.001214929521946760e+04 1.394070673256337711e+00 7.403249227121069982e-03
6.001214933002681937e+04 1.383500682407722726e+00 7.295822405738414639e-03
6.001214936483417114e+04 1.409671232076466385e+00 7.470843384666974070e-03
6.001214939964152290e+04 1.398019472757101589e+00 7.533880488037656038e-03
6.001214943444887467e+04 1.396906920928251639e+00 7.522245040118219830e-03
6.001214946925622644e+04 1.411065122713247799e+00 7.549265964168538727e-03
6.001214950406357821e+04 1.402845504178396707e+00 7.590454395063997092e-03
6.001214953887092997e+04 1.378407554005931068e+00 7.231960541125089133e-03
6.001214957367828174e+04 1.388332227912669525e+00 7.348263451178453816e-03
6.001214960848563351e+04 1.425646863684868038e+00 7.592810087906487829e-03
6.001214964329298527e+04 1.400880164933807404e+00 7.488051293407916795e-03
6.001214967810033704e+04 1.407909135764354946e+00 7.557933311513525231e-03
6.001214971290768881e+04 1.404060974223474201e+00 7.528727917995996742e-03
6.001214974771504058e+04 1.397819934699900291e+00 7.638833413852220110e-03
6.001214978252239234e+04 1.393065034607253727e+00 7.446360608914337313e-03
6.001214981732974411e+04 1.394103975736796786e+00 7.474297780959394781e-03
6.001214985213709588e+04 1.390446500045684930e+00 7.396777696315517611e-03
6.001214988694444764e+04 1.408667731889262864e+00 7.463984763857493647e-03
6.001214992175179214e+04 1.406232853402232363e+00 7.593091130634647794e-03
6.001214995655914390e+04 1.399383443573659180e+00 7.589843674099035035e-03
6.001214999136649567e+04 1.388353507808611997e+00 7.461691057153957245e-03
6.001215002617384016e+04 1.386597825133736750e+00 7.474026121260509380e-03
6.001215006098119193e+04 1.398411137865242404e+00 7.449117701767198063e-03
6.001215009578855097e+04 1.388688851207551256e+00 7.374149860400788792e-03
6.001215013059589546e+04 1.403090375766338216e+00 7.539308193254279540e-03
6.001215016540324723e+04 1.402843844092704684e+00 7.473094159305326313e-03
6.001215020021059900e+04 1.403023866398311892e+00 7.576652735860460799e-03
6.001215023501795076e+04 1.389533147555647163e+00 7.279757089403661972e-03
6.001215026982530253e+04 1.392288919394872204e+00 7.321127596104395202e-03
6.001215030463265430e+04 1.377963316580845143e+00 7.351543133929471126e-03
6.001215033944000606e+04 1.373223942647184614e+00 7.246421825449508511e-03
6.001215037424735783e+04 1.385324007808313329e+00 7.396373544233412166e-03
6.001215040905470960e+04 1.397950475628312539e+00 7.301294418674654681e-03
6.001215044386206137e+04 1.387730787210365468e+00 7.422619039073564788e-03
6.001215047866941313e+04 1.402067298650822913e+00 7.437560873271595839e-03
6.001215051347676490e+04 1.391543060785555674e+00 7.435126245858224639e-03
6.001215054828411667e+04 1.367179585466692160e+00 7.213884590932355401e-03
6.001215058309146843e+04 1.377032274808696499e+00 7.355946787667153215e-03
6.001215061789882020e+04 1.363741878749975989e+00 7.237317221449037982e-03
6.001215065270617197e+04 1.381080084292038768e+00 7.269889558495605530e-03
6.001215068751351646e+04 1.379266674541843152e+00 7.358887383569729518e-03
6.001215072232086823e+04 1.370004532154334376e+00 7.319556459901677137e-03
6.001215075712821999e+04 1.372992001057711242e+00 7.248326963003363932e-03
6.001215079193557176e+04 1.366345704145918827e+00 7.423921143256843880e-03
6.001215082674292353e+04 1.363003617826015645e+00 7.547673024180938037e-03
6.001215086155027529e+04 1.370730436149399045e+00 7.247098798862209451e-03
6.001215089635761979e+04 1.365270916011986690e+00 7.374378574273142070e-03
6.001215093116497155e+04 1.380351621628668646e+00 7.396735476632549169e-03
6.001215096597232332e+04 1.380596204919507963e+00 7.335388894653946390e-03
6.001215100077967509e+04 1.359912617550037783e+00 7.237124069239623744e-03
6.001215103558702685e+04 1.361330663672516650e+00 7.187889227644330727e-03
6.001215107039437862e+04 1.340990193191229141e+00 7.202143108521544441e-03
6.001215110520173039e+04 1.345259090255082057e+00 7.055926348515542505e-03
6.001215114000908216e+04 1.362790255358560465e+00 7.294039674714037670e-03
6.001215117481643392e+04 1.363035730767694131e+00 7.230646399325149631e-03
6.001215120962378569e+04 1.350352124688027677e+00 7.147636847373002242e-03
6.001215124443113746e+04 1.351949908587295690e+00 7.271101029551758042e-03
6.001215127923848922e+04 1.348947788165756778e+00 7.198364945686996225e-03
6.001215131404584099e+04 1.343773755161193240e+00 7.068594564412008542e-03
6.001215134885319276e+04 1.349342522873527850e+00 7.221460779125331818e-03
6.001215138366054452e+04 1.353968243024290086e+00 7.168012720192636945e-03
6.001215141846789629e+04 1.366339809829590690e+00 7.335812031978979943e-03
6.001215145327524806e+04 1.363170006778238408e+00 7.273262296203872150e-03
6.001215148808259255e+04 1.369322418678641906e+00 7.327363752457707186e-03
6.001215152288994432e+04 1.352208197130757350e+00 7.277950428838687695e-03
6.001215155769729608e+04 1.329730037883466665e+00 7.190245763076432393e-03
6.001215159250464785e+04 1.336418552549291761e+00 7.150227038742309159e-03
6.001215162731199962e+04 1.339398056653491320e+00 7.068773538956418107e-03
6.001215166211935139e+04 1.345480052008485528e+00 7.216980686941281212e-03
6.001215169692669588e+04 1.353599790977660922e+00 7.238667487957268186e-03
6.001215173173404764e+04 1.343673819648654622e+00 7.311958623912133241e-03
6.001215176654139941e+04 1.356222354719283318e+00 7.267148871535563520e-03
6.001215180134875118e+04 1.347889491681233398e+00 7.175727014356934712e-03
6.001215183615610295e+04 1.350154078965469795e+00 7.428514348777792015e-03
6.001215187096345471e+04 1.345517305615062886e+00 7.236931456958656944e-03
6.001215190577080648e+04 1.333217612366653260e+00 7.187617368152771601e-03
6.001215194057815825e+04 1.340616196457282694e+00 7.272744126343093363e-03
6.001215197538551001e+04 1.340065775362836886e+00 7.221479337332810389e-03
6.001215201019286178e+04 1.340251429201922750e+00 7.008627276359312951e-03
6.001215204500021355e+04 1.328126862022346311e+00 7.102132468377857048e-03
6.001215207980756531e+04 1.334344166649405139e+00 7.195793590825335512e-03
6.001215211461491708e+04 1.327362567787045311e+00 7.082744169974118306e-03
6.001215214942226885e+04 1.331693460969078258e+00 7.237078525525990867e-03
6.001215218422962062e+04 1.340003284410462125e+00 7.050324000754542436e-03
6.001215221903697238e+04 1.335226461903245898e+00 7.079179006217762964e-03
6.001215225384431687e+04 1.331072834429221752e+00 7.078362796451185754e-03
6.001215228865166864e+04 1.338645604716922621e+00 7.100779250272854295e-03
6.001215232345902768e+04 1.336673590423351321e+00 7.155005520585096604e-03
6.001215235826637218e+04 1.339250517667120777e+00 7.089215139777904802e-03
6.001215239307372394e+04 1.337647998658026305e+00 7.243310470486763464e-03
6.001215242788107571e+04 1.338932855438720537e+00 7.110166829759579851e-03
6.001215246268842020e+04 1.338486557558562051e+00 7.036496113687260717e-03
6.001215249749577197e+04 1.325666263160627079e+00 6.998823502788157833e-03
6.001215253230312373e+04 1.335091123229104948e+00 7.126805261710232424e-03
6.001215256711047550e+04 1.337062731195842291e+00 7.156152686562012796e-03
6.001215260191782727e+04 1.330524276679311946e+00 7.072712501977660056e-03
6.001215263672517904e+04 1.329490483921730526e+00 7.159756113780247136e-03
6.001215267153253080e+04 1.339650624637020337e+00 7.221091706485121067e-03
6.001215270633988257e+04 1.335451388652008076e+00 7.228599449563031382e-03
6.001215274114723434e+04 1.337640545086795640e+00 7.128193011585419805e-03
6.001215277595458610e+04 1.337134599720056105e+00 7.086793983592859156e-03
6.001215281076193787e+04 1.333740525222511186e+00 7.226559688888221228e-03
6.001215284556928964e+04 1.319277973206314458e+00 7.032286539520979547e-03
6.001215288037664141e+04 1.339044212546744328e+00 7.230785838818258766e-03
6.001215291518399317e+04 1.337425529810059688e+00 7.108091026528276513e-03
6.001215294999134494e+04 1.349620635673883129e+00 7.189533407935612061e-03
6.001215298479869671e+04 1.359826136682300790e+00 7.178228008372618610e-03
6.001215301960604847e+04 1.350227859387641782e+00 7.209282873589513245e-03
6.001215305441340024e+04 1.347529335152311880e+00 7.278821349469825897e-03
6.001215308922075201e+04 1.346688615548251367e+00 7.211035282187672722e-03
6.001215312402809650e+04 1.355984586758574473e+00 7.238793091038399352e-03
6.001215315883544827e+04 1.370346856225585608e+00 7.305286147469173402e-03
6.001215319364280003e+04 1.367672170039033963e+00 7.242102583774136931e-03
6.001215322845014452e+04 1.380599038168766723e+00 7.282720588568419168e-03
6.001215326325749629e+04 1.371259999146519304e+00 7.286985286484916682e-03
6.001215329806485533e+04 1.372110645367131010e+00 7.319226590152633216e-03
6.001215333287219983e+04 1.346565212118404187e+00 7.103000372813383402e-03
6.001215336767955159e+04 1.361254790592516972e+00 7.126713768856270115e-03
6.001215340248690336e+04 1.353301471184549021e+00 7.102537689578828847e-03
6.001215343729425513e+04 1.369286969745389548e+00 7.278978268059262471e-03
6.001215347210160689e+04 1.371388095333433643e+00 7.205485033404348920e-03
6.001215350690895866e+04 1.381367137461446903e+00 7.359069975065963068e-03
6.001215354171631043e+04 1.377593750043088372e+00 7.139710117852990021e-03
6.001215357652366220e+04 1.363449334079954278e+00 7.091991796442811621e-03
6.001215361133101396e+04 1.372177865042804701e+00 7.181600052911029514e-03
6.001215364613836573e+04 1.359845909501928407e+00 7.208951606780120841e-03
6.001215368094571750e+04 1.370392757564283359e+00 7.172208402535086222e-03
6.001215371575306926e+04 1.377523204051162464e+00 7.272842016063416071e-03
6.001215375056042103e+04 1.389880964657902229e+00 7.265704916260821121e-03
6.001215378536777280e+04 1.372556340263990871e+00 7.165414232256999381e-03
6.001215382017512457e+04 1.357571993147085099e+00 7.157364161232421772e-03
6.001215385498247633e+04 1.370851455932603269e+00 7.228424573121146682e-03
6.001215388978982082e+04 1.382224075343125635e+00 7.243053400389306944e-03
6.001215392459717259e+04 1.368895160575631875e+00 7.204524832347404886e-03
6.001215395940452436e+04 1.381223915630604315e+00 7.179432568391708180e-03
6.001215399421187612e+04 1.378065981970327369e+00 7.148872492068397005e-03
6.001215402901922789e+04 1.390727387382447278e+00 7.250424695333446308e-03
6.001215406382657966e+04 1.394383757237657617e+00 7.298315394748997043e-03
6.001215409863392415e+04 1.389333833263949769e+00 7.334184928336955588e-03
6.001215413344127592e+04 1.394713264119005869e+00 7.260254361164467964e-03
6.001215416824862768e+04 1.380875182535950429e+00 7.130137474052645162e-03
6.001215420305597945e+04 1.393340950564716518e+00 7.409068498716677754e-03
6.001215423786333122e+04 1.382210633176689907e+00 7.290084290474395899e-03
6.001215427267068299e+04 1.385250458092277315e+00 7.150652694650146829e-03
6.001215430747803475e+04 1.377639175865534638e+00 7.318030751681407764e-03
6.001215434228538652e+04 1.379663230638241478e+00 7.149852460654873565e-03
6.001215437709273829e+04 1.374566869821269632e+00 7.225043012290170187e-03
6.001215441190009005e+04 1.377655398157670685e+00 7.182623492795203041e-03
6.001215444670744182e+04 1.371787147359835313e+00 7.223988513025790884e-03
6.001215448151479359e+04 1.400258545960597178e+00 7.454326368997876359e-03
6.001215451632214535e+04 1.379856303819465779e+00 7.218666716171101040e-03
6.001215455112949712e+04 1.384780780813787304e+00 7.189841479521056310e-03
6.001215458593684889e+04 1.385004260775926976e+00 7.310749144460019534e-03
6.001215462074420066e+04 1.377534569654021768e+00 7.210097823359214522e-03
6.001215465555154515e+04 1.369127433725662701e+00 7.154899565818262190e-03
6.001215469035889691e+04 1.365589766717231868e+00 7.076541089994943350e-03
6.001215472516624868e+04 1.371362941325708462e+00 7.153568182572551601e-03
6.001215475997360045e+04 1.379478622470633242e+00 7.285964951880823104e-03
6.001215479478095222e+04 1.381706469104823531e+00 7.307456960373466016e-03
6.001215482958830398e+04 1.372196135849929721e+00 7.216137912513498863e-03
6.001215486439565575e+04 1.363355661109490580e+00 7.280089299489035139e-03
6.001215489920300024e+04 1.375676158134862437e+00 7.228045463164386834e-03
6.001215493401035201e+04 1.377172826272355710e+00 7.239672397654800529e-03
6.001215496881770378e+04 1.379221588504292439e+00 7.283386468405845561e-03
6.001215500362505554e+04 1.380657081109088580e+00 7.281311611183991818e-03
6.001215503843240731e+04 1.383538237816881233e+00 7.219174590187178719e-03
6.001215507323975908e+04 1.360602128989131687e+00 7.136683883275494848e-03
6.001215510804711084e+04 1.376010900261507297e+00 7.227092693459943179e-03
6.001215514285446261e+04 1.372612430243258741e+00 7.268323877030449277e-03
6.001215517766181438e+04 1.361028383134057718e+00 7.187958547798252440e-03
6.001215521246916614e+04 1.384845395012955338e+00 7.276202255871198205e-03
6.001215524727651791e+04 1.378814806112705682e+00 7.162510055388574340e-03
6.001215528208386968e+04 1.397179632154854190e+00 7.320605505134915661e-03
6.001215531689122145e+04 1.376985201258215996e+00 7.167856422514251244e-03
6.001215535169857321e+04 1.359031265870870975e+00 7.210554613372148307e-03
6.001215538650592498e+04 1.366525330819071904e+00 7.235675185755435779e-03
6.001215542131327675e+04 1.375346380385140677e+00 7.173022506876669362e-03
6.001215545612062851e+04 1.380617123229231691e+00 7.203937719246959401e-03
6.001215549092798028e+04 1.384100730983511385e+00 7.294270345203269015e-03
6.001215552573533205e+04 1.367165886322403212e+00 7.081875355797923738e-03
6.001215556054268382e+04 1.372559218291109717e+00 7.153165842715414335e-03
6.001215559535002831e+04 1.361491631744673914e+00 7.152749399290528505e-03
6.001215563015738007e+04 1.362134227135197273e+00 7.130096223767538183e-03
6.001215566496473184e+04 1.351230917530918285e+00 7.021350092644856183e-03
6.001215569977208361e+04 1.363836410770757013e+00 7.184426176906602915e-03
6.001215573457942810e+04 1.370299116061410416e+00 7.138879636010554003e-03
6.001215576938677987e+04 1.373456536506266978e+00 7.206529987495048986e-03
6.001215580419413891e+04 1.375726920950801624e+00 7.098114111703090340e-03
6.001215583900148340e+04 1.361995747845584193e+00 7.157854391356834045e-03
6.001215587380883517e+04 1.362041690890374079e+00 7.163560811475806929e-03
6.001215590861618693e+04 1.345457796852646659e+00 7.110811952591804784e-03
6.001215594342353870e+04 1.351021480527769603e+00 7.142686361206942482e-03
6.001215597823089047e+04 1.375956324947258613e+00 7.142594706538015967e-03
6.001215601303824224e+04 1.370979159121588298e+00 7.197683527697618967e-03
6.001215604784559400e+04 1.369096565978093594e+00 7.074876898744142384e-03
6.001215608265294577e+04 1.355272455385019725e+00 7.065615832208587549e-03
6.001215611746029754e+04 1.349250375628769927e+00 7.140979735182440523e-03
6.001215615226764930e+04 1.356127757113249066e+00 7.248308546928906859e-03
6.001215618707500107e+04 1.338714691229763609e+00 7.045603997223102814e-03
6.001215622188235284e+04 1.381553999201948324e+00 7.185513714042717458e-03
6.001215625668970461e+04 1.386032670634418373e+00 7.158069787276983599e-03
6.001215629149705637e+04 1.393815989390637666e+00 7.365557883418962989e-03
6.001215632630440086e+04 1.372028876464967073e+00 7.262203279178943045e-03
6.001215636111175263e+04 1.363673596861550319e+00 7.280211621061586681e-03
6.001215639591910440e+04 1.367012771330730070e+00 7.214748808918307332e-03
6.001215643072644889e+04 1.369002294204402670e+00 7.227231340994748690e-03
6.001215646553380066e+04 1.383804755288751354e+00 7.278225500864625962e-03
6.001215650034115970e+04 1.376844739324090794e+00 7.191616573841083659e-03
6.001215653514850419e+04 1.378907332654612627e+00 7.268010416721297322e-03
6.001215656995585596e+04 1.382676268594773328e+00 7.183702839671220718e-03
6.001215660476320772e+04 1.365255692911816254e+00 7.122624803911766292e-03
6.001215663957055949e+04 1.369447921317079153e+00 7.260030129379543319e-03
6.001215667437791126e+04 1.363498448799457918e+00 7.145312304035604870e-03
6.001215670918526303e+04 1.384569095325500543e+00 7.257325072170297750e-03
6.001215674399261479e+04 1.381404552922362194e+00 7.134217477837947151e-03
6.001215677879996656e+04 1.386908777094729484e+00 7.213980228317145617e-03
6.001215681360731833e+04 1.394777999945219005e+00 7.286981063752858562e-03
6.001215684841467009e+04 1.373106641860970312e+00 7.225085477017463738e-03
6.001215688322202186e+04 1.394401212789567968e+00 7.317989858452835297e-03
6.001215691802937363e+04 1.386342578549407456e+00 7.232711141081328218e-03
6.001215695283672540e+04 1.391591901831076283e+00 7.268961456763184566e-03
6.001215698764407716e+04 1.409455867268507578e+00 7.502025239129020244e-03
6.001215702245142893e+04 1.417670147537447578e+00 7.449813160371471753e-03
6.001215705725877342e+04 1.405047400663951507e+00 7.350937147164117794e-03
6.001215709206612519e+04 1.403221598615529420e+00 7.345645825313471683e-03
6.001215712687347695e+04 1.402509324730664364e+00 7.343644842520085682e-03
6.001215716168082872e+04 1.381194414327754583e+00 7.219256440575592786e-03
6.001215719648818049e+04 1.409916692592208420e+00 7.299215007080621202e-03
6.001215723129553226e+04 1.404040500708188199e+00 7.333122322443644779e-03
6.001215726610287675e+04 1.425971184059688257e+00 7.394262632967990925e-03
6.001215730091022851e+04 1.423283816916715683e+00 7.368077557514588101e-03
6.001215733571758028e+04 1.412876632307589198e+00 7.319989563478346284e-03
6.001215737052493205e+04 1.416406876035960938e+00 7.374929519176640601e-03
6.001215740533228382e+04 1.410509386906728668e+00 7.320456811387168750e-03
6.001215744013963558e+04 1.415541754561140397e+00 7.393142008232797373e-03
6.001215747494698735e+04 1.417725205577599956e+00 7.321716540464495021e-03
6.001215750975433912e+04 1.413547537053987391e+00 7.362477389349192727e-03
6.001215754456169088e+04 1.415400943655620747e+00 7.365863586558071482e-03
6.001215757936904265e+04 1.398703839102536151e+00 7.409911020281836035e-03
6.001215761417639442e+04 1.415242824039931513e+00 7.524426104719175896e-03
6.001215764898374618e+04 1.430402135778870321e+00 7.529512806476115414e-03
6.001215768379109795e+04 1.427302720967064564e+00 7.424744349141857401e-03
6.001215771859844972e+04 1.413115014617599696e+00 7.456085360984225467e-03
6.001215775340580149e+04 1.423358322045201740e+00 7.464176083602373606e-03
6.001215778821315325e+04 1.407382490684716103e+00 7.283245440948268173e-03
6.001215782302050502e+04 1.388521127142988920e+00 7.223163033302265786e-03
6.001215785782785679e+04 1.402699211006182889e+00 7.347514146016603624e-03
6.001215789263520128e+04 1.395267229292934674e+00 7.186235914373334879e-03
6.001215792744255305e+04 1.389006486576371824e+00 7.220419037201880087e-03
6.001215796224990481e+04 1.401951118260598816e+00 7.297522811909954062e-03
6.001215799705725658e+04 1.409305394924824650e+00 7.359256851624475584e-03
6.001215803186460835e+04 1.432202794554131575e+00 7.467807939940203713e-03
6.001215806667196011e+04 1.410567751703255102e+00 7.275685631146034359e-03
6.001215810147931188e+04 1.422599651097725681e+00 7.421780438264467469e-03
6.001215813628665637e+04 1.411819059213196059e+00 7.336861512366306577e-03
6.001215817109400814e+04 1.413946522361055225e+00 7.366584008298879618e-03
6.001215820590135991e+04 1.427645997520587962e+00 7.412698143120305221e-03
6.001215824070871167e+04 1.429844537287740636e+00 7.456027469970525658e-03
6.001215827551606344e+04 1.428541490888769694e+00 7.434635804681877756e-03
6.001215831032341521e+04 1.417489155119191713e+00 7.333333848800536840e-03
6.001215834513076697e+04 1.417258280886236177e+00 7.432717305624943031e-03
6.001215837993811874e+04 1.415873221198239218e+00 7.495507125516759524e-03
6.001215841474547051e+04 1.424219193288902341e+00 7.504444144771273834e-03
6.001215844955282228e+04 1.414689372593605610e+00 7.460758625725821477e-03
6.001215848436017404e+04 1.423154604704586212e+00 7.289358692631880791e-03
6.001215851916752581e+04 1.433922384256801630e+00 7.550661881495766316e-03
6.001215855397487758e+04 1.415988773622971708e+00 7.356108846636884822e-03
6.001215858878222934e+04 1.421633253019350951e+00 7.413748284972146094e-03
6.001215862358958111e+04 1.400317003157723228e+00 7.244171664197247319e-03
6.001215865839693288e+04 1.390649854087127935e+00 7.167041815891394239e-03
6.001215869320428465e+04 1.409396056435901601e+00 7.319827793890952214e-03
6.001215872801163641e+04 1.395125414038687728e+00 7.292854828654095518e-03
6.001215876281898818e+04 1.407810318872314115e+00 7.448849694444743472e-03
6.001215879762633995e+04 1.401049378830136805e+00 7.305844606978174026e-03
6.001215883243368444e+04 1.405346306802092604e+00 7.417870018512424252e-03
6.001215886724103621e+04 1.391497830422300463e+00 7.321695785130807183e-03
6.001215890204838797e+04 1.390877619441049484e+00 7.235984840911024833e-03
6.001215893685573246e+04 1.399944064150741685e+00 7.381490312388440736e-03
6.001215897166308423e+04 1.394222718392408522e+00 7.322621096562171097e-03
6.001215900647044327e+04 1.402312203739466190e+00 7.316174469064516336e-03
6.001215904127778776e+04 1.390736464122472205e+00 7.225245383215294498e-03
6.001215907608513953e+04 1.400456918610339052e+00 7.258002514288932998e-03
6.001215911089249130e+04 1.387854242157909423e+00 7.252156069454094439e-03
6.001215914569984307e+04 1.390389277095907206e+00 7.392297551990738638e-03
6.001215918050719483e+04 1.399200639269281288e+00 7.301928911545167537e-03
6.001215921531454660e+04 1.401192110583798778e+00 7.355788883016451882e-03
6.001215925012189837e+04 1.417760761566733141e+00 7.434164866183782736e-03
6.001215928492925013e+04 1.411338071276367900e+00 7.333508555196337556e-03
6.001215931973660190e+04 1.418620849779428816e+00 7.384246500374901795e-03
6.001215935454395367e+04 1.409112538173460827e+00 7.261194193090519597e-03
6.001215938935130544e+04 1.385011464169210837e+00 7.209947089506365397e-03
6.001215942415865720e+04 1.393406611309934151e+00 7.421966559175903824e-03
6.001215945896600897e+04 1.401676624127156767e+00 7.403625525842012778e-03
6.001215949377336074e+04 1.404366250213931133e+00 7.453810658521398819e-03
6.001215952858071250e+04 1.410396403513102692e+00 7.457117067528711007e-03
6.001215956338806427e+04 1.400814132483803931e+00 7.413289080819757994e-03
6.001215959819540876e+04 1.402638857883359735e+00 7.361255671782857349e-03
6.001215963300276053e+04 1.392943863018781592e+00 7.235325697801645375e-03
6.001215966781011230e+04 1.397583179872501136e+00 7.414126335189690289e-03
6.001215970261746406e+04 1.401611862690517629e+00 7.327572202715019328e-03
6.001215973742481583e+04 1.392770831287573952e+00 7.368613921583348249e-03
6.001215977223216760e+04 1.407299792476657041e+00 7.421740409884314445e-03
6.001215980703951209e+04 1.407289974247598607e+00 7.376097312814028015e-03
6.001215984184686386e+04 1.386114405074032607e+00 7.345187526512577010e-03
6.001215987665421562e+04 1.395310939677592676e+00 7.420227547479877131e-03
6.001215991146156739e+04 1.381897920892563913e+00 7.418861593587305729e-03
6.001215994626891916e+04 1.381314933561423874e+00 7.324576969853962942e-03
6.001215998107627092e+04 1.386156387560037340e+00 7.278059651971300649e-03
6.001216001588362269e+04 1.411051306561148966e+00 7.418660907850401290e-03
6.001216005069097446e+04 1.397560236606277595e+00 7.455338796486797245e-03
6.001216008549832623e+04 1.408715346338070162e+00 7.425757051358469404e-03
6.001216012030567799e+04 1.394538337983850074e+00 7.263844160903488653e-03
6.001216015511302976e+04 1.373592859048998749e+00 7.052434900645555317e-03
6.001216018992038153e+04 1.387368328927773842e+00 7.330566054974664743e-03
6.001216022472773329e+04 1.374793903621591928e+00 7.189753738330665819e-03
6.001216025953508506e+04 1.387710165413942542e+00 7.214628844669690802e-03
6.001216029434243683e+04 1.407028492998462221e+00 7.368828619212887572e-03
6.001216032914978859e+04 1.393820789546102334e+00 7.332830588934430988e-03
6.001216036395714036e+04 1.389772229582135310e+00 7.178550134559026803e-03
6.001216039876448485e+04 1.397938749936521008e+00 7.282725734189262647e-03
6.001216043357183662e+04 1.378980713965800353e+00 7.154278572655113459e-03
6.001216046837918839e+04 1.398857163235550205e+00 7.318345870765068095e-03
6.001216050318654015e+04 1.405957314231989885e+00 7.324427677551792124e-03
6.001216053799389192e+04 1.401822943376616282e+00 7.291912078624862049e-03
6.001216057280124369e+04 1.411619665735643014e+00 7.424081611800874628e-03
6.001216060760859546e+04 1.416148837465412980e+00 7.470779830578637426e-03
6.001216064241593995e+04 1.409840349160509598e+00 7.474721997681942412e-03
6.001216067722329171e+04 1.409860755583016934e+00 7.418046920727916840e-03
6.001216071203064348e+04 1.406279750628595115e+00 7.303168639397002865e-03
6.001216074683799525e+04 1.396801213379973872e+00 7.238594330806467393e-03
6.001216078164534702e+04 1.395217983463797884e+00 7.219686609402141061e-03
6.001216081645269878e+04 1.399492595111107462e+00 7.296342811885710503e-03
6.001216085126005055e+04 1.391019940533020582e+00 7.187486892039991228e-03
6.001216088606740232e+04 1.392406607049383016e+00 7.315226928586028576e-03
6.001216092087475408e+04 1.406626261290851110e+00 7.336009405941633713e-03
6.001216095568210585e+04 1.384574100005993458e+00 7.253686716383584906e-03
6.001216099048945762e+04 1.380754568913134195e+00 7.094552240432930139e-03
6.001216102529680938e+04 1.405787251372037083e+00 7.310834670725741870e-03
6.001216106010416115e+04 1.402944424903752818e+00 7.271713466003111061e-03
6.001216109491151292e+04 1.405316457084268666e+00 7.350339714843011178e-03
6.001216112971886469e+04 1.411682197411496587e+00 7.357240700205736408e-03
6.001216116452620918e+04 1.393684301995617325e+00 7.199333459201418678e-03
6.001216119933356094e+04 1.411429762869868654e+00 7.363915597342851789e-03
6.001216123414091999e+04 1.399520363479648699e+00 7.292293507720288594e-03
6.001216126894826448e+04 1.404172929873864328e+00 7.292803455183738404e-03
6.001216130375561625e+04 1.414582520190950987e+00 7.354237333670610686e-03
6.001216133856296801e+04 1.402540008390662729e+00 7.317439482063374696e-03
6.001216137337031250e+04 1.412625484784948648e+00 7.347398546214503091e-03
6.001216140817766427e+04 1.419607665722092404e+00 7.413606009205874446e-03
6.001216144298501604e+04 1.412123514348882614e+00 7.409793609631917452e-03
6.001216147779236780e+04 1.439583854390491080e+00 7.516456468885168891e-03
6.001216151259971957e+04 1.408786531731769598e+00 7.357814279378233936e-03
6.001216154740707134e+04 1.425505119640803731e+00 7.403159551876744258e-03
6.001216158221442311e+04 1.425994849565644929e+00 7.540653533615140382e-03
6.001216161702177487e+04 1.420847679556580756e+00 7.413633641758310758e-03
6.001216165182912664e+04 1.427335451111287234e+00 7.516540644041359680e-03
6.001216168663647841e+04 1.408774701404115648e+00 7.246212547785768274e-03
6.001216172144383017e+04 1.413790561378073241e+00 7.268087281096513586e-03
6.001216175625118194e+04 1.421387021654417770e+00 7.402849608041174242e-03
6.001216179105853371e+04 1.430428800358175545e+00 7.488498201780998710e-03
6.001216182586588548e+04 1.422997710888653566e+00 7.372896788568150325e-03
6.001216186067323724e+04 1.426153180063127301e+00 7.317812486751309325e-03
6.001216189548058901e+04 1.435062161774916856e+00 7.358549340101657593e-03
6.001216193028794078e+04 1.420931668636439937e+00 7.313369605283229040e-03
6.001216196509529254e+04 1.421393454403458101e+00 7.337624535498244761e-03
6.001216199990264431e+04 1.411517141296968925e+00 7.290411587072504439e-03
6.001216203470998880e+04 1.423498225743298207e+00 7.289092504153479000e-03
6.001216206951734057e+04 1.422152790540954559e+00 7.369745791253744412e-03
6.001216210432469234e+04 1.429495865257487175e+00 7.345562322386348444e-03
6.001216213913203683e+04 1.419062140508750236e+00 7.251545225337708428e-03
6.001216217393938859e+04 1.419191836422534880e+00 7.173935849496355412e-03
6.001216220874674764e+04 1.409684723439936782e+00 7.162409028985772773e-03
6.001216224355409213e+04 1.412732684545748185e+00 7.241326077783683327e-03
6.001216227836144390e+04 1.406248812709302465e+00 7.204413853441386795e-03
6.001216231316879566e+04 1.422015181001094586e+00 7.296822403017899118e-03
6.001216234797614743e+04 1.410752060092748783e+00 7.246561348539469309e-03
6.001216238278349920e+04 1.398728203292187722e+00 7.220471751310535494e-03
6.001216241759085096e+04 1.417518386440566047e+00 7.251475502230660987e-03
6.001216245239820273e+04 1.413927119780355790e+00 7.233201178205695726e-03
6.001216248720555450e+04 1.400502098402611528e+00 7.323205411512694746e-03
6.001216252201290627e+04 1.403673012804500519e+00 7.213017658886928044e-03
6.001216255682025803e+04 1.386701861560424520e+00 7.151897538919919917e-03
6.001216259162760980e+04 1.403112399296331914e+00 7.245662076675416820e-03
6.001216262643496157e+04 1.427738525176774909e+00 7.378984532318109621e-03
6.001216266124231333e+04 1.414465255861786952e+00 7.253800588834367902e-03
6.001216269604966510e+04 1.418589415498003881e+00 7.414718534831003967e-03
6.001216273085701687e+04 1.412661524509595923e+00 7.379662031622827995e-03
6.001216276566436864e+04 1.398712711225682526e+00 7.278695346437787268e-03
6.001216280047172040e+04 1.405004551822637060e+00 7.350317313096309604e-03
6.001216283527906489e+04 1.400245903526196933e+00 7.279321778145483000e-03
6.001216287008641666e+04 1.402680610469605682e+00 7.263526266587924662e-03
6.001216290489376843e+04 1.419390047008171729e+00 7.396240052952746460e-03
6.001216293970112019e+04 1.418800635828700196e+00 7.439860680382407061e-03
6.001216297450847196e+04 1.403362189499544277e+00 7.464358071471562106e-03
6.001216300931582373e+04 1.382323289050436887e+00 7.211163552658329291e-03
6.001216304412317550e+04 1.397710446849659061e+00 7.120918837474923997e-03
6.001216307893051999e+04 1.391571089224968638e+00 7.252290018085201517e-03
6.001216311373787175e+04 1.396052113415594542e+00 7.172089522989453375e-03
6.001216314854522352e+04 1.402935471143940571e+00 7.207598075416881897e-03
6.001216318335257529e+04 1.397037212900690495e+00 7.257194267580079419e-03
6.001216321815992706e+04 1.386740511395551545e+00 7.332707148360265853e-03
6.001216325296727882e+04 1.388817866937642753e+00 7.128547188930125719e-03
6.001216328777463059e+04 1.385604472205522075e+00 7.186762485668401514e-03
6.001216332258198236e+04 1.391552363242368973e+00 7.202514032980561996e-03
6.001216335738933412e+04 1.401873551060226708e+00 7.312319268754530199e-03
6.001216339219668589e+04 1.398320517730164081e+00 7.236427150768871483e-03
6.001216342700403766e+04 1.376619824255479241e+00 7.146866788334662289e-03
6.001216346181138942e+04 1.379517129543437193e+00 7.260595443562484382e-03
6.001216349661874119e+04 1.388868217138480521e+00 7.261828040930434075e-03
6.001216353142609296e+04 1.387661666120814763e+00 7.276752325104187541e-03
6.001216356623344473e+04 1.384110256804342631e+00 7.257833397190828831e-03
6.001216360104079649e+04 1.384124344967505804e+00 7.344334703839877979e-03
6.001216363584814826e+04 1.374148126078682530e+00 7.228749161228955993e-03
6.001216367065550003e+04 1.370810501944655035e+00 7.217183692543307702e-03
6.001216370546285179e+04 1.366425034884410028e+00 7.268337874514497858e-03
6.001216374027020356e+04 1.379457578548766827e+00 7.446586501231877882e-03
6.001216377507755533e+04 1.368682372792821678e+00 7.231208621133093130e-03
6.001216380988490710e+04 1.370563911050755257e+00 7.225599519640904175e-03
6.001216384469225159e+04 1.383549493949741693e+00 7.578260478056495289e-03
6.001216387949960335e+04 1.370863342022466957e+00 7.254781320186153709e-03
6.001216391430695512e+04 1.377221556918859724e+00 7.073080058757771037e-03
6.001216394911429961e+04 1.375557073570599087e+00 7.176072317388913248e-03
6.001216398392165138e+04 1.366008662685975539e+00 7.213269438770699912e-03
6.001216401872901042e+04 1.365213033260414432e+00 7.234696927907663562e-03
6.001216405353635491e+04 1.358735478350538095e+00 7.170888803664972506e-03
6.001216408834370668e+04 1.361284345841252241e+00 7.137826744672343647e-03
6.001216412315105845e+04 1.367989353583044299e+00 7.179247669490625844e-03
6.001216415795841021e+04 1.378530050687907238e+00 7.245883661633601043e-03
6.001216419276576198e+04 1.362650728200427430e+00 7.112085514436833171e-03
6.001216422757311375e+04 1.367406285723573367e+00 7.179069906583575300e-03
6.001216426238046552e+04 1.371421658118565867e+00 7.277542128009383167e-03
6.001216429718781728e+04 1.365549066105570919e+00 7.317805481135072031e-03
6.001216433199516905e+04 1.359543384978217251e+00 7.042981077503507326e-03
6.001216436680252082e+04 1.369240279864571086e+00 7.211204213519130032e-03
6.001216440160987258e+04 1.364030074699225992e+00 7.268999143152302458e-03
6.001216443641722435e+04 1.365975775871590026e+00 7.257941815819553798e-03
6.001216447122457612e+04 1.382317462765488614e+00 7.377502299986715348e-03
6.001216450603192789e+04 1.378501799220860358e+00 7.376451575255855118e-03
6.001216454083927965e+04 1.385442198132398994e+00 7.501856264466109057e-03
6.001216457564662414e+04 1.354128274274350119e+00 7.105884844656312586e-03
6.001216461045397591e+04 1.383338553513226765e+00 7.371799833026144652e-03
6.001216464526132768e+04 1.383713397694929181e+00 7.322903383023955833e-03
6.001216468006867944e+04 1.392520056791705985e+00 7.360576918328641180e-03
6.001216471487603121e+04 1.399879031763697768e+00 7.326830712390553987e-03
6.001216474968338298e+04 1.383877843809295571e+00 7.407139493226871756e-03
6.001216478449073475e+04 1.375114427415384810e+00 7.213142644004091018e-03
6.001216481929807924e+04 1.381513304334701875e+00 7.221683090218079110e-03
6.001216485410543100e+04 1.383786301503798333e+00 7.215881060421466819e-03
6.001216488891278277e+04 1.391268344988090711e+00 7.290405599505727849e-03
6.001216492372013454e+04 1.414390840400882920e+00 7.518317656472078142e-03
6.001216495852748631e+04 1.406476482086471691e+00 7.383706624948082296e-03
6.001216499333483807e+04 1.404930372805525796e+00 7.408090148004167069e-03
6.001216502814218984e+04 1.409749217379338893e+00 7.322475927161478833e-03
6.001216506294954161e+04 1.401756652805799197e+00 7.340048417978661290e-03
6.001216509775689337e+04 1.400157273989332873e+00 7.366592115714499546e-03
6.001216513256424514e+04 1.404255231870483511e+00 7.344821961071995933e-03
6.001216516737159691e+04 1.409778346039712638e+00 7.501162443477262312e-03
6.001216520217894868e+04 1.414612210203046283e+00 7.451505448187870258e-03
6.001216523698630044e+04 1.421244217256579123e+00 7.396919599614833543e-03
6.001216527179365221e+04 1.408002650642821818e+00 7.408802617291500824e-03
6.001216530660100398e+04 1.413452487811266423e+00 7.432778458522347823e-03
6.001216534140835574e+04 1.403656297689436006e+00 7.413236662147789854e-03
6.001216537621570751e+04 1.397494727337659226e+00 7.320542396734454511e-03
6.001216541102305200e+04 1.415959879147499878e+00 7.481267332410923218e-03
6.001216544583040377e+04 1.418703575244873782e+00 7.432093115968198445e-03
6.001216548063775554e+04 1.407836915737785244e+00 7.554287801857365904e-03
6.001216551544510730e+04 1.409024287679789822e+00 7.406705627957254311e-03
6.001216555025245907e+04 1.406345029958770754e+00 7.337153486030914204e-03
6.001216558505981084e+04 1.396951176467394085e+00 7.161444349397455729e-03
6.001216561986716260e+04 1.402920103960389131e+00 7.348151924701412478e-03
6.001216565467450710e+04 1.402863033086179989e+00 7.358662384545661996e-03
6.001216568948185886e+04 1.406467366180375489e+00 8.155232114418991748e-03
6.001216572428921063e+04 1.416012683633855795e+00 8.161880522251682701e-03
6.001216575909656240e+04 1.404694971664774084e+00 7.766578197476266786e-03
6.001216579390391416e+04 1.408143192736317495e+00 7.793503193795359336e-03
6.001216582871126593e+04 1.398336064370800047e+00 7.661249392566543692e-03
6.001216586351861770e+04 1.421327923396161541e+00 7.760103866687491705e-03
6.001216589832596947e+04 1.416792790829149995e+00 7.800652976372044779e-03
6.001216593313332123e+04 1.410791142248109420e+00 7.666103433498076478e-03
6.001216596794067300e+04 1.427011169235119503e+00 7.808587830192561911e-03
6.001216600274802477e+04 1.424261872463235212e+00 8.395082456548385794e-03
6.001216603755537653e+04 1.396840652304606634e+00 7.612164072014282815e-03
6.001216607236272830e+04 1.397527580785600465e+00 7.651690922985168383e-03
6.001216610717008007e+04 1.406371040430041131e+00 7.836381391845696417e-03
6.001216614197743183e+04 1.403412985126386126e+00 7.664428070027430942e-03
6.001216617678478360e+04 1.398823318697183682e+00 7.745307970622930006e-03
6.001216621159213537e+04 1.403978862716331211e+00 7.797836998162444890e-03
6.001216624639948714e+04 1.401573730331743262e+00 7.980689756826418388e-03
6.001216628120683890e+04 1.382074665568604033e+00 7.588573823862743151e-03
6.001216631601418339e+04 1.383409899884979977e+00 7.800094582040778893e-03
6.001216635082153516e+04 1.379836861632474987e+00 7.499359277563995806e-03
6.001216638562888693e+04 1.375443355315733918e+00 7.416895906615724940e-03
6.001216642043623142e+04 1.382412689126159888e+00 7.693075360599066839e-03
6.001216645524358319e+04 1.377857173431497495e+00 7.870650725497358238e-03
6.001216649005093495e+04 1.370208293111955022e+00 7.774441857622890230e-03
6.001216652485828672e+04 1.369944605715198938e+00 7.668581225998167931e-03
6.001216655966563849e+04 1.375791574011246299e+00 8.028820177249804124e-03
6.001216659447299025e+04 1.368168666519394172e+00 7.426270769070711202e-03
6.001216662928034202e+04 1.385750362277767600e+00 7.679482991759572531e-03
6.001216666408769379e+04 1.373636000514525168e+00 7.716357800939730414e-03
6.001216669889504556e+04 1.378166052164413680e+00 7.422612599729453038e-03
6.001216673370239732e+04 1.372884529030875322e+00 7.473594655045278506e-03
6.001216676850974909e+04 1.349933737881007234e+00 7.349823656289119524e-03
6.001216680331710086e+04 1.359723035650186374e+00 7.430447799730274805e-03
6.001216683812445262e+04 1.367608458189999654e+00 7.463419579272832609e-03
6.001216687293180439e+04 1.365470987492699129e+00 7.636879700894981873e-03
6.001216690773915616e+04 1.361795650781355782e+00 7.699156425199750811e-03
6.001216694254650793e+04 1.370707476315828677e+00 7.592051594895409677e-03
6.001216697735385969e+04 1.374398422144313514e+00 7.518001567626861163e-03
6.001216701216121146e+04 1.362900367031516735e+00 7.434059680159769458e-03
6.001216704696855595e+04 1.356992743944655411e+00 7.395231021755878723e-03
6.001216708177590772e+04 1.364052743780367782e+00 7.793437819727800676e-03
6.001216711658325949e+04 1.359450987686063206e+00 7.325421059354929321e-03
6.001216715139061125e+04 1.351532838480846932e+00 7.707812330142210962e-03
6.001216718619796302e+04 1.353007905566385061e+00 7.543893004693778652e-03
6.001216722100531479e+04 1.362916239012313735e+00 8.149383841701988984e-03
6.001216725581266655e+04 1.355204834638455313e+00 7.572087171458607643e-03
6.001216729062001104e+04 1.370655160581752297e+00 8.049301862558286974e-03
6.001216732542736281e+04 1.361862792383282450e+00 8.031615722794828091e-03
6.001216736023471458e+04 1.346373878133546809e+00 7.857892605236336744e-03
6.001216739504206635e+04 1.358200038464214110e+00 7.438174330354298258e-03
6.001216742984941811e+04 1.351830670552050639e+00 7.961501962602191701e-03
6.001216746465676988e+04 1.333379228422558738e+00 7.331254690404437335e-03
6.001216749946412165e+04 1.339733586568039314e+00 7.313599481858827633e-03
6.001216753427147341e+04 1.345294456960633989e+00 7.257708374362407261e-03
6.001216756907882518e+04 1.337041544007892879e+00 7.665029068325699552e-03
6.001216760388617695e+04 1.340059498127699866e+00 7.800220510177632849e-03
6.001216763869352872e+04 1.341479022626208550e+00 7.256419433230186164e-03
6.001216767350088048e+04 1.330014151619859808e+00 7.256772895893521570e-03
6.001216770830823225e+04 1.321090111047239279e+00 7.213993057234234854e-03
6.001216774311558402e+04 1.349037669822972463e+00 7.684726420627840948e-03
6.001216777792293578e+04 1.343742355518444676e+00 7.426754468709544088e-03
6.001216781273028755e+04 1.333053550901584172e+00 7.338080441341744697e-03
6.001216784753763932e+04 1.327109743018240584e+00 7.363256630196445690e-03
6.001216788234499109e+04 1.336911331372524714e+00 7.415430926542389452e-03
6.001216791715234285e+04 1.334471087459396133e+00 7.335999754844437989e-03
6.001216795195968734e+04 1.328145993888789844e+00 7.583927316059069397e-03
6.001216798676703911e+04 1.321094607077968552e+00 7.573081502587480050e-03
6.001216802157439088e+04 1.328945414415825921e+00 7.191082149888318453e-03
6.001216805638174264e+04 1.331576451607628497e+00 7.269613216574438361e-03
6.001216809118909441e+04 1.331289717799140071e+00 7.282796012863370326e-03
6.001216812599644618e+04 1.327216356857014112e+00 7.365018406914071968e-03
6.001216816080379795e+04 1.326012123792021047e+00 7.197501534387752177e-03
6.001216819561114244e+04 1.317054629624574646e+00 7.242583378430345574e-03
6.001216823041849420e+04 1.332855969619990200e+00 7.377863988887740920e-03
6.001216826522584597e+04 1.334702557867549766e+00 7.327242539821889750e-03
6.001216830003319774e+04 1.338540235444123150e+00 7.275746841939461328e-03
6.001216833484054951e+04 1.344586830314241199e+00 7.263682693071391548e-03
6.001216836964790127e+04 1.325801387525220365e+00 7.271746399523985882e-03
6.001216840445525304e+04 1.320577954362882389e+00 7.141329068721092264e-03
6.001216843926260481e+04 1.331537659029631282e+00 7.109764834666829764e-03
6.001216847406995657e+04 1.340153445684990396e+00 7.315896610287945731e-03
6.001216850887730834e+04 1.325115721130712299e+00 7.190606721006990651e-03
6.001216854368466011e+04 1.326791236292302445e+00 7.164030617142571472e-03
6.001216857849201187e+04 1.332216376664921320e+00 7.321760104961983623e-03
6.001216861329936364e+04 1.317667790834280650e+00 7.504246319423080007e-03
6.001216864810671541e+04 1.331070338314565449e+00 7.236210142530256559e-03
6.001216868291406718e+04 1.343112360141486716e+00 7.979974953445441443e-03
6.001216871772141894e+04 1.333775831151573277e+00 7.430148499522564072e-03
6.001216875252877071e+04 1.338190355620794803e+00 7.330597686224201923e-03
6.001216878733612248e+04 1.333294135139153624e+00 7.421173259009213909e-03
6.001216882214346697e+04 1.355435566325673191e+00 7.472198266692929233e-03
6.001216885695081874e+04 1.346420932144817950e+00 7.400210032138135850e-03
6.001216889175817050e+04 1.352808696485535478e+00 7.395747169095706446e-03
6.001216892656551499e+04 1.329018117705099478e+00 7.300227416707636557e-03
6.001216896137286676e+04 1.350152673647344370e+00 7.386780452039010299e-03
6.001216899618021853e+04 1.342182838904407927e+00 7.359802806904996303e-03
6.001216903098757030e+04 1.351336042061801468e+00 7.584461136515751635e-03
6.001216906579492206e+04 1.362645057343113697e+00 7.228560433901246723e-03
6.001216910060227383e+04 1.356955194496216155e+00 7.263615984675621598e-03
6.001216913540962560e+04 1.368311865246470083e+00 8.013844184785019753e-03
6.001216917021697736e+04 1.355373999283068454e+00 7.353455232958315893e-03
6.001216920502432913e+04 1.364545640012455374e+00 7.632142236425530808e-03
6.001216923983168090e+04 1.374230256326320454e+00 7.887313604940330430e-03
6.001216927463903266e+04 1.362415635069826436e+00 7.408991391566675973e-03
6.001216930944638443e+04 1.355825078015934437e+00 7.259082110740975452e-03
6.001216934425373620e+04 1.357887843213350099e+00 7.228740538930865205e-03
6.001216937906108797e+04 1.374716699114828744e+00 7.558377301661639049e-03
6.001216941386843973e+04 1.381919215818827151e+00 7.557222346285801841e-03
6.001216944867579150e+04 1.353754022358673481e+00 7.406613552030406021e-03
6.001216948348314327e+04 1.392219644405311874e+00 7.936986894813357132e-03
6.001216951829049503e+04 1.372796007289999398e+00 7.553686300652850266e-03
6.001216955309783953e+04 1.385704627149393575e+00 7.588930558176948914e-03
6.001216958790519129e+04 1.379047189469575940e+00 7.486077372766505866e-03
6.001216962271254306e+04 1.368882054114785918e+00 7.534482371473811245e-03
6.001216965751989483e+04 1.376654899091028339e+00 7.958760463818022671e-03
6.001216969232724659e+04 1.361624763740731270e+00 7.478700339557318479e-03
6.001216972713459836e+04 1.375000339632381774e+00 7.510572792372696184e-03
6.001216976194195013e+04 1.358873087226868392e+00 7.475604887457063842e-03
6.001216979674929462e+04 1.384537817370747881e+00 7.799061167903977541e-03
6.001216983155664639e+04 1.393626958719460740e+00 7.751375984148631097e-03
6.001216986636399815e+04 1.391094959522543473e+00 7.680251689607489954e-03
6.001216990117134992e+04 1.382600693131438740e+00 7.459128628341370887e-03
6.001216993597870169e+04 1.380189405636321087e+00 7.581638813264069722e-03
6.001216997078605345e+04 1.386115647739245782e+00 7.906811490141187754e-03
6.001217000559340522e+04 1.380403982220429038e+00 7.921226311790180441e-03
6.001217004040075699e+04 1.384659097762701352e+00 7.871775570019308790e-03
6.001217007520810876e+04 1.384058177515242738e+00 7.420547095443969995e-03
6.001217011001546052e+04 1.386044882197319028e+00 7.692514852241777272e-03
6.001217014482281229e+04 1.406617703841292144e+00 7.759083511932322007e-03
6.001217017963016406e+04 1.390374885623553602e+00 7.608528294739990046e-03
6.001217021443751582e+04 1.390786647927102715e+00 8.048045950667635090e-03
6.001217024924486759e+04 1.389930221735669269e+00 8.027134975396735608e-03
6.001217028405221936e+04 1.402631659745110504e+00 8.138902042045974283e-03
6.001217031885957113e+04 1.389193060639821731e+00 8.119265460665457679e-03
6.001217035366692289e+04 1.417609946186676684e+00 7.713505168480677167e-03
6.001217038847426738e+04 1.387525913576609815e+00 7.619179790473852402e-03
6.001217042328161915e+04 1.405195990929977823e+00 7.816738178311912269e-03
6.001217045808897092e+04 1.396584564421766927e+00 8.000754460554621028e-03
6.001217049289632268e+04 1.379678264162760293e+00 7.745283872637263173e-03
6.001217052770367445e+04 1.362033852099519660e+00 7.531296356708654625e-03
6.001217056251102622e+04 1.385265198910867523e+00 7.989455483257532423e-03
6.001217059731837799e+04 1.392650357204993750e+00 7.780144896603493829e-03
6.001217063212572975e+04 1.374098496999940577e+00 8.005332135727332571e-03
6.001217066693307424e+04 1.385311026072182594e+00 7.856982278306097120e-03
6.001217070174042601e+04 1.380523133098331856e+00 8.051222604582831954e-03
6.001217073654777778e+04 1.375258656826804593e+00 8.284318514165405281e-03
6.001217077135512955e+04 1.382245600120045603e+00 8.048703081470423223e-03
6.001217080616248131e+04 1.366810059341821093e+00 8.171973150812718995e-03
6.001217084096983308e+04 1.388028851560115351e+00 8.179495063959514936e-03
6.001217087577718485e+04 1.389540856031128424e+00 7.793416112836651539e-03
6.001217091058453661e+04 1.380131123582128749e+00 7.714785252118758208e-03
6.001217094539188838e+04 1.374544528624571882e+00 7.583644760307767761e-03
6.001217098019924015e+04 1.388873215983794207e+00 7.644659903675911708e-03
6.001217101500659192e+04 1.360931851653501168e+00 7.991974612925499197e-03
6.001217104981394368e+04 1.371614444131612487e+00 7.621180229256077632e-03
6.001217108462129545e+04 1.385220608187804459e+00 7.619964428475942998e-03
6.001217111942864722e+04 1.377668862288317753e+00 7.724074929537970077e-03
6.001217115423599898e+04 1.369305892022841364e+00 7.356684500943682856e-03
6.001217118904335075e+04 1.374537607057327193e+00 7.405602208228560107e-03
6.001217122385070252e+04 1.366663383966761458e+00 7.599420697556372867e-03
6.001217125865805428e+04 1.344942554688913328e+00 7.852475076623276554e-03
6.001217129346540605e+04 1.372923811147094053e+00 7.331676170054990567e-03
6.001217132827275782e+04 1.372014328507374925e+00 7.420943767406446706e-03
6.001217136308010231e+04 1.374062910370072998e+00 7.357708590215230986e-03
6.001217139788745408e+04 1.353039241520615832e+00 7.441031935552237971e-03
6.001217143269480584e+04 1.353959518952002394e+00 7.287005025556628039e-03
6.001217146750215761e+04 1.364640005220271179e+00 7.368432995300449109e-03
6.001217150230950938e+04 1.358990607237694048e+00 7.371407079943597708e-03
6.001217153711686115e+04 1.342628829948090852e+00 7.262269921194556416e-03
6.001217157192421291e+04 1.359114952472628257e+00 7.346332722398055994e-03
6.001217160673155740e+04 1.367503749390850620e+00 7.459598792825439424e-03
6.001217164153890917e+04 1.351362827344453788e+00 7.275198995974794039e-03
6.001217167634626094e+04 1.359265997163545237e+00 7.609059429613647223e-03
6.001217171115361270e+04 1.362800420221759845e+00 7.844468381930111076e-03
6.001217174596096447e+04 1.334393332171690760e+00 7.734362070243351768e-03
6.001217178076831624e+04 1.352227686927792494e+00 7.712764775907046504e-03
6.001217181557566801e+04 1.366991441469044277e+00 7.390466847218991192e-03
6.001217185038301977e+04 1.365189118949138303e+00 7.348445892389824687e-03
6.001217188519037154e+04 1.360142492814637949e+00 7.308896467386091257e-03
6.001217191999772331e+04 1.356619940738065910e+00 7.383034756429106976e-03
6.001217195480507507e+04 1.355319330427682933e+00 7.300604077067383325e-03
6.001217198961242684e+04 1.348000188629672635e+00 7.331013238024634664e-03
6.001217202441977861e+04 1.349662654533104744e+00 7.756345112876943462e-03
6.001217205922713038e+04 1.360392256645898135e+00 7.307773603554027983e-03
6.001217209403448214e+04 1.358514754147131631e+00 7.420083339253019834e-03
6.001217212884183391e+04 1.369975264502400591e+00 7.319690191999500724e-03
6.001217216364917840e+04 1.370557951482479719e+00 7.276077673327540143e-03
6.001217219845653017e+04 1.360070545679554321e+00 7.173247319008844297e-03
6.001217223326388194e+04 1.363495290161267137e+00 7.812111944573738725e-03
6.001217226807123370e+04 1.356594856936678806e+00 7.283816693991863357e-03
6.001217230287858547e+04 1.370765903417405562e+00 7.744444885061366711e-03
6.001217233768593724e+04 1.383302274884849137e+00 7.613952008617944252e-03
6.001217237249328173e+04 1.387606587889018694e+00 7.488039442741911862e-03
6.001217240730063349e+04 1.365735877938179854e+00 7.560260126008247310e-03
6.001217244210798526e+04 1.366050662677807059e+00 7.401247527827004014e-03
6.001217247691533703e+04 1.372184160740991477e+00 7.680375501858750439e-03
6.001217251172268880e+04 1.364585896995545555e+00 7.546839313516671456e-03
6.001217254653004056e+04 1.360350048498429665e+00 7.356067764764113136e-03
6.001217258133739233e+04 1.388862367086547867e+00 7.728537584639550047e-03
6.001217261614474410e+04 1.378459974326613047e+00 7.256717918460109384e-03
6.001217265095209586e+04 1.385143970217157738e+00 7.640143754331927065e-03
6.001217268575944763e+04 1.383633966280026995e+00 7.756272237377502023e-03
6.001217272056679940e+04 1.367318055484417316e+00 7.225626159202313409e-03
6.001217275537415117e+04 1.354161605692044468e+00 7.421653154937025293e-03
6.001217279018150293e+04 1.379476338721298490e+00 7.387342866150653671e-03
6.001217282498885470e+04 1.380531704206877208e+00 7.547026272662613056e-03
6.001217285979620647e+04 1.386728601297609442e+00 7.501162610971522093e-03
6.001217289460355823e+04 1.403562585260942797e+00 7.476940537744267146e-03
6.001217292941091000e+04 1.398954788526980852e+00 7.332904981780790678e-03
6.001217296421826177e+04 1.390449491180187014e+00 7.531524190614223568e-03
6.001217299902561354e+04 1.371746694317886428e+00 7.701688857433614498e-03
6.001217303383296530e+04 1.397548116366962301e+00 7.914179954898495697e-03
6.001217306864031707e+04 1.393452578191039626e+00 7.372091375946412777e-03
6.001217310344766884e+04 1.405052831046971429e+00 7.836872371381042174e-03
6.001217313825501333e+04 1.401962850511447645e+00 7.399382740210544256e-03
6.001217317306236509e+04 1.420972660945025057e+00 7.725564007003402935e-03
6.001217320786971686e+04 1.388631389039969077e+00 8.077552466193731184e-03
6.001217324267706863e+04 1.403698250393929925e+00 7.575342734665454006e-03
6.001217327748441312e+04 1.398945532697807304e+00 7.561159007973819977e-03
6.001217331229176489e+04 1.404554615238010173e+00 7.435381261954210515e-03
6.001217334709912393e+04 1.409167461477853989e+00 7.521736385891573257e-03
6.001217338190647570e+04 1.419337817698473447e+00 7.540399158885114847e-03
6.001217341671382019e+04 1.432145932129737842e+00 7.816061974252016750e-03
6.001217345152117196e+04 1.411879554181378671e+00 7.501424699293600049e-03
6.001217348632852372e+04 1.420851621347258398e+00 7.519626672059887516e-03
6.001217352113587549e+04 1.412119455770265430e+00 7.693548991853432426e-03
6.001217355594322726e+04 1.412359332922620059e+00 7.590729490942409174e-03
6.001217359075057902e+04 1.429422888032126471e+00 7.617321215685602005e-03
6.001217362555793079e+04 1.426196339665377621e+00 7.617343382895547244e-03
6.001217366036528256e+04 1.450712513561702055e+00 7.784938002839248729e-03
6.001217369517263432e+04 1.451521781613986262e+00 7.784337635917273381e-03
6.001217372997998609e+04 1.417384237414553105e+00 7.715246859879971303e-03
6.001217376478733786e+04 1.419855624731644506e+00 7.726150636733937482e-03
6.001217379959468963e+04 1.430779229272599151e+00 7.722860943223427109e-03
6.001217383440204139e+04 1.424183415223151172e+00 7.634479658286629639e-03
6.001217386920939316e+04 1.441438098311283111e+00 8.232499697663656774e-03
6.001217390401674493e+04 1.429463945769950284e+00 7.665432978420456435e-03
6.001217393882409669e+04 1.439858770035361113e+00 8.206974361174450283e-03
6.001217397363144846e+04 1.412499530324907715e+00 7.595947118792304581e-03
6.001217400843879295e+04 1.405429801230490883e+00 7.608204280599813706e-03
6.001217404324614472e+04 1.409862837781365785e+00 7.984842958155524348e-03
6.001217407805349649e+04 1.411826233227397864e+00 7.984173234278602385e-03
6.001217411286084825e+04 1.420747043934116771e+00 8.234289862623077674e-03
6.001217414766820002e+04 1.413335377976502549e+00 7.667962267373275818e-03
6.001217418247555179e+04 1.418269037343797168e+00 7.580804237286845569e-03
6.001217421728290356e+04 1.411135521113310531e+00 7.554295759142157923e-03
6.001217425209025532e+04 1.423216074211741011e+00 8.111043952427343662e-03
6.001217428689759981e+04 1.408151364995513521e+00 8.201454389314398810e-03
6.001217432170495158e+04 1.430650538120769477e+00 8.004512861377696686e-03
6.001217435651230335e+04 1.423323597685240749e+00 7.465718747645524143e-03
6.001217439131965511e+04 1.447729421921128523e+00 7.735814115831097029e-03
6.001217442612700688e+04 1.418738163438830968e+00 7.720342465396362770e-03
6.001217446093435865e+04 1.420122836918219944e+00 7.477316086899475807e-03
6.001217449574171042e+04 1.403932835310172988e+00 8.026239634063342746e-03
6.001217453054906218e+04 1.407326899424636624e+00 7.582630803490408682e-03
6.001217456535641395e+04 1.427386285203881444e+00 7.745260557761700880e-03
6.001217460016376572e+04 1.405483289437530647e+00 7.383703809221361068e-03
6.001217463497111748e+04 1.431211775258908858e+00 7.729999823965298320e-03
6.001217466977846925e+04 1.426643209879869145e+00 7.658021017730548899e-03
6.001217470458582102e+04 1.415864568382063426e+00 7.676231971614375267e-03
6.001217473939317279e+04 1.399434894204430124e+00 7.509535799610886526e-03
6.001217477420052455e+04 1.404698664222803872e+00 7.873022057410338989e-03
6.001217480900787632e+04 1.385768736593678829e+00 7.485272143830303850e-03
6.001217484381522809e+04 1.400345933528454490e+00 7.515775670203683929e-03
6.001217487862257985e+04 1.386845680922335955e+00 7.324833909403544868e-03
6.001217491342993162e+04 1.404847574395567733e+00 7.397859103616797119e-03
6.001217494823727611e+04 1.392381118951680818e+00 7.463004949637010166e-03
6.001217498304462788e+04 1.401170446627014066e+00 7.726767867363830769e-03
6.001217501785197965e+04 1.384054481667469361e+00 7.435774667856658894e-03
6.001217505265933141e+04 1.399802700165737157e+00 7.435454654064807718e-03
6.001217508746668318e+04 1.385835364398576797e+00 7.451417762845639198e-03
6.001217512227403495e+04 1.405017916285781654e+00 7.597548713279109363e-03
6.001217515708138671e+04 1.400688990014890889e+00 7.485968701904581295e-03
6.001217519188873121e+04 1.391949859838589321e+00 7.908326331722408467e-03
6.001217522669608297e+04 1.384505751532189910e+00 7.361099473730208995e-03
6.001217526150343474e+04 1.375015093337197181e+00 7.466164089844923996e-03
6.001217529631078651e+04 1.388982277315445435e+00 7.882030292837049687e-03
6.001217533111813827e+04 1.384671538734552954e+00 7.499275644735269204e-03
6.001217536592549004e+04 1.404681990230015387e+00 7.479388680486752025e-03
6.001217540073284181e+04 1.395412351052539801e+00 7.472466250599466182e-03
6.001217543554019358e+04 1.409703727457524147e+00 7.630415929423699228e-03
6.001217547034754534e+04 1.380677013611843806e+00 7.741722156511448259e-03
6.001217550515489711e+04 1.398814113500138401e+00 7.748961637995323629e-03
6.001217553996224888e+04 1.384547467855645086e+00 7.656192021664105438e-03
6.001217557476960064e+04 1.374104327983488805e+00 7.426441912237186603e-03
6.001217560957695241e+04 1.398872997936723594e+00 7.342102317704069306e-03
6.001217564438430418e+04 1.390216213908765264e+00 7.742745880241251079e-03
6.001217567919165595e+04 1.386646191022258501e+00 7.781462696643843581e-03
6.001217571399900044e+04 1.386114696364238785e+00 7.498704888254139646e-03
6.001217574880635220e+04 1.394136633704076811e+00 7.585070740445592173e-03
6.001217578361370397e+04 1.368234135632072856e+00 7.382915268248650166e-03
6.001217581842105574e+04 1.376162827826975521e+00 7.638995437678368361e-03
6.001217585322840750e+04 1.381784056784056691e+00 7.311220710506126375e-03
6.001217588803575927e+04 1.369815603369036960e+00 7.637374778405097916e-03
6.001217592284311104e+04 1.378540355830693231e+00 7.459114029264321197e-03
6.001217595765045553e+04 1.383907319955975046e+00 7.619453117275424604e-03
6.001217599245780730e+04 1.370494169636952808e+00 7.432937100729459200e-03
6.001217602726515906e+04 1.385674841379085587e+00 7.512525755108207665e-03
6.001217606207251083e+04 1.370028558103111305e+00 8.024506872448754560e-03
6.001217609687986260e+04 1.360057987372768284e+00 7.440923303065301482e-03
6.001217613168721437e+04 1.377262774951999225e+00 7.579558320278576358e-03
6.001217616649456613e+04 1.392043285747003756e+00 7.490760943785753495e-03
6.001217620130191790e+04 1.383805546792709062e+00 7.757561807251655769e-03
6.001217623610926967e+04 1.388251675247871075e+00 7.317303608054920479e-03
6.001217627091662143e+04 1.371690754883627683e+00 7.239176845224670580e-03
6.001217630572397320e+04 1.367246163565265293e+00 7.418548281429980518e-03
6.001217634053132497e+04 1.385989669601604302e+00 7.315356160064184418e-03
6.001217637533867673e+04 1.390988336963206118e+00 7.832610685667915074e-03
6.001217641014602850e+04 1.394312232011027497e+00 7.487870046218337086e-03
6.001217644495338027e+04 1.398886566444248025e+00 7.834808871046419418e-03
6.001217647976073204e+04 1.379150823401148029e+00 7.506877260537250102e-03
6.001217651456808380e+04 1.367702813350375912e+00 7.456988415645610276e-03
6.001217654937543557e+04 1.387945676400075490e+00 7.546112439945012497e-03
6.001217658418278006e+04 1.370514796893596898e+00 7.720962662803341342e-03
6.001217661899013183e+04 1.380128090920172745e+00 7.424651691987666814e-03
6.001217665379749087e+04 1.383113470685728874e+00 7.382224167526219190e-03
6.001217668860483536e+04 1.387978053395110267e+00 7.609115467324040205e-03
6.001217672341218713e+04 1.386916251876327388e+00 7.966877457788306208e-03
6.001217675821953890e+04 1.394013824048208061e+00 7.470007858739338182e-03
6.001217679302688339e+04 1.385956891273328662e+00 7.499149417278102789e-03
6.001217682783423516e+04 1.385983476236825496e+00 7.615024918059355719e-03
6.001217686264158692e+04 1.382631666500315992e+00 7.826392074370035895e-03
6.001217689744893869e+04 1.389331503818118652e+00 7.415548844567614734e-03
6.001217693225629046e+04 1.393516215527596191e+00 7.502131604169002578e-03
6.001217696706364222e+04 1.405382650532385203e+00 7.666566919934845840e-03
6.001217700187099399e+04 1.404746903346695497e+00 7.478007866340697155e-03
6.001217703667834576e+04 1.391981080482645128e+00 7.768888603710615189e-03
6.001217707148569752e+04 1.398072488302963157e+00 7.926140993417049932e-03
6.001217710629304929e+04 1.396956592917350415e+00 7.847679510287836058e-03
6.001217714110040106e+04 1.413540571019615832e+00 7.571649779026727416e-03
6.001217717590775283e+04 1.407578303148203425e+00 7.841460085819857914e-03
6.001217721071510459e+04 1.421201486318863783e+00 7.665260661960592373e-03
6.001217724552245636e+04 1.415826146274910879e+00 7.596919422487842175e-03
6.001217728032980813e+04 1.402984181205804148e+00 7.898367618650843983e-03
6.001217731513715989e+04 1.404040856128758508e+00 7.566555555998541460e-03
6.001217734994451166e+04 1.405838392279706417e+00 7.896095970112383330e-03
6.001217738475186343e+04 1.408067095231942290e+00 7.597077863211498631e-03
6.001217741955921520e+04 1.416435031600113081e+00 7.532051940839321058e-03
6.001217745436656696e+04 1.412578866900665586e+00 7.604373460581285993e-03
6.001217748917391145e+04 1.424863223547434110e+00 7.549773618928339210e-03
6.001217752398126322e+04 1.407717920557207236e+00 7.723654198815073715e-03
6.001217755878861499e+04 1.402877795151193707e+00 7.611611493966490005e-03
6.001217759359596675e+04 1.405391927280883024e+00 8.019348185216757657e-03
6.001217762840331852e+04 1.418063548339407287e+00 7.589403659722679038e-03
6.001217766321067029e+04 1.418966722132032787e+00 7.706220482590705849e-03
6.001217769801802206e+04 1.432334931859438054e+00 7.805834946781624664e-03
6.001217773282536655e+04 1.418612202881015083e+00 7.422154399158959609e-03
6.001217776763271831e+04 1.420684970463327534e+00 7.515513623983450554e-03
6.001217780244007008e+04 1.436021542849789778e+00 7.987970952517801232e-03
6.001217783724742185e+04 1.432485752749392383e+00 7.644951144368208884e-03
6.001217787205477362e+04 1.434169762047655450e+00 7.758879746574668182e-03
6.001217790686212538e+04 1.434446967326449496e+00 7.752971108171754534e-03
6.001217794166947715e+04 1.445321949388445049e+00 7.779331823191727897e-03
6.001217797647682892e+04 1.428838826747267587e+00 7.955509919269307742e-03
6.001217801128418068e+04 1.428945944320846761e+00 8.081903796608135016e-03
6.001217804609153245e+04 1.429912757033577897e+00 7.593419799489889779e-03
6.001217808089888422e+04 1.419894030339995172e+00 7.364918709963984983e-03
6.001217811570623599e+04 1.439313322495586300e+00 7.908018389648762206e-03
6.001217815051358775e+04 1.424649875604506066e+00 7.828109201683757998e-03
6.001217818532093952e+04 1.442798758524428182e+00 8.052070935680616035e-03
6.001217822012829129e+04 1.446881942565767298e+00 7.655760147779944701e-03
6.001217825493564305e+04 1.432523846864459660e+00 7.561586709052658083e-03
6.001217828974298754e+04 1.437384480734104519e+00 7.706575056888847162e-03
6.001217832455033931e+04 1.419546044220880932e+00 7.559805186640628470e-03
6.001217835935769108e+04 1.414971433892240338e+00 7.807075549698555030e-03
6.001217839416504285e+04 1.417643220425458761e+00 7.625816355822391188e-03
6.001217842897239461e+04 1.435216440079306599e+00 7.648096704129046797e-03
6.001217846377974638e+04 1.446894759844587597e+00 7.880721011704363427e-03
6.001217849858709815e+04 1.448497311875174942e+00 7.502311014302110934e-03
6.001217853339444991e+04 1.433400982839188265e+00 7.561625450201841722e-03
6.001217856820179441e+04 1.435803651697418637e+00 8.111634411983570034e-03
6.001217860300914617e+04 1.444716397702646926e+00 7.742375849064297294e-03
6.001217863781649794e+04 1.424968069806379356e+00 8.280699889524774024e-03
6.001217867262384971e+04 1.422123482082642276e+00 7.707101693899733735e-03
6.001217870743120147e+04 1.447109499534843025e+00 7.684493377374294713e-03
6.001217874223855324e+04 1.428312793757015919e+00 7.755386854883920995e-03
6.001217877704590501e+04 1.437494061338567386e+00 7.844346871394828127e-03
6.001217881185325678e+04 1.425625632641398521e+00 7.847316127155440704e-03
6.001217884666060854e+04 1.405923184329549658e+00 7.586202330260037423e-03
6.001217888146796031e+04 1.412728038207712755e+00 7.719462409718814283e-03
6.001217891627531208e+04 1.414696209937460258e+00 7.841259199496812896e-03
6.001217895108266384e+04 1.425528400476463453e+00 7.631205949996346626e-03
6.001217898589001561e+04 1.416019978701545501e+00 7.785404764017388526e-03
6.001217902069736738e+04 1.430942914747629358e+00 8.380534246001871898e-03
6.001217905550471914e+04 1.421552798206736412e+00 7.778384451832014677e-03
6.001217909031206364e+04 1.417647185645525720e+00 7.567243224475542727e-03
6.001217912511941540e+04 1.401674243578045376e+00 7.525761414318825511e-03
6.001217915992677445e+04 1.418707423367156828e+00 7.607290346144104758e-03
6.001217919473412621e+04 1.409286761765098150e+00 7.798162773383606264e-03
6.001217922954147070e+04 1.420128243526560974e+00 7.792951557130237995e-03
6.001217926434882247e+04 1.427513889469348873e+00 7.729995830570560167e-03
6.001217929915617424e+04 1.413782406861808782e+00 7.564990281825841913e-03
6.001217933396351873e+04 1.399659579702607015e+00 7.910492691052400938e-03
6.001217936877087050e+04 1.415748617999779801e+00 7.534613676103415342e-03
6.001217940357822226e+04 1.393161504323186861e+00 7.521213129968980574e-03
6.001217943838558131e+04 1.402257146239614283e+00 7.595472662448628752e-03
6.001217947319292580e+04 1.409483622496790822e+00 7.490381094064562512e-03
6.001217950800027756e+04 1.404630296018779534e+00 7.394936281911420814e-03
6.001217954280762933e+04 1.406787481718538180e+00 7.319681824706978680e-03
6.001217957761498110e+04 1.409725767162740118e+00 7.499127392551028538e-03
6.001217961242233287e+04 1.400904209086560215e+00 7.730572430150963251e-03
6.001217964722968463e+04 1.400962582443403548e+00 7.606256643924590340e-03
6.001217968203703640e+04 1.384797092345933400e+00 7.642702619719675232e-03
6.001217971684438817e+04 1.397596629179819860e+00 7.363115796564121893e-03
6.001217975165173993e+04 1.385861304962110019e+00 7.509390426396846119e-03
6.001217978645909170e+04 1.408670398608361740e+00 8.126555507352379443e-03
6.001217982126644347e+04 1.380930548389424972e+00 7.601719584178139727e-03
6.001217985607379524e+04 1.398592305124014779e+00 7.547543332184256971e-03
6.001217989088114700e+04 1.383287495822276725e+00 7.401292632103250238e-03
6.001217992568849877e+04 1.385999455535879665e+00 7.515334803013242956e-03
6.001217996049585054e+04 1.383126918342444611e+00 7.469564733611756130e-03
6.001217999530319503e+04 1.425537630054370508e+00 7.870723705664153455e-03
6.001218003011054680e+04 1.419986499242935629e+00 7.949616436402762512e-03
6.001218006491789856e+04 1.416339890288848657e+00 8.139691088786645684e-03
6.001218009972525033e+04 1.413171448610389680e+00 7.860646522657365950e-03
6.001218013453260210e+04 1.398205651703082086e+00 7.677351604957288918e-03
6.001218016933995386e+04 1.403902591657495424e+00 7.438410801877425038e-03
6.001218020414730563e+04 1.411238969063030035e+00 7.994732241839141648e-03
6.001218023895465012e+04 1.398724134363592331e+00 7.487088869794294999e-03
6.001218027376200189e+04 1.410431250958829041e+00 7.955358060292625974e-03
6.001218030856935366e+04 1.410375036913082081e+00 7.537404073918002080e-03
6.001218034337670542e+04 1.407008570321329755e+00 7.537211239864434129e-03
6.001218037818405719e+04 1.398497010511085437e+00 7.899108482986597068e-03
6.001218041299140896e+04 1.414869675127250259e+00 7.710034837982450082e-03
6.001218044779876072e+04 1.395970841368138649e+00 7.579182154712614528e-03
6.001218048260611249e+04 1.415731539888186452e+00 8.491793158268319541e-03
6.001218051741346426e+04 1.403064277644646918e+00 7.742401714989471592e-03
6.001218055222081603e+04 1.401978516059366076e+00 7.883608833273063679e-03
6.001218058702816779e+04 1.395447388607032879e+00 7.509103319200989904e-03
6.001218062183551956e+04 1.395839917878898495e+00 7.481190428902990790e-03
6.001218065664287133e+04 1.390855412082684150e+00 7.762604257420914651e-03
6.001218069145022309e+04 1.409852236912119805e+00 7.789361534395436611e-03
6.001218072625757486e+04 1.416586271620885240e+00 8.087582451418712584e-03
6.001218076106492663e+04 1.432470347648261644e+00 7.886699626805434432e-03
6.001218079587227840e+04 1.426982158475198270e+00 7.805051759247873255e-03
6.001218083067962289e+04 1.418585329522447314e+00 8.146013955431819289e-03
6.001218086548697465e+04 1.422714555439970940e+00 8.096504147031892765e-03
6.001218090029432642e+04 1.407288663050564992e+00 7.789016548325545727e-03
6.001218093510167819e+04 1.418356504388170514e+00 7.820311913112602820e-03
6.001218096990902995e+04 1.422317561604779179e+00 7.730620306779910182e-03
6.001218100471638172e+04 1.418885010186649698e+00 7.923870899264514808e-03
6.001218103952373349e+04 1.419037326750860473e+00 7.601656836519428417e-03
6.001218107433107798e+04 1.414547960687894346e+00 7.557374826691671231e-03
6.001218110913842975e+04 1.416752581110589659e+00 7.981249032779080821e-03
6.001218114394578151e+04 1.405047289825977819e+00 7.601892787071141619e-03
6.001218117875313328e+04 1.416433040944802713e+00 7.575067406027963419e-03
6.001218121356048505e+04 1.425801482831372535e+00 7.622032271315389365e-03
6.001218124836783682e+04 1.419832529869652360e+00 7.683914206010391060e-03
6.001218128317518858e+04 1.421866528211015002e+00 7.610298170025628708e-03
6.001218131798254035e+04 1.418188825705070544e+00 7.565478506791395788e-03
6.001218135278989212e+04 1.417746073376936922e+00 7.586512770688697005e-03
6.001218138759724388e+04 1.425311175420100218e+00 7.842809877490987056e-03
6.001218142240459565e+04 1.432071723088667925e+00 7.791124684431338827e-03
6.001218145721194742e+04 1.403558905842867910e+00 7.609178185508118711e-03
6.001218149201929918e+04 1.405455600852791198e+00 7.492857282229661853e-03
6.001218152682665095e+04 1.411865561500320609e+00 8.220432499777125673e-03
6.001218156163400272e+04 1.422265060371904033e+00 8.150804786176617939e-03
6.001218159644135449e+04 1.420776302098604171e+00 7.979508547376982022e-03
6.001218163124870625e+04 1.392835812882921021e+00 7.626414878723341249e-03
6.001218166605605802e+04 1.392999195940368473e+00 7.548211762678266011e-03
6.001218170086340979e+04 1.421136242671466210e+00 7.549616639934601282e-03
6.001218173567076155e+04 1.416449660984899772e+00 7.510541697675551798e-03
6.001218177047810605e+04 1.432770980932166038e+00 7.684888045133411727e-03
6.001218180528545781e+04 1.434449232218788284e+00 7.646974034051929638e-03
6.001218184009280958e+04 1.417897236235572178e+00 7.614433006735514368e-03
6.001218187490015407e+04 1.423946248090735001e+00 7.642843171653704130e-03
6.001218190970750584e+04 1.414015502437520277e+00 7.682232820996000126e-03
6.001218194451486488e+04 1.419985132554588025e+00 8.128131555358955249e-03
6.001218197932220937e+04 1.418970562216748110e+00 7.707039053764021611e-03
6.001218201412956114e+04 1.427530444656327946e+00 7.832101980951678560e-03
6.001218204893691291e+04 1.423958794709940801e+00 7.609626090345524008e-03
6.001218208374426467e+04 1.417817686102345487e+00 7.655021666914810403e-03
6.001218211855161644e+04 1.390523552605390956e+00 7.481130842079360133e-03
6.001218215335896821e+04 1.392249717069725223e+00 7.494421731642759640e-03
6.001218218816631997e+04 1.399420681690627166e+00 7.515960087861432888e-03
6.001218222297367174e+04 1.402698837839692292e+00 7.618703678195928343e-03
6.001218225778102351e+04 1.418758549652018974e+00 7.535686994629639708e-03
6.001218229258837528e+04 1.386839456299288731e+00 7.669101095717850529e-03
6.001218232739572704e+04 1.400701878477086826e+00 7.360719206060650256e-03
6.001218236220307881e+04 1.398087055199805473e+00 7.620212306822095848e-03
6.001218239701043058e+04 1.399631052583702129e+00 7.954618587348260411e-03
6.001218243181778234e+04 1.385725086827666930e+00 7.567556556146473948e-03
6.001218246662513411e+04 1.371326505355124015e+00 7.241788393967626622e-03
6.001218250143248588e+04 1.370777617732696685e+00 7.522585407382236487e-03
6.001218253623983037e+04 1.387481750884836496e+00 7.397020637393867531e-03
6.001218257104718214e+04 1.381844908968307584e+00 7.437608350248934956e-03
6.001218260585453390e+04 1.398339897745346283e+00 7.505011775468381149e-03
6.001218264066188567e+04 1.378809375715666086e+00 7.251608611114271699e-03
6.001218267546923744e+04 1.378866031706501794e+00 7.414601294147076319e-03
6.001218271027658921e+04 1.370700932235671354e+00 7.322197146629725630e-03
6.001218274508394097e+04 1.372004771852547655e+00 7.409652886134761134e-03
6.001218277989128546e+04 1.372949821642176493e+00 7.584611612436452897e-03
6.001218281469863723e+04 1.378187537783860828e+00 7.379617444479843330e-03
6.001218284950598900e+04 1.370732569205831197e+00 7.755042501376444020e-03
6.001218288431334076e+04 1.352801467631952637e+00 7.696032679700558210e-03
6.001218291912069253e+04 1.368820494111729458e+00 7.420303795051369847e-03
6.001218295392804430e+04 1.366772501825052721e+00 7.543626046719721298e-03
6.001218298873539607e+04 1.367498946495522283e+00 7.308252274538230148e-03
6.001218302354274783e+04 1.380636504209691084e+00 7.774024525594271269e-03
6.001218305835009960e+04 1.367174372228933121e+00 7.501460438981235636e-03
6.001218309315745137e+04 1.363851543014953593e+00 7.701622380787685219e-03
6.001218312796480313e+04 1.360558922350848521e+00 7.338846228177888474e-03
6.001218316277215490e+04 1.364468473272992144e+00 7.252165650233230627e-03
6.001218319757950667e+04 1.346655775875018834e+00 7.502949288110764489e-03
6.001218323238685844e+04 1.361673928215691776e+00 7.534780215548363483e-03
6.001218326719421020e+04 1.364116634229680436e+00 7.857182246608765408e-03
6.001218330200156197e+04 1.357745024868846073e+00 7.318339809299984761e-03
6.001218333680891374e+04 1.351108866314197465e+00 7.225513368925672378e-03
6.001218337161626550e+04 1.346389415519137378e+00 7.242269820566364820e-03
6.001218340642360999e+04 1.350766496574911102e+00 7.169566785760623714e-03
6.001218344123096176e+04 1.360790593216314015e+00 7.411200021582874976e-03
6.001218347603832080e+04 1.356156938278735291e+00 7.267530826279084560e-03
6.001218351084567257e+04 1.331234008791337686e+00 7.380173014029835742e-03
6.001218354565301706e+04 1.343954937881088663e+00 7.274570943156498382e-03
6.001218358046036883e+04 1.344577051558024650e+00 7.118082336583249521e-03
6.001218361526772060e+04 1.329109162861978666e+00 7.130212151997390724e-03
6.001218365007506509e+04 1.340549148106693567e+00 7.163454477798872171e-03
6.001218368488241686e+04 1.325063563597228766e+00 6.994340452135832178e-03
6.001218371968976862e+04 1.334315403962996305e+00 7.527028519642451308e-03
6.001218375449712767e+04 1.327513906603358995e+00 7.178264321861681577e-03
6.001218378930447943e+04 1.345341056894216791e+00 7.297081420894313726e-03
6.001218382411182392e+04 1.334422275728280649e+00 7.343138447196368400e-03
6.001218385891917569e+04 1.353267618384871751e+00 7.383023644534815987e-03
6.001218389372652746e+04 1.329954815155944381e+00 7.389898908500612193e-03
6.001218392853387923e+04 1.334345479988504390e+00 7.359137139890703158e-03
6.001218396334123099e+04 1.328041131816513509e+00 7.721231165687065037e-03
6.001218399814858276e+04 1.349401051274476293e+00 7.402633827959627551e-03
6.001218403295593453e+04 1.335633212611012199e+00 7.396331548486391634e-03
6.001218406776328629e+04 1.343801143719449476e+00 7.300872669180043760e-03
6.001218410257063806e+04 1.334939784957803743e+00 7.425259544445745458e-03
6.001218413737798983e+04 1.324474003879116513e+00 7.191939353377041662e-03
6.001218417218534159e+04 1.331078915489208869e+00 7.086583242429774637e-03
6.001218420699269336e+04 1.321122394614055784e+00 7.332230364537707656e-03
6.001218424180004513e+04 1.339165193745751159e+00 7.375322468270397412e-03
6.001218427660739690e+04 1.328778862502056679e+00 7.231647688976656010e-03
6.001218431141474866e+04 1.332067629142365872e+00 7.468758706603690310e-03
6.001218434622209315e+04 1.337689624115629972e+00 7.453101147269060832e-03
6.001218438102944492e+04 1.338288665644733921e+00 7.317408241009588227e-03
6.001218441583679669e+04 1.343713321044958331e+00 7.269377357248826485e-03
6.001218445064414846e+04 1.330474101387449704e+00 7.305357101636101615e-03
6.001218448545150022e+04 1.328875481052339325e+00 7.706538212332825558e-03
6.001218452025885199e+04 1.309733511414681972e+00 7.187426974890645873e-03
6.001218455506620376e+04 1.334872951118825091e+00 7.390420424999116604e-03
6.001218458987354825e+04 1.328650277325428730e+00 7.276999587720718587e-03
6.001218462468090001e+04 1.319729856864457984e+00 7.081206589156755112e-03
6.001218465948825178e+04 1.336580739015000407e+00 7.328217377944400319e-03
6.001218469429560355e+04 1.330074738695287806e+00 7.862859686309554147e-03
6.001218472910295532e+04 1.315008781027078522e+00 7.305687487629638870e-03
6.001218476391030708e+04 1.315150878098692466e+00 7.670761135158050449e-03
6.001218479871765885e+04 1.330703088590150518e+00 7.476159332858717602e-03
6.001218483352501062e+04 1.330188818756848024e+00 7.302127828760821525e-03
6.001218486833236238e+04 1.344994284371227478e+00 7.687214333414770992e-03
6.001218490313971415e+04 1.335782295262861075e+00 7.382598054623022016e-03
6.001218493794706592e+04 1.336809478131811169e+00 7.387641201534012915e-03
6.001218497275441769e+04 1.344525344777390830e+00 7.319907728766725415e-03
6.001218500756176945e+04 1.336669928438167121e+00 7.408787859448302468e-03
6.001218504236912122e+04 1.364169907027434236e+00 7.729814528298497613e-03
6.001218507717647299e+04 1.357395070673861781e+00 7.300102159396592433e-03
6.001218511198382475e+04 1.360572139640677580e+00 7.384091530909611158e-03
6.001218514679117652e+04 1.354423662912017434e+00 7.853002099558336821e-03
6.001218518159852101e+04 1.368044111369862037e+00 7.933111584240731817e-03
6.001218521640587278e+04 1.349298921802660534e+00 7.492303751878986659e-03
6.001218525121322455e+04 1.353915447758581969e+00 7.531664102109987546e-03
6.001218528602057631e+04 1.352975986670944097e+00 7.423750648225630085e-03
6.001218532082792808e+04 1.355480702476151267e+00 7.482074272772880688e-03
6.001218535563527985e+04 1.367942667838550452e+00 7.543224441861013339e-03
6.001218539044262434e+04 1.367706458386903190e+00 7.969238146586730617e-03
6.001218542524997611e+04 1.361847282418535698e+00 7.611394270359945861e-03
6.001218546005732787e+04 1.376344874107432448e+00 7.783458513685338233e-03
6.001218549486467964e+04 1.372887109739935330e+00 7.658808698358592765e-03
6.001218552967203141e+04 1.378336422676411432e+00 7.813732082161347486e-03
6.001218556447938317e+04 1.362479310999462623e+00 8.058848265947153588e-03
6.001218559928673494e+04 1.380526408410498007e+00 8.390936131267708389e-03
6.001218563409408671e+04 1.380409000147411636e+00 7.891444095490774205e-03
6.001218566890143848e+04 1.383603583020300620e+00 7.700897535446248054e-03
6.001218570370879024e+04 1.386641270011602867e+00 8.116640900299879405e-03
6.001218573851614201e+04 1.378072767687323896e+00 7.712487082906731468e-03
6.001218577332349378e+04 1.385658768893379911e+00 7.938801095242803765e-03
6.001218580813084554e+04 1.384550395370274023e+00 7.821500808255060430e-03
6.001218584293819731e+04 1.379272104042746250e+00 7.653177282936083139e-03
6.001218587774554908e+04 1.406136253192863173e+00 7.720055728153942497e-03
6.001218591255290085e+04 1.395139779379289013e+00 7.850120326319215067e-03
6.001218594736025261e+04 1.392105053956567806e+00 7.562344337980431326e-03
6.001218598216760438e+04 1.394291443141974840e+00 7.567629132306164484e-03
6.001218601697495615e+04 1.387392771855864071e+00 8.077775538745460282e-03
6.001218605178230791e+04 1.384982581514373479e+00 7.936104643994025890e-03
6.001218608658965968e+04 1.408205490238670698e+00 7.795518521642928050e-03
6.001218612139701145e+04 1.388853350713512791e+00 7.481885876534217356e-03
6.001218615620436321e+04 1.392429487619686101e+00 7.714443889026958469e-03
6.001218619101171498e+04 1.398146841255566875e+00 7.580728345554477512e-03
6.001218622581905947e+04 1.390005056441359521e+00 8.049821025370012054e-03
6.001218626062641124e+04 1.392327378169563978e+00 7.603702843502205093e-03
6.001218629543376301e+04 1.376197008913788267e+00 7.593759925658761720e-03
6.001218633024111477e+04 1.389812812290253108e+00 8.047695177519820567e-03
6.001218636504846654e+04 1.405342296173401895e+00 8.285046839470389807e-03
6.001218639985581103e+04 1.408457053433275208e+00 7.557758010405376571e-03
6.001218643466316280e+04 1.403617363126251405e+00 7.549714822242968928e-03
6.001218646947051457e+04 1.383110628301109202e+00 7.495897577729260762e-03
6.001218650427786633e+04 1.388784873631528249e+00 7.621482107653065018e-03
6.001218653908521810e+04 1.396872542907755532e+00 8.134072974000084583e-03
6.001218657389256987e+04 1.403739773212711928e+00 7.571749233092926919e-03
6.001218660869992163e+04 1.404741579488500980e+00 7.910032632825083135e-03
6.001218664350727340e+04 1.408532680202692067e+00 8.045557784850295921e-03
6.001218667831462517e+04 1.409060720107875309e+00 7.953962204918521572e-03
6.001218671312197694e+04 1.416565149677546209e+00 7.945351924141811489e-03
6.001218674792932870e+04 1.381109131020563652e+00 7.762470015138247040e-03
6.001218678273668047e+04 1.396730988800984452e+00 7.698864995480739215e-03
6.001218681754403224e+04 1.396327107204520468e+00 7.918796791947528904e-03
6.001218685235138400e+04 1.393071271402234856e+00 7.757965360503675870e-03
6.001218688715873577e+04 1.403822695425674949e+00 8.057600329440436568e-03
6.001218692196608754e+04 1.408131939421000567e+00 7.503419998555200220e-03
6.001218695677343203e+04 1.408173014639201970e+00 7.704394398709013547e-03
6.001218699158078380e+04 1.383688786243606916e+00 7.356331708210988793e-03
6.001218702638813556e+04 1.396287905074874658e+00 7.539813880919265729e-03
6.001218706119548733e+04 1.377948060146538367e+00 7.595549218871662164e-03
6.001218709600283910e+04 1.384769425576587665e+00 7.475665703487947844e-03
6.001218713081019087e+04 1.385395805959809712e+00 7.625225918856510209e-03
6.001218716561754263e+04 1.394422095483048185e+00 7.615679534900973539e-03
6.001218720042488712e+04 1.395891444309948604e+00 7.420937030093456219e-03
6.001218723523223889e+04 1.392579818388874013e+00 7.773375099392087345e-03
6.001218727003959066e+04 1.393111177586083160e+00 7.636061705685012573e-03
6.001218730484694242e+04 1.392291683202682151e+00 7.686443614323849004e-03
6.001218733965429419e+04 1.375837151329575514e+00 7.550438443350454901e-03
6.001218737446164596e+04 1.399618847518805165e+00 7.655669444155304044e-03
6.001218740926899773e+04 1.407885687776465167e+00 7.657651819962153425e-03
6.001218744407634949e+04 1.418090028771417765e+00 8.624186107740204610e-03
6.001218747888370126e+04 1.403090750688912314e+00 7.366913148552244398e-03
6.001218751369105303e+04 1.384802341692190186e+00 7.235123449381611338e-03
6.001218754849840479e+04 1.371552489898497651e+00 7.227395245251183251e-03
6.001218758330575656e+04 1.385213478118475949e+00 7.195619775887946226e-03
6.001218761811310833e+04 1.394454678569741590e+00 7.375923337757976476e-03
6.001218765292046010e+04 1.388320547329736199e+00 7.246119564734069922e-03
6.001218768772781186e+04 1.403856413486587185e+00 7.322221866653627620e-03
6.001218772253516363e+04 1.401379880617070084e+00 7.415772821880559432e-03
6.001218775734251540e+04 1.398955736214161583e+00 7.479621234375765856e-03
6.001218779214986716e+04 1.382129637061392913e+00 7.274618525057658866e-03
6.001218782695721893e+04 1.377750709739441248e+00 7.202530349168866086e-03
6.001218786176457070e+04 1.383515667904584356e+00 7.377390511692025719e-03
6.001218789657192247e+04 1.396149154068143883e+00 7.337747453534007591e-03
6.001218793137927423e+04 1.376654012867717158e+00 7.299146463858607187e-03
6.001218796618662600e+04 1.370934068905836023e+00 7.174434269836942220e-03
6.001218800099397777e+04 1.368714294063996473e+00 7.214576845292898499e-03
6.001218803580132226e+04 1.373056252045516734e+00 7.146589190664639525e-03
6.001218807060867402e+04 1.375542809656105092e+00 7.194119513835063595e-03
6.001218810541602579e+04 1.382208947912697994e+00 7.178526720631432309e-03
6.001218814022337756e+04 1.390992921609445432e+00 7.256976483377510813e-03
6.001218817503072933e+04 1.383888027485733030e+00 7.352348590180217934e-03
6.001218820983808109e+04 1.365828047872957862e+00 7.064208026751454990e-03
6.001218824464542558e+04 1.380392879066912215e+00 7.264896755012337226e-03
6.001218827945277735e+04 1.376047105937823201e+00 7.220010007742773232e-03
6.001218831426012912e+04 1.365460373520684945e+00 7.117454722092290964e-03
6.001218834906748089e+04 1.377982152984907227e+00 7.180480300025264551e-03
6.001218838387483265e+04 1.386737587975209518e+00 7.249981924238798302e-03
6.001218841868218442e+04 1.388253162478534808e+00 7.243621768997781686e-03
6.001218845348953619e+04 1.383103209677835954e+00 7.254652618304174676e-03
6.001218848829688795e+04 1.389983510878564088e+00 7.217462595778327723e-03
6.001218852310423972e+04 1.377586162216424048e+00 7.266499769317536807e-03
6.001218855791159149e+04 1.362959790262253890e+00 7.101989660223542028e-03
6.001218859271894326e+04 1.367743004125929751e+00 7.205869427616359152e-03
6.001218862752629502e+04 1.383818701626228220e+00 7.225051618607809638e-03
6.001218866233364679e+04 1.384751075330524106e+00 7.202327973886102526e-03
6.001218869714099856e+04 1.368822407779533012e+00 7.248254381360565504e-03
6.001218873194835032e+04 1.362505621482774876e+00 7.152725897336479829e-03
6.001218876675570209e+04 1.375198812427102180e+00 7.170211286570753358e-03
6.001218880156304658e+04 1.387165771004667203e+00 7.284716617550788392e-03
6.001218883637039835e+04 1.399213691343083710e+00 7.431325430728054696e-03
6.001218887117775739e+04 1.404163446743032839e+00 7.430903220046806285e-03
6.001218890598510188e+04 1.396440661835683050e+00 7.188321875204617233e-03
6.001218894079245365e+04 1.392883811078241330e+00 7.177668303232994165e-03
6.001218897559980542e+04 1.386844654880960759e+00 7.209776479490490921e-03
6.001218901040715718e+04 1.381422469632335615e+00 7.190442856508862113e-03
6.001218904521450168e+04 1.404520818738222099e+00 7.304956745831797833e-03
6.001218908002185344e+04 1.395957543766376929e+00 7.291644970377340017e-03
6.001218911482920521e+04 1.401946957776475156e+00 7.311265708602961849e-03
6.001218914963656425e+04 1.404724974769880896e+00 7.322581142374051666e-03
6.001218918444390874e+04 1.399151337553992791e+00 7.201303007941773152e-03
6.001218921925126051e+04 1.401113119782251060e+00 7.198043170249126751e-03
6.001218925405861228e+04 1.403307302381349819e+00 7.274508958334468915e-03
6.001218928886596404e+04 1.395614107507555657e+00 7.251604338179231182e-03
6.001218932367331581e+04 1.418120429225616874e+00 7.292069799928266836e-03
6.001218935848066758e+04 1.421480995530772118e+00 7.279518035803839507e-03
6.001218939328801935e+04 1.400592058482640789e+00 7.204513245938586399e-03
6.001218942809537111e+04 1.397098996736371390e+00 7.206080861890629304e-03
6.001218946290272288e+04 1.416130780691218005e+00 7.311115481033856819e-03
6.001218949771007465e+04 1.407000092131433622e+00 7.284559708095590322e-03
6.001218953251742641e+04 1.414338983327840360e+00 7.236572091064165033e-03
6.001218956732477818e+04 1.422126409719918883e+00 7.336957148934564188e-03
6.001218960213212995e+04 1.422061109640279986e+00 7.375898278881657007e-03
6.001218963693948172e+04 1.422483013368109450e+00 7.279394364386060183e-03
6.001218967174683348e+04 1.436231114701704170e+00 7.355432917588632102e-03
6.001218970655418525e+04 1.426438096496698504e+00 7.426813103249729070e-03
6.001218974136153702e+04 1.423139190523198261e+00 7.412697643215723081e-03
6.001218977616888878e+04 1.424166898197329667e+00 7.313391374329687722e-03
6.001218981097623328e+04 1.414865037564340566e+00 7.310010310405032005e-03
6.001218984578358504e+04 1.413983947696628274e+00 7.289579584818147058e-03
6.001218988059093681e+04 1.415341415304912420e+00 7.166410234837865961e-03
6.001218991539828858e+04 1.440228208600865312e+00 7.363115202222979619e-03
6.001218995020564034e+04 1.433848292950796965e+00 7.398767495112786377e-03
6.001218998501299211e+04 1.412724678720120197e+00 7.301878954028170193e-03
6.001219001982034388e+04 1.412678257738595233e+00 7.346494472048432749e-03
6.001219005462768837e+04 1.395386007115301030e+00 7.186324771609969506e-03
6.001219008943504014e+04 1.415177051586187229e+00 7.334738433658673576e-03
6.001219012424239190e+04 1.404881649604957872e+00 7.330431559603818245e-03
6.001219015904974367e+04 1.420414178512197534e+00 7.329767791520205335e-03
6.001219019385709544e+04 1.409179050071881489e+00 7.282229542982551589e-03
6.001219022866444720e+04 1.418878722740966492e+00 7.358952462649108461e-03
6.001219026347179897e+04 1.407991580653451313e+00 7.241703984751548043e-03
6.001219029827915074e+04 1.401365314554041452e+00 7.205973833499653911e-03
6.001219033308650251e+04 1.418103130704811310e+00 7.373813447087066916e-03
6.001219036789385427e+04 1.406314975560309488e+00 7.245101293508828671e-03
6.001219040270120604e+04 1.404636315622112663e+00 7.265369059204601111e-03
6.001219043750855781e+04 1.409899402544419145e+00 7.361539442233898216e-03
6.001219047231590957e+04 1.410816130925832468e+00 7.443714340728472059e-03
6.001219050712326134e+04 1.413260639929123874e+00 7.305234279836576514e-03
6.001219054193061311e+04 1.409980578363692949e+00 7.292569873039269832e-03
6.001219057673796488e+04 1.401723534879669719e+00 7.329033540891145664e-03
6.001219061154531664e+04 1.391376651730678926e+00 7.328124341637202999e-03
6.001219064635266841e+04 1.401936006480356323e+00 7.292302221714798069e-03
6.001219068116002018e+04 1.408306220199217362e+00 7.331796696962018280e-03
6.001219071596737194e+04 1.403414128257610027e+00 7.233358999937323543e-03
6.001219075077472371e+04 1.403654632092288912e+00 7.321517396631081753e-03
6.001219078558207548e+04 1.393444121414860293e+00 7.228015442777652177e-03
6.001219082038942724e+04 1.391238082928412112e+00 7.296876860493530480e-03
6.001219085519677901e+04 1.394926485927073800e+00 7.268831678453761824e-03
6.001219089000412350e+04 1.413743261299021947e+00 7.337644141078827377e-03
6.001219092481147527e+04 1.400707859231049790e+00 7.415978835088963411e-03
6.001219095961882704e+04 1.412588657581447249e+00 7.430428367355165591e-03
6.001219099442617880e+04 1.402951678692125448e+00 7.437507271312042596e-03
6.001219102923353057e+04 1.400012876465382972e+00 7.193119438762539744e-03
6.001219106404088234e+04 1.372532858067471384e+00 7.057001753766215489e-03
6.001219109884822683e+04 1.389302273813143085e+00 7.175087978900246584e-03
6.001219113365557860e+04 1.390698309341960703e+00 7.231015018458559693e-03
6.001219116846293036e+04 1.387806070554519433e+00 7.276694647924640373e-03
6.001219120327028213e+04 1.396749347222866477e+00 7.300331412724452018e-03
6.001219123807763390e+04 1.408494620865605507e+00 7.339357222042240843e-03
6.001219127288498566e+04 1.394198910502434163e+00 7.230995265235128609e-03
6.001219130769233743e+04 1.395481243382446390e+00 7.217472281400693496e-03
6.001219134249968920e+04 1.392655077622537263e+00 7.175402173841593026e-03
6.001219137730704097e+04 1.392313629744791115e+00 7.117787501548638110e-03
6.001219141211439273e+04 1.399741572193168082e+00 7.205652183350805783e-03
6.001219144692174450e+04 1.388424571951450082e+00 7.213913282566690281e-03
6.001219148172909627e+04 1.380971389645776704e+00 7.253776288803356204e-03
6.001219151653644803e+04 1.384688022966206633e+00 7.137630775993646787e-03
6.001219155134379980e+04 1.381797085622632482e+00 7.160823395625296600e-03
6.001219158615115157e+04 1.373307585577089096e+00 7.158352258794507296e-03
6.001219162095850334e+04 1.382362908405187163e+00 7.203102668354078100e-03
6.001219165576585510e+04 1.372338245958339309e+00 7.050886329314745744e-03
6.001219169057319959e+04 1.384182336120618917e+00 7.190706391984363205e-03
6.001219172538055136e+04 1.392469575869684562e+00 7.157767063338760227e-03
6.001219176018790313e+04 1.387673544662935576e+00 7.228901658408191065e-03
6.001219179499526217e+04 1.374022506198741223e+00 7.177975947204551406e-03
6.001219182980260666e+04 1.371444313602627529e+00 7.290800152463200977e-03
6.001219186460995843e+04 1.377489316880692982e+00 7.127582442085949807e-03
6.001219189941731020e+04 1.370732340860756349e+00 7.064547619119038169e-03
6.001219193422466196e+04 1.385221550411395386e+00 7.272439773420841594e-03
6.001219196903200645e+04 1.382790622167507699e+00 7.118673115354285860e-03
6.001219200383935822e+04 1.390471148755955344e+00 7.298338537863158226e-03
6.001219203864670999e+04 1.384734308951028003e+00 7.170440421381506224e-03
6.001219207345406176e+04 1.383953393295175749e+00 7.127271960917312861e-03
6.001219210826141352e+04 1.401889503064798648e+00 7.199449217663496728e-03
6.001219214306876529e+04 1.395143976571265210e+00 7.158864390462927642e-03
6.001219217787611706e+04 1.409779717656686859e+00 7.330203512801320917e-03
6.001219221268346882e+04 1.391684415803722707e+00 7.194092371932923717e-03
6.001219224749082059e+04 1.396513282055671601e+00 7.226961884142154950e-03
6.001219228229817236e+04 1.402512426991851857e+00 7.268883868357014187e-03
6.001219231710552413e+04 1.395586922638073935e+00 7.298287910390044257e-03
6.001219235191287589e+04 1.387377568043456355e+00 7.288613077016251225e-03
6.001219238672022766e+04 1.360703321389902243e+00 7.197298352129700809e-03
6.001219242152757943e+04 1.396193377927424040e+00 7.187928400361275061e-03
6.001219245633493119e+04 1.414236399615165896e+00 7.387994258649814398e-03
6.001219249114228296e+04 1.398050661658496008e+00 7.265438292442931781e-03
6.001219252594963473e+04 1.404598889558265729e+00 7.223257061595368851e-03
6.001219256075698650e+04 1.408615312753300541e+00 7.257911678094593200e-03
6.001219259556433826e+04 1.392209355613162725e+00 7.261558200882904483e-03
6.001219263037169003e+04 1.393352482223932487e+00 7.290847663430281671e-03
6.001219266517904180e+04 1.381987247173996902e+00 7.173300443411572726e-03
6.001219269998638629e+04 1.398543705760828981e+00 7.254809505939299220e-03
6.001219273479373805e+04 1.409215836846706704e+00 7.280852186677819887e-03
6.001219276960108982e+04 1.406620297410338116e+00 7.266302284125629798e-03
6.001219280440844159e+04 1.394645343571303098e+00 7.155661195505398121e-03
6.001219283921579336e+04 1.403922690736935097e+00 7.285855782843594572e-03
6.001219287402314512e+04 1.398049668372672194e+00 7.137696419649093051e-03
6.001219290883049689e+04 1.410736170033338066e+00 7.250272972639409431e-03
6.001219294363784138e+04 1.417744482190582245e+00 7.293522530939036859e-03
6.001219297844519315e+04 1.428754609211689175e+00 7.355818789879874260e-03
6.001219301325254492e+04 1.406693953246950013e+00 7.224172081995348937e-03
6.001219304805989668e+04 1.410311714211393452e+00 7.295391151234386154e-03
6.001219308286724845e+04 1.410112489884371545e+00 7.326011332827257402e-03
6.001219311767460022e+04 1.385706361666950936e+00 7.164285198717224371e-03
6.001219315248195198e+04 1.402849804774134679e+00 7.263471325668235945e-03
6.001219318728930375e+04 1.412003142011818202e+00 7.275406923596993911e-03
6.001219322209665552e+04 1.413011043933235067e+00 7.180515206502992819e-03
6.001219325690400728e+04 1.405309497460651480e+00 7.347895806614905198e-03
6.001219329171135905e+04 1.408329069527264110e+00 7.483250260225504658e-03
6.001219332651871082e+04 1.398757831284499931e+00 7.386699035278759123e-03
6.001219336132606259e+04 1.397501258300725802e+00 7.297384911913488807e-03
6.001219339613341435e+04 1.390064197664068191e+00 7.240077697468374866e-03
6.001219343094076612e+04 1.412293661352944873e+00 7.353710959506381747e-03
6.001219346574811789e+04 1.418385250695541444e+00 7.443349900625667072e-03
6.001219350055546965e+04 1.416648907977203331e+00 7.330560322784130008e-03
6.001219353536282142e+04 1.414917945585468351e+00 7.384640890690648447e-03
6.001219357017017319e+04 1.419762153881924949e+00 7.449412175856204472e-03
6.001219360497752496e+04 1.409487747022596160e+00 7.402206864052730990e-03
6.001219363978487672e+04 1.399749085575954677e+00 7.320293839577761766e-03
6.001219367459222849e+04 1.407631603708618062e+00 7.352141123695299200e-03
6.001219370939958026e+04 1.434983626559717340e+00 7.556509759616394407e-03
6.001219374420692475e+04 1.423254266227894860e+00 7.330432665381822997e-03
6.001219377901427652e+04 1.426172972335020939e+00 7.356022418866016779e-03
6.001219381382162828e+04 1.433600839692987128e+00 7.322060486509539279e-03
6.001219384862898005e+04 1.435801833237923431e+00 7.516965334624505640e-03
6.001219388343633182e+04 1.415523078690156700e+00 7.349964513367782809e-03
6.001219391824368358e+04 1.441828105287186190e+00 7.513285786540136596e-03
6.001219395305102807e+04 1.434357440774221448e+00 7.367532889708331735e-03
6.001219398785837984e+04 1.445943482474139286e+00 7.432464423913463965e-03
6.001219402266573161e+04 1.427864955470522501e+00 7.282237645324212034e-03
6.001219405747308338e+04 1.421345991946916909e+00 7.227805471964768823e-03
6.001219409228043514e+04 1.420293597582937162e+00 7.321855477256368483e-03
6.001219412708778691e+04 1.426440143587016429e+00 7.325546221327517565e-03
6.001219416189513868e+04 1.424001717475311235e+00 7.415132573970543463e-03
6.001219419670249044e+04 1.426739543442041569e+00 7.478874827517551817e-03
6.001219423150984221e+04 1.437661622173099785e+00 7.415024978768195926e-03
6.001219426631719398e+04 1.454276225387315158e+00 7.494074274949106759e-03
6.001219430112454575e+04 1.433525972204444221e+00 7.399908581803679199e-03
6.001219433593189751e+04 1.443770770963223482e+00 7.443575680279574877e-03
6.001219437073924928e+04 1.424986918699718830e+00 7.314716481133851263e-03
6.001219440554660105e+04 1.420188922764089368e+00 7.243667895158451345e-03
6.001219444035395281e+04 1.434818000828967710e+00 7.403178603261144006e-03
6.001219447516130458e+04 1.431424597970026857e+00 7.322711801496497620e-03
6.001219450996865635e+04 1.440996511827383308e+00 7.395919599346499444e-03
6.001219454477600812e+04 1.446286050008247059e+00 7.485538702530846779e-03
6.001219457958335988e+04 1.425710904654501787e+00 7.376999967726814884e-03
6.001219461439070437e+04 1.425841502754704226e+00 7.302378733402666716e-03
6.001219464919805614e+04 1.428117200217037475e+00 7.476112590551128000e-03
6.001219468400541518e+04 1.424475729679193670e+00 7.316129339609501320e-03
6.001219471881276695e+04 1.444202605852524135e+00 7.419629532276790854e-03
6.001219475362011144e+04 1.434327856481322661e+00 7.325894482492133382e-03
6.001219478842746321e+04 1.433284091858712861e+00 7.399564504686589363e-03
6.001219482323481498e+04 1.429550947385985982e+00 7.332799261354741756e-03
6.001219485804216674e+04 1.423418354418308107e+00 7.242264660489497290e-03
6.001219489284951123e+04 1.419583973701320501e+00 7.276321813640864410e-03
6.001219492765686300e+04 1.422375160489365964e+00 7.297282093187105155e-03
6.001219496246422204e+04 1.427755756116471098e+00 7.303672887286918186e-03
6.001219499727157381e+04 1.421690110685403852e+00 7.246818071294375274e-03
6.001219503207891830e+04 1.431131376553846923e+00 7.305154016940451980e-03
6.001219506688627007e+04 1.430004340794844619e+00 7.306183175289846822e-03
6.001219510169362184e+04 1.411171365713868031e+00 7.315651174122139722e-03
6.001219513650097360e+04 1.408531027134478641e+00 7.286588138243458440e-03
6.001219517130832537e+04 1.407421810953309427e+00 7.224268262048513800e-03
6.001219520611567714e+04 1.412285271629942773e+00 7.291931956527763874e-03
6.001219524092302890e+04 1.401699304707014537e+00 7.263008290874131689e-03
6.001219527573038067e+04 1.409552640613845220e+00 7.260827991863305110e-03
6.001219531053773244e+04 1.417042789473827558e+00 7.199724580380292664e-03
6.001219534534508421e+04 1.408438988321771168e+00 7.209295459509310056e-03
6.001219538015243597e+04 1.409280598285567843e+00 7.273166223305355289e-03
6.001219541495978774e+04 1.406885176120038050e+00 7.288675543662089841e-03
6.001219544976713951e+04 1.397594402327927643e+00 7.376039124789183360e-03
6.001219548457449127e+04 1.400083068574726530e+00 7.169192552638351326e-03
6.001219551938184304e+04 1.399716795182810447e+00 7.194102511592356114e-03
6.001219555418919481e+04 1.398132606525082977e+00 7.351184660845406366e-03
6.001219558899653930e+04 1.391782138024357129e+00 7.207137208390492107e-03
6.001219562380389107e+04 1.397206845173359024e+00 7.274124389331682213e-03
6.001219565861124283e+04 1.391549353246011478e+00 7.125402409989937264e-03
6.001219569341859460e+04 1.392524547501150067e+00 7.203462008739256600e-03
6.001219572822594637e+04 1.402720926607988083e+00 7.220202565352727524e-03
6.001219576303329814e+04 1.404133714452082904e+00 7.271293641097217701e-03
6.001219579784064990e+04 1.414709929119848830e+00 7.204135218751645670e-03
6.001219583264800167e+04 1.401515603556297895e+00 7.066199716233869527e-03
6.001219586745534616e+04 1.398731340335121143e+00 7.137687444684370254e-03
6.001219590226269793e+04 1.397864141352027190e+00 7.139269848027356841e-03
6.001219593707004969e+04 1.381076997494469882e+00 7.143395353367647076e-03
6.001219597187740146e+04 1.392459183840679016e+00 7.187992703074903671e-03
6.001219600668475323e+04 1.397095249585240007e+00 7.090441747783957430e-03
6.001219604149210500e+04 1.413698898782205005e+00 7.188932012914922912e-03
6.001219607629945676e+04 1.394935953015852270e+00 7.153613444095564648e-03
6.001219611110680853e+04 1.386530248364103102e+00 7.154810290749884401e-03
6.001219614591416030e+04 1.392013074200154632e+00 7.163717434053963780e-03
6.001219618072151206e+04 1.394830598236515895e+00 7.158057415341240355e-03
6.001219621552886383e+04 1.389601751744902192e+00 7.177395717398966229e-03
6.001219625033621560e+04 1.380836446059404032e+00 7.106931162171484066e-03
6.001219628514356737e+04 1.379202402360080182e+00 7.047275447095034152e-03
6.001219631995091913e+04 1.381732855711232277e+00 7.119660073635340758e-03
6.001219635475827090e+04 1.374328766275441538e+00 7.059770062283917541e-03
6.001219638956562267e+04 1.364405207858087499e+00 7.111779226878403581e-03
6.001219642437297443e+04 1.386009921248894106e+00 7.248570865993861009e-03
6.001219645918032620e+04 1.398399428955785284e+00 7.297773141558465057e-03
6.001219649398767797e+04 1.384608994315566166e+00 7.153812194380070044e-03
6.001219652879502974e+04 1.397653542751544631e+00 7.283431798344779107e-03
6.001219656360238150e+04 1.393756913866776470e+00 7.181707410485457105e-03
6.001219659840973327e+04 1.381493672299611397e+00 7.116303310014607773e-03
6.001219663321708504e+04 1.385937140264860590e+00 7.222632935655370554e-03
6.001219666802442953e+04 1.371086057267790537e+00 6.988508381487590695e-03
6.001219670283178129e+04 1.373438969439050528e+00 7.055316658579898793e-03
6.001219673763913306e+04 1.374548738913713652e+00 6.991541851177050272e-03
6.001219677244648483e+04 1.389777846823054164e+00 7.086723336697000643e-03
6.001219680725383660e+04 1.375359690908307231e+00 7.051451021304113234e-03
6.001219684206118836e+04 1.398271925627178947e+00 7.162589394402184111e-03
6.001219687686854013e+04 1.379543475987466961e+00 7.065353177649754193e-03
6.001219691167589190e+04 1.390736581315255682e+00 7.148104700512068234e-03
6.001219694648323639e+04 1.400095025666514781e+00 7.243450662512753227e-03
6.001219698129058816e+04 1.414216476860170157e+00 7.284157417115886407e-03
6.001219701609793992e+04 1.407749658720991226e+00 7.224133855475880009e-03
6.001219705090529169e+04 1.420595899100967285e+00 7.261162902479838081e-03
6.001219708571264346e+04 1.408654768627824572e+00 7.246834114524440887e-03
6.001219712051999522e+04 1.393262700869841719e+00 7.152025617148039492e-03
6.001219715532734699e+04 1.413048131570787014e+00 7.304170268267677624e-03
6.001219719013469876e+04 1.398645605543466841e+00 7.166695800566455846e-03
6.001219722494205052e+04 1.393853483667680804e+00 7.137390410318357817e-03
6.001219725974940229e+04 1.405859186164968300e+00 7.112603081840237172e-03
6.001219729455675406e+04 1.414479980995093644e+00 7.185220170738838841e-03
6.001219732936410583e+04 1.413785609727095105e+00 7.134435458376384327e-03
6.001219736417145759e+04 1.402135129773606215e+00 7.109881008301512442e-03
6.001219739897880936e+04 1.408620042963821817e+00 7.288899875464294534e-03
6.001219743378616113e+04 1.394459052782685005e+00 7.178195682960969090e-03
6.001219746859351289e+04 1.414285459658301658e+00 7.283407320116675777e-03
6.001219750340086466e+04 1.400484747495786886e+00 7.156682592796126570e-03
6.001219753820821643e+04 1.407218328334044255e+00 7.126508597460136200e-03
6.001219757301556820e+04 1.420016490033390921e+00 7.241088557827654419e-03
6.001219760782291996e+04 1.422902327702364023e+00 7.242948169735139927e-03
6.001219764263027173e+04 1.394003396091112679e+00 7.132339636241881789e-03
6.001219767743762350e+04 1.402928017102170966e+00 7.199045463296933206e-03
6.001219771224496799e+04 1.394389030483874192e+00 7.098351912308072109e-03
6.001219774705231976e+04 1.412517328981117037e+00 7.191213584664181771e-03
6.001219778185967152e+04 1.400774846701287712e+00 7.127450182595113093e-03
6.001219781666701601e+04 1.395163827709666959e+00 7.089808264696242750e-03
6.001219785147436778e+04 1.425505134873090718e+00 7.350041268792802118e-03
6.001219788628172682e+04 1.404928428915479310e+00 7.271499816230073826e-03
6.001219792108907131e+04 1.389870171328397186e+00 7.270139228136664189e-03
6.001219795589642308e+04 1.396297752226207667e+00 7.143405183735778569e-03
6.001219799070377485e+04 1.400144249389951190e+00 7.210600698596034488e-03
6.001219802551112662e+04 1.400866542874827259e+00 7.193974785973440526e-03
6.001219806031847838e+04 1.410016077673815316e+00 7.236433912856376875e-03
6.001219809512583015e+04 1.423608401302163928e+00 7.247458193640115252e-03
6.001219812993318192e+04 1.396046956091266722e+00 7.124166578227090693e-03
6.001219816474053368e+04 1.389115342454630309e+00 7.081510128282514013e-03
6.001219819954788545e+04 1.391011885389249469e+00 7.112445034019168784e-03
6.001219823435523722e+04 1.387463242207620517e+00 7.114509596361049716e-03
6.001219826916258899e+04 1.393288095209019639e+00 7.183210310538257204e-03
6.001219830396994075e+04 1.407238775941675124e+00 7.158867238432494416e-03
6.001219833877729252e+04 1.419506636186836923e+00 7.370242323942184648e-03
6.001219837358464429e+04 1.400531107011625975e+00 7.102078289851926698e-03
6.001219840839199605e+04 1.396157383778531713e+00 7.108125860590182310e-03
6.001219844319934782e+04 1.385258745960483262e+00 7.020700653581990990e-03
6.001219847800669959e+04 1.392635398976733052e+00 7.091861973935464046e-03
6.001219851281405136e+04 1.389912587862541127e+00 7.038066975614739110e-03
6.001219854762139585e+04 1.393100625385833569e+00 7.086749966553467298e-03
6.001219858242874761e+04 1.401730001658019420e+00 7.126186454513848065e-03
6.001219861723609938e+04 1.402540954389407846e+00 7.232836703029618328e-03
6.001219865204345115e+04 1.408342570588307252e+00 7.272031363607519075e-03
6.001219868685080291e+04 1.390778309487635589e+00 7.294534969764850107e-03
6.001219872165815468e+04 1.369736611889476707e+00 7.079118677923199911e-03
6.001219875646550645e+04 1.381159305714199981e+00 7.030915953969267725e-03
6.001219879127285822e+04 1.385928486225272982e+00 7.068026305246268189e-03
6.001219882608020271e+04 1.399927255984012575e+00 7.130964791062718855e-03
6.001219886088755447e+04 1.384725946438823518e+00 6.986375118314788919e-03
6.001219889569490624e+04 1.378797210900284620e+00 7.005026775270584843e-03
6.001219893050225801e+04 1.364402200343668659e+00 7.025212607810765557e-03
6.001219896530960978e+04 1.382992761401031556e+00 7.000957632537958136e-03
6.001219900011696154e+04 1.393900040001534446e+00 7.193909079098757993e-03
6.001219903492431331e+04 1.386754491666553957e+00 7.064407503546085015e-03
6.001219906973166508e+04 1.404141769909821535e+00 7.231415620576923768e-03
6.001219910453901684e+04 1.374291020360510540e+00 7.048666819017786189e-03
6.001219913934636861e+04 1.381061246760332928e+00 7.109067495495581361e-03
6.001219917415372038e+04 1.380333181691362210e+00 7.090114660302729820e-03
6.001219920896107215e+04 1.365144164611540534e+00 7.152407056695146356e-03
6.001219924376842391e+04 1.379536855262174733e+00 7.065412411722409719e-03
6.001219927857577568e+04 1.381089496814635664e+00 7.028696612362801167e-03
6.001219931338312745e+04 1.379463345646323225e+00 7.020324550964611270e-03
6.001219934819047921e+04 1.390485981993825781e+00 7.219535332939295072e-03
6.001219938299783098e+04 1.365275579454044763e+00 6.927539718186122471e-03
6.001219941780518275e+04 1.371813406022575510e+00 7.062657413055199382e-03
6.001219945261253451e+04 1.355863756883540772e+00 6.942481254747873316e-03
6.001219948741988628e+04 1.355518404249647535e+00 7.013303446617631144e-03
6.001219952222723805e+04 1.353881760608756091e+00 6.943970225265577723e-03
6.001219955703458982e+04 1.366202802792715776e+00 7.028099746658427252e-03
6.001219959184193431e+04 1.359401649771120990e+00 6.895145415691809193e-03
6.001219962664928607e+04 1.358678054133932944e+00 6.901264875012998526e-03
6.001219966145663784e+04 1.366765935022120848e+00 7.039485725805032235e-03
6.001219969626398961e+04 1.349957463463425267e+00 7.028247122719557226e-03
6.001219973107134138e+04 1.356447065030349508e+00 7.084615129179598278e-03
6.001219976587869314e+04 1.360466465141352055e+00 6.924944208071938737e-03
6.001219980068604491e+04 1.364863886920391289e+00 7.018581279548673571e-03
6.001219983549339668e+04 1.363682208479175983e+00 7.011352549940791032e-03
6.001219987030074117e+04 1.373212321232123445e+00 6.965557858375718420e-03
6.001219990510809293e+04 1.343544543342289010e+00 6.812851054759701090e-03
6.001219993991544470e+04 1.341980207720948615e+00 6.950091078602036593e-03
6.001219997472279647e+04 1.335621828739352202e+00 6.860833697020799794e-03
6.001220000953014824e+04 1.341714301176375024e+00 6.911340875889083676e-03
6.001220004433750000e+04 1.343825853642607537e+00 6.846296663644209878e-03
6.001220007914485177e+04 1.362099463337129279e+00 7.117980099209221881e-03
6.001220011395220354e+04 1.346292918016718021e+00 7.005809063418199506e-03
6.001220014875955530e+04 1.348825897692669251e+00 6.988449013995993477e-03
6.001220018356690707e+04 1.333095668801573375e+00 6.936925449408686516e-03
6.001220021837425884e+04 1.337896313273329474e+00 6.893510554546959830e-03
6.001220025318161061e+04 1.339813521778681737e+00 6.822297819581983613e-03
6.001220028798896237e+04 1.349972620622884145e+00 6.925739373210178240e-03
6.001220032279631414e+04 1.349876466116420648e+00 6.882399654815500416e-03
6.001220035760366591e+04 1.376219236037469207e+00 7.136842926672467072e-03
6.001220039241101767e+04 1.363945806158689322e+00 6.977980031792490462e-03
6.001220042721836944e+04 1.342208797176215107e+00 6.845129726152466426e-03
6.001220046202571393e+04 1.336680244315864963e+00 6.790541633276409375e-03
6.001220049683306570e+04 1.326606212514063410e+00 6.724495135388397146e-03
6.001220053164042474e+04 1.339470387383625338e+00 6.844170362151779166e-03
6.001220056644777651e+04 1.349387439023392643e+00 6.819249070146523456e-03
6.001220060125512100e+04 1.357254488897776890e+00 6.892699220935712828e-03
6.001220063606247277e+04 1.348191714035825051e+00 6.901677509264976702e-03
6.001220067086982453e+04 1.343887914326251209e+00 6.841587271212468818e-03
6.001220070567717630e+04 1.339221088546605820e+00 6.831973771906410184e-03
6.001220074048452079e+04 1.331309219227683638e+00 6.839283036652227081e-03
6.001220077529187256e+04 1.349305340480715598e+00 6.841928071665187398e-03
6.001220081009923160e+04 1.358881512774089861e+00 7.001789993804830546e-03
6.001220084490658337e+04 1.347874600840989645e+00 6.877434508029342530e-03
6.001220087971392786e+04 1.359845912895338182e+00 6.959645730896354271e-03
6.001220091452127963e+04 1.346239039773249768e+00 6.792720017354425543e-03
6.001220094932863140e+04 1.332952018992145993e+00 6.823774750184551097e-03
6.001220098413598316e+04 1.353339668081062985e+00 7.017748661947818475e-03
6.001220101894333493e+04 1.357738849270180737e+00 7.020915982897139515e-03
6.001220105375068670e+04 1.362454157724593218e+00 6.881119983110315155e-03
6.001220108855803846e+04 1.375203149067259822e+00 6.996027602529956632e-03
6.001220112336539023e+04 1.378372925258171344e+00 7.072071390462364784e-03
6.001220115817274200e+04 1.350881978171396547e+00 6.887303859103813264e-03
6.001220119298009377e+04 1.350610402675439747e+00 6.852406006685271382e-03
6.001220122778744553e+04 1.364682531562685597e+00 6.906404250173222084e-03
6.001220126259479730e+04 1.347574615722918479e+00 6.838977721257162058e-03
6.001220129740214907e+04 1.362335071190531988e+00 6.918505566175472965e-03
6.001220133220950083e+04 1.360612697382652003e+00 6.888456031026452507e-03
6.001220136701685260e+04 1.376508655645558132e+00 7.007129629716838531e-03
6.001220140182420437e+04 1.383991404195090924e+00 6.983710741589636666e-03
6.001220143663155613e+04 1.378706889140286718e+00 6.998058549475010340e-03
6.001220147143890790e+04 1.363256918502187665e+00 6.924618358384541233e-03
6.001220150624625967e+04 1.373195353111412942e+00 7.017497858320030646e-03
6.001220154105360416e+04 1.359003322438908201e+00 6.906430837625055982e-03
6.001220157586095593e+04 1.383397456887142551e+00 7.081423397379374082e-03
6.001220161066831497e+04 1.388204687705169249e+00 7.173296608637120750e-03
6.001220164547565946e+04 1.386979328977733683e+00 7.056939415513498529e-03
6.001220168028301123e+04 1.383899915119348734e+00 7.129981869219297747e-03
6.001220171509036300e+04 1.389569802072686988e+00 7.166198899388614291e-03
6.001220174989770749e+04 1.386037965927452875e+00 7.080332527952025792e-03
6.001220178470505925e+04 1.386046035246802699e+00 7.073472361202632827e-03
6.001220181951241102e+04 1.389816306098463183e+00 7.003715572893840641e-03
6.001220185431976279e+04 1.379635486703343572e+00 6.984726666105191099e-03
6.001220188912711455e+04 1.381095424322730691e+00 7.028523589770262203e-03
6.001220192393446632e+04 1.391625114065962565e+00 7.067754696745325374e-03
6.001220195874181809e+04 1.411227334879427975e+00 7.173254582646735114e-03
6.001220199354916986e+04 1.388679532771563530e+00 7.053716299440694268e-03
6.001220202835652162e+04 1.379269403046845310e+00 6.990813403170559673e-03
6.001220206316387339e+04 1.386359821080448640e+00 7.033867298731895194e-03
6.001220209797122516e+04 1.412312133449820761e+00 7.116260214627440073e-03
6.001220213277857692e+04 1.398146649896318428e+00 7.139741255727137179e-03
6.001220216758592869e+04 1.405509110163147390e+00 7.215690567018711796e-03
6.001220220239328046e+04 1.398963383821139272e+00 7.227098859837248652e-03
6.001220223720063223e+04 1.401420381129222070e+00 7.110260401651339116e-03
6.001220227200798399e+04 1.387562786812328364e+00 7.023390516221858677e-03
6.001220230681533576e+04 1.405945543226136962e+00 7.047456699684023947e-03
6.001220234162268753e+04 1.395806003942215323e+00 7.040412946890023220e-03
6.001220237643003929e+04 1.412665450876708473e+00 7.132284752596548469e-03
6.001220241123739106e+04 1.400227170149896727e+00 7.023785561536872828e-03
6.001220244604474283e+04 1.401900207604116932e+00 7.070574235482346773e-03
6.001220248085209460e+04 1.389992850864662621e+00 7.161268246854715636e-03
6.001220251565943909e+04 1.382166267115891412e+00 6.989744907697878658e-03
6.001220255046679085e+04 1.385084606745997871e+00 6.993759098577006367e-03
6.001220258527414262e+04 1.381575156446496866e+00 6.929500384314560106e-03
6.001220262008149439e+04 1.397076702336228493e+00 7.047836334277664608e-03
6.001220265488884615e+04 1.390537969138996965e+00 6.996265675322218061e-03
6.001220268969619792e+04 1.394653997897639552e+00 7.120077848126731002e-03
6.001220272450354969e+04 1.390404663276831654e+00 7.141887442762852832e-03
6.001220275931089418e+04 1.383810341837508062e+00 7.082620770372221285e-03
6.001220279411824595e+04 1.384964008140853187e+00 7.025404972174358227e-03
6.001220282892559771e+04 1.375032276662572439e+00 7.105963353897025263e-03
6.001220286373294948e+04 1.384150040970586915e+00 7.054546762473979868e-03
6.001220289854030125e+04 1.383529660459992261e+00 7.053427269047485813e-03
6.001220293334765302e+04 1.386812369419923696e+00 7.084390026647178693e-03
6.001220296815500478e+04 1.382539070722313079e+00 7.025730411715073488e-03
6.001220300296235655e+04 1.387803217423348778e+00 7.124750860898790630e-03
6.001220303776970832e+04 1.382976112732741125e+00 7.147773282025588273e-03
6.001220307257706008e+04 1.372959992602805990e+00 7.062774314833444866e-03
6.001220310738441185e+04 1.382408172769870935e+00 7.077285857822401653e-03
6.001220314219176362e+04 1.377387425635331564e+00 7.089024687106394544e-03
6.001220317699911539e+04 1.389626143316765594e+00 7.078140779485817165e-03
6.001220321180646715e+04 1.384021846731524175e+00 7.162242516714316387e-03
6.001220324661381892e+04 1.361012057292369182e+00 7.049282710318790363e-03
6.001220328142117069e+04 1.367003367003366998e+00 7.044261272257416710e-03
6.001220331622852245e+04 1.360339378940898847e+00 6.960615947433745031e-03
6.001220335103587422e+04 1.361624856811696427e+00 6.943434983862612972e-03
6.001220338584322599e+04 1.366727125170890567e+00 6.938904979100245403e-03
6.001220342065057775e+04 1.380115799763478535e+00 7.080299145456162707e-03
6.001220345545792952e+04 1.392522297479463100e+00 7.084282939195581455e-03
6.001220349026528129e+04 1.357968713657483839e+00 7.002112585120065687e-03
6.001220352507262578e+04 1.356025361358585979e+00 7.011664460239123639e-03
6.001220355987997755e+04 1.345898762666928095e+00 6.910015893145263731e-03
6.001220359468732931e+04 1.353779644772527879e+00 6.946049608171312069e-03
6.001220362949468108e+04 1.356085556571469120e+00 6.988216218659691267e-03
6.001220366430203285e+04 1.346886126918703797e+00 6.886463854283759838e-03
6.001220369910938462e+04 1.355762628873734554e+00 6.963081636475458580e-03
6.001220373391673638e+04 1.354292666970504433e+00 6.854759021611924255e-03
6.001220376872408087e+04 1.330712367227375070e+00 6.836109046223626425e-03
6.001220380353143264e+04 1.359372527406566444e+00 7.085418873100148181e-03
6.001220383833878441e+04 1.355703834845389810e+00 6.971532315327095934e-03
6.001220387314613617e+04 1.351726144166694787e+00 6.905662688875453120e-03
6.001220390795348794e+04 1.349206781025859447e+00 6.956066911887779161e-03
6.001220394276083971e+04 1.351573748295622712e+00 6.915814626117108843e-03
6.001220397756819148e+04 1.338490230497197730e+00 6.840052081030146246e-03
6.001220401237554324e+04 1.349772902096476379e+00 6.968404435745317524e-03
6.001220404718289501e+04 1.324768779880056924e+00 6.820758805931615397e-03
6.001220408199024678e+04 1.342615362459968598e+00 6.907706468766786241e-03
6.001220411679759854e+04 1.350336704703217761e+00 7.005381037482347716e-03
6.001220415160495031e+04 1.345087312874200469e+00 6.976365997863724806e-03
6.001220418641230208e+04 1.350364661659317456e+00 6.994122833759225041e-03
6.001220422121965385e+04 1.348041361982821762e+00 7.023138171976444320e-03
6.001220425602700561e+04 1.352386998406748031e+00 7.114548802479936720e-03
6.001220429083435738e+04 1.342965828129063066e+00 6.989194425504847291e-03
6.001220432564170915e+04 1.342640206181351825e+00 6.914033268319959118e-03
6.001220436044906091e+04 1.336811845478820260e+00 6.938061986209707356e-03
6.001220439525640541e+04 1.344909275082073474e+00 6.840331699137452634e-03
6.001220443006375717e+04 1.359220535183567113e+00 6.970521282101413765e-03
6.001220446487110894e+04 1.338677891410879672e+00 6.998326069890882170e-03
6.001220449967846071e+04 1.346666557355545413e+00 6.966719798252810764e-03
6.001220453448581247e+04 1.348066403359541976e+00 7.035575387528329380e-03
6.001220456929316424e+04 1.341111316226693884e+00 6.951312149602710717e-03
6.001220460410051601e+04 1.359060111845589613e+00 6.994300595800247849e-03
6.001220463890786777e+04 1.355936900242955101e+00 6.975628316708002916e-03
6.001220467371521227e+04 1.348570994759003661e+00 6.886680290204966019e-03
6.001220470852256403e+04 1.361691232896646175e+00 6.923185562507945708e-03
6.001220474332991580e+04 1.363766200866785017e+00 6.959026223624507901e-03
6.001220477813726757e+04 1.361233066626032384e+00 7.025320146652388846e-03
6.001220481294461933e+04 1.347393764035239361e+00 6.905913742066976946e-03
6.001220484775197110e+04 1.371133370442374488e+00 7.024206540311663319e-03
6.001220488255932287e+04 1.372962903162342263e+00 7.084618456339813151e-03
6.001220491736667464e+04 1.381626230839508640e+00 7.057109273586942809e-03
6.001220495217402640e+04 1.384551232434671819e+00 7.013798349506734225e-03
6.001220498698137817e+04 1.376689932632204183e+00 7.035663751531086654e-03
6.001220502178872994e+04 1.392184511542268854e+00 7.181989348526233649e-03
6.001220505659608170e+04 1.381456356561803211e+00 7.106212544360107110e-03
6.001220509140343347e+04 1.381107434238098008e+00 7.205486824812472324e-03
6.001220512621078524e+04 1.401276521437832878e+00 7.126674810191372701e-03
6.001220516101813701e+04 1.407521094615798107e+00 7.195166981328264544e-03
6.001220519582548877e+04 1.401505300614808158e+00 7.138952875888534069e-03
6.001220523063284054e+04 1.392543548879393134e+00 7.057313837281982416e-03
6.001220526544019231e+04 1.390324739000644572e+00 7.213468528574334265e-03
6.001220530024754407e+04 1.407694775636455509e+00 7.101591254257790149e-03
6.001220533505489584e+04 1.393433802724581394e+00 7.107663205526632347e-03
6.001220536986224761e+04 1.389700171411667462e+00 7.149517208002676913e-03
6.001220540466959937e+04 1.396833016698466157e+00 7.122525468460275989e-03
6.001220543947695114e+04 1.405086371707907844e+00 7.159743200941147065e-03
6.001220547428430291e+04 1.382111251151489251e+00 7.151779750562549214e-03
6.001220550909164740e+04 1.395614013728020630e+00 7.169337738841393901e-03
6.001220554389899917e+04 1.400767415687574902e+00 7.115989706110646164e-03
6.001220557870635093e+04 1.406201831658723256e+00 7.090683997752680358e-03
6.001220561351370270e+04 1.416899367411446509e+00 7.215235809144926807e-03
6.001220564832105447e+04 1.408696757065827754e+00 7.281149693803848355e-03
6.001220568312840624e+04 1.415288362477740813e+00 7.337970851580952539e-03
6.001220571793575800e+04 1.416983965469137186e+00 7.266766046620235474e-03
6.001220575274310977e+04 1.417834094883124951e+00 7.296353872907926710e-03
6.001220578755045426e+04 1.425431985104672838e+00 7.237294281590406393e-03
6.001220582235780603e+04 1.423710553731143413e+00 7.314044412290223243e-03
6.001220585716515779e+04 1.423173088471323178e+00 7.380134413686665652e-03
6.001220589197250956e+04 1.424836049730901166e+00 7.269064195083300636e-03
6.001220592677986133e+04 1.426992435884208543e+00 7.273453958211709668e-03
6.001220596158721310e+04 1.432499228944732472e+00 7.242175880731893667e-03
6.001220599639456486e+04 1.442130723335054876e+00 7.352099437155550435e-03
6.001220603120191663e+04 1.436921728113100594e+00 7.326354471359791676e-03
6.001220606600926840e+04 1.426210237109624579e+00 7.272266142839306675e-03
6.001220610081662016e+04 1.410144679881522034e+00 7.171863893985028042e-03
6.001220613562397193e+04 1.421950904831426277e+00 7.160457604180844524e-03
6.001220617043132370e+04 1.419100481593339236e+00 7.175855219466272493e-03
6.001220620523867547e+04 1.424647627921086013e+00 7.178047419531502320e-03
6.001220624004602723e+04 1.428082182461391847e+00 7.236927324390063192e-03
6.001220627485337900e+04 1.422554605305313968e+00 7.169959682298264816e-03
6.001220630966073077e+04 1.411988983946912191e+00 7.110791047139444244e-03
6.001220634446808253e+04 1.429043342006566020e+00 7.195333675276756324e-03
6.001220637927543430e+04 1.418945886628045772e+00 7.192760571437441068e-03
6.001220641408278607e+04 1.417599931968217097e+00 7.085464985163702004e-03
6.001220644889013784e+04 1.427741036292085708e+00 7.241190680752412553e-03
6.001220648369748960e+04 1.411201554666110525e+00 7.216710204957323127e-03
6.001220651850484137e+04 1.407540529767332682e+00 7.034628765719688412e-03
6.001220655331218586e+04 1.398139675897727363e+00 7.109284628847357436e-03
6.001220658811953763e+04 1.417444531761265392e+00 7.160318499432662478e-03
6.001220662292688939e+04 1.402847351820930122e+00 7.138743911162548535e-03
6.001220665773424116e+04 1.405326287062115265e+00 7.147826665097709899e-03
6.001220669254159293e+04 1.392889135002198575e+00 7.036672868144654147e-03
6.001220672734894470e+04 1.411491443548818614e+00 7.110855262497155216e-03
6.001220676215629646e+04 1.413971076352504186e+00 7.193519617621144981e-03
6.001220679696364823e+04 1.409750802212057064e+00 7.178785461416352202e-03
6.001220683177099272e+04 1.412606059612062426e+00 7.249304406187402974e-03
6.001220686657834449e+04 1.396308616657178758e+00 7.124019076655983308e-03
6.001220690138569626e+04 1.394134309543203720e+00 7.268318562415355781e-03
6.001220693619304802e+04 1.426562120978234649e+00 7.222862511545956668e-03
6.001220697100039979e+04 1.408036885982346442e+00 7.128867305447121258e-03
6.001220700580775156e+04 1.399867508134810645e+00 7.093310170032770222e-03
6.001220704061510332e+04 1.408850731057779360e+00 7.206303300788192805e-03
6.001220707542245509e+04 1.410972608741345224e+00 7.258436248087439535e-03
6.001220711022980686e+04 1.409918080548414610e+00 7.165609659053795780e-03
6.001220714503715863e+04 1.406715637991073686e+00 7.178470856515292882e-03
6.001220717984451039e+04 1.405218699956671591e+00 7.099590157461228325e-03
6.001220721465186216e+04 1.403910738079115594e+00 7.102409869607607777e-03
6.001220724945921393e+04 1.392127625221665665e+00 7.090861801122934870e-03
6.001220728426656569e+04 1.396602708926204972e+00 7.105980463553022812e-03
6.001220731907391746e+04 1.401434580980760458e+00 7.115809809420145342e-03
6.001220735388126923e+04 1.405215111728938870e+00 7.134563628337598981e-03
6.001220738868862099e+04 1.401516485226142139e+00 7.151390105233093597e-03
6.001220742349597276e+04 1.390856521092941556e+00 7.051708611212590370e-03
6.001220745830332453e+04 1.405168453397815043e+00 7.175342601624883944e-03
6.001220749311067630e+04 1.388692113826108798e+00 6.995893919633296154e-03
6.001220752791802806e+04 1.391096933878457786e+00 7.060885477948716446e-03
6.001220756272537983e+04 1.390158561792863345e+00 7.095845027958236351e-03
6.001220759753273160e+04 1.381843893099583109e+00 7.034994149931726899e-03
6.001220763234008336e+04 1.370241805539327729e+00 6.903706829120310508e-03
6.001220766714742786e+04 1.382582712803799740e+00 6.968951992062299636e-03
6.001220770195477962e+04 1.391841202079431739e+00 7.073918432040897201e-03
6.001220773676213139e+04 1.400367918903623776e+00 7.046638003641696353e-03
6.001220777156948316e+04 1.394049373543064130e+00 7.049009656989137750e-03
6.001220780637683492e+04 1.397819185381526497e+00 7.030112363072116462e-03
6.001220784118418669e+04 1.400167422546419793e+00 7.083383653642523307e-03
6.001220787599153846e+04 1.379030124146509717e+00 6.995185286321497012e-03
6.001220791079889023e+04 1.381899784814017762e+00 6.996926617170634577e-03
6.001220794560624199e+04 1.378717434326456548e+00 7.011940506333323719e-03
6.001220798041358648e+04 1.394758458669777212e+00 7.108034713024536169e-03
6.001220801522093825e+04 1.395572202235254577e+00 7.058604538401780197e-03
6.001220805002829002e+04 1.394543797590111156e+00 7.002030616153245846e-03
6.001220808483564178e+04 1.380408966130791892e+00 6.950846685145063188e-03
6.001220811964299355e+04 1.373522789881442385e+00 7.055220323172681392e-03
6.001220815445034532e+04 1.387595193329968168e+00 7.109364751293565515e-03
6.001220818925769709e+04 1.383876712328767189e+00 7.077271283732629835e-03
6.001220822406504885e+04 1.403856569356646045e+00 7.181596321978493506e-03
6.001220825887240062e+04 1.394636945821644547e+00 7.100809261513509225e-03
6.001220829367975239e+04 1.401778281364060019e+00 7.229159773700352676e-03
6.001220832848710415e+04 1.394836927419864203e+00 7.185824875755996745e-03
6.001220836329445592e+04 1.407946701181468141e+00 7.150885244094572733e-03
6.001220839810180769e+04 1.413566192073899996e+00 7.245930569449119188e-03
6.001220843290915946e+04 1.393136080232532548e+00 7.204107795813212596e-03
6.001220846771651122e+04 1.411759053081575788e+00 7.352968540158679595e-03
6.001220850252386299e+04 1.394949343237117390e+00 7.200692814512268253e-03
6.001220853733121476e+04 1.410495911532298363e+00 7.135544033023837746e-03
6.001220857213856652e+04 1.386222546749584117e+00 7.023543960229442114e-03
6.001220860694591829e+04 1.406216258857585721e+00 7.130555784176787100e-03
6.001220864175327006e+04 1.410454692377877794e+00 7.257048444230159920e-03
6.001220867656062183e+04 1.397293124896956007e+00 7.107696043973119569e-03
6.001220871136797359e+04 1.392352987211351145e+00 6.977701697667407568e-03
6.001220874617532536e+04 1.413909935707396093e+00 7.230606250898817880e-03
6.001220878098266985e+04 1.410008992325727517e+00 7.190952375797677286e-03
6.001220881579002162e+04 1.390428579024071798e+00 7.013428671238333516e-03
6.001220885059737338e+04 1.407169624761686055e+00 7.218340957317370514e-03
6.001220888540472515e+04 1.390635608675873325e+00 7.004883989811040365e-03
6.001220892021207692e+04 1.395711274320037498e+00 7.050679726539601719e-03
6.001220895501942869e+04 1.378586228288679605e+00 7.002465220148789207e-03
6.001220898982678045e+04 1.394729506848160216e+00 7.021428091902172201e-03
6.001220902463413222e+04 1.388908009778407893e+00 7.134358300751773678e-03
6.001220905944148399e+04 1.400185193434001940e+00 7.216011975003804729e-03
6.001220909424882848e+04 1.394398750990226032e+00 7.033741221940412701e-03
6.001220912905618025e+04 1.401862965381924342e+00 7.086195978392445180e-03
6.001220916386353201e+04 1.410114024914177255e+00 7.174807469440939306e-03
6.001220919867088378e+04 1.417112372839959944e+00 7.225958157436009749e-03
6.001220923347823555e+04 1.415532689890296680e+00 7.728557288660880403e-03
6.001220926828558731e+04 1.419280709041574662e+00 7.748789648507597300e-03
6.001220930309293908e+04 1.396837621106940430e+00 7.459156660158092027e-03
6.001220933790029085e+04 1.429669291849233748e+00 7.821081861977333821e-03
6.001220937270764261e+04 1.434242161140059979e+00 7.800404067294235654e-03
6.001220940751499438e+04 1.401127328430559871e+00 7.795805955224189947e-03
6.001220944232234615e+04 1.422243338075427355e+00 7.675766717813112434e-03
6.001220947712969792e+04 1.400979747333959580e+00 7.607044436012024534e-03
6.001220951193704968e+04 1.417438564668449752e+00 7.436017349753243355e-03
6.001220954674440145e+04 1.428391325243465237e+00 7.500435992761713723e-03
6.001220958155175322e+04 1.431856979562475374e+00 7.469122686997678277e-03
6.001220961635910498e+04 1.420392050606559708e+00 7.693364272942268024e-03
6.001220965116645675e+04 1.423408868554524309e+00 7.533909468268287085e-03
6.001220968597380852e+04 1.408500574543705364e+00 7.707014180395728616e-03
6.001220972078116029e+04 1.418661034563679646e+00 7.778552839494032659e-03
6.001220975558851205e+04 1.427551434804723574e+00 7.820676745947380618e-03
6.001220979039586382e+04 1.410899966047025167e+00 7.626825362477673148e-03
6.001220982520321559e+04 1.427788670803770588e+00 7.970624931619329362e-03
6.001220986001056008e+04 1.433560295324036282e+00 7.521738870144419227e-03
6.001220989481791185e+04 1.435258946651734702e+00 7.694936104570625039e-03
6.001220992962526361e+04 1.425132324961169150e+00 7.564693250773964900e-03
6.001220996443261538e+04 1.422534076540101333e+00 7.568080970792621237e-03
6.001220999923996715e+04 1.416234735304973125e+00 7.695205603183269058e-03
6.001221003404731891e+04 1.425701436958917379e+00 7.604816113135199479e-03
6.001221006885467068e+04 1.413969730375577383e+00 7.590149105264936552e-03
6.001221010366202245e+04 1.417234655623190509e+00 7.689634706396140246e-03
6.001221013846936694e+04 1.412661776059698671e+00 7.399373401269587758e-03
6.001221017327671871e+04 1.423386162812058098e+00 7.903468063309892350e-03
6.001221020808407047e+04 1.426067486275751195e+00 7.859298575987744284e-03
6.001221024289142224e+04 1.438813531273855029e+00 7.745394759554454119e-03
6.001221027769877401e+04 1.444931601061714810e+00 7.976720050056675462e-03
6.001221031250612577e+04 1.452429238332214156e+00 8.055260171192379567e-03
6.001221034731347754e+04 1.430665118112981915e+00 7.908335595733792869e-03
6.001221038212082931e+04 1.432555663689692116e+00 7.762118964232685159e-03
6.001221041692818108e+04 1.429459921978754045e+00 7.791038445276188447e-03
6.001221045173553284e+04 1.423229717545875905e+00 7.755304468864220209e-03
6.001221048654288461e+04 1.425421410962160573e+00 7.739863853420750339e-03
6.001221052135023638e+04 1.432924438019902658e+00 7.742839909558702285e-03
6.001221055615758814e+04 1.438667704626334753e+00 7.426560360573856816e-03
6.001221059096493991e+04 1.414487823898668006e+00 7.724916076587090910e-03
6.001221062577229168e+04 1.432207513004410959e+00 7.768371048354040867e-03
6.001221066057964345e+04 1.424717291591609314e+00 7.762333060487551332e-03
6.001221069538699521e+04 1.426718315481606991e+00 7.723679917395120595e-03
6.001221073019434698e+04 1.418479943626482775e+00 7.834661901977681489e-03
6.001221076500169875e+04 1.420004130757242855e+00 7.650543712807504962e-03
6.001221079980905051e+04 1.429255960651739210e+00 7.891213209775000542e-03
6.001221083461640228e+04 1.423326087740697687e+00 7.667403312477738715e-03
6.001221086942375405e+04 1.427761086795946044e+00 7.701816393440786244e-03
6.001221090423110581e+04 1.433738842597255703e+00 7.696927905818050884e-03
6.001221093903845031e+04 1.425700228577424955e+00 7.791423774700968752e-03
6.001221097384580207e+04 1.413564383521031198e+00 7.688629984321544188e-03
6.001221100865315384e+04 1.424712979652815070e+00 7.681988359676760435e-03
6.001221104346050561e+04 1.414240408904591018e+00 7.568175239733175921e-03
6.001221107826785737e+04 1.428427601170462857e+00 7.831818810677973475e-03
6.001221111307520914e+04 1.417385518117476373e+00 7.673520524995459946e-03
6.001221114788256091e+04 1.409127376907117535e+00 7.644645413113002400e-03
6.001221118268991268e+04 1.414340133225125529e+00 7.710313414533939182e-03
6.001221121749725717e+04 1.407549991012239765e+00 7.347278132784558144e-03
6.001221125230460893e+04 1.415546359617890770e+00 7.573295151239456575e-03
6.001221128711196070e+04 1.409022656518589933e+00 7.345806549427276108e-03
6.001221132191931247e+04 1.412867457969020135e+00 7.639115290492672593e-03
6.001221135672666423e+04 1.430061338943827032e+00 7.642155912007661533e-03
6.001221139153401600e+04 1.401503557597290062e+00 7.446511794372101360e-03
6.001221142634136777e+04 1.414564472652684257e+00 7.854500430474703129e-03
6.001221146114871954e+04 1.413621633551707113e+00 7.791225840102043200e-03
6.001221149595607130e+04 1.395528298411050860e+00 7.584514639913878496e-03
6.001221153076342307e+04 1.403236586662809371e+00 7.628357859332704494e-03
6.001221156557077484e+04 1.413043595379708695e+00 7.723388014855376779e-03
6.001221160037812660e+04 1.423979753932834047e+00 7.912716692383079883e-03
6.001221163518547837e+04 1.423223851552516406e+00 7.830903265669458824e-03
6.001221166999283014e+04 1.395113684431739554e+00 7.590538355260428686e-03
6.001221170480018191e+04 1.392379969439455190e+00 7.630476442814176571e-03
6.001221173960753367e+04 1.396708881289956405e+00 7.625268743233979719e-03
6.001221177441488544e+04 1.402012659580078591e+00 7.494436868316487442e-03
6.001221180922223721e+04 1.409562882978550480e+00 7.606275297843787843e-03
6.001221184402958897e+04 1.404262966726482542e+00 7.702567247011068291e-03
6.001221187883694074e+04 1.387255818583683853e+00 7.717156834234149831e-03
6.001221191364429251e+04 1.392298639335093124e+00 7.439211120046362001e-03
6.001221194845164428e+04 1.396250098810727591e+00 7.368946868361401364e-03
6.001221198325899604e+04 1.394101232956803660e+00 7.388450303567307108e-03
6.001221201806634781e+04 1.376517341529629235e+00 7.163756473746523204e-03
6.001221205287369958e+04 1.398800626427907368e+00 7.277570080251986179e-03
6.001221208768105134e+04 1.382379198750139482e+00 7.228850820447966716e-03
6.001221212248840311e+04 1.394860869788270508e+00 7.495750328372853891e-03
6.001221215729574760e+04 1.398861195283567893e+00 7.579944570506081530e-03
6.001221219210309937e+04 1.383666713102193579e+00 7.200397539434109234e-03
6.001221222691045114e+04 1.378468621254824722e+00 7.135739432421536396e-03
6.001221226171781018e+04 1.380760256460899615e+00 7.362738508796151660e-03
6.001221229652515467e+04 1.379373563452881202e+00 7.232632973736288773e-03
6.001221233133250644e+04 1.378904102487848560e+00 7.214230441363334197e-03
6.001221236613985820e+04 1.370375886382085184e+00 7.663561696002617676e-03
6.001221240094720270e+04 1.375321910933265723e+00 7.429904590760772094e-03
6.001221243575455446e+04 1.372001397249368537e+00 7.285807772039126252e-03
6.001221247056190623e+04 1.378723914575498588e+00 7.449429995429759054e-03
6.001221250536925800e+04 1.379072138978434170e+00 7.618664171327016628e-03
6.001221254017660976e+04 1.375112340503392927e+00 7.627936488966977242e-03
6.001221257498396153e+04 1.383844164074044647e+00 7.247694483731290105e-03
6.001221260979131330e+04 1.365829006966422732e+00 7.366494065869332898e-03
6.001221264459866507e+04 1.377914095538102845e+00 7.521643744012936929e-03
6.001221267940601683e+04 1.389868251147014844e+00 7.592349118959271226e-03
6.001221271421336860e+04 1.368340389046674765e+00 7.441463480210004297e-03
6.001221274902072037e+04 1.373088334766099816e+00 7.401408389576156002e-03
6.001221278382807213e+04 1.385681842934302521e+00 7.672225195617336964e-03
6.001221281863542390e+04 1.368079885524976946e+00 7.538828685257834873e-03
6.001221285344277567e+04 1.384373024094278426e+00 7.479890929376073819e-03
6.001221288825012743e+04 1.387016556069441631e+00 7.636687959669597771e-03
6.001221292305747920e+04 1.391022335385309505e+00 7.704005614737309549e-03
6.001221295786483097e+04 1.389570745850749134e+00 7.566620906847301709e-03
6.001221299267218274e+04 1.382671306080793361e+00 7.788909838144875662e-03
6.001221302747953450e+04 1.387595132406185705e+00 7.059121132405607110e-03
6.001221306228688627e+04 1.396384365442903785e+00 7.115403246147818453e-03
6.001221309709423804e+04 1.381358314840139601e+00 6.948125493403871020e-03
6.001221313190158980e+04 1.383009657900069689e+00 7.014271430373242126e-03
6.001221316670894157e+04 1.392396008294169318e+00 7.044453568628298960e-03
6.001221320151628606e+04 1.391073560024931544e+00 7.194794361952460207e-03
6.001221323632363783e+04 1.396614124384302213e+00 6.983026231975685873e-03
6.001221327113098960e+04 1.394860522250427115e+00 7.126838478839746423e-03
6.001221330593834136e+04 1.395590582818421632e+00 7.104815089708840618e-03
6.001221334074569313e+04 1.399857012656017252e+00 7.027817556991861059e-03
6.001221337555304490e+04 1.404131122348211136e+00 7.084659925931717679e-03
6.001221341036039667e+04 1.395745908160168636e+00 7.133968349677693131e-03
6.001221344516774843e+04 1.391957484788340915e+00 7.045194016470661055e-03
6.001221347997509292e+04 1.394612737104227618e+00 7.117200697018629188e-03
6.001221351478244469e+04 1.399584505494655406e+00 7.071273150454551910e-03
6.001221354958979646e+04 1.398011243755360011e+00 7.027098504068620029e-03
6.001221358439714822e+04 1.409362614957723858e+00 7.117154019723681557e-03
6.001221361920449999e+04 1.420067481925458841e+00 7.189525599709451799e-03
6.001221365401185176e+04 1.422526540868511269e+00 7.176987048570986766e-03
6.001221368881920353e+04 1.409374448142362457e+00 7.092760388740502499e-03
6.001221372362655529e+04 1.411940021633241393e+00 7.135520352952016802e-03
6.001221375843390706e+04 1.408414793706030066e+00 7.187920987158814314e-03
6.001221379324125883e+04 1.406802156553471406e+00 7.074104490502152245e-03
6.001221382804861059e+04 1.402046222933037267e+00 7.116180561241245046e-03
6.001221386285596236e+04 1.424686276049523581e+00 7.196895521989580928e-03
6.001221389766331413e+04 1.418787211066012910e+00 7.143937518543503652e-03
6.001221393247066590e+04 1.411486288803274647e+00 7.170862503119364816e-03
6.001221396727801766e+04 1.423785080275372206e+00 7.334367501671864263e-03
6.001221400208536943e+04 1.407864280125035394e+00 7.261613813722272819e-03
6.001221403689272120e+04 1.402992652850622690e+00 7.140456488008403539e-03
6.001221407170007296e+04 1.397175729075352812e+00 7.135068736951220153e-03
6.001221410650742473e+04 1.397129029297380809e+00 7.150404781881801453e-03
6.001221414131477650e+04 1.413370911424445264e+00 7.200247723476708994e-03
6.001221417612212826e+04 1.403994903869701938e+00 7.047054841098884630e-03
6.001221421092948003e+04 1.403274753209568404e+00 7.096111726115765170e-03
6.001221424573682452e+04 1.389313712977621629e+00 7.119300193127365943e-03
6.001221428054417629e+04 1.402356315639529782e+00 7.121183065946273295e-03
6.001221431535152806e+04 1.392168810806739820e+00 7.036517980521198902e-03
6.001221435015887982e+04 1.391378164403640483e+00 6.957501476406993332e-03
6.001221438496623159e+04 1.378939488053033680e+00 6.986427811544231037e-03
6.001221441977358336e+04 1.393653466736009650e+00 7.173293000873643896e-03
6.001221445458093513e+04 1.386612795939986542e+00 7.134715364976381390e-03
6.001221448938828689e+04 1.393565460601035033e+00 7.028902975252104834e-03
6.001221452419563866e+04 1.393039260112577393e+00 7.208490739661795044e-03
6.001221455900298315e+04 1.386672769452288456e+00 7.118742321584500300e-03
6.001221459381033492e+04 1.399576694463914084e+00 7.083259323558906834e-03
6.001221462861768669e+04 1.402395171790259853e+00 7.114870822983190846e-03
6.001221466342503845e+04 1.395663737327877740e+00 7.056072567439464378e-03
6.001221469823239022e+04 1.394750743090489964e+00 7.088909353435202988e-03
6.001221473303974926e+04 1.393994172875050674e+00 7.053578526640479074e-03
6.001221476784709375e+04 1.384800680529918893e+00 7.015872921887435568e-03
6.001221480265444552e+04 1.370706259268472005e+00 6.950221953479706130e-03
6.001221483746179729e+04 1.375297044889055575e+00 6.955120335049895346e-03
6.001221487226914905e+04 1.385977922383550665e+00 6.978567794308380978e-03
6.001221490707650082e+04 1.391894706836819706e+00 7.022101114143104034e-03
6.001221494188385259e+04 1.381251402269466855e+00 6.984685176841014947e-03
6.001221497669120436e+04 1.374171217115152333e+00 7.042863479931361914e-03
6.001221501149855612e+04 1.364843110578721319e+00 7.011517202438727336e-03
6.001221504630590789e+04 1.377023080507773889e+00 7.017882733213817378e-03
6.001221508111325966e+04 1.361260824101095501e+00 7.018257015652837501e-03
6.001221511592061142e+04 1.372405564964584768e+00 7.078197224830050892e-03
6.001221515072796319e+04 1.371960282526359043e+00 7.040491161312186115e-03
6.001221518553531496e+04 1.373685651212925629e+00 7.084468663244845345e-03
6.001221522034266673e+04 1.378327410475304271e+00 7.035732994240188713e-03
6.001221525515001849e+04 1.369309421407125082e+00 6.942529616482912697e-03
6.001221528995737026e+04 1.367037737265635045e+00 7.059829755832858211e-03
6.001221532476472203e+04 1.366783898461829461e+00 7.016232572989410977e-03
6.001221535957207379e+04 1.368309365519205567e+00 7.073130198273878608e-03
6.001221539437942556e+04 1.363485397976712976e+00 6.915011549378180522e-03
6.001221542918677005e+04 1.360419918879307355e+00 7.075541378159134510e-03
6.001221546399412182e+04 1.367558956670514414e+00 6.975705240706302560e-03
6.001221549880147359e+04 1.357103924171029430e+00 6.892963546820118914e-03
6.001221553360882535e+04 1.340589314984058644e+00 6.822599484133411683e-03
6.001221556841617712e+04 1.346566100904737384e+00 7.000868473331679775e-03
6.001221560322352889e+04 1.358008382734029240e+00 6.944410676957960861e-03
6.001221563803088065e+04 1.359359404648306180e+00 6.960306341556653058e-03
6.001221567283822515e+04 1.359442699546811628e+00 6.988841572942455609e-03
6.001221570764557691e+04 1.350251355954229293e+00 6.860425439121359791e-03
6.001221574245292868e+04 1.350369333835234498e+00 6.950418332439843756e-03
6.001221577726028045e+04 1.349271251127231119e+00 6.949422157599128430e-03
6.001221581206763221e+04 1.350953616415840219e+00 6.944649210160463472e-03
6.001221584687498398e+04 1.355118416121116276e+00 7.031289277925118278e-03
6.001221588168233575e+04 1.355561186884272074e+00 6.960314969775788750e-03
6.001221591648968752e+04 1.353766767335384813e+00 6.908042150656814803e-03
6.001221595129703928e+04 1.340682299180338877e+00 6.828490925541347116e-03
6.001221598610439105e+04 1.335958453978097094e+00 6.830155876069532103e-03
6.001221602091174282e+04 1.332058319296377302e+00 6.735430525604910006e-03
6.001221605571909458e+04 1.342091224508451752e+00 6.841884431306760606e-03
6.001221609052644635e+04 1.333276905035269966e+00 6.798733947168925269e-03
6.001221612533379812e+04 1.344019575598192517e+00 6.824131328797069206e-03
6.001221616014114989e+04 1.359767164187269950e+00 6.953867956750054910e-03
6.001221619494850165e+04 1.340589629136797578e+00 6.827159195870360908e-03
6.001221622975585342e+04 1.351166430303121002e+00 6.908601779010903852e-03
6.001221626456320519e+04 1.328769374751257226e+00 6.765886505657079178e-03
6.001221629937055695e+04 1.329624207859772422e+00 6.783465535187343902e-03
6.001221633417790872e+04 1.334633340456659933e+00 6.847517077802124999e-03
6.001221636898526049e+04 1.341678227458522388e+00 6.884584396323580741e-03
6.001221640379261225e+04 1.335255328265508856e+00 6.771590263448386444e-03
6.001221643859996402e+04 1.340527739260561013e+00 6.860397362566500110e-03
6.001221647340731579e+04 1.327663615134764941e+00 6.760233120625739472e-03
6.001221650821466028e+04 1.327772802935828000e+00 6.811766739877084427e-03
6.001221654302201205e+04 1.331045010096351122e+00 6.853276009769778028e-03
6.001221657782936381e+04 1.326246347331075714e+00 6.827493035663355532e-03
6.001221661263671558e+04 1.331809503983960141e+00 6.814500409863652811e-03
6.001221664744406735e+04 1.335373432236745872e+00 6.846167716023563582e-03
6.001221668225141912e+04 1.339725933679507985e+00 6.849805633683622545e-03
6.001221671705877088e+04 1.329307634251274628e+00 6.763720906123891173e-03
6.001221675186612265e+04 1.339279415539052165e+00 6.747324408297312483e-03
6.001221678667346714e+04 1.335716916319944936e+00 6.809700303975992075e-03
6.001221682148081891e+04 1.334346771088662509e+00 6.838254581541307504e-03
6.001221685628817067e+04 1.338539359539092866e+00 6.887405510421995558e-03
6.001221689109552244e+04 1.357065606735761154e+00 6.891984618309096068e-03
6.001221692590287421e+04 1.350227963629469841e+00 6.927778266717246267e-03
6.001221696071022598e+04 1.363256323518105662e+00 6.949974061310489060e-03
6.001221699551757774e+04 1.363528811549439501e+00 7.044928307674993770e-03
6.001221703032492951e+04 1.363750345995631497e+00 6.980653229592215757e-03
6.001221706513228128e+04 1.363106101270352477e+00 6.978918279125046614e-03
6.001221709993963304e+04 1.362061742006615228e+00 6.953433827337259648e-03
6.001221713474698481e+04 1.361549374665254719e+00 7.064008905674776587e-03
6.001221716955433658e+04 1.368640257855859410e+00 7.052639681449665229e-03
6.001221720436168835e+04 1.383791400260598214e+00 7.043865670847762606e-03
6.001221723916904011e+04 1.382994180024252229e+00 7.132000603868991588e-03
6.001221727397639188e+04 1.386638633887744110e+00 7.050344220458861291e-03
6.001221730878374365e+04 1.362285853166990357e+00 6.924854401295814539e-03
6.001221734359109541e+04 1.373306920377275642e+00 6.988135045321861201e-03
6.001221737839844718e+04 1.366656676916424340e+00 7.003523129257831215e-03
6.001221741320579895e+04 1.379337776320860742e+00 6.984449774499247934e-03
6.001221744801315072e+04 1.386833761548132982e+00 7.011761762162140726e-03
6.001221748282050248e+04 1.383900780342385950e+00 6.994179257160564218e-03
6.001221751762785425e+04 1.385253940503520687e+00 7.059857767476399384e-03
6.001221755243520602e+04 1.375764877853094204e+00 6.971027678185765658e-03
6.001221758724255778e+04 1.377958294881270307e+00 6.970918192924207418e-03
6.001221762204990955e+04 1.377531906288896657e+00 6.956825907421177076e-03
6.001221765685726132e+04 1.401019358963536243e+00 7.093417738692315080e-03
6.001221769166461308e+04 1.387836751736720053e+00 6.984756583291067307e-03
6.001221772647195758e+04 1.400108406601796807e+00 7.069527282294115096e-03
6.001221776127930934e+04 1.386487221689468363e+00 6.988613895001976467e-03
6.001221779608666839e+04 1.377848303513146577e+00 6.961864238267919183e-03
6.001221783089401288e+04 1.368082713684971141e+00 6.928961581216483770e-03
6.001221786570136464e+04 1.398421014836991771e+00 7.044549359553967972e-03
6.001221790050871641e+04 1.383891801078934503e+00 7.049898565459955524e-03
6.001221793531606818e+04 1.424893967463912947e+00 7.201501122575370770e-03
6.001221797012341995e+04 1.400554681656180023e+00 7.016695998138289779e-03
6.001221800493076444e+04 1.398387167164000022e+00 7.086209092240580189e-03
6.001221803973811620e+04 1.391308580627291791e+00 7.035288891939921012e-03
6.001221807454547525e+04 1.396730772933968856e+00 7.093547242973184501e-03
6.001221810935282701e+04 1.406659338331093245e+00 7.095488178266227790e-03
6.001221814416017151e+04 1.411487638971661074e+00 7.145805563074004822e-03
6.001221817896752327e+04 1.421759825996469662e+00 7.134699358945917683e-03
6.001221821377487504e+04 1.425826781669906618e+00 7.161123456601693228e-03
6.001221824858222681e+04 1.426090892856401338e+00 7.219864119771789157e-03
6.001221828338957857e+04 1.413215960289455841e+00 7.070110029608579587e-03
6.001221831819693034e+04 1.401069768656685532e+00 7.062732921002152532e-03
6.001221835300428211e+04 1.413551133095594103e+00 7.207780665912892105e-03
6.001221838781163387e+04 1.402360816506432295e+00 7.053852605435883931e-03
6.001221842261898564e+04 1.415450593140234137e+00 7.132344835991115406e-03
6.001221845742633741e+04 1.419505687153907791e+00 7.103993100765344272e-03
6.001221849223368918e+04 1.422166123265123705e+00 7.116326710132422559e-03
6.001221852704104094e+04 1.408171418095652383e+00 7.038340552020632031e-03
6.001221856184839271e+04 1.412826525905240160e+00 7.105978833661039280e-03
6.001221859665574448e+04 1.412989794926088116e+00 7.104446492408820688e-03
6.001221863146309624e+04 1.410920728085039988e+00 7.142015460160563989e-03
6.001221866627044801e+04 1.424181062289441746e+00 7.204343545866684524e-03
6.001221870107779978e+04 1.423395608419961267e+00 7.194675846356593518e-03
6.001221873588514427e+04 1.408807566894562102e+00 7.121385119242915063e-03
6.001221877069249604e+04 1.413298951756571942e+00 7.128155126364854079e-03
6.001221880549984780e+04 1.413446575161999341e+00 7.074631514416860299e-03
6.001221884030719957e+04 1.421283427784369335e+00 7.122810552167441363e-03
6.001221887511455134e+04 1.403068762663161273e+00 7.030215567089578670e-03
6.001221890992190310e+04 1.409108429730904222e+00 6.975997306292385826e-03
6.001221894472925487e+04 1.428273845125789476e+00 7.139725489515112017e-03
6.001221897953660664e+04 1.424747453336815850e+00 7.094215652763805752e-03
6.001221901434395113e+04 1.447312896989781716e+00 7.292679401674773132e-03
6.001221904915130290e+04 1.434389456012675090e+00 7.164189245271054829e-03
6.001221908395865466e+04 1.439929401707044754e+00 7.241486207411015549e-03
6.001221911876600643e+04 1.428843177978706747e+00 7.137123096017568454e-03
6.001221915357335820e+04 1.433535855091107702e+00 7.150673842082618664e-03
6.001221918838070997e+04 1.434018995223520276e+00 7.283766056647715710e-03
6.001221922318806173e+04 1.425112929479444235e+00 7.145066486123140270e-03
6.001221925799541350e+04 1.423177562900947324e+00 7.170209361930272515e-03
6.001221929280276527e+04 1.407519945981484444e+00 7.081906974158296356e-03
6.001221932761011703e+04 1.404115767635424339e+00 7.160973761359880688e-03
6.001221936241746880e+04 1.407987627116324303e+00 7.070056987763992037e-03
6.001221939722482057e+04 1.420624086484101323e+00 7.182437814935392455e-03
6.001221943203217234e+04 1.409427660025000195e+00 7.134735816009922516e-03
6.001221946683952410e+04 1.416478819034004966e+00 7.093282220291660146e-03
6.001221950164687587e+04 1.396133305642699884e+00 6.992312184001519410e-03
6.001221953645422764e+04 1.384145119812493663e+00 6.975292586342044486e-03
6.001221957126157940e+04 1.384631692556759219e+00 6.974169072748999214e-03
6.001221960606893117e+04 1.387018146824305687e+00 7.018507657987066960e-03
6.001221964087628294e+04 1.395653179820084633e+00 7.015629993017345224e-03
6.001221967568363470e+04 1.400257570435872623e+00 7.034979920250555678e-03
6.001221971049098647e+04 1.405014294718679224e+00 7.101557267743624675e-03
6.001221974529833824e+04 1.383005607425570105e+00 6.924943153861646758e-03
6.001221978010568273e+04 1.383701032356690508e+00 6.965824892451053831e-03
6.001221981491303450e+04 1.387721059455966133e+00 6.944040344711175684e-03
6.001221984972038626e+04 1.370915798504046990e+00 6.905318329166953810e-03
6.001221988452773803e+04 1.380170278996425193e+00 6.897519410442785187e-03
6.001221991933508980e+04 1.375705011214213291e+00 6.887492109482000122e-03
6.001221995414244157e+04 1.389686274941032140e+00 7.026867613759898816e-03
6.001221998894979333e+04 1.360484659994643408e+00 6.892882365189710418e-03
6.001222002375714510e+04 1.382994370200623324e+00 6.943307524627271438e-03
6.001222005856449687e+04 1.376916193879707651e+00 6.938111339756514000e-03
6.001222009337184136e+04 1.385688930252478190e+00 7.044004129753506094e-03
6.001222012817919313e+04 1.374621835631395728e+00 6.933088208094591483e-03
6.001222016298654489e+04 1.371876425722674320e+00 6.907850057069263479e-03
6.001222019779389666e+04 1.374428010105383180e+00 6.936769728162678339e-03
6.001222023260124843e+04 1.363775938423325895e+00 6.888468543574756409e-03
6.001222026740860019e+04 1.357014750858156038e+00 6.781425073649882847e-03
6.001222030221595196e+04 1.368145620649611871e+00 6.959372909457332487e-03
6.001222033702330373e+04 1.371859475241794746e+00 7.036437118717940413e-03
6.001222037183065549e+04 1.357189622997210909e+00 6.886682367326639465e-03
6.001222040663800726e+04 1.372096296954332217e+00 6.912761518338966273e-03
6.001222044144535903e+04 1.372499101597298266e+00 6.941197064476024858e-03
6.001222047625271080e+04 1.374417686319666876e+00 7.050577016669117188e-03
6.001222051106006256e+04 1.367930744649094033e+00 6.946671105127160198e-03
6.001222054586741433e+04 1.359918422729343268e+00 6.843020061186193270e-03
6.001222058067476610e+04 1.359341766638132887e+00 6.930758114445192443e-03
6.001222061548211786e+04 1.341318057656520235e+00 6.849970322439974391e-03
6.001222065028946963e+04 1.365315083352050651e+00 6.847146461112852897e-03
6.001222068509682140e+04 1.363522817111735730e+00 6.885055670369785025e-03
6.001222071990417317e+04 1.364180500159486220e+00 6.871884038689441386e-03
6.001222075471152493e+04 1.350359292003923350e+00 6.849170088740230353e-03
6.001222078951887670e+04 1.351545278782330994e+00 6.822114689302644260e-03
6.001222082432622119e+04 1.351688061918105532e+00 6.937115834875602453e-03
6.001222085913357296e+04 1.365457280517451855e+00 6.867472704120952849e-03
6.001222089394092473e+04 1.373069646373408670e+00 7.019058942056286172e-03
6.001222092874827649e+04 1.368375092084461064e+00 6.951275212873588363e-03
6.001222096355562826e+04 1.377396481268302164e+00 6.959348685798024021e-03
6.001222099836298003e+04 1.369128795145721389e+00 6.975871377948995693e-03
6.001222103317033179e+04 1.364776023115256365e+00 7.013986271697341540e-03
6.001222106797768356e+04 1.370553852340932854e+00 7.026511427217118494e-03
6.001222110278502805e+04 1.377200659124582893e+00 7.004654570237541129e-03
6.001222113759237982e+04 1.362041297257693628e+00 6.906066216641349592e-03
6.001222117239973159e+04 1.364221607543829817e+00 6.856484176649992740e-03
6.001222120720708335e+04 1.366132426435065605e+00 6.873350146563774431e-03
6.001222124201443512e+04 1.381059836253941908e+00 7.076481598114382592e-03
6.001222127682178689e+04 1.370638071302654248e+00 6.969724076831407614e-03
6.001222131162913865e+04 1.356541139624359182e+00 6.864012036898542446e-03
6.001222134643649042e+04 1.377319471700079845e+00 6.921130234124790032e-03
6.001222138124384219e+04 1.378954990172406969e+00 6.957572892402098808e-03
6.001222141605119396e+04 1.386581193651228894e+00 6.910101883811820694e-03
6.001222145085854572e+04 1.394189832206360835e+00 6.973432845504791942e-03
6.001222148566589749e+04 1.379266577801523397e+00 6.965060621615067928e-03
6.001222152047324926e+04 1.402060960550398194e+00 6.984075169613745970e-03
6.001222155528060102e+04 1.392212573477585646e+00 6.930316280128128760e-03
6.001222159008795279e+04 1.406549108001869275e+00 7.018598528055319113e-03
6.001222162489530456e+04 1.409886415918627067e+00 7.168394123389027102e-03
6.001222165970265632e+04 1.414601726593707198e+00 7.166460896746494266e-03
6.001222169451000809e+04 1.408748839630775240e+00 7.087989163749800446e-03
6.001222172931735986e+04 1.410839847478984499e+00 7.202105647198083632e-03
6.001222176412471163e+04 1.419107986025630597e+00 7.155064264729360003e-03
6.001222179893206339e+04 1.410847796924697528e+00 7.021514203435227398e-03
6.001222183373941516e+04 1.403931094196108287e+00 7.064006023216677123e-03
6.001222186854676693e+04 1.400088642116969595e+00 7.000698059844146642e-03
6.001222190335411869e+04 1.420437861257678458e+00 7.065474821112750249e-03
6.001222193816146319e+04 1.419283152938197734e+00 7.102325670265168499e-03
6.001222197296881495e+04 1.416994004548273622e+00 7.010738478282052717e-03
6.001222200777616672e+04 1.404428326326830900e+00 7.071163300388511909e-03
6.001222204258351849e+04 1.411875473854234286e+00 7.076116707193021507e-03
6.001222207739087025e+04 1.411437082555572209e+00 7.113042551366767323e-03
6.001222211219822202e+04 1.428485520559205968e+00 7.167299052320242128e-03
6.001222214700557379e+04 1.418934084053447453e+00 7.107414997581750979e-03
6.001222218181292556e+04 1.412297983284958258e+00 7.148956772336730742e-03
6.001222221662027005e+04 1.409251389253522335e+00 7.005822077230550171e-03
6.001222225142762181e+04 1.403402943122821211e+00 6.975612611106281856e-03
6.001222228623497358e+04 1.417790792966822755e+00 7.023296486116382444e-03
6.001222232104232535e+04 1.409645652607779187e+00 7.038940730753951748e-03
6.001222235584967711e+04 1.404431561607066836e+00 7.068230150322499239e-03
6.001222239065702888e+04 1.400772907304701942e+00 7.061874202922271103e-03
6.001222242546438065e+04 1.405369037114008623e+00 7.055034697659110128e-03
6.001222246027173242e+04 1.403386956040850064e+00 7.013781692841424172e-03
6.001222249507908418e+04 1.405312155848775113e+00 7.029404369045498535e-03
6.001222252988643595e+04 1.413974452204217691e+00 7.101587340465364585e-03
6.001222256469378772e+04 1.414496588409631883e+00 7.077934247263539640e-03
6.001222259950113948e+04 1.413936728009149935e+00 7.104187983119040692e-03
6.001222263430849125e+04 1.414544080777552670e+00 7.109023336293400150e-03
6.001222266911584302e+04 1.410027622826611982e+00 7.038787152195291434e-03
6.001222270392319479e+04 1.416474074318635923e+00 7.115290964652520866e-03
6.001222273873054655e+04 1.409681008135057922e+00 7.082218870877972534e-03
6.001222277353789832e+04 1.409520296320358357e+00 7.116654655405272624e-03
6.001222280834525009e+04 1.400113002369228310e+00 6.995003009189623526e-03
6.001222284315260185e+04 1.405660080177392857e+00 7.034337779668420852e-03
6.001222287795995362e+04 1.394311704260787765e+00 7.034573371472265836e-03
6.001222291276730539e+04 1.397997078845171881e+00 7.071485560555769954e-03
6.001222294757465716e+04 1.417443398706845992e+00 7.111896259640878605e-03
6.001222298238200892e+04 1.407186039273114142e+00 7.032965775808922709e-03
6.001222301718935341e+04 1.402936452432411052e+00 7.084278742494946879e-03
6.001222305199670518e+04 1.398229931441583584e+00 7.034644558089414579e-03
6.001222308680405695e+04 1.392166305812361005e+00 7.042868131714743150e-03
6.001222312161140871e+04 1.410004804442663850e+00 7.078744649328914083e-03
6.001222315641876048e+04 1.401600173377262948e+00 7.124143903479222308e-03
6.001222319122611225e+04 1.394212886321924971e+00 7.091710994115461159e-03
6.001222322603346402e+04 1.405113893498265210e+00 7.052302897754074082e-03
6.001222326084081578e+04 1.382316022962727153e+00 6.988484717907474456e-03
6.001222329564816027e+04 1.405336623630861759e+00 6.994431298532708709e-03
6.001222333045551204e+04 1.405463628582766855e+00 7.021718055880338261e-03
6.001222336526286381e+04 1.386852893141736098e+00 7.025849810586190861e-03
6.001222340007021558e+04 1.399351837260450315e+00 7.016860095703413708e-03
6.001222343487756734e+04 1.394454088536898562e+00 7.033847699551161112e-03
6.001222346968491911e+04 1.409718915079926527e+00 7.062686065898477958e-03
6.001222350449227088e+04 1.398365776070940036e+00 7.038474598960712050e-03
6.001222353929962264e+04 1.389981873525086398e+00 6.946832981639641975e-03
6.001222357410697441e+04 1.400787554664673085e+00 7.063492793630030825e-03
6.001222360891432618e+04 1.392749446340672659e+00 6.943284036422168320e-03
6.001222364372167794e+04 1.402668785939567453e+00 7.050313905586316765e-03
6.001222367852902971e+04 1.399703135052973169e+00 7.000917326350680585e-03
6.001222371333638148e+04 1.407539463607842434e+00 7.112324977657825953e-03
6.001222374814373325e+04 1.409105737665758973e+00 7.180894259643816162e-03
6.001222378295108501e+04 1.405702076994675309e+00 7.156439511483390914e-03
6.001222381775843678e+04 1.406150922064835163e+00 7.241022115594167655e-03
6.001222385256578855e+04 1.401687504646213167e+00 7.116748701729921564e-03
6.001222388737314031e+04 1.398219811042626937e+00 7.112392726575860608e-03
6.001222392218049208e+04 1.391797895847037836e+00 7.002336338751457938e-03
6.001222395698784385e+04 1.395193118916805641e+00 6.991713685898406742e-03
6.001222399179519562e+04 1.403496346741221812e+00 7.000345842862054288e-03
6.001222402660254738e+04 1.400978075854543370e+00 7.064123040545263604e-03
6.001222406140989915e+04 1.392491476986830623e+00 7.015244988076387543e-03
6.001222409621724364e+04 1.400149808394236084e+00 7.063650245456293622e-03
6.001222413102459541e+04 1.388219707575581552e+00 7.008561501812209799e-03
6.001222416583194718e+04 1.387368105202015922e+00 6.990504073931805805e-03
6.001222420063929894e+04 1.382919005613472363e+00 6.910069749254710812e-03
6.001222423544665071e+04 1.405553502251789766e+00 7.024254295395149054e-03
6.001222427025400248e+04 1.394512514513991386e+00 6.926541801349969489e-03
6.001222430506135424e+04 1.404318608530952028e+00 7.045771955437949395e-03
6.001222433986870601e+04 1.380159568355559641e+00 6.852056131100084380e-03
6.001222437467605050e+04 1.386952320964138563e+00 7.014250619181202490e-03
6.001222440948340227e+04 1.377166245038152326e+00 7.006428533334852285e-03
6.001222444429075404e+04 1.390948518982974891e+00 6.989546462709586919e-03
6.001222447909810580e+04 1.401039922712526753e+00 7.016700722922249688e-03
6.001222451390545757e+04 1.401856084786831769e+00 6.990579033503273310e-03
6.001222454871280934e+04 1.404915153458116572e+00 7.075660952667150137e-03
6.001222458352016110e+04 1.399820272198441629e+00 6.982523288757883952e-03
6.001222461832751287e+04 1.402590752242926175e+00 6.978681225272012449e-03
6.001222465313486464e+04 1.391321889319026894e+00 6.941937485225327387e-03
6.001222468794221641e+04 1.399592575514614357e+00 6.962966918934515408e-03
6.001222472274956817e+04 1.394528584141820682e+00 6.927118242930551881e-03
6.001222475755691994e+04 1.406825902088166380e+00 7.043572447936310120e-03
6.001222479236427171e+04 1.408764935871169355e+00 7.019537520682052334e-03
6.001222482717162347e+04 1.394160643732644367e+00 6.953354402756876593e-03
6.001222486197897524e+04 1.410370521700959889e+00 7.115537868838064765e-03
6.001222489678632701e+04 1.405534630041195499e+00 6.992908001549756787e-03
6.001222493159367878e+04 1.408548215303064177e+00 7.076024565852222920e-03
6.001222496640103054e+04 1.391591063779771043e+00 6.952811518305374028e-03
6.001222500120838231e+04 1.421384856090845750e+00 7.100213191847581408e-03
6.001222503601572680e+04 1.397308839589887164e+00 7.024896574130257317e-03
6.001222507082307857e+04 1.394249070906855126e+00 7.007565895307515079e-03
6.001222510563043761e+04 1.391263926523000460e+00 6.903889600650754688e-03
6.001222514043778938e+04 1.400966036860697539e+00 7.042067532170319041e-03
6.001222517524513387e+04 1.402285066844201067e+00 7.029651959494762764e-03
6.001222521005248564e+04 1.397076653458471318e+00 7.071045570152368655e-03
6.001222524485983740e+04 1.391700616781323951e+00 7.018557250549563656e-03
6.001222527966718917e+04 1.408206895604772857e+00 7.049563841416106938e-03
6.001222531447453366e+04 1.397786882002965969e+00 7.014612799126871377e-03
6.001222534928188543e+04 1.403070887725402560e+00 7.041271524717705906e-03
6.001222538408924447e+04 1.418938436041380147e+00 7.154985468037673713e-03
6.001222541889659624e+04 1.415390052905377782e+00 7.103447755695117306e-03
6.001222545370394073e+04 1.413467141025904761e+00 7.111560783250789157e-03
6.001222548851129250e+04 1.409863838865532903e+00 6.982673775237320524e-03
6.001222552331864426e+04 1.437590413383460497e+00 7.291306479814362723e-03
6.001222555812599603e+04 1.448755041870418703e+00 7.310229761249782514e-03
6.001222559293334780e+04 1.431461966369450778e+00 7.148726765642925141e-03
6.001222562774069957e+04 1.412080277254051497e+00 7.106897068992364813e-03
6.001222566254805133e+04 1.431124516815642567e+00 7.184955950875131052e-03
6.001222569735540310e+04 1.419884934951350264e+00 7.122451181800545233e-03
6.001222573216275487e+04 1.428066340520360189e+00 7.120542167385796734e-03
6.001222576697010663e+04 1.436842567582405472e+00 7.294250985471667330e-03
6.001222580177745840e+04 1.442088179082908761e+00 7.256284612306013182e-03
6.001222583658481017e+04 1.433872859617197681e+00 7.224072363213069649e-03
6.001222587139216193e+04 1.441078837600598517e+00 7.227838010884143731e-03
6.001222590619951370e+04 1.423635307380979764e+00 7.168971735253752524e-03
6.001222594100686547e+04 1.418759778615589218e+00 7.201637696845988347e-03
6.001222597581421724e+04 1.422530498507986518e+00 7.279180459651698326e-03
6.001222601062156900e+04 1.427729959556154782e+00 7.232001222222473116e-03
6.001222604542892077e+04 1.426711740981709831e+00 7.202071662421013869e-03
6.001222608023627254e+04 1.424792927858032687e+00 7.122616161119068624e-03
6.001222611504361703e+04 1.435949484372172957e+00 7.132351417330161196e-03
6.001222614985096880e+04 1.426669286880424714e+00 7.157299640452001108e-03
6.001222618465832056e+04 1.417013728954550800e+00 7.054075622374826951e-03
6.001222621946567961e+04 1.431044912999881236e+00 7.154365391990880063e-03
6.001222625427302410e+04 1.429607747360101877e+00 7.205511223861744627e-03
6.001222628908037586e+04 1.423953321619950030e+00 7.109296917446895556e-03
6.001222632388772763e+04 1.430208324831111932e+00 7.245111329453239254e-03
6.001222635869507940e+04 1.422897396747739407e+00 7.160822928652076959e-03
6.001222639350242389e+04 1.430086853750377918e+00 7.173699122623413554e-03
6.001222642830977566e+04 1.428190347072327615e+00 7.166273362140707960e-03
6.001222646311712742e+04 1.409995696441120216e+00 7.109628194109107041e-03
6.001222649792448647e+04 1.438196385779312081e+00 7.253427165787692393e-03
6.001222653273183823e+04 1.453222387792159287e+00 7.277749982564022356e-03
6.001222656753918272e+04 1.445553419068397627e+00 7.239177076443534947e-03
6.001222660234653449e+04 1.449645415394080317e+00 7.242720181040806712e-03
6.001222663715388626e+04 1.426401244371139576e+00 7.148089915856599592e-03
6.001222667196123803e+04 1.435870767412943838e+00 7.258428321390361301e-03
6.001222670676858979e+04 1.426897110895568810e+00 7.187484847476141407e-03
6.001222674157594156e+04 1.456698155249533500e+00 7.276416346858175822e-03
6.001222677638329333e+04 1.438564531667471780e+00 7.192846173192511683e-03
6.001222681119064509e+04 1.448670378929045821e+00 7.303800291932654315e-03
6.001222684599799686e+04 1.446998384916380553e+00 7.287902874104912332e-03
6.001222688080534863e+04 1.458291918762828043e+00 7.314767847256138308e-03
6.001222691561270040e+04 1.452427653218262282e+00 7.267124948298672032e-03
6.001222695042005216e+04 1.445145548926600521e+00 7.180045597483536955e-03
6.001222698522740393e+04 1.449239643924100873e+00 7.263743437960708087e-03
6.001222702003475570e+04 1.444717657949548650e+00 7.266025656972972292e-03
6.001222705484210746e+04 1.438871632416568902e+00 7.283088021233661592e-03
6.001222708964945923e+04 1.435917016498537091e+00 7.174626113147128739e-03
6.001222712445681100e+04 1.434157805305854128e+00 7.198930581633784624e-03
6.001222715926416276e+04 1.428942977250856616e+00 7.219242034980409908e-03
6.001222719407151453e+04 1.419876063213533435e+00 7.110399659858712695e-03
6.001222722887885902e+04 1.434837429971462575e+00 7.242041601000320968e-03
6.001222726368621079e+04 1.450664996827398134e+00 7.243395893106783535e-03
6.001222729849356983e+04 1.447110698027418207e+00 7.212643880019535027e-03
6.001222733330092160e+04 1.459663631941066075e+00 7.339572922621939721e-03
6.001222736810826609e+04 1.444223802569650328e+00 7.214652785263869772e-03
6.001222740291561786e+04 1.426220631888678980e+00 7.181023010823954500e-03
6.001222743772296963e+04 1.415446437645404565e+00 7.097461961233497534e-03
6.001222747253032139e+04 1.419681829214610946e+00 7.107813790977008002e-03
6.001222750733766588e+04 1.428190680618907082e+00 7.196958952537029983e-03
6.001222754214501765e+04 1.436778083307312048e+00 7.124123196939235320e-03
6.001222757695237669e+04 1.437427363353493526e+00 7.224166439102270784e-03
6.001222761175972846e+04 1.429092612863407386e+00 7.160806382517008115e-03
6.001222764656708023e+04 1.422570206943731819e+00 7.145575360712903487e-03
6.001222768137442472e+04 1.406869989146438016e+00 7.086021176006697571e-03
6.001222771618177649e+04 1.412700791341981787e+00 7.139356480638917035e-03
6.001222775098912825e+04 1.404583036621892767e+00 7.057558684487063617e-03
6.001222778579648002e+04 1.414724143901976650e+00 7.138840312271923193e-03
6.001222782060383179e+04 1.410442154305548312e+00 7.022708519376748976e-03
6.001222785541118355e+04 1.421970706645213411e+00 7.191713378832194532e-03
6.001222789021853532e+04 1.406218287337974049e+00 7.103327567870973760e-03
6.001222792502588709e+04 1.409316714552457439e+00 7.062807722958500296e-03
6.001222795983323886e+04 1.397463600244373660e+00 7.077942764589948907e-03
6.001222799464059062e+04 1.400237904797063226e+00 7.099074624724604869e-03
6.001222802944794239e+04 1.420616021992488376e+00 7.189124241840602961e-03
6.001222806425529416e+04 1.424070234962904413e+00 7.324043807451265271e-03
6.001222809906264592e+04 1.400207539219010311e+00 7.166215570561944997e-03
6.001222813386999769e+04 1.391280591105412245e+00 7.099606292515947721e-03
6.001222816867734946e+04 1.373376929220393672e+00 6.897516436195796734e-03
6.001222820348470123e+04 1.379309064812294316e+00 6.974233786094263289e-03
6.001222823829205299e+04 1.386625785588732951e+00 7.029223413549345184e-03
6.001222827309940476e+04 1.409373193984591488e+00 7.068757105281205794e-03
6.001222830790674925e+04 1.385826328223723980e+00 7.041553274986050298e-03
6.001222834271410102e+04 1.387819160304925248e+00 7.073080085234132071e-03
6.001222837752145279e+04 1.374811289162645389e+00 6.990207352106440376e-03
6.001222841232881183e+04 1.372082875361746224e+00 7.014061111384568489e-03
6.001222844713615632e+04 1.368374230548019543e+00 6.940358944982258013e-03
6.001222848194350809e+04 1.365726853265849305e+00 6.904401066443005726e-03
6.001222851675085985e+04 1.368550006949762698e+00 7.018028316298485607e-03
6.001222855155821162e+04 1.381505332239540751e+00 7.069557517616497158e-03
6.001222858636556339e+04 1.381128048738831993e+00 6.940965096576424270e-03
6.001222862117290788e+04 1.383159445397716736e+00 6.980678986674440645e-03
6.001222865598025965e+04 1.360498500438081626e+00 6.831954511798467647e-03
6.001222869078761869e+04 1.357389860656552871e+00 6.868901840512936334e-03
6.001222872559497046e+04 1.360352035807698368e+00 6.904394825057458447e-03
6.001222876040231495e+04 1.363321756794390716e+00 6.863471533206431593e-03
6.001222879520966671e+04 1.383392065883077393e+00 7.077759504949278878e-03
6.001222883001701848e+04 1.371097844601677274e+00 6.989623135312627786e-03
6.001222886482437025e+04 1.357321698975996638e+00 6.944061985400653073e-03
6.001222889963172202e+04 1.374316199671064442e+00 6.938113233494714108e-03
6.001222893443907378e+04 1.373214683955106930e+00 6.939650601288305069e-03
6.001222896924642555e+04 1.391142456331262878e+00 7.082950811627583901e-03
6.001222900405377732e+04 1.384549963793860083e+00 7.103668689661711902e-03
6.001222903886112908e+04 1.404984957877942753e+00 7.133547946361582480e-03
6.001222907366848085e+04 1.381816404844868451e+00 6.992808313538713752e-03
6.001222910847583262e+04 1.399088494099060664e+00 7.071858200624502565e-03
6.001222914328318438e+04 1.390118492712113074e+00 6.995794545198622851e-03
6.001222917809053615e+04 1.391437480494308376e+00 7.109614854371517322e-03
6.001222921289788792e+04 1.388956624193896427e+00 6.987428358242440442e-03
6.001222924770523969e+04 1.395617104965262811e+00 7.061279554928623185e-03
6.001222928251259145e+04 1.378360020731607571e+00 6.963621463230186548e-03
6.001222931731994322e+04 1.398370734199747778e+00 6.982113273083521802e-03
6.001222935212729499e+04 1.395880040245409681e+00 7.050632386262336605e-03
6.001222938693463948e+04 1.390397373734598929e+00 7.096997483214389363e-03
6.001222942174199125e+04 1.403361896679168774e+00 7.131104911509852061e-03
6.001222945654934301e+04 1.389682579986357247e+00 7.067384501800454827e-03
6.001222949135669478e+04 1.369298989909907949e+00 6.991667869438764060e-03
6.001222952616404655e+04 1.391696165131660390e+00 7.218273494905863563e-03
6.001222956097139831e+04 1.405355768751695322e+00 7.144994222670904283e-03
6.001222959577875008e+04 1.393746270339540017e+00 7.033548550595490785e-03
6.001222963058610185e+04 1.381777888097905693e+00 7.035553144613381979e-03
6.001222966539344634e+04 1.384512287758146831e+00 6.933725883187094596e-03
6.001222970020079811e+04 1.380795987792738932e+00 6.941493862024166427e-03
6.001222973500814987e+04 1.378119320253410773e+00 6.954766681550731897e-03
6.001222976981550164e+04 1.389201189513642243e+00 6.999579314418543849e-03
6.001222980462285341e+04 1.386501138339096162e+00 7.001417016297485293e-03
6.001222983943020517e+04 1.390176479001859366e+00 6.923274659727938173e-03
6.001222987423755694e+04 1.386212840938692015e+00 6.986152016209876137e-03
6.001222990904490871e+04 1.391762233070197530e+00 7.048445309590777898e-03
6.001222994385226048e+04 1.386976005987917482e+00 6.941087867408643475e-03
6.001222997865961224e+04 1.404374580365609582e+00 7.140550293252928733e-03
6.001223001346696401e+04 1.398598693141609450e+00 7.056623604662893255e-03
6.001223004827431578e+04 1.397573950211521643e+00 7.085374613475343628e-03
6.001223008308166754e+04 1.389426496820862944e+00 6.944838634943503210e-03
6.001223011788901931e+04 1.390136640555814873e+00 6.952304734233291650e-03
6.001223015269637108e+04 1.394966892881453813e+00 7.039603893608287373e-03
6.001223018750372285e+04 1.393267839045544854e+00 7.061412660786631559e-03
6.001223022231107461e+04 1.384552469684577236e+00 6.974987703105732691e-03
6.001223025711842638e+04 1.393580515625107763e+00 7.022998445874585431e-03
6.001223029192577815e+04 1.397280465076703004e+00 7.197924948407505817e-03
6.001223032673312991e+04 1.384527770161790849e+00 7.014392191239181111e-03
6.001223036154048168e+04 1.378561382690004278e+00 7.005426050166045290e-03
6.001223039634783345e+04 1.369942204440844469e+00 6.932899265575895656e-03
6.001223043115517794e+04 1.369672679054481979e+00 6.951815221089191303e-03
6.001223046596252971e+04 1.377233282982169182e+00 7.107956982909401783e-03
6.001223050076988147e+04 1.373464860476419247e+00 7.188122976726541574e-03
6.001223053557723324e+04 1.386831873742164989e+00 7.102809961092584716e-03
6.001223057038458501e+04 1.372426857042747139e+00 6.938581544413727729e-03
6.001223060519193677e+04 1.374178683488395114e+00 6.886455902860340837e-03
6.001223063999928854e+04 1.371861996729534683e+00 6.976460252805520741e-03
6.001223067480663303e+04 1.372689801888046901e+00 7.044808067946619311e-03
6.001223070961398480e+04 1.364461050277860243e+00 6.975021047173296171e-03
6.001223074442133657e+04 1.353120360065734884e+00 6.905883459171510523e-03
6.001223077922868833e+04 1.359768324389505345e+00 6.954867106075682086e-03
6.001223081403604010e+04 1.368470718616998649e+00 6.995314898041664342e-03
6.001223084884339187e+04 1.368606380426961033e+00 6.965871558401363559e-03
6.001223088365074364e+04 1.370880935085518004e+00 6.977010522587730537e-03
6.001223091845809540e+04 1.365421941302358277e+00 6.958027774391776707e-03
6.001223095326544717e+04 1.351023583360628777e+00 6.988400924751918784e-03
6.001223098807279894e+04 1.352274669193089585e+00 6.873982521909914427e-03
6.001223102288015070e+04 1.354452054794520688e+00 6.893929239156290287e-03
6.001223105768750247e+04 1.371483865284346404e+00 7.054066671318711887e-03
6.001223109249485424e+04 1.353092127413222601e+00 6.859815972286712957e-03
6.001223112730220600e+04 1.357372493237187561e+00 6.970602176180812348e-03
6.001223116210955777e+04 1.356277745642105126e+00 6.893006432087339999e-03
6.001223119691690954e+04 1.354648708824794934e+00 6.948499569237782253e-03
6.001223123172426131e+04 1.345676293446011140e+00 6.960576820864310989e-03
6.001223126653161307e+04 1.337403918017315174e+00 6.888748018937745562e-03
6.001223130133896484e+04 1.355569934725649572e+00 6.985285758106077846e-03
6.001223133614631661e+04 1.344635552708097093e+00 6.826850082157228695e-03
6.001223137095366837e+04 1.348405013597683944e+00 6.839428641683433646e-03
6.001223140576102014e+04 1.346392980342769441e+00 6.936331645604547694e-03
6.001223144056837191e+04 1.339054848857885505e+00 6.904888456141986680e-03
6.001223147537572368e+04 1.329201390805232030e+00 6.774126778454692306e-03
6.001223151018306817e+04 1.341127235742786139e+00 6.945477530032199802e-03
6.001223154499041993e+04 1.339218579234972673e+00 6.953248219549820579e-03
6.001223157979777170e+04 1.338483518586877752e+00 6.888406256529053771e-03
6.001223161460512347e+04 1.348365971760386639e+00 6.902747491794514710e-03
6.001223164941247524e+04 1.339733422301953913e+00 6.863158497198670535e-03
6.001223168421982700e+04 1.328153184782415952e+00 6.789150407334050043e-03
6.001223171902717877e+04 1.333973537324985026e+00 6.803955113236804034e-03
6.001223175383452326e+04 1.345696027719889720e+00 6.924279837086173145e-03
6.001223178864187503e+04 1.328264163444410784e+00 6.962399230632311184e-03
6.001223182344922679e+04 1.334321939544294011e+00 6.844208221871282694e-03
6.001223185825657856e+04 1.342928106825363566e+00 6.929199912978840567e-03
6.001223189306393033e+04 1.332592560215702937e+00 6.815439085076266737e-03
6.001223192787128210e+04 1.346419058730298435e+00 6.839470474296698542e-03
6.001223196267863386e+04 1.328375052557045910e+00 6.868772288387735986e-03
6.001223199748598563e+04 1.330806723193598717e+00 6.839555316552030882e-03
6.001223203229333740e+04 1.323262580841843894e+00 6.892055023405071514e-03
6.001223206710068916e+04 1.339343583613442856e+00 6.977118078333496842e-03
6.001223210190804093e+04 1.334604442664281798e+00 6.983761471947978750e-03
6.001223213671539270e+04 1.315108210815782774e+00 6.846437554912995251e-03
6.001223217152274447e+04 1.326356294770431044e+00 6.852477762609552811e-03
6.001223220633009623e+04 1.322605651001149685e+00 6.738392191063488981e-03
6.001223224113744800e+04 1.320138743590649311e+00 7.011196277289239234e-03
6.001223227594479977e+04 1.323437740207689117e+00 6.810476181922334171e-03
6.001223231075215153e+04 1.325952388116450331e+00 6.975387956460121601e-03
6.001223234555950330e+04 1.332740245109753197e+00 6.954214096130395539e-03
6.001223238036685507e+04 1.348411450227817054e+00 6.987429161353291701e-03
6.001223241517420684e+04 1.336969619401755738e+00 7.024972870043435721e-03
6.001223244998155860e+04 1.325871019811644791e+00 6.960871256274968680e-03
6.001223248478891037e+04 1.318978536576066007e+00 6.795845713723791016e-03
6.001223251959626214e+04 1.331700950380055426e+00 6.899335877996350466e-03
6.001223255440361390e+04 1.328509588868618696e+00 6.849331583974932816e-03
6.001223258921095839e+04 1.338389466170452957e+00 6.973323191867680619e-03
6.001223262401831016e+04 1.330624316430651932e+00 6.819297157747923437e-03
6.001223265882566193e+04 1.337775726456277958e+00 6.872930384805998882e-03
6.001223269363301370e+04 1.328525810161694132e+00 6.935969199348087678e-03
6.001223272844036546e+04 1.331973391120571337e+00 6.788185669185577142e-03
6.001223276324771723e+04 1.327747210592078009e+00 6.782526814958691336e-03
6.001223279805506172e+04 1.326328155771162143e+00 6.956319659799502231e-03
6.001223283286241349e+04 1.344123722959311928e+00 6.921557059699088611e-03
6.001223286766976526e+04 1.336442079616974699e+00 6.914966048191309271e-03
6.001223290247711702e+04 1.343019986779706798e+00 6.937046324371862367e-03
6.001223293728446879e+04 1.347358519972766233e+00 6.916336411157636942e-03
6.001223297209182056e+04 1.332433055248452014e+00 6.828818719184729519e-03
6.001223300689917232e+04 1.336125957152975996e+00 6.842535388540455302e-03
6.001223304170652409e+04 1.332303520808512332e+00 6.823666845663291930e-03
6.001223307651387586e+04 1.350968968553683869e+00 6.922734595690927840e-03
6.001223311132122763e+04 1.357103944956377539e+00 6.963045452356464958e-03
6.001223314612857939e+04 1.352833085638580624e+00 6.940914334190011019e-03
6.001223318093593116e+04 1.363165369711446306e+00 6.949049172970087583e-03
6.001223321574328293e+04 1.359340222904376283e+00 6.988469518845677984e-03
6.001223325055063469e+04 1.355890775167476248e+00 6.931997563101767977e-03
6.001223328535798646e+04 1.357223964863938592e+00 6.969226525269226792e-03
6.001223332016533823e+04 1.360643859013508594e+00 6.969052717843334140e-03
6.001223335497268999e+04 1.366647487191177346e+00 6.952625821187332147e-03
6.001223338978004176e+04 1.366857682602356405e+00 6.939388078962880832e-03
6.001223342458739353e+04 1.370012733446519526e+00 7.018693939992122661e-03
6.001223345939473802e+04 1.366610155961428319e+00 7.179971684643897401e-03
6.001223349420208979e+04 1.355743130738543245e+00 7.037055923476136232e-03
6.001223352900944883e+04 1.372437036566188651e+00 7.092582265789457337e-03
6.001223356381680060e+04 1.358625006348426423e+00 6.917108853921505492e-03
6.001223359862414509e+04 1.357228872316825763e+00 6.984156519717947542e-03
6.001223363343149686e+04 1.368347169479267711e+00 7.011677215842826265e-03
6.001223366823884862e+04 1.378884544424488157e+00 7.226476792069400426e-03
6.001223370304620039e+04 1.368600148362903779e+00 6.946497521013310014e-03
6.001223373785354488e+04 1.376511162051091475e+00 7.003561296145355795e-03
6.001223377266089665e+04 1.369413191770646465e+00 7.042212910050759528e-03
6.001223380746825569e+04 1.378209277533654520e+00 7.293355515772944817e-03
6.001223384227560018e+04 1.369526904791666944e+00 7.031707928537602598e-03
6.001223387708295195e+04 1.372491434165443058e+00 7.022407525208861252e-03
6.001223391189030372e+04 1.386033948916852276e+00 6.996853838488348125e-03
6.001223394669765548e+04 1.386819220711476452e+00 7.097024414284775276e-03
6.001223398150500725e+04 1.386004904547741390e+00 7.088543995299512179e-03
6.001223401631235902e+04 1.388200142581495822e+00 7.148052894969907436e-03
6.001223405111971078e+04 1.381683230077637381e+00 7.080543356050649807e-03
6.001223408592706255e+04 1.393872566259394041e+00 7.101971029470619846e-03
6.001223412073441432e+04 1.397074465529995813e+00 7.265788611192981229e-03
6.001223415554176609e+04 1.399418619089271010e+00 7.216588668789348897e-03
6.001223419034911785e+04 1.398119419343939462e+00 7.152268771387451131e-03
6.001223422515646962e+04 1.400085536536808561e+00 7.162770096678971847e-03
6.001223425996382139e+04 1.383767139868947060e+00 7.104267420484754701e-03
6.001223429477117315e+04 1.383766307075614765e+00 7.089770047195231677e-03
6.001223432957852492e+04 1.394231192741367087e+00 7.178433537908132656e-03
6.001223436438587669e+04 1.406366124351904112e+00 7.257058391502099227e-03
6.001223439919322846e+04 1.406659077973819061e+00 7.275030333952667641e-03
6.001223443400058022e+04 1.391692869362437968e+00 7.122135539257041723e-03
6.001223446880793199e+04 1.391800190438350793e+00 7.042418410037788387e-03
6.001223450361528376e+04 1.392764787246256519e+00 7.209256228209755604e-03
6.001223453842263552e+04 1.382304501980696321e+00 7.178933332386220299e-03
6.001223457322998729e+04 1.393064259014951567e+00 7.109059787110590285e-03
6.001223460803733906e+04 1.414642943182562007e+00 7.380665520921906968e-03
6.001223464284469082e+04 1.398568320661011555e+00 7.282093622844343708e-03
6.001223467765204259e+04 1.379176382360534303e+00 6.989934165646439004e-03
6.001223471245938708e+04 1.385943491589113785e+00 7.179681020620054532e-03
6.001223474726673885e+04 1.405575954183632126e+00 7.216727811308560302e-03
6.001223478207409062e+04 1.384380457929238473e+00 7.171155541417848292e-03
6.001223481688144238e+04 1.382604832098072611e+00 7.120084938170572961e-03
6.001223485168878688e+04 1.390593917552473524e+00 7.081738569842566978e-03
6.001223488649613864e+04 1.390494422560099919e+00 7.172106316200383726e-03
6.001223492130349769e+04 1.383747446661702130e+00 7.137212376736551227e-03
6.001223495611084945e+04 1.385930592502689684e+00 7.062772649950407010e-03
6.001223499091819394e+04 1.394552880677478290e+00 7.151969640598114693e-03
6.001223502572554571e+04 1.383017070505745849e+00 7.027168372929471461e-03
6.001223506053289748e+04 1.377008843176057207e+00 7.071200415012682781e-03
6.001223509534024925e+04 1.365394982773294519e+00 7.095458099664228926e-03
6.001223513014760101e+04 1.388728112806985271e+00 7.191663805362879733e-03
6.001223516495495278e+04 1.382099747485155516e+00 7.052361157870550012e-03
6.001223519976230455e+04 1.380039124934091976e+00 7.157442283318695732e-03
6.001223523456965631e+04 1.375665446508736789e+00 7.164502132532782168e-03
6.001223526937700808e+04 1.375909513837235698e+00 7.086706775871681914e-03
6.001223530418435985e+04 1.358945325581523145e+00 6.967026937188520661e-03
6.001223533899171161e+04 1.362525867106665345e+00 6.906349055155780112e-03
6.001223537379906338e+04 1.362523854698686199e+00 7.006260021009884202e-03
6.001223540860641515e+04 1.374825954538089423e+00 7.053250876355751479e-03
6.001223544341376692e+04 1.365698265673528811e+00 6.991721222845280644e-03
6.001223547822111868e+04 1.370153414712345530e+00 6.989999181263932028e-03
6.001223551302847045e+04 1.360639497710003143e+00 6.996835536771945328e-03
6.001223554783582222e+04 1.359594765631320534e+00 6.948335948035421795e-03
6.001223558264317398e+04 1.360650875329369347e+00 7.049748245318273286e-03
6.001223561745052575e+04 1.368659716703286566e+00 7.013266764019266894e-03
6.001223565225787752e+04 1.355201634466398852e+00 7.052399269053982213e-03
6.001223568706522201e+04 1.348449046345372437e+00 6.955095852646447918e-03
6.001223572187257378e+04 1.370012120569680691e+00 7.051268300308089453e-03
6.001223575667993282e+04 1.352783983337042972e+00 6.925717232710580477e-03
6.001223579148727731e+04 1.352231390171560577e+00 6.991895717807395695e-03
6.001223582629462908e+04 1.340508257780696821e+00 6.880888451298835910e-03
6.001223586110198084e+04 1.358829148658376784e+00 6.896880028979123986e-03
6.001223589590932534e+04 1.363475412371703666e+00 6.963190585297594423e-03
6.001223593071667710e+04 1.365882049520940944e+00 6.946824362241772917e-03
6.001223596552402887e+04 1.356092745050251569e+00 6.936403580108037835e-03
6.001223600033138064e+04 1.353397123706786331e+00 7.080886258508528597e-03
6.001223603513873240e+04 1.343474903262307674e+00 6.855016231311071226e-03
6.001223606994608417e+04 1.348485998749432202e+00 6.951146624709066656e-03
6.001223610475343594e+04 1.349941947117214269e+00 6.898859345672257552e-03
6.001223613956078771e+04 1.347047517058637789e+00 6.955705943985032030e-03
6.001223617436813947e+04 1.354295047682899211e+00 6.888001981465002518e-03
6.001223620917549124e+04 1.354001254307354962e+00 6.919093111761513530e-03
6.001223624398284301e+04 1.353204172876304012e+00 6.966994556695958220e-03
6.001223627879019477e+04 1.344458579146785571e+00 6.915559277126760718e-03
6.001223631359754654e+04 1.341568120565425515e+00 6.878684358963776599e-03
6.001223634840489831e+04 1.344959452257770360e+00 6.948948681973145421e-03
6.001223638321225008e+04 1.345346160363594779e+00 6.897268225045782158e-03
6.001223641801960184e+04 1.350019973623872271e+00 6.890552924227247127e-03
6.001223645282695361e+04 1.353213267899781025e+00 6.893521689073070849e-03
6.001223648763430538e+04 1.342687578559182304e+00 6.925371566450557077e-03
6.001223652244165714e+04 1.360641657054290965e+00 6.970333032163985448e-03
6.001223655724900891e+04 1.348642202614083629e+00 6.879630973991105077e-03
6.001223659205636068e+04 1.359244917581849066e+00 6.954592983635020549e-03
6.001223662686371244e+04 1.338344819692770749e+00 6.965131975492973131e-03
6.001223666167106421e+04 1.353105275763772264e+00 6.927797246518542854e-03
6.001223669647841598e+04 1.357902043234957556e+00 6.937939296037223987e-03
6.001223673128576775e+04 1.343700938683647150e+00 6.948459773932624296e-03
6.001223676609311224e+04 1.339720578048161581e+00 6.955814586329794012e-03
6.001223680090046400e+04 1.353914928542364393e+00 6.945495517231827995e-03
6.001223683570782305e+04 1.347187237037271501e+00 6.904238219973758001e-03
6.001223687051516754e+04 1.357836720347825210e+00 6.916198487462628559e-03
6.001223690532251931e+04 1.364194966063033032e+00 7.038166237383265168e-03
6.001223694012987107e+04 1.360844664580394880e+00 6.993677808229380351e-03
6.001223697493722284e+04 1.373754992844109735e+00 7.071129056907341469e-03
6.001223700974456733e+04 1.371639218344377964e+00 7.055142518703066967e-03
6.001223704455191910e+04 1.366532856704459675e+00 7.015604346816838206e-03
6.001223707935927087e+04 1.369541732057204753e+00 7.037881045496956200e-03
6.001223711416662991e+04 1.361245776608740687e+00 7.043305233982015759e-03
6.001223714897397440e+04 1.368326718905561457e+00 7.262010601768874481e-03
6.001223718378132617e+04 1.372890418603628371e+00 7.018470161033874347e-03
6.001223721858867793e+04 1.401708105430567342e+00 7.169495843426643318e-03
6.001223725339602970e+04 1.397788861778936020e+00 7.118581719034308350e-03
6.001223728820338147e+04 1.385519220746001201e+00 7.001448238948039700e-03
6.001223732301073323e+04 1.380904816564390014e+00 7.023824221874168904e-03
6.001223735781808500e+04 1.379674402054433591e+00 7.073215153082277641e-03
6.001223739262543677e+04 1.390490652909524671e+00 7.068009162374419563e-03
6.001223742743278854e+04 1.389334715732676084e+00 7.130641300209974130e-03
6.001223746224014030e+04 1.402241411697108253e+00 7.121780021879879283e-03
6.001223749704749207e+04 1.402725107429217521e+00 7.119663780474432511e-03
6.001223753185484384e+04 1.402815642211454605e+00 7.020744746234220020e-03
6.001223756666219560e+04 1.395123502450692277e+00 7.031717566352614808e-03
6.001223760146954737e+04 1.402430230042547077e+00 7.201196933034803051e-03
6.001223763627689914e+04 1.402265558382496780e+00 7.035585608513656580e-03
6.001223767108425091e+04 1.401640162768055253e+00 7.137964626342207380e-03
6.001223770589160267e+04 1.390106538208937925e+00 7.059506057104866956e-03
6.001223774069895444e+04 1.408135316737000542e+00 7.131749997730804820e-03
6.001223777550630621e+04 1.403692164342078330e+00 7.152636948619430814e-03
6.001223781031365070e+04 1.393176850319707505e+00 7.291183624205746679e-03
6.001223784512100247e+04 1.407424022933747354e+00 7.164519542716378184e-03
6.001223787992835423e+04 1.391464425044856013e+00 7.239409411927448350e-03
6.001223791473570600e+04 1.406828449151112270e+00 7.305134194441245676e-03
6.001223794954305777e+04 1.410953957517339097e+00 7.457746071272967035e-03
6.001223798435040953e+04 1.428691009929232036e+00 7.451482037664476296e-03
6.001223801915776130e+04 1.411134054132980875e+00 7.357705233474841865e-03
6.001223805396510579e+04 1.405144281738669232e+00 7.411130105772833349e-03
6.001223808877245756e+04 1.412538736194378641e+00 7.383337497475390108e-03
6.001223812357980933e+04 1.417677698112372653e+00 7.645560824083991180e-03
6.001223815838716109e+04 1.417348956273803973e+00 7.506374605104518261e-03
6.001223819319451286e+04 1.421062569855672031e+00 7.456806364695423017e-03
6.001223822800186463e+04 1.417151090437447136e+00 7.326253080358138998e-03
6.001223826280921639e+04 1.431791527855830859e+00 7.378724036767894852e-03
6.001223829761656816e+04 1.417225641762346333e+00 7.423236752374109786e-03
6.001223833242391993e+04 1.428376167585594825e+00 7.578886006694998678e-03
6.001223836723127170e+04 1.441017835001312974e+00 7.748465580722258862e-03
6.001223840203862346e+04 1.416747294663495360e+00 7.469561995775091286e-03
6.001223843684597523e+04 1.423309278206613682e+00 7.609355729594159332e-03
6.001223847165332700e+04 1.411553029779780699e+00 7.541937114068650652e-03
6.001223850646067876e+04 1.420407746690609541e+00 7.586116326634891396e-03
6.001223854126803053e+04 1.410615289755493551e+00 7.677647599392664959e-03
6.001223857607538230e+04 1.409644944990195992e+00 7.438068718564971350e-03
6.001223861088273406e+04 1.388204513993214428e+00 7.340281259320753822e-03
6.001223864569008583e+04 1.402107345592796372e+00 7.391493830097745597e-03
6.001223868049743760e+04 1.408288512600056386e+00 7.425133823113464968e-03
6.001223871530478937e+04 1.406753345132447652e+00 7.372409575631432184e-03
6.001223875011214113e+04 1.418452361115739579e+00 7.526848731111337315e-03
6.001223878491948562e+04 1.397101099266012669e+00 7.543621700492883671e-03
6.001223881972683739e+04 1.409473899965100196e+00 7.528096930925108447e-03
6.001223885453418916e+04 1.400895947190965662e+00 7.500191800297073205e-03
6.001223888934154093e+04 1.395085763044639826e+00 7.715964773209696426e-03
6.001223892414889269e+04 1.399148694822941241e+00 7.359775953658111505e-03
6.001223895895624446e+04 1.426548141113376689e+00 7.658326285465973798e-03
6.001223899376359623e+04 1.395068457879606649e+00 7.256594470861723635e-03
6.001223902857094799e+04 1.400422377191631540e+00 7.351574531728853265e-03
6.001223906337829249e+04 1.410880494786908246e+00 7.639066488473876711e-03
6.001223909818564425e+04 1.401878513871974263e+00 7.374924902781076173e-03
6.001223913299299602e+04 1.406774184640026348e+00 7.478072150358393809e-03
6.001223916780034779e+04 1.419279424877396334e+00 7.470755993758168567e-03
6.001223920260769955e+04 1.420624823296578798e+00 7.431604337401562926e-03
6.001223923741505132e+04 1.404734078066172565e+00 7.404914604810291547e-03
6.001223927222240309e+04 1.407616357154067410e+00 7.421832627196890513e-03
6.001223930702975485e+04 1.402387447237111839e+00 7.676058547818234712e-03
6.001223934183710662e+04 1.407371586725123302e+00 7.454619509674408583e-03
6.001223937664445839e+04 1.389543637910574558e+00 7.425340871612899803e-03
6.001223941145181016e+04 1.390175474748093665e+00 7.561647425542824402e-03
6.001223944625916192e+04 1.383732162185010273e+00 7.333524617364108739e-03
6.001223948106651369e+04 1.390955414012738922e+00 7.416010100574384548e-03
6.001223951587386546e+04 1.389406754525250420e+00 7.416694910325621892e-03
6.001223955068121722e+04 1.392572691642877336e+00 7.437222740683136629e-03
6.001223958548856899e+04 1.388375286423226163e+00 7.448205060030126112e-03
6.001223962029592076e+04 1.391302668728199077e+00 7.381478042461124371e-03
6.001223965510327253e+04 1.384834770966549833e+00 7.210827543885652176e-03
6.001223968991062429e+04 1.379294056550611547e+00 7.422049975990318953e-03
6.001223972471797606e+04 1.376893915887863251e+00 7.366436130574472753e-03
6.001223975952532783e+04 1.385066724356227352e+00 7.217522109826475692e-03
6.001223979433267959e+04 1.369584439771537321e+00 7.324642601920222998e-03
6.001223982914003136e+04 1.369856568929074259e+00 7.221393843702227436e-03
6.001223986394738313e+04 1.375663397034160074e+00 7.461749562693471838e-03
6.001223989875473490e+04 1.375103949169029338e+00 7.360940728135057301e-03
6.001223993356207939e+04 1.379270911353885465e+00 7.235952280308852007e-03
6.001223996836943115e+04 1.385118279332902658e+00 7.276396968590293987e-03
6.001224000317678292e+04 1.393314281334515847e+00 7.199554315164453065e-03
6.001224003798413469e+04 1.384657190578076014e+00 7.674248819111008889e-03
6.001224007279148645e+04 1.397668166393674749e+00 7.842561669491163526e-03
6.001224010759883822e+04 1.391136365234636019e+00 7.341623487701139268e-03
6.001224014240618999e+04 1.369928029782312207e+00 7.342528671671687962e-03
6.001224017721354176e+04 1.374552151393819255e+00 7.399977742822631821e-03
6.001224021202088625e+04 1.389666352717604303e+00 7.385887234467775758e-03
6.001224024682823801e+04 1.396785873121874300e+00 7.553453515419619214e-03
6.001224028163558978e+04 1.409670739081074542e+00 7.635826571503193799e-03
6.001224031644294155e+04 1.389756299860174238e+00 7.542640431231917124e-03
6.001224035125029332e+04 1.375765789360637648e+00 7.251022133403081313e-03
6.001224038605764508e+04 1.396154028786825041e+00 7.300072184912874407e-03
6.001224042086499685e+04 1.378568292222012159e+00 7.526007891412918663e-03
6.001224045567234862e+04 1.385816823934528763e+00 7.497999107261823538e-03
6.001224049047970038e+04 1.397346527631379010e+00 7.438633281020953086e-03
6.001224052528705215e+04 1.406829029323255487e+00 7.654992410314020827e-03
6.001224056009440392e+04 1.403636805850647429e+00 7.504413068432005431e-03
6.001224059490175568e+04 1.396599315292770260e+00 7.576581723997398259e-03
6.001224062970910745e+04 1.377504895845674593e+00 7.697262688094922041e-03
6.001224066451645922e+04 1.392471703452178744e+00 7.794135986114653254e-03
6.001224069932381099e+04 1.391098950518436128e+00 7.485236236115693984e-03
6.001224073413116275e+04 1.386412721985711416e+00 7.433707209325682991e-03
6.001224076893851452e+04 1.395827927829903281e+00 7.380030379231402454e-03
6.001224080374586629e+04 1.386556504652243671e+00 7.480481631512594584e-03
6.001224083855321805e+04 1.377433578199117825e+00 7.301700498719270252e-03
6.001224087336056982e+04 1.377968839588938454e+00 7.273052244098908090e-03
6.001224090816792159e+04 1.377870994077619260e+00 7.262896155237169062e-03
6.001224094297527336e+04 1.387288420269456202e+00 7.178835268007521288e-03
6.001224097778262512e+04 1.391027119332751472e+00 7.376194591905439572e-03
6.001224101258996961e+04 1.405810914980478277e+00 7.268779713173864968e-03
6.001224104739732138e+04 1.397786941790628124e+00 7.219746121692439955e-03
6.001224108220467315e+04 1.387827424884777283e+00 7.181561654518137106e-03
6.001224111701202492e+04 1.387368699489764046e+00 7.208960879210247509e-03
6.001224115181937668e+04 1.387050526968382158e+00 7.229919319429423466e-03
6.001224118662672845e+04 1.384683785954255342e+00 7.166090105509224581e-03
6.001224122143408022e+04 1.396583666866072715e+00 7.142528265078446591e-03
6.001224125624143198e+04 1.417431965624736723e+00 7.473178136378095041e-03
6.001224129104877647e+04 1.402088119649923303e+00 7.235734270205675285e-03
6.001224132585612824e+04 1.400346162301144393e+00 7.288457935063905567e-03
6.001224136066348001e+04 1.391037145430926714e+00 7.156219898624277542e-03
6.001224139547083178e+04 1.390465520154444024e+00 7.548939926216620064e-03
6.001224143027818354e+04 1.373096610534961126e+00 7.275768580349034620e-03
6.001224146508553531e+04 1.404798224160673348e+00 7.260267488312381785e-03
6.001224149989288708e+04 1.411826734436029129e+00 7.344836426901131185e-03
6.001224153470023884e+04 1.446216419460017777e+00 7.864797763108421699e-03
6.001224156950759061e+04 1.405297288309384829e+00 7.534283142089375981e-03
6.001224160431494238e+04 1.405740657990280917e+00 7.255508110231938083e-03
6.001224163912229415e+04 1.406391719203065271e+00 7.381335798384501892e-03
6.001224167392964591e+04 1.414145253836892602e+00 7.391154520552755888e-03
6.001224170873699768e+04 1.412996216925795467e+00 7.419088728508582350e-03
6.001224174354434945e+04 1.427967102789105436e+00 7.439365477086273132e-03
6.001224177835170121e+04 1.444452392373354543e+00 7.664730350585813659e-03
6.001224181315905298e+04 1.424889264932073907e+00 7.434947668228213125e-03
6.001224184796639747e+04 1.431435567584690149e+00 7.546848571706839953e-03
6.001224188277374924e+04 1.412367793554390349e+00 7.530209218426421429e-03
6.001224191758110101e+04 1.402778329468454821e+00 7.239769721236637319e-03
6.001224195238846005e+04 1.425217476378337844e+00 7.403317231375524179e-03
6.001224198719580454e+04 1.436531501506629782e+00 7.293791662526010605e-03
6.001224202200315631e+04 1.437084556798462920e+00 7.362473874779244289e-03
6.001224205681050807e+04 1.446627663251312867e+00 7.288349210208945259e-03
6.001224209161785984e+04 1.427424225293074667e+00 7.263806180243426343e-03
6.001224212642520433e+04 1.418270025911020360e+00 7.159426376601536399e-03
6.001224216123255610e+04 1.417364414777652515e+00 7.329343836570162418e-03
6.001224219603990787e+04 1.435688016232727904e+00 7.291846320999799923e-03
6.001224223084725963e+04 1.456081151741206892e+00 7.456908284695264698e-03
6.001224226565461140e+04 1.438719222670281628e+00 7.304598639149354790e-03
6.001224230046196317e+04 1.435215525150694393e+00 7.234825691905625092e-03
6.001224233526931494e+04 1.435433613791407215e+00 7.197485108022719236e-03
6.001224237007666670e+04 1.428371758342989351e+00 7.309374360256202900e-03
6.001224240488401847e+04 1.431792695820790273e+00 7.366920481015952656e-03
6.001224243969137024e+04 1.420617203796051831e+00 7.257408258084025419e-03
6.001224247449872200e+04 1.425211876142469247e+00 7.258681085250726951e-03
6.001224250930607377e+04 1.444568593367836939e+00 7.529816771513882234e-03
6.001224254411342554e+04 1.426808697172059492e+00 7.416684193990172660e-03
6.001224257892077731e+04 1.440778093553426009e+00 7.473029165525208080e-03
6.001224261372812907e+04 1.421668710197796281e+00 7.406271808403402240e-03
6.001224264853548084e+04 1.417377228203317907e+00 7.367670643533744297e-03
6.001224268334283261e+04 1.419536121343202950e+00 7.290843647253671643e-03
6.001224271815018437e+04 1.418459587128718447e+00 7.310183475431222648e-03
6.001224275295753614e+04 1.437298771979757639e+00 7.568807941330185987e-03
6.001224278776488791e+04 1.435162880953812170e+00 7.470299878476844777e-03
6.001224282257223967e+04 1.429643997443498904e+00 7.330196112747652121e-03
6.001224285737959144e+04 1.432670247321830681e+00 7.366556915697912260e-03
6.001224289218693593e+04 1.429479142524454183e+00 7.409328845619053694e-03
6.001224292699428770e+04 1.421058500480883113e+00 7.398862798700679352e-03
6.001224296180163947e+04 1.423659809255763076e+00 7.288316246572014954e-03
6.001224299660899123e+04 1.452107119456874873e+00 7.360502214419179130e-03
6.001224303141634300e+04 1.449042908235673499e+00 7.319181517471387045e-03
6.001224306622368749e+04 1.432431571056216102e+00 7.296406513939053713e-03
6.001224310103103926e+04 1.431775833886561378e+00 7.320152838106732361e-03
6.001224313583839103e+04 1.420513820706368557e+00 7.231187846006680540e-03
6.001224317064574279e+04 1.429188115940412285e+00 7.313470319320980115e-03
6.001224320545309456e+04 1.438331865573579282e+00 7.354937142475972620e-03
6.001224324026044633e+04 1.431937941155915883e+00 7.357734655812698740e-03
6.001224327506779809e+04 1.427915516296942577e+00 7.242797015410190088e-03
6.001224330987514986e+04 1.427828987022444762e+00 7.285767464146983285e-03
6.001224334468250163e+04 1.430373842835920506e+00 7.259081047712468218e-03
6.001224337948985340e+04 1.411346637885166011e+00 7.196197987231890518e-03
6.001224341429720516e+04 1.430940778567693750e+00 7.391746383754999386e-03
6.001224344910455693e+04 1.411372459465631612e+00 7.239081100744616283e-03
6.001224348391190870e+04 1.412127401031700424e+00 7.209871455726401569e-03
6.001224351871926046e+04 1.410651382994251968e+00 7.224956394912610685e-03
6.001224355352661223e+04 1.409351662333351740e+00 7.181368771904601475e-03
6.001224358833396400e+04 1.416544875633557465e+00 7.198206532394362499e-03
6.001224362314131577e+04 1.391613352916282853e+00 7.038189218814861446e-03
6.001224365794866753e+04 1.404215969115413021e+00 7.099321637954253243e-03
6.001224369275601930e+04 1.392475958852425810e+00 7.035815856017978674e-03
6.001224372756337107e+04 1.411881513270407895e+00 7.202549529150863682e-03
6.001224376237072283e+04 1.417601627883348092e+00 7.225640097463604215e-03
6.001224379717807460e+04 1.399675427998330335e+00 7.051134946475745569e-03
6.001224383198542637e+04 1.396449957938546094e+00 7.086598611746488044e-03
6.001224386679277814e+04 1.397702007678548686e+00 7.090083187713070410e-03
6.001224390160012990e+04 1.398913997976946044e+00 7.151950970105965845e-03
6.001224393640747439e+04 1.382521954036772138e+00 7.079458865490531085e-03
6.001224397121482616e+04 1.403135554490430703e+00 7.199572092438650053e-03
6.001224400602217793e+04 1.402950091885365014e+00 7.268391359640832654e-03
6.001224404082952969e+04 1.390089446081393509e+00 7.100101016163444002e-03
6.001224407563688146e+04 1.394022566583936529e+00 7.093159168969740899e-03
6.001224411044423323e+04 1.394711259370772893e+00 7.147416449041620046e-03
6.001224414525158500e+04 1.394979950787662570e+00 7.183528275428768123e-03
6.001224418005892949e+04 1.381984473927456936e+00 7.093397709073656111e-03
6.001224421486628125e+04 1.375125295363863298e+00 7.035613663126331213e-03
6.001224424967363302e+04 1.391997814646329434e+00 7.144402058424780856e-03
6.001224428448098479e+04 1.402778461092969886e+00 7.145118710421037751e-03
6.001224431928833656e+04 1.375933703252382179e+00 7.177096096423519339e-03
6.001224435409568832e+04 1.372617550778501894e+00 7.152603924540122844e-03
6.001224438890304009e+04 1.358791804194103170e+00 6.965331530483856448e-03
6.001224442371039186e+04 1.371154083219870312e+00 7.003411749752069641e-03
6.001224445851774362e+04 1.381934297673187650e+00 7.104434883193806900e-03
6.001224449332509539e+04 1.378562936316800158e+00 7.101668529736172679e-03
6.001224452813244716e+04 1.401190070839527069e+00 7.125616523876433100e-03
6.001224456293979893e+04 1.400352442623180149e+00 7.229097906987023113e-03
6.001224459774715069e+04 1.389695297083587855e+00 7.215612444448792594e-03
6.001224463255450246e+04 1.379083260887075557e+00 7.155853314109744505e-03
6.001224466736185423e+04 1.380217087713136559e+00 7.090287804450156467e-03
6.001224470216920599e+04 1.378790243684901329e+00 6.983461118458882295e-03
6.001224473697655776e+04 1.385533768456796100e+00 7.060703286402229828e-03
6.001224477178390953e+04 1.384468861000608397e+00 7.043897097402253282e-03
6.001224480659126129e+04 1.387244043777244196e+00 7.154017867808273520e-03
6.001224484139861306e+04 1.382136683635998287e+00 7.109326139780221265e-03
6.001224487620596483e+04 1.378474844513549513e+00 7.135272901740685389e-03
6.001224491101331660e+04 1.382760474090408032e+00 7.029249704953396440e-03
6.001224494582066836e+04 1.371384344007055667e+00 6.959957823406405682e-03
6.001224498062801285e+04 1.378006882423638002e+00 6.992574237741780788e-03
6.001224501543536462e+04 1.385295881160625964e+00 7.072160089170289286e-03
6.001224505024271639e+04 1.378678798461396848e+00 7.101641115439394705e-03
6.001224508505006816e+04 1.372644647949929242e+00 7.072293123698862247e-03
6.001224511985741992e+04 1.384862537171851482e+00 7.167076014444983927e-03
6.001224515466477169e+04 1.382395918571834192e+00 7.016771562741724519e-03
6.001224518947212346e+04 1.391829434429038503e+00 7.124074435147646420e-03
6.001224522427946795e+04 1.409675424951371658e+00 7.237193710677468535e-03
6.001224525908681971e+04 1.398411745412295737e+00 7.257383716095414800e-03
6.001224529389417148e+04 1.404474384033493450e+00 7.185311488550870547e-03
6.001224532870152325e+04 1.392127121804727974e+00 7.095079139951571828e-03
6.001224536350887502e+04 1.383726971574086306e+00 7.105477878412866551e-03
6.001224539831622678e+04 1.391731094973753580e+00 7.146883220549837649e-03
6.001224543312357855e+04 1.392512213965483969e+00 7.175744872821535926e-03
6.001224546793093032e+04 1.402247049787025857e+00 7.148978927544178026e-03
6.001224550273828208e+04 1.391268748681625089e+00 7.081135024634573581e-03
6.001224553754563385e+04 1.382204225674489084e+00 6.999936758083056404e-03
6.001224557235298562e+04 1.385147803608970829e+00 7.084875846127663621e-03
6.001224560716033739e+04 1.381996058519650683e+00 6.980993667300458387e-03
6.001224564196768915e+04 1.384258415096020434e+00 6.979067846085458028e-03
6.001224567677504092e+04 1.388646324863566539e+00 7.178788792502157831e-03
6.001224571158239269e+04 1.390953340706598373e+00 7.181084748878424455e-03
6.001224574638974445e+04 1.385789657931586039e+00 7.196977412973571374e-03
6.001224578119709622e+04 1.380285226055935510e+00 7.188905246937948162e-03
6.001224581600444799e+04 1.395787679914373580e+00 7.370436946787332737e-03
6.001224585081179248e+04 1.404910403941079355e+00 7.296561275331822465e-03
6.001224588561914425e+04 1.386514220340283821e+00 7.262176997502276486e-03
6.001224592042649601e+04 1.385099607701044455e+00 7.142712619533803445e-03
6.001224595523384778e+04 1.406710499673783588e+00 7.267453214393418924e-03
6.001224599004120682e+04 1.406261664145574297e+00 7.236447566126373229e-03
6.001224602484855131e+04 1.385601536900583852e+00 7.093786012248904510e-03
6.001224605965590308e+04 1.399929932735425986e+00 7.110223470700451423e-03
6.001224609446325485e+04 1.384902107337339094e+00 7.052113128082574539e-03
6.001224612927060662e+04 1.395512394911488929e+00 7.181687738945058755e-03
6.001224616407795838e+04 1.381893480018878462e+00 7.082735132978151653e-03
6.001224619888530287e+04 1.404738010906842138e+00 7.218217700456538120e-03
6.001224623369265464e+04 1.397580288270322102e+00 7.113724595871132907e-03
6.001224626850001368e+04 1.398615336054056746e+00 7.246585948079828886e-03
6.001224630330735818e+04 1.382891172181343720e+00 7.086101492607426236e-03
6.001224633811470994e+04 1.390973956177943505e+00 7.063965262622044945e-03
6.001224637292206171e+04 1.389302135642497715e+00 7.053635970618678253e-03
6.001224640772941348e+04 1.374733648691439214e+00 6.995328582620640410e-03
6.001224644253676524e+04 1.369623838250724646e+00 6.974719869995369033e-03
6.001224647734411701e+04 1.369069095781201950e+00 7.022485718880518667e-03
6.001224651215146878e+04 1.379845675007917105e+00 7.092334811960584323e-03
6.001224654695882055e+04 1.387128025741144466e+00 7.157721146969830105e-03
6.001224658176617231e+04 1.384303947708888760e+00 7.088828095724416384e-03
6.001224661657352408e+04 1.365614351643013480e+00 6.923199219435877128e-03
6.001224665138087585e+04 1.370786642074234063e+00 6.992689852790908052e-03
6.001224668618822761e+04 1.366816945437959063e+00 6.952604585577203296e-03
6.001224672099557938e+04 1.369845072314512135e+00 6.978908092155083724e-03
6.001224675580293115e+04 1.369686557774114410e+00 7.022726185762254505e-03
6.001224679061028291e+04 1.366762097891002226e+00 7.042240151456245940e-03
6.001224682541763468e+04 1.372454643855088197e+00 7.005019423499144089e-03
6.001224686022498645e+04 1.373823823189226356e+00 7.193462023083643797e-03
6.001224689503233822e+04 1.370475107584854690e+00 7.064153787735315444e-03
6.001224692983968998e+04 1.367295263715775144e+00 7.159665514414862222e-03
6.001224696464704175e+04 1.357053930602965863e+00 7.030148618276919198e-03
6.001224699945438624e+04 1.359162718546643944e+00 7.054780516507231161e-03
6.001224703426173801e+04 1.354481363984695541e+00 7.027113674604625396e-03
6.001224706906909705e+04 1.353397445827454471e+00 6.988401799724985874e-03
6.001224710387644882e+04 1.353213547278604656e+00 7.140130240488334716e-03
6.001224713868379331e+04 1.353389344561813923e+00 7.232115697826519557e-03
6.001224717349114508e+04 1.341248107265286871e+00 7.147348906469443326e-03
6.001224720829849684e+04 1.349307157726902906e+00 7.200313154487442656e-03
6.001224724310584861e+04 1.323498697784495581e+00 6.993204290259153778e-03
6.001224727791319310e+04 1.336605126566006829e+00 7.082038242571512925e-03
6.001224731272054487e+04 1.338061762841191493e+00 7.119511521918624880e-03
6.001224734752790391e+04 1.343064823307332123e+00 6.964837620359639291e-03
6.001224738233524840e+04 1.328892834355147379e+00 6.819306482811114678e-03
6.001224741714260017e+04 1.334194561916584254e+00 6.980913319458608053e-03
6.001224745194995194e+04 1.322496310939109465e+00 7.207479346831221871e-03
6.001224748675730370e+04 1.339199867691126089e+00 7.074237430552175222e-03
6.001224752156465547e+04 1.318952799286529975e+00 6.895939652607797898e-03
6.001224755637200724e+04 1.343526903442515907e+00 7.069226247779623711e-03
6.001224759117935901e+04 1.336023803490324902e+00 7.036795869530211057e-03
6.001224762598671077e+04 1.344776140449834401e+00 7.078735987079340201e-03
6.001224766079406254e+04 1.337139888078302974e+00 7.067075166105758408e-03
6.001224769560141431e+04 1.341930993281933437e+00 7.088295861144812242e-03
6.001224773040876607e+04 1.334769783970559454e+00 6.982066205445115227e-03
6.001224776521611784e+04 1.324432483588331211e+00 6.976140822596352611e-03
6.001224780002346961e+04 1.329915397678589573e+00 6.970010547000975339e-03
6.001224783483082138e+04 1.341504500498178931e+00 6.990217896106968969e-03
6.001224786963817314e+04 1.329733020214064254e+00 6.903889173030379814e-03
6.001224790444552491e+04 1.328264409991338324e+00 6.902150531283376793e-03
6.001224793925287668e+04 1.327217757237912910e+00 6.849981695340216607e-03
6.001224797406022844e+04 1.301639144358053723e+00 6.793737211259478874e-03
6.001224800886757293e+04 1.321179028939750477e+00 6.844335627111007223e-03
6.001224804367492470e+04 1.316999972069379687e+00 6.830253300917745254e-03
6.001224807848227647e+04 1.319227005870841518e+00 6.839805793854894164e-03
6.001224811328962824e+04 1.316674080325258567e+00 6.924273329792368648e-03
6.001224814809698000e+04 1.320953116357219015e+00 6.875985479075492207e-03
6.001224818290433177e+04 1.328662498501746336e+00 6.815124516687218713e-03
6.001224821771168354e+04 1.322696557644908566e+00 6.758871310815883944e-03
6.001224825251903530e+04 1.323476245783790306e+00 6.754901001092643124e-03
6.001224828732638707e+04 1.310291587814431447e+00 6.733821589283736468e-03
6.001224832213373156e+04 1.326731996607975583e+00 6.799527614844290586e-03
6.001224835694108333e+04 1.333972696264833280e+00 6.857156536750539516e-03
6.001224839174843510e+04 1.334167842820978223e+00 6.901910184189271290e-03
6.001224842655578686e+04 1.335645013339308518e+00 6.925649208840924456e-03
6.001224846136313863e+04 1.323634999061855000e+00 6.819462790840589289e-03
6.001224849617049040e+04 1.315292463954621738e+00 6.715422109943580686e-03
6.001224853097784217e+04 1.320597474643392166e+00 6.836505382695133928e-03
6.001224856578519393e+04 1.333204772910869806e+00 6.847935763332977863e-03
6.001224860059254570e+04 1.325421408116750355e+00 6.840473775136715791e-03
6.001224863539989747e+04 1.331718835728225470e+00 6.960253716533563832e-03
6.001224867020724923e+04 1.332514552371149907e+00 6.826642856679701957e-03
6.001224870501460100e+04 1.332049262554570568e+00 6.837313987437970177e-03
6.001224873982195277e+04 1.317400055207005316e+00 6.753628707243755983e-03
6.001224877462930453e+04 1.321132173519166786e+00 6.767090227022200428e-03
6.001224880943665630e+04 1.333408284123455134e+00 6.877832659769562290e-03
6.001224884424400807e+04 1.330485480684765465e+00 6.791770632841161344e-03
6.001224887905135984e+04 1.330652609700476718e+00 6.795499923995807802e-03
6.001224891385871160e+04 1.329181355596307679e+00 6.803934936397589006e-03
6.001224894866606337e+04 1.319310489179229773e+00 6.739642961542948243e-03
6.001224898347341514e+04 1.322638106477254993e+00 6.727737715102665578e-03
6.001224901828076690e+04 1.319713478050381861e+00 6.737948225837164622e-03
6.001224905308811140e+04 1.312297072310015578e+00 6.685597316024528315e-03
6.001224908789546316e+04 1.332903188207918310e+00 6.764333657243035147e-03
6.001224912270281493e+04 1.341325311249444097e+00 6.870015140617296602e-03
6.001224915751016670e+04 1.332524471670073707e+00 6.823257807113924413e-03
6.001224919231751846e+04 1.331552491423694473e+00 6.864751018087785275e-03
6.001224922712487023e+04 1.345431610613856410e+00 6.941776807085343198e-03
6.001224926193222200e+04 1.333011162859260468e+00 6.973198993671837417e-03
6.001224929673957377e+04 1.336919484756063481e+00 6.841172643947457388e-03
6.001224933154691826e+04 1.347859563105162195e+00 6.941585219671856342e-03
6.001224936635427002e+04 1.351775449883488855e+00 6.931950589188908690e-03
6.001224940116162179e+04 1.363052072299379747e+00 6.973655900143379584e-03
6.001224943596897356e+04 1.358690881848956256e+00 7.048748437540940624e-03
6.001224947077632532e+04 1.353727786668157407e+00 6.963142723286996558e-03
6.001224950558367709e+04 1.343630152281588552e+00 6.874601302715901106e-03
6.001224954039102886e+04 1.345934834058778451e+00 6.914520334151192348e-03
6.001224957519838063e+04 1.336900930431165424e+00 6.867444065197371265e-03
6.001224961000573239e+04 1.371600946867864490e+00 7.034338092033541601e-03
6.001224964481308416e+04 1.372892641185901708e+00 7.059241429721422462e-03
6.001224967962043593e+04 1.379877642481001088e+00 7.093679987033442262e-03
6.001224971442778769e+04 1.366455212633969518e+00 7.106873671649950597e-03
6.001224974923513946e+04 1.371748575297635941e+00 7.149628723822342227e-03
6.001224978404249123e+04 1.358684332411682849e+00 7.153647086439950641e-03
6.001224981884984300e+04 1.358314334147651348e+00 7.054077972771190599e-03
6.001224985365719476e+04 1.377683526118698376e+00 7.087331228012373405e-03
6.001224988846454653e+04 1.390237833984470539e+00 7.328396981435563069e-03
6.001224992327189830e+04 1.390313947993188082e+00 7.274097686531174126e-03
6.001224995807925006e+04 1.381157044979232085e+00 7.106824028197692746e-03
6.001224999288660183e+04 1.374974694625208160e+00 7.087486663476976097e-03
6.001225002769395360e+04 1.372031396893557131e+00 7.144875563383365318e-03
6.001225006250129809e+04 1.382167160417248519e+00 7.188346092278961354e-03
6.001225009730864986e+04 1.397812024059889247e+00 7.180195861654730533e-03
6.001225013211600162e+04 1.390137183170377932e+00 7.162031033743056219e-03
6.001225016692334611e+04 1.419673138675019208e+00 7.284127692145426526e-03
6.001225020173069788e+04 1.390202348866762527e+00 7.118420727298166439e-03
6.001225023653804965e+04 1.392948272187889192e+00 7.058668562174600855e-03
6.001225027134540869e+04 1.390640422365431172e+00 7.119717747821440422e-03
6.001225030615275318e+04 1.395418748471402015e+00 7.221478710599491500e-03
6.001225034096010495e+04 1.418237866009638637e+00 7.186911396937291883e-03
6.001225037576745672e+04 1.408263015354312975e+00 7.181998661411158683e-03
6.001225041057480848e+04 1.434999423741296187e+00 7.257142606187664581e-03
6.001225044538216025e+04 1.394703143270686674e+00 7.113674036692206083e-03
6.001225048018951202e+04 1.407430667342494335e+00 7.244140959605219546e-03
6.001225051499686379e+04 1.405278874840573788e+00 7.214433110314276941e-03
6.001225054980421555e+04 1.391642111277926031e+00 7.046967834653296466e-03
6.001225058461156732e+04 1.417726068327883615e+00 7.198393141949708043e-03
6.001225061941891909e+04 1.425412216481872774e+00 7.328668775684694416e-03
6.001225065422627085e+04 1.428882146512647999e+00 7.270665741141628044e-03
6.001225068903362262e+04 1.424565429439723863e+00 7.340994402737110146e-03
6.001225072384097439e+04 1.394186298269997737e+00 7.017373677963479987e-03
6.001225075864832615e+04 1.397024760943327504e+00 7.143968033648186340e-03
6.001225079345567792e+04 1.398726032775524430e+00 7.051383197368023444e-03
6.001225082826302969e+04 1.389667893593268699e+00 7.135815994422612177e-03
6.001225086307038146e+04 1.404785062081768343e+00 7.184068853224707951e-03
6.001225089787773322e+04 1.397344588182688474e+00 7.226854683548076218e-03
6.001225093268508499e+04 1.411167548283231987e+00 7.214736229566561312e-03
6.001225096749243676e+04 1.402737166481911268e+00 7.157719360885542691e-03
6.001225100229978125e+04 1.395440346236943130e+00 7.131810608058684713e-03
6.001225103710713302e+04 1.412093510850193967e+00 7.138934814302033346e-03
6.001225107191448478e+04 1.421011006485189743e+00 7.147694443397904773e-03
6.001225110672184383e+04 1.421139194379561044e+00 7.168467064159331041e-03
6.001225114152918832e+04 1.408928918732483826e+00 7.157142959542775115e-03
6.001225117633654008e+04 1.400469404861693246e+00 7.113562101195767401e-03
6.001225121114388457e+04 1.402977703107719298e+00 7.102668085389117134e-03
6.001225124595123634e+04 1.384384567938965249e+00 7.052495010225159899e-03
6.001225128075858811e+04 1.396217610736741221e+00 7.112406310677934704e-03
6.001225131556593988e+04 1.380844239426134212e+00 7.019740155590399946e-03
6.001225135037329164e+04 1.395298497710280472e+00 7.086464048422226950e-03
6.001225138518064341e+04 1.393892741215443820e+00 7.099984444839837865e-03
6.001225141998799518e+04 1.394625480515170768e+00 7.100542616607268334e-03
6.001225145479534694e+04 1.400118052276325686e+00 7.111015966156626969e-03
6.001225148960269871e+04 1.396483934857614795e+00 7.175114320482779001e-03
6.001225152441005048e+04 1.384325505567310710e+00 7.006795933676828250e-03
6.001225155921740225e+04 1.399344621804435196e+00 7.101488666827548459e-03
6.001225159402475401e+04 1.384399165542606891e+00 7.117169078270394085e-03
6.001225162883210578e+04 1.394141231246766699e+00 7.143884407027015909e-03
6.001225166363945755e+04 1.384080411871120297e+00 7.073251624541255535e-03
6.001225169844680931e+04 1.365651870529397183e+00 6.938354358677614395e-03
6.001225173325416108e+04 1.363450706179416771e+00 6.899589512741167475e-03
6.001225176806151285e+04 1.351998403479313993e+00 6.862550062156653335e-03
6.001225180286886462e+04 1.365258453542386619e+00 6.928797590764763925e-03
6.001225183767621638e+04 1.379926633084400001e+00 7.021947914061721016e-03
6.001225187248356815e+04 1.380287859912082471e+00 7.024808667397204782e-03
6.001225190729091992e+04 1.364040846904276849e+00 6.887943265741189140e-03
6.001225194209827168e+04 1.362874863148220816e+00 6.905198314244432971e-03
6.001225197690562345e+04 1.367537362939706735e+00 6.907793596123928612e-03
6.001225201171297522e+04 1.367892962488810316e+00 6.955576829694456141e-03
6.001225204652031971e+04 1.362387270935796035e+00 6.882296979174667116e-03
6.001225208132767148e+04 1.367151159966075058e+00 6.940565127083815795e-03
6.001225211613502324e+04 1.372099963218199381e+00 6.939282743761070703e-03
6.001225215094237501e+04 1.371944358491096860e+00 6.953592933984398261e-03
6.001225218574972678e+04 1.370194407278937820e+00 6.945173800815340921e-03
6.001225222055707854e+04 1.372679374478205760e+00 6.998576993223384890e-03
6.001225225536443031e+04 1.366366412362549854e+00 6.952478163065690074e-03
6.001225229017177480e+04 1.365499182672945011e+00 6.907265352567057252e-03
6.001225232497912657e+04 1.367100138383590346e+00 6.935393455341710284e-03
6.001225235978647834e+04 1.388044817269900921e+00 7.053491890798144724e-03
6.001225239459383010e+04 1.381431591209630438e+00 7.093041827160648585e-03
6.001225242940118187e+04 1.357873656825522302e+00 6.941986447791665543e-03
6.001225246420853364e+04 1.353562117862756820e+00 6.893128952199890219e-03
6.001225249901588541e+04 1.360606429257610772e+00 6.900058888290967404e-03
6.001225253382323717e+04 1.358510999154766585e+00 6.873243217700350169e-03
6.001225256863058894e+04 1.363889607167567020e+00 6.930954443044013390e-03
6.001225260343794071e+04 1.380747921086983521e+00 6.988205695207845222e-03
6.001225263824529247e+04 1.377110458318841157e+00 7.013700988861577140e-03
6.001225267305264424e+04 1.365338683214839532e+00 6.939000081459738116e-03
6.001225270785999601e+04 1.373215303540193499e+00 6.999763765948082729e-03
6.001225274266734777e+04 1.361252200150867564e+00 6.922520784702145859e-03
6.001225277747469954e+04 1.378377656884013147e+00 6.942988165155254687e-03
6.001225281228205131e+04 1.371551762743363767e+00 6.967611962700561920e-03
6.001225284708940308e+04 1.371520819728644369e+00 6.987204598039279888e-03
6.001225288189675484e+04 1.370184049079754773e+00 6.959986829205927483e-03
6.001225291670410661e+04 1.362975656948767211e+00 6.911167210481802305e-03
6.001225295151145838e+04 1.348029337494837332e+00 6.776789278140700652e-03
6.001225298631880287e+04 1.361493010641689372e+00 6.968189913432489002e-03
6.001225302112615464e+04 1.358263898564860073e+00 6.921475859419547530e-03
6.001225305593350640e+04 1.356224163933374305e+00 6.996001424099998998e-03
6.001225309074085817e+04 1.369990748166779237e+00 6.990907675907269588e-03
6.001225312554820994e+04 1.379904095506177431e+00 7.052633219145837754e-03
6.001225316035556170e+04 1.380927032945368005e+00 7.073193476104246494e-03
6.001225319516291347e+04 1.370469890275821667e+00 7.025193638161191315e-03
6.001225322997026524e+04 1.365264706374015979e+00 7.036832726709013955e-03
6.001225326477760973e+04 1.357514468896205084e+00 6.951629660083394162e-03
6.001225329958496150e+04 1.372349757202434795e+00 7.002978019370027264e-03
6.001225333439231326e+04 1.373005908780495332e+00 7.084221213598600533e-03
6.001225336919966503e+04 1.372990707129172039e+00 6.938640069067474221e-03
6.001225340400701680e+04 1.383545632698768291e+00 7.154392773362594320e-03
6.001225343881436856e+04 1.389285653820324207e+00 7.304781922098694050e-03
6.001225347362172033e+04 1.381390797195796383e+00 7.065098976704143469e-03
6.001225350842907210e+04 1.368726818770748421e+00 7.007700989780124567e-03
6.001225354323642387e+04 1.362658322199172156e+00 6.969834886655667562e-03
6.001225357804377563e+04 1.393487407802660227e+00 7.301860526042933466e-03
6.001225361285112740e+04 1.405547474912778538e+00 7.246040131222554123e-03
6.001225364765847917e+04 1.385137566997816760e+00 7.086099236186344137e-03
6.001225368246583093e+04 1.402685743462114942e+00 7.233796883036363451e-03
6.001225371727318270e+04 1.387864550828500798e+00 7.204083582591599977e-03
6.001225375208053447e+04 1.395445720197568296e+00 7.431074559934107079e-03


==> figures/ground-lc/20230308_tic3788_r.dat <==
6.001214045062463993e+04 9.965388370761927295e-01 6.550222237840715514e-03
6.001214048895965243e+04 9.934066862725213776e-01 6.484872296230168032e-03
6.001214052376700420e+04 9.857996623579172724e-01 6.591805669276428609e-03
6.001214055857434869e+04 9.965464725042855187e-01 7.046052034611968370e-03
6.001214059338170046e+04 9.963881853680849332e-01 6.711910936248669489e-03
6.001214062818905950e+04 9.833249090088429512e-01 6.446629871588165951e-03
6.001214066299640399e+04 9.950731103184593529e-01 6.555554630338689126e-03
6.001214069780375576e+04 1.005620521068084861e+00 6.618762373627887566e-03
6.001214073261110752e+04 1.005504256276554376e+00 6.837652832425284571e-03
6.001214076741845929e+04 1.009907235181112695e+00 6.572930998295758824e-03
6.001214080222581106e+04 9.978419573866356140e-01 6.519681923375291420e-03
6.001214083703316282e+04 1.014448892420278137e+00 6.718130166563335282e-03
6.001214087184051459e+04 1.011494156480201800e+00 6.857964641607660478e-03
6.001214090664786636e+04 1.024173996082354821e+00 6.844043410085364279e-03
6.001214094145521813e+04 1.029041631292054504e+00 6.686418994811346543e-03
6.001214097626256989e+04 1.024300445550312855e+00 6.758268812955105578e-03
6.001214101106992166e+04 1.025871467071139298e+00 6.666822750874341202e-03
6.001214104587727343e+04 1.012135657301185265e+00 6.485738896149247264e-03
6.001214108068462519e+04 1.007060503892393877e+00 6.401150680387187979e-03
6.001214111549197696e+04 1.016113896878526379e+00 6.468747934039834578e-03
6.001214115029932145e+04 9.967787376657364362e-01 6.585852317521481876e-03
6.001214118510667322e+04 1.024813452210908471e+00 6.507733154493659106e-03
6.001214121991402499e+04 1.021633985934361499e+00 6.664499391817415262e-03
6.001214125472136948e+04 1.012915445139581649e+00 6.436458591886383591e-03
6.001214128952872125e+04 1.015995617452610356e+00 6.598818255195348578e-03
6.001214132433607301e+04 1.015827474278453435e+00 6.464141757037585902e-03
6.001214135914342478e+04 1.026132424770931806e+00 6.751028136564912220e-03
6.001214139395077655e+04 1.020270442074643569e+00 6.719019452200841562e-03
6.001214142875812831e+04 1.031242852955974953e+00 6.796528153803834717e-03
6.001214146356548008e+04 1.043134836189168357e+00 6.889864649276321827e-03
6.001214149837283185e+04 1.039569649497053216e+00 7.040634324160550440e-03
6.001214153318018361e+04 1.041381285269098012e+00 7.053120384806686044e-03
6.001214156798753538e+04 1.034035722268506374e+00 7.079558421484543999e-03
6.001214160279488715e+04 1.037092140797981177e+00 7.180064412147381218e-03
6.001214163760223892e+04 1.026245831524610352e+00 6.983911974258382067e-03
6.001214167240959068e+04 1.031729916681895398e+00 6.933827942199714128e-03
6.001214170721694245e+04 1.052060074899540565e+00 7.233202359933488604e-03
6.001214174202429422e+04 1.064364673414947671e+00 7.150034880181926032e-03
6.001214177683164598e+04 1.047488041326456898e+00 6.737327247713540204e-03
6.001214181163899048e+04 1.030399392284672366e+00 6.694453901100209589e-03
6.001214184644634224e+04 1.033150363306779784e+00 6.654376676175519263e-03
6.001214188125369401e+04 1.032762344580184344e+00 6.836607885352953898e-03
6.001214191606103850e+04 1.029395467855895419e+00 6.733066881857637485e-03
6.001214195086839027e+04 1.049748079861481997e+00 6.833513939888989815e-03
6.001214198567574203e+04 1.051218685715654688e+00 6.720900285637708936e-03
6.001214202048309380e+04 1.039123614903786352e+00 6.937429180750287298e-03
6.001214205529044557e+04 1.024523054353805751e+00 6.413745781332749578e-03
6.001214209009779734e+04 1.024226011355996446e+00 6.411221873313124008e-03
6.001214212490514910e+04 1.029400936912107989e+00 6.651102859429283698e-03
6.001214215971250087e+04 1.028629166381121562e+00 6.912289777225129155e-03
6.001214219451985264e+04 1.037216057867165198e+00 6.593445796185939956e-03
6.001214222932720440e+04 1.044612146763746363e+00 6.931598351264721923e-03
6.001214226413455617e+04 1.030046335662231360e+00 6.809024636719790066e-03
6.001214229894190794e+04 1.030678600832164227e+00 6.554340047562672196e-03
6.001214233374925971e+04 1.026622132049448410e+00 6.609025845499078011e-03
6.001214236855661147e+04 1.019832690882638948e+00 6.431562482646104549e-03
6.001214240336396324e+04 1.025138829815400277e+00 6.598828414971892077e-03
6.001214243817131501e+04 1.032963925784898374e+00 6.560008740427615906e-03
6.001214247297866677e+04 1.025618418587704417e+00 6.507232802679099350e-03
6.001214250778601127e+04 1.033881661384555395e+00 6.732042950269585824e-03
6.001214254259336303e+04 1.026479022637295069e+00 6.642745112982910601e-03
6.001214257740071480e+04 1.032686326606199856e+00 6.908909619969732206e-03
6.001214261220806657e+04 1.034794345726363529e+00 6.803858535539926075e-03
6.001214264701541106e+04 1.030646337793239331e+00 6.864647824858840716e-03
6.001214268182276282e+04 1.038064395484836089e+00 6.770324755375320760e-03
6.001214271663011459e+04 1.034756934068620682e+00 6.772413225990101329e-03
6.001214275143746636e+04 1.037571879822490217e+00 7.019242573298169544e-03
6.001214278624481813e+04 1.037668468431647062e+00 6.983214526203792086e-03
6.001214282105216989e+04 1.024588701937368951e+00 6.841700907732480366e-03
6.001214285585952166e+04 1.018779793164741099e+00 6.866984673462280322e-03
6.001214289066687343e+04 1.020066485651484500e+00 6.644693595170077412e-03
6.001214292547422519e+04 1.024377873951852758e+00 6.739696339374451166e-03
6.001214296028157696e+04 1.031418517269453883e+00 6.704123702814570630e-03
6.001214299508892873e+04 1.035654644466422969e+00 6.706830910702171224e-03
6.001214302989628050e+04 1.023168427016995174e+00 6.653255006378253240e-03
6.001214306470363226e+04 1.033836912439106470e+00 6.710257568289222825e-03
6.001214309951098403e+04 1.011547484533261709e+00 6.580078698121973046e-03
6.001214313431833580e+04 1.011409200572758627e+00 6.439673668702993944e-03
6.001214316912568756e+04 1.022037704937454494e+00 6.610972859166119875e-03
6.001214320393303933e+04 1.027771010550107889e+00 6.689476354535482325e-03
6.001214323874038382e+04 1.018341871829713918e+00 6.723563641339139023e-03
6.001214327354773559e+04 1.020567352981671227e+00 6.584014962025853089e-03
6.001214330835508736e+04 1.027991177594879790e+00 6.572089812937195567e-03
6.001214334316243185e+04 1.009934483647880299e+00 6.668754228412422484e-03
6.001214337796978361e+04 1.015037123162246813e+00 6.686549184186148936e-03
6.001214341277714266e+04 1.024881957937762378e+00 6.833019238679553624e-03
6.001214344758448715e+04 1.019318250640969703e+00 6.515287823628862843e-03
6.001214348239183892e+04 1.031297808850433206e+00 6.814591623112422822e-03
6.001214351719919068e+04 1.016677333512985504e+00 6.720084712606001418e-03
6.001214355200654245e+04 1.023561991869918586e+00 6.867561812148184966e-03
6.001214358681389422e+04 1.014650935929763742e+00 6.667382986756849317e-03
6.001214362162124598e+04 1.014233123000536585e+00 6.607954572516509112e-03
6.001214365642859775e+04 1.012174879210787637e+00 6.751487285337310663e-03
6.001214369123594952e+04 1.033968933973678839e+00 6.852344399770320810e-03
6.001214372604330129e+04 1.022385859576238731e+00 6.712995014035763250e-03
6.001214376085065305e+04 1.024508709530634665e+00 6.629744287462837303e-03
6.001214379565800482e+04 1.029113343190740881e+00 6.824723747771111945e-03
6.001214383046535659e+04 1.019291411300478511e+00 6.626218838678930682e-03
6.001214386527270835e+04 1.011631911749486301e+00 6.636014333474344468e-03
6.001214390008006012e+04 1.006352316647892486e+00 6.618522956504549123e-03
6.001214393488740461e+04 1.023095659875996377e+00 6.649101429715984293e-03
6.001214396969475638e+04 1.012396218102951551e+00 6.602243159140127986e-03
6.001214400450210815e+04 1.009290057755425574e+00 6.488169177613180467e-03
6.001214403930945264e+04 1.020177828083609128e+00 6.636482425444026334e-03
6.001214407411680440e+04 1.006289520789562131e+00 6.551653059469054845e-03
6.001214410892415617e+04 1.013163317007262254e+00 6.527299030506714637e-03
6.001214414373150794e+04 1.011121371025812676e+00 6.650253135150010174e-03
6.001214417853885971e+04 1.019944268391515418e+00 6.695808251248577640e-03
6.001214421334621147e+04 1.024320443139886461e+00 6.491944685677353798e-03
6.001214424815356324e+04 1.018407714688132737e+00 6.503577413703102994e-03
6.001214428296091501e+04 1.022273535185991289e+00 6.648428251479558161e-03
6.001214431776826677e+04 1.015044123447469193e+00 6.606170430257520335e-03
6.001214435257561854e+04 1.012754840261691269e+00 6.779348814635702790e-03
6.001214438738297031e+04 1.013906747372897099e+00 6.735836030888488202e-03
6.001214442219032208e+04 1.013113109890910524e+00 6.644690936247942860e-03
6.001214445699767384e+04 1.032619021597491304e+00 6.904133395074161551e-03
6.001214449180502561e+04 1.032615919172837238e+00 6.800728326588059355e-03
6.001214452661237738e+04 1.044526486925890785e+00 7.003638709906724949e-03
6.001214456141972914e+04 1.037368987150646626e+00 6.779737812184187182e-03
6.001214459622708091e+04 1.033194228882272414e+00 6.684961018056419756e-03
6.001214463103442540e+04 1.023036816434288232e+00 6.470102484243946302e-03
6.001214466584177717e+04 1.024739342445386114e+00 6.520620989605240177e-03
6.001214470064912894e+04 1.033834732292083114e+00 6.910893359856551225e-03
6.001214473545648070e+04 1.039819503753050434e+00 6.788404816083113032e-03
6.001214477026383247e+04 1.022061874024767780e+00 6.573152322993680054e-03
6.001214480507118424e+04 1.030426140267959090e+00 6.568089031332673480e-03
6.001214483987853600e+04 1.038911397043853491e+00 6.611283997445915710e-03
6.001214487468588050e+04 1.013210415158198874e+00 6.384509529498017498e-03
6.001214490949323226e+04 1.017627076480366988e+00 6.453762756681014762e-03
6.001214494430058403e+04 1.028278501930762312e+00 6.691736949357136519e-03
6.001214497910793580e+04 1.024536557068466580e+00 6.510042034951172771e-03
6.001214501391528756e+04 1.034180881001852681e+00 6.567932883395859352e-03
6.001214504872263933e+04 1.015681028277291453e+00 6.575122243760478900e-03
6.001214508352999110e+04 1.034090391034851786e+00 6.747501848771839637e-03
6.001214511833734286e+04 1.009207421770549340e+00 6.434523873677757029e-03
6.001214515314469463e+04 1.024152068579947894e+00 6.540523208952560459e-03
6.001214518795204640e+04 1.030722085837636470e+00 6.580599586040647778e-03
6.001214522275939817e+04 1.035838514070911653e+00 6.572446844127648874e-03
6.001214525756674993e+04 1.030831713575522057e+00 6.810240608914545912e-03
6.001214529237410170e+04 1.031307643544511654e+00 6.668549700723230486e-03
6.001214532718145347e+04 1.029979113942071756e+00 6.608154958077713283e-03
6.001214536198880523e+04 1.038113960249264611e+00 6.707154331940564339e-03
6.001214539679614973e+04 1.040404884253023576e+00 6.860264553646305483e-03
6.001214543160350149e+04 1.037446252928783119e+00 6.904675971372998405e-03
6.001214546641085326e+04 1.036395581485279882e+00 6.574028653017411836e-03
6.001214550121820503e+04 1.033040782990574113e+00 6.577767845220045852e-03
6.001214553602555679e+04 1.043171253130161347e+00 6.865293632307314757e-03
6.001214557083290856e+04 1.053225784898676354e+00 7.229673762520919499e-03
6.001214560564025305e+04 1.053300260148829270e+00 7.072233334472598741e-03
6.001214564044760482e+04 1.044391376383235315e+00 6.546326916619811184e-03
6.001214567525495659e+04 1.044727992526263138e+00 6.576800785473027600e-03
6.001214571006230835e+04 1.031904937609016581e+00 6.480250735871868548e-03
6.001214574486966012e+04 1.040324355379800503e+00 6.630378519895964093e-03
6.001214577967701189e+04 1.061464733266570981e+00 6.856555675939775794e-03
6.001214581448436365e+04 1.054424000188405763e+00 6.820274981498699457e-03
6.001214584929171542e+04 1.050053630688503992e+00 6.888327749539612313e-03
6.001214588409906719e+04 1.046455672151985983e+00 6.974026357726648140e-03
6.001214591890641896e+04 1.048743103425017864e+00 6.854593959588182323e-03
6.001214595371377072e+04 1.046725780953909224e+00 6.607178925083919199e-03
6.001214598852112249e+04 1.053742701367613499e+00 6.531207372720134081e-03
6.001214602332847426e+04 1.057312610091518446e+00 6.686818852841456065e-03
6.001214605813582602e+04 1.054596691948697540e+00 6.786139868082509581e-03
6.001214609294317779e+04 1.057310024204597854e+00 6.900443896055335861e-03
6.001214612775052228e+04 1.038997205161247050e+00 6.833481510171417021e-03
6.001214616255787405e+04 1.047317392640004341e+00 6.757872367274112869e-03
6.001214619736522582e+04 1.048696282192773221e+00 6.738148070856150168e-03
6.001214623217257758e+04 1.059046193761105759e+00 6.724211522139224989e-03
6.001214626697992935e+04 1.050159232985660607e+00 6.568983254517660880e-03
6.001214630178728112e+04 1.051344187807648600e+00 6.676352352988925397e-03
6.001214633659462561e+04 1.052028765699289270e+00 6.656424034791842345e-03
6.001214637140197738e+04 1.044961750293093239e+00 6.463906103447767879e-03
6.001214640620932914e+04 1.035586729497399494e+00 6.337884677526133513e-03
6.001214644101668091e+04 1.040966388344188420e+00 6.505572707364746902e-03
6.001214647582403268e+04 1.044569762848541750e+00 6.560991761447209497e-03
6.001214651063138444e+04 1.036896252254659645e+00 6.441223312649737090e-03
6.001214654543873621e+04 1.043879136282899189e+00 6.511778551537065335e-03
6.001214658024608798e+04 1.044802849043666937e+00 6.426976692704438991e-03
6.001214661505343975e+04 1.039299020516883942e+00 6.460774682025376137e-03
6.001214664986079151e+04 1.033186276609414422e+00 6.354812129090455820e-03
6.001214668466814328e+04 1.045347432789682118e+00 6.695501396137049782e-03
6.001214671947549505e+04 1.048268967317406819e+00 6.642418393801152038e-03
6.001214675428284681e+04 1.044198400432406748e+00 6.529419173958508037e-03
6.001214678909019858e+04 1.039820809725739092e+00 6.568357145774485727e-03
6.001214682389755035e+04 1.048060940884753212e+00 6.574115836889592515e-03
6.001214685870489484e+04 1.032985274249285546e+00 6.519920688639655078e-03
6.001214689351224661e+04 1.025482853563559615e+00 6.376454450466022272e-03
6.001214692831959837e+04 1.028919350837609770e+00 6.516180368648036465e-03
6.001214696312695014e+04 1.019861936960085869e+00 6.327124261788778965e-03
6.001214699793430191e+04 1.019583536597590268e+00 6.523055675739278594e-03
6.001214703274165367e+04 1.015498238224386007e+00 6.323334552738944792e-03
6.001214706754900544e+04 1.031170729463553926e+00 6.610551805607399467e-03
6.001214710235634993e+04 1.018322081304763094e+00 6.437712106128406359e-03
6.001214713716370170e+04 1.017660107698039162e+00 6.274201223624275431e-03
6.001214717197105347e+04 1.014866788692291966e+00 6.311222082213348121e-03
6.001214720677840523e+04 1.011457440492993465e+00 6.263374742288847080e-03
6.001214724158575700e+04 1.014871791383374244e+00 6.254568670616055155e-03
6.001214727639310877e+04 1.004762260867200663e+00 6.204032843425200290e-03
6.001214731120046054e+04 1.026354508231536400e+00 6.420516227639790074e-03
6.001214734600781230e+04 1.012138870302455418e+00 6.275380538830336793e-03
6.001214738081516407e+04 1.007593391403111216e+00 6.278228610248792751e-03
6.001214741562251584e+04 1.005498132132091271e+00 6.272946549281016235e-03
6.001214745042986760e+04 1.014967732234788311e+00 6.432855863550374781e-03
6.001214748523721937e+04 1.017040139069851357e+00 6.409052357580930295e-03
6.001214752004457114e+04 1.012350828767217381e+00 6.425852020514094889e-03
6.001214755485192291e+04 1.009821088825412216e+00 6.240226687481079636e-03
6.001214758965926740e+04 1.014311971194655104e+00 6.302625218510963731e-03
6.001214762446661916e+04 9.987887919694686811e-01 6.134013978168042884e-03
6.001214765927397093e+04 1.002736702411117342e+00 6.179814036609365333e-03
6.001214769408132270e+04 1.006656484685125363e+00 6.211350689050028004e-03
6.001214772888867446e+04 9.941101091357126274e-01 6.134510464137815991e-03
6.001214776369602623e+04 1.003718041888675749e+00 6.172008935135694235e-03
6.001214779850337800e+04 9.980639433147427964e-01 6.144273602582128735e-03
6.001214783331072249e+04 9.953239130133474388e-01 6.136843192880657091e-03
6.001214786811807426e+04 9.904184362502496120e-01 6.167531433446929792e-03
6.001214790292542602e+04 9.843326842970185897e-01 6.013377361549504183e-03
6.001214793773277779e+04 9.831408903040348424e-01 5.983495762935954997e-03
6.001214797254012956e+04 9.782427947360171627e-01 6.037767979097535993e-03
6.001214800734748133e+04 9.865273427680433249e-01 6.142155781532995275e-03
6.001214804215483309e+04 9.953934563456807716e-01 6.148207825848139157e-03
6.001214807696218486e+04 9.853086569946659656e-01 6.051950172151532997e-03
6.001214811176953663e+04 9.818272853796803368e-01 6.076539365139294394e-03
6.001214814657688839e+04 9.793779049713643436e-01 5.980463819230691196e-03
6.001214818138424016e+04 9.809545768964722523e-01 6.065814949465577442e-03
6.001214821619159193e+04 9.854369591040217369e-01 6.084233150757446112e-03
6.001214825099894369e+04 9.780241118177884774e-01 6.011223432978833776e-03
6.001214828580629546e+04 9.939877346394675461e-01 6.102774914855404152e-03
6.001214832061364723e+04 9.955439733216001619e-01 6.151175734124699444e-03
6.001214835542099172e+04 9.919753381772944412e-01 6.142479708738598360e-03
6.001214839022834349e+04 9.989045668231407715e-01 6.132968234386002720e-03
6.001214842503570253e+04 1.000551838429959650e+00 6.129585035637444279e-03
6.001214845984304702e+04 9.871738734118553626e-01 6.050714543381833892e-03
6.001214849465039879e+04 9.827128720603139911e-01 6.040509725697130322e-03
6.001214852945775056e+04 9.998118082682292407e-01 6.225371634520636931e-03
6.001214856426509505e+04 1.007770923581666089e+00 6.221534246421957411e-03
6.001214859907244681e+04 9.951664940414537419e-01 6.082485881814818536e-03
6.001214863387979858e+04 1.008201334448548758e+00 6.182070842110619531e-03
6.001214866868715035e+04 9.944567552135729072e-01 6.169892425478177601e-03
6.001214870349450212e+04 9.978217594235521126e-01 6.122083046880073126e-03
6.001214873830185388e+04 9.994337179543525407e-01 6.131292031583443318e-03
6.001214877310920565e+04 9.949785996739483052e-01 6.123858591577527669e-03
6.001214880791655742e+04 9.994238967622998127e-01 6.081255012594630020e-03
6.001214884272390918e+04 1.002824955720621025e+00 6.230771697810481673e-03
6.001214887753126095e+04 1.006855543423512245e+00 6.278436491466407587e-03
6.001214891233861272e+04 1.013466881321622326e+00 6.245237843478957523e-03
6.001214894714596448e+04 9.993200397150933112e-01 6.140093363788083104e-03
6.001214898195331625e+04 9.993053963517911642e-01 6.147038817327306164e-03
6.001214901676066802e+04 9.958824509447241624e-01 6.170963586269454654e-03
6.001214905156801979e+04 9.952884982216391174e-01 6.170613672065440765e-03
6.001214908637537155e+04 9.959378192075871716e-01 6.138954836685598694e-03
6.001214912118272332e+04 1.010122265543002884e+00 6.214690826118961578e-03
6.001214915599007509e+04 1.007694719336986511e+00 6.254740599147434743e-03
6.001214919079741958e+04 1.018447114840365098e+00 6.324858813619239732e-03
6.001214922560477135e+04 1.009129131998716788e+00 6.221910564616767170e-03
6.001214926041212311e+04 1.015393828857644509e+00 6.250946877555552811e-03
6.001214929521946760e+04 1.001368653943191633e+00 6.178796166008986360e-03
6.001214933002681937e+04 1.015082809423041077e+00 6.226174172540642482e-03
6.001214936483417114e+04 1.005309170043523936e+00 6.211906658394491382e-03
6.001214939964152290e+04 1.022393762718850185e+00 6.286754158052040506e-03
6.001214943444887467e+04 1.018373990915695249e+00 6.332267271211550544e-03
6.001214946925622644e+04 1.010070797894978556e+00 6.263212742495248217e-03
6.001214950406357821e+04 1.020180097919300088e+00 6.339559139952663860e-03
6.001214953887092997e+04 1.015807496939138632e+00 6.289234046191801569e-03
6.001214957367828174e+04 1.003500129412228548e+00 6.198326183966757288e-03
6.001214960848563351e+04 1.018691811603704922e+00 6.273115014070736878e-03
6.001214964329298527e+04 1.020093067287342281e+00 6.297025899560134213e-03
6.001214967810033704e+04 1.018074384217231731e+00 6.260871337810430988e-03
6.001214971290768881e+04 1.017918510959965328e+00 6.296772093979365915e-03
6.001214974771504058e+04 1.008917169254240687e+00 6.235075036812063459e-03
6.001214978252239234e+04 1.014721317423955993e+00 6.264872584596525157e-03
6.001214981732974411e+04 1.014401109035265369e+00 6.254043203533403601e-03
6.001214985213709588e+04 1.018712782775148540e+00 6.302706768696307929e-03
6.001214988694444764e+04 1.013686078553594605e+00 6.207224107115896783e-03
6.001214992175179214e+04 1.017725316602924091e+00 6.364010170832956961e-03
6.001214995655914390e+04 1.000842414196037922e+00 6.254894003520884531e-03
6.001214999136649567e+04 1.012991393585052302e+00 6.283374333056439623e-03
6.001215002617384016e+04 1.013087734655333527e+00 6.336003135891513094e-03
6.001215006098119193e+04 1.002157066120232365e+00 6.204374795340559384e-03
6.001215009578855097e+04 1.009917030782070846e+00 6.270239731484654466e-03
6.001215013059589546e+04 1.016833037033716192e+00 6.230402415412857227e-03
6.001215016540324723e+04 1.012382651979788495e+00 6.188024911923301064e-03
6.001215020021059900e+04 1.007195346246590351e+00 6.335579259497660376e-03
6.001215023501795076e+04 1.009296083394979116e+00 6.179320963462442938e-03
6.001215026982530253e+04 9.986148592171566474e-01 6.123332253390146966e-03
6.001215030463265430e+04 1.007689608244245916e+00 6.171712207707632548e-03
6.001215033944000606e+04 1.006855050964253318e+00 6.122640812972700818e-03
6.001215037424735783e+04 1.006576475009395066e+00 6.148849362329711007e-03
6.001215040905470960e+04 1.002698004192729142e+00 6.065332642898362686e-03
6.001215044386206137e+04 1.009816676322413898e+00 6.183374742905777856e-03
6.001215047866941313e+04 1.009772404932053336e+00 6.205269421537377289e-03
6.001215051347676490e+04 1.009625881903410294e+00 6.182176007170115360e-03
6.001215054828411667e+04 9.879602351453515841e-01 6.101889261173143973e-03
6.001215058309146843e+04 9.941458448946796089e-01 6.162862676488337424e-03
6.001215061789882020e+04 1.004104890255103077e+00 6.152722326122612648e-03
6.001215065270617197e+04 9.989567111205801542e-01 6.110274676251596995e-03
6.001215068751351646e+04 1.006043691202097801e+00 6.226747624366836369e-03
6.001215072232086823e+04 9.922811238547352142e-01 6.088669787774639471e-03
6.001215075712821999e+04 1.002771475955826830e+00 6.203802509251476506e-03
6.001215079193557176e+04 9.965696901338493285e-01 6.123581459804817821e-03
6.001215082674292353e+04 9.825811935937612818e-01 6.251679398247505723e-03
6.001215086155027529e+04 9.955716640773932813e-01 6.168556447245613326e-03
6.001215089635761979e+04 1.004356186295029429e+00 6.263415874384499309e-03
6.001215093116497155e+04 1.006417230853186462e+00 6.261640490409959778e-03
6.001215096597232332e+04 1.002198395820654842e+00 6.224412504869457352e-03
6.001215100077967509e+04 1.002652533609100338e+00 6.206932428972026378e-03
6.001215103558702685e+04 9.861793543652452865e-01 6.056678891496910383e-03
6.001215107039437862e+04 9.668839899540830896e-01 5.968741718171981583e-03
6.001215110520173039e+04 9.883720335820577185e-01 6.077936025302152663e-03
6.001215114000908216e+04 9.651999387109430062e-01 5.912885606357339875e-03
6.001215117481643392e+04 9.871016782272586942e-01 6.084235902581723240e-03
6.001215120962378569e+04 9.833788420275908493e-01 6.103600963172712418e-03
6.001215124443113746e+04 9.869167030091583470e-01 6.103603750751339548e-03
6.001215127923848922e+04 9.903465657618978346e-01 6.223985754633815960e-03
6.001215131404584099e+04 9.784438235543138074e-01 6.020978971161309971e-03
6.001215134885319276e+04 9.764419226425412601e-01 6.030801291711545241e-03
6.001215138366054452e+04 9.839524633096113915e-01 6.182910410113658974e-03
6.001215141846789629e+04 9.869370240992895171e-01 6.133489147912013148e-03
6.001215145327524806e+04 9.844144255031077595e-01 6.062434681118201996e-03
6.001215148808259255e+04 9.914628467901015485e-01 6.263483480356698239e-03
6.001215152288994432e+04 9.742010795245248378e-01 6.075735983992743700e-03
6.001215155769729608e+04 9.771338328934373596e-01 6.122160528683100525e-03
6.001215159250464785e+04 9.652800652652168134e-01 5.984834970018128829e-03
6.001215162731199962e+04 9.723323892055663054e-01 5.990063498921299572e-03
6.001215166211935139e+04 9.627895395608674356e-01 6.053522571407471235e-03
6.001215169692669588e+04 9.723120977891460681e-01 6.013672429981992140e-03
6.001215173173404764e+04 9.777652144769849452e-01 6.082485431188807204e-03
6.001215176654139941e+04 9.729210531660652528e-01 6.100432233139647595e-03
6.001215180134875118e+04 9.648004124368710910e-01 6.001626394904019564e-03
6.001215183615610295e+04 9.736129631874570478e-01 6.239959651683263560e-03
6.001215187096345471e+04 9.627564583191330350e-01 6.138743839759403832e-03
6.001215190577080648e+04 9.692463387073889658e-01 6.055790117907264812e-03
6.001215194057815825e+04 9.656123200061984546e-01 6.077616453720903825e-03
6.001215197538551001e+04 9.680286079673051658e-01 6.032410703358762928e-03
6.001215201019286178e+04 9.729082346263775438e-01 6.080922719153764207e-03
6.001215204500021355e+04 9.674717791108442544e-01 6.011273914617687279e-03
6.001215207980756531e+04 9.631965515784135512e-01 6.016668192358362068e-03
6.001215211461491708e+04 9.632189279878421440e-01 6.021852705594407835e-03
6.001215214942226885e+04 9.669828941036314740e-01 6.037735073649635673e-03
6.001215218422962062e+04 9.542630289720415160e-01 5.958079283025874244e-03
6.001215221903697238e+04 9.683156782530952800e-01 6.024205624914837250e-03
6.001215225384431687e+04 9.592269636372180441e-01 6.049812101397831869e-03
6.001215228865166864e+04 9.626234538631406323e-01 6.027909583856498436e-03
6.001215232345902768e+04 9.523143200641196460e-01 5.926963672695206332e-03
6.001215235826637218e+04 9.516572506597894554e-01 5.878735385244521564e-03
6.001215239307372394e+04 9.570094858818940509e-01 5.914160970451141225e-03
6.001215242788107571e+04 9.541131660447886853e-01 5.892518529954323715e-03
6.001215246268842020e+04 9.641834884893754065e-01 5.933157840931170719e-03
6.001215249749577197e+04 9.498504138550011300e-01 5.933626700581530293e-03
6.001215253230312373e+04 9.651854345983279515e-01 6.014096935886175874e-03
6.001215256711047550e+04 9.633908175222223313e-01 6.013119339258372192e-03
6.001215260191782727e+04 9.563704067560290234e-01 5.903878816011077710e-03
6.001215263672517904e+04 9.594684733215014250e-01 6.065905207162746934e-03
6.001215267153253080e+04 9.546973224289346804e-01 6.019559828778379973e-03
6.001215270633988257e+04 9.802493792783780746e-01 6.134169705876811943e-03
6.001215274114723434e+04 9.683085373994247957e-01 5.878207952734918612e-03
6.001215277595458610e+04 9.773603306952837189e-01 6.041206389626959522e-03
6.001215281076193787e+04 9.556295035860880027e-01 5.935233384524260351e-03
6.001215284556928964e+04 9.604129819447215777e-01 6.006122073562866759e-03
6.001215288037664141e+04 9.637927705160914682e-01 6.015548985883944696e-03
6.001215291518399317e+04 9.712758187796808329e-01 6.006173821249813881e-03
6.001215294999134494e+04 9.854312374107072614e-01 6.147644810437540713e-03
6.001215298479869671e+04 9.745649602545867207e-01 6.013017019421399226e-03
6.001215301960604847e+04 9.738301323090055028e-01 5.978010919741603806e-03
6.001215305441340024e+04 9.710884867526660136e-01 6.061000274327116126e-03
6.001215308922075201e+04 9.718135791861366446e-01 6.084631628287810734e-03
6.001215312402809650e+04 9.748263669973721290e-01 6.021442088723473994e-03
6.001215315883544827e+04 9.840010489998739507e-01 6.097550608470465178e-03
6.001215319364280003e+04 9.922154851859047442e-01 6.167205280305204651e-03
6.001215322845014452e+04 9.937104242570694579e-01 6.163269842494545347e-03
6.001215326325749629e+04 1.000346100012724282e+00 6.192512062652402206e-03
6.001215329806485533e+04 9.851834198655204933e-01 6.050105814883059534e-03
6.001215333287219983e+04 9.939970662863453210e-01 6.138089623662456966e-03
6.001215336767955159e+04 9.855725221895998978e-01 6.133079375054018706e-03
6.001215340248690336e+04 9.714888838226477530e-01 5.969383372546890019e-03
6.001215343729425513e+04 9.790532986719108210e-01 6.007910043468469262e-03
6.001215347210160689e+04 1.007261630378271988e+00 6.196884948226560365e-03
6.001215350690895866e+04 1.008642428484843201e+00 6.187630898433185006e-03
6.001215354171631043e+04 9.823308359210204399e-01 5.983677834979834152e-03
6.001215357652366220e+04 1.001281188835064562e+00 6.217854427315921452e-03
6.001215361133101396e+04 9.872077530826480762e-01 6.060981085590113129e-03
6.001215364613836573e+04 9.849712287807982358e-01 6.102810069198802249e-03
6.001215368094571750e+04 9.898867099792543200e-01 6.073539054382616660e-03
6.001215371575306926e+04 1.000207390521409945e+00 6.127874811871387127e-03
6.001215375056042103e+04 1.008231546322724936e+00 6.131230611029294536e-03
6.001215378536777280e+04 1.003725043140529127e+00 6.245553510845794527e-03
6.001215382017512457e+04 1.002681615414624083e+00 6.186267685969987044e-03
6.001215385498247633e+04 9.961843462001251925e-01 6.181654822927664349e-03
6.001215388978982082e+04 9.831271053373236146e-01 6.028664132655426992e-03
6.001215392459717259e+04 1.009829716013571410e+00 6.238524575829961470e-03
6.001215395940452436e+04 9.963983886726190953e-01 6.093105777757125766e-03
6.001215399421187612e+04 1.008320945424836079e+00 6.153722572378020339e-03
6.001215402901922789e+04 1.000658118384277540e+00 6.054045143271451213e-03
6.001215406382657966e+04 1.007763859057665634e+00 6.203948730411935723e-03
6.001215409863392415e+04 1.003907017682362568e+00 6.144333800285168082e-03
6.001215413344127592e+04 9.977304154902540967e-01 6.037766169394731715e-03
6.001215416824862768e+04 9.969761011191785594e-01 6.173668097130333501e-03
6.001215420305597945e+04 1.011332941768470661e+00 6.241323379675135959e-03
6.001215423786333122e+04 1.001985752269431096e+00 6.077365562652643598e-03
6.001215427267068299e+04 1.013871935606817543e+00 6.221341673740235501e-03
6.001215430747803475e+04 9.903358882522700357e-01 6.022007131178377416e-03
6.001215434228538652e+04 1.007148836855323415e+00 6.143768793514142387e-03
6.001215437709273829e+04 9.985168519764704431e-01 6.089128964716133442e-03
6.001215441190009005e+04 1.001745233162812276e+00 6.145955116233612833e-03
6.001215444670744182e+04 9.974507496653053362e-01 6.116250811009973747e-03
6.001215448151479359e+04 1.011346338473417150e+00 6.280431578889666619e-03
6.001215451632214535e+04 9.973282004136980738e-01 6.057593517202282743e-03
6.001215455112949712e+04 9.966093094450390044e-01 6.044312905040351291e-03
6.001215458593684889e+04 1.008215261290240194e+00 6.166728002009990925e-03
6.001215462074420066e+04 9.849977529451567904e-01 6.020638834459088665e-03
6.001215465555154515e+04 9.859837115266326668e-01 6.083847911039278605e-03
6.001215469035889691e+04 9.992744733560109394e-01 6.083223668651407262e-03
6.001215472516624868e+04 9.935895502632203780e-01 6.150336356154803737e-03
6.001215475997360045e+04 1.014237834627296220e+00 6.282934034451446471e-03
6.001215479478095222e+04 9.931534142974598467e-01 6.234604593857838266e-03
6.001215482958830398e+04 9.963787901541318881e-01 6.157394128100235342e-03
6.001215486439565575e+04 9.983118642793558095e-01 6.400757122415935002e-03
6.001215489920300024e+04 9.898082952671839463e-01 6.216994498299582145e-03
6.001215493401035201e+04 1.000763766508583563e+00 6.225775884264908924e-03
6.001215496881770378e+04 1.002292511581340806e+00 6.297017229302736760e-03
6.001215500362505554e+04 9.998671306442145079e-01 6.141077012249212055e-03
6.001215503843240731e+04 9.928833290130584244e-01 6.106531462583982516e-03
6.001215507323975908e+04 9.970019212800846908e-01 6.185119417657187688e-03
6.001215510804711084e+04 1.002765170716655607e+00 6.190140781291417205e-03
6.001215514285446261e+04 9.910944211458398989e-01 6.127140672873003513e-03
6.001215517766181438e+04 9.830436454818604064e-01 5.985210566767372106e-03
6.001215521246916614e+04 1.001003973639776223e+00 6.141388870701133817e-03
6.001215524727651791e+04 1.000692693706236369e+00 6.088073775495263761e-03
6.001215528208386968e+04 9.963623891652250153e-01 6.215717867910548929e-03
6.001215531689122145e+04 9.955680132350627209e-01 6.073701423126165976e-03
6.001215535169857321e+04 9.957711800590579587e-01 6.145685258614726545e-03
6.001215538650592498e+04 9.869136438564677372e-01 6.237902596104125293e-03
6.001215542131327675e+04 9.816524222256874932e-01 6.017506338730847781e-03
6.001215545612062851e+04 9.885264752217455264e-01 6.062697433304229007e-03
6.001215549092798028e+04 9.947170133697834649e-01 6.069382500616969656e-03
6.001215552573533205e+04 9.984664141293924100e-01 6.138758255462657340e-03
6.001215556054268382e+04 9.907117829444337387e-01 6.116022272875760654e-03
6.001215559535002831e+04 9.756668068994530651e-01 5.985434470298061325e-03
6.001215563015738007e+04 9.769407626660612243e-01 5.951315383317052135e-03
6.001215566496473184e+04 9.802035570259517439e-01 6.055238685090722980e-03
6.001215569977208361e+04 9.824554312717034277e-01 6.027978726259880168e-03
6.001215573457942810e+04 9.946948020982355754e-01 6.130506588119478441e-03
6.001215576938677987e+04 9.857278605462096444e-01 6.122145617914391373e-03
6.001215580419413891e+04 9.803154563397535881e-01 6.010259114775234890e-03
6.001215583900148340e+04 9.767712138897730600e-01 6.057368292643921723e-03
6.001215587380883517e+04 9.884607556354743085e-01 6.170318582227060991e-03
6.001215590861618693e+04 9.784059651353749221e-01 6.037459099140490316e-03
6.001215594342353870e+04 9.744426824278858978e-01 6.149145341273975184e-03
6.001215597823089047e+04 9.859384303766546287e-01 6.117462252640192347e-03
6.001215601303824224e+04 9.739291619325054494e-01 6.020536456825193936e-03
6.001215604784559400e+04 9.787596439968223594e-01 6.060616043645473093e-03
6.001215608265294577e+04 9.948026035934451894e-01 6.144334212437000710e-03
6.001215611746029754e+04 9.775890838127855309e-01 6.070400624951798746e-03
6.001215615226764930e+04 9.694713642985832713e-01 5.966744381604009197e-03
6.001215618707500107e+04 9.923147415689987927e-01 6.112502634028555912e-03
6.001215622188235284e+04 9.875335955175607028e-01 6.100660258236025382e-03
6.001215625668970461e+04 9.986519523071186732e-01 6.114878697778179661e-03
6.001215629149705637e+04 9.917133820959853630e-01 6.187479562566891578e-03
6.001215632630440086e+04 9.901677873817693598e-01 6.150431018318768851e-03
6.001215636111175263e+04 9.826137410485706880e-01 6.039691187549548618e-03
6.001215639591910440e+04 9.877153056971130773e-01 6.160794127719005329e-03
6.001215643072644889e+04 9.871236240935004069e-01 6.182038936764680526e-03
6.001215646553380066e+04 9.884964033378101922e-01 6.114722848820386761e-03
6.001215650034115970e+04 1.009297677606236343e+00 6.248029271824911100e-03
6.001215653514850419e+04 9.994379831429004435e-01 6.160469855693869075e-03
6.001215656995585596e+04 9.822237061769615307e-01 6.109036848282915246e-03
6.001215660476320772e+04 9.934204398228514421e-01 6.139791851877179386e-03
6.001215663957055949e+04 9.835647463641494781e-01 6.133826259708718281e-03
6.001215667437791126e+04 9.762953439435105851e-01 6.047958693071506416e-03
6.001215670918526303e+04 9.948015473835580824e-01 6.177902997663469939e-03
6.001215674399261479e+04 9.933454824735740152e-01 6.084515722792210174e-03
6.001215677879996656e+04 1.005997733060216115e+00 6.154858975795661317e-03
6.001215681360731833e+04 9.950547426133807827e-01 6.150222882666519196e-03
6.001215684841467009e+04 1.001187624515795349e+00 6.258971191534145641e-03
6.001215688322202186e+04 1.006319717654045265e+00 6.232613990582924410e-03
6.001215691802937363e+04 9.927920028954330123e-01 6.076812470382084858e-03
6.001215695283672540e+04 1.007897050837369690e+00 6.145733262728454022e-03
6.001215698764407716e+04 1.030931932904738391e+00 6.381970037001864077e-03
6.001215702245142893e+04 1.019941692514543696e+00 6.311660634229114726e-03
6.001215705725877342e+04 1.024483963483599824e+00 6.237441273303670312e-03
6.001215709206612519e+04 1.009858393361446005e+00 6.231218459944710963e-03
6.001215712687347695e+04 1.003827736705555251e+00 6.301181635651784130e-03
6.001215716168082872e+04 1.020524051649615904e+00 6.230220845934122953e-03
6.001215719648818049e+04 1.015845091150059831e+00 6.194509585027036316e-03
6.001215723129553226e+04 1.034757012543145782e+00 6.334078688562530708e-03
6.001215726610287675e+04 1.026551129432549558e+00 6.288736909164198419e-03
6.001215730091022851e+04 1.009005250977362600e+00 6.090818746880483255e-03
6.001215733571758028e+04 1.017116147689824501e+00 6.204376337591095865e-03
6.001215737052493205e+04 1.019039371014714090e+00 6.190672575494389485e-03
6.001215740533228382e+04 1.027359060532573531e+00 6.387991513506927933e-03
6.001215744013963558e+04 1.022103240208460884e+00 6.252538061485014322e-03
6.001215747494698735e+04 1.023812183308116408e+00 6.254658042510343081e-03
6.001215750975433912e+04 1.027059917180765725e+00 6.332542176662513643e-03
6.001215754456169088e+04 1.028641990437918707e+00 6.393053842667729102e-03
6.001215757936904265e+04 1.024327287291092459e+00 6.326248964968419000e-03
6.001215761417639442e+04 1.029858749607077462e+00 6.417205702554136873e-03
6.001215764898374618e+04 1.025758237111503712e+00 6.278222462252393450e-03
6.001215768379109795e+04 1.028433026926663940e+00 6.241890862734306676e-03
6.001215771859844972e+04 1.032967051550018001e+00 6.325651745636525457e-03
6.001215775340580149e+04 1.023020644571273730e+00 6.249725030147998059e-03
6.001215778821315325e+04 1.013438448886109455e+00 6.191107255374283733e-03
6.001215782302050502e+04 1.026428866431226439e+00 6.470393870991423581e-03
6.001215785782785679e+04 1.016437733944568267e+00 6.200963913689336304e-03
6.001215789263520128e+04 1.017436391933955742e+00 6.194639296654604575e-03
6.001215792744255305e+04 1.013267056686971923e+00 6.219935891083583877e-03
6.001215796224990481e+04 1.026756992206964592e+00 6.365956246914299642e-03
6.001215799705725658e+04 1.015427343462533161e+00 6.163734886354766199e-03
6.001215803186460835e+04 1.024168314328716578e+00 6.339415416671643523e-03
6.001215806667196011e+04 1.025507932908341191e+00 6.351057945387287781e-03
6.001215810147931188e+04 1.021412815408618835e+00 6.298544004870647826e-03
6.001215813628665637e+04 1.014633440787100271e+00 6.208960804905639015e-03
6.001215817109400814e+04 1.020182098904830470e+00 6.241841293523329483e-03
6.001215820590135991e+04 1.033802554460141687e+00 6.369124386772507564e-03
6.001215824070871167e+04 1.040618841084341106e+00 6.424507110578445146e-03
6.001215827551606344e+04 1.025546441673764742e+00 6.265835571727253195e-03
6.001215831032341521e+04 1.032123124559502836e+00 6.402408411203270276e-03
6.001215834513076697e+04 1.038117083365191151e+00 6.376958839836413366e-03
6.001215837993811874e+04 1.022691412966521662e+00 6.229319053372531743e-03
6.001215841474547051e+04 1.024056847892568456e+00 6.316228082053408459e-03
6.001215844955282228e+04 1.033927807201687532e+00 6.327894485533946088e-03
6.001215848436017404e+04 1.036547959711919598e+00 6.317917580041167158e-03
6.001215851916752581e+04 1.017185079291760275e+00 6.228953474009634242e-03
6.001215855397487758e+04 1.020404091050953754e+00 6.169221608538674219e-03
6.001215858878222934e+04 1.014731360439125929e+00 6.159977893985081783e-03
6.001215862358958111e+04 1.018519768481800813e+00 6.143981065813317217e-03
6.001215865839693288e+04 1.003673750841029610e+00 6.151428356041029576e-03
6.001215869320428465e+04 1.021416996835469826e+00 6.358836592838064752e-03
6.001215872801163641e+04 1.027373089406203865e+00 6.324724107253014080e-03
6.001215876281898818e+04 1.016414991503959309e+00 6.367676428774375445e-03
6.001215879762633995e+04 1.017133502049377247e+00 6.276209966000577747e-03
6.001215883243368444e+04 1.015957103391563976e+00 6.327074917071778132e-03
6.001215886724103621e+04 1.006387091352214380e+00 6.267234477069947782e-03
6.001215890204838797e+04 1.009523185571928661e+00 6.321583113179068091e-03
6.001215893685573246e+04 1.010150448981660620e+00 6.309969901524208925e-03
6.001215897166308423e+04 1.003805755846125081e+00 6.136028621384735302e-03
6.001215900647044327e+04 1.008140474765204742e+00 6.246838689894638162e-03
6.001215904127778776e+04 1.009831527220300673e+00 6.159198275353503296e-03
6.001215907608513953e+04 1.016677389775726637e+00 6.202980116580171163e-03
6.001215911089249130e+04 1.004837539032829685e+00 6.198610667701027512e-03
6.001215914569984307e+04 1.004279494567034803e+00 6.102361673996702790e-03
6.001215918050719483e+04 1.006636588462208159e+00 6.214875468348330517e-03
6.001215921531454660e+04 1.009572808308269121e+00 6.150158038068774882e-03
6.001215925012189837e+04 1.019126314180409887e+00 6.247458314415191803e-03
6.001215928492925013e+04 1.010578446033422839e+00 6.138562052233485083e-03
6.001215931973660190e+04 1.017344502638942050e+00 6.195603816214956781e-03
6.001215935454395367e+04 1.018743659085279640e+00 6.310593665396024496e-03
6.001215938935130544e+04 1.002437717336362777e+00 6.106636247711569494e-03
6.001215942415865720e+04 1.010921443880619774e+00 6.238132983099583910e-03
6.001215945896600897e+04 1.011407666837756514e+00 6.310570677968551680e-03
6.001215949377336074e+04 1.010778928182669567e+00 6.210151989149230098e-03
6.001215952858071250e+04 1.019751624048819805e+00 6.217766665881609839e-03
6.001215956338806427e+04 1.001863383417745723e+00 6.117172377907952041e-03
6.001215959819540876e+04 1.015270046132461301e+00 6.329703437214323665e-03
6.001215963300276053e+04 1.004451671061610707e+00 6.248884841013705414e-03
6.001215966781011230e+04 9.997016540501727500e-01 6.111063879069315516e-03
6.001215970261746406e+04 1.001924771263978275e+00 6.275718223234494700e-03
6.001215973742481583e+04 1.001836223030474260e+00 6.195041030922178969e-03
6.001215977223216760e+04 1.009204724010340115e+00 6.191920080351612579e-03
6.001215980703951209e+04 1.004343512701816987e+00 6.212341725359913323e-03
6.001215984184686386e+04 1.002479387465225580e+00 6.220007560175749156e-03
6.001215987665421562e+04 9.997072232213810583e-01 6.204208506237072346e-03
6.001215991146156739e+04 1.001157599363404094e+00 6.283110891162605252e-03
6.001215994626891916e+04 1.002969480157258841e+00 6.215155699077131238e-03
6.001215998107627092e+04 9.922546463712050846e-01 6.202526731349073189e-03
6.001216001588362269e+04 1.003733308129565405e+00 6.271145616408680713e-03
6.001216005069097446e+04 1.005200677015199107e+00 6.336319850223549530e-03
6.001216008549832623e+04 1.011179371341845323e+00 6.320843753472088142e-03
6.001216012030567799e+04 1.009196545917184107e+00 6.242264420574261154e-03
6.001216015511302976e+04 1.010906134636820219e+00 6.220928783581962038e-03
6.001216018992038153e+04 9.905340041765690051e-01 6.073061155889316470e-03
6.001216022472773329e+04 1.004038453465429637e+00 6.114228351295667233e-03
6.001216025953508506e+04 1.015598304858515766e+00 6.361106231297863726e-03
6.001216029434243683e+04 1.016349550056719897e+00 6.249660791277601365e-03
6.001216032914978859e+04 1.003335191781873803e+00 6.188830673805955675e-03
6.001216036395714036e+04 1.011020130397558781e+00 6.183571416810287359e-03
6.001216039876448485e+04 9.956423217709604589e-01 6.062899180597892609e-03
6.001216043357183662e+04 1.001328178334133234e+00 6.130154513714075257e-03
6.001216046837918839e+04 1.004195054940441256e+00 6.121443847905644851e-03
6.001216050318654015e+04 9.976691465244740264e-01 6.059225448502549884e-03
6.001216053799389192e+04 1.018528550033625635e+00 6.240584573852757388e-03
6.001216057280124369e+04 1.017240447038387563e+00 6.312525643515670692e-03
6.001216060760859546e+04 1.020919495438103120e+00 6.275236103736888879e-03
6.001216064241593995e+04 1.012148908840198258e+00 6.248371520415884825e-03
6.001216067722329171e+04 1.022884476877709448e+00 6.170224450874252191e-03
6.001216071203064348e+04 1.016264673197268875e+00 6.142461598142913773e-03
6.001216074683799525e+04 1.006205489929463681e+00 6.110136871763376283e-03
6.001216078164534702e+04 1.007569584278970032e+00 6.144640261129043560e-03
6.001216081645269878e+04 1.012398248825380209e+00 6.127735256719044933e-03
6.001216085126005055e+04 1.006139944589502511e+00 6.118998648955763751e-03
6.001216088606740232e+04 1.008476256068266963e+00 6.225074590431757017e-03
6.001216092087475408e+04 1.003805763352877412e+00 6.129347768053594950e-03
6.001216095568210585e+04 1.011042823695959880e+00 6.174082919870523510e-03
6.001216099048945762e+04 1.006273844271666773e+00 6.092782603715685662e-03
6.001216102529680938e+04 1.002124207660370914e+00 6.150326961481498815e-03
6.001216106010416115e+04 1.010341496099097069e+00 6.164921981757638149e-03
6.001216109491151292e+04 1.006743844331009052e+00 6.148976589665138340e-03
6.001216112971886469e+04 1.015563959700551688e+00 6.180061727030829351e-03
6.001216116452620918e+04 1.021095068283097707e+00 6.212695218628816289e-03
6.001216119933356094e+04 1.010527695705224493e+00 6.180478826889912111e-03
6.001216123414091999e+04 1.013476971021735729e+00 6.307131573568303638e-03
6.001216126894826448e+04 1.022992765251448333e+00 6.199192157275058498e-03
6.001216130375561625e+04 1.022340420129231431e+00 6.214980291102803478e-03
6.001216133856296801e+04 1.024983001359891288e+00 6.241082773173575737e-03
6.001216137337031250e+04 1.026531159688023553e+00 6.254329892545917695e-03
6.001216140817766427e+04 1.026202541015598602e+00 6.265956869527074952e-03
6.001216144298501604e+04 1.031552846823699410e+00 6.293379730741663347e-03
6.001216147779236780e+04 1.020052354348487622e+00 6.219955256514483367e-03
6.001216151259971957e+04 1.038845372986913151e+00 6.311574177533880309e-03
6.001216154740707134e+04 1.036295381944209115e+00 6.276975451577011637e-03
6.001216158221442311e+04 1.027684759359192235e+00 6.254016607325367343e-03
6.001216161702177487e+04 1.026848684044618931e+00 6.282407687147335829e-03
6.001216165182912664e+04 1.028192160763694574e+00 6.282344966869038427e-03
6.001216168663647841e+04 1.027364199303676617e+00 6.255653514069925425e-03
6.001216172144383017e+04 1.030203714194273701e+00 6.196383119970579230e-03
6.001216175625118194e+04 1.029928310276763126e+00 6.217159961203693776e-03
6.001216179105853371e+04 1.029264180074760171e+00 6.231304375134845072e-03
6.001216182586588548e+04 1.041951449047227252e+00 6.396141646416598353e-03
6.001216186067323724e+04 1.053090698031717842e+00 6.432768309244963137e-03
6.001216189548058901e+04 1.043243206862377148e+00 6.283495067346020306e-03
6.001216193028794078e+04 1.030929435547817352e+00 6.376576883905409054e-03
6.001216196509529254e+04 1.036448805926404981e+00 6.331113418991031298e-03
6.001216199990264431e+04 1.040711423890628762e+00 6.423494062079455370e-03
6.001216203470998880e+04 1.032466874841758697e+00 6.223233083225128935e-03
6.001216206951734057e+04 1.023070060333979070e+00 6.160285435301848106e-03
6.001216210432469234e+04 1.039628673948693072e+00 6.316105343884613303e-03
6.001216213913203683e+04 1.021401278995523798e+00 6.216852668183656984e-03
6.001216217393938859e+04 1.037930248616435458e+00 6.273550264693113047e-03
6.001216220874674764e+04 1.030203021312941836e+00 6.244182387991329200e-03
6.001216224355409213e+04 1.027689073796116181e+00 6.202336694435944646e-03
6.001216227836144390e+04 1.031562087175160514e+00 6.247285827293932135e-03
6.001216231316879566e+04 1.030074470595915503e+00 6.388973570003700538e-03
6.001216234797614743e+04 1.024933984451722457e+00 6.232116673617637582e-03
6.001216238278349920e+04 1.029459829287037387e+00 6.302130833770994492e-03
6.001216241759085096e+04 1.022236409551043446e+00 6.277591914382606858e-03
6.001216245239820273e+04 1.025145190714489063e+00 6.201222719092174852e-03
6.001216248720555450e+04 1.024351332749761090e+00 6.253464962226904303e-03
6.001216252201290627e+04 1.019728261684297976e+00 6.207900772876139527e-03
6.001216255682025803e+04 1.021176360212567857e+00 6.275459970755183428e-03
6.001216259162760980e+04 1.026331400835917451e+00 6.255196336949339284e-03
6.001216262643496157e+04 1.033469976582699568e+00 6.274719369893157553e-03
6.001216266124231333e+04 1.026898264867269761e+00 6.226152040281109599e-03
6.001216269604966510e+04 1.022459694707399613e+00 6.188716295395192170e-03
6.001216273085701687e+04 1.021216272882998988e+00 6.197298177255471975e-03
6.001216276566436864e+04 1.018605301693704224e+00 6.230017114167922532e-03
6.001216280047172040e+04 1.007335780833886307e+00 6.138720875976336026e-03
6.001216283527906489e+04 1.018684435412783529e+00 6.317993589602353965e-03
6.001216287008641666e+04 1.021099067305268449e+00 6.243214801735469215e-03
6.001216290489376843e+04 1.024553624437259725e+00 6.200682296739842662e-03
6.001216293970112019e+04 1.010608352416029199e+00 6.061718478879736874e-03
6.001216297450847196e+04 1.023246178559178432e+00 6.274974388805428828e-03
6.001216300931582373e+04 1.013770782022304751e+00 6.304448864737718754e-03
6.001216304412317550e+04 1.008714222552201223e+00 6.270893968970765210e-03
6.001216307893051999e+04 1.025267267669828009e+00 6.347192514691163585e-03
6.001216311373787175e+04 1.013324463898522820e+00 6.199212857060882285e-03
6.001216314854522352e+04 1.019996571151958520e+00 6.264872200254567591e-03
6.001216318335257529e+04 1.009394718234393862e+00 6.121530439044764980e-03
6.001216321815992706e+04 1.015006202362756849e+00 6.245526146702060598e-03
6.001216325296727882e+04 1.018752217150946215e+00 6.203669267722243010e-03
6.001216328777463059e+04 1.016161855783650036e+00 6.312445884867143829e-03
6.001216332258198236e+04 1.002166471829979200e+00 6.179642059025909108e-03
6.001216335738933412e+04 1.009124391552997491e+00 6.265558754967770656e-03
6.001216339219668589e+04 1.001952532221840109e+00 6.133110498626156634e-03
6.001216342700403766e+04 1.000505971798729687e+00 6.247427008450240349e-03
6.001216346181138942e+04 1.006393602712214230e+00 6.277768681018617777e-03
6.001216349661874119e+04 9.982900011032251886e-01 6.153971514517879091e-03
6.001216353142609296e+04 1.010426942401365658e+00 6.206329783849946768e-03
6.001216356623344473e+04 1.006392116892086852e+00 6.192368528633032491e-03
6.001216360104079649e+04 1.005107794696996626e+00 6.149678934693689203e-03
6.001216363584814826e+04 1.014986285894571960e+00 6.223201671711750711e-03
6.001216367065550003e+04 1.003458256903892343e+00 6.225853340472421033e-03
6.001216370546285179e+04 1.007255628821164484e+00 6.436237269560402680e-03
6.001216374027020356e+04 1.002280751401466219e+00 6.159088584236855138e-03
6.001216377507755533e+04 9.931180403866322060e-01 6.103889190638261616e-03
6.001216380988490710e+04 9.888354312698542925e-01 6.215893011261388636e-03
6.001216384469225159e+04 1.002457047941044399e+00 6.442686442813977746e-03
6.001216387949960335e+04 1.004631498582004623e+00 6.315183667609662252e-03
6.001216391430695512e+04 9.979241942751641004e-01 6.156085406172597668e-03
6.001216394911429961e+04 1.000577197671745466e+00 6.189430278422130075e-03
6.001216398392165138e+04 9.979035318601947591e-01 6.096430437807174967e-03
6.001216401872901042e+04 9.889967135231437778e-01 6.145440635812430760e-03
6.001216405353635491e+04 9.825235784299688468e-01 6.060528554638830445e-03
6.001216408834370668e+04 1.001534622393708052e+00 6.353241411931814971e-03
6.001216412315105845e+04 1.001120588106239939e+00 6.137367106118496278e-03
6.001216415795841021e+04 9.850460225296335803e-01 6.157799908934868602e-03
6.001216419276576198e+04 1.000155082404384110e+00 6.225059402745310860e-03
6.001216422757311375e+04 9.916076046761503893e-01 6.182700336666268823e-03
6.001216426238046552e+04 9.953511477797954976e-01 6.264330828119702398e-03
6.001216429718781728e+04 9.859675867707821117e-01 6.142512696520657269e-03
6.001216433199516905e+04 1.000137236497453674e+00 6.142755265695722111e-03
6.001216436680252082e+04 9.904851221449885168e-01 6.287481038932836268e-03
6.001216440160987258e+04 9.935182823699965082e-01 6.201506437771111754e-03
6.001216443641722435e+04 9.951311491969426770e-01 6.169305928780674693e-03
6.001216447122457612e+04 1.000878929928069150e+00 6.237953284138229512e-03
6.001216450603192789e+04 9.960531449021055028e-01 6.181005882768807538e-03
6.001216454083927965e+04 9.937895482805241265e-01 6.208223289275816535e-03
6.001216457564662414e+04 9.919205228828652521e-01 6.169236686851589310e-03
6.001216461045397591e+04 9.937181984853447059e-01 6.196201712869381720e-03
6.001216464526132768e+04 1.005198307684528114e+00 6.234145348818317077e-03
6.001216468006867944e+04 1.001250421466585161e+00 6.189801391679674789e-03
6.001216471487603121e+04 1.004725438356580680e+00 6.186376750000983568e-03
6.001216474968338298e+04 1.005911379742259859e+00 6.377218776124720517e-03
6.001216478449073475e+04 1.003266585267952316e+00 6.239156807803199374e-03
6.001216481929807924e+04 9.911210980805463810e-01 6.262048682029755682e-03
6.001216485410543100e+04 1.004161793061552510e+00 6.195636987498519613e-03
6.001216488891278277e+04 1.018863571984686578e+00 6.312690943826073861e-03
6.001216492372013454e+04 1.015683117654603507e+00 6.314243865182233781e-03
6.001216495852748631e+04 1.013670612297673745e+00 6.268110739080432620e-03
6.001216499333483807e+04 1.020588835942818351e+00 6.319408359608729396e-03
6.001216502814218984e+04 1.022389819324217353e+00 6.381832537901079190e-03
6.001216506294954161e+04 1.012729647570518532e+00 6.270320496283818962e-03
6.001216509775689337e+04 1.008689837342787499e+00 6.235776668327809059e-03
6.001216513256424514e+04 1.014935213040300654e+00 6.260135495632655582e-03
6.001216516737159691e+04 1.024045610619947588e+00 6.358317964814597621e-03
6.001216520217894868e+04 1.022419582846811892e+00 6.152794527690564480e-03
6.001216523698630044e+04 1.033686278937691716e+00 6.404290325470136068e-03
6.001216527179365221e+04 1.020821220438903776e+00 6.198457754585945910e-03
6.001216530660100398e+04 1.026935901116129424e+00 6.359925176321220425e-03
6.001216534140835574e+04 1.026128653828999093e+00 6.316116651981744726e-03
6.001216537621570751e+04 1.022712491533362744e+00 6.317317139402998938e-03
6.001216541102305200e+04 1.014278279937147254e+00 6.235718599315289573e-03
6.001216544583040377e+04 1.021225858640331552e+00 6.211209133218226035e-03
6.001216548063775554e+04 1.014199388088921960e+00 6.279037138084277853e-03
6.001216551544510730e+04 1.026305223593557026e+00 6.360584480990009830e-03
6.001216555025245907e+04 1.024163421031714538e+00 6.330182875053881088e-03
6.001216558505981084e+04 1.021127081599194852e+00 6.187416549544303562e-03
6.001216561986716260e+04 1.009026725229915877e+00 6.171374644903976879e-03
6.001216565467450710e+04 1.012752769971932754e+00 6.170388463587717434e-03
6.001216568948185886e+04 1.028861076557250787e+00 6.367231429097040124e-03
6.001216572428921063e+04 1.020677310509423119e+00 6.274989765704353135e-03
6.001216575909656240e+04 1.013185835998482442e+00 6.243428646123784335e-03
6.001216579390391416e+04 1.019985530373388238e+00 6.262397321352597586e-03
6.001216582871126593e+04 1.018911826302517420e+00 6.238818718729113692e-03
6.001216586351861770e+04 1.018136635729584238e+00 6.202307601842810617e-03
6.001216589832596947e+04 1.023407131412730653e+00 6.380151322688479808e-03
6.001216593313332123e+04 1.017755663399647625e+00 6.239790844069212361e-03
6.001216596794067300e+04 1.023395425647519952e+00 6.188312988726043379e-03
6.001216600274802477e+04 1.020284898336097923e+00 6.217641424478383312e-03
6.001216603755537653e+04 1.017884204242204715e+00 6.244426773372952454e-03
6.001216607236272830e+04 1.016079497256028974e+00 6.276371897953511234e-03
6.001216610717008007e+04 1.007808430405114253e+00 6.135046541636827305e-03
6.001216614197743183e+04 1.017684634021801982e+00 6.254297256229266778e-03
6.001216617678478360e+04 1.021257212268448233e+00 6.364414325005845682e-03
6.001216621159213537e+04 1.014183037197086579e+00 6.313772293910385226e-03
6.001216624639948714e+04 1.015017226999904265e+00 6.203589104080991026e-03
6.001216628120683890e+04 1.013822014035401731e+00 6.203893593187022326e-03
6.001216631601418339e+04 1.002070669505074063e+00 6.183676828969675819e-03
6.001216635082153516e+04 1.000155272002042794e+00 6.145486214583704455e-03
6.001216638562888693e+04 9.997122996218549273e-01 6.148471442959485903e-03
6.001216642043623142e+04 9.926598036056509811e-01 6.179608072658017252e-03
6.001216645524358319e+04 9.952902259839850885e-01 6.109105693635379260e-03
6.001216649005093495e+04 1.002183981173637717e+00 6.170665719211730627e-03
6.001216652485828672e+04 9.901115464736501837e-01 6.064065210969572101e-03
6.001216655966563849e+04 1.003332824723250472e+00 6.124994310634899672e-03
6.001216659447299025e+04 9.977503064624734241e-01 6.146179585182079755e-03
6.001216662928034202e+04 1.002902898563290623e+00 6.189042098385799141e-03
6.001216666408769379e+04 9.935040213607581050e-01 6.143910239142838167e-03
6.001216669889504556e+04 9.950672334724409707e-01 6.112742028106501503e-03
6.001216673370239732e+04 9.969067700139853105e-01 6.156367149907771355e-03
6.001216676850974909e+04 9.900670971095577588e-01 6.039532869087703079e-03
6.001216680331710086e+04 9.972035449180598476e-01 6.191668745673516855e-03
6.001216683812445262e+04 9.794083115726402999e-01 6.045764961116330098e-03
6.001216687293180439e+04 9.813995839929379184e-01 5.977947868260518119e-03
6.001216690773915616e+04 9.762090799797846774e-01 5.998385892430863758e-03
6.001216694254650793e+04 9.843365804328743085e-01 6.119420064302008577e-03
6.001216697735385969e+04 9.815317697431180655e-01 6.090764072695310956e-03
6.001216701216121146e+04 9.957519334697967350e-01 6.142327240719230516e-03
6.001216704696855595e+04 9.826977227324494857e-01 6.144911343207592851e-03
6.001216708177590772e+04 9.745167125631543081e-01 5.949864385855861172e-03
6.001216711658325949e+04 9.781876179735671251e-01 6.051789165531871323e-03
6.001216715139061125e+04 9.731299028080911961e-01 6.034151634963924940e-03
6.001216718619796302e+04 9.839600618614516847e-01 6.065373252191742087e-03
6.001216722100531479e+04 9.807561953759268425e-01 6.087668802711413037e-03
6.001216725581266655e+04 9.848383071005755163e-01 6.152635672444509846e-03
6.001216729062001104e+04 9.821682221852880978e-01 6.124593932869271638e-03
6.001216732542736281e+04 9.847588912187739130e-01 6.100847309453838810e-03
6.001216736023471458e+04 9.790385586171616028e-01 6.219294403011213154e-03
6.001216739504206635e+04 9.753415699291780872e-01 6.133584342140903367e-03
6.001216742984941811e+04 9.608907315995616205e-01 6.005828510302744019e-03
6.001216746465676988e+04 9.764725789686335977e-01 6.110721496555534052e-03
6.001216749946412165e+04 9.610488904299584467e-01 5.917078332798123355e-03
6.001216753427147341e+04 9.614623395115770021e-01 5.901670328634319763e-03
6.001216756907882518e+04 9.587494992429230756e-01 5.939689088350072650e-03
6.001216760388617695e+04 9.767294819457617017e-01 6.038153510228769921e-03
6.001216763869352872e+04 9.676548069333825719e-01 5.977580305637352799e-03
6.001216767350088048e+04 9.561140701287172972e-01 6.070725254891219148e-03
6.001216770830823225e+04 9.657734652495202354e-01 6.024027784871184045e-03
6.001216774311558402e+04 9.526157767924998687e-01 5.866099389712415603e-03
6.001216777792293578e+04 9.580463842698020427e-01 5.950420159232670987e-03
6.001216781273028755e+04 9.556030120585258247e-01 5.959902032899156918e-03
6.001216784753763932e+04 9.558242725201566703e-01 6.011014614610709836e-03
6.001216788234499109e+04 9.474419157919052870e-01 5.924416679365727793e-03
6.001216791715234285e+04 9.549346591251081096e-01 5.936784169116056734e-03
6.001216795195968734e+04 9.497645864586111708e-01 5.899600856685055864e-03
6.001216798676703911e+04 9.472677201089199084e-01 5.852282384173962924e-03
6.001216802157439088e+04 9.514929238929985544e-01 5.909324467309153700e-03
6.001216805638174264e+04 9.609747660803541480e-01 5.945133591107230886e-03
6.001216809118909441e+04 9.469214003541752689e-01 5.955682738979325985e-03
6.001216812599644618e+04 9.532154608334831858e-01 5.918705184543325733e-03
6.001216816080379795e+04 9.435918342071585307e-01 5.883999325865986105e-03
6.001216819561114244e+04 9.559749857078669866e-01 5.941470199290552721e-03
6.001216823041849420e+04 9.584554051867484326e-01 5.954155018198731622e-03
6.001216826522584597e+04 9.656453432260144742e-01 6.074978328914537075e-03
6.001216830003319774e+04 9.476069736547402256e-01 5.904252711774648360e-03
6.001216833484054951e+04 9.647360189921019291e-01 6.046630607321725782e-03
6.001216836964790127e+04 9.522302325940067425e-01 5.957297524845656805e-03
6.001216840445525304e+04 9.564277095703271891e-01 5.882148196591223573e-03
6.001216843926260481e+04 9.574717327954138657e-01 5.886385266599515088e-03
6.001216847406995657e+04 9.585469487340317896e-01 5.908378412214618930e-03
6.001216850887730834e+04 9.593230286607643542e-01 5.944201986321481605e-03
6.001216854368466011e+04 9.617325836500305591e-01 5.910754926723816444e-03
6.001216857849201187e+04 9.613874749080247861e-01 5.990435152685082143e-03
6.001216861329936364e+04 9.629391536296281195e-01 5.991683462034146437e-03
6.001216864810671541e+04 9.701014605637602317e-01 6.202689757294101505e-03
6.001216868291406718e+04 9.652505545671802301e-01 6.019771524121539721e-03
6.001216871772141894e+04 9.557492543453666167e-01 5.987550989434493875e-03
6.001216875252877071e+04 9.568260632760415829e-01 5.912733083993591474e-03
6.001216878733612248e+04 9.666689630229233776e-01 6.057776870304777857e-03
6.001216882214346697e+04 9.596187987233998351e-01 6.003578815034545796e-03
6.001216885695081874e+04 9.661275787822714012e-01 5.940442400261415797e-03
6.001216889175817050e+04 9.554675903018308158e-01 5.967224166365044276e-03
6.001216892656551499e+04 9.825885462706293039e-01 6.197869618077891767e-03
6.001216896137286676e+04 9.666019384254784796e-01 5.991493835966850943e-03
6.001216899618021853e+04 9.676749105498239079e-01 5.986120052316109934e-03
6.001216903098757030e+04 9.739441811844278263e-01 5.960042163033933173e-03
6.001216906579492206e+04 9.762558430387672237e-01 6.060641586419383831e-03
6.001216910060227383e+04 9.752207460258880412e-01 5.968498937973187868e-03
6.001216913540962560e+04 9.811874932209897482e-01 6.086800421390039899e-03
6.001216917021697736e+04 9.672443408901512107e-01 5.957437292347407022e-03
6.001216920502432913e+04 9.640172862594456049e-01 5.968078367391697718e-03
6.001216923983168090e+04 9.859549223291718123e-01 6.098753735368721805e-03
6.001216927463903266e+04 9.752889189286062521e-01 5.989542784020367334e-03
6.001216930944638443e+04 9.834691666192929560e-01 5.981841620726132715e-03
6.001216934425373620e+04 9.862466380958796464e-01 6.012001089353485005e-03
6.001216937906108797e+04 9.853533083476680998e-01 6.092872707056088202e-03
6.001216941386843973e+04 9.920743763122878978e-01 6.104624560578363578e-03
6.001216944867579150e+04 9.958204196988107437e-01 6.227190163794176642e-03
6.001216948348314327e+04 9.938279756137297083e-01 6.179208470169512100e-03
6.001216951829049503e+04 9.874951439106344209e-01 6.080852028549731461e-03
6.001216955309783953e+04 9.944775972631241245e-01 6.070468877959715216e-03
6.001216958790519129e+04 9.944504671055089950e-01 6.045913442517219030e-03
6.001216962271254306e+04 9.968734228846778400e-01 6.080357629797555896e-03
6.001216965751989483e+04 9.984944304214222743e-01 6.200006046492472292e-03
6.001216969232724659e+04 9.980540006246417795e-01 6.108782317772926997e-03
6.001216972713459836e+04 9.946455872253340269e-01 6.078416126475823418e-03
6.001216976194195013e+04 9.869225430529526832e-01 6.077891691929834805e-03
6.001216979674929462e+04 9.926174553386484245e-01 6.120858045821803671e-03
6.001216983155664639e+04 9.932242694968993479e-01 6.087383567368283462e-03
6.001216986636399815e+04 1.006268655177568805e+00 6.244383971772437744e-03
6.001216990117134992e+04 1.016347424612061401e+00 6.227315435764677574e-03
6.001216993597870169e+04 1.004407210624895797e+00 6.158701996457332378e-03
6.001216997078605345e+04 9.974839403164067475e-01 6.133349775137759280e-03
6.001217000559340522e+04 1.004850432015970574e+00 6.163126959507839175e-03
6.001217004040075699e+04 1.005489653649938253e+00 6.148592317700104538e-03
6.001217007520810876e+04 1.005856579192841549e+00 6.179910221038705832e-03
6.001217011001546052e+04 1.016612068596843832e+00 6.289701314761618652e-03
6.001217014482281229e+04 1.013455722541766191e+00 6.232159816009149277e-03
6.001217017963016406e+04 1.000643776089197301e+00 6.231477167873463417e-03
6.001217021443751582e+04 1.021031537780733744e+00 6.276347470144425823e-03
6.001217024924486759e+04 1.011283547155969798e+00 6.257871134734823045e-03
6.001217028405221936e+04 1.014614624930224585e+00 6.166965923011275864e-03
6.001217031885957113e+04 9.934660497515835909e-01 6.100878583013846952e-03
6.001217035366692289e+04 1.007018757792910613e+00 6.153608236645627221e-03
6.001217038847426738e+04 9.952647088710496748e-01 6.162303117194587419e-03
6.001217042328161915e+04 1.004027797524716492e+00 6.147644056760152853e-03
6.001217045808897092e+04 9.933879655867861036e-01 6.117224814265505815e-03
6.001217049289632268e+04 1.006041135475097770e+00 6.228270131835898261e-03
6.001217052770367445e+04 9.917503803597919054e-01 6.198420537556794709e-03
6.001217056251102622e+04 9.992671016809990814e-01 6.127476369984852407e-03
6.001217059731837799e+04 9.980178631949032653e-01 6.123184613020598958e-03
6.001217063212572975e+04 1.003472706432159800e+00 6.229533211777968198e-03
6.001217066693307424e+04 1.000642330065157903e+00 6.252339456513365291e-03
6.001217070174042601e+04 9.952932750108715032e-01 6.261649498570599076e-03
6.001217073654777778e+04 9.923239827801694224e-01 6.111094717424078553e-03
6.001217077135512955e+04 9.994919731761836568e-01 6.205387745620940566e-03
6.001217080616248131e+04 1.001483024326467186e+00 6.238798366031273260e-03
6.001217084096983308e+04 9.905947551196442324e-01 6.074461920552366723e-03
6.001217087577718485e+04 1.005475885404994774e+00 6.203120686080892086e-03
6.001217091058453661e+04 9.940530720086848682e-01 6.231489756773100561e-03
6.001217094539188838e+04 9.896620576389693058e-01 6.156258474098127466e-03
6.001217098019924015e+04 9.883379984750870761e-01 6.151027773647605064e-03
6.001217101500659192e+04 9.969147578853227998e-01 6.210447928992123695e-03
6.001217104981394368e+04 9.920286753691419657e-01 6.224206174051039563e-03
6.001217108462129545e+04 9.930045799075135626e-01 6.115966513128784712e-03
6.001217111942864722e+04 9.840275116446716153e-01 6.100661946471493471e-03
6.001217115423599898e+04 9.973439892394011519e-01 6.189701304400681454e-03
6.001217118904335075e+04 9.935496107553192235e-01 6.132761525690931352e-03
6.001217122385070252e+04 9.888115746559176245e-01 6.054010106384842202e-03
6.001217125865805428e+04 9.818932677186703595e-01 6.013645591535854776e-03
6.001217129346540605e+04 9.911031512515457997e-01 6.042083702326943306e-03
6.001217132827275782e+04 9.869983157375836758e-01 6.058764289481226653e-03
6.001217136308010231e+04 9.901847801776607616e-01 6.047293264021598447e-03
6.001217139788745408e+04 9.761233606459472911e-01 6.080285834192382215e-03
6.001217143269480584e+04 9.860511219191518961e-01 6.094341473712538461e-03
6.001217146750215761e+04 9.899595833606107398e-01 6.021668453860628753e-03
6.001217150230950938e+04 9.694233171491529744e-01 5.956080572690554582e-03
6.001217153711686115e+04 9.788486005089058750e-01 6.016712629493383216e-03
6.001217157192421291e+04 9.812897707834415950e-01 6.006167028144814360e-03
6.001217160673155740e+04 9.772637052408479352e-01 5.998933921700836010e-03
6.001217164153890917e+04 9.849254762676845631e-01 6.127281468680903162e-03
6.001217167634626094e+04 9.724392779445377721e-01 6.006505610163657971e-03
6.001217171115361270e+04 9.782251680462197285e-01 5.979259920557441696e-03
6.001217174596096447e+04 9.751706544777568597e-01 6.003515361239651973e-03
6.001217178076831624e+04 9.774072554650413691e-01 6.040168032041959637e-03
6.001217181557566801e+04 9.723418183434148210e-01 5.959566806686373425e-03
6.001217185038301977e+04 9.867536524538104148e-01 6.045983794981411863e-03
6.001217188519037154e+04 9.810183749220318106e-01 6.096894717955570267e-03
6.001217191999772331e+04 9.824862121643666013e-01 6.073128831538926811e-03
6.001217195480507507e+04 9.773324657092059553e-01 6.038356420791543902e-03
6.001217198961242684e+04 9.866857522125428437e-01 6.072617524135110086e-03
6.001217202441977861e+04 9.752293719396379901e-01 5.984403111914689440e-03
6.001217205922713038e+04 9.783247062223575652e-01 6.005538906945208540e-03
6.001217209403448214e+04 9.743774458881238054e-01 5.994551461195318787e-03
6.001217212884183391e+04 9.994598620756089957e-01 6.108097619677110672e-03
6.001217216364917840e+04 9.789064434478774723e-01 5.935097846866899812e-03
6.001217219845653017e+04 9.802908032320614140e-01 5.983811718355067609e-03
6.001217223326388194e+04 9.753198875249462496e-01 5.971085065348009230e-03
6.001217226807123370e+04 9.795740030886327387e-01 5.981454453054105280e-03
6.001217230287858547e+04 9.800019949850203860e-01 6.014678870301253671e-03
6.001217233768593724e+04 9.825505894863851841e-01 5.967575741610161438e-03
6.001217237249328173e+04 9.853854173673236572e-01 6.021820255901102169e-03
6.001217240730063349e+04 9.835115035220489688e-01 5.974035034796422623e-03
6.001217244210798526e+04 9.881092364128242211e-01 6.009923098134449700e-03
6.001217247691533703e+04 9.824972049029089272e-01 5.993657769424172270e-03
6.001217251172268880e+04 9.831019073043535395e-01 6.006209160050026384e-03
6.001217254653004056e+04 9.750371354056144302e-01 6.016716025133234114e-03
6.001217258133739233e+04 9.919034538039317450e-01 6.070093984741741638e-03
6.001217261614474410e+04 1.001046615855712085e+00 6.027569371742353896e-03
6.001217265095209586e+04 9.954575532824174733e-01 6.078706090867335918e-03
6.001217268575944763e+04 9.888908149114936652e-01 6.048891452018094646e-03
6.001217272056679940e+04 9.773361066961038235e-01 5.939445690841451547e-03
6.001217275537415117e+04 9.850012015517182196e-01 6.043443203562323153e-03
6.001217279018150293e+04 9.932364104837368979e-01 6.085431412794529114e-03
6.001217282498885470e+04 9.905321854286478489e-01 6.070723351715903889e-03
6.001217285979620647e+04 1.003191667781943464e+00 6.144304392519198306e-03
6.001217289460355823e+04 9.969148396723960248e-01 6.036699329725565832e-03
6.001217292941091000e+04 9.994604993943341231e-01 6.120126145154081501e-03
6.001217296421826177e+04 9.941662730678529902e-01 6.062129591421462453e-03
6.001217299902561354e+04 9.894958629913018777e-01 5.985716003163148863e-03
6.001217303383296530e+04 9.960093716719915502e-01 6.043546820979347339e-03
6.001217306864031707e+04 1.003551354731281986e+00 6.070184117603107110e-03
6.001217310344766884e+04 9.965762690698690696e-01 6.055459130416146647e-03
6.001217313825501333e+04 1.015493748737248403e+00 6.171077956002254429e-03
6.001217317306236509e+04 1.001359558304395270e+00 6.148406959892478360e-03
6.001217320786971686e+04 1.006042316594973007e+00 6.145201289413555930e-03
6.001217324267706863e+04 1.003441941965644846e+00 6.196236440378880862e-03
6.001217327748441312e+04 1.012506606810678056e+00 6.120192558087075678e-03
6.001217331229176489e+04 1.010608469431998779e+00 6.131761510296261306e-03
6.001217334709912393e+04 1.020393664163885328e+00 6.123957420173934893e-03
6.001217338190647570e+04 1.022454142405090360e+00 6.145521112069382563e-03
6.001217341671382019e+04 1.014760501402878434e+00 6.153859872264955816e-03
6.001217345152117196e+04 1.014214104935184713e+00 6.194859950725881310e-03
6.001217348632852372e+04 1.021024871442218540e+00 6.194720152208503527e-03
6.001217352113587549e+04 1.011657262799486423e+00 6.171011652739438573e-03
6.001217355594322726e+04 1.044666767459278889e+00 6.346398835953102370e-03
6.001217359075057902e+04 1.036573403074541933e+00 6.215293928052879543e-03
6.001217362555793079e+04 1.021067034267880924e+00 6.206147686618307749e-03
6.001217366036528256e+04 1.037198128157548860e+00 6.228548917219287051e-03
6.001217369517263432e+04 1.039603721986205986e+00 6.317132343120613128e-03
6.001217372997998609e+04 1.034183375378362690e+00 6.366694316533188548e-03
6.001217376478733786e+04 1.022450175545955853e+00 6.161767443402897150e-03
6.001217379959468963e+04 1.024109847417058461e+00 6.181167071634179923e-03
6.001217383440204139e+04 1.019624736741336468e+00 6.121088081547577074e-03
6.001217386920939316e+04 1.018761593953967814e+00 6.158731635941831067e-03
6.001217390401674493e+04 1.032230198733940840e+00 6.254183026250094944e-03
6.001217393882409669e+04 1.020567544708200325e+00 6.167614654959388022e-03
6.001217397363144846e+04 1.014390371088806919e+00 6.176907020870998216e-03
6.001217400843879295e+04 1.019202282516104452e+00 6.215645795029776932e-03
6.001217404324614472e+04 1.019404710002006942e+00 6.145478566612601681e-03
6.001217407805349649e+04 1.017938059329749123e+00 6.251412238185028586e-03
6.001217411286084825e+04 1.026662842559564082e+00 6.219099847704126147e-03
6.001217414766820002e+04 1.022632442984432011e+00 6.236810730557653185e-03
6.001217418247555179e+04 1.025540449732147641e+00 6.172251567513097406e-03
6.001217421728290356e+04 1.030351467836568169e+00 6.279764078315565150e-03
6.001217425209025532e+04 1.022550393191109741e+00 6.244269524066466646e-03
6.001217428689759981e+04 1.012911687802883876e+00 6.169585076633979544e-03
6.001217432170495158e+04 1.019256724971132844e+00 6.168332048246198164e-03
6.001217435651230335e+04 1.025491666581055172e+00 6.190148598425058990e-03
6.001217439131965511e+04 1.021507260082219037e+00 6.147497199210858777e-03
6.001217442612700688e+04 1.027177269919703484e+00 6.227442456626037896e-03
6.001217446093435865e+04 1.021301366687444201e+00 6.127620208841120034e-03
6.001217449574171042e+04 1.017852547662347451e+00 6.175032106542627588e-03
6.001217453054906218e+04 1.010123580098815976e+00 6.138732048497187212e-03
6.001217456535641395e+04 1.018796458020228224e+00 6.206870011026925649e-03
6.001217460016376572e+04 1.008781515416114161e+00 6.075144909817272940e-03
6.001217463497111748e+04 1.026104089396586705e+00 6.182977732761268420e-03
6.001217466977846925e+04 1.025974737931306224e+00 6.176166896010984453e-03
6.001217470458582102e+04 1.006818135388931612e+00 6.095268897553657306e-03
6.001217473939317279e+04 1.008823210533471348e+00 6.108329976132317353e-03
6.001217477420052455e+04 1.005669874320079593e+00 6.089780797796431715e-03
6.001217480900787632e+04 9.993257270309684470e-01 6.043577848675679709e-03
6.001217484381522809e+04 1.014331427247261885e+00 6.194218384438244726e-03
6.001217487862257985e+04 9.981132779126379306e-01 6.065546654448489977e-03
6.001217491342993162e+04 9.994419831580371172e-01 6.013856803070006043e-03
6.001217494823727611e+04 1.005965898354697075e+00 6.119739738094402345e-03
6.001217498304462788e+04 9.984349121228954793e-01 6.057745688482974421e-03
6.001217501785197965e+04 9.867346661964571108e-01 5.993580371692564836e-03
6.001217505265933141e+04 9.949183346081211798e-01 6.095283399852617114e-03
6.001217508746668318e+04 1.009616899710208404e+00 6.129720090513078763e-03
6.001217512227403495e+04 1.003040456582657169e+00 6.010481677816296824e-03
6.001217515708138671e+04 9.939138568888364889e-01 6.047666890521089314e-03
6.001217519188873121e+04 1.012062110791568381e+00 6.119427037322419660e-03
6.001217522669608297e+04 9.965432908417701796e-01 6.067542570561532470e-03
6.001217526150343474e+04 9.896254865728999484e-01 5.979773329761667484e-03
6.001217529631078651e+04 1.002636072406873469e+00 6.092427788425567974e-03
6.001217533111813827e+04 1.003328653946350402e+00 6.060234988568976959e-03
6.001217536592549004e+04 9.966914426903945579e-01 6.043181604281411268e-03
6.001217540073284181e+04 1.006669321806364703e+00 6.107106071247358006e-03
6.001217543554019358e+04 1.004634389626333224e+00 6.082250448384442405e-03
6.001217547034754534e+04 1.001451176775603580e+00 6.012312608566564021e-03
6.001217550515489711e+04 9.952155682184712360e-01 6.035595277344904357e-03
6.001217553996224888e+04 9.879827251674281330e-01 5.919776614838868911e-03
6.001217557476960064e+04 9.953424797093082255e-01 6.080253791412994040e-03
6.001217560957695241e+04 1.000119215899994973e+00 6.075888243846441945e-03
6.001217564438430418e+04 9.982909909338525400e-01 6.033458054548217729e-03
6.001217567919165595e+04 9.835837724960910800e-01 5.941612054162835437e-03
6.001217571399900044e+04 9.950619170082923848e-01 6.118582179635507871e-03
6.001217574880635220e+04 1.012334189423641728e+00 6.314079101144853996e-03
6.001217578361370397e+04 9.854376124092972811e-01 6.040110254438805538e-03
6.001217581842105574e+04 9.918053276423524078e-01 6.029600769671504025e-03
6.001217585322840750e+04 9.928652982604805333e-01 6.056796150011187208e-03
6.001217588803575927e+04 1.000392926622263090e+00 6.116174979321189510e-03
6.001217592284311104e+04 9.919072231204800749e-01 6.131588344344197569e-03
6.001217595765045553e+04 9.888267774181851433e-01 6.046106955149950328e-03
6.001217599245780730e+04 9.818169481174884305e-01 6.102644901973692734e-03
6.001217602726515906e+04 9.762711749341055345e-01 5.969966180583100718e-03
6.001217606207251083e+04 9.837383547121444360e-01 6.079560272219780050e-03
6.001217609687986260e+04 9.868036859314620601e-01 6.028660636196221494e-03
6.001217613168721437e+04 9.975217423978466336e-01 6.124164719736147067e-03
6.001217616649456613e+04 9.790530447189160768e-01 6.032478800384628338e-03
6.001217620130191790e+04 9.874376012993586471e-01 6.035491772624250635e-03
6.001217623610926967e+04 9.884345800400085036e-01 6.007257994286635885e-03
6.001217627091662143e+04 9.834003742053235575e-01 5.992810221672547830e-03
6.001217630572397320e+04 9.785136462779859823e-01 5.985964270964444327e-03
6.001217634053132497e+04 9.988437385560634540e-01 6.114255966047471048e-03
6.001217637533867673e+04 9.868944579264619099e-01 5.984187328564433660e-03
6.001217641014602850e+04 9.954266517817395021e-01 6.079595677628274811e-03
6.001217644495338027e+04 1.005718791785236821e+00 6.108723266611762112e-03
6.001217647976073204e+04 1.002506550038165578e+00 6.108917338550555812e-03
6.001217651456808380e+04 9.854789551685175786e-01 6.042353870874519507e-03
6.001217654937543557e+04 9.787092231549588961e-01 5.993241845393380146e-03
6.001217658418278006e+04 9.942789784433290201e-01 6.044534010993421295e-03
6.001217661899013183e+04 9.875354291229949677e-01 6.002364495590412942e-03
6.001217665379749087e+04 9.929410527886486371e-01 6.028695340232390586e-03
6.001217668860483536e+04 9.954666986597195955e-01 6.068849045694869188e-03
6.001217672341218713e+04 1.001468710420414077e+00 6.021833707851988703e-03
6.001217675821953890e+04 9.904740932152215072e-01 6.006559669491340694e-03
6.001217679302688339e+04 9.980038229814416351e-01 6.115358072912309428e-03
6.001217682783423516e+04 1.010768773182168179e+00 6.220470880984825535e-03
6.001217686264158692e+04 1.006986367811109950e+00 6.120552820138952001e-03
6.001217689744893869e+04 1.003036963994686115e+00 6.064258214698197043e-03
6.001217693225629046e+04 1.009381207080634946e+00 6.168404098150655733e-03
6.001217696706364222e+04 1.003511667211580471e+00 6.126871640972681929e-03
6.001217700187099399e+04 1.001852978736168964e+00 6.028381151676253345e-03
6.001217703667834576e+04 1.004518770811267503e+00 6.086020013928170394e-03
6.001217707148569752e+04 1.010216227277378032e+00 6.197682517751088027e-03
6.001217710629304929e+04 1.010930592472812251e+00 6.151853384113730068e-03
6.001217714110040106e+04 1.013107305435246408e+00 6.251438658500037271e-03
6.001217717590775283e+04 1.005072814450999941e+00 6.109586989385780084e-03
6.001217721071510459e+04 1.007054069668884333e+00 6.064915649472622967e-03
6.001217724552245636e+04 1.008860168411618075e+00 6.103166171778920228e-03
6.001217728032980813e+04 1.020829667541901076e+00 6.193153197740526930e-03
6.001217731513715989e+04 1.009871319377270593e+00 6.144741478812979288e-03
6.001217734994451166e+04 1.012166079933733753e+00 6.129865470797682923e-03
6.001217738475186343e+04 1.006407713875401733e+00 6.150644455842744010e-03
6.001217741955921520e+04 1.014147806076063363e+00 6.068966139935911240e-03
6.001217745436656696e+04 1.017617483817562452e+00 6.137829916860480794e-03
6.001217748917391145e+04 1.019866196127590552e+00 6.176826175841416793e-03
6.001217752398126322e+04 1.018755802200932425e+00 6.159477084883547247e-03
6.001217755878861499e+04 1.015091553505416355e+00 6.252351133776397688e-03
6.001217759359596675e+04 1.017249589833430612e+00 6.080056734094948373e-03
6.001217762840331852e+04 1.018047113435339046e+00 6.156028672054400866e-03
6.001217766321067029e+04 1.028757101788067008e+00 6.164520878516880492e-03
6.001217769801802206e+04 1.014917296675737379e+00 6.104435521006385673e-03
6.001217773282536655e+04 1.014631995869420100e+00 6.043289850949607953e-03
6.001217776763271831e+04 1.028751261659101024e+00 6.211919504748901304e-03
6.001217780244007008e+04 1.030202923500102896e+00 6.260278867252089784e-03
6.001217783724742185e+04 1.021880884863051620e+00 6.171349212897608849e-03
6.001217787205477362e+04 1.027947751709737734e+00 6.205388297072261805e-03
6.001217790686212538e+04 1.032886061010339418e+00 6.177139528256353485e-03
6.001217794166947715e+04 1.039837712716761953e+00 6.308162257029295387e-03
6.001217797647682892e+04 1.044007431207296666e+00 6.226271676064577820e-03
6.001217801128418068e+04 1.032163161860401246e+00 6.204495406240914147e-03
6.001217804609153245e+04 1.028713739078241041e+00 6.148345334101837714e-03
6.001217808089888422e+04 1.028793033623769837e+00 6.155504409986747687e-03
6.001217811570623599e+04 1.030901355346700132e+00 6.220991946736331192e-03
6.001217815051358775e+04 1.026056844709694493e+00 6.144101342118654489e-03
6.001217818532093952e+04 1.033683943255062410e+00 6.214476156998037862e-03
6.001217822012829129e+04 1.043461031521093041e+00 6.326719916852548489e-03
6.001217825493564305e+04 1.037172852386313959e+00 6.179937058798185001e-03
6.001217828974298754e+04 1.021553399382240546e+00 6.140931006617390310e-03
6.001217832455033931e+04 1.032910194070312926e+00 6.230773114287640330e-03
6.001217835935769108e+04 1.022257507956474853e+00 6.162348537180922792e-03
6.001217839416504285e+04 1.026775677758270611e+00 6.163850363741328955e-03
6.001217842897239461e+04 1.032160499367492879e+00 6.217806134642322666e-03
6.001217846377974638e+04 1.040937304806172081e+00 6.247903025993621282e-03
6.001217849858709815e+04 1.040503569881322310e+00 6.218674580422515162e-03
6.001217853339444991e+04 1.017052862192712404e+00 6.116686756375526966e-03
6.001217856820179441e+04 1.036768645818888945e+00 6.312271520961722920e-03
6.001217860300914617e+04 1.026148603552941907e+00 6.306638167768617402e-03
6.001217863781649794e+04 1.035212725018172630e+00 6.310026303489760062e-03
6.001217867262384971e+04 1.023122673674875971e+00 6.260907608190040448e-03
6.001217870743120147e+04 1.031705843180958260e+00 6.272862713130610696e-03
6.001217874223855324e+04 1.036027857083129389e+00 6.384485904852971704e-03
6.001217877704590501e+04 1.034691964607603820e+00 6.290130455101502170e-03
6.001217881185325678e+04 1.023963641608175434e+00 6.237901404168366866e-03
6.001217884666060854e+04 1.019381234254347346e+00 6.173711848119769856e-03
6.001217888146796031e+04 1.018269677666293171e+00 6.123265508018406987e-03
6.001217891627531208e+04 1.016106747550513889e+00 6.177513172988160182e-03
6.001217895108266384e+04 1.016034633036893897e+00 6.109543762406726558e-03
6.001217898589001561e+04 1.028053053996005772e+00 6.270057279877212439e-03
6.001217902069736738e+04 1.016963795401162329e+00 6.208573249604124045e-03
6.001217905550471914e+04 1.019404920314589846e+00 6.206741482779677341e-03
6.001217909031206364e+04 1.024703046555544672e+00 6.160891871427991336e-03
6.001217912511941540e+04 1.014993820945882419e+00 6.112663837893902649e-03
6.001217915992677445e+04 1.025298029217199591e+00 6.242739350177359085e-03
6.001217919473412621e+04 1.016988602736312419e+00 6.139832633007447256e-03
6.001217922954147070e+04 1.035378030410298411e+00 6.418039785031236580e-03
6.001217926434882247e+04 1.035494150770214450e+00 6.425334420208443989e-03
6.001217929915617424e+04 1.010036293481198166e+00 6.124721131281678742e-03
6.001217933396351873e+04 1.019444241428131948e+00 6.217390868596820927e-03
6.001217936877087050e+04 1.016355998994739496e+00 6.143271622539519562e-03
6.001217940357822226e+04 1.010158195501101197e+00 6.101944274118045741e-03
6.001217943838558131e+04 1.011027434560658467e+00 6.159214633291062481e-03
6.001217947319292580e+04 1.011866037165067400e+00 6.043422253258843267e-03
6.001217950800027756e+04 1.026776658211480120e+00 6.242780125100459362e-03
6.001217954280762933e+04 1.006887267202908109e+00 6.081555999697825163e-03
6.001217957761498110e+04 1.015435383180874451e+00 6.176171046623416330e-03
6.001217961242233287e+04 1.005471348848011370e+00 6.098829214567579038e-03
6.001217964722968463e+04 9.978659786768725448e-01 6.032005255136085875e-03
6.001217968203703640e+04 9.879696430560853670e-01 5.977026480340178957e-03
6.001217971684438817e+04 9.939841952448777995e-01 6.022329908286277664e-03
6.001217975165173993e+04 9.996397366989931976e-01 5.987856141167351848e-03
6.001217978645909170e+04 1.008359847456266722e+00 6.112068463383814841e-03
6.001217982126644347e+04 1.010154363245266751e+00 6.261237310415197245e-03
6.001217985607379524e+04 9.999066922399045820e-01 6.088143697554472371e-03
6.001217989088114700e+04 9.892775343430066926e-01 6.021206665133132033e-03
6.001217992568849877e+04 1.008692666446963093e+00 6.084020622834931946e-03
6.001217996049585054e+04 1.005623571535441352e+00 6.058580599211088775e-03
6.001217999530319503e+04 1.010440825382435515e+00 6.131422605096906696e-03
6.001218003011054680e+04 1.004061254713956242e+00 6.059288476782915579e-03
6.001218006491789856e+04 1.016220826575369163e+00 6.235216477834153344e-03
6.001218009972525033e+04 1.006984911839178043e+00 6.080720307628434407e-03
6.001218013453260210e+04 1.007850033291789682e+00 6.169014420417094809e-03
6.001218016933995386e+04 1.004226743171565017e+00 6.099673485662047805e-03
6.001218020414730563e+04 1.019220345185937182e+00 6.199967583469645667e-03
6.001218023895465012e+04 1.024528887432975210e+00 6.255645206615533492e-03
6.001218027376200189e+04 1.012537101241748783e+00 6.148460983633526750e-03
6.001218030856935366e+04 1.011593267676276220e+00 6.148814310973615624e-03
6.001218034337670542e+04 1.007007195023723822e+00 6.223347369094189840e-03
6.001218037818405719e+04 9.940994080289763390e-01 6.134023701718799987e-03
6.001218041299140896e+04 1.006785950417458997e+00 6.215391213928630684e-03
6.001218044779876072e+04 1.020312427746159711e+00 6.227886835501174508e-03
6.001218048260611249e+04 1.014092000483667544e+00 6.215972815911108805e-03
6.001218051741346426e+04 1.011559315162530392e+00 6.177280340504182413e-03
6.001218055222081603e+04 1.010898071681972210e+00 6.134332264040132793e-03
6.001218058702816779e+04 1.005428379561547514e+00 6.144029810627312307e-03
6.001218062183551956e+04 1.011046058301301009e+00 6.176295095429414420e-03
6.001218065664287133e+04 9.912320506872107639e-01 5.988527464076596162e-03
6.001218069145022309e+04 1.007745638010049127e+00 6.318335174823509412e-03
6.001218072625757486e+04 1.027238879426189522e+00 6.230129342053704854e-03
6.001218076106492663e+04 1.023719142228814771e+00 6.290785268375642149e-03
6.001218079587227840e+04 1.027487433039244724e+00 6.305657038149403877e-03
6.001218083067962289e+04 1.011977765146506503e+00 6.178605368540665208e-03
6.001218086548697465e+04 1.026856391574680227e+00 6.359065986299471465e-03
6.001218090029432642e+04 1.021346537306204061e+00 6.319466058012857684e-03
6.001218093510167819e+04 1.029970775420882445e+00 6.390773785204033504e-03
6.001218096990902995e+04 1.033616857948684631e+00 6.488325614087167917e-03
6.001218100471638172e+04 1.015941937065346412e+00 6.278996664647104944e-03
6.001218103952373349e+04 1.014389347384134554e+00 6.125434748006594078e-03
6.001218107433107798e+04 1.016425584494493384e+00 6.202968548949483636e-03
6.001218110913842975e+04 1.023344077926150009e+00 6.204040677711083508e-03
6.001218114394578151e+04 1.016790355044979721e+00 6.147257544722984322e-03
6.001218117875313328e+04 1.017972606131041458e+00 6.183455352482687163e-03
6.001218121356048505e+04 1.017076012907852434e+00 6.130952372211801588e-03
6.001218124836783682e+04 1.016235383310413409e+00 6.122123059470742715e-03
6.001218128317518858e+04 1.028198330411241201e+00 6.302902089973148707e-03
6.001218131798254035e+04 1.014633945610073473e+00 6.177274297630520015e-03
6.001218135278989212e+04 1.009847361624498729e+00 6.127193061319252156e-03
6.001218138759724388e+04 1.025444993199209565e+00 6.191607310501707692e-03
6.001218142240459565e+04 1.011369191470610440e+00 6.073791864251521302e-03
6.001218145721194742e+04 1.009575826968073020e+00 6.116139305500954866e-03
6.001218149201929918e+04 1.015639890703837978e+00 6.165047082532513698e-03
6.001218152682665095e+04 1.004536341531146570e+00 6.286090998342731655e-03
6.001218156163400272e+04 1.018915977548309648e+00 6.489788847539390906e-03
6.001218159644135449e+04 1.028850368391392545e+00 6.379916755708886326e-03
6.001218163124870625e+04 1.007060750025958518e+00 6.223108510617982557e-03
6.001218166605605802e+04 1.010649987893893043e+00 6.191421530157295572e-03
6.001218170086340979e+04 1.020530803080307969e+00 6.218135786361108676e-03
6.001218173567076155e+04 1.032391139839462291e+00 6.288635953109540828e-03
6.001218177047810605e+04 1.028214997770477090e+00 6.197030357262173911e-03
6.001218180528545781e+04 1.024911307023659512e+00 6.206745513482557312e-03
6.001218184009280958e+04 1.024961835702700164e+00 6.192216773181885223e-03
6.001218187490015407e+04 1.018325681953462292e+00 6.213758971331347601e-03
6.001218190970750584e+04 1.010911712620736980e+00 6.202349078188270325e-03
6.001218194451486488e+04 1.024426022818234028e+00 6.364271102428387290e-03
6.001218197932220937e+04 1.018733667931888576e+00 6.338410804537118401e-03
6.001218201412956114e+04 1.020975651725027911e+00 6.113724989076143972e-03
6.001218204893691291e+04 1.020000550410743889e+00 6.242034424738297956e-03
6.001218208374426467e+04 1.007404962035602702e+00 6.199266877456370735e-03
6.001218211855161644e+04 1.012172518479632854e+00 6.216767402712050118e-03
6.001218215335896821e+04 1.010176726537850955e+00 6.155412760199279257e-03
6.001218218816631997e+04 1.015280127041272795e+00 6.188501472767264470e-03
6.001218222297367174e+04 1.009394971295493937e+00 6.150669877438483951e-03
6.001218225778102351e+04 1.013244649396816355e+00 6.136395372703850638e-03
6.001218229258837528e+04 1.006411883015918107e+00 6.126284281445967296e-03
6.001218232739572704e+04 1.013832805709623974e+00 6.120440638119861200e-03
6.001218236220307881e+04 1.003842041045748035e+00 6.135957917256108785e-03
6.001218239701043058e+04 1.008136369314166503e+00 6.166871173814472348e-03
6.001218243181778234e+04 1.003025232720171189e+00 6.141108787325089829e-03
6.001218246662513411e+04 9.937158665426534254e-01 6.040968105898620460e-03
6.001218250143248588e+04 1.001826594385553104e+00 6.205345043669928916e-03
6.001218253623983037e+04 1.002809690523369213e+00 6.104332275813869647e-03
6.001218257104718214e+04 1.003493247984664549e+00 6.064220714508297520e-03
6.001218260585453390e+04 1.000057912460206477e+00 6.172001264291434100e-03
6.001218264066188567e+04 9.930451044428746377e-01 6.034510077611195990e-03
6.001218267546923744e+04 9.902728233301537619e-01 5.973606634293073155e-03
6.001218271027658921e+04 9.895424371860571666e-01 5.998135454186483487e-03
6.001218274508394097e+04 9.900755982879811956e-01 6.071736321228619546e-03
6.001218277989128546e+04 9.929560367849499247e-01 6.051542723704346483e-03
6.001218281469863723e+04 9.849000840771471310e-01 6.045342612773978684e-03
6.001218284950598900e+04 9.921945736142764316e-01 6.065533199681356208e-03
6.001218288431334076e+04 1.000513063383061008e+00 6.195840994045598640e-03
6.001218291912069253e+04 9.958018934528134469e-01 6.110465921687213350e-03
6.001218295392804430e+04 9.875068809959872684e-01 6.054088617435274787e-03
6.001218298873539607e+04 9.834217121210567791e-01 5.981463866588893757e-03
6.001218302354274783e+04 9.893965436744124320e-01 6.053041656903971647e-03
6.001218305835009960e+04 9.823976333408535044e-01 6.118683662197574313e-03
6.001218309315745137e+04 9.933445643809405423e-01 6.106074928423945759e-03
6.001218312796480313e+04 9.848541375200787762e-01 6.091615533932395569e-03
6.001218316277215490e+04 9.790064587662702378e-01 6.037811282930924048e-03
6.001218319757950667e+04 9.853226665935599371e-01 6.164511899600510526e-03
6.001218323238685844e+04 9.854072328019353177e-01 6.187362135970728670e-03
6.001218326719421020e+04 9.777358272559827368e-01 6.049322567854746938e-03
6.001218330200156197e+04 9.827765046435894547e-01 6.084817744237759271e-03
6.001218333680891374e+04 9.768830159611996411e-01 5.962675614978982415e-03
6.001218337161626550e+04 9.715369338508643704e-01 5.970345157754445090e-03
6.001218340642360999e+04 9.636927882865408135e-01 5.872047873909998217e-03
6.001218344123096176e+04 9.613505851443738814e-01 5.913151416425565209e-03
6.001218347603832080e+04 9.673160302222373330e-01 5.903455642335312704e-03
6.001218351084567257e+04 9.739813153948208013e-01 6.008016744027149490e-03
6.001218354565301706e+04 9.673995308941648608e-01 6.005418808206345813e-03
6.001218358046036883e+04 9.663339719424015595e-01 5.891854072052236761e-03
6.001218361526772060e+04 9.659808078400846654e-01 5.947492753613056911e-03
6.001218365007506509e+04 9.638779714954033295e-01 5.889940868591344442e-03
6.001218368488241686e+04 9.614845030038230433e-01 5.894996782219281105e-03
6.001218371968976862e+04 9.557029159566677867e-01 5.865933862305323758e-03
6.001218375449712767e+04 9.593364325877861143e-01 5.937354083114455144e-03
6.001218378930447943e+04 9.622064871740513281e-01 5.910360819564980904e-03
6.001218382411182392e+04 9.551466280949427734e-01 5.906809503041105143e-03
6.001218385891917569e+04 9.665661628979174136e-01 6.040894819543669685e-03
6.001218389372652746e+04 9.659778212878017412e-01 6.009778223707530273e-03
6.001218392853387923e+04 9.532192835507724560e-01 5.916721964618471691e-03
6.001218396334123099e+04 9.665330404383168927e-01 5.996112723334066745e-03
6.001218399814858276e+04 9.647064055265647253e-01 6.026170660024932242e-03
6.001218403295593453e+04 9.634455911827056740e-01 6.091473422154749552e-03
6.001218406776328629e+04 9.661861544264943591e-01 5.991377209778930325e-03
6.001218410257063806e+04 9.539011222406447166e-01 5.925009450899842815e-03
6.001218413737798983e+04 9.584633462274103621e-01 5.973942442907957152e-03
6.001218417218534159e+04 9.486904705023105899e-01 5.890821988852589300e-03
6.001218420699269336e+04 9.593481888016531789e-01 5.971323516352410217e-03
6.001218424180004513e+04 9.532609193977542583e-01 5.986575934147854612e-03
6.001218427660739690e+04 9.507402478224713516e-01 5.910579977662483095e-03
6.001218431141474866e+04 9.606681117973281392e-01 6.011358163156965868e-03
6.001218434622209315e+04 9.568399159815654809e-01 5.918188920430587224e-03
6.001218438102944492e+04 9.526837015370360762e-01 5.891266882952658941e-03
6.001218441583679669e+04 9.527170162433863387e-01 5.932671448311269656e-03
6.001218445064414846e+04 9.681811366532859786e-01 6.015434412596962731e-03
6.001218448545150022e+04 9.481698111579837107e-01 5.884623061942646609e-03
6.001218452025885199e+04 9.496949615618796026e-01 5.933114345642894263e-03
6.001218455506620376e+04 9.563980354931047589e-01 5.913993591036742319e-03
6.001218458987354825e+04 9.565166393842746695e-01 5.924444821540426030e-03
6.001218462468090001e+04 9.550286237146540236e-01 5.865089758640618621e-03
6.001218465948825178e+04 9.527521503295928174e-01 5.930711123600935879e-03
6.001218469429560355e+04 9.476536806944934055e-01 5.917106263694474344e-03
6.001218472910295532e+04 9.434786294356000136e-01 5.825993640997219510e-03
6.001218476391030708e+04 9.514224749851798446e-01 5.855890902943129001e-03
6.001218479871765885e+04 9.592733170007936572e-01 5.887499234836407296e-03
6.001218483352501062e+04 9.630701457947002941e-01 5.883881896689469732e-03
6.001218486833236238e+04 9.653251157319833187e-01 5.861484228885795872e-03
6.001218490313971415e+04 9.535239873127813182e-01 5.880757453291988492e-03
6.001218493794706592e+04 9.618148266512716038e-01 5.934454550018808741e-03
6.001218497275441769e+04 9.546729193793402901e-01 5.860500750485091864e-03
6.001218500756176945e+04 9.698148501689309864e-01 6.018772169863231478e-03
6.001218504236912122e+04 9.690138154202538878e-01 6.030902699222463227e-03
6.001218507717647299e+04 9.761043972257837931e-01 6.028051265683995186e-03
6.001218511198382475e+04 9.621079191490519156e-01 5.975869736768242742e-03
6.001218514679117652e+04 9.700913093826967204e-01 6.001208107502006492e-03
6.001218518159852101e+04 9.686285692689848847e-01 5.970980253512294354e-03
6.001218521640587278e+04 9.689122284176120425e-01 6.041635159675905371e-03
6.001218525121322455e+04 9.671888069348338890e-01 5.984067254837273711e-03
6.001218528602057631e+04 9.705270792627025411e-01 5.979023928865660580e-03
6.001218532082792808e+04 9.692029078447165213e-01 6.021023250227688743e-03
6.001218535563527985e+04 9.760065053264060930e-01 6.087865979482106130e-03
6.001218539044262434e+04 9.851492445432490364e-01 6.112726919250674462e-03
6.001218542524997611e+04 9.810380958607612945e-01 6.029641465268509130e-03
6.001218546005732787e+04 9.761664164700837309e-01 6.093035957047784890e-03
6.001218549486467964e+04 9.950246621610024933e-01 6.194286164334852386e-03
6.001218552967203141e+04 9.816293019100693629e-01 6.103529200503311769e-03
6.001218556447938317e+04 9.829097991115248734e-01 6.100464372642577272e-03
6.001218559928673494e+04 9.957792938130080040e-01 6.250831030002301086e-03
6.001218563409408671e+04 9.909271818192763037e-01 6.204601185833322381e-03
6.001218566890143848e+04 9.851159150867313530e-01 6.151439510523698702e-03
6.001218570370879024e+04 9.879661301888021940e-01 6.150130738536723277e-03
6.001218573851614201e+04 9.865799715105540990e-01 6.078370888096364284e-03
6.001218577332349378e+04 9.998775376442382568e-01 6.161553900304045893e-03
6.001218580813084554e+04 1.004723824139460708e+00 6.302837910381736512e-03
6.001218584293819731e+04 1.007707371043227162e+00 6.227599839973960508e-03
6.001218587774554908e+04 1.007796850548574596e+00 6.218359264226020096e-03
6.001218591255290085e+04 1.008540880524515737e+00 6.247722565137859077e-03
6.001218594736025261e+04 1.009133574194709837e+00 6.285460155878604821e-03
6.001218598216760438e+04 9.912485055508112319e-01 6.151379660003899845e-03
6.001218601697495615e+04 1.005341424322679700e+00 6.281421273687065772e-03
6.001218605178230791e+04 9.947597621393675649e-01 6.098707188419606393e-03
6.001218608658965968e+04 1.001664487389362979e+00 6.167842778342118824e-03
6.001218612139701145e+04 1.003352068511334849e+00 6.147384184403899797e-03
6.001218615620436321e+04 1.002532610119214684e+00 6.195851325233460438e-03
6.001218619101171498e+04 1.003322619277042138e+00 6.112158721838747109e-03
6.001218622581905947e+04 1.005990339825016733e+00 6.169871148635609412e-03
6.001218626062641124e+04 1.003455867294695825e+00 6.114549387399317859e-03
6.001218629543376301e+04 9.960081484570618704e-01 6.119744097708970133e-03
6.001218633024111477e+04 1.014716967462944375e+00 6.266168464849573676e-03
6.001218636504846654e+04 9.978282960450517436e-01 6.129847623055774408e-03
6.001218639985581103e+04 1.014272317029947024e+00 6.187699428919426516e-03
6.001218643466316280e+04 9.972585707879825234e-01 6.077325389787106846e-03
6.001218646947051457e+04 1.009618816842625444e+00 6.217456195214647076e-03
6.001218650427786633e+04 9.942337687159341630e-01 6.108529236120204681e-03
6.001218653908521810e+04 1.001683461605172187e+00 6.164205429792424598e-03
6.001218657389256987e+04 1.001399882568276389e+00 6.114131634500598843e-03
6.001218660869992163e+04 1.001123331597275401e+00 6.105458613328737863e-03
6.001218664350727340e+04 1.018641939534434382e+00 6.279203495283388649e-03
6.001218667831462517e+04 1.023506004307419115e+00 6.293397393407288570e-03
6.001218671312197694e+04 1.012516754304567446e+00 6.235869653679838344e-03
6.001218674792932870e+04 1.013981399377229753e+00 6.262531988830918189e-03
6.001218678273668047e+04 1.005522300618966192e+00 6.196082362006303731e-03
6.001218681754403224e+04 9.909718786219238185e-01 6.056659421846863692e-03
6.001218685235138400e+04 1.001820668418641258e+00 6.240403034559548201e-03
6.001218688715873577e+04 1.018444541377806045e+00 6.249097043361408546e-03
6.001218692196608754e+04 1.019464393469373897e+00 6.317595763116699674e-03
6.001218695677343203e+04 1.006441835330262213e+00 6.159152131772670236e-03
6.001218699158078380e+04 1.006295352231381113e+00 6.155864870028816827e-03
6.001218702638813556e+04 1.008437413076101574e+00 6.239625821605344035e-03
6.001218706119548733e+04 1.001874381894092281e+00 6.108036759834043622e-03
6.001218709600283910e+04 1.002180054304106394e+00 6.218342628877081453e-03
6.001218713081019087e+04 1.018066497461059150e+00 6.309385991689167236e-03
6.001218716561754263e+04 1.005552475585312910e+00 6.290150745437313867e-03
6.001218720042488712e+04 1.012266181295191858e+00 6.277692342032373425e-03
6.001218723523223889e+04 9.929608176123216889e-01 6.207051432803224571e-03
6.001218727003959066e+04 9.951846534855557369e-01 6.224776393465363163e-03
6.001218730484694242e+04 9.948850680963826631e-01 6.169506760209251400e-03
6.001218733965429419e+04 9.993913551979458632e-01 6.211559613051336436e-03
6.001218737446164596e+04 1.008744768160372507e+00 6.265627931703223429e-03
6.001218740926899773e+04 1.002253257183651769e+00 6.236054767866741101e-03
6.001218744407634949e+04 1.007279584237128711e+00 6.233291064465554601e-03
6.001218747888370126e+04 1.000459920057531926e+00 6.283391993391290384e-03
6.001218751369105303e+04 1.001952232887511451e+00 6.210863805812125854e-03
6.001218754849840479e+04 1.000396291527695380e+00 6.166072466654107589e-03
6.001218758330575656e+04 9.987685412765786586e-01 6.178473598093815224e-03
6.001218761811310833e+04 1.008747730541604826e+00 6.428711243451637469e-03
6.001218765292046010e+04 1.013989668958682699e+00 6.266834769083786880e-03
6.001218768772781186e+04 1.010381925490390742e+00 6.267150536649776678e-03
6.001218772253516363e+04 1.015799519358602909e+00 6.395097844283764189e-03
6.001218775734251540e+04 1.009099748283210252e+00 6.573592672990138941e-03
6.001218779214986716e+04 1.004730672126475044e+00 6.381288122305850061e-03
6.001218782695721893e+04 9.920449835035773933e-01 6.274226002786919935e-03
6.001218786176457070e+04 9.931736677286160386e-01 6.208165236777622546e-03
6.001218789657192247e+04 9.975401315767198351e-01 6.217385300190120777e-03
6.001218793137927423e+04 9.897590962178461904e-01 6.219723461855192030e-03
6.001218796618662600e+04 9.972401259626140213e-01 6.256672244403404214e-03
6.001218800099397777e+04 9.835673063380580006e-01 6.134550329487471927e-03
6.001218803580132226e+04 9.911526918964350674e-01 6.186584970156589793e-03
6.001218807060867402e+04 1.005574548292869075e+00 6.141330154713107309e-03
6.001218810541602579e+04 9.901044927858234646e-01 6.100234895044756578e-03
6.001218814022337756e+04 1.001202083837728907e+00 6.163625386567486188e-03
6.001218817503072933e+04 1.011282398207263844e+00 6.401313934582347764e-03
6.001218820983808109e+04 9.938045893187252844e-01 6.274027969454343788e-03
6.001218824464542558e+04 9.859971927306144801e-01 6.156707790416801433e-03
6.001218827945277735e+04 9.824108259517754238e-01 6.126349215921628351e-03
6.001218831426012912e+04 9.918855319033836881e-01 6.207265806470206593e-03
6.001218834906748089e+04 9.894884028372160634e-01 6.163235619787320839e-03
6.001218838387483265e+04 9.850880712895421221e-01 6.179080647548027341e-03
6.001218841868218442e+04 9.951744812229156301e-01 6.153040118012067378e-03
6.001218845348953619e+04 9.914377037738839604e-01 6.244467776004341587e-03
6.001218848829688795e+04 9.968374191728944789e-01 6.202847669610242302e-03
6.001218852310423972e+04 9.907447909893446480e-01 6.257174383368794938e-03
6.001218855791159149e+04 9.830891079108836639e-01 6.064297103830315616e-03
6.001218859271894326e+04 9.869326262221871371e-01 6.140058781585066086e-03
6.001218862752629502e+04 9.904083657863356205e-01 6.188568037661986571e-03
6.001218866233364679e+04 1.001402526914153546e+00 6.217919477535590635e-03
6.001218869714099856e+04 9.920700230650297824e-01 6.231515180021345024e-03
6.001218873194835032e+04 9.945671736183296918e-01 6.179980914629167391e-03
6.001218876675570209e+04 9.855373314399091811e-01 6.154161796760416331e-03
6.001218880156304658e+04 9.843697617727971139e-01 6.052685914105471361e-03
6.001218883637039835e+04 1.000249934561052489e+00 6.278561861229236575e-03
6.001218887117775739e+04 9.939340784176147192e-01 6.138132034444136048e-03
6.001218890598510188e+04 1.005311531310748352e+00 6.200320093410720615e-03
6.001218894079245365e+04 1.003007918050196956e+00 6.229951527416905353e-03
6.001218897559980542e+04 1.004669594160308099e+00 6.284431284823934448e-03
6.001218901040715718e+04 1.000622708665834137e+00 6.139338262359545807e-03
6.001218904521450168e+04 1.006942658348924935e+00 6.225431009940332432e-03
6.001218908002185344e+04 9.947671877626491632e-01 6.162347855496044108e-03
6.001218911482920521e+04 1.014934533551554718e+00 6.302504146795363631e-03
6.001218914963656425e+04 1.002384849900673336e+00 6.128231109077802823e-03
6.001218918444390874e+04 1.009851403782939139e+00 6.206979131015006625e-03
6.001218921925126051e+04 1.023018166804293916e+00 6.343373494016160685e-03
6.001218925405861228e+04 1.005202029350076520e+00 6.233161409687132393e-03
6.001218928886596404e+04 1.017953930683272556e+00 6.261036144728520172e-03
6.001218932367331581e+04 1.015950147962282779e+00 6.176947878501069106e-03
6.001218935848066758e+04 1.020843137552563284e+00 6.253829221304843186e-03
6.001218939328801935e+04 1.016097810160104364e+00 6.224160617863396146e-03
6.001218942809537111e+04 1.023370663917636092e+00 6.355542912819804602e-03
6.001218946290272288e+04 1.015422871294315854e+00 6.252057518851657919e-03
6.001218949771007465e+04 1.014189047949777711e+00 6.229754403122795235e-03
6.001218953251742641e+04 1.024829899669635669e+00 6.237457945263071880e-03
6.001218956732477818e+04 1.027234788778115693e+00 6.322941047822346235e-03
6.001218960213212995e+04 1.036721693266662081e+00 6.412849979299197270e-03
6.001218963693948172e+04 1.031530617421744234e+00 6.315875656911583598e-03
6.001218967174683348e+04 1.029179196649124606e+00 6.377879975270813254e-03
6.001218970655418525e+04 1.027221539583305310e+00 6.356806842428314175e-03
6.001218974136153702e+04 1.018341693714960305e+00 6.211578690075028955e-03
6.001218977616888878e+04 1.018418968477231790e+00 6.215938874145773840e-03
6.001218981097623328e+04 1.019283351578748498e+00 6.231556894278978201e-03
6.001218984578358504e+04 1.027186669935156393e+00 6.310141718707992439e-03
6.001218988059093681e+04 1.030167108780001950e+00 6.271466367967238990e-03
6.001218991539828858e+04 1.037953054243252016e+00 6.412237939507254431e-03
6.001218995020564034e+04 1.032122850909335865e+00 6.421519863146647571e-03
6.001218998501299211e+04 1.027309795386454949e+00 6.272667313920123403e-03
6.001219001982034388e+04 1.028622627295103786e+00 6.324657761436768694e-03
6.001219005462768837e+04 1.019834542446226289e+00 6.175438345748771735e-03
6.001219008943504014e+04 1.026669482706054737e+00 6.220960858602898186e-03
6.001219012424239190e+04 1.020016274772407527e+00 6.220529188038745848e-03
6.001219015904974367e+04 1.031579913862141984e+00 6.312299200547340401e-03
6.001219019385709544e+04 1.027339215329676758e+00 6.339795996686503794e-03
6.001219022866444720e+04 1.018008064120417000e+00 6.218858189748546587e-03
6.001219026347179897e+04 1.018902425628207764e+00 6.224969041035600600e-03
6.001219029827915074e+04 1.023092056877717093e+00 6.321032072692737112e-03
6.001219033308650251e+04 1.026450671555239502e+00 6.244614903318499756e-03
6.001219036789385427e+04 1.021055709149103041e+00 6.195512185842013894e-03
6.001219040270120604e+04 1.014096327153666488e+00 6.218791514756455766e-03
6.001219043750855781e+04 1.020998073975612819e+00 6.189797911476726915e-03
6.001219047231590957e+04 1.013403661602986450e+00 6.196348497989998157e-03
6.001219050712326134e+04 1.026674031271244125e+00 6.227712466957946100e-03
6.001219054193061311e+04 1.013903314255019339e+00 6.221615449714382705e-03
6.001219057673796488e+04 1.014460494887415853e+00 6.228014247929993842e-03
6.001219061154531664e+04 1.029466037852641236e+00 6.470889505715455257e-03
6.001219064635266841e+04 1.016623797599105705e+00 6.206762068160911160e-03
6.001219068116002018e+04 1.006162354866294795e+00 6.182743087640390697e-03
6.001219071596737194e+04 1.011578902846508532e+00 6.242500839135358207e-03
6.001219075077472371e+04 1.006898778819270479e+00 6.173279313728905968e-03
6.001219078558207548e+04 1.013295385103631707e+00 6.223986663561426221e-03
6.001219082038942724e+04 1.010012348167508289e+00 6.154685606894242343e-03
6.001219085519677901e+04 1.014121961941002237e+00 6.305547765706020179e-03
6.001219089000412350e+04 1.005823817346811921e+00 6.189843227772570330e-03
6.001219092481147527e+04 1.016745797510586247e+00 6.287202599318713128e-03
6.001219095961882704e+04 1.027145394638716791e+00 6.407430363337374493e-03
6.001219099442617880e+04 1.021518773168443417e+00 6.275738462604830634e-03
6.001219102923353057e+04 1.008304793361579854e+00 6.156544727039793725e-03
6.001219106404088234e+04 9.935210796962891111e-01 6.149695864326950451e-03
6.001219109884822683e+04 1.008771395916600699e+00 6.192282947396302376e-03
6.001219113365557860e+04 1.018143205118636541e+00 6.218235990799719087e-03
6.001219116846293036e+04 1.008823204466842816e+00 6.180507292481128741e-03
6.001219120327028213e+04 1.009289135771971102e+00 6.323038402757064254e-03
6.001219123807763390e+04 1.004652091917752177e+00 6.196141249284797294e-03
6.001219127288498566e+04 1.000660251982028903e+00 6.097747540679172157e-03
6.001219130769233743e+04 9.907599615209355948e-01 6.013964244654932713e-03
6.001219134249968920e+04 9.935363481294889887e-01 6.058762672885693000e-03
6.001219137730704097e+04 1.002022929919082816e+00 6.142883240447556854e-03
6.001219141211439273e+04 1.000739302741958214e+00 6.153789884756191708e-03
6.001219144692174450e+04 1.002649541185251625e+00 6.296340124950310611e-03
6.001219148172909627e+04 9.971098459589782248e-01 6.186075784226363616e-03
6.001219151653644803e+04 1.003823322951523656e+00 6.187746342947062286e-03
6.001219155134379980e+04 9.895249951661652110e-01 6.164284086570784305e-03
6.001219158615115157e+04 9.999643770133348486e-01 6.125687812851349050e-03
6.001219162095850334e+04 9.901042530225256932e-01 6.159057047633182021e-03
6.001219165576585510e+04 1.001657049809464572e+00 6.121608906655116172e-03
6.001219169057319959e+04 9.956180993185230754e-01 6.019546709628652466e-03
6.001219172538055136e+04 1.000668095554620995e+00 6.085936509952045992e-03
6.001219176018790313e+04 9.974386597669583354e-01 6.281033945759578394e-03
6.001219179499526217e+04 9.925643560494941120e-01 6.101826133221802811e-03
6.001219182980260666e+04 9.936736604927005612e-01 6.113509848303263182e-03
6.001219186460995843e+04 9.886332375273620965e-01 6.114431300470114100e-03
6.001219189941731020e+04 9.994685730339741836e-01 6.197105919379641489e-03
6.001219193422466196e+04 1.002001005598738947e+00 6.157146687677103256e-03
6.001219196903200645e+04 9.929020394516884229e-01 6.081252221937777716e-03
6.001219200383935822e+04 9.934490111636075094e-01 6.182500809979991560e-03
6.001219203864670999e+04 1.001141229223559526e+00 6.154349530976010486e-03
6.001219207345406176e+04 9.846720392628933727e-01 6.071461988306427367e-03
6.001219210826141352e+04 1.011112923339347658e+00 6.244898527790290234e-03
6.001219214306876529e+04 1.007680447257140566e+00 6.273219783951042121e-03
6.001219217787611706e+04 9.990119706145272893e-01 6.117234945459998526e-03
6.001219221268346882e+04 9.925662230804752628e-01 6.079185586554611276e-03
6.001219224749082059e+04 1.013347604886660536e+00 6.313262383048198235e-03
6.001219228229817236e+04 1.001543808736439001e+00 6.100072001380927277e-03
6.001219231710552413e+04 1.010474276880820144e+00 6.191277287720856060e-03
6.001219235191287589e+04 1.000974886122487639e+00 6.275415815437784470e-03
6.001219238672022766e+04 1.009278024810860153e+00 6.420519408171830936e-03
6.001219242152757943e+04 1.003072682948775940e+00 6.321893177528975331e-03
6.001219245633493119e+04 1.011957636381759063e+00 6.346547614583798042e-03
6.001219249114228296e+04 1.014157662889828782e+00 6.314220698027131484e-03
6.001219252594963473e+04 1.008919747483915330e+00 6.145615944985709581e-03
6.001219256075698650e+04 1.011755450323009953e+00 6.367976884636651277e-03
6.001219259556433826e+04 1.004472966079866803e+00 6.276843012076584356e-03
6.001219263037169003e+04 1.009030491709169475e+00 6.176878723438822098e-03
6.001219266517904180e+04 1.010068963889624083e+00 6.192441867137189228e-03
6.001219269998638629e+04 1.006767222708203846e+00 6.211790102906576509e-03
6.001219273479373805e+04 1.011756619144602798e+00 6.249067180731125021e-03
6.001219276960108982e+04 1.001145022765944637e+00 6.128078044756929410e-03
6.001219280440844159e+04 1.017890941102778113e+00 6.207689432276501662e-03
6.001219283921579336e+04 1.013810247902641404e+00 6.324011781645890416e-03
6.001219287402314512e+04 1.006925460789522608e+00 6.112143554821642191e-03
6.001219290883049689e+04 1.014151429764317491e+00 6.152119369196770542e-03
6.001219294363784138e+04 1.018026319138646496e+00 6.193843386752763587e-03
6.001219297844519315e+04 1.027821700109101455e+00 6.266657374488483756e-03
6.001219301325254492e+04 1.020411153628499878e+00 6.364357636063125087e-03
6.001219304805989668e+04 1.019572261827608406e+00 6.289012225555510975e-03
6.001219308286724845e+04 1.007414691544797458e+00 6.111033978689144573e-03
6.001219311767460022e+04 1.000809540800183139e+00 6.082627889270844634e-03
6.001219315248195198e+04 1.014696465984007645e+00 6.260194772345050070e-03
6.001219318728930375e+04 1.017799737762680179e+00 6.244267447085069013e-03
6.001219322209665552e+04 1.010569571187531324e+00 6.202582484025229506e-03
6.001219325690400728e+04 1.019438492334864943e+00 6.220788429683741377e-03
6.001219329171135905e+04 1.014355040490731552e+00 6.291121011398545515e-03
6.001219332651871082e+04 1.012325304335793597e+00 6.294852746061437541e-03
6.001219336132606259e+04 1.005348578924502911e+00 6.237055118082152592e-03
6.001219339613341435e+04 1.023071274605017011e+00 6.339881129137840514e-03
6.001219343094076612e+04 1.023289175343592650e+00 6.277019961365496760e-03
6.001219346574811789e+04 1.024260259955518393e+00 6.323156305149927811e-03
6.001219350055546965e+04 1.016663639588747392e+00 6.273961767517370614e-03
6.001219353536282142e+04 1.020094047945286020e+00 6.362229028545375760e-03
6.001219357017017319e+04 1.024247302789000225e+00 6.391717891216834591e-03
6.001219360497752496e+04 1.020832038852885981e+00 6.378874540337762904e-03
6.001219363978487672e+04 1.007309380119626452e+00 6.285281879129003303e-03
6.001219367459222849e+04 1.024140332430965472e+00 6.362139666350407306e-03
6.001219370939958026e+04 1.031565182075708575e+00 6.417290598467153412e-03
6.001219374420692475e+04 1.025474953883016127e+00 6.283159566396437530e-03
6.001219377901427652e+04 1.027357278138528285e+00 6.287149950498545012e-03
6.001219381382162828e+04 1.030615942945084074e+00 6.270589040279848925e-03
6.001219384862898005e+04 1.036771277589927376e+00 6.482710990511478429e-03
6.001219388343633182e+04 1.035807242871256806e+00 6.322438486918486103e-03
6.001219391824368358e+04 1.048384277104241535e+00 6.381130014321894847e-03
6.001219395305102807e+04 1.045377100642274515e+00 6.371742164352696934e-03
6.001219398785837984e+04 1.050067020045086119e+00 6.542429104746987772e-03
6.001219402266573161e+04 1.033019906073400884e+00 6.298886218012163946e-03
6.001219405747308338e+04 1.050646182451116406e+00 6.512550350470509147e-03
6.001219409228043514e+04 1.026411494968145988e+00 6.248877744089362078e-03
6.001219412708778691e+04 1.033432060833134880e+00 6.431195931758205975e-03
6.001219416189513868e+04 1.037292203449668770e+00 6.396995617554637574e-03
6.001219419670249044e+04 1.033344060285470878e+00 6.385828453459824021e-03
6.001219423150984221e+04 1.045251226674690503e+00 6.564838886648378773e-03
6.001219426631719398e+04 1.042996816427504525e+00 6.403063579756193210e-03
6.001219430112454575e+04 1.044328318020995461e+00 6.410167497761698648e-03
6.001219433593189751e+04 1.048664907544466507e+00 6.453689559868614443e-03
6.001219437073924928e+04 1.033326602057734078e+00 6.327292265118307502e-03
6.001219440554660105e+04 1.025471128971236379e+00 6.225403668973152928e-03
6.001219444035395281e+04 1.033993539368102121e+00 6.341347957921190069e-03
6.001219447516130458e+04 1.040359633251336513e+00 6.405244366527372731e-03
6.001219450996865635e+04 1.033526939127714206e+00 6.303394617617386411e-03
6.001219454477600812e+04 1.046230858835076161e+00 6.350369407041271154e-03
6.001219457958335988e+04 1.040738360589200218e+00 6.351466002312331806e-03
6.001219461439070437e+04 1.030229975029543610e+00 6.268407972537144712e-03
6.001219464919805614e+04 1.046278141072363610e+00 6.434602020193714092e-03
6.001219468400541518e+04 1.041018010351323353e+00 6.327654228733456052e-03
6.001219471881276695e+04 1.036648511324274269e+00 6.319255893257746601e-03
6.001219475362011144e+04 1.031265994840975253e+00 6.265330418172477926e-03
6.001219478842746321e+04 1.029868382293870344e+00 6.412382847364188690e-03
6.001219482323481498e+04 1.038284699160199054e+00 6.349106191209767831e-03
6.001219485804216674e+04 1.029108982383447612e+00 6.275569683828751376e-03
6.001219489284951123e+04 1.033843716556135162e+00 6.341933092598834969e-03
6.001219492765686300e+04 1.022624304784498062e+00 6.203752868735815801e-03
6.001219496246422204e+04 1.030060826096969695e+00 6.296925783174105520e-03
6.001219499727157381e+04 1.036637227145731588e+00 6.328891879508968810e-03
6.001219503207891830e+04 1.027344177042529783e+00 6.289197399156491557e-03
6.001219506688627007e+04 1.034348125100154947e+00 6.445901850191566862e-03
6.001219510169362184e+04 1.033995875090580663e+00 6.341144062426472792e-03
6.001219513650097360e+04 1.016984855801182031e+00 6.227188269473524912e-03
6.001219517130832537e+04 1.024103804780607474e+00 6.268054257919409254e-03
6.001219520611567714e+04 1.013013974062531464e+00 6.165161150105119038e-03
6.001219524092302890e+04 1.031894950205910266e+00 6.370736265694600109e-03
6.001219527573038067e+04 1.024447270958811940e+00 6.180729622281496555e-03
6.001219531053773244e+04 1.024502190867718987e+00 6.228628317749220107e-03
6.001219534534508421e+04 1.016655173447665872e+00 6.233663617534582896e-03
6.001219538015243597e+04 1.022673235148218396e+00 6.201006079606153493e-03
6.001219541495978774e+04 1.016790566953333474e+00 6.192461716134626225e-03
6.001219544976713951e+04 1.017145317370587998e+00 6.266848263501073601e-03
6.001219548457449127e+04 1.018788247323003215e+00 6.152295895950719330e-03
6.001219551938184304e+04 1.026584488680902130e+00 6.332739152815631233e-03
6.001219555418919481e+04 1.017464171833256437e+00 6.239830988254025518e-03
6.001219558899653930e+04 1.016893629784531683e+00 6.304146672269987997e-03
6.001219562380389107e+04 1.007923579585590756e+00 6.160191011191125041e-03
6.001219565861124283e+04 1.007905412023792247e+00 6.179126993175305081e-03
6.001219569341859460e+04 9.962402014094672298e-01 6.148624468560717239e-03
6.001219572822594637e+04 1.010858713615973681e+00 6.265547867988449995e-03
6.001219576303329814e+04 1.015806656572757261e+00 6.185887208726303758e-03
6.001219579784064990e+04 1.020659363669983888e+00 6.214742242674820005e-03
6.001219583264800167e+04 1.017178723709138088e+00 6.250846834808764657e-03
6.001219586745534616e+04 1.011527558840884300e+00 6.138192952293244041e-03
6.001219590226269793e+04 1.001274160530725821e+00 6.012317799093492426e-03
6.001219593707004969e+04 1.004285122884685189e+00 6.218306283174089913e-03
6.001219597187740146e+04 1.001666986270492554e+00 6.093828482461188974e-03
6.001219600668475323e+04 1.017943932141999186e+00 6.300824643070782397e-03
6.001219604149210500e+04 1.018716853108690534e+00 6.260028457554762255e-03
6.001219607629945676e+04 9.985239678702436672e-01 6.064028387125020361e-03
6.001219611110680853e+04 1.014232425353411848e+00 6.224264544587220990e-03
6.001219614591416030e+04 1.000818140106071397e+00 6.255340215347913839e-03
6.001219618072151206e+04 9.976539698725690464e-01 6.120563404384579513e-03
6.001219621552886383e+04 1.009611281951902750e+00 6.223841114907951132e-03
6.001219625033621560e+04 1.001480018064677679e+00 6.145397673468358697e-03
6.001219628514356737e+04 9.959937983662759953e-01 6.113020546499254963e-03
6.001219631995091913e+04 1.009131612757652841e+00 6.174344146374246070e-03
6.001219635475827090e+04 9.958528110223217045e-01 6.128744241818514203e-03
6.001219638956562267e+04 1.009460165085153349e+00 6.286065517044426773e-03
6.001219642437297443e+04 9.949087388497346307e-01 6.225150858837631695e-03
6.001219645918032620e+04 1.006153080036086278e+00 6.165430837146176554e-03
6.001219649398767797e+04 1.007134744257927261e+00 6.243931491813033315e-03
6.001219652879502974e+04 1.009123613147926868e+00 6.193892418442809369e-03
6.001219656360238150e+04 1.005297402151290820e+00 6.198365242733874618e-03
6.001219659840973327e+04 1.007797851379724552e+00 6.174217011812246567e-03
6.001219663321708504e+04 9.992620802551336334e-01 6.195104796797427406e-03
6.001219666802442953e+04 1.002531169957411317e+00 6.187580194629482486e-03
6.001219670283178129e+04 9.997974635687594258e-01 6.107569226872172283e-03
6.001219673763913306e+04 9.959140238331877226e-01 6.066502530224081313e-03
6.001219677244648483e+04 1.008010960235401932e+00 6.191435946787353720e-03
6.001219680725383660e+04 1.011971725274373179e+00 6.224456363285966153e-03
6.001219684206118836e+04 1.009419574010817167e+00 6.218908156313518107e-03
6.001219687686854013e+04 9.970532597890201520e-01 6.082728206733227679e-03
6.001219691167589190e+04 1.016273131203077940e+00 6.187398837522054516e-03
6.001219694648323639e+04 1.007236949783431257e+00 6.239120745731881537e-03
6.001219698129058816e+04 1.011854400701683421e+00 6.157375201660410247e-03
6.001219701609793992e+04 1.012626382172927997e+00 6.115086976497624560e-03
6.001219705090529169e+04 1.019987683228888997e+00 6.157177897964776110e-03
6.001219708571264346e+04 1.022245072487375728e+00 6.216104442856170212e-03
6.001219712051999522e+04 1.027221568743600377e+00 6.304077841747289870e-03
6.001219715532734699e+04 1.019356538291580350e+00 6.276018905278193949e-03
6.001219719013469876e+04 1.019258062072274651e+00 6.242162053504234781e-03
6.001219722494205052e+04 1.019782096544461725e+00 6.208470686385278263e-03
6.001219725974940229e+04 1.023965267432952908e+00 6.187005653101139771e-03
6.001219729455675406e+04 1.017841427045947045e+00 6.122384189237392062e-03
6.001219732936410583e+04 1.024722854664715133e+00 6.256092994550160533e-03
6.001219736417145759e+04 1.015415165479681692e+00 6.203355107060250229e-03
6.001219739897880936e+04 1.020298799686329749e+00 6.181686419493674645e-03
6.001219743378616113e+04 1.018737297938198783e+00 6.213383796602032876e-03
6.001219746859351289e+04 1.015619930708830942e+00 6.246050754980816966e-03
6.001219750340086466e+04 1.017910553451781608e+00 6.222434379993907645e-03
6.001219753820821643e+04 1.015917989919791875e+00 6.202265966970398926e-03
6.001219757301556820e+04 1.023916159685581917e+00 6.186752296509771820e-03
6.001219760782291996e+04 1.013683681166708705e+00 6.146797151960467498e-03
6.001219764263027173e+04 1.021098422501813374e+00 6.207601902326905126e-03
6.001219767743762350e+04 1.017047933045904129e+00 6.160026500034929998e-03
6.001219771224496799e+04 1.021028734885807587e+00 6.291931575482022886e-03
6.001219774705231976e+04 1.020763720745922365e+00 6.168963288963219202e-03
6.001219778185967152e+04 1.024424037976782165e+00 6.234559017547550847e-03
6.001219781666701601e+04 1.005026483441974650e+00 6.076268327584790144e-03
6.001219785147436778e+04 1.021811866568226090e+00 6.202396076141817455e-03
6.001219788628172682e+04 1.026975667219096389e+00 6.277958884376005737e-03
6.001219792108907131e+04 1.006839892103110534e+00 6.124097497224681788e-03
6.001219795589642308e+04 1.012418414691369062e+00 6.232409746539603959e-03
6.001219799070377485e+04 1.005820783119729001e+00 6.181072550667977492e-03
6.001219802551112662e+04 1.015764108044887593e+00 6.257226827398909216e-03
6.001219806031847838e+04 1.020405756074545867e+00 6.187969415298194900e-03
6.001219809512583015e+04 1.008864714422388564e+00 6.127361848767995563e-03
6.001219812993318192e+04 1.020993421486429575e+00 6.175808188644919643e-03
6.001219816474053368e+04 1.020578859484895906e+00 6.203594012863570227e-03
6.001219819954788545e+04 1.021520820534463914e+00 6.276542612924824148e-03
6.001219823435523722e+04 1.001642688353743482e+00 6.118683765678663462e-03
6.001219826916258899e+04 1.015676140082915069e+00 6.232198798792523003e-03
6.001219830396994075e+04 1.024330583321632959e+00 6.308130762589709596e-03
6.001219833877729252e+04 1.016701260242853788e+00 6.185855139295776822e-03
6.001219837358464429e+04 1.007092449132369394e+00 6.144326744915678054e-03
6.001219840839199605e+04 1.011218633616215890e+00 6.086987576915546018e-03
6.001219844319934782e+04 1.003662048138375340e+00 6.075811929842278233e-03
6.001219847800669959e+04 1.009913979908971582e+00 6.115223148395023192e-03
6.001219851281405136e+04 1.020898689326795061e+00 6.240794076561521041e-03
6.001219854762139585e+04 1.014635023554186333e+00 6.174782536383548875e-03
6.001219858242874761e+04 1.023944039523867700e+00 6.214487539848993075e-03
6.001219861723609938e+04 1.014875122325528789e+00 6.110875868866883810e-03
6.001219865204345115e+04 1.022746277789108760e+00 6.185354266699658564e-03
6.001219868685080291e+04 1.001437750300022911e+00 6.125715460410125282e-03
6.001219872165815468e+04 9.936836002461462147e-01 6.085643311003375786e-03
6.001219875646550645e+04 9.903864514700837507e-01 6.032531861490739687e-03
6.001219879127285822e+04 1.011420909684738856e+00 6.146732548357086538e-03
6.001219882608020271e+04 1.004674350204152411e+00 6.061262198578475265e-03
6.001219886088755447e+04 1.005727450927009770e+00 6.045287621025331737e-03
6.001219889569490624e+04 1.009924788974728038e+00 6.144436364343651251e-03
6.001219893050225801e+04 9.931617473114162653e-01 6.003657949842443331e-03
6.001219896530960978e+04 9.861665157793428893e-01 5.994531503866964636e-03
6.001219900011696154e+04 9.943641309742314860e-01 6.059302959217242879e-03
6.001219903492431331e+04 1.005425065122813821e+00 6.108391042400684000e-03
6.001219906973166508e+04 9.933338291269749876e-01 6.002217301461774610e-03
6.001219910453901684e+04 1.007557037925856713e+00 6.147379076598790369e-03
6.001219913934636861e+04 9.991994424992352020e-01 6.065819019424744871e-03
6.001219917415372038e+04 9.901291934368987580e-01 6.120930759910464536e-03
6.001219920896107215e+04 9.870257235266656215e-01 6.104773240855871676e-03
6.001219924376842391e+04 1.001748301854346490e+00 6.212872656188908257e-03
6.001219927857577568e+04 9.943075475579447042e-01 6.069272633122729278e-03
6.001219931338312745e+04 1.002649872259521180e+00 6.098671826808420293e-03
6.001219934819047921e+04 1.007709381523875791e+00 6.215089478480121006e-03
6.001219938299783098e+04 1.002200723479431455e+00 6.171966970892984149e-03
6.001219941780518275e+04 9.869821581586337711e-01 6.027819717299525565e-03
6.001219945261253451e+04 9.922736008157823084e-01 6.084799757433854463e-03
6.001219948741988628e+04 9.960228134420046064e-01 6.194203646882538543e-03
6.001219952222723805e+04 9.771788008926224345e-01 5.971728822850492537e-03
6.001219955703458982e+04 9.848630400643155758e-01 6.036916999861345438e-03
6.001219959184193431e+04 9.927091785394501766e-01 6.101069604652789406e-03
6.001219962664928607e+04 9.892611866176558300e-01 6.025301252341339932e-03
6.001219966145663784e+04 9.834901707860831399e-01 6.041995111431832169e-03
6.001219969626398961e+04 9.765653922418821020e-01 6.048593372298775687e-03
6.001219973107134138e+04 9.760600074924223879e-01 5.959858624537357763e-03
6.001219976587869314e+04 9.724942211918833346e-01 5.922682293680845561e-03
6.001219980068604491e+04 9.820037305643657399e-01 6.027515585573887773e-03
6.001219983549339668e+04 9.907670323514464750e-01 6.143037854762143507e-03
6.001219987030074117e+04 9.783602049115041055e-01 5.923476402345581766e-03
6.001219990510809293e+04 9.802917301630553748e-01 5.997421041839015934e-03
6.001219993991544470e+04 9.772743401110431938e-01 5.963699043765703124e-03
6.001219997472279647e+04 9.724686613875173080e-01 5.978097631626499292e-03
6.001220000953014824e+04 9.700886967772885949e-01 5.947379270767778892e-03
6.001220004433750000e+04 9.642811704834606257e-01 6.009757419985994886e-03
6.001220007914485177e+04 9.626601194122279548e-01 5.856636668748983407e-03
6.001220011395220354e+04 9.727808748762805102e-01 6.004829195440953941e-03
6.001220014875955530e+04 9.826249593407785365e-01 6.165754767478938761e-03
6.001220018356690707e+04 9.560246306496427149e-01 5.883677309423595604e-03
6.001220021837425884e+04 9.668037135056223308e-01 6.020835135599430545e-03
6.001220025318161061e+04 9.656430423099572335e-01 5.950641366976649159e-03
6.001220028798896237e+04 9.630037247400266009e-01 5.903053621532586802e-03
6.001220032279631414e+04 9.789460515816664765e-01 5.965625910195132379e-03
6.001220035760366591e+04 9.763329297350605840e-01 5.958062966076737785e-03
6.001220039241101767e+04 9.706818476753795721e-01 5.928849743243093731e-03
6.001220042721836944e+04 9.631527952065832565e-01 5.958797155299613499e-03
6.001220046202571393e+04 9.652263819596207384e-01 5.915649605954861195e-03
6.001220049683306570e+04 9.697193537935168139e-01 6.016649143451598472e-03
6.001220053164042474e+04 9.631301717925393469e-01 5.908268326573112676e-03
6.001220056644777651e+04 9.725268045588856269e-01 5.877985735222301944e-03
6.001220060125512100e+04 9.713127549306993513e-01 5.956240556201759795e-03
6.001220063606247277e+04 9.795481460463203449e-01 5.972826389659959337e-03
6.001220067086982453e+04 9.645046451897958395e-01 5.949294385851852142e-03
6.001220070567717630e+04 9.595571344668061275e-01 5.787806818718453650e-03
6.001220074048452079e+04 9.608206989603619297e-01 5.840107544470273318e-03
6.001220077529187256e+04 9.780148992186663559e-01 6.036503546424641133e-03
6.001220081009923160e+04 9.746990736020770818e-01 5.945414822557171242e-03
6.001220084490658337e+04 9.676036442292347273e-01 5.822630366598791768e-03
6.001220087971392786e+04 9.656415715892655571e-01 5.873949730838740058e-03
6.001220091452127963e+04 9.763309402450192076e-01 5.970623135334356124e-03
6.001220094932863140e+04 9.818329585141956084e-01 6.010502769326256378e-03
6.001220098413598316e+04 9.710353369565953852e-01 5.964080792543268068e-03
6.001220101894333493e+04 9.764989612287710008e-01 5.944231151054816566e-03
6.001220105375068670e+04 9.736503000830428745e-01 5.957268044491400953e-03
6.001220108855803846e+04 9.778107410643528397e-01 5.959106263108894519e-03
6.001220112336539023e+04 9.917167249519593941e-01 6.057358172958268033e-03
6.001220115817274200e+04 9.755700735076046071e-01 5.982607235350332134e-03
6.001220119298009377e+04 9.884955168218590993e-01 6.019604628412123133e-03
6.001220122778744553e+04 9.702485658373313226e-01 5.901460897296126155e-03
6.001220126259479730e+04 9.772244613824726533e-01 5.914277387992572868e-03
6.001220129740214907e+04 9.845799998987525559e-01 6.014548893241616727e-03
6.001220133220950083e+04 9.795501194522022725e-01 5.988444552344915350e-03
6.001220136701685260e+04 9.926952149592238595e-01 6.058117064334405874e-03
6.001220140182420437e+04 9.947636743602059628e-01 6.108135318956815600e-03
6.001220143663155613e+04 9.849436106164672911e-01 6.000427276920346914e-03
6.001220147143890790e+04 9.880289794599833586e-01 6.085340202215743129e-03
6.001220150624625967e+04 9.791403671025362687e-01 5.988073834151804060e-03
6.001220154105360416e+04 9.870751797924272042e-01 5.997447439967139478e-03
6.001220157586095593e+04 9.986141401965741293e-01 6.081350114075119266e-03
6.001220161066831497e+04 9.973683985971619759e-01 6.071690468104963892e-03
6.001220164547565946e+04 1.006601058824129868e+00 6.128134503152960627e-03
6.001220168028301123e+04 9.920508770949815203e-01 6.071796634290580093e-03
6.001220171509036300e+04 9.999081582671165425e-01 6.086548696504517041e-03
6.001220174989770749e+04 9.826766586222955846e-01 5.933111541946476872e-03
6.001220178470505925e+04 9.869710892673717595e-01 6.068962574818435700e-03
6.001220181951241102e+04 9.953200763655408734e-01 5.983134871679996608e-03
6.001220185431976279e+04 9.951885311956567559e-01 5.962264091147715349e-03
6.001220188912711455e+04 1.004096770820332329e+00 6.146132866298534107e-03
6.001220192393446632e+04 9.970428633426072773e-01 5.967001172371251376e-03
6.001220195874181809e+04 1.001577428554503379e+00 6.005444302915959216e-03
6.001220199354916986e+04 1.008054073959682162e+00 6.149326059240174495e-03
6.001220202835652162e+04 1.009007338872211834e+00 6.122460987227797483e-03
6.001220206316387339e+04 1.010113668694367917e+00 6.088742899592406929e-03
6.001220209797122516e+04 1.005772451612031881e+00 6.079857245921924461e-03
6.001220213277857692e+04 1.021887094846322341e+00 6.185826357147747312e-03
6.001220216758592869e+04 1.022156882441172865e+00 6.221384268843989547e-03
6.001220220239328046e+04 1.011452265937891282e+00 6.165929279534522814e-03
6.001220223720063223e+04 1.022558787139258740e+00 6.205745675322676611e-03
6.001220227200798399e+04 9.984705038942549571e-01 6.034638583871561497e-03
6.001220230681533576e+04 1.014782425188874404e+00 6.125201796755639153e-03
6.001220234162268753e+04 1.012416052975159353e+00 6.154665326734952598e-03
6.001220237643003929e+04 1.014200412476920388e+00 6.112006381671886493e-03
6.001220241123739106e+04 1.013305736250739164e+00 6.125348739374113227e-03
6.001220244604474283e+04 1.007532638904122591e+00 6.062695864523013831e-03
6.001220248085209460e+04 1.018903572583252481e+00 6.247800148797455662e-03
6.001220251565943909e+04 9.967734680314604967e-01 6.039618963526713347e-03
6.001220255046679085e+04 1.006269730364375281e+00 6.100067438658743693e-03
6.001220258527414262e+04 1.010094055157770399e+00 6.165497972409519911e-03
6.001220262008149439e+04 1.001186818270966672e+00 6.120067408997944755e-03
6.001220265488884615e+04 1.003742153956159955e+00 6.034618410121624435e-03
6.001220268969619792e+04 9.997184585606193608e-01 6.093762919390038890e-03
6.001220272450354969e+04 1.005236843130050683e+00 6.139785730028370254e-03
6.001220275931089418e+04 9.937600037900194971e-01 6.079036294036141257e-03
6.001220279411824595e+04 9.951454011556313262e-01 6.043362911107136824e-03
6.001220282892559771e+04 9.982333166199477414e-01 6.043321992242176380e-03
6.001220286373294948e+04 9.922596237773780858e-01 6.023859461378549413e-03
6.001220289854030125e+04 9.870203112626280140e-01 6.030803631585267971e-03
6.001220293334765302e+04 9.994049364841747218e-01 6.103623368347161661e-03
6.001220296815500478e+04 9.881023961949225720e-01 5.984128008461407806e-03
6.001220300296235655e+04 9.959723810705308766e-01 6.025039335762688748e-03
6.001220303776970832e+04 9.993828633775444503e-01 6.041186053328475788e-03
6.001220307257706008e+04 1.002747290437645766e+00 6.149481439161041778e-03
6.001220310738441185e+04 9.919617289357545165e-01 6.037104261611362516e-03
6.001220314219176362e+04 9.900314928418443294e-01 6.075525470556189522e-03
6.001220317699911539e+04 9.949587410532431120e-01 6.015619822763334720e-03
6.001220321180646715e+04 9.910323794254997098e-01 6.146488072318594988e-03
6.001220324661381892e+04 9.866264333947414311e-01 6.096932153449863279e-03
6.001220328142117069e+04 9.889718912729353884e-01 6.023316687980145856e-03
6.001220331622852245e+04 9.877639971054978929e-01 6.000722067745505386e-03
6.001220335103587422e+04 9.933165403823261963e-01 6.077673064944991675e-03
6.001220338584322599e+04 9.839462325935431908e-01 6.020191417501912640e-03
6.001220342065057775e+04 9.859684617673311058e-01 5.999503520331593565e-03
6.001220345545792952e+04 9.824617217431329541e-01 5.973953465798285956e-03
6.001220349026528129e+04 9.846864770979442127e-01 6.048763748560266260e-03
6.001220352507262578e+04 9.850258067685385699e-01 6.045820161741258768e-03
6.001220355987997755e+04 9.811309879021320457e-01 6.073134705693887005e-03
6.001220359468732931e+04 9.588503303086142182e-01 5.930118078195560118e-03
6.001220362949468108e+04 9.811114013454056426e-01 6.046968717753316638e-03
6.001220366430203285e+04 9.748494627789097144e-01 6.034498069826939488e-03
6.001220369910938462e+04 9.723443704123876374e-01 5.937242781824462502e-03
6.001220373391673638e+04 9.805275483875358633e-01 6.015783399229285289e-03
6.001220376872408087e+04 9.670686933990529921e-01 5.926918475960831281e-03
6.001220380353143264e+04 9.779291233099165481e-01 6.040171694675983832e-03
6.001220383833878441e+04 9.816972364715007560e-01 6.077113224121081375e-03
6.001220387314613617e+04 9.718135725297449845e-01 5.940765905812703251e-03
6.001220390795348794e+04 9.748644577031432279e-01 5.934487052027372436e-03
6.001220394276083971e+04 9.685658908252434696e-01 6.027642789532060980e-03
6.001220397756819148e+04 9.719135134403875664e-01 6.039214042605473183e-03
6.001220401237554324e+04 9.635219934972668598e-01 5.924178032530355575e-03
6.001220404718289501e+04 9.652301814062790308e-01 5.992715169484774326e-03
6.001220408199024678e+04 9.664526463008679125e-01 6.065549596873017965e-03
6.001220411679759854e+04 9.644870751068593817e-01 6.002473117185591449e-03
6.001220415160495031e+04 9.698468922746874554e-01 5.984159218060682538e-03
6.001220418641230208e+04 9.699657333946861693e-01 6.034294709917276817e-03
6.001220422121965385e+04 9.730108728787725259e-01 6.026004187026094867e-03
6.001220425602700561e+04 9.729548244078076724e-01 5.978404741394227791e-03
6.001220429083435738e+04 9.744688583672789228e-01 6.112570651004681915e-03
6.001220432564170915e+04 9.727309940729113036e-01 5.987310449787839814e-03
6.001220436044906091e+04 9.714453875014417150e-01 6.033193172349294621e-03
6.001220439525640541e+04 9.786140304870258877e-01 6.113166802227885423e-03
6.001220443006375717e+04 9.761812808686346488e-01 6.037247197094472613e-03
6.001220446487110894e+04 9.703894709112647066e-01 5.946922855836236400e-03
6.001220449967846071e+04 9.771487611622866609e-01 6.050883627852532941e-03
6.001220453448581247e+04 9.734177366012082278e-01 6.069465696340892516e-03
6.001220456929316424e+04 9.670356201649238370e-01 6.027034264780073425e-03
6.001220460410051601e+04 9.597337916013741754e-01 5.853408455360888801e-03
6.001220463890786777e+04 9.645294873625588350e-01 5.901853716543370085e-03
6.001220467371521227e+04 9.846775834011390893e-01 6.027794285078055293e-03
6.001220470852256403e+04 9.756675798410168188e-01 5.972272979247165818e-03
6.001220474332991580e+04 9.876175761485957993e-01 6.063198525894363325e-03
6.001220477813726757e+04 9.834653086604910888e-01 6.098698138063401476e-03
6.001220481294461933e+04 9.849591756330833281e-01 6.048241259875899653e-03
6.001220484775197110e+04 9.799496061410191139e-01 6.083168959237956336e-03
6.001220488255932287e+04 9.778538163371444103e-01 6.013402817319483951e-03
6.001220491736667464e+04 9.819706335894383686e-01 6.000736599165572629e-03
6.001220495217402640e+04 9.869313990863068931e-01 5.985391816390159964e-03
6.001220498698137817e+04 9.913076885322754661e-01 6.024374769612516820e-03
6.001220502178872994e+04 9.902402554786503552e-01 6.085351041448539174e-03
6.001220505659608170e+04 9.917399301395521949e-01 6.127865197887158617e-03
6.001220509140343347e+04 9.899363215543314221e-01 6.156723027496589437e-03
6.001220512621078524e+04 9.885415217103542540e-01 6.002417519912412944e-03
6.001220516101813701e+04 1.001130846935049945e+00 6.045541635240302830e-03
6.001220519582548877e+04 1.001089281975957590e+00 6.077456362886669676e-03
6.001220523063284054e+04 1.009620919193082056e+00 6.152364807178248296e-03
6.001220526544019231e+04 1.014784835635417215e+00 6.266681245985173711e-03
6.001220530024754407e+04 1.013678149515380378e+00 6.137647568965324922e-03
6.001220533505489584e+04 1.017222255352137950e+00 6.203518301587524798e-03
6.001220536986224761e+04 1.004617243243151714e+00 6.243984647778371040e-03
6.001220540466959937e+04 1.002898668923074776e+00 6.059278074140209136e-03
6.001220543947695114e+04 1.010956717583840980e+00 6.170467529425550067e-03
6.001220547428430291e+04 1.008652978856767302e+00 6.276782337200324802e-03
6.001220550909164740e+04 1.005419999630835948e+00 6.106084112955737116e-03
6.001220554389899917e+04 1.007748032561009754e+00 6.090210265894843884e-03
6.001220557870635093e+04 1.015607779960972179e+00 6.218104768671655312e-03
6.001220561351370270e+04 1.011050190648746572e+00 6.120273500632637635e-03
6.001220564832105447e+04 1.024233754437411825e+00 6.219544657241483920e-03
6.001220568312840624e+04 1.022069534978954142e+00 6.306020897544194204e-03
6.001220571793575800e+04 1.023375998936059572e+00 6.215659374773706974e-03
6.001220575274310977e+04 1.031780961516430839e+00 6.331895376560528997e-03
6.001220578755045426e+04 1.008335546062294696e+00 6.133428226902628427e-03
6.001220582235780603e+04 1.021900957431941759e+00 6.181217984635754142e-03
6.001220585716515779e+04 1.025001013828622298e+00 6.341361710575698328e-03
6.001220589197250956e+04 1.032744334120710761e+00 6.229392680977233199e-03
6.001220592677986133e+04 1.028037303884803189e+00 6.213709603906803457e-03
6.001220596158721310e+04 1.034716038179854358e+00 6.223613647068151032e-03
6.001220599639456486e+04 1.043355038337951957e+00 6.331037859685292868e-03
6.001220603120191663e+04 1.017293476501375915e+00 6.143127586149060675e-03
6.001220606600926840e+04 1.021748386442739687e+00 6.194215819905236897e-03
6.001220610081662016e+04 1.020175101445233157e+00 6.198365223741526125e-03
6.001220613562397193e+04 1.036507407826952720e+00 6.190928931192453931e-03
6.001220617043132370e+04 1.037837571490225042e+00 6.295402437295142227e-03
6.001220620523867547e+04 1.028310355067237891e+00 6.166929711959945673e-03
6.001220624004602723e+04 1.035942755950212346e+00 6.248327594802842964e-03
6.001220627485337900e+04 1.025435154746936028e+00 6.300911281611431408e-03
6.001220630966073077e+04 1.024909547280337563e+00 6.213575233301025028e-03
6.001220634446808253e+04 1.024728122553272058e+00 6.194785470482084243e-03
6.001220637927543430e+04 1.016160858654839627e+00 6.049532572885914748e-03
6.001220641408278607e+04 1.014065434182784387e+00 6.047511165243027800e-03
6.001220644889013784e+04 1.021731081475845349e+00 6.129824792006543545e-03
6.001220648369748960e+04 1.010470188715198558e+00 6.102131715387421398e-03
6.001220651850484137e+04 1.022906711430996207e+00 6.152462542255558199e-03
6.001220655331218586e+04 1.016029224364964678e+00 6.102904343556473342e-03
6.001220658811953763e+04 1.006364576335148087e+00 6.022471868500608831e-03
6.001220662292688939e+04 1.010378299733318830e+00 6.085393217393011284e-03
6.001220665773424116e+04 1.004490236995081442e+00 6.129977544958050036e-03
6.001220669254159293e+04 1.020791737093037721e+00 6.177987596521580631e-03
6.001220672734894470e+04 1.007226485627266577e+00 6.080263617713404546e-03
6.001220676215629646e+04 1.016105720647353827e+00 6.140550474214183374e-03
6.001220679696364823e+04 1.007023000156853865e+00 6.026095470557390338e-03
6.001220683177099272e+04 1.006460141504625039e+00 6.050891137087242681e-03
6.001220686657834449e+04 1.000683795079744698e+00 6.006817370844597451e-03
6.001220690138569626e+04 1.012357428910974022e+00 6.194518899308575945e-03
6.001220693619304802e+04 1.010220781120815481e+00 6.057515578314486872e-03
6.001220697100039979e+04 1.012137742925332429e+00 6.022617364820909668e-03
6.001220700580775156e+04 1.012018327823029473e+00 6.087815804989539330e-03
6.001220704061510332e+04 1.025750145853425499e+00 6.153915907080005111e-03
6.001220707542245509e+04 1.012805133591121454e+00 6.080588968968274159e-03
6.001220711022980686e+04 1.007233799250584427e+00 6.047627831282847109e-03
6.001220714503715863e+04 1.012461681429860372e+00 6.138104725846704052e-03
6.001220717984451039e+04 1.010311733587368588e+00 6.015695040934779594e-03
6.001220721465186216e+04 1.008669119018155369e+00 6.056689035358883005e-03
6.001220724945921393e+04 9.947110420936838837e-01 5.963230252680131079e-03
6.001220728426656569e+04 1.004038378143972343e+00 6.097470026413491853e-03
6.001220731907391746e+04 1.023237197229181827e+00 6.209913054946922945e-03
6.001220735388126923e+04 1.017883546931931837e+00 6.144468581707720339e-03
6.001220738868862099e+04 1.000876327627881146e+00 6.006232460483844869e-03
6.001220742349597276e+04 9.923967656296676099e-01 5.956148725345143842e-03
6.001220745830332453e+04 1.009569941675431348e+00 6.120261824325833391e-03
6.001220749311067630e+04 9.968324471424159228e-01 6.011657845400104200e-03
6.001220752791802806e+04 1.003138496249463385e+00 6.101816976984594278e-03
6.001220756272537983e+04 9.989070521320929652e-01 6.004966889836370857e-03
6.001220759753273160e+04 1.008980238017250786e+00 6.130347268276947932e-03
6.001220763234008336e+04 1.002677816565304081e+00 6.065945791691301596e-03
6.001220766714742786e+04 9.958092020455044935e-01 5.983980979720733215e-03
6.001220770195477962e+04 9.985463096936407768e-01 5.982226863426227427e-03
6.001220773676213139e+04 1.003898815320533267e+00 6.099469586095682128e-03
6.001220777156948316e+04 9.942908816982464204e-01 5.997053141093721361e-03
6.001220780637683492e+04 9.992333650367070108e-01 5.994241569570597263e-03
6.001220784118418669e+04 9.917320735865567949e-01 6.042753411951581888e-03
6.001220787599153846e+04 9.936284293092251252e-01 5.989146468107278513e-03
6.001220791079889023e+04 9.992685494996368378e-01 6.131077347349290357e-03
6.001220794560624199e+04 9.879872070678586971e-01 6.024380344062809679e-03
6.001220798041358648e+04 9.908911176658992126e-01 5.985375522110766323e-03
6.001220801522093825e+04 1.000994181066713784e+00 6.030715799270411001e-03
6.001220805002829002e+04 1.000059126615423510e+00 6.112666691813699316e-03
6.001220808483564178e+04 9.997443292221471767e-01 6.067854308436679972e-03
6.001220811964299355e+04 9.865253911313622837e-01 6.041813309951942629e-03
6.001220815445034532e+04 9.789583618972174106e-01 5.912757432543749338e-03
6.001220818925769709e+04 1.004192410653057754e+00 6.209137306309761399e-03
6.001220822406504885e+04 1.001892003937551845e+00 6.129325616212000401e-03
6.001220825887240062e+04 1.003011872340571653e+00 6.100913260661763350e-03
6.001220829367975239e+04 1.010174656135094606e+00 6.233113398814566636e-03
6.001220832848710415e+04 1.002143571093100816e+00 6.140235439026737671e-03
6.001220836329445592e+04 9.977451951788913753e-01 5.965414533330539067e-03
6.001220839810180769e+04 1.001059617613275332e+00 6.057933588781655963e-03
6.001220843290915946e+04 1.006786028157364177e+00 6.145041267348063350e-03
6.001220846771651122e+04 1.005746899201485300e+00 6.189155391570728103e-03
6.001220850252386299e+04 1.007238500889340305e+00 6.146378041501242631e-03
6.001220853733121476e+04 1.005828496078084777e+00 6.057803147098442427e-03
6.001220857213856652e+04 1.004213468937679599e+00 6.151687899001871511e-03
6.001220860694591829e+04 1.001150223570502540e+00 6.104679341448549131e-03
6.001220864175327006e+04 9.948376203111358729e-01 5.983100153126638850e-03
6.001220867656062183e+04 1.009803040908713534e+00 6.110592736912645248e-03
6.001220871136797359e+04 1.011767735028618942e+00 6.066533374739244665e-03
6.001220874617532536e+04 1.013150523971526606e+00 6.072179228087212777e-03
6.001220878098266985e+04 1.012748447152292730e+00 6.113671599757284844e-03
6.001220881579002162e+04 1.007248865303056684e+00 6.174286695399548025e-03
6.001220885059737338e+04 1.004209729076169122e+00 6.049114514368704280e-03
6.001220888540472515e+04 1.005964023308842048e+00 6.016963917854612799e-03
6.001220892021207692e+04 1.004399368927553438e+00 6.070627600377011442e-03
6.001220895501942869e+04 1.009755698493695730e+00 6.090238831443856894e-03
6.001220898982678045e+04 1.002789482356818418e+00 6.031676540638454716e-03
6.001220902463413222e+04 1.020395393910208170e+00 6.182531188962610107e-03
6.001220905944148399e+04 1.022489511251566618e+00 6.187532547835586719e-03
6.001220909424882848e+04 1.014979800325839454e+00 6.099155633531896416e-03
6.001220912905618025e+04 1.007689592190689654e+00 6.065141419174714492e-03
6.001220916386353201e+04 1.017435464258830802e+00 6.158124051089263092e-03
6.001220919867088378e+04 9.976184789655054841e-01 6.059342657720108091e-03
6.001220923347823555e+04 1.021158119410785492e+00 6.130162840193740734e-03
6.001220926828558731e+04 1.007381523590973771e+00 6.013667504068587535e-03
6.001220930309293908e+04 1.015296363772928423e+00 6.067431648322238642e-03
6.001220933790029085e+04 1.022126970435762283e+00 6.137462740594692122e-03
6.001220937270764261e+04 1.009563408843947130e+00 6.044855929857888624e-03
6.001220940751499438e+04 1.015346975088968096e+00 6.167724723436510646e-03
6.001220944232234615e+04 1.021362109591290368e+00 6.080323543180879940e-03
6.001220947712969792e+04 1.012160396578886568e+00 5.991118821093341894e-03
6.001220951193704968e+04 1.023476117028382593e+00 6.096419657621182826e-03
6.001220954674440145e+04 1.019873876986869377e+00 6.144564671178192813e-03
6.001220958155175322e+04 1.033899458418246375e+00 6.225567427629439231e-03
6.001220961635910498e+04 1.018884425511239922e+00 6.115372505214928048e-03
6.001220965116645675e+04 1.017227802440777262e+00 6.110871233674767394e-03
6.001220968597380852e+04 1.020825156219064445e+00 6.101373014912576595e-03
6.001220972078116029e+04 1.012355366867920603e+00 6.007357982690562231e-03
6.001220975558851205e+04 1.030898384407359147e+00 6.113542652380207602e-03
6.001220979039586382e+04 1.031305399784894217e+00 6.161184149289200898e-03
6.001220982520321559e+04 1.035026582830979480e+00 6.174781323851746481e-03
6.001220986001056008e+04 1.036799188591484899e+00 6.246597255866579226e-03
6.001220989481791185e+04 1.020096615995935707e+00 6.122293686242842072e-03
6.001220992962526361e+04 1.016918192798329734e+00 6.097621422306390496e-03
6.001220996443261538e+04 1.026099152069017695e+00 6.175070825890148322e-03
6.001220999923996715e+04 1.028885509450358393e+00 6.173558356223086616e-03
6.001221003404731891e+04 1.029175109337622684e+00 6.169305315965224398e-03
6.001221006885467068e+04 1.025911995883739936e+00 6.140947035615274517e-03
6.001221010366202245e+04 1.021467035492234832e+00 6.104707335847083666e-03
6.001221013846936694e+04 1.037425862515667818e+00 6.254911329041095737e-03
6.001221017327671871e+04 1.029911434640710111e+00 6.156618688601053768e-03
6.001221020808407047e+04 1.021947787479133396e+00 6.113309942008690601e-03
6.001221024289142224e+04 1.026151014181552634e+00 6.072260660564990191e-03
6.001221027769877401e+04 1.032734739893702569e+00 6.156044153726777240e-03
6.001221031250612577e+04 1.044381041006417377e+00 6.236822560005902266e-03
6.001221034731347754e+04 1.030084660614903447e+00 6.149414569276795590e-03
6.001221038212082931e+04 1.023772895991416965e+00 6.059520409795760357e-03
6.001221041692818108e+04 1.023726832729568326e+00 6.181645472114428649e-03
6.001221045173553284e+04 1.021122461083317612e+00 6.083890146906081701e-03
6.001221048654288461e+04 1.021896957341392742e+00 6.072027194402834782e-03
6.001221052135023638e+04 1.030302113405548114e+00 6.120701838761671322e-03
6.001221055615758814e+04 1.037015951315729545e+00 6.221269328100183932e-03
6.001221059096493991e+04 1.033495754009906564e+00 6.141068186040675447e-03
6.001221062577229168e+04 1.039580281605931189e+00 6.208285447120502967e-03
6.001221066057964345e+04 1.024788527888839118e+00 6.135620248159849924e-03
6.001221069538699521e+04 1.020038424591738657e+00 6.062649154704005498e-03
6.001221073019434698e+04 1.022318382496101519e+00 6.086291892342195545e-03
6.001221076500169875e+04 1.032331503865000055e+00 6.160258171314571957e-03
6.001221079980905051e+04 1.037603330928435375e+00 6.188716627656624079e-03
6.001221083461640228e+04 1.022226972689448177e+00 6.095901130072374670e-03
6.001221086942375405e+04 1.026744624138647533e+00 6.138299903412526050e-03
6.001221090423110581e+04 1.026764654418197642e+00 6.099510631567586251e-03
6.001221093903845031e+04 1.013076649391211115e+00 6.069829648922433693e-03
6.001221097384580207e+04 1.013861665841256032e+00 6.041536040995994922e-03
6.001221100865315384e+04 1.020054999744556046e+00 6.065562280296131828e-03
6.001221104346050561e+04 1.020229472828904083e+00 6.144433223911612701e-03
6.001221107826785737e+04 1.019359886076950827e+00 6.197841083233467802e-03
6.001221111307520914e+04 1.018296746253985585e+00 6.098213931665030611e-03
6.001221114788256091e+04 1.026503836776052614e+00 6.130408474954355744e-03
6.001221118268991268e+04 1.009940807250323314e+00 6.059329362995118790e-03
6.001221121749725717e+04 1.013355645199364163e+00 6.063062399625563682e-03
6.001221125230460893e+04 1.004782094346628574e+00 5.962547261467247492e-03
6.001221128711196070e+04 1.014847505768339264e+00 6.063547785576466585e-03
6.001221132191931247e+04 1.019093401526980358e+00 6.094340490301349174e-03
6.001221135672666423e+04 1.014750160460177186e+00 6.057732385903907488e-03
6.001221139153401600e+04 1.010036295977354337e+00 6.088940242835512266e-03
6.001221142634136777e+04 1.008007243648234574e+00 6.048877454357285549e-03
6.001221146114871954e+04 1.020182731985475710e+00 6.122523686652029881e-03
6.001221149595607130e+04 1.004191267902018181e+00 6.085292825808470175e-03
6.001221153076342307e+04 1.008070565307610300e+00 6.053344313653860262e-03
6.001221156557077484e+04 1.010708799571577554e+00 6.084808149799400025e-03
6.001221160037812660e+04 1.011846710690300410e+00 6.095754046400227513e-03
6.001221163518547837e+04 1.015312792437884859e+00 6.088471321633977078e-03
6.001221166999283014e+04 1.003645015333306745e+00 6.058616104535183636e-03
6.001221170480018191e+04 1.004320730035035858e+00 6.037952739742443592e-03
6.001221173960753367e+04 9.973764901000115035e-01 6.063607328171513773e-03
6.001221177441488544e+04 1.007335895852323304e+00 6.054349546136515887e-03
6.001221180922223721e+04 1.005169541526394372e+00 6.037949147669637723e-03
6.001221184402958897e+04 1.005516207158748454e+00 6.029134688588786047e-03
6.001221187883694074e+04 9.978523551621251153e-01 6.004259089545048098e-03
6.001221191364429251e+04 9.991000279602963996e-01 6.020005507250550739e-03
6.001221194845164428e+04 9.932752135550322325e-01 5.986490144966814288e-03
6.001221198325899604e+04 9.916838343782994336e-01 6.001307747774469077e-03
6.001221201806634781e+04 9.957383336884721992e-01 5.981716940654646826e-03
6.001221205287369958e+04 1.000562427731529702e+00 6.052368816257047007e-03
6.001221208768105134e+04 9.911301295167270764e-01 6.023517719352122074e-03
6.001221212248840311e+04 9.937538610580703979e-01 5.933285554093607750e-03
6.001221215729574760e+04 9.915959677307377707e-01 5.961947145123703412e-03
6.001221219210309937e+04 9.808914461646304206e-01 5.870332553476458048e-03
6.001221222691045114e+04 9.966033270689775847e-01 6.031163453602377857e-03
6.001221226171781018e+04 9.866089869114427202e-01 6.018255932548613116e-03
6.001221229652515467e+04 9.878855087876413643e-01 5.991431390262627089e-03
6.001221233133250644e+04 9.889118335193238796e-01 6.002529427279138657e-03
6.001221236613985820e+04 9.889659377994598488e-01 6.040018739993717641e-03
6.001221240094720270e+04 9.929965252728026881e-01 6.001914076575839974e-03
6.001221243575455446e+04 9.902555732261935084e-01 5.966959493664989074e-03
6.001221247056190623e+04 9.918345803425211438e-01 5.993820598744341831e-03
6.001221250536925800e+04 9.792293489855687927e-01 5.922337084280505926e-03
6.001221254017660976e+04 9.830188778103208236e-01 5.994653807915015231e-03
6.001221257498396153e+04 9.853913805667100512e-01 5.947989871757914000e-03
6.001221260979131330e+04 9.859714676269973888e-01 5.929287704938986624e-03
6.001221264459866507e+04 9.859923773041847639e-01 5.926357344526239287e-03
6.001221267940601683e+04 9.958353045873205023e-01 6.027645322272168898e-03
6.001221271421336860e+04 9.915934129208092696e-01 5.978218453229015503e-03
6.001221274902072037e+04 9.875666819215571657e-01 5.992192569413312860e-03
6.001221278382807213e+04 9.865928635389824564e-01 5.935557114052853259e-03
6.001221281863542390e+04 9.922338751138335411e-01 5.991615361106395268e-03
6.001221285344277567e+04 9.931700223674825301e-01 5.956265201294796453e-03
6.001221288825012743e+04 9.945211764266547183e-01 6.006486812228674192e-03
6.001221292305747920e+04 9.986715116734601327e-01 5.999248809937443930e-03
6.001221295786483097e+04 9.975186190757685534e-01 6.010940106253727377e-03
6.001221299267218274e+04 9.877612155897040891e-01 6.111364620995922425e-03
6.001221302747953450e+04 1.000285449828392181e+00 6.108969156712890612e-03
6.001221306228688627e+04 1.004340470117400574e+00 5.978793920077592715e-03
6.001221309709423804e+04 1.007248545359944680e+00 6.047838522065682176e-03
6.001221313190158980e+04 1.004766941034012318e+00 6.076918221017688256e-03
6.001221316670894157e+04 1.007809595913091716e+00 6.018525411334152767e-03
6.001221320151628606e+04 1.008211575776273072e+00 6.148660137332095585e-03
6.001221323632363783e+04 1.014494425286283974e+00 6.104840693686298773e-03
6.001221327113098960e+04 1.004331312280654087e+00 6.136536194375509339e-03
6.001221330593834136e+04 1.009443783462224964e+00 6.130384916320851668e-03
6.001221334074569313e+04 1.009831992150480362e+00 6.063397813966879893e-03
6.001221337555304490e+04 1.027368763977073440e+00 6.229225857556920133e-03
6.001221341036039667e+04 1.027965663885153980e+00 6.296313412313471990e-03
6.001221344516774843e+04 1.023049633316764018e+00 6.200138175813566833e-03
6.001221347997509292e+04 1.010680073879233865e+00 6.048790913723592517e-03
6.001221351478244469e+04 1.014869623265507892e+00 6.134811310416043127e-03
6.001221354958979646e+04 1.021880566105205057e+00 6.237124222502120167e-03
6.001221358439714822e+04 1.019731726610229483e+00 6.201492688577593670e-03
6.001221361920449999e+04 1.024257639178862478e+00 6.192395995767987875e-03
6.001221365401185176e+04 1.023985904912057210e+00 6.160271202115377535e-03
6.001221368881920353e+04 1.023007995121620661e+00 6.175350846359442189e-03
6.001221372362655529e+04 1.019223205589381509e+00 6.173953370877159966e-03
6.001221375843390706e+04 1.016960807171554348e+00 6.216778375879801304e-03
6.001221379324125883e+04 1.012913678250531468e+00 6.070530095505554183e-03
6.001221382804861059e+04 1.020034937756521209e+00 6.165493159725352924e-03
6.001221386285596236e+04 1.017393816025828235e+00 6.123799222376187859e-03
6.001221389766331413e+04 1.023327603507403039e+00 6.164829380062797348e-03
6.001221393247066590e+04 1.025437094978830510e+00 6.192180031811385377e-03
6.001221396727801766e+04 1.025735350732057016e+00 6.291546328299276944e-03
6.001221400208536943e+04 1.018549042008478844e+00 6.215549463442323480e-03
6.001221403689272120e+04 1.013361767753439890e+00 6.134606296561641477e-03
6.001221407170007296e+04 1.012179158744397567e+00 6.106030524833116341e-03
6.001221410650742473e+04 1.005758831140421528e+00 6.030724283573123644e-03
6.001221414131477650e+04 1.022122802811177289e+00 6.241926335594483698e-03
6.001221417612212826e+04 1.018206292775633237e+00 6.071237766435966937e-03
6.001221421092948003e+04 1.018597344598056065e+00 6.181284481840190574e-03
6.001221424573682452e+04 1.010621627213616369e+00 6.150353912169690372e-03
6.001221428054417629e+04 1.006002388774788647e+00 6.094121573939104662e-03
6.001221431535152806e+04 9.995105892234794620e-01 6.051908701627432309e-03
6.001221435015887982e+04 1.003192385644245954e+00 6.012469840701504392e-03
6.001221438496623159e+04 1.004911046312583434e+00 6.051351699329318365e-03
6.001221441977358336e+04 1.004314141456998488e+00 6.084242319403190651e-03
6.001221445458093513e+04 1.012426485827180977e+00 6.067333481784666256e-03
6.001221448938828689e+04 1.000761429050041063e+00 6.136664030259889220e-03
6.001221452419563866e+04 9.982665845692563211e-01 6.155150949011706750e-03
6.001221455900298315e+04 1.000280934054961435e+00 6.175835827628331498e-03
6.001221459381033492e+04 9.970447334567101860e-01 6.001897228270355704e-03
6.001221462861768669e+04 1.008576102974143129e+00 6.178101771523857901e-03
6.001221466342503845e+04 1.006458947282945049e+00 6.185129113171702192e-03
6.001221469823239022e+04 1.007971916073674645e+00 6.117047665903144714e-03
6.001221473303974926e+04 1.005987272168939795e+00 6.104202434692363247e-03
6.001221476784709375e+04 9.914137838020095073e-01 6.040404684124374424e-03
6.001221480265444552e+04 1.002354281181513596e+00 6.146109300224494865e-03
6.001221483746179729e+04 1.000635016069622019e+00 6.177944120615137986e-03
6.001221487226914905e+04 1.000777784179293528e+00 6.058108833466100372e-03
6.001221490707650082e+04 1.016370247843501717e+00 6.165366919193333677e-03
6.001221494188385259e+04 1.007653225833839983e+00 6.115966319667668662e-03
6.001221497669120436e+04 1.005409735142360539e+00 6.154744549008375407e-03
6.001221501149855612e+04 9.955528256778928275e-01 6.062141636930032211e-03
6.001221504630590789e+04 9.941539938413279653e-01 6.059129642785982331e-03
6.001221508111325966e+04 9.843283329954727323e-01 6.145042737307961078e-03
6.001221511592061142e+04 9.997007637325644458e-01 6.147288281423038403e-03
6.001221515072796319e+04 9.995020387420681107e-01 6.092912374874168840e-03
6.001221518553531496e+04 9.997918725380043892e-01 6.142338431540985029e-03
6.001221522034266673e+04 1.001740861752093092e+00 6.206082650031028922e-03
6.001221525515001849e+04 9.876067847602074679e-01 6.106526796684522314e-03
6.001221528995737026e+04 9.807682513165802973e-01 5.959638467865706855e-03
6.001221532476472203e+04 9.895822888714033150e-01 6.020468808151066206e-03
6.001221535957207379e+04 9.768991166107811042e-01 6.012162149084737325e-03
6.001221539437942556e+04 9.822430206638038674e-01 6.012920315322847417e-03
6.001221542918677005e+04 9.777250667975352361e-01 5.960873175955822174e-03
6.001221546399412182e+04 9.831414132344394874e-01 6.013809675496766330e-03
6.001221549880147359e+04 9.868849576077729502e-01 6.120596588033670217e-03
6.001221553360882535e+04 9.736736252890035859e-01 5.978197026221526884e-03
6.001221556841617712e+04 9.751694220591061724e-01 6.091576335293561600e-03
6.001221560322352889e+04 9.838283560098767255e-01 6.098985039830496883e-03
6.001221563803088065e+04 9.771060020911319643e-01 6.022465778278830555e-03
6.001221567283822515e+04 9.721333757091755734e-01 5.963805419978686351e-03
6.001221570764557691e+04 9.755963374192314630e-01 5.999555879053213199e-03
6.001221574245292868e+04 9.741838413759672521e-01 6.062499485788462247e-03
6.001221577726028045e+04 9.645286881807045853e-01 6.026740758937440719e-03
6.001221581206763221e+04 9.732726376623727083e-01 6.023006004239499396e-03
6.001221584687498398e+04 9.594500551933136112e-01 5.878044054503719917e-03
6.001221588168233575e+04 9.747151003211024234e-01 5.948616996102995547e-03
6.001221591648968752e+04 9.746212896886513599e-01 5.951436722170038232e-03
6.001221595129703928e+04 9.831167924120107759e-01 5.999189486308097348e-03
6.001221598610439105e+04 9.668904341111002054e-01 5.946838448275945307e-03
6.001221602091174282e+04 9.575951705048603158e-01 5.881013552806067454e-03
6.001221605571909458e+04 9.636160748302889933e-01 5.948085055007946639e-03
6.001221609052644635e+04 9.595040804259840073e-01 5.891218480983458072e-03
6.001221612533379812e+04 9.643282725377714248e-01 5.950334210255442229e-03
6.001221616014114989e+04 9.733580859068579061e-01 5.918931516438860965e-03
6.001221619494850165e+04 9.722365534285225541e-01 5.953632970899749854e-03
6.001221622975585342e+04 9.745118444659939261e-01 6.083187411683613731e-03
6.001221626456320519e+04 9.642887628594938310e-01 5.893951572306706937e-03
6.001221629937055695e+04 9.648436834192952727e-01 5.999248428569236950e-03
6.001221633417790872e+04 9.670346927767193845e-01 6.158390586306608863e-03
6.001221636898526049e+04 9.585163494387506367e-01 5.902216140461951158e-03
6.001221640379261225e+04 9.583933601027181393e-01 5.888486283671589758e-03
6.001221643859996402e+04 9.647577999180175778e-01 5.909868912478168958e-03
6.001221647340731579e+04 9.638624067060787004e-01 5.942544476630015095e-03
6.001221650821466028e+04 9.540245179824695665e-01 5.875400038659582720e-03
6.001221654302201205e+04 9.601827163697070899e-01 5.883182795615913251e-03
6.001221657782936381e+04 9.497847403698287394e-01 5.813337737463051581e-03
6.001221661263671558e+04 9.611305957468098127e-01 5.875379814629737817e-03
6.001221664744406735e+04 9.690713732289807369e-01 5.970797356770885314e-03
6.001221668225141912e+04 9.651752878089537857e-01 5.927069510816757904e-03
6.001221671705877088e+04 9.653701997767913934e-01 5.845906996514446154e-03
6.001221675186612265e+04 9.614308369924372544e-01 5.893209127585100418e-03
6.001221678667346714e+04 9.643219729370771098e-01 5.878774796314043156e-03
6.001221682148081891e+04 9.594667227321049818e-01 5.938908263896187575e-03
6.001221685628817067e+04 9.606972604701596863e-01 5.857140424328801526e-03
6.001221689109552244e+04 9.734980978885285907e-01 6.046449204281201077e-03
6.001221692590287421e+04 9.839544062617950893e-01 6.098484578245053772e-03
6.001221696071022598e+04 9.716012094896846474e-01 5.943054194599504611e-03
6.001221699551757774e+04 9.762611684558570868e-01 5.962981666930643534e-03
6.001221703032492951e+04 9.758432929197049521e-01 5.911857316054824202e-03
6.001221706513228128e+04 9.780348829129316135e-01 5.944930628016718670e-03
6.001221709993963304e+04 9.633436190521930120e-01 5.837478984494435738e-03
6.001221713474698481e+04 9.875213220986944762e-01 6.126618702487739328e-03
6.001221716955433658e+04 9.977825265145738864e-01 6.114913345633411247e-03
6.001221720436168835e+04 9.862344492425986209e-01 6.066107321831967596e-03
6.001221723916904011e+04 9.931530215264593453e-01 6.055997187721760475e-03
6.001221727397639188e+04 9.928646615390632757e-01 6.137078385434476674e-03
6.001221730878374365e+04 9.871952163710647765e-01 6.026575310085122671e-03
6.001221734359109541e+04 9.877776999807024172e-01 6.090566322115634028e-03
6.001221737839844718e+04 9.915600922457812327e-01 6.030453427265001880e-03
6.001221741320579895e+04 1.001531181575850749e+00 6.182258145232931955e-03
6.001221744801315072e+04 1.003604158304021610e+00 6.117292300367034932e-03
6.001221748282050248e+04 9.942218277766093903e-01 5.983734966521707388e-03
6.001221751762785425e+04 1.000288848903138739e+00 6.074293216046506780e-03
6.001221755243520602e+04 9.946176230701514465e-01 6.018402215071634066e-03
6.001221758724255778e+04 9.866415212949866120e-01 6.046126474407874721e-03
6.001221762204990955e+04 1.003985072660416700e+00 6.119740611879716415e-03
6.001221765685726132e+04 9.995012917222907411e-01 6.133687478133053629e-03
6.001221769166461308e+04 1.001469464829835676e+00 6.095648242486702978e-03
6.001221772647195758e+04 1.003139303196473708e+00 6.067914451517861935e-03
6.001221776127930934e+04 9.946026277569494090e-01 6.001135286367440501e-03
6.001221779608666839e+04 1.006394926452362837e+00 6.186850844360639382e-03
6.001221783089401288e+04 9.866267208014478651e-01 5.943616082139490178e-03
6.001221786570136464e+04 9.986966153212095687e-01 6.083264493547051004e-03
6.001221790050871641e+04 9.999278617005745717e-01 6.007985302828917733e-03
6.001221793531606818e+04 1.002352442333785509e+00 5.966477131815913632e-03
6.001221797012341995e+04 1.012730538922155699e+00 6.060569003042792606e-03
6.001221800493076444e+04 1.013384275443121041e+00 6.166980531110453218e-03
6.001221803973811620e+04 1.000422572826200840e+00 6.071787691404135698e-03
6.001221807454547525e+04 1.005126429763989693e+00 6.107770493676569455e-03
6.001221810935282701e+04 1.002901575504594245e+00 6.088393453257410007e-03
6.001221814416017151e+04 1.018036638366513813e+00 6.174918649154462549e-03
6.001221817896752327e+04 1.021078099655527760e+00 6.216100522555028339e-03
6.001221821377487504e+04 1.028523512763293901e+00 6.278376624307321560e-03
6.001221824858222681e+04 1.022092670644074275e+00 6.166457041058798910e-03
6.001221828338957857e+04 1.021688812097411247e+00 6.111651082399951508e-03
6.001221831819693034e+04 1.024939166468763929e+00 6.216884107342766398e-03
6.001221835300428211e+04 1.027294483113719625e+00 6.335034979697443634e-03
6.001221838781163387e+04 1.031338339486991718e+00 6.222508749206960219e-03
6.001221842261898564e+04 1.020274562274886554e+00 6.158723458233240911e-03
6.001221845742633741e+04 1.034318808887218388e+00 6.220050151860390987e-03
6.001221849223368918e+04 1.016787439818052752e+00 6.109696136507389991e-03
6.001221852704104094e+04 1.019512731393392047e+00 6.139513947703447924e-03
6.001221856184839271e+04 1.019787799760446534e+00 6.119027343613842214e-03
6.001221859665574448e+04 1.019279213737162237e+00 6.243469562790511865e-03
6.001221863146309624e+04 1.019835369993211005e+00 6.147101839974924119e-03
6.001221866627044801e+04 1.025127810950085427e+00 6.156223759210399139e-03
6.001221870107779978e+04 1.019865860811465685e+00 6.139279934205169910e-03
6.001221873588514427e+04 1.027750710166135839e+00 6.219708973646331102e-03
6.001221877069249604e+04 1.031375595200413331e+00 6.236540346455186207e-03
6.001221880549984780e+04 1.013855032003268430e+00 6.074771934035027784e-03
6.001221884030719957e+04 1.021127953183562198e+00 6.137563758976126264e-03
6.001221887511455134e+04 1.024602628471425803e+00 6.175047164596922378e-03
6.001221890992190310e+04 1.021886104690824970e+00 6.150360365263240342e-03
6.001221894472925487e+04 1.025709934910909782e+00 6.136872128299747375e-03
6.001221897953660664e+04 1.026703940811810600e+00 6.221170262614554927e-03
6.001221901434395113e+04 1.037086546170229662e+00 6.188204126823775540e-03
6.001221904915130290e+04 1.031790680666295090e+00 6.166312308963016811e-03
6.001221908395865466e+04 1.038884786699378227e+00 6.247902159632937567e-03
6.001221911876600643e+04 1.026654451040350802e+00 6.159224907937580623e-03
6.001221915357335820e+04 1.028672885308458795e+00 6.169095934293433725e-03
6.001221918838070997e+04 1.028208246760925038e+00 6.179662787408095152e-03
6.001221922318806173e+04 1.026703026014058384e+00 6.158345106295945968e-03
6.001221925799541350e+04 1.010845387082841773e+00 6.029361229866204638e-03
6.001221929280276527e+04 1.014292908170668195e+00 6.089131953038278734e-03
6.001221932761011703e+04 1.007674437126042877e+00 6.130020529850300701e-03
6.001221936241746880e+04 1.012201690036214963e+00 6.167969478267185980e-03
6.001221939722482057e+04 1.019521605333798098e+00 6.137989986118808951e-03
6.001221943203217234e+04 1.011253252680481163e+00 6.079965672441816314e-03
6.001221946683952410e+04 1.006041646564522329e+00 6.051112416231269921e-03
6.001221950164687587e+04 1.001722334994156416e+00 6.041414750190494953e-03
6.001221953645422764e+04 1.006405139251133729e+00 6.142570702229958185e-03
6.001221957126157940e+04 1.003323520217652032e+00 6.071684978919674423e-03
6.001221960606893117e+04 1.003408257107203605e+00 6.111228626889755183e-03
6.001221964087628294e+04 1.009278709707972732e+00 6.115597910002937981e-03
6.001221967568363470e+04 1.005007703500079730e+00 6.089051091921273383e-03
6.001221971049098647e+04 1.005394676057148384e+00 6.075788556810918055e-03
6.001221974529833824e+04 9.908302716591497195e-01 6.023486929634540125e-03
6.001221978010568273e+04 9.930030057630313545e-01 5.956974719945074340e-03
6.001221981491303450e+04 9.855895537859709066e-01 5.921944514543858208e-03
6.001221984972038626e+04 9.934347415680158111e-01 6.017187823218257681e-03
6.001221988452773803e+04 9.840786087659253445e-01 5.979807357658747415e-03
6.001221991933508980e+04 9.803377146466151215e-01 5.897674918506507283e-03
6.001221995414244157e+04 1.001024511567093489e+00 6.101226137840393138e-03
6.001221998894979333e+04 9.861675324430972944e-01 5.941870295919735034e-03
6.001222002375714510e+04 9.860771861260381188e-01 5.921546008195935004e-03
6.001222005856449687e+04 9.842665487952022563e-01 5.934442107251127092e-03
6.001222009337184136e+04 9.897844308517352863e-01 5.975643324216536531e-03
6.001222012817919313e+04 9.909317049941808175e-01 5.984878925898287627e-03
6.001222016298654489e+04 9.823496177906051452e-01 5.966683710121342341e-03
6.001222019779389666e+04 9.862375525530399090e-01 5.962446865743749845e-03
6.001222023260124843e+04 9.807927693621413257e-01 5.941812253390806042e-03
6.001222026740860019e+04 9.893047124777785140e-01 5.961088763213277103e-03
6.001222030221595196e+04 9.804917233754566475e-01 5.956352207447872076e-03
6.001222033702330373e+04 9.794229159150777964e-01 5.909132869004683417e-03
6.001222037183065549e+04 9.812460180829865042e-01 5.920847168073103961e-03
6.001222040663800726e+04 9.868125224357157110e-01 6.027297395684937976e-03
6.001222044144535903e+04 9.715413151622105392e-01 5.915706481315818541e-03
6.001222047625271080e+04 9.823045407989074995e-01 5.946962201078955651e-03
6.001222051106006256e+04 9.905060845883995047e-01 5.969516762490040089e-03
6.001222054586741433e+04 9.759662790518213171e-01 5.871498777884487028e-03
6.001222058067476610e+04 9.678762297035095052e-01 5.870999763453272832e-03
6.001222061548211786e+04 9.667770385376069919e-01 5.844385714152806020e-03
6.001222065028946963e+04 9.808559320886529598e-01 5.950854524107572659e-03
6.001222068509682140e+04 9.782903732556127441e-01 5.936258671847789888e-03
6.001222071990417317e+04 9.786846159805129286e-01 5.901920428809066116e-03
6.001222075471152493e+04 9.780469341408024597e-01 5.951877634840369025e-03
6.001222078951887670e+04 9.728567902588854954e-01 5.914288096043811109e-03
6.001222082432622119e+04 9.702341223201186304e-01 5.928373485854113688e-03
6.001222085913357296e+04 9.842047726243303707e-01 5.996160020211250587e-03
6.001222089394092473e+04 9.910071386631231771e-01 6.067887298970299145e-03
6.001222092874827649e+04 9.893176464953499227e-01 5.961088365648526885e-03
6.001222096355562826e+04 9.870110242278832269e-01 6.024386653334832913e-03
6.001222099836298003e+04 9.845711332635214141e-01 5.956729894838932136e-03
6.001222103317033179e+04 9.807252006365612118e-01 5.984059616653472115e-03
6.001222106797768356e+04 9.820028699514711246e-01 5.956178183687599326e-03
6.001222110278502805e+04 9.935111418609270384e-01 5.955386133477592707e-03
6.001222113759237982e+04 9.763372055941210714e-01 5.933806701467768223e-03
6.001222117239973159e+04 9.859429364363656578e-01 5.958339745367214994e-03
6.001222120720708335e+04 9.795979263522355263e-01 5.916984034105256078e-03
6.001222124201443512e+04 9.847884498385949259e-01 5.910507671839734627e-03
6.001222127682178689e+04 9.920059666734416526e-01 5.996458730163473604e-03
6.001222131162913865e+04 9.843284195809945958e-01 5.952924516502440706e-03
6.001222134643649042e+04 9.864101211718531159e-01 5.917296799496960663e-03
6.001222138124384219e+04 9.909258273935297456e-01 5.988795652233926473e-03
6.001222141605119396e+04 1.001283769365370668e+00 6.006924526264359639e-03
6.001222145085854572e+04 9.870612753325846978e-01 5.938761829203292701e-03
6.001222148566589749e+04 1.006035774377736836e+00 6.109588050909638482e-03
6.001222152047324926e+04 1.005522249458870698e+00 6.028996544436907024e-03
6.001222155528060102e+04 1.011696466763623903e+00 6.082502953462074965e-03
6.001222159008795279e+04 1.008150198702489675e+00 6.064965452546792861e-03
6.001222162489530456e+04 1.009646895284480150e+00 6.102370721529523818e-03
6.001222165970265632e+04 1.010704289537853517e+00 6.088977310716358650e-03
6.001222169451000809e+04 1.016374271014363284e+00 6.099299368624887425e-03
6.001222172931735986e+04 1.016067739680980742e+00 6.088076402940775789e-03
6.001222176412471163e+04 1.008493507424352842e+00 6.108885986579037745e-03
6.001222179893206339e+04 1.009637885964807191e+00 5.997835184342233290e-03
6.001222183373941516e+04 1.009358609869977608e+00 6.051859880631434672e-03
6.001222186854676693e+04 1.008612612673888798e+00 6.066851779339767908e-03
6.001222190335411869e+04 1.017883620194623306e+00 6.066000368829359626e-03
6.001222193816146319e+04 1.023844796447280769e+00 6.140486390630843332e-03
6.001222197296881495e+04 1.011329929656977988e+00 6.055099331781188879e-03
6.001222200777616672e+04 1.019597337952661054e+00 6.105029317682849309e-03
6.001222204258351849e+04 9.961178095486953321e-01 5.980198580654222558e-03
6.001222207739087025e+04 1.024566757642014547e+00 6.139194738412047381e-03
6.001222211219822202e+04 1.012485334726854536e+00 6.075065953953890860e-03
6.001222214700557379e+04 1.012355905881472395e+00 6.044659076657793798e-03
6.001222218181292556e+04 1.015016840997752245e+00 6.132718142731142554e-03
6.001222221662027005e+04 1.009201756978625353e+00 6.001364655696203414e-03
6.001222225142762181e+04 1.025499124343257407e+00 6.146944118428672790e-03
6.001222228623497358e+04 1.022434567985876619e+00 6.187444987147307750e-03
6.001222232104232535e+04 1.007432768161615089e+00 6.023986504525092114e-03
6.001222235584967711e+04 1.010460254623493981e+00 6.118192710394004634e-03
6.001222239065702888e+04 1.004599070939727445e+00 6.019007494288823243e-03
6.001222242546438065e+04 1.003974694274166080e+00 6.047409206671201104e-03
6.001222246027173242e+04 1.020934743057224203e+00 6.132184491200586007e-03
6.001222249507908418e+04 1.007302761601432728e+00 6.022374198824880648e-03
6.001222252988643595e+04 1.011811778195023326e+00 6.076510032486904904e-03
6.001222256469378772e+04 1.007134337361786258e+00 6.007640556569479595e-03
6.001222259950113948e+04 1.017170079954874629e+00 6.105934123998613822e-03
6.001222263430849125e+04 1.015484747763686135e+00 6.061036981730440545e-03
6.001222266911584302e+04 1.002272416621104334e+00 5.998058530629681376e-03
6.001222270392319479e+04 1.023841660055431424e+00 6.095374481747728272e-03
6.001222273873054655e+04 1.009811363429967690e+00 6.023162052405219360e-03
6.001222277353789832e+04 1.012992574696640835e+00 6.065298169194527529e-03
6.001222280834525009e+04 1.000665069594782741e+00 5.995617181819767535e-03
6.001222284315260185e+04 1.004418630360650821e+00 5.986712654061271226e-03
6.001222287795995362e+04 1.016730857262830412e+00 6.111914683242512455e-03
6.001222291276730539e+04 1.008854227545568971e+00 6.057942061993003800e-03
6.001222294757465716e+04 1.006293535273726114e+00 6.061839421970349577e-03
6.001222298238200892e+04 1.007754760446235132e+00 6.015357400483929695e-03
6.001222301718935341e+04 1.010773130544993625e+00 5.978693159115747689e-03
6.001222305199670518e+04 1.002596087740240671e+00 5.989042780738564921e-03
6.001222308680405695e+04 1.008972639599545529e+00 6.034448708807930301e-03
6.001222312161140871e+04 1.010077939727983098e+00 6.055973199558235473e-03
6.001222315641876048e+04 1.002216562428325464e+00 6.020665356758515656e-03
6.001222319122611225e+04 1.012204676278193771e+00 6.082104158423484903e-03
6.001222322603346402e+04 1.016717777094000574e+00 6.047881745911959546e-03
6.001222326084081578e+04 1.006982675764069857e+00 6.034371923662068017e-03
6.001222329564816027e+04 9.990880189121440491e-01 5.980163447291493919e-03
6.001222333045551204e+04 1.007926184723518803e+00 6.045988761528869014e-03
6.001222336526286381e+04 9.944049496377421749e-01 5.980807739740182614e-03
6.001222340007021558e+04 9.918716456619940391e-01 5.984729099357201550e-03
6.001222343487756734e+04 1.000158009085522437e+00 6.020556722496001219e-03
6.001222346968491911e+04 1.007056274770624205e+00 6.038632300822121060e-03
6.001222350449227088e+04 9.996418773849852224e-01 5.989279829202492390e-03
6.001222353929962264e+04 1.004801606956138960e+00 6.053721057588227344e-03
6.001222357410697441e+04 1.006800416706385315e+00 6.089465052384441038e-03
6.001222360891432618e+04 9.988892989996888128e-01 6.007986893558990571e-03
6.001222364372167794e+04 9.992236195566681634e-01 5.985069194649684371e-03
6.001222367852902971e+04 9.977479973200997776e-01 6.022895330370885494e-03
6.001222371333638148e+04 9.975697686748140613e-01 5.941367834215101860e-03
6.001222374814373325e+04 1.011085094300044451e+00 6.104262958295236623e-03
6.001222378295108501e+04 1.016230429893607790e+00 6.137512328172833875e-03
6.001222381775843678e+04 1.008672721437184006e+00 6.125799507937999301e-03
6.001222385256578855e+04 1.006192953992748995e+00 6.122686733401833635e-03
6.001222388737314031e+04 1.003357492156114805e+00 6.064518993731611400e-03
6.001222392218049208e+04 9.975415750412314209e-01 6.007087159354288809e-03
6.001222395698784385e+04 9.995830511128280804e-01 5.979538742687960130e-03
6.001222399179519562e+04 1.008222492584036178e+00 5.966698881888706472e-03
6.001222402660254738e+04 1.005758292819343369e+00 6.020302212757536360e-03
6.001222406140989915e+04 9.987738275484703276e-01 5.978519677049497910e-03
6.001222409621724364e+04 9.992669122823806260e-01 6.018987665253570929e-03
6.001222413102459541e+04 1.007733055612260786e+00 6.139386979497591691e-03
6.001222416583194718e+04 1.010811305507014035e+00 6.115566953229290004e-03
6.001222420063929894e+04 9.956378752760514095e-01 6.019287001186961021e-03
6.001222423544665071e+04 1.000612429583428220e+00 6.013799254194922284e-03
6.001222427025400248e+04 9.959355464667970503e-01 5.928137910433362370e-03
6.001222430506135424e+04 1.005436534810369542e+00 6.103059412980625480e-03
6.001222433986870601e+04 1.005712884260497875e+00 6.026489014690620573e-03
6.001222437467605050e+04 9.972037574616656741e-01 5.991474263926479735e-03
6.001222440948340227e+04 9.894715491175869460e-01 5.907458593006203150e-03
6.001222444429075404e+04 9.913591959180534374e-01 5.889869362437023803e-03
6.001222447909810580e+04 1.000735209885324384e+00 5.935977598482792238e-03
6.001222451390545757e+04 1.002938360854560562e+00 5.961287522339386163e-03
6.001222454871280934e+04 9.997190461190053057e-01 5.972377907503585368e-03
6.001222458352016110e+04 9.966734483488425278e-01 5.936439260094154499e-03
6.001222461832751287e+04 9.966071729677529190e-01 5.946674903277136999e-03
6.001222465313486464e+04 1.004125120036346352e+00 5.986082802011321279e-03
6.001222468794221641e+04 9.960202919133761545e-01 5.899419373468635722e-03
6.001222472274956817e+04 1.001710947830707354e+00 5.915764604671081006e-03
6.001222475755691994e+04 1.000748942719623891e+00 5.960036142109628905e-03
6.001222479236427171e+04 1.000070011270106862e+00 5.926376252471674336e-03
6.001222482717162347e+04 1.008819010514908188e+00 6.058886394698113909e-03
6.001222486197897524e+04 1.006272334819583891e+00 5.953738793868915136e-03
6.001222489678632701e+04 1.010925832292859816e+00 6.026700533338104869e-03
6.001222493159367878e+04 1.002972274758106463e+00 5.968759704257683985e-03
6.001222496640103054e+04 1.004437073217729681e+00 5.986597486907651970e-03
6.001222500120838231e+04 1.006330367663382130e+00 5.973123996440366304e-03
6.001222503601572680e+04 1.005627915005323558e+00 6.014714677330355863e-03
6.001222507082307857e+04 1.010494312666026406e+00 6.027263655494484798e-03
6.001222510563043761e+04 1.018886101562648472e+00 6.108634392325025704e-03
6.001222514043778938e+04 9.977618781785683177e-01 5.950690920948562869e-03
6.001222517524513387e+04 1.001398563091971505e+00 5.951074418052867271e-03
6.001222521005248564e+04 1.001077968483560676e+00 6.011471388829666383e-03
6.001222524485983740e+04 1.007722556169556860e+00 6.021625252831032220e-03
6.001222527966718917e+04 1.009851154833190767e+00 6.081508032805590935e-03
6.001222531447453366e+04 1.002837391310296811e+00 5.971945105963715437e-03
6.001222534928188543e+04 1.019618276181522010e+00 6.097969528578993034e-03
6.001222538408924447e+04 1.008773958767019696e+00 5.962344139207438609e-03
6.001222541889659624e+04 1.003920654322405737e+00 5.954071624725557760e-03
6.001222545370394073e+04 1.014498683188128636e+00 6.000512618332876601e-03
6.001222548851129250e+04 1.020636300179297296e+00 6.070956454562235691e-03
6.001222552331864426e+04 1.024574105621805842e+00 6.089751412719617181e-03
6.001222555812599603e+04 1.033347997481216973e+00 6.105433279400616746e-03
6.001222559293334780e+04 1.028308932224331951e+00 6.098462292602696219e-03
6.001222562774069957e+04 1.023105075255693386e+00 6.089914812223686837e-03
6.001222566254805133e+04 1.023604255444307665e+00 6.108107907749273091e-03
6.001222569735540310e+04 1.034373795893653192e+00 6.188599325305305619e-03
6.001222573216275487e+04 1.039752206798518763e+00 6.211500942629830102e-03
6.001222576697010663e+04 1.029753890566815766e+00 6.103023861611113141e-03
6.001222580177745840e+04 1.039343774490383732e+00 6.161396226660497202e-03
6.001222583658481017e+04 1.029653416011515832e+00 6.085922168795244828e-03
6.001222587139216193e+04 1.024490416530599246e+00 6.075871575862370859e-03
6.001222590619951370e+04 1.023853249012731004e+00 6.095803235380174018e-03
6.001222594100686547e+04 1.011448185179176784e+00 6.001755614825143165e-03
6.001222597581421724e+04 1.020781165294163184e+00 6.067866254289576260e-03
6.001222601062156900e+04 1.022450982772434402e+00 6.050761851338291517e-03
6.001222604542892077e+04 1.022571607275967409e+00 6.039312456969404830e-03
6.001222608023627254e+04 1.030844083151060131e+00 6.108656999444612642e-03
6.001222611504361703e+04 1.026811646882475282e+00 6.054667868211220487e-03
6.001222614985096880e+04 1.024595481605861558e+00 6.050203142720878176e-03
6.001222618465832056e+04 1.034334363237437548e+00 6.093507174229482147e-03
6.001222621946567961e+04 1.028527226967264285e+00 6.083819241827969834e-03
6.001222625427302410e+04 1.023530702731989317e+00 6.014013432447567684e-03
6.001222628908037586e+04 1.032572118294407870e+00 6.122216712504470991e-03
6.001222632388772763e+04 1.029222630210002931e+00 6.090345731879549633e-03
6.001222635869507940e+04 1.020896087871428604e+00 6.012799262515181563e-03
6.001222639350242389e+04 1.030708539069783436e+00 6.096758863870506244e-03
6.001222642830977566e+04 1.020909417392013463e+00 6.040763856312857637e-03
6.001222646311712742e+04 1.007893083049851812e+00 5.945235575628077425e-03
6.001222649792448647e+04 1.040501568924851572e+00 6.138997196885704125e-03
6.001222653273183823e+04 1.045933889929552052e+00 6.151353169187734164e-03
6.001222656753918272e+04 1.046110792665081668e+00 6.174779700071807848e-03
6.001222660234653449e+04 1.019502725252862563e+00 6.021036149510174650e-03
6.001222663715388626e+04 1.030296486830581060e+00 6.046106414429029165e-03
6.001222667196123803e+04 1.035253312789965907e+00 6.157029093405320432e-03
6.001222670676858979e+04 1.040842461839287747e+00 6.151603828441494504e-03
6.001222674157594156e+04 1.034628496345229687e+00 6.144164735855842108e-03
6.001222677638329333e+04 1.051275973222643545e+00 6.224507641546227384e-03
6.001222681119064509e+04 1.042427152260069434e+00 6.173440442292714263e-03
6.001222684599799686e+04 1.044530689160086068e+00 6.142498509982463953e-03
6.001222688080534863e+04 1.044300466447431797e+00 6.140584903774944786e-03
6.001222691561270040e+04 1.036204763404280138e+00 6.083325397026016768e-03
6.001222695042005216e+04 1.041218610130784983e+00 6.151528652772909368e-03
6.001222698522740393e+04 1.044506343384855374e+00 6.180049560559354969e-03
6.001222702003475570e+04 1.036466065309290530e+00 6.131283654257096809e-03
6.001222705484210746e+04 1.030219346964523108e+00 6.099180995787262596e-03
6.001222708964945923e+04 1.024657741471900696e+00 6.042692676949272361e-03
6.001222712445681100e+04 1.027663398438916076e+00 6.060416693471248201e-03
6.001222715926416276e+04 1.020012091793691233e+00 6.002662963466000312e-03
6.001222719407151453e+04 1.026714856015995991e+00 6.060448792468025626e-03
6.001222722887885902e+04 1.033986352782985785e+00 6.159766940114502418e-03
6.001222726368621079e+04 1.033091185902403897e+00 6.078485140631738684e-03
6.001222729849356983e+04 1.038775046445750805e+00 6.179327508171457255e-03
6.001222733330092160e+04 1.048163097643801001e+00 6.172150935982520167e-03
6.001222736810826609e+04 1.024447192747252044e+00 6.017027034052969958e-03
6.001222740291561786e+04 1.017040892652498307e+00 6.050218378402821666e-03
6.001222743772296963e+04 1.018404159326258052e+00 6.057599925143502054e-03
6.001222747253032139e+04 1.017418895625552100e+00 6.063348289740460445e-03
6.001222750733766588e+04 1.029062365202387808e+00 6.130627436875767805e-03
6.001222754214501765e+04 1.025188052276894357e+00 6.054924388701142177e-03
6.001222757695237669e+04 1.018333130451033020e+00 6.006123621395173529e-03
6.001222761175972846e+04 1.022760799029184708e+00 6.055001473877847512e-03
6.001222764656708023e+04 1.020141837086705694e+00 6.040687224409794012e-03
6.001222768137442472e+04 1.015830372658316660e+00 6.029551198734813509e-03
6.001222771618177649e+04 1.004170990009861431e+00 5.969532312083084685e-03
6.001222775098912825e+04 1.017683698229556288e+00 6.004985673956301367e-03
6.001222778579648002e+04 1.013973021784779105e+00 6.017492556892913881e-03
6.001222782060383179e+04 1.020765611855975141e+00 6.062569532739164706e-03
6.001222785541118355e+04 1.019792500211716746e+00 6.022615623860022929e-03
6.001222789021853532e+04 1.008118865620335480e+00 5.974256619354258689e-03
6.001222792502588709e+04 1.000838770611834683e+00 5.962913887959735496e-03
6.001222795983323886e+04 1.003305406750590878e+00 5.988126812460428661e-03
6.001222799464059062e+04 1.009997410717544009e+00 6.059706954120515875e-03
6.001222802944794239e+04 1.004335282570299359e+00 5.987830784879550651e-03
6.001222806425529416e+04 1.004784256615498972e+00 6.013575827945352205e-03
6.001222809906264592e+04 9.934443537771735500e-01 5.977175852401614940e-03
6.001222813386999769e+04 9.866179294963137725e-01 5.927448649020850176e-03
6.001222816867734946e+04 9.962481292611274908e-01 5.941556871180145132e-03
6.001222820348470123e+04 9.916578449577426735e-01 5.908468472749355341e-03
6.001222823829205299e+04 9.910084244463615022e-01 5.898930101482711269e-03
6.001222827309940476e+04 9.970014681393020162e-01 5.947176991428293827e-03
6.001222830790674925e+04 1.006936624476374886e+00 6.050495828205625093e-03
6.001222834271410102e+04 9.980747160891385583e-01 5.966643646815013649e-03
6.001222837752145279e+04 9.990042501517910623e-01 5.954967729751128695e-03
6.001222841232881183e+04 9.854010725393301806e-01 5.909835868108946275e-03
6.001222844713615632e+04 9.840589389538646481e-01 5.901742846566581345e-03
6.001222848194350809e+04 9.899941628311819120e-01 5.942103430973776426e-03
6.001222851675085985e+04 9.901071851167290161e-01 5.933800609300506242e-03
6.001222855155821162e+04 9.920868898595911478e-01 5.915168877585614583e-03
6.001222858636556339e+04 9.894143005310106487e-01 5.882183252351267516e-03
6.001222862117290788e+04 9.925441086860180562e-01 5.933058881000136293e-03
6.001222865598025965e+04 9.884685654543478028e-01 5.893507052727286165e-03
6.001222869078761869e+04 9.812207784165384306e-01 5.905654781546369921e-03
6.001222872559497046e+04 9.909016518494888626e-01 5.926935723992209429e-03
6.001222876040231495e+04 9.788910886312376380e-01 5.859574363049831723e-03
6.001222879520966671e+04 9.932798159591850196e-01 5.991919729382220484e-03
6.001222883001701848e+04 9.927942785667190906e-01 5.929935783689512484e-03
6.001222886482437025e+04 9.899332141060749324e-01 5.921257558328461672e-03
6.001222889963172202e+04 9.845505154746549970e-01 5.854929032019612692e-03
6.001222893443907378e+04 9.881708664153213695e-01 5.905656177733597384e-03
6.001222896924642555e+04 9.939070262474561934e-01 5.932641268663860039e-03
6.001222900405377732e+04 9.974507607966761613e-01 5.925678680329910658e-03
6.001222903886112908e+04 1.009746953421313487e+00 6.011032531299093616e-03
6.001222907366848085e+04 1.001808083604401656e+00 5.968498367418653694e-03
6.001222910847583262e+04 9.985906361379617291e-01 5.936074568174644003e-03
6.001222914328318438e+04 9.978273914212998363e-01 5.980048906093665337e-03
6.001222917809053615e+04 9.952401358302702672e-01 5.936189114467325077e-03
6.001222921289788792e+04 9.922740011596764553e-01 5.886802699129022910e-03
6.001222924770523969e+04 1.004279198704488119e+00 6.030505994367782799e-03
6.001222928251259145e+04 1.010042161219262491e+00 5.998384811952451288e-03
6.001222931731994322e+04 1.009440004120772949e+00 5.983109395892586418e-03
6.001222935212729499e+04 1.010115330422530322e+00 6.020721836825216472e-03
6.001222938693463948e+04 9.930619345502317286e-01 5.992959592201359958e-03
6.001222942174199125e+04 1.000285371345949637e+00 5.954233984909511335e-03
6.001222945654934301e+04 1.003113298106941720e+00 5.978940818918468923e-03
6.001222949135669478e+04 1.003581623450026106e+00 6.022120475405829884e-03
6.001222952616404655e+04 1.008052147908273577e+00 5.980545308118562220e-03
6.001222956097139831e+04 1.011474230121194751e+00 5.992435610673828295e-03
6.001222959577875008e+04 9.975661087069502830e-01 5.964759287636715694e-03
6.001222963058610185e+04 1.006773404330627786e+00 5.980450761244562180e-03
6.001222966539344634e+04 1.011027588908960384e+00 6.008965567387058136e-03
6.001222970020079811e+04 1.006156231948918345e+00 6.052161852270337115e-03
6.001222973500814987e+04 9.999791436740156358e-01 5.975211584003770927e-03
6.001222976981550164e+04 1.000850924562264765e+00 5.959901926262910210e-03
6.001222980462285341e+04 1.004517754741568458e+00 5.969892735940239385e-03
6.001222983943020517e+04 1.010832675097867339e+00 6.025205233548687825e-03
6.001222987423755694e+04 1.001797889434142608e+00 5.915931807759131425e-03
6.001222990904490871e+04 1.007713167033301493e+00 5.987026841103402532e-03
6.001222994385226048e+04 9.992065477063191148e-01 5.925320238267852910e-03
6.001222997865961224e+04 9.998401754289484300e-01 5.997739466305809265e-03
6.001223001346696401e+04 1.006707459966150298e+00 5.965771343766458797e-03
6.001223004827431578e+04 1.012925434840897143e+00 6.016666492670199283e-03
6.001223008308166754e+04 1.006123762094430107e+00 5.984288816049065929e-03
6.001223011788901931e+04 9.939972300221391333e-01 5.904770145103651474e-03
6.001223015269637108e+04 9.912874417735773047e-01 5.895089090093998292e-03
6.001223018750372285e+04 9.968795716186962252e-01 5.956513105450028135e-03
6.001223022231107461e+04 1.002348341385538744e+00 5.995101658895423541e-03
6.001223025711842638e+04 1.007919347740967586e+00 6.036550344668989432e-03
6.001223029192577815e+04 1.005003173850264053e+00 6.014101210640575290e-03
6.001223032673312991e+04 9.994348231878046329e-01 5.983154916668158123e-03
6.001223036154048168e+04 9.941701663475739359e-01 5.944909800076627303e-03
6.001223039634783345e+04 9.896898312959997446e-01 5.890983805971685035e-03
6.001223043115517794e+04 9.883117671020358319e-01 5.896389473450222747e-03
6.001223046596252971e+04 9.906742479051159345e-01 5.932928821508660217e-03
6.001223050076988147e+04 9.890820865345734125e-01 5.921537574688148786e-03
6.001223053557723324e+04 9.910376082833652900e-01 5.928109470911674221e-03
6.001223057038458501e+04 1.001915199784669364e+00 5.990065742258774556e-03
6.001223060519193677e+04 9.958958796905462707e-01 5.962300707875607328e-03
6.001223063999928854e+04 9.889777524818276211e-01 5.922982779044734351e-03
6.001223067480663303e+04 9.894342247775693711e-01 5.973321042326337066e-03
6.001223070961398480e+04 9.735411654225530897e-01 5.846177470513411363e-03
6.001223074442133657e+04 9.877725364801770436e-01 5.997418135782719290e-03
6.001223077922868833e+04 9.843415887541766551e-01 5.919033825948386701e-03
6.001223081403604010e+04 9.881179635039397668e-01 5.932973582191861800e-03
6.001223084884339187e+04 9.871159752563049006e-01 5.906867134733272823e-03
6.001223088365074364e+04 9.780418097546840217e-01 5.864643934786469698e-03
6.001223091845809540e+04 9.879701700035184997e-01 5.905026831911071999e-03
6.001223095326544717e+04 9.788292207566213765e-01 5.871322803995633957e-03
6.001223098807279894e+04 9.753362804621180659e-01 5.861944325553980484e-03
6.001223102288015070e+04 9.738631769190099208e-01 5.894527135532550560e-03
6.001223105768750247e+04 9.815141013114713209e-01 5.952074497568046567e-03
6.001223109249485424e+04 9.749818947922839207e-01 5.882529939257935374e-03
6.001223112730220600e+04 9.701770314788338290e-01 5.861031479308330926e-03
6.001223116210955777e+04 9.868447809288428685e-01 5.947998055866424681e-03
6.001223119691690954e+04 9.811061430519818494e-01 5.924978987477186841e-03
6.001223123172426131e+04 9.700218728217312458e-01 5.888593767924009230e-03
6.001223126653161307e+04 9.724716405038288380e-01 5.876407963095265155e-03
6.001223130133896484e+04 9.716113333137188501e-01 5.927073562400498284e-03
6.001223133614631661e+04 9.725647583993566325e-01 5.861339867889755854e-03
6.001223137095366837e+04 9.663847754443994909e-01 5.831595488647118609e-03
6.001223140576102014e+04 9.659944097604764579e-01 5.832326546768915390e-03
6.001223144056837191e+04 9.625218739749927810e-01 5.794014849734093094e-03
6.001223147537572368e+04 9.610688829130376032e-01 5.835702531672445556e-03
6.001223151018306817e+04 9.672086702027821170e-01 5.833245259922494909e-03
6.001223154499041993e+04 9.706520114952514877e-01 5.852565615223162022e-03
6.001223157979777170e+04 9.633761802869306168e-01 5.829904340943938348e-03
6.001223161460512347e+04 9.646213041012777767e-01 5.796181698200217336e-03
6.001223164941247524e+04 9.731848220700308749e-01 5.897551060495132350e-03
6.001223168421982700e+04 9.686386587305446660e-01 5.851425241093340113e-03
6.001223171902717877e+04 9.658442835744646127e-01 5.816974505407969745e-03
6.001223175383452326e+04 9.613917682980267498e-01 5.833236002900810992e-03
6.001223178864187503e+04 9.599993095591534686e-01 5.782992817898926358e-03
6.001223182344922679e+04 9.675244841219945435e-01 5.875330935904483909e-03
6.001223185825657856e+04 9.557334017594290021e-01 5.767942185650912039e-03
6.001223189306393033e+04 9.682935350324034518e-01 5.864130319154871318e-03
6.001223192787128210e+04 9.571581205861658947e-01 5.747710996408925480e-03
6.001223196267863386e+04 9.520671537342327850e-01 5.732946043733471754e-03
6.001223199748598563e+04 9.492493836289782605e-01 5.785546463205138226e-03
6.001223203229333740e+04 9.531694211003155504e-01 5.781544520123575726e-03
6.001223206710068916e+04 9.520812648243146548e-01 5.776449630028738721e-03
6.001223210190804093e+04 9.616817696118565850e-01 5.815027473508840167e-03
6.001223213671539270e+04 9.471088730682409862e-01 5.782988668223828024e-03
6.001223217152274447e+04 9.569845080622718658e-01 5.805806292629927395e-03
6.001223220633009623e+04 9.587594583207106336e-01 5.767010509261129292e-03
6.001223224113744800e+04 9.513951724041929126e-01 5.765063898606843408e-03
6.001223227594479977e+04 9.586887845358862403e-01 5.835774500231049461e-03
6.001223231075215153e+04 9.588730239232295949e-01 5.874606390632523822e-03
6.001223234555950330e+04 9.603807823784430431e-01 5.871010886633228065e-03
6.001223238036685507e+04 9.561679667105507097e-01 5.763853769468403263e-03
6.001223241517420684e+04 9.622670476948146367e-01 5.863007087271825991e-03
6.001223244998155860e+04 9.546444468777754988e-01 5.811237533960750962e-03
6.001223248478891037e+04 9.480696426342720695e-01 5.740760309852255966e-03
6.001223251959626214e+04 9.576188682977959665e-01 5.845585633483714634e-03
6.001223255440361390e+04 9.566206043016611815e-01 5.830549856440775044e-03
6.001223258921095839e+04 9.549273442379895283e-01 5.787789247412221567e-03
6.001223262401831016e+04 9.550658281333073152e-01 5.758912552509164000e-03
6.001223265882566193e+04 9.561399112809993994e-01 5.736216532491881029e-03
6.001223269363301370e+04 9.621817064998883229e-01 5.797268314070021245e-03
6.001223272844036546e+04 9.572008790719670479e-01 5.787300615158916424e-03
6.001223276324771723e+04 9.482367723311018182e-01 5.772413254865875476e-03
6.001223279805506172e+04 9.604172229292294860e-01 5.791814769773483834e-03
6.001223283286241349e+04 9.643915056948558773e-01 5.824488588703212975e-03
6.001223286766976526e+04 9.689831984374512874e-01 5.838380763324312397e-03
6.001223290247711702e+04 9.667765545344048084e-01 5.839048387322095732e-03
6.001223293728446879e+04 9.612755788473354990e-01 5.813370382799577622e-03
6.001223297209182056e+04 9.689723599541338883e-01 5.853537364709791684e-03
6.001223300689917232e+04 9.466688424904020627e-01 5.730239866210909243e-03
6.001223304170652409e+04 9.606628637296327211e-01 5.849599545576739633e-03
6.001223307651387586e+04 9.688134783128210525e-01 5.855045954452429112e-03
6.001223311132122763e+04 9.744068428860184206e-01 5.889063993356806470e-03
6.001223314612857939e+04 9.810419179024121306e-01 5.941612589138659493e-03
6.001223318093593116e+04 9.703170927616985297e-01 5.902529890938383941e-03
6.001223321574328293e+04 9.810599310357953629e-01 5.901626652490736015e-03
6.001223325055063469e+04 9.768884075799153521e-01 5.925976172848570860e-03
6.001223328535798646e+04 9.738421888423191008e-01 5.832765442166472879e-03
6.001223332016533823e+04 9.729920746560537514e-01 5.852037398841945619e-03
6.001223335497268999e+04 9.746535230216052392e-01 5.873317996930528008e-03
6.001223338978004176e+04 9.776738676822003260e-01 5.891051510361463607e-03
6.001223342458739353e+04 9.788961519379574261e-01 5.917412810772521535e-03
6.001223345939473802e+04 9.790266426850945392e-01 5.900949547543105425e-03
6.001223349420208979e+04 9.766440598487281521e-01 5.887590538353977554e-03
6.001223352900944883e+04 9.709153612527805510e-01 5.888247673942911126e-03
6.001223356381680060e+04 9.827146023095156835e-01 5.974169787935244488e-03
6.001223359862414509e+04 9.817964520317351562e-01 5.913848010859147110e-03
6.001223363343149686e+04 9.733728325005823745e-01 5.831801913340760833e-03
6.001223366823884862e+04 9.867156196797991496e-01 5.938082565104440581e-03
6.001223370304620039e+04 9.775036433776254086e-01 5.886345038028407105e-03
6.001223373785354488e+04 9.872782432172840794e-01 5.937294621707851945e-03
6.001223377266089665e+04 9.850863108927905287e-01 5.944707017894483234e-03
6.001223380746825569e+04 9.810363293855103306e-01 5.915818894668475360e-03
6.001223384227560018e+04 9.984692792607549050e-01 6.017472901934485703e-03
6.001223387708295195e+04 9.888913196723304599e-01 5.960265238319695756e-03
6.001223391189030372e+04 9.946523228538538541e-01 5.977665387329631971e-03
6.001223394669765548e+04 9.918632024627694888e-01 6.030032436235344129e-03
6.001223398150500725e+04 9.893319559831565968e-01 5.969010326013066657e-03
6.001223401631235902e+04 9.895028622241982541e-01 6.002997332677999232e-03
6.001223405111971078e+04 1.006029874571607641e+00 6.138076686802723322e-03
6.001223408592706255e+04 1.005733652896829255e+00 6.141705373929533078e-03
6.001223412073441432e+04 1.004889139375369833e+00 6.086447659343503444e-03
6.001223415554176609e+04 1.019855902379380064e+00 6.145883195304108378e-03
6.001223419034911785e+04 1.006841963117109939e+00 6.086673809729974821e-03
6.001223422515646962e+04 1.009284640859377191e+00 6.076639058774528646e-03
6.001223425996382139e+04 1.007563879006060814e+00 6.045093458264039210e-03
6.001223429477117315e+04 1.001609286099921059e+00 5.994278431239789991e-03
6.001223432957852492e+04 9.965884167207840205e-01 5.989132783259092443e-03
6.001223436438587669e+04 9.988773859872170924e-01 6.002185374719856865e-03
6.001223439919322846e+04 1.004759312543743732e+00 6.017842221819416811e-03
6.001223443400058022e+04 1.005563822665293205e+00 6.027306669943463188e-03
6.001223446880793199e+04 1.013003751885074299e+00 6.088107965641612399e-03
6.001223450361528376e+04 1.001849674739399676e+00 6.031610546954214308e-03
6.001223453842263552e+04 1.004899658281138475e+00 6.041340033850884847e-03
6.001223457322998729e+04 1.008902870625245862e+00 6.051649174371591042e-03
6.001223460803733906e+04 1.010583050422974249e+00 6.111078943934191050e-03
6.001223464284469082e+04 1.007036743371467979e+00 6.096268923814636073e-03
6.001223467765204259e+04 1.002804519498619262e+00 6.029320217045016847e-03
6.001223471245938708e+04 9.990500040165271045e-01 6.024409185077789566e-03
6.001223474726673885e+04 1.005342879789559829e+00 6.030988213751304131e-03
6.001223478207409062e+04 9.963236260011945067e-01 5.990658150767522866e-03
6.001223481688144238e+04 9.897796353910240930e-01 5.953265517244601436e-03
6.001223485168878688e+04 9.937344616727030733e-01 5.953018418496990559e-03
6.001223488649613864e+04 9.914680491409730845e-01 5.952012655753226474e-03
6.001223492130349769e+04 1.008525555852364697e+00 6.123266390146031406e-03
6.001223495611084945e+04 9.807698558936799316e-01 5.880455307821507577e-03
6.001223499091819394e+04 9.969047107947346387e-01 6.019404813628044179e-03
6.001223502572554571e+04 9.872031336160180803e-01 5.961861781602850741e-03
6.001223506053289748e+04 1.000263041141388198e+00 6.008531693887275010e-03
6.001223509534024925e+04 1.002667295369533029e+00 6.081925545326369309e-03
6.001223513014760101e+04 9.924202818221398159e-01 6.044987994696859532e-03
6.001223516495495278e+04 9.891718929545485484e-01 5.997733227800189186e-03
6.001223519976230455e+04 9.884568873267619571e-01 6.001413001424429731e-03
6.001223523456965631e+04 9.922561911535420220e-01 6.051670803068524319e-03
6.001223526937700808e+04 9.859916648599166278e-01 5.958641876195574193e-03
6.001223530418435985e+04 9.796135569325539194e-01 5.900009080391879247e-03
6.001223533899171161e+04 9.812790978377073925e-01 5.968889536285988499e-03
6.001223537379906338e+04 9.849702462756309007e-01 5.944787250914846180e-03
6.001223540860641515e+04 9.941373300801672475e-01 6.011002899966102174e-03
6.001223544341376692e+04 9.824310606311236205e-01 5.906657564879408927e-03
6.001223547822111868e+04 9.816989804331097691e-01 5.950374833016127893e-03
6.001223551302847045e+04 9.866977349348839965e-01 6.011010102672911630e-03
6.001223554783582222e+04 9.909511685084565480e-01 5.986322822099473216e-03
6.001223558264317398e+04 9.807003767214510503e-01 5.948089945396906747e-03
6.001223561745052575e+04 9.850785496266133423e-01 5.936762602295259615e-03
6.001223565225787752e+04 9.867730469768588586e-01 6.031837443586988284e-03
6.001223568706522201e+04 9.742683625054271435e-01 5.940504814348132427e-03
6.001223572187257378e+04 9.814715664234925363e-01 5.931515230471237632e-03
6.001223575667993282e+04 9.820793188595674517e-01 5.892387650601584557e-03
6.001223579148727731e+04 9.819699307499221153e-01 5.926986014744648618e-03
6.001223582629462908e+04 9.861141666334649614e-01 6.018725143690654804e-03
6.001223586110198084e+04 9.650604312725542533e-01 5.860967116143097656e-03
6.001223589590932534e+04 9.811537870533344474e-01 5.938995781733348925e-03
6.001223593071667710e+04 9.811336888690335156e-01 5.895187920158714498e-03
6.001223596552402887e+04 9.817639890427699578e-01 5.952426508560212416e-03
6.001223600033138064e+04 9.775240012118130428e-01 5.903904325392330885e-03
6.001223603513873240e+04 9.577510175806223103e-01 5.794697836404101056e-03
6.001223606994608417e+04 9.686876225851803746e-01 5.889841223873073552e-03
6.001223610475343594e+04 9.730713989002556241e-01 5.865996100742007675e-03
6.001223613956078771e+04 9.701632802975567182e-01 5.884806192077837381e-03
6.001223617436813947e+04 9.773947848113665460e-01 5.867751140932520038e-03
6.001223620917549124e+04 9.728755262794555048e-01 5.897914433987351025e-03
6.001223624398284301e+04 9.691573749518492820e-01 5.851391130048171074e-03
6.001223627879019477e+04 9.641368500627657268e-01 5.891659576256628832e-03
6.001223631359754654e+04 9.625016867753353189e-01 5.887468482822151052e-03
6.001223634840489831e+04 9.621875065265972360e-01 5.837616913465232607e-03
6.001223638321225008e+04 9.639605691287732592e-01 5.917179447324412596e-03
6.001223641801960184e+04 9.789500589097236416e-01 5.920641039992253357e-03
6.001223645282695361e+04 9.761370728492334559e-01 5.890701039513075027e-03
6.001223648763430538e+04 9.789465242413095680e-01 5.927385196241191125e-03
6.001223652244165714e+04 9.577992441030616089e-01 5.787187994434088087e-03
6.001223655724900891e+04 9.723973665713231407e-01 5.922409668942787454e-03
6.001223659205636068e+04 9.808403002048444730e-01 5.927454471471211433e-03
6.001223662686371244e+04 9.656499826207854964e-01 5.923340457465780563e-03
6.001223666167106421e+04 9.784449885601894659e-01 6.005463089772369173e-03
6.001223669647841598e+04 9.816187871291440770e-01 5.979312277688280872e-03
6.001223673128576775e+04 9.661916590403973881e-01 5.840387028909021713e-03
6.001223676609311224e+04 9.727610025793976822e-01 5.959239184629472157e-03
6.001223680090046400e+04 9.725123493604065361e-01 5.953960951902997727e-03
6.001223683570782305e+04 9.608455703588446584e-01 5.834339290526490036e-03
6.001223687051516754e+04 9.694437941648241797e-01 5.932205769952444974e-03
6.001223690532251931e+04 9.807829677509277699e-01 5.949733832746250013e-03
6.001223694012987107e+04 9.792192523256889602e-01 5.981564933435099159e-03
6.001223697493722284e+04 9.754687283796872332e-01 6.000901909944164614e-03
6.001223700974456733e+04 9.835894645380423018e-01 5.988623072100311175e-03
6.001223704455191910e+04 9.836676963659714001e-01 5.963559802342589290e-03
6.001223707935927087e+04 9.858243210348783814e-01 6.003811307451882052e-03
6.001223711416662991e+04 9.727052014616082154e-01 5.895283888880342021e-03
6.001223714897397440e+04 9.833373200350828958e-01 5.954645066345909399e-03
6.001223718378132617e+04 9.883238397414353393e-01 5.962746391051123446e-03
6.001223721858867793e+04 9.987119198170084644e-01 6.073518483512762786e-03
6.001223725339602970e+04 9.879987805409171653e-01 6.007005133093485175e-03
6.001223728820338147e+04 9.978124049916304861e-01 6.044919318905842866e-03
6.001223732301073323e+04 9.995262283787466062e-01 6.029931706126879717e-03
6.001223735781808500e+04 9.914884352977115789e-01 5.973138722518866149e-03
6.001223739262543677e+04 9.960773866070270488e-01 5.953371267216673104e-03
6.001223742743278854e+04 9.854009577934639275e-01 5.938442197883739282e-03
6.001223746224014030e+04 1.011716636046957607e+00 6.046441456816279737e-03
6.001223749704749207e+04 1.003535640804173790e+00 5.980194810093998267e-03
6.001223753185484384e+04 1.014083224944726247e+00 6.084309491431921617e-03
6.001223756666219560e+04 9.942329112694188176e-01 5.976898569009964600e-03
6.001223760146954737e+04 9.938623540331861239e-01 5.974786489911058061e-03
6.001223763627689914e+04 1.001948530578704810e+00 5.969705856901818229e-03
6.001223767108425091e+04 9.993371305116369729e-01 6.003322371661300866e-03
6.001223770589160267e+04 1.005007889854167891e+00 6.040317435719830784e-03
6.001223774069895444e+04 1.012253185828315472e+00 6.092034978941163019e-03
6.001223777550630621e+04 1.018747522441177278e+00 6.163024277978559895e-03
6.001223781031365070e+04 1.001799890045627528e+00 6.034795730691245273e-03
6.001223784512100247e+04 1.007239882247088936e+00 6.068908950659819557e-03
6.001223787992835423e+04 1.006934252750879555e+00 6.143652629204357334e-03
6.001223791473570600e+04 1.020389506447309858e+00 6.212185972099045633e-03
6.001223794954305777e+04 1.013558810948029798e+00 6.170953617384350963e-03
6.001223798435040953e+04 1.022150121234322473e+00 6.286434415540512188e-03
6.001223801915776130e+04 1.025155413189076770e+00 6.305779662643840912e-03
6.001223805396510579e+04 1.013489779508231381e+00 6.197336101040359577e-03
6.001223808877245756e+04 1.024109196763682395e+00 6.235894281405618932e-03
6.001223812357980933e+04 1.011989469803213471e+00 6.239119681749443792e-03
6.001223815838716109e+04 1.012767240042580674e+00 6.170521500946891599e-03
6.001223819319451286e+04 1.021510218585194751e+00 6.235809898829002690e-03
6.001223822800186463e+04 1.033495850040658359e+00 6.247945396879442045e-03
6.001223826280921639e+04 1.024561601016026557e+00 6.213686397676460721e-03
6.001223829761656816e+04 1.028978638943051749e+00 6.276462392232748898e-03
6.001223833242391993e+04 1.016490191452425584e+00 6.215037314734119488e-03
6.001223836723127170e+04 1.033332219562850929e+00 6.361546736517805986e-03
6.001223840203862346e+04 1.027758605007035975e+00 6.368756362984556198e-03
6.001223843684597523e+04 1.030274999243969924e+00 6.430067368221202041e-03
6.001223847165332700e+04 1.039431126498487901e+00 6.616748445260052340e-03
6.001223850646067876e+04 1.022540110561556581e+00 6.459031540419071099e-03
6.001223854126803053e+04 1.016307128907949719e+00 6.333931982451091076e-03
6.001223857607538230e+04 1.021138378135614477e+00 6.310997793689506960e-03
6.001223861088273406e+04 1.022409013174899517e+00 6.307324325579392009e-03
6.001223864569008583e+04 1.014414663512019033e+00 6.295987963768818509e-03
6.001223868049743760e+04 1.018987098218658627e+00 6.268712356777518188e-03
6.001223871530478937e+04 1.015548671616769649e+00 6.174056224024024840e-03
6.001223875011214113e+04 1.011451161316452074e+00 6.208691494888093736e-03
6.001223878491948562e+04 1.025684976988881392e+00 6.358813112927137745e-03
6.001223881972683739e+04 1.004072221792971620e+00 6.156552894958533528e-03
6.001223885453418916e+04 1.002015233203765954e+00 6.137915363080569814e-03
6.001223888934154093e+04 1.016173647159212212e+00 6.332419799036701109e-03
6.001223892414889269e+04 1.018372378469581507e+00 6.271743651292125896e-03
6.001223895895624446e+04 1.017097303798913055e+00 6.272383254645731883e-03
6.001223899376359623e+04 1.019128405211453980e+00 6.307294597655718933e-03
6.001223902857094799e+04 1.016210322225513885e+00 6.225744518390461703e-03
6.001223906337829249e+04 1.019948789857654026e+00 6.347132763400202549e-03
6.001223909818564425e+04 1.012960983668947046e+00 6.187817822229497132e-03
6.001223913299299602e+04 1.007752456764467563e+00 6.163055041530450702e-03
6.001223916780034779e+04 1.013385976395076327e+00 6.230925712655762533e-03
6.001223920260769955e+04 1.015903169014084506e+00 6.194836165980138060e-03
6.001223923741505132e+04 1.022539700310325372e+00 6.371214040402931045e-03
6.001223927222240309e+04 1.018352616177151893e+00 6.325703030128867511e-03
6.001223930702975485e+04 1.017141760279508755e+00 6.416749799088155258e-03
6.001223934183710662e+04 1.011436583612756568e+00 6.214516043648417136e-03
6.001223937664445839e+04 1.001869027789953570e+00 6.317775254493326019e-03
6.001223941145181016e+04 9.993714377785372083e-01 6.265824309828195784e-03
6.001223944625916192e+04 9.932134356175092993e-01 6.145013763448216489e-03
6.001223948106651369e+04 1.001382277231214202e+00 6.095617597014020908e-03
6.001223951587386546e+04 9.996315003428110080e-01 6.162347151371958681e-03
6.001223955068121722e+04 9.989792285282825812e-01 6.247451754018034861e-03
6.001223958548856899e+04 1.010581794047362703e+00 6.297495343435534527e-03
6.001223962029592076e+04 9.899894964366010575e-01 6.058360290573073029e-03
6.001223965510327253e+04 1.003890658352447618e+00 6.180757823955944537e-03
6.001223968991062429e+04 9.994310619124047168e-01 6.174293045120077782e-03
6.001223972471797606e+04 1.005532232187661190e+00 6.208090958655964817e-03
6.001223975952532783e+04 9.906382061538026029e-01 6.118806749128282915e-03
6.001223979433267959e+04 9.887967946774258721e-01 6.080456822700241841e-03
6.001223982914003136e+04 9.868274320298633384e-01 6.032660269956597460e-03
6.001223986394738313e+04 9.853217401046471258e-01 6.063396022991780765e-03
6.001223989875473490e+04 9.964517779394209684e-01 6.205408255868314314e-03
6.001223993356207939e+04 9.892683338490534384e-01 6.088529791212131913e-03
6.001223996836943115e+04 1.010729568535492007e+00 6.228631318362386031e-03
6.001224000317678292e+04 1.005952129680442342e+00 6.165572486819701978e-03
6.001224003798413469e+04 9.972556215070949026e-01 6.132973550944035082e-03
6.001224007279148645e+04 1.000817050274668052e+00 6.396319738558797589e-03
6.001224010759883822e+04 9.985083948584109192e-01 6.368004158216550997e-03
6.001224014240618999e+04 9.930344001369160178e-01 6.446965179803693449e-03
6.001224017721354176e+04 9.998117336566679780e-01 6.481109850197552640e-03
6.001224021202088625e+04 1.009646585595952661e+00 6.626239812106783644e-03
6.001224024682823801e+04 1.016946024483200928e+00 6.569107606286262759e-03
6.001224028163558978e+04 1.011594477998274400e+00 6.681452904075292978e-03
6.001224031644294155e+04 1.007819865496218492e+00 6.452001373914889246e-03
6.001224035125029332e+04 1.005958810305175977e+00 6.441055708319251560e-03
6.001224038605764508e+04 1.016354868545032764e+00 6.616249821711989512e-03
6.001224042086499685e+04 1.011705272886723073e+00 6.747421858721546969e-03
6.001224045567234862e+04 1.010659292423843336e+00 6.702717191945094764e-03
6.001224049047970038e+04 1.021824063879054112e+00 6.666696955288128716e-03
6.001224052528705215e+04 1.009808939673710881e+00 6.639063135031160467e-03
6.001224056009440392e+04 1.017951935141395703e+00 6.547690077406650641e-03
6.001224059490175568e+04 1.028090648111849248e+00 6.758920613751328264e-03
6.001224062970910745e+04 1.009594116636695960e+00 6.794587863915950432e-03
6.001224066451645922e+04 9.988969939151121080e-01 6.714340830996133082e-03
6.001224069932381099e+04 1.005968455415638063e+00 6.606969771519752462e-03
6.001224073413116275e+04 1.010343826137464207e+00 6.542387067348828973e-03
6.001224076893851452e+04 1.006611134524100670e+00 6.451588217662877593e-03
6.001224080374586629e+04 9.923605779539214078e-01 6.400814183951443817e-03
6.001224083855321805e+04 9.980502412588981853e-01 6.505412727280085461e-03
6.001224087336056982e+04 1.010838847712534516e+00 6.551052891400260814e-03
6.001224090816792159e+04 9.958488062278327835e-01 6.394056339932535638e-03
6.001224094297527336e+04 1.001171942421208882e+00 6.497845022294002938e-03
6.001224097778262512e+04 1.021365135054800310e+00 6.533606781917726709e-03
6.001224101258996961e+04 1.013300608244789291e+00 6.388090727567923358e-03
6.001224104739732138e+04 1.000280744978067959e+00 6.245203326110921639e-03
6.001224108220467315e+04 1.004075187734831287e+00 6.274598697249706043e-03
6.001224111701202492e+04 1.007408613813010501e+00 6.280232446982318521e-03
6.001224115181937668e+04 1.015528807187570104e+00 6.565991046474665450e-03
6.001224118662672845e+04 1.015512065611238635e+00 6.384573123498361868e-03
6.001224122143408022e+04 1.006338585385991413e+00 6.226510397054667995e-03
6.001224125624143198e+04 1.021168448569175879e+00 6.406105075906079645e-03
6.001224129104877647e+04 1.010006966766454628e+00 6.277329945056800940e-03
6.001224132585612824e+04 1.011031160184438615e+00 6.328044927743278585e-03
6.001224136066348001e+04 1.023375039208169301e+00 6.467601827170034630e-03
6.001224139547083178e+04 1.021837121375980928e+00 6.742482827266065709e-03
6.001224143027818354e+04 1.012735426936824723e+00 6.398083406810216311e-03
6.001224146508553531e+04 1.015988770613219128e+00 6.375779624487044363e-03
6.001224149989288708e+04 1.027590371159450955e+00 6.537507189129246679e-03
6.001224153470023884e+04 1.028015879784254905e+00 6.528797403852553208e-03
6.001224156950759061e+04 1.035764923348375444e+00 6.746256501036144819e-03
6.001224160431494238e+04 1.030452169096008008e+00 6.550530392316125487e-03
6.001224163912229415e+04 1.034813105580048020e+00 6.593937343257393231e-03
6.001224167392964591e+04 1.037826822436668239e+00 6.615820752032870559e-03
6.001224170873699768e+04 1.020645709137478097e+00 6.359479855369339941e-03
6.001224174354434945e+04 1.043736994916845573e+00 6.636606698152105327e-03
6.001224177835170121e+04 1.043865151872235941e+00 6.722092215179881550e-03
6.001224181315905298e+04 1.054166644869575009e+00 6.826963371693922297e-03
6.001224184796639747e+04 1.032989833441488203e+00 6.546412196518866869e-03
6.001224188277374924e+04 1.032612414068154072e+00 6.738422924206433594e-03
6.001224191758110101e+04 1.035240155388574834e+00 6.616468231602903871e-03
6.001224195238846005e+04 1.032858756061377559e+00 6.412754791400329495e-03
6.001224198719580454e+04 1.060194575979337195e+00 6.680345951360381826e-03
6.001224202200315631e+04 1.052001176190153098e+00 6.463181166573573645e-03
6.001224205681050807e+04 1.047651549014888328e+00 6.451007441035778132e-03
6.001224209161785984e+04 1.038003780561983724e+00 6.390928271883026222e-03
6.001224212642520433e+04 1.031466022374690983e+00 6.416581595502690756e-03
6.001224216123255610e+04 1.042907004872654309e+00 6.412166641125971282e-03
6.001224219603990787e+04 1.037827443271654992e+00 6.372855231666117032e-03
6.001224223084725963e+04 1.061199242056469760e+00 6.495078990112433497e-03
6.001224226565461140e+04 1.055337893864013221e+00 6.544240124142655136e-03
6.001224230046196317e+04 1.044540224920966764e+00 6.392119015472911073e-03
6.001224233526931494e+04 1.040494342073775336e+00 6.392602831154729943e-03
6.001224237007666670e+04 1.035467286912189921e+00 6.411196902430720511e-03
6.001224240488401847e+04 1.040647141653151309e+00 6.420148364993459589e-03
6.001224243969137024e+04 1.041536012349848050e+00 6.481586092619382768e-03
6.001224247449872200e+04 1.055481377189199987e+00 6.624564632545199699e-03
6.001224250930607377e+04 1.052839758182080976e+00 6.600835420561329027e-03
6.001224254411342554e+04 1.042463833330747214e+00 6.482819200169804251e-03
6.001224257892077731e+04 1.037784361043695647e+00 6.526213243896664476e-03
6.001224261372812907e+04 1.042968669074435972e+00 6.425186872213438892e-03
6.001224264853548084e+04 1.034301157711775998e+00 6.365652082039793651e-03
6.001224268334283261e+04 1.025705820238144828e+00 6.369662326353596818e-03
6.001224271815018437e+04 1.043667700293177125e+00 6.534268646551145282e-03
6.001224275295753614e+04 1.053526056066916405e+00 6.646824973711740539e-03
6.001224278776488791e+04 1.045915132853102225e+00 6.602438903565585604e-03
6.001224282257223967e+04 1.046359736184926614e+00 6.550508766208328580e-03
6.001224285737959144e+04 1.037382536995277382e+00 6.537323802668589846e-03
6.001224289218693593e+04 1.038159828621344705e+00 6.502489133966551579e-03
6.001224292699428770e+04 1.049938136364506613e+00 6.592026279644809007e-03
6.001224296180163947e+04 1.035727968186333170e+00 6.408925598903033281e-03
6.001224299660899123e+04 1.052044153225457856e+00 6.574405403953453332e-03
6.001224303141634300e+04 1.055118963275806232e+00 6.562891775324838570e-03
6.001224306622368749e+04 1.055423977118141510e+00 6.492541693618806599e-03
6.001224310103103926e+04 1.044320486113514246e+00 6.446970364985349020e-03
6.001224313583839103e+04 1.028736621123997663e+00 6.434308330283082696e-03
6.001224317064574279e+04 1.035553969732044166e+00 6.358395852047896840e-03
6.001224320545309456e+04 1.038413644637417033e+00 6.410811104012521452e-03
6.001224324026044633e+04 1.047090741308235762e+00 6.412489567873247941e-03
6.001224327506779809e+04 1.038012834154283137e+00 6.361203692550928233e-03
6.001224330987514986e+04 1.044787146104567022e+00 6.446719598585053980e-03
6.001224334468250163e+04 1.033871577171191936e+00 6.339680708495052004e-03
6.001224337948985340e+04 1.027827092121494479e+00 6.294042198197615130e-03
6.001224341429720516e+04 1.030653998438545660e+00 6.335149952227748897e-03
6.001224344910455693e+04 1.038225161435520905e+00 6.382777559218405158e-03
6.001224348391190870e+04 1.040459771703380332e+00 6.449745721884128646e-03
6.001224351871926046e+04 1.033831840110268852e+00 6.336956001610240946e-03
6.001224355352661223e+04 1.030280359654687450e+00 6.331120386843872017e-03
6.001224358833396400e+04 1.018697203706293353e+00 6.291694981601717029e-03
6.001224362314131577e+04 1.014569215376839750e+00 6.184667790099867939e-03
6.001224365794866753e+04 1.014108867232117239e+00 6.225487913693950395e-03
6.001224369275601930e+04 1.017296847795015724e+00 6.254452589338500498e-03
6.001224372756337107e+04 1.029859364398358013e+00 6.384852035746418734e-03
6.001224376237072283e+04 1.024973951381653148e+00 6.215256314474947551e-03
6.001224379717807460e+04 1.026088792893272039e+00 6.314540136322211762e-03
6.001224383198542637e+04 1.006281098479448577e+00 6.251337785834736732e-03
6.001224386679277814e+04 1.015412801149429223e+00 6.266713044349838183e-03
6.001224390160012990e+04 1.011017608421825864e+00 6.207746662117494610e-03
6.001224393640747439e+04 1.012112700327416848e+00 6.330924363443731634e-03
6.001224397121482616e+04 1.009126356287554538e+00 6.267706619216753018e-03
6.001224400602217793e+04 1.009304859108436592e+00 6.256152719878364452e-03
6.001224404082952969e+04 1.026253293804784805e+00 6.414078283603794235e-03
6.001224407563688146e+04 1.031048091423511615e+00 6.407549030417153402e-03
6.001224411044423323e+04 1.010136403885047329e+00 6.275976741973295255e-03
6.001224414525158500e+04 1.014121566459069701e+00 6.374550888374783987e-03
6.001224418005892949e+04 1.006385656408930185e+00 6.259456957472371401e-03
6.001224421486628125e+04 9.919303994790007462e-01 6.150079448801096249e-03
6.001224424967363302e+04 1.010456546913365727e+00 6.311577638187201508e-03
6.001224428448098479e+04 1.008973697605585640e+00 6.233717445718879938e-03
6.001224431928833656e+04 1.013789276256172878e+00 6.357131306577274224e-03
6.001224435409568832e+04 1.002987590405999274e+00 6.297711295323508811e-03
6.001224438890304009e+04 9.859125445273410060e-01 6.125799580602642701e-03
6.001224442371039186e+04 1.004090773416701721e+00 6.354606993780528845e-03
6.001224445851774362e+04 1.004321762163669307e+00 6.306933136500432295e-03
6.001224449332509539e+04 1.012069917716193146e+00 6.221627343424326710e-03
6.001224452813244716e+04 1.005621813468090320e+00 6.234045652419241586e-03
6.001224456293979893e+04 1.002010525693335596e+00 6.198459556564715235e-03
6.001224459774715069e+04 9.984741204616303101e-01 6.178578420138290152e-03
6.001224463255450246e+04 9.953594280434504560e-01 6.255823138774245333e-03
6.001224466736185423e+04 9.967373123911649202e-01 6.240017105598460144e-03
6.001224470216920599e+04 1.000513955810218292e+00 6.195731282156603965e-03
6.001224473697655776e+04 1.009436943977644274e+00 6.288535811110504761e-03
6.001224477178390953e+04 1.005029725835730359e+00 6.158912084361037147e-03
6.001224480659126129e+04 1.001203342541768793e+00 6.244490509707360630e-03
6.001224484139861306e+04 9.945815877256094506e-01 6.252185646722864878e-03
6.001224487620596483e+04 1.003940298507462581e+00 6.313612246109834465e-03
6.001224491101331660e+04 1.001656960954849351e+00 6.208549353931130770e-03
6.001224494582066836e+04 1.001278092863171043e+00 6.204827881363047214e-03
6.001224498062801285e+04 1.008308239494786873e+00 6.255872919660432005e-03
6.001224501543536462e+04 1.007849304451406969e+00 6.212244658916168602e-03
6.001224505024271639e+04 1.009583193621859998e+00 6.342364138161703073e-03
6.001224508505006816e+04 1.002193168315290261e+00 6.249187865606579267e-03
6.001224511985741992e+04 1.002885572484401688e+00 6.248395248057402214e-03
6.001224515466477169e+04 1.005492060819806355e+00 6.328348657652685047e-03
6.001224518947212346e+04 1.012453216550371238e+00 6.369134139841282904e-03
6.001224522427946795e+04 1.006167307091373031e+00 6.359790745668301992e-03
6.001224525908681971e+04 1.027129911770253035e+00 6.410997834434139717e-03
6.001224529389417148e+04 1.013694234551288709e+00 6.330313287363528545e-03
6.001224532870152325e+04 1.007941337238683621e+00 6.268418032686380072e-03
6.001224536350887502e+04 1.003123016944430512e+00 6.240690668214259225e-03
6.001224539831622678e+04 1.002967785005075996e+00 6.243727778206109059e-03
6.001224543312357855e+04 9.953778615387525175e-01 6.216061321838467491e-03
6.001224546793093032e+04 1.006419547133262871e+00 6.203053136001022115e-03
6.001224550273828208e+04 1.014993056047983400e+00 6.244879186749164798e-03
6.001224553754563385e+04 1.017730306429893927e+00 6.308413878205419538e-03
6.001224557235298562e+04 1.012889192523924065e+00 6.276673557681638690e-03
6.001224560716033739e+04 1.010174381121520026e+00 6.247467491318286874e-03
6.001224564196768915e+04 1.006822676334871547e+00 6.234428562753812492e-03
6.001224567677504092e+04 1.022820093400901964e+00 6.409600090852582074e-03
6.001224571158239269e+04 1.008692693832492049e+00 6.252655887272578518e-03
6.001224574638974445e+04 1.019975402578380486e+00 6.422665988266527785e-03
6.001224578119709622e+04 1.022554212661983541e+00 6.436146394332767189e-03
6.001224581600444799e+04 1.018640387214930332e+00 6.470294669064149268e-03
6.001224585081179248e+04 1.020543076485641132e+00 6.622597262642944752e-03
6.001224588561914425e+04 1.019228815192445792e+00 6.422597806179861091e-03
6.001224592042649601e+04 1.020050356284624371e+00 6.349121938099659690e-03
6.001224595523384778e+04 1.025758731471522855e+00 6.328134287711280163e-03
6.001224599004120682e+04 1.013133201722775212e+00 6.185326977522379553e-03
6.001224602484855131e+04 1.021436195497545718e+00 6.308778564839995218e-03
6.001224605965590308e+04 1.009712994444271095e+00 6.206329904407895809e-03
6.001224609446325485e+04 1.008812869873740414e+00 6.267712129820682786e-03
6.001224612927060662e+04 1.010936506400508694e+00 6.249946075580868968e-03
6.001224616407795838e+04 1.017425510196996230e+00 6.326310129757181482e-03
6.001224619888530287e+04 1.017561028367680809e+00 6.302451174806183130e-03
6.001224623369265464e+04 1.012265910953054737e+00 6.340741879281770223e-03
6.001224626850001368e+04 1.008295922557528312e+00 6.166230347135006479e-03
6.001224630330735818e+04 1.003871482046305275e+00 6.178506579397770489e-03
6.001224633811470994e+04 1.022637125232709998e+00 6.288150170837185707e-03
6.001224637292206171e+04 1.007656671464686182e+00 6.234502929959898423e-03
6.001224640772941348e+04 1.012199258008250613e+00 6.205520380335665699e-03
6.001224644253676524e+04 1.015522803663547746e+00 6.250516987707811604e-03
6.001224647734411701e+04 1.012617832996523637e+00 6.422384848037205295e-03
6.001224651215146878e+04 1.001894431026035592e+00 6.285662499744559123e-03
6.001224654695882055e+04 1.003853468293725015e+00 6.243619833471159876e-03
6.001224658176617231e+04 9.995382794138578664e-01 6.205478997864556125e-03
6.001224661657352408e+04 1.018684486097831687e+00 6.297383962403143437e-03
6.001224665138087585e+04 9.859611735462566751e-01 6.073873879003737451e-03
6.001224668618822761e+04 9.990525504785835453e-01 6.151772013566360504e-03
6.001224672099557938e+04 1.005105424491764099e+00 6.155124997697272553e-03
6.001224675580293115e+04 1.010186786789925462e+00 6.260749271321840344e-03
6.001224679061028291e+04 9.939330330158696603e-01 6.130568336577482333e-03
6.001224682541763468e+04 9.873336039383436846e-01 6.075541223748432383e-03
6.001224686022498645e+04 9.902766167840019174e-01 6.129199134153641426e-03
6.001224689503233822e+04 9.917014098438329261e-01 6.105291545383083850e-03
6.001224692983968998e+04 9.998356973685360582e-01 6.268385069924048772e-03
6.001224696464704175e+04 9.972757535112897198e-01 6.239792353895181470e-03
6.001224699945438624e+04 9.893970091989893190e-01 6.291479150881898984e-03
6.001224703426173801e+04 9.860151342830574261e-01 6.264592924026808445e-03
6.001224706906909705e+04 9.814294555746403415e-01 6.089551475086242387e-03
6.001224710387644882e+04 9.791640998261393891e-01 6.255264887484194604e-03
6.001224713868379331e+04 9.870818748685835642e-01 6.472129506329344847e-03
6.001224717349114508e+04 9.815079256747060166e-01 6.285615560486205664e-03
6.001224720829849684e+04 9.845480660378177484e-01 6.406378007277104165e-03
6.001224724310584861e+04 9.647498757877670528e-01 6.241026206273956461e-03
6.001224727791319310e+04 9.680354582192673973e-01 6.261311097753181724e-03
6.001224731272054487e+04 9.781788717834092317e-01 6.241004682284580912e-03
6.001224734752790391e+04 9.715891831497355247e-01 6.033102688209306640e-03
6.001224738233524840e+04 9.695964217581313216e-01 6.032362535109535122e-03
6.001224741714260017e+04 9.717663528237138193e-01 6.191755212470680114e-03
6.001224745194995194e+04 9.692528580414596640e-01 6.327662170989453022e-03
6.001224748675730370e+04 9.761975742550955681e-01 6.246564816078322563e-03
6.001224752156465547e+04 9.806589192716305137e-01 6.229739438593977739e-03
6.001224755637200724e+04 9.801485619871740385e-01 6.130590296283324261e-03
6.001224759117935901e+04 9.796880860860378570e-01 6.307509475915010731e-03
6.001224762598671077e+04 9.694182494355160218e-01 6.081034745175878387e-03
6.001224766079406254e+04 9.636038988834125796e-01 6.052820973120218509e-03
6.001224769560141431e+04 9.542972218920222627e-01 5.970099439115730301e-03
6.001224773040876607e+04 9.696818289438865479e-01 6.042680221340286303e-03
6.001224776521611784e+04 9.621793384088938028e-01 6.070413946586960922e-03
6.001224780002346961e+04 9.620358437055492873e-01 6.024855168338425632e-03
6.001224783483082138e+04 9.637740637693182899e-01 6.046707247919240816e-03
6.001224786963817314e+04 9.627962696873735293e-01 6.074337331641403541e-03
6.001224790444552491e+04 9.561989697157823320e-01 6.002605525586757543e-03
6.001224793925287668e+04 9.564815312837791073e-01 5.994022278024992677e-03
6.001224797406022844e+04 9.500186919137911801e-01 5.990116062189194956e-03
6.001224800886757293e+04 9.584328739867871150e-01 6.046894939305398793e-03
6.001224804367492470e+04 9.534992621673273883e-01 5.946923748459756638e-03
6.001224807848227647e+04 9.580369955137403304e-01 5.986708306625275824e-03
6.001224811328962824e+04 9.615410184815850192e-01 5.952922030779845067e-03
6.001224814809698000e+04 9.513141073133077885e-01 5.874433340304601424e-03
6.001224818290433177e+04 9.619131466630940208e-01 5.935973691655084539e-03
6.001224821771168354e+04 9.720571751314245335e-01 6.049340920981407729e-03
6.001224825251903530e+04 9.591784579919369058e-01 5.966377954347951498e-03
6.001224828732638707e+04 9.583439308473016283e-01 5.961141134846394130e-03
6.001224832213373156e+04 9.538325697741588671e-01 5.952478153291755787e-03
6.001224835694108333e+04 9.599808659702662172e-01 6.025873812878087925e-03
6.001224839174843510e+04 9.530002147215892450e-01 5.958420699407340065e-03
6.001224842655578686e+04 9.492035450445213129e-01 5.919700726791340614e-03
6.001224846136313863e+04 9.468182286599584607e-01 5.920159908496276831e-03
6.001224849617049040e+04 9.583055600645146166e-01 5.971335163784639855e-03
6.001224853097784217e+04 9.520231975747991404e-01 5.951420137756299224e-03
6.001224856578519393e+04 9.593798460405836837e-01 6.064779393827164633e-03
6.001224860059254570e+04 9.631520142567751019e-01 5.985192351421019311e-03
6.001224863539989747e+04 9.682720256328635200e-01 6.080100464482376781e-03
6.001224867020724923e+04 9.714890702307646952e-01 6.064024610045227331e-03
6.001224870501460100e+04 9.650909494540257372e-01 6.019932399250558369e-03
6.001224873982195277e+04 9.613156895616159492e-01 6.006224114368430636e-03
6.001224877462930453e+04 9.585343800881078735e-01 5.948855904781141790e-03
6.001224880943665630e+04 9.547597965171797929e-01 5.892730097136755774e-03
6.001224884424400807e+04 9.504361569715005231e-01 5.868618955927612166e-03
6.001224887905135984e+04 9.612662057713455832e-01 5.947923540777842570e-03
6.001224891385871160e+04 9.558786252657679450e-01 5.894741424220109778e-03
6.001224894866606337e+04 9.626385045735207369e-01 5.949478193638380735e-03
6.001224898347341514e+04 9.527193103925777340e-01 5.910565545314788553e-03
6.001224901828076690e+04 9.507351894973919970e-01 5.899593021686530894e-03
6.001224905308811140e+04 9.578541386712273731e-01 5.912051016550871549e-03
6.001224908789546316e+04 9.800833776178274892e-01 6.055104244674538831e-03
6.001224912270281493e+04 9.774628408655012812e-01 6.156359575287065518e-03
6.001224915751016670e+04 9.721646087680355652e-01 6.031430461616741311e-03
6.001224919231751846e+04 9.654408322496749184e-01 5.976491123985370156e-03
6.001224922712487023e+04 9.697861640462472899e-01 6.114923125154323076e-03
6.001224926193222200e+04 9.667939105226811547e-01 6.073720564304876599e-03
6.001224929673957377e+04 9.780595078666948217e-01 6.135462177114403386e-03
6.001224933154691826e+04 9.735357751307358587e-01 6.088852635104651662e-03
6.001224936635427002e+04 9.800610607117934414e-01 6.137940567831109105e-03
6.001224940116162179e+04 9.935837092354692368e-01 6.180003370793623121e-03
6.001224943596897356e+04 9.741530510227731643e-01 6.069433942829015327e-03
6.001224947077632532e+04 9.748229438272058012e-01 6.054383054179234870e-03
6.001224950558367709e+04 9.779026276114957117e-01 6.083494308107143152e-03
6.001224954039102886e+04 9.691620439974424350e-01 6.022727250169590194e-03
6.001224957519838063e+04 9.697455295735901704e-01 5.973709038128619843e-03
6.001224961000573239e+04 9.837094434991752179e-01 6.056757448233809731e-03
6.001224964481308416e+04 9.869891156108027142e-01 6.108211098310872139e-03
6.001224967962043593e+04 1.003566177896395573e+00 6.244998950080193206e-03
6.001224971442778769e+04 9.882777861506485406e-01 6.216687130172895287e-03
6.001224974923513946e+04 9.893352691871343252e-01 6.230547600810664582e-03
6.001224978404249123e+04 9.888034226935505933e-01 6.266333771678020761e-03
6.001224981884984300e+04 9.978714219533081353e-01 6.342620288179884672e-03
6.001224985365719476e+04 9.907941024991925305e-01 6.076740124343091992e-03
6.001224988846454653e+04 9.994962347442223338e-01 6.159392492394165884e-03
6.001224992327189830e+04 1.001877577066561997e+00 6.187994552293097153e-03
6.001224995807925006e+04 1.003818442800005650e+00 6.270626563999934060e-03
6.001224999288660183e+04 9.990641362394975244e-01 6.266826420801474909e-03
6.001225002769395360e+04 9.882764326636381824e-01 6.220571766649258226e-03
6.001225006250129809e+04 1.002786244749604538e+00 6.246361421341046008e-03
6.001225009730864986e+04 1.012302736386280211e+00 6.268520703587342549e-03
6.001225013211600162e+04 1.021490653649244074e+00 6.374528584678152213e-03
6.001225016692334611e+04 1.015802574521715851e+00 6.291663052511928256e-03
6.001225020173069788e+04 1.010279104412215689e+00 6.253622381677360204e-03
6.001225023653804965e+04 1.002125200272667049e+00 6.187837360254971539e-03
6.001225027134540869e+04 1.001914247270810465e+00 6.219833653434135058e-03
6.001225030615275318e+04 1.011019409948832104e+00 6.234780499363774819e-03
6.001225034096010495e+04 1.018244075153555528e+00 6.300069339082565133e-03
6.001225037576745672e+04 1.025082027358101833e+00 6.268905497310575496e-03
6.001225041057480848e+04 1.033085224639423538e+00 6.366794243948747760e-03
6.001225044538216025e+04 1.018977860325598783e+00 6.247894298476151277e-03
6.001225048018951202e+04 1.018335758142368652e+00 6.308816242217555117e-03
6.001225051499686379e+04 1.024287459175742043e+00 6.328578920430337484e-03
6.001225054980421555e+04 1.014317408667356979e+00 6.250342202927613826e-03
6.001225058461156732e+04 1.020281638082685127e+00 6.184582239710220523e-03
6.001225061941891909e+04 1.021938614438182791e+00 6.243702694251128220e-03
6.001225065422627085e+04 1.033219843930076376e+00 6.306846873213537569e-03
6.001225068903362262e+04 1.026953975916212070e+00 6.364696564231824005e-03
6.001225072384097439e+04 1.026433635695541691e+00 6.309293579925195211e-03
6.001225075864832615e+04 1.019149919351322930e+00 6.240354887558824219e-03
6.001225079345567792e+04 1.014731523262869306e+00 6.231615217436627108e-03
6.001225082826302969e+04 1.022752483631998999e+00 6.379773391643632496e-03
6.001225086307038146e+04 1.022149292580516011e+00 6.291602284539757513e-03
6.001225089787773322e+04 1.019519716381982466e+00 6.313181771994838022e-03
6.001225093268508499e+04 1.027079949738708420e+00 6.265525577505690058e-03
6.001225096749243676e+04 1.029567206192821827e+00 6.319542396853460725e-03
6.001225100229978125e+04 1.030224735021892712e+00 6.338089730684444249e-03
6.001225103710713302e+04 1.030918022403216616e+00 6.354341058249459405e-03
6.001225107191448478e+04 1.029985039162192972e+00 6.319236793401392972e-03
6.001225110672184383e+04 1.027941148113153069e+00 6.229783528844816919e-03
6.001225114152918832e+04 1.024998294855359982e+00 6.244752960949172781e-03
6.001225117633654008e+04 1.014894449808209087e+00 6.228844156691693348e-03
6.001225121114388457e+04 1.016813761578587494e+00 6.199675026539791176e-03
6.001225124595123634e+04 1.015529982630368089e+00 6.255428572189678828e-03
6.001225128075858811e+04 9.950234518956948548e-01 6.137860473557042729e-03
6.001225131556593988e+04 1.019263543150895401e+00 6.243071808830207015e-03
6.001225135037329164e+04 1.022213718616869160e+00 6.245996826288425889e-03
6.001225138518064341e+04 1.023747383517080278e+00 6.435212853654953200e-03
6.001225141998799518e+04 1.013653217011995622e+00 6.217255735977714193e-03
6.001225145479534694e+04 1.009934651060496513e+00 6.185675189997027514e-03
6.001225148960269871e+04 1.017714333797301141e+00 6.320347085289106104e-03
6.001225152441005048e+04 1.010244358280565580e+00 6.207885255223326640e-03
6.001225155921740225e+04 9.986583770205139654e-01 6.096806354018601513e-03
6.001225159402475401e+04 1.003848133102199558e+00 6.194181358505298357e-03
6.001225162883210578e+04 1.002481669682645071e+00 6.245202855830958230e-03
6.001225166363945755e+04 9.832557138791913065e-01 6.038007338668494907e-03
6.001225169844680931e+04 9.851449325781717059e-01 6.084280712206246305e-03
6.001225173325416108e+04 9.905018743316860164e-01 6.076633773715483730e-03
6.001225176806151285e+04 9.951865934620505172e-01 6.151210425239880472e-03
6.001225180286886462e+04 9.981249891291112952e-01 6.137619195070121922e-03
6.001225183767621638e+04 9.993831970434924328e-01 6.118862880653323788e-03
6.001225187248356815e+04 9.989354257162752493e-01 6.085582786098568155e-03
6.001225190729091992e+04 9.889493839060098379e-01 6.069868952202378543e-03
6.001225194209827168e+04 9.843947774222459035e-01 6.127643618601132450e-03
6.001225197690562345e+04 9.861483569127722504e-01 6.073800921374493920e-03
6.001225201171297522e+04 9.932428267772140940e-01 6.080188085012148622e-03
6.001225204652031971e+04 1.000905620419650477e+00 6.240305412920594229e-03
6.001225208132767148e+04 9.958140728878704939e-01 6.095912038876445671e-03
6.001225211613502324e+04 9.880789789310944204e-01 6.053248974453299958e-03
6.001225215094237501e+04 1.000993725784541155e+00 6.159290402214479161e-03
6.001225218574972678e+04 9.887362493680375009e-01 6.084592970867096565e-03
6.001225222055707854e+04 9.853398551380085912e-01 5.990222942233492526e-03
6.001225225536443031e+04 9.844943601643838527e-01 6.048226358320282596e-03
6.001225229017177480e+04 9.813731572830465266e-01 6.114979807057698870e-03
6.001225232497912657e+04 9.859228963802232348e-01 6.027660563723813945e-03
6.001225235978647834e+04 9.940321425798603894e-01 6.092619340181448621e-03
6.001225239459383010e+04 9.985387424825353797e-01 6.196541199946686666e-03
6.001225242940118187e+04 1.000321373241835010e+00 6.137934599755096553e-03
6.001225246420853364e+04 9.860696759315535909e-01 6.097632994643878077e-03
6.001225249901588541e+04 9.908815492974981654e-01 6.067469077996968940e-03
6.001225253382323717e+04 9.911366033525396135e-01 6.128972702144475267e-03
6.001225256863058894e+04 9.954391927110480820e-01 6.147149227139201734e-03
6.001225260343794071e+04 1.001778085144475972e+00 6.170518371501872504e-03
6.001225263824529247e+04 9.925082994240503886e-01 6.080339542501147880e-03
6.001225267305264424e+04 9.924920503550115347e-01 6.100240080634095584e-03
6.001225270785999601e+04 9.880731439623878787e-01 6.104156138680156239e-03
6.001225274266734777e+04 9.947772075937298952e-01 6.124563948486173685e-03
6.001225277747469954e+04 9.834154217694027755e-01 6.044597304875044125e-03
6.001225281228205131e+04 1.001244522163423634e+00 6.157692739340755485e-03
6.001225284708940308e+04 9.998343935054362364e-01 6.109867914401409354e-03
6.001225288189675484e+04 9.870077536614512148e-01 6.093544988110530247e-03
6.001225291670410661e+04 9.852816034137377166e-01 6.070475598021823557e-03
6.001225295151145838e+04 9.877107049132654026e-01 6.060557121504213211e-03
6.001225298631880287e+04 9.913720797200882284e-01 6.175672972243289455e-03
6.001225302112615464e+04 9.827321411411148455e-01 6.094302956229919258e-03
6.001225305593350640e+04 9.860910917756479099e-01 6.088521611364482861e-03
6.001225309074085817e+04 9.967864885656338991e-01 6.133386363728491990e-03
6.001225312554820994e+04 9.904685441010917524e-01 6.060505228417042978e-03
6.001225316035556170e+04 9.906560835928865938e-01 6.112807174738331926e-03
6.001225319516291347e+04 9.903222467265648810e-01 6.126216260367287059e-03
6.001225322997026524e+04 9.938299833261807770e-01 6.200423805765688592e-03
6.001225326477760973e+04 9.915061325127443315e-01 6.142052428221761277e-03
6.001225329958496150e+04 9.957971435267614080e-01 6.185481631656917362e-03
6.001225333439231326e+04 9.919376337296994528e-01 6.118867959653471328e-03
6.001225336919966503e+04 1.002108888659429375e+00 6.116066475591809722e-03
6.001225340400701680e+04 9.959392036712586549e-01 6.214446709373756123e-03
6.001225343881436856e+04 1.006332796079747904e+00 6.245245041402240974e-03
6.001225347362172033e+04 1.004962477325092474e+00 6.223372544507715411e-03
6.001225350842907210e+04 9.948803487390099898e-01 6.151545443901626845e-03
6.001225354323642387e+04 1.000050633265007649e+00 6.092923191792666907e-03
6.001225357804377563e+04 1.009859308042446058e+00 6.347927360093721071e-03
6.001225361285112740e+04 1.017961630314487387e+00 6.316217973134285665e-03
6.001225364765847917e+04 1.008358211036115115e+00 6.275472123952270144e-03
6.001225368246583093e+04 1.013051582693904606e+00 6.258744671533849474e-03
6.001225371727318270e+04 1.003116206721778481e+00 6.208606302735784552e-03
6.001225375208053447e+04 1.003404097531885864e+00 6.461807550897207160e-03


==> figures/ground-lc/20230309_tic3788_b.dat <==
6.001318405135815556e+04 1.649019213133821049e+00 1.785149187679533136e-02
6.001318414110651065e+04 1.685600022262064179e+00 1.560076971442299863e-02
6.001318424549384508e+04 1.659536619573227290e+00 1.515047359505568118e-02
6.001318434988116496e+04 1.654224812864308891e+00 1.511359807121535545e-02
6.001318445426850667e+04 1.624626335630605212e+00 1.465187749996296578e-02
6.001318455865584110e+04 1.664325820668454803e+00 1.498389957426315630e-02
6.001318466304316826e+04 1.659120580200388995e+00 1.554364015279824894e-02
6.001318476743050269e+04 1.634062823341077442e+00 1.504162879931899427e-02
6.001318487181782257e+04 1.623980621719822492e+00 1.502678958356667809e-02
6.001318497620515700e+04 1.618909138657490754e+00 1.489849841050618073e-02
6.001318508059249871e+04 1.632230844630065070e+00 1.506451181130474132e-02
6.001318518497983314e+04 1.656754614605062459e+00 1.533179307339156867e-02
6.001318528936716029e+04 1.670167659692392892e+00 1.542384286930461625e-02
6.001318539375449473e+04 1.685241472475515145e+00 1.521436868084510841e-02
6.001318549814181461e+04 1.678969930025846269e+00 1.539386255252221149e-02
6.001318560252915631e+04 1.675796584345825346e+00 1.551734813163630974e-02
6.001318570691649074e+04 1.635914000201877272e+00 1.531567924033212270e-02
6.001318581130381790e+04 1.651519910655079748e+00 1.560031420049871193e-02
6.001318591569115233e+04 1.640661159558000959e+00 1.526846957093447657e-02
6.001318602007847221e+04 1.638746640587098291e+00 1.522242085551860774e-02
6.001318612446580664e+04 1.680507367012586961e+00 1.593996953153532445e-02
6.001318622885314835e+04 1.688411545501333100e+00 1.555681848490860983e-02
6.001318633324048278e+04 1.674592202415891684e+00 1.509965405298667636e-02
6.001318643762780994e+04 1.713353037868205808e+00 1.582622034651073178e-02
6.001318654201514437e+04 1.713508080105157205e+00 1.543644701033942621e-02
6.001318664640246425e+04 1.749334958339681112e+00 1.633596833532681425e-02
6.001318675078980596e+04 1.746573693732868637e+00 1.657345559981391811e-02
6.001318685517714039e+04 1.727228133871497429e+00 1.630290066810305416e-02
6.001318695956446754e+04 1.702761523921409115e+00 1.707662191565962467e-02
6.001318706395179470e+04 1.713545944236871899e+00 1.695940512954549617e-02
6.001318716833912185e+04 1.735157338753763101e+00 1.684714633531457159e-02
6.001318727272646356e+04 1.714705747757642174e+00 1.765076203302708840e-02
6.001318737711379799e+04 1.727092425171997458e+00 1.633131597333426291e-02
6.001318748150112515e+04 1.711323303582768629e+00 1.638005376656882089e-02
6.001318758588845958e+04 1.725823051215930271e+00 1.644808635859610832e-02
6.001318769027579401e+04 1.702824717414542111e+00 1.700484336898107005e-02
6.001318779466311389e+04 1.668532255550190246e+00 1.569215677886240390e-02
6.001318789905045560e+04 1.727767765439993886e+00 1.747517783067364591e-02
6.001318800343779003e+04 1.693926915544959888e+00 1.666500154891225813e-02
6.001318810782511719e+04 1.725531923232180631e+00 1.621823643947401666e-02
6.001318821221245162e+04 1.709209181882707096e+00 1.611931144750467296e-02
6.001318831659977150e+04 1.712452229917166058e+00 1.670084745091219083e-02
6.001318842098710593e+04 1.693961596668253522e+00 1.718169479110261133e-02
6.001318852537444764e+04 1.676819880389623707e+00 1.664911927486733070e-02
6.001318862976178207e+04 1.691891891891891930e+00 1.629233791948678928e-02
6.001318873414910922e+04 1.643008115529185131e+00 1.687777782179829614e-02
6.001318883853644365e+04 1.648930269565184181e+00 1.603561452733882897e-02
6.001318894292376353e+04 1.701453135312242404e+00 1.770089446742651243e-02
6.001318904731110524e+04 1.689002293893835605e+00 1.691949841575958458e-02
6.001318915169843967e+04 1.691275036562571055e+00 1.730923496638750100e-02
6.001318925608576683e+04 1.662264972889715198e+00 1.690545193999664145e-02
6.001318936047309398e+04 1.663385780931015967e+00 1.684005778100327450e-02
6.001318946486042114e+04 1.653659333351481742e+00 1.611478350471881940e-02
6.001318956924776285e+04 1.661005865722721131e+00 1.595295739866550364e-02
6.001318967363509728e+04 1.651626128616178413e+00 1.588120455942863135e-02
6.001318977802243171e+04 1.647385380614511785e+00 1.588435554994193852e-02
6.001318988240975887e+04 1.669228761982240350e+00 1.701917112665255610e-02
6.001318998679709330e+04 1.659442901175843810e+00 1.625241255024851422e-02
6.001319009118442045e+04 1.645707084249477203e+00 1.557305518486468837e-02
6.001319019557175488e+04 1.653610430562103550e+00 1.554015857684015560e-02
6.001319029995908932e+04 1.651376571296367723e+00 1.610230772173050842e-02
6.001319040434641647e+04 1.649153650842501984e+00 1.581843287343229904e-02
6.001319050873375090e+04 1.650483755512965445e+00 1.587560778801454936e-02
6.001319061312108533e+04 1.648931780671190284e+00 1.690115236971927518e-02
6.001319071750840521e+04 1.652473215275415352e+00 1.656260847940340189e-02
6.001319082189573965e+04 1.664835942370431088e+00 1.677203589954993565e-02
6.001319092628308135e+04 1.656531041069722932e+00 1.632366875899254888e-02
6.001319103067040851e+04 1.668760929109732061e+00 1.619125293298757928e-02
6.001319113505774294e+04 1.640033787605680748e+00 1.595460178390986639e-02
6.001319123944507737e+04 1.662420012759294075e+00 1.619382239069414378e-02
6.001319134383239725e+04 1.642381106438045801e+00 1.599069891242613922e-02
6.001319144821973896e+04 1.640893064245235511e+00 1.580776862135687202e-02
6.001319155260706611e+04 1.640352256041222034e+00 1.560445641973241815e-02
6.001319165699440055e+04 1.645337633071722649e+00 1.574473315954344824e-02
6.001319176138172770e+04 1.633318357514117247e+00 1.491251613155586409e-02
6.001319186576905486e+04 1.636253196191181480e+00 1.561325891407330455e-02
6.001319197015639656e+04 1.654664339409631868e+00 1.615049917194381554e-02
6.001319207454373100e+04 1.625076085030318529e+00 1.532869383962775535e-02
6.001319217893106543e+04 1.609481777852436180e+00 1.486238523957879656e-02
6.001319228331839258e+04 1.613103242764143186e+00 1.565976321484570041e-02
6.001319238770572701e+04 1.576431829124505635e+00 1.542703929305722955e-02
6.001319249209304689e+04 1.651522825956671880e+00 1.635066465814826939e-02
6.001319259648038860e+04 1.634949742960178032e+00 1.568433312902500418e-02
6.001319270086772303e+04 1.619204479629272164e+00 1.549812353886165055e-02
6.001319280525505746e+04 1.634078417854141207e+00 1.581896543378992839e-02
6.001319290964238462e+04 1.592950088350921334e+00 1.575679409858988383e-02
6.001319301402971905e+04 1.614602186485292190e+00 1.540137595074427337e-02
6.001319311841705348e+04 1.578840532331821755e+00 1.467693984341657265e-02
6.001319322280437336e+04 1.573716235427921495e+00 1.496236867491720045e-02
6.001319332719171507e+04 1.584580215329264963e+00 1.477646986133557098e-02
6.001319343157904223e+04 1.604483787164437514e+00 1.498328923174097223e-02
6.001319353596637666e+04 1.625467575061639414e+00 1.653112418510242765e-02
6.001319364035369654e+04 1.589970523913663669e+00 1.527492606125464489e-02
6.001319374474103824e+04 1.619469369411254300e+00 1.516686933493857636e-02
6.001319384912837268e+04 1.616162936423118035e+00 1.538473513525270148e-02
6.001319395351570711e+04 1.621559276749099165e+00 1.474582140341578786e-02
6.001319405790303426e+04 1.614029435965906423e+00 1.493338960863287677e-02
6.001319416229036869e+04 1.623680770767315540e+00 1.533836155855507893e-02
6.001319426667769585e+04 1.618743335784096571e+00 1.514497771446655927e-02
6.001319437106502301e+04 1.620689122432978246e+00 1.556380746753343973e-02
6.001319447545236471e+04 1.650478767131218216e+00 1.534241405563998781e-02
6.001319457983969914e+04 1.634172204697883712e+00 1.539346028327217945e-02
6.001319468422702630e+04 1.623669492366033751e+00 1.523159457414818320e-02
6.001319478861436073e+04 1.663415358151359102e+00 1.651344792199477274e-02
6.001319489300168061e+04 1.658621671102632478e+00 1.544434064134630850e-02
6.001319499738901504e+04 1.641665450467404419e+00 1.583951583239017261e-02
6.001319510177635675e+04 1.638128237649180141e+00 1.532651364907776544e-02
6.001319520616369118e+04 1.640245561461259216e+00 1.539094499967849985e-02
6.001319531055101834e+04 1.669043797737600476e+00 1.576797234867557962e-02
6.001319541493835277e+04 1.673068151068846765e+00 1.551356857463283105e-02
6.001319551932567265e+04 1.707794551262362459e+00 1.614749129767627939e-02
6.001319562371301436e+04 1.674669621444871082e+00 1.564978128371363394e-02
6.001319572810034879e+04 1.681703544155081387e+00 1.621560410425147702e-02
6.001319583248767594e+04 1.655914350517049272e+00 1.636168840284931911e-02
6.001319593687501037e+04 1.657395089165558000e+00 1.596291729902167555e-02
6.001319604126233025e+04 1.642681455000993163e+00 1.611213710881352276e-02
6.001319614564966469e+04 1.651138104998243650e+00 1.635497960742950813e-02
6.001319625003700639e+04 1.621353536590968147e+00 1.551150373367266543e-02
6.001319635442434083e+04 1.664587978446674388e+00 1.560342121890168771e-02
6.001319645881166798e+04 1.632976448696067617e+00 1.554334456796696920e-02
6.001319656319900241e+04 1.659631407179881002e+00 1.593140789782006295e-02
6.001319666758632229e+04 1.614248519443180818e+00 1.537299553024897014e-02
6.001319677197366400e+04 1.626778310706446629e+00 1.530989542815530853e-02
6.001319687636099843e+04 1.631954592299764473e+00 1.546804232958564479e-02
6.001319698074833286e+04 1.594140155745664256e+00 1.489097842775950753e-02
6.001319708513566002e+04 1.627145669675055029e+00 1.546460554229832710e-02
6.001319718952299445e+04 1.599618993262967859e+00 1.473024887150507951e-02
6.001319729391032888e+04 1.664798553617720556e+00 1.554062010362148097e-02
6.001319739829764876e+04 1.642723354231975019e+00 1.540834812838908115e-02
6.001319750268499047e+04 1.626689450406705095e+00 1.511058655189430507e-02
6.001319760707232490e+04 1.650235877823549968e+00 1.528628171002688330e-02
6.001319771145965206e+04 1.616620747646892564e+00 1.468804653339333445e-02
6.001319781584698649e+04 1.635377794415263653e+00 1.506863142322254802e-02
6.001319792023431364e+04 1.653106224114799128e+00 1.512572272204607167e-02
6.001319802462164080e+04 1.626838780216438352e+00 1.504403673014303479e-02
6.001319812900898251e+04 1.635649367196126969e+00 1.498625777323349742e-02
6.001319823339631694e+04 1.673891495919094252e+00 1.555917147195926345e-02
6.001319833778364409e+04 1.696113920472391179e+00 1.572146136005628247e-02
6.001319844217097852e+04 1.684172162443596132e+00 1.745269604272732186e-02
6.001319854655829840e+04 1.651324586806855566e+00 1.535059503517012015e-02
6.001319865094563283e+04 1.681825783592683310e+00 1.577177457671660038e-02
6.001319875533297454e+04 1.690843461502595568e+00 1.566946827564561981e-02
6.001319885972030897e+04 1.680860647621414294e+00 1.585428417832981246e-02
6.001319896410763613e+04 1.649655314725933186e+00 1.536297788134193855e-02
6.001319906849497056e+04 1.672447680478789556e+00 1.513900685731796834e-02
6.001319917288230499e+04 1.690856645935726377e+00 1.561362134723017978e-02
6.001319927726963215e+04 1.672351033892083727e+00 1.588001503726053573e-02
6.001319938165696658e+04 1.671773036515943778e+00 1.513451123508103430e-02
6.001319948604430101e+04 1.686055297100142791e+00 1.504952276207515566e-02
6.001319959043163544e+04 1.687634494452935341e+00 1.601193866134034346e-02
6.001319969481896260e+04 1.659996321218902837e+00 1.549586467999283096e-02
6.001319979920629703e+04 1.668454984508839001e+00 1.590105470590651507e-02
6.001319990359363146e+04 1.696091025176770906e+00 1.630562716185608718e-02
6.001320000798095134e+04 1.670017497382950911e+00 1.618954855499501674e-02
6.001320011236829305e+04 1.708020917445303155e+00 1.621066261270454750e-02
6.001320021675562748e+04 1.674824612462471718e+00 1.595685016557077049e-02
6.001320032114295464e+04 1.692878907659126853e+00 1.612831319850928716e-02
6.001320042553028907e+04 1.680691229763792593e+00 1.555028080157316341e-02
6.001320052991760895e+04 1.662023957294181287e+00 1.613537954574345221e-02
6.001320063430494338e+04 1.667150205408780339e+00 1.629128773642461031e-02
6.001320073869228509e+04 1.716544988506372826e+00 1.657772317215979244e-02
6.001320084307961952e+04 1.667172588248821308e+00 1.626547375868362885e-02
6.001320094746694667e+04 1.630665247512958604e+00 1.445075129166079227e-02
6.001320105185428110e+04 1.655729339228522390e+00 1.492913509972045027e-02
6.001320115624160826e+04 1.655688173903015592e+00 1.475064479649182241e-02
6.001320126062893542e+04 1.658489762743352580e+00 1.540607955313530626e-02
6.001320136501627712e+04 1.680551872562018545e+00 1.483306875514626109e-02
6.001320146940361155e+04 1.664511823035850435e+00 1.557112848061253420e-02
6.001320157379094599e+04 1.680849262456272530e+00 1.579681524104944654e-02
6.001320167817827314e+04 1.694827645619637169e+00 1.584950106364188538e-02
6.001320178256560757e+04 1.661395313070726854e+00 1.520059464640802216e-02
6.001320188695293473e+04 1.705435828509461960e+00 1.614080972507407966e-02
6.001320199134026916e+04 1.705026243077728543e+00 1.525428834637971957e-02
6.001320209572760359e+04 1.695017792242809795e+00 1.588445955755887415e-02
6.001320220011493075e+04 1.717965491863602923e+00 1.577332863570881857e-02
6.001320230450226518e+04 1.693695082472637559e+00 1.568567978816474626e-02
6.001320240888959961e+04 1.697318340406893444e+00 1.570459302922370265e-02
6.001320251327691949e+04 1.704976783678964658e+00 1.595726366373411559e-02
6.001320261766425392e+04 1.708060521440066148e+00 1.542719450537238975e-02
6.001320272205159563e+04 1.723845797203627850e+00 1.583870049201243496e-02
6.001320282643893006e+04 1.750954216960843191e+00 1.657246682962743717e-02
6.001320293082625722e+04 1.743100620002207668e+00 1.664603583071904910e-02
6.001320303521359165e+04 1.722868165083840664e+00 1.640742622647839433e-02
6.001320313960091153e+04 1.745600808272546933e+00 1.600459713288220412e-02
6.001320324398825323e+04 1.719437213290625710e+00 1.583478627205619355e-02
6.001320334837558767e+04 1.725279880990979064e+00 1.606430972028384183e-02
6.001320345276292210e+04 1.744424588305374613e+00 1.627470445454037851e-02
6.001320355715024925e+04 1.708520127824907586e+00 1.561239850026974532e-02
6.001320366153758368e+04 1.700246413631067322e+00 1.575444439910252126e-02
6.001320376592491812e+04 1.693271486662391467e+00 1.567559640392593781e-02
6.001320387031223800e+04 1.723880482135434988e+00 1.618611506601788652e-02
6.001320397469957970e+04 1.708347421159402524e+00 1.497930131932003438e-02
6.001320407908691413e+04 1.682132050881431473e+00 1.544208618700240558e-02
6.001320418347424857e+04 1.719056128572571840e+00 1.576350074402037629e-02
6.001320428786157572e+04 1.727005093232381938e+00 1.516388634695902023e-02
6.001320439224891015e+04 1.707360245783395847e+00 1.518679434801998088e-02
6.001320449663623731e+04 1.679488563628792175e+00 1.489970454932014118e-02
6.001320460102356446e+04 1.679305240994044546e+00 1.567491062784205635e-02
6.001320470541090617e+04 1.666293190411285874e+00 1.487555682581734838e-02
6.001320480979823333e+04 1.666011878094450394e+00 1.485405978985713214e-02
6.001320491418556776e+04 1.664382057535164883e+00 1.459312838589022464e-02
6.001320501857290219e+04 1.666360413747693503e+00 1.504453942424397589e-02
6.001320512296022207e+04 1.669574578946561916e+00 1.558851429217819433e-02
6.001320522734755650e+04 1.654130462474378893e+00 1.487842307717556281e-02
6.001320533173489821e+04 1.676918914740666233e+00 1.506034555987759843e-02
6.001320543612223264e+04 1.669230500297171682e+00 1.550551230517189551e-02
6.001320554050955980e+04 1.645502381509811984e+00 1.511432215260946621e-02
6.001320564489689423e+04 1.642715544847357378e+00 1.524491549857549116e-02
6.001320574928421411e+04 1.630080400705510524e+00 1.441724360638532883e-02
6.001320585367154854e+04 1.667441526538627317e+00 1.574662249179677176e-02
6.001320595805889025e+04 1.639975589755325425e+00 1.484050747137359225e-02
6.001320606244622468e+04 1.650954151177199458e+00 1.479276595074550775e-02
6.001320616683355911e+04 1.673418618442840788e+00 1.541383510396073138e-02
6.001320627122088626e+04 1.691376264282242747e+00 1.564353996440371111e-02
6.001320637560822070e+04 1.673036068949355970e+00 1.528872601965076267e-02
6.001320647999554058e+04 1.680391702398887688e+00 1.577400263884815371e-02
6.001320658438288228e+04 1.690056491062665645e+00 1.567774285341662702e-02
6.001320668877021672e+04 1.678878753896962284e+00 1.573117846221565655e-02
6.001320679315755115e+04 1.671092987060546653e+00 1.551666053166230602e-02
6.001320689754487830e+04 1.657301320878639572e+00 1.587399586214514879e-02
6.001320700193221273e+04 1.682881186462438672e+00 1.581299219542767545e-02
6.001320710631954717e+04 1.677147947357330304e+00 1.551006410019620772e-02
6.001320721070686704e+04 1.666402450698831972e+00 1.577219029091075572e-02
6.001320731509420875e+04 1.670976894226471554e+00 1.487255845324346633e-02
6.001320741948154318e+04 1.632083462689770448e+00 1.463240890960932315e-02
6.001320752386887034e+04 1.673968079671188658e+00 1.566777709609526101e-02
6.001320762825620477e+04 1.619136154518839632e+00 1.414512991012237438e-02
6.001320773264352465e+04 1.682320218507660448e+00 1.557673290674686274e-02
6.001320783703085908e+04 1.654905265447032869e+00 1.476160322970148861e-02
6.001320794141820079e+04 1.629081108331879246e+00 1.449136160481521649e-02
6.001320804580553522e+04 1.621433767073466425e+00 1.458276979819888262e-02
6.001320815019286238e+04 1.599915557888490714e+00 1.515022922388763529e-02
6.001320825458019681e+04 1.658259194717050411e+00 1.529222725518850946e-02
6.001320835896751669e+04 1.633095853659487728e+00 1.450096855255765364e-02
6.001320846335485112e+04 1.629884649100787897e+00 1.468400221352944915e-02
6.001320856774219283e+04 1.642946991503515086e+00 1.521656355228002272e-02
6.001320867212952726e+04 1.634206432528948039e+00 1.475476453467241753e-02
6.001320877651686169e+04 1.614768510958274561e+00 1.456566939031814743e-02
6.001320888090418885e+04 1.600825242904947210e+00 1.471014673389348971e-02
6.001320898529152328e+04 1.626141054935770658e+00 1.492568693933718146e-02
6.001320908967884316e+04 1.590504246690641832e+00 1.440415483578708078e-02
6.001320919406617759e+04 1.620016543227759120e+00 1.478862430120226994e-02
6.001320929845351930e+04 1.626138128444836850e+00 1.473391005587972209e-02
6.001320940284085373e+04 1.593999733490700565e+00 1.448265696446350038e-02
6.001320950722818816e+04 1.672392213567175157e+00 1.549754674857410468e-02
6.001320961161551531e+04 1.634002509888885957e+00 1.512559168538115881e-02
6.001320971600284975e+04 1.618918762424967683e+00 1.486177002392654635e-02


==> figures/ground-lc/20230309_tic3788_g.dat <==
6.001318401538648322e+04 1.343770618079231927e-01 1.868114947234147819e-03
6.001318403671917622e+04 1.370779599793706671e-01 5.190675172838794772e-04
6.001318407151495921e+04 1.361315067332040663e-01 5.240078470625533997e-04
6.001318410631073493e+04 1.366315941904514553e-01 4.944178864465510704e-04
6.001318414110651065e+04 1.363613076710654959e-01 4.909660302461984647e-04
6.001318417590228637e+04 1.361024997159304417e-01 4.978170464393530219e-04
6.001318421069806209e+04 1.364413358261853948e-01 5.153599619936974395e-04
6.001318424549384508e+04 1.355086525131517228e-01 4.968574898053263605e-04
6.001318428028962080e+04 1.348409891471940847e-01 4.890334299633467647e-04
6.001318431508539652e+04 1.353163004884374021e-01 4.834939103424607432e-04
6.001318434988117224e+04 1.359158909199468801e-01 4.851492124809093725e-04
6.001318438467694796e+04 1.352543242519932132e-01 4.809793726290059702e-04
6.001318441947273095e+04 1.344431242445569830e-01 4.796656559493702831e-04
6.001318445426850667e+04 1.339993975572198182e-01 4.988090928911634173e-04
6.001318448906428239e+04 1.347125349383725690e-01 5.089581111386832189e-04
6.001318452386005811e+04 1.339909509104146579e-01 4.938138365947976251e-04
6.001318455865583383e+04 1.357777471294840110e-01 4.870833387316135846e-04
6.001318459345161682e+04 1.347866456224632026e-01 4.909560870898960249e-04
6.001318462824739254e+04 1.352403343352862330e-01 4.920143081214525425e-04
6.001318466304316826e+04 1.353466324185128578e-01 5.254238209730420581e-04
6.001318469783894398e+04 1.362786058266746148e-01 5.153219291104969889e-04
6.001318473263471969e+04 1.353892330872004113e-01 4.930728969284244338e-04
6.001318476743050269e+04 1.351113456264036727e-01 5.025233579056250042e-04
6.001318480222627841e+04 1.352885352037202782e-01 5.077269922612137436e-04
6.001318483702205413e+04 1.351713282516096570e-01 4.997036390563620780e-04
6.001318487181782984e+04 1.345560049394030344e-01 4.968759108192060021e-04
6.001318490661360556e+04 1.351259640482094793e-01 5.120015376030936536e-04
6.001318494140938856e+04 1.353775048490637178e-01 5.167804832445491896e-04
6.001318497620516428e+04 1.343563806899298330e-01 5.137409252523256545e-04
6.001318501100093999e+04 1.347956582769761769e-01 5.166815264201918972e-04
6.001318504579671571e+04 1.330772389283664814e-01 5.054566135598940200e-04
6.001318508059249143e+04 1.339054056423089889e-01 5.002297168416670100e-04
6.001318511538827443e+04 1.351548693055359684e-01 4.980957373727249934e-04
6.001318515018405014e+04 1.344072934267077357e-01 5.065215330625714172e-04
6.001318518497982586e+04 1.357425221794594239e-01 4.953920808308842931e-04
6.001318521977560886e+04 1.346087652800372902e-01 5.000095381893437203e-04
6.001318525457138458e+04 1.349730369081897363e-01 4.984812904708166162e-04
6.001318528936716029e+04 1.354398791467281427e-01 4.926882479573690705e-04
6.001318532416293601e+04 1.364469512356688286e-01 5.103160128576793558e-04
6.001318535895871173e+04 1.379894607143603014e-01 4.965658240209173914e-04
6.001318539375449473e+04 1.372952279004141796e-01 4.911926447107582997e-04
6.001318542855027044e+04 1.364046907286461940e-01 4.895365671234041703e-04
6.001318546334604616e+04 1.364234571250658445e-01 4.939110831792895007e-04
6.001318549814182188e+04 1.360089400974933138e-01 4.851225623203665347e-04
6.001318553293759760e+04 1.345552656817064208e-01 4.861531864828093569e-04
6.001318556773338059e+04 1.371766436359300456e-01 4.959259323245176435e-04
6.001318560252915631e+04 1.368971812509795771e-01 5.101093663550621904e-04
6.001318563732493203e+04 1.378527340183966776e-01 4.980804972808920575e-04
6.001318567212070775e+04 1.375556485365983794e-01 5.119751496330630100e-04
6.001318570691648347e+04 1.371319062194758520e-01 5.379348876090264296e-04
6.001318574171226646e+04 1.363891629168969277e-01 5.500085323823353158e-04
6.001318577650804218e+04 1.352618625028068344e-01 4.984878181224617439e-04
6.001318581130381790e+04 1.363735627973672593e-01 4.809575517617726203e-04
6.001318584609959362e+04 1.356048156331184085e-01 4.785634782067506115e-04
6.001318588089536934e+04 1.366374323764270038e-01 4.854121395622646384e-04
6.001318591569115233e+04 1.358990437264725737e-01 4.933398666093815601e-04
6.001318595048692805e+04 1.365307003547763243e-01 4.817856115961439371e-04
6.001318598528270377e+04 1.361490620170800747e-01 4.823131690044987654e-04
6.001318602007847949e+04 1.356756764928317982e-01 4.868147250237041235e-04
6.001318605487425521e+04 1.358459214249625180e-01 4.860768799718669119e-04
6.001318608967003820e+04 1.362034513423088788e-01 4.852989787402790366e-04
6.001318612446581392e+04 1.380993868255443180e-01 4.952667457676602570e-04
6.001318615926158964e+04 1.394140929888889324e-01 4.966610429456210386e-04
6.001318619405737263e+04 1.376466462479001285e-01 4.885343572488287135e-04
6.001318622885314835e+04 1.375340317155425429e-01 4.872769096838877622e-04
6.001318626364892407e+04 1.379800599332191846e-01 4.889522959805912361e-04
6.001318629844469979e+04 1.383660929170852372e-01 4.769644803441980339e-04
6.001318633324047551e+04 1.385716872731085902e-01 4.891241145193192270e-04
6.001318636803625850e+04 1.407095311173458263e-01 4.888769071202483420e-04
6.001318640283203422e+04 1.402515171338330480e-01 4.923641663115639307e-04
6.001318643762780994e+04 1.400314552969388060e-01 4.878402837022409715e-04
6.001318647242358566e+04 1.400160415881505638e-01 4.936424586029262247e-04
6.001318650721936137e+04 1.404526255196957008e-01 4.950683653727153567e-04
6.001318654201514437e+04 1.405727587407905044e-01 4.914536760250467996e-04
6.001318657681092009e+04 1.419172106769835406e-01 4.983784361526456342e-04
6.001318661160669581e+04 1.421085912386379768e-01 4.956172814182378426e-04
6.001318664640247152e+04 1.427536694528051542e-01 4.980633732063180410e-04
6.001318668119824724e+04 1.423319508605543904e-01 4.968603787818238419e-04
6.001318671599403024e+04 1.413697948502405655e-01 5.058947380969541123e-04
6.001318675078980596e+04 1.406294795800333286e-01 4.942690524921806126e-04
6.001318678558558167e+04 1.408628144332838561e-01 4.939992334197103839e-04
6.001318682038135739e+04 1.415541566716958799e-01 4.998789693473483075e-04
6.001318685517713311e+04 1.434680691464599311e-01 5.126859238393989982e-04
6.001318688997291611e+04 1.407939218595745112e-01 5.055563522784185630e-04
6.001318692476869182e+04 1.399994055309127239e-01 4.987375127767215482e-04
6.001318695956446754e+04 1.396291254843711194e-01 4.956850936406458508e-04
6.001318699436024326e+04 1.397968652975969950e-01 4.965127893843837657e-04
6.001318702915601898e+04 1.391926115895724958e-01 4.965293160064938698e-04
6.001318706395179470e+04 1.385637308076083651e-01 4.910970618972239094e-04
6.001318709874757042e+04 1.413775525080359363e-01 4.970612526954167054e-04
6.001318713354335341e+04 1.415155354024165701e-01 4.979186292184957464e-04
6.001318716833912913e+04 1.415525733935576735e-01 4.995565831700945298e-04
6.001318720313490485e+04 1.401631931754827587e-01 4.982935597013498502e-04
6.001318723793068784e+04 1.394105926353462477e-01 4.959694715368912063e-04
6.001318727272646356e+04 1.399163827567543594e-01 5.020310169863271719e-04
6.001318730752223928e+04 1.390640316034579549e-01 4.872962872277431272e-04
6.001318734231801500e+04 1.402439868539167300e-01 4.885752762494468106e-04
6.001318737711379072e+04 1.417144729645024304e-01 4.977101259483114083e-04
6.001318741190957371e+04 1.407716359706659981e-01 4.949615669862748044e-04
6.001318744670534943e+04 1.399645031708521281e-01 4.932382582137948652e-04
6.001318748150112515e+04 1.399585897395677625e-01 4.877035502198096310e-04
6.001318751629690087e+04 1.391955897400401487e-01 4.891841093497618139e-04
6.001318755109267659e+04 1.388255836632754092e-01 4.888136491818973091e-04
6.001318758588845958e+04 1.391688254151024762e-01 4.913791515331809813e-04
6.001318762068423530e+04 1.402657443672340742e-01 4.948761800047132798e-04
6.001318765548001102e+04 1.395002353349784896e-01 5.037481696433667800e-04
6.001318769027579401e+04 1.410003300536606108e-01 4.976803874805909265e-04
6.001318772507156973e+04 1.399841008786932572e-01 4.990735981148596663e-04
6.001318775986734545e+04 1.385039831278471190e-01 4.876243979714458155e-04
6.001318779466312117e+04 1.397319923166922551e-01 4.913059580738694115e-04
6.001318782945889689e+04 1.390653222232108299e-01 4.911965348642124410e-04
6.001318786425467988e+04 1.399318909908879027e-01 5.005979903395345321e-04
6.001318789905045560e+04 1.387009425831279286e-01 4.948596288961062527e-04
6.001318793384623132e+04 1.390351040689056239e-01 5.034691521451152866e-04
6.001318796864200704e+04 1.381347618012946366e-01 4.962700582540520173e-04
6.001318800343778275e+04 1.381423424693313251e-01 4.927656249591615047e-04
6.001318803823356575e+04 1.389578464742500796e-01 4.941539150781114808e-04
6.001318807302934147e+04 1.397893176354207956e-01 5.028016607574338883e-04
6.001318810782511719e+04 1.394024612561437504e-01 4.948783919185396419e-04
6.001318814262089290e+04 1.393853886610824100e-01 4.956254435659014287e-04
6.001318817741666862e+04 1.390205969388213503e-01 4.950342637052818854e-04
6.001318821221245162e+04 1.385678609554448215e-01 4.909824629028133533e-04
6.001318824700822734e+04 1.392531815692976405e-01 4.944795562404011042e-04
6.001318828180400305e+04 1.378236451262668250e-01 4.893301927791323443e-04
6.001318831659977877e+04 1.389873710977608812e-01 4.948647037775631610e-04
6.001318835139555449e+04 1.385269208909038485e-01 4.939518753716024219e-04
6.001318838619133749e+04 1.376969550470731329e-01 4.941660063684006916e-04
6.001318842098711320e+04 1.376439282100054839e-01 4.994801694043482509e-04
6.001318845578288892e+04 1.369569139861128992e-01 4.988656833231366015e-04
6.001318849057866464e+04 1.373186342508091740e-01 5.031628678799289793e-04
6.001318852537444036e+04 1.372915963461676658e-01 5.029971518107542163e-04
6.001318856017022335e+04 1.370970973626733647e-01 5.030289347243104133e-04
6.001318859496599907e+04 1.362516754850575662e-01 5.001350736592040293e-04
6.001318862976177479e+04 1.366906324930825534e-01 4.943767846247660224e-04
6.001318866455755779e+04 1.375777405096801631e-01 4.934070293657798418e-04
6.001318869935333350e+04 1.361522425429019245e-01 4.956958249100795787e-04
6.001318873414910922e+04 1.351547594709516520e-01 4.921588307746056030e-04
6.001318876894488494e+04 1.349985757375327666e-01 4.920547552492616919e-04
6.001318880374066066e+04 1.356833431602336992e-01 4.937387745916268101e-04
6.001318883853644365e+04 1.371013960783005192e-01 4.956683403269904371e-04
6.001318887333221937e+04 1.376340121047279208e-01 4.998707392872717235e-04
6.001318890812799509e+04 1.356510939955496153e-01 4.978306652892411192e-04
6.001318894292377081e+04 1.363520679866176422e-01 5.057767764817107338e-04
6.001318897771954653e+04 1.365586107689348017e-01 5.110110456207541535e-04
6.001318901251532952e+04 1.356561327576929210e-01 5.090938752547683604e-04
6.001318904731110524e+04 1.351609140903223261e-01 4.954146174461270067e-04
6.001318908210688096e+04 1.344068556610151510e-01 4.827957920181999950e-04
6.001318911690265668e+04 1.351413176792166104e-01 4.899936030079138751e-04
6.001318915169843240e+04 1.349687219839293961e-01 4.943514722237048794e-04
6.001318918649421539e+04 1.360733967653197651e-01 4.938481858278582744e-04
6.001318922128999111e+04 1.360524410074158141e-01 5.029156882231654606e-04
6.001318925608576683e+04 1.337276021457671771e-01 4.827484329555381407e-04
6.001318929088154255e+04 1.339986357637951708e-01 4.911833440291327266e-04
6.001318932567731827e+04 1.353257149766546041e-01 5.057013277914851465e-04
6.001318936047309398e+04 1.350031547601005799e-01 4.975427079233917969e-04
6.001318939526886970e+04 1.347672629432076497e-01 4.934858178916458988e-04
6.001318943006465270e+04 1.361210601321669045e-01 4.998688569735207842e-04
6.001318946486042842e+04 1.359963446586407443e-01 5.007018109846218942e-04
6.001318949965620413e+04 1.359217656759534043e-01 5.006997248984025465e-04
6.001318953445198713e+04 1.358413184798071549e-01 4.917184896460146358e-04
6.001318956924776285e+04 1.346719955619366249e-01 4.909481080375361142e-04
6.001318960404353857e+04 1.349558990974004113e-01 4.875145811460495043e-04
6.001318963883931428e+04 1.350427614919178232e-01 4.883953592024925950e-04
6.001318967363509000e+04 1.347189306409205811e-01 4.865538791962399829e-04
6.001318970843087300e+04 1.353599169453778561e-01 4.830319882915911191e-04
6.001318974322664872e+04 1.365593999114489976e-01 4.987875566432024453e-04
6.001318977802242443e+04 1.355460320939911034e-01 4.870819456906543606e-04
6.001318981281820743e+04 1.361616524547425988e-01 4.944836367780143125e-04
6.001318984761398315e+04 1.351815949619763479e-01 4.894757986441960898e-04
6.001318988240975887e+04 1.364389926396201158e-01 4.928008579219715808e-04
6.001318991720553458e+04 1.360181443237400423e-01 4.917732618611327490e-04
6.001318995200131030e+04 1.379041314171333132e-01 4.957664416027500508e-04
6.001318998679709330e+04 1.370573812818328963e-01 4.911166556586185356e-04
6.001319002159286902e+04 1.362799255738736393e-01 4.915534230779233229e-04
6.001319005638864473e+04 1.351473300547562650e-01 4.908714256657234097e-04
6.001319009118442045e+04 1.368839548759126501e-01 4.961737345400023171e-04
6.001319012598019617e+04 1.374007330035481866e-01 4.921009068031934964e-04
6.001319016077597917e+04 1.367219100775677043e-01 4.947778818931638112e-04
6.001319019557175488e+04 1.362535090180669872e-01 4.914346367299130556e-04
6.001319023036753060e+04 1.365966526249982327e-01 4.871306790033456892e-04
6.001319026516330632e+04 1.371449870354963796e-01 4.860440985174773625e-04
6.001319029995908204e+04 1.359489491412083362e-01 4.853942930654087952e-04
6.001319033475486503e+04 1.364358207077812357e-01 4.877163511161019226e-04
6.001319036955064075e+04 1.360587665071788799e-01 4.845850782242550319e-04
6.001319040434641647e+04 1.362166570861010062e-01 4.857135009604789675e-04
6.001319043914219219e+04 1.371046049707456138e-01 4.813653238015140135e-04
6.001319047393796791e+04 1.353779578911507853e-01 4.765470912042382972e-04
6.001319050873375090e+04 1.370969930037016227e-01 4.875254721040611313e-04
6.001319054352952662e+04 1.361544929715228780e-01 4.879056637626704904e-04
6.001319057832530234e+04 1.368260603216539251e-01 4.965764947727975857e-04
6.001319061312108533e+04 1.365290532036649018e-01 4.994710589468669484e-04
6.001319064791686105e+04 1.370131739326072295e-01 4.980377087978664309e-04
6.001319068271263677e+04 1.374262503614482045e-01 5.006485622385656222e-04
6.001319071750841249e+04 1.380828035417762945e-01 5.034510611829291944e-04
6.001319075230418821e+04 1.364690578646049757e-01 4.992038347921296665e-04
6.001319078709997120e+04 1.372316196687017875e-01 5.090906501098174533e-04
6.001319082189574692e+04 1.373649206571566916e-01 4.977305319890320840e-04
6.001319085669152264e+04 1.380216095328378190e-01 4.950418516254470212e-04
6.001319089148729836e+04 1.378229405414342912e-01 4.956203029079502432e-04
6.001319092628307408e+04 1.381820683258703497e-01 4.874539568355966998e-04
6.001319096107885707e+04 1.385392215679442096e-01 4.888085836923655725e-04
6.001319099587463279e+04 1.373084434104588358e-01 4.834477440077050757e-04
6.001319103067040851e+04 1.380231589200616449e-01 4.914146523457090486e-04
6.001319106546618423e+04 1.372409944244057933e-01 4.934733384448242730e-04
6.001319110026195995e+04 1.370431306966625740e-01 4.990181115055154857e-04
6.001319113505774294e+04 1.368744300033817585e-01 4.958152280873621845e-04
6.001319116985351866e+04 1.367398102832718676e-01 4.932553236376333548e-04
6.001319120464929438e+04 1.374703206433860181e-01 4.974871182536992750e-04
6.001319123944507737e+04 1.365833197604895966e-01 4.924088965954310972e-04
6.001319127424085309e+04 1.359969150726450249e-01 4.808906815639836757e-04
6.001319130903662881e+04 1.363895374051393994e-01 4.859107999643115234e-04
6.001319134383240453e+04 1.348192761125973638e-01 4.835874434077468294e-04
6.001319137862818025e+04 1.351499664586338634e-01 4.972007940273910891e-04
6.001319141342395596e+04 1.343591700784123322e-01 4.805674813787817203e-04
6.001319144821973168e+04 1.352667279921664356e-01 4.854987149328102245e-04
6.001319148301551468e+04 1.349807699521278770e-01 4.888048736868976949e-04
6.001319151781129040e+04 1.356362454842895693e-01 4.887685819744070270e-04
6.001319155260706611e+04 1.346048758057915296e-01 4.818348728459598382e-04
6.001319158740284183e+04 1.346636665315725512e-01 4.759743018247912278e-04
6.001319162219861755e+04 1.339318449842510916e-01 4.788327721961616133e-04
6.001319165699440055e+04 1.337567429254192808e-01 4.797458428372608757e-04
6.001319169179017626e+04 1.342696970705478665e-01 4.802137491676634028e-04
6.001319172658595198e+04 1.348228293824930979e-01 4.775880887043029450e-04
6.001319176138172770e+04 1.331888035626786759e-01 4.709556803783831428e-04
6.001319179617750342e+04 1.333714198291896524e-01 4.784986177601774295e-04
6.001319183097328641e+04 1.342566102914480586e-01 4.804108284843438626e-04
6.001319186576906213e+04 1.342648834767364852e-01 4.768229766699246864e-04
6.001319190056483785e+04 1.342727853571131780e-01 4.813948557759372619e-04
6.001319193536062085e+04 1.346836700784992957e-01 4.768050462647879665e-04
6.001319197015639656e+04 1.344821437459763069e-01 4.772086085704728398e-04
6.001319200495217228e+04 1.354143712361227936e-01 4.842139293269358204e-04
6.001319203974794800e+04 1.354048412269376889e-01 4.812298554493759511e-04
6.001319207454372372e+04 1.348076750029131021e-01 4.796532555677756248e-04
6.001319210933950671e+04 1.340258272742866907e-01 4.793637972963556843e-04
6.001319214413528243e+04 1.336398243673995179e-01 4.760334970465236238e-04
6.001319217893105815e+04 1.338605751583368808e-01 4.851682990697935753e-04
6.001319221372684115e+04 1.338287336012125572e-01 4.791181957539258755e-04
6.001319224852261686e+04 1.330840253771161386e-01 4.775861814375146480e-04
6.001319228331839258e+04 1.326661852801046815e-01 4.825070650822425129e-04
6.001319231811416830e+04 1.330011528815966404e-01 4.857062217426482515e-04
6.001319235290994402e+04 1.329555256892414328e-01 4.777421770428662826e-04
6.001319238770572701e+04 1.323739283626848284e-01 4.803177564252093237e-04
6.001319242250150273e+04 1.326102814683463860e-01 4.780786575414642018e-04
6.001319245729727845e+04 1.330004853459779146e-01 4.803056556623555074e-04
6.001319249209305417e+04 1.329034569472382632e-01 4.782478364915699167e-04
6.001319252688882989e+04 1.331040831598112317e-01 4.778153937652331257e-04
6.001319256168461288e+04 1.331900587567126093e-01 4.770894712830362362e-04
6.001319259648038860e+04 1.328294021932155122e-01 4.850878030567266799e-04
6.001319263127616432e+04 1.326135717966674954e-01 4.863973466485482572e-04
6.001319266607194004e+04 1.327631071570251065e-01 4.781412524984001333e-04
6.001319270086771576e+04 1.325795219034740513e-01 4.804356772935248977e-04
6.001319273566349875e+04 1.328359739995095268e-01 4.834179136859004678e-04
6.001319277045927447e+04 1.332442989051481064e-01 4.865545656749053452e-04
6.001319280525505019e+04 1.327621561122549199e-01 4.813669406872109592e-04
6.001319284005083318e+04 1.322427328206284836e-01 4.810457519043429193e-04
6.001319287484660890e+04 1.313937742525324581e-01 4.755568004047118816e-04
6.001319290964238462e+04 1.313864983353533189e-01 4.840885731994868215e-04
6.001319294443816034e+04 1.314385820223257506e-01 4.758518585297052354e-04
6.001319297923393606e+04 1.319696676696510973e-01 4.776382875431958610e-04
6.001319301402971905e+04 1.313842727579244141e-01 4.806285445702832156e-04
6.001319304882549477e+04 1.320920756635083626e-01 4.847175862002897672e-04
6.001319308362127049e+04 1.309355633651199668e-01 4.779896395769393769e-04
6.001319311841705348e+04 1.303454824863430617e-01 4.685048589041264908e-04
6.001319315321282920e+04 1.306869077235235932e-01 4.755188022288809506e-04
6.001319318800860492e+04 1.310735137166843534e-01 4.745712295703497299e-04
6.001319322280438064e+04 1.315999878523173017e-01 4.794435208668541750e-04
6.001319325760015636e+04 1.306055659563958582e-01 4.758551111868451755e-04
6.001319329239593208e+04 1.311573173564665185e-01 4.758701524157787650e-04
6.001319332719170779e+04 1.311713962925746546e-01 4.774437076967572914e-04
6.001319336198749079e+04 1.314468071312624164e-01 4.745113952910777000e-04
6.001319339678326651e+04 1.312334650111226242e-01 4.739971618136714390e-04
6.001319343157904223e+04 1.313485415311964888e-01 4.812900804609221536e-04
6.001319346637481794e+04 1.311344645343041071e-01 4.791650238581098616e-04
6.001319350117059366e+04 1.319477704600104662e-01 4.792830694724874944e-04
6.001319353596637666e+04 1.311962793213155287e-01 4.794534853831494367e-04
6.001319357076215238e+04 1.314218910375237470e-01 4.834493579323538397e-04
6.001319360555792809e+04 1.309363165934550877e-01 4.771028065989731332e-04
6.001319364035370381e+04 1.305495210924574601e-01 4.801511145420530929e-04
6.001319367514947953e+04 1.308424669631198800e-01 4.799189595310142365e-04
6.001319370994526253e+04 1.325028525642089894e-01 4.828583803085744180e-04
6.001319374474103824e+04 1.324158601565524340e-01 4.756164261635116466e-04
6.001319377953681396e+04 1.311463706270497853e-01 4.704651083202338480e-04
6.001319381433258968e+04 1.320657498966397447e-01 4.746310042822231116e-04
6.001319384912836540e+04 1.311100208492044228e-01 4.731185244474514148e-04
6.001319388392414839e+04 1.316221722046105325e-01 4.803440025480613246e-04
6.001319391871992411e+04 1.309600037110057180e-01 4.808664192089322567e-04
6.001319395351569983e+04 1.317898132441333581e-01 4.692216754656785335e-04
6.001319398831148283e+04 1.322527334462124948e-01 4.711505332486880856e-04
6.001319402310725854e+04 1.315417219174841168e-01 4.699863190294136005e-04
6.001319405790303426e+04 1.313049093444373372e-01 4.759630985968577662e-04
6.001319409269880998e+04 1.321377944795602000e-01 4.702060440131255320e-04
6.001319412749458570e+04 1.319614117033790501e-01 4.742145378938711375e-04
6.001319416229036869e+04 1.323450190062036014e-01 4.742768907370665545e-04
6.001319419708614441e+04 1.307523566404108495e-01 4.797922536233218782e-04
6.001319423188192013e+04 1.324819330318912913e-01 4.727169176391696529e-04
6.001319426667769585e+04 1.336213790036734350e-01 4.797985420630443290e-04
6.001319430147347157e+04 1.339302172300912419e-01 4.818235288612360929e-04
6.001319433626925456e+04 1.332170493353858065e-01 4.773554042903085872e-04
6.001319437106503028e+04 1.344430597305541208e-01 4.821231056684735288e-04
6.001319440586080600e+04 1.332619026480830471e-01 4.709932256420338746e-04
6.001319444065658172e+04 1.341953535402505004e-01 4.751828392176669761e-04
6.001319447545235744e+04 1.349856373265333476e-01 4.840691471154318732e-04
6.001319451024814043e+04 1.352276094557441077e-01 4.793941199379912993e-04
6.001319454504391615e+04 1.357672276813988999e-01 4.820754167371081415e-04
6.001319457983969187e+04 1.352741898875450821e-01 4.799505573616610400e-04
6.001319461463547486e+04 1.347412175382456667e-01 4.797178978806393066e-04
6.001319464943125058e+04 1.339309314218306290e-01 4.840298918178158002e-04
6.001319468422702630e+04 1.344754728740592820e-01 4.744332262272633383e-04
6.001319471902280202e+04 1.344047083179265023e-01 4.791398987186874228e-04
6.001319475381857774e+04 1.364985938649959096e-01 4.828175036028670044e-04
6.001319478861436073e+04 1.371550606671212980e-01 4.813538254234067193e-04
6.001319482341013645e+04 1.367297628235371321e-01 4.813464757102797168e-04
6.001319485820591217e+04 1.364191224211872833e-01 4.854485479466265807e-04
6.001319489300168789e+04 1.352148489401614195e-01 4.799535397462857829e-04
6.001319492779746361e+04 1.358770429048012374e-01 4.772918533118367937e-04
6.001319496259324660e+04 1.344043038018058189e-01 4.780614397374024181e-04
6.001319499738902232e+04 1.352527028562115208e-01 4.869434868984771469e-04
6.001319503218479804e+04 1.357502299554891878e-01 4.821087624316074583e-04
6.001319506698058103e+04 1.356813944230299274e-01 4.799888038769768521e-04
6.001319510177635675e+04 1.363211903991349283e-01 4.769790434963895294e-04
6.001319513657213247e+04 1.358277740231536856e-01 4.846636315713312893e-04
6.001319517136790819e+04 1.361951709745786721e-01 4.857406336153523188e-04
6.001319520616368391e+04 1.357603914484594998e-01 4.852705733332589007e-04
6.001319524095946690e+04 1.370935458329462786e-01 4.823658160319338191e-04
6.001319527575524262e+04 1.370943398836573790e-01 4.894079586796578740e-04
6.001319531055101834e+04 1.376365773622460487e-01 4.878791778675630538e-04
6.001319534534679406e+04 1.353093699383552673e-01 4.876058116613995541e-04
6.001319538014256977e+04 1.372181019076441633e-01 4.864916529987124228e-04
6.001319541493835277e+04 1.362669173794146815e-01 4.849904494372680314e-04
6.001319544973412849e+04 1.379494408649816761e-01 4.909213494537278477e-04
6.001319548452990421e+04 1.372707056899556965e-01 4.912115600748790225e-04
6.001319551932567992e+04 1.383487818325814800e-01 4.897867655207745674e-04
6.001319555412145564e+04 1.394544085921093635e-01 4.940832731290380284e-04
6.001319558891723864e+04 1.381835130845361359e-01 4.887936007519677649e-04
6.001319562371301436e+04 1.379601864269216493e-01 4.907515358575086388e-04
6.001319565850879007e+04 1.367381752347551216e-01 4.827362683163712313e-04
6.001319569330456579e+04 1.365296838373902255e-01 4.825943021628544514e-04
6.001319572810034151e+04 1.362755828927201263e-01 4.893878700639516400e-04
6.001319576289612451e+04 1.365173887504810557e-01 4.936647557242451138e-04
6.001319579769190022e+04 1.375955715449802552e-01 4.991695542725093368e-04
6.001319583248767594e+04 1.356661705042233601e-01 4.981063916989920395e-04
6.001319586728345166e+04 1.372871267434224996e-01 4.976879920780555777e-04
6.001319590207922738e+04 1.360869014031019786e-01 4.932076437085751138e-04
6.001319593687501037e+04 1.360833835904039779e-01 4.917326442039529188e-04
6.001319597167078609e+04 1.353155667903616632e-01 4.907844100293274085e-04
6.001319600646656181e+04 1.367010521151231783e-01 4.956233822693896941e-04
6.001319604126233753e+04 1.356859129927351915e-01 5.032888723267550570e-04
6.001319607605811325e+04 1.359953938261946604e-01 4.867845097011161458e-04
6.001319611085389624e+04 1.349202432365890769e-01 4.863207527985823606e-04
6.001319614564967196e+04 1.345795792096413090e-01 4.929962487382889662e-04
6.001319618044544768e+04 1.342129269181032147e-01 4.872004919293472709e-04
6.001319621524123068e+04 1.346028396781805692e-01 4.870344810503845438e-04
6.001319625003700639e+04 1.335427003852553696e-01 4.864635037955882218e-04
6.001319628483278211e+04 1.361445472339196383e-01 4.908764694409594202e-04
6.001319631962855783e+04 1.361097947388472396e-01 4.924187921351288674e-04
6.001319635442433355e+04 1.358581641273179097e-01 4.862893955500350467e-04
6.001319638922011654e+04 1.333459147519810706e-01 4.810563677044438755e-04
6.001319642401589226e+04 1.341695935217705749e-01 4.814079457884894576e-04
6.001319645881166798e+04 1.347180503855422429e-01 4.846006493648367659e-04
6.001319649360744370e+04 1.349558055962104819e-01 4.868047049519743145e-04
6.001319652840321942e+04 1.353983384491500297e-01 4.837068239723971825e-04
6.001319656319900241e+04 1.347387543578839053e-01 4.829608359029998106e-04
6.001319659799477813e+04 1.352912293834954705e-01 4.848172757693371246e-04
6.001319663279055385e+04 1.326527835279981415e-01 4.757533307430655140e-04
6.001319666758632957e+04 1.331315538051878467e-01 4.787522722593166944e-04
6.001319670238210529e+04 1.325827582189615661e-01 4.796320037731120495e-04
6.001319673717788828e+04 1.325228116620583430e-01 4.846333512461729822e-04
6.001319677197366400e+04 1.325646839531813004e-01 4.727436776493811315e-04
6.001319680676943972e+04 1.334722990244086582e-01 4.821514847328709202e-04
6.001319684156522271e+04 1.333620945195402863e-01 4.789179560109651439e-04
6.001319687636099843e+04 1.335760792832081101e-01 4.816679644919790349e-04
6.001319691115677415e+04 1.326868010112369489e-01 4.780618843981598518e-04
6.001319694595254987e+04 1.323880650664572556e-01 4.791418789907596668e-04
6.001319698074832559e+04 1.327628029751327376e-01 4.836007487851870035e-04
6.001319701554410858e+04 1.311839584321097540e-01 4.726514316155266157e-04
6.001319705033988430e+04 1.318524726528333690e-01 4.793322951913724962e-04
6.001319708513566002e+04 1.312756998733974056e-01 4.737813667386577758e-04
6.001319711993143574e+04 1.322804604568009468e-01 4.796636288050990459e-04
6.001319715472721145e+04 1.315357922718085326e-01 4.754504070756694341e-04
6.001319718952299445e+04 1.306995396224412131e-01 4.759991470250341363e-04
6.001319722431877017e+04 1.322234572750648485e-01 4.699380622693632623e-04
6.001319725911454589e+04 1.311828580861778837e-01 4.688672664993351683e-04
6.001319729391032888e+04 1.327942259983796447e-01 4.768996320410436637e-04
6.001319732870610460e+04 1.340018969187481701e-01 4.810830870540226158e-04
6.001319736350188032e+04 1.336595391202874128e-01 4.837715299881400447e-04
6.001319739829765604e+04 1.335603662593715379e-01 4.760747251449677230e-04
6.001319743309343175e+04 1.328389588849788749e-01 4.772871678167675481e-04
6.001319746788921475e+04 1.322301956927710853e-01 4.761691443437458056e-04
6.001319750268499047e+04 1.337873840166364792e-01 4.733021532245199753e-04
6.001319753748076619e+04 1.331994496452068577e-01 4.739042521049561954e-04
6.001319757227654191e+04 1.330534878646917329e-01 4.771122601655619676e-04
6.001319760707231762e+04 1.343020676674411829e-01 4.780426176504024233e-04
6.001319764186810062e+04 1.338979669663086791e-01 4.800264165877196035e-04
6.001319767666387634e+04 1.328800079237582865e-01 4.727338014674839343e-04
6.001319771145965206e+04 1.340812222424986877e-01 4.755210605544109488e-04
6.001319774625542777e+04 1.336858302475587845e-01 4.753063178201823277e-04
6.001319778105120349e+04 1.331062692374524181e-01 4.689249929407726929e-04
6.001319781584698649e+04 1.333921827919514191e-01 4.790400630796312208e-04
6.001319785064276221e+04 1.328708379555275931e-01 4.710401532993840272e-04
6.001319788543853792e+04 1.338876036789911628e-01 4.730654850778702306e-04
6.001319792023431364e+04 1.335059253485792186e-01 4.702134051583692353e-04
6.001319795503008936e+04 1.332039719443516845e-01 4.721852997444667350e-04
6.001319798982587236e+04 1.336119377107460870e-01 4.680625030946868872e-04
6.001319802462164807e+04 1.332050587510041073e-01 4.728418242070554648e-04
6.001319805941742379e+04 1.346183592909237225e-01 4.802317001568729804e-04
6.001319809421320679e+04 1.349917905526849260e-01 4.771491621299136154e-04
6.001319812900898251e+04 1.351901309756561864e-01 4.789266158394118707e-04
6.001319816380475822e+04 1.344917410955074333e-01 4.729027508723972250e-04
6.001319819860053394e+04 1.348007026657155882e-01 4.742895392639929152e-04
6.001319823339630966e+04 1.342300878692643251e-01 4.787404385591434962e-04
6.001319826819209266e+04 1.364515067469202481e-01 4.858394847169516433e-04
6.001319830298786837e+04 1.363833933396599585e-01 4.782513534181118456e-04
6.001319833778364409e+04 1.353114639724813939e-01 4.782550696088648089e-04
6.001319837257941981e+04 1.360570085532400719e-01 4.794122535227712681e-04
6.001319840737519553e+04 1.353527450009438526e-01 4.885618501297888175e-04
6.001319844217097852e+04 1.356364042859247165e-01 4.927108773972348806e-04
6.001319847696675424e+04 1.357588193469102533e-01 4.753138003688571218e-04
6.001319851176252996e+04 1.365873044686047588e-01 4.813715182577945045e-04
6.001319854655830568e+04 1.375259220264332949e-01 4.860392234884587095e-04
6.001319858135408140e+04 1.381154052985128777e-01 4.853805020961981056e-04
6.001319861614986439e+04 1.364414440006629925e-01 4.862247821042389013e-04
6.001319865094564011e+04 1.369634069950352029e-01 4.877562553275740760e-04
6.001319868574141583e+04 1.367802536913839684e-01 4.810861942283818941e-04
6.001319872053719155e+04 1.365179396017976998e-01 4.819924126417394518e-04
6.001319875533296727e+04 1.367060743521991417e-01 4.836385867118483148e-04
6.001319879012875026e+04 1.370543634693825175e-01 4.878505677588421238e-04
6.001319882492452598e+04 1.371475041851078769e-01 4.841030427527442124e-04
6.001319885972030170e+04 1.379372535550923429e-01 4.841266021891669461e-04
6.001319889451608469e+04 1.372715858735154004e-01 4.779250348967076234e-04
6.001319892931186041e+04 1.363299092670785528e-01 4.733792287735150606e-04
6.001319896410763613e+04 1.363738801221205388e-01 4.870475143003132209e-04
6.001319899890341185e+04 1.352747273110359583e-01 4.719688932093101907e-04
6.001319903369918757e+04 1.363956581636381893e-01 4.737723160670207173e-04
6.001319906849497056e+04 1.374356176179984401e-01 4.777094165154435442e-04
6.001319910329074628e+04 1.381551363260203613e-01 4.861174129485707320e-04
6.001319913808652200e+04 1.377714444039886965e-01 4.798441553905034114e-04
6.001319917288230499e+04 1.381088298469338449e-01 4.821429263572657637e-04
6.001319920767808071e+04 1.375357092358738265e-01 4.783443682807313364e-04
6.001319924247385643e+04 1.376704242117852695e-01 4.885310679661483907e-04
6.001319927726963215e+04 1.373777388265571275e-01 4.801164466092099504e-04
6.001319931206540787e+04 1.385006507217013960e-01 4.882797075282371076e-04
6.001319934686119086e+04 1.394989607094506701e-01 4.813228687929165797e-04
6.001319938165696658e+04 1.381765526443888836e-01 4.836303935043669792e-04
6.001319941645274230e+04 1.381595643540592111e-01 4.823890119504499669e-04
6.001319945124851802e+04 1.380727944200814683e-01 4.805014116164186698e-04
6.001319948604429374e+04 1.373497081087950711e-01 4.770067248008310408e-04
6.001319952084007673e+04 1.380516878818420501e-01 4.717138155296656779e-04
6.001319955563585245e+04 1.370148455759111761e-01 4.752018167094368612e-04
6.001319959043162817e+04 1.378271716744278452e-01 4.765169173091826226e-04
6.001319962522741116e+04 1.374705978165194076e-01 4.792449472204456150e-04
6.001319966002318688e+04 1.374455519240416479e-01 4.778573538819009853e-04
6.001319969481896260e+04 1.367567195058760621e-01 4.772852230975260573e-04
6.001319972961473832e+04 1.375156629551874676e-01 4.818473541242990405e-04
6.001319976441051404e+04 1.373159749273931418e-01 4.874014909697187560e-04
6.001319979920629703e+04 1.377928845782283862e-01 4.787609257751336404e-04
6.001319983400207275e+04 1.364284601843029077e-01 4.745019078745594957e-04
6.001319986879784847e+04 1.369788575956606969e-01 4.726216549367304458e-04
6.001319990359363146e+04 1.364963823578269064e-01 4.737041677390088569e-04
6.001319993838940718e+04 1.371723766004649403e-01 4.786390079418160375e-04
6.001319997318518290e+04 1.369089999103098310e-01 4.716925125083852414e-04
6.001320000798095862e+04 1.370259368862992433e-01 4.873424333228195044e-04
6.001320004277673434e+04 1.374387361735291968e-01 4.775256005024745886e-04
6.001320007757251733e+04 1.372377392012843200e-01 4.771527392690270183e-04
6.001320011236829305e+04 1.373459784412416340e-01 4.770255940868655385e-04
6.001320014716406877e+04 1.379841944109907736e-01 4.822594249781844982e-04
6.001320018195984449e+04 1.375351507154892461e-01 4.840178396510571223e-04
6.001320021675562020e+04 1.362860782202740817e-01 4.776119622547125073e-04
6.001320025155140320e+04 1.356893572705489548e-01 4.761645164947076294e-04
6.001320028634717892e+04 1.366588749445157291e-01 4.749480594156008507e-04
6.001320032114295464e+04 1.372727105999999309e-01 4.783282504074981545e-04
6.001320035593873035e+04 1.372554898992097983e-01 4.808926706308356029e-04
6.001320039073450607e+04 1.364514598667936340e-01 4.783542073849803445e-04
6.001320042553028907e+04 1.364287946439955990e-01 4.771232358907409469e-04
6.001320046032606479e+04 1.359092565179002288e-01 4.794106026500682418e-04
6.001320049512184050e+04 1.357806094713197020e-01 4.771103130673974633e-04
6.001320052991761622e+04 1.349375075055150031e-01 4.734505934649746884e-04
6.001320056471339194e+04 1.364270750124342568e-01 4.807790286754837802e-04
6.001320059950917494e+04 1.366526251191351737e-01 4.785216759278131593e-04
6.001320063430495065e+04 1.356055082692181057e-01 4.747668457528770214e-04
6.001320066910072637e+04 1.356884276064849182e-01 4.745361807309873706e-04
6.001320070389650209e+04 1.358768921712203981e-01 4.792638714029438980e-04
6.001320073869227781e+04 1.347633496098890882e-01 4.836027773355544546e-04
6.001320077348806080e+04 1.347878733272313834e-01 4.793833005006281254e-04
6.001320080828383652e+04 1.346323268942256901e-01 4.766887372990410076e-04
6.001320084307961224e+04 1.346732696208729763e-01 4.763749289697356121e-04
6.001320087787539524e+04 1.355368448905797663e-01 4.749696213253592168e-04
6.001320091267117095e+04 1.352011201440279642e-01 4.697074045543087072e-04
6.001320094746694667e+04 1.338874144720644810e-01 4.643899834589263853e-04
6.001320098226272239e+04 1.335810783745019492e-01 4.696519744111014145e-04
6.001320101705849811e+04 1.350206145054093088e-01 4.774189353227514484e-04
6.001320105185428110e+04 1.349551389447999350e-01 4.716705653618375208e-04
6.001320108665005682e+04 1.354325580974843624e-01 4.765731235120050321e-04
6.001320112144583254e+04 1.353143980882206554e-01 4.711032943631924099e-04
6.001320115624160826e+04 1.349427568352313256e-01 4.728369778326493487e-04
6.001320119103738398e+04 1.347513937468099443e-01 4.670719844747101956e-04
6.001320122583316697e+04 1.336842108147386632e-01 4.655155232530169287e-04
6.001320126062894269e+04 1.351174340521957007e-01 4.776989319160029500e-04
6.001320129542471841e+04 1.348909409220418187e-01 4.678879652749620677e-04
6.001320133022050140e+04 1.360469066668174853e-01 4.670270306021960288e-04
6.001320136501627712e+04 1.364249651125467033e-01 4.755088234881938423e-04
6.001320139981205284e+04 1.350435925069075060e-01 4.692235738920161065e-04
6.001320143460782856e+04 1.355153961645703953e-01 4.761510031426478330e-04
6.001320146940360428e+04 1.364748324664010748e-01 4.743382327854607592e-04
6.001320150419938727e+04 1.355371010283323852e-01 4.749885423681141517e-04
6.001320153899516299e+04 1.357316576988541745e-01 4.740765993007637247e-04
6.001320157379093871e+04 1.369054503958107294e-01 4.859272406551946497e-04
6.001320160858672170e+04 1.360901621407853146e-01 4.695068352074675453e-04
6.001320164338249742e+04 1.368694990882353690e-01 4.834264503299044594e-04
6.001320167817827314e+04 1.362015870135404594e-01 4.717912512456303624e-04
6.001320171297404886e+04 1.358028113771999057e-01 4.708028343768818052e-04
6.001320174776982458e+04 1.353884123606702294e-01 4.744250514597113822e-04
6.001320178256560757e+04 1.363745163236080582e-01 4.805269493497387953e-04
6.001320181736138329e+04 1.355324030366268084e-01 4.699816212646684113e-04
6.001320185215715901e+04 1.369316044933548415e-01 4.795359351187601584e-04
6.001320188695293473e+04 1.369823906441987316e-01 4.734904546917861434e-04
6.001320192174871045e+04 1.371574480979471378e-01 4.736077546611773201e-04
6.001320195654449344e+04 1.375067117842223852e-01 4.734117680670641847e-04
6.001320199134026916e+04 1.365909269295637885e-01 4.723888075444670782e-04
6.001320202613604488e+04 1.369615225972913852e-01 4.781924717312148053e-04
6.001320206093182060e+04 1.360822436465167484e-01 4.777477509314982359e-04
6.001320209572759632e+04 1.374485221184646722e-01 4.736295583632522152e-04
6.001320213052337931e+04 1.382794817901576157e-01 4.719644286254129502e-04
6.001320216531915503e+04 1.383796417512941634e-01 4.727967296564964013e-04
6.001320220011493075e+04 1.389923076216096620e-01 4.809698083723528165e-04
6.001320223491070647e+04 1.386025060799885855e-01 4.774410800679836542e-04
6.001320226970648218e+04 1.381944983921457315e-01 4.765592867890756576e-04
6.001320230450226518e+04 1.377187093986015909e-01 4.733436176373546022e-04
6.001320233929804090e+04 1.383655192460459260e-01 4.763594754228251695e-04
6.001320237409381662e+04 1.403439066175805328e-01 4.890766711714017315e-04
6.001320240888959961e+04 1.400380048680912037e-01 4.912406612756145541e-04
6.001320244368537533e+04 1.395461172080454948e-01 4.801499333448402984e-04
6.001320247848115105e+04 1.388215762717599777e-01 4.844121079460417907e-04
6.001320251327692677e+04 1.382557872263366627e-01 4.750611266981146028e-04
6.001320254807270248e+04 1.393078671960618631e-01 4.766435088661940384e-04
6.001320258286848548e+04 1.387157947351472520e-01 4.732677461992779665e-04
6.001320261766426120e+04 1.398910608715348003e-01 4.804579793588087291e-04
6.001320265246003692e+04 1.406576893910893022e-01 4.750618376519413918e-04
6.001320268725581991e+04 1.394878215277494948e-01 4.800697831020796160e-04
6.001320272205159563e+04 1.391460826546890295e-01 4.766078350631024196e-04
6.001320275684737135e+04 1.387918218966226469e-01 4.793371449614446307e-04
6.001320279164314707e+04 1.384578306690994187e-01 4.747834127540012769e-04
6.001320282643892278e+04 1.402428564560679880e-01 4.770675174750449834e-04
6.001320286123470578e+04 1.408123808542780797e-01 4.847047846238620029e-04
6.001320289603048150e+04 1.418615558686619482e-01 4.829202174563490069e-04
6.001320293082625722e+04 1.404448476245579447e-01 4.809687134007450742e-04
6.001320296562203293e+04 1.400227349660099485e-01 4.798249169140704463e-04
6.001320300041780865e+04 1.405786783270753515e-01 4.820880862490181640e-04
6.001320303521359165e+04 1.401751497101492994e-01 4.830233197240657583e-04
6.001320307000936737e+04 1.403986582991105792e-01 4.857887314991266980e-04
6.001320310480514308e+04 1.423191723271696740e-01 4.849996862683103637e-04
6.001320313960091880e+04 1.426755619383050233e-01 4.836890893398854076e-04
6.001320317439669452e+04 1.417707340651953030e-01 4.860821302091132795e-04
6.001320320919247752e+04 1.411081440372854434e-01 4.762375145619130042e-04
6.001320324398825323e+04 1.408603829871844515e-01 4.793016133791162814e-04
6.001320327878402895e+04 1.401657871831694102e-01 4.789228711343547626e-04
6.001320331357980467e+04 1.399964735100375779e-01 4.810702718561200267e-04
6.001320334837558039e+04 1.403271441045965684e-01 4.843551020738836406e-04
6.001320338317136338e+04 1.406089822187438221e-01 4.793535016685343672e-04
6.001320341796713910e+04 1.406154611097829299e-01 4.809653634604147874e-04
6.001320345276291482e+04 1.401851008554310385e-01 4.803227952124645484e-04
6.001320348755869782e+04 1.397393920426023561e-01 4.780131240101653150e-04
6.001320352235447353e+04 1.393114060133150423e-01 4.767760286590304341e-04
6.001320355715024925e+04 1.396196368162440915e-01 4.740690156466576661e-04
6.001320359194602497e+04 1.389713548921132358e-01 4.742798961936156056e-04
6.001320362674180069e+04 1.400924476592342038e-01 4.729000872962261853e-04
6.001320366153758368e+04 1.398995793945026211e-01 4.804915901968049934e-04
6.001320369633335940e+04 1.388262690635412300e-01 4.753451952022787219e-04
6.001320373112913512e+04 1.399956050227374460e-01 4.805357264777774910e-04
6.001320376592491812e+04 1.391476232593537310e-01 4.807735834068354685e-04
6.001320380072069383e+04 1.381332071959100738e-01 4.719044731050431383e-04
6.001320383551646955e+04 1.370263796941676437e-01 4.790828297286885118e-04
6.001320387031224527e+04 1.397230352913218510e-01 4.832124282693993898e-04
6.001320390510802099e+04 1.401919786539222168e-01 4.794260267776868120e-04
6.001320393990380398e+04 1.386015358175385070e-01 4.787068895174573257e-04
6.001320397469957970e+04 1.389875603580402186e-01 4.783071328752051691e-04
6.001320400949535542e+04 1.383112771164737298e-01 4.763374201961872697e-04
6.001320404429113114e+04 1.383395481773589675e-01 4.786474094625197307e-04
6.001320407908690686e+04 1.371952563473547160e-01 4.698576529106065591e-04
6.001320411388268985e+04 1.387697542395976980e-01 4.785334624357772868e-04
6.001320414867846557e+04 1.388891911211887487e-01 4.766423564431638790e-04
6.001320418347424129e+04 1.397274951855552172e-01 4.774940111802221322e-04
6.001320421827002428e+04 1.384867595501874660e-01 4.769628791259435834e-04
6.001320425306580000e+04 1.384081091856671775e-01 4.765379879415021199e-04
6.001320428786157572e+04 1.374006021824346890e-01 4.722105611704280857e-04
6.001320432265735144e+04 1.371828086355651732e-01 4.703555680707432692e-04
6.001320435745312716e+04 1.375707815793384969e-01 4.725336238925225210e-04
6.001320439224891015e+04 1.378682971030178450e-01 4.738647266109819421e-04
6.001320442704468587e+04 1.375756731726869020e-01 4.739635568321994247e-04
6.001320446184046159e+04 1.369229343766108775e-01 4.742922971218998564e-04
6.001320449663623731e+04 1.363013549990507445e-01 4.722557398043422281e-04
6.001320453143201303e+04 1.365616397647968494e-01 4.707081061798592506e-04
6.001320456622779602e+04 1.349389391885223166e-01 4.672239518399751200e-04
6.001320460102357174e+04 1.351124222518295115e-01 4.672145507466288336e-04
6.001320463581934746e+04 1.359144535052917158e-01 4.650650711046979964e-04
6.001320467061512318e+04 1.360384146791090987e-01 4.706380447451674804e-04
6.001320470541089890e+04 1.356894798941362668e-01 4.677400760832516958e-04
6.001320474020668189e+04 1.353466781189725521e-01 4.651003456328579215e-04
6.001320477500245761e+04 1.352339551184511546e-01 4.725168880197341088e-04
6.001320480979823333e+04 1.354827579149474326e-01 4.652937336785550621e-04
6.001320484459400905e+04 1.347872119602166741e-01 4.658757096220965789e-04
6.001320487938978476e+04 1.357822223363190917e-01 4.719055375405365534e-04
6.001320491418556776e+04 1.369651363953655332e-01 4.666540091260805282e-04
6.001320494898134348e+04 1.360043935888890221e-01 4.749693445336920479e-04
6.001320498377711920e+04 1.363258458813254859e-01 4.653873760380622827e-04
6.001320501857290219e+04 1.346541378610510709e-01 4.685699490895777679e-04
6.001320505336867791e+04 1.353795304509878561e-01 4.722843109345917743e-04
6.001320508816445363e+04 1.343126676723923607e-01 4.680305850631054690e-04
6.001320512296022935e+04 1.345905493356459315e-01 4.700590042312316236e-04
6.001320515775600506e+04 1.350405468550220089e-01 4.690001977235002946e-04
6.001320519255178806e+04 1.363780939764513422e-01 4.666732303129647944e-04
6.001320522734756378e+04 1.350301823933544310e-01 4.664414936451615336e-04
6.001320526214333950e+04 1.351980774675070607e-01 4.701231793091670947e-04
6.001320529693911521e+04 1.344654255517495900e-01 4.649466035853469493e-04
6.001320533173489093e+04 1.340035435298933542e-01 4.643995620117529963e-04
6.001320536653067393e+04 1.352139433166184290e-01 4.639117746014864252e-04
6.001320540132644965e+04 1.354695763965974020e-01 4.679801354031374889e-04
6.001320543612222536e+04 1.346561073852638457e-01 4.675152990009318141e-04
6.001320547091800836e+04 1.351197746898086527e-01 4.640476335350361020e-04
6.001320550571378408e+04 1.348789714667838480e-01 4.671783046669964975e-04
6.001320554050955980e+04 1.350010677534481118e-01 4.661444311094483121e-04
6.001320557530533551e+04 1.344615983605378373e-01 4.664405603415976522e-04
6.001320561010111123e+04 1.329569536505006977e-01 4.605827187828043429e-04
6.001320564489689423e+04 1.345683381287215430e-01 4.675346550827868164e-04
6.001320567969266995e+04 1.345468131505857534e-01 4.612058788109577750e-04
6.001320571448844566e+04 1.355492540595778506e-01 4.693569978135119208e-04
6.001320574928422138e+04 1.356182011290782974e-01 4.704784958712735984e-04
6.001320578407999710e+04 1.362079905673809210e-01 4.717995977244397818e-04
6.001320581887578010e+04 1.346841751211542981e-01 4.671904460586835109e-04
6.001320585367155581e+04 1.352811394894906927e-01 4.727183645920880837e-04
6.001320588846733153e+04 1.351149368130455108e-01 4.666648899173578388e-04
6.001320592326310725e+04 1.356434496412375623e-01 4.674723305310246146e-04
6.001320595805888297e+04 1.360414787320582686e-01 4.660855848057716055e-04
6.001320599285466596e+04 1.358241693710696973e-01 4.650129916613972574e-04
6.001320602765044168e+04 1.364028970001324725e-01 4.683885261147653352e-04
6.001320606244621740e+04 1.365630681564322657e-01 4.674017291766447845e-04
6.001320609724200040e+04 1.366798899518409660e-01 4.669980225677540790e-04
6.001320613203777611e+04 1.365177194846305397e-01 4.726444912801603618e-04
6.001320616683355183e+04 1.355450991901514524e-01 4.645990620481603396e-04
6.001320620162933483e+04 1.363811732895960360e-01 4.649575149780789526e-04
6.001320623642511055e+04 1.369145742523266429e-01 4.656830516895405533e-04
6.001320627122088626e+04 1.376440253455890328e-01 4.684782054540061668e-04
6.001320630601666198e+04 1.372830915632332893e-01 4.756315857157462088e-04
6.001320634081243770e+04 1.359708483737196716e-01 4.687997514997018726e-04
6.001320637560822070e+04 1.366227678318139016e-01 4.685073613714041060e-04
6.001320641040399641e+04 1.357904885645717652e-01 4.695029161162346900e-04
6.001320644519977213e+04 1.371223113894572687e-01 4.730695332648058010e-04
6.001320647999554785e+04 1.367813086460361316e-01 4.713726731204051848e-04
6.001320651479132357e+04 1.364993429884669984e-01 4.699380503334463265e-04
6.001320654958710657e+04 1.367304989626853540e-01 4.729598846339813666e-04
6.001320658438288228e+04 1.373949624796908520e-01 4.708481248999755097e-04
6.001320661917865800e+04 1.373481434764218800e-01 4.770536269281912874e-04
6.001320665397443372e+04 1.379031114891204335e-01 4.792101139512820458e-04
6.001320668877020944e+04 1.371366241638364847e-01 4.778567389311777752e-04
6.001320672356599243e+04 1.371583739309195638e-01 4.727669415309625222e-04
6.001320675836176815e+04 1.379060676397622642e-01 4.734565004409459275e-04
6.001320679315754387e+04 1.377094756964491185e-01 4.741001225815172338e-04
6.001320682795332687e+04 1.370956089274567302e-01 4.698715045060190072e-04
6.001320686274910258e+04 1.363045647916391601e-01 4.791739072724345906e-04
6.001320689754487830e+04 1.364400990691464755e-01 4.786322170837941314e-04
6.001320693234065402e+04 1.365201795071144253e-01 4.760735306563859464e-04
6.001320696713642974e+04 1.370954650443838019e-01 4.765606809362709154e-04
6.001320700193221273e+04 1.360632037428957941e-01 4.737557324313823831e-04
6.001320703672798845e+04 1.360762039481939190e-01 4.701796394477393733e-04
6.001320707152376417e+04 1.374004745627465940e-01 4.702641359259651676e-04
6.001320710631954717e+04 1.363442312847570059e-01 4.685873224163827270e-04
6.001320714111532288e+04 1.361684002347490208e-01 4.689125181865804902e-04
6.001320717591109860e+04 1.358473722374965720e-01 4.662078939840772537e-04
6.001320721070687432e+04 1.357118365602451304e-01 4.676406474334887805e-04
6.001320724550265004e+04 1.357772971479719037e-01 4.712615199482158299e-04
6.001320728029843303e+04 1.357772853750356945e-01 4.668299787508192549e-04
6.001320731509420875e+04 1.362750252658852246e-01 4.685305641585602423e-04
6.001320734988998447e+04 1.352751438887616064e-01 4.697452999867611631e-04
6.001320738468576019e+04 1.357327169929364030e-01 4.747985336113002912e-04
6.001320741948153591e+04 1.352056322993467341e-01 4.640358001033519108e-04
6.001320745427731890e+04 1.364726177960960685e-01 4.692625631014953579e-04
6.001320748907309462e+04 1.358313609874689798e-01 4.772427077984775523e-04
6.001320752386887034e+04 1.366448122489325456e-01 4.768679261272428340e-04
6.001320755866464606e+04 1.343022577746067203e-01 4.665600221053260114e-04
6.001320759346042178e+04 1.349190959754940911e-01 4.686901355235521924e-04
6.001320762825620477e+04 1.349688033754586902e-01 4.672239637617540053e-04
6.001320766305198049e+04 1.345164608346322288e-01 4.630574527175619062e-04
6.001320769784775621e+04 1.348733000033298379e-01 4.697012452605478679e-04
6.001320773264353193e+04 1.356439215136592547e-01 4.693746966489836130e-04
6.001320776743930764e+04 1.337168265597641348e-01 4.681498309430594837e-04
6.001320780223509064e+04 1.342951533005923292e-01 4.691649994397204871e-04
6.001320783703086636e+04 1.338652215170367255e-01 4.663606180963426363e-04
6.001320787182664208e+04 1.341839753803125423e-01 4.660926010103546928e-04
6.001320790662242507e+04 1.331511627078534599e-01 4.646952241094085977e-04
6.001320794141820079e+04 1.329793412451116263e-01 4.643713160358912940e-04
6.001320797621397651e+04 1.333761769082538184e-01 4.643554771459284082e-04
6.001320801100975223e+04 1.334089115993366548e-01 4.717728613367593179e-04
6.001320804580552795e+04 1.331962911918687931e-01 4.698990064213224801e-04
6.001320808060131094e+04 1.333030197610941270e-01 4.657947213865227891e-04
6.001320811539708666e+04 1.317079916470440537e-01 4.584167412819884391e-04
6.001320815019286238e+04 1.320199085476358447e-01 4.664420210856388407e-04
6.001320818498863810e+04 1.328891151191152475e-01 4.670465660687965872e-04
6.001320821978441381e+04 1.333969546481552360e-01 4.594979492616685195e-04
6.001320825458019681e+04 1.334856272398699806e-01 4.653591748093578945e-04
6.001320828937597253e+04 1.329116706862494557e-01 4.692000557188126140e-04
6.001320832417174825e+04 1.323014709924618948e-01 4.674559846776750937e-04
6.001320835896752396e+04 1.316643695035190353e-01 4.587745152210400486e-04
6.001320839376329968e+04 1.320088992426997343e-01 4.553453724603649709e-04
6.001320842855908268e+04 1.310886820972507749e-01 4.567281474163103821e-04
6.001320846335485840e+04 1.318576964067940671e-01 4.615135573997472193e-04
6.001320849815063411e+04 1.325235519233786685e-01 4.567564178521157036e-04
6.001320853294641711e+04 1.338037210854237935e-01 4.628445005389263491e-04
6.001320856774219283e+04 1.325179935302786827e-01 4.614404061962343361e-04
6.001320860253796855e+04 1.328680402011961637e-01 4.640644153259989419e-04
6.001320863733374426e+04 1.316981708662834372e-01 4.563173539103228434e-04
6.001320867212951998e+04 1.314260900327664516e-01 4.552942865860535216e-04
6.001320870692530298e+04 1.321496880163318122e-01 4.629576429506100763e-04
6.001320874172107870e+04 1.316066821248984831e-01 4.602093320457516235e-04
6.001320877651685441e+04 1.312613310640372566e-01 4.591953374338704204e-04
6.001320881131263741e+04 1.302885872937409595e-01 4.520292793009965610e-04
6.001320884610841313e+04 1.306376405181338685e-01 4.572481403518499849e-04
6.001320888090418885e+04 1.304006952493836358e-01 4.588742129887236204e-04
6.001320891569996456e+04 1.299969801734461583e-01 4.551078720111587615e-04
6.001320895049574028e+04 1.301146261104908775e-01 4.579881974730474017e-04
6.001320898529152328e+04 1.305122932875167618e-01 4.589623790650727755e-04
6.001320902008729900e+04 1.307145270947218385e-01 4.594861489227185019e-04
6.001320905488307471e+04 1.312035606231906903e-01 4.587567599417892894e-04
6.001320908967885043e+04 1.304462125805319339e-01 4.600571585991614630e-04
6.001320912447462615e+04 1.307471918086825502e-01 4.571014451410230139e-04
6.001320915927040915e+04 1.306725471523474680e-01 4.600225424625127156e-04
6.001320919406618486e+04 1.308915571312609660e-01 4.615199658930428184e-04
6.001320922886196058e+04 1.323258497920432042e-01 4.593817009496338108e-04
6.001320926365774358e+04 1.331650221478813678e-01 4.650966108344781256e-04
6.001320929845351930e+04 1.310096362838090445e-01 4.585483788232882509e-04
6.001320933324929501e+04 1.308810508449190502e-01 4.582666428315076762e-04
6.001320936804507073e+04 1.304885313760506260e-01 4.562826763569246971e-04
6.001320940284084645e+04 1.304399788151375250e-01 4.547138021435785378e-04
6.001320943763662945e+04 1.301932485076037482e-01 4.600163192406655274e-04
6.001320947243240516e+04 1.317883718220891065e-01 4.616517545000756867e-04
6.001320950722818088e+04 1.322906631069827588e-01 4.592366245969626030e-04
6.001320954202396388e+04 1.326099103385906808e-01 4.573292225301461909e-04
6.001320957681973960e+04 1.318349121869877016e-01 4.608671303109908432e-04
6.001320961161551531e+04 1.308755776612001431e-01 4.613838193400313656e-04
6.001320964641129103e+04 1.315267917637913397e-01 4.630485711779638424e-04
6.001320968120706675e+04 1.310589436649793327e-01 4.582260453873973995e-04
6.001320971600284975e+04 1.317276948829931571e-01 4.604690388134829440e-04
6.001320975079862546e+04 1.326511113388907093e-01 4.711464615127717703e-04


==> figures/ground-lc/20230309_tic3788_r.dat <==
6.001318401538648322e+04 4.121819564431479788e-01 8.913547285712650550e-03
6.001318403671917622e+04 4.079303876615256730e-01 2.440647144721280314e-03
6.001318407151495921e+04 4.113100501993016134e-01 2.478546630987276192e-03
6.001318410631073493e+04 4.087806792847832327e-01 2.447581536776517654e-03
6.001318414110651065e+04 4.080496416393425974e-01 2.455737793531439714e-03
6.001318417590228637e+04 4.087651744450953584e-01 2.467829009943667360e-03
6.001318421069806209e+04 4.083028473046734219e-01 2.477879565904176490e-03
6.001318424549384508e+04 4.057864074940793486e-01 2.444845369076304852e-03
6.001318428028962080e+04 4.047038552572290171e-01 2.421452257690522719e-03
6.001318431508539652e+04 4.071865511809458771e-01 2.416160064063915293e-03
6.001318434988117224e+04 4.040185876694053491e-01 2.413945886892484606e-03
6.001318438467694796e+04 4.045650358522230317e-01 2.402285109643619368e-03
6.001318441947273095e+04 4.040132648837804763e-01 2.420153723977911450e-03
6.001318445426850667e+04 4.044910368261361855e-01 2.436045690852967679e-03
6.001318448906428239e+04 4.003389739044057594e-01 2.406404605359740642e-03
6.001318452386005811e+04 4.049784904573137667e-01 2.448994517315435191e-03
6.001318455865583383e+04 4.011227654003307053e-01 2.406454810392737870e-03
6.001318459345161682e+04 4.024482242537011922e-01 2.424891729006832097e-03
6.001318462824739254e+04 4.046997942779579915e-01 2.437177524920896687e-03
6.001318466304316826e+04 4.033245318650201527e-01 2.439682409936416285e-03
6.001318469783894398e+04 4.005081728145437614e-01 2.402183674857166253e-03
6.001318473263471969e+04 4.041654160110199068e-01 2.418858642547363699e-03
6.001318476743050269e+04 3.989282969100596543e-01 2.403993145372614656e-03
6.001318480222627841e+04 4.052574747738020289e-01 2.446087912492136539e-03
6.001318483702205413e+04 4.017111616232129645e-01 2.466850353924740676e-03
6.001318487181782984e+04 4.008907814454981122e-01 2.402966849326168726e-03
6.001318490661360556e+04 4.009450949571722878e-01 2.475723467956195915e-03
6.001318494140938856e+04 4.038324377335245630e-01 2.501683543799284454e-03
6.001318497620516428e+04 4.023510612177538803e-01 2.478868857154183959e-03
6.001318501100093999e+04 4.026507838269391959e-01 2.429620693127473776e-03
6.001318504579671571e+04 4.067958094485075726e-01 2.484537142916031643e-03
6.001318508059249143e+04 4.012304461565026070e-01 2.442924902519062486e-03
6.001318511538827443e+04 4.032224479405884243e-01 2.432995445289697339e-03
6.001318515018405014e+04 4.036232362414269303e-01 2.450091326467287826e-03
6.001318518497982586e+04 4.004388485972339429e-01 2.418663308690740654e-03
6.001318521977560886e+04 4.001569114106813263e-01 2.458152036573713149e-03
6.001318525457138458e+04 3.997243703087916544e-01 2.432777551094987036e-03
6.001318528936716029e+04 4.083526728513146020e-01 2.477936895335959046e-03
6.001318532416293601e+04 4.091980466114415460e-01 2.455642648479956867e-03
6.001318535895871173e+04 4.067952952549746537e-01 2.430985870706475760e-03
6.001318539375449473e+04 4.091995791331227705e-01 2.446609030598935475e-03
6.001318542855027044e+04 4.036084338841951502e-01 2.422153911962645831e-03
6.001318546334604616e+04 4.068893460874261070e-01 2.439524426031238705e-03
6.001318549814182188e+04 4.094388162411584653e-01 2.438187747128119000e-03
6.001318553293759760e+04 4.082045200592551160e-01 2.461142591164813646e-03
6.001318556773338059e+04 4.110618289823169125e-01 2.472703039724182417e-03
6.001318560252915631e+04 4.125439062641763632e-01 2.479406527476350763e-03
6.001318563732493203e+04 4.078206765001236578e-01 2.445815675071783685e-03
6.001318567212070775e+04 4.093019044216932856e-01 2.482139833016921027e-03
6.001318570691648347e+04 4.068304618005141871e-01 2.480921278031151134e-03
6.001318574171226646e+04 4.091670994395913974e-01 2.605553507667387764e-03
6.001318577650804218e+04 4.053581196188120184e-01 2.467068983824441831e-03
6.001318581130381790e+04 4.031922262344625474e-01 2.406060053608750481e-03
6.001318584609959362e+04 4.068943887033841800e-01 2.414515775964192097e-03
6.001318588089536934e+04 4.116953824470146461e-01 2.462202449004857741e-03
6.001318591569115233e+04 4.097817969557179807e-01 2.441012537797116085e-03
6.001318595048692805e+04 4.021871479116838621e-01 2.405087158708681377e-03
6.001318598528270377e+04 4.089383047242235447e-01 2.466169407748511431e-03
6.001318602007847949e+04 4.095170791016037870e-01 2.472284062188023768e-03
6.001318605487425521e+04 4.117412329914503233e-01 2.463214419605953744e-03
6.001318608967003820e+04 4.119826913611664421e-01 2.479149679437825382e-03
6.001318612446581392e+04 4.132899442435751247e-01 2.467572049057515336e-03
6.001318615926158964e+04 4.144653544691080937e-01 2.485116033112601958e-03
6.001318619405737263e+04 4.182316934084717164e-01 2.490104224993062304e-03
6.001318622885314835e+04 4.160150849262521100e-01 2.480131944641437991e-03
6.001318626364892407e+04 4.114979326372443236e-01 2.424908817675251651e-03
6.001318629844469979e+04 4.127119243110748958e-01 2.436598601763614955e-03
6.001318633324047551e+04 4.179437385890726886e-01 2.458397839755534827e-03
6.001318636803625850e+04 4.194499124730162176e-01 2.442814210929691431e-03
6.001318640283203422e+04 4.195897801252430059e-01 2.463211311758364656e-03
6.001318643762780994e+04 4.234626887082859059e-01 2.483472687287527261e-03
6.001318647242358566e+04 4.176939442063943853e-01 2.458834659424825961e-03
6.001318650721936137e+04 4.178606547261225490e-01 2.466826938860585718e-03
6.001318654201514437e+04 4.200923861293046624e-01 2.471386884472117403e-03
6.001318657681092009e+04 4.265210046579741565e-01 2.518498345918986255e-03
6.001318661160669581e+04 4.270787932812817322e-01 2.524025545048658170e-03
6.001318664640247152e+04 4.278519297132204469e-01 2.532590189088251495e-03
6.001318668119824724e+04 4.307375563267208940e-01 2.555711743643251151e-03
6.001318671599403024e+04 4.336975881774489117e-01 2.617663433039366626e-03
6.001318675078980596e+04 4.210912780265960720e-01 2.514771331248885806e-03
6.001318678558558167e+04 4.251679736313091484e-01 2.524785498234202903e-03
6.001318682038135739e+04 4.235173569143084737e-01 2.491649183159179957e-03
6.001318685517713311e+04 4.258443878627597434e-01 2.497505427149400176e-03
6.001318688997291611e+04 4.290214699401337928e-01 2.640267008986555385e-03
6.001318692476869182e+04 4.330508796004088334e-01 2.616070559483965954e-03
6.001318695956446754e+04 4.295240065105022098e-01 2.599324397814364428e-03
6.001318699436024326e+04 4.312158327811601022e-01 2.765309595164497196e-03
6.001318702915601898e+04 4.302824194721554529e-01 2.703023970255599533e-03
6.001318706395179470e+04 4.294739449196898207e-01 2.661620748593449340e-03
6.001318709874757042e+04 4.309565669872600924e-01 2.615419925279958459e-03
6.001318713354335341e+04 4.321557703318107957e-01 2.603993354129453819e-03
6.001318716833912913e+04 4.289108461718167953e-01 2.561875298767807285e-03
6.001318720313490485e+04 4.318432216927518552e-01 2.637926753328159474e-03
6.001318723793068784e+04 4.324862168397322626e-01 2.710112822105743922e-03
6.001318727272646356e+04 4.283231735763380899e-01 2.648819128118715897e-03
6.001318730752223928e+04 4.275127423172890850e-01 2.583441895862078220e-03
6.001318734231801500e+04 4.299427548744549354e-01 2.567908929418744480e-03
6.001318737711379072e+04 4.237658920447558986e-01 2.503816317693517181e-03
6.001318741190957371e+04 4.263388331587749103e-01 2.521337035447883575e-03
6.001318744670534943e+04 4.294385198112697366e-01 2.567853545994493690e-03
6.001318748150112515e+04 4.281885529254742528e-01 2.562702860438511275e-03
6.001318751629690087e+04 4.270746743394618350e-01 2.531482127962976416e-03
6.001318755109267659e+04 4.212979202219690467e-01 2.508214691326038446e-03
6.001318758588845958e+04 4.237899148868148336e-01 2.517397174845078731e-03
6.001318762068423530e+04 4.306526936741671419e-01 2.632638681070075416e-03
6.001318765548001102e+04 4.307722063078605612e-01 2.696120887819222420e-03
6.001318769027579401e+04 4.267556559339047428e-01 2.585204911077919939e-03
6.001318772507156973e+04 4.323349743487420183e-01 2.701305084080947699e-03
6.001318775986734545e+04 4.215665470035487861e-01 2.527424721892913406e-03
6.001318779466312117e+04 4.228931773494526425e-01 2.523473985912264191e-03
6.001318782945889689e+04 4.245090016366612207e-01 2.560793364263554660e-03
6.001318786425467988e+04 4.278510965756059936e-01 2.636512805747576876e-03
6.001318789905045560e+04 4.214082995965138245e-01 2.552606952749377888e-03
6.001318793384623132e+04 4.312623249399808456e-01 2.729818553977090938e-03
6.001318796864200704e+04 4.217535995322435616e-01 2.564274358633342708e-03
6.001318800343778275e+04 4.248200863585478992e-01 2.614502818627631713e-03
6.001318803823356575e+04 4.237940611652412648e-01 2.561102454562577246e-03
6.001318807302934147e+04 4.241924452732524498e-01 2.543856722562269287e-03
6.001318810782511719e+04 4.235804324968316381e-01 2.516344064569884815e-03
6.001318814262089290e+04 4.224122690047614759e-01 2.519979787630462903e-03
6.001318817741666862e+04 4.230950841161909559e-01 2.626808139473693453e-03
6.001318821221245162e+04 4.242451922132515763e-01 2.582333893552218353e-03
6.001318824700822734e+04 4.168033415770059369e-01 2.495402375487731049e-03
6.001318828180400305e+04 4.166540283514581500e-01 2.462745542347068856e-03
6.001318831659977877e+04 4.210839808622803271e-01 2.639814543177050957e-03
6.001318835139555449e+04 4.203264664022693387e-01 2.622829859499964823e-03
6.001318838619133749e+04 4.222146050524686611e-01 2.557191187327658051e-03
6.001318842098711320e+04 4.196811021385860596e-01 2.613415185467875008e-03
6.001318845578288892e+04 4.202724002586673002e-01 2.579152247479776176e-03
6.001318849057866464e+04 4.139580824469505371e-01 2.585801462419413943e-03
6.001318852537444036e+04 4.130845785373541412e-01 2.572394642299864320e-03
6.001318856017022335e+04 4.139635634349551618e-01 2.525716399423835051e-03
6.001318859496599907e+04 4.139848710923282882e-01 2.522050301301797821e-03
6.001318862976177479e+04 4.192503063604379743e-01 2.514869812612327993e-03
6.001318866455755779e+04 4.133882989157703913e-01 2.488148976801717992e-03
6.001318869935333350e+04 4.156131610307326474e-01 2.540954075957693476e-03
6.001318873414910922e+04 4.131350869952429838e-01 2.520097753556524260e-03
6.001318876894488494e+04 4.139042688216405530e-01 2.563610145349963423e-03
6.001318880374066066e+04 4.119969682681328682e-01 2.595969622608802242e-03
6.001318883853644365e+04 4.121239545314411834e-01 2.501824849630929128e-03
6.001318887333221937e+04 4.155277303635445119e-01 2.528713341076240743e-03
6.001318890812799509e+04 4.222984021792559606e-01 2.691579695717218577e-03
6.001318894292377081e+04 4.231901164085157818e-01 2.806195555281259385e-03
6.001318897771954653e+04 4.148179513059747636e-01 2.592989653085487137e-03
6.001318901251532952e+04 4.123089418453407817e-01 2.606363733247162636e-03
6.001318904731110524e+04 4.168308303204474874e-01 2.647278236964865136e-03
6.001318908210688096e+04 4.135841030012181729e-01 2.562975342344213630e-03
6.001318911690265668e+04 4.060223627076471331e-01 2.540880590594072046e-03
6.001318915169843240e+04 4.146462657289862741e-01 2.651160757648647875e-03
6.001318918649421539e+04 4.052376672658278278e-01 2.490277578616595551e-03
6.001318922128999111e+04 4.043847641396692283e-01 2.457428248028975179e-03
6.001318925608576683e+04 4.134082447971849650e-01 2.640061593566119403e-03
6.001318929088154255e+04 4.082454296058651844e-01 2.629711461192765689e-03
6.001318932567731827e+04 4.069688906572501153e-01 2.518007798586076231e-03
6.001318936047309398e+04 4.127057919697424970e-01 2.604867768227830602e-03
6.001318939526886970e+04 4.043874847483006629e-01 2.479919990123587419e-03
6.001318943006465270e+04 4.106218247495335705e-01 2.517188361356037171e-03
6.001318946486042842e+04 4.116267022347133708e-01 2.532375137649877078e-03
6.001318949965620413e+04 4.093434209830167370e-01 2.463147459932255642e-03
6.001318953445198713e+04 4.111499642769484986e-01 2.506403985968150804e-03
6.001318956924776285e+04 4.105934842900050286e-01 2.493390248058354516e-03
6.001318960404353857e+04 4.134115517215794511e-01 2.522548934668576801e-03
6.001318963883931428e+04 4.099180308403521655e-01 2.480691349990737492e-03
6.001318967363509000e+04 4.145457400072298793e-01 2.550152697734412322e-03
6.001318970843087300e+04 4.142031877357342240e-01 2.549995562163506931e-03
6.001318974322664872e+04 4.066061173868331102e-01 2.477182549253744131e-03
6.001318977802242443e+04 4.159418318141278048e-01 2.521593635170083988e-03
6.001318981281820743e+04 4.067192246133720657e-01 2.477593067159818228e-03
6.001318984761398315e+04 4.154155320152778663e-01 2.606057658923670566e-03
6.001318988240975887e+04 4.226368324369785823e-01 2.668655583152130129e-03
6.001318991720553458e+04 4.245421376276024006e-01 2.624611062457953090e-03
6.001318995200131030e+04 4.194488003839703660e-01 2.646691145980036713e-03
6.001318998679709330e+04 4.142325913497427181e-01 2.511265860205936368e-03
6.001319002159286902e+04 4.180388608513194160e-01 2.595835103170524103e-03
6.001319005638864473e+04 4.159450543913708609e-01 2.533384658727785930e-03
6.001319009118442045e+04 4.172038443475946101e-01 2.521109370124289401e-03
6.001319012598019617e+04 4.130581083504434314e-01 2.485346417160512120e-03
6.001319016077597917e+04 4.133832214911368208e-01 2.521194030247427866e-03
6.001319019557175488e+04 4.139689456824304226e-01 2.488075057159416705e-03
6.001319023036753060e+04 4.133942355287855697e-01 2.510557265479324788e-03
6.001319026516330632e+04 4.168102399569576511e-01 2.512441149088527354e-03
6.001319029995908204e+04 4.121506454993791868e-01 2.535307344655109239e-03
6.001319033475486503e+04 4.201316582672228739e-01 2.661155652984165121e-03
6.001319036955064075e+04 4.206185546859729785e-01 2.564532688356156373e-03
6.001319040434641647e+04 4.188660254432219898e-01 2.611851336754159383e-03
6.001319043914219219e+04 4.141321751601887979e-01 2.481336812382330462e-03
6.001319047393796791e+04 4.168809321917995581e-01 2.550666329360940041e-03
6.001319050873375090e+04 4.153127650541061366e-01 2.544604602832646438e-03
6.001319054352952662e+04 4.194879612820394121e-01 2.543751044900270479e-03
6.001319057832530234e+04 4.180328263126147914e-01 2.666010307034119824e-03
6.001319061312108533e+04 4.191550608195364624e-01 2.629976074077341498e-03
6.001319064791686105e+04 4.164618481922189863e-01 2.616146131388127124e-03
6.001319068271263677e+04 4.217297154578073526e-01 2.592019659702971598e-03
6.001319071750841249e+04 4.190217396643511338e-01 2.569847619892466455e-03
6.001319075230418821e+04 4.193502889431228176e-01 2.626505873896442522e-03
6.001319078709997120e+04 4.190723259109798149e-01 2.748467588503374168e-03
6.001319082189574692e+04 4.177104048192210040e-01 2.655381236706774034e-03
6.001319085669152264e+04 4.161422700458685120e-01 2.510544702518152128e-03
6.001319089148729836e+04 4.252892391746813106e-01 2.582919675300432254e-03
6.001319092628307408e+04 4.236565733547143497e-01 2.565755734770162541e-03
6.001319096107885707e+04 4.236179562504552298e-01 2.541622320588480134e-03
6.001319099587463279e+04 4.201700424763403219e-01 2.512646339522546252e-03
6.001319103067040851e+04 4.187980518435819866e-01 2.518534722273285675e-03
6.001319106546618423e+04 4.196998087207713946e-01 2.573430421319047173e-03
6.001319110026195995e+04 4.141648723921063091e-01 2.569668791214121343e-03
6.001319113505774294e+04 4.150565094175899250e-01 2.531214284714142400e-03
6.001319116985351866e+04 4.226369144297966729e-01 2.669497000368124644e-03
6.001319120464929438e+04 4.204171293390624453e-01 2.618807660348055222e-03
6.001319123944507737e+04 4.172650176336554217e-01 2.551997540203838118e-03
6.001319127424085309e+04 4.182626132423694076e-01 2.542490688111345796e-03
6.001319130903662881e+04 4.209907612834862256e-01 2.589772944529730204e-03
6.001319134383240453e+04 4.101674322208624379e-01 2.497983554816284989e-03
6.001319137862818025e+04 4.171745702836350267e-01 2.594755747372024315e-03
6.001319141342395596e+04 4.101658977471746015e-01 2.489075764313438376e-03
6.001319144821973168e+04 4.127527763496396940e-01 2.499810923109118538e-03
6.001319148301551468e+04 4.137796021834153071e-01 2.588804192006394830e-03
6.001319151781129040e+04 4.221014914260452500e-01 2.574537783892936679e-03
6.001319155260706611e+04 4.168975069252077725e-01 2.517286938289048110e-03
6.001319158740284183e+04 4.079746025313693569e-01 2.482354025063747503e-03
6.001319162219861755e+04 4.126524841989691050e-01 2.502806523970554226e-03
6.001319165699440055e+04 4.076337596608958225e-01 2.494762323636893955e-03
6.001319169179017626e+04 4.118653333346419254e-01 2.490550031903650090e-03
6.001319172658595198e+04 4.078986879167639246e-01 2.416050737344590214e-03
6.001319176138172770e+04 4.093906147145816021e-01 2.423990003443766538e-03
6.001319179617750342e+04 4.025297350280240827e-01 2.441625750410432363e-03
6.001319183097328641e+04 4.091228656692936783e-01 2.471999740055330283e-03
6.001319186576906213e+04 4.077823937514086228e-01 2.441306765698336625e-03
6.001319190056483785e+04 4.101885804085908527e-01 2.503245020223835490e-03
6.001319193536062085e+04 4.098090215884817034e-01 2.448087531647262938e-03
6.001319197015639656e+04 4.067116971612714793e-01 2.515033384599361325e-03
6.001319200495217228e+04 4.089869730912463197e-01 2.504492636513242377e-03
6.001319203974794800e+04 4.141218960760269518e-01 2.579630529566150771e-03
6.001319207454372372e+04 4.074719793416322622e-01 2.455066935434232784e-03
6.001319210933950671e+04 4.080911375112823980e-01 2.451045177058623192e-03
6.001319214413528243e+04 4.027798768507729887e-01 2.438428540390688657e-03
6.001319217893105815e+04 4.016271625265702139e-01 2.438632387312887097e-03
6.001319221372684115e+04 4.023772768467743233e-01 2.447637337098462328e-03
6.001319224852261686e+04 4.055004147757770849e-01 2.507930627946296752e-03
6.001319228331839258e+04 4.031741343814695400e-01 2.590344394936604754e-03
6.001319231811416830e+04 4.048647860870438486e-01 2.541515174704773918e-03
6.001319235290994402e+04 4.030532929494908267e-01 2.444823705607568082e-03
6.001319238770572701e+04 4.027020431234970554e-01 2.578082975241012282e-03
6.001319242250150273e+04 4.014599683722478995e-01 2.480393400754512482e-03
6.001319245729727845e+04 4.029551710635371209e-01 2.501288083696855385e-03
6.001319249209305417e+04 4.059619623577234715e-01 2.543920908476572911e-03
6.001319252688882989e+04 4.019082262789295257e-01 2.470257978681746330e-03
6.001319256168461288e+04 3.990746359373468777e-01 2.422024386735781472e-03
6.001319259648038860e+04 4.007183396633797190e-01 2.450608961614628590e-03
6.001319263127616432e+04 4.064140408863010090e-01 2.557584302364124089e-03
6.001319266607194004e+04 3.966965515622065119e-01 2.441459750220104780e-03
6.001319270086771576e+04 4.037659838567521087e-01 2.495198657090740447e-03
6.001319273566349875e+04 3.996501266002228658e-01 2.443413690830253861e-03
6.001319277045927447e+04 4.036249002504739281e-01 2.456300039469434902e-03
6.001319280525505019e+04 4.041001341064212604e-01 2.471454378964842678e-03
6.001319284005083318e+04 4.000790150770643927e-01 2.490665449089447467e-03
6.001319287484660890e+04 3.997347139117427006e-01 2.471511977312167412e-03
6.001319290964238462e+04 3.985072271882224570e-01 2.474271042233927836e-03
6.001319294443816034e+04 4.001172134204523112e-01 2.541177192354350696e-03
6.001319297923393606e+04 3.946120063719493753e-01 2.438611481597016423e-03
6.001319301402971905e+04 4.036719773291739810e-01 2.512418836943735006e-03
6.001319304882549477e+04 3.999717423290167218e-01 2.489678502849166329e-03
6.001319308362127049e+04 3.939240208223963036e-01 2.437070312030084878e-03
6.001319311841705348e+04 3.904093508001624802e-01 2.421555331147640707e-03
6.001319315321282920e+04 3.945426046040291790e-01 2.417896910560438355e-03
6.001319318800860492e+04 3.938320003151964399e-01 2.404874656370121870e-03
6.001319322280438064e+04 4.009486334526527473e-01 2.457753770157170697e-03
6.001319325760015636e+04 3.979707340764705448e-01 2.430689222214701701e-03
6.001319329239593208e+04 3.918223346354089975e-01 2.376379088252718579e-03
6.001319332719170779e+04 3.960344347162949030e-01 2.442062207373782694e-03
6.001319336198749079e+04 3.945417029847291257e-01 2.406281741668784679e-03
6.001319339678326651e+04 3.958650969130239061e-01 2.397413154967766632e-03
6.001319343157904223e+04 3.923156011269760546e-01 2.403954717994784968e-03
6.001319346637481794e+04 3.952361382074304763e-01 2.492945576661235139e-03
6.001319350117059366e+04 4.005962571523307703e-01 2.501868106772127572e-03
6.001319353596637666e+04 4.002403085452666542e-01 2.499124044053028723e-03
6.001319357076215238e+04 3.932005780963558905e-01 2.431055413026037525e-03
6.001319360555792809e+04 3.944147335006528143e-01 2.489498186749675331e-03
6.001319364035370381e+04 3.923336283020702475e-01 2.397902147892740955e-03
6.001319367514947953e+04 3.940516045141819745e-01 2.440007004074121362e-03
6.001319370994526253e+04 3.976164862005279188e-01 2.437713684808779768e-03
6.001319374474103824e+04 4.028788852450050917e-01 2.465030456587225059e-03
6.001319377953681396e+04 3.977313202229471045e-01 2.415423820954246299e-03
6.001319381433258968e+04 3.974389378638700787e-01 2.408689521602886199e-03
6.001319384912836540e+04 3.933149529428561775e-01 2.415477746066573613e-03
6.001319388392414839e+04 4.020586670150289033e-01 2.508446575958955121e-03
6.001319391871992411e+04 3.990943993012233126e-01 2.460578838793618921e-03
6.001319395351569983e+04 3.986830919849780885e-01 2.423862780234814843e-03
6.001319398831148283e+04 3.973460515533294712e-01 2.395294888227038864e-03
6.001319402310725854e+04 4.029559650495617151e-01 2.437560572168089891e-03
6.001319405790303426e+04 3.935862872520390354e-01 2.384864602539663123e-03
6.001319409269880998e+04 3.947054373159629148e-01 2.401284870766110750e-03
6.001319412749458570e+04 3.994451394782094766e-01 2.419433274443707257e-03
6.001319416229036869e+04 3.976615147609260381e-01 2.390736390773386816e-03
6.001319419708614441e+04 4.018790403955061485e-01 2.493805291460592620e-03
6.001319423188192013e+04 3.994247992246867107e-01 2.389795615800444171e-03
6.001319426667769585e+04 4.075502000166476568e-01 2.445154228685260563e-03
6.001319430147347157e+04 4.032733510542659272e-01 2.426405964713680870e-03
6.001319433626925456e+04 4.064016380775768433e-01 2.502555374951342601e-03
6.001319437106503028e+04 4.047662314062459576e-01 2.507522595162658182e-03
6.001319440586080600e+04 4.010358103517464023e-01 2.405294777076251965e-03
6.001319444065658172e+04 4.011209965460975080e-01 2.402476250925658901e-03
6.001319447545235744e+04 4.056683390895873265e-01 2.420345366783560950e-03
6.001319451024814043e+04 4.084644143304320130e-01 2.436776595732138839e-03
6.001319454504391615e+04 4.098595024813264098e-01 2.482218363889700068e-03
6.001319457983969187e+04 4.049667037992437102e-01 2.403936271538280323e-03
6.001319461463547486e+04 4.051384170483127711e-01 2.451363340171313233e-03
6.001319464943125058e+04 4.135770872837682410e-01 2.580794969694059828e-03
6.001319468422702630e+04 4.055642025637452019e-01 2.432949567456879451e-03
6.001319471902280202e+04 4.090266187242082019e-01 2.459144575165671948e-03
6.001319475381857774e+04 4.114625968252673682e-01 2.463286278968866098e-03
6.001319478861436073e+04 4.132884996855193949e-01 2.494040985763724006e-03
6.001319482341013645e+04 4.181501932101798769e-01 2.556765648560155139e-03
6.001319485820591217e+04 4.140049426014222322e-01 2.495829538834547483e-03
6.001319489300168789e+04 4.097313016304825473e-01 2.469514301659796879e-03
6.001319492779746361e+04 4.064618959661562281e-01 2.418365083738911216e-03
6.001319496259324660e+04 4.120197686981501572e-01 2.522066032853623792e-03
6.001319499738902232e+04 4.132975903532720152e-01 2.503977274033863422e-03
6.001319503218479804e+04 4.085678788723235977e-01 2.471943087288640609e-03
6.001319506698058103e+04 4.157293004084851584e-01 2.511093272690360142e-03
6.001319510177635675e+04 4.074869757226293743e-01 2.457483069839494320e-03
6.001319513657213247e+04 4.145743012637210789e-01 2.484774659134727191e-03
6.001319517136790819e+04 4.189688561975912218e-01 2.520877654860588426e-03
6.001319520616368391e+04 4.146334253928622982e-01 2.510717386152094659e-03
6.001319524095946690e+04 4.113806263152935960e-01 2.468515168250674362e-03
6.001319527575524262e+04 4.185838356843918362e-01 2.510616910296493368e-03
6.001319531055101834e+04 4.162837332641646237e-01 2.521242554987359816e-03
6.001319534534679406e+04 4.115978891666301487e-01 2.477334403155795513e-03
6.001319538014256977e+04 4.108531378265238843e-01 2.460256281625796109e-03
6.001319541493835277e+04 4.146169905345456486e-01 2.508295574950727448e-03
6.001319544973412849e+04 4.154294311213939661e-01 2.505030150503201151e-03
6.001319548452990421e+04 4.143448960954281834e-01 2.498597198323747586e-03
6.001319551932567992e+04 4.176361981127808543e-01 2.525488795725660054e-03
6.001319555412145564e+04 4.222413484022982111e-01 2.504242063282481525e-03
6.001319558891723864e+04 4.231749631034179560e-01 2.525769371474441676e-03
6.001319562371301436e+04 4.179927214582414008e-01 2.505737065000308589e-03
6.001319565850879007e+04 4.130564453113350076e-01 2.466865286142185410e-03
6.001319569330456579e+04 4.154292414015228196e-01 2.527678983429520760e-03
6.001319572810034151e+04 4.132584508800213330e-01 2.467000479614170003e-03
6.001319576289612451e+04 4.147424215703564010e-01 2.547317864406447793e-03
6.001319579769190022e+04 4.144781032362981343e-01 2.548762860564177200e-03
6.001319583248767594e+04 4.173027588112246944e-01 2.559865012991813932e-03
6.001319586728345166e+04 4.107239506541498497e-01 2.510299773156835987e-03
6.001319590207922738e+04 4.091175364029830952e-01 2.489540997637993639e-03
6.001319593687501037e+04 4.057258456125267809e-01 2.497161055096745221e-03
6.001319597167078609e+04 4.115999042719625800e-01 2.545002986503524037e-03
6.001319600646656181e+04 4.151320434477356880e-01 2.560146044380115591e-03
6.001319604126233753e+04 4.121771090451345487e-01 2.537852646791089600e-03
6.001319607605811325e+04 4.090738046631249292e-01 2.472820702733644418e-03
6.001319611085389624e+04 4.075286172908371696e-01 2.507183469217806604e-03
6.001319614564967196e+04 4.100881060721858207e-01 2.549640243820640046e-03
6.001319618044544768e+04 4.065737478094245683e-01 2.494933196576993792e-03
6.001319621524123068e+04 4.017828442402527900e-01 2.458202578642755716e-03
6.001319625003700639e+04 4.068231801995523256e-01 2.477361330522490860e-03
6.001319628483278211e+04 4.141061866562468219e-01 2.600982424057910695e-03
6.001319631962855783e+04 4.085518161598223896e-01 2.467536672018646668e-03
6.001319635442433355e+04 4.063972381612073748e-01 2.465218770245812801e-03
6.001319638922011654e+04 4.071899238822339617e-01 2.493889956648467476e-03
6.001319642401589226e+04 3.994102764965907770e-01 2.439694917601697381e-03
6.001319645881166798e+04 4.012785913330157994e-01 2.428480141916261950e-03
6.001319649360744370e+04 4.057372066371019437e-01 2.469048776674104533e-03
6.001319652840321942e+04 4.047272734429894214e-01 2.487824445027952448e-03
6.001319656319900241e+04 4.127663624393393405e-01 2.540817432631326932e-03
6.001319659799477813e+04 4.057691727178094343e-01 2.523622890681254984e-03
6.001319663279055385e+04 4.049401539380872439e-01 2.502374726977753087e-03
6.001319666758632957e+04 3.992039305069352562e-01 2.446297882497779335e-03
6.001319670238210529e+04 3.997798985876826472e-01 2.438492147961334594e-03
6.001319673717788828e+04 3.966369979150013436e-01 2.415168219785198377e-03
6.001319677197366400e+04 4.012149913746325680e-01 2.451425428529768660e-03
6.001319680676943972e+04 4.002006869136148226e-01 2.435100690313335078e-03
6.001319684156522271e+04 4.016750521536384677e-01 2.449357822895693523e-03
6.001319687636099843e+04 4.007052467672073126e-01 2.414831574321141087e-03
6.001319691115677415e+04 4.017227430263003995e-01 2.445367543148570331e-03
6.001319694595254987e+04 3.981283135294519382e-01 2.443621239113712759e-03
6.001319698074832559e+04 3.959434551920938405e-01 2.409409899931326884e-03
6.001319701554410858e+04 3.926803934149166175e-01 2.415345511327374271e-03
6.001319705033988430e+04 3.997013409730458822e-01 2.424570863596002459e-03
6.001319708513566002e+04 3.989073464084784693e-01 2.446598325737318110e-03
6.001319711993143574e+04 3.992105921154464054e-01 2.457731871320195573e-03
6.001319715472721145e+04 3.930115852821829958e-01 2.407030410687689258e-03
6.001319718952299445e+04 3.963995503863314562e-01 2.406916786993009653e-03
6.001319722431877017e+04 3.978796180556942175e-01 2.401871354073842595e-03
6.001319725911454589e+04 4.006064954979750570e-01 2.453198148467952526e-03
6.001319729391032888e+04 3.966241979166050258e-01 2.405224425519972200e-03
6.001319732870610460e+04 3.970884072065004600e-01 2.385719379102573239e-03
6.001319736350188032e+04 4.038379129054657235e-01 2.441891108266507592e-03
6.001319739829765604e+04 4.004456276520121927e-01 2.426811217216836604e-03
6.001319743309343175e+04 3.983956448961142871e-01 2.402081605204854902e-03
6.001319746788921475e+04 3.993067662685350072e-01 2.419364654918499877e-03
6.001319750268499047e+04 3.985336658944618748e-01 2.394504986050368517e-03
6.001319753748076619e+04 3.983208657012243803e-01 2.404862959044581396e-03
6.001319757227654191e+04 4.017037402640221133e-01 2.418509844934267627e-03
6.001319760707231762e+04 3.977576049235846400e-01 2.391803302940823106e-03
6.001319764186810062e+04 4.037408804481181779e-01 2.429864987347502264e-03
6.001319767666387634e+04 3.975515425461013108e-01 2.383471423051744531e-03
6.001319771145965206e+04 3.987852247334243150e-01 2.380373287767006702e-03
6.001319774625542777e+04 3.991390024317795215e-01 2.396542579227255339e-03
6.001319778105120349e+04 3.977197296069510113e-01 2.359051008834653958e-03
6.001319781584698649e+04 3.995796441352141293e-01 2.432761828411754857e-03
6.001319785064276221e+04 4.008402701505370813e-01 2.434549408657325255e-03
6.001319788543853792e+04 4.011668689607339466e-01 2.410299573948850548e-03
6.001319792023431364e+04 4.010457372230873396e-01 2.404601049910821704e-03
6.001319795503008936e+04 3.991739372655423446e-01 2.380707467742305961e-03
6.001319798982587236e+04 3.986162012498700169e-01 2.395375482624063045e-03
6.001319802462164807e+04 4.033824458381629063e-01 2.428323604539457583e-03
6.001319805941742379e+04 4.077378072205066206e-01 2.464330646805605422e-03
6.001319809421320679e+04 4.086871516904427293e-01 2.428659401686690100e-03
6.001319812900898251e+04 4.039962758719472524e-01 2.406274979110189106e-03
6.001319816380475822e+04 4.037466986771456323e-01 2.441299289356103387e-03
6.001319819860053394e+04 4.014020664216856327e-01 2.390130933277065731e-03
6.001319823339630966e+04 4.065370857692126028e-01 2.454380780698089872e-03
6.001319826819209266e+04 4.110115535352652505e-01 2.475619397875088862e-03
6.001319830298786837e+04 4.070552907188152436e-01 2.422419171098674599e-03
6.001319833778364409e+04 4.108318113961869078e-01 2.449672027181539966e-03
6.001319837257941981e+04 4.105999131909573441e-01 2.488253883360005969e-03
6.001319840737519553e+04 4.188266522757674859e-01 2.715024140606185458e-03
6.001319844217097852e+04 4.154703998101791362e-01 2.692265280695766653e-03
6.001319847696675424e+04 4.137509768958625989e-01 2.496251912061637698e-03
6.001319851176252996e+04 4.118086512894362783e-01 2.474062270572241658e-03
6.001319854655830568e+04 4.150927633208442713e-01 2.511361511440522894e-03
6.001319858135408140e+04 4.148094535698362839e-01 2.507538029821842172e-03
6.001319861614986439e+04 4.107747046581919914e-01 2.500581684244112743e-03
6.001319865094564011e+04 4.140469241186449656e-01 2.511589817023160334e-03
6.001319868574141583e+04 4.118886977734225741e-01 2.461209088923820357e-03
6.001319872053719155e+04 4.134228753697971603e-01 2.459693796371777326e-03
6.001319875533296727e+04 4.156012585149017613e-01 2.519222660543361976e-03
6.001319879012875026e+04 4.118759994605321051e-01 2.519750572615777132e-03
6.001319882492452598e+04 4.137530173622270824e-01 2.496433536743542566e-03
6.001319885972030170e+04 4.177094382743939405e-01 2.491641948202498458e-03
6.001319889451608469e+04 4.134660943865665628e-01 2.427508269905178599e-03
6.001319892931186041e+04 4.115260930337122369e-01 2.451856023348859392e-03
6.001319896410763613e+04 4.135244909021709714e-01 2.494590784064591987e-03
6.001319899890341185e+04 4.101198846064086356e-01 2.432071880414782370e-03
6.001319903369918757e+04 4.166217900163705634e-01 2.462611487980341865e-03
6.001319906849497056e+04 4.133580152558102294e-01 2.418383428791869710e-03
6.001319910329074628e+04 4.231681813550193239e-01 2.516553399185683573e-03
6.001319913808652200e+04 4.174748090858076965e-01 2.474304849749778875e-03
6.001319917288230499e+04 4.187485327635750987e-01 2.459508752150777432e-03
6.001319920767808071e+04 4.182613963676081181e-01 2.486027177437178260e-03
6.001319924247385643e+04 4.215963166378703386e-01 2.562159323598252412e-03
6.001319927726963215e+04 4.190570005861115610e-01 2.485610504020922297e-03
6.001319931206540787e+04 4.215065715767988275e-01 2.550391004266865016e-03
6.001319934686119086e+04 4.178638043148218961e-01 2.440740294638559481e-03
6.001319938165696658e+04 4.218008005888853607e-01 2.485416045472898291e-03
6.001319941645274230e+04 4.163077185640007838e-01 2.491127188652822195e-03
6.001319945124851802e+04 4.130475365485307138e-01 2.431613914354945494e-03
6.001319948604429374e+04 4.147294572562071346e-01 2.435010860195111794e-03
6.001319952084007673e+04 4.138951663096553935e-01 2.423164920665722265e-03
6.001319955563585245e+04 4.152686069744934705e-01 2.431199315367616777e-03
6.001319959043162817e+04 4.175872568143393360e-01 2.462539339049019897e-03
6.001319962522741116e+04 4.191812723823515885e-01 2.493645537266588486e-03
6.001319966002318688e+04 4.154639155002632922e-01 2.456907842345342277e-03
6.001319969481896260e+04 4.132091390313932799e-01 2.452708500602887760e-03
6.001319972961473832e+04 4.086332650877111394e-01 2.448327827852788199e-03
6.001319976441051404e+04 4.158228061148432908e-01 2.512341126389992622e-03
6.001319979920629703e+04 4.134396212649112390e-01 2.482720512731012921e-03
6.001319983400207275e+04 4.138129958957630361e-01 2.435819688495189338e-03
6.001319986879784847e+04 4.193777222462253818e-01 2.501472434226658347e-03
6.001319990359363146e+04 4.162252570590549428e-01 2.455691830373227941e-03
6.001319993838940718e+04 4.202004235836422352e-01 2.478437141140619158e-03
6.001319997318518290e+04 4.121659166503619520e-01 2.428693158335825785e-03
6.001320000798095862e+04 4.160751791701903790e-01 2.562414155424541998e-03
6.001320004277673434e+04 4.132026866113052699e-01 2.471933625500504200e-03
6.001320007757251733e+04 4.173819428598175563e-01 2.464983140556780208e-03
6.001320011236829305e+04 4.230441609822248594e-01 2.498783863127546079e-03
6.001320014716406877e+04 4.180505956097195219e-01 2.504660307804059283e-03
6.001320018195984449e+04 4.195669351413501280e-01 2.523334312790173443e-03
6.001320021675562020e+04 4.105834994789400727e-01 2.463374929316389413e-03
6.001320025155140320e+04 4.146217910024823650e-01 2.505853044163845050e-03
6.001320028634717892e+04 4.163339062116375722e-01 2.456551084857842935e-03
6.001320032114295464e+04 4.121028572990684258e-01 2.443943814312986903e-03
6.001320035593873035e+04 4.175126422158090822e-01 2.502606244877874156e-03
6.001320039073450607e+04 4.144879010582367407e-01 2.474302268019774181e-03
6.001320042553028907e+04 4.059448383390457105e-01 2.419203068291477920e-03
6.001320046032606479e+04 4.149869846204742863e-01 2.509056234367004062e-03
6.001320049512184050e+04 4.102136091503821858e-01 2.485615968067128242e-03
6.001320052991761622e+04 4.107889666382155136e-01 2.451665979788133880e-03
6.001320056471339194e+04 4.136734137868515182e-01 2.487112961258430149e-03
6.001320059950917494e+04 4.140116229839592710e-01 2.522003991337035123e-03
6.001320063430495065e+04 4.139887796803820574e-01 2.510526125139431273e-03
6.001320066910072637e+04 4.104861532487075193e-01 2.477160378887861576e-03
6.001320070389650209e+04 4.031007601819944219e-01 2.427393092553603582e-03
6.001320073869227781e+04 4.054273035983256834e-01 2.446298968696766427e-03
6.001320077348806080e+04 4.046136083684399587e-01 2.472855453350901022e-03
6.001320080828383652e+04 4.057013294816919635e-01 2.435590531581358423e-03
6.001320084307961224e+04 4.094053773412839048e-01 2.468170694576995745e-03
6.001320087787539524e+04 4.107268645740604907e-01 2.488691746692667673e-03
6.001320091267117095e+04 4.069718400134649805e-01 2.406775642827606570e-03
6.001320094746694667e+04 4.075200561631397989e-01 2.434423478138492136e-03
6.001320098226272239e+04 4.048968005549046234e-01 2.421430660540827787e-03
6.001320101705849811e+04 4.109886252743395474e-01 2.480996948224245720e-03
6.001320105185428110e+04 4.028756280555879643e-01 2.400653540995857909e-03
6.001320108665005682e+04 4.090980943180820284e-01 2.426440899257864114e-03
6.001320112144583254e+04 4.067071457896670461e-01 2.407523166808643242e-03
6.001320115624160826e+04 4.032891442426798090e-01 2.410418608024882722e-03
6.001320119103738398e+04 4.017048870315353959e-01 2.365240988160247429e-03
6.001320122583316697e+04 4.034812124344115958e-01 2.393495408705582222e-03
6.001320126062894269e+04 4.114365492455928641e-01 2.483683732404852462e-03
6.001320129542471841e+04 4.062659970526642517e-01 2.402244243151226578e-03
6.001320133022050140e+04 4.029128171628759136e-01 2.350481510476513675e-03
6.001320136501627712e+04 4.099723849688278188e-01 2.428171721706453515e-03
6.001320139981205284e+04 4.096683233673200086e-01 2.428728682070095506e-03
6.001320143460782856e+04 4.053077320103692927e-01 2.426496384887634125e-03
6.001320146940360428e+04 4.111541867823433893e-01 2.456488283617089177e-03
6.001320150419938727e+04 4.132248339694896133e-01 2.460405802709839714e-03
6.001320153899516299e+04 4.110428385813632568e-01 2.434272190285858162e-03
6.001320157379093871e+04 4.139034991809285025e-01 2.517503045568873690e-03
6.001320160858672170e+04 4.084975577301474536e-01 2.394329144488030643e-03
6.001320164338249742e+04 4.129497497551481433e-01 2.492721544515900511e-03
6.001320167817827314e+04 4.126423896071931274e-01 2.468554335122125337e-03
6.001320171297404886e+04 4.133974274679407812e-01 2.437646802356295897e-03
6.001320174776982458e+04 4.061448638536033218e-01 2.397537777852616885e-03
6.001320178256560757e+04 4.135267124356827306e-01 2.467563828611585037e-03
6.001320181736138329e+04 4.103628148693982958e-01 2.446405453472216829e-03
6.001320185215715901e+04 4.180512241286925001e-01 2.471347617143874239e-03
6.001320188695293473e+04 4.207325722259707135e-01 2.540014112467058830e-03
6.001320192174871045e+04 4.132246968506601559e-01 2.426018189013712072e-03
6.001320195654449344e+04 4.117498612022409410e-01 2.396570204650250516e-03
6.001320199134026916e+04 4.080720846159979209e-01 2.404838611780970355e-03
6.001320202613604488e+04 4.156346128772110959e-01 2.446188588892259791e-03
6.001320206093182060e+04 4.142110905332400672e-01 2.455733172062995670e-03
6.001320209572759632e+04 4.176891313751428525e-01 2.485150566780555421e-03
6.001320213052337931e+04 4.168301197534471370e-01 2.446052953152720155e-03
6.001320216531915503e+04 4.195225197859416277e-01 2.457242470745362936e-03
6.001320220011493075e+04 4.152959050732156210e-01 2.442039214395292333e-03
6.001320223491070647e+04 4.161682148978399498e-01 2.460148068887265792e-03
6.001320226970648218e+04 4.146033379388487372e-01 2.439028188414852499e-03
6.001320230450226518e+04 4.174544352315394113e-01 2.470760836415519541e-03
6.001320233929804090e+04 4.194315497211330013e-01 2.450222471411272595e-03
6.001320237409381662e+04 4.283341177240542197e-01 2.555810388435186733e-03
6.001320240888959961e+04 4.278537605002095678e-01 2.559252432425135337e-03
6.001320244368537533e+04 4.231475204922958699e-01 2.482545331874877036e-03
6.001320247848115105e+04 4.240885609423634683e-01 2.535824810574272524e-03
6.001320251327692677e+04 4.152786745822796832e-01 2.413056804272193344e-03
6.001320254807270248e+04 4.189186960558239914e-01 2.468496819932206043e-03
6.001320258286848548e+04 4.190393038238835466e-01 2.473245229787436258e-03
6.001320261766426120e+04 4.261832202658455415e-01 2.512904875141793067e-03
6.001320265246003692e+04 4.197089113275917494e-01 2.414378880419621766e-03
6.001320268725581991e+04 4.236679546371766025e-01 2.472847149406493927e-03
6.001320272205159563e+04 4.202296955287982416e-01 2.472897247771589646e-03
6.001320275684737135e+04 4.257302282879560362e-01 2.514392425448945013e-03
6.001320279164314707e+04 4.249553493735300780e-01 2.481585963757340120e-03
6.001320282643892278e+04 4.235682245695268078e-01 2.464633058386215495e-03
6.001320286123470578e+04 4.304431880003108390e-01 2.525752279710956685e-03
6.001320289603048150e+04 4.281835682815984256e-01 2.512256162077563214e-03
6.001320293082625722e+04 4.270131472013925511e-01 2.516821815869165879e-03
6.001320296562203293e+04 4.311623457250835512e-01 2.525949726415587394e-03
6.001320300041780865e+04 4.259434030893086143e-01 2.497708193403537502e-03
6.001320303521359165e+04 4.298753216137811695e-01 2.596640430542746739e-03
6.001320307000936737e+04 4.337493828417520181e-01 2.548923204024542734e-03
6.001320310480514308e+04 4.296937017173614315e-01 2.497609365243490427e-03
6.001320313960091880e+04 4.321423836605614577e-01 2.496208835808007200e-03
6.001320317439669452e+04 4.264173328760854642e-01 2.507085162480849130e-03
6.001320320919247752e+04 4.300089360453954734e-01 2.504830258672312727e-03
6.001320324398825323e+04 4.231197521264998818e-01 2.432634714545596228e-03
6.001320327878402895e+04 4.261037338594146906e-01 2.498796165276128464e-03
6.001320331357980467e+04 4.305118939004922707e-01 2.527496515978774633e-03
6.001320334837558039e+04 4.277120254869217764e-01 2.509470996686520832e-03
6.001320338317136338e+04 4.291675404051966680e-01 2.546710521486799262e-03
6.001320341796713910e+04 4.275988246809305227e-01 2.535611810666707055e-03
6.001320345276291482e+04 4.239500176915657059e-01 2.513795866420684855e-03
6.001320348755869782e+04 4.248517478834660244e-01 2.463243568797432708e-03
6.001320352235447353e+04 4.225669654319145208e-01 2.468417595484837315e-03
6.001320355715024925e+04 4.201533532707575902e-01 2.433733480162381200e-03
6.001320359194602497e+04 4.215297643704769004e-01 2.458358690881814763e-03
6.001320362674180069e+04 4.306124438292604495e-01 2.487783784158405665e-03
6.001320366153758368e+04 4.258086261201055600e-01 2.470914873317743912e-03
6.001320369633335940e+04 4.213834900892698410e-01 2.445761281302547083e-03
6.001320373112913512e+04 4.203311101448825582e-01 2.501344498271274031e-03
6.001320376592491812e+04 4.191172547334273135e-01 2.462543267415735586e-03
6.001320380072069383e+04 4.140943386642388924e-01 2.427980010751341379e-03
6.001320383551646955e+04 4.228145223632287508e-01 2.503901104015656982e-03
6.001320387031224527e+04 4.237709964114693140e-01 2.484665989895942610e-03
6.001320390510802099e+04 4.201749693449280953e-01 2.468591189783575588e-03
6.001320393990380398e+04 4.199600717079530754e-01 2.480815236411788079e-03
6.001320397469957970e+04 4.234948523151609301e-01 2.474883914734209156e-03
6.001320400949535542e+04 4.167741773622519741e-01 2.447079264464444275e-03
6.001320404429113114e+04 4.179439371391843738e-01 2.450278716617839900e-03
6.001320407908690686e+04 4.183909621182583805e-01 2.442111103268372000e-03
6.001320411388268985e+04 4.200587171712603651e-01 2.488474116335258335e-03
6.001320414867846557e+04 4.211686656041320753e-01 2.467494349137192879e-03
6.001320418347424129e+04 4.191544493362199253e-01 2.445819685651183517e-03
6.001320421827002428e+04 4.214455138924061428e-01 2.474396054020589885e-03
6.001320425306580000e+04 4.187227852322164545e-01 2.432833344669132342e-03
6.001320428786157572e+04 4.128903889317921960e-01 2.406402373265443054e-03
6.001320432265735144e+04 4.142330763472326094e-01 2.422652683857159667e-03
6.001320435745312716e+04 4.107877427360577260e-01 2.391191164385531205e-03
6.001320439224891015e+04 4.165832292820065841e-01 2.434778372026182719e-03
6.001320442704468587e+04 4.180825796578504505e-01 2.456354996460179130e-03
6.001320446184046159e+04 4.119980886040788270e-01 2.423123754845817480e-03
6.001320449663623731e+04 4.128271193290896646e-01 2.410735203034834392e-03
6.001320453143201303e+04 4.109386476884858697e-01 2.433212302400466782e-03
6.001320456622779602e+04 4.134723535753344059e-01 2.415968717431701395e-03
6.001320460102357174e+04 4.114793801239442494e-01 2.422802099944445023e-03
6.001320463581934746e+04 4.095690379081647348e-01 2.383482761188250153e-03
6.001320467061512318e+04 4.087588828292844645e-01 2.396518978450167502e-03
6.001320470541089890e+04 4.096389537804265846e-01 2.394974880217326345e-03
6.001320474020668189e+04 4.101660740718883758e-01 2.403901501624582972e-03
6.001320477500245761e+04 4.103051824663880298e-01 2.429315369470593042e-03
6.001320480979823333e+04 4.052338392167423864e-01 2.375489260599534299e-03
6.001320484459400905e+04 4.082652281756272705e-01 2.381743611561624226e-03
6.001320487938978476e+04 4.067274330846775698e-01 2.367103099245338252e-03
6.001320491418556776e+04 4.064578738595012175e-01 2.371973755789681150e-03
6.001320494898134348e+04 4.116945257505019162e-01 2.433023445348165333e-03
6.001320498377711920e+04 4.093405299313052081e-01 2.379629222348382620e-03
6.001320501857290219e+04 4.070183316088475944e-01 2.417501333168398103e-03
6.001320505336867791e+04 4.113275061824883116e-01 2.470556483251163098e-03
6.001320508816445363e+04 4.045308041924345899e-01 2.396140352090478029e-03
6.001320512296022935e+04 4.072216610985937568e-01 2.426786858304939062e-03
6.001320515775600506e+04 4.043625601385967827e-01 2.382986165069243129e-03
6.001320519255178806e+04 4.088272777955472836e-01 2.389556640216922156e-03
6.001320522734756378e+04 4.102778030750368621e-01 2.413178559742624844e-03
6.001320526214333950e+04 4.029624466494070023e-01 2.376515067923194030e-03
6.001320529693911521e+04 4.015917873568003449e-01 2.382878507422898570e-03
6.001320533173489093e+04 4.064640231408943039e-01 2.408294970394310973e-03
6.001320536653067393e+04 4.046680981073932371e-01 2.401002573691110413e-03
6.001320540132644965e+04 4.034612107381761459e-01 2.360021075809222955e-03
6.001320543612222536e+04 4.092207401074506312e-01 2.426858733285258956e-03
6.001320547091800836e+04 4.085984396085061143e-01 2.406776260979469600e-03
6.001320550571378408e+04 4.058115343951434473e-01 2.428684725623138363e-03
6.001320554050955980e+04 4.044137650284668206e-01 2.367914119803588100e-03
6.001320557530533551e+04 4.084353855835642921e-01 2.412042090593759149e-03
6.001320561010111123e+04 4.048791246802130317e-01 2.399839624510309750e-03
6.001320564489689423e+04 4.071559599065173729e-01 2.395690663299517974e-03
6.001320567969266995e+04 4.077005931406235684e-01 2.393201113796320206e-03
6.001320571448844566e+04 4.064550766691383266e-01 2.385093086536680188e-03
6.001320574928422138e+04 4.113070895149485984e-01 2.413625042865771668e-03
6.001320578407999710e+04 4.074378100226251909e-01 2.390167401193090367e-03
6.001320581887578010e+04 4.102200909873355283e-01 2.401450968495645513e-03
6.001320585367155581e+04 4.070082460818230663e-01 2.410354498110517212e-03
6.001320588846733153e+04 4.088121250726843847e-01 2.417842636298361565e-03
6.001320592326310725e+04 4.121956988784867826e-01 2.435553316721233031e-03
6.001320595805888297e+04 4.106278353555533611e-01 2.383153185020954988e-03
6.001320599285466596e+04 4.106766718681973960e-01 2.406981065272685138e-03
6.001320602765044168e+04 4.111326840510970970e-01 2.405421279212009884e-03
6.001320606244621740e+04 4.096756568817364608e-01 2.407802564575710087e-03
6.001320609724200040e+04 4.129155581411755316e-01 2.431506368574263503e-03
6.001320613203777611e+04 4.145319320186979239e-01 2.429841727233763519e-03
6.001320616683355183e+04 4.141614773459308396e-01 2.419454391518249814e-03
6.001320620162933483e+04 4.082111482897031740e-01 2.370170440617323879e-03
6.001320623642511055e+04 4.139495727492524813e-01 2.403683029321016310e-03
6.001320627122088626e+04 4.141874811669103429e-01 2.419775110875592005e-03
6.001320630601666198e+04 4.148560649600236405e-01 2.459666035608366191e-03
6.001320634081243770e+04 4.123566441614987532e-01 2.415752174017066992e-03
6.001320637560822070e+04 4.157867730064947476e-01 2.418529236028175728e-03
6.001320641040399641e+04 4.163676369381682507e-01 2.454320681446122039e-03
6.001320644519977213e+04 4.157284181824356661e-01 2.466503973101162681e-03
6.001320647999554785e+04 4.160036268623676925e-01 2.452975860552156478e-03
6.001320651479132357e+04 4.180710977752410962e-01 2.453914078061487578e-03
6.001320654958710657e+04 4.160942630345449422e-01 2.435640029769040298e-03
6.001320658438288228e+04 4.147172245856232675e-01 2.428122001769689436e-03
6.001320661917865800e+04 4.130994439135859952e-01 2.419248232702582175e-03
6.001320665397443372e+04 4.188825440772144248e-01 2.517833213950677624e-03
6.001320668877020944e+04 4.218336886993603319e-01 2.515596791342056705e-03
6.001320672356599243e+04 4.171584181214313958e-01 2.415778879537555136e-03
6.001320675836176815e+04 4.162856395398780718e-01 2.439943606273791993e-03
6.001320679315754387e+04 4.190419426567074668e-01 2.449834157829333930e-03
6.001320682795332687e+04 4.193416420066246597e-01 2.476209099861548767e-03
6.001320686274910258e+04 4.175216178440731007e-01 2.511569437269325304e-03
6.001320689754487830e+04 4.165832202242884530e-01 2.447975120736599775e-03
6.001320693234065402e+04 4.175206939242754878e-01 2.472287883612998404e-03
6.001320696713642974e+04 4.161837953780605504e-01 2.466160508738378040e-03
6.001320700193221273e+04 4.143787221156757794e-01 2.438556686677785957e-03
6.001320703672798845e+04 4.109664412121878940e-01 2.415801632591863413e-03
6.001320707152376417e+04 4.123690172204402815e-01 2.405201465123306664e-03
6.001320710631954717e+04 4.135531756286164318e-01 2.432208158523114713e-03
6.001320714111532288e+04 4.129163525720560002e-01 2.418227814667260958e-03
6.001320717591109860e+04 4.143830593923263361e-01 2.424207181550484119e-03
6.001320721070687432e+04 4.094035277962765340e-01 2.396902324136798365e-03
6.001320724550265004e+04 4.128816166769713192e-01 2.422063290938143709e-03
6.001320728029843303e+04 4.118777915693384029e-01 2.417527998226852784e-03
6.001320731509420875e+04 4.135080455811914746e-01 2.432928982994148320e-03
6.001320734988998447e+04 4.126005893131089453e-01 2.421979880575877292e-03
6.001320738468576019e+04 4.090850713565726826e-01 2.421712429511340466e-03
6.001320741948153591e+04 4.121809749335343942e-01 2.404980460572575009e-03
6.001320745427731890e+04 4.133757138025029865e-01 2.409577295994216103e-03
6.001320748907309462e+04 4.133730809303096665e-01 2.448850034136063145e-03
6.001320752386887034e+04 4.156296791248238476e-01 2.460365619197121042e-03
6.001320755866464606e+04 4.065040014852888128e-01 2.381152474082447873e-03
6.001320759346042178e+04 4.082948009084086949e-01 2.382771658742250526e-03
6.001320762825620477e+04 4.039134598855627645e-01 2.372356817167210578e-03
6.001320766305198049e+04 4.057634607853625730e-01 2.380262119466173675e-03
6.001320769784775621e+04 4.134773715088454482e-01 2.478496385861418509e-03
6.001320773264353193e+04 4.108648249743772074e-01 2.407424040792841349e-03
6.001320776743930764e+04 4.033260537600257822e-01 2.360166191746233388e-03
6.001320780223509064e+04 4.061581753177213594e-01 2.371352090564593767e-03
6.001320783703086636e+04 4.043550601632578956e-01 2.364080154424414836e-03
6.001320787182664208e+04 4.073443719499992843e-01 2.386709567442003854e-03
6.001320790662242507e+04 4.006237426125422996e-01 2.353884265563126275e-03
6.001320794141820079e+04 3.970572229527196684e-01 2.335054817490135950e-03
6.001320797621397651e+04 4.064546409930396842e-01 2.383334682652542540e-03
6.001320801100975223e+04 4.092800412024613088e-01 2.421499853546170075e-03
6.001320804580552795e+04 4.023535556124948620e-01 2.378049190979160139e-03
6.001320808060131094e+04 3.987996014871333927e-01 2.386723207480846622e-03
6.001320811539708666e+04 4.026895727901443900e-01 2.397171046466540275e-03
6.001320815019286238e+04 4.038051081797054409e-01 2.397470551388241559e-03
6.001320818498863810e+04 4.012374765366106266e-01 2.371812459899951073e-03
6.001320821978441381e+04 4.055455699912083323e-01 2.376974530497166609e-03
6.001320825458019681e+04 4.081704351134222142e-01 2.410388817958085232e-03
6.001320828937597253e+04 4.071696176744077911e-01 2.451859109554001531e-03
6.001320832417174825e+04 4.004906328021691775e-01 2.390575524487788522e-03
6.001320835896752396e+04 3.981163874486914334e-01 2.365118650057983392e-03
6.001320839376329968e+04 3.950551981512132604e-01 2.343230946309753180e-03
6.001320842855908268e+04 3.986625056600968664e-01 2.357539603723067274e-03
6.001320846335485840e+04 3.992379651652304684e-01 2.348795598556270830e-03
6.001320849815063411e+04 3.977426570706088516e-01 2.329531906423462900e-03
6.001320853294641711e+04 4.062072578063614658e-01 2.377363009763267844e-03
6.001320856774219283e+04 4.043563336965546595e-01 2.397439840997755284e-03
6.001320860253796855e+04 4.064678756646564195e-01 2.392120799447541336e-03
6.001320863733374426e+04 3.997710904726108905e-01 2.357767805087509442e-03
6.001320867212951998e+04 3.913564352199399021e-01 2.302541538465597160e-03
6.001320870692530298e+04 3.996528068952820423e-01 2.353250269323617534e-03
6.001320874172107870e+04 3.977842400361646380e-01 2.347611616825099994e-03
6.001320877651685441e+04 3.976442887698664608e-01 2.326412321672885301e-03
6.001320881131263741e+04 3.949167583546729365e-01 2.315985984912121050e-03
6.001320884610841313e+04 3.946879998147851398e-01 2.344635826291060175e-03
6.001320888090418885e+04 3.935500215776332467e-01 2.364077111958478097e-03
6.001320891569996456e+04 3.931552797189968862e-01 2.317798549567806014e-03
6.001320895049574028e+04 3.904868307768502578e-01 2.349455657566712746e-03
6.001320898529152328e+04 3.991404311485157730e-01 2.411035876837178127e-03
6.001320902008729900e+04 3.929217512055469541e-01 2.379404630553289164e-03
6.001320905488307471e+04 3.888671733622873772e-01 2.324435114187661626e-03
6.001320908967885043e+04 3.945644790267549551e-01 2.345720174448123838e-03
6.001320912447462615e+04 3.898033208009059059e-01 2.310394555550066356e-03
6.001320915927040915e+04 3.945248346252200888e-01 2.353992101825907578e-03
6.001320919406618486e+04 3.987591876208897435e-01 2.381278091101390014e-03
6.001320922886196058e+04 3.935788298874452473e-01 2.332437752511642547e-03
6.001320926365774358e+04 3.984848073950386649e-01 2.376052641749741914e-03
6.001320929845351930e+04 3.913853076456450530e-01 2.341296328818651649e-03
6.001320933324929501e+04 3.940094224203891105e-01 2.336222378600808901e-03
6.001320936804507073e+04 3.966818655410355166e-01 2.343159763067517200e-03
6.001320940284084645e+04 3.948666156971708530e-01 2.326325656122171098e-03
6.001320943763662945e+04 3.931500700499190315e-01 2.316685023492676306e-03
6.001320947243240516e+04 3.954607679417459498e-01 2.339296965562727686e-03
6.001320950722818088e+04 4.001530905643368441e-01 2.377211288932521305e-03
6.001320954202396388e+04 4.022154682179588936e-01 2.356015553608263331e-03
6.001320957681973960e+04 3.990557090829942033e-01 2.354570659551522178e-03
6.001320961161551531e+04 3.979447568151125991e-01 2.354175663139423599e-03
6.001320964641129103e+04 3.932756166868953684e-01 2.358487327955199712e-03
6.001320968120706675e+04 3.935664601333197510e-01 2.329749890675176290e-03
6.001320971600284975e+04 3.947103704553849846e-01 2.346083470654336794e-03
6.001320975079862546e+04 3.968472727088883656e-01 2.388526771763462789e-03


==> figures/ground-lc/20230310_tic3788_b.dat <==
6.001416466168137413e+04 1.696977388094139227e+00 3.006950580877202836e-02
6.001416473583730112e+04 1.623140567521706323e+00 2.082968634577014519e-02
6.001416480542885256e+04 1.631953926726989357e+00 2.020120153914829741e-02
6.001416487502041127e+04 1.672058624466239207e+00 2.082483891798509595e-02
6.001416494461196271e+04 1.671017630683575561e+00 2.051863349345071919e-02
6.001416501420352142e+04 1.651169726908379154e+00 2.021451198721571987e-02
6.001416508379507286e+04 1.589579464248150442e+00 1.900487906572095181e-02
6.001416515338663157e+04 1.613905994607928829e+00 1.993716245645105883e-02
6.001416522297817573e+04 1.632498836440241963e+00 1.969940958729936645e-02
6.001416529256973445e+04 1.633925470153327009e+00 1.970863841203850803e-02
6.001416536216128588e+04 1.618970235542157798e+00 1.984739030787516234e-02
6.001416543175283732e+04 1.621633774361248781e+00 1.916173600511016442e-02
6.001416550134439603e+04 1.576263311913597143e+00 1.873284090389082390e-02
6.001416557093595475e+04 1.618510912060177276e+00 1.916403571480538442e-02
6.001416564052749891e+04 1.630121755613881618e+00 1.931323908870270431e-02
6.001416571011905035e+04 1.638851392808933660e+00 1.952889588165573898e-02
6.001416577971060906e+04 1.617170080294372259e+00 1.935032259759327661e-02
6.001416584930216050e+04 1.621436284767767244e+00 1.932688986632893208e-02
6.001416591889371921e+04 1.565646100532314122e+00 1.975699552088615654e-02
6.001416598848527065e+04 1.632232832432699121e+00 2.042690802287531679e-02
6.001416605807682936e+04 1.616321700958873953e+00 2.037349511014495060e-02
6.001416612766837352e+04 1.606775593095172150e+00 1.998331426916137923e-02
6.001416619725992496e+04 1.599831676334177111e+00 1.970590464137630601e-02
6.001416626685148367e+04 1.635473555952771108e+00 2.022309417979597027e-02
6.001416633644303511e+04 1.618931016163602354e+00 1.971538227486785422e-02
6.001416640603459382e+04 1.588700109011846662e+00 1.942080213047677958e-02
6.001416647562614526e+04 1.624655931524985331e+00 2.045959744781911463e-02
6.001416654521770397e+04 1.630362325970384108e+00 1.960034880182586967e-02
6.001416661480924813e+04 1.634793612754927183e+00 2.014866268999153387e-02
6.001416668440080684e+04 1.633293071944005748e+00 1.879066439807915503e-02
6.001416675399235828e+04 1.638483123645317230e+00 2.028348562005942782e-02
6.001416682358391699e+04 1.611374876972311743e+00 1.834013271769776438e-02
6.001416689317546843e+04 1.591260473365543326e+00 1.808358181048441010e-02
6.001416696276702714e+04 1.598164283175863565e+00 1.826371992720887336e-02
6.001416703235857130e+04 1.604630273349780811e+00 1.805616326528753507e-02
6.001416710195012274e+04 1.588297097048463558e+00 1.763100063520206540e-02
6.001416717154168145e+04 1.639566378866857965e+00 1.836162221211168344e-02
6.001416724113324017e+04 1.603348158755392605e+00 1.785927949183456140e-02
6.001416731072479161e+04 1.627008140401905223e+00 1.840599734223674969e-02
6.001416738031635032e+04 1.620891626773543148e+00 1.818395565748503681e-02
6.001416744990789448e+04 1.616861645676005654e+00 1.781417876502116790e-02
6.001416751949944592e+04 1.656000902391336904e+00 1.865362765362993738e-02
6.001416758909100463e+04 1.632843758542707135e+00 1.842814266312975749e-02
6.001416765868255607e+04 1.611331965330311533e+00 1.814485367118790632e-02
6.001416772827411478e+04 1.640951779165427782e+00 1.861300708075349156e-02
6.001416779786567349e+04 1.645511187501918382e+00 1.854987742545467430e-02
6.001416786745722493e+04 1.622651544198587370e+00 1.831221818507941523e-02
6.001416793704876909e+04 1.610059442158207510e+00 1.809011227264708394e-02
6.001416800664032780e+04 1.625630657017063330e+00 1.852803427193495597e-02
6.001416807623187924e+04 1.619702888075539082e+00 1.859238140620402685e-02
6.001416814582343795e+04 1.609109143086370208e+00 1.823602574236584534e-02
6.001416821541498939e+04 1.636549979379158914e+00 1.846606732707013060e-02
6.001416828500654810e+04 1.647643081907966600e+00 1.875169188267407014e-02
6.001416835459809226e+04 1.627847596746671455e+00 1.831182599117554474e-02
6.001416842418964370e+04 1.610211934282049784e+00 1.826817690818221054e-02
6.001416849378120241e+04 1.624713210805476704e+00 1.858927705655976162e-02
6.001416856337275385e+04 1.626218029636907536e+00 1.881009405116141828e-02
6.001416863296431256e+04 1.608897738270630873e+00 1.819741736113025463e-02
6.001416870255586400e+04 1.597742435182956777e+00 1.750424850186496281e-02
6.001416877214742271e+04 1.617201997683484160e+00 1.802011966499353357e-02
6.001416884173896688e+04 1.557036623004204312e+00 1.728007130594947510e-02
6.001416891133051831e+04 1.613193578314215282e+00 1.784723776304212098e-02
6.001416898092207703e+04 1.597815170578123389e+00 1.791370365502077330e-02
6.001416905051362846e+04 1.576892405650171414e+00 1.790196215118578307e-02
6.001416912010518718e+04 1.590688312256596459e+00 1.802733737495789551e-02
6.001416918969674589e+04 1.564816305303433630e+00 1.725959602766343956e-02
6.001416925928829005e+04 1.594347705488951217e+00 1.744121806774914796e-02
6.001416932887984149e+04 1.590411543768678992e+00 1.759765141386285259e-02
6.001416939847140020e+04 1.550877730461689197e+00 1.721199062634902466e-02
6.001416946806295891e+04 1.607397551558410020e+00 1.806576518322467947e-02
6.001416953765451035e+04 1.589604595810435450e+00 1.807394653159454315e-02
6.001416960724606906e+04 1.590916487257798106e+00 1.815401615203247193e-02
6.001416967683761322e+04 1.544774789719769670e+00 1.743036275928788389e-02
6.001416974642916466e+04 1.564159835059643733e+00 1.771403839669214927e-02
6.001416981602072337e+04 1.584007571825481575e+00 1.766034764159110648e-02
6.001416988561228209e+04 1.581730095371583600e+00 1.775750752035916077e-02
6.001416995520383352e+04 1.545070422535211208e+00 1.713567407589568908e-02
6.001417002479539224e+04 1.569775340570849886e+00 1.747456669109086549e-02
6.001417009438693640e+04 1.537032895969443258e+00 1.705555377338182146e-02
6.001417016397848784e+04 1.552983972363618737e+00 1.741394854997149744e-02
6.001417023357004655e+04 1.557420947092395647e+00 1.743849635103886936e-02
6.001417030316159799e+04 1.617286196384438712e+00 1.837767103757227335e-02
6.001417037275315670e+04 1.584505653026249350e+00 1.767894572432964634e-02
6.001417044234471541e+04 1.581298377182957848e+00 1.786713485738337243e-02
6.001417051193625957e+04 1.581446369861320589e+00 1.773485362730576123e-02
6.001417058152781101e+04 1.606622738648995963e+00 1.822184025373138963e-02
6.001417065111936972e+04 1.615554138629061720e+00 1.802892620349694566e-02
6.001417072071092116e+04 1.584908086659400084e+00 1.729705505814093866e-02
6.001417079030247987e+04 1.586296427221863148e+00 1.763574103547129943e-02
6.001417085989403131e+04 1.614343252840475085e+00 1.796766395345785958e-02
6.001417092948559002e+04 1.617773173870734826e+00 1.841762220873770575e-02
6.001417099907713418e+04 1.569419971517536094e+00 1.734486677295547785e-02
6.001417106866869290e+04 1.612845783817873802e+00 1.793101568958209435e-02
6.001417113826024433e+04 1.627766285225021425e+00 1.833935717541970017e-02
6.001417120785179577e+04 1.587093190751727168e+00 1.787285018247565874e-02
6.001417127744335448e+04 1.613276905968120678e+00 1.800799557930373579e-02
6.001417134703491320e+04 1.646718433156931560e+00 1.942565686243679507e-02
6.001417141662645736e+04 1.625004630944589135e+00 1.856897972940392549e-02
6.001417148621800879e+04 1.645729956404911709e+00 1.873056800333902649e-02
6.001417155580956751e+04 1.610238833048210916e+00 1.829337208265186324e-02
6.001417162540111894e+04 1.630844055901003564e+00 1.844324810853940205e-02
6.001417169499267766e+04 1.624506562715878788e+00 1.827460929703646902e-02
6.001417176458423637e+04 1.699017352602890440e+00 1.940461968777664956e-02
6.001417183417578053e+04 1.665694192795504014e+00 1.918234334532070706e-02
6.001417190376733197e+04 1.632314634772718875e+00 1.868189244072384139e-02
6.001417197335889068e+04 1.627320056395451742e+00 1.888684286954760150e-02
6.001417204295044939e+04 1.611777099680325565e+00 1.837726526251026726e-02
6.001417211254200083e+04 1.634868681697111414e+00 1.948476697630296961e-02
6.001417218213355955e+04 1.616986716053332662e+00 1.882709538373220776e-02
6.001417225172510371e+04 1.630785506479767388e+00 1.884858937233540102e-02
6.001417232131666242e+04 1.652631643339532275e+00 1.910945206888943482e-02
6.001417239090821386e+04 1.591766167479605087e+00 1.987876362881456360e-02
6.001417246049977257e+04 1.630060191923427881e+00 1.925493019275854520e-02
6.001417253009132401e+04 1.591844782711570261e+00 1.912996484087299554e-02
6.001417259968288272e+04 1.597414712153518268e+00 1.944730442461364839e-02
6.001417266927442688e+04 1.580914795568193032e+00 1.813935775692175623e-02
6.001417273886598559e+04 1.556205847783149521e+00 1.801151360273708230e-02
6.001417280845753703e+04 1.593455061378076687e+00 1.899413880868476914e-02
6.001417287804909574e+04 1.631427966945440122e+00 1.987820963365189916e-02
6.001417294764065446e+04 1.595229289940828465e+00 1.923452960659895877e-02
6.001417301723219862e+04 1.584716433915819511e+00 1.861990966177374043e-02
6.001417308682375005e+04 1.558731584729970310e+00 1.831415359336715717e-02
6.001417315641530877e+04 1.595522643400053786e+00 1.895047861707196274e-02
6.001417322600686020e+04 1.561198135646157059e+00 1.828754370894963843e-02
6.001417329559841892e+04 1.564569271813029294e+00 1.793804840808633019e-02
6.001417336518997763e+04 1.578472591967001515e+00 1.796889702826124507e-02
6.001417343478152179e+04 1.596112137521086050e+00 1.851449987933624641e-02
6.001417350437307323e+04 1.577372200166642147e+00 1.862984368198795232e-02
6.001417357396463194e+04 1.587080548345732867e+00 1.884304192330638408e-02
6.001417364355618338e+04 1.602790140362889248e+00 1.831417728858344626e-02
6.001417371314774209e+04 1.589460123991255136e+00 1.829799671438966935e-02
6.001417378273929353e+04 1.572993236384095050e+00 1.797329220560606178e-02
6.001417385233085224e+04 1.538432212620724826e+00 1.757194547001473400e-02
6.001417392192239640e+04 1.528827831515525482e+00 1.759476004399665797e-02
6.001417399151394784e+04 1.574228801784457010e+00 1.809334727241511745e-02
6.001417406110550655e+04 1.571408980121056453e+00 1.845337372720263006e-02
6.001417413069706527e+04 1.559830032161063640e+00 1.780253100444298062e-02
6.001417420028861670e+04 1.562421632730453425e+00 1.749053974011788998e-02
6.001417426988017542e+04 1.543879999754500520e+00 1.739057299788655808e-02
6.001417433947171958e+04 1.535287326129054053e+00 1.753559150767265012e-02
6.001417440906327829e+04 1.530738600495313850e+00 1.769421934037892705e-02
6.001417447865482973e+04 1.543404646910580436e+00 1.759832223458945508e-02
6.001417454824638844e+04 1.529469965522264552e+00 1.733153544097461307e-02
6.001417461783794715e+04 1.547413135425122155e+00 1.746809242017118360e-02
6.001417468742949131e+04 1.566242303824171733e+00 1.791846674499141673e-02
6.001417475702105003e+04 1.593944558125649058e+00 1.810335467900982612e-02
6.001417482661260146e+04 1.573633110642794986e+00 1.798819610199502497e-02
6.001417489620416018e+04 1.548688406416850905e+00 1.745644680430760015e-02
6.001417496579571889e+04 1.573743517237596645e+00 1.799933728539885799e-02
6.001417503538726305e+04 1.595208974216423936e+00 1.848068240144104188e-02
6.001417510497882176e+04 1.580057672804584534e+00 1.852266611077396305e-02
6.001417517457037320e+04 1.584742136980942906e+00 1.801752645225576308e-02
6.001417524416192464e+04 1.587456910930723941e+00 1.817963142550899427e-02
6.001417531375348335e+04 1.594279949010107389e+00 1.811456105128552221e-02
6.001417538334504206e+04 1.597985966895636434e+00 1.826281119324301219e-02
6.001417545293658623e+04 1.613469264703168093e+00 1.898121837009834889e-02
6.001417552252813766e+04 1.612153382098815202e+00 1.861620264318844878e-02
6.001417559211969638e+04 1.598586017282010996e+00 1.817963643191025311e-02
6.001417566171125509e+04 1.607200063340093577e+00 1.883968022943211668e-02
6.001417573130280653e+04 1.592028813569633883e+00 1.864467097816635208e-02
6.001417580089436524e+04 1.619577521417746580e+00 1.836389134085012961e-02
6.001417587048590940e+04 1.556175337244993351e+00 1.726791687106071088e-02
6.001417594007746084e+04 1.602467270896273943e+00 1.834590088653075338e-02
6.001417600966901955e+04 1.608334694816079047e+00 1.816587239805294088e-02
6.001417607926057099e+04 1.612840394975283420e+00 1.851853869263901317e-02
6.001417614885212970e+04 1.601032371702740376e+00 1.823986315425229696e-02
6.001417621844368841e+04 1.618570548367221251e+00 1.832678410179967854e-02
6.001417628803523257e+04 1.611592821396491404e+00 1.824390169729791025e-02
6.001417635762679129e+04 1.602173966717693077e+00 1.839062270427292353e-02
6.001417642721834272e+04 1.597555012224938897e+00 1.840124470524458211e-02
6.001417649680989416e+04 1.588465494470716166e+00 1.762893913825553174e-02
6.001417656640145287e+04 1.606123015261291753e+00 1.758301222470024308e-02
6.001417663599301159e+04 1.597321840849622809e+00 1.789838998096614231e-02
6.001417670558455575e+04 1.618801982384258542e+00 1.839204689590137956e-02
6.001417677517611446e+04 1.624724671292802514e+00 1.792768883146022771e-02
6.001417684476766590e+04 1.615189609241685975e+00 1.831354463152127382e-02
6.001417691435922461e+04 1.584696844489333900e+00 1.800524362478521725e-02
6.001417698395077605e+04 1.601034703894630207e+00 1.801548706343992709e-02
6.001417705354233476e+04 1.591031165692103011e+00 1.842989740052526984e-02
6.001417712313387892e+04 1.589481186381827893e+00 1.760727821976114729e-02
6.001417719272543764e+04 1.565166428006065980e+00 1.757962429257712428e-02
6.001417726231698907e+04 1.604695674365190561e+00 1.816099408341278684e-02
6.001417733190854779e+04 1.604369900605941313e+00 1.870692081964056563e-02
6.001417740150009922e+04 1.564673132075925510e+00 1.766803790770370836e-02
6.001417747109165794e+04 1.610949871277991052e+00 1.847342324814666564e-02
6.001417754068320210e+04 1.609368490700125109e+00 1.822801888373743254e-02
6.001417761027476081e+04 1.599978030830068620e+00 1.840913007348580002e-02
6.001417767986631225e+04 1.634856134047759202e+00 1.870715876269389219e-02
6.001417774945787096e+04 1.586868518826595631e+00 1.810632158968945513e-02
6.001417781904942967e+04 1.571835140257540342e+00 1.806983487113918846e-02
6.001417788864097383e+04 1.573959255978742311e+00 1.755231982672308608e-02
6.001417795823252527e+04 1.577717556787040953e+00 1.797799738991923482e-02
6.001417802782408398e+04 1.587342165826957752e+00 1.788065775641489372e-02
6.001417809741563542e+04 1.573673466922733022e+00 1.739941567091262895e-02
6.001417816700719413e+04 1.539359621374930542e+00 1.741596827758160396e-02
6.001417823659875285e+04 1.580419410048543361e+00 1.761649661319274890e-02
6.001417830619029701e+04 1.559799019547916332e+00 1.781491736834696707e-02
6.001417837578184844e+04 1.592731619992690861e+00 1.826383961088966223e-02
6.001417844537340716e+04 1.569440917171570637e+00 1.756738764769139038e-02
6.001417851496495859e+04 1.599997530239134713e+00 1.809295162117370223e-02
6.001417858455651731e+04 1.573636995197390309e+00 1.810265538182693340e-02
6.001417865414807602e+04 1.591752740271504374e+00 1.744278021100018061e-02
6.001417872373962018e+04 1.591197116528124011e+00 1.762765389843842095e-02
6.001417879333117162e+04 1.610902601464473616e+00 1.779940172375975641e-02
6.001417886292273033e+04 1.559505344539431793e+00 1.733408213939011469e-02
6.001417893251428904e+04 1.645539718866384948e+00 1.848666054892762409e-02
6.001417900210584048e+04 1.622255464647698098e+00 1.805734324505012950e-02
6.001417907169739919e+04 1.614054930233401963e+00 1.795240062880584103e-02
6.001417914128894336e+04 1.612099208365731506e+00 1.785018102787547245e-02
6.001417921088050207e+04 1.595926827070379472e+00 1.762991495961927987e-02
6.001417928047205351e+04 1.623037128879170732e+00 1.825556709345825881e-02
6.001417935006361222e+04 1.642185027388922691e+00 1.833930878279180221e-02
6.001417941965517093e+04 1.627381077424018718e+00 1.846544546924879654e-02
6.001417948924671509e+04 1.620437689525410230e+00 1.814500486647090474e-02
6.001417955883827381e+04 1.643101447317519614e+00 1.806244090289167367e-02
6.001417962842982524e+04 1.665962180889635214e+00 1.822704059496782145e-02
6.001417969802138396e+04 1.689600457970617864e+00 1.870211024928579088e-02
6.001417976761294267e+04 1.639812828035758008e+00 1.838043545607964679e-02
6.001417983720448683e+04 1.629534225750601584e+00 1.841958285636612763e-02
6.001417990679604554e+04 1.618698733773990428e+00 1.815197942199120451e-02
6.001417997638759698e+04 1.599512769945598878e+00 1.828590253025690060e-02
6.001418004597915569e+04 1.576694117078825119e+00 1.839958835285087149e-02
6.001418011557070713e+04 1.601130794410402070e+00 1.795891024627166779e-02
6.001418018516226584e+04 1.643774548189985252e+00 1.861644227216624134e-02
6.001418025475381000e+04 1.634001999251813775e+00 1.870253248825283834e-02
6.001418032434536872e+04 1.639742660047228462e+00 1.862968715060283817e-02
6.001418039393692015e+04 1.633608662712271453e+00 1.954018531305820247e-02
6.001418046352847887e+04 1.649181938597200192e+00 1.915879287396912364e-02
6.001418053312003030e+04 1.627775606419620491e+00 1.867345796867466573e-02
6.001418060271158174e+04 1.650825953834589299e+00 1.878078947226077822e-02
6.001418067230313318e+04 1.608871649870707632e+00 1.830638370702155487e-02
6.001418074189469189e+04 1.621360828277014887e+00 1.828060419510489643e-02
6.001418081148624333e+04 1.619771956103078336e+00 1.808099858338338417e-02
6.001418088107780204e+04 1.590211585742487665e+00 1.794605034733473201e-02
6.001418095066936075e+04 1.609063528159473622e+00 1.827512750789436410e-02
6.001418102026090492e+04 1.586754569973029660e+00 1.824104366931104254e-02
6.001418108985246363e+04 1.617625489168952102e+00 1.845842371973841628e-02
6.001418115944401507e+04 1.601176785562167915e+00 1.804926474366504510e-02
6.001418122903557378e+04 1.574956959343133400e+00 1.784805698426004950e-02
6.001418129862713249e+04 1.602557327893430417e+00 1.788345548875178853e-02
6.001418136821867665e+04 1.628197161087080680e+00 1.862523447421948405e-02
6.001418143781022809e+04 1.616630669546436305e+00 1.797918873102360982e-02
6.001418150740178680e+04 1.606119610570236445e+00 1.817480576307544879e-02
6.001418157699333824e+04 1.577048346672155432e+00 1.748677732542837718e-02
6.001418164658489695e+04 1.620063429503956653e+00 1.821220742908321449e-02
6.001418171617645567e+04 1.598580801293939313e+00 1.776019963059169426e-02
6.001418178576799983e+04 1.592523604206617538e+00 1.756548135021134341e-02
6.001418185535955126e+04 1.590434127553066235e+00 1.765989983041790085e-02
6.001418192495110998e+04 1.605252061039778688e+00 1.771496684613550407e-02
6.001418199454266141e+04 1.574406332453825774e+00 1.811082110942697013e-02
6.001418206413422013e+04 1.586104469600858824e+00 1.773705414211511344e-02
6.001418213372577884e+04 1.567242249700449452e+00 1.738846880627112693e-02
6.001418220331732300e+04 1.618352585956206680e+00 1.814379870942357462e-02
6.001418227290887444e+04 1.633601402270048020e+00 1.797105777577354124e-02
6.001418234250043315e+04 1.592319499017681883e+00 1.773706289501093825e-02
6.001418241209199186e+04 1.594150053264343336e+00 1.784456700502167967e-02
6.001418248168354330e+04 1.581623151249833770e+00 1.734564449785020585e-02
6.001418255127510201e+04 1.619828741117566029e+00 1.811127820422623463e-02
6.001418262086664618e+04 1.605473455087953250e+00 1.784444525232827677e-02
6.001418269045820489e+04 1.610305977661083965e+00 1.798828807986458875e-02
6.001418276004975633e+04 1.611825463743676190e+00 1.803077322245821845e-02
6.001418282964131504e+04 1.610323229104102527e+00 1.784183486092602577e-02
6.001418289923286648e+04 1.613413264751693443e+00 1.779584906773527472e-02
6.001418296882442519e+04 1.652863588388872707e+00 1.866466243177673096e-02
6.001418303841596935e+04 1.626876881461082558e+00 1.842195921196122799e-02
6.001418310800752806e+04 1.620148896178085884e+00 1.859542572309516931e-02
6.001418317759907950e+04 1.600137520612879394e+00 1.815559506786168162e-02
6.001418324719063821e+04 1.630281346758661210e+00 1.877385371450559712e-02
6.001418331678218965e+04 1.629288534167715907e+00 1.984237511968596837e-02
6.001418338637374109e+04 1.605653744751489143e+00 1.876129998321481376e-02
6.001418345596529980e+04 1.598954750093541266e+00 1.835170668539685621e-02
6.001418352555685124e+04 1.631776605586085616e+00 1.926562988157096493e-02
6.001418359514840995e+04 1.611387527133484543e+00 1.887491849022079546e-02
6.001418366473996866e+04 1.596943347785017231e+00 1.805592099962371327e-02
6.001418373433151282e+04 1.620949335416386861e+00 1.892966972012344665e-02
6.001418380392306426e+04 1.627684612217558779e+00 1.919551679478965350e-02
6.001418387351462297e+04 1.600457607419081940e+00 1.846090976078351015e-02
6.001418394310618169e+04 1.608748349282729251e+00 1.894304884793426152e-02
6.001418401269774040e+04 1.620788784772343449e+00 1.871295006189203566e-02
6.001418408228928456e+04 1.604322446227578247e+00 1.828981638509918212e-02
6.001418415188084327e+04 1.576728478818030910e+00 1.774302331844473946e-02
6.001418422147239471e+04 1.585100341923713296e+00 1.810846761539281966e-02
6.001418429106395342e+04 1.631254073063066468e+00 1.888772865369786960e-02
6.001418436065551214e+04 1.623011838075342217e+00 1.856795881736660742e-02
6.001418443024705630e+04 1.602045695264033842e+00 1.808903923419024132e-02
6.001418449983860774e+04 1.632743983936821408e+00 1.867407260465078073e-02
6.001418456943016645e+04 1.621766977949445021e+00 1.828830851311252781e-02
6.001418463902172516e+04 1.603999514474722332e+00 1.776593492184284223e-02
6.001418470861327660e+04 1.625101744808719717e+00 1.836580354864182640e-02
6.001418477820483531e+04 1.625841719924581819e+00 1.845854862934351651e-02
6.001418484779637947e+04 1.606668495321690981e+00 1.827026340075868505e-02
6.001418491738793091e+04 1.582631479298614474e+00 1.839901949395933087e-02
6.001418498697948962e+04 1.600361130337957905e+00 1.825744912893415700e-02
6.001418505657104834e+04 1.598885776799887415e+00 1.877950597549075951e-02
6.001418512616259977e+04 1.591333261180658099e+00 1.896923840904781930e-02
6.001418519575415849e+04 1.607514596058298384e+00 1.833994754033598656e-02
6.001418526534570265e+04 1.548015583150718300e+00 1.778363969271760242e-02
6.001418533493726136e+04 1.574056943159625854e+00 1.849541181835977904e-02
6.001418540452881280e+04 1.563736799937350597e+00 1.794459806092942034e-02
6.001418547412036423e+04 1.571422480738191796e+00 1.805217982747187033e-02
6.001418554371192295e+04 1.562088616784435446e+00 1.791962491758773354e-02
6.001418561330348166e+04 1.578395133150237717e+00 1.847315760494432080e-02
6.001418568289502582e+04 1.598341797711558598e+00 1.908480514098155612e-02
6.001418575248657726e+04 1.585713489995605796e+00 1.889767784925126815e-02
6.001418582207813597e+04 1.584464862301083077e+00 1.870129799970647252e-02
6.001418589166968741e+04 1.573577489734149237e+00 1.865468366220997265e-02
6.001418596126124612e+04 1.564384635644765043e+00 1.832183430633580259e-02
6.001418603085280483e+04 1.560313145195957985e+00 1.853934303189877161e-02
6.001418610044434899e+04 1.582987892843447097e+00 1.912836222692096758e-02
6.001418617003590043e+04 1.577793532875065408e+00 1.882007701176635281e-02
6.001418623962745914e+04 1.584269662921348187e+00 1.876788480792233524e-02
6.001418630921901786e+04 1.585013719315691683e+00 1.849392285107321829e-02
6.001418637881056929e+04 1.577812337998963033e+00 1.811616948807903346e-02
6.001418644840212801e+04 1.553639593786761974e+00 1.733911351953595567e-02
6.001418651799367217e+04 1.553305875492054566e+00 1.762107380641432519e-02
6.001418658758523088e+04 1.569779046628238195e+00 1.749260126747189531e-02
6.001418665717678232e+04 1.587154039266967187e+00 1.799880542899683078e-02
6.001418672676834103e+04 1.563704041142692791e+00 1.751178145003848621e-02
6.001418679635989974e+04 1.582171832743915152e+00 1.813089677929846655e-02
6.001418686595144391e+04 1.607740200412614229e+00 1.919808825085130011e-02
6.001418693554300262e+04 1.575789072301901683e+00 1.922851633495746906e-02
6.001418700513455406e+04 1.571310100917711061e+00 1.793160727953131001e-02
6.001418707472611277e+04 1.580646139293467201e+00 1.917587862940124330e-02
6.001418714431767148e+04 1.588719439865197591e+00 2.042518852384933581e-02
6.001418721390921564e+04 1.614507414503717930e+00 1.993254297076634679e-02
6.001418728350077436e+04 1.572720449372911666e+00 1.846474429269695516e-02
6.001418735309232579e+04 1.593220338983050821e+00 1.890226587528268110e-02
6.001418742268388451e+04 1.576977724262492497e+00 1.957514875772784976e-02
6.001418749227543594e+04 1.590297097819592942e+00 1.846674131687883053e-02
6.001418756186699466e+04 1.618030864197530727e+00 1.967488981668416570e-02
6.001418763145853882e+04 1.573397019256930429e+00 1.871645384357025627e-02
6.001418770105009753e+04 1.588083196169385092e+00 1.902004745931805060e-02
6.001418777064164897e+04 1.621596508173270834e+00 1.974522161895576541e-02
6.001418784023320768e+04 1.621137823161735270e+00 1.982372836021118953e-02
6.001418790982475912e+04 1.606233078635461275e+00 1.996803549499320818e-02
6.001418797941631783e+04 1.607986025655647744e+00 1.969585261573407117e-02
6.001418804900786199e+04 1.625216005471120884e+00 2.002325216032612570e-02
6.001418811859942070e+04 1.627236904388666527e+00 1.886984311037735382e-02
6.001418818819097214e+04 1.627237225473153304e+00 1.863224439761554385e-02
6.001418825778253085e+04 1.636907812843230392e+00 1.866613532725628841e-02
6.001418832737408957e+04 1.640777840336082427e+00 1.909262651002966230e-02
6.001418839696563373e+04 1.636032655982919248e+00 1.934068361857460561e-02
6.001418846655719244e+04 1.615521724798866909e+00 1.962813095872618582e-02
6.001418853614874388e+04 1.614832886069773155e+00 1.902319615614951956e-02
6.001418860574030259e+04 1.667135528191345584e+00 2.025943091868010609e-02
6.001418867533186130e+04 1.598945837877135734e+00 1.938669362644030586e-02
6.001418874492340547e+04 1.614629800345235067e+00 1.979186060621551321e-02
6.001418881451496418e+04 1.603226104355856663e+00 1.954250514749424766e-02
6.001418888410651562e+04 1.594952878045202915e+00 1.979390457770113798e-02
6.001418895369807433e+04 1.662826238834272941e+00 2.058241016386386582e-02
6.001418902328962577e+04 1.611191988840903644e+00 2.021861427332174305e-02
6.001418909288118448e+04 1.605183816670779029e+00 1.904980881167668560e-02
6.001418916247272864e+04 1.592326590033665834e+00 1.820398045276156590e-02
6.001418923206428735e+04 1.574055626996057500e+00 1.821911638665732469e-02
6.001418930165583879e+04 1.569003828178777038e+00 1.802536093278891277e-02
6.001418937124739750e+04 1.599679929633385012e+00 1.852358333898266110e-02
6.001418944083894894e+04 1.576510703475438646e+00 1.792913781910477483e-02
6.001418951043050765e+04 1.560003880998872328e+00 1.833535507506002527e-02
6.001418958002205181e+04 1.583381394981756563e+00 1.944121282499738576e-02
6.001418964961361053e+04 1.579603115409539571e+00 1.903459276962708724e-02
6.001418971920516196e+04 1.561275578845196854e+00 1.845393525631684045e-02
6.001418978879672068e+04 1.570257195345988954e+00 1.830487066579478475e-02
6.001418985838827211e+04 1.579012702255925493e+00 1.864969876714836841e-02
6.001418992797983083e+04 1.600689101286853600e+00 1.843727536858467617e-02
6.001418999757137499e+04 1.569866989117291389e+00 1.818849693955822480e-02
6.001419006716293370e+04 1.571598477640342661e+00 1.844789854255690642e-02
6.001419013675448514e+04 1.580522576967631654e+00 1.848223097873957083e-02
6.001419020634604385e+04 1.593929057826092288e+00 1.865363486027554404e-02
6.001419027593760256e+04 1.548772444118724723e+00 1.792244474113060052e-02
6.001419034552914673e+04 1.614617878302343712e+00 1.928750649511658255e-02
6.001419041512069816e+04 1.572389264514876039e+00 1.863113840638767199e-02
6.001419048471225688e+04 1.571457501058561412e+00 1.867888721357953766e-02
6.001419055430381559e+04 1.586734382811642696e+00 1.890681636209626607e-02
6.001419062389537430e+04 1.570887668448939012e+00 1.803880608598709342e-02
6.001419069348691846e+04 1.593342777933830723e+00 1.939566549701468579e-02
6.001419076307846990e+04 1.581197740670399199e+00 1.813262139510475601e-02
6.001419083267002861e+04 1.584750650370588598e+00 1.839730538193796658e-02
6.001419090226158005e+04 1.560184037581393124e+00 1.808367516607718023e-02
6.001419097185313876e+04 1.612726183935152768e+00 1.898611270986348687e-02
6.001419104144469748e+04 1.570548739252246362e+00 1.828948248665105900e-02
6.001419111103624164e+04 1.596877296105804644e+00 1.846231938656216903e-02
6.001419118062780035e+04 1.606244584687801735e+00 1.847688511789335325e-02
6.001419125021935179e+04 1.583495139721591727e+00 1.837848429562906685e-02
6.001419131981091050e+04 1.565529004046232187e+00 1.802505853987983533e-02
6.001419138940246921e+04 1.569177522941370029e+00 1.793411183267067111e-02
6.001419145899401337e+04 1.596363481519332383e+00 1.842268286012771483e-02
6.001419152858557209e+04 1.616247092497552273e+00 1.867405836841926417e-02
6.001419159817712352e+04 1.629899911469604445e+00 1.843996024092414698e-02
6.001419166776868224e+04 1.641996970928299548e+00 1.851232725367408377e-02
6.001419173736024095e+04 1.632302987077354661e+00 1.823575085557811726e-02
6.001419180695178511e+04 1.622535280072789021e+00 1.843092441767627682e-02
6.001419187654333655e+04 1.630112740938295390e+00 1.794501836809548820e-02
6.001419194613489526e+04 1.620867989889160254e+00 1.822375116504949821e-02
6.001419201572644670e+04 1.621805617530361010e+00 1.777616999875817130e-02
6.001419208531800541e+04 1.620640070791239618e+00 1.823680247884062675e-02
6.001419215490955685e+04 1.607048596818325015e+00 1.786075785475920233e-02
6.001419222450110829e+04 1.622699217626944579e+00 1.813166115678673321e-02
6.001419229409265972e+04 1.609529234255797414e+00 1.781711771645301187e-02
6.001419236368421844e+04 1.627091745761361619e+00 1.865870635294950008e-02
6.001419243327576987e+04 1.647695498681481352e+00 1.914474713479738521e-02
6.001419250286732859e+04 1.633692512097904670e+00 1.797523946739756906e-02
6.001419257245888730e+04 1.650405111007759329e+00 1.861137203599014939e-02
6.001419264205043146e+04 1.657078073293295706e+00 1.822999529606342956e-02
6.001419271164199017e+04 1.641495084058610887e+00 1.871137867295595211e-02
6.001419278123354161e+04 1.652150112523569137e+00 1.852013929218646049e-02
6.001419285082510032e+04 1.696036079094590976e+00 1.914417483650766166e-02
6.001419292041665904e+04 1.687549231981094966e+00 1.895133408899443012e-02
6.001419299000820320e+04 1.650735159538771368e+00 1.849579461338068595e-02
6.001419305959975463e+04 1.633203976655067224e+00 1.803730370550774703e-02
6.001419312919131335e+04 1.634795508042369505e+00 1.812307260824144034e-02
6.001419319878286478e+04 1.652251566614088008e+00 1.804766397276314285e-02
6.001419326837442350e+04 1.662985664975617173e+00 1.833323448051781684e-02
6.001419333796598221e+04 1.617654484251021874e+00 1.797824861529574714e-02
6.001419340755752637e+04 1.621061603934410122e+00 1.793908138302844832e-02
6.001419347714907781e+04 1.644122947844968152e+00 1.820220769969228131e-02
6.001419354674063652e+04 1.650731761745070525e+00 1.816033529103381131e-02
6.001419361633218796e+04 1.645690380681503973e+00 1.834883455360020871e-02
6.001419368592374667e+04 1.634988444138473662e+00 1.808247952989611856e-02
6.001419375551530538e+04 1.628992795141023464e+00 1.781211188509801771e-02
6.001419382510684954e+04 1.605547173484535017e+00 1.791388624733142657e-02
6.001419389469840098e+04 1.588434067107052927e+00 1.775921381694057707e-02
6.001419396428995969e+04 1.598795543881449177e+00 1.786242067037227196e-02
6.001419403388151113e+04 1.580273092763287091e+00 1.764948125073786261e-02
6.001419410347306984e+04 1.587441820375797397e+00 1.738561386112637275e-02
6.001419417306462856e+04 1.589811265294124976e+00 1.792652636241479774e-02
6.001419424265617272e+04 1.619127112199284069e+00 1.810779336515470905e-02
6.001419431224773143e+04 1.600566675806599060e+00 1.785378263927875353e-02
6.001419438183928287e+04 1.615321490933098181e+00 1.809596943367459618e-02
6.001419445143084158e+04 1.626131770660573128e+00 1.822579980438891745e-02
6.001419452102239302e+04 1.600651155403795656e+00 1.803980356450895356e-02
6.001419459061395173e+04 1.620984283101863488e+00 1.890875534080188256e-02
6.001419466020549589e+04 1.578100017902229091e+00 1.824123147216091811e-02
6.001419472979705461e+04 1.626162540696602932e+00 1.888934473661540298e-02
6.001419479938860604e+04 1.595226718614082051e+00 1.845537848907137513e-02
6.001419486898016476e+04 1.598021414980537402e+00 1.817516229303883096e-02
6.001419493857171619e+04 1.592859676807711677e+00 1.834156700271270118e-02
6.001419500816326763e+04 1.602054328321267151e+00 1.820958266488470825e-02
6.001419507775481907e+04 1.593654599611909806e+00 1.873654321537914294e-02
6.001419514734637778e+04 1.579523844353422968e+00 1.801393221080726734e-02
6.001419521693792922e+04 1.627176521257613917e+00 1.862111816351896126e-02
6.001419528652948793e+04 1.589613671848895349e+00 1.811834370948076436e-02
6.001419535612104664e+04 1.622458975497861333e+00 1.863820823212136019e-02
6.001419542571259080e+04 1.650100227677687492e+00 1.867522299181222784e-02
6.001419549530414952e+04 1.601009948475714761e+00 1.844531096799919417e-02
6.001419556489570095e+04 1.610565693430656919e+00 1.878993986134799149e-02
6.001419563448725967e+04 1.641743028626472922e+00 1.871714228035291014e-02
6.001419570407881838e+04 1.620577704957825160e+00 1.809569653317498125e-02
6.001419577367036254e+04 1.635212535912719201e+00 1.809951118485537275e-02
6.001419584326192125e+04 1.608996602327767089e+00 1.793162773562675602e-02
6.001419591285347269e+04 1.627034130405413670e+00 1.798217716871397878e-02
6.001419598244503140e+04 1.619827172055630982e+00 1.826106899946665710e-02
6.001419605203659012e+04 1.602922940119651862e+00 1.827282408000926658e-02
6.001419612162814155e+04 1.617419619915495765e+00 1.818398477731563226e-02
6.001419619121968572e+04 1.637149014778324974e+00 1.871602924830660652e-02
6.001419626081124443e+04 1.619063978062561082e+00 1.867270081151959152e-02
6.001419633040279587e+04 1.639931782489203016e+00 1.883278410478123749e-02
6.001419639999435458e+04 1.671521055705356806e+00 1.921325230346336913e-02
6.001419646958591329e+04 1.591601392515230806e+00 1.782314093066023411e-02
6.001419653917745745e+04 1.628463282598944240e+00 1.846894812049869328e-02
6.001419660876900889e+04 1.595589924664739812e+00 1.784915870656235415e-02
6.001419667836056760e+04 1.610895487776597967e+00 1.812428474049731369e-02
6.001419674795211904e+04 1.594041310960651492e+00 1.780159650113264172e-02
6.001419681754367775e+04 1.623460457254147782e+00 1.819687380332049922e-02
6.001419688713522919e+04 1.613158714929140203e+00 1.826258134051129620e-02
6.001419695672678063e+04 1.593273254522421523e+00 1.781939221669324308e-02
6.001419702631833206e+04 1.624861415654487606e+00 1.811681312874746999e-02
6.001419709590989078e+04 1.650602483407215049e+00 1.830735053401964102e-02
6.001419716550144221e+04 1.599486069950243339e+00 1.815419265553172914e-02
6.001419723509300093e+04 1.645246608218641216e+00 1.920585604952145323e-02
6.001419730468455236e+04 1.586990623551641555e+00 1.746070493967690970e-02
6.001419737427610380e+04 1.623417952587255852e+00 1.838707661854900588e-02
6.001419744386766251e+04 1.646556890852358679e+00 1.891949899457558149e-02
6.001419751345921395e+04 1.629693930821809467e+00 1.844185786696414184e-02
6.001419758305077266e+04 1.615362947177621855e+00 1.821333387489181346e-02
6.001419765264233138e+04 1.590072910149670227e+00 1.778885392908367141e-02
6.001419772223387554e+04 1.603963186725652745e+00 1.788037845420807972e-02
6.001419779182543425e+04 1.620238271239897498e+00 1.840796487671518544e-02
6.001419786141698569e+04 1.630294540494710009e+00 1.861131423082666367e-02
6.001419793100854440e+04 1.613405006911380779e+00 1.871905441762716782e-02
6.001419800060009584e+04 1.621107995675041602e+00 1.890585632712532549e-02
6.001419807019165455e+04 1.609670461647814355e+00 1.864073833373532454e-02
6.001419813978319871e+04 1.618529726425187221e+00 1.899298605965138095e-02
6.001419820937475743e+04 1.601567415352851631e+00 1.817024195026019015e-02
6.001419827896630886e+04 1.592329062939777939e+00 1.856095663167809870e-02
6.001419834855786030e+04 1.630306142410015813e+00 1.878933930025403209e-02
6.001419841814941901e+04 1.622330442462678102e+00 1.858789753022935601e-02
6.001419848774097773e+04 1.562669583198862178e+00 1.778066904466520451e-02
6.001419855733252189e+04 1.652915765400038373e+00 1.922795204023093965e-02
6.001419862692407332e+04 1.663810958388250771e+00 1.906328311523670591e-02
6.001419869651563204e+04 1.629334272979605869e+00 1.867521447995577552e-02
6.001419876610718347e+04 1.644737169131353482e+00 1.943787071373409905e-02
6.001419883569874219e+04 1.624252123599655206e+00 1.914957435112720971e-02
6.001419890529030090e+04 1.645182584876209830e+00 1.932525235283217777e-02
6.001419897488184506e+04 1.640550860023724633e+00 1.856903155100980349e-02
6.001419904447340377e+04 1.593252831917625789e+00 1.853413070731027915e-02
6.001419911406495521e+04 1.612331727384588964e+00 1.966885539466108751e-02
6.001419918365651392e+04 1.634157012570865097e+00 1.938081363024782289e-02
6.001419925324807264e+04 1.682915024545391658e+00 1.992491560744459253e-02
6.001419932283961680e+04 1.673675325893275723e+00 1.953365792110738769e-02
6.001419939243116823e+04 1.647167923469263329e+00 1.908904030469998903e-02
6.001419946202272695e+04 1.633315269346225840e+00 1.897057520717632118e-02
6.001419953161428566e+04 1.626645844815971520e+00 1.851083498299633742e-02
6.001419960120583710e+04 1.634486421064331729e+00 1.864751491049867343e-02
6.001419967079738853e+04 1.617216139671174391e+00 1.811023881612370753e-02
6.001419974038893997e+04 1.645155103505450578e+00 1.810506626531473845e-02
6.001419980998049869e+04 1.627569483764555347e+00 1.813286055208726544e-02
6.001419987957205012e+04 1.622424467558197136e+00 1.795738908677301307e-02
6.001419994916360884e+04 1.635450739845291102e+00 1.821287047648954827e-02
6.001420001875516755e+04 1.630235481128239350e+00 1.791902736756279674e-02
6.001420008834671171e+04 1.613538967816402492e+00 1.764299854364020925e-02
6.001420015793827042e+04 1.595324856800399926e+00 1.747867858578592420e-02
6.001420022752982186e+04 1.636261171094043565e+00 1.815822611587121493e-02
6.001420029712138057e+04 1.638243338762715551e+00 1.812554928739484178e-02
6.001420036671293201e+04 1.613018290057932846e+00 1.786019914022984184e-02
6.001420043630449072e+04 1.640467196758425894e+00 1.770265903270355420e-02
6.001420050589603488e+04 1.633613952171719230e+00 1.784568048714691574e-02
6.001420057548759360e+04 1.586644544307982407e+00 1.751719372008986308e-02
6.001420064507914503e+04 1.583980561985868674e+00 1.716837004309641757e-02
6.001420071467070375e+04 1.638859061231038972e+00 1.831715051803682603e-02
6.001420078426226246e+04 1.620496175213411938e+00 1.834712154571097736e-02
6.001420085385380662e+04 1.595233275052912347e+00 1.792539199225428106e-02
6.001420092344535806e+04 1.634604069624908007e+00 1.835551209198784534e-02
6.001420099303691677e+04 1.578956995737986757e+00 1.775812983450783186e-02
6.001420106262846821e+04 1.609341165343355806e+00 1.783175717727878209e-02
6.001420113222002692e+04 1.581414104663149578e+00 1.771212584768117049e-02
6.001420120181157836e+04 1.601475946851190768e+00 1.771274507977816867e-02
6.001420127140312979e+04 1.584663023679417249e+00 1.776104314647991567e-02
6.001420134099468123e+04 1.572438012518802219e+00 1.746610952304615202e-02
6.001420141058623994e+04 1.611882111546353302e+00 1.775037284196995593e-02
6.001420148017779866e+04 1.637113782396163231e+00 1.785321874305945480e-02
6.001420154976935009e+04 1.627077885548611214e+00 1.821659991507628903e-02
6.001420161936090881e+04 1.589732533356330801e+00 1.774445026533591832e-02
6.001420168895245297e+04 1.586567546470215362e+00 1.786675566619106911e-02
6.001420175854401168e+04 1.609315967693541793e+00 1.808066678340587707e-02
6.001420182813556312e+04 1.582581457482418630e+00 1.775157955316858729e-02
6.001420189772712183e+04 1.601442985453179979e+00 1.823303099793800730e-02
6.001420196731868054e+04 1.532271579224572244e+00 1.707938145536876465e-02
6.001420203691022471e+04 1.592619454449347938e+00 1.793380658062687996e-02
6.001420210650178342e+04 1.599241599445736739e+00 1.802859480406756101e-02
6.001420217609333486e+04 1.581201571604082368e+00 1.737436978914794553e-02
6.001420224568489357e+04 1.627282638321068342e+00 1.851264427516733507e-02
6.001420231527644501e+04 1.649280812259095619e+00 1.900237665079372931e-02
6.001420238486800372e+04 1.592908672854900898e+00 1.798045292553018815e-02
6.001420245445954788e+04 1.631067049700519966e+00 1.926962845463301918e-02
6.001420252405110659e+04 1.580276524558708262e+00 1.835321073262085115e-02
6.001420259364265803e+04 1.608023577896944500e+00 1.862236433621421855e-02
6.001420266323421674e+04 1.621336937003646783e+00 1.840770060382055859e-02
6.001420273282576818e+04 1.617417253804529720e+00 1.828333387821531875e-02
6.001420280241732689e+04 1.589060771454591015e+00 1.744162741680597636e-02
6.001420287200887105e+04 1.613603464274667498e+00 1.818894868374138635e-02
6.001420294160042977e+04 1.596734271900751123e+00 1.758212842314304039e-02
6.001420301119198120e+04 1.595186225198259589e+00 1.794187463159651469e-02
6.001420308078353992e+04 1.632576512810288039e+00 1.826753506267917576e-02
6.001420315037509135e+04 1.583880767849206617e+00 1.740694083366653433e-02
6.001420321996665007e+04 1.632696589272016219e+00 1.825390033030671946e-02
6.001420328955819423e+04 1.589935416704496562e+00 1.730449051678866271e-02
6.001420335914975294e+04 1.629715401957110510e+00 1.794484524502961906e-02
6.001420342874130438e+04 1.634768996603164215e+00 1.807289430114615916e-02
6.001420349833286309e+04 1.634660888191486583e+00 1.828830178457434633e-02
6.001420356792442180e+04 1.613514308835430011e+00 1.774522541735757894e-02
6.001420363751596597e+04 1.617047624915285420e+00 1.776587863104413939e-02
6.001420370710752468e+04 1.626873404137216372e+00 1.874698118067806216e-02
6.001420377669907612e+04 1.616609651089232935e+00 1.834451074209928270e-02
6.001420384629063483e+04 1.632542535052317723e+00 1.832398445188481231e-02
6.001420391588218627e+04 1.632581348385383491e+00 1.831262746300220054e-02
6.001420398547373770e+04 1.649392293129921638e+00 1.865636488369271095e-02
6.001420405506528914e+04 1.634527404013988550e+00 1.850796804633529635e-02
6.001420412465684785e+04 1.636363636363636243e+00 1.865249901781325728e-02
6.001420419424840657e+04 1.618201419899418569e+00 1.831030865579658454e-02
6.001420426383995800e+04 1.640379129474555997e+00 1.863631002047283491e-02
6.001420433343151672e+04 1.632790877892173143e+00 1.833100673547108025e-02
6.001420440302306088e+04 1.585754762478900348e+00 1.795137072134032896e-02
6.001420447261461959e+04 1.599522404832139255e+00 1.808904082224265658e-02
6.001420454220617103e+04 1.655259498525257778e+00 1.893815718795291772e-02
6.001420461179772974e+04 1.612027234683527599e+00 1.861810926988789749e-02
6.001420468138928845e+04 1.615723289777094562e+00 1.862352888587415559e-02
6.001420475098083261e+04 1.581452816395086725e+00 1.796004173474126039e-02
6.001420482057239133e+04 1.581652979420247407e+00 1.854173166334477374e-02
6.001420489016394276e+04 1.609719197428060911e+00 1.878866584292046213e-02
6.001420495975549420e+04 1.619027518265846677e+00 1.890101618960958463e-02
6.001420502934705291e+04 1.607089387134119862e+00 1.915078152245396417e-02
6.001420509893861163e+04 1.613375388103099883e+00 1.898795686547234685e-02
6.001420516853015579e+04 1.554234099964542981e+00 1.796323053434897843e-02
6.001420523812171450e+04 1.603735856718327968e+00 1.854536479177973721e-02
6.001420530771326594e+04 1.605842187452157122e+00 1.832167241836779939e-02
6.001420537730482465e+04 1.590762329628077731e+00 1.853455458949887849e-02
6.001420544689638336e+04 1.564221977753330828e+00 1.773794751353632501e-02
6.001420551648792753e+04 1.577761763353751512e+00 1.794613958933336320e-02
6.001420558607947896e+04 1.588738636433389972e+00 1.776273864816176398e-02
6.001420565567103768e+04 1.619402613255608081e+00 1.877694693907224974e-02
6.001420572526258911e+04 1.586183340000615338e+00 1.809862448850910188e-02
6.001420579485414783e+04 1.583391147921437536e+00 1.785078889282116707e-02
6.001420586444570654e+04 1.586938307807937321e+00 1.786094559635793833e-02
6.001420593403725070e+04 1.544597963151447040e+00 1.713676769593352675e-02
6.001420600362880941e+04 1.597664155871485248e+00 1.782197962429521443e-02
6.001420607322036085e+04 1.578715487358495206e+00 1.761141422911741833e-02
6.001420614281191956e+04 1.572032903881912080e+00 1.754918558626171812e-02
6.001420621240347828e+04 1.567545279804024805e+00 1.747956118394297306e-02
6.001420628199502244e+04 1.573646187469645463e+00 1.756891024387341460e-02
6.001420635158657387e+04 1.592685641794200357e+00 1.776061513414706194e-02
6.001420642117813259e+04 1.543960528720229153e+00 1.739073713775537988e-02
6.001420649076968402e+04 1.573180488460293569e+00 1.756885941561990919e-02
6.001420656036124274e+04 1.539820756603464957e+00 1.713932907868384245e-02
6.001420662995280145e+04 1.577114792552411604e+00 1.752203654110015552e-02
6.001420669954434561e+04 1.591301448523691597e+00 1.773134334078167035e-02
6.001420676913589705e+04 1.561211989548068724e+00 1.750083563725974081e-02
6.001420683872745576e+04 1.572275898762953705e+00 1.743939866336327582e-02
6.001420690831900720e+04 1.597283644505301359e+00 1.799906683694708909e-02
6.001420697791056591e+04 1.594592430141442030e+00 1.786457459756269489e-02
6.001420704750212462e+04 1.629813114978843736e+00 1.832481427727443782e-02
6.001420711709366878e+04 1.626840299340722495e+00 1.796288565115679997e-02
6.001420718668522022e+04 1.583391741581593681e+00 1.743065727608388363e-02
6.001420725627677893e+04 1.554622354676540530e+00 1.706342664830052744e-02
6.001420732586833037e+04 1.619640635541553575e+00 1.821990790485410183e-02
6.001420739545988909e+04 1.603649698336203411e+00 1.810910210397218001e-02
6.001420746505144780e+04 1.552107327583641228e+00 1.749845764107455653e-02
6.001420753464299196e+04 1.662130795748168355e+00 1.895322707409502136e-02
6.001420760423454340e+04 1.614234705731300235e+00 1.827142529653398920e-02
6.001420767382610211e+04 1.612012075043058879e+00 1.800347862660266890e-02
6.001420774341766082e+04 1.610442648331687598e+00 1.793924419512208865e-02
6.001420781300921226e+04 1.598477929984779333e+00 1.769837342264100194e-02
6.001420788260077097e+04 1.630130269911312046e+00 1.843694465906086516e-02
6.001420795219232241e+04 1.629349023566122323e+00 1.866963674014002900e-02
6.001420802178387385e+04 1.577929451558347518e+00 1.757462495880342951e-02
6.001420809137543256e+04 1.608805054776565990e+00 1.794133002554692755e-02
6.001420816096699127e+04 1.616955539265873654e+00 1.797378903770968303e-02
6.001420823055853543e+04 1.607272017612870529e+00 1.794460549712877453e-02
6.001420830015008687e+04 1.654587858751139784e+00 1.820383305286124576e-02
6.001420836974164558e+04 1.611275331403321687e+00 1.742018179116674309e-02
6.001420843933320430e+04 1.624400446521669927e+00 1.751824612709382278e-02
6.001420850892475573e+04 1.607611029666713431e+00 1.743049494127250909e-02
6.001420857851630717e+04 1.607404498656293201e+00 1.755844137764143303e-02
6.001420864810785861e+04 1.601559001174092334e+00 1.718516804225108871e-02
6.001420871769941732e+04 1.609452386054057271e+00 1.748220776444167276e-02
6.001420878729096876e+04 1.608477007072379505e+00 1.756017128090977056e-02
6.001420885688252747e+04 1.596543818351233268e+00 1.743244906132770250e-02
6.001420892647408618e+04 1.592964609595599379e+00 1.737363353863348447e-02
6.001420899606563034e+04 1.593419456315651406e+00 1.761291618798552921e-02
6.001420906565718906e+04 1.553270971268906120e+00 1.670312269561070526e-02
6.001420913524874049e+04 1.565147760003410049e+00 1.695167870094310344e-02
6.001420920484029921e+04 1.582578828555477379e+00 1.747086386314775433e-02
6.001420927443185792e+04 1.592464893532326231e+00 1.711752195463921850e-02
6.001420934402340208e+04 1.590007797705246695e+00 1.732757661304743305e-02
6.001420941361495352e+04 1.596270424962304313e+00 1.746924908712356797e-02
6.001420948320651223e+04 1.608431390716204890e+00 1.770372346717396378e-02
6.001420955279806367e+04 1.603980553773258988e+00 1.784412227605034970e-02
6.001420962238962238e+04 1.597493667672182038e+00 1.740288543988913195e-02
6.001420969198118109e+04 1.601854979883910124e+00 1.749216177157388724e-02
6.001420976157272526e+04 1.618722682256606982e+00 1.782902889660861398e-02
6.001420983116428397e+04 1.591538802551535570e+00 1.755316415717456460e-02
6.001420990075583541e+04 1.566920818250078007e+00 1.726557870421631391e-02
6.001420997034738684e+04 1.581845849875131105e+00 1.737280187250800356e-02
6.001421003993894556e+04 1.615817290475543455e+00 1.795525390526612683e-02
6.001421010953050427e+04 1.594451620840253492e+00 1.785492108331127731e-02
6.001421017912204843e+04 1.577999126468019098e+00 1.759089475406406394e-02
6.001421024871360714e+04 1.585811672657809313e+00 1.743191763361143926e-02
6.001421031830515858e+04 1.595482826428132661e+00 1.782227376537534602e-02
6.001421038789671729e+04 1.573675988605385045e+00 1.720232907994101099e-02
6.001421045748826873e+04 1.623562358106928061e+00 1.799244410699312943e-02
6.001421052707982744e+04 1.620431086260595954e+00 1.801656758649671647e-02
6.001421059667137160e+04 1.617793712896337999e+00 1.805185141173236418e-02
6.001421066626293032e+04 1.597803710463408633e+00 1.776240888886197397e-02
6.001421073585448175e+04 1.596910060919778829e+00 1.756557944208529329e-02
6.001421080544604047e+04 1.613273615136234795e+00 1.771204352210578592e-02
6.001421087503759918e+04 1.603081558834473119e+00 1.784571972609250851e-02
6.001421094462915062e+04 1.617674515091795495e+00 1.831401088183614440e-02
6.001421101422069478e+04 1.612656657606217125e+00 1.768031566616951392e-02
6.001421108381225349e+04 1.617943856644853629e+00 1.774963211096753854e-02
6.001421111860803649e+04 1.672440419049209037e+00 2.812991496390294596e-02


==> figures/ground-lc/20230310_tic3788_g.dat <==
6.001416468011598045e+04 1.412130648836599667e+00 7.432679162472218166e-03
6.001416471843941690e+04 1.394047384872506568e+00 7.467259654163980326e-03
6.001416475323519262e+04 1.401026901480200149e+00 7.438177480248551673e-03
6.001416478803096834e+04 1.411905824753401983e+00 7.608805322577494833e-03
6.001416482282674406e+04 1.395054771283171791e+00 7.504390042484190317e-03
6.001416485762252705e+04 1.384133202181473621e+00 7.327219079223585424e-03
6.001416489241830277e+04 1.420061779748685193e+00 7.655219219172917228e-03
6.001416492721407849e+04 1.406252555379100100e+00 7.458143258357775689e-03
6.001416496200985421e+04 1.404973865343324135e+00 7.411458276393963381e-03
6.001416499680562993e+04 1.396130933500960181e+00 7.289555573349203697e-03
6.001416503160140564e+04 1.381271555838142762e+00 7.230332399735373179e-03
6.001416506639718136e+04 1.395518256551915304e+00 7.355227037561084223e-03
6.001416510119296436e+04 1.385400100458684447e+00 7.255520542007536620e-03
6.001416513598874008e+04 1.394988979158492626e+00 7.374275307206496800e-03
6.001416517078451579e+04 1.400935862510152896e+00 7.371960732463536323e-03
6.001416520558029151e+04 1.382827204924041320e+00 7.315744826337616281e-03
6.001416524037606723e+04 1.392805082648037374e+00 7.240479788979444463e-03
6.001416527517185023e+04 1.386649667686222331e+00 7.391801107436164059e-03
6.001416530996762594e+04 1.375380553190875377e+00 7.281369997247217306e-03
6.001416534476340166e+04 1.377984206484739182e+00 7.374073214996541489e-03
6.001416537955917738e+04 1.383539400158509292e+00 7.247602077985518775e-03
6.001416541435495310e+04 1.373942295548743475e+00 7.051839392271130359e-03
6.001416544915072882e+04 1.389966392270798767e+00 7.213330839763128395e-03
6.001416548394650454e+04 1.377968580310404478e+00 7.157737401606665412e-03
6.001416551874228753e+04 1.369746977871382887e+00 7.088188357102127857e-03
6.001416555353806325e+04 1.385981249135107563e+00 7.157637990919523199e-03
6.001416558833383897e+04 1.379307462256332606e+00 7.161929984091958135e-03
6.001416562312961469e+04 1.366342560757296765e+00 7.025731159750927234e-03
6.001416565792539041e+04 1.379302914244833200e+00 7.156283764691664419e-03
6.001416569272116612e+04 1.373585439254765950e+00 7.122862665392629654e-03
6.001416572751694184e+04 1.384983596908082149e+00 7.206991526879600977e-03
6.001416576231272484e+04 1.368987230940730271e+00 7.100022579442076022e-03
6.001416579710850056e+04 1.368675633729953267e+00 7.093545799424609555e-03
6.001416583190427627e+04 1.367453786713707542e+00 7.103897339888177141e-03
6.001416586670005199e+04 1.367411228519920918e+00 7.205295704260386569e-03
6.001416590149582771e+04 1.367543709778461292e+00 7.226229123880476869e-03
6.001416593629160343e+04 1.380566564383420625e+00 7.617110401251010569e-03
6.001416597108737915e+04 1.367489165014358354e+00 7.326914108705739198e-03
6.001416600588316214e+04 1.363251748502050997e+00 7.240725696766181149e-03
6.001416604067893786e+04 1.369901652044790863e+00 7.378322298559478014e-03
6.001416607547471358e+04 1.363037035863139845e+00 7.123627240652640608e-03
6.001416611027048930e+04 1.361184641443899723e+00 7.202142927199900110e-03
6.001416614506626502e+04 1.393069390887676118e+00 7.453437862361465480e-03
6.001416617986204074e+04 1.382125689513672873e+00 7.390147230215434945e-03
6.001416621465781645e+04 1.380195302114695100e+00 7.259587420454320303e-03
6.001416624945359945e+04 1.389590599221968814e+00 7.322675642799092444e-03
6.001416628424937517e+04 1.364977594032368513e+00 7.199005980625932527e-03
6.001416631904515089e+04 1.362717611379510751e+00 7.079324863209291926e-03
6.001416635384092660e+04 1.381014690075241802e+00 7.332528091374367757e-03
6.001416638863670232e+04 1.371161456839690373e+00 7.196345349566615930e-03
6.001416642343247804e+04 1.381104655764694877e+00 7.335471679284322893e-03
6.001416645822825376e+04 1.381618571972985432e+00 7.371038376803291589e-03
6.001416649302403675e+04 1.381860833766407337e+00 7.306355384291619848e-03
6.001416652781981247e+04 1.373291013870261423e+00 7.157137909386944268e-03
6.001416656261558819e+04 1.382946921983888133e+00 7.365991707863274625e-03
6.001416659741136391e+04 1.380316801055331721e+00 7.281333797582741248e-03
6.001416663220713963e+04 1.381302650917050068e+00 7.294666040898631701e-03
6.001416666700292262e+04 1.387597985738333817e+00 7.379894742242264737e-03
6.001416670179869834e+04 1.373994313583659865e+00 7.191534029034973505e-03
6.001416673659447406e+04 1.376569333073969226e+00 7.290042844483491866e-03
6.001416677139024978e+04 1.392873627546575399e+00 7.405304884484851385e-03
6.001416680618602550e+04 1.388331218366662290e+00 7.362412521190637126e-03
6.001416684098180122e+04 1.380648280994152488e+00 7.500415403702381280e-03
6.001416687577757693e+04 1.346044015770448299e+00 7.219378380230172254e-03
6.001416691057335993e+04 1.389030623338445292e+00 7.358128867814757793e-03
6.001416694536913565e+04 1.382134410877922326e+00 7.186741950100475687e-03
6.001416698016491137e+04 1.389250354014714306e+00 7.606040375166766253e-03
6.001416701496068708e+04 1.382197500541790136e+00 7.236440172294149667e-03
6.001416704975646280e+04 1.385552756543896091e+00 7.307958472038941604e-03
6.001416708455223852e+04 1.383714701155582594e+00 7.208266849562450403e-03
6.001416711934801424e+04 1.404284362497119742e+00 7.393600354208049348e-03
6.001416715414379723e+04 1.403293569436875332e+00 7.336960370950471738e-03
6.001416718893957295e+04 1.394570601738650328e+00 7.307235535215607543e-03
6.001416722373534867e+04 1.395982106805413014e+00 7.284267548078222215e-03
6.001416725853112439e+04 1.394590125921221224e+00 7.327229684946151220e-03
6.001416729332690011e+04 1.393841665523292361e+00 7.434565495438943093e-03
6.001416732812268310e+04 1.393378573487052297e+00 7.413139120259149874e-03
6.001416736291845882e+04 1.386449369839200418e+00 7.224775616258252015e-03
6.001416739771423454e+04 1.384783685838897993e+00 7.351046841852924146e-03
6.001416743251001026e+04 1.394977554891906557e+00 7.271876588460129617e-03
6.001416746730578598e+04 1.410753486476256979e+00 7.321993797343445340e-03
6.001416750210156169e+04 1.412142372616600916e+00 7.463680142313717548e-03
6.001416753689733741e+04 1.396378627739254252e+00 7.262373695930158038e-03
6.001416757169312041e+04 1.398763957939833436e+00 7.277954705621308452e-03
6.001416760648889613e+04 1.396768373396163998e+00 7.298893574156643978e-03
6.001416764128467184e+04 1.390356627201848161e+00 7.241340622548945311e-03
6.001416767608044756e+04 1.400935168449478185e+00 7.325055483294841234e-03
6.001416771087622328e+04 1.404639660925554923e+00 7.436993615420637443e-03
6.001416774567200628e+04 1.390138739376669097e+00 7.347212474192362126e-03
6.001416778046778199e+04 1.390203729653982867e+00 7.359112976682375719e-03
6.001416781526355771e+04 1.384484298710421779e+00 7.276601091857693923e-03
6.001416785005933343e+04 1.393360729550766397e+00 7.241992744548376992e-03
6.001416788485510915e+04 1.391615491994921738e+00 7.339831505564632479e-03
6.001416791965088487e+04 1.393450099951647925e+00 7.305032781753001241e-03
6.001416795444666059e+04 1.405070797566342566e+00 7.456634588123413863e-03
6.001416798924244358e+04 1.386882942679725783e+00 7.290751509564590872e-03
6.001416802403821930e+04 1.399273958295818909e+00 7.536057869939473408e-03
6.001416805883399502e+04 1.390375484301169084e+00 7.349120866361589025e-03
6.001416809362977074e+04 1.409291170903681945e+00 7.386364675544364669e-03
6.001416812842554646e+04 1.389941275386311847e+00 7.327042178590706216e-03
6.001416816322132217e+04 1.392156976440777072e+00 7.312146354181496902e-03
6.001416819801709789e+04 1.399871215131641922e+00 7.390530838886463956e-03
6.001416823281288089e+04 1.388706528687179143e+00 7.324541848455296857e-03
6.001416826760865661e+04 1.398181515614061343e+00 7.307887868129956700e-03
6.001416830240443232e+04 1.388527415581523927e+00 7.359271775837292542e-03
6.001416833720020804e+04 1.391234383388713969e+00 7.190510622344680781e-03
6.001416837199598376e+04 1.380513070800651443e+00 7.214475377883315492e-03
6.001416840679175948e+04 1.396202211644721025e+00 7.264189329104436300e-03
6.001416844158753520e+04 1.389682613416638013e+00 7.288006860274597737e-03
6.001416847638331819e+04 1.395420231286558677e+00 7.349901619618353851e-03
6.001416851117909391e+04 1.392581027444931507e+00 7.368563772655135034e-03
6.001416854597486963e+04 1.388100917737554063e+00 7.243178329894453191e-03
6.001416858077064535e+04 1.381407965741236366e+00 7.295021390508877462e-03
6.001416861556642107e+04 1.381361211443207004e+00 7.315303783519691398e-03
6.001416865036219679e+04 1.371486682920562306e+00 7.209228785524692852e-03
6.001416868515797250e+04 1.365558495539480610e+00 7.065279932488235763e-03
6.001416871995375550e+04 1.380567586973641570e+00 7.163782433454682352e-03
6.001416875474953122e+04 1.376456545871566295e+00 7.179795292780361687e-03
6.001416878954530694e+04 1.365391652495856478e+00 7.047533993954224404e-03
6.001416882434108265e+04 1.378184045313524120e+00 7.167357170317733943e-03
6.001416885913685837e+04 1.372277279087630086e+00 7.235023164337986076e-03
6.001416889393263409e+04 1.370811075772929044e+00 7.213354350280209298e-03
6.001416892872840981e+04 1.373732472043106778e+00 7.160202260891270452e-03
6.001416896352419280e+04 1.368439765314171330e+00 7.166934732614218227e-03
6.001416899831996852e+04 1.376233869789021291e+00 7.100960577827812419e-03
6.001416903311574424e+04 1.382885189989020658e+00 7.322136015943454812e-03
6.001416906791151996e+04 1.359751328297249540e+00 7.117442563881259260e-03
6.001416910270729568e+04 1.370696514312464087e+00 7.288977351731075124e-03
6.001416913750307867e+04 1.364650251639513812e+00 7.123150941051516194e-03
6.001416917229885439e+04 1.350637131844452332e+00 7.037376388580963114e-03
6.001416920709463011e+04 1.368403808182164783e+00 7.067201474878500624e-03
6.001416924189040583e+04 1.364646863084221007e+00 7.237443066969633486e-03
6.001416927668618155e+04 1.367842418026256057e+00 7.091317990630651921e-03
6.001416931148195727e+04 1.359401918881808280e+00 7.050784768786365342e-03
6.001416934627773298e+04 1.361194963657489598e+00 7.057278148721186570e-03
6.001416938107351598e+04 1.366989657049537232e+00 7.084574639033882834e-03
6.001416941586929170e+04 1.350767333773225998e+00 7.061307963162186466e-03
6.001416945066506742e+04 1.347690383418255422e+00 7.046758615349569231e-03
6.001416948546084313e+04 1.359017902695015323e+00 7.087497892765934858e-03
6.001416952025661885e+04 1.359878889989800888e+00 7.163608173996129265e-03
6.001416955505240185e+04 1.366867468127252350e+00 7.310718134984003913e-03
6.001416958984817757e+04 1.350431091329912014e+00 7.072400072806304776e-03
6.001416962464395328e+04 1.348266491222196883e+00 7.155298082926185924e-03
6.001416965943972900e+04 1.346131301289566373e+00 7.116961423379275856e-03
6.001416969423550472e+04 1.339178656859012495e+00 6.932067972680868231e-03
6.001416972903128044e+04 1.347364020703416321e+00 7.123057787232925028e-03
6.001416976382705616e+04 1.362461924594031260e+00 7.209640961468674440e-03
6.001416979862283915e+04 1.367235138511386117e+00 7.279766833929298894e-03
6.001416983341861487e+04 1.356275530671313678e+00 7.140542078727649990e-03
6.001416986821439059e+04 1.351713026706487186e+00 7.144830488075735661e-03
6.001416990301016631e+04 1.341730873379788358e+00 7.040473992715567085e-03
6.001416993780594203e+04 1.329054346238548456e+00 6.945352851882895945e-03
6.001416997260172502e+04 1.333018295713711554e+00 6.906452980808728062e-03
6.001417000739750074e+04 1.336759595402140288e+00 6.868002130341143048e-03
6.001417004219327646e+04 1.332895467585945015e+00 6.896963903521638461e-03
6.001417007698905218e+04 1.349377432132273347e+00 7.146103141655403557e-03
6.001417011178482790e+04 1.352002614474018705e+00 7.069352813394143807e-03
6.001417014658060361e+04 1.347131583382244591e+00 7.089334346090963267e-03
6.001417018137637933e+04 1.342080290225883932e+00 7.181017327246947898e-03
6.001417021617216233e+04 1.334517280353861191e+00 7.044653060578982481e-03
6.001417025096793805e+04 1.329759359137513641e+00 7.018116465081893594e-03
6.001417028576371376e+04 1.347819309020836132e+00 7.073576687807529503e-03
6.001417032055948948e+04 1.351133909910742226e+00 7.131290737065186860e-03
6.001417035535526520e+04 1.342744014442029954e+00 7.109230640623073923e-03
6.001417039015104820e+04 1.351153026234427568e+00 7.033010679096284544e-03
6.001417042494682391e+04 1.330270329410884189e+00 6.942360557257750212e-03
6.001417045974259963e+04 1.344904094936617334e+00 7.100250161210281893e-03
6.001417049453837535e+04 1.347231944530642211e+00 7.074865352705445205e-03
6.001417052933415107e+04 1.344126160611189169e+00 7.113345938702664295e-03
6.001417056412992679e+04 1.358087072651116944e+00 7.178684879258165688e-03
6.001417059892570251e+04 1.363407917532792446e+00 7.220312807373542585e-03
6.001417063372148550e+04 1.369094189151668139e+00 7.336188257044288195e-03
6.001417066851726122e+04 1.367896694435891458e+00 7.147971565936067466e-03
6.001417070331303694e+04 1.352005343928855297e+00 7.033960519381272924e-03
6.001417073810881266e+04 1.345059197070115120e+00 6.970107852782591630e-03
6.001417077290458838e+04 1.373070816958592566e+00 7.199706111463840923e-03
6.001417080770036409e+04 1.374287266600583424e+00 7.211720433950323181e-03
6.001417084249613981e+04 1.382871507411367107e+00 7.143907518099024308e-03
6.001417087729192281e+04 1.369340446558876545e+00 7.171303159840980261e-03
6.001417091208769853e+04 1.375917537746806030e+00 7.166713672943758780e-03
6.001417094688347424e+04 1.367484056486829580e+00 7.239991334370293047e-03
6.001417098167924996e+04 1.359782451529038205e+00 7.147562670218082954e-03
6.001417101647502568e+04 1.372427186719054948e+00 7.160417088559882168e-03
6.001417105127080868e+04 1.369640379818716447e+00 7.179842139321560013e-03
6.001417108606658439e+04 1.371014501036604605e+00 7.134511584909008011e-03
6.001417112086236011e+04 1.372770854403437601e+00 7.241199828099930021e-03
6.001417115565813583e+04 1.368092761049130024e+00 7.191440868683844807e-03
6.001417119045391155e+04 1.374605068188777590e+00 7.230986624777093787e-03
6.001417122524968727e+04 1.360225256698899710e+00 7.097873541948500169e-03
6.001417126004546299e+04 1.377783121848185521e+00 7.256102768986785224e-03
6.001417129484124598e+04 1.376375640905113551e+00 7.379590896116989748e-03
6.001417132963702170e+04 1.395491545563751989e+00 7.494038436835508479e-03
6.001417136443279742e+04 1.386374487395297450e+00 7.385734991799077463e-03
6.001417139922857314e+04 1.388943218144077063e+00 7.305667602110917612e-03
6.001417143402434886e+04 1.392943562993552042e+00 7.454334703387105465e-03
6.001417146882012457e+04 1.376980198734173433e+00 7.341541531462254452e-03
6.001417150361590029e+04 1.369906978340713399e+00 7.263850665101683445e-03
6.001417153841168329e+04 1.396155309629365959e+00 7.361759552352362471e-03
6.001417157320745901e+04 1.412540328236779219e+00 7.497034500044930452e-03
6.001417160800323472e+04 1.412753182419030251e+00 7.395064526655066584e-03
6.001417164279901044e+04 1.406339827531140285e+00 7.328307998219597309e-03
6.001417167759478616e+04 1.414497995922339157e+00 7.525409370333085643e-03
6.001417171239056916e+04 1.406415822479498257e+00 7.413820222701919191e-03
6.001417174718634487e+04 1.404539324088543095e+00 7.469261910122066729e-03
6.001417178198212059e+04 1.404663384012900362e+00 7.563511071819810708e-03
6.001417181677789631e+04 1.421719736141461521e+00 7.659676607176978645e-03
6.001417185157367203e+04 1.414479676254013052e+00 7.486680253230201462e-03
6.001417188636944775e+04 1.413791003925707335e+00 7.522711310201373770e-03
6.001417192116522347e+04 1.393141927435164851e+00 7.506531093982411577e-03
6.001417195596100646e+04 1.394412241658903540e+00 7.508601606205166090e-03
6.001417199075678218e+04 1.399140928556015462e+00 7.725004299722718591e-03
6.001417202555255790e+04 1.379919149538678447e+00 7.443047581937052744e-03
6.001417206034833362e+04 1.390674283793514654e+00 7.420704270609788239e-03
6.001417209514410933e+04 1.403504832638843958e+00 7.577787845723610825e-03
6.001417212993989233e+04 1.422073234674269937e+00 7.994699598863093740e-03
6.001417216473566805e+04 1.400349488094202233e+00 7.628153535561216399e-03
6.001417219953144377e+04 1.399995065068522671e+00 7.557436672735225007e-03
6.001417223432721948e+04 1.391119264464779848e+00 7.481986440443785975e-03
6.001417226912299520e+04 1.386376375024072516e+00 7.466633801620517659e-03
6.001417230391877820e+04 1.409764839264162628e+00 7.641672108400669912e-03
6.001417233871455392e+04 1.392471386918490817e+00 7.661653028447268018e-03
6.001417237351032963e+04 1.391957564260895897e+00 8.209461520661771872e-03
6.001417240830610535e+04 1.395441469996894446e+00 8.190935527928754414e-03
6.001417244310188107e+04 1.377772693127951920e+00 7.774688628224580948e-03
6.001417247789765679e+04 1.375653344634429676e+00 7.504651690886638034e-03
6.001417251269343251e+04 1.388063839341795669e+00 7.735299855020411411e-03
6.001417254748921550e+04 1.390058951341841986e+00 7.782403265258567085e-03
6.001417258228499122e+04 1.402330219681904300e+00 7.837975246531049545e-03
6.001417261708076694e+04 1.405064111986304543e+00 7.980507454428915903e-03
6.001417265187654266e+04 1.388500583303745373e+00 7.514639521406216854e-03
6.001417268667231838e+04 1.373486851359070560e+00 7.314553431687792831e-03
6.001417272146810137e+04 1.387656307765913422e+00 7.574673296382223101e-03
6.001417275626387709e+04 1.380536725922320018e+00 7.546864608638213096e-03
6.001417279105965281e+04 1.383358193395243019e+00 7.465405580636776117e-03
6.001417282585542853e+04 1.391538574873342649e+00 7.778683173367276910e-03
6.001417286065120425e+04 1.381015988074708378e+00 7.613731991713786063e-03
6.001417289544698724e+04 1.368129307666639871e+00 7.821111129932776726e-03
6.001417293024276296e+04 1.369454410884605400e+00 7.414403614713203916e-03
6.001417296503853868e+04 1.372231069929057412e+00 7.589879050123219707e-03
6.001417299983431440e+04 1.370936838652178746e+00 7.564467549926663301e-03
6.001417303463009011e+04 1.372471103505286116e+00 7.469021293657427535e-03
6.001417306942586583e+04 1.373501686413560519e+00 7.452132084192025947e-03
6.001417310422164155e+04 1.374038237690606401e+00 7.418082634539763069e-03
6.001417313901742455e+04 1.381320513340009715e+00 7.802981434329486939e-03
6.001417317381320026e+04 1.380290229468440044e+00 7.707238290269640725e-03
6.001417320860897598e+04 1.372332790701745076e+00 7.387421516300288031e-03
6.001417324340475170e+04 1.352661905593371072e+00 7.548883214450245044e-03
6.001417327820052742e+04 1.339089615603291428e+00 7.097327145614628491e-03
6.001417331299631041e+04 1.358355030686256182e+00 7.413914436569974363e-03
6.001417334779208613e+04 1.337826864671018523e+00 7.113291752008837031e-03
6.001417338258786185e+04 1.360475839708603418e+00 7.198413991446277367e-03
6.001417341738363757e+04 1.365086077855189206e+00 7.299843632824426845e-03
6.001417345217941329e+04 1.364903668698212336e+00 7.495597242083004361e-03
6.001417348697518901e+04 1.349600511345477871e+00 7.311105942910930792e-03
6.001417352177096473e+04 1.343601875061794626e+00 7.258387295599848243e-03
6.001417355656674772e+04 1.353181917449224780e+00 7.281260034952621862e-03
6.001417359136252344e+04 1.356089085773506175e+00 7.330995677990859508e-03
6.001417362615829916e+04 1.361341426552875600e+00 7.282358251897388425e-03
6.001417366095407488e+04 1.355549514271088274e+00 7.277131062079347790e-03
6.001417369574985059e+04 1.351656953613900924e+00 7.257796049446913964e-03
6.001417373054562631e+04 1.339690404799764645e+00 7.311013572915905576e-03
6.001417376534140203e+04 1.347901991433385627e+00 7.319386663223612088e-03
6.001417380013718503e+04 1.344912791960812148e+00 7.139429194345191937e-03
6.001417383493296074e+04 1.332922496607013896e+00 7.227702661812177888e-03
6.001417386972873646e+04 1.336160428916134402e+00 7.191036080168892834e-03
6.001417390452451218e+04 1.340424705257659443e+00 7.546970682965911323e-03
6.001417393932028790e+04 1.344669857516077816e+00 7.173478190164339630e-03
6.001417397411606362e+04 1.327470883518219180e+00 7.072401176696184455e-03
6.001417400891183934e+04 1.339947399564134667e+00 7.422347956806475341e-03
6.001417404370762233e+04 1.330545788681892327e+00 7.149731368923446795e-03
6.001417407850339805e+04 1.343414496923014401e+00 7.283531835363183347e-03
6.001417411329917377e+04 1.335993320711130750e+00 7.159286846062767537e-03
6.001417414809494949e+04 1.337929981094664988e+00 7.075381578859681921e-03
6.001417418289072521e+04 1.339491650021591651e+00 7.088090769490987438e-03
6.001417421768650820e+04 1.327341731057357421e+00 7.003067685583921204e-03
6.001417425248228392e+04 1.349119574298381252e+00 7.163722395888287402e-03
6.001417428727805964e+04 1.332035057772540387e+00 7.065225469760493156e-03
6.001417432207383536e+04 1.333032857467881360e+00 7.212625906229552623e-03
6.001417435686961107e+04 1.325843199344174383e+00 7.087173861796160906e-03
6.001417439166539407e+04 1.341185299149756593e+00 7.130489709451276643e-03
6.001417442646116979e+04 1.337015515606400085e+00 7.154543341575894493e-03
6.001417446125694551e+04 1.342012720115474345e+00 7.177562177098823631e-03
6.001417449605272122e+04 1.352947284771268244e+00 7.252511941458822040e-03
6.001417453084849694e+04 1.327845841001554783e+00 7.058283413990115024e-03
6.001417456564427994e+04 1.323224872357102733e+00 7.034549410555508177e-03
6.001417460044005566e+04 1.345364508660967795e+00 7.087886540817341270e-03
6.001417463523583137e+04 1.343761077376646851e+00 7.193021278320953921e-03
6.001417467003160709e+04 1.334253281163173099e+00 7.021149777849509596e-03
6.001417470482738281e+04 1.341202089966293309e+00 7.047934868168223566e-03
6.001417473962316581e+04 1.351128816908457875e+00 7.236399369157047942e-03
6.001417477441894152e+04 1.352162555013885159e+00 7.160053396085446983e-03
6.001417480921471724e+04 1.345472052214172543e+00 7.152827314042415827e-03
6.001417484401049296e+04 1.351994168428649612e+00 7.122812470609993750e-03
6.001417487880626868e+04 1.343467238970429189e+00 7.082478779895031926e-03
6.001417491360205167e+04 1.365566424117478972e+00 7.221842562517715586e-03
6.001417494839782739e+04 1.349483670496379739e+00 7.257823482240163653e-03
6.001417498319360311e+04 1.367361536296395341e+00 7.270823147188652802e-03
6.001417501798937883e+04 1.367637769156438754e+00 7.475778276853262301e-03
6.001417505278515455e+04 1.366441350162111990e+00 7.445705880480057298e-03
6.001417508758093754e+04 1.354624326557879233e+00 7.499382577913497189e-03
6.001417512237671326e+04 1.360671021240126954e+00 7.345160276229592902e-03
6.001417515717248898e+04 1.354196554596570845e+00 7.243227341860539528e-03
6.001417519196826470e+04 1.361837061715728270e+00 7.254783007812018285e-03
6.001417522676404042e+04 1.374069154522159941e+00 7.328531886012615813e-03
6.001417526155981614e+04 1.363566021043045584e+00 7.250494752090047915e-03
6.001417529635559185e+04 1.366188146719204299e+00 7.295585533910034504e-03
6.001417533115137485e+04 1.373672715224666607e+00 7.303009907846892343e-03
6.001417536594715057e+04 1.368402651364111877e+00 7.221637255630531868e-03
6.001417540074292629e+04 1.366958024556002460e+00 7.314752316631186434e-03
6.001417543553870200e+04 1.375621865357379958e+00 7.362427739878189478e-03
6.001417547033447772e+04 1.373902217872511988e+00 7.392706776512192844e-03
6.001417550513025344e+04 1.375578171031864194e+00 7.382432180496198253e-03
6.001417553992602916e+04 1.393982050455130794e+00 7.538577679432679687e-03
6.001417557472181215e+04 1.388225014514148148e+00 7.449025527817490847e-03
6.001417560951758787e+04 1.377879016126424050e+00 7.354929297129624358e-03
6.001417564431336359e+04 1.390502341687553267e+00 7.623718750588963193e-03
6.001417567910913931e+04 1.379934548854605092e+00 7.558317792392594409e-03
6.001417571390491503e+04 1.385285970107735132e+00 7.568125699675910291e-03
6.001417574870069802e+04 1.381341612596307389e+00 7.561125612757553169e-03
6.001417578349647374e+04 1.367517463381841436e+00 7.195485090128523296e-03
6.001417581829224946e+04 1.377801876331273379e+00 7.269512753863833013e-03
6.001417585308802518e+04 1.387865567356470597e+00 7.310282248151574354e-03
6.001417588788380090e+04 1.368041354812323585e+00 7.095159003580862357e-03
6.001417592267957662e+04 1.368962331723528658e+00 7.172585630688274594e-03
6.001417595747535233e+04 1.375912147865173463e+00 7.350147546252809930e-03
6.001417599227113533e+04 1.381994233110736658e+00 7.386970439979482182e-03
6.001417602706691105e+04 1.387392619514606240e+00 7.287080906706932225e-03
6.001417606186268677e+04 1.385855419906811381e+00 7.324937397880314748e-03
6.001417609665846248e+04 1.399062753505620593e+00 7.488796735119292516e-03
6.001417613145423820e+04 1.366145505325703002e+00 7.214329779590278845e-03
6.001417616625002120e+04 1.384703128938177263e+00 7.522892702789774066e-03
6.001417620104579692e+04 1.379579302843887412e+00 7.203303448819114128e-03
6.001417623584157263e+04 1.377434780974519324e+00 7.327463998608021133e-03
6.001417627063734835e+04 1.385472583417336923e+00 7.438207068642297207e-03
6.001417630543312407e+04 1.383298737242691478e+00 7.257254212102165133e-03
6.001417634022890707e+04 1.381885924696910184e+00 7.344446910024901055e-03
6.001417637502468278e+04 1.377627119626403829e+00 7.226432263749790752e-03
6.001417640982045850e+04 1.380974317798470574e+00 7.392091571461811839e-03
6.001417644461623422e+04 1.377664798244908617e+00 7.337623903114420636e-03
6.001417647941200994e+04 1.378554021121039863e+00 7.141666452639690126e-03
6.001417651420778566e+04 1.386172575661485995e+00 7.289741722653082096e-03
6.001417654900356138e+04 1.373857902240734896e+00 7.162932214565626010e-03
6.001417658379934437e+04 1.375298480995573058e+00 7.160073663987359324e-03
6.001417661859512009e+04 1.368737437573438021e+00 7.152301479616845169e-03
6.001417665339089581e+04 1.384528279568806752e+00 7.243277051352527487e-03
6.001417668818667153e+04 1.381838959085221807e+00 7.260049014678249257e-03
6.001417672298244725e+04 1.373802527498581227e+00 7.348160282139253215e-03
6.001417675777823024e+04 1.378497272822021280e+00 7.232403464678942122e-03
6.001417679257400596e+04 1.387943827715138578e+00 7.279249480012625791e-03
6.001417682736978168e+04 1.359025344097120946e+00 7.154899597035355337e-03
6.001417686216555740e+04 1.367508168192740348e+00 7.240593085322565015e-03
6.001417689696133311e+04 1.376990158631993255e+00 7.244354726529318202e-03
6.001417693175710883e+04 1.369096489184523646e+00 7.207814237790716692e-03
6.001417696655288455e+04 1.351525219832154345e+00 7.079171216501833376e-03
6.001417700134866755e+04 1.371074074766381878e+00 7.239412295482818525e-03
6.001417703614444326e+04 1.365835361464120545e+00 7.301852089570708658e-03
6.001417707094021898e+04 1.354577377841838848e+00 7.118257696345190941e-03
6.001417710573599470e+04 1.368929357029949445e+00 7.174185781000890286e-03
6.001417714053177042e+04 1.353912292807710083e+00 7.022974371808056969e-03
6.001417717532755341e+04 1.358538922018282857e+00 7.239504850021514885e-03
6.001417721012332913e+04 1.366165057513743397e+00 7.225439314620277047e-03
6.001417724491910485e+04 1.366009990974781152e+00 7.205526694055795767e-03
6.001417727971488057e+04 1.378937151668303551e+00 7.347171759233945242e-03
6.001417731451065629e+04 1.369249103347122132e+00 7.290695251428305941e-03
6.001417734930643201e+04 1.369494369934734390e+00 7.374026751851939752e-03
6.001417738410220772e+04 1.370159219532919526e+00 7.211341357603006687e-03
6.001417741889799072e+04 1.365675285266385375e+00 7.335126148297005724e-03
6.001417745369376644e+04 1.366886314807241654e+00 7.197413896246613978e-03
6.001417748848954216e+04 1.385167498629425564e+00 7.302416517047584377e-03
6.001417752328531787e+04 1.369164366880192496e+00 7.236281418309517890e-03
6.001417755808109359e+04 1.383605848879924993e+00 7.281010506857365193e-03
6.001417759287687659e+04 1.375955732525751207e+00 7.285291725821519369e-03
6.001417762767265231e+04 1.383990011058352954e+00 7.447515045560684603e-03
6.001417766246842803e+04 1.375306131010330057e+00 7.276504017275455850e-03
6.001417769726420374e+04 1.358525994094998302e+00 7.336236663826831497e-03
6.001417773205997946e+04 1.353608802040851655e+00 7.049986762679386933e-03
6.001417776685576246e+04 1.351565571397918442e+00 7.196402644125689599e-03
6.001417780165153818e+04 1.363376355427796449e+00 7.204487809393258883e-03
6.001417783644731389e+04 1.367529807146785847e+00 7.253996108143513644e-03
6.001417787124308961e+04 1.361834481473501501e+00 7.211730563675259643e-03
6.001417790603886533e+04 1.343789051304098647e+00 7.086288077835849360e-03
6.001417794083464105e+04 1.352190093897187140e+00 7.188624807935631821e-03
6.001417797563041677e+04 1.360628035412787096e+00 7.321425985824248084e-03
6.001417801042619976e+04 1.352064143808147767e+00 7.143599493278925995e-03
6.001417804522197548e+04 1.352682995077245209e+00 7.035418822528591992e-03
6.001417808001775120e+04 1.356460359444662700e+00 7.038985633594209423e-03
6.001417811481352692e+04 1.360020556316100970e+00 7.121696784407040466e-03
6.001417814960930264e+04 1.342456818387074202e+00 7.098356643366240601e-03
6.001417818440508563e+04 1.352337369490918872e+00 7.210782371146840473e-03
6.001417821920086135e+04 1.352746653201115423e+00 7.014704861817819444e-03
6.001417825399663707e+04 1.354131317097768239e+00 7.164447075627619621e-03
6.001417828879241279e+04 1.339201794695516812e+00 7.084875690022352651e-03
6.001417832358818850e+04 1.365845640961493412e+00 7.209429507604441824e-03
6.001417835838396422e+04 1.363876822003035505e+00 7.234491735098412708e-03
6.001417839317973994e+04 1.356858891579815429e+00 7.126468382573962479e-03
6.001417842797552294e+04 1.362694600717277771e+00 7.115536070277509069e-03
6.001417846277129865e+04 1.365236637939119424e+00 7.120089819655590381e-03
6.001417849756707437e+04 1.356617021092394904e+00 7.156094374704746394e-03
6.001417853236285009e+04 1.367931328884888886e+00 7.255658799332868024e-03
6.001417856715862581e+04 1.382914317639290847e+00 7.426335585567789624e-03
6.001417860195440880e+04 1.371661165546281591e+00 7.396349529245871066e-03
6.001417863675018452e+04 1.364920878499604973e+00 7.176874314354396434e-03
6.001417867154596024e+04 1.359690510090558524e+00 7.112905793536053803e-03
6.001417870634173596e+04 1.383672043323822320e+00 7.278635007569343902e-03
6.001417874113751168e+04 1.374684054600005645e+00 7.303190440592004055e-03
6.001417877593328740e+04 1.367921695618006028e+00 7.122757893306886322e-03
6.001417881072906312e+04 1.378406544507929876e+00 7.160637163228919175e-03
6.001417884552484611e+04 1.382697807297826209e+00 7.421863878235473826e-03
6.001417888032062183e+04 1.390234042183234653e+00 7.262030489678211222e-03
6.001417891511639755e+04 1.385518114249799648e+00 7.281707911439254041e-03
6.001417894991217327e+04 1.385638584709629750e+00 7.352712717969885764e-03
6.001417898470794898e+04 1.388940361614889207e+00 7.242627921289587767e-03
6.001417901950373198e+04 1.379822627230079535e+00 7.312248285431831307e-03
6.001417905429950770e+04 1.398141165469854119e+00 7.373883747673760924e-03
6.001417908909528342e+04 1.387855786382642620e+00 7.290998024074286758e-03
6.001417912389105913e+04 1.388289716695124687e+00 7.298570043212356320e-03
6.001417915868683485e+04 1.390390442586573405e+00 7.287131417200384993e-03
6.001417919348261785e+04 1.398615417898608104e+00 7.322125077203574771e-03
6.001417922827839357e+04 1.394837569928354171e+00 7.272501713201001521e-03
6.001417926307416928e+04 1.392663813991854571e+00 7.445162031345249273e-03
6.001417929786994500e+04 1.393342055195830875e+00 7.295837133910021421e-03
6.001417933266572072e+04 1.396137004292854478e+00 7.402992211023172626e-03
6.001417936746150372e+04 1.405103139156372416e+00 7.308373557308469291e-03
6.001417940225727943e+04 1.403600480487062763e+00 7.306596740821028058e-03
6.001417943705305515e+04 1.403114186851211143e+00 7.523585018733278985e-03
6.001417947184883087e+04 1.407431515507266306e+00 7.403453405558265733e-03
6.001417950664460659e+04 1.397658110706706980e+00 7.378830014458257792e-03
6.001417954144038958e+04 1.409576915317752421e+00 7.468694606499730326e-03
6.001417957623616530e+04 1.407098359141349286e+00 7.289948456665364465e-03
6.001417961103194102e+04 1.407700624786839549e+00 7.229626375070107198e-03
6.001417964582771674e+04 1.407557553655627958e+00 7.233529125673930291e-03
6.001417968062349246e+04 1.409017860509910847e+00 7.236289142806722093e-03
6.001417971541927545e+04 1.397467317325590486e+00 7.298225029511312863e-03
6.001417975021505117e+04 1.411682724794370625e+00 7.396311007804762944e-03
6.001417978501082689e+04 1.400347951338875019e+00 7.305445161628705900e-03
6.001417981980660261e+04 1.395630727878415467e+00 7.402636536329059921e-03
6.001417985460237833e+04 1.412473885982124866e+00 7.709521735488287890e-03
6.001417988939816132e+04 1.400427125353767455e+00 7.363288340149132770e-03
6.001417992419393704e+04 1.411063891193766073e+00 7.420736728943733325e-03
6.001417995898971276e+04 1.416550829799944733e+00 7.621334493842030211e-03
6.001417999378548848e+04 1.392935838899814982e+00 7.407303578277352717e-03
6.001418002858126420e+04 1.391922315506553209e+00 7.567897644222721688e-03
6.001418006337703991e+04 1.401294845086204832e+00 7.553710634504913826e-03
6.001418009817281563e+04 1.398406281944057472e+00 7.428930714188050101e-03
6.001418013296859863e+04 1.401469221642042129e+00 7.495855181491970810e-03
6.001418016776437435e+04 1.412003298279436381e+00 7.539239472652075995e-03
6.001418020256015006e+04 1.390046950523146307e+00 7.366170868392004148e-03
6.001418023735592578e+04 1.399446609946344511e+00 7.476103420339842362e-03
6.001418027215170150e+04 1.389555999177909396e+00 7.359759907529880678e-03
6.001418030694748450e+04 1.397971930128232732e+00 7.473030830884973968e-03
6.001418034174326021e+04 1.418716931698264183e+00 7.473453004603353850e-03
6.001418037653903593e+04 1.417144295870129245e+00 7.622677895183957789e-03
6.001418041133481165e+04 1.405038989255202653e+00 7.573263579483924604e-03
6.001418044613058737e+04 1.391210316892336873e+00 7.472815727422355697e-03
6.001418048092636309e+04 1.394712717471775054e+00 7.433823817306219224e-03
6.001418051572213881e+04 1.389345363932901867e+00 7.408377360873420400e-03
6.001418055051792180e+04 1.408604014837824492e+00 7.559799811828292818e-03
6.001418058531369752e+04 1.391586987612742243e+00 7.367486133064151191e-03
6.001418062010947324e+04 1.396215349053837373e+00 7.354981433168621650e-03
6.001418065490524896e+04 1.398080033921046406e+00 7.440735507255152349e-03
6.001418068970102468e+04 1.403658822518564220e+00 7.423449361294193714e-03
6.001418072449680767e+04 1.408635966626895497e+00 7.445961670907638545e-03
6.001418075929258339e+04 1.385410264735554176e+00 7.239598480245839490e-03
6.001418079408835911e+04 1.388740016508364539e+00 7.342217578128128544e-03
6.001418082888413483e+04 1.399220083574936879e+00 7.314265064299082034e-03
6.001418086367991054e+04 1.400337889279628767e+00 7.443429566427578123e-03
6.001418089847569354e+04 1.396791826264696779e+00 7.368095673628721233e-03
6.001418093327146926e+04 1.381948834874344056e+00 7.413343054295836246e-03
6.001418096806724498e+04 1.380840864803603685e+00 7.317228042172068195e-03
6.001418100286302069e+04 1.372698927269691227e+00 7.247704322954824120e-03
6.001418103765879641e+04 1.393018641899750776e+00 7.423811873443915063e-03
6.001418107245457941e+04 1.373837529238725930e+00 7.255801932001473484e-03
6.001418110725035513e+04 1.372906301284222197e+00 7.231561217804800303e-03
6.001418114204613084e+04 1.374050580748893635e+00 7.349822076646910819e-03
6.001418117684190656e+04 1.385775236968199486e+00 7.387521275245154985e-03
6.001418121163768228e+04 1.385651138478356081e+00 7.417751144597012521e-03
6.001418124643346528e+04 1.385417192650888252e+00 7.365619470776388691e-03
6.001418128122924099e+04 1.375881911360920418e+00 7.331928166580055882e-03
6.001418131602501671e+04 1.377263907555217548e+00 7.411773870419367631e-03
6.001418135082079243e+04 1.364405568827368409e+00 7.480590906633094624e-03
6.001418138561656815e+04 1.384335497813551585e+00 7.312621909153937082e-03
6.001418142041234387e+04 1.374034634735243010e+00 7.211158038348506293e-03
6.001418145520811959e+04 1.368463777326794917e+00 7.217891927722850515e-03
6.001418149000390258e+04 1.377929888859525054e+00 7.147209769047236337e-03
6.001418152479967830e+04 1.367452466047176518e+00 7.253903906896160513e-03
6.001418155959545402e+04 1.380326795217082347e+00 7.276508766232462136e-03
6.001418159439122974e+04 1.380674613238650705e+00 7.267856554067760912e-03
6.001418162918700546e+04 1.380685709622608837e+00 7.192391252054825164e-03
6.001418166398278845e+04 1.368825311410927004e+00 7.192269936776244516e-03
6.001418169877856417e+04 1.380307051887335490e+00 7.241550090977958917e-03
6.001418173357433989e+04 1.381235010082482395e+00 7.184557660592600856e-03
6.001418176837011561e+04 1.385395880689212600e+00 7.215732377630080727e-03
6.001418180316589132e+04 1.358915298024411467e+00 7.105844065005075157e-03
6.001418183796166704e+04 1.357790766829245710e+00 7.247914411815186385e-03
6.001418187275744276e+04 1.383637756228012217e+00 7.233644895865045353e-03
6.001418190755322576e+04 1.356332277427722222e+00 7.045705341311242487e-03
6.001418194234900147e+04 1.378292140183442926e+00 7.081528641676139435e-03
6.001418197714477719e+04 1.376005207160712063e+00 7.154870418346222921e-03
6.001418201194055291e+04 1.365290938473537219e+00 7.084077204276545588e-03
6.001418204673632863e+04 1.352903495454917726e+00 7.038021347388011793e-03
6.001418208153211162e+04 1.360150544045312326e+00 7.085253726742532163e-03
6.001418211632788734e+04 1.371469797051850126e+00 7.216419265044030085e-03
6.001418215112366306e+04 1.378153890951445026e+00 7.169255277426881193e-03
6.001418218591943878e+04 1.368344301471907443e+00 7.140591992262848228e-03
6.001418222071521450e+04 1.378348156087951581e+00 7.176778010663948000e-03
6.001418225551099022e+04 1.389766670786949820e+00 7.232308246675985854e-03
6.001418229030676594e+04 1.372349537797039387e+00 7.200528339188249846e-03
6.001418232510254893e+04 1.372245556742001993e+00 7.118910763830909108e-03
6.001418235989832465e+04 1.369829596206153077e+00 7.211630041377403363e-03
6.001418239469410037e+04 1.374755749882111244e+00 7.182732174035501987e-03
6.001418242948987609e+04 1.364258124619298407e+00 7.095492862449429700e-03
6.001418246428565180e+04 1.377642680974427769e+00 7.167007356320023378e-03
6.001418249908143480e+04 1.379809691543748995e+00 7.138795772399023944e-03
6.001418253387721052e+04 1.373760904259552218e+00 7.155186234061417828e-03
6.001418256867298624e+04 1.373561991440365615e+00 7.194616607383338101e-03
6.001418260346876195e+04 1.362506004907794832e+00 7.097517603771809694e-03
6.001418263826453767e+04 1.378823404487352633e+00 7.278204357780775416e-03
6.001418267306032067e+04 1.377798403778503600e+00 7.157544383442085434e-03
6.001418270785609639e+04 1.366704969424656246e+00 7.145421281728348874e-03
6.001418274265187210e+04 1.363754324021962727e+00 7.187347927145755315e-03
6.001418277744764782e+04 1.386525819363189083e+00 7.314735220728482527e-03
6.001418281224342354e+04 1.369217198165076921e+00 7.197549134128888686e-03
6.001418284703919926e+04 1.376205671814905829e+00 7.199567735168027616e-03
6.001418288183497498e+04 1.380917775723305541e+00 7.206828800133904638e-03
6.001418291663075797e+04 1.375123648810179677e+00 7.163938371191102064e-03
6.001418295142653369e+04 1.377615480254864799e+00 7.221272301758526954e-03
6.001418298622230941e+04 1.374006795869982867e+00 7.248008166736107788e-03
6.001418302101808513e+04 1.400539296684136570e+00 7.299672640059053606e-03
6.001418305581386085e+04 1.384366597713788449e+00 7.258957773204230586e-03
6.001418309060964384e+04 1.367161519177311435e+00 7.263004035623188415e-03
6.001418312540541956e+04 1.399383512357985637e+00 7.524491550156233409e-03
6.001418316020119528e+04 1.395568301519869436e+00 7.434544306785651098e-03
6.001418319499697100e+04 1.399299799177307513e+00 7.501113735748471921e-03
6.001418322979274672e+04 1.394108985510613685e+00 7.502225119824907328e-03
6.001418326458852243e+04 1.397020693703830752e+00 7.398522745758542851e-03
6.001418329938429815e+04 1.402241144620660851e+00 7.725631803718689856e-03
6.001418333418008115e+04 1.400640780482172998e+00 7.811357054517120528e-03
6.001418336897585687e+04 1.400284825303248049e+00 7.682666480255599499e-03
6.001418340377163258e+04 1.391734399675460976e+00 7.404694393774243974e-03
6.001418343856741558e+04 1.398123695701670721e+00 7.489331091423998693e-03
6.001418347336319130e+04 1.398620681647983366e+00 7.546161583123594564e-03
6.001418350815896702e+04 1.417350484809685174e+00 7.798062236607363612e-03
6.001418354295474273e+04 1.405822098013307153e+00 7.562944639546733544e-03
6.001418357775051845e+04 1.418160760592738212e+00 7.661876981460582700e-03
6.001418361254630145e+04 1.415505645672433754e+00 7.769293597343795120e-03
6.001418364734207717e+04 1.401201192488194636e+00 7.578428535875318846e-03
6.001418368213785288e+04 1.385448887443126997e+00 7.386383962880475711e-03
6.001418371693362860e+04 1.407079594647348220e+00 7.715298249710062298e-03
6.001418375172940432e+04 1.385122065897500976e+00 7.496683128218570823e-03
6.001418378652518004e+04 1.394404474567044083e+00 7.569039930374206991e-03
6.001418382132095576e+04 1.399616753829562521e+00 7.709760754808296125e-03
6.001418385611673875e+04 1.393179246901838919e+00 7.605820804882029197e-03
6.001418389091251447e+04 1.397318770062019766e+00 7.471825886157552367e-03
6.001418392570829019e+04 1.394093784745305653e+00 7.481181144866970792e-03
6.001418396050407318e+04 1.390997467384966102e+00 7.495644209736584095e-03
6.001418399529984890e+04 1.403938752343292018e+00 7.634978762862581862e-03
6.001418403009562462e+04 1.389161864321099893e+00 7.251891887635841458e-03
6.001418406489140034e+04 1.387653430644300467e+00 7.304811424769878589e-03
6.001418409968717606e+04 1.399236668916026272e+00 7.467465355306938772e-03
6.001418413448295905e+04 1.389816334030725686e+00 7.349435700429020855e-03
6.001418416927873477e+04 1.385516424562443616e+00 7.329081020211996450e-03
6.001418420407451049e+04 1.384035769513671577e+00 7.380142811912341304e-03
6.001418423887028621e+04 1.399048962075877256e+00 7.559363646302911730e-03
6.001418427366606193e+04 1.382907081241664615e+00 7.301175491807805444e-03
6.001418430846184492e+04 1.397084407750505575e+00 7.386541125747787991e-03
6.001418434325762064e+04 1.391526131601307670e+00 7.373998350878416264e-03
6.001418437805339636e+04 1.392939786393799340e+00 7.327091510370619884e-03
6.001418441284917208e+04 1.380503402476018993e+00 7.258769896301987476e-03
6.001418444764494780e+04 1.385035591561501578e+00 7.559222521237378770e-03
6.001418448244072351e+04 1.384915598701385031e+00 7.427458445848730828e-03
6.001418451723649923e+04 1.385025814583944692e+00 7.367805819902538064e-03
6.001418455203228223e+04 1.386267920500764417e+00 7.270071798843896760e-03
6.001418458682805795e+04 1.381528152612994775e+00 7.159677406535047521e-03
6.001418462162383366e+04 1.378844095151700033e+00 7.285340967251252575e-03
6.001418465641960938e+04 1.371389090615670048e+00 7.136379755673986913e-03
6.001418469121538510e+04 1.388048172516738621e+00 7.254886341759939246e-03
6.001418472601116810e+04 1.385390101390753026e+00 7.486694880652011719e-03
6.001418476080694381e+04 1.379762973370279200e+00 7.342443502682403228e-03
6.001418479560271953e+04 1.386150053141109506e+00 7.392185811599187931e-03
6.001418483039849525e+04 1.373289321337907154e+00 7.278886105814478744e-03
6.001418486519427097e+04 1.374178853438501546e+00 7.294427093117189335e-03
6.001418489999004669e+04 1.375283423759008805e+00 7.476590189953303926e-03
6.001418493478582241e+04 1.374310238672992623e+00 7.268946968626673749e-03
6.001418496958160540e+04 1.378302059722945616e+00 7.352829533708402955e-03
6.001418500437738112e+04 1.382423359522717776e+00 7.374770902029383589e-03
6.001418503917315684e+04 1.375736155105399261e+00 7.519383942801348419e-03
6.001418507396893256e+04 1.378917093073810163e+00 7.449316231212394813e-03
6.001418510876470827e+04 1.383011595403855098e+00 7.496126276222238316e-03
6.001418514356049127e+04 1.397215429460511471e+00 7.634869658110052422e-03
6.001418517835626699e+04 1.370249628095051575e+00 7.438552031264131226e-03
6.001418521315204271e+04 1.362348064509164569e+00 7.275156346187468086e-03
6.001418524794781843e+04 1.373625620675679837e+00 7.373044736880395716e-03
6.001418528274359414e+04 1.353468330375489748e+00 7.272145013158089026e-03
6.001418531753937714e+04 1.364125805220455234e+00 7.325366462747724509e-03
6.001418535233515286e+04 1.340711097960186171e+00 7.216333010798867999e-03
6.001418538713092858e+04 1.365128463199237530e+00 7.533654640778872542e-03
6.001418542192670429e+04 1.340930902802795588e+00 7.151611430516526501e-03
6.001418545672248001e+04 1.348676648052370197e+00 7.182493265715282973e-03
6.001418549151825573e+04 1.346706877207682007e+00 7.079206775526525157e-03
6.001418552631403145e+04 1.356094054535266213e+00 7.227809717040467770e-03
6.001418556110981444e+04 1.354943141629033176e+00 7.236012067923174029e-03
6.001418559590559016e+04 1.350275334519921211e+00 7.359393117229355227e-03
6.001418563070136588e+04 1.367120432224031790e+00 7.399151239935547637e-03
6.001418566549714160e+04 1.349831644986761781e+00 7.187228578775150568e-03
6.001418570029291732e+04 1.357044780213830570e+00 7.412682333724972435e-03
6.001418573508869304e+04 1.337630983584740862e+00 7.234459354082158934e-03
6.001418576988446875e+04 1.356042722413972390e+00 7.532064649418935935e-03
6.001418580468025175e+04 1.361356422353950935e+00 7.464396867059937615e-03
6.001418583947602747e+04 1.346066340908503411e+00 7.326027298059468312e-03
6.001418587427180319e+04 1.346560293152325283e+00 7.361545326244246616e-03
6.001418590906757890e+04 1.360859980179196294e+00 7.618669773012347497e-03
6.001418594386335462e+04 1.353151952909009470e+00 7.435069107168437198e-03
6.001418597865913762e+04 1.344691410963845479e+00 7.320297983579967388e-03
6.001418601345491334e+04 1.353002132426771809e+00 7.566695975603911911e-03
6.001418604825068905e+04 1.345941946039068693e+00 7.334171856018892495e-03
6.001418608304646477e+04 1.360274072031007364e+00 7.601211891906726505e-03
6.001418611784224049e+04 1.344328916052322853e+00 7.343203840650527892e-03
6.001418615263801621e+04 1.356790835776167325e+00 7.389167051735990796e-03
6.001418618743379193e+04 1.347039673738060328e+00 7.524271446057414006e-03
6.001418622222957492e+04 1.332062640027850353e+00 7.279114904135757305e-03
6.001418625702535064e+04 1.341924751883072142e+00 7.313189623998139939e-03
6.001418629182112636e+04 1.336734414078454058e+00 7.176036702427554710e-03
6.001418632661690208e+04 1.350623965887076006e+00 7.391794319507090198e-03
6.001418636141267780e+04 1.343672880134935577e+00 7.118675228889460860e-03
6.001418639620846079e+04 1.350873609610784731e+00 7.235627750532071939e-03
6.001418643100423651e+04 1.356206244100631064e+00 7.247585338450419565e-03
6.001418646580001223e+04 1.349998273212343003e+00 7.143269137840021349e-03
6.001418650059578795e+04 1.349820871374090014e+00 7.262598976997439865e-03
6.001418653539156367e+04 1.343474711013707967e+00 7.132155784130997378e-03
6.001418657018734666e+04 1.330901310785132186e+00 7.010419221148955424e-03
6.001418660498312238e+04 1.370977315170027744e+00 7.258036235560006225e-03
6.001418663977889810e+04 1.347444703636789587e+00 7.093362822537582074e-03
6.001418667457467382e+04 1.345952906919086756e+00 7.056954889347656981e-03
6.001418670937044953e+04 1.349431740557891057e+00 7.138310388146327720e-03
6.001418674416623253e+04 1.340861403172294963e+00 7.068205678685178517e-03
6.001418677896200825e+04 1.359550335028659074e+00 7.214731194148358250e-03
6.001418681375778397e+04 1.355087218727708986e+00 7.210494808629456381e-03
6.001418684855355968e+04 1.380291096312113774e+00 7.382622309593739676e-03
6.001418688334933540e+04 1.390450176826692363e+00 7.833021092880974520e-03
6.001418691814511840e+04 1.350708541067724422e+00 7.785347518401001567e-03
6.001418695294089412e+04 1.361757958150848768e+00 7.302478376025987525e-03
6.001418698773666983e+04 1.369746045566681225e+00 7.280928066291874647e-03
6.001418702253244555e+04 1.352228883992312225e+00 7.171863777997443921e-03
6.001418705732822127e+04 1.375464003232398591e+00 7.602101766739360368e-03
6.001418709212400427e+04 1.380391622660321227e+00 8.059280999550746255e-03
6.001418712691977998e+04 1.379272886957727540e+00 8.136812512968695510e-03
6.001418716171555570e+04 1.375670926656988868e+00 7.955439859724506776e-03
6.001418719651133142e+04 1.364573119358651221e+00 7.511141332793737704e-03
6.001418723130710714e+04 1.386365552509397858e+00 7.872344868963628353e-03
6.001418726610289013e+04 1.372749625118098615e+00 7.575622317180237542e-03
6.001418730089866585e+04 1.362155169045493386e+00 7.380285282794532900e-03
6.001418733569444157e+04 1.359406782102624778e+00 7.269158874495917043e-03
6.001418737049021729e+04 1.371754995480314099e+00 7.495541571024561499e-03
6.001418740528599301e+04 1.387278879948877330e+00 8.076032104682514742e-03
6.001418744008176873e+04 1.373905383623933663e+00 7.790892571654156086e-03
6.001418747487754445e+04 1.377020576850315869e+00 7.461140783872123247e-03
6.001418750967332744e+04 1.361211410718591086e+00 7.349133167803437693e-03
6.001418754446910316e+04 1.366782792873863395e+00 7.540453360870504398e-03
6.001418757926487888e+04 1.388968504233957013e+00 7.545584645489392117e-03
6.001418761406065460e+04 1.377602389514892778e+00 7.853172353546742507e-03
6.001418764885643031e+04 1.402492548172835640e+00 7.648956358922006857e-03
6.001418768365221331e+04 1.387657521234364477e+00 7.662371164834760710e-03
6.001418771844798903e+04 1.394090743572937274e+00 7.916621307466851012e-03
6.001418775324376475e+04 1.387511753388592339e+00 7.662484763341434989e-03
6.001418778803954046e+04 1.398823137204091793e+00 7.588930742156899112e-03
6.001418782283531618e+04 1.408823097790157242e+00 7.814704396598978059e-03
6.001418785763109190e+04 1.393060298271398212e+00 7.615023463079235826e-03
6.001418789242686762e+04 1.383444789179782530e+00 7.658760905432704207e-03
6.001418792722265061e+04 1.411199198767872698e+00 8.086071365597587157e-03
6.001418796201842633e+04 1.398525984618969931e+00 7.831842119615876549e-03
6.001418799681420205e+04 1.405734823488912655e+00 7.874233179960773293e-03
6.001418803160997777e+04 1.404949245237914868e+00 8.143059344213667353e-03
6.001418806640575349e+04 1.397164553454690372e+00 8.057665619516868674e-03
6.001418810120153648e+04 1.413972216925085457e+00 7.739900051168172208e-03
6.001418813599731220e+04 1.402103813342149952e+00 7.469167392313105260e-03
6.001418817079308792e+04 1.417502488989752729e+00 7.745944899933516863e-03
6.001418820558886364e+04 1.396145477152626713e+00 7.337707307954102927e-03
6.001418824038463936e+04 1.384709440390347934e+00 7.364511470409488073e-03
6.001418827518042235e+04 1.395096158845515966e+00 7.401587485487689383e-03
6.001418830997619807e+04 1.394852286217884929e+00 7.378734945218344207e-03
6.001418834477197379e+04 1.377331735599070850e+00 7.446921297217436002e-03
6.001418837956774951e+04 1.397678202912290502e+00 7.563170868690014155e-03
6.001418841436352523e+04 1.385111706855396863e+00 7.586632176358110678e-03
6.001418844915930822e+04 1.396067337704582689e+00 7.776135921035134436e-03
6.001418848395508394e+04 1.397527368267406311e+00 7.987234290880482201e-03
6.001418851875085966e+04 1.376055690911383467e+00 7.615674443008113928e-03
6.001418855354663538e+04 1.389953890123114100e+00 7.581179935412822243e-03
6.001418858834241109e+04 1.390169806911587091e+00 7.633827313451407338e-03
6.001418862313819409e+04 1.397474691419325010e+00 7.795132966445219615e-03
6.001418865793396981e+04 1.391198603637394671e+00 8.085486404952175327e-03
6.001418869272974553e+04 1.403833428143538731e+00 8.031397255035174418e-03
6.001418872752552124e+04 1.389690268833156050e+00 8.116673093134680120e-03
6.001418876232129696e+04 1.360466833037812018e+00 7.399309893110778656e-03
6.001418879711707996e+04 1.389878794834507048e+00 7.676925235121733089e-03
6.001418883191285568e+04 1.383518201879375020e+00 7.715519583500560045e-03
6.001418886670863139e+04 1.367306306593085274e+00 7.531803146988277561e-03
6.001418890150440711e+04 1.381172498225743395e+00 7.755609424695178444e-03
6.001418893630018283e+04 1.384138452128233610e+00 7.580739153908573787e-03
6.001418897109595855e+04 1.396540970987799390e+00 7.907838733067584433e-03
6.001418900589173427e+04 1.392610013180936912e+00 7.961774055707577027e-03
6.001418904068751726e+04 1.375643272009882789e+00 7.914922385144608497e-03
6.001418907548329298e+04 1.385931512037414493e+00 7.583000681565421619e-03
6.001418911027906870e+04 1.385117726034420738e+00 7.668494973863254453e-03
6.001418914507484442e+04 1.374167323489871029e+00 7.460945829117065879e-03
6.001418917987062014e+04 1.378780351174301089e+00 7.313693209419940174e-03
6.001418921466640313e+04 1.371853837897486494e+00 7.265520834472495582e-03
6.001418924946217885e+04 1.371884654694966343e+00 7.336649318451190539e-03
6.001418928425795457e+04 1.361024432298121978e+00 7.234188172282848481e-03
6.001418931905373029e+04 1.371985018508348197e+00 7.239905750469142164e-03
6.001418935384950601e+04 1.355286226743716460e+00 7.299070453727215038e-03
6.001418938864528172e+04 1.362963134320158032e+00 7.284611088881134955e-03
6.001418942344105744e+04 1.356688629709981386e+00 7.221203701664602112e-03
6.001418945823684044e+04 1.351026666951950839e+00 7.251519768847520912e-03
6.001418949303261616e+04 1.359261385104830300e+00 7.375643549337714509e-03
6.001418952782839187e+04 1.345393142391950070e+00 7.330866578011303869e-03
6.001418956262416759e+04 1.347000254636323335e+00 7.347928619208418145e-03
6.001418959741994331e+04 1.342166330675579111e+00 7.641683243242951631e-03
6.001418963221572631e+04 1.340237837837837898e+00 7.294391752174019146e-03
6.001418966701150202e+04 1.357239889929986898e+00 7.473694923879184437e-03
6.001418970180727774e+04 1.360006517008227833e+00 7.424952270584058052e-03
6.001418973660305346e+04 1.342953395022971064e+00 7.180464063820691037e-03
6.001418977139882918e+04 1.339251648217837154e+00 7.150235487361481478e-03
6.001418980619460490e+04 1.339368224309881228e+00 7.235186226692601544e-03
6.001418984099038062e+04 1.342636089728948212e+00 7.351741489096046828e-03
6.001418987578616361e+04 1.352268886198896958e+00 7.422574240866289079e-03
6.001418991058193933e+04 1.358018415039966120e+00 7.356879960842997376e-03
6.001418994537771505e+04 1.362005445638595935e+00 7.372765692278707324e-03
6.001418998017349077e+04 1.351228232286813657e+00 7.301358509409703636e-03
6.001419001496926649e+04 1.357774937424978567e+00 7.336152085799112037e-03
6.001419004976504948e+04 1.356506596626096739e+00 7.248833735327919747e-03
6.001419008456082520e+04 1.354480295052306715e+00 7.386077347189993342e-03
6.001419011935660092e+04 1.337448190297778394e+00 7.262302945376531392e-03
6.001419015415237664e+04 1.349731302274839617e+00 7.450857991241057084e-03
6.001419018894815235e+04 1.355069882538016302e+00 7.393662726880007204e-03
6.001419022374393535e+04 1.356607878413811363e+00 7.363309502295491832e-03
6.001419025853971107e+04 1.356754025947176867e+00 7.411320362964533316e-03
6.001419029333548679e+04 1.358156781678575342e+00 7.287248230572556350e-03
6.001419032813126250e+04 1.341371583286257829e+00 7.285995950131924498e-03
6.001419036292703822e+04 1.343847586222849166e+00 7.404123319898105703e-03
6.001419039772281394e+04 1.358357966730423749e+00 7.456158706125703105e-03
6.001419043251858966e+04 1.348718533059669156e+00 7.373025249108888096e-03
6.001419046731437265e+04 1.346052868448150530e+00 7.326082882527046487e-03
6.001419050211014837e+04 1.349384849051923130e+00 7.284196967391702929e-03
6.001419053690592409e+04 1.352699401906757748e+00 7.419625626019743861e-03
6.001419057170170709e+04 1.356872323359847421e+00 7.344150490006418064e-03
6.001419060649748280e+04 1.353553869182605007e+00 7.466839300636050197e-03
6.001419064129325852e+04 1.344046730544398605e+00 7.181098510894039222e-03
6.001419067608903424e+04 1.345189150606709516e+00 7.300002060299980167e-03
6.001419071088480996e+04 1.359723504034640040e+00 7.292420359140599183e-03
6.001419074568058568e+04 1.348889674417535378e+00 7.218411039570040919e-03
6.001419078047636140e+04 1.344741702741702793e+00 7.221905874359818740e-03
6.001419081527214439e+04 1.346177838798022774e+00 7.184084024321027266e-03
6.001419085006792011e+04 1.351078801286859088e+00 7.182705874131754126e-03
6.001419088486369583e+04 1.354963246159191392e+00 7.230118914201893662e-03
6.001419091965947155e+04 1.346171092404293557e+00 7.206397392871490351e-03
6.001419095445524727e+04 1.355341792168892168e+00 7.401928383882012442e-03
6.001419098925103026e+04 1.364356203075656193e+00 7.271703972442497207e-03
6.001419102404680598e+04 1.380781376488692258e+00 7.447937445951091986e-03
6.001419105884258170e+04 1.359773306105591661e+00 7.425716903546808294e-03
6.001419109363835742e+04 1.358032113749050307e+00 7.351975540809524076e-03
6.001419112843413313e+04 1.351658785580502897e+00 7.212026360190045178e-03
6.001419116322991613e+04 1.364651960940880038e+00 7.377573983247526050e-03
6.001419119802569185e+04 1.358666394721193660e+00 7.237714461285217615e-03
6.001419123282146757e+04 1.358271191818955392e+00 7.221749228057270514e-03
6.001419126761724328e+04 1.368333294601566053e+00 7.263927065853126655e-03
6.001419130241301900e+04 1.358117178988158980e+00 7.189813903246499056e-03
6.001419133720880200e+04 1.377569943109525186e+00 7.479478060747725768e-03
6.001419137200457772e+04 1.370898062078850232e+00 7.416135693667316210e-03
6.001419140680035343e+04 1.371716847473207324e+00 7.448706562475481373e-03
6.001419144159612915e+04 1.365572593800978840e+00 7.430545085390117058e-03
6.001419147639190487e+04 1.377767115821698640e+00 7.347379369004337739e-03
6.001419151118768787e+04 1.384986393024908669e+00 7.368053460378667756e-03
6.001419154598346358e+04 1.393231314245891195e+00 7.358231416213550403e-03
6.001419158077923930e+04 1.388409535861463651e+00 7.364686661714054706e-03
6.001419161557501502e+04 1.404751135843033572e+00 7.351575005082074468e-03
6.001419165037079074e+04 1.391341408444192629e+00 7.377261916961702290e-03
6.001419168516657373e+04 1.400801487152462110e+00 7.267536498755652018e-03
6.001419171996234945e+04 1.400326444603732456e+00 7.354902659191741091e-03
6.001419175475812517e+04 1.417092750472876972e+00 7.454925247246136158e-03
6.001419178955390089e+04 1.407190278370928471e+00 7.349557725810335930e-03
6.001419182434967661e+04 1.403380627785658419e+00 7.422188210323893420e-03
6.001419185914545233e+04 1.395786225041936612e+00 7.199431658868976798e-03
6.001419189394122805e+04 1.397285226301069994e+00 7.276287421252749035e-03
6.001419192873701104e+04 1.400596240301331452e+00 7.285667255258147963e-03
6.001419196353278676e+04 1.410888951577153438e+00 7.400306436425620193e-03
6.001419199832856248e+04 1.407211923126449493e+00 7.312064256608414269e-03
6.001419203312433820e+04 1.390691136704477859e+00 7.208363179560927508e-03
6.001419206792011391e+04 1.407501569957752663e+00 7.360500693991156931e-03
6.001419210271588963e+04 1.398444086708009904e+00 7.361925523628434082e-03
6.001419213751166535e+04 1.389217074767730153e+00 7.255639153480994766e-03
6.001419217230744835e+04 1.380258953033759006e+00 7.171162968275429477e-03
6.001419220710322406e+04 1.401894283940457120e+00 7.306596019910847548e-03
6.001419224189899978e+04 1.393800956166319160e+00 7.292609404167509600e-03
6.001419227669477550e+04 1.394253864408584898e+00 7.358890235469318399e-03
6.001419231149055122e+04 1.393744881407539049e+00 7.256716606965365850e-03
6.001419234628633421e+04 1.406867155222863763e+00 7.453918812129193237e-03
6.001419238108210993e+04 1.403707449479056013e+00 7.409054611770500565e-03
6.001419241587788565e+04 1.385000200735264420e+00 7.183843189105562459e-03
6.001419245067366137e+04 1.403928483318095388e+00 7.280984746662452246e-03
6.001419248546943709e+04 1.406404657933042257e+00 7.302082453187424757e-03
6.001419252026522008e+04 1.405404390579937157e+00 7.227611417610508779e-03
6.001419255506099580e+04 1.412902405621399238e+00 7.311745477696324907e-03
6.001419258985677152e+04 1.394859702153924186e+00 7.185772781162239053e-03
6.001419262465254724e+04 1.420909412146349471e+00 7.318936963748853136e-03
6.001419265944832296e+04 1.404833145210250933e+00 7.301787866792652099e-03
6.001419269424410595e+04 1.415111671756354772e+00 7.402545579061949391e-03
6.001419272903988167e+04 1.415315041092316317e+00 7.437792976423555219e-03
6.001419276383565739e+04 1.415736908272589245e+00 7.414838621714906972e-03
6.001419279863143311e+04 1.420076938769562425e+00 7.472352426098958882e-03
6.001419283342720883e+04 1.428428313614235501e+00 7.531064109876284794e-03
6.001419286822299182e+04 1.417846127969073944e+00 7.523432589922501509e-03
6.001419290301876754e+04 1.415601266644920919e+00 7.473624647769020607e-03
6.001419293781454326e+04 1.420403382685912819e+00 7.478473621022148007e-03
6.001419297261031898e+04 1.416089286668988256e+00 7.312475867951154229e-03
6.001419300740609469e+04 1.418902818143697786e+00 7.451924724324257218e-03
6.001419304220187041e+04 1.422654408742991761e+00 7.438226769189618288e-03
6.001419307699764613e+04 1.402773177799093052e+00 7.324474975146520045e-03
6.001419311179342913e+04 1.398192285996029627e+00 7.282734525439674318e-03
6.001419314658920484e+04 1.386944357292329233e+00 7.099140884405124967e-03
6.001419318138498056e+04 1.392570911667943889e+00 7.153094988453062922e-03
6.001419321618075628e+04 1.412202814733626521e+00 7.297835983409129215e-03
6.001419325097653200e+04 1.410480336662591094e+00 7.213298233950916731e-03
6.001419328577231499e+04 1.405379019351084002e+00 7.278120349411867397e-03
6.001419332056809071e+04 1.400259106821357014e+00 7.265773594082268298e-03
6.001419335536386643e+04 1.391502750096875296e+00 7.215048279040469498e-03
6.001419339015964215e+04 1.395932691442454798e+00 7.240062322407693658e-03
6.001419342495541787e+04 1.396065828404510212e+00 7.221266169584556090e-03
6.001419345975119359e+04 1.408160680964039235e+00 7.235553089538604432e-03
6.001419349454696930e+04 1.401423341470429573e+00 7.186808085709155310e-03
6.001419352934275230e+04 1.393729263775701277e+00 7.206078627788168114e-03
6.001419356413852802e+04 1.398334780698765822e+00 7.182913098004677262e-03
6.001419359893430374e+04 1.389822762475685147e+00 7.227510895600860324e-03
6.001419363373007945e+04 1.395160031451267990e+00 7.261093804457938346e-03
6.001419366852585517e+04 1.384299836492740354e+00 7.083665948488926563e-03
6.001419370332163817e+04 1.381994929859198029e+00 7.146300414073059222e-03
6.001419373811741389e+04 1.391193386104998542e+00 7.230142144222866454e-03
6.001419377291318960e+04 1.383893192910129466e+00 7.114597644565181893e-03
6.001419380770896532e+04 1.381292621338617410e+00 7.146712693195229026e-03
6.001419384250474104e+04 1.378592253829258540e+00 7.174157973339210029e-03
6.001419387730051676e+04 1.380952104372826561e+00 7.232071521471624201e-03
6.001419391209629248e+04 1.374745340512997904e+00 7.243265991937353904e-03
6.001419394689207547e+04 1.366239357859376335e+00 7.159746022110004618e-03
6.001419398168785119e+04 1.359916428051584081e+00 7.088317697574580793e-03
6.001419401648362691e+04 1.367210309218032327e+00 7.152992165618434275e-03
6.001419405127940263e+04 1.374968919207490980e+00 7.182236039433332296e-03
6.001419408607517835e+04 1.366074079008148257e+00 7.079902883432279484e-03
6.001419412087096134e+04 1.373528561067531850e+00 7.192005518857067133e-03
6.001419415566673706e+04 1.362337649096282410e+00 7.111334643920315911e-03
6.001419419046251278e+04 1.370283589706203786e+00 7.144850117013635225e-03
6.001419422525828850e+04 1.374184446931780545e+00 7.150597713853484860e-03
6.001419426005406422e+04 1.396820261791907436e+00 7.426201328039743269e-03
6.001419429484984721e+04 1.375049190928095522e+00 7.308596518087672259e-03
6.001419432964562293e+04 1.371253702163668597e+00 7.243842124912808732e-03
6.001419436444139865e+04 1.370106586055039433e+00 7.201764099756387434e-03
6.001419439923717437e+04 1.382700657251224152e+00 7.265548073137190893e-03
6.001419443403295008e+04 1.379195247159927362e+00 7.210781638676321340e-03
6.001419446882872580e+04 1.384700801432571460e+00 7.282513243879793104e-03
6.001419450362450152e+04 1.372955271657797294e+00 7.213009850687650791e-03
6.001419453842028452e+04 1.375778136088894987e+00 7.208219558517862252e-03
6.001419457321606023e+04 1.362015461358151658e+00 7.260734866787842481e-03
6.001419460801183595e+04 1.377731655627979945e+00 7.381709072074600815e-03
6.001419464280761167e+04 1.368200885523595423e+00 7.309696231228970942e-03
6.001419467760338739e+04 1.370707488622258774e+00 7.439319368338083785e-03
6.001419471239917038e+04 1.379257287142948929e+00 7.347187384523976711e-03
6.001419474719494610e+04 1.378570058306834767e+00 7.332602276044955687e-03
6.001419478199072182e+04 1.381980063731888642e+00 7.420149708070788649e-03
6.001419481678649754e+04 1.360359739202006368e+00 7.274780185658816234e-03
6.001419485158227326e+04 1.357498210788689930e+00 7.087439248402285785e-03
6.001419488637804898e+04 1.370492580808014838e+00 7.269347967080543906e-03
6.001419492117382470e+04 1.377159995185105235e+00 7.595732579141480437e-03
6.001419495596960769e+04 1.369970068390248041e+00 7.247060817336166243e-03
6.001419499076538341e+04 1.374797399150203159e+00 7.271472071643429215e-03
6.001419502556115913e+04 1.368935548118306089e+00 7.187550348085636719e-03
6.001419506035693485e+04 1.373178254797978948e+00 7.260427061402197416e-03
6.001419509515271056e+04 1.369646567841493745e+00 7.270993890431812386e-03
6.001419512994849356e+04 1.382009712408207136e+00 7.273817506238510443e-03
6.001419516474426928e+04 1.366666909149104825e+00 7.286495624554912599e-03
6.001419519954004500e+04 1.387232079375021021e+00 7.238311237327699037e-03
6.001419523433582071e+04 1.391055240885842537e+00 7.374244438001525959e-03
6.001419526913159643e+04 1.387565245641266376e+00 7.371009862244070829e-03
6.001419530392737943e+04 1.390244786576612768e+00 7.369661648880221697e-03
6.001419533872315515e+04 1.383360597930798797e+00 7.235925095412903095e-03
6.001419537351893086e+04 1.401836631269914424e+00 7.464166983769314652e-03
6.001419540831470658e+04 1.397899502353028511e+00 7.287373743202383951e-03
6.001419544311048230e+04 1.396445988044241693e+00 7.333208066772168437e-03
6.001419547790626530e+04 1.400071639990196681e+00 7.375686993931694115e-03
6.001419551270204101e+04 1.394045296609680351e+00 7.451950824363336862e-03
6.001419554749781673e+04 1.412321778483802470e+00 7.500569139957079245e-03
6.001419558229359245e+04 1.392388863260705101e+00 7.401617889121093682e-03
6.001419561708936817e+04 1.399406409733491730e+00 7.417430968878373394e-03
6.001419565188515116e+04 1.413076824187318614e+00 7.407944213734468999e-03
6.001419568668092688e+04 1.410453172906508179e+00 7.419431420710149647e-03
6.001419572147670260e+04 1.394480214407761931e+00 7.270506085315041854e-03
6.001419575627247832e+04 1.395010906891859914e+00 7.238097887148245251e-03
6.001419579106825404e+04 1.388268704467762626e+00 7.151749944375684204e-03
6.001419582586403703e+04 1.392029486558401752e+00 7.220048439138961049e-03
6.001419586065981275e+04 1.414703633108738368e+00 7.370225949989679150e-03
6.001419589545558847e+04 1.410232224195616002e+00 7.361955809410811701e-03
6.001419593025136419e+04 1.399218840078404247e+00 7.206963253153351838e-03
6.001419596504713991e+04 1.396197604919562574e+00 7.282885147792917888e-03
6.001419599984292290e+04 1.398347197961525179e+00 7.364544303860186790e-03
6.001419603463869862e+04 1.410426741005253337e+00 7.619022459103948902e-03
6.001419606943447434e+04 1.397429977344550434e+00 7.399883754391791552e-03
6.001419610423025006e+04 1.403008322030291577e+00 7.410347058718473948e-03
6.001419613902602578e+04 1.410010541089867120e+00 7.395275475083195639e-03
6.001419617382180149e+04 1.394239912078174326e+00 7.421027350532779197e-03
6.001419620861757721e+04 1.406705187263615375e+00 7.432269713889847439e-03
6.001419624341336021e+04 1.392153763841543990e+00 7.346634783448339513e-03
6.001419627820913593e+04 1.416512538678785571e+00 7.518700720501543533e-03
6.001419631300491164e+04 1.403297638146749016e+00 7.388818606594738103e-03
6.001419634780068736e+04 1.399229828336455483e+00 7.487570439080639718e-03
6.001419638259646308e+04 1.405359240194301584e+00 7.520138206314055246e-03
6.001419641739224608e+04 1.387185341464119537e+00 7.253464650335612017e-03
6.001419645218802179e+04 1.392462188033199322e+00 7.327399367908594280e-03
6.001419648698379751e+04 1.397654927757956633e+00 7.290283194209534572e-03
6.001419652177957323e+04 1.401862584657953104e+00 7.452640975747496649e-03
6.001419655657534895e+04 1.396748601898816444e+00 7.292776309015524053e-03
6.001419659137112467e+04 1.409076194803441595e+00 7.342833196533492604e-03
6.001419662616690039e+04 1.404850146903347641e+00 7.382314904785967566e-03
6.001419666096268338e+04 1.399151534929255591e+00 7.283447108871768556e-03
6.001419669575845910e+04 1.388714606709101407e+00 7.254163637985600217e-03
6.001419673055423482e+04 1.394765714119638789e+00 7.453415524140264738e-03
6.001419676535001054e+04 1.382556577152766586e+00 7.108682421260322480e-03
6.001419680014578626e+04 1.390862966294943659e+00 7.176167596841817944e-03
6.001419683494156197e+04 1.398077562887850567e+00 7.265222539778855293e-03
6.001419686973733769e+04 1.399026771021009141e+00 7.364369526295579116e-03
6.001419690453312069e+04 1.397280944701537742e+00 7.295104756347417160e-03
6.001419693932889641e+04 1.390875665313063614e+00 7.363288129802132535e-03
6.001419697412467212e+04 1.379692850022393280e+00 7.245604390084769281e-03
6.001419700892044784e+04 1.397300114999941778e+00 7.348652563109627292e-03
6.001419704371622356e+04 1.385804651270167831e+00 7.165962301654329666e-03
6.001419707851200656e+04 1.394246204484911988e+00 7.345224492448909799e-03
6.001419711330778227e+04 1.397176192330434663e+00 7.498079003165338159e-03
6.001419714810355799e+04 1.388957259845417846e+00 7.425070791609023751e-03
6.001419718289933371e+04 1.401710181180190196e+00 7.417652792788206884e-03
6.001419721769510943e+04 1.396035134221027318e+00 7.492195228165621050e-03
6.001419725249089242e+04 1.404007434869073867e+00 7.713693090194645788e-03
6.001419728728666814e+04 1.377238296966103892e+00 7.219997210699197372e-03
6.001419732208244386e+04 1.390158040704008613e+00 7.284266355917523063e-03
6.001419735687821958e+04 1.394784560793685291e+00 7.422526230175777347e-03
6.001419739167399530e+04 1.393217819133166335e+00 7.366082891050100383e-03
6.001419742646977829e+04 1.398917427266918700e+00 7.460811278534793672e-03
6.001419746126555401e+04 1.395762832073598192e+00 7.395823933295377767e-03
6.001419749606132973e+04 1.393413329478097262e+00 7.375235265726995046e-03
6.001419753085710545e+04 1.403500456530715423e+00 7.353603147103397394e-03
6.001419756565288117e+04 1.392041201736506917e+00 7.286426983038133028e-03
6.001419760044866416e+04 1.396197552765317207e+00 7.551275574105970750e-03
6.001419763524443988e+04 1.386061127043407337e+00 7.352488062915020321e-03
6.001419767004021560e+04 1.389561590262189394e+00 7.386373862896999411e-03
6.001419770483599132e+04 1.392590677563611656e+00 7.377576120783955159e-03
6.001419773963176704e+04 1.371277385356614253e+00 7.203679880067256208e-03
6.001419777442755003e+04 1.383440976246813170e+00 7.282080131074118376e-03
6.001419780922332575e+04 1.393351416062784232e+00 7.329570279965862654e-03
6.001419784401910147e+04 1.387095562148562555e+00 7.324806081365824346e-03
6.001419787881487719e+04 1.376872781617784369e+00 7.392299637756587737e-03
6.001419791361065290e+04 1.387092579562480443e+00 7.380860453154312190e-03
6.001419794840642862e+04 1.399241922640524383e+00 7.447853826128923022e-03
6.001419798320220434e+04 1.385198916257291080e+00 7.445283671679191889e-03
6.001419801799798734e+04 1.386778749530206634e+00 7.636093425875044478e-03
6.001419805279376305e+04 1.382792995662344593e+00 7.325964989132659373e-03
6.001419808758953877e+04 1.373864205274575978e+00 7.404416065069879642e-03
6.001419812238531449e+04 1.382514261751031981e+00 7.467454596218309204e-03
6.001419815718109021e+04 1.395765388983988720e+00 7.576036692573996818e-03
6.001419819197687320e+04 1.393106646104091517e+00 7.464430585259965688e-03
6.001419822677264892e+04 1.378408335180669519e+00 7.373322376581962524e-03
6.001419826156842464e+04 1.376968508201906971e+00 7.491857248322649973e-03
6.001419829636420036e+04 1.377132000393288758e+00 7.499040523775517969e-03
6.001419833115997608e+04 1.380907188043120737e+00 7.406596929677685195e-03
6.001419836595575180e+04 1.381870280601364964e+00 7.320563335919311881e-03
6.001419840075152752e+04 1.408487717652576743e+00 7.407931427071717811e-03
6.001419843554731051e+04 1.408976107713292514e+00 7.690470545063898128e-03
6.001419847034308623e+04 1.394787660192470469e+00 7.439484292736333118e-03
6.001419850513886195e+04 1.386705806577308131e+00 7.450689541057427083e-03
6.001419853993463767e+04 1.392098240118841534e+00 7.404706644031792788e-03
6.001419857473041338e+04 1.380372386284700825e+00 7.421182502632275337e-03
6.001419860952618910e+04 1.404049936595904713e+00 7.452750314877509656e-03
6.001419864432196482e+04 1.381416827449774010e+00 7.273983496034456056e-03
6.001419867911774782e+04 1.382732009188339273e+00 7.295259791479533941e-03
6.001419871391352353e+04 1.398745948786825899e+00 7.434578001138197889e-03
6.001419874870929925e+04 1.407074938881915260e+00 7.573408677675353556e-03
6.001419878350507497e+04 1.394581373471307728e+00 7.585722953083974193e-03
6.001419881830085069e+04 1.384236715936839612e+00 7.496878945728333542e-03
6.001419885309663368e+04 1.392612343128707408e+00 7.618428008635784801e-03
6.001419888789240940e+04 1.397054723304890222e+00 7.547337545389043272e-03
6.001419892268818512e+04 1.390018940240871359e+00 7.466573258783769373e-03
6.001419895748396084e+04 1.380578464732683530e+00 7.326428603330560271e-03
6.001419899227973656e+04 1.388935405920147748e+00 7.490497870685105218e-03
6.001419902707551955e+04 1.390034007723788267e+00 7.403093874468972407e-03
6.001419906187129527e+04 1.390955682933066928e+00 7.608095025192384252e-03
6.001419909666707099e+04 1.406269442450347018e+00 7.923121306876586625e-03
6.001419913146284671e+04 1.397671843239757905e+00 7.627736906128324695e-03
6.001419916625862243e+04 1.416502245277512895e+00 7.686552095174635675e-03
6.001419920105440542e+04 1.409794047671176775e+00 7.798532227037608712e-03
6.001419923585018114e+04 1.394168914411670901e+00 7.577583998170716803e-03
6.001419927064595686e+04 1.395766326489217946e+00 7.639329644414741445e-03
6.001419930544173258e+04 1.402869039004691620e+00 7.545315599077812886e-03
6.001419934023750830e+04 1.403863184332399427e+00 7.492283486007224672e-03
6.001419937503328401e+04 1.414043142399067143e+00 7.586107552846217510e-03
6.001419940982905973e+04 1.422028418239126069e+00 7.615308781633758906e-03
6.001419944462484273e+04 1.432070107221950162e+00 7.727219893261341212e-03
6.001419947942061845e+04 1.407644890770612278e+00 7.414603066770553141e-03
6.001419951421639416e+04 1.413158495764591960e+00 7.437968547646135568e-03
6.001419954901216988e+04 1.401535498105535682e+00 7.373242338502662002e-03
6.001419958380794560e+04 1.390643192271778794e+00 7.360175657013339617e-03
6.001419961860372860e+04 1.391314797681668214e+00 7.224013276538175654e-03
6.001419965339950431e+04 1.405539781944446398e+00 7.392078579872314072e-03
6.001419968819528003e+04 1.398459530516703353e+00 7.247232552253277116e-03
6.001419972299105575e+04 1.401000247743865001e+00 7.261938370354409367e-03
6.001419975778683147e+04 1.394123870475397764e+00 7.239051279588041773e-03
6.001419979258261446e+04 1.395879630840022090e+00 7.279912032582189045e-03
6.001419982737839018e+04 1.384284958356589268e+00 7.205250162060903608e-03
6.001419986217416590e+04 1.389987023437556646e+00 7.222626632336066541e-03
6.001419989696994162e+04 1.401452352629136922e+00 7.264673314069876146e-03
6.001419993176571734e+04 1.400225560753008081e+00 7.309941472211341565e-03
6.001419996656150033e+04 1.399115437188204858e+00 7.204134155718050492e-03
6.001420000135727605e+04 1.412000192436936974e+00 7.336987308633340782e-03
6.001420003615305177e+04 1.400270125117437647e+00 7.214331057107940814e-03
6.001420007094882749e+04 1.400308101451137599e+00 7.245168154666674180e-03
6.001420010574460321e+04 1.390960687695572462e+00 7.192658829445895859e-03
6.001420014054038620e+04 1.389478274134174240e+00 7.117003678067802645e-03
6.001420017533616192e+04 1.394521129874277232e+00 7.224712495428313279e-03
6.001420021013193764e+04 1.390889265669698949e+00 7.202779526036325909e-03
6.001420024492771336e+04 1.399458897525456713e+00 7.326426197185950326e-03
6.001420027972348907e+04 1.390330748307193831e+00 7.290623408941959704e-03
6.001420031451926479e+04 1.398243942379629567e+00 7.279747706831617149e-03
6.001420034931504051e+04 1.398869897001429052e+00 7.285109932539966804e-03
6.001420038411082351e+04 1.389325367261469824e+00 7.187318226047158254e-03
6.001420041890659923e+04 1.407144495113250127e+00 7.207299025602341772e-03
6.001420045370237494e+04 1.411954626942182545e+00 7.303187260323018397e-03
6.001420048849815066e+04 1.396217488600511425e+00 7.238424570757278492e-03
6.001420052329392638e+04 1.404310287400765134e+00 7.245425378076940197e-03
6.001420055808970938e+04 1.391887205072056988e+00 7.203663871818003980e-03
6.001420059288548509e+04 1.381613787202552901e+00 7.083206950480575199e-03
6.001420062768126081e+04 1.394327756889665926e+00 7.189851214473616525e-03
6.001420066247703653e+04 1.388623941116264859e+00 7.136789190183561761e-03
6.001420069727281225e+04 1.382824219773511887e+00 7.137076523909035089e-03
6.001420073206859524e+04 1.390508976817151687e+00 7.302301826392671932e-03
6.001420076686437096e+04 1.387503015050551181e+00 7.269984890924317995e-03
6.001420080166014668e+04 1.374830258932940197e+00 7.309573557746762602e-03
6.001420083645592240e+04 1.367646230156723375e+00 7.133455246086206451e-03
6.001420087125169812e+04 1.371396703576134524e+00 7.107464234537081565e-03
6.001420090604747384e+04 1.366854186873585508e+00 7.115104867414015315e-03
6.001420094084324955e+04 1.398265644649729689e+00 7.411181091290603741e-03
6.001420097563903255e+04 1.391557627859536739e+00 7.391627535195020686e-03
6.001420101043480827e+04 1.377682023604854589e+00 7.166989868022052151e-03
6.001420104523058399e+04 1.365587462150201326e+00 7.072701805055485631e-03
6.001420108002635970e+04 1.361542460021054390e+00 7.017695777849423770e-03
6.001420111482213542e+04 1.369201509872241651e+00 7.150496582387423118e-03
6.001420114961791114e+04 1.364620316830823299e+00 7.149983197600522263e-03
6.001420118441368686e+04 1.368990048446256047e+00 7.157350018451871798e-03
6.001420121920946985e+04 1.383431113626813813e+00 7.172669253653874387e-03
6.001420125400524557e+04 1.379435805713020713e+00 7.190537306990907838e-03
6.001420128880102129e+04 1.377081837916694695e+00 7.213415260995864609e-03
6.001420132359679701e+04 1.337957517717624167e+00 6.999556487416630154e-03
6.001420135839257273e+04 1.357170175383102251e+00 7.095550430960606558e-03
6.001420139318835572e+04 1.373187286074974978e+00 7.146617497159884515e-03
6.001420142798413144e+04 1.372525770210794693e+00 7.034141033241310577e-03
6.001420146277990716e+04 1.366901298566202572e+00 7.043368845934510313e-03
6.001420149757568288e+04 1.387071154903517956e+00 7.111264791086041245e-03
6.001420153237145860e+04 1.389466556272665354e+00 7.274501604371392399e-03
6.001420156716724159e+04 1.370019758723389547e+00 7.206480787058379758e-03
6.001420160196301731e+04 1.362116067765839267e+00 7.112821926175017830e-03
6.001420163675879303e+04 1.354560906020474631e+00 7.140499143060203245e-03
6.001420167155456875e+04 1.361550621395571037e+00 7.085435337949557398e-03
6.001420170635034447e+04 1.365308745378927879e+00 7.333720147545331157e-03
6.001420174114612746e+04 1.360014518529272909e+00 7.147388825173723800e-03
6.001420177594190318e+04 1.359972336196575871e+00 7.002216441924559789e-03
6.001420181073767890e+04 1.351898554276623310e+00 7.017644396379927110e-03
6.001420184553345462e+04 1.355621366199943445e+00 7.192243842473743619e-03
6.001420188032923033e+04 1.356121740623722038e+00 7.170061791620078659e-03
6.001420191512501333e+04 1.360171187403103721e+00 7.137216137184480835e-03
6.001420194992078905e+04 1.367470605750306767e+00 7.141550099252825558e-03
6.001420198471656477e+04 1.373654983191398671e+00 7.245697092353101457e-03
6.001420201951234048e+04 1.348816646953779008e+00 7.038020352265665289e-03
6.001420205430811620e+04 1.346487890370524187e+00 7.059571117099113988e-03
6.001420208910389920e+04 1.358232480825872779e+00 7.135925236454219479e-03
6.001420212389967492e+04 1.361979922496109330e+00 7.169813426026086511e-03
6.001420215869545063e+04 1.354953989745337317e+00 7.148527315645194016e-03
6.001420219349122635e+04 1.374903027012708057e+00 7.230446986432164866e-03
6.001420222828700207e+04 1.367789037525349194e+00 7.228562006290089985e-03
6.001420226308277779e+04 1.372946548575973758e+00 7.325726696096421242e-03
6.001420229787855351e+04 1.390831319542379818e+00 7.433819773952511818e-03
6.001420233267433650e+04 1.358679799209667527e+00 7.179438079747230313e-03
6.001420236747011222e+04 1.369851861543605720e+00 7.261792436731185491e-03
6.001420240226588794e+04 1.376313923738478939e+00 7.391706788374927464e-03
6.001420243706166366e+04 1.401337827558949423e+00 7.556202909360702769e-03
6.001420247185743938e+04 1.387618595405708977e+00 7.602905287498669916e-03
6.001420250665322237e+04 1.357835036823959118e+00 7.300193622517927791e-03
6.001420254144899809e+04 1.365245258547526097e+00 7.268627947256469171e-03
6.001420257624477381e+04 1.360823393635298695e+00 7.337454724417667544e-03
6.001420261104054953e+04 1.369489459112583241e+00 7.350017556264513974e-03
6.001420264583632525e+04 1.368789737282974039e+00 7.176418017938217264e-03
6.001420268063210096e+04 1.369945944381327330e+00 7.290559135612290770e-03
6.001420271542787668e+04 1.368020633351915150e+00 7.288681329067840664e-03
6.001420275022365968e+04 1.356196274812517810e+00 7.097221011286574885e-03
6.001420278501943540e+04 1.366169704143385122e+00 7.116061259575610920e-03
6.001420281981521111e+04 1.353798678720445237e+00 7.084621630709822190e-03
6.001420285461098683e+04 1.363470143867584250e+00 7.243815012989258777e-03
6.001420288940676255e+04 1.372031800652970812e+00 7.264367771682301266e-03
6.001420292420254555e+04 1.375979952004726670e+00 7.230464236912308162e-03
6.001420295899832126e+04 1.372325330198104432e+00 7.140194845546305596e-03
6.001420299379409698e+04 1.376302905015776235e+00 7.127855254455101736e-03
6.001420302858987270e+04 1.373943690641666215e+00 7.272744534824577244e-03
6.001420306338564842e+04 1.361528959905209391e+00 7.164975970866861374e-03
6.001420309818142414e+04 1.352302545311234283e+00 7.108051385142723048e-03
6.001420313297719986e+04 1.369250480832641337e+00 7.216046735513591270e-03
6.001420316777298285e+04 1.371305195871673765e+00 7.102884111611482490e-03
6.001420320256875857e+04 1.372808786616949384e+00 7.092769167996122726e-03
6.001420323736453429e+04 1.377093647148926570e+00 7.181675129502944170e-03
6.001420327216031001e+04 1.384991420566025422e+00 7.151408679586067699e-03
6.001420330695608573e+04 1.378962343388077771e+00 7.135539081097910276e-03
6.001420334175186872e+04 1.397281886100169013e+00 7.254598186217381915e-03
6.001420337654764444e+04 1.373889207421603587e+00 7.141980678219484076e-03
6.001420341134342016e+04 1.375960747486659974e+00 7.096383758325719437e-03
6.001420344613919588e+04 1.399455276949667759e+00 7.203931077299625257e-03
6.001420348093497159e+04 1.384313366093222974e+00 7.217381463090606804e-03
6.001420351573075459e+04 1.389943912476630183e+00 7.303439113217005327e-03
6.001420355052653031e+04 1.376227365467992625e+00 7.163329330916733649e-03
6.001420358532230603e+04 1.384871587511996349e+00 7.197167071438891235e-03
6.001420362011808174e+04 1.388086412418162219e+00 7.182019028448626691e-03
6.001420365491385746e+04 1.384116826048720439e+00 7.211100055113448329e-03
6.001420368970964046e+04 1.382331836874919340e+00 7.336668054131447771e-03
6.001420372450541618e+04 1.392302510101664170e+00 7.371170662856452692e-03
6.001420375930119189e+04 1.386353885424295829e+00 7.301135051234911542e-03
6.001420379409696761e+04 1.383963665456192871e+00 7.255002173445948555e-03
6.001420382889274333e+04 1.379977157944562327e+00 7.316080600340398900e-03
6.001420386368851905e+04 1.377815233500915504e+00 7.233952924814836781e-03
6.001420389848429477e+04 1.388073186599513065e+00 7.301303635374191067e-03
6.001420393328007776e+04 1.385728796343321578e+00 7.408312872055092431e-03
6.001420396807585348e+04 1.402488781277100971e+00 7.503489817523289855e-03
6.001420400287162920e+04 1.410472092283606704e+00 7.516219568940984801e-03
6.001420403766740492e+04 1.403275331168511331e+00 7.626950169848790810e-03
6.001420407246318064e+04 1.397613094478413753e+00 7.360678680180207135e-03
6.001420410725896363e+04 1.396955333677560196e+00 7.441497596598626446e-03
6.001420414205473935e+04 1.393685879216802315e+00 7.338363697758858162e-03
6.001420417685051507e+04 1.390937397811687015e+00 7.360096194297624864e-03
6.001420421164629079e+04 1.412764642250038394e+00 7.505246331022514227e-03
6.001420424644206651e+04 1.423093742893627667e+00 7.604081467277549501e-03
6.001420428123784950e+04 1.416449109010241569e+00 7.424047614685539906e-03
6.001420431603362522e+04 1.409818399172783510e+00 7.309519451207558728e-03
6.001420435082940094e+04 1.389574540464494135e+00 7.320650539685473988e-03
6.001420438562517666e+04 1.370810830991558316e+00 7.205568720433548624e-03
6.001420442042095237e+04 1.387076301033042025e+00 7.302638572883215010e-03
6.001420445521673537e+04 1.393487165165584685e+00 7.321171277882145695e-03
6.001420449001251109e+04 1.403374914095893100e+00 7.395910846450135141e-03
6.001420452480828681e+04 1.391396293698117459e+00 7.368024444835769710e-03
6.001420455960406252e+04 1.398052903630661703e+00 7.412914170787696100e-03
6.001420459439983824e+04 1.406242678835332605e+00 7.598785947110242057e-03
6.001420462919562124e+04 1.390904075630921444e+00 7.464830612748918001e-03
6.001420466399139696e+04 1.390393499730179228e+00 7.596145982770521540e-03
6.001420469878717267e+04 1.392046961913067760e+00 7.519266499358741133e-03
6.001420473358294839e+04 1.380484537722179272e+00 7.469376338848207966e-03
6.001420476837872411e+04 1.390428019445560937e+00 7.466363189799823594e-03
6.001420480317450711e+04 1.383263035602052771e+00 7.356437564969659122e-03
6.001420483797028282e+04 1.398854871317535498e+00 7.743334324003277487e-03
6.001420487276605854e+04 1.368260570084806282e+00 7.578600540264942599e-03
6.001420490756183426e+04 1.376740695444311546e+00 7.419179370710030086e-03
6.001420494235760998e+04 1.363408762077769287e+00 7.517542812600508904e-03
6.001420497715338570e+04 1.388408881594483280e+00 7.536803486353804357e-03
6.001420501194916142e+04 1.384165879593067361e+00 7.711230861789909741e-03
6.001420504674494441e+04 1.389008636426032561e+00 7.562528613337838636e-03
6.001420508154072013e+04 1.371741291218851355e+00 7.449865077719089804e-03
6.001420511633649585e+04 1.377927859011066625e+00 7.554176135171924988e-03
6.001420515113227157e+04 1.367142933113333791e+00 7.344581940127687704e-03
6.001420518592804729e+04 1.371981511394140929e+00 7.408845595097337568e-03
6.001420522072383028e+04 1.369321928079214379e+00 7.370254757683138147e-03
6.001420525551960600e+04 1.372162861863624128e+00 7.457729327849820823e-03
6.001420529031538172e+04 1.389119323896346847e+00 7.490088886929536539e-03
6.001420532511115744e+04 1.375221275069335114e+00 7.396270513677375737e-03
6.001420535990693315e+04 1.368492575906941511e+00 7.429009743839594393e-03
6.001420539470271615e+04 1.377237155394925416e+00 7.540040966717800885e-03
6.001420542949849187e+04 1.354157520924972546e+00 7.269347677762816144e-03
6.001420546429426759e+04 1.341050902407528778e+00 7.150678753983367650e-03
6.001420549909004330e+04 1.356862062967472582e+00 7.331071175212620222e-03
6.001420553388581902e+04 1.354303860407837679e+00 7.248819883641603561e-03
6.001420556868159474e+04 1.353206979871957039e+00 7.124664704229427548e-03
6.001420560347737046e+04 1.381339616508631130e+00 7.279587843909201758e-03
6.001420563827315345e+04 1.361373325324412464e+00 7.157880847149029890e-03
6.001420567306892917e+04 1.353682407633961304e+00 7.384531379573523388e-03
6.001420570786470489e+04 1.339597323241942028e+00 7.187014776163268455e-03
6.001420574266048061e+04 1.340165985426375217e+00 7.144400392460518480e-03
6.001420577745625633e+04 1.348108759020555159e+00 7.178759180560561129e-03
6.001420581225203932e+04 1.358243362048704883e+00 7.183742488712490520e-03
6.001420584704781504e+04 1.355956034388943410e+00 7.123945296928165666e-03
6.001420588184359076e+04 1.357735684393331033e+00 7.185092697095342082e-03
6.001420591663936648e+04 1.350847133302074177e+00 7.149176996992520801e-03
6.001420595143514220e+04 1.349921803470436332e+00 7.107134816250540443e-03
6.001420598623092519e+04 1.341213506142111989e+00 7.061738690957461949e-03
6.001420602102670091e+04 1.352930092057753830e+00 7.046765546352229924e-03
6.001420605582247663e+04 1.364119799138120870e+00 7.063848234328816943e-03
6.001420609061825235e+04 1.372587385629886025e+00 7.203223386698485650e-03
6.001420612541402807e+04 1.374283150054976144e+00 7.197871144860104597e-03
6.001420616020981106e+04 1.358479149537364261e+00 7.189023289527149765e-03
6.001420619500558678e+04 1.363256168303700111e+00 7.155793275688980895e-03
6.001420622980136250e+04 1.353904803840059179e+00 7.197937336014426091e-03
6.001420626459713822e+04 1.352032715136957775e+00 7.017818268781304825e-03
6.001420629939291393e+04 1.347260982813553776e+00 7.010000454691970445e-03
6.001420633418868965e+04 1.344265053111566299e+00 6.975232793494088625e-03
6.001420636898446537e+04 1.344403529393054963e+00 7.054920200627331703e-03
6.001420640378024837e+04 1.354084770029144069e+00 7.159148050010487666e-03
6.001420643857602408e+04 1.337024267530490196e+00 7.113325979156738532e-03
6.001420647337179980e+04 1.333733931431119846e+00 6.946370128243917544e-03
6.001420650816757552e+04 1.355740926067838137e+00 7.067573559100484397e-03
6.001420654296335124e+04 1.347423502297467657e+00 7.067804947731592437e-03
6.001420657775913423e+04 1.342646418936559227e+00 7.075354733071657042e-03
6.001420661255490995e+04 1.364072170463222600e+00 7.144984310573696158e-03
6.001420664735068567e+04 1.339905827383011783e+00 6.964415613918470589e-03
6.001420668214646139e+04 1.344599303640744647e+00 6.992434277480604095e-03
6.001420671694223711e+04 1.353336139484144107e+00 7.069787520221422483e-03
6.001420675173801283e+04 1.350669870823452134e+00 7.143574773184132795e-03
6.001420678653378855e+04 1.356350556639238203e+00 7.121287937923707900e-03
6.001420682132957154e+04 1.370991864908351232e+00 7.198803313116995152e-03
6.001420685612534726e+04 1.376952052049863928e+00 7.281371605744512733e-03
6.001420689092112298e+04 1.359725789410545671e+00 7.125876032448454252e-03
6.001420692571689870e+04 1.362304041148994838e+00 7.210611757832953092e-03
6.001420696051267441e+04 1.356701732046477371e+00 7.131723136317508031e-03
6.001420699530845741e+04 1.362528775004862247e+00 7.106969471373226349e-03
6.001420703010423313e+04 1.369939332467695392e+00 7.173281461770032903e-03
6.001420706490000885e+04 1.355722324292880643e+00 7.092701124931809556e-03
6.001420709969578456e+04 1.367773287562102480e+00 7.163862096573919008e-03
6.001420713449156028e+04 1.363299591217985274e+00 7.066304107540983745e-03
6.001420716928733600e+04 1.373118207472363350e+00 7.110886290470489098e-03
6.001420720408311172e+04 1.361224898607357181e+00 7.153876221673366280e-03
6.001420723887889471e+04 1.367775310899249863e+00 7.119479947225833966e-03
6.001420727367467043e+04 1.365945140322125217e+00 7.092982549472283058e-03
6.001420730847044615e+04 1.377472130229954628e+00 7.165909649118041257e-03
6.001420734326622187e+04 1.385822898292553562e+00 7.374722507283681429e-03
6.001420737806199759e+04 1.373139546861149363e+00 7.220701268123275694e-03
6.001420741285778058e+04 1.362239911636460299e+00 7.162898809280320717e-03
6.001420744765355630e+04 1.366520578851712076e+00 7.240617958843997663e-03
6.001420748244933202e+04 1.385371797366732105e+00 7.435065432389456087e-03
6.001420751724510774e+04 1.369148335336625610e+00 7.244739664271308138e-03
6.001420755204088346e+04 1.393689270125896496e+00 7.413179187119700586e-03
6.001420758683665917e+04 1.390382883243383105e+00 7.334144057817372324e-03
6.001420762163243489e+04 1.389578535589018893e+00 7.327038040137795125e-03
6.001420765642821789e+04 1.389236514835637815e+00 7.250412004141003862e-03
6.001420769122399361e+04 1.380209207685227479e+00 7.218637199201544986e-03
6.001420772601976932e+04 1.375983530968467594e+00 7.275716527502137237e-03
6.001420776081554504e+04 1.381471879549237558e+00 7.152855385963733693e-03
6.001420779561132076e+04 1.381761859729561781e+00 7.210895185071889389e-03
6.001420783040710376e+04 1.405351475117997850e+00 7.371617885024289545e-03
6.001420786520287947e+04 1.385121537526243785e+00 7.358137763500445863e-03
6.001420789999865519e+04 1.387804045453493673e+00 7.234898239729376998e-03
6.001420793479443819e+04 1.378353214676580674e+00 7.237154862389952835e-03
6.001420796959021391e+04 1.389179478669908541e+00 7.363800947666981553e-03
6.001420800438598963e+04 1.386159525215355126e+00 7.224104427138426480e-03
6.001420803918176534e+04 1.376006005658510389e+00 7.068126882986846063e-03
6.001420807397754106e+04 1.384304760463444639e+00 7.217229258343527479e-03
6.001420810877332406e+04 1.388261568202975305e+00 7.229727093528899931e-03
6.001420814356909978e+04 1.380733409011904111e+00 7.198135136864269520e-03
6.001420817836487549e+04 1.390599445353054131e+00 7.300999535425248266e-03
6.001420821316065121e+04 1.404645539401018217e+00 7.392893095620923713e-03
6.001420824795642693e+04 1.387247045190856065e+00 7.125245755354046341e-03
6.001420828275220265e+04 1.375497625176752114e+00 7.012364708442639719e-03
6.001420831754797837e+04 1.389456978850999613e+00 7.166856323978254041e-03
6.001420835234376136e+04 1.386197698699327852e+00 7.079676735362748149e-03
6.001420838713953708e+04 1.386306363649514539e+00 7.203040250334157013e-03
6.001420842193531280e+04 1.395151994970369458e+00 7.215735227613264205e-03
6.001420845673108852e+04 1.388287412926143105e+00 7.191885986292401341e-03
6.001420849152686424e+04 1.388216820660252981e+00 7.156727256745053049e-03
6.001420852632264723e+04 1.392167856420334804e+00 7.242159521695768799e-03
6.001420856111842295e+04 1.401608700249575845e+00 7.204738263056100801e-03
6.001420859591419867e+04 1.390908013139327881e+00 7.134309942343009317e-03
6.001420863070997439e+04 1.392391478222933188e+00 7.150899045598835095e-03
6.001420866550575010e+04 1.383675127137501626e+00 7.047966081922541794e-03
6.001420870030153310e+04 1.390003782055090342e+00 7.190074490281113742e-03
6.001420873509730882e+04 1.386529301726606489e+00 7.109162522813610580e-03
6.001420876989308454e+04 1.394875844597051051e+00 7.197728379300316441e-03
6.001420880468886025e+04 1.364293875189818595e+00 7.053322389645572642e-03
6.001420883948463597e+04 1.377182003535617261e+00 7.096753020365032492e-03
6.001420887428041897e+04 1.388286116134217263e+00 7.168160945642399265e-03
6.001420890907619469e+04 1.368373730886629502e+00 7.102132046280794885e-03
6.001420894387197040e+04 1.376810816299885332e+00 7.079163907166021417e-03
6.001420897866774612e+04 1.379700031849899977e+00 7.168259239763817917e-03
6.001420901346352184e+04 1.373847845123663758e+00 7.073200053559569080e-03
6.001420904825930484e+04 1.382282995565937256e+00 7.122421439541930938e-03
6.001420908305508055e+04 1.362026640095124419e+00 7.024694020064062988e-03
6.001420911785085627e+04 1.360379267806427706e+00 7.026320580476608582e-03
6.001420915264663199e+04 1.352856539757209209e+00 6.889409928606011514e-03
6.001420918744240771e+04 1.369963598122109438e+00 7.108870172350170366e-03
6.001420922223819070e+04 1.367896901056363079e+00 7.049207216785345793e-03
6.001420925703396642e+04 1.379659639883448863e+00 7.119247336731504214e-03
6.001420929182974214e+04 1.376945842991496916e+00 7.036837879584124933e-03
6.001420932662551786e+04 1.377033480325791981e+00 7.052646835193359005e-03
6.001420936142129358e+04 1.375179533540875410e+00 7.078678624156142275e-03
6.001420939621706930e+04 1.368083465270166110e+00 7.069015865434289010e-03
6.001420943101284502e+04 1.375418528811334751e+00 7.108321674860735781e-03
6.001420946580862801e+04 1.372981538452616723e+00 7.020971172253402497e-03
6.001420950060440373e+04 1.373218170837305019e+00 7.093988385852908508e-03
6.001420953540017945e+04 1.370033248100367418e+00 7.117270313770955592e-03
6.001420957019595517e+04 1.377216089071232386e+00 7.175026165248913658e-03
6.001420960499173088e+04 1.357190441583610241e+00 7.060749640352676978e-03
6.001420963978751388e+04 1.384229429389109534e+00 7.126437313968823385e-03
6.001420967458328960e+04 1.386387425446595545e+00 7.195125116563532396e-03
6.001420970937906532e+04 1.365831369411832696e+00 7.048244425359192697e-03
6.001420974417484103e+04 1.368221500031861382e+00 7.001820627502732680e-03
6.001420977897061675e+04 1.361437254728821156e+00 7.075431601477452995e-03
6.001420981376639975e+04 1.365559966526808999e+00 7.073708137272186405e-03
6.001420984856217547e+04 1.358072886500011567e+00 6.965898920329483511e-03
6.001420988335795118e+04 1.366394119100925675e+00 7.089532035691833121e-03
6.001420991815372690e+04 1.355326344709813391e+00 7.124276850807928149e-03
6.001420995294950262e+04 1.356099420155769453e+00 7.033601714685339991e-03
6.001420998774527834e+04 1.363524281975202035e+00 7.026446247514328905e-03
6.001421002254105406e+04 1.366592169666916989e+00 7.073642825039561620e-03
6.001421005733683705e+04 1.371449146279065445e+00 7.126315549518505606e-03
6.001421009213261277e+04 1.360723085987270320e+00 7.079788551699663438e-03
6.001421012692838849e+04 1.361586307406700724e+00 7.211130350685301602e-03
6.001421016172416421e+04 1.355730001929051243e+00 7.093488204562735031e-03
6.001421019651993993e+04 1.367669274014366110e+00 7.224126036216508943e-03
6.001421023131572292e+04 1.366163262745921703e+00 7.098828736813337509e-03
6.001421026611149864e+04 1.364461356609233844e+00 7.072283875515135605e-03
6.001421030090727436e+04 1.366435491387370194e+00 7.113962389721028602e-03
6.001421033570305008e+04 1.352461826069172535e+00 7.068107829003247682e-03
6.001421037049882580e+04 1.370920453499633984e+00 7.147364317483030985e-03
6.001421040529460151e+04 1.370429391350580062e+00 7.156942737176409663e-03
6.001421044009037723e+04 1.380514941270968521e+00 7.195350798707442729e-03
6.001421047488616023e+04 1.376105995892688227e+00 7.138201707624687413e-03
6.001421050968193595e+04 1.388685060596553500e+00 7.240054388964732926e-03
6.001421054447771166e+04 1.372764125498010968e+00 7.104250062488251007e-03
6.001421057927348738e+04 1.383447393425708327e+00 7.191463086443253099e-03
6.001421061406926310e+04 1.371584382180508488e+00 7.162844330014800885e-03
6.001421064886504610e+04 1.377056762885760843e+00 7.235585478044770542e-03
6.001421068366082181e+04 1.371481486308223419e+00 7.186836181302139366e-03
6.001421071845659753e+04 1.375101273148148229e+00 7.115996681131070249e-03
6.001421075325237325e+04 1.381759036109615923e+00 7.142338526772859519e-03
6.001421078804814897e+04 1.395090415093456659e+00 7.319309783284016178e-03
6.001421082284393196e+04 1.390913767103915122e+00 7.169503478470369909e-03
6.001421085763970768e+04 1.379672949766652001e+00 7.183349223247200571e-03
6.001421089243548340e+04 1.381879913184645314e+00 7.329565236536752550e-03
6.001421092723125912e+04 1.376895038418359141e+00 7.281104896838223525e-03
6.001421096202703484e+04 1.382078323565105071e+00 7.288038100161028932e-03
6.001421099682281056e+04 1.392571116164641687e+00 7.227780450846396296e-03
6.001421103161858628e+04 1.391847462054493390e+00 7.218135004677544465e-03
6.001421106641436927e+04 1.388327351020213873e+00 7.195023077981112063e-03
6.001421110121014499e+04 1.397014899303069102e+00 7.122547494812680319e-03
6.001421113600592071e+04 1.387057354157883227e+00 7.366586299194138703e-03


==> figures/ground-lc/20230310_tic3788_r.dat <==
6.001416468011598045e+04 4.221246037801147377e-01 2.651408106479686243e-03
6.001416471843941690e+04 4.249384838174176116e-01 2.657604679648230966e-03
6.001416475323519262e+04 4.284114657442749108e-01 2.768966734715338357e-03
6.001416478803096834e+04 4.207514588426417013e-01 2.768280352843689295e-03
6.001416482282674406e+04 4.239878895709742745e-01 2.688065323090957533e-03
6.001416485762252705e+04 4.183057574025625391e-01 2.666348890812755400e-03
6.001416489241830277e+04 4.254174952952357036e-01 2.698612556948335947e-03
6.001416492721407849e+04 4.256188516998313798e-01 2.694916368073822614e-03
6.001416496200985421e+04 4.199739119143460209e-01 2.654301004706829947e-03
6.001416499680562993e+04 4.206095533198798142e-01 2.629918113610618061e-03
6.001416503160140564e+04 4.205401364724208335e-01 2.672053711324168159e-03
6.001416506639718136e+04 4.162127472924294080e-01 2.592979400005339212e-03
6.001416510119296436e+04 4.195382061471905066e-01 2.668247050921013826e-03
6.001416513598874008e+04 4.245663639185017213e-01 2.744062323475578592e-03
6.001416517078451579e+04 4.214835784537083740e-01 2.628475161433992385e-03
6.001416520558029151e+04 4.192529293458820971e-01 2.709473380258176946e-03
6.001416524037606723e+04 4.198123416177419465e-01 2.647080964032595077e-03
6.001416527517185023e+04 4.207557800488038735e-01 2.635618519701151199e-03
6.001416530996762594e+04 4.158039646491042962e-01 2.581950877748245572e-03
6.001416534476340166e+04 4.104688103659793752e-01 2.654989082647533742e-03
6.001416537955917738e+04 4.182884912160371726e-01 2.655407011140499367e-03
6.001416541435495310e+04 4.200218616357914714e-01 2.629737002239225345e-03
6.001416544915072882e+04 4.177492311183804152e-01 2.605900420097387402e-03
6.001416548394650454e+04 4.171968766698806452e-01 2.641258466590429548e-03
6.001416551874228753e+04 4.169296615353445534e-01 2.596376687253580066e-03
6.001416555353806325e+04 4.120901974255311573e-01 2.534026411425514304e-03
6.001416558833383897e+04 4.129235991868474009e-01 2.578606477935344726e-03
6.001416562312961469e+04 4.166941506278121765e-01 2.588871572763537087e-03
6.001416565792539041e+04 4.157023967455523161e-01 2.605209752186183388e-03
6.001416569272116612e+04 4.160795073828982837e-01 2.598673528062387349e-03
6.001416572751694184e+04 4.139504217336278935e-01 2.586016073083203127e-03
6.001416576231272484e+04 4.122703496258311451e-01 2.612709544995942858e-03
6.001416579710850056e+04 4.132263943722845334e-01 2.571882547664171553e-03
6.001416583190427627e+04 4.098171089355236441e-01 2.539977597308278046e-03
6.001416586670005199e+04 4.133882637559931350e-01 2.676203332477721398e-03
6.001416590149582771e+04 4.086223202871351323e-01 2.622903410997466309e-03
6.001416593629160343e+04 4.107230240131956034e-01 2.747195306596014221e-03
6.001416597108737915e+04 4.112412838018416061e-01 2.685332215869382609e-03
6.001416600588316214e+04 4.174103737417185211e-01 2.658212174908017832e-03
6.001416604067893786e+04 4.097659431184614287e-01 2.697330648766825371e-03
6.001416607547471358e+04 4.140556403356705495e-01 2.645462985193141811e-03
6.001416611027048930e+04 4.096500342258829752e-01 2.647516765395287013e-03
6.001416614506626502e+04 4.130606999507077104e-01 2.664360858073711209e-03
6.001416617986204074e+04 4.175497353229410957e-01 2.711754099480523459e-03
6.001416621465781645e+04 4.135446445972931762e-01 2.623604092026908963e-03
6.001416624945359945e+04 4.159341264162663698e-01 2.694995080525239197e-03
6.001416628424937517e+04 4.106189098832488393e-01 2.564572099102693271e-03
6.001416631904515089e+04 4.110687507942559216e-01 2.641667072804738687e-03
6.001416635384092660e+04 4.142627340585183227e-01 2.633810699200318621e-03
6.001416638863670232e+04 4.144382334183043803e-01 2.633194070839821148e-03
6.001416642343247804e+04 4.139561978729372482e-01 2.664474857326989358e-03
6.001416645822825376e+04 4.193190509653798581e-01 2.787292347440680201e-03
6.001416649302403675e+04 4.146996029389389826e-01 2.644764349698263371e-03
6.001416652781981247e+04 4.166333604717143979e-01 2.620084301357262016e-03
6.001416656261558819e+04 4.174401304711742311e-01 2.672222856698695630e-03
6.001416659741136391e+04 4.173876359745820053e-01 2.631886012822974401e-03
6.001416663220713963e+04 4.152815374026629924e-01 2.685103544485973118e-03
6.001416666700292262e+04 4.152838492804135084e-01 2.598593722918494768e-03
6.001416670179869834e+04 4.168601980589237699e-01 2.634023599126548813e-03
6.001416673659447406e+04 4.176766081755916571e-01 2.691480888195162818e-03
6.001416677139024978e+04 4.119299517455426995e-01 2.626567502276171834e-03
6.001416680618602550e+04 4.106038736463118455e-01 2.495795387135908705e-03
6.001416684098180122e+04 4.127624981696448869e-01 2.584702005799595532e-03
6.001416687577757693e+04 4.100254153353514730e-01 2.557838083230112251e-03
6.001416691057335993e+04 4.140722841270351173e-01 2.568185803053601220e-03
6.001416694536913565e+04 4.125724659485266455e-01 2.577264586411472883e-03
6.001416698016491137e+04 4.188338934476520392e-01 2.602333391174127455e-03
6.001416701496068708e+04 4.085497292071790798e-01 2.503441954021237790e-03
6.001416704975646280e+04 4.133240733439681458e-01 2.518251281148399263e-03
6.001416708455223852e+04 4.066542583555102230e-01 2.468096605991205051e-03
6.001416711934801424e+04 4.087420014986744565e-01 2.530223457203020949e-03
6.001416715414379723e+04 4.100278867570746333e-01 2.490643263302010687e-03
6.001416718893957295e+04 4.158263967430440022e-01 2.522529952881461587e-03
6.001416722373534867e+04 4.173923913913113459e-01 2.539947526824890001e-03
6.001416725853112439e+04 4.173855089783263805e-01 2.542322505186007248e-03
6.001416729332690011e+04 4.187928463486153552e-01 2.590366902839212875e-03
6.001416732812268310e+04 4.152726559866695144e-01 2.554820482293597601e-03
6.001416736291845882e+04 4.103095058088636615e-01 2.493498626519132389e-03
6.001416739771423454e+04 4.102824631176656967e-01 2.521112457393719086e-03
6.001416743251001026e+04 4.098393649950130557e-01 2.494803734034940768e-03
6.001416746730578598e+04 4.122526744533331344e-01 2.483680061627097785e-03
6.001416750210156169e+04 4.164760672390369067e-01 2.517116615171901932e-03
6.001416753689733741e+04 4.158981333656542323e-01 2.531516963163926801e-03
6.001416757169312041e+04 4.177673028885022233e-01 2.520118676401945750e-03
6.001416760648889613e+04 4.138734617660146387e-01 2.509554667210237792e-03
6.001416764128467184e+04 4.134564788697236426e-01 2.548981355216859042e-03
6.001416767608044756e+04 4.150935287462470535e-01 2.543770186097416008e-03
6.001416771087622328e+04 4.126948862374050786e-01 2.526189357077898798e-03
6.001416774567200628e+04 4.186569964984568903e-01 2.605219148213987722e-03
6.001416778046778199e+04 4.205563004285680084e-01 2.643776532283266534e-03
6.001416781526355771e+04 4.206855853754654651e-01 2.541484670225307649e-03
6.001416785005933343e+04 4.133820355304665406e-01 2.486402334557857516e-03
6.001416788485510915e+04 4.193643810378440695e-01 2.583692577872536995e-03
6.001416791965088487e+04 4.112264984734050888e-01 2.487690288399199787e-03
6.001416795444666059e+04 4.184632734425733358e-01 2.572102687570998556e-03
6.001416798924244358e+04 4.122170064055914462e-01 2.544986389003103984e-03
6.001416802403821930e+04 4.195705684628965870e-01 2.589832476115492329e-03
6.001416805883399502e+04 4.163001610896679416e-01 2.549341618425110274e-03
6.001416809362977074e+04 4.158384833806580416e-01 2.554991473838818822e-03
6.001416812842554646e+04 4.106761460269746644e-01 2.562239439417280783e-03
6.001416816322132217e+04 4.154007847533631725e-01 2.537773567494611745e-03
6.001416819801709789e+04 4.178647749202865636e-01 2.547852865350844122e-03
6.001416823281288089e+04 4.191534300781031286e-01 2.565664019287896419e-03
6.001416826760865661e+04 4.173255577132094496e-01 2.557887867193729160e-03
6.001416830240443232e+04 4.125403388463089738e-01 2.524437524103701879e-03
6.001416833720020804e+04 4.149677904885618052e-01 2.540144169186879172e-03
6.001416837199598376e+04 4.146671931340106254e-01 2.527536757920385672e-03
6.001416840679175948e+04 4.114776131132928394e-01 2.520629948868465062e-03
6.001416844158753520e+04 4.180376516392469433e-01 2.590761623059607398e-03
6.001416847638331819e+04 4.140839480694722408e-01 2.561947987559149223e-03
6.001416851117909391e+04 4.141969500275899940e-01 2.541720240259543514e-03
6.001416854597486963e+04 4.127893229385663498e-01 2.540863670644401533e-03
6.001416858077064535e+04 4.146152960551014455e-01 2.546100386535775969e-03
6.001416861556642107e+04 4.112468653379890982e-01 2.542795706127468167e-03
6.001416865036219679e+04 4.048595812633428714e-01 2.491311634707081123e-03
6.001416868515797250e+04 4.064677792725641670e-01 2.468722473207537842e-03
6.001416871995375550e+04 4.045731243037020697e-01 2.428897384802136943e-03
6.001416875474953122e+04 4.104433186572590264e-01 2.495584398453229956e-03
6.001416878954530694e+04 4.089690072761146822e-01 2.469071910983753476e-03
6.001416882434108265e+04 4.086868723474507692e-01 2.471865648187970919e-03
6.001416885913685837e+04 4.106939806967205286e-01 2.525308772117865284e-03
6.001416889393263409e+04 4.062571217876695395e-01 2.483700186593805221e-03
6.001416892872840981e+04 4.067592159619239367e-01 2.458444740906002516e-03
6.001416896352419280e+04 4.090552031676086830e-01 2.505261386759109060e-03
6.001416899831996852e+04 4.088257301424072510e-01 2.473836241639489758e-03
6.001416903311574424e+04 4.095774890543411595e-01 2.504438943186824106e-03
6.001416906791151996e+04 4.081228825432406393e-01 2.495420663424789860e-03
6.001416910270729568e+04 4.107556401086882580e-01 2.512452573187425563e-03
6.001416913750307867e+04 4.053750251357329248e-01 2.509481842607596148e-03
6.001416917229885439e+04 4.088155331278643945e-01 2.490597952075914844e-03
6.001416920709463011e+04 4.020650365293281236e-01 2.448128746348451294e-03
6.001416924189040583e+04 4.053525401536049455e-01 2.452213739189025923e-03
6.001416927668618155e+04 4.100302913564614626e-01 2.473280625005323547e-03
6.001416931148195727e+04 4.144773231469038866e-01 2.559482781443225743e-03
6.001416934627773298e+04 4.002968425923051354e-01 2.450118504548273214e-03
6.001416938107351598e+04 4.021339080264448862e-01 2.459690907430208285e-03
6.001416941586929170e+04 4.010859575970880386e-01 2.476579150217849464e-03
6.001416945066506742e+04 4.040821560750701424e-01 2.490767815262011180e-03
6.001416948546084313e+04 4.028630593679970451e-01 2.459732498078541149e-03
6.001416952025661885e+04 4.031012825185611992e-01 2.481183913404724772e-03
6.001416955505240185e+04 4.027430584430352623e-01 2.502545862222131916e-03
6.001416958984817757e+04 3.958029711401606643e-01 2.425734128500767889e-03
6.001416962464395328e+04 4.000343316436779095e-01 2.504456610280182249e-03
6.001416965943972900e+04 3.992297469828243184e-01 2.482138758672294745e-03
6.001416969423550472e+04 3.996479172265788860e-01 2.450849800692808667e-03
6.001416972903128044e+04 3.972483922268946754e-01 2.490527764346907140e-03
6.001416976382705616e+04 4.028533889635528831e-01 2.498499688417448860e-03
6.001416979862283915e+04 4.028608654892708030e-01 2.508768671653006845e-03
6.001416983341861487e+04 4.030911869895733024e-01 2.458662071998914556e-03
6.001416986821439059e+04 4.073762683159184439e-01 2.521411625943583302e-03
6.001416990301016631e+04 4.006009928665801856e-01 2.468897259682989800e-03
6.001416993780594203e+04 4.021235018497645308e-01 2.443368642163049748e-03
6.001416997260172502e+04 3.949785511485675027e-01 2.398537674832061824e-03
6.001417000739750074e+04 3.945426524883914321e-01 2.413565402226790398e-03
6.001417004219327646e+04 3.983998854504124942e-01 2.463408482286940683e-03
6.001417007698905218e+04 3.974568516268260909e-01 2.481784715258914496e-03
6.001417011178482790e+04 4.015582453276880792e-01 2.452599772868220562e-03
6.001417014658060361e+04 3.978211848184487476e-01 2.453882882747970319e-03
6.001417018137637933e+04 3.932108486439195305e-01 2.450178349194077204e-03
6.001417021617216233e+04 3.965570465601732653e-01 2.489250845312567916e-03
6.001417025096793805e+04 3.998614019433770483e-01 2.474026069711728840e-03
6.001417028576371376e+04 3.970730765633177506e-01 2.464218772158500992e-03
6.001417032055948948e+04 4.001933320338450506e-01 2.462299006074339207e-03
6.001417035535526520e+04 3.992358931047120807e-01 2.460679544828841669e-03
6.001417039015104820e+04 4.064446290410606566e-01 2.500805225392467752e-03
6.001417042494682391e+04 3.976918770435038941e-01 2.437512661909784981e-03
6.001417045974259963e+04 3.991991352183142938e-01 2.469844507342038292e-03
6.001417049453837535e+04 3.987362430514393430e-01 2.455459110609358158e-03
6.001417052933415107e+04 3.980473600218950581e-01 2.444449934323040391e-03
6.001417056412992679e+04 4.057725745222467428e-01 2.493010677017568674e-03
6.001417059892570251e+04 4.051382925611582420e-01 2.490303077023507932e-03
6.001417063372148550e+04 4.047308080086453042e-01 2.492269945040986954e-03
6.001417066851726122e+04 4.023928970981875408e-01 2.503319880403196904e-03
6.001417070331303694e+04 3.993962289878262850e-01 2.486431116475733890e-03
6.001417073810881266e+04 3.984095283272552357e-01 2.435276261291371026e-03
6.001417077290458838e+04 4.055821988319364690e-01 2.498684187614360827e-03
6.001417080770036409e+04 4.066566406842134218e-01 2.507754574653519707e-03
6.001417084249613981e+04 4.066146948241189385e-01 2.484364780948406393e-03
6.001417087729192281e+04 4.067600953278059372e-01 2.497462960756651959e-03
6.001417091208769853e+04 4.089062715520256908e-01 2.495211098856912023e-03
6.001417094688347424e+04 4.057201726353902305e-01 2.486348107011853142e-03
6.001417098167924996e+04 4.045703096540980148e-01 2.492956596078552134e-03
6.001417101647502568e+04 4.059850649025208980e-01 2.488184329032797158e-03
6.001417105127080868e+04 4.057200900993672699e-01 2.495680925154046374e-03
6.001417108606658439e+04 4.096090601370404038e-01 2.472114786077133589e-03
6.001417112086236011e+04 4.083157484173575713e-01 2.504182464249005320e-03
6.001417115565813583e+04 4.067214945273771032e-01 2.487679448778539523e-03
6.001417119045391155e+04 4.062148048517650878e-01 2.496804499472165921e-03
6.001417122524968727e+04 4.057732697610065276e-01 2.488826971362674730e-03
6.001417126004546299e+04 4.054514428805104931e-01 2.496731946089084109e-03
6.001417129484124598e+04 4.081005806296776339e-01 2.548706056015525093e-03
6.001417132963702170e+04 4.154556535484236757e-01 2.616999954470566013e-03
6.001417136443279742e+04 4.109183620145596683e-01 2.576909975422778630e-03
6.001417139922857314e+04 4.074781686490479560e-01 2.552685068380678574e-03
6.001417143402434886e+04 4.120795847923712230e-01 2.544318221869417210e-03
6.001417146882012457e+04 4.149605910883824578e-01 2.595014816036961183e-03
6.001417150361590029e+04 4.101338963275737437e-01 2.530059256802859226e-03
6.001417153841168329e+04 4.112915058208071462e-01 2.497814303768588953e-03
6.001417157320745901e+04 4.168419700351677637e-01 2.538945702815261201e-03
6.001417160800323472e+04 4.196876537382163153e-01 2.544306274020266632e-03
6.001417164279901044e+04 4.168510660453492167e-01 2.534442074718696539e-03
6.001417167759478616e+04 4.177127008581105749e-01 2.526597604477371587e-03
6.001417171239056916e+04 4.166576140528752692e-01 2.521024126532182049e-03
6.001417174718634487e+04 4.156417370072619799e-01 2.593589158942054707e-03
6.001417178198212059e+04 4.173620674455155166e-01 2.588705267088746691e-03
6.001417181677789631e+04 4.200750206599476733e-01 2.609916827978600931e-03
6.001417185157367203e+04 4.171929888610347303e-01 2.528872776573101114e-03
6.001417188636944775e+04 4.177713651677135154e-01 2.563623541545863391e-03
6.001417192116522347e+04 4.156507162450472914e-01 2.587399329001374530e-03
6.001417195596100646e+04 4.187869231997445874e-01 2.592541163648540321e-03
6.001417199075678218e+04 4.227306777675550187e-01 2.696572621968131890e-03
6.001417202555255790e+04 4.150476902558299375e-01 2.560164211368089020e-03
6.001417206034833362e+04 4.170589660994960535e-01 2.567049409054762352e-03
6.001417209514410933e+04 4.193449090676808488e-01 2.571724265291186647e-03
6.001417212993989233e+04 4.210945022812633831e-01 2.755467524655655018e-03
6.001417216473566805e+04 4.136449502278571333e-01 2.584139127359707470e-03
6.001417219953144377e+04 4.147961213932448987e-01 2.598065377749380917e-03
6.001417223432721948e+04 4.159572820761428535e-01 2.527867899795767023e-03
6.001417226912299520e+04 4.151180759864440128e-01 2.612171971676041649e-03
6.001417230391877820e+04 4.137797670040268549e-01 2.563126333083558771e-03
6.001417233871455392e+04 4.192057327553807555e-01 2.603234448041738969e-03
6.001417237351032963e+04 4.173906338614751799e-01 2.741257350941713605e-03
6.001417240830610535e+04 4.185173176063690659e-01 2.728986097821919921e-03
6.001417244310188107e+04 4.212845088850346587e-01 2.675780604308108327e-03
6.001417247789765679e+04 4.142137010127363572e-01 2.591853628555476630e-03
6.001417251269343251e+04 4.168599151817440340e-01 2.691112744046191257e-03
6.001417254748921550e+04 4.145168302923979975e-01 2.605083611710102935e-03
6.001417258228499122e+04 4.161162443814881984e-01 2.642988280081255692e-03
6.001417261708076694e+04 4.155901728094113512e-01 2.704547429628654555e-03
6.001417265187654266e+04 4.146960559727591589e-01 2.545171166737143342e-03
6.001417268667231838e+04 4.099655440163059161e-01 2.514494837845755379e-03
6.001417272146810137e+04 4.115761601709481132e-01 2.581983921838304843e-03
6.001417275626387709e+04 4.083718457240127497e-01 2.555764024650123388e-03
6.001417279105965281e+04 4.077308317567376328e-01 2.533018714712938733e-03
6.001417282585542853e+04 4.115299254175375232e-01 2.581253967390711741e-03
6.001417286065120425e+04 4.135991304558250814e-01 2.621723189161106766e-03
6.001417289544698724e+04 4.134757317924818709e-01 2.650689763182634186e-03
6.001417293024276296e+04 4.150162462089674875e-01 2.636952922714565911e-03
6.001417296503853868e+04 4.107279112660754405e-01 2.613000503024250597e-03
6.001417299983431440e+04 4.154264512616306360e-01 2.616159191564729636e-03
6.001417303463009011e+04 4.111939059741858693e-01 2.572095738494320754e-03
6.001417306942586583e+04 4.099713331500380309e-01 2.584738616316166124e-03
6.001417310422164155e+04 4.078926396026139600e-01 2.549193852615155072e-03
6.001417313901742455e+04 4.084727502084840034e-01 2.577704041689892530e-03
6.001417317381320026e+04 4.047555060337130750e-01 2.542084663367996395e-03
6.001417320860897598e+04 4.072001785587468503e-01 2.549179397309343786e-03
6.001417324340475170e+04 4.026959672631116316e-01 2.557302717002851201e-03
6.001417327820052742e+04 4.066783008427683477e-01 2.503716738888730597e-03
6.001417331299631041e+04 4.043086121947245259e-01 2.547725698685248362e-03
6.001417334779208613e+04 4.014451723741599420e-01 2.501032034603387251e-03
6.001417338258786185e+04 4.022435688863749137e-01 2.480224616419403859e-03
6.001417341738363757e+04 4.059081897301039521e-01 2.507664084928184871e-03
6.001417345217941329e+04 4.066572286109061407e-01 2.560339822557676937e-03
6.001417348697518901e+04 4.046799216947408739e-01 2.589782455402433754e-03
6.001417352177096473e+04 4.104694214743138669e-01 2.604216428534659056e-03
6.001417355656674772e+04 4.045438673898274495e-01 2.565401651336960635e-03
6.001417359136252344e+04 4.048811324405560685e-01 2.552026267723898813e-03
6.001417362615829916e+04 4.023240609486182784e-01 2.509724496970143059e-03
6.001417366095407488e+04 4.046242074840740166e-01 2.526098686990218244e-03
6.001417369574985059e+04 4.034582946612323973e-01 2.515927351524086582e-03
6.001417373054562631e+04 4.000250449900930594e-01 2.560749837020896355e-03
6.001417376534140203e+04 3.996684213371670125e-01 2.514218159005564279e-03
6.001417380013718503e+04 4.003832596230944563e-01 2.466377029723714441e-03
6.001417383493296074e+04 3.996463872060094236e-01 2.500334943361645634e-03
6.001417386972873646e+04 3.917283745808637363e-01 2.438514052261124380e-03
6.001417390452451218e+04 4.001504679553410937e-01 2.569222087040415586e-03
6.001417393932028790e+04 3.912271353200042490e-01 2.429974176156014364e-03
6.001417397411606362e+04 3.938806717947225255e-01 2.445005477791376870e-03
6.001417400891183934e+04 3.967670628927753573e-01 2.510026336786797506e-03
6.001417404370762233e+04 3.946248803345593914e-01 2.515769301550315265e-03
6.001417407850339805e+04 3.990746154515346644e-01 2.516161839176523675e-03
6.001417411329917377e+04 3.965641662991620797e-01 2.439045187782022499e-03
6.001417414809494949e+04 3.939543550621924517e-01 2.432630181523258092e-03
6.001417418289072521e+04 3.963086778100289864e-01 2.448427684488551324e-03
6.001417421768650820e+04 3.955350397479855395e-01 2.440127806495309606e-03
6.001417425248228392e+04 3.943044508231611789e-01 2.447969502975584719e-03
6.001417428727805964e+04 3.892442974649379939e-01 2.424037430311364646e-03
6.001417432207383536e+04 3.946852646423578137e-01 2.464063898253552112e-03
6.001417435686961107e+04 3.949095530573953350e-01 2.520913452523140981e-03
6.001417439166539407e+04 3.988550521378165792e-01 2.479388100333440679e-03
6.001417442646116979e+04 3.934828265171936845e-01 2.448269495323003413e-03
6.001417446125694551e+04 3.962732692984906047e-01 2.454834251813897781e-03
6.001417449605272122e+04 3.988713808910850922e-01 2.512582408866067922e-03
6.001417453084849694e+04 3.958308844478004018e-01 2.471868463601784895e-03
6.001417456564427994e+04 3.932745130014676516e-01 2.443735840493304560e-03
6.001417460044005566e+04 3.942658045175127524e-01 2.448173343663477119e-03
6.001417463523583137e+04 3.955343384901282566e-01 2.464607741826857056e-03
6.001417467003160709e+04 4.001681588601944672e-01 2.507545992310494538e-03
6.001417470482738281e+04 3.926782807957959753e-01 2.397360613250180527e-03
6.001417473962316581e+04 4.001228232489157932e-01 2.460182362778411038e-03
6.001417477441894152e+04 3.972963826917882413e-01 2.455504090986946990e-03
6.001417480921471724e+04 4.001450275552355107e-01 2.482928080345646500e-03
6.001417484401049296e+04 4.002779223907696471e-01 2.492815109148452651e-03
6.001417487880626868e+04 4.001234570383581657e-01 2.470856835022384144e-03
6.001417491360205167e+04 3.974607574815888222e-01 2.472559422086780933e-03
6.001417494839782739e+04 4.016212011243749935e-01 2.521984619669788690e-03
6.001417498319360311e+04 4.015487269288129379e-01 2.462940096521857181e-03
6.001417501798937883e+04 4.019410557376061899e-01 2.512227164200137551e-03
6.001417505278515455e+04 4.032259194711357853e-01 2.546900526479448090e-03
6.001417508758093754e+04 4.049299602591409641e-01 2.652647329214654400e-03
6.001417512237671326e+04 3.997834090529379658e-01 2.480115400674876708e-03
6.001417515717248898e+04 4.030081071962596240e-01 2.519318984115646604e-03
6.001417519196826470e+04 4.048146847076019572e-01 2.505862378344550327e-03
6.001417522676404042e+04 4.057515241880709778e-01 2.519291982780365226e-03
6.001417526155981614e+04 4.011234591721649090e-01 2.532230051940102724e-03
6.001417529635559185e+04 4.026208811714709346e-01 2.506406290534192709e-03
6.001417533115137485e+04 4.064742957338626783e-01 2.538774925200980217e-03
6.001417536594715057e+04 4.087630037165068675e-01 2.538991704920416301e-03
6.001417540074292629e+04 4.097367969382808006e-01 2.554633558639644690e-03
6.001417543553870200e+04 4.084351524297430425e-01 2.522371312997326656e-03
6.001417547033447772e+04 4.091907516179882354e-01 2.611142962088331201e-03
6.001417550513025344e+04 4.093403408237396568e-01 2.525778583571649128e-03
6.001417553992602916e+04 4.082723411445577377e-01 2.536971567777130711e-03
6.001417557472181215e+04 4.131678021700731507e-01 2.561746378410318867e-03
6.001417560951758787e+04 4.070022852832198557e-01 2.527038955414461635e-03
6.001417564431336359e+04 4.094435194995207361e-01 2.578702281875558042e-03
6.001417567910913931e+04 4.122253435940695376e-01 2.686780878011572459e-03
6.001417571390491503e+04 4.102483009691679783e-01 2.553431844247157530e-03
6.001417574870069802e+04 4.147880136377526950e-01 2.643015157718716420e-03
6.001417578349647374e+04 4.121332216297024509e-01 2.539004674030145587e-03
6.001417581829224946e+04 4.141494609976030805e-01 2.571859805829929818e-03
6.001417585308802518e+04 4.115999552039582010e-01 2.518622823851583616e-03
6.001417588788380090e+04 4.075872879222265932e-01 2.468966151036625003e-03
6.001417592267957662e+04 4.103592859474252674e-01 2.537453625997539673e-03
6.001417595747535233e+04 4.113108554891152235e-01 2.525548256036817905e-03
6.001417599227113533e+04 4.064135955592956817e-01 2.504773695238702615e-03
6.001417602706691105e+04 4.150616561651672143e-01 2.540941924400358896e-03
6.001417606186268677e+04 4.109990863481173817e-01 2.509944648546418890e-03
6.001417609665846248e+04 4.127822023828638942e-01 2.554623922272861603e-03
6.001417613145423820e+04 4.087155339234116447e-01 2.481164018188367591e-03
6.001417616625002120e+04 4.100244361767490520e-01 2.549030298584680724e-03
6.001417620104579692e+04 4.112898274600505499e-01 2.519317194889463159e-03
6.001417623584157263e+04 4.173782069789839233e-01 2.547632264950108923e-03
6.001417627063734835e+04 4.112154153188621319e-01 2.522630151400076168e-03
6.001417630543312407e+04 4.082281491015576913e-01 2.481317885262287765e-03
6.001417634022890707e+04 4.145146254946254771e-01 2.544648101920436983e-03
6.001417637502468278e+04 4.088295782924021848e-01 2.506811984674021856e-03
6.001417640982045850e+04 4.104949649388923150e-01 2.517497764160615912e-03
6.001417644461623422e+04 4.090886450710566891e-01 2.549563883612839931e-03
6.001417647941200994e+04 4.151907888706576344e-01 2.532202748093009305e-03
6.001417651420778566e+04 4.088253925682484580e-01 2.489401732137716799e-03
6.001417654900356138e+04 4.088031402144365334e-01 2.488012296576302528e-03
6.001417658379934437e+04 4.103848903117984226e-01 2.457538663439104432e-03
6.001417661859512009e+04 4.108789503007695965e-01 2.507938372291400753e-03
6.001417665339089581e+04 4.081638186866988205e-01 2.452541166906018876e-03
6.001417668818667153e+04 4.079569487322847743e-01 2.464109646601883499e-03
6.001417672298244725e+04 4.105364564641630354e-01 2.547210607475835099e-03
6.001417675777823024e+04 4.069661538953179281e-01 2.486653867031570365e-03
6.001417679257400596e+04 4.058715766621876497e-01 2.496594056447584004e-03
6.001417682736978168e+04 4.136665309771243582e-01 2.572990383984799512e-03
6.001417686216555740e+04 4.098503341470247086e-01 2.509956934216857338e-03
6.001417689696133311e+04 4.083595279615244156e-01 2.496148124319081188e-03
6.001417693175710883e+04 4.064850225621659541e-01 2.524273183501358694e-03
6.001417696655288455e+04 4.081022767982739885e-01 2.491154957399385663e-03
6.001417700134866755e+04 4.067230440588519569e-01 2.507912313205757932e-03
6.001417703614444326e+04 4.056637178733977223e-01 2.524319252195546259e-03
6.001417707094021898e+04 4.081487204364829813e-01 2.491659680974097658e-03
6.001417710573599470e+04 4.037934867536066008e-01 2.463336560617131275e-03
6.001417714053177042e+04 4.007471822745744539e-01 2.470859609100675442e-03
6.001417717532755341e+04 4.037988671093368787e-01 2.482478605072110239e-03
6.001417721012332913e+04 4.023529856439627128e-01 2.476826575482784371e-03
6.001417724491910485e+04 4.093068694984698386e-01 2.503121704815506384e-03
6.001417727971488057e+04 4.039326608505997562e-01 2.480884608670126494e-03
6.001417731451065629e+04 4.073774816799480281e-01 2.534689405064106515e-03
6.001417734930643201e+04 4.084679781374958574e-01 2.533921857979436806e-03
6.001417738410220772e+04 4.062272744095973276e-01 2.542325212824352119e-03
6.001417741889799072e+04 4.077141204520124962e-01 2.508087836374722941e-03
6.001417745369376644e+04 4.053920805963092122e-01 2.513597061012418869e-03
6.001417748848954216e+04 4.098892422371118727e-01 2.553107051335867187e-03
6.001417752328531787e+04 4.069537383717512502e-01 2.498765497708878465e-03
6.001417755808109359e+04 4.107494741503376900e-01 2.537877681489588300e-03
6.001417759287687659e+04 4.085937531168587489e-01 2.496396074703505653e-03
6.001417762767265231e+04 4.032407006898660606e-01 2.485818049201216767e-03
6.001417766246842803e+04 4.035912389774471976e-01 2.487357705856842530e-03
6.001417769726420374e+04 4.055498931187511702e-01 2.516682380996618923e-03
6.001417773205997946e+04 4.054308876078663859e-01 2.491036329772224577e-03
6.001417776685576246e+04 4.030091180181793464e-01 2.481281176155591961e-03
6.001417780165153818e+04 4.042932272817817974e-01 2.513088718529640862e-03
6.001417783644731389e+04 4.070275430076434886e-01 2.509411935980445946e-03
6.001417787124308961e+04 3.950474672370133389e-01 2.425486590609350623e-03
6.001417790603886533e+04 4.040637806110060071e-01 2.493700869865581645e-03
6.001417794083464105e+04 4.007723785786133641e-01 2.491625383448265244e-03
6.001417797563041677e+04 3.997054553912290364e-01 2.493030104554852435e-03
6.001417801042619976e+04 4.061276066409330032e-01 2.519733206861018027e-03
6.001417804522197548e+04 4.010170463404942875e-01 2.459089441552526119e-03
6.001417808001775120e+04 4.002806842583582214e-01 2.436585718293914158e-03
6.001417811481352692e+04 4.019429592150014496e-01 2.479639200484074716e-03
6.001417814960930264e+04 4.015276220467431378e-01 2.448342829805385049e-03
6.001417818440508563e+04 3.974117164470217789e-01 2.463136383628754950e-03
6.001417821920086135e+04 4.005327078415433784e-01 2.463849175776676361e-03
6.001417825399663707e+04 3.978297185400545555e-01 2.460871405332919898e-03
6.001417828879241279e+04 4.042745106348202278e-01 2.489911912691718677e-03
6.001417832358818850e+04 4.007054155929422046e-01 2.446569326694676520e-03
6.001417835838396422e+04 4.086595271966821374e-01 2.545047094378407367e-03
6.001417839317973994e+04 4.005777704384530513e-01 2.440121998886041112e-03
6.001417842797552294e+04 4.010207845769609980e-01 2.437561993293839956e-03
6.001417846277129865e+04 4.033525797350930309e-01 2.530376127599577585e-03
6.001417849756707437e+04 3.996102458256726719e-01 2.439952528665829869e-03
6.001417853236285009e+04 4.061775527734038382e-01 2.536738942034348285e-03
6.001417856715862581e+04 4.083523190477044706e-01 2.597600799264123458e-03
6.001417860195440880e+04 4.092831413931307671e-01 2.537539750983484280e-03
6.001417863675018452e+04 4.064346968354939915e-01 2.492690301723185595e-03
6.001417867154596024e+04 4.069403724447499537e-01 2.485903992047704646e-03
6.001417870634173596e+04 4.074827087667686198e-01 2.487956582925461742e-03
6.001417874113751168e+04 4.044503607025209946e-01 2.447070112695113198e-03
6.001417877593328740e+04 4.025526385340498781e-01 2.473365883045001209e-03
6.001417881072906312e+04 4.099510837471514457e-01 2.486187660142948931e-03
6.001417884552484611e+04 4.118292788259705350e-01 2.534171358019627826e-03
6.001417888032062183e+04 4.108953012381024172e-01 2.506971757375416488e-03
6.001417891511639755e+04 4.086132866636047467e-01 2.512042168982253024e-03
6.001417894991217327e+04 4.098251978298213527e-01 2.511536465426321592e-03
6.001417898470794898e+04 4.047251552779417283e-01 2.442611179929869963e-03
6.001417901950373198e+04 4.082448165917100802e-01 2.522679673774738587e-03
6.001417905429950770e+04 4.119857261117317870e-01 2.468440822732933995e-03
6.001417908909528342e+04 4.115321218326081776e-01 2.496170599357492702e-03
6.001417912389105913e+04 4.083730625638687384e-01 2.483154634520862072e-03
6.001417915868683485e+04 4.102053966406873919e-01 2.475588312894605545e-03
6.001417919348261785e+04 4.104419884500981053e-01 2.504299451592859223e-03
6.001417922827839357e+04 4.120108321568351495e-01 2.515761509148796513e-03
6.001417926307416928e+04 4.131695118884635143e-01 2.507879086436102384e-03
6.001417929786994500e+04 4.151125009014495215e-01 2.572635888902719860e-03
6.001417933266572072e+04 4.165787012695112979e-01 2.534310777676051715e-03
6.001417936746150372e+04 4.136952957112448592e-01 2.488809323849834783e-03
6.001417940225727943e+04 4.164879174243989457e-01 2.548327201229797119e-03
6.001417943705305515e+04 4.207533623605192452e-01 2.625735318063623317e-03
6.001417947184883087e+04 4.168307929656971944e-01 2.563986677128273026e-03
6.001417950664460659e+04 4.104846905406356883e-01 2.499053410992732246e-03
6.001417954144038958e+04 4.149419703429679251e-01 2.502186006404133727e-03
6.001417957623616530e+04 4.182796534951890299e-01 2.509232143311546353e-03
6.001417961103194102e+04 4.215758775021788973e-01 2.531384688578344321e-03
6.001417964582771674e+04 4.151150209818494918e-01 2.469009252115562675e-03
6.001417968062349246e+04 4.132625872703077907e-01 2.476545592770291754e-03
6.001417971541927545e+04 4.196095774838685122e-01 2.613571180272005086e-03
6.001417975021505117e+04 4.172390040521486987e-01 2.552324177916212491e-03
6.001417978501082689e+04 4.146811631649512941e-01 2.495421184645645399e-03
6.001417981980660261e+04 4.143144512311680017e-01 2.547701087325361657e-03
6.001417985460237833e+04 4.201641797993665994e-01 2.598676141233399392e-03
6.001417988939816132e+04 4.199722202651152703e-01 2.565265708922810379e-03
6.001417992419393704e+04 4.125977590290142438e-01 2.522728174362685438e-03
6.001417995898971276e+04 4.177812801582950208e-01 2.565437711787459975e-03
6.001417999378548848e+04 4.117087621298169409e-01 2.528935111714421084e-03
6.001418002858126420e+04 4.150280334795251602e-01 2.606316401945600516e-03
6.001418006337703991e+04 4.159778780263808651e-01 2.598075891973528062e-03
6.001418009817281563e+04 4.237191545587961072e-01 2.606004234831493967e-03
6.001418013296859863e+04 4.140851811945805983e-01 2.523050578748164182e-03
6.001418016776437435e+04 4.163352043288645055e-01 2.540322168532564880e-03
6.001418020256015006e+04 4.168953980229112566e-01 2.565485357852032890e-03
6.001418023735592578e+04 4.212555759973789504e-01 2.598412358299958744e-03
6.001418027215170150e+04 4.170025860594290812e-01 2.545977988116175737e-03
6.001418030694748450e+04 4.148765386457992643e-01 2.538603383032217876e-03
6.001418034174326021e+04 4.164213122293141667e-01 2.547189691242983910e-03
6.001418037653903593e+04 4.173544305838904345e-01 2.595597721121337825e-03
6.001418041133481165e+04 4.210561025107090183e-01 2.643897071760971385e-03
6.001418044613058737e+04 4.182471898496614160e-01 2.649083871448120256e-03
6.001418048092636309e+04 4.154249558343639515e-01 2.559696357178660973e-03
6.001418051572213881e+04 4.157236816258193524e-01 2.546268105221728001e-03
6.001418055051792180e+04 4.214354985412905874e-01 2.610060048310282842e-03
6.001418058531369752e+04 4.179821997011628487e-01 2.545629024159407321e-03
6.001418062010947324e+04 4.184486410943325518e-01 2.572491412907800500e-03
6.001418065490524896e+04 4.203825415994228432e-01 2.590934136876553960e-03
6.001418068970102468e+04 4.202476721510969848e-01 2.599955897069788826e-03
6.001418072449680767e+04 4.147411517967346528e-01 2.510436309704718472e-03
6.001418075929258339e+04 4.157512771822851616e-01 2.519155311069998238e-03
6.001418079408835911e+04 4.128717042551063865e-01 2.506041027578043232e-03
6.001418082888413483e+04 4.132752455300932048e-01 2.513715497940495827e-03
6.001418086367991054e+04 4.196365430638736571e-01 2.595773482027981770e-03
6.001418089847569354e+04 4.182719729259709585e-01 2.535444776506697463e-03
6.001418093327146926e+04 4.174302784834588720e-01 2.592231887037878008e-03
6.001418096806724498e+04 4.111761942364783318e-01 2.542023551484388997e-03
6.001418100286302069e+04 4.120169731372645971e-01 2.545835456352593500e-03
6.001418103765879641e+04 4.127759627165061285e-01 2.542172438454318086e-03
6.001418107245457941e+04 4.103107236075543285e-01 2.511198461216533357e-03
6.001418110725035513e+04 4.073198878386540267e-01 2.520064413588923337e-03
6.001418114204613084e+04 4.097221455118401634e-01 2.544750139650395118e-03
6.001418117684190656e+04 4.143800629639832755e-01 2.543762546741136499e-03
6.001418121163768228e+04 4.130623423134219818e-01 2.548297541670294705e-03
6.001418124643346528e+04 4.071082619928889090e-01 2.491101791231242323e-03
6.001418128122924099e+04 4.118629292048717749e-01 2.515467219381041942e-03
6.001418131602501671e+04 4.080746393889786994e-01 2.505224034373767193e-03
6.001418135082079243e+04 4.087570750365531191e-01 2.508194699425246935e-03
6.001418138561656815e+04 4.100457765083970751e-01 2.517551718435114168e-03
6.001418142041234387e+04 4.047021336276918069e-01 2.464792454457321105e-03
6.001418145520811959e+04 4.028240584371392541e-01 2.475590453284858168e-03
6.001418149000390258e+04 4.012924563636969255e-01 2.427301311784432671e-03
6.001418152479967830e+04 4.042929946449544953e-01 2.516004681597107818e-03
6.001418155959545402e+04 4.030296501416332777e-01 2.485857117466180183e-03
6.001418159439122974e+04 4.021261146357623661e-01 2.476015304206000047e-03
6.001418162918700546e+04 4.017487860986565518e-01 2.450178593823245689e-03
6.001418166398278845e+04 4.070141980296407280e-01 2.498188570719889461e-03
6.001418169877856417e+04 4.052205697227819758e-01 2.477301526832405287e-03
6.001418173357433989e+04 4.049582052580643632e-01 2.474905858271558758e-03
6.001418176837011561e+04 4.060046662356489588e-01 2.460831070779787976e-03
6.001418180316589132e+04 4.050380739328003910e-01 2.479247473589221186e-03
6.001418183796166704e+04 4.082336187715457365e-01 2.502851031828165918e-03
6.001418187275744276e+04 4.071161477181721167e-01 2.470893427719049896e-03
6.001418190755322576e+04 4.032790606803016153e-01 2.451751764931339467e-03
6.001418194234900147e+04 4.038508508508508177e-01 2.440446647669165890e-03
6.001418197714477719e+04 4.062243011657264979e-01 2.443434185639262179e-03
6.001418201194055291e+04 4.037144290518221990e-01 2.475271853712299446e-03
6.001418204673632863e+04 4.036837742951609465e-01 2.479864486867831234e-03
6.001418208153211162e+04 4.055881755019551949e-01 2.479706094648550640e-03
6.001418211632788734e+04 4.017997250141949195e-01 2.467623908725964654e-03
6.001418215112366306e+04 4.061446788515133410e-01 2.485316002477967485e-03
6.001418218591943878e+04 4.091536063993386763e-01 2.507471802667962310e-03
6.001418222071521450e+04 4.064672996858957332e-01 2.470428221716117027e-03
6.001418225551099022e+04 4.060037406232490653e-01 2.448123525612632377e-03
6.001418229030676594e+04 4.083790879909748872e-01 2.482658284268708399e-03
6.001418232510254893e+04 4.035036056182316200e-01 2.458325076616015969e-03
6.001418235989832465e+04 4.094439539282376250e-01 2.485656187464877539e-03
6.001418239469410037e+04 4.076039260795052965e-01 2.483660987105092491e-03
6.001418242948987609e+04 4.093252257656962989e-01 2.492534895475422788e-03
6.001418246428565180e+04 4.111861535658292155e-01 2.487483085950158851e-03
6.001418249908143480e+04 4.091458549429505820e-01 2.475768761276898010e-03
6.001418253387721052e+04 4.072066262671574788e-01 2.491726675711461274e-03
6.001418256867298624e+04 4.054931016609332750e-01 2.476034666855556239e-03
6.001418260346876195e+04 4.060604032155006315e-01 2.450658216387331320e-03
6.001418263826453767e+04 4.102285800030010532e-01 2.509778856956207654e-03
6.001418267306032067e+04 4.075567079727842046e-01 2.481423072911837554e-03
6.001418270785609639e+04 4.129955925340257350e-01 2.555075427385953852e-03
6.001418274265187210e+04 4.073898147796295444e-01 2.494569116079089349e-03
6.001418277744764782e+04 4.093962766625631189e-01 2.463260391995743693e-03
6.001418281224342354e+04 4.081572048721711643e-01 2.483601970510180244e-03
6.001418284703919926e+04 4.089364996288564202e-01 2.498916695018819738e-03
6.001418288183497498e+04 4.088259260956448871e-01 2.493970324059440608e-03
6.001418291663075797e+04 4.102960627728660659e-01 2.534222840664647307e-03
6.001418295142653369e+04 4.137812869622541356e-01 2.528330105571850814e-03
6.001418298622230941e+04 4.130047100925970383e-01 2.547752553575565945e-03
6.001418302101808513e+04 4.127537367273483304e-01 2.530613303023068143e-03
6.001418305581386085e+04 4.094827415685887151e-01 2.527984032043034939e-03
6.001418309060964384e+04 4.124727166828290326e-01 2.535640190853192654e-03
6.001418312540541956e+04 4.155807763752520367e-01 2.612043914054085116e-03
6.001418316020119528e+04 4.119890656704718324e-01 2.529744719543450433e-03
6.001418319499697100e+04 4.161169652476560121e-01 2.580275018093110707e-03
6.001418322979274672e+04 4.155340039418467524e-01 2.567895964829103057e-03
6.001418326458852243e+04 4.154813297589485255e-01 2.565241517147869889e-03
6.001418329938429815e+04 4.151495098723156363e-01 2.666057738070418907e-03
6.001418333418008115e+04 4.214042640877544432e-01 2.726307007067800200e-03
6.001418336897585687e+04 4.192204781940490066e-01 2.657078278574371254e-03
6.001418340377163258e+04 4.186456277966875694e-01 2.589985765411772535e-03
6.001418343856741558e+04 4.174290378682642966e-01 2.566298548026926633e-03
6.001418347336319130e+04 4.246591613718905811e-01 2.669695051420139988e-03
6.001418350815896702e+04 4.211800123072962920e-01 2.651760316189551506e-03
6.001418354295474273e+04 4.220010938259601274e-01 2.596934522273750684e-03
6.001418357775051845e+04 4.174391154027750073e-01 2.603368402918059595e-03
6.001418361254630145e+04 4.187547591068139230e-01 2.616669312992670696e-03
6.001418364734207717e+04 4.155202739811930668e-01 2.593359685632780527e-03
6.001418368213785288e+04 4.167280375559535566e-01 2.538755668007951216e-03
6.001418371693362860e+04 4.212842209653426262e-01 2.610921779111830595e-03
6.001418375172940432e+04 4.188162940467456963e-01 2.602220768841742582e-03
6.001418378652518004e+04 4.170228751865652783e-01 2.609706387118543650e-03
6.001418382132095576e+04 4.117387922758151686e-01 2.575070367016805886e-03
6.001418385611673875e+04 4.163966807143600901e-01 2.602702353273287500e-03
6.001418389091251447e+04 4.141699602157388194e-01 2.528038761054035577e-03
6.001418392570829019e+04 4.126819437336079477e-01 2.563253752950541038e-03
6.001418396050407318e+04 4.156320191400118547e-01 2.602327778913740997e-03
6.001418399529984890e+04 4.219232262374044695e-01 2.649672505178090384e-03
6.001418403009562462e+04 4.178747512270096776e-01 2.540833524648533539e-03
6.001418406489140034e+04 4.161626487779305772e-01 2.537771411645616329e-03
6.001418409968717606e+04 4.167767496626760271e-01 2.558640340697895289e-03
6.001418413448295905e+04 4.109993936431904360e-01 2.512705076617287227e-03
6.001418416927873477e+04 4.118987367094432139e-01 2.543450261140839472e-03
6.001418420407451049e+04 4.181412307312961651e-01 2.549195825557024411e-03
6.001418423887028621e+04 4.177064394644461887e-01 2.606018245000160660e-03
6.001418427366606193e+04 4.167330452619781300e-01 2.527254782736728777e-03
6.001418430846184492e+04 4.183264404762264133e-01 2.541381349632256849e-03
6.001418434325762064e+04 4.150907308194866085e-01 2.521407729789533741e-03
6.001418437805339636e+04 4.114195822472470621e-01 2.531200932799350291e-03
6.001418441284917208e+04 4.118652343750000000e-01 2.505339383559648109e-03
6.001418444764494780e+04 4.112855005235675487e-01 2.536016982943662974e-03
6.001418448244072351e+04 4.118952716530350222e-01 2.521012159629324074e-03
6.001418451723649923e+04 4.145864687320222064e-01 2.554234591473221374e-03
6.001418455203228223e+04 4.149243447539399110e-01 2.532909207739529427e-03
6.001418458682805795e+04 4.106103887708183464e-01 2.483937296061317686e-03
6.001418462162383366e+04 4.111656074538824202e-01 2.517083838529876431e-03
6.001418465641960938e+04 4.067037678640051945e-01 2.487703734080159469e-03
6.001418469121538510e+04 4.091193092780378571e-01 2.468164266279040606e-03
6.001418472601116810e+04 4.125815232173690728e-01 2.576312871488783355e-03
6.001418476080694381e+04 4.157191984590405398e-01 2.542638242314888917e-03
6.001418479560271953e+04 4.076008726609255950e-01 2.487581633688020887e-03
6.001418483039849525e+04 4.092379807112233592e-01 2.488919199987026099e-03
6.001418486519427097e+04 4.114761855651340450e-01 2.533578961201251277e-03
6.001418489999004669e+04 4.107996232922297430e-01 2.533638909685464059e-03
6.001418493478582241e+04 4.085919690680201444e-01 2.492614613663359912e-03
6.001418496958160540e+04 4.110586038031157630e-01 2.537263771769708576e-03
6.001418500437738112e+04 4.126071815812284438e-01 2.568686228992966662e-03
6.001418503917315684e+04 4.121745062728554010e-01 2.580487239609485697e-03
6.001418507396893256e+04 4.146527993313818272e-01 2.588518602009455029e-03
6.001418510876470827e+04 4.117686305282152182e-01 2.607073340640855483e-03
6.001418514356049127e+04 4.117548516273741299e-01 2.592947225680214060e-03
6.001418517835626699e+04 4.044183275052131710e-01 2.511049446480026568e-03
6.001418521315204271e+04 4.073706401459604720e-01 2.533401298968738016e-03
6.001418524794781843e+04 4.084782909588065003e-01 2.535722417740455311e-03
6.001418528274359414e+04 4.040523675665196324e-01 2.497519834934283298e-03
6.001418531753937714e+04 4.058878684785745539e-01 2.567018999725978554e-03
6.001418535233515286e+04 4.047539993359441923e-01 2.540748317358320404e-03
6.001418538713092858e+04 4.028149894261499608e-01 2.557354307975245097e-03
6.001418542192670429e+04 4.023815263862992597e-01 2.499051343543035996e-03
6.001418545672248001e+04 4.021498312144868859e-01 2.501513520391250838e-03
6.001418549151825573e+04 4.021100311634452362e-01 2.493766160124772941e-03
6.001418552631403145e+04 4.009933999592737996e-01 2.467943268138795675e-03
6.001418556110981444e+04 4.023319787686117643e-01 2.506081497583560573e-03
6.001418559590559016e+04 4.041023737383871439e-01 2.519787151312242578e-03
6.001418563070136588e+04 4.033701514921844700e-01 2.505534208588728554e-03
6.001418566549714160e+04 4.042260220314323749e-01 2.500790746719806345e-03
6.001418570029291732e+04 4.011101831802247331e-01 2.544227539120824839e-03
6.001418573508869304e+04 3.991210031853554274e-01 2.506692185321989126e-03
6.001418576988446875e+04 4.083551987329376298e-01 2.606003672439826876e-03
6.001418580468025175e+04 4.079597541199379007e-01 2.604511534252743499e-03
6.001418583947602747e+04 4.063081117914061902e-01 2.558458350392069525e-03
6.001418587427180319e+04 3.993407559035349608e-01 2.540957850035787790e-03
6.001418590906757890e+04 4.048419771073877294e-01 2.575184609216984478e-03
6.001418594386335462e+04 3.965640024084380877e-01 2.518962861103262937e-03
6.001418597865913762e+04 3.996008643546935524e-01 2.500898007760684119e-03
6.001418601345491334e+04 4.047683160912123324e-01 2.563164242406883349e-03
6.001418604825068905e+04 4.056048557643158747e-01 2.594463064822780801e-03
6.001418608304646477e+04 4.015557939914163321e-01 2.579865915214693290e-03
6.001418611784224049e+04 4.030827378135709571e-01 2.608901897861383608e-03
6.001418615263801621e+04 4.029385385909929340e-01 2.571153744459518838e-03
6.001418618743379193e+04 3.986881733470781786e-01 2.582039346513272018e-03
6.001418622222957492e+04 3.969829269158413609e-01 2.489486482732258636e-03
6.001418625702535064e+04 4.033392152574515332e-01 2.542222061886482282e-03
6.001418629182112636e+04 3.978790346312144899e-01 2.516876332685079494e-03
6.001418632661690208e+04 3.981720025762782722e-01 2.505818814804938299e-03
6.001418636141267780e+04 4.010986328621613528e-01 2.469916081897271468e-03
6.001418639620846079e+04 3.991459301457809250e-01 2.477600908965375132e-03
6.001418643100423651e+04 3.948406388447191495e-01 2.497735297399149637e-03
6.001418646580001223e+04 3.964109719623699069e-01 2.481768905701659152e-03
6.001418650059578795e+04 3.994122901970567630e-01 2.485011291504372801e-03
6.001418653539156367e+04 3.966242306651659444e-01 2.414181407424770189e-03
6.001418657018734666e+04 3.945909460536699553e-01 2.429548712731438662e-03
6.001418660498312238e+04 4.010371066038545540e-01 2.476179094379703932e-03
6.001418663977889810e+04 3.984590892706956766e-01 2.449563987348699415e-03
6.001418667457467382e+04 3.963800358372425170e-01 2.420043320677996070e-03
6.001418670937044953e+04 3.991121012236630294e-01 2.471554028818606728e-03
6.001418674416623253e+04 3.995211257155290574e-01 2.472563793279836889e-03
6.001418677896200825e+04 4.045520877275488592e-01 2.504603446940203374e-03
6.001418681375778397e+04 4.035432913257218090e-01 2.497881294535177470e-03
6.001418684855355968e+04 4.058840650876560652e-01 2.576131899000314463e-03
6.001418688334933540e+04 4.120214608558779301e-01 2.663638649641488897e-03
6.001418691814511840e+04 4.097888413164827992e-01 2.825244078595389504e-03
6.001418695294089412e+04 4.006693746094313613e-01 2.517785949543848746e-03
6.001418698773666983e+04 4.006270906363555984e-01 2.458240240785804481e-03
6.001418702253244555e+04 4.014634342056430660e-01 2.517397444117182911e-03
6.001418705732822127e+04 4.070216147198746914e-01 2.575551778720608538e-03
6.001418709212400427e+04 4.138028137399642481e-01 2.705901152356243646e-03
6.001418712691977998e+04 4.098455949867901293e-01 2.811149270199816714e-03
6.001418716171555570e+04 4.078806423839186346e-01 2.673075966906192716e-03
6.001418719651133142e+04 4.088886121811221575e-01 2.639293257156955473e-03
6.001418723130710714e+04 4.136484787931862805e-01 2.735506113207000593e-03
6.001418726610289013e+04 4.056404037290383124e-01 2.576237360122696739e-03
6.001418730089866585e+04 4.053847305481325658e-01 2.505893261155185073e-03
6.001418733569444157e+04 4.063357502951405742e-01 2.544212656898354845e-03
6.001418737049021729e+04 4.076151673108757145e-01 2.521151479254447447e-03
6.001418740528599301e+04 4.202406799151829908e-01 2.748571582979047849e-03
6.001418744008176873e+04 4.194818453825003846e-01 2.720837114437197821e-03
6.001418747487754445e+04 4.083279263995692188e-01 2.559613281065730231e-03
6.001418750967332744e+04 4.099281791297000321e-01 2.579738426779483972e-03
6.001418754446910316e+04 4.132296601358485533e-01 2.620682884204216835e-03
6.001418757926487888e+04 4.164971683214131470e-01 2.615317361111038890e-03
6.001418761406065460e+04 4.167344244634041406e-01 2.712029860075217125e-03
6.001418764885643031e+04 4.201830881242135662e-01 2.633390002115178902e-03
6.001418768365221331e+04 4.118821288940354153e-01 2.598481534921132270e-03
6.001418771844798903e+04 4.158693044033184294e-01 2.663831305579299463e-03
6.001418775324376475e+04 4.152983860878268207e-01 2.643445390782884694e-03
6.001418778803954046e+04 4.171006008939884824e-01 2.607473897676507689e-03
6.001418782283531618e+04 4.202686276282611710e-01 2.682469146660935392e-03
6.001418785763109190e+04 4.167518531239394197e-01 2.627667565181521572e-03
6.001418789242686762e+04 4.195967420020293437e-01 2.681237067694003991e-03
6.001418792722265061e+04 4.252070943613232568e-01 2.783611931255172006e-03
6.001418796201842633e+04 4.208894707176494276e-01 2.729984770739980054e-03
6.001418799681420205e+04 4.182519425211174702e-01 2.666249071596330303e-03
6.001418803160997777e+04 4.227972439546612282e-01 2.745374034888243414e-03
6.001418806640575349e+04 4.185830935280793752e-01 2.715829826183347329e-03
6.001418810120153648e+04 4.151905469217638256e-01 2.551067782899847560e-03
6.001418813599731220e+04 4.187374140833322600e-01 2.583711175730938302e-03
6.001418817079308792e+04 4.193072851446193461e-01 2.601398255647397774e-03
6.001418820558886364e+04 4.162131445152400522e-01 2.553632729681923948e-03
6.001418824038463936e+04 4.202876625539139210e-01 2.588852079716353737e-03
6.001418827518042235e+04 4.152761526335462250e-01 2.540612726605886388e-03
6.001418830997619807e+04 4.163714448895636244e-01 2.537212202221820947e-03
6.001418834477197379e+04 4.201576404882080285e-01 2.613507599336098702e-03
6.001418837956774951e+04 4.123980477047559101e-01 2.573909755213427911e-03
6.001418841436352523e+04 4.171237096513206732e-01 2.641668349141189712e-03
6.001418844915930822e+04 4.161786300161008922e-01 2.622403280620043842e-03
6.001418848395508394e+04 4.202702203770860012e-01 2.715018099474571841e-03
6.001418851875085966e+04 4.233035625975689054e-01 2.670270728591327657e-03
6.001418855354663538e+04 4.140053155389054607e-01 2.575983225992322084e-03
6.001418858834241109e+04 4.141552007468330965e-01 2.560494976124665870e-03
6.001418862313819409e+04 4.099367017079237896e-01 2.630394159478417759e-03
6.001418865793396981e+04 4.238412983927712929e-01 2.821736617523351066e-03
6.001418869272974553e+04 4.184020082642771476e-01 2.748492768832331082e-03
6.001418872752552124e+04 4.187928132262674352e-01 2.803180572978721929e-03
6.001418876232129696e+04 4.116967635070397646e-01 2.607805704470570786e-03
6.001418879711707996e+04 4.104827522380192217e-01 2.612295259687300898e-03
6.001418883191285568e+04 4.109886715974420124e-01 2.587765925537598936e-03
6.001418886670863139e+04 4.120034813233077187e-01 2.649017186900355474e-03
6.001418890150440711e+04 4.134368634621245486e-01 2.690512249346517330e-03
6.001418893630018283e+04 4.138331261684400908e-01 2.637674442232499760e-03
6.001418897109595855e+04 4.137804733644681598e-01 2.685768879279194429e-03
6.001418900589173427e+04 4.188187350477109439e-01 2.732706538751643668e-03
6.001418904068751726e+04 4.138288282776370064e-01 2.672299429527814733e-03
6.001418907548329298e+04 4.098758881167133827e-01 2.592056782896987391e-03
6.001418911027906870e+04 4.095709918836302754e-01 2.584542431505705302e-03
6.001418914507484442e+04 4.142474484926062517e-01 2.631742902078442609e-03
6.001418917987062014e+04 4.116326400051180112e-01 2.555453180372856473e-03
6.001418921466640313e+04 4.065071899019234714e-01 2.534926048169050192e-03
6.001418924946217885e+04 4.116710811485743138e-01 2.567601447617782768e-03
6.001418928425795457e+04 4.010601011582549114e-01 2.472688416160246684e-03
6.001418931905373029e+04 4.061469089378306752e-01 2.512344915411825457e-03
6.001418935384950601e+04 4.038728425060748028e-01 2.551890636981152087e-03
6.001418938864528172e+04 4.072360885725805346e-01 2.533920128869499109e-03
6.001418942344105744e+04 4.032185711555675844e-01 2.498213603649462877e-03
6.001418945823684044e+04 4.034257243844479035e-01 2.577005915122346658e-03
6.001418949303261616e+04 4.049385579652777789e-01 2.511439119352934513e-03
6.001418952782839187e+04 4.022790832235044745e-01 2.572462055940719257e-03
6.001418956262416759e+04 4.078398354766554212e-01 2.584231599586427151e-03
6.001418959741994331e+04 4.073333346653107423e-01 2.670023376074729185e-03
6.001418963221572631e+04 4.019181668336511692e-01 2.553716817076136496e-03
6.001418966701150202e+04 4.023081939276775265e-01 2.601344061158113955e-03
6.001418970180727774e+04 4.015780068450968687e-01 2.538393636891532468e-03
6.001418973660305346e+04 4.027643627964850870e-01 2.537154517683370362e-03
6.001418977139882918e+04 4.011181395518331194e-01 2.481901719275079066e-03
6.001418980619460490e+04 4.015966406776398379e-01 2.555447489651438506e-03
6.001418984099038062e+04 3.962267728857811755e-01 2.530286220087804832e-03
6.001418987578616361e+04 4.022759922709752689e-01 2.560270168503634564e-03
6.001418991058193933e+04 4.039220249629400517e-01 2.529683772029356261e-03
6.001418994537771505e+04 4.025400868422899792e-01 2.514634261797168546e-03
6.001418998017349077e+04 4.089222180863351097e-01 2.554062224953527766e-03
6.001419001496926649e+04 4.021127430129857183e-01 2.512322366679621988e-03
6.001419004976504948e+04 4.003682321608366124e-01 2.481087141898461173e-03
6.001419008456082520e+04 3.993292802313380685e-01 2.537607637061252593e-03
6.001419011935660092e+04 3.951163443688274768e-01 2.531822676740023374e-03
6.001419015415237664e+04 4.020018908202491192e-01 2.596425427583815872e-03
6.001419018894815235e+04 3.980816116064500032e-01 2.515848291668786995e-03
6.001419022374393535e+04 3.960833235923625351e-01 2.474052422007683161e-03
6.001419025853971107e+04 3.998051650482687402e-01 2.543581535920279996e-03
6.001419029333548679e+04 4.040445970147413801e-01 2.515760172750245230e-03
6.001419032813126250e+04 3.966960148098554462e-01 2.526713235253671020e-03
6.001419036292703822e+04 4.001089967300980876e-01 2.607394903803263424e-03
6.001419039772281394e+04 4.000242574416217334e-01 2.536957805874592593e-03
6.001419043251858966e+04 4.003327943049875826e-01 2.558658897045369956e-03
6.001419046731437265e+04 4.030240169175771658e-01 2.545754066955710840e-03
6.001419050211014837e+04 4.005751661066311864e-01 2.537481240863491330e-03
6.001419053690592409e+04 4.005938564495221677e-01 2.521519890087194331e-03
6.001419057170170709e+04 4.037524982828211706e-01 2.608796681891662958e-03
6.001419060649748280e+04 3.981210042728178244e-01 2.504355942193430256e-03
6.001419064129325852e+04 4.053199772933924749e-01 2.538095106755271051e-03
6.001419067608903424e+04 3.991500470752383789e-01 2.500819502025999810e-03
6.001419071088480996e+04 3.991213544389157764e-01 2.517878182241794875e-03
6.001419074568058568e+04 4.002308650697325443e-01 2.495969411504142185e-03
6.001419078047636140e+04 4.008942179848882792e-01 2.514850154432966747e-03
6.001419081527214439e+04 3.988502900948998620e-01 2.441667778460859372e-03
6.001419085006792011e+04 4.014317751776627641e-01 2.524290794814291854e-03
6.001419088486369583e+04 3.990682917205197189e-01 2.467398667345841335e-03
6.001419091965947155e+04 3.990991923793745788e-01 2.485525245292471378e-03
6.001419095445524727e+04 4.036894011229132384e-01 2.564147112967104548e-03
6.001419098925103026e+04 4.069135116191949231e-01 2.563143689419141932e-03
6.001419102404680598e+04 4.091679780800907551e-01 2.575494133103540997e-03
6.001419105884258170e+04 4.053441099341448806e-01 2.573711330276435335e-03
6.001419109363835742e+04 4.074314434424097242e-01 2.531024650231931006e-03
6.001419112843413313e+04 4.004890775706116957e-01 2.524311851291694692e-03
6.001419116322991613e+04 4.051520739553723383e-01 2.547598454682078323e-03
6.001419119802569185e+04 4.057422223479502099e-01 2.534500194923993040e-03
6.001419123282146757e+04 4.083077933779943880e-01 2.569531811174426573e-03
6.001419126761724328e+04 4.050246139884722818e-01 2.505889914654349081e-03
6.001419130241301900e+04 4.082887278091919536e-01 2.526749119516164335e-03
6.001419133720880200e+04 4.093171483879176620e-01 2.574061697449330811e-03
6.001419137200457772e+04 4.094613448514691778e-01 2.618869375350636654e-03
6.001419140680035343e+04 4.104093547261735697e-01 2.518516182529457418e-03
6.001419144159612915e+04 4.137042145563077367e-01 2.605395133259357475e-03
6.001419147639190487e+04 4.127325148903911445e-01 2.519267177458750333e-03
6.001419151118768787e+04 4.173059845394441747e-01 2.552274434942788592e-03
6.001419154598346358e+04 4.094247077418189940e-01 2.503265513027765846e-03
6.001419158077923930e+04 4.105640395763901496e-01 2.510567196252481287e-03
6.001419161557501502e+04 4.128079067410035385e-01 2.503941931261553094e-03
6.001419165037079074e+04 4.134778750990753537e-01 2.554291517458208427e-03
6.001419168516657373e+04 4.118463537364181470e-01 2.474634717921461290e-03
6.001419171996234945e+04 4.105524504113610695e-01 2.486319282013019563e-03
6.001419175475812517e+04 4.170238464360045416e-01 2.499647242949992829e-03
6.001419178955390089e+04 4.235681846224879088e-01 2.592598275488953042e-03
6.001419182434967661e+04 4.190710960284108610e-01 2.567696217102295297e-03
6.001419185914545233e+04 4.141097852219586262e-01 2.491045290123265581e-03
6.001419189394122805e+04 4.136694504939431027e-01 2.514484163311905222e-03
6.001419192873701104e+04 4.142442504096067180e-01 2.511295883764498842e-03
6.001419196353278676e+04 4.244809804917311635e-01 2.570071201382511088e-03
6.001419199832856248e+04 4.195888681733071501e-01 2.501980649533919274e-03
6.001419203312433820e+04 4.179579923738260816e-01 2.496143770217364860e-03
6.001419206792011391e+04 4.111451209063358148e-01 2.497671286630598082e-03
6.001419210271588963e+04 4.157902905233224478e-01 2.510926825971949820e-03
6.001419213751166535e+04 4.098397146025551385e-01 2.500748621634534766e-03
6.001419217230744835e+04 4.137368722819511069e-01 2.521768000870405931e-03
6.001419220710322406e+04 4.148485246431565798e-01 2.503370241999919657e-03
6.001419224189899978e+04 4.136137854785212342e-01 2.485673147170925495e-03
6.001419227669477550e+04 4.201415161349148497e-01 2.580599392837284664e-03
6.001419231149055122e+04 4.134992381612069279e-01 2.481024671375415842e-03
6.001419234628633421e+04 4.132226499823452581e-01 2.514597233141735010e-03
6.001419238108210993e+04 4.236321286347584647e-01 2.593786553057634246e-03
6.001419241587788565e+04 4.160903251032850303e-01 2.532328621583937022e-03
6.001419245067366137e+04 4.173196099262728720e-01 2.535368256555001285e-03
6.001419248546943709e+04 4.160884535494316361e-01 2.489676780788076683e-03
6.001419252026522008e+04 4.133001789733845577e-01 2.480495209748572773e-03
6.001419255506099580e+04 4.167704083394089265e-01 2.524953057764650188e-03
6.001419258985677152e+04 4.155017641914373616e-01 2.495860381332073476e-03
6.001419262465254724e+04 4.131286205566690461e-01 2.482999689860581477e-03
6.001419265944832296e+04 4.164641530922419954e-01 2.502648668095608462e-03
6.001419269424410595e+04 4.191692423671315448e-01 2.551946608925803692e-03
6.001419272903988167e+04 4.234171964330677995e-01 2.567457847344977589e-03
6.001419276383565739e+04 4.188249408984648925e-01 2.542399508309938286e-03
6.001419279863143311e+04 4.211012818051521611e-01 2.537473632827574790e-03
6.001419283342720883e+04 4.242989835350403638e-01 2.553172611061192351e-03
6.001419286822299182e+04 4.226030764908337289e-01 2.583102794230764804e-03
6.001419290301876754e+04 4.194052073800916269e-01 2.590216186653957267e-03
6.001419293781454326e+04 4.204718885015736318e-01 2.544387118451310777e-03
6.001419297261031898e+04 4.146701006303261661e-01 2.502944587860974311e-03
6.001419300740609469e+04 4.200932670705970207e-01 2.572315681114815088e-03
6.001419304220187041e+04 4.182604201403826161e-01 2.487110192753088939e-03
6.001419307699764613e+04 4.187164066885776248e-01 2.531729892308664381e-03
6.001419311179342913e+04 4.157881348178133485e-01 2.507453373526573586e-03
6.001419314658920484e+04 4.132023445081739466e-01 2.461574602544091672e-03
6.001419318138498056e+04 4.178654087241633897e-01 2.518195474607852133e-03
6.001419321618075628e+04 4.157900694539897746e-01 2.487597014155084468e-03
6.001419325097653200e+04 4.204164686551054575e-01 2.511076153397331836e-03
6.001419328577231499e+04 4.155395164709447808e-01 2.484971740939511016e-03
6.001419332056809071e+04 4.113068007160551876e-01 2.509852034283121397e-03
6.001419335536386643e+04 4.155770536594829423e-01 2.503889984067697149e-03
6.001419339015964215e+04 4.136196841291967519e-01 2.514371036109151747e-03
6.001419342495541787e+04 4.131090662241665434e-01 2.495379567771583047e-03
6.001419345975119359e+04 4.116062451387703658e-01 2.518764864872831064e-03
6.001419349454696930e+04 4.107394790440775934e-01 2.469240444210504901e-03
6.001419352934275230e+04 4.136155159918710189e-01 2.501961651332891730e-03
6.001419356413852802e+04 4.132768758200699444e-01 2.494080745835986369e-03
6.001419359893430374e+04 4.126946083865104531e-01 2.526553236801921346e-03
6.001419363373007945e+04 4.117879734951847559e-01 2.493564525674325447e-03
6.001419366852585517e+04 4.089225386100386328e-01 2.479199161841467818e-03
6.001419370332163817e+04 4.147991928113006765e-01 2.498745025431685102e-03
6.001419373811741389e+04 4.029708720202069827e-01 2.450688458379087203e-03
6.001419377291318960e+04 4.072493288033464665e-01 2.428694570639420604e-03
6.001419380770896532e+04 4.064665499795713233e-01 2.446007550855879616e-03
6.001419384250474104e+04 4.141845058325907547e-01 2.510798549976483041e-03
6.001419387730051676e+04 4.042050371685343424e-01 2.487870478247135569e-03
6.001419391209629248e+04 4.055285092199126251e-01 2.471816637466704367e-03
6.001419394689207547e+04 4.006106778823846915e-01 2.469758768326525515e-03
6.001419398168785119e+04 4.004015899684464919e-01 2.431336313616832678e-03
6.001419401648362691e+04 3.991579781420215300e-01 2.439495313938607173e-03
6.001419405127940263e+04 4.052452234521932151e-01 2.464551348253691231e-03
6.001419408607517835e+04 4.040741879249052371e-01 2.447485500547261304e-03
6.001419412087096134e+04 3.991431168044315414e-01 2.432289109298008817e-03
6.001419415566673706e+04 3.998011134829573821e-01 2.446475780591497295e-03
6.001419419046251278e+04 4.065926316224273140e-01 2.455576417437195166e-03
6.001419422525828850e+04 4.034952552867501208e-01 2.441322922210344658e-03
6.001419426005406422e+04 4.077886324076611668e-01 2.495493636705530417e-03
6.001419429484984721e+04 4.106902826002745144e-01 2.516436009952141908e-03
6.001419432964562293e+04 4.019368857612424240e-01 2.460754148829717540e-03
6.001419436444139865e+04 4.071168371776044959e-01 2.478978030241843055e-03
6.001419439923717437e+04 4.031971094071137851e-01 2.465484334449916538e-03
6.001419443403295008e+04 4.071622419354513633e-01 2.493231592596894999e-03
6.001419446882872580e+04 4.033373595477106055e-01 2.457116307098310831e-03
6.001419450362450152e+04 4.038086167573122220e-01 2.467550685218419110e-03
6.001419453842028452e+04 4.065141540221919869e-01 2.525003399544952735e-03
6.001419457321606023e+04 4.047595854995124087e-01 2.517799274666599179e-03
6.001419460801183595e+04 4.058033759105757476e-01 2.529369298175770161e-03
6.001419464280761167e+04 4.094468741646600796e-01 2.523471190884672439e-03
6.001419467760338739e+04 4.056243878993611163e-01 2.572076020452988658e-03
6.001419471239917038e+04 4.074624471475570830e-01 2.525381364343041134e-03
6.001419474719494610e+04 4.017390154059059526e-01 2.493821201017886596e-03
6.001419478199072182e+04 4.120086954853549588e-01 2.548429482245282828e-03
6.001419481678649754e+04 4.063819944790971195e-01 2.521962413572057232e-03
6.001419485158227326e+04 4.048805395185181566e-01 2.498692610544248679e-03
6.001419488637804898e+04 4.083252620740437377e-01 2.524809037957212714e-03
6.001419492117382470e+04 4.043779872046506796e-01 2.554252931813487393e-03
6.001419495596960769e+04 4.085122717881518595e-01 2.526632546493864494e-03
6.001419499076538341e+04 4.036796013160441343e-01 2.483206369297124086e-03
6.001419502556115913e+04 4.009684868803694568e-01 2.451147887720322473e-03
6.001419506035693485e+04 4.038335397562502482e-01 2.489860044507214744e-03
6.001419509515271056e+04 4.070400197438558410e-01 2.560915272599426518e-03
6.001419512994849356e+04 4.051107328828978393e-01 2.487131166167360751e-03
6.001419516474426928e+04 4.120634681094264562e-01 2.540554094383716110e-03
6.001419519954004500e+04 4.166393714415114191e-01 2.534899089055320590e-03
6.001419523433582071e+04 4.126461623153537817e-01 2.523324614296974366e-03
6.001419526913159643e+04 4.173296943516981994e-01 2.629530654233508662e-03
6.001419530392737943e+04 4.168908106465641916e-01 2.579571304985968025e-03
6.001419533872315515e+04 4.130949686957833822e-01 2.527405905722810917e-03
6.001419537351893086e+04 4.155524221976029664e-01 2.558581165481035001e-03
6.001419540831470658e+04 4.109976021428178861e-01 2.464417307193539266e-03
6.001419544311048230e+04 4.115061346729784186e-01 2.500000409052897943e-03
6.001419547790626530e+04 4.124500460802513202e-01 2.526573353338689310e-03
6.001419551270204101e+04 4.197843013510308974e-01 2.591967244307736510e-03
6.001419554749781673e+04 4.173827222541970361e-01 2.600046610613362345e-03
6.001419558229359245e+04 4.190140774045453265e-01 2.544735585388356071e-03
6.001419561708936817e+04 4.159604670198425169e-01 2.531679175756848532e-03
6.001419565188515116e+04 4.138278695418237674e-01 2.498791399225028242e-03
6.001419568668092688e+04 4.176000803152372653e-01 2.531832343386743872e-03
6.001419572147670260e+04 4.155243325966683776e-01 2.502666606361194507e-03
6.001419575627247832e+04 4.141497499604988586e-01 2.518056834927998987e-03
6.001419579106825404e+04 4.173818824669955352e-01 2.514079598635649958e-03
6.001419582586403703e+04 4.172213625043564855e-01 2.531020507339577612e-03
6.001419586065981275e+04 4.145012666628896669e-01 2.508086843742987453e-03
6.001419589545558847e+04 4.166004430958917815e-01 2.516324957296722700e-03
6.001419593025136419e+04 4.100641190151175786e-01 2.485208590886447879e-03
6.001419596504713991e+04 4.213759680999917823e-01 2.552143984724406824e-03
6.001419599984292290e+04 4.131667178287094511e-01 2.506978018291299883e-03
6.001419603463869862e+04 4.163237852490188629e-01 2.603986196578100994e-03
6.001419606943447434e+04 4.130996315515461093e-01 2.562393539914561025e-03
6.001419610423025006e+04 4.192907510634513724e-01 2.569881468909131130e-03
6.001419613902602578e+04 4.181915875059560861e-01 2.525521073486310109e-03
6.001419617382180149e+04 4.224064821394456493e-01 2.623143972199681092e-03
6.001419620861757721e+04 4.184238143289606970e-01 2.550423203140597672e-03
6.001419624341336021e+04 4.175601487025116243e-01 2.543678863303065491e-03
6.001419627820913593e+04 4.176064534458056587e-01 2.569181984204199284e-03
6.001419631300491164e+04 4.212680256521708633e-01 2.579029579425858466e-03
6.001419634780068736e+04 4.143879774131875027e-01 2.538396102157651751e-03
6.001419638259646308e+04 4.154307338250013415e-01 2.550746156980811166e-03
6.001419641739224608e+04 4.137547728973669514e-01 2.532663683670216027e-03
6.001419645218802179e+04 4.155355560623828493e-01 2.532681531807605933e-03
6.001419648698379751e+04 4.144838353220263172e-01 2.505164873558820594e-03
6.001419652177957323e+04 4.199294355849128579e-01 2.584985338181661641e-03
6.001419655657534895e+04 4.170945015058379335e-01 2.532475091829374577e-03
6.001419659137112467e+04 4.155174262951593644e-01 2.523857332360189727e-03
6.001419662616690039e+04 4.189132891729300257e-01 2.563601010031444846e-03
6.001419666096268338e+04 4.134119493494636810e-01 2.520100669896265574e-03
6.001419669575845910e+04 4.186425570103594618e-01 2.557752603936883952e-03
6.001419673055423482e+04 4.137263718571855819e-01 2.504876544915036335e-03
6.001419676535001054e+04 4.140984503134502170e-01 2.509887492700357652e-03
6.001419680014578626e+04 4.162479661076716186e-01 2.520817932596747506e-03
6.001419683494156197e+04 4.137762259594322534e-01 2.524091996260201948e-03
6.001419686973733769e+04 4.207855566200498498e-01 2.543758008673609704e-03
6.001419690453312069e+04 4.158717847217896502e-01 2.494927880945794693e-03
6.001419693932889641e+04 4.125435184109420006e-01 2.524373700541261180e-03
6.001419697412467212e+04 4.137650887900382601e-01 2.508687092445793104e-03
6.001419700892044784e+04 4.141174851471322027e-01 2.495399488059122772e-03
6.001419704371622356e+04 4.122335869707342559e-01 2.494565796848449007e-03
6.001419707851200656e+04 4.130693009149321027e-01 2.528854134854446271e-03
6.001419711330778227e+04 4.181411598022931053e-01 2.546721467822480028e-03
6.001419714810355799e+04 4.179152584329832165e-01 2.595454649546488288e-03
6.001419718289933371e+04 4.156887017401450501e-01 2.526252864890751130e-03
6.001419721769510943e+04 4.146152570126509507e-01 2.587767026183669314e-03
6.001419725249089242e+04 4.165324500820464793e-01 2.617626688304095211e-03
6.001419728728666814e+04 4.112997581178048923e-01 2.519592305492041138e-03
6.001419732208244386e+04 4.111220284203080944e-01 2.507571235310990850e-03
6.001419735687821958e+04 4.129212971673778543e-01 2.519443790569940358e-03
6.001419739167399530e+04 4.135646697292074681e-01 2.523387004402916165e-03
6.001419742646977829e+04 4.123465043205818414e-01 2.553456129751510706e-03
6.001419746126555401e+04 4.189797190430653018e-01 2.574912255531740246e-03
6.001419749606132973e+04 4.125432775533756646e-01 2.546283694787788814e-03
6.001419753085710545e+04 4.113935717062107700e-01 2.508199512703375867e-03
6.001419756565288117e+04 4.135027565909050185e-01 2.519772125947407002e-03
6.001419760044866416e+04 4.121642529231237528e-01 2.539427162715551887e-03
6.001419763524443988e+04 4.125465007467200018e-01 2.532860897537610265e-03
6.001419767004021560e+04 4.085418929197528470e-01 2.481076817529287784e-03
6.001419770483599132e+04 4.096102700335064739e-01 2.497656302844482139e-03
6.001419773963176704e+04 4.076659428275101749e-01 2.503551645783290251e-03
6.001419777442755003e+04 4.081105531724572577e-01 2.494617187259835864e-03
6.001419780922332575e+04 4.102772940225433707e-01 2.504464328900336302e-03
6.001419784401910147e+04 4.125648462900875502e-01 2.535920886094798765e-03
6.001419787881487719e+04 4.124540637118551123e-01 2.557115819117406711e-03
6.001419791361065290e+04 4.136246791811211687e-01 2.568491532969782460e-03
6.001419794840642862e+04 4.056841479416106733e-01 2.519062715675046867e-03
6.001419798320220434e+04 4.100937035639493633e-01 2.560356675151262331e-03
6.001419801799798734e+04 4.100646673234389916e-01 2.592321058749005955e-03
6.001419805279376305e+04 4.086933669822617188e-01 2.523019390878147167e-03
6.001419808758953877e+04 4.095420207791100053e-01 2.579527986993009319e-03
6.001419812238531449e+04 4.093790388344510922e-01 2.556737583467841215e-03
6.001419815718109021e+04 4.151197275644435414e-01 2.565959782583550081e-03
6.001419819197687320e+04 4.054639526483433398e-01 2.481432826065196710e-03
6.001419822677264892e+04 4.079610706984069246e-01 2.508181910330290702e-03
6.001419826156842464e+04 4.101116737339220997e-01 2.571717635321693098e-03
6.001419829636420036e+04 4.103012385849252874e-01 2.592766900611935110e-03
6.001419833115997608e+04 4.090200587450581460e-01 2.532324093958630666e-03
6.001419836595575180e+04 4.107759061106766585e-01 2.546540236001573667e-03
6.001419840075152752e+04 4.074482020136792060e-01 2.480086861215168026e-03
6.001419843554731051e+04 4.113639868198935567e-01 2.563347331772364030e-03
6.001419847034308623e+04 4.131227412877523375e-01 2.546357742440486654e-03
6.001419850513886195e+04 4.120217849179623748e-01 2.584883914815401442e-03
6.001419853993463767e+04 4.141338124891116301e-01 2.594003807012370232e-03
6.001419857473041338e+04 4.141545225685210885e-01 2.590189315622650965e-03
6.001419860952618910e+04 4.067118307662707100e-01 2.490682596289239045e-03
6.001419864432196482e+04 4.093939669363064193e-01 2.555359477274744134e-03
6.001419867911774782e+04 4.139135229050574516e-01 2.559091968018268291e-03
6.001419871391352353e+04 4.135476676818702901e-01 2.568215350740773659e-03
6.001419874870929925e+04 4.125052919071279245e-01 2.580373500471664500e-03
6.001419878350507497e+04 4.141306632895039863e-01 2.590546304144187260e-03
6.001419881830085069e+04 4.137286362615506530e-01 2.562295955221200339e-03
6.001419885309663368e+04 4.107348840221310970e-01 2.571391423169427145e-03
6.001419888789240940e+04 4.140866163391301868e-01 2.584621574019908916e-03
6.001419892268818512e+04 4.146660423965514708e-01 2.570493530183453213e-03
6.001419895748396084e+04 4.146242224043978908e-01 2.556571427888575370e-03
6.001419899227973656e+04 4.139361336196765162e-01 2.552266224472154923e-03
6.001419902707551955e+04 4.146673224028390448e-01 2.583470248860241479e-03
6.001419906187129527e+04 4.119382745246908395e-01 2.572604260591850218e-03
6.001419909666707099e+04 4.127456513930936044e-01 2.673515672080714004e-03
6.001419913146284671e+04 4.154854424541327140e-01 2.637320743570695323e-03
6.001419916625862243e+04 4.171250464004024328e-01 2.586786765076073448e-03
6.001419920105440542e+04 4.200254957047045434e-01 2.673173928395008482e-03
6.001419923585018114e+04 4.162976947152942642e-01 2.595109580277243314e-03
6.001419927064595686e+04 4.160480874184760425e-01 2.607265518374950707e-03
6.001419930544173258e+04 4.177705530384256405e-01 2.561138013289414837e-03
6.001419934023750830e+04 4.123290482028688086e-01 2.516427644779933338e-03
6.001419937503328401e+04 4.180023510343841564e-01 2.622480739487618225e-03
6.001419940982905973e+04 4.183747963151186466e-01 2.559864967901324430e-03
6.001419944462484273e+04 4.218816173430865457e-01 2.612550887471238800e-03
6.001419947942061845e+04 4.161576947150097960e-01 2.551008273559720457e-03
6.001419951421639416e+04 4.122991083990578121e-01 2.520883722262705611e-03
6.001419954901216988e+04 4.191781481065648407e-01 2.588980327643450839e-03
6.001419958380794560e+04 4.178290056690581733e-01 2.549713279666243181e-03
6.001419961860372860e+04 4.158490337371421597e-01 2.525809165099946688e-03
6.001419965339950431e+04 4.162016924892649739e-01 2.544033123167129505e-03
6.001419968819528003e+04 4.163721216140798820e-01 2.515517317816525367e-03
6.001419972299105575e+04 4.185859973623004548e-01 2.497375149635572191e-03
6.001419975778683147e+04 4.151793846315763314e-01 2.484019060710866093e-03
6.001419979258261446e+04 4.136139895325227633e-01 2.512815422643993862e-03
6.001419982737839018e+04 4.117144650696755170e-01 2.495618164603708496e-03
6.001419986217416590e+04 4.166486692817285564e-01 2.511713072635767246e-03
6.001419989696994162e+04 4.145155427209052945e-01 2.477214880747671995e-03
6.001419993176571734e+04 4.176877694001061569e-01 2.497441366134927048e-03
6.001419996656150033e+04 4.096686435771365598e-01 2.468103925729087707e-03
6.001420000135727605e+04 4.116859515070682707e-01 2.473432553503479830e-03
6.001420003615305177e+04 4.097155166759997580e-01 2.470224535262710922e-03
6.001420007094882749e+04 4.121232400971400756e-01 2.461098152178160803e-03
6.001420010574460321e+04 4.130470263480957582e-01 2.486234994926510462e-03
6.001420014054038620e+04 4.149186547748391352e-01 2.470728166063684665e-03
6.001420017533616192e+04 4.133025245388228797e-01 2.485821210092162455e-03
6.001420021013193764e+04 4.142045536622663282e-01 2.460914794030613639e-03
6.001420024492771336e+04 4.132385784349740798e-01 2.510083810760669731e-03
6.001420027972348907e+04 4.145021479255440733e-01 2.501139912110238346e-03
6.001420031451926479e+04 4.139103570473050553e-01 2.480517527333568964e-03
6.001420034931504051e+04 4.159772972906711219e-01 2.490556342315615197e-03
6.001420038411082351e+04 4.110760002792677170e-01 2.465631160546007290e-03
6.001420041890659923e+04 4.133596642904915353e-01 2.470733706747830528e-03
6.001420045370237494e+04 4.103250372495998999e-01 2.440612608442774018e-03
6.001420048849815066e+04 4.205118586986215101e-01 2.509165288175982476e-03
6.001420052329392638e+04 4.110011230174093755e-01 2.461752670183781945e-03
6.001420055808970938e+04 4.096923076923077445e-01 2.457820123919352093e-03
6.001420059288548509e+04 4.139002303366776103e-01 2.476981238641319874e-03
6.001420062768126081e+04 4.120745226029074448e-01 2.469078421050736362e-03
6.001420066247703653e+04 4.092121956622429835e-01 2.486060052564903824e-03
6.001420069727281225e+04 4.075240724489908595e-01 2.505630239758693811e-03
6.001420073206859524e+04 4.147687754197636467e-01 2.524994457753736848e-03
6.001420076686437096e+04 4.101356695260692242e-01 2.517540805968263885e-03
6.001420080166014668e+04 4.113237476593062936e-01 2.509862528270943340e-03
6.001420083645592240e+04 4.139982418512655471e-01 2.510247119166281182e-03
6.001420087125169812e+04 4.077924787454144107e-01 2.452899930590993725e-03
6.001420090604747384e+04 4.099117033036989710e-01 2.490192833056177439e-03
6.001420094084324955e+04 4.075122334320063211e-01 2.506129604040112369e-03
6.001420097563903255e+04 4.103187915186059520e-01 2.508876765687640623e-03
6.001420101043480827e+04 4.092663699832937430e-01 2.514911321207906076e-03
6.001420104523058399e+04 4.042809338703396427e-01 2.447666600106708067e-03
6.001420108002635970e+04 4.038335454510394440e-01 2.446719888221646818e-03
6.001420111482213542e+04 4.041365033906015869e-01 2.470517728912401123e-03
6.001420114961791114e+04 4.080849395741473762e-01 2.510298260478163561e-03
6.001420118441368686e+04 4.073458665333605788e-01 2.475057205909695669e-03
6.001420121920946985e+04 4.056602250039869628e-01 2.470729275261625627e-03
6.001420125400524557e+04 4.059580901171474521e-01 2.474676255469790160e-03
6.001420128880102129e+04 4.033205987311058172e-01 2.461040761665063328e-03
6.001420132359679701e+04 4.068835511583648867e-01 2.501990291282766080e-03
6.001420135839257273e+04 4.035469832089025322e-01 2.450224273310147062e-03
6.001420139318835572e+04 4.043427283942680472e-01 2.436125544297771707e-03
6.001420142798413144e+04 4.063454444138787092e-01 2.450063560721584769e-03
6.001420146277990716e+04 4.101254617915491285e-01 2.473062385270590868e-03
6.001420149757568288e+04 4.087996044939075091e-01 2.477988293068031193e-03
6.001420153237145860e+04 4.068446181038590792e-01 2.474592197522186825e-03
6.001420156716724159e+04 4.046527124884995996e-01 2.508518533420320013e-03
6.001420160196301731e+04 4.029601864336382344e-01 2.450830340989697178e-03
6.001420163675879303e+04 4.051791116243121937e-01 2.477428643321756378e-03
6.001420167155456875e+04 4.027966524548798888e-01 2.444630141816579467e-03
6.001420170635034447e+04 4.005216259511413801e-01 2.516655163066539459e-03
6.001420174114612746e+04 4.032269721205162805e-01 2.456524664198992541e-03
6.001420177594190318e+04 4.024218653100479770e-01 2.472543480972744061e-03
6.001420181073767890e+04 3.988831364664488510e-01 2.451474745973267460e-03
6.001420184553345462e+04 4.000917249143495780e-01 2.470882381040786363e-03
6.001420188032923033e+04 4.044870746236499670e-01 2.487904550878015496e-03
6.001420191512501333e+04 4.027297626759019367e-01 2.454701693794012363e-03
6.001420194992078905e+04 4.021492953821778071e-01 2.448856523329048188e-03
6.001420198471656477e+04 4.001177753277977978e-01 2.448511204971734034e-03
6.001420201951234048e+04 3.957379998833225887e-01 2.448452503083550780e-03
6.001420205430811620e+04 4.026023170220205949e-01 2.451844705595735818e-03
6.001420208910389920e+04 3.972990881073574787e-01 2.442321844183816069e-03
6.001420212389967492e+04 4.002726894512021460e-01 2.448978606351130422e-03
6.001420215869545063e+04 4.027173052465111147e-01 2.486496927243072620e-03
6.001420219349122635e+04 3.975630862817087774e-01 2.409881828739423443e-03
6.001420222828700207e+04 4.029014244503844600e-01 2.490576635591761935e-03
6.001420226308277779e+04 4.046075165105894045e-01 2.520159029825665056e-03
6.001420229787855351e+04 4.019892661956845359e-01 2.500962953256691268e-03
6.001420233267433650e+04 4.023572122513677796e-01 2.515671549103398741e-03
6.001420236747011222e+04 4.003007294069959587e-01 2.473820215493529977e-03
6.001420240226588794e+04 4.045720139973717489e-01 2.541143523405144360e-03
6.001420243706166366e+04 4.013399246421744948e-01 2.493247253853183350e-03
6.001420247185743938e+04 4.082981269883486641e-01 2.624683886098809829e-03
6.001420250665322237e+04 4.109304789087781518e-01 2.560805750962441736e-03
6.001420254144899809e+04 4.078278147735499015e-01 2.521830950454501639e-03
6.001420257624477381e+04 4.027442281667498181e-01 2.495998178752016367e-03
6.001420261104054953e+04 3.998529299896036449e-01 2.515662241468250016e-03
6.001420264583632525e+04 3.987910849442962702e-01 2.464649319618075676e-03
6.001420268063210096e+04 4.060079596516842915e-01 2.524597998760632310e-03
6.001420271542787668e+04 4.052053422439148567e-01 2.471572879878577988e-03
6.001420275022365968e+04 4.039995636691348091e-01 2.477797579376576562e-03
6.001420278501943540e+04 4.002398074291979024e-01 2.490127835464300138e-03
6.001420281981521111e+04 3.988121322783526046e-01 2.462711783853811526e-03
6.001420285461098683e+04 4.017251832943561918e-01 2.474431038084538154e-03
6.001420288940676255e+04 4.036161639047126104e-01 2.487251475937882206e-03
6.001420292420254555e+04 4.044759153176605837e-01 2.487244915212320859e-03
6.001420295899832126e+04 3.990909044269670969e-01 2.437108969689561182e-03
6.001420299379409698e+04 4.016432612415409276e-01 2.442370055820664628e-03
6.001420302858987270e+04 4.043162014661214609e-01 2.490566250393797323e-03
6.001420306338564842e+04 4.048981097986393274e-01 2.518869789499182579e-03
6.001420309818142414e+04 4.015989348552779226e-01 2.455244895834865580e-03
6.001420313297719986e+04 4.005541418369014672e-01 2.462127092271130992e-03
6.001420316777298285e+04 4.067510280844323645e-01 2.463316748630265101e-03
6.001420320256875857e+04 4.067353276079540003e-01 2.457194982279498844e-03
6.001420323736453429e+04 4.060929565406160568e-01 2.454845880576196800e-03
6.001420327216031001e+04 4.073106441024247903e-01 2.476907909380635445e-03
6.001420330695608573e+04 4.088008778729701476e-01 2.468813265122565652e-03
6.001420334175186872e+04 4.057079420879781684e-01 2.445611199797951500e-03
6.001420337654764444e+04 4.086418517069007050e-01 2.485099168458744512e-03
6.001420341134342016e+04 4.062305042725490312e-01 2.476450195382796579e-03
6.001420344613919588e+04 4.047825639216494076e-01 2.435936782409378262e-03
6.001420348093497159e+04 4.056044670953479758e-01 2.445989989215961724e-03
6.001420351573075459e+04 4.066418326102841374e-01 2.479322316324671701e-03
6.001420355052653031e+04 4.095014217231078835e-01 2.485625308992616203e-03
6.001420358532230603e+04 4.076621274803701733e-01 2.488742726767580529e-03
6.001420362011808174e+04 4.079065433462176204e-01 2.465199520035668557e-03
6.001420365491385746e+04 4.075090031572716209e-01 2.472212702924205929e-03
6.001420368970964046e+04 4.105303334794586090e-01 2.511085809366953806e-03
6.001420372450541618e+04 4.127453270908851279e-01 2.522845967810778255e-03
6.001420375930119189e+04 4.137376463406058358e-01 2.547359992143737734e-03
6.001420379409696761e+04 4.108978724784329017e-01 2.493160256119631487e-03
6.001420382889274333e+04 4.072270147848436328e-01 2.463177988684040875e-03
6.001420386368851905e+04 4.146130906468087352e-01 2.504654887830598357e-03
6.001420389848429477e+04 4.110656372319294038e-01 2.495554733192614782e-03
6.001420393328007776e+04 4.083034309743884815e-01 2.486092467881887390e-03
6.001420396807585348e+04 4.204790519248094993e-01 2.579340329462329658e-03
6.001420400287162920e+04 4.215775555327183066e-01 2.595519172350326410e-03
6.001420403766740492e+04 4.198621176293041990e-01 2.588127342738400991e-03
6.001420407246318064e+04 4.196150063808249397e-01 2.559258435027566940e-03
6.001420410725896363e+04 4.163756965468378701e-01 2.535109069338774973e-03
6.001420414205473935e+04 4.140791702246635064e-01 2.527935228696911920e-03
6.001420417685051507e+04 4.135894935749753754e-01 2.522289843069117597e-03
6.001420421164629079e+04 4.138815332998468377e-01 2.531517356815684260e-03
6.001420424644206651e+04 4.181158078321797755e-01 2.585080442330753205e-03
6.001420428123784950e+04 4.183632279928298225e-01 2.527989705502089925e-03
6.001420431603362522e+04 4.103051482774283665e-01 2.494658060440490144e-03
6.001420435082940094e+04 4.112958796943718132e-01 2.551488518178881074e-03
6.001420438562517666e+04 4.088887807183269052e-01 2.515136729844560937e-03
6.001420442042095237e+04 4.144842789280453466e-01 2.562904542551656777e-03
6.001420445521673537e+04 4.100548231634240648e-01 2.494187860111021175e-03
6.001420449001251109e+04 4.089606510365580982e-01 2.496589909000590524e-03
6.001420452480828681e+04 4.158491727556161699e-01 2.561809301529808895e-03
6.001420455960406252e+04 4.171590988696723956e-01 2.565260061939687516e-03
6.001420459439983824e+04 4.178601333987815303e-01 2.595361097555585160e-03
6.001420462919562124e+04 4.115059287685187139e-01 2.563329078039351065e-03
6.001420466399139696e+04 4.149647434805632251e-01 2.596721886274308902e-03
6.001420469878717267e+04 4.148415854743234821e-01 2.564998752122801731e-03
6.001420473358294839e+04 4.138335919415969122e-01 2.568430058385578509e-03
6.001420476837872411e+04 4.140963948431589658e-01 2.550813052543693220e-03
6.001420480317450711e+04 4.112352403537374856e-01 2.537568561142024802e-03
6.001420483797028282e+04 4.144631310032030891e-01 2.603381842475725998e-03
6.001420487276605854e+04 4.109692546577395911e-01 2.601230145630068716e-03
6.001420490756183426e+04 4.101413128706624112e-01 2.542767795395914961e-03
6.001420494235760998e+04 4.108382061492585335e-01 2.606218343234755278e-03
6.001420497715338570e+04 4.060815819474762889e-01 2.559542541932543266e-03
6.001420501194916142e+04 4.156720211000195508e-01 2.642104684971717087e-03
6.001420504674494441e+04 4.148262473724799171e-01 2.561802429980924740e-03
6.001420508154072013e+04 4.094281591932510955e-01 2.572385194252018933e-03
6.001420511633649585e+04 4.126784533834803037e-01 2.587965573342366436e-03
6.001420515113227157e+04 4.059013989608655226e-01 2.536130126095232067e-03
6.001420518592804729e+04 4.087002567328860136e-01 2.556414468454348138e-03
6.001420522072383028e+04 4.150019530303920567e-01 2.582890401288090009e-03
6.001420525551960600e+04 4.112964514883373224e-01 2.559995221462841794e-03
6.001420529031538172e+04 4.093099945379459759e-01 2.530031161533133083e-03
6.001420532511115744e+04 4.060888091500336472e-01 2.485564178214299223e-03
6.001420535990693315e+04 4.063419585526510946e-01 2.534386417297162988e-03
6.001420539470271615e+04 4.022155048626068763e-01 2.509097214925135912e-03
6.001420542949849187e+04 4.052403567469720080e-01 2.517278285807581992e-03
6.001420546429426759e+04 3.995966768125852053e-01 2.466544230753753546e-03
6.001420549909004330e+04 4.021714959927948363e-01 2.514051246778910027e-03
6.001420553388581902e+04 3.996687325472842445e-01 2.466527246502537608e-03
6.001420556868159474e+04 4.023438742681806346e-01 2.440325543478234337e-03
6.001420560347737046e+04 4.011562956722442008e-01 2.461491268546286016e-03
6.001420563827315345e+04 3.998816717562191370e-01 2.456123870449142179e-03
6.001420567306892917e+04 3.988013260368803992e-01 2.533175564078015123e-03
6.001420570786470489e+04 4.015711753919491978e-01 2.492186348802410967e-03
6.001420574266048061e+04 3.999109329770652588e-01 2.476508009838763145e-03
6.001420577745625633e+04 4.017605788405829714e-01 2.499260145040788951e-03
6.001420581225203932e+04 3.973286057102874413e-01 2.450353413229503299e-03
6.001420584704781504e+04 3.982213225952325186e-01 2.466413804183721550e-03
6.001420588184359076e+04 3.972673838125195811e-01 2.474222846705678974e-03
6.001420591663936648e+04 3.947359588445472633e-01 2.433948098787020679e-03
6.001420595143514220e+04 3.957049143533396540e-01 2.435272345741955509e-03
6.001420598623092519e+04 3.973189606110986150e-01 2.460653210120446362e-03
6.001420602102670091e+04 3.983959510156120931e-01 2.417412507208806065e-03
6.001420605582247663e+04 4.028140311143906804e-01 2.445132707271615441e-03
6.001420609061825235e+04 4.036268776889481713e-01 2.478220629694788662e-03
6.001420612541402807e+04 3.973718119158161644e-01 2.433431051377606819e-03
6.001420616020981106e+04 4.018729027970125434e-01 2.471909520773561859e-03
6.001420619500558678e+04 3.990011110050432075e-01 2.448754903213806299e-03
6.001420622980136250e+04 4.030851031568732368e-01 2.482339480101518510e-03
6.001420626459713822e+04 3.970214698244668439e-01 2.410287784785159274e-03
6.001420629939291393e+04 4.005448948178552682e-01 2.440901732611369668e-03
6.001420633418868965e+04 3.943234074937659317e-01 2.424617412316649144e-03
6.001420636898446537e+04 3.904995487387631359e-01 2.395425881014718716e-03
6.001420640378024837e+04 3.934041654285200251e-01 2.427713998619792073e-03
6.001420643857602408e+04 3.939141527992026104e-01 2.457651210991170648e-03
6.001420647337179980e+04 3.967633775900731297e-01 2.427432703845076173e-03
6.001420650816757552e+04 3.922980598283991593e-01 2.396789545723639753e-03
6.001420654296335124e+04 3.997876137219472104e-01 2.444973506958828240e-03
6.001420657775913423e+04 3.951599685141979901e-01 2.430248289925070367e-03
6.001420661255490995e+04 4.021713320173126993e-01 2.462126896259794924e-03
6.001420664735068567e+04 3.930718448972118639e-01 2.441786327606924704e-03
6.001420668214646139e+04 3.971638599632859590e-01 2.414323449857333579e-03
6.001420671694223711e+04 3.977747027009349567e-01 2.435810304390122107e-03
6.001420675173801283e+04 4.042507398439602051e-01 2.506609803150504790e-03
6.001420678653378855e+04 4.020957373207891816e-01 2.475394016918873973e-03
6.001420682132957154e+04 3.996332986755861683e-01 2.445315093187860628e-03
6.001420685612534726e+04 3.999606581190545684e-01 2.469921147327039379e-03
6.001420689092112298e+04 4.023719067666085003e-01 2.474959769710629535e-03
6.001420692571689870e+04 4.044770585103212301e-01 2.465406991553132851e-03
6.001420696051267441e+04 4.039665992088856128e-01 2.452701614946779969e-03
6.001420699530845741e+04 4.053271234000807022e-01 2.485688714833267886e-03
6.001420703010423313e+04 4.043658004817350937e-01 2.461886291910193002e-03
6.001420706490000885e+04 4.040889118948877701e-01 2.473400247583217113e-03
6.001420709969578456e+04 4.042870533038993575e-01 2.453321490979691426e-03
6.001420713449156028e+04 4.016573348722189962e-01 2.456660937758260201e-03
6.001420716928733600e+04 4.040527630359188049e-01 2.477198096391312367e-03
6.001420720408311172e+04 4.030014921668898520e-01 2.466970994419768505e-03
6.001420723887889471e+04 4.012426245358554633e-01 2.424698282707815362e-03
6.001420727367467043e+04 4.036834068302150857e-01 2.473121499012963329e-03
6.001420730847044615e+04 4.035369023924610943e-01 2.461732623499538353e-03
6.001420734326622187e+04 4.049331555289730211e-01 2.520295489102612665e-03
6.001420737806199759e+04 4.101922062135929803e-01 2.506113544160663495e-03
6.001420741285778058e+04 4.024476734390810551e-01 2.498404095730211594e-03
6.001420744765355630e+04 4.035356097087810512e-01 2.517597286436835512e-03
6.001420748244933202e+04 4.080554330580941635e-01 2.548614470648597179e-03
6.001420751724510774e+04 4.078139589822649125e-01 2.501777710241050601e-03
6.001420755204088346e+04 4.102170961448840525e-01 2.534782242246125250e-03
6.001420758683665917e+04 4.087876881293636688e-01 2.496694342443980981e-03
6.001420762163243489e+04 4.123223618233850529e-01 2.527960318934514752e-03
6.001420765642821789e+04 4.131658437200137479e-01 2.526575472121352084e-03
6.001420769122399361e+04 4.029634704542381929e-01 2.465939991499723361e-03
6.001420772601976932e+04 4.091229554427523452e-01 2.523005628322582371e-03
6.001420776081554504e+04 4.071202738124228837e-01 2.448854392265528961e-03
6.001420779561132076e+04 4.108569839923337796e-01 2.500071148720858089e-03
6.001420783040710376e+04 4.082456672390405439e-01 2.487060263475219645e-03
6.001420786520287947e+04 4.148648428295971802e-01 2.525658784416574733e-03
6.001420789999865519e+04 4.104101541584012081e-01 2.492671114474495110e-03
6.001420793479443819e+04 4.095801706762725036e-01 2.504296817040556778e-03
6.001420796959021391e+04 4.096962824617574328e-01 2.532045712859411820e-03
6.001420800438598963e+04 4.113175907434791778e-01 2.524655499798091583e-03
6.001420803918176534e+04 4.065160821717697104e-01 2.485927060484816997e-03
6.001420807397754106e+04 4.122821482680078531e-01 2.505071417257573319e-03
6.001420810877332406e+04 4.109672419721533410e-01 2.475112718709644114e-03
6.001420814356909978e+04 4.114008656949266207e-01 2.487395780149966214e-03
6.001420817836487549e+04 4.115397128797430026e-01 2.502811362412589273e-03
6.001420821316065121e+04 4.069102413634739790e-01 2.471293994921095003e-03
6.001420824795642693e+04 4.050615085540515414e-01 2.443217566110305033e-03
6.001420828275220265e+04 4.099867899066344523e-01 2.485389249320200510e-03
6.001420831754797837e+04 4.086037527875444053e-01 2.452881292879930449e-03
6.001420835234376136e+04 4.117073140923863117e-01 2.463815736322499342e-03
6.001420838713953708e+04 4.124817906065634254e-01 2.480890696883074169e-03
6.001420842193531280e+04 4.096044392114044363e-01 2.453239047933126939e-03
6.001420845673108852e+04 4.087063474366179339e-01 2.458893838782372308e-03
6.001420849152686424e+04 4.129967157014381995e-01 2.477553198298325637e-03
6.001420852632264723e+04 4.130448853442504342e-01 2.506752282891229651e-03
6.001420856111842295e+04 4.138021393111213642e-01 2.476487370872507924e-03
6.001420859591419867e+04 4.103186884817795477e-01 2.450302307761720744e-03
6.001420863070997439e+04 4.057531701776441180e-01 2.433172437548445331e-03
6.001420866550575010e+04 4.085986854505767041e-01 2.434830858531991833e-03
6.001420870030153310e+04 4.123961731855277368e-01 2.471735968802893021e-03
6.001420873509730882e+04 4.038710654434350955e-01 2.421982147648766084e-03
6.001420876989308454e+04 4.061552429800284192e-01 2.437942729980328588e-03
6.001420880468886025e+04 4.091186620653039507e-01 2.446861180170514620e-03
6.001420883948463597e+04 4.054294746699664276e-01 2.455226594334698233e-03
6.001420887428041897e+04 4.055235618684313037e-01 2.442207002403859722e-03
6.001420890907619469e+04 4.033028966415839189e-01 2.429867008246692443e-03
6.001420894387197040e+04 4.029981914830855771e-01 2.427160581908678616e-03
6.001420897866774612e+04 4.044239922740248128e-01 2.450003037302004444e-03
6.001420901346352184e+04 4.095763217276717771e-01 2.462871731252926858e-03
6.001420904825930484e+04 4.019060256331132286e-01 2.410720070222115326e-03
6.001420908305508055e+04 4.023521312014468609e-01 2.432484527851796075e-03
6.001420911785085627e+04 3.985850954286523362e-01 2.411103364281941795e-03
6.001420915264663199e+04 4.046932275397364664e-01 2.436423622119785436e-03
6.001420918744240771e+04 4.050498938599594867e-01 2.451017616983111949e-03
6.001420922223819070e+04 4.055654779287823364e-01 2.424277129141300807e-03
6.001420925703396642e+04 4.041303705473013874e-01 2.415058935715704014e-03
6.001420929182974214e+04 4.029082572247802974e-01 2.405642259152652833e-03
6.001420932662551786e+04 4.056551463598917495e-01 2.436093438767002184e-03
6.001420936142129358e+04 4.016688971590248736e-01 2.439331580891975892e-03
6.001420939621706930e+04 4.046216233001327378e-01 2.442299051072909562e-03
6.001420943101284502e+04 4.035151789065053451e-01 2.430009368536653787e-03
6.001420946580862801e+04 3.996535388029441305e-01 2.420468282874512281e-03
6.001420950060440373e+04 4.009630812032975444e-01 2.416671033722242023e-03
6.001420953540017945e+04 4.002917132030823222e-01 2.425872301019334817e-03
6.001420957019595517e+04 4.006839512191668340e-01 2.455770762158758329e-03
6.001420960499173088e+04 4.059995629659367555e-01 2.466116964853878619e-03
6.001420963978751388e+04 4.080152545662524832e-01 2.454900269595723661e-03
6.001420967458328960e+04 4.052946539070735876e-01 2.466658797521928750e-03
6.001420970937906532e+04 4.048334438005362079e-01 2.443407606131535459e-03
6.001420974417484103e+04 4.043667854385955551e-01 2.449406354822305978e-03
6.001420977897061675e+04 4.031225703248228487e-01 2.445348726482622290e-03
6.001420981376639975e+04 4.041807303086267789e-01 2.454078051798124979e-03
6.001420984856217547e+04 4.023437980475524367e-01 2.443992438305366260e-03
6.001420988335795118e+04 4.040676334806935777e-01 2.437694224055876515e-03
6.001420991815372690e+04 3.985823712632485250e-01 2.428642956807360725e-03
6.001420995294950262e+04 3.986561898259629033e-01 2.420825417980642866e-03
6.001420998774527834e+04 4.021572326979638845e-01 2.427530001966028694e-03
6.001421002254105406e+04 4.020969542419928766e-01 2.426121150814651399e-03
6.001421005733683705e+04 3.968846182021912306e-01 2.432994403386471317e-03
6.001421009213261277e+04 4.021842067109704932e-01 2.435939012630038755e-03
6.001421012692838849e+04 4.038149857893201800e-01 2.505497880603918103e-03
6.001421016172416421e+04 3.997404455073300111e-01 2.474854380760892723e-03
6.001421019651993993e+04 3.961432200778831070e-01 2.437440928664230504e-03
6.001421023131572292e+04 4.009794072811958543e-01 2.434455580049081982e-03
6.001421026611149864e+04 3.974578813380680864e-01 2.451339386742391012e-03
6.001421030090727436e+04 4.017626286201367858e-01 2.445385037778957053e-03
6.001421033570305008e+04 4.008120938894514373e-01 2.460167669436786036e-03
6.001421037049882580e+04 4.020564048912737554e-01 2.438929621019766698e-03
6.001421040529460151e+04 4.035343938769695438e-01 2.448243573718991272e-03
6.001421044009037723e+04 4.074401308695527191e-01 2.463210438343502520e-03
6.001421047488616023e+04 4.046493837740985922e-01 2.443565675676134374e-03
6.001421050968193595e+04 4.049003276111660665e-01 2.442528907558146056e-03
6.001421054447771166e+04 4.045629261479057881e-01 2.460979808990269163e-03
6.001421057927348738e+04 4.045448514673993801e-01 2.504482731421501639e-03
6.001421061406926310e+04 4.064412528572715622e-01 2.467763233311420085e-03
6.001421064886504610e+04 4.052265832656244404e-01 2.479190876386875002e-03
6.001421068366082181e+04 4.048825154263679948e-01 2.479220030326381458e-03
6.001421071845659753e+04 4.067495723067603985e-01 2.452318708109245925e-03
6.001421075325237325e+04 4.029023986390232182e-01 2.431963113005174322e-03
6.001421078804814897e+04 4.070160423448619946e-01 2.469827976234353299e-03
6.001421082284393196e+04 4.029718627439841105e-01 2.439280593644085546e-03
6.001421085763970768e+04 4.023920685234174122e-01 2.461887550576008672e-03
6.001421089243548340e+04 4.106032993644260776e-01 2.521083125610258657e-03
6.001421092723125912e+04 4.046775567776468852e-01 2.501689321929103683e-03
6.001421096202703484e+04 4.059287967054733826e-01 2.508069049922045154e-03
6.001421099682281056e+04 4.069398745492935343e-01 2.473941787071551931e-03
6.001421103161858628e+04 4.091527163961320435e-01 2.452211707829393336e-03
6.001421106641436927e+04 4.090769982829021711e-01 2.484279364292008713e-03
6.001421110121014499e+04 4.082235584084379365e-01 2.451317970112428923e-03
6.001421113600592071e+04 4.101487197498336901e-01 2.567468713447988455e-03


==> figures/ground-lomb/2021-07-14_b.dat <==
5.940996575166365801e+04 3.001002901838927261e+00 3.696533999775659246e-02
5.940996583458835084e+04 3.014123470369861391e+00 2.942084157468203426e-02
5.940996593247975397e+04 3.054246516781883525e+00 2.941604544947888991e-02
5.940996603037115710e+04 3.051577744670841419e+00 2.946245077843812066e-02
5.940996612826257478e+04 3.018399361575079265e+00 2.912747551280892369e-02
5.940996622615397791e+04 2.981867161182008896e+00 2.894638317035313352e-02
5.940996632404538104e+04 3.027303469989504947e+00 2.950422432650135277e-02
5.940996642193679872e+04 3.005357172566396340e+00 2.921247691629689364e-02
5.940996651982820185e+04 3.039980654522005388e+00 2.892371027849082940e-02
5.940996661771960498e+04 2.991779561428792977e+00 2.978146177335951744e-02
5.940996671561102266e+04 3.043894172343438065e+00 3.022471640284493666e-02
5.940996681350242579e+04 3.048344974527315010e+00 2.988306618069238793e-02
5.940996691139382892e+04 3.094602007634667196e+00 2.964663731988635698e-02
5.940996700928524660e+04 3.087067642610318075e+00 2.981553853252705277e-02
5.940996710717664973e+04 3.086532345930280918e+00 2.969417317177474452e-02
5.940996720506805286e+04 3.041489788185158361e+00 2.967785085270845460e-02
5.940996730295947054e+04 3.083762255239269390e+00 2.909768242038559757e-02
5.940996740085087367e+04 3.115448899621561463e+00 2.980397409367198033e-02
5.940996749874228408e+04 3.102062968983099633e+00 2.910159551918197612e-02
5.940996759663369448e+04 3.107325080970761988e+00 2.968722859702851297e-02
5.940996769452509761e+04 3.061327929768139278e+00 3.011932838426241432e-02
5.940996779241651529e+04 3.158816384747386685e+00 3.074425780438078820e-02
5.940996789030791842e+04 3.100883005819439653e+00 3.047263426104163120e-02
5.940996798819932155e+04 3.133009623605234939e+00 2.979127472049860476e-02
5.940996808609073923e+04 3.137901903570932127e+00 3.007952776078631416e-02
5.940996818398214236e+04 3.153075186046252920e+00 2.965370348753855467e-02
5.940996828187354549e+04 3.164182603744515543e+00 3.019110492134951390e-02
5.940996837976496317e+04 3.127989507792007462e+00 3.059434654867847561e-02
5.940996847765636630e+04 3.177856071713280883e+00 3.037942418403415459e-02
5.940996857554776943e+04 3.142030791136424028e+00 2.993162401479776066e-02
5.940996867343918711e+04 3.113592985968637095e+00 3.008071787723542653e-02
5.940996877133059024e+04 3.160069423129510113e+00 2.979272468308044250e-02
5.940996886922199337e+04 3.105143859300806053e+00 2.949531401200428116e-02
5.940996896711341105e+04 3.067234931808183074e+00 2.953839592084733789e-02
5.940996906500481418e+04 3.073378706094031187e+00 2.895941345043129278e-02
5.940996916289622459e+04 3.041433842909857521e+00 2.876831828289238419e-02
5.940996926078763499e+04 3.044120145331791427e+00 2.949941140099164930e-02
5.940996935867903812e+04 3.038201865430353532e+00 2.956152839566386636e-02
5.940996945657044125e+04 3.052880576557456926e+00 2.958876433693873043e-02
5.940996955446185893e+04 3.044659485926818121e+00 2.963859736499114411e-02
5.940996965235326206e+04 3.051415930189793624e+00 2.954396333616657322e-02
5.940996975024466519e+04 3.077971101303662138e+00 2.960125089212472388e-02
5.940996984813608287e+04 3.015712488729086260e+00 2.951505464090344380e-02
5.940996994602748600e+04 3.050012366776094108e+00 2.898427072954774808e-02
5.940997004391890368e+04 3.062784796006581267e+00 2.929860456922430204e-02
5.940997014181030681e+04 3.075228996909244117e+00 2.912566153752671125e-02
5.940997023970170994e+04 3.043889041164855147e+00 2.928593831614914947e-02
5.940997033759312762e+04 3.011895968588423234e+00 2.930887515391033399e-02
5.940997043548453075e+04 3.093844286654114040e+00 2.994550621082919806e-02
5.940997053337593388e+04 3.048097509988704878e+00 3.031102737787092979e-02
5.940997063126735156e+04 3.107082162603099551e+00 3.087263444374665003e-02
5.940997072915875469e+04 3.113708790434022600e+00 2.966449000920437507e-02
5.940997082705016510e+04 3.098165341635625403e+00 3.040808447509405626e-02
5.940997092494157550e+04 3.100564197675260036e+00 3.021773485445884005e-02
5.940997102283297863e+04 3.076596200341529475e+00 2.971940800973490657e-02
5.940997112072438904e+04 3.087098372136719782e+00 2.962991430872383494e-02
5.940997121861579944e+04 3.116058077003380333e+00 3.034606178211462710e-02
5.940997131650720257e+04 3.071885887516402125e+00 3.201493631974703519e-02
5.940997141439861298e+04 3.056590652417008336e+00 3.003417360565161995e-02
5.940997151229002338e+04 3.089758135071825507e+00 3.067147794762037361e-02
5.940997161018142651e+04 3.158716548580712047e+00 3.047934011248155592e-02
5.940997170807284419e+04 3.067806593943974480e+00 2.950879322386288153e-02
5.940997180596424732e+04 3.135256174593095579e+00 3.148708172895300222e-02
5.940997190385565045e+04 3.091194881222819379e+00 3.022521178128287009e-02
5.940997200174706086e+04 3.070173383971045222e+00 3.011879273825280104e-02
5.940997209963847126e+04 3.104973873746645907e+00 3.081283783390185646e-02
5.940997219752987439e+04 3.043305186287258657e+00 2.976093002794771153e-02
5.940997229542129207e+04 3.005615320309749983e+00 2.991514807128662495e-02
5.940997239331269520e+04 3.055382683081379280e+00 2.948092285148441738e-02
5.940997249120409833e+04 3.033504396793253566e+00 2.875026875145228825e-02
5.940997258909551601e+04 3.018859644310838419e+00 2.921020376234366792e-02
5.940997268698691914e+04 3.051624859730456052e+00 2.969704665571132329e-02
5.940997278487832227e+04 3.053351774802453011e+00 2.958463554792367667e-02
5.940997288276973995e+04 2.992187284322116003e+00 2.900383781886818613e-02
5.940997298066114308e+04 2.971100171543838542e+00 2.873340108068934279e-02
5.940997307855254621e+04 3.021184560157746279e+00 2.982851554557614318e-02
5.940997317644396389e+04 3.012296427075906280e+00 2.922975830618044363e-02
5.940997327433536702e+04 2.979749372878446323e+00 2.826043916874649078e-02
5.940997337222677743e+04 3.009812682301765463e+00 2.850007077350431503e-02
5.940997347011818783e+04 2.997350941231390120e+00 2.935332496091013973e-02
5.940997356800959096e+04 3.014460599371572069e+00 2.853815303161280278e-02
5.940997366590100864e+04 3.027763058502542126e+00 2.884238439598224915e-02
5.940997376379241177e+04 3.017292326670217850e+00 2.912969590687020799e-02
5.940997386168381490e+04 3.066282974705729636e+00 2.994507295145019607e-02
5.940997395957523258e+04 3.074815577575583436e+00 3.049751851219616866e-02
5.940997405746663571e+04 3.055978856805465771e+00 2.921674032283098563e-02
5.940997415535803884e+04 3.057997136359808188e+00 2.973810228608018622e-02
5.940997425324944925e+04 3.079691048488539806e+00 3.020997991181155820e-02
5.940997435114085965e+04 3.007492089528253310e+00 2.974224559530478512e-02
5.940997444903226278e+04 3.035267014544243747e+00 3.078707679694050320e-02
5.940997454692367319e+04 3.027640465866976882e+00 3.048349646439456329e-02
5.940997464481508359e+04 3.112733847972738221e+00 3.179681205222896490e-02
5.940997474270648672e+04 3.076475021891176276e+00 3.039944428554264971e-02
5.940997484059790440e+04 3.118878020326206091e+00 3.056419770935134630e-02
5.940997493848930753e+04 3.072775889114039760e+00 3.048656112769220633e-02
5.940997503638071066e+04 3.078892430013436599e+00 3.041880008076385672e-02
5.940997513427212834e+04 3.107871457449983499e+00 2.992089318280528182e-02
5.940997523216353147e+04 3.116471857579572013e+00 3.142309089925961196e-02
5.940997533005493460e+04 3.094164538479318605e+00 3.027064497546167257e-02
5.940997542794635228e+04 3.008644877951402563e+00 2.903711417912138021e-02
5.940997552583775541e+04 3.023636454643033655e+00 2.963872793582748161e-02
5.940997562372915854e+04 2.994077131895990895e+00 2.942185758145389116e-02
5.940997572162057622e+04 3.087516379540181433e+00 3.019909180782314947e-02
5.940997581951197935e+04 3.072069065008684152e+00 2.977005805661791030e-02
5.940997591740338976e+04 3.065931845214036944e+00 3.077568081515276444e-02
5.940997601529480016e+04 3.081928878520998172e+00 3.016578219728134960e-02
5.940997611318620329e+04 3.081528192018179180e+00 3.128061830865400128e-02
5.940997621107762097e+04 2.992164647464431226e+00 2.949884320272521537e-02
5.940997630896902410e+04 2.984542608145226428e+00 2.950886375592071814e-02
5.940997640686042723e+04 3.004110996916752097e+00 3.050939852496914462e-02
5.940997650475183764e+04 2.942594455622624672e+00 2.965706049722608567e-02
5.940997660264324804e+04 2.977576918338317835e+00 3.015937009060451826e-02
5.940997670053465117e+04 2.984453814851339093e+00 2.864897103201218334e-02
5.940997679842606885e+04 2.962627935146187497e+00 2.888457490916511439e-02
5.940997689631747198e+04 3.028852511342650544e+00 3.045404533686180831e-02
5.940997699420887511e+04 2.990676842152587334e+00 2.882444568361857903e-02
5.940997709210029279e+04 2.982495664345023112e+00 3.035154305946559383e-02
5.940997718999169592e+04 2.944586670602326262e+00 2.864231505630766145e-02
5.940997728788309905e+04 2.991581520078753442e+00 2.956822816555437425e-02
5.940997738577451673e+04 2.960889013139502257e+00 2.988731990841885997e-02
5.940997748366591986e+04 2.915415437948809974e+00 2.964826229483708345e-02
5.940997758155732299e+04 2.936734979170743998e+00 2.973776237370155326e-02
5.940997767944874067e+04 2.974648033664086810e+00 3.041116476593828596e-02
5.940997777734014380e+04 2.990535031263598764e+00 2.849298719392591786e-02
5.940997787523154693e+04 2.991399544181511327e+00 2.925475097707840033e-02
5.940997797312296461e+04 3.021649773326244848e+00 3.070568869725650435e-02
5.940997807101436774e+04 2.944227957730428891e+00 2.850556536682068154e-02
5.940997816890577815e+04 2.978838717015468873e+00 2.910355489983600455e-02
5.940997826679718855e+04 2.906205916064186212e+00 2.831135823617594860e-02
5.940997836468859168e+04 2.987493307031139800e+00 2.944225972809660224e-02
5.940997846258000209e+04 3.008765439768664507e+00 2.946325953294323327e-02
5.940997856047141249e+04 2.993364998255427789e+00 2.925847263167849141e-02
5.940997865836281562e+04 2.988743047830923150e+00 2.976786824648348581e-02
5.940997875625423330e+04 3.095725319084396965e+00 3.138026092558301311e-02
5.940997885414563643e+04 3.089702480927901895e+00 2.929100585540402382e-02
5.940997895203703956e+04 3.104015398720949115e+00 2.985147372318049802e-02
5.940997904992844269e+04 3.085529606834724436e+00 2.930942478762772752e-02
5.940997914781986037e+04 3.101869936649739312e+00 2.965469429521625996e-02
5.940997924571126350e+04 3.070002142462479267e+00 2.916906378707978878e-02
5.940997934360267391e+04 3.079252707338400175e+00 3.002593165826812280e-02
5.940997944149408431e+04 3.118113941703443803e+00 2.990757368905653732e-02
5.940997953938548744e+04 3.098501204136563381e+00 3.007486804770706165e-02
5.940997963727689785e+04 3.075236443001847064e+00 3.037815563866420529e-02
5.940997973516830825e+04 3.104465750761824516e+00 2.966555227166660022e-02
5.940997983305971138e+04 3.009777682818491229e+00 2.857845214567118416e-02
5.940997993095112906e+04 3.061933074824069845e+00 2.936240294402832005e-02
5.940998002884253219e+04 3.023797101937090837e+00 2.924735146263302693e-02
5.940998012673393532e+04 3.067238501274502926e+00 2.930365215527568415e-02
5.940998022462535300e+04 3.026709720152342964e+00 2.924877486896026654e-02
5.940998032251675613e+04 2.994777485158237607e+00 2.829851964969826508e-02
5.940998042040815926e+04 3.098332652319985669e+00 3.036395423251927322e-02
5.940998051829957694e+04 3.055464618833334534e+00 3.161343313635315427e-02
5.940998061619098007e+04 3.075274818197192950e+00 3.031049554348375433e-02
5.940998071408238320e+04 3.115124372432679145e+00 3.053695729527220598e-02
5.940998081197380088e+04 3.109774708070040639e+00 3.079500725829904112e-02
5.940998090986520401e+04 3.032084277754826473e+00 2.925975796241865254e-02
5.940998100775660714e+04 3.110973426175927425e+00 2.964496374980115506e-02
5.940998110564802482e+04 3.111037413436459786e+00 3.046666060045495270e-02
5.940998120353942795e+04 3.132711867265642880e+00 3.071762446355473519e-02
5.940998130143083108e+04 3.162906985275443450e+00 3.123027357535431217e-02
5.940998139932224876e+04 3.127944473623276433e+00 3.137133868560396804e-02
5.940998149721365189e+04 2.927888456755827207e+00 2.907210360635031215e-02
5.940998159510505502e+04 3.042046670473634862e+00 2.952478894382924365e-02
5.940998169299647270e+04 3.073188560632471145e+00 3.018395248150555071e-02
5.940998179088787583e+04 3.095946431525093079e+00 3.168781287970566518e-02
5.940998188877927896e+04 3.077003918674917404e+00 3.360927237085673674e-02
5.940998198667069664e+04 3.045557655954631571e+00 3.189237808310341898e-02
5.940998208456209977e+04 3.089104402091415125e+00 3.237420113973657476e-02
5.940998218245350290e+04 3.138695135608347453e+00 3.138902985111932664e-02
5.940998228034492058e+04 3.123984846358916823e+00 3.199334167142871971e-02
5.940998237823632371e+04 3.142853096302338667e+00 3.200554078619660681e-02
5.940998247612774139e+04 3.095525327752815858e+00 3.291764966107860180e-02
5.940998257401914452e+04 3.131431993839659977e+00 3.089490851309858316e-02
5.940998267191054765e+04 3.121574249330809181e+00 2.994995583318645072e-02
5.940998276980195806e+04 3.151231314951438822e+00 3.418412422792879019e-02
5.940998286769336846e+04 3.087538619979402821e+00 3.003119877546983965e-02
5.940998296558477159e+04 3.088387935633001291e+00 3.126366966124307506e-02
5.940998306347618200e+04 3.151770609807327261e+00 3.094443402114558511e-02
5.940998316136759240e+04 3.181637424219851518e+00 3.106755273684181501e-02
5.940998325925899553e+04 3.079193524125751313e+00 3.016301597739316775e-02
5.940998335715040594e+04 3.120908635680794241e+00 3.093344519961486322e-02
5.940998345504181634e+04 3.099626682329819083e+00 3.047942634175810836e-02
5.940998355293321947e+04 3.113489422047289512e+00 3.035793669748403090e-02
5.940998365082463715e+04 3.096367667023732562e+00 3.104127399773102744e-02
5.940998374871604028e+04 3.069673885132243374e+00 3.130008250045972218e-02
5.940998384660744341e+04 3.043855432850168796e+00 3.022307143679125313e-02
5.940998394449886109e+04 3.024920668737316021e+00 3.104427158705275538e-02
5.940998404239026422e+04 3.040170954704938922e+00 2.952673108357049131e-02
5.940998414028166735e+04 3.078832641513809421e+00 2.992816667243483261e-02
5.940998423817308503e+04 3.024097129103384685e+00 3.045988967454987123e-02
5.940998433606448816e+04 3.024260807937633189e+00 2.970449066226411861e-02
5.940998443395589129e+04 3.044011354826941407e+00 2.990205923231461019e-02
5.940998453184730897e+04 2.951964920623510569e+00 2.872094379987259055e-02
5.940998462973871210e+04 2.994652074927303786e+00 3.055947461315981425e-02
5.940998472763012251e+04 3.020977305021199655e+00 3.000260225315384138e-02
5.940998482552153291e+04 3.057394019811946251e+00 2.952899452368725614e-02
5.940998492341293604e+04 3.057462606867633159e+00 3.059394047628077526e-02
5.940998502130434645e+04 3.031253476316551065e+00 2.972027641048476804e-02
5.940998511919575685e+04 3.097719357375575910e+00 3.175766198685250896e-02
5.940998521708715998e+04 3.071311842399820691e+00 3.212191533157129908e-02
5.940998531497856311e+04 3.134448183004047372e+00 3.030481796133355915e-02
5.940998541286998079e+04 3.126984038861901460e+00 2.972226158062843751e-02
5.940998551076138392e+04 3.099189652485585533e+00 2.979728594138513625e-02
5.940998560865278705e+04 3.131565672310107740e+00 3.080569620214965512e-02
5.940998570654420473e+04 3.102808872247041716e+00 2.976255829776635123e-02
5.940998580443560786e+04 3.088570028619472385e+00 2.938622744090886238e-02
5.940998590232701099e+04 3.049764951105395028e+00 2.940542600392230879e-02
5.940998600021842867e+04 3.138093704626475411e+00 3.027156290536772709e-02
5.940998609810983180e+04 3.027686480475223263e+00 2.890519262246104074e-02
5.940998619600123493e+04 3.072256718326686897e+00 2.975807662898722825e-02
5.940998629389265261e+04 3.066575590449365674e+00 2.936652644906836626e-02
5.940998639178405574e+04 3.074496625181556642e+00 2.990023085424300259e-02
5.940998648967547342e+04 3.041797465084544072e+00 2.993161808841804383e-02
5.940998658756687655e+04 3.011662593747366667e+00 2.925650743063128861e-02
5.940998668545827968e+04 3.012258301956232565e+00 2.893283652321433641e-02
5.940998678334968281e+04 3.035627954065875045e+00 2.973376318585975106e-02
5.940998688124110049e+04 2.999610897135864818e+00 2.997313718956060372e-02
5.940998697913250362e+04 3.048443924182750120e+00 2.997952899672752872e-02
5.940998707702390675e+04 2.978763793676454608e+00 2.892620326914703902e-02
5.940998717491532443e+04 2.991179750599844755e+00 3.032065684018010743e-02
5.940998727280672756e+04 2.966697678589443221e+00 2.941322678060416182e-02
5.940998737069813069e+04 2.949082250888685586e+00 2.990611658203933335e-02
5.940998746858954837e+04 2.988926265408407446e+00 2.917222510750400177e-02
5.940998756648095150e+04 2.954983119363866706e+00 2.870407906501912243e-02
5.940998766437236191e+04 2.958148888838954438e+00 2.848402474237643131e-02
5.940998776226377231e+04 2.965905475330590679e+00 2.852543875034921350e-02
5.940998786015517544e+04 2.958060229547353703e+00 2.890699866497892928e-02
5.940998795804659312e+04 2.942869039027369293e+00 2.821554569291667355e-02
5.940998805593799625e+04 2.998290724065133528e+00 2.946748159831586930e-02
5.940998815382939938e+04 3.046988466467321022e+00 3.007833355087241242e-02
5.940998825172080979e+04 3.003951169934565790e+00 2.941463358883041751e-02
5.940998834961222019e+04 2.986420341453842386e+00 2.919737062209723510e-02
5.940998844750362332e+04 3.002091719946326176e+00 2.956911165143261480e-02
5.940998854539503373e+04 3.006095408834981608e+00 2.942843703782029724e-02
5.940998864328644413e+04 3.054452062595384820e+00 2.946014324091903933e-02
5.940998874117784726e+04 3.037405462420611268e+00 2.987501185239215679e-02
5.940998883906925766e+04 3.041285334295117604e+00 3.044236692669117714e-02
5.940998893696066807e+04 3.053413260875654789e+00 2.981475738651843260e-02
5.940998903485207120e+04 3.034226521797212417e+00 3.030149793748141210e-02
5.940998913274348888e+04 3.005268886222197455e+00 2.897324375572563754e-02
5.940998923063489201e+04 3.033249866359057911e+00 2.905326211221235383e-02
5.940998932852629514e+04 3.080010830569281932e+00 2.987251458173605448e-02
5.940998942641771282e+04 3.094472673893405634e+00 2.974849170869533696e-02
5.940998952430911595e+04 3.041002790530200617e+00 2.907298224602018061e-02
5.940998962220051908e+04 3.096159841292333681e+00 2.982642151831597227e-02
5.940998972009192221e+04 3.041990504464235912e+00 2.983984314341492014e-02
5.940998981798333989e+04 3.014951862704060570e+00 2.945520375726532955e-02
5.940998991587474302e+04 2.992389632839071112e+00 2.983938611586821679e-02
5.940999001376614615e+04 3.095467601102941391e+00 3.048091286906727190e-02
5.940999011165756383e+04 3.088583315784380723e+00 3.042041622262333864e-02
5.940999020954896696e+04 3.050283233808514627e+00 3.056637591493101269e-02
5.940999030744037009e+04 3.037877700114293589e+00 3.000334822114930980e-02
5.940999040533178777e+04 3.062771249532572959e+00 2.980799131091325938e-02
5.940999050322319090e+04 3.096668502834584391e+00 3.094584822002544033e-02
5.940999060111459403e+04 2.951902440647512282e+00 2.847978421421661077e-02
5.940999069900601171e+04 2.984229330182575080e+00 2.861045482070436949e-02
5.940999079689741484e+04 2.956078080897783789e+00 2.857280951580394232e-02
5.940999089478881797e+04 2.973603022641402305e+00 2.914281085507421445e-02
5.940999099268023565e+04 2.919742674459655962e+00 2.831375494285607100e-02
5.940999109057163878e+04 2.964844215967508134e+00 2.882359470624478240e-02
5.940999118846304191e+04 2.948026679935816130e+00 2.855610243860521452e-02
5.940999128635445959e+04 2.965011280394396209e+00 2.862213303381602736e-02
5.940999138424586272e+04 3.010546841882153490e+00 2.927073165316302142e-02
5.940999148213726585e+04 3.018926632715876579e+00 2.867249600726177669e-02
5.940999158002868353e+04 3.025643489368436967e+00 2.957241467866721096e-02
5.940999167792008666e+04 3.018907251956216786e+00 2.899938833708994718e-02
5.940999177581148979e+04 2.959274724658801148e+00 2.861840146531605469e-02
5.940999187370289292e+04 3.014712125757824435e+00 2.966809524310175250e-02
5.940999197159431060e+04 3.005284499373752638e+00 2.920589165917608643e-02
5.940999206948571373e+04 2.987543754178769717e+00 2.891153742077482228e-02
5.940999216737711686e+04 2.993502959575840894e+00 2.856038702468579119e-02
5.940999226526853454e+04 3.056849299438638479e+00 2.992035726698051568e-02
5.940999236315993767e+04 3.004478143322837802e+00 2.937687155397428543e-02
5.940999246105134080e+04 3.080151260982058936e+00 3.014871010014585906e-02
5.940999255894275120e+04 3.046384008798335596e+00 2.924655515962875513e-02
5.940999265683416161e+04 3.014736433577609009e+00 2.857944636248699322e-02
5.940999275472556474e+04 3.049207443142660345e+00 2.960717455883651525e-02
5.940999285261697514e+04 3.022716714937057070e+00 2.918753326180591190e-02
5.940999295050838555e+04 2.961159459172438169e+00 2.812744318592131157e-02
5.940999304839978868e+04 2.980266982756187844e+00 2.840433386916723854e-02
5.940999314629119908e+04 3.001136479288936787e+00 2.864096738876165810e-02
5.940999324418260949e+04 2.982402534304667174e+00 2.842646733634336328e-02
5.940999334207401262e+04 2.966600449079050072e+00 2.837193704124514257e-02
5.940999343996541575e+04 2.981058577476618954e+00 2.861330452918158310e-02
5.940999353785683343e+04 3.038865377095936182e+00 2.895727174821320637e-02
5.940999363574823656e+04 2.919825985819409997e+00 2.784703599777106978e-02
5.940999373363963969e+04 2.991321803756604947e+00 2.891076183268082717e-02
5.940999383153105737e+04 2.992464664012002729e+00 2.937174666216588875e-02
5.940999392942246050e+04 2.937895258844047230e+00 2.822960519677999991e-02
5.940999402731386363e+04 3.010718951265566101e+00 2.947702148661499738e-02
5.940999412520528131e+04 2.994844301325751523e+00 2.915046230798956292e-02
5.940999422309668444e+04 2.968036993176563332e+00 2.871003913286680406e-02
5.940999432098808757e+04 3.009807023093957756e+00 2.896822960364010824e-02
5.940999441887950525e+04 2.980798557765897527e+00 2.866098052851893951e-02
5.940999451677090838e+04 2.972022014728795458e+00 2.892198432203575004e-02
5.940999461466231151e+04 3.003968209232850572e+00 2.880733939112210124e-02
5.940999471255371463e+04 3.038266626473816512e+00 2.970036588857822429e-02
5.940999481044513232e+04 2.966105500698884789e+00 2.893239073374631598e-02
5.940999490833653545e+04 3.025994634396940608e+00 2.934636614019855982e-02
5.940999500622793857e+04 3.003493504354099564e+00 2.893998909058843189e-02
5.940999510411935626e+04 3.000963087286121489e+00 2.852008907816188168e-02
5.940999520201075939e+04 2.980036205238445479e+00 2.842417490114841974e-02
5.940999529990216251e+04 2.999105479366200644e+00 2.849212346048069985e-02
5.940999539779358020e+04 2.954314893231583916e+00 2.813750469712793939e-02
5.940999549568498333e+04 3.005642761875449320e+00 2.913718804261276191e-02
5.940999559357638645e+04 3.010384558514087150e+00 2.907416053353113761e-02
5.940999569146779686e+04 3.020063201083446724e+00 2.965839249738684569e-02
5.940999578935920727e+04 2.996462957103466440e+00 2.900166353082841292e-02
5.940999588725061039e+04 2.994244936840858795e+00 2.898040270232080454e-02
5.940999598514201352e+04 2.970794602362027970e+00 2.862779728257340561e-02
5.940999608303343120e+04 2.950807825034732712e+00 2.815348652559482301e-02
5.940999618092483433e+04 3.014136887965868539e+00 2.907381345826406255e-02
5.940999627881623746e+04 2.987324370426898135e+00 2.858256555662451806e-02
5.940999637670765514e+04 2.986048890712563075e+00 2.852320371679493288e-02
5.940999647459905827e+04 2.988858653796786058e+00 2.889453320198647618e-02
5.940999657249046140e+04 3.032166313285411530e+00 2.962474722718401454e-02
5.940999667038187181e+04 2.990580697467541960e+00 2.848209686204221380e-02
5.940999676827328221e+04 2.981559207753898377e+00 2.893375506202638947e-02
5.940999686616468534e+04 3.004325911591643194e+00 2.952829550489839694e-02
5.940999696405608847e+04 3.070334536757848287e+00 3.011973116728143898e-02
5.940999706194750615e+04 3.052981103970479726e+00 3.013763335443721963e-02
5.940999715983890928e+04 3.111440750213128936e+00 3.014354712244221232e-02
5.940999725773031241e+04 3.070483840208209081e+00 2.977754530250566189e-02
5.940999735562173009e+04 3.070928363476951528e+00 2.977357965760718886e-02
5.940999745351313322e+04 3.104667593564679695e+00 2.954629082458574280e-02
5.940999755140453635e+04 3.090126090735660913e+00 3.004985729920600646e-02
5.940999764929594676e+04 3.124544916719759424e+00 3.051283784870200896e-02
5.940999774718735716e+04 3.116065360298359455e+00 3.040070278294632403e-02
5.940999784507876029e+04 3.082241827847528537e+00 2.964955472979929202e-02
5.940999794297016342e+04 3.085323843416369893e+00 2.974496089227461615e-02
5.940999804086158110e+04 3.093143871297535430e+00 3.012935619534779993e-02
5.940999813875298423e+04 3.084144494916720713e+00 2.963416410003216067e-02
5.940999823664438736e+04 3.032196883916844055e+00 2.918182003682772210e-02
5.940999833453580504e+04 3.051108213820078241e+00 2.979456779386277510e-02
5.940999843242720817e+04 3.089256388832867462e+00 2.991770396013665456e-02
5.940999853031861130e+04 3.011358686736696821e+00 2.857444641836114074e-02
5.940999862821001443e+04 3.045190573968637349e+00 2.889585480055480854e-02
5.940999872610143211e+04 3.017463868349300249e+00 2.891068114875371478e-02
5.940999882399283524e+04 3.010473017080383951e+00 2.910399382985065161e-02
5.940999892188423837e+04 3.027122419258116981e+00 2.931164306313165102e-02
5.940999901977565605e+04 3.026836772038977053e+00 2.962002253906933363e-02
5.940999911766705918e+04 3.043076585092299169e+00 2.938745895467189534e-02
5.940999921555846231e+04 3.080093897252529800e+00 2.984488278708868209e-02
5.940999931344986544e+04 3.037760074869606086e+00 2.952753996366249550e-02
5.940999941134128312e+04 2.994800976649505841e+00 2.896586741924234848e-02
5.940999950923268625e+04 3.035077220521555041e+00 2.974951933038212301e-02
5.940999960712408938e+04 3.055300362521396806e+00 2.998345420716378232e-02
5.940999970501550706e+04 2.979311434877590870e+00 2.874409685687304497e-02
5.940999980290691019e+04 3.006934624478206253e+00 2.962843566375479923e-02
5.940999990079831332e+04 2.961025910149118534e+00 2.861006266593665512e-02
5.940999999868972372e+04 3.009371148120423722e+00 2.951682162155673875e-02
5.941000009658113413e+04 3.128536065856887927e+00 3.089992040073425220e-02
5.941000019447253726e+04 3.066958384611878419e+00 2.997865242976360464e-02
5.941000029236394039e+04 3.082743025129321079e+00 3.020489639245216296e-02
5.941000039025535807e+04 3.111065988686346540e+00 3.002001085914133074e-02
5.941000048814676120e+04 3.077457007677706358e+00 2.997651341416988913e-02
5.941000058603816433e+04 3.105496219986463302e+00 3.019479110321154208e-02
5.941000068392958201e+04 3.081857059068054294e+00 2.983713091886856794e-02
5.941000078182098514e+04 3.098748412015700282e+00 2.964203990954825119e-02
5.941000087971238827e+04 3.084242304545326441e+00 2.962416606874310535e-02
5.941000097760379140e+04 3.059595487392070545e+00 2.939501924455199464e-02
5.941000107549520908e+04 3.176164203191545354e+00 3.073426698329120854e-02
5.941000117338661221e+04 3.113378541825498225e+00 2.966606692797598560e-02
5.941000127127801534e+04 3.143807633270626845e+00 3.054792579868166255e-02
5.941000136916943302e+04 3.103173970026781969e+00 3.014092568951235243e-02
5.941000146706083615e+04 3.134204152844893621e+00 3.067625767037383822e-02
5.941000156495223928e+04 3.039262364170672637e+00 2.933761028695845360e-02
5.941000166284364241e+04 3.045995575598687388e+00 2.961438445991968968e-02
5.941000176073506009e+04 3.012967308970854852e+00 2.934830163863039187e-02
5.941000185862646322e+04 3.069411589929948114e+00 3.016827549530015987e-02
5.941000195651786635e+04 3.041510692496564250e+00 2.970969317282149205e-02
5.941000205440928403e+04 2.993067709161988610e+00 2.943459687770240071e-02
5.941000215230068716e+04 3.013144791874128536e+00 2.944578984244554040e-02
5.941000225019209029e+04 2.998328694018453255e+00 2.922636065386602713e-02
5.941000234808349342e+04 3.021024700103352778e+00 3.039084504554496330e-02
5.941000244597491110e+04 3.037846833000127589e+00 2.974702542388917709e-02
5.941000254386631423e+04 2.995586219449073884e+00 2.929809880349198981e-02
5.941000264175771736e+04 2.963888015099087614e+00 2.906555522957835272e-02
5.941000273964913504e+04 3.037094290348458347e+00 3.083996658189823437e-02
5.941000283754053817e+04 2.974359558886387589e+00 2.911690014590351608e-02
5.941000293543194130e+04 3.003399980571539896e+00 3.050313523057056331e-02
5.941000303332334443e+04 3.053259296690171709e+00 3.026544059465643630e-02
5.941000313121476211e+04 2.997395833333333481e+00 2.987423695132454191e-02
5.941000322910616524e+04 2.997753597356374478e+00 2.915769012805252344e-02
5.941000332699756837e+04 3.008434762825617170e+00 2.896646599778443867e-02
5.941000342488898605e+04 3.037089758797943961e+00 2.955950564730887992e-02
5.941000352278038918e+04 3.040676474286433173e+00 3.012886421619462990e-02
5.941000362067179231e+04 3.048700017725731293e+00 2.976878450161147410e-02
5.941000371856320999e+04 3.102587646555830858e+00 3.046667330208290697e-02
5.941000381645461312e+04 3.121574606377063965e+00 3.128309441893288578e-02
5.941000391434601624e+04 3.068109349821141141e+00 3.011753283647977328e-02
5.941000401223743393e+04 3.079410024754607456e+00 3.009483717644117345e-02
5.941000411012883706e+04 3.046266233766234066e+00 2.959158240263476750e-02
5.941000420802024018e+04 3.049209706964900679e+00 2.987523068240672056e-02
5.941000430591165059e+04 3.020117787495968820e+00 2.936843091733136804e-02
5.941000440380306100e+04 3.057679066300197590e+00 3.010426728038087182e-02
5.941000450169446412e+04 3.060245058787609995e+00 2.999448953471863313e-02
5.941000459958586725e+04 3.010469207209464315e+00 2.959004186202429665e-02
5.941000469747728494e+04 3.019595814820123625e+00 2.998475620494685592e-02
5.941000479536868806e+04 3.013225416403912948e+00 2.966956201520635356e-02
5.941000489326009119e+04 2.963241451202215160e+00 2.927458816486169096e-02
5.941000499115149432e+04 2.929195725024907215e+00 2.860779113902571849e-02
5.941000508904291200e+04 3.018042519703264315e+00 3.043494913275515690e-02
5.941000518693431513e+04 2.982786030530436339e+00 2.930765614937467026e-02
5.941000528482571826e+04 2.995734220646141921e+00 2.909372159402831212e-02
5.941000538271713594e+04 3.030191751398728872e+00 2.968672253009888018e-02
5.941000548060853907e+04 3.010836614116824794e+00 2.954911655898510153e-02
5.941000557849994220e+04 3.032199063489398938e+00 3.039740702046847889e-02
5.941000567639134533e+04 3.031402330110512633e+00 3.009067255273852742e-02
5.941000577428276301e+04 3.052129625874186569e+00 3.006287024102475072e-02
5.941000587217416614e+04 3.033982218606543046e+00 2.994081825667168142e-02
5.941000597006556927e+04 3.012045912133675341e+00 2.961356978419648830e-02
5.941000606795698695e+04 2.964747577359007291e+00 2.939243973290909390e-02
5.941000616584839008e+04 2.997684800485962420e+00 2.951704702913185777e-02
5.941000626373979321e+04 2.952207046266564383e+00 2.959855000276196899e-02
5.941000636163119634e+04 3.042438182197399588e+00 2.955690209257945400e-02
5.941000645952261402e+04 3.030675165114065983e+00 2.960848031568235825e-02
5.941000655741401715e+04 3.024771264174667351e+00 2.955831830632012908e-02
5.941000665530542028e+04 3.034745748089012540e+00 3.010934011737739432e-02
5.941000675319683069e+04 3.020085244849790573e+00 2.983219578667565056e-02
5.941000685108824109e+04 2.980619824127038520e+00 2.930813131483641851e-02
5.941000694897964422e+04 2.975472170675895978e+00 2.952978841933865881e-02
5.941000704687104735e+04 3.009646302250803984e+00 3.034485227689391607e-02
5.941000714476246503e+04 3.003174038318046968e+00 2.936997834273555666e-02
5.941000724265386816e+04 2.979512022952909955e+00 2.928976035922264964e-02
5.941000734054527129e+04 3.034864496138371059e+00 3.009913780625465829e-02
5.941000743843668170e+04 3.023978966626202691e+00 2.995134712819099224e-02
5.941000753632809210e+04 3.017518433618763041e+00 3.033656455539626359e-02
5.941000763421949523e+04 2.987528029292384701e+00 2.981258435260007375e-02
5.941000773211089836e+04 3.124404456069877156e+00 3.089402349336334980e-02
5.941000783000231604e+04 3.134889312417533880e+00 3.061356330703009568e-02
5.941000792789371917e+04 3.020799999999999930e+00 2.984854335175569570e-02
5.941000802578512230e+04 3.013768319132012152e+00 2.979082655550637643e-02
5.941000812367653998e+04 3.033360016706111217e+00 3.019430813742444292e-02
5.941000822156794311e+04 3.023522489992271023e+00 2.944157228846389779e-02
5.941000831945934624e+04 3.036839660977591837e+00 2.983493364118656316e-02
5.941000841735074937e+04 3.050063349257825518e+00 2.982511651212705478e-02
5.941000851524216705e+04 2.937704602893699946e+00 2.840663995046451007e-02
5.941000861313357018e+04 3.042951516411429136e+00 2.975834787613841625e-02
5.941000871102497331e+04 3.003473843665645404e+00 3.012369093202072606e-02
5.941000880891639099e+04 3.007023357680973508e+00 2.977363205879325625e-02
5.941000890680779412e+04 3.029256385868008383e+00 2.951287576545287561e-02
5.941000900469919725e+04 3.032251204175240744e+00 3.019149791978580424e-02
5.941000910259060038e+04 3.006942018111106396e+00 2.980615444766896924e-02
5.941000920048201806e+04 3.000498666357416244e+00 2.959658712513243625e-02
5.941000929837342119e+04 2.973235590053183941e+00 2.957850718031321616e-02
5.941000939626482432e+04 2.989371264475158885e+00 2.969032190898423379e-02
5.941000949415622745e+04 3.005872931126535086e+00 3.012882901076685549e-02
5.941000959204764513e+04 2.975278242883876878e+00 2.891476829599611692e-02
5.941000968993904826e+04 2.979541758374374627e+00 2.979617327701891347e-02
5.941000978783045139e+04 2.976986987102979043e+00 2.940608249173003869e-02
5.941000988572186179e+04 2.934775782833328517e+00 2.859878773922760672e-02
5.941000998361327220e+04 2.955881758259533143e+00 2.949008078527494067e-02
5.941001008150467533e+04 2.956098318597815133e+00 2.906336744110180059e-02
5.941001017939608573e+04 2.925211810897067721e+00 2.872512085073716109e-02
5.941001027728749614e+04 2.952473427773828263e+00 2.901802676901948583e-02
5.941001037517889927e+04 3.022685908953030243e+00 2.997281730410395612e-02
5.941001047307030240e+04 3.012905846510953278e+00 2.964827015982829383e-02
5.941001057096172008e+04 2.998830416128677623e+00 2.959490065761691269e-02
5.941001066885312321e+04 2.999930512125633886e+00 2.943053739474900746e-02
5.941001076674452634e+04 2.929341385923232899e+00 2.854429537069237341e-02
5.941001086463593674e+04 3.026373158930185880e+00 3.024001460197088195e-02
5.941001096252734715e+04 2.931090029398059293e+00 2.886849721590430129e-02
5.941001106041875028e+04 2.946311397357987527e+00 2.907469876609656764e-02
5.941001115831015341e+04 3.003757059161941356e+00 3.054722928519082101e-02
5.941001125620157109e+04 2.944827389117512517e+00 2.896235795280415262e-02
5.941001135409297422e+04 2.980730977461816256e+00 2.957578605112161710e-02
5.941001145198437735e+04 3.021823036917838934e+00 2.981306378671812196e-02
5.941001154987578047e+04 3.068608406665418009e+00 3.001686681536199289e-02
5.941001164776719816e+04 3.016360143057211562e+00 2.961149270649943502e-02
5.941001174565860128e+04 3.012086361267428458e+00 3.025396426635486302e-02
5.941001184355000441e+04 2.988619704599053239e+00 2.979189316182393257e-02
5.941001194144142210e+04 2.961974137832296794e+00 2.966775598096098310e-02
5.941001203933282522e+04 2.996275380089690188e+00 3.107472459565228592e-02
5.941001213722422835e+04 2.973583324724814680e+00 2.990705493440054541e-02
5.941001223511563148e+04 3.035386555549743903e+00 3.061670267504729495e-02
5.941001233300704916e+04 3.027830714883331442e+00 3.077832412759914926e-02
5.941001243089845229e+04 3.100777866739913957e+00 3.093699787676898807e-02
5.941001252878985542e+04 3.132754102397242502e+00 3.099054553713734977e-02
5.941001262668127310e+04 3.065935950873942772e+00 3.108776030473359847e-02
5.941001272457267623e+04 3.135102184677787118e+00 3.185518958253877320e-02
5.941001282246407936e+04 3.126103404791929830e+00 3.140172481523952758e-02
5.941001292035548249e+04 3.068627564959600207e+00 3.080969207731147630e-02
5.941001301824689290e+04 3.030325076505571591e+00 3.050059784385336648e-02
5.941001311613830330e+04 3.000818485172826122e+00 3.036937414070339791e-02
5.941001321402970643e+04 3.012960436562073685e+00 3.078292394577663085e-02
5.941001331192110956e+04 3.034950543326831784e+00 3.015301151684191688e-02
5.941001340981252724e+04 3.043969298245614130e+00 3.058316363433515733e-02
5.941001350770393037e+04 3.043802861021196904e+00 3.025832968270466758e-02
5.941001360559533350e+04 3.018686414284725839e+00 3.036942324070889335e-02
5.941001370348674391e+04 3.100291082296903866e+00 3.156546072809971598e-02
5.941001380137815431e+04 3.032007022339522795e+00 2.982248730002340711e-02
5.941001389926955744e+04 3.048754294258301911e+00 3.090716732423688315e-02
5.941001399716096057e+04 3.021925077680410521e+00 3.087561887600417943e-02
5.941001409505237825e+04 2.953295831530362126e+00 2.920779482912948602e-02
5.941001419294378138e+04 3.016958485393443024e+00 3.010091317849439632e-02
5.941001429083518451e+04 3.043023873608248664e+00 3.043735536974120914e-02
5.941001438872658764e+04 2.975187897201313270e+00 2.965027013998518257e-02
5.941001448661800532e+04 3.037932914070696544e+00 3.033249782364364974e-02
5.941001458450940845e+04 3.016524086403054472e+00 3.009750747578384539e-02
5.941001468240081158e+04 2.975168150403444844e+00 2.997383383204843890e-02
5.941001478029221471e+04 3.011444482461625327e+00 3.087825004039617544e-02
5.941001487818363239e+04 3.009610806426014751e+00 3.061047054942163739e-02
5.941001497607503552e+04 3.012244019110911442e+00 3.011587898496332488e-02
5.941001507396643865e+04 3.007689764957636402e+00 3.011826643616541052e-02
5.941001517185784178e+04 3.020426172798832631e+00 2.996391551488301885e-02
5.941001526974925946e+04 3.100379584139148825e+00 3.117544624100913528e-02
5.941001536764066259e+04 3.019707213759557085e+00 2.992132809640458274e-02
5.941001546553206572e+04 3.038756020012157055e+00 3.071485471383487292e-02
5.941001556342346885e+04 3.016009174577616303e+00 3.073876085885152501e-02
5.941001566131488653e+04 3.066818620868377199e+00 3.052483427273654237e-02
5.941001575920628966e+04 3.018368171844323822e+00 3.006647273551034394e-02
5.941001585709769279e+04 3.084154529369719899e+00 3.077488009272732333e-02
5.941001595498909592e+04 3.111355631206008887e+00 3.092190763630552758e-02
5.941001605288051360e+04 3.052833594102514425e+00 3.030415806890954245e-02
5.941001615077191673e+04 3.046867725114069891e+00 3.001934919654361891e-02
5.941001624866331986e+04 3.123215640709475771e+00 3.098215865810058367e-02
5.941001634655473754e+04 3.034410269664857385e+00 2.993095531056351802e-02
5.941001644444614067e+04 3.158020505938717637e+00 3.139802434091341216e-02
5.941001654233754380e+04 3.094218800798848257e+00 3.025240006823938510e-02
5.941001664022894693e+04 3.045074105862226155e+00 2.992139127151453859e-02
5.941001673812036461e+04 3.030125978173140666e+00 2.975384689796996621e-02
5.941001683601176774e+04 3.075892672248025317e+00 3.023767827416118381e-02
5.941001693390317087e+04 3.004334974222905075e+00 2.975355697670766658e-02
5.941001703179457400e+04 3.039954578445833722e+00 3.031663600328300678e-02
5.941001712968599168e+04 3.020463225761238490e+00 2.950269724896556825e-02
5.941001722757739481e+04 3.017780951321865412e+00 3.034358808467124691e-02
5.941001732546879794e+04 3.032083462694261211e+00 3.046402992257341708e-02
5.941001742336020106e+04 3.099331867136327023e+00 3.100814430270740218e-02
5.941001752125161875e+04 3.047455068635312792e+00 3.036713739976564658e-02
5.941001761914302188e+04 3.047562138677279098e+00 3.026969810154001711e-02
5.941001771703442500e+04 3.030412988614028968e+00 2.980331550235488028e-02
5.941001781492582813e+04 3.040514075887392753e+00 3.021066179247392652e-02
5.941001791281724581e+04 3.018626000092493822e+00 3.047210855371359703e-02
5.941001801070864894e+04 2.992288600288600442e+00 2.929356504286589544e-02
5.941001810860005207e+04 3.031347758081334831e+00 2.992416180082186836e-02
5.941001820649145520e+04 3.069365317341329558e+00 3.034678535302926319e-02
5.941001830438287288e+04 3.008546809365951535e+00 3.020011441475851932e-02
5.941001840227427601e+04 3.025036222744950987e+00 3.006075329755123274e-02
5.941001850016567914e+04 3.035780549096972702e+00 3.027436451921980756e-02
5.941001859805708227e+04 2.982099447513812063e+00 2.925409406220186651e-02
5.941001869594849995e+04 3.070332260118668888e+00 3.099853320498470802e-02
5.941001879383990308e+04 2.975976658047382983e+00 2.952885784656269705e-02
5.941001889173130621e+04 2.978292883730099039e+00 2.929892762243791957e-02
5.941001898962270934e+04 3.022362675517578534e+00 2.996068112007247569e-02
5.941001908751412702e+04 3.031069465971537369e+00 3.046708226040848247e-02
5.941001918540553015e+04 2.981007675654398614e+00 3.027721938960278858e-02
5.941001928329693328e+04 3.004879824772598074e+00 3.002284354441613068e-02
5.941001938118833641e+04 3.047009002606017258e+00 3.035947657203828115e-02
5.941001947907973954e+04 3.032978805716088022e+00 3.025389073056699782e-02
5.941001957697115722e+04 3.000604925147853930e+00 2.994813072008421437e-02
5.941001967486256035e+04 2.966197842042165078e+00 2.936860897427993541e-02
5.941001977275396348e+04 3.002302939634710288e+00 2.974646003715141623e-02
5.941001987064536661e+04 3.007138309912289031e+00 2.994943987925586040e-02
5.941001996853678429e+04 2.987527431479665818e+00 2.979539738950170297e-02
5.941002006642818742e+04 2.977644423293443143e+00 2.992422353928187242e-02
5.941002016431959055e+04 3.022570510907910180e+00 3.038357888157507819e-02
5.941002026221099368e+04 3.018856642155992365e+00 3.027108080990524239e-02
5.941002036010241136e+04 3.045924420585229608e+00 2.996095698137657762e-02
5.941002045799381449e+04 2.985262116716122627e+00 2.961998450461491086e-02
5.941002055588521762e+04 2.992111661098770359e+00 2.950433350929543980e-02
5.941002065377662075e+04 2.991288810779144658e+00 2.982651398165503745e-02
5.941002075166803843e+04 3.051121255618043815e+00 3.046849214377954709e-02
5.941002084955944156e+04 3.104924977094512872e+00 3.132496444749802156e-02
5.941002094745084469e+04 3.065552368128329430e+00 3.092248325877933190e-02
5.941002104534224782e+04 3.106751346456317453e+00 3.128186599600681767e-02
5.941002114323366550e+04 3.102845041346826704e+00 3.061738199362681184e-02
5.941002124112506863e+04 3.061179243631781066e+00 3.046939997970038103e-02
5.941002133901647176e+04 3.092741863944693304e+00 3.077014346017795110e-02
5.941002143690787489e+04 3.091062334967936032e+00 3.113384776637945217e-02
5.941002153479927802e+04 3.101549609221319947e+00 3.103324735871506798e-02
5.941002163269069570e+04 3.070230952576641581e+00 3.036154935290785728e-02
5.941002173058209883e+04 3.107060174852851020e+00 3.133872625413985230e-02
5.941002182847350196e+04 3.084613292658413553e+00 3.051850858437206784e-02
5.941002192636490508e+04 3.053703965505053741e+00 3.060652274749639176e-02
5.941002202425632277e+04 3.008341363177263972e+00 2.957558284043161970e-02
5.941002212214772590e+04 3.017315100720482146e+00 3.039012240855716585e-02
5.941002222003912902e+04 2.998574304900900156e+00 2.991172003752080519e-02
5.941002231793053215e+04 3.042474623937986511e+00 3.041328304598433022e-02
5.941002241582194983e+04 3.034471550481053104e+00 2.998493877444289440e-02
5.941002251371335296e+04 3.043314545261993853e+00 3.090240503679225065e-02
5.941002261160475609e+04 3.045158692085827568e+00 3.081115143671300446e-02
5.941002270949615922e+04 3.039816822474199931e+00 3.050321009548985496e-02
5.941002280738756235e+04 3.008911416278658546e+00 3.032066761975506577e-02
5.941002290527898003e+04 2.946051222688467863e+00 3.016532639983058109e-02
5.941002300317038316e+04 2.979253773651761250e+00 3.090600534491536044e-02
5.941002310106178629e+04 3.010152799331502926e+00 3.006549527101162050e-02
5.941002319895318942e+04 2.975509965515225730e+00 2.996506476199549060e-02
5.941002329684459255e+04 2.989161343498866863e+00 2.992509564750618981e-02
5.941002339473601023e+04 3.066524560768084218e+00 3.109370764281008115e-02
5.941002349262741336e+04 2.989760433895769509e+00 2.981744342022287636e-02
5.941002359051881649e+04 3.019784839866451964e+00 3.026022889196978982e-02
5.941002368841023417e+04 2.983169738345688771e+00 2.946068687232273470e-02
5.941002378630163730e+04 3.000000000000000000e+00 3.010361188314387981e-02
5.941002388419304043e+04 2.992942622231325345e+00 2.956915152174240460e-02
5.941002398208444356e+04 3.029186339918332749e+00 3.008472287754709873e-02
5.941002407997584669e+04 3.039995716656850533e+00 3.039387028787973039e-02
5.941002417786726437e+04 3.037231798546616623e+00 2.974480668580885279e-02
5.941002427575866750e+04 3.028450420010324162e+00 2.987083044792771674e-02
5.941002437365007063e+04 3.088730002681204567e+00 3.152287713254783158e-02
5.941002447154147376e+04 3.071292736245312405e+00 3.038527952452361319e-02
5.941002456943289144e+04 3.038506040796668639e+00 3.022805338238801487e-02
5.941002466732429457e+04 3.075713961515951667e+00 3.060298762966981445e-02
5.941002476521569770e+04 3.009019312707037930e+00 3.081470331218868694e-02
5.941002486310710083e+04 2.939690044654583723e+00 2.950787628089407769e-02
5.941002496099850396e+04 2.969765040171304271e+00 2.985721863518114166e-02
5.941002505888992164e+04 2.966082413168280585e+00 2.958903395102095019e-02
5.941002515678132477e+04 2.997864853581439615e+00 3.016573549954023811e-02
5.941002525467272790e+04 2.987355889948528631e+00 3.034303338043560505e-02
5.941002535256413103e+04 3.047737383778017950e+00 3.177849566922365948e-02
5.941002545045554871e+04 2.975611636665579596e+00 3.003713976565727112e-02
5.941002554834695184e+04 2.950888383225060529e+00 3.046874629520845978e-02
5.941002564623835497e+04 2.984317370835707361e+00 3.077138053948845486e-02
5.941002574412975810e+04 2.955551620329378348e+00 2.925618728760734366e-02
5.941002584202116122e+04 2.957192743976750471e+00 2.984007996614052027e-02
5.941002593991257891e+04 2.956386991658746410e+00 2.912607550037601620e-02
5.941002603780398204e+04 2.974952300001783012e+00 2.988646702326411969e-02
5.941002613569538516e+04 3.006978091898124816e+00 3.049336508406690766e-02
5.941002623358678829e+04 2.991863264611174689e+00 3.015035202777708798e-02
5.941002633147820598e+04 3.019334643138244623e+00 3.055999686067594617e-02
5.941002642936960910e+04 2.968824113314985969e+00 2.951884831674318060e-02
5.941002652726101223e+04 2.974020825937758961e+00 2.967612631319042557e-02
5.941002662515241536e+04 2.956735637113009130e+00 2.937523164014653812e-02
5.941002672304381849e+04 2.933616314693983096e+00 2.972771702802100638e-02
5.941002682093523617e+04 3.007571589196430750e+00 2.999626041974249105e-02
5.941002691882663930e+04 2.988172305566639597e+00 3.001648664819571433e-02
5.941002701671804243e+04 2.968103926124234793e+00 2.955065661424357074e-02
5.941002711460944556e+04 2.953289886612270543e+00 2.930715787935190761e-02
5.941002721250084869e+04 2.996795613550993664e+00 3.018017628071078748e-02
5.941002731039226637e+04 3.047987634646952770e+00 3.086339019862524222e-02
5.941002740828366950e+04 3.011248121368472308e+00 3.041041966098979171e-02
5.941002750617507263e+04 3.025135122207872840e+00 3.003352806770595226e-02
5.941002760406647576e+04 3.046394117576036287e+00 3.022566197383540210e-02
5.941002770195789344e+04 2.975510664041185027e+00 2.948545538124350621e-02
5.941002779984929657e+04 2.970960412427401387e+00 2.975827005119425009e-02
5.941002789774069970e+04 2.939041111944496798e+00 2.855085243106410611e-02
5.941002799563210283e+04 2.995888411609749280e+00 2.987029892367349879e-02
5.941002809352352051e+04 3.029806993410264049e+00 2.999400184140622178e-02
5.941002819141492364e+04 3.005074513345851184e+00 2.941592517781334640e-02
5.941002828930632677e+04 2.942099790871604448e+00 2.916770710988054321e-02
5.941002838719772990e+04 2.998643638129760536e+00 3.006101901146159341e-02
5.941002848508913303e+04 3.023233532934131773e+00 3.066237684106315475e-02
5.941002858298055071e+04 3.016301034132344849e+00 3.087053004687471611e-02
5.941002868087195384e+04 3.033218902665914207e+00 3.065589085227310093e-02
5.941002877876335697e+04 3.016047383111100100e+00 3.008514751283234215e-02
5.941002887665476010e+04 3.005081591754938053e+00 3.008373109149952915e-02
5.941002897454617778e+04 2.967448163226661606e+00 3.018382443869600112e-02
5.941002907243758091e+04 3.034227367512763340e+00 3.052457335111769324e-02
5.941002917032898404e+04 3.068818861330874004e+00 3.125754148692398010e-02
5.941002926822038717e+04 3.031989350937213779e+00 3.077502499930393973e-02
5.941002936611179030e+04 2.997649162699258962e+00 2.994668101057090803e-02
5.941002946400320798e+04 3.025316455696202667e+00 3.042362604075136978e-02
5.941002956189461111e+04 3.087746560213382896e+00 3.121846621092524282e-02
5.941002965978601424e+04 3.045489719870947631e+00 3.051691964597486734e-02
5.941002975767741736e+04 3.081044210828631780e+00 3.062321594509985132e-02
5.941002985556882049e+04 3.046598603282640205e+00 3.059984287906410139e-02
5.941002995346023818e+04 3.088902609352427664e+00 3.101546119177573529e-02
5.941003005135164130e+04 3.081755779050717070e+00 3.060871640976558714e-02
5.941003014924304443e+04 3.051347866502743589e+00 2.998092495502453769e-02
5.941003024713444756e+04 3.062432047162289894e+00 3.033450656663357059e-02
5.941003034502586524e+04 3.030335138996368638e+00 3.010781221155293258e-02
5.941003044291726837e+04 3.086707953299516749e+00 3.130715495597514997e-02
5.941003054080867150e+04 3.072736432388343264e+00 3.066252850496890489e-02
5.941003063870007463e+04 3.101746892284102497e+00 3.085370633172199520e-02
5.941003073659149231e+04 3.053524647294926453e+00 3.018580314911091175e-02
5.941003083448289544e+04 3.042556993846391666e+00 3.116619936539766211e-02
5.941003093237429857e+04 3.044917727040278965e+00 3.083899175954136346e-02
5.941003103026570170e+04 2.959871024476036894e+00 2.912278914608693384e-02
5.941003112815710483e+04 2.973412971714916697e+00 3.001086274753063041e-02
5.941003122604852251e+04 2.955882787956953361e+00 2.945127622547073429e-02
5.941003132393992564e+04 3.008342868039664442e+00 3.011998026653866720e-02
5.941003142183132877e+04 3.007187954146641751e+00 3.004516124030201865e-02
5.941003151972273190e+04 3.003719294888660407e+00 3.013809179547673536e-02
5.941003161761414958e+04 3.068991628200002708e+00 3.091367270013468602e-02
5.941003171550555271e+04 2.999993970927814058e+00 2.999316928202346716e-02
5.941003181339695584e+04 3.012164794007490709e+00 3.017195277361374786e-02
5.941003191128835897e+04 3.007549150946811967e+00 3.061242450453435099e-02
5.941003200917977665e+04 2.986253420357493749e+00 3.072571628562372273e-02
5.941003210707117978e+04 3.078080720427693429e+00 3.186779596607308696e-02
5.941003220496258291e+04 2.997052242781546472e+00 3.110434094832232460e-02
5.941003230285398604e+04 3.060561174827542530e+00 3.135916157658251435e-02
5.941003240074538917e+04 3.046254779440452864e+00 3.049004184736446924e-02
5.941003249863680685e+04 3.049570113140716465e+00 3.084068402449016005e-02
5.941003259652820998e+04 3.048454028640648961e+00 3.090223917648678847e-02
5.941003269441961311e+04 3.059269932756964128e+00 3.125356977057032470e-02
5.941003279231101624e+04 3.033646322378716675e+00 3.098894965991760148e-02
5.941003289020243392e+04 3.004541725617948522e+00 3.027289264237062807e-02
5.941003298809383705e+04 3.011313846707880604e+00 3.099155594109903947e-02
5.941003308598524018e+04 3.038310985764821837e+00 3.168834563547257704e-02
5.941003318387664331e+04 2.958756123938468097e+00 2.982213480717808840e-02
5.941003328176804644e+04 3.083339943256353077e+00 3.135177406773990982e-02
5.941003337965946412e+04 3.005739503845170191e+00 3.111208900126365140e-02
5.941003347755086725e+04 3.071778032174489415e+00 3.153768997295948451e-02
5.941003357544227038e+04 3.047157782786563018e+00 3.097064152657659844e-02
5.941003367333367351e+04 3.041620826556969526e+00 3.132026641082091833e-02
5.941003377122507663e+04 2.998570154033405988e+00 3.016985220799523609e-02
5.941003386911649432e+04 3.020674041861798997e+00 3.066544685515567789e-02
5.941003396700789745e+04 3.033009532455742452e+00 3.080126603835895913e-02
5.941003406489930057e+04 3.021452652747382395e+00 2.988875856991559873e-02
5.941003416279070370e+04 3.043942857485705478e+00 2.993034421945486856e-02
5.941003426068212138e+04 3.075725467098191945e+00 3.127307834406538312e-02
5.941003435857352451e+04 3.087521679488031356e+00 3.106859284396458823e-02
5.941003445646492764e+04 3.004278278230694266e+00 3.016520047707566335e-02
5.941003455435633077e+04 3.051045965221954148e+00 3.127659616037344048e-02
5.941003465224773390e+04 3.048202560290816709e+00 3.119942496080604574e-02
5.941003475013915158e+04 2.992331747762427607e+00 3.064412998528330198e-02
5.941003484803055471e+04 3.019598348848188341e+00 3.078818264883351544e-02
5.941003494592195784e+04 3.031727623419112394e+00 3.115348059294762578e-02
5.941003504381336097e+04 2.989099800062630763e+00 3.022035462604428721e-02
5.941003514170477865e+04 2.964445984786467037e+00 2.974925046393701172e-02
5.941003523959618178e+04 2.993269155513814006e+00 3.027810841014211621e-02
5.941003533748758491e+04 2.977994184649396914e+00 3.010775820246801293e-02
5.941003543537898804e+04 2.959012026411412144e+00 3.005890026561269107e-02
5.941003553327040572e+04 2.974570122614815570e+00 3.004951137379807333e-02
5.941003563116180885e+04 2.970645958006992604e+00 3.005295184960689661e-02
5.941003572905321198e+04 2.992550795505184880e+00 3.053913247599092037e-02
5.941003582694461511e+04 3.009559023569856162e+00 3.120883354463912032e-02
5.941003592483601824e+04 2.958957446936552049e+00 3.018936194960656488e-02
5.941003602272743592e+04 2.896104284748116431e+00 2.971404797514808419e-02
5.941003612061883905e+04 2.964353817754247888e+00 3.041130458585305715e-02
5.941003621851024218e+04 2.955871344746818341e+00 3.025876205015186338e-02
5.941003631640164531e+04 2.979206381971173823e+00 3.057537005844899666e-02
5.941003641429304844e+04 2.944324826821003160e+00 2.995665081310978570e-02
5.941003651218446612e+04 2.970253229228652092e+00 3.024224379543931016e-02
5.941003661007586925e+04 2.920186735159953084e+00 2.959743230245771850e-02
5.941003670796727238e+04 2.974193116541719473e+00 3.065414495833311548e-02
5.941003680585869006e+04 2.942769935139259996e+00 2.992508991112804648e-02
5.941003690375009319e+04 2.920689821108478412e+00 2.958422749921612097e-02
5.941003700164149632e+04 2.931509311857337430e+00 2.971113983171533995e-02
5.941003709953289945e+04 2.979831993409619795e+00 3.036545370345935038e-02
5.941003719742430258e+04 3.000472759479126506e+00 3.064721707043926296e-02
5.941003729531570571e+04 3.093780295224101362e+00 3.149435585007518551e-02
5.941003739320712339e+04 3.103550656603221825e+00 3.165995682321502691e-02
5.941003749109852652e+04 3.064022529355242774e+00 3.153887272497424982e-02
5.941003758898992965e+04 3.037935842095329964e+00 3.056849447332035674e-02
5.941003768688133277e+04 3.058299952803360089e+00 3.169392456572582562e-02
5.941003778477275046e+04 3.001465924729252777e+00 3.064123237760549637e-02
5.941003788266415359e+04 3.083707288636819310e+00 3.159632470138924037e-02
5.941003798055555671e+04 3.055112193762232753e+00 3.109485897841702054e-02
5.941003807844695984e+04 3.117886670943843974e+00 3.155142451469190173e-02
5.941003817633837753e+04 3.066244876028567212e+00 3.134054774194361404e-02
5.941003827422978065e+04 3.099768562338558464e+00 3.196991978519008598e-02
5.941003837212118378e+04 3.075278657320131170e+00 3.135618075260331733e-02
5.941003843738211435e+04 3.064013108234990845e+00 3.907706633894399845e-02


==> figures/ground-lomb/2021-07-14_g.dat <==
5.940996571782673709e+04 1.159493670886075911e+00 1.939320853103285724e+00
5.940996573669694772e+04 1.021675143820917731e+00 3.998124285553386094e-03
5.940996576932741300e+04 1.025673906884281728e+00 4.041209817476273773e-03
5.940996580195787828e+04 1.029717921685690873e+00 4.013411705732594474e-03
5.940996583458834357e+04 1.034254191302165671e+00 4.033225533854448153e-03
5.940996586721881613e+04 1.041988760773584266e+00 4.077392929536628220e-03
5.940996589984928869e+04 1.037250771736491606e+00 4.044659914855728428e-03
5.940996593247975397e+04 1.036604961369989697e+00 4.049244224508875487e-03
5.940996596511021926e+04 1.048940375710334827e+00 4.101058449611529738e-03
5.940996599774069182e+04 1.030079426322879410e+00 4.014255777761504933e-03
5.940996603037116438e+04 1.030747508202038309e+00 4.033396668525322630e-03
5.940996606300163694e+04 1.040043231261271295e+00 4.085608196533611555e-03
5.940996609563210222e+04 1.044472257846056129e+00 4.072076501692825298e-03
5.940996612826256751e+04 1.028287092125546698e+00 4.037615929077502039e-03
5.940996616089304007e+04 1.027758687896354273e+00 4.058961237329543857e-03
5.940996619352351263e+04 1.029597598241908107e+00 4.034955947627864858e-03
5.940996622615397791e+04 1.022294204524859085e+00 3.979341543289436831e-03
5.940996625878444320e+04 1.033879729081500720e+00 4.024827555577084257e-03
5.940996629141491576e+04 1.046708251614138385e+00 4.105044847190229829e-03
5.940996632404538832e+04 1.031838106645428743e+00 4.039503372999067241e-03
5.940996635667586088e+04 1.026919903996036387e+00 4.002525403218173961e-03
5.940996638930632616e+04 1.020842744954855164e+00 3.990740504081718640e-03
5.940996642193679145e+04 1.039783490778863895e+00 4.052763113868156249e-03
5.940996645456726401e+04 1.038888025919568303e+00 4.060344026359713476e-03
5.940996648719773657e+04 1.029239319208058445e+00 3.986277249387656235e-03
5.940996651982820913e+04 1.021919003443562568e+00 3.985335930078433113e-03
5.940996655245867441e+04 1.032192485989397168e+00 4.066936805061109085e-03
5.940996658508913970e+04 1.032882085503610492e+00 4.072356719568227118e-03
5.940996661771961226e+04 1.022555182526969864e+00 4.058660153585347090e-03
5.940996665035008482e+04 1.017388020758621670e+00 4.012679032444114134e-03
5.940996668298055010e+04 1.036773893269026470e+00 4.047577767373162529e-03
5.940996671561101539e+04 1.021993735794452185e+00 4.047090738879076562e-03
5.940996674824148795e+04 1.029509342943754513e+00 4.062169831228967624e-03
5.940996678087196051e+04 1.022484653245243846e+00 4.048630967328443152e-03
5.940996681350243307e+04 1.025245940500177699e+00 4.018598282347477825e-03
5.940996684613289835e+04 1.042895461467735041e+00 4.073425692787439704e-03
5.940996687876336364e+04 1.031443014368527589e+00 4.039944779853366086e-03
5.940996691139383620e+04 1.047644463533952131e+00 4.086197635773627934e-03
5.940996694402430876e+04 1.047125469998200442e+00 4.083584237481620652e-03
5.940996697665477404e+04 1.044541055840203292e+00 4.054157401411696490e-03
5.940996700928523933e+04 1.054947296251001365e+00 4.083924566651783716e-03
5.940996704191571189e+04 1.056351045447848191e+00 4.099908034863704136e-03
5.940996707454618445e+04 1.059095204356170772e+00 4.119782688687911171e-03
5.940996710717665701e+04 1.042002321323122871e+00 4.054819546376115663e-03
5.940996713980712229e+04 1.038257168219872462e+00 4.046518226095768660e-03
5.940996717243758758e+04 1.037087517203510334e+00 4.079606252826932511e-03
5.940996720506806014e+04 1.036499621597986698e+00 4.063691079950702660e-03
5.940996723769853270e+04 1.044037188868960797e+00 4.067527099115827126e-03
5.940996727032899798e+04 1.046739047399298128e+00 4.068258912257886363e-03
5.940996730295946327e+04 1.065750767892468698e+00 4.129816992255026971e-03
5.940996733558993583e+04 1.088473338780023614e+00 4.262894458967221578e-03
5.940996736822040839e+04 1.080512077137319338e+00 4.218179320190249167e-03
5.940996740085087367e+04 1.062037669920278038e+00 4.129909660451095907e-03
5.940996743348134623e+04 1.036843635292430399e+00 4.020767776610141390e-03
5.940996746611181152e+04 1.047585215563836991e+00 4.068077217777214469e-03
5.940996749874228408e+04 1.063444113560920279e+00 4.126584633125657785e-03
5.940996753137275664e+04 1.053557958259994987e+00 4.101626242926072197e-03
5.940996756400322920e+04 1.049206185920515733e+00 4.061036825625016777e-03
5.940996759663369448e+04 1.054550895342214911e+00 4.073023375470286207e-03
5.940996762926415977e+04 1.070380615540010849e+00 4.143169937226257038e-03
5.940996766189463233e+04 1.051042211790355729e+00 4.071783769392338728e-03
5.940996769452510489e+04 1.042022016781251281e+00 4.027064555656842057e-03
5.940996772715557745e+04 1.066176865704768995e+00 4.108009649158420734e-03
5.940996775978604273e+04 1.062362314383004325e+00 4.103230812741478530e-03
5.940996779241650802e+04 1.052732047844771257e+00 4.099050810653331704e-03
5.940996782504698058e+04 1.050946317680707454e+00 4.098179598909990583e-03
5.940996785767745314e+04 1.058823254349513521e+00 4.112054214085955964e-03
5.940996789030791842e+04 1.058753650370072075e+00 4.140078600238908217e-03
5.940996792293839098e+04 1.057570187555255892e+00 4.087781828293461130e-03
5.940996795556885627e+04 1.059396956685078051e+00 4.072162674525472634e-03
5.940996798819932883e+04 1.101074488498364090e+00 4.283724124619741648e-03
5.940996802082980139e+04 1.063435782106974647e+00 4.110870445166951020e-03
5.940996805346026667e+04 1.046679788344999196e+00 4.080627200478369881e-03
5.940996808609073196e+04 1.071996766113946897e+00 4.149152542482570719e-03
5.940996811872120452e+04 1.091341731300861762e+00 4.219444364379706242e-03
5.940996815135167708e+04 1.090480977532113593e+00 4.218847440326396400e-03
5.940996818398214236e+04 1.082774406557932112e+00 4.191484261871616067e-03
5.940996821661261492e+04 1.060184377860955207e+00 4.133398943654499093e-03
5.940996824924308021e+04 1.054272186700520475e+00 4.114895331618204609e-03
5.940996828187355277e+04 1.062900406317567548e+00 4.126094668538311805e-03
5.940996831450402533e+04 1.065153929684525380e+00 4.133112085481089638e-03
5.940996834713449061e+04 1.069848430480625723e+00 4.138903026570972185e-03
5.940996837976495590e+04 1.057121860485286113e+00 4.106586441456948865e-03
5.940996841239542846e+04 1.061862738038962917e+00 4.118476813417186293e-03
5.940996844502590102e+04 1.066676875957120796e+00 4.119084798500589721e-03
5.940996847765636630e+04 1.080625015384786503e+00 4.177929114804150926e-03
5.940996851028683159e+04 1.075494525726336414e+00 4.171622093698111600e-03
5.940996854291730415e+04 1.071143128064460326e+00 4.167251534476692360e-03
5.940996857554777671e+04 1.066455140180288641e+00 4.131790459721568741e-03
5.940996860817824927e+04 1.071624178845732578e+00 4.167483172422946185e-03
5.940996864080871455e+04 1.069113761325550582e+00 4.140122052601593640e-03
5.940996867343917984e+04 1.059252045976725398e+00 4.084441861255323422e-03
5.940996870606965240e+04 1.063407703435493623e+00 4.132975307392386388e-03
5.940996873870012496e+04 1.061036601370881183e+00 4.119065134031387430e-03
5.940996877133059024e+04 1.061191174555534245e+00 4.085235553503477855e-03
5.940996880396106280e+04 1.074118130296144891e+00 4.153154769825074394e-03
5.940996883659152809e+04 1.074610761815982141e+00 4.158899533693251674e-03
5.940996886922200065e+04 1.055105675029543333e+00 4.066974438304251510e-03
5.940996890185247321e+04 1.073112184515125689e+00 4.151220154364243346e-03
5.940996893448293849e+04 1.043841600825180516e+00 4.051642939380648185e-03
5.940996896711340378e+04 1.053125012298549601e+00 4.091371329315138423e-03
5.940996899974387634e+04 1.051781095405386113e+00 4.082877548303901795e-03
5.940996903237434890e+04 1.046571275797343548e+00 4.082029166642908713e-03
5.940996906500482146e+04 1.073504758879686216e+00 4.169357788811701993e-03
5.940996909763528674e+04 1.048324620030540499e+00 4.044073281670546721e-03
5.940996913026575203e+04 1.041666471412437955e+00 4.028202512155274612e-03
5.940996916289622459e+04 1.032891302559545199e+00 4.015281766739747099e-03
5.940996919552669715e+04 1.051378440133404757e+00 4.095072264599488102e-03
5.940996922815716971e+04 1.048924428036376311e+00 4.074983761635649418e-03
5.940996926078763499e+04 1.042808176570120260e+00 4.049396823012121373e-03
5.940996929341810028e+04 1.054173107434759560e+00 4.081750587775237644e-03
5.940996932604857284e+04 1.035302338030974489e+00 4.022123313650914980e-03
5.940996935867904540e+04 1.029538059970521280e+00 4.003060399088164550e-03
5.940996939130951068e+04 1.027953551280399003e+00 3.998447192636955458e-03
5.940996942393997597e+04 1.025775318026408645e+00 3.985059044430780233e-03
5.940996945657044853e+04 1.045373937167785261e+00 4.059062812637129029e-03
5.940996948920092109e+04 1.039038182215808570e+00 4.038307853157913768e-03
5.940996952183138637e+04 1.040199196203878573e+00 4.060784001075144756e-03
5.940996955446185893e+04 1.031963170729040202e+00 4.025710515625757421e-03
5.940996958709232422e+04 1.032274663833114836e+00 4.020491915903308226e-03
5.940996961972279678e+04 1.036597975252737447e+00 4.043309591545595633e-03
5.940996965235326934e+04 1.038466964495650124e+00 4.043668175111711852e-03
5.940996968498373462e+04 1.020276933850545742e+00 3.958089488776758355e-03
5.940996971761419991e+04 1.041496719136859372e+00 4.045943726652343093e-03
5.940996975024467247e+04 1.034300457507191240e+00 4.025459481959781441e-03
5.940996978287514503e+04 1.043178832457387850e+00 4.079554176064846722e-03
5.940996981550561031e+04 1.028344884047551089e+00 4.002648435052020594e-03
5.940996984813608287e+04 1.031796965705186864e+00 4.021680947667373093e-03
5.940996988076654816e+04 1.024659272937791243e+00 4.012423103151546537e-03
5.940996991339702072e+04 1.036953469557361229e+00 4.050358793145701457e-03
5.940996994602749328e+04 1.028835624293976236e+00 4.016770305385122808e-03
5.940996997865795856e+04 1.028946764677614700e+00 3.987930679363514003e-03
5.940997001128843112e+04 1.024540357909629051e+00 3.991417312014385391e-03
5.940997004391889641e+04 1.037528188423953779e+00 4.029246829688299184e-03
5.940997007654936897e+04 1.042778585554017035e+00 4.050062482748840141e-03
5.940997010917984153e+04 1.024607636293633162e+00 3.987998667513377449e-03
5.940997014181030681e+04 1.024244033312838864e+00 3.981041050049503871e-03
5.940997017444077210e+04 1.039936025349994519e+00 4.043445149299701620e-03
5.940997020707124466e+04 1.028211077009037355e+00 4.003490478366332830e-03
5.940997023970171722e+04 1.032793971171374281e+00 4.034838020757519628e-03
5.940997027233218978e+04 1.044089922542362769e+00 4.070788325638310251e-03
5.940997030496265506e+04 1.032891995450857081e+00 4.021915483673249928e-03
5.940997033759312035e+04 1.022142202314664017e+00 3.986790547283338912e-03
5.940997037022359291e+04 1.025203439400393934e+00 4.012847411278584048e-03
5.940997040285406547e+04 1.019811106124636879e+00 3.986759638605614879e-03
5.940997043548453803e+04 1.026612611139021691e+00 4.001326629393579283e-03
5.940997046811500331e+04 1.035824430644392669e+00 4.031615941269825650e-03
5.940997050074546860e+04 1.028055970326358537e+00 4.008347950012652525e-03
5.940997053337594116e+04 1.025319974078441554e+00 4.085176555785242740e-03
5.940997056600641372e+04 1.024749781114115743e+00 4.041350340579416209e-03
5.940997059863687900e+04 1.026687607799415591e+00 4.038314263152503573e-03
5.940997063126734429e+04 1.029571042199021180e+00 4.053674353301893983e-03
5.940997066389781685e+04 1.041992793253500471e+00 4.077816340573567344e-03
5.940997069652828941e+04 1.040861530606844498e+00 4.037389118682166260e-03
5.940997072915876197e+04 1.045912701300957703e+00 4.058622787127312559e-03
5.940997076178922725e+04 1.041664794490204438e+00 4.049200225219074488e-03
5.940997079441969254e+04 1.026315568042824644e+00 3.970621369359800257e-03
5.940997082705016510e+04 1.034702465646472058e+00 4.035661539609460696e-03
5.940997085968063766e+04 1.052000496627334636e+00 4.107076849026800557e-03
5.940997089231111022e+04 1.038785505616330873e+00 4.051744371783675379e-03
5.940997092494157550e+04 1.040393862559949589e+00 4.052081351442860836e-03
5.940997095757204079e+04 1.032024856877689301e+00 4.012538752051837861e-03
5.940997099020251335e+04 1.035818267410373972e+00 4.038062357360634388e-03
5.940997102283298591e+04 1.022026766625189653e+00 3.989409222123628702e-03
5.940997105546345119e+04 1.034445062667695092e+00 4.027190833802814056e-03
5.940997108809391648e+04 1.030196250970764282e+00 4.013065858983538500e-03
5.940997112072438904e+04 1.029484523078144864e+00 4.011762537309401279e-03
5.940997115335486160e+04 1.033923545709832359e+00 4.016498817894989005e-03
5.940997118598533416e+04 1.033661158099587141e+00 4.009305240098294879e-03
5.940997121861579944e+04 1.021919662033067056e+00 3.977216338538337552e-03
5.940997125124626473e+04 1.027645891572802395e+00 4.013035988986142846e-03
5.940997128387673729e+04 1.012281039609299160e+00 4.045715210833670042e-03
5.940997131650720985e+04 1.015894623053208878e+00 4.077811749397103162e-03
5.940997134913767513e+04 1.025127411933026700e+00 4.002532036173512588e-03
5.940997138176814042e+04 1.031028490063919278e+00 4.022072041902659094e-03
5.940997141439861298e+04 1.030871410975080948e+00 4.014121181184243659e-03
5.940997144702908554e+04 1.029040705705647429e+00 4.031635305165406392e-03
5.940997147965955810e+04 1.022014060979578032e+00 4.016938744846008935e-03
5.940997151229002338e+04 1.028270489874184568e+00 4.023640607908662847e-03
5.940997154492048867e+04 1.035509566168105078e+00 4.036337512942036153e-03
5.940997157755096123e+04 1.039812304614035066e+00 4.055282574764952110e-03
5.940997161018143379e+04 1.045905096280424162e+00 4.059139242810163271e-03
5.940997164281190635e+04 1.048350556886688212e+00 4.065405542531695150e-03
5.940997167544237163e+04 1.048166741251723488e+00 4.081681595079984619e-03
5.940997170807283692e+04 1.045434510645384840e+00 4.053203446629915357e-03
5.940997174070330948e+04 1.045687112784635442e+00 4.081389180735931800e-03
5.940997177333378204e+04 1.047541161508319663e+00 4.092806916604399201e-03
5.940997180596424732e+04 1.039109612992715759e+00 4.048828962435606013e-03
5.940997183859471261e+04 1.044114830532459459e+00 4.054483769542300761e-03
5.940997187122518517e+04 1.047338920721265998e+00 4.080463224516468236e-03
5.940997190385565773e+04 1.042041799456748352e+00 4.042324291109732591e-03
5.940997193648612301e+04 1.045118967329077497e+00 4.065517154096306290e-03
5.940997196911658830e+04 1.033028454493212234e+00 4.030039392823611330e-03
5.940997200174706086e+04 1.039540466768249294e+00 4.051959556513621587e-03
5.940997203437753342e+04 1.036464271208554555e+00 4.053121538463345767e-03
5.940997206700800598e+04 1.026886531433330196e+00 4.014904202764371828e-03
5.940997209963847126e+04 1.034025615959541788e+00 4.043451657943428028e-03
5.940997213226893655e+04 1.034054590091710191e+00 4.047645327170098194e-03
5.940997216489940911e+04 1.024656724543563158e+00 4.045857350738501536e-03
5.940997219752988167e+04 1.026428866836924358e+00 4.035219732449741095e-03
5.940997223016034695e+04 1.027964342601999093e+00 4.032466661565149192e-03
5.940997226279081951e+04 1.031206355909009220e+00 4.028456799457467812e-03
5.940997229542128480e+04 1.019128049438271510e+00 3.980075389712183984e-03
5.940997232805175736e+04 1.018786838744297540e+00 3.994042162843314085e-03
5.940997236068222992e+04 1.020496023622535553e+00 4.032123621015285507e-03
5.940997239331269520e+04 1.026425453924172615e+00 4.013474636861956782e-03
5.940997242594316049e+04 1.026125472277128470e+00 3.993792374402213574e-03
5.940997245857363305e+04 1.035706791717061703e+00 4.025827634130433978e-03
5.940997249120410561e+04 1.035162208033748144e+00 4.019502151914141307e-03
5.940997252383457817e+04 1.029863750967478619e+00 4.019804526777365737e-03
5.940997255646504345e+04 1.032363821136639270e+00 3.998647809885755820e-03
5.940997258909550874e+04 1.031231725203348715e+00 4.019685540838049964e-03
5.940997262172598130e+04 1.021189144971658580e+00 3.978999480003001313e-03
5.940997265435645386e+04 1.026476941303715806e+00 3.996401515125465841e-03
5.940997268698692642e+04 1.027017099340926443e+00 4.015053662758266868e-03
5.940997271961739170e+04 1.018162576066487190e+00 3.993659666543570436e-03
5.940997275224785699e+04 1.019561988852953682e+00 3.976553957504004762e-03
5.940997278487832955e+04 1.024284146744243174e+00 4.004132500250116161e-03
5.940997281750880211e+04 1.020973851479137773e+00 4.016476924138324620e-03
5.940997285013926739e+04 1.019762922749112510e+00 3.982501525012240549e-03
5.940997288276973268e+04 1.011804983346292763e+00 3.944303568493404827e-03
5.940997291540020524e+04 1.012839778190584683e+00 3.946415839365424380e-03
5.940997294803067780e+04 1.011387372559917175e+00 3.962434581813825338e-03
5.940997298066114308e+04 1.011738145469549099e+00 3.968006094700770280e-03
5.940997301329160837e+04 1.018807546792081631e+00 4.000200808235557237e-03
5.940997304592208093e+04 1.016434846180794382e+00 3.985207071266240464e-03
5.940997307855255349e+04 1.011663031951985925e+00 3.966423377481475068e-03
5.940997311118302605e+04 1.013138787243944350e+00 3.996072971614508286e-03
5.940997314381349133e+04 1.011549027780575427e+00 3.985548199775665844e-03
5.940997317644396389e+04 1.013588017860099999e+00 3.982501975648802470e-03
5.940997320907442918e+04 1.027872145660258418e+00 4.010643407410623834e-03
5.940997324170490174e+04 1.014639299141804729e+00 3.951585766730071440e-03
5.940997327433537430e+04 1.019033730968806228e+00 3.971370100789736041e-03
5.940997330696583958e+04 1.007085465248341638e+00 3.912917923598853778e-03
5.940997333959630487e+04 1.023594869621862191e+00 3.996101116119401588e-03
5.940997337222677743e+04 1.018480895853860702e+00 3.976466029014393000e-03
5.940997340485724999e+04 1.025826943361342503e+00 4.003410397911855156e-03
5.940997343748772255e+04 1.020877000444325278e+00 3.987057122924670023e-03
5.940997347011818783e+04 1.025820350455037167e+00 4.013370053502784279e-03
5.940997350274865312e+04 1.013820045761429700e+00 3.994926536117503896e-03
5.940997353537912568e+04 1.018023359313926512e+00 3.961457175878086226e-03
5.940997356800959824e+04 1.023594048937669809e+00 3.989017802553220145e-03
5.940997360064007080e+04 1.022144236048248445e+00 3.977478313491518772e-03
5.940997363327053608e+04 1.026708097101396655e+00 4.002359044781220870e-03
5.940997366590100137e+04 1.028741787666316965e+00 4.008342695300338814e-03
5.940997369853147393e+04 1.038984848936429062e+00 4.075417840300476352e-03
5.940997373116194649e+04 1.026504267172150708e+00 4.015966948849285754e-03
5.940997376379241177e+04 1.027676514834674482e+00 4.028739511266883795e-03
5.940997379642287706e+04 1.022596319010723454e+00 4.005887222872691299e-03
5.940997382905334962e+04 1.024521013236745715e+00 4.010220251678654584e-03
5.940997386168382218e+04 1.028855450857115050e+00 4.032300361024263383e-03
5.940997389431429474e+04 1.029853634934075224e+00 4.045657346295360689e-03
5.940997392694476002e+04 1.013059352936970470e+00 3.965181707536539688e-03
5.940997395957522531e+04 1.020680496120659475e+00 4.039065032495898003e-03
5.940997399220569787e+04 1.031848129015707105e+00 4.049708112017037960e-03
5.940997402483617043e+04 1.028388039573627344e+00 4.012570321900940824e-03
5.940997405746663571e+04 1.039826211735963346e+00 4.069626671506871608e-03
5.940997409009710100e+04 1.038082291674923274e+00 4.049055469390831948e-03
5.940997412272757356e+04 1.021909178555112652e+00 3.981356888317424091e-03
5.940997415535804612e+04 1.023082748601279679e+00 3.984975201339830200e-03
5.940997418798851140e+04 1.024974798760981409e+00 3.991678724101836891e-03
5.940997422061897669e+04 1.025101210809872487e+00 3.983082425342746036e-03
5.940997425324944925e+04 1.018396507274433427e+00 4.020744597023641169e-03
5.940997428587992181e+04 1.030121752378074351e+00 4.048681164358931134e-03
5.940997431851039437e+04 1.023525958067405206e+00 4.028976177265005711e-03
5.940997435114085965e+04 1.027350220143738557e+00 4.023851142048201490e-03
5.940997438377132494e+04 1.033041273808524618e+00 4.021058069501045641e-03
5.940997441640179750e+04 1.023421098352387260e+00 4.009864308220345216e-03
5.940997444903227006e+04 1.020066657676228727e+00 3.998063357169963361e-03
5.940997448166273534e+04 1.028343741919306886e+00 4.056761868938467928e-03
5.940997451429320063e+04 1.026618547167297502e+00 4.018055142862200779e-03
5.940997454692367319e+04 1.024069898490842068e+00 4.149727592658547862e-03
5.940997457955414575e+04 1.025433462398125162e+00 4.050128863111043635e-03
5.940997461218461831e+04 1.029354083585006352e+00 4.188160921741054810e-03
5.940997464481508359e+04 1.037116289438608785e+00 4.072983722854162450e-03
5.940997467744554888e+04 1.040844105812858578e+00 4.028260780524483241e-03
5.940997471007602144e+04 1.036545307890174294e+00 4.024817177815818471e-03
5.940997474270649400e+04 1.035996708996158810e+00 4.026894652685694166e-03
5.940997477533696656e+04 1.040501398792422760e+00 4.038297685917951498e-03
5.940997480796743184e+04 1.047657318942568860e+00 4.082989388700716989e-03
5.940997484059789713e+04 1.046262805148968411e+00 4.065124419587257121e-03
5.940997487322836969e+04 1.042628332592540730e+00 4.051409444764686625e-03
5.940997490585884225e+04 1.036372750248491181e+00 4.020048147920856144e-03
5.940997493848930753e+04 1.038447431911492247e+00 4.051126462893820009e-03
5.940997497111978009e+04 1.037007276737862194e+00 4.031790132566269100e-03
5.940997500375024538e+04 1.037310650180172100e+00 4.032964376435720262e-03
5.940997503638071794e+04 1.049801089175570246e+00 4.058484732236270105e-03
5.940997506901119050e+04 1.046663523408031926e+00 4.058391252562112451e-03
5.940997510164165578e+04 1.053046564645602423e+00 4.076152733467933512e-03
5.940997513427212834e+04 1.033722481525450432e+00 4.027656517348304939e-03
5.940997516690259363e+04 1.034680217646338773e+00 4.020255541126768750e-03
5.940997519953306619e+04 1.037292577873228927e+00 4.082715814184271000e-03
5.940997523216353875e+04 1.049787033339466547e+00 4.099855947041211417e-03
5.940997526479400403e+04 1.028506101154230024e+00 4.272377674051947016e-03
5.940997529742446932e+04 1.021832655578750471e+00 4.017422230525765671e-03
5.940997533005494188e+04 1.025817645379861531e+00 4.009421718109413939e-03
5.940997536268541444e+04 1.028512478186842438e+00 4.021307471753362943e-03
5.940997539531587972e+04 1.031790328384042610e+00 4.046816334047745149e-03
5.940997542794634501e+04 1.022523228582912891e+00 3.998207326995431750e-03
5.940997546057681757e+04 1.023528964219391435e+00 3.998234975189649335e-03
5.940997549320729013e+04 1.024585501916664088e+00 4.069946544859404623e-03
5.940997552583776269e+04 1.030546898783239573e+00 4.024780383514326570e-03
5.940997555846822797e+04 1.025264233567587224e+00 4.025343441860070037e-03
5.940997559109869326e+04 1.019882009615586504e+00 4.007804013182517805e-03
5.940997562372916582e+04 1.033044718007985807e+00 4.038282449747053644e-03
5.940997565635963838e+04 1.025233247685915394e+00 4.063674892976119890e-03
5.940997568899010366e+04 1.029096579539769962e+00 4.039891920751023484e-03
5.940997572162057622e+04 1.024206519909476754e+00 4.026449932749196978e-03
5.940997575425104151e+04 1.029260532702719555e+00 4.044367433952322094e-03
5.940997578688151407e+04 1.036939647975646528e+00 4.061105464698895433e-03
5.940997581951198663e+04 1.035491622543773138e+00 4.054454287874617244e-03
5.940997585214245191e+04 1.034186204077868876e+00 4.024364133829722370e-03
5.940997588477291720e+04 1.017912931426081524e+00 4.264019805176748161e-03
5.940997591740338976e+04 1.027401082297825896e+00 4.088391211482754299e-03
5.940997595003386232e+04 1.044282416731093566e+00 4.077402511329544614e-03
5.940997598266433488e+04 1.033817885962565075e+00 4.031490258942276896e-03
5.940997601529480016e+04 1.025992646862235791e+00 3.980229477134744100e-03
5.940997604792526545e+04 1.023433103646834708e+00 4.001219549903816362e-03
5.940997608055573801e+04 1.022671152386281701e+00 4.097564984184230361e-03
5.940997611318621057e+04 1.024409270311670950e+00 4.104334909866859220e-03
5.940997614581668313e+04 1.025312909828627550e+00 4.040976201950634977e-03
5.940997617844714841e+04 1.027982185262011905e+00 4.030959613713911913e-03
5.940997621107761370e+04 1.023438010969194734e+00 3.994693054367141546e-03
5.940997624370808626e+04 1.013942069532761447e+00 3.990624928715194933e-03
5.940997627633855882e+04 1.020468448479261214e+00 4.056575932993486920e-03
5.940997630896902410e+04 1.022939800478882111e+00 4.043813601966100499e-03
5.940997634159948939e+04 1.015819295006439527e+00 4.006676221918902339e-03
5.940997637422996195e+04 1.018360684076327960e+00 4.021103893489315351e-03
5.940997640686043451e+04 1.016603679776960423e+00 4.018925795411438552e-03
5.940997643949089979e+04 1.015487175671964337e+00 4.018568908701976652e-03
5.940997647212136508e+04 1.012436263948954140e+00 3.979088389196612854e-03
5.940997650475183764e+04 1.002950739346462949e+00 4.042387521993645941e-03
5.940997653738231020e+04 1.004375701033858981e+00 4.079628002810565222e-03
5.940997657001278276e+04 1.005144336264234273e+00 3.940863589875416920e-03
5.940997660264324804e+04 1.009983836808796998e+00 4.031107739670541749e-03
5.940997663527371333e+04 1.012370133422990426e+00 4.046449570529811468e-03
5.940997666790418589e+04 1.008686305156988317e+00 3.966660388551630431e-03
5.940997670053465845e+04 1.017566501756650199e+00 3.999251807171701548e-03
5.940997673316512373e+04 1.018330544915252212e+00 3.986994829009627220e-03
5.940997676579559629e+04 1.008822203822349772e+00 3.970900728344807507e-03
5.940997679842606158e+04 1.007124928209120363e+00 3.966157607407630806e-03
5.940997683105653414e+04 1.012808689736866441e+00 3.982483248462926652e-03
5.940997686368700670e+04 1.001680046671388213e+00 3.962419589051719739e-03
5.940997689631747198e+04 9.964573707745475462e-01 3.930672854933515113e-03
5.940997692894793727e+04 1.002204665108870074e+00 3.992984317741384188e-03
5.940997696157840983e+04 1.008658127001484051e+00 3.964514210553623727e-03
5.940997699420888239e+04 1.012286814310690453e+00 3.960316972706230849e-03
5.940997702683935495e+04 1.011812750439394781e+00 3.959546265256805656e-03
5.940997705946982023e+04 1.003567569755602351e+00 3.944421305663083424e-03
5.940997709210028552e+04 1.005984939212907880e+00 3.937433670716352849e-03
5.940997712473075808e+04 9.981531094758137046e-01 3.951538840661837984e-03
5.940997715736123064e+04 1.012075351847073090e+00 3.981819673109511862e-03
5.940997718999169592e+04 9.989461499787593013e-01 3.930033152934954942e-03
5.940997722262216121e+04 9.991582980661269930e-01 3.942547225769968064e-03
5.940997725525263377e+04 9.956049843402259292e-01 3.921180736499286709e-03
5.940997728788310633e+04 1.020131609048458454e+00 4.005234443323318905e-03
5.940997732051357889e+04 1.008221979250341516e+00 3.976333223043900487e-03
5.940997735314404417e+04 9.915915971779762916e-01 3.913700793258717385e-03
5.940997738577450946e+04 1.000662967204433151e+00 3.944275862152803701e-03
5.940997741840498202e+04 9.852395116263856778e-01 3.896427515494624034e-03
5.940997745103545458e+04 9.952063677647395856e-01 3.972440259649398162e-03
5.940997748366592714e+04 1.004435502273224312e+00 3.961431441935772332e-03
5.940997751629639242e+04 9.969661252848944777e-01 3.985858485847117855e-03
5.940997754892685771e+04 9.900921038519734374e-01 3.923853603710882217e-03
5.940997758155733027e+04 9.947174225501967948e-01 3.951430116918465060e-03
5.940997761418780283e+04 9.900694421142740564e-01 3.952967483636577774e-03
5.940997764681826811e+04 9.984978696990025604e-01 4.034229960890711904e-03
5.940997767944873340e+04 9.996686315819229840e-01 4.004966958206159812e-03
5.940997771207920596e+04 1.006259251626949291e+00 4.027773300352546770e-03
5.940997774470967852e+04 1.005261152011141856e+00 3.953083274378409347e-03
5.940997777734014380e+04 1.018037673793268816e+00 3.991242873578650270e-03
5.940997780997061636e+04 1.004768133808891850e+00 3.932287303239935354e-03
5.940997784260108165e+04 1.003750534291820484e+00 3.917359217205890892e-03
5.940997787523155421e+04 1.003008888752288330e+00 3.960366705480825554e-03
5.940997790786202677e+04 9.996633592229832166e-01 3.960697590337023191e-03
5.940997794049249205e+04 1.009157778219461399e+00 3.971321240684665653e-03
5.940997797312295734e+04 1.000754333125053019e+00 3.964799414280997282e-03
5.940997800575342990e+04 1.007320219208611034e+00 4.009746888352248330e-03
5.940997803838390246e+04 1.004499413187337264e+00 3.933882518812906355e-03
5.940997807101437502e+04 1.019974895417421257e+00 3.989180301829782678e-03
5.940997810364484030e+04 1.009940756786819938e+00 3.959164159410052258e-03
5.940997813627530559e+04 1.001282589029990344e+00 3.968439605855026558e-03
5.940997816890577815e+04 1.002815331207134841e+00 3.989941598669652367e-03
5.940997820153625071e+04 1.011480711858675496e+00 3.950422060190787558e-03
5.940997823416672327e+04 1.010776798178342428e+00 3.934063199682286995e-03
5.940997826679718855e+04 1.005336822059483826e+00 3.924414572247890767e-03
5.940997829942765384e+04 1.009578562101351107e+00 3.951587663965871328e-03
5.940997833205812640e+04 1.014958208114199900e+00 3.960372606266617836e-03
5.940997836468859896e+04 1.004578369285496153e+00 3.940486912461154366e-03
5.940997839731906424e+04 1.000100759025489783e+00 3.918850066832924375e-03
5.940997842994952953e+04 1.015342051727341266e+00 3.970060466850643295e-03
5.940997846258000209e+04 1.020899862665274105e+00 4.013466082519507108e-03
5.940997849521047465e+04 1.013150623857934862e+00 3.991918462470567600e-03
5.940997852784094721e+04 1.012689273100371379e+00 3.972578225245769132e-03
5.940997856047141249e+04 1.027416632126902929e+00 4.033409355749173995e-03
5.940997859310187778e+04 1.020358223639491246e+00 3.987896616992412345e-03
5.940997862573235034e+04 1.018872027024173343e+00 3.983515953453514030e-03
5.940997865836282290e+04 1.011698494022667205e+00 3.945639064173738289e-03
5.940997869099328818e+04 1.018833730172351792e+00 4.001906967525067395e-03
5.940997872362376074e+04 1.026321378700391307e+00 4.038736172641647741e-03
5.940997875625422603e+04 1.017237429758428124e+00 4.145054098089760719e-03
5.940997878888469859e+04 1.026598591676973093e+00 4.071672419133841488e-03
5.940997882151517115e+04 1.035469727803340012e+00 4.022004325880590772e-03
5.940997885414563643e+04 1.063309207864939987e+00 4.130690942313536458e-03
5.940997888677610172e+04 1.052606598705698726e+00 4.078562532056046776e-03
5.940997891940657428e+04 1.038537445542100368e+00 4.049638045780094495e-03
5.940997895203704684e+04 1.028174441271136441e+00 4.035566954785321965e-03
5.940997898466751212e+04 1.036787000731777209e+00 4.044837640135065526e-03
5.940997901729797741e+04 1.043894765012837178e+00 4.060177354745643334e-03
5.940997904992844997e+04 1.042227230159645357e+00 4.053759980386783569e-03
5.940997908255892253e+04 1.057307708200233343e+00 4.098830052301356310e-03
5.940997911518938781e+04 1.055251466159268681e+00 4.080794685548052789e-03
5.940997914781986037e+04 1.042815963767711906e+00 4.026821663225138744e-03
5.940997918045032566e+04 1.049486730843668392e+00 4.070333977405016929e-03
5.940997921308079822e+04 1.030986474834091560e+00 4.006538691908623738e-03
5.940997924571127078e+04 1.032007997342497818e+00 4.012251654773446065e-03
5.940997927834173606e+04 1.045730450109897847e+00 4.070215298001301010e-03
5.940997931097220135e+04 1.027915786260342301e+00 3.993121184608927621e-03
5.940997934360267391e+04 1.035500922076533659e+00 4.053195345813382158e-03
5.940997937623314647e+04 1.032284772716848265e+00 4.022244963599335213e-03
5.940997940886361903e+04 1.035173065781194390e+00 4.032486846238222782e-03
5.940997944149408431e+04 1.040984728142055005e+00 4.043786526287406619e-03
5.940997947412454960e+04 1.041454659979520692e+00 4.066163724065364332e-03
5.940997950675502216e+04 1.037530139671364315e+00 4.023358236856363832e-03
5.940997953938549472e+04 1.038920776588668549e+00 4.028062869859247788e-03
5.940997957201596000e+04 1.031128985022011557e+00 4.016273915837929691e-03
5.940997960464642529e+04 1.019473245125380068e+00 3.976134065607679104e-03
5.940997963727689785e+04 1.039190268188436406e+00 4.052521037816607385e-03
5.940997966990737041e+04 1.029180581210122902e+00 4.012296460940789275e-03
5.940997970253784297e+04 1.036179445510158059e+00 4.032429462493609951e-03
5.940997973516830825e+04 1.030848703288446355e+00 4.004980062216370075e-03
5.940997976779877354e+04 1.037337713742875200e+00 4.057485294126840503e-03
5.940997980042924610e+04 1.027290524944140193e+00 4.008839991613087801e-03
5.940997983305971866e+04 1.033687377669608498e+00 4.037660832842681312e-03
5.940997986569019122e+04 1.037328591387485677e+00 4.047149744179715132e-03
5.940997989832065650e+04 1.019781934357412156e+00 4.022133569423501191e-03
5.940997993095112179e+04 1.045111162372374780e+00 4.087833656474916012e-03
5.940997996358159435e+04 1.028779469423086734e+00 4.012107015653770814e-03
5.940997999621206691e+04 1.042801881544802134e+00 4.059476474440501005e-03
5.940998002884253947e+04 1.024565419580310000e+00 4.049660412506058890e-03
5.940998006147300475e+04 1.029551867590582148e+00 4.030595106775920235e-03
5.940998009410347004e+04 1.042219625966295471e+00 4.048937781233870846e-03
5.940998012673394260e+04 1.025562579735938451e+00 3.981380412547239067e-03
5.940998015936441516e+04 1.039716384331371035e+00 4.060199019443303317e-03
5.940998019199488044e+04 1.026094545250354484e+00 4.003239853070857460e-03
5.940998022462534573e+04 1.031161597161880383e+00 4.016759537582137614e-03
5.940998025725581829e+04 1.032098513845342458e+00 4.016955512075051637e-03
5.940998028988629085e+04 1.028172481983934183e+00 4.006056275320962236e-03
5.940998032251675613e+04 1.041149339533619100e+00 4.047857666829890108e-03
5.940998035514722142e+04 1.043584055355984974e+00 4.044980328035883282e-03
5.940998038777769398e+04 1.033200928448254396e+00 4.013247997589930102e-03
5.940998042040816654e+04 1.029022953642643179e+00 4.008386924495889632e-03
5.940998045303863910e+04 1.029932607439503212e+00 3.999708776597802815e-03
5.940998048566910438e+04 1.035940997193117052e+00 4.093149429880206872e-03
5.940998051829956967e+04 1.034362013506537226e+00 4.116637101273364074e-03
5.940998055093004223e+04 1.027970894166301274e+00 4.075785695998248789e-03
5.940998058356051479e+04 1.035571804859835465e+00 4.055171982291625420e-03
5.940998061619098735e+04 1.029820971349028280e+00 4.050794341921099863e-03
5.940998064882145263e+04 1.037227824223935002e+00 4.086613973594540282e-03
5.940998068145191792e+04 1.027438052752486453e+00 4.030477484305085810e-03
5.940998071408239048e+04 1.034115015413340943e+00 4.035643446577642270e-03
5.940998074671286304e+04 1.046973881617534241e+00 4.073619890596252673e-03
5.940998077934332832e+04 1.040545868797884577e+00 4.072490936306093212e-03
5.940998081197379361e+04 1.036521444901975508e+00 4.063319093525317831e-03
5.940998084460426617e+04 1.036433574642926958e+00 4.045546905390659705e-03
5.940998087723473873e+04 1.044291922828163743e+00 4.062009388382930089e-03
5.940998090986521129e+04 1.035209396926791259e+00 4.052484669627197736e-03
5.940998094249567657e+04 1.038320570159166012e+00 4.041634399711758162e-03
5.940998097512614186e+04 1.051187275196574733e+00 4.068530196608527959e-03
5.940998100775661442e+04 1.048046476638926361e+00 4.066249405806878631e-03
5.940998104038708698e+04 1.047401852661846711e+00 4.058535556689384094e-03
5.940998107301755226e+04 1.042876911346652724e+00 4.025304341787183139e-03
5.940998110564802482e+04 1.050149570399491417e+00 4.058419943398452849e-03
5.940998113827849011e+04 1.055988295706811630e+00 4.111089620156067187e-03
5.940998117090896267e+04 1.043122719416170519e+00 4.071670277908862913e-03
5.940998120353943523e+04 1.044790128526449591e+00 4.038565250473503954e-03
5.940998123616990051e+04 1.062979419779743084e+00 4.122401169933349006e-03
5.940998126880036580e+04 1.055699737806101934e+00 4.108726652870802604e-03
5.940998130143083836e+04 1.048601882828911425e+00 4.068554050820192940e-03
5.940998133406131092e+04 1.038203082706309566e+00 4.025323582021868123e-03
5.940998136669177620e+04 1.045716539019927005e+00 4.071494309727584880e-03
5.940998139932224876e+04 1.042294098565804017e+00 4.057569444883911414e-03
5.940998143195271405e+04 1.042155484839092816e+00 4.101118595117075362e-03
5.940998146458318661e+04 1.043499524729402328e+00 4.075226224504467469e-03
5.940998149721365917e+04 1.032640487266697216e+00 4.035012224547421603e-03
5.940998152984412445e+04 1.045937265374077274e+00 4.074766046715148742e-03
5.940998156247458974e+04 1.038949316945524393e+00 4.061152021874812890e-03
5.940998159510506230e+04 1.038903476281158644e+00 4.034129516973162209e-03
5.940998162773553486e+04 1.039438491272845155e+00 4.028290578725705721e-03
5.940998166036600014e+04 1.041257550668190479e+00 4.027569606801768495e-03
5.940998169299646543e+04 1.036459906650493812e+00 4.038933091544330903e-03
5.940998172562693799e+04 1.034015740260260996e+00 4.054810516226767768e-03
5.940998175825741055e+04 1.031392255624206333e+00 4.050143858073783007e-03
5.940998179088788311e+04 1.031659671606927731e+00 4.084309002292678577e-03
5.940998182351834839e+04 1.035040420834920205e+00 4.130091066379510192e-03
5.940998185614881368e+04 1.033489285897782883e+00 4.154121625072500906e-03
5.940998188877928624e+04 1.034046604545684866e+00 4.140907627535937371e-03
5.940998192140975880e+04 1.036227626332461460e+00 4.175932720921726217e-03
5.940998195404022408e+04 1.041834135649290616e+00 4.119686992868293665e-03
5.940998198667068937e+04 1.026134121522500831e+00 4.078054783963929592e-03
5.940998201930116193e+04 1.033945088262000267e+00 4.141437393191351422e-03
5.940998205193163449e+04 1.035594380699400130e+00 4.076923712160288732e-03
5.940998208456210705e+04 1.036381864019844778e+00 4.068167804695659202e-03
5.940998211719257233e+04 1.039012980284888421e+00 4.079414029278484108e-03
5.940998214982303762e+04 1.046749388667863601e+00 4.115282561108225476e-03
5.940998218245351018e+04 1.045492877350106431e+00 4.110841643945720159e-03
5.940998221508398274e+04 1.042878458576358858e+00 4.108595281120567405e-03
5.940998224771444802e+04 1.041396687705736790e+00 4.089834787222239310e-03
5.940998228034492058e+04 1.048219216713864421e+00 4.116889101491901133e-03
5.940998231297538587e+04 1.039767776899838791e+00 4.106352953142686918e-03
5.940998234560585843e+04 1.041612653023588742e+00 4.131882913407556972e-03
5.940998237823633099e+04 1.051216082479392577e+00 4.150160881473096731e-03
5.940998241086679627e+04 1.048061437914622251e+00 4.131833384770157262e-03
5.940998244349726883e+04 1.046581073159795539e+00 4.152986676319065859e-03
5.940998247612773412e+04 1.040524375370899257e+00 4.258465559087368756e-03
5.940998250875820668e+04 1.040143065228909203e+00 4.183495154256985406e-03
5.940998254138867924e+04 1.038584133953401656e+00 4.076023650115440447e-03
5.940998257401914452e+04 1.053420338904471620e+00 4.138304583325507456e-03
5.940998260664960981e+04 1.055971334893584634e+00 4.095266058412718423e-03
5.940998263928008237e+04 1.058313298041906769e+00 4.100904246431045543e-03
5.940998267191055493e+04 1.060151706245102243e+00 4.100262316103739021e-03
5.940998270454102021e+04 1.060071694199395065e+00 4.125580504059585957e-03
5.940998273717148550e+04 1.043187578088682566e+00 4.140685051295999418e-03
5.940998276980195806e+04 1.037249921542497733e+00 4.172230356402983377e-03
5.940998280243243062e+04 1.039112232875883057e+00 4.136575528097801574e-03
5.940998283506290318e+04 1.052492886818681139e+00 4.079939086994082385e-03
5.940998286769336846e+04 1.041619056402336652e+00 4.072684037807754349e-03
5.940998290032383375e+04 1.043654544123989725e+00 4.069896426721597224e-03
5.940998293295430631e+04 1.048803719761548958e+00 4.109090520843217652e-03
5.940998296558477887e+04 1.038728207003470239e+00 4.062788185852271410e-03
5.940998299821524415e+04 1.040055674787675466e+00 4.070696746771986646e-03
5.940998303084570944e+04 1.042632516415843646e+00 4.090408919458299666e-03
5.940998306347618200e+04 1.046525583817269567e+00 4.083984124117092177e-03
5.940998309610665456e+04 1.048865729407101766e+00 4.065147529767621989e-03
5.940998312873712712e+04 1.054558910342697331e+00 4.087816797234395012e-03
5.940998316136759240e+04 1.052686305776154851e+00 4.114892478017447008e-03
5.940998319399805769e+04 1.043579050703604683e+00 4.090369651599477449e-03
5.940998322662853025e+04 1.046635094225235152e+00 4.091528124590976083e-03
5.940998325925900281e+04 1.054292512061331122e+00 4.091578995337581681e-03
5.940998329188946809e+04 1.041760955018014467e+00 4.069988776466926424e-03
5.940998332451993338e+04 1.049917310397814330e+00 4.102938184493657749e-03
5.940998335715040594e+04 1.049107272497525667e+00 4.105089891657127607e-03
5.940998338978087850e+04 1.043197007281559063e+00 4.106529300012069263e-03
5.940998342241135106e+04 1.042653474940797631e+00 4.102307046511789561e-03
5.940998345504181634e+04 1.039367535666155362e+00 4.043176548249125674e-03
5.940998348767228163e+04 1.039019443030381851e+00 4.074176942848442215e-03
5.940998352030275419e+04 1.037414936811316801e+00 4.082773100921601415e-03
5.940998355293322675e+04 1.033389561615453589e+00 4.055632179798732313e-03
5.940998358556369931e+04 1.040850965827126773e+00 4.063385353772437647e-03
5.940998361819416459e+04 1.036138067042443156e+00 4.105766145771784677e-03
5.940998365082462988e+04 1.031128289448050683e+00 4.080025801824730021e-03
5.940998368345510244e+04 1.036528299032907663e+00 4.064065044524910186e-03
5.940998371608557500e+04 1.024040575172369349e+00 4.080329304904814665e-03
5.940998374871604756e+04 1.020064539250234548e+00 4.056693855633461757e-03
5.940998378134651284e+04 1.020621671815111542e+00 3.993258014188742593e-03
5.940998381397697813e+04 1.037042647317929722e+00 4.052141180567818066e-03
5.940998384660745069e+04 1.027869766351661829e+00 4.063369350422250080e-03
5.940998387923792325e+04 1.024092205689615342e+00 4.158043605434454462e-03
5.940998391186838853e+04 1.015963849142899500e+00 4.051495642138357688e-03
5.940998394449885382e+04 1.023470503358843597e+00 4.053153151071950400e-03
5.940998397712932638e+04 1.030606547485460878e+00 4.054803212180534480e-03
5.940998400975979894e+04 1.017957495485859232e+00 3.988771522910021169e-03
5.940998404239026422e+04 1.029565139244837058e+00 4.023285054561576320e-03
5.940998407502072951e+04 1.023452480456266134e+00 4.011217227970560045e-03
5.940998410765120207e+04 1.024297352421584817e+00 3.993712425331859099e-03
5.940998414028167463e+04 1.031497212939916253e+00 4.033318068701977413e-03
5.940998417291214719e+04 1.020411057955440626e+00 4.011273021570386198e-03
5.940998420554261247e+04 1.019936536803029759e+00 3.983607651511672856e-03
5.940998423817307776e+04 1.009798578757738818e+00 3.968703582478410631e-03
5.940998427080355032e+04 1.013625166210145423e+00 3.985897203487341958e-03
5.940998430343402288e+04 1.018834320177160579e+00 4.001325370023494504e-03
5.940998433606449544e+04 1.015206789055456582e+00 3.998598162175031993e-03
5.940998436869496072e+04 1.018242612102257194e+00 3.984527217624721056e-03
5.940998440132542601e+04 1.019303775499618148e+00 4.002442963799899417e-03
5.940998443395589857e+04 1.014572952711842557e+00 3.972072386981754903e-03
5.940998446658637113e+04 1.015440704243530723e+00 3.974342815161705997e-03
5.940998449921683641e+04 1.019195233572230297e+00 3.981294243483279351e-03
5.940998453184730170e+04 1.022719374150278915e+00 3.982489150880433662e-03
5.940998456447777426e+04 1.018503553691068042e+00 3.996455566255251342e-03
5.940998459710824682e+04 1.010485359961246665e+00 3.994028134104662432e-03
5.940998462973871938e+04 1.019717668452892356e+00 4.011544558419980096e-03
5.940998466236918466e+04 1.010112972982628143e+00 3.981718179675776403e-03
5.940998469499964995e+04 1.009428780954539029e+00 3.985363781425888853e-03
5.940998472763012251e+04 1.013055323949948461e+00 4.025657376856244321e-03
5.940998476026059507e+04 1.022360934288851331e+00 4.000407085055180008e-03
5.940998479289106035e+04 1.031240648987806985e+00 4.034732768152349096e-03
5.940998482552152564e+04 1.034399152100930808e+00 4.034587295427299013e-03
5.940998485815199820e+04 1.026610408443699329e+00 4.014312275730012522e-03
5.940998489078247076e+04 1.023293870739588662e+00 4.032928267978731079e-03
5.940998492341294332e+04 1.025079074497050602e+00 4.040121993070184062e-03
5.940998495604340860e+04 1.028340336281656331e+00 4.046845884127688031e-03
5.940998498867387389e+04 1.027331067743209037e+00 3.998550531038770270e-03
5.940998502130434645e+04 1.035906526516752635e+00 4.036766868241652845e-03
5.940998505393481901e+04 1.029608632789190903e+00 4.009652965645897280e-03
5.940998508656529157e+04 1.036651316493092390e+00 4.027159013816634242e-03
5.940998511919575685e+04 1.029014187584954110e+00 4.038882860036652721e-03
5.940998515182622214e+04 1.030088896359171224e+00 4.107289015797553448e-03
5.940998518445669470e+04 1.033136554953539399e+00 4.147628681311439115e-03
5.940998521708716726e+04 1.030824996061739496e+00 4.130230820836848504e-03
5.940998524971763254e+04 1.042554645020851822e+00 4.074636006724004569e-03
5.940998528234809783e+04 1.055066567989958681e+00 4.117703775964634896e-03
5.940998531497857039e+04 1.049763933909299896e+00 4.081127168277837343e-03
5.940998534760904295e+04 1.057363190170738321e+00 4.076258943989208121e-03
5.940998538023950823e+04 1.064514861661259415e+00 4.112686626478428975e-03
5.940998541286997352e+04 1.058137474161645386e+00 4.087252435802700770e-03
5.940998544550044608e+04 1.053296518117476932e+00 4.061071402902088727e-03
5.940998547813091864e+04 1.059226713806720621e+00 4.103763700593510144e-03
5.940998551076138392e+04 1.056229495510410787e+00 4.094343565085670385e-03
5.940998554339184921e+04 1.047035479130038249e+00 4.065800721386252439e-03
5.940998557602232177e+04 1.054153381124778077e+00 4.087709867271305253e-03
5.940998560865279433e+04 1.053418151201686692e+00 4.091995244705261443e-03
5.940998564128326689e+04 1.049078189473782619e+00 4.073722879876866786e-03
5.940998567391373217e+04 1.040357744967318476e+00 4.048636764334585629e-03
5.940998570654419746e+04 1.050827351665505338e+00 4.084203668721027997e-03
5.940998573917467002e+04 1.043112711383788582e+00 4.058238691913093263e-03
5.940998577180514258e+04 1.049190360473925443e+00 4.063455303240072480e-03
5.940998580443560786e+04 1.055252291172706691e+00 4.087930996056402325e-03
5.940998583706608042e+04 1.070945611742234016e+00 4.165793119189116142e-03
5.940998586969654571e+04 1.046302305681491740e+00 4.052290906396532541e-03
5.940998590232701827e+04 1.046808414339992943e+00 4.042282276364134175e-03
5.940998593495749083e+04 1.042831025971988401e+00 4.038339200352363337e-03
5.940998596758795611e+04 1.054052700443865787e+00 4.090631734312832717e-03
5.940998600021842140e+04 1.049593053348574889e+00 4.067624342362876483e-03
5.940998603284889396e+04 1.043537885867454218e+00 4.020147887353494459e-03
5.940998606547936652e+04 1.037032484621985384e+00 4.023443949909895345e-03
5.940998609810983908e+04 1.031732484409161321e+00 3.995068473275300951e-03
5.940998613074030436e+04 1.030020928050804585e+00 3.991175223275575563e-03
5.940998616337076965e+04 1.032007163003919148e+00 4.002060222039422431e-03
5.940998619600124221e+04 1.038200933213270671e+00 4.027970046280786136e-03
5.940998622863171477e+04 1.041845190093849016e+00 4.040160077264027746e-03
5.940998626126218005e+04 1.038545861718544128e+00 4.029478348095561456e-03
5.940998629389265261e+04 1.047119406383436813e+00 4.051105995687071144e-03
5.940998632652311790e+04 1.034973266206143050e+00 4.022753001373529334e-03
5.940998635915359046e+04 1.026574306428764016e+00 3.978850578886572280e-03
5.940998639178406302e+04 1.046320330927236197e+00 4.071590801672382055e-03
5.940998642441452830e+04 1.019944623975196585e+00 3.990214244068020742e-03
5.940998645704500086e+04 1.028825634838826941e+00 4.001063236921552704e-03
5.940998648967546615e+04 1.033828063180781687e+00 4.035627404563245715e-03
5.940998652230593871e+04 1.032731716001483724e+00 4.028677441507525457e-03
5.940998655493641127e+04 1.029287304156676131e+00 4.022401548597386370e-03
5.940998658756687655e+04 1.026534379862962698e+00 3.996301495918704386e-03
5.940998662019734184e+04 1.017727642741958149e+00 3.964778869788827299e-03
5.940998665282781440e+04 1.016239895944766936e+00 3.964102029268726929e-03
5.940998668545828696e+04 1.020387497732376580e+00 3.986683911343671949e-03
5.940998671808875224e+04 1.028074061929554306e+00 4.007365295194374732e-03
5.940998675071921753e+04 1.015240489801951584e+00 3.979119137177818295e-03
5.940998678334969009e+04 1.020890189815906623e+00 3.978556216821928747e-03
5.940998681598016265e+04 1.013975852071267392e+00 3.964704817862511541e-03
5.940998684861062793e+04 1.007795344415138405e+00 4.015812600117085913e-03
5.940998688124109322e+04 1.013939245753140872e+00 3.994502085850340327e-03
5.940998691387156578e+04 1.016172998118048287e+00 3.996123053529820196e-03
5.940998694650203834e+04 1.015999419751013155e+00 4.002724889575726488e-03
5.940998697913250362e+04 1.012225441469949638e+00 3.976974639765424105e-03
5.940998701176297618e+04 1.009822298693002329e+00 3.999385319737416497e-03
5.940998704439344147e+04 1.007599935234800625e+00 3.975144129223145105e-03
5.940998707702391403e+04 1.016804217996765347e+00 3.983555677323707273e-03
5.940998710965438659e+04 1.023249475276386100e+00 4.001691897649914398e-03
5.940998714228485187e+04 1.015840935716390225e+00 3.979626775966034480e-03
5.940998717491531715e+04 1.004236115169429233e+00 3.937985669709950440e-03
5.940998720754578972e+04 1.004359229742517234e+00 3.937143124627967387e-03
5.940998724017626228e+04 1.008013911175769106e+00 3.960848764997192649e-03
5.940998727280673484e+04 1.019563709206138924e+00 3.997628041656329893e-03
5.940998730543720012e+04 1.011742088903604619e+00 3.975854652555808888e-03
5.940998733806766541e+04 1.012427708470636789e+00 3.996848610807741085e-03
5.940998737069813797e+04 1.000968557340464749e+00 3.998838107341262833e-03
5.940998740332861053e+04 1.007941853921402675e+00 4.024108950679120694e-03
5.940998743595907581e+04 1.009975969385058736e+00 3.955786126283020697e-03
5.940998746858954837e+04 1.010104674579460848e+00 3.957568615578549789e-03
5.940998750122001366e+04 1.015495706266804854e+00 3.989568179810546421e-03
5.940998753385048622e+04 1.015796043862410736e+00 3.979230609473159708e-03
5.940998756648095878e+04 1.017416964275971614e+00 3.975136192397648802e-03
5.940998759911142406e+04 1.016994277883974673e+00 3.975929506935330961e-03
5.940998763174188934e+04 1.014541590937363846e+00 3.957293798499256048e-03
5.940998766437236191e+04 1.015387173348466510e+00 3.968798287162464758e-03
5.940998769700283447e+04 1.014386549140977589e+00 3.957481885785182722e-03
5.940998772963330703e+04 1.007960889602283361e+00 3.935837675233717220e-03
5.940998776226377231e+04 1.016017701393532313e+00 3.956987841821650934e-03
5.940998779489423760e+04 1.012219417731606397e+00 3.949906959762274419e-03
5.940998782752471016e+04 1.007543157765761199e+00 3.935132375171716650e-03
5.940998786015518272e+04 9.935480895995355555e-01 3.869695551459020628e-03
5.940998789278565528e+04 1.010583826589992018e+00 3.946593860192647123e-03
5.940998792541612056e+04 1.015743208061502534e+00 3.968527935952930949e-03
5.940998795804658585e+04 1.015137615035232033e+00 3.960705552198957695e-03
5.940998799067705841e+04 1.008149521041028507e+00 3.939004432068022275e-03
5.940998802330753097e+04 1.009716676717424821e+00 3.936151569243996270e-03
5.940998805593799625e+04 1.006306235237887536e+00 3.940696887697744781e-03
5.940998808856846154e+04 1.014565483572017701e+00 3.974095842689801157e-03
5.940998812119893410e+04 1.019503724209895212e+00 3.970243888196204989e-03
5.940998815382940666e+04 1.013433984675676802e+00 3.962196476894266559e-03
5.940998818645987194e+04 1.019039674884169688e+00 3.988848998360422678e-03
5.940998821909033722e+04 1.016895395842575267e+00 3.975000486039018295e-03
5.940998825172080979e+04 1.008278183047345511e+00 3.962334126176986909e-03
5.940998828435128235e+04 1.014435414967646887e+00 3.959917063047465116e-03
5.940998831698175491e+04 1.013633823309021853e+00 3.959524283320354880e-03
5.940998834961222019e+04 1.022877876849930479e+00 3.991024723454172571e-03
5.940998838224268547e+04 1.015005401035714350e+00 3.978571543816426977e-03
5.940998841487315804e+04 1.013972857269573868e+00 3.952775610447603442e-03
5.940998844750363060e+04 1.021796223821018090e+00 3.985553437800242425e-03
5.940998848013409588e+04 1.024650331346675047e+00 3.991780547364032899e-03
5.940998851276456116e+04 1.020724319384461287e+00 3.982509295327387074e-03
5.940998854539503373e+04 1.016305166093612211e+00 3.976325350204155777e-03
5.940998857802550629e+04 1.014909262165922588e+00 3.962172059258393247e-03
5.940998861065597885e+04 1.022995330929001412e+00 3.992994271368926172e-03
5.940998864328644413e+04 1.021339351743999702e+00 3.978523259270049309e-03
5.940998867591690941e+04 1.028321670360661022e+00 3.999485790244683599e-03
5.940998870854738198e+04 1.026251342340542605e+00 3.998869639188334588e-03
5.940998874117785454e+04 1.024817131215910671e+00 3.974810498963979137e-03
5.940998877380831982e+04 1.030167774636783218e+00 3.997148459883250252e-03
5.940998880643878510e+04 1.006635689100613851e+00 3.920208206198575254e-03
5.940998883906925766e+04 1.033025352422647813e+00 4.025662550439353116e-03
5.940998887169973023e+04 1.021477477196781392e+00 4.000168937631263556e-03
5.940998890433020279e+04 1.024066178879375677e+00 4.001699352994417605e-03
5.940998893696066807e+04 1.034337839077029697e+00 4.026657027528180582e-03
5.940998896959113335e+04 1.029712754012784837e+00 4.016166168533335558e-03
5.940998900222160592e+04 1.031076097310305029e+00 4.019492248796196696e-03
5.940998903485207848e+04 1.027472676484148195e+00 4.008450079116314402e-03
5.940998906748254376e+04 1.027926856602082051e+00 4.001066403058846019e-03
5.940998910011301632e+04 1.028078564129765171e+00 4.008239274578655198e-03
5.940998913274348160e+04 1.030042152756204921e+00 4.044457723721773049e-03
5.940998916537395417e+04 1.030171858733579526e+00 4.013866323227870299e-03
5.940998919800442673e+04 1.038324391418262715e+00 4.042405047697054422e-03
5.940998923063489201e+04 1.030903247880146756e+00 4.007537646152764359e-03
5.940998926326535729e+04 1.036623485022698077e+00 4.038476121509049395e-03
5.940998929589582985e+04 1.041549851388108516e+00 4.055905401467809791e-03
5.940998932852630242e+04 1.048507855335550021e+00 4.071838714877629682e-03
5.940998936115676770e+04 1.039929896465000336e+00 4.030548400876627149e-03
5.940998939378724026e+04 1.039497482639092585e+00 4.043102013464603371e-03
5.940998942641770554e+04 1.048660769392249392e+00 4.063777456189287055e-03
5.940998945904817811e+04 1.054273359998924686e+00 4.089621138937345884e-03
5.940998949167865067e+04 1.037892735539778899e+00 4.025886864756535698e-03
5.940998952430911595e+04 1.043244606169948074e+00 4.040744139112269206e-03
5.940998955693958123e+04 1.033616947170703293e+00 4.001818457925378041e-03
5.940998958957005379e+04 1.048434538974159391e+00 4.057642008748050221e-03
5.940998962220052636e+04 1.044420549904426121e+00 4.063915262364639971e-03
5.940998965483099164e+04 1.032465847468259312e+00 4.021879488654157841e-03
5.940998968746145692e+04 1.039780801885508366e+00 4.057816330803833658e-03
5.940998972009192948e+04 1.026906104627691496e+00 4.012694982961731785e-03
5.940998975272240205e+04 1.046035127161205169e+00 4.070466686857255115e-03
5.940998978535286733e+04 1.028207128065835807e+00 4.007108015913063946e-03
5.940998981798333261e+04 1.030875978698028828e+00 4.008668558407380185e-03
5.940998985061380517e+04 1.026582335966550907e+00 3.988888375451101094e-03
5.940998988324427773e+04 1.025462683474571923e+00 4.003730487515609095e-03
5.940998991587475030e+04 1.023137526649124274e+00 4.005622854113847706e-03
5.940998994850521558e+04 1.029235401195492727e+00 4.028878011106305605e-03
5.940998998113568086e+04 1.028569069183702833e+00 4.008383458931849899e-03
5.940999001376615342e+04 1.042419466593520472e+00 4.070193789495137396e-03
5.940999004639662598e+04 1.020534532161623487e+00 3.979999328355008671e-03
5.940999007902709127e+04 1.032425139914741496e+00 4.009518310032308963e-03
5.940999011165755655e+04 1.039500840234464318e+00 4.042199566431803164e-03
5.940999014428802911e+04 1.040112423360153748e+00 4.047566363431712513e-03
5.940999017691850167e+04 1.031240482332100417e+00 4.033155947905709728e-03
5.940999020954896696e+04 1.029921788989760500e+00 4.042016930607229136e-03
5.940999024217943952e+04 1.019525079084846020e+00 3.995018637979535006e-03
5.940999027480990480e+04 1.027124733146078439e+00 4.046051515623752190e-03
5.940999030744037736e+04 1.024567117556476337e+00 4.036649682583193753e-03
5.940999034007084992e+04 1.028563190609344868e+00 4.010462356254536516e-03
5.940999037270131521e+04 1.035269740296316021e+00 4.027076269809198514e-03
5.940999040533178049e+04 1.030081888042403193e+00 3.992813301598272836e-03
5.940999043796225305e+04 1.031579267731196570e+00 4.017979836892462096e-03
5.940999047059272561e+04 1.021245510486767483e+00 4.017117428355937263e-03
5.940999050322319090e+04 1.038526978539672019e+00 4.047042113668128556e-03
5.940999053585366346e+04 1.021709861085136062e+00 3.979034792581812897e-03
5.940999056848412874e+04 1.029175831234403926e+00 4.003353281372808159e-03
5.940999060111460130e+04 1.014051822058358088e+00 3.951559965162206554e-03
5.940999063374507386e+04 1.022857467402881637e+00 3.985908454519322165e-03
5.940999066637553915e+04 1.034277072076454695e+00 4.038192333292902302e-03
5.940999069900600443e+04 1.019074855054887374e+00 3.969805415839766129e-03
5.940999073163647699e+04 1.022341036443722428e+00 3.979819725716430417e-03
5.940999076426694955e+04 1.009482429570527806e+00 3.921977294799611040e-03
5.940999079689742211e+04 1.024489024574421148e+00 4.006139522401794273e-03
5.940999082952788740e+04 1.014747973178123930e+00 3.967210626532225934e-03
5.940999086215835268e+04 9.983918302182316351e-01 3.908056471551187884e-03
5.940999089478882524e+04 1.001798180089637391e+00 3.922927875325029137e-03
5.940999092741929780e+04 1.015798431897876331e+00 3.983618603431091088e-03
5.940999096004976309e+04 1.027149417938508558e+00 4.013175753583932137e-03
5.940999099268022837e+04 1.011198633017548199e+00 3.945395542312843049e-03
5.940999102531070093e+04 1.002987889242752839e+00 3.918245425411051759e-03
5.940999105794117349e+04 1.009713789161332587e+00 3.959799305246391489e-03
5.940999109057164605e+04 1.010588924645175579e+00 3.963101880096174014e-03
5.940999112320211134e+04 1.014632082968529136e+00 3.957376372933332082e-03
5.940999115583257662e+04 1.018736280781116887e+00 3.987920346146732638e-03
5.940999118846304918e+04 1.015891405586655249e+00 3.967133755997022219e-03
5.940999122109352174e+04 1.013596281655879228e+00 3.953652906114531705e-03
5.940999125372398703e+04 1.010738519865371998e+00 3.941860851817398891e-03
5.940999128635445231e+04 1.010732150624495063e+00 3.940015396617691651e-03
5.940999131898492487e+04 1.016776391957094461e+00 3.962742195194303430e-03
5.940999135161539743e+04 1.016292988052015733e+00 3.970539763866434875e-03
5.940999138424586272e+04 1.033075744873968471e+00 4.027327256686250197e-03
5.940999141687633528e+04 1.023944182222141785e+00 3.998359232943646951e-03
5.940999144950680056e+04 1.041792474903345811e+00 4.064579424009861532e-03
5.940999148213727312e+04 1.036396942140233923e+00 4.037945591246333392e-03
5.940999151476774568e+04 1.038911854469775298e+00 4.049263808337817683e-03
5.940999154739821097e+04 1.027727601998464246e+00 3.984303792464834876e-03
5.940999158002867625e+04 1.020462966057498200e+00 3.968387662170673631e-03
5.940999161265914881e+04 1.029592516856373319e+00 4.006878514279514115e-03
5.940999164528962137e+04 1.016397560156269586e+00 3.957805797932515204e-03
5.940999167792008666e+04 1.025157719427226999e+00 4.002199828364998678e-03
5.940999171055055194e+04 1.024624865391720041e+00 3.995052267273556390e-03
5.940999174318102450e+04 1.023299148768144429e+00 3.998063896125662008e-03
5.940999177581149706e+04 1.021378304478213872e+00 3.992970722071846092e-03
5.940999180844196235e+04 1.026693628497743260e+00 3.997653429144035729e-03
5.940999184107242763e+04 1.021306124547019856e+00 3.978165704203165919e-03
5.940999187370290019e+04 1.016441783088005923e+00 3.978902831712139571e-03
5.940999190633337275e+04 1.013153035979580174e+00 3.968261471773884552e-03
5.940999193896383804e+04 1.017926646089484910e+00 3.989334096045567095e-03
5.940999197159430332e+04 1.014656738528712410e+00 3.963886230835598698e-03
5.940999200422477588e+04 1.015184548815423193e+00 3.956544734667187535e-03
5.940999203685524844e+04 1.020432251709469051e+00 3.959715959520986039e-03
5.940999206948572100e+04 1.015274970272338484e+00 3.940512450243063500e-03
5.940999210211618629e+04 1.029997094883000619e+00 4.003966747798044269e-03
5.940999213474665157e+04 1.030822922763800165e+00 4.009736558060085845e-03
5.940999216737712413e+04 1.028392006264041925e+00 4.002699321213423235e-03
5.940999220000759669e+04 1.026625979358406937e+00 3.985236175721561941e-03
5.940999223263806198e+04 1.031327965791310808e+00 4.008198259643487409e-03
5.940999226526852726e+04 1.018581653421319011e+00 3.963173921917696220e-03
5.940999229789899982e+04 1.016978117889093314e+00 3.969079803826915977e-03
5.940999233052947238e+04 1.023051621645248765e+00 3.989295583275768303e-03
5.940999236315993767e+04 1.028200855613629505e+00 4.007749678146159573e-03
5.940999239579040295e+04 1.028074650203458562e+00 3.996273867965031285e-03
5.940999242842087551e+04 1.033365507056839494e+00 4.006067975125567407e-03
5.940999246105134807e+04 1.026387188694653174e+00 4.004175616536868876e-03
5.940999249368181336e+04 1.028770646015351842e+00 3.984821451031021061e-03
5.940999252631227864e+04 1.023546140736819821e+00 3.958485008318255241e-03
5.940999255894275120e+04 1.030773301737756720e+00 4.024066253709398730e-03
5.940999259157322376e+04 1.017903474071691905e+00 3.969627880098100178e-03
5.940999262420369632e+04 1.043973842024835230e+00 4.076724044288528026e-03
5.940999265683416161e+04 1.056282102626048491e+00 4.134295149227616012e-03
5.940999268946462689e+04 1.020925481109771438e+00 3.979869562818086869e-03
5.940999272209509945e+04 1.018043808454772714e+00 3.965966614515815426e-03
5.940999275472557201e+04 1.020980718876457916e+00 3.995607157768124064e-03
5.940999278735603730e+04 1.014386901861417112e+00 3.950938194061050408e-03
5.940999281998650258e+04 1.020251172567016917e+00 3.988359402593185700e-03
5.940999285261697514e+04 1.022895820699413871e+00 3.993001822339999410e-03
5.940999288524744770e+04 1.030825752385302385e+00 4.020522610889081840e-03
5.940999291787792026e+04 1.049414683359000122e+00 4.110033453473197276e-03
5.940999295050838555e+04 1.014481639600293583e+00 3.936739874926150490e-03
5.940999298313885083e+04 1.055252895388385292e+00 4.138924971099374080e-03
5.940999301576932339e+04 1.028077769217939696e+00 4.013318133728788553e-03
5.940999304839979595e+04 1.026969232250706909e+00 4.010754825708877196e-03
5.940999308103026124e+04 1.025670365986882882e+00 3.989746290568896812e-03
5.940999311366072652e+04 1.022071054083776964e+00 3.977337834855787860e-03
5.940999314629119908e+04 1.037519820762529577e+00 4.058212073726372507e-03
5.940999317892167164e+04 1.031319377494039680e+00 4.008896564588065176e-03
5.940999321155214420e+04 1.020201304445330415e+00 3.960231825654557565e-03
5.940999324418260949e+04 1.033373073542593001e+00 4.029396924596150703e-03
5.940999327681307477e+04 1.028722725582669639e+00 3.994344825608528091e-03
5.940999330944354733e+04 1.030881407160613383e+00 4.021956914335642064e-03
5.940999334207401989e+04 1.022524484069621042e+00 3.971142078330086762e-03
5.940999337470448518e+04 1.053000721772830328e+00 4.121759175676362359e-03
5.940999340733495046e+04 1.029194914089886614e+00 3.997674348413730698e-03
5.940999343996542302e+04 1.027788453452356032e+00 3.999726113935950407e-03
5.940999347259589558e+04 1.028109132546294546e+00 4.002342280964072199e-03
5.940999350522636087e+04 1.026741269504591880e+00 4.002764237339097829e-03
5.940999353785683343e+04 1.055070472961618044e+00 4.133631708772263560e-03
5.940999357048729871e+04 1.036847775264428284e+00 4.029752847007731474e-03
5.940999360311777127e+04 1.037811167745333663e+00 4.042111299109553239e-03
5.940999363574824383e+04 1.033907981908523510e+00 4.035816877027984320e-03
5.940999366837870912e+04 1.019264945822037971e+00 3.979948026852425311e-03
5.940999370100917440e+04 1.011428776293238796e+00 3.949224614925206552e-03
5.940999373363964696e+04 1.014791765457402795e+00 3.957016891171913006e-03
5.940999376627011952e+04 1.031840686561589004e+00 4.020164476087958669e-03
5.940999379890058481e+04 1.019780079711000820e+00 3.961904592926058545e-03
5.940999383153105737e+04 1.019192513518814236e+00 3.962323072681482594e-03
5.940999386416152265e+04 1.019051441714833750e+00 3.967946235039297026e-03
5.940999389679199521e+04 1.028585953573184497e+00 4.014983748056259912e-03
5.940999392942246777e+04 1.030794477004072673e+00 4.025015212651050257e-03
5.940999396205293306e+04 1.009475487241623837e+00 3.938301899104917209e-03
5.940999399468339834e+04 1.016450129642410882e+00 3.964326603167898228e-03
5.940999402731387090e+04 1.021075925326292655e+00 3.970214943054255034e-03
5.940999405994434346e+04 1.022299513145082939e+00 3.992446900849501955e-03
5.940999409257480875e+04 1.009602052836577446e+00 3.946222689226962926e-03
5.940999412520527403e+04 1.017196979309113347e+00 3.974566272348322403e-03
5.940999415783574659e+04 1.010508694446489830e+00 3.965911755826089131e-03
5.940999419046621915e+04 1.012948501268568391e+00 3.973133596521661280e-03
5.940999422309668444e+04 1.017768882797302821e+00 3.982389530645430616e-03
5.940999425572715700e+04 1.010757587302377303e+00 3.939013751569363925e-03
5.940999428835762228e+04 1.017856808726946172e+00 3.972744298851133352e-03
5.940999432098809484e+04 1.024525734898328988e+00 3.993217883719155439e-03
5.940999435361856740e+04 1.028397707045604959e+00 3.995700479198237114e-03
5.940999438624903269e+04 1.037374032840884253e+00 4.045921374873854247e-03
5.940999441887949797e+04 1.033991387755524238e+00 4.037031737567533043e-03
5.940999445150997053e+04 1.020215610108984539e+00 3.981115914934467079e-03
5.940999448414044309e+04 1.038966442007974944e+00 4.057451348051416794e-03
5.940999451677090838e+04 1.027240091033198466e+00 3.999223442967364713e-03
5.940999454940137366e+04 1.019868546563640122e+00 3.972140574440195804e-03
5.940999458203184622e+04 1.039962239395830323e+00 4.060928221719897757e-03
5.940999461466231878e+04 1.036547545779348045e+00 4.045951609424033694e-03
5.940999464729278407e+04 1.038892096574378865e+00 4.057641829292121805e-03
5.940999467992324935e+04 1.010172106660595537e+00 3.932183499578813766e-03
5.940999471255372191e+04 1.022728180140712428e+00 3.981486992614686853e-03
5.940999474518419447e+04 1.028619525968432535e+00 4.022770726954344976e-03
5.940999477781465976e+04 1.027060366585164752e+00 4.006573184344625754e-03
5.940999481044512504e+04 1.025054461131293282e+00 4.006761462052991531e-03
5.940999484307559760e+04 1.030298519570386429e+00 4.034559665826411429e-03
5.940999487570607016e+04 1.024071178400929094e+00 3.987531391071772076e-03
5.940999490833653545e+04 1.031720846476895659e+00 4.014121041647313037e-03
5.940999494096700073e+04 1.037072096036451452e+00 4.051416855504822757e-03
5.940999497359747329e+04 1.014712213940045960e+00 3.957454578951021679e-03
5.940999500622794585e+04 1.031413096063951595e+00 4.016239821288767470e-03
5.940999503885841841e+04 1.041152523444931033e+00 4.065977234387910255e-03
5.940999507148888370e+04 1.043549399408690626e+00 4.079985199245508495e-03
5.940999510411934898e+04 1.023944176657908045e+00 3.995596039365984994e-03
5.940999513674982154e+04 1.043304611010331007e+00 4.077264572301287672e-03
5.940999516938029410e+04 1.025279082815208964e+00 4.000071409674846139e-03
5.940999520201075939e+04 1.042120521015691637e+00 4.073157286124340359e-03
5.940999523464122467e+04 1.027734225809626922e+00 3.999520256580069155e-03
5.940999526727169723e+04 1.033903652874407442e+00 4.033819620829014185e-03
5.940999529990216979e+04 1.048373920595074171e+00 4.096446502811896401e-03
5.940999533253264235e+04 1.047077767617978550e+00 4.097216528101208476e-03
5.940999536516310764e+04 1.029664138780777449e+00 4.004341165273465723e-03
5.940999539779357292e+04 1.043238872039289555e+00 4.090468166745595512e-03
5.940999543042404548e+04 1.027445778400635223e+00 4.001032916347613960e-03
5.940999546305451804e+04 1.020441724919882276e+00 3.967312277446443172e-03
5.940999549568498333e+04 1.020956665691023169e+00 3.983854458671424840e-03
5.940999552831544861e+04 1.020546200628801081e+00 3.969868823753666502e-03
5.940999556094592117e+04 1.023957754834149636e+00 3.993550088570701345e-03
5.940999559357639373e+04 1.030564766666825172e+00 4.013334215566600506e-03
5.940999562620685901e+04 1.027052124768433661e+00 3.997202764719758918e-03
5.940999565883732430e+04 1.035305695754763500e+00 4.034822266538183426e-03
5.940999569146779686e+04 1.016659524944570681e+00 3.964822047858871171e-03
5.940999572409826942e+04 1.022183467965724679e+00 3.984981088213680571e-03
5.940999575672873470e+04 1.023873055076883309e+00 3.990702592998142395e-03
5.940999578935919999e+04 1.039852588684575085e+00 4.050562334358585696e-03
5.940999582198967255e+04 1.010867093100456415e+00 3.925530876479582480e-03
5.940999585462014511e+04 1.021960447092777446e+00 3.969222176335417303e-03
5.940999588725061767e+04 1.015769832390055250e+00 3.964433197928163288e-03
5.940999591988108295e+04 1.033483404101302128e+00 4.025616881100408870e-03
5.940999595251154824e+04 1.036854447918091005e+00 4.028776859498422493e-03
5.940999598514202080e+04 1.023830003001886757e+00 3.973366998326587941e-03
5.940999601777249336e+04 1.036786839175434238e+00 4.038957044650860403e-03
5.940999605040295864e+04 1.030228025464644537e+00 4.013197286297736852e-03
5.940999608303342393e+04 1.024180875581451655e+00 3.978436656876667768e-03
5.940999611566389649e+04 1.029303728308422317e+00 4.008072362773292853e-03
5.940999614829436905e+04 1.026147482835025659e+00 3.987975072923932024e-03
5.940999618092483433e+04 1.043346460876645176e+00 4.062446669889007052e-03
5.940999621355529962e+04 1.033022490917401504e+00 4.010398830958230264e-03
5.940999624618577218e+04 1.022875552637883434e+00 3.967734606003365215e-03
5.940999627881624474e+04 1.033319005440684446e+00 4.008931772062599048e-03
5.940999631144671730e+04 1.031060177168633851e+00 4.012885794731852265e-03
5.940999634407718258e+04 1.038900645935659117e+00 4.034225513139543667e-03
5.940999637670764787e+04 1.039883850164816881e+00 4.043967118714444399e-03
5.940999640933812043e+04 1.055311419698833797e+00 4.111089594416438009e-03
5.940999644196859299e+04 1.035038385614347689e+00 4.037074351334199451e-03
5.940999647459905827e+04 1.018224640888611532e+00 3.950418767116378911e-03
5.940999650722952356e+04 1.026008090846580734e+00 4.003085809920658295e-03
5.940999653985999612e+04 1.006439711580132235e+00 3.910875387027497145e-03
5.940999657249046868e+04 1.021806794741941138e+00 3.989352282093277385e-03
5.940999660512093396e+04 1.033776380092480851e+00 4.007271364232325474e-03
5.940999663775139925e+04 1.026293554136692654e+00 3.989869956383727476e-03
5.940999667038187181e+04 1.030628155453798156e+00 3.999215989449357057e-03
5.940999670301234437e+04 1.031339571002400035e+00 4.008999219074673402e-03
5.940999673564281693e+04 1.033491310971112132e+00 4.008836219750587515e-03
5.940999676827328221e+04 1.037036022634168164e+00 4.026414976093542659e-03
5.940999680090374750e+04 1.036788200656634906e+00 4.033820783690742970e-03
5.940999683353422006e+04 1.037974256866925682e+00 4.041938009532987375e-03
5.940999686616469262e+04 1.027887144417138021e+00 3.978003417896977360e-03
5.940999689879515790e+04 1.026231982560505074e+00 3.982175981993791095e-03
5.940999693142562319e+04 1.039499230310075184e+00 4.040868490943479857e-03
5.940999696405609575e+04 1.028347596397141572e+00 3.996140253849476617e-03
5.940999699668656831e+04 1.042218218597888546e+00 4.054471083674943306e-03
5.940999702931703359e+04 1.022643554802273869e+00 3.972606500879693678e-03
5.940999706194749888e+04 1.039813114467388777e+00 4.036998979373621239e-03
5.940999709457797144e+04 1.039692684801269307e+00 4.031701965707553369e-03
5.940999712720844400e+04 1.049543515398186910e+00 4.062579750153721449e-03
5.940999715983890928e+04 1.045076347759855473e+00 4.045547061755945875e-03
5.940999719246937457e+04 1.050608029554059408e+00 4.078929072369505589e-03
5.940999722509984713e+04 1.052935171604576059e+00 4.084188762611111294e-03
5.940999725773031969e+04 1.046532722818795502e+00 4.046832323587722796e-03
5.940999729036079225e+04 1.042699207922014537e+00 4.035849135410058373e-03
5.940999732299125753e+04 1.048149730038393512e+00 4.036989427012454418e-03
5.940999735562172282e+04 1.053127846343685059e+00 4.065008009982571356e-03
5.940999738825219538e+04 1.059501213998496283e+00 4.092514115518288732e-03
5.940999742088266794e+04 1.055015349905575217e+00 4.077310985735829556e-03
5.940999745351313322e+04 1.043892712201586415e+00 4.020227463437523081e-03
5.940999748614359851e+04 1.063940043268235325e+00 4.114389177331480643e-03
5.940999751877407107e+04 1.063728068683650330e+00 4.111029637484640148e-03
5.940999755140454363e+04 1.052366685701322746e+00 4.059701911479979795e-03
5.940999758403500891e+04 1.043965586144442348e+00 4.035618383832466176e-03
5.940999761666547420e+04 1.051864408106701010e+00 4.068691800834558538e-03
5.940999764929594676e+04 1.056076787293837249e+00 4.097053812081470452e-03
5.940999768192641932e+04 1.044233314382471578e+00 4.042846954501877824e-03
5.940999771455688460e+04 1.044816878026141760e+00 4.046148813196498266e-03
5.940999774718734989e+04 1.053344691171748559e+00 4.066343944777933879e-03
5.940999777981782245e+04 1.057832046164867812e+00 4.092865238764018324e-03
5.940999781244829501e+04 1.046476488515746261e+00 4.046990640657467490e-03
5.940999784507876757e+04 1.051459421793365490e+00 4.059706653510210088e-03
5.940999787770923285e+04 1.058421027158307437e+00 4.105345037274661484e-03
5.940999791033969814e+04 1.045317003388442911e+00 4.047010227800212911e-03
5.940999794297017070e+04 1.041205434563380772e+00 4.031824316648358400e-03
5.940999797560064326e+04 1.056307214047545795e+00 4.100072417211931414e-03
5.940999800823110854e+04 1.029164559823895875e+00 3.980780030100376787e-03
5.940999804086157383e+04 1.040658444467250643e+00 4.038048994104984774e-03
5.940999807349204639e+04 1.053214260401162505e+00 4.076094310656096058e-03
5.940999810612251895e+04 1.053150076348349451e+00 4.076052600841440117e-03
5.940999813875298423e+04 1.048099454950144782e+00 4.059928213455269060e-03
5.940999817138345679e+04 1.034350511460088384e+00 4.021376246196281361e-03
5.940999820401392208e+04 1.044285312540749633e+00 4.048940370733126494e-03
5.940999823664439464e+04 1.033928868193841000e+00 3.997426162435242444e-03
5.940999826927486720e+04 1.047805512464939914e+00 4.058706362549390281e-03
5.940999830190533248e+04 1.039636855050642072e+00 4.026877935189224558e-03
5.940999833453579777e+04 1.031627045729979653e+00 4.000422885833679852e-03
5.940999836716627033e+04 1.030569138322958045e+00 3.986115530067328716e-03
5.940999839979674289e+04 1.040075636386227131e+00 4.034337070299480466e-03
5.940999843242720817e+04 1.037378876348209911e+00 4.024424290517431696e-03
5.940999846505767346e+04 1.040629805348235237e+00 4.035707313345511353e-03
5.940999849768814602e+04 1.056234319010572964e+00 4.090572226341403737e-03
5.940999853031861858e+04 1.052770827872693493e+00 4.094515229384395986e-03
5.940999856294908386e+04 1.041451888010403559e+00 4.033466887674396970e-03
5.940999859557954915e+04 1.050155824226483459e+00 4.073577893171647854e-03
5.940999862821002171e+04 1.071636013187269754e+00 4.181530292354442013e-03
5.940999866084049427e+04 1.039276870050586554e+00 4.035882245493480763e-03
5.940999869347095955e+04 1.039873841366028451e+00 4.043846611329531514e-03
5.940999872610143211e+04 1.038344508108713704e+00 4.042409285100920582e-03
5.940999875873189740e+04 1.039102085071023973e+00 4.048505993179174305e-03
5.940999879136236996e+04 1.034092734734113117e+00 4.015951444353365110e-03
5.940999882399284252e+04 1.039526925314035344e+00 4.040776748438079137e-03
5.940999885662330780e+04 1.038196863905976874e+00 4.030164689710197083e-03
5.940999888925377309e+04 1.028635720986566637e+00 3.994261450118186466e-03
5.940999892188424565e+04 1.043233458454567719e+00 4.063030802618368062e-03
5.940999895451471821e+04 1.033281030444964887e+00 4.010524835488458485e-03
5.940999898714518349e+04 1.026453590397529148e+00 3.984864408666854117e-03
5.940999901977564878e+04 1.035622742584780820e+00 4.031884508801352948e-03
5.940999905240612134e+04 1.033413528539044446e+00 4.027139288820810910e-03
5.940999908503659390e+04 1.020525686457136372e+00 3.970142845726814390e-03
5.940999911766705918e+04 1.030950764112564144e+00 4.001142755645047469e-03
5.940999915029752447e+04 1.035550154506350573e+00 4.015985784999800967e-03
5.940999918292799703e+04 1.037054774677732549e+00 4.026327615777128624e-03
5.940999921555846959e+04 1.036703001181027650e+00 4.024662425345435120e-03
5.940999924818893487e+04 1.040399357388497315e+00 4.035756226289985600e-03
5.940999928081940016e+04 1.047821364834670810e+00 4.081137552757653324e-03
5.940999931344987272e+04 1.037868273640943473e+00 4.023873052464057264e-03
5.940999934608034528e+04 1.027825701168634032e+00 3.997585874141298956e-03
5.940999937871081056e+04 1.023890111723698038e+00 3.980473290659192025e-03
5.940999941134127585e+04 1.029168077008163262e+00 4.000513263923857407e-03
5.940999944397174841e+04 1.026506512396125004e+00 3.993829132061337515e-03
5.940999947660222097e+04 1.030846253229974252e+00 4.016276806718721386e-03
5.940999950923269353e+04 1.033911400828153582e+00 4.026492219590165067e-03
5.940999954186315881e+04 1.027479451925154663e+00 4.007210120309261450e-03
5.940999957449362410e+04 1.015408455600492976e+00 3.950914905484224741e-03
5.940999960712409666e+04 1.027692083636090326e+00 4.002442527040865096e-03
5.940999963975456922e+04 1.021287819342464820e+00 3.977644632534985125e-03
5.940999967238503450e+04 1.024277103348662843e+00 3.990380193310301762e-03
5.940999970501549979e+04 1.020878626671047451e+00 3.967783941679594445e-03
5.940999973764597235e+04 1.030553463632743361e+00 4.010734538548639885e-03
5.940999977027644491e+04 1.019785878111064470e+00 3.974524737431166591e-03
5.940999980290691019e+04 1.024272003210138005e+00 3.988695405113601086e-03
5.940999983553737547e+04 1.020421222664015914e+00 3.983963677763093132e-03
5.940999986816784804e+04 1.024512959107296561e+00 3.979399816914886215e-03
5.940999990079832060e+04 1.037674268485645035e+00 4.036468935514500589e-03
5.940999993342878588e+04 1.037212104614541941e+00 4.033145779881879694e-03
5.940999996605925116e+04 1.029974177532582136e+00 4.022996365558599921e-03
5.940999999868972372e+04 1.035400237513843802e+00 4.048243645808027695e-03
5.941000003132019629e+04 1.035119088017711686e+00 4.020935716975653114e-03
5.941000006395066157e+04 1.046305638944662553e+00 4.051131426748439887e-03
5.941000009658112685e+04 1.052964370520266035e+00 4.072615556903459895e-03
5.941000012921159941e+04 1.040921529893726660e+00 4.045085420468022726e-03
5.941000016184207198e+04 1.038415661123543776e+00 4.023207651325341749e-03
5.941000019447254454e+04 1.041183302438497327e+00 4.046985162211730498e-03
5.941000022710300982e+04 1.047324589601480005e+00 4.066971446928683252e-03
5.941000025973347510e+04 1.037820288291077864e+00 4.021475259560569268e-03
5.941000029236394766e+04 1.045337708845438751e+00 4.037337647429289217e-03
5.941000032499442023e+04 1.055668941835954167e+00 4.069569106249584962e-03
5.941000035762488551e+04 1.066199250988334235e+00 4.119526949218421837e-03
5.941000039025535079e+04 1.058088398015509801e+00 4.084934325600690641e-03
5.941000042288582335e+04 1.055887865311308627e+00 4.106087467588034716e-03
5.941000045551629592e+04 1.035662080825451525e+00 3.988966276052928819e-03
5.941000048814676120e+04 1.042072843905804902e+00 4.032275848694380493e-03
5.941000052077722648e+04 1.041968160950770717e+00 4.039001373072541139e-03
5.941000055340769904e+04 1.044270379133019011e+00 4.048601291224254543e-03
5.941000058603817160e+04 1.046518906173891095e+00 4.063557411693497629e-03
5.941000061866863689e+04 1.039294014087254858e+00 4.047392118361548344e-03
5.941000065129910945e+04 1.050991859438265008e+00 4.088997072718840095e-03
5.941000068392957473e+04 1.042398014532002426e+00 4.056596790577906078e-03
5.941000071656004729e+04 1.054187060533448683e+00 4.084186654444568916e-03
5.941000074919051985e+04 1.057161477478193667e+00 4.106819589866388641e-03
5.941000078182098514e+04 1.062184225354780409e+00 4.109264318994252513e-03
5.941000081445145042e+04 1.054270444388707206e+00 4.097768296501547169e-03
5.941000084708192298e+04 1.052392151571442946e+00 4.073945386410936925e-03
5.941000087971239554e+04 1.057003331302496907e+00 4.075277002636512082e-03
5.941000091234286083e+04 1.069534436383082321e+00 4.144162108254504165e-03
5.941000094497332611e+04 1.060021758627659016e+00 4.101371409739229881e-03
5.941000097760379867e+04 1.049301017260840130e+00 4.051977435811635921e-03
5.941000101023427123e+04 1.047248944844611396e+00 4.060916465713228750e-03
5.941000104286473652e+04 1.058467450753841410e+00 4.099090786472689603e-03
5.941000107549520180e+04 1.065510879712975756e+00 4.130874586331397154e-03
5.941000110812567436e+04 1.050489703901416938e+00 4.050979330442329440e-03
5.941000114075614692e+04 1.071255690267275851e+00 4.153780294518565064e-03
5.941000117338661221e+04 1.045077065571417663e+00 4.051687411083982823e-03
5.941000120601707749e+04 1.054228835024689559e+00 4.079305202981239539e-03
5.941000123864755005e+04 1.064374908811793752e+00 4.127871028352297911e-03
5.941000127127802261e+04 1.049231987863666227e+00 4.054668697866498084e-03
5.941000130390849517e+04 1.053060960590653350e+00 4.064933423273405649e-03
5.941000133653896046e+04 1.072130811037022013e+00 4.150053621697748739e-03
5.941000136916942574e+04 1.054687279622635421e+00 4.079556198095512023e-03
5.941000140179989830e+04 1.056003152537013712e+00 4.086651302848487780e-03
5.941000143443037086e+04 1.059646205317560153e+00 4.102174719313202850e-03
5.941000146706083615e+04 1.050315698347327631e+00 4.067588952151080656e-03
5.941000149969130143e+04 1.042073210407106654e+00 4.035143603347907809e-03
5.941000153232177399e+04 1.039989430038121832e+00 4.036720145020631506e-03
5.941000156495224655e+04 1.050998140668178094e+00 4.073779493560423896e-03
5.941000159758271184e+04 1.039653538519760501e+00 4.026575937163332300e-03
5.941000163021317712e+04 1.038205145136668950e+00 4.018697764870795934e-03
5.941000166284364968e+04 1.044122276556542106e+00 4.052716504641251140e-03
5.941000169547412224e+04 1.051248526315288423e+00 4.091488430005237042e-03
5.941000172810458753e+04 1.039650833841296640e+00 4.038944633719247258e-03
5.941000176073505281e+04 1.026075881693809366e+00 3.987942805132131500e-03
5.941000179336552537e+04 1.032445294136474345e+00 4.017362980159152643e-03
5.941000182599599793e+04 1.034029457471206559e+00 4.024849499170464993e-03
5.941000185862646322e+04 1.035517859928248408e+00 4.013809092549769190e-03
5.941000189125692850e+04 1.033830323801530282e+00 4.017150163609374894e-03
5.941000192388740106e+04 1.043000567541817691e+00 4.063557142839221113e-03
5.941000195651787362e+04 1.034251845543416870e+00 4.038384582148691997e-03
5.941000198914834618e+04 1.028985020671239425e+00 4.015645625430285665e-03
5.941000202177881147e+04 1.025073191182303445e+00 3.992249918254384654e-03
5.941000205440927675e+04 1.024304115604367516e+00 4.005968175670535786e-03
5.941000208703974931e+04 1.024992445814825404e+00 3.999938584421205631e-03
5.941000211967022187e+04 1.030806976297034883e+00 4.016539880504372065e-03
5.941000215230068716e+04 1.030395585216250520e+00 4.017891534754048331e-03
5.941000218493115244e+04 1.030779875986249206e+00 4.023274568530291716e-03
5.941000221756162500e+04 1.029828229564692554e+00 4.020150360740656209e-03
5.941000225019209756e+04 1.034566481882291500e+00 4.049440265057667292e-03
5.941000228282256285e+04 1.019543412354585676e+00 3.992295914840712605e-03
5.941000231545302813e+04 1.014348076286826661e+00 3.978546020028091504e-03
5.941000234808350069e+04 1.020621904112879452e+00 3.999505947542894395e-03
5.941000238071397325e+04 1.015864568561312575e+00 3.961251308562620602e-03
5.941000241334443854e+04 1.019242496688274491e+00 3.985086216910798881e-03
5.941000244597491110e+04 1.034375560376223691e+00 4.040723411888195830e-03
5.941000247860537638e+04 1.019072548734974548e+00 3.981979378977117991e-03
5.941000251123584894e+04 1.023739815309280488e+00 3.990976158286837876e-03
5.941000254386632150e+04 1.042703064203301500e+00 4.074816080868890779e-03
5.941000257649678679e+04 1.023648746581175439e+00 3.988121096454192577e-03
5.941000260912725207e+04 1.019588833585803878e+00 3.983508552131873395e-03
5.941000264175772463e+04 1.014699269121187131e+00 3.958808671081785052e-03
5.941000267438819719e+04 1.008157534902217822e+00 3.942030696612855954e-03
5.941000270701866248e+04 1.008678118638064003e+00 3.956615262784756760e-03
5.941000273964912776e+04 1.016775645585303200e+00 3.980099196891529086e-03
5.941000277227960032e+04 1.018328576525151519e+00 3.986451874097928817e-03
5.941000280491007288e+04 1.016401222752515432e+00 3.988404652192814592e-03
5.941000283754053817e+04 1.023261123729967803e+00 4.002306746896642370e-03
5.941000287017100345e+04 1.022249758077840021e+00 3.999201885937578478e-03
5.941000290280147601e+04 1.011100062294688628e+00 3.952487511998125508e-03
5.941000293543194857e+04 1.012774230454074553e+00 3.957740101146470929e-03
5.941000296806241386e+04 1.023104307278586811e+00 3.986719742486765326e-03
5.941000300069287914e+04 1.024581238289727025e+00 3.994219535868618817e-03
5.941000303332335170e+04 1.029976696038638062e+00 4.019922603065819930e-03
5.941000306595382426e+04 1.028139685354391819e+00 4.000057195843148561e-03
5.941000309858428955e+04 1.033536416811331460e+00 4.037472603831989033e-03
5.941000313121476211e+04 1.021015990630526504e+00 3.984120905804892747e-03
5.941000316384522739e+04 1.009491172548468318e+00 3.942634357168406378e-03
5.941000319647569995e+04 1.015353199447613042e+00 3.952194944779319034e-03
5.941000322910616524e+04 1.021514395110076689e+00 3.972629800070508199e-03
5.941000326173663780e+04 1.029194365237450448e+00 4.009510787152706715e-03
5.941000329436710308e+04 1.027805755564196177e+00 4.005863892239329427e-03
5.941000332699757564e+04 1.031865414641516931e+00 4.021031217439619693e-03
5.941000335962804820e+04 1.038651662379915130e+00 4.045779612771129193e-03
5.941000339225851349e+04 1.042247878500928815e+00 4.055011196236934547e-03
5.941000342488897877e+04 1.034272009902522216e+00 4.015941856825423414e-03
5.941000345751945133e+04 1.041896621164546621e+00 4.049284555719426422e-03
5.941000349014992389e+04 1.040158872340124052e+00 4.044279131565725778e-03
5.941000352278039645e+04 1.034268687532260200e+00 4.025940466084125709e-03
5.941000355541086174e+04 1.027763147232801266e+00 4.002437679187616920e-03
5.941000358804132702e+04 1.039317520305879095e+00 4.041964262817402710e-03
5.941000362067179958e+04 1.033383479966288876e+00 4.022752991327487211e-03
5.941000365330227214e+04 1.024268813872364126e+00 3.980123677408968670e-03
5.941000368593273743e+04 1.042657360234640285e+00 4.054413634817729400e-03
5.941000371856320271e+04 1.049775799471421189e+00 4.073492622814588703e-03
5.941000375119367527e+04 1.050932519232351980e+00 4.070543305954558815e-03
5.941000378382414783e+04 1.051838651305206263e+00 4.076322421780687912e-03
5.941000381645461312e+04 1.041505092918318498e+00 4.052149230295074359e-03
5.941000384908507840e+04 1.041106534069075940e+00 4.028373936315591056e-03
5.941000388171555096e+04 1.042456388569782844e+00 4.048481651452768941e-03
5.941000391434602352e+04 1.046405957283710331e+00 4.069170118853727633e-03
5.941000394697649608e+04 1.039976169105528481e+00 4.046806876151106541e-03
5.941000397960696137e+04 1.046923760813146975e+00 4.081376389038034701e-03
5.941000401223742665e+04 1.032107183973674625e+00 4.009732771137228952e-03
5.941000404486789921e+04 1.043280286241738963e+00 4.057368132980576636e-03
5.941000407749837177e+04 1.053660958014932980e+00 4.090009809111651295e-03
5.941000411012883706e+04 1.040125102455268014e+00 4.034361651198012377e-03
5.941000414275930234e+04 1.053129069949755969e+00 4.078496461126667263e-03
5.941000417538977490e+04 1.048849192663549479e+00 4.072382290484154350e-03
5.941000420802024746e+04 1.040049702347523475e+00 4.037263480291155941e-03
5.941000424065071275e+04 1.038327228231455068e+00 4.038517799355102224e-03
5.941000427328117803e+04 1.046808256179821317e+00 4.067246664472784143e-03
5.941000430591165059e+04 1.032680392384940360e+00 4.000544350442171784e-03
5.941000433854212315e+04 1.028104286552044000e+00 4.014334020129675315e-03
5.941000437117258844e+04 1.033504448310800683e+00 4.024232018058646575e-03
5.941000440380305372e+04 1.040406537198247383e+00 4.044568263557180542e-03
5.941000443643352628e+04 1.027787868626464762e+00 3.994667599572503981e-03
5.941000446906399884e+04 1.041506411260265219e+00 4.059163201039719775e-03
5.941000450169447140e+04 1.032954926100104753e+00 4.021069082684283411e-03
5.941000453432493669e+04 1.033387117772140762e+00 4.036154384151315923e-03
5.941000456695540197e+04 1.019281936734224514e+00 3.971379472120414519e-03
5.941000459958587453e+04 1.025167380090000968e+00 3.996301218153588790e-03
5.941000463221634709e+04 1.037215027866743799e+00 4.042316500495584004e-03
5.941000466484681237e+04 1.016041772100807039e+00 3.971055407708567672e-03
5.941000469747727766e+04 1.017875335885142229e+00 3.972076908324836085e-03
5.941000473010775022e+04 1.014753764753764775e+00 3.960117437783238457e-03
5.941000476273822278e+04 1.018081159724347762e+00 3.979942682857134754e-03
5.941000479536868806e+04 1.021444917618355763e+00 3.992880746286515091e-03
5.941000482799915335e+04 1.023247999481339710e+00 4.003972042446310962e-03
5.941000486062962591e+04 1.018033678115178642e+00 3.967357372776413385e-03
5.941000489326009847e+04 1.007774839164721881e+00 3.942088820976857519e-03
5.941000492589056375e+04 1.022713912655648372e+00 3.996761295795740049e-03
5.941000495852102904e+04 1.018563418101405826e+00 3.987338452298060977e-03
5.941000499115150160e+04 1.020919775711976119e+00 3.991579066773115123e-03
5.941000502378197416e+04 1.021990885254089099e+00 3.986280403298059043e-03
5.941000505641243944e+04 1.020512718900218330e+00 4.007113064017875717e-03
5.941000508904290473e+04 1.019879303946422677e+00 3.997462371934253599e-03
5.941000512167337729e+04 1.012227507308773200e+00 3.980532002449839978e-03
5.941000515430384985e+04 1.018601623922631871e+00 3.991472515295935511e-03
5.941000518693431513e+04 1.025220434817170734e+00 4.007157640452448794e-03
5.941000521956478042e+04 1.009570507025420394e+00 3.943902904569118392e-03
5.941000525219525298e+04 1.027203853214631257e+00 4.009866071126608027e-03
5.941000528482572554e+04 1.019632313703888515e+00 3.987728072097032617e-03
5.941000531745619810e+04 1.024628721586885449e+00 4.009734758500839436e-03
5.941000535008666338e+04 1.028510788322119396e+00 4.010307023933688646e-03
5.941000538271712867e+04 1.039752083948757511e+00 4.067954087688379489e-03
5.941000541534760123e+04 1.029098742780334419e+00 4.023184486627369438e-03
5.941000544797807379e+04 1.017517235127620490e+00 3.983548054192122094e-03
5.941000548060853907e+04 1.016403969278187880e+00 3.968870186028616333e-03
5.941000551323900436e+04 1.019861999717794010e+00 3.975150274127212460e-03
5.941000554586947692e+04 1.024212074129436489e+00 3.994847185289724691e-03
5.941000557849994948e+04 1.009052248244847627e+00 3.938887227832743414e-03
5.941000561113041476e+04 1.023576057399030015e+00 4.003347668543637099e-03
5.941000564376088005e+04 1.016654909033460008e+00 3.973381822520260891e-03
5.941000567639135261e+04 1.025664409960526990e+00 4.001496099688410524e-03
5.941000570902182517e+04 1.025861515100705335e+00 3.995884319351517347e-03
5.941000574165229045e+04 1.028284996535401730e+00 3.998408888800619211e-03
5.941000577428275574e+04 1.038268451821156679e+00 4.041587339251889732e-03
5.941000580691322830e+04 1.014278148600064933e+00 3.953922992584587778e-03
5.941000583954370086e+04 1.027749321825197404e+00 4.009095751179888971e-03
5.941000587217416614e+04 1.021707580934803072e+00 3.979185189835792585e-03
5.941000590480463143e+04 1.025840405525528576e+00 4.002338655220820558e-03
5.941000593743510399e+04 1.019238523037051536e+00 3.968046008771890579e-03
5.941000597006557655e+04 1.026274437088590119e+00 4.002662214899198843e-03
5.941000600269604911e+04 1.020959657476679050e+00 3.986357547856641398e-03
5.941000603532651439e+04 1.023691836091830343e+00 4.002630623182895121e-03
5.941000606795697968e+04 1.024677066322786878e+00 3.996438020276140736e-03
5.941000610058745224e+04 1.023785541883135197e+00 3.986993663186602296e-03
5.941000613321792480e+04 1.018347571589860223e+00 3.975602494470707390e-03
5.941000616584839008e+04 1.020905792480393481e+00 3.985241942633983500e-03
5.941000619847885537e+04 1.030979816894565859e+00 4.027460880725418010e-03
5.941000623110932793e+04 1.022942010387832168e+00 3.997535953612410368e-03
5.941000626373980049e+04 1.026593260688610121e+00 4.016593015276589615e-03
5.941000629637026577e+04 1.023100015330657309e+00 3.984235204245110441e-03
5.941000632900073106e+04 1.031305511447432322e+00 4.020899028839240545e-03
5.941000636163120362e+04 1.041360424630942916e+00 4.063935311475696220e-03
5.941000639426167618e+04 1.025215625990119284e+00 3.991951319000632860e-03
5.941000642689214146e+04 1.031640113560850169e+00 4.022024758956232841e-03
5.941000645952260675e+04 1.034005275279484826e+00 4.024000839768593872e-03
5.941000649215307931e+04 1.019630086697213667e+00 3.970336541932794304e-03
5.941000652478355187e+04 1.028500789888181721e+00 4.017379061004593480e-03
5.941000655741401715e+04 1.026979217605834327e+00 4.023679413045599083e-03
5.941000659004448244e+04 1.023081027672629650e+00 3.998492430623037421e-03
5.941000662267495500e+04 1.032166401810087564e+00 4.011525002356133678e-03
5.941000665530542756e+04 1.029864578974742040e+00 4.016913167656333689e-03
5.941000668793589284e+04 1.024959588423637769e+00 3.995025815018365435e-03
5.941000672056635813e+04 1.039095663239943512e+00 4.075342649113545060e-03
5.941000675319683069e+04 1.025634140763365121e+00 4.014118026289347982e-03
5.941000678582730325e+04 1.029043155458285508e+00 4.021486482567852329e-03
5.941000681845777581e+04 1.023319037387126373e+00 3.996905024705500048e-03
5.941000685108824109e+04 1.019586387499380908e+00 3.974288388692789192e-03
5.941000688371870638e+04 1.021328092371180274e+00 3.976086947905393271e-03
5.941000691634917894e+04 1.018020808489417561e+00 3.965484272995514238e-03
5.941000694897965150e+04 1.014368523516001597e+00 3.966526466092875833e-03
5.941000698161011678e+04 1.026753419841147208e+00 4.001604284743197522e-03
5.941000701424058207e+04 1.015851882607360146e+00 3.944337997841258422e-03
5.941000704687105463e+04 1.020209447328553454e+00 3.985274848867178393e-03
5.941000707950152719e+04 1.017634524708794563e+00 3.990249260905408789e-03
5.941000711213199247e+04 1.027597296185232878e+00 4.023218402868193946e-03
5.941000714476245776e+04 1.023789548391038862e+00 3.997140826146630861e-03
5.941000717739293032e+04 1.021848078978809138e+00 3.999086475480855864e-03
5.941000721002340288e+04 1.029137003169948938e+00 4.012013557653864096e-03
5.941000724265386816e+04 1.023655032474530158e+00 4.003568054438036428e-03
5.941000727528433345e+04 1.018676728058689029e+00 3.970098722442525971e-03
5.941000730791480601e+04 1.024905475232758656e+00 3.991093251825643916e-03
5.941000734054527857e+04 1.024343467961393195e+00 3.999764533652142712e-03
5.941000737317574385e+04 1.025619321087204439e+00 4.009439251714938882e-03
5.941000740580620914e+04 1.032298971256459641e+00 4.016166662550637451e-03
5.941000743843668170e+04 1.035364305203396285e+00 4.034231994318472278e-03
5.941000747106715426e+04 1.016731318603393497e+00 3.966236852727161172e-03
5.941000750369762682e+04 1.025061261642444155e+00 4.007170851395719553e-03
5.941000753632809210e+04 1.018649771519237079e+00 3.999272955610491675e-03
5.941000756895855739e+04 1.019349051067397705e+00 3.984806776308388691e-03
5.941000760158902995e+04 1.029719488146496831e+00 4.026046889371288559e-03
5.941000763421950251e+04 1.033519146336444816e+00 4.037008106073589932e-03
5.941000766684996779e+04 1.021172762349872309e+00 3.974645344281662815e-03
5.941000769948043308e+04 1.028881889987028675e+00 4.016977763688859247e-03
5.941000773211090564e+04 1.043736652526805697e+00 4.073058291368973280e-03
5.941000776474137820e+04 1.032417889815129053e+00 4.003322550532003796e-03
5.941000779737184348e+04 1.053640981745186389e+00 4.111543792891261817e-03
5.941000783000230876e+04 1.040429563622274012e+00 4.043763453881107743e-03
5.941000786263278133e+04 1.033037439934056279e+00 4.014615119247416652e-03
5.941000789526325389e+04 1.028405133276117267e+00 3.995932965514983719e-03
5.941000792789371917e+04 1.040918177935084232e+00 4.060588333670549915e-03
5.941000796052418445e+04 1.034220881375614409e+00 4.031202477515837858e-03
5.941000799315465702e+04 1.036023840012348485e+00 4.047262081426939231e-03
5.941000802578512958e+04 1.032278689780342873e+00 4.017386551847212418e-03
5.941000805841559486e+04 1.031302910933425299e+00 4.011020325957795167e-03
5.941000809104606742e+04 1.027997357236906772e+00 3.999373514668625937e-03
5.941000812367653270e+04 1.023218828516353485e+00 3.987299463644379538e-03
5.941000815630700527e+04 1.015936774828693601e+00 3.969169356028321230e-03
5.941000818893747055e+04 1.025678393538959510e+00 4.006566831734181128e-03
5.941000822156794311e+04 1.038680711858640748e+00 4.051125612858301472e-03
5.941000825419840839e+04 1.038310432893888802e+00 4.062942696053089241e-03
5.941000828682888095e+04 1.023621486291192539e+00 3.989945592531165576e-03
5.941000831945935352e+04 1.025458033783640754e+00 4.021490267363707523e-03
5.941000835208981880e+04 1.024941239454213671e+00 3.995010922574875230e-03
5.941000838472028408e+04 1.029067761916698132e+00 4.000656022341756053e-03
5.941000841735075664e+04 1.031953263306975233e+00 4.025449250319364583e-03
5.941000844998122921e+04 1.031124808605865528e+00 4.007678185546760877e-03
5.941000848261169449e+04 1.028849708351005976e+00 4.010642292449941027e-03
5.941000851524215977e+04 1.037339215456665187e+00 4.054634637364821180e-03
5.941000854787263233e+04 1.018634494558050552e+00 3.971214180268641848e-03
5.941000858050310489e+04 1.021540070901377328e+00 3.970004715809032775e-03
5.941000861313357018e+04 1.039059931765919265e+00 4.046099379751458627e-03
5.941000864576403546e+04 1.021936715067885748e+00 3.977906944110018266e-03
5.941000867839450802e+04 1.022393052553692838e+00 3.975999032296868331e-03
5.941000871102498058e+04 1.026377068388126812e+00 3.989350536000559923e-03
5.941000874365544587e+04 1.011628049349762914e+00 3.939552064062522459e-03
5.941000877628591843e+04 1.031489683397877499e+00 4.008223738898244667e-03
5.941000880891638371e+04 1.020091783096678473e+00 3.978318738132598231e-03
5.941000884154685627e+04 1.014243442617186686e+00 3.959850694038031041e-03
5.941000887417732883e+04 1.021641831481983065e+00 3.974941355990188781e-03
5.941000890680779412e+04 1.029667367321006610e+00 4.018598965645176629e-03
5.941000893943825940e+04 1.037882365784833283e+00 4.046397059588315373e-03
5.941000897206873196e+04 1.018675962952632741e+00 3.969521406214916032e-03
5.941000900469920452e+04 1.030454908345819875e+00 4.019617311012004847e-03
5.941000903732966981e+04 1.032850638179191760e+00 4.020086938508101067e-03
5.941000906996013509e+04 1.024045575096354188e+00 3.996316717302366567e-03
5.941000910259060765e+04 1.020723195642022407e+00 3.976342211293362044e-03
5.941000913522108021e+04 1.018451766264637737e+00 3.960894299987588116e-03
5.941000916785154550e+04 1.014347555652467925e+00 3.963525142259670050e-03
5.941000920048201078e+04 1.017071426106434862e+00 3.970379846888280433e-03
5.941000923311248334e+04 1.006361700533290104e+00 3.933133697567083205e-03
5.941000926574295590e+04 1.013300049300017935e+00 3.963979110251546027e-03
5.941000929837342119e+04 1.009136131940790770e+00 3.933444673805018207e-03
5.941000933100388647e+04 1.008944435985800858e+00 3.942117288171644723e-03
5.941000936363435903e+04 1.016481975857852049e+00 3.980503597195028491e-03
5.941000939626483159e+04 1.017851281562858867e+00 3.983291949489596237e-03
5.941000942889529688e+04 1.014018283417363886e+00 3.975800806728543163e-03
5.941000946152576216e+04 1.017053617956144018e+00 3.971652324568593351e-03
5.941000949415623472e+04 1.017390103933500045e+00 3.967220039212336971e-03
5.941000952678670728e+04 1.010601449510152072e+00 3.967936416752859685e-03
5.941000955941717257e+04 1.019391321384331528e+00 3.994666093827488329e-03
5.941000959204763785e+04 1.007491924003186101e+00 3.917054646781976610e-03
5.941000962467811041e+04 1.021114510938747832e+00 3.997475400511702262e-03
5.941000965730858297e+04 1.006844819141427871e+00 3.928611641058682089e-03
5.941000968993904826e+04 1.001792665359498846e+00 3.884911840533179089e-03
5.941000972256951354e+04 1.013374955407708056e+00 3.953218025395352150e-03
5.941000975519998610e+04 1.005759047450272892e+00 3.935235669398995037e-03
5.941000978783045866e+04 1.022977970301735873e+00 3.998264671568183513e-03
5.941000982046092395e+04 1.007802695734206333e+00 3.946699816850504465e-03
5.941000985309138923e+04 1.009625589472104679e+00 3.955203723352403167e-03
5.941000988572186179e+04 1.015706855643374595e+00 3.974958819807932267e-03
5.941000991835233435e+04 1.014277992090185432e+00 3.967752322071135124e-03
5.941000995098280691e+04 1.016079471548275048e+00 3.995953714870699967e-03
5.941000998361327220e+04 1.006095786675702097e+00 3.947015964327795466e-03
5.941001001624373748e+04 1.005985650666441966e+00 3.934856219161429053e-03
5.941001004887421004e+04 1.015904403344495943e+00 3.970504018056570696e-03
5.941001008150468260e+04 1.016399151274078205e+00 3.981900489001065357e-03
5.941001011413514789e+04 1.012976767755576990e+00 3.966219702426609928e-03
5.941001014676561317e+04 1.011784955953539455e+00 3.970874977581409157e-03
5.941001017939608573e+04 1.017080479723265762e+00 3.989113210631901538e-03
5.941001021202655829e+04 1.012196374426640677e+00 3.960844386703261250e-03
5.941001024465703085e+04 1.026118589971259487e+00 4.020614444105739642e-03
5.941001027728749614e+04 1.023133247858276196e+00 4.011783377310170623e-03
5.941001030991796142e+04 1.013839354330758002e+00 3.968975251085404658e-03
5.941001034254843398e+04 1.026003927946238292e+00 4.019879350577000229e-03
5.941001037517890654e+04 1.008841049777779997e+00 3.950736150487874597e-03
5.941001040780937183e+04 1.016785444446713260e+00 3.969075756768884397e-03
5.941001044043983711e+04 1.020613302622495278e+00 3.999019582112640567e-03
5.941001047307030967e+04 1.019974637868577672e+00 3.978137335227526807e-03
5.941001050570078223e+04 1.020202194411431673e+00 3.978059686241343200e-03
5.941001053833124752e+04 1.006407092087791888e+00 3.929033428369504109e-03
5.941001057096171280e+04 1.013987342121293933e+00 3.972584934083688360e-03
5.941001060359218536e+04 1.017201126872502970e+00 3.974171887690586269e-03
5.941001063622265792e+04 1.022849147324143448e+00 4.005296041006737272e-03
5.941001066885312321e+04 1.022008066896212375e+00 3.993995575015917010e-03
5.941001070148358849e+04 1.021839756884296957e+00 4.004527928926363695e-03
5.941001073411406105e+04 1.025242569759281519e+00 3.993134376967941851e-03
5.941001076674453361e+04 1.007017267704513053e+00 3.939110657650873003e-03
5.941001079937499890e+04 1.014743998802517755e+00 3.966043489415658867e-03
5.941001083200546418e+04 1.012970986454188482e+00 3.973934798628458651e-03
5.941001086463593674e+04 1.023565637908506076e+00 3.998694370707514718e-03
5.941001089726640930e+04 1.004833057236737881e+00 3.921898388586630806e-03
5.941001092989687459e+04 1.011904061937353827e+00 3.970068403563184814e-03
5.941001096252733987e+04 1.021665946373141010e+00 4.024554327369624096e-03
5.941001099515781243e+04 1.001780896603330362e+00 3.925590659754664598e-03
5.941001102778828499e+04 1.006276181885811249e+00 3.941037422969264313e-03
5.941001106041875755e+04 1.017622405097482918e+00 3.983297454711585452e-03
5.941001109304922284e+04 9.959270478431710982e-01 3.886572200433900844e-03
5.941001112567968812e+04 9.939300523788738850e-01 3.883701129861035373e-03
5.941001115831016068e+04 1.006335362197828376e+00 3.935804078353733436e-03
5.941001119094063324e+04 1.008984783607072888e+00 3.940132385973310440e-03
5.941001122357109853e+04 1.035095536204245770e+00 4.045219296821799849e-03
5.941001125620156381e+04 1.005113026002068422e+00 3.913301490791226342e-03
5.941001128883203637e+04 1.023674394059985282e+00 3.995971761327653769e-03
5.941001132146250893e+04 1.033027053803991846e+00 4.038694676659155582e-03
5.941001135409297422e+04 1.018653258743178691e+00 3.961712902372911682e-03
5.941001138672343950e+04 1.016586319289376039e+00 3.959430660239597263e-03
5.941001141935391206e+04 1.015897053045186516e+00 3.964584197460827367e-03
5.941001145198438462e+04 1.024664118363838528e+00 4.003168061544694345e-03
5.941001148461484991e+04 1.020166506689651031e+00 3.976698192943182129e-03
5.941001151724531519e+04 1.030530720119577692e+00 4.012628224867861165e-03
5.941001154987578775e+04 1.028748549143778668e+00 4.004060228627180813e-03
5.941001158250626031e+04 1.027234814171663624e+00 3.993001428329857189e-03
5.941001161513672560e+04 1.026453738734883991e+00 3.994467103260026207e-03
5.941001164776719088e+04 1.023713915977774613e+00 4.012201738396900010e-03
5.941001168039766344e+04 1.023617644364272827e+00 4.002544322602777198e-03
5.941001171302813600e+04 1.012891184614987949e+00 3.963822403333496468e-03
5.941001174565860856e+04 1.027077076445498838e+00 4.013398010996927813e-03
5.941001177828907385e+04 1.014288012745802048e+00 3.978172456497915295e-03
5.941001181091953913e+04 1.016315278871542160e+00 3.970635696223485250e-03
5.941001184355001169e+04 1.016515014396080385e+00 3.967399618929054635e-03
5.941001187618048425e+04 1.011954354122657662e+00 3.956006723765735471e-03
5.941001190881094954e+04 1.019610699764471162e+00 3.981773293088554377e-03
5.941001194144141482e+04 1.007928723737751442e+00 3.938853359330812473e-03
5.941001197407188738e+04 1.021306495180289708e+00 4.000340805275527482e-03
5.941001200670235994e+04 1.009467446454161532e+00 3.957122534218132821e-03
5.941001203933282522e+04 1.013744657925593984e+00 3.976218427468888525e-03
5.941001207196329051e+04 1.011360195762110559e+00 3.992688460769644107e-03
5.941001210459376307e+04 1.005256414160461187e+00 3.950929677559458786e-03
5.941001213722423563e+04 1.000123103248233170e+00 3.910896780137033610e-03
5.941001216985470091e+04 1.004269183931446152e+00 3.934202049078326831e-03
5.941001220248516620e+04 1.020109589891651902e+00 3.997458407775668007e-03
5.941001223511563876e+04 1.001654379572790354e+00 3.937987534514379370e-03
5.941001226774611132e+04 1.015083707180498118e+00 3.969664812341355126e-03
5.941001230037657660e+04 1.026390843448014234e+00 4.013031249815814973e-03
5.941001233300704189e+04 1.027945899425548815e+00 4.008738749906860972e-03
5.941001236563751445e+04 1.021723434945369213e+00 3.990636378350344640e-03
5.941001239826798701e+04 1.034834148511141860e+00 4.035023989097608933e-03
5.941001243089845229e+04 1.037416078754874071e+00 4.056522298809797991e-03
5.941001246352891758e+04 1.045894093834385918e+00 4.090902746383492765e-03
5.941001249615939014e+04 1.038051632000858593e+00 4.026736335839027972e-03
5.941001252878986270e+04 1.031925704654152121e+00 4.005343574007958971e-03
5.941001256142032798e+04 1.046419293941744932e+00 4.073169227299870514e-03
5.941001259405080054e+04 1.036462478975844759e+00 4.047333704142804141e-03
5.941001262668126583e+04 1.042168987796903146e+00 4.066485380332478076e-03
5.941001265931173839e+04 1.046715094798495338e+00 4.079217714483101588e-03
5.941001269194220367e+04 1.050393744868254098e+00 4.089053860906598226e-03
5.941001272457267623e+04 1.056972002920998133e+00 4.105631333813704320e-03
5.941001275720314152e+04 1.042431635990731298e+00 4.042370928424109285e-03
5.941001278983361408e+04 1.050082648512718375e+00 4.097850971557895003e-03
5.941001282246407936e+04 1.039667059213610356e+00 4.033554092919524464e-03
5.941001285509454465e+04 1.046102767643056763e+00 4.067033345087106740e-03
5.941001288772501721e+04 1.036068688584480535e+00 4.036747939327008788e-03
5.941001292035548977e+04 1.032758229639999747e+00 4.028287648441528090e-03
5.941001295298595505e+04 1.037940254255197647e+00 4.051582044393544149e-03
5.941001298561642034e+04 1.034709481793526065e+00 4.037119463622659832e-03
5.941001301824689290e+04 1.033697088786741158e+00 4.028656098250408060e-03
5.941001305087736546e+04 1.029305995342103763e+00 4.014852770176281435e-03
5.941001308350783802e+04 1.021625489222444116e+00 4.001061102396332066e-03
5.941001311613830330e+04 1.018909244734073294e+00 3.992911978745732927e-03
5.941001314876876859e+04 1.026153260341793105e+00 4.027674611139306013e-03
5.941001318139924115e+04 1.026232747158080105e+00 4.045392461821602746e-03
5.941001321402971371e+04 1.021224992430542766e+00 4.015742792098061717e-03
5.941001324666017899e+04 1.025096538647827238e+00 4.032016217573636437e-03
5.941001327929064428e+04 1.029957032422990970e+00 4.025061645928977756e-03
5.941001331192111684e+04 1.036576984813133651e+00 4.034118051150587837e-03
5.941001334455158940e+04 1.037844406262232066e+00 4.043548497295743754e-03
5.941001337718205468e+04 1.023119231626226977e+00 4.004236964126400670e-03
5.941001340981251997e+04 1.039103163893342563e+00 4.047319158349188539e-03
5.941001344244299253e+04 1.034934009715833270e+00 4.032308103978756234e-03
5.941001347507346509e+04 1.035291859012696936e+00 4.043492904309727021e-03
5.941001350770393037e+04 1.045871032142144053e+00 4.101900120649659871e-03
5.941001354033439566e+04 1.038659866636528095e+00 4.059132797497466520e-03
5.941001357296486822e+04 1.035653101995019254e+00 4.041355389548918244e-03
5.941001360559534078e+04 1.035893331554784913e+00 4.063053668446142686e-03
5.941001363822580606e+04 1.022985377171575783e+00 4.002447886007927738e-03
5.941001367085627135e+04 1.033528018351784761e+00 4.037873728732536971e-03
5.941001370348674391e+04 1.026966815241148190e+00 4.021808774669388513e-03
5.941001373611721647e+04 1.025865997551213216e+00 4.007074785278137881e-03
5.941001376874768175e+04 1.026046586824069351e+00 4.025724125435934699e-03
5.941001380137814704e+04 1.025648977047518562e+00 4.005821121731299207e-03
5.941001383400861960e+04 1.026942087593408770e+00 4.009793091337518489e-03
5.941001386663909216e+04 1.025682685039575270e+00 4.021661496820816417e-03
5.941001389926956472e+04 1.019063970404494368e+00 3.998383831286734212e-03
5.941001393190003000e+04 1.020433544303797513e+00 4.004319541677328967e-03
5.941001396453049529e+04 1.018228682149421305e+00 3.975320663757896805e-03
5.941001399716096785e+04 1.012187614833054417e+00 3.972849011163482984e-03
5.941001402979144041e+04 1.007012075755598257e+00 3.929479011670836651e-03
5.941001406242190569e+04 1.023830967278321902e+00 4.018076315233178736e-03
5.941001409505237098e+04 1.014213654477528426e+00 3.973954408345300310e-03
5.941001412768284354e+04 1.020318364684818180e+00 3.983649775137035852e-03
5.941001416031331610e+04 1.017405968455654675e+00 3.983208721977697479e-03
5.941001419294378138e+04 1.025882589943003520e+00 4.025083804913557294e-03
5.941001422557424667e+04 1.021213823226245765e+00 3.999866033513705191e-03
5.941001425820471923e+04 1.024114413136532731e+00 4.010570716503995652e-03
5.941001429083519179e+04 1.028444999431691764e+00 4.028356223400596930e-03
5.941001432346565707e+04 1.029419829830916733e+00 4.026546578553920688e-03
5.941001435609612236e+04 1.028691612899153451e+00 4.041132646044605196e-03
5.941001438872659492e+04 1.024273627413590848e+00 4.004613002273273333e-03
5.941001442135706748e+04 1.025282106688473194e+00 4.005068765586297132e-03
5.941001445398753276e+04 1.024590112990839019e+00 3.994138401976940825e-03
5.941001448661799805e+04 1.031030415420908675e+00 4.031710160538972722e-03
5.941001451924847061e+04 1.031013927510492145e+00 4.032560964341656146e-03
5.941001455187894317e+04 1.023104870501630348e+00 4.018801722528587972e-03
5.941001458450940845e+04 1.025930850016461227e+00 4.024390678542379488e-03
5.941001461713987374e+04 1.022525480095307193e+00 4.041889857727571159e-03
5.941001464977034630e+04 1.028883861532489785e+00 4.029995971305386573e-03
5.941001468240081886e+04 1.029631688189879046e+00 4.043647240954844659e-03
5.941001471503128414e+04 1.024214036201968936e+00 4.039912577761607324e-03
5.941001474766174942e+04 1.017691414407861705e+00 4.035980822909138177e-03
5.941001478029222199e+04 1.024399648543922625e+00 4.037588948502514319e-03
5.941001481292269455e+04 1.024620177068532145e+00 4.024032768607455762e-03
5.941001484555315983e+04 1.019771397352555065e+00 3.994407121005171327e-03
5.941001487818362511e+04 1.010213123454490658e+00 3.961616037718457967e-03
5.941001491081409768e+04 1.024847968988750191e+00 4.016174130743102935e-03
5.941001494344457024e+04 1.023419081661393948e+00 4.006273846381839913e-03
5.941001497607503552e+04 1.028340314686780221e+00 4.027666962235680083e-03
5.941001500870550080e+04 1.021459890220448141e+00 3.993518227683739638e-03
5.941001504133597336e+04 1.018153691911240610e+00 3.995717481851706297e-03
5.941001507396644593e+04 1.018577528869847315e+00 4.012945283098420975e-03
5.941001510659691121e+04 1.029831164556058498e+00 4.051042706376216558e-03
5.941001513922737649e+04 1.030445011138515055e+00 4.036668932500941248e-03
5.941001517185784905e+04 1.025548591191850489e+00 4.037486642392087294e-03
5.941001520448832161e+04 1.028267642267127968e+00 4.046670592510832540e-03
5.941001523711878690e+04 1.028051103968268265e+00 4.028530584632919985e-03
5.941001526974925218e+04 1.037272902295002908e+00 4.067414724486123970e-03
5.941001530237972474e+04 1.026591401818338412e+00 4.026876152751780388e-03
5.941001533501019730e+04 1.024460092713103121e+00 4.012406263094191010e-03
5.941001536764066259e+04 1.019455046069511539e+00 3.978977446196578678e-03
5.941001540027112787e+04 1.033811078523601434e+00 4.044706793279749524e-03
5.941001543290160043e+04 1.038884211371958299e+00 4.054060538611382880e-03
5.941001546553207299e+04 1.019912043901211263e+00 3.985976657888494132e-03
5.941001549816253828e+04 1.027457567212940459e+00 4.002941638685606450e-03
5.941001553079300356e+04 1.018049215797790286e+00 3.970861351489846786e-03
5.941001556342347612e+04 1.019521717538879768e+00 3.984019284516721916e-03
5.941001559605394868e+04 1.025589748477098384e+00 4.009253784369372353e-03
5.941001562868441397e+04 1.027595954228416097e+00 4.015698357205365818e-03
5.941001566131487925e+04 1.025762098001738565e+00 3.998474640253505720e-03
5.941001569394535181e+04 1.032780825525352997e+00 4.039368078147901990e-03
5.941001572657582437e+04 1.018449815886052212e+00 3.963837706116325570e-03
5.941001575920628966e+04 1.019966360055818866e+00 3.975704164742088070e-03
5.941001579183675494e+04 1.020582249580021861e+00 3.989088175381890443e-03
5.941001582446722750e+04 1.030101394914048063e+00 4.024822118825795506e-03
5.941001585709770006e+04 1.025898317224412937e+00 4.015129206921281418e-03
5.941001588972816535e+04 1.037411812230824681e+00 4.063756371334560288e-03
5.941001592235863063e+04 1.039803240685457375e+00 4.071143341802568177e-03
5.941001595498910319e+04 1.037830375806651828e+00 4.049933205507206223e-03
5.941001598761957575e+04 1.040344264295096410e+00 4.053555223586778784e-03
5.941001602025004104e+04 1.031110473927825399e+00 4.033409610047423120e-03
5.941001605288050632e+04 1.039217249530612897e+00 4.068184699354423194e-03
5.941001608551097888e+04 1.027260187774903910e+00 3.997901783401598685e-03
5.941001611814145144e+04 1.047102863160404684e+00 4.087670378029286539e-03
5.941001615077192400e+04 1.040351012190889657e+00 4.053552487177006398e-03
5.941001618340238929e+04 1.034377554183929515e+00 4.017285650058928341e-03
5.941001621603285457e+04 1.052074048216740776e+00 4.101621486947152478e-03
5.941001624866332713e+04 1.036468634614257533e+00 4.024281839694863333e-03
5.941001628129379969e+04 1.034321759631566362e+00 4.020719545271561265e-03
5.941001631392426498e+04 1.039842565890426895e+00 4.040816124047617690e-03
5.941001634655473026e+04 1.046178960787520706e+00 4.064878765156775681e-03
5.941001637918520282e+04 1.043451767502734606e+00 4.053587844467562706e-03
5.941001641181567538e+04 1.033580790646818848e+00 4.010282031276236371e-03
5.941001644444614067e+04 1.050036126027777517e+00 4.084174847082317795e-03
5.941001647707660595e+04 1.038856553289972950e+00 4.042637815125166116e-03
5.941001650970707851e+04 1.048852125630167942e+00 4.084817753427345821e-03
5.941001654233755107e+04 1.045454152225323341e+00 4.061557657286978679e-03
5.941001657496801636e+04 1.051960788936406876e+00 4.086097328837434185e-03
5.941001660759848164e+04 1.054541386811628234e+00 4.105620693124425839e-03
5.941001664022895420e+04 1.051574052840095863e+00 4.087635048609397810e-03
5.941001667285942676e+04 1.035141451453281292e+00 4.047589387579167419e-03
5.941001670548989205e+04 1.044554897561276174e+00 4.067719134848720754e-03
5.941001673812035733e+04 1.030976269102545029e+00 4.025165923578093163e-03
5.941001677075082989e+04 1.046692212574346748e+00 4.092534861707334930e-03
5.941001680338130245e+04 1.045169211461702385e+00 4.077745917421361777e-03
5.941001683601176774e+04 1.036035183131445159e+00 4.053794127812300127e-03
5.941001686864223302e+04 1.039386211643200664e+00 4.062599636112959253e-03
5.941001690127270558e+04 1.033104248269944403e+00 4.038071336855965712e-03
5.941001693390317814e+04 1.025775890463077822e+00 4.006698555034114533e-03
5.941001696653364343e+04 1.030126424373654093e+00 4.019868609475497206e-03
5.941001699916410871e+04 1.022322192536041063e+00 3.982961985183818346e-03
5.941001703179458127e+04 1.035652221906834480e+00 4.040229680861971186e-03
5.941001706442505383e+04 1.026562132855608711e+00 4.014410373985198219e-03
5.941001709705551912e+04 1.049051354336574038e+00 4.099122135850696326e-03
5.941001712968598440e+04 1.048946836135913330e+00 4.114702689598276515e-03
5.941001716231645696e+04 1.039508628188932748e+00 4.058245223792878581e-03
5.941001719494692952e+04 1.024259381145939285e+00 3.993811770001209384e-03
5.941001722757739481e+04 1.020668436340606222e+00 3.976312987079502412e-03
5.941001726020786009e+04 1.029459399171834821e+00 4.011197561841935155e-03
5.941001729283833265e+04 1.024583026957407439e+00 4.009622861054475129e-03
5.941001732546880521e+04 1.036045081412907187e+00 4.048476981818477718e-03
5.941001735809927050e+04 1.041818488515655394e+00 4.061902450987704694e-03
5.941001739072973578e+04 1.031195324540598701e+00 4.017764695664585023e-03
5.941001742336020834e+04 1.027515998356132165e+00 4.008476883806179683e-03
5.941001745599068090e+04 1.037254906641901675e+00 4.054833700605355723e-03
5.941001748862114619e+04 1.038877283742769775e+00 4.070294015596355279e-03
5.941001752125161147e+04 1.037660875058224574e+00 4.062667961329685835e-03
5.941001755388208403e+04 1.026907028416287337e+00 3.991357503003153950e-03
5.941001758651255659e+04 1.030772761000720017e+00 4.027866851627174768e-03
5.941001761914302188e+04 1.040796638612969449e+00 4.068716998445649942e-03
5.941001765177348716e+04 1.036758622488046289e+00 4.043143018728007770e-03
5.941001768440395972e+04 1.037507701908806146e+00 4.043901308760292426e-03
5.941001771703443228e+04 1.031289031986899030e+00 4.027339643393867269e-03
5.941001774966489756e+04 1.033491655320345259e+00 4.026416864482380321e-03
5.941001778229536285e+04 1.031112641881092529e+00 3.989288764018804508e-03
5.941001781492583541e+04 1.025954890889480442e+00 4.001047537117241940e-03
5.941001784755630797e+04 1.040755251492165190e+00 4.059892783511069234e-03
5.941001788018677325e+04 1.021807117547373300e+00 3.970284185866623447e-03
5.941001791281723854e+04 1.032424415791555861e+00 4.032438106441779170e-03
5.941001794544771110e+04 1.022587011949743552e+00 3.963147693010854629e-03
5.941001797807818366e+04 1.044666586950456333e+00 4.074198062745918066e-03
5.941001801070864894e+04 1.031456375569152151e+00 4.018869629492309407e-03
5.941001804333911423e+04 1.038483670903162182e+00 4.044532373911388819e-03
5.941001807596958679e+04 1.039897268597356206e+00 4.065100272572683485e-03
5.941001810860005935e+04 1.034519174642442696e+00 4.033471503535823559e-03
5.941001814123052463e+04 1.051226161148880456e+00 4.136673131603410894e-03
5.941001817386098992e+04 1.039347084418300815e+00 4.072732503513716747e-03
5.941001820649146248e+04 1.034017480547801515e+00 4.042937818135710140e-03
5.941001823912193504e+04 1.039544890203103034e+00 4.046364134848340170e-03
5.941001827175240032e+04 1.029860260137047234e+00 4.026146797124646216e-03
5.941001830438286561e+04 1.026377005812391552e+00 4.033164552856786933e-03
5.941001833701333817e+04 1.020507035288481523e+00 3.988333587850076932e-03
5.941001836964380345e+04 1.036997290306008734e+00 4.050709686315024337e-03
5.941001840227426874e+04 1.033136119877176018e+00 4.036119127474069833e-03
5.941001843490474130e+04 1.027120852903194326e+00 4.010248210933929289e-03
5.941001846753521386e+04 1.027098673827896658e+00 4.013314458222463910e-03
5.941001850016567914e+04 1.024901092686569148e+00 4.006659772257460325e-03
5.941001853279615170e+04 1.026210094754911317e+00 4.011882179630016192e-03
5.941001856542661699e+04 1.031855394406755666e+00 4.036391845016358386e-03
5.941001859805708955e+04 1.020844996988715669e+00 3.985732737368866997e-03
5.941001863068756211e+04 1.030085897046356891e+00 4.039427228502671594e-03
5.941001866331802739e+04 1.021082987730951963e+00 3.999449575051749681e-03
5.941001869594849268e+04 1.020230639267305950e+00 3.975733058358882355e-03
5.941001872857896524e+04 1.023669142174673308e+00 4.000769410083492711e-03
5.941001876120943780e+04 1.022017749267006392e+00 3.992077188811586283e-03
5.941001879383990308e+04 1.033102064233871742e+00 4.041152411473300857e-03
5.941001882647036837e+04 1.020116690039454710e+00 3.982707291510888606e-03
5.941001885910084093e+04 1.028838139823025744e+00 4.033902321792412829e-03
5.941001889173131349e+04 1.023310143175622411e+00 4.011541874869591247e-03
5.941001892436177877e+04 1.026436427649634942e+00 4.022183457723662280e-03
5.941001895699224406e+04 1.019792632130532395e+00 3.997268514579446763e-03
5.941001898962271662e+04 1.023548259493670898e+00 4.010415184139424008e-03
5.941001902225318918e+04 1.025165138029904499e+00 4.029261982323855198e-03
5.941001905488365446e+04 1.017030408754910242e+00 3.990706374702004781e-03
5.941001908751411975e+04 1.029080278797096071e+00 4.019769406964714825e-03
5.941001912014459231e+04 1.026872371940770190e+00 4.016501851023124813e-03
5.941001915277506487e+04 1.015684691768668158e+00 3.975833272655822197e-03
5.941001918540553015e+04 1.007304691765074978e+00 3.936792352542683136e-03
5.941001921803599544e+04 1.015832239276622806e+00 3.983676874262902755e-03
5.941001925066646800e+04 1.026139363896362289e+00 4.012975242491937343e-03
5.941001928329693328e+04 1.019733044475959138e+00 4.006839017262629581e-03
5.941001931592739857e+04 1.025212121020082190e+00 4.026325202488625563e-03
5.941001934855787113e+04 1.023523918437120317e+00 4.008955472746300250e-03
5.941001938118834369e+04 1.025094052575094672e+00 4.007165339427488752e-03
5.941001941381880897e+04 1.027161980057127222e+00 4.026946139423886496e-03
5.941001944644927426e+04 1.029075366200839392e+00 4.030306216985912737e-03
5.941001947907974682e+04 1.019652684608621351e+00 3.995755963317933375e-03
5.941001951171021938e+04 1.029392398201588010e+00 4.034330585407386663e-03
5.941001954434068466e+04 1.013423165528108516e+00 3.969879441894664900e-03
5.941001957697114995e+04 1.023068690887027010e+00 4.018361002013011961e-03
5.941001960960162251e+04 1.017004161408804341e+00 3.979445731276703979e-03
5.941001964223209507e+04 1.023276720248616822e+00 4.037198815852870160e-03
5.941001967486256035e+04 1.019671410909246623e+00 4.007749853203648911e-03
5.941001970749302563e+04 1.017602599942768471e+00 3.990292577719229544e-03
5.941001974012349820e+04 1.010404085649803996e+00 3.965795440525758490e-03
5.941001977275397076e+04 1.018881203505553890e+00 4.004843492961067918e-03
5.941001980538443604e+04 1.015503227075053028e+00 3.976993952813409616e-03
5.941001983801490132e+04 1.018075662784789337e+00 3.979262260532869487e-03
5.941001987064537389e+04 1.020979731645984323e+00 3.991113108961909066e-03
5.941001990327584645e+04 1.015570008706031535e+00 3.982581746092528699e-03
5.941001993590631173e+04 1.026176931648330459e+00 4.022026594971609900e-03
5.941001996853677701e+04 1.022948509493638358e+00 4.007086030891583543e-03
5.941002000116724957e+04 1.027774095134968535e+00 4.024145651588744571e-03
5.941002003379772214e+04 1.021804192848067672e+00 3.995859793312607489e-03
5.941002006642818742e+04 1.024030064169985543e+00 4.003699633450688924e-03
5.941002009905865270e+04 1.017451031711785747e+00 3.982251925727106102e-03
5.941002013168912526e+04 1.025451960283043196e+00 4.009656424086238680e-03
5.941002016431959782e+04 1.028654419908011430e+00 4.017124756485847444e-03
5.941002019695006311e+04 1.025892860662102501e+00 4.015473265465134556e-03
5.941002022958052839e+04 1.025190349857618255e+00 4.021541051512591940e-03
5.941002026221100095e+04 1.009014752982436258e+00 3.961862608959497434e-03
5.941002029484147351e+04 1.019080708147080960e+00 3.982094099205924984e-03
5.941002032747193880e+04 1.028564515692576009e+00 4.039409665553940834e-03
5.941002036010240408e+04 1.025926667216093380e+00 3.995177726326244738e-03
5.941002039273287664e+04 1.036383800259434329e+00 4.053183144271767409e-03
5.941002042536334920e+04 1.030743140205058861e+00 4.011180747399513413e-03
5.941002045799381449e+04 1.033443437805293241e+00 4.039109766606146547e-03
5.941002049062427977e+04 1.030359584640716752e+00 4.029492414101839594e-03
5.941002052325475233e+04 1.030872646771664236e+00 4.024679329813468827e-03
5.941002055588522489e+04 1.017017559570099206e+00 3.972447347271695385e-03
5.941002058851569018e+04 1.028800668061624846e+00 4.022471260248472631e-03
5.941002062114615546e+04 1.030237341684493657e+00 4.024995877441553405e-03
5.941002065377662802e+04 1.041193689783699305e+00 4.079037418280292114e-03
5.941002068640710058e+04 1.026398924905190357e+00 4.014218753367053590e-03
5.941002071903756587e+04 1.027788935005429893e+00 4.018416963198374707e-03
5.941002075166803115e+04 1.036514031464640828e+00 4.052921173702789259e-03
5.941002078429850371e+04 1.028864750977506404e+00 4.028683590180981260e-03
5.941002081692897627e+04 1.017319139877821188e+00 3.971713474260459877e-03
5.941002084955944156e+04 1.033525601025985230e+00 4.035001334069599974e-03
5.941002088218990684e+04 1.046835623071354471e+00 4.102668742202226181e-03
5.941002091482037940e+04 1.045916903689174005e+00 4.075532798644139303e-03
5.941002094745085196e+04 1.030408987502104079e+00 4.004821991682930640e-03
5.941002098008131725e+04 1.042487132144367390e+00 4.069351766363717843e-03
5.941002101271178253e+04 1.046816674326654928e+00 4.090206611781204565e-03
5.941002104534225509e+04 1.038456979822151016e+00 4.025556270690804420e-03
5.941002107797272765e+04 1.029772425268143721e+00 3.985318455660972342e-03
5.941002111060319294e+04 1.047984857188777541e+00 4.081712346873395819e-03
5.941002114323365822e+04 1.030333946950177548e+00 4.008490056975119904e-03
5.941002117586413078e+04 1.037176416564578263e+00 4.035357197368876284e-03
5.941002120849459607e+04 1.045323469369177749e+00 4.078419686360735402e-03
5.941002124112506135e+04 1.036429933954217564e+00 4.032233424519304776e-03
5.941002127375553391e+04 1.042207256918779468e+00 4.061784109919272176e-03
5.941002130638600647e+04 1.053236608748040259e+00 4.117122087615237083e-03
5.941002133901647176e+04 1.038229901046441750e+00 4.056551957027535599e-03
5.941002137164693704e+04 1.039085585216640739e+00 4.057014057861699219e-03
5.941002140427740960e+04 1.039280196468190143e+00 4.054588330900572163e-03
5.941002143690788216e+04 1.039193497963191826e+00 4.046564465575915384e-03
5.941002146953834745e+04 1.045994176711430912e+00 4.069615111609923945e-03
5.941002150216881273e+04 1.037681428305271103e+00 4.030132757655081541e-03
5.941002153479928529e+04 1.044088892394455126e+00 4.075526888902553449e-03
5.941002156742975785e+04 1.055820748117361374e+00 4.109116444480191699e-03
5.941002160006022314e+04 1.053827901981965853e+00 4.103439040839393891e-03
5.941002163269068842e+04 1.044519153534044342e+00 4.067876234977286544e-03
5.941002166532116098e+04 1.039481979758372310e+00 4.030556314022036915e-03
5.941002169795163354e+04 1.041767656972642397e+00 4.050649642728564731e-03
5.941002173058209883e+04 1.045335538756106741e+00 4.075405967403146999e-03
5.941002176321256411e+04 1.046895905433629759e+00 4.095059139344517547e-03
5.941002179584303667e+04 1.045823916757334882e+00 4.091576267833442471e-03
5.941002182847350923e+04 1.045568930267593899e+00 4.084659296311894325e-03
5.941002186110397452e+04 1.032892490729246937e+00 4.024786792559320071e-03
5.941002189373443980e+04 1.041124787856829714e+00 4.064634830027753255e-03
5.941002192636491236e+04 1.031400927909541521e+00 4.035745248029750688e-03
5.941002195899538492e+04 1.029550099693107734e+00 4.023313506497494703e-03
5.941002199162585021e+04 1.030534291620497811e+00 4.008487021083402199e-03
5.941002202425631549e+04 1.036512906077505347e+00 4.041104184259815962e-03
5.941002205688678805e+04 1.044207674597818158e+00 4.084442408759074959e-03
5.941002208951726061e+04 1.032119070358756163e+00 4.031497668408746092e-03
5.941002212214772590e+04 1.031328126400769651e+00 4.021875177940479468e-03
5.941002215477819118e+04 1.044018591941363816e+00 4.081146825697588333e-03
5.941002218740866374e+04 1.025646332256994864e+00 3.999876456028511260e-03
5.941002222003913630e+04 1.031184974113177111e+00 4.024184476409989678e-03
5.941002225266960158e+04 1.029953987381945435e+00 4.005353590905352985e-03
5.941002228530006687e+04 1.042440548861933491e+00 4.073738707824386268e-03
5.941002231793053943e+04 1.020956022649742279e+00 3.980564340230716668e-03
5.941002235056101199e+04 1.048665507233264904e+00 4.104830264589986490e-03
5.941002238319147727e+04 1.033024350727919538e+00 4.035125471808506843e-03
5.941002241582194256e+04 1.027611838695269064e+00 4.036105088000493078e-03
5.941002244845241512e+04 1.028028334218580087e+00 4.027497895210494817e-03
5.941002248108288768e+04 1.021151688222850629e+00 3.987698449708139241e-03
5.941002251371335296e+04 1.025519897625942978e+00 4.003683666548169158e-03
5.941002254634381825e+04 1.033720436532897358e+00 4.039537097995713269e-03
5.941002257897429081e+04 1.017915730341412583e+00 3.965194937777154552e-03
5.941002261160476337e+04 1.031215073980606967e+00 4.042827584925985825e-03
5.941002264423522865e+04 1.030686720150385094e+00 4.043502705956302998e-03
5.941002267686569394e+04 1.021823217686576690e+00 4.002755945253976856e-03
5.941002270949616650e+04 1.031742072227593399e+00 4.044044761972427973e-03
5.941002274212663178e+04 1.035115927146949222e+00 4.049060878534449341e-03
5.941002277475709707e+04 1.029955517168285040e+00 4.031930145903782521e-03
5.941002280738756963e+04 1.033404901479453963e+00 4.039628630554610231e-03
5.941002284001804219e+04 1.024879742081173495e+00 4.025897936586489423e-03
5.941002287264850747e+04 1.028115635815497031e+00 4.031721434692862698e-03
5.941002290527897276e+04 1.015942789302148208e+00 3.988327893716857309e-03
5.941002293790944532e+04 1.016703433251935573e+00 3.994382346629334057e-03
5.941002297053991788e+04 1.015210755148920452e+00 3.995733024362680720e-03
5.941002300317038316e+04 1.017573513020965770e+00 4.007864044345537530e-03
5.941002303580084845e+04 1.010041763412777849e+00 3.960980245234696495e-03
5.941002306843132101e+04 1.019042427962964181e+00 3.997289593439925029e-03
5.941002310106179357e+04 1.020454124467847556e+00 4.004353017898604900e-03
5.941002313369225885e+04 1.021702242023819318e+00 4.001072819027752352e-03
5.941002316632272414e+04 1.009477013573604420e+00 3.968109483624826864e-03
5.941002319895319670e+04 1.015107192885348564e+00 3.981758050503897244e-03
5.941002323158366198e+04 1.023642745932439313e+00 4.010289616462120281e-03
5.941002326421412727e+04 1.022084731841206295e+00 3.999745450480942342e-03
5.941002329684459983e+04 1.032323064508472887e+00 4.050470573710575166e-03
5.941002332947507239e+04 1.017506928715888215e+00 3.963364492789005385e-03
5.941002336210553767e+04 1.032746785851374360e+00 4.019879329969303257e-03
5.941002339473600296e+04 1.022641166711424798e+00 3.985612942750660879e-03
5.941002342736647552e+04 1.039397578937387490e+00 4.051038294627597354e-03
5.941002345999694808e+04 1.029716075522600027e+00 4.024819641726892772e-03
5.941002349262742064e+04 1.029439469834655840e+00 4.021930188032350056e-03
5.941002352525788592e+04 1.038090334942544990e+00 4.067034726653777701e-03
5.941002355788835121e+04 1.034790445363827693e+00 4.041930931979004389e-03
5.941002359051882377e+04 1.015166977596526632e+00 3.978743397442458148e-03
5.941002362314929633e+04 1.021377337297030063e+00 4.020265154990173770e-03
5.941002365577976161e+04 1.040912303834767849e+00 4.086197469921271780e-03
5.941002368841022690e+04 1.025700220408836794e+00 4.002094482681614607e-03
5.941002372104069946e+04 1.023225115975398669e+00 4.003343359530515087e-03
5.941002375367117202e+04 1.018452836867647315e+00 3.969301884103923483e-03
5.941002378630163730e+04 1.022005028128415427e+00 3.969609149419861711e-03
5.941002381893210259e+04 1.040662345675554379e+00 4.068881068216408971e-03
5.941002385156257515e+04 1.040669360184235392e+00 4.092611651969856046e-03
5.941002388419304043e+04 1.030311824090808681e+00 4.020940803369663086e-03
5.941002391682350572e+04 1.012204679286428988e+00 3.943227557481467777e-03
5.941002394945397828e+04 1.023141333805014597e+00 4.002709938278655420e-03
5.941002398208445084e+04 1.031061287014647609e+00 4.037678725069696398e-03
5.941002401471491612e+04 1.019790015770340119e+00 3.980133509702726488e-03
5.941002404734538140e+04 1.034961564705377146e+00 4.046711936125204842e-03
5.941002407997585397e+04 1.031304396096764053e+00 4.027892362888235885e-03
5.941002411260632653e+04 1.025417952298638857e+00 4.003610849065950689e-03
5.941002414523679181e+04 1.032643866443084368e+00 4.031652712228004157e-03
5.941002417786725709e+04 1.029973368133140443e+00 4.008239231722156466e-03
5.941002421049772965e+04 1.049615268423577774e+00 4.107260428289342957e-03
5.941002424312820222e+04 1.032143689673292508e+00 4.024398261148619434e-03
5.941002427575866750e+04 1.027445987234314462e+00 4.008331108139843828e-03
5.941002430838913278e+04 1.036366162518359779e+00 4.051120260211170387e-03
5.941002434101960534e+04 1.035666793124996543e+00 4.046358275303249714e-03
5.941002437365007791e+04 1.026119359954978716e+00 3.977197572975737193e-03
5.941002440628054319e+04 1.026478253522087547e+00 3.990910565511564083e-03
5.941002443891100847e+04 1.038748597679183483e+00 4.039424813115146187e-03
5.941002447154148103e+04 1.048257725286262154e+00 4.104598273598869355e-03
5.941002450417195359e+04 1.031768514298402550e+00 4.024184395807235172e-03
5.941002453680241888e+04 1.037676934070718815e+00 4.050603250081288853e-03
5.941002456943288416e+04 1.022427164765853824e+00 3.984081192185017460e-03
5.941002460206335672e+04 1.032122262736741014e+00 4.009852891104122297e-03
5.941002463469382201e+04 1.039201712890231555e+00 4.062119373547470186e-03
5.941002466732428729e+04 1.039159597317046879e+00 4.067069686101424351e-03
5.941002469995475985e+04 1.036363621927584022e+00 4.042106301677257131e-03
5.941002473258523241e+04 1.024667636962270478e+00 4.001047289194338379e-03
5.941002476521569770e+04 1.024310958321013931e+00 4.011645760124423789e-03
5.941002479784616298e+04 1.003518117803101628e+00 3.956874613481408884e-03
5.941002483047663554e+04 1.026296672502993834e+00 4.026138396408983182e-03
5.941002486310710810e+04 1.017380326276625890e+00 3.999039994216111588e-03
5.941002489573757339e+04 1.012967592792467508e+00 3.982260264009690465e-03
5.941002492836803867e+04 1.017501148978637859e+00 3.985809315054326257e-03
5.941002496099851123e+04 1.024566106520462982e+00 4.021605481431958680e-03
5.941002499362898379e+04 1.025142064015654997e+00 4.031741718801067423e-03
5.941002502625944908e+04 1.012210964092143506e+00 3.973206909816383650e-03
5.941002505888992164e+04 1.008328736943075121e+00 3.960778194205423312e-03
5.941002509152038692e+04 1.021517265719829481e+00 4.010037351688814505e-03
5.941002512415085948e+04 1.018095791483356827e+00 3.997269354226576366e-03
5.941002515678132477e+04 1.013920117641478047e+00 3.977826807893252575e-03
5.941002518941179005e+04 1.020433038127970038e+00 4.004904229031061580e-03
5.941002522204226261e+04 1.020441995059107487e+00 4.005306542082229943e-03
5.941002525467273517e+04 1.009926420089157562e+00 3.961686552807484538e-03
5.941002528730320046e+04 1.017567126466397021e+00 4.005242672270555200e-03
5.941002531993366574e+04 1.001990863717244773e+00 3.937495005003277364e-03
5.941002535256413830e+04 1.010271853407091136e+00 3.966272677744054308e-03
5.941002538519461086e+04 1.008367767460181863e+00 3.957794392921151067e-03
5.941002541782507615e+04 1.016674651629720483e+00 3.986486782318081866e-03
5.941002545045554143e+04 1.006875945304550601e+00 3.959551380479669862e-03
5.941002548308601399e+04 1.012009443106548057e+00 3.978079716402823165e-03
5.941002551571648655e+04 1.000410855074414407e+00 3.959588744860610687e-03
5.941002554834695184e+04 1.001734063625285165e+00 3.941454875338330950e-03
5.941002558097741712e+04 1.012625663884673788e+00 3.979667401228307623e-03
5.941002561360788968e+04 1.008837563636306278e+00 3.971152185166785913e-03
5.941002564623835497e+04 9.996750160717173816e-01 3.940562815059777367e-03
5.941002567886882025e+04 9.980753877187366063e-01 3.921339650333526862e-03
5.941002571149929281e+04 1.006188593677271648e+00 3.955258135982299764e-03
5.941002574412976537e+04 1.000758252165041107e+00 3.955775920143424912e-03
5.941002577676023066e+04 1.001686662835002961e+00 3.930160467414563034e-03
5.941002580939069594e+04 9.993437191765872640e-01 3.910856064827899874e-03
5.941002584202116850e+04 1.012255123282416847e+00 3.991153909529002348e-03
5.941002587465164106e+04 1.012585975987958298e+00 3.971805540780365927e-03
5.941002590728210635e+04 1.011201623672098204e+00 3.977663473245758759e-03
5.941002593991257163e+04 1.026207400651277801e+00 4.038907367118088100e-03
5.941002597254304419e+04 1.020797619019076174e+00 4.013112770840150494e-03
5.941002600517351675e+04 1.013857551293110948e+00 3.991418160317415642e-03
5.941002603780398204e+04 1.004456898110163809e+00 3.939401988750715344e-03
5.941002607043444732e+04 1.022140044452720886e+00 4.017096516110744801e-03
5.941002610306491988e+04 1.004862670162078642e+00 3.934017330885079475e-03
5.941002613569539244e+04 1.002206860460925997e+00 3.937504177835180266e-03
5.941002616832585772e+04 1.012929146917748602e+00 3.982663902085445407e-03
5.941002620095632301e+04 1.023300608234190001e+00 4.000234798545578702e-03
5.941002623358679557e+04 1.024382908350292443e+00 4.022349844725324995e-03
5.941002626621726813e+04 1.011524660830806832e+00 3.969822220111347139e-03
5.941002629884773341e+04 1.021022394569615299e+00 4.013712693897137675e-03
5.941002633147819870e+04 1.010398949205042252e+00 3.961482418253182633e-03
5.941002636410867126e+04 1.008345277229111270e+00 3.961255539786318405e-03
5.941002639673913654e+04 1.016641561265312355e+00 4.027130915000117634e-03
5.941002642936960183e+04 1.015819975525614094e+00 4.005698144920883698e-03
5.941002646200007439e+04 1.024123487060176974e+00 4.032116761510508816e-03
5.941002649463054695e+04 1.019326502353042452e+00 4.006080136545984993e-03
5.941002652726101223e+04 1.018534962042125569e+00 4.018803526705617968e-03
5.941002655989147752e+04 1.006302001974900939e+00 3.954164052361809796e-03
5.941002659252195008e+04 1.021517286927081880e+00 4.026188757438974378e-03
5.941002662515242264e+04 1.010780709892232565e+00 3.978842645199910655e-03
5.941002665778288792e+04 1.012523590042815780e+00 3.977150385301237573e-03
5.941002669041335321e+04 1.004924847595083826e+00 3.942986311167391220e-03
5.941002672304382577e+04 9.979630450412415588e-01 3.927097630827208231e-03
5.941002675567429833e+04 1.018262408124914531e+00 3.993661496558080157e-03
5.941002678830476361e+04 1.012895896997364931e+00 3.978119670535723747e-03
5.941002682093522890e+04 1.025933367750650582e+00 4.046347605033620044e-03
5.941002685356570146e+04 1.012245026964028183e+00 3.974554986989408539e-03
5.941002688619616674e+04 1.024623342836322726e+00 4.029011659380852747e-03
5.941002691882663203e+04 1.022650403620390946e+00 4.005886943855365562e-03
5.941002695145710459e+04 1.021841275085697331e+00 4.010705286103608512e-03
5.941002698408757715e+04 1.017123577550915536e+00 3.992897576989943263e-03
5.941002701671804243e+04 1.023073578758664004e+00 4.028469914475979984e-03
5.941002704934851499e+04 1.012979839384904102e+00 3.979321300144619301e-03
5.941002708197898028e+04 1.022944358087745531e+00 4.015014661075036635e-03
5.941002711460945284e+04 1.016847171130875971e+00 3.989784911055772182e-03
5.941002714723991812e+04 9.994726944237243282e-01 3.912677084192527771e-03
5.941002717987038341e+04 1.028706618519507066e+00 4.052546073680560537e-03
5.941002721250085597e+04 1.023062790275905076e+00 4.006950893499434604e-03
5.941002724513132853e+04 1.012089593864119896e+00 3.959298826276031955e-03
5.941002727776179381e+04 1.017556494151079294e+00 3.974536806579439391e-03
5.941002731039225910e+04 1.020992158097314251e+00 4.002966776360050195e-03
5.941002734302273166e+04 1.017924288437333624e+00 3.989928325700657641e-03
5.941002737565320422e+04 1.025302619070799448e+00 4.015908483490410359e-03
5.941002740828366950e+04 1.005137408099236129e+00 3.925710716591368499e-03
5.941002744091413479e+04 1.024879849958973077e+00 4.020920231889098945e-03
5.941002747354460735e+04 1.031497201396203822e+00 4.048895375990372789e-03
5.941002750617507991e+04 1.028072435907075199e+00 4.023669724210347624e-03
5.941002753880554519e+04 1.029527911972518694e+00 4.042125084631512447e-03
5.941002757143601048e+04 1.037405285559126034e+00 4.070195402405107910e-03
5.941002760406648304e+04 1.019629503604466247e+00 3.997349983785307426e-03
5.941002763669695560e+04 1.021264301673538988e+00 4.007008636873802231e-03
5.941002766932742088e+04 1.029957079970360345e+00 4.034850648383863508e-03
5.941002770195788617e+04 1.031327377333649986e+00 4.054721849115493042e-03
5.941002773458835873e+04 1.022338885907069450e+00 4.018233846561675322e-03
5.941002776721883129e+04 1.018341350761008846e+00 3.996966673758897866e-03
5.941002779984929657e+04 1.013596604024488146e+00 3.967869238133251569e-03
5.941002783247976186e+04 1.013750049202912784e+00 3.968526267374743871e-03
5.941002786511023442e+04 1.030818655589426536e+00 4.042837090767236255e-03
5.941002789774070698e+04 1.021243839914964147e+00 4.005694494330603109e-03
5.941002793037117226e+04 1.035752743308378632e+00 4.061087366836808009e-03
5.941002796300163754e+04 1.031547855677644066e+00 4.033126302222992884e-03
5.941002799563211011e+04 1.017926444079062076e+00 3.987290815681893662e-03
5.941002802826258267e+04 1.035465252113760615e+00 4.060744675715348070e-03
5.941002806089304795e+04 1.039045922776382636e+00 4.094367042659951758e-03
5.941002809352351323e+04 1.038026977977112075e+00 4.077990478083717667e-03
5.941002812615398580e+04 1.029619231584462113e+00 4.035076462956840686e-03
5.941002815878445108e+04 1.047109753198697701e+00 4.115585815538959011e-03
5.941002819141491636e+04 1.028725284251942318e+00 4.028957581102303974e-03
5.941002822404538892e+04 1.031701090777349394e+00 4.043154406071881174e-03
5.941002825667586148e+04 1.037371369875052407e+00 4.074212710573146129e-03
5.941002828930632677e+04 1.026991581774024942e+00 4.028891666871737241e-03
5.941002832193679205e+04 1.023151187013988661e+00 4.009604761597053597e-03
5.941002835456726461e+04 1.021578502517346054e+00 4.007105879492591990e-03
5.941002838719773717e+04 1.034145463706049650e+00 4.048017566672802540e-03
5.941002841982820246e+04 1.031990415590302801e+00 4.033675070495800624e-03
5.941002845245866774e+04 1.026612545498589046e+00 4.010396730411447744e-03
5.941002848508914030e+04 1.018164280236244723e+00 3.997798845346469364e-03
5.941002851771961286e+04 1.025265347540123884e+00 4.019993430678300665e-03
5.941002855035007815e+04 1.007866605367774060e+00 3.943396074168868150e-03
5.941002858298054343e+04 1.016357750842748597e+00 3.994850701986310537e-03
5.941002861561101599e+04 1.024988441557102670e+00 4.021854014054751340e-03
5.941002864824148855e+04 1.026549115042519222e+00 4.006460949021271173e-03
5.941002868087195384e+04 1.033344567166771366e+00 4.053021312265659912e-03
5.941002871350241912e+04 1.030301150489351558e+00 4.046237480753669784e-03
5.941002874613289168e+04 1.023495520174920514e+00 4.003085140992570026e-03
5.941002877876336424e+04 1.025876106025661150e+00 4.025198115848083527e-03
5.941002881139382953e+04 1.025288905381749327e+00 4.026976595143712777e-03
5.941002884402429481e+04 1.024408189888319720e+00 4.025282529418368338e-03
5.941002887665476737e+04 1.025886369667974529e+00 4.026396135002771777e-03
5.941002890928523993e+04 1.027460382516897752e+00 4.028884108948901054e-03
5.941002894191570522e+04 1.020699896371763282e+00 4.000849948338725155e-03
5.941002897454617050e+04 1.016172704276629535e+00 3.986841855989148135e-03
5.941002900717664306e+04 1.026989974130634309e+00 4.032157163012368983e-03
5.941002903980711562e+04 1.029166769049315588e+00 4.053140190802922288e-03
5.941002907243758091e+04 1.028111027737837135e+00 4.035701232325588500e-03
5.941002910506804619e+04 1.020973035796202355e+00 4.005223153075863213e-03
5.941002913769851875e+04 1.036791060510225515e+00 4.078610071390434237e-03
5.941002917032898404e+04 1.028875623046699328e+00 4.028756313418005615e-03
5.941002920295944932e+04 1.028200048259483523e+00 4.035738648027601717e-03
5.941002923558992188e+04 1.023479832862703276e+00 4.020586073217194932e-03
5.941002926822039444e+04 1.010482351159148307e+00 3.947329451399809314e-03
5.941002930085085973e+04 1.021428063897783955e+00 4.023276742201733341e-03
5.941002933348132501e+04 1.023198619916168450e+00 4.016115700530581249e-03
5.941002936611179757e+04 1.033030884801363847e+00 4.050233108302954584e-03
5.941002939874227013e+04 1.032979199453763375e+00 4.051504468239808081e-03
5.941002943137273542e+04 1.035722602247087343e+00 4.064415144342834602e-03
5.941002946400320070e+04 1.035998989893357258e+00 4.047439509005521657e-03
5.941002949663367326e+04 1.049774113140133691e+00 4.116530045902996003e-03
5.941002952926414582e+04 1.042192325937485897e+00 4.070920717426001860e-03
5.941002956189461111e+04 1.045061954259982606e+00 4.073111373393250266e-03
5.941002959452507639e+04 1.047174791222824419e+00 4.084248455150200040e-03
5.941002962715554895e+04 1.033379485277477583e+00 4.046174266966499726e-03
5.941002965978601424e+04 1.043746462931522290e+00 4.084716902544776283e-03
5.941002969241647952e+04 1.041436000537613538e+00 4.083083043716001677e-03
5.941002972504695208e+04 1.048925183813212092e+00 4.104535952209521603e-03
5.941002975767742464e+04 1.037421081601978434e+00 4.055402086194847752e-03
5.941002979030788993e+04 1.042707191075838313e+00 4.066979768165025592e-03
5.941002982293835521e+04 1.047301040816422057e+00 4.062833890096448873e-03
5.941002985556882777e+04 1.048356768449954179e+00 4.090746294886810422e-03
5.941002988819930033e+04 1.051816904347605108e+00 4.088294016675563837e-03
5.941002992082976562e+04 1.037005899262157804e+00 4.050945998763961532e-03
5.941002995346023090e+04 1.041998000699200233e+00 4.067012491892378449e-03
5.941002998609070346e+04 1.035185524467593154e+00 4.041905860663662885e-03
5.941003001872117602e+04 1.033796113458659516e+00 4.024741009402343569e-03
5.941003005135164130e+04 1.033618734131691808e+00 4.045412959584181178e-03
5.941003008398210659e+04 1.047989847838047384e+00 4.097212461231175031e-03
5.941003011661257915e+04 1.043534288575144409e+00 4.071633853047379112e-03
5.941003014924305171e+04 1.051489242210043251e+00 4.120193211268478699e-03
5.941003018187351699e+04 1.024982700707261163e+00 3.996778320442608522e-03
5.941003021450398228e+04 1.034900763017162273e+00 4.054461585272346735e-03
5.941003024713445484e+04 1.045142301104150295e+00 4.096599981389393609e-03
5.941003027976492740e+04 1.041153285322228284e+00 4.065656783123755905e-03
5.941003031239539268e+04 1.050740803705461968e+00 4.103792229877356937e-03
5.941003034502585797e+04 1.041941628166066947e+00 4.077611045408601441e-03
5.941003037765633053e+04 1.046813426228073718e+00 4.097834634742308045e-03
5.941003041028680309e+04 1.036212476594067233e+00 4.047128683806248267e-03
5.941003044291726837e+04 1.036515668840955806e+00 4.052541711875464608e-03
5.941003047554773366e+04 1.045207734688641033e+00 4.088796204361496052e-03
5.941003050817820622e+04 1.044034150516588877e+00 4.084409790869512023e-03
5.941003054080867878e+04 1.043288020323416498e+00 4.072954798523566004e-03
5.941003057343914406e+04 1.044567948571195171e+00 4.102208291942849652e-03
5.941003060606960935e+04 1.040521282654845336e+00 4.072811382730591109e-03
5.941003063870008191e+04 1.045576579084628532e+00 4.095305533226709788e-03
5.941003067133055447e+04 1.049300895552676138e+00 4.110456877994898318e-03
5.941003070396101975e+04 1.041995192172902263e+00 4.069064125467711582e-03
5.941003073659148504e+04 1.039457753385447436e+00 4.070915853069046429e-03
5.941003076922195760e+04 1.038555700866768294e+00 4.074168819430184704e-03
5.941003080185242288e+04 1.025565240191264493e+00 4.008134835245733690e-03
5.941003083448288817e+04 1.032069269179539228e+00 4.044017828172184054e-03
5.941003086711336073e+04 1.022611054573409950e+00 4.018634427660813975e-03
5.941003089974383329e+04 1.028660481998849185e+00 4.031516796076465778e-03
5.941003093237429857e+04 1.021554185800785053e+00 4.001058031612190341e-03
5.941003096500477113e+04 1.024770217497101621e+00 4.012120044391092460e-03
5.941003099763523642e+04 1.029047124030525007e+00 4.035796339451106461e-03
5.941003103026570898e+04 1.036832782163770617e+00 4.058799250903580118e-03
5.941003106289617426e+04 1.026574980766856271e+00 4.014879804576011561e-03
5.941003109552663955e+04 1.029588726925812825e+00 4.027435812777489625e-03
5.941003112815711211e+04 1.027988196258472264e+00 4.025189652841099953e-03
5.941003116078758467e+04 1.026280193696081700e+00 4.030609993834245904e-03
5.941003119341804995e+04 1.022857709784312563e+00 4.011754393378597246e-03
5.941003122604851524e+04 1.025762798376480101e+00 4.022552802491375853e-03
5.941003125867898780e+04 1.022693875885854364e+00 4.003940671648417542e-03
5.941003129130946036e+04 1.025488120598217368e+00 4.012660016268941414e-03
5.941003132393992564e+04 1.025944782214263773e+00 4.017486599966591833e-03
5.941003135657039093e+04 1.038012945555605970e+00 4.057891754211380084e-03
5.941003138920086349e+04 1.031542595285416475e+00 4.031339653722851128e-03
5.941003142183133605e+04 1.035941827643820812e+00 4.067805411312151731e-03
5.941003145446180133e+04 1.026451840377781588e+00 4.023898993819089234e-03
5.941003148709226662e+04 1.027274008996555521e+00 4.023602662268448669e-03
5.941003151972273918e+04 1.032678183371897207e+00 4.037845490817038030e-03
5.941003155235321174e+04 1.030595456985346825e+00 4.028606225948616268e-03
5.941003158498367702e+04 1.037440563255371151e+00 4.060682360049654507e-03
5.941003161761414231e+04 1.030868024310437336e+00 4.030431648742561525e-03
5.941003165024461487e+04 1.027304780408044849e+00 4.026442110206644893e-03
5.941003168287508743e+04 1.022349254260240148e+00 4.015773719574435019e-03
5.941003171550555271e+04 1.026349836603129617e+00 4.031489578431989018e-03
5.941003174813601800e+04 1.024057517845428755e+00 4.011732851466194051e-03
5.941003178076649056e+04 1.022177183676177270e+00 4.008401798099348740e-03
5.941003181339696312e+04 1.026300529036817233e+00 4.018921812056564305e-03
5.941003184602742840e+04 1.021257963595217477e+00 3.987287430869771235e-03
5.941003187865789369e+04 1.020375226478328567e+00 3.986283998223840580e-03
5.941003191128836625e+04 1.017365878785676081e+00 3.986361132198750976e-03
5.941003194391883881e+04 1.019733511651507385e+00 3.993381197916355020e-03
5.941003197654930409e+04 1.014065298795477910e+00 3.979177710851776288e-03
5.941003200917976937e+04 1.019288913308352695e+00 4.011097976525451574e-03
5.941003204181024194e+04 1.020361456782272747e+00 4.005058744505541127e-03
5.941003207444070722e+04 1.019614731955837739e+00 3.998343795790355176e-03
5.941003210707117250e+04 1.030252832099234128e+00 4.042668311871703071e-03
5.941003213970164506e+04 1.021671129666274602e+00 4.019558232223672048e-03
5.941003217233211763e+04 1.035529971114935055e+00 4.076487131154211789e-03
5.941003220496258291e+04 1.030557143764690986e+00 4.043658291876485976e-03
5.941003223759304819e+04 1.029116208999886650e+00 4.057855287053208429e-03
5.941003227022352075e+04 1.026989722938836724e+00 4.049334524722134586e-03
5.941003230285399331e+04 1.026082948797850003e+00 4.041877574196123084e-03
5.941003233548445860e+04 1.032510900150306332e+00 4.036996361795053279e-03
5.941003236811492388e+04 1.034832167270056669e+00 4.039728896520764986e-03
5.941003240074539644e+04 1.029425949659259709e+00 4.059461962466592855e-03
5.941003243337586900e+04 1.037959306414299343e+00 4.073371467441809328e-03
5.941003246600633429e+04 1.042478946781922211e+00 4.083008238031571834e-03
5.941003249863679957e+04 1.029644378682929684e+00 4.027066014069422863e-03
5.941003253126727213e+04 1.030523453325622452e+00 4.026051958861115616e-03
5.941003256389774469e+04 1.041404530352597835e+00 4.074711261425034356e-03
5.941003259652820998e+04 1.043807708831866465e+00 4.088569587123030979e-03
5.941003262915867526e+04 1.038130050110920743e+00 4.066720725680399683e-03
5.941003266178914782e+04 1.035693275982035422e+00 4.050433858912340541e-03
5.941003269441962038e+04 1.024725395776288073e+00 4.004390892341503673e-03
5.941003272705008567e+04 1.025495852895210058e+00 4.009333529457453048e-03
5.941003275968055095e+04 1.016969690289176942e+00 3.991093062459583757e-03
5.941003279231102351e+04 1.020370966181332717e+00 4.002252469888797556e-03
5.941003282494149607e+04 1.022251817455965162e+00 4.015504953263621286e-03
5.941003285757196136e+04 1.023793947953248074e+00 4.029407290687916920e-03
5.941003289020242664e+04 1.023059940916743349e+00 4.025225942918791121e-03
5.941003292283289920e+04 1.019012647189846854e+00 4.002418706105852382e-03
5.941003295546336449e+04 1.021271095448727850e+00 4.026040160941134378e-03
5.941003298809382977e+04 1.018932664506914554e+00 4.039171389718806092e-03
5.941003302072430233e+04 1.021711470112576903e+00 4.033657023345801375e-03
5.941003305335477489e+04 1.025546525396727304e+00 4.070068201976812482e-03
5.941003308598524018e+04 1.025818150831390829e+00 4.059168360635248378e-03
5.941003311861570546e+04 1.024522202201757048e+00 4.042147135756010007e-03
5.941003315124617802e+04 1.020079822082737397e+00 4.026372028809406534e-03
5.941003318387665058e+04 1.024570624060844981e+00 4.033576424850887632e-03
5.941003321650711587e+04 1.024079713679929560e+00 4.013752207876978423e-03
5.941003324913758115e+04 1.026299453895415104e+00 4.023483562618876408e-03
5.941003328176805371e+04 1.036803623918050477e+00 4.075302064450422694e-03
5.941003331439852627e+04 1.029482419397039994e+00 4.032380540129789324e-03
5.941003334702899156e+04 1.033216456510102521e+00 4.061661467261206554e-03
5.941003337965945684e+04 1.028079347095414153e+00 4.036967938079843651e-03
5.941003341228992940e+04 1.020977272040963335e+00 4.037416638096047623e-03
5.941003344492039469e+04 1.029228926118783471e+00 4.049239146773108908e-03
5.941003347755086725e+04 1.034951453219497663e+00 4.061030950445667677e-03
5.941003351018133253e+04 1.028996915121409561e+00 4.048787105666183141e-03
5.941003354281180509e+04 1.016971095795602187e+00 4.002376813469787388e-03
5.941003357544227038e+04 1.023840036419138233e+00 4.017989236884133425e-03
5.941003360807273566e+04 1.031140110282110500e+00 4.043706229275525858e-03
5.941003364070320822e+04 1.011972818299731847e+00 3.954848384849930093e-03
5.941003367333368078e+04 1.022871970802005759e+00 4.010864623780104228e-03
5.941003370596414607e+04 1.037386894464351617e+00 4.068927452223709829e-03
5.941003373859461135e+04 1.030710392434689648e+00 4.038907891818343567e-03
5.941003377122508391e+04 1.035207616571274469e+00 4.054916648878708132e-03
5.941003380385555647e+04 1.028350252542626242e+00 4.022690203335624153e-03
5.941003383648602176e+04 1.037062338927412952e+00 4.068573092371846958e-03
5.941003386911648704e+04 1.030676750048477697e+00 4.038798509873043653e-03
5.941003390174695960e+04 1.024787220852434899e+00 4.018612300850546264e-03
5.941003393437743216e+04 1.027573880698204212e+00 4.035592604519142382e-03
5.941003396700789745e+04 1.033993343442897395e+00 4.041255614134593548e-03
5.941003399963836273e+04 1.036435715043387384e+00 4.053097904458022663e-03
5.941003403226883529e+04 1.042715832358941830e+00 4.091203572319003674e-03
5.941003406489930785e+04 1.045102942282248426e+00 4.100345786184364169e-03
5.941003409752977313e+04 1.037407082403362546e+00 4.069955058421138687e-03
5.941003413016023842e+04 1.030470605584264288e+00 4.034958378080598894e-03
5.941003416279071098e+04 1.041367715697027352e+00 4.090920732226666079e-03
5.941003419542118354e+04 1.038381087928807345e+00 4.057266238550149597e-03
5.941003422805164882e+04 1.040650611544272408e+00 4.063055723846359900e-03
5.941003426068211411e+04 1.040018679315049210e+00 4.073463741938905536e-03
5.941003429331258667e+04 1.031787544436541193e+00 4.056292034552278110e-03
5.941003432594305923e+04 1.026876189557435204e+00 4.022404179247435728e-03
5.941003435857352451e+04 1.030711478762732503e+00 4.044951806276560029e-03
5.941003439120398980e+04 1.036680285518973621e+00 4.064491262318687542e-03
5.941003442383446236e+04 1.037831706761087602e+00 4.053210244030011275e-03
5.941003445646493492e+04 1.021150580968387400e+00 3.997158041585798828e-03
5.941003448909540020e+04 1.026382467537599430e+00 4.016965173857241049e-03
5.941003452172586549e+04 1.031061001144209399e+00 4.037077464854592346e-03
5.941003455435633805e+04 1.031305988716013200e+00 4.044255579160015157e-03
5.941003458698680333e+04 1.019401466512297016e+00 4.000180029434910120e-03
5.941003461961726862e+04 1.026389333874718091e+00 4.022897531228458896e-03
5.941003465224774118e+04 1.016091905293520004e+00 3.990762331749548968e-03
5.941003468487821374e+04 1.015570273711944971e+00 3.983526558544619664e-03
5.941003471750867902e+04 1.030258221509528616e+00 4.029218214642272915e-03
5.941003475013914431e+04 1.017936039333651177e+00 3.998470825572021832e-03
5.941003478276961687e+04 1.019016208451403616e+00 3.994843436249942946e-03
5.941003481540008943e+04 1.020717914787501845e+00 3.999043699477300602e-03
5.941003484803055471e+04 1.018536953624775698e+00 4.015509414851547651e-03
5.941003488066102000e+04 1.029800599628801105e+00 4.041828016295752855e-03
5.941003491329149256e+04 1.011551744950765830e+00 3.970508727878768740e-03
5.941003494592196512e+04 1.013429422988977091e+00 3.984216583713462607e-03
5.941003497855243040e+04 1.011866791003493082e+00 3.978324058561081428e-03
5.941003501118289569e+04 1.018332343508730364e+00 3.999778745380056996e-03
5.941003504381336825e+04 1.019961127954608138e+00 4.015163053767487403e-03
5.941003507644384081e+04 1.009567353537394796e+00 3.971044050402521529e-03
5.941003510907430609e+04 1.020225775358441167e+00 4.018657761565179974e-03
5.941003514170477138e+04 1.016208820290491754e+00 3.993925283738469952e-03
5.941003517433524394e+04 1.014430353404131901e+00 3.996512745160435767e-03
5.941003520696571650e+04 1.015578198534639265e+00 3.990944284985865377e-03
5.941003523959618178e+04 1.018201755422478261e+00 3.996770326751855791e-03
5.941003527222664707e+04 1.016633318544281073e+00 3.992554451449547605e-03
5.941003530485711963e+04 1.022940312543260788e+00 4.014651898092963002e-03
5.941003533748759219e+04 1.028800508742412356e+00 4.044247683057546235e-03
5.941003537011805747e+04 1.025262841694202454e+00 4.019759239787427246e-03
5.941003540274852276e+04 1.018898767167506492e+00 4.011404599135291391e-03
5.941003543537899532e+04 1.015196773569179811e+00 3.988117780686346522e-03
5.941003546800946788e+04 1.016671804965968651e+00 4.001987112491378444e-03
5.941003550063993316e+04 1.019181445287017596e+00 4.015483241688573048e-03
5.941003553327039845e+04 1.021142621570471976e+00 4.019852773939462838e-03
5.941003556590087101e+04 1.020262269965463986e+00 4.008104820243206870e-03
5.941003559853134357e+04 1.006180454245004574e+00 3.959970685694986191e-03
5.941003563116180885e+04 1.021075929333882470e+00 4.008886501637869831e-03
5.941003566379227414e+04 1.011755193284105570e+00 3.975821693395273533e-03
5.941003569642274670e+04 1.022648479998218063e+00 4.020042460747766909e-03
5.941003572905321198e+04 1.015200071882113253e+00 3.982794711045420898e-03
5.941003576168367726e+04 1.011763241870514918e+00 3.982026374497071863e-03
5.941003579431414983e+04 1.014359932657524999e+00 4.000716944826599418e-03
5.941003582694462239e+04 9.983131931285141869e-01 3.939061105480560696e-03
5.941003585957508767e+04 1.007802392215988663e+00 3.984258627870367747e-03
5.941003589220555295e+04 1.014514170814558858e+00 4.000970085220056233e-03
5.941003592483602552e+04 1.006853909714351847e+00 3.970863220550117055e-03
5.941003595746649808e+04 9.969809855877724836e-01 3.927946781302447087e-03
5.941003599009696336e+04 1.000931388260382526e+00 3.956811297959337073e-03
5.941003602272742864e+04 9.943569282115948260e-01 3.930846730024576373e-03
5.941003605535790120e+04 1.008976656356149082e+00 4.001117831174573827e-03
5.941003608798837377e+04 1.006513960574935140e+00 3.969384298504183457e-03
5.941003612061883905e+04 9.975114527925926788e-01 3.942009656061515668e-03
5.941003615324930433e+04 9.999984200888858421e-01 3.947000916087896501e-03
5.941003618587977689e+04 9.963088210813755285e-01 3.926884642318715854e-03
5.941003621851024945e+04 1.003780691779180723e+00 3.940303470884995961e-03
5.941003625114071474e+04 1.002858487496880890e+00 3.955018776579388717e-03
5.941003628377118002e+04 1.008634626893518682e+00 3.981789638400603550e-03
5.941003631640165258e+04 1.006702625556809005e+00 3.958013013185612133e-03
5.941003634903211787e+04 1.007088776869102364e+00 3.971838810556942850e-03
5.941003638166258315e+04 1.007374949685698740e+00 3.972074888530377663e-03
5.941003641429305571e+04 1.003185060119291760e+00 3.965169114688672780e-03
5.941003644692352827e+04 1.009146628283284386e+00 3.960200926526733466e-03
5.941003647955399356e+04 1.008640392441050304e+00 3.967815021215491574e-03
5.941003651218445884e+04 1.008314376724202432e+00 3.977746543356136880e-03
5.941003654481493140e+04 1.003152231472806521e+00 3.954134483370070306e-03
5.941003657744540396e+04 1.008142954622452736e+00 3.995635532818858464e-03
5.941003661007586925e+04 1.004913518305449172e+00 3.950410600782562273e-03
5.941003664270634181e+04 1.006557657017301821e+00 3.962972990469464628e-03
5.941003667533680709e+04 1.001256964127082316e+00 3.952136782928161729e-03
5.941003670796727965e+04 1.008323897059983043e+00 3.981745232727425081e-03
5.941003674059775221e+04 9.948884710742172954e-01 3.929830804198842543e-03
5.941003677322821750e+04 1.010283313168411468e+00 3.979251787484390686e-03
5.941003680585868278e+04 1.002205594442251435e+00 3.959929577990019614e-03
5.941003683848915534e+04 1.001927570185859873e+00 3.965405440320013929e-03
5.941003687111962063e+04 1.001626339471259008e+00 3.944961264243599525e-03
5.941003690375008591e+04 1.003808796816130888e+00 3.968002558991270794e-03
5.941003693638055847e+04 1.013625982888523236e+00 4.000070639093030768e-03
5.941003696901103103e+04 1.009104576751977955e+00 3.984532359505753990e-03
5.941003700164149632e+04 1.004468081243294897e+00 3.964924453642949473e-03
5.941003703427196160e+04 1.006882064667087295e+00 3.993357927111029770e-03
5.941003706690243416e+04 1.002363008420330770e+00 3.973809737524945651e-03
5.941003709953290672e+04 1.013925293725572052e+00 3.997962460982618267e-03
5.941003713216337201e+04 1.014488665565454584e+00 3.997292174372143840e-03
5.941003716479383729e+04 1.017209485192789531e+00 4.013002778796947827e-03
5.941003719742430985e+04 1.022687424425634761e+00 4.026816375213581461e-03
5.941003723005477514e+04 1.015979039502118209e+00 3.984893511564802440e-03
5.941003726268524042e+04 1.026105225089757544e+00 4.033932723646608404e-03
5.941003729531571298e+04 1.026545919656392192e+00 4.031375246609871649e-03
5.941003732794618554e+04 1.040688311398403565e+00 4.081320366894555796e-03
5.941003736057665083e+04 1.042784010630761315e+00 4.087157520400387829e-03
5.941003739320711611e+04 1.029655618693251951e+00 4.021552683234172650e-03
5.941003742583758867e+04 1.042193146714692986e+00 4.083169094154082308e-03
5.941003745846806123e+04 1.026302870134847112e+00 4.041887609815969506e-03
5.941003749109852652e+04 1.025712133313828378e+00 4.020766967947618162e-03
5.941003752372899180e+04 1.027801533725935190e+00 4.023399495068654026e-03
5.941003755635946436e+04 1.027547842163255343e+00 4.026477797488584379e-03
5.941003758898993692e+04 1.026558759019877476e+00 4.028549333227523892e-03
5.941003762162040221e+04 1.035666469024348224e+00 4.067292704320849168e-03
5.941003765425086749e+04 1.020411268174092889e+00 4.003334978599080128e-03
5.941003768688134005e+04 1.024057104808408614e+00 4.023877582687154959e-03
5.941003771951181261e+04 1.028169358670208533e+00 4.061754785423872527e-03
5.941003775214227790e+04 1.018883372419547406e+00 4.007292202016961291e-03
5.941003778477274318e+04 1.017949208605560374e+00 3.995776532859363767e-03
5.941003781740321574e+04 1.023449167043364749e+00 4.019142620759801922e-03
5.941003785003368830e+04 1.026291969972081830e+00 4.032762174943813407e-03
5.941003788266415359e+04 1.031584662432221577e+00 4.043388741295771485e-03
5.941003791529461887e+04 1.032677070942721542e+00 4.043434229253422066e-03
5.941003794792509143e+04 1.034377041486170157e+00 4.064898229175879611e-03
5.941003798055556399e+04 1.034619655240013758e+00 4.062905379919393156e-03
5.941003801318602927e+04 1.043320275112961104e+00 4.079118871400398520e-03
5.941003804581649456e+04 1.041376958430321409e+00 4.079014670018549053e-03
5.941003807844696712e+04 1.052763414020104094e+00 4.130002151934474355e-03
5.941003811107743968e+04 1.048744979442262304e+00 4.102089959782973319e-03
5.941003814370790496e+04 1.040785420883697299e+00 4.075661941854088165e-03
5.941003817633837025e+04 1.043796143132326604e+00 4.096239239490363088e-03
5.941003820896884281e+04 1.028132898008632612e+00 4.030419115173169975e-03
5.941003824159930809e+04 1.031221015919803863e+00 4.061755687853089818e-03
5.941003827422977338e+04 1.050300701973168049e+00 4.138499812741812563e-03
5.941003830686024594e+04 1.039801121451390920e+00 4.084678670759032959e-03
5.941003833949071850e+04 1.036686764892195356e+00 4.080962333555862229e-03
5.941003837212118378e+04 1.032831329330837100e+00 4.045430816616582548e-03
5.941003840475164907e+04 1.037163726125281960e+00 4.081292550642949025e-03
5.941003843738212163e+04 1.035174156174337945e+00 4.069267901680739298e-03
5.941003847001259419e+04 1.038982402753104717e+00 4.093693956358272767e-03


==> figures/ground-lomb/2021-07-14_r.dat <==
5.940996571782673709e+04 -2.985984156002437911e-02 -6.231067202675698580e-01
5.940996573669694772e+04 3.803779376498800935e-01 1.875761415452836291e-03
5.940996576932741300e+04 3.783044747793651297e-01 1.875576914729206335e-03
5.940996580195787828e+04 3.759644551532308476e-01 1.838327605384659346e-03
5.940996583458834357e+04 3.889147782391187413e-01 1.895282425457219455e-03
5.940996586721881613e+04 3.929685725155026566e-01 1.923302015866242996e-03
5.940996589984928869e+04 3.871851461234481206e-01 1.885646485014569025e-03
5.940996593247975397e+04 3.848390068241182016e-01 1.889767729223958224e-03
5.940996596511021926e+04 3.946905073324867841e-01 1.932074117126071850e-03
5.940996599774069182e+04 3.842365969444294649e-01 1.880135109463543057e-03
5.940996603037116438e+04 3.767668898171316338e-01 1.845549109060822587e-03
5.940996606300163694e+04 3.827173473461786823e-01 1.883921848222193211e-03
5.940996609563210222e+04 3.980496076852262366e-01 1.955856965725959011e-03
5.940996612826256751e+04 3.769593773616134458e-01 1.866158106978399152e-03
5.940996616089304007e+04 3.765562613088531130e-01 1.899960541299185830e-03
5.940996619352351263e+04 3.840723962986765661e-01 1.888953855118657380e-03
5.940996622615397791e+04 3.753273234331033770e-01 1.850975316337226525e-03
5.940996625878444320e+04 3.828365262301759442e-01 1.880194343919356715e-03
5.940996629141491576e+04 3.984333541628274911e-01 1.955644581399552939e-03
5.940996632404538832e+04 3.775570954456087813e-01 1.860009136683640676e-03
5.940996635667586088e+04 3.780207694075516933e-01 1.850834447932157715e-03
5.940996638930632616e+04 3.749298495848987778e-01 1.864402548533103084e-03
5.940996642193679145e+04 3.873802712149154170e-01 1.891030682562110056e-03
5.940996645456726401e+04 3.889261458148418615e-01 1.905917459438937877e-03
5.940996648719773657e+04 3.836841092616556370e-01 1.867741573656673615e-03
5.940996651982820913e+04 3.758564385772465433e-01 1.832921935460549894e-03
5.940996655245867441e+04 3.830743509619575771e-01 1.883765581051317873e-03
5.940996658508913970e+04 3.768063815685374629e-01 1.856120825940556565e-03
5.940996661771961226e+04 3.776206293530588454e-01 1.907571224637675047e-03
5.940996665035008482e+04 3.711307241285470293e-01 1.847102265511326889e-03
5.940996668298055010e+04 3.799786659162342484e-01 1.853375203267361698e-03
5.940996671561101539e+04 3.769425116177137491e-01 1.891419298562140158e-03
5.940996674824148795e+04 3.794841234018134224e-01 1.885958973076885207e-03
5.940996678087196051e+04 3.794460558493999436e-01 1.906044613751989737e-03
5.940996681350243307e+04 3.801490210830752448e-01 1.864563439282548125e-03
5.940996684613289835e+04 3.896509047624678312e-01 1.897530527398795346e-03
5.940996687876336364e+04 3.811967832123815403e-01 1.893824600242690519e-03
5.940996691139383620e+04 3.886717087341449162e-01 1.907195654460199776e-03
5.940996694402430876e+04 3.923033481566336467e-01 1.915572759840517914e-03
5.940996697665477404e+04 3.854835171924392290e-01 1.875442023735874762e-03
5.940996700928523933e+04 3.972980088311255376e-01 1.918744978139508414e-03
5.940996704191571189e+04 3.923849029010018641e-01 1.894991177594811853e-03
5.940996707454618445e+04 3.951644640964716571e-01 1.928538242358010003e-03
5.940996710717665701e+04 3.872753141302591184e-01 1.886268000809101239e-03
5.940996713980712229e+04 3.813725937869200111e-01 1.863821421338274697e-03
5.940996717243758758e+04 3.820951548534767817e-01 1.898526380444173333e-03
5.940996720506806014e+04 3.780110078099683246e-01 1.883986128333075107e-03
5.940996723769853270e+04 3.854532142616302060e-01 1.889159716562443993e-03
5.940996727032899798e+04 3.870460572533628296e-01 1.881818520163937693e-03
5.940996730295946327e+04 3.981878466442478337e-01 1.930026407680472114e-03
5.940996733558993583e+04 4.203480238608370279e-01 2.051772539514040532e-03
5.940996736822040839e+04 4.104253323008777432e-01 2.013619642643251894e-03
5.940996740085087367e+04 4.043627090926729117e-01 1.976657015995085184e-03
5.940996743348134623e+04 3.854773940689262823e-01 1.860474752999994805e-03
5.940996746611181152e+04 3.954521114721601949e-01 1.914901517380888669e-03
5.940996749874228408e+04 4.037246512373908192e-01 1.957876380588475553e-03
5.940996753137275664e+04 3.981765061249839532e-01 1.945120282090959584e-03
5.940996756400322920e+04 3.900573896295211340e-01 1.881885640635785548e-03
5.940996759663369448e+04 3.970432777332594809e-01 1.925759470782781877e-03
5.940996762926415977e+04 3.980829992122738581e-01 1.923520476800191304e-03
5.940996766189463233e+04 3.863869585397022854e-01 1.875435229045877049e-03
5.940996769452510489e+04 3.829110313576579161e-01 1.856520996391039513e-03
5.940996772715557745e+04 3.935054375901211321e-01 1.883020595895134892e-03
5.940996775978604273e+04 3.953328018555317125e-01 1.916241093973289171e-03
5.940996779241650802e+04 3.874035347525345285e-01 1.887453140033949588e-03
5.940996782504698058e+04 3.844239668142586663e-01 1.865913753929788902e-03
5.940996785767745314e+04 3.849676981441555457e-01 1.877648957445277132e-03
5.940996789030791842e+04 3.866624221467358513e-01 1.900437664291171162e-03
5.940996792293839098e+04 3.886013553580067170e-01 1.877566481747513193e-03
5.940996795556885627e+04 3.877446418045816245e-01 1.856123083313924874e-03
5.940996798819932883e+04 4.240964338549624846e-01 2.052241651156903358e-03
5.940996802082980139e+04 3.939412408496025253e-01 1.897761919839805215e-03
5.940996805346026667e+04 3.840378717329425706e-01 1.883722339390723425e-03
5.940996808609073196e+04 4.027241016030181364e-01 1.940593377972570782e-03
5.940996811872120452e+04 4.170096723396862770e-01 2.017132793311744460e-03
5.940996815135167708e+04 4.123124955142467019e-01 1.986452920132251738e-03
5.940996818398214236e+04 4.043295583920792913e-01 1.948220455001378011e-03
5.940996821661261492e+04 3.911792292087174494e-01 1.909356477278257138e-03
5.940996824924308021e+04 3.857397321297110215e-01 1.903096673615607909e-03
5.940996828187355277e+04 3.916916447987356387e-01 1.890368176082187152e-03
5.940996831450402533e+04 3.905103208816533278e-01 1.888577775486772027e-03
5.940996834713449061e+04 3.921397955650506306e-01 1.888474111719140244e-03
5.940996837976495590e+04 3.860889616907273725e-01 1.887976260244278144e-03
5.940996841239542846e+04 3.936551034352869238e-01 1.893257544871044520e-03
5.940996844502590102e+04 3.969355846576677060e-01 1.914962874413088465e-03
5.940996847765636630e+04 4.045031197532574230e-01 1.953516553045080845e-03
5.940996851028683159e+04 4.064659177872526619e-01 1.968406182410749067e-03
5.940996854291730415e+04 3.943601710632969048e-01 1.906795146892061640e-03
5.940996857554777671e+04 3.890431879944166171e-01 1.891507160711877571e-03
5.940996860817824927e+04 3.929188955353794532e-01 1.907529909576336597e-03
5.940996864080871455e+04 4.051049553613299548e-01 1.952796590242373773e-03
5.940996867343917984e+04 3.872871142184670101e-01 1.858835896726401772e-03
5.940996870606965240e+04 3.870874744628570729e-01 1.884079704044095034e-03
5.940996873870012496e+04 3.918450712216155485e-01 1.899436032829691662e-03
5.940996877133059024e+04 3.944829127523094559e-01 1.894517351055165699e-03
5.940996880396106280e+04 3.998518160978284941e-01 1.941337886892231107e-03
5.940996883659152809e+04 4.049293209845026831e-01 1.952677612271214950e-03
5.940996886922200065e+04 3.884864239954523013e-01 1.864980662386056835e-03
5.940996890185247321e+04 4.083327963459916221e-01 1.981183288459146402e-03
5.940996893448293849e+04 3.855686519078174723e-01 1.868811966810688101e-03
5.940996896711340378e+04 3.891162391383526931e-01 1.878304303587798908e-03
5.940996899974387634e+04 3.941352002754504591e-01 1.913917134800591485e-03
5.940996903237434890e+04 3.917347265195166295e-01 1.895849931071652734e-03
5.940996906500482146e+04 4.067637352563710507e-01 1.976183024111722013e-03
5.940996909763528674e+04 3.892293793195022444e-01 1.873199281546049583e-03
5.940996913026575203e+04 3.899043622588095337e-01 1.884183281997048754e-03
5.940996916289622459e+04 3.815251132433666315e-01 1.857123691702461821e-03
5.940996919552669715e+04 3.966626434260270839e-01 1.933893528100518941e-03
5.940996922815716971e+04 3.912079434452904181e-01 1.903541812495394012e-03
5.940996926078763499e+04 3.784482910467102945e-01 1.828013834934737961e-03
5.940996929341810028e+04 3.863463557695789308e-01 1.863948653966242958e-03
5.940996932604857284e+04 3.811124152056863945e-01 1.846708270862086523e-03
5.940996935867904540e+04 3.777343042109228555e-01 1.847283642580351253e-03
5.940996939130951068e+04 3.840907021452050207e-01 1.859258373959944092e-03
5.940996942393997597e+04 3.778298501213682714e-01 1.846531970542400567e-03
5.940996945657044853e+04 3.820100682024963890e-01 1.846077007238415167e-03
5.940996948920092109e+04 3.894164222526304009e-01 1.892270350674991799e-03
5.940996952183138637e+04 3.802422470102224117e-01 1.860926241140121269e-03
5.940996955446185893e+04 3.798075581675540158e-01 1.851055732063264497e-03
5.940996958709232422e+04 3.775550983462301335e-01 1.836886629852022565e-03
5.940996961972279678e+04 3.883975371420304579e-01 1.881261232463896397e-03
5.940996965235326934e+04 3.784597566550079173e-01 1.847500902366253518e-03
5.940996968498373462e+04 3.727460073723390388e-01 1.832458421548848913e-03
5.940996971761419991e+04 3.936134201179906644e-01 1.916562375476906638e-03
5.940996975024467247e+04 3.879246744623556786e-01 1.891797368787838341e-03
5.940996978287514503e+04 3.943840033165658121e-01 1.926820440892971966e-03
5.940996981550561031e+04 3.820952427821309727e-01 1.863846018322164481e-03
5.940996984813608287e+04 3.781054431541842065e-01 1.846881744022573456e-03
5.940996988076654816e+04 3.776118698269855800e-01 1.844905836344254467e-03
5.940996991339702072e+04 3.829152130453530312e-01 1.874027457355464596e-03
5.940996994602749328e+04 3.826154339286868544e-01 1.873351967648958019e-03
5.940996997865795856e+04 3.829580893589628054e-01 1.847606794068856794e-03
5.940997001128843112e+04 3.748241321974133400e-01 1.824997668121182371e-03
5.940997004391889641e+04 3.793973739229680731e-01 1.829850157033246702e-03
5.940997007654936897e+04 3.866873860034895083e-01 1.873530749465376032e-03
5.940997010917984153e+04 3.801633551286709434e-01 1.855866316672769890e-03
5.940997014181030681e+04 3.766227256779108856e-01 1.825680653397362138e-03
5.940997017444077210e+04 3.890938204799262445e-01 1.890863073548764740e-03
5.940997020707124466e+04 3.843691291180102443e-01 1.875381571454514751e-03
5.940997023970171722e+04 3.762423667169455532e-01 1.846038127099934459e-03
5.940997027233218978e+04 4.039788088247216469e-01 1.976434805808441678e-03
5.940997030496265506e+04 3.817015758808520176e-01 1.853995323137679800e-03
5.940997033759312035e+04 3.750917388075542536e-01 1.846355920196550079e-03
5.940997037022359291e+04 3.728520735103867945e-01 1.839550226381934809e-03
5.940997040285406547e+04 3.789166620246494088e-01 1.849562889960766664e-03
5.940997043548453803e+04 3.775807865542154529e-01 1.846065014106500072e-03
5.940997046811500331e+04 3.797781698413528195e-01 1.853690486143663805e-03
5.940997050074546860e+04 3.801469336324465598e-01 1.849598182796398068e-03
5.940997053337594116e+04 3.792553992834920007e-01 1.938690059393613800e-03
5.940997056600641372e+04 3.774734659710569651e-01 1.863929928123052001e-03
5.940997059863687900e+04 3.743812049251767360e-01 1.860395946385967354e-03
5.940997063126734429e+04 3.777293498870961663e-01 1.865104176753206930e-03
5.940997066389781685e+04 3.826265108799158932e-01 1.885421156372169092e-03
5.940997069652828941e+04 3.850301503761346389e-01 1.872679263080861273e-03
5.940997072915876197e+04 3.857590439002352434e-01 1.869815535790031848e-03
5.940997076178922725e+04 3.938279360090704007e-01 1.916231782413131690e-03
5.940997079441969254e+04 3.748458608071447706e-01 1.825485900831928755e-03
5.940997082705016510e+04 3.778912946972870501e-01 1.856856334844867156e-03
5.940997085968063766e+04 3.850979356712529444e-01 1.882865775946210339e-03
5.940997089231111022e+04 3.800992207096895448e-01 1.864669399732664726e-03
5.940997092494157550e+04 3.804823900215201227e-01 1.856769363058972076e-03
5.940997095757204079e+04 3.832608082246736214e-01 1.849002575199749790e-03
5.940997099020251335e+04 3.811521538933797526e-01 1.858763777503029662e-03
5.940997102283298591e+04 3.777761669311845982e-01 1.858755604693552738e-03
5.940997105546345119e+04 3.823888672622533513e-01 1.869911774318550393e-03
5.940997108809391648e+04 3.816309801436721938e-01 1.864295595124834150e-03
5.940997112072438904e+04 3.755781724762902729e-01 1.852820668254708111e-03
5.940997115335486160e+04 3.832535685051414176e-01 1.879628372702210832e-03
5.940997118598533416e+04 3.810943178370684303e-01 1.849555644024399904e-03
5.940997121861579944e+04 3.759953477564543234e-01 1.839770654035310189e-03
5.940997125124626473e+04 3.759214286435560437e-01 1.838733535269520712e-03
5.940997128387673729e+04 3.776630886632222905e-01 1.964923185352412602e-03
5.940997131650720985e+04 3.748546900989914166e-01 1.961843310326062597e-03
5.940997134913767513e+04 3.760652104957917241e-01 1.856570440855305048e-03
5.940997138176814042e+04 3.765284667101458926e-01 1.843913098442672392e-03
5.940997141439861298e+04 3.758795887848128126e-01 1.850036025507159100e-03
5.940997144702908554e+04 3.774999072157231295e-01 1.863898648995367764e-03
5.940997147965955810e+04 3.745965514051636247e-01 1.871327441330724673e-03
5.940997151229002338e+04 3.752674744254316797e-01 1.862822623038789052e-03
5.940997154492048867e+04 3.788054866140450616e-01 1.855992917203630205e-03
5.940997157755096123e+04 3.801912398771737367e-01 1.874458449563523848e-03
5.940997161018143379e+04 3.815854113794001634e-01 1.853910448907082793e-03
5.940997164281190635e+04 3.817044286544219456e-01 1.855328972722954323e-03
5.940997167544237163e+04 3.832890742940280870e-01 1.864656721641494517e-03
5.940997170807283692e+04 3.820398294197303590e-01 1.858954700112214198e-03
5.940997174070330948e+04 3.799579055827705387e-01 1.858236375985050258e-03
5.940997177333378204e+04 3.795072004252617037e-01 1.864623886984626087e-03
5.940997180596424732e+04 3.807580914129730099e-01 1.864312840209258852e-03
5.940997183859471261e+04 3.838703699529952273e-01 1.869243398897552609e-03
5.940997187122518517e+04 3.818386464952628900e-01 1.872924191991401496e-03
5.940997190385565773e+04 3.790208151137030579e-01 1.844046216730968902e-03
5.940997193648612301e+04 3.856101593510161130e-01 1.865899379108472552e-03
5.940997196911658830e+04 3.818356398802882357e-01 1.860686861593295474e-03
5.940997200174706086e+04 3.830102913398161779e-01 1.869842600461783843e-03
5.940997203437753342e+04 3.834798364041887564e-01 1.863850489600366554e-03
5.940997206700800598e+04 3.753446780816139250e-01 1.854331902498191275e-03
5.940997209963847126e+04 3.771559511083736882e-01 1.845030070731978325e-03
5.940997213226893655e+04 3.757096580125741103e-01 1.844787698982469854e-03
5.940997216489940911e+04 3.731004387692315460e-01 1.869957019752889211e-03
5.940997219752988167e+04 3.739043139704928409e-01 1.850567682952512262e-03
5.940997223016034695e+04 3.787423960762106301e-01 1.870612833948281538e-03
5.940997226279081951e+04 3.779270133059708381e-01 1.857860200667892266e-03
5.940997229542128480e+04 3.748567461369234910e-01 1.849295541669034428e-03
5.940997232805175736e+04 3.773901070513994149e-01 1.873054558522596310e-03
5.940997236068222992e+04 3.709383736677258625e-01 1.862166424398113392e-03
5.940997239331269520e+04 3.769086805711797661e-01 1.853548661941329442e-03
5.940997242594316049e+04 3.767240182483284072e-01 1.844433818001363400e-03
5.940997245857363305e+04 3.901663060978902697e-01 1.896065743478808846e-03
5.940997249120410561e+04 3.784111864869032504e-01 1.838631468314041919e-03
5.940997252383457817e+04 3.761079854757711227e-01 1.839697043843148676e-03
5.940997255646504345e+04 3.768492248856802340e-01 1.842473285423535138e-03
5.940997258909550874e+04 3.803502653376293896e-01 1.865722983216913048e-03
5.940997262172598130e+04 3.699954198321269150e-01 1.808943443194927728e-03
5.940997265435645386e+04 3.758767298857284556e-01 1.831690376901488502e-03
5.940997268698692642e+04 3.781440622470183532e-01 1.857834582969533806e-03
5.940997271961739170e+04 3.723716450631748831e-01 1.851186623511715456e-03
5.940997275224785699e+04 3.785295159054414826e-01 1.857568084936172875e-03
5.940997278487832955e+04 3.775844910683523459e-01 1.847398927586329023e-03
5.940997281750880211e+04 3.685204638006855937e-01 1.845823507351132152e-03
5.940997285013926739e+04 3.788083217689052207e-01 1.861189137560425796e-03
5.940997288276973268e+04 3.695946961148136034e-01 1.800654345246361070e-03
5.940997291540020524e+04 3.737317766941340436e-01 1.832504199199742412e-03
5.940997294803067780e+04 3.697513259250298501e-01 1.849980064585096153e-03
5.940997298066114308e+04 3.700792675691916278e-01 1.828472592345862938e-03
5.940997301329160837e+04 3.784393536497531185e-01 1.860351659576197367e-03
5.940997304592208093e+04 3.770950326453861301e-01 1.848032641608678833e-03
5.940997307855255349e+04 3.707115586586534617e-01 1.827431590979186182e-03
5.940997311118302605e+04 3.721041568770116492e-01 1.847134058633461209e-03
5.940997314381349133e+04 3.724074656699378205e-01 1.867765477137593071e-03
5.940997317644396389e+04 3.739865935593283397e-01 1.849659759405118675e-03
5.940997320907442918e+04 3.784911782021324056e-01 1.839050255037704340e-03
5.940997324170490174e+04 3.747466591329746688e-01 1.829239251915078289e-03
5.940997327433537430e+04 3.803418915070554407e-01 1.853261420384859446e-03
5.940997330696583958e+04 3.685453162603017363e-01 1.800795323203451632e-03
5.940997333959630487e+04 3.848488441972693352e-01 1.879568972969841495e-03
5.940997337222677743e+04 3.771141012028509376e-01 1.832024928567791691e-03
5.940997340485724999e+04 3.894667255806624762e-01 1.920098395619341180e-03
5.940997343748772255e+04 3.783540246323841560e-01 1.857811484119362882e-03
5.940997347011818783e+04 3.747741058168870265e-01 1.834944875169060297e-03
5.940997350274865312e+04 3.762557998017510563e-01 1.865788064893937831e-03
5.940997353537912568e+04 3.749492458116761018e-01 1.820914298811280923e-03
5.940997356800959824e+04 3.797906682033658221e-01 1.840965804200080406e-03
5.940997360064007080e+04 3.752130777860099298e-01 1.818799304115572635e-03
5.940997363327053608e+04 3.839440589765829026e-01 1.878272822949133159e-03
5.940997366590100137e+04 3.912550830875246577e-01 1.908914795391962200e-03
5.940997369853147393e+04 4.005730326504069461e-01 1.962994422710991668e-03
5.940997373116194649e+04 3.744628076995326627e-01 1.842078833060478921e-03
5.940997376379241177e+04 3.784643759723483325e-01 1.858289166235673829e-03
5.940997379642287706e+04 3.764972554945665295e-01 1.853938340125473429e-03
5.940997382905334962e+04 3.760221240449108104e-01 1.838633208860098378e-03
5.940997386168382218e+04 3.747687538914296623e-01 1.837307738575756806e-03
5.940997389431429474e+04 3.759573336316047176e-01 1.868333013297547541e-03
5.940997392694476002e+04 3.726373750631751802e-01 1.850163779304126160e-03
5.940997395957522531e+04 3.740492792476076134e-01 1.870894959053029383e-03
5.940997399220569787e+04 3.762565524969524455e-01 1.858497839065581959e-03
5.940997402483617043e+04 3.821141192842404943e-01 1.853450104634189310e-03
5.940997405746663571e+04 3.880703912441074710e-01 1.887680481996732761e-03
5.940997409009710100e+04 3.896903509053379344e-01 1.899707890981269061e-03
5.940997412272757356e+04 3.754183910828528536e-01 1.841254576073909997e-03
5.940997415535804612e+04 3.739782691442173901e-01 1.825929589139560711e-03
5.940997418798851140e+04 3.816107253571582869e-01 1.847385785778560057e-03
5.940997422061897669e+04 3.795719490334394930e-01 1.859946701485773457e-03
5.940997425324944925e+04 3.713571269626349536e-01 1.840140779992259674e-03
5.940997428587992181e+04 3.738784085993913653e-01 1.843984596397212333e-03
5.940997431851039437e+04 3.796694056896939284e-01 1.869143808568830356e-03
5.940997435114085965e+04 3.778720268386511760e-01 1.852295263060627865e-03
5.940997438377132494e+04 3.805334132303400119e-01 1.857095849202775604e-03
5.940997441640179750e+04 3.753340814539422032e-01 1.860605999002406825e-03
5.940997444903227006e+04 3.750987934362329801e-01 1.866522763206579982e-03
5.940997448166273534e+04 3.795675349136955479e-01 1.878643020295916576e-03
5.940997451429320063e+04 3.807123419658086094e-01 1.866322925681940074e-03
5.940997454692367319e+04 3.752503208601549178e-01 1.982733016260634310e-03
5.940997457955414575e+04 3.783043766145352538e-01 1.885080817869907348e-03
5.940997461218461831e+04 3.795719557929091992e-01 1.999280193651518413e-03
5.940997464481508359e+04 3.810315148050495981e-01 1.888536168185434450e-03
5.940997467744554888e+04 3.879008586487410759e-01 1.864322147038565856e-03
5.940997471007602144e+04 3.847727072790306790e-01 1.855488179162869192e-03
5.940997474270649400e+04 3.801830470502249315e-01 1.860557707929635582e-03
5.940997477533696656e+04 3.907591265981146256e-01 1.879474683038216383e-03
5.940997480796743184e+04 3.841841260521898782e-01 1.853473265743505773e-03
5.940997484059789713e+04 3.838527277558084760e-01 1.861913618610801019e-03
5.940997487322836969e+04 3.852283956924986152e-01 1.860399119706162294e-03
5.940997490585884225e+04 3.805177897886575233e-01 1.845178487770281683e-03
5.940997493848930753e+04 3.791797693511165801e-01 1.857932359788070070e-03
5.940997497111978009e+04 3.772220319456985327e-01 1.827615947574283027e-03
5.940997500375024538e+04 3.805968244958571334e-01 1.844359701141138914e-03
5.940997503638071794e+04 3.833945111829556995e-01 1.853735488464395469e-03
5.940997506901119050e+04 3.799461555002305868e-01 1.853059507883324589e-03
5.940997510164165578e+04 3.921234490910278092e-01 1.885005811965869684e-03
5.940997513427212834e+04 3.787289755507556865e-01 1.857215279201611868e-03
5.940997516690259363e+04 3.785473064467165805e-01 1.825512389796450164e-03
5.940997519953306619e+04 3.820024480181060667e-01 1.858905351214018044e-03
5.940997523216353875e+04 3.995735896307827661e-01 1.944894595483188980e-03
5.940997526479400403e+04 3.853599865443386174e-01 2.075479018667520520e-03
5.940997529742446932e+04 3.758611916062720715e-01 1.878972049640314449e-03
5.940997533005494188e+04 3.766083025299225562e-01 1.855699005728415289e-03
5.940997536268541444e+04 3.816890019674292200e-01 1.860312224523919672e-03
5.940997539531587972e+04 3.775545454947351054e-01 1.858633283844619193e-03
5.940997542794634501e+04 3.772546621828187230e-01 1.837887173017066890e-03
5.940997546057681757e+04 3.750522099266796472e-01 1.831936822650879863e-03
5.940997549320729013e+04 3.748470809769358647e-01 1.892635509225188209e-03
5.940997552583776269e+04 3.798800905036147091e-01 1.861329728750289823e-03
5.940997555846822797e+04 3.790338697670235235e-01 1.877600528293407820e-03
5.940997559109869326e+04 3.749573652742667074e-01 1.846209440240459236e-03
5.940997562372916582e+04 3.783320954429557625e-01 1.842155661345002034e-03
5.940997565635963838e+04 3.714729915891236689e-01 1.876249862599016710e-03
5.940997568899010366e+04 3.798063256113297093e-01 1.865009250801728715e-03
5.940997572162057622e+04 3.763232891382075618e-01 1.863108994008567335e-03
5.940997575425104151e+04 3.778796342416877452e-01 1.871759460584341032e-03
5.940997578688151407e+04 3.771595216753381163e-01 1.863158660200740389e-03
5.940997581951198663e+04 3.797110657578908199e-01 1.846804985647098728e-03
5.940997585214245191e+04 3.814627419632599103e-01 1.853464895187215784e-03
5.940997588477291720e+04 3.781221889936612901e-01 2.127584424980729499e-03
5.940997591740338976e+04 3.755078652054116839e-01 1.912237838232955060e-03
5.940997595003386232e+04 3.864975696673523253e-01 1.877167400021354914e-03
5.940997598266433488e+04 3.823780246243492220e-01 1.862826883134981529e-03
5.940997601529480016e+04 3.783201112332792437e-01 1.821062253120406824e-03
5.940997604792526545e+04 3.780523690711400930e-01 1.847875332479954500e-03
5.940997608055573801e+04 3.782103309885430642e-01 1.946571030889429274e-03
5.940997611318621057e+04 3.798779460074860892e-01 1.918611971567664182e-03
5.940997614581668313e+04 3.774407159583213489e-01 1.875948939104109909e-03
5.940997617844714841e+04 3.781269511321073695e-01 1.848219864791762410e-03
5.940997621107761370e+04 3.793091852299289024e-01 1.851575376185007242e-03
5.940997624370808626e+04 3.742132649504555930e-01 1.850762993056646833e-03
5.940997627633855882e+04 3.741419663406259088e-01 1.883363886629822606e-03
5.940997630896902410e+04 3.759677586370095415e-01 1.869073626626253232e-03
5.940997634159948939e+04 3.755710419604966765e-01 1.851230870861421537e-03
5.940997637422996195e+04 3.765185168252807024e-01 1.864922597183866137e-03
5.940997640686043451e+04 3.742926120552867442e-01 1.858907740191859115e-03
5.940997643949089979e+04 3.757604926388014577e-01 1.865274382531218822e-03
5.940997647212136508e+04 3.795596461686925882e-01 1.855716269480568595e-03
5.940997650475183764e+04 3.710384426251420176e-01 1.904453297145567228e-03
5.940997653738231020e+04 3.725564314102616237e-01 1.959227485115538469e-03
5.940997657001278276e+04 3.726660002945406669e-01 1.816359903972525986e-03
5.940997660264324804e+04 3.701338231663751088e-01 1.872259820002267943e-03
5.940997663527371333e+04 3.700107649575002378e-01 1.872141444047352834e-03
5.940997666790418589e+04 3.728864808476943238e-01 1.840184779307390238e-03
5.940997670053465845e+04 3.768000338049777853e-01 1.851714078625537035e-03
5.940997673316512373e+04 3.797092719805565952e-01 1.857826702088240765e-03
5.940997676579559629e+04 3.773243740785645617e-01 1.866003492998135997e-03
5.940997679842606158e+04 3.700598757399932714e-01 1.834575451768503430e-03
5.940997683105653414e+04 3.742914460781171515e-01 1.840801615194530066e-03
5.940997686368700670e+04 3.688152559953197795e-01 1.849372081384797291e-03
5.940997689631747198e+04 3.684001494170930924e-01 1.845376845081955937e-03
5.940997692894793727e+04 3.684659547133450896e-01 1.864823070541892034e-03
5.940997696157840983e+04 3.703657221271220434e-01 1.831184906271988034e-03
5.940997699420888239e+04 3.767898615894327286e-01 1.844789811407834910e-03
5.940997702683935495e+04 3.723232926121782249e-01 1.816564925725312057e-03
5.940997705946982023e+04 3.713424841828991685e-01 1.830410083688627622e-03
5.940997709210028552e+04 3.758270415323004543e-01 1.836645247140940773e-03
5.940997712473075808e+04 3.677300380840725080e-01 1.825671575939471309e-03
5.940997715736123064e+04 3.788760311579442153e-01 1.870460613394902584e-03
5.940997718999169592e+04 3.659359522540928111e-01 1.813792838680349179e-03
5.940997722262216121e+04 3.712051032718248211e-01 1.843596611609869167e-03
5.940997725525263377e+04 3.713679251551936233e-01 1.842692307050425391e-03
5.940997728788310633e+04 3.730585031032181975e-01 1.828988038657002437e-03
5.940997732051357889e+04 3.717748952141270435e-01 1.826114708665411502e-03
5.940997735314404417e+04 3.662196091326820335e-01 1.807212401058821234e-03
5.940997738577450946e+04 3.694865195231118449e-01 1.830332327769294614e-03
5.940997741840498202e+04 3.628647316013374757e-01 1.814781433590490455e-03
5.940997745103545458e+04 3.668083814906674678e-01 1.883015307167632511e-03
5.940997748366592714e+04 3.721497765486384557e-01 1.836042898814323069e-03
5.940997751629639242e+04 3.671969546391182226e-01 1.859080803221011121e-03
5.940997754892685771e+04 3.656946127561663262e-01 1.851131446771721398e-03
5.940997758155733027e+04 3.708667772857671130e-01 1.856318312041165290e-03
5.940997761418780283e+04 3.676920405685370485e-01 1.840881265535583913e-03
5.940997764681826811e+04 3.668604319719644957e-01 1.892565816450344964e-03
5.940997767944873340e+04 3.699978745315746220e-01 1.876221974424294257e-03
5.940997771207920596e+04 3.689696875415570121e-01 1.877453925174030983e-03
5.940997774470967852e+04 3.705496416901802870e-01 1.835710272531263128e-03
5.940997777734014380e+04 3.837431040617407807e-01 1.894913804580718696e-03
5.940997780997061636e+04 3.779338655105046185e-01 1.847215348506383616e-03
5.940997784260108165e+04 3.692755377566077635e-01 1.813867348069914944e-03
5.940997787523155421e+04 3.712022359999073706e-01 1.830314756350809877e-03
5.940997790786202677e+04 3.673493929118560875e-01 1.846593581906028460e-03
5.940997794049249205e+04 3.748045414372153661e-01 1.852894547434208970e-03
5.940997797312295734e+04 3.692889527343131695e-01 1.832645317912285189e-03
5.940997800575342990e+04 3.687931359220947281e-01 1.868256486914143116e-03
5.940997803838390246e+04 3.646365163542936161e-01 1.789445497402111221e-03
5.940997807101437502e+04 3.852270690413726606e-01 1.884923409267304012e-03
5.940997810364484030e+04 3.798868088811493404e-01 1.859829309856931255e-03
5.940997813627530559e+04 3.710396682189524009e-01 1.848782873395938891e-03
5.940997816890577815e+04 3.691307839764814691e-01 1.843395608592493301e-03
5.940997820153625071e+04 3.685567382589871599e-01 1.799869193630791470e-03
5.940997823416672327e+04 3.699961240530644235e-01 1.797361320818768610e-03
5.940997826679718855e+04 3.687478126186770622e-01 1.802889774153067183e-03
5.940997829942765384e+04 3.702843329261277794e-01 1.821906273432184753e-03
5.940997833205812640e+04 3.726543807770514860e-01 1.815742858934006566e-03
5.940997836468859896e+04 3.674450007670916896e-01 1.803784008195376352e-03
5.940997839731906424e+04 3.694053252396619080e-01 1.801980491063796081e-03
5.940997842994952953e+04 3.715566051755567756e-01 1.813742533285325319e-03
5.940997846258000209e+04 3.773704903989922310e-01 1.838786197788125961e-03
5.940997849521047465e+04 3.740954387936091252e-01 1.842994408141418157e-03
5.940997852784094721e+04 3.733629790428730777e-01 1.819495520287534593e-03
5.940997856047141249e+04 3.753065973190320981e-01 1.833244875632913332e-03
5.940997859310187778e+04 3.731004100373842003e-01 1.824545098935019581e-03
5.940997862573235034e+04 3.787648871108658666e-01 1.837616972753380699e-03
5.940997865836282290e+04 3.745339748017545989e-01 1.820207217674343295e-03
5.940997869099328818e+04 3.786810039770869829e-01 1.850228333578596372e-03
5.940997872362376074e+04 3.752261959095691268e-01 1.838878279114154269e-03
5.940997875625422603e+04 3.750393864721839887e-01 2.000387680205161466e-03
5.940997878888469859e+04 3.772933837642541977e-01 1.882864049573860794e-03
5.940997882151517115e+04 3.801616181672158867e-01 1.843113547652456110e-03
5.940997885414563643e+04 4.003980487857948245e-01 1.942705829664293079e-03
5.940997888677610172e+04 3.942645607370221517e-01 1.897134139551928580e-03
5.940997891940657428e+04 3.825048226645118010e-01 1.851013585780947063e-03
5.940997895203704684e+04 3.771366052679702707e-01 1.856796213404220694e-03
5.940997898466751212e+04 3.790329922464433232e-01 1.836006263023092291e-03
5.940997901729797741e+04 3.969031724050981480e-01 1.928529798333030983e-03
5.940997904992844997e+04 3.953811777254224169e-01 1.916961055128335286e-03
5.940997908255892253e+04 4.057866663356216597e-01 1.961539191673526868e-03
5.940997911518938781e+04 3.895061200144386837e-01 1.860997423065916152e-03
5.940997914781986037e+04 3.817601905153897301e-01 1.833070731152183080e-03
5.940997918045032566e+04 3.798329878003452453e-01 1.827633027412149756e-03
5.940997921308079822e+04 3.819749143298653005e-01 1.839923088993654712e-03
5.940997924571127078e+04 3.810593720873752255e-01 1.847917421116280221e-03
5.940997927834173606e+04 3.846757424515577228e-01 1.855995201507026383e-03
5.940997931097220135e+04 3.814950413517209094e-01 1.848225287454632361e-03
5.940997934360267391e+04 3.811559920450795502e-01 1.868986575907005026e-03
5.940997937623314647e+04 3.813050349682027274e-01 1.848693752947684231e-03
5.940997940886361903e+04 3.836319373777907771e-01 1.860870699987521651e-03
5.940997944149408431e+04 3.836892034604012514e-01 1.845623239076564764e-03
5.940997947412454960e+04 3.891393766547460165e-01 1.891124723706126380e-03
5.940997950675502216e+04 3.794899744700381827e-01 1.842710598710533415e-03
5.940997953938549472e+04 3.848239473442773839e-01 1.855766104678881461e-03
5.940997957201596000e+04 3.814438942428495793e-01 1.865904738050935081e-03
5.940997960464642529e+04 3.788292392590251745e-01 1.867137076165974619e-03
5.940997963727689785e+04 3.841956324075994078e-01 1.849166678774111965e-03
5.940997966990737041e+04 3.769555334680823599e-01 1.835027002376782724e-03
5.940997970253784297e+04 3.887873524651640489e-01 1.884799846951566759e-03
5.940997973516830825e+04 3.861821573623984705e-01 1.876440426837841166e-03
5.940997976779877354e+04 3.808843570603828166e-01 1.851417099377389297e-03
5.940997980042924610e+04 3.841075162860566050e-01 1.860608911101334492e-03
5.940997983305971866e+04 3.809421960956695385e-01 1.859769614932520534e-03
5.940997986569019122e+04 3.866253494239668131e-01 1.871714100086607638e-03
5.940997989832065650e+04 3.775721940913699948e-01 1.875938402459288940e-03
5.940997993095112179e+04 3.950777148283131646e-01 1.925079416816039262e-03
5.940997996358159435e+04 3.812304415713380634e-01 1.852462739399956442e-03
5.940997999621206691e+04 3.956612668106360697e-01 1.902854246427572405e-03
5.940998002884253947e+04 3.790818378928140775e-01 1.858574533556691223e-03
5.940998006147300475e+04 3.781570009205472704e-01 1.827332586673684331e-03
5.940998009410347004e+04 3.904324953316228308e-01 1.878794586482929749e-03
5.940998012673394260e+04 3.808207774074322538e-01 1.847125829055343716e-03
5.940998015936441516e+04 3.817184525745868640e-01 1.852236441594072450e-03
5.940998019199488044e+04 3.826112380058642182e-01 1.864272164545930201e-03
5.940998022462534573e+04 3.841356440504611891e-01 1.857520895011940737e-03
5.940998025725581829e+04 3.805431855318633372e-01 1.844786277805803053e-03
5.940998028988629085e+04 3.803544429234006485e-01 1.841053307389550276e-03
5.940998032251675613e+04 3.941075304736667007e-01 1.909508960273326433e-03
5.940998035514722142e+04 3.865024564911847538e-01 1.871268167723463523e-03
5.940998038777769398e+04 3.808451020167427092e-01 1.841760118578979546e-03
5.940998042040816654e+04 3.781156691580608853e-01 1.824084588227702780e-03
5.940998045303863910e+04 3.807351318613148572e-01 1.839242624473779158e-03
5.940998048566910438e+04 3.795350732816051287e-01 1.886520420782245890e-03
5.940998051829956967e+04 3.787565286575590995e-01 1.904963476610194205e-03
5.940998055093004223e+04 3.797346667767986239e-01 1.881939956215326979e-03
5.940998058356051479e+04 3.831224909650519650e-01 1.873039992160387222e-03
5.940998061619098735e+04 3.796777962206736579e-01 1.852270417813263416e-03
5.940998064882145263e+04 3.771808345980847688e-01 1.863599076114195313e-03
5.940998068145191792e+04 3.821102650257470756e-01 1.885139335406299391e-03
5.940998071408239048e+04 3.797055837876698314e-01 1.845702061917004139e-03
5.940998074671286304e+04 3.840280287606427922e-01 1.854039482338968930e-03
5.940998077934332832e+04 3.820120647736429120e-01 1.853146132699931732e-03
5.940998081197379361e+04 3.772537653968890403e-01 1.842329333917012285e-03
5.940998084460426617e+04 3.799820843253050584e-01 1.844887665439930722e-03
5.940998087723473873e+04 3.825697499968481741e-01 1.840786109118008754e-03
5.940998090986521129e+04 3.834829200034278740e-01 1.859290280651014569e-03
5.940998094249567657e+04 3.800792304049819270e-01 1.839276292550492227e-03
5.940998097512614186e+04 3.839821605600826082e-01 1.843829774814914873e-03
5.940998100775661442e+04 3.901531985325262242e-01 1.873509199470264723e-03
5.940998104038708698e+04 3.860656000513001396e-01 1.857998620802324939e-03
5.940998107301755226e+04 3.801475626407970210e-01 1.842019492867831478e-03
5.940998110564802482e+04 3.919561686941869239e-01 1.875933851587771204e-03
5.940998113827849011e+04 3.848742537538536457e-01 1.858534227882007329e-03
5.940998117090896267e+04 3.807211359640872428e-01 1.864080671528072029e-03
5.940998120353943523e+04 3.835600880143478775e-01 1.847659692112370430e-03
5.940998123616990051e+04 3.929213334887695641e-01 1.885848966049899229e-03
5.940998126880036580e+04 3.856486741032577603e-01 1.862558014385484609e-03
5.940998130143083836e+04 3.831922743055555802e-01 1.845570805321859048e-03
5.940998133406131092e+04 3.811065758812638427e-01 1.851662167598600809e-03
5.940998136669177620e+04 3.854908729405416845e-01 1.860345906036398695e-03
5.940998139932224876e+04 3.845478359598978324e-01 1.873269048994150856e-03
5.940998143195271405e+04 3.847500073765897088e-01 1.920706890113765787e-03
5.940998146458318661e+04 3.861834069514711310e-01 1.896767254495520952e-03
5.940998149721365917e+04 3.827229699766142579e-01 1.934536611663744982e-03
5.940998152984412445e+04 3.820732930030303898e-01 1.835800974287834933e-03
5.940998156247458974e+04 3.843052845169606657e-01 1.868358488225928954e-03
5.940998159510506230e+04 3.845337998212723374e-01 1.855868564855499715e-03
5.940998162773553486e+04 3.844988491210639125e-01 1.843234262301633557e-03
5.940998166036600014e+04 3.888050131627824313e-01 1.860470530027804985e-03
5.940998169299646543e+04 3.805292329585847066e-01 1.852269543040647093e-03
5.940998172562693799e+04 3.811094907644401175e-01 1.887850928458487988e-03
5.940998175825741055e+04 3.819614041029307239e-01 1.877195938952089162e-03
5.940998179088788311e+04 3.791752024131610499e-01 1.868612662345715348e-03
5.940998182351834839e+04 3.810704322390740528e-01 1.933596788779723711e-03
5.940998185614881368e+04 3.807860481172009037e-01 1.971365242322907496e-03
5.940998188877928624e+04 3.798746038939949665e-01 1.932938827244803405e-03
5.940998192140975880e+04 3.852368281264123562e-01 1.995772987489794620e-03
5.940998195404022408e+04 3.855252653218080860e-01 1.899003806036874418e-03
5.940998198667068937e+04 3.800424455351286146e-01 1.913634140484458046e-03
5.940998201930116193e+04 3.807356152166558871e-01 1.962641691670520550e-03
5.940998205193163449e+04 3.785816177924586357e-01 1.870940471425789437e-03
5.940998208456210705e+04 3.812534681935125791e-01 1.878296516130504440e-03
5.940998211719257233e+04 3.842904951616459286e-01 1.879092928474301091e-03
5.940998214982303762e+04 3.892775216189803267e-01 1.901213529156571547e-03
5.940998218245351018e+04 3.796385545941646789e-01 1.862058573512196270e-03
5.940998221508398274e+04 3.843397429311162794e-01 1.895678224425365477e-03
5.940998224771444802e+04 3.837768533500551249e-01 1.884551847505543110e-03
5.940998228034492058e+04 3.864941139783269475e-01 1.887117724093958409e-03
5.940998231297538587e+04 3.833123158072214154e-01 1.909437430802149536e-03
5.940998234560585843e+04 3.877435580200260246e-01 1.927837785303066452e-03
5.940998237823633099e+04 3.880407476607312667e-01 1.910545598660518332e-03
5.940998241086679627e+04 3.842152429220683785e-01 1.907666820308925523e-03
5.940998244349726883e+04 3.824558546778006884e-01 1.924584201992201194e-03
5.940998247612773412e+04 3.834480393990399860e-01 2.023409889284028679e-03
5.940998250875820668e+04 3.824593697442074114e-01 1.988778851406845707e-03
5.940998254138867924e+04 3.871644541307921461e-01 1.891022570379666040e-03
5.940998257401914452e+04 3.824285900093535306e-01 1.909873020753525066e-03
5.940998260664960981e+04 3.881652667399909662e-01 1.873476822289367027e-03
5.940998263928008237e+04 3.931214021384940027e-01 1.893758744707221397e-03
5.940998267191055493e+04 3.903878064481381971e-01 1.862702100046854199e-03
5.940998270454102021e+04 3.852813880363071264e-01 1.861477007328446714e-03
5.940998273717148550e+04 3.852682604713514869e-01 1.937304935729680525e-03
5.940998276980195806e+04 3.862203581908833505e-01 1.969086616489313258e-03
5.940998280243243062e+04 3.808251773089279535e-01 1.923322253638134463e-03
5.940998283506290318e+04 3.886705094239304437e-01 1.874252855197192005e-03
5.940998286769336846e+04 3.834181143934551894e-01 1.856144505873259408e-03
5.940998290032383375e+04 3.858633389944628456e-01 1.860539174509255383e-03
5.940998293295430631e+04 3.860397711488262606e-01 1.879158041336804336e-03
5.940998296558477887e+04 3.801929465413045328e-01 1.884270494468448780e-03
5.940998299821524415e+04 3.850295378597161644e-01 1.883790463704448090e-03
5.940998303084570944e+04 3.829245774347805331e-01 1.880587927238872676e-03
5.940998306347618200e+04 3.833178475902347393e-01 1.859293866733918287e-03
5.940998309610665456e+04 3.851196374150191448e-01 1.840988654295395207e-03
5.940998312873712712e+04 3.874052271120791979e-01 1.867610846039337563e-03
5.940998316136759240e+04 3.875708058609208528e-01 1.877178216879413263e-03
5.940998319399805769e+04 3.852193779672036245e-01 1.893630908689814462e-03
5.940998322662853025e+04 3.840989911037778759e-01 1.856498279997739016e-03
5.940998325925900281e+04 3.866801356059940686e-01 1.852143368574018199e-03
5.940998329188946809e+04 3.838590442515736889e-01 1.862074243966966658e-03
5.940998332451993338e+04 3.838945358127660024e-01 1.860599105547883691e-03
5.940998335715040594e+04 3.806688043976179103e-01 1.850726484158135912e-03
5.940998338978087850e+04 3.791467016200568696e-01 1.852138906948390005e-03
5.940998342241135106e+04 3.824575276787887113e-01 1.878502229882885724e-03
5.940998345504181634e+04 3.806463730561945313e-01 1.843367663432432307e-03
5.940998348767228163e+04 3.845084515276621651e-01 1.872022021094111579e-03
5.940998352030275419e+04 3.807328123223148175e-01 1.875545648843227357e-03
5.940998355293322675e+04 3.832063688279016556e-01 1.868553204978430290e-03
5.940998358556369931e+04 3.817379094880904433e-01 1.855768865132254074e-03
5.940998361819416459e+04 3.805439606141814979e-01 1.880592964955628147e-03
5.940998365082462988e+04 3.806873518168308324e-01 1.888994648188457729e-03
5.940998368345510244e+04 3.799311471768755943e-01 1.839006634823995255e-03
5.940998371608557500e+04 3.812515034695451166e-01 1.951394668699691498e-03
5.940998374871604756e+04 3.780623090414422793e-01 1.905271804685634797e-03
5.940998378134651284e+04 3.787879646829318547e-01 1.845327208182500223e-03
5.940998381397697813e+04 3.963218800803945396e-01 1.922614334651979963e-03
5.940998384660745069e+04 3.771737112148919047e-01 1.854550009243086713e-03
5.940998387923792325e+04 3.778784745415575963e-01 1.985511597597206662e-03
5.940998391186838853e+04 3.781657267510084020e-01 1.897924715690451399e-03
5.940998394449885382e+04 3.796302044404271658e-01 1.908665170169825858e-03
5.940998397712932638e+04 3.759690605953354692e-01 1.863008384578999487e-03
5.940998400975979894e+04 3.786898804373926009e-01 1.861610481756991592e-03
5.940998404239026422e+04 3.825785397755582240e-01 1.860834703637071364e-03
5.940998407502072951e+04 3.762716563769401557e-01 1.835658176302201999e-03
5.940998410765120207e+04 3.816540720166714529e-01 1.853698849386124347e-03
5.940998414028167463e+04 3.823689668969002531e-01 1.858418129792936734e-03
5.940998417291214719e+04 3.755440969664501361e-01 1.850145116773888390e-03
5.940998420554261247e+04 3.768332976776248566e-01 1.834694842327851344e-03
5.940998423817307776e+04 3.725541601021822857e-01 1.836394486209097163e-03
5.940998427080355032e+04 3.729206316831902290e-01 1.826941023867004622e-03
5.940998430343402288e+04 3.741138216817652129e-01 1.839030919294240085e-03
5.940998433606449544e+04 3.746752922057628998e-01 1.838398927568133615e-03
5.940998436869496072e+04 3.749222280308735500e-01 1.837535178843345898e-03
5.940998440132542601e+04 3.786587936512752495e-01 1.855077193587095470e-03
5.940998443395589857e+04 3.749766162945347148e-01 1.833084862725526667e-03
5.940998446658637113e+04 3.759229574870663337e-01 1.831450881501884382e-03
5.940998449921683641e+04 3.773246703760299026e-01 1.837236064300708542e-03
5.940998453184730170e+04 3.773073284171548081e-01 1.829177972618055512e-03
5.940998456447777426e+04 3.753383064485786846e-01 1.831806802194580570e-03
5.940998459710824682e+04 3.713335901673978090e-01 1.865904106916189270e-03
5.940998462973871938e+04 3.741755709353736803e-01 1.841543629582942376e-03
5.940998466236918466e+04 3.762109792080639559e-01 1.855569745602542219e-03
5.940998469499964995e+04 3.713039322136705289e-01 1.841516718906624191e-03
5.940998472763012251e+04 3.763681654159747314e-01 1.893882710745091848e-03
5.940998476026059507e+04 3.777532356097190180e-01 1.841438990331619157e-03
5.940998479289106035e+04 3.802862188222251305e-01 1.849773595248684630e-03
5.940998482552152564e+04 3.819253363230172282e-01 1.863454716120568726e-03
5.940998485815199820e+04 3.770712854731594899e-01 1.844894953735383121e-03
5.940998489078247076e+04 3.752319343292317977e-01 1.856845313791288289e-03
5.940998492341294332e+04 3.755920715904497165e-01 1.866119290252793439e-03
5.940998495604340860e+04 3.770836057052028290e-01 1.862460010202677272e-03
5.940998498867387389e+04 3.796714009719591720e-01 1.849088264041096096e-03
5.940998502130434645e+04 3.820130782550803517e-01 1.856861891484930813e-03
5.940998505393481901e+04 3.790448850948410220e-01 1.846824052927751106e-03
5.940998508656529157e+04 3.787280725005285897e-01 1.836623672904105385e-03
5.940998511919575685e+04 3.800347844774269457e-01 1.863809207339057507e-03
5.940998515182622214e+04 3.784424699432791250e-01 1.920498966905142841e-03
5.940998518445669470e+04 3.778780215946176968e-01 1.957461877846795872e-03
5.940998521708716726e+04 3.787545442488680636e-01 1.935600618190595062e-03
5.940998524971763254e+04 3.831846064368222837e-01 1.863771693339178999e-03
5.940998528234809783e+04 3.839719102380247939e-01 1.874807672371986466e-03
5.940998531497857039e+04 3.890407101229203524e-01 1.878294795580122368e-03
5.940998534760904295e+04 3.877601183932130602e-01 1.863419476904612212e-03
5.940998538023950823e+04 3.869123322621796923e-01 1.860626352765642859e-03
5.940998541286997352e+04 3.916227452094868111e-01 1.880189003605107958e-03
5.940998544550044608e+04 3.881861920756738971e-01 1.855290403698376268e-03
5.940998547813091864e+04 3.879185945013194359e-01 1.856494470592052071e-03
5.940998551076138392e+04 3.893664649867469851e-01 1.872630638947939173e-03
5.940998554339184921e+04 3.835413125122912881e-01 1.847084492202864109e-03
5.940998557602232177e+04 3.876266687209709572e-01 1.861175085993358120e-03
5.940998560865279433e+04 3.871142267829260630e-01 1.854451286427566360e-03
5.940998564128326689e+04 3.858559775462794272e-01 1.855381996629236734e-03
5.940998567391373217e+04 3.836751522381363633e-01 1.863812520092685563e-03
5.940998570654419746e+04 3.852618402420513455e-01 1.849810154272101730e-03
5.940998573917467002e+04 3.839147466187061153e-01 1.860835252295677108e-03
5.940998577180514258e+04 3.819648007094411657e-01 1.836233480610060696e-03
5.940998580443560786e+04 3.938682336059768918e-01 1.892527981364843740e-03
5.940998583706608042e+04 4.044904775234804406e-01 1.954541380319209029e-03
5.940998586969654571e+04 3.862363094446588652e-01 1.862648036149056789e-03
5.940998590232701827e+04 3.852393337156339581e-01 1.850548472346529765e-03
5.940998593495749083e+04 3.819282728895055934e-01 1.837106806086884333e-03
5.940998596758795611e+04 3.883018284041055979e-01 1.870920313233016656e-03
5.940998600021842140e+04 3.880574891315584085e-01 1.863769119171085472e-03
5.940998603284889396e+04 3.816568270649640104e-01 1.836724289517643232e-03
5.940998606547936652e+04 3.835233270685700080e-01 1.848585427439683503e-03
5.940998609810983908e+04 3.770465555334928109e-01 1.812177570328119035e-03
5.940998613074030436e+04 3.751712393520534872e-01 1.813306998969685174e-03
5.940998616337076965e+04 3.780145878303428075e-01 1.830079148049941094e-03
5.940998619600124221e+04 3.826553280332011808e-01 1.845373463365560960e-03
5.940998622863171477e+04 3.816605301327722910e-01 1.830151300047900935e-03
5.940998626126218005e+04 3.849918742328108934e-01 1.852211166401801067e-03
5.940998629389265261e+04 3.841851627682477122e-01 1.838161766432075839e-03
5.940998632652311790e+04 3.835779429424556186e-01 1.865420849434252983e-03
5.940998635915359046e+04 3.814706788875864008e-01 1.835837040794701053e-03
5.940998639178406302e+04 3.878448287727572774e-01 1.868556780019933359e-03
5.940998642441452830e+04 3.726987653032573511e-01 1.817055728248789543e-03
5.940998645704500086e+04 3.775113232723787404e-01 1.835121935487281928e-03
5.940998648967546615e+04 3.767220567496940564e-01 1.825075670088936166e-03
5.940998652230593871e+04 3.773907632910851739e-01 1.828142869570662920e-03
5.940998655493641127e+04 3.828378540352650461e-01 1.857496443158088715e-03
5.940998658756687655e+04 3.756225021513172058e-01 1.831465408339747218e-03
5.940998662019734184e+04 3.729898902416258766e-01 1.819731601652627021e-03
5.940998665282781440e+04 3.730941127215405828e-01 1.819218902720937331e-03
5.940998668545828696e+04 3.751248854811476963e-01 1.838335988018229917e-03
5.940998671808875224e+04 3.776517090371381280e-01 1.841527894630247408e-03
5.940998675071921753e+04 3.733844149664132250e-01 1.823065192155298849e-03
5.940998678334969009e+04 3.712393839971115383e-01 1.809190467831783529e-03
5.940998681598016265e+04 3.714484928979246425e-01 1.813264026647366366e-03
5.940998684861062793e+04 3.706006957265289836e-01 1.888056532123699423e-03
5.940998688124109322e+04 3.707249436715143176e-01 1.843064072932654000e-03
5.940998691387156578e+04 3.739256538107086913e-01 1.831259500306960152e-03
5.940998694650203834e+04 3.777197798657026540e-01 1.844032155522597628e-03
5.940998697913250362e+04 3.711226420684117233e-01 1.828553748005427252e-03
5.940998701176297618e+04 3.753283088175087268e-01 1.863324698286742201e-03
5.940998704439344147e+04 3.734513339975918389e-01 1.860145034719051533e-03
5.940998707702391403e+04 3.777304434958430046e-01 1.856188539510887940e-03
5.940998710965438659e+04 3.814496763937021417e-01 1.862006511056715861e-03
5.940998714228485187e+04 3.741398862911788914e-01 1.833621365644931339e-03
5.940998717491531715e+04 3.710696896951181101e-01 1.812504717328691610e-03
5.940998720754578972e+04 3.688274415341645796e-01 1.805746312704342021e-03
5.940998724017626228e+04 3.692881226876850720e-01 1.818106687595404765e-03
5.940998727280673484e+04 3.756284288405396521e-01 1.843612684266712851e-03
5.940998730543720012e+04 3.708075728572666763e-01 1.815660273174596632e-03
5.940998733806766541e+04 3.700718126245209350e-01 1.843793976031482887e-03
5.940998737069813797e+04 3.671661464012068166e-01 1.848318271172076383e-03
5.940998740332861053e+04 3.706139775720403984e-01 1.853413303905579023e-03
5.940998743595907581e+04 3.742762687748247830e-01 1.831211422641217937e-03
5.940998746858954837e+04 3.750626772714305557e-01 1.821528304163450062e-03
5.940998750122001366e+04 3.734673812038081242e-01 1.835006634171148891e-03
5.940998753385048622e+04 3.775542527736732712e-01 1.825674913349266014e-03
5.940998756648095878e+04 3.726928024315801502e-01 1.817354487098683411e-03
5.940998759911142406e+04 3.728414647577443231e-01 1.813304086277299715e-03
5.940998763174188934e+04 3.765475095409874795e-01 1.826539627348489200e-03
5.940998766437236191e+04 3.758887556522163553e-01 1.828496572306734756e-03
5.940998769700283447e+04 3.776773142597911748e-01 1.848154623682071989e-03
5.940998772963330703e+04 3.801088781655710958e-01 1.853962326172647066e-03
5.940998776226377231e+04 3.786029277457401698e-01 1.831261773431414877e-03
5.940998779489423760e+04 3.693205169768646878e-01 1.799800822897258852e-03
5.940998782752471016e+04 3.710662134547395574e-01 1.812428253668598322e-03
5.940998786015518272e+04 3.661763082696624094e-01 1.780073107999691510e-03
5.940998789278565528e+04 3.712837731277490172e-01 1.809948474933748821e-03
5.940998792541612056e+04 3.769095847743655914e-01 1.836069932479541134e-03
5.940998795804658585e+04 3.729080911794260267e-01 1.820030316388979511e-03
5.940998799067705841e+04 3.744722187678843350e-01 1.831916530807421077e-03
5.940998802330753097e+04 3.647647564613587523e-01 1.773079556715703589e-03
5.940998805593799625e+04 3.752608992241748265e-01 1.837721397960065785e-03
5.940998808856846154e+04 3.720138309471280880e-01 1.808315910539829091e-03
5.940998812119893410e+04 3.727998701900435696e-01 1.803883636156730858e-03
5.940998815382940666e+04 3.725316358812123529e-01 1.819009497120982304e-03
5.940998818645987194e+04 3.768371606842129129e-01 1.834003411138130117e-03
5.940998821909033722e+04 3.722838587385988718e-01 1.814950867847347875e-03
5.940998825172080979e+04 3.682597163816611063e-01 1.817134175813918742e-03
5.940998828435128235e+04 3.710093928037220823e-01 1.815439762215904831e-03
5.940998831698175491e+04 3.763808515052295967e-01 1.832716249783939268e-03
5.940998834961222019e+04 3.754909780531664465e-01 1.834297497834399930e-03
5.940998838224268547e+04 3.757423741130532790e-01 1.827689283710127620e-03
5.940998841487315804e+04 3.717120227211851424e-01 1.810704231355824909e-03
5.940998844750363060e+04 3.736087507926442730e-01 1.818050005327271918e-03
5.940998848013409588e+04 3.729904425690424574e-01 1.811878882670544784e-03
5.940998851276456116e+04 3.734996674874747624e-01 1.821897906658514815e-03
5.940998854539503373e+04 3.739997098045814150e-01 1.847972284893103926e-03
5.940998857802550629e+04 3.729306007717589910e-01 1.834485385480479199e-03
5.940998861065597885e+04 3.772164920718091841e-01 1.832652782361964862e-03
5.940998864328644413e+04 3.845518122019155327e-01 1.864625371212084038e-03
5.940998867591690941e+04 3.798541976850453583e-01 1.845451358848898852e-03
5.940998870854738198e+04 3.784999319618100322e-01 1.833559125312765603e-03
5.940998874117785454e+04 3.757994153672212789e-01 1.806486583459314009e-03
5.940998877380831982e+04 3.801278234541469736e-01 1.843466456370596029e-03
5.940998880643878510e+04 3.747455661905069180e-01 1.838951245568877426e-03
5.940998883906925766e+04 3.828782976295926344e-01 1.859228400265982781e-03
5.940998887169973023e+04 3.762731146501683277e-01 1.842381198068325987e-03
5.940998890433020279e+04 3.775737610690085289e-01 1.844787008312833354e-03
5.940998893696066807e+04 3.761093880809264767e-01 1.823667644093950437e-03
5.940998896959113335e+04 3.785958745721950125e-01 1.842620462810630423e-03
5.940998900222160592e+04 3.767908399756451643e-01 1.821982782938096936e-03
5.940998903485207848e+04 3.764634128849556061e-01 1.826958770125317088e-03
5.940998906748254376e+04 3.776077499339809962e-01 1.827352719142148361e-03
5.940998910011301632e+04 3.784554605442276287e-01 1.842860071803895930e-03
5.940998913274348160e+04 3.753748669368467406e-01 1.839657222039512178e-03
5.940998916537395417e+04 3.760235452553844504e-01 1.836082985955524421e-03
5.940998919800442673e+04 3.826991738409451504e-01 1.857429280043682322e-03
5.940998923063489201e+04 3.796594054624412018e-01 1.829965985682998567e-03
5.940998926326535729e+04 3.801234721452720344e-01 1.857713502493587524e-03
5.940998929589582985e+04 3.816411181478237546e-01 1.856522231723130474e-03
5.940998932852630242e+04 3.814326490728658925e-01 1.841134667452449993e-03
5.940998936115676770e+04 3.914541047071167235e-01 1.885049025793897369e-03
5.940998939378724026e+04 3.850675374028707521e-01 1.855643794549650385e-03
5.940998942641770554e+04 3.888580868651492772e-01 1.864893636646852921e-03
5.940998945904817811e+04 3.884232465240538001e-01 1.881216219365991092e-03
5.940998949167865067e+04 3.818904390657514303e-01 1.842838237382446237e-03
5.940998952430911595e+04 3.860565249765288698e-01 1.860975691154615483e-03
5.940998955693958123e+04 3.838195382339700257e-01 1.846881836100818875e-03
5.940998958957005379e+04 3.888172128645190351e-01 1.876631296959736881e-03
5.940998962220052636e+04 3.917945451075576235e-01 1.895121061132718290e-03
5.940998965483099164e+04 3.822713154073774100e-01 1.844237538566335932e-03
5.940998968746145692e+04 3.808145773070383266e-01 1.861871708186184577e-03
5.940998972009192948e+04 3.803470593917678833e-01 1.844108353435447477e-03
5.940998975272240205e+04 3.822862400539097649e-01 1.849689964289936159e-03
5.940998978535286733e+04 3.815663457016831295e-01 1.844969043680185460e-03
5.940998981798333261e+04 3.861974535345502058e-01 1.865248757265258002e-03
5.940998985061380517e+04 3.780476431985099195e-01 1.838215975646906829e-03
5.940998988324427773e+04 3.745085115282724697e-01 1.811447342664913472e-03
5.940998991587475030e+04 3.785930439671380543e-01 1.842139914449023681e-03
5.940998994850521558e+04 3.809696578697486791e-01 1.851644963978210353e-03
5.940998998113568086e+04 3.780547246150166019e-01 1.844775975480679410e-03
5.940999001376615342e+04 3.814685202131915531e-01 1.852403469271661322e-03
5.940999004639662598e+04 3.770165468263517172e-01 1.815766117731481590e-03
5.940999007902709127e+04 3.768659201341785225e-01 1.807538286691812678e-03
5.940999011165755655e+04 3.839921145733714014e-01 1.860443039177081754e-03
5.940999014428802911e+04 3.808192880827875326e-01 1.839503864862507493e-03
5.940999017691850167e+04 3.760979398564966991e-01 1.850274826048873026e-03
5.940999020954896696e+04 3.750555100088815985e-01 1.851828727778132922e-03
5.940999024217943952e+04 3.778305809818822691e-01 1.839615708708906621e-03
5.940999027480990480e+04 3.746148484393203026e-01 1.862643825390106504e-03
5.940999030744037736e+04 3.758149752944694444e-01 1.856605955778357171e-03
5.940999034007084992e+04 3.757695799083729526e-01 1.832143184586089088e-03
5.940999037270131521e+04 3.755846334146892285e-01 1.810824470135302591e-03
5.940999040533178049e+04 3.790340979335782845e-01 1.835646457549386856e-03
5.940999043796225305e+04 3.851748882633185822e-01 1.865147609563723007e-03
5.940999047059272561e+04 3.803448084637045534e-01 1.867414840926345451e-03
5.940999050322319090e+04 3.880451656170594843e-01 1.885123793816262773e-03
5.940999053585366346e+04 3.757476978755197594e-01 1.832024715873641638e-03
5.940999056848412874e+04 3.801074978306543395e-01 1.840759965666382333e-03
5.940999060111460130e+04 3.758020118023345790e-01 1.831336829793906579e-03
5.940999063374507386e+04 3.750220833741108040e-01 1.815914241054931077e-03
5.940999066637553915e+04 3.802204982806235423e-01 1.852260869762406082e-03
5.940999069900600443e+04 3.822281929095271980e-01 1.849220927982213585e-03
5.940999073163647699e+04 3.756613378095646771e-01 1.828027830498308443e-03
5.940999076426694955e+04 3.702934197507560254e-01 1.799597770547079270e-03
5.940999079689742211e+04 3.820740927754228689e-01 1.862164292137753144e-03
5.940999082952788740e+04 3.717290535768466575e-01 1.813030383684652823e-03
5.940999086215835268e+04 3.712261425369812184e-01 1.810140225791315779e-03
5.940999089478882524e+04 3.706330178598881142e-01 1.821303151935805111e-03
5.940999092741929780e+04 3.782956069877596028e-01 1.840732085040913202e-03
5.940999096004976309e+04 3.838184413603944467e-01 1.871055438434347145e-03
5.940999099268022837e+04 3.753995904502512859e-01 1.836484496120333607e-03
5.940999102531070093e+04 3.721243428526222474e-01 1.803132495236675929e-03
5.940999105794117349e+04 3.724422728978628028e-01 1.818972037610360002e-03
5.940999109057164605e+04 3.733670096153543505e-01 1.836039701200957571e-03
5.940999112320211134e+04 3.716459058313625330e-01 1.807524057191830938e-03
5.940999115583257662e+04 3.751026232140654004e-01 1.825796724311823816e-03
5.940999118846304918e+04 3.814445612205188407e-01 1.853861366764677273e-03
5.940999122109352174e+04 3.721132362070976307e-01 1.801845619760591207e-03
5.940999125372398703e+04 3.716642755560114475e-01 1.801162244057197444e-03
5.940999128635445231e+04 3.766755176551688788e-01 1.824680237969978323e-03
5.940999131898492487e+04 3.793557849270550175e-01 1.840943009134886690e-03
5.940999135161539743e+04 3.717252021696808573e-01 1.810811365734852404e-03
5.940999138424586272e+04 3.801457288619929376e-01 1.852168701080959086e-03
5.940999141687633528e+04 3.811921285762946976e-01 1.845933908749155909e-03
5.940999144950680056e+04 3.881733469234828759e-01 1.880718736695070805e-03
5.940999148213727312e+04 3.812076651949641293e-01 1.851523685604267470e-03
5.940999151476774568e+04 3.945241628435143810e-01 1.910742679946413622e-03
5.940999154739821097e+04 3.801709083940938982e-01 1.823694684104621962e-03
5.940999158002867625e+04 3.771375275946491912e-01 1.810231846882271378e-03
5.940999161265914881e+04 3.760646379226912916e-01 1.810940306914661253e-03
5.940999164528962137e+04 3.755873373216084832e-01 1.820994076214139425e-03
5.940999167792008666e+04 3.839574719273931569e-01 1.878638630850323335e-03
5.940999171055055194e+04 3.817251076114972497e-01 1.847248368473326406e-03
5.940999174318102450e+04 3.778642396514587110e-01 1.835413156754172508e-03
5.940999177581149706e+04 3.808248586902149291e-01 1.845479567707274983e-03
5.940999180844196235e+04 3.816704578955942284e-01 1.850857442331647462e-03
5.940999184107242763e+04 3.728293798246061774e-01 1.801968105400284350e-03
5.940999187370290019e+04 3.738497101666651834e-01 1.813477179463052029e-03
5.940999190633337275e+04 3.726657755093774060e-01 1.814698961140704357e-03
5.940999193896383804e+04 3.777977684366082278e-01 1.851579392454797074e-03
5.940999197159430332e+04 3.721031295359827906e-01 1.805545695516885818e-03
5.940999200422477588e+04 3.763986845511266832e-01 1.824576839108670630e-03
5.940999203685524844e+04 3.751693914537038710e-01 1.812797260881129089e-03
5.940999206948572100e+04 3.778954339116089023e-01 1.830403165703314763e-03
5.940999210211618629e+04 3.772249275276786662e-01 1.821091843064204761e-03
5.940999213474665157e+04 3.836132512313656373e-01 1.861581489475999185e-03
5.940999216737712413e+04 3.890626835218749524e-01 1.888107290977148389e-03
5.940999220000759669e+04 3.804558349196446310e-01 1.836899948604017513e-03
5.940999223263806198e+04 3.839990601503759371e-01 1.868022402846842038e-03
5.940999226526852726e+04 3.792814862689704025e-01 1.844510820619165012e-03
5.940999229789899982e+04 3.775076789476223271e-01 1.846318257795946270e-03
5.940999233052947238e+04 3.731485938381537970e-01 1.824468934544567697e-03
5.940999236315993767e+04 3.834983202279913517e-01 1.867277495581000368e-03
5.940999239579040295e+04 3.799730123684919025e-01 1.832322212907846895e-03
5.940999242842087551e+04 3.816524292561458420e-01 1.840652295901680675e-03
5.940999246105134807e+04 3.766211317832720562e-01 1.822786263448918998e-03
5.940999249368181336e+04 3.763885765684731322e-01 1.800603621977754469e-03
5.940999252631227864e+04 3.751901351617714098e-01 1.800295624714352664e-03
5.940999255894275120e+04 3.849201533632669592e-01 1.855161547604652732e-03
5.940999259157322376e+04 3.786396363364990525e-01 1.841279613500920774e-03
5.940999262420369632e+04 4.001082219056355527e-01 1.955086562679340598e-03
5.940999265683416161e+04 4.073314840420548255e-01 1.989331896250836132e-03
5.940999268946462689e+04 3.921307251888948020e-01 1.903629400482053768e-03
5.940999272209509945e+04 3.852863000349840972e-01 1.881009616882729253e-03
5.940999275472557201e+04 3.879445064583001423e-01 1.888546533044875445e-03
5.940999278735603730e+04 3.773789657961281185e-01 1.826179327466660599e-03
5.940999281998650258e+04 3.772695028287006425e-01 1.826629426090631931e-03
5.940999285261697514e+04 3.814832980724884859e-01 1.860757178606309856e-03
5.940999288524744770e+04 3.887850268389734243e-01 1.878075887871102911e-03
5.940999291787792026e+04 4.016269875333339789e-01 1.968980152054751551e-03
5.940999295050838555e+04 3.861225765895809348e-01 1.869527629556601463e-03
5.940999298313885083e+04 4.046388767250999052e-01 1.968430033328041895e-03
5.940999301576932339e+04 3.918851276280019280e-01 1.904558239239138254e-03
5.940999304839979595e+04 3.906420296187138042e-01 1.894120097031327422e-03
5.940999308103026124e+04 3.844893443340036132e-01 1.863803170270770821e-03
5.940999311366072652e+04 3.823967621411520357e-01 1.854115376359024821e-03
5.940999314629119908e+04 4.028873525248425347e-01 1.968201081900881628e-03
5.940999317892167164e+04 3.829088792618630666e-01 1.844416674096890918e-03
5.940999321155214420e+04 3.782276980310594339e-01 1.827389320306966290e-03
5.940999324418260949e+04 3.873519540639482894e-01 1.874370920674255135e-03
5.940999327681307477e+04 3.796979566125162076e-01 1.837048777618773606e-03
5.940999330944354733e+04 3.936335198394749213e-01 1.906083706769452464e-03
5.940999334207401989e+04 3.767719587883369692e-01 1.816918761288211989e-03
5.940999337470448518e+04 4.050049167784440241e-01 1.982599715518306317e-03
5.940999340733495046e+04 3.829888277722031109e-01 1.845943263639074393e-03
5.940999343996542302e+04 3.836429349388312815e-01 1.851449606784405077e-03
5.940999347259589558e+04 3.883562382717348216e-01 1.877891283460460638e-03
5.940999350522636087e+04 3.843090532012936045e-01 1.850333863712116380e-03
5.940999353785683343e+04 4.027026604891029149e-01 1.971936182129390216e-03
5.940999357048729871e+04 3.911968902718208629e-01 1.881883768898305696e-03
5.940999360311777127e+04 3.969681869624970272e-01 1.933693834552938258e-03
5.940999363574824383e+04 3.907042790806909971e-01 1.891286105655183873e-03
5.940999366837870912e+04 3.903337132855718150e-01 1.900114940247378060e-03
5.940999370100917440e+04 3.733467057887547291e-01 1.814529368438739859e-03
5.940999373363964696e+04 3.807638734230927580e-01 1.853001974434608044e-03
5.940999376627011952e+04 3.890578957726338882e-01 1.882113778930438091e-03
5.940999379890058481e+04 3.767523821208552115e-01 1.815656540207353587e-03
5.940999383153105737e+04 3.759971332716791625e-01 1.815124617658729058e-03
5.940999386416152265e+04 3.814303024288844268e-01 1.842587236915871167e-03
5.940999389679199521e+04 3.920705391279464269e-01 1.905963489548111352e-03
5.940999392942246777e+04 3.885214741642049607e-01 1.880296366236246025e-03
5.940999396205293306e+04 3.767455880634857368e-01 1.819078422163258575e-03
5.940999399468339834e+04 3.765805835495516507e-01 1.819080463566024155e-03
5.940999402731387090e+04 3.789655364686111971e-01 1.825173071515020931e-03
5.940999405994434346e+04 3.701716471205934167e-01 1.794264410953410683e-03
5.940999409257480875e+04 3.759742320385884851e-01 1.826854856366308313e-03
5.940999412520527403e+04 3.790278295962711819e-01 1.844213721722325061e-03
5.940999415783574659e+04 3.797202166243301424e-01 1.853556967211487461e-03
5.940999419046621915e+04 3.861358678694927771e-01 1.893546386529605273e-03
5.940999422309668444e+04 3.821152568486190226e-01 1.857206831531484212e-03
5.940999425572715700e+04 3.761030241318189526e-01 1.826712058796718229e-03
5.940999428835762228e+04 3.797287298997095162e-01 1.834613686646466377e-03
5.940999432098809484e+04 3.775765865685526412e-01 1.821192914473843995e-03
5.940999435361856740e+04 3.839354052447104260e-01 1.857072208205483429e-03
5.940999438624903269e+04 3.997278160385125401e-01 1.938558447390927855e-03
5.940999441887949797e+04 3.986727580339520793e-01 1.939804088607488802e-03
5.940999445150997053e+04 3.833249108284000894e-01 1.866084020555290384e-03
5.940999448414044309e+04 3.998330377719188089e-01 1.935994398835425749e-03
5.940999451677090838e+04 3.771795140486680076e-01 1.830349378151833193e-03
5.940999454940137366e+04 3.784020535857532397e-01 1.820853050799862462e-03
5.940999458203184622e+04 3.976360493549179753e-01 1.916234703059994937e-03
5.940999461466231878e+04 3.897894318366941779e-01 1.883744813819737641e-03
5.940999464729278407e+04 3.963155617544970033e-01 1.927244630008116038e-03
5.940999467992324935e+04 3.695791806875828867e-01 1.788239457695084151e-03
5.940999471255372191e+04 3.823784286185581416e-01 1.842731815042342007e-03
5.940999474518419447e+04 3.791232082971947581e-01 1.839581551208404079e-03
5.940999477781465976e+04 3.799687890996487627e-01 1.852269377318615943e-03
5.940999481044512504e+04 3.744750362920749032e-01 1.819056611890056737e-03
5.940999484307559760e+04 3.795934520550775515e-01 1.846538963230132590e-03
5.940999487570607016e+04 3.826524964733259981e-01 1.852138853653497634e-03
5.940999490833653545e+04 3.784851419706942166e-01 1.821209830216448389e-03
5.940999494096700073e+04 3.977158160158084099e-01 1.925043647952893577e-03
5.940999497359747329e+04 3.814892233795827425e-01 1.846566164595974226e-03
5.940999500622794585e+04 3.892013619009744851e-01 1.887139486527405954e-03
5.940999503885841841e+04 3.975338162034925404e-01 1.930016119860401879e-03
5.940999507148888370e+04 3.984484686296541622e-01 1.932651091930741739e-03
5.940999510411934898e+04 3.891425364728124392e-01 1.894345652084423971e-03
5.940999513674982154e+04 4.045158945974873244e-01 1.969762894891294216e-03
5.940999516938029410e+04 3.926003691122582628e-01 1.894004941195992367e-03
5.940999520201075939e+04 3.999072842201530364e-01 1.948791635586689898e-03
5.940999523464122467e+04 3.851734009091496991e-01 1.879852854170530746e-03
5.940999526727169723e+04 3.839268229596572990e-01 1.866340717795831423e-03
5.940999529990216979e+04 3.974890835720870652e-01 1.929067557272389931e-03
5.940999533253264235e+04 3.987908399960516936e-01 1.951491351762171984e-03
5.940999536516310764e+04 3.893887038292803138e-01 1.889609117555351081e-03
5.940999539779357292e+04 3.996112964908354326e-01 1.963953911623282991e-03
5.940999543042404548e+04 3.881953087665890867e-01 1.880088193718918105e-03
5.940999546305451804e+04 3.835824503181468059e-01 1.848259299037572582e-03
5.940999549568498333e+04 3.824592065019924436e-01 1.854718796398883464e-03
5.940999552831544861e+04 3.768398754735653999e-01 1.830648729051636810e-03
5.940999556094592117e+04 3.896007743772705312e-01 1.894981831659489548e-03
5.940999559357639373e+04 3.941631055902291014e-01 1.894393552134229688e-03
5.940999562620685901e+04 3.810194763958169029e-01 1.830005423077507923e-03
5.940999565883732430e+04 3.852780855073522637e-01 1.860311903903947694e-03
5.940999569146779686e+04 3.726334369849710337e-01 1.816631893277607024e-03
5.940999572409826942e+04 3.729449035241357291e-01 1.800952907207416156e-03
5.940999575672873470e+04 3.848928229874362117e-01 1.861132614487100026e-03
5.940999578935919999e+04 3.866533411530957420e-01 1.874782722387789962e-03
5.940999582198967255e+04 3.761498866522268170e-01 1.817244114431398362e-03
5.940999585462014511e+04 3.806930234740712460e-01 1.823792378274087479e-03
5.940999588725061767e+04 3.761242164551978906e-01 1.815143530219684095e-03
5.940999591988108295e+04 3.905224249628448940e-01 1.893776524750923713e-03
5.940999595251154824e+04 3.883190974346651392e-01 1.861890211341403088e-03
5.940999598514202080e+04 3.804638394559572978e-01 1.825520642669971024e-03
5.940999601777249336e+04 3.936151501918316864e-01 1.896530811331332200e-03
5.940999605040295864e+04 3.896331364076658921e-01 1.874069608498216350e-03
5.940999608303342393e+04 3.828704511311474823e-01 1.844988339027075173e-03
5.940999611566389649e+04 3.881914392788843871e-01 1.871849920487579253e-03
5.940999614829436905e+04 3.834474526850041864e-01 1.837621114980167100e-03
5.940999618092483433e+04 3.934936369860934646e-01 1.894509756054998505e-03
5.940999621355529962e+04 3.911887952152029446e-01 1.871188556416435254e-03
5.940999624618577218e+04 3.851118766417145900e-01 1.861318083913850088e-03
5.940999627881624474e+04 3.844227172590859443e-01 1.841628935003309037e-03
5.940999631144671730e+04 3.852344989445253276e-01 1.858341041470748826e-03
5.940999634407718258e+04 3.907532777484835629e-01 1.894551551775861941e-03
5.940999637670764787e+04 3.966948518822522307e-01 1.914127076245676498e-03
5.940999640933812043e+04 3.948692783656084226e-01 1.903924648064802758e-03
5.940999644196859299e+04 3.880965505565327489e-01 1.879056470331017664e-03
5.940999647459905827e+04 3.797911192947113768e-01 1.834660521625044267e-03
5.940999650722952356e+04 3.794411396225332855e-01 1.833102732907494325e-03
5.940999653985999612e+04 3.730738807150767444e-01 1.793110223285190354e-03
5.940999657249046868e+04 3.882440869307796083e-01 1.880253108311140788e-03
5.940999660512093396e+04 3.870569939453316066e-01 1.869302219799747833e-03
5.940999663775139925e+04 3.908498244542406574e-01 1.891174582854524867e-03
5.940999667038187181e+04 3.929133906562743417e-01 1.906940498145706089e-03
5.940999670301234437e+04 3.812896189976334727e-01 1.825508126858530183e-03
5.940999673564281693e+04 3.780073013863904929e-01 1.815011600988989098e-03
5.940999676827328221e+04 3.840551613948302023e-01 1.847841841695254100e-03
5.940999680090374750e+04 3.843709634912526596e-01 1.855672725986571908e-03
5.940999683353422006e+04 3.823342002142760543e-01 1.846899485261443378e-03
5.940999686616469262e+04 3.775973929273474528e-01 1.811179310704000289e-03
5.940999689879515790e+04 3.781092640995502574e-01 1.824079402331510924e-03
5.940999693142562319e+04 3.833494115251688261e-01 1.850840360988420443e-03
5.940999696405609575e+04 3.831560568201790029e-01 1.843873493282739738e-03
5.940999699668656831e+04 3.905518567914092465e-01 1.881835033237304290e-03
5.940999702931703359e+04 3.803796163093669525e-01 1.834532496132097691e-03
5.940999706194749888e+04 3.833452616780624878e-01 1.845996565054021940e-03
5.940999709457797144e+04 3.854915268785172877e-01 1.849332215319270415e-03
5.940999712720844400e+04 3.833705308136901579e-01 1.845798501775058192e-03
5.940999715983890928e+04 3.859245149647033690e-01 1.849684225811953865e-03
5.940999719246937457e+04 3.897732464160871824e-01 1.867166525761864565e-03
5.940999722509984713e+04 3.874898358489606842e-01 1.859204531007521309e-03
5.940999725773031969e+04 3.837187761009255849e-01 1.835832306575126312e-03
5.940999729036079225e+04 3.817581404713978888e-01 1.828606855377459817e-03
5.940999732299125753e+04 3.851491022874569126e-01 1.834384971015296699e-03
5.940999735562172282e+04 3.910970379045831669e-01 1.867332037897690171e-03
5.940999738825219538e+04 3.926551107317649003e-01 1.877640097269790177e-03
5.940999742088266794e+04 3.964540669635969738e-01 1.906397819239117730e-03
5.940999745351313322e+04 3.887430318519960459e-01 1.862872586431236046e-03
5.940999748614359851e+04 3.974832720799203467e-01 1.906608087042868313e-03
5.940999751877407107e+04 4.015028309640294446e-01 1.917052063424055106e-03
5.940999755140454363e+04 3.966271633104657690e-01 1.897595182940999122e-03
5.940999758403500891e+04 3.855472456714264529e-01 1.846491434634443254e-03
5.940999761666547420e+04 3.891901215924180590e-01 1.866749928815141348e-03
5.940999764929594676e+04 3.894645714903163802e-01 1.867638160665596736e-03
5.940999768192641932e+04 3.807202273301680262e-01 1.820946809331241934e-03
5.940999771455688460e+04 3.817195988734328194e-01 1.833025542231158257e-03
5.940999774718734989e+04 3.860010639262428378e-01 1.842954143844843535e-03
5.940999777981782245e+04 3.897874219060107892e-01 1.873090108214460611e-03
5.940999781244829501e+04 3.822017664364328327e-01 1.836120283986505865e-03
5.940999784507876757e+04 3.931762932758754991e-01 1.888804128625408722e-03
5.940999787770923285e+04 3.974700189318768340e-01 1.911971370493853852e-03
5.940999791033969814e+04 3.900623666069558126e-01 1.874163847101324287e-03
5.940999794297017070e+04 3.861810963408164321e-01 1.847374797993680184e-03
5.940999797560064326e+04 3.955241639486201666e-01 1.907133514901009725e-03
5.940999800823110854e+04 3.788072741038118751e-01 1.812793573573512514e-03
5.940999804086157383e+04 3.891832952264435708e-01 1.873259638559749297e-03
5.940999807349204639e+04 3.900954679542237846e-01 1.873580428968897420e-03
5.940999810612251895e+04 3.946578488518232009e-01 1.892446131208924036e-03
5.940999813875298423e+04 3.870951100116786225e-01 1.847042877219322917e-03
5.940999817138345679e+04 3.830627780055530507e-01 1.852655613239077501e-03
5.940999820401392208e+04 3.899574615119330012e-01 1.871368438111030300e-03
5.940999823664439464e+04 3.807065879006112374e-01 1.829377140431249181e-03
5.940999826927486720e+04 3.831427801590289173e-01 1.834453723119755693e-03
5.940999830190533248e+04 3.838239329340411010e-01 1.836368568815411771e-03
5.940999833453579777e+04 3.828331383707648805e-01 1.832489561669932649e-03
5.940999836716627033e+04 3.832524284208006504e-01 1.833945346651854160e-03
5.940999839979674289e+04 3.795002666260379187e-01 1.830744431175947411e-03
5.940999843242720817e+04 3.879668872072376540e-01 1.874144947420692577e-03
5.940999846505767346e+04 3.863871697234096958e-01 1.852816870908263443e-03
5.940999849768814602e+04 3.923552755286940363e-01 1.877802659560813764e-03
5.940999853031861858e+04 3.982856441384569623e-01 1.932510168887694758e-03
5.940999856294908386e+04 3.839659391311995851e-01 1.842352493040205243e-03
5.940999859557954915e+04 3.914866329634690278e-01 1.878643328549699752e-03
5.940999862821002171e+04 4.083746666369103551e-01 1.976216552805027706e-03
5.940999866084049427e+04 3.999229104522062372e-01 1.932602568637309826e-03
5.940999869347095955e+04 3.936953051976802009e-01 1.913832980113644401e-03
5.940999872610143211e+04 3.933360169899536851e-01 1.894106218771829863e-03
5.940999875873189740e+04 3.883727619845717682e-01 1.865938944305393357e-03
5.940999879136236996e+04 3.853823639999038875e-01 1.860368201701642415e-03
5.940999882399284252e+04 3.948645165807790347e-01 1.913334509739794036e-03
5.940999885662330780e+04 3.871721795580743142e-01 1.861065099334318186e-03
5.940999888925377309e+04 3.894163071235935414e-01 1.876381895340252775e-03
5.940999892188424565e+04 3.922041220075797030e-01 1.892060156040167212e-03
5.940999895451471821e+04 3.819231199910418928e-01 1.835663702422805433e-03
5.940999898714518349e+04 3.832465763041505435e-01 1.846287743150216553e-03
5.940999901977564878e+04 3.911205948330316873e-01 1.883438269380790760e-03
5.940999905240612134e+04 3.845488977181565904e-01 1.854848133601070615e-03
5.940999908503659390e+04 3.801483652325300944e-01 1.839597871133677020e-03
5.940999911766705918e+04 3.829586872768792616e-01 1.842716011914330302e-03
5.940999915029752447e+04 3.893470700004602603e-01 1.878671579193956411e-03
5.940999918292799703e+04 3.896231423721468468e-01 1.871628280127522921e-03
5.940999921555846959e+04 3.802365333971750028e-01 1.837364361044153960e-03
5.940999924818893487e+04 3.913773293896322669e-01 1.886594176260563121e-03
5.940999928081940016e+04 3.958277748019699005e-01 1.909394042357444180e-03
5.940999931344987272e+04 3.881277164543445735e-01 1.862499200134072825e-03
5.940999934608034528e+04 3.869390516946341063e-01 1.861166479088270393e-03
5.940999937871081056e+04 3.791137089605111088e-01 1.836102568119034068e-03
5.940999941134127585e+04 3.843475111383439780e-01 1.847265719155242363e-03
5.940999944397174841e+04 3.847175154296380573e-01 1.859520717760965603e-03
5.940999947660222097e+04 3.868533703796679935e-01 1.868649943704552225e-03
5.940999950923269353e+04 3.846093545346282450e-01 1.852035602210336208e-03
5.940999954186315881e+04 3.852448755032252814e-01 1.867651052015711953e-03
5.940999957449362410e+04 3.806824021858460916e-01 1.825780225931729860e-03
5.940999960712409666e+04 3.832060485817489481e-01 1.845641590479470519e-03
5.940999963975456922e+04 3.802400570417432957e-01 1.848320051523818716e-03
5.940999967238503450e+04 3.841957866024019452e-01 1.875465487977297013e-03
5.940999970501549979e+04 3.827085860296950415e-01 1.845618436474721858e-03
5.940999973764597235e+04 3.897775980481179015e-01 1.893706999781489143e-03
5.940999977027644491e+04 3.791724444619000711e-01 1.834922425777274230e-03
5.940999980290691019e+04 3.758942301579257794e-01 1.818731189797333312e-03
5.940999983553737547e+04 3.737850926742769531e-01 1.820451355044624834e-03
5.940999986816784804e+04 3.782355640198870050e-01 1.839757165969831002e-03
5.940999990079832060e+04 3.849675591162852184e-01 1.868050803890034190e-03
5.940999993342878588e+04 3.790020919788600895e-01 1.835621027317661108e-03
5.940999996605925116e+04 3.785194594635547527e-01 1.839207969420052300e-03
5.940999999868972372e+04 3.797632349387125572e-01 1.844612290806598885e-03
5.941000003132019629e+04 3.875366178776961656e-01 1.871366896075431913e-03
5.941000006395066157e+04 3.899554404515021555e-01 1.874500383267168734e-03
5.941000009658112685e+04 3.916777167392814230e-01 1.878242971308410891e-03
5.941000012921159941e+04 3.850880690776523063e-01 1.843794998864036350e-03
5.941000016184207198e+04 3.883348548628146046e-01 1.855764215662419978e-03
5.941000019447254454e+04 3.913381596345275604e-01 1.886131688851782132e-03
5.941000022710300982e+04 3.916014920622525874e-01 1.885057367484431435e-03
5.941000025973347510e+04 3.834858517471418371e-01 1.833341850670871902e-03
5.941000029236394766e+04 3.903025537933857425e-01 1.863851148170798900e-03
5.941000032499442023e+04 3.943361767651428762e-01 1.880659237562868269e-03
5.941000035762488551e+04 3.989316546119953122e-01 1.906474357345050484e-03
5.941000039025535079e+04 3.904502495198055034e-01 1.867309502677413306e-03
5.941000042288582335e+04 3.944096296247278643e-01 1.892235315948021792e-03
5.941000045551629592e+04 3.785058972836979341e-01 1.803984546014929030e-03
5.941000048814676120e+04 3.828590514110428722e-01 1.834398634455911958e-03
5.941000052077722648e+04 3.863992385571667354e-01 1.862869237069443573e-03
5.941000055340769904e+04 3.904485573415599764e-01 1.869718735080896791e-03
5.941000058603817160e+04 3.897312956008548435e-01 1.878708134687061835e-03
5.941000061866863689e+04 3.827612929253725871e-01 1.855659219301515703e-03
5.941000065129910945e+04 3.924900605104477136e-01 1.889933932865588487e-03
5.941000068392957473e+04 3.842569741465651223e-01 1.844052873081076941e-03
5.941000071656004729e+04 3.981180529270912927e-01 1.915072842965704703e-03
5.941000074919051985e+04 3.930192063643011546e-01 1.883909830561023404e-03
5.941000078182098514e+04 3.897509774338508426e-01 1.865641973614562800e-03
5.941000081445145042e+04 3.934451379099422330e-01 1.893105639697742655e-03
5.941000084708192298e+04 3.925927328127876148e-01 1.882556354562477975e-03
5.941000087971239554e+04 3.978804089529685561e-01 1.897812778422589648e-03
5.941000091234286083e+04 4.055106032135598060e-01 1.946111505960907437e-03
5.941000094497332611e+04 3.987224345711044560e-01 1.919477837367195060e-03
5.941000097760379867e+04 3.865021998438508133e-01 1.853259727361196343e-03
5.941000101023427123e+04 3.883691385175060962e-01 1.865274284510147311e-03
5.941000104286473652e+04 3.878814136287676573e-01 1.859997581522816181e-03
5.941000107549520180e+04 4.080607642811122093e-01 1.977503714016545355e-03
5.941000110812567436e+04 3.899157630339542546e-01 1.873990513307288676e-03
5.941000114075614692e+04 4.047036299902897483e-01 1.953436851607417198e-03
5.941000117338661221e+04 3.960318263039007691e-01 1.907014396877751211e-03
5.941000120601707749e+04 3.895782123470066249e-01 1.869902863515624349e-03
5.941000123864755005e+04 3.968814011023694133e-01 1.900288139684271722e-03
5.941000127127802261e+04 3.875287522953513308e-01 1.864328218704004725e-03
5.941000130390849517e+04 3.894634372821663137e-01 1.861036665243292467e-03
5.941000133653896046e+04 3.962054697749520793e-01 1.905414941029140701e-03
5.941000136916942574e+04 3.916389452729185927e-01 1.883295270388506614e-03
5.941000140179989830e+04 3.942874799355821080e-01 1.889937583810909726e-03
5.941000143443037086e+04 3.916410601333566444e-01 1.883638496066419258e-03
5.941000146706083615e+04 3.881236114966935546e-01 1.871283985193664123e-03
5.941000149969130143e+04 3.806588171212378913e-01 1.841964777926479932e-03
5.941000153232177399e+04 3.818283300152257587e-01 1.849797417009967169e-03
5.941000156495224655e+04 3.922122547251847835e-01 1.888207172679223821e-03
5.941000159758271184e+04 3.835224097021660561e-01 1.845466711828463611e-03
5.941000163021317712e+04 3.879813997086220545e-01 1.856397298672730293e-03
5.941000166284364968e+04 3.843504842929502119e-01 1.846714103369554187e-03
5.941000169547412224e+04 3.918956648983843438e-01 1.888908505561000088e-03
5.941000172810458753e+04 3.831418088545756606e-01 1.858895393978569552e-03
5.941000176073505281e+04 3.851591259546309209e-01 1.846284435661950645e-03
5.941000179336552537e+04 3.815983298795231904e-01 1.846487753326798683e-03
5.941000182599599793e+04 3.867089337852082087e-01 1.874015414962020400e-03
5.941000185862646322e+04 3.844346974931462380e-01 1.847327533717423942e-03
5.941000189125692850e+04 3.843737820528715377e-01 1.853801636631275448e-03
5.941000192388740106e+04 3.831890674291123511e-01 1.863877988492206820e-03
5.941000195651787362e+04 3.812281493904405849e-01 1.854005804203577579e-03
5.941000198914834618e+04 3.777962268180956595e-01 1.844001921553601936e-03
5.941000202177881147e+04 3.789341249972761339e-01 1.834809711314667720e-03
5.941000205440927675e+04 3.753531738855948041e-01 1.828688663748125011e-03
5.941000208703974931e+04 3.796391376358857483e-01 1.841857281231331755e-03
5.941000211967022187e+04 3.829771190897478528e-01 1.858079618883429207e-03
5.941000215230068716e+04 3.834200215803973966e-01 1.861630871274579362e-03
5.941000218493115244e+04 3.836147794634652830e-01 1.865532112811578479e-03
5.941000221756162500e+04 3.835360321984959686e-01 1.870520296456190191e-03
5.941000225019209756e+04 3.825486669002100548e-01 1.861103744525875649e-03
5.941000228282256285e+04 3.744194098479479704e-01 1.835499119914216345e-03
5.941000231545302813e+04 3.725008768853033669e-01 1.817289384009909518e-03
5.941000234808350069e+04 3.754877810336939570e-01 1.831016163585833878e-03
5.941000238071397325e+04 3.764338183404136728e-01 1.829611702406606704e-03
5.941000241334443854e+04 3.791440260066586965e-01 1.852589735751471655e-03
5.941000244597491110e+04 3.865299951023502545e-01 1.878147180710877835e-03
5.941000247860537638e+04 3.785127493047634184e-01 1.840957913976882512e-03
5.941000251123584894e+04 3.802279490994920352e-01 1.844929259331428437e-03
5.941000254386632150e+04 3.864553525570474934e-01 1.877032960505926580e-03
5.941000257649678679e+04 3.809910583644935955e-01 1.844820833659901581e-03
5.941000260912725207e+04 3.815633727304529876e-01 1.848891737505456738e-03
5.941000264175772463e+04 3.735546775426968891e-01 1.822328030597365582e-03
5.941000267438819719e+04 3.697022779249126145e-01 1.808692561171934641e-03
5.941000270701866248e+04 3.706125452002423382e-01 1.819417586509783705e-03
5.941000273964912776e+04 3.686816973083668070e-01 1.813099389818846998e-03
5.941000277227960032e+04 3.755005574587730877e-01 1.829814852711047308e-03
5.941000280491007288e+04 3.774482027069685497e-01 1.849655367016428279e-03
5.941000283754053817e+04 3.757388910231783674e-01 1.821048921509707758e-03
5.941000287017100345e+04 3.769028312868055175e-01 1.835229036252692758e-03
5.941000290280147601e+04 3.732299376494188636e-01 1.819825643813214938e-03
5.941000293543194857e+04 3.754831424263675999e-01 1.820307837151123988e-03
5.941000296806241386e+04 3.752407874607393001e-01 1.831269221168118277e-03
5.941000300069287914e+04 3.768072650980951455e-01 1.840138142333457147e-03
5.941000303332335170e+04 3.777918056558659532e-01 1.839777383604813835e-03
5.941000306595382426e+04 3.799706728195016425e-01 1.830029759150153057e-03
5.941000309858428955e+04 3.873234788416408669e-01 1.869328658120265061e-03
5.941000313121476211e+04 3.799132674220354056e-01 1.848222091234475112e-03
5.941000316384522739e+04 3.721196134908071329e-01 1.862523239016011453e-03
5.941000319647569995e+04 3.758387035028392664e-01 1.824119280884196458e-03
5.941000322910616524e+04 3.755722292726190181e-01 1.816292586847346275e-03
5.941000326173663780e+04 3.797997607122480801e-01 1.840643504559917815e-03
5.941000329436710308e+04 3.784177729578246940e-01 1.824655032728100075e-03
5.941000332699757564e+04 3.854248423010959157e-01 1.861718859812598560e-03
5.941000335962804820e+04 3.878719140803248422e-01 1.874140041886766675e-03
5.941000339225851349e+04 3.894316384458284541e-01 1.884800120427340036e-03
5.941000342488897877e+04 3.804740916448960952e-01 1.837788190208161643e-03
5.941000345751945133e+04 3.796290026483688518e-01 1.822906328244617256e-03
5.941000349014992389e+04 3.870627997553674482e-01 1.861031119610153783e-03
5.941000352278039645e+04 3.797145025414525032e-01 1.822329431229172949e-03
5.941000355541086174e+04 3.747712816801868629e-01 1.813662800905716703e-03
5.941000358804132702e+04 3.948722591734751264e-01 1.918886609184901164e-03
5.941000362067179958e+04 3.918977583577917811e-01 1.907192742122925657e-03
5.941000365330227214e+04 3.748785297026357988e-01 1.807545829740308608e-03
5.941000368593273743e+04 3.872977653595318648e-01 1.860334399587354037e-03
5.941000371856320271e+04 3.832287902287214720e-01 1.846534170790184231e-03
5.941000375119367527e+04 3.846629888502732242e-01 1.851364723382122957e-03
5.941000378382414783e+04 3.843108053275308134e-01 1.843825032262925729e-03
5.941000381645461312e+04 3.840009701828819288e-01 1.853260628295446289e-03
5.941000384908507840e+04 3.779742962322833466e-01 1.817898881719859317e-03
5.941000388171555096e+04 3.832820845409500299e-01 1.831080423297194075e-03
5.941000391434602352e+04 3.801446936164655233e-01 1.844459734339689650e-03
5.941000394697649608e+04 3.853109140056483750e-01 1.847991685736791135e-03
5.941000397960696137e+04 3.812688977126124090e-01 1.836866312113988016e-03
5.941000401223742665e+04 3.806287068789059314e-01 1.838122630217672729e-03
5.941000404486789921e+04 3.850212468245936548e-01 1.850300353076770547e-03
5.941000407749837177e+04 3.955502998182698349e-01 1.899979787690387299e-03
5.941000411012883706e+04 3.774048283174396001e-01 1.817844374341284200e-03
5.941000414275930234e+04 3.881723476070431667e-01 1.867302589427078914e-03
5.941000417538977490e+04 3.840933824485923687e-01 1.846469144781201673e-03
5.941000420802024746e+04 3.825747036980936544e-01 1.836985344746268388e-03
5.941000424065071275e+04 3.866711174055216804e-01 1.866647466771975379e-03
5.941000427328117803e+04 3.845152699316979339e-01 1.859338837587075962e-03
5.941000430591165059e+04 3.799751694267741176e-01 1.828987030644761052e-03
5.941000433854212315e+04 3.777837566342781561e-01 1.837494691574811370e-03
5.941000437117258844e+04 3.790989739689483162e-01 1.844360770042576762e-03
5.941000440380305372e+04 3.885484468912636657e-01 1.865227647796993248e-03
5.941000443643352628e+04 3.794124467006464996e-01 1.808086761529570288e-03
5.941000446906399884e+04 3.821739814138462865e-01 1.833283568571204879e-03
5.941000450169447140e+04 3.833343842531884982e-01 1.847769051513180631e-03
5.941000453432493669e+04 3.811990196391484842e-01 1.847795546335773663e-03
5.941000456695540197e+04 3.776593674617893526e-01 1.827802886261226199e-03
5.941000459958587453e+04 3.787555649831580995e-01 1.836513206983510314e-03
5.941000463221634709e+04 3.853654564448581454e-01 1.875660640721764187e-03
5.941000466484681237e+04 3.748141141686659461e-01 1.823972131284064225e-03
5.941000469747727766e+04 3.737082929219201488e-01 1.822067862884091567e-03
5.941000473010775022e+04 3.740848852010152381e-01 1.814905419066023106e-03
5.941000476273822278e+04 3.736344211905422430e-01 1.816758330502739891e-03
5.941000479536868806e+04 3.806197168285853083e-01 1.849530279190860806e-03
5.941000482799915335e+04 3.773395341129190395e-01 1.831483704113549436e-03
5.941000486062962591e+04 3.819228084289961744e-01 1.859011157035272629e-03
5.941000489326009847e+04 3.710562361879156668e-01 1.807658027046602769e-03
5.941000492589056375e+04 3.794012780824196907e-01 1.842531350540364647e-03
5.941000495852102904e+04 3.844858353705815635e-01 1.882068805802104491e-03
5.941000499115150160e+04 3.728172394489450703e-01 1.815183197070012596e-03
5.941000502378197416e+04 3.719698253146530575e-01 1.802500859652877811e-03
5.941000505641243944e+04 3.761902372239292469e-01 1.826952463474470134e-03
5.941000508904290473e+04 3.784288114629176247e-01 1.835389075988668036e-03
5.941000512167337729e+04 3.783122982968804004e-01 1.830735795428915010e-03
5.941000515430384985e+04 3.740066467589284738e-01 1.821120206560767479e-03
5.941000518693431513e+04 3.820339442925178575e-01 1.852179661248638332e-03
5.941000521956478042e+04 3.736064209947962400e-01 1.798315396535353147e-03
5.941000525219525298e+04 3.814697911643389339e-01 1.852298001034016024e-03
5.941000528482572554e+04 3.749576768561308504e-01 1.828893842065927458e-03
5.941000531745619810e+04 3.810390009976554193e-01 1.853245462567846115e-03
5.941000535008666338e+04 3.819755387595797913e-01 1.865809040698245078e-03
5.941000538271712867e+04 3.887260188863457255e-01 1.894785714603756986e-03
5.941000541534760123e+04 3.864232496816458751e-01 1.870246972654762826e-03
5.941000544797807379e+04 3.738400386858142244e-01 1.816946627111180315e-03
5.941000548060853907e+04 3.816070287123158877e-01 1.850527744938892721e-03
5.941000551323900436e+04 3.756280787940887156e-01 1.818637058347000526e-03
5.941000554586947692e+04 3.819933108961152124e-01 1.858340056834789254e-03
5.941000557849994948e+04 3.715411084554745003e-01 1.807282965723468107e-03
5.941000561113041476e+04 3.759132730588295446e-01 1.823227910459648609e-03
5.941000564376088005e+04 3.781146554657086600e-01 1.831411384646310049e-03
5.941000567639135261e+04 3.730649971263955145e-01 1.814567132251842293e-03
5.941000570902182517e+04 3.782693592148616002e-01 1.826259507432573606e-03
5.941000574165229045e+04 3.841931359965397030e-01 1.848181186011119007e-03
5.941000577428275574e+04 3.892536010302021232e-01 1.879551007896226563e-03
5.941000580691322830e+04 3.749073703885732467e-01 1.820034485131789663e-03
5.941000583954370086e+04 3.838372385179840141e-01 1.860408098591412622e-03
5.941000587217416614e+04 3.730567030370682824e-01 1.805615737688837964e-03
5.941000590480463143e+04 3.796485231036507146e-01 1.833043742559018092e-03
5.941000593743510399e+04 3.740701688138744485e-01 1.812925726748017621e-03
5.941000597006557655e+04 3.872828547851293601e-01 1.882653753101640268e-03
5.941000600269604911e+04 3.790077977013631694e-01 1.835622224320736327e-03
5.941000603532651439e+04 3.742693649544605594e-01 1.820828217638082065e-03
5.941000606795697968e+04 3.767962864806694845e-01 1.833581758191288975e-03
5.941000610058745224e+04 3.789596350198711217e-01 1.825834072449644728e-03
5.941000613321792480e+04 3.745170820874528794e-01 1.818404522425240682e-03
5.941000616584839008e+04 3.773601128484007083e-01 1.843155952166557589e-03
5.941000619847885537e+04 3.840816147274385695e-01 1.856474466943492437e-03
5.941000623110932793e+04 3.750981318727894531e-01 1.824293674103749435e-03
5.941000626373980049e+04 3.859263306469972177e-01 1.876172802064451700e-03
5.941000629637026577e+04 3.788319242318047286e-01 1.837072396594288150e-03
5.941000632900073106e+04 3.794942827405613506e-01 1.850520218227599866e-03
5.941000636163120362e+04 3.858554564107967710e-01 1.879550235363586490e-03
5.941000639426167618e+04 3.752506856129053658e-01 1.811632531713325365e-03
5.941000642689214146e+04 3.830503776954433115e-01 1.858286520350346154e-03
5.941000645952260675e+04 3.842805900861062662e-01 1.859422327757413989e-03
5.941000649215307931e+04 3.833228862513637925e-01 1.844933406175515303e-03
5.941000652478355187e+04 3.777479530417563458e-01 1.828571557619863017e-03
5.941000655741401715e+04 3.802647907393705839e-01 1.847185119731680186e-03
5.941000659004448244e+04 3.830752453653217260e-01 1.859602843269752333e-03
5.941000662267495500e+04 3.788776994252274211e-01 1.829656491147147292e-03
5.941000665530542756e+04 3.777315917473142437e-01 1.829644114392510283e-03
5.941000668793589284e+04 3.738117551718480591e-01 1.805303962063813019e-03
5.941000672056635813e+04 3.825333041780514254e-01 1.857415242752226371e-03
5.941000675319683069e+04 3.787767225427064455e-01 1.842026354714751358e-03
5.941000678582730325e+04 3.815519531977614176e-01 1.854348984614827191e-03
5.941000681845777581e+04 3.832389845873714895e-01 1.848972196398747901e-03
5.941000685108824109e+04 3.792078252961793572e-01 1.843128426146312983e-03
5.941000688371870638e+04 3.778438049933310894e-01 1.824190772018177524e-03
5.941000691634917894e+04 3.764053861750027430e-01 1.812329093021741245e-03
5.941000694897965150e+04 3.721844690067101502e-01 1.794890417517448940e-03
5.941000698161011678e+04 3.810931296143065250e-01 1.839843410639293696e-03
5.941000701424058207e+04 3.751200497497323427e-01 1.808349646327866772e-03
5.941000704687105463e+04 3.767779177108857569e-01 1.826430342420087491e-03
5.941000707950152719e+04 3.759655576405643296e-01 1.833317590292956331e-03
5.941000711213199247e+04 3.795765393229758033e-01 1.852727031868583053e-03
5.941000714476245776e+04 3.757896813490253507e-01 1.824205372639157996e-03
5.941000717739293032e+04 3.806453522185108129e-01 1.838142044131801369e-03
5.941000721002340288e+04 3.782927099335253174e-01 1.837933983347757316e-03
5.941000724265386816e+04 3.786863327030061122e-01 1.857891062120433116e-03
5.941000727528433345e+04 3.765437236191266912e-01 1.823885710927210030e-03
5.941000730791480601e+04 3.793255253173115071e-01 1.841750077229031618e-03
5.941000734054527857e+04 3.832422930509726267e-01 1.855875526554333224e-03
5.941000737317574385e+04 3.808816885044858935e-01 1.844475341535716743e-03
5.941000740580620914e+04 3.930227797487939601e-01 1.895972804831316067e-03
5.941000743843668170e+04 3.761839899676562293e-01 1.816877121823702113e-03
5.941000747106715426e+04 3.746201805842671040e-01 1.805691651707126526e-03
5.941000750369762682e+04 3.787246011665010847e-01 1.844618814908496928e-03
5.941000753632809210e+04 3.804517323179000821e-01 1.850001999434974440e-03
5.941000756895855739e+04 3.815192123879347363e-01 1.847134087785401186e-03
5.941000760158902995e+04 3.757731187809577045e-01 1.825237978852295613e-03
5.941000763421950251e+04 3.797907032899127122e-01 1.839390090503469294e-03
5.941000766684996779e+04 3.807747965530987599e-01 1.834213402654910835e-03
5.941000769948043308e+04 3.812823865310982496e-01 1.850850857297789637e-03
5.941000773211090564e+04 3.873806613157489420e-01 1.876825887355557890e-03
5.941000776474137820e+04 3.827544800554814608e-01 1.854919836018300390e-03
5.941000779737184348e+04 3.983443640337313019e-01 1.936611000483971995e-03
5.941000783000230876e+04 3.857266322743173048e-01 1.863211310107911823e-03
5.941000786263278133e+04 3.770055555731219865e-01 1.817514590454566209e-03
5.941000789526325389e+04 3.751730304292927309e-01 1.812862541025224558e-03
5.941000792789371917e+04 3.892182146989868752e-01 1.888442423268941323e-03
5.941000796052418445e+04 3.810537998700076479e-01 1.837564227351630875e-03
5.941000799315465702e+04 3.774719055522924860e-01 1.820201783590583719e-03
5.941000802578512958e+04 3.803401588049597493e-01 1.836292279618384872e-03
5.941000805841559486e+04 3.824014192486233088e-01 1.841882201409332552e-03
5.941000809104606742e+04 3.804714234720690813e-01 1.842881580437412100e-03
5.941000812367653270e+04 3.825482165848230198e-01 1.848371628856950366e-03
5.941000815630700527e+04 3.783809625329883630e-01 1.846448769545145589e-03
5.941000818893747055e+04 3.801162809321694813e-01 1.839040783924815806e-03
5.941000822156794311e+04 3.826503021020701834e-01 1.856125537408296819e-03
5.941000825419840839e+04 3.891917509740981385e-01 1.890144151516087723e-03
5.941000828682888095e+04 3.825270538381534413e-01 1.849084437784080659e-03
5.941000831945935352e+04 3.782959587762051434e-01 1.846543555135706687e-03
5.941000835208981880e+04 3.809946714031971493e-01 1.844796794081404690e-03
5.941000838472028408e+04 3.837809271095077301e-01 1.849817032074219277e-03
5.941000841735075664e+04 3.848140737772736131e-01 1.855786121727805247e-03
5.941000844998122921e+04 3.828614554269770820e-01 1.857087884440855726e-03
5.941000848261169449e+04 3.757417793826027808e-01 1.808287752671899852e-03
5.941000851524215977e+04 3.904732894185736214e-01 1.890013382532642131e-03
5.941000854787263233e+04 3.817946229427596205e-01 1.845434399316792486e-03
5.941000858050310489e+04 3.778588222552725084e-01 1.822385376134310047e-03
5.941000861313357018e+04 3.905927780852426201e-01 1.885072574915338433e-03
5.941000864576403546e+04 3.824854825643125844e-01 1.835574913253152111e-03
5.941000867839450802e+04 3.786992796873080436e-01 1.823487038070564217e-03
5.941000871102498058e+04 3.776835302687922002e-01 1.820865724457244048e-03
5.941000874365544587e+04 3.775359593424758020e-01 1.823522392164000222e-03
5.941000877628591843e+04 3.866812696798419546e-01 1.859096848304144780e-03
5.941000880891638371e+04 3.853627804690984981e-01 1.857125296021930111e-03
5.941000884154685627e+04 3.749018721902632190e-01 1.809996802234523951e-03
5.941000887417732883e+04 3.757128560060560285e-01 1.812968985838817135e-03
5.941000890680779412e+04 3.856621028011851249e-01 1.864851790930639394e-03
5.941000893943825940e+04 3.883439636616864976e-01 1.876534660177860310e-03
5.941000897206873196e+04 3.775897232922574287e-01 1.820244710678618110e-03
5.941000900469920452e+04 3.825532374878391484e-01 1.842092140789171589e-03
5.941000903732966981e+04 3.802750338464623847e-01 1.815958927243616419e-03
5.941000906996013509e+04 3.768988831760739511e-01 1.832418382566026105e-03
5.941000910259060765e+04 3.815677100260974064e-01 1.843878519806841200e-03
5.941000913522108021e+04 3.784876354546459765e-01 1.818898333443287520e-03
5.941000916785154550e+04 3.819390637597761540e-01 1.849881747370792692e-03
5.941000920048201078e+04 3.762566027621098153e-01 1.819225918987804093e-03
5.941000923311248334e+04 3.769280263897196170e-01 1.830541262849707477e-03
5.941000926574295590e+04 3.761913913108772545e-01 1.818452010862399004e-03
5.941000929837342119e+04 3.734532333327035825e-01 1.801245599179014927e-03
5.941000933100388647e+04 3.700027418787942834e-01 1.793761918156578598e-03
5.941000936363435903e+04 3.797981797868660858e-01 1.837201156632654875e-03
5.941000939626483159e+04 3.790424091277347363e-01 1.853709128468983107e-03
5.941000942889529688e+04 3.830194497980321522e-01 1.860217009652979318e-03
5.941000946152576216e+04 3.799280077884812368e-01 1.840189289259561720e-03
5.941000949415623472e+04 3.748953028731544790e-01 1.816672672752667889e-03
5.941000952678670728e+04 3.805302690420712675e-01 1.852309322778483746e-03
5.941000955941717257e+04 3.810618789939536621e-01 1.861303682579662630e-03
5.941000959204763785e+04 3.775839877954510482e-01 1.822169772489958721e-03
5.941000962467811041e+04 3.820604073336734130e-01 1.859049501741295634e-03
5.941000965730858297e+04 3.715836584635709983e-01 1.790241979606156534e-03
5.941000968993904826e+04 3.707049765783678730e-01 1.795197456954913257e-03
5.941000972256951354e+04 3.769517039514948542e-01 1.827492476100417559e-03
5.941000975519998610e+04 3.750311520681502420e-01 1.811919171960688904e-03
5.941000978783045866e+04 3.797365427383124215e-01 1.833361600893819877e-03
5.941000982046092395e+04 3.827065755886539522e-01 1.862634666274488437e-03
5.941000985309138923e+04 3.768557328983502264e-01 1.824752124892900507e-03
5.941000988572186179e+04 3.784950211249566432e-01 1.830643314779598942e-03
5.941000991835233435e+04 3.776947542823858028e-01 1.829614376843679549e-03
5.941000995098280691e+04 3.845059765761067450e-01 1.879119228089941957e-03
5.941000998361327220e+04 3.718755989241893656e-01 1.802876511927656864e-03
5.941001001624373748e+04 3.730673612159453589e-01 1.811666829183025381e-03
5.941001004887421004e+04 3.840800249895711116e-01 1.866928977391012429e-03
5.941001008150468260e+04 3.800616012109999109e-01 1.846474617242420012e-03
5.941001011413514789e+04 3.813875645428815297e-01 1.842587212451286078e-03
5.941001014676561317e+04 3.755190111968854660e-01 1.818464057048528332e-03
5.941001017939608573e+04 3.818846930409644513e-01 1.855442235022026478e-03
5.941001021202655829e+04 3.834692974135205379e-01 1.867624656751319581e-03
5.941001024465703085e+04 3.873970020535542069e-01 1.883284007035868459e-03
5.941001027728749614e+04 3.838668433564850213e-01 1.867432748307905040e-03
5.941001030991796142e+04 3.778532237824955842e-01 1.834719258829460966e-03
5.941001034254843398e+04 3.867970502591696613e-01 1.878416305610418205e-03
5.941001037517890654e+04 3.735554904002669208e-01 1.811308648595080610e-03
5.941001040780937183e+04 3.755962500419213201e-01 1.822197736837432658e-03
5.941001044043983711e+04 3.805363718859144373e-01 1.847457300921472468e-03
5.941001047307030967e+04 3.808316403570767839e-01 1.845774791792426659e-03
5.941001050570078223e+04 3.848369114353963338e-01 1.855670212179358521e-03
5.941001053833124752e+04 3.795064573243764339e-01 1.839649532196771953e-03
5.941001057096171280e+04 3.813549005285769566e-01 1.845201645455366761e-03
5.941001060359218536e+04 3.810346292338960272e-01 1.844636422465078737e-03
5.941001063622265792e+04 3.828674763555981464e-01 1.857803462293632297e-03
5.941001066885312321e+04 3.804105823906914763e-01 1.831542007036593336e-03
5.941001070148358849e+04 3.872604872126368392e-01 1.884642490583163460e-03
5.941001073411406105e+04 3.906925976707912307e-01 1.895878166680839850e-03
5.941001076674453361e+04 3.807420846957492722e-01 1.858147729330809819e-03
5.941001079937499890e+04 3.803568036990221946e-01 1.842336333741455886e-03
5.941001083200546418e+04 3.863861129879470613e-01 1.888174449806817286e-03
5.941001086463593674e+04 3.875532703201699514e-01 1.865454846776565647e-03
5.941001089726640930e+04 3.764589624783994393e-01 1.817052781391598551e-03
5.941001092989687459e+04 3.873149488323433531e-01 1.881234899156478515e-03
5.941001096252733987e+04 3.881279660132485043e-01 1.903339814097475833e-03
5.941001099515781243e+04 3.727917502177585662e-01 1.814006860698314221e-03
5.941001102778828499e+04 3.780426805653107070e-01 1.849141453956177445e-03
5.941001106041875755e+04 3.855105117609006760e-01 1.868574044738650084e-03
5.941001109304922284e+04 3.739969505775382896e-01 1.811633236232657778e-03
5.941001112567968812e+04 3.693252289892046125e-01 1.795681159275384041e-03
5.941001115831016068e+04 3.784999286745154845e-01 1.832835855227645970e-03
5.941001119094063324e+04 3.791228791477571081e-01 1.834069208611488998e-03
5.941001122357109853e+04 3.987664378945422472e-01 1.937245489319770232e-03
5.941001125620156381e+04 3.760742873414117393e-01 1.807975389154189419e-03
5.941001128883203637e+04 3.873501177982716093e-01 1.857601566494344880e-03
5.941001132146250893e+04 3.962145097540593630e-01 1.921868547370547730e-03
5.941001135409297422e+04 3.813182727319349707e-01 1.834123118798296724e-03
5.941001138672343950e+04 3.779545884303771031e-01 1.817454113620457475e-03
5.941001141935391206e+04 3.814507760602570130e-01 1.838798493818809840e-03
5.941001145198438462e+04 3.794124464016687681e-01 1.827961373863993058e-03
5.941001148461484991e+04 3.780458870221664047e-01 1.823927846663814288e-03
5.941001151724531519e+04 3.848352204662772169e-01 1.849871193436139613e-03
5.941001154987578775e+04 3.853677598464921306e-01 1.856319111878149694e-03
5.941001158250626031e+04 3.817273299251337515e-01 1.837123850889801294e-03
5.941001161513672560e+04 3.790345701066880624e-01 1.819677514038251431e-03
5.941001164776719088e+04 3.816912867912040097e-01 1.843595664022945092e-03
5.941001168039766344e+04 3.838934789924264290e-01 1.856129128185546144e-03
5.941001171302813600e+04 3.741632977976181440e-01 1.801536474234521727e-03
5.941001174565860856e+04 3.820117203095553804e-01 1.845571057741832860e-03
5.941001177828907385e+04 3.728126586934674691e-01 1.819531969021938311e-03
5.941001181091953913e+04 3.752749820478041287e-01 1.821322072643125674e-03
5.941001184355001169e+04 3.810404560714155120e-01 1.838239616521029950e-03
5.941001187618048425e+04 3.702810956918290985e-01 1.799986230076918619e-03
5.941001190881094954e+04 3.760895321513449407e-01 1.813676322170929001e-03
5.941001194144141482e+04 3.746491186261253770e-01 1.825704249057917127e-03
5.941001197407188738e+04 3.774702073212294340e-01 1.830578344085863557e-03
5.941001200670235994e+04 3.750892928875217969e-01 1.826658241310457394e-03
5.941001203933282522e+04 3.717209456435464632e-01 1.815266202419188240e-03
5.941001207196329051e+04 3.753655497550106857e-01 1.840989697144899875e-03
5.941001210459376307e+04 3.758631343906377875e-01 1.834912136905850330e-03
5.941001213722423563e+04 3.666493200367109129e-01 1.798309253767119403e-03
5.941001216985470091e+04 3.729302284940364531e-01 1.810251920833945254e-03
5.941001220248516620e+04 3.728472222651614820e-01 1.813029396338835956e-03
5.941001223511563876e+04 3.732277202663940585e-01 1.818622395516333867e-03
5.941001226774611132e+04 3.753015424352445506e-01 1.819909353184938090e-03
5.941001230037657660e+04 3.785197486658676280e-01 1.829007645853299559e-03
5.941001233300704189e+04 3.788486552390982198e-01 1.835727480882437057e-03
5.941001236563751445e+04 3.770480199679618338e-01 1.827721308469862100e-03
5.941001239826798701e+04 3.771342452642273413e-01 1.830271546042135404e-03
5.941001243089845229e+04 3.836176339639730815e-01 1.852744771440716781e-03
5.941001246352891758e+04 3.864619879662685720e-01 1.854880011893182126e-03
5.941001249615939014e+04 3.842479341903706214e-01 1.852319715607195954e-03
5.941001252878986270e+04 3.810400882623533048e-01 1.825767481271008781e-03
5.941001256142032798e+04 3.886082980095238448e-01 1.871052883953478341e-03
5.941001259405080054e+04 3.856058243653465722e-01 1.854830325891858008e-03
5.941001262668126583e+04 3.851749320801636234e-01 1.858692986774582081e-03
5.941001265931173839e+04 3.829845966985038208e-01 1.849051750608827040e-03
5.941001269194220367e+04 3.874908442764540828e-01 1.868548408343033039e-03
5.941001272457267623e+04 3.863227793527613252e-01 1.854092737562034127e-03
5.941001275720314152e+04 3.846333625112516863e-01 1.849321368909427003e-03
5.941001278983361408e+04 3.875737037950845454e-01 1.863616065486763161e-03
5.941001282246407936e+04 3.791252569992252242e-01 1.824283132638423793e-03
5.941001285509454465e+04 3.869031211945923587e-01 1.861333234823902248e-03
5.941001288772501721e+04 3.859173159565921774e-01 1.862794211057869397e-03
5.941001292035548977e+04 3.810041524531799784e-01 1.833898203870456146e-03
5.941001295298595505e+04 3.823175225690465528e-01 1.853972380842138380e-03
5.941001298561642034e+04 3.813093132545205544e-01 1.839880418864855028e-03
5.941001301824689290e+04 3.797566457900148906e-01 1.836541944131074881e-03
5.941001305087736546e+04 3.830036636482997969e-01 1.848907240687269488e-03
5.941001308350783802e+04 3.760857567075217012e-01 1.832769259948838865e-03
5.941001311613830330e+04 3.752777765765075157e-01 1.824111322568231679e-03
5.941001314876876859e+04 3.785885790189403299e-01 1.850991025911095066e-03
5.941001318139924115e+04 3.751232235466144260e-01 1.854296912774268348e-03
5.941001321402971371e+04 3.763275080111107562e-01 1.850005801236467200e-03
5.941001324666017899e+04 3.779221854918666801e-01 1.847644871996779970e-03
5.941001327929064428e+04 3.828047881345889580e-01 1.842529189854607381e-03
5.941001331192111684e+04 3.881379042808799085e-01 1.863847843256472752e-03
5.941001334455158940e+04 3.837118004969884977e-01 1.849764198197765110e-03
5.941001337718205468e+04 3.767076419950814437e-01 1.817977983522195244e-03
5.941001340981251997e+04 3.772895659777927846e-01 1.821185953721051690e-03
5.941001344244299253e+04 3.811174160464246286e-01 1.824875386837464296e-03
5.941001347507346509e+04 3.837761527131932637e-01 1.858023842837149995e-03
5.941001350770393037e+04 3.859007646470809516e-01 1.860914037805612127e-03
5.941001354033439566e+04 3.809397621140167001e-01 1.843699321627014160e-03
5.941001357296486822e+04 3.827793243000819357e-01 1.854805281267188962e-03
5.941001360559534078e+04 3.807731390521520987e-01 1.839295488322405204e-03
5.941001363822580606e+04 3.797845132704965043e-01 1.848473709853792500e-03
5.941001367085627135e+04 3.801175606627273384e-01 1.840944005871655766e-03
5.941001370348674391e+04 3.761961885547588369e-01 1.831386943151658070e-03
5.941001373611721647e+04 3.783291536667286459e-01 1.835207011176327166e-03
5.941001376874768175e+04 3.839197475037420815e-01 1.865800028074488404e-03
5.941001380137814704e+04 3.826464083599795396e-01 1.860665341727774829e-03
5.941001383400861960e+04 3.798793040679815380e-01 1.847219918139479363e-03
5.941001386663909216e+04 3.822932981192126434e-01 1.846785189180511844e-03
5.941001389926956472e+04 3.805650409854952065e-01 1.841072651198953939e-03
5.941001393190003000e+04 3.801132289184105950e-01 1.842393518653956484e-03
5.941001396453049529e+04 3.795272627826122291e-01 1.834911744313041807e-03
5.941001399716096785e+04 3.781632426514777712e-01 1.835253436640343254e-03
5.941001402979144041e+04 3.745144915259555063e-01 1.815194108627252167e-03
5.941001406242190569e+04 3.814143929616636286e-01 1.846852221138154618e-03
5.941001409505237098e+04 3.739418081712136410e-01 1.811293046881345221e-03
5.941001412768284354e+04 3.790997031918099114e-01 1.838200624653591343e-03
5.941001416031331610e+04 3.760736768211365710e-01 1.824461309246765660e-03
5.941001419294378138e+04 3.776766233080002810e-01 1.839989068136447213e-03
5.941001422557424667e+04 3.767142151468713673e-01 1.823507999074206213e-03
5.941001425820471923e+04 3.829836796745743621e-01 1.853155226514995556e-03
5.941001429083519179e+04 3.787142183475356583e-01 1.852725375166797096e-03
5.941001432346565707e+04 3.788408813351373250e-01 1.839410420144354727e-03
5.941001435609612236e+04 3.812462607224379463e-01 1.847687617567466550e-03
5.941001438872659492e+04 3.786696872963706828e-01 1.837462453713899560e-03
5.941001442135706748e+04 3.787965977291564701e-01 1.822550781970796530e-03
5.941001445398753276e+04 3.785939597001958812e-01 1.830792250684969884e-03
5.941001448661799805e+04 3.845223870556465084e-01 1.844786017394350235e-03
5.941001451924847061e+04 3.893587915433336377e-01 1.874005830039528631e-03
5.941001455187894317e+04 3.818447100417893814e-01 1.848163487296089437e-03
5.941001458450940845e+04 3.830674523868335402e-01 1.853716419536132875e-03
5.941001461713987374e+04 3.817419460866398606e-01 1.865493412935757388e-03
5.941001464977034630e+04 3.744768872638801760e-01 1.811026963447939135e-03
5.941001468240081886e+04 3.787304225210253450e-01 1.835589184876683941e-03
5.941001471503128414e+04 3.795838189865266554e-01 1.858218735425895985e-03
5.941001474766174942e+04 3.719797895994018666e-01 1.857550435400731007e-03
5.941001478029222199e+04 3.841458597347409687e-01 1.870536991725638793e-03
5.941001481292269455e+04 3.762977443870498262e-01 1.834463950795005380e-03
5.941001484555315983e+04 3.794726376354586872e-01 1.837282019739499075e-03
5.941001487818362511e+04 3.776006708784314658e-01 1.827242412040338887e-03
5.941001491081409768e+04 3.820777243445730997e-01 1.839797545127511060e-03
5.941001494344457024e+04 3.755674928929929046e-01 1.807637259349047188e-03
5.941001497607503552e+04 3.780129900754592986e-01 1.831794818356039271e-03
5.941001500870550080e+04 3.747752239305168764e-01 1.817917018082489773e-03
5.941001504133597336e+04 3.782409919992796854e-01 1.823749014124555852e-03
5.941001507396644593e+04 3.772499231851834667e-01 1.824002676834011929e-03
5.941001510659691121e+04 3.840204095555231900e-01 1.869031120581675885e-03
5.941001513922737649e+04 3.824359110433645514e-01 1.845301558106327792e-03
5.941001517185784905e+04 3.777390482082544354e-01 1.821674682875946668e-03
5.941001520448832161e+04 3.799943960828365830e-01 1.843474345654930137e-03
5.941001523711878690e+04 3.839095259637902990e-01 1.864420149460296449e-03
5.941001526974925218e+04 3.831111524879450836e-01 1.849872592967741550e-03
5.941001530237972474e+04 3.816599437120924421e-01 1.847104866168699936e-03
5.941001533501019730e+04 3.810378326821464712e-01 1.848904209070788198e-03
5.941001536764066259e+04 3.826626366986385919e-01 1.839317633131152142e-03
5.941001540027112787e+04 3.838426569779013753e-01 1.847540982868716482e-03
5.941001543290160043e+04 3.804241807306907308e-01 1.825647626721458704e-03
5.941001546553207299e+04 3.760456588305797210e-01 1.810949224781142116e-03
5.941001549816253828e+04 3.794477684849940080e-01 1.822076500564802880e-03
5.941001553079300356e+04 3.713767492403158288e-01 1.787904084765576818e-03
5.941001556342347612e+04 3.747833811385313796e-01 1.837688635920920388e-03
5.941001559605394868e+04 3.817927142423753750e-01 1.838928747167171539e-03
5.941001562868441397e+04 3.819958069214303142e-01 1.847485405237794115e-03
5.941001566131487925e+04 3.802361291637995078e-01 1.830908148873368292e-03
5.941001569394535181e+04 3.826051742008740320e-01 1.847824210806565644e-03
5.941001572657582437e+04 3.790257890338354918e-01 1.826334728206206693e-03
5.941001575920628966e+04 3.753833328371096179e-01 1.808573520132297427e-03
5.941001579183675494e+04 3.797062233269715148e-01 1.828489969791930120e-03
5.941001582446722750e+04 3.802131597517823813e-01 1.835514277032604218e-03
5.941001585709770006e+04 3.789589751580586530e-01 1.843774073759115416e-03
5.941001588972816535e+04 3.941491321529709269e-01 1.902341074732030995e-03
5.941001592235863063e+04 3.842119264968318904e-01 1.857064790408063720e-03
5.941001595498910319e+04 3.851410333265178898e-01 1.856497483167641451e-03
5.941001598761957575e+04 3.897304328266248397e-01 1.867643554744772031e-03
5.941001602025004104e+04 3.843327434584677960e-01 1.857255657206359142e-03
5.941001605288050632e+04 3.902559389422788905e-01 1.885238221114307654e-03
5.941001608551097888e+04 3.814168872464276938e-01 1.834846354815891948e-03
5.941001611814145144e+04 3.895070609379512327e-01 1.871206371462890870e-03
5.941001615077192400e+04 3.835855223800808123e-01 1.845114938164460526e-03
5.941001618340238929e+04 3.864031786775255495e-01 1.848986216773051061e-03
5.941001621603285457e+04 3.953896461682198660e-01 1.908644102460653816e-03
5.941001624866332713e+04 3.907585862254610021e-01 1.867301664988160487e-03
5.941001628129379969e+04 3.891725112140963505e-01 1.869805967988163141e-03
5.941001631392426498e+04 3.930131907165575478e-01 1.873359461208722477e-03
5.941001634655473026e+04 3.863098326374411196e-01 1.845633764304800174e-03
5.941001637918520282e+04 3.944946574278583307e-01 1.889678250963845512e-03
5.941001641181567538e+04 3.831128551419202277e-01 1.846185868071353051e-03
5.941001644444614067e+04 3.911325196313711894e-01 1.862674470986522496e-03
5.941001647707660595e+04 3.873098251056250607e-01 1.857650860825765240e-03
5.941001650970707851e+04 3.929416828061115252e-01 1.883264619231737446e-03
5.941001654233755107e+04 3.875015742452209699e-01 1.845731750482664272e-03
5.941001657496801636e+04 3.879743019024496919e-01 1.858162501380900781e-03
5.941001660759848164e+04 3.938148327170172824e-01 1.894736023674925898e-03
5.941001664022895420e+04 3.871599165076549665e-01 1.855401275200976819e-03
5.941001667285942676e+04 3.860575509103464364e-01 1.854425765681868860e-03
5.941001670548989205e+04 3.926204393837328110e-01 1.880250743248912480e-03
5.941001673812035733e+04 3.827666653573449929e-01 1.841541585530126479e-03
5.941001677075082989e+04 4.024722433175014769e-01 1.954927062428407896e-03
5.941001680338130245e+04 4.004496237405680281e-01 1.934663490933802169e-03
5.941001683601176774e+04 3.884768426317947165e-01 1.882139277116565493e-03
5.941001686864223302e+04 3.863893445034374263e-01 1.871893125525852858e-03
5.941001690127270558e+04 3.869160917526420773e-01 1.867055485048013750e-03
5.941001693390317814e+04 3.818410215068279712e-01 1.839033420430525798e-03
5.941001696653364343e+04 3.822603478323086112e-01 1.835660927018344926e-03
5.941001699916410871e+04 3.798086767541627995e-01 1.825545856685775953e-03
5.941001703179458127e+04 3.837596826778615355e-01 1.845788032669915934e-03
5.941001706442505383e+04 3.825255995679769372e-01 1.840152489764556231e-03
5.941001709705551912e+04 4.036528735869936435e-01 1.951209998149945049e-03
5.941001712968598440e+04 4.008226362469472503e-01 1.951973215995615133e-03
5.941001716231645696e+04 3.855892458228278308e-01 1.859560789018818933e-03
5.941001719494692952e+04 3.827266314590745400e-01 1.833788748413149637e-03
5.941001722757739481e+04 3.812119165487748429e-01 1.837073794813345179e-03
5.941001726020786009e+04 3.822741295498099379e-01 1.843276106068796787e-03
5.941001729283833265e+04 3.786325949632765031e-01 1.824765913759685432e-03
5.941001732546880521e+04 3.818789394310462271e-01 1.839912244361468314e-03
5.941001735809927050e+04 3.909690916267430372e-01 1.875169315506259454e-03
5.941001739072973578e+04 3.836492527781326101e-01 1.844829330933200201e-03
5.941001742336020834e+04 3.797546735487534741e-01 1.822405658825161992e-03
5.941001745599068090e+04 3.898848626878958501e-01 1.892335620967303166e-03
5.941001748862114619e+04 3.869893133263307416e-01 1.872642402550256466e-03
5.941001752125161147e+04 3.931033039213303049e-01 1.905858296938213025e-03
5.941001755388208403e+04 3.798852368096237164e-01 1.821655651169514292e-03
5.941001758651255659e+04 3.840082772652951837e-01 1.849359472850210231e-03
5.941001761914302188e+04 3.827502198205554595e-01 1.840857064562754879e-03
5.941001765177348716e+04 3.928761339375709816e-01 1.892787670106079075e-03
5.941001768440395972e+04 3.896305685201418845e-01 1.868527322233472579e-03
5.941001771703443228e+04 3.936755428647320532e-01 1.892369393464294215e-03
5.941001774966489756e+04 3.881417627538697457e-01 1.857437707643426038e-03
5.941001778229536285e+04 3.797032812597549989e-01 1.819749580882391729e-03
5.941001781492583541e+04 3.774646372755993684e-01 1.807257040530524514e-03
5.941001784755630797e+04 3.888094063910081943e-01 1.869661236237538538e-03
5.941001788018677325e+04 3.769652621361871403e-01 1.802050510777992087e-03
5.941001791281723854e+04 3.817973567160665160e-01 1.841837514198502385e-03
5.941001794544771110e+04 3.824118891804135223e-01 1.822791889862789396e-03
5.941001797807818366e+04 4.017342548538738178e-01 1.933166184818323674e-03
5.941001801070864894e+04 3.930815934881825013e-01 1.887502884349916317e-03
5.941001804333911423e+04 3.842441081263998082e-01 1.832326385720756774e-03
5.941001807596958679e+04 3.915679312327423056e-01 1.884760866535369799e-03
5.941001810860005935e+04 3.937655662652194133e-01 1.897053896061702593e-03
5.941001814123052463e+04 4.135459925624737632e-01 2.024706451459106025e-03
5.941001817386098992e+04 3.994509203896818850e-01 1.943003452025761878e-03
5.941001820649146248e+04 3.821175814312920416e-01 1.844708720712416204e-03
5.941001823912193504e+04 3.873150169285210498e-01 1.857230955683456496e-03
5.941001827175240032e+04 3.777830495369638442e-01 1.818659750291795520e-03
5.941001830438286561e+04 3.811987588203016863e-01 1.844572190396486823e-03
5.941001833701333817e+04 3.785654291953636785e-01 1.834782433324459727e-03
5.941001836964380345e+04 3.795160346102713911e-01 1.829911398913554787e-03
5.941001840227426874e+04 3.830162117571105362e-01 1.844598803919125524e-03
5.941001843490474130e+04 3.816429787515446814e-01 1.836969865369467202e-03
5.941001846753521386e+04 3.790028551215321451e-01 1.818400749071229054e-03
5.941001850016567914e+04 3.814877026989615394e-01 1.842711719840231825e-03
5.941001853279615170e+04 3.784027202309394600e-01 1.832149428639849023e-03
5.941001856542661699e+04 3.956925635250470030e-01 1.921260258777037280e-03
5.941001859805708955e+04 3.791564271985771173e-01 1.818027952391611159e-03
5.941001863068756211e+04 3.918304645867746738e-01 1.902134159465007374e-03
5.941001866331802739e+04 3.811942627894569502e-01 1.834317674763743600e-03
5.941001869594849268e+04 3.763784578344105403e-01 1.815458779729886389e-03
5.941001872857896524e+04 3.789065903930041723e-01 1.832753850882008848e-03
5.941001876120943780e+04 3.771076410851469385e-01 1.818622112170778732e-03
5.941001879383990308e+04 3.842408957461427854e-01 1.852924652287468764e-03
5.941001882647036837e+04 3.797234719060573194e-01 1.827378227165101995e-03
5.941001885910084093e+04 3.897303255416598722e-01 1.891680950051577307e-03
5.941001889173131349e+04 3.831051770233279696e-01 1.877497953130724843e-03
5.941001892436177877e+04 3.876960608107792861e-01 1.880368670664233884e-03
5.941001895699224406e+04 3.835183515775917873e-01 1.853538703520280070e-03
5.941001898962271662e+04 3.790855936648126479e-01 1.832157790585510525e-03
5.941001902225318918e+04 3.750729560091935477e-01 1.820467641302863770e-03
5.941001905488365446e+04 3.790619847819384769e-01 1.834748404993814287e-03
5.941001908751411975e+04 3.776176785150950344e-01 1.823930326311213159e-03
5.941001912014459231e+04 3.780870419837709662e-01 1.823847540144671146e-03
5.941001915277506487e+04 3.740189456950880897e-01 1.805893199403395743e-03
5.941001918540553015e+04 3.793617004055136466e-01 1.833159041424167485e-03
5.941001921803599544e+04 3.761645773224265854e-01 1.819634911598445480e-03
5.941001925066646800e+04 3.791515444742859509e-01 1.843892991956840640e-03
5.941001928329693328e+04 3.794078418116403340e-01 1.846289549125361158e-03
5.941001931592739857e+04 3.832905143154099470e-01 1.853082195930578656e-03
5.941001934855787113e+04 3.796616990818183490e-01 1.846621435821828826e-03
5.941001938118834369e+04 3.779851132347098464e-01 1.828666256350205228e-03
5.941001941381880897e+04 3.861618783579613412e-01 1.869313291200581711e-03
5.941001944644927426e+04 3.824498772201457286e-01 1.863735424276648364e-03
5.941001947907974682e+04 3.775934451112319956e-01 1.819757685615287822e-03
5.941001951171021938e+04 3.915356643811573889e-01 1.902160393315535485e-03
5.941001954434068466e+04 3.720283622857248895e-01 1.800433477267128100e-03
5.941001957697114995e+04 3.834880413394338161e-01 1.870061995404527369e-03
5.941001960960162251e+04 3.762410755278798313e-01 1.824390628076721444e-03
5.941001964223209507e+04 3.750503959471530036e-01 1.836856663517621047e-03
5.941001967486256035e+04 3.836190867601096399e-01 1.875868003164443904e-03
5.941001970749302563e+04 3.735556808627399916e-01 1.819712444375124610e-03
5.941001974012349820e+04 3.721193197755741644e-01 1.806711101412631455e-03
5.941001977275397076e+04 3.768537327684729488e-01 1.835040670696746210e-03
5.941001980538443604e+04 3.801881097527078368e-01 1.851719903109500746e-03
5.941001983801490132e+04 3.821354000088408309e-01 1.842509965256011826e-03
5.941001987064537389e+04 3.774051041934187722e-01 1.834124646382896120e-03
5.941001990327584645e+04 3.760797937884755027e-01 1.824715402718178224e-03
5.941001993590631173e+04 3.815521865236700672e-01 1.850852441977762384e-03
5.941001996853677701e+04 3.791891090829185851e-01 1.837589140482418599e-03
5.941002000116724957e+04 3.841760752097702070e-01 1.858457738841407317e-03
5.941002003379772214e+04 3.738035685776626149e-01 1.812273508552026324e-03
5.941002006642818742e+04 3.772808103659996415e-01 1.827540170968021752e-03
5.941002009905865270e+04 3.793067969987660160e-01 1.833237134678576599e-03
5.941002013168912526e+04 3.769029179403809438e-01 1.824109913744470252e-03
5.941002016431959782e+04 3.808610575738416437e-01 1.831001256493281978e-03
5.941002019695006311e+04 3.774177364879997554e-01 1.831633946283706821e-03
5.941002022958052839e+04 3.788842696772061203e-01 1.829970333690831901e-03
5.941002026221100095e+04 3.718964546635342705e-01 1.812910561078431371e-03
5.941002029484147351e+04 3.772312400593029191e-01 1.818215068085511600e-03
5.941002032747193880e+04 3.818048091404021571e-01 1.854505769804227523e-03
5.941002036010240408e+04 3.853796232888915263e-01 1.856956094822962517e-03
5.941002039273287664e+04 3.919865704683575536e-01 1.904694471521263402e-03
5.941002042536334920e+04 3.829108832127405826e-01 1.840255995196520954e-03
5.941002045799381449e+04 3.857348630944686385e-01 1.870177945243582402e-03
5.941002049062427977e+04 3.834813757638942944e-01 1.854426646391076463e-03
5.941002052325475233e+04 3.902413527078903432e-01 1.880168632969963323e-03
5.941002055588522489e+04 3.806513099301405134e-01 1.836595860291593716e-03
5.941002058851569018e+04 3.827725435667697074e-01 1.845233547875149704e-03
5.941002062114615546e+04 3.868165992782461315e-01 1.874783159350838606e-03
5.941002065377662802e+04 3.918557419330773173e-01 1.889551891308938495e-03
5.941002068640710058e+04 3.793305448767749777e-01 1.829877043270926491e-03
5.941002071903756587e+04 3.781418516349241421e-01 1.827954547731383810e-03
5.941002075166803115e+04 3.861268318709905611e-01 1.865700687507003885e-03
5.941002078429850371e+04 3.842117100232401161e-01 1.854465534003438493e-03
5.941002081692897627e+04 3.743370678536513951e-01 1.817735095325250091e-03
5.941002084955944156e+04 3.734568889273875425e-01 1.816710052656368224e-03
5.941002088218990684e+04 3.919021956260316242e-01 1.898051951775372916e-03
5.941002091482037940e+04 3.834529745351401564e-01 1.844652510468984151e-03
5.941002094745085196e+04 3.789530645602167125e-01 1.815204368096223807e-03
5.941002098008131725e+04 3.955435811548823621e-01 1.913370309829146671e-03
5.941002101271178253e+04 3.992154518880335901e-01 1.942841019981501752e-03
5.941002104534225509e+04 3.784230641616377899e-01 1.817396359967126404e-03
5.941002107797272765e+04 3.780737334917367853e-01 1.806280983503150400e-03
5.941002111060319294e+04 3.980826707494359851e-01 1.907905172356755708e-03
5.941002114323365822e+04 3.912725366576353392e-01 1.876868241884830160e-03
5.941002117586413078e+04 3.849988575301599436e-01 1.848063629151949555e-03
5.941002120849459607e+04 3.833907476394275426e-01 1.836296519565449323e-03
5.941002124112506135e+04 3.855703455027963966e-01 1.843635134891026886e-03
5.941002127375553391e+04 3.851698555052204265e-01 1.845490398284038323e-03
5.941002130638600647e+04 3.964915876031241404e-01 1.917916696300940929e-03
5.941002133901647176e+04 3.843093634373943579e-01 1.853625148255944001e-03
5.941002137164693704e+04 3.829897688923735721e-01 1.830540144987694885e-03
5.941002140427740960e+04 3.864872836604789641e-01 1.862310485568075382e-03
5.941002143690788216e+04 3.811694852692112390e-01 1.835091119162705377e-03
5.941002146953834745e+04 3.859074288981514944e-01 1.856641220318269291e-03
5.941002150216881273e+04 3.855763359902308895e-01 1.859682441025040794e-03
5.941002153479928529e+04 3.884666884950994659e-01 1.859615220706010551e-03
5.941002156742975785e+04 3.871125151537486153e-01 1.849799384289761966e-03
5.941002160006022314e+04 3.952514104346829815e-01 1.893156202920886480e-03
5.941002163269068842e+04 3.900604611421015777e-01 1.870181286493417154e-03
5.941002166532116098e+04 3.822749202182288419e-01 1.825026630144253393e-03
5.941002169795163354e+04 3.805968657052162807e-01 1.818929399390450778e-03
5.941002173058209883e+04 3.858733273305470779e-01 1.860232257347843848e-03
5.941002176321256411e+04 3.869976031301993746e-01 1.870749166740014050e-03
5.941002179584303667e+04 3.953943801875515751e-01 1.915343067018006719e-03
5.941002182847350923e+04 3.880426197691287382e-01 1.872175520255609221e-03
5.941002186110397452e+04 3.834164254228845659e-01 1.850427657795457185e-03
5.941002189373443980e+04 3.937426083935240961e-01 1.899971850569475828e-03
5.941002192636491236e+04 3.882071527070202754e-01 1.861943056745075670e-03
5.941002195899538492e+04 3.797593519105383897e-01 1.821821825249533800e-03
5.941002199162585021e+04 3.814919271192927508e-01 1.829137250458542788e-03
5.941002202425631549e+04 3.911217574553889076e-01 1.883526814598089454e-03
5.941002205688678805e+04 3.951769427363916454e-01 1.910378395494404706e-03
5.941002208951726061e+04 3.799042269328326560e-01 1.833137167711676018e-03
5.941002212214772590e+04 3.816093399700029587e-01 1.835052175323082868e-03
5.941002215477819118e+04 3.899678190782675524e-01 1.878200318628972607e-03
5.941002218740866374e+04 3.799323068122229530e-01 1.827100627017241852e-03
5.941002222003913630e+04 3.821258371377559415e-01 1.841772598292138689e-03
5.941002225266960158e+04 3.873491802257363892e-01 1.854911384934814379e-03
5.941002228530006687e+04 3.888020445389028801e-01 1.882221096597258732e-03
5.941002231793053943e+04 3.801006204636648844e-01 1.818655098752663350e-03
5.941002235056101199e+04 4.090377577528648834e-01 1.981399269287284753e-03
5.941002238319147727e+04 3.939350670693431700e-01 1.904488489262057922e-03
5.941002241582194256e+04 3.867755174618449088e-01 1.860514641224248573e-03
5.941002244845241512e+04 3.768511905436708886e-01 1.816729485996389616e-03
5.941002248108288768e+04 3.724539162620663091e-01 1.785249369583417510e-03
5.941002251371335296e+04 3.772242572752711465e-01 1.812282877790229738e-03
5.941002254634381825e+04 3.806110285592985143e-01 1.833495870505466845e-03
5.941002257897429081e+04 3.752968117925972735e-01 1.813194795174332807e-03
5.941002261160476337e+04 3.817085146270557394e-01 1.847042869423576881e-03
5.941002264423522865e+04 3.746218559428668993e-01 1.824730840952277968e-03
5.941002267686569394e+04 3.787516492593139272e-01 1.832815373541207089e-03
5.941002270949616650e+04 3.845517612813049158e-01 1.856590068002136017e-03
5.941002274212663178e+04 3.808380497659573094e-01 1.850396743560207575e-03
5.941002277475709707e+04 3.825800059152181798e-01 1.853104176359485124e-03
5.941002280738756963e+04 3.840663571443008184e-01 1.857003532199753533e-03
5.941002284001804219e+04 3.766247381382850645e-01 1.851944247596961496e-03
5.941002287264850747e+04 3.764044306096502868e-01 1.812241910917004612e-03
5.941002290527897276e+04 3.763585136831035793e-01 1.819970588782854034e-03
5.941002293790944532e+04 3.769134362706224040e-01 1.811245749495183754e-03
5.941002297053991788e+04 3.751733513941297171e-01 1.833337573320671090e-03
5.941002300317038316e+04 3.755589938356939106e-01 1.828486233534759283e-03
5.941002303580084845e+04 3.747744889702501747e-01 1.822854522854882274e-03
5.941002306843132101e+04 3.815252572913550022e-01 1.845237368706369695e-03
5.941002310106179357e+04 3.838822930487377216e-01 1.869310285989967063e-03
5.941002313369225885e+04 3.769216706697847696e-01 1.816341613096991540e-03
5.941002316632272414e+04 3.736611334783547234e-01 1.808860966917766799e-03
5.941002319895319670e+04 3.764000287248874255e-01 1.820772978061472756e-03
5.941002323158366198e+04 3.833106121609424766e-01 1.850376705533720136e-03
5.941002326421412727e+04 3.835796734416677123e-01 1.856254368634245849e-03
5.941002329684459983e+04 3.766254854978465794e-01 1.816194173144924104e-03
5.941002332947507239e+04 3.716959915004319215e-01 1.788589634457456558e-03
5.941002336210553767e+04 3.850049065203979826e-01 1.844154065670260871e-03
5.941002339473600296e+04 3.876567853937724073e-01 1.860347927352359225e-03
5.941002342736647552e+04 3.833926756474381747e-01 1.846123738748662365e-03
5.941002345999694808e+04 3.843779615637574198e-01 1.853056495690630530e-03
5.941002349262742064e+04 3.923986439455510178e-01 1.884432947249344839e-03
5.941002352525788592e+04 3.876856853755565879e-01 1.878786740760867921e-03
5.941002355788835121e+04 3.823770151409385809e-01 1.836116707637347641e-03
5.941002359051882377e+04 3.771197240398531658e-01 1.828965499567811268e-03
5.941002362314929633e+04 3.772361144926218435e-01 1.832589440686635323e-03
5.941002365577976161e+04 4.102920043889144441e-01 1.996894845332702201e-03
5.941002368841022690e+04 3.796931287525016629e-01 1.842547118582834459e-03
5.941002372104069946e+04 3.831583124633266002e-01 1.846843007269562261e-03
5.941002375367117202e+04 3.775176118671019210e-01 1.810285745196132685e-03
5.941002378630163730e+04 3.807084410939480801e-01 1.827838610358088322e-03
5.941002381893210259e+04 3.937387039424540824e-01 1.897236791983567114e-03
5.941002385156257515e+04 4.075109272298900742e-01 1.977926908092205241e-03
5.941002388419304043e+04 4.065021167258565660e-01 1.977340722652645797e-03
5.941002391682350572e+04 3.798309040569297634e-01 1.825653039370731933e-03
5.941002394945397828e+04 3.848275555984873031e-01 1.854222629651468323e-03
5.941002398208445084e+04 3.830108680704187307e-01 1.853123875307840672e-03
5.941002401471491612e+04 3.843328951425742934e-01 1.849467923319010696e-03
5.941002404734538140e+04 3.889105236933889653e-01 1.869119134244579027e-03
5.941002407997585397e+04 3.886852066337941891e-01 1.880441904401322769e-03
5.941002411260632653e+04 3.879555577654836274e-01 1.862226086458631082e-03
5.941002414523679181e+04 4.009039859422409147e-01 1.931841313980572992e-03
5.941002417786725709e+04 3.891369301938032987e-01 1.863988494498240982e-03
5.941002421049772965e+04 4.053606947342340838e-01 1.965799156141281173e-03
5.941002424312820222e+04 3.830570300660736671e-01 1.853605923667463835e-03
5.941002427575866750e+04 3.869553044119917184e-01 1.864423887164495981e-03
5.941002430838913278e+04 3.863860395727395369e-01 1.874082755199316715e-03
5.941002434101960534e+04 3.893979125490867332e-01 1.872485204855830988e-03
5.941002437365007791e+04 3.793995637723950876e-01 1.816818954078527545e-03
5.941002440628054319e+04 3.841176522514410663e-01 1.837552820029543293e-03
5.941002443891100847e+04 3.886545321980053869e-01 1.864737711435520513e-03
5.941002447154148103e+04 3.987092998372095964e-01 1.927909593278016127e-03
5.941002450417195359e+04 3.835708364832007833e-01 1.836997375262213600e-03
5.941002453680241888e+04 3.877669755558740827e-01 1.862632350494153582e-03
5.941002456943288416e+04 3.821440642968129131e-01 1.830614271541948588e-03
5.941002460206335672e+04 3.823896036183335734e-01 1.833722573936153680e-03
5.941002463469382201e+04 3.955171369292380668e-01 1.911824129657855535e-03
5.941002466732428729e+04 3.889199072800016976e-01 1.876202511498317868e-03
5.941002469995475985e+04 3.879996253280835750e-01 1.865078921099403396e-03
5.941002473258523241e+04 3.835786500675487654e-01 1.843567124697421174e-03
5.941002476521569770e+04 3.811984869086667560e-01 1.841838124630465609e-03
5.941002479784616298e+04 3.735694071187901644e-01 1.809270077744324842e-03
5.941002483047663554e+04 3.796750295033208822e-01 1.842078977230523530e-03
5.941002486310710810e+04 3.699695261676926861e-01 1.797493803544113027e-03
5.941002489573757339e+04 3.734685916402240013e-01 1.824607120223203363e-03
5.941002492836803867e+04 3.754693575986231546e-01 1.820717508455966908e-03
5.941002496099851123e+04 3.793162515350499975e-01 1.832264917197006827e-03
5.941002499362898379e+04 3.854817464920474168e-01 1.878905483625021048e-03
5.941002502625944908e+04 3.773555500888060021e-01 1.830310993180846516e-03
5.941002505888992164e+04 3.698866123059636468e-01 1.790396909868440444e-03
5.941002509152038692e+04 3.764088104865174200e-01 1.818886584002881238e-03
5.941002512415085948e+04 3.738543216560449856e-01 1.806182096404845188e-03
5.941002515678132477e+04 3.753696979012559054e-01 1.818090484483042080e-03
5.941002518941179005e+04 3.816582988057519166e-01 1.851653674385784825e-03
5.941002522204226261e+04 3.766048041364695731e-01 1.820929399369994317e-03
5.941002525467273517e+04 3.725166947022820474e-01 1.796238978065530390e-03
5.941002528730320046e+04 3.732966281876350934e-01 1.818082243624136217e-03
5.941002531993366574e+04 3.715748426682367045e-01 1.802563159305159857e-03
5.941002535256413830e+04 3.727089592066327728e-01 1.800039805928852323e-03
5.941002538519461086e+04 3.726925470734643309e-01 1.798659847224143467e-03
5.941002541782507615e+04 3.730649041093319629e-01 1.801763553950849663e-03
5.941002545045554143e+04 3.734967664783723773e-01 1.802755998418754209e-03
5.941002548308601399e+04 3.753227251424327005e-01 1.816951481024830671e-03
5.941002551571648655e+04 3.694412699912828502e-01 1.799495694686803872e-03
5.941002554834695184e+04 3.729246520377532126e-01 1.806511507812319983e-03
5.941002558097741712e+04 3.758568809789110676e-01 1.819974463711614273e-03
5.941002561360788968e+04 3.749940562271402156e-01 1.818207700624380630e-03
5.941002564623835497e+04 3.726927344036282674e-01 1.809370335125059896e-03
5.941002567886882025e+04 3.691350877051153279e-01 1.797216998140601122e-03
5.941002571149929281e+04 3.686839295701721531e-01 1.801416372421500017e-03
5.941002574412976537e+04 3.781196349388580846e-01 1.842778674844958121e-03
5.941002577676023066e+04 3.730543058059310746e-01 1.807180777946406323e-03
5.941002580939069594e+04 3.693248037154845398e-01 1.788649455518951997e-03
5.941002584202116850e+04 3.762872423083258866e-01 1.826008075176409210e-03
5.941002587465164106e+04 3.756172780628628249e-01 1.813345513907146716e-03
5.941002590728210635e+04 3.806541658451544352e-01 1.847047671010082883e-03
5.941002593991257163e+04 3.855632393586501672e-01 1.874362616595618173e-03
5.941002597254304419e+04 3.821257526658891623e-01 1.868322534718601814e-03
5.941002600517351675e+04 3.851390509760957426e-01 1.869226489866866996e-03
5.941002603780398204e+04 3.716122429080602196e-01 1.810458871321573085e-03
5.941002607043444732e+04 3.830422177966952835e-01 1.858295669828692988e-03
5.941002610306491988e+04 3.810532776010644440e-01 1.846405199278806745e-03
5.941002613569539244e+04 3.763809494510171327e-01 1.821095744755193502e-03
5.941002616832585772e+04 3.690952106428758150e-01 1.794947008350948050e-03
5.941002620095632301e+04 3.790991144755480047e-01 1.829912692779270310e-03
5.941002623358679557e+04 3.860069864974425835e-01 1.871081167017889452e-03
5.941002626621726813e+04 3.777078681830083884e-01 1.840965378623619616e-03
5.941002629884773341e+04 3.887553312114780946e-01 1.891544119755388543e-03
5.941002633147819870e+04 3.692597341673182210e-01 1.784168649205610533e-03
5.941002636410867126e+04 3.734005711553620155e-01 1.821488738714717231e-03
5.941002639673913654e+04 3.760181145112563850e-01 1.842993680263770896e-03
5.941002642936960183e+04 3.817754732945323193e-01 1.856790418984949689e-03
5.941002646200007439e+04 3.890425969792044580e-01 1.904370336391040955e-03
5.941002649463054695e+04 3.763985674403724224e-01 1.818611260333420111e-03
5.941002652726101223e+04 3.797315747714204992e-01 1.845892453626564499e-03
5.941002655989147752e+04 3.767985436357427775e-01 1.833558862661792584e-03
5.941002659252195008e+04 3.869267910757414053e-01 1.879358515735904747e-03
5.941002662515242264e+04 3.793128778184923222e-01 1.853602919205146011e-03
5.941002665778288792e+04 3.836694016372790839e-01 1.859671662243557759e-03
5.941002669041335321e+04 3.754973395407523173e-01 1.810886716569044819e-03
5.941002672304382577e+04 3.708071209181717509e-01 1.800714331858902905e-03
5.941002675567429833e+04 3.764754377658467988e-01 1.814246550935888318e-03
5.941002678830476361e+04 3.758953608998100715e-01 1.823969273945448295e-03
5.941002682093522890e+04 3.996129061988771269e-01 1.952208868146496513e-03
5.941002685356570146e+04 3.784012970978150037e-01 1.834750571780885235e-03
5.941002688619616674e+04 3.825892667009569426e-01 1.855537584221528995e-03
5.941002691882663203e+04 3.782854710940447007e-01 1.829696113288545008e-03
5.941002695145710459e+04 3.776100836699272656e-01 1.825777620607679395e-03
5.941002698408757715e+04 3.812141909336844159e-01 1.837921670902086229e-03
5.941002701671804243e+04 3.920732644371278108e-01 1.912954875719577496e-03
5.941002704934851499e+04 3.844939278976065022e-01 1.858202020700856381e-03
5.941002708197898028e+04 3.795770792374587033e-01 1.839730936046972496e-03
5.941002711460945284e+04 3.815631621663261863e-01 1.846554949019380042e-03
5.941002714723991812e+04 3.766458575494007754e-01 1.803770351797384956e-03
5.941002717987038341e+04 3.901429726964467659e-01 1.888283037695355450e-03
5.941002721250085597e+04 3.813009739313221180e-01 1.828045771527415670e-03
5.941002724513132853e+04 3.758619551126108904e-01 1.812491426287206765e-03
5.941002727776179381e+04 3.807633044170233849e-01 1.832511341966863239e-03
5.941002731039225910e+04 3.793746758671432406e-01 1.827228784641254065e-03
5.941002734302273166e+04 3.751436946594168265e-01 1.806106141059242876e-03
5.941002737565320422e+04 3.763173052376633798e-01 1.819909924286086667e-03
5.941002740828366950e+04 3.779442064214967867e-01 1.813355122140116599e-03
5.941002744091413479e+04 3.836304401318075818e-01 1.849592564687387291e-03
5.941002747354460735e+04 3.873637561620997816e-01 1.870874864792142428e-03
5.941002750617507991e+04 3.837192538215237203e-01 1.860309119301910025e-03
5.941002753880554519e+04 3.897636044959199575e-01 1.894885197300559803e-03
5.941002757143601048e+04 3.946350907256970797e-01 1.908673000314167582e-03
5.941002760406648304e+04 3.799876215523239065e-01 1.834347554475625631e-03
5.941002763669695560e+04 3.894207643593089463e-01 1.885279397146664851e-03
5.941002766932742088e+04 3.958266715805561775e-01 1.917783436559773952e-03
5.941002770195788617e+04 3.995310892769914912e-01 1.941829842189084698e-03
5.941002773458835873e+04 3.822616393421091052e-01 1.856876863117115466e-03
5.941002776721883129e+04 3.859206512838316283e-01 1.877932853657142496e-03
5.941002779984929657e+04 3.804102913852832057e-01 1.832041527357479048e-03
5.941002783247976186e+04 3.815397260625830733e-01 1.832607124806141102e-03
5.941002786511023442e+04 3.894853463996659215e-01 1.889195512564866399e-03
5.941002789774070698e+04 3.873641769875776908e-01 1.867407922364672452e-03
5.941002793037117226e+04 3.978666750761999382e-01 1.931130782338826837e-03
5.941002796300163754e+04 3.861426027804673033e-01 1.868815487095111874e-03
5.941002799563211011e+04 3.825411427451139712e-01 1.844659547824094043e-03
5.941002802826258267e+04 4.039837607460595170e-01 1.949803195092778257e-03
5.941002806089304795e+04 4.042307126185419874e-01 1.962622282310739694e-03
5.941002809352351323e+04 4.006456089665759168e-01 1.944939709569092415e-03
5.941002812615398580e+04 3.996779703771132786e-01 1.931996771549346174e-03
5.941002815878445108e+04 4.032488121876344755e-01 1.968472827254896720e-03
5.941002819141491636e+04 3.855679354411890025e-01 1.858977748478922876e-03
5.941002822404538892e+04 3.903155135485074645e-01 1.889266887268951575e-03
5.941002825667586148e+04 3.896849062248921580e-01 1.883778974363085890e-03
5.941002828930632677e+04 3.924677706268657751e-01 1.892411828241123565e-03
5.941002832193679205e+04 3.839989054491337317e-01 1.850488910544385726e-03
5.941002835456726461e+04 3.904532691536301559e-01 1.892084262827935237e-03
5.941002838719773717e+04 3.948696866431782304e-01 1.914223128634322648e-03
5.941002841982820246e+04 3.814106525159736694e-01 1.834010816095252641e-03
5.941002845245866774e+04 3.789612057847841498e-01 1.838840547974495213e-03
5.941002848508914030e+04 3.774916879598559372e-01 1.831411694769812882e-03
5.941002851771961286e+04 3.785769496405246293e-01 1.818751114997315668e-03
5.941002855035007815e+04 3.750424729853313321e-01 1.808638540188307929e-03
5.941002858298054343e+04 3.790625057621376248e-01 1.833759242540274666e-03
5.941002861561101599e+04 3.866710407610924327e-01 1.871798028831069731e-03
5.941002864824148855e+04 3.809591566352681369e-01 1.828026704029345629e-03
5.941002868087195384e+04 3.889163891046485966e-01 1.884380338114208459e-03
5.941002871350241912e+04 3.830410594129347035e-01 1.863711815950447066e-03
5.941002874613289168e+04 3.796461326221606258e-01 1.821191297603969679e-03
5.941002877876336424e+04 3.875117169412854445e-01 1.876053065384360174e-03
5.941002881139382953e+04 3.755886654875291719e-01 1.823870579460542705e-03
5.941002884402429481e+04 3.818718793431821745e-01 1.839773906622526895e-03
5.941002887665476737e+04 3.900516174664923619e-01 1.889458236132840821e-03
5.941002890928523993e+04 3.816504943012066775e-01 1.848817562648518700e-03
5.941002894191570522e+04 3.746973036588620021e-01 1.821574801688944246e-03
5.941002897454617050e+04 3.772737987107885882e-01 1.817789808659014961e-03
5.941002900717664306e+04 3.791851844279576778e-01 1.836792687047430735e-03
5.941002903980711562e+04 3.785001781371886143e-01 1.835537739904629685e-03
5.941002907243758091e+04 3.835699791896955424e-01 1.853783952993880114e-03
5.941002910506804619e+04 3.795567612432784177e-01 1.827080910790893683e-03
5.941002913769851875e+04 3.935124102969254078e-01 1.883011327765345870e-03
5.941002917032898404e+04 3.813433351544540661e-01 1.847691444214743595e-03
5.941002920295944932e+04 3.805013785519626435e-01 1.831267266817658600e-03
5.941002923558992188e+04 3.786593441432596907e-01 1.828446262741699122e-03
5.941002926822039444e+04 3.771369479197709818e-01 1.820328956455116460e-03
5.941002930085085973e+04 3.885331382394998645e-01 1.889038354204479768e-03
5.941002933348132501e+04 3.822220802657425032e-01 1.847677435119389347e-03
5.941002936611179757e+04 3.923679936223694042e-01 1.910629483877929972e-03
5.941002939874227013e+04 3.894936424590351165e-01 1.880529343351300875e-03
5.941002943137273542e+04 3.822113654358309520e-01 1.844319995100566698e-03
5.941002946400320070e+04 3.920467898907588622e-01 1.902062823544065995e-03
5.941002949663367326e+04 3.951831876758603590e-01 1.904315211034365287e-03
5.941002952926414582e+04 3.928796239579068206e-01 1.875400319436105762e-03
5.941002956189461111e+04 3.829644888779695222e-01 1.830322339565391759e-03
5.941002959452507639e+04 3.829910539375734890e-01 1.839978067382259420e-03
5.941002962715554895e+04 3.819938787655864365e-01 1.841761887234889209e-03
5.941002965978601424e+04 3.841970858519480059e-01 1.852045113063525853e-03
5.941002969241647952e+04 3.874278616919275553e-01 1.867916122618225967e-03
5.941002972504695208e+04 3.975880994799114720e-01 1.914326525876763191e-03
5.941002975767742464e+04 3.823499566838198249e-01 1.841930191760757533e-03
5.941002979030788993e+04 3.978569056374265389e-01 1.914390249397828533e-03
5.941002982293835521e+04 3.867362062172860493e-01 1.847582328684046083e-03
5.941002985556882777e+04 3.865805502405110783e-01 1.857403281301880319e-03
5.941002988819930033e+04 3.920648755362102222e-01 1.880099269225330274e-03
5.941002992082976562e+04 3.911878372466093268e-01 1.885535273119792873e-03
5.941002995346023090e+04 3.890708645545429278e-01 1.860936548842568499e-03
5.941002998609070346e+04 3.931782450461819289e-01 1.897745239203260659e-03
5.941003001872117602e+04 3.918640325958151482e-01 1.876913760469374340e-03
5.941003005135164130e+04 3.974372751499225531e-01 1.922427342642804961e-03
5.941003008398210659e+04 4.013247520357819398e-01 1.942247987541876209e-03
5.941003011661257915e+04 4.003575305733160228e-01 1.939251160746678030e-03
5.941003014924305171e+04 4.081969486046883588e-01 1.982225162819501157e-03
5.941003018187351699e+04 3.906549009510053572e-01 1.881472223860327546e-03
5.941003021450398228e+04 3.969773367758483995e-01 1.917059858684539743e-03
5.941003024713445484e+04 4.018691330642098491e-01 1.955134570387023502e-03
5.941003027976492740e+04 3.885728403238545292e-01 1.866476687313432239e-03
5.941003031239539268e+04 3.979867860797459689e-01 1.917374597362896029e-03
5.941003034502585797e+04 3.953562398516591303e-01 1.917689524259578223e-03
5.941003037765633053e+04 3.960297313241888384e-01 1.914335358479973869e-03
5.941003041028680309e+04 3.851295270858133279e-01 1.860876070602289880e-03
5.941003044291726837e+04 3.867286513799650938e-01 1.856752132152109493e-03
5.941003047554773366e+04 3.946843928764308673e-01 1.905829183011999812e-03
5.941003050817820622e+04 3.819982898761171697e-01 1.842483486140703659e-03
5.941003054080867878e+04 3.914543333427965566e-01 1.894582097911782972e-03
5.941003057343914406e+04 3.940024633237360630e-01 1.899229784995205231e-03
5.941003060606960935e+04 3.913765858324811386e-01 1.888605514846716056e-03
5.941003063870008191e+04 3.983436551600034736e-01 1.924245988253921180e-03
5.941003067133055447e+04 3.990668362169168537e-01 1.936502109024407876e-03
5.941003070396101975e+04 4.057092148183069069e-01 1.971521792066259753e-03
5.941003073659148504e+04 3.957026207107019466e-01 1.911766652358071715e-03
5.941003076922195760e+04 3.937420142310306681e-01 1.899356946089221553e-03
5.941003080185242288e+04 3.833378859620380497e-01 1.841956715800699591e-03
5.941003083448288817e+04 3.800127178821379181e-01 1.830626652520632057e-03
5.941003086711336073e+04 3.800015591071345677e-01 1.829432790237985919e-03
5.941003089974383329e+04 3.794189375261397545e-01 1.839692513904378881e-03
5.941003093237429857e+04 3.765650519664765494e-01 1.828156075815674970e-03
5.941003096500477113e+04 3.846605015824989260e-01 1.857339531877522662e-03
5.941003099763523642e+04 3.993921093028719449e-01 1.936188041147868895e-03
5.941003103026570898e+04 3.912804518519901742e-01 1.888255039046847711e-03
5.941003106289617426e+04 3.866725289543003208e-01 1.869715979020514056e-03
5.941003109552663955e+04 3.851581257545591552e-01 1.859106956252709955e-03
5.941003112815711211e+04 3.804297815994767129e-01 1.837245936347673162e-03
5.941003116078758467e+04 3.859112952111538042e-01 1.864211805631288627e-03
5.941003119341804995e+04 3.872540969821915424e-01 1.877785813471532193e-03
5.941003122604851524e+04 3.918446080486270855e-01 1.885909721990928914e-03
5.941003125867898780e+04 3.765106422342910375e-01 1.826914923830270758e-03
5.941003129130946036e+04 3.804686822366113996e-01 1.836280721629989735e-03
5.941003132393992564e+04 3.823870956968100643e-01 1.847896080315877126e-03
5.941003135657039093e+04 3.903488476586339240e-01 1.897910314808283223e-03
5.941003138920086349e+04 3.826989218790053937e-01 1.838374327813231896e-03
5.941003142183133605e+04 3.895898025079613247e-01 1.900449954857265974e-03
5.941003145446180133e+04 3.804642392717815236e-01 1.853390189293789960e-03
5.941003148709226662e+04 3.837587256956826454e-01 1.865719267174129233e-03
5.941003151972273918e+04 3.867104756559928691e-01 1.864715019404484609e-03
5.941003155235321174e+04 3.876886400606349703e-01 1.871233992725694541e-03
5.941003158498367702e+04 3.963425768392398463e-01 1.921541961657534988e-03
5.941003161761414231e+04 3.849712839307743439e-01 1.855614586522456259e-03
5.941003165024461487e+04 3.781263589606353448e-01 1.844067026563583596e-03
5.941003168287508743e+04 3.791402396053559221e-01 1.832476011193334003e-03
5.941003171550555271e+04 3.910534617316832606e-01 1.895614468693127821e-03
5.941003174813601800e+04 3.898301038633616433e-01 1.885690542439747179e-03
5.941003178076649056e+04 3.833247277768337402e-01 1.864174264283581257e-03
5.941003181339696312e+04 3.837628506227703240e-01 1.858998796657072936e-03
5.941003184602742840e+04 3.840332165335735848e-01 1.854508627451305260e-03
5.941003187865789369e+04 3.796500406804476091e-01 1.830986858504336789e-03
5.941003191128836625e+04 3.834217942177864380e-01 1.857866795288969997e-03
5.941003194391883881e+04 3.841616815043255029e-01 1.863354364875405506e-03
5.941003197654930409e+04 3.715288463265075114e-01 1.801329843976520566e-03
5.941003200917976937e+04 3.873450395106216582e-01 1.868050464574979187e-03
5.941003204181024194e+04 3.790279240875618627e-01 1.830179527894630056e-03
5.941003207444070722e+04 3.801726760991936960e-01 1.832998736811775184e-03
5.941003210707117250e+04 3.806661708883105621e-01 1.843787789012446684e-03
5.941003213970164506e+04 3.757092571521250535e-01 1.826658761361855607e-03
5.941003217233211763e+04 3.783560455812389756e-01 1.847908191125536290e-03
5.941003220496258291e+04 3.778759171776058245e-01 1.840246829111180779e-03
5.941003223759304819e+04 3.797798244179003135e-01 1.850133361334446204e-03
5.941003227022352075e+04 3.850243343849112931e-01 1.861904242353783472e-03
5.941003230285399331e+04 3.840200091764107149e-01 1.864073851883846396e-03
5.941003233548445860e+04 3.845538754570855811e-01 1.853928865765653959e-03
5.941003236811492388e+04 3.850420823282433846e-01 1.857854251698533039e-03
5.941003240074539644e+04 3.795713074616289817e-01 1.836639681810942060e-03
5.941003243337586900e+04 3.837789818744772319e-01 1.864900116950406238e-03
5.941003246600633429e+04 3.866698010203487024e-01 1.872155457246029147e-03
5.941003249863679957e+04 3.810803589572477890e-01 1.836426909973401262e-03
5.941003253126727213e+04 3.839701818451775606e-01 1.849759079507393806e-03
5.941003256389774469e+04 3.854252005105539558e-01 1.864316576482473713e-03
5.941003259652820998e+04 3.896985564852048500e-01 1.875212493866742439e-03
5.941003262915867526e+04 3.889984972000906649e-01 1.871170599874339780e-03
5.941003266178914782e+04 3.903476143725160830e-01 1.878347717828447987e-03
5.941003269441962038e+04 3.800243003065794101e-01 1.838379613103032113e-03
5.941003272705008567e+04 3.834643926840062833e-01 1.850143447581398650e-03
5.941003275968055095e+04 3.797039604081257069e-01 1.841372676602272881e-03
5.941003279231102351e+04 3.763626400605421529e-01 1.829688897012742834e-03
5.941003282494149607e+04 3.796949945598594445e-01 1.842482100959869475e-03
5.941003285757196136e+04 3.773128759851515079e-01 1.838799517733909032e-03
5.941003289020242664e+04 3.753298098554459505e-01 1.818794936609175513e-03
5.941003292283289920e+04 3.785359722887919887e-01 1.842565264715537252e-03
5.941003295546336449e+04 3.766277310201375794e-01 1.832417808804847779e-03
5.941003298809382977e+04 3.735041991484447377e-01 1.838365795742880233e-03
5.941003302072430233e+04 3.795030535848848974e-01 1.865756125123178627e-03
5.941003305335477489e+04 3.780148542184613714e-01 1.869446122844572273e-03
5.941003308598524018e+04 3.751831297159640144e-01 1.844528914871601446e-03
5.941003311861570546e+04 3.774036536425196542e-01 1.840005656809364084e-03
5.941003315124617802e+04 3.783041907423492778e-01 1.840165440126488366e-03
5.941003318387665058e+04 3.752163267760404985e-01 1.820264865769518833e-03
5.941003321650711587e+04 3.789365269674136449e-01 1.830837795515912131e-03
5.941003324913758115e+04 3.856501265754691543e-01 1.862758373293360581e-03
5.941003328176805371e+04 3.839883209139665077e-01 1.851392868886139785e-03
5.941003331439852627e+04 3.816430528220522422e-01 1.841846912996344390e-03
5.941003334702899156e+04 3.774167769945491746e-01 1.834988858844500796e-03
5.941003337965945684e+04 3.764775302647058175e-01 1.832780983802537915e-03
5.941003341228992940e+04 3.801987779879481555e-01 1.867024648986298843e-03
5.941003344492039469e+04 3.796512953280977709e-01 1.848858185719751525e-03
5.941003347755086725e+04 3.861406675892825047e-01 1.875952506729015043e-03
5.941003351018133253e+04 3.751994380272734020e-01 1.830089715699394952e-03
5.941003354281180509e+04 3.749352796544246358e-01 1.834347525573118073e-03
5.941003357544227038e+04 3.783520340454404884e-01 1.838088914982950826e-03
5.941003360807273566e+04 3.851721737934667433e-01 1.865033750128315465e-03
5.941003364070320822e+04 3.734681687033369890e-01 1.798562902668329484e-03
5.941003367333368078e+04 3.768354555251284821e-01 1.832559349073532113e-03
5.941003370596414607e+04 3.818668247144696992e-01 1.851392978912874687e-03
5.941003373859461135e+04 3.795360079992881608e-01 1.839800337723001200e-03
5.941003377122508391e+04 3.764772350339977702e-01 1.828037113033428775e-03
5.941003380385555647e+04 3.833879650998288646e-01 1.861145014243684821e-03
5.941003383648602176e+04 3.901052755066808375e-01 1.896894019138667961e-03
5.941003386911648704e+04 3.810262782011360483e-01 1.846504513390427723e-03
5.941003390174695960e+04 3.828548409095955396e-01 1.855797999799582709e-03
5.941003393437743216e+04 3.804675883410310600e-01 1.837735347929981980e-03
5.941003396700789745e+04 3.825034420395726498e-01 1.842225137317908415e-03
5.941003399963836273e+04 3.884524923628800419e-01 1.878457410121582138e-03
5.941003403226883529e+04 3.873007959352940954e-01 1.877782802156477892e-03
5.941003406489930785e+04 3.878644069114151605e-01 1.868951011688737857e-03
5.941003409752977313e+04 3.845935068906360943e-01 1.866578602460534399e-03
5.941003413016023842e+04 3.801003392059482677e-01 1.834759106396065178e-03
5.941003416279071098e+04 3.905012733227663513e-01 1.897142100887755714e-03
5.941003419542118354e+04 3.849273757086393855e-01 1.859358751206360112e-03
5.941003422805164882e+04 3.815400956189053394e-01 1.843443699074403131e-03
5.941003426068211411e+04 3.896330020659825588e-01 1.887239333643369633e-03
5.941003429331258667e+04 3.834568880284765502e-01 1.853620165437141684e-03
5.941003432594305923e+04 3.844807216786919057e-01 1.867728456615179835e-03
5.941003435857352451e+04 3.803083275998282997e-01 1.839881377132762761e-03
5.941003439120398980e+04 3.898332817034123043e-01 1.875298506021683175e-03
5.941003442383446236e+04 3.803554527957924702e-01 1.837969984600111789e-03
5.941003445646493492e+04 3.788606444868561907e-01 1.838754199616075141e-03
5.941003448909540020e+04 3.896963221632577801e-01 1.877728845569986591e-03
5.941003452172586549e+04 3.805275115384209039e-01 1.838579683933334354e-03
5.941003455435633805e+04 3.825806141835283447e-01 1.853683298988790390e-03
5.941003458698680333e+04 3.758589388141194143e-01 1.820002817830713125e-03
5.941003461961726862e+04 3.828160401308830507e-01 1.858414347928960672e-03
5.941003465224774118e+04 3.765403071228158871e-01 1.832117279828332675e-03
5.941003468487821374e+04 3.740197002602706489e-01 1.813772667947933463e-03
5.941003471750867902e+04 3.756616781401520000e-01 1.828001364447113218e-03
5.941003475013914431e+04 3.767838020497406015e-01 1.838908197519423986e-03
5.941003478276961687e+04 3.709105504872615144e-01 1.814876047461603864e-03
5.941003481540008943e+04 3.760750181974095163e-01 1.825466712015694215e-03
5.941003484803055471e+04 3.787783483561104614e-01 1.841306577882236006e-03
5.941003488066102000e+04 3.789003344447340327e-01 1.833173544546223875e-03
5.941003491329149256e+04 3.786726581403387359e-01 1.821437832542276408e-03
5.941003494592196512e+04 3.735214408851346701e-01 1.821463569660529847e-03
5.941003497855243040e+04 3.774769413671840712e-01 1.850101601741275777e-03
5.941003501118289569e+04 3.786946826022346557e-01 1.837037435087584365e-03
5.941003504381336825e+04 3.771881763920001407e-01 1.841638992193543080e-03
5.941003507644384081e+04 3.763251030094537097e-01 1.838935257704845620e-03
5.941003510907430609e+04 3.802844301378443537e-01 1.848724397116419766e-03
5.941003514170477138e+04 3.806586479706695614e-01 1.853756987297301229e-03
5.941003517433524394e+04 3.771776523096759259e-01 1.841812171632464280e-03
5.941003520696571650e+04 3.751121016506690498e-01 1.823579571603091984e-03
5.941003523959618178e+04 3.773717924421028380e-01 1.828088266021975564e-03
5.941003527222664707e+04 3.798668182937265936e-01 1.851325491992764907e-03
5.941003530485711963e+04 3.822304446667154632e-01 1.855103731069834968e-03
5.941003533748759219e+04 3.835292779349359082e-01 1.861837537176782090e-03
5.941003537011805747e+04 3.794784732685883011e-01 1.842275486673990159e-03
5.941003540274852276e+04 3.781679276215138552e-01 1.832462688760880557e-03
5.941003543537899532e+04 3.794400138885062890e-01 1.846911130403046126e-03
5.941003546800946788e+04 3.740797122118339479e-01 1.815015472956760245e-03
5.941003550063993316e+04 3.760853872734758463e-01 1.841013875666117593e-03
5.941003553327039845e+04 3.862516526060287281e-01 1.879649594149763190e-03
5.941003556590087101e+04 3.863094411530010319e-01 1.882284794345486000e-03
5.941003559853134357e+04 3.751243555548839925e-01 1.819490569117701746e-03
5.941003563116180885e+04 3.805276208391157877e-01 1.858564567841530573e-03
5.941003566379227414e+04 3.806701771687281965e-01 1.857396440594106862e-03
5.941003569642274670e+04 3.871719015547303022e-01 1.877133831084040142e-03
5.941003572905321198e+04 3.768061701955379150e-01 1.833469396819631522e-03
5.941003576168367726e+04 3.787471904622300434e-01 1.841373050972005144e-03
5.941003579431414983e+04 3.789142697649713898e-01 1.839192551063619993e-03
5.941003582694462239e+04 3.688687989241159482e-01 1.797075412998197681e-03
5.941003585957508767e+04 3.695363176163376506e-01 1.812902931590109658e-03
5.941003589220555295e+04 3.766894020820582001e-01 1.838281237955781584e-03
5.941003592483602552e+04 3.720043097543555000e-01 1.816150907547769023e-03
5.941003595746649808e+04 3.747324590542581713e-01 1.819142200758326134e-03
5.941003599009696336e+04 3.703279710082005294e-01 1.810561197142653142e-03
5.941003602272742864e+04 3.688412751384700927e-01 1.809291889345942140e-03
5.941003605535790120e+04 3.782615003165224477e-01 1.860159250472070720e-03
5.941003608798837377e+04 3.733998001161641933e-01 1.825728193246588206e-03
5.941003612061883905e+04 3.739307522304984865e-01 1.839950157647298129e-03
5.941003615324930433e+04 3.707631883568127118e-01 1.812737715436815939e-03
5.941003618587977689e+04 3.685573620607160428e-01 1.804902136915766207e-03
5.941003621851024945e+04 3.721334468545582363e-01 1.811540371272857665e-03
5.941003625114071474e+04 3.722659317576566540e-01 1.819926367485287131e-03
5.941003628377118002e+04 3.734664829654243401e-01 1.819967352295450867e-03
5.941003631640165258e+04 3.734928404474857633e-01 1.825200420055712999e-03
5.941003634903211787e+04 3.704833918615653698e-01 1.801570901230323176e-03
5.941003638166258315e+04 3.729070135551270648e-01 1.825688283513866254e-03
5.941003641429305571e+04 3.689202907888575189e-01 1.809277523912358136e-03
5.941003644692352827e+04 3.744008419407490740e-01 1.817748484518993610e-03
5.941003647955399356e+04 3.684161371765856119e-01 1.800244557016230772e-03
5.941003651218445884e+04 3.770067166848572460e-01 1.849251440271488644e-03
5.941003654481493140e+04 3.721022720222362801e-01 1.827818868902818771e-03
5.941003657744540396e+04 3.707279938846589906e-01 1.812337573995750689e-03
5.941003661007586925e+04 3.733892409598921214e-01 1.814058037204008440e-03
5.941003664270634181e+04 3.737535698573073994e-01 1.813085943971285991e-03
5.941003667533680709e+04 3.669305868956880823e-01 1.796023332591079784e-03
5.941003670796727965e+04 3.710410691307111652e-01 1.800799077322550769e-03
5.941003674059775221e+04 3.719256446845377595e-01 1.816987245052296106e-03
5.941003677322821750e+04 3.741488938238498596e-01 1.828931025941053128e-03
5.941003680585868278e+04 3.716774078063677100e-01 1.803831423804456687e-03
5.941003683848915534e+04 3.706734695169427996e-01 1.812309071782138405e-03
5.941003687111962063e+04 3.696354325006521724e-01 1.804055740794235788e-03
5.941003690375008591e+04 3.721223066281179603e-01 1.825965566488171833e-03
5.941003693638055847e+04 3.787719390357811022e-01 1.848272440386420886e-03
5.941003696901103103e+04 3.762445047529839326e-01 1.839871409978770635e-03
5.941003700164149632e+04 3.710740336837999309e-01 1.815990663306361625e-03
5.941003703427196160e+04 3.735665230515864410e-01 1.827963467942458377e-03
5.941003706690243416e+04 3.717549077631434051e-01 1.830062814058801626e-03
5.941003709953290672e+04 3.727482345261778907e-01 1.822306619889999240e-03
5.941003713216337201e+04 3.826804885125689171e-01 1.864533746841888712e-03
5.941003716479383729e+04 3.736477979772894753e-01 1.821381487354526698e-03
5.941003719742430985e+04 3.832694953822834427e-01 1.867811849560424000e-03
5.941003723005477514e+04 3.792734243560306195e-01 1.840185119767891392e-03
5.941003726268524042e+04 3.780115235925284867e-01 1.840506075001212055e-03
5.941003729531571298e+04 3.830861539190470455e-01 1.860946277639252992e-03
5.941003732794618554e+04 3.851686170326008574e-01 1.861547893863647451e-03
5.941003736057665083e+04 3.868503177970280538e-01 1.876048033094536611e-03
5.941003739320711611e+04 3.788185288726052535e-01 1.827511779252681025e-03
5.941003742583758867e+04 3.808016544282628035e-01 1.839101774003134042e-03
5.941003745846806123e+04 3.775019764517668075e-01 1.840225760205488640e-03
5.941003749109852652e+04 3.770149842544645025e-01 1.818142421202175157e-03
5.941003752372899180e+04 3.774398655896737953e-01 1.827583575990060147e-03
5.941003755635946436e+04 3.824069668083974749e-01 1.847631006465019028e-03
5.941003758898993692e+04 3.850572552232266466e-01 1.857873222346992500e-03
5.941003762162040221e+04 3.844963137840963219e-01 1.856235607259443384e-03
5.941003765425086749e+04 3.792454953957993258e-01 1.841945956611152919e-03
5.941003768688134005e+04 3.853117798968943020e-01 1.857128148292644648e-03
5.941003771951181261e+04 3.768998096220278482e-01 1.842745091998393946e-03
5.941003775214227790e+04 3.733790994492390269e-01 1.827784510157433057e-03
5.941003778477274318e+04 3.766548939227373771e-01 1.826384609708999558e-03
5.941003781740321574e+04 3.785066496279946291e-01 1.827205313508952237e-03
5.941003785003368830e+04 3.814517654288484549e-01 1.841306925330163423e-03
5.941003788266415359e+04 3.806825399109828312e-01 1.837984232927472204e-03
5.941003791529461887e+04 3.842021077866683010e-01 1.856158380213391700e-03
5.941003794792509143e+04 3.813266578794001216e-01 1.847580139336266192e-03
5.941003798055556399e+04 3.890888746135204856e-01 1.887965252920826122e-03
5.941003801318602927e+04 3.948679222604084549e-01 1.900532062354185750e-03
5.941003804581649456e+04 3.838110379578047460e-01 1.850512572310556271e-03
5.941003807844696712e+04 3.855575441200259634e-01 1.878852911443023134e-03
5.941003811107743968e+04 3.865666456878337209e-01 1.859845865497310700e-03
5.941003814370790496e+04 3.858693433487783153e-01 1.859777523110893536e-03
5.941003817633837025e+04 3.885586262612285013e-01 1.884567929020967763e-03
5.941003820896884281e+04 3.786136687664194422e-01 1.823650455252978555e-03
5.941003824159930809e+04 3.836252860444874790e-01 1.861066805059620292e-03
5.941003827422977338e+04 3.880337546863590337e-01 1.874225385226603200e-03
5.941003830686024594e+04 3.811121755095956409e-01 1.843093890658084036e-03
5.941003833949071850e+04 3.883291466433668737e-01 1.883882515184321987e-03
5.941003837212118378e+04 3.790286110147207954e-01 1.827821046821902998e-03
5.941003840475164907e+04 3.830788681594434197e-01 1.866486560699535729e-03
5.941003843738212163e+04 3.840500637289781527e-01 1.851835278372348853e-03
5.941003847001259419e+04 3.780559719606388924e-01 1.842429327450593145e-03


==> figures/ground-lomb/20210709_tic3788_b.dat <==
5.940497663919429760e+04 1.305602735523647695e+00 1.110526590065218262e-02
5.940497672211900499e+04 1.324752688549147628e+00 9.154174511842109660e-03
5.940497682001042267e+04 1.318710928810136407e+00 9.103091404234604778e-03
5.940497691790184763e+04 1.324169452727327556e+00 9.141561127170806308e-03
5.940497701579326531e+04 1.335064137145597352e+00 9.179583236434763968e-03
5.940497711368469027e+04 1.336627830379803594e+00 9.179363338975028014e-03
5.940497721157611522e+04 1.350163594206928108e+00 9.242911019199790551e-03
5.940497730946754018e+04 1.353694600867797471e+00 9.255603370113753281e-03
5.940497740735895786e+04 1.356702485023075999e+00 9.293114558213770235e-03
5.940497750525038282e+04 1.323835778968122323e+00 9.129646160490964210e-03
5.940497760314180778e+04 1.311014845340350510e+00 9.038737319234628129e-03
5.940497770103323273e+04 1.305837579245268776e+00 9.027191120833355856e-03
5.940497779892465041e+04 1.325276550760750682e+00 9.200778740579214007e-03
5.940497789681607537e+04 1.310308729728446586e+00 9.060917011412879252e-03
5.940497799470750033e+04 1.318188202247191132e+00 9.115902228519446801e-03
5.940497809259892529e+04 1.306380120215659080e+00 9.031145905247468103e-03
5.940497819049035024e+04 1.296066515675883046e+00 8.971548179671778520e-03
5.940497828838176792e+04 1.322646930691573353e+00 9.168835980001177610e-03
5.940497838627319288e+04 1.304354186951060202e+00 9.084979555208710575e-03
5.940497848416461784e+04 1.291749761607771996e+00 8.948459112095278126e-03
5.940497858205603552e+04 1.297097478104044299e+00 8.987560326596831517e-03
5.940497867994746048e+04 1.297833112001973266e+00 8.970317500520763945e-03
5.940497877783888543e+04 1.272852272839885446e+00 8.829133296456181945e-03
5.940497887573031039e+04 1.287566083901197755e+00 8.937411062352925914e-03
5.940497897362173535e+04 1.274164909279006830e+00 8.830070411973761288e-03
5.940497907151315303e+04 1.258214736800230771e+00 8.727810031564255458e-03
5.940497916940457799e+04 1.265119845832472389e+00 8.775063451802803116e-03
5.940497926729600294e+04 1.279426563752456447e+00 8.871462049477731038e-03
5.940497936518742790e+04 1.288603636921356710e+00 8.894407977590397529e-03
5.940497946307884558e+04 1.277651176141733513e+00 8.880590302867929359e-03
5.940497956097027054e+04 1.291425787265410685e+00 8.969838420107274432e-03
5.940497965886168822e+04 1.269670403671326664e+00 8.807807247036279416e-03
5.940497975675311318e+04 1.274124078940068738e+00 8.881014607491445612e-03
5.940497985464453086e+04 1.278076895235670252e+00 8.860866733713536336e-03
5.940497995253595582e+04 1.286022616581207645e+00 8.971324813309167548e-03
5.940498005042738077e+04 1.288162359046003402e+00 8.952711692984179070e-03
5.940498014831880573e+04 1.287551449327878794e+00 8.957584204008687753e-03
5.940498024621023069e+04 1.289841030877125094e+00 8.940536474364655858e-03
5.940498034410164837e+04 1.325518367017954002e+00 9.177316677675394566e-03
5.940498044199307333e+04 1.293101466082166695e+00 8.959602184335781552e-03
5.940498053988449828e+04 1.318112545287012161e+00 9.142893020544679700e-03
5.940498063777591597e+04 1.316675456227984764e+00 9.143175096997921761e-03
5.940498073566734092e+04 1.310664605873261390e+00 9.058261882541922966e-03
5.940498083355876588e+04 1.313232343574022964e+00 9.062154760299168457e-03
5.940498093145019084e+04 1.321535025138016239e+00 9.113245124661233446e-03
5.940498102934161579e+04 1.333307417392940009e+00 9.197626078773848968e-03
5.940498112723303348e+04 1.348687753113753107e+00 9.289453122573664359e-03
5.940498122512445843e+04 1.355783828694437032e+00 9.366124197211030469e-03
5.940498132301588339e+04 1.365581241528598166e+00 9.398083031331216919e-03
5.940498142090730107e+04 1.343656241928113060e+00 9.241278667315281498e-03
5.940498151879872603e+04 1.384608616520108360e+00 9.520658937490999313e-03
5.940498161669015099e+04 1.362282970903750501e+00 9.348231486425460923e-03
5.940498171458157594e+04 1.362094903234309040e+00 9.346282451644375572e-03
5.940498181247300090e+04 1.379548482791562947e+00 9.473038240575267638e-03
5.940498191036441858e+04 1.346915553696455436e+00 9.264816824166686657e-03
5.940498200825584354e+04 1.353484512860890998e+00 9.327969325728427061e-03
5.940498210614726850e+04 1.348512079117474727e+00 9.276235596266672184e-03
5.940498220403868618e+04 1.344342588857794896e+00 9.324342442578230361e-03
5.940498230193011113e+04 1.345629454279886117e+00 9.345301013694750497e-03
5.940498239982153609e+04 1.338986546082462592e+00 9.298402915204720051e-03
5.940498249771295377e+04 1.317671334405263517e+00 9.100739245285108248e-03
5.940498259560437873e+04 1.331537025513378936e+00 9.218339711412879001e-03
5.940498269349580369e+04 1.328440051696960333e+00 9.218969599701875434e-03
5.940498279138722137e+04 1.317655347259949483e+00 9.120313903829451938e-03
5.940498288927864633e+04 1.304209700125830151e+00 9.044164387618420370e-03
5.940498298717007128e+04 1.330585455895187730e+00 9.244727077757955783e-03
5.940498308506149624e+04 1.318755741502576351e+00 9.153601987134631773e-03
5.940498318295291392e+04 1.317590049183690937e+00 9.166785871412050368e-03
5.940498328084433888e+04 1.302119320764276722e+00 9.025057311055949619e-03
5.940498337873576384e+04 1.316952556020659859e+00 9.120392026148938652e-03
5.940498347662718152e+04 1.304668882284379494e+00 9.029524765242571277e-03
5.940498357451860647e+04 1.333243362798683496e+00 9.242154530145707536e-03
5.940498367241003143e+04 1.321492051321626615e+00 9.182413599718797573e-03
5.940498377030145639e+04 1.336980776046684527e+00 9.245855429943189430e-03
5.940498386819288135e+04 1.339620106059738802e+00 9.242747026595547755e-03
5.940498396608429903e+04 1.333315156637674859e+00 9.233185846016343443e-03
5.940498406397572398e+04 1.332714859716311429e+00 9.245957796646121427e-03
5.940498416186714894e+04 1.319061451956762943e+00 9.166725393602701347e-03
5.940498425975856662e+04 1.332812941032474940e+00 9.250620189138801172e-03
5.940498435764999158e+04 1.322850356294536844e+00 9.167037098338355963e-03
5.940498445554141654e+04 1.337349427681579606e+00 9.252053781071682692e-03
5.940498455343284149e+04 1.329335028467193869e+00 9.240157572867398195e-03
5.940498465132425918e+04 1.337776811985153635e+00 9.280175744377330491e-03
5.940498474921568413e+04 1.335715809418644096e+00 9.263658927134233237e-03
5.940498484710710909e+04 1.334496741131399489e+00 9.225821128657661283e-03
5.940498494499852677e+04 1.343070533189881566e+00 9.298983788030434558e-03
5.940498504288995173e+04 1.344340751375927345e+00 9.290395314191242371e-03
5.940498514078137669e+04 1.330621036557079861e+00 9.207359529061934916e-03
5.940498523867280164e+04 1.345805409526867003e+00 9.337007032550803665e-03
5.940498533656421932e+04 1.341343541738319933e+00 9.290271394242943098e-03
5.940498543445564428e+04 1.341280932749034038e+00 9.307062542883302175e-03
5.940498553234706924e+04 1.334974853833232888e+00 9.284408327787575799e-03
5.940498563023848692e+04 1.340070778862813228e+00 9.376588016110996154e-03
5.940498572812991188e+04 1.338921059118876489e+00 9.386882332611869509e-03
5.940498582602133683e+04 1.342394085300864237e+00 9.363992502113902341e-03
5.940498592391276179e+04 1.354448914282263994e+00 9.446113194569621604e-03
5.940498602180417947e+04 1.322134015669311324e+00 9.162088888742678933e-03
5.940498611969560443e+04 1.359928949738426152e+00 9.431064457695323769e-03
5.940498621758702939e+04 1.347538528101287714e+00 9.371742232896086711e-03
5.940498631547845434e+04 1.329231887893274955e+00 9.236441709801666844e-03
5.940498641336987203e+04 1.321321425046876552e+00 9.269604934927955231e-03
5.940498651126129698e+04 1.313808784549416186e+00 9.297421251131815154e-03
5.940498660915272194e+04 1.304455082374883501e+00 9.248120113242866772e-03
5.940498670704413962e+04 1.313755289051350639e+00 9.288921523766856606e-03
5.940498680493556458e+04 1.306495294018625852e+00 9.184947101429320401e-03
5.940498690282698954e+04 1.311480369336010199e+00 9.256057127463813636e-03
5.940498700071840722e+04 1.313877229800629598e+00 9.386759848508688386e-03
5.940498709860983217e+04 1.307662381385837458e+00 9.334644560722695286e-03
5.940498719650125713e+04 1.310781499519926951e+00 9.277865871666693409e-03
5.940498729439267481e+04 1.301421805633830697e+00 9.155119597900255105e-03
5.940498739228409977e+04 1.307206494598166513e+00 9.203735456052511074e-03
5.940498749017552473e+04 1.313890114518361019e+00 9.265507295179491176e-03
5.940498758806694241e+04 1.301699709672287542e+00 9.172754688376557122e-03
5.940498768595836736e+04 1.304851468052681263e+00 9.207512158913255113e-03
5.940498778384979232e+04 1.311460865642465112e+00 9.220228961327899680e-03
5.940498788174121728e+04 1.324901449588108404e+00 9.289492936604602791e-03
5.940498797963263496e+04 1.306207329317269128e+00 9.142653372264547898e-03
5.940498807752405992e+04 1.314915055890615081e+00 9.199744585094286539e-03
5.940498817541548487e+04 1.316084877510783402e+00 9.206756646115910742e-03
5.940498827330690256e+04 1.296475991418230445e+00 9.069706846591953087e-03
5.940498837119832751e+04 1.306199372454637242e+00 9.090672363041823328e-03
5.940498846908975247e+04 1.298562840738168189e+00 9.061613305623395995e-03
5.940498856698117015e+04 1.298407374273275794e+00 9.042157275499318123e-03
5.940498866487259511e+04 1.286819555129060655e+00 8.961608675961614187e-03
5.940498876276402007e+04 1.289755979278066400e+00 9.022109063043872584e-03
5.940498886065543775e+04 1.299641013851661198e+00 9.082329525054555486e-03
5.940498895854686270e+04 1.292809560639704536e+00 9.035712153880178996e-03
5.940498905643828766e+04 1.319847297508141004e+00 9.224583199048650567e-03
5.940498915432970534e+04 1.319373579566833765e+00 9.169247726264170492e-03
5.940498925222113030e+04 1.315639415523463862e+00 9.175875271618959966e-03
5.940498935011255526e+04 1.318696103141238085e+00 9.187278420214023411e-03
5.940498944800397294e+04 1.330983308951830146e+00 9.275253991294557521e-03
5.940498954589539790e+04 1.309509927117366246e+00 9.121125076916362928e-03
5.940498964378682285e+04 1.320871714107751504e+00 9.213363225257885716e-03
5.940498974167824053e+04 1.317775153207860983e+00 9.195391493294338345e-03
5.940498983956966549e+04 1.323573810866371714e+00 9.220862967063295570e-03
5.940498993746109045e+04 1.279690668363087092e+00 8.912516906549938084e-03
5.940499003535250813e+04 1.296585353717548461e+00 8.992163756699596278e-03
5.940499013324393309e+04 1.305486128779602018e+00 9.053073144304236985e-03
5.940499023113535804e+04 1.311168017713634670e+00 9.080921519051255580e-03
5.940499032902677573e+04 1.317808054588371913e+00 9.157272636405573360e-03
5.940499042691820068e+04 1.296365730468730604e+00 8.999742861715004719e-03
5.940499052480962564e+04 1.313181409744409001e+00 9.110009706320252795e-03
5.940499062270104332e+04 1.308777002168426851e+00 9.090599430985595725e-03
5.940499072059246828e+04 1.308969126323446419e+00 9.125318720559882912e-03
5.940499081848389324e+04 1.299368501498300521e+00 9.043968483134814593e-03
5.940499091637531092e+04 1.290857522421156478e+00 9.043080415247824189e-03
5.940499101426673587e+04 1.301812105701552369e+00 9.129823551183392782e-03
5.940499111215816083e+04 1.300109269208542750e+00 9.121301717249013716e-03
5.940499121004957851e+04 1.308029703169276026e+00 9.165044033152583772e-03
5.940499130794100347e+04 1.315025367372101961e+00 9.219210594365418246e-03
5.940499140583242843e+04 1.294453614057688107e+00 9.068830054932109155e-03
5.940499150372384611e+04 1.277964634352641626e+00 8.936344162712240094e-03
5.940499160161527107e+04 1.302271391961997482e+00 9.082506384561737228e-03
5.940499169950669602e+04 1.287698477063624836e+00 8.993664092703756302e-03
5.940499179739811370e+04 1.291326586954994138e+00 9.015548775504460960e-03
5.940499189528953866e+04 1.294169893593198450e+00 9.055582124813279024e-03
5.940499199318096362e+04 1.283139764733964183e+00 8.958388535001643102e-03
5.940499209107238130e+04 1.293580057005836226e+00 9.051020867272158502e-03
5.940499218896380626e+04 1.287092651119132736e+00 8.976166246997685158e-03
5.940499228685523121e+04 1.275201894317048890e+00 8.908406514972534024e-03
5.940499238474664890e+04 1.301380597582686427e+00 9.114272992676787644e-03
5.940499248263807385e+04 1.266621579957631694e+00 8.847695940939492160e-03
5.940499258052949881e+04 1.282829807900391916e+00 8.996192517240332240e-03
5.940499267842091649e+04 1.257846430382543401e+00 8.854694777539792727e-03
5.940499277631234145e+04 1.269801744089724682e+00 8.908153138374562061e-03
5.940499287420376641e+04 1.284331372157957674e+00 8.973103750184877395e-03
5.940499297209518409e+04 1.293965817229578485e+00 9.016633275847684564e-03
5.940499306998660904e+04 1.321068809764187391e+00 9.197263535006470342e-03
5.940499316787803400e+04 1.318572150612863814e+00 9.171743233154545580e-03
5.940499326576945168e+04 1.335764294788732265e+00 9.313246043117577935e-03
5.940499336366087664e+04 1.316065664716562500e+00 9.195271212412587172e-03
5.940499346155230160e+04 1.306018899599941108e+00 9.113063486686839507e-03
5.940499355944371928e+04 1.313044593805968718e+00 9.169797827078213573e-03
5.940499365733514423e+04 1.305594333735178303e+00 9.110265735368579601e-03
5.940499375522656919e+04 1.300944458972863149e+00 9.115458013795790793e-03
5.940499385311798687e+04 1.298932752559601944e+00 9.104435650510354916e-03
5.940499395100940455e+04 1.299024915995688811e+00 9.098603971195629372e-03
5.940499404890082951e+04 1.303427768437429357e+00 9.118320466567270133e-03
5.940499414679225447e+04 1.310301815854124419e+00 9.203764007977678976e-03
5.940499424468367215e+04 1.305416306976227458e+00 9.149473566250610618e-03
5.940499434257509711e+04 1.306421594359787219e+00 9.147160195124131796e-03
5.940499444046652206e+04 1.320721245834336477e+00 9.255163729315488488e-03
5.940499453835793975e+04 1.311148545329663406e+00 9.112697758280980873e-03
5.940499463624936470e+04 1.309593791364480619e+00 9.139317644957348913e-03
5.940499473414078966e+04 1.336768626368429969e+00 9.388167005615873431e-03
5.940499483203220734e+04 1.311894752410962983e+00 9.121622088118175320e-03
5.940499492992363230e+04 1.305648661045055281e+00 9.106059977392107901e-03
5.940499502781505726e+04 1.311623824451410680e+00 9.128444400516071144e-03
5.940499512570647494e+04 1.304538625361061577e+00 9.148027250628958107e-03
5.940499522359789989e+04 1.301842450172494337e+00 9.093052258246060726e-03
5.940499532148932485e+04 1.301611428195053266e+00 9.113648834296175782e-03
5.940499541938074253e+04 1.281869336909252644e+00 8.974948386934166952e-03
5.940499551727216749e+04 1.296397142165790051e+00 9.105308291320531391e-03
5.940499561516358517e+04 1.307553786855138789e+00 9.196032619574035991e-03
5.940499571305501013e+04 1.295666331272089078e+00 9.077540220950221922e-03
5.940499581094642781e+04 1.274592522531990069e+00 8.916892378127821636e-03
5.940499590883785277e+04 1.278341512520448031e+00 8.939010216506617160e-03
5.940499600672927772e+04 1.294807021991254192e+00 9.074851938885806005e-03
5.940499610462069541e+04 1.289871188487471176e+00 9.008286118840752241e-03
5.940499620251212036e+04 1.268821996279540176e+00 8.868052391145462773e-03
5.940499630040354532e+04 1.276921808931769320e+00 8.898588295640835408e-03
5.940499639829496300e+04 1.272259447060243742e+00 8.911489704618366994e-03
5.940499649618638068e+04 1.287962565881460408e+00 9.049244538952217615e-03
5.940499659407780564e+04 1.278826196232738077e+00 8.956137289752719513e-03
5.940499669196923060e+04 1.267285752722645986e+00 8.862273354782223070e-03
5.940499678986064828e+04 1.276440785307156434e+00 8.957287653125634713e-03
5.940499688775207323e+04 1.265703120655575331e+00 8.910098878973661193e-03
5.940499698564349819e+04 1.279603003886939261e+00 8.963170543782416136e-03
5.940499708353491587e+04 1.273327586815269807e+00 8.917173153415598394e-03
5.940499718142634083e+04 1.274855845276025246e+00 8.944699402716853320e-03
5.940499727931776579e+04 1.274172859054080398e+00 8.907881495949766804e-03
5.940499737720918347e+04 1.292355334977457026e+00 9.087375498420004888e-03
5.940499747510060115e+04 1.289284714392729958e+00 9.040381502252234705e-03
5.940499757299202611e+04 1.284772818342880818e+00 8.985749692354725107e-03
5.940499767088345106e+04 1.289044489166197405e+00 9.011583647198532707e-03
5.940499776877486875e+04 1.293733063787689597e+00 9.042163667046038827e-03
5.940499786666629370e+04 1.286330629538438464e+00 8.940038201976165805e-03
5.940499796455771866e+04 1.305901738557737168e+00 9.150675837812713778e-03
5.940499806244913634e+04 1.306674700982270787e+00 9.132564761466111652e-03
5.940499816034056130e+04 1.306944156061196960e+00 9.153116957954619479e-03
5.940499825823198626e+04 1.313037869014191283e+00 9.196809417931070194e-03
5.940499835612340394e+04 1.301529131492309421e+00 9.066956388263734679e-03
5.940499845401482889e+04 1.316392539824738028e+00 9.234319666477830771e-03
5.940499855190625385e+04 1.326710608513839151e+00 9.297898851553115102e-03
5.940499864979767153e+04 1.309962847135985653e+00 9.175688454696732943e-03
5.940499874768908921e+04 1.341997145699087568e+00 9.356576458823592096e-03
5.940499884558051417e+04 1.329240537265404587e+00 9.274190983035456720e-03
5.940499894347193913e+04 1.319261685775481974e+00 9.180849344963602429e-03
5.940499904136335681e+04 1.335497900948982686e+00 9.275005506981782305e-03
5.940499913925478177e+04 1.339144898652589122e+00 9.314087928077330672e-03
5.940499923714620672e+04 1.323378671397595241e+00 9.217193891307750089e-03
5.940499933503762441e+04 1.313108262129862203e+00 9.134382218621244290e-03
5.940499943292904209e+04 1.313831480967289300e+00 9.184194768254466679e-03
5.940499953082046704e+04 1.332888713194506414e+00 9.288729001369972621e-03
5.940499962871189200e+04 1.314698380987632920e+00 9.164264507264829190e-03
5.940499972660330968e+04 1.309949408077026867e+00 9.123170548492307019e-03
5.940499982449473464e+04 1.336966771498621087e+00 9.313945025604146097e-03
5.940499992238615232e+04 1.322960383329732093e+00 9.206832552673367004e-03
5.940500002027757728e+04 1.321536316389910093e+00 9.193163670490238706e-03
5.940500011816899496e+04 1.332946656343998670e+00 9.297775656855225904e-03
5.940500021606041992e+04 1.324072796252292683e+00 9.201631636390138549e-03
5.940500031395184487e+04 1.327592181162226659e+00 9.287539384403657380e-03
5.940500041184326255e+04 1.325664945502085024e+00 9.253224926692863936e-03
5.940500050973468751e+04 1.332237183003182501e+00 9.278837516103043831e-03
5.940500060762611247e+04 1.316998328798180351e+00 9.217250974926123955e-03
5.940500070551753015e+04 1.315207931282400544e+00 9.193527976541908051e-03


==> figures/ground-lomb/20210709_tic3788_g.dat <==
5.940497660535736941e+04 4.284360189573460098e-01 1.041461544592566790e+00
5.940497662422757276e+04 1.812396694214876192e+01 2.737783933609520548e-01
5.940497665685805259e+04 1.810743245969097259e+01 2.802019357798292143e-01
5.940497668948853243e+04 1.756647654764695332e+01 2.648977530824768167e-01
5.940497672211900499e+04 1.789186383839459182e+01 2.703676263681021319e-01
5.940497675474947755e+04 1.816501529548715510e+01 2.717514067073713568e-01
5.940497678737995011e+04 1.762179326701363635e+01 2.651172741247030951e-01
5.940497682001042267e+04 1.782106538174848254e+01 2.733428843316225709e-01
5.940497685264089523e+04 1.772582481597203952e+01 2.612355371213886390e-01
5.940497688527137507e+04 1.795597864004722766e+01 2.699347554025667839e-01
5.940497691790184763e+04 1.836940588789255813e+01 2.822395084571375223e-01
5.940497695053232019e+04 1.815842170425795388e+01 2.836000295702561513e-01
5.940497698316279275e+04 1.776790389853032082e+01 2.546821162062366528e-01
5.940497701579327259e+04 1.784021703169456785e+01 2.671409174946578480e-01
5.940497704842374515e+04 1.836467917634891123e+01 2.821408525850363502e-01
5.940497708105421771e+04 1.779742119967994896e+01 2.575694525177865124e-01
5.940497711368469027e+04 1.801667677380230614e+01 2.696852866774340773e-01
5.940497714631516283e+04 1.829440366480925917e+01 2.730552530005260770e-01
5.940497717894564266e+04 1.844094393386041375e+01 2.760737016989416315e-01
5.940497721157611522e+04 1.826925731273557574e+01 2.759131433446322390e-01
5.940497724420659506e+04 1.805653072435713113e+01 2.742288079251862243e-01
5.940497727683706762e+04 1.824513930911099990e+01 2.705902810775246969e-01
5.940497730946754018e+04 1.865664804317387748e+01 2.746485734191699835e-01
5.940497734209801274e+04 1.860253933950158611e+01 2.865453694686319053e-01
5.940497737472848530e+04 1.788167869092429996e+01 2.573573234686805655e-01
5.940497740735895786e+04 1.837059483126868642e+01 2.705799974242406036e-01
5.940497743998943042e+04 1.787816785878338521e+01 2.694605379925015254e-01
5.940497747261990298e+04 1.822103621649235095e+01 2.789675001313356995e-01
5.940497750525038282e+04 1.795636854932711657e+01 2.714665526180720101e-01
5.940497753788086266e+04 1.837431235240318372e+01 2.937496250270996145e-01
5.940497757051133522e+04 1.814502930294110072e+01 2.797806240620807627e-01
5.940497760314180778e+04 1.780187333210029976e+01 2.647865710796769578e-01
5.940497763577228034e+04 1.837326210533525028e+01 2.947192472399108865e-01
5.940497766840275290e+04 1.800737160120845815e+01 2.806929412193150952e-01
5.940497770103322546e+04 1.775240859274573069e+01 2.869332690179334233e-01
5.940497773366370529e+04 1.811563145871859248e+01 2.790604703598058012e-01
5.940497776629417785e+04 1.761188074185038488e+01 2.679832933107644810e-01
5.940497779892465769e+04 1.778658366626405041e+01 2.744156651020425164e-01
5.940497783155513025e+04 1.761636923239501940e+01 2.638702196043299919e-01
5.940497786418560281e+04 1.792217893605588586e+01 2.761599764202432583e-01
5.940497789681607537e+04 1.822409813001133827e+01 2.763268285603256991e-01
5.940497792944654793e+04 1.766520127118644012e+01 2.705369985453264237e-01
5.940497796207702049e+04 1.818307490868995657e+01 2.756656679233761009e-01
5.940497799470750033e+04 1.817429229532103818e+01 2.825585603233491394e-01
5.940497802733797289e+04 1.771997026890711524e+01 2.601388210986978478e-01
5.940497805996845273e+04 1.748363321617793886e+01 2.422214621995535944e-01
5.940497809259892529e+04 1.755595280189630714e+01 2.578002448792517942e-01
5.940497812522939785e+04 1.796957833344506383e+01 2.768462117550198331e-01
5.940497815785987041e+04 1.720058878456191209e+01 2.562097603044762861e-01
5.940497819049034297e+04 1.766779620475203672e+01 2.523101130754935029e-01
5.940497822312082280e+04 1.736953638940169853e+01 2.650791755497509672e-01
5.940497825575129536e+04 1.742718091430512573e+01 2.593881042245269608e-01
5.940497828838176792e+04 1.758326617431398731e+01 2.604370600417211801e-01
5.940497832101224049e+04 1.756275506834841238e+01 2.664595172687306279e-01
5.940497835364272032e+04 1.788780291873075257e+01 2.655389196574943211e-01
5.940497838627319288e+04 1.775054912675452812e+01 2.706723231670994934e-01
5.940497841890366544e+04 1.766767751675186204e+01 2.719789451295832605e-01
5.940497845153413800e+04 1.760670934154957479e+01 2.687760791860460130e-01
5.940497848416461056e+04 1.810246567857386779e+01 2.791431811603715119e-01
5.940497851679509040e+04 1.800720119793084706e+01 2.728830079214565330e-01
5.940497854942556296e+04 1.755981857975371341e+01 2.670950473848742179e-01
5.940497858205604280e+04 1.784649736360701766e+01 2.749033770004026822e-01
5.940497861468651536e+04 1.807857568050219044e+01 2.766582407055436788e-01
5.940497864731698792e+04 1.776548803441785651e+01 2.551831997242047234e-01
5.940497867994746048e+04 1.797244094488188892e+01 2.752658635128102382e-01
5.940497871257793304e+04 1.737813770491803211e+01 2.560670114866535063e-01
5.940497874520840560e+04 1.770401979800682213e+01 2.603022045118422723e-01
5.940497877783888543e+04 1.750739716464396878e+01 2.428546124837331344e-01
5.940497881046935800e+04 1.731251654927712735e+01 2.421251242265461678e-01
5.940497884309983783e+04 1.746143265404235834e+01 2.448622931906454803e-01
5.940497887573031039e+04 1.761026763081356705e+01 2.503995116488271222e-01
5.940497890836078295e+04 1.749311320378807011e+01 2.563644468956116640e-01
5.940497894099125551e+04 1.763611037410453619e+01 2.684858043810529060e-01
5.940497897362172807e+04 1.741498772147553709e+01 2.512488461641215753e-01
5.940497900625220791e+04 1.810863863504597049e+01 2.680904614768819250e-01
5.940497903888268047e+04 1.732370832674988037e+01 2.461541477425273072e-01
5.940497907151315303e+04 1.758168031136760234e+01 2.444882970068479600e-01
5.940497910414362559e+04 1.757594564228773137e+01 2.572260136211078074e-01
5.940497913677410543e+04 1.794466799423195980e+01 2.527086433964900181e-01
5.940497916940457799e+04 1.742849455132517278e+01 2.319086659109727000e-01
5.940497920203505055e+04 1.749344166677970236e+01 2.332258960988925212e-01
5.940497923466552311e+04 1.787282589143639910e+01 2.350865928621731771e-01
5.940497926729599567e+04 1.749773388351484726e+01 2.292088707712149342e-01
5.940497929992647551e+04 1.802373250041831554e+01 2.425283614035139979e-01
5.940497933255694807e+04 1.762178496711470643e+01 2.324786293429492168e-01
5.940497936518742063e+04 1.766770755549521255e+01 2.364181190269439570e-01
5.940497939781790046e+04 1.738100172246743469e+01 2.329426112933737358e-01
5.940497943044837302e+04 1.749393752016345971e+01 2.281827296386674531e-01
5.940497946307884558e+04 1.828839794554281184e+01 2.477440786000295048e-01
5.940497949570931814e+04 1.789399877696241958e+01 2.437121206255854211e-01
5.940497952833979070e+04 1.741063591308692438e+01 2.334413249125575907e-01
5.940497956097026326e+04 1.745167385885443068e+01 2.379905821748711792e-01
5.940497959360074310e+04 1.737941919191919027e+01 2.322819808665679830e-01
5.940497962623121566e+04 1.714626401570549774e+01 2.287155539879966171e-01
5.940497965886169550e+04 1.807271597265382113e+01 2.502187795212940102e-01
5.940497969149216806e+04 1.716631815775542691e+01 2.286208865223967324e-01
5.940497972412264062e+04 1.719261003152308120e+01 2.276234887654363381e-01
5.940497975675311318e+04 1.776034230907036360e+01 2.380065721047461280e-01
5.940497978938358574e+04 1.729475189938328938e+01 2.287846450989455827e-01
5.940497982201405830e+04 1.741150209018223194e+01 2.341007645152662076e-01
5.940497985464453814e+04 1.738987126318775722e+01 2.320948685836192460e-01
5.940497988727501070e+04 1.801950406743114641e+01 2.380309543238234848e-01
5.940497991990548326e+04 1.758313112554053959e+01 2.363670021003741184e-01
5.940497995253596309e+04 1.771913840616388569e+01 2.375150961089169954e-01
5.940497998516643565e+04 1.783361372579008020e+01 2.339956001939291208e-01
5.940498001779690821e+04 1.753672885741522336e+01 2.288363442402541192e-01
5.940498005042738077e+04 1.791927493807700955e+01 2.319768614636632809e-01
5.940498008305785334e+04 1.763158982555736287e+01 2.300708073415164145e-01
5.940498011568832590e+04 1.754714332442893721e+01 2.263445200239104504e-01
5.940498014831880573e+04 1.746878144290647938e+01 2.264564704636951031e-01
5.940498018094927829e+04 1.760556885817883455e+01 2.291249981704832073e-01
5.940498021357975813e+04 1.778514197454249413e+01 2.322424299732966657e-01
5.940498024621023069e+04 1.750091284062478891e+01 2.282128897369990195e-01
5.940498027884070325e+04 1.772291747064336320e+01 2.334696563383227008e-01
5.940498031147117581e+04 1.808152561574287986e+01 2.427685530932903457e-01
5.940498034410164837e+04 1.796536231485806923e+01 2.363658704532509425e-01
5.940498037673212093e+04 1.791717046238785116e+01 2.375338632354902224e-01
5.940498040936260077e+04 1.795862049991058385e+01 2.363143049351562330e-01
5.940498044199307333e+04 1.779648518263266865e+01 2.310691396731659186e-01
5.940498047462355316e+04 1.770200208150745169e+01 2.319741572089130122e-01
5.940498050725402572e+04 1.808207135081506323e+01 2.493199916228897584e-01
5.940498053988449828e+04 1.801803136964307583e+01 2.403947880569844431e-01
5.940498057251497085e+04 1.773167231576645619e+01 2.302383311537742339e-01
5.940498060514544341e+04 1.781995816820783674e+01 2.364951936863353144e-01
5.940498063777591597e+04 1.809663050004887097e+01 2.358990864562411915e-01
5.940498067040638853e+04 1.806199697843702623e+01 2.394598809895237823e-01
5.940498070303686836e+04 1.830700601314501341e+01 2.436990369670794243e-01
5.940498073566734092e+04 1.835323731927246271e+01 2.480138047798475520e-01
5.940498076829782076e+04 1.758798785717203117e+01 2.291768694299850251e-01
5.940498080092829332e+04 1.777592381572521418e+01 2.350291980287643190e-01
5.940498083355876588e+04 1.835212864220337536e+01 2.429518471700787274e-01
5.940498086618923844e+04 1.780246562351825546e+01 2.310463672472698460e-01
5.940498089881971100e+04 1.788072229956596360e+01 2.359030111994295242e-01
5.940498093145019084e+04 1.816395103536334688e+01 2.402983474571580291e-01
5.940498096408066340e+04 1.780786500088172630e+01 2.299912497344116236e-01
5.940498099671114323e+04 1.793039182048994817e+01 2.303479022771879603e-01
5.940498102934161579e+04 1.790442157423289160e+01 2.341568069448486111e-01
5.940498106197208836e+04 1.809411844978166073e+01 2.318379071547067294e-01
5.940498109460256092e+04 1.806076576638239217e+01 2.360010094400052105e-01
5.940498112723303348e+04 1.854207768187422900e+01 2.459803757015748549e-01
5.940498115986350604e+04 1.804177018846687020e+01 2.334779249053266226e-01
5.940498119249398587e+04 1.797620651262525371e+01 2.305388113814612616e-01
5.940498122512445843e+04 1.842540252438804060e+01 2.420589361591046484e-01
5.940498125775493827e+04 1.808734664978282325e+01 2.338842694493984131e-01
5.940498129038541083e+04 1.844703609136705680e+01 2.391374681875511887e-01
5.940498132301588339e+04 1.886172037827338244e+01 2.524930956229045065e-01
5.940498135564635595e+04 1.849472765314747491e+01 2.456942057791398626e-01
5.940498138827682851e+04 1.872874193683798438e+01 2.472860670470317379e-01
5.940498142090730835e+04 1.844064793022289805e+01 2.430342055727934547e-01
5.940498145353778091e+04 1.853064170240844533e+01 2.530072657368119260e-01
5.940498148616825347e+04 1.824932835419912891e+01 2.402911028517830672e-01
5.940498151879872603e+04 1.859229464236852181e+01 2.519082997783958500e-01
5.940498155142920587e+04 1.895664215720733026e+01 2.589894614974453391e-01
5.940498158405967843e+04 1.831979425328130873e+01 2.412217593014559791e-01
5.940498161669015099e+04 1.828964231779159633e+01 2.399358137307203431e-01
5.940498164932062355e+04 1.834317383223215714e+01 2.372922049626428054e-01
5.940498168195109611e+04 1.830560671722643562e+01 2.407607664254099999e-01
5.940498171458157594e+04 1.886668436199044407e+01 2.502210483163965216e-01
5.940498174721204850e+04 1.850778684615699277e+01 2.426004571044619862e-01
5.940498177984252834e+04 1.843797496036302164e+01 2.414399363819249578e-01
5.940498181247300090e+04 1.837683435317051917e+01 2.381685475774545924e-01
5.940498184510347346e+04 1.809821199649146450e+01 2.338982784570009521e-01
5.940498187773394602e+04 1.835113728397095656e+01 2.410978873730689476e-01
5.940498191036441858e+04 1.807657413676371050e+01 2.389918737814916427e-01
5.940498194299489114e+04 1.797990051360860519e+01 2.345568736183545611e-01
5.940498197562536370e+04 1.846001239072072408e+01 2.452191117948630816e-01
5.940498200825583626e+04 1.820817565544090755e+01 2.443784010540035467e-01
5.940498204088631610e+04 1.836362887164343149e+01 2.431465314670632760e-01
5.940498207351679594e+04 1.851616524161250510e+01 2.462711491985132839e-01
5.940498210614726850e+04 1.828991139223062845e+01 2.412355682565928694e-01
5.940498213877774106e+04 1.835169655706852865e+01 2.407968497226403159e-01
5.940498217140821362e+04 1.768602272115436591e+01 2.313949510988730363e-01
5.940498220403868618e+04 1.779253901279217942e+01 2.363456945768653006e-01
5.940498223666915874e+04 1.827359002546512201e+01 2.448476017726753662e-01
5.940498226929963130e+04 1.846824668280063264e+01 2.543289306935730965e-01
5.940498230193010386e+04 1.839917524055483966e+01 2.454681692517159952e-01
5.940498233456058369e+04 1.835022642142338256e+01 2.479086145271427177e-01
5.940498236719106353e+04 1.774995627665442655e+01 2.353819327455070887e-01
5.940498239982153609e+04 1.845729848098459058e+01 2.556039145834395065e-01
5.940498243245200865e+04 1.846573717411935789e+01 2.546715121691144890e-01
5.940498246508248121e+04 1.833704862020032067e+01 2.447692941991473081e-01
5.940498249771295377e+04 1.796490177124885790e+01 2.371216640383204954e-01
5.940498253034342633e+04 1.804063650170344957e+01 2.380627175847354893e-01
5.940498256297390617e+04 1.862463590696103921e+01 2.527065224923672471e-01
5.940498259560437873e+04 1.858150350931589756e+01 2.479113944209292986e-01
5.940498262823485857e+04 1.811129415317875413e+01 2.402405168115256118e-01
5.940498266086533113e+04 1.807033736035154803e+01 2.385735269356806243e-01
5.940498269349580369e+04 1.792977902204343366e+01 2.419994300994140757e-01
5.940498272612627625e+04 1.794843198029316511e+01 2.381828356765578192e-01
5.940498275875674881e+04 1.812033585967051152e+01 2.398265878085636404e-01
5.940498279138722137e+04 1.802934599563812768e+01 2.385098462732953284e-01
5.940498282401769393e+04 1.805640355102883277e+01 2.442777804318963519e-01
5.940498285664817377e+04 1.786529086327782778e+01 2.357596317819342924e-01
5.940498288927864633e+04 1.767166424921037304e+01 2.342246042001605577e-01
5.940498292190912616e+04 1.833642170281462924e+01 2.452629864858308917e-01
5.940498295453959872e+04 1.800961022891317853e+01 2.387756565768910655e-01
5.940498298717007128e+04 1.775636442422272765e+01 2.329639107799091613e-01
5.940498301980054384e+04 1.777974365554219816e+01 2.319866840657063556e-01
5.940498305243101640e+04 1.800830771786990070e+01 2.416418877283189326e-01
5.940498308506148896e+04 1.818134571791894771e+01 2.412907058127763960e-01
5.940498311769196880e+04 1.833375794395139735e+01 2.445405009103711891e-01
5.940498315032244136e+04 1.820437621561545072e+01 2.420504758879957197e-01
5.940498318295292120e+04 1.791506217823968683e+01 2.357836365022847047e-01
5.940498321558339376e+04 1.816915159207241359e+01 2.417672188299605784e-01
5.940498324821386632e+04 1.795115830115830136e+01 2.370089830385802565e-01
5.940498328084433888e+04 1.859391897630439061e+01 2.511799720750169662e-01
5.940498331347481144e+04 1.802822542064761180e+01 2.374324175031458928e-01
5.940498334610529128e+04 1.812005249417119401e+01 2.406177706834258523e-01
5.940498337873576384e+04 1.796537471943942421e+01 2.388324332406639439e-01
5.940498341136623640e+04 1.810774656793176618e+01 2.402376990203436424e-01
5.940498344399670896e+04 1.773835739336106343e+01 2.312486103358124545e-01
5.940498347662718879e+04 1.830120818103183566e+01 2.403049714964559658e-01
5.940498350925766135e+04 1.803599317586030182e+01 2.357925386108274957e-01
5.940498354188813391e+04 1.801681053441829761e+01 2.351761216443659652e-01
5.940498357451860647e+04 1.791763021693645896e+01 2.320641372728254326e-01
5.940498360714907903e+04 1.775718300635760727e+01 2.287364119925889283e-01
5.940498363977955887e+04 1.865066428965575795e+01 2.497570825066353362e-01
5.940498367241003143e+04 1.778128897565207822e+01 2.325964141667476448e-01
5.940498370504051127e+04 1.805794658524116869e+01 2.334717234801887975e-01
5.940498373767098383e+04 1.798700192360538352e+01 2.366336713471290376e-01
5.940498377030145639e+04 1.799901116558856273e+01 2.354739063145650790e-01
5.940498380293192895e+04 1.812592006221703755e+01 2.342681662318523428e-01
5.940498383556240151e+04 1.844775133204931805e+01 2.386812101382898288e-01
5.940498386819287407e+04 1.822882334126023807e+01 2.408567012757610870e-01
5.940498390082335391e+04 1.806797066688721642e+01 2.347736974214437444e-01
5.940498393345382647e+04 1.861273935682334368e+01 2.454955572149173926e-01
5.940498396608430630e+04 1.821355521603281247e+01 2.399870165720791038e-01
5.940498399871477886e+04 1.828163924024442366e+01 2.401239901399513654e-01
5.940498403134525142e+04 1.827408575816694736e+01 2.424885739302175547e-01
5.940498406397572398e+04 1.839611926838204070e+01 2.466959780137442937e-01
5.940498409660619654e+04 1.849096880131363108e+01 2.502872853070441939e-01
5.940498412923667638e+04 1.851664311399028762e+01 2.468278458729435965e-01
5.940498416186714894e+04 1.802892879699041728e+01 2.367749212837994555e-01
5.940498419449762150e+04 1.837841308839131216e+01 2.479803247640101349e-01
5.940498422712809406e+04 1.822159730033745717e+01 2.389583001593899858e-01
5.940498425975857390e+04 1.798931685547545456e+01 2.372644156642309266e-01
5.940498429238904646e+04 1.822765144224159428e+01 2.411343889210474101e-01
5.940498432501951902e+04 1.829480461564189753e+01 2.464734457865628559e-01
5.940498435764999158e+04 1.812224265977014781e+01 2.384335978660477584e-01
5.940498439028046414e+04 1.815893628472461785e+01 2.384157200879659932e-01
5.940498442291093670e+04 1.810567171653937635e+01 2.373716925986803505e-01
5.940498445554141654e+04 1.778793037698845225e+01 2.311191698957983931e-01
5.940498448817189637e+04 1.830707686313797211e+01 2.410268974323193925e-01
5.940498452080236893e+04 1.834616247126758992e+01 2.412207577927341917e-01
5.940498455343284149e+04 1.782124681065888083e+01 2.364879427711907012e-01
5.940498458606331405e+04 1.807536952617764925e+01 2.365902231764384356e-01
5.940498461869378662e+04 1.801651543390425303e+01 2.328163600299023306e-01
5.940498465132425918e+04 1.793792487067681307e+01 2.369572697924395843e-01
5.940498468395473174e+04 1.769507312907013841e+01 2.353572189265323300e-01
5.940498471658520430e+04 1.832912957124404585e+01 2.473587604385975580e-01
5.940498474921568413e+04 1.820547756295336228e+01 2.393355505978565501e-01
5.940498478184616397e+04 1.793670474849748331e+01 2.387748968126834626e-01
5.940498481447663653e+04 1.840885164150159170e+01 2.480257973588083920e-01
5.940498484710710909e+04 1.816077196937414939e+01 2.392229369601773792e-01
5.940498487973758165e+04 1.825028240804518376e+01 2.362101966964382516e-01
5.940498491236805421e+04 1.851477311208940080e+01 2.403829176157342151e-01
5.940498494499852677e+04 1.797722598308293840e+01 2.318687215516894162e-01
5.940498497762899933e+04 1.786808159287483733e+01 2.309787209963606869e-01
5.940498501025947189e+04 1.828132331583063319e+01 2.405336843093659471e-01
5.940498504288995173e+04 1.784690014518908541e+01 2.293581493405457972e-01
5.940498507552043156e+04 1.837613571735722573e+01 2.409113972619855160e-01
5.940498510815090413e+04 1.839942990484441410e+01 2.424352111881341310e-01
5.940498514078137669e+04 1.803246145710450321e+01 2.368056615487347250e-01
5.940498517341184925e+04 1.832648822299458402e+01 2.376398746675734697e-01
5.940498520604232181e+04 1.804818136932192374e+01 2.350681290310429883e-01
5.940498523867279437e+04 1.830759578383804609e+01 2.432492007821317748e-01
5.940498527130327420e+04 1.770059416171531907e+01 2.326861420314218221e-01
5.940498530393374676e+04 1.812714672262410787e+01 2.375922600737110646e-01
5.940498533656422660e+04 1.780817909635274887e+01 2.380894268100525180e-01
5.940498536919469916e+04 1.833979776741869827e+01 2.455101884551922076e-01
5.940498540182517172e+04 1.862578116281665075e+01 2.513349616294829336e-01
5.940498543445564428e+04 1.828483040548005434e+01 2.454158807124283970e-01
5.940498546708611684e+04 1.806033294746706375e+01 2.424549417918022698e-01
5.940498549971658940e+04 1.822006432116221575e+01 2.464451313644114572e-01
5.940498553234706196e+04 1.833449233098729891e+01 2.487105574827616350e-01
5.940498556497754180e+04 1.811131155668172354e+01 2.468607325345764658e-01
5.940498559760801436e+04 1.822510453345070403e+01 2.490791326167092479e-01
5.940498563023849420e+04 1.834081530920269287e+01 2.525288561888780481e-01
5.940498566286896676e+04 1.850358115183245999e+01 2.590600464131512792e-01
5.940498569549943932e+04 1.788376731752988746e+01 2.491278699673222241e-01
5.940498572812991188e+04 1.798028353504619048e+01 2.498957639697842736e-01
5.940498576076038444e+04 1.877874781036333829e+01 2.768866577725934697e-01
5.940498579339085700e+04 1.858985771311737523e+01 2.656483832339163742e-01
5.940498582602133683e+04 1.889940970456984815e+01 2.643461407007775543e-01
5.940498585865180939e+04 1.812508343890909401e+01 2.555853652660644570e-01
5.940498589128228923e+04 1.778533773529646567e+01 2.473789466662167091e-01
5.940498592391276179e+04 1.872414423536691430e+01 2.590641190266099181e-01
5.940498595654323435e+04 1.855342190465557550e+01 2.560822411735205195e-01
5.940498598917370691e+04 1.833667342910407072e+01 2.608361939428676113e-01
5.940498602180417947e+04 1.836906500592466074e+01 2.511574602924810384e-01
5.940498605443465203e+04 1.861308854752092046e+01 2.582512724559996586e-01
5.940498608706512459e+04 1.869640010069648284e+01 2.521320170771351177e-01
5.940498611969560443e+04 1.871983089394594657e+01 2.603257975448394768e-01
5.940498615232607699e+04 1.814362202149834502e+01 2.432320605050880824e-01
5.940498618495655683e+04 1.850740802862573986e+01 2.477079535555739842e-01
5.940498621758702939e+04 1.801456795870586092e+01 2.424707506755620079e-01
5.940498625021750195e+04 1.891530038899294297e+01 2.606888338661362825e-01
5.940498628284797451e+04 1.826365858036367840e+01 2.529855811983780511e-01
5.940498631547844707e+04 1.796964386811527703e+01 2.517709669787114302e-01
5.940498634810892690e+04 1.841371801095776561e+01 2.576847616938532926e-01
5.940498638073939946e+04 1.905855226974658478e+01 2.921610262607268194e-01
5.940498641336987203e+04 1.867747625700295089e+01 2.644851227042033237e-01
5.940498644600034459e+04 1.794388656757312006e+01 2.479629451894156400e-01
5.940498647863082442e+04 1.791843780641062622e+01 2.493522083147957369e-01
5.940498651126129698e+04 1.810528299779409522e+01 2.545827023963155855e-01
5.940498654389176954e+04 1.838370188370188174e+01 2.646709149994412869e-01
5.940498657652224210e+04 1.824652386849808394e+01 2.578176252481404473e-01
5.940498660915271466e+04 1.792520195197264954e+01 2.597082995569209296e-01
5.940498664178319450e+04 1.796823053368329326e+01 2.613185477051073180e-01
5.940498667441366706e+04 1.762275014124673689e+01 2.479322482454765220e-01
5.940498670704414690e+04 1.784560038227865419e+01 2.506178995413695931e-01
5.940498673967461946e+04 1.825426350108677553e+01 2.573919534120971964e-01
5.940498677230509202e+04 1.788118242780895173e+01 2.509639926808267529e-01
5.940498680493556458e+04 1.814171504579274696e+01 2.502520457785489816e-01
5.940498683756603714e+04 1.847238571085799563e+01 2.691200501580912063e-01
5.940498687019650970e+04 1.847652988783189087e+01 2.697193288572232173e-01
5.940498690282698226e+04 1.789863215459516965e+01 2.594630000171589956e-01
5.940498693545746210e+04 1.825926235212247661e+01 2.666909730792862976e-01
5.940498696808793466e+04 1.880367879634114914e+01 2.856795460838976175e-01
5.940498700071841449e+04 1.842343330380618838e+01 2.697267415602026541e-01
5.940498703334888705e+04 1.795986844844094676e+01 2.572124878866866027e-01
5.940498706597935961e+04 1.803692002041914222e+01 2.671097741267522419e-01
5.940498709860983217e+04 1.807455019914846872e+01 2.711586055186966382e-01
5.940498713124030473e+04 1.786978832584990329e+01 2.551748199385457383e-01
5.940498716387077729e+04 1.834122957807499432e+01 2.664296139468908531e-01
5.940498719650124985e+04 1.746380495152028445e+01 2.468352592128864598e-01
5.940498722913172969e+04 1.797786947252596335e+01 2.562108687446680300e-01
5.940498726176220225e+04 1.797805586775952946e+01 2.534194483528210418e-01
5.940498729439268209e+04 1.758113360323886454e+01 2.411393656429015875e-01
5.940498732702315465e+04 1.794863103357998213e+01 2.511470415768757847e-01
5.940498735965362721e+04 1.785122543368281001e+01 2.452761417467073657e-01
5.940498739228409977e+04 1.853132462424497717e+01 2.664149025685431660e-01
5.940498742491457233e+04 1.779591146009612146e+01 2.518877285483501760e-01
5.940498745754504489e+04 1.803659979674513636e+01 2.578890540734878334e-01
5.940498749017552473e+04 1.787839938374348492e+01 2.507397436340453312e-01
5.940498752280599729e+04 1.808038966657827373e+01 2.566705881731291550e-01
5.940498755543646985e+04 1.772495825234744871e+01 2.512351717456349776e-01
5.940498758806694968e+04 1.789612330814694729e+01 2.521456160086044673e-01
5.940498762069742224e+04 1.839360084147086738e+01 2.624225904770566831e-01
5.940498765332789480e+04 1.786961711001056230e+01 2.482779748032835077e-01
5.940498768595836736e+04 1.805477520245741374e+01 2.563991288572035621e-01
5.940498771858883993e+04 1.838480815517485567e+01 2.681732449941950924e-01
5.940498775121931249e+04 1.791522200479563409e+01 2.485373227114343886e-01
5.940498778384979232e+04 1.836002663191296591e+01 2.574995688944762273e-01
5.940498781648026488e+04 1.801810884750517516e+01 2.503540898453947561e-01
5.940498784911074472e+04 1.793994529177718888e+01 2.472869371757484835e-01
5.940498788174121728e+04 1.814181237390719303e+01 2.489866509917812720e-01
5.940498791437168984e+04 1.765523804344870484e+01 2.386850612973769326e-01
5.940498794700216240e+04 1.810154360906483717e+01 2.485180138439728459e-01
5.940498797963263496e+04 1.780733411748425965e+01 2.388717879726746651e-01
5.940498801226310752e+04 1.797006905000556998e+01 2.439038399618332076e-01
5.940498804489358008e+04 1.772883921935643770e+01 2.375343761274818222e-01
5.940498807752405992e+04 1.804893765725468313e+01 2.436896749863520506e-01
5.940498811015453248e+04 1.792545047534821734e+01 2.413003780358219663e-01
5.940498814278501231e+04 1.777988159222983100e+01 2.377993327385685696e-01
5.940498817541548487e+04 1.783132397163903349e+01 2.393992041034405660e-01
5.940498820804595744e+04 1.787928086913362336e+01 2.493503213510323557e-01
5.940498824067643000e+04 1.828258720323052344e+01 2.553769195537873848e-01
5.940498827330690256e+04 1.773702559879212259e+01 2.394057864513292055e-01
5.940498830593737512e+04 1.789131754705525168e+01 2.383491876878452431e-01
5.940498833856784768e+04 1.727754285333155693e+01 2.275831964728703971e-01
5.940498837119832751e+04 1.815654835959014335e+01 2.456444331498074118e-01
5.940498840382880007e+04 1.756324391664071527e+01 2.311801028989274032e-01
5.940498843645927991e+04 1.824953661124867565e+01 2.467758432745809916e-01
5.940498846908975247e+04 1.772239908490787030e+01 2.360730408599329422e-01
5.940498850172022503e+04 1.703752603245706965e+01 2.251044705953588188e-01
5.940498853435069759e+04 1.815449748778883432e+01 2.431508599122390035e-01
5.940498856698117015e+04 1.801620107082420219e+01 2.429180783714078862e-01
5.940498859961164271e+04 1.759233118425517617e+01 2.337262903749614817e-01
5.940498863224212255e+04 1.804282939507845995e+01 2.393303537687052618e-01
5.940498866487259511e+04 1.782188281033046451e+01 2.349914885063376091e-01
5.940498869750307495e+04 1.803150928348560811e+01 2.407290775664973626e-01
5.940498873013354751e+04 1.759632636799516447e+01 2.315817940342837777e-01
5.940498876276402007e+04 1.798616325669690141e+01 2.380961900336560910e-01
5.940498879539449263e+04 1.803138610244738516e+01 2.406978263938797380e-01
5.940498882802496519e+04 1.778114874408042212e+01 2.374655296782505198e-01
5.940498886065543775e+04 1.783862268373716020e+01 2.371926058644008017e-01
5.940498889328591031e+04 1.806426428951868246e+01 2.420663316282106736e-01
5.940498892591639014e+04 1.763689972426219654e+01 2.363146946646993984e-01
5.940498895854686270e+04 1.747775618035973366e+01 2.292458455654069749e-01
5.940498899117734254e+04 1.793331017714484332e+01 2.404988265600667696e-01
5.940498902380781510e+04 1.771844315950250959e+01 2.329091316087632257e-01
5.940498905643828766e+04 1.815639097744360697e+01 2.451781243513526665e-01
5.940498908906876022e+04 1.787447583694232378e+01 2.298086228148407684e-01
5.940498912169923278e+04 1.806165888110332318e+01 2.398741211735003209e-01
5.940498915432970534e+04 1.773338074203739012e+01 2.346771779964456628e-01
5.940498918696017790e+04 1.832526569363752245e+01 2.473666391081899008e-01
5.940498921959065774e+04 1.752176106460145633e+01 2.319589958117452277e-01
5.940498925222113030e+04 1.800759540048475316e+01 2.353796379230311819e-01
5.940498928485161014e+04 1.782597102724098903e+01 2.394438312779404998e-01
5.940498931748208270e+04 1.783260417805971798e+01 2.395032501437430739e-01
5.940498935011255526e+04 1.838040280924969494e+01 2.487498156055080456e-01
5.940498938274302782e+04 1.786414250843366958e+01 2.382020626736157665e-01
5.940498941537350038e+04 1.801960213488597518e+01 2.398747728759409170e-01
5.940498944800397294e+04 1.812405600457864097e+01 2.433683323128462972e-01
5.940498948063444550e+04 1.798559667934970463e+01 2.382493427578472878e-01
5.940498951326492534e+04 1.776235563273518991e+01 2.361163053424623903e-01
5.940498954589539790e+04 1.799617638850125800e+01 2.406181610409759974e-01
5.940498957852587773e+04 1.778350061872679788e+01 2.320245386401222909e-01
5.940498961115635029e+04 1.849599313108185328e+01 2.535983301680482804e-01
5.940498964378682285e+04 1.767250543114402461e+01 2.341701438613521535e-01
5.940498967641729541e+04 1.773203498701653658e+01 2.340379092291929308e-01
5.940498970904776797e+04 1.774648277773927418e+01 2.307336520325192208e-01
5.940498974167824053e+04 1.756389687155250812e+01 2.282672489247453140e-01
5.940498977430871309e+04 1.782101397447183189e+01 2.352135597365192232e-01
5.940498980693919293e+04 1.787312728886915991e+01 2.352020783647696123e-01
5.940498983956966549e+04 1.800016745042769628e+01 2.418973739382913879e-01
5.940498987220013805e+04 1.807239198567271288e+01 2.412658443019402021e-01
5.940498990483061789e+04 1.778425318409880163e+01 2.335664566929195884e-01
5.940498993746109045e+04 1.789222506678539659e+01 2.356486723498806002e-01
5.940498997009156301e+04 1.812326342174953453e+01 2.410333303548350126e-01
5.940499000272203557e+04 1.757067154700282785e+01 2.292165680893728519e-01
5.940499003535250813e+04 1.786324573076070266e+01 2.353767417143424190e-01
5.940499006798298069e+04 1.767295176110260257e+01 2.284228580129022967e-01
5.940499010061346053e+04 1.750527846089047657e+01 2.234877616504671316e-01
5.940499013324393309e+04 1.756936080728633343e+01 2.265765643594345458e-01
5.940499016587441292e+04 1.756374803831376141e+01 2.237581523380844373e-01
5.940499019850488548e+04 1.803499336356597738e+01 2.370014656721216306e-01
5.940499023113535804e+04 1.830765880931643608e+01 2.435290431769163988e-01
5.940499026376583060e+04 1.832244938049868921e+01 2.414273923975774339e-01
5.940499029639630317e+04 1.808774033434184147e+01 2.379166635874196134e-01
5.940499032902677573e+04 1.782118181445047966e+01 2.356855394889701694e-01
5.940499036165724829e+04 1.774337841742456590e+01 2.292735163648107755e-01
5.940499039428772812e+04 1.747186474552010083e+01 2.236062487597682558e-01
5.940499042691820068e+04 1.766561821827871270e+01 2.283692542933418723e-01
5.940499045954867324e+04 1.791224399301610148e+01 2.337548756330705968e-01
5.940499049217915308e+04 1.779411322405567120e+01 2.332470515972903113e-01
5.940499052480962564e+04 1.807223482581525076e+01 2.385465764449869464e-01
5.940499055744009820e+04 1.780235271509361539e+01 2.340619623741411470e-01
5.940499059007057076e+04 1.798613373428559825e+01 2.352854703258306091e-01
5.940499062270104332e+04 1.801468161861349415e+01 2.359137574438822105e-01
5.940499065533151588e+04 1.741887561508654869e+01 2.264219585936663448e-01
5.940499068796199572e+04 1.765707190582682884e+01 2.301559850849739519e-01
5.940499072059246828e+04 1.759296296802965998e+01 2.303420936304942102e-01
5.940499075322294811e+04 1.774175063403934516e+01 2.334523021001590759e-01
5.940499078585342068e+04 1.796059037921152779e+01 2.362400609079054192e-01
5.940499081848389324e+04 1.811237632743054249e+01 2.374438644585821767e-01
5.940499085111436580e+04 1.744045541314426018e+01 2.276505053316504046e-01
5.940499088374483836e+04 1.773852449950226529e+01 2.341602063785202525e-01
5.940499091637531092e+04 1.770407121170300968e+01 2.330487550533403007e-01
5.940499094900578348e+04 1.779992720043679810e+01 2.393185358043841138e-01
5.940499098163626331e+04 1.748566984513423961e+01 2.340842244455465515e-01
5.940499101426673587e+04 1.803110478502951253e+01 2.448009064717484862e-01
5.940499104689721571e+04 1.812517698009494538e+01 2.440446284764446472e-01
5.940499107952768827e+04 1.776265476060041593e+01 2.399375286667138618e-01
5.940499111215816083e+04 1.783376039682648440e+01 2.429265369363452776e-01
5.940499114478863339e+04 1.793760214964403232e+01 2.459311566585320741e-01
5.940499117741910595e+04 1.762626331324727502e+01 2.429080797426904637e-01
5.940499121004957851e+04 1.783396398387007764e+01 2.435861815622339110e-01
5.940499124268005107e+04 1.786281199497216576e+01 2.406342531991322586e-01
5.940499127531053091e+04 1.808024614013838516e+01 2.471172471359212031e-01
5.940499130794100347e+04 1.806844295728882699e+01 2.401539211879328284e-01
5.940499134057148331e+04 1.782495901244092806e+01 2.392838859944558527e-01
5.940499137320195587e+04 1.788288747229144349e+01 2.382171070026741222e-01
5.940499140583242843e+04 1.769608596601981532e+01 2.404964160237316184e-01
5.940499143846290099e+04 1.753658968594590917e+01 2.331707941401648665e-01
5.940499147109337355e+04 1.755637725570309726e+01 2.347427239330807380e-01
5.940499150372384611e+04 1.788422950413564294e+01 2.458586229741824836e-01
5.940499153635431867e+04 1.765638399563020755e+01 2.387969226953983448e-01
5.940499156898479850e+04 1.782133101564440025e+01 2.342354454066625513e-01
5.940499160161527107e+04 1.769272455377354802e+01 2.360789409531170724e-01
5.940499163424574363e+04 1.774521342840328941e+01 2.443020144317524511e-01
5.940499166687622346e+04 1.741611790953958305e+01 2.324262318590910315e-01
5.940499169950669602e+04 1.749176358566278822e+01 2.340721124417539933e-01
5.940499173213716858e+04 1.791704813427659815e+01 2.435769379764919362e-01
5.940499176476764114e+04 1.772427336999214376e+01 2.346683993485718933e-01
5.940499179739811370e+04 1.794658433793982155e+01 2.351021268552365151e-01
5.940499183002858626e+04 1.785485652738269380e+01 2.351301337392794066e-01
5.940499186265905882e+04 1.764055736488436210e+01 2.345849886185697453e-01
5.940499189528953866e+04 1.784431713583096268e+01 2.429537276399812706e-01
5.940499192792001122e+04 1.770760862080837228e+01 2.405064097508199106e-01
5.940499196055049106e+04 1.723525802622277325e+01 2.254242524908470213e-01
5.940499199318096362e+04 1.796349566710041756e+01 2.400267511571914647e-01
5.940499202581143618e+04 1.774326394397790096e+01 2.396082073154613690e-01
5.940499205844190874e+04 1.754588475963177530e+01 2.337404423909050510e-01
5.940499209107238130e+04 1.759931605225360940e+01 2.337225310731605443e-01
5.940499212370285386e+04 1.734260411032990845e+01 2.250127265536994159e-01
5.940499215633332642e+04 1.734463568248452603e+01 2.249742164371860698e-01
5.940499218896380626e+04 1.736078505787633119e+01 2.223214331451773551e-01
5.940499222159427882e+04 1.786401118099231411e+01 2.370558052613704891e-01
5.940499225422475865e+04 1.741441735745300790e+01 2.274104263680340743e-01
5.940499228685523121e+04 1.758351270204685690e+01 2.359031777742137959e-01
5.940499231948570377e+04 1.719819248667970513e+01 2.235655741569856914e-01
5.940499235211617633e+04 1.764796746839132169e+01 2.307311480947923099e-01
5.940499238474664890e+04 1.730763885103831612e+01 2.230424800823491704e-01
5.940499241737712146e+04 1.759653723637961420e+01 2.349993282672536432e-01
5.940499245000759402e+04 1.797570077723841919e+01 2.448655982273901521e-01
5.940499248263807385e+04 1.710660926133373039e+01 2.207236970337048410e-01
5.940499251526854641e+04 1.741111418302460478e+01 2.301185217721185561e-01
5.940499254789902625e+04 1.694012506373956839e+01 2.178330393628574724e-01
5.940499258052949881e+04 1.741510831835581286e+01 2.305962814029073327e-01
5.940499261315997137e+04 1.719992947813821971e+01 2.236283793813425569e-01
5.940499264579044393e+04 1.733599781001916185e+01 2.264697703258974071e-01
5.940499267842091649e+04 1.728574575291169779e+01 2.243259460588428733e-01
5.940499271105138905e+04 1.710368526435413017e+01 2.257282896060114619e-01
5.940499274368186161e+04 1.780467849410970871e+01 2.381244763697096811e-01
5.940499277631234145e+04 1.739609806535876757e+01 2.323983228535247136e-01
5.940499280894281401e+04 1.777003571478202915e+01 2.379215946145360194e-01
5.940499284157329384e+04 1.743344244408074317e+01 2.306481630543966432e-01
5.940499287420376641e+04 1.792230432899827974e+01 2.406455187981543509e-01
5.940499290683423897e+04 1.763568368710312839e+01 2.343597604515476884e-01
5.940499293946471153e+04 1.783050190377293376e+01 2.325185436062743027e-01
5.940499297209518409e+04 1.763230917664324693e+01 2.309976994904950343e-01
5.940499300472565665e+04 1.768955674488815788e+01 2.310894580341256166e-01
5.940499303735612921e+04 1.790941654611834366e+01 2.345596619977843578e-01
5.940499306998660904e+04 1.824634835763120222e+01 2.416379247287555043e-01
5.940499310261708160e+04 1.732535171524166628e+01 2.227493790587676270e-01
5.940499313524756144e+04 1.781296070060808745e+01 2.317813764221994810e-01
5.940499316787803400e+04 1.830106136219863799e+01 2.468945561434401081e-01
5.940499320050850656e+04 1.826464162675405234e+01 2.445001336902442035e-01
5.940499323313897912e+04 1.837964672878751671e+01 2.432641877359361660e-01
5.940499326576945168e+04 1.825972191136974132e+01 2.438951427491785617e-01
5.940499329839992424e+04 1.845900829014080458e+01 2.465316853692257060e-01
5.940499333103039680e+04 1.775364792911433653e+01 2.313944265662710720e-01
5.940499336366087664e+04 1.770617521773340286e+01 2.320172013331151806e-01
5.940499339629134920e+04 1.784176742384417480e+01 2.351298317243947500e-01
5.940499342892182904e+04 1.774615916955017170e+01 2.345038117103146746e-01
5.940499346155230160e+04 1.767398683754762700e+01 2.326046219071781496e-01
5.940499349418277416e+04 1.744709785769876831e+01 2.273602251349106929e-01
5.940499352681324672e+04 1.790757971336518040e+01 2.349275359518183670e-01
5.940499355944371928e+04 1.792827162552812936e+01 2.348741782701902203e-01
5.940499359207419184e+04 1.736187748263841968e+01 2.244051657756087337e-01
5.940499362470466440e+04 1.761648686486041271e+01 2.335113642848166970e-01
5.940499365733514423e+04 1.777683160404006912e+01 2.341116192787779937e-01
5.940499368996561680e+04 1.755413856194871514e+01 2.317640858443834606e-01
5.940499372259609663e+04 1.771347988386561667e+01 2.345532258600847020e-01
5.940499375522656919e+04 1.800199662542182111e+01 2.412497396597445831e-01
5.940499378785704175e+04 1.762747664581553408e+01 2.347842487806567069e-01
5.940499382048751431e+04 1.743086421420948184e+01 2.319519358080452953e-01
5.940499385311798687e+04 1.786216718093349698e+01 2.350887815136310233e-01
5.940499388574845943e+04 1.782049722076270015e+01 2.347503598646245027e-01
5.940499391837893199e+04 1.794492668127422874e+01 2.402601485227804090e-01
5.940499395100940455e+04 1.756251643348417346e+01 2.325555834286424373e-01
5.940499398363987711e+04 1.750585829556758810e+01 2.295771496423113234e-01
5.940499401627035695e+04 1.774334414464150100e+01 2.362237227573115161e-01
5.940499404890082951e+04 1.744188863633270259e+01 2.321756312749052309e-01
5.940499408153130935e+04 1.797615692621063843e+01 2.469650946094218980e-01
5.940499411416178191e+04 1.822906835457345309e+01 2.466703765863857978e-01
5.940499414679225447e+04 1.783857605537871294e+01 2.405825334200531462e-01
5.940499417942272703e+04 1.806764358440681661e+01 2.511682425564759624e-01
5.940499421205319959e+04 1.757342628832354947e+01 2.354135844427066859e-01
5.940499424468367215e+04 1.775360105658508658e+01 2.360781993177321347e-01
5.940499427731414471e+04 1.759388946103673135e+01 2.300247745177764480e-01
5.940499430994462455e+04 1.764878645727105777e+01 2.315942458813861071e-01
5.940499434257509711e+04 1.795447143057700501e+01 2.395277239651414924e-01
5.940499437520556967e+04 1.773247952509207082e+01 2.391315540592345579e-01
5.940499440783604950e+04 1.796215738036396203e+01 2.379599294747666571e-01
5.940499444046652206e+04 1.755572233669473192e+01 2.302442626044791663e-01
5.940499447309699462e+04 1.803238145947763726e+01 2.430581178106267226e-01
5.940499450572746719e+04 1.766359308717417065e+01 2.305829350625290264e-01
5.940499453835793975e+04 1.795527023075102235e+01 2.361730659619593886e-01
5.940499457098841231e+04 1.776121914218728648e+01 2.319302253070126552e-01
5.940499460361888487e+04 1.768254709209731601e+01 2.294508807344285972e-01
5.940499463624936470e+04 1.733177027027027250e+01 2.279658191233821241e-01
5.940499466887983726e+04 1.778992014589262638e+01 2.360829572048434577e-01
5.940499470151031710e+04 1.762768884611735487e+01 2.373835933877347648e-01
5.940499473414078966e+04 1.820111121996277248e+01 2.434988469144930279e-01
5.940499476677126222e+04 1.798084634358076883e+01 2.401365544292330956e-01
5.940499479940173478e+04 1.817525143079402028e+01 2.406496525614103266e-01
5.940499483203220734e+04 1.806147678381851662e+01 2.375143457223880816e-01
5.940499486466267990e+04 1.763940793047256861e+01 2.280986499454132344e-01
5.940499489729315246e+04 1.796255012478617985e+01 2.363590196049330239e-01
5.940499492992363230e+04 1.769309305193915449e+01 2.343920926170179053e-01
5.940499496255410486e+04 1.788241091630922242e+01 2.323202320126661613e-01
5.940499499518458470e+04 1.782600219659527951e+01 2.339050791745254931e-01
5.940499502781505726e+04 1.765572133860313642e+01 2.339131208332813350e-01
5.940499506044552982e+04 1.809833608784559900e+01 2.386144810501447666e-01
5.940499509307600238e+04 1.793626533868926387e+01 2.391697819635459910e-01
5.940499512570647494e+04 1.788071165232934945e+01 2.412479822527704432e-01
5.940499515833694750e+04 1.708291420217545920e+01 2.181848606895131770e-01
5.940499519096742006e+04 1.775976331360946858e+01 2.316505520217516934e-01
5.940499522359789989e+04 1.725171255876427168e+01 2.226418455886503833e-01
5.940499525622837245e+04 1.775995526947414405e+01 2.308282491359248678e-01
5.940499528885885229e+04 1.751577312847335577e+01 2.253418354600300877e-01
5.940499532148932485e+04 1.768493377941217304e+01 2.284034193776422195e-01
5.940499535411979741e+04 1.764116269458602915e+01 2.292122248286906361e-01
5.940499538675026997e+04 1.769100306225664809e+01 2.318763686296342608e-01
5.940499541938074253e+04 1.739182328796716348e+01 2.269331034898167676e-01
5.940499545201121509e+04 1.766050958049964947e+01 2.359845872355444130e-01
5.940499548464168765e+04 1.764835878653859425e+01 2.321812512649646942e-01
5.940499551727216749e+04 1.757170007383302845e+01 2.285436391671649414e-01
5.940499554990264005e+04 1.757271068257340474e+01 2.326030133303852721e-01
5.940499558253311261e+04 1.756217506412982488e+01 2.291510668896609981e-01
5.940499561516358517e+04 1.771808695410524237e+01 2.333456045759352282e-01
5.940499564779406501e+04 1.769316430386425765e+01 2.323748529661533169e-01
5.940499568042453757e+04 1.768444475253015469e+01 2.328641481919151990e-01
5.940499571305501013e+04 1.753143295901718091e+01 2.284202119000500186e-01
5.940499574568548269e+04 1.736413744416839933e+01 2.222523555947308882e-01
5.940499577831595525e+04 1.757803946443099008e+01 2.290993571463499912e-01
5.940499581094642781e+04 1.738380991285402999e+01 2.261632903236153180e-01
5.940499584357690037e+04 1.781836146791544451e+01 2.359709521454924075e-01
5.940499587620738021e+04 1.716166576964478097e+01 2.169205752721335700e-01
5.940499590883785277e+04 1.774852608343345750e+01 2.303672685431703837e-01
5.940499594146833260e+04 1.804977746379371339e+01 2.345539369654316142e-01
5.940499597409880516e+04 1.778603268945022364e+01 2.347927656303790689e-01
5.940499600672927772e+04 1.776798279092360033e+01 2.310482721511516735e-01
5.940499603935975028e+04 1.755739037020713766e+01 2.297384530293453131e-01
5.940499607199022284e+04 1.743746313898147093e+01 2.258876516583512017e-01
5.940499610462069541e+04 1.782720993511476948e+01 2.359623946752178736e-01
5.940499613725116797e+04 1.806002946926978581e+01 2.408226214249591102e-01
5.940499616988164053e+04 1.744828626268165550e+01 2.257033572796774135e-01
5.940499620251212036e+04 1.758272908857088268e+01 2.281042691242338993e-01
5.940499623514259292e+04 1.770072506042170346e+01 2.277351000466466824e-01
5.940499626777307276e+04 1.749973125318706124e+01 2.263254936203272505e-01
5.940499630040354532e+04 1.754497648152516120e+01 2.255426443340926845e-01
5.940499633303401788e+04 1.764197032541825649e+01 2.274514671449985592e-01
5.940499636566449044e+04 1.799178062778998211e+01 2.354730013883654660e-01
5.940499639829496300e+04 1.789406557979723544e+01 2.332265902229898047e-01
5.940499643092543556e+04 1.727629798690738028e+01 2.198113541237541324e-01
5.940499646355590812e+04 1.755728767237893351e+01 2.275103249768928859e-01
5.940499649618638796e+04 1.761188157220244221e+01 2.281999443151896678e-01
5.940499652881686052e+04 1.722215582687110214e+01 2.175719234922655343e-01
5.940499656144733308e+04 1.722778912954638386e+01 2.231285060677281884e-01
5.940499659407780564e+04 1.772099590398837066e+01 2.330562815373476981e-01
5.940499662670828548e+04 1.727173631996516079e+01 2.211680554364491291e-01
5.940499665933875804e+04 1.765649913830547391e+01 2.293482770398244108e-01
5.940499669196923060e+04 1.754540917471892314e+01 2.296415000470002354e-01
5.940499672459970316e+04 1.769113778822476135e+01 2.355396394051132714e-01
5.940499675723017572e+04 1.701503465912914592e+01 2.189730397873371204e-01
5.940499678986064828e+04 1.748783919875288007e+01 2.285225401879266149e-01
5.940499682249112084e+04 1.775114800918407099e+01 2.345195407651793074e-01
5.940499685512160067e+04 1.790214201049839104e+01 2.383140639252635251e-01
5.940499688775207323e+04 1.760664174732907483e+01 2.356631163964763298e-01
5.940499692038254580e+04 1.718121225311496758e+01 2.231422253156772617e-01
5.940499695301302563e+04 1.746472350483729130e+01 2.327883987001631294e-01
5.940499698564349819e+04 1.753840961066872239e+01 2.302966484105620770e-01
5.940499701827397075e+04 1.761682788525683918e+01 2.299355974381065981e-01
5.940499705090444331e+04 1.731451170696934838e+01 2.253831079513484714e-01
5.940499708353491587e+04 1.720539545460698250e+01 2.226066145977814992e-01
5.940499711616538843e+04 1.739191525862186438e+01 2.255596077799446875e-01
5.940499714879586099e+04 1.736000163748754943e+01 2.230959113334917421e-01
5.940499718142634083e+04 1.753256962546302589e+01 2.295127082740633928e-01
5.940499721405681339e+04 1.743351655096223496e+01 2.262459467822080517e-01
5.940499724668729323e+04 1.773959828833475072e+01 2.331346891179329195e-01
5.940499727931776579e+04 1.776404541631623246e+01 2.337485330702451236e-01
5.940499731194823835e+04 1.744105591080505135e+01 2.271902610351073937e-01
5.940499734457871091e+04 1.715773485490006323e+01 2.200211685150377516e-01
5.940499737720918347e+04 1.756510172575398343e+01 2.278947135928175993e-01
5.940499740983965603e+04 1.763206140593075233e+01 2.271897609475572455e-01
5.940499744247012859e+04 1.715907933871011082e+01 2.193354382096738275e-01
5.940499747510060115e+04 1.760447740619227375e+01 2.288993841249150618e-01
5.940499750773107371e+04 1.746458849793872403e+01 2.238062839163922069e-01
5.940499754036155355e+04 1.745553412402018978e+01 2.255405518024694300e-01
5.940499757299202611e+04 1.749943599196632604e+01 2.292161249729030015e-01
5.940499760562250594e+04 1.742617454219664097e+01 2.253263928670081462e-01
5.940499763825297850e+04 1.788184118060435779e+01 2.339075556870790773e-01
5.940499767088345106e+04 1.763185757529683428e+01 2.272080269375796879e-01
5.940499770351392362e+04 1.791390552042290096e+01 2.337892759026131140e-01
5.940499773614439619e+04 1.741511814479079590e+01 2.239409986022444510e-01
5.940499776877486875e+04 1.780205569831238321e+01 2.314229047637883230e-01
5.940499780140534131e+04 1.717045030642152881e+01 2.205294692896526410e-01
5.940499783403582114e+04 1.802740815130973218e+01 2.350047183069154111e-01
5.940499786666629370e+04 1.774552075143791185e+01 2.312986750703084349e-01
5.940499789929677354e+04 1.768376115456648634e+01 2.279984348482625156e-01
5.940499793192724610e+04 1.760526568392183577e+01 2.300931722745163388e-01
5.940499796455771866e+04 1.796686165261007773e+01 2.370226212440766644e-01
5.940499799718819122e+04 1.792097478712816638e+01 2.349988732526482049e-01
5.940499802981866378e+04 1.797713888888888789e+01 2.365711801799945113e-01
5.940499806244913634e+04 1.748294878553181064e+01 2.246346475218027050e-01
5.940499809507960890e+04 1.784851109461354568e+01 2.429357590844768988e-01
5.940499812771008874e+04 1.801264859329375412e+01 2.391381220674914654e-01
5.940499816034056130e+04 1.759698058369999529e+01 2.331997651843123187e-01
5.940499819297104114e+04 1.786808844586408185e+01 2.375179985663437299e-01
5.940499822560151370e+04 1.767331894269539205e+01 2.294115477788759017e-01
5.940499825823198626e+04 1.824752087500175080e+01 2.417150546854137938e-01
5.940499829086245882e+04 1.783859115151016539e+01 2.443157604999971755e-01
5.940499832349293138e+04 1.747818279281693776e+01 2.362687511750465597e-01
5.940499835612340394e+04 1.791762446814389165e+01 2.435599223754195963e-01
5.940499838875387650e+04 1.805579291279216037e+01 2.445039271321118868e-01
5.940499842138434906e+04 1.798205117617100868e+01 2.408765500750333355e-01
5.940499845401482889e+04 1.826373488779755050e+01 2.466463448487998811e-01
5.940499848664530145e+04 1.807446203365844895e+01 2.437458423138761654e-01
5.940499851927578129e+04 1.835955641245760361e+01 2.466638242207833676e-01
5.940499855190625385e+04 1.804393790146922072e+01 2.366941433175500653e-01
5.940499858453672641e+04 1.810484507120220599e+01 2.423166774593572270e-01
5.940499861716719897e+04 1.767235578895544634e+01 2.300988822630984088e-01
5.940499864979767153e+04 1.775917141917087250e+01 2.358218355628622642e-01
5.940499868242814409e+04 1.783156262010651716e+01 2.339249880599962583e-01
5.940499871505861665e+04 1.768014705882352899e+01 2.299270868924312428e-01
5.940499874768909649e+04 1.814501225982517596e+01 2.388599642799700273e-01
5.940499878031956905e+04 1.754040288965433803e+01 2.255734942635327922e-01
5.940499881295004161e+04 1.824479080077583859e+01 2.426556463837586941e-01
5.940499884558051417e+04 1.804493575677279793e+01 2.393845958966815957e-01
5.940499887821098673e+04 1.810433160621761672e+01 2.360175654284014379e-01
5.940499891084146657e+04 1.797796673031223236e+01 2.325785108537871682e-01
5.940499894347193913e+04 1.831586980048283664e+01 2.371961470229402569e-01
5.940499897610241169e+04 1.825457834986050898e+01 2.395545262403405151e-01
5.940499900873288425e+04 1.819516627045932822e+01 2.355577824547138710e-01
5.940499904136335681e+04 1.844219021776942569e+01 2.445196145520788511e-01
5.940499907399382937e+04 1.845544389308202327e+01 2.408986003356916594e-01
5.940499910662430193e+04 1.792090318724017095e+01 2.305662489146167726e-01
5.940499913925478177e+04 1.840441145519089616e+01 2.417054138347312087e-01
5.940499917188525433e+04 1.819182604577303053e+01 2.353151294565483109e-01
5.940499920451573416e+04 1.819362013704686376e+01 2.366389063323618980e-01
5.940499923714620672e+04 1.793685736162765210e+01 2.302984412009498605e-01
5.940499926977667928e+04 1.788619218527798793e+01 2.320484265544635050e-01
5.940499930240715184e+04 1.785698719694905989e+01 2.298493938822816773e-01
5.940499933503762441e+04 1.788259304051453924e+01 2.295590552298651388e-01
5.940499936766809697e+04 1.783430664977136360e+01 2.292022534969044845e-01
5.940499940029856953e+04 1.778457857679950749e+01 2.302602574863389928e-01
5.940499943292904209e+04 1.797287682188607505e+01 2.365669778868311479e-01
5.940499946555951465e+04 1.821559568808623908e+01 2.402682743720985781e-01
5.940499949818999448e+04 1.758459078510675511e+01 2.273921180145942744e-01
5.940499953082046704e+04 1.789223738062755942e+01 2.325813244215522158e-01
5.940499956345094688e+04 1.788151905675897879e+01 2.326019035672433621e-01
5.940499959608141944e+04 1.768471354800335149e+01 2.260102268436781636e-01
5.940499962871189200e+04 1.845352703609093226e+01 2.427955365426182066e-01
5.940499966134236456e+04 1.801159235845011253e+01 2.346095081277329575e-01
5.940499969397283712e+04 1.820151942574644366e+01 2.379994599488558515e-01
5.940499972660330968e+04 1.811155427972066789e+01 2.378023152214344960e-01
5.940499975923378224e+04 1.838790914418059685e+01 2.394147013606138241e-01
5.940499979186425480e+04 1.807400799413579051e+01 2.341480889918025610e-01
5.940499982449473464e+04 1.834877882080537859e+01 2.393443197558280389e-01
5.940499985712520720e+04 1.760089090445586635e+01 2.237899174583939110e-01
5.940499988975567976e+04 1.824550797883479802e+01 2.377497961949019689e-01
5.940499992238615960e+04 1.837081184659171029e+01 2.407515419800525247e-01
5.940499995501663216e+04 1.763524246926921535e+01 2.236035961710007847e-01
5.940499998764710472e+04 1.785214554785172325e+01 2.305019069820777866e-01
5.940500002027757728e+04 1.767717518109552799e+01 2.264597657221718019e-01
5.940500005290804984e+04 1.801165325399980688e+01 2.352272337279767422e-01
5.940500008553852240e+04 1.772270178993582945e+01 2.258814456637146251e-01
5.940500011816899496e+04 1.838961742561053470e+01 2.459431233008603501e-01
5.940500015079946752e+04 1.803614392100166341e+01 2.379812212943598349e-01
5.940500018342994736e+04 1.813209147108704045e+01 2.410833697681795118e-01
5.940500021606041992e+04 1.840329041289553658e+01 2.413251774484316825e-01
5.940500024869089248e+04 1.835563840738988972e+01 2.443562846307719971e-01
5.940500028132137231e+04 1.831073328610520434e+01 2.446368516896899881e-01
5.940500031395184487e+04 1.780345218424394815e+01 2.304901069999534535e-01
5.940500034658231743e+04 1.820534184491240026e+01 2.429853512649514657e-01
5.940500037921278999e+04 1.776883891071670263e+01 2.287584754421202737e-01
5.940500041184326255e+04 1.790129266124068153e+01 2.340445969229196232e-01
5.940500044447373512e+04 1.812088048066214796e+01 2.382758729714767321e-01
5.940500047710420768e+04 1.823098345664643816e+01 2.397712458764209575e-01
5.940500050973468751e+04 1.843853305785123808e+01 2.465146058547524610e-01
5.940500054236516007e+04 1.831093346656674470e+01 2.387154315852927089e-01
5.940500057499563991e+04 1.766767116682738603e+01 2.286412704505360327e-01
5.940500060762611247e+04 1.804385735700630988e+01 2.378285467104335749e-01
5.940500064025658503e+04 1.811803768004819304e+01 2.404337712369171987e-01
5.940500067288705759e+04 1.799803236281578478e+01 2.368577970172406899e-01
5.940500070551753015e+04 1.797339878511977673e+01 2.413234820269926639e-01
5.940500073814800271e+04 1.823317485325488363e+01 2.465172100881608541e-01


==> figures/ground-lomb/20210709_tic3788_r.dat <==
5.940497660535736941e+04 7.589356006928043019e-01 6.593581045549889996e-01
5.940497662422757276e+04 3.590986802927560451e+00 4.377337933635306461e-02
5.940497665685805259e+04 3.675259883147431683e+00 4.733136209166506625e-02
5.940497668948853243e+04 3.631538020032956560e+00 4.722541718272965650e-02
5.940497672211900499e+04 3.637288177815421353e+00 4.694455091052802259e-02
5.940497675474947755e+04 3.661920286586858531e+00 4.440589035701061893e-02
5.940497678737995011e+04 3.606554317600731530e+00 4.648605238573570719e-02
5.940497682001042267e+04 3.685236822245813837e+00 4.772209146956052361e-02
5.940497685264089523e+04 3.647341096524313375e+00 4.684877156376457408e-02
5.940497688527137507e+04 3.636557025154564915e+00 4.507251148469085256e-02
5.940497691790184763e+04 3.625533065804536381e+00 4.603972880284465385e-02
5.940497695053232019e+04 3.681884012341792189e+00 4.747667071885035284e-02
5.940497698316279275e+04 3.631076399903564678e+00 4.342696391317226595e-02
5.940497701579327259e+04 3.674001050514367872e+00 4.511790954807979454e-02
5.940497704842374515e+04 3.611384783798576859e+00 4.580495901654318969e-02
5.940497708105421771e+04 3.736978056585886776e+00 4.781313399860839808e-02
5.940497711368469027e+04 3.705936667952618002e+00 4.605254271539273303e-02
5.940497714631516283e+04 3.780604310153299341e+00 4.710031524274164300e-02
5.940497717894564266e+04 3.754954034729315548e+00 4.720872757791857305e-02
5.940497721157611522e+04 3.715784571036548911e+00 4.731104771042309032e-02
5.940497724420659506e+04 3.775420202483536158e+00 4.633883888225846098e-02
5.940497727683706762e+04 3.809039246008259827e+00 4.799590064501741554e-02
5.940497730946754018e+04 3.742627000045144481e+00 4.432625274848566582e-02
5.940497734209801274e+04 3.718064697258009144e+00 4.696259825273984417e-02
5.940497737472848530e+04 3.733390819309898578e+00 4.462190317604481510e-02
5.940497740735895786e+04 3.688452754516589938e+00 4.749863705128835878e-02
5.940497743998943042e+04 3.639597484276729578e+00 4.516299261083551314e-02
5.940497747261990298e+04 3.711658358009420677e+00 4.790062848510909244e-02
5.940497750525038282e+04 3.603515309608098516e+00 4.556172991007911843e-02
5.940497753788086266e+04 3.664245613151733583e+00 4.705385613009503004e-02
5.940497757051133522e+04 3.674499531557714249e+00 4.695229074127653390e-02
5.940497760314180778e+04 3.555135386916071116e+00 4.531529854320412443e-02
5.940497763577228034e+04 3.642776946107784575e+00 4.788265243405576133e-02
5.940497766840275290e+04 3.666465651540278259e+00 4.817061741610852849e-02
5.940497770103322546e+04 3.682895488292404096e+00 5.281707970191506368e-02
5.940497773366370529e+04 3.625903203817314235e+00 4.677478503996278930e-02
5.940497776629417785e+04 3.585844991295114692e+00 4.648848038245970149e-02
5.940497779892465769e+04 3.601986047311405592e+00 4.783987405865262887e-02
5.940497783155513025e+04 3.601470771531845916e+00 4.542263402103098591e-02
5.940497786418560281e+04 3.725133370542957234e+00 4.726633676937020551e-02
5.940497789681607537e+04 3.582625363259754003e+00 4.449195275100941566e-02
5.940497792944654793e+04 3.682796112028890789e+00 4.811743368308437491e-02
5.940497796207702049e+04 3.637103967115212999e+00 4.480790378562114762e-02
5.940497799470750033e+04 3.621660057782361442e+00 4.388881610128955030e-02
5.940497802733797289e+04 3.733515750133475919e+00 4.559808420262121548e-02
5.940497805996845273e+04 3.540100226627086677e+00 4.121675016394465985e-02
5.940497809259892529e+04 3.583793381759483587e+00 4.249654538887962657e-02
5.940497812522939785e+04 3.662271492094861802e+00 4.967667086324221992e-02
5.940497815785987041e+04 3.646960109520595239e+00 4.782935247878294938e-02
5.940497819049034297e+04 3.633406458920562354e+00 4.360697421544022789e-02
5.940497822312082280e+04 3.675660055001937376e+00 4.727791162426490945e-02
5.940497825575129536e+04 3.656286095639004863e+00 4.602363859132987955e-02
5.940497828838176792e+04 3.637995763732988053e+00 4.605385224365794034e-02
5.940497832101224049e+04 3.600616233274112066e+00 4.630568291374906331e-02
5.940497835364272032e+04 3.601185821421703626e+00 4.388905311159489731e-02
5.940497838627319288e+04 3.610449988284766487e+00 4.699454135119336684e-02
5.940497841890366544e+04 3.653014317310254278e+00 4.854417406310680000e-02
5.940497845153413800e+04 3.645648873087184771e+00 4.506767035517589975e-02
5.940497848416461056e+04 3.690406801399391590e+00 4.859112374943976714e-02
5.940497851679509040e+04 3.589576526485405594e+00 4.375545105211310626e-02
5.940497854942556296e+04 3.664333780238249183e+00 4.720578026606585959e-02
5.940497858205604280e+04 3.669186572022729464e+00 4.847832443490239507e-02
5.940497861468651536e+04 3.592209291996091292e+00 4.566160455577372018e-02
5.940497864731698792e+04 3.625803691714393207e+00 4.394864637316522188e-02
5.940497867994746048e+04 3.652352687384784247e+00 4.604573947662884276e-02
5.940497871257793304e+04 3.571629783778296652e+00 4.398033794105860733e-02
5.940497874520840560e+04 3.539751545252523002e+00 4.686810551277782733e-02
5.940497877783888543e+04 3.542683084731717447e+00 4.114551258604117606e-02
5.940497881046935800e+04 3.591693932424114610e+00 4.252679020562340900e-02
5.940497884309983783e+04 3.617290300737682873e+00 4.297016088153973040e-02
5.940497887573031039e+04 3.566066653413790810e+00 4.227043951468140853e-02
5.940497890836078295e+04 3.573841034271725725e+00 4.353867872311914522e-02
5.940497894099125551e+04 3.658621145291293786e+00 4.633503619888651448e-02
5.940497897362172807e+04 3.601734700988994842e+00 4.392259511886333068e-02
5.940497900625220791e+04 3.617166675377620155e+00 4.396299762411717826e-02
5.940497903888268047e+04 3.618463516554162318e+00 4.378335438701567994e-02
5.940497907151315303e+04 3.581328971417975904e+00 4.160500606110482252e-02
5.940497910414362559e+04 3.560001807477793268e+00 4.225376018300582709e-02
5.940497913677410543e+04 3.575942425000480984e+00 4.154495752127670277e-02
5.940497916940457799e+04 3.534379909989081803e+00 3.848571736829461964e-02
5.940497920203505055e+04 3.584899474793429519e+00 3.857991001692529648e-02
5.940497923466552311e+04 3.561059259711123470e+00 3.762800153154258892e-02
5.940497926729599567e+04 3.554764096202329249e+00 3.794113254077766811e-02
5.940497929992647551e+04 3.518131148417450671e+00 3.750975993058085906e-02
5.940497933255694807e+04 3.550184726953684589e+00 3.805988627010024883e-02
5.940497936518742063e+04 3.551436161818086301e+00 3.846645573479068325e-02
5.940497939781790046e+04 3.610064480911603368e+00 3.955058594973298591e-02
5.940497943044837302e+04 3.554076798827250361e+00 3.815669485236712621e-02
5.940497946307884558e+04 3.521236192463023773e+00 3.843740454784246030e-02
5.940497949570931814e+04 3.509312320916905481e+00 3.775270462739824251e-02
5.940497952833979070e+04 3.536848659587284338e+00 3.755344265262466896e-02
5.940497956097026326e+04 3.577514466433277196e+00 4.044989004937121074e-02
5.940497959360074310e+04 3.564575500740139180e+00 3.853949120281006252e-02
5.940497962623121566e+04 3.593941717791410806e+00 4.030104857770533400e-02
5.940497965886169550e+04 3.585271110158593899e+00 3.981760823468197263e-02
5.940497969149216806e+04 3.578656105219981232e+00 3.895999394128167592e-02
5.940497972412264062e+04 3.567470235166781745e+00 3.978002890636807287e-02
5.940497975675311318e+04 3.551492567323029981e+00 3.994065243676911403e-02
5.940497978938358574e+04 3.552803589245837390e+00 3.862149708976993917e-02
5.940497982201405830e+04 3.548268937820246549e+00 3.893383896182548570e-02
5.940497985464453814e+04 3.582169783076127434e+00 3.942848630081260269e-02
5.940497988727501070e+04 3.600521472815815027e+00 3.858599380396212503e-02
5.940497991990548326e+04 3.528532151828629004e+00 3.860535334733612711e-02
5.940497995253596309e+04 3.544955509924709425e+00 3.703548478662607030e-02
5.940497998516643565e+04 3.591170146166199562e+00 3.751483165997118729e-02
5.940498001779690821e+04 3.651314804989865603e+00 3.812995626885563177e-02
5.940498005042738077e+04 3.518990889021031077e+00 3.647527470677103256e-02
5.940498008305785334e+04 3.581737320596869001e+00 3.696005946124883423e-02
5.940498011568832590e+04 3.529015068966433688e+00 3.615216665713916200e-02
5.940498014831880573e+04 3.566002890637546052e+00 3.748511930043270379e-02
5.940498018094927829e+04 3.596905957566298717e+00 3.874912325807734759e-02
5.940498021357975813e+04 3.568688042660832505e+00 3.716292640360803479e-02
5.940498024621023069e+04 3.624873596073725501e+00 3.873921175459868471e-02
5.940498027884070325e+04 3.585818642639614140e+00 3.793346089862321274e-02
5.940498031147117581e+04 3.542920778928870362e+00 3.727690531012373826e-02
5.940498034410164837e+04 3.636250906306537800e+00 3.894115198280700268e-02
5.940498037673212093e+04 3.571096564537288298e+00 3.811623384165704204e-02
5.940498040936260077e+04 3.600551848890403583e+00 3.896853338785499776e-02
5.940498044199307333e+04 3.566760459241306691e+00 3.714803664096274355e-02
5.940498047462355316e+04 3.550350672712205835e+00 3.812985947665802067e-02
5.940498050725402572e+04 3.610508280982295926e+00 3.980714637019821395e-02
5.940498053988449828e+04 3.572963552620371797e+00 3.813176308863028968e-02
5.940498057251497085e+04 3.626353790613717987e+00 3.806517427441705875e-02
5.940498060514544341e+04 3.574590980224782832e+00 3.848939336159042102e-02
5.940498063777591597e+04 3.638799051315221966e+00 3.799271145645014697e-02
5.940498067040638853e+04 3.612885347660529156e+00 3.877695251655041003e-02
5.940498070303686836e+04 3.649523923827812322e+00 3.983258580083049588e-02
5.940498073566734092e+04 3.627406278333311640e+00 3.964085127279715071e-02
5.940498076829782076e+04 3.587260594056842056e+00 3.759591589557596814e-02
5.940498080092829332e+04 3.603190540674439557e+00 3.877367802788320855e-02
5.940498083355876588e+04 3.616340226718789186e+00 3.771741038714489930e-02
5.940498086618923844e+04 3.603478134897901697e+00 3.819942293006661771e-02
5.940498089881971100e+04 3.625787072192243610e+00 3.850904362363762046e-02
5.940498093145019084e+04 3.619753561802079300e+00 3.820038418793303414e-02
5.940498096408066340e+04 3.642561325262822169e+00 3.861959156128183523e-02
5.940498099671114323e+04 3.641285725012115559e+00 3.814623639493432833e-02
5.940498102934161579e+04 3.618267534040928268e+00 3.774061330266115927e-02
5.940498106197208836e+04 3.637152524381344509e+00 3.768393920849236883e-02
5.940498109460256092e+04 3.712689382353540957e+00 3.914649905499381632e-02
5.940498112723303348e+04 3.711636587448130520e+00 3.991549501692034235e-02
5.940498115986350604e+04 3.647209822168862914e+00 3.886557943906722434e-02
5.940498119249398587e+04 3.691104309051791432e+00 3.856549573347803350e-02
5.940498122512445843e+04 3.641505585746805718e+00 3.895125347800485610e-02
5.940498125775493827e+04 3.605056109848211676e+00 3.750861928843572668e-02
5.940498129038541083e+04 3.645295532010463635e+00 3.817849328926118530e-02
5.940498132301588339e+04 3.652204050404451952e+00 3.846951733935907031e-02
5.940498135564635595e+04 3.712737905647077064e+00 3.956738334642747462e-02
5.940498138827682851e+04 3.676792286896192419e+00 4.011767226062231545e-02
5.940498142090730835e+04 3.716389278791524919e+00 4.002840157976446378e-02
5.940498145353778091e+04 3.773767492291532299e+00 4.157249130967844569e-02
5.940498148616825347e+04 3.739120148263034960e+00 4.071054482648901046e-02
5.940498151879872603e+04 3.743040273063819701e+00 4.203472819079528966e-02
5.940498155142920587e+04 3.711349784205844937e+00 3.974474781989686262e-02
5.940498158405967843e+04 3.664807368011415267e+00 3.846309057536360237e-02
5.940498161669015099e+04 3.757471271945727942e+00 4.026271308981841518e-02
5.940498164932062355e+04 3.745205861087710364e+00 3.978297531520118974e-02
5.940498168195109611e+04 3.676868360399502489e+00 3.823927651584230203e-02
5.940498171458157594e+04 3.607183274378059412e+00 3.721732782056366706e-02
5.940498174721204850e+04 3.712555868396699932e+00 4.022893145075051580e-02
5.940498177984252834e+04 3.749794599713135668e+00 4.029562533993075873e-02
5.940498181247300090e+04 3.724015146482428484e+00 3.966864558335399943e-02
5.940498184510347346e+04 3.685798995990701155e+00 3.839576348524802868e-02
5.940498187773394602e+04 3.713230347254567132e+00 4.002318512413419876e-02
5.940498191036441858e+04 3.752500798300434592e+00 4.210707729466622862e-02
5.940498194299489114e+04 3.683579279975797593e+00 3.902206786730016974e-02
5.940498197562536370e+04 3.698806250202193446e+00 3.983670293972552817e-02
5.940498200825583626e+04 3.735293921997751898e+00 4.069231313082539991e-02
5.940498204088631610e+04 3.673685628641675915e+00 3.932374374809809864e-02
5.940498207351679594e+04 3.730332357228211215e+00 4.098265492704279700e-02
5.940498210614726850e+04 3.690369655591760001e+00 3.909476955981026902e-02
5.940498213877774106e+04 3.673338889814969477e+00 3.885771632619591104e-02
5.940498217140821362e+04 3.677369176770899806e+00 3.933332636004468336e-02
5.940498220403868618e+04 3.688610233611488098e+00 4.018672754853091361e-02
5.940498223666915874e+04 3.629179026948543552e+00 3.947203791496561864e-02
5.940498226929963130e+04 3.674000266215367905e+00 4.091263869237261874e-02
5.940498230193010386e+04 3.641775341437589741e+00 3.920887774904022183e-02
5.940498233456058369e+04 3.631475631475631793e+00 3.877330937955571211e-02
5.940498236719106353e+04 3.657942395318411144e+00 4.039571822156206443e-02
5.940498239982153609e+04 3.599152270879026005e+00 4.153836808141841280e-02
5.940498243245200865e+04 3.614554882010458492e+00 3.972380578103482801e-02
5.940498246508248121e+04 3.704656603574072005e+00 4.033150475015132713e-02
5.940498249771295377e+04 3.695829399013205840e+00 3.949505264289467771e-02
5.940498253034342633e+04 3.604401938119517368e+00 3.928575076464197596e-02
5.940498256297390617e+04 3.612949224268788839e+00 3.928390480645131688e-02
5.940498259560437873e+04 3.652875157138969264e+00 3.932609019460089894e-02
5.940498262823485857e+04 3.598910475190338687e+00 3.814765981566683312e-02
5.940498266086533113e+04 3.650389322951388404e+00 3.881380038241418612e-02
5.940498269349580369e+04 3.656688926205073908e+00 3.994886625689170884e-02
5.940498272612627625e+04 3.597755860953920859e+00 3.975375829196877570e-02
5.940498275875674881e+04 3.687642952326021017e+00 3.923182505843652440e-02
5.940498279138722137e+04 3.600562634235041415e+00 3.806593867431457001e-02
5.940498282401769393e+04 3.610792105563372267e+00 3.970272019913527461e-02
5.940498285664817377e+04 3.541926311899945556e+00 3.745666779147985292e-02
5.940498288927864633e+04 3.601245570423652342e+00 3.812154095246748226e-02
5.940498292190912616e+04 3.561682418072234402e+00 3.782159383849140188e-02
5.940498295453959872e+04 3.616592543053001041e+00 3.801593889253439273e-02
5.940498298717007128e+04 3.698350542243002970e+00 4.100265817234703680e-02
5.940498301980054384e+04 3.699509941909563615e+00 4.134652180348360323e-02
5.940498305243101640e+04 3.661182432432432243e+00 3.861952805322128174e-02
5.940498308506148896e+04 3.598778334588320860e+00 3.861430193531516231e-02
5.940498311769196880e+04 3.573917468479869353e+00 3.745812263406358283e-02
5.940498315032244136e+04 3.643311355692816278e+00 3.904705604519702333e-02
5.940498318295292120e+04 3.628851367605276934e+00 3.842284407600069646e-02
5.940498321558339376e+04 3.636917010169446574e+00 3.879083073805367904e-02
5.940498324821386632e+04 3.687912637433183871e+00 3.960746061107631860e-02
5.940498328084433888e+04 3.606788821513313703e+00 3.832678852678506054e-02
5.940498331347481144e+04 3.570027454200236150e+00 3.839493484084088859e-02
5.940498334610529128e+04 3.673312271254321359e+00 3.961460004472869972e-02
5.940498337873576384e+04 3.651289535793411645e+00 3.903501989004906636e-02
5.940498341136623640e+04 3.600283693719374067e+00 3.747541984856232050e-02
5.940498344399670896e+04 3.692034784464361952e+00 3.897832920642090720e-02
5.940498347662718879e+04 3.700371921641147477e+00 3.892765054182956846e-02
5.940498350925766135e+04 3.682342111853370792e+00 3.890578007317523762e-02
5.940498354188813391e+04 3.620367012402988305e+00 3.862872603874587668e-02
5.940498357451860647e+04 3.655743160052443042e+00 3.855472402755581035e-02
5.940498360714907903e+04 3.624138850760153296e+00 3.745615344685806342e-02
5.940498363977955887e+04 3.719043121203773339e+00 3.976011053367162901e-02
5.940498367241003143e+04 3.626358865631152284e+00 3.800389716362290865e-02
5.940498370504051127e+04 3.658414688521098856e+00 3.871429388145831291e-02
5.940498373767098383e+04 3.705921154480409818e+00 3.971642579579724025e-02
5.940498377030145639e+04 3.662729407096326550e+00 3.861848397924878828e-02
5.940498380293192895e+04 3.657145733364652429e+00 3.820978417411687034e-02
5.940498383556240151e+04 3.673297762851416515e+00 3.799877035198599706e-02
5.940498386819287407e+04 3.694911678018739210e+00 3.920490016458368782e-02
5.940498390082335391e+04 3.639774514944939643e+00 3.775884037139870530e-02
5.940498393345382647e+04 3.716955984656394207e+00 3.935588206281651069e-02
5.940498396608430630e+04 3.674274030188152018e+00 4.026948353498825683e-02
5.940498399871477886e+04 3.658451727009249588e+00 3.955469878796083472e-02
5.940498403134525142e+04 3.655516864499402274e+00 3.967158571243864507e-02
5.940498406397572398e+04 3.618542390333870262e+00 3.807967210725288210e-02
5.940498409660619654e+04 3.687053211634352401e+00 4.021516353516266934e-02
5.940498412923667638e+04 3.623563987852267854e+00 3.857765437833290262e-02
5.940498416186714894e+04 3.657574647850482030e+00 3.883602820347840240e-02
5.940498419449762150e+04 3.638831584104798900e+00 3.888076177645077153e-02
5.940498422712809406e+04 3.691424620542556934e+00 3.947608569429356812e-02
5.940498425975857390e+04 3.696936211636870695e+00 4.042233267941150454e-02
5.940498429238904646e+04 3.641590508257174896e+00 3.965471139665369821e-02
5.940498432501951902e+04 3.737848445204789982e+00 3.995633992200014334e-02
5.940498435764999158e+04 3.638823464972339217e+00 3.785881857151582319e-02
5.940498439028046414e+04 3.622112777234867576e+00 3.809683976795904398e-02
5.940498442291093670e+04 3.658547351524879421e+00 3.860036566116453738e-02
5.940498445554141654e+04 3.617453394074504835e+00 3.848274475376987219e-02
5.940498448817189637e+04 3.655470959039145207e+00 3.898562130629145556e-02
5.940498452080236893e+04 3.692882416984213378e+00 3.950965063250761605e-02
5.940498455343284149e+04 3.607364445643377326e+00 3.940789227199483630e-02
5.940498458606331405e+04 3.691571419022792622e+00 3.995697987073375951e-02
5.940498461869378662e+04 3.681128662110936034e+00 3.962818248247725050e-02
5.940498465132425918e+04 3.731948228882833618e+00 3.989518348817439747e-02
5.940498468395473174e+04 3.683897053003720057e+00 4.024403692733470594e-02
5.940498471658520430e+04 3.684537709668864292e+00 4.041790183491959787e-02
5.940498474921568413e+04 3.685391780245224513e+00 3.987674726991294327e-02
5.940498478184616397e+04 3.714058623602418674e+00 4.018750052725982708e-02
5.940498481447663653e+04 3.643791744398530597e+00 3.991675741449619841e-02
5.940498484710710909e+04 3.712401228572178358e+00 3.974152427096629137e-02
5.940498487973758165e+04 3.743184069406018111e+00 3.935514180874685741e-02
5.940498491236805421e+04 3.697588441951033200e+00 3.868406090001360459e-02
5.940498494499852677e+04 3.668282654110156749e+00 3.841882488242430449e-02
5.940498497762899933e+04 3.621529044939144626e+00 3.836079545540785340e-02
5.940498501025947189e+04 3.649007068780786955e+00 3.780840107790846977e-02
5.940498504288995173e+04 3.628756315315938785e+00 3.708598810823239555e-02
5.940498507552043156e+04 3.673071951744937724e+00 3.890735697621282990e-02
5.940498510815090413e+04 3.649545181823824702e+00 3.781194589651284271e-02
5.940498514078137669e+04 3.716732816648341320e+00 3.883625627867497848e-02
5.940498517341184925e+04 3.702128084457727564e+00 3.913673901932784166e-02
5.940498520604232181e+04 3.688296344034048602e+00 3.838884301140783190e-02
5.940498523867279437e+04 3.744530636558091263e+00 4.057119804338597119e-02
5.940498527130327420e+04 3.729810782823868021e+00 3.991628954440883115e-02
5.940498530393374676e+04 3.696464354398375285e+00 3.913916796900712702e-02
5.940498533656422660e+04 3.697035397660743516e+00 3.967899210695392809e-02
5.940498536919469916e+04 3.719641297086181186e+00 4.104481250913692009e-02
5.940498540182517172e+04 3.746653138838904162e+00 4.143872474908514431e-02
5.940498543445564428e+04 3.647250842864794951e+00 4.131769626903311621e-02
5.940498546708611684e+04 3.694720331192666407e+00 4.125534353299248336e-02
5.940498549971658940e+04 3.656253652455099257e+00 3.958259573775607665e-02
5.940498553234706196e+04 3.614931899504896684e+00 3.990995863170098551e-02
5.940498556497754180e+04 3.749446434911720250e+00 4.291473578496887015e-02
5.940498559760801436e+04 3.643363213895731256e+00 4.136875588694269301e-02
5.940498563023849420e+04 3.631438227375233474e+00 4.167582193357412257e-02
5.940498566286896676e+04 3.623449845304150152e+00 4.086610436694986664e-02
5.940498569549943932e+04 3.721226505530249806e+00 4.470518025182081828e-02
5.940498572812991188e+04 3.678623282343790546e+00 4.389019274402645304e-02
5.940498576076038444e+04 3.648858075040783522e+00 4.369013518352954373e-02
5.940498579339085700e+04 3.726113516021789973e+00 4.484268067295162780e-02
5.940498582602133683e+04 3.686865045130885754e+00 4.171414397147057279e-02
5.940498585865180939e+04 3.665642468674683574e+00 4.223702027927750402e-02
5.940498589128228923e+04 3.687608965595093213e+00 4.300747284890267530e-02
5.940498592391276179e+04 3.693821355742878509e+00 4.122623905367210628e-02
5.940498595654323435e+04 3.731532622792176568e+00 4.249261044504262785e-02
5.940498598917370691e+04 3.656228527802519501e+00 4.223475284147516079e-02
5.940498602180417947e+04 3.654105431722499464e+00 4.188130983480423120e-02
5.940498605443465203e+04 3.722104303665603631e+00 4.167598626487106772e-02
5.940498608706512459e+04 3.771908009267137096e+00 4.124276805686011294e-02
5.940498611969560443e+04 3.740467844624079330e+00 4.131002626015358586e-02
5.940498615232607699e+04 3.683120998428591975e+00 4.032630509693574394e-02
5.940498618495655683e+04 3.651213999365313878e+00 3.952799432434870447e-02
5.940498621758702939e+04 3.703922573446896127e+00 4.149434870052621377e-02
5.940498625021750195e+04 3.657242625860829044e+00 3.970893923417991717e-02
5.940498628284797451e+04 3.634904090666499332e+00 4.161036888026168473e-02
5.940498631547844707e+04 3.607659191276243682e+00 4.289646935115483395e-02
5.940498634810892690e+04 3.665191555510981747e+00 4.320244505191870449e-02
5.940498638073939946e+04 3.648145513185353739e+00 5.058969992339491795e-02
5.940498641336987203e+04 3.631900523271150316e+00 4.323700514178799997e-02
5.940498644600034459e+04 3.620128351450969895e+00 4.071131897263437216e-02
5.940498647863082442e+04 3.695603634123806103e+00 4.359116562304048148e-02
5.940498651126129698e+04 3.627980069469994628e+00 4.306312384194345422e-02
5.940498654389176954e+04 3.642791483441405465e+00 4.427600498895054720e-02
5.940498657652224210e+04 3.554180527282657653e+00 4.087911348680811630e-02
5.940498660915271466e+04 3.667448497676754293e+00 4.756260852869918787e-02
5.940498664178319450e+04 3.669687482494413899e+00 4.765506011981674589e-02
5.940498667441366706e+04 3.631183062560852548e+00 4.434154630784522405e-02
5.940498670704414690e+04 3.653389743721037419e+00 4.331007808977004742e-02
5.940498673967461946e+04 3.583079163917487264e+00 4.042559949994362078e-02
5.940498677230509202e+04 3.651236687871921127e+00 4.172442780024470527e-02
5.940498680493556458e+04 3.639824987225344977e+00 4.223042767860048230e-02
5.940498683756603714e+04 3.603749475411684333e+00 4.144721263490670077e-02
5.940498687019650970e+04 3.640484999222757700e+00 4.377151873333256366e-02
5.940498690282698226e+04 3.567530604553909246e+00 4.385298623736284124e-02
5.940498693545746210e+04 3.639760316759800940e+00 4.352376455839700869e-02
5.940498696808793466e+04 3.635776534262911586e+00 4.790462978076755890e-02
5.940498700071841449e+04 3.610730537449267974e+00 4.422478352795272682e-02
5.940498703334888705e+04 3.619271350042740476e+00 4.452723633367081796e-02
5.940498706597935961e+04 3.649948721136214935e+00 4.495805642564024845e-02
5.940498709860983217e+04 3.644040703098759604e+00 4.621063596623859598e-02
5.940498713124030473e+04 3.593179967302052358e+00 4.507221725617178987e-02
5.940498716387077729e+04 3.635236974537442656e+00 4.382035401472660768e-02
5.940498719650124985e+04 3.552453588670148044e+00 4.258758270153342046e-02
5.940498722913172969e+04 3.627932494186445034e+00 4.405776549005266385e-02
5.940498726176220225e+04 3.627678526305149642e+00 4.233091949211684885e-02
5.940498729439268209e+04 3.583354547881753227e+00 4.133717007217208028e-02
5.940498732702315465e+04 3.726838795058429188e+00 4.488976939096309821e-02
5.940498735965362721e+04 3.626159665288763545e+00 4.260750051761433288e-02
5.940498739228409977e+04 3.628983882788394677e+00 4.427514565305802619e-02
5.940498742491457233e+04 3.615791317841098085e+00 4.422072066973264243e-02
5.940498745754504489e+04 3.672977131085556124e+00 4.409303385699580441e-02
5.940498749017552473e+04 3.660033011378256429e+00 4.414695558734696434e-02
5.940498752280599729e+04 3.629479724364065074e+00 4.216238569321117957e-02
5.940498755543646985e+04 3.655117561315672781e+00 4.321284044959981113e-02
5.940498758806694968e+04 3.615864841100364657e+00 4.388064263992155767e-02
5.940498762069742224e+04 3.590445385992787397e+00 4.080875866903224680e-02
5.940498765332789480e+04 3.660548248469852606e+00 4.275323251092259108e-02
5.940498768595836736e+04 3.597156761313560658e+00 4.101788525501259830e-02
5.940498771858883993e+04 3.647001645951866156e+00 4.268117612906737607e-02
5.940498775121931249e+04 3.574363455454638405e+00 4.148717151331207664e-02
5.940498778384979232e+04 3.671350226433863106e+00 4.262432483773642700e-02
5.940498781648026488e+04 3.626097578133493204e+00 4.191344196294661401e-02
5.940498784911074472e+04 3.638393626596702290e+00 4.084701423485191663e-02
5.940498788174121728e+04 3.603064506771695985e+00 4.017625180239130234e-02
5.940498791437168984e+04 3.528065039413986081e+00 3.882163407165362817e-02
5.940498794700216240e+04 3.576308320144402586e+00 3.869067832906778609e-02
5.940498797963263496e+04 3.656504427816297476e+00 4.038078292148578746e-02
5.940498801226310752e+04 3.578600876062870029e+00 3.951883228550930049e-02
5.940498804489358008e+04 3.611070955306590058e+00 3.959234325832110268e-02
5.940498807752405992e+04 3.639629735195515803e+00 3.970620632068660311e-02
5.940498811015453248e+04 3.558995701977867743e+00 3.903488387164530393e-02
5.940498814278501231e+04 3.672573276118564323e+00 4.077009280812785019e-02
5.940498817541548487e+04 3.570484920579386046e+00 3.786729091474576314e-02
5.940498820804595744e+04 3.655084306010785600e+00 4.196512487919974721e-02
5.940498824067643000e+04 3.664593936273441876e+00 4.255544903542182733e-02
5.940498827330690256e+04 3.641659811470877806e+00 4.015876065248088350e-02
5.940498830593737512e+04 3.581636778611020588e+00 4.008710728157582892e-02
5.940498833856784768e+04 3.612889387539598651e+00 3.986842407192291160e-02
5.940498837119832751e+04 3.580426063388034486e+00 3.983871425919298381e-02
5.940498840382880007e+04 3.674317928821128731e+00 4.107347100644925114e-02
5.940498843645927991e+04 3.635450350253975227e+00 3.992490025112953311e-02
5.940498846908975247e+04 3.670973555656433795e+00 4.068850516893309649e-02
5.940498850172022503e+04 3.611274765380604990e+00 4.037228463547010843e-02
5.940498853435069759e+04 3.595826617697571947e+00 3.875521990529152278e-02
5.940498856698117015e+04 3.639421970638317294e+00 4.056658796258427735e-02
5.940498859961164271e+04 3.587732664293501905e+00 3.937075045647263349e-02
5.940498863224212255e+04 3.595204022686692369e+00 3.888556881490043415e-02
5.940498866487259511e+04 3.510753676470588225e+00 3.759366383366050807e-02
5.940498869750307495e+04 3.554746474266987644e+00 3.812528190356173630e-02
5.940498873013354751e+04 3.535949672503220231e+00 3.783774093542131151e-02
5.940498876276402007e+04 3.559445214979195526e+00 3.764234613110525179e-02
5.940498879539449263e+04 3.564745435736852652e+00 3.830508367059548558e-02
5.940498882802496519e+04 3.665854132811089183e+00 4.041816483991751002e-02
5.940498886065543775e+04 3.514231537193626576e+00 3.777822841339506521e-02
5.940498889328591031e+04 3.615397626554444521e+00 3.957158101859522409e-02
5.940498892591639014e+04 3.568850293606057544e+00 3.884479008584874188e-02
5.940498895854686270e+04 3.575159459262546413e+00 3.892541286046111854e-02
5.940498899117734254e+04 3.597941591488166502e+00 3.976136752035551447e-02
5.940498902380781510e+04 3.600360813118134384e+00 3.993409218612562622e-02
5.940498905643828766e+04 3.619261588663306828e+00 3.927171210094006215e-02
5.940498908906876022e+04 3.675196400761377546e+00 3.933784020530896319e-02
5.940498912169923278e+04 3.651441113691586970e+00 4.049645441468431584e-02
5.940498915432970534e+04 3.592324321289199318e+00 3.796090043997319557e-02
5.940498918696017790e+04 3.626020964247749667e+00 4.012771290692334486e-02
5.940498921959065774e+04 3.555896315865189727e+00 3.896669512247254163e-02
5.940498925222113030e+04 3.621106518147719999e+00 3.856832066569024220e-02
5.940498928485161014e+04 3.685237613751263908e+00 4.052724251095127933e-02
5.940498931748208270e+04 3.621004386568837941e+00 4.030871258471278862e-02
5.940498935011255526e+04 3.627521590246904459e+00 3.958078357116111279e-02
5.940498938274302782e+04 3.620434507768572896e+00 3.883943162668952731e-02
5.940498941537350038e+04 3.552711052370725486e+00 3.792284633810669159e-02
5.940498944800397294e+04 3.502174625302745259e+00 3.726302235845594529e-02
5.940498948063444550e+04 3.666989250124238264e+00 4.033820410915596455e-02
5.940498951326492534e+04 3.546921003796696503e+00 3.733228600891699833e-02
5.940498954589539790e+04 3.582012752905725073e+00 3.784353672897969312e-02
5.940498957852587773e+04 3.506070541480377667e+00 3.676707639383616083e-02
5.940498961115635029e+04 3.572055450284232769e+00 3.805190722522239222e-02
5.940498964378682285e+04 3.544802984683859126e+00 3.883024427720621619e-02
5.940498967641729541e+04 3.605838260135134643e+00 3.937925619813705674e-02
5.940498970904776797e+04 3.616887096993884221e+00 3.810937759625986770e-02
5.940498974167824053e+04 3.597719275291460406e+00 3.768832509330532349e-02
5.940498977430871309e+04 3.600800479461020220e+00 3.857529732855548288e-02
5.940498980693919293e+04 3.565074760400710474e+00 3.756281504422965406e-02
5.940498983956966549e+04 3.608701664735012304e+00 3.867759755883806022e-02
5.940498987220013805e+04 3.616347902260329317e+00 3.895934987570286168e-02
5.940498990483061789e+04 3.478308222907968705e+00 3.660105273688521454e-02
5.940498993746109045e+04 3.612185046407245359e+00 3.793645676009638201e-02
5.940498997009156301e+04 3.603407803693038147e+00 3.801300097747815215e-02
5.940499000272203557e+04 3.581869572665340229e+00 3.791702246331638687e-02
5.940499003535250813e+04 3.505851662470643948e+00 3.639838916656429335e-02
5.940499006798298069e+04 3.582285478328050221e+00 3.737949877321198461e-02
5.940499010061346053e+04 3.542672619889420726e+00 3.666451837489828613e-02
5.940499013324393309e+04 3.606891592094818577e+00 3.730177794732423419e-02
5.940499016587441292e+04 3.607960050197343449e+00 3.853955691029947034e-02
5.940499019850488548e+04 3.569513734447316455e+00 3.727726478056405529e-02
5.940499023113535804e+04 3.557372042703331516e+00 3.727017403646677718e-02
5.940499026376583060e+04 3.560243162707972253e+00 3.716964847708334463e-02
5.940499029639630317e+04 3.595194147061784751e+00 3.731627100405844610e-02
5.940499032902677573e+04 3.583410740007808126e+00 3.687403375331580607e-02
5.940499036165724829e+04 3.558723375842959058e+00 3.744884920996553734e-02
5.940499039428772812e+04 3.534889495902657330e+00 3.650939629974615797e-02
5.940499042691820068e+04 3.583914921900963613e+00 3.754590393555019140e-02
5.940499045954867324e+04 3.554926850817243800e+00 3.806696419756703392e-02
5.940499049217915308e+04 3.572372005261968742e+00 3.832685987342451805e-02
5.940499052480962564e+04 3.588405340060969451e+00 3.785923891992991341e-02
5.940499055744009820e+04 3.589375706750158379e+00 3.780067793408863064e-02
5.940499059007057076e+04 3.604342420150540960e+00 3.864090057910606751e-02
5.940499062270104332e+04 3.550111418731852098e+00 3.695004420029805031e-02
5.940499065533151588e+04 3.554407903605795394e+00 3.912644291277508901e-02
5.940499068796199572e+04 3.543265462130978261e+00 3.724285021397605311e-02
5.940499072059246828e+04 3.553722177048833863e+00 3.731022773145688948e-02
5.940499075322294811e+04 3.471634772385866263e+00 3.640005846249999566e-02
5.940499078585342068e+04 3.589303201506591545e+00 3.731653680737349876e-02
5.940499081848389324e+04 3.540853569192652373e+00 3.680702892031068041e-02
5.940499085111436580e+04 3.562595529723023180e+00 3.729132484642542350e-02
5.940499088374483836e+04 3.507841746463332466e+00 3.714158427825687420e-02
5.940499091637531092e+04 3.529151816603349978e+00 3.816353819812572101e-02
5.940499094900578348e+04 3.536037317629933785e+00 3.848766769902539631e-02
5.940499098163626331e+04 3.555901765455003805e+00 3.860582839845953101e-02
5.940499101426673587e+04 3.576393468569468936e+00 3.837270709862217882e-02
5.940499104689721571e+04 3.575321672178585874e+00 4.072129476578403157e-02
5.940499107952768827e+04 3.658471987308080653e+00 4.057964149164808298e-02
5.940499111215816083e+04 3.600828454726744621e+00 4.052172822707181266e-02
5.940499114478863339e+04 3.577742788764328274e+00 3.985846258728810432e-02
5.940499117741910595e+04 3.550009557183816611e+00 4.030150855101224255e-02
5.940499121004957851e+04 3.521715142506637086e+00 3.873117722334464691e-02
5.940499124268005107e+04 3.522402899791074571e+00 3.788621374932413244e-02
5.940499127531053091e+04 3.592015035302484005e+00 3.964273970699201677e-02
5.940499130794100347e+04 3.627981069218973342e+00 4.012869345077246797e-02
5.940499134057148331e+04 3.598149059761740709e+00 3.866720171523255895e-02
5.940499137320195587e+04 3.590888862711220764e+00 3.846788806253426118e-02
5.940499140583242843e+04 3.559967532042469962e+00 3.939075926504658626e-02
5.940499143846290099e+04 3.555044452237051011e+00 3.856941860626571933e-02
5.940499147109337355e+04 3.563926734055479439e+00 3.830730454274539065e-02
5.940499150372384611e+04 3.618694692376693389e+00 4.153347901754506771e-02
5.940499153635431867e+04 3.581527287765414513e+00 3.972674927810829204e-02
5.940499156898479850e+04 3.537705707425314205e+00 3.853417398120176363e-02
5.940499160161527107e+04 3.550453136647181207e+00 3.835990646595276166e-02
5.940499163424574363e+04 3.566809176093728162e+00 3.996965287237206482e-02
5.940499166687622346e+04 3.594278308763971808e+00 3.946417549149040110e-02
5.940499169950669602e+04 3.554730453409496782e+00 3.900741082279385319e-02
5.940499173213716858e+04 3.579815595464957312e+00 3.909106971351035409e-02
5.940499176476764114e+04 3.550768768337068781e+00 3.769648980138851080e-02
5.940499179739811370e+04 3.553670937831795662e+00 3.771704208663404639e-02
5.940499183002858626e+04 3.515249068112504371e+00 3.635809939917740430e-02
5.940499186265905882e+04 3.591017463778452434e+00 3.822088560998737616e-02
5.940499189528953866e+04 3.532317292383544860e+00 3.874069360412932955e-02
5.940499192792001122e+04 3.566549592675461788e+00 3.905423262377970967e-02
5.940499196055049106e+04 3.562641968719694407e+00 3.833511760179090372e-02
5.940499199318096362e+04 3.579612341823835475e+00 3.947145365443323339e-02
5.940499202581143618e+04 3.577323200529570979e+00 3.920149906436132953e-02
5.940499205844190874e+04 3.487779167294131177e+00 3.675008443996566343e-02
5.940499209107238130e+04 3.508426665953864099e+00 3.715892830037143685e-02
5.940499212370285386e+04 3.499490801359626424e+00 3.745525133161486941e-02
5.940499215633332642e+04 3.502341757477393624e+00 3.661498042578777146e-02
5.940499218896380626e+04 3.538740458015266821e+00 3.652216210759447884e-02
5.940499222159427882e+04 3.498973399053066036e+00 3.764179052519877472e-02
5.940499225422475865e+04 3.551411120744316197e+00 3.814732967695014243e-02
5.940499228685523121e+04 3.465568758688801321e+00 3.641442321767166673e-02
5.940499231948570377e+04 3.508488342676058025e+00 3.707122199636952997e-02
5.940499235211617633e+04 3.501349577132498059e+00 3.671081827835566413e-02
5.940499238474664890e+04 3.574058930956469649e+00 3.747546444763043966e-02
5.940499241737712146e+04 3.470769525879983330e+00 3.633448018530062440e-02
5.940499245000759402e+04 3.479281891453461117e+00 3.716666710082258684e-02
5.940499248263807385e+04 3.566161532056619343e+00 3.721864402549617673e-02
5.940499251526854641e+04 3.570760155963608629e+00 3.838611466711000508e-02
5.940499254789902625e+04 3.565252240486999735e+00 3.778605421426225325e-02
5.940499258052949881e+04 3.475926908303027307e+00 3.662161009009306384e-02
5.940499261315997137e+04 3.518288222384784003e+00 3.685949193302050925e-02
5.940499264579044393e+04 3.491634591207133820e+00 3.605906348960340874e-02
5.940499267842091649e+04 3.540002941884410781e+00 3.720344584149494482e-02
5.940499271105138905e+04 3.526160786597324126e+00 3.708609217424553572e-02
5.940499274368186161e+04 3.500932434370965129e+00 3.763036792701519168e-02
5.940499277631234145e+04 3.580595235743122995e+00 3.944968097258467338e-02
5.940499280894281401e+04 3.550044561553066913e+00 3.887936499883578451e-02
5.940499284157329384e+04 3.514843740062834510e+00 3.702040047722133381e-02
5.940499287420376641e+04 3.551923957704128387e+00 3.816277557470638265e-02
5.940499290683423897e+04 3.525509472339204642e+00 3.797637602379545091e-02
5.940499293946471153e+04 3.608006976697020640e+00 3.834666006248022702e-02
5.940499297209518409e+04 3.530896121266161369e+00 3.725861113593637725e-02
5.940499300472565665e+04 3.567526387414782008e+00 3.761302147153088027e-02
5.940499303735612921e+04 3.637574976852783415e+00 3.851306616041495767e-02
5.940499306998660904e+04 3.635670609596539649e+00 3.842852377109714362e-02
5.940499310261708160e+04 3.584939480124346822e+00 3.730530492968306411e-02
5.940499313524756144e+04 3.606158503820395378e+00 3.826682262879512603e-02
5.940499316787803400e+04 3.579787677603515128e+00 3.881557392970352155e-02
5.940499320050850656e+04 3.611434645659021392e+00 3.864196514534835869e-02
5.940499323313897912e+04 3.604348495910726147e+00 3.808599564944160215e-02
5.940499326576945168e+04 3.610802739854436449e+00 3.747939465123147074e-02
5.940499329839992424e+04 3.617280508364673519e+00 3.894337367001445699e-02
5.940499333103039680e+04 3.692959466505666644e+00 3.894975435214614173e-02
5.940499336366087664e+04 3.648031803962461073e+00 3.935034045219761023e-02
5.940499339629134920e+04 3.621167232541981473e+00 3.846485775786868955e-02
5.940499342892182904e+04 3.554845399821301655e+00 3.740624098795788943e-02
5.940499346155230160e+04 3.505559640364795282e+00 3.670185749223758148e-02
5.940499349418277416e+04 3.595428790807275732e+00 3.807778869590139337e-02
5.940499352681324672e+04 3.506242847074493518e+00 3.662994172970768930e-02
5.940499355944371928e+04 3.625440871542200405e+00 3.799496251700915095e-02
5.940499359207419184e+04 3.596429720378431671e+00 3.744698432421142420e-02
5.940499362470466440e+04 3.528933925667977256e+00 3.695976834609605854e-02
5.940499365733514423e+04 3.628848342884965827e+00 3.847203488805914229e-02
5.940499368996561680e+04 3.548482437194497852e+00 3.794721665427206597e-02
5.940499372259609663e+04 3.506084821055473810e+00 3.716402828080818399e-02
5.940499375522656919e+04 3.494851580992289097e+00 3.717019395537712184e-02
5.940499378785704175e+04 3.547420066222219504e+00 3.848589386230615722e-02
5.940499382048751431e+04 3.509614762896196893e+00 3.712339859310615636e-02
5.940499385311798687e+04 3.596179540433637634e+00 3.823795895427364866e-02
5.940499388574845943e+04 3.548518344920969625e+00 3.776489036197293314e-02
5.940499391837893199e+04 3.519974957937159754e+00 3.697452311951334586e-02
5.940499395100940455e+04 3.545047395712917382e+00 3.824119033945572177e-02
5.940499398363987711e+04 3.583762383961307751e+00 3.874619724454549108e-02
5.940499401627035695e+04 3.524605056310079032e+00 3.767647786176343133e-02
5.940499404890082951e+04 3.584617307667004482e+00 3.949697375472774330e-02
5.940499408153130935e+04 3.619980108153681098e+00 3.995147351359633336e-02
5.940499411416178191e+04 3.548574523927749080e+00 3.884222719650236993e-02
5.940499414679225447e+04 3.580478706465722194e+00 3.982874390591255309e-02
5.940499417942272703e+04 3.567846343088514338e+00 3.982141149464703961e-02
5.940499421205319959e+04 3.540604957809286191e+00 3.860508920783103232e-02
5.940499424468367215e+04 3.542619461676227210e+00 3.845726683992233691e-02
5.940499427731414471e+04 3.574484855309086662e+00 3.750017063478088691e-02
5.940499430994462455e+04 3.560897112277867649e+00 3.813360461595022288e-02
5.940499434257509711e+04 3.538207927320683233e+00 3.764055249068750525e-02
5.940499437520556967e+04 3.565925153893756416e+00 3.940182006071536042e-02
5.940499440783604950e+04 3.553968524366752924e+00 3.777573487982793798e-02
5.940499444046652206e+04 3.549145806928601932e+00 3.814982131004894528e-02
5.940499447309699462e+04 3.491246673996343919e+00 3.630632033895800359e-02
5.940499450572746719e+04 3.562045613966081437e+00 3.698195467879481640e-02
5.940499453835793975e+04 3.561469904417463361e+00 3.751726000688926366e-02
5.940499457098841231e+04 3.646289084079107123e+00 3.817590025866835629e-02
5.940499460361888487e+04 3.613252615382548161e+00 3.734511825097912296e-02
5.940499463624936470e+04 3.564074494359521950e+00 3.836231110715038889e-02
5.940499466887983726e+04 3.578065369232078741e+00 3.754047215540230048e-02
5.940499470151031710e+04 3.621256490066660838e+00 3.989951895923364578e-02
5.940499473414078966e+04 3.647871237778350206e+00 3.946587530243157033e-02
5.940499476677126222e+04 3.574907180661979655e+00 3.804969037531041876e-02
5.940499479940173478e+04 3.638001386291408679e+00 3.820309988040765381e-02
5.940499483203220734e+04 3.577571748668339158e+00 3.709173203818180026e-02
5.940499486466267990e+04 3.641227794264458417e+00 3.802032162497339524e-02
5.940499489729315246e+04 3.575632490911420991e+00 3.698612130260202358e-02
5.940499492992363230e+04 3.570857264129670305e+00 3.770048604897557887e-02
5.940499496255410486e+04 3.586340817786215496e+00 3.783759077715604519e-02
5.940499499518458470e+04 3.625531570207768173e+00 3.840658088573104673e-02
5.940499502781505726e+04 3.579148012746574015e+00 3.724350848949168485e-02
5.940499506044552982e+04 3.544949284424065539e+00 3.689753447155545707e-02
5.940499509307600238e+04 3.631483290106009232e+00 3.980664121484775442e-02
5.940499512570647494e+04 3.595446584938703616e+00 3.836443561728566931e-02
5.940499515833694750e+04 3.580507622380435073e+00 3.781927260819100550e-02
5.940499519096742006e+04 3.539895102513452407e+00 3.639305921727926940e-02
5.940499522359789989e+04 3.506761464811995133e+00 3.598815709696615711e-02
5.940499525622837245e+04 3.590947956449865863e+00 3.930149377820658235e-02
5.940499528885885229e+04 3.568464507106646533e+00 3.688773230734767455e-02
5.940499532148932485e+04 3.545675246874743447e+00 3.643184580236539377e-02
5.940499535411979741e+04 3.556989361631437863e+00 3.779524432577510001e-02
5.940499538675026997e+04 3.558657887935138486e+00 3.756625276687058923e-02
5.940499541938074253e+04 3.637189910919559122e+00 3.891618155743790941e-02
5.940499545201121509e+04 3.565798639018378680e+00 3.827691843201770638e-02
5.940499548464168765e+04 3.535914396631567591e+00 3.683841585087482828e-02
5.940499551727216749e+04 3.563000465625676405e+00 3.821435526018630846e-02
5.940499554990264005e+04 3.534659264706839554e+00 3.712121782335394554e-02
5.940499558253311261e+04 3.528069618998533219e+00 3.787877393715015362e-02
5.940499561516358517e+04 3.639440009193475323e+00 3.838305344284863307e-02
5.940499564779406501e+04 3.539196065350756815e+00 3.744123085106473847e-02
5.940499568042453757e+04 3.530648588887197015e+00 3.725650137860529038e-02
5.940499571305501013e+04 3.595182225321140290e+00 3.868634221083717961e-02
5.940499574568548269e+04 3.538535074727346075e+00 3.670246293534194099e-02
5.940499577831595525e+04 3.511766125822846085e+00 3.693290901791475983e-02
5.940499581094642781e+04 3.509508327850240139e+00 3.698510649400237049e-02
5.940499584357690037e+04 3.541365635307052173e+00 3.726955443029818932e-02
5.940499587620738021e+04 3.524014308892233771e+00 3.688590177154614513e-02
5.940499590883785277e+04 3.568366776417966069e+00 3.724758992365772431e-02
5.940499594146833260e+04 3.538636500875586677e+00 3.640711946649183989e-02
5.940499597409880516e+04 3.552364615858806030e+00 3.666349302897347479e-02
5.940499600672927772e+04 3.535477195151450314e+00 3.599357346987495238e-02
5.940499603935975028e+04 3.531957152125842381e+00 3.633305087213957452e-02
5.940499607199022284e+04 3.542803891201887989e+00 3.645012514747661414e-02
5.940499610462069541e+04 3.569913941933868795e+00 3.780038315880303312e-02
5.940499613725116797e+04 3.535765095657258161e+00 3.724496354273560544e-02
5.940499616988164053e+04 3.527191601750080174e+00 3.688146597119012354e-02
5.940499620251212036e+04 3.518034945825323945e+00 3.639378293749039039e-02
5.940499623514259292e+04 3.514069461013270779e+00 3.558560495524543121e-02
5.940499626777307276e+04 3.561674679805565180e+00 3.695857404153598397e-02
5.940499630040354532e+04 3.539371069182390084e+00 3.608810385258694881e-02
5.940499633303401788e+04 3.542215403824058750e+00 3.640461738142105469e-02
5.940499636566449044e+04 3.519349120004314102e+00 3.602836667859194569e-02
5.940499639829496300e+04 3.548133714912013570e+00 3.662155846603906695e-02
5.940499643092543556e+04 3.583958106986442349e+00 3.748297129687806761e-02
5.940499646355590812e+04 3.523508633956840441e+00 3.595246114773077706e-02
5.940499649618638796e+04 3.557761143291362060e+00 3.714929719687456999e-02
5.940499652881686052e+04 3.533199017732373104e+00 3.571589264686550469e-02
5.940499656144733308e+04 3.513017164918870616e+00 3.681778230712989125e-02
5.940499659407780564e+04 3.516204503761997113e+00 3.681305814588874820e-02
5.940499662670828548e+04 3.471926199062630669e+00 3.554807224131727866e-02
5.940499665933875804e+04 3.494025807420145124e+00 3.577903006495612714e-02
5.940499669196923060e+04 3.476396362838156673e+00 3.595695677776625243e-02
5.940499672459970316e+04 3.475413461280725258e+00 3.577931078518579999e-02
5.940499675723017572e+04 3.511506623616481360e+00 3.618922213808758309e-02
5.940499678986064828e+04 3.506847471314647358e+00 3.665852783586374258e-02
5.940499682249112084e+04 3.542251380002297001e+00 3.661613101244717144e-02
5.940499685512160067e+04 3.504833265829620625e+00 3.697694774183785810e-02
5.940499688775207323e+04 3.502203929899097012e+00 3.698815156562625800e-02
5.940499692038254580e+04 3.463512055169509551e+00 3.627355169064599982e-02
5.940499695301302563e+04 3.503374915385359056e+00 3.746662942167656302e-02
5.940499698564349819e+04 3.526088042502346198e+00 3.755694623232307128e-02
5.940499701827397075e+04 3.555925473635377809e+00 3.761676686740308972e-02
5.940499705090444331e+04 3.578488372093023173e+00 3.858801459492569585e-02
5.940499708353491587e+04 3.536837367406302501e+00 3.688367614745051426e-02
5.940499711616538843e+04 3.606523397676098863e+00 3.845059199054777499e-02
5.940499714879586099e+04 3.524559469903196351e+00 3.745636133665336542e-02
5.940499718142634083e+04 3.536458298230833908e+00 3.677562843243167845e-02
5.940499721405681339e+04 3.531047490394234156e+00 3.696502153666095247e-02
5.940499724668729323e+04 3.468702953849348347e+00 3.632272442395086814e-02
5.940499727931776579e+04 3.542481389916161127e+00 3.709570206120423042e-02
5.940499731194823835e+04 3.568148768637962487e+00 3.797881065432499870e-02
5.940499734457871091e+04 3.519161325569310161e+00 3.666497081381492329e-02
5.940499737720918347e+04 3.529003984063745047e+00 3.689446549570755268e-02
5.940499740983965603e+04 3.565621297651404120e+00 3.701671316094153064e-02
5.940499744247012859e+04 3.515438117524701145e+00 3.674061113784239663e-02
5.940499747510060115e+04 3.610491056564069101e+00 3.778422048829895019e-02
5.940499750773107371e+04 3.518849153711466116e+00 3.607314305612593919e-02
5.940499754036155355e+04 3.535580549388825045e+00 3.590701607779225868e-02
5.940499757299202611e+04 3.503714443432052850e+00 3.684938858528078592e-02
5.940499760562250594e+04 3.516054295325732770e+00 3.641960954646551035e-02
5.940499763825297850e+04 3.583648312731978258e+00 3.636741969378464584e-02
5.940499767088345106e+04 3.546050013154255609e+00 3.646814559516751986e-02
5.940499770351392362e+04 3.524541427016943729e+00 3.684722759224558220e-02
5.940499773614439619e+04 3.521272583907573139e+00 3.603674095914835562e-02
5.940499776877486875e+04 3.592537201824572257e+00 3.712534488103411134e-02
5.940499780140534131e+04 3.597035855514571612e+00 3.764458528967209311e-02
5.940499783403582114e+04 3.505890627747494381e+00 3.592836615812650819e-02
5.940499786666629370e+04 3.594035815320387517e+00 3.736635852993975410e-02
5.940499789929677354e+04 3.563871089079649224e+00 3.691306276467885839e-02
5.940499793192724610e+04 3.507642280619124975e+00 3.676914847781151408e-02
5.940499796455771866e+04 3.531182838231609722e+00 3.646264656066906112e-02
5.940499799718819122e+04 3.589912880415673246e+00 3.723724632310904809e-02
5.940499802981866378e+04 3.563291647698363374e+00 3.710679775245704498e-02
5.940499806244913634e+04 3.569411624140403028e+00 3.663930002083975318e-02
5.940499809507960890e+04 3.632491481258769195e+00 3.915670366725877011e-02
5.940499812771008874e+04 3.600354092089789404e+00 3.909865247756263984e-02
5.940499816034056130e+04 3.611981148363911043e+00 3.996573687908368949e-02
5.940499819297104114e+04 3.571818043792536645e+00 3.789816929362131714e-02
5.940499822560151370e+04 3.585518560238912134e+00 3.775952122443605036e-02
5.940499825823198626e+04 3.620106533612029054e+00 3.801353729064976816e-02
5.940499829086245882e+04 3.641077875713507606e+00 3.952795789545009153e-02
5.940499832349293138e+04 3.568735330971447794e+00 3.979072863242164720e-02
5.940499835612340394e+04 3.518202574998414267e+00 3.790317779301324158e-02
5.940499838875387650e+04 3.633392751039809632e+00 3.982098653948811656e-02
5.940499842138434906e+04 3.589777212467709422e+00 3.809913715386859662e-02
5.940499845401482889e+04 3.668673196092847366e+00 3.929915946561295115e-02
5.940499848664530145e+04 3.583850162059228239e+00 3.892400705396856231e-02
5.940499851927578129e+04 3.613059881466015977e+00 3.796246021022334216e-02
5.940499855190625385e+04 3.573928041761127883e+00 3.712698402230608929e-02
5.940499858453672641e+04 3.615461251077689120e+00 3.979051460951311958e-02
5.940499861716719897e+04 3.637020570714770251e+00 3.809814353063089437e-02
5.940499864979767153e+04 3.527230186532917866e+00 3.738984016920556680e-02
5.940499868242814409e+04 3.625323956589816987e+00 3.842683112013970531e-02
5.940499871505861665e+04 3.544299539408994448e+00 3.698891143070272974e-02
5.940499874768909649e+04 3.534600172083746994e+00 3.652691368789930809e-02
5.940499878031956905e+04 3.616533982498848498e+00 3.789485940233651429e-02
5.940499881295004161e+04 3.642090959220649182e+00 3.954733403003145992e-02
5.940499884558051417e+04 3.614426688566081847e+00 3.831070661446472209e-02
5.940499887821098673e+04 3.642264079328177750e+00 3.807166445921818243e-02
5.940499891084146657e+04 3.650737187630904934e+00 3.776386001154377614e-02
5.940499894347193913e+04 3.693117659179888435e+00 3.858048744936230096e-02
5.940499897610241169e+04 3.624713958810068526e+00 3.760655610226611850e-02
5.940499900873288425e+04 3.653732712853116738e+00 3.800495613155722985e-02
5.940499904136335681e+04 3.696604940310635801e+00 3.828447849328900365e-02
5.940499907399382937e+04 3.676786962835475681e+00 3.816865574967902297e-02
5.940499910662430193e+04 3.684978594636805660e+00 3.802985477491822169e-02
5.940499913925478177e+04 3.706143972246314089e+00 3.800006636265082505e-02
5.940499917188525433e+04 3.612106630356469950e+00 3.733875327210232214e-02
5.940499920451573416e+04 3.668327529125667841e+00 3.820612130630560155e-02
5.940499923714620672e+04 3.693499271812525020e+00 3.797181458011143762e-02
5.940499926977667928e+04 3.651949826542050914e+00 3.911656415022552596e-02
5.940499930240715184e+04 3.683266905080396114e+00 3.826938329275300643e-02
5.940499933503762441e+04 3.663867094753106013e+00 3.732158325989880232e-02
5.940499936766809697e+04 3.626517406848551506e+00 3.766343549547949282e-02
5.940499940029856953e+04 3.686811936882596008e+00 3.855304197052617649e-02
5.940499943292904209e+04 3.605620243283679027e+00 3.799456379960067243e-02
5.940499946555951465e+04 3.580770668161554759e+00 3.694218336848246326e-02
5.940499949818999448e+04 3.565372351639084947e+00 3.724100406414874304e-02
5.940499953082046704e+04 3.615757543110704297e+00 3.770291308095304050e-02
5.940499956345094688e+04 3.606536230220103167e+00 3.681345820503838240e-02
5.940499959608141944e+04 3.569884614083172814e+00 3.620128133250016117e-02
5.940499962871189200e+04 3.614342016725944351e+00 3.685637742763522851e-02
5.940499966134236456e+04 3.596261605791648108e+00 3.726232547671849693e-02
5.940499969397283712e+04 3.603752692310288719e+00 3.686738663003371469e-02
5.940499972660330968e+04 3.633478722622618395e+00 3.729509679784429044e-02
5.940499975923378224e+04 3.656106049401979696e+00 3.764030811335282445e-02
5.940499979186425480e+04 3.645993316510945714e+00 3.713628476153196800e-02
5.940499982449473464e+04 3.670559867380001062e+00 3.783392036634398992e-02
5.940499985712520720e+04 3.652388167683634279e+00 3.787364937391350661e-02
5.940499988975567976e+04 3.589840977789459764e+00 3.685201716797385091e-02
5.940499992238615960e+04 3.593109368506394397e+00 3.692392590188520868e-02
5.940499995501663216e+04 3.618390453283012675e+00 3.736953526844550427e-02
5.940499998764710472e+04 3.615325488062036907e+00 3.695867078642407072e-02
5.940500002027757728e+04 3.556966220695066294e+00 3.713162825799141975e-02
5.940500005290804984e+04 3.568750841297617438e+00 3.616121439243511620e-02
5.940500008553852240e+04 3.676914503951669744e+00 3.802906047480000828e-02
5.940500011816899496e+04 3.619110512814000202e+00 3.893012261549316788e-02
5.940500015079946752e+04 3.660862893230242499e+00 3.861996037713486679e-02
5.940500018342994736e+04 3.675207320560480717e+00 4.004000975930627204e-02
5.940500021606041992e+04 3.696828932713096982e+00 3.905596827402191967e-02
5.940500024869089248e+04 3.689688643824443393e+00 3.859371762764510910e-02
5.940500028132137231e+04 3.662661887818490669e+00 3.910291904002376195e-02
5.940500031395184487e+04 3.671315916883874486e+00 3.873191654387685839e-02
5.940500034658231743e+04 3.694439915212783365e+00 3.885447164755452543e-02
5.940500037921278999e+04 3.616957444844456582e+00 3.714994678180937732e-02
5.940500041184326255e+04 3.651185095648518342e+00 3.921390665303039341e-02
5.940500044447373512e+04 3.630899614894277150e+00 3.816548518485458896e-02
5.940500047710420768e+04 3.612928333627664301e+00 3.734497101780249323e-02
5.940500050973468751e+04 3.673488359739173426e+00 3.851925228499392811e-02
5.940500054236516007e+04 3.630238350276990822e+00 3.728445080933462386e-02
5.940500057499563991e+04 3.634392941436550117e+00 3.856314624777400224e-02
5.940500060762611247e+04 3.584789056273436803e+00 3.702071967849068779e-02
5.940500064025658503e+04 3.627910420852006546e+00 3.857212650358823880e-02
5.940500067288705759e+04 3.665430451140425205e+00 3.844987167671338329e-02
5.940500070551753015e+04 3.582624776245129539e+00 3.853102142595445784e-02
5.940500073814800271e+04 3.681486573978280941e+00 4.053561690970713949e-02


==> figures/ground-lomb/20210714_tic3788_b.dat <==
5.940996575166365801e+04 1.333932280809206228e+00 1.165385468665029040e-02
5.940996583458835084e+04 1.327941970755646128e+00 9.273564876729171666e-03
5.940996593247975397e+04 1.326685490249857269e+00 9.284823578829148882e-03
5.940996603037115710e+04 1.340173486677732395e+00 9.438323452899579150e-03
5.940996612826257478e+04 1.333285470254747196e+00 9.398541854797685599e-03
5.940996622615397791e+04 1.320167501316256597e+00 9.259961136909309123e-03
5.940996632404538104e+04 1.323523575024805998e+00 9.271071357606160482e-03
5.940996642193679872e+04 1.327762405188739558e+00 9.356923537412239339e-03
5.940996651982820185e+04 1.349187516375734752e+00 9.459881170941836920e-03
5.940996661771960498e+04 1.333799995531957716e+00 9.551334968083769264e-03
5.940996671561102266e+04 1.333139933411672473e+00 9.499058856079692706e-03
5.940996681350242579e+04 1.323858353608390770e+00 9.337498166699386565e-03
5.940996691139382892e+04 1.330892868473586788e+00 9.296258725769656131e-03
5.940996700928524660e+04 1.346121576006828580e+00 9.318577825575408147e-03
5.940996710717664973e+04 1.359585553262344648e+00 9.462643429858488830e-03
5.940996720506805286e+04 1.370797317436661666e+00 9.721654562667002980e-03
5.940996730295947054e+04 1.379125082674405922e+00 9.561972617974036706e-03
5.940996740085087367e+04 1.343550164307657946e+00 9.273072398128828775e-03
5.940996749874228408e+04 1.367580824094595471e+00 9.474549286024208303e-03
5.940996759663369448e+04 1.366424381535322530e+00 9.491401533929945400e-03
5.940996769452509761e+04 1.368185004873306188e+00 9.570852106034642356e-03
5.940996779241651529e+04 1.393960460461698636e+00 9.751251447092173022e-03
5.940996789030791842e+04 1.383853839201508729e+00 9.694252288101935094e-03
5.940996798819932155e+04 1.392667152285720800e+00 9.593692449877127756e-03
5.940996808609073923e+04 1.383381047703647893e+00 9.605868428980642720e-03
5.940996818398214236e+04 1.386823235232830243e+00 9.603509843693175743e-03
5.940996828187354549e+04 1.386451282327876733e+00 9.675429059885600966e-03
5.940996837976496317e+04 1.391306284789339598e+00 9.710098972703241210e-03
5.940996847765636630e+04 1.384188769478906123e+00 9.530116360502785544e-03
5.940996857554776943e+04 1.384689621893633982e+00 9.586978054228876070e-03
5.940996867343918711e+04 1.393217896802722677e+00 9.705115301710157127e-03
5.940996877133059024e+04 1.397674918948594414e+00 9.677204770489600955e-03
5.940996886922199337e+04 1.374815033669412045e+00 9.525336479977941639e-03
5.940996896711341105e+04 1.357880120911258093e+00 9.472010301192074211e-03
5.940996906500481418e+04 1.354863178701587456e+00 9.377470649367345215e-03
5.940996916289622459e+04 1.348833592151034377e+00 9.417860207834497996e-03
5.940996926078763499e+04 1.357235708306661959e+00 9.472348508358261962e-03
5.940996935867903812e+04 1.352736202345141026e+00 9.522580005775049816e-03
5.940996945657044125e+04 1.357035061503597095e+00 9.525675358795702291e-03
5.940996955446185893e+04 1.345264920640784068e+00 9.428186401070669589e-03
5.940996965235326206e+04 1.334031816521945801e+00 9.325735126216521537e-03
5.940996975024466519e+04 1.341545236129397134e+00 9.372061848808243417e-03
5.940996984813608287e+04 1.326301505057981833e+00 9.347152748496373453e-03
5.940996994602748600e+04 1.327824522917387284e+00 9.250312650436715023e-03
5.940997004391890368e+04 1.344611281727702501e+00 9.389948439011794323e-03
5.940997014181030681e+04 1.339720745887587050e+00 9.326906296787685832e-03
5.940997023970170994e+04 1.338530370782111678e+00 9.343754520182084161e-03
5.940997033759312762e+04 1.323473101868577917e+00 9.303912180557472739e-03
5.940997043548453075e+04 1.328687184243282138e+00 9.317680623591484065e-03
5.940997053337593388e+04 1.350547073314076529e+00 9.637787816233103766e-03
5.940997063126735156e+04 1.358722352613572992e+00 9.670032119371941431e-03
5.940997072915875469e+04 1.357040992509870758e+00 9.418626436056797696e-03
5.940997082705016510e+04 1.371451481967880692e+00 9.632986248245718752e-03
5.940997092494157550e+04 1.355799156575994591e+00 9.449750248488729409e-03
5.940997102283297863e+04 1.351747843891543122e+00 9.517387989475952978e-03
5.940997112072438904e+04 1.337982790168636527e+00 9.368665606933423637e-03
5.940997121861579944e+04 1.344091139961084425e+00 9.375699443072791489e-03
5.940997131650720257e+04 1.332427966717311563e+00 9.687074445468395190e-03
5.940997141439861298e+04 1.348207214698661449e+00 9.504539409639415487e-03
5.940997151229002338e+04 1.338107611226865945e+00 9.513264938821569539e-03
5.940997161018142651e+04 1.377339359460806323e+00 9.628334445009087417e-03
5.940997170807284419e+04 1.355793206218370850e+00 9.495384998153255304e-03
5.940997180596424732e+04 1.384523664618954042e+00 9.740404438794678793e-03
5.940997190385565045e+04 1.351858073724559350e+00 9.438473047088564993e-03
5.940997200174706086e+04 1.349217978451401789e+00 9.473206527449281808e-03
5.940997209963847126e+04 1.369633775179208035e+00 9.792275787720889843e-03
5.940997219752987439e+04 1.344449811077737422e+00 9.585999703624711876e-03
5.940997229542129207e+04 1.341984370245578706e+00 9.578479759440558169e-03
5.940997239331269520e+04 1.327928550281259223e+00 9.379324567418115613e-03
5.940997249120409833e+04 1.360705714471038608e+00 9.534798809174613310e-03
5.940997258909551601e+04 1.332253010605249699e+00 9.310049922524809077e-03
5.940997268698691914e+04 1.324426202043893497e+00 9.343278128007706865e-03
5.940997278487832227e+04 1.342331837891802770e+00 9.462345792845740927e-03
5.940997288276973995e+04 1.316685403462952486e+00 9.217973896973633355e-03
5.940997298066114308e+04 1.312868325495565092e+00 9.303149226259256263e-03
5.940997307855254621e+04 1.333604877804987598e+00 9.491150605991510725e-03
5.940997317644396389e+04 1.327082989151384895e+00 9.439859246049252250e-03
5.940997327433536702e+04 1.317890180935677780e+00 9.222598718118167616e-03
5.940997337222677743e+04 1.316517842839080688e+00 9.199046240680127523e-03
5.940997347011818783e+04 1.320011578348488257e+00 9.323380385250910202e-03
5.940997356800959096e+04 1.312864001259247626e+00 9.163473629003875132e-03
5.940997366590100864e+04 1.332631031733535254e+00 9.320677382472535716e-03
5.940997376379241177e+04 1.329056286269317821e+00 9.339459831410327345e-03
5.940997386168381490e+04 1.350845681784164087e+00 9.571436385625766569e-03
5.940997395957523258e+04 1.347191542097803119e+00 9.609119867705549073e-03
5.940997405746663571e+04 1.337836831364604517e+00 9.341851790748032999e-03
5.940997415535803884e+04 1.334294403802775530e+00 9.390708012420584741e-03
5.940997425324944925e+04 1.326602070842002989e+00 9.392203231453909867e-03
5.940997435114085965e+04 1.324376844158569932e+00 9.340459706409535642e-03
5.940997444903226278e+04 1.341310490555580159e+00 9.583713562631010138e-03
5.940997454692367319e+04 1.336023552737706011e+00 9.632972452664428573e-03
5.940997464481508359e+04 1.356253877319690382e+00 9.805461838181010401e-03
5.940997474270648672e+04 1.353314494492472209e+00 9.474990581854128222e-03
5.940997484059790440e+04 1.362303145721503128e+00 9.572170486786458002e-03
5.940997493848930753e+04 1.353135240018611407e+00 9.556852215943129059e-03
5.940997503638071066e+04 1.359389202861320589e+00 9.543221194444973313e-03
5.940997513427212834e+04 1.353284818883215834e+00 9.408769048689005071e-03
5.940997523216353147e+04 1.360151627120626650e+00 9.938787390271220865e-03
5.940997533005493460e+04 1.338419286678535824e+00 9.442135835348771863e-03
5.940997542794635228e+04 1.344340658244017384e+00 9.526506142992007681e-03
5.940997552583775541e+04 1.353962788072805568e+00 9.704862563272393869e-03
5.940997562372915854e+04 1.330773577922922168e+00 9.558105790867046231e-03
5.940997572162057622e+04 1.348178147717215003e+00 9.550393932090832372e-03
5.940997581951197935e+04 1.348315920398009959e+00 9.531369066439965981e-03
5.940997591740338976e+04 1.355076230967994455e+00 9.831804527111050532e-03
5.940997601529480016e+04 1.356854262946030731e+00 9.631096955952345509e-03
5.940997611318620329e+04 1.350296821381158807e+00 9.788259338049177735e-03
5.940997621107762097e+04 1.333731858211311128e+00 9.506989601875305215e-03
5.940997630896902410e+04 1.322595062571560343e+00 9.562088098682638287e-03
5.940997640686042723e+04 1.319562057988428183e+00 9.414083453294010140e-03
5.940997650475183764e+04 1.322403623981515342e+00 9.625561882281965728e-03
5.940997660264324804e+04 1.326564806520395212e+00 9.597109258886815999e-03
5.940997670053465117e+04 1.312149074782382741e+00 9.281415931956433357e-03
5.940997679842606885e+04 1.319768181285426722e+00 9.388276492503171144e-03
5.940997689631747198e+04 1.316478017454715488e+00 9.479053250070633777e-03
5.940997699420887511e+04 1.313157659403225264e+00 9.261895119026383391e-03
5.940997709210029279e+04 1.324913421266487479e+00 9.514423457094856040e-03
5.940997718999169592e+04 1.287773024654029985e+00 9.168117045335091517e-03
5.940997728788309905e+04 1.319701626619427692e+00 9.410504885064438496e-03
5.940997738577451673e+04 1.303376224942662365e+00 9.354965370180342785e-03
5.940997748366591986e+04 1.298785527111469440e+00 9.489707133643571907e-03
5.940997758155732299e+04 1.301095123680577448e+00 9.353848455559872488e-03
5.940997767944874067e+04 1.310132545533003512e+00 9.592313330942136423e-03
5.940997777734014380e+04 1.294478420886524095e+00 9.083167793504248050e-03
5.940997787523154693e+04 1.308640712512629811e+00 9.278874110471220168e-03
5.940997797312296461e+04 1.303191939928149079e+00 9.339309567299825671e-03
5.940997807101436774e+04 1.320795733488455026e+00 9.373687752435641909e-03
5.940997816890577815e+04 1.312711159786887238e+00 9.354674013673069943e-03
5.940997826679718855e+04 1.296413287646099199e+00 9.159505940209264688e-03
5.940997836468859168e+04 1.303755052306229345e+00 9.227522140183753649e-03
5.940997846258000209e+04 1.327468365542582740e+00 9.467895348818233456e-03
5.940997856047141249e+04 1.313027745771190080e+00 9.279885437213948943e-03
5.940997865836281562e+04 1.328987864381333761e+00 9.393770766996666771e-03
5.940997875625423330e+04 1.333697430334842782e+00 9.655885249794056435e-03
5.940997885414563643e+04 1.355579996375255503e+00 9.444872301999831382e-03
5.940997895203703956e+04 1.364832466818463486e+00 9.607338266172290794e-03
5.940997904992844269e+04 1.358528228067333643e+00 9.441629969066974229e-03
5.940997914781986037e+04 1.351632385336996700e+00 9.454309314043216061e-03
5.940997924571126350e+04 1.350048558519846953e+00 9.464396773654673231e-03
5.940997934360267391e+04 1.370446841910551772e+00 9.721587315876975902e-03
5.940997944149408431e+04 1.335591822014953856e+00 9.347734143452343658e-03
5.940997953938548744e+04 1.362857443229604559e+00 9.595312462550716417e-03
5.940997963727689785e+04 1.363029187220460070e+00 9.626225254452103891e-03
5.940997973516830825e+04 1.349724777034559731e+00 9.414136502941702206e-03
5.940997983305971138e+04 1.335097486768849206e+00 9.363228763318723682e-03
5.940997993095112906e+04 1.341383131603449019e+00 9.498470633734492144e-03
5.940998002884253219e+04 1.349492153750326606e+00 9.560063845520492751e-03
5.940998012673393532e+04 1.348046009041578008e+00 9.438867972068698195e-03
5.940998022462535300e+04 1.353254499582819959e+00 9.525791391774880365e-03
5.940998032251675613e+04 1.339402955221641545e+00 9.368149432598700879e-03
5.940998042040815926e+04 1.348314131014111572e+00 9.506806883827378929e-03
5.940998051829957694e+04 1.377254005726053609e+00 1.009024405192016083e-02
5.940998061619098007e+04 1.357278878287281554e+00 9.626837175407862782e-03
5.940998071408238320e+04 1.372048788486522453e+00 9.746312848074735469e-03
5.940998081197380088e+04 1.369199817146990572e+00 9.693445949549414978e-03
5.940998090986520401e+04 1.360867218198024142e+00 9.659124307845405252e-03
5.940998100775660714e+04 1.362235461275768555e+00 9.528152602056411472e-03
5.940998110564802482e+04 1.359983423824034254e+00 9.549030064284379921e-03
5.940998120353942795e+04 1.389519687968072903e+00 9.800310508446336694e-03
5.940998130143083108e+04 1.376708654214618743e+00 9.713848336615434065e-03
5.940998139932224876e+04 1.356876803829205835e+00 9.663502135935260473e-03
5.940998149721365189e+04 1.361915543646987858e+00 9.789400297160575845e-03
5.940998159510505502e+04 1.353894022391587848e+00 9.540757827752880532e-03
5.940998169299647270e+04 1.361225818288750222e+00 9.661693851866414925e-03
5.940998179088787583e+04 1.342417757896903208e+00 9.659572290509283246e-03
5.940998188877927896e+04 1.365939201113569146e+00 1.030993600150422254e-02
5.940998198667069664e+04 1.363308402553204068e+00 1.002403549396719239e-02
5.940998208456209977e+04 1.348562902699011135e+00 9.751467993107982776e-03
5.940998218245350290e+04 1.382650216263193066e+00 9.842986706116142737e-03
5.940998228034492058e+04 1.384550157512807189e+00 9.932138823588818749e-03
5.940998237823632371e+04 1.390855668986501703e+00 9.991818396083615092e-03
5.940998247612774139e+04 1.389504809728356216e+00 1.024695396919991612e-02
5.940998257401914452e+04 1.366840317213869671e+00 9.751166631903151680e-03
5.940998267191054765e+04 1.368561856371076413e+00 9.504945822967568111e-03
5.940998276980195806e+04 1.385311278705871230e+00 1.021317007902093794e-02
5.940998286769336846e+04 1.372093834829362757e+00 9.679932780696955466e-03
5.940998296558477159e+04 1.371653889814023142e+00 9.752290857631899790e-03
5.940998306347618200e+04 1.380963117731647927e+00 9.751778834791037520e-03
5.940998316136759240e+04 1.391459933255598802e+00 9.837494531415311508e-03
5.940998325925899553e+04 1.376544295339104274e+00 9.699155007512279963e-03
5.940998335715040594e+04 1.372178854884541277e+00 9.797248862385501272e-03
5.940998345504181634e+04 1.369159335656178644e+00 9.717585878296025256e-03
5.940998355293321947e+04 1.352280036220277815e+00 9.580921767524773827e-03
5.940998365082463715e+04 1.370223770587965184e+00 9.832520949232285631e-03
5.940998374871604028e+04 1.349691022363975534e+00 9.808975921329492892e-03
5.940998384660744341e+04 1.332155386807339470e+00 9.622037219497779278e-03
5.940998394449886109e+04 1.352902900010803044e+00 9.910213501496841632e-03
5.940998404239026422e+04 1.323136351046571457e+00 9.337448308038818340e-03
5.940998414028166735e+04 1.342109126250942808e+00 9.535258458387646865e-03
5.940998423817308503e+04 1.342940459281790844e+00 9.658586850864391352e-03
5.940998433606448816e+04 1.331280400321937174e+00 9.471351861641962022e-03
5.940998443395589129e+04 1.330831332315541848e+00 9.424368108244401965e-03
5.940998453184730897e+04 1.328548238935937320e+00 9.401071135077893742e-03
5.940998462973871210e+04 1.302427621902860766e+00 9.348698498607435625e-03
5.940998472763012251e+04 1.325303716952882294e+00 9.483565433905665962e-03
5.940998482552153291e+04 1.350373970062125561e+00 9.575473751922239027e-03
5.940998492341293604e+04 1.370220001212684835e+00 9.851418154087021595e-03
5.940998502130434645e+04 1.347782220302030654e+00 9.509161587546638428e-03
5.940998511919575685e+04 1.353102785973110400e+00 9.709176294893253831e-03
5.940998521708715998e+04 1.376062127219098707e+00 1.012470885465373630e-02
5.940998531497856311e+04 1.396101786410484547e+00 9.794207396610797242e-03
5.940998541286998079e+04 1.385116605711713911e+00 9.658097489179133868e-03
5.940998551076138392e+04 1.378690453047817011e+00 9.684802906614735710e-03
5.940998560865278705e+04 1.370178879921936099e+00 9.657795229574916637e-03
5.940998570654420473e+04 1.370270859771573591e+00 9.609519025819683591e-03
5.940998580443560786e+04 1.366789554226205849e+00 9.491166294906303036e-03
5.940998590232701099e+04 1.372879440461092226e+00 9.617326944271207059e-03
5.940998600021842867e+04 1.371027453004347141e+00 9.545863234459823002e-03
5.940998609810983180e+04 1.359901070083642916e+00 9.473701753783985921e-03
5.940998619600123493e+04 1.358810457874955580e+00 9.538228314687592982e-03
5.940998629389265261e+04 1.359229459653943817e+00 9.539495869128482991e-03
5.940998639178405574e+04 1.340163475534654536e+00 9.409148271331324587e-03
5.940998648967547342e+04 1.342122320072274055e+00 9.504496514532025792e-03
5.940998658756687655e+04 1.329734065681428490e+00 9.375960943086973989e-03
5.940998668545827968e+04 1.322546185278979269e+00 9.337706361988008449e-03
5.940998678334968281e+04 1.327204672999670931e+00 9.425088304244008328e-03
5.940998688124110049e+04 1.318577643351233952e+00 9.469629448996472187e-03
5.940998697913250362e+04 1.343268845624947527e+00 9.629687061822678543e-03
5.940998707702390675e+04 1.325921361591634318e+00 9.403481449460333527e-03
5.940998717491532443e+04 1.313499360409338124e+00 9.386953737601875375e-03
5.940998727280672756e+04 1.315856870425083702e+00 9.444248867182029883e-03
5.940998737069813069e+04 1.323560304374438168e+00 9.686678612333831859e-03
5.940998746858954837e+04 1.331674883303592072e+00 9.515518214949104242e-03
5.940998756648095150e+04 1.322454161001735295e+00 9.382755770846793950e-03
5.940998766437236191e+04 1.309157269079520125e+00 9.264591196599092013e-03
5.940998776226377231e+04 1.311904904038444508e+00 9.207535657236370560e-03
5.940998786015517544e+04 1.301702485340124005e+00 9.196173853758014133e-03
5.940998795804659312e+04 1.309433971668677144e+00 9.216640857094718017e-03
5.940998805593799625e+04 1.319566728306933223e+00 9.391279759947487524e-03
5.940998815382939938e+04 1.318305887320545322e+00 9.365227212139653340e-03
5.940998825172080979e+04 1.315575824396111093e+00 9.352586777582374764e-03
5.940998834961222019e+04 1.322640428783304900e+00 9.345197523918704827e-03
5.940998844750362332e+04 1.315024140162261768e+00 9.311895568701308856e-03
5.940998854539503373e+04 1.340900774455500155e+00 9.562720748317904418e-03
5.940998864328644413e+04 1.332225047918519589e+00 9.361541853496545273e-03
5.940998874117784726e+04 1.330144665684903638e+00 9.353888558818143975e-03
5.940998883906925766e+04 1.335007899366555284e+00 9.459064567663500941e-03
5.940998893696066807e+04 1.353143310607799688e+00 9.605381728777314179e-03
5.940998903485207120e+04 1.353219337027627089e+00 9.619330696380351542e-03
5.940998913274348888e+04 1.341982098080938268e+00 9.527943898788497276e-03
5.940998923063489201e+04 1.340172880250683818e+00 9.442930162791442206e-03
5.940998932852629514e+04 1.357878656045445220e+00 9.535059782698402861e-03
5.940998942641771282e+04 1.370338895691330494e+00 9.623468614421096939e-03
5.940998952430911595e+04 1.339716784236866021e+00 9.366734024753547994e-03
5.940998962220051908e+04 1.359358804145134769e+00 9.506127469944516961e-03
5.940998972009192221e+04 1.370064741287744692e+00 9.698818777098838079e-03
5.940998981798333989e+04 1.343034412018563106e+00 9.496615118943162528e-03
5.940998991587474302e+04 1.327825525460888834e+00 9.455427365320142816e-03
5.940999001376614615e+04 1.344183801961981839e+00 9.465180612240119834e-03
5.940999011165756383e+04 1.359777026243769171e+00 9.610571591172520703e-03
5.940999020954896696e+04 1.341585253085675111e+00 9.609972475041431150e-03
5.940999030744037009e+04 1.335456114954709284e+00 9.528994386113284407e-03
5.940999040533178777e+04 1.354075220101697896e+00 9.588475122370244963e-03
5.940999050322319090e+04 1.348142152599377530e+00 9.583810825671777375e-03
5.940999060111459403e+04 1.327286985235719863e+00 9.414338582563366864e-03
5.940999069900601171e+04 1.320207173430107739e+00 9.301939303028325043e-03
5.940999079689741484e+04 1.305481023365318904e+00 9.284454705383943240e-03
5.940999089478881797e+04 1.303549028069083793e+00 9.259375467747492025e-03
5.940999099268023565e+04 1.309602066712717283e+00 9.350935882130883420e-03
5.940999109057163878e+04 1.303774746898188397e+00 9.255840369915654953e-03
5.940999118846304191e+04 1.307655298431746882e+00 9.275948703652028143e-03
5.940999128635445959e+04 1.319035754329139110e+00 9.285780919341022135e-03
5.940999138424586272e+04 1.350299057261233004e+00 9.615906812052710251e-03
5.940999148213726585e+04 1.344808774621065295e+00 9.422879507044450154e-03
5.940999158002868353e+04 1.340929959924629156e+00 9.485972636459713558e-03
5.940999167792008666e+04 1.324073214487335504e+00 9.328235098613217244e-03
5.940999177581148979e+04 1.317532630522088244e+00 9.311843547824365935e-03
5.940999187370289292e+04 1.324070061891510885e+00 9.406588089194140370e-03
5.940999197159431060e+04 1.312287735375092801e+00 9.271245635647172925e-03
5.940999206948571373e+04 1.328859768832324262e+00 9.418017747306254087e-03
5.940999216737711686e+04 1.317863603989487764e+00 9.233126017338246644e-03
5.940999226526853454e+04 1.327079043106045741e+00 9.342323132927125504e-03
5.940999236315993767e+04 1.348740877607429001e+00 9.524202934340289875e-03
5.940999246105134080e+04 1.344032436013339105e+00 9.446571962150164189e-03
5.940999255894275120e+04 1.348414004827161339e+00 9.484160550746923921e-03
5.940999265683416161e+04 1.338140213546693325e+00 9.404498811213022821e-03
5.940999275472556474e+04 1.324738112400073442e+00 9.331432610289482760e-03
5.940999285261697514e+04 1.321496648446671696e+00 9.323175795403235849e-03
5.940999295050838555e+04 1.315403184937576908e+00 9.205555329988847693e-03
5.940999304839978868e+04 1.309481457457557285e+00 9.150470877503525530e-03
5.940999314629119908e+04 1.312967164476800841e+00 9.187522593065523824e-03
5.940999324418260949e+04 1.322157335967687475e+00 9.285506489970748664e-03
5.940999334207401262e+04 1.319223572253577226e+00 9.299259510533843323e-03
5.940999343996541575e+04 1.310303532311745567e+00 9.194299732754982954e-03
5.940999353785683343e+04 1.328802336413303475e+00 9.333098313494422871e-03
5.940999363574823656e+04 1.316172748258545466e+00 9.325632357669141198e-03
5.940999373363963969e+04 1.335828803796698105e+00 9.447825262293577456e-03
5.940999383153105737e+04 1.332287538807138016e+00 9.470389374975740626e-03
5.940999392942246050e+04 1.300314859429779535e+00 9.162549542380526643e-03
5.940999402731386363e+04 1.321638073321894202e+00 9.406317707966401626e-03
5.940999412520528131e+04 1.313257960395191493e+00 9.300261394903142076e-03
5.940999422309668444e+04 1.314159336516712795e+00 9.273734834584925965e-03
5.940999432098808757e+04 1.332146428984254394e+00 9.386919797576108102e-03
5.940999441887950525e+04 1.319049505550102364e+00 9.311726836392071258e-03
5.940999451677090838e+04 1.326324195506829451e+00 9.377439900749870091e-03
5.940999461466231151e+04 1.328110980225068349e+00 9.313429329719982025e-03
5.940999471255371463e+04 1.334731792762909652e+00 9.425113712628758675e-03
5.940999481044513232e+04 1.330914412826281534e+00 9.439115675531815908e-03
5.940999490833653545e+04 1.324349171581580720e+00 9.339208154689110364e-03
5.940999500622793857e+04 1.324826085639570827e+00 9.307688078902314963e-03
5.940999510411935626e+04 1.323503096524594858e+00 9.230047912555451248e-03
5.940999520201075939e+04 1.315316062488690596e+00 9.210414250523163079e-03
5.940999529990216251e+04 1.319115800808620786e+00 9.270940955240872597e-03
5.940999539779358020e+04 1.305338597329444017e+00 9.182261065155256780e-03
5.940999549568498333e+04 1.327497224814081500e+00 9.410582171284031031e-03
5.940999559357638645e+04 1.335266977301032165e+00 9.431408187592069114e-03
5.940999569146779686e+04 1.320280886702982714e+00 9.344625504211256581e-03
5.940999578935920727e+04 1.329133504022484535e+00 9.362386743049285615e-03
5.940999588725061039e+04 1.340214799257421152e+00 9.483702612994276970e-03
5.940999598514201352e+04 1.323882461297770652e+00 9.294068836157473937e-03
5.940999608303343120e+04 1.323904033682335557e+00 9.293637496503590403e-03
5.940999618092483433e+04 1.341471241481601240e+00 9.435459583654803514e-03
5.940999627881623746e+04 1.336101808439383642e+00 9.374782920909584608e-03
5.940999637670765514e+04 1.332818897558240012e+00 9.339434158864937455e-03
5.940999647459905827e+04 1.311719289752240281e+00 9.281856663221271092e-03
5.940999657249046140e+04 1.308371396480718873e+00 9.221345243657787238e-03
5.940999667038187181e+04 1.338005852038595123e+00 9.430869039633939938e-03
5.940999676827328221e+04 1.315054252808387947e+00 9.311518982090078930e-03
5.940999686616468534e+04 1.333894009620904209e+00 9.450351356770601841e-03
5.940999696405608847e+04 1.345973717762601440e+00 9.492465492854720854e-03
5.940999706194750615e+04 1.341209456318836146e+00 9.509146937152018753e-03
5.940999715983890928e+04 1.378881783235099912e+00 9.730641624798223518e-03
5.940999725773031241e+04 1.367717522669996466e+00 9.665124704297268707e-03
5.940999735562173009e+04 1.376517038730261655e+00 9.670080217292839272e-03
5.940999745351313322e+04 1.377138311240828417e+00 9.613599184007998524e-03
5.940999755140453635e+04 1.369621246218873933e+00 9.615412786165501019e-03
5.940999764929594676e+04 1.381704992948098898e+00 9.722896994963248912e-03
5.940999774718735716e+04 1.370106007067137810e+00 9.643060625971609789e-03
5.940999784507876029e+04 1.356783743452613544e+00 9.507951147395962352e-03
5.940999794297016342e+04 1.356631072781388836e+00 9.530569411884569006e-03
5.940999804086158110e+04 1.347316222604103331e+00 9.490631012036719952e-03
5.940999813875298423e+04 1.351446736146173055e+00 9.466795540839380296e-03
5.940999823664438736e+04 1.344113868296241243e+00 9.458546626216583764e-03
5.940999833453580504e+04 1.353824131189665270e+00 9.551472798431279512e-03
5.940999843242720817e+04 1.345602131626955300e+00 9.465402449543185159e-03
5.940999853031861130e+04 1.325897933833692033e+00 9.302678895401685077e-03
5.940999862821001443e+04 1.350966101436844369e+00 9.445890419378618827e-03
5.940999872610143211e+04 1.334540965025906578e+00 9.387260828085315298e-03
5.940999882399283524e+04 1.326681898703599316e+00 9.347134455522545030e-03
5.940999892188423837e+04 1.339621301114581220e+00 9.504435651047356964e-03
5.940999901977565605e+04 1.327567777915353853e+00 9.349219917345647987e-03
5.940999911766705918e+04 1.335377041159562017e+00 9.445437045707322579e-03
5.940999921555846231e+04 1.349432213092587318e+00 9.492522124124987831e-03
5.940999931344986544e+04 1.329970691336681776e+00 9.349126345867857929e-03
5.940999941134128312e+04 1.335810070150300177e+00 9.441521279182520446e-03
5.940999950923268625e+04 1.334481371740436462e+00 9.446176845264275812e-03
5.940999960712408938e+04 1.342118060417806902e+00 9.555348960460617255e-03
5.940999970501550706e+04 1.324856342488584193e+00 9.377425167048156554e-03
5.940999980290691019e+04 1.333099995971153362e+00 9.457671210166359102e-03
5.940999990079831332e+04 1.335764056868292693e+00 9.454859931273561224e-03
5.940999999868972372e+04 1.342053900996106552e+00 9.528092952379028230e-03
5.941000009658113413e+04 1.374309839615014850e+00 9.723761556353485019e-03
5.941000019447253726e+04 1.356604516973602292e+00 9.576647593787304680e-03
5.941000029236394039e+04 1.371160137742022167e+00 9.671530209330527969e-03
5.941000039025535807e+04 1.361622482963828151e+00 9.543826993923561555e-03
5.941000048814676120e+04 1.376890434071271541e+00 9.712803936360200202e-03
5.941000058603816433e+04 1.366634770038886781e+00 9.644396112947956068e-03
5.941000068392958201e+04 1.375941756476697364e+00 9.722827344736374722e-03
5.941000078182098514e+04 1.368142224291168052e+00 9.597158124604996191e-03
5.941000087971238827e+04 1.382282963113918850e+00 9.683323340855915298e-03
5.941000097760379140e+04 1.365738963531669903e+00 9.578216310849898413e-03
5.941000107549520908e+04 1.372044131524288169e+00 9.598277523194163885e-03
5.941000117338661221e+04 1.358810378257665707e+00 9.515677175792502246e-03
5.941000127127801534e+04 1.351123427351365258e+00 9.453140628385408445e-03
5.941000136916943302e+04 1.354390089247896833e+00 9.462637747072046024e-03
5.941000146706083615e+04 1.384945765423355679e+00 9.795039026009531510e-03
5.941000156495223928e+04 1.343291701668977822e+00 9.505181577258362338e-03
5.941000166284364241e+04 1.353476842260647350e+00 9.559265404399969190e-03
5.941000176073506009e+04 1.344242940417480492e+00 9.576206300260599671e-03
5.941000185862646322e+04 1.351132903173546396e+00 9.560907862573565091e-03
5.941000195651786635e+04 1.328546948838080333e+00 9.403250656701082552e-03
5.941000205440928403e+04 1.334850972274623127e+00 9.532974005772418616e-03
5.941000215230068716e+04 1.349426835419701876e+00 9.623861004335267436e-03
5.941000225019209029e+04 1.327368726071693317e+00 9.482551123743935759e-03
5.941000234808349342e+04 1.323101590854953269e+00 9.524986943853210042e-03
5.941000244597491110e+04 1.343413469560641227e+00 9.567893651116323242e-03
5.941000254386631423e+04 1.323454395773673298e+00 9.383697023881710716e-03
5.941000264175771736e+04 1.305981872500385776e+00 9.316721014160709094e-03
5.941000273964913504e+04 1.319577666244571956e+00 9.509107636395883190e-03
5.941000283754053817e+04 1.316238425543488022e+00 9.376861877709401910e-03
5.941000293543194130e+04 1.313147656985258926e+00 9.378840571818564120e-03
5.941000303332334443e+04 1.338905805825046480e+00 9.598462730723256522e-03
5.941000313121476211e+04 1.330300964698668098e+00 9.468911949855969915e-03
5.941000322910616524e+04 1.337658545256021236e+00 9.501125687453907190e-03
5.941000332699756837e+04 1.344222455296615548e+00 9.522406228401517070e-03
5.941000342488898605e+04 1.368707584266779076e+00 9.691378693928914823e-03
5.941000352278038918e+04 1.338973948464367902e+00 9.495537645800968332e-03
5.941000362067179231e+04 1.338885426889726116e+00 9.479005892242193740e-03
5.941000371856320999e+04 1.371091800038712671e+00 9.735961762624083249e-03
5.941000381645461312e+04 1.376834672188277597e+00 9.803882659553824624e-03
5.941000391434601624e+04 1.368185172657667481e+00 9.779656364585704795e-03
5.941000401223743393e+04 1.362661010018401120e+00 9.737363579896759699e-03
5.941000411012883706e+04 1.344240432593472478e+00 9.495075898049357491e-03
5.941000420802024018e+04 1.348448157004946690e+00 9.513646376568303184e-03
5.941000430591165059e+04 1.342372812855998854e+00 9.511488666949464640e-03
5.941000440380306100e+04 1.354104766375296531e+00 9.636154700976824403e-03
5.941000450169446412e+04 1.344072394505265056e+00 9.528921539060321647e-03
5.941000459958586725e+04 1.340118067129304924e+00 9.556337806504973734e-03
5.941000469747728494e+04 1.327577318933139683e+00 9.455866137096527110e-03
5.941000479536868806e+04 1.317397664924593759e+00 9.373513360905321237e-03
5.941000489326009119e+04 1.321119265727397796e+00 9.471832215668175500e-03
5.941000499115149432e+04 1.295397923788267791e+00 9.204376024517192320e-03
5.941000508904291200e+04 1.329571065579865152e+00 9.572363390502231645e-03
5.941000518693431513e+04 1.331060215830840887e+00 9.550521446188463964e-03
5.941000528482571826e+04 1.312055209748382856e+00 9.301455540560761223e-03
5.941000538271713594e+04 1.341982121036722653e+00 9.541049357372068801e-03
5.941000548060853907e+04 1.350020922987905880e+00 9.680531367651850835e-03
5.941000557849994220e+04 1.331923419981240864e+00 9.535727531587975814e-03
5.941000567639134533e+04 1.327567529169404459e+00 9.488378187603127914e-03
5.941000577428276301e+04 1.337080201013237435e+00 9.489627890499246002e-03
5.941000587217416614e+04 1.323041505167136034e+00 9.439229573602356954e-03
5.941000597006556927e+04 1.336428136621497842e+00 9.554903264206115326e-03
5.941000606795698695e+04 1.309329550385865737e+00 9.384446814246607052e-03
5.941000616584839008e+04 1.328015995424042250e+00 9.450340595070163066e-03
5.941000626373979321e+04 1.327751974525230194e+00 9.557738537827936351e-03
5.941000636163119634e+04 1.340072944773317287e+00 9.521769182418027971e-03
5.941000645952261402e+04 1.337172011661807547e+00 9.535965109618954952e-03
5.941000655741401715e+04 1.323385465994317389e+00 9.415989958916858721e-03
5.941000665530542028e+04 1.337464492533542160e+00 9.529652418970005825e-03
5.941000675319683069e+04 1.331634807650234231e+00 9.480189200394083249e-03
5.941000685108824109e+04 1.335693611610313303e+00 9.557003362036523703e-03
5.941000694897964422e+04 1.319850213998210453e+00 9.405691395438698157e-03
5.941000704687104735e+04 1.324377306273062826e+00 9.530899197598129494e-03
5.941000714476246503e+04 1.348685882639749867e+00 9.653439553951896276e-03
5.941000724265386816e+04 1.321704234408476397e+00 9.430076762359776779e-03
5.941000734054527129e+04 1.330469723908200841e+00 9.472407719657538819e-03
5.941000743843668170e+04 1.328588205985978377e+00 9.494229058962803253e-03
5.941000753632809210e+04 1.333852072130373045e+00 9.617451548514894047e-03
5.941000763421949523e+04 1.330308941267545286e+00 9.469384389284119657e-03
5.941000773211089836e+04 1.365910614783473198e+00 9.695538825743060807e-03
5.941000783000231604e+04 1.368747362027610048e+00 9.690819031040714959e-03
5.941000792789371917e+04 1.337424781357616110e+00 9.570177667397521820e-03
5.941000802578512230e+04 1.355425582550391139e+00 9.736279847373657814e-03
5.941000812367653998e+04 1.334139652409712662e+00 9.540812849770430315e-03
5.941000822156794311e+04 1.330816006527032247e+00 9.484134736386396272e-03
5.941000831945934624e+04 1.317446711674125748e+00 9.386209823326973831e-03
5.941000841735074937e+04 1.334431938471294155e+00 9.486361317489987871e-03
5.941000851524216705e+04 1.331862071100402556e+00 9.522713476696477788e-03
5.941000861313357018e+04 1.339691331372964589e+00 9.548556823311694572e-03
5.941000871102497331e+04 1.330212642611412921e+00 9.490772680730841238e-03
5.941000880891639099e+04 1.337399668256910701e+00 9.534741815704850243e-03
5.941000890680779412e+04 1.346946510150984322e+00 9.591335909273905613e-03
5.941000900469919725e+04 1.340496028099409820e+00 9.577231561296977932e-03
5.941000910259060038e+04 1.341915736406193771e+00 9.610457378420648317e-03
5.941000920048201806e+04 1.321270465703896946e+00 9.463814890809938915e-03
5.941000929837342119e+04 1.318015450309365066e+00 9.486151583258686099e-03
5.941000939626482432e+04 1.302408038905190191e+00 9.329354224491350628e-03
5.941000949415622745e+04 1.319299818167849025e+00 9.415312816498383128e-03
5.941000959204764513e+04 1.308378325153390032e+00 9.352665762675505673e-03
5.941000968993904826e+04 1.315086894681301022e+00 9.439834189927720498e-03
5.941000978783045139e+04 1.312312759441288224e+00 9.403614687714280732e-03
5.941000988572186179e+04 1.311175738500781618e+00 9.393403762661419951e-03
5.941000998361327220e+04 1.301843111444602963e+00 9.362895268864529150e-03
5.941001008150467533e+04 1.306552589784312657e+00 9.334696715165640216e-03
5.941001017939608573e+04 1.300922939321429883e+00 9.328694649338487715e-03
5.941001027728749614e+04 1.306907106015866571e+00 9.351865035089996017e-03
5.941001037517889927e+04 1.317765712623677921e+00 9.447670806203392266e-03
5.941001047307030240e+04 1.325481293367706925e+00 9.460781187223779587e-03
5.941001057096172008e+04 1.327370493087296266e+00 9.518004953745926033e-03
5.941001066885312321e+04 1.321792265912755004e+00 9.447136310153312830e-03
5.941001076674452634e+04 1.305628550499694951e+00 9.354674290518699697e-03
5.941001086463593674e+04 1.308425000513062653e+00 9.341786018383736734e-03
5.941001096252734715e+04 1.313497191484072291e+00 9.444019115047316837e-03
5.941001106041875028e+04 1.306210048720914951e+00 9.373374103842297897e-03
5.941001115831015341e+04 1.300525872412120698e+00 9.350060182455589147e-03
5.941001125620157109e+04 1.313348372839778122e+00 9.365646771436239582e-03
5.941001135409297422e+04 1.319165491791280287e+00 9.406291393261500405e-03
5.941001145198437735e+04 1.322541867872187416e+00 9.445135990429849582e-03
5.941001154987578047e+04 1.343678113491711512e+00 9.583193785235038717e-03
5.941001164776719816e+04 1.332154867860055880e+00 9.516072573046952324e-03
5.941001174565860128e+04 1.319762777535579357e+00 9.529460041601002171e-03
5.941001184355000441e+04 1.331042771260655400e+00 9.579193573788547661e-03
5.941001194144142210e+04 1.333890434953851400e+00 9.614284801673025557e-03
5.941001203933282522e+04 1.326026835488459676e+00 9.631593944734050464e-03
5.941001213722422835e+04 1.321908453208673340e+00 9.525057129068550954e-03
5.941001223511563148e+04 1.327254100984748719e+00 9.542802706225038054e-03
5.941001233300704916e+04 1.339066961228893016e+00 9.646813599866027253e-03
5.941001243089845229e+04 1.362866128487137507e+00 9.779526052909706321e-03
5.941001252878985542e+04 1.373429158641727987e+00 9.810303219456173104e-03
5.941001262668127310e+04 1.376482190479386691e+00 9.906862517423172670e-03
5.941001272457267623e+04 1.376676902359650345e+00 9.870680930044721524e-03
5.941001282246407936e+04 1.383569347832847907e+00 9.936618652241522437e-03
5.941001292035548249e+04 1.357908674196279142e+00 9.803866863233515541e-03
5.941001301824689290e+04 1.342465330724191164e+00 9.688945785561293988e-03
5.941001311613830330e+04 1.329978243473681321e+00 9.599964828144366344e-03
5.941001321402970643e+04 1.327946343840570531e+00 9.653073696075369081e-03
5.941001331192110956e+04 1.355152691167150536e+00 9.802688390630746873e-03
5.941001340981252724e+04 1.344766644008669854e+00 9.677046192659723156e-03
5.941001350770393037e+04 1.343377047575624150e+00 9.627697700210170392e-03
5.941001360559533350e+04 1.352711091692608392e+00 9.834148630640039343e-03
5.941001370348674391e+04 1.355099765682256763e+00 9.815619337564364735e-03
5.941001380137815431e+04 1.340007749583721708e+00 9.631284290367133488e-03
5.941001389926955744e+04 1.327661577429480211e+00 9.541306896977330351e-03
5.941001399716096057e+04 1.335959989231056078e+00 9.678344630157520098e-03
5.941001409505237825e+04 1.313879539964072585e+00 9.496723211953604291e-03
5.941001419294378138e+04 1.325495412106645565e+00 9.552236488875657378e-03
5.941001429083518451e+04 1.340743612608071844e+00 9.675116817424164045e-03
5.941001438872658764e+04 1.327262453273059251e+00 9.541744519281945142e-03
5.941001448661800532e+04 1.337466272312162863e+00 9.658106348708565131e-03
5.941001458450940845e+04 1.323586422636853888e+00 9.572697468585810582e-03
5.941001468240081158e+04 1.328104782344351698e+00 9.643043026728179146e-03
5.941001478029221471e+04 1.327506598894472756e+00 9.748212763162249564e-03
5.941001487818363239e+04 1.329812540637084872e+00 9.636442947653931293e-03
5.941001497607503552e+04 1.321483309420343755e+00 9.492428178528038510e-03
5.941001507396643865e+04 1.341522304789141806e+00 9.751098328048128303e-03
5.941001517185784178e+04 1.340338871318364822e+00 9.745260012621867474e-03
5.941001526974925946e+04 1.341758480283063992e+00 9.735903554719531339e-03
5.941001536764066259e+04 1.357843046761062489e+00 9.793023756274870512e-03
5.941001546553206572e+04 1.326949022308682613e+00 9.543786236656422173e-03
5.941001556342346885e+04 1.342422491716128263e+00 9.701046721792646113e-03
5.941001566131488653e+04 1.341426073440839417e+00 9.639636120551355394e-03
5.941001575920628966e+04 1.354708119106024844e+00 9.759124531690173757e-03
5.941001585709769279e+04 1.349385227410426769e+00 9.671688241645741077e-03
5.941001595498909592e+04 1.350579148585751899e+00 9.622800365376042719e-03
5.941001605288051360e+04 1.337230338833014676e+00 9.615335654225093398e-03
5.941001615077191673e+04 1.345964955768664817e+00 9.661669144930619055e-03
5.941001624866331986e+04 1.361130461001018865e+00 9.728284973885501993e-03
5.941001634655473754e+04 1.358187792698388074e+00 9.741101137632062271e-03
5.941001644444614067e+04 1.381168770502013921e+00 9.880889884060056402e-03
5.941001654233754380e+04 1.387527366640884052e+00 9.871493808665155953e-03
5.941001664022894693e+04 1.377539246787585103e+00 9.866588861423560008e-03
5.941001673812036461e+04 1.334298494141577640e+00 9.562333438785486361e-03
5.941001683601176774e+04 1.342117780382758863e+00 9.591389233150848098e-03
5.941001693390317087e+04 1.337490659035934559e+00 9.650988256147968389e-03
5.941001703179457400e+04 1.337448410028908574e+00 9.613595463584570858e-03
5.941001712968599168e+04 1.331220552086058495e+00 9.470946037548017699e-03
5.941001722757739481e+04 1.329462819610602864e+00 9.552222287250049237e-03
5.941001732546879794e+04 1.345113158265167419e+00 9.698410294550595043e-03
5.941001742336020106e+04 1.340696507583281072e+00 9.591048925197600411e-03
5.941001752125161875e+04 1.336047811011780162e+00 9.588375298646050274e-03
5.941001761914302188e+04 1.328384868710159372e+00 9.518607961346058424e-03
5.941001771703442500e+04 1.333030894977638381e+00 9.489774680123009426e-03
5.941001781492582813e+04 1.342478087359948447e+00 9.622762763607701358e-03
5.941001791281724581e+04 1.348093896518385293e+00 9.706420854244189600e-03
5.941001801070864894e+04 1.343450687684317746e+00 9.591100901844772444e-03
5.941001810860005207e+04 1.321516951732644385e+00 9.438603276671607770e-03
5.941001820649145520e+04 1.347572174039717074e+00 9.618664616078447666e-03
5.941001830438287288e+04 1.336841748577475730e+00 9.663038458307590325e-03
5.941001840227427601e+04 1.331956051723421242e+00 9.596184478753450736e-03
5.941001850016567914e+04 1.336976040491127060e+00 9.623747846734387670e-03
5.941001859805708227e+04 1.320756923348777701e+00 9.444054452868722027e-03
5.941001869594849995e+04 1.334682216656230436e+00 9.624226589147721542e-03
5.941001879383990308e+04 1.313343072487750618e+00 9.476634595954333898e-03
5.941001889173130621e+04 1.330173177250011385e+00 9.516492260399392680e-03
5.941001898962270934e+04 1.325163072115122409e+00 9.525383064815956535e-03
5.941001908751412702e+04 1.334390483568246077e+00 9.628247905401567455e-03
5.941001918540553015e+04 1.337896048462303922e+00 9.717318719282382750e-03
5.941001928329693328e+04 1.322411335319151116e+00 9.507955951839888384e-03
5.941001938118833641e+04 1.339479284606030163e+00 9.623790049895964219e-03
5.941001947907973954e+04 1.329602127312953463e+00 9.601309564478908640e-03
5.941001957697115722e+04 1.313984380872400548e+00 9.480971652475588679e-03
5.941001967486256035e+04 1.323938446022077997e+00 9.594787710253129334e-03
5.941001977275396348e+04 1.328226758105325533e+00 9.622792228185395730e-03
5.941001987064536661e+04 1.319212615653913456e+00 9.511075509680869469e-03
5.941001996853678429e+04 1.327571034263048011e+00 9.578817621201671587e-03
5.941002006642818742e+04 1.333792695099937475e+00 9.656247496870050059e-03
5.941002016431959055e+04 1.332420038947530250e+00 9.569401459754805356e-03
5.941002026221099368e+04 1.319033403069979515e+00 9.524040510686867037e-03
5.941002036010241136e+04 1.327658070806229551e+00 9.450787778980940940e-03
5.941002045799381449e+04 1.325986938779756485e+00 9.518596179148066869e-03
5.941002055588521762e+04 1.334480960653152026e+00 9.607645362442096895e-03
5.941002065377662075e+04 1.327859596292288114e+00 9.563573244576226151e-03
5.941002075166803843e+04 1.344220351152013659e+00 9.659062593224240073e-03
5.941002084955944156e+04 1.358292790916402648e+00 9.791595717552468991e-03
5.941002094745084469e+04 1.367169995897629997e+00 9.872953648579018901e-03
5.941002104534224782e+04 1.345448156487109026e+00 9.627936447821243762e-03
5.941002114323366550e+04 1.353415495525528867e+00 9.643617504267608734e-03
5.941002124112506863e+04 1.362890344169509715e+00 9.788281356276743589e-03
5.941002133901647176e+04 1.369192902751461993e+00 9.845585893658316198e-03
5.941002143690787489e+04 1.357151226828525292e+00 9.726549884988944239e-03
5.941002153479927802e+04 1.368936854526278557e+00 9.818206022145392620e-03
5.941002163269069570e+04 1.357648839819382447e+00 9.749441941075232682e-03
5.941002173058209883e+04 1.366328867363322708e+00 9.849150284305911371e-03
5.941002182847350196e+04 1.356999289837867995e+00 9.726151542723869906e-03
5.941002192636490508e+04 1.337743427047825007e+00 9.594545552603044383e-03
5.941002202425632277e+04 1.356450164700182537e+00 9.780403166549234487e-03
5.941002212214772590e+04 1.326154832521918792e+00 9.530632214007885017e-03
5.941002222003912902e+04 1.325938084236347070e+00 9.528216841378887511e-03
5.941002231793053215e+04 1.331828712742418208e+00 9.557984591199483737e-03
5.941002241582194983e+04 1.336294942684457254e+00 9.584962436741825687e-03
5.941002251371335296e+04 1.345694385097531587e+00 9.747715336000507477e-03
5.941002261160475609e+04 1.341193661020417371e+00 9.705006454901229929e-03
5.941002270949615922e+04 1.331657963275957979e+00 9.602316630383803814e-03
5.941002280738756235e+04 1.322706799151968537e+00 9.573709976832893778e-03
5.941002290527898003e+04 1.323093031778441064e+00 9.640999834272681243e-03
5.941002300317038316e+04 1.325947337160958250e+00 9.777138539498584149e-03
5.941002310106178629e+04 1.329099313287410933e+00 9.659683008550818545e-03
5.941002319895318942e+04 1.331514296003638131e+00 9.715764180391876781e-03
5.941002329684459255e+04 1.319704652378463239e+00 9.570759813442773073e-03
5.941002339473601023e+04 1.345164341451879908e+00 9.641334223953849925e-03
5.941002349262741336e+04 1.342988267789100076e+00 9.694095067579429695e-03
5.941002359051881649e+04 1.346703295250534893e+00 9.772945416996756465e-03
5.941002368841023417e+04 1.318303857140626922e+00 9.506720929508697196e-03
5.941002378630163730e+04 1.340006050163748963e+00 9.640086887881300567e-03
5.941002388419304043e+04 1.330560187645452919e+00 9.568348892497677283e-03
5.941002398208444356e+04 1.317553199745448378e+00 9.433697958019371735e-03
5.941002407997584669e+04 1.339170210296398711e+00 9.665823038380908297e-03
5.941002417786726437e+04 1.340784657094933330e+00 9.604008748434292655e-03
5.941002427575866750e+04 1.352587043752661700e+00 9.749833322974110414e-03
5.941002437365007063e+04 1.359793379717478379e+00 9.849151183952633073e-03
5.941002447154147376e+04 1.361997086744688445e+00 9.800537455125020794e-03
5.941002456943289144e+04 1.353468115247489223e+00 9.747700071348947351e-03
5.941002466732429457e+04 1.346467920319060596e+00 9.680833248721499792e-03
5.941002476521569770e+04 1.325679389152848220e+00 9.670549443550916988e-03
5.941002486310710083e+04 1.308348257949816684e+00 9.518369963991593630e-03
5.941002496099850396e+04 1.336221456291660781e+00 9.724088471221685459e-03
5.941002505888992164e+04 1.326239467497820845e+00 9.624697685843478998e-03
5.941002515678132477e+04 1.316347524176064487e+00 9.550023974635845486e-03
5.941002525467272790e+04 1.310708102858590518e+00 9.520850026576000921e-03
5.941002535256413103e+04 1.304081802830995063e+00 9.460816988023642432e-03
5.941002545045554871e+04 1.297492272487972054e+00 9.372869675165250783e-03
5.941002554834695184e+04 1.305072223712093749e+00 9.548861448033041724e-03
5.941002564623835497e+04 1.312772851884386416e+00 9.621992725502959143e-03
5.941002574412975810e+04 1.332832587570258243e+00 9.720644840989464339e-03
5.941002584202116122e+04 1.315459408945099939e+00 9.554165803170455371e-03
5.941002593991257891e+04 1.315280924421509567e+00 9.522861252602711837e-03
5.941002603780398204e+04 1.313265201002702165e+00 9.524419407037371804e-03
5.941002613569538516e+04 1.315184741739660046e+00 9.550198756059948349e-03
5.941002623358678829e+04 1.303032208371976086e+00 9.444701871472683738e-03
5.941002633147820598e+04 1.323269391159299424e+00 9.618434875412435608e-03
5.941002642936960910e+04 1.327378990441430373e+00 9.659873049457564156e-03
5.941002652726101223e+04 1.316930859321371550e+00 9.575845485534143636e-03
5.941002662515241536e+04 1.312268241845706784e+00 9.548496383746956154e-03
5.941002672304381849e+04 1.313202824471729091e+00 9.576552298503916358e-03
5.941002682093523617e+04 1.315636648905924355e+00 9.485568327622418555e-03
5.941002691882663930e+04 1.322272224937836027e+00 9.575972649896805078e-03
5.941002701671804243e+04 1.320423328079261438e+00 9.569373262833778121e-03
5.941002711460944556e+04 1.318914199958327593e+00 9.562544127427368215e-03
5.941002721250084869e+04 1.333244494431133464e+00 9.694264225524135137e-03
5.941002731039226637e+04 1.334119886525421128e+00 9.714297281819838509e-03
5.941002740828366950e+04 1.348256845435307660e+00 9.815138150107630480e-03
5.941002750617507263e+04 1.337837478033974126e+00 9.679971433493987990e-03
5.941002760406647576e+04 1.338311994313144293e+00 9.685455097047664108e-03
5.941002770195789344e+04 1.307605155077184333e+00 9.424180553285454662e-03
5.941002779984929657e+04 1.316345477340414849e+00 9.554362833705616967e-03
5.941002789774069970e+04 1.304338607164172936e+00 9.342216656502245337e-03
5.941002799563210283e+04 1.334017081266549942e+00 9.612293306262724435e-03
5.941002809352352051e+04 1.330190136344269414e+00 9.582584917067725472e-03
5.941002819141492364e+04 1.330963202459353178e+00 9.551968741737597648e-03
5.941002828930632677e+04 1.315090301145802387e+00 9.556899350311603286e-03
5.941002838719772990e+04 1.324365132392321120e+00 9.558176367949344429e-03
5.941002848508913303e+04 1.342058581519357974e+00 9.776818768745365595e-03
5.941002858298055071e+04 1.319041630711594637e+00 9.627176121990054652e-03
5.941002868087195384e+04 1.324062977043698242e+00 9.600837188558475344e-03
5.941002877876335697e+04 1.332221932933406405e+00 9.672544968462187115e-03
5.941002887665476010e+04 1.312535844887006364e+00 9.474467934686512521e-03
5.941002897454617778e+04 1.336203284957729442e+00 9.785053396187459729e-03
5.941002907243758091e+04 1.331999756246837308e+00 9.672059699443033218e-03
5.941002917032898404e+04 1.348500658535342289e+00 9.800981451154041485e-03
5.941002926822038717e+04 1.336765059436356484e+00 9.774375062358404975e-03
5.941002936611179030e+04 1.333028129879065382e+00 9.702580861207676932e-03
5.941002946400320798e+04 1.330942522653614679e+00 9.666322482954644787e-03
5.941002956189461111e+04 1.359059010110354793e+00 9.841567963359625429e-03
5.941002965978601424e+04 1.348973661513965361e+00 9.796762189191980316e-03
5.941002975767741736e+04 1.364228601319469769e+00 9.855852881633745191e-03
5.941002985556882049e+04 1.352445612036040412e+00 9.751842545868576184e-03
5.941002995346023818e+04 1.346833988333873577e+00 9.708561344600963317e-03
5.941003005135164130e+04 1.365528435349491865e+00 9.861126684847456095e-03
5.941003014924304443e+04 1.354901698183961001e+00 9.774494470152512299e-03
5.941003024713444756e+04 1.343497373616957979e+00 9.711525437005404451e-03
5.941003034502586524e+04 1.352456756850790587e+00 9.768926867901884734e-03
5.941003044291726837e+04 1.358160286481264967e+00 9.876350243785516833e-03
5.941003054080867150e+04 1.350463770729146251e+00 9.770980907569507684e-03
5.941003063870007463e+04 1.342576179623533372e+00 9.698814313902863818e-03
5.941003073659149231e+04 1.345891532735915774e+00 9.729531396395697113e-03
5.941003083448289544e+04 1.343576048647372900e+00 9.743783990232882455e-03
5.941003093237429857e+04 1.336057711469224474e+00 9.757650024157614801e-03
5.941003103026570170e+04 1.355966833508102543e+00 9.844390555752407374e-03
5.941003112815710483e+04 1.325181503510528769e+00 9.683246911599023218e-03
5.941003122604852251e+04 1.318533417894169890e+00 9.586285726095862200e-03
5.941003132393992564e+04 1.339229244001568953e+00 9.720657355069557692e-03
5.941003142183132877e+04 1.317065076566913628e+00 9.595715578255356246e-03
5.941003151972273190e+04 1.341719207098398092e+00 9.787215276778905501e-03
5.941003161761414958e+04 1.349307859788381192e+00 9.807661621530398832e-03
5.941003171550555271e+04 1.322509084876022811e+00 9.661147771395166631e-03
5.941003181339695584e+04 1.328840195483438125e+00 9.649172482924871230e-03
5.941003191128835897e+04 1.314935753360756632e+00 9.618605451562305467e-03
5.941003200917977665e+04 1.338872007588546520e+00 9.768938420765552189e-03
5.941003210707117978e+04 1.352536236742246434e+00 9.909029629536060188e-03
5.941003220496258291e+04 1.336493533057247385e+00 9.814778253698005009e-03
5.941003230285398604e+04 1.357922236346020384e+00 9.933923576129894545e-03
5.941003240074538917e+04 1.343258797147503181e+00 9.762904181485610594e-03
5.941003249863680685e+04 1.352535648191295348e+00 9.882517961408154861e-03
5.941003259652820998e+04 1.356717432360913689e+00 9.890660136922574744e-03
5.941003269441961311e+04 1.357796935841330432e+00 9.891174984240554482e-03
5.941003279231101624e+04 1.332259986153821574e+00 9.747635192970631815e-03
5.941003289020243392e+04 1.348294579487566036e+00 9.845255772715730616e-03
5.941003298809383705e+04 1.336864975775349906e+00 9.884370124194468907e-03
5.941003308598524018e+04 1.338561489418438333e+00 9.876147080061835684e-03
5.941003318387664331e+04 1.323121241487342115e+00 9.690039315186136856e-03
5.941003328176804644e+04 1.338445712397363652e+00 9.774989520055659548e-03
5.941003337965946412e+04 1.326767177524718955e+00 9.726906748846074133e-03
5.941003347755086725e+04 1.355460970125281106e+00 9.930457669594740938e-03
5.941003357544227038e+04 1.335183644740209896e+00 9.753666200233077760e-03
5.941003367333367351e+04 1.350240965784459846e+00 9.919831982335775705e-03
5.941003377122507663e+04 1.346910750257815925e+00 9.839249445341403943e-03
5.941003386911649432e+04 1.349950047528901020e+00 9.909654328714448401e-03
5.941003396700789745e+04 1.337421834201470316e+00 9.831358894985948310e-03
5.941003406489930057e+04 1.379183759848928714e+00 1.005188519157488962e-02
5.941003416279070370e+04 1.362483867498386791e+00 9.939389065636319159e-03
5.941003426068212138e+04 1.348607206130276293e+00 9.852415132259090616e-03
5.941003435857352451e+04 1.355269199555783510e+00 9.842274068160560344e-03
5.941003445646492764e+04 1.337102577086053845e+00 9.703389200045667295e-03
5.941003455435633077e+04 1.357074040368186907e+00 9.920218824016979395e-03
5.941003465224773390e+04 1.363268463480172610e+00 9.974565698737111047e-03
5.941003475013915158e+04 1.331516452419426289e+00 9.817362748404759656e-03
5.941003484803055471e+04 1.329982814649841583e+00 9.768838886642068967e-03
5.941003494592195784e+04 1.334549242987998818e+00 9.819750412784723423e-03
5.941003504381336097e+04 1.335318088894304367e+00 9.805422451593605662e-03
5.941003514170477865e+04 1.318055633484827904e+00 9.643858098925293248e-03
5.941003523959618178e+04 1.319459224468785719e+00 9.676903042627941695e-03
5.941003533748758491e+04 1.326797297697231315e+00 9.718409730673126939e-03
5.941003543537898804e+04 1.339862169024301775e+00 9.936658385005113850e-03
5.941003553327040572e+04 1.316985102015008291e+00 9.658866952909383671e-03
5.941003563116180885e+04 1.303983737451613667e+00 9.484780269721066609e-03
5.941003572905321198e+04 1.338905260075961001e+00 9.824456146546365828e-03
5.941003582694461511e+04 1.286163053597553008e+00 9.425365809422926039e-03
5.941003592483601824e+04 1.322252438743894754e+00 9.703804189267176486e-03
5.941003602272743592e+04 1.299954335802082195e+00 9.638308657810783220e-03
5.941003612061883905e+04 1.304301275360911783e+00 9.641559195047491246e-03
5.941003621851024218e+04 1.300628476679503542e+00 9.549614721191410083e-03
5.941003631640164531e+04 1.309513033184874997e+00 9.647233736516791849e-03
5.941003641429304844e+04 1.310074058935207786e+00 9.621896697274562316e-03
5.941003651218446612e+04 1.315048917225459135e+00 9.691650130584811632e-03
5.941003661007586925e+04 1.315510077852926507e+00 9.675793239585341390e-03
5.941003670796727238e+04 1.317046523543716319e+00 9.755412637096417053e-03
5.941003680585869006e+04 1.298326136085754090e+00 9.549681948777317964e-03
5.941003690375009319e+04 1.300611924432188982e+00 9.572288119723109875e-03
5.941003700164149632e+04 1.309153122787369394e+00 9.703585540094454218e-03
5.941003709953289945e+04 1.326393901847761514e+00 9.809217580807678277e-03
5.941003719742430258e+04 1.344605874595113493e+00 9.866966936215703504e-03
5.941003729531570571e+04 1.358148958324925104e+00 9.934177829226311512e-03
5.941003739320712339e+04 1.369274203352740082e+00 1.001118926385401002e-02
5.941003749109852652e+04 1.353895362120173695e+00 9.887796785487212511e-03
5.941003758898992965e+04 1.337401863910756994e+00 9.732281120961394291e-03
5.941003768688133277e+04 1.352999214977793407e+00 9.937863931711244520e-03
5.941003778477275046e+04 1.349626187710362357e+00 9.946269821813357587e-03
5.941003788266415359e+04 1.336279578260789025e+00 9.734045457550811672e-03
5.941003798055555671e+04 1.344844603220580970e+00 9.803192005169368908e-03
5.941003807844695984e+04 1.358233745834306117e+00 9.878834593467823028e-03
5.941003817633837753e+04 1.363293349406187405e+00 9.981321734175556751e-03
5.941003827422978065e+04 1.363132074348476719e+00 9.972108004127360273e-03
5.941003837212118378e+04 1.366813775496287908e+00 1.002382550283314674e-02
5.941003843738211435e+04 1.339787541663460368e+00 1.208752677015812425e-02


==> figures/ground-lomb/20210714_tic3788_g.dat <==
5.940996571782673709e+04 8.632911392405062667e-01 1.148601370440289093e+00
5.940996573669694772e+04 1.864289474807552693e+01 2.962268896408348784e-01
5.940996576932741300e+04 1.747902643189421923e+01 2.761200526703721514e-01
5.940996580195787828e+04 1.854534609554819369e+01 2.894362640129182207e-01
5.940996583458834357e+04 1.894060900569325057e+01 2.980427523133734602e-01
5.940996586721881613e+04 1.771332835922132531e+01 2.528633274611543080e-01
5.940996589984928869e+04 1.821520964041900470e+01 2.770840467332406631e-01
5.940996593247975397e+04 1.837377140859839031e+01 2.814150946785518026e-01
5.940996596511021926e+04 1.845793631860344419e+01 2.734967595278583463e-01
5.940996599774069182e+04 1.801212668692343755e+01 2.763091998225482016e-01
5.940996603037116438e+04 1.846815161624940416e+01 2.922619970280390111e-01
5.940996606300163694e+04 1.852728524461179660e+01 2.925901848794181248e-01
5.940996609563210222e+04 1.833218050752114792e+01 2.707064530136547575e-01
5.940996612826256751e+04 1.828670154724266439e+01 2.926582768600705653e-01
5.940996616089304007e+04 1.816778886868153720e+01 3.033158292318456351e-01
5.940996619352351263e+04 1.844288142796430208e+01 2.830430335461152636e-01
5.940996622615397791e+04 1.815272342821051410e+01 2.827719997050325285e-01
5.940996625878444320e+04 1.812349646877068921e+01 2.668236566128297516e-01
5.940996629141491576e+04 1.792434024861992370e+01 2.551771268065634035e-01
5.940996632404538832e+04 1.833903655181083181e+01 2.884535532716122064e-01
5.940996635667586088e+04 1.862595430659622409e+01 2.935495184085860632e-01
5.940996638930632616e+04 1.791607259468872471e+01 2.819172077456486569e-01
5.940996642193679145e+04 1.832726189816610329e+01 2.766301057728977053e-01
5.940996645456726401e+04 1.864394872884356857e+01 2.870626977256462431e-01
5.940996648719773657e+04 1.828238591092672394e+01 2.757235053028269101e-01
5.940996651982820913e+04 1.776289410844137251e+01 2.694316151261154091e-01
5.940996655245867441e+04 1.773134552606777348e+01 2.732060384505039519e-01
5.940996658508913970e+04 1.792924613357375563e+01 2.823756727100696362e-01
5.940996661771961226e+04 1.875051256684875511e+01 3.331548302043514376e-01
5.940996665035008482e+04 1.792879452054794598e+01 2.964158304556262502e-01
5.940996668298055010e+04 1.809491845188455983e+01 2.806741606446513382e-01
5.940996671561101539e+04 1.857753300854338718e+01 3.223621487068200064e-01
5.940996674824148795e+04 1.772096504477289969e+01 2.885592744588975633e-01
5.940996678087196051e+04 1.816241985177783391e+01 3.111120241020169375e-01
5.940996681350243307e+04 1.822623163951204717e+01 2.996234130433431120e-01
5.940996684613289835e+04 1.808011478313401810e+01 2.606005462413518714e-01
5.940996687876336364e+04 1.801391546831428769e+01 2.874267553431371081e-01
5.940996691139383620e+04 1.830467023862129849e+01 2.717267753596346314e-01
5.940996694402430876e+04 1.844676840591446521e+01 2.816072237997472860e-01
5.940996697665477404e+04 1.868420683856502151e+01 2.805422977125045514e-01
5.940996700928523933e+04 1.852069435083423699e+01 2.700681514355822710e-01
5.940996704191571189e+04 1.859379554445138538e+01 2.796254728444810267e-01
5.940996707454618445e+04 1.852549079499069862e+01 2.756612910374905967e-01
5.940996710717665701e+04 1.849615090137119822e+01 2.833170047560144567e-01
5.940996713980712229e+04 1.848237596086652701e+01 2.908263557737216787e-01
5.940996717243758758e+04 1.808410306271268908e+01 2.936213065138736367e-01
5.940996720506806014e+04 1.834956107557254157e+01 2.939797557481395041e-01
5.940996723769853270e+04 1.842112598316544592e+01 2.885383414944683866e-01
5.940996727032899798e+04 1.959144213216502450e+01 3.118099285669392318e-01
5.940996730295946327e+04 1.900583539385376142e+01 2.854750774609537967e-01
5.940996733558993583e+04 1.843309154577288567e+01 2.611543736997029019e-01
5.940996736822040839e+04 1.857825880114177153e+01 2.659845767496887281e-01
5.940996740085087367e+04 1.845867917719234796e+01 2.657667157327198160e-01
5.940996743348134623e+04 1.896433289299867653e+01 2.967369570490077657e-01
5.940996746611181152e+04 1.805634775543368065e+01 2.668573897624759161e-01
5.940996749874228408e+04 1.831208848370361153e+01 2.648016233195059077e-01
5.940996753137275664e+04 1.835346663918092602e+01 2.751467369025083487e-01
5.940996756400322920e+04 1.874241727621038223e+01 2.836351773553322242e-01
5.940996759663369448e+04 1.844524936543870552e+01 2.675522377008561770e-01
5.940996762926415977e+04 1.852978250123578974e+01 2.702100737838502020e-01
5.940996766189463233e+04 1.857913050653976939e+01 2.852422203815072610e-01
5.940996769452510489e+04 1.860347094759334752e+01 2.920190128000586527e-01
5.940996772715557745e+04 1.853129911657904572e+01 2.679690851907101101e-01
5.940996775978604273e+04 1.905237201221733301e+01 2.917095273719404469e-01
5.940996779241650802e+04 1.895160085153176865e+01 3.022662945276707869e-01
5.940996782504698058e+04 1.863152201048514556e+01 2.935173078053188167e-01
5.940996785767745314e+04 1.848282560223246662e+01 2.870166161344636646e-01
5.940996789030791842e+04 1.873492052377284622e+01 3.002962640843264142e-01
5.940996792293839098e+04 1.879563346569448257e+01 2.843049141877629915e-01
5.940996795556885627e+04 1.885036486262369593e+01 2.776135210027877442e-01
5.940996798819932883e+04 1.853615408904325790e+01 2.587347305898319294e-01
5.940996802082980139e+04 1.863910701178556195e+01 2.710199178805183240e-01
5.940996805346026667e+04 1.855107337613032570e+01 2.955020160858455314e-01
5.940996808609073196e+04 1.891641014160183332e+01 2.767513051256666468e-01
5.940996811872120452e+04 1.870669194000329938e+01 2.629715618119795040e-01
5.940996815135167708e+04 1.866701447046871110e+01 2.600442076632094035e-01
5.940996818398214236e+04 1.880908232942874747e+01 2.689085102836032970e-01
5.940996821661261492e+04 1.905105500602460467e+01 3.054410765938526673e-01
5.940996824924308021e+04 1.862101379969941561e+01 3.187564652636850626e-01
5.940996828187355277e+04 1.921531855601211447e+01 3.006201416664998627e-01
5.940996831450402533e+04 1.917612256424738604e+01 2.902697378493298008e-01
5.940996834713449061e+04 1.844281092203766548e+01 2.753218482775166009e-01
5.940996837976495590e+04 1.889509616185163310e+01 3.068017688200915249e-01
5.940996841239542846e+04 1.903282853092674998e+01 2.919356128525728011e-01
5.940996844502590102e+04 1.882240293080958082e+01 2.790818020793375265e-01
5.940996847765636630e+04 1.850213344204375687e+01 2.665723684233362034e-01
5.940996851028683159e+04 1.907116083678694451e+01 2.787861723327674235e-01
5.940996854291730415e+04 1.929251466517505165e+01 2.921442840523590379e-01
5.940996857554777671e+04 1.833544208875860448e+01 2.695131547085252155e-01
5.940996860817824927e+04 1.931780640898579193e+01 3.033112335363397083e-01
5.940996864080871455e+04 1.833359597880722802e+01 2.650967126249814121e-01
5.940996867343917984e+04 1.876673288086961122e+01 2.815036153533133634e-01
5.940996870606965240e+04 1.867742468697053582e+01 2.957715802838027375e-01
5.940996873870012496e+04 1.865579870525092687e+01 2.900250543513780976e-01
5.940996877133059024e+04 1.845824229181840437e+01 2.706192104064331638e-01
5.940996880396106280e+04 1.865623667597342816e+01 2.734791878774948670e-01
5.940996883659152809e+04 1.886458275266179996e+01 2.733677113885945031e-01
5.940996886922200065e+04 1.829070223087005331e+01 2.648040356983171750e-01
5.940996890185247321e+04 1.904082439858173714e+01 2.758600152162171137e-01
5.940996893448293849e+04 1.840130729724533865e+01 2.863486244566291195e-01
5.940996896711340378e+04 1.818680421350608256e+01 2.632536389826253820e-01
5.940996899974387634e+04 1.863904300068476871e+01 2.809017501343856749e-01
5.940996903237434890e+04 1.850492112145327894e+01 2.744470446138741471e-01
5.940996906500482146e+04 1.870467399349243820e+01 2.703405623288436810e-01
5.940996909763528674e+04 1.791884555506766219e+01 2.624143790285580202e-01
5.940996913026575203e+04 1.798233182161753518e+01 2.567872551820861715e-01
5.940996916289622459e+04 1.824815858622990206e+01 2.823705110572736765e-01
5.940996919552669715e+04 1.833857305523925874e+01 2.666910672239149460e-01
5.940996922815716971e+04 1.878194162149954494e+01 2.858035207487087948e-01
5.940996926078763499e+04 1.794820695759461415e+01 2.646844846262270678e-01
5.940996929341810028e+04 1.841928793165023137e+01 2.630139033903903800e-01
5.940996932604857284e+04 1.866721945049539855e+01 2.849698420552383982e-01
5.940996935867904540e+04 1.834992363050926656e+01 2.836677217928865735e-01
5.940996939130951068e+04 1.821713647396293112e+01 2.770409402720179770e-01
5.940996942393997597e+04 1.831248881362466108e+01 2.800319440267172721e-01
5.940996945657044853e+04 1.866580190994376665e+01 2.835452873450034494e-01
5.940996948920092109e+04 1.818880129648958999e+01 2.681091378064056063e-01
5.940996952183138637e+04 1.805336452156884164e+01 2.793321720798832564e-01
5.940996955446185893e+04 1.823877870202488438e+01 2.816008832756048963e-01
5.940996958709232422e+04 1.864633871467612991e+01 2.943835452668471797e-01
5.940996961972279678e+04 1.832376286134248033e+01 2.686144398713591896e-01
5.940996965235326934e+04 1.830465920088483500e+01 2.765299907765292886e-01
5.940996968498373462e+04 1.830744594576019324e+01 2.829707595810814769e-01
5.940996971761419991e+04 1.823985000758233710e+01 2.646352008457004690e-01
5.940996975024467247e+04 1.910525243707260046e+01 2.893290072375369060e-01
5.940996978287514503e+04 1.820941605941118269e+01 2.669847492109969633e-01
5.940996981550561031e+04 1.885974241319667755e+01 2.937897347638062651e-01
5.940996984813608287e+04 1.812646662819772914e+01 2.751533682615051046e-01
5.940996988076654816e+04 1.823498888065233459e+01 2.819437104145491868e-01
5.940996991339702072e+04 1.826344414229424373e+01 2.746591493497518854e-01
5.940996994602749328e+04 1.864678042452494111e+01 2.910271229944392801e-01
5.940996997865795856e+04 1.894360725049636329e+01 2.894993718839602992e-01
5.940997001128843112e+04 1.802738526776554551e+01 2.710555898708697509e-01
5.940997004391889641e+04 1.795770179767360020e+01 2.654728314143440238e-01
5.940997007654936897e+04 1.829291882556131199e+01 2.702007604046646194e-01
5.940997010917984153e+04 1.899597818381725034e+01 2.991036779226678988e-01
5.940997014181030681e+04 1.828810406341538197e+01 2.716743210564817046e-01
5.940997017444077210e+04 1.858685956245589210e+01 2.774357521418832628e-01
5.940997020707124466e+04 1.842174631632024173e+01 2.770417513436633783e-01
5.940997023970171722e+04 1.794488887675421651e+01 2.714703999544277879e-01
5.940997027233218978e+04 1.828573620487641804e+01 2.671048480183044749e-01
5.940997030496265506e+04 1.846805199175535250e+01 2.813319563067307461e-01
5.940997033759312035e+04 1.862929628171232466e+01 2.954558459420197902e-01
5.940997037022359291e+04 1.793619656956166608e+01 2.797535350459212644e-01
5.940997040285406547e+04 1.851986280984707989e+01 2.913306648794786735e-01
5.940997043548453803e+04 1.865454133057370711e+01 2.911285777489079352e-01
5.940997046811500331e+04 1.892368634020984430e+01 3.012961408752303227e-01
5.940997050074546860e+04 1.800842171355254351e+01 2.716562146714444625e-01
5.940997053337594116e+04 1.798528789595075850e+01 3.232273595415914857e-01
5.940997056600641372e+04 1.926686311121484607e+01 3.375335903514732894e-01
5.940997059863687900e+04 1.807781767730351774e+01 3.002023457955800834e-01
5.940997063126734429e+04 1.835468684904874337e+01 3.049846417730484038e-01
5.940997066389781685e+04 1.815685571700350209e+01 2.765593980655389195e-01
5.940997069652828941e+04 1.874436026936026778e+01 2.975463426870075256e-01
5.940997072915876197e+04 1.833579508016692472e+01 2.809947943595247910e-01
5.940997076178922725e+04 1.824175687617364616e+01 2.685427512298764197e-01
5.940997079441969254e+04 1.830704525870912036e+01 2.835478921051732271e-01
5.940997082705016510e+04 1.885475002834145997e+01 3.051906258180300258e-01
5.940997085968063766e+04 1.885647397295048577e+01 3.011421201461345620e-01
5.940997089231111022e+04 1.891815417534770916e+01 3.105504984888675102e-01
5.940997092494157550e+04 1.889827554183990088e+01 2.923418685150253049e-01
5.940997095757204079e+04 1.851652834828289684e+01 2.823572207634210129e-01
5.940997099020251335e+04 1.832412796754969619e+01 2.811442794975980153e-01
5.940997102283298591e+04 1.772518590365341140e+01 2.771829886528745512e-01
5.940997105546345119e+04 1.890722315544644161e+01 2.976322790363930548e-01
5.940997108809391648e+04 1.834904291534125775e+01 2.779225744555757216e-01
5.940997112072438904e+04 1.864947973287777572e+01 2.984568092280617257e-01
5.940997115335486160e+04 1.830736547829938132e+01 2.726239330343923073e-01
5.940997118598533416e+04 1.873144826417332709e+01 2.800290157117292233e-01
5.940997121861579944e+04 1.787932267422249311e+01 2.747692812163659570e-01
5.940997125124626473e+04 1.818304341228566301e+01 2.768560608319370897e-01
5.940997128387673729e+04 1.788576899405046916e+01 3.362340762990753129e-01
5.940997131650720985e+04 1.809020324588767537e+01 3.559135280696097969e-01
5.940997134913767513e+04 1.837647630282423350e+01 2.905034217850720468e-01
5.940997138176814042e+04 1.865594515842963830e+01 2.956276490544736402e-01
5.940997141439861298e+04 1.815529216675048474e+01 2.977775771962756224e-01
5.940997144702908554e+04 1.858931590217513730e+01 3.074992302880711348e-01
5.940997147965955810e+04 1.764177261072104486e+01 2.787585315837335931e-01
5.940997151229002338e+04 1.808729424568086230e+01 3.013117845753042756e-01
5.940997154492048867e+04 1.834245496739971415e+01 2.873647927528573676e-01
5.940997157755096123e+04 1.862468859342197192e+01 2.947582559382841416e-01
5.940997161018143379e+04 1.859889353737752060e+01 2.935496221891453761e-01
5.940997164281190635e+04 1.886019729937731526e+01 2.892639846534888481e-01
5.940997167544237163e+04 1.838362408320557151e+01 2.764678459297516544e-01
5.940997170807283692e+04 1.842109147566526062e+01 2.845731928471153527e-01
5.940997174070330948e+04 1.826068925873207149e+01 2.832732484656278471e-01
5.940997177333378204e+04 1.837011140568979428e+01 2.840195126735375331e-01
5.940997180596424732e+04 1.855084237956550197e+01 3.045634384444866893e-01
5.940997183859471261e+04 1.881123598650786022e+01 2.968881239610658973e-01
5.940997187122518517e+04 1.860874819424380533e+01 2.900239077436042590e-01
5.940997190385565773e+04 1.891503544897324929e+01 2.990398248453880470e-01
5.940997193648612301e+04 1.817322372284204590e+01 2.737053678757903619e-01
5.940997196911658830e+04 1.806302509547190382e+01 2.788084326805755353e-01
5.940997200174706086e+04 1.785749680199286615e+01 2.677224417359502229e-01
5.940997203437753342e+04 1.783892327234399033e+01 2.693470871653300680e-01
5.940997206700800598e+04 1.842038492135489847e+01 2.915332618166537326e-01
5.940997209963847126e+04 1.830746429162300970e+01 2.920431004399228758e-01
5.940997213226893655e+04 1.802411227917476921e+01 2.873441850422462363e-01
5.940997216489940911e+04 1.844239101476506448e+01 3.239356763711244702e-01
5.940997219752988167e+04 1.859925633739095829e+01 3.100587103928260091e-01
5.940997223016034695e+04 1.784447230702136977e+01 2.843834664816057289e-01
5.940997226279081951e+04 1.841349974813902790e+01 2.908734655064351138e-01
5.940997229542128480e+04 1.829191091894289301e+01 2.895266669333702581e-01
5.940997232805175736e+04 1.776533821336586527e+01 2.883304448758713945e-01
5.940997236068222992e+04 1.853900178051606673e+01 3.221716724561090039e-01
5.940997239331269520e+04 1.843230868023564284e+01 2.938302346742385218e-01
5.940997242594316049e+04 1.840416236285977547e+01 2.816856197477428103e-01
5.940997245857363305e+04 1.820373286914235322e+01 2.698577759092795625e-01
5.940997249120410561e+04 1.791705368627716410e+01 2.614514370107572927e-01
5.940997252383457817e+04 1.828585461689587532e+01 2.847169587288914117e-01
5.940997255646504345e+04 1.868781978496432217e+01 2.832726112336461655e-01
5.940997258909550874e+04 1.850816564391333330e+01 2.869626390565199747e-01
5.940997262172598130e+04 1.882000941015441242e+01 3.040998025907066804e-01
5.940997265435645386e+04 1.769083799635946974e+01 2.566812546122367866e-01
5.940997268698692642e+04 1.875817825521019344e+01 2.992916244507151657e-01
5.940997271961739170e+04 1.819130010456605007e+01 2.931622779049087302e-01
5.940997275224785699e+04 1.792177290946027668e+01 2.669970748132020066e-01
5.940997278487832955e+04 1.814714146612880796e+01 2.808305549581315286e-01
5.940997281750880211e+04 1.821039700166574349e+01 2.977387412968123814e-01
5.940997285013926739e+04 1.824548535092245061e+01 2.873073947397579153e-01
5.940997288276973268e+04 1.781974500579532261e+01 2.669047325985554053e-01
5.940997291540020524e+04 1.803155127081507558e+01 2.770333892338607829e-01
5.940997294803067780e+04 1.798461327670069210e+01 2.922634731950279896e-01
5.940997298066114308e+04 1.793228109421820804e+01 2.856203969072464433e-01
5.940997301329160837e+04 1.834663601878358108e+01 2.869704980498768432e-01
5.940997304592208093e+04 1.774469536740124198e+01 2.719502603607541480e-01
5.940997307855255349e+04 1.819611884631024168e+01 2.790236393277348292e-01
5.940997311118302605e+04 1.810194188281837668e+01 2.967771688186919277e-01
5.940997314381349133e+04 1.762060760109784496e+01 2.909380693713780053e-01
5.940997317644396389e+04 1.807220060527453498e+01 2.782119877963289412e-01
5.940997320907442918e+04 1.829858005366726204e+01 2.728619912718294738e-01
5.940997324170490174e+04 1.812454507570495821e+01 2.736419253205832347e-01
5.940997327433537430e+04 1.817737868000501678e+01 2.719876272357125702e-01
5.940997330696583958e+04 1.786052847754654849e+01 2.692747351249890064e-01
5.940997333959630487e+04 1.757464804029378769e+01 2.506392578424758710e-01
5.940997337222677743e+04 1.843684933641166523e+01 2.816119469479138604e-01
5.940997340485724999e+04 1.782162822960592408e+01 2.560584050030745296e-01
5.940997343748772255e+04 1.815867406093285297e+01 2.756585005932423726e-01
5.940997347011818783e+04 1.797521380510921674e+01 2.714675967574521342e-01
5.940997350274865312e+04 1.826125330979699868e+01 2.947515805333552064e-01
5.940997353537912568e+04 1.871936696960200663e+01 2.882572282296890775e-01
5.940997356800959824e+04 1.780686889150491581e+01 2.540282009238769567e-01
5.940997360064007080e+04 1.798200310855397532e+01 2.620268678244430105e-01
5.940997363327053608e+04 1.822693364742834632e+01 2.666202076821641564e-01
5.940997366590100137e+04 1.801757925868597709e+01 2.562315754308111537e-01
5.940997369853147393e+04 1.822995393007546383e+01 2.578413637557199212e-01
5.940997373116194649e+04 1.838216766047001016e+01 2.896361518385278666e-01
5.940997376379241177e+04 1.840136006828326387e+01 2.927566499398964184e-01
5.940997379642287706e+04 1.824502412756136849e+01 2.899107090716740998e-01
5.940997382905334962e+04 1.800082052404135524e+01 2.781578194284659022e-01
5.940997386168382218e+04 1.835902676671519984e+01 2.927140777052840148e-01
5.940997389431429474e+04 1.848144875085917960e+01 3.090603915959733161e-01
5.940997392694476002e+04 1.818053577108717178e+01 2.978923747029216806e-01
5.940997395957522531e+04 1.871416144994082131e+01 3.333588086198004397e-01
5.940997399220569787e+04 1.847212762393925800e+01 2.989903750765635637e-01
5.940997402483617043e+04 1.787562365386188290e+01 2.717093686389395191e-01
5.940997405746663571e+04 1.795376318939070615e+01 2.612462307611884693e-01
5.940997409009710100e+04 1.831624697302669347e+01 2.649514880180177667e-01
5.940997412272757356e+04 1.826914369053406517e+01 2.882833410387257156e-01
5.940997415535804612e+04 1.802551055209200115e+01 2.756426119443209366e-01
5.940997418798851140e+04 1.834595517728908121e+01 2.803054753710640945e-01
5.940997422061897669e+04 1.835583256899858284e+01 2.787141936076325544e-01
5.940997425324944925e+04 1.829023190442726587e+01 3.120845106634778654e-01
5.940997428587992181e+04 1.870690272072819837e+01 3.007738516197875356e-01
5.940997431851039437e+04 1.811659399631058065e+01 2.876588331901471784e-01
5.940997435114085965e+04 1.819720557220557211e+01 2.819180409486668482e-01
5.940997438377132494e+04 1.853005105252115570e+01 2.925781890166629373e-01
5.940997441640179750e+04 1.843678669135324810e+01 3.131054002123833668e-01
5.940997444903227006e+04 1.831254765502612969e+01 3.012584213831178692e-01
5.940997448166273534e+04 1.796580374922749357e+01 3.002007586480868184e-01
5.940997451429320063e+04 1.853812904780125592e+01 2.895257692148633932e-01
5.940997454692367319e+04 1.819534421340402730e+01 3.532067685843162663e-01
5.940997457955414575e+04 1.846989030669353227e+01 3.287994880455913371e-01
5.940997461218461831e+04 1.862090950124125044e+01 3.816167092256597115e-01
5.940997464481508359e+04 1.879427210376790214e+01 3.122443367457502506e-01
5.940997467744554888e+04 1.886538488685611270e+01 2.771380367120569455e-01
5.940997471007602144e+04 1.815403706380483584e+01 2.706153553161225744e-01
5.940997474270649400e+04 1.834145972970003413e+01 2.815175934820789427e-01
5.940997477533696656e+04 1.797098969156175130e+01 2.620367356233304634e-01
5.940997480796743184e+04 1.833571143827236583e+01 2.732295047539393118e-01
5.940997484059789713e+04 1.867583170254403058e+01 2.830789327946648393e-01
5.940997487322836969e+04 1.881235565819861222e+01 2.895493848048273922e-01
5.940997490585884225e+04 1.861297329110731269e+01 2.781890326671191405e-01
5.940997493848930753e+04 1.832270682038868159e+01 2.951558661270938244e-01
5.940997497111978009e+04 1.811560913361027758e+01 2.804925570807431656e-01
5.940997500375024538e+04 1.845169956140350820e+01 2.926043072915488485e-01
5.940997503638071794e+04 1.839733809225403860e+01 2.791026056923499588e-01
5.940997506901119050e+04 1.884290596865621836e+01 2.991246742610543241e-01
5.940997510164165578e+04 1.880531233390214751e+01 2.802253317425656975e-01
5.940997513427212834e+04 1.836061940812112780e+01 2.931447327258228097e-01
5.940997516690259363e+04 1.864482204041675217e+01 2.904696033991771564e-01
5.940997519953306619e+04 1.844926284184735721e+01 2.784761361597281049e-01
5.940997523216353875e+04 1.857984029100002843e+01 2.661810599061831817e-01
5.940997526479400403e+04 1.863274445297894033e+01 4.119279212757708253e-01
5.940997529742446932e+04 1.776486769362889717e+01 2.944216301602275987e-01
5.940997533005494188e+04 1.799757298100653102e+01 2.840437839438513246e-01
5.940997536268541444e+04 1.822112234227953920e+01 2.720967865895644877e-01
5.940997539531587972e+04 1.828912603752528554e+01 2.923673782328939930e-01
5.940997542794634501e+04 1.824752982913208044e+01 2.938031480419171504e-01
5.940997546057681757e+04 1.815114385848718470e+01 2.836067454278922151e-01
5.940997549320729013e+04 1.853567080938764988e+01 3.327392589351945706e-01
5.940997552583776269e+04 1.801024471971215846e+01 2.706276344978831294e-01
5.940997555846822797e+04 1.789445093299291045e+01 2.739502832008556266e-01
5.940997559109869326e+04 1.807870894677236606e+01 2.855201330317689856e-01
5.940997562372916582e+04 1.816676632135159508e+01 2.740451606914349192e-01
5.940997565635963838e+04 1.858184324985075619e+01 3.239651639485495727e-01
5.940997568899010366e+04 1.849451941071353289e+01 3.022516073886825638e-01
5.940997572162057622e+04 1.812195357833655862e+01 2.966483984006498820e-01
5.940997575425104151e+04 1.821827985162099850e+01 3.006314687549381248e-01
5.940997578688151407e+04 1.770428579020087412e+01 2.882102191629974386e-01
5.940997581951198663e+04 1.834620424321837717e+01 2.854873613231224128e-01
5.940997585214245191e+04 1.886224817601621950e+01 2.961282227726501626e-01
5.940997588477291720e+04 1.816948467966573588e+01 4.141680573288529232e-01
5.940997591740338976e+04 1.806758339841571015e+01 3.082540192674231849e-01
5.940997595003386232e+04 1.797181831809323782e+01 2.665549193112489168e-01
5.940997598266433488e+04 1.840180577572541054e+01 2.957224481161452867e-01
5.940997601529480016e+04 1.884810660369402413e+01 3.073732832101003232e-01
5.940997604792526545e+04 1.839017012183276378e+01 3.035429311335540170e-01
5.940997608055573801e+04 1.873035714285714093e+01 3.824232823677998216e-01
5.940997611318621057e+04 1.835565531153223517e+01 3.163282135220139013e-01
5.940997614581668313e+04 1.855577187356848157e+01 3.015879413248104823e-01
5.940997617844714841e+04 1.827132354988722085e+01 2.902881257881051447e-01
5.940997621107761370e+04 1.813972996503641255e+01 2.858417282751324895e-01
5.940997624370808626e+04 1.784919424638338370e+01 2.833785727265306642e-01
5.940997627633855882e+04 1.815192275492549001e+01 3.105850334359103182e-01
5.940997630896902410e+04 1.808100894354387833e+01 2.910960805979455057e-01
5.940997634159948939e+04 1.815769782553658374e+01 2.828571350535610263e-01
5.940997637422996195e+04 1.752397798742138235e+01 2.800155730643294483e-01
5.940997640686043451e+04 1.780848385936765155e+01 2.880239081552816161e-01
5.940997643949089979e+04 1.807158624593179397e+01 2.915268077660463364e-01
5.940997647212136508e+04 1.818944334251344941e+01 2.717549705814925054e-01
5.940997650475183764e+04 1.845426987701368304e+01 3.504897295635131527e-01
5.940997653738231020e+04 1.810980174487283278e+01 3.433630398684208718e-01
5.940997657001278276e+04 1.811573244484264933e+01 2.856450551576220631e-01
5.940997660264324804e+04 1.757553133514986143e+01 2.983864505890440055e-01
5.940997663527371333e+04 1.779347232529158873e+01 2.925736520579148014e-01
5.940997666790418589e+04 1.885206437049442840e+01 3.172844933896226127e-01
5.940997670053465845e+04 1.812444875143956580e+01 2.866549508503506982e-01
5.940997673316512373e+04 1.747508788944114499e+01 2.494327562274200327e-01
5.940997676579559629e+04 1.804219457013574512e+01 2.797423502856803412e-01
5.940997679842606158e+04 1.851719487525286567e+01 3.050861856903215874e-01
5.940997683105653414e+04 1.828839377060361215e+01 2.907870107611935095e-01
5.940997686368700670e+04 1.777947747895934327e+01 3.035750112829556646e-01
5.940997689631747198e+04 1.821532328992538652e+01 3.057515749049148357e-01
5.940997692894793727e+04 1.795091585374412446e+01 3.102375276858068132e-01
5.940997696157840983e+04 1.861393602426167959e+01 2.985362366833387293e-01
5.940997699420888239e+04 1.780135958937098550e+01 2.659137589488440589e-01
5.940997702683935495e+04 1.723711904698309283e+01 2.510515910604533829e-01
5.940997705946982023e+04 1.781334680376987833e+01 2.785235050356486552e-01
5.940997709210028552e+04 1.805697575172452574e+01 2.798323414616940563e-01
5.940997712473075808e+04 1.792680940680940793e+01 2.927455658332674959e-01
5.940997715736123064e+04 1.748356685101068919e+01 2.595564312558849007e-01
5.940997718999169592e+04 1.724671283073772443e+01 2.618141059832518880e-01
5.940997722262216121e+04 1.768433215006612258e+01 2.732828317063343282e-01
5.940997725525263377e+04 1.754113750068722766e+01 2.712939208883599074e-01
5.940997728788310633e+04 1.773884648240513684e+01 2.638695523002503318e-01
5.940997732051357889e+04 1.767241594108608638e+01 2.711009938291203403e-01
5.940997735314404417e+04 1.705274895503652388e+01 2.654848500372716247e-01
5.940997738577450946e+04 1.794535666218035175e+01 2.742810408248571585e-01
5.940997741840498202e+04 1.775519772276951258e+01 2.874796835598608657e-01
5.940997745103545458e+04 1.830655203930081143e+01 3.313553387588567545e-01
5.940997748366592714e+04 1.755336367534964737e+01 2.677102090631613973e-01
5.940997751629639242e+04 1.796157635467980285e+01 3.012603735881145273e-01
5.940997754892685771e+04 1.794581791680681704e+01 3.104108150217937401e-01
5.940997758155733027e+04 1.786065092069177851e+01 2.995981337264997379e-01
5.940997761418780283e+04 1.765639245535527735e+01 3.087749716878058215e-01
5.940997764681826811e+04 1.768332799910941588e+01 3.347861711122933626e-01
5.940997767944873340e+04 1.840681185477322757e+01 3.225952858947033208e-01
5.940997771207920596e+04 1.802966700587969129e+01 3.152541821923439125e-01
5.940997774470967852e+04 1.829165952584975585e+01 2.863603440662159105e-01
5.940997777734014380e+04 1.803290121200191365e+01 2.675607042885599363e-01
5.940997780997061636e+04 1.797222690019085789e+01 2.649403683403665499e-01
5.940997784260108165e+04 1.748732257015927871e+01 2.653791420285587233e-01
5.940997787523155421e+04 1.797264128267847028e+01 2.811837176951082484e-01
5.940997790786202677e+04 1.820095564498926421e+01 3.126747304890830081e-01
5.940997794049249205e+04 1.810425610031631294e+01 2.856231922760243958e-01
5.940997797312295734e+04 1.813607379697330302e+01 2.929913080772992839e-01
5.940997800575342990e+04 1.764084671814140393e+01 2.952576937225753206e-01
5.940997803838390246e+04 1.800474236840275566e+01 2.769157670041163533e-01
5.940997807101437502e+04 1.803028686914051448e+01 2.578106548360686867e-01
5.940997810364484030e+04 1.786909961364018073e+01 2.598349088470808255e-01
5.940997813627530559e+04 1.738737989778534754e+01 2.761083853669658028e-01
5.940997816890577815e+04 1.784671042503464022e+01 2.927748822773848514e-01
5.940997820153625071e+04 1.757245846545789547e+01 2.539244783505393288e-01
5.940997823416672327e+04 1.811291219485069348e+01 2.662612247964454837e-01
5.940997826679718855e+04 1.805350545789128702e+01 2.728260157563537902e-01
5.940997829942765384e+04 1.764258842267135208e+01 2.605886678998930450e-01
5.940997833205812640e+04 1.785762365858368383e+01 2.586194296850983232e-01
5.940997836468859896e+04 1.797808356685766995e+01 2.835989671451437655e-01
5.940997839731906424e+04 1.790387234870597410e+01 2.796374689362673971e-01
5.940997842994952953e+04 1.800374469731514893e+01 2.805092767732953463e-01
5.940997846258000209e+04 1.859216081850277291e+01 2.914569373718481349e-01
5.940997849521047465e+04 1.792705057196136664e+01 2.798448812950573017e-01
5.940997852784094721e+04 1.834454558384297940e+01 2.849885631916526108e-01
5.940997856047141249e+04 1.815267443492910360e+01 2.686597417039492397e-01
5.940997859310187778e+04 1.780329959680737417e+01 2.633335895930290493e-01
5.940997862573235034e+04 1.798431215358885282e+01 2.719650907635674519e-01
5.940997865836282290e+04 1.812524399085382854e+01 2.741724598613472508e-01
5.940997869099328818e+04 1.810338088723861460e+01 2.881291082292710137e-01
5.940997872362376074e+04 1.841580898075552142e+01 2.900806615191569016e-01
5.940997875625422603e+04 1.786612776838371630e+01 3.547207868381812568e-01
5.940997878888469859e+04 1.804708971064685485e+01 3.077791204858137952e-01
5.940997882151517115e+04 1.810182285612701492e+01 2.708340374288206176e-01
5.940997885414563643e+04 1.872153550432842550e+01 2.697867628860484701e-01
5.940997888677610172e+04 1.831556931544547595e+01 2.634759150614242595e-01
5.940997891940657428e+04 1.951300934193243819e+01 3.081269397780179164e-01
5.940997895203704684e+04 1.842644581695676465e+01 3.001736978044952098e-01
5.940997898466751212e+04 1.819334932675107197e+01 2.729552438033034378e-01
5.940997901729797741e+04 1.797259786963477524e+01 2.553318691174117361e-01
5.940997904992844997e+04 1.878195745650254977e+01 2.756263591617869047e-01
5.940997908255892253e+04 1.778720672035099781e+01 2.419967797803764531e-01
5.940997911518938781e+04 1.818054769413223326e+01 2.608819177664877254e-01
5.940997914781986037e+04 1.852364762560220157e+01 2.790879594545004894e-01
5.940997918045032566e+04 1.837314977031631358e+01 2.754239269043426419e-01
5.940997921308079822e+04 1.813047667552203279e+01 2.685812297298181273e-01
5.940997924571127078e+04 1.870007603706102728e+01 2.844590755915915592e-01
5.940997927834173606e+04 1.819979587333112647e+01 2.649240377918736233e-01
5.940997931097220135e+04 1.807037057132005842e+01 2.725778991181165289e-01
5.940997934360267391e+04 1.835671728648229362e+01 2.935003530175454012e-01
5.940997937623314647e+04 1.836583912886869285e+01 2.868007683613205683e-01
5.940997940886361903e+04 1.838653611788167552e+01 2.892774612580762961e-01
5.940997944149408431e+04 1.869167774603264220e+01 2.824241508515726862e-01
5.940997947412454960e+04 1.846780790150524609e+01 2.702346508757003107e-01
5.940997950675502216e+04 1.842694957288508917e+01 2.889419683568280051e-01
5.940997953938549472e+04 1.856235510990699211e+01 2.798241263966468884e-01
5.940997957201596000e+04 1.850687246822182175e+01 2.964151742323635208e-01
5.940997960464642529e+04 1.858963304169533970e+01 3.021582572595918892e-01
5.940997963727689785e+04 1.828775219919075212e+01 2.732661903222045052e-01
5.940997966990737041e+04 1.883396911119683281e+01 2.918999584022889948e-01
5.940997970253784297e+04 1.868345538570920539e+01 2.801253683993497612e-01
5.940997973516830825e+04 1.825335810033407569e+01 2.709978584197599294e-01
5.940997976779877354e+04 1.830169107147856877e+01 2.761238866797485758e-01
5.940997980042924610e+04 1.798115365010263744e+01 2.673611975718536704e-01
5.940997983305971866e+04 1.856705176124136258e+01 2.834456193280572300e-01
5.940997986569019122e+04 1.826772696226704440e+01 2.727060989550594838e-01
5.940997989832065650e+04 1.795630091039769738e+01 3.073676431426468070e-01
5.940997993095112179e+04 1.834879296495159196e+01 2.651263348467309822e-01
5.940997996358159435e+04 1.867439904188884725e+01 2.857350126093189946e-01
5.940997999621206691e+04 1.824416047217350112e+01 2.612242796357199248e-01
5.940998002884253947e+04 1.779479094147999518e+01 2.951388800330950746e-01
5.940998006147300475e+04 1.817303722586276038e+01 2.776542101585454669e-01
5.940998009410347004e+04 1.824347455178392252e+01 2.634542365169124101e-01
5.940998012673394260e+04 1.811012535371071408e+01 2.745425932872074259e-01
5.940998015936441516e+04 1.808275541964724553e+01 2.749897172210729046e-01
5.940998019199488044e+04 1.893947698654243084e+01 3.086704592434141303e-01
5.940998022462534573e+04 1.805304567136355942e+01 2.675709932875977026e-01
5.940998025725581829e+04 1.830871926696795171e+01 2.740422423890052084e-01
5.940998028988629085e+04 1.813663233256984597e+01 2.792612768381478316e-01
5.940998032251675613e+04 1.800850784445143660e+01 2.554447381758269131e-01
5.940998035514722142e+04 1.849343441368757723e+01 2.658165632093258401e-01
5.940998038777769398e+04 1.800700406072002835e+01 2.660812057126739072e-01
5.940998042040816654e+04 1.842737994945239777e+01 2.823628670783895345e-01
5.940998045303863910e+04 1.786721435725306506e+01 2.625383775020174171e-01
5.940998048566910438e+04 1.782004684597366762e+01 2.929725691422555012e-01
5.940998051829956967e+04 1.847283048341655132e+01 3.347776950858085687e-01
5.940998055093004223e+04 1.874195026927924701e+01 3.342548778071711135e-01
5.940998058356051479e+04 1.823773292569894977e+01 2.824603223059225510e-01
5.940998061619098735e+04 1.824609472199950133e+01 2.941290209811094347e-01
5.940998064882145263e+04 1.827819126334690480e+01 3.092285309584960062e-01
5.940998068145191792e+04 1.854598134495084594e+01 3.148884189834175729e-01
5.940998071408239048e+04 1.863504838821973308e+01 3.044933154859751911e-01
5.940998074671286304e+04 1.836325646614558238e+01 2.675062318001403261e-01
5.940998077934332832e+04 1.823836188422027860e+01 2.800529283165410499e-01
5.940998081197379361e+04 1.828569270282519810e+01 2.975521870255287693e-01
5.940998084460426617e+04 1.816707291881842679e+01 2.788759285382060860e-01
5.940998087723473873e+04 1.855620651266351118e+01 2.884556663573843438e-01
5.940998090986521129e+04 1.833136984584534090e+01 2.827195890889170893e-01
5.940998094249567657e+04 1.862081996932087335e+01 3.038727165647723827e-01
5.940998097512614186e+04 1.879445782457712610e+01 2.827199052465728668e-01
5.940998100775661442e+04 1.851439790575916078e+01 2.711998073312613111e-01
5.940998104038708698e+04 1.879705148686902660e+01 2.850786079830717745e-01
5.940998107301755226e+04 1.882895650001388077e+01 2.970432773361832979e-01
5.940998110564802482e+04 1.832100245164805230e+01 2.663471628731556295e-01
5.940998113827849011e+04 1.883481015307759776e+01 3.057114687659213681e-01
5.940998117090896267e+04 1.838842032351383438e+01 3.057942198208963847e-01
5.940998120353943523e+04 1.850681780844422875e+01 2.816159705539371672e-01
5.940998123616990051e+04 1.846584292392225279e+01 2.745743972022429147e-01
5.940998126880036580e+04 1.872348247482976191e+01 2.940444152127414945e-01
5.940998130143083836e+04 1.873292616758719475e+01 2.936532930032937361e-01
5.940998133406131092e+04 1.848872588233698977e+01 3.101215128176532110e-01
5.940998136669177620e+04 1.876992506337576927e+01 2.917727766894183672e-01
5.940998139932224876e+04 1.826734371412751656e+01 2.935692898373323811e-01
5.940998143195271405e+04 1.822333136285468669e+01 3.275017152411706656e-01
5.940998146458318661e+04 1.828628706743447552e+01 3.052247263330865601e-01
5.940998149721365917e+04 1.795168787826616708e+01 2.865961314772086932e-01
5.940998152984412445e+04 1.927307725581797726e+01 3.106509525542759942e-01
5.940998156247458974e+04 1.823310861628081980e+01 2.956794912365652839e-01
5.940998159510506230e+04 1.849420582459828211e+01 2.844740263368115141e-01
5.940998162773553486e+04 1.810099834961175347e+01 2.636335596406986781e-01
5.940998166036600014e+04 1.884666600976900597e+01 2.802535996830458065e-01
5.940998169299646543e+04 1.914176877385290609e+01 3.068030084528728940e-01
5.940998172562693799e+04 1.835967679982440970e+01 3.222918427079177195e-01
5.940998175825741055e+04 1.852450268216361096e+01 3.210400879749832348e-01
5.940998179088788311e+04 1.775469132811027606e+01 2.989875484556566154e-01
5.940998182351834839e+04 1.837182788296041380e+01 3.450893876717476827e-01
5.940998185614881368e+04 1.840864956656304230e+01 3.561864902064348914e-01
5.940998188877928624e+04 1.804808027689088235e+01 3.539557918728735153e-01
5.940998192140975880e+04 1.947209104169374427e+01 4.203340864673972832e-01
5.940998195404022408e+04 1.913649633986739929e+01 3.469227695213209506e-01
5.940998198667068937e+04 1.837443577598217104e+01 3.268204416747651497e-01
5.940998201930116193e+04 1.858204793874493888e+01 3.694439714813392284e-01
5.940998205193163449e+04 1.866473316220163881e+01 3.034804429854723873e-01
5.940998208456210705e+04 1.858638926587662255e+01 3.118029128884756140e-01
5.940998211719257233e+04 1.837764034906891908e+01 3.062137677742131636e-01
5.940998214982303762e+04 1.825313807531381016e+01 2.994609230350870899e-01
5.940998218245351018e+04 1.873450294043163922e+01 3.113056332668481252e-01
5.940998221508398274e+04 1.854051253325864579e+01 3.115843181442786713e-01
5.940998224771444802e+04 1.838736532137107105e+01 3.109986667052707099e-01
5.940998228034492058e+04 1.927681410812373386e+01 3.310864545638287360e-01
5.940998231297538587e+04 1.855955725126829137e+01 3.210566193267182511e-01
5.940998234560585843e+04 1.911834979065147877e+01 3.550143136011896239e-01
5.940998237823633099e+04 1.848587757806675924e+01 3.136801527043694970e-01
5.940998241086679627e+04 1.875467417335406140e+01 3.253273694409769545e-01
5.940998244349726883e+04 1.827122422186970141e+01 3.257494124822759574e-01
5.940998247612773412e+04 1.821007790348776467e+01 3.634134524701784774e-01
5.940998250875820668e+04 1.823078391534969001e+01 3.458394022742105056e-01
5.940998254138867924e+04 1.893341737012067227e+01 3.169281254818360760e-01
5.940998257401914452e+04 1.832684411055912221e+01 3.368263096549949931e-01
5.940998260664960981e+04 1.882759103249461319e+01 2.892748649035526975e-01
5.940998263928008237e+04 1.851173696007921166e+01 2.718795932791937542e-01
5.940998267191055493e+04 1.878953725686200826e+01 2.800387193828665078e-01
5.940998270454102021e+04 1.904810835394104629e+01 2.960579866507674351e-01
5.940998273717148550e+04 1.914869343802899238e+01 3.599072911200495439e-01
5.940998276980195806e+04 1.902527558495128446e+01 3.986909005045218835e-01
5.940998280243243062e+04 1.942715405460532097e+01 3.881331780275938392e-01
5.940998283506290318e+04 1.907602314242256369e+01 2.845089354583877350e-01
5.940998286769336846e+04 1.835059634608755630e+01 2.892566705457200182e-01
5.940998290032383375e+04 1.811545175302093114e+01 2.820510851070566205e-01
5.940998293295430631e+04 1.900098859533497375e+01 3.006699489875967468e-01
5.940998296558477887e+04 1.844531920399907321e+01 3.103632724301034762e-01
5.940998299821524415e+04 1.797285698959339229e+01 2.895065595401413172e-01
5.940998303084570944e+04 1.824296053529974060e+01 3.001117260947212539e-01
5.940998306347618200e+04 1.896256563717463806e+01 3.102132546801421586e-01
5.940998309610665456e+04 1.870568724325524812e+01 2.864026940502319984e-01
5.940998312873712712e+04 1.886532359960690997e+01 2.865805739869202728e-01
5.940998316136759240e+04 1.902701436602123763e+01 3.087562706163656245e-01
5.940998319399805769e+04 1.864564161465757053e+01 3.196293170702158015e-01
5.940998322662853025e+04 1.836637883316727482e+01 2.834781926564673982e-01
5.940998325925900281e+04 1.878132191973056564e+01 2.820898052923636601e-01
5.940998329188946809e+04 1.805848770036071826e+01 2.742871906224503831e-01
5.940998332451993338e+04 1.877208483055027344e+01 2.930861054142706590e-01
5.940998335715040594e+04 1.828653672176988465e+01 2.927554905821887488e-01
5.940998338978087850e+04 1.869382260065410861e+01 3.141155797765048385e-01
5.940998342241135106e+04 1.832237006583516248e+01 2.969071799485267782e-01
5.940998345504181634e+04 1.870529523596511012e+01 2.956789146631740306e-01
5.940998348767228163e+04 1.834453062541200907e+01 2.838833275530823208e-01
5.940998352030275419e+04 1.879659160419363673e+01 3.202252156204258293e-01
5.940998355293322675e+04 1.807860544498582200e+01 2.850052934735594623e-01
5.940998358556369931e+04 1.838787743608331127e+01 2.765317555009851880e-01
5.940998361819416459e+04 1.916957980225988578e+01 3.247488486479144787e-01
5.940998365082462988e+04 1.796468274562290190e+01 3.056110545051727856e-01
5.940998368345510244e+04 1.849333802816901695e+01 2.896393756248969442e-01
5.940998371608557500e+04 1.827407702998362637e+01 3.286045530301325290e-01
5.940998374871604756e+04 1.783888699447589232e+01 3.197037734422263355e-01
5.940998378134651284e+04 1.834601853920035808e+01 2.940052737353793799e-01
5.940998381397697813e+04 1.836291289808243121e+01 2.631269590748493981e-01
5.940998384660745069e+04 1.767522289428052673e+01 2.813205828816975340e-01
5.940998387923792325e+04 1.845134183465903632e+01 3.763995440467254316e-01
5.940998391186838853e+04 1.799814799571981538e+01 3.261168373461849068e-01
5.940998394449885382e+04 1.824969843184559792e+01 3.263954807015643222e-01
5.940998397712932638e+04 1.835494152208857699e+01 3.100951515017415505e-01
5.940998400975979894e+04 1.847817211718496822e+01 3.036884880512542018e-01
5.940998404239026422e+04 1.813571140837049001e+01 2.807515507535213728e-01
5.940998407502072951e+04 1.785515578382354818e+01 2.775139807003424441e-01
5.940998410765120207e+04 1.831372603733571225e+01 2.816940577751584351e-01
5.940998414028167463e+04 1.791436490621441280e+01 2.665574346250626503e-01
5.940998417291214719e+04 1.782172236157186518e+01 2.923045907357773032e-01
5.940998420554261247e+04 1.776334827449965204e+01 2.653603424352425355e-01
5.940998423817307776e+04 1.747472500971342058e+01 2.790558307969500662e-01
5.940998427080355032e+04 1.770635957748012856e+01 2.847398928871324730e-01
5.940998430343402288e+04 1.807857441763146866e+01 2.800596931971326975e-01
5.940998433606449544e+04 1.794575465215359600e+01 2.918053698376765759e-01
5.940998436869496072e+04 1.825826995008134546e+01 2.887203264323135454e-01
5.940998440132542601e+04 1.793452781709009614e+01 2.854692039176300877e-01
5.940998443395589857e+04 1.801823716618237370e+01 2.747534132875471546e-01
5.940998446658637113e+04 1.825735170559569909e+01 2.811199181986372420e-01
5.940998449921683641e+04 1.807705920878446904e+01 2.643724182807979384e-01
5.940998453184730170e+04 1.826293574894130245e+01 2.731983054381281750e-01
5.940998456447777426e+04 1.786081746260266101e+01 2.764764136573748532e-01
5.940998459710824682e+04 1.773607725099764565e+01 3.030774709788526255e-01
5.940998462973871938e+04 1.821363560685942673e+01 3.053455103853949804e-01
5.940998466236918466e+04 1.809121093750000142e+01 3.032495253047435280e-01
5.940998469499964995e+04 1.795446258274430562e+01 2.995323067852388443e-01
5.940998472763012251e+04 1.797382068965517377e+01 3.097612381769406786e-01
5.940998476026059507e+04 1.845437332202910952e+01 2.928045556876665567e-01
5.940998479289106035e+04 1.852369480188198025e+01 2.864406769521608553e-01
5.940998482552152564e+04 1.835425533399383369e+01 2.757820742513902856e-01
5.940998485815199820e+04 1.868613861386138453e+01 3.037760395305442729e-01
5.940998489078247076e+04 1.788260775687566095e+01 2.997042824304103070e-01
5.940998492341294332e+04 1.865905106599559105e+01 3.238263495743890497e-01
5.940998495604340860e+04 1.829055854755427291e+01 3.085240604423183375e-01
5.940998498867387389e+04 1.838341767764298140e+01 2.842944931976842948e-01
5.940998502130434645e+04 1.827375094755702634e+01 2.903723941896905747e-01
5.940998505393481901e+04 1.797233724019799439e+01 2.772855515665577086e-01
5.940998508656529157e+04 1.849887715212509320e+01 2.839635106697124822e-01
5.940998511919575685e+04 1.880959535114449821e+01 3.219234335533431857e-01
5.940998515182622214e+04 1.843563428922973557e+01 3.387780705329370146e-01
5.940998518445669470e+04 1.883014212396367881e+01 3.917342587340049143e-01
5.940998521708716726e+04 1.859024042692893275e+01 3.639740966434290015e-01
5.940998524971763254e+04 1.897358212758728158e+01 3.219517927223789489e-01
5.940998528234809783e+04 1.893813268635489067e+01 3.196786426718618013e-01
5.940998531497857039e+04 1.835030115956676866e+01 2.823298809733619241e-01
5.940998534760904295e+04 1.826130787999034766e+01 2.763283405704450857e-01
5.940998538023950823e+04 1.928118944488772613e+01 2.868091354109006397e-01
5.940998541286997352e+04 1.922969311505333323e+01 2.870886606240330985e-01
5.940998544550044608e+04 1.884539464577392565e+01 2.820989150113392685e-01
5.940998547813091864e+04 1.859604546888069265e+01 2.869162619790631141e-01
5.940998551076138392e+04 1.884256763362616738e+01 2.861075671591289948e-01
5.940998554339184921e+04 1.865836635384080466e+01 2.884901891967789900e-01
5.940998557602232177e+04 1.870970745604892116e+01 2.852919942666792830e-01
5.940998560865279433e+04 1.837188553572896765e+01 2.751555043257205568e-01
5.940998564128326689e+04 1.883233793180798443e+01 2.888454448196207669e-01
5.940998567391373217e+04 1.859408501230550925e+01 2.954377070169634800e-01
5.940998570654419746e+04 1.857797272310194714e+01 2.735029619536578083e-01
5.940998573917467002e+04 1.860074802604238542e+01 2.916695727145927619e-01
5.940998577180514258e+04 1.837450035591085751e+01 2.741222461786479991e-01
5.940998580443560786e+04 1.868259728658366470e+01 2.747832362139573936e-01
5.940998583706608042e+04 1.858260905958342946e+01 2.609480427473281905e-01
5.940998586969654571e+04 1.838251855115161959e+01 2.707923361090610048e-01
5.940998590232701827e+04 1.880440945323902469e+01 2.824337840175075165e-01
5.940998593495749083e+04 1.852435351972593836e+01 2.800683135753864739e-01
5.940998596758795611e+04 1.843886274133128467e+01 2.742433452176845088e-01
5.940998600021842140e+04 1.860802102408544201e+01 2.712788736874167106e-01
5.940998603284889396e+04 1.906626692565380310e+01 2.913941890222896958e-01
5.940998606547936652e+04 1.904555469711277027e+01 2.896481418874674585e-01
5.940998609810983908e+04 1.832296575557650087e+01 2.816898937948312254e-01
5.940998613074030436e+04 1.867723531873343745e+01 2.912396314871925074e-01
5.940998616337076965e+04 1.858982767041094064e+01 2.874328728952331158e-01
5.940998619600124221e+04 1.882950796460177045e+01 2.771866630121690434e-01
5.940998622863171477e+04 1.848663538335894074e+01 2.697424869337272102e-01
5.940998626126218005e+04 1.778145642017077677e+01 2.524261733908496619e-01
5.940998629389265261e+04 1.882008139208532072e+01 2.824035075807168060e-01
5.940998632652311790e+04 1.904681548346293596e+01 2.909911199437636986e-01
5.940998635915359046e+04 1.801644419700446775e+01 2.624393292040128611e-01
5.940998639178406302e+04 1.860525871528657049e+01 2.758115727806917938e-01
5.940998642441452830e+04 1.803371154712653279e+01 2.857422166958751841e-01
5.940998645704500086e+04 1.816328003704409966e+01 2.792183107653942731e-01
5.940998648967546615e+04 1.834886309871698629e+01 2.774767825161585377e-01
5.940998652230593871e+04 1.828404398782132390e+01 2.792566815602174901e-01
5.940998655493641127e+04 1.827461669983462755e+01 2.739873879572224391e-01
5.940998658756687655e+04 1.832168045336769424e+01 2.846517171951010172e-01
5.940998662019734184e+04 1.848189975247525041e+01 2.760061135687045808e-01
5.940998665282781440e+04 1.784979800700242336e+01 2.825952726344225230e-01
5.940998668545828696e+04 1.798154635478443097e+01 2.732872621780998990e-01
5.940998671808875224e+04 1.824786146172921875e+01 2.775246888905951725e-01
5.940998675071921753e+04 1.804690650244818784e+01 2.828272319901515286e-01
5.940998678334969009e+04 1.843278949796586019e+01 2.886511677085177308e-01
5.940998681598016265e+04 1.792565463698338846e+01 2.787799327000508032e-01
5.940998684861062793e+04 1.781545859499516382e+01 3.158096981951193372e-01
5.940998688124109322e+04 1.829389484316256187e+01 3.125965758411945461e-01
5.940998691387156578e+04 1.775037813161730327e+01 2.733854441215208264e-01
5.940998694650203834e+04 1.787707982930456652e+01 2.831703278266783919e-01
5.940998697913250362e+04 1.801297506724457520e+01 2.818248796792447997e-01
5.940998701176297618e+04 1.800215928562472811e+01 2.974249315902762758e-01
5.940998704439344147e+04 1.835811256651083312e+01 3.200536226151559083e-01
5.940998707702391403e+04 1.781303642165492818e+01 2.669201081543904341e-01
5.940998710965438659e+04 1.837568982192638245e+01 2.694893598396380652e-01
5.940998714228485187e+04 1.842162139134632781e+01 2.815913127850088182e-01
5.940998717491531715e+04 1.817909046317707222e+01 2.947318839703829685e-01
5.940998720754578972e+04 1.817343027843535097e+01 2.866083459556780233e-01
5.940998724017626228e+04 1.831927676618470002e+01 3.014067958896341493e-01
5.940998727280673484e+04 1.801017150596332428e+01 2.794664990896713053e-01
5.940998730543720012e+04 1.854699919364128391e+01 2.955778021260906385e-01
5.940998733806766541e+04 1.787160912879101460e+01 2.963727128314891379e-01
5.940998737069813797e+04 1.798752228163992939e+01 3.163741828278702761e-01
5.940998740332861053e+04 1.748941608320304297e+01 2.948979989135154800e-01
5.940998743595907581e+04 1.817676548430913996e+01 2.841463886998651378e-01
5.940998746858954837e+04 1.784783885285080274e+01 2.867147283686777848e-01
5.940998750122001366e+04 1.776347987396505346e+01 2.788383017904685901e-01
5.940998753385048622e+04 1.817628484014932511e+01 2.794804386032434529e-01
5.940998756648095878e+04 1.774866601328541904e+01 2.644737212851527852e-01
5.940998759911142406e+04 1.787005020287462997e+01 2.645961718704045729e-01
5.940998763174188934e+04 1.881040492650903317e+01 2.812242354778833886e-01
5.940998766437236191e+04 1.801630276564774391e+01 2.774182323975352138e-01
5.940998769700283447e+04 1.766649813476175268e+01 2.618305185871623308e-01
5.940998772963330703e+04 1.800754395995147306e+01 2.635462901796417068e-01
5.940998776226377231e+04 1.842979066706297075e+01 2.746174681342433699e-01
5.940998779489423760e+04 1.770609701094755906e+01 2.603402249587589146e-01
5.940998782752471016e+04 1.777679367125053389e+01 2.684173544355692997e-01
5.940998786015518272e+04 1.760340957019823449e+01 2.579410918162816091e-01
5.940998789278565528e+04 1.787381241714538049e+01 2.620477297780771653e-01
5.940998792541612056e+04 1.747582359552083275e+01 2.460575673284570997e-01
5.940998795804658585e+04 1.777279851712529535e+01 2.627483718331874996e-01
5.940998799067705841e+04 1.789445014276605761e+01 2.674600621399874645e-01
5.940998802330753097e+04 1.767800309051969521e+01 2.606734436907368058e-01
5.940998805593799625e+04 1.772912998976458354e+01 2.739087674750026458e-01
5.940998808856846154e+04 1.785806718631441115e+01 2.683680799628979097e-01
5.940998812119893410e+04 1.798642172523961591e+01 2.721990546120410803e-01
5.940998815382940666e+04 1.824761274330300509e+01 2.812525376800662502e-01
5.940998818645987194e+04 1.792782585671084306e+01 2.624762792236474129e-01
5.940998821909033722e+04 1.786436579468015040e+01 2.659366890469633815e-01
5.940998825172080979e+04 1.814641504139189010e+01 2.847688390522006840e-01
5.940998828435128235e+04 1.824417790964563579e+01 2.789576306830857666e-01
5.940998831698175491e+04 1.823337596806611671e+01 2.774615215365593968e-01
5.940998834961222019e+04 1.769930355852970649e+01 2.559615495906265581e-01
5.940998838224268547e+04 1.797808961444946263e+01 2.673805475926665509e-01
5.940998841487315804e+04 1.768907414459011207e+01 2.649824548564247984e-01
5.940998844750363060e+04 1.863755065928420507e+01 2.854210809757950496e-01
5.940998848013409588e+04 1.859645436082590564e+01 2.862017485379790283e-01
5.940998851276456116e+04 1.803143480468160220e+01 2.755958709001770091e-01
5.940998854539503373e+04 1.811959973058789330e+01 2.943896325950470794e-01
5.940998857802550629e+04 1.789262355144245120e+01 2.806156843863890638e-01
5.940998861065597885e+04 1.853727746910080398e+01 2.926504543450220708e-01
5.940998864328644413e+04 1.798321260363015384e+01 2.619474946867689780e-01
5.940998867591690941e+04 1.791889412280221450e+01 2.573716762756383947e-01
5.940998870854738198e+04 1.826266633260954109e+01 2.712527446968953093e-01
5.940998874117785454e+04 1.787851707422753123e+01 2.654129060689790487e-01
5.940998877380831982e+04 1.826350383067849847e+01 2.700709156912914910e-01
5.940998880643878510e+04 1.834655759866469893e+01 2.965704585434569829e-01
5.940998883906925766e+04 1.766061608379384751e+01 2.541371525111648100e-01
5.940998887169973023e+04 1.835959437283475992e+01 2.932675035940033315e-01
5.940998890433020279e+04 1.785333405807933360e+01 2.753476382952378954e-01
5.940998893696066807e+04 1.867091080287252325e+01 2.881601899412631340e-01
5.940998896959113335e+04 1.857060986008023207e+01 2.938166948402500811e-01
5.940998900222160592e+04 1.848780693731091418e+01 2.780106290727099583e-01
5.940998903485207848e+04 1.867713708138368034e+01 2.995342958972054825e-01
5.940998906748254376e+04 1.848048654026709414e+01 2.770391300502220711e-01
5.940998910011301632e+04 1.807660825138713534e+01 2.701670342693791582e-01
5.940998913274348160e+04 1.874636978290017808e+01 2.985989665021377415e-01
5.940998916537395417e+04 1.894919686749742738e+01 3.030955052567694263e-01
5.940998919800442673e+04 1.853758994062172505e+01 2.867455707164078826e-01
5.940998923063489201e+04 1.877431846344485677e+01 2.986117304458619226e-01
5.940998926326535729e+04 1.884586015976105955e+01 3.006852512527497523e-01
5.940998929589582985e+04 1.845072115384615685e+01 2.799123498222382822e-01
5.940998932852630242e+04 1.829336934022399319e+01 2.701010367979773674e-01
5.940998936115676770e+04 1.843360779794221216e+01 2.662696047239004882e-01
5.940998939378724026e+04 1.765096436700520499e+01 2.589021941579376374e-01
5.940998942641770554e+04 1.841754628350373224e+01 2.755000350824372557e-01
5.940998945904817811e+04 1.885546996686585075e+01 2.793820806344285423e-01
5.940998949167865067e+04 1.894320078757009185e+01 2.843812429682184839e-01
5.940998952430911595e+04 1.856414652504808771e+01 2.757538608616562081e-01
5.940998955693958123e+04 1.824744691086523218e+01 2.704006113886054941e-01
5.940998958957005379e+04 1.831919997806656752e+01 2.606108220693472144e-01
5.940998962220052636e+04 1.850319081496090590e+01 2.633939628309997505e-01
5.940998965483099164e+04 1.845764343204675839e+01 2.749559382790759954e-01
5.940998968746145692e+04 1.888267666407300283e+01 3.069747121635514331e-01
5.940998972009192948e+04 1.797700475716641932e+01 2.855512303602227853e-01
5.940998975272240205e+04 1.865952240317272626e+01 2.734105034148188174e-01
5.940998978535286733e+04 1.823914124668435122e+01 2.816068703231764947e-01
5.940998981798333261e+04 1.828110573523907334e+01 2.647091136805657663e-01
5.940998985061380517e+04 1.850700544868230679e+01 2.835893791251038465e-01
5.940998988324427773e+04 1.824649011956506328e+01 2.821342719684721279e-01
5.940998991587475030e+04 1.876563889287250930e+01 3.007318319413217478e-01
5.940998994850521558e+04 1.840937354595829234e+01 2.815016315118553658e-01
5.940998998113568086e+04 1.878442150231399310e+01 2.947282757624870575e-01
5.940999001376615342e+04 1.818193767987602527e+01 2.638081917173469293e-01
5.940999004639662598e+04 1.781754796889681813e+01 2.698623366035815541e-01
5.940999007902709127e+04 1.830976851407165640e+01 2.758382598113651718e-01
5.940999011165755655e+04 1.842747782921523836e+01 2.774050079594012619e-01
5.940999014428802911e+04 1.841533063352934718e+01 2.767736314465835679e-01
5.940999017691850167e+04 1.853419269958571292e+01 2.923642223488518432e-01
5.940999020954896696e+04 1.783220546489257430e+01 2.868038351523289897e-01
5.940999024217943952e+04 1.838540158299475635e+01 2.989259793480711358e-01
5.940999027480990480e+04 1.813033843951718538e+01 2.986416313699377656e-01
5.940999030744037736e+04 1.827605598249845542e+01 2.990108343398758528e-01
5.940999034007084992e+04 1.814071967355014081e+01 2.739326625159698714e-01
5.940999037270131521e+04 1.811901244699767588e+01 2.699346820906597944e-01
5.940999040533178049e+04 1.875590418353576183e+01 2.897540884645602999e-01
5.940999043796225305e+04 1.873495600340618950e+01 2.945269040893432888e-01
5.940999047059272561e+04 1.879776487376199512e+01 3.268126838351023689e-01
5.940999050322319090e+04 1.790779211910127700e+01 2.580021594407631014e-01
5.940999053585366346e+04 1.792271611671666420e+01 2.758600887092820253e-01
5.940999056848412874e+04 1.851601413506843130e+01 2.777627064791791667e-01
5.940999060111460130e+04 1.816411804811531994e+01 2.809135202049909408e-01
5.940999063374507386e+04 1.788033792069764161e+01 2.659345822878174115e-01
5.940999066637553915e+04 1.824071720825012832e+01 2.710347557207977709e-01
5.940999069900600443e+04 1.829806083275913053e+01 2.691863455390660631e-01
5.940999073163647699e+04 1.822523103675553102e+01 2.658820925408643121e-01
5.940999076426694955e+04 1.775616668700758183e+01 2.640316733618026102e-01
5.940999079689742211e+04 1.771290622606412057e+01 2.572907136395022332e-01
5.940999082952788740e+04 1.783161205262724280e+01 2.672720247833372809e-01
5.940999086215835268e+04 1.718303284827733890e+01 2.533587002150403666e-01
5.940999089478882524e+04 1.750571117759042750e+01 2.576010107483332479e-01
5.940999092741929780e+04 1.778348864499206172e+01 2.590057846636197314e-01
5.940999096004976309e+04 1.808168385837747394e+01 2.632662596057624427e-01
5.940999099268022837e+04 1.808724841582223419e+01 2.736408931305789327e-01
5.940999102531070093e+04 1.783926784122849085e+01 2.756254266606771308e-01
5.940999105794117349e+04 1.762308947101479006e+01 2.663272100708892753e-01
5.940999109057164605e+04 1.769230245509879040e+01 2.758536450479239788e-01
5.940999112320211134e+04 1.828603094880680402e+01 2.706916782823469703e-01
5.940999115583257662e+04 1.804820654371070532e+01 2.695149112733861707e-01
5.940999118846304918e+04 1.785663533314901841e+01 2.615637527404752749e-01
5.940999122109352174e+04 1.836309900781085247e+01 2.853665721269429967e-01
5.940999125372398703e+04 1.813409204741499181e+01 2.816706697483316035e-01
5.940999128635445231e+04 1.829551402921228132e+01 2.812419492542595489e-01
5.940999131898492487e+04 1.792233264320221053e+01 2.660143824506591703e-01
5.940999135161539743e+04 1.840814399278344737e+01 2.859878217082090224e-01
5.940999138424586272e+04 1.802956478652242112e+01 2.593015266669524976e-01
5.940999141687633528e+04 1.811222355467551637e+01 2.695044558318189232e-01
5.940999144950680056e+04 1.791849843187203106e+01 2.552443530067733390e-01
5.940999148213727312e+04 1.794717012040298343e+01 2.613331089149287245e-01
5.940999151476774568e+04 1.832341586235837383e+01 2.598287657208459556e-01
5.940999154739821097e+04 1.808688261662257446e+01 2.617412663607504020e-01
5.940999158002867625e+04 1.802718467972705341e+01 2.676678657755799384e-01
5.940999161265914881e+04 1.818150770166754171e+01 2.670853476175461538e-01
5.940999164528962137e+04 1.826738521836506024e+01 2.725778081747428083e-01
5.940999167792008666e+04 1.819495911468925797e+01 2.632446591726219642e-01
5.940999171055055194e+04 1.808661843731341179e+01 2.635822182126654201e-01
5.940999174318102450e+04 1.771493397653407342e+01 2.623235951637391539e-01
5.940999177581149706e+04 1.734630678394987413e+01 2.518366470427642612e-01
5.940999180844196235e+04 1.832931817223495230e+01 2.687420457926902317e-01
5.940999184107242763e+04 1.802619762540976822e+01 2.665038478026691138e-01
5.940999187370290019e+04 1.797701658069779995e+01 2.712653212577864070e-01
5.940999190633337275e+04 1.811755906612610190e+01 2.810256126259702558e-01
5.940999193896383804e+04 1.824253221604112341e+01 2.837183953593568342e-01
5.940999197159430332e+04 1.806009448381270133e+01 2.824112918917836001e-01
5.940999200422477588e+04 1.806352944435978713e+01 2.710222297322110174e-01
5.940999203685524844e+04 1.835127704117236647e+01 2.798101687631902035e-01
5.940999206948572100e+04 1.761916356728119126e+01 2.629811731921534168e-01
5.940999210211618629e+04 1.808119452281015782e+01 2.697536923528431330e-01
5.940999213474665157e+04 1.777062295259496238e+01 2.590324534003214385e-01
5.940999216737712413e+04 1.804084141322062962e+01 2.573780350761866176e-01
5.940999220000759669e+04 1.793988596253054624e+01 2.567244862034502306e-01
5.940999223263806198e+04 1.860603962354803187e+01 2.842653380272265329e-01
5.940999226526852726e+04 1.834213260692521530e+01 2.719640684404597275e-01
5.940999229789899982e+04 1.794628912974618018e+01 2.650894023071151406e-01
5.940999233052947238e+04 1.805148509387890243e+01 2.707236225470392443e-01
5.940999236315993767e+04 1.812792535492457802e+01 2.655161213848440394e-01
5.940999239579040295e+04 1.809312085139064052e+01 2.695194921590046699e-01
5.940999242842087551e+04 1.803157248157247849e+01 2.656654771319410524e-01
5.940999246105134807e+04 1.804335706794723393e+01 2.611160160495607507e-01
5.940999249368181336e+04 1.866350884612673511e+01 2.761745441274862101e-01
5.940999252631227864e+04 1.807035783694160003e+01 2.668010410143363265e-01
5.940999255894275120e+04 1.832962879703262615e+01 2.711806110065828057e-01
5.940999259157322376e+04 1.719749468709988349e+01 2.444999777619618897e-01
5.940999262420369632e+04 1.770909090909091077e+01 2.484242530885955869e-01
5.940999265683416161e+04 1.794512959722203149e+01 2.500910341695311567e-01
5.940999268946462689e+04 1.796557549573501689e+01 2.557508640142019951e-01
5.940999272209509945e+04 1.779231529528045286e+01 2.521426622983698462e-01
5.940999275472557201e+04 1.770094642438937171e+01 2.490914094493452413e-01
5.940999278735603730e+04 1.792568425118640363e+01 2.603421482948630183e-01
5.940999281998650258e+04 1.806091661540182258e+01 2.719555654107317366e-01
5.940999285261697514e+04 1.808706280031288216e+01 2.633689513515817260e-01
5.940999288524744770e+04 1.793017542406801468e+01 2.541796180134109351e-01
5.940999291787792026e+04 1.801158236813598634e+01 2.512204049026124930e-01
5.940999295050838555e+04 1.800466274645451392e+01 2.617090979779483906e-01
5.940999298313885083e+04 1.799045073637907421e+01 2.507542930608219756e-01
5.940999301576932339e+04 1.795429451256727660e+01 2.508939423828476789e-01
5.940999304839979595e+04 1.804301571970492546e+01 2.528689332620848718e-01
5.940999308103026124e+04 1.773371486052960933e+01 2.531771399237726650e-01
5.940999311366072652e+04 1.801079898655664735e+01 2.609925529695356627e-01
5.940999314629119908e+04 1.843646140898911767e+01 2.687622173142636961e-01
5.940999317892167164e+04 1.804606409157519309e+01 2.530239947206767148e-01
5.940999321155214420e+04 1.787486682147247663e+01 2.573172508827711313e-01
5.940999324418260949e+04 1.827890527613205052e+01 2.635956656138467857e-01
5.940999327681307477e+04 1.852061266801122841e+01 2.672750688737804969e-01
5.940999330944354733e+04 1.770059462784498550e+01 2.507678858204631656e-01
5.940999334207401989e+04 1.788401627553326989e+01 2.538719245818723547e-01
5.940999337470448518e+04 1.843948709190789259e+01 2.584150154580595049e-01
5.940999340733495046e+04 1.821962616822429837e+01 2.599050618672199553e-01
5.940999343996542302e+04 1.827913616705622246e+01 2.691639481551726387e-01
5.940999347259589558e+04 1.773317435443210499e+01 2.502009925166857607e-01
5.940999350522636087e+04 1.772241066928221898e+01 2.516539820159641172e-01
5.940999353785683343e+04 1.792803641630457179e+01 2.518138874538324856e-01
5.940999357048729871e+04 1.834571180895389020e+01 2.675768317216931091e-01
5.940999360311777127e+04 1.812941765532205096e+01 2.616273244704609424e-01
5.940999363574824383e+04 1.821182431958227355e+01 2.568911459489256477e-01
5.940999366837870912e+04 1.775302817095715113e+01 2.540023466177354639e-01
5.940999370100917440e+04 1.786136742941476641e+01 2.652059654664722377e-01
5.940999373363964696e+04 1.817518371246715603e+01 2.659346237112134581e-01
5.940999376627011952e+04 1.808791025712223188e+01 2.615685735242804788e-01
5.940999379890058481e+04 1.819866722199083853e+01 2.671299254906477905e-01
5.940999383153105737e+04 1.751451576169232283e+01 2.527955258356907042e-01
5.940999386416152265e+04 1.813796138478303277e+01 2.651445925583991170e-01
5.940999389679199521e+04 1.789876837394882259e+01 2.551592210519180171e-01
5.940999392942246777e+04 1.847510080788795150e+01 2.726725914703188036e-01
5.940999396205293306e+04 1.772597454310782794e+01 2.584536604812193161e-01
5.940999399468339834e+04 1.794129282162577965e+01 2.682136749429035461e-01
5.940999402731387090e+04 1.794078019525419876e+01 2.666359591726704670e-01
5.940999405994434346e+04 1.836717326080250956e+01 2.800751792729045953e-01
5.940999409257480875e+04 1.841519221203723333e+01 2.827374544978404347e-01
5.940999412520527403e+04 1.818279931600930510e+01 2.634133817022227819e-01
5.940999415783574659e+04 1.835954127786879297e+01 2.789809001032675373e-01
5.940999419046621915e+04 1.804156496465708059e+01 2.708540261689953432e-01
5.940999422309668444e+04 1.827758255203517024e+01 2.640552030791998850e-01
5.940999425572715700e+04 1.816713029621035247e+01 2.689836928685461759e-01
5.940999428835762228e+04 1.717096638323637237e+01 2.474492191075931546e-01
5.940999432098809484e+04 1.830966031945316175e+01 2.740448700611828881e-01
5.940999435361856740e+04 1.842783837590780038e+01 2.740689655525362367e-01
5.940999438624903269e+04 1.826639424557082592e+01 2.614027820240661382e-01
5.940999441887949797e+04 1.832636390570110407e+01 2.651077947001481139e-01
5.940999445150997053e+04 1.774643008721129078e+01 2.572951073659270893e-01
5.940999448414044309e+04 1.792453715847748796e+01 2.529639416635490190e-01
5.940999451677090838e+04 1.774126396069969758e+01 2.559348337950405061e-01
5.940999454940137366e+04 1.792237210835759953e+01 2.633267113263005332e-01
5.940999458203184622e+04 1.785431919014326496e+01 2.504886155098331457e-01
5.940999461466231878e+04 1.821335770528683895e+01 2.636170772994259059e-01
5.940999464729278407e+04 1.787139154649976547e+01 2.513773400215243425e-01
5.940999467992324935e+04 1.776445047489823637e+01 2.676451520927692895e-01
5.940999471255372191e+04 1.808720325225812431e+01 2.611672356752741675e-01
5.940999474518419447e+04 1.815865792732991224e+01 2.729179289816827114e-01
5.940999477781465976e+04 1.759541324102120541e+01 2.567237240477570626e-01
5.940999481044512504e+04 1.835320103779538670e+01 2.786702767295594074e-01
5.940999484307559760e+04 1.811797994368697573e+01 2.729104994537101536e-01
5.940999487570607016e+04 1.791850316985481939e+01 2.569652581959926962e-01
5.940999490833653545e+04 1.853385619434574139e+01 2.749019312410088678e-01
5.940999494096700073e+04 1.765357128272144394e+01 2.450880696124140834e-01
5.940999497359747329e+04 1.782807384378353177e+01 2.645102267096688387e-01
5.940999500622794585e+04 1.799192981972925054e+01 2.576571649325462565e-01
5.940999503885841841e+04 1.813022938208980150e+01 2.581624074120528189e-01
5.940999507148888370e+04 1.790690525096844610e+01 2.516204911151835311e-01
5.940999510411934898e+04 1.785486808698532002e+01 2.499242796179561299e-01
5.940999513674982154e+04 1.770702991773645607e+01 2.494026336215012518e-01
5.940999516938029410e+04 1.791289000858226643e+01 2.522416576930686105e-01
5.940999520201075939e+04 1.762317994132348176e+01 2.459973135291282087e-01
5.940999523464122467e+04 1.803982135696804434e+01 2.595938857348524809e-01
5.940999526727169723e+04 1.830826771098933747e+01 2.652170629448423744e-01
5.940999529990216979e+04 1.819004638685519737e+01 2.559281315147645119e-01
5.940999533253264235e+04 1.788668282205210147e+01 2.510496669908247602e-01
5.940999536516310764e+04 1.814264650651680810e+01 2.603589148633795314e-01
5.940999539779357292e+04 1.824971636033582811e+01 2.587470179397355352e-01
5.940999543042404548e+04 1.815659141583054748e+01 2.625052082624155236e-01
5.940999546305451804e+04 1.794528060698527838e+01 2.577425235356111122e-01
5.940999549568498333e+04 1.830256258038982864e+01 2.667942000029053240e-01
5.940999552831544861e+04 1.850214312072440137e+01 2.694436272658300435e-01
5.940999556094592117e+04 1.789499544538603715e+01 2.629096352294290062e-01
5.940999559357639373e+04 1.793370333554230101e+01 2.518693559315660635e-01
5.940999562620685901e+04 1.841261357562800427e+01 2.714084760151426745e-01
5.940999565883732430e+04 1.774121301735013745e+01 2.551304413683897487e-01
5.940999569146779686e+04 1.767543609970316965e+01 2.601458843931468978e-01
5.940999572409826942e+04 1.753285984721345869e+01 2.524361492034841170e-01
5.940999575672873470e+04 1.820436555192849326e+01 2.623346457742969928e-01
5.940999578935919999e+04 1.837400295420975027e+01 2.639943690443111168e-01
5.940999582198967255e+04 1.831366030145138168e+01 2.721989828294429370e-01
5.940999585462014511e+04 1.797956668218795429e+01 2.619139346032840487e-01
5.940999588725061767e+04 1.800711581507171033e+01 2.741574784392915576e-01
5.940999591988108295e+04 1.809057429251813787e+01 2.584349792515043820e-01
5.940999595251154824e+04 1.835301325609891876e+01 2.681163820695425803e-01
5.940999598514202080e+04 1.768272735832560016e+01 2.566543413281070496e-01
5.940999601777249336e+04 1.785511006718741456e+01 2.574612568030937854e-01
5.940999605040295864e+04 1.811641584021083418e+01 2.602735301440645133e-01
5.940999608303342393e+04 1.808146456256921297e+01 2.619457313958273303e-01
5.940999611566389649e+04 1.816763465780582365e+01 2.596556930387098894e-01
5.940999614829436905e+04 1.774674402564206588e+01 2.530405839028344595e-01
5.940999618092483433e+04 1.867562426704041556e+01 2.666016741775335541e-01
5.940999621355529962e+04 1.829761904761904745e+01 2.602927490542087940e-01
5.940999624618577218e+04 1.801123811090096538e+01 2.591361753313544125e-01
5.940999627881624474e+04 1.807430225856911576e+01 2.554577036785050659e-01
5.940999631144671730e+04 1.787164383561643888e+01 2.529470765540782762e-01
5.940999634407718258e+04 1.781099493458298610e+01 2.557102277236234511e-01
5.940999637670764787e+04 1.847618646210907656e+01 2.674032320468445745e-01
5.940999640933812043e+04 1.875083767020745640e+01 2.708108360191151531e-01
5.940999644196859299e+04 1.828493166000503223e+01 2.676060256864827847e-01
5.940999647459905827e+04 1.819959128065395149e+01 2.674941133365968393e-01
5.940999650722952356e+04 1.741188259028176688e+01 2.506600630400246388e-01
5.940999653985999612e+04 1.803957176515976357e+01 2.760907354866622976e-01
5.940999657249046868e+04 1.815376110838989376e+01 2.633444284124564772e-01
5.940999660512093396e+04 1.867920313317403469e+01 2.717371383211594216e-01
5.940999663775139925e+04 1.818633488566066347e+01 2.638121273588015514e-01
5.940999667038187181e+04 1.797653441937379526e+01 2.586512063846048703e-01
5.940999670301234437e+04 1.813483207751746562e+01 2.701119101470728645e-01
5.940999673564281693e+04 1.876409828884712638e+01 2.840350168472099979e-01
5.940999676827328221e+04 1.833644885694900495e+01 2.661872872614677310e-01
5.940999680090374750e+04 1.813516001813859546e+01 2.588972269382973090e-01
5.940999683353422006e+04 1.829506586229798515e+01 2.713834017418532696e-01
5.940999686616469262e+04 1.850953572421462567e+01 2.800460748819125212e-01
5.940999689879515790e+04 1.846929655172413831e+01 2.891648869176298153e-01
5.940999693142562319e+04 1.819323565054533276e+01 2.710803717564297388e-01
5.940999696405609575e+04 1.808762731354725517e+01 2.679922060718897825e-01
5.940999699668656831e+04 1.847155417817727852e+01 2.673698219611436722e-01
5.940999702931703359e+04 1.847471100288297663e+01 2.842236746654323021e-01
5.940999706194749888e+04 1.870036273655203374e+01 2.837526100554434993e-01
5.940999709457797144e+04 1.837505138253267845e+01 2.796197675460386223e-01
5.940999712720844400e+04 1.868901339694338759e+01 2.897605440178261937e-01
5.940999715983890928e+04 1.822572337728878367e+01 2.725600249883421977e-01
5.940999719246937457e+04 1.870034117285159070e+01 2.850697656772140931e-01
5.940999722509984713e+04 1.828826044333097300e+01 2.773151906579694459e-01
5.940999725773031969e+04 1.925566662376478533e+01 2.994332728377669950e-01
5.940999729036079225e+04 1.860591689872894250e+01 2.870646270121550714e-01
5.940999732299125753e+04 1.856426297881681720e+01 2.695019546621917339e-01
5.940999735562172282e+04 1.833773708128112290e+01 2.670274100601992551e-01
5.940999738825219538e+04 1.860804054705469213e+01 2.711360061685652578e-01
5.940999742088266794e+04 1.858552832017726075e+01 2.710149657633347253e-01
5.940999745351313322e+04 1.857722770913398591e+01 2.699772493643143312e-01
5.940999748614359851e+04 1.858119669952375830e+01 2.630135349331967354e-01
5.940999751877407107e+04 1.808505945015333083e+01 2.515982126065324787e-01
5.940999755140454363e+04 1.831285022837275989e+01 2.622963105336411083e-01
5.940999758403500891e+04 1.855400176873756379e+01 2.750391013751973812e-01
5.940999761666547420e+04 1.848354796501618225e+01 2.723735817510488100e-01
5.940999764929594676e+04 1.846737982582459026e+01 2.825047741574754911e-01
5.940999768192641932e+04 1.840597895538214956e+01 2.809027737723363560e-01
5.940999771455688460e+04 1.867861278127310243e+01 2.810066958180805208e-01
5.940999774718734989e+04 1.852584337514753798e+01 2.665453836547545530e-01
5.940999777981782245e+04 1.872935037392566215e+01 2.745772050467610859e-01
5.940999781244829501e+04 1.815038041054608797e+01 2.674211937162297437e-01
5.940999784507876757e+04 1.842026841961106243e+01 2.689447745390238231e-01
5.940999787770923285e+04 1.867306910996231650e+01 2.730649100454500267e-01
5.940999791033969814e+04 1.881934476061808681e+01 2.756349278367885014e-01
5.940999794297017070e+04 1.856116758681110923e+01 2.768779546396046842e-01
5.940999797560064326e+04 1.844315131050898060e+01 2.672904667394110922e-01
5.940999800823110854e+04 1.831266654823236806e+01 2.737722609822154096e-01
5.940999804086157383e+04 1.872891090226624655e+01 2.763559809308853144e-01
5.940999807349204639e+04 1.845646350556460646e+01 2.716324163375529732e-01
5.940999810612251895e+04 1.864951007682886086e+01 2.763515994240256513e-01
5.940999813875298423e+04 1.841139954853273153e+01 2.644230641867136855e-01
5.940999817138345679e+04 1.821035281785330184e+01 2.655886815127782019e-01
5.940999820401392208e+04 1.793468130799465143e+01 2.574791524156461175e-01
5.940999823664439464e+04 1.826790152274505985e+01 2.637574437572758335e-01
5.940999826927486720e+04 1.867121277755264330e+01 2.787732137563869728e-01
5.940999830190533248e+04 1.854184788669565975e+01 2.785173022856893832e-01
5.940999833453579777e+04 1.830445291566531196e+01 2.717837503533653831e-01
5.940999836716627033e+04 1.861132970559508948e+01 2.790409123627474730e-01
5.940999839979674289e+04 1.838768922223137992e+01 2.842669411342872987e-01
5.940999843242720817e+04 1.864363626127710916e+01 2.803554881566979184e-01
5.940999846505767346e+04 1.822966008771929936e+01 2.639869472189045885e-01
5.940999849768814602e+04 1.853059216452556157e+01 2.651127742472727533e-01
5.940999853031861858e+04 1.809124930002595377e+01 2.623004405000455841e-01
5.940999856294908386e+04 1.842055581042943757e+01 2.638795155579622964e-01
5.940999859557954915e+04 1.867143459322748456e+01 2.694662991357677506e-01
5.940999862821002171e+04 1.808876112251882162e+01 2.543208873716341079e-01
5.940999866084049427e+04 1.831000041790296251e+01 2.663386807114651589e-01
5.940999869347095955e+04 1.818953001202969944e+01 2.629608095993936634e-01
5.940999872610143211e+04 1.809725335937392643e+01 2.598164334254331465e-01
5.940999875873189740e+04 1.819149966114822448e+01 2.677586345370369103e-01
5.940999879136236996e+04 1.817248950242885286e+01 2.661809002678761638e-01
5.940999882399284252e+04 1.815776130507867236e+01 2.667706746004128160e-01
5.940999885662330780e+04 1.790492350713345360e+01 2.583301137346922238e-01
5.940999888925377309e+04 1.801850912431276441e+01 2.629702309436760532e-01
5.940999892188424565e+04 1.836394900184532730e+01 2.683059256411762239e-01
5.940999895451471821e+04 1.805115358361775080e+01 2.652613793980897472e-01
5.940999898714518349e+04 1.792582140422631198e+01 2.573410963080806635e-01
5.940999901977564878e+04 1.799108834756817288e+01 2.554498965722291626e-01
5.940999905240612134e+04 1.834261130761888836e+01 2.673044721005303770e-01
5.940999908503659390e+04 1.854814710042432679e+01 2.798018413017611117e-01
5.940999911766705918e+04 1.829176757123285668e+01 2.676327479058021042e-01
5.940999915029752447e+04 1.830262484260629918e+01 2.657529110888603996e-01
5.940999918292799703e+04 1.861055453647523805e+01 2.730495332856113788e-01
5.940999921555846959e+04 1.832845145008481325e+01 2.709787090213862659e-01
5.940999924818893487e+04 1.844926969586952481e+01 2.679560233786182910e-01
5.940999928081940016e+04 1.809692133840471939e+01 2.556380067749645102e-01
5.940999931344987272e+04 1.790892975547707167e+01 2.532989513816147342e-01
5.940999934608034528e+04 1.801027354870652175e+01 2.585617098039037498e-01
5.940999937871081056e+04 1.794676774864524305e+01 2.650964242729688669e-01
5.940999941134127585e+04 1.819705764195769504e+01 2.672821753523269006e-01
5.940999944397174841e+04 1.828522212148685355e+01 2.668565918949487581e-01
5.940999947660222097e+04 1.799971090706350196e+01 2.645011877905659170e-01
5.940999950923269353e+04 1.804717865314110981e+01 2.620917316419075771e-01
5.940999954186315881e+04 1.783956420446758884e+01 2.619793077286418082e-01
5.940999957449362410e+04 1.810755697167001443e+01 2.677251353195105876e-01
5.940999960712409666e+04 1.807672577842742356e+01 2.641080152597329866e-01
5.940999963975456922e+04 1.834844536116956704e+01 2.834157447100251193e-01
5.940999967238503450e+04 1.849275526055641805e+01 2.849637096664001668e-01
5.940999970501549979e+04 1.790929176383944821e+01 2.658437736044375055e-01
5.940999973764597235e+04 1.783469922963448440e+01 2.591298284418519504e-01
5.940999977027644491e+04 1.802247375777674421e+01 2.700184619868546410e-01
5.940999980290691019e+04 1.830547903275175869e+01 2.827882234963046693e-01
5.940999983553737547e+04 1.766976343391094773e+01 2.684448177807602365e-01
5.940999986816784804e+04 1.863758332748579249e+01 2.854418224291619954e-01
5.940999990079832060e+04 1.821078112680342542e+01 2.668319900886729212e-01
5.940999993342878588e+04 1.822113505628492192e+01 2.656590974604378652e-01
5.940999996605925116e+04 1.822799053326505714e+01 2.854079942633098166e-01
5.940999999868972372e+04 1.851811920157436120e+01 2.961504563599919315e-01
5.941000003132019629e+04 1.833006648881025313e+01 2.738683660045634349e-01
5.941000006395066157e+04 1.928583591889746884e+01 2.915898436888447742e-01
5.941000009658112685e+04 1.834096406948297897e+01 2.662926822121236548e-01
5.941000012921159941e+04 1.798139798590674587e+01 2.663998472069915580e-01
5.941000016184207198e+04 1.791705533676528006e+01 2.628954345156971906e-01
5.941000019447254454e+04 1.789205763438526020e+01 2.575273686773797421e-01
5.941000022710300982e+04 1.836915197614544581e+01 2.710948802473697183e-01
5.941000025973347510e+04 1.819967883728209301e+01 2.644067485717168653e-01
5.941000029236394766e+04 1.825776977730502182e+01 2.630570871073040218e-01
5.941000032499442023e+04 1.770146874346644239e+01 2.424379881695721828e-01
5.941000035762488551e+04 1.854293598385524788e+01 2.648512503117385064e-01
5.941000039025535079e+04 1.897319718309859482e+01 2.751497123123829436e-01
5.941000042288582335e+04 1.844607393828291819e+01 2.632362321250644732e-01
5.941000045551629592e+04 1.832806254007667590e+01 2.659028958519673580e-01
5.941000048814676120e+04 1.883007614213197911e+01 2.799781324798890081e-01
5.941000052077722648e+04 1.837885091150332428e+01 2.695504065864488541e-01
5.941000055340769904e+04 1.852254771045457105e+01 2.723227241856498448e-01
5.941000058603817160e+04 1.825384731338988331e+01 2.696917310843525151e-01
5.941000061866863689e+04 1.859611215998881306e+01 2.825538011675887140e-01
5.941000065129910945e+04 1.849392982797702700e+01 2.738643950208850542e-01
5.941000068392957473e+04 1.857254557618330537e+01 2.848226310513611303e-01
5.941000071656004729e+04 1.853230016989185103e+01 2.740968660938181700e-01
5.941000074919051985e+04 1.825957680681506190e+01 2.630487317812821857e-01
5.941000078182098514e+04 1.831886684471575677e+01 2.661678488435959000e-01
5.941000081445145042e+04 1.858621841720609780e+01 2.747261903607888245e-01
5.941000084708192298e+04 1.890997614981865738e+01 2.805817590214759183e-01
5.941000087971239554e+04 1.896939263510282103e+01 2.771035531392974649e-01
5.941000091234286083e+04 1.878666760128977842e+01 2.665904823484288033e-01
5.941000094497332611e+04 1.858901698860959328e+01 2.674246879808690469e-01
5.941000097760379867e+04 1.898708986356973938e+01 2.866126689446937270e-01
5.941000101023427123e+04 1.841603221284665892e+01 2.728195187391012078e-01
5.941000104286473652e+04 1.850199920306681989e+01 2.740170202662171040e-01
5.941000107549520180e+04 1.882372890896553486e+01 2.704531172027301866e-01
5.941000110812567436e+04 1.893488679324834933e+01 2.816233493931457055e-01
5.941000114075614692e+04 1.856827632089593649e+01 2.646674921625336574e-01
5.941000117338661221e+04 1.847217250135287259e+01 2.686549824797589969e-01
5.941000120601707749e+04 1.841303422617004770e+01 2.657792278073533576e-01
5.941000123864755005e+04 1.820221271974479293e+01 2.611008527456729622e-01
5.941000127127802261e+04 1.872684513175524756e+01 2.800366669376530004e-01
5.941000130390849517e+04 1.869783803997063742e+01 2.762240274362928738e-01
5.941000133653896046e+04 1.901004968383017157e+01 2.767849305049455699e-01
5.941000136916942574e+04 1.892276508593387163e+01 2.866045272112854869e-01
5.941000140179989830e+04 1.837008133203494609e+01 2.601809814564783885e-01
5.941000143443037086e+04 1.885121913558584694e+01 2.798256232198459426e-01
5.941000146706083615e+04 1.806924261250067687e+01 2.569647378742082044e-01
5.941000149969130143e+04 1.872776708776039101e+01 2.816324591361549778e-01
5.941000153232177399e+04 1.863436018957346008e+01 2.832213538195466618e-01
5.941000156495224655e+04 1.846195366346499966e+01 2.685926234128624412e-01
5.941000159758271184e+04 1.823249700337801116e+01 2.702527656710946302e-01
5.941000163021317712e+04 1.851127538000665851e+01 2.743963147111043721e-01
5.941000166284364968e+04 1.808695119294040765e+01 2.665861452001622722e-01
5.941000169547412224e+04 1.851077396350415682e+01 2.697330422397890559e-01
5.941000172810458753e+04 1.864373464373464273e+01 2.835701469526333840e-01
5.941000176073505281e+04 1.792191661683969883e+01 2.653287261517800477e-01
5.941000179336552537e+04 1.812883528184861959e+01 2.718945792797308192e-01
5.941000182599599793e+04 1.863824249197210392e+01 2.767677466191189040e-01
5.941000185862646322e+04 1.873203779135551272e+01 2.801523321605462469e-01
5.941000189125692850e+04 1.836348559187340257e+01 2.790720020314135796e-01
5.941000192388740106e+04 1.835741698648423181e+01 2.713590351010059520e-01
5.941000195651787362e+04 1.862472649246884160e+01 2.868987231002863014e-01
5.941000198914834618e+04 1.897664858939594978e+01 2.995526181173335800e-01
5.941000202177881147e+04 1.817692669823599516e+01 2.710729639971564131e-01
5.941000205440927675e+04 1.771828696806349512e+01 2.636567442346232082e-01
5.941000208703974931e+04 1.845934357325209163e+01 2.892540344553016785e-01
5.941000211967022187e+04 1.882718959851407448e+01 2.944692470143328578e-01
5.941000215230068716e+04 1.856279885691650477e+01 2.738899145434687266e-01
5.941000218493115244e+04 1.846406289698783354e+01 2.813055833215895585e-01
5.941000221756162500e+04 1.805456901781282752e+01 2.703681344542948062e-01
5.941000225019209756e+04 1.747644562619181841e+01 2.599908008430998341e-01
5.941000228282256285e+04 1.803246726078406681e+01 2.721151744271439465e-01
5.941000231545302813e+04 1.778353893600616686e+01 2.730125634907160093e-01
5.941000234808350069e+04 1.825278252824581315e+01 2.891468514639263243e-01
5.941000238071397325e+04 1.837795817474473381e+01 2.827380814106180695e-01
5.941000241334443854e+04 1.799142872967957985e+01 2.625055481832307414e-01
5.941000244597491110e+04 1.812681366070807698e+01 2.668599123018189911e-01
5.941000247860537638e+04 1.757292171757987020e+01 2.610355107067759417e-01
5.941000251123584894e+04 1.883611318801403200e+01 2.945824768538489735e-01
5.941000254386632150e+04 1.766061390382981955e+01 2.545611035340706318e-01
5.941000257649678679e+04 1.796513627670844571e+01 2.670060733713969237e-01
5.941000260912725207e+04 1.764238094588883499e+01 2.528639238181308868e-01
5.941000264175772463e+04 1.766738063606539555e+01 2.607807780237985096e-01
5.941000267438819719e+04 1.815077259904845874e+01 2.808517167931847691e-01
5.941000270701866248e+04 1.790660626965327040e+01 2.755641193126586730e-01
5.941000273964912776e+04 1.849508656995788414e+01 2.921327218229339828e-01
5.941000277227960032e+04 1.790376026906324114e+01 2.688133506205590550e-01
5.941000280491007288e+04 1.764155045118949872e+01 2.637963991229739236e-01
5.941000283754053817e+04 1.816643329225943759e+01 2.704166827387949334e-01
5.941000287017100345e+04 1.816102714805485618e+01 2.669280755658847148e-01
5.941000290280147601e+04 1.820207876391780033e+01 2.883954126952174568e-01
5.941000293543194857e+04 1.796885808380758220e+01 2.770172094690629971e-01
5.941000296806241386e+04 1.836673380328969074e+01 2.824261173841600692e-01
5.941000300069287914e+04 1.838377325165757981e+01 2.789813917474222027e-01
5.941000303332335170e+04 1.850850971438176629e+01 2.942072977958247737e-01
5.941000306595382426e+04 1.796982157982458617e+01 2.671801380184067876e-01
5.941000309858428955e+04 1.850155653035234238e+01 2.830808241357371524e-01
5.941000313121476211e+04 1.793956509846827174e+01 2.701636035357525834e-01
5.941000316384522739e+04 1.841802992414188012e+01 2.983857746023992896e-01
5.941000319647569995e+04 1.840956101399584099e+01 2.797951254782434227e-01
5.941000322910616524e+04 1.773655365106657555e+01 2.671939617583046767e-01
5.941000326173663780e+04 1.848177591752461524e+01 2.845540801935936837e-01
5.941000329436710308e+04 1.787929979189619090e+01 2.692741691295021944e-01
5.941000332699757564e+04 1.782006991009615859e+01 2.531028594469285076e-01
5.941000335962804820e+04 1.847971514284913397e+01 2.727721473862071977e-01
5.941000339225851349e+04 1.870716541931077970e+01 2.772356396582184579e-01
5.941000342488897877e+04 1.862541381982108746e+01 2.751853161910513546e-01
5.941000345751945133e+04 1.860922999398104949e+01 2.834977314210154198e-01
5.941000349014992389e+04 1.805206394393956160e+01 2.618095644241525966e-01
5.941000352278039645e+04 1.845278616141292005e+01 2.740577269938230254e-01
5.941000355541086174e+04 1.836017847183491369e+01 2.797006941358416987e-01
5.941000358804132702e+04 1.761892134410114608e+01 2.458388761864730987e-01
5.941000362067179958e+04 1.821036344208378921e+01 2.639504100761707606e-01
5.941000365330227214e+04 1.811648177496037704e+01 2.754485681773522487e-01
5.941000368593273743e+04 1.859029286825835570e+01 2.851648358324367916e-01
5.941000371856320271e+04 1.846312806119641081e+01 2.738302066433599413e-01
5.941000375119367527e+04 1.859181150057655785e+01 2.742512766661858725e-01
5.941000378382414783e+04 1.856040571103495296e+01 2.721981478578329172e-01
5.941000381645461312e+04 1.857436616589375333e+01 2.903971494369501083e-01
5.941000384908507840e+04 1.865666815343443474e+01 2.771131931098174683e-01
5.941000388171555096e+04 1.796202104239543118e+01 2.686064998529732462e-01
5.941000391434602352e+04 1.835866324048754450e+01 2.799201236563945705e-01
5.941000394697649608e+04 1.839330526549040457e+01 2.768444392506173024e-01
5.941000397960696137e+04 1.901261322753579819e+01 3.055498405483039193e-01
5.941000401223742665e+04 1.830684405923513225e+01 2.763604228129817320e-01
5.941000404486789921e+04 1.853031150383088388e+01 2.822110995912840981e-01
5.941000407749837177e+04 1.886647626857442006e+01 2.801918048334141043e-01
5.941000411012883706e+04 1.830579169637470471e+01 2.767750647430928246e-01
5.941000414275930234e+04 1.869314296923163354e+01 2.695119128403158926e-01
5.941000417538977490e+04 1.831480645293707354e+01 2.788277463375422593e-01
5.941000420802024746e+04 1.860373850068506485e+01 2.825680302728241777e-01
5.941000424065071275e+04 1.824065056351822633e+01 2.722522214653979589e-01
5.941000427328117803e+04 1.856255848055303659e+01 2.767735451279322856e-01
5.941000430591165059e+04 1.836010666961436044e+01 2.824386692535252874e-01
5.941000433854212315e+04 1.859299210377890432e+01 3.005440879299237644e-01
5.941000437117258844e+04 1.859180681449737449e+01 2.797751121141301978e-01
5.941000440380305372e+04 1.842391304347826164e+01 2.730406876839533425e-01
5.941000443643352628e+04 1.784949783046540261e+01 2.617426272954238575e-01
5.941000446906399884e+04 1.815561057008425294e+01 2.777957764766278981e-01
5.941000450169447140e+04 1.820512255273418489e+01 2.674444761388459213e-01
5.941000453432493669e+04 1.777812359840711309e+01 2.616086102401540270e-01
5.941000456695540197e+04 1.779987415189319222e+01 2.556758724013105111e-01
5.941000459958587453e+04 1.833476117579315456e+01 2.805337437585340155e-01
5.941000463221634709e+04 1.828443238731218656e+01 2.734224114213160695e-01
5.941000466484681237e+04 1.786059204946513290e+01 2.712347667985055555e-01
5.941000469747727766e+04 1.772592843130622953e+01 2.653933598532556282e-01
5.941000473010775022e+04 1.777081116477040368e+01 2.653302292741489543e-01
5.941000476273822278e+04 1.767178481977567372e+01 2.588204728584247993e-01
5.941000479536868806e+04 1.785013631481838203e+01 2.669844894336079189e-01
5.941000482799915335e+04 1.795848595848595863e+01 2.583684403328952439e-01
5.941000486062962591e+04 1.839401577479148742e+01 2.747308204713281854e-01
5.941000489326009847e+04 1.766011600136472026e+01 2.666659435378764820e-01
5.941000492589056375e+04 1.863594708341113915e+01 2.806385727149904863e-01
5.941000495852102904e+04 1.801551982311040234e+01 2.603784670974900739e-01
5.941000499115150160e+04 1.891124096525996734e+01 2.947429493358019181e-01
5.941000502378197416e+04 1.808521140392113580e+01 2.755058131685761968e-01
5.941000505641243944e+04 1.778729996265508362e+01 2.662943129848285295e-01
5.941000508904290473e+04 1.756624552395108552e+01 2.627008221270270005e-01
5.941000512167337729e+04 1.778945842994368931e+01 2.761748513548125672e-01
5.941000515430384985e+04 1.829584828872622282e+01 2.791197793039806863e-01
5.941000518693431513e+04 1.838421952978100649e+01 2.746785738260436593e-01
5.941000521956478042e+04 1.837345304879767482e+01 2.831597109870838125e-01
5.941000525219525298e+04 1.815983068369143183e+01 2.672014483973114696e-01
5.941000528482572554e+04 1.800398422909317375e+01 2.710217327188681469e-01
5.941000531745619810e+04 1.795265196207714808e+01 2.635331556774581641e-01
5.941000535008666338e+04 1.850745719541530931e+01 2.785359674030942756e-01
5.941000538271712867e+04 1.818011531391008972e+01 2.607093940974535839e-01
5.941000541534760123e+04 1.833024878000759372e+01 2.707030887115925433e-01
5.941000544797807379e+04 1.821005142000476340e+01 2.767728194249511886e-01
5.941000548060853907e+04 1.817285301461717495e+01 2.672468677973812157e-01
5.941000551323900436e+04 1.796046425280875880e+01 2.610151415658719110e-01
5.941000554586947692e+04 1.800015205761600967e+01 2.668042013895532971e-01
5.941000557849994948e+04 1.787816503236732046e+01 2.741831518417967573e-01
5.941000561113041476e+04 1.804506577579395454e+01 2.667646285830986841e-01
5.941000564376088005e+04 1.826583936670704489e+01 2.777818012042843621e-01
5.941000567639135261e+04 1.876885980510705210e+01 2.970785098864688334e-01
5.941000570902182517e+04 1.828575225943646743e+01 2.721818382097391242e-01
5.941000574165229045e+04 1.812020558769771839e+01 2.682512403795833666e-01
5.941000577428275574e+04 1.815161285858599882e+01 2.584231946968424953e-01
5.941000580691322830e+04 1.840113377723115207e+01 2.726266915016552494e-01
5.941000583954370086e+04 1.811515310852509231e+01 2.655515868494010001e-01
5.941000587217416614e+04 1.800112798503356260e+01 2.660501028176389671e-01
5.941000590480463143e+04 1.856653208609365535e+01 2.832876314586373900e-01
5.941000593743510399e+04 1.843004627480765834e+01 2.800927593821758710e-01
5.941000597006557655e+04 1.805137279840738884e+01 2.604942686544814423e-01
5.941000600269604911e+04 1.850782494878215445e+01 2.846899173712544306e-01
5.941000603532651439e+04 1.793804407713498605e+01 2.720589199912618605e-01
5.941000606795697968e+04 1.798042470300968532e+01 2.723235742887436528e-01
5.941000610058745224e+04 1.837368317830326347e+01 2.766219186852063028e-01
5.941000613321792480e+04 1.833018270813114725e+01 2.811452809900413241e-01
5.941000616584839008e+04 1.813163715275362620e+01 2.706679815210136786e-01
5.941000619847885537e+04 1.791606583393758356e+01 2.617190560171116509e-01
5.941000623110932793e+04 1.831750108776509833e+01 2.844065604340970110e-01
5.941000626373980049e+04 1.869629757239042789e+01 2.869552956749866213e-01
5.941000629637026577e+04 1.823568788787392947e+01 2.718548750580711548e-01
5.941000632900073106e+04 1.835276429700283884e+01 2.708205157726851220e-01
5.941000636163120362e+04 1.815353196909700273e+01 2.633028612386192346e-01
5.941000639426167618e+04 1.789597540143491727e+01 2.673772996846635608e-01
5.941000642689214146e+04 1.830690598050900775e+01 2.675349995178003537e-01
5.941000645952260675e+04 1.834046038813744417e+01 2.681525623906783062e-01
5.941000649215307931e+04 1.870714163139228958e+01 2.904900484494066237e-01
5.941000652478355187e+04 1.878988715897729023e+01 2.941087124648585904e-01
5.941000655741401715e+04 1.833869154676258972e+01 2.853198391214219476e-01
5.941000659004448244e+04 1.803984625594513957e+01 2.743360962757501187e-01
5.941000662267495500e+04 1.814844050827878519e+01 2.627274139745953696e-01
5.941000665530542756e+04 1.851348001239541574e+01 2.853336289875261778e-01
5.941000668793589284e+04 1.805720556965498247e+01 2.693533818469077690e-01
5.941000672056635813e+04 1.838553384645747002e+01 2.734303461967551585e-01
5.941000675319683069e+04 1.801230431200219684e+01 2.813669777422652674e-01
5.941000678582730325e+04 1.896699559650627265e+01 2.915651144294232888e-01
5.941000681845777581e+04 1.846817402637879724e+01 2.800769551708069405e-01
5.941000685108824109e+04 1.820303789063040156e+01 2.866261373471275520e-01
5.941000688371870638e+04 1.808840845478235693e+01 2.632727465946477219e-01
5.941000691634917894e+04 1.809720860209113269e+01 2.732065527177001130e-01
5.941000694897965150e+04 1.795502410907277024e+01 2.653270066688626083e-01
5.941000698161011678e+04 1.776068271785694819e+01 2.573991145095230193e-01
5.941000701424058207e+04 1.788766936746782932e+01 2.648941429314705109e-01
5.941000704687105463e+04 1.837204666376538853e+01 2.817641153659876663e-01
5.941000707950152719e+04 1.753481732853930453e+01 2.774263197512717438e-01
5.941000711213199247e+04 1.822713004484305088e+01 2.775592959100980917e-01
5.941000714476245776e+04 1.842027082362575996e+01 2.822967984697478117e-01
5.941000717739293032e+04 1.775910191684111084e+01 2.640156498122572248e-01
5.941000721002340288e+04 1.810652630996514034e+01 2.729832478241289162e-01
5.941000724265386816e+04 1.861127913944132217e+01 2.886192496493056869e-01
5.941000727528433345e+04 1.799130399057818153e+01 2.710583682713618159e-01
5.941000730791480601e+04 1.828648979705464583e+01 2.763656439655591823e-01
5.941000734054527857e+04 1.832873001838519045e+01 2.772260076896644332e-01
5.941000737317574385e+04 1.838904109589041269e+01 2.767578814619658933e-01
5.941000740580620914e+04 1.821790002365151651e+01 2.629682000346807991e-01
5.941000743843668170e+04 1.825800509667054783e+01 2.671229872115121751e-01
5.941000747106715426e+04 1.788974288464182649e+01 2.599688225440796585e-01
5.941000750369762682e+04 1.853287074983748184e+01 2.958644839557607598e-01
5.941000753632809210e+04 1.777017014831693942e+01 2.764011286090479746e-01
5.941000756895855739e+04 1.793543855783399721e+01 2.780355799730432342e-01
5.941000760158902995e+04 1.772480787964065385e+01 2.658249504356080539e-01
5.941000763421950251e+04 1.853353433073553447e+01 2.787335310057059146e-01
5.941000766684996779e+04 1.800874403815580393e+01 2.674024947595025625e-01
5.941000769948043308e+04 1.848610934024678798e+01 2.762269635004594992e-01
5.941000773211090564e+04 1.807072255838786390e+01 2.657919462938007071e-01
5.941000776474137820e+04 1.811420870654215776e+01 2.722248222858307809e-01
5.941000779737184348e+04 1.818363942201632355e+01 2.621438891207047428e-01
5.941000783000230876e+04 1.805631918756227705e+01 2.602221199066420132e-01
5.941000786263278133e+04 1.815372350661132117e+01 2.722338077872669682e-01
5.941000789526325389e+04 1.847574024084926592e+01 2.787208008706766327e-01
5.941000792789371917e+04 1.778528972723571755e+01 2.572780624466664001e-01
5.941000796052418445e+04 1.826697850014573987e+01 2.757860885169570730e-01
5.941000799315465702e+04 1.844937508776857271e+01 2.730657585687201183e-01
5.941000802578512958e+04 1.817921201267392206e+01 2.751975536148487667e-01
5.941000805841559486e+04 1.873632400706592804e+01 2.874638594333469022e-01
5.941000809104606742e+04 1.836046219191862860e+01 2.757133931259069803e-01
5.941000812367653270e+04 1.867108570443675220e+01 2.806041056644823506e-01
5.941000815630700527e+04 1.785886864022429421e+01 2.656815867329364589e-01
5.941000818893747055e+04 1.812734852695941967e+01 2.752711983295059728e-01
5.941000822156794311e+04 1.817925469971718755e+01 2.664696982821367355e-01
5.941000825419840839e+04 1.836160198416053646e+01 2.686375375534650889e-01
5.941000828682888095e+04 1.845382843088752978e+01 2.769246372887551044e-01
5.941000831945935352e+04 1.841841623221079161e+01 2.853147927221236779e-01
5.941000835208981880e+04 1.810754609811174376e+01 2.756139206234810013e-01
5.941000838472028408e+04 1.854558471200328995e+01 2.746742375087215526e-01
5.941000841735075664e+04 1.823071679951035762e+01 2.688516429676681141e-01
5.941000844998122921e+04 1.824186208336232440e+01 2.678670304970329763e-01
5.941000848261169449e+04 1.826171810072580115e+01 2.751901860125520738e-01
5.941000851524215977e+04 1.792595449286540799e+01 2.589496623767288952e-01
5.941000854787263233e+04 1.822207181433774892e+01 2.766098880536547178e-01
5.941000858050310489e+04 1.822455508621286668e+01 2.688739642740627378e-01
5.941000861313357018e+04 1.785025069486075466e+01 2.508359522752473536e-01
5.941000864576403546e+04 1.777525094529528715e+01 2.591428030978126795e-01
5.941000867839450802e+04 1.849870045484080450e+01 2.730344959259196624e-01
5.941000871102498058e+04 1.798225593398063538e+01 2.638855161369329516e-01
5.941000874365544587e+04 1.800786459693940600e+01 2.667736094435879668e-01
5.941000877628591843e+04 1.835171757328032527e+01 2.644378364826047156e-01
5.941000880891638371e+04 1.828819919588065090e+01 2.686074133523601026e-01
5.941000884154685627e+04 1.756079972890545449e+01 2.549807267465195593e-01
5.941000887417732883e+04 1.820448299197591524e+01 2.772734305203510274e-01
5.941000890680779412e+04 1.840611582661433232e+01 2.707212290872478277e-01
5.941000893943825940e+04 1.822632325536116582e+01 2.714638879660462023e-01
5.941000897206873196e+04 1.832846408932544335e+01 2.794166711875266107e-01
5.941000900469920452e+04 1.829837074330466251e+01 2.699991064217723835e-01
5.941000903732966981e+04 1.850585934752331951e+01 2.786971094507977864e-01
5.941000906996013509e+04 1.818010258395431933e+01 2.779344611931405806e-01
5.941000910259060765e+04 1.778447065239620883e+01 2.653667082001675559e-01
5.941000913522108021e+04 1.850760938940500466e+01 2.750266653622428503e-01
5.941000916785154550e+04 1.813096791391332374e+01 2.671675101545210596e-01
5.941000920048201078e+04 1.844057517084282694e+01 2.673303599804031649e-01
5.941000923311248334e+04 1.778641044755514855e+01 2.645688337214638919e-01
5.941000926574295590e+04 1.798596530311046848e+01 2.638390685903502231e-01
5.941000929837342119e+04 1.806831717693005146e+01 2.736601350680030187e-01
5.941000933100388647e+04 1.806188907041785541e+01 2.765716681784484710e-01
5.941000936363435903e+04 1.775546878222490932e+01 2.594623152584223380e-01
5.941000939626483159e+04 1.809651324182988219e+01 2.732263848924992855e-01
5.941000942889529688e+04 1.767625721352019852e+01 2.557944945979462870e-01
5.941000946152576216e+04 1.843922459703188110e+01 2.787668023095952741e-01
5.941000949415623472e+04 1.813995655080213609e+01 2.710604825454515088e-01
5.941000952678670728e+04 1.817592249608206245e+01 2.721458289164147004e-01
5.941000955941717257e+04 1.796647344072237118e+01 2.654849391870475195e-01
5.941000959204763785e+04 1.763291413703382560e+01 2.611120508446781452e-01
5.941000962467811041e+04 1.799483608044549143e+01 2.633427860248195862e-01
5.941000965730858297e+04 1.784489385444075538e+01 2.685126038174838747e-01
5.941000968993904826e+04 1.806964891628003400e+01 2.658697656970779866e-01
5.941000972256951354e+04 1.788297828277947232e+01 2.640587053777254112e-01
5.941000975519998610e+04 1.832223235143296591e+01 2.822068600337386823e-01
5.941000978783045866e+04 1.767321355095322843e+01 2.545403900451272960e-01
5.941000982046092395e+04 1.807508228679597195e+01 2.651406493571366596e-01
5.941000985309138923e+04 1.758047291099031995e+01 2.566225304457143697e-01
5.941000988572186179e+04 1.872693523594071507e+01 2.860022047304372483e-01
5.941000991835233435e+04 1.822559450637955081e+01 2.721848200362698145e-01
5.941000995098280691e+04 1.762318098821446455e+01 2.540829902644076710e-01
5.941000998361327220e+04 1.822291105505437159e+01 2.716702387862876544e-01
5.941001001624373748e+04 1.784769249975725103e+01 2.660022175101258157e-01
5.941001004887421004e+04 1.793117617561845378e+01 2.623904130022952641e-01
5.941001008150468260e+04 1.763756220957408871e+01 2.506004725030692715e-01
5.941001011413514789e+04 1.802393930879460271e+01 2.639723978483003441e-01
5.941001014676561317e+04 1.768437655653328733e+01 2.588334688627597635e-01
5.941001017939608573e+04 1.857167250311115936e+01 2.827993197563822836e-01
5.941001021202655829e+04 1.780689012258073234e+01 2.586196529536304856e-01
5.941001024465703085e+04 1.816709050323528629e+01 2.624493044184235124e-01
5.941001027728749614e+04 1.768078714549513464e+01 2.582298165358172803e-01
5.941001030991796142e+04 1.776812471621007816e+01 2.689851874251044661e-01
5.941001034254843398e+04 1.779044513829405361e+01 2.539320590140116685e-01
5.941001037517890654e+04 1.787338307420838390e+01 2.680216763782597988e-01
5.941001040780937183e+04 1.838700416423871076e+01 2.740691399220361868e-01
5.941001044043983711e+04 1.764912786309303172e+01 2.567447122936356574e-01
5.941001047307030967e+04 1.821153980911804737e+01 2.673121119259646572e-01
5.941001050570078223e+04 1.801269401330376851e+01 2.686325365291735712e-01
5.941001053833124752e+04 1.751946442192437559e+01 2.546648202915119952e-01
5.941001057096171280e+04 1.766521374455154358e+01 2.567494603137642772e-01
5.941001060359218536e+04 1.747654565426707762e+01 2.466644647069657081e-01
5.941001063622265792e+04 1.813438123892809983e+01 2.627640052259491710e-01
5.941001066885312321e+04 1.811012495457467963e+01 2.663572525384854117e-01
5.941001070148358849e+04 1.787050040858159861e+01 2.639763276449731966e-01
5.941001073411406105e+04 1.830841464102419636e+01 2.677264118733262976e-01
5.941001076674453361e+04 1.760972046093620591e+01 2.551158310133748719e-01
5.941001079937499890e+04 1.776012422360248522e+01 2.588179906084390192e-01
5.941001083200546418e+04 1.787783823301980846e+01 2.534041734299994353e-01
5.941001086463593674e+04 1.804085916182746629e+01 2.626592690035727262e-01
5.941001089726640930e+04 1.835928991038120017e+01 2.751979460673033562e-01
5.941001092989687459e+04 1.814258180572211643e+01 2.663284733461566134e-01
5.941001096252733987e+04 1.752274422073079663e+01 2.508004963189515157e-01
5.941001099515781243e+04 1.798521212802112146e+01 2.692919475742717728e-01
5.941001102778828499e+04 1.784423584628923720e+01 2.601608473036506886e-01
5.941001106041875755e+04 1.810556998475523827e+01 2.608456998280357375e-01
5.941001109304922284e+04 1.775824282523961983e+01 2.576409865491682827e-01
5.941001112567968812e+04 1.856127095393366488e+01 2.882327071592301615e-01
5.941001115831016068e+04 1.751972640218878041e+01 2.533849679964172985e-01
5.941001119094063324e+04 1.823084660282200886e+01 2.694099976555858200e-01
5.941001122357109853e+04 1.792570075337912527e+01 2.534897348455104615e-01
5.941001125620156381e+04 1.827290009152995864e+01 2.694423175406467363e-01
5.941001128883203637e+04 1.817550745766513387e+01 2.615732667783128296e-01
5.941001132146250893e+04 1.812783400951806101e+01 2.565003638907537020e-01
5.941001135409297422e+04 1.800792489300013699e+01 2.617167657355579657e-01
5.941001138672343950e+04 1.799273657996679532e+01 2.640028357600028297e-01
5.941001141935391206e+04 1.808007793336416924e+01 2.634323847309669175e-01
5.941001145198438462e+04 1.816481321076308575e+01 2.683028428724851810e-01
5.941001148461484991e+04 1.818999104343931705e+01 2.645899201206117213e-01
5.941001151724531519e+04 1.843378879535231363e+01 2.711079047392599417e-01
5.941001154987578775e+04 1.864288056573375840e+01 2.810341598076139258e-01
5.941001158250626031e+04 1.851862711768372094e+01 2.725147679297743597e-01
5.941001161513672560e+04 1.823899951093411431e+01 2.673986399449517215e-01
5.941001164776719088e+04 1.797706236300939509e+01 2.631516972864371695e-01
5.941001168039766344e+04 1.810503407834520573e+01 2.636522526254271304e-01
5.941001171302813600e+04 1.792389930994265868e+01 2.634463628513986633e-01
5.941001174565860856e+04 1.807022936864506946e+01 2.650328132566864836e-01
5.941001177828907385e+04 1.818096594113003306e+01 2.732051169874656904e-01
5.941001181091953913e+04 1.832227528208595757e+01 2.816993282467659121e-01
5.941001184355001169e+04 1.801902460700994268e+01 2.700267891255363484e-01
5.941001187618048425e+04 1.828901677172444806e+01 2.826584120120957944e-01
5.941001190881094954e+04 1.790055507348181152e+01 2.671138984102943148e-01
5.941001194144141482e+04 1.756659894351889406e+01 2.703296370338257870e-01
5.941001197407188738e+04 1.870115622789670340e+01 2.867271882969875119e-01
5.941001200670235994e+04 1.810329343398534618e+01 2.884582975214841638e-01
5.941001203933282522e+04 1.831804045724532060e+01 3.021608936206990892e-01
5.941001207196329051e+04 1.799515825586542661e+01 3.006557848403972333e-01
5.941001210459376307e+04 1.799234150985663305e+01 2.859863682831545462e-01
5.941001213722423563e+04 1.786517581569664870e+01 2.907104759558701290e-01
5.941001216985470091e+04 1.772141386316837242e+01 2.764600071273835558e-01
5.941001220248516620e+04 1.845428989092544825e+01 3.005158000133756890e-01
5.941001223511563876e+04 1.821163184641445554e+01 2.943388003669367703e-01
5.941001226774611132e+04 1.849824352654541215e+01 2.813143432503765196e-01
5.941001230037657660e+04 1.795365660212230452e+01 2.718103830686643962e-01
5.941001233300704189e+04 1.822901923927465972e+01 2.785751183749716198e-01
5.941001236563751445e+04 1.834755295631978100e+01 2.824923234771378189e-01
5.941001239826798701e+04 1.777311825075698692e+01 2.710542092179051288e-01
5.941001243089845229e+04 1.802475490196078312e+01 2.802166532544755340e-01
5.941001246352891758e+04 1.849683221213689421e+01 2.744438713712734068e-01
5.941001249615939014e+04 1.863610715383111227e+01 2.845649205062001919e-01
5.941001252878986270e+04 1.857177123050259837e+01 2.940111287872537726e-01
5.941001256142032798e+04 1.904065517488019665e+01 2.932761018373836737e-01
5.941001259405080054e+04 1.800878291892480476e+01 2.710338191646833872e-01
5.941001262668126583e+04 1.761999474513925179e+01 2.736629990996066741e-01
5.941001265931173839e+04 1.804683095755818556e+01 2.842446085253281796e-01
5.941001269194220367e+04 1.850279773986504850e+01 2.903368843378949515e-01
5.941001272457267623e+04 1.897159794975780045e+01 3.011655751382861790e-01
5.941001275720314152e+04 1.847365533887380451e+01 2.901040798443336732e-01
5.941001278983361408e+04 1.904692169754931186e+01 3.055587131992804073e-01
5.941001282246407936e+04 1.853042284459088407e+01 2.850003396114725307e-01
5.941001285509454465e+04 1.838262300522720594e+01 2.730031274425722132e-01
5.941001288772501721e+04 1.878988095238095113e+01 2.881509653496846513e-01
5.941001292035548977e+04 1.863971045637052626e+01 2.872648230833962368e-01
5.941001295298595505e+04 1.766979772642365276e+01 2.676942883841242349e-01
5.941001298561642034e+04 1.816044248637816949e+01 2.820310896977584747e-01
5.941001301824689290e+04 1.867335223345886774e+01 2.886698215420204772e-01
5.941001305087736546e+04 1.825616221617720569e+01 2.768801300824515477e-01
5.941001308350783802e+04 1.816916905763391554e+01 2.780445350924260484e-01
5.941001311613830330e+04 1.816255320325023703e+01 2.886890770637895454e-01
5.941001314876876859e+04 1.841926234116721162e+01 2.938098281677127832e-01
5.941001318139924115e+04 1.819718953343485879e+01 3.216003932685310152e-01
5.941001321402971371e+04 1.776815604383621405e+01 2.756139204690448152e-01
5.941001324666017899e+04 1.775921568627450853e+01 2.880309057946650042e-01
5.941001327929064428e+04 1.824816948159718777e+01 2.765829340707380291e-01
5.941001331192111684e+04 1.864506512955271234e+01 2.775405225876905191e-01
5.941001334455158940e+04 1.867773827566182021e+01 2.800268793402014289e-01
5.941001337718205468e+04 1.802813458191762663e+01 2.709648798676566051e-01
5.941001340981251997e+04 1.831531906048638447e+01 2.730949911989835055e-01
5.941001344244299253e+04 1.840428260748341316e+01 2.793044550902686329e-01
5.941001347507346509e+04 1.793240780078665608e+01 2.688989981300528576e-01
5.941001350770393037e+04 1.868980991853651474e+01 2.887327517474517768e-01
5.941001354033439566e+04 1.848518217943695063e+01 2.902154062083531216e-01
5.941001357296486822e+04 1.796022704071215514e+01 2.706642320114565070e-01
5.941001360559534078e+04 1.803789065206846232e+01 2.717435398437243466e-01
5.941001363822580606e+04 1.795063444685229825e+01 2.834503299838510015e-01
5.941001367085627135e+04 1.810296533596188695e+01 2.790123565519629922e-01
5.941001370348674391e+04 1.831952067708551368e+01 2.858675837855259583e-01
5.941001373611721647e+04 1.807163327749242043e+01 2.746932605769846769e-01
5.941001376874768175e+04 1.784664413326895271e+01 2.669868111228523855e-01
5.941001380137814704e+04 1.824799573919381146e+01 2.776568925829911438e-01
5.941001383400861960e+04 1.873702789576397620e+01 2.861072972518510782e-01
5.941001386663909216e+04 1.829172017668891925e+01 2.786824348913553573e-01
5.941001389926956472e+04 1.812332477301113087e+01 2.861579707633059577e-01
5.941001393190003000e+04 1.791155932674919882e+01 2.683951416710314009e-01
5.941001396453049529e+04 1.812782717421506007e+01 2.829123880700226135e-01
5.941001399716096785e+04 1.813070024535378977e+01 2.788323789542860309e-01
5.941001402979144041e+04 1.785792950029523496e+01 2.712376440369763664e-01
5.941001406242190569e+04 1.799263385086681311e+01 2.748065961204342322e-01
5.941001409505237098e+04 1.781968433386174055e+01 2.700043134115390764e-01
5.941001412768284354e+04 1.833362023959023901e+01 2.764641321557618214e-01
5.941001416031331610e+04 1.812054602730136565e+01 2.774668890967483259e-01
5.941001419294378138e+04 1.807686858444570888e+01 2.828467857814209174e-01
5.941001422557424667e+04 1.839889432277269776e+01 2.771823678035655325e-01
5.941001425820471923e+04 1.817438269448442512e+01 2.807599284371243842e-01
5.941001429083519179e+04 1.853868520859671065e+01 3.032342583920503154e-01
5.941001432346565707e+04 1.850789566195598468e+01 3.009761831491029604e-01
5.941001435609612236e+04 1.816638519407651486e+01 2.830806785451581709e-01
5.941001438872659492e+04 1.800389599624216075e+01 2.664901569218762756e-01
5.941001442135706748e+04 1.790734876835135836e+01 2.760931029038581896e-01
5.941001445398753276e+04 1.822131306418563312e+01 2.799198729550892439e-01
5.941001448661799805e+04 1.796046377448690734e+01 2.656098173085881253e-01
5.941001451924847061e+04 1.835195751095332639e+01 2.706978611649500932e-01
5.941001455187894317e+04 1.778947804016773304e+01 2.716596649476089032e-01
5.941001458450940845e+04 1.774538483579156889e+01 2.728911226806923773e-01
5.941001461713987374e+04 1.799377790178571246e+01 2.870083856252571008e-01
5.941001464977034630e+04 1.770925610448608722e+01 2.689814330343226478e-01
5.941001468240081886e+04 1.810876973363933473e+01 2.747863545460355605e-01
5.941001471503128414e+04 1.799221321678515295e+01 2.801563309518594336e-01
5.941001474766174942e+04 1.875984717416378444e+01 3.297820536006536574e-01
5.941001478029222199e+04 1.835815789100097817e+01 2.941998688716103705e-01
5.941001481292269455e+04 1.839672629092136447e+01 2.959037515309549948e-01
5.941001484555315983e+04 1.839581426136923881e+01 2.909452826399281378e-01
5.941001487818362511e+04 1.797164576628565058e+01 2.786427451325668159e-01
5.941001491081409768e+04 1.859659938066291929e+01 2.866283508131461377e-01
5.941001494344457024e+04 1.795556923076923184e+01 2.757440961862679396e-01
5.941001497607503552e+04 1.823344707980508517e+01 2.769765174144568354e-01
5.941001500870550080e+04 1.827137468566638745e+01 2.836809829306441433e-01
5.941001504133597336e+04 1.849800467476198662e+01 2.876714944982500799e-01
5.941001507396644593e+04 1.748917948370485576e+01 2.674458951717013644e-01
5.941001510659691121e+04 1.830809451133344723e+01 2.869594686420059992e-01
5.941001513922737649e+04 1.816385481642734590e+01 2.719777191913434478e-01
5.941001517185784905e+04 1.823944826812823194e+01 2.892042940005736806e-01
5.941001520448832161e+04 1.841671651995555692e+01 2.890882811655088869e-01
5.941001523711878690e+04 1.824219056149583196e+01 2.832269678279302205e-01
5.941001526974925218e+04 1.806875302914906811e+01 2.796208019464505590e-01
5.941001530237972474e+04 1.791194064904742689e+01 2.666157169730653531e-01
5.941001533501019730e+04 1.824246856628505498e+01 2.760071265524079998e-01
5.941001536764066259e+04 1.796039180520107692e+01 2.705882547935140048e-01
5.941001540027112787e+04 1.833090888667350171e+01 2.751019324366854035e-01
5.941001543290160043e+04 1.845328040175628104e+01 2.779146611388417787e-01
5.941001546553207299e+04 1.791115808087087657e+01 2.636512506664498434e-01
5.941001549816253828e+04 1.829497317536604584e+01 2.747215674787619744e-01
5.941001553079300356e+04 1.784495530710985634e+01 2.654867988710200577e-01
5.941001556342347612e+04 1.823794598475643625e+01 2.819316367531524148e-01
5.941001559605394868e+04 1.871065032987747401e+01 2.909680148116729481e-01
5.941001562868441397e+04 1.902264513872697549e+01 2.940211013814124641e-01
5.941001566131487925e+04 1.824819651045744351e+01 2.732074484980792639e-01
5.941001569394535181e+04 1.855307310392056053e+01 2.785975404356509921e-01
5.941001572657582437e+04 1.818064703603254273e+01 2.818644404822557847e-01
5.941001575920628966e+04 1.840457327798494447e+01 2.884911433722494589e-01
5.941001579183675494e+04 1.845788906533575258e+01 2.783609446520043385e-01
5.941001582446722750e+04 1.875745191620702457e+01 2.868368255781890697e-01
5.941001585709770006e+04 1.814933855682617647e+01 2.800764983597073265e-01
5.941001588972816535e+04 1.826403533370723409e+01 2.712052755513128521e-01
5.941001592235863063e+04 1.857197401413266391e+01 2.792759657627266190e-01
5.941001595498910319e+04 1.831096747289407745e+01 2.758609171178131314e-01
5.941001598761957575e+04 1.820058357649020664e+01 2.636347567546761250e-01
5.941001602025004104e+04 1.805495598822667702e+01 2.677966266019425889e-01
5.941001605288050632e+04 1.846035526446362951e+01 2.757517302245821034e-01
5.941001608551097888e+04 1.877900788951821198e+01 2.938146336619001375e-01
5.941001611814145144e+04 1.789987894615143915e+01 2.642801471630546462e-01
5.941001615077192400e+04 1.881362990335417962e+01 2.864014416635744520e-01
5.941001618340238929e+04 1.797247494007409330e+01 2.625538326382710341e-01
5.941001621603285457e+04 1.774940930082697577e+01 2.521979068929727230e-01
5.941001624866332713e+04 1.846754658601513555e+01 2.743242526862344488e-01
5.941001628129379969e+04 1.839359932918733875e+01 2.661461746574305121e-01
5.941001631392426498e+04 1.896769199896797886e+01 2.857800876312724947e-01
5.941001634655473026e+04 1.839047592786631924e+01 2.765617251557355716e-01
5.941001637918520282e+04 1.867706549278829442e+01 2.758889688523181172e-01
5.941001641181567538e+04 1.884125705076550972e+01 2.903062981405676868e-01
5.941001644444614067e+04 1.893334377135048996e+01 2.910028885188777337e-01
5.941001647707660595e+04 1.860703832948725278e+01 2.782135494151209421e-01
5.941001650970707851e+04 1.862860770207363714e+01 2.781629728934222334e-01
5.941001654233755107e+04 1.873727879233335258e+01 2.797882801187048241e-01
5.941001657496801636e+04 1.868414799491214850e+01 2.782901587102019070e-01
5.941001660759848164e+04 1.907262722335564931e+01 2.863592765814978458e-01
5.941001664022895420e+04 1.869506397505889694e+01 2.794016074927621052e-01
5.941001667285942676e+04 1.826181625805732978e+01 2.765675050451427697e-01
5.941001670548989205e+04 1.853386180287618501e+01 2.694394570501305042e-01
5.941001673812035733e+04 1.811548447110111582e+01 2.627318637925655231e-01
5.941001677075082989e+04 1.798710801875700227e+01 2.552717784527806510e-01
5.941001680338130245e+04 1.862631624004793807e+01 2.707953030747645151e-01
5.941001683601176774e+04 1.802902349058435405e+01 2.665741862080792113e-01
5.941001686864223302e+04 1.828090234424320570e+01 2.675423369813690888e-01
5.941001690127270558e+04 1.768702019444482332e+01 2.511415972589279844e-01
5.941001693390317814e+04 1.835486596080198396e+01 2.802654331167838686e-01
5.941001696653364343e+04 1.832458841227663271e+01 2.672187834275978058e-01
5.941001699916410871e+04 1.772841293465025103e+01 2.616349992777691202e-01
5.941001703179458127e+04 1.849888987880587621e+01 2.761505077836710065e-01
5.941001706442505383e+04 1.824611304445442528e+01 2.698821023246981143e-01
5.941001709705551912e+04 1.808926516065509915e+01 2.531634720873096045e-01
5.941001712968598440e+04 1.825542498027279947e+01 2.614918033292563115e-01
5.941001716231645696e+04 1.847825350681606693e+01 2.709436563108599261e-01
5.941001719494692952e+04 1.801668955758105284e+01 2.628307530354643817e-01
5.941001722757739481e+04 1.793067887277339878e+01 2.614682766724036322e-01
5.941001726020786009e+04 1.812755597480786918e+01 2.646566364607211286e-01
5.941001729283833265e+04 1.827695101862671834e+01 2.732690005000211197e-01
5.941001732546880521e+04 1.805400747710310938e+01 2.638402161560974846e-01
5.941001735809927050e+04 1.836125939797087625e+01 2.692153563599373189e-01
5.941001739072973578e+04 1.834084361276607922e+01 2.789680784709293593e-01
5.941001742336020834e+04 1.858304598924410911e+01 2.793934980644016686e-01
5.941001745599068090e+04 1.797486611825760505e+01 2.648274521234063594e-01
5.941001748862114619e+04 1.804737950721986550e+01 2.654684197592048767e-01
5.941001752125161147e+04 1.819826668906810241e+01 2.633362913291923402e-01
5.941001755388208403e+04 1.825370437296711046e+01 2.720019962258565793e-01
5.941001758651255659e+04 1.803324532422830728e+01 2.648639563773286243e-01
5.941001761914302188e+04 1.842043940944716240e+01 2.824004166415440276e-01
5.941001765177348716e+04 1.823310218063330268e+01 2.676615769477543316e-01
5.941001768440395972e+04 1.842272426372202432e+01 2.737035593084319318e-01
5.941001771703443228e+04 1.817777497971403733e+01 2.645921283760480636e-01
5.941001774966489756e+04 1.841781449577758423e+01 2.675083761787291348e-01
5.941001778229536285e+04 1.826932595921189062e+01 2.685428731370423927e-01
5.941001781492583541e+04 1.801368396491854185e+01 2.658894141167466030e-01
5.941001784755630797e+04 1.822341596644510275e+01 2.662068915242506439e-01
5.941001788018677325e+04 1.789890442318698049e+01 2.587560443359419593e-01
5.941001791281723854e+04 1.840599746585949603e+01 2.779586862640548994e-01
5.941001794544771110e+04 1.806153085470203123e+01 2.591814458177240654e-01
5.941001797807818366e+04 1.829891099212950678e+01 2.641047404888817729e-01
5.941001801070864894e+04 1.806552686864219481e+01 2.632981726260941180e-01
5.941001804333911423e+04 1.810704567742648763e+01 2.642075733349122380e-01
5.941001807596958679e+04 1.838062405707598401e+01 2.682717756728260072e-01
5.941001810860005935e+04 1.835085009897932196e+01 2.680113674998521045e-01
5.941001814123052463e+04 1.853081930931405452e+01 2.674233879282008064e-01
5.941001817386098992e+04 1.772283078104221232e+01 2.513362733150036887e-01
5.941001820649146248e+04 1.842577177041593828e+01 2.790849686227101500e-01
5.941001823912193504e+04 1.810940062569770959e+01 2.629584267701136624e-01
5.941001827175240032e+04 1.844505974523728753e+01 2.828740102176247606e-01
5.941001830438286561e+04 1.828161154404407895e+01 2.806899976577280076e-01
5.941001833701333817e+04 1.796797748953400387e+01 2.735098754828216294e-01
5.941001836964380345e+04 1.829115756074480359e+01 2.711261900267969427e-01
5.941001840227426874e+04 1.813243711454507689e+01 2.763449426007931198e-01
5.941001843490474130e+04 1.844250120468267440e+01 2.700274909304529181e-01
5.941001846753521386e+04 1.820491448516579425e+01 2.727141596957559089e-01
5.941001850016567914e+04 1.834829014518568968e+01 2.748963403652156523e-01
5.941001853279615170e+04 1.847863405498964084e+01 2.811503258886117185e-01
5.941001856542661699e+04 1.782425800420659101e+01 2.560602661938490288e-01
5.941001859805708955e+04 1.730854145254081189e+01 2.460211222511668183e-01
5.941001863068756211e+04 1.813252808751775547e+01 2.660320945567260509e-01
5.941001866331802739e+04 1.806045333036311007e+01 2.703540375390899864e-01
5.941001869594849268e+04 1.768672154229394522e+01 2.541370976516986735e-01
5.941001872857896524e+04 1.800223366028940575e+01 2.609277434631488424e-01
5.941001876120943780e+04 1.795732417003824466e+01 2.609315173218028638e-01
5.941001879383990308e+04 1.828222824399469459e+01 2.706765719051316688e-01
5.941001882647036837e+04 1.777855375910563396e+01 2.625731960269024889e-01
5.941001885910084093e+04 1.768192933289372704e+01 2.529333384776137894e-01
5.941001889173131349e+04 1.810515021459227469e+01 2.699684225347058764e-01
5.941001892436177877e+04 1.794370860927152123e+01 2.534614670397089542e-01
5.941001895699224406e+04 1.829528739533831327e+01 2.803770083671606739e-01
5.941001898962271662e+04 1.828585584055263169e+01 2.776411789559722898e-01
5.941001902225318918e+04 1.812880558763060890e+01 2.799343286641522988e-01
5.941001905488365446e+04 1.817398218381908137e+01 2.766805172253049006e-01
5.941001908751411975e+04 1.792758032100872612e+01 2.627218235088460419e-01
5.941001912014459231e+04 1.794810911942331089e+01 2.691798229476632942e-01
5.941001915277506487e+04 1.854786240716189738e+01 2.866626577921224106e-01
5.941001918540553015e+04 1.825965060580445254e+01 2.777480480639391569e-01
5.941001921803599544e+04 1.801970072728286354e+01 2.790793730851626742e-01
5.941001925066646800e+04 1.810218714392907557e+01 2.758733167036698242e-01
5.941001928329693328e+04 1.782485656476066538e+01 2.659174561789078295e-01
5.941001931592739857e+04 1.784566894301750040e+01 2.662849427013924686e-01
5.941001934855787113e+04 1.809440015691329151e+01 2.687570954404742141e-01
5.941001938118834369e+04 1.843567375886524928e+01 2.778773342274871161e-01
5.941001941381880897e+04 1.765357342915305949e+01 2.575866417361244998e-01
5.941001944644927426e+04 1.774334863957233921e+01 2.589782385274660426e-01
5.941001947907974682e+04 1.791300311742293161e+01 2.661643918181509916e-01
5.941001951171021938e+04 1.798805091953542146e+01 2.612525766609942179e-01
5.941001954434068466e+04 1.825267230545475172e+01 2.808120688535180598e-01
5.941001957697114995e+04 1.790947776708105010e+01 2.669438328727407606e-01
5.941001960960162251e+04 1.836029089262722991e+01 2.778478764554088709e-01
5.941001964223209507e+04 1.778556151218021952e+01 2.702919388091005737e-01
5.941001967486256035e+04 1.793587666871474084e+01 2.727484411123071162e-01
5.941001970749302563e+04 1.782836428916661120e+01 2.672097359669650118e-01
5.941001974012349820e+04 1.759097475876356143e+01 2.688394889111038744e-01
5.941001977275397076e+04 1.806034750670998790e+01 2.644324849904601260e-01
5.941001980538443604e+04 1.833568339779360556e+01 2.736710698064506730e-01
5.941001983801490132e+04 1.821527611256082935e+01 2.672595585958358333e-01
5.941001987064537389e+04 1.839437460895284815e+01 2.802588702791564135e-01
5.941001990327584645e+04 1.764133045973066771e+01 2.588567858865964966e-01
5.941001993590631173e+04 1.816563176083841569e+01 2.700372653963902247e-01
5.941001996853677701e+04 1.844467067232394797e+01 2.831717701466145432e-01
5.941002000116724957e+04 1.842761057911536682e+01 2.730550321624350407e-01
5.941002003379772214e+04 1.844964381691763222e+01 2.787545315619320840e-01
5.941002006642818742e+04 1.805975478777565613e+01 2.626383816131488413e-01
5.941002009905865270e+04 1.834800028415145334e+01 2.777945626294987536e-01
5.941002013168912526e+04 1.841292860998267145e+01 2.696798055396248395e-01
5.941002016431959782e+04 1.832446853442207413e+01 2.683633855431759030e-01
5.941002019695006311e+04 1.799969528663832108e+01 2.729807825781299657e-01
5.941002022958052839e+04 1.822481963701950036e+01 2.772569282103851118e-01
5.941002026221100095e+04 1.811796326081435637e+01 2.684749611782686896e-01
5.941002029484147351e+04 1.819073366664794378e+01 2.738330122469933570e-01
5.941002032747193880e+04 1.823290263362282104e+01 2.716277897244370743e-01
5.941002036010240408e+04 1.825885611953662746e+01 2.707877447900514101e-01
5.941002039273287664e+04 1.821243414415424411e+01 2.639835191852723528e-01
5.941002042536334920e+04 1.807741375509754533e+01 2.670492463473833067e-01
5.941002045799381449e+04 1.804928125696456220e+01 2.621190064941340547e-01
5.941002049062427977e+04 1.815395935529081939e+01 2.659709601759640551e-01
5.941002052325475233e+04 1.815451248430743547e+01 2.659743695477092551e-01
5.941002055588522489e+04 1.824295102819588621e+01 2.699677647293736160e-01
5.941002058851569018e+04 1.813184448109120694e+01 2.689004639603305713e-01
5.941002062114615546e+04 1.809422576922542092e+01 2.647701075673616899e-01
5.941002065377662802e+04 1.821881917785188065e+01 2.653147331665140496e-01
5.941002068640710058e+04 1.833777416278678274e+01 2.706096518804891882e-01
5.941002071903756587e+04 1.816495160327181324e+01 2.744328996226220729e-01
5.941002075166803115e+04 1.856969472499608287e+01 2.740033364300640262e-01
5.941002078429850371e+04 1.789429887903170169e+01 2.668910155569568787e-01
5.941002081692897627e+04 1.798726158318364199e+01 2.706198557859097464e-01
5.941002084955944156e+04 1.900469626033177306e+01 3.018822228346388359e-01
5.941002088218990684e+04 1.786264583475472278e+01 2.562025519377580940e-01
5.941002091482037940e+04 1.808491043693638289e+01 2.722077223628193154e-01
5.941002094745085196e+04 1.847108443847574577e+01 2.797152773260560554e-01
5.941002098008131725e+04 1.882227800889398850e+01 2.835707636109301988e-01
5.941002101271178253e+04 1.867633312847485172e+01 2.751197949379082242e-01
5.941002104534225509e+04 1.810990166621142095e+01 2.662145128300876795e-01
5.941002107797272765e+04 1.826156212237723864e+01 2.691036798116595574e-01
5.941002111060319294e+04 1.879216252125091202e+01 2.811633002362518008e-01
5.941002114323365822e+04 1.818169442553723414e+01 2.630531866014322873e-01
5.941002117586413078e+04 1.876647201253382491e+01 2.852367520191656514e-01
5.941002120849459607e+04 1.802591674314754400e+01 2.580219457042109976e-01
5.941002124112506135e+04 1.892264400160799553e+01 2.885120504711952139e-01
5.941002127375553391e+04 1.822343685300207028e+01 2.731471381306397328e-01
5.941002130638600647e+04 1.800920379639506663e+01 2.619677393887680505e-01
5.941002133901647176e+04 1.891990074155293300e+01 2.895890966354998097e-01
5.941002137164693704e+04 1.881905893468084656e+01 2.903672914020050122e-01
5.941002140427740960e+04 1.797566198575134777e+01 2.612313902653383146e-01
5.941002143690788216e+04 1.840834952270472158e+01 2.767382462290624567e-01
5.941002146953834745e+04 1.807716923076922910e+01 2.609759874917588762e-01
5.941002150216881273e+04 1.859764232076184243e+01 2.779352051662988266e-01
5.941002153479928529e+04 1.862441678530651501e+01 2.812668224787723825e-01
5.941002156742975785e+04 1.824735413467865897e+01 2.638058160442608435e-01
5.941002160006022314e+04 1.897596811097839975e+01 2.770376687857391551e-01
5.941002163269068842e+04 1.785122622452991337e+01 2.589114458936006558e-01
5.941002166532116098e+04 1.846873083997547482e+01 2.664378260471067517e-01
5.941002169795163354e+04 1.852431630095360759e+01 2.733685249680411489e-01
5.941002173058209883e+04 1.903074499147177079e+01 2.896221240035987132e-01
5.941002176321256411e+04 1.842492268765813890e+01 2.704182868048846111e-01
5.941002179584303667e+04 1.805315697184751755e+01 2.604137074542141606e-01
5.941002182847350923e+04 1.835075534189527247e+01 2.668027663260601479e-01
5.941002186110397452e+04 1.902725217010722858e+01 2.840126170146429763e-01
5.941002189373443980e+04 1.812547080979284075e+01 2.577608706803793948e-01
5.941002192636491236e+04 1.831106727721028449e+01 2.673521595812172191e-01
5.941002195899538492e+04 1.840325052371110814e+01 2.798351916392531336e-01
5.941002199162585021e+04 1.819014851689948742e+01 2.704293496476113390e-01
5.941002202425631549e+04 1.846743608555787475e+01 2.735461020271718890e-01
5.941002205688678805e+04 1.910049935755168704e+01 2.880682808641010229e-01
5.941002208951726061e+04 1.806963930623066616e+01 2.722266591792799617e-01
5.941002212214772590e+04 1.849869167338509968e+01 2.793105337678290501e-01
5.941002215477819118e+04 1.852458225080568610e+01 2.713951087064653822e-01
5.941002218740866374e+04 1.831804582039864471e+01 2.719697623252779750e-01
5.941002222003913630e+04 1.792704161826009823e+01 2.596982687435140380e-01
5.941002225266960158e+04 1.831259846950258918e+01 2.636304097705708949e-01
5.941002228530006687e+04 1.842433012395177627e+01 2.669256352209544159e-01
5.941002231793053943e+04 1.847135831348730761e+01 2.704998544812811656e-01
5.941002235056101199e+04 1.814932874161802090e+01 2.555918314956274195e-01
5.941002238319147727e+04 1.843193379716880642e+01 2.705693566900121416e-01
5.941002241582194256e+04 1.829343717136116965e+01 2.729497593495311403e-01
5.941002244845241512e+04 1.778190563633124555e+01 2.683446324341061118e-01
5.941002248108288768e+04 1.858508198356055274e+01 2.851995750493874215e-01
5.941002251371335296e+04 1.829031263143137664e+01 2.740627036065115818e-01
5.941002254634381825e+04 1.795763455003836384e+01 2.689999784668698490e-01
5.941002257897429081e+04 1.817544177238104552e+01 2.782936003145938253e-01
5.941002261160476337e+04 1.838116719153403267e+01 2.763295158786603367e-01
5.941002264423522865e+04 1.805321742522394501e+01 2.698937809683908395e-01
5.941002267686569394e+04 1.848740647666913972e+01 2.804671146084830591e-01
5.941002270949616650e+04 1.850630561149435138e+01 2.779432813814201597e-01
5.941002274212663178e+04 1.793494072346357271e+01 2.605754963502403543e-01
5.941002277475709707e+04 1.806499735839613052e+01 2.687839152667556020e-01
5.941002280738756963e+04 1.835216391916855727e+01 2.806339119253448144e-01
5.941002284001804219e+04 1.791889829238044740e+01 2.879764973466284461e-01
5.941002287264850747e+04 1.848510023736665886e+01 2.823765754770637404e-01
5.941002290527897276e+04 1.813297330486596337e+01 2.919976818962535803e-01
5.941002293790944532e+04 1.834659001754561203e+01 2.806931110427353659e-01
5.941002297053991788e+04 1.823501006602750962e+01 2.891085755758168174e-01
5.941002300317038316e+04 1.789395486149431491e+01 2.818153790725339558e-01
5.941002303580084845e+04 1.799581572508896699e+01 2.773598000269663633e-01
5.941002306843132101e+04 1.887223158666177980e+01 2.882389693940137776e-01
5.941002310106179357e+04 1.841112587702376047e+01 2.795362409434443696e-01
5.941002313369225885e+04 1.793402281959212985e+01 2.693247482359778511e-01
5.941002316632272414e+04 1.836567333617141884e+01 2.983161878006971302e-01
5.941002319895319670e+04 1.861884141095497469e+01 2.959745370553973354e-01
5.941002323158366198e+04 1.813656808725964353e+01 2.707377716764522435e-01
5.941002326421412727e+04 1.813635153875247141e+01 2.713219968112108305e-01
5.941002329684459983e+04 1.826472362937288452e+01 2.737228686138005185e-01
5.941002332947507239e+04 1.820535254043661766e+01 2.753906038418597046e-01
5.941002336210553767e+04 1.811251564627721677e+01 2.622513697498983776e-01
5.941002339473600296e+04 1.800487582529904174e+01 2.595888409665959018e-01
5.941002342736647552e+04 1.828629329916291724e+01 2.669878511287795408e-01
5.941002345999694808e+04 1.852453738657245808e+01 2.769651920318626503e-01
5.941002349262742064e+04 1.820827837799915727e+01 2.678020876699438446e-01
5.941002352525788592e+04 1.830121666807159286e+01 2.783594143746572214e-01
5.941002355788835121e+04 1.833781658898186251e+01 2.817472697908141588e-01
5.941002359051882377e+04 1.816348662407806813e+01 2.737849753545091303e-01
5.941002362314929633e+04 1.823228568209980693e+01 2.832897797453450273e-01
5.941002365577976161e+04 1.813875893848077325e+01 2.603543320684216233e-01
5.941002368841022690e+04 1.816829985642798206e+01 2.739724277002982822e-01
5.941002372104069946e+04 1.835026339330086387e+01 2.722591413769160362e-01
5.941002375367117202e+04 1.844029798001215426e+01 2.690579380998718295e-01
5.941002378630163730e+04 1.767511417690983677e+01 2.511104478881822089e-01
5.941002381893210259e+04 1.798561270738908036e+01 2.513759192185555658e-01
5.941002385156257515e+04 1.780695842693513242e+01 2.533913231853185954e-01
5.941002388419304043e+04 1.864472238288027839e+01 2.664020755662482309e-01
5.941002391682350572e+04 1.753097345132743357e+01 2.474578325241557075e-01
5.941002394945397828e+04 1.759520209244350042e+01 2.472960646240870974e-01
5.941002398208445084e+04 1.810795873762755193e+01 2.754824272767650850e-01
5.941002401471491612e+04 1.788368878629974290e+01 2.645931546002971424e-01
5.941002404734538140e+04 1.851072680133337300e+01 2.746877350393543415e-01
5.941002407997585397e+04 1.801628971832939996e+01 2.611411803312346791e-01
5.941002411260632653e+04 1.852806944663295852e+01 2.712306037705392026e-01
5.941002414523679181e+04 1.833003430242366250e+01 2.662614093819168914e-01
5.941002417786725709e+04 1.812201981020987773e+01 2.595361858981932723e-01
5.941002421049772965e+04 1.819254318981098706e+01 2.604059485917832872e-01
5.941002424312820222e+04 1.827129425941235041e+01 2.663249011980723946e-01
5.941002427575866750e+04 1.803986724803510455e+01 2.641531786434794804e-01
5.941002430838913278e+04 1.776955738197307610e+01 2.540597270639797234e-01
5.941002434101960534e+04 1.809198734844490986e+01 2.685872532809291391e-01
5.941002437365007791e+04 1.843258387714321600e+01 2.805868550424618357e-01
5.941002440628054319e+04 1.876918771526980478e+01 2.847347714120483930e-01
5.941002443891100847e+04 1.856739913799194852e+01 2.725790200282772746e-01
5.941002447154148103e+04 1.811662296946744988e+01 2.617755624138359272e-01
5.941002450417195359e+04 1.854552108552446299e+01 2.879460311179080079e-01
5.941002453680241888e+04 1.834284147010422572e+01 2.625368450066108417e-01
5.941002456943288416e+04 1.831267771350132278e+01 2.721603209022665504e-01
5.941002460206335672e+04 1.780529269813725080e+01 2.577927288078615820e-01
5.941002463469382201e+04 1.838519814341943714e+01 2.687503584453836414e-01
5.941002466732428729e+04 1.806396757750480475e+01 2.585800209424946039e-01
5.941002469995475985e+04 1.824741734091099943e+01 2.667384826607203108e-01
5.941002473258523241e+04 1.797052182465472470e+01 2.576380829806270700e-01
5.941002476521569770e+04 1.844260045456494623e+01 2.759416579094024491e-01
5.941002479784616298e+04 1.812179287273551864e+01 2.801643376076842218e-01
5.941002483047663554e+04 1.848008963233614921e+01 2.802399595053996495e-01
5.941002486310710810e+04 1.810819957590821616e+01 2.761135028119953150e-01
5.941002489573757339e+04 1.760574774107742613e+01 2.673288198124863513e-01
5.941002492836803867e+04 1.796242786565367311e+01 2.754113486328836347e-01
5.941002496099851123e+04 1.828736104809437535e+01 2.806757811070629827e-01
5.941002499362898379e+04 1.783370100589663565e+01 2.653760202366052812e-01
5.941002502625944908e+04 1.849734485103673620e+01 2.824346189096279547e-01
5.941002505888992164e+04 1.814420753677249820e+01 2.748038650287343287e-01
5.941002509152038692e+04 1.783679178322408276e+01 2.649872508367279722e-01
5.941002512415085948e+04 1.802639398951529159e+01 2.699020980014323889e-01
5.941002515678132477e+04 1.782166750292691049e+01 2.614842382091322470e-01
5.941002518941179005e+04 1.767375089124115561e+01 2.635406912200841667e-01
5.941002522204226261e+04 1.840188757371103989e+01 2.807303255671431685e-01
5.941002525467273517e+04 1.782334736666016184e+01 2.561866631194235078e-01
5.941002528730320046e+04 1.812978996878487337e+01 2.752550064486153913e-01
5.941002531993366574e+04 1.785944066684352194e+01 2.713373101196099313e-01
5.941002535256413830e+04 1.794789085359877845e+01 2.703995262103822128e-01
5.941002538519461086e+04 1.815454687123691357e+01 2.711000434035438778e-01
5.941002541782507615e+04 1.792871463577634117e+01 2.686501443037827563e-01
5.941002545045554143e+04 1.795970468890892491e+01 2.720215009777811055e-01
5.941002548308601399e+04 1.769790178757159538e+01 2.543282255643966594e-01
5.941002551571648655e+04 1.762688645096619666e+01 2.731695591391467559e-01
5.941002554834695184e+04 1.785957440827570863e+01 2.671796277561547805e-01
5.941002558097741712e+04 1.745256849548824007e+01 2.533430573599905200e-01
5.941002561360788968e+04 1.765969710825677907e+01 2.591170544421705912e-01
5.941002564623835497e+04 1.711373143622997972e+01 2.544595468257797033e-01
5.941002567886882025e+04 1.785264685768516912e+01 2.703864097638396524e-01
5.941002571149929281e+04 1.792849611269665289e+01 2.695013800007339810e-01
5.941002574412976537e+04 1.760548041208213732e+01 2.622392598251319651e-01
5.941002577676023066e+04 1.738881545777862669e+01 2.540864260009507158e-01
5.941002580939069594e+04 1.776208152693325104e+01 2.684693685952153075e-01
5.941002584202116850e+04 1.813040734366035522e+01 2.696841351662906949e-01
5.941002587465164106e+04 1.756231082494084106e+01 2.525700933084240041e-01
5.941002590728210635e+04 1.767165754604294392e+01 2.615710322788382114e-01
5.941002593991257163e+04 1.802156132780551090e+01 2.574168242829335540e-01
5.941002597254304419e+04 1.797556263748660399e+01 2.644914902780033383e-01
5.941002600517351675e+04 1.806333664914025761e+01 2.670378232928471429e-01
5.941002603780398204e+04 1.808117607204358634e+01 2.698069576124585423e-01
5.941002607043444732e+04 1.735996088710225038e+01 2.472446009640797693e-01
5.941002610306491988e+04 1.829257635665577908e+01 2.735313195356847693e-01
5.941002613569539244e+04 1.787442909500986588e+01 2.631903655079354531e-01
5.941002616832585772e+04 1.833580808514290439e+01 2.831046706722650241e-01
5.941002620095632301e+04 1.776217027369348500e+01 2.557929807699443336e-01
5.941002623358679557e+04 1.811576897018970200e+01 2.722855912741502515e-01
5.941002626621726813e+04 1.783974600516362941e+01 2.650176652768098662e-01
5.941002629884773341e+04 1.787842773657001771e+01 2.608621337222363223e-01
5.941002633147819870e+04 1.814219005699452936e+01 2.743414742422762842e-01
5.941002636410867126e+04 1.772477166562086026e+01 2.621457774814044406e-01
5.941002639673913654e+04 1.776572716707971011e+01 2.701866535575337402e-01
5.941002642936960183e+04 1.802967758386219543e+01 2.692536444041838672e-01
5.941002646200007439e+04 1.843888060025783204e+01 2.768644487150525579e-01
5.941002649463054695e+04 1.844497209509189162e+01 2.795915221268345796e-01
5.941002652726101223e+04 1.825428596042845086e+01 2.748803315207628550e-01
5.941002655989147752e+04 1.795790706534776504e+01 2.676522676361156594e-01
5.941002659252195008e+04 1.784734835743917358e+01 2.544424450277873451e-01
5.941002662515242264e+04 1.749277916213500106e+01 2.541282146387052188e-01
5.941002665778288792e+04 1.800986818818932278e+01 2.617718600212732838e-01
5.941002669041335321e+04 1.801264839989271493e+01 2.695798789974482301e-01
5.941002672304382577e+04 1.831148510282368491e+01 2.795417707156816478e-01
5.941002675567429833e+04 1.821146217058656802e+01 2.737392238092709595e-01
5.941002678830476361e+04 1.780757643383173416e+01 2.617260960758058252e-01
5.941002682093522890e+04 1.741093278463648630e+01 2.483010339482162876e-01
5.941002685356570146e+04 1.741598355075029403e+01 2.501096498369757559e-01
5.941002688619616674e+04 1.806997216373938286e+01 2.689039975094204560e-01
5.941002691882663203e+04 1.782017889483361728e+01 2.547814661013993454e-01
5.941002695145710459e+04 1.807477925333408564e+01 2.678449044206262508e-01
5.941002698408757715e+04 1.780479933226681410e+01 2.619614566945518974e-01
5.941002701671804243e+04 1.793997187060478282e+01 2.593467128725237547e-01
5.941002704934851499e+04 1.813203947087385615e+01 2.698326122452178177e-01
5.941002708197898028e+04 1.826775739359741380e+01 2.793338930406510934e-01
5.941002711460945284e+04 1.796225781632510277e+01 2.686600236980405398e-01
5.941002714723991812e+04 1.767898618526060872e+01 2.679180757414610370e-01
5.941002717987038341e+04 1.766903550492202157e+01 2.517161956744798923e-01
5.941002721250085597e+04 1.812864662075144295e+01 2.745461044154034469e-01
5.941002724513132853e+04 1.785425928482672830e+01 2.639104417188029017e-01
5.941002727776179381e+04 1.802373994600762686e+01 2.689022674640367816e-01
5.941002731039225910e+04 1.831765040130691347e+01 2.772927296286242793e-01
5.941002734302273166e+04 1.761881588507039353e+01 2.534202586348671127e-01
5.941002737565320422e+04 1.820807497181510826e+01 2.661750137854608234e-01
5.941002740828366950e+04 1.799940059661546243e+01 2.756903478130112717e-01
5.941002744091413479e+04 1.826984508735941048e+01 2.744595284654536838e-01
5.941002747354460735e+04 1.844685660667064653e+01 2.807468428128425120e-01
5.941002750617507991e+04 1.835191499596768594e+01 2.626725836907578548e-01
5.941002753880554519e+04 1.802678458622867907e+01 2.605806589146635877e-01
5.941002757143601048e+04 1.789258304934474708e+01 2.546046163643743698e-01
5.941002760406648304e+04 1.833006983041185833e+01 2.719283888548332251e-01
5.941002763669695560e+04 1.848682565009271883e+01 2.736647937462006186e-01
5.941002766932742088e+04 1.779127218526594589e+01 2.558568228071222417e-01
5.941002770195788617e+04 1.855469565217391192e+01 2.752660268235421759e-01
5.941002773458835873e+04 1.781640167364016847e+01 2.630440483010177966e-01
5.941002776721883129e+04 1.775271140660710500e+01 2.584201142584691135e-01
5.941002779984929657e+04 1.759268096478191623e+01 2.585682430494046224e-01
5.941002783247976186e+04 1.829274688938614091e+01 2.752464430196012724e-01
5.941002786511023442e+04 1.800305587484930925e+01 2.583744505358006038e-01
5.941002789774070698e+04 1.791878257710205347e+01 2.645352211628235750e-01
5.941002793037117226e+04 1.854131377221440857e+01 2.683304087878071731e-01
5.941002796300163754e+04 1.801849662749460990e+01 2.647176193196752458e-01
5.941002799563211011e+04 1.839795026159248792e+01 2.767895070048710937e-01
5.941002802826258267e+04 1.810389793076284803e+01 2.634457864384070480e-01
5.941002806089304795e+04 1.761465117562644878e+01 2.468661504477480673e-01
5.941002809352351323e+04 1.793445533205664333e+01 2.586633004656513357e-01
5.941002812615398580e+04 1.797461950217327242e+01 2.579636818295873990e-01
5.941002815878445108e+04 1.848827683008923373e+01 2.677524119287233995e-01
5.941002819141491636e+04 1.854766277368073801e+01 2.763964196715669730e-01
5.941002822404538892e+04 1.833997750473397303e+01 2.681977853747236629e-01
5.941002825667586148e+04 1.847644724355103207e+01 2.730582279686744052e-01
5.941002828930632677e+04 1.797117945554963825e+01 2.643734528136553186e-01
5.941002832193679205e+04 1.807448062886019002e+01 2.632334496306471538e-01
5.941002835456726461e+04 1.782060872346046310e+01 2.615652729325448345e-01
5.941002838719773717e+04 1.823352109892281803e+01 2.632036105262445802e-01
5.941002841982820246e+04 1.855098282728791048e+01 2.781962836901092362e-01
5.941002845245866774e+04 1.849429706341324930e+01 2.782579623427733351e-01
5.941002848508914030e+04 1.838025975510437604e+01 2.808539973627017794e-01
5.941002851771961286e+04 1.805138715950585393e+01 2.638051597033696516e-01
5.941002855035007815e+04 1.832057103004597209e+01 2.765824472200805739e-01
5.941002858298054343e+04 1.765281227273350950e+01 2.639441706619440331e-01
5.941002861561101599e+04 1.813170395772430865e+01 2.661399107984512291e-01
5.941002864824148855e+04 1.838561380712954119e+01 2.739126846209872790e-01
5.941002868087195384e+04 1.807173290493818385e+01 2.696601358800775894e-01
5.941002871350241912e+04 1.826405850710867185e+01 2.786359862252003050e-01
5.941002874613289168e+04 1.785127099441064757e+01 2.672997786301419820e-01
5.941002877876336424e+04 1.811147240990990781e+01 2.682554553296825350e-01
5.941002881139382953e+04 1.849002497344777041e+01 2.798438197920126158e-01
5.941002884402429481e+04 1.841039020614122990e+01 2.765185756512418269e-01
5.941002887665476737e+04 1.795549317804125167e+01 2.616936999907686912e-01
5.941002890928523993e+04 1.817039555611523838e+01 2.810690453119442656e-01
5.941002894191570522e+04 1.796475206611570385e+01 2.761245940957800515e-01
5.941002897454617050e+04 1.769333810592397782e+01 2.567602913273260845e-01
5.941002900717664306e+04 1.870423862763010803e+01 2.827121130072186572e-01
5.941002903980711562e+04 1.835217168991279024e+01 2.836960535631096736e-01
5.941002907243758091e+04 1.836773007184399731e+01 2.735908771345076373e-01
5.941002910506804619e+04 1.794470295723195363e+01 2.670407295081667631e-01
5.941002913769851875e+04 1.786678976523344886e+01 2.642841396029256273e-01
5.941002917032898404e+04 1.799696069820290845e+01 2.650631396669292372e-01
5.941002920295944932e+04 1.790215989013275788e+01 2.636285418685236359e-01
5.941002923558992188e+04 1.834981543480127186e+01 2.771521451620952980e-01
5.941002926822039444e+04 1.781430253896086313e+01 2.758697349175830982e-01
5.941002930085085973e+04 1.812356937215469799e+01 2.724555262263227973e-01
5.941002933348132501e+04 1.795556143551464245e+01 2.659100882842573288e-01
5.941002936611179757e+04 1.820618701598055011e+01 2.654624548230331005e-01
5.941002939874227013e+04 1.818688211056266013e+01 2.698424908782124931e-01
5.941002943137273542e+04 1.838581975560081716e+01 2.786602998682863874e-01
5.941002946400320070e+04 1.791255261886688288e+01 2.575748514028555758e-01
5.941002949663367326e+04 1.818120119783941036e+01 2.684388483088689936e-01
5.941002952926414582e+04 1.828219273743016871e+01 2.646282319301734853e-01
5.941002956189461111e+04 1.843654495286916628e+01 2.686018862028047849e-01
5.941002959452507639e+04 1.841327028761123685e+01 2.798272959236113855e-01
5.941002962715554895e+04 1.879820634237336563e+01 2.859803629900727340e-01
5.941002965978601424e+04 1.827726052675725654e+01 2.713595982892011982e-01
5.941002969241647952e+04 1.833616353523040843e+01 2.804093451467971621e-01
5.941002972504695208e+04 1.834980378918941923e+01 2.666855300781936222e-01
5.941002975767742464e+04 1.822824863467711509e+01 2.690864646399913074e-01
5.941002979030788993e+04 1.832166734410697018e+01 2.633323051042721907e-01
5.941002982293835521e+04 1.847027627377481451e+01 2.738201485007931146e-01
5.941002985556882777e+04 1.882461463942787105e+01 2.790717696546044513e-01
5.941002988819930033e+04 1.831962205073498140e+01 2.618245051385287292e-01
5.941002992082976562e+04 1.818647931173470056e+01 2.669964353461474205e-01
5.941002995346023090e+04 1.852079714136406352e+01 2.681822496662797373e-01
5.941002998609070346e+04 1.848004829888486356e+01 2.745204093776331122e-01
5.941003001872117602e+04 1.837318723815662480e+01 2.715924462421987484e-01
5.941003005135164130e+04 1.822438921651221477e+01 2.677083456522122429e-01
5.941003008398210659e+04 1.867603939983964878e+01 2.760967686831957701e-01
5.941003011661257915e+04 1.817505965262749257e+01 2.623663824240222153e-01
5.941003014924305171e+04 1.839780722823476111e+01 2.680398270926828141e-01
5.941003018187351699e+04 1.825869100523147637e+01 2.643342947254391784e-01
5.941003021450398228e+04 1.836234518804681315e+01 2.707195968308869216e-01
5.941003024713445484e+04 1.808026057543742127e+01 2.623765466822208237e-01
5.941003027976492740e+04 1.806848727282793732e+01 2.585619312762937883e-01
5.941003031239539268e+04 1.836210044379529194e+01 2.659319161043352531e-01
5.941003034502585797e+04 1.799816194253651958e+01 2.596223076091571658e-01
5.941003037765633053e+04 1.840833038681847356e+01 2.676894600632441223e-01
5.941003041028680309e+04 1.894059405940593876e+01 2.913581486963547906e-01
5.941003044291726837e+04 1.874146921468068427e+01 2.851814157394533811e-01
5.941003047554773366e+04 1.867245661109842558e+01 2.731495247327647702e-01
5.941003050817820622e+04 1.883402679477830688e+01 2.886878592901812590e-01
5.941003054080867878e+04 1.824598090844669329e+01 2.730174716176865246e-01
5.941003057343914406e+04 1.870483405793982357e+01 2.893059872122951126e-01
5.941003060606960935e+04 1.858913347209945499e+01 2.778953468593001186e-01
5.941003063870008191e+04 1.856084618448756629e+01 2.742960561129840213e-01
5.941003067133055447e+04 1.819513524086285727e+01 2.634798098955315471e-01
5.941003070396101975e+04 1.828624530081804522e+01 2.652649446374479303e-01
5.941003073659148504e+04 1.822612268940562785e+01 2.649268560737115807e-01
5.941003076922195760e+04 1.793338876186517084e+01 2.635403215098806040e-01
5.941003080185242288e+04 1.797274344091654896e+01 2.659881238882910170e-01
5.941003083448288817e+04 1.867326973759596598e+01 2.893923684056507462e-01
5.941003086711336073e+04 1.819673975723990722e+01 2.791332993546704611e-01
5.941003089974383329e+04 1.826834458364453795e+01 2.754005685476019205e-01
5.941003093237429857e+04 1.819911578244911610e+01 2.882096493876323828e-01
5.941003096500477113e+04 1.809132771603728784e+01 2.702086574420369813e-01
5.941003099763523642e+04 1.799495260199658730e+01 2.657812543838712349e-01
5.941003103026570898e+04 1.790369850573763699e+01 2.610506846236214651e-01
5.941003106289617426e+04 1.845273064309140310e+01 2.704938061051271325e-01
5.941003109552663955e+04 1.829266777718173742e+01 2.716536735853374296e-01
5.941003112815711211e+04 1.834036742450904356e+01 2.795073215219603391e-01
5.941003116078758467e+04 1.847568625769851636e+01 2.872691816931380315e-01
5.941003119341804995e+04 1.812692079961654557e+01 2.708869544991047706e-01
5.941003122604851524e+04 1.841069418119112555e+01 2.772431945379564278e-01
5.941003125867898780e+04 1.821458590160260016e+01 2.742797722707347452e-01
5.941003129130946036e+04 1.875976230899830455e+01 2.914679562989730410e-01
5.941003132393992564e+04 1.842009619763205919e+01 2.731134813809130701e-01
5.941003135657039093e+04 1.814625585023400944e+01 2.602848236637687052e-01
5.941003138920086349e+04 1.790489980785067203e+01 2.640501264308351970e-01
5.941003142183133605e+04 1.770020040630318903e+01 2.520359554913663702e-01
5.941003145446180133e+04 1.795330696092720046e+01 2.637907434278273233e-01
5.941003148709226662e+04 1.831031087354058329e+01 2.765808521227720584e-01
5.941003151972273918e+04 1.860292041581701739e+01 2.828581132597709491e-01
5.941003155235321174e+04 1.835487751376289367e+01 2.709285364748456604e-01
5.941003158498367702e+04 1.885734196695606713e+01 2.823424175398804303e-01
5.941003161761414231e+04 1.876845293905517664e+01 2.856389549153658391e-01
5.941003165024461487e+04 1.856686960498485206e+01 2.863419906151999927e-01
5.941003168287508743e+04 1.826159812052421572e+01 2.785213934023401117e-01
5.941003171550555271e+04 1.841654974946313672e+01 2.726051279642048852e-01
5.941003174813601800e+04 1.793953054778700462e+01 2.605140924508056455e-01
5.941003178076649056e+04 1.808869884105033421e+01 2.677027426251354369e-01
5.941003181339696312e+04 1.843727910158476746e+01 2.797040958350690554e-01
5.941003184602742840e+04 1.815306578726734443e+01 2.704187559590269796e-01
5.941003187865789369e+04 1.841559508298872672e+01 2.758569922086548942e-01
5.941003191128836625e+04 1.770885448234062309e+01 2.578411367468519955e-01
5.941003194391883881e+04 1.773309490603294947e+01 2.549422013558616529e-01
5.941003197654930409e+04 1.863059383793924439e+01 2.898207497260814058e-01
5.941003200917976937e+04 1.807897994204855507e+01 2.701072603406247663e-01
5.941003204181024194e+04 1.817612885075256912e+01 2.823748182270263141e-01
5.941003207444070722e+04 1.854333586549900659e+01 2.909934041671691785e-01
5.941003210707117250e+04 1.837002077180686754e+01 2.812548375665452904e-01
5.941003213970164506e+04 1.831624607906858415e+01 2.870700069129708543e-01
5.941003217233211763e+04 1.817692948362021355e+01 2.956633801398141359e-01
5.941003220496258291e+04 1.859622920097677223e+01 2.925061398987457983e-01
5.941003223759304819e+04 1.807809778595215278e+01 2.812687564242941085e-01
5.941003227022352075e+04 1.825205716147124235e+01 2.768046145584778239e-01
5.941003230285399331e+04 1.848633895398685212e+01 2.934532975000256338e-01
5.941003233548445860e+04 1.784897715232687787e+01 2.701474841946410188e-01
5.941003236811492388e+04 1.845030868103896893e+01 2.826487330099016759e-01
5.941003240074539644e+04 1.835695940289188854e+01 2.904338091472664085e-01
5.941003243337586900e+04 1.810251025658855539e+01 2.699351658400145348e-01
5.941003246600633429e+04 1.833221565959118493e+01 2.751320247618013193e-01
5.941003249863679957e+04 1.815026531262555665e+01 2.748215716249399754e-01
5.941003253126727213e+04 1.807727462147520470e+01 2.635444236647330185e-01
5.941003256389774469e+04 1.833346462785038256e+01 2.751094756606594083e-01
5.941003259652820998e+04 1.850468060890596078e+01 2.752872513300978485e-01
5.941003262915867526e+04 1.823413120071584359e+01 2.747689366661490440e-01
5.941003266178914782e+04 1.849513246202755212e+01 2.784601690057957324e-01
5.941003269441962038e+04 1.855136501950027750e+01 2.888493657631387990e-01
5.941003272705008567e+04 1.826920634920634967e+01 2.714158084315442254e-01
5.941003275968055095e+04 1.796397236999693448e+01 2.768860911998121677e-01
5.941003279231102351e+04 1.822883337088778788e+01 2.824768482732933905e-01
5.941003282494149607e+04 1.856792613186211582e+01 2.899188948078270101e-01
5.941003285757196136e+04 1.831495329740102207e+01 2.968436354450466608e-01
5.941003289020242664e+04 1.767103255865092493e+01 2.603047068249497720e-01
5.941003292283289920e+04 1.854071938297412103e+01 2.844468864622492488e-01
5.941003295546336449e+04 1.802384061328503506e+01 2.777997858788143759e-01
5.941003298809382977e+04 1.826316838165179490e+01 3.001083797361686067e-01
5.941003302072430233e+04 1.807025721901997173e+01 2.903173338505241619e-01
5.941003305335477489e+04 1.809468990563259894e+01 2.925764636995661361e-01
5.941003308598524018e+04 1.814461386418184574e+01 2.869973151118222487e-01
5.941003311861570546e+04 1.822510993905629206e+01 2.904399511171495418e-01
5.941003315124617802e+04 1.808319982010849714e+01 2.774730896859994300e-01
5.941003318387665058e+04 1.784101963486048703e+01 2.772609111629317225e-01
5.941003321650711587e+04 1.830553671358318013e+01 2.797771229684028471e-01
5.941003324913758115e+04 1.855298121698019287e+01 2.856571024982969553e-01
5.941003328176805371e+04 1.866519899853232900e+01 2.752333099102646785e-01
5.941003331439852627e+04 1.847031613598955602e+01 2.875155050263035195e-01
5.941003334702899156e+04 1.864826835174597619e+01 3.012396480335210458e-01
5.941003337965945684e+04 1.856221863343385081e+01 2.904622625958631077e-01
5.941003341228992940e+04 1.843705851419150576e+01 3.012204475724666319e-01
5.941003344492039469e+04 1.841693378708502138e+01 2.963969322308551146e-01
5.941003347755086725e+04 1.829668857360448797e+01 2.790963362469694453e-01
5.941003351018133253e+04 1.828415131920384695e+01 2.951273122461166021e-01
5.941003354281180509e+04 1.766289951838879091e+01 2.693051404226375900e-01
5.941003357544227038e+04 1.859920294823448828e+01 2.932488259880434711e-01
5.941003360807273566e+04 1.800054082538273903e+01 2.637399497811443450e-01
5.941003364070320822e+04 1.821128813036837713e+01 2.757900939105177862e-01
5.941003367333368078e+04 1.832757554462403249e+01 2.872605518239301214e-01
5.941003370596414607e+04 1.856435109628893798e+01 2.898022125253394976e-01
5.941003373859461135e+04 1.885357768416785973e+01 2.925109578177821912e-01
5.941003377122508391e+04 1.830026662924501935e+01 2.785178409497894858e-01
5.941003380385555647e+04 1.860250068109146682e+01 2.912127687206640947e-01
5.941003383648602176e+04 1.855664285714285811e+01 2.787523230123524209e-01
5.941003386911648704e+04 1.858498741562750212e+01 2.894114949268123405e-01
5.941003390174695960e+04 1.840155433093118731e+01 2.868437553981293964e-01
5.941003393437743216e+04 1.858504565389316099e+01 2.828285384067071306e-01
5.941003396700789745e+04 1.831829503792225111e+01 2.810421789067809595e-01
5.941003399963836273e+04 1.815697972888598954e+01 2.720782157514589072e-01
5.941003403226883529e+04 1.802553344190797091e+01 2.697239764473194357e-01
5.941003406489930785e+04 1.821560990591060047e+01 2.693324871429928491e-01
5.941003409752977313e+04 1.838781010979086261e+01 2.778205247923527521e-01
5.941003413016023842e+04 1.857047958981331703e+01 2.875323224308903303e-01
5.941003416279071098e+04 1.793046777977093953e+01 2.673091268049188618e-01
5.941003419542118354e+04 1.838202278722568295e+01 2.738812402563771675e-01
5.941003422805164882e+04 1.830887262812308691e+01 2.732824511794427202e-01
5.941003426068211411e+04 1.837679830747531895e+01 2.762311712759490390e-01
5.941003429331258667e+04 1.846642330541836685e+01 2.764427998121837260e-01
5.941003432594305923e+04 1.867766417050691174e+01 2.854133336363336992e-01
5.941003435857352451e+04 1.817452116935483986e+01 2.700256464526650246e-01
5.941003439120398980e+04 1.808581586878324643e+01 2.712979965940898741e-01
5.941003442383446236e+04 1.840473052548931676e+01 2.765610207033256662e-01
5.941003445646493492e+04 1.850853625598817231e+01 2.806172260252698947e-01
5.941003448909540020e+04 1.856611635332693666e+01 2.745701154367163332e-01
5.941003452172586549e+04 1.830434478513876329e+01 2.842857681193501906e-01
5.941003455435633805e+04 1.805063997099913564e+01 2.705657551382581461e-01
5.941003458698680333e+04 1.814248805422824873e+01 2.883564409550490870e-01
5.941003461961726862e+04 1.829644307936193215e+01 2.780187952045709010e-01
5.941003465224774118e+04 1.822220497113579540e+01 2.835398202294013292e-01
5.941003468487821374e+04 1.821038862930528168e+01 2.778693723946900063e-01
5.941003471750867902e+04 1.816576987044205893e+01 2.731420430872264493e-01
5.941003475013914431e+04 1.878418818894216002e+01 3.026151241483491239e-01
5.941003478276961687e+04 1.831322877261585802e+01 2.780464601418694559e-01
5.941003481540008943e+04 1.819940547134624254e+01 2.806043324450880339e-01
5.941003484803055471e+04 1.793389721687184135e+01 2.701591807575873250e-01
5.941003488066102000e+04 1.799633394434260936e+01 2.701692533063301815e-01
5.941003491329149256e+04 1.784755016073605915e+01 2.740096180820291161e-01
5.941003494592196512e+04 1.786404804369635357e+01 2.732996503115675546e-01
5.941003497855243040e+04 1.757285692673735511e+01 2.642963799483323273e-01
5.941003501118289569e+04 1.841088115576448914e+01 2.785431053725456740e-01
5.941003504381336825e+04 1.822987152945180256e+01 2.854295220461318672e-01
5.941003507644384081e+04 1.790993278985253312e+01 2.733924445939876491e-01
5.941003510907430609e+04 1.792376656565515702e+01 2.745688523355571675e-01
5.941003514170477138e+04 1.766830335038785194e+01 2.590388356114423085e-01
5.941003517433524394e+04 1.766734065087618077e+01 2.724395120412870241e-01
5.941003520696571650e+04 1.817198839923604581e+01 2.760563859322660019e-01
5.941003523959618178e+04 1.852543419861803287e+01 2.832438315629602910e-01
5.941003527222664707e+04 1.790836240350803621e+01 2.613563000604856579e-01
5.941003530485711963e+04 1.798128076054797830e+01 2.646052357000149846e-01
5.941003533748759219e+04 1.802223312539426558e+01 2.705929150543142092e-01
5.941003537011805747e+04 1.803572772767191168e+01 2.673275086821320090e-01
5.941003540274852276e+04 1.836760818343773494e+01 2.790763268571900269e-01
5.941003543537899532e+04 1.784240432287894862e+01 2.669812826078722945e-01
5.941003546800946788e+04 1.812465045335141056e+01 2.753989342687571118e-01
5.941003550063993316e+04 1.806076692833342889e+01 2.695812861449138897e-01
5.941003553327039845e+04 1.808804251300339772e+01 2.738083090434078049e-01
5.941003556590087101e+04 1.852514483017668567e+01 2.787480773889209895e-01
5.941003559853134357e+04 1.801766629390031582e+01 2.691446610329080169e-01
5.941003563116180885e+04 1.813412856758783676e+01 2.697113906917780746e-01
5.941003566379227414e+04 1.791563945071471764e+01 2.660007450992741274e-01
5.941003569642274670e+04 1.854386218667283970e+01 2.761793296698926148e-01
5.941003572905321198e+04 1.823306475678901606e+01 2.761330492274717274e-01
5.941003576168367726e+04 1.822937211066424368e+01 2.746964022482938916e-01
5.941003579431414983e+04 1.811644137421289713e+01 2.754849999482757994e-01
5.941003582694462239e+04 1.786794967106647292e+01 2.695052344293996094e-01
5.941003585957508767e+04 1.776939247424847679e+01 2.626748320713199192e-01
5.941003589220555295e+04 1.777898712926692681e+01 2.659967480399611506e-01
5.941003592483602552e+04 1.781519844839217370e+01 2.620802778532725918e-01
5.941003595746649808e+04 1.756499188728175298e+01 2.593946926246100126e-01
5.941003599009696336e+04 1.732665198237885562e+01 2.583421691795509401e-01
5.941003602272742864e+04 1.760110514155276462e+01 2.811434114174081733e-01
5.941003605535790120e+04 1.790694220305336870e+01 2.756172213556554729e-01
5.941003608798837377e+04 1.793003174603174799e+01 2.744719229112203007e-01
5.941003612061883905e+04 1.790441690317612000e+01 2.717105533082191382e-01
5.941003615324930433e+04 1.811982598957660073e+01 2.769935978359543971e-01
5.941003618587977689e+04 1.820165365181442496e+01 2.869278959444721555e-01
5.941003621851024945e+04 1.787869897242966744e+01 2.639171015926076724e-01
5.941003625114071474e+04 1.809334570898186456e+01 2.753800749817000848e-01
5.941003628377118002e+04 1.790436689818069382e+01 2.800739739958461594e-01
5.941003631640165258e+04 1.828240042515907504e+01 2.725649709911904806e-01
5.941003634903211787e+04 1.763078568650330524e+01 2.706709970611947957e-01
5.941003638166258315e+04 1.830665168345074889e+01 2.778932593023332731e-01
5.941003641429305571e+04 1.734193874622459575e+01 2.562610834981300933e-01
5.941003644692352827e+04 1.782379808693479362e+01 2.729326609704620932e-01
5.941003647955399356e+04 1.803693418103387813e+01 2.838504716069615852e-01
5.941003651218445884e+04 1.798471687115256046e+01 2.773229986932841395e-01
5.941003654481493140e+04 1.786039324271410322e+01 2.712965521246131217e-01
5.941003657744540396e+04 1.791466715798126685e+01 2.734521278267589839e-01
5.941003661007586925e+04 1.803253424657534509e+01 2.778051842035646479e-01
5.941003664270634181e+04 1.762158779602564351e+01 2.609097932799401831e-01
5.941003667533680709e+04 1.751618897070039083e+01 2.603485116452425308e-01
5.941003670796727965e+04 1.811716543924623579e+01 2.892147790720103750e-01
5.941003674059775221e+04 1.793171162697903753e+01 2.731862839870805582e-01
5.941003677322821750e+04 1.767299471963791646e+01 2.659631200823092678e-01
5.941003680585868278e+04 1.804253608099375228e+01 2.756075152703709730e-01
5.941003683848915534e+04 1.816271249766486306e+01 2.855938092881872281e-01
5.941003687111962063e+04 1.763887654800910809e+01 2.708666357971264982e-01
5.941003690375008591e+04 1.803684210526315823e+01 2.792853577791714059e-01
5.941003693638055847e+04 1.739571671605751035e+01 2.577630345409609447e-01
5.941003696901103103e+04 1.799933512519451284e+01 2.737279140162808821e-01
5.941003700164149632e+04 1.794580918727915275e+01 2.704368976953215320e-01
5.941003703427196160e+04 1.766599111061415073e+01 2.723936273746998538e-01
5.941003706690243416e+04 1.782010693091479325e+01 2.878911271887530932e-01
5.941003709953290672e+04 1.818122605363984690e+01 2.874613366542542181e-01
5.941003713216337201e+04 1.825262084613838098e+01 2.751690437873446915e-01
5.941003716479383729e+04 1.838024524531719450e+01 2.851809442647051940e-01
5.941003719742430985e+04 1.826014234875444942e+01 2.708840527375410145e-01
5.941003723005477514e+04 1.806460316794586873e+01 2.839334312109172420e-01
5.941003726268524042e+04 1.800600240096038362e+01 2.766652759463351652e-01
5.941003729531571298e+04 1.826695947182454205e+01 2.801850896634071608e-01
5.941003732794618554e+04 1.843991726404669507e+01 2.801725794213293930e-01
5.941003736057665083e+04 1.860365836217499691e+01 2.792210998371409958e-01
5.941003739320711611e+04 1.882311344435360212e+01 2.987365082087461987e-01
5.941003742583758867e+04 1.863928958321454843e+01 2.882591425165245691e-01
5.941003745846806123e+04 1.843358700879848300e+01 2.897200837384912298e-01
5.941003749109852652e+04 1.766711549970077755e+01 2.566576812678235675e-01
5.941003752372899180e+04 1.826204608449758027e+01 2.755554560187971624e-01
5.941003755635946436e+04 1.803269262818732344e+01 2.710036635426640861e-01
5.941003758898993692e+04 1.851236703648633153e+01 2.840515857948406886e-01
5.941003762162040221e+04 1.813527684563758413e+01 2.696042936387678113e-01
5.941003765425086749e+04 1.844258762415800845e+01 2.848415245461629053e-01
5.941003768688134005e+04 1.818610911448423550e+01 2.785029737468558420e-01
5.941003771951181261e+04 1.796786587978383665e+01 2.959765697345609348e-01
5.941003775214227790e+04 1.843716110716820467e+01 2.897499866200889951e-01
5.941003778477274318e+04 1.842523650330748808e+01 2.914327714847598227e-01
5.941003781740321574e+04 1.813019211891740312e+01 2.760592083509395001e-01
5.941003785003368830e+04 1.752574861591928368e+01 2.562028690557691113e-01
5.941003788266415359e+04 1.867939455500078694e+01 2.880910204383509421e-01
5.941003791529461887e+04 1.819088486888234257e+01 2.686583823010098571e-01
5.941003794792509143e+04 1.864499377709111272e+01 2.920391765677758378e-01
5.941003798055556399e+04 1.875376696033336543e+01 2.959923980628738072e-01
5.941003801318602927e+04 1.852230462226499341e+01 2.746754566456224289e-01
5.941003804581649456e+04 1.871376982257811150e+01 2.905899140800060065e-01
5.941003807844696712e+04 1.905357477005455280e+01 3.112442789036679036e-01
5.941003811107743968e+04 1.832983289577863673e+01 2.724500955070973118e-01
5.941003814370790496e+04 1.856649188020296037e+01 2.829753210554538656e-01
5.941003817633837025e+04 1.864428020107944661e+01 2.917714640168024287e-01
5.941003820896884281e+04 1.917396595457677577e+01 3.120017394118009268e-01
5.941003824159930809e+04 1.833228179374734523e+01 2.807490696256005891e-01
5.941003827422977338e+04 1.931823641945099368e+01 3.074018910992455389e-01
5.941003830686024594e+04 1.856065802393590403e+01 2.879185402863231880e-01
5.941003833949071850e+04 1.925054433960866618e+01 3.062577793539104087e-01
5.941003837212118378e+04 1.884324394351599707e+01 2.976884376500867346e-01
5.941003840475164907e+04 1.888666899319490611e+01 2.959395042470595594e-01
5.941003843738212163e+04 1.835767922924341278e+01 2.820475786167863097e-01
5.941003847001259419e+04 1.826857359295213712e+01 2.850639707975387571e-01


==> figures/ground-lomb/20210714_tic3788_r.dat <==
5.940996571782673709e+04 -2.073050345508390957e-01 -1.073870594697952763e+00
5.940996573669694772e+04 3.713060450800443224e+00 3.888134103795958668e-02
5.940996576932741300e+04 3.656732411960295526e+00 3.862150528901253654e-02
5.940996580195787828e+04 3.649783155093391240e+00 3.802985228170716048e-02
5.940996583458834357e+04 3.725786814198928987e+00 3.861738344583291738e-02
5.940996586721881613e+04 3.645737439019044235e+00 3.580178124961821973e-02
5.940996589984928869e+04 3.721850890044454907e+00 3.788140596906448138e-02
5.940996593247975397e+04 3.687317406316002799e+00 3.761792561348142189e-02
5.940996596511021926e+04 3.635132500110075604e+00 3.587446642975346267e-02
5.940996599774069182e+04 3.702651157521054337e+00 3.731968411644823180e-02
5.940996603037116438e+04 3.652208705793316579e+00 3.813711769385426387e-02
5.940996606300163694e+04 3.741946366396567747e+00 3.924815279865306178e-02
5.940996609563210222e+04 3.693169428522242725e+00 3.687130662009557164e-02
5.940996612826256751e+04 3.584512542356204534e+00 3.713546956173754271e-02
5.940996616089304007e+04 3.728338001281068959e+00 4.100622979039732219e-02
5.940996619352351263e+04 3.720279720279720426e+00 3.858429291607848310e-02
5.940996622615397791e+04 3.698423168348869083e+00 3.872482313417580785e-02
5.940996625878444320e+04 3.672094228443835817e+00 3.707479873399362885e-02
5.940996629141491576e+04 3.613675213675213715e+00 3.542988744213276114e-02
5.940996632404538832e+04 3.612020533472543704e+00 3.638024180468309859e-02
5.940996635667586088e+04 3.682800903517263524e+00 3.726869828937786483e-02
5.940996638930632616e+04 3.702221691352126420e+00 3.916086485443608101e-02
5.940996642193679145e+04 3.726286470124386074e+00 3.729084179022670170e-02
5.940996645456726401e+04 3.696341057836511901e+00 3.742743727322410396e-02
5.940996648719773657e+04 3.709558547511198956e+00 3.728123805804815089e-02
5.940996651982820913e+04 3.577232489891350564e+00 3.620709000014653983e-02
5.940996655245867441e+04 3.666668745673068219e+00 3.783877381362887177e-02
5.940996658508913970e+04 3.641395640019586821e+00 3.758107107141257786e-02
5.940996661771961226e+04 3.671219121542536712e+00 4.050456798953173954e-02
5.940996665035008482e+04 3.678737107042392651e+00 3.983563463026697921e-02
5.940996668298055010e+04 3.662444546049948624e+00 3.747933193977903005e-02
5.940996671561101539e+04 3.638603783187717600e+00 3.894463075152339304e-02
5.940996674824148795e+04 3.700509728352085581e+00 3.953084961706450351e-02
5.940996678087196051e+04 3.732757489202922496e+00 4.116528350899581468e-02
5.940996681350243307e+04 3.702630587262803807e+00 3.923902645058412186e-02
5.940996684613289835e+04 3.681778427477291782e+00 3.668200411114314052e-02
5.940996687876336364e+04 3.704107260881881025e+00 3.961993280438734499e-02
5.940996691139383620e+04 3.720752849854133348e+00 3.726885050698645202e-02
5.940996694402430876e+04 3.664298681324222873e+00 3.637667887508960751e-02
5.940996697665477404e+04 3.756615664983484759e+00 3.798370408719662500e-02
5.940996700928523933e+04 3.728158813044460285e+00 3.659592575498218231e-02
5.940996704191571189e+04 3.705300786181209283e+00 3.663171463520519672e-02
5.940996707454618445e+04 3.772136573805751958e+00 3.776095156254950791e-02
5.940996710717665701e+04 3.743402390841859884e+00 3.791600222630771289e-02
5.940996713980712229e+04 3.666122489672060336e+00 3.671357990971074736e-02
5.940996717243758758e+04 3.678708924505444955e+00 3.866341528676885131e-02
5.940996720506806014e+04 3.781302435551939567e+00 4.102870819949110820e-02
5.940996723769853270e+04 3.713669904842356040e+00 3.748324691437505962e-02
5.940996727032899798e+04 3.774005825774910949e+00 3.889404046556445976e-02
5.940996730295946327e+04 3.738409751619319543e+00 3.647456792314822394e-02
5.940996733558993583e+04 3.649715900073009056e+00 3.491261520484505165e-02
5.940996736822040839e+04 3.660849204470574492e+00 3.569625061670447103e-02
5.940996740085087367e+04 3.704791245877329331e+00 3.626626909880364263e-02
5.940996743348134623e+04 3.767442007979651120e+00 3.819984653279254183e-02
5.940996746611181152e+04 3.734909864290054671e+00 3.661483907955894596e-02
5.940996749874228408e+04 3.677092717836795366e+00 3.588482095652315712e-02
5.940996753137275664e+04 3.630527932735063690e+00 3.550033661957711223e-02
5.940996756400322920e+04 3.728080922506725958e+00 3.724240527655165583e-02
5.940996759663369448e+04 3.721708171622309713e+00 3.651383887451054022e-02
5.940996762926415977e+04 3.775820193285859716e+00 3.734210315836364313e-02
5.940996766189463233e+04 3.755679094582059729e+00 3.734334964290920988e-02
5.940996769452510489e+04 3.723168095596628646e+00 3.854515145873933790e-02
5.940996772715557745e+04 3.816856943808095259e+00 3.810634853813721357e-02
5.940996775978604273e+04 3.755079474775397497e+00 3.759570528956727997e-02
5.940996779241650802e+04 3.806064960830196409e+00 3.901121464967100688e-02
5.940996782504698058e+04 3.782458118556701443e+00 3.911428241530146011e-02
5.940996785767745314e+04 3.715904207280993798e+00 3.750346400362892380e-02
5.940996789030791842e+04 3.702736894072633955e+00 3.847472432317276814e-02
5.940996792293839098e+04 3.809920510734180255e+00 3.856448139515065987e-02
5.940996795556885627e+04 3.790589859932925965e+00 3.702728453614169413e-02
5.940996798819932883e+04 3.796726887115755567e+00 3.685117628249099525e-02
5.940996802082980139e+04 3.761176130798403072e+00 3.692527692172428017e-02
5.940996805346026667e+04 3.687335900312282089e+00 3.854735532082431693e-02
5.940996808609073196e+04 3.786349139120446239e+00 3.729019088944601074e-02
5.940996811872120452e+04 3.784982086621702546e+00 3.689714984081350624e-02
5.940996815135167708e+04 3.730944637701215871e+00 3.607653434430078965e-02
5.940996818398214236e+04 3.791154289939885125e+00 3.745454263622192970e-02
5.940996821661261492e+04 3.838413942586385019e+00 4.070392274019125900e-02
5.940996824924308021e+04 3.832063271053242293e+00 4.264354413811635020e-02
5.940996828187355277e+04 3.731722991552811841e+00 3.732120917637233443e-02
5.940996831450402533e+04 3.752344705722441276e+00 3.780223928569012570e-02
5.940996834713449061e+04 3.824381985701339026e+00 3.828189879067083606e-02
5.940996837976495590e+04 3.776160882448574174e+00 3.958706416277150975e-02
5.940996841239542846e+04 3.848815856729076668e+00 3.915152529002633580e-02
5.940996844502590102e+04 3.718053294918087115e+00 3.650004616750292252e-02
5.940996847765636630e+04 3.800865109384583551e+00 3.759613593198970344e-02
5.940996851028683159e+04 3.774974914838272522e+00 3.747626695454206458e-02
5.940996854291730415e+04 3.798713323024645483e+00 3.795151624221100584e-02
5.940996857554777671e+04 3.801417067997344024e+00 3.808167804242162252e-02
5.940996860817824927e+04 3.776412061064837289e+00 3.831070780849392399e-02
5.940996864080871455e+04 3.789455291733116127e+00 3.732744944855811986e-02
5.940996867343917984e+04 3.783801083822213140e+00 3.821966747079726806e-02
5.940996870606965240e+04 3.755428049406199786e+00 3.842601143134833502e-02
5.940996873870012496e+04 3.778626147035233807e+00 3.877001425289479386e-02
5.940996877133059024e+04 3.812059912252296900e+00 3.802341127619794647e-02
5.940996880396106280e+04 3.705411580555170392e+00 3.624343608361446645e-02
5.940996883659152809e+04 3.742046904007173325e+00 3.657894587883930848e-02
5.940996886922200065e+04 3.749482042056944575e+00 3.715550441839859941e-02
5.940996890185247321e+04 3.732470403332460052e+00 3.630235080291493305e-02
5.940996893448293849e+04 3.746748742305408886e+00 3.777832195895412110e-02
5.940996896711340378e+04 3.765945568736915661e+00 3.703983646229533355e-02
5.940996899974387634e+04 3.656142560292172661e+00 3.588782686306053737e-02
5.940996903237434890e+04 3.704790142812889098e+00 3.623141509648617614e-02
5.940996906500482146e+04 3.670800805842357128e+00 3.542415845503178035e-02
5.940996909763528674e+04 3.730421762862630164e+00 3.674923676819560198e-02
5.940996913026575203e+04 3.743104408441778830e+00 3.688849176397681479e-02
5.940996916289622459e+04 3.702271848355196404e+00 3.764263037531102168e-02
5.940996919552669715e+04 3.620160385225498878e+00 3.511123458761866711e-02
5.940996922815716971e+04 3.747699714579435515e+00 3.674964544674335504e-02
5.940996926078763499e+04 3.687381590925866703e+00 3.683351286791619605e-02
5.940996929341810028e+04 3.674288265053070379e+00 3.607395145439870610e-02
5.940996932604857284e+04 3.688491805511698640e+00 3.672136511250344293e-02
5.940996935867904540e+04 3.663153816819307185e+00 3.744416890576326984e-02
5.940996939130951068e+04 3.723695316456487880e+00 3.764500436242828457e-02
5.940996942393997597e+04 3.636202676979786386e+00 3.700454262405925010e-02
5.940996945657044853e+04 3.713251431598597829e+00 3.647145958473602123e-02
5.940996948920092109e+04 3.680384851023393633e+00 3.636276327120849250e-02
5.940996952183138637e+04 3.702741828801058510e+00 3.813770630998462863e-02
5.940996955446185893e+04 3.656313620643135476e+00 3.675412449951990373e-02
5.940996958709232422e+04 3.678465401647658783e+00 3.742565792921308254e-02
5.940996961972279678e+04 3.690367928460459801e+00 3.650814609429371693e-02
5.940996965235326934e+04 3.625869923009116924e+00 3.640159281702644301e-02
5.940996968498373462e+04 3.624432654749881078e+00 3.672834054839969886e-02
5.940996971761419991e+04 3.641010891483403178e+00 3.555159118624382636e-02
5.940996975024467247e+04 3.736733432324094384e+00 3.799952367341494913e-02
5.940996978287514503e+04 3.645293176566189786e+00 3.557688097306961617e-02
5.940996981550561031e+04 3.605415813140913084e+00 3.559866530712066379e-02
5.940996984813608287e+04 3.647925605354234602e+00 3.686378033915133773e-02
5.940996988076654816e+04 3.688127543243004958e+00 3.742563616212321587e-02
5.940996991339702072e+04 3.747950292998869060e+00 3.783506433804229713e-02
5.940996994602749328e+04 3.637030562232697495e+00 3.651739475969244253e-02
5.940996997865795856e+04 3.659272470553263990e+00 3.577574663159210216e-02
5.940997001128843112e+04 3.651628266584196592e+00 3.677390335508094743e-02
5.940997004391889641e+04 3.701409086350416100e+00 3.650153919352414761e-02
5.940997007654936897e+04 3.655275139115283345e+00 3.585732271085102785e-02
5.940997010917984153e+04 3.681310540952835275e+00 3.698133688690334597e-02
5.940997014181030681e+04 3.728090457036075112e+00 3.757202449564013558e-02
5.940997017444077210e+04 3.669909598023917585e+00 3.599301267524768200e-02
5.940997020707124466e+04 3.690952772333565335e+00 3.636081096101337340e-02
5.940997023970171722e+04 3.604563088292254580e+00 3.630940980557711972e-02
5.940997027233218978e+04 3.674597404602744977e+00 3.546526110278156591e-02
5.940997030496265506e+04 3.712023983859918275e+00 3.729878178909104558e-02
5.940997033759312035e+04 3.740955817406175665e+00 3.954390180813518313e-02
5.940997037022359291e+04 3.665750910033154675e+00 3.860303426528365056e-02
5.940997040285406547e+04 3.710433052212640970e+00 3.793004754841455828e-02
5.940997043548453803e+04 3.667644015177647709e+00 3.757506280532811604e-02
5.940997046811500331e+04 3.706120049504950664e+00 3.827227075666694844e-02
5.940997050074546860e+04 3.669904956502894944e+00 3.719537531353236948e-02
5.940997053337594116e+04 3.754705581922593183e+00 4.265787774627247120e-02
5.940997056600641372e+04 3.695571806943436233e+00 3.974467422221645424e-02
5.940997059863687900e+04 3.680764416765882174e+00 3.930324879356612150e-02
5.940997063126734429e+04 3.738228808714607609e+00 3.997018972672934656e-02
5.940997066389781685e+04 3.734944753170378107e+00 3.828734417448342170e-02
5.940997069652828941e+04 3.809309851346647235e+00 3.882392138756641381e-02
5.940997072915876197e+04 3.653231145923122369e+00 3.544766975072435183e-02
5.940997076178922725e+04 3.679031615932458532e+00 3.589097730569901223e-02
5.940997079441969254e+04 3.698394595470465784e+00 3.753153428890518284e-02
5.940997082705016510e+04 3.712526613294819366e+00 3.864083347650749956e-02
5.940997085968063766e+04 3.761588563963038201e+00 3.875597871306768472e-02
5.940997089231111022e+04 3.726805041408058461e+00 3.888494184696457412e-02
5.940997092494157550e+04 3.640430619030422310e+00 3.609019704513286714e-02
5.940997095757204079e+04 3.605792686626940302e+00 3.483263534729581085e-02
5.940997099020251335e+04 3.721309734292122862e+00 3.813244601283196505e-02
5.940997102283298591e+04 3.739360694852987166e+00 3.900940736334322645e-02
5.940997105546345119e+04 3.657085068711524833e+00 3.668536122206231265e-02
5.940997108809391648e+04 3.639539644843681643e+00 3.635378161466019942e-02
5.940997112072438904e+04 3.667176077247435995e+00 3.777890810724515713e-02
5.940997115335486160e+04 3.651213033919198825e+00 3.645940352991672295e-02
5.940997118598533416e+04 3.631726619146728563e+00 3.608392797502345262e-02
5.940997121861579944e+04 3.665349953003765648e+00 3.728817111828521685e-02
5.940997125124626473e+04 3.647811580706634249e+00 3.699036523201337107e-02
5.940997128387673729e+04 3.806912788532547331e+00 4.379942520390350813e-02
5.940997131650720985e+04 3.700815838542021563e+00 4.409253205243549023e-02
5.940997134913767513e+04 3.709475664529954031e+00 3.825826022812934407e-02
5.940997138176814042e+04 3.717566255029832067e+00 3.853262911285372516e-02
5.940997141439861298e+04 3.647881728841734894e+00 3.811506219498696224e-02
5.940997144702908554e+04 3.707759831897248670e+00 3.842621567400285321e-02
5.940997147965955810e+04 3.665039909902702231e+00 3.930818642836122340e-02
5.940997151229002338e+04 3.688936975926426776e+00 3.882762096425413506e-02
5.940997154492048867e+04 3.690542798670697344e+00 3.739822730071891421e-02
5.940997157755096123e+04 3.711748299959261921e+00 3.871160056961917006e-02
5.940997161018143379e+04 3.789160753455221631e+00 3.981495054743994927e-02
5.940997164281190635e+04 3.754523400384110143e+00 3.818637247353386110e-02
5.940997167544237163e+04 3.723815041277557913e+00 3.802410629314172119e-02
5.940997170807283692e+04 3.751176400929901789e+00 3.850572750786056958e-02
5.940997174070330948e+04 3.677741714000374529e+00 3.805800535385769207e-02
5.940997177333378204e+04 3.703618414960148542e+00 3.856627709675575222e-02
5.940997180596424732e+04 3.741024852323588501e+00 3.813515114982904408e-02
5.940997183859471261e+04 3.776174072297562745e+00 3.844343984963723843e-02
5.940997187122518517e+04 3.759012482453435222e+00 3.863473515522877072e-02
5.940997190385565773e+04 3.722502856643334912e+00 3.762925272532817444e-02
5.940997193648612301e+04 3.744389255069343392e+00 3.750833610791600575e-02
5.940997196911658830e+04 3.639520452892016422e+00 3.633922278239725551e-02
5.940997200174706086e+04 3.772949002217294900e+00 3.878308291773217148e-02
5.940997203437753342e+04 3.699069325260814001e+00 3.686246496737147216e-02
5.940997206700800598e+04 3.664609362298177686e+00 3.761045789274686940e-02
5.940997209963847126e+04 3.784244587980017283e+00 4.007430998989162940e-02
5.940997213226893655e+04 3.669243088490814486e+00 3.848697743173638136e-02
5.940997216489940911e+04 3.680176404353809883e+00 3.973969111986989933e-02
5.940997219752988167e+04 3.745109306364286628e+00 3.893466560057329967e-02
5.940997223016034695e+04 3.644596074994522539e+00 3.716924419104487148e-02
5.940997226279081951e+04 3.673793107767068911e+00 3.753131949346713570e-02
5.940997229542128480e+04 3.678196532365006544e+00 3.852709755562692268e-02
5.940997232805175736e+04 3.725701340615690249e+00 3.981092467916431954e-02
5.940997236068222992e+04 3.641523309092966176e+00 3.888132276880727073e-02
5.940997239331269520e+04 3.655142738625177135e+00 3.744627527886029011e-02
5.940997242594316049e+04 3.657270356054178162e+00 3.663746371972848026e-02
5.940997245857363305e+04 3.697680632069110462e+00 3.623450261318846705e-02
5.940997249120410561e+04 3.654736058557161549e+00 3.629808227095947248e-02
5.940997252383457817e+04 3.713182250615860269e+00 3.811731048274957789e-02
5.940997255646504345e+04 3.688246893486494038e+00 3.755604594697236481e-02
5.940997258909550874e+04 3.650573740484996943e+00 3.664526618340461367e-02
5.940997262172598130e+04 3.659557381641610263e+00 3.709149276041961291e-02
5.940997265435645386e+04 3.655922698753976352e+00 3.662174671062543019e-02
5.940997268698692642e+04 3.666987712141814182e+00 3.661795222537247291e-02
5.940997271961739170e+04 3.686388416634776455e+00 3.818575812559758809e-02
5.940997275224785699e+04 3.660844777123847038e+00 3.720738182234376717e-02
5.940997278487832955e+04 3.661478133890581077e+00 3.695778196198631904e-02
5.940997281750880211e+04 3.574263350062888200e+00 3.754629309659079928e-02
5.940997285013926739e+04 3.670559751110219260e+00 3.727421046936196802e-02
5.940997288276973268e+04 3.595102111457251670e+00 3.622164001950346074e-02
5.940997291540020524e+04 3.624277599254932980e+00 3.746337255525521853e-02
5.940997294803067780e+04 3.622589974293059178e+00 3.790510189958105208e-02
5.940997298066114308e+04 3.663861055444221915e+00 3.791917848184957890e-02
5.940997301329160837e+04 3.641578875866072540e+00 3.728304658679741646e-02
5.940997304592208093e+04 3.713780874050940817e+00 3.763210973155096950e-02
5.940997307855255349e+04 3.608401657190489775e+00 3.684645711468494123e-02
5.940997311118302605e+04 3.722456612902196316e+00 3.959282066826141921e-02
5.940997314381349133e+04 3.621222695017940474e+00 3.861332994342026037e-02
5.940997317644396389e+04 3.728374829831024417e+00 3.898394078633256321e-02
5.940997320907442918e+04 3.603175985961942551e+00 3.517685059509769591e-02
5.940997324170490174e+04 3.700998091504616561e+00 3.728081090814376608e-02
5.940997327433537430e+04 3.667480434602938821e+00 3.584606541072193897e-02
5.940997330696583958e+04 3.560485594596905390e+00 3.583937061345043862e-02
5.940997333959630487e+04 3.574992493243919434e+00 3.483067329689905345e-02
5.940997337222677743e+04 3.622995926041993275e+00 3.562529689085907475e-02
5.940997340485724999e+04 3.632561843355853082e+00 3.558468165385909876e-02
5.940997343748772255e+04 3.587626860144732088e+00 3.520882654506743425e-02
5.940997347011818783e+04 3.639042288324378482e+00 3.603517089660419892e-02
5.940997350274865312e+04 3.683171461420704063e+00 3.865162466057109336e-02
5.940997353537912568e+04 3.654699173717282701e+00 3.714421661462328356e-02
5.940997356800959824e+04 3.624638642421815771e+00 3.549888468536365610e-02
5.940997360064007080e+04 3.665127498277050311e+00 3.712933341978266050e-02
5.940997363327053608e+04 3.579932144388668469e+00 3.476768772703946186e-02
5.940997366590100137e+04 3.600373146127818558e+00 3.513198291756300384e-02
5.940997369853147393e+04 3.668865426774132743e+00 3.554661235267666392e-02
5.940997373116194649e+04 3.681695249409178139e+00 3.771194806243347020e-02
5.940997376379241177e+04 3.666113682004714658e+00 3.755260159707655282e-02
5.940997379642287706e+04 3.624100398866702211e+00 3.718635432986938660e-02
5.940997382905334962e+04 3.692101246183874697e+00 3.837513728049361111e-02
5.940997386168382218e+04 3.680825342574131742e+00 3.766017515099178564e-02
5.940997389431429474e+04 3.664994363021420565e+00 3.802927966635316626e-02
5.940997392694476002e+04 3.725689386630345101e+00 3.885552799103135502e-02
5.940997395957522531e+04 3.660406285933307746e+00 3.924545154337111957e-02
5.940997399220569787e+04 3.740974215657760116e+00 3.972823588133489459e-02
5.940997402483617043e+04 3.692071892848876491e+00 3.711550932002406766e-02
5.940997405746663571e+04 3.712690335612181425e+00 3.664181241655597304e-02
5.940997409009710100e+04 3.686784519827998263e+00 3.577600687919658962e-02
5.940997412272757356e+04 3.756306824648145248e+00 3.895727633500659093e-02
5.940997415535804612e+04 3.650832857532954279e+00 3.658231861033316157e-02
5.940997418798851140e+04 3.774890912479355265e+00 3.844414618101846953e-02
5.940997422061897669e+04 3.741675438371287132e+00 3.766166548415121607e-02
5.940997425324944925e+04 3.720778972338064428e+00 3.941715340227690267e-02
5.940997428587992181e+04 3.702938177182919066e+00 3.789103040521944743e-02
5.940997431851039437e+04 3.746415671830520377e+00 3.902461760263423174e-02
5.940997435114085965e+04 3.682383481869343278e+00 3.734119795114986678e-02
5.940997438377132494e+04 3.692326715839325590e+00 3.720859317256205306e-02
5.940997441640179750e+04 3.657994839303669199e+00 3.863246511502367586e-02
5.940997444903227006e+04 3.736809001767395610e+00 4.048141237735539827e-02
5.940997448166273534e+04 3.736306404795114222e+00 3.932353693330488398e-02
5.940997451429320063e+04 3.721083060319907432e+00 3.743941739329813279e-02
5.940997454692367319e+04 3.715861170116109502e+00 4.552753527279607831e-02
5.940997457955414575e+04 3.712853751829485738e+00 3.949479668873772525e-02
5.940997461218461831e+04 3.695181478384891971e+00 4.374986607862969140e-02
5.940997464481508359e+04 3.693181961208795272e+00 3.858000059135522491e-02
5.940997467744554888e+04 3.705224531499202723e+00 3.635748644468000251e-02
5.940997471007602144e+04 3.754482471153663958e+00 3.723078020772042918e-02
5.940997474270649400e+04 3.719242101614340434e+00 3.711527347980870389e-02
5.940997477533696656e+04 3.762562958240357247e+00 3.634347723245148765e-02
5.940997480796743184e+04 3.775722814742439315e+00 3.824310715832226343e-02
5.940997484059789713e+04 3.707407384202843215e+00 3.644873368512461381e-02
5.940997487322836969e+04 3.764336537261265381e+00 3.812370904361240403e-02
5.940997490585884225e+04 3.655434199409185680e+00 3.614483735958674837e-02
5.940997493848930753e+04 3.724140057473390719e+00 3.933616217970169193e-02
5.940997497111978009e+04 3.709355534998457937e+00 3.741578303052315452e-02
5.940997500375024538e+04 3.717887538741575515e+00 3.776723853478535647e-02
5.940997503638071794e+04 3.758843026891807604e+00 3.783409074199532707e-02
5.940997506901119050e+04 3.814335653324095521e+00 3.948072912567809206e-02
5.940997510164165578e+04 3.749920587525253257e+00 3.648763378420867565e-02
5.940997513427212834e+04 3.758162951044292210e+00 3.837013736478454146e-02
5.940997516690259363e+04 3.685551161089552163e+00 3.681512780765587578e-02
5.940997519953306619e+04 3.743648270600203443e+00 3.822386144103177841e-02
5.940997523216353875e+04 3.762172198939529810e+00 3.698344702079209290e-02
5.940997526479400403e+04 3.787582305777561054e+00 4.849588294156680079e-02
5.940997529742446932e+04 3.750859085136582394e+00 4.037595769735093792e-02
5.940997533005494188e+04 3.681629471053005975e+00 3.766421774365625447e-02
5.940997536268541444e+04 3.684693372743269801e+00 3.668436857776496973e-02
5.940997539531587972e+04 3.733468600738509835e+00 3.830092320082333773e-02
5.940997542794634501e+04 3.675935968070799476e+00 3.708581692239389799e-02
5.940997546057681757e+04 3.732522949662060441e+00 3.800599450637626858e-02
5.940997549320729013e+04 3.710490870996707713e+00 4.212790238712742219e-02
5.940997552583776269e+04 3.642514164084264205e+00 3.680116486581055252e-02
5.940997555846822797e+04 3.694126827110354672e+00 3.860640188775922577e-02
5.940997559109869326e+04 3.754179237585624662e+00 3.909385874327039878e-02
5.940997562372916582e+04 3.692695389765177083e+00 3.695534588756255873e-02
5.940997565635963838e+04 3.721392909533913329e+00 4.139463213298365946e-02
5.940997568899010366e+04 3.709120551810628275e+00 3.819057410477557507e-02
5.940997572162057622e+04 3.716245433534630216e+00 3.867779666378538816e-02
5.940997575425104151e+04 3.714925936701103382e+00 3.928858128741473388e-02
5.940997578688151407e+04 3.732474928500955080e+00 3.919629672096502926e-02
5.940997581951198663e+04 3.678036276363818580e+00 3.689160384836039780e-02
5.940997585214245191e+04 3.729740354436800409e+00 3.725248208630797114e-02
5.940997588477291720e+04 3.667263494313841576e+00 4.722326329576837650e-02
5.940997591740338976e+04 3.656670081455200005e+00 3.977235908137036202e-02
5.940997595003386232e+04 3.696166701417189504e+00 3.658337354923651974e-02
5.940997598266433488e+04 3.680967724384743622e+00 3.751091004111803406e-02
5.940997601529480016e+04 3.722891052951917246e+00 3.766955615357626269e-02
5.940997604792526545e+04 3.703364530485905970e+00 3.889105817865613074e-02
5.940997608055573801e+04 3.773146155598875673e+00 4.409872946963199619e-02
5.940997611318621057e+04 3.729127321123011818e+00 4.040740452406477862e-02
5.940997614581668313e+04 3.689362161887329794e+00 3.801582281215185044e-02
5.940997617844714841e+04 3.769575000953482746e+00 3.904485090651531320e-02
5.940997621107761370e+04 3.691061560170824318e+00 3.724953402070987907e-02
5.940997624370808626e+04 3.685192981587191774e+00 3.783593929282162704e-02
5.940997627633855882e+04 3.701821914293045523e+00 4.091417206336837170e-02
5.940997630896902410e+04 3.692848302687411710e+00 3.864401195564856617e-02
5.940997634159948939e+04 3.672674310505112949e+00 3.837705594302741330e-02
5.940997637422996195e+04 3.652938402739861701e+00 3.778787165935705572e-02
5.940997640686043451e+04 3.616219053451141807e+00 3.706844177306675009e-02
5.940997643949089979e+04 3.624842070511151704e+00 3.738644923021429423e-02
5.940997647212136508e+04 3.648305274112096708e+00 3.601040155461746051e-02
5.940997650475183764e+04 3.648019826703623458e+00 4.116644174074304829e-02
5.940997653738231020e+04 3.670737634042123609e+00 4.235941585038723034e-02
5.940997657001278276e+04 3.664807115743020649e+00 3.729979561268383093e-02
5.940997660264324804e+04 3.671163606508434096e+00 4.055514937975582268e-02
5.940997663527371333e+04 3.656196874229775240e+00 4.012732203644087808e-02
5.940997666790418589e+04 3.551238759183278582e+00 3.586094132496080861e-02
5.940997670053465845e+04 3.674100535850982396e+00 3.723342030906165445e-02
5.940997673316512373e+04 3.602950207416876438e+00 3.505966683109067172e-02
5.940997676579559629e+04 3.698224279158033312e+00 3.703125673607407520e-02
5.940997679842606158e+04 3.627470184225534133e+00 3.673985797936352160e-02
5.940997683105653414e+04 3.706940758975670214e+00 3.780293197311479503e-02
5.940997686368700670e+04 3.626940278873981072e+00 3.868542311826442953e-02
5.940997689631747198e+04 3.601764265645895691e+00 3.758219380827485662e-02
5.940997692894793727e+04 3.595965093481931607e+00 3.889521630375794570e-02
5.940997696157840983e+04 3.594342386595271499e+00 3.585475871944558690e-02
5.940997699420888239e+04 3.628485039370078713e+00 3.593484816857443059e-02
5.940997702683935495e+04 3.607136796988417604e+00 3.621506950032188366e-02
5.940997705946982023e+04 3.599291331240481284e+00 3.665230073268575112e-02
5.940997709210028552e+04 3.592937284767394601e+00 3.508542892030648563e-02
5.940997712473075808e+04 3.716917326688618406e+00 3.886749468190866391e-02
5.940997715736123064e+04 3.605133127613108446e+00 3.548858422537311957e-02
5.940997718999169592e+04 3.558299346332197466e+00 3.601328707813743896e-02
5.940997722262216121e+04 3.574834125278006702e+00 3.623489816475301828e-02
5.940997725525263377e+04 3.652726004060875109e+00 3.714844425365320529e-02
5.940997728788310633e+04 3.669841883231894197e+00 3.678526824208238483e-02
5.940997732051357889e+04 3.630308855892545594e+00 3.762581536631634527e-02
5.940997735314404417e+04 3.649978005910524015e+00 3.779097155221414900e-02
5.940997738577450946e+04 3.573049258175307941e+00 3.550682620464195444e-02
5.940997741840498202e+04 3.566747401661710448e+00 3.791784552414025067e-02
5.940997745103545458e+04 3.596714061972177134e+00 4.019710707083579831e-02
5.940997748366592714e+04 3.620518439235704378e+00 3.660026230763700761e-02
5.940997751629639242e+04 3.594895247126938642e+00 3.838175897120078145e-02
5.940997754892685771e+04 3.663975994742650233e+00 4.073648490095403002e-02
5.940997758155733027e+04 3.646164328409055688e+00 3.837218395976697144e-02
5.940997761418780283e+04 3.658989311223216134e+00 4.035087048352183764e-02
5.940997764681826811e+04 3.622382603805417656e+00 4.040283981579316508e-02
5.940997767944873340e+04 3.594897015082928693e+00 3.890892824291586338e-02
5.940997771207920596e+04 3.680559237518146620e+00 3.994341594709439197e-02
5.940997774470967852e+04 3.562883561083381334e+00 3.566005130172415771e-02
5.940997777734014380e+04 3.599898233907431688e+00 3.505072321348540187e-02
5.940997780997061636e+04 3.613269556577455521e+00 3.508712794827927028e-02
5.940997784260108165e+04 3.632955102965040872e+00 3.647396556271090273e-02
5.940997787523155421e+04 3.632408202193609714e+00 3.683916246244207937e-02
5.940997790786202677e+04 3.726185150628203324e+00 4.037547341747658308e-02
5.940997794049249205e+04 3.697415326926388524e+00 3.830620403489491677e-02
5.940997797312295734e+04 3.665114769649387760e+00 3.784191548965641638e-02
5.940997800575342990e+04 3.630354480036134479e+00 3.946115026102722800e-02
5.940997803838390246e+04 3.602572534809262539e+00 3.699868967789273627e-02
5.940997807101437502e+04 3.573999999999999844e+00 3.451356278042645026e-02
5.940997810364484030e+04 3.623354442525426933e+00 3.518237567063205173e-02
5.940997813627530559e+04 3.607029839384464420e+00 3.710293593168643295e-02
5.940997816890577815e+04 3.683922092801222181e+00 3.983823119643585542e-02
5.940997820153625071e+04 3.618780136203211040e+00 3.614384289513312976e-02
5.940997823416672327e+04 3.609142864250045157e+00 3.550712497741415064e-02
5.940997826679718855e+04 3.645943990650680977e+00 3.716184029977896708e-02
5.940997829942765384e+04 3.611001031861084787e+00 3.566699264592024937e-02
5.940997833205812640e+04 3.618364418938306848e+00 3.550509341615593756e-02
5.940997836468859896e+04 3.620864278813908488e+00 3.692413512650138951e-02
5.940997839731906424e+04 3.593250530437055890e+00 3.588899770382775190e-02
5.940997842994952953e+04 3.705442889570705223e+00 3.792828213376905205e-02
5.940997846258000209e+04 3.630480311010785055e+00 3.597279953512848988e-02
5.940997849521047465e+04 3.635311395429880132e+00 3.631220342354601199e-02
5.940997852784094721e+04 3.645864874512265263e+00 3.717846509588621645e-02
5.940997856047141249e+04 3.634967762226765320e+00 3.574551604877199140e-02
5.940997859310187778e+04 3.615340909090908994e+00 3.567632172803118090e-02
5.940997862573235034e+04 3.715035493127926358e+00 3.664635556857350623e-02
5.940997865836282290e+04 3.605550841421342412e+00 3.583230494125785176e-02
5.940997869099328818e+04 3.644612240050505658e+00 3.642316729879496728e-02
5.940997872362376074e+04 3.653876974136679667e+00 3.682511623994001726e-02
5.940997875625422603e+04 3.739744775522447551e+00 4.507763400555635236e-02
5.940997878888469859e+04 3.726925887366386192e+00 3.971887179861322698e-02
5.940997882151517115e+04 3.667019315243080335e+00 3.608186092539466400e-02
5.940997885414563643e+04 3.700259397614049206e+00 3.536842871050768083e-02
5.940997888677610172e+04 3.720042037430933757e+00 3.599660802648914359e-02
5.940997891940657428e+04 3.744888765680227216e+00 3.741647793286526080e-02
5.940997895203704684e+04 3.686224141568320789e+00 3.828342582813992062e-02
5.940997898466751212e+04 3.647693521154533158e+00 3.612583691685874315e-02
5.940997901729797741e+04 3.630904029860188231e+00 3.497575458636384416e-02
5.940997904992844997e+04 3.743668136324139972e+00 3.648245367825628943e-02
5.940997908255892253e+04 3.761924066924067223e+00 3.661222977978332432e-02
5.940997911518938781e+04 3.747538037169710456e+00 3.633237585335925834e-02
5.940997914781986037e+04 3.742861582447635005e+00 3.711134768367917169e-02
5.940997918045032566e+04 3.664394797605561305e+00 3.604721358461293601e-02
5.940997921308079822e+04 3.692786108329653150e+00 3.645554807979001222e-02
5.940997924571127078e+04 3.706818706949848163e+00 3.653522510638546050e-02
5.940997927834173606e+04 3.682677615900701973e+00 3.611889077640170753e-02
5.940997931097220135e+04 3.724266636656913931e+00 3.793259597222010254e-02
5.940997934360267391e+04 3.715424821165547176e+00 3.809520121860392183e-02
5.940997937623314647e+04 3.755860752148058701e+00 3.798888152182450934e-02
5.940997940886361903e+04 3.788719671234271225e+00 3.797195962628591853e-02
5.940997944149408431e+04 3.732109114428113106e+00 3.614734014831039871e-02
5.940997947412454960e+04 3.703273935481425916e+00 3.616836799717317724e-02
5.940997950675502216e+04 3.724995275590551547e+00 3.759798313319218099e-02
5.940997953938549472e+04 3.734572981122593394e+00 3.691581627114444430e-02
5.940997957201596000e+04 3.718954697734886850e+00 3.768998121886867753e-02
5.940997960464642529e+04 3.754926184066575523e+00 3.959604506337604385e-02
5.940997963727689785e+04 3.736141268639438628e+00 3.668345620206640151e-02
5.940997966990737041e+04 3.716116230156742528e+00 3.773614320211618467e-02
5.940997970253784297e+04 3.660520526026301180e+00 3.547435130021167615e-02
5.940997973516830825e+04 3.671747801250676346e+00 3.579837245321975531e-02
5.940997976779877354e+04 3.630233197530555511e+00 3.544746029541608057e-02
5.940997980042924610e+04 3.735076486600467760e+00 3.728138497311286881e-02
5.940997983305971866e+04 3.624557993730407546e+00 3.603052583979644147e-02
5.940997986569019122e+04 3.689502727388049852e+00 3.588511436985553776e-02
5.940997989832065650e+04 3.672978622386375847e+00 3.896779993621677513e-02
5.940997993095112179e+04 3.633286490718103501e+00 3.497019288231210249e-02
5.940997996358159435e+04 3.605595138568272962e+00 3.512215716240541658e-02
5.940997999621206691e+04 3.690543800572950506e+00 3.525531612367853451e-02
5.940998002884253947e+04 3.731934570619691804e+00 3.924010142712294757e-02
5.940998006147300475e+04 3.657598812395620680e+00 3.616392037803439763e-02
5.940998009410347004e+04 3.632695944526160847e+00 3.490879769744079791e-02
5.940998012673394260e+04 3.627061709300499093e+00 3.586780814293991787e-02
5.940998015936441516e+04 3.739624826603204610e+00 3.742721244205717696e-02
5.940998019199488044e+04 3.715033581688010234e+00 3.683565127938282641e-02
5.940998022462534573e+04 3.694212901846892994e+00 3.630289488916377955e-02
5.940998025725581829e+04 3.703476064916254806e+00 3.681967950950461310e-02
5.940998028988629085e+04 3.778620535286029369e+00 3.823695627585148998e-02
5.940998032251675613e+04 3.700482719663123365e+00 3.584035902085837971e-02
5.940998035514722142e+04 3.622626124303632178e+00 3.484717797598942818e-02
5.940998038777769398e+04 3.683254854505896514e+00 3.652934308756099202e-02
5.940998042040816654e+04 3.615607024564014615e+00 3.536651114515983879e-02
5.940998045303863910e+04 3.666707973703940304e+00 3.611733248187502104e-02
5.940998048566910438e+04 3.732915568106561555e+00 4.029319396299575751e-02
5.940998051829956967e+04 3.809856089236030030e+00 4.230035767476086894e-02
5.940998055093004223e+04 3.628737348394913909e+00 3.791466570312365669e-02
5.940998058356051479e+04 3.713541306547824661e+00 3.721326157391173506e-02
5.940998061619098735e+04 3.750912666746256896e+00 3.834488726923506591e-02
5.940998064882145263e+04 3.715814381000882349e+00 3.885614062042155176e-02
5.940998068145191792e+04 3.780484029742630980e+00 4.016070647578491581e-02
5.940998071408239048e+04 3.810108086844126607e+00 4.010585755577835559e-02
5.940998074671286304e+04 3.674390912944814236e+00 3.593486978329282766e-02
5.940998077934332832e+04 3.772554878749569074e+00 3.814357071807204097e-02
5.940998081197379361e+04 3.751563099704094739e+00 3.863549890502810530e-02
5.940998084460426617e+04 3.753315800427600823e+00 3.762526262149166328e-02
5.940998087723473873e+04 3.775662537243217987e+00 3.757002465410925335e-02
5.940998090986521129e+04 3.823449246616974051e+00 3.904258491183560525e-02
5.940998094249567657e+04 3.762305487820206906e+00 3.844595642342758801e-02
5.940998097512614186e+04 3.693857548726473983e+00 3.575607080930567894e-02
5.940998100775661442e+04 3.758121009040904958e+00 3.634159509457290244e-02
5.940998104038708698e+04 3.729984623908266350e+00 3.661017173035484296e-02
5.940998107301755226e+04 3.714423807642034170e+00 3.728368373498591043e-02
5.940998110564802482e+04 3.746566493998420011e+00 3.611650807803871294e-02
5.940998113827849011e+04 3.800369628640656749e+00 3.819034555616877130e-02
5.940998117090896267e+04 3.752807144463831346e+00 3.927328526926083391e-02
5.940998120353943523e+04 3.745320330156234778e+00 3.719078192671260857e-02
5.940998123616990051e+04 3.817767739506869873e+00 3.719514132248458865e-02
5.940998126880036580e+04 3.753541076487252326e+00 3.828787304990546175e-02
5.940998130143083836e+04 3.774879167183046391e+00 3.763950049587885816e-02
5.940998133406131092e+04 3.817191763678874139e+00 4.100554496237246438e-02
5.940998136669177620e+04 3.784824455094093487e+00 3.834458088813589433e-02
5.940998139932224876e+04 3.785446674392793920e+00 3.994318705940116954e-02
5.940998143195271405e+04 3.822109299153281903e+00 4.153990941269852105e-02
5.940998146458318661e+04 3.817439675905244023e+00 4.078409905380322997e-02
5.940998149721365917e+04 3.821632110125331216e+00 4.072212198703364927e-02
5.940998152984412445e+04 3.728805433479824405e+00 3.715034565774873176e-02
5.940998156247458974e+04 3.761891796563182844e+00 3.839191473592439702e-02
5.940998159510506230e+04 3.744318287517905741e+00 3.694424841855158820e-02
5.940998162773553486e+04 3.724395981649449627e+00 3.634035586739643720e-02
5.940998166036600014e+04 3.771878333428010599e+00 3.663045333134104520e-02
5.940998169299646543e+04 3.801243413321202524e+00 3.906959922957852632e-02
5.940998172562693799e+04 3.734558841666461237e+00 3.981837272358597357e-02
5.940998175825741055e+04 3.792090133356739834e+00 4.002703117102030667e-02
5.940998179088788311e+04 3.748193975753030927e+00 3.950447496096119726e-02
5.940998182351834839e+04 3.804247512092066685e+00 4.450657054892677433e-02
5.940998185614881368e+04 3.778031266819983358e+00 4.594131973740023245e-02
5.940998188877928624e+04 3.834423009993536802e+00 4.546026910255331066e-02
5.940998192140975880e+04 3.769516477579686775e+00 4.385990708428968987e-02
5.940998195404022408e+04 3.835672562835742205e+00 4.082231545798419708e-02
5.940998198667068937e+04 3.761258864693327375e+00 4.097371657596760725e-02
5.940998201930116193e+04 3.698764791426554677e+00 4.296672843184752566e-02
5.940998205193163449e+04 3.653248146643956140e+00 3.825592484568598323e-02
5.940998208456210705e+04 3.752256071139245197e+00 3.934665635578969006e-02
5.940998211719257233e+04 3.879185829824880472e+00 4.220455637925207837e-02
5.940998214982303762e+04 3.808560203490568341e+00 3.931266919301570212e-02
5.940998218245351018e+04 3.852560520518205855e+00 4.020033736342712438e-02
5.940998221508398274e+04 3.763146890364438057e+00 3.940346776595197997e-02
5.940998224771444802e+04 3.797428132597921557e+00 4.111898838207435347e-02
5.940998228034492058e+04 3.857695587829533590e+00 4.089679220629887507e-02
5.940998231297538587e+04 3.816567106259264097e+00 4.062982593024889316e-02
5.940998234560585843e+04 3.822035737987583115e+00 4.147667607937898654e-02
5.940998237823633099e+04 3.816674987518721807e+00 4.113728186464157138e-02
5.940998241086679627e+04 3.825644256820616373e+00 4.098621021828176281e-02
5.940998244349726883e+04 3.795735304215382300e+00 4.144440515549576570e-02
5.940998247612773412e+04 3.794119497250984185e+00 4.468804331247549361e-02
5.940998250875820668e+04 3.744353131923214839e+00 4.284692016922225094e-02
5.940998254138867924e+04 3.846644114950523274e+00 4.048069419314404699e-02
5.940998257401914452e+04 3.876322805773164681e+00 4.398987495494699473e-02
5.940998260664960981e+04 3.768125432907247774e+00 3.753104493626338578e-02
5.940998263928008237e+04 3.759037281736668401e+00 3.687844104554702240e-02
5.940998267191055493e+04 3.771643024462380200e+00 3.663571125008829865e-02
5.940998270454102021e+04 3.726406829577438629e+00 3.734513761816559557e-02
5.940998273717148550e+04 3.751699954261320524e+00 4.136945017501627436e-02
5.940998276980195806e+04 3.771949195931233234e+00 4.313097962765113924e-02
5.940998280243243062e+04 3.805468720575496011e+00 4.243178161380505714e-02
5.940998283506290318e+04 3.746851147441872421e+00 3.693222926912986120e-02
5.940998286769336846e+04 3.694365578627672786e+00 3.694268289879249628e-02
5.940998290032383375e+04 3.751240572874444013e+00 3.824198383116092503e-02
5.940998293295430631e+04 3.831287024497943339e+00 3.877060775181159075e-02
5.940998296558477887e+04 3.788436194895591580e+00 4.007346265499354965e-02
5.940998299821524415e+04 3.830936187609172094e+00 4.010179766607999824e-02
5.940998303084570944e+04 3.728479775143590746e+00 3.861785730047603143e-02
5.940998306347618200e+04 3.740167945757562507e+00 3.819179842655462398e-02
5.940998309610665456e+04 3.710441250219024045e+00 3.634631076684047279e-02
5.940998312873712712e+04 3.766163630889657998e+00 3.723288869096631065e-02
5.940998316136759240e+04 3.783547052164714763e+00 3.881586031821979144e-02
5.940998319399805769e+04 3.838932958586811495e+00 4.058879726525013720e-02
5.940998322662853025e+04 3.782098726713918335e+00 3.793486179092615818e-02
5.940998325925900281e+04 3.829195845338726922e+00 3.794387168703550195e-02
5.940998329188946809e+04 3.789018281993488557e+00 3.834679595574753963e-02
5.940998332451993338e+04 3.786120083960734295e+00 3.846611408381977321e-02
5.940998335715040594e+04 3.766061794997547452e+00 3.791417193895067067e-02
5.940998338978087850e+04 3.756910625302408491e+00 3.958396858521621986e-02
5.940998342241135106e+04 3.762883191969249363e+00 3.829799405717818073e-02
5.940998345504181634e+04 3.789187481806751912e+00 3.865472077533827627e-02
5.940998348767228163e+04 3.668568023685239599e+00 3.643333462130207701e-02
5.940998352030275419e+04 3.715692475598714850e+00 3.911858687997820522e-02
5.940998355293322675e+04 3.743488937316694631e+00 3.799307394710104563e-02
5.940998358556369931e+04 3.713586749587511004e+00 3.656036941563260007e-02
5.940998361819416459e+04 3.754532642037663681e+00 3.880316238982010196e-02
5.940998365082462988e+04 3.826778853786314993e+00 4.081692667537337865e-02
5.940998368345510244e+04 3.705288791757726852e+00 3.665011416495857210e-02
5.940998371608557500e+04 3.759774262188916527e+00 4.165191038310050303e-02
5.940998374871604756e+04 3.733836220200249745e+00 4.113444150133816618e-02
5.940998378134651284e+04 3.725498899669900776e+00 3.770171232500693637e-02
5.940998381397697813e+04 3.677470867777870023e+00 3.533667880087370400e-02
5.940998384660745069e+04 3.720752491072731427e+00 3.796486820488826491e-02
5.940998387923792325e+04 3.744862635803598128e+00 4.508240466356095572e-02
5.940998391186838853e+04 3.743877685680351064e+00 4.114254991779086462e-02
5.940998394449885382e+04 3.731792712770220177e+00 4.118870756123030330e-02
5.940998397712932638e+04 3.783177402633969955e+00 3.991556790906164442e-02
5.940998400975979894e+04 3.713953473793747850e+00 3.827840132134879836e-02
5.940998404239026422e+04 3.665478320102367515e+00 3.586966445592249669e-02
5.940998407502072951e+04 3.643076524570752373e+00 3.647654344972546536e-02
5.940998410765120207e+04 3.699806992846632614e+00 3.694188430741648238e-02
5.940998414028167463e+04 3.681034757399088697e+00 3.589816868760117852e-02
5.940998417291214719e+04 3.713134659211198230e+00 3.852628573709979132e-02
5.940998420554261247e+04 3.734149383462126881e+00 3.714202105093071526e-02
5.940998423817307776e+04 3.688172775160785122e+00 3.855393545943198996e-02
5.940998427080355032e+04 3.709792912397430253e+00 3.925804098743393422e-02
5.940998430343402288e+04 3.605213361893996105e+00 3.587144671634701076e-02
5.940998433606449544e+04 3.679590777670695090e+00 3.769414935401750599e-02
5.940998436869496072e+04 3.674736979474145571e+00 3.729810029040125235e-02
5.940998440132542601e+04 3.667459386002841271e+00 3.703700464244841228e-02
5.940998443395589857e+04 3.687221420350859535e+00 3.737898220931833160e-02
5.940998446658637113e+04 3.663616975241863027e+00 3.704382813765566551e-02
5.940998449921683641e+04 3.627790738510937363e+00 3.534035178055765919e-02
5.940998453184730170e+04 3.586671279250784217e+00 3.516575492202905773e-02
5.940998456447777426e+04 3.688210589097776992e+00 3.740527205797349736e-02
5.940998459710824682e+04 3.619132251090182884e+00 3.827451614365025984e-02
5.940998462973871938e+04 3.697324872464850198e+00 3.859332860947457117e-02
5.940998466236918466e+04 3.678932390103560213e+00 3.841999557085862271e-02
5.940998469499964995e+04 3.635114812521325955e+00 3.723138860444150794e-02
5.940998472763012251e+04 3.754283562417623621e+00 4.173441415479228062e-02
5.940998476026059507e+04 3.664341336794289195e+00 3.683029222650813228e-02
5.940998479289106035e+04 3.728638813588374568e+00 3.733853320596570990e-02
5.940998482552152564e+04 3.688077095472881872e+00 3.697660913898859203e-02
5.940998485815199820e+04 3.747453866140686873e+00 3.878133849289830404e-02
5.940998489078247076e+04 3.669064442759666367e+00 3.900377159605571131e-02
5.940998492341294332e+04 3.709621498485493607e+00 3.924776999566471913e-02
5.940998495604340860e+04 3.760244586756583018e+00 3.848149479645533722e-02
5.940998498867387389e+04 3.677880504157939878e+00 3.649625977492124834e-02
5.940998502130434645e+04 3.764696145961981433e+00 3.801833794662264759e-02
5.940998505393481901e+04 3.679159769110107003e+00 3.727105015515887187e-02
5.940998508656529157e+04 3.765276454960148289e+00 3.788442364039784627e-02
5.940998511919575685e+04 3.808666784256413251e+00 4.015229053166197853e-02
5.940998515182622214e+04 3.658601287634229315e+00 3.969830434520158630e-02
5.940998518445669470e+04 3.750823393684524110e+00 4.549057945269739667e-02
5.940998521708716726e+04 3.755100400613284428e+00 4.313350789705452937e-02
5.940998524971763254e+04 3.808159983921213687e+00 3.995677748944975044e-02
5.940998528234809783e+04 3.817384374980544948e+00 3.999876109196695562e-02
5.940998531497857039e+04 3.740576094636080207e+00 3.697847511442088619e-02
5.940998534760904295e+04 3.780551888946581229e+00 3.737058055713608079e-02
5.940998538023950823e+04 3.713089364891025923e+00 3.589546061530504706e-02
5.940998541286997352e+04 3.722956926076848472e+00 3.533634005359874430e-02
5.940998544550044608e+04 3.738657230065788983e+00 3.672871769727711899e-02
5.940998547813091864e+04 3.786192419391792630e+00 3.776788926079602260e-02
5.940998551076138392e+04 3.748035650355184600e+00 3.677341406207931818e-02
5.940998554339184921e+04 3.767137370157104037e+00 3.782098274000745414e-02
5.940998557602232177e+04 3.696709179268323098e+00 3.591476448188399978e-02
5.940998560865279433e+04 3.800022921468502179e+00 3.729919034598230126e-02
5.940998564128326689e+04 3.765841939999243326e+00 3.728201897400398868e-02
5.940998567391373217e+04 3.746019927181862386e+00 3.775950013743839540e-02
5.940998570654419746e+04 3.752193898871709177e+00 3.721439376771397411e-02
5.940998573917467002e+04 3.737670681744194034e+00 3.839897245604956960e-02
5.940998577180514258e+04 3.791761468694960335e+00 3.797198816210806127e-02
5.940998580443560786e+04 3.714166608768151523e+00 3.556965812465503335e-02
5.940998583706608042e+04 3.734264349980524145e+00 3.576085095117993023e-02
5.940998586969654571e+04 3.756354036439327970e+00 3.714554682996103196e-02
5.940998590232701827e+04 3.748846170798204369e+00 3.683925096524898884e-02
5.940998593495749083e+04 3.750713113168095525e+00 3.754879718504035291e-02
5.940998596758795611e+04 3.695391973357205373e+00 3.621377056261645966e-02
5.940998600021842140e+04 3.690592682850626360e+00 3.533105818298645784e-02
5.940998603284889396e+04 3.677750688932475143e+00 3.644095782098864811e-02
5.940998606547936652e+04 3.645710840677713449e+00 3.555367228489678816e-02
5.940998609810983908e+04 3.717085782610600742e+00 3.667456258867342334e-02
5.940998613074030436e+04 3.720045182561973363e+00 3.732416213490780121e-02
5.940998616337076965e+04 3.736801932793782477e+00 3.725046152076016970e-02
5.940998619600124221e+04 3.658871748373420996e+00 3.602054431611356744e-02
5.940998622863171477e+04 3.720278054620557828e+00 3.641659974422246926e-02
5.940998626126218005e+04 3.672226793327848515e+00 3.553588666737337448e-02
5.940998629389265261e+04 3.700439519623622608e+00 3.603828403414955500e-02
5.940998632652311790e+04 3.658798030046143790e+00 3.568986054207475000e-02
5.940998635915359046e+04 3.723636544400464654e+00 3.645797278147168419e-02
5.940998639178406302e+04 3.687617937096036247e+00 3.622664018838779587e-02
5.940998642441452830e+04 3.705875399718797425e+00 3.813325567565842983e-02
5.940998645704500086e+04 3.753371820563236927e+00 3.785708527457610356e-02
5.940998648967546615e+04 3.632001221187604934e+00 3.577348040355942532e-02
5.940998652230593871e+04 3.686329841056356305e+00 3.647033937704505929e-02
5.940998655493641127e+04 3.699567039282956049e+00 3.618975027784550325e-02
5.940998658756687655e+04 3.690800417090791541e+00 3.697857348238031694e-02
5.940998662019734184e+04 3.687528186235589089e+00 3.711093070031491054e-02
5.940998665282781440e+04 3.671965787842904394e+00 3.763394086746481987e-02
5.940998668545828696e+04 3.613846231371017570e+00 3.521876564567102963e-02
5.940998671808875224e+04 3.673522389576084013e+00 3.603913214348054839e-02
5.940998675071921753e+04 3.640684014322852491e+00 3.723930314284167042e-02
5.940998678334969009e+04 3.602878952572203808e+00 3.575393878053619717e-02
5.940998681598016265e+04 3.656738390439039144e+00 3.732782475288325130e-02
5.940998684861062793e+04 3.811491362206018252e+00 4.450327006387167633e-02
5.940998688124109322e+04 3.603413580246913828e+00 3.743354869789627948e-02
5.940998691387156578e+04 3.679872417944693552e+00 3.693116195333161905e-02
5.940998694650203834e+04 3.648694975167797949e+00 3.664551183704099074e-02
5.940998697913250362e+04 3.661402535857427143e+00 3.708061172905238734e-02
5.940998701176297618e+04 3.667081409961304495e+00 3.836693613803977831e-02
5.940998704439344147e+04 3.677296756328628291e+00 3.950941373486027697e-02
5.940998707702391403e+04 3.605089598404866980e+00 3.549086780220406939e-02
5.940998710965438659e+04 3.542463866151162932e+00 3.392323453805278638e-02
5.940998714228485187e+04 3.589131367620916002e+00 3.529639624046533586e-02
5.940998717491531715e+04 3.674785690220985224e+00 3.768024415692022150e-02
5.940998720754578972e+04 3.593382316742972815e+00 3.664610236341142580e-02
5.940998724017626228e+04 3.622218227352186570e+00 3.678601671125355382e-02
5.940998727280673484e+04 3.670193749999999699e+00 3.736220274144064213e-02
5.940998730543720012e+04 3.611136546433211691e+00 3.652232358818739005e-02
5.940998733806766541e+04 3.622709109296761376e+00 3.770432027845171258e-02
5.940998737069813797e+04 3.647424439642018346e+00 4.011472000440177710e-02
5.940998740332861053e+04 3.603078378262178472e+00 3.792726684729517961e-02
5.940998743595907581e+04 3.660062243277977689e+00 3.631219104750890020e-02
5.940998746858954837e+04 3.676782073606781776e+00 3.728422696507619621e-02
5.940998750122001366e+04 3.648677333563702163e+00 3.738754558505384684e-02
5.940998753385048622e+04 3.720914721295855099e+00 3.692676642454700842e-02
5.940998756648095878e+04 3.607290747403435027e+00 3.620773354921878046e-02
5.940998759911142406e+04 3.623712664932460026e+00 3.554949174832714581e-02
5.940998763174188934e+04 3.584859440254316798e+00 3.445328929814498592e-02
5.940998766437236191e+04 3.574666535413692614e+00 3.467984591853114779e-02
5.940998769700283447e+04 3.603950828004693907e+00 3.493559573230599347e-02
5.940998772963330703e+04 3.620907674204115079e+00 3.525888015152948973e-02
5.940998776226377231e+04 3.547411092684724654e+00 3.402669883941841777e-02
5.940998779489423760e+04 3.540179122915379839e+00 3.460759199462772745e-02
5.940998782752471016e+04 3.636140020102760939e+00 3.611645937011503937e-02
5.940998786015518272e+04 3.580325371679259128e+00 3.555857841847585854e-02
5.940998789278565528e+04 3.549481037429710550e+00 3.455571270790888661e-02
5.940998792541612056e+04 3.627399148796235817e+00 3.475007984183357129e-02
5.940998795804658585e+04 3.649576856812889236e+00 3.669136536574674201e-02
5.940998799067705841e+04 3.578872868935626173e+00 3.505614842983333784e-02
5.940998802330753097e+04 3.649835091107460627e+00 3.645017743887256356e-02
5.940998805593799625e+04 3.655832349247408519e+00 3.670053818457597039e-02
5.940998808856846154e+04 3.606036848294786434e+00 3.565670259083746074e-02
5.940998812119893410e+04 3.624012559804901112e+00 3.571175641400946288e-02
5.940998815382940666e+04 3.614435197535271094e+00 3.603850289625749881e-02
5.940998818645987194e+04 3.676002869422243080e+00 3.622901046962172245e-02
5.940998821909033722e+04 3.638944868511617248e+00 3.628834565705025411e-02
5.940998825172080979e+04 3.667478091528724171e+00 3.781555237094219590e-02
5.940998828435128235e+04 3.608118958552480215e+00 3.584410537040361167e-02
5.940998831698175491e+04 3.643074826326449411e+00 3.573388951025699423e-02
5.940998834961222019e+04 3.561032468787204586e+00 3.446976878129014848e-02
5.940998838224268547e+04 3.647321400661444279e+00 3.619543378131533096e-02
5.940998841487315804e+04 3.609651471192519168e+00 3.573084149405761356e-02
5.940998844750363060e+04 3.579818228460438956e+00 3.541938507836717848e-02
5.940998848013409588e+04 3.636231606400138539e+00 3.594403920299832356e-02
5.940998851276456116e+04 3.699360610578988684e+00 3.753231800334709545e-02
5.940998854539503373e+04 3.684686980474959572e+00 3.876762156069078064e-02
5.940998857802550629e+04 3.658019200687053107e+00 3.726164192187308988e-02
5.940998861065597885e+04 3.625268890740211081e+00 3.592497843004426733e-02
5.940998864328644413e+04 3.670835813711954998e+00 3.563601177762122652e-02
5.940998867591690941e+04 3.606527097477794097e+00 3.491845525833121855e-02
5.940998870854738198e+04 3.722229194643507100e+00 3.704523719341285687e-02
5.940998874117785454e+04 3.679856715974683556e+00 3.644098672380146481e-02
5.940998877380831982e+04 3.615146030991597037e+00 3.516480048568213640e-02
5.940998880643878510e+04 3.740851514095060004e+00 3.966099817031485536e-02
5.940998883906925766e+04 3.694557291169982438e+00 3.644586301439400183e-02
5.940998887169973023e+04 3.751655629139072801e+00 3.803136388399048357e-02
5.940998890433020279e+04 3.707632372285054156e+00 3.767061583052722096e-02
5.940998893696066807e+04 3.672110389810931519e+00 3.677736288533428599e-02
5.940998896959113335e+04 3.687458114813061183e+00 3.656196892280689364e-02
5.940998900222160592e+04 3.688237381629819733e+00 3.609509017726061919e-02
5.940998903485207848e+04 3.646762112795176591e+00 3.653657611684722750e-02
5.940998906748254376e+04 3.673283919582509327e+00 3.642549096619823040e-02
5.940998910011301632e+04 3.711626529930897256e+00 3.728620024920681342e-02
5.940998913274348160e+04 3.689782303370786387e+00 3.748465909915214139e-02
5.940998916537395417e+04 3.714533935516246110e+00 3.751000359839212761e-02
5.940998919800442673e+04 3.705850060261110190e+00 3.651119294091517697e-02
5.940998923063489201e+04 3.718411261816178204e+00 3.700641876283290721e-02
5.940998926326535729e+04 3.657983316259329598e+00 3.647711161384772915e-02
5.940998929589582985e+04 3.653745187259362925e+00 3.565981981129668493e-02
5.940998932852630242e+04 3.613025199784281938e+00 3.517313903846752687e-02
5.940998936115676770e+04 3.701473678943154155e+00 3.618102394479819073e-02
5.940998939378724026e+04 3.668996085080916458e+00 3.577520708112553322e-02
5.940998942641770554e+04 3.789738144447182933e+00 3.689307663469713200e-02
5.940998945904817811e+04 3.633583406884377975e+00 3.487374765050579167e-02
5.940998949167865067e+04 3.689782656698526786e+00 3.587838679600689751e-02
5.940998952430911595e+04 3.712570829751319135e+00 3.615958476296260438e-02
5.940998955693958123e+04 3.678651685393258486e+00 3.582835759876731863e-02
5.940998958957005379e+04 3.666082191092089104e+00 3.543152986006795763e-02
5.940998962220052636e+04 3.617329783377707830e+00 3.460015696850671924e-02
5.940998965483099164e+04 3.730640904337433561e+00 3.694492917451171893e-02
5.940998968746145692e+04 3.730109416773938147e+00 3.822971339402223695e-02
5.940998972009192948e+04 3.715616722544316186e+00 3.752468082812212419e-02
5.940998975272240205e+04 3.678280877639904745e+00 3.575674281400400417e-02
5.940998978535286733e+04 3.699002414419135132e+00 3.708204682209193664e-02
5.940998981798333261e+04 3.669120092364261954e+00 3.587420794434242194e-02
5.940998985061380517e+04 3.698046919270144617e+00 3.671383447519177556e-02
5.940998988324427773e+04 3.628275109170305601e+00 3.606589123309621864e-02
5.940998991587475030e+04 3.732156711851791098e+00 3.683652643768433460e-02
5.940998994850521558e+04 3.639607510024608583e+00 3.527350322629958790e-02
5.940998998113568086e+04 3.641575130572011876e+00 3.619931282432033159e-02
5.940999001376615342e+04 3.626391186644608133e+00 3.532232777875991131e-02
5.940999004639662598e+04 3.707563936120599646e+00 3.646117502181891318e-02
5.940999007902709127e+04 3.709885766910827609e+00 3.765932079453900017e-02
5.940999011165755655e+04 3.692334901936013658e+00 3.599176501033796854e-02
5.940999014428802911e+04 3.652086133151690284e+00 3.643237497899522170e-02
5.940999017691850167e+04 3.723862471658850204e+00 3.811759450285244488e-02
5.940999020954896696e+04 3.712598160950399073e+00 4.046689662730976883e-02
5.940999024217943952e+04 3.713642436538175495e+00 3.801200081984814488e-02
5.940999027480990480e+04 3.664174117990086188e+00 3.847812786115169248e-02
5.940999030744037736e+04 3.672527785165164538e+00 3.775064100112862642e-02
5.940999034007084992e+04 3.697434654535963539e+00 3.753760345033668039e-02
5.940999037270131521e+04 3.744744150413381600e+00 3.740179251276993383e-02
5.940999040533178049e+04 3.729347275031685616e+00 3.692865714499506818e-02
5.940999043796225305e+04 3.700454633572844543e+00 3.693416407305858545e-02
5.940999047059272561e+04 3.784362555940477879e+00 4.122337782846551696e-02
5.940999050322319090e+04 3.674140717457974326e+00 3.581929628535383131e-02
5.940999053585366346e+04 3.639130675151880379e+00 3.567368020427263975e-02
5.940999056848412874e+04 3.669581326417191480e+00 3.638153772321052470e-02
5.940999060111460130e+04 3.625404606432540255e+00 3.568030111108107250e-02
5.940999063374507386e+04 3.652082697826723123e+00 3.584938335442670876e-02
5.940999066637553915e+04 3.652367542495985830e+00 3.600099143148056263e-02
5.940999069900600443e+04 3.683052623604868625e+00 3.587806950107780279e-02
5.940999073163647699e+04 3.652362461200454824e+00 3.529422066667562558e-02
5.940999076426694955e+04 3.617372971219701139e+00 3.559149747745800341e-02
5.940999079689742211e+04 3.606946983546618135e+00 3.473040996055596491e-02
5.940999082952788740e+04 3.569116274500171659e+00 3.461821521005351010e-02
5.940999086215835268e+04 3.583773418640586517e+00 3.541354307275556418e-02
5.940999089478882524e+04 3.582368865487780329e+00 3.600328762104654939e-02
5.940999092741929780e+04 3.639302806349848485e+00 3.577487662637306165e-02
5.940999096004976309e+04 3.629013208026415693e+00 3.534809549750154295e-02
5.940999099268022837e+04 3.582027024492118628e+00 3.518746647289443946e-02
5.940999102531070093e+04 3.722215987030801809e+00 3.802579356721720594e-02
5.940999105794117349e+04 3.644637356482777868e+00 3.639709442530979916e-02
5.940999109057164605e+04 3.656686044708057359e+00 3.739649529595449884e-02
5.940999112320211134e+04 3.597072886730749985e+00 3.560518878233109169e-02
5.940999115583257662e+04 3.638869996725358380e+00 3.597002940893124362e-02
5.940999118846304918e+04 3.642088702331891525e+00 3.541715400018724536e-02
5.940999122109352174e+04 3.662164608077492556e+00 3.676196722342189166e-02
5.940999125372398703e+04 3.616827767474422473e+00 3.570640505666505121e-02
5.940999128635445231e+04 3.675335523051705522e+00 3.563294344124719876e-02
5.940999131898492487e+04 3.600599259300616417e+00 3.473630691756516425e-02
5.940999135161539743e+04 3.588496979312869595e+00 3.523098495443207495e-02
5.940999138424586272e+04 3.621699065892451053e+00 3.532138205904455236e-02
5.940999141687633528e+04 3.714990352300752807e+00 3.651130265096037830e-02
5.940999144950680056e+04 3.672797131147540917e+00 3.523994833517000297e-02
5.940999148213727312e+04 3.693391426027222924e+00 3.646658836342634574e-02
5.940999151476774568e+04 3.653542456755537682e+00 3.504474130032980000e-02
5.940999154739821097e+04 3.693647675180091738e+00 3.573471414934645957e-02
5.940999158002867625e+04 3.679215802068146246e+00 3.538979679759836350e-02
5.940999161265914881e+04 3.623464696528126083e+00 3.510094882214773865e-02
5.940999164528962137e+04 3.652224890080763231e+00 3.603308404175397522e-02
5.940999167792008666e+04 3.587195137426084202e+00 3.473196875795449279e-02
5.940999171055055194e+04 3.627042636529201669e+00 3.495207116265940106e-02
5.940999174318102450e+04 3.617932559702945916e+00 3.501248641436440628e-02
5.940999177581149706e+04 3.648684202164504509e+00 3.542407441040262839e-02
5.940999180844196235e+04 3.622239127837890926e+00 3.480667521830677069e-02
5.940999184107242763e+04 3.616577500554720270e+00 3.562863437373643000e-02
5.940999187370290019e+04 3.602177082439998568e+00 3.568262061509081678e-02
5.940999190633337275e+04 3.619629252644890549e+00 3.597634387656240690e-02
5.940999193896383804e+04 3.641095680588175121e+00 3.613484871581432861e-02
5.940999197159430332e+04 3.675605574361454408e+00 3.653721324270387677e-02
5.940999200422477588e+04 3.662829997371287227e+00 3.592588625818086967e-02
5.940999203685524844e+04 3.603297467427902134e+00 3.540789818369613484e-02
5.940999206948572100e+04 3.692322691020706316e+00 3.649787159327626956e-02
5.940999210211618629e+04 3.638520568781832054e+00 3.494631103720290816e-02
5.940999213474665157e+04 3.728313799670249562e+00 3.652922708012502212e-02
5.940999216737712413e+04 3.642033321785140387e+00 3.477878490757378704e-02
5.940999220000759669e+04 3.651540259451170556e+00 3.572810746018136030e-02
5.940999223263806198e+04 3.626086902398187650e+00 3.534002123112486154e-02
5.940999226526852726e+04 3.652768236962344428e+00 3.604519499076094119e-02
5.940999229789899982e+04 3.639921037507184209e+00 3.630116924706154602e-02
5.940999233052947238e+04 3.542157838563839700e+00 3.534517057438759519e-02
5.940999236315993767e+04 3.712590651934540631e+00 3.670045498382656923e-02
5.940999239579040295e+04 3.698692568609312392e+00 3.668883744229008842e-02
5.940999242842087551e+04 3.658981533296027155e+00 3.602542238484924414e-02
5.940999246105134807e+04 3.678029756791834082e+00 3.579419597858853747e-02
5.940999249368181336e+04 3.693328873112923905e+00 3.588975297892196825e-02
5.940999252631227864e+04 3.713637518828218465e+00 3.715994930115589651e-02
5.940999255894275120e+04 3.628336794058776071e+00 3.462757426400633887e-02
5.940999259157322376e+04 3.581706836216668854e+00 3.435358750798812172e-02
5.940999262420369632e+04 3.594880554776534343e+00 3.423075235073198136e-02
5.940999265683416161e+04 3.616532501829520463e+00 3.404744115540121741e-02
5.940999268946462689e+04 3.639083200679862351e+00 3.496193455683822837e-02
5.940999272209509945e+04 3.647711449777085058e+00 3.554389175047321242e-02
5.940999275472557201e+04 3.557384875343128083e+00 3.437935182694878272e-02
5.940999278735603730e+04 3.627400213076980240e+00 3.523413712914100215e-02
5.940999281998650258e+04 3.631998330455898927e+00 3.544215990844779701e-02
5.940999285261697514e+04 3.578247581839377300e+00 3.467177489112192174e-02
5.940999288524744770e+04 3.639037165125428963e+00 3.483463750841354900e-02
5.940999291787792026e+04 3.569015928708541452e+00 3.351372899385558074e-02
5.940999295050838555e+04 3.579569184109779645e+00 3.399387532528046901e-02
5.940999298313885083e+04 3.622469357936310530e+00 3.446406639948357276e-02
5.940999301576932339e+04 3.625689809552234966e+00 3.490474109012330073e-02
5.940999304839979595e+04 3.585178553414708258e+00 3.396014561476686650e-02
5.940999308103026124e+04 3.648797415340433226e+00 3.498216678529210422e-02
5.940999311366072652e+04 3.633510834673458145e+00 3.524026415289793074e-02
5.940999314629119908e+04 3.569296065991448330e+00 3.369105349710803388e-02
5.940999317892167164e+04 3.577886068531598074e+00 3.378027137278065417e-02
5.940999321155214420e+04 3.647982603001229229e+00 3.536769129232534420e-02
5.940999324418260949e+04 3.668510019311313375e+00 3.535524920710573366e-02
5.940999327681307477e+04 3.586805213363555733e+00 3.435936943762252921e-02
5.940999330944354733e+04 3.568489512562690091e+00 3.349492968804444054e-02
5.940999334207401989e+04 3.596114360860745762e+00 3.434212247444354271e-02
5.940999337470448518e+04 3.582339174610422727e+00 3.416603240288092896e-02
5.940999340733495046e+04 3.612715804472395931e+00 3.468185298837954400e-02
5.940999343996542302e+04 3.642218100657005575e+00 3.500667182005742090e-02
5.940999347259589558e+04 3.653912179539581029e+00 3.537229257971066798e-02
5.940999350522636087e+04 3.653673667688168258e+00 3.462379709014869189e-02
5.940999353785683343e+04 3.627800469559064656e+00 3.454064605762639101e-02
5.940999357048729871e+04 3.685885457437943824e+00 3.537386452648087071e-02
5.940999360311777127e+04 3.621097484535560351e+00 3.460298557783119539e-02
5.940999363574824383e+04 3.655027932960894343e+00 3.527724175146121355e-02
5.940999366837870912e+04 3.594025707331913289e+00 3.447705734426875085e-02
5.940999370100917440e+04 3.652458892411245994e+00 3.572110308303499265e-02
5.940999373363964696e+04 3.580056930477694355e+00 3.437733589901970782e-02
5.940999376627011952e+04 3.720182843755172719e+00 3.623240680984154277e-02
5.940999379890058481e+04 3.625669634610411141e+00 3.495471988135313846e-02
5.940999383153105737e+04 3.656086929447661671e+00 3.556562900724154902e-02
5.940999386416152265e+04 3.557157386530731991e+00 3.415856127068134934e-02
5.940999389679199521e+04 3.652729578861296122e+00 3.507411583617746353e-02
5.940999392942246777e+04 3.640890565656820677e+00 3.477492592244931652e-02
5.940999396205293306e+04 3.635397864019253689e+00 3.537283139747067484e-02
5.940999399468339834e+04 3.624055430967239033e+00 3.492594182452553320e-02
5.940999402731387090e+04 3.602495193282266417e+00 3.467034621692174912e-02
5.940999405994434346e+04 3.659327323162274492e+00 3.649857091207867055e-02
5.940999409257480875e+04 3.719581298681609027e+00 3.701571365490445575e-02
5.940999412520527403e+04 3.623089972315240104e+00 3.484216041793283813e-02
5.940999415783574659e+04 3.630504051032237278e+00 3.547613652838806086e-02
5.940999419046621915e+04 3.603246426318103879e+00 3.465821530845258902e-02
5.940999422309668444e+04 3.614818760621972160e+00 3.508495279025238001e-02
5.940999425572715700e+04 3.639192666953308564e+00 3.551602184743803819e-02
5.940999428835762228e+04 3.640103716508210852e+00 3.550882738304193820e-02
5.940999432098809484e+04 3.676002680432840730e+00 3.607494163572976670e-02
5.940999435361856740e+04 3.655545172126385634e+00 3.524179509999678106e-02
5.940999438624903269e+04 3.696451969272666727e+00 3.548018078296732297e-02
5.940999441887949797e+04 3.675668067737622557e+00 3.561122551871594155e-02
5.940999445150997053e+04 3.607830121843027094e+00 3.490898741079311030e-02
5.940999448414044309e+04 3.598048554275759425e+00 3.409664646218698442e-02
5.940999451677090838e+04 3.616296324241395244e+00 3.488143648324949775e-02
5.940999454940137366e+04 3.615357081142462459e+00 3.522870144506640849e-02
5.940999458203184622e+04 3.611585897283164037e+00 3.420855175306095064e-02
5.940999461466231878e+04 3.589224148622169430e+00 3.376013925144163985e-02
5.940999464729278407e+04 3.657535208121956760e+00 3.490206974545893154e-02
5.940999467992324935e+04 3.614975880898161353e+00 3.551482410234339110e-02
5.940999471255372191e+04 3.646122925392139003e+00 3.510797802204632112e-02
5.940999474518419447e+04 3.714404181050277032e+00 3.669007886128054785e-02
5.940999477781465976e+04 3.627079193868862017e+00 3.502960065998008549e-02
5.940999481044512504e+04 3.670083564780977081e+00 3.627012228354755535e-02
5.940999484307559760e+04 3.621693959548161423e+00 3.527641835350307786e-02
5.940999487570607016e+04 3.700070708524444196e+00 3.631233485938564071e-02
5.940999490833653545e+04 3.644009390142860738e+00 3.533103744462696982e-02
5.940999494096700073e+04 3.721418872392866728e+00 3.556726331792457035e-02
5.940999497359747329e+04 3.667841732527213239e+00 3.575399149229759044e-02
5.940999500622794585e+04 3.654294877901622662e+00 3.497253654435658610e-02
5.940999503885841841e+04 3.659307948310113634e+00 3.481006637993188518e-02
5.940999507148888370e+04 3.617019510700239859e+00 3.419802848852582927e-02
5.940999510411934898e+04 3.609884231841974600e+00 3.487111771607987604e-02
5.940999513674982154e+04 3.587210180499962320e+00 3.378938985170049786e-02
5.940999516938029410e+04 3.685927195076628582e+00 3.504889013149563304e-02
5.940999520201075939e+04 3.591949066558441483e+00 3.394627149562161328e-02
5.940999523464122467e+04 3.577490669691228753e+00 3.441925328583381877e-02
5.940999526727169723e+04 3.534324299267591396e+00 3.347586791571767473e-02
5.940999529990216979e+04 3.633343080169849415e+00 3.447855942116612865e-02
5.940999533253264235e+04 3.630481811782787727e+00 3.458680284587967169e-02
5.940999536516310764e+04 3.608371163059743481e+00 3.416287096888828700e-02
5.940999539779357292e+04 3.572514941002196576e+00 3.419871345795731654e-02
5.940999543042404548e+04 3.598745553267178376e+00 3.442809405117120553e-02
5.940999546305451804e+04 3.626352736534758314e+00 3.468774779334115460e-02
5.940999549568498333e+04 3.621472496262144070e+00 3.504788762822234893e-02
5.940999552831544861e+04 3.549261053459892512e+00 3.429129337782842180e-02
5.940999556094592117e+04 3.582519482465781113e+00 3.407296753088254887e-02
5.940999559357639373e+04 3.663441616334115913e+00 3.513228480081378308e-02
5.940999562620685901e+04 3.664146066998899443e+00 3.572202575489920318e-02
5.940999565883732430e+04 3.667473891327380109e+00 3.546542779830973852e-02
5.940999569146779686e+04 3.657046095014340192e+00 3.645015652587504235e-02
5.940999572409826942e+04 3.606308447080639024e+00 3.507499389823701824e-02
5.940999575672873470e+04 3.614081895957811597e+00 3.424521448958354336e-02
5.940999578935919999e+04 3.578682351476675016e+00 3.380093474056887481e-02
5.940999582198967255e+04 3.620129253575913530e+00 3.536475475710658400e-02
5.940999585462014511e+04 3.674321696453375363e+00 3.521653874518228255e-02
5.940999588725061767e+04 3.711137406635237390e+00 3.676735442150858013e-02
5.940999591988108295e+04 3.612835631178539675e+00 3.472758858922015551e-02
5.940999595251154824e+04 3.600235288380654985e+00 3.434707622150477702e-02
5.940999598514202080e+04 3.723154225418459085e+00 3.600194210112187682e-02
5.940999601777249336e+04 3.712790852533247143e+00 3.557552709581570521e-02
5.940999605040295864e+04 3.627340789237778917e+00 3.496155096391561495e-02
5.940999608303342393e+04 3.642287907293626503e+00 3.493342180620517823e-02
5.940999611566389649e+04 3.613713230246982988e+00 3.414644064818677521e-02
5.940999614829436905e+04 3.642116520488503095e+00 3.504984020962963881e-02
5.940999618092483433e+04 3.645393961174475006e+00 3.452159968168217602e-02
5.940999621355529962e+04 3.661914824146917269e+00 3.448494498254322388e-02
5.940999624618577218e+04 3.659820984897566021e+00 3.528555004052329885e-02
5.940999627881624474e+04 3.641358493361233961e+00 3.475938691258111113e-02
5.940999631144671730e+04 3.669673990211538506e+00 3.506838585511103112e-02
5.940999634407718258e+04 3.622601118693225875e+00 3.445777724727749902e-02
5.940999637670764787e+04 3.670265911539212222e+00 3.531830688825998710e-02
5.940999640933812043e+04 3.624950054939566346e+00 3.430908978798635767e-02
5.940999644196859299e+04 3.658249625045687736e+00 3.536076097119312395e-02
5.940999647459905827e+04 3.616226365823784317e+00 3.457123234576191945e-02
5.940999650722952356e+04 3.637244416483170983e+00 3.515080856493471573e-02
5.940999653985999612e+04 3.656741890332244616e+00 3.669784062212088499e-02
5.940999657249046868e+04 3.645996811008298977e+00 3.535615523170931862e-02
5.940999660512093396e+04 3.635884940862694314e+00 3.496742060905335542e-02
5.940999663775139925e+04 3.625240423900335962e+00 3.477896789022872498e-02
5.940999667038187181e+04 3.653301826705052324e+00 3.489469868933903901e-02
5.940999670301234437e+04 3.745713413760674015e+00 3.690177309731232369e-02
5.940999673564281693e+04 3.696295565530508753e+00 3.591403896294199233e-02
5.940999676827328221e+04 3.676541925456106696e+00 3.571945985704719218e-02
5.940999680090374750e+04 3.628262909638702460e+00 3.496323475902648331e-02
5.940999683353422006e+04 3.639067697093777642e+00 3.559007968158387630e-02
5.940999686616469262e+04 3.668189845072729938e+00 3.622735190637462604e-02
5.940999689879515790e+04 3.683474235712861589e+00 3.686002825766353935e-02
5.940999693142562319e+04 3.680987766084518498e+00 3.568205320203167441e-02
5.940999696405609575e+04 3.773292887161499909e+00 3.703265540323148752e-02
5.940999699668656831e+04 3.721577519896847708e+00 3.604754640785466646e-02
5.940999702931703359e+04 3.733654653440716675e+00 3.633307605277361768e-02
5.940999706194749888e+04 3.671380770155103335e+00 3.539748121564718214e-02
5.940999709457797144e+04 3.834656976048470334e+00 3.833218751485312908e-02
5.940999712720844400e+04 3.793198351191258144e+00 3.791839124953012841e-02
5.940999715983890928e+04 3.728294418824212642e+00 3.662495277837678198e-02
5.940999719246937457e+04 3.692931698169076959e+00 3.536541380409025104e-02
5.940999722509984713e+04 3.735955853759405088e+00 3.720008240674764488e-02
5.940999725773031969e+04 3.733239644146179703e+00 3.662719225541516410e-02
5.940999729036079225e+04 3.751765220984083715e+00 3.730220506616755555e-02
5.940999732299125753e+04 3.762374334071358906e+00 3.632140573485199975e-02
5.940999735562172282e+04 3.757691801470357973e+00 3.632440377054740183e-02
5.940999738825219538e+04 3.792240875040097325e+00 3.635308342251122871e-02
5.940999742088266794e+04 3.689288057230327045e+00 3.539924206115574457e-02
5.940999745351313322e+04 3.693776507411271837e+00 3.601582138382969367e-02
5.940999748614359851e+04 3.718757077786446263e+00 3.532294282825287207e-02
5.940999751877407107e+04 3.728032240272763698e+00 3.557532295049251753e-02
5.940999755140454363e+04 3.691290607857810269e+00 3.517660014076243874e-02
5.940999758403500891e+04 3.728469930552135381e+00 3.658116177309857220e-02
5.940999761666547420e+04 3.698989319940679810e+00 3.574841124585470542e-02
5.940999764929594676e+04 3.717307527092870600e+00 3.693925968714105446e-02
5.940999768192641932e+04 3.742838039084582125e+00 3.764556633574735189e-02
5.940999771455688460e+04 3.754995248574572120e+00 3.691469269061815189e-02
5.940999774718734989e+04 3.717108709989583204e+00 3.606017748921087201e-02
5.940999777981782245e+04 3.733977128656040367e+00 3.606030835228360432e-02
5.940999781244829501e+04 3.742459907857304646e+00 3.682045880693649714e-02
5.940999784507876757e+04 3.740761145160987677e+00 3.606679439054079339e-02
5.940999787770923285e+04 3.700455501715238515e+00 3.535343831190925629e-02
5.940999791033969814e+04 3.687175424698529991e+00 3.569416091824605120e-02
5.940999794297017070e+04 3.666513514175794075e+00 3.550653500209100671e-02
5.940999797560064326e+04 3.687848038999287148e+00 3.522531048252131730e-02
5.940999800823110854e+04 3.733891772508212359e+00 3.673484396108003119e-02
5.940999804086157383e+04 3.647644252961994127e+00 3.514811755005005367e-02
5.940999807349204639e+04 3.656832995833051214e+00 3.490162591082567739e-02
5.940999810612251895e+04 3.675633979962949383e+00 3.508278952375067788e-02
5.940999813875298423e+04 3.680011822223316909e+00 3.569074901505197434e-02
5.940999817138345679e+04 3.676585253984635315e+00 3.568997711227819836e-02
5.940999820401392208e+04 3.689475676698845241e+00 3.559089892926616677e-02
5.940999823664439464e+04 3.711873235017257411e+00 3.581353504414962891e-02
5.940999826927486720e+04 3.683424709067474101e+00 3.565574163339414737e-02
5.940999830190533248e+04 3.746084692169384223e+00 3.656560982286000822e-02
5.940999833453579777e+04 3.739021089641791029e+00 3.630469842106928691e-02
5.940999836716627033e+04 3.679389406873478041e+00 3.542139355911538140e-02
5.940999839979674289e+04 3.720654095278546514e+00 3.645494544821002714e-02
5.940999843242720817e+04 3.675772548574169019e+00 3.567168066649280267e-02
5.940999846505767346e+04 3.643805323212446545e+00 3.490617578357219086e-02
5.940999849768814602e+04 3.663878146456663210e+00 3.496356883413452576e-02
5.940999853031861858e+04 3.668030473145698966e+00 3.515815712938664961e-02
5.940999856294908386e+04 3.656110502300067289e+00 3.511531228717456460e-02
5.940999859557954915e+04 3.700943301681156594e+00 3.522891305346521895e-02
5.940999862821002171e+04 3.673917310992483198e+00 3.477454694764301607e-02
5.940999866084049427e+04 3.640963597968726262e+00 3.491063366833707660e-02
5.940999869347095955e+04 3.590803346966342513e+00 3.430629824265687272e-02
5.940999872610143211e+04 3.733418765819355389e+00 3.604532395818176721e-02
5.940999875873189740e+04 3.719653197441289194e+00 3.609875350521617871e-02
5.940999879136236996e+04 3.721093286549117085e+00 3.646346413083196430e-02
5.940999882399284252e+04 3.734447818443343170e+00 3.637288608406449159e-02
5.940999885662330780e+04 3.685540797918146705e+00 3.540307024838436345e-02
5.940999888925377309e+04 3.649343507252353902e+00 3.515452904526195077e-02
5.940999892188424565e+04 3.705736703121339293e+00 3.606582805384735829e-02
5.940999895451471821e+04 3.647263297285367134e+00 3.538957840766401158e-02
5.940999898714518349e+04 3.681992770705642126e+00 3.596554024534242416e-02
5.940999901977564878e+04 3.698558106532867207e+00 3.581053997029435415e-02
5.940999905240612134e+04 3.653782879304412923e+00 3.513033892583857648e-02
5.940999908503659390e+04 3.647504892367905871e+00 3.575608211691666538e-02
5.940999911766705918e+04 3.714038160893560203e+00 3.645823145920425862e-02
5.940999915029752447e+04 3.659268183624801551e+00 3.537431810723962178e-02
5.940999918292799703e+04 3.672740240007442036e+00 3.530598101091898117e-02
5.940999921555846959e+04 3.658961821504420620e+00 3.557717985456187310e-02
5.940999924818893487e+04 3.654073642901402685e+00 3.506527141324242841e-02
5.940999928081940016e+04 3.684155900387777294e+00 3.530710070797666439e-02
5.940999931344987272e+04 3.648491635319738524e+00 3.504498001119697725e-02
5.940999934608034528e+04 3.665906556263746285e+00 3.511027699477679148e-02
5.940999937871081056e+04 3.645293095881265710e+00 3.598963173356955342e-02
5.940999941134127585e+04 3.683955200402692753e+00 3.571208126468185945e-02
5.940999944397174841e+04 3.701915317496343505e+00 3.639699030480448433e-02
5.940999947660222097e+04 3.636520723005395528e+00 3.499429668120977721e-02
5.940999950923269353e+04 3.646945992552420357e+00 3.486840953575382623e-02
5.940999954186315881e+04 3.601844069653785674e+00 3.479811845245585344e-02
5.940999957449362410e+04 3.674400249628310799e+00 3.601462555816586225e-02
5.940999960712409666e+04 3.678973063867826188e+00 3.607660438379221846e-02
5.940999963975456922e+04 3.698596521978640972e+00 3.671176586649030349e-02
5.940999967238503450e+04 3.643404379155674278e+00 3.534349299290927976e-02
5.940999970501549979e+04 3.695935582822086118e+00 3.606160846532707742e-02
5.940999973764597235e+04 3.618289669431906663e+00 3.513665955607000319e-02
5.940999977027644491e+04 3.733177281937051006e+00 3.728808388938589097e-02
5.940999980290691019e+04 3.685146632030973812e+00 3.622208248357979693e-02
5.940999983553737547e+04 3.629677060133630118e+00 3.623612627808440317e-02
5.940999986816784804e+04 3.679959911214407242e+00 3.718903355685548862e-02
5.940999990079832060e+04 3.639377266474927985e+00 3.524393990672849281e-02
5.940999993342878588e+04 3.658006283349124921e+00 3.633663704520894572e-02
5.940999996605925116e+04 3.730176066283777736e+00 3.787720746921410808e-02
5.940999999868972372e+04 3.689599385607090554e+00 3.629809323679413641e-02
5.941000003132019629e+04 3.689736782789451386e+00 3.595166391546528173e-02
5.941000006395066157e+04 3.688813832424392647e+00 3.568715066257721613e-02
5.941000009658112685e+04 3.717930634178614024e+00 3.567129679966964118e-02
5.941000012921159941e+04 3.731936505579887431e+00 3.683171959149045271e-02
5.941000016184207198e+04 3.749521797292060032e+00 3.658655205310784586e-02
5.941000019447254454e+04 3.739745774656910715e+00 3.628362198098291497e-02
5.941000022710300982e+04 3.696098691214227738e+00 3.572262207317009053e-02
5.941000025973347510e+04 3.657698774921931406e+00 3.581075541332098822e-02
5.941000029236394766e+04 3.669484506990411621e+00 3.450523216792415748e-02
5.941000032499442023e+04 3.757555859665056897e+00 3.658914629956488279e-02
5.941000035762488551e+04 3.738848002403123871e+00 3.572574790155882279e-02
5.941000039025535079e+04 3.708069262460118587e+00 3.541940190023420282e-02
5.941000042288582335e+04 3.705694394746918974e+00 3.539184485186502860e-02
5.941000045551629592e+04 3.686116663416536987e+00 3.630765248306797727e-02
5.941000048814676120e+04 3.717431655029993287e+00 3.634050361436309134e-02
5.941000052077722648e+04 3.688142759435428797e+00 3.529633711627015030e-02
5.941000055340769904e+04 3.717818042207470697e+00 3.555817514664600526e-02
5.941000058603817160e+04 3.778852090666632968e+00 3.730493087503494731e-02
5.941000061866863689e+04 3.713606873684802245e+00 3.658966554972940821e-02
5.941000065129910945e+04 3.694467066768571506e+00 3.587579299616992096e-02
5.941000068392957473e+04 3.791228627092164238e+00 3.790662125184154213e-02
5.941000071656004729e+04 3.750343979253454307e+00 3.637686315380714297e-02
5.941000074919051985e+04 3.691163452907858744e+00 3.562614424074215386e-02
5.941000078182098514e+04 3.758921355692494526e+00 3.675617982380951360e-02
5.941000081445145042e+04 3.767823532404110498e+00 3.671250752735524120e-02
5.941000084708192298e+04 3.738982690878199122e+00 3.630873606947034732e-02
5.941000087971239554e+04 3.688273772127573125e+00 3.500122528226519425e-02
5.941000091234286083e+04 3.684582761709671583e+00 3.482831639331457341e-02
5.941000094497332611e+04 3.685226214154434743e+00 3.532975084724630788e-02
5.941000097760379867e+04 3.734448979591836526e+00 3.625097235242342314e-02
5.941000101023427123e+04 3.713428366372163669e+00 3.648532690094276332e-02
5.941000104286473652e+04 3.674044438973348647e+00 3.559096628804130080e-02
5.941000107549520180e+04 3.707833266338712352e+00 3.568798172102226329e-02
5.941000110812567436e+04 3.689666866025020031e+00 3.572612238421748326e-02
5.941000114075614692e+04 3.707320639562605269e+00 3.567026090125587079e-02
5.941000117338661221e+04 3.725703267656710782e+00 3.605684768800943019e-02
5.941000120601707749e+04 3.730315927320347225e+00 3.636878670913112205e-02
5.941000123864755005e+04 3.722986259770000306e+00 3.622294077529118056e-02
5.941000127127802261e+04 3.738541614345270769e+00 3.626787486176174385e-02
5.941000130390849517e+04 3.801003502792767108e+00 3.780517160662266035e-02
5.941000133653896046e+04 3.741874640015697029e+00 3.655668137402065532e-02
5.941000136916942574e+04 3.771116048322961323e+00 3.708507720715292083e-02
5.941000140179989830e+04 3.744352766985990844e+00 3.640410875206106373e-02
5.941000143443037086e+04 3.770612533633136643e+00 3.695534038791293413e-02
5.941000146706083615e+04 3.678565899873061262e+00 3.556912635663451311e-02
5.941000149969130143e+04 3.740895180039517154e+00 3.723057183886583493e-02
5.941000153232177399e+04 3.768077440036347259e+00 3.754656957153040819e-02
5.941000156495224655e+04 3.802067709104485882e+00 3.755815574713275429e-02
5.941000159758271184e+04 3.691653720534807892e+00 3.567147570576462839e-02
5.941000163021317712e+04 3.750517357420068976e+00 3.682149094607164302e-02
5.941000166284364968e+04 3.668647388461372394e+00 3.577232230714436773e-02
5.941000169547412224e+04 3.666297835421630680e+00 3.541627777038564018e-02
5.941000172810458753e+04 3.686480380719590055e+00 3.685051631064739652e-02
5.941000176073505281e+04 3.726397432468574245e+00 3.709268063929873488e-02
5.941000179336552537e+04 3.663645873956185905e+00 3.666097722286287830e-02
5.941000182599599793e+04 3.695047032172641632e+00 3.689336600371645458e-02
5.941000185862646322e+04 3.699573319947292216e+00 3.622697157046925187e-02
5.941000189125692850e+04 3.741355385888604168e+00 3.749845789691960696e-02
5.941000192388740106e+04 3.753253359604896477e+00 3.773342444981244576e-02
5.941000195651787362e+04 3.636096781584993387e+00 3.627698098152101064e-02
5.941000198914834618e+04 3.651556512965266954e+00 3.682043439461354234e-02
5.941000202177881147e+04 3.646792007942417424e+00 3.586073202421830031e-02
5.941000205440927675e+04 3.649785205234536090e+00 3.652763013281810911e-02
5.941000208703974931e+04 3.726292402052822528e+00 3.700668597471259980e-02
5.941000211967022187e+04 3.608693544673476694e+00 3.499594962874310461e-02
5.941000215230068716e+04 3.675723593812330936e+00 3.602059370425061968e-02
5.941000218493115244e+04 3.609656240778990721e+00 3.536418217325693752e-02
5.941000221756162500e+04 3.638406768777502798e+00 3.590787636102616559e-02
5.941000225019209756e+04 3.620602684857777920e+00 3.576370676780303570e-02
5.941000228282256285e+04 3.635143891747665723e+00 3.627714581698374824e-02
5.941000231545302813e+04 3.648913937126969653e+00 3.637221662554181167e-02
5.941000234808350069e+04 3.650681486541028864e+00 3.671134679486382640e-02
5.941000238071397325e+04 3.595097889028462834e+00 3.507978369246667061e-02
5.941000241334443854e+04 3.676211088127888438e+00 3.643856219152362408e-02
5.941000244597491110e+04 3.645132883524976997e+00 3.544617236248223668e-02
5.941000247860537638e+04 3.737945545970617900e+00 3.711474183585002778e-02
5.941000251123584894e+04 3.638163977268524807e+00 3.605169698787210469e-02
5.941000254386632150e+04 3.671337130184970654e+00 3.605026183729855005e-02
5.941000257649678679e+04 3.588859219700341274e+00 3.468309887465250568e-02
5.941000260912725207e+04 3.681769359078042481e+00 3.621505484137146902e-02
5.941000264175772463e+04 3.610720866672437968e+00 3.590430479227111477e-02
5.941000267438819719e+04 3.621505591054313022e+00 3.649647384716696308e-02
5.941000270701866248e+04 3.666224521377725143e+00 3.655493634077187914e-02
5.941000273964912776e+04 3.650653155135346051e+00 3.713470500635288052e-02
5.941000277227960032e+04 3.677785056933395413e+00 3.712453484338069931e-02
5.941000280491007288e+04 3.618057880738639209e+00 3.563383006852464258e-02
5.941000283754053817e+04 3.596732284925947543e+00 3.506380576218855183e-02
5.941000287017100345e+04 3.698272062064709598e+00 3.735383620699126578e-02
5.941000290280147601e+04 3.702960875905192406e+00 3.717992237217750823e-02
5.941000293543194857e+04 3.714162787242472064e+00 3.788967030589847351e-02
5.941000296806241386e+04 3.665643216581137231e+00 3.731678635254567084e-02
5.941000300069287914e+04 3.641662193036117934e+00 3.557839880499926583e-02
5.941000303332335170e+04 3.726601305973620271e+00 3.808350769286807797e-02
5.941000306595382426e+04 3.714811577431149647e+00 3.748640090704604549e-02
5.941000309858428955e+04 3.707215950850875519e+00 3.668670736191907006e-02
5.941000313121476211e+04 3.770809936660527217e+00 3.790177905555721510e-02
5.941000316384522739e+04 3.633242884708152154e+00 3.708969535640428694e-02
5.941000319647569995e+04 3.681699301095936683e+00 3.705764690682045170e-02
5.941000322910616524e+04 3.679176988458219277e+00 3.638529953517122273e-02
5.941000326173663780e+04 3.641988998191144411e+00 3.633129488014511660e-02
5.941000329436710308e+04 3.643698016241370574e+00 3.634797488080000749e-02
5.941000332699757564e+04 3.677424274195085552e+00 3.551673089702301472e-02
5.941000335962804820e+04 3.701182677847730140e+00 3.591775865543267443e-02
5.941000339225851349e+04 3.641411177021542045e+00 3.516381192347675655e-02
5.941000342488897877e+04 3.669969028695100555e+00 3.618252544100785534e-02
5.941000345751945133e+04 3.700123618516946600e+00 3.704810913779897630e-02
5.941000349014992389e+04 3.690300792340093672e+00 3.582647013449309636e-02
5.941000352278039645e+04 3.735052587868533447e+00 3.698395281822586950e-02
5.941000355541086174e+04 3.701480777408139300e+00 3.703536641265876145e-02
5.941000358804132702e+04 3.673619096963339992e+00 3.527335346979285080e-02
5.941000362067179958e+04 3.655771698793123914e+00 3.540034706543715437e-02
5.941000365330227214e+04 3.641120326210509184e+00 3.543491825144010759e-02
5.941000368593273743e+04 3.756363247567595209e+00 3.724728823157570645e-02
5.941000371856320271e+04 3.702723310871546047e+00 3.709376331880709365e-02
5.941000375119367527e+04 3.661397074847297706e+00 3.522437175553422978e-02
5.941000378382414783e+04 3.740127898181545341e+00 3.636044333458393618e-02
5.941000381645461312e+04 3.800470770918187746e+00 3.874113654915644495e-02
5.941000384908507840e+04 3.729042341574310804e+00 3.763989963722570026e-02
5.941000388171555096e+04 3.712079093189676993e+00 3.618355050448730792e-02
5.941000391434602352e+04 3.707378180977551008e+00 3.643456528090734808e-02
5.941000394697649608e+04 3.741774841268866947e+00 3.711910514680809986e-02
5.941000397960696137e+04 3.724817086689823142e+00 3.774288318312235546e-02
5.941000401223742665e+04 3.758719763123557378e+00 3.777010559568081544e-02
5.941000404486789921e+04 3.664890723892404889e+00 3.560242645350029239e-02
5.941000407749837177e+04 3.727464926508176291e+00 3.604145718056830927e-02
5.941000411012883706e+04 3.630098238068473648e+00 3.553820608532581860e-02
5.941000414275930234e+04 3.710967782335076404e+00 3.564270090832296484e-02
5.941000417538977490e+04 3.697470757170501887e+00 3.613353417005510382e-02
5.941000420802024746e+04 3.746840454748272986e+00 3.641115721610718031e-02
5.941000424065071275e+04 3.742233046462912771e+00 3.689650121374832281e-02
5.941000427328117803e+04 3.680017150495598521e+00 3.645330987725670102e-02
5.941000430591165059e+04 3.675176197094746300e+00 3.574863494346536275e-02
5.941000433854212315e+04 3.660691586374606565e+00 3.729404752869486250e-02
5.941000437117258844e+04 3.628813389582263849e+00 3.548078170592613989e-02
5.941000440380305372e+04 3.709053234982101710e+00 3.636836526994381702e-02
5.941000443643352628e+04 3.750981878744189757e+00 3.705633746809127577e-02
5.941000446906399884e+04 3.760296042694592611e+00 3.740891636807152504e-02
5.941000450169447140e+04 3.678731878879768047e+00 3.596085615861310120e-02
5.941000453432493669e+04 3.651398739783514369e+00 3.595403429823986613e-02
5.941000456695540197e+04 3.629872337794813220e+00 3.448809872343416849e-02
5.941000459958587453e+04 3.730369185049719594e+00 3.705746609930936353e-02
5.941000463221634709e+04 3.625731910678686720e+00 3.530222203956532440e-02
5.941000466484681237e+04 3.600225874809494186e+00 3.553173565252008836e-02
5.941000469747727766e+04 3.603533697632057997e+00 3.555519337270075797e-02
5.941000473010775022e+04 3.642113993228982771e+00 3.608537598989090822e-02
5.941000476273822278e+04 3.641725917148076697e+00 3.634149890470259048e-02
5.941000479536868806e+04 3.619181440965673069e+00 3.520398376428646170e-02
5.941000482799915335e+04 3.589506860851042536e+00 3.432374386139232930e-02
5.941000486062962591e+04 3.630118064713713455e+00 3.539177245957430412e-02
5.941000489326009847e+04 3.610260684584714941e+00 3.567733033370320411e-02
5.941000492589056375e+04 3.634796651920369825e+00 3.548183688060868590e-02
5.941000495852102904e+04 3.619347833029925354e+00 3.485719734057798197e-02
5.941000499115150160e+04 3.581875695477676036e+00 3.476905521962365270e-02
5.941000502378197416e+04 3.619313486014435366e+00 3.580896727152670794e-02
5.941000505641243944e+04 3.648764863323241681e+00 3.556010584240186512e-02
5.941000508904290473e+04 3.691401321160840077e+00 3.700618469966534402e-02
5.941000512167337729e+04 3.690096559935998499e+00 3.689118034850404071e-02
5.941000515430384985e+04 3.653315893886388999e+00 3.636939967713747474e-02
5.941000518693431513e+04 3.661609002182804051e+00 3.591034278405117602e-02
5.941000521956478042e+04 3.672809236115834874e+00 3.628872167181947106e-02
5.941000525219525298e+04 3.634155946442636065e+00 3.532729795516548893e-02
5.941000528482572554e+04 3.600277468442630635e+00 3.563043108274012438e-02
5.941000531745619810e+04 3.698245500662380003e+00 3.675909245069448883e-02
5.941000535008666338e+04 3.647601100132423113e+00 3.584370716757757230e-02
5.941000538271712867e+04 3.587699958661639599e+00 3.415497116050714849e-02
5.941000541534760123e+04 3.673736692488543731e+00 3.598431162041677844e-02
5.941000544797807379e+04 3.624896270661347675e+00 3.565481337381476434e-02
5.941000548060853907e+04 3.676994979000220987e+00 3.636457465735050409e-02
5.941000551323900436e+04 3.571243610748056074e+00 3.454225486072727558e-02
5.941000554586947692e+04 3.639925550301027712e+00 3.546408296832904289e-02
5.941000557849994948e+04 3.664620187304890919e+00 3.751869045880647929e-02
5.941000561113041476e+04 3.655114293447503826e+00 3.644582418534337426e-02
5.941000564376088005e+04 3.735730118259042776e+00 3.725751724486326549e-02
5.941000567639135261e+04 3.613297921055041773e+00 3.605765814694491395e-02
5.941000570902182517e+04 3.665769796327003061e+00 3.583643577850947198e-02
5.941000574165229045e+04 3.704758773426304330e+00 3.600658790706917634e-02
5.941000577428275574e+04 3.663598483661768768e+00 3.531385394807691480e-02
5.941000580691322830e+04 3.642878551358101458e+00 3.557647817491375875e-02
5.941000583954370086e+04 3.680592354865594551e+00 3.607950604327527649e-02
5.941000587217416614e+04 3.629037594353494711e+00 3.545020711680359898e-02
5.941000590480463143e+04 3.670591453331510046e+00 3.603086821053042704e-02
5.941000593743510399e+04 3.638128354466342529e+00 3.545236900677822128e-02
5.941000597006557655e+04 3.654030869415484606e+00 3.584932860295784313e-02
5.941000600269604911e+04 3.637276298559581011e+00 3.554839027608389795e-02
5.941000603532651439e+04 3.639370137456190424e+00 3.615909495891932168e-02
5.941000606795697968e+04 3.666033272091208772e+00 3.628354622376580435e-02
5.941000610058745224e+04 3.719316271249766270e+00 3.688499145927916917e-02
5.941000613321792480e+04 3.655838542775891487e+00 3.565966185154409440e-02
5.941000616584839008e+04 3.641582514870659981e+00 3.623906066797569908e-02
5.941000619847885537e+04 3.638206380648892235e+00 3.520101352271731016e-02
5.941000623110932793e+04 3.650643423612150329e+00 3.635617127600988124e-02
5.941000626373980049e+04 3.628801458675980474e+00 3.559149218939208076e-02
5.941000629637026577e+04 3.680303509326588784e+00 3.613074353801565275e-02
5.941000632900073106e+04 3.672156325165483182e+00 3.628520176621563564e-02
5.941000636163120362e+04 3.684069499955020088e+00 3.592383267466701946e-02
5.941000639426167618e+04 3.647650093402446725e+00 3.631936707636336525e-02
5.941000642689214146e+04 3.668369577436640494e+00 3.591965411378398448e-02
5.941000645952260675e+04 3.680210675221664118e+00 3.640892534926654794e-02
5.941000649215307931e+04 3.686791986912368646e+00 3.634419335205675561e-02
5.941000652478355187e+04 3.682296390909708173e+00 3.685284889448315476e-02
5.941000655741401715e+04 3.631384827327092335e+00 3.568179447286815020e-02
5.941000659004448244e+04 3.612508972994380674e+00 3.501863457270143476e-02
5.941000662267495500e+04 3.645180131479203389e+00 3.572715494582047457e-02
5.941000665530542756e+04 3.700742095408712018e+00 3.709337533080544341e-02
5.941000668793589284e+04 3.671889502898274760e+00 3.650852344867822757e-02
5.941000672056635813e+04 3.701313780178451918e+00 3.681957241754028887e-02
5.941000675319683069e+04 3.730695945233026389e+00 3.762351951991985827e-02
5.941000678582730325e+04 3.650493975001870783e+00 3.594686779031062984e-02
5.941000681845777581e+04 3.700731948316770659e+00 3.625308654908113160e-02
5.941000685108824109e+04 3.676063572821946401e+00 3.747411999086944917e-02
5.941000688371870638e+04 3.697432381902031828e+00 3.629842149184469430e-02
5.941000691634917894e+04 3.691922277139137343e+00 3.662966813055139326e-02
5.941000694897965150e+04 3.584067344090019702e+00 3.512674354588923159e-02
5.941000698161011678e+04 3.680499405469678909e+00 3.604374500068863868e-02
5.941000701424058207e+04 3.638035838277033918e+00 3.622431600101131549e-02
5.941000704687105463e+04 3.658715380665755301e+00 3.616189972708470923e-02
5.941000707950152719e+04 3.724275425523961403e+00 3.797237127296468340e-02
5.941000711213199247e+04 3.679100957431889807e+00 3.647769173868736781e-02
5.941000714476245776e+04 3.658218078153593122e+00 3.648215801041286566e-02
5.941000717739293032e+04 3.602954421522795769e+00 3.498399604226783144e-02
5.941000721002340288e+04 3.673639280929681838e+00 3.649797015150760965e-02
5.941000724265386816e+04 3.661908056097100683e+00 3.666597108132938626e-02
5.941000727528433345e+04 3.673708934583566066e+00 3.657397444422237631e-02
5.941000730791480601e+04 3.604285027667204933e+00 3.511758555879119365e-02
5.941000734054527857e+04 3.713042653429031947e+00 3.681661454057983535e-02
5.941000737317574385e+04 3.622123713504269205e+00 3.596455255611830798e-02
5.941000740580620914e+04 3.740891332289797422e+00 3.639200314169852707e-02
5.941000743843668170e+04 3.631923020420155801e+00 3.626570645429173095e-02
5.941000747106715426e+04 3.664569319527372304e+00 3.593053185594075744e-02
5.941000750369762682e+04 3.647326849251223191e+00 3.628511366668327881e-02
5.941000753632809210e+04 3.664504557627576542e+00 3.672258168502907233e-02
5.941000756895855739e+04 3.646396954893743825e+00 3.567689131604576125e-02
5.941000760158902995e+04 3.724859282339934019e+00 3.788144617151368437e-02
5.941000763421950251e+04 3.658776783909440056e+00 3.558647212398899362e-02
5.941000766684996779e+04 3.707374254049446094e+00 3.681587914352665858e-02
5.941000769948043308e+04 3.673400525303808895e+00 3.555819863920994806e-02
5.941000773211090564e+04 3.702038301457367009e+00 3.661203131438071218e-02
5.941000776474137820e+04 3.758639312246064179e+00 3.721507507582998142e-02
5.941000779737184348e+04 3.727753457560144312e+00 3.630308110515352571e-02
5.941000783000230876e+04 3.686203313007875515e+00 3.583309849398549213e-02
5.941000786263278133e+04 3.642514743546016565e+00 3.506233208427274317e-02
5.941000789526325389e+04 3.606534789882885228e+00 3.568365221919388153e-02
5.941000792789371917e+04 3.613269519519519690e+00 3.470404107342135724e-02
5.941000796052418445e+04 3.663487738419618722e+00 3.555679699643932851e-02
5.941000799315465702e+04 3.673214721546000483e+00 3.585148953583966458e-02
5.941000802578512958e+04 3.725116035986710372e+00 3.723594704565873215e-02
5.941000805841559486e+04 3.720435291686755352e+00 3.613567167250445605e-02
5.941000809104606742e+04 3.687676545965866470e+00 3.599588778772506992e-02
5.941000812367653270e+04 3.655868126669115092e+00 3.544742003118621365e-02
5.941000815630700527e+04 3.625126894010602729e+00 3.598598019750384736e-02
5.941000818893747055e+04 3.670802274791871600e+00 3.633866021537005692e-02
5.941000822156794311e+04 3.631601844601061391e+00 3.538630978514546027e-02
5.941000825419840839e+04 3.650408023422413439e+00 3.564715173808788440e-02
5.941000828682888095e+04 3.701262035031487763e+00 3.652682178765970233e-02
5.941000831945935352e+04 3.692710891692418951e+00 3.714136331726469731e-02
5.941000835208981880e+04 3.683434067312032933e+00 3.616827568758541195e-02
5.941000838472028408e+04 3.646756321680686863e+00 3.575832205812046888e-02
5.941000841735075664e+04 3.653995962105916817e+00 3.557935909995877527e-02
5.941000844998122921e+04 3.617835068871723792e+00 3.509939797770187525e-02
5.941000848261169449e+04 3.686669969964459170e+00 3.657833197360978866e-02
5.941000851524215977e+04 3.692193128731272367e+00 3.576901500105451187e-02
5.941000854787263233e+04 3.639703542314377316e+00 3.592381032518917466e-02
5.941000858050310489e+04 3.645469455698216343e+00 3.548390651420797043e-02
5.941000861313357018e+04 3.632024375835587460e+00 3.504063558935636286e-02
5.941000864576403546e+04 3.672478447201873664e+00 3.561978402306909680e-02
5.941000867839450802e+04 3.676779102614027739e+00 3.579805360950544246e-02
5.941000871102498058e+04 3.678000110790366151e+00 3.601595035680687368e-02
5.941000874365544587e+04 3.679318786191813739e+00 3.629908964849119790e-02
5.941000877628591843e+04 3.677500782962731307e+00 3.559136246400958214e-02
5.941000880891638371e+04 3.655097073781053307e+00 3.520633374196961013e-02
5.941000884154685627e+04 3.644879246726642208e+00 3.593642685452522190e-02
5.941000887417732883e+04 3.678027502587609021e+00 3.633875704929731554e-02
5.941000890680779412e+04 3.678140188335358385e+00 3.587981521833560200e-02
5.941000893943825940e+04 3.655202139373918691e+00 3.540299333136615045e-02
5.941000897206873196e+04 3.676941075056954222e+00 3.626941867610095765e-02
5.941000900469920452e+04 3.662036288567484199e+00 3.564153119055232105e-02
5.941000903732966981e+04 3.749307824698810521e+00 3.629657991343473999e-02
5.941000906996013509e+04 3.711213441194772589e+00 3.755661534511087196e-02
5.941000910259060765e+04 3.659921854065271152e+00 3.554577310032718679e-02
5.941000913522108021e+04 3.646280203410406706e+00 3.508430903172018306e-02
5.941000916785154550e+04 3.613561385960225358e+00 3.509359575530938274e-02
5.941000920048201078e+04 3.575180685837305639e+00 3.477792759201678296e-02
5.941000923311248334e+04 3.629160918098582655e+00 3.555889283376539173e-02
5.941000926574295590e+04 3.684386759559992175e+00 3.631852058052147114e-02
5.941000929837342119e+04 3.640738852552784177e+00 3.570739768714387141e-02
5.941000933100388647e+04 3.701399045908701169e+00 3.790584309912841537e-02
5.941000936363435903e+04 3.648524290903179867e+00 3.575073397894181632e-02
5.941000939626483159e+04 3.610541884322487238e+00 3.547934991733664445e-02
5.941000942889529688e+04 3.632581148779554958e+00 3.544508639393496863e-02
5.941000946152576216e+04 3.608811658502018016e+00 3.505860329407653464e-02
5.941000949415623472e+04 3.683059154050257522e+00 3.667461471213444291e-02
5.941000952678670728e+04 3.616573236946578618e+00 3.538543643916465531e-02
5.941000955941717257e+04 3.624255402477464472e+00 3.520242813288262940e-02
5.941000959204763785e+04 3.590660675248967593e+00 3.508102988469038314e-02
5.941000962467811041e+04 3.594558879710408217e+00 3.490554837074154315e-02
5.941000965730858297e+04 3.638698577904132314e+00 3.550552987584826292e-02
5.941000968993904826e+04 3.650489133438549416e+00 3.620117442033381899e-02
5.941000972256951354e+04 3.598570007230300405e+00 3.486965594345772107e-02
5.941000975519998610e+04 3.688371220412119733e+00 3.670960822795064915e-02
5.941000978783045866e+04 3.570915078862802794e+00 3.442748581225147514e-02
5.941000982046092395e+04 3.599322289156626553e+00 3.499691456399644379e-02
5.941000985309138923e+04 3.614577674540583985e+00 3.541310944735224370e-02
5.941000988572186179e+04 3.602197993460721115e+00 3.494374921802236716e-02
5.941000991835233435e+04 3.631618358241552436e+00 3.534139198792944636e-02
5.941000995098280691e+04 3.611592543106191044e+00 3.510536682942986403e-02
5.941000998361327220e+04 3.572103157946717289e+00 3.469508761603141284e-02
5.941001001624373748e+04 3.620815284072414375e+00 3.529961476092464967e-02
5.941001004887421004e+04 3.587508690038732517e+00 3.432192536058152610e-02
5.941001008150468260e+04 3.590446899322119023e+00 3.442573271419629988e-02
5.941001011413514789e+04 3.685730414045057746e+00 3.601006498545460122e-02
5.941001014676561317e+04 3.574537446030185972e+00 3.446849843559073034e-02
5.941001017939608573e+04 3.635677283555376338e+00 3.515368588765049179e-02
5.941001021202655829e+04 3.667981633162772148e+00 3.577323137080703347e-02
5.941001024465703085e+04 3.672851022219934869e+00 3.595481011916033809e-02
5.941001027728749614e+04 3.563516822232441594e+00 3.414385500124230560e-02
5.941001030991796142e+04 3.603833846191643264e+00 3.528683931298754600e-02
5.941001034254843398e+04 3.641408710590780196e+00 3.527565419634686589e-02
5.941001037517890654e+04 3.607146593797505130e+00 3.524625578750561344e-02
5.941001040780937183e+04 3.619190461013516824e+00 3.525313853437098827e-02
5.941001044043983711e+04 3.620153472068714962e+00 3.481894467083022221e-02
5.941001047307030967e+04 3.670211219077362585e+00 3.606390373622414547e-02
5.941001050570078223e+04 3.610026097504196674e+00 3.449172243809966315e-02
5.941001053833124752e+04 3.607759369031970031e+00 3.461714100017452417e-02
5.941001057096171280e+04 3.644252924215907186e+00 3.543216327953761791e-02
5.941001060359218536e+04 3.676515835378180164e+00 3.573266294344627086e-02
5.941001063622265792e+04 3.625669821714743613e+00 3.514115341124276343e-02
5.941001066885312321e+04 3.704657427091678557e+00 3.626343846126865028e-02
5.941001070148358849e+04 3.639192999390367333e+00 3.526382062760671787e-02
5.941001073411406105e+04 3.671316406002659516e+00 3.533962505632196049e-02
5.941001076674453361e+04 3.644711769800789369e+00 3.508976124668626573e-02
5.941001079937499890e+04 3.597758795352501870e+00 3.432486665646301838e-02
5.941001083200546418e+04 3.591475001429942360e+00 3.464264535872445955e-02
5.941001086463593674e+04 3.633105759835751236e+00 3.452247245190239594e-02
5.941001089726640930e+04 3.607535888892348996e+00 3.467296247633502859e-02
5.941001092989687459e+04 3.642441473901507631e+00 3.543125935173381535e-02
5.941001096252733987e+04 3.638242479816860886e+00 3.551034071327154040e-02
5.941001099515781243e+04 3.680381611205077785e+00 3.630705767256887234e-02
5.941001102778828499e+04 3.607314768145161388e+00 3.507968288482282704e-02
5.941001106041875755e+04 3.603878324613890349e+00 3.457996826575950033e-02
5.941001109304922284e+04 3.552676797015929200e+00 3.410465616201962397e-02
5.941001112567968812e+04 3.657094274302560954e+00 3.608792816656489211e-02
5.941001115831016068e+04 3.628821068632479552e+00 3.523472387619748514e-02
5.941001119094063324e+04 3.603535037428335475e+00 3.471211209214541266e-02
5.941001122357109853e+04 3.598682270260094906e+00 3.428464125367911702e-02
5.941001125620156381e+04 3.672129615204860364e+00 3.594728814305581804e-02
5.941001128883203637e+04 3.650684509885997020e+00 3.527818930606578529e-02
5.941001132146250893e+04 3.613890011502471467e+00 3.457912514612493382e-02
5.941001135409297422e+04 3.694571068176992767e+00 3.596282938313243721e-02
5.941001138672343950e+04 3.680083116238680230e+00 3.547614456572249081e-02
5.941001141935391206e+04 3.635721411647337309e+00 3.538346996950297862e-02
5.941001145198438462e+04 3.595713097841150230e+00 3.445614005935741797e-02
5.941001148461484991e+04 3.633191132684464808e+00 3.552506883703159674e-02
5.941001151724531519e+04 3.623587635991138534e+00 3.472131393929504123e-02
5.941001154987578775e+04 3.683972094996817770e+00 3.546676465775625703e-02
5.941001158250626031e+04 3.674951854382804139e+00 3.566557152243763490e-02
5.941001161513672560e+04 3.621119684740639055e+00 3.529263402718167686e-02
5.941001164776719088e+04 3.658067737898077265e+00 3.577966648001051214e-02
5.941001168039766344e+04 3.722736120004818350e+00 3.643439901923207352e-02
5.941001171302813600e+04 3.621391455844638063e+00 3.500341582334028784e-02
5.941001174565860856e+04 3.593005043965123768e+00 3.450958022540092512e-02
5.941001177828907385e+04 3.645202410861251519e+00 3.613486681423723479e-02
5.941001181091953913e+04 3.641301996749334080e+00 3.555639416150632726e-02
5.941001184355001169e+04 3.678062092297340602e+00 3.548841403014969809e-02
5.941001187618048425e+04 3.593543370720477803e+00 3.558029533510220777e-02
5.941001190881094954e+04 3.635107036676122227e+00 3.530325278531472322e-02
5.941001194144141482e+04 3.615742571246084225e+00 3.641198595322696352e-02
5.941001197407188738e+04 3.713311231729588879e+00 3.673513322439994622e-02
5.941001200670235994e+04 3.647195794146004477e+00 3.692900106011409722e-02
5.941001203933282522e+04 3.614049164782259904e+00 3.663786145563396879e-02
5.941001207196329051e+04 3.692192803801765066e+00 3.910109278017177836e-02
5.941001210459376307e+04 3.663869821073058919e+00 3.640243339418611224e-02
5.941001213722423563e+04 3.658742864234301617e+00 3.764827824144970775e-02
5.941001216985470091e+04 3.641018860730691920e+00 3.651456538902086296e-02
5.941001220248516620e+04 3.692668015618135069e+00 3.739908647106461592e-02
5.941001223511563876e+04 3.667603186632410139e+00 3.717517271771861309e-02
5.941001226774611132e+04 3.582174608173251507e+00 3.519055838473118814e-02
5.941001230037657660e+04 3.691619816856111846e+00 3.739374866247369839e-02
5.941001233300704189e+04 3.638336083875352234e+00 3.574465147194218900e-02
5.941001236563751445e+04 3.717058418903259387e+00 3.748929275599533623e-02
5.941001239826798701e+04 3.678476385707317053e+00 3.681950148156856034e-02
5.941001243089845229e+04 3.749207423279826479e+00 3.761559606711381565e-02
5.941001246352891758e+04 3.703535901329449320e+00 3.611451773884464395e-02
5.941001249615939014e+04 3.790100975612840095e+00 3.814262957677339722e-02
5.941001252878986270e+04 3.699325009242365070e+00 3.660792820601397463e-02
5.941001256142032798e+04 3.714756617428372820e+00 3.657041702758329071e-02
5.941001259405080054e+04 3.756918721392848326e+00 3.723244837892866754e-02
5.941001262668126583e+04 3.750165465509633478e+00 3.777713265144710258e-02
5.941001265931173839e+04 3.781273366579534390e+00 3.851083001884546969e-02
5.941001269194220367e+04 3.758410029047546175e+00 3.797435816753982896e-02
5.941001272457267623e+04 3.775935605138100115e+00 3.757186613443649209e-02
5.941001275720314152e+04 3.767149100193955658e+00 3.717762404810222993e-02
5.941001278983361408e+04 3.817232734212266276e+00 3.844785612564578792e-02
5.941001282246407936e+04 3.714666473265280100e+00 3.749502939624877601e-02
5.941001285509454465e+04 3.721392598531733320e+00 3.592567769470846051e-02
5.941001288772501721e+04 3.736455190055756326e+00 3.708032718227335933e-02
5.941001292035548977e+04 3.695201788474685056e+00 3.578660986382092846e-02
5.941001295298595505e+04 3.699923087419831003e+00 3.625657866336727542e-02
5.941001298561642034e+04 3.781136934673366756e+00 3.792444328267387949e-02
5.941001301824689290e+04 3.742977948513270814e+00 3.725548615779415013e-02
5.941001305087736546e+04 3.742011344908678705e+00 3.719508883293091983e-02
5.941001308350783802e+04 3.704674212144982270e+00 3.720692433965994833e-02
5.941001311613830330e+04 3.757984533105682257e+00 3.886400413858170921e-02
5.941001314876876859e+04 3.689408261358440910e+00 3.771380896559207302e-02
5.941001318139924115e+04 3.727758161971305828e+00 3.868602084359742954e-02
5.941001321402971371e+04 3.709331022399728894e+00 3.856548923888752922e-02
5.941001324666017899e+04 3.683205458165395463e+00 3.773743959701690576e-02
5.941001327929064428e+04 3.746459527004254220e+00 3.743728777889021586e-02
5.941001331192111684e+04 3.697514375811537857e+00 3.613593272494390607e-02
5.941001334455158940e+04 3.694693037130754476e+00 3.635803750694798636e-02
5.941001337718205468e+04 3.697399294243713719e+00 3.647131448502928530e-02
5.941001340981251997e+04 3.754556803995006131e+00 3.782315862089052905e-02
5.941001344244299253e+04 3.770228536133415354e+00 3.739242403301999695e-02
5.941001347507346509e+04 3.710939649350974090e+00 3.638830782563009375e-02
5.941001350770393037e+04 3.665149306955254094e+00 3.566571553568070180e-02
5.941001354033439566e+04 3.709179949468168314e+00 3.785023302061213402e-02
5.941001357296486822e+04 3.786285270385405521e+00 3.825624537939447539e-02
5.941001360559534078e+04 3.713927978957593190e+00 3.650704814092437661e-02
5.941001363822580606e+04 3.744327791821195461e+00 3.828598255374052878e-02
5.941001367085627135e+04 3.734305207873165333e+00 3.719282505924970117e-02
5.941001370348674391e+04 3.669398740357387556e+00 3.663662748347131654e-02
5.941001373611721647e+04 3.672923240338655138e+00 3.620674335400436705e-02
5.941001376874768175e+04 3.630470290059138350e+00 3.524826837155004000e-02
5.941001380137814704e+04 3.706153493057238180e+00 3.649214620026384331e-02
5.941001383400861960e+04 3.646663535306090331e+00 3.556999434591376352e-02
5.941001386663909216e+04 3.754913265175391590e+00 3.719948638850531508e-02
5.941001389926956472e+04 3.675461874476037671e+00 3.631475210450964275e-02
5.941001393190003000e+04 3.644636069310588589e+00 3.558371072804992347e-02
5.941001396453049529e+04 3.667700035793803881e+00 3.643066895567510094e-02
5.941001399716096785e+04 3.707937869318719493e+00 3.733863524751963869e-02
5.941001402979144041e+04 3.702525982517723246e+00 3.671399245097611147e-02
5.941001406242190569e+04 3.696945628760778035e+00 3.650342371654231172e-02
5.941001409505237098e+04 3.604888866863245500e+00 3.552279451540071159e-02
5.941001412768284354e+04 3.606381087261735896e+00 3.534894303073608107e-02
5.941001416031331610e+04 3.648344070523771965e+00 3.581180847302697923e-02
5.941001419294378138e+04 3.652124766862805405e+00 3.602729885173813068e-02
5.941001422557424667e+04 3.687758426262373046e+00 3.655231093923970442e-02
5.941001425820471923e+04 3.688674228442370140e+00 3.642598409515959007e-02
5.941001429083519179e+04 3.704827110204534257e+00 3.821647084094446922e-02
5.941001432346565707e+04 3.721539306904407596e+00 3.786777113931776018e-02
5.941001435609612236e+04 3.715632074645720095e+00 3.729864842551543214e-02
5.941001438872659492e+04 3.676952200662565229e+00 3.644016377264421014e-02
5.941001442135706748e+04 3.650234143737565606e+00 3.580686925801858378e-02
5.941001445398753276e+04 3.745239932301259067e+00 3.751023907978300737e-02
5.941001448661799805e+04 3.696688585461567644e+00 3.573267475099973361e-02
5.941001451924847061e+04 3.688166157021153690e+00 3.590490394840503002e-02
5.941001455187894317e+04 3.645778269318487030e+00 3.533059335131597672e-02
5.941001458450940845e+04 3.714689903514384994e+00 3.687838855372034541e-02
5.941001461713987374e+04 3.657736856282293392e+00 3.669965676805027333e-02
5.941001464977034630e+04 3.650123099291950002e+00 3.627369483075744416e-02
5.941001468240081886e+04 3.652518302686026175e+00 3.638834090547318767e-02
5.941001471503128414e+04 3.710451768647157422e+00 3.839768265677061254e-02
5.941001474766174942e+04 3.712350204861218472e+00 4.097207987222624415e-02
5.941001478029222199e+04 3.736908021020170612e+00 3.748237804566776493e-02
5.941001481292269455e+04 3.690098028959465370e+00 3.713695964488616247e-02
5.941001484555315983e+04 3.753920013822638513e+00 3.861367511595687613e-02
5.941001487818362511e+04 3.746261483922508351e+00 3.801327480247874979e-02
5.941001491081409768e+04 3.691941115115327854e+00 3.591488914573564423e-02
5.941001494344457024e+04 3.678659739054515487e+00 3.653921695170263273e-02
5.941001497607503552e+04 3.682994390565549558e+00 3.641138092839889956e-02
5.941001500870550080e+04 3.642705728382621189e+00 3.656382528637077550e-02
5.941001504133597336e+04 3.684379805306590150e+00 3.671916806552139034e-02
5.941001507396644593e+04 3.674790607422690147e+00 3.687946414022796188e-02
5.941001510659691121e+04 3.711026425938651840e+00 3.706535390696719112e-02
5.941001513922737649e+04 3.725504974374434841e+00 3.630672332114141115e-02
5.941001517185784905e+04 3.763251285030499549e+00 3.815156727038785528e-02
5.941001520448832161e+04 3.765455651755042155e+00 3.783357001934382902e-02
5.941001523711878690e+04 3.700272036521684349e+00 3.661281184661305255e-02
5.941001526974925218e+04 3.612180536855767343e+00 3.538659804964474492e-02
5.941001530237972474e+04 3.679098304150006715e+00 3.632368569297095284e-02
5.941001533501019730e+04 3.694646211646837930e+00 3.603206348717134799e-02
5.941001536764066259e+04 3.745006699871058942e+00 3.729109048421033051e-02
5.941001540027112787e+04 3.739073555772194357e+00 3.653248944593245201e-02
5.941001543290160043e+04 3.713067132763841371e+00 3.675453396498731817e-02
5.941001546553207299e+04 3.715641154961543347e+00 3.627614938776215631e-02
5.941001549816253828e+04 3.722934185620752956e+00 3.668183201778281444e-02
5.941001553079300356e+04 3.618746045614775309e+00 3.585631210366692356e-02
5.941001556342347612e+04 3.721176692209063219e+00 3.855317806845027367e-02
5.941001559605394868e+04 3.695920430094191467e+00 3.683377254998709827e-02
5.941001562868441397e+04 3.725254769992698112e+00 3.681164626864459610e-02
5.941001566131487925e+04 3.680132124884141653e+00 3.600077236315969015e-02
5.941001569394535181e+04 3.672615388475580112e+00 3.569310303911663734e-02
5.941001572657582437e+04 3.778954214848122994e+00 3.808174485172203388e-02
5.941001575920628966e+04 3.696510659303366086e+00 3.616713085821195856e-02
5.941001579183675494e+04 3.659810331334767408e+00 3.576130645213968645e-02
5.941001582446722750e+04 3.694329507098107257e+00 3.720471334262175772e-02
5.941001585709770006e+04 3.690850842725992287e+00 3.699891040093655770e-02
5.941001588972816535e+04 3.683765173830653605e+00 3.549285849812522375e-02
5.941001592235863063e+04 3.684639796691224323e+00 3.587548800911932734e-02
5.941001595498910319e+04 3.675593096298102935e+00 3.576155506952403279e-02
5.941001598761957575e+04 3.711707078436045304e+00 3.547771026404402533e-02
5.941001602025004104e+04 3.712311895518002558e+00 3.593801798477654075e-02
5.941001605288050632e+04 3.643587505455452291e+00 3.478228455650016204e-02
5.941001608551097888e+04 3.721509790162020437e+00 3.677034214320838018e-02
5.941001611814145144e+04 3.661394106848146368e+00 3.510538584845971505e-02
5.941001615077192400e+04 3.692020935170098106e+00 3.576305056065826049e-02
5.941001618340238929e+04 3.712698935898950836e+00 3.576549380278478546e-02
5.941001621603285457e+04 3.709116801935776309e+00 3.539730413324101987e-02
5.941001624866332713e+04 3.737551295779355520e+00 3.618869714616968630e-02
5.941001628129379969e+04 3.691766585732743522e+00 3.532713542791109801e-02
5.941001631392426498e+04 3.840773686519618924e+00 3.804108452130727791e-02
5.941001634655473026e+04 3.772749397800881255e+00 3.672108532872666448e-02
5.941001637918520282e+04 3.740888368344164494e+00 3.625158049504548230e-02
5.941001641181567538e+04 3.738783441903667626e+00 3.678934405353197212e-02
5.941001644444614067e+04 3.747313047583429313e+00 3.577810274647835742e-02
5.941001647707660595e+04 3.731251408962251936e+00 3.635032030634481603e-02
5.941001650970707851e+04 3.711743440667858884e+00 3.620491323339952022e-02
5.941001654233755107e+04 3.707656370063009188e+00 3.558088444549421109e-02
5.941001657496801636e+04 3.709839006974935849e+00 3.622707470802184054e-02
5.941001660759848164e+04 3.733771584822264789e+00 3.590291695906025482e-02
5.941001664022895420e+04 3.790975971709134473e+00 3.720761559392783691e-02
5.941001667285942676e+04 3.688636040568352481e+00 3.602012670609232303e-02
5.941001670548989205e+04 3.733919539725615522e+00 3.626474562506655508e-02
5.941001673812035733e+04 3.685208248584034507e+00 3.542965800349845429e-02
5.941001677075082989e+04 3.693081081776046215e+00 3.529122205309082744e-02
5.941001680338130245e+04 3.671042929450727854e+00 3.483675847771538353e-02
5.941001683601176774e+04 3.630404402131190533e+00 3.491376098438559589e-02
5.941001686864223302e+04 3.649616817389341072e+00 3.530954288332944363e-02
5.941001690127270558e+04 3.634395389164036594e+00 3.487840193318562237e-02
5.941001693390317814e+04 3.661724774290560536e+00 3.532995204164556674e-02
5.941001696653364343e+04 3.658402457192253543e+00 3.540805539167601879e-02
5.941001699916410871e+04 3.712919666493480708e+00 3.661598389468512932e-02
5.941001703179458127e+04 3.677634945397815880e+00 3.541065959892435860e-02
5.941001706442505383e+04 3.635851002723752057e+00 3.523198736186626545e-02
5.941001709705551912e+04 3.626369850175565901e+00 3.438281894631815827e-02
5.941001712968598440e+04 3.630056260131591550e+00 3.452354996859124253e-02
5.941001716231645696e+04 3.679880000502090187e+00 3.541995476570231061e-02
5.941001719494692952e+04 3.649606372254964537e+00 3.527410320723564641e-02
5.941001722757739481e+04 3.621717556542585648e+00 3.458978354276711492e-02
5.941001726020786009e+04 3.597593142103527430e+00 3.467397354349285865e-02
5.941001729283833265e+04 3.622180728219743795e+00 3.558829268574703608e-02
5.941001732546880521e+04 3.594789100046351216e+00 3.525082836953322141e-02
5.941001735809927050e+04 3.682032724011011116e+00 3.511985184689665751e-02
5.941001739072973578e+04 3.615587317393046618e+00 3.455766930215123378e-02
5.941001742336020834e+04 3.615952392495273671e+00 3.485554308206816748e-02
5.941001745599068090e+04 3.662885705438897244e+00 3.577289256620068414e-02
5.941001748862114619e+04 3.739112361706209420e+00 3.646630968701037451e-02
5.941001752125161147e+04 3.670495223874882473e+00 3.530351877812978184e-02
5.941001755388208403e+04 3.698183558187659870e+00 3.612789628841669987e-02
5.941001758651255659e+04 3.701034967470674175e+00 3.610691491388435398e-02
5.941001761914302188e+04 3.676110382366282181e+00 3.605143100738165962e-02
5.941001765177348716e+04 3.713158940021562771e+00 3.562048941763812371e-02
5.941001768440395972e+04 3.715336134453781636e+00 3.587003014651271582e-02
5.941001771703443228e+04 3.737380774443614051e+00 3.596398566787463447e-02
5.941001774966489756e+04 3.770760301501085099e+00 3.637171196812193780e-02
5.941001778229536285e+04 3.659356788525493620e+00 3.572348521063317683e-02
5.941001781492583541e+04 3.745494895144342973e+00 3.749177132783939465e-02
5.941001784755630797e+04 3.637620472744694133e+00 3.510537393404671025e-02
5.941001788018677325e+04 3.699233974751807708e+00 3.620927695700324606e-02
5.941001791281723854e+04 3.677419752857927548e+00 3.574512586525493280e-02
5.941001794544771110e+04 3.719431964056482354e+00 3.620557357511109547e-02
5.941001797807818366e+04 3.688317205275093436e+00 3.509348289456382108e-02
5.941001801070864894e+04 3.701563802642548140e+00 3.561390046827029449e-02
5.941001804333911423e+04 3.694001199389177259e+00 3.500689737861503725e-02
5.941001807596958679e+04 3.703805863951804334e+00 3.568836766975262698e-02
5.941001810860005935e+04 3.725290359132542140e+00 3.572641920990816955e-02
5.941001814123052463e+04 3.649382557654681225e+00 3.475807427283647555e-02
5.941001817386098992e+04 3.668630094103968009e+00 3.473871515970228252e-02
5.941001820649146248e+04 3.672978689193702184e+00 3.539472072577250217e-02
5.941001823912193504e+04 3.716657429334408125e+00 3.607609712707016136e-02
5.941001827175240032e+04 3.739766981754231612e+00 3.687935517268631919e-02
5.941001830438286561e+04 3.687251070630392036e+00 3.661524178004595814e-02
5.941001833701333817e+04 3.710451560540101834e+00 3.676773032493838717e-02
5.941001836964380345e+04 3.687611591814311307e+00 3.656409844480729143e-02
5.941001840227426874e+04 3.658097733815604879e+00 3.552833049229234957e-02
5.941001843490474130e+04 3.618806617880214294e+00 3.498192851340320431e-02
5.941001846753521386e+04 3.680648998252983084e+00 3.577742256021065881e-02
5.941001850016567914e+04 3.706493653814643796e+00 3.690250210966120048e-02
5.941001853279615170e+04 3.588062325506534034e+00 3.468130486894310111e-02
5.941001856542661699e+04 3.676913240841378272e+00 3.534033955214604256e-02
5.941001859805708955e+04 3.683234967495601531e+00 3.572741556750448633e-02
5.941001863068756211e+04 3.669589329499210795e+00 3.543542188147596333e-02
5.941001866331802739e+04 3.680270469056139415e+00 3.583346446876699981e-02
5.941001869594849268e+04 3.661970702607430628e+00 3.609736635524611603e-02
5.941001872857896524e+04 3.634195911761253672e+00 3.563072941576044678e-02
5.941001876120943780e+04 3.615191884624786134e+00 3.511738865314882607e-02
5.941001879383990308e+04 3.658563067054374951e+00 3.539730728762307405e-02
5.941001882647036837e+04 3.662131519274376412e+00 3.559026711928003212e-02
5.941001885910084093e+04 3.672984394490975468e+00 3.564993002799569932e-02
5.941001889173131349e+04 3.552149755751948579e+00 3.402016430483190829e-02
5.941001892436177877e+04 3.633042002012072391e+00 3.499818529325107730e-02
5.941001895699224406e+04 3.711789350703190493e+00 3.629484726861241517e-02
5.941001898962271662e+04 3.677527235875348577e+00 3.595839318513452398e-02
5.941001902225318918e+04 3.644025407648423531e+00 3.573512047752509802e-02
5.941001905488365446e+04 3.665271628277200211e+00 3.579742268178390252e-02
5.941001908751411975e+04 3.598471892417288931e+00 3.530540055992142240e-02
5.941001912014459231e+04 3.650056819926901674e+00 3.538329702124427822e-02
5.941001915277506487e+04 3.680963032801533252e+00 3.632644124214082226e-02
5.941001918540553015e+04 3.666233126895470207e+00 3.629933894479425716e-02
5.941001921803599544e+04 3.647034669575716315e+00 3.599064384065115557e-02
5.941001925066646800e+04 3.665406450576672359e+00 3.617695236564465872e-02
5.941001928329693328e+04 3.645116387955634085e+00 3.609670783125526472e-02
5.941001931592739857e+04 3.669210719942135324e+00 3.595928420914895618e-02
5.941001934855787113e+04 3.584817128119076379e+00 3.483782913847929125e-02
5.941001938118834369e+04 3.646798992871378875e+00 3.531484763037716357e-02
5.941001941381880897e+04 3.694005439346276010e+00 3.615096656090772270e-02
5.941001944644927426e+04 3.685538238030305003e+00 3.588612215050303311e-02
5.941001947907974682e+04 3.662064386417791972e+00 3.550284658290142614e-02
5.941001951171021938e+04 3.611264029762577987e+00 3.466816132660040933e-02
5.941001954434068466e+04 3.685140219829104336e+00 3.719939170227830327e-02
5.941001957697114995e+04 3.663367288719076242e+00 3.530719352006797540e-02
5.941001960960162251e+04 3.656076127410099907e+00 3.589430016954322372e-02
5.941001964223209507e+04 3.581971845135687893e+00 3.575687055774957879e-02
5.941001967486256035e+04 3.690585091348253854e+00 3.667527190019898714e-02
5.941001970749302563e+04 3.595227460458286117e+00 3.522762534105492588e-02
5.941001974012349820e+04 3.631697798286737999e+00 3.635630534053080343e-02
5.941001977275397076e+04 3.632906997298047891e+00 3.524218341496959672e-02
5.941001980538443604e+04 3.622547538093439101e+00 3.520693107403095878e-02
5.941001983801490132e+04 3.686420734515675424e+00 3.604740119147944316e-02
5.941001987064537389e+04 3.552932431519261858e+00 3.427803667802317017e-02
5.941001990327584645e+04 3.581356729002203920e+00 3.498390664786097531e-02
5.941001993590631173e+04 3.629451935298955600e+00 3.566776062413169052e-02
5.941001996853677701e+04 3.651509435129234316e+00 3.624219000636211274e-02
5.941002000116724957e+04 3.674415509515992717e+00 3.569077979294159320e-02
5.941002003379772214e+04 3.635564301193115799e+00 3.560547557317798872e-02
5.941002006642818742e+04 3.654071390463901725e+00 3.538042019210822092e-02
5.941002009905865270e+04 3.621414267988550595e+00 3.550924099963427560e-02
5.941002013168912526e+04 3.650859654146383804e+00 3.525873877112094962e-02
5.941002016431959782e+04 3.691407951222547279e+00 3.668713793480575525e-02
5.941002019695006311e+04 3.688703615979788353e+00 3.631718943950736772e-02
5.941002022958052839e+04 3.704751641521728533e+00 3.686006203450801350e-02
5.941002026221100095e+04 3.654465501517858428e+00 3.627674284052891801e-02
5.941002029484147351e+04 3.662458979713603568e+00 3.620440404129002948e-02
5.941002032747193880e+04 3.662307749925097333e+00 3.597241580614057854e-02
5.941002036010240408e+04 3.727266423334656853e+00 3.670793605629624201e-02
5.941002039273287664e+04 3.609628437390826949e+00 3.475561888294895208e-02
5.941002042536334920e+04 3.651981807170841865e+00 3.528488067443154991e-02
5.941002045799381449e+04 3.607025566667906080e+00 3.452414873512085064e-02
5.941002049062427977e+04 3.605657726293439946e+00 3.494481912326554557e-02
5.941002052325475233e+04 3.666991022663067312e+00 3.550657367880374893e-02
5.941002055588522489e+04 3.666422937992925846e+00 3.548282001397783797e-02
5.941002058851569018e+04 3.697698804598577915e+00 3.580752284525932916e-02
5.941002062114615546e+04 3.615893336000350011e+00 3.492423464504188640e-02
5.941002065377662802e+04 3.674505738800285304e+00 3.555291866300966386e-02
5.941002068640710058e+04 3.694150149853846266e+00 3.642976495053419639e-02
5.941002071903756587e+04 3.696108204511015849e+00 3.684091310627395782e-02
5.941002075166803115e+04 3.657553118874812714e+00 3.582392009358958962e-02
5.941002078429850371e+04 3.669856638193679021e+00 3.617957997639391354e-02
5.941002081692897627e+04 3.643582958774346459e+00 3.664115103344948998e-02
5.941002084955944156e+04 3.719105509352237160e+00 3.709799948192154390e-02
5.941002088218990684e+04 3.737462939162965903e+00 3.644977069229072414e-02
5.941002091482037940e+04 3.733137006557397441e+00 3.699370554205691497e-02
5.941002094745085196e+04 3.762407825806291850e+00 3.759785591095321511e-02
5.941002098008131725e+04 3.687336156483162153e+00 3.557350209092445537e-02
5.941002101271178253e+04 3.665268265561424155e+00 3.541950904099944869e-02
5.941002104534225509e+04 3.679892186590707492e+00 3.586999524478259871e-02
5.941002107797272765e+04 3.729832133704462205e+00 3.710758856478153095e-02
5.941002111060319294e+04 3.756955841139192565e+00 3.625432459743719443e-02
5.941002114323365822e+04 3.675802926877179466e+00 3.528273155470834643e-02
5.941002117586413078e+04 3.681431833428731260e+00 3.569706264020459235e-02
5.941002120849459607e+04 3.687594745602257085e+00 3.619782468123367708e-02
5.941002124112506135e+04 3.729766592196699815e+00 3.655455361197057496e-02
5.941002127375553391e+04 3.686542430309564189e+00 3.609329172411913922e-02
5.941002130638600647e+04 3.749746460069065979e+00 3.686969349901293713e-02
5.941002133901647176e+04 3.752389665289125986e+00 3.754336650477314852e-02
5.941002137164693704e+04 3.700304853737678368e+00 3.615104861117860585e-02
5.941002140427740960e+04 3.661482381530984043e+00 3.595352591297205913e-02
5.941002143690788216e+04 3.617024497160363783e+00 3.487881928763821721e-02
5.941002146953834745e+04 3.608529062651832042e+00 3.439928804571715931e-02
5.941002150216881273e+04 3.774850700099743772e+00 3.759745825068342567e-02
5.941002153479928529e+04 3.738771933072882359e+00 3.659446190881454619e-02
5.941002156742975785e+04 3.749065530815751224e+00 3.626840207611961575e-02
5.941002160006022314e+04 3.756091079913197017e+00 3.634029923086541658e-02
5.941002163269068842e+04 3.705144228984395660e+00 3.627463255451969515e-02
5.941002166532116098e+04 3.705384535305968896e+00 3.557131293703197361e-02
5.941002169795163354e+04 3.730665612101139228e+00 3.655142667303094145e-02
5.941002173058209883e+04 3.684638904976305085e+00 3.652228096653317019e-02
5.941002176321256411e+04 3.672077922077921830e+00 3.542352014185400771e-02
5.941002179584303667e+04 3.653375744534880010e+00 3.538047123808735206e-02
5.941002182847350923e+04 3.726627121645207819e+00 3.647912889407705500e-02
5.941002186110397452e+04 3.655006504378784715e+00 3.517562560202895650e-02
5.941002189373443980e+04 3.693932892493346554e+00 3.545610727669194079e-02
5.941002192636491236e+04 3.763196504220467808e+00 3.689624704377421349e-02
5.941002195899538492e+04 3.658796403324126256e+00 3.617823652837171000e-02
5.941002199162585021e+04 3.679593060245681002e+00 3.602379655198879871e-02
5.941002202425631549e+04 3.653372554385005078e+00 3.486258234217080171e-02
5.941002205688678805e+04 3.667450117831893230e+00 3.521139572116643857e-02
5.941002208951726061e+04 3.637487407910866555e+00 3.549602820442064599e-02
5.941002212214772590e+04 3.660405627626530212e+00 3.578390028342730289e-02
5.941002215477819118e+04 3.662180274768234156e+00 3.541729551108543234e-02
5.941002218740866374e+04 3.652473027969393549e+00 3.562912405194827714e-02
5.941002222003913630e+04 3.716523184186522943e+00 3.626069576871934069e-02
5.941002225266960158e+04 3.681872875679162327e+00 3.556501381427799868e-02
5.941002228530006687e+04 3.616418168140392631e+00 3.474863239080266258e-02
5.941002231793053943e+04 3.689491941673062048e+00 3.552565981818369550e-02
5.941002235056101199e+04 3.722233310370136383e+00 3.588138420442494453e-02
5.941002238319147727e+04 3.679967868003799936e+00 3.515462730464105623e-02
5.941002241582194256e+04 3.694524586051179060e+00 3.595747050692553459e-02
5.941002244845241512e+04 3.641856575371105631e+00 3.597465025606797623e-02
5.941002248108288768e+04 3.669434675602855300e+00 3.629421717634845335e-02
5.941002251371335296e+04 3.680102363278103361e+00 3.634934813626971434e-02
5.941002254634381825e+04 3.680281913789102077e+00 3.636466715047137477e-02
5.941002257897429081e+04 3.578024906778850323e+00 3.488451414762405722e-02
5.941002261160476337e+04 3.662381008931752557e+00 3.647360860254444948e-02
5.941002264423522865e+04 3.609521199058096208e+00 3.589766955817496469e-02
5.941002267686569394e+04 3.685522929521565239e+00 3.692185956042093320e-02
5.941002270949616650e+04 3.731143720003508690e+00 3.696368936870347843e-02
5.941002274212663178e+04 3.611862894531395529e+00 3.523950518621601219e-02
5.941002277475709707e+04 3.639287937258807393e+00 3.543154276325379687e-02
5.941002280738756963e+04 3.663893625557951506e+00 3.590949845096860771e-02
5.941002284001804219e+04 3.641347872720772205e+00 3.732985013686052761e-02
5.941002287264850747e+04 3.596031200792787264e+00 3.510932370664580915e-02
5.941002290527897276e+04 3.762162263420482322e+00 3.863189512408819748e-02
5.941002293790944532e+04 3.677602357453117143e+00 3.654379840987488637e-02
5.941002297053991788e+04 3.705673977708932476e+00 3.845758873324168353e-02
5.941002300317038316e+04 3.692499755213943136e+00 3.801854207199763941e-02
5.941002303580084845e+04 3.592476039769504137e+00 3.626246595083531393e-02
5.941002306843132101e+04 3.679125919951607759e+00 3.555460825255346569e-02
5.941002310106179357e+04 3.665124308953926047e+00 3.605250984451537077e-02
5.941002313369225885e+04 3.665179014797894652e+00 3.584973792068478493e-02
5.941002316632272414e+04 3.690266575613837752e+00 3.750255190510848324e-02
5.941002319895319670e+04 3.757554567703911275e+00 3.827190064229109290e-02
5.941002323158366198e+04 3.672847359952100987e+00 3.612946751951710833e-02
5.941002326421412727e+04 3.662532315838654462e+00 3.626026622934253041e-02
5.941002329684459983e+04 3.622420807017115330e+00 3.580099983766319577e-02
5.941002332947507239e+04 3.622991949529272393e+00 3.492714708565006210e-02
5.941002336210553767e+04 3.644685304413816329e+00 3.497691271164173055e-02
5.941002339473600296e+04 3.697595206573557558e+00 3.587756621013128699e-02
5.941002342736647552e+04 3.657667246276368633e+00 3.537890676056650724e-02
5.941002345999694808e+04 3.622536786851390023e+00 3.478265501968431234e-02
5.941002349262742064e+04 3.713381064222037065e+00 3.582205441314995076e-02
5.941002352525788592e+04 3.700334392984727216e+00 3.586054344221535628e-02
5.941002355788835121e+04 3.733653696133803379e+00 3.625402767382238794e-02
5.941002359051882377e+04 3.662682099759410281e+00 3.589086050217957929e-02
5.941002362314929633e+04 3.685230477426439499e+00 3.690167369303656852e-02
5.941002365577976161e+04 3.686125319693094760e+00 3.540797982562363111e-02
5.941002368841022690e+04 3.683110921385573722e+00 3.636666307120155900e-02
5.941002372104069946e+04 3.667987565547774942e+00 3.606510261613034979e-02
5.941002375367117202e+04 3.703787204095486452e+00 3.617640331345067101e-02
5.941002378630163730e+04 3.663981844900388474e+00 3.504728016264137269e-02
5.941002381893210259e+04 3.621714711266950104e+00 3.456752615106122029e-02
5.941002385156257515e+04 3.740574430777791282e+00 3.593158881822403061e-02
5.941002388419304043e+04 3.654488417298032754e+00 3.493565961685463767e-02
5.941002391682350572e+04 3.627409098121544329e+00 3.500927392423502926e-02
5.941002394945397828e+04 3.713260988347713454e+00 3.635211351642541472e-02
5.941002398208445084e+04 3.713782012801960963e+00 3.684484592775257028e-02
5.941002401471491612e+04 3.625419808825519841e+00 3.508155795159049323e-02
5.941002404734538140e+04 3.661003621954617149e+00 3.546991220560751640e-02
5.941002407997585397e+04 3.697951528775842434e+00 3.543257203826945256e-02
5.941002411260632653e+04 3.726150892295172490e+00 3.616296048719803286e-02
5.941002414523679181e+04 3.711389741119196728e+00 3.578178834185445634e-02
5.941002417786725709e+04 3.681282506271798205e+00 3.563348554018942738e-02
5.941002421049772965e+04 3.651448561541764892e+00 3.433316146009035563e-02
5.941002424312820222e+04 3.707035843455820157e+00 3.570023825510931087e-02
5.941002427575866750e+04 3.633752255335033876e+00 3.470599874391730455e-02
5.941002430838913278e+04 3.672012769838856716e+00 3.519376185905772475e-02
5.941002434101960534e+04 3.748360635143962671e+00 3.659803179462000483e-02
5.941002437365007791e+04 3.640431959735010103e+00 3.543764227525408872e-02
5.941002440628054319e+04 3.745538574458688430e+00 3.622315116771225585e-02
5.941002443891100847e+04 3.704208029517701561e+00 3.572331918697228131e-02
5.941002447154148103e+04 3.660374038509879302e+00 3.532031647813770048e-02
5.941002450417195359e+04 3.773154688190377470e+00 3.746991852192493172e-02
5.941002453680241888e+04 3.680504031260820152e+00 3.545121636836972429e-02
5.941002456943288416e+04 3.728512340906022349e+00 3.672759716616404158e-02
5.941002460206335672e+04 3.743548055539982933e+00 3.658787202595620985e-02
5.941002463469382201e+04 3.656135272302598604e+00 3.514806690819411578e-02
5.941002466732428729e+04 3.619385313633112222e+00 3.445597061517884085e-02
5.941002469995475985e+04 3.733437894883892660e+00 3.635954662932150416e-02
5.941002473258523241e+04 3.712309603272188951e+00 3.581019382266918683e-02
5.941002476521569770e+04 3.666064152256012232e+00 3.561637859294065206e-02
5.941002479784616298e+04 3.615926208929156616e+00 3.581370458089984388e-02
5.941002483047663554e+04 3.691744531443800437e+00 3.657640037367258096e-02
5.941002486310710810e+04 3.625908938359995393e+00 3.598425881796171732e-02
5.941002489573757339e+04 3.720388178542003654e+00 3.699406152957952776e-02
5.941002492836803867e+04 3.654353545935147718e+00 3.584040265807879322e-02
5.941002496099851123e+04 3.665522918944735586e+00 3.570732578561135184e-02
5.941002499362898379e+04 3.640104474051006456e+00 3.520327792210332929e-02
5.941002502625944908e+04 3.666216911626272168e+00 3.588300498459973120e-02
5.941002505888992164e+04 3.645004242878467693e+00 3.609085839255696954e-02
5.941002509152038692e+04 3.632941294732610071e+00 3.534055573968519076e-02
5.941002512415085948e+04 3.673579409590887135e+00 3.634280251260604833e-02
5.941002515678132477e+04 3.611881385995153515e+00 3.538884585364345664e-02
5.941002518941179005e+04 3.656213006632969442e+00 3.595810314084944836e-02
5.941002522204226261e+04 3.696901948259342152e+00 3.668144596467050322e-02
5.941002525467273517e+04 3.584470004178033520e+00 3.485566010276637539e-02
5.941002528730320046e+04 3.688511814982402992e+00 3.695753345129330208e-02
5.941002531993366574e+04 3.582018359815791975e+00 3.534510709719821536e-02
5.941002535256413830e+04 3.667914031608227710e+00 3.589536626194144570e-02
5.941002538519461086e+04 3.588493231675021988e+00 3.502551586002321943e-02
5.941002541782507615e+04 3.645725149509019491e+00 3.560713489890213190e-02
5.941002545045554143e+04 3.653585102680125818e+00 3.591463458111834178e-02
5.941002548308601399e+04 3.619694839025417554e+00 3.513607691417176826e-02
5.941002551571648655e+04 3.713336887327919111e+00 3.792172729551643307e-02
5.941002554834695184e+04 3.585442861997590214e+00 3.530837058178825510e-02
5.941002558097741712e+04 3.635118603235945045e+00 3.562015166607477440e-02
5.941002561360788968e+04 3.624713323962418077e+00 3.570183386797057962e-02
5.941002564623835497e+04 3.599191752678779999e+00 3.510807101090050730e-02
5.941002567886882025e+04 3.590810123175907975e+00 3.528147321076275517e-02
5.941002571149929281e+04 3.618381954437571046e+00 3.586957320414334294e-02
5.941002574412976537e+04 3.555933173986654428e+00 3.451966980333326385e-02
5.941002577676023066e+04 3.619186807433906417e+00 3.536377900125408508e-02
5.941002580939069594e+04 3.589226988764869120e+00 3.552567540414546671e-02
5.941002584202116850e+04 3.575279620618658338e+00 3.460065770136386276e-02
5.941002587465164106e+04 3.541640857472520665e+00 3.403721152961803470e-02
5.941002590728210635e+04 3.651393959195983641e+00 3.579133941800972246e-02
5.941002593991257163e+04 3.575203533364371911e+00 3.432868695429360656e-02
5.941002597254304419e+04 3.588216765154283117e+00 3.425617232045987531e-02
5.941002600517351675e+04 3.640615195401722293e+00 3.526093268671515180e-02
5.941002603780398204e+04 3.609889035537957369e+00 3.497158898815895534e-02
5.941002607043444732e+04 3.611888487051799324e+00 3.527830977561917380e-02
5.941002610306491988e+04 3.641961188477201183e+00 3.536258518678241092e-02
5.941002613569539244e+04 3.629081096541132645e+00 3.500545480386574315e-02
5.941002616832585772e+04 3.639577359431492187e+00 3.587835804895422864e-02
5.941002620095632301e+04 3.619050270343837639e+00 3.540354702068432974e-02
5.941002623358679557e+04 3.655396817326757919e+00 3.546906636110000455e-02
5.941002626621726813e+04 3.614899585433061002e+00 3.519595231634850552e-02
5.941002629884773341e+04 3.608106668003987050e+00 3.488508421423092837e-02
5.941002633147819870e+04 3.580239393293332739e+00 3.477484870252874061e-02
5.941002636410867126e+04 3.535058168537872803e+00 3.440440285834303613e-02
5.941002639673913654e+04 3.677415037095581152e+00 3.690747074084004681e-02
5.941002642936960183e+04 3.615145098235765797e+00 3.543068604104672448e-02
5.941002646200007439e+04 3.580199254370497020e+00 3.462258113092170353e-02
5.941002649463054695e+04 3.619494184973232720e+00 3.536203406596014759e-02
5.941002652726101223e+04 3.623459008847102591e+00 3.535297224963574597e-02
5.941002655989147752e+04 3.578703474559493003e+00 3.509973687934674763e-02
5.941002659252195008e+04 3.649170339559761889e+00 3.557511315415069070e-02
5.941002662515242264e+04 3.580153242384600976e+00 3.490083891706543401e-02
5.941002665778288792e+04 3.603904278171991216e+00 3.452244506639714355e-02
5.941002669041335321e+04 3.648826420237842427e+00 3.563335849303924524e-02
5.941002672304382577e+04 3.656913418385356440e+00 3.567608794003899325e-02
5.941002675567429833e+04 3.626301881888448264e+00 3.502182232811512641e-02
5.941002678830476361e+04 3.709766249992031639e+00 3.654829920815490241e-02
5.941002682093522890e+04 3.566113580865318600e+00 3.407726795599456959e-02
5.941002685356570146e+04 3.586293112518025072e+00 3.456563807552256312e-02
5.941002688619616674e+04 3.599144742958073628e+00 3.507699924215300358e-02
5.941002691882663203e+04 3.549420915528269216e+00 3.422385375126211354e-02
5.941002695145710459e+04 3.648677327940276882e+00 3.568416692102630711e-02
5.941002698408757715e+04 3.681591478696741859e+00 3.581310258287680875e-02
5.941002701671804243e+04 3.588421328409601152e+00 3.466267767400113553e-02
5.941002704934851499e+04 3.705098400865850738e+00 3.651959747172932313e-02
5.941002708197898028e+04 3.634340686639836893e+00 3.603773512520297428e-02
5.941002711460945284e+04 3.639957847756013276e+00 3.518804748626994106e-02
5.941002714723991812e+04 3.669825427201850676e+00 3.577129927873248100e-02
5.941002717987038341e+04 3.651095572272429202e+00 3.500896624319345396e-02
5.941002721250085597e+04 3.717336145662086366e+00 3.653129437797792561e-02
5.941002724513132853e+04 3.652674389491746609e+00 3.597321983187821287e-02
5.941002727776179381e+04 3.686631712840877206e+00 3.624476088038761090e-02
5.941002731039225910e+04 3.653433270356490237e+00 3.512611936383580602e-02
5.941002734302273166e+04 3.660549609844863106e+00 3.594018454376064764e-02
5.941002737565320422e+04 3.652645341345519547e+00 3.532302712043360743e-02
5.941002740828366950e+04 3.722659015538249072e+00 3.670274321306030152e-02
5.941002744091413479e+04 3.663103623287077948e+00 3.573285293483455249e-02
5.941002747354460735e+04 3.757609176535460893e+00 3.690147844505583391e-02
5.941002750617507991e+04 3.638882294881245372e+00 3.525710211588965054e-02
5.941002753880554519e+04 3.687426345107382986e+00 3.569391204511612042e-02
5.941002757143601048e+04 3.645790631876768551e+00 3.526110507998232724e-02
5.941002760406648304e+04 3.653995004698550542e+00 3.536341855064362161e-02
5.941002763669695560e+04 3.642621866773135153e+00 3.542672530213136078e-02
5.941002766932742088e+04 3.643878983926377213e+00 3.533771914139469811e-02
5.941002770195788617e+04 3.622687341103028480e+00 3.440643717378585875e-02
5.941002773458835873e+04 3.605851356076120062e+00 3.494472585682379534e-02
5.941002776721883129e+04 3.576786600496278279e+00 3.443283683947626767e-02
5.941002779984929657e+04 3.635654637089357877e+00 3.546000675892600068e-02
5.941002783247976186e+04 3.657222859708641138e+00 3.543263135363860367e-02
5.941002786511023442e+04 3.592523133104323030e+00 3.432289364656665454e-02
5.941002789774070698e+04 3.602993788819875753e+00 3.445647696626078643e-02
5.941002793037117226e+04 3.695544983532039751e+00 3.579374750904981001e-02
5.941002796300163754e+04 3.720417448852970210e+00 3.602562864132274889e-02
5.941002799563211011e+04 3.670932265986527554e+00 3.548873378517184568e-02
5.941002802826258267e+04 3.643054048322917904e+00 3.431616883366246651e-02
5.941002806089304795e+04 3.620269900900729088e+00 3.472082307577047805e-02
5.941002809352351323e+04 3.598667292351008573e+00 3.435905242553804334e-02
5.941002812615398580e+04 3.681622164836981792e+00 3.484355930530472906e-02
5.941002815878445108e+04 3.600007542758009382e+00 3.469786035500397464e-02
5.941002819141491636e+04 3.666672959893266803e+00 3.517620527311595552e-02
5.941002822404538892e+04 3.680179444325764493e+00 3.546214204319542845e-02
5.941002825667586148e+04 3.641694243898734751e+00 3.477303684615511842e-02
5.941002828930632677e+04 3.746924394862612306e+00 3.604839383740270770e-02
5.941002832193679205e+04 3.661375628530635140e+00 3.560281503747785015e-02
5.941002835456726461e+04 3.722956877792513719e+00 3.619577871995048601e-02
5.941002838719773717e+04 3.664188921268118904e+00 3.532522509567333213e-02
5.941002841982820246e+04 3.662032515299499025e+00 3.544099073817868345e-02
5.941002845245866774e+04 3.688347137378355622e+00 3.609058353394724306e-02
5.941002848508914030e+04 3.614734217526275994e+00 3.503011512950451878e-02
5.941002851771961286e+04 3.634246223158100975e+00 3.589843124419099529e-02
5.941002855035007815e+04 3.711895542882590604e+00 3.710648351251497057e-02
5.941002858298054343e+04 3.591508781298927921e+00 3.447068021879668570e-02
5.941002861561101599e+04 3.594165546780557552e+00 3.431685220910329903e-02
5.941002864824148855e+04 3.700158443294629951e+00 3.588642872088169261e-02
5.941002868087195384e+04 3.673228792745134808e+00 3.560145130843824640e-02
5.941002871350241912e+04 3.663837438857243889e+00 3.574756331149646360e-02
5.941002874613289168e+04 3.687334776768463218e+00 3.661306248072446201e-02
5.941002877876336424e+04 3.684160081246627971e+00 3.581517949543611135e-02
5.941002881139382953e+04 3.628351040063545696e+00 3.594754082336863721e-02
5.941002884402429481e+04 3.677831140200223725e+00 3.582061770358009600e-02
5.941002887665476737e+04 3.636861382068243831e+00 3.502258218191459105e-02
5.941002890928523993e+04 3.727580192424308603e+00 3.666939064824701472e-02
5.941002894191570522e+04 3.714295313082199623e+00 3.752696574986484623e-02
5.941002897454617050e+04 3.686825723568363689e+00 3.624305596585895850e-02
5.941002900717664306e+04 3.692399689425437170e+00 3.581923236641320479e-02
5.941002903980711562e+04 3.712315374572275228e+00 3.726784759038014039e-02
5.941002907243758091e+04 3.688394937346514801e+00 3.590892397599081826e-02
5.941002910506804619e+04 3.687401672344378767e+00 3.703388541678961227e-02
5.941002913769851875e+04 3.729884481419300180e+00 3.655343719594230517e-02
5.941002917032898404e+04 3.650875871162177599e+00 3.553957698798634185e-02
5.941002920295944932e+04 3.638501527545087377e+00 3.531782022559796369e-02
5.941002923558992188e+04 3.677381146359500086e+00 3.635150150216458903e-02
5.941002926822039444e+04 3.709441794681834104e+00 3.738160790097343200e-02
5.941002930085085973e+04 3.687700025400050929e+00 3.647435912570753253e-02
5.941002933348132501e+04 3.729441073299907927e+00 3.731449519299116779e-02
5.941002936611179757e+04 3.628767708228675115e+00 3.497632861536540544e-02
5.941002939874227013e+04 3.753519502978287292e+00 3.685849274455551411e-02
5.941002943137273542e+04 3.673648030464133019e+00 3.640021806358939571e-02
5.941002946400320070e+04 3.673501268048343871e+00 3.557298040095781266e-02
5.941002949663367326e+04 3.717341000372002657e+00 3.627280409285389695e-02
5.941002952926414582e+04 3.745688740150597162e+00 3.643077151593938912e-02
5.941002956189461111e+04 3.717918402466124927e+00 3.612675773600933921e-02
5.941002959452507639e+04 3.701277357715350824e+00 3.623965151714119565e-02
5.941002962715554895e+04 3.753870093799790641e+00 3.791583990311562374e-02
5.941002965978601424e+04 3.738831441676182976e+00 3.718279564079422783e-02
5.941002969241647952e+04 3.772134479265550233e+00 3.731690558865524698e-02
5.941002972504695208e+04 3.737219522022715346e+00 3.619432865726217308e-02
5.941002975767742464e+04 3.704441545533606384e+00 3.660315859480677697e-02
5.941002979030788993e+04 3.704576829799142157e+00 3.571818842020223900e-02
5.941002982293835521e+04 3.773289187306167580e+00 3.738608936288140283e-02
5.941002985556882777e+04 3.751222626493030177e+00 3.715107389369011470e-02
5.941002988819930033e+04 3.645846388243823011e+00 3.488377294417945723e-02
5.941002992082976562e+04 3.716725489583658337e+00 3.627380295878409461e-02
5.941002995346023090e+04 3.710137721871426653e+00 3.647644131882998852e-02
5.941002998609070346e+04 3.689163266453801882e+00 3.538148846498600369e-02
5.941003001872117602e+04 3.687973522855678254e+00 3.512036238709989600e-02
5.941003005135164130e+04 3.739202160523315221e+00 3.646671001457724853e-02
5.941003008398210659e+04 3.678956146621019663e+00 3.577520777742291408e-02
5.941003011661257915e+04 3.743277944153735604e+00 3.647545687559981820e-02
5.941003014924305171e+04 3.673442369574581701e+00 3.508626099302013246e-02
5.941003018187351699e+04 3.671595218363092883e+00 3.513990649354906820e-02
5.941003021450398228e+04 3.625365684704019653e+00 3.488742581938009124e-02
5.941003024713445484e+04 3.668853374275943935e+00 3.498009508102385007e-02
5.941003027976492740e+04 3.688703417611816526e+00 3.604911318470542525e-02
5.941003031239539268e+04 3.652608483666504036e+00 3.492243937253872860e-02
5.941003034502585797e+04 3.724344464508253072e+00 3.603175017577582573e-02
5.941003037765633053e+04 3.741854125799301656e+00 3.649557837117886616e-02
5.941003041028680309e+04 3.659687840380235535e+00 3.566611141655622041e-02
5.941003044291726837e+04 3.722628953801328411e+00 3.695158318772181344e-02
5.941003047554773366e+04 3.728580532402880010e+00 3.613023712367852830e-02
5.941003050817820622e+04 3.677609819437979155e+00 3.708300749729094570e-02
5.941003054080867878e+04 3.726984849346758555e+00 3.665869262267407863e-02
5.941003057343914406e+04 3.771666825806041068e+00 3.724353663927412045e-02
5.941003060606960935e+04 3.744415020897807977e+00 3.720925482790689992e-02
5.941003063870008191e+04 3.763972775912045154e+00 3.675491170429432547e-02
5.941003067133055447e+04 3.702814411618826629e+00 3.576773170309438532e-02
5.941003070396101975e+04 3.689472779697912319e+00 3.534452033556718942e-02
5.941003073659148504e+04 3.692103184058388887e+00 3.575549653682220941e-02
5.941003076922195760e+04 3.651841224294595456e+00 3.491850044226129518e-02
5.941003080185242288e+04 3.770372969281565734e+00 3.778742627286112155e-02
5.941003083448288817e+04 3.738783767702011041e+00 3.718906152076840305e-02
5.941003086711336073e+04 3.783507046620976144e+00 3.805883600317373078e-02
5.941003089974383329e+04 3.649446290484058331e+00 3.590386299036829598e-02
5.941003093237429857e+04 3.626097483504036045e+00 3.660516048026445785e-02
5.941003096500477113e+04 3.677955626584095583e+00 3.610100659286342301e-02
5.941003099763523642e+04 3.719557620675089105e+00 3.614965953573587298e-02
5.941003103026570898e+04 3.686991844278063812e+00 3.611150627480478464e-02
5.941003106289617426e+04 3.693981100164100528e+00 3.616801512254437523e-02
5.941003109552663955e+04 3.653480865616345774e+00 3.534423553461831652e-02
5.941003112815711211e+04 3.679718147507762271e+00 3.653837904321886876e-02
5.941003116078758467e+04 3.693037560120521867e+00 3.638462099272107841e-02
5.941003119341804995e+04 3.663864278982092326e+00 3.594157339364926346e-02
5.941003122604851524e+04 3.656450287084592521e+00 3.536412660598954594e-02
5.941003125867898780e+04 3.663580152531695777e+00 3.673021423003205305e-02
5.941003129130946036e+04 3.740438703902836615e+00 3.779928866298893492e-02
5.941003132393992564e+04 3.696835558119266452e+00 3.686171570332535258e-02
5.941003135657039093e+04 3.624957795090474999e+00 3.548601222960685170e-02
5.941003138920086349e+04 3.695715430614635366e+00 3.646735464122222159e-02
5.941003142183133605e+04 3.596831412506601211e+00 3.456041004420715851e-02
5.941003145446180133e+04 3.649909119398307755e+00 3.603048213012579465e-02
5.941003148709226662e+04 3.683391905820408319e+00 3.655244155787325255e-02
5.941003151972273918e+04 3.740549219915543677e+00 3.724491731155025326e-02
5.941003155235321174e+04 3.694946495637239980e+00 3.598271829715720543e-02
5.941003158498367702e+04 3.681728595626247547e+00 3.572648221489550802e-02
5.941003161761414231e+04 3.657534413969658171e+00 3.561825010196792429e-02
5.941003165024461487e+04 3.706998502994011790e+00 3.734682383971047598e-02
5.941003168287508743e+04 3.700163042801847268e+00 3.684288951602913975e-02
5.941003171550555271e+04 3.702393464702216974e+00 3.612388801009947664e-02
5.941003174813601800e+04 3.708037825059101511e+00 3.618049031787503450e-02
5.941003178076649056e+04 3.669388451045771493e+00 3.604908484947112746e-02
5.941003181339696312e+04 3.665016275270319035e+00 3.572798336896183813e-02
5.941003184602742840e+04 3.648310480829861202e+00 3.581391035756985308e-02
5.941003187865789369e+04 3.649906571732147498e+00 3.581262895150928022e-02
5.941003191128836625e+04 3.653094361220325936e+00 3.597130035591427494e-02
5.941003194391883881e+04 3.702164048645339989e+00 3.653184616844099009e-02
5.941003197654930409e+04 3.661782141533901580e+00 3.610715418330640025e-02
5.941003200917976937e+04 3.696915403007809964e+00 3.626270983835052503e-02
5.941003204181024194e+04 3.694986011947223759e+00 3.628691006588588563e-02
5.941003207444070722e+04 3.721126248636996259e+00 3.685161513442208187e-02
5.941003210707117250e+04 3.700041016207616273e+00 3.719711111634110834e-02
5.941003213970164506e+04 3.636826023888151571e+00 3.669837222225920403e-02
5.941003217233211763e+04 3.659360570105803845e+00 3.688774691482415297e-02
5.941003220496258291e+04 3.677417565485361806e+00 3.707371725622354841e-02
5.941003223759304819e+04 3.619627923888013576e+00 3.625403593970597665e-02
5.941003227022352075e+04 3.687537049401281575e+00 3.770438566667492358e-02
5.941003230285399331e+04 3.717045312695044235e+00 3.743890549786622890e-02
5.941003233548445860e+04 3.710053372452323472e+00 3.725872550615804552e-02
5.941003236811492388e+04 3.774794423275659394e+00 3.695229287360714959e-02
5.941003240074539644e+04 3.711331529532050588e+00 3.723824553456956538e-02
5.941003243337586900e+04 3.716241077807211468e+00 3.698029226339251407e-02
5.941003246600633429e+04 3.697512977260972278e+00 3.650528052289274406e-02
5.941003249863679957e+04 3.702689181510487426e+00 3.682616481471763514e-02
5.941003253126727213e+04 3.736910994764397920e+00 3.663243172416038446e-02
5.941003256389774469e+04 3.653440114249835169e+00 3.548314501376816782e-02
5.941003259652820998e+04 3.741417097395358216e+00 3.651620694813285939e-02
5.941003262915867526e+04 3.671134323606127570e+00 3.544895171339734752e-02
5.941003266178914782e+04 3.754421194207250512e+00 3.672774348120935034e-02
5.941003269441962038e+04 3.661151056743549237e+00 3.671122807058557064e-02
5.941003272705008567e+04 3.645124207756760271e+00 3.567243395986378213e-02
5.941003275968055095e+04 3.737187199612958199e+00 3.766665792460831969e-02
5.941003279231102351e+04 3.719550273210283642e+00 3.729310485657143931e-02
5.941003282494149607e+04 3.693232214882979925e+00 3.701484206159115498e-02
5.941003285757196136e+04 3.764016515193474355e+00 3.878046703070767154e-02
5.941003289020242664e+04 3.602134841149586819e+00 3.527605700401717503e-02
5.941003292283289920e+04 3.684121674626434917e+00 3.617502748918480227e-02
5.941003295546336449e+04 3.703215106856130312e+00 3.688939750646619276e-02
5.941003298809382977e+04 3.637349262925199334e+00 3.736189756936862671e-02
5.941003302072430233e+04 3.728596569502280023e+00 3.897208979331068246e-02
5.941003305335477489e+04 3.723495853526524346e+00 4.013608019644862579e-02
5.941003308598524018e+04 3.662766029823790959e+00 3.752175040477655904e-02
5.941003311861570546e+04 3.670423444278258174e+00 3.747558995840941098e-02
5.941003315124617802e+04 3.677768474968602597e+00 3.689527633286901476e-02
5.941003318387665058e+04 3.665702889482088001e+00 3.759192697858782656e-02
5.941003321650711587e+04 3.684789046766963061e+00 3.639678195095111257e-02
5.941003324913758115e+04 3.745649188162029297e+00 3.732824672928539839e-02
5.941003328176805371e+04 3.712419888263980727e+00 3.695702570777179008e-02
5.941003331439852627e+04 3.722213177372290183e+00 3.727497540367328416e-02
5.941003334702899156e+04 3.679767524991679473e+00 3.704367376668181444e-02
5.941003337965945684e+04 3.694936394663357326e+00 3.768847182007641766e-02
5.941003341228992940e+04 3.741368595285416099e+00 3.830076332807842709e-02
5.941003344492039469e+04 3.732620618441961913e+00 3.838554052284622736e-02
5.941003347755086725e+04 3.722679437897788102e+00 3.644155609335458096e-02
5.941003351018133253e+04 3.737592305305616147e+00 3.808264800455767041e-02
5.941003354281180509e+04 3.649760452423875812e+00 3.690362544871486628e-02
5.941003357544227038e+04 3.711976166097136876e+00 3.729513493995053469e-02
5.941003360807273566e+04 3.689633647730039101e+00 3.690878688971251098e-02
5.941003364070320822e+04 3.698293253462380914e+00 3.685117527631819045e-02
5.941003367333368078e+04 3.718396551617050960e+00 3.777398060377596539e-02
5.941003370596414607e+04 3.730834849150097110e+00 3.678043026868912935e-02
5.941003373859461135e+04 3.720247520362793381e+00 3.684790710117432505e-02
5.941003377122508391e+04 3.602430502250578481e+00 3.527344015658472054e-02
5.941003380385555647e+04 3.683887067938021787e+00 3.615737722928268755e-02
5.941003383648602176e+04 3.712914345648850922e+00 3.644412513854676516e-02
5.941003386911648704e+04 3.720364722567365945e+00 3.682969947783650694e-02
5.941003390174695960e+04 3.789527948031904625e+00 3.863122343971358424e-02
5.941003393437743216e+04 3.701108731258662132e+00 3.664777041622861720e-02
5.941003396700789745e+04 3.676281346909872294e+00 3.644823009491968135e-02
5.941003399963836273e+04 3.744764580090853112e+00 3.739604023945079098e-02
5.941003403226883529e+04 3.716473235956047727e+00 3.702839460891106660e-02
5.941003406489930785e+04 3.702579722757506353e+00 3.665010127254647587e-02
5.941003409752977313e+04 3.722699993028841803e+00 3.706907864290785032e-02
5.941003413016023842e+04 3.638694396796425146e+00 3.549326266920917183e-02
5.941003416279071098e+04 3.668102629078239030e+00 3.595270778806739648e-02
5.941003419542118354e+04 3.714837055107274466e+00 3.643914434391300194e-02
5.941003422805164882e+04 3.660758465120791616e+00 3.681578102073682079e-02
5.941003426068211411e+04 3.722583045375438271e+00 3.655990441477176278e-02
5.941003429331258667e+04 3.683090039561319973e+00 3.669360420306448656e-02
5.941003432594305923e+04 3.705862217049535445e+00 3.636026627003656475e-02
5.941003435857352451e+04 3.672754161721483168e+00 3.647757470064189045e-02
5.941003439120398980e+04 3.741607305480357581e+00 3.698482806183385485e-02
5.941003442383446236e+04 3.692235809589821116e+00 3.608161095772059734e-02
5.941003445646493492e+04 3.688622083284033959e+00 3.660091338307285697e-02
5.941003448909540020e+04 3.670092772223051636e+00 3.537487696742214888e-02
5.941003452172586549e+04 3.696444344271782256e+00 3.661974438232497298e-02
5.941003455435633805e+04 3.631288770651782016e+00 3.544417355348774418e-02
5.941003458698680333e+04 3.651918380114777651e+00 3.705449947670170358e-02
5.941003461961726862e+04 3.613985909902758920e+00 3.520463084438939932e-02
5.941003465224774118e+04 3.709206495767020773e+00 3.758869430889078683e-02
5.941003468487821374e+04 3.660312961678777288e+00 3.678507971097419449e-02
5.941003471750867902e+04 3.690074661282079838e+00 3.670923832496844619e-02
5.941003475013914431e+04 3.674724913378922597e+00 3.716847360795098171e-02
5.941003478276961687e+04 3.527063264075107174e+00 3.491502220585120803e-02
5.941003481540008943e+04 3.662026845555276022e+00 3.711042958809641218e-02
5.941003484803055471e+04 3.613184102385619045e+00 3.570300185471842608e-02
5.941003488066102000e+04 3.614378642509431305e+00 3.568294733501426591e-02
5.941003491329149256e+04 3.616977650194792115e+00 3.565026382564592117e-02
5.941003494592196512e+04 3.642347958917549366e+00 3.602640650318466448e-02
5.941003497855243040e+04 3.586134206300491734e+00 3.516644593047345280e-02
5.941003501118289569e+04 3.614073134721532909e+00 3.545661324129553704e-02
5.941003504381336825e+04 3.633030822022173645e+00 3.640206003382726735e-02
5.941003507644384081e+04 3.654108088483832173e+00 3.620192313573655091e-02
5.941003510907430609e+04 3.629758839844284157e+00 3.562998083238141239e-02
5.941003514170477138e+04 3.639400587053916336e+00 3.579854546673286175e-02
5.941003517433524394e+04 3.665173363778511550e+00 3.684084128885276033e-02
5.941003520696571650e+04 3.695869349136250204e+00 3.704836290761248652e-02
5.941003523959618178e+04 3.691025489181591013e+00 3.705500949988464743e-02
5.941003527222664707e+04 3.610982741761698200e+00 3.535687389850539902e-02
5.941003530485711963e+04 3.645935753668463342e+00 3.535198642983360118e-02
5.941003533748759219e+04 3.658552037334403817e+00 3.633425555613073454e-02
5.941003537011805747e+04 3.667769823044711330e+00 3.654113485280637008e-02
5.941003540274852276e+04 3.628852446778066732e+00 3.593869204991404637e-02
5.941003543537899532e+04 3.668170319879375807e+00 3.618619945112238473e-02
5.941003546800946788e+04 3.601057118708428817e+00 3.557502011939325109e-02
5.941003550063993316e+04 3.587242790616048893e+00 3.520091628370618925e-02
5.941003553327039845e+04 3.619882635032811713e+00 3.524947422918289774e-02
5.941003556590087101e+04 3.665568702967035630e+00 3.582358506226273470e-02
5.941003559853134357e+04 3.611376444155238286e+00 3.546172123193234993e-02
5.941003563116180885e+04 3.559166041735099206e+00 3.426025118059031205e-02
5.941003566379227414e+04 3.574963019367241035e+00 3.495291916733857945e-02
5.941003569642274670e+04 3.654443231304042250e+00 3.539271196238577555e-02
5.941003572905321198e+04 3.623103655477021068e+00 3.568961989978028382e-02
5.941003576168367726e+04 3.615618870974816712e+00 3.558293993867191196e-02
5.941003579431414983e+04 3.656089011962230018e+00 3.648547857415909007e-02
5.941003582694462239e+04 3.589453338996300591e+00 3.554904710011506930e-02
5.941003585957508767e+04 3.553808933002481574e+00 3.496143535018795406e-02
5.941003589220555295e+04 3.626092079369257704e+00 3.584238452790812490e-02
5.941003592483602552e+04 3.689174398330215432e+00 3.724632813450404201e-02
5.941003595746649808e+04 3.626887243043408038e+00 3.571392639695446236e-02
5.941003599009696336e+04 3.603987106062028545e+00 3.589310806857567981e-02
5.941003602272742864e+04 3.606153922259736078e+00 3.627215063464862138e-02
5.941003605535790120e+04 3.603136285997012411e+00 3.596559944641085360e-02
5.941003608798837377e+04 3.650692259085705160e+00 3.644878004153313117e-02
5.941003612061883905e+04 3.623883068864581780e+00 3.588282554233618304e-02
5.941003615324930433e+04 3.623942676512113437e+00 3.622112188932315874e-02
5.941003618587977689e+04 3.588168239962536532e+00 3.632270305649978187e-02
5.941003621851024945e+04 3.623744417043004873e+00 3.548598528115647771e-02
5.941003625114071474e+04 3.545842165084631237e+00 3.482054690797985186e-02
5.941003628377118002e+04 3.593357545520134089e+00 3.557963421730044040e-02
5.941003631640165258e+04 3.599538484628661550e+00 3.512071372158159788e-02
5.941003634903211787e+04 3.601615640990694978e+00 3.607511935592209312e-02
5.941003638166258315e+04 3.595331971462810472e+00 3.568532467949830228e-02
5.941003641429305571e+04 3.623793752679687064e+00 3.619209933580933014e-02
5.941003644692352827e+04 3.672882358434766292e+00 3.725047404186525302e-02
5.941003647955399356e+04 3.610175035797166032e+00 3.613680219133293126e-02
5.941003651218445884e+04 3.628955501203951162e+00 3.599675307250414097e-02
5.941003654481493140e+04 3.650783884226329601e+00 3.704484065648483426e-02
5.941003657744540396e+04 3.664412041214216931e+00 3.700161947478848579e-02
5.941003661007586925e+04 3.609430352403875553e+00 3.533247621746304218e-02
5.941003664270634181e+04 3.625351480426203032e+00 3.612931116938017384e-02
5.941003667533680709e+04 3.541337397224919137e+00 3.518615407976159043e-02
5.941003670796727965e+04 3.593247180280702668e+00 3.575813532066427630e-02
5.941003674059775221e+04 3.598413389746142332e+00 3.548025729790363347e-02
5.941003677322821750e+04 3.541349812855776769e+00 3.447860573285562585e-02
5.941003680585868278e+04 3.633723603247280831e+00 3.618609750950994852e-02
5.941003683848915534e+04 3.626725054738817455e+00 3.637235147139607216e-02
5.941003687111962063e+04 3.568652545411828303e+00 3.540011712401752025e-02
5.941003690375008591e+04 3.616436135051199319e+00 3.650357612623619102e-02
5.941003693638055847e+04 3.654270111745967498e+00 3.601381433263920601e-02
5.941003696901103103e+04 3.696037476307898917e+00 3.726906361313313959e-02
5.941003700164149632e+04 3.573590817415331689e+00 3.546527534835901968e-02
5.941003703427196160e+04 3.587212339078870382e+00 3.616297297608077332e-02
5.941003706690243416e+04 3.644336837424184239e+00 3.816313848849865742e-02
5.941003709953290672e+04 3.679818867361960955e+00 3.778955349455945939e-02
5.941003713216337201e+04 3.612900606999225328e+00 3.486417555142257846e-02
5.941003716479383729e+04 3.648749582774408307e+00 3.661350852592690219e-02
5.941003719742430985e+04 3.638431650032275311e+00 3.555947036248228305e-02
5.941003723005477514e+04 3.644969468136787683e+00 3.626096838906944092e-02
5.941003726268524042e+04 3.709310670443815017e+00 3.735992815977796921e-02
5.941003729531571298e+04 3.695195839003746929e+00 3.648085002255558457e-02
5.941003732794618554e+04 3.690985228418184327e+00 3.616823329721540609e-02
5.941003736057665083e+04 3.683721575152523631e+00 3.653637428489859423e-02
5.941003739320711611e+04 3.733824056120243817e+00 3.736252898881131657e-02
5.941003742583758867e+04 3.679535492755137582e+00 3.660835003807498544e-02
5.941003745846806123e+04 3.653378345439477037e+00 3.656797238248766374e-02
5.941003749109852652e+04 3.646651866701924760e+00 3.622222372184854405e-02
5.941003752372899180e+04 3.668962750362620540e+00 3.636730018870069914e-02
5.941003755635946436e+04 3.683658282945905249e+00 3.633230552187485807e-02
5.941003758898993692e+04 3.636280444447192561e+00 3.551703059098993559e-02
5.941003762162040221e+04 3.716782185980868736e+00 3.648523758265440065e-02
5.941003765425086749e+04 3.649621084900187107e+00 3.634078230520098457e-02
5.941003768688134005e+04 3.740136071547703445e+00 3.798837215722536409e-02
5.941003771951181261e+04 3.662025439599192467e+00 3.749321218636643416e-02
5.941003775214227790e+04 3.680227333296147041e+00 3.798536855803329865e-02
5.941003778477274318e+04 3.659241790568135144e+00 3.670364563872254016e-02
5.941003781740321574e+04 3.678754576477681226e+00 3.672118534000361201e-02
5.941003785003368830e+04 3.676346344024320256e+00 3.647888436336061552e-02
5.941003788266415359e+04 3.731656262386048528e+00 3.738210703512889754e-02
5.941003791529461887e+04 3.722430102471904423e+00 3.635278263999698611e-02
5.941003794792509143e+04 3.715861009410176052e+00 3.778732075838698440e-02
5.941003798055556399e+04 3.770905917796701701e+00 3.691242986567346007e-02
5.941003801318602927e+04 3.785182521356197149e+00 3.719917127893985348e-02
5.941003804581649456e+04 3.705325067358546942e+00 3.669220831622847095e-02
5.941003807844696712e+04 3.769682926521283228e+00 3.842806602810641681e-02
5.941003811107743968e+04 3.702550892414628869e+00 3.644729556361060024e-02
5.941003814370790496e+04 3.718225947440531254e+00 3.655030358368031862e-02
5.941003817633837025e+04 3.714905185722809033e+00 3.743125134462014364e-02
5.941003820896884281e+04 3.729357685556824009e+00 3.740765593455451510e-02
5.941003824159930809e+04 3.653765818896670403e+00 3.642216814037722156e-02
5.941003827422977338e+04 3.720299263666975609e+00 3.686344471755188812e-02
5.941003830686024594e+04 3.663578055766358865e+00 3.646471951664417149e-02
5.941003833949071850e+04 3.687018777010580894e+00 3.637555065062965387e-02
5.941003837212118378e+04 3.757764130529949398e+00 3.782370414679579740e-02
5.941003840475164907e+04 3.725224717694483711e+00 3.755193811543670879e-02
5.941003843738212163e+04 3.732863431671624710e+00 3.709911575209714346e-02
5.941003847001259419e+04 3.711487237437677056e+00 3.845415123104152511e-02


==> figures/ground-lomb/202203050628_tic3788_g.dat <==
5.964421624348825571e+04 1.798591663294212850e+01 1.722980637587068209e+00
5.964421626656862645e+04 2.030917718493019919e+01 2.852304785632590600e-01
5.964421630311210174e+04 2.015819563467638886e+01 2.745492488299179357e-01
5.964421633965557703e+04 2.006247568294091721e+01 2.993118352550127037e-01
5.964421637619905232e+04 2.019409086575133472e+01 2.902119558284030343e-01
5.964421641274252033e+04 2.017630234933605848e+01 2.827500928368605337e-01
5.964421644928598835e+04 2.037392469580406740e+01 2.919570605219286019e-01
5.964421648582946364e+04 1.974458236658932719e+01 2.725474934794259729e-01
5.964421652237293893e+04 1.985369116490840824e+01 2.647089120260920914e-01
5.964421655891640694e+04 2.009971257230048636e+01 2.690997450958201309e-01
5.964421659545988223e+04 2.034513199932739269e+01 2.878043859673942717e-01
5.964421663200335752e+04 2.075173033489569363e+01 2.949611264565267787e-01
5.964421666854682553e+04 2.010239192294412547e+01 2.723041851242856137e-01
5.964421670509029354e+04 1.980374656036125103e+01 2.769983117822131247e-01
5.964421674163376883e+04 1.985393775053053744e+01 2.753975964553805889e-01
5.964421677817724412e+04 2.014650071413997168e+01 2.729315536497166628e-01
5.964421681472071214e+04 2.027333204549296042e+01 2.791247842026784443e-01
5.964421685126418015e+04 2.012805828409873143e+01 2.758997252224203445e-01
5.964421688780765544e+04 1.996223036611715429e+01 2.723307017303073785e-01
5.964421692435113073e+04 1.949759868806372154e+01 2.697340540036113343e-01
5.964421696089459874e+04 1.975774708366135002e+01 2.798223114687434787e-01
5.964421699743807403e+04 1.951457447680614621e+01 2.699017195715953110e-01
5.964421703398154932e+04 1.942061896636357332e+01 2.604950368585894904e-01
5.964421707052501733e+04 1.978785819053411288e+01 2.699240925832741556e-01
5.964421710706848535e+04 1.995520467554957023e+01 2.777515763505745139e-01
5.964421714361196064e+04 1.975828669062628862e+01 2.696193255538725797e-01
5.964421718015543593e+04 1.963836877929296776e+01 2.600650317608635964e-01
5.964421721669890394e+04 2.044079450889874039e+01 2.801559964763324362e-01
5.964421725324237195e+04 1.946737114664613699e+01 2.603414198886095932e-01
5.964421728978584724e+04 1.983008454673555576e+01 2.855027568614816880e-01
5.964421732632932253e+04 1.955715882887289325e+01 2.644998033291576789e-01
5.964421736287279055e+04 1.993676353668521628e+01 2.797347910847324814e-01
5.964421739941626583e+04 1.957652478134111007e+01 2.722934057260620322e-01
5.964421743595974112e+04 1.982533011772009957e+01 2.700549041322355404e-01
5.964421747250320914e+04 1.941906912324398604e+01 2.654143959862249602e-01
5.964421750904667715e+04 1.978899676375404582e+01 2.741293870098206464e-01
5.964421754559015244e+04 2.018310901831332771e+01 2.909383349764382842e-01
5.964421758213362773e+04 1.959937500000000199e+01 2.820315959698336261e-01
5.964421761867709574e+04 1.965499887506068788e+01 2.874374570789984262e-01
5.964421765522056376e+04 1.964644890054087512e+01 2.771597294193897110e-01
5.964421769176403905e+04 1.967550139870086667e+01 2.659079448102142362e-01
5.964421772830751434e+04 1.930519164892139727e+01 2.582088657523002317e-01
5.964421776485098235e+04 2.016498481551447952e+01 2.868957648813608707e-01
5.964421780139445764e+04 2.023015729524498241e+01 2.884143181415518842e-01
5.964421783793793293e+04 2.030932101727447048e+01 2.965888085007091224e-01
5.964421787448140094e+04 1.981205257598873359e+01 2.747473700417239484e-01
5.964421791102486895e+04 1.974084259801053420e+01 2.864608023877228127e-01
5.964421794756834424e+04 2.039797516297024416e+01 2.911018716967221920e-01
5.964421798411181953e+04 1.972317014455652284e+01 2.716586500055363507e-01
5.964421802065528755e+04 1.956641484395916564e+01 2.683087211609553324e-01
5.964421805719875556e+04 1.972929143474483027e+01 2.701095838016260298e-01
5.964421809374223085e+04 2.000254678986022228e+01 2.857365979060854100e-01
5.964421813028570614e+04 2.027443464468529655e+01 2.816878167859414028e-01
5.964421816682917415e+04 1.969854758597961109e+01 2.629985412387286781e-01
5.964421820337264217e+04 1.968901502269235948e+01 2.651473764052536541e-01
5.964421823991611745e+04 1.973896244640248554e+01 2.630412876559588553e-01
5.964421827645959274e+04 2.008127580635509446e+01 2.743572336651977639e-01
5.964421831300306076e+04 1.952006608626366813e+01 2.613179474312734007e-01
5.964421834954653605e+04 1.983300220093985899e+01 2.594334762522518267e-01
5.964421838609000406e+04 1.977164476493192424e+01 2.645641989368665015e-01
5.964421842263347935e+04 1.958222772569137504e+01 2.594693660706082761e-01
5.964421845917694736e+04 1.981843592101962415e+01 2.670377478443499708e-01
5.964421849572042265e+04 2.005294331395348806e+01 2.659747399629074360e-01
5.964421853226389794e+04 1.954241414356283713e+01 2.569726568672730527e-01
5.964421856880736595e+04 1.969511077249080344e+01 2.633568125956147199e-01
5.964421860535083397e+04 1.998752232408620344e+01 2.911826173954353281e-01
5.964421864189430926e+04 1.976009559914290392e+01 2.686975383858442590e-01
5.964421867843778455e+04 1.956380745819631883e+01 2.727825820259771605e-01
5.964421871498125256e+04 1.948312827670329739e+01 2.619789727961068238e-01
5.964421875152472057e+04 2.001818859396037809e+01 2.735211266068120484e-01
5.964421878806819586e+04 1.943697222743479003e+01 2.651887854953908219e-01
5.964421882461167115e+04 1.952023791223734861e+01 2.720874742753507936e-01
5.964421886115513917e+04 1.972561431845984004e+01 2.705620079509186704e-01
5.964421889769860718e+04 1.947269710319361380e+01 2.622488522438587433e-01
5.964421893424208247e+04 1.985109048998167580e+01 2.659118514741991013e-01
5.964421897078555776e+04 1.997573937704058267e+01 2.727115120066345155e-01
5.964421900732902577e+04 1.979288003098700344e+01 2.605537300605142992e-01
5.964421904387250106e+04 1.992106886895438578e+01 2.603805935017990403e-01
5.964421908041596907e+04 1.972887158251376505e+01 2.669251228799320863e-01
5.964421911695944436e+04 1.964813352349744591e+01 2.633709295908095993e-01
5.964421915350291238e+04 1.994440772390349892e+01 2.832206263526893530e-01
5.964421919004638767e+04 2.003299133308763302e+01 2.919288909684145117e-01
5.964421922658986296e+04 1.978873503872330630e+01 2.837761897538912392e-01
5.964421926313333097e+04 2.006300930457445020e+01 3.113193457545675447e-01
5.964421929967679898e+04 1.964355323654316265e+01 2.747801285239386826e-01
5.964421933622027427e+04 2.001041890440386695e+01 2.686643587304518022e-01
5.964421937276374956e+04 1.951904096888899431e+01 2.528929786169550886e-01
5.964421940930721757e+04 1.993265723477282947e+01 2.643885160722971861e-01
5.964421944585069286e+04 1.980214580597844432e+01 2.614950436511332410e-01
5.964421948239416815e+04 1.962678960564238295e+01 2.506649008255545930e-01
5.964421951893763617e+04 2.009477397751734173e+01 2.593959967574512304e-01
5.964421955548110418e+04 2.025649199469894768e+01 2.751312974749789975e-01
5.964421959202457947e+04 2.020961936309388562e+01 2.760958068715111957e-01
5.964421962856805476e+04 2.011140950812236383e+01 2.657464369562262396e-01
5.964421966511152277e+04 2.050465783529698882e+01 2.727639048886939532e-01
5.964421970165499079e+04 2.034714693640499661e+01 2.697615304942798109e-01
5.964421973819846608e+04 1.949421371154024030e+01 2.528454607582892866e-01
5.964421977474194136e+04 1.992646199172259003e+01 2.676818380005224207e-01
5.964421981128540938e+04 1.971282098758288726e+01 2.640132811738759022e-01
5.964421984782888467e+04 2.017655837721025947e+01 2.733193500695964007e-01
5.964421988437235996e+04 1.996380336229693953e+01 2.689063254059075314e-01
5.964421992091582797e+04 2.073574296202625078e+01 2.790941352769282235e-01
5.964421995745929598e+04 2.040573407135839545e+01 2.780874224065245648e-01
5.964421999400277127e+04 2.007251074624761955e+01 2.796814582063260057e-01
5.964422003054624656e+04 1.991925523952096100e+01 2.722611901112613197e-01
5.964422006708971458e+04 2.005317994100295209e+01 2.727320076520906578e-01
5.964422010363318259e+04 2.003504923694404383e+01 2.642047033686142354e-01
5.964422014017665788e+04 2.034794474835234013e+01 2.844537279932768947e-01
5.964422017672013317e+04 2.049368199579200578e+01 2.823877565849540749e-01
5.964422021326360118e+04 1.998710057776205673e+01 2.686294223765280376e-01
5.964422024980707647e+04 2.039531842395738437e+01 2.751799281180528078e-01
5.964422028635055176e+04 2.068254645141638903e+01 2.921924749008881217e-01
5.964422032289401977e+04 1.959322131496815445e+01 2.634089357548280441e-01
5.964422035943748779e+04 2.008090801886792676e+01 2.802045050789700453e-01
5.964422039598096308e+04 1.983261657910641773e+01 2.751387673283816060e-01
5.964422043252443837e+04 1.988980315658804798e+01 2.576401984038216297e-01
5.964422046906790638e+04 1.987947247304542842e+01 2.666077759525357083e-01
5.964422050561137439e+04 2.022424904164540393e+01 2.747244069642769682e-01
5.964422054215484968e+04 1.954941015656408609e+01 2.544117496336279483e-01
5.964422057869832497e+04 1.979583980706351554e+01 2.635829193437302376e-01
5.964422061524179298e+04 2.028613436942735149e+01 2.758677214862327864e-01
5.964422065178526100e+04 1.983315597094341243e+01 2.625401001352508645e-01
5.964422068832873629e+04 1.995699922478799238e+01 2.584305851244467211e-01
5.964422072487221158e+04 2.045305013993643684e+01 2.804423701257647283e-01
5.964422076141567959e+04 2.023988952224246418e+01 2.734879162275147824e-01
5.964422079795915488e+04 2.017811749546066835e+01 2.701493305805345857e-01
5.964422083450263017e+04 1.999916333550246250e+01 2.773649617939217826e-01
5.964422087104609818e+04 2.009733958584826752e+01 2.885293184338251216e-01
5.964422090758956620e+04 2.023178283745402339e+01 2.926909923129724644e-01
5.964422094413304148e+04 2.056197482736899573e+01 2.835113955031994815e-01
5.964422098067651677e+04 2.073983270145032165e+01 2.850320185244210047e-01
5.964422101721998479e+04 2.046376536696975990e+01 2.932179990483885779e-01
5.964422105376345280e+04 2.048795901757073779e+01 2.728477794283436508e-01
5.964422109030692809e+04 2.022011870772074005e+01 2.760629176614523006e-01
5.964422112685040338e+04 2.010104161779195664e+01 2.776304149456164660e-01
5.964422116339387139e+04 2.008522929467865481e+01 2.659233994922702848e-01
5.964422119993733941e+04 2.015329653260687692e+01 2.686974658064798516e-01
5.964422123648081470e+04 2.012019333285947909e+01 2.700178740986506343e-01
5.964422127302428999e+04 1.976919290184955003e+01 2.648937078827051650e-01
5.964422130956775800e+04 1.982494013241301900e+01 2.733709685310869442e-01
5.964422134611123329e+04 2.028028580708022233e+01 2.815732427812026595e-01
5.964422138265470130e+04 2.031777649935279584e+01 2.803488001183254141e-01
5.964422141919817659e+04 1.936671475561198008e+01 2.627473674403519310e-01
5.964422145574164460e+04 1.988349377290240483e+01 2.941756351972193428e-01
5.964422149228511989e+04 1.972535096310806324e+01 2.666049915845088436e-01
5.964422152882859518e+04 1.999228234066767484e+01 2.680479794868293464e-01
5.964422156537206320e+04 2.010287290985742104e+01 2.863717127710054267e-01
5.964422160191553121e+04 1.977620752391572267e+01 2.683292475879336947e-01
5.964422163845900650e+04 1.989438065189598959e+01 2.713321030440896120e-01
5.964422167500248179e+04 2.049288215544939007e+01 2.887259028701244512e-01
5.964422171154594980e+04 2.024875456264044615e+01 2.919512719077294038e-01
5.964422174808941782e+04 1.976124927028604716e+01 2.762986391750728576e-01
5.964422178463289310e+04 2.019750020891281395e+01 2.714275846411189907e-01
5.964422182117636839e+04 1.987239465139824901e+01 2.705322726119785970e-01
5.964422185771983641e+04 2.002593828678493892e+01 2.777636389130541117e-01
5.964422189426331170e+04 2.015691168468617889e+01 2.750427869584302076e-01
5.964422193080678699e+04 2.026929107668915719e+01 2.855543101110535886e-01
5.964422196735025500e+04 1.998651058039693851e+01 2.675137028235635706e-01
5.964422200389372301e+04 2.016593814626809689e+01 2.766585040506337467e-01
5.964422204043719830e+04 2.033311415044713399e+01 2.757804590950472812e-01
5.964422207698067359e+04 2.027862536417147510e+01 2.793211936191690725e-01
5.964422211352414161e+04 2.058025551963270772e+01 2.871244158258399737e-01
5.964422215006760962e+04 1.944712833039822542e+01 2.783219691168384857e-01
5.964422218661108491e+04 2.007969813449941654e+01 2.851532848185956426e-01
5.964422222315456020e+04 2.016188772245787675e+01 2.762728571804395905e-01
5.964422225969802821e+04 2.061696087352138207e+01 3.002062577433664559e-01
5.964422229624150350e+04 2.012006555508051875e+01 2.796452347439950525e-01
5.964422233278497879e+04 2.017678882864498746e+01 2.855904775072730661e-01
5.964422236932844680e+04 1.987861861791384754e+01 2.703055658265450800e-01
5.964422240587191482e+04 1.970541979332181270e+01 2.690168090382452637e-01
5.964422244241539011e+04 2.010504415861537453e+01 3.010894539999365294e-01
5.964422247895886539e+04 1.994166558705407155e+01 2.872293210506113859e-01
5.964422251550233341e+04 2.014705567896981364e+01 3.065774653437974284e-01
5.964422255204580142e+04 2.020568551969203597e+01 2.976268856915657013e-01
5.964422258858927671e+04 1.977343903709276063e+01 2.881585218105681689e-01
5.964422262513275200e+04 1.966221067107992937e+01 2.785516043102673756e-01
5.964422266167622001e+04 1.986971436654917511e+01 2.906525849915020943e-01
5.964422269821969530e+04 2.011689190794005100e+01 2.977986607556476484e-01
5.964422273476317059e+04 2.048217753706227739e+01 2.933981474287558622e-01
5.964422277130663861e+04 2.059315418833254796e+01 3.052989983564895482e-01
5.964422280785010662e+04 1.983334111440510128e+01 2.694421520324852271e-01
5.964422284439358191e+04 1.987747800244741114e+01 2.783234271225671908e-01
5.964422288093705720e+04 1.980690089585666414e+01 2.748612217235648636e-01
5.964422291748052521e+04 1.993809068705532539e+01 2.688827832793400652e-01
5.964422295402399322e+04 2.014111549910461108e+01 2.809488409249145113e-01
5.964422299056746851e+04 1.998529238872298919e+01 2.761850151397037822e-01
5.964422302711094380e+04 1.998979966156649368e+01 2.645027034118248022e-01
5.964422306365441182e+04 2.021496685454996722e+01 2.753103875976752879e-01
5.964422310019787983e+04 1.995215953830157574e+01 2.630146434674329181e-01
5.964422313674135512e+04 2.013125103249710790e+01 2.681659773958919857e-01
5.964422317328483041e+04 1.991415466025811298e+01 2.760067428777858711e-01
5.964422320982829842e+04 1.999934020141219904e+01 2.655866098506982631e-01
5.964422324637176644e+04 2.018074525460530566e+01 2.876201751692856745e-01
5.964422328291524173e+04 2.024321229964016666e+01 2.782319100487440355e-01
5.964422331945871701e+04 2.073844075320570823e+01 2.809711440758688727e-01
5.964422335600218503e+04 2.008478084463313351e+01 2.645947684997406735e-01
5.964422339254566032e+04 2.004961867886894211e+01 2.681654593156806432e-01
5.964422342908913561e+04 2.023940985541457493e+01 2.812137683194890214e-01
5.964422346563260362e+04 2.005991019287592181e+01 2.941591517796467992e-01
5.964422350217607163e+04 2.006772777425640442e+01 2.754940763094154144e-01
5.964422353871954692e+04 1.987635130442834708e+01 2.766482270236025331e-01
5.964422357526302221e+04 2.017371249282929213e+01 2.801549764121192276e-01
5.964422361180649023e+04 2.005338661152993041e+01 2.644351754549265632e-01
5.964422364834996552e+04 2.007330324207747552e+01 2.610136311267370335e-01
5.964422368489343353e+04 1.979019262826449577e+01 2.639724331563224613e-01
5.964422372143690882e+04 1.962205791177754222e+01 2.685713698795372806e-01
5.964422375798037683e+04 2.028685235313672663e+01 2.794685178726892261e-01
5.964422379452385212e+04 2.025836133306421871e+01 2.714874925765530245e-01
5.964422383106732741e+04 1.970720391570107921e+01 2.582294565517011531e-01
5.964422386761079542e+04 2.014786592603142523e+01 2.642966776267541840e-01
5.964422390415426344e+04 2.024280921280432111e+01 2.706568092202946141e-01
5.964422394069773873e+04 2.022665765349082889e+01 2.790429640403709333e-01
5.964422397724121402e+04 2.047209041185206502e+01 2.735210767094370943e-01
5.964422401378468203e+04 1.999792352434549869e+01 2.680177681545768409e-01
5.964422405032815004e+04 2.037842813762761907e+01 2.874454792169002793e-01
5.964422408687162533e+04 1.992680059716230190e+01 2.693614042257642671e-01
5.964422412341510062e+04 1.987783033817332878e+01 2.761412302632179627e-01
5.964422415995856863e+04 2.023304178580868751e+01 2.745737736081915181e-01
5.964422419650204392e+04 1.993993231810490485e+01 2.628388941671134238e-01
5.964422423304551194e+04 1.976534070848534697e+01 2.617793788215377337e-01
5.964422426958898723e+04 1.994302024482109204e+01 2.740944656633187426e-01
5.964422430613245524e+04 2.006652345317626995e+01 2.748805722013403785e-01
5.964422434267593053e+04 1.995000295211666952e+01 2.690163190987301944e-01
5.964422437921940582e+04 1.952700403874417390e+01 2.537809713811543522e-01
5.964422441576287383e+04 2.009275079906369754e+01 2.765892996006512616e-01
5.964422445230634185e+04 2.037945769466216817e+01 2.936803677052506334e-01
5.964422448884981713e+04 2.006802873029494449e+01 2.901447138764735034e-01
5.964422452539329242e+04 1.974181673697864881e+01 2.667184745713431782e-01
5.964422456193676044e+04 1.968622679879159776e+01 2.668438318924777342e-01
5.964422459848022845e+04 1.963907799016803324e+01 2.649289682274924562e-01
5.964422463502370374e+04 1.961237237654857779e+01 2.906790495082784975e-01
5.964422467156717903e+04 1.990197251851069637e+01 2.895500084344975744e-01
5.964422470811064704e+04 2.027086089529261770e+01 2.715505693823421773e-01
5.964422474465412233e+04 2.009799236886210494e+01 2.729778713514695587e-01
5.964422478119759762e+04 1.980149134362062568e+01 2.701254311495951965e-01
5.964422481774106564e+04 1.994801219641406576e+01 2.760521866215557840e-01
5.964422485428453365e+04 1.993266765140324992e+01 2.675958293744360450e-01
5.964422489082800894e+04 1.983061236448872222e+01 2.812800873473220165e-01
5.964422492737148423e+04 1.979564150502453757e+01 2.710553663873621066e-01
5.964422496391495224e+04 2.020907120705964033e+01 2.764744460420521244e-01
5.964422500045842025e+04 1.993750591463991739e+01 2.739647781195004295e-01
5.964422503700189554e+04 1.974606525243855870e+01 2.774635936314533424e-01
5.964422507354537083e+04 2.021653636860489911e+01 2.960474301928061047e-01
5.964422511008883885e+04 1.982856739225127640e+01 2.954506293471983458e-01
5.964422514663231414e+04 2.051264886366393014e+01 2.877951021301883294e-01
5.964422518317578943e+04 2.037953493890141132e+01 3.051485635981657785e-01
5.964422521971925744e+04 2.004364962989899723e+01 2.898701546951122365e-01
5.964422525626272545e+04 2.047210753720595378e+01 3.003209564211777871e-01
5.964422529280620074e+04 2.055439302644181154e+01 2.978962142775449240e-01
5.964422532934967603e+04 2.028821090047393483e+01 3.089067771955210651e-01
5.964422536589314404e+04 2.061172657984756640e+01 2.898891379125571044e-01
5.964422540243661206e+04 2.047043036518738646e+01 2.857180189942484239e-01
5.964422543898008735e+04 2.067050331878468228e+01 2.999460845822651267e-01
5.964422547552356264e+04 2.045515312980031197e+01 2.944609255022752059e-01
5.964422551206703065e+04 1.953487778859978974e+01 2.565896065376591095e-01
5.964422554861050594e+04 2.010193940393062206e+01 2.896903320831956674e-01
5.964422558515398123e+04 2.050893274380818454e+01 2.986675493690982841e-01
5.964422562169744924e+04 2.033212405747617169e+01 2.894737522986728928e-01
5.964422565824091726e+04 2.005622094997248794e+01 2.848540999588420886e-01
5.964422569478439254e+04 2.047141475760144047e+01 2.837162501565567152e-01
5.964422573132786783e+04 2.031834123955249538e+01 2.855216731516911910e-01
5.964422576787133585e+04 2.041830563360160156e+01 2.812903258511789129e-01
5.964422580441480386e+04 2.029213992014778611e+01 2.806091638087779283e-01
5.964422584095827915e+04 2.066604727487722570e+01 2.951296015183862420e-01
5.964422587750175444e+04 1.999081624296594129e+01 2.700861689248111319e-01
5.964422591404522245e+04 1.988645134374022305e+01 2.682611963592301252e-01
5.964422595058869047e+04 2.037134904654743295e+01 2.823304053928152313e-01
5.964422598713216576e+04 2.000316808448225459e+01 2.789215268288237626e-01
5.964422602367564104e+04 2.014312461487415362e+01 2.897184914891550167e-01
5.964422606021910906e+04 2.026007948668837244e+01 2.899932012303150786e-01
5.964422609676258435e+04 1.980506201613942352e+01 2.628871658526572008e-01
5.964422613330605964e+04 1.981845812145654406e+01 2.776575974021554538e-01
5.964422616984952765e+04 1.993753541076486968e+01 2.712948566653986537e-01
5.964422620639299566e+04 2.001369568848273417e+01 2.636417200977918540e-01
5.964422624293647095e+04 2.024411560472188043e+01 2.855009736615153337e-01
5.964422627947994624e+04 1.975871310521552005e+01 2.641154313594361591e-01
5.964422631602341426e+04 2.020431813810348132e+01 2.760284155960804342e-01
5.964422635256688227e+04 1.988686972101356787e+01 2.926190066302432058e-01
5.964422638911035756e+04 2.022604936047559221e+01 2.715274939631352469e-01
5.964422642565383285e+04 1.989522177490346166e+01 2.685332448291076202e-01
5.964422646219730086e+04 2.062063762472621065e+01 2.808141520605517139e-01
5.964422649874076887e+04 2.004263703914725880e+01 2.730442158518429641e-01
5.964422653528424416e+04 1.970493630758154424e+01 2.722386520826166056e-01
5.964422657182771945e+04 1.991900197814619844e+01 2.592867172626470151e-01
5.964422660837118747e+04 1.984834834834835249e+01 2.581272417898849425e-01
5.964422664491466276e+04 1.980529000478574986e+01 2.702165345585324507e-01
5.964422668145813077e+04 2.019322251704484827e+01 2.719123171392959226e-01
5.964422671800160606e+04 1.982672129042800080e+01 2.677633961827051712e-01
5.964422675454507407e+04 1.984171239884662086e+01 2.626125683901541219e-01
5.964422679108854936e+04 1.974074074074074048e+01 2.590268989089369311e-01
5.964422682763202465e+04 1.962549260512772875e+01 2.587784583802426042e-01
5.964422686417549266e+04 1.880778972627088663e+01 2.472845033639219370e-01
5.964422690071896068e+04 2.005344395368270227e+01 2.678661352458221456e-01
5.964422693726243597e+04 2.002109625605844556e+01 2.956890048446927377e-01
5.964422697380591126e+04 1.971363202384556246e+01 2.581524660571506424e-01
5.964422701034937927e+04 2.022035173179554945e+01 2.805827458929917584e-01
5.964422704689285456e+04 1.942989136649513782e+01 2.688430144447614412e-01
5.964422708343632985e+04 2.003458138325532900e+01 2.787861332245801238e-01
5.964422711997979786e+04 2.024084852106363641e+01 2.737407614221540886e-01
5.964422715652326588e+04 1.957737321196358593e+01 2.641175066729088972e-01
5.964422719306674117e+04 1.996581287545527772e+01 2.703011576138827365e-01
5.964422722961021645e+04 1.999009171306911270e+01 2.784067102055490239e-01
5.964422726615368447e+04 2.023915679840205684e+01 2.832510129178450464e-01
5.964422730269715248e+04 1.986573127453054255e+01 2.707393826453558527e-01
5.964422733924062777e+04 2.025664377072477507e+01 2.790831929203241302e-01
5.964422737578410306e+04 2.038475923328658368e+01 2.851586067696599280e-01
5.964422741232757107e+04 2.012443441600854754e+01 2.787570367654858550e-01
5.964422744887103909e+04 2.047723587074912288e+01 2.893908202782835004e-01
5.964422748541451438e+04 2.006797220018706795e+01 2.762111936717946414e-01
5.964422752195798967e+04 1.979963433500538983e+01 2.588655417727573904e-01
5.964422755850145768e+04 1.989292563392286439e+01 2.728756193934671614e-01
5.964422759504493297e+04 2.009568473566463354e+01 2.766153065857242521e-01
5.964422763158840826e+04 2.012203155206568539e+01 2.691529381275000743e-01
5.964422766813187627e+04 1.984557897586178399e+01 2.715880360870400745e-01
5.964422770467534428e+04 1.986227215219530606e+01 2.611610591826766248e-01
5.964422774121881957e+04 2.022616437207184248e+01 2.713515988281262059e-01
5.964422777776229486e+04 2.005822887181560787e+01 2.711830013589942023e-01
5.964422781430576288e+04 1.960548319009247464e+01 2.616324882668127350e-01
5.964422785084923089e+04 1.995551207091663315e+01 2.674727352118335122e-01
5.964422788739270618e+04 1.980263327891380243e+01 2.690843846006684137e-01
5.964422792393618147e+04 2.023685673396492035e+01 2.971240885421443378e-01
5.964422796047964948e+04 1.977289740330911982e+01 2.888762910523742233e-01
5.964422799702312477e+04 1.978028886603720338e+01 2.758852482834889264e-01
5.964422803356660006e+04 1.987033438158840326e+01 2.776506350322510142e-01
5.964422807011006807e+04 1.973848980683575860e+01 2.638239203270443256e-01
5.964422810665353609e+04 1.996295334647295405e+01 2.662590461656487717e-01
5.964422814319701138e+04 2.094900849858357006e+01 2.866246354675562324e-01
5.964422817974048667e+04 2.020989489203842737e+01 2.743211350028202933e-01
5.964422821628395468e+04 1.992388007054673693e+01 2.707650186677348914e-01
5.964422825282742269e+04 1.976795091224515843e+01 2.738127745145318426e-01
5.964422828937089798e+04 1.977302265131823233e+01 2.711964742495940883e-01
5.964422832591437327e+04 2.030192007437159774e+01 2.754940696515065790e-01
5.964422836245784129e+04 2.009114265755792417e+01 2.734834575910115029e-01
5.964422839900131657e+04 2.020995432164679428e+01 2.872353203618067119e-01
5.964422843554479186e+04 1.989891184172243044e+01 2.818937833240897639e-01
5.964422847208825988e+04 2.032580093925887255e+01 2.944969255864832713e-01
5.964422850863172789e+04 1.933654667897309665e+01 2.525342007589077009e-01
5.964422854517520318e+04 1.950154432618005984e+01 2.644917348040330407e-01
5.964422858171867847e+04 1.983170143158773868e+01 2.755557890047259928e-01
5.964422861826214648e+04 2.006315789473684319e+01 2.774124458286690298e-01
5.964422865480561450e+04 2.000816191734289617e+01 2.729792793541181428e-01
5.964422869134908979e+04 1.964649176609459147e+01 2.671811596079625706e-01
5.964422872789256508e+04 1.965455276612856750e+01 2.872630901931835234e-01
5.964422876443603309e+04 2.006421758762570562e+01 2.913486305618789851e-01
5.964422880097950838e+04 2.046033252444679107e+01 3.052969474149049289e-01
5.964422883752298367e+04 2.011382152386599387e+01 2.970757628044196075e-01
5.964422887406645168e+04 1.961841906685705794e+01 2.664999039603315745e-01
5.964422891060991969e+04 2.011810343808026147e+01 2.763776839913679728e-01
5.964422894715339498e+04 1.977878087957697772e+01 2.749589480432919064e-01
5.964422898369687027e+04 1.996404483764661464e+01 2.718421006357202296e-01
5.964422902024033829e+04 2.052627551020407992e+01 2.928669581281699297e-01
5.964422905678380630e+04 2.044625332366448944e+01 2.968815728495113326e-01
5.964422909332728159e+04 1.977871148459383477e+01 2.778430132476867875e-01
5.964422912987075688e+04 1.956062304288041886e+01 2.578470542347452432e-01
5.964422916641422489e+04 1.986716082869568822e+01 2.884682737678974096e-01
5.964422920295769291e+04 1.981113104669586988e+01 2.830431322001297212e-01
5.964422923950116819e+04 2.036491278340914590e+01 3.066033418944785760e-01
5.964422927604464348e+04 2.012746253181260769e+01 2.911619081173283385e-01
5.964422931258811150e+04 2.011134967141942198e+01 2.858156185136950800e-01
5.964422934913157951e+04 2.009091662326594374e+01 2.823260835943977587e-01
5.964422938567505480e+04 2.025125687866217916e+01 2.883042211512970021e-01
5.964422942221853009e+04 2.045532576210400322e+01 3.005633037074173508e-01
5.964422945876199810e+04 1.977105594699267499e+01 2.837209121395148359e-01
5.964422949530546612e+04 1.971663339142075699e+01 2.878423612762111006e-01
5.964422953184894141e+04 1.991872312310919924e+01 2.947502723115753009e-01
5.964422956839241670e+04 2.001461714766827171e+01 2.878567241412250954e-01
5.964422960493588471e+04 2.030588878067320735e+01 2.808149001988122784e-01
5.964422964147936000e+04 1.995525990531936955e+01 2.793156671278034797e-01
5.964422967802282801e+04 2.060476389969477395e+01 3.084943079565964918e-01
5.964422971456630330e+04 2.022347685964122732e+01 2.986731961710396566e-01
5.964422975110977131e+04 2.047026652655712908e+01 3.024079380918163751e-01
5.964422978765324660e+04 1.974841804919579502e+01 2.872124754959962112e-01
5.964422982419672189e+04 2.078075940787004683e+01 3.078271355211467109e-01
5.964422986074018991e+04 2.038917519680385482e+01 2.998909890593660088e-01
5.964422989728365792e+04 1.981560103189385202e+01 2.840502902430103727e-01
5.964422993382713321e+04 1.986302157260665879e+01 2.702755334729724512e-01
5.964422997037060850e+04 2.047263729056108517e+01 3.008312059842049302e-01
5.964423000691407651e+04 2.059625999639228056e+01 2.958558391570479951e-01
5.964423004345755180e+04 2.041185070723879491e+01 2.920183424166307717e-01
5.964423008000102709e+04 2.019313284561819799e+01 2.845564323435619269e-01
5.964423011654449510e+04 2.043529840997092961e+01 3.085582910524273803e-01
5.964423015308796312e+04 2.009428581405906300e+01 2.997324692962267112e-01
5.964423018963143841e+04 2.015083149203395863e+01 3.009506273142734667e-01
5.964423022617491370e+04 2.009346910845385636e+01 2.861796186378370299e-01
5.964423026271838171e+04 2.030842976750703244e+01 2.902109939022468055e-01
5.964423029926184972e+04 2.112733319676575761e+01 2.999360605140733438e-01
5.964423033580532501e+04 2.094139658326060527e+01 2.930534398316839706e-01
5.964423037234880030e+04 2.077194382571200748e+01 3.001984414981217486e-01
5.964423040889226831e+04 2.031751472826781679e+01 2.901066094082321301e-01
5.964423044543574360e+04 2.081785488883861035e+01 3.054216523210494527e-01
5.964423048197921889e+04 2.046234893816731315e+01 2.875849729138485467e-01
5.964423051852268691e+04 2.034381011226785674e+01 3.017285885093043962e-01
5.964423055506615492e+04 2.057985971231545719e+01 2.973791629817389981e-01
5.964423059160963021e+04 2.013524642307736556e+01 2.961644608354039310e-01
5.964423062815310550e+04 1.956336123849334996e+01 2.791724080417629650e-01
5.964423066469657351e+04 2.025024309664116373e+01 2.861212133685183678e-01
5.964423070124004153e+04 2.070342510947153514e+01 2.892826361975765481e-01
5.964423073778351682e+04 2.047107920179073304e+01 2.996090500175712656e-01
5.964423077432699210e+04 2.019355974783701058e+01 2.744365072287172080e-01
5.964423081087046012e+04 2.018503252023026917e+01 2.851944604539898287e-01
5.964423084741393541e+04 2.015212946193842214e+01 2.891113382420382738e-01
5.964423088395741070e+04 2.005812429693026999e+01 2.895600417617716915e-01
5.964423092050087871e+04 2.022243310370682678e+01 2.847907221147671364e-01
5.964423095704434672e+04 2.075754383415673843e+01 2.897316003609785584e-01
5.964423099358782201e+04 1.985291904469732671e+01 2.756986187837365265e-01
5.964423103013129730e+04 1.999417249417249565e+01 2.806610892318702755e-01
5.964423106667476532e+04 1.974988127642323477e+01 2.837196674822386466e-01
5.964423110321823333e+04 2.041214172547889660e+01 2.856347562907446402e-01
5.964423113976170862e+04 2.056001432322749878e+01 2.897586260382825074e-01
5.964423117630518391e+04 2.015269948345401829e+01 2.929594126974968682e-01
5.964423121284865192e+04 2.009500948455539415e+01 2.903032560112754346e-01
5.964423124939212721e+04 1.971305090418104555e+01 2.664444017839435186e-01
5.964423128593560250e+04 2.033197728519958858e+01 2.792593844570958606e-01
5.964423132247907051e+04 1.990412915461793375e+01 2.725713120834811209e-01
5.964423135902253853e+04 2.003390129259694419e+01 2.795359936162872816e-01
5.964423139556601382e+04 2.007385426969996800e+01 2.858010806606253729e-01
5.964423143210948911e+04 1.980689775300470501e+01 2.754606841781765403e-01
5.964423146865295712e+04 2.027581407965655913e+01 3.103802186420300258e-01
5.964423150519642513e+04 2.023929664512012394e+01 3.049619664535649366e-01
5.964423154173990042e+04 2.055935548697337367e+01 2.964728695575158390e-01
5.964423157828337571e+04 2.079660547030389139e+01 2.926971576530035257e-01
5.964423161482684372e+04 2.014770602279275735e+01 2.810976188998911551e-01
5.964423165137031901e+04 1.999610699924238233e+01 2.772289772862912560e-01
5.964423168791379430e+04 1.986325292117751928e+01 2.799009921441538706e-01
5.964423172445726232e+04 2.011392807892224610e+01 2.760821145465779392e-01
5.964423176100073033e+04 2.037059962239801081e+01 2.840964373935880305e-01
5.964423179754420562e+04 2.060682645007674907e+01 2.881218484281723446e-01
5.964423183408768091e+04 2.013930400989224623e+01 2.869631514136073980e-01
5.964423187063114892e+04 2.069078290573617807e+01 3.063466583436617041e-01
5.964423190717461694e+04 1.993722432353796847e+01 2.865647555685380543e-01
5.964423194371809223e+04 1.977875460421154941e+01 2.703109552643333524e-01
5.964423198026156751e+04 1.972563327426248136e+01 2.691495415539228997e-01
5.964423201680503553e+04 2.000466954445477086e+01 2.786742760124125695e-01
5.964423205334850354e+04 2.058866461123421843e+01 2.861132901246947191e-01
5.964423208989197883e+04 1.994578664119469735e+01 2.818966470409038361e-01
5.964423212643545412e+04 1.965066623296662129e+01 2.630617872497693077e-01
5.964423216297892213e+04 2.042525449477851751e+01 2.914255957664934060e-01
5.964423219952239015e+04 1.982658872204918410e+01 2.848300258696758180e-01
5.964423223606586544e+04 2.008230053992745923e+01 2.748984204428102651e-01
5.964423227260934073e+04 2.009095444556631449e+01 2.684670191065184341e-01
5.964423230915280874e+04 2.042002697885050821e+01 2.813875632243426628e-01
5.964423234569628403e+04 1.955720365863504995e+01 2.626577841434640237e-01
5.964423238223975932e+04 2.022584959281637040e+01 2.730640260055650081e-01
5.964423241878322733e+04 2.012386244569760052e+01 2.810508458375669538e-01
5.964423245532669534e+04 1.992407740298191854e+01 2.629500648234718851e-01
5.964423249187017063e+04 1.977269704993759092e+01 2.580027997395157313e-01
5.964423252841364592e+04 2.002322854232308913e+01 2.682356435179236720e-01
5.964423256495711394e+04 1.980768916632635168e+01 2.683267327001026548e-01
5.964423260150058195e+04 1.968460272575561021e+01 2.581648050041818188e-01
5.964423263804405724e+04 2.025846237371353098e+01 2.857087574438422761e-01
5.964423267458753253e+04 2.029685094805675405e+01 2.757331136171425889e-01
5.964423271113100054e+04 1.998135809552805142e+01 2.678973270752756375e-01
5.964423274767447583e+04 2.015836986753405569e+01 2.818081225481323115e-01
5.964423278421795112e+04 1.990843038536568343e+01 2.582904568739199380e-01
5.964423282076141913e+04 1.983986118576336111e+01 2.570178459763385881e-01
5.964423285730488715e+04 1.963912645966183135e+01 2.576697555192126177e-01
5.964423289384836244e+04 2.023924188286468606e+01 2.751120403036105833e-01
5.964423293039183773e+04 2.024019677741337375e+01 2.762224125188537105e-01
5.964423296693530574e+04 1.995780900447427442e+01 2.848736601116194644e-01
5.964423300347877375e+04 1.963809040239103254e+01 2.642901979140789281e-01
5.964423304002224904e+04 2.017264309167788738e+01 2.767081402490096376e-01
5.964423307656572433e+04 2.007422164239624962e+01 2.747476857816003037e-01
5.964423311310919235e+04 2.017167720587369217e+01 2.616140821980402209e-01
5.964423314965266036e+04 2.022318392216134697e+01 2.667419037456510433e-01
5.964423318619613565e+04 2.038472164334623571e+01 2.703681760344296969e-01
5.964423322273961094e+04 1.994021174520538153e+01 2.649105268558946125e-01
5.964423325928307895e+04 2.027191834598272280e+01 2.736210629449907783e-01
5.964423329582655424e+04 1.990726512692370420e+01 2.732885718943368625e-01
5.964423333237002953e+04 2.018457381886264912e+01 2.775258397258111853e-01
5.964423336891349754e+04 2.019469132262996780e+01 2.653830295773413894e-01
5.964423340545696556e+04 1.992849656731709018e+01 2.580299351752318726e-01
5.964423344200044085e+04 1.956983723883181270e+01 2.579047631531759532e-01
5.964423347854391614e+04 2.039336492890995345e+01 2.722006260286879420e-01
5.964423351508738415e+04 1.973954799616311462e+01 2.710462517453182674e-01
5.964423355163085216e+04 1.955756504867823864e+01 2.708001560954645948e-01
5.964423358817432745e+04 1.965725675235925962e+01 2.657296701087427659e-01
5.964423362471780274e+04 2.015520364705176704e+01 2.738649489196012254e-01
5.964423366126127075e+04 1.962626050909429765e+01 2.601872842144307141e-01
5.964423369780474604e+04 1.954487831690231303e+01 2.566224738317479659e-01
5.964423373434822133e+04 1.919261993468562011e+01 2.551039701648920022e-01
5.964423377089168935e+04 1.960331782508576381e+01 2.624146062140544911e-01
5.964423380743515736e+04 1.931761311199635500e+01 2.514128276317835198e-01
5.964423384397863265e+04 1.971478998365354940e+01 2.680800007226752379e-01
5.964423388052210794e+04 1.959625233049347415e+01 2.609152092940028589e-01
5.964423391706557595e+04 1.956237999316770981e+01 2.575557808462980991e-01
5.964423395360904397e+04 1.979435208112250777e+01 2.732384888399041478e-01
5.964423399015251925e+04 1.948641342508074459e+01 2.542381301953092199e-01
5.964423402669599454e+04 1.968314907634519528e+01 2.546496304616598927e-01
5.964423406323946256e+04 1.976195265082050412e+01 2.630902483821870863e-01
5.964423409978293785e+04 1.954169926093708298e+01 2.564040597265096477e-01
5.964423413632641314e+04 1.957843287001680110e+01 2.620928363577295084e-01
5.964423417286988115e+04 1.959388754207169470e+01 2.595276135965768338e-01
5.964423420941334916e+04 2.021066091361944927e+01 2.730345603653389630e-01
5.964423424595682445e+04 1.946355116008325581e+01 2.520072239283370763e-01
5.964423428250029974e+04 1.957566790068145934e+01 2.543186579625044130e-01
5.964423431904376775e+04 1.928500597995843080e+01 2.552474239181642401e-01
5.964423435558723577e+04 1.942882564360724373e+01 2.553984145049729149e-01
5.964423439213071106e+04 1.971964939822082741e+01 2.602083845575087762e-01
5.964423442867418635e+04 2.020348147332623867e+01 2.695741285004789045e-01
5.964423446521765436e+04 1.952271736183954332e+01 2.544481779390912468e-01
5.964423450176112965e+04 1.971153000985876957e+01 2.641750246942449754e-01
5.964423453830460494e+04 1.874018325348555791e+01 2.419581289391894707e-01
5.964423457484807295e+04 1.973750222909112395e+01 2.695897655377191282e-01
5.964423461139154097e+04 1.968193723510643167e+01 2.523645943554382320e-01
5.964423464793501626e+04 1.938676370625600498e+01 2.528849842153545469e-01
5.964423468447849154e+04 1.925640995676054601e+01 2.531652118000805030e-01
5.964423472102195956e+04 1.919928287038115045e+01 2.461976242826694750e-01
5.964423475756543485e+04 1.953193369384653622e+01 2.658280578551083795e-01
5.964423479410891014e+04 1.950233119541807625e+01 2.508886221036535358e-01
5.964423483065237815e+04 1.952207213645892736e+01 2.475067969929971023e-01
5.964423486719584616e+04 1.975275180352663185e+01 2.550627285742647077e-01
5.964423490373932145e+04 1.953980545625140763e+01 2.543265040529009702e-01
5.964423494028279674e+04 1.982799980751184776e+01 2.598813590632068071e-01
5.964423497682626476e+04 1.975781570130402542e+01 2.537939918887858748e-01
5.964423501336973277e+04 1.942674044646235387e+01 2.431625576505299646e-01
5.964423504991320806e+04 1.930337974030843995e+01 2.428802652917274874e-01
5.964423508645668335e+04 1.953818764465016855e+01 2.456769097700687299e-01
5.964423512300015136e+04 1.977021115155251252e+01 2.579616080099605413e-01
5.964423515954362665e+04 1.914864062409035483e+01 2.365927974209726115e-01
5.964423519608710194e+04 1.968849130517867252e+01 2.546243363096006851e-01
5.964423523263056995e+04 1.918392809694897139e+01 2.537607945344218519e-01
5.964423526917403797e+04 1.979081293082957060e+01 2.551509566976055687e-01
5.964423530571751326e+04 1.959429953971438820e+01 2.479857356982450856e-01
5.964423534226098855e+04 1.977287291698927163e+01 2.580439281824842279e-01
5.964423537880445656e+04 1.990124333497827536e+01 2.614091791072538085e-01
5.964423541534792457e+04 1.987495949983800259e+01 2.577221664696826009e-01
5.964423545189139986e+04 1.991035252066066263e+01 2.625218885596655172e-01
5.964423548843487515e+04 2.010863771751057882e+01 2.581254894576444081e-01
5.964423552497834316e+04 1.950734734500321821e+01 2.530704703090952967e-01
5.964423556152181118e+04 1.928447583695032108e+01 2.540112173787260619e-01
5.964423559806528647e+04 1.996558120609389775e+01 2.605389375864863299e-01
5.964423563460876176e+04 1.962284652563001686e+01 2.615432151949198536e-01
5.964423567115222977e+04 1.972882814895172388e+01 2.652226540961403201e-01
5.964423570769570506e+04 1.980606929510155112e+01 2.562004210349872468e-01
5.964423574423918035e+04 1.972596018073990720e+01 2.545810026855950814e-01
5.964423578078264836e+04 1.997998166077191584e+01 2.552323666042950467e-01
5.964423581732611638e+04 2.004167458658049483e+01 2.561196518244715503e-01
5.964423585386959166e+04 2.002360892838152395e+01 2.636333316184681919e-01
5.964423589041306695e+04 2.015858224577436886e+01 2.560133860606166323e-01
5.964423592695653497e+04 2.044589346850388623e+01 2.607708053246658442e-01
5.964423596350000298e+04 1.948945415881747678e+01 2.462974763952229806e-01
5.964423600004347827e+04 2.020423828194406823e+01 2.748727035019678522e-01
5.964423603658695356e+04 1.999783177393886291e+01 2.660826769548393367e-01
5.964423607313042157e+04 2.046193859734212950e+01 2.659387545200109226e-01
5.964423610967388959e+04 2.038586463984919561e+01 2.623928129093184292e-01
5.964423614621736488e+04 1.995716913065006537e+01 2.526721022584512699e-01
5.964423618276084017e+04 2.029204882010126809e+01 2.675129930673156298e-01
5.964423621930430818e+04 2.023282705622213129e+01 2.626043466395228121e-01
5.964423625584778347e+04 2.000686460609099626e+01 2.663290576709518853e-01
5.964423629239125148e+04 1.986040945926733414e+01 2.573396586188388402e-01
5.964423632893472677e+04 2.001768280356272456e+01 2.558113139225343113e-01
5.964423636547819478e+04 2.043240612299530312e+01 2.674848893592301491e-01
5.964423640202167007e+04 2.009411201531833413e+01 2.591034714579589782e-01
5.964423643856514536e+04 2.008302560905428891e+01 2.520708458810890229e-01
5.964423647510861338e+04 2.052737380803357681e+01 2.732269139796923429e-01
5.964423651165208139e+04 1.981663250366032258e+01 2.589384498716118532e-01
5.964423654819555668e+04 2.036345754694212573e+01 2.765649689830868008e-01
5.964423658473903197e+04 1.967348682593377518e+01 2.617090320109878299e-01
5.964423662128249998e+04 2.027772402950780162e+01 2.621992310991723696e-01
5.964423665782597527e+04 1.994993102135959262e+01 2.561550974803287750e-01
5.964423669436944328e+04 1.988788379782711502e+01 2.577802328707641255e-01
5.964423673091291857e+04 2.029667080034341353e+01 2.709887622668275542e-01
5.964423676745638659e+04 2.015722092301818336e+01 2.619782388932265782e-01
5.964423680399985460e+04 1.979947692706431184e+01 2.549062789623198766e-01
5.964423684054332989e+04 2.017400012064909376e+01 2.603007926522450943e-01
5.964423687708680518e+04 2.034889970835643425e+01 2.641482398168029100e-01
5.964423691363027319e+04 1.951351131369037972e+01 2.500654139519180030e-01
5.964423695017374848e+04 2.034602808232352444e+01 2.639610646092454549e-01
5.964423698671722377e+04 1.991125418612329767e+01 2.551504754488655990e-01
5.964423702326069179e+04 2.000655109618522687e+01 2.610228979151546502e-01
5.964423705980415980e+04 2.049201599224618420e+01 2.649010779396573367e-01
5.964423709634763509e+04 1.977632578635465777e+01 2.503902233666268629e-01
5.964423713289111038e+04 2.030454496383460850e+01 2.750852275201307040e-01
5.964423716943457839e+04 2.009436399402744300e+01 2.613065282919452281e-01
5.964423720597804640e+04 2.025655007314802347e+01 2.671746618707898646e-01
5.964423724252152169e+04 2.015704888000666628e+01 2.649712236511023722e-01
5.964423727906499698e+04 1.987514344189568405e+01 2.573744208609828887e-01
5.964423731560846500e+04 2.018340293521059436e+01 2.663442423295300232e-01
5.964423735215194029e+04 2.031302184262781552e+01 2.792406163163355659e-01
5.964423738869541558e+04 2.041572436455011186e+01 2.690315063433512677e-01
5.964423742523888359e+04 1.973362970649623449e+01 2.465298980310249022e-01
5.964423746178235160e+04 2.000513035159052677e+01 2.606165129423738680e-01
5.964423749832582689e+04 1.999029447968942463e+01 2.634048238782042972e-01
5.964423753486930218e+04 1.996228496073847580e+01 2.555109001291523962e-01
5.964423757141277019e+04 1.988711702959505345e+01 2.576744459212791938e-01
5.964423760795624548e+04 2.006346293626300437e+01 2.644474972159105985e-01
5.964423764449972077e+04 1.973580220763021131e+01 2.561087108405606938e-01
5.964423768104318879e+04 1.950155730533683496e+01 2.491647973131547733e-01
5.964423771758665680e+04 2.008669775062951146e+01 2.595351468123443528e-01
5.964423775413013209e+04 1.935272483345669770e+01 2.421324676474209125e-01
5.964423779067360738e+04 2.027135770266811221e+01 2.639036450145090251e-01
5.964423782721707539e+04 1.985930079942727389e+01 2.535036683780177991e-01
5.964423786376054341e+04 2.014502734454122290e+01 2.721035306966462231e-01
5.964423790030401869e+04 1.995204262877442147e+01 2.595183221772774385e-01
5.964423793684749398e+04 1.998466220767972601e+01 2.542907343724051805e-01
5.964423797339096200e+04 1.970449264593138139e+01 2.498662167617388130e-01
5.964423800993443729e+04 1.972176379880639985e+01 2.511954434304138339e-01
5.964423804647791258e+04 1.944142480517519900e+01 2.473305771038603607e-01
5.964423808302138059e+04 2.031891997891924362e+01 2.635080896806205053e-01
5.964423811956484860e+04 1.995670677493924217e+01 2.673247470321379327e-01
5.964423815610832389e+04 2.022115164581050095e+01 2.621160623126497224e-01
5.964423819265179918e+04 2.000698392854996399e+01 2.562733742525780123e-01
5.964423822919526719e+04 1.989717129449034871e+01 2.535178758427870660e-01
5.964423826573873521e+04 1.942813452114780759e+01 2.487629889970436603e-01
5.964423830228221050e+04 2.037931410171050572e+01 2.664368275202302350e-01
5.964423833882568579e+04 1.991866581746986498e+01 2.650525277722779460e-01
5.964423837536915380e+04 1.997764206240567475e+01 2.796301176446485681e-01
5.964423841191262909e+04 1.989205437712410429e+01 2.936512170918761933e-01
5.964423844845610438e+04 2.008511291694226841e+01 2.903301932759870252e-01
5.964423848499957239e+04 2.009291892086417519e+01 2.701506319538896639e-01
5.964423852154304041e+04 2.006030747314061813e+01 2.737822407884947240e-01
5.964423855808651570e+04 1.979992021682251746e+01 2.669516638775453199e-01
5.964423859462999098e+04 1.988963902715868315e+01 2.595012477167960019e-01
5.964423863117345900e+04 1.991558196566685268e+01 2.639950636378689541e-01
5.964423866771692701e+04 1.977601910604322200e+01 2.660495541449149348e-01
5.964423870426040230e+04 1.971750775630671981e+01 2.696754025859585124e-01
5.964423874080387759e+04 2.001687653233676656e+01 2.628267572578327216e-01
5.964423877734734560e+04 2.006653870761356373e+01 2.707355441836742926e-01
5.964423881389082089e+04 1.979768481052742857e+01 2.606351741718040960e-01
5.964423885043429618e+04 2.000524714282291328e+01 2.764265512997857721e-01
5.964423888697776420e+04 2.023747422055076939e+01 2.666076592475983831e-01
5.964423892352123221e+04 1.984845113513889459e+01 2.984510308891365482e-01
5.964423896006470750e+04 2.004114625064806887e+01 2.932199666455836407e-01
5.964423899660818279e+04 2.038146611676201303e+01 2.856750132770470851e-01
5.964423903315165080e+04 2.016979200152397311e+01 2.627885067913517947e-01
5.964423906969512609e+04 2.007181266878286863e+01 2.723760906412552862e-01
5.964423910623860138e+04 2.004808929337209022e+01 2.702864598175624966e-01
5.964423914278206939e+04 1.994101787910321022e+01 2.597262447577227129e-01
5.964423917932553741e+04 2.037836366276256328e+01 2.760180979397841017e-01
5.964423921586901270e+04 2.016679829599846840e+01 2.685819098131214666e-01
5.964423925241248799e+04 1.988764617371420584e+01 2.614119853128833992e-01
5.964423928895595600e+04 2.028895994208494002e+01 2.791242576187886737e-01
5.964423932549942401e+04 1.986326723323890420e+01 2.684398394632788176e-01
5.964423936204289930e+04 1.970651957278684918e+01 2.534248185833415934e-01
5.964423939858637459e+04 2.004343774639810860e+01 2.634445900442014543e-01
5.964423943512984260e+04 2.048132679325919270e+01 2.616558789116447126e-01
5.964423947167331062e+04 2.024353443110184259e+01 2.642336025552193268e-01
5.964423950821678591e+04 2.063352348911480050e+01 2.715389407742010985e-01
5.964423954476026120e+04 2.006097876747799091e+01 2.668185534275950843e-01
5.964423958130372921e+04 2.046505690371530051e+01 2.676246359434262811e-01
5.964423961784719722e+04 2.010798608629356821e+01 2.557567311757975026e-01
5.964423965439067251e+04 2.025654964318214368e+01 2.641657783632235246e-01
5.964423969093414780e+04 1.998393683637353746e+01 2.593887682882239365e-01
5.964423972747761582e+04 2.031839726828802029e+01 2.785678835439437950e-01
5.964423976402109110e+04 1.984207493473198980e+01 2.529405137155929517e-01
5.964423980056456639e+04 2.041608698263951283e+01 2.801457926616900962e-01
5.964423983710803441e+04 1.990669314003077872e+01 2.610905730127104363e-01
5.964423987365150242e+04 2.048241529802210081e+01 2.747589809210223000e-01
5.964423991019497771e+04 2.016902027910515116e+01 2.769963088390274275e-01
5.964423994673845300e+04 2.001589922626910578e+01 2.714566121419014211e-01
5.964423998328192101e+04 1.986152796725784597e+01 2.598649810065267185e-01
5.964424001982539630e+04 1.997490407302366577e+01 2.656389406463542380e-01
5.964424005636886432e+04 2.015465818300133805e+01 2.597414991793395855e-01
5.964424009291233961e+04 1.987126538310037205e+01 2.689380721657486095e-01
5.964424012945580762e+04 1.997763516610774914e+01 2.627432101021723310e-01
5.964424016599928291e+04 2.049435768695930449e+01 2.707869701452185196e-01
5.964424020254275820e+04 1.943058286516853883e+01 2.486294693087833241e-01
5.964424023908622621e+04 1.962500000000000000e+01 2.488461002136382882e-01
5.964424027562969422e+04 2.000903144684503943e+01 2.627815002583024917e-01
5.964424031217316951e+04 1.944370251246911607e+01 2.586954622331353870e-01
5.964424034871664480e+04 1.910459372114496901e+01 2.453275211252497479e-01
5.964424038526011282e+04 1.979891349374489451e+01 2.648213652223287973e-01
5.964424042180358083e+04 1.929395636448489171e+01 2.454903950168902116e-01
5.964424045834705612e+04 1.947189410088209627e+01 2.588070022479255217e-01
5.964424049489053141e+04 1.962569938135062131e+01 2.612642209887836020e-01
5.964424053143399942e+04 1.975391165257549630e+01 2.550989335517070411e-01
5.964424056797746744e+04 2.007992757057615307e+01 2.645714775786572326e-01
5.964424060452094272e+04 1.966768677510776797e+01 2.563824443585750457e-01
5.964424064106441801e+04 1.999852580446366801e+01 2.705971542622819248e-01
5.964424067760788603e+04 2.009293491410597809e+01 2.697720093195760671e-01
5.964424071415136132e+04 1.936687366242150077e+01 2.518796760805124824e-01
5.964424075069482933e+04 1.959468533127706280e+01 2.537995511462306508e-01
5.964424078723830462e+04 1.977701426898348558e+01 2.659089525845294011e-01
5.964424082378177263e+04 1.952520583392142939e+01 2.569204575896991138e-01
5.964424086032524792e+04 1.984323444283646865e+01 2.576524224242843220e-01
5.964424089686872321e+04 1.936832600410436811e+01 2.456392380921375296e-01
5.964424093341219123e+04 1.970003088179399242e+01 2.637649674317926185e-01
5.964424096995565924e+04 2.018526516121948688e+01 2.693625032994704793e-01
5.964424100649913453e+04 1.954645345192614414e+01 2.574693138656959368e-01
5.964424104304260982e+04 2.000287886885962862e+01 2.713366869517080393e-01
5.964424107958607783e+04 1.934021662349893944e+01 2.527388468738088201e-01
5.964424111612955312e+04 1.982631149116064506e+01 2.610620957581215040e-01
5.964424115267302113e+04 1.960900150742947190e+01 2.595659930828048134e-01
5.964424118921649642e+04 1.937153112863363447e+01 2.508283154700818307e-01
5.964424122575996444e+04 1.950927203065134208e+01 2.591001751435302869e-01
5.964424126230343973e+04 1.914600156891698646e+01 2.474692771513841150e-01
5.964424129884691502e+04 1.964448732609109882e+01 2.628593364606484073e-01
5.964424133539038303e+04 1.980173516090868802e+01 2.638952853752165040e-01
5.964424137193385104e+04 1.983670774647887214e+01 2.647882626033105646e-01
5.964424140847732633e+04 1.996170360775283115e+01 2.603644797398007582e-01
5.964424144502080162e+04 1.998667342040835848e+01 2.604215195917201076e-01
5.964424148156426963e+04 1.977322664257009066e+01 2.527163009130438676e-01
5.964424151810773765e+04 1.937883840085510911e+01 2.450930439129038740e-01
5.964424155465121294e+04 1.957199703323483320e+01 2.500379617726057879e-01
5.964424159119468823e+04 1.970317228611100902e+01 2.580617251128849432e-01
5.964424162773815624e+04 1.994251774660006404e+01 2.648126174211551942e-01
5.964424166428163153e+04 1.984914044722953719e+01 2.578822706447664870e-01
5.964424170082510682e+04 1.986749269040885579e+01 2.631280267185764354e-01
5.964424173736857483e+04 2.014366487075488976e+01 2.735631271084620897e-01
5.964424177391204285e+04 1.973539210358433849e+01 2.695003501515100264e-01
5.964424181045551813e+04 1.983849288371818531e+01 2.777630192979687607e-01
5.964424184699899342e+04 1.957381759332011839e+01 2.488979563987986365e-01
5.964424188354246144e+04 1.965323433323433377e+01 2.542416841387281079e-01
5.964424192008593673e+04 1.946560994669745526e+01 2.531422922494904193e-01
5.964424195662941202e+04 1.964684137800716002e+01 2.551862707455415658e-01
5.964424199317288003e+04 1.995775372286346538e+01 2.619660228674865476e-01
5.964424202971634804e+04 2.008001230230549794e+01 2.712200927513732096e-01
5.964424206625982333e+04 2.020696209340968252e+01 2.793253744692906215e-01
5.964424210280329862e+04 1.991126030624263876e+01 2.653209968615238834e-01
5.964424213934676663e+04 1.999203779962390826e+01 2.582895839231253987e-01
5.964424217589023465e+04 2.012668779525204599e+01 2.648145953578579515e-01
5.964424221243370994e+04 2.038791010695829797e+01 2.777018661713467895e-01
5.964424224897718523e+04 2.079831758862485458e+01 3.005748807855173066e-01
5.964424228552065324e+04 2.083190812982084239e+01 2.881763874122878488e-01
5.964424232206412853e+04 2.020749224528752208e+01 2.709304142038647667e-01
5.964424235860760382e+04 2.071210205159056628e+01 2.775109380803931769e-01
5.964424239515107183e+04 2.064451420537186266e+01 2.822579686694365875e-01
5.964424243169453985e+04 1.998677623943447301e+01 2.706171442405627126e-01
5.964424246823801514e+04 2.067928120470680753e+01 2.844391160360298931e-01
5.964424250478149042e+04 2.041228449830484237e+01 2.892572114117262227e-01
5.964424254132495844e+04 2.031503448275862311e+01 2.807489159544052093e-01
5.964424257786842645e+04 1.999352473176407230e+01 2.685588506883463400e-01
5.964424261441190174e+04 2.012733837729977893e+01 2.783525524094555559e-01
5.964424265095537703e+04 2.008012778486369143e+01 2.626358021736096005e-01
5.964424268749884504e+04 1.978069284388244853e+01 2.633450704667566478e-01
5.964424272404232033e+04 2.009807552173549539e+01 2.690817192020420467e-01
5.964424276058579562e+04 2.048146842521120803e+01 2.843235053746175911e-01
5.964424279712926364e+04 2.047877393135190971e+01 2.773412516894043778e-01
5.964424283367273165e+04 2.008077751688411894e+01 2.706967472508316486e-01
5.964424287021620694e+04 1.957273398235686912e+01 2.716985405183390268e-01
5.964424290675968223e+04 1.992324579819331376e+01 2.646326315530762585e-01
5.964424294330315024e+04 1.974714909691889986e+01 2.657934851168444745e-01
5.964424297984661825e+04 1.982100452261905943e+01 2.717156595633060667e-01
5.964424301639009354e+04 1.927458301346918645e+01 2.535597881352968375e-01
5.964424305293356883e+04 1.999648269366050002e+01 2.941237764316266268e-01
5.964424308947703685e+04 1.999110724469576184e+01 2.673852792257301880e-01
5.964424312602051214e+04 2.048979817460415020e+01 2.759714458655809777e-01
5.964424316256398743e+04 1.980211891736938767e+01 2.668046699258744270e-01
5.964424319910745544e+04 2.010838734364910252e+01 2.771148434202659327e-01
5.964424323565092345e+04 1.970380836245104561e+01 2.680429457039733010e-01
5.964424327219439874e+04 1.962097859895084184e+01 2.962050407587162315e-01
5.964424330873787403e+04 1.959368854761681433e+01 2.948560767248288306e-01
5.964424334528134204e+04 1.976809776757722048e+01 2.869853631314185360e-01
5.964424338182481733e+04 1.955423180465687238e+01 2.911010660166604702e-01
5.964424341836829262e+04 1.964225392094244427e+01 2.791454338171293070e-01
5.964424345491176064e+04 1.983816201808205193e+01 2.750165488782685963e-01
5.964424349145522865e+04 1.991937353587557524e+01 2.769558848040949983e-01
5.964424352799870394e+04 1.936771126304764579e+01 2.714203759211062938e-01
5.964424356454217923e+04 1.976426291820561332e+01 2.872593479195008070e-01
5.964424360108564724e+04 1.922131128395580646e+01 2.569877513377528122e-01
5.964424363762911526e+04 1.999903890050217470e+01 2.939740542306174542e-01
5.964424367417259054e+04 1.987450999082535574e+01 2.933351525135666771e-01
5.964424371071606583e+04 1.957977690413035177e+01 2.710269024082819223e-01
5.964424374725953385e+04 1.963840028523888748e+01 2.806346656839358022e-01
5.964424378380300914e+04 1.936965039355430918e+01 2.762548223734749286e-01
5.964424382034648443e+04 1.953026306575476667e+01 2.802706143577514131e-01
5.964424385688995244e+04 2.013153684210526251e+01 3.104612610606995449e-01
5.964424389343342045e+04 1.963028281845262768e+01 2.875074298092492597e-01
5.964424392997689574e+04 1.931892106770802897e+01 2.940424411341281408e-01
5.964424396652037103e+04 1.981740956266122922e+01 2.851332503279348507e-01
5.964424400306383905e+04 1.932748078164426886e+01 2.872089174783946652e-01
5.964424403960730706e+04 1.967131469363474139e+01 3.145221087347255251e-01
5.964424407615078235e+04 1.959676998291246974e+01 2.860508271277032444e-01
5.964424411269425764e+04 1.986210091220068108e+01 3.119382391961450507e-01
5.964424414923772565e+04 1.969235965442457470e+01 2.954116599240265151e-01
5.964424418578119366e+04 1.958054700449917007e+01 2.845203112043955263e-01
5.964424422232466895e+04 1.989383070301291312e+01 2.797415866411537277e-01
5.964424425886814424e+04 1.984694144197647958e+01 2.794537615616113357e-01
5.964424429541161226e+04 2.021904163241622854e+01 2.915198730084224144e-01
5.964424433195508755e+04 1.941973495536333871e+01 2.652915937407302471e-01
5.964424436849856284e+04 2.053723995553437831e+01 2.886878267278417676e-01
5.964424440504203085e+04 2.007283370690065993e+01 2.855090194002299353e-01
5.964424444158549886e+04 2.021679110748325314e+01 2.846736107909825786e-01
5.964424447812897415e+04 1.971495743818402957e+01 2.784389755640398478e-01
5.964424451467244944e+04 1.999193131635816911e+01 2.839300181414100011e-01
5.964424455121591745e+04 2.016132099014842893e+01 2.763543123187782169e-01
5.964424458775938547e+04 1.983505118455688887e+01 2.669024369558564147e-01
5.964424462430286076e+04 2.044990759186808305e+01 2.994453467657451351e-01
5.964424466084633605e+04 2.047310513447432712e+01 2.911793117490326654e-01
5.964424469738980406e+04 1.985878681716413752e+01 2.904690415864094599e-01
5.964424473393327207e+04 2.040582914092468414e+01 3.026804509950788424e-01
5.964424477047674736e+04 2.010252651241975741e+01 2.873358452452189904e-01
5.964424480702022265e+04 2.002636197571546006e+01 2.743908527831862010e-01
5.964424484356369067e+04 2.055593908382658341e+01 2.892325423960462882e-01
5.964424488010716595e+04 2.005753636869750167e+01 2.849839021072272938e-01
5.964424491665064124e+04 1.968418801895869663e+01 2.749081610357204664e-01
5.964424495319410926e+04 1.996584817154892022e+01 2.984772976233688868e-01
5.964424498973757727e+04 2.015830564983270179e+01 3.077723526870198567e-01
5.964424502628105256e+04 1.989668367346938638e+01 2.879103229888067550e-01
5.964424506282452785e+04 2.019231002928702523e+01 2.972640481133609347e-01
5.964424509936799586e+04 1.988046602034367538e+01 2.859176417989965358e-01
5.964424513591146388e+04 2.012927327327327376e+01 2.936772599370805481e-01
5.964424517245493917e+04 1.982946815089672299e+01 2.800295984154512752e-01
5.964424520899841445e+04 1.979958881481217148e+01 2.773222786481205904e-01
5.964424524554188247e+04 1.928731421638395815e+01 2.698057424277223726e-01
5.964424528208535776e+04 2.006348861882716150e+01 2.801802842578376418e-01
5.964424531862882577e+04 1.991103028857619606e+01 2.877699388527522051e-01
5.964424535517230106e+04 1.995694652823620885e+01 2.815029332148520913e-01
5.964424539171576907e+04 1.977818125535765148e+01 2.751676455723018333e-01
5.964424542825924436e+04 2.012158120688823715e+01 2.791189264924208713e-01
5.964424546480271965e+04 1.983821756413164294e+01 2.696977719212630964e-01
5.964424550134618767e+04 1.951997948431016283e+01 2.734313166930023020e-01
5.964424553788965568e+04 2.012111681488443793e+01 2.786570025605292211e-01
5.964424557443313097e+04 1.990504060021843458e+01 2.668156285272966222e-01
5.964424561097660626e+04 1.994401865654150541e+01 3.064185947601814619e-01
5.964424564752007427e+04 2.042082240777214963e+01 2.957472859663050069e-01
5.964424568406354229e+04 1.937311982227981844e+01 2.689849380971749415e-01
5.964424572060701757e+04 1.982630995613828162e+01 2.683638784687116807e-01
5.964424575715049286e+04 2.000971207665307006e+01 2.814861065943027318e-01
5.964424579369396088e+04 2.016598585829630963e+01 2.680710163988394568e-01
5.964424583023743617e+04 2.001614362588694718e+01 2.680966747472027789e-01
5.964424586678090418e+04 1.994476409666283345e+01 2.682935741792966122e-01
5.964424590332437947e+04 2.053502275147642209e+01 2.877196567699988328e-01
5.964424593986784748e+04 1.991003285613705742e+01 2.776508555139947654e-01
5.964424597641132277e+04 2.004406747423354673e+01 2.795910070517965695e-01
5.964424601295479806e+04 2.002360111064050230e+01 2.895119200053539732e-01
5.964424604949826607e+04 2.020289717406791752e+01 3.092151978754973385e-01
5.964424608604173409e+04 1.991394455281669451e+01 2.746761565118957527e-01
5.964424612258520938e+04 1.990084103293058604e+01 2.736404149121668405e-01
5.964424615912868467e+04 2.021522662118517744e+01 2.764399883835139127e-01
5.964424619567215268e+04 2.036819840943702076e+01 2.909030357838149339e-01
5.964424623221562797e+04 1.988804496072990347e+01 2.848469128827573194e-01
5.964424626875910326e+04 2.060395943988411460e+01 3.157482437287590926e-01
5.964424630530257127e+04 2.040940881104668492e+01 3.052665010500552611e-01
5.964424634184603929e+04 1.994089216292888977e+01 2.930357896728516542e-01
5.964424637838951458e+04 1.986963220851319178e+01 2.805100641942228634e-01
5.964424641493298986e+04 1.976672660390885028e+01 2.685469499526336179e-01
5.964424645147645788e+04 2.030280194643658476e+01 2.772751695813896466e-01
5.964424648801992589e+04 1.998853167442301881e+01 2.730696528250934896e-01
5.964424652456340118e+04 2.006251847997067017e+01 2.798062663218838231e-01
5.964424656110687647e+04 2.016979837994442093e+01 2.880790699115912123e-01
5.964424659765034448e+04 2.040724582247615260e+01 2.955258758011792275e-01
5.964424663419381977e+04 2.052228527552158610e+01 2.907225196841401460e-01
5.964424667073729506e+04 1.975932796639832034e+01 2.683468100063997608e-01
5.964424670728076308e+04 2.022421598874664284e+01 2.970299410514136151e-01
5.964424674382423109e+04 2.027596744962865571e+01 3.090780015972490746e-01
5.964424678036770638e+04 2.009930134961133064e+01 2.764079252366773432e-01
5.964424681691118167e+04 1.980488599727650723e+01 2.790010167174207245e-01
5.964424685345464968e+04 2.103643539367545756e+01 3.116713756448225570e-01
5.964424688999811769e+04 2.026692804537979242e+01 2.752188338891371489e-01
5.964424692654159298e+04 2.071654800799727170e+01 2.808752625425137150e-01
5.964424696308506827e+04 1.986192035043922388e+01 2.624925075885686798e-01
5.964424699962853629e+04 2.012909794821401022e+01 2.767942741985107147e-01
5.964424703617201158e+04 1.999533455244526081e+01 2.700026431053569320e-01
5.964424707271548687e+04 1.962079668908432595e+01 2.675728042196987566e-01
5.964424710925895488e+04 2.012740691678100191e+01 2.710957709482452738e-01
5.964424714580242289e+04 2.037830406350496659e+01 2.754283069780260051e-01
5.964424718234589818e+04 1.993606400597139938e+01 2.811606212597748122e-01
5.964424721888937347e+04 2.003933163157771347e+01 2.730653496886573106e-01
5.964424725543284148e+04 2.038223004441890396e+01 2.821331494156690267e-01
5.964424729197630950e+04 2.006679636066001748e+01 2.729505550858222773e-01
5.964424732851978479e+04 2.025164481525625604e+01 2.781784102008381110e-01
5.964424736506326008e+04 2.059087315583989408e+01 2.958544792333003826e-01
5.964424740160672809e+04 1.986532599936937160e+01 2.922524740566362356e-01
5.964424743815020338e+04 2.014886742923659924e+01 2.928619474332809780e-01
5.964424747469367867e+04 2.004921975899616982e+01 2.806207248760155815e-01
5.964424751123714668e+04 1.993582130081108517e+01 2.801392532556014614e-01
5.964424754778061470e+04 2.004592849754485329e+01 2.789455878305188152e-01
5.964424758432408998e+04 1.984610361594701544e+01 2.874561650582579952e-01
5.964424762086756527e+04 1.914053357246945453e+01 2.805376209332783310e-01
5.964424765741103329e+04 2.032001052115589346e+01 2.890748827872972049e-01
5.964424769395450858e+04 1.979242548949143909e+01 2.897642194276024985e-01
5.964424773049798387e+04 2.013606468494377566e+01 2.963165859949496994e-01
5.964424776704145188e+04 2.046576135459128309e+01 2.799504642033364132e-01
5.964424780358491989e+04 2.053741152679474169e+01 2.979606383101632838e-01
5.964424784012839518e+04 2.015222866514379518e+01 3.055056010107683462e-01
5.964424787667187047e+04 2.023349017567919006e+01 3.021912598358362234e-01
5.964424791321533849e+04 2.057745750895497494e+01 3.198879457828983086e-01
5.964424794975880650e+04 1.991797954112003666e+01 3.393317239723843692e-01
5.964424798630228179e+04 2.012249279488466058e+01 2.915847229920407457e-01
5.964424802284575708e+04 2.044180778900431861e+01 3.090458940556750633e-01
5.964424805938922509e+04 2.018667789119225375e+01 2.900400286993565224e-01
5.964424809593270038e+04 2.052039134301808687e+01 3.184299243359943188e-01
5.964424813247617567e+04 1.986481368145128812e+01 2.956558267915018190e-01
5.964424816901964368e+04 2.069345526268603308e+01 3.231074383891693880e-01
5.964424820556311170e+04 1.983321703519829882e+01 2.955345726509283066e-01
5.964424824210658699e+04 2.041176889395180183e+01 2.999141520312739173e-01
5.964424827865006228e+04 2.000064655679119596e+01 2.682885440316891135e-01
5.964424831519353029e+04 2.017135494696470488e+01 2.654800477247907242e-01
5.964424835173699830e+04 2.034809246337193755e+01 2.779597965895980183e-01
5.964424838828047359e+04 2.025533665656975302e+01 2.857378618378514923e-01
5.964424842482394888e+04 2.048202705656619571e+01 2.761881010342965292e-01
5.964424846136741689e+04 1.964185009097845835e+01 2.563339380387879007e-01
5.964424849791089218e+04 1.986872851421753339e+01 2.620433268191337262e-01
5.964424853445436747e+04 1.954556734504551585e+01 2.672514200901460746e-01
5.964424857099783549e+04 2.014702304321636106e+01 2.987645339784505416e-01
5.964424860754130350e+04 1.989064838052148687e+01 2.771108568823021923e-01
5.964424864408477879e+04 2.001962952394540451e+01 2.787894883201397778e-01
5.964424868062825408e+04 1.984237454443510273e+01 2.793833075323034487e-01
5.964424871717172209e+04 2.062461900887663546e+01 3.092624950878672951e-01
5.964424875371519011e+04 2.040526516687740255e+01 3.216524941768570400e-01
5.964424879025866539e+04 2.053284193681351866e+01 3.039919366679619817e-01
5.964424882680214068e+04 1.995618514248064557e+01 2.971506866136588987e-01
5.964424886334560870e+04 2.004237137050287032e+01 2.964630875134766086e-01
5.964424889988908399e+04 1.992925706304962574e+01 3.001407449245305226e-01
5.964424893643255928e+04 1.967247918648207161e+01 2.844105557969398013e-01
5.964424897297602729e+04 1.986293624020072457e+01 2.908758202506649959e-01
5.964424900951949530e+04 1.992192762967953357e+01 2.984662438977702115e-01
5.964424904606297059e+04 1.963755867431605751e+01 2.943755658619728877e-01
5.964424908260644588e+04 1.979607212697803575e+01 2.833707113114196652e-01
5.964424911914991389e+04 1.964623898829800908e+01 2.795494785638417690e-01
5.964424915569338191e+04 1.947682986736532129e+01 3.025972355624902410e-01
5.964424919223685720e+04 1.933947900978915513e+01 2.649416612818814021e-01
5.964424922878033249e+04 2.028276879572139890e+01 2.968599251680655859e-01
5.964424926532380050e+04 1.947943820759205025e+01 2.722013942517281238e-01
5.964424930186726851e+04 1.964193735079215841e+01 2.865624761160713296e-01
5.964424933841074380e+04 1.998428611797083221e+01 2.729480455380522419e-01
5.964424937495421909e+04 2.011451420792921851e+01 3.109231498994675658e-01
5.964424941149768711e+04 1.979275402057676914e+01 2.944024877801600937e-01
5.964424944804116240e+04 1.961737472766884594e+01 2.777239872205688465e-01
5.964424948458463041e+04 1.933713951447791857e+01 2.694764846576386819e-01
5.964424952112810570e+04 1.934084894552152534e+01 2.913135932853253562e-01
5.964424955767157371e+04 1.960080693010561248e+01 2.836022009897496976e-01
5.964424959421504900e+04 1.945136738601177129e+01 2.660287609428705902e-01
5.964424963075852429e+04 2.006098485775092399e+01 2.720651355846737118e-01
5.964424966730199230e+04 1.995100620877926190e+01 2.851279545157519024e-01
5.964424970384546032e+04 1.934190776147712754e+01 2.735352227334544306e-01
5.964424974038893561e+04 1.977499641371395356e+01 2.874718318367256442e-01
5.964424977693241090e+04 1.922953608963377903e+01 2.618787349472101456e-01
5.964424981347587891e+04 2.003083971306287125e+01 3.069331895071061300e-01
5.964424985001935420e+04 1.948996105682904556e+01 2.845954500808540732e-01
5.964424988656282949e+04 1.914819875632548474e+01 2.755596159763922803e-01
5.964424992310629750e+04 2.010235424389774295e+01 2.898210589208305987e-01
5.964424995964976551e+04 1.930748160356554166e+01 2.729165843590683482e-01
5.964424999619324080e+04 2.043036729339745960e+01 3.035348528948722535e-01
5.964425003273671609e+04 1.933169707882694155e+01 2.838563069253266513e-01
5.964425006928018411e+04 2.018492613807657676e+01 3.153773914502306930e-01
5.964425010582365212e+04 1.951276633004494698e+01 2.676914263408811112e-01
5.964425014236712741e+04 1.962624460767167989e+01 2.887765815661026414e-01
5.964425017891060270e+04 2.056725355590675619e+01 2.984580235861356567e-01
5.964425021545407071e+04 1.964122576404863807e+01 2.902151620001726107e-01
5.964425025199754600e+04 1.954610137253290247e+01 2.825599144761190562e-01
5.964425028854102129e+04 1.940135529851618301e+01 2.666187367044209888e-01
5.964425032508448930e+04 1.927833649184406539e+01 2.667665149936825908e-01
5.964425036162795732e+04 1.911057863586738037e+01 2.599830222688929160e-01
5.964425039817143261e+04 1.962346153391423798e+01 2.638679069078554984e-01
5.964425043471490790e+04 1.945259796806966790e+01 2.694785237371111752e-01
5.964425047125837591e+04 1.963771523488676962e+01 2.803447763122332015e-01
5.964425050780185120e+04 1.949050699423180077e+01 2.678800522338873336e-01
5.964425054434531921e+04 1.995917733613606160e+01 3.051584151115153132e-01
5.964425058088879450e+04 1.946127753149380624e+01 2.702105331946487166e-01
5.964425061743226252e+04 1.962518953639695596e+01 2.770835858826260489e-01
5.964425065397573781e+04 1.995892305287334167e+01 2.837171267751458226e-01
5.964425069051921309e+04 2.013911875464728496e+01 3.191811649330107969e-01
5.964425072706268111e+04 1.973601051778985749e+01 3.231137734991779142e-01
5.964425076360614912e+04 2.007613151409508845e+01 3.112869624694010739e-01
5.964425080014962441e+04 1.971181753722524022e+01 2.769069973286649167e-01
5.964425083669309970e+04 2.010760856561789822e+01 2.886522107625500433e-01
5.964425087323656771e+04 1.988778155219145916e+01 2.930026162490752539e-01
5.964425090978004300e+04 1.948397465759806479e+01 2.789893691420039512e-01
5.964425094632351829e+04 2.002319039203664275e+01 2.909657451917442295e-01
5.964425098286698631e+04 2.042055339853540730e+01 2.996693989531793445e-01
5.964425101941045432e+04 2.000774686436442451e+01 2.930369395690312073e-01
5.964425105595392961e+04 2.019564509711722877e+01 2.974083124799384859e-01
5.964425109249740490e+04 1.995953132690668497e+01 2.783103074544245881e-01
5.964425112904087291e+04 1.953282069860116010e+01 2.736511444040009011e-01
5.964425116558434092e+04 2.003352402336052407e+01 2.899529907493946790e-01
5.964425120212781621e+04 1.966870200324088103e+01 2.904970164814903999e-01
5.964425123867129150e+04 1.988010519616202387e+01 2.793995679733133342e-01
5.964425127521475952e+04 1.924963683482667065e+01 2.700153173637057646e-01
5.964425131175823481e+04 2.037392567633558116e+01 3.172810327750586468e-01
5.964425134830171010e+04 1.957065179260506582e+01 2.795421038400465741e-01
5.964425138484517811e+04 1.962316706976526604e+01 2.877743718814207985e-01
5.964425142138864612e+04 1.951592857059106123e+01 2.903843640414864313e-01
5.964425145793212141e+04 1.950158681828295570e+01 2.896209324228083415e-01
5.964425149447559670e+04 1.949951230840687444e+01 2.943024854237887289e-01
5.964425153101906471e+04 1.975181957366623564e+01 3.096179462291420159e-01
5.964425156756253273e+04 1.988968666870689006e+01 3.125129810934287322e-01
5.964425160410600802e+04 1.985366606149063173e+01 2.851031137098758994e-01
5.964425164064948331e+04 1.989316178729236029e+01 2.839574979305928282e-01
5.964425167719295132e+04 2.035923868984960095e+01 2.828346739094003137e-01
5.964425171373642661e+04 1.983106586712805708e+01 2.818537267488079312e-01
5.964425175027990190e+04 1.972598112616219979e+01 2.941522744710479143e-01
5.964425178682336991e+04 1.968266576988195027e+01 2.831042713735791305e-01
5.964425182336683793e+04 1.995775078130507296e+01 2.965154232599486739e-01
5.964425185991031321e+04 1.999002927724018264e+01 2.993068712651847374e-01
5.964425189645378850e+04 1.980689703348390651e+01 2.985282551372691606e-01
5.964425193299725652e+04 2.006162328807731043e+01 2.871477388138654052e-01
5.964425196954073181e+04 2.076038381615939343e+01 3.163271284636191560e-01
5.964425200608419982e+04 1.998407661887708286e+01 3.045112125454590424e-01
5.964425204262767511e+04 2.004932273435030154e+01 2.972775368662135542e-01
5.964425207917114312e+04 2.026060056981415514e+01 2.926571359934286298e-01
5.964425211571461841e+04 1.970523949146453191e+01 2.864008280726629829e-01
5.964425215225809370e+04 2.037317370129870042e+01 3.057041512099989422e-01
5.964425218880156172e+04 1.996862349365781952e+01 2.826427056557582751e-01
5.964425222534502973e+04 2.044305678740082044e+01 2.941811616290234688e-01
5.964425226188850502e+04 2.049751382218081730e+01 3.040509254042572662e-01
5.964425229843198031e+04 2.013744883231195004e+01 3.021395029671526955e-01
5.964425233497544832e+04 2.046025927042508386e+01 3.037629187015964405e-01
5.964425237151891633e+04 2.030334266817613198e+01 2.921836163119789775e-01
5.964425240806239162e+04 1.963997276367874889e+01 2.824932636149036225e-01
5.964425244460586691e+04 2.029308814356316759e+01 2.860021467102794035e-01
5.964425248114933493e+04 2.025428109854604131e+01 2.865070031054925415e-01
5.964425251769281022e+04 1.941599319438536497e+01 2.601770263007090467e-01
5.964425255423627823e+04 1.944592269755705871e+01 2.681129836536602640e-01
5.964425259077975352e+04 1.994919701531000555e+01 2.929850430482348611e-01
5.964425262732322153e+04 2.051034948342997666e+01 3.009876522228256412e-01
5.964425266386669682e+04 2.001624923352672170e+01 2.876931026164484262e-01
5.964425270041017211e+04 2.008262114978840884e+01 2.997874882343078418e-01
5.964425273695364012e+04 2.018814784669523377e+01 2.817822031506939662e-01
5.964425277349710814e+04 2.044301626035903752e+01 2.776794130770615099e-01
5.964425281004058343e+04 2.026316479690983385e+01 2.893642739973285583e-01
5.964425284658405872e+04 1.996443423965887121e+01 2.819109162940807711e-01
5.964425288312752673e+04 1.997420018200513070e+01 2.784202849015185444e-01
5.964425291967099474e+04 2.027587693560556303e+01 2.961003710031822611e-01
5.964425295621447003e+04 2.010238221906957534e+01 2.856591844686322545e-01
5.964425299275794532e+04 2.006798695523272968e+01 2.724157899728841814e-01
5.964425302930141333e+04 2.028013510914510675e+01 2.813756603038822801e-01
5.964425306584488862e+04 1.994432616563763716e+01 2.745043195957140858e-01
5.964425310238836391e+04 2.031945998628307493e+01 2.816945962283660676e-01
5.964425313893183193e+04 2.055916002542414489e+01 2.946509064084254503e-01
5.964425317547529994e+04 2.006435319983362220e+01 2.854636781368383724e-01
5.964425321201877523e+04 2.052682796612225857e+01 3.154603249489805195e-01
5.964425324856225052e+04 2.041212143220277753e+01 2.992926721814013202e-01
5.964425328510571853e+04 2.011603684768748934e+01 2.978219652929085526e-01
5.964425332164918655e+04 2.016325339242526837e+01 3.055901997998213826e-01
5.964425335819266184e+04 2.024559083422498418e+01 3.038088647572869117e-01
5.964425339473613712e+04 1.978482030485246668e+01 3.067312875090811852e-01
5.964425343127960514e+04 2.004670313371382306e+01 2.979318007808283153e-01
5.964425346782308043e+04 1.992218986052899155e+01 3.033816972069644513e-01
5.964425350436655572e+04 1.969313360058138329e+01 3.013453357756893380e-01
5.964425354091002373e+04 1.963870930028643258e+01 2.979156499432821237e-01
5.964425357745349174e+04 1.976037244646668611e+01 3.144179922878397870e-01
5.964425361399696703e+04 1.966019985490627420e+01 3.085180232934803812e-01
5.964425365054044232e+04 1.999141712307655894e+01 3.027385570174199181e-01
5.964425368708391034e+04 1.951229797833516599e+01 3.054648011825273901e-01
5.964425372362737835e+04 1.977415670807087622e+01 3.006504366234341585e-01
5.964425376017085364e+04 1.962170488765346121e+01 3.095464591849689806e-01
5.964425379671432893e+04 1.965273146360583567e+01 3.038501560767145060e-01
5.964425383325779694e+04 2.040924819125511291e+01 3.164601327639165462e-01
5.964425386980127223e+04 1.949011078243721329e+01 2.721977072306577816e-01
5.964425390634474752e+04 1.978175751353369094e+01 3.003634349541951520e-01
5.964425394288821553e+04 2.043805802221200807e+01 3.315603410554922026e-01
5.964425397943168355e+04 1.975254166229954933e+01 3.036804081763498919e-01
5.964425401597515884e+04 2.030307523076186982e+01 3.133281037747668862e-01
5.964425405251863413e+04 2.013560596117362067e+01 3.020922951638206344e-01
5.964425408906210214e+04 1.991780821917808453e+01 2.973186354370438433e-01
5.964425412560557015e+04 1.955626176477423073e+01 2.820784234724489359e-01
5.964425416214904544e+04 2.076745698647620486e+01 3.161784629027697968e-01
5.964425419869252073e+04 1.971919081592340106e+01 3.095910421525825407e-01
5.964425423523598874e+04 1.970531513757719466e+01 3.041968461711350713e-01
5.964425427177946403e+04 1.949853996765824604e+01 2.728441854381066234e-01
5.964425430832293932e+04 1.990489279824079460e+01 2.720964707130890670e-01
5.964425434486640734e+04 2.003119239871091750e+01 2.759639458007042689e-01
5.964425438140987535e+04 1.991166559116655677e+01 2.641824785467091208e-01
5.964425441795335064e+04 2.045814574869148572e+01 2.887488063236086089e-01
5.964425445449682593e+04 2.015270540602053018e+01 2.762960481703109483e-01
5.964425449104029394e+04 1.985650931426606647e+01 2.721408597203258672e-01
5.964425452758376196e+04 2.007582001381577186e+01 2.944754971779828256e-01
5.964425456412723724e+04 1.994647462179281305e+01 2.971328056548229180e-01
5.964425460067071253e+04 1.990120633265393124e+01 2.921412454566639783e-01
5.964425463721418055e+04 1.971275227426860610e+01 2.872125591379062759e-01
5.964425467375765584e+04 1.971234445467639418e+01 2.807536537454760062e-01
5.964425471030113113e+04 2.020651159407993092e+01 2.824254671013130547e-01
5.964425474684459914e+04 1.970547977645164295e+01 2.761559758789638996e-01
5.964425478338806715e+04 2.000773969735032054e+01 2.812962100314346237e-01
5.964425481993154244e+04 1.982008900947213093e+01 2.730565582861663176e-01
5.964425485647501773e+04 1.980969632392115187e+01 2.766562730016554617e-01
5.964425489301848575e+04 1.917621180887450549e+01 2.626766310008730176e-01
5.964425492956196103e+04 2.001870423337566507e+01 2.947481097966558883e-01
5.964425496610543632e+04 1.999715184240194787e+01 2.974681335763584844e-01
5.964425500264890434e+04 2.001821927432511217e+01 2.950195417132374653e-01
5.964425503919237235e+04 2.003018558367909918e+01 2.918734659414743970e-01
5.964425507573584764e+04 1.992155267314411304e+01 2.771156247782445292e-01
5.964425511227932293e+04 1.983694358486074805e+01 2.787049192542950249e-01
5.964425514882279094e+04 1.944859079891807241e+01 2.671872082785395897e-01
5.964425518536625896e+04 1.977838628959916889e+01 2.855205891622943359e-01
5.964425522190973425e+04 2.011034374319649842e+01 2.855575596560361862e-01
5.964425525845320954e+04 1.961668845722823917e+01 2.924011761727530190e-01
5.964425529499667755e+04 1.974149891026692316e+01 2.991898216072444994e-01
5.964425533154015284e+04 2.005225387923864488e+01 2.899229006048454349e-01
5.964425536808362813e+04 2.045322202870698192e+01 3.112039542862755082e-01
5.964425540462709614e+04 1.979522930602744069e+01 2.827951471643957992e-01
5.964425544117056415e+04 1.994574748951016119e+01 2.982166370300324276e-01
5.964425547771403944e+04 1.990379847966820748e+01 2.901836266390509511e-01
5.964425551425751473e+04 1.992497734254540376e+01 2.977088604948701644e-01
5.964425555080098275e+04 2.023397121164946100e+01 3.053393109471791433e-01
5.964425558734445076e+04 2.023888815734345314e+01 2.880328119355545780e-01
5.964425562388792605e+04 1.993157208392520019e+01 3.003641277305570401e-01
5.964425566043140134e+04 1.970781163049527152e+01 3.107330438959628460e-01
5.964425569697486935e+04 2.018300529452266545e+01 2.969561885494507170e-01
5.964425573351834464e+04 1.963827868473384441e+01 2.847641005773916545e-01
5.964425577006181993e+04 2.008807469566245274e+01 2.938436095299217232e-01
5.964425580660528794e+04 2.066079161561882316e+01 3.074890231519401551e-01
5.964425584314875596e+04 2.004674770540036732e+01 3.024788773582887669e-01
5.964425587969223125e+04 1.996627380085929815e+01 2.850633484657243422e-01
5.964425591623570654e+04 2.033046539852677981e+01 2.942714089939801325e-01
5.964425595277917455e+04 1.967792991413320891e+01 2.836502560691481212e-01
5.964425598932264256e+04 2.025963725643586955e+01 2.958934743656294053e-01
5.964425602586611785e+04 2.047845225935113689e+01 2.880779814136413264e-01
5.964425606240959314e+04 2.017734154050906525e+01 2.889097896710735025e-01
5.964425609895306116e+04 2.054111840110602927e+01 2.940859091659561719e-01
5.964425613549653644e+04 1.999038745061036693e+01 2.792456706266904232e-01
5.964425617204001173e+04 2.021268692256404975e+01 2.930253247620375201e-01
5.964425620858347975e+04 1.968351281272629549e+01 2.737508417466316124e-01
5.964425624512694776e+04 2.010960500344819124e+01 2.784483058436718617e-01
5.964425628167042305e+04 2.005872600452376275e+01 2.925748759038218072e-01
5.964425631821389834e+04 1.983955039234630391e+01 2.764327509272150318e-01
5.964425635475736635e+04 1.965536572033355966e+01 2.720016819196927615e-01
5.964425639130083437e+04 2.048324371563474600e+01 2.959609824679991230e-01
5.964425642784430966e+04 2.051160900577417578e+01 3.274508516952189807e-01
5.964425646438778494e+04 1.945148407112428401e+01 2.877992044436312735e-01
5.964425650093125296e+04 2.007665513596617757e+01 2.866951342147862625e-01
5.964425653747472825e+04 1.909115700593336484e+01 2.634983149230180066e-01
5.964425657401820354e+04 1.981802666666666823e+01 2.970078576126247705e-01
5.964425661056167155e+04 1.957197969066966792e+01 2.844198206313049981e-01
5.964425664710513956e+04 2.037281079703373265e+01 2.958668023146024950e-01
5.964425668364861485e+04 2.043444583388978231e+01 3.110332416732979888e-01
5.964425672019209014e+04 2.030207843846014981e+01 3.016965486176364508e-01
5.964425675673555816e+04 1.992551003522375197e+01 2.975737893712367965e-01
5.964425679327903345e+04 1.981428537618630514e+01 2.906975384331334511e-01
5.964425682982250873e+04 2.065028152318862098e+01 3.155216836361252608e-01
5.964425686636597675e+04 2.057153193367997801e+01 3.200132681721276628e-01
5.964425690290944476e+04 1.981329278682317252e+01 2.883738328724371747e-01
5.964425693945292005e+04 1.974772867079922278e+01 2.933534443892409360e-01
5.964425697599639534e+04 2.017813331407177202e+01 3.164427042277740965e-01
5.964425701253986335e+04 1.967922146238821668e+01 3.148895237490640930e-01
5.964425704908333137e+04 1.982661996497373025e+01 3.129271569536193898e-01
5.964425708562680666e+04 1.989329918398951591e+01 3.013055418966416044e-01
5.964425712217028195e+04 2.004124143046864859e+01 2.990841695070017292e-01
5.964425715871374996e+04 2.009905374761062191e+01 3.012144199285243240e-01
5.964425719525722525e+04 2.003753293924934198e+01 2.981280258877038736e-01
5.964425723180070054e+04 1.975959377243253812e+01 2.825715222273558203e-01
5.964425726834416855e+04 2.044403075579703000e+01 3.032659189220596185e-01
5.964425730488763656e+04 1.994890070921985981e+01 2.920868403833565274e-01
5.964425734143111185e+04 2.035591473469783352e+01 2.977712962657619311e-01
5.964425737797458714e+04 2.001283305106981913e+01 2.961212252859598548e-01
5.964425741451805516e+04 1.939263066705169081e+01 2.685919137397677625e-01
5.964425745106152317e+04 1.991436847791246123e+01 2.975345481805334313e-01
5.964425748760499846e+04 1.973360309431716786e+01 2.825996855953069598e-01
5.964425752414847375e+04 1.993278670966667221e+01 2.963827784465093429e-01
5.964425756069194176e+04 1.982659800205039957e+01 2.871522005362407981e-01
5.964425759723540978e+04 1.972296864130508709e+01 3.109328149950082998e-01
5.964518882344827580e+04 1.518743427970557391e+01 2.374729969957199760e+00
5.964518884463328868e+04 1.975919601912381651e+01 2.494552177982737873e-01
5.964518887957859988e+04 2.014286780994101278e+01 2.585648829115039793e-01
5.964518891452390380e+04 2.022548497056089190e+01 2.654918245377258512e-01
5.964518894946920773e+04 1.962178557617942687e+01 2.492300743907935878e-01
5.964518898441451893e+04 1.961049507100884171e+01 2.445543841941783814e-01
5.964518901935983013e+04 1.990933864502883921e+01 2.575558168764621736e-01
5.964518905430513405e+04 1.986736873112894841e+01 2.537925668815956826e-01
5.964518908925044525e+04 1.985349710664431910e+01 2.590303920772665247e-01
5.964518912419575645e+04 2.012682440846824505e+01 2.592691291658640873e-01
5.964518915914106037e+04 1.984680161545732346e+01 2.523704472680576294e-01
5.964518919408637157e+04 1.970816153211810828e+01 2.508216322962057432e-01
5.964518922903168277e+04 1.957446264696574900e+01 2.487735454908335808e-01
5.964518926397699397e+04 1.958778820586914193e+01 2.534967385975555043e-01
5.964518929892230517e+04 2.019056587190980068e+01 2.629288513217765133e-01
5.964518933386760909e+04 1.962519719437904797e+01 2.493762943410007538e-01
5.964518936881291302e+04 1.964258559766053480e+01 2.494293378121749116e-01
5.964518940375822422e+04 1.955071900032819698e+01 2.491034136682189759e-01
5.964518943870353542e+04 1.945959589860025574e+01 2.484754568465936952e-01
5.964518947364883934e+04 1.969472135368769372e+01 2.599534874784477090e-01
5.964518950859415054e+04 1.979501446420877642e+01 2.627382594450777265e-01
5.964518954353946174e+04 1.944832313341493091e+01 2.476221507316933856e-01
5.964518957848476566e+04 1.951102206849515497e+01 2.476840210846704138e-01
5.964518961343007686e+04 1.952084197175540936e+01 2.518714685890102167e-01
5.964518964837538806e+04 1.934802060409663582e+01 2.464357252935588383e-01
5.964518968332069198e+04 1.935594989561586843e+01 2.447011193084481784e-01
5.964518971826600318e+04 1.963518472906404000e+01 2.483889592216066977e-01
5.964518975321131438e+04 1.926766286380631144e+01 2.458675449034283533e-01
5.964518978815661831e+04 1.931468785581046532e+01 2.443730571970840204e-01
5.964518982310192951e+04 1.973608995554234369e+01 2.570083316965813824e-01
5.964518985804724070e+04 2.002598133646894141e+01 2.615922882786909653e-01
5.964518989299254463e+04 1.960785622466132594e+01 2.460815626758852404e-01
5.964518992793785583e+04 1.939974097027210220e+01 2.424768185284641164e-01
5.964518996288316703e+04 1.912496237523628295e+01 2.356000485526821286e-01
5.964518999782847095e+04 1.911967386853578077e+01 2.340132829520873703e-01
5.964519003277378215e+04 1.922514725762842858e+01 2.383125820096421432e-01
5.964519006771909335e+04 1.926060073859330402e+01 2.399956540686752349e-01
5.964519010266439727e+04 1.921099212107402820e+01 2.384471278746501111e-01
5.964519013760970847e+04 1.983796106493732481e+01 2.467779804797053667e-01
5.964519017255501967e+04 1.893525800995848485e+01 2.323395597546211999e-01
5.964519020750032360e+04 1.954066595216056967e+01 2.426429647065220796e-01
5.964519024244563479e+04 1.988720108661789965e+01 2.500592568395180182e-01
5.964519027739094599e+04 1.960796036897847472e+01 2.469829327673727093e-01
5.964519031233624992e+04 1.973652126794906536e+01 2.446096309419010795e-01
5.964519034728156112e+04 1.973038430251189368e+01 2.480812152895648659e-01
5.964519038222687232e+04 1.959175358340957374e+01 2.408449615990293780e-01
5.964519041717217624e+04 1.996958660076064263e+01 2.491365330274729895e-01
5.964519045211748744e+04 1.999261429227541598e+01 2.501447021139643900e-01
5.964519048706279864e+04 1.945007674921739849e+01 2.418231273296587436e-01
5.964519052200810256e+04 1.976337174940898223e+01 2.453912550443489438e-01
5.964519055695341376e+04 1.963389376218323434e+01 2.405867472100439164e-01
5.964519059189872496e+04 2.030694611536756611e+01 2.572852154545894332e-01
5.964519062684402888e+04 1.944708700487637998e+01 2.409321905066810210e-01
5.964519066178934008e+04 1.972578178427106010e+01 2.443921638890055592e-01
5.964519069673465128e+04 1.932203860742673385e+01 2.408383666080836094e-01
5.964519073167995521e+04 1.982229286805657864e+01 2.491714589919891698e-01
5.964519076662526641e+04 1.978054348899200576e+01 2.466088636112491184e-01
5.964519080157057761e+04 1.983759063022866798e+01 2.515051247117136013e-01
5.964519083651588153e+04 1.981784636028178426e+01 2.523488084807883891e-01
5.964519087146119273e+04 1.950792171481826642e+01 2.410571691411016459e-01
5.964519090640650393e+04 1.908255777601423731e+01 2.375012500236766966e-01
5.964519094135180785e+04 1.979108106431805325e+01 2.523503281672306309e-01
5.964519097629711905e+04 2.022333163525216548e+01 2.624900253746966228e-01
5.964519101124243025e+04 1.957590521536928563e+01 2.507190944933593291e-01
5.964519104618773417e+04 1.926457044965798460e+01 2.435590973997709963e-01
5.964519108113304537e+04 1.955539399913745058e+01 2.539500911521919146e-01
5.964519111607835657e+04 1.972195224234052091e+01 2.620527379376257349e-01
5.964519115102366050e+04 1.964983189862193669e+01 2.542847031850507533e-01
5.964519118596897169e+04 1.939319173983420797e+01 2.499694047164895960e-01
5.964519122091428289e+04 1.953067055822623388e+01 2.578786370891343882e-01
5.964519125585958682e+04 2.012709148264984549e+01 2.611587655185133583e-01
5.964519129080489074e+04 1.975427939006394240e+01 2.554807838165855660e-01
5.964519132575020194e+04 1.983822162744879236e+01 2.545962750788144935e-01
5.964519136069551314e+04 1.966523148491821971e+01 2.484592420811912450e-01
5.964519139564082434e+04 1.985181354897392225e+01 2.510598446935919381e-01
5.964519143058612826e+04 1.992093527330708724e+01 2.489249958780648253e-01
5.964519146553143946e+04 1.957568079506039282e+01 2.473534196901305549e-01
5.964519150047674339e+04 1.978175150142758554e+01 2.598726700581591165e-01
5.964519153542205459e+04 1.988957926062432335e+01 2.555001319867728493e-01
5.964519157036736578e+04 1.997818477309663621e+01 2.568939136967630654e-01
5.964519160531266971e+04 2.003502723229900440e+01 2.606160659159345028e-01
5.964519164025798091e+04 1.944172316831201286e+01 2.515748604377082698e-01
5.964519167520329211e+04 1.962130184861013049e+01 2.514013620061992249e-01
5.964519171014859603e+04 1.978078491207884326e+01 2.518130774656983095e-01
5.964519174509390723e+04 2.006541078629032171e+01 2.667286927040086741e-01
5.964519178003921843e+04 1.943357890750039729e+01 2.502935177127389443e-01
5.964519181498452963e+04 1.954841082088179860e+01 2.560728436236157091e-01
5.964519184992984083e+04 1.943960054007371241e+01 2.529996669201466375e-01
5.964519188487514475e+04 1.937490446323502624e+01 2.482728896811637054e-01
5.964519191982044867e+04 1.927895846459555074e+01 2.444660576485314374e-01
5.964519195476575987e+04 1.976325722418167175e+01 2.507052519784517819e-01
5.964519198971107107e+04 1.941048077390501447e+01 2.480065494514667457e-01
5.964519202465637500e+04 1.958085861056751398e+01 2.561700507058575216e-01
5.964519205960168620e+04 1.948874307876186052e+01 2.531252176144389576e-01
5.964519209454699740e+04 1.940709013914095493e+01 2.535632894228843637e-01
5.964519212949230860e+04 1.950473750658838057e+01 2.524447231790774571e-01
5.964519216443761252e+04 1.956047128780991429e+01 2.573017075361068162e-01
5.964519219938292372e+04 1.995643101992150648e+01 2.676749098134407201e-01
5.964519223432822764e+04 1.958053879784090157e+01 2.607409807703002236e-01
5.964519226927353884e+04 1.988631387769318692e+01 2.644876855720655340e-01
5.964519230421885004e+04 2.019559256498060407e+01 2.666698638877380567e-01
5.964519233916415396e+04 1.967749179478321153e+01 2.558300384284602491e-01
5.964519237410946516e+04 1.978180010311556458e+01 2.721414642599837008e-01
5.964519240905477636e+04 1.979856303558732478e+01 2.577171536980318867e-01
5.964519244400008029e+04 2.000939920294759133e+01 2.645647418943584683e-01
5.964519247894539149e+04 2.009454074642062693e+01 2.647470842689894077e-01
5.964519251389070268e+04 1.993452972758003838e+01 2.633980717218596390e-01
5.964519254883600661e+04 1.958773595442868398e+01 2.549416089389998086e-01
5.964519258378131781e+04 1.947730434461447402e+01 2.555624125224014165e-01
5.964519261872662901e+04 1.946882319583816212e+01 2.593266577721005106e-01
5.964519265367193293e+04 1.953461729006687975e+01 2.594775475957193378e-01
5.964519268861724413e+04 1.953961130433698656e+01 2.547330290356731308e-01
5.964519272356255533e+04 1.963982239247780015e+01 2.588100791680985613e-01
5.964519275850785925e+04 1.919455390153726526e+01 2.523620352236048969e-01
5.964519279345317045e+04 1.985413779758560793e+01 2.735500270427911329e-01
5.964519282839848165e+04 1.941292138283621682e+01 2.491113806148335663e-01
5.964519286334378558e+04 1.972984140336987124e+01 2.569242853489309142e-01
5.964519289828909677e+04 1.981608836355003689e+01 2.576271965546713116e-01
5.964519293323440797e+04 1.967320861452957459e+01 2.569008146469809462e-01
5.964519296817971190e+04 1.929633398754573292e+01 2.414422838360868739e-01
5.964519300312502310e+04 1.750161405044591589e+01 2.083649039495366617e-01
5.964519303807033430e+04 1.972860523609510963e+01 2.568264335485131444e-01
5.964519307301563822e+04 1.966359645347335672e+01 2.526648328410229238e-01
5.964519310796094942e+04 1.999189794429207723e+01 2.596511564428162222e-01
5.964519314290626062e+04 1.970317258726772991e+01 2.566944502158459152e-01
5.964519317785156454e+04 2.008545635661810280e+01 2.668490894402149038e-01
5.964519321279687574e+04 2.018085040231814986e+01 2.694988958695040959e-01
5.964519324774218694e+04 2.021534927041291496e+01 2.633833141673420641e-01
5.964519328268749086e+04 1.936533515175441877e+01 2.506962761523662264e-01
5.964519331763280206e+04 1.957106909108506088e+01 2.507715165147889058e-01
5.964519335257811326e+04 1.987243521520679224e+01 2.534965970217076814e-01
5.964519338752341719e+04 1.940050878255602740e+01 2.466051424785624113e-01
5.964519342246872839e+04 1.981995220733149310e+01 2.557749922055645997e-01
5.964519345741403959e+04 2.019544010605568118e+01 2.634701651229993113e-01
5.964519349235934351e+04 2.016471103875774773e+01 2.554608406079287852e-01
5.964519352730465471e+04 1.991748725815230614e+01 2.510704272401808046e-01
5.964519356224996591e+04 1.951516698264547500e+01 2.441677033287675824e-01
5.964519359719526983e+04 1.987894431339615053e+01 2.559715369698881693e-01
5.964519363214058103e+04 1.993015818134670170e+01 2.573110654262151242e-01
5.964519366708588495e+04 2.023322856424440630e+01 2.650809732647171901e-01
5.964519370203119615e+04 2.016410604006627239e+01 2.642538575929354594e-01
5.964519373697650008e+04 2.013274655777705746e+01 2.595002980130762804e-01
5.964519377192181128e+04 1.977407186575972275e+01 2.526331858961918253e-01
5.964519380686712248e+04 1.981543253783326364e+01 2.536460186974657804e-01
5.964519384181242640e+04 2.026261384449406577e+01 2.671379250280521145e-01
5.964519387675773760e+04 1.997684729677555993e+01 2.559457290886243963e-01
5.964519391170304880e+04 1.978826354679803146e+01 2.567594679759072629e-01
5.964519394664835272e+04 2.003517662840960156e+01 2.630820130563437109e-01
5.964519398159366392e+04 2.003461022768567545e+01 2.584484304677830968e-01
5.964519401653897512e+04 1.915393402827359637e+01 2.424465285490426669e-01
5.964519405148427904e+04 1.990837455353307206e+01 2.564677101310810503e-01
5.964519408642959024e+04 2.039204136065428585e+01 2.703215864809210833e-01
5.964519412137490144e+04 1.979406246551153359e+01 2.543255023818978833e-01
5.964519415632020537e+04 1.962605556161329901e+01 2.564813963702766708e-01
5.964519419126551657e+04 2.035803953329452298e+01 2.582576344670572399e-01
5.964519422621082776e+04 1.974554834618011512e+01 2.540205241598550434e-01
5.964519426115613169e+04 1.990555555555555500e+01 2.563914062196215315e-01
5.964519429610144289e+04 1.957619415041111210e+01 2.594904574797357033e-01
5.964519433104675409e+04 2.008726635078163270e+01 2.667870980832782735e-01
5.964519436599205801e+04 2.010166989805491156e+01 2.578439192666913127e-01
5.964519440093736921e+04 1.988758906995476750e+01 2.547766194516589144e-01
5.964519443588268041e+04 2.013071224786025226e+01 2.600404516164738777e-01
5.964519447082798433e+04 2.016906483821726326e+01 2.587850849856488389e-01
5.964519450577329553e+04 1.976216076569150815e+01 2.566366798889273548e-01
5.964519454071860673e+04 1.981824995085512242e+01 2.510452491800101438e-01
5.964519457566391065e+04 1.970660236480697236e+01 2.465914905353919218e-01
5.964519461060922185e+04 2.035809584258965188e+01 2.643996901169280433e-01
5.964519464555453305e+04 1.987748972105276124e+01 2.532141698833011434e-01
5.964519468049983698e+04 2.009912735205890755e+01 2.594538697171734354e-01
5.964519471544514818e+04 2.000440108105427583e+01 2.556100206199480307e-01
5.964519475039045938e+04 2.010556351629182004e+01 2.564298791965312074e-01
5.964519478533576330e+04 2.016162623932157061e+01 2.637866627654775753e-01
5.964519482028107450e+04 1.992139408196112527e+01 2.619930067063361845e-01
5.964519485522638570e+04 1.957473573968532321e+01 2.503134376108449022e-01
5.964519489017168962e+04 2.056694701323083407e+01 2.640391861401422124e-01
5.964519492511700082e+04 1.986194263028268026e+01 2.514045908951191288e-01
5.964519496006231202e+04 1.992384419545672358e+01 2.511758053846285810e-01
5.964519499500761594e+04 1.979182601539429953e+01 2.564522613878645885e-01
5.964519502995292714e+04 1.993787631328766707e+01 2.584400473147844823e-01
5.964519506489823834e+04 2.010539115329735083e+01 2.634722464272359899e-01
5.964519509984354227e+04 2.044601870576339664e+01 2.661424551483340672e-01
5.964519513478884619e+04 2.021722528638099092e+01 2.678797547607719709e-01
5.964519516973415739e+04 2.048619714001682368e+01 2.652541767545978368e-01
5.964519520467946859e+04 1.981962180746561941e+01 2.516213224196039433e-01
5.964519523962477979e+04 1.968822765263854535e+01 2.499964033237014882e-01
5.964519527457009099e+04 1.994835005394412164e+01 2.552163414684230913e-01
5.964519530951539491e+04 2.030127460894098590e+01 2.621223296206511844e-01
5.964519534446070611e+04 1.992458479474989730e+01 2.565476116228546100e-01
5.964519537940601731e+04 1.962816576664037171e+01 2.447334685926461639e-01
5.964519541435132123e+04 2.050324254215304620e+01 2.676812022899968113e-01
5.964519544929663243e+04 2.013694354299304123e+01 2.644139240262002866e-01
5.964519548424194363e+04 2.034230192467374820e+01 2.617654725593099863e-01
5.964519551918724756e+04 1.990555814352612529e+01 2.561335870725687802e-01
5.964519555413255875e+04 1.986173189432755493e+01 2.521102765578888127e-01
5.964519558907786995e+04 2.024490148208429119e+01 2.616630710668657600e-01
5.964519562402317388e+04 1.972230172204705312e+01 2.511313482237477746e-01
5.964519565896848508e+04 2.014653694866767708e+01 2.555260781042862916e-01
5.964519569391379628e+04 2.020688086926594096e+01 2.616025793570568303e-01
5.964519572885910020e+04 1.982254525174884563e+01 2.539599912086092925e-01
5.964519576380441140e+04 2.048141566527071689e+01 2.602160722946695870e-01
5.964519579874972260e+04 2.002915258403490739e+01 2.593088204107759087e-01
5.964519583369502652e+04 2.076561792666365136e+01 2.699347425152555102e-01
5.964519586864033045e+04 2.015793204595453503e+01 2.549310841910199521e-01
5.964519590358564164e+04 2.017461752773840189e+01 2.524177788093067143e-01
5.964519593853095284e+04 1.996285523032921461e+01 2.509668062296031010e-01
5.964519597347626404e+04 2.005113733538566834e+01 2.462536166239984448e-01
5.964519600842157524e+04 2.027917762015773206e+01 2.573737523226155011e-01
5.964519604336687917e+04 2.066645314442895653e+01 2.660359599565067512e-01
5.964519607831219037e+04 2.032674391342440146e+01 2.671027982043744919e-01
5.964519611325750157e+04 1.981812354100898332e+01 2.526237281660375089e-01
5.964519614820280549e+04 1.969071162846514156e+01 2.490878418018744600e-01
5.964519618314811669e+04 2.014843769145937813e+01 2.571496436057763013e-01
5.964519621809342789e+04 2.032831912226483340e+01 2.574703011468568170e-01
5.964519625303873181e+04 2.061815645266703356e+01 2.732747835823876037e-01
5.964519628798403573e+04 1.968113641870608177e+01 2.489716121450970543e-01
5.964519632292934693e+04 2.005560867966164196e+01 2.546536427075378750e-01
5.964519635787465813e+04 2.047393287715868482e+01 2.662920134323689125e-01
5.964519639281996206e+04 2.000699249763275134e+01 2.554339924174463539e-01
5.964519642776527326e+04 2.062797395442023429e+01 2.650105185491755111e-01
5.964519646271058446e+04 2.018721669857345447e+01 2.549877956771609555e-01
5.964519649765588838e+04 2.053715114171801304e+01 2.636407855510526366e-01
5.964519653260119958e+04 2.031994293157992715e+01 2.585159283595374058e-01
5.964519656754651078e+04 2.025987231023882629e+01 2.573206641816929152e-01
5.964519660249181470e+04 1.964272175436071066e+01 2.458748277487746992e-01
5.964519663743712590e+04 2.012458669813292289e+01 2.547143738306259508e-01
5.964519667238243710e+04 2.017699505757980916e+01 2.630881506954130811e-01
5.964519670732774830e+04 2.017491582283945561e+01 2.608591467826751886e-01
5.964519674227305950e+04 1.986390000121593857e+01 2.504786397649911844e-01
5.964519677721836342e+04 1.999922013988740588e+01 2.584443528764403530e-01
5.964519681216366735e+04 1.977131067434032019e+01 2.521283717933257562e-01
5.964519684710897855e+04 2.001645075813337371e+01 2.584424953039202166e-01
5.964519688205428974e+04 2.021377425458502941e+01 2.554011195558731351e-01
5.964519691699959367e+04 2.001221953406118459e+01 2.540721690034811742e-01
5.964519695194490487e+04 2.046523902118740423e+01 2.651178023820132124e-01
5.964519698689021607e+04 2.052235163895247894e+01 2.686556958694742980e-01
5.964519702183551999e+04 1.990402619451855415e+01 2.531781794298662014e-01
5.964519705678083119e+04 2.028622071324254605e+01 2.544173266053426086e-01
5.964519709172614239e+04 2.005359523927107546e+01 2.607878900297765368e-01
5.964519712667144631e+04 1.999684911442884072e+01 2.556409143491574221e-01
5.964519716161675751e+04 1.964134456236004311e+01 2.486450831798118766e-01
5.964519719656206871e+04 2.002515405472023602e+01 2.560804428107237296e-01
5.964519723150737263e+04 2.000036951728725043e+01 2.655813995883785639e-01
5.964519726645268383e+04 2.014946861940252276e+01 2.710406079024872961e-01
5.964519730139799503e+04 2.004383984206305058e+01 2.651354932360299177e-01
5.964519733634329896e+04 1.989145818310702296e+01 2.561616688509207873e-01
5.964519737128861016e+04 1.989847515013715906e+01 2.522499439741328064e-01
5.964519740623392136e+04 2.013504811205092437e+01 2.574626091812999285e-01
5.964519744117922528e+04 1.955719566052227520e+01 2.472170285386831312e-01
5.964519747612453648e+04 1.996022300715050335e+01 2.578291171359634038e-01
5.964519751106984768e+04 1.989382564354610849e+01 2.555966713386172429e-01
5.964519754601515160e+04 1.979232370225269477e+01 2.484273792637180789e-01
5.964519758096046280e+04 2.025802017071372418e+01 2.620851952295469856e-01
5.964519761590577400e+04 1.975617283950617420e+01 2.540188121300412383e-01
5.964519765085107792e+04 2.002125052084609891e+01 2.606580175423051093e-01
5.964519768579638912e+04 1.983254373400908577e+01 2.610853820574740580e-01
5.964519772074170032e+04 1.981207016177133085e+01 2.631833035036523216e-01
5.964519775568700425e+04 1.976205831312845262e+01 2.601145672684863630e-01
5.964519779063231545e+04 2.016448127162412973e+01 2.723802232956517577e-01
5.964519782557762665e+04 1.997127634645979910e+01 2.674678032047438370e-01
5.964519786052293057e+04 2.000914731736143537e+01 2.672733518270290487e-01
5.964519789546824177e+04 1.980819321007410139e+01 2.569003080702073616e-01
5.964519793041355297e+04 1.962658481249166087e+01 2.568602899224357583e-01
5.964519796535885689e+04 1.975666863526748074e+01 2.587648801744786287e-01
5.964519800030416809e+04 1.998448936483764982e+01 2.849513809597605252e-01
5.964519803524947929e+04 1.989430612472298066e+01 2.689356111592667298e-01
5.964519807019478321e+04 1.983012293816025107e+01 2.646617781337273767e-01
5.964519810514009441e+04 1.995296962182269240e+01 2.691520244763482839e-01
5.964519814008540561e+04 1.969942662933848254e+01 2.694640992233227061e-01
5.964519817503070954e+04 1.939128134207203402e+01 2.571451845586447682e-01
5.964519820997602073e+04 1.989167974882260737e+01 2.650950648787670505e-01
5.964519824492133193e+04 2.007156598691804561e+01 2.687620513987429849e-01
5.964519827986663586e+04 2.038136180834835542e+01 2.697383225749453439e-01
5.964519831481194706e+04 1.994605320270354198e+01 2.707994297081657287e-01
5.964519834975725826e+04 1.973721674155108730e+01 2.656146410076121733e-01
5.964519838470256218e+04 2.011713406505787205e+01 2.681338305887278062e-01
5.964519841964786610e+04 2.019022595901208561e+01 2.782038531067204667e-01
5.964519845459317730e+04 1.981581485053037639e+01 2.554719906091108550e-01
5.964519848953848850e+04 2.006204023419907045e+01 2.635897395344177774e-01
5.964519852448379970e+04 1.938301287854099542e+01 2.549999861177162375e-01
5.964519855942911090e+04 1.923232116401479175e+01 2.454465946777507901e-01
5.964519859437441482e+04 1.947458924752090326e+01 2.560058072810573182e-01
5.964519862931971875e+04 1.949889535806266494e+01 2.677659963431598400e-01
5.964519866426502995e+04 1.965044852520935237e+01 2.546005054153382963e-01
5.964519869921034115e+04 1.940702355460385320e+01 2.498373091655282374e-01
5.964519873415565235e+04 1.952342345692786552e+01 2.476644879389734433e-01
5.964519876910096355e+04 1.992896380465046491e+01 2.664427338368693943e-01
5.964519880404626747e+04 1.915179397302955167e+01 2.457798013136250348e-01
5.964519883899157867e+04 1.961729022974246917e+01 2.540138414595646266e-01
5.964519887393688987e+04 1.902570147124602684e+01 2.416842035354866136e-01
5.964519890888219379e+04 1.918859697336117875e+01 2.401806796794379861e-01
5.964519894382750499e+04 1.892456691586309958e+01 2.342806885017867380e-01
5.964519897877281619e+04 1.916322599403939719e+01 2.430047952056957061e-01
5.964519901371812011e+04 1.994975751941101194e+01 2.585324795463381786e-01
5.964519904866342404e+04 1.952334167478211313e+01 2.500801052634982757e-01
5.964519908360873524e+04 1.948196130687987093e+01 2.450579030547536952e-01
5.964519911855404644e+04 1.956973555216360694e+01 2.523096709436249974e-01
5.964519915349935036e+04 1.955794576767138437e+01 2.509944684517266822e-01
5.964519918844466156e+04 1.927370555399479812e+01 2.493619531206832940e-01
5.964519922338997276e+04 1.927206590219470783e+01 2.446017720006468665e-01
5.964519925833527668e+04 1.971882179090762577e+01 2.560491628267626552e-01
5.964519929328058788e+04 1.931864693757361806e+01 2.514910541786902209e-01
5.964519932822589908e+04 1.947885867625155498e+01 2.494039936296064408e-01
5.964519936317120300e+04 1.884596771323852238e+01 2.380871285277443572e-01
5.964519939811651420e+04 1.959287547505059024e+01 2.535785923109480366e-01
5.964519943306182540e+04 1.930056781723306969e+01 2.498388661024595336e-01
5.964519946800713660e+04 1.933430561125897995e+01 2.461367013764279021e-01
5.964519950295244053e+04 1.920009953389007862e+01 2.404877722047647770e-01
5.964519953789775172e+04 1.941258493425233311e+01 2.458799940390223038e-01
5.964519957284305565e+04 1.938933436851746350e+01 2.456638144881855557e-01
5.964519960778836685e+04 1.995014108667818675e+01 2.629103625995404259e-01
5.964519964273367805e+04 1.891608761595711030e+01 2.371260084453789829e-01
5.964519967767898197e+04 1.958439938360687549e+01 2.507827996467438258e-01
5.964519971262429317e+04 1.944990219781555041e+01 2.460877465078650794e-01
5.964519974756960437e+04 2.007124857390017780e+01 2.558053479152461729e-01
5.964519978251490829e+04 1.976839656318471583e+01 2.573722261282515023e-01
5.964519981746021949e+04 1.965894801223241473e+01 2.557906483790720609e-01
5.964519985240553069e+04 1.970677426049589087e+01 2.566265934479230459e-01
5.964519988735083462e+04 1.947750881887848351e+01 2.460280580022474461e-01
5.964519992229614581e+04 1.993289560569627383e+01 2.591261173885842095e-01
5.964519995724145701e+04 1.972050269917979293e+01 2.557661776471926718e-01
5.964519999218676094e+04 1.967246683447026356e+01 2.549607125178306455e-01
5.964520002713207214e+04 1.980111499111682605e+01 2.573236077056539894e-01
5.964520006207738334e+04 1.968686671625230389e+01 2.527559899809147526e-01
5.964520009702268726e+04 1.919655752065724386e+01 2.482313435085990450e-01
5.964520013196799846e+04 1.957174416920179638e+01 2.535040776689385655e-01
5.964520016691330966e+04 1.971439658995712918e+01 2.566247354875658138e-01
5.964520020185861358e+04 1.940566026432140490e+01 2.525162561401059214e-01
5.964520023680392478e+04 1.985004838729435406e+01 2.610051154730745893e-01
5.964520027174923598e+04 1.943581133937490080e+01 2.514715694031215421e-01
5.964520030669453990e+04 1.972773809814006896e+01 2.586024298228117302e-01
5.964520034163985110e+04 2.033031923553796716e+01 2.648058250484028875e-01
5.964520037658516230e+04 1.969671724204739505e+01 2.474000106719980441e-01
5.964520041153046623e+04 2.041174625479913018e+01 2.623040847679716236e-01
5.964520044647577743e+04 1.968721830087592650e+01 2.553721439562663398e-01
5.964520048142108863e+04 1.971404155252248813e+01 2.476232178846233534e-01
5.964520051636639255e+04 1.946087707306543990e+01 2.446898032539389645e-01
5.964520055131170375e+04 1.972159580536709100e+01 2.478200490824225277e-01
5.964520058625701495e+04 1.986845422393009741e+01 2.497358151844306651e-01
5.964520062120231887e+04 1.990883512919118559e+01 2.540915708639167048e-01
5.964520065614763007e+04 1.959285791685227807e+01 2.477670751218723488e-01
5.964520069109294127e+04 1.951068329848343197e+01 2.506807379816329284e-01
5.964520072603824519e+04 2.014452422585165436e+01 2.631187801503881429e-01
5.964520076098355639e+04 1.942154792785184370e+01 2.539606254414324971e-01
5.964520079592886759e+04 1.959023127498997496e+01 2.481400990567193265e-01
5.964520083087417152e+04 1.993575567388591452e+01 2.514638980553100533e-01
5.964520086581948271e+04 1.985500141648293493e+01 2.518723020052899830e-01
5.964520090076479391e+04 1.983595977972268543e+01 2.485063821245045990e-01
5.964520093571009784e+04 1.996901618929016209e+01 2.528617061610769490e-01
5.964520097065540904e+04 1.975175926381576019e+01 2.505356791932941696e-01
5.964520100560072024e+04 1.999055459272097224e+01 2.543657064948835478e-01
5.964520104054602416e+04 1.959133379624553939e+01 2.517791182207953504e-01
5.964520107549133536e+04 1.945474220854174874e+01 2.500963273615923188e-01
5.964520111043664656e+04 1.977868286791708741e+01 2.467350739545915161e-01
5.964520114538195048e+04 1.915659559303913895e+01 2.398214244811970874e-01
5.964520118032726168e+04 1.938573576282398392e+01 2.435489604503047745e-01
5.964520121527257288e+04 1.961378197349900532e+01 2.468636864765192951e-01
5.964520125021787680e+04 1.975024000194432006e+01 2.569597953209674102e-01
5.964520128516318800e+04 1.942704819277108541e+01 2.463151823099436755e-01
5.964520132010849920e+04 1.940899861449524622e+01 2.456119262814009663e-01
5.964520135505380313e+04 1.986742178411804005e+01 2.529746728653325949e-01
5.964520138999911433e+04 1.951862042564390975e+01 2.432210014973391066e-01
5.964520142494442553e+04 1.972547973767471419e+01 2.517880442378935824e-01
5.964520145988972945e+04 1.986757613673635348e+01 2.579053502245309271e-01
5.964520149483504065e+04 1.959192175547388715e+01 2.530683812375738584e-01
5.964520152978035185e+04 1.967048984179548299e+01 2.531715974324449947e-01
5.964520156472565577e+04 2.025804757259698263e+01 2.567708981011705971e-01
5.964520159967096697e+04 1.979451819075713104e+01 2.491568743038259093e-01
5.964520163461627817e+04 1.948515185060403709e+01 2.425763383015790975e-01
5.964520166956158209e+04 1.990545379003580351e+01 2.524574732713019132e-01
5.964520170450688602e+04 1.966771031526215552e+01 2.473337808767296642e-01
5.964520173945219722e+04 1.957924022641781647e+01 2.455276557784803193e-01
5.964520177439750842e+04 1.975929885085396265e+01 2.442267507219435252e-01
5.964520180934281962e+04 2.008521433521433508e+01 2.576182912122707003e-01
5.964520184428813081e+04 1.994389070713081580e+01 2.492439728202494043e-01
5.964520187923343474e+04 1.986679678868674870e+01 2.483219244507701706e-01
5.964520191417874594e+04 1.987682309936122493e+01 2.502870178519779887e-01
5.964520194912405714e+04 1.958765324311542599e+01 2.431199370923746161e-01
5.964520198406936106e+04 1.940077886894683346e+01 2.381528030155692088e-01
5.964520201901467226e+04 1.968039672712263410e+01 2.471100583769754166e-01
5.964520205395998346e+04 1.967605325285370199e+01 2.495226572851603208e-01
5.964520208890528738e+04 2.007909870606316360e+01 2.579291134569040578e-01
5.964520212385059131e+04 2.036741453659146472e+01 2.670165671454275413e-01
5.964520215879590251e+04 1.965868497092208145e+01 2.422365469664333471e-01
5.964520219374121370e+04 1.999570395681671897e+01 2.551572714008307763e-01
5.964520222868651763e+04 1.943471799419928558e+01 2.400942304981704967e-01
5.964520226363182883e+04 1.955354988175104936e+01 2.452371163473177906e-01
5.964520229857714003e+04 1.959528657662324846e+01 2.475030992369537663e-01
5.964520233352245123e+04 1.976171410545727980e+01 2.578845675813313809e-01
5.964520236846776243e+04 2.010472215686031916e+01 2.624807310812214411e-01
5.964520240341306635e+04 1.950272339706042146e+01 2.455289555810088731e-01
5.964520243835837027e+04 1.996975501934057817e+01 2.552176630388511280e-01
5.964520247330368147e+04 1.992185825336011007e+01 2.568628819415485487e-01
5.964520250824899267e+04 1.976417048445267355e+01 2.587629813277007029e-01
5.964520254319430387e+04 1.984736337016166630e+01 2.644911308166959518e-01
5.964520257813961507e+04 1.985477916208774118e+01 2.604562161069398085e-01
5.964520261308491899e+04 1.972469833810607653e+01 2.543719114671934012e-01
5.964520264803022292e+04 1.985259556745500120e+01 2.696387041465387324e-01
5.964520268297553412e+04 1.998210184722915628e+01 2.668528895650364441e-01
5.964520271792084532e+04 1.967084065522199054e+01 2.628284368728159848e-01
5.964520275286615652e+04 2.002177598613570453e+01 2.662715377202407585e-01
5.964520278781146772e+04 1.959971785423279300e+01 2.667391482730765428e-01
5.964520282275677164e+04 1.982082168740260641e+01 2.705709593060607321e-01
5.964520285770207556e+04 1.940766352197449507e+01 2.514980485865083715e-01
5.964520289264738676e+04 1.950859178284100182e+01 2.634181956428453542e-01
5.964520292759269796e+04 1.967601330540840365e+01 2.762392160749894687e-01
5.964520296253800188e+04 1.988555515406755703e+01 2.724793636771604133e-01
5.964520299748331308e+04 1.960145787002718265e+01 2.594674955833709551e-01
5.964520303242862428e+04 1.991077599748664895e+01 2.803083166662300729e-01
5.964520306737392821e+04 1.966333022204755565e+01 2.639977678092456648e-01
5.964520310231923941e+04 1.963690652452867624e+01 2.617563676403962813e-01
5.964520313726455061e+04 1.997931733610256089e+01 2.608972694907427115e-01
5.964520317220985453e+04 2.034787758376953448e+01 2.776146136945507603e-01
5.964520320715516573e+04 1.996789966779888559e+01 2.692774949973646414e-01
5.964520324210047693e+04 1.973303350905002063e+01 2.610078984025698823e-01
5.964520327704578085e+04 2.016250235065504981e+01 2.871322997686637790e-01
5.964520331199109205e+04 1.954112979499588576e+01 2.550958894349059647e-01
5.964520334693640325e+04 1.984419197203382623e+01 2.660208115696928166e-01
5.964520338188170717e+04 1.978719234893208068e+01 2.651111208851417711e-01
5.964520341682701837e+04 1.960645775369746957e+01 2.549760142324881684e-01
5.964520345177232957e+04 1.987604074896700368e+01 2.556773375413273208e-01
5.964520348671763350e+04 1.951765907764156438e+01 2.509203657842579704e-01
5.964520352166294469e+04 1.987207082103801525e+01 2.556656846245182191e-01
5.964520355660825589e+04 1.962760773751224264e+01 2.475661468135958443e-01
5.964520359155355982e+04 1.992326130200031997e+01 2.622246911224600519e-01
5.964520362649887102e+04 1.969535166707228058e+01 2.530601629523315244e-01
5.964520366144418222e+04 1.993736326571201189e+01 2.576451014071319823e-01
5.964520369638948614e+04 1.976284026865415200e+01 2.554514642860145623e-01
5.964520373133479734e+04 1.941064197560710269e+01 2.494548258362075666e-01
5.964520376628010854e+04 1.982801928801633551e+01 2.646717850974609210e-01
5.964520380122541246e+04 1.939712030845231538e+01 2.512495198923365147e-01
5.964520383617072366e+04 2.041520727392622447e+01 2.886111283315040965e-01
5.964520387111603486e+04 1.999139203453108848e+01 2.680366360512459467e-01
5.964520390606133878e+04 1.976886039256147853e+01 2.534736812744576295e-01
5.964520394100664998e+04 1.998803281722287295e+01 2.670475333473377733e-01
5.964520397595196118e+04 1.982092207342985546e+01 2.603863551276540678e-01
5.964520401089726511e+04 1.962693506047447656e+01 2.527762412862438191e-01
5.964520404584257631e+04 2.003199108506748871e+01 2.727927302620772876e-01
5.964520408078788751e+04 1.925090182786587789e+01 2.560568734120108880e-01
5.964520411573319143e+04 1.926901966486132878e+01 2.503354270246543334e-01
5.964520415067850263e+04 1.967132130643802057e+01 2.640208338923775711e-01
5.964520418562381383e+04 1.938752270759927043e+01 2.496529365159501079e-01
5.964520422056911775e+04 1.947316746760752082e+01 2.574482856194048597e-01
5.964520425551442167e+04 1.966502632744451873e+01 2.594574111898590996e-01
5.964520429045973287e+04 1.975676111352222719e+01 2.612332070478434187e-01
5.964520432540504407e+04 1.949893947010286510e+01 2.510419558613411484e-01
5.964520436035035527e+04 1.948441173589341702e+01 2.470244760202756074e-01
5.964520439529566647e+04 1.948083526117131470e+01 2.572928122992364508e-01
5.964520443024097040e+04 1.940590118437549449e+01 2.553029652043193320e-01
5.964520446518628160e+04 1.967909887974815675e+01 2.626403295863863896e-01
5.964520450013159279e+04 1.992770314301468559e+01 2.573601778206576207e-01
5.964520453507689672e+04 1.956709300335037227e+01 2.542887906057897385e-01
5.964520457002220792e+04 1.997324103209565749e+01 2.587965900142358278e-01
5.964520460496751912e+04 1.940212059835525693e+01 2.495543816025933281e-01
5.964520463991282304e+04 1.967103857714186432e+01 2.530922485247478759e-01
5.964520467485813424e+04 1.918302700358923474e+01 2.427493253913900195e-01
5.964520470980344544e+04 1.942703456640387927e+01 2.451598582285780814e-01
5.964520474474874936e+04 1.980676346441877911e+01 2.563690281092326217e-01
5.964520477969406056e+04 1.936360362090907117e+01 2.478981743403670113e-01
5.964520481463937176e+04 1.979024342363565125e+01 2.489410041868418966e-01
5.964520484958467569e+04 1.910984452263218003e+01 2.367187662236898416e-01
5.964520488452998688e+04 1.956456947580398875e+01 2.493226542237267918e-01
5.964520491947529808e+04 1.985724323258222057e+01 2.518621103348636092e-01
5.964520495442060201e+04 1.960547718044700360e+01 2.484327686508039923e-01
5.964520498936591321e+04 1.976386232089745931e+01 2.531415868631436972e-01
5.964520502431122441e+04 1.932240443776948879e+01 2.467555077304849909e-01
5.964520505925652833e+04 1.960436934839610856e+01 2.481839819470339492e-01
5.964520509420183953e+04 1.960785221650866106e+01 2.501868853924645864e-01
5.964520512914715073e+04 1.990541372264211262e+01 2.550044928663904864e-01
5.964520516409245465e+04 1.971450128818549885e+01 2.551051021570415189e-01
5.964520519903776585e+04 1.997853560188827871e+01 2.650215840342617923e-01
5.964520523398307705e+04 1.981648808866305700e+01 2.524401681588371860e-01
5.964520526892838097e+04 1.975400292897241883e+01 2.554753102355672434e-01
5.964520530387369217e+04 1.970178720117778681e+01 2.595161952037711162e-01
5.964520533881900337e+04 2.003484572597341185e+01 2.621576011741382772e-01
5.964520537376430730e+04 1.971305226752399165e+01 2.596208586356644754e-01
5.964520540870961850e+04 1.966704320813329332e+01 2.473380861439578859e-01
5.964520544365492970e+04 1.960268872802481610e+01 2.476099804256977344e-01
5.964520547860023362e+04 1.959557331693821070e+01 2.456294342589553092e-01
5.964520551354554482e+04 1.946014754278863279e+01 2.399349729985892632e-01
5.964520554849085602e+04 1.963715861697833631e+01 2.462618418126102382e-01
5.964520558343615994e+04 1.992120268924302806e+01 2.536786738218105297e-01
5.964520561838147114e+04 1.954026482496990624e+01 2.438925495228380091e-01
5.964520565332678234e+04 1.987447029960597433e+01 2.574725840773941510e-01
5.964520568827208626e+04 1.993036163169815111e+01 2.500224981484947540e-01
5.964520572321739746e+04 1.996465559142063029e+01 2.566813187649324979e-01
5.964520575816270866e+04 2.020840200802707542e+01 2.564307749597770636e-01
5.964520579310801259e+04 1.948289843778538000e+01 2.440053585243361911e-01
5.964520582805332378e+04 1.971891129181983615e+01 2.513769713253541926e-01
5.964520586299863498e+04 1.996394170471078056e+01 2.577749279604584220e-01
5.964520589794393891e+04 1.932611349489333463e+01 2.456031899198073132e-01
5.964520593288925011e+04 2.038852125222702938e+01 2.603178805037150711e-01
5.964520596783456131e+04 1.979689201227358097e+01 2.484085175243258281e-01
5.964520600277986523e+04 1.962422577361314069e+01 2.512928718122026672e-01
5.964520603772517643e+04 1.958920273905600240e+01 2.496350011149896797e-01
5.964520607267048763e+04 1.993408413791398104e+01 2.581530219797084635e-01
5.964520610761579155e+04 1.959904766532238796e+01 2.497669478940682530e-01
5.964520614256110275e+04 1.981058355012514482e+01 2.566069355214519176e-01
5.964520617750641395e+04 1.939830828211525571e+01 2.416778121611954655e-01
5.964520621245171787e+04 1.939039787156850991e+01 2.469985843940954717e-01
5.964520624739702907e+04 1.958045934840035329e+01 2.457902287635952698e-01
5.964520628234234027e+04 1.982600974286242845e+01 2.527850270134622268e-01
5.964520631728764420e+04 1.992119433424943509e+01 2.489973013927461176e-01
5.964520635223295540e+04 1.958931830903648574e+01 2.449184443859596383e-01
5.964520638717826660e+04 1.975986825874574393e+01 2.493722326487821384e-01
5.964520642212357052e+04 2.007213621124797598e+01 2.562152987980230723e-01
5.964520645706887444e+04 1.978681084783912070e+01 2.576716309131686367e-01
5.964520649201418564e+04 1.973340713407134217e+01 2.490687104823222642e-01
5.964520652695949684e+04 1.958404506411660506e+01 2.485694082644814007e-01
5.964520656190480804e+04 1.969710391405953587e+01 2.553869250561322524e-01
5.964520659685011924e+04 1.952058755352763697e+01 2.449391605473674738e-01
5.964520663179542316e+04 1.961687496924666618e+01 2.486002149546847062e-01
5.964520666674072709e+04 1.949541577563109840e+01 2.508675349500100737e-01
5.964520670168603829e+04 1.927319487104480444e+01 2.418793836409683096e-01
5.964520673663134949e+04 1.900275057104246912e+01 2.390652922867926022e-01
5.964520677157666069e+04 1.950016589861751370e+01 2.487744523029958299e-01
5.964520680652197188e+04 1.922653902762403888e+01 2.399131185842394709e-01
5.964520684146727581e+04 1.894881263968066420e+01 2.331229621718893530e-01
5.964520687641258701e+04 1.940505205292858548e+01 2.478611308038977668e-01
5.964520691135789821e+04 1.975583359013867479e+01 2.513132835591860847e-01
5.964520694630320213e+04 1.951910710779501201e+01 2.406776156721529836e-01
5.964520698124850605e+04 1.949680136735441138e+01 2.459733012281256070e-01
5.964520701619381725e+04 1.975655277031732027e+01 2.450245800703070576e-01
5.964520705113912845e+04 1.988598494776650227e+01 2.518860836028887773e-01
5.964520708608443238e+04 1.940059549958510487e+01 2.453645313655323235e-01
5.964520712102974358e+04 2.005580018315707491e+01 2.535629567265962891e-01
5.964520715597505477e+04 1.959285723115720756e+01 2.444964571848492474e-01
5.964520719092035870e+04 1.987911853340029822e+01 2.498651388836211074e-01
5.964520722586566990e+04 1.970785458421646297e+01 2.455875840168901258e-01
5.964520726081098110e+04 1.972540320088982213e+01 2.474938980023305701e-01
5.964520729575629230e+04 1.982677427304090756e+01 2.518507352918022413e-01
5.964520733070160350e+04 1.974358974358974450e+01 2.454333981870007730e-01
5.964520736564690742e+04 1.940682970510291838e+01 2.367281822159875426e-01
5.964520740059221862e+04 1.991465308404248802e+01 2.433131671047582267e-01
5.964520743553752982e+04 1.972353744173748424e+01 2.453202538042509040e-01
5.964520747048283374e+04 1.960890480191930862e+01 2.427691349839173063e-01
5.964520750542813767e+04 1.984868291239147453e+01 2.444034211054498251e-01
5.964520754037344886e+04 1.973401996047187978e+01 2.445365225040997126e-01
5.964520757531876006e+04 1.985641482361090837e+01 2.456903369873794374e-01
5.964520761026406399e+04 1.971787986905506074e+01 2.423754848713440824e-01
5.964520764520937519e+04 2.025716764750264076e+01 2.526358724412959278e-01
5.964520768015468639e+04 2.000344157371528908e+01 2.544907934639302760e-01
5.964520771509999031e+04 1.936121427803718476e+01 2.356415403976541145e-01
5.964520775004530151e+04 2.008184462504525314e+01 2.553794334554040923e-01
5.964520778499061271e+04 1.959438781686560205e+01 2.479304286321897810e-01
5.964520781993592391e+04 1.973447776577991419e+01 2.437293319073978171e-01
5.964520785488123511e+04 1.966336162739645843e+01 2.454234500133999630e-01
5.964520788982653903e+04 2.016950757575757436e+01 2.626672574655228298e-01
5.964520792477185023e+04 1.974440961081583978e+01 2.471797435012027533e-01
5.964520795971716143e+04 1.970020006421814429e+01 2.424617602866354915e-01
5.964520799466246535e+04 1.982305719701193070e+01 2.442126569875992248e-01
5.964520802960777655e+04 1.968806955837320061e+01 2.401262308256800204e-01
5.964520806455308775e+04 1.988230825747481134e+01 2.456914504060064841e-01
5.964520809949839168e+04 1.966121624104354382e+01 2.409923423200602266e-01
5.964520813444369560e+04 1.972255863539445642e+01 2.475646414490980940e-01
5.964520816938900680e+04 2.039043292357028392e+01 2.585396033725125831e-01
5.964520820433431800e+04 1.947251463411665995e+01 2.411739687954879696e-01
5.964520823927962192e+04 1.978227891742803024e+01 2.473028065622029370e-01
5.964520827422493312e+04 1.977645576188887944e+01 2.485320263022995080e-01
5.964520830917024432e+04 1.939618358602104919e+01 2.396476873767734161e-01
5.964520834411555552e+04 1.946321456036913489e+01 2.389796068885347569e-01
5.964520837906086672e+04 2.003279511839891569e+01 2.490178671211978056e-01
5.964520841400617064e+04 1.994117353370695511e+01 2.472020704390472667e-01
5.964520844895148184e+04 1.934709509820583406e+01 2.388335192127902795e-01
5.964520848389679304e+04 1.952292216156535787e+01 2.439453746266201928e-01
5.964520851884209696e+04 1.973102772679926531e+01 2.447772052825956668e-01
5.964520855378740816e+04 1.999807151770296443e+01 2.505426580309174645e-01
5.964520858873271936e+04 1.974616561555397709e+01 2.507744482013506415e-01
5.964520862367802329e+04 1.993732980238339181e+01 2.532271050549333991e-01
5.964520865862332721e+04 1.929183844722536278e+01 2.390441724648829647e-01
5.964520869356863841e+04 1.951956894440362333e+01 2.434695891686212421e-01
5.964520872851394961e+04 1.917300024021138682e+01 2.354004130975082543e-01
5.964520876345926081e+04 1.990287487382705933e+01 2.519660384005610321e-01
5.964520879840457201e+04 1.916670697786915056e+01 2.371373178399809878e-01
5.964520883334987593e+04 1.942718410843195898e+01 2.457565452123553207e-01
5.964520886829518713e+04 1.948135304571033544e+01 2.448535019850631711e-01
5.964520890324049833e+04 1.956111042413750667e+01 2.479694268234184096e-01
5.964520893818580225e+04 1.964131817115481837e+01 2.543378922919251606e-01
5.964520897313110618e+04 2.018965840958305691e+01 2.651175492340576145e-01
5.964520900807641738e+04 1.927780053492686818e+01 2.380578775504235689e-01
5.964520904302172858e+04 1.948469237922764563e+01 2.386387777980066016e-01
5.964520907796703978e+04 2.001888113636931976e+01 2.537661503135352214e-01
5.964520911291235097e+04 1.966768970131480643e+01 2.449275598621178385e-01
5.964520914785765490e+04 2.000685852274141752e+01 2.515046241705240493e-01
5.964520918280295882e+04 2.018398541403898605e+01 2.535028912895656572e-01
5.964520921774827002e+04 2.006914688103695354e+01 2.506213919630989606e-01
5.964520925269358122e+04 1.992265927977839368e+01 2.501830330436848882e-01
5.964520928763889242e+04 1.955441235144055767e+01 2.431711707656216970e-01
5.964520932258420362e+04 2.016820368885324655e+01 2.514189773005868211e-01
5.964520935752950754e+04 2.001489213466371453e+01 2.514814499615598553e-01
5.964520939247481874e+04 1.941480965366457667e+01 2.459164163143574555e-01
5.964520942742012994e+04 2.020320160080039784e+01 2.695246140803826962e-01
5.964520946236543386e+04 1.951929637138382745e+01 2.460485014753278077e-01
5.964520949731074506e+04 1.950817953531462479e+01 2.436491765182720870e-01
5.964520953225605626e+04 1.954944948107819158e+01 2.459850001393589780e-01
5.964520956720136019e+04 1.981736197759027718e+01 2.533334646464713846e-01
5.964520960214667139e+04 1.972718416671804675e+01 2.419466085592048288e-01
5.964520963709198259e+04 1.991356565028002379e+01 2.517827909098431793e-01
5.964520967203728651e+04 1.970188725340499758e+01 2.493663008597867548e-01
5.964520970698259043e+04 1.992121592671936270e+01 2.501890202619087011e-01
5.964520974192790163e+04 1.954933469680922542e+01 2.438363476258645357e-01
5.964520977687321283e+04 1.977946256724078467e+01 2.535136276045516501e-01
5.964520981181852403e+04 1.933729504745636518e+01 2.427745645334568325e-01
5.964520984676383523e+04 1.990409213550514522e+01 2.537997886931693259e-01
5.964520988170913915e+04 1.916977063557076022e+01 2.410426720998786465e-01
5.964520991665445035e+04 1.943324068792251680e+01 2.419270669700114840e-01
5.964520995159976155e+04 1.965964293640421090e+01 2.582586718701711526e-01
5.964520998654506548e+04 1.940306433147394571e+01 2.451800882385044567e-01
5.964521002149037668e+04 1.936360652549171846e+01 2.421318189937468890e-01
5.964521005643568787e+04 1.939014616321559004e+01 2.406131904010586631e-01
5.964521009138099180e+04 1.942537467889014735e+01 2.455862527948067531e-01
5.964521012632630300e+04 1.916932499065667983e+01 2.382747983231802147e-01
5.964521016127161420e+04 1.945196890811762103e+01 2.433462755344457107e-01
5.964521019621691812e+04 1.956652866672399682e+01 2.488190486517911360e-01
5.964521023116222204e+04 1.996655096638865245e+01 2.537305387591984318e-01
5.964521026610753324e+04 1.966292754689224154e+01 2.504800998914972765e-01
5.964521030105284444e+04 1.986551027240152223e+01 2.551131105134645805e-01
5.964521033599815564e+04 1.956007995222367057e+01 2.479921638048082078e-01
5.964521037094346684e+04 1.984810126582278400e+01 2.572541581747175288e-01
5.964521040588877077e+04 1.993524189748803721e+01 2.511181784699344499e-01
5.964521044083407469e+04 1.964970038000584651e+01 2.456458301617736872e-01
5.964521047577938589e+04 1.968191482898973277e+01 2.463875986697202369e-01
5.964521051072469709e+04 1.997288452547919846e+01 2.542610676785548862e-01
5.964521054567000829e+04 1.950542492220072432e+01 2.468650282608456925e-01
5.964521058061531949e+04 1.962470806055398853e+01 2.449557068850143626e-01
5.964521061556062341e+04 1.994172011947314260e+01 2.514201676655584694e-01
5.964521065050593461e+04 2.018119122257053277e+01 2.617140637501921829e-01
5.964521068545124581e+04 1.972441551768433854e+01 2.431366278933654868e-01
5.964521072039654973e+04 2.004976335528836273e+01 2.490151762449562545e-01
5.964521075534186093e+04 1.984979700660485946e+01 2.449933981492690427e-01
5.964521079028717213e+04 1.992530727630284915e+01 2.454727774013746588e-01
5.964521082523247605e+04 2.022345746261265731e+01 2.533066948266731733e-01
5.964521086017778725e+04 1.963512745820893812e+01 2.394312447380380626e-01
5.964521089512309845e+04 1.987851637291963414e+01 2.467185693931949197e-01
5.964521093006840238e+04 1.972105166839504875e+01 2.424312614759298878e-01
5.964521096501370630e+04 2.035631926006257686e+01 2.549283686660610559e-01
5.964521099995901750e+04 2.008911698225071163e+01 2.491394223444677036e-01
5.964521103490432870e+04 1.978767832559726614e+01 2.457326950088536965e-01
5.964521106984963990e+04 2.009590976698066456e+01 2.525444490319572188e-01
5.964521110479495110e+04 2.008340615714963562e+01 2.546491071146188001e-01
5.964521113974025502e+04 1.975136521898478748e+01 2.497656419983446674e-01
5.964521117468556622e+04 2.009557519929580138e+01 2.535747224261293287e-01
5.964521120963087742e+04 2.003437996575553370e+01 2.541238649981398812e-01
5.964521124457618134e+04 2.012519115978491513e+01 2.477666208876968812e-01
5.964521127952149254e+04 2.013071053413933242e+01 2.525657531082324825e-01
5.964521131446680374e+04 2.002243185298621952e+01 2.499594188746315226e-01
5.964521134941210767e+04 1.970146274977486911e+01 2.427663870274723301e-01
5.964521138435741886e+04 2.004791993818390239e+01 2.488887983188312336e-01
5.964521141930273006e+04 2.032309280686954622e+01 2.567798926913199553e-01
5.964521145424803399e+04 2.009204354587869190e+01 2.504716268994047756e-01
5.964521148919334519e+04 2.006013902976028618e+01 2.523006645186916530e-01
5.964521152413865639e+04 2.056529751162849706e+01 2.603701838395772739e-01
5.964521155908396031e+04 1.988599681331111668e+01 2.493911842267617918e-01
5.964521159402927151e+04 2.007749191377990883e+01 2.459695819402522576e-01
5.964521162897458271e+04 2.012426490657800215e+01 2.516455742975965970e-01
5.964521166391988663e+04 2.017894475172456836e+01 2.535081538238126431e-01
5.964521169886519783e+04 1.983296830396692556e+01 2.474915780266945253e-01
5.964521173381050903e+04 2.004507345303457555e+01 2.510836349955792302e-01
5.964521176875581295e+04 2.020907645902952510e+01 2.603461063021900723e-01
5.964521180370112415e+04 1.995782159017453239e+01 2.569195740575543896e-01
5.964521183864643535e+04 1.957601505128360841e+01 2.460249147462881258e-01
5.964521187359173928e+04 2.002278364836037383e+01 2.606043324239103454e-01
5.964521190853705048e+04 1.979009223445403265e+01 2.577493891201890208e-01
5.964521194348236168e+04 1.983078544417581313e+01 2.503090615413384734e-01
5.964521197842766560e+04 1.961437374168751191e+01 2.482521510803747944e-01
5.964521201337297680e+04 1.970167239628574052e+01 2.535251026072067870e-01
5.964521204831828800e+04 2.046193512684098437e+01 2.637961913607682618e-01
5.964521208326359192e+04 2.008963982445016327e+01 2.527201957266533294e-01
5.964521211820890312e+04 2.008786756915099048e+01 2.553264448086499661e-01
5.964521215315421432e+04 2.021382504544435577e+01 2.571071083804115642e-01
5.964521218809951824e+04 2.000244413841019409e+01 2.503848068143773586e-01
5.964521222304482944e+04 2.005008532316928793e+01 2.522053229045901901e-01
5.964521225799014064e+04 1.972951200998996057e+01 2.457380906781161944e-01
5.964521229293544457e+04 1.962309043552001953e+01 2.444955027472694165e-01
5.964521232788075577e+04 1.982355177318879669e+01 2.475070838519101701e-01
5.964521236282606696e+04 2.003655639953484879e+01 2.491289082686047873e-01
5.964521239777137089e+04 2.014686456400741932e+01 2.565547278620203264e-01
5.964521243271668209e+04 2.021804288151940199e+01 2.558935164352958980e-01
5.964521246766199329e+04 2.025730769706948919e+01 2.616517939015006178e-01
5.964521250260729721e+04 1.980918051184464446e+01 2.555750071371776788e-01
5.964521253755260841e+04 2.023465730739761170e+01 2.591681023305746900e-01
5.964521257249791961e+04 2.002382532193060172e+01 2.570109828360034876e-01
5.964521260744322353e+04 1.973890576404100372e+01 2.489674479365920623e-01
5.964521264238853473e+04 1.977861979229415823e+01 2.570166931032693003e-01
5.964521267733384593e+04 1.997621990771904521e+01 2.585460013532386303e-01
5.964521271227914986e+04 2.023071467675309876e+01 2.556515070670793977e-01
5.964521274722446105e+04 2.008857043771210726e+01 2.537228897143209427e-01
5.964521278216977225e+04 2.024338382465590769e+01 2.589708438078146546e-01
5.964521281711507618e+04 2.017464076472402112e+01 2.579167887415748650e-01
5.964521285206038738e+04 1.983409716974232495e+01 2.507092355483278578e-01
5.964521288700569858e+04 2.040519701597156299e+01 2.663741553651147176e-01
5.964521292195100250e+04 2.018691273911578676e+01 2.620207693955207140e-01
5.964521295689631370e+04 1.994450104958200853e+01 2.480588530785743928e-01
5.964521299184162490e+04 2.010507004669779718e+01 2.550086305665735797e-01
5.964521302678692882e+04 2.018187806029875730e+01 2.569678658766338386e-01
5.964521306173224002e+04 2.015394678382781279e+01 2.543754398649896720e-01
5.964521309667755122e+04 1.999411426403827363e+01 2.519797347580041147e-01
5.964521313162285514e+04 2.018380163229705460e+01 2.519704977285307512e-01
5.964521316656815907e+04 2.004350891079312902e+01 2.525704292317564881e-01
5.964521320151347027e+04 1.976907802809305537e+01 2.484087338186073968e-01
5.964521323645878147e+04 1.991557700099451012e+01 2.600163409735232745e-01
5.964521327140409267e+04 2.007972907715357636e+01 2.596819329487111694e-01
5.964521330634940387e+04 1.994020393656396450e+01 2.622869463423148084e-01
5.964521334129470779e+04 1.967585879141635274e+01 2.519741707792785834e-01
5.964521337624001899e+04 1.930645963486383110e+01 2.411767649827693816e-01
5.964521341118533019e+04 1.994649324786856681e+01 2.578267783757713927e-01
5.964521344613063411e+04 1.989631929156257328e+01 2.555983806714439144e-01
5.964521348107594531e+04 1.960794364144297575e+01 2.561922353146031672e-01
5.964521351602125651e+04 1.991265516766249632e+01 2.580286717087927895e-01
5.964521355096656043e+04 1.997722321003731594e+01 2.528593509985861409e-01
5.964521358591187163e+04 2.016865888292836928e+01 2.585068514257289340e-01
5.964521362085718283e+04 1.987180408284610067e+01 2.569041707043992484e-01
5.964521365580248676e+04 1.987790654298575177e+01 2.610937798302669366e-01
5.964521369074779795e+04 2.015069328825794770e+01 2.663081314391959609e-01
5.964521372569310915e+04 1.966266567570915669e+01 2.523091702727765506e-01
5.964521376063841308e+04 1.955645934190155444e+01 2.506355689999780756e-01
5.964521379558372428e+04 1.956891354303081343e+01 2.545274422358571043e-01
5.964521383052903548e+04 1.963516398937358787e+01 2.551382178539717271e-01
5.964521386547433940e+04 1.963964824369914908e+01 2.528270762727712895e-01
5.964521390041965060e+04 1.974318555820887866e+01 2.631439827436814483e-01
5.964521393536496180e+04 2.026408553914384569e+01 2.703073631559954060e-01
5.964521397031026572e+04 1.997900947837549168e+01 2.675986396692707214e-01
5.964521400525557692e+04 1.958420143174524952e+01 2.497439871298300640e-01
5.964521404020088812e+04 1.942247582157609997e+01 2.537737309359781035e-01
5.964521407514619204e+04 1.952130618876470791e+01 2.480090421434085479e-01
5.964521411009150324e+04 1.950140983808410056e+01 2.547237574658344217e-01
5.964521414503681444e+04 1.969891764120427879e+01 2.574589416519501017e-01
5.964521417998211837e+04 1.937241767796132663e+01 2.470324014447300431e-01
5.964521421492742957e+04 1.973116663768907841e+01 2.598439542150944304e-01
5.964521424987274077e+04 1.948555698293264982e+01 2.526820228576795446e-01
5.964521428481804469e+04 1.955103518525336526e+01 2.599596268789139963e-01
5.964521431976335589e+04 1.946939200019577498e+01 2.567330821706080846e-01
5.964521435470866709e+04 1.911588645298217415e+01 2.519648664904856616e-01
5.964521438965397101e+04 1.967764892260851184e+01 2.671717050362775181e-01
5.964521442459928221e+04 1.930539632096803970e+01 2.508627765244757502e-01
5.964521445954459341e+04 1.948207250291151738e+01 2.519809396239813815e-01
5.964521449448989733e+04 1.935352549239743070e+01 2.564118952218958358e-01
5.964521452943520853e+04 1.967520644711968814e+01 2.568346481480119348e-01
5.964521456438051973e+04 1.945693072964121129e+01 2.522577510823326152e-01
5.964521459932582366e+04 1.931192626997768969e+01 2.491317545167903158e-01
5.964521463427113486e+04 1.961945081803671087e+01 2.507817778075647208e-01
5.964521466921644605e+04 1.961793446784389516e+01 2.495148885679053796e-01
5.964521470416174998e+04 1.953489322191272137e+01 2.553199467082727936e-01
5.964521473910706118e+04 1.961534741254232017e+01 2.579872353356607029e-01
5.964521477405237238e+04 1.957701455736398088e+01 2.616692442144971653e-01
5.964521480899767630e+04 1.912768613572181309e+01 2.515528299381105670e-01
5.964521484394298750e+04 1.950865843702842639e+01 2.526253560376344187e-01
5.964521487888829870e+04 1.965078592814371561e+01 2.486144843474908661e-01
5.964521491383360262e+04 1.962121193310903777e+01 2.525849127573793762e-01
5.964521494877891382e+04 1.938020167240530967e+01 2.497947918076162677e-01
5.964521498372422502e+04 1.952783193361327463e+01 2.537700241603525475e-01
5.964521501866952894e+04 1.919909887968826112e+01 2.534261708141377634e-01
5.964521505361484014e+04 1.943727793802691295e+01 2.519280673371565582e-01
5.964521508856015134e+04 1.963958252415019956e+01 2.592197007330305780e-01
5.964521512350545527e+04 1.960784338347941969e+01 2.547762637495337157e-01
5.964521515845076647e+04 1.899365507104360873e+01 2.386882440254692317e-01
5.964521519339607767e+04 1.914608305055782012e+01 2.503168916073366668e-01
5.964521522834138159e+04 1.900970508211058529e+01 2.417034717081682216e-01
5.964521526328669279e+04 1.919423294198555752e+01 2.445626804029505386e-01
5.964521529823200399e+04 1.928368943316485939e+01 2.392201815798687958e-01
5.964521533317730791e+04 1.910455140678733699e+01 2.382364647519930323e-01
5.964521536812261911e+04 1.913338921079163768e+01 2.389287007299209231e-01
5.964521540306793031e+04 1.944072113463843365e+01 2.445310172720056852e-01
5.964521543801323423e+04 1.950801040668218533e+01 2.503852495434302772e-01
5.964521547295854543e+04 1.967071485984125445e+01 2.488041970080388243e-01
5.964521550790385663e+04 1.948487307869994822e+01 2.482036962329981777e-01
5.964521554284916056e+04 1.914649510133688892e+01 2.441536702085580490e-01
5.964521557779447176e+04 1.944300466686525652e+01 2.519236637034685811e-01
5.964521561273978296e+04 1.962629640338416337e+01 2.552839573078752311e-01
5.964521564768508688e+04 1.957234185307558860e+01 2.512421196539841306e-01
5.964521568263039808e+04 1.956021306746292865e+01 2.606950659676365856e-01
5.964521571757570928e+04 1.911300876122878734e+01 2.439129461991545456e-01
5.964521575252101320e+04 1.934212690658957357e+01 2.501960471545631171e-01
5.964521578746632440e+04 1.919748806336594527e+01 2.613408424790664708e-01
5.964521582241163560e+04 1.908727656389934779e+01 2.487602521878782558e-01
5.964521585735693952e+04 1.941990684235435083e+01 2.429800612054189290e-01
5.964521589230225072e+04 1.936908709312867316e+01 2.489989911858792870e-01
5.964521592724756192e+04 1.952694019401940295e+01 2.468851913645349894e-01
5.964521596219286585e+04 1.942902031894281834e+01 2.476315067653459823e-01
5.964521599713817704e+04 1.912733868815065108e+01 2.433659900352317385e-01
5.964521603208348824e+04 1.969137412236710105e+01 2.501061674715756022e-01
5.964521606702879217e+04 1.939746110551281788e+01 2.501006952091503477e-01
5.964521610197410337e+04 1.889322448782722930e+01 2.376371859182773993e-01
5.964521613691941457e+04 1.962353970138064696e+01 2.508357101312850279e-01
5.964521617186471849e+04 1.928134321060095147e+01 2.436197009993716356e-01
5.964521620681002969e+04 1.942027893417005302e+01 2.433891629382368693e-01
5.964521624175534089e+04 1.953395558416479005e+01 2.464794033339083312e-01
5.964521627670064481e+04 1.968214704488186939e+01 2.477855356413891097e-01
5.964521631164595601e+04 1.968832795832299709e+01 2.481777240456684019e-01
5.964521634659126721e+04 1.978219497517677539e+01 2.487854304574876052e-01
5.964521638153657113e+04 1.975802705287607708e+01 2.551672159136985085e-01
5.964521641648188233e+04 1.955439961587235231e+01 2.477859722082419724e-01
5.964521645142719353e+04 1.935664292955819832e+01 2.422704378734923947e-01
5.964521648637249746e+04 1.950608977933068289e+01 2.411325988684301092e-01
5.964521652131780866e+04 1.977591092862450495e+01 2.532611339604300404e-01
5.964521655626311986e+04 1.948627200471727150e+01 2.473505638598688106e-01
5.964521659120842378e+04 1.941714257881470473e+01 2.406479232329039875e-01
5.964521662615373498e+04 1.933187995676305704e+01 2.447618348646549147e-01
5.964521666109904618e+04 2.015400020279862048e+01 2.608935988506841386e-01
5.964521669604435010e+04 1.987740090416364680e+01 2.568339757243608412e-01
5.964521673098966130e+04 1.941500145857642678e+01 2.485501255233213413e-01
5.964521676593497250e+04 1.971286627662988522e+01 2.508601521915153620e-01
5.964521680088027642e+04 1.984783553276805890e+01 2.559124252975260028e-01
5.964521683582558762e+04 1.964799427993786907e+01 2.559493489702842628e-01
5.964521687077089882e+04 1.980539316898430258e+01 2.503017647868175377e-01
5.964521690571621002e+04 1.976962159236295591e+01 2.536348682853556413e-01
5.964521694066151395e+04 1.970482939568186609e+01 2.553070667111358993e-01
5.964521697560682514e+04 1.933595534128393467e+01 2.440414242891501273e-01
5.964521701055212907e+04 1.983432435439407371e+01 2.619338419318310573e-01
5.964521704549744027e+04 1.997085626182985152e+01 2.587107838640695934e-01
5.964521708044275147e+04 1.945264798645867899e+01 2.520350816674429284e-01
5.964521711538805539e+04 1.987719561252279732e+01 2.657166786015788817e-01
5.964521715033336659e+04 1.952308163765628635e+01 2.451518841338058141e-01
5.964521718527867779e+04 1.914794052545472169e+01 2.422551149825907246e-01
5.964521722022398899e+04 1.935136409809896563e+01 2.453580955447953738e-01
5.964521725516930019e+04 1.995752375726435801e+01 2.508778406329723043e-01
5.964521729011460411e+04 1.996872527224085303e+01 2.505611269588501333e-01
5.964521732505990803e+04 1.995396506220937738e+01 2.455929455170693387e-01
5.964521736000521923e+04 2.004137679427342178e+01 2.525903110353829306e-01
5.964521739495053043e+04 1.982896856618335590e+01 2.518175332309254832e-01
5.964521742989584163e+04 1.945793211731658445e+01 2.398254729571725474e-01
5.964521746484115283e+04 1.992748710023182568e+01 2.535378045717299189e-01
5.964521749978645676e+04 1.966690429075355340e+01 2.468718013721910576e-01
5.964521753473176796e+04 2.015318576618022561e+01 2.679722903254406763e-01
5.964521756967707915e+04 2.000046408950656129e+01 2.510959477548130314e-01
5.964521760462238308e+04 1.938412698412698632e+01 2.411345051275372853e-01
5.964521763956769428e+04 1.955774830547874643e+01 2.432541820432613522e-01
5.964521767451300548e+04 1.992636104584312307e+01 2.539614820317147581e-01
5.964521770945830940e+04 1.911184210526315752e+01 2.363440608043978486e-01
5.964521774440362060e+04 1.986052925175184569e+01 2.509459750169765746e-01
5.964521777934893180e+04 2.044573309503298120e+01 2.665462496820829585e-01
5.964521781429423572e+04 1.958252534291072777e+01 2.503740118465399012e-01
5.964521784923953965e+04 1.985453838727069709e+01 2.484865079580634573e-01
5.964521788418485085e+04 1.967746867909637842e+01 2.499377016816422548e-01
5.964521791913016204e+04 1.975587705666148608e+01 2.567304614581274458e-01
5.964521795407547324e+04 1.996445801907373863e+01 2.604295328513037133e-01
5.964521798902078444e+04 1.980207072912118704e+01 2.502519835205664900e-01
5.964521802396608837e+04 1.956271841315154703e+01 2.496520502812190068e-01
5.964521805891139957e+04 1.959743358346416642e+01 2.488571298642240082e-01
5.964521809385671077e+04 1.954903002594834760e+01 2.485911792356540473e-01
5.964521812880201469e+04 1.940235886725228909e+01 2.463325110307740817e-01
5.964521816374732589e+04 1.896551847993966078e+01 2.382089410753313874e-01
5.964521819869263709e+04 1.956761214947475835e+01 2.447356090049178368e-01
5.964521823363794101e+04 1.978214169605121953e+01 2.683815798915585860e-01
5.964521826858325221e+04 1.948577949007386323e+01 2.477668359164399425e-01
5.964521830352856341e+04 1.928161107279832720e+01 2.420875381419016481e-01
5.964521833847386733e+04 2.013597113193213417e+01 2.601289569871845786e-01
5.964521837341917126e+04 1.955239539413664573e+01 2.428829347233241176e-01
5.964521840836448246e+04 1.966895524959088348e+01 2.509687518621350755e-01
5.964521844330979366e+04 1.948517638994296064e+01 2.427099020547868746e-01
5.964521847825510486e+04 1.950285777363489359e+01 2.518790622538166768e-01
5.964521851320041606e+04 1.910876779530588720e+01 2.402905183519752352e-01
5.964521854814571998e+04 1.917851920776286079e+01 2.389246010839397860e-01
5.964521858309103118e+04 1.967762236895898198e+01 2.463088248905508093e-01
5.964521861803634238e+04 1.953716337079483267e+01 2.440221387275933185e-01
5.964521865298164630e+04 1.976522796956268380e+01 2.459299353835875390e-01
5.964521868792695750e+04 2.002507402271279346e+01 2.595350297770047665e-01
5.964521872287226870e+04 1.990718298105546324e+01 2.540976381308268639e-01
5.964521875781757262e+04 1.969796234201702489e+01 2.489952118509955181e-01
5.964521879276288382e+04 1.981166796696016164e+01 2.536347836989177318e-01
5.964521882770819502e+04 1.997759486745909285e+01 2.584337440730779534e-01
5.964521886265349895e+04 1.965609618728114327e+01 2.555291248641643476e-01
5.964521889759881014e+04 1.971957346204994366e+01 2.553892649571568585e-01
5.964521893254412134e+04 1.973875666249109528e+01 2.535240343709739830e-01
5.964521896748942527e+04 1.958088859770449375e+01 2.427176596929647712e-01
5.964521900243473647e+04 1.975936188693556517e+01 2.485508231429303938e-01
5.964521903738004767e+04 1.969195450148763982e+01 2.493297030312894846e-01
5.964521907232535159e+04 1.975547535167894253e+01 2.554450461422022034e-01
5.964521910727066279e+04 1.954096441376618998e+01 2.516515010262971308e-01
5.964521914221597399e+04 1.979481758284983783e+01 2.623713831840862043e-01
5.964521917716127791e+04 1.933013195155751163e+01 2.447021861135371679e-01
5.964521921210658911e+04 2.022399616021017721e+01 2.646414945481014858e-01
5.964521924705190031e+04 2.001641390501154660e+01 2.584526970517549427e-01
5.964521928199720423e+04 1.966320092310713719e+01 2.431932839964267845e-01
5.964521931694251543e+04 1.970982852669944663e+01 2.447866791560515953e-01
5.964521935188782663e+04 1.951634010775835648e+01 2.408673642774888657e-01
5.964521938683313056e+04 1.987211816012095866e+01 2.510354464573579802e-01
5.964521942177844176e+04 2.006888808039242988e+01 2.522381585355916167e-01
5.964521945672375296e+04 1.975058441398656228e+01 2.455233192492047856e-01
5.964521949166905688e+04 1.975743547624380625e+01 2.435318350658026432e-01
5.964521952661436808e+04 1.962773380674113000e+01 2.440297411327247423e-01
5.964521956155967928e+04 2.001085658997524419e+01 2.548760073154846539e-01
5.964521959650498320e+04 1.984737124798581220e+01 2.477123018448320890e-01
5.964521963145029440e+04 2.032018614879118346e+01 2.598625043740324103e-01
5.964521966639560560e+04 1.959917202174987594e+01 2.433054875154476993e-01
5.964521970134090952e+04 1.959621489921984505e+01 2.420246392541744451e-01
5.964521973628622072e+04 1.967782100203181272e+01 2.439101903191977783e-01
5.964521977123153192e+04 1.966793732518131677e+01 2.447433205149870117e-01
5.964521980617683585e+04 1.945561665357423209e+01 2.387729265012711599e-01
5.964521984112214705e+04 1.944666331793734670e+01 2.396440022261532021e-01
5.964521987606745824e+04 1.968405479046715101e+01 2.487920744818622187e-01
5.964521991101276217e+04 1.969032705305637521e+01 2.465231495402175899e-01
5.964521994595807337e+04 1.939287892464199459e+01 2.423840786785717294e-01
5.964521998090338457e+04 1.958282524688707582e+01 2.496464910287201355e-01
5.964522001584868849e+04 1.955753339128092705e+01 2.467012669126066315e-01
5.964522005079399969e+04 1.988420147971003260e+01 2.511228013469095632e-01
5.964522008573931089e+04 1.981911656959777446e+01 2.519974546295323803e-01
5.964522012068461481e+04 1.974924817590218851e+01 2.497650949553668898e-01
5.964522015562992601e+04 1.963740936463069886e+01 2.486217364219315273e-01
5.964522019057523721e+04 1.983658228475180962e+01 2.518102681215125815e-01
5.964522022552054113e+04 1.925642791551882382e+01 2.389347643660373333e-01
5.964522026046585233e+04 1.952469309917709950e+01 2.450489607342367093e-01
5.964522029541116353e+04 1.940977402302499044e+01 2.439573503388062226e-01
5.964522033035646746e+04 1.935784882655492112e+01 2.425666550022609613e-01
5.964522036530177866e+04 1.937902244291904097e+01 2.460893570315275392e-01
5.964522040024708986e+04 1.976857781087118582e+01 2.565286071806155976e-01
5.964522043519239378e+04 1.990655294671856979e+01 2.602042862535514645e-01
5.964522047013770498e+04 1.942737685163771744e+01 2.506877079586232737e-01
5.964522050508301618e+04 1.956858072043891639e+01 2.631163539728956779e-01
5.964522054002832010e+04 1.982967280368221097e+01 2.578245493614705341e-01
5.964522057497363130e+04 1.963796770284640303e+01 2.594579584185117693e-01
5.964522060991894250e+04 1.952865230769230465e+01 2.589766060965399408e-01
5.964522064486424642e+04 2.047097490733924730e+01 2.747887337026970189e-01
5.964522067980955762e+04 1.960860454857366975e+01 2.477916900458610461e-01
5.964522071475486882e+04 1.953803698920539134e+01 2.424715241631097695e-01
5.964522074970017275e+04 1.936126276964887793e+01 2.393370570415933041e-01
5.964522078464548395e+04 2.016728015328761714e+01 2.531492554202858791e-01
5.964522081959079514e+04 1.937125922341841289e+01 2.364596319820982673e-01
5.964522085453610634e+04 1.929337798788523628e+01 2.374763625207715889e-01
5.964522088948141027e+04 1.989992159010292738e+01 2.482047952515272216e-01
5.964522092442672147e+04 1.987705824603263594e+01 2.482862622974015276e-01
5.964522095937202539e+04 1.982076451389575666e+01 2.470481228647837812e-01
5.964522099431733659e+04 1.932271724005565972e+01 2.398704534992337767e-01
5.964522102926264779e+04 2.003936988340362291e+01 2.556860601672583666e-01
5.964522106420795899e+04 1.980197357831787741e+01 2.440668459371344023e-01
5.964522109915327019e+04 1.956778270644710460e+01 2.392035861431843491e-01
5.964522113409857411e+04 1.988811881188118846e+01 2.442780175431023826e-01
5.964522116904387804e+04 1.980106993768898249e+01 2.473154851551808697e-01
5.964522120398918923e+04 1.964570409808040097e+01 2.410360579093491773e-01
5.964522123893450043e+04 1.985418855202403776e+01 2.464815247526065678e-01
5.964522127387980436e+04 1.989150115016448694e+01 2.429393207207806715e-01
5.964522130882511556e+04 1.963513907800038538e+01 2.410275170299397973e-01
5.964522134377042676e+04 2.001360770815598755e+01 2.510958337184824307e-01
5.964522137871573796e+04 2.012777136043522219e+01 2.598385421159937758e-01
5.964522141366104188e+04 2.051319569804988419e+01 2.618715291300403036e-01
5.964522144860635308e+04 2.024562836038390046e+01 2.632636289345446912e-01
5.964522148355165700e+04 2.020890454030939409e+01 2.703673523222351327e-01
5.964522151849696820e+04 1.986808794961580915e+01 2.539109551490999483e-01
5.964522155344227940e+04 1.984104283054003659e+01 2.490563769204084399e-01
5.964522158838759060e+04 1.933650928510741451e+01 2.446724703065677742e-01
5.964522162333290180e+04 1.949573059108277207e+01 2.423081672571142653e-01
5.964522165827820572e+04 1.985454294601645486e+01 2.488160669275252534e-01
5.964522169322351692e+04 1.977093556281600684e+01 2.442488182546735387e-01
5.964522172816882812e+04 1.971908639076900016e+01 2.446271208393751562e-01
5.964522176311413205e+04 1.953404302506099199e+01 2.382592195117280154e-01
5.964522179805943597e+04 1.945820997773482475e+01 2.417776098975406296e-01
5.964522183300474717e+04 1.958747212897851142e+01 2.493593203196629304e-01
5.964522186795005837e+04 1.968444657426521260e+01 2.524906195449622137e-01
5.964522190289536957e+04 1.997755312924069315e+01 2.590293612834377868e-01
5.964522193784068077e+04 1.993715344272964884e+01 2.554357791823478885e-01
5.964522197278598469e+04 1.961132237487733221e+01 2.521161095919548512e-01
5.964522200773129589e+04 1.929117150799334723e+01 2.369943974530138997e-01
5.964522204267660709e+04 1.963558777758565199e+01 2.460018712519348172e-01
5.964522207762191101e+04 1.970146867447480687e+01 2.440537037570742751e-01
5.964522211256722221e+04 1.997716740137899905e+01 2.493940840724128416e-01
5.964522214751253341e+04 1.943217238603936536e+01 2.348970381982485867e-01
5.964522218245783733e+04 1.938492440289240903e+01 2.362427956541758856e-01
5.964522221740314853e+04 2.024440559000742113e+01 2.560725562994013438e-01
5.964522225234845973e+04 1.937412157306928506e+01 2.364548999701589493e-01
5.964522228729376366e+04 1.976814794709830281e+01 2.478346610408805051e-01
5.964522232223907486e+04 1.995368182835542470e+01 2.535256434154175009e-01
5.964522235718438606e+04 1.993600848726909547e+01 2.532489719971086628e-01
5.964522239212968998e+04 1.967705065269012010e+01 2.474763594315332327e-01
5.964522242707500118e+04 1.970045092346655125e+01 2.434987720242502984e-01
5.964522246202031238e+04 1.978978364792272515e+01 2.463304364958679160e-01
5.964522249696561630e+04 1.917107005260207231e+01 2.357964107169452928e-01
5.964522253191092750e+04 1.935891154502005307e+01 2.382920339350993733e-01
5.964522256685623870e+04 1.965759606846132357e+01 2.451983410960603127e-01
5.964522260180154262e+04 2.020073699099233266e+01 2.607470897746541061e-01
5.964522263674685382e+04 1.955178653841482728e+01 2.398073315080685997e-01
5.964522267169216502e+04 1.973087863851492330e+01 2.442202700246305369e-01
5.964522270663746895e+04 1.980282992124043062e+01 2.451541128182100626e-01
5.964522274158278015e+04 1.965219678709945583e+01 2.410933351412513359e-01
5.964522277652809134e+04 1.953411531870730755e+01 2.415560618092871537e-01
5.964522281147339527e+04 2.006319999003351029e+01 2.487202216859396853e-01
5.964522284641870647e+04 1.986457820651638784e+01 2.459602404061599357e-01
5.964522288136401767e+04 1.989216494591634543e+01 2.441579664266582683e-01
5.964522291630932159e+04 1.963761293565272581e+01 2.428052916561233010e-01
5.964522295125463279e+04 2.002524395417903946e+01 2.518457655545520146e-01
5.964522298619994399e+04 2.001104792851340264e+01 2.523013274684603457e-01
5.964522302114524791e+04 2.010801445843200952e+01 2.552977694039034740e-01
5.964522305609055911e+04 1.981109583323102541e+01 2.455026667560713804e-01
5.964522309103587031e+04 2.009616800389314051e+01 2.566718639925748557e-01
5.964522312598117423e+04 1.999051895583434657e+01 2.529962815548403854e-01
5.964522316092648543e+04 1.985541374334477993e+01 2.516664524290456728e-01
5.964522319587179663e+04 1.963111633430044023e+01 2.499649904668559963e-01
5.964522323081710056e+04 1.973173096042950903e+01 2.445996327873693199e-01
5.964522326576241176e+04 1.952542059758110327e+01 2.413689939978023724e-01
5.964522330070772296e+04 1.972878589671712390e+01 2.490305028201597881e-01
5.964522333565302688e+04 1.957632608316515999e+01 2.427950709245222938e-01
5.964522337059833808e+04 1.960949503668537020e+01 2.464753655162919554e-01
5.964522340554364928e+04 1.933994523070958138e+01 2.466143879957933827e-01
5.964522344048895320e+04 1.998184568835097963e+01 2.559798732712227354e-01
5.964522347543426440e+04 1.949269979037181244e+01 2.457339898519732557e-01
5.964522351037957560e+04 1.990097475631092294e+01 2.555846903114938340e-01
5.964522354532487952e+04 1.956024231266792768e+01 2.448714998831562628e-01
5.964522358027019072e+04 1.911326421858347047e+01 2.416231846828772178e-01
5.964522361521550192e+04 1.963834203254528887e+01 2.667582274901224570e-01
5.964522365016080585e+04 1.947726317870647250e+01 2.470112313016742667e-01
5.964522368510611705e+04 1.916400957755291046e+01 2.438789735442177531e-01
5.964522372005142824e+04 1.933014539893681416e+01 2.411355718172996099e-01
5.964522375499673217e+04 1.988575593084036797e+01 2.528230993397539428e-01
5.964522378994204337e+04 1.974610659552025638e+01 2.509081361872902982e-01
5.964522382488735457e+04 1.981339844728274358e+01 2.483865129087613755e-01
5.964522385983265849e+04 1.966164602625608993e+01 2.474488634857510139e-01
5.964522389477796969e+04 1.914500588673442749e+01 2.373871199873069660e-01
5.964522392972328089e+04 1.930043232052609170e+01 2.394775142090744824e-01
5.964522396466858481e+04 1.953101560294135908e+01 2.449135789036602784e-01
5.964522399961389601e+04 1.969325764366098852e+01 2.496017340905727633e-01
5.964522403455920721e+04 2.040897668844473856e+01 2.656161287782642932e-01
5.964522406950451114e+04 1.994722852593437779e+01 2.550217533796138580e-01
5.964522410444982233e+04 1.965619791859560905e+01 2.497164671277335712e-01
5.964522413939513353e+04 1.956983586249612728e+01 2.475795883016878307e-01
5.964522417434043746e+04 1.921332849978853119e+01 2.446075616433796562e-01
5.964522420928574866e+04 1.985897114806651587e+01 2.545857515363617596e-01
5.964522424423105986e+04 1.963806122322873904e+01 2.466496187884188174e-01
5.964522427917636378e+04 1.951618228634084318e+01 2.406264380609031972e-01
5.964522431412167498e+04 1.967442490851517434e+01 2.494600355903233979e-01
5.964522434906698618e+04 1.935869802930527683e+01 2.468040514815980080e-01
5.964522438401229010e+04 1.973989400652840231e+01 2.542546858348065930e-01
5.964522441895760130e+04 1.945174457684081659e+01 2.449694310109873374e-01
5.964522445390291250e+04 2.010620666970295289e+01 2.580348287815804609e-01
5.964522448884821642e+04 1.963915653038429809e+01 2.490290197866234512e-01
5.964522452379352762e+04 1.934371370233160903e+01 2.481485755938071525e-01
5.964522455873883882e+04 1.949934329237605368e+01 2.477998416027714645e-01
5.964522459368414275e+04 2.029623152143386022e+01 2.673637650823209588e-01
5.964522462862945395e+04 1.956700662235321531e+01 2.511917591475003042e-01
5.964522466357476515e+04 1.969193009287238638e+01 2.518500848943020509e-01
5.964522469852006907e+04 1.972286984440602353e+01 2.585362911067704550e-01
5.964522473346538027e+04 1.980305946212682144e+01 2.605250847550519278e-01
5.964522476841069147e+04 2.006754516100881247e+01 2.595383290048282054e-01
5.964522480335600267e+04 1.989714264286785905e+01 2.538745395077001699e-01
5.964522483830130659e+04 1.998515392254220302e+01 2.598220561525120820e-01
5.964522487324661779e+04 2.007016471175442973e+01 2.568443144229438091e-01
5.964522490819192171e+04 2.038545440725632929e+01 2.624226455452892126e-01
5.964522494313723291e+04 1.998752673730289331e+01 2.520055104495673159e-01
5.964522497808254411e+04 1.954751659251695628e+01 2.413478896807890184e-01
5.964522501302785531e+04 1.982015829707740551e+01 2.487416202897939077e-01
5.964522504797315923e+04 2.028828024837225641e+01 2.571751053866703773e-01
5.964522508291847043e+04 1.964768731073556651e+01 2.469445331191990056e-01
5.964522511786377436e+04 1.961202279132758264e+01 2.491330810344247748e-01
5.964522515280908556e+04 1.966274845575194163e+01 2.492075615768807872e-01
5.964522518775439676e+04 2.020345645121038203e+01 2.599934737844196153e-01
5.964522522269970796e+04 1.997238253815240938e+01 2.544683344417009163e-01
5.964522525764501916e+04 1.930013585159715817e+01 2.423958357127436458e-01
5.964522529259032308e+04 2.010783600802407278e+01 2.565309939719325194e-01
5.964522532753563428e+04 1.988596513014107003e+01 2.557604182443281582e-01
5.964522536248094548e+04 1.986535330109543196e+01 2.560068710099339118e-01
5.964522539742624940e+04 1.974005126129771881e+01 2.548635867431163771e-01
5.964522543237156060e+04 1.973596979824235476e+01 2.564167492413426119e-01
5.964522546731687180e+04 2.004666843106859631e+01 2.583193289535411497e-01
5.964522550226217572e+04 1.955396054181390042e+01 2.474208162223667240e-01
5.964522553720748692e+04 1.961728334478359059e+01 2.472422669449356458e-01
5.964522557215279812e+04 2.009152947090611718e+01 2.596793386902652157e-01
5.964522560709810205e+04 1.987763907194190693e+01 2.615723612545567955e-01
5.964522564204341325e+04 1.987807890993486382e+01 2.602789954888216628e-01
5.964522567698872444e+04 2.010246156580467414e+01 2.618995824646014881e-01
5.964522571193402837e+04 1.999782987744452711e+01 2.614704925534686586e-01
5.964522574687933957e+04 1.966493106843919136e+01 2.567448320439323362e-01
5.964522578182465077e+04 1.963554180021040807e+01 2.519566214681384642e-01
5.964522581676995469e+04 1.925570617263198159e+01 2.442905401703328594e-01
5.964522585171526589e+04 2.030612193270933474e+01 2.670923014964142750e-01
5.964522588666057709e+04 1.965809304968744442e+01 2.508689988196491916e-01
5.964522592160588101e+04 1.931087720145335496e+01 2.432666630554696785e-01
5.964522595655119221e+04 1.947461561133762231e+01 2.523043925478991034e-01
5.964522599149650341e+04 1.978212906101425972e+01 2.532240110431215330e-01
5.964522602644180733e+04 1.945990649962575247e+01 2.474510379148374128e-01
5.964522606138711853e+04 1.917567859198158686e+01 2.363688793963737711e-01
5.964522609633242973e+04 1.943905120187609725e+01 2.439620255625297440e-01
5.964522613127773366e+04 1.979511545071860823e+01 2.536272331443177319e-01
5.964522616622304486e+04 1.958275320564341726e+01 2.472883155798797639e-01
5.964522620116835606e+04 1.915554356225544907e+01 2.375634427108348767e-01
5.964522623611365998e+04 1.947326640205463733e+01 2.453755915656491426e-01
5.964522627105897118e+04 1.937407084321362305e+01 2.466924338982129650e-01
5.964522630600428238e+04 1.970444538421353542e+01 2.533934258175122856e-01
5.964522634094958630e+04 1.957187718501980811e+01 2.525485437505069486e-01
5.964522637589489750e+04 1.978474414874956366e+01 2.557530860404224060e-01
5.964522641084020870e+04 1.972430833738908973e+01 2.559072737209182602e-01
5.964522644578551262e+04 1.939305257282908102e+01 2.422762295125956145e-01
5.964522648073082382e+04 2.000550774956600009e+01 2.520663527593793307e-01
5.964522651567613502e+04 2.019106969226301018e+01 2.581414729740216796e-01
5.964522655062143895e+04 1.979492177921632035e+01 2.521516451316352381e-01
5.964522658556675015e+04 2.001036795090688258e+01 2.603014132732920372e-01
5.964522662051206134e+04 1.962450399255376610e+01 2.492668499355744915e-01
5.964522665545736527e+04 1.969063054624334441e+01 2.480772467030079032e-01
5.964522669040267647e+04 2.002315893875526598e+01 2.612235360117955985e-01
5.964522672534798767e+04 1.992895664672424161e+01 2.574523265266515648e-01
5.964522676029329159e+04 1.980037630270376070e+01 2.592206196429227560e-01
5.964522679523860279e+04 2.010500598324690813e+01 2.632011872550060194e-01
5.964522683018391399e+04 1.989797858809873432e+01 2.675701036180976322e-01
5.964522686512921791e+04 2.077606595815174728e+01 2.908514104037374648e-01
5.964522690007452911e+04 2.017610525659412701e+01 2.666947812865322898e-01
5.964522693501984031e+04 1.992732080414179663e+01 2.557552234904653110e-01
5.964522696996514424e+04 2.051983528666455214e+01 2.674816631635104636e-01
5.964522700491045543e+04 2.033888992944995877e+01 2.904322893163802655e-01
5.964522703985576663e+04 2.042484304596911926e+01 2.681492482035052749e-01
5.964522707480107056e+04 2.015475362606795429e+01 2.586540026050257457e-01
5.964522710974638176e+04 1.985486862631895733e+01 2.555292624587537920e-01
5.964522714469169296e+04 1.996521760565984138e+01 2.587516821813322654e-01
5.964522717963699688e+04 1.969594390010536600e+01 2.502485240084481033e-01
5.964522721458230808e+04 1.939901133349409079e+01 2.413148516026303869e-01
5.964522724952761928e+04 2.025632172362704964e+01 2.612507712586644160e-01
5.964522728447292320e+04 2.021639406139909312e+01 2.582701736942237258e-01
5.964522731941823440e+04 1.988785528447302653e+01 2.518593333929894929e-01
5.964522735436354560e+04 2.005442918752788728e+01 2.509960315243989215e-01
5.964522738930884952e+04 1.980801372653096593e+01 2.422143322581041813e-01
5.964522742425416072e+04 1.977676249816023102e+01 2.422185228315438255e-01
5.964522745919947192e+04 2.011795127422269402e+01 2.511887682452101367e-01
5.964522749414477585e+04 1.998542327621054326e+01 2.521278439527238624e-01
5.964522752909008705e+04 2.022579717394022936e+01 2.605686788769946416e-01
5.964522756403539825e+04 2.001841393032366412e+01 2.515955718683908215e-01
5.964522759898070217e+04 1.974304729920207890e+01 2.426124252065315068e-01
5.964522763392601337e+04 2.055003694173396767e+01 2.607865440219450104e-01
5.964522766887132457e+04 2.009618226909491767e+01 2.504389226849016437e-01
5.964522770381662849e+04 1.982018203793690247e+01 2.452801412137326220e-01
5.964522773876193969e+04 2.019819887335906117e+01 2.517547523794819164e-01
5.964522777370725089e+04 2.031384341240672597e+01 2.582619968998653426e-01
5.964522780865255481e+04 2.037208019358802602e+01 2.565802832553753521e-01
5.964522784359786601e+04 1.991436019132166990e+01 2.502434792506898487e-01
5.964522787854317721e+04 2.045604478172665353e+01 2.580860923339221014e-01
5.964522791348848114e+04 2.030068451151906217e+01 2.607203166829119567e-01
5.964522794843379233e+04 2.006594343469289399e+01 2.533471998684304616e-01
5.964522798337910353e+04 2.031982446433960376e+01 2.642081056068376621e-01
5.964522801832440746e+04 1.970685475520471996e+01 2.508741895306789149e-01
5.964522805326971866e+04 1.952799231321227680e+01 2.389206422874252389e-01
5.964522808821502986e+04 2.006502410150103799e+01 2.527744953549407869e-01
5.964522812316033378e+04 1.979500845084323402e+01 2.474345779429465153e-01
5.964522815810564498e+04 2.037739664564401210e+01 2.609427784196586830e-01
5.964522819305095618e+04 1.990558436918679774e+01 2.539998347066721451e-01
5.964522822799626010e+04 1.986993441660141002e+01 2.573589814760690597e-01
5.964522826294157130e+04 1.940495266724039425e+01 2.412578675093168257e-01
5.964522829788688250e+04 2.000206896551724256e+01 2.557262826643086906e-01
5.964522833283218642e+04 1.948847725151232524e+01 2.383775738135467948e-01
5.964522836777749762e+04 2.001476489929613578e+01 2.529355240902679824e-01
5.964522840272280882e+04 1.980009594804044681e+01 2.530364813329459284e-01
5.964522843766812002e+04 2.022139966315577908e+01 2.580989584394755565e-01
5.964522847261343122e+04 2.012355048494001863e+01 2.600568622372118055e-01
5.964522850755873515e+04 1.976461155108183121e+01 2.482398356344638068e-01
5.964522854250403907e+04 2.009281179449440558e+01 2.594792210471497662e-01
5.964522857744935027e+04 1.969165425830546567e+01 2.528161004633097675e-01
5.964522861239466147e+04 2.017432099383233179e+01 2.602900078553942453e-01
5.964522864733997267e+04 2.014572663950257336e+01 2.537289213511420560e-01
5.964522868228528387e+04 2.018870561571392841e+01 2.568785761018015368e-01
5.964522871723058779e+04 1.965798774596729714e+01 2.531123753640641683e-01
5.964522875217589899e+04 1.989946022234877532e+01 2.536946321797461379e-01
5.964522878712121019e+04 2.048182236539346590e+01 2.618593330756696091e-01
5.964522882206651411e+04 2.009015102265339792e+01 2.541156067062327883e-01
5.964522885701182531e+04 1.972342774431755430e+01 2.465999645700771015e-01
5.964522889195713651e+04 1.985594246595655221e+01 2.529229177811525564e-01
5.964522892690244043e+04 1.979656016031275811e+01 2.480409905803079851e-01
5.964522896184775163e+04 2.026670934216967268e+01 2.585499347702255313e-01
5.964522899679306283e+04 2.005377736817196777e+01 2.558952353164060667e-01
5.964522903173836676e+04 2.023280243558776093e+01 2.539536922709185740e-01
5.964522906668367796e+04 2.040673610849973230e+01 2.632311147796408957e-01
5.964522910162898916e+04 2.000367882277670972e+01 2.556338712116975609e-01
5.964522913657429308e+04 1.985450504359719659e+01 2.526284527337177566e-01
5.964522917151960428e+04 2.013395898073337520e+01 2.527267539773941363e-01
5.964522920646491548e+04 1.969529898916088229e+01 2.478499541294389430e-01
5.964522924141021940e+04 1.957260954104655681e+01 2.419051431602572966e-01
5.964522927635553060e+04 1.958785191321402763e+01 2.430585492510108914e-01
5.964522931130084180e+04 2.031988263028539876e+01 2.577265912433371886e-01
5.964522934624614572e+04 1.983195342978390485e+01 2.476834661959587958e-01
5.964522938119145692e+04 1.990107063746000549e+01 2.474042322860043053e-01
5.964522941613676812e+04 2.031119527878093933e+01 2.522216526901474021e-01
5.964522945108207205e+04 1.962858744531240163e+01 2.401082426178130502e-01
5.964522948602738325e+04 1.962090409285277914e+01 2.443741201385220552e-01
5.964522952097269444e+04 1.967376946735121379e+01 2.445428586791974501e-01
5.964522955591799837e+04 1.996639450363437263e+01 2.522034593240343181e-01
5.964522959086330957e+04 2.024547151723093918e+01 2.525264371309505762e-01
5.964522962580862077e+04 2.007041845952542758e+01 2.571833714426287609e-01
5.964522966075392469e+04 2.013144414032091944e+01 2.527234594380194932e-01
5.964522969569923589e+04 1.995578497509100302e+01 2.569860632289253100e-01
5.964522973064454709e+04 1.977420029270332336e+01 2.440388556875491832e-01
5.964522976558985101e+04 1.949776058383471167e+01 2.393480696006029806e-01
5.964522980053516221e+04 2.010607158926161375e+01 2.537352558418436432e-01
5.964522983548047341e+04 2.004125885606759283e+01 2.525497105332961678e-01
5.964522987042577734e+04 1.982626717785301551e+01 2.522070742071041427e-01
5.964522990537108853e+04 1.967064595459657284e+01 2.472806626357231530e-01
5.964522994031639973e+04 1.947509129324979682e+01 2.443859076081962567e-01
5.964522997526170366e+04 1.999974914080726407e+01 2.530613342194349413e-01
5.964523001020701486e+04 1.954672920205825193e+01 2.469410013766869527e-01
5.964523004515232606e+04 1.984265277967660523e+01 2.544429779706794958e-01
5.964523008009762998e+04 1.975705370155835539e+01 2.476272447369817498e-01
5.964523011504294118e+04 1.995045968482348187e+01 2.526194567510850475e-01
5.964523014998825238e+04 1.979526443353427112e+01 2.492674461991093993e-01
5.964523018493355630e+04 1.938983833718245009e+01 2.410558516832261022e-01
5.964523021987886750e+04 1.996368041796544901e+01 2.570970436421103900e-01
5.964523025482417870e+04 2.012031533025486851e+01 2.550282655475109017e-01
5.964523028976948262e+04 1.959517209660779002e+01 2.472831106384557331e-01
5.964523032471479382e+04 1.991752434635999691e+01 2.530724438358665784e-01
5.964523035966010502e+04 1.995719547026105900e+01 2.598435534443928607e-01
5.964523039460540895e+04 1.935115077848593046e+01 2.408816124771431255e-01
5.964523042955072015e+04 1.943097010311827333e+01 2.439734741804833462e-01
5.964523046449603135e+04 1.918649738354636725e+01 2.397969457962295103e-01
5.964523049944133527e+04 1.964022480533789050e+01 2.509226079085403183e-01
5.964523053438664647e+04 1.946962743646681204e+01 2.432137800395607063e-01
5.964523056933195767e+04 1.953893764777242481e+01 2.498621477961612825e-01
5.964523060427726159e+04 1.896774975751697312e+01 2.344006132169484391e-01
5.964523063922257279e+04 1.937587546712203590e+01 2.448876560146753534e-01
5.964523067416788399e+04 1.943679512732584769e+01 2.462301234141960615e-01
5.964523070911318791e+04 1.909628558934991815e+01 2.352615414278440287e-01
5.964523074405849911e+04 1.962875458563397757e+01 2.455985817784162584e-01
5.964523077900381031e+04 1.960471053487848181e+01 2.437523232550091457e-01
5.964523081394911424e+04 1.938451053588093842e+01 2.427046564213308777e-01
5.964523084889442543e+04 1.966420071972214245e+01 2.468788237639618910e-01
5.964523088383973663e+04 1.916944556414672718e+01 2.425106764280993699e-01
5.964523091878504056e+04 1.934999569076962800e+01 2.408013038170500331e-01
5.964523095373035176e+04 1.995183690050016523e+01 2.601928184843831926e-01
5.964523098867566296e+04 1.930982811268715693e+01 2.407897002532906616e-01
5.964523102362096688e+04 2.007922294927231377e+01 2.529906309589520785e-01
5.964523105856627808e+04 1.968149745686645957e+01 2.471321787649083668e-01
5.964523109351158928e+04 1.978144865027520893e+01 2.473386553735037185e-01
5.964523112845690048e+04 1.974478802992518922e+01 2.465119675137875388e-01
5.964523116340220440e+04 1.963843123434569549e+01 2.423813568109837446e-01
5.964523119834751560e+04 1.924426332597624878e+01 2.396242992144368145e-01
5.964523123329281952e+04 1.961236618585716229e+01 2.481866636321460873e-01
5.964523126823813072e+04 1.940846468909023059e+01 2.413020716617516603e-01
5.964523130318344192e+04 1.959395740715086376e+01 2.407713009077372679e-01
5.964523133812875312e+04 1.917870568290705435e+01 2.351860035929105863e-01
5.964523137307406432e+04 1.966829765288923682e+01 2.428321412902800791e-01
5.964523140801936825e+04 1.968412504563939436e+01 2.459217639632958752e-01
5.964523144296467945e+04 1.914028258539770277e+01 2.395183673526937729e-01
5.964523147790999064e+04 1.923399977661119209e+01 2.391404214391793792e-01
5.964523151285529457e+04 1.939520935590503825e+01 2.394024421848105766e-01
5.964523154780059849e+04 1.981404460900548870e+01 2.465374236413770959e-01
5.964523158274590969e+04 1.976876964412450732e+01 2.500374678819489160e-01
5.964523161769122089e+04 1.999660568034251895e+01 2.549408418410540889e-01
5.964523165263653209e+04 1.943883555666375784e+01 2.412921278308393369e-01
5.964523168758184329e+04 1.988754351637740214e+01 2.523957696914989057e-01
5.964523172252714721e+04 1.947924105754276880e+01 2.463102434084670223e-01
5.964523175747245841e+04 1.974100228653722056e+01 2.457307307738798852e-01
5.964523179241776961e+04 1.941142297973541986e+01 2.427488460906969403e-01
5.964523182736307353e+04 1.968759701567272558e+01 2.501651272913082424e-01
5.964523186230838473e+04 1.933822598856036734e+01 2.446147030083268559e-01
5.964523189725369593e+04 1.980461836458241365e+01 2.470273367033961331e-01
5.964523193219899986e+04 1.996476669317394581e+01 2.529354744602390626e-01
5.964523196714431106e+04 1.926732198808134200e+01 2.407121048629478344e-01
5.964523200208962226e+04 1.963917774170640129e+01 2.471163815859196144e-01
5.964523203703492618e+04 1.961627467767928934e+01 2.533567080025875273e-01
5.964523207198023738e+04 1.904847075439536042e+01 2.452571976484758665e-01
5.964523210692554858e+04 1.993260543126924844e+01 2.593284728531504713e-01
5.964523214187085250e+04 1.919930207896618768e+01 2.467652792895846658e-01
5.964523217681616370e+04 1.993678655496216123e+01 2.584859092578983275e-01
5.964523221176147490e+04 1.909676666420972424e+01 2.392650643710968750e-01
5.964523224670677882e+04 1.941247264770240832e+01 2.469787932972427325e-01
5.964523228165209002e+04 1.940308610882464890e+01 2.514995057212291996e-01
5.964523231659740122e+04 1.944418561195889339e+01 2.468907562641977638e-01
5.964523235154270515e+04 1.946659979194530976e+01 2.452726734728477576e-01
5.964523238648801635e+04 1.934950124225905554e+01 2.429011144615448869e-01
5.964523242143332754e+04 1.968510696963240747e+01 2.530887271022473350e-01
5.964523245637863147e+04 1.961510011954572619e+01 2.520710401372532883e-01
5.964523249132394267e+04 1.949979947864447638e+01 2.531419336066966230e-01
5.964523252626925387e+04 1.942009064196424006e+01 2.476565657125375797e-01
5.964523256121455779e+04 1.981416233130239135e+01 2.569636670730419681e-01
5.964523259615986899e+04 1.944345746921380780e+01 2.502881234077342087e-01
5.964523263110518019e+04 1.953304368277074232e+01 2.543064555874066102e-01
5.964523266605048411e+04 1.955202902678538379e+01 2.544119257312650872e-01
5.964523270099579531e+04 2.004187067150358814e+01 2.628900868490053888e-01
5.964523273594110651e+04 1.966881977373707358e+01 2.480206646078087773e-01
5.964523277088641771e+04 1.948229321598465802e+01 2.417994098559736738e-01
5.964523280583172891e+04 1.971558038950973923e+01 2.508856541344552382e-01
5.964523284077703283e+04 1.989119021664223652e+01 2.534261757002544968e-01
5.964523287572233676e+04 1.956818237770501412e+01 2.483882454098127468e-01
5.964523291066764796e+04 2.062723685061784451e+01 2.658057328853567491e-01
5.964523294561295916e+04 2.002521850191580555e+01 2.606036229908899604e-01
5.964523298055826308e+04 1.992288900421502618e+01 2.561064396268529775e-01
5.964523301550357428e+04 1.951306578115900692e+01 2.445597353969308219e-01
5.964523305044888548e+04 1.959875754832789951e+01 2.421985143682857111e-01
5.964523308539418940e+04 1.988237061142750051e+01 2.530404605647313399e-01
5.964523312033950060e+04 1.976030744235455927e+01 2.450818572939222340e-01
5.964523315528481180e+04 1.972711455770139111e+01 2.476618273559504924e-01
5.964523319023011572e+04 1.960226473744588205e+01 2.431395099044140196e-01
5.964523322517542692e+04 2.004990330763241957e+01 2.586764921091884717e-01
5.964523326012073812e+04 1.959284545644659303e+01 2.466236547097799547e-01
5.964523329506604932e+04 1.988136673917935582e+01 2.546946323099361642e-01
5.964523333001136052e+04 1.972169216699211702e+01 2.488917644047430322e-01
5.964523336495666445e+04 1.939139542575736996e+01 2.468900965833634442e-01
5.964523339990196837e+04 1.987297522407727612e+01 2.544227868185074959e-01
5.964523343484727957e+04 1.941057436473258946e+01 2.464649767951217485e-01
5.964523346979259077e+04 2.003123732765612530e+01 2.595265649385418150e-01
5.964523350473790197e+04 1.979224331751186838e+01 2.557775423973510098e-01
5.964523353968320589e+04 1.957839820563341959e+01 2.453825548933508960e-01
5.964523357462851709e+04 1.987121838734741885e+01 2.554287389562086563e-01
5.964523360957382101e+04 1.998198733425187257e+01 2.587631918152863419e-01
5.964523364451913221e+04 1.928341660892082032e+01 2.469346205860200594e-01
5.964523367946444341e+04 2.019898147089826068e+01 2.609621720694298430e-01
5.964523371440974734e+04 1.986685881119927899e+01 2.579191915832383941e-01
5.964523374935505854e+04 1.982780113961531754e+01 2.525664225881172342e-01
5.964523378430036973e+04 1.969051603218741775e+01 2.481395756429241595e-01
5.964523381924568093e+04 2.039256701868399446e+01 2.663320142999358042e-01
5.964523385419099213e+04 1.952354563844786384e+01 2.494472415541182930e-01
5.964523388913629606e+04 1.971579610439336605e+01 2.501128442548655184e-01
5.964523392408159998e+04 2.000988720059222814e+01 2.641460487888322994e-01
5.964523395902691118e+04 2.048477814824313725e+01 2.702195650084573963e-01
5.964523399397222238e+04 1.995397749900438100e+01 2.552033900744737349e-01
5.964523402891753358e+04 1.964604705070033575e+01 2.478599164252829057e-01
5.964523406386283750e+04 1.993568891381566743e+01 2.485033614644883704e-01
5.964523409880814870e+04 2.001589119001484463e+01 2.592714327606353564e-01
5.964523413375345262e+04 2.008491314698880359e+01 2.539452099818731989e-01
5.964523416869876382e+04 1.983076022809332883e+01 2.574024681746837628e-01
5.964523420364407502e+04 1.974254235397637913e+01 2.524838039079602692e-01
5.964523423858938622e+04 1.949597226848253939e+01 2.420941309490686755e-01
5.964523427353469742e+04 1.957314950645217522e+01 2.432213982512921868e-01
5.964523430848000135e+04 1.972670869608726463e+01 2.490076891971269857e-01
5.964523434342531255e+04 1.976694661067786640e+01 2.509833141819365898e-01
5.964523437837062374e+04 1.962696833254558371e+01 2.425667587746139497e-01
5.964523441331592767e+04 1.946776289974494745e+01 2.459535344608629603e-01
5.964523444826123159e+04 1.986930152378795000e+01 2.505067046451628920e-01
5.964523448320654279e+04 1.998785920718855991e+01 2.544530514685774403e-01
5.964523451815185399e+04 1.954441456068812499e+01 2.468970251461332921e-01
5.964523455309716519e+04 1.974740763737969473e+01 2.475016728791473719e-01
5.964523458804247639e+04 1.993526222894604061e+01 2.525366088918632457e-01
5.964523462298778031e+04 1.995631381181918229e+01 2.484723631010975486e-01
5.964523465793309151e+04 1.971821434827214858e+01 2.509018686960705624e-01
5.964523469287840271e+04 1.955580276232735670e+01 2.469320449915455018e-01
5.964523472782370663e+04 1.988688460618572051e+01 2.505974405043177589e-01
5.964523476276901783e+04 2.031279376065285902e+01 2.654185369409739481e-01
5.964523479771432903e+04 1.987160642721642390e+01 2.557927276899495395e-01
5.964523483265963296e+04 1.935694949717659696e+01 2.406075370558071469e-01
5.964523486760494416e+04 2.002562183690812958e+01 2.574327799089932700e-01
5.964523490255025536e+04 2.006493160080783511e+01 2.610237534908787516e-01
5.964523493749555928e+04 1.996338649687953293e+01 2.630440228108573142e-01
5.964523497244087048e+04 1.932864651128521416e+01 2.469253818948638490e-01
5.964523500738618168e+04 1.938173961355639108e+01 2.453649818782747127e-01
5.964523504233148560e+04 1.979729611206475326e+01 2.549290246795443693e-01
5.964523507727679680e+04 1.971118098005812058e+01 2.520682469864684583e-01
5.964523511222210800e+04 2.023430056301429047e+01 2.596394103501091233e-01
5.964523514716741192e+04 1.950242670608524520e+01 2.524637552974605681e-01
5.964523518211272312e+04 1.980378968502948922e+01 2.514675964613548587e-01
5.964523521705803432e+04 1.949684032625468433e+01 2.432075795650818772e-01
5.964523525200333825e+04 1.969732004703843486e+01 2.532979756488809575e-01
5.964523528694864945e+04 1.943781963021243087e+01 2.415152535486495833e-01
5.964523532189396064e+04 1.981804031832902169e+01 2.519714416910990851e-01
5.964523535683926457e+04 1.972704103832813161e+01 2.487030409761165350e-01
5.964523539178457577e+04 1.978809636986815335e+01 2.478244381247932948e-01
5.964523542672988697e+04 1.952999345687090127e+01 2.445944562623476870e-01
5.964523546167519089e+04 1.960773206737979635e+01 2.450796124090703632e-01
5.964523549662050209e+04 1.960542506289386466e+01 2.435601251915292531e-01
5.964523553156581329e+04 1.999619411288690785e+01 2.507955330158375129e-01
5.964523556651111721e+04 1.959394514170289980e+01 2.422115348730477791e-01
5.964523560145642841e+04 1.961607884460422824e+01 2.397184344500735698e-01
5.964523563640173961e+04 1.977115952318672498e+01 2.460952928400702289e-01
5.964523567134705081e+04 1.991935584857933605e+01 2.523904667801898372e-01
5.964523570629236201e+04 1.986293225632471149e+01 2.476814513582228372e-01
5.964523574123766593e+04 1.990126318955362450e+01 2.508757186674455686e-01
5.964523577618297713e+04 1.942057564720454366e+01 2.407155511074476617e-01
5.964523581112828833e+04 1.962646570316567107e+01 2.434006210711081031e-01
5.964523584607359226e+04 1.969881176820798174e+01 2.422733034079045944e-01
5.964523588101889618e+04 1.972462012091838801e+01 2.435152360545475569e-01
5.964523591596420738e+04 1.976710407071296416e+01 2.433178635878376628e-01
5.964523595090951858e+04 1.991960882647943620e+01 2.487532975368063615e-01
5.964523598585482978e+04 1.999637135791850184e+01 2.636525921990690025e-01
5.966716027164240950e+04 1.984071151531362531e+01 3.098847829286349054e+00
5.966716029298667854e+04 2.077145439224258894e+01 2.768127224422502475e-01
5.966716032779402303e+04 2.060045160428781585e+01 2.704832227379448395e-01
5.966716036260136752e+04 2.063748445159874123e+01 2.759160952157018176e-01
5.966716039740871929e+04 2.047882116186597301e+01 2.675576583027181043e-01
5.966716043221606378e+04 2.069694902868278419e+01 2.823381037834413743e-01
5.966716046702340100e+04 2.052380894756585761e+01 2.603286209052267375e-01
5.966716050183074549e+04 2.019255503191552847e+01 2.486405554393329442e-01
5.966716053663808998e+04 1.998470298192064121e+01 2.489338580129718259e-01
5.966716057144543447e+04 2.044565151570202133e+01 2.752098102798472556e-01
5.966716060625277896e+04 2.015965192683360030e+01 2.696502113091044928e-01
5.966716064106012345e+04 2.076154720995927505e+01 2.705360525911404412e-01
5.966716067586746794e+04 2.028338754424567014e+01 2.560057259138460717e-01
5.966716071067481244e+04 2.035017817425202580e+01 2.522783717265914549e-01
5.966716074548215693e+04 2.051404893069354785e+01 2.720391752555780251e-01
5.966716078028950142e+04 2.054682460777419806e+01 2.677563068269430691e-01
5.966716081509684591e+04 2.064158542780425520e+01 2.665879328698896322e-01
5.966716084990419040e+04 2.040055975100731089e+01 2.487955485011984491e-01
5.966716088471153489e+04 2.056420366459551374e+01 2.608508835043333862e-01
5.966716091951887938e+04 2.039815151294909867e+01 2.553570450556092442e-01
5.966716095432622387e+04 2.028269654221211482e+01 2.560589891505948845e-01
5.966716098913356836e+04 2.026415708004577354e+01 2.540194793425757935e-01
5.966716102394091286e+04 2.020478376419425004e+01 2.604796225235928575e-01
5.966716105874825735e+04 1.989792720705203877e+01 2.559771160764445219e-01
5.966716109355560184e+04 1.999318506576778276e+01 2.572229223319311697e-01
5.966716112836294633e+04 1.962438046906495615e+01 2.577056627542249068e-01
5.966716116317029082e+04 2.010465371931110212e+01 2.603613484438883630e-01
5.966716119797763531e+04 1.953560746332431108e+01 2.485850321077479885e-01
5.966716123278497980e+04 2.040989377546373262e+01 2.707133279484518762e-01
5.966716126759232429e+04 2.040548509672325395e+01 2.697910339384912981e-01
5.966716130239966878e+04 1.980111566621383190e+01 2.588530766728012744e-01
5.966716133720701328e+04 1.973644949768393175e+01 2.519034798904635775e-01
5.966716137201435777e+04 2.046539225422045760e+01 2.631819879050898425e-01
5.966716140682170226e+04 2.001865521406522319e+01 2.582506524129333236e-01
5.966716144162904675e+04 1.962959510492853354e+01 2.502991209385452276e-01
5.966716147643639124e+04 2.019633366141732012e+01 2.700015934441575283e-01
5.966716151124373573e+04 1.990242601326366056e+01 2.542357382639772734e-01
5.966716154605108022e+04 1.979535383537991677e+01 2.669513087484486902e-01
5.966716158085842471e+04 1.959946760469648908e+01 2.682995743380388043e-01
5.966716161566576920e+04 2.012269441825609917e+01 3.011545282263753953e-01
5.966716165047311370e+04 1.996906407982529075e+01 2.776451739262898455e-01
5.966716168528045819e+04 1.984681898663562194e+01 2.659466339590413342e-01
5.966716172008780268e+04 2.000664722892144454e+01 2.885400261644431308e-01
5.966716175489514717e+04 1.979267340293880650e+01 2.841791925763285653e-01
5.966716178970249166e+04 2.029945383171189377e+01 2.997451002055827596e-01
5.966716182450983615e+04 2.037642469304896764e+01 3.084851162102434374e-01
5.966716185931718064e+04 1.965996021125926418e+01 2.723141298080200001e-01
5.966716189412452513e+04 2.025440457069995048e+01 2.654258510434683305e-01
5.966716192893186962e+04 1.977628223633564275e+01 2.518651822198507695e-01
5.966716196373921412e+04 2.013877551020408063e+01 2.599730893689630729e-01
5.966716199854655861e+04 1.959946832077979906e+01 2.460293572369749437e-01
5.966716203335390310e+04 1.949696158447742889e+01 2.505956971192420668e-01
5.966716206816124759e+04 1.962771126046006032e+01 2.569389627372287155e-01
5.966716210296858480e+04 1.945334462926282271e+01 2.422392470300517575e-01
5.966716213777592930e+04 1.979135838644299383e+01 2.579199605685355556e-01
5.966716217258327379e+04 1.996315230786125028e+01 2.743880908616028180e-01
5.966716220739061828e+04 1.932466820748647862e+01 2.486667124937978757e-01
5.966716224219796277e+04 1.972332921242091430e+01 2.500397855518731172e-01
5.966716227700530726e+04 1.983753674952013313e+01 2.562995526914466637e-01
5.966716231181265175e+04 2.023240102520715666e+01 2.568730353723578386e-01
5.966716234661999624e+04 1.900584924787061780e+01 2.367597492982594365e-01
5.966716238142734801e+04 1.972092549545879336e+01 2.579093577058693687e-01
5.966716241623469250e+04 1.972487390304679167e+01 2.479259923525511111e-01
5.966716245104202972e+04 1.981231950327300595e+01 2.590006085936710223e-01
5.966716248584937421e+04 1.967331183543317508e+01 2.539334304334107673e-01
5.966716252065671870e+04 1.953228176625346180e+01 2.429296892756095116e-01
5.966716255546406319e+04 1.989863082981106501e+01 2.581709836336771313e-01
5.966716259027140768e+04 1.961140813652940551e+01 2.483758706213272660e-01
5.966716262507875217e+04 1.994136580913261270e+01 2.504875389835990451e-01
5.966716265988609666e+04 1.974011353336831220e+01 2.472158783236282076e-01
5.966716269469344115e+04 1.986304561942969826e+01 2.504932065141781128e-01
5.966716272950078564e+04 1.969382959279347389e+01 2.528534554147661151e-01
5.966716276430813014e+04 1.946066110215308953e+01 2.378456447721049027e-01
5.966716279911547463e+04 1.979564085022623843e+01 2.513452834073156006e-01
5.966716283392281912e+04 1.977605388540885656e+01 2.491933998268172912e-01
5.966716286873016361e+04 1.983096715863552006e+01 2.461943600457499048e-01
5.966716290353750810e+04 2.024449668209309650e+01 2.629885503238105771e-01
5.966716293834485259e+04 1.959792314937348578e+01 2.525308144404513899e-01
5.966716297315219708e+04 1.950481392885620124e+01 2.454256127356592709e-01
5.966716300795954157e+04 1.969009026380168592e+01 2.421466912720300069e-01
5.966716304276688606e+04 1.968379865400127571e+01 2.439466348456241218e-01
5.966716307757423056e+04 1.940111757245076163e+01 2.347222533735616179e-01
5.966716311238157505e+04 1.963325973916295553e+01 2.384786986231913763e-01
5.966716314718891954e+04 1.958064632388274617e+01 2.398517851314364846e-01
5.966716318199626403e+04 1.925696501959285101e+01 2.378581835343361595e-01
5.966716321680360852e+04 1.920299916032971410e+01 2.404373547421787549e-01
5.966716325161095301e+04 2.003796662463117073e+01 2.533445682264891530e-01
5.966716328641829750e+04 1.992344236003110325e+01 2.447960061155615430e-01
5.966716332122564199e+04 2.035110883059671849e+01 2.580831930988241596e-01
5.966716335603298648e+04 2.022643568240890488e+01 2.560381189065885632e-01
5.966716339084033098e+04 2.021527453916202433e+01 2.497990579927492627e-01
5.966716342564767547e+04 2.023310658150242602e+01 2.592752108848704329e-01
5.966716346045501996e+04 2.025197659902577385e+01 2.527381555556332815e-01
5.966716349526236445e+04 2.065870905204553409e+01 2.808674395826075698e-01
5.966716353006970894e+04 1.995770146787207011e+01 2.543058763520460452e-01
5.966716356487705343e+04 1.973121269992838478e+01 2.570629408022175322e-01
5.966716359968439792e+04 1.938382469747231340e+01 2.555585249701670669e-01
5.966716363449174241e+04 2.030767723046391637e+01 2.561045714102643256e-01
5.966716366929908691e+04 2.004847327321519046e+01 2.534094991837284039e-01
5.966716370410643140e+04 2.036085975624708766e+01 2.530475806714249654e-01
5.966716373891377589e+04 1.990024901829326609e+01 2.505994286455547337e-01
5.966716377372112038e+04 2.052651580160345191e+01 2.631942430573323555e-01
5.966716380852846487e+04 2.023453058963768925e+01 2.537724661906627377e-01
5.966716384333580936e+04 1.983580688475111842e+01 2.579567160312130625e-01
5.966716387814315385e+04 2.014700026387123089e+01 2.579247320885035277e-01
5.966716391295049834e+04 2.026053767801340300e+01 2.681911763798580650e-01
5.966716394775784283e+04 2.008572320324598337e+01 2.474025079195312782e-01
5.966716398256518733e+04 1.926471808106177619e+01 2.361656002035041058e-01
5.966716401737252454e+04 1.992632453277959215e+01 2.478127028813950639e-01
5.966716405217986903e+04 2.010682688498613757e+01 2.509952301273394304e-01
5.966716408698722080e+04 2.030901955066282838e+01 2.688987130896896005e-01
5.966716412179456529e+04 2.018774595870920763e+01 2.546306904439319951e-01
5.966716415660190250e+04 2.006422569749131313e+01 2.529399035174998422e-01
5.966716419140924700e+04 2.000614281748952905e+01 2.477383156985966672e-01
5.966716422621659876e+04 1.975680717488788929e+01 2.452992047555277721e-01
5.966716426102394325e+04 1.970666078517865216e+01 2.446388216588788189e-01
5.966716429583128047e+04 2.034656216861889533e+01 2.548272691217841612e-01
5.966716433063862496e+04 1.964616069649992269e+01 2.418353505761641487e-01
5.966716436544597673e+04 2.019016297950317451e+01 2.585741486388190014e-01
5.966716440025332122e+04 2.019426254312170954e+01 2.452237866521160825e-01
5.966716443506066571e+04 1.993944138653690956e+01 2.478378922691684694e-01
5.966716446986801020e+04 2.060553414540452977e+01 2.599593839145586949e-01
5.966716450467534742e+04 1.979280943583913555e+01 2.378648885497732790e-01
5.966716453948269191e+04 1.999258151432064423e+01 2.461347547278014414e-01
5.966716457429003640e+04 1.983351433924884333e+01 2.448247583818181916e-01
5.966716460909738089e+04 2.060221333398768095e+01 2.638734239437934281e-01
5.966716464390472538e+04 2.005937349397590097e+01 2.558233295635255478e-01
5.966716467871206987e+04 1.997384480206063984e+01 2.474036379299405231e-01
5.966716471351941436e+04 1.982470350356505051e+01 2.404228891999046769e-01
5.966716474832675885e+04 2.001995376857940556e+01 2.413381412065478682e-01
5.966716478313410335e+04 1.987746123590804004e+01 2.368899003267009584e-01
5.966716481794144784e+04 1.996063718850759372e+01 2.450500227048466040e-01
5.966716485274879233e+04 1.979351234116787595e+01 2.409054884762685256e-01
5.966716488755613682e+04 2.015892391134415007e+01 2.496822171939769852e-01
5.966716492236348131e+04 1.988399108084779598e+01 2.415844606165634956e-01
5.966716495717082580e+04 1.987806795041263541e+01 2.413480952100435784e-01
5.966716499197817029e+04 2.000204945048359662e+01 2.507182931610132948e-01
5.966716502678551478e+04 2.016810004973374149e+01 2.540894401869781549e-01
5.966716506159285927e+04 1.999914719836646526e+01 2.514625741271043768e-01
5.966716509640020377e+04 2.014061138586522759e+01 2.469343012883638555e-01
5.966716513120754826e+04 2.009465454545454577e+01 2.544404892279926167e-01
5.966716516601489275e+04 1.987482619743971313e+01 2.503431539904329983e-01
5.966716520082223724e+04 2.015153759302650371e+01 2.519350504809140245e-01
5.966716523562958173e+04 1.985132954884971568e+01 2.474719591186299028e-01
5.966716527043692622e+04 2.027497253775304387e+01 2.592614954775868119e-01
5.966716530524427071e+04 2.013419708604772396e+01 2.402402234611493714e-01
5.966716534005161520e+04 2.026294964896619888e+01 2.524294652454390220e-01
5.966716537485895969e+04 2.026173175532819926e+01 2.517940759611622670e-01
5.966716540966630419e+04 1.992422926359126123e+01 2.433230573588563150e-01
5.966716544447364868e+04 2.084687274446850225e+01 2.612586384881659951e-01
5.966716547928099317e+04 2.032991840545095386e+01 2.561994977377880511e-01
5.966716551408833766e+04 2.027039072407754361e+01 2.528215428250137342e-01
5.966716554889568215e+04 2.023480427911500001e+01 2.513439746028088284e-01
5.966716558370302664e+04 2.012710307309867730e+01 2.515662979577082958e-01
5.966716561851037113e+04 2.051047987101697245e+01 2.548298986689161993e-01
5.966716565331771562e+04 1.999322682322369360e+01 2.449164057630332791e-01
5.966716568812506011e+04 2.045886773056589192e+01 2.609360175196550613e-01
5.966716572293240461e+04 2.039310926011871317e+01 2.544204631745198286e-01
5.966716575773974910e+04 2.037817549153201924e+01 2.552310857462347649e-01
5.966716579254709359e+04 1.987914006914372678e+01 2.525702369028187122e-01
5.966716582735443808e+04 2.028871714862789588e+01 2.625889010181532424e-01
5.966716586216178257e+04 1.987552792673088575e+01 2.496984658833493742e-01
5.966716589696912706e+04 2.030845807120302737e+01 2.573414555765344280e-01
5.966716593177647155e+04 1.995345030928827867e+01 2.409782324233901429e-01
5.966716596658381604e+04 1.974919393889289054e+01 2.443026043224769406e-01
5.966716600139116053e+04 1.987778030638767035e+01 2.471571706339889818e-01
5.966716603619850503e+04 2.020686893203883727e+01 2.484194694664666192e-01
5.966716607100584952e+04 2.011131279375879188e+01 2.513659288969046779e-01
5.966716610581319401e+04 1.975172478418235400e+01 2.423528933281432485e-01
5.966716614062053850e+04 1.986977682811016166e+01 2.465315865935185091e-01
5.966716617542788299e+04 1.993870837008606145e+01 2.497737994536562423e-01
5.966716621023522021e+04 2.027880482814562058e+01 2.498984199313631360e-01
5.966716624504256470e+04 2.035863417017897703e+01 2.521168693759330837e-01
5.966716627984991646e+04 2.003513510254771290e+01 2.523812335947118735e-01
5.966716631465726095e+04 2.017034600389863641e+01 2.542398831799638770e-01
5.966716634946459817e+04 2.008248470041846900e+01 2.508539627790665749e-01
5.966716638427194266e+04 1.996091412099522344e+01 2.441160547904759059e-01
5.966716641907929443e+04 1.971635182288533272e+01 2.434950093550424521e-01
5.966716645388663892e+04 1.964052342356363567e+01 2.369944529801027155e-01
5.966716648869397613e+04 1.984084693743506023e+01 2.443585301158551770e-01
5.966716652350132063e+04 1.965987427602768989e+01 2.431107510340030642e-01
5.966716655830867239e+04 1.962882339675493171e+01 2.433293183710547036e-01
5.966716659311601688e+04 2.010387366781838381e+01 2.549889582153829770e-01
5.966716662792335410e+04 2.001712357859734581e+01 2.511421082930919702e-01
5.966716666273069859e+04 1.943241717531665813e+01 2.401341850284392232e-01
5.966716669753805036e+04 1.937649061046545285e+01 2.364892498425761880e-01
5.966716673234539485e+04 2.025364509679621960e+01 2.612728770618431007e-01
5.966716676715273206e+04 2.008919300982232059e+01 2.506566997198871882e-01
5.966716680196007655e+04 1.984773447608646535e+01 2.492745709449018521e-01
5.966716683676742832e+04 1.992182163187855792e+01 2.588236715338538829e-01
5.966716687157477281e+04 2.040575997227688632e+01 2.626487250322513400e-01
5.966716690638211003e+04 2.009054104680532049e+01 2.665562156832372853e-01
5.966716694118945452e+04 2.035314834448384858e+01 2.675662856390256805e-01
5.966716697599679901e+04 2.003444697819765707e+01 2.523014567059453372e-01
5.966716701080414350e+04 1.991911447601705731e+01 2.521746540830539507e-01
5.966716704561148799e+04 2.060080356039065208e+01 2.693478602298989277e-01
5.966716708041883248e+04 2.019870529912884649e+01 2.620484128292323578e-01
5.966716711522617697e+04 2.020963287946348430e+01 2.609760543127536692e-01
5.966716715003352147e+04 2.017149330537377594e+01 2.599342919048864831e-01
5.966716718484086596e+04 2.024064190364248716e+01 2.619811472542327713e-01
5.966716721964821045e+04 2.006951737035172201e+01 2.525520605239098271e-01
5.966716725445555494e+04 2.049876187308274922e+01 2.663647690660307377e-01
5.966716728926289943e+04 2.051450540062244698e+01 2.594512639897739725e-01
5.966716732407024392e+04 2.044971801069361916e+01 2.569726292029806958e-01
5.966716735887758841e+04 2.044431880357468501e+01 2.563946088326591322e-01
5.966716739368493290e+04 2.029640961145441835e+01 2.500663080149977957e-01
5.966716742849227739e+04 2.018991673595295921e+01 2.517496780295258030e-01
5.966716746329962189e+04 2.049630917780399031e+01 2.605023390136798067e-01
5.966716749810696638e+04 2.032210513565891219e+01 2.490929188712953102e-01
5.966716753291431087e+04 1.989501690395695732e+01 2.391367149439936612e-01
5.966716756772165536e+04 2.022719575321571739e+01 2.530491192408629852e-01
5.966716760252899985e+04 2.021756044355571902e+01 2.460338276395681034e-01
5.966716763733634434e+04 2.017231785355703977e+01 2.503296721527893953e-01
5.966716767214368883e+04 2.022861676741002768e+01 2.465330886899178009e-01
5.966716770695103332e+04 2.009537652773235195e+01 2.456466339915363839e-01
5.966716774175837782e+04 1.996483974783939885e+01 2.464671203546348610e-01
5.966716777656572231e+04 1.999813052752678288e+01 2.506552246302704012e-01
5.966716781137306680e+04 2.038311347578312649e+01 2.528720560167219134e-01
5.966716784618041129e+04 2.024948999417136264e+01 2.519652393269204427e-01
5.966716788098775578e+04 2.035072371947950742e+01 2.596553670780549772e-01
5.966716791579510027e+04 2.045860741906529867e+01 2.566730956778603412e-01
5.966716795060244476e+04 2.039628425795966749e+01 2.567324837179879582e-01
5.966716798540978925e+04 2.032590011614401959e+01 2.555659305052007113e-01
5.966716802021713374e+04 1.965894508790933770e+01 2.377186098224579602e-01
5.966716805502447824e+04 1.995929993964996996e+01 2.457685134895862822e-01
5.966716808983182273e+04 2.015589303161526402e+01 2.544550723385480273e-01
5.966716812463916722e+04 2.005238785437036242e+01 2.482732410872063866e-01
5.966716815944651171e+04 1.991075371306540731e+01 2.507567490083551509e-01
5.966716819425385620e+04 1.999537155767234609e+01 2.493019681921173902e-01
5.966716822906120069e+04 2.009290310001949820e+01 2.588773726439365097e-01
5.966716826386854518e+04 2.015617851754514334e+01 2.534906806729387285e-01
5.966716829867588967e+04 1.999258520931589445e+01 2.505097196427383266e-01
5.966716833348323416e+04 2.033007451637769591e+01 2.550986956207311196e-01
5.966716836829057866e+04 1.995400607785442304e+01 2.469032817853938633e-01
5.966716840309792315e+04 2.008114850382067473e+01 2.511522257992617746e-01
5.966716843790526764e+04 2.007095290278296318e+01 2.482398837599431862e-01
5.966716847271261213e+04 2.037416119755179977e+01 2.525636766353688278e-01
5.966716850751995662e+04 2.009952813067150856e+01 2.561723867180051850e-01
5.966716854232730111e+04 2.019361673463888707e+01 2.526869473063659277e-01
5.966716857713464560e+04 1.969858594096693238e+01 2.371593993060266692e-01
5.966716861194199009e+04 1.965214864367979786e+01 2.400188149047966790e-01
5.966716864674933458e+04 1.978389729108834771e+01 2.415772549999463670e-01
5.966716868155667908e+04 2.017287759432236882e+01 2.462655254278299788e-01
5.966716871636402357e+04 1.988133117666940208e+01 2.405993800443375630e-01
5.966716875117136806e+04 1.972967392342213344e+01 2.414900402137074298e-01
5.966716878597871255e+04 2.011138640918199982e+01 2.476867020632514405e-01
5.966716882078605704e+04 2.009128086887931630e+01 2.462812455467459083e-01
5.966716885559340153e+04 2.027413655112971824e+01 2.493514904286391609e-01
5.966716889040074602e+04 1.969509829745456031e+01 2.415891252825776714e-01
5.966716892520809051e+04 1.947708202658082399e+01 2.367243146701405176e-01
5.966716896001543500e+04 1.997057611672605049e+01 2.435441616346384064e-01
5.966716899482277950e+04 1.947083529411764857e+01 2.372956650051925021e-01
5.966716902963012399e+04 2.005125036347775591e+01 2.501893286316337339e-01
5.966716906443746848e+04 1.972012469691721392e+01 2.378459115621337772e-01
5.966716909924481297e+04 1.967431444023538845e+01 2.346098990484736524e-01
5.966716913405215746e+04 1.971243575832011885e+01 2.373669185852329833e-01
5.966716916885950195e+04 2.002863276727132202e+01 2.471381575793816232e-01
5.966716920366684644e+04 1.973542005910379515e+01 2.361215975947544843e-01
5.966716923847419093e+04 1.947884574430325699e+01 2.328062798502891217e-01
5.966716927328153542e+04 2.051200869271984928e+01 2.502297245664573122e-01
5.966716930808887264e+04 2.067089634176772961e+01 2.551802383378314332e-01
5.966716934289621713e+04 1.992687585593810340e+01 2.378927064012702763e-01
5.966716937770356890e+04 2.005850177497645603e+01 2.427796014208508102e-01
5.966716941251091339e+04 2.024098828385843518e+01 2.457830585602372997e-01
5.966716944731825788e+04 2.031216840032005777e+01 2.465613064774299645e-01
5.966716948212560237e+04 1.991642091634899003e+01 2.436110899583041611e-01
5.966716951693294686e+04 2.015138310893512852e+01 2.452172106021678344e-01
5.966716955174029135e+04 2.017887559720915647e+01 2.449016431684057360e-01
5.966716958654763584e+04 1.959592000094171738e+01 2.400497158879667248e-01
5.966716962135498034e+04 2.027404209653423095e+01 2.557664620806408551e-01
5.966716965616232483e+04 2.001639344262295239e+01 2.531378167433974147e-01
5.966716969096966932e+04 2.029981495909622069e+01 2.522471562512028642e-01
5.966716972577701381e+04 2.011356359755505707e+01 2.473583684599184596e-01
5.966716976058435830e+04 2.034298910031405683e+01 2.551726692925542217e-01
5.966716979539170279e+04 2.026023908460573253e+01 2.500622711190363390e-01
5.966716983019904728e+04 2.028417658669347645e+01 2.562435353917250080e-01
5.966716986500638450e+04 2.009915256277535889e+01 2.532258319808660674e-01
5.966716989981372899e+04 2.047022465672304747e+01 2.584141874459616739e-01
5.966716993462107348e+04 2.007783682400750180e+01 2.493579451489788268e-01
5.966716996942841797e+04 2.026799240117879464e+01 2.504830293757162596e-01
5.966717000423576974e+04 2.029114651472728070e+01 2.507666962398933386e-01
5.966717003904311423e+04 2.016592184893391959e+01 2.480177133615625862e-01
5.966717007385045144e+04 2.024481024679483454e+01 2.515943505262264734e-01
5.966717010865779594e+04 2.037270145197228288e+01 2.535582309495478248e-01
5.966717014346514770e+04 2.007280622399131431e+01 2.522254490844447194e-01
5.966717017827249219e+04 2.024754247022550047e+01 2.600524340458098549e-01
5.966717021307982941e+04 2.010901005134138586e+01 2.586760704634009089e-01
5.966717024788717390e+04 2.015788708152529551e+01 2.600329373347788908e-01
5.966717028269451839e+04 2.035411645235094724e+01 2.531772414202709820e-01
5.966717031750186288e+04 1.991760349001654262e+01 2.550829494468102587e-01
5.966717035230920737e+04 2.041219759560679137e+01 2.593412151275736321e-01
5.966717038711655186e+04 2.023834961521105669e+01 2.672630303613223179e-01
5.966717042192389636e+04 2.007052686363031313e+01 2.628762812280796002e-01
5.966717045673124085e+04 2.022812124740730155e+01 2.744155440037661098e-01
5.966717049153858534e+04 2.021988576728746523e+01 2.667121487241916333e-01
5.966717052634592983e+04 2.014977054142459423e+01 2.556424529076398167e-01
5.966717056115327432e+04 1.981994890987940394e+01 2.435854574250342353e-01
5.966717059596061881e+04 1.991108663905580300e+01 2.467133278533769070e-01
5.966717063076796330e+04 1.997047232304356612e+01 2.485583379389002256e-01
5.966717066557530779e+04 2.021669544346888969e+01 2.480525041984092127e-01
5.966717070038265229e+04 1.977545991722685770e+01 2.402337238331522795e-01
5.966717073518999678e+04 1.987280296577125327e+01 2.409381838350094507e-01
5.966717076999734127e+04 2.011836616244059783e+01 2.488494272591757484e-01
5.966717080480468576e+04 2.002985797483987440e+01 2.449965440475627698e-01
5.966717083961203025e+04 2.016815308264472861e+01 2.515155292924901032e-01
5.966717087441937474e+04 1.983526004643258744e+01 2.440912813958027450e-01
5.966717090922671923e+04 1.983746681113002808e+01 2.463831186690939312e-01
5.966717094403406372e+04 2.011606046234480161e+01 2.540553726287388403e-01
5.966717097884140821e+04 1.990025464853697201e+01 2.509472058573696263e-01
5.966717101364875271e+04 2.039153931937108410e+01 2.569783435514093051e-01
5.966717104845609720e+04 2.044282292515495314e+01 2.547976141105084413e-01
5.966717108326344169e+04 2.039906472082775579e+01 2.542682258112697880e-01
5.966717111807078618e+04 1.987486437181795651e+01 2.474256039557976850e-01
5.966717115287813067e+04 2.020346876895088073e+01 2.583526639302103356e-01
5.966717118768547516e+04 1.991262947873979883e+01 2.565801539857335278e-01
5.966717122249281965e+04 2.003779327533731092e+01 2.471056933843389647e-01
5.966717125730016414e+04 2.009512548262548037e+01 2.501983121287489342e-01
5.966717129210750863e+04 1.987744242221318558e+01 2.465217625582619976e-01
5.966717132691485313e+04 2.016371225081595142e+01 2.516771138020061360e-01
5.966717136172219762e+04 2.068023880298753525e+01 2.649589359132678568e-01
5.966717139652954211e+04 1.971943588528087332e+01 2.408568644454880670e-01
5.966717143133688660e+04 1.975025480575505910e+01 2.497354176811608373e-01
5.966717146614423109e+04 2.008061622748539321e+01 2.547318729151183958e-01
5.966717150095157558e+04 1.971650137411877068e+01 2.480914174872780320e-01
5.966717153575892007e+04 1.996709585121602260e+01 2.448086455321904220e-01
5.966717157056626456e+04 1.996861456226524112e+01 2.509342196664868796e-01
5.966717160537360905e+04 1.980749885688157264e+01 2.474181490182184862e-01
5.966717164018095355e+04 1.990603206121658175e+01 2.461252476981409254e-01
5.966717167498829804e+04 1.969375582701823646e+01 2.409497532403958309e-01
5.966717170979564253e+04 1.993415891178138821e+01 2.456965984134952541e-01
5.966717174460298702e+04 1.984263646472948750e+01 2.416383278681896452e-01
5.966717177941032423e+04 1.964624989454146586e+01 2.423269759749895336e-01
5.966717181421766873e+04 1.987489311802213265e+01 2.455025328682224894e-01
5.966717184902502049e+04 1.945694400056816420e+01 2.362860869759561278e-01
5.966717188383236498e+04 1.968113608784977231e+01 2.445640063407694131e-01
5.966717191863970947e+04 1.978238485318706097e+01 2.437501229812287507e-01
5.966717195344705397e+04 1.995551410528369018e+01 2.416876472472068160e-01
5.966717198825439846e+04 1.989044509674713979e+01 2.469236284399761450e-01
5.966717202306174295e+04 2.012135637908305341e+01 2.558043720206357174e-01
5.966717205786908744e+04 2.046826189331459389e+01 2.634327356795335140e-01
5.966717209267643193e+04 2.043037585098917930e+01 2.534176172882947053e-01
5.966717212748377642e+04 1.998415128643708982e+01 2.448381346279806248e-01
5.966717216229112091e+04 2.022079930411250004e+01 2.628746545099757137e-01
5.966717219709846540e+04 2.025165667211823717e+01 2.526294175833192490e-01
5.966717223190580989e+04 2.039596124153526446e+01 2.511386401515698918e-01
5.966717226671315439e+04 2.031213169044951883e+01 2.502351751870147134e-01
5.966717230152049888e+04 2.015445627971354625e+01 2.491119714088256276e-01
5.966717233632784337e+04 2.045939777663255654e+01 2.534361208373774321e-01
5.966717237113518786e+04 1.983272248514393610e+01 2.444791496036635425e-01
5.966717240594253235e+04 2.041091392096815937e+01 2.499798329813141540e-01
5.966717244074987684e+04 2.005640190154287694e+01 2.446499287541436529e-01
5.966717247555722133e+04 2.035243374961925156e+01 2.574824076327336120e-01
5.966717251036456582e+04 2.014602082015858642e+01 2.501173872871501613e-01
5.966717254517191031e+04 1.979344325107462765e+01 2.411534343063397867e-01
5.966717257997925481e+04 1.967682992368600381e+01 2.386816596386358569e-01
5.966717261478659930e+04 2.026244188471399355e+01 2.475592795244411226e-01
5.966717264959394379e+04 1.992957290379840529e+01 2.474089127660280829e-01
5.966717268440128100e+04 1.985629082304079418e+01 2.448271882188343962e-01
5.966717271920862549e+04 1.951893723252496216e+01 2.410076865224710652e-01
5.966717275401597726e+04 1.972415591805766155e+01 2.465043232404361684e-01
5.966717278882332175e+04 1.968962720919693865e+01 2.419804398533620671e-01
5.966717282363065897e+04 2.040218999704054426e+01 2.601777857619047007e-01
5.966717285843800346e+04 2.034701968871213396e+01 2.617562654530079524e-01
5.966717289324535523e+04 2.024894845917078712e+01 2.580737509903605065e-01
5.966717292805269972e+04 2.014135354813589274e+01 2.533255275282181862e-01
5.966717296286004421e+04 1.957495085582777961e+01 2.452598566189729268e-01
5.966717299766738870e+04 2.002588496114210770e+01 2.552881252295697845e-01
5.966717303247472591e+04 1.967933882327704254e+01 2.453789982041574835e-01
5.966717306728207041e+04 2.001533096855648353e+01 2.554974654712182103e-01
5.966717310208941490e+04 1.986659773735527779e+01 2.486508887514149169e-01
5.966717313689675939e+04 2.034243664314944411e+01 2.570013121903059194e-01
5.966717317170410388e+04 2.040575091575091804e+01 2.643325151431957232e-01
5.966717320651144837e+04 2.044677714146460445e+01 2.608803782180869058e-01
5.966717324131880014e+04 2.016950497466886461e+01 2.523125508824521357e-01
5.966717327612614463e+04 2.066060318924782280e+01 2.637514365427541807e-01
5.966717331093348184e+04 2.056578148428109287e+01 2.569800804285244378e-01
5.966717334574082633e+04 2.026603331187054380e+01 2.539799500481166872e-01
5.966717338054817810e+04 2.011596751541796380e+01 2.534221363946175254e-01
5.966717341535552259e+04 1.980944284593251226e+01 2.484893479139623496e-01
5.966717345016285981e+04 2.040829002873387665e+01 2.647248538202668366e-01
5.966717348497020430e+04 2.067926772445251160e+01 2.687021249259732847e-01
5.966717351977755607e+04 2.039908306689991946e+01 2.606669650670955796e-01
5.966717355458490056e+04 2.060488845828376725e+01 2.633007416779511445e-01
5.966717358939223777e+04 2.006743030041063136e+01 2.602976055324964233e-01
5.966717362419958226e+04 2.009936816524908565e+01 2.483590674587048686e-01
5.966717365900692675e+04 1.985177224917151051e+01 2.462742277684946135e-01
5.966717369381427125e+04 1.977202041643809594e+01 2.411091368643020760e-01
5.966717372862161574e+04 2.015178196562024127e+01 2.558777831942025682e-01
5.966717376342896023e+04 2.062251557584356121e+01 2.608006165461485559e-01
5.966717379823630472e+04 2.033453978235172599e+01 2.621908495911940973e-01
5.966717383304364921e+04 1.994849434855200698e+01 2.501258510713129657e-01
5.966717386785100098e+04 2.045686054677393884e+01 2.561689494565930758e-01
5.966717390265834547e+04 2.040090427688565100e+01 2.557677269147664578e-01
5.966717393746568268e+04 2.049009277707831700e+01 2.837415000854043301e-01
5.966717397227302718e+04 2.041310370921873130e+01 2.572061779676798055e-01
5.966717400708037167e+04 1.995096633937743391e+01 2.469173238794709346e-01
5.966717404188771616e+04 2.010768047863329855e+01 2.464369944810341218e-01
5.966717407669506065e+04 2.014059573439671169e+01 2.453531742702751706e-01
5.966717411150240514e+04 2.023313844855644561e+01 2.513964115115658315e-01
5.966717414630974963e+04 2.026585724529356725e+01 2.511701768520691602e-01
5.966717418111709412e+04 2.023298511047070036e+01 2.549966249847120947e-01
5.966717421592443861e+04 2.036548814200494562e+01 2.552083326457578183e-01
5.966717425073178310e+04 2.045446809545227751e+01 2.574398446774143201e-01
5.966717428553912760e+04 2.024270893789901393e+01 2.486705226941690605e-01
5.966717432034647209e+04 2.054502445575172231e+01 2.530326204386209032e-01
5.966717435515381658e+04 2.019996618316646675e+01 2.500234941002569267e-01
5.966717438996116107e+04 2.012180216375826092e+01 2.541175101993292107e-01
5.966717442476850556e+04 2.056676513849918919e+01 2.668612284688882674e-01
5.966717445957585005e+04 2.063745645029774423e+01 2.613427054871463873e-01
5.966717449438319454e+04 2.049784556627331966e+01 2.684067087078266245e-01
5.966717452919053903e+04 1.988695579986005768e+01 2.460414585560528056e-01
5.966717456399788352e+04 2.055617348508151210e+01 2.600532818976108440e-01
5.966717459880522802e+04 2.051070347724044041e+01 2.520036025589926232e-01
5.966717463361257251e+04 2.005975268090039521e+01 2.430516027501402054e-01
5.966717466841991700e+04 2.010235946425999742e+01 2.527712195558915464e-01
5.966717470322726149e+04 2.018331086286594456e+01 2.475962349223014280e-01
5.966717473803460598e+04 2.023761159504102380e+01 2.436425976782256309e-01
5.966717477284195047e+04 2.050585359892459891e+01 2.534987571905673032e-01
5.966717480764929496e+04 2.064221842289762421e+01 2.532752480190916811e-01
5.966717484245663945e+04 2.066466405708056797e+01 2.530555001005823645e-01
5.966717487726398394e+04 2.022712793983810187e+01 2.552012971419587162e-01
5.966717491207132844e+04 2.074222804329560788e+01 2.599117399644856330e-01
5.966717494687867293e+04 2.065808655755498080e+01 2.551618049021321943e-01
5.966717498168601742e+04 2.016655854297316353e+01 2.492781577699757778e-01
5.966717501649336191e+04 2.018985046480422696e+01 2.462863152615390183e-01
5.966717505130070640e+04 2.002893510218716600e+01 2.435281597784522967e-01
5.966717508610805089e+04 1.999255757460287342e+01 2.429230784635853790e-01
5.966717512091539538e+04 2.083589068402466182e+01 2.569797341479924113e-01
5.966717515572273987e+04 2.060678623245833307e+01 2.568533544049058093e-01
5.966717519053008436e+04 2.073471610376896734e+01 2.526131328978993285e-01
5.966717522533742886e+04 2.038696028464275400e+01 2.511262993381448427e-01
5.966717526014477335e+04 2.087690047741461541e+01 2.614455930803923356e-01
5.966717529495211784e+04 2.081010704749773410e+01 2.542488840526936356e-01
5.966717532975946233e+04 2.081294234130719190e+01 2.592893350495759641e-01
5.966717536456680682e+04 2.015569739952718820e+01 2.431017583652390623e-01
5.966717539937415131e+04 2.047682103232030570e+01 2.486504779738343829e-01
5.966717543418149580e+04 2.038140894051730712e+01 2.480653607469047173e-01
5.966717546898884029e+04 2.023582602840205524e+01 2.503356685955497318e-01
5.966717550379618478e+04 2.099124246049856168e+01 2.643099030944999206e-01
5.966717553860352928e+04 2.078132051044941520e+01 2.608517422389743934e-01
5.966717557341087377e+04 2.023892513839808061e+01 2.501621507959492230e-01
5.966717560821821826e+04 2.038205087882709776e+01 2.521461635537775026e-01
5.966717564302556275e+04 2.025888752497172263e+01 2.457987545845554955e-01
5.966717567783290724e+04 2.041009876301765047e+01 2.523856841061363765e-01
5.966717571264025173e+04 1.990931390059774486e+01 2.409895997829674674e-01
5.966717574744759622e+04 2.073349295287932392e+01 2.610197106499010378e-01
5.966717578225494071e+04 2.042614860893417017e+01 2.557335540257133499e-01
5.966717581706228520e+04 2.026429755867294702e+01 2.472473103833974228e-01
5.966717585186962970e+04 2.040408439441471344e+01 2.511927419317804833e-01
5.966717588667697419e+04 2.035313611774452625e+01 2.494444017915647960e-01
5.966717592148431868e+04 2.005884046842004409e+01 2.424595881578406054e-01
5.966717595629166317e+04 2.022987657308809517e+01 2.470181585486663500e-01
5.966717599109900766e+04 2.012881908788885355e+01 2.442016996812897689e-01
5.966717602590635215e+04 2.049155896508758801e+01 2.566564484209570285e-01
5.966717606071369664e+04 1.973281353213173261e+01 2.346388634647149640e-01
5.966717609552104113e+04 2.013009029372512870e+01 2.433181076379246355e-01
5.966717613032838563e+04 2.035736085405763163e+01 2.489813633225095024e-01
5.966717616513573012e+04 2.004559806946562261e+01 2.481325178141674248e-01
5.966717619994307461e+04 2.069953587649847293e+01 2.544300277848376424e-01
5.966717623475041910e+04 1.998262673253081445e+01 2.470454605095738776e-01
5.966717626955776359e+04 1.978741419851316863e+01 2.449246134406454223e-01
5.966717630436510808e+04 2.025391906450871105e+01 2.522224609365394388e-01
5.966717633917245257e+04 1.994855489264406501e+01 2.426375402883785282e-01
5.966717637397979706e+04 2.046678919316302370e+01 2.566335608762748688e-01
5.966717640878714155e+04 2.053622109694344644e+01 2.510186133379694318e-01
5.966717644359448605e+04 2.006410210231843294e+01 2.426738765034223144e-01
5.966717647840183054e+04 2.004307563126012326e+01 2.476475832846570801e-01
5.966717651320917503e+04 2.052277123478857135e+01 2.595881544020974263e-01
5.966717654801651952e+04 2.035440742147767779e+01 2.521001364133934608e-01
5.966717658282386401e+04 2.023285358595979844e+01 2.462549048015617026e-01
5.966717661763120850e+04 1.988942497635494888e+01 2.448448341069327794e-01
5.966717665243855299e+04 1.983186208205784951e+01 2.443094871926110023e-01
5.966717668724589748e+04 1.994849112390620149e+01 2.490463707701716933e-01
5.966717672205324197e+04 2.066107958787517163e+01 2.642663415896212009e-01
5.966717675686058647e+04 1.978875855210342749e+01 2.417312073043816345e-01
5.966717679166793096e+04 2.023220714987089508e+01 2.443359103494434914e-01
5.966717682647527545e+04 2.030242321573248887e+01 2.472345434180347468e-01
5.966717686128261994e+04 2.006975784927452011e+01 2.435586404182773779e-01
5.966717689608996443e+04 1.975122891795707858e+01 2.445566010152269432e-01
5.966717693089730892e+04 1.986570915619389410e+01 2.419328357138945118e-01
5.966717696570465341e+04 2.020725768061810967e+01 2.529891042335039031e-01
5.966717700051199790e+04 1.963784772103957010e+01 2.462573939221260055e-01
5.966717703531934239e+04 2.003682480829190382e+01 2.486829023405816574e-01
5.966717707012668689e+04 2.005721510410995378e+01 2.420428642544537046e-01
5.966717710493403138e+04 1.988462877796323269e+01 2.466839537369221458e-01
5.966717713974137587e+04 1.998248882265275483e+01 2.459739922219746633e-01
5.966717717454872036e+04 1.992506562151666571e+01 2.434463822580658632e-01
5.966717720935606485e+04 1.992860059079228563e+01 2.439248330747939564e-01
5.966717724416340934e+04 1.997665482491118638e+01 2.479198150227849562e-01
5.966717727897075383e+04 2.044677983704454505e+01 2.606838460197715146e-01
5.966717731377809832e+04 1.999947862988784664e+01 2.447334012752763466e-01
5.966717734858544281e+04 1.977071783597782328e+01 2.478194122994222537e-01
5.966717738339278731e+04 2.003862023637093870e+01 2.482911358932436974e-01
5.966717741820013180e+04 1.995945373831210290e+01 2.498568857108278973e-01
5.966717745300747629e+04 2.019889010008918717e+01 2.477145982876362007e-01
5.966717748781482078e+04 2.011280510332257876e+01 2.472025021533169609e-01
5.966717752262216527e+04 1.962435728805452584e+01 2.376585029426086793e-01
5.966717755742950976e+04 1.995566406487829170e+01 2.442658624246450694e-01
5.966717759223685425e+04 1.936077851340564493e+01 2.301105176937051078e-01
5.966717762704419874e+04 1.955551158914589038e+01 2.349549483727986221e-01
5.966717766185154323e+04 1.966238310708898851e+01 2.381459667032757577e-01
5.966717769665888773e+04 2.007442513171500309e+01 2.481021886747860894e-01
5.966717773146623222e+04 2.021149684010042691e+01 2.545980703945217583e-01
5.966717776627357671e+04 1.980333061264268224e+01 2.399454620012042017e-01
5.966717780108092120e+04 1.933945685001545556e+01 2.370476717122627641e-01
5.966717783588826569e+04 1.964281337482428569e+01 2.464321462968122045e-01
5.966717787069561018e+04 1.963705252471537932e+01 2.424084565314613138e-01
5.966717790550295467e+04 1.964678281744444277e+01 2.386159392232234111e-01
5.966717794031029916e+04 1.957565532727338464e+01 2.403816786441009823e-01
5.966717797511764365e+04 1.945914696504842922e+01 2.369142887394536379e-01
5.966717800992498815e+04 1.936718815560750429e+01 2.313407224030342157e-01
5.966717804473233264e+04 1.955875775803308159e+01 2.470118772760511450e-01
5.966717807953967713e+04 1.959926369515066469e+01 2.444164344818468282e-01
5.966717811434702162e+04 1.973893019038984420e+01 2.408908456673913845e-01
5.966717814915436611e+04 1.965770460165249389e+01 2.340600602797738017e-01
5.966717818396171060e+04 1.955092870701876961e+01 2.372110986973048619e-01
5.966717821876905509e+04 1.935319388267955887e+01 2.339369760832734624e-01
5.966717825357639958e+04 1.925519203075348429e+01 2.324336675984669809e-01
5.966717828838374407e+04 1.919466029799671958e+01 2.295520602348958827e-01
5.966717832319108857e+04 1.949401302092734767e+01 2.350622290009720672e-01
5.966717835799843306e+04 1.972875366107520279e+01 2.403408864170678283e-01
5.966717839280577755e+04 1.965590812276115784e+01 2.385255693963611312e-01
5.966717842761312204e+04 1.956025813651636724e+01 2.381659685727016140e-01
5.966717846242046653e+04 1.956910490507667433e+01 2.350643883629322528e-01
5.966717849722781102e+04 1.950994769457497569e+01 2.345079713738935645e-01
5.966717853203515551e+04 1.949078799724906830e+01 2.344706957382889367e-01
5.966717856684250000e+04 1.936303646144650159e+01 2.335941153990119812e-01
5.966717860164984450e+04 1.934380789511187260e+01 2.363774511683553181e-01
5.966717863645718899e+04 1.977263610837618302e+01 2.392936446310895693e-01
5.966717867126453348e+04 1.927465007404576269e+01 2.302838343951928712e-01
5.966717870607187797e+04 1.967560943055100608e+01 2.426603300816009834e-01
5.966717874087922246e+04 1.971676752857754167e+01 2.416401892882367175e-01
5.966717877568656695e+04 2.005879532882605787e+01 2.512077566402560747e-01
5.966717881049391144e+04 1.988733571841306258e+01 2.459998190809792595e-01
5.966717884530125593e+04 1.969705058215372873e+01 2.453366119360430586e-01
5.966717888010860042e+04 1.900245417325765374e+01 2.284496180876401106e-01
5.966717891491594492e+04 2.041547088281942379e+01 2.518194184862403429e-01
5.966717894972328941e+04 1.939892712285751841e+01 2.321826589248077444e-01
5.966717898453063390e+04 1.982105953349441663e+01 2.405610917452519759e-01
5.966717901933797839e+04 1.997974100649311069e+01 2.475411120475905502e-01
5.966717905414532288e+04 1.969316954967491284e+01 2.378388898748543256e-01
5.966717908895266737e+04 1.950437761705367379e+01 2.345825868383914214e-01
5.966717912376001186e+04 1.999971928282865719e+01 2.453808474191107036e-01
5.966717915856735635e+04 1.951237046248593643e+01 2.400193496180488273e-01
5.966717919337470084e+04 1.963929081389814613e+01 2.440518548295265155e-01
5.966717922818204534e+04 2.005693355923113685e+01 2.450140546943211373e-01
5.966717926298938983e+04 1.996916657569472164e+01 2.427918509844679829e-01
5.966717929779673432e+04 1.983045845479293945e+01 2.404389609757403012e-01
5.966717933260407881e+04 2.007326549940503924e+01 2.428458259731844371e-01
5.966717936741142330e+04 2.033794386077274297e+01 2.492144791691821570e-01
5.966717940221876779e+04 1.987730815094975867e+01 2.412206678809616922e-01
5.966717943702611228e+04 1.981613440509812563e+01 2.416809695811891479e-01
5.966717947183345677e+04 1.968920232879179011e+01 2.393482954982168176e-01
5.966717950664080126e+04 2.004238517128337449e+01 2.498223584704542533e-01
5.966717954144814576e+04 2.016516676144090070e+01 2.492472909382241752e-01
5.966717957625549025e+04 2.005291226345539357e+01 2.486117844776269403e-01
5.966717961106283474e+04 2.018919252055368574e+01 2.488341924494287538e-01
5.966717964587017923e+04 1.990968040759610602e+01 2.463502956771683183e-01
5.966717968067752372e+04 1.949288964055167739e+01 2.379259463258207030e-01
5.966717971548486821e+04 1.963752563552248986e+01 2.452183847743970857e-01
5.966717975029221270e+04 2.011916655471011595e+01 2.457639904163639311e-01
5.966717978509955719e+04 1.992999429466247463e+01 2.451228530133983952e-01
5.966717981990690168e+04 2.007466973004020616e+01 2.492207703340726943e-01
5.966717985471424618e+04 1.973476728554300053e+01 2.403429284532958010e-01
5.966717988952159067e+04 1.992036758964502496e+01 2.486259926329568160e-01
5.966717992432893516e+04 1.974621403028776001e+01 2.441407415675128090e-01
5.966717995913627965e+04 2.014203217715788696e+01 2.486478097977628809e-01
5.966717999394362414e+04 2.004534670417023179e+01 2.531578696876156109e-01
5.966718002875096863e+04 2.013622052067381318e+01 2.569083214231969725e-01
5.966718006355831312e+04 1.990287304179519978e+01 2.510787964868588795e-01
5.966718009836565761e+04 2.001837267141324617e+01 2.486949441739433331e-01
5.966718013317300210e+04 2.045867615447335197e+01 2.596230315534077127e-01
5.966718016798034660e+04 2.008611524299544016e+01 2.529011500597618256e-01
5.966718020278769109e+04 1.997017732078064611e+01 2.491496681251683387e-01
5.966718023759503558e+04 2.002245444026612731e+01 2.526182956812563773e-01
5.966718027240238007e+04 1.975706948532478435e+01 2.555994604578954998e-01
5.966718030720972456e+04 2.026640021381019352e+01 2.600466726749845470e-01
5.966718034201706905e+04 2.013259461095973180e+01 2.520478291704891238e-01
5.966718037682441354e+04 2.032628009577170403e+01 2.611443593754775305e-01
5.966718041163175803e+04 1.998530260752429299e+01 2.537368938045411193e-01
5.966718044643910252e+04 2.001959298549469324e+01 2.511022444726974112e-01
5.966718048124644702e+04 2.040877776822663847e+01 2.577161872233441620e-01
5.966718051605379151e+04 2.019355382245330688e+01 2.586580529409955309e-01
5.966718055086113600e+04 2.055021310766570153e+01 2.620149922787878838e-01
5.966718058566848049e+04 2.014162943847305343e+01 2.486032478672592638e-01
5.966718062047582498e+04 2.030277947838863639e+01 2.630218740035150660e-01
5.966718065528316947e+04 1.959382638782282271e+01 2.432732046842845108e-01
5.966718069009051396e+04 2.010669930306026387e+01 2.551740978483430511e-01
5.966718072489785845e+04 1.996964554602165620e+01 2.604150218498303970e-01
5.966718075970520295e+04 2.049591854217914388e+01 2.653401205816368624e-01
5.966718079451254744e+04 2.011951806064121584e+01 2.530338452961606865e-01
5.966718082931989193e+04 2.044366257511044438e+01 2.644270988221342766e-01
5.966718086412723642e+04 2.060666271253460025e+01 2.640320990363507758e-01
5.966718089893458091e+04 1.986111144286925878e+01 2.455740248256718383e-01
5.966718093374192540e+04 2.003436644740001071e+01 2.536347945383218838e-01
5.966718096854926989e+04 2.030537974683544178e+01 2.576178518384019678e-01
5.966718100335661438e+04 2.025405287517871500e+01 2.637995003287539331e-01
5.966718103816395887e+04 1.977201170324918778e+01 2.549671758523278653e-01
5.966718107297130337e+04 2.010825776810542820e+01 2.515750222130122005e-01
5.966718110777864786e+04 2.047720995322915272e+01 2.579925395391602372e-01
5.966718114258599235e+04 2.041790787774429461e+01 2.567372667795739249e-01
5.966718117739333684e+04 2.014557778426791046e+01 2.514735549467240761e-01
5.966718121220068133e+04 2.007110873812326446e+01 2.489014829500247883e-01
5.966718124700802582e+04 1.990242814966559948e+01 2.479975608918651153e-01
5.966718128181537031e+04 2.002009598444808702e+01 2.497832942580756332e-01
5.966718131662271480e+04 1.962657023220403474e+01 2.456746732397082911e-01
5.966718135143005929e+04 1.995761857920875215e+01 2.496989063574610590e-01
5.966718138623740379e+04 1.999535358941299634e+01 2.471294894453466284e-01
5.966718142104474828e+04 1.990859311728656067e+01 2.485960756139787564e-01
5.966718145585209277e+04 1.971173007792708987e+01 2.470799519489811358e-01
5.966718149065943726e+04 1.975155368753816987e+01 2.483526388507576732e-01
5.966718152546678175e+04 1.964563945121366473e+01 2.411567881944371439e-01
5.966718156027412624e+04 1.992979662294404264e+01 2.511906117625180013e-01
5.966718159508147073e+04 1.990727087526980554e+01 2.536257937249580263e-01
5.966718162988881522e+04 1.990820557323305451e+01 2.436324724853211610e-01
5.966718166469615971e+04 1.971599191010160013e+01 2.435979199348967394e-01
5.966718169950350421e+04 1.997584365137169371e+01 2.497384510677984060e-01
5.966718173431084870e+04 2.005303791188179829e+01 2.508679907572520240e-01
5.966718176911819319e+04 1.975784066006442430e+01 2.442535666552465012e-01
5.966718180392553768e+04 2.020818162872519252e+01 2.526109794083798987e-01
5.966718183873288217e+04 1.958347032616205396e+01 2.443180100109400565e-01
5.966718187354022666e+04 2.020017721332053640e+01 2.480838840576771454e-01
5.966718190834757115e+04 1.984561319340329533e+01 2.417120633230474547e-01
5.966718194315491564e+04 1.983239123607990706e+01 2.436916314253453342e-01
5.966718197796226013e+04 2.024916866633372692e+01 2.549328537204925693e-01
5.966718201276960463e+04 2.013330652825499101e+01 2.465524928737523602e-01
5.966718204757694184e+04 2.011116011270366144e+01 2.454156432270105381e-01
5.966718208238428633e+04 2.015524291695064107e+01 2.562002535472323594e-01
5.966718211719163810e+04 1.996297860020748516e+01 2.508862163664755673e-01
5.966718215199898259e+04 2.023524906077885532e+01 2.540376667190968885e-01
5.966718218680632708e+04 2.004902601330913470e+01 2.436218106178296705e-01
5.966718222161367157e+04 1.999120160884866948e+01 2.467465503379612790e-01
5.966718225642101606e+04 2.008715923228370315e+01 2.470077029281596004e-01
5.966718229122836055e+04 2.054898466792887035e+01 2.619208194368009557e-01
5.966718232603570505e+04 2.017405551272166520e+01 2.481408194629187713e-01
5.966718236084304954e+04 2.003058933695090715e+01 2.446241475410050603e-01
5.966718239565038675e+04 2.036765948070072341e+01 2.546969233269110733e-01
5.966718243045773124e+04 2.012225659866576422e+01 2.454093244328003076e-01
5.966718246526508301e+04 2.045209954485391535e+01 2.526400208737983877e-01
5.966718250007242750e+04 1.987496110858483078e+01 2.398863304260594742e-01
5.966718253487976472e+04 2.022754955960497725e+01 2.493059575734938027e-01
5.966718256968710921e+04 1.997200076383252920e+01 2.436868177239541189e-01
5.966718260449446097e+04 2.014910128250069477e+01 2.465068878180844136e-01
5.966718263930180547e+04 2.000037274847894508e+01 2.453452770463721566e-01
5.966718267410914996e+04 2.004551453583406939e+01 2.461533077029993133e-01
5.966718270891649445e+04 1.986110072489114486e+01 2.415755305117552876e-01
5.966718274372383894e+04 2.000986897871206693e+01 2.454916551685747961e-01
5.966718277853118343e+04 2.013834446646602316e+01 2.524475201886048348e-01
5.966718281333852065e+04 1.974608507829843518e+01 2.478665015367081115e-01
5.966718284814586514e+04 1.982760030298294041e+01 2.453709990643839767e-01
5.966718288295321690e+04 2.020707107753245779e+01 2.548319345546946058e-01
5.966718291776056139e+04 2.006884606533350990e+01 2.496207821016704076e-01
5.966718295256790589e+04 2.028451599393991600e+01 2.507885769019376210e-01
5.966718298737525038e+04 2.026051557042357487e+01 2.582130769001118042e-01
5.966718302218258759e+04 2.007061836809366895e+01 2.515976383498776392e-01
5.966718305698993208e+04 1.954715786203352579e+01 2.402633155935306741e-01
5.966718309179728385e+04 1.992389597644749699e+01 2.430305180065374104e-01
5.966718312660462834e+04 1.956449813457455278e+01 2.358606704473467097e-01
5.966718316141196556e+04 1.934491698188802644e+01 2.321346490388870309e-01
5.966718319621931005e+04 1.994253738590017733e+01 2.450330905361441103e-01
5.966718323102666182e+04 1.988658964609534863e+01 2.417332360862393947e-01
5.966718326583400631e+04 1.952457661628380592e+01 2.345522086647533477e-01
5.966718330064134352e+04 1.978467109087386078e+01 2.378580811542480855e-01
5.966718333544868801e+04 1.986330479681430106e+01 2.386686718824623243e-01
5.966718337025603978e+04 1.975037985673974461e+01 2.371672958503528716e-01
5.966718340506338427e+04 1.983997610309806348e+01 2.389165104332501843e-01
5.966718343987072876e+04 2.028341179385530424e+01 2.442913745926455216e-01
5.966718347467807325e+04 1.973680984544383676e+01 2.385597638502204576e-01
5.966718350948541774e+04 2.025040124447517442e+01 2.484875041894877568e-01
5.966718354429276224e+04 1.963531179922706116e+01 2.395171853714012367e-01
5.966718357910010673e+04 1.980583779343006512e+01 2.429593949258628816e-01
5.966718361390745122e+04 1.986670116990034174e+01 2.484403571831995117e-01
5.966718364871478843e+04 2.037399803034269752e+01 2.553694941365852178e-01
5.966718368352213292e+04 1.982660246328066478e+01 2.451984943653629234e-01
5.966718371832947741e+04 2.057783473727432266e+01 2.621973044028929056e-01
5.966718375313682191e+04 1.962855612427091856e+01 2.474510780363516904e-01
5.966718378794416640e+04 1.976615584010368565e+01 2.448583454387135705e-01
5.966718382275151089e+04 2.037795993836671826e+01 2.600334354342124232e-01
5.966718385755886266e+04 2.025488528066476590e+01 2.533640849502152848e-01
5.966718389236620715e+04 2.034737583569160080e+01 2.496450868951968494e-01
5.966718392717354436e+04 1.981737207222450436e+01 2.415363357550692480e-01
5.966718396198088885e+04 1.991689811431076862e+01 2.417601416196227815e-01
5.966718399678824062e+04 2.000753254082170685e+01 2.425955444032147357e-01
5.966718403159558511e+04 1.959980651402772978e+01 2.343371355628226793e-01
5.966718406640292233e+04 2.035042735042734918e+01 2.500149396640494182e-01
5.966718410121026682e+04 1.993729140624051510e+01 2.399282013406021929e-01
5.966718413601761858e+04 1.985259691878770383e+01 2.453067682859329246e-01
5.966718417082496308e+04 2.000321378383332060e+01 2.452126932847131235e-01
5.966718420563230029e+04 1.995722553150273626e+01 2.407907472767751578e-01
5.966718424043964478e+04 1.966969946627503063e+01 2.420142865200484161e-01
5.966718427524698927e+04 1.992936080882175531e+01 2.438916959471328916e-01
5.966718431005433376e+04 1.978674034485259980e+01 2.412726399662648569e-01
5.966718434486168553e+04 1.981415416551008590e+01 2.413992046316940920e-01
5.966718437966903002e+04 2.012716621918476889e+01 2.475990718832464521e-01
5.966718441447636724e+04 2.027638481810792825e+01 2.518801802331646078e-01
5.966718444928371173e+04 1.984359036144578070e+01 2.387642667372712468e-01
5.966718448409105622e+04 1.983991080847798827e+01 2.405910879000110747e-01
5.966718451889840071e+04 2.017950281769168797e+01 2.459207098728577734e-01
5.966718455370574520e+04 1.991185830081056807e+01 2.435041503808144103e-01
5.966718458851308969e+04 2.018568303740544678e+01 2.442590266918978070e-01
5.966718462332044146e+04 2.013367537199751212e+01 2.502264992849016489e-01
5.966718465812778595e+04 1.986316079625124331e+01 2.431413667634274856e-01
5.966718469293512317e+04 2.031679233873455814e+01 2.568395619192617718e-01
5.966718472774246766e+04 2.020203563595140395e+01 2.538009385167683263e-01
5.966718476254981942e+04 1.964133299936785093e+01 2.411913921410975548e-01
5.966718479735716392e+04 1.992960522338431772e+01 2.517488131396902751e-01
5.966718483216450113e+04 2.034332575711038871e+01 2.525891583414408004e-01
5.966718486697184562e+04 1.975212935063702702e+01 2.389385201020072236e-01
5.966718490177919011e+04 2.030411583517255991e+01 2.508585409845573988e-01
5.966718493658653460e+04 2.007812216565285013e+01 2.402672881504652191e-01
5.966718497139388637e+04 2.049235552933657800e+01 2.458331828687136400e-01
5.966718500620123086e+04 2.040421736793236818e+01 2.453305001078882608e-01
5.966718504100856808e+04 2.029969426410221800e+01 2.477468430017804590e-01
5.966718507581591257e+04 2.033652194046037920e+01 2.524449246555456883e-01
5.966718511062326434e+04 2.024676547557903561e+01 2.444325221526030822e-01
5.966718514543060883e+04 2.017488095525851222e+01 2.482188899975348861e-01
5.966718518023794604e+04 1.997214558191981482e+01 2.442031275162503956e-01
5.966718521504529053e+04 1.978981634669174028e+01 2.350739501192396774e-01
5.966718524985264230e+04 2.023684851733631973e+01 2.458351119522129424e-01
5.966718528465998679e+04 2.007355174658277264e+01 2.441989902742618124e-01
5.966718531946732401e+04 2.024786742600151612e+01 2.484207856287775074e-01
5.966718535427466850e+04 2.015556180187226332e+01 2.502122483666651687e-01
5.966718538908202027e+04 2.051344417583501567e+01 2.623782343358684321e-01
5.966718542388936476e+04 1.969534080076262939e+01 2.393301713334460568e-01
5.966718545869670197e+04 1.968839617790215257e+01 2.382163011798297536e-01
5.966718549350404646e+04 2.016817909058623215e+01 2.462578258582791835e-01
5.966718552831139095e+04 1.989529726005874011e+01 2.363344663551508740e-01
5.966718556311873544e+04 2.045398028434140514e+01 2.469692255049044105e-01
5.966718559792608721e+04 2.025881862336260752e+01 2.443045428497112592e-01
5.966718563273343170e+04 2.057947196603899798e+01 2.502784293523791503e-01
5.966718566754076892e+04 1.991353904357988469e+01 2.372394919450463713e-01
5.966718570234811341e+04 2.004906156201405310e+01 2.422583908261750907e-01
5.966718573715546518e+04 2.009221403241228288e+01 2.456377281649253508e-01
5.966718577196280967e+04 1.999120001923492751e+01 2.449516564197854462e-01
5.966718580677014688e+04 2.035912944265190916e+01 2.448201040320120148e-01
5.966718584157749137e+04 1.973819461786355589e+01 2.407142236896669951e-01
5.966718587638484314e+04 2.057486244204018533e+01 2.575408399092828926e-01
5.966718591119218763e+04 2.041146481128009071e+01 2.498109050244506357e-01
5.966718594599953212e+04 1.977305032082951541e+01 2.437152972676482621e-01
5.966718598080687661e+04 1.980091905778485284e+01 2.436836460327072018e-01
5.966718601561422111e+04 2.049458622875825142e+01 2.571452915432804742e-01
5.966718605042156560e+04 1.995090876154821657e+01 2.477033363980564173e-01
5.966718608522890281e+04 2.028771778079822141e+01 2.533501573358257208e-01
5.966718612003624730e+04 2.000681372549019699e+01 2.457114291411784668e-01
5.966718615484359179e+04 1.991693985090211427e+01 2.457282826167212497e-01
5.966718618965093629e+04 2.035868883119439943e+01 2.524233346097524699e-01
5.966718622445828805e+04 1.997962656812214277e+01 2.431997864509167773e-01
5.966718625926563254e+04 1.991431916383035272e+01 2.452234486417192993e-01
5.966718629407296976e+04 1.992150931572224337e+01 2.451729988749267453e-01
5.966718632888031425e+04 1.987502708689475739e+01 2.493061449081689640e-01
5.966718636368766602e+04 1.998490183782740814e+01 2.565474301617281516e-01
5.966718639849501051e+04 1.942238868081564718e+01 2.414454104786355748e-01
5.966718643330234772e+04 1.994219688239218868e+01 2.465435669882816150e-01
5.966718646810969221e+04 1.963562136234333266e+01 2.383381806795782376e-01
5.966718650291704398e+04 1.995314985006495334e+01 2.452055753003007099e-01
5.966718653772438847e+04 1.999410597221386965e+01 2.652670398184747147e-01
5.966718657253172569e+04 2.013540939860208567e+01 2.479572189488780110e-01
5.966718660733907018e+04 1.948546910618592065e+01 2.342058673649421996e-01
5.966718664214642195e+04 1.987663686880889102e+01 2.407212433610583235e-01
5.966718667695376644e+04 1.990821983849584242e+01 2.438621453377022852e-01
5.966718671176111093e+04 1.991080330394071396e+01 2.406650799666178453e-01
5.966718674656845542e+04 2.002043351869052046e+01 2.484804007013763361e-01
5.966718678137579263e+04 1.963976773794367503e+01 2.392271769756306732e-01
5.966718681618313713e+04 1.982863077514167927e+01 2.485427733742836820e-01
5.966718685099048889e+04 1.945338947867860568e+01 2.365031554914979739e-01
5.966718688579783338e+04 1.966698724498996143e+01 2.422218426473494446e-01
5.966718692060517060e+04 1.988083401531715211e+01 2.519969769544610494e-01
5.966718695541251509e+04 1.955975905909242485e+01 2.418056374446636569e-01
5.966718699021986686e+04 1.984340517500150014e+01 2.546145562332857160e-01
5.966718702502721135e+04 1.990905226336948886e+01 2.521414763811465898e-01
5.966718705983454856e+04 1.989483268836785612e+01 2.528260431118141138e-01
5.966718709464189305e+04 2.010471057689968433e+01 2.501712807649477677e-01
5.966718712944924482e+04 1.985058462718036765e+01 2.426696832783382385e-01
5.966718716425658931e+04 2.015815201411349733e+01 2.443043229858266052e-01
5.966718719906393380e+04 1.999501605000844862e+01 2.402302379517357311e-01
5.966718723387127829e+04 2.017187156366835410e+01 2.464886004457848556e-01
5.966718726867862279e+04 1.972956511292647619e+01 2.381363472603715559e-01
5.966718730348596728e+04 1.962479453033804333e+01 2.358461854942903724e-01
5.966718733829330449e+04 2.000271873157938884e+01 2.476133622303500204e-01
5.966718737310064898e+04 2.003653351849821718e+01 2.520787478382556790e-01
5.966718740790800075e+04 2.007046955245781206e+01 2.565709124128018881e-01
5.966718744271534524e+04 2.019263261296659806e+01 2.477099556434156635e-01
5.966718747752268973e+04 2.006087561314884127e+01 2.474923811157225817e-01
5.966718751233003422e+04 2.006429458610359973e+01 2.451020487849541185e-01
5.966718754713737144e+04 2.011017946633337772e+01 2.464815770321591992e-01
5.966718758194471593e+04 2.006660324661861594e+01 2.435947001695012160e-01
5.966718761675206770e+04 2.014422199233250055e+01 2.497993841368934542e-01
5.966718765155941219e+04 2.043671269454711847e+01 2.590022227336772342e-01
5.966718768636674940e+04 2.007048170163311696e+01 2.473602999663833124e-01
5.966718772117409389e+04 2.002720617693120175e+01 2.470437767846878907e-01
5.966718775598144566e+04 1.989735244109788681e+01 2.400938888895704781e-01
5.966718779078879015e+04 1.983240813847555373e+01 2.460067336991607623e-01
5.966718782559612737e+04 1.976209091789310435e+01 2.426232803961302920e-01
5.966718786040347186e+04 1.994551223157301578e+01 2.472777610282466954e-01
5.966718789521082363e+04 1.969489640499963556e+01 2.377895337213007942e-01
5.966718793001816812e+04 1.946566964499020358e+01 2.327895402289552607e-01
5.966718796482550533e+04 1.990554114767870786e+01 2.386402968934185631e-01
5.966718799963284982e+04 1.971053074978938469e+01 2.360175309466664983e-01
5.966718803444020159e+04 2.003047377964925957e+01 2.443278835088852352e-01
5.966718806924754608e+04 1.954019697114923915e+01 2.336744764239215288e-01
5.966718810405488330e+04 1.998270471219656130e+01 2.440729471380118920e-01
5.966718813886222779e+04 1.950412795455639525e+01 2.345034237128119092e-01
5.966718817366957228e+04 1.976534855080415909e+01 2.432674734713950737e-01
5.966718820847691677e+04 1.942638510605685553e+01 2.386125100373305274e-01
5.966718824328426126e+04 1.971139628285069989e+01 2.383859032228281827e-01
5.966718827809160575e+04 2.007990976743045408e+01 2.474090055963145685e-01
5.966718831289895024e+04 1.989377284928279011e+01 2.403000782896486665e-01
5.966718834770629473e+04 1.957516199477320740e+01 2.347711470175007920e-01
5.966718838251364650e+04 2.009916296549367942e+01 2.419039812958494740e-01
5.966718841732099099e+04 1.995132743362831818e+01 2.376960385553642807e-01
5.966718845212832821e+04 1.983234254983058165e+01 2.350735039080625033e-01
5.966718848693567270e+04 2.011988257598923724e+01 2.437137579888833672e-01
5.966718852174302447e+04 2.021597977988540151e+01 2.446194454511137761e-01
5.966718855655036896e+04 2.007273037168701890e+01 2.444266240550053149e-01
5.966718859135770617e+04 2.018409587386046056e+01 2.473224106479466888e-01
5.966718862616505066e+04 2.006786482631922652e+01 2.493177371756666039e-01
5.966718866097240243e+04 1.973701166980884381e+01 2.380415319981473432e-01
5.966718869577974692e+04 1.975317974562035062e+01 2.388379249020897710e-01
5.966718873058708414e+04 2.040996729213289740e+01 2.563375377420383794e-01
5.966718876539442863e+04 1.989957494567423524e+01 2.424501696000625761e-01
5.966718880020177312e+04 2.016724125373279719e+01 2.503959082211370535e-01
5.966718883500911761e+04 1.975144777848093725e+01 2.399992455469467101e-01
5.966718886981646938e+04 1.963997008653538145e+01 2.400428561632272917e-01
5.966718890462381387e+04 2.007750145999610325e+01 2.498563237139871107e-01
5.966718893943115108e+04 1.977146621945376381e+01 2.468284645756090023e-01
5.966718897423849558e+04 2.015666699014993313e+01 2.554029396169256172e-01
5.966718900904584734e+04 2.014123710087148922e+01 2.571424468816995157e-01
5.966718904385319183e+04 2.007621976860139767e+01 2.631605882256614626e-01
5.966718907866052905e+04 1.993653330769508258e+01 2.515319321221533011e-01
5.966718911346787354e+04 2.025836422101671630e+01 2.591364486961267311e-01
5.966718914827522531e+04 2.041601387163815673e+01 2.633616015232363994e-01
5.966718918308256980e+04 1.984771360816346331e+01 2.495917966502332885e-01
5.966718921788991429e+04 1.981774882426336148e+01 2.416760341791409361e-01
5.966718925269725878e+04 2.021914112815029085e+01 2.561192264331237922e-01
5.966718928750460327e+04 2.016397060606795577e+01 2.472170919163246272e-01
5.966718932231194776e+04 2.061258767301843520e+01 2.630331288577008042e-01
5.966718935711929225e+04 2.020038413075125661e+01 2.466428918607358745e-01
5.966718939192663674e+04 2.063925550759711669e+01 2.542494415202517510e-01
5.966718942673397396e+04 2.093748348703496376e+01 2.662488718123995346e-01
5.966718946154131845e+04 1.990217833146026649e+01 2.437391121654506887e-01
5.966718949634867022e+04 1.983666385325899384e+01 2.434479891009147523e-01
5.966718953115601471e+04 2.034868236869332492e+01 2.503556095803844972e-01
5.966718956596335192e+04 1.990009391457340371e+01 2.370012753714135778e-01
5.966718960077069642e+04 2.032259318184578589e+01 2.480345231840097586e-01
5.966718963557804818e+04 2.008061518667651413e+01 2.438481368622704704e-01
5.966718967038539267e+04 1.996799933207700306e+01 2.392691272652122114e-01
5.966718970519272989e+04 1.992655219224082686e+01 2.402663016699251308e-01
5.966718974000007438e+04 2.044728779076893233e+01 2.500446935797034365e-01
5.966718977480742615e+04 2.014393290291437921e+01 2.472388074989687878e-01
5.966718980961477064e+04 2.006757294189956298e+01 2.431383811716091026e-01
5.966718984442211513e+04 2.018002970465778390e+01 2.425639773795005283e-01
5.966718987922945962e+04 2.012050734830479826e+01 2.423720571575926075e-01
5.966718991403680411e+04 2.030706422242292675e+01 2.478519934739924213e-01
5.966718994884414860e+04 2.023590549646038284e+01 2.453638708960027559e-01
5.966718998365149309e+04 2.021868680716287159e+01 2.489841258091720633e-01
5.966719001845883759e+04 2.021723558488390893e+01 2.460198809221533500e-01
5.966719005326617480e+04 2.028741702243170408e+01 2.463412512410587674e-01
5.966719008807351929e+04 2.001633393829401086e+01 2.407580381481201071e-01
5.966719012288087106e+04 1.961352616619294409e+01 2.312694953184840363e-01
5.966719015768821555e+04 1.992706129800427917e+01 2.424315153518216137e-01
5.966719019249555276e+04 2.046661446292291586e+01 2.545101040394373570e-01
5.966719022730289726e+04 2.031329516539440405e+01 2.479901495438062986e-01
5.966719026211024902e+04 2.029059108242886467e+01 2.462867236335284926e-01
5.966719029691759351e+04 2.031737783428169308e+01 2.472616002955811132e-01
5.966719033172493801e+04 2.006691808240577757e+01 2.430330297056095545e-01
5.966719036653228250e+04 2.018310223382508539e+01 2.451060454985871384e-01
5.966719040133962699e+04 2.001694608611747839e+01 2.405901465772140591e-01
5.966719043614697148e+04 2.007007981783607775e+01 2.457800173395544574e-01
5.966719047095431597e+04 2.015567340087816106e+01 2.478394062797992792e-01
5.966719050576166046e+04 1.978263609020768499e+01 2.437167587904077171e-01
5.966719054056900495e+04 2.004692429498724948e+01 2.447931058432593066e-01
5.966719057537634944e+04 2.008613788895668151e+01 2.398418130639280166e-01
5.966719061018368666e+04 1.998883441937776340e+01 2.451356439781552932e-01
5.966719064499103115e+04 2.008846687164647093e+01 2.475589779386916656e-01
5.966719067979837564e+04 2.022958135667824209e+01 2.468571391524617686e-01
5.966719071460572013e+04 2.007639951331751149e+01 2.457653549702276397e-01
5.966719074941306462e+04 2.003359724280876719e+01 2.446145549671636665e-01
5.966719078422040911e+04 2.049074930049674137e+01 2.567029424031900819e-01
5.966719081902775361e+04 2.095945153522725946e+01 2.622656600716911091e-01
5.966719085383509810e+04 2.025830979795785680e+01 2.484184811477122001e-01
5.966719088864244986e+04 2.035990335246149385e+01 2.452642092144007580e-01
5.966719092344979435e+04 2.024212366603129709e+01 2.421612604868896013e-01
5.966719095825713157e+04 2.033626666015720375e+01 2.450291515160411826e-01
5.966719099306447606e+04 2.036373973004694804e+01 2.445347619709383746e-01
5.966719102787182055e+04 2.016876063579419665e+01 2.422913818155647547e-01
5.966719106267916504e+04 2.031738696889364704e+01 2.451251615223834779e-01
5.966719109748650953e+04 2.017109211548807579e+01 2.419764756585165433e-01
5.966719113229385403e+04 2.042639897479709532e+01 2.485240268223433413e-01
5.966719116710119852e+04 2.080668556082226672e+01 2.522473777224826241e-01
5.966719120190854301e+04 2.017737826275056179e+01 2.451924827313505251e-01
5.966719123671588750e+04 2.058280223309125034e+01 2.468484230587397743e-01
5.966719127152323199e+04 2.000561299143658900e+01 2.393660341805030067e-01
5.966719130633057648e+04 2.057095269820120009e+01 2.481847082025079032e-01
5.966719134113792097e+04 2.017652674061722351e+01 2.409954649148009220e-01
5.966719137594526546e+04 2.037573593047209286e+01 2.461548252128159531e-01
5.966719141075260995e+04 2.053436183410511617e+01 2.518897287376555272e-01
5.966719144555995445e+04 2.020672579722840823e+01 2.444294547699905062e-01
5.966719148036729894e+04 2.043175395858709109e+01 2.503106368163612316e-01
5.966719151517464343e+04 2.008661360521316652e+01 2.468441875028886123e-01
5.966719154998198792e+04 2.032699187984614397e+01 2.511314928470732011e-01
5.966719158478933241e+04 1.958550931713996590e+01 2.375848705951811857e-01
5.966719161959667690e+04 2.009923039335450667e+01 2.474957333008246108e-01
5.966719165440402867e+04 1.974389690967664990e+01 2.425047782551141284e-01
5.966719168921137316e+04 2.024836210577685591e+01 2.504506327757646811e-01
5.966719172401871037e+04 2.000272121949163662e+01 2.450015354358571484e-01
5.966719175882605487e+04 1.993024746607320097e+01 2.433075954944338148e-01
5.966719179363339936e+04 1.971887373515178155e+01 2.388642227843917609e-01
5.966719182844074385e+04 1.996858664143895012e+01 2.375298677739767494e-01
5.966719186324808834e+04 1.955439984836279166e+01 2.326301123609377519e-01
5.966719189805543283e+04 1.981411708879530309e+01 2.380523443050175936e-01
5.966719193286277732e+04 2.007476151474272896e+01 2.426149111035909300e-01
5.966719196767012181e+04 2.001556602639613658e+01 2.430701352252337410e-01
5.966719200247747358e+04 2.069644204251740405e+01 2.520207535033843205e-01
5.966719203728481807e+04 2.072257786000616520e+01 2.554472101234436798e-01
5.966719207209215529e+04 2.049339982760743695e+01 2.549829248917210855e-01
5.966719210689949978e+04 2.040312400616483757e+01 2.554194325498452822e-01
5.966719214170685154e+04 1.991154556833760481e+01 2.401186941078197745e-01
5.966719217651419603e+04 2.034098500548579835e+01 2.516285946269976592e-01
5.966719221132153325e+04 2.028030791307414304e+01 2.478604782519889804e-01
5.966719224612887774e+04 2.036285120804635795e+01 2.563612426073174633e-01
5.966719228093622951e+04 1.986374867210160033e+01 2.382215219796831596e-01
5.966719231574357400e+04 2.000084520647186537e+01 2.472959202544095791e-01
5.966719235055091121e+04 2.051875606669369745e+01 2.557522563596141274e-01
5.966719238535825571e+04 1.998762000703960240e+01 2.407727376379439344e-01
5.966719242016560747e+04 2.010511790054713188e+01 2.467867886582712778e-01
5.966719245497295196e+04 2.031149405606379332e+01 2.469240962737727085e-01
5.966719248978029646e+04 1.994627886673762163e+01 2.405835822110217459e-01
5.966719252458764095e+04 2.027647469929744162e+01 2.564321869081588878e-01
5.966719255939497816e+04 1.972829826769765660e+01 2.506764613393771546e-01
5.966719259420232265e+04 2.005212460470357527e+01 2.454309971463980167e-01
5.966719262900967442e+04 1.999533225833828354e+01 2.417971773190690787e-01
5.966719266381701891e+04 2.035876675077782139e+01 2.589063835616081111e-01
5.966719269862436340e+04 2.000824059641618646e+01 2.449578911427047201e-01
5.966719273343170789e+04 2.052853034473395155e+01 2.510279559782392922e-01
5.966719276823905238e+04 2.020651654850678014e+01 2.486399463559385015e-01
5.966719280304639688e+04 1.950482977413703267e+01 2.375487771888526722e-01
5.966719283785374137e+04 2.012733010421253255e+01 2.483903725522643435e-01
5.966719287266108586e+04 2.019169027384324977e+01 2.486100514502914138e-01
5.966719290746843035e+04 2.001247593752284359e+01 2.498710159083565585e-01
5.966719294227577484e+04 2.011408361073037199e+01 2.522415802219108438e-01
5.966719297708311933e+04 1.994051143354897349e+01 2.456385602633613385e-01
5.966719301189046382e+04 1.998436724865996084e+01 2.540363843445033187e-01
5.966719304669780831e+04 2.022707730212503563e+01 2.535702637946438132e-01
5.966719308150515280e+04 1.996687249564592292e+01 2.485182344710080427e-01
5.966719311631249730e+04 2.031092035072659030e+01 2.522265506922509726e-01
5.966719315111984179e+04 2.001471213022420415e+01 2.432716616052853220e-01
5.966719318592718628e+04 2.062783747774222221e+01 2.607283763390814690e-01
5.966719322073453077e+04 2.031570445633677480e+01 2.524189760697103102e-01
5.966719325554187526e+04 2.010674492517139456e+01 2.499565992122318170e-01
5.966719329034921975e+04 2.016503631605976921e+01 2.470705613433867853e-01
5.966719332515655697e+04 2.005480277024992475e+01 2.530686555432596352e-01
5.966719335996390146e+04 2.023614505176034228e+01 2.506902860568022140e-01
5.966719339477125322e+04 1.981374468694779978e+01 2.451425027082457242e-01
5.966719342957859772e+04 2.005822393258153369e+01 2.491430526030158910e-01
5.966719346438594221e+04 1.991584935742583440e+01 2.499179309166053020e-01
5.966719349919328670e+04 2.029225557472048891e+01 2.517363511616529381e-01
5.966719353400063119e+04 1.988282978051092442e+01 2.443859014871891944e-01
5.966719356880797568e+04 1.983364454252249232e+01 2.500849509001173421e-01
5.966719360361532017e+04 2.027893724097098982e+01 2.594446272501221840e-01
5.966719363842266466e+04 1.992368433899629210e+01 2.544911502160443484e-01
5.966719367323000915e+04 1.997361457998466960e+01 2.528143232252832995e-01
5.966719370803735364e+04 1.976564083157342466e+01 2.433182012155925000e-01
5.966719374284469814e+04 2.033245093219377608e+01 2.624622893971484960e-01
5.966719377765204263e+04 1.965687993518507071e+01 2.481600576353152343e-01
5.966719381245938712e+04 1.994770110710165056e+01 2.528308736352881669e-01
5.966719384726673161e+04 2.001424565060928629e+01 2.500599638593670182e-01
5.966719388207407610e+04 1.950634254570008963e+01 2.386728890110763612e-01
5.966719391688142059e+04 2.005516679625310061e+01 2.470292891005587965e-01
5.966719395168876508e+04 1.994011902570709793e+01 2.493174259515082147e-01
5.966719398649610957e+04 1.986454149113353296e+01 2.596426504426189719e-01
5.966719402130345406e+04 1.997641039516893002e+01 2.641060322062499521e-01
5.966719405611079856e+04 1.959661077844311450e+01 2.538652127150624604e-01
5.966719409091814305e+04 1.959395452562175777e+01 2.502653323285632392e-01
5.966719412572548754e+04 1.970526366985640365e+01 2.515428580999318764e-01
5.966719416053283203e+04 1.945613740293097393e+01 2.448174665134595362e-01
5.966719419534017652e+04 1.901188755768961869e+01 2.309852627932992841e-01
5.966719423014752101e+04 1.995054716380640158e+01 2.522032402034793397e-01
5.966719426495486550e+04 1.979188349277923109e+01 2.541448985121625426e-01
5.966719429976220999e+04 2.017668149279844059e+01 2.608188300979573659e-01
5.966719433456955448e+04 2.012681974344398128e+01 2.592644042502734725e-01
5.966719436937689898e+04 1.990227503331255221e+01 2.596692724571157407e-01
5.966719440418424347e+04 1.978262149137328407e+01 2.491309643498720583e-01
5.966719443899158796e+04 1.984888790907309541e+01 2.604239530866010455e-01
5.966719447379893245e+04 2.003143008749090015e+01 2.652234951676312735e-01
5.966719450860627694e+04 1.983530424093423505e+01 2.549394283101215630e-01
5.966719454341362143e+04 1.952078569193365709e+01 2.497489227669408285e-01
5.966719457822096592e+04 1.993916466000904464e+01 2.502707386521281774e-01
5.966719461302831041e+04 2.013208128458229851e+01 2.463838491042703305e-01
5.966719464783565491e+04 2.033793745346239845e+01 2.562775433897199195e-01
5.966719468264299940e+04 1.999484235110938357e+01 2.454498743423849383e-01
5.966719471745034389e+04 1.955172659140498936e+01 2.369197480411224244e-01
5.966719475225768838e+04 1.997251461271704898e+01 2.440682162152205403e-01
5.966719478706503287e+04 1.988353703251038951e+01 2.392906050790425121e-01
5.966719482187237736e+04 2.034192181688302270e+01 2.603466547488764715e-01
5.966719485667972185e+04 1.932879949895418648e+01 2.321300382942063367e-01
5.966719489148706634e+04 2.042615813305468464e+01 2.504870477973690779e-01
5.966719492629441083e+04 2.002514714410868280e+01 2.417623264781099124e-01
5.966719496110175533e+04 1.992686856849891797e+01 2.407024645910700034e-01
5.966719499590909982e+04 2.021096926127912852e+01 2.548807253922663607e-01
5.966719503071644431e+04 1.975595598016688825e+01 2.395385760618050364e-01
5.966719506552378880e+04 2.023543740340031150e+01 2.516272944048668081e-01
5.966719510033113329e+04 2.002851125671215371e+01 2.420808155408854800e-01
5.966719513513847778e+04 1.985150305222150635e+01 2.445859855455315701e-01
5.966719516994582227e+04 1.948741731377624475e+01 2.374690696775298426e-01
5.966719520475316676e+04 1.970905734144222166e+01 2.405847604007240736e-01
5.966719523956051125e+04 2.003722372066343382e+01 2.465264979833207137e-01
5.966719527436785575e+04 1.957015889792339891e+01 2.382754002548827799e-01
5.966719530917520024e+04 1.997806926901615654e+01 2.558546014031947147e-01
5.966719534398254473e+04 1.992526297930098167e+01 2.403949472592017411e-01
5.966719537878988922e+04 1.987081109089375275e+01 2.421805959775377992e-01
5.966719541359723371e+04 2.025028852056476580e+01 2.534911299595853929e-01
5.966719544840457820e+04 1.979239113384895532e+01 2.392161671500198650e-01
5.966719548321192269e+04 1.962974088923463611e+01 2.370085322621331425e-01
5.966719551801926718e+04 2.005634098198865090e+01 2.481514962386088263e-01
5.966719555282661167e+04 1.952498116997238142e+01 2.408003194292805960e-01
5.966719558763395617e+04 1.971982170252346833e+01 2.444749041120302391e-01
5.966719562244130066e+04 2.020189188519921686e+01 2.490935510696797028e-01
5.966719565724864515e+04 1.934210870055692411e+01 2.351945190173302669e-01
5.966719569205598964e+04 1.958416271579023871e+01 2.436715841615490763e-01
5.966719572686333413e+04 1.986043292986439113e+01 2.495253773010296383e-01
5.966719576167067862e+04 2.023633821803929322e+01 2.527409799152119385e-01
5.966719579647802311e+04 1.996896403847332024e+01 2.565192877038132147e-01
5.966719583128536760e+04 1.968178959336220402e+01 2.417409975849421633e-01
5.966719586609271209e+04 1.994080817486767288e+01 2.472541936647336680e-01
5.966719590090005659e+04 1.972204445941394013e+01 2.418691450287391576e-01
5.966719593570740108e+04 2.006200235918608143e+01 2.492036890220621081e-01
5.966719597051474557e+04 1.980308922538463534e+01 2.417315459765504992e-01
5.966719600532209006e+04 1.990444352764160385e+01 2.411717337762190883e-01
5.966719604012943455e+04 1.971232448923213454e+01 2.451174616409380613e-01
5.966719607493677904e+04 1.962768425435726627e+01 2.418117024159175954e-01
5.966719610974412353e+04 2.024463747343448716e+01 2.508403745767974202e-01
5.966719614455146802e+04 2.011642478181124361e+01 2.486059004704539721e-01
5.966719617935881251e+04 2.025673778084351540e+01 2.494854491718845046e-01
5.966719621416616428e+04 1.957075398390895415e+01 2.390383113545061222e-01
5.966719624897350877e+04 1.946240296190135055e+01 2.297530170225045021e-01
5.966719628378084599e+04 1.997509653453247935e+01 2.405557783321073395e-01
5.966719631858819048e+04 1.959614462453246375e+01 2.406987070680463581e-01
5.966719635339553497e+04 2.019355469466068698e+01 2.458349740819188722e-01
5.966719638820287946e+04 1.980781339265093877e+01 2.399435861010011939e-01
5.966719642301022395e+04 1.966890286345198291e+01 2.364887025920669461e-01
5.966719645781756844e+04 2.006899843352261570e+01 2.451614866745672749e-01
5.966719649262491293e+04 2.018307057428091511e+01 2.515474920584969132e-01
5.966719652743225743e+04 1.998701156687403113e+01 2.572771604257602096e-01
5.966719656223960192e+04 2.008684408211519212e+01 2.502878835066669194e-01
5.966719659704694641e+04 1.975484275364939535e+01 2.394801759844334688e-01
5.966719663185429090e+04 2.013414231770356011e+01 2.472874122908036709e-01
5.966719666666163539e+04 1.987246730939046202e+01 2.400483457051902358e-01
5.966719670146897988e+04 2.012846620978952572e+01 2.486381954018369311e-01
5.966719673627632437e+04 1.993621001810500815e+01 2.421761227232894498e-01
5.966719677108366886e+04 1.994706038840117301e+01 2.432237300127575996e-01
5.966719680589101335e+04 2.042875909333135098e+01 2.558168571346738362e-01
5.966719684069835785e+04 1.999353490180828175e+01 2.459203346555478287e-01
5.966719687550570234e+04 1.970937593133456645e+01 2.391122772741964275e-01
5.966719691031304683e+04 2.068320988582672015e+01 2.562025969218252874e-01
5.966719694512039132e+04 2.045628006680126632e+01 2.558123319279982932e-01
5.966719697992773581e+04 1.973581530682821139e+01 2.381248883077314582e-01
5.966719701473508030e+04 2.063799865948415047e+01 2.542380481105297463e-01
5.966719704954242479e+04 2.060171237126194299e+01 2.557391341092463133e-01
5.966719708434976928e+04 2.088147595046979177e+01 2.588632524694839399e-01
5.966719711915711378e+04 2.059871786969117835e+01 2.543164396415534823e-01
5.966719715396445827e+04 2.036962684758904629e+01 2.516589839439536957e-01
5.966719718877180276e+04 2.082858320427636301e+01 2.650282815106182466e-01
5.966719722357914725e+04 2.042165702515017145e+01 2.545332279943160469e-01
5.966719725838649174e+04 2.016153528883713264e+01 2.484725875086283287e-01
5.966719729319383623e+04 2.011605871134393908e+01 2.479098271688120747e-01
5.966719732800118072e+04 1.990449189014229248e+01 2.387770764069179763e-01
5.966719736280852521e+04 2.008218251235395613e+01 2.422485393726409031e-01
5.966719739761586970e+04 1.976516725162953847e+01 2.380332107082789861e-01
5.966719743242321420e+04 2.057382779092971248e+01 2.674200256223978611e-01
5.966719746723055869e+04 1.948532238851737830e+01 2.405317731793160385e-01
5.966719750203790318e+04 2.019672860249061230e+01 2.497301524823799246e-01
5.966719753684524767e+04 1.994984861802910459e+01 2.445780129370996869e-01
5.966719757165259216e+04 1.977767509727626560e+01 2.358991032513514385e-01
5.966719760645994393e+04 2.021826844338569273e+01 2.500536385365171310e-01
5.966719764126728842e+04 2.020826413504201469e+01 2.479396926552140945e-01
5.966719767607462563e+04 1.971862998856317262e+01 2.403777374118638843e-01
5.966719771088197012e+04 1.991827701211437329e+01 2.438081205237267457e-01
5.966719774568931462e+04 1.934235542801809160e+01 2.325797341417400743e-01
5.966719778049665911e+04 1.966542535883437282e+01 2.367270370249088818e-01
5.966719781530401087e+04 1.991610380376821965e+01 2.444357007710518948e-01
5.966719785011135536e+04 1.971633983777073595e+01 2.406195549455404092e-01
5.966719788491869258e+04 1.972035623409669114e+01 2.414497710553350496e-01
5.966719791972603707e+04 1.948546654370815290e+01 2.324823530562108165e-01
5.966719795453338156e+04 2.026519439203936201e+01 2.471413811472135125e-01
5.966719798934072605e+04 1.983135669904084253e+01 2.384705016072170836e-01
5.966719802414807054e+04 2.021232893601282399e+01 2.486708912374237523e-01
5.966719805895541504e+04 2.051202227913568876e+01 2.528745589882773759e-01
5.966719809376276680e+04 2.047093582689792868e+01 2.544230985732203187e-01
5.966719812857011129e+04 1.968246884472886293e+01 2.325314033540170355e-01
5.966719816337745578e+04 1.989363403904649630e+01 2.367029390823113255e-01
5.966719819818480028e+04 1.971948189140847418e+01 2.373776105984958529e-01
5.966719823299214477e+04 1.984524197933659551e+01 2.390081970174447734e-01
5.966719826779948926e+04 1.972179220717169557e+01 2.330145660054921963e-01
5.966719830260683375e+04 1.967733291864540490e+01 2.367586164316335673e-01
5.966719833741417824e+04 1.988420152068346525e+01 2.392727009670768679e-01
5.966719837222152273e+04 2.041814909328500605e+01 2.476725142628231902e-01
5.966719840702886722e+04 2.015032160238694914e+01 2.442364253344922742e-01
5.966719844183621171e+04 2.003904946346573013e+01 2.487018368363023701e-01
5.966719847664355621e+04 2.034314002134733457e+01 2.537177110039021688e-01
5.966719851145090070e+04 1.985777680779863275e+01 2.442145736679835200e-01
5.966719854625824519e+04 1.997349144183348102e+01 2.510438365948790551e-01
5.966719858106558968e+04 1.971765738469677132e+01 2.400523996483545641e-01
5.966719861587293417e+04 2.038067226890756345e+01 2.495543688720665565e-01
5.966719865068027138e+04 2.013204186693341669e+01 2.492433919707452983e-01
5.966719868548761588e+04 2.007525866718972196e+01 2.415344769279359483e-01
5.966719872029496764e+04 2.010607332773579969e+01 2.432726586915556766e-01
5.966719875510231213e+04 1.973299240105160735e+01 2.373121297344559788e-01
5.966719878990965663e+04 1.961776973416113279e+01 2.346590818285392288e-01
5.966719882471700112e+04 1.999031641950827520e+01 2.413509617106301408e-01
5.966719885952434561e+04 1.987893227072505908e+01 2.403990332699242616e-01
5.966719889433169010e+04 1.976471783349666467e+01 2.375785110050905868e-01
5.966719892913903459e+04 1.985529849577878991e+01 2.376351162345356205e-01
5.966719896394637908e+04 1.971344987428353335e+01 2.372155509193198675e-01
5.966719899875372357e+04 2.022329419542833406e+01 2.475902200465231462e-01
5.966719903356106806e+04 2.010439493547601586e+01 2.390331705640037496e-01
5.966719906836841255e+04 2.022932496691014492e+01 2.440119489368109684e-01
5.966719910317575705e+04 1.964486169997980980e+01 2.326534408236137774e-01
5.966719913798310154e+04 2.012250823472001926e+01 2.447996877991513442e-01
5.966719917279044603e+04 2.003351648351648251e+01 2.516515784618171270e-01
5.966719920759779052e+04 1.965685536395033495e+01 2.388305583265740994e-01
5.966719924240513501e+04 1.974236172452597415e+01 2.409145894656070930e-01
5.966719927721247950e+04 2.013812377198227921e+01 2.419291899673960411e-01
5.966719931201982399e+04 1.976963382317513762e+01 2.368943905057942223e-01
5.966719934682716848e+04 1.988939541951589973e+01 2.374197511406863914e-01
5.966719938163451297e+04 1.996855607134131461e+01 2.432770704133487838e-01
5.966719941644185747e+04 2.002044128774010545e+01 2.463032798001873469e-01
5.966719945124920196e+04 1.955421572350930504e+01 2.460577131420598473e-01
5.966719948605654645e+04 1.997659258543887262e+01 2.500383900079933830e-01
5.966719952086389094e+04 1.985380609311668110e+01 2.455260193495974186e-01
5.966719955567123543e+04 1.985809395843168801e+01 2.464182851108004113e-01
5.966719959047857992e+04 1.982988466757123547e+01 2.455690587898755051e-01
5.966719962528592441e+04 2.007790855757100701e+01 2.490826626009606803e-01
5.966719966009326890e+04 2.023928610774484937e+01 2.504184082512557752e-01
5.966719969490061339e+04 2.006595146186724321e+01 2.441635092275062369e-01
5.966719972970795789e+04 2.008598247350860078e+01 2.433549511232206419e-01
5.966719976451530238e+04 1.982938710224656376e+01 2.413600883419599052e-01
5.966719979932264687e+04 2.003580449763347104e+01 2.454602983957477336e-01
5.966719983412999136e+04 1.969205766140238723e+01 2.357770124500532527e-01
5.966719986893733585e+04 1.992076598948403543e+01 2.415143848563933715e-01
5.966719990374468034e+04 2.001516129425088408e+01 2.416403086758974472e-01
5.966719993855202483e+04 2.001827475570628323e+01 2.411444039469658185e-01
5.966719997335936932e+04 1.976867853975407030e+01 2.408448380621029949e-01
5.966720000816671381e+04 1.981565106454679892e+01 2.393700472645576283e-01
5.966720004297405831e+04 1.960295801526717696e+01 2.444207023907120080e-01
5.966720007778140280e+04 2.024784853700516507e+01 2.493950012553320938e-01
5.966720011258874729e+04 2.037441507367582716e+01 2.459735805713729462e-01
5.966720014739609178e+04 1.990338094026722615e+01 2.395571156279454605e-01
5.966720018220343627e+04 1.972641170123486276e+01 2.367037489449100862e-01
5.966720021701078076e+04 2.011535042318699595e+01 2.457349119248884162e-01
5.966720025181812525e+04 2.071972876570751509e+01 2.588388228766734800e-01
5.966720028662546974e+04 2.009266096684371306e+01 2.443069967728316028e-01
5.966720032143281423e+04 1.997944884992365644e+01 2.412076870838631704e-01
5.966720035624015873e+04 2.009243221268155466e+01 2.484924506546171419e-01
5.966720039104750322e+04 1.984465630313334827e+01 2.451599412792148103e-01
5.966720042585484771e+04 2.001984563136770845e+01 2.433701098912687266e-01
5.966720046066219220e+04 1.924394500896593030e+01 2.358008307203146303e-01
5.966720049546953669e+04 1.953140560321554986e+01 2.352729923819615321e-01
5.966720053027688118e+04 1.971935629052073224e+01 2.437793557848293713e-01
5.966720056508422567e+04 2.014795002336506258e+01 2.570335272911220548e-01
5.966720059989157016e+04 1.965245799626633527e+01 2.393290454769679554e-01
5.966720063469891466e+04 2.036586991950219527e+01 2.518716026558852628e-01
5.966720066950625915e+04 1.977448346485151731e+01 2.428472082425079948e-01
5.966720070431360364e+04 2.001633485218800956e+01 2.439317294316178109e-01
5.966720073912094813e+04 1.966908751424622537e+01 2.433392702956597153e-01
5.966720077392829262e+04 1.971975835799893062e+01 2.428911706416710670e-01
5.966720080873563711e+04 1.964627324680356324e+01 2.401540586036930436e-01
5.966720084354298160e+04 2.002072213886907548e+01 2.561733332520779727e-01
5.966720087835032609e+04 2.000202608119059988e+01 2.557848639958432146e-01
5.966720091315767058e+04 1.995247810205602335e+01 2.485999159593961505e-01
5.966720094796501508e+04 2.006734118631759145e+01 2.492011760017986410e-01
5.966720098277235957e+04 1.975187203417599946e+01 2.445886396014491926e-01
5.966720101757970406e+04 1.981082845673937243e+01 2.517223095602027505e-01
5.966720105238704855e+04 2.009522690156876479e+01 2.549576491275770129e-01
5.966720108719439304e+04 2.034785706250703186e+01 2.587055116498186425e-01
5.966720112200173753e+04 1.999611512029603588e+01 2.499872607160979199e-01
5.966720115680908202e+04 1.962470022535822167e+01 2.429899099312909927e-01
5.966720119161642651e+04 2.005551812424201685e+01 2.553834916800871158e-01
5.966720122642377100e+04 2.010056811907186969e+01 2.512788683641436482e-01
5.966720126123111550e+04 1.962044493297331016e+01 2.484979558024781876e-01
5.966720129603845999e+04 2.013059531012681802e+01 2.512479987356417421e-01
5.966720133084580448e+04 1.968009768009768123e+01 2.397228284583292068e-01
5.966720136565314897e+04 2.012214911742321988e+01 2.572131962596503341e-01
5.966720140046049346e+04 1.985407636487605032e+01 2.482582538130520267e-01
5.966720143526783795e+04 1.995512331091316938e+01 2.476495194409745471e-01
5.966720147007518244e+04 2.013508260447035880e+01 2.552560740750713375e-01
5.966720150488252693e+04 1.995769522730832790e+01 2.533827360487878599e-01
5.966720153968987142e+04 1.994777969976653864e+01 2.468591182989018085e-01
5.966720157449721592e+04 2.002082422652872751e+01 2.462974044572389665e-01
5.966720160930456041e+04 2.026826074719465609e+01 2.529054218119937691e-01
5.966720164411190490e+04 1.992850603512660612e+01 2.489309008965230607e-01
5.966720167891924939e+04 1.970193972160963725e+01 2.412179489745812644e-01
5.966720171372659388e+04 1.996461999927722175e+01 2.507878483581498230e-01
5.966720174853393837e+04 2.008683179654071083e+01 2.455472106292744539e-01
5.966720178334128286e+04 1.996359885137906431e+01 2.402767856963497484e-01
5.966720181814862735e+04 2.039050579259678031e+01 2.482333835376727971e-01
5.966720185295597184e+04 2.010389009892556800e+01 2.451523040478865989e-01
5.966720188776331634e+04 2.028867931533806157e+01 2.478260624362919606e-01
5.966720192257066083e+04 2.006359662548517520e+01 2.449657773745093636e-01
5.966720195737800532e+04 1.997033071557485329e+01 2.419202321346148044e-01
5.966720199218534981e+04 1.967288377034139657e+01 2.365037014397456117e-01
5.966720202699269430e+04 2.021788937031687894e+01 2.451110081440305843e-01
5.966720206180003879e+04 2.005022350131651621e+01 2.426872399066007380e-01
5.966720209660738328e+04 1.983799167445416600e+01 2.396999807670035232e-01
5.966720213141472777e+04 2.005636134031362516e+01 2.420560883987046830e-01
5.966720216622207226e+04 1.979220574504977392e+01 2.396523433730284036e-01
5.966720220102941676e+04 1.963733620231129962e+01 2.359355749372743227e-01
5.966720223583676125e+04 1.994001362497262519e+01 2.467191747686568459e-01
5.966720227064410574e+04 1.992301406286209087e+01 2.526432267506860674e-01
5.966720230545145023e+04 1.973699066367518284e+01 2.424623706115117405e-01
5.966720234025879472e+04 1.984898515785756956e+01 2.387044476716980446e-01
5.966720237506613921e+04 2.031329502724035052e+01 2.495393708098480046e-01
5.966720240987348370e+04 1.982162109777223336e+01 2.451990259722676979e-01
5.966720244468082819e+04 2.006393839871089924e+01 2.455958447211210871e-01
5.966720247948817268e+04 1.999208310900102603e+01 2.418113358952626024e-01
5.966720251429551718e+04 1.983102114803625682e+01 2.395628380235917676e-01
5.966720254910286167e+04 2.016843693273806437e+01 2.493222078309400291e-01
5.966720258391020616e+04 2.033308560316103808e+01 2.527661571097967741e-01
5.966720261871755065e+04 2.005328766285399666e+01 2.465694740783049566e-01
5.966720265352489514e+04 1.999536884696476946e+01 2.444760511155928684e-01
5.966720268833223963e+04 1.992284735271360319e+01 2.435380132737765269e-01
5.966720272313958412e+04 1.993375186261816978e+01 2.442556394420099808e-01
5.966720275794692861e+04 2.058731273114774751e+01 2.614855722800067395e-01
5.966720279275427310e+04 2.006572064143932721e+01 2.527888009659057800e-01
5.966720282756161760e+04 1.999207691073566195e+01 2.440761753221064589e-01
5.966720286236896209e+04 2.000975490196078610e+01 2.498529496627386881e-01
5.966720289717630658e+04 1.945687905965973741e+01 2.370870242558980878e-01
5.966720293198365107e+04 1.961861567674129248e+01 2.430582275384818303e-01
5.966720296679099556e+04 1.983090436233377574e+01 2.416796037160022226e-01
5.966720300159834005e+04 1.969009755445677001e+01 2.447770720076042628e-01
5.966720303640568454e+04 1.963315760333164661e+01 2.469845424145234725e-01
5.966720307121302903e+04 2.003806796440077420e+01 2.429667336961809920e-01
5.966720310602037353e+04 1.956768201722727341e+01 2.363265657493977268e-01
5.966720314082771802e+04 1.965220850612402259e+01 2.489939489410634699e-01
5.966720317563506251e+04 1.976999633654902766e+01 2.517425849300212737e-01
5.966720321044240700e+04 1.997750745088498192e+01 2.627394741703172332e-01
5.966720324524975149e+04 1.985682053783767387e+01 2.501533948562049692e-01
5.966720328005709598e+04 1.971084821754916305e+01 2.442967681441856054e-01
5.966720331486444047e+04 2.013891228939543865e+01 2.465058856230975537e-01
5.966720334967178496e+04 1.970451156079876398e+01 2.461106099566775229e-01
5.966720338447912945e+04 2.007491503718662074e+01 2.493963884982604295e-01
5.966720341928648122e+04 1.981644609954026492e+01 2.506785391142546393e-01
5.966720345409382571e+04 2.007910637719482594e+01 2.534774620102492881e-01
5.966720348890116293e+04 1.989314229465164630e+01 2.535217127773077284e-01
5.966720352370850742e+04 2.006836144281669121e+01 2.478012333234967113e-01
5.966720355851585919e+04 1.998084625402363912e+01 2.457777338451418436e-01
5.966720359332320368e+04 1.965238682487039412e+01 2.419925864324904974e-01
5.966720362813054089e+04 2.033111100116270364e+01 2.528852637048359941e-01
5.966720366293788538e+04 1.973520121524847326e+01 2.427840879562324916e-01
5.966720369774522987e+04 1.980534517385728677e+01 2.433021940838010211e-01
5.966720373255257437e+04 2.003723214395608565e+01 2.502739238971918301e-01
5.966720376735992613e+04 1.957938154276617126e+01 2.363444129721174736e-01
5.966720380216727062e+04 2.008142565939835933e+01 2.448976793882882974e-01
5.966720383697460784e+04 1.976584965743510480e+01 2.409268619232179942e-01
5.966720387178195233e+04 1.981910591321455684e+01 2.389261243734140117e-01
5.966720390658930410e+04 2.014852170473647774e+01 2.458283961478924529e-01
5.966720394139664859e+04 2.033741535267658662e+01 2.527430302527960970e-01
5.966720397620398580e+04 2.007660602789465187e+01 2.472654196946908189e-01
5.966720401101133029e+04 2.011423244097599650e+01 2.505464495448405660e-01
5.966720404581868206e+04 1.976007658935020572e+01 2.417320701120536652e-01
5.966720408062602655e+04 1.995473487394444589e+01 2.527890133086566626e-01
5.966720411543337104e+04 2.018338639224106146e+01 2.617701572007133382e-01
5.966720415024071553e+04 1.985236370683494656e+01 2.472162421314809955e-01
5.966720418504806003e+04 1.959703313562290816e+01 2.401843058022877231e-01
5.966720421985540452e+04 1.969929052210296661e+01 2.416553932831119467e-01
5.966720425466274901e+04 1.982473524870207982e+01 2.444764566798789396e-01
5.966720428947009350e+04 2.020459006678930081e+01 2.528373768989946035e-01
5.966720432427743071e+04 1.997205075867496404e+01 2.480377430903877023e-01
5.966720435908477521e+04 2.022693170488534165e+01 2.589420841270816953e-01
5.966720439389212697e+04 1.994524577251581476e+01 2.554069335962645404e-01
5.966720442869947146e+04 1.965222263728053420e+01 2.435291474848441939e-01
5.966720446350681596e+04 1.977500755697962731e+01 2.458503596130221236e-01
5.966720449831416045e+04 1.976334143377885511e+01 2.438075905835558610e-01
5.966720453312150494e+04 1.957811728134751661e+01 2.402786768039933130e-01
5.966720456792884943e+04 1.982865752159702666e+01 2.419888309136640492e-01
5.966720460273619392e+04 1.975941603002441482e+01 2.396574205957120451e-01
5.966720463754353841e+04 2.012490995354845325e+01 2.454860458613966068e-01
5.966720467235088290e+04 1.975954398585624361e+01 2.393855640808572882e-01
5.966720470715822739e+04 1.966099530063863199e+01 2.396746134284556962e-01
5.966720474196557188e+04 2.004647522800098614e+01 2.475566116486935531e-01
5.966720477677291638e+04 2.009240570909498302e+01 2.455409584570155401e-01
5.966720481158026087e+04 1.970216867469879674e+01 2.450370668960228093e-01
5.966720484638760536e+04 2.020110253854577920e+01 2.519702339865342311e-01
5.966720488119494985e+04 1.943013561978956361e+01 2.360425836644229058e-01
5.966720491600229434e+04 1.961694882507788407e+01 2.368610781141503863e-01
5.966720495080963883e+04 1.977341963112560208e+01 2.437709858137394048e-01
5.966720498561698332e+04 1.986845877697048479e+01 2.492424445098320174e-01
5.966720502042432781e+04 1.965715732613099220e+01 2.491115838637116275e-01
5.966720505523167230e+04 1.984273558146864502e+01 2.520166993854323634e-01
5.966720509003901680e+04 1.992963677195723093e+01 2.483465590425339153e-01
5.966720512484636129e+04 1.978120883238056038e+01 2.451091544724477989e-01
5.966720515965370578e+04 1.981182166097233832e+01 2.463859355026715992e-01
5.966720519446105027e+04 2.023801017579737049e+01 2.492924375529898817e-01
5.966720522926839476e+04 2.004836796340911675e+01 2.464246738612626830e-01
5.966720526407573925e+04 2.033718095427633088e+01 2.536147425442865644e-01
5.966720529888308374e+04 1.960727636688131525e+01 2.357147956709885472e-01
5.966720533369042823e+04 1.959787707335944518e+01 2.362020242799678649e-01
5.966720536849777272e+04 1.983392867954228933e+01 2.457473426473232025e-01
5.966720540330511722e+04 1.963632857228951778e+01 2.394434413509164972e-01
5.966720543811246171e+04 1.969628421243429628e+01 2.428591990086562680e-01
5.966720547291980620e+04 2.049214455527742729e+01 2.560674722130933945e-01
5.966720550772715069e+04 2.001999168032887155e+01 2.433020602750559092e-01
5.966720554253449518e+04 2.022706709610798370e+01 2.483936062656824373e-01
5.966720557734183967e+04 2.021972703038046149e+01 2.486264645086637137e-01
5.966720561214918416e+04 1.985351647818278664e+01 2.424468985050501624e-01
5.966720564695652865e+04 2.014179772250891531e+01 2.473950930324042841e-01
5.966720568176387314e+04 1.999267823205496697e+01 2.448275215394274673e-01
5.966720571657121764e+04 1.983656539799072505e+01 2.410944250275938172e-01
5.966720575137856213e+04 2.009585238805605201e+01 2.435896774572984536e-01
5.966720578618590662e+04 1.976292520669561981e+01 2.406182245972309230e-01
5.966720582099325111e+04 2.001631501174874472e+01 2.487317436042434660e-01
5.966720585580059560e+04 2.012812926164036753e+01 2.523498224172541771e-01
5.966720589060794009e+04 2.008392724437459620e+01 2.454540995480623822e-01
5.966720592541528458e+04 2.051170654927325998e+01 2.566055670964648705e-01
5.966720596022262907e+04 2.017251940065400717e+01 2.468897215972584158e-01
5.966720599502997356e+04 1.989208824097315897e+01 2.437341488409978107e-01
5.966720602983731806e+04 2.019884705016558613e+01 2.482389044366825892e-01
5.966720606464466255e+04 2.014635682958152785e+01 2.537399677884472071e-01
5.966720609945200704e+04 2.034035237456562584e+01 2.592151279421340271e-01
5.966720613425935153e+04 2.028150303797776388e+01 2.554701191135245186e-01
5.966720616906669602e+04 2.035951974646513918e+01 2.584079148322058206e-01
5.966720620387404051e+04 2.046634034398154611e+01 2.561747086071878288e-01
5.966720623868138500e+04 2.010977479925134404e+01 2.493557102308720241e-01
5.966720627348872949e+04 2.010399003398604023e+01 2.425200313217877879e-01
5.966720630829607398e+04 1.990651940298507583e+01 2.418483625478609622e-01
5.966720634310341848e+04 2.068797173598843742e+01 2.536593361510639522e-01
5.966720637791076297e+04 2.024486775054598553e+01 2.427642927965280306e-01
5.966720641271810746e+04 2.036992980435874756e+01 2.477961631788403729e-01
5.966720644752545195e+04 2.027296259387988187e+01 2.468762924934713998e-01
5.966720648233279644e+04 2.061936571357223258e+01 2.623235832614612684e-01
5.966720651714014093e+04 2.073805351528031693e+01 2.608322880683329736e-01
5.966720655194748542e+04 2.018939942986906644e+01 2.552059005992823315e-01
5.966720658675482991e+04 2.030704765627863040e+01 2.514858832368994657e-01
5.966720662156217440e+04 2.012787745429925579e+01 2.439064203826081523e-01
5.966720665636951890e+04 2.009301053706201756e+01 2.449794531140815634e-01
5.966720669117686339e+04 2.038336978155637880e+01 2.530877440678342416e-01
5.966720672598421515e+04 2.000767201821050634e+01 2.439288240501507887e-01
5.966720676079155965e+04 2.034472518498354177e+01 2.501692951094813822e-01
5.966720679559889686e+04 1.968634106256028815e+01 2.374655465691574707e-01
5.966720683040624135e+04 2.008992582307158159e+01 2.433014098995698871e-01
5.966720686521359312e+04 2.052257295713806684e+01 2.568636074721971640e-01
5.966720690002093761e+04 1.967411235205867470e+01 2.358828478988407584e-01
5.966720693482827483e+04 2.032705086085517365e+01 2.546987406987187286e-01
5.966720696963561932e+04 2.014942752978186391e+01 2.515071990736609808e-01
5.966720700444296381e+04 2.017765578961524753e+01 2.481684177610312958e-01
5.966720703925030830e+04 2.096573827073087770e+01 2.699803755773151903e-01
5.966720707405765279e+04 2.065384376898942165e+01 2.577221179891261427e-01
5.966720710886499728e+04 2.029039907107498664e+01 2.480069821187941281e-01
5.966720714367234177e+04 2.006134732989839975e+01 2.432826698662047538e-01
5.966720717847968626e+04 2.023770421271312614e+01 2.462971783995508146e-01
5.966720721328703075e+04 2.039874436376592470e+01 2.564852578823380025e-01
5.966720724809437525e+04 2.008247672320899113e+01 2.465852881397236074e-01
5.966720728290171974e+04 2.031319342169857478e+01 2.539234196025904056e-01
5.966720731770906423e+04 1.977518803306023187e+01 2.381093012156893785e-01
5.966720735251641599e+04 2.000041274157521443e+01 2.459865674742501840e-01
5.966720738732376049e+04 1.989887107946190881e+01 2.426349504621041486e-01
5.966720742213109770e+04 1.993148462097360252e+01 2.476552976873369616e-01
5.966720745693844219e+04 2.034610216725969778e+01 2.709777788346611205e-01
5.966720749174579396e+04 2.024343713142760137e+01 2.629069982010844853e-01
5.966720752655313845e+04 2.019313540206059798e+01 2.549673198351706249e-01
5.966720756136047567e+04 2.034198139431451935e+01 2.564343844868345879e-01
5.966720759616782016e+04 2.024031236186828053e+01 2.533964335926296441e-01
5.966720763097516465e+04 2.025111282787035805e+01 2.549117563682650744e-01
5.966720766578250914e+04 2.020828094674267206e+01 2.515492414878021665e-01
5.966720770058985363e+04 2.039254249906936423e+01 2.529368920056004333e-01
5.966720773539719812e+04 2.004005440987150521e+01 2.422678363382644862e-01
5.966720777020454261e+04 2.055072104969982050e+01 2.575173375297172274e-01
5.966720780501188710e+04 2.035369380852002408e+01 2.494144249437226235e-01
5.966720783981923159e+04 1.990914659044507928e+01 2.427785817039056493e-01
5.966720787462657609e+04 2.019398716773602231e+01 2.455944576831406989e-01
5.966720790943392058e+04 2.062681464598919945e+01 2.576216181072320532e-01
5.966720794424126507e+04 2.006966632233886827e+01 2.499626758976376817e-01
5.966720797904861683e+04 2.040075581894700818e+01 2.524741418590716324e-01
5.966720801385596133e+04 2.003883718397133862e+01 2.466820678351392127e-01
5.966720804866329854e+04 2.037651767023765714e+01 2.607250109447355468e-01
5.966720808347064303e+04 2.031830923576276149e+01 2.546776635892661345e-01
5.966720811827798752e+04 2.032738124660174961e+01 2.511177582703165156e-01
5.966720815308533201e+04 1.990555857981007648e+01 2.421017559896374294e-01
5.966720818789267651e+04 2.025237286078407450e+01 2.509276320360264156e-01
5.966720822270002100e+04 2.029587789633959360e+01 2.477141702018573477e-01
5.966720825750736549e+04 2.043735893047598040e+01 2.558338695518845851e-01
5.966720829231470998e+04 1.994728507881249513e+01 2.410006486210814758e-01
5.966720832712205447e+04 2.018151674367007331e+01 2.576646830654619191e-01
5.966720836192939896e+04 1.985976007144753908e+01 2.501992799257005684e-01
5.966720839673674345e+04 1.995308452810915512e+01 2.551475447217915193e-01
5.966720843154408794e+04 1.972911392405063324e+01 2.436012746847479593e-01
5.966720846635143243e+04 1.942211322538706852e+01 2.391297973711295488e-01
5.966720850115877693e+04 2.002533740300813037e+01 2.469663425201708007e-01
5.966720853596612142e+04 2.004538747202479243e+01 2.528145479038915178e-01
5.966720857077346591e+04 1.980468287972965058e+01 2.504826953391393052e-01
5.966720860558081040e+04 1.991389399155728057e+01 2.478467217431417902e-01
5.966720864038815489e+04 1.995604006351533144e+01 2.466942984996550736e-01
5.966720867519549938e+04 2.009455412260864193e+01 2.512297776126506954e-01
5.966720871000284387e+04 1.998539967473312373e+01 2.511796633479631002e-01
5.966720874481019564e+04 1.986847614410905649e+01 2.452644494719212753e-01
5.966720877961754013e+04 1.967565319502886823e+01 2.436476241054258973e-01
5.966720881442487735e+04 1.997335927652752829e+01 2.567452005336261500e-01
5.966720884923222184e+04 2.015383752803388973e+01 2.671351974704989085e-01
5.966720888403956633e+04 1.986238328966306099e+01 2.578724037519388723e-01
5.966720891884691082e+04 2.060686354171956580e+01 2.626575028180774818e-01
5.966720895365425531e+04 2.030387373033260445e+01 2.656094192891002015e-01
5.966720898846159980e+04 2.002200627344855022e+01 2.589381336520447108e-01
5.966720902326894429e+04 2.022722091438483361e+01 2.732928040853243035e-01
5.966720905807628878e+04 1.949939057906937734e+01 2.488696195966149660e-01
5.966720909288363328e+04 1.967210812497749117e+01 2.570345833299508276e-01
5.966720912769097777e+04 2.020145822062656649e+01 2.696663364750530034e-01
5.966720916249832226e+04 2.001614890165513927e+01 2.595883578319527207e-01
5.966720919730566675e+04 1.957244040699416132e+01 2.544225918573453926e-01
5.966720923211301124e+04 1.967759423972892563e+01 2.500151633744538970e-01
5.966720926692035573e+04 2.000667024364070912e+01 2.663813159071728998e-01
5.966720930172770022e+04 2.028844409656218062e+01 2.596873076122467316e-01
5.966720933653504471e+04 1.994259543099043697e+01 2.522381271597151642e-01
5.966720937134239648e+04 1.953573338721370689e+01 2.452716410045833739e-01
5.966720940614974097e+04 2.046356655076668929e+01 2.638476759125829574e-01
5.966720944095708546e+04 2.033598720236264157e+01 2.682017868210601064e-01
5.966720947576442995e+04 2.036150450159974312e+01 2.673331790814159614e-01
5.966720951057176717e+04 2.026274592764967153e+01 2.721863996107030670e-01
5.966720954537911166e+04 2.027382933797044018e+01 2.547083873918783437e-01
5.966720958018646343e+04 1.996006301982193420e+01 2.558604983611865724e-01
5.966720961499380792e+04 1.980707485646719945e+01 2.465455998956779526e-01
5.966720964980114513e+04 1.953532740110262012e+01 2.433587917762628228e-01
5.966720968460848962e+04 1.991275497062395061e+01 2.522475031925663913e-01
5.966720971941584139e+04 1.999743655787369079e+01 2.530508424279696578e-01
5.966720975422318588e+04 2.047238460756405232e+01 2.594272694961180514e-01
5.966720978903053037e+04 2.001902298922030710e+01 2.520594195277650607e-01
5.966720982383787486e+04 1.963366372493389989e+01 2.416732991828224042e-01
5.966720985864521936e+04 1.933109140211483634e+01 2.389255622269182977e-01
5.966720989345256385e+04 1.981272411236309949e+01 2.502006063859436025e-01
5.966720992825990834e+04 1.952353132099967326e+01 2.420773954796528460e-01
5.966720996306725283e+04 1.929060155308768643e+01 2.340461947789859165e-01
5.966720999787459732e+04 1.977431407743873493e+01 2.418133101600497270e-01
5.966721003268194181e+04 1.969617268056742176e+01 2.474417679947005233e-01
5.966721006748928630e+04 1.984152705635623093e+01 2.496537373035046803e-01
5.966721010229663079e+04 1.942357947374114957e+01 2.426892422416589146e-01
5.966721013710397528e+04 1.996098385326080660e+01 2.496458655572975360e-01
5.966721017191131978e+04 1.974742788959101958e+01 2.609228501663993227e-01
5.966721020671866427e+04 1.965064826786210617e+01 2.458122419306260353e-01
5.966721024152600876e+04 1.985727013107471706e+01 2.522132479499018531e-01
5.966721027633335325e+04 1.974149164634368248e+01 2.476856610525271229e-01
5.966721031114069774e+04 1.954120585515808273e+01 2.404291003321425702e-01
5.966721034594804223e+04 1.998770285994243423e+01 2.511508983848145249e-01
5.966721038075538672e+04 1.937285715985200696e+01 2.357642059428204651e-01
5.966721041556273121e+04 2.009374264733198601e+01 2.534566801530929725e-01
5.966721045037007570e+04 1.997516360972096194e+01 2.470668715562920059e-01
5.966721048517742020e+04 1.970074017979284875e+01 2.471539978815648075e-01
5.966721051998476469e+04 1.979586886300912241e+01 2.472291259954235154e-01
5.966721055479210918e+04 1.985648986632169155e+01 2.480722109283579335e-01
5.966721058959945367e+04 1.920908358605003485e+01 2.364245903146208749e-01
5.966721062440679816e+04 1.924312232270347423e+01 2.365141864139130301e-01
5.966721065921414265e+04 1.970665721687276672e+01 2.421180372049011320e-01
5.966721069402148714e+04 1.976609005030057631e+01 2.433182113339996122e-01
5.966721072882883163e+04 1.949401400770666015e+01 2.413087082164630803e-01
5.966721076363617613e+04 1.949658707187650819e+01 2.411386021565760096e-01
5.966721079844352062e+04 1.938037142306580662e+01 2.403269017885191206e-01
5.966721083325086511e+04 1.965812238096404840e+01 2.452491159652385733e-01
5.966721086805820960e+04 1.943223429995305551e+01 2.380784435995153270e-01
5.966721090286555409e+04 1.974855508987158004e+01 2.499774889671945721e-01
5.966721093767289858e+04 1.972582812194645285e+01 2.434337982023015434e-01
5.966721097248024307e+04 1.957427722892296629e+01 2.423745192803356263e-01
5.966721100728758756e+04 1.952205223790273791e+01 2.395056054419152647e-01
5.966721104209493205e+04 1.991260055588887212e+01 2.494019322402272199e-01
5.966721107690227655e+04 1.953396244606744503e+01 2.402692130340654819e-01
5.966721111170962104e+04 1.958719867199152986e+01 2.416436846889012946e-01
5.966721114651696553e+04 1.980952439098846085e+01 2.455714284151715165e-01
5.966721118132431002e+04 1.939901143401619876e+01 2.424776001586992635e-01
5.966721121613165451e+04 1.935540256765141010e+01 2.391937621441694029e-01
5.966721125093899900e+04 1.951454757055572031e+01 2.379336511750644867e-01
5.966721128574634349e+04 1.943356398459104639e+01 2.321471066410337181e-01
5.966721132055368798e+04 1.973010000366313932e+01 2.389222175244518076e-01
5.966721135536103247e+04 1.965614258278388959e+01 2.460094592988714413e-01
5.966721139016837697e+04 1.968804102313655946e+01 2.480829673429839621e-01
5.966721142497572146e+04 1.960031328780869941e+01 2.388238851245312599e-01
5.966721145978306595e+04 1.990878995997826095e+01 2.464552917034800450e-01
5.966721149459041044e+04 1.923136724084233506e+01 2.370163696568247380e-01
5.966721152939775493e+04 1.952659075686537093e+01 2.452230316101978447e-01
5.966721156420509942e+04 2.006501027929599346e+01 2.492363499140418381e-01
5.966721159901244391e+04 1.955594363043372397e+01 2.456599505967657637e-01
5.966721163381978840e+04 1.934416121421448054e+01 2.329474604111869962e-01
5.966721166862713289e+04 1.944793306371539998e+01 2.396446759276334437e-01
5.966721170343447739e+04 1.970622484801780772e+01 2.544462337949007780e-01
5.966721173824182188e+04 1.960628019323671722e+01 2.441209444851603627e-01
5.966721177304916637e+04 1.934510331248273829e+01 2.355043313235231361e-01
5.966721180785651086e+04 1.976143618650818112e+01 2.451271277373534285e-01
5.966721184266385535e+04 2.007819287576020884e+01 2.575065734585119670e-01
5.966721187747119984e+04 1.946935026892047560e+01 2.333067345002212134e-01
5.966721191227854433e+04 1.969224536197179631e+01 2.413739747722544182e-01
5.966721194708588882e+04 1.979698767012034466e+01 2.484833053846440265e-01
5.966721198189323331e+04 2.018924787215563299e+01 2.622829772340614096e-01
5.966721201670057781e+04 2.023858931510949333e+01 2.570184694257147129e-01
5.966721205150792957e+04 1.976160721928076214e+01 2.460287774279361073e-01
5.966721208631527406e+04 2.011058633940746176e+01 2.541836913811567622e-01
5.966721212112261128e+04 1.979019460351354098e+01 2.442584541326459080e-01
5.966721215592995577e+04 2.026739668398911220e+01 2.608497616678171482e-01
5.966721219073730026e+04 1.979926565037202124e+01 2.497597416654927516e-01
5.966721222554464475e+04 1.958779020810777993e+01 2.395460835658998755e-01
5.966721226035198924e+04 1.990677666613860453e+01 2.558064050259585276e-01
5.966721229515933373e+04 1.974833836858006109e+01 2.413870822450868703e-01
5.966721232996667823e+04 2.014852843874825794e+01 2.466552137158856128e-01
5.966721236477402272e+04 2.001460352288657063e+01 2.509995742807611951e-01
5.966721239958137448e+04 1.993271146091434431e+01 2.467178854416431366e-01
5.966721243438871898e+04 1.992956538781909970e+01 2.398724936446097467e-01
5.966721246919605619e+04 2.036932343605508322e+01 2.561755468437377226e-01
5.966721250400340068e+04 2.025222779946706453e+01 2.546507090626643488e-01
5.966721253881074517e+04 1.979892534278902616e+01 2.468251076230668639e-01
5.966721257361808966e+04 1.953353442370783455e+01 2.363516365408908637e-01
5.966721260842543415e+04 1.974567218045112682e+01 2.431074019937432273e-01
5.966721264323277865e+04 2.004205076861088131e+01 2.478760706577062822e-01
5.966721267804013041e+04 2.051459913090035059e+01 2.552844821694967847e-01
5.966721271284747490e+04 2.004516979489164186e+01 2.439474023111559975e-01
5.966721274765481212e+04 1.996037053015051299e+01 2.414738484846094546e-01
5.966721278246215661e+04 1.987285817134629085e+01 2.404982568167912949e-01
5.966721281726950110e+04 2.005128915662650613e+01 2.454810292390575410e-01
5.966721285207684559e+04 2.040154964158369566e+01 2.513890599203799647e-01
5.966721288688419008e+04 2.016615766483750249e+01 2.444434993827046820e-01
5.966721292169153458e+04 2.096753753905069217e+01 2.666837200160721566e-01
5.966721295649887907e+04 2.041704258166856789e+01 2.501904469610730097e-01
5.966721299130622356e+04 2.058932396751855620e+01 2.555208799537327380e-01
5.966721302611357532e+04 2.060376305291963561e+01 2.702448827203866588e-01


==> figures/ground-lomb/202203050628_tic3788_r.dat <==
5.964421624348825571e+04 4.082591718125680558e+00 1.402840467338810071e-01
5.964421626656862645e+04 3.968422709072788379e+00 3.919256793564720315e-02
5.964421630311210174e+04 3.903585847944557763e+00 3.906886203373859806e-02
5.964421633965557703e+04 3.980363211124426481e+00 4.278472084693347305e-02
5.964421637619905232e+04 4.051832141142724275e+00 4.287257017241250662e-02
5.964421641274252033e+04 3.966014442389473427e+00 3.964542333185300943e-02
5.964421644928598835e+04 3.981650357172085819e+00 4.093811872104289457e-02
5.964421648582946364e+04 3.965153250882566205e+00 4.022235405459046592e-02
5.964421652237293893e+04 3.930962716984613081e+00 3.942914734460833959e-02
5.964421655891640694e+04 3.965665286190762640e+00 3.873168213189343012e-02
5.964421659545988223e+04 4.005298724337951199e+00 4.066295919828258332e-02
5.964421663200335752e+04 3.926956045960241060e+00 4.019419096312212836e-02
5.964421666854682553e+04 3.947841277763913137e+00 3.958877199871194130e-02
5.964421670509029354e+04 3.947406419758837437e+00 4.052223961346474584e-02
5.964421674163376883e+04 4.029268379474770789e+00 4.203619476929497389e-02
5.964421677817724412e+04 3.911421559811332660e+00 3.862461049072908603e-02
5.964421681472071214e+04 3.964246165445421077e+00 4.089421140265496468e-02
5.964421685126418015e+04 3.986066414607696728e+00 4.067316786890228658e-02
5.964421688780765544e+04 3.889899176978550255e+00 3.992537450967881957e-02
5.964421692435113073e+04 3.903022815444301408e+00 3.954928605730215901e-02
5.964421696089459874e+04 3.891576577632905209e+00 3.934146345693853575e-02
5.964421699743807403e+04 3.943658023826208670e+00 4.179176491633507934e-02
5.964421703398154932e+04 3.929535681556500570e+00 4.098993823995333158e-02
5.964421707052501733e+04 3.914305367692112014e+00 3.971104109628260936e-02
5.964421710706848535e+04 3.916508241039504234e+00 3.866936786998596831e-02
5.964421714361196064e+04 3.864322443434244914e+00 4.015069515042034992e-02
5.964421718015543593e+04 3.983536824119887410e+00 3.988798797469440827e-02
5.964421721669890394e+04 3.952955467012493340e+00 3.974026061640116569e-02
5.964421725324237195e+04 3.973794005680812980e+00 4.027028614509602089e-02
5.964421728978584724e+04 3.940380781787189424e+00 4.091062780569584834e-02
5.964421732632932253e+04 3.927093532895043815e+00 3.981518944377353958e-02
5.964421736287279055e+04 3.898928922540919828e+00 4.001603628311534849e-02
5.964421739941626583e+04 3.905954549145621790e+00 3.947063931274605308e-02
5.964421743595974112e+04 3.832468023655618339e+00 3.768103650635683949e-02
5.964421747250320914e+04 3.891986994934073518e+00 4.040252075932621034e-02
5.964421750904667715e+04 3.831537247987379047e+00 3.868869614998114020e-02
5.964421754559015244e+04 3.976009098771428718e+00 4.097272315910484297e-02
5.964421758213362773e+04 3.900319689743724005e+00 4.102531245046886488e-02
5.964421761867709574e+04 3.816869870976239643e+00 3.955144529921707924e-02
5.964421765522056376e+04 3.776034333984286562e+00 3.912771520745998710e-02
5.964421769176403905e+04 3.887381291270971317e+00 3.906809327383777009e-02
5.964421772830751434e+04 3.944139384405330961e+00 3.929493276471317936e-02
5.964421776485098235e+04 4.004532044218533038e+00 4.098834497878178079e-02
5.964421780139445764e+04 3.875634870938565513e+00 3.899498355767894858e-02
5.964421783793793293e+04 3.888890167954046184e+00 3.973546778715424110e-02
5.964421787448140094e+04 3.989520719187191311e+00 4.113714593607483566e-02
5.964421791102486895e+04 3.935421336050065388e+00 4.144663070432846874e-02
5.964421794756834424e+04 3.912839901119674391e+00 3.983743755524336849e-02
5.964421798411181953e+04 3.936775295984376921e+00 4.135741775488334382e-02
5.964421802065528755e+04 3.893097290251450904e+00 3.932578136333523405e-02
5.964421805719875556e+04 3.866548073435692512e+00 3.885430739148356544e-02
5.964421809374223085e+04 3.949384699568067258e+00 4.169016712242791523e-02
5.964421813028570614e+04 3.943124575133778897e+00 4.078828614480051185e-02
5.964421816682917415e+04 3.937527813561307433e+00 3.911379046830846390e-02
5.964421820337264217e+04 3.915220266498867119e+00 3.959825450276537040e-02
5.964421823991611745e+04 3.915996628005000257e+00 3.847951952366177736e-02
5.964421827645959274e+04 3.871752892381576050e+00 3.841512881390041906e-02
5.964421831300306076e+04 3.842308173454185738e+00 3.786945264076272549e-02
5.964421834954653605e+04 3.881874235068242029e+00 3.782058210945015569e-02
5.964421838609000406e+04 3.948560966851317300e+00 4.001073151853584003e-02
5.964421842263347935e+04 3.830453712982480052e+00 3.748639337706285990e-02
5.964421845917694736e+04 3.856096670010378702e+00 3.776634241816183984e-02
5.964421849572042265e+04 3.842856895965711672e+00 3.721712951577271083e-02
5.964421853226389794e+04 3.839645775784341630e+00 3.753459184695249334e-02
5.964421856880736595e+04 3.881559807214839175e+00 3.799842319709430954e-02
5.964421860535083397e+04 3.863463432861169888e+00 3.932554634943562916e-02
5.964421864189430926e+04 3.905333844753458905e+00 3.973215050896922867e-02
5.964421867843778455e+04 3.857000748926633804e+00 3.965850295913880830e-02
5.964421871498125256e+04 3.911675730498190617e+00 3.922112683789558824e-02
5.964421875152472057e+04 3.919150019380853944e+00 3.900141864374070261e-02
5.964421878806819586e+04 3.887459397490605983e+00 3.844551899092053110e-02
5.964421882461167115e+04 3.908231889491628586e+00 4.062194327837240909e-02
5.964421886115513917e+04 3.900457220540646919e+00 4.029277593850853767e-02
5.964421889769860718e+04 3.869916582786667281e+00 3.853873928177852654e-02
5.964421893424208247e+04 3.899317256644921237e+00 3.849639277360932671e-02
5.964421897078555776e+04 3.942943662712865116e+00 3.980244883744660234e-02
5.964421900732902577e+04 3.913973982375157590e+00 3.818211420599445377e-02
5.964421904387250106e+04 3.952931456797593501e+00 3.931173301440860079e-02
5.964421908041596907e+04 3.923552061144496506e+00 3.840798168908134136e-02
5.964421911695944436e+04 3.983970798285986437e+00 4.018815098850751777e-02
5.964421915350291238e+04 3.936123030844109305e+00 4.059465776312530527e-02
5.964421919004638767e+04 3.949060176418971668e+00 4.226232688658113079e-02
5.964421922658986296e+04 3.934994626467664514e+00 4.208077363082190353e-02
5.964421926313333097e+04 3.907313540912381811e+00 4.214221603289871471e-02
5.964421929967679898e+04 3.935247783752362061e+00 4.021046723646636706e-02
5.964421933622027427e+04 3.870966803748320029e+00 3.794741324017936873e-02
5.964421937276374956e+04 3.864429787159986862e+00 3.709911702808423722e-02
5.964421940930721757e+04 3.898440711725639218e+00 3.790690270150419428e-02
5.964421944585069286e+04 3.887634131212354571e+00 3.730435540036645264e-02
5.964421948239416815e+04 3.945320021706276492e+00 3.831953629107502646e-02
5.964421951893763617e+04 3.919734561654510951e+00 3.765129890285877357e-02
5.964421955548110418e+04 3.941338966525836707e+00 3.983194473868616192e-02
5.964421959202457947e+04 3.977014640282323654e+00 4.059229988838659875e-02
5.964421962856805476e+04 3.903819189040088400e+00 3.893779216748627370e-02
5.964421966511152277e+04 3.874771768557577545e+00 3.806113170225099845e-02
5.964421970165499079e+04 3.858277628016852479e+00 3.665800742481915148e-02
5.964421973819846608e+04 3.913458978247530862e+00 3.787500525836395848e-02
5.964421977474194136e+04 4.007348702330971513e+00 4.037783031986438148e-02
5.964421981128540938e+04 3.902834399431414525e+00 3.976533092398212149e-02
5.964421984782888467e+04 4.000869812294507000e+00 4.117977013635173295e-02
5.964421988437235996e+04 3.939331005116661899e+00 3.911783829324749773e-02
5.964421992091582797e+04 3.964078262639183503e+00 3.889911590330628194e-02
5.964421995745929598e+04 3.967325302314338220e+00 4.115138339811804519e-02
5.964421999400277127e+04 3.937052473470885161e+00 4.003588848567148778e-02
5.964422003054624656e+04 3.976057597344537342e+00 3.985499255928623419e-02
5.964422006708971458e+04 3.994210893043781407e+00 3.954487709420398400e-02
5.964422010363318259e+04 4.057253470882018931e+00 4.052734577050629700e-02
5.964422014017665788e+04 4.003509937187584633e+00 4.168628611165563214e-02
5.964422017672013317e+04 3.935387764905016628e+00 3.950517757187277379e-02
5.964422021326360118e+04 3.982844306847146409e+00 4.020142485110200087e-02
5.964422024980707647e+04 3.988993783633326906e+00 4.047003671145728287e-02
5.964422028635055176e+04 3.892639634132537108e+00 3.897608216129253705e-02
5.964422032289401977e+04 3.906615559341283461e+00 3.922388700824381430e-02
5.964422035943748779e+04 3.976107398084657518e+00 4.074443237605041707e-02
5.964422039598096308e+04 3.958930627065352148e+00 4.107128959365358850e-02
5.964422043252443837e+04 3.931682649000581176e+00 3.772664586965471939e-02
5.964422046906790638e+04 3.928751349406260918e+00 3.919862203905154913e-02
5.964422050561137439e+04 3.945646135784439679e+00 3.974963719489002512e-02
5.964422054215484968e+04 3.884231288044526220e+00 3.905457400460336792e-02
5.964422057869832497e+04 3.968619090579981190e+00 3.944688362385594116e-02
5.964422061524179298e+04 3.946856244804063163e+00 3.938958908837435213e-02
5.964422065178526100e+04 3.975750410052219408e+00 3.965430309175334983e-02
5.964422068832873629e+04 3.969440643769856614e+00 3.809148126474345974e-02
5.964422072487221158e+04 3.921216941064992412e+00 3.875826702938726942e-02
5.964422076141567959e+04 4.036977854971775415e+00 4.027718961359821881e-02
5.964422079795915488e+04 4.008411445062213474e+00 4.073035176106726274e-02
5.964422083450263017e+04 4.037340472179271167e+00 4.170917102249079023e-02
5.964422087104609818e+04 3.990721490059966570e+00 4.168975982776833289e-02
5.964422090758956620e+04 3.958382616336048265e+00 4.191674314712639376e-02
5.964422094413304148e+04 3.953655654318450008e+00 3.885797866608207973e-02
5.964422098067651677e+04 4.016431883906180111e+00 3.974180586091859840e-02
5.964422101721998479e+04 3.949909922236664706e+00 4.043300616669881498e-02
5.964422105376345280e+04 4.018227500610685787e+00 3.968365041704861179e-02
5.964422109030692809e+04 4.002436294966544850e+00 4.033697964686130261e-02
5.964422112685040338e+04 3.980661943190836993e+00 4.103983126291774197e-02
5.964422116339387139e+04 3.926258225864076135e+00 3.881849950146844946e-02
5.964422119993733941e+04 3.883673504558275091e+00 3.801203430132642919e-02
5.964422123648081470e+04 4.036767869667980513e+00 4.024135660295088956e-02
5.964422127302428999e+04 3.926156485651521422e+00 3.896637305944685575e-02
5.964422130956775800e+04 3.887775505437476298e+00 3.989708667418798149e-02
5.964422134611123329e+04 3.923835587844771933e+00 4.029649762416440129e-02
5.964422138265470130e+04 3.978548170848497101e+00 4.104804224972116722e-02
5.964422141919817659e+04 3.838403420105627628e+00 3.854347750437761566e-02
5.964422145574164460e+04 3.938399439415788184e+00 4.191098721082578415e-02
5.964422149228511989e+04 3.984121739233052129e+00 4.037551724349073418e-02
5.964422152882859518e+04 3.996903333470440689e+00 3.970922672981448687e-02
5.964422156537206320e+04 3.877135098669478364e+00 3.952396506984455493e-02
5.964422160191553121e+04 3.920129339608529051e+00 3.872893740084776965e-02
5.964422163845900650e+04 3.958565380751339902e+00 4.043886250645074149e-02
5.964422167500248179e+04 3.836929885623411529e+00 3.825948011265056792e-02
5.964422171154594980e+04 3.982694713431867317e+00 4.108400339499482939e-02
5.964422174808941782e+04 3.925218213185599492e+00 4.038378311563659701e-02
5.964422178463289310e+04 3.920320399866404237e+00 3.908813650499023962e-02
5.964422182117636839e+04 3.955497979774921458e+00 4.001571006877212983e-02
5.964422185771983641e+04 3.959155196471945803e+00 4.009181658631262579e-02
5.964422189426331170e+04 3.997982615913125759e+00 4.089774420923973641e-02
5.964422193080678699e+04 3.982561173522345399e+00 4.070475287470032982e-02
5.964422196735025500e+04 3.965217038257197846e+00 3.970708086842798107e-02
5.964422200389372301e+04 4.005286277584338528e+00 4.218927652702017528e-02
5.964422204043719830e+04 3.960539871051382388e+00 3.999823850107386836e-02
5.964422207698067359e+04 4.010370828615783978e+00 4.110055262360198802e-02
5.964422211352414161e+04 4.002213445097937417e+00 4.099797720877155355e-02
5.964422215006760962e+04 4.023166067709984972e+00 4.196697244668178006e-02
5.964422218661108491e+04 4.004388838320298127e+00 4.266550882637729775e-02
5.964422222315456020e+04 3.937453746530989562e+00 4.088641660695067903e-02
5.964422225969802821e+04 3.967615754435745323e+00 4.128548156020893367e-02
5.964422229624150350e+04 3.968145056842711682e+00 4.165923873329657745e-02
5.964422233278497879e+04 3.972924427502959599e+00 4.205991605940227751e-02
5.964422236932844680e+04 3.898156317416226369e+00 3.962819435757677922e-02
5.964422240587191482e+04 3.933240683256347126e+00 3.980662743115578189e-02
5.964422244241539011e+04 3.962560620756547358e+00 4.297834596864673340e-02
5.964422247895886539e+04 3.983629711957024977e+00 4.217072564967680459e-02
5.964422251550233341e+04 3.897620265689211827e+00 4.317565390175445023e-02
5.964422255204580142e+04 3.979261239256169702e+00 4.547878705355704737e-02
5.964422258858927671e+04 4.004511892635371773e+00 4.562541924298944840e-02
5.964422262513275200e+04 3.944900479650745417e+00 4.233953087938565479e-02
5.964422266167622001e+04 3.958389963408259771e+00 4.319319144504511765e-02
5.964422269821969530e+04 3.935366494539140003e+00 4.350605540914347785e-02
5.964422273476317059e+04 3.945638600467127333e+00 4.001081704986416548e-02
5.964422277130663861e+04 3.985818823542937483e+00 4.400058603197549295e-02
5.964422280785010662e+04 3.855990166282301956e+00 3.931793261344763979e-02
5.964422284439358191e+04 3.876649233666488392e+00 4.090499706511093597e-02
5.964422288093705720e+04 3.951592320238061617e+00 4.088277505082978797e-02
5.964422291748052521e+04 4.004088004005536661e+00 4.111071909724832441e-02
5.964422295402399322e+04 3.942609718410552855e+00 3.984602441131817469e-02
5.964422299056746851e+04 3.951723658362741531e+00 4.008982265213737600e-02
5.964422302711094380e+04 3.943530102790015146e+00 3.961554423775832945e-02
5.964422306365441182e+04 4.011319575458049513e+00 4.087205714185834782e-02
5.964422310019787983e+04 3.963750836321216386e+00 4.027060875741849538e-02
5.964422313674135512e+04 3.931363186598247239e+00 3.865114103195718687e-02
5.964422317328483041e+04 4.006501823612188318e+00 4.071572535233556472e-02
5.964422320982829842e+04 4.007364312118058436e+00 4.185622248866926326e-02
5.964422324637176644e+04 3.918780900702937942e+00 4.017293016712518428e-02
5.964422328291524173e+04 3.925580453335883568e+00 3.933891697724730546e-02
5.964422331945871701e+04 3.995326643906440101e+00 4.036118102840727945e-02
5.964422335600218503e+04 3.973858385235785828e+00 3.981629889796486216e-02
5.964422339254566032e+04 4.017965151444656158e+00 4.039018537924565777e-02
5.964422342908913561e+04 3.986901577345263625e+00 4.061177909824066623e-02
5.964422346563260362e+04 4.086857202643556342e+00 4.638675993538412395e-02
5.964422350217607163e+04 3.954776810562979694e+00 4.020994269389550207e-02
5.964422353871954692e+04 4.035371120657083033e+00 4.307280237618622831e-02
5.964422357526302221e+04 3.958494423473379431e+00 4.007431184938439750e-02
5.964422361180649023e+04 3.953359216457574377e+00 3.996795454270038461e-02
5.964422364834996552e+04 3.972315127742659158e+00 3.927453463733990291e-02
5.964422368489343353e+04 4.012115207453373245e+00 4.038719018236849867e-02
5.964422372143690882e+04 3.898084078224964166e+00 4.094798783372834150e-02
5.964422375798037683e+04 3.968475115244272100e+00 4.046432564644636409e-02
5.964422379452385212e+04 3.879953697398883072e+00 3.915362129547909215e-02
5.964422383106732741e+04 4.006315666247182605e+00 4.009163271395683320e-02
5.964422386761079542e+04 3.907390753968026598e+00 3.827921753777294850e-02
5.964422390415426344e+04 3.977847991789573268e+00 3.998965027665965510e-02
5.964422394069773873e+04 3.905905883283519842e+00 4.087659493777143216e-02
5.964422397724121402e+04 4.025431340663728541e+00 4.052147764725202300e-02
5.964422401378468203e+04 3.947334147334147225e+00 3.996350184741390837e-02
5.964422405032815004e+04 3.944955499850515857e+00 4.012223234478928813e-02
5.964422408687162533e+04 3.922991834134476274e+00 3.842124411184415916e-02
5.964422412341510062e+04 3.977451133517287296e+00 4.025295979158731441e-02
5.964422415995856863e+04 3.932569311801817236e+00 3.947522860518438981e-02
5.964422419650204392e+04 3.931190030423589832e+00 3.813106868619885181e-02
5.964422423304551194e+04 3.956397234575982580e+00 3.933365917735846123e-02
5.964422426958898723e+04 3.931547653209977344e+00 4.051684787267820914e-02
5.964422430613245524e+04 3.928963747449518706e+00 3.922406859949939539e-02
5.964422434267593053e+04 3.896500610027251010e+00 3.942283721417624148e-02
5.964422437921940582e+04 3.901540752620424879e+00 3.856456732277756955e-02
5.964422441576287383e+04 3.942395291651549893e+00 4.009820052277743296e-02
5.964422445230634185e+04 3.995461555150314314e+00 4.301964669831443572e-02
5.964422448884981713e+04 3.934423212940547643e+00 4.146294704498407896e-02
5.964422452539329242e+04 3.967125701302916863e+00 3.985944068006935098e-02
5.964422456193676044e+04 4.000343620216717966e+00 4.105244234340327258e-02
5.964422459848022845e+04 3.903794907925612456e+00 4.076680819190808130e-02
5.964422463502370374e+04 3.918851769307741151e+00 4.315872731976259924e-02
5.964422467156717903e+04 3.960882172853198657e+00 4.307567017860950559e-02
5.964422470811064704e+04 4.001131004086771803e+00 4.205695892331475644e-02
5.964422474465412233e+04 3.930605267988253271e+00 4.137728916885703018e-02
5.964422478119759762e+04 3.998688000746381643e+00 4.188933359880470109e-02
5.964422481774106564e+04 3.910538112735965743e+00 4.075352489958922186e-02
5.964422485428453365e+04 3.931558803864154683e+00 3.971825655411155565e-02
5.964422489082800894e+04 3.976656330270983197e+00 4.152229909832102356e-02
5.964422492737148423e+04 3.934137081582379292e+00 4.060806740623793681e-02
5.964422496391495224e+04 3.928867399367887536e+00 4.018400471971565052e-02
5.964422500045842025e+04 3.932230260296238455e+00 4.029016842388551817e-02
5.964422503700189554e+04 4.000046462194293717e+00 4.353378103489189549e-02
5.964422507354537083e+04 3.993985414630478736e+00 4.285444469178330967e-02
5.964422511008883885e+04 3.991151012567787149e+00 4.318520957262689253e-02
5.964422514663231414e+04 3.907225309961522619e+00 4.081478193044777575e-02
5.964422518317578943e+04 4.042598490517876897e+00 4.507537008197131517e-02
5.964422521971925744e+04 3.992569801880553548e+00 4.264838563664628129e-02
5.964422525626272545e+04 3.983923237495530678e+00 4.369110347216689089e-02
5.964422529280620074e+04 3.923607527436611786e+00 4.098801812706975162e-02
5.964422532934967603e+04 3.932086250858931376e+00 4.266570208797498820e-02
5.964422536589314404e+04 3.982535586930681770e+00 4.221420621253033079e-02
5.964422540243661206e+04 4.000696762105508952e+00 4.136659364782158815e-02
5.964422543898008735e+04 3.969112837639078961e+00 4.078366586755523965e-02
5.964422547552356264e+04 3.968642989356778727e+00 4.212306301265591330e-02
5.964422551206703065e+04 4.024375304765642092e+00 3.986188349944626286e-02
5.964422554861050594e+04 3.985574755822689497e+00 4.267925388505721535e-02
5.964422558515398123e+04 4.104160048941752237e+00 4.447393312589806996e-02
5.964422562169744924e+04 3.932434361953063728e+00 4.125097380819410520e-02
5.964422565824091726e+04 4.020504147166488629e+00 4.222980918649861526e-02
5.964422569478439254e+04 3.945171750796338195e+00 4.014129400496214278e-02
5.964422573132786783e+04 3.988845510317903020e+00 4.103352574889668897e-02
5.964422576787133585e+04 3.992422837001136315e+00 4.076769710463071239e-02
5.964422580441480386e+04 3.950826694080356472e+00 4.043783543623988980e-02
5.964422584095827915e+04 3.911845496473141726e+00 4.030978806671838693e-02
5.964422587750175444e+04 3.962290695270689334e+00 4.059293493372169437e-02
5.964422591404522245e+04 3.980098846409650282e+00 4.179428318137900361e-02
5.964422595058869047e+04 3.949368031870682749e+00 3.993088677890425930e-02
5.964422598713216576e+04 3.938007303438847195e+00 4.096123337254978236e-02
5.964422602367564104e+04 3.986543479141236190e+00 4.163837859240737682e-02
5.964422606021910906e+04 3.968135612967116366e+00 4.068015779929635978e-02
5.964422609676258435e+04 3.924413235524734311e+00 3.829552854403840689e-02
5.964422613330605964e+04 3.912314111109187476e+00 4.047261188047135416e-02
5.964422616984952765e+04 3.869553985084995151e+00 3.884428738090611039e-02
5.964422620639299566e+04 3.926924132614624252e+00 3.876031457281480658e-02
5.964422624293647095e+04 3.918679038672122861e+00 4.033685719914810452e-02
5.964422627947994624e+04 3.983631092674648766e+00 3.920045618638315355e-02
5.964422631602341426e+04 3.927806925498426249e+00 3.882485717205153009e-02
5.964422635256688227e+04 3.957779452743136694e+00 4.354636071689749893e-02
5.964422638911035756e+04 3.988462763510245868e+00 4.062591312439713803e-02
5.964422642565383285e+04 3.910238710379633886e+00 3.962647133786885434e-02
5.964422646219730086e+04 3.926928578019747373e+00 3.953544868654700756e-02
5.964422649874076887e+04 3.949686484853064172e+00 3.950258550350692344e-02
5.964422653528424416e+04 3.962471414335170916e+00 4.034057710157441801e-02
5.964422657182771945e+04 3.864590447570913856e+00 3.757435276119024808e-02
5.964422660837118747e+04 3.874723826725053666e+00 3.819244347874228146e-02
5.964422664491466276e+04 3.868919576109207448e+00 3.911671546125732035e-02
5.964422668145813077e+04 3.990990624436914214e+00 3.945503936549780294e-02
5.964422671800160606e+04 3.936226934536774191e+00 3.961029126358524277e-02
5.964422675454507407e+04 3.928258729515316627e+00 3.872479595265224811e-02
5.964422679108854936e+04 3.965756812133486964e+00 3.991156274594313824e-02
5.964422682763202465e+04 3.859161598758600320e+00 3.712461898743805999e-02
5.964422686417549266e+04 3.968185281475923976e+00 4.049946421135754149e-02
5.964422690071896068e+04 3.864098356919850819e+00 3.871416812597369694e-02
5.964422693726243597e+04 3.933649207541975112e+00 4.092089422368971191e-02
5.964422697380591126e+04 3.924223537665018302e+00 3.848977850577268989e-02
5.964422701034937927e+04 3.938004448316977157e+00 4.043151576669638120e-02
5.964422704689285456e+04 3.933273457920250404e+00 4.039432269902371725e-02
5.964422708343632985e+04 3.960473276687063393e+00 4.084951531885350207e-02
5.964422711997979786e+04 3.961605251276351769e+00 3.956700340776928698e-02
5.964422715652326588e+04 3.912808373499129910e+00 4.039618304998799508e-02
5.964422719306674117e+04 3.867984005634378608e+00 3.926489342736039917e-02
5.964422722961021645e+04 4.015179390171460305e+00 4.202689494990494851e-02
5.964422726615368447e+04 3.978406349021774258e+00 4.082305929398636485e-02
5.964422730269715248e+04 3.967930725241961110e+00 3.980160221815324390e-02
5.964422733924062777e+04 3.997035532994923646e+00 4.209518189437561758e-02
5.964422737578410306e+04 3.919833992413384482e+00 3.917598135640833895e-02
5.964422741232757107e+04 3.900771919438025037e+00 3.858884093019512851e-02
5.964422744887103909e+04 3.930872936783386784e+00 3.964266712468626080e-02
5.964422748541451438e+04 3.893519450853581532e+00 3.825514629616080797e-02
5.964422752195798967e+04 3.916290900682159570e+00 3.893465545199769479e-02
5.964422755850145768e+04 3.852817893325640508e+00 3.812347886103422540e-02
5.964422759504493297e+04 4.002257349752582627e+00 4.023611675917995734e-02
5.964422763158840826e+04 3.923192536027885868e+00 3.886021617896977254e-02
5.964422766813187627e+04 3.900234620294655841e+00 3.938388007382222916e-02
5.964422770467534428e+04 3.967687541207428392e+00 3.885605924285267382e-02
5.964422774121881957e+04 3.881556732503816054e+00 3.761494340386808272e-02
5.964422777776229486e+04 3.872546593858069208e+00 3.854019094540192536e-02
5.964422781430576288e+04 3.871336100913758571e+00 3.796836020540183404e-02
5.964422785084923089e+04 3.975537816896463017e+00 3.977314512757051251e-02
5.964422788739270618e+04 3.892809220712196705e+00 3.796438068245826941e-02
5.964422792393618147e+04 3.959685773480662974e+00 4.152320725078298413e-02
5.964422796047964948e+04 3.958639292671962018e+00 4.088988787622185178e-02
5.964422799702312477e+04 3.985203430987194650e+00 4.204879338101286806e-02
5.964422803356660006e+04 3.898967508941696636e+00 3.952914757311682542e-02
5.964422807011006807e+04 3.866022161663025702e+00 3.983376809653770001e-02
5.964422810665353609e+04 3.993327573525119245e+00 3.992204894897335987e-02
5.964422814319701138e+04 4.021466801004035752e+00 3.981286146995449693e-02
5.964422817974048667e+04 3.971864184613261184e+00 4.062654923648443411e-02
5.964422821628395468e+04 3.931118398343113274e+00 3.964290209355517125e-02
5.964422825282742269e+04 3.839430358075072824e+00 3.778041082650333143e-02
5.964422828937089798e+04 3.998998790446262497e+00 4.092807069419870242e-02
5.964422832591437327e+04 3.923182961712099459e+00 4.015490145049580017e-02
5.964422836245784129e+04 3.970313458560953190e+00 4.002549083011632675e-02
5.964422839900131657e+04 3.917694959851199421e+00 4.115456484799374232e-02
5.964422843554479186e+04 3.974234352659010483e+00 4.200561942881812089e-02
5.964422847208825988e+04 3.937056107441503361e+00 3.911656241654676985e-02
5.964422850863172789e+04 3.884842681413572141e+00 3.870123767715136914e-02
5.964422854517520318e+04 3.962690096033159026e+00 3.982053730816363657e-02
5.964422858171867847e+04 3.950815585357423831e+00 4.155342527197320585e-02
5.964422861826214648e+04 3.900431707541103687e+00 3.971165656372239311e-02
5.964422865480561450e+04 3.870990320432934784e+00 3.929412334801947460e-02
5.964422869134908979e+04 3.953749892368187080e+00 4.058405285547453389e-02
5.964422872789256508e+04 3.887979772952518065e+00 4.183297046615938597e-02
5.964422876443603309e+04 3.945410071942446084e+00 4.082460982681937467e-02
5.964422880097950838e+04 3.994235945062434290e+00 4.267612723659159474e-02
5.964422883752298367e+04 3.971508454267075106e+00 4.248202760963949026e-02
5.964422887406645168e+04 3.944650021648145266e+00 3.913932408062948537e-02
5.964422891060991969e+04 3.978362529046016061e+00 4.090692889269707810e-02
5.964422894715339498e+04 3.916649819494584683e+00 4.057153753595039297e-02
5.964422898369687027e+04 3.918269591030925092e+00 3.904682960698897809e-02
5.964422902024033829e+04 3.872978936810431261e+00 3.939646935193760052e-02
5.964422905678380630e+04 4.007612647803433958e+00 4.147310429397771392e-02
5.964422909332728159e+04 3.899031780123352497e+00 4.088958326048272585e-02
5.964422912987075688e+04 3.945895098581705174e+00 3.925231712172612408e-02
5.964422916641422489e+04 3.896075880016435899e+00 4.060399454731005581e-02
5.964422920295769291e+04 3.917125870484495564e+00 4.172885390405197542e-02
5.964422923950116819e+04 3.891721920264079149e+00 4.181158989415677957e-02
5.964422927604464348e+04 3.961322057300655786e+00 4.113238331939635117e-02
5.964422931258811150e+04 3.893380624033269566e+00 4.063121588371636228e-02
5.964422934913157951e+04 4.032428715018779641e+00 4.297391652790306243e-02
5.964422938567505480e+04 3.901077229980050909e+00 3.959201692395949990e-02
5.964422942221853009e+04 3.915941845692177736e+00 4.029943529508424327e-02
5.964422945876199810e+04 3.964018457390733108e+00 4.127087888688366069e-02
5.964422949530546612e+04 3.955361670739016677e+00 4.224273443467792960e-02
5.964422953184894141e+04 4.036129907631290870e+00 4.303383904086255374e-02
5.964422956839241670e+04 4.016085230833507325e+00 4.160569802945186108e-02
5.964422960493588471e+04 4.030098226829395003e+00 4.183730577410881696e-02
5.964422964147936000e+04 4.009109800748575481e+00 4.169380309865113737e-02
5.964422967802282801e+04 4.009658353755225946e+00 4.350508615088184011e-02
5.964422971456630330e+04 4.015269348047044495e+00 4.240699413352502084e-02
5.964422975110977131e+04 4.006836248934554590e+00 4.244248066165670630e-02
5.964422978765324660e+04 3.947010499045541465e+00 4.188772301047009872e-02
5.964422982419672189e+04 3.991052692263346025e+00 4.150555402078235506e-02
5.964422986074018991e+04 3.989796388428228369e+00 4.130205983783659385e-02
5.964422989728365792e+04 4.054695165923840605e+00 4.267442173989730719e-02
5.964422993382713321e+04 4.081410080196966383e+00 4.322513729516885145e-02
5.964422997037060850e+04 3.912214720670232015e+00 4.057661922222503825e-02
5.964423000691407651e+04 4.032835188877322175e+00 4.095410349269205941e-02
5.964423004345755180e+04 3.978183530396568468e+00 4.014451444693513393e-02
5.964423008000102709e+04 3.877769658816255127e+00 3.954827313913995140e-02
5.964423011654449510e+04 4.060868607085486026e+00 4.454537779074153880e-02
5.964423015308796312e+04 3.991838443626185562e+00 4.365200549032818150e-02
5.964423018963143841e+04 3.963316696914700454e+00 4.161896728103269688e-02
5.964423022617491370e+04 3.998088484127488851e+00 4.176334717749365100e-02
5.964423026271838171e+04 4.022420310231175300e+00 4.213340904902884709e-02
5.964423029926184972e+04 4.000880433656734958e+00 3.992681484474999709e-02
5.964423033580532501e+04 4.051279956109119951e+00 4.005838783645824380e-02
5.964423037234880030e+04 4.095347952103521649e+00 4.222013977667421480e-02
5.964423040889226831e+04 4.086386127113919464e+00 4.199957129988427657e-02
5.964423044543574360e+04 3.998044395066207013e+00 4.076493830278279940e-02
5.964423048197921889e+04 4.005012806651364166e+00 4.059093806407725741e-02
5.964423051852268691e+04 4.003624514063571560e+00 4.281620220090204265e-02
5.964423055506615492e+04 4.025590276971652060e+00 4.245407322683054235e-02
5.964423059160963021e+04 4.123101653309811709e+00 4.615213461417474322e-02
5.964423062815310550e+04 4.071524903230327119e+00 4.302354051860041856e-02
5.964423066469657351e+04 4.006430198804167730e+00 4.106164310120741234e-02
5.964423070124004153e+04 4.065927008331468251e+00 4.227703549504173430e-02
5.964423073778351682e+04 3.927834759288553190e+00 3.983310237432181877e-02
5.964423077432699210e+04 4.043715074752541661e+00 4.166554407891148032e-02
5.964423081087046012e+04 3.976403309725183632e+00 3.999694674353029139e-02
5.964423084741393541e+04 3.990690036025512644e+00 4.099322433784324121e-02
5.964423088395741070e+04 4.045763169004175097e+00 4.072761384816556141e-02
5.964423092050087871e+04 3.987071212595141301e+00 4.087987306853917147e-02
5.964423095704434672e+04 3.930104237544956636e+00 3.960860419310274771e-02
5.964423099358782201e+04 3.994327531462210867e+00 3.995301178414301102e-02
5.964423103013129730e+04 3.983414027553094705e+00 4.129896103082519865e-02
5.964423106667476532e+04 3.978808257294839112e+00 4.223919380832724668e-02
5.964423110321823333e+04 3.900233955321347423e+00 3.826535367047047276e-02
5.964423113976170862e+04 4.011638788162358082e+00 4.028501048238043031e-02
5.964423117630518391e+04 3.933175940394501247e+00 4.104461071451281917e-02
5.964423121284865192e+04 4.017181513062936027e+00 4.241053253452009564e-02
5.964423124939212721e+04 3.979012187598216510e+00 4.064897334054033695e-02
5.964423128593560250e+04 4.098620385911033281e+00 4.231297423217680181e-02
5.964423132247907051e+04 3.961657140550111311e+00 4.015031617590594099e-02
5.964423135902253853e+04 3.985241913895646526e+00 4.072079135092474683e-02
5.964423139556601382e+04 3.949650912225254995e+00 4.115839206262425498e-02
5.964423143210948911e+04 3.947663671298699217e+00 3.931739005717106022e-02
5.964423146865295712e+04 3.960815029100014151e+00 4.210467811052500536e-02
5.964423150519642513e+04 3.915094446586090626e+00 4.194552504997506315e-02
5.964423154173990042e+04 3.980152576002919940e+00 4.213255024330003762e-02
5.964423157828337571e+04 3.941886505763157800e+00 3.975631245781799383e-02
5.964423161482684372e+04 4.014477076986943338e+00 4.099139057054895091e-02
5.964423165137031901e+04 3.962336088532198541e+00 4.070752408721695775e-02
5.964423168791379430e+04 4.035944738101071572e+00 4.203801602875636284e-02
5.964423172445726232e+04 3.976119558365095230e+00 3.993452198400779946e-02
5.964423176100073033e+04 4.048416313466172589e+00 4.238002679720270088e-02
5.964423179754420562e+04 3.904126724206552268e+00 3.845034130544441181e-02
5.964423183408768091e+04 3.988909723775281080e+00 4.214142833367156421e-02
5.964423187063114892e+04 3.960574732784300167e+00 4.169428452824313486e-02
5.964423190717461694e+04 4.009818496110630903e+00 4.200437884378068615e-02
5.964423194371809223e+04 3.954618244209322064e+00 4.167642922820202073e-02
5.964423198026156751e+04 3.975113605524664084e+00 4.140551065287356031e-02
5.964423201680503553e+04 4.037042458022059854e+00 4.115715423657265865e-02
5.964423205334850354e+04 3.950044016600545937e+00 4.065702384408990261e-02
5.964423208989197883e+04 3.997588109031319892e+00 4.160588356298444007e-02
5.964423212643545412e+04 3.842214548491209580e+00 3.747978343184993344e-02
5.964423216297892213e+04 3.976326750428261558e+00 4.119050875199577882e-02
5.964423219952239015e+04 3.998837553981087201e+00 4.200047187094184398e-02
5.964423223606586544e+04 3.938425623200376258e+00 3.935325979605295427e-02
5.964423227260934073e+04 3.991096414612629317e+00 4.024805794742279674e-02
5.964423230915280874e+04 3.918532880547015207e+00 3.929168673832408171e-02
5.964423234569628403e+04 4.020624382815195297e+00 4.019341307637740862e-02
5.964423238223975932e+04 3.991493488018301949e+00 3.990604793460517108e-02
5.964423241878322733e+04 4.049122560554443417e+00 4.237586458575278575e-02
5.964423245532669534e+04 3.873729976588898616e+00 3.747929325608979900e-02
5.964423249187017063e+04 3.904470515093600991e+00 3.779994089136853863e-02
5.964423252841364592e+04 3.993235137491734754e+00 3.949606815126406600e-02
5.964423256495711394e+04 3.901704828343986797e+00 3.949452378665815194e-02
5.964423260150058195e+04 3.948631288478707368e+00 3.828390533203876456e-02
5.964423263804405724e+04 3.938862228127039788e+00 3.899545239695278304e-02
5.964423267458753253e+04 4.008750924906343549e+00 3.946876436012856926e-02
5.964423271113100054e+04 3.965137761609783151e+00 3.923382868520731287e-02
5.964423274767447583e+04 3.983391849098168791e+00 3.989122181225325525e-02
5.964423278421795112e+04 3.991680868887027334e+00 3.828891776091272736e-02
5.964423282076141913e+04 3.981425553829232911e+00 3.843018568373916810e-02
5.964423285730488715e+04 3.929345625744659287e+00 3.883572787456571196e-02
5.964423289384836244e+04 3.939620186855632422e+00 3.862431173603508155e-02
5.964423293039183773e+04 3.965416849952538403e+00 3.959732832968921451e-02
5.964423296693530574e+04 3.976267604015898183e+00 4.193122872640672044e-02
5.964423300347877375e+04 4.031270467810835534e+00 4.131940605853130777e-02
5.964423304002224904e+04 4.045519353646301219e+00 4.053218810598051280e-02
5.964423307656572433e+04 3.908233124854168850e+00 3.817504894868672255e-02
5.964423311310919235e+04 3.979093487063985357e+00 3.887762066827882279e-02
5.964423314965266036e+04 4.002793803262365557e+00 3.929243578768552153e-02
5.964423318619613565e+04 3.965559143144811394e+00 3.872668647436222633e-02
5.964423322273961094e+04 4.006174570350379938e+00 3.905877631352545204e-02
5.964423325928307895e+04 3.931480004557365682e+00 3.898512915211525126e-02
5.964423329582655424e+04 3.964901044371357486e+00 4.028271795982861503e-02
5.964423333237002953e+04 3.918942014007170460e+00 3.808675984978675266e-02
5.964423336891349754e+04 3.944538835660028386e+00 3.830625758450217216e-02
5.964423340545696556e+04 3.885820557121291596e+00 3.668210958021461687e-02
5.964423344200044085e+04 3.990392772931257603e+00 3.966182976912231706e-02
5.964423347854391614e+04 3.959326173586845687e+00 3.962963894853586272e-02
5.964423351508738415e+04 3.945344423712952686e+00 3.963183553519745994e-02
5.964423355163085216e+04 3.938286228438334646e+00 3.954008291116604956e-02
5.964423358817432745e+04 3.867885606587332159e+00 3.792578040889476448e-02
5.964423362471780274e+04 3.923516420478990074e+00 3.938225517237550072e-02
5.964423366126127075e+04 3.985695011518226583e+00 3.978508645581132347e-02
5.964423369780474604e+04 3.892653068342333711e+00 3.795373806305705339e-02
5.964423373434822133e+04 3.841986802393984934e+00 3.770651888628015480e-02
5.964423377089168935e+04 3.860109295877918179e+00 3.815938883993998804e-02
5.964423380743515736e+04 3.885446987867638757e+00 3.811700089408458919e-02
5.964423384397863265e+04 3.915800433940423542e+00 3.925137146268475874e-02
5.964423388052210794e+04 3.913623841430672101e+00 3.796937205684074862e-02
5.964423391706557595e+04 3.844326585493389459e+00 3.712085951042930904e-02
5.964423395360904397e+04 3.878638579387186258e+00 3.879399829701350721e-02
5.964423399015251925e+04 3.942294014260438129e+00 3.824289847912106660e-02
5.964423402669599454e+04 3.887152838940755473e+00 3.741693984462184791e-02
5.964423406323946256e+04 3.858362744254109966e+00 3.810568143180458750e-02
5.964423409978293785e+04 3.879324466182933140e+00 3.831959139316085811e-02
5.964423413632641314e+04 3.870235770699151701e+00 3.774792083153571259e-02
5.964423417286988115e+04 3.899189714212378366e+00 3.766925946873679598e-02
5.964423420941334916e+04 3.907566350311021619e+00 3.827245021358081922e-02
5.964423424595682445e+04 3.861970264100216710e+00 3.814132690462476716e-02
5.964423428250029974e+04 3.900441632216217425e+00 3.767450721252254414e-02
5.964423431904376775e+04 3.918739722500190759e+00 3.795364956790030914e-02
5.964423435558723577e+04 3.830655861050962230e+00 3.702831642837954573e-02
5.964423439213071106e+04 3.891348754076670247e+00 3.851857988145641204e-02
5.964423442867418635e+04 3.917945931259339876e+00 3.781886240065893134e-02
5.964423446521765436e+04 3.869501901871581051e+00 3.768077939495798057e-02
5.964423450176112965e+04 3.897663682148852615e+00 3.870241591923655883e-02
5.964423453830460494e+04 3.952966882005673366e+00 3.931814437615143570e-02
5.964423457484807295e+04 3.877640769164439227e+00 3.880326457226632858e-02
5.964423461139154097e+04 3.817249224646072303e+00 3.636736419992252917e-02
5.964423464793501626e+04 3.885687345257653913e+00 3.798281499479518736e-02
5.964423468447849154e+04 3.771958753442461010e+00 3.646235467416153453e-02
5.964423472102195956e+04 3.845752929516702334e+00 3.701597056749746789e-02
5.964423475756543485e+04 3.871864328962093982e+00 3.967557104678501312e-02
5.964423479410891014e+04 3.868798959403979332e+00 3.773295275269276938e-02
5.964423483065237815e+04 3.846283763971804603e+00 3.698018677321671110e-02
5.964423486719584616e+04 3.926454452210003776e+00 3.780064108324630162e-02
5.964423490373932145e+04 3.844451060401744780e+00 3.662045929829279428e-02
5.964423494028279674e+04 3.867298051442844997e+00 3.696028247443885334e-02
5.964423497682626476e+04 3.800861272381749867e+00 3.600388254102246388e-02
5.964423501336973277e+04 3.933394323190798403e+00 3.767241899556032086e-02
5.964423504991320806e+04 3.848465461887461192e+00 3.634902895622588170e-02
5.964423508645668335e+04 3.906956133828995981e+00 3.746466699437434739e-02
5.964423512300015136e+04 3.933922215521420629e+00 3.848996066399098387e-02
5.964423515954362665e+04 3.850600684316475508e+00 3.621289855394214940e-02
5.964423519608710194e+04 3.918199430603300115e+00 3.753573875569140433e-02
5.964423523263056995e+04 3.950604999911159876e+00 3.884836518119039184e-02
5.964423526917403797e+04 3.907121633841853736e+00 3.720280887014194154e-02
5.964423530571751326e+04 3.898775443434366661e+00 3.738863421328098707e-02
5.964423534226098855e+04 3.922748992785533684e+00 3.806567156839695681e-02
5.964423537880445656e+04 3.879471136819737875e+00 3.625893904062910816e-02
5.964423541534792457e+04 3.843432685317636821e+00 3.692982720022474491e-02
5.964423545189139986e+04 3.865010673844440525e+00 3.727646077934434338e-02
5.964423548843487515e+04 3.859814974257036901e+00 3.705350998318071576e-02
5.964423552497834316e+04 3.992432932358823017e+00 3.891106437652630534e-02
5.964423556152181118e+04 3.837753528032157302e+00 3.697619806282509414e-02
5.964423559806528647e+04 3.862521800395005478e+00 3.751926249379151229e-02
5.964423563460876176e+04 3.962595753219315231e+00 3.986282816061503115e-02
5.964423567115222977e+04 3.845001390433815835e+00 3.714339944528519816e-02
5.964423570769570506e+04 3.913243917948234785e+00 3.761329053428556085e-02
5.964423574423918035e+04 3.916355396625891938e+00 3.754343190139686898e-02
5.964423578078264836e+04 3.948773401619621204e+00 3.710565815975559040e-02
5.964423581732611638e+04 3.895900002893434966e+00 3.687253910319190919e-02
5.964423585386959166e+04 3.984334126914146346e+00 4.012815266162164662e-02
5.964423589041306695e+04 3.975139260183953027e+00 3.764656852727666508e-02
5.964423592695653497e+04 3.878162542533737156e+00 3.658484071169645913e-02
5.964423596350000298e+04 3.932362170721174888e+00 3.727357364441565707e-02
5.964423600004347827e+04 3.976934480721789011e+00 4.064044463191233969e-02
5.964423603658695356e+04 3.971282434111149673e+00 3.888281577066569905e-02
5.964423607313042157e+04 3.958070946005539437e+00 3.771219370731561382e-02
5.964423610967388959e+04 3.966801091211006991e+00 3.762909310629417026e-02
5.964423614621736488e+04 3.938366826230966566e+00 3.782733762174084191e-02
5.964423618276084017e+04 3.953693001968904053e+00 3.815360203476834272e-02
5.964423621930430818e+04 3.975530709107653049e+00 3.860456379249670167e-02
5.964423625584778347e+04 3.917821625517901030e+00 3.854966556472475686e-02
5.964423629239125148e+04 3.981110986261997997e+00 3.865742040996911211e-02
5.964423632893472677e+04 3.944064000752397270e+00 3.794778959952060243e-02
5.964423636547819478e+04 3.989611094077968989e+00 3.907355827449921631e-02
5.964423640202167007e+04 3.977839792793803397e+00 3.762735855083153280e-02
5.964423643856514536e+04 3.909475999906387056e+00 3.690495328394995805e-02
5.964423647510861338e+04 3.903486618159541788e+00 3.713143200585081877e-02
5.964423651165208139e+04 3.932323922239377101e+00 3.881232529858879426e-02
5.964423654819555668e+04 3.966197886714415421e+00 3.937850536492770032e-02
5.964423658473903197e+04 3.937922392839118491e+00 3.958307362901436477e-02
5.964423662128249998e+04 3.861908871246116703e+00 3.629635744776227302e-02
5.964423665782597527e+04 3.975560370018359269e+00 3.836080109067517563e-02
5.964423669436944328e+04 3.919653095078723393e+00 3.735807365619991938e-02
5.964423673091291857e+04 3.974632060288076474e+00 4.071543928456027722e-02
5.964423676745638659e+04 3.972681570096938231e+00 3.823938986575638882e-02
5.964423680399985460e+04 3.963931651248541854e+00 3.772709964439723007e-02
5.964423684054332989e+04 3.984446461407892492e+00 3.804803615113565296e-02
5.964423687708680518e+04 3.941012789391266757e+00 3.804707823214492635e-02
5.964423691363027319e+04 3.900332788416627228e+00 3.748465781482009790e-02
5.964423695017374848e+04 3.921338160719733956e+00 3.919495651115900703e-02
5.964423698671722377e+04 3.951316074175004633e+00 3.759755237740484979e-02
5.964423702326069179e+04 3.979743396930323307e+00 3.774523172524473641e-02
5.964423705980415980e+04 3.953518034257226699e+00 3.771928218275825972e-02
5.964423709634763509e+04 3.960544739395417846e+00 3.852914002739060012e-02
5.964423713289111038e+04 4.001450580817238922e+00 4.009117685566672418e-02
5.964423716943457839e+04 4.032886115077896072e+00 3.964960521520574654e-02
5.964423720597804640e+04 3.954219248267987208e+00 3.871425745390597029e-02
5.964423724252152169e+04 3.992082851123178955e+00 3.907357801764066441e-02
5.964423727906499698e+04 4.018519289935195360e+00 3.970114374191749396e-02
5.964423731560846500e+04 3.990289102605376392e+00 4.019078427744558063e-02
5.964423735215194029e+04 3.972428340268145952e+00 3.996821950149768987e-02
5.964423738869541558e+04 3.964214120882962877e+00 3.887396145201209990e-02
5.964423742523888359e+04 3.935268518572317298e+00 3.694047234569206029e-02
5.964423746178235160e+04 3.898050730903372951e+00 3.789874627055382639e-02
5.964423749832582689e+04 3.892087200866020780e+00 3.823963714013429299e-02
5.964423753486930218e+04 3.904679507789436510e+00 3.739266039130426100e-02
5.964423757141277019e+04 3.900445187390807256e+00 3.818663354903562013e-02
5.964423760795624548e+04 3.955527243637225521e+00 3.901030775998436811e-02
5.964423764449972077e+04 3.920245363102506264e+00 3.781457859737615002e-02
5.964423768104318879e+04 3.909287496211326207e+00 3.724076448848782223e-02
5.964423771758665680e+04 3.938502877280896541e+00 3.856065773142546699e-02
5.964423775413013209e+04 3.846937712055768177e+00 3.682374948548586269e-02
5.964423779067360738e+04 3.937980556130138421e+00 3.754383563453004419e-02
5.964423782721707539e+04 3.952884145299900620e+00 3.721909636215108702e-02
5.964423786376054341e+04 3.977763259210864266e+00 3.933148522777399347e-02
5.964423790030401869e+04 4.015274284629620993e+00 3.878675197092150417e-02
5.964423793684749398e+04 3.857923212080093034e+00 3.622020177392970552e-02
5.964423797339096200e+04 3.966889700511321948e+00 3.776007227083965495e-02
5.964423800993443729e+04 3.922852967036805971e+00 3.723218060947435654e-02
5.964423804647791258e+04 3.969224919567124754e+00 3.965106291212022738e-02
5.964423808302138059e+04 3.957051787205513982e+00 3.885034800122384724e-02
5.964423811956484860e+04 3.991956887060323034e+00 3.941031105653429456e-02
5.964423815610832389e+04 3.989632322135610920e+00 3.891067286654670276e-02
5.964423819265179918e+04 4.045368924283789802e+00 3.909800097697872096e-02
5.964423822919526719e+04 3.895504955303967787e+00 3.689330158372803453e-02
5.964423826573873521e+04 3.876818242915500257e+00 3.642316177777000369e-02
5.964423830228221050e+04 3.922768117633328888e+00 3.838021802284713457e-02
5.964423833882568579e+04 4.001026350824306022e+00 4.023759267582885379e-02
5.964423837536915380e+04 3.937842482597398774e+00 4.029179265962710282e-02
5.964423841191262909e+04 3.956596451697336647e+00 4.063925924044697185e-02
5.964423844845610438e+04 4.027075451747069046e+00 4.224762894315028938e-02
5.964423848499957239e+04 3.955355941917109153e+00 3.931309276751045190e-02
5.964423852154304041e+04 3.983567557530955927e+00 4.117648050860374387e-02
5.964423855808651570e+04 3.935388177827955580e+00 3.985904300752052265e-02
5.964423859462999098e+04 3.918980327602796798e+00 3.744845514679884940e-02
5.964423863117345900e+04 3.988377118693564594e+00 4.069986753594297818e-02
5.964423866771692701e+04 3.977815179273055612e+00 3.976769551636187561e-02
5.964423870426040230e+04 3.997478691727652578e+00 4.073410565631708363e-02
5.964423874080387759e+04 4.000213880868356497e+00 3.927420494895426245e-02
5.964423877734734560e+04 3.954909668591572114e+00 3.935753592262630080e-02
5.964423881389082089e+04 4.040509940269234157e+00 4.120377857902536578e-02
5.964423885043429618e+04 3.940661750980025246e+00 3.906060546508749454e-02
5.964423888697776420e+04 3.929976933578120057e+00 3.874096089824968087e-02
5.964423892352123221e+04 4.030016171884024168e+00 4.415231629542989283e-02
5.964423896006470750e+04 4.058859953500871143e+00 4.337700748231464870e-02
5.964423899660818279e+04 4.013973768125373986e+00 4.128620782943878686e-02
5.964423903315165080e+04 4.027099823774524801e+00 4.078783506266391717e-02
5.964423906969512609e+04 3.932843609274005559e+00 4.006373172085744144e-02
5.964423910623860138e+04 3.898281251815783222e+00 3.847533793948584857e-02
5.964423914278206939e+04 3.971910374062515015e+00 3.932673424242463800e-02
5.964423917932553741e+04 3.966615550032608351e+00 3.960109730781706527e-02
5.964423921586901270e+04 3.981132075471698784e+00 4.013237943957850828e-02
5.964423925241248799e+04 3.967314492865224640e+00 3.861325388505973399e-02
5.964423928895595600e+04 3.904586659294837947e+00 3.877932558006844804e-02
5.964423932549942401e+04 3.960518098762576322e+00 4.071976437692971518e-02
5.964423936204289930e+04 3.890578954007040569e+00 3.796958918414917311e-02
5.964423939858637459e+04 4.050937254995129244e+00 4.047613202428340662e-02
5.964423943512984260e+04 3.944488004681100168e+00 3.752300777786222313e-02
5.964423947167331062e+04 3.947158115086364383e+00 3.828581080311067864e-02
5.964423950821678591e+04 3.900379817388856196e+00 3.727855761515502797e-02
5.964423954476026120e+04 4.075455746367238952e+00 4.065878738875329523e-02
5.964423958130372921e+04 3.931959560054012037e+00 3.818775196244809933e-02
5.964423961784719722e+04 4.023707738836078462e+00 4.023029879545957088e-02
5.964423965439067251e+04 3.990616857967748121e+00 3.957349064816585021e-02
5.964423969093414780e+04 3.955674472016740939e+00 3.861710906501412272e-02
5.964423972747761582e+04 3.970508070232051434e+00 3.892009557890718091e-02
5.964423976402109110e+04 4.015917111789393701e+00 3.973094872507165060e-02
5.964423980056456639e+04 3.999098070221676071e+00 4.004705653178559921e-02
5.964423983710803441e+04 3.988971921084330852e+00 3.995718187252317311e-02
5.964423987365150242e+04 3.967311311684603492e+00 4.024258886292420706e-02
5.964423991019497771e+04 3.947449534454983588e+00 4.073268529479859984e-02
5.964423994673845300e+04 3.928290528306673579e+00 4.079769228980507922e-02
5.964423998328192101e+04 3.971393264655610711e+00 4.029661246428090093e-02
5.964424001982539630e+04 3.972771015138283790e+00 4.018274993030003517e-02
5.964424005636886432e+04 4.045951399983183094e+00 4.124812501228784095e-02
5.964424009291233961e+04 3.893693693693693447e+00 3.816857753324964797e-02
5.964424012945580762e+04 3.871426021157378994e+00 3.707088753412022403e-02
5.964424016599928291e+04 3.874712282904373417e+00 3.725785841317064140e-02
5.964424020254275820e+04 3.937811369585036303e+00 3.806517359121518174e-02
5.964424023908622621e+04 3.882300152675314919e+00 3.752606137209745646e-02
5.964424027562969422e+04 3.879085119783526991e+00 3.871632911449893882e-02
5.964424031217316951e+04 3.903455744580881515e+00 3.990019662597835831e-02
5.964424034871664480e+04 3.902693771747506535e+00 3.764200296092281434e-02
5.964424038526011282e+04 3.922727114534634296e+00 3.973606288771321798e-02
5.964424042180358083e+04 3.917209318726785572e+00 3.822145792115388963e-02
5.964424045834705612e+04 3.931039945550131254e+00 3.959044971069273361e-02
5.964424049489053141e+04 3.905225816699316788e+00 3.880027946500082953e-02
5.964424053143399942e+04 3.866977369007146947e+00 3.754949262686901879e-02
5.964424056797746744e+04 3.889595023605075141e+00 3.844311348503243880e-02
5.964424060452094272e+04 3.932128732801288606e+00 3.876638533437930939e-02
5.964424064106441801e+04 3.851760402905256786e+00 3.807664319835877414e-02
5.964424067760788603e+04 3.910209059030147483e+00 3.910795138735007059e-02
5.964424071415136132e+04 3.896939605110337101e+00 3.846539345714534291e-02
5.964424075069482933e+04 3.939725849641976030e+00 3.950067411140485707e-02
5.964424078723830462e+04 3.926576680715857304e+00 3.894240271380507157e-02
5.964424082378177263e+04 3.856936996934240636e+00 3.863212659306960312e-02
5.964424086032524792e+04 3.855003800802588643e+00 3.828529373759691212e-02
5.964424089686872321e+04 3.820457347570195950e+00 3.700937687018779343e-02
5.964424093341219123e+04 3.893783722564569949e+00 3.918366992956770489e-02
5.964424096995565924e+04 3.863990861596089399e+00 3.904410170757084686e-02
5.964424100649913453e+04 3.887706307017340102e+00 3.848031538777908073e-02
5.964424104304260982e+04 3.859673325882462702e+00 3.957499719834070562e-02
5.964424107958607783e+04 3.828170223132203009e+00 3.746139767442902696e-02
5.964424111612955312e+04 3.847383096137089620e+00 3.790286519793946429e-02
5.964424115267302113e+04 3.846263208899359576e+00 3.769429891846781677e-02
5.964424118921649642e+04 3.937712257776419644e+00 3.964168153032789771e-02
5.964424122575996444e+04 3.819032258064515961e+00 3.755481936051837527e-02
5.964424126230343973e+04 3.892365500365313924e+00 3.957094506361065467e-02
5.964424129884691502e+04 3.961523712885013815e+00 4.062070677750297815e-02
5.964424133539038303e+04 3.938739535397843827e+00 4.061125363746712763e-02
5.964424137193385104e+04 3.943301567071228142e+00 4.091111199036229912e-02
5.964424140847732633e+04 3.885780885780885985e+00 3.859262164599629868e-02
5.964424144502080162e+04 3.943412935029666055e+00 3.896191924376987692e-02
5.964424148156426963e+04 3.887111597119623951e+00 3.801701605792838501e-02
5.964424151810773765e+04 3.893130081300812950e+00 3.850749491322773971e-02
5.964424155465121294e+04 3.882143629235344395e+00 3.820133433224402048e-02
5.964424159119468823e+04 3.927026249170352479e+00 3.917499165915811626e-02
5.964424162773815624e+04 3.892022539069074138e+00 3.940546210081584400e-02
5.964424166428163153e+04 3.907438045518055514e+00 3.841065855117006822e-02
5.964424170082510682e+04 3.919725266695893495e+00 3.928287065404933998e-02
5.964424173736857483e+04 3.936882386569132031e+00 3.954803016087162643e-02
5.964424177391204285e+04 3.882153210066176197e+00 4.003757133775195931e-02
5.964424181045551813e+04 3.957810089682153976e+00 4.138943168075376322e-02
5.964424184699899342e+04 3.954861892189479367e+00 3.924913617388146869e-02
5.964424188354246144e+04 3.801376308330013831e+00 3.648824488129110560e-02
5.964424192008593673e+04 3.966882903351170775e+00 4.022952136066527268e-02
5.964424195662941202e+04 3.962821886516973091e+00 3.988777863947646357e-02
5.964424199317288003e+04 3.979643035081034785e+00 3.971248345610136482e-02
5.964424202971634804e+04 3.983792403089045919e+00 4.185036631422960063e-02
5.964424206625982333e+04 3.961255946273669171e+00 3.925727330170153406e-02
5.964424210280329862e+04 3.994255205301440181e+00 4.051506705796388552e-02
5.964424213934676663e+04 3.922832083325910713e+00 3.830052381044111998e-02
5.964424217589023465e+04 3.955489126285435919e+00 3.899926867907908129e-02
5.964424221243370994e+04 3.953431586291096256e+00 4.157012902175291624e-02
5.964424224897718523e+04 3.918618009316149120e+00 4.064594433287842951e-02
5.964424228552065324e+04 3.963525106133801934e+00 4.031350140161323731e-02
5.964424232206412853e+04 3.947007312979069926e+00 4.023874835534135136e-02
5.964424235860760382e+04 3.994620516359646878e+00 3.969621014263288034e-02
5.964424239515107183e+04 3.996948058069381471e+00 4.063746273172137713e-02
5.964424243169453985e+04 4.001483292677979975e+00 4.082930755221051561e-02
5.964424246823801514e+04 4.009320693237627964e+00 4.100383068849719481e-02
5.964424250478149042e+04 3.956559849144518637e+00 4.235336530199110966e-02
5.964424254132495844e+04 4.040469347239917575e+00 4.281838643409256739e-02
5.964424257786842645e+04 3.959827650283378020e+00 4.054207239002163149e-02
5.964424261441190174e+04 4.035202779353374680e+00 4.170647835213953103e-02
5.964424265095537703e+04 3.881745007037256556e+00 3.777041941037308920e-02
5.964424268749884504e+04 3.942563017681365523e+00 3.941795881566196452e-02
5.964424272404232033e+04 4.009501501501500975e+00 4.004117216664661999e-02
5.964424276058579562e+04 3.964429212952020887e+00 4.074775710089949265e-02
5.964424279712926364e+04 3.931746411622897952e+00 4.026318601138823700e-02
5.964424283367273165e+04 3.949086694537907061e+00 4.045025312542330220e-02
5.964424287021620694e+04 3.830983737975263370e+00 3.848850877550157729e-02
5.964424290675968223e+04 3.880025393893922647e+00 3.833703676100849028e-02
5.964424294330315024e+04 3.844689930483859541e+00 3.901897749651078717e-02
5.964424297984661825e+04 3.980420724534701638e+00 4.129622572926161528e-02
5.964424301639009354e+04 3.956458867942419300e+00 4.058175238646469923e-02
5.964424305293356883e+04 3.863201993530171574e+00 4.091674855317754128e-02
5.964424308947703685e+04 3.952094109301569791e+00 4.045680557357960588e-02
5.964424312602051214e+04 3.918610249122705280e+00 3.967381171542311985e-02
5.964424316256398743e+04 3.886345516101822550e+00 4.054640942562513783e-02
5.964424319910745544e+04 3.991507342174622774e+00 4.123464317498928139e-02
5.964424323565092345e+04 3.970045011914918209e+00 4.134236935948882447e-02
5.964424327219439874e+04 3.973593843196071340e+00 4.488793636751354371e-02
5.964424330873787403e+04 3.931331978889086809e+00 4.385484893120023681e-02
5.964424334528134204e+04 3.898134298535070208e+00 4.335716525719189585e-02
5.964424338182481733e+04 3.913899031546090423e+00 4.341450127927386216e-02
5.964424341836829262e+04 3.880381477677902424e+00 4.282019554645044579e-02
5.964424345491176064e+04 3.853323336889760142e+00 3.926037801182534481e-02
5.964424349145522865e+04 3.871774384983701189e+00 4.068027159225520023e-02
5.964424352799870394e+04 3.858292394679520232e+00 4.031465944342969843e-02
5.964424356454217923e+04 3.897751951976430540e+00 4.114109421930377264e-02
5.964424360108564724e+04 3.828296312633858278e+00 3.972207344875573060e-02
5.964424363762911526e+04 3.901405100596384568e+00 4.299691481515349745e-02
5.964424367417259054e+04 3.902865133334881165e+00 4.144359096928996317e-02
5.964424371071606583e+04 3.870950545394898246e+00 4.002791132716895101e-02
5.964424374725953385e+04 3.870791924205351009e+00 3.993600942818911065e-02
5.964424378380300914e+04 3.930476257195230971e+00 4.076618727383200108e-02
5.964424382034648443e+04 3.915343915343914905e+00 4.483762637327561723e-02
5.964424385688995244e+04 3.968470507988216323e+00 4.437788170830583856e-02
5.964424389343342045e+04 3.894790307871679680e+00 4.372397157217987329e-02
5.964424392997689574e+04 3.866155048343266731e+00 4.335024350775461277e-02
5.964424396652037103e+04 3.864282203131948368e+00 4.149969532815529077e-02
5.964424400306383905e+04 3.881827522592999458e+00 4.291891159700136210e-02
5.964424403960730706e+04 3.885482134796347076e+00 4.536801903080309173e-02
5.964424407615078235e+04 3.823680570426488678e+00 4.147628414145655001e-02
5.964424411269425764e+04 3.881333021542112238e+00 4.742788854120796871e-02
5.964424414923772565e+04 3.769208579379624613e+00 4.219854263226650859e-02
5.964424418578119366e+04 3.910775986390953918e+00 4.126631597406051066e-02
5.964424422232466895e+04 3.876247182850983464e+00 4.048737880052383220e-02
5.964424425886814424e+04 3.903809474418149517e+00 4.134532277378199366e-02
5.964424429541161226e+04 3.935219414350853206e+00 4.104990273111290555e-02
5.964424433195508755e+04 3.986242701814495693e+00 4.315717752003842000e-02
5.964424436849856284e+04 3.954629516192076366e+00 4.195344019493924687e-02
5.964424440504203085e+04 3.931789927183770406e+00 4.256623523172668039e-02
5.964424444158549886e+04 3.940579786271659835e+00 4.053813063321759502e-02
5.964424447812897415e+04 3.939679995420328318e+00 4.124984442680137975e-02
5.964424451467244944e+04 3.956995317063054962e+00 4.163973388012028737e-02
5.964424455121591745e+04 4.051757708783233269e+00 4.233328369813501441e-02
5.964424458775938547e+04 3.914036391695839168e+00 4.016622902676041801e-02
5.964424462430286076e+04 4.017565754942554967e+00 4.355639206782205980e-02
5.964424466084633605e+04 3.973292751636530173e+00 4.164615306831358221e-02
5.964424469738980406e+04 4.034275850731546598e+00 4.309245757628378526e-02
5.964424473393327207e+04 3.978297067063710113e+00 4.324695610359974990e-02
5.964424477047674736e+04 3.993429498401138922e+00 4.238611267509981295e-02
5.964424480702022265e+04 3.959045363670982365e+00 3.944474178833354966e-02
5.964424484356369067e+04 3.977776598817502673e+00 4.138601208430887218e-02
5.964424488010716595e+04 3.855937095880288545e+00 4.090035379291066114e-02
5.964424491665064124e+04 3.918709828896780767e+00 4.066209898350373053e-02
5.964424495319410926e+04 3.966102296525041648e+00 4.211793862792473364e-02
5.964424498973757727e+04 3.899896030191452923e+00 4.289357916810804944e-02
5.964424502628105256e+04 3.882124721525834765e+00 3.991414883281176051e-02
5.964424506282452785e+04 3.940432620120120522e+00 4.220670184929335017e-02
5.964424509936799586e+04 3.902251353662012257e+00 4.087829877651436017e-02
5.964424513591146388e+04 4.000446418082280964e+00 4.327026897503753050e-02
5.964424517245493917e+04 4.007542730193614844e+00 4.305454307464534613e-02
5.964424520899841445e+04 3.900238671881872232e+00 4.062290070502594386e-02
5.964424524554188247e+04 3.902227968967575400e+00 4.250668375011661809e-02
5.964424528208535776e+04 3.910480065286040308e+00 3.992335990669845097e-02
5.964424531862882577e+04 3.928244327774822686e+00 4.196066110319565667e-02
5.964424535517230106e+04 3.949140494497032972e+00 4.092679824530313232e-02
5.964424539171576907e+04 3.903528695530006587e+00 3.940035839780228755e-02
5.964424542825924436e+04 3.952656232682132398e+00 4.113373982193273964e-02
5.964424546480271965e+04 3.883254969939763601e+00 3.867594521381259587e-02
5.964424550134618767e+04 3.931197033588527567e+00 3.966828116077102812e-02
5.964424553788965568e+04 3.934674457624931065e+00 3.950140543039398766e-02
5.964424557443313097e+04 3.927698562337968102e+00 3.937029592301909825e-02
5.964424561097660626e+04 3.927945755443274845e+00 4.287095430974163096e-02
5.964424564752007427e+04 3.961243275830086841e+00 4.341437019831400485e-02
5.964424568406354229e+04 3.900717186554912175e+00 4.129254862752274047e-02
5.964424572060701757e+04 3.867311243390794573e+00 3.819203009915506791e-02
5.964424575715049286e+04 3.915088937093275767e+00 3.955952721982136655e-02
5.964424579369396088e+04 3.926130811112661601e+00 3.895517084577249795e-02
5.964424583023743617e+04 3.893963735194366116e+00 3.895230603284423332e-02
5.964424586678090418e+04 3.921327486430279841e+00 3.842407333074165932e-02
5.964424590332437947e+04 3.936818452949726765e+00 3.924001960695232966e-02
5.964424593986784748e+04 3.911245868659289915e+00 3.939652764471605201e-02
5.964424597641132277e+04 3.953384920842867523e+00 4.277241674480150579e-02
5.964424601295479806e+04 3.948762498705542967e+00 4.172386349028364000e-02
5.964424604949826607e+04 3.957180440377466635e+00 4.353389835774590377e-02
5.964424608604173409e+04 3.950268632042981398e+00 4.015393532006536481e-02
5.964424612258520938e+04 3.955415643511352108e+00 4.119538510698898121e-02
5.964424615912868467e+04 3.956535741053025745e+00 3.965469954759948124e-02
5.964424619567215268e+04 3.981331004528445572e+00 4.212539593505176122e-02
5.964424623221562797e+04 3.980056058022943155e+00 4.278084474940524462e-02
5.964424626875910326e+04 3.929782500950910418e+00 4.136552255089555319e-02
5.964424630530257127e+04 3.949603883317305719e+00 4.290712878456695578e-02
5.964424634184603929e+04 4.018105194722269680e+00 4.376839256626059022e-02
5.964424637838951458e+04 3.958565741628992996e+00 4.109651405894185205e-02
5.964424641493298986e+04 3.928452165673909313e+00 3.975937829447460936e-02
5.964424645147645788e+04 3.969132122232353233e+00 4.037212503807890290e-02
5.964424648801992589e+04 4.000606689923113635e+00 4.150879028677122162e-02
5.964424652456340118e+04 3.935992483184563184e+00 4.050285741536324702e-02
5.964424656110687647e+04 4.075067609858638917e+00 4.286019441944206171e-02
5.964424659765034448e+04 4.027210252060811513e+00 4.363301913729869530e-02
5.964424663419381977e+04 3.991831999207104076e+00 4.124033301970492921e-02
5.964424667073729506e+04 3.970357057412778001e+00 4.009155733819055878e-02
5.964424670728076308e+04 4.016273907693015843e+00 4.295565868527799480e-02
5.964424674382423109e+04 4.006314350064350549e+00 4.340166417628835149e-02
5.964424678036770638e+04 3.988241006710231407e+00 4.011214111403629129e-02
5.964424681691118167e+04 4.004657336603664852e+00 4.110009048897739214e-02
5.964424685345464968e+04 4.024345856755772388e+00 4.118133496520118980e-02
5.964424688999811769e+04 4.011912478321041142e+00 4.001958947905701058e-02
5.964424692654159298e+04 3.988617439625099959e+00 4.002517490465130195e-02
5.964424696308506827e+04 3.940261327859210461e+00 3.971889338051783069e-02
5.964424699962853629e+04 4.040205129399163653e+00 4.219764344847943410e-02
5.964424703617201158e+04 4.032882588064794938e+00 4.090231437899067429e-02
5.964424707271548687e+04 4.024290085038563447e+00 4.225349542995929242e-02
5.964424710925895488e+04 3.973572508431213013e+00 4.048716907947884358e-02
5.964424714580242289e+04 3.990938017203198296e+00 4.103482272361669986e-02
5.964424718234589818e+04 4.048043869700442166e+00 4.309741743668332042e-02
5.964424721888937347e+04 3.930192699912590459e+00 4.042469605262213189e-02
5.964424725543284148e+04 3.941187369006125429e+00 3.947349181467277313e-02
5.964424729197630950e+04 3.941948120637245534e+00 3.907592240581134885e-02
5.964424732851978479e+04 3.965070739140006850e+00 4.065722251344068561e-02
5.964424736506326008e+04 3.947622657982102101e+00 4.086189192729530739e-02
5.964424740160672809e+04 4.004771433859251495e+00 4.278187910602659211e-02
5.964424743815020338e+04 3.986647705748306070e+00 4.176937461565223553e-02
5.964424747469367867e+04 3.953021962102335252e+00 4.023395163696436017e-02
5.964424751123714668e+04 3.931703656671188263e+00 4.063789582443395193e-02
5.964424754778061470e+04 3.981914838171678461e+00 4.250798273309790154e-02
5.964424758432408998e+04 3.893209599641135110e+00 4.059335618933195000e-02
5.964424762086756527e+04 4.011359948068808912e+00 4.321885106536942772e-02
5.964424765741103329e+04 3.994891680404950574e+00 4.126461060158301275e-02
5.964424769395450858e+04 4.017333495762342999e+00 4.307323235404415113e-02
5.964424773049798387e+04 3.972640854564542856e+00 4.226089587512788653e-02
5.964424776704145188e+04 4.053595190571239293e+00 4.078959564058330656e-02
5.964424780358491989e+04 4.059283783300980275e+00 4.166136678263632903e-02
5.964424784012839518e+04 3.973658447216703582e+00 4.378724507839334978e-02
5.964424787667187047e+04 4.017037616113309006e+00 4.343826983942666170e-02
5.964424791321533849e+04 3.997363966972392824e+00 4.471512488828698062e-02
5.964424794975880650e+04 4.032252719627022586e+00 4.922400028607408495e-02
5.964424798630228179e+04 4.036805724690628594e+00 4.279831440043996987e-02
5.964424802284575708e+04 4.024026093348033406e+00 4.289120425467510961e-02
5.964424805938922509e+04 3.963500239305331352e+00 4.147346359869415883e-02
5.964424809593270038e+04 4.013364545891618285e+00 4.318447911753330037e-02
5.964424813247617567e+04 4.072715135616245874e+00 4.475247206914372000e-02
5.964424816901964368e+04 4.030147213399771999e+00 4.410375245624106183e-02
5.964424820556311170e+04 4.031331263675208554e+00 4.406574175692504897e-02
5.964424824210658699e+04 4.019595140771995645e+00 4.236719978522387325e-02
5.964424827865006228e+04 3.985234046768564298e+00 4.038784396859270570e-02
5.964424831519353029e+04 3.976502586844050668e+00 3.964773119129996748e-02
5.964424835173699830e+04 3.946344754581780023e+00 3.905532128898153016e-02
5.964424838828047359e+04 4.013167195340659354e+00 4.245893177280431890e-02
5.964424842482394888e+04 4.026951359971649325e+00 4.062846552097206659e-02
5.964424846136741689e+04 3.981843864325438798e+00 3.974835517057571238e-02
5.964424849791089218e+04 3.929476503814126609e+00 3.890252085683785360e-02
5.964424853445436747e+04 3.915023452535985715e+00 3.985788446187479850e-02
5.964424857099783549e+04 4.004259486775307408e+00 4.380046626583500302e-02
5.964424860754130350e+04 3.963718558015532523e+00 4.053146904961146824e-02
5.964424864408477879e+04 3.978250285948910392e+00 4.039816122869652887e-02
5.964424868062825408e+04 3.982051701379559994e+00 4.142681253452629164e-02
5.964424871717172209e+04 3.949620677386404211e+00 4.347905420791960129e-02
5.964424875371519011e+04 3.993899409583011373e+00 4.404167174340599400e-02
5.964424879025866539e+04 4.046619112185344314e+00 4.364028200477305941e-02
5.964424882680214068e+04 4.000017498221014378e+00 4.347652109671806819e-02
5.964424886334560870e+04 3.932958482487137530e+00 4.194854431854887905e-02
5.964424889988908399e+04 4.024582786755059871e+00 4.425814621016264938e-02
5.964424893643255928e+04 3.895510961605381794e+00 4.047424074042211412e-02
5.964424897297602729e+04 3.856675373717833200e+00 3.992486320019307533e-02
5.964424900951949530e+04 3.844083369657482319e+00 4.166364635124452515e-02
5.964424904606297059e+04 3.987351168383859168e+00 4.405330601823797404e-02
5.964424908260644588e+04 3.934358085399936034e+00 4.150606051354954057e-02
5.964424911914991389e+04 3.923063856706066943e+00 4.057114174738530449e-02
5.964424915569338191e+04 3.963217883838618061e+00 4.501051250061413600e-02
5.964424919223685720e+04 3.934643569380361861e+00 4.038435787985666242e-02
5.964424922878033249e+04 3.890324679164941735e+00 4.110169739312551779e-02
5.964424926532380050e+04 3.858225995316159285e+00 4.022825534979559969e-02
5.964424930186726851e+04 3.868282723987422234e+00 4.065460954010904210e-02
5.964424933841074380e+04 3.859137497126758021e+00 3.828289312476060302e-02
5.964424937495421909e+04 3.911094958422981271e+00 4.183842526012153396e-02
5.964424941149768711e+04 3.889546717076536542e+00 4.071782221875381441e-02
5.964424944804116240e+04 3.893951474448137162e+00 3.977633223835357751e-02
5.964424948458463041e+04 3.919397255127557766e+00 4.095762701891610819e-02
5.964424952112810570e+04 3.925212530569465841e+00 4.256224785289585560e-02
5.964424955767157371e+04 3.842670254487161152e+00 4.093626764803003082e-02
5.964424959421504900e+04 3.892204951736607299e+00 4.014584691862753407e-02
5.964424963075852429e+04 3.864859655885341194e+00 3.845563868175465305e-02
5.964424966730199230e+04 3.870016831523368062e+00 4.066314876543413587e-02
5.964424970384546032e+04 3.885437690479357276e+00 4.007943657008315036e-02
5.964424974038893561e+04 3.854345826626810467e+00 4.048911125019143825e-02
5.964424977693241090e+04 3.892310919228819444e+00 3.943744895065821182e-02
5.964424981347587891e+04 3.910875186993378883e+00 4.235308842147068181e-02
5.964424985001935420e+04 3.857608213958896304e+00 4.080808798381913710e-02
5.964424988656282949e+04 3.953800061215359651e+00 4.163069639282975659e-02
5.964424992310629750e+04 3.832247853710745833e+00 3.979695155747614566e-02
5.964424995964976551e+04 3.885037946402865039e+00 4.063997130930883245e-02
5.964424999619324080e+04 4.018244620137806145e+00 4.277876201864744266e-02
5.964425003273671609e+04 3.910733575567122422e+00 4.102826129735322180e-02
5.964425006928018411e+04 3.930771622352982053e+00 4.281317466666868105e-02
5.964425010582365212e+04 3.905781285467339270e+00 3.972430013965667916e-02
5.964425014236712741e+04 3.880823802269264711e+00 4.211445169739717193e-02
5.964425017891060270e+04 3.919265228782633059e+00 3.987786123505544095e-02
5.964425021545407071e+04 3.934047656564596096e+00 4.208129792422353466e-02
5.964425025199754600e+04 3.879584432907302816e+00 3.966959020914154893e-02
5.964425028854102129e+04 3.873795474310261167e+00 3.863070279860481016e-02
5.964425032508448930e+04 3.927356559787339219e+00 4.033932566385516061e-02
5.964425036162795732e+04 3.922041958532210160e+00 4.115270224489606804e-02
5.964425039817143261e+04 3.875303898647979750e+00 3.853841681699256977e-02
5.964425043471490790e+04 3.915269901040111744e+00 4.145892554532252389e-02
5.964425047125837591e+04 3.933966580753525566e+00 4.027834078534490991e-02
5.964425050780185120e+04 3.889221051896915693e+00 3.938290332878977007e-02
5.964425054434531921e+04 3.931755702071150882e+00 4.164518857330414686e-02
5.964425058088879450e+04 3.906282447646269418e+00 3.995348900042498125e-02
5.964425061743226252e+04 3.899830985256534710e+00 3.981068983985984466e-02
5.964425065397573781e+04 3.907045592563180403e+00 4.093548560569514050e-02
5.964425069051921309e+04 4.006939895547490416e+00 4.492004541513418964e-02
5.964425072706268111e+04 3.937004070930794519e+00 4.646452121093991999e-02
5.964425076360614912e+04 3.924153841661069286e+00 4.249558040856538099e-02
5.964425080014962441e+04 3.865325884543762136e+00 4.148396128801784544e-02
5.964425083669309970e+04 3.941325053938851575e+00 4.218595451153973191e-02
5.964425087323656771e+04 3.908468333669035566e+00 4.235643075868261026e-02
5.964425090978004300e+04 3.954727092950461653e+00 4.220989424086680347e-02
5.964425094632351829e+04 3.906555293898202663e+00 4.094503387981693332e-02
5.964425098286698631e+04 3.880634141868035680e+00 4.064270431833393732e-02
5.964425101941045432e+04 3.914626617663179875e+00 4.132828808031618201e-02
5.964425105595392961e+04 3.937487969481855643e+00 4.157129118559586139e-02
5.964425109249740490e+04 3.938736296121655212e+00 3.997669047081861549e-02
5.964425112904087291e+04 3.866387144270366338e+00 3.974588827895433191e-02
5.964425116558434092e+04 3.949473793833639501e+00 4.226578470133343646e-02
5.964425120212781621e+04 3.978373417831107872e+00 4.303170692813979015e-02
5.964425123867129150e+04 3.883908079202196717e+00 3.987188412317697883e-02
5.964425127521475952e+04 3.852111658760104973e+00 3.997184819145166434e-02
5.964425131175823481e+04 3.907789573448759768e+00 4.297697539398102895e-02
5.964425134830171010e+04 3.907861136034232796e+00 4.221863402682977245e-02
5.964425138484517811e+04 3.903595995174081956e+00 4.381373085188505767e-02
5.964425142138864612e+04 3.940309765085214355e+00 4.389799492901590855e-02
5.964425145793212141e+04 3.948829406372686979e+00 4.453428088420501724e-02
5.964425149447559670e+04 3.973076321415534906e+00 4.433290522905271314e-02
5.964425153101906471e+04 4.017898014429946763e+00 4.527083326447525063e-02
5.964425156756253273e+04 3.873472741697835176e+00 4.368719579592434538e-02
5.964425160410600802e+04 3.940927611616817927e+00 4.198196672623279169e-02
5.964425164064948331e+04 3.903968691114654277e+00 4.025725293668568072e-02
5.964425167719295132e+04 3.942673389407630680e+00 3.952082775331226122e-02
5.964425171373642661e+04 4.026086342201472767e+00 4.275031647846230104e-02
5.964425175027990190e+04 3.931083929867058124e+00 4.250593675534466293e-02
5.964425178682336991e+04 3.986603118091245790e+00 4.286153769439444289e-02
5.964425182336683793e+04 3.937624155740961474e+00 4.042669097435098308e-02
5.964425185991031321e+04 4.028246040004624717e+00 4.482937028094167303e-02
5.964425189645378850e+04 3.925613240911019819e+00 4.390548638665131564e-02
5.964425193299725652e+04 3.931657717354050341e+00 4.250182220211871226e-02
5.964425196954073181e+04 4.003966008936509446e+00 4.522036337873857476e-02
5.964425200608419982e+04 4.071034113151271505e+00 4.684834635792708285e-02
5.964425204262767511e+04 3.906583750168987734e+00 4.188332210679369255e-02
5.964425207917114312e+04 4.013058910324556194e+00 4.213548316566094465e-02
5.964425211571461841e+04 3.976171866019909018e+00 4.255849493432205255e-02
5.964425215225809370e+04 4.035735454058937854e+00 4.338862313531062498e-02
5.964425218880156172e+04 3.940063109482970560e+00 4.178993620869091152e-02
5.964425222534502973e+04 4.021920783225229279e+00 4.258156414118520472e-02
5.964425226188850502e+04 3.935343867603977142e+00 4.182407722485444873e-02
5.964425229843198031e+04 3.997854200704144212e+00 4.356101363725499442e-02
5.964425233497544832e+04 4.003651066480555798e+00 4.308240599571201701e-02
5.964425237151891633e+04 3.951340298047100852e+00 4.101569166930345983e-02
5.964425240806239162e+04 3.953679085666931936e+00 4.132625992603617543e-02
5.964425244460586691e+04 4.006632030773561226e+00 4.146729194890656084e-02
5.964425248114933493e+04 3.933743133816064663e+00 4.054366457597549656e-02
5.964425251769281022e+04 4.002576019278595965e+00 4.148519532879886562e-02
5.964425255423627823e+04 3.950184225676453664e+00 3.998338024353923631e-02
5.964425259077975352e+04 4.049996199119365592e+00 4.519942813251515840e-02
5.964425262732322153e+04 3.987652457607932188e+00 4.185627415971825138e-02
5.964425266386669682e+04 3.995876657266598464e+00 4.089412111373514486e-02
5.964425270041017211e+04 4.014407971253493912e+00 4.368657873478414000e-02
5.964425273695364012e+04 4.007271803596323068e+00 4.115898450238167361e-02
5.964425277349710814e+04 3.954355986458788941e+00 3.996037752746694344e-02
5.964425281004058343e+04 4.000973732275479477e+00 4.249141387862826608e-02
5.964425284658405872e+04 4.019077460269743440e+00 4.275486097783367384e-02
5.964425288312752673e+04 3.999000215070014352e+00 4.235085602504468777e-02
5.964425291967099474e+04 4.015536057957868721e+00 4.364925143060089524e-02
5.964425295621447003e+04 4.016890297546566124e+00 4.152792345491945758e-02
5.964425299275794532e+04 3.959319260540088425e+00 4.057313573493630948e-02
5.964425302930141333e+04 3.987906374943174459e+00 4.222847192636118574e-02
5.964425306584488862e+04 3.980624553931835230e+00 4.054472316420779099e-02
5.964425310238836391e+04 3.980571972411848680e+00 4.005039534841949717e-02
5.964425313893183193e+04 4.042817803317663383e+00 4.240511673710251062e-02
5.964425317547529994e+04 4.042532879522787503e+00 4.290908105611940943e-02
5.964425321201877523e+04 3.897362368878361849e+00 4.105567063341766798e-02
5.964425324856225052e+04 3.967903857490558739e+00 4.065215021178368582e-02
5.964425328510571853e+04 3.962435187882318299e+00 4.218008867832769015e-02
5.964425332164918655e+04 4.009653787210327280e+00 4.343745177902827437e-02
5.964425335819266184e+04 3.963974353060565559e+00 4.437261867161564066e-02
5.964425339473613712e+04 3.967763879996341725e+00 4.670980223196288805e-02
5.964425343127960514e+04 3.985889135564260943e+00 4.435154236612901674e-02
5.964425346782308043e+04 3.894588568072038903e+00 4.264222543745407185e-02
5.964425350436655572e+04 3.994164592308454331e+00 4.400124953706323339e-02
5.964425354091002373e+04 3.954840361463309417e+00 4.344151580967945542e-02
5.964425357745349174e+04 3.972324282512995630e+00 4.576129375250052866e-02
5.964425361399696703e+04 3.991634645010143867e+00 4.556468854035528732e-02
5.964425365054044232e+04 3.969914338231044226e+00 4.518503230346133243e-02
5.964425368708391034e+04 3.949640826099969360e+00 4.364333475592150485e-02
5.964425372362737835e+04 3.942135128385324094e+00 4.306546680790430959e-02
5.964425376017085364e+04 4.024735144829647560e+00 4.673438118821732212e-02
5.964425379671432893e+04 3.999709102756542123e+00 4.641177575623116336e-02
5.964425383325779694e+04 3.976799600153429814e+00 4.371715385449591318e-02
5.964425386980127223e+04 3.954364569961488662e+00 4.129356169163675427e-02
5.964425390634474752e+04 3.974072835848426521e+00 4.389159302536990714e-02
5.964425394288821553e+04 3.937002151783028037e+00 4.497069614000848148e-02
5.964425397943168355e+04 3.959253877916693032e+00 4.421647670294891197e-02
5.964425401597515884e+04 3.964901249035356123e+00 4.474276722978930143e-02
5.964425405251863413e+04 3.933463942211299802e+00 4.211987493772711977e-02
5.964425408906210214e+04 3.950893318779800989e+00 4.238002182918983868e-02
5.964425412560557015e+04 4.052386502778562161e+00 4.305976050384984627e-02
5.964425416214904544e+04 3.957895645667251827e+00 4.319469398128585741e-02
5.964425419869252073e+04 3.998017777168449083e+00 4.640837479815824312e-02
5.964425423523598874e+04 3.970930398742318346e+00 4.621404703104764478e-02
5.964425427177946403e+04 4.054393605390971267e+00 4.353722676549348636e-02
5.964425430832293932e+04 3.949726188319316655e+00 3.973860293799493654e-02
5.964425434486640734e+04 4.040884206788388333e+00 4.128486327685234464e-02
5.964425438140987535e+04 4.010458002893662055e+00 3.973946036299882273e-02
5.964425441795335064e+04 3.974778173688255478e+00 4.184839770458417818e-02
5.964425445449682593e+04 3.944513956289392720e+00 4.096937958378656791e-02
5.964425449104029394e+04 3.973340312411781206e+00 4.131110069189544709e-02
5.964425452758376196e+04 3.952693785886275180e+00 4.169992944922440437e-02
5.964425456412723724e+04 3.995129662563494222e+00 4.441547514851029027e-02
5.964425460067071253e+04 3.979964114832536204e+00 4.433806042157745902e-02
5.964425463721418055e+04 3.953957566923486322e+00 4.231760454605698607e-02
5.964425467375765584e+04 3.911182045924198825e+00 4.162093842272082678e-02
5.964425471030113113e+04 3.892438322344702772e+00 3.874085790310780042e-02
5.964425474684459914e+04 3.914149590637864495e+00 4.155625953482618151e-02
5.964425478338806715e+04 3.934490397970544784e+00 4.085332739277047071e-02
5.964425481993154244e+04 3.921179683996574905e+00 4.059639351355019687e-02
5.964425485647501773e+04 3.933842503593633744e+00 4.154788651974682806e-02
5.964425489301848575e+04 3.987573746096656269e+00 4.213952035002369034e-02
5.964425492956196103e+04 3.922527340943561924e+00 4.188303507335757597e-02
5.964425496610543632e+04 3.919718438405549232e+00 4.083949324963929289e-02
5.964425500264890434e+04 4.033750857727691042e+00 4.423751887367222829e-02
5.964425503919237235e+04 3.874885896850753131e+00 4.021091575652491201e-02
5.964425507573584764e+04 3.913320929909060997e+00 4.008289670782003850e-02
5.964425511227932293e+04 3.919678164072322168e+00 3.986689258252959500e-02
5.964425514882279094e+04 3.925013269945304195e+00 4.046680302176428740e-02
5.964425518536625896e+04 3.967039452157247403e+00 4.192122556543463607e-02
5.964425522190973425e+04 3.943234277495534013e+00 4.065918795570117733e-02
5.964425525845320954e+04 4.000770137341159050e+00 4.529273039977781135e-02
5.964425529499667755e+04 3.956577778551895630e+00 4.272356816139760011e-02
5.964425533154015284e+04 3.978748455724983035e+00 4.289310244709958891e-02
5.964425536808362813e+04 4.015668272475505951e+00 4.250795540642984816e-02
5.964425540462709614e+04 3.979885977836141731e+00 4.218249082024780328e-02
5.964425544117056415e+04 4.011633791510822000e+00 4.339095351429248654e-02
5.964425547771403944e+04 3.988024893318507846e+00 4.303364593693129181e-02
5.964425551425751473e+04 3.957862963732484474e+00 4.357262515767645200e-02
5.964425555080098275e+04 4.020847909035857093e+00 4.283316991503319932e-02
5.964425558734445076e+04 3.951605335866498869e+00 4.130588309192104179e-02
5.964425562388792605e+04 4.073251183940814535e+00 4.425160320504573780e-02
5.964425566043140134e+04 4.001964908237057195e+00 4.519532073487868978e-02
5.964425569697486935e+04 3.973933277100723860e+00 3.967569975558757345e-02
5.964425573351834464e+04 3.979567572583544877e+00 4.292873644812329748e-02
5.964425577006181993e+04 3.990443524405101972e+00 4.296919267843690021e-02
5.964425580660528794e+04 3.982525145007143497e+00 4.322650598824299278e-02
5.964425584314875596e+04 4.050782675168088431e+00 4.452655568515844625e-02
5.964425587969223125e+04 3.959742810808341673e+00 4.136471074161190281e-02
5.964425591623570654e+04 4.074939708815910500e+00 4.337596305957783227e-02
5.964425595277917455e+04 4.127608413584582081e+00 4.475226630933146904e-02
5.964425598932264256e+04 3.937040571412046663e+00 4.099318457099867391e-02
5.964425602586611785e+04 3.926842481385002248e+00 4.007724930416668024e-02
5.964425606240959314e+04 3.990908459588653034e+00 4.185308468554148342e-02
5.964425609895306116e+04 3.962647500907034104e+00 4.124068283229027215e-02
5.964425613549653644e+04 3.925792333406085799e+00 3.958633084547879405e-02
5.964425617204001173e+04 3.953334634056765218e+00 4.151598834227501061e-02
5.964425620858347975e+04 3.997156403638869371e+00 4.174175857073660761e-02
5.964425624512694776e+04 3.896472838958389584e+00 3.860663299698672418e-02
5.964425628167042305e+04 3.977658002767931578e+00 4.208268343793921534e-02
5.964425631821389834e+04 4.019526515820066592e+00 4.196671501214657013e-02
5.964425635475736635e+04 3.997131128422820368e+00 4.121916449058975196e-02
5.964425639130083437e+04 3.981555864281852930e+00 4.214545991868485358e-02
5.964425642784430966e+04 3.872000136551394522e+00 4.221284809000135779e-02
5.964425646438778494e+04 3.925672539750752144e+00 4.273938271896165347e-02
5.964425650093125296e+04 3.944916153682870075e+00 4.067818340361292750e-02
5.964425653747472825e+04 3.976603431651583698e+00 4.170024655170522648e-02
5.964425657401820354e+04 4.032226769209059647e+00 4.418985894694194005e-02
5.964425661056167155e+04 3.959966886838101274e+00 4.221795260504744574e-02
5.964425664710513956e+04 3.957966633726675454e+00 4.332028386596081110e-02
5.964425668364861485e+04 4.004291445097489799e+00 4.260102080594253826e-02
5.964425672019209014e+04 3.914073426070341366e+00 4.246747572915675339e-02
5.964425675673555816e+04 3.856086628450440923e+00 4.157203533068597884e-02
5.964425679327903345e+04 3.934938980037177902e+00 4.255013307851043813e-02
5.964425682982250873e+04 3.998388902380514587e+00 4.329479414658805869e-02
5.964425686636597675e+04 3.975265367438556297e+00 4.377457941675396563e-02
5.964425690290944476e+04 3.934343405248149406e+00 4.243101754046927493e-02
5.964425693945292005e+04 3.904003003696857821e+00 4.169019494194124709e-02
5.964425697599639534e+04 4.002337659278799364e+00 4.429973343981014750e-02
5.964425701253986335e+04 3.944939523455209596e+00 4.589113631111272490e-02
5.964425704908333137e+04 4.005512975662229636e+00 4.698077490948313756e-02
5.964425708562680666e+04 3.958394902105651703e+00 4.477448277115874536e-02
5.964425712217028195e+04 3.924440303872009927e+00 4.146678758168572537e-02
5.964425715871374996e+04 4.001742921929921870e+00 4.342058339890803031e-02
5.964425719525722525e+04 3.964528473326460301e+00 4.241558575396490310e-02
5.964425723180070054e+04 3.999647233131864432e+00 4.236277137984498231e-02
5.964425726834416855e+04 3.958061983280218410e+00 4.233092051670887118e-02
5.964425730488763656e+04 3.898810065526028268e+00 4.095746237662456490e-02
5.964425734143111185e+04 3.941752921051868697e+00 4.167643152624918995e-02
5.964425737797458714e+04 3.938958128064625974e+00 4.278716766172863811e-02
5.964425741451805516e+04 3.998193299317926552e+00 4.301208315395009529e-02
5.964425745106152317e+04 3.928972710354064368e+00 4.328145138544732540e-02
5.964425748760499846e+04 3.964448350714926406e+00 4.308500483775468126e-02
5.964425752414847375e+04 3.978045812833941763e+00 4.338038830450035438e-02
5.964425756069194176e+04 3.934034121087252256e+00 4.199881135766225099e-02
5.964425759723540978e+04 3.956007729907923043e+00 4.622052745963864395e-02
5.964518882344827580e+04 3.903329910517822743e+00 4.173578394834046579e-01
5.964518884463328868e+04 3.852307546701053909e+00 3.544041998071604388e-02
5.964518887957859988e+04 3.961634369836262604e+00 3.710178188542335304e-02
5.964518891452390380e+04 3.882990120928360156e+00 3.561781291163506474e-02
5.964518894946920773e+04 3.922582505376214890e+00 3.596415101899291117e-02
5.964518898441451893e+04 3.949495192886917749e+00 3.706012012517276993e-02
5.964518901935983013e+04 3.928315433560137127e+00 3.700928963305474828e-02
5.964518905430513405e+04 3.896854451962757704e+00 3.563339036694016665e-02
5.964518908925044525e+04 3.859449243420663311e+00 3.633016684219589343e-02
5.964518912419575645e+04 3.936879187927872170e+00 3.645998608135962021e-02
5.964518915914106037e+04 3.880110444292713012e+00 3.601306515272123532e-02
5.964518919408637157e+04 3.864933474965341897e+00 3.524883844758070622e-02
5.964518922903168277e+04 3.891856929558903833e+00 3.648948168930712943e-02
5.964518926397699397e+04 3.858330042612380328e+00 3.582670860899919013e-02
5.964518929892230517e+04 3.858044220636695609e+00 3.553748134874427922e-02
5.964518933386760909e+04 3.864924379199100368e+00 3.573283157128469972e-02
5.964518936881291302e+04 3.858249210601856660e+00 3.569121319965145450e-02
5.964518940375822422e+04 3.882824221506638640e+00 3.650148702355007074e-02
5.964518943870353542e+04 3.831131584549518632e+00 3.563481051407219047e-02
5.964518947364883934e+04 3.853158911847777812e+00 3.570376181502492308e-02
5.964518950859415054e+04 3.921461159982108757e+00 3.735481612124271628e-02
5.964518954353946174e+04 3.834005027255846354e+00 3.544723267589849208e-02
5.964518957848476566e+04 3.853840373122756624e+00 3.537177869321780216e-02
5.964518961343007686e+04 3.852581578352123337e+00 3.564777466125645250e-02
5.964518964837538806e+04 3.861255775765457976e+00 3.583966446462467231e-02
5.964518968332069198e+04 3.799781097013283038e+00 3.504463658728860370e-02
5.964518971826600318e+04 3.882158770079016108e+00 3.585750743839546256e-02
5.964518975321131438e+04 3.852260837852219399e+00 3.586354056096737603e-02
5.964518978815661831e+04 3.738325758686409817e+00 3.419607435598968903e-02
5.964518982310192951e+04 3.902581996655538177e+00 3.658612784267647328e-02
5.964518985804724070e+04 3.800815454695650075e+00 3.523865874134356896e-02
5.964518989299254463e+04 3.821455864336054997e+00 3.488243928103586244e-02
5.964518992793785583e+04 3.895699184536394188e+00 3.577079099422361685e-02
5.964518996288316703e+04 3.843813956263611775e+00 3.514672604102420800e-02
5.964518999782847095e+04 3.829033642497794432e+00 3.467978349833007734e-02
5.964519003277378215e+04 3.863597165686717627e+00 3.533105503127510760e-02
5.964519006771909335e+04 3.824390185986595636e+00 3.522185727445804881e-02
5.964519010266439727e+04 3.885058722498397010e+00 3.535390952790728319e-02
5.964519013760970847e+04 3.878685533375223482e+00 3.581485661507573248e-02
5.964519017255501967e+04 3.836500797051206835e+00 3.497463045549534244e-02
5.964519020750032360e+04 3.909317894634525725e+00 3.588972315666850987e-02
5.964519024244563479e+04 3.852867591031540861e+00 3.532829427245263304e-02
5.964519027739094599e+04 3.901988893038271566e+00 3.584434724781965231e-02
5.964519031233624992e+04 3.850201470980896712e+00 3.510832380928301938e-02
5.964519034728156112e+04 3.803631565119778735e+00 3.445880410139502692e-02
5.964519038222687232e+04 3.859411619402221216e+00 3.490427331574160602e-02
5.964519041717217624e+04 3.974658040665434378e+00 3.651802039363710034e-02
5.964519045211748744e+04 3.866560139801548779e+00 3.506956006151090710e-02
5.964519048706279864e+04 3.868629644474489204e+00 3.564099194167007212e-02
5.964519052200810256e+04 3.856988023952095723e+00 3.521141362250657797e-02
5.964519055695341376e+04 3.810812090507163852e+00 3.458360441029866700e-02
5.964519059189872496e+04 3.864405157198839369e+00 3.539505003288274942e-02
5.964519062684402888e+04 3.851134226893592416e+00 3.532209895603093119e-02
5.964519066178934008e+04 3.833411503858781710e+00 3.517765889203942897e-02
5.964519069673465128e+04 3.914587776491377902e+00 3.606790540107051440e-02
5.964519073167995521e+04 3.808296594372281518e+00 3.458249530774781810e-02
5.964519076662526641e+04 3.883519978715170407e+00 3.568580464263047120e-02
5.964519080157057761e+04 3.846114714485565411e+00 3.521643776039605489e-02
5.964519083651588153e+04 3.815459597610627362e+00 3.490594895099813355e-02
5.964519087146119273e+04 3.835981726388079771e+00 3.512165199696113543e-02
5.964519090640650393e+04 3.824923496840674897e+00 3.553384470838574088e-02
5.964519094135180785e+04 3.906717815501721702e+00 3.625033654102097908e-02
5.964519097629711905e+04 3.807941730443697104e+00 3.529700118042278928e-02
5.964519101124243025e+04 3.898267350692092403e+00 3.658622051735904712e-02
5.964519104618773417e+04 3.859131946925844048e+00 3.621550684321704627e-02
5.964519108113304537e+04 3.799100378787878540e+00 3.545625007675536761e-02
5.964519111607835657e+04 3.890567497174902467e+00 3.674579911757420297e-02
5.964519115102366050e+04 3.825050321942721876e+00 3.596127864840053395e-02
5.964519118596897169e+04 3.896578225068618728e+00 3.673486961346617008e-02
5.964519122091428289e+04 3.833253505442267173e+00 3.659219754240593953e-02
5.964519125585958682e+04 3.772250095111279844e+00 3.471563233538622201e-02
5.964519129080489074e+04 3.886129578145775643e+00 3.669198293103033415e-02
5.964519132575020194e+04 3.824801953660134313e+00 3.523443569704278605e-02
5.964519136069551314e+04 3.864366560461234723e+00 3.581626336419050510e-02
5.964519139564082434e+04 3.892766846213037368e+00 3.571004249047383949e-02
5.964519143058612826e+04 3.832037986204253954e+00 3.536550574818814185e-02
5.964519146553143946e+04 3.846587116154873698e+00 3.569753253769723800e-02
5.964519150047674339e+04 3.822625862149861220e+00 3.605785764341759569e-02
5.964519153542205459e+04 3.886379755965618799e+00 3.615451752331796942e-02
5.964519157036736578e+04 3.826714343527080509e+00 3.516125881088635885e-02
5.964519160531266971e+04 3.874716405810428643e+00 3.617806154124701690e-02
5.964519164025798091e+04 3.830703047012407048e+00 3.616292706278317892e-02
5.964519167520329211e+04 3.796068340265102758e+00 3.611879099489098688e-02
5.964519171014859603e+04 3.823149104839246082e+00 3.553937337523557782e-02
5.964519174509390723e+04 3.834806373184842521e+00 3.611750144838402066e-02
5.964519178003921843e+04 3.806937679792926854e+00 3.558850270806974275e-02
5.964519181498452963e+04 3.830064736107965384e+00 3.601711460654363761e-02
5.964519184992984083e+04 3.895879049467124045e+00 3.767010337227807981e-02
5.964519188487514475e+04 3.833456300345920553e+00 3.583147376183904581e-02
5.964519191982044867e+04 3.929165496268975932e+00 3.682457607784840603e-02
5.964519195476575987e+04 3.852001398146250644e+00 3.548415133366659285e-02
5.964519198971107107e+04 3.844695652173913292e+00 3.617220467709721804e-02
5.964519202465637500e+04 3.816520594140813127e+00 3.568855033926909143e-02
5.964519205960168620e+04 3.940071937694030524e+00 3.735920863523727736e-02
5.964519209454699740e+04 3.881273493700985622e+00 3.682551741657288241e-02
5.964519212949230860e+04 3.920341211361482614e+00 3.758609253833014585e-02
5.964519216443761252e+04 3.834275977520028800e+00 3.628135359891040274e-02
5.964519219938292372e+04 3.842267723626367371e+00 3.658997877058695058e-02
5.964519223432822764e+04 3.881559455130135561e+00 3.733417298145172425e-02
5.964519226927353884e+04 3.871521606853465691e+00 3.669838790204277279e-02
5.964519230421885004e+04 3.809759407254408536e+00 3.585368515857813992e-02
5.964519233916415396e+04 3.829840161214129513e+00 3.578335327260759313e-02
5.964519237410946516e+04 3.826048785117691864e+00 3.628190869933387713e-02
5.964519240905477636e+04 3.844368327077943626e+00 3.589823799531215165e-02
5.964519244400008029e+04 3.807582556804053997e+00 3.568711370214801282e-02
5.964519247894539149e+04 3.864575195890443293e+00 3.666737670377198666e-02
5.964519251389070268e+04 3.843531333071082301e+00 3.604519670486122651e-02
5.964519254883600661e+04 3.801567873519296814e+00 3.504913502458296276e-02
5.964519258378131781e+04 3.802488252244927480e+00 3.544756523779889895e-02
5.964519261872662901e+04 3.874789573799582776e+00 3.688341689776168664e-02
5.964519265367193293e+04 3.821721631525199392e+00 3.606676343033672627e-02
5.964519268861724413e+04 3.785673444591358905e+00 3.502968238853366306e-02
5.964519272356255533e+04 3.814084122737814830e+00 3.623989675943538324e-02
5.964519275850785925e+04 3.847176396316987379e+00 3.658870393599225612e-02
5.964519279345317045e+04 3.834262710600864654e+00 3.730550641933755990e-02
5.964519282839848165e+04 3.894495384634307111e+00 3.638478240304193062e-02
5.964519286334378558e+04 3.856978015671159277e+00 3.602883165166718971e-02
5.964519289828909677e+04 3.836396655534699551e+00 3.590182827378977232e-02
5.964519293323440797e+04 3.820609323265286239e+00 3.568561091399254093e-02
5.964519296817971190e+04 3.804046807880314240e+00 3.538745545293012218e-02
5.964519300312502310e+04 3.868493657884049863e+00 3.582781958621249208e-02
5.964519303807033430e+04 3.870869233286072575e+00 3.646691508286610539e-02
5.964519307301563822e+04 3.863808277184961337e+00 3.581199531736081049e-02
5.964519310796094942e+04 3.919367218147705501e+00 3.668180698753131103e-02
5.964519314290626062e+04 3.847125417141891823e+00 3.566772666040000928e-02
5.964519317785156454e+04 3.929438547841197504e+00 3.760604369259134411e-02
5.964519321279687574e+04 3.901761615577404640e+00 3.698242108647484261e-02
5.964519324774218694e+04 3.899284841728239304e+00 3.703579675283070333e-02
5.964519328268749086e+04 3.914192034652869356e+00 3.748023971768056628e-02
5.964519331763280206e+04 3.930449599894028090e+00 3.722375349624287844e-02
5.964519335257811326e+04 3.850260078416209542e+00 3.542342689399786970e-02
5.964519338752341719e+04 3.847674314259220463e+00 3.565207105914303815e-02
5.964519342246872839e+04 3.844347003492404991e+00 3.542409831301140261e-02
5.964519345741403959e+04 3.949809668939306739e+00 3.796604053507025844e-02
5.964519349235934351e+04 3.928339534544392997e+00 3.669091999663886411e-02
5.964519352730465471e+04 3.863908546543277200e+00 3.562463373038970288e-02
5.964519356224996591e+04 3.856005885500267460e+00 3.541688995088909664e-02
5.964519359719526983e+04 3.896777799144272247e+00 3.605714233709970268e-02
5.964519363214058103e+04 3.870017641957958165e+00 3.557543759462669652e-02
5.964519366708588495e+04 3.865655836341756579e+00 3.546586686649044751e-02
5.964519370203119615e+04 3.914720349790489884e+00 3.642256906765485580e-02
5.964519373697650008e+04 3.863020355272393402e+00 3.590573899207064046e-02
5.964519377192181128e+04 3.869040825546282480e+00 3.614888573759019591e-02
5.964519380686712248e+04 3.900696727492082960e+00 3.552879506815111860e-02
5.964519384181242640e+04 3.923178815885687953e+00 3.671686580214201384e-02
5.964519387675773760e+04 3.888586105945389004e+00 3.586691220474092640e-02
5.964519391170304880e+04 3.894626185310678945e+00 3.601529222230170912e-02
5.964519394664835272e+04 3.849349676621647287e+00 3.649988507296691997e-02
5.964519398159366392e+04 3.953765631327696539e+00 3.690145919186613166e-02
5.964519401653897512e+04 3.959971841926400060e+00 3.728786299213596167e-02
5.964519405148427904e+04 3.856621004566210154e+00 3.572402960171200403e-02
5.964519408642959024e+04 3.952413427755484765e+00 3.673348224810205759e-02
5.964519412137490144e+04 3.902780975461981328e+00 3.622691421070129564e-02
5.964519415632020537e+04 3.874837096574458073e+00 3.564372470370249374e-02
5.964519419126551657e+04 3.926289851730018654e+00 3.657129970701720328e-02
5.964519422621082776e+04 3.930624723244994012e+00 3.681575331033407061e-02
5.964519426115613169e+04 3.890952769846143244e+00 3.633918549997351005e-02
5.964519429610144289e+04 3.955334007552047115e+00 3.792622949770297486e-02
5.964519433104675409e+04 3.951335229493509349e+00 3.720190136911388779e-02
5.964519436599205801e+04 3.838774094800784908e+00 3.531746894123718311e-02
5.964519440093736921e+04 3.918292300643822834e+00 3.642068988716742894e-02
5.964519443588268041e+04 3.893065011749111015e+00 3.585443819317602615e-02
5.964519447082798433e+04 3.851895734597156284e+00 3.543238954236094251e-02
5.964519450577329553e+04 3.962392715602129911e+00 3.709176124372513816e-02
5.964519454071860673e+04 3.953203659925772051e+00 3.716581027381613694e-02
5.964519457566391065e+04 3.870233743081361144e+00 3.533819422112410152e-02
5.964519461060922185e+04 3.937514120843891963e+00 3.657135427627559998e-02
5.964519464555453305e+04 3.912899181802214965e+00 3.624112130793271519e-02
5.964519468049983698e+04 3.964112851279975036e+00 3.684281420388958728e-02
5.964519471544514818e+04 3.893399055197919179e+00 3.628271689221030522e-02
5.964519475039045938e+04 3.963466250835375071e+00 3.682841616563178877e-02
5.964519478533576330e+04 3.896463435109010831e+00 3.668993999754876362e-02
5.964519482028107450e+04 3.976351351351351315e+00 3.784631892034582418e-02
5.964519485522638570e+04 3.930382146132681331e+00 3.670842546525237421e-02
5.964519489017168962e+04 3.861117929131171689e+00 3.542845021835804020e-02
5.964519492511700082e+04 3.932479984601225720e+00 3.662416613830164064e-02
5.964519496006231202e+04 3.896286057692307736e+00 3.605639297534934257e-02
5.964519499500761594e+04 3.956510318725337427e+00 3.724655695469609312e-02
5.964519502995292714e+04 3.959682050352101967e+00 3.710959693313253122e-02
5.964519506489823834e+04 3.875479918639498145e+00 3.630910974279525499e-02
5.964519509984354227e+04 3.866847371814773116e+00 3.512518204567260244e-02
5.964519513478884619e+04 3.876672380136170659e+00 3.639892451148643571e-02
5.964519516973415739e+04 3.929912398139148166e+00 3.647729476631218770e-02
5.964519520467946859e+04 3.935398628819152478e+00 3.663430093990772268e-02
5.964519523962477979e+04 3.872640349351264444e+00 3.606740479084499795e-02
5.964519527457009099e+04 3.825089957281369468e+00 3.501798108405149157e-02
5.964519530951539491e+04 3.949137499018856357e+00 3.717672896114426750e-02
5.964519534446070611e+04 3.951461274276881319e+00 3.718670607736496159e-02
5.964519537940601731e+04 3.886192260267475884e+00 3.587688305967472874e-02
5.964519541435132123e+04 3.904105640526761345e+00 3.598833069682133567e-02
5.964519544929663243e+04 3.941619675492661568e+00 3.755354277164245358e-02
5.964519548424194363e+04 3.943410691468814289e+00 3.675312791428363146e-02
5.964519551918724756e+04 3.927754097376478182e+00 3.680257604623378420e-02
5.964519555413255875e+04 3.909946895545487244e+00 3.662322671145724212e-02
5.964519558907786995e+04 3.983702530696466404e+00 3.779204554813526962e-02
5.964519562402317388e+04 3.998536552916916342e+00 3.738249842349721658e-02
5.964519565896848508e+04 4.005599564612687402e+00 3.702819460613482327e-02
5.964519569391379628e+04 4.019237932733324747e+00 3.721952955209955477e-02
5.964519572885910020e+04 3.909663753989934154e+00 3.616555042660472841e-02
5.964519576380441140e+04 3.968123671819659304e+00 3.679179577060617129e-02
5.964519579874972260e+04 3.952429411870969300e+00 3.692411558422075551e-02
5.964519583369502652e+04 3.988275062660444181e+00 3.676161689262343046e-02
5.964519586864033045e+04 3.937317099606199022e+00 3.649461445518550201e-02
5.964519590358564164e+04 3.979031330666372934e+00 3.685615000889389675e-02
5.964519593853095284e+04 3.899394005042937650e+00 3.534982716901752947e-02
5.964519597347626404e+04 4.007747020968685625e+00 3.697014980149454511e-02
5.964519600842157524e+04 3.948367945375393706e+00 3.610645578043702314e-02
5.964519604336687917e+04 3.945418773913988542e+00 3.603516885550488852e-02
5.964519607831219037e+04 3.965771975879660349e+00 3.717641770221086217e-02
5.964519611325750157e+04 3.950660771839018981e+00 3.648065550098392174e-02
5.964519614820280549e+04 4.002648401826483848e+00 3.707742377685418339e-02
5.964519618314811669e+04 3.929384403111424007e+00 3.617948761299649707e-02
5.964519621809342789e+04 3.932633404903137730e+00 3.630225236732066013e-02
5.964519625303873181e+04 3.962682479005508629e+00 3.740924349085204825e-02
5.964519628798403573e+04 3.953123100488706410e+00 3.620491717198254938e-02
5.964519632292934693e+04 3.903932645564863524e+00 3.538614236835887356e-02
5.964519635787465813e+04 3.921657612497794876e+00 3.553368889532896452e-02
5.964519639281996206e+04 3.930465690704259440e+00 3.604148856115327315e-02
5.964519642776527326e+04 3.955924362388949955e+00 3.612612013942256145e-02
5.964519646271058446e+04 3.988885820368836210e+00 3.694716479211553051e-02
5.964519649765588838e+04 3.963387766466123896e+00 3.693122631597593047e-02
5.964519653260119958e+04 3.946341639537612966e+00 3.658441351140417908e-02
5.964519656754651078e+04 3.968358373030413944e+00 3.627238857263458127e-02
5.964519660249181470e+04 3.982067806108152919e+00 3.639922486307378691e-02
5.964519663743712590e+04 3.952040159143849429e+00 3.628532619570572215e-02
5.964519667238243710e+04 3.941449970041941420e+00 3.664744849282656342e-02
5.964519670732774830e+04 3.939872901084150669e+00 3.661431197178764002e-02
5.964519674227305950e+04 3.945071008305708560e+00 3.641492148127660478e-02
5.964519677721836342e+04 4.030237422029771643e+00 3.768801785636002183e-02
5.964519681216366735e+04 3.895751544838874647e+00 3.564707916607281341e-02
5.964519684710897855e+04 3.936398235969310377e+00 3.653850828592985350e-02
5.964519688205428974e+04 3.941715889043430288e+00 3.625981875807079285e-02
5.964519691699959367e+04 3.954098142915791314e+00 3.639613217153789965e-02
5.964519695194490487e+04 3.971449112887502686e+00 3.675972847581215897e-02
5.964519698689021607e+04 3.995199314187741102e+00 3.697010052872228003e-02
5.964519702183551999e+04 3.964242754295357773e+00 3.666850249536486583e-02
5.964519705678083119e+04 3.965756443306749368e+00 3.672770104754484455e-02
5.964519709172614239e+04 4.008187134502923854e+00 3.728377716868551406e-02
5.964519712667144631e+04 3.954659385367980118e+00 3.653540798385347677e-02
5.964519716161675751e+04 3.911203907028090399e+00 3.606949274377534154e-02
5.964519719656206871e+04 3.928201654651894081e+00 3.656613425473266565e-02
5.964519723150737263e+04 3.958248823931851401e+00 3.744275606400094408e-02
5.964519726645268383e+04 3.981500563419322791e+00 3.803591309402752640e-02
5.964519730139799503e+04 3.983146067415730407e+00 3.730069084123546069e-02
5.964519733634329896e+04 3.989935751094531913e+00 3.769186711868229012e-02
5.964519737128861016e+04 3.902097192198827003e+00 3.538299549760987733e-02
5.964519740623392136e+04 3.962391906335017477e+00 3.697516695208454690e-02
5.964519744117922528e+04 3.928999190399085073e+00 3.697118543685293940e-02
5.964519747612453648e+04 3.948735536204222907e+00 3.715942049059060837e-02
5.964519751106984768e+04 3.973024570900369312e+00 3.738168727331534630e-02
5.964519754601515160e+04 3.882481477280189885e+00 3.595713823210038712e-02
5.964519758096046280e+04 3.926677424016184581e+00 3.618130549855326505e-02
5.964519761590577400e+04 3.954903532616885098e+00 3.713494511300209633e-02
5.964519765085107792e+04 3.947741039043843880e+00 3.688861655498078262e-02
5.964519768579638912e+04 3.999738822514713910e+00 3.835983017993499500e-02
5.964519772074170032e+04 3.951919824839347672e+00 3.831312718756205854e-02
5.964519775568700425e+04 3.972915878035973680e+00 3.788231938748795602e-02
5.964519779063231545e+04 3.904001826934055508e+00 3.712005891865725188e-02
5.964519782557762665e+04 3.939186107910906287e+00 3.742763235032534053e-02
5.964519786052293057e+04 3.900587208753891311e+00 3.660623156158472613e-02
5.964519789546824177e+04 3.836772804018781624e+00 3.547177864545376230e-02
5.964519793041355297e+04 3.888752005672974743e+00 3.730793199536690946e-02
5.964519796535885689e+04 3.927140354386794652e+00 3.683554480195528474e-02
5.964519800030416809e+04 3.944200757914838817e+00 4.012144449619309272e-02
5.964519803524947929e+04 3.945028826639047637e+00 3.934589825724350842e-02
5.964519807019478321e+04 3.850089401101138620e+00 3.757468685684951099e-02
5.964519810514009441e+04 3.841446997776130523e+00 3.741057097491805317e-02
5.964519814008540561e+04 3.849490533420654170e+00 3.756315197839819181e-02
5.964519817503070954e+04 3.912441262430160549e+00 3.762636257372250354e-02
5.964519820997602073e+04 3.971135703918722726e+00 3.840590686687936350e-02
5.964519824492133193e+04 3.940719872928342582e+00 3.764676209074872826e-02
5.964519827986663586e+04 3.939814898338414917e+00 3.706930895406902043e-02
5.964519831481194706e+04 3.910317335874271993e+00 3.790394094869506403e-02
5.964519834975725826e+04 3.925013081533632153e+00 3.880425772289364250e-02
5.964519838470256218e+04 3.888215944042656247e+00 3.643131183096344483e-02
5.964519841964786610e+04 3.922039491382556697e+00 3.822397033744375644e-02
5.964519845459317730e+04 3.867554691758905872e+00 3.726012838184817461e-02
5.964519848953848850e+04 3.904638174596063660e+00 3.766948014491974112e-02
5.964519852448379970e+04 3.940217326620725213e+00 3.807629097546279956e-02
5.964519855942911090e+04 3.897636037905429784e+00 3.736470289589063909e-02
5.964519859437441482e+04 3.903643181464220735e+00 3.799090974260033171e-02
5.964519862931971875e+04 3.800286227081304702e+00 3.792926572497842125e-02
5.964519866426502995e+04 3.810258864582260596e+00 3.551098029781982190e-02
5.964519869921034115e+04 3.801368553158429808e+00 3.522233726986284674e-02
5.964519873415565235e+04 3.858003962118283781e+00 3.593406195833287464e-02
5.964519876910096355e+04 3.857891581640223500e+00 3.646304596827894956e-02
5.964519880404626747e+04 3.839965550076723577e+00 3.578706137553276656e-02
5.964519883899157867e+04 3.800878494687481624e+00 3.540815459896824724e-02
5.964519887393688987e+04 3.794454856462888603e+00 3.511864170332884560e-02
5.964519890888219379e+04 3.844136953146964242e+00 3.565370797110962997e-02
5.964519894382750499e+04 3.840193249599922698e+00 3.559176067667332855e-02
5.964519897877281619e+04 3.843202914582532159e+00 3.587214547746393062e-02
5.964519901371812011e+04 3.857608944746650170e+00 3.650841411083756427e-02
5.964519904866342404e+04 3.875650827328041004e+00 3.634937365705694090e-02
5.964519908360873524e+04 3.857533830013684106e+00 3.565040898636474137e-02
5.964519911855404644e+04 3.792939309797699110e+00 3.550281566148024565e-02
5.964519915349935036e+04 3.759954105498514387e+00 3.493388090988185785e-02
5.964519918844466156e+04 3.827148655413025402e+00 3.573030927829549258e-02
5.964519922338997276e+04 3.804210463627430538e+00 3.507970437546494707e-02
5.964519925833527668e+04 3.811723166360540205e+00 3.605230759952082753e-02
5.964519929328058788e+04 3.876592371253468450e+00 3.639398733309640033e-02
5.964519932822589908e+04 3.900739208284939696e+00 3.634181537928757311e-02
5.964519936317120300e+04 3.838092115069310140e+00 3.644716469162196520e-02
5.964519939811651420e+04 3.872650931229943527e+00 3.673675333250789321e-02
5.964519943306182540e+04 3.859856250595976146e+00 3.659052302373926036e-02
5.964519946800713660e+04 3.884033935446016716e+00 3.663632363514334606e-02
5.964519950295244053e+04 3.836233294136607963e+00 3.529323404723735264e-02
5.964519953789775172e+04 3.884036837137256004e+00 3.632969431783295705e-02
5.964519957284305565e+04 3.840690567251670906e+00 3.559096796111622940e-02
5.964519960778836685e+04 3.880500454794619358e+00 3.578468207791896116e-02
5.964519964273367805e+04 3.828537475094448528e+00 3.559269899063695342e-02
5.964519967767898197e+04 3.854414205705687824e+00 3.576410816152778699e-02
5.964519971262429317e+04 3.835721408390512899e+00 3.473364489569985558e-02
5.964519974756960437e+04 3.841057204923968182e+00 3.514335117238628209e-02
5.964519978251490829e+04 3.895935503935312294e+00 3.648736952080363499e-02
5.964519981746021949e+04 3.845908148148148076e+00 3.529676610611762883e-02
5.964519985240553069e+04 3.935925290184734582e+00 3.698738195133186024e-02
5.964519988735083462e+04 3.847334107350182997e+00 3.524313906201696073e-02
5.964519992229614581e+04 3.897253619296477289e+00 3.624935906191038143e-02
5.964519995724145701e+04 3.871202880185696138e+00 3.613572993471748235e-02
5.964519999218676094e+04 3.872237295549526781e+00 3.648032118502080728e-02
5.964520002713207214e+04 3.889023525239390100e+00 3.706524054103193383e-02
5.964520006207738334e+04 3.920330111047074073e+00 3.702193852825057252e-02
5.964520009702268726e+04 3.886323069400835717e+00 3.641024246386552476e-02
5.964520013196799846e+04 3.874386959436414202e+00 3.650423448481773109e-02
5.964520016691330966e+04 3.910467748812462396e+00 3.639820541026012046e-02
5.964520020185861358e+04 3.880315579079404387e+00 3.649396161661263432e-02
5.964520023680392478e+04 3.948396178742449969e+00 3.739015920898821482e-02
5.964520027174923598e+04 3.843809276187887036e+00 3.602835750161560713e-02
5.964520030669453990e+04 3.829218520796857650e+00 3.563430546860857362e-02
5.964520034163985110e+04 3.879956657923250951e+00 3.542205409972574992e-02
5.964520037658516230e+04 3.878828149318774621e+00 3.581502778903739720e-02
5.964520041153046623e+04 3.880427164629438597e+00 3.576477194502861168e-02
5.964520044647577743e+04 3.906665477994710756e+00 3.633440500195739969e-02
5.964520048142108863e+04 3.958102366242582715e+00 3.654334509011643306e-02
5.964520051636639255e+04 3.879653960849154259e+00 3.578495313822614016e-02
5.964520055131170375e+04 3.974087175709162700e+00 3.679899561930378288e-02
5.964520058625701495e+04 3.902181303968469184e+00 3.617951981895198288e-02
5.964520062120231887e+04 3.939660285791318106e+00 3.664242000772988811e-02
5.964520065614763007e+04 3.943946201755383463e+00 3.630210070124813976e-02
5.964520069109294127e+04 3.928392020189880984e+00 3.671837333878309739e-02
5.964520072603824519e+04 3.956965890097688732e+00 3.738096116154420584e-02
5.964520076098355639e+04 3.907249537206223255e+00 3.602609641249928524e-02
5.964520079592886759e+04 3.922017143812229545e+00 3.628869916680927538e-02
5.964520083087417152e+04 3.869746448009336426e+00 3.571209682292647569e-02
5.964520086581948271e+04 3.902948933109566365e+00 3.550514932544800162e-02
5.964520090076479391e+04 3.896918946253130400e+00 3.569996525136386045e-02
5.964520093571009784e+04 3.872237040961940657e+00 3.562365612163053558e-02
5.964520097065540904e+04 3.951927127532922857e+00 3.638809704741746698e-02
5.964520100560072024e+04 3.923082969537929898e+00 3.635158885280338065e-02
5.964520104054602416e+04 3.897250292362589352e+00 3.585566943880548474e-02
5.964520107549133536e+04 3.905231109551814850e+00 3.602321148851810734e-02
5.964520111043664656e+04 3.903791273513303128e+00 3.585949327621659743e-02
5.964520114538195048e+04 3.865931387121707363e+00 3.518329741141513339e-02
5.964520118032726168e+04 3.894881026925485656e+00 3.553577737150306198e-02
5.964520121527257288e+04 3.817020071506955325e+00 3.436226431757829353e-02
5.964520125021787680e+04 3.934834341192458229e+00 3.647836957401702496e-02
5.964520128516318800e+04 3.879958134611496412e+00 3.566480075848840747e-02
5.964520132010849920e+04 3.949251078039230034e+00 3.650958648373271026e-02
5.964520135505380313e+04 3.868323785980841478e+00 3.543331866989801737e-02
5.964520138999911433e+04 3.937913768791376334e+00 3.605380894472168252e-02
5.964520142494442553e+04 3.977315267664142784e+00 3.680692477926041095e-02
5.964520145988972945e+04 3.954001001144165084e+00 3.671919695769215730e-02
5.964520149483504065e+04 3.886631824413794067e+00 3.601730575608198814e-02
5.964520152978035185e+04 3.946826583106724851e+00 3.728451456531810954e-02
5.964520156472565577e+04 3.903062968003404798e+00 3.603556108861330487e-02
5.964520159967096697e+04 3.875989778289663068e+00 3.536110610986936686e-02
5.964520163461627817e+04 3.927106297325793083e+00 3.596468311470862877e-02
5.964520166956158209e+04 3.940946894299751868e+00 3.615301055315494477e-02
5.964520170450688602e+04 3.919938724980851941e+00 3.565672221673410469e-02
5.964520173945219722e+04 3.944605625934801907e+00 3.634323322817104712e-02
5.964520177439750842e+04 3.917223043897415380e+00 3.594138285016904716e-02
5.964520180934281962e+04 3.870851986281627077e+00 3.484122643631878263e-02
5.964520184428813081e+04 3.827067979482341897e+00 3.442798397885407646e-02
5.964520187923343474e+04 3.942244522253907313e+00 3.617221807557786939e-02
5.964520191417874594e+04 3.864363407509440407e+00 3.516922750730833852e-02
5.964520194912405714e+04 3.932024672078059613e+00 3.605898390499564371e-02
5.964520198406936106e+04 3.895837999818385633e+00 3.527144365885565014e-02
5.964520201901467226e+04 3.899373667696581780e+00 3.554784509480189703e-02
5.964520205395998346e+04 3.903101355682423890e+00 3.599575599722083796e-02
5.964520208890528738e+04 3.926243126942385420e+00 3.590383021967503974e-02
5.964520212385059131e+04 3.911629718394248112e+00 3.610788377855093240e-02
5.964520215879590251e+04 3.826352042637227058e+00 3.461583730433011319e-02
5.964520219374121370e+04 3.932391872472274841e+00 3.614082051786295102e-02
5.964520222868651763e+04 3.891661028416779633e+00 3.537357026064869014e-02
5.964520226363182883e+04 3.967777927635208979e+00 3.619851726324118529e-02
5.964520229857714003e+04 3.947116366826501022e+00 3.708763215785890882e-02
5.964520233352245123e+04 3.930747889524556449e+00 3.714017721440915354e-02
5.964520236846776243e+04 3.945958356998706673e+00 3.660052335078676361e-02
5.964520240341306635e+04 4.012161641759525388e+00 3.745092168004305472e-02
5.964520243835837027e+04 3.923392825165642250e+00 3.655623652833094039e-02
5.964520247330368147e+04 3.967316398466965488e+00 3.717763571516559395e-02
5.964520250824899267e+04 3.938136757240967789e+00 3.684248102941696523e-02
5.964520254319430387e+04 3.907847683886540135e+00 3.672059534724862045e-02
5.964520257813961507e+04 3.851930695996688581e+00 3.616166730111496780e-02
5.964520261308491899e+04 3.898267849598648027e+00 3.649283523925695577e-02
5.964520264803022292e+04 3.875334065094969915e+00 3.618024868866357574e-02
5.964520268297553412e+04 3.854472899335305680e+00 3.606856673182338990e-02
5.964520271792084532e+04 3.853501997016505420e+00 3.634213300611724429e-02
5.964520275286615652e+04 3.875818500694853341e+00 3.651250622649387934e-02
5.964520278781146772e+04 3.922587723264071347e+00 3.710583492589310250e-02
5.964520282275677164e+04 3.906805302084334297e+00 3.748388527467122477e-02
5.964520285770207556e+04 3.849506008010680880e+00 3.625473382280151868e-02
5.964520289264738676e+04 3.922293897248729788e+00 3.757417980263609569e-02
5.964520292759269796e+04 3.898274219924642736e+00 3.854623388072466600e-02
5.964520296253800188e+04 3.826835665373066853e+00 3.618210083690642093e-02
5.964520299748331308e+04 3.948777326642055385e+00 3.694860000827172863e-02
5.964520303242862428e+04 3.860053376542915249e+00 3.757480539206035225e-02
5.964520306737392821e+04 3.861949173571225025e+00 3.669276044712167090e-02
5.964520310231923941e+04 3.919001638072247218e+00 3.772605002866970952e-02
5.964520313726455061e+04 3.902934073895194089e+00 3.646317308501211690e-02
5.964520317220985453e+04 3.887700696758558117e+00 3.708437347057162714e-02
5.964520320715516573e+04 3.881705110401750591e+00 3.694202806919480442e-02
5.964520324210047693e+04 3.888637400638792929e+00 3.726252247121952105e-02
5.964520327704578085e+04 3.952273055101451771e+00 3.934994946837850477e-02
5.964520331199109205e+04 3.913770355620167063e+00 3.705142121298658775e-02
5.964520334693640325e+04 3.898103417427088768e+00 3.677854035200871924e-02
5.964520338188170717e+04 3.944635461199342608e+00 3.807458091856185528e-02
5.964520341682701837e+04 3.901008551413350567e+00 3.607016840373118705e-02
5.964520345177232957e+04 3.876168572330829232e+00 3.571512949597666076e-02
5.964520348671763350e+04 3.915254340283052858e+00 3.634730874679501650e-02
5.964520352166294469e+04 3.917496962332928323e+00 3.657925690356773202e-02
5.964520355660825589e+04 3.918373778758273307e+00 3.647512437963101178e-02
5.964520359155355982e+04 3.943289700805523879e+00 3.752089309085446245e-02
5.964520362649887102e+04 3.928296683358734498e+00 3.661851510814641275e-02
5.964520366144418222e+04 3.873504057405668721e+00 3.601236175913033466e-02
5.964520369638948614e+04 3.958158793483845805e+00 3.684883084515934437e-02
5.964520373133479734e+04 3.969033399690334196e+00 3.731145861798540464e-02
5.964520376628010854e+04 3.975543993299054168e+00 3.802785297690648714e-02
5.964520380122541246e+04 3.933898797279964832e+00 3.717629936469554058e-02
5.964520383617072366e+04 3.903249140636675829e+00 3.853151787438566234e-02
5.964520387111603486e+04 3.904743869521044353e+00 3.798279704952937236e-02
5.964520390606133878e+04 3.860765788165092083e+00 3.582067863950770537e-02
5.964520394100664998e+04 3.915286758292983560e+00 3.664480672488427265e-02
5.964520397595196118e+04 3.919874369148515392e+00 3.693934575924293778e-02
5.964520401089726511e+04 3.913122450457409141e+00 3.709053176384275591e-02
5.964520404584257631e+04 3.882845534216804673e+00 3.674442254997773577e-02
5.964520408078788751e+04 3.886534091931006518e+00 3.710819941636304270e-02
5.964520411573319143e+04 3.901282735855925221e+00 3.687060928643245278e-02
5.964520415067850263e+04 3.843317365269461217e+00 3.642368088953167743e-02
5.964520418562381383e+04 3.852784198361000279e+00 3.588547604467348662e-02
5.964520422056911775e+04 3.950133641112866023e+00 3.789069691418400776e-02
5.964520425551442167e+04 3.844610078055999747e+00 3.609993129259515821e-02
5.964520429045973287e+04 3.829982533062417538e+00 3.604758515265692881e-02
5.964520432540504407e+04 3.905839371980676322e+00 3.728165148710616689e-02
5.964520436035035527e+04 3.887242147458148889e+00 3.658158712726409384e-02
5.964520439529566647e+04 3.896360644630498804e+00 3.726961270366980356e-02
5.964520443024097040e+04 3.886892732395046401e+00 3.716048252695090814e-02
5.964520446518628160e+04 3.913957774295988568e+00 3.840550849692813545e-02
5.964520450013159279e+04 3.849916398090484471e+00 3.571358890485042820e-02
5.964520453507689672e+04 3.848814904117399127e+00 3.612465549438558660e-02
5.964520457002220792e+04 3.839147368484418621e+00 3.573195345567198311e-02
5.964520460496751912e+04 3.852565865792840771e+00 3.599732730557732296e-02
5.964520463991282304e+04 3.903104318256608529e+00 3.633112810358051642e-02
5.964520467485813424e+04 3.874107024937266885e+00 3.666257687677011712e-02
5.964520470980344544e+04 3.830206160301738549e+00 3.525098340772412492e-02
5.964520474474874936e+04 3.883585515387635301e+00 3.632845446167345949e-02
5.964520477969406056e+04 3.938707601131851366e+00 3.686404575076863283e-02
5.964520481463937176e+04 3.909365104210564823e+00 3.635623809824775621e-02
5.964520484958467569e+04 3.880581973544462659e+00 3.610415193543685397e-02
5.964520488452998688e+04 3.889134695153475541e+00 3.572245145982681086e-02
5.964520491947529808e+04 3.844557497910315202e+00 3.561485121306392360e-02
5.964520495442060201e+04 3.855888292108083260e+00 3.598722451328362909e-02
5.964520498936591321e+04 3.829923196927877083e+00 3.569114371725173873e-02
5.964520502431122441e+04 3.843892971024538863e+00 3.557222983017301055e-02
5.964520505925652833e+04 3.826190644848999511e+00 3.541574356049590616e-02
5.964520509420183953e+04 3.917847554148256251e+00 3.668243052657727682e-02
5.964520512914715073e+04 3.875291958625291855e+00 3.606270711711463683e-02
5.964520516409245465e+04 3.902837693905115923e+00 3.637474730131406986e-02
5.964520519903776585e+04 3.929668949430306313e+00 3.682217046285012757e-02
5.964520523398307705e+04 3.895234036934562827e+00 3.602723154681866657e-02
5.964520526892838097e+04 3.883968076252971358e+00 3.607947435439973899e-02
5.964520530387369217e+04 3.944949362250990799e+00 3.781034299893745732e-02
5.964520533881900337e+04 3.903193125282677478e+00 3.627848724908349504e-02
5.964520537376430730e+04 3.881854061927359378e+00 3.654624174027003985e-02
5.964520540870961850e+04 3.896315054979427650e+00 3.563569155603491662e-02
5.964520544365492970e+04 3.939893762331158289e+00 3.637854607375418797e-02
5.964520547860023362e+04 3.867142601111177580e+00 3.593173753143512339e-02
5.964520551354554482e+04 3.862065203556557691e+00 3.509468872845150633e-02
5.964520554849085602e+04 3.954657533404251524e+00 3.687093532760381959e-02
5.964520558343615994e+04 3.956867057673509436e+00 3.680004491118204352e-02
5.964520561838147114e+04 3.855024299599770998e+00 3.527133587851195851e-02
5.964520565332678234e+04 3.868884213537724825e+00 3.585486619971776923e-02
5.964520568827208626e+04 3.894011513747803299e+00 3.577475612111977177e-02
5.964520572321739746e+04 3.901596562177930050e+00 3.599543731990271361e-02
5.964520575816270866e+04 3.904126132577573571e+00 3.562256641456196943e-02
5.964520579310801259e+04 3.868519950371315907e+00 3.592706519830968920e-02
5.964520582805332378e+04 3.860806326599815819e+00 3.590174997339077440e-02
5.964520586299863498e+04 3.867912537247214289e+00 3.553454615877226636e-02
5.964520589794393891e+04 3.923309109202543166e+00 3.668828191803034933e-02
5.964520593288925011e+04 3.891544848696658399e+00 3.602199198773028965e-02
5.964520596783456131e+04 3.854555771240854245e+00 3.551239853927914969e-02
5.964520600277986523e+04 3.847801813958764416e+00 3.614031131028683230e-02
5.964520603772517643e+04 3.857133500059545028e+00 3.586418597911789075e-02
5.964520607267048763e+04 3.898923103719586614e+00 3.649399995395416485e-02
5.964520610761579155e+04 3.891601146035426062e+00 3.632425215771169225e-02
5.964520614256110275e+04 3.937163808283281607e+00 3.733291904716278670e-02
5.964520617750641395e+04 3.880875046615419155e+00 3.573478351360605265e-02
5.964520621245171787e+04 3.835947620056996410e+00 3.583348936108336769e-02
5.964520624739702907e+04 3.836651492280080955e+00 3.532819044786611462e-02
5.964520628234234027e+04 3.890168786015904434e+00 3.598794120922139267e-02
5.964520631728764420e+04 3.834502271221446268e+00 3.484595978219662271e-02
5.964520635223295540e+04 3.882631483824326768e+00 3.587966570190155580e-02
5.964520638717826660e+04 3.844287177016201706e+00 3.501808674367589552e-02
5.964520642212357052e+04 3.845016828326980995e+00 3.500807750868321910e-02
5.964520645706887444e+04 3.904495519969498396e+00 3.702442533084818882e-02
5.964520649201418564e+04 3.854698641356716138e+00 3.593445518478631528e-02
5.964520652695949684e+04 3.885194698696381455e+00 3.581899319827198946e-02
5.964520656190480804e+04 3.864130047294246584e+00 3.602757473471944472e-02
5.964520659685011924e+04 3.865108646175223317e+00 3.567138360798371294e-02
5.964520663179542316e+04 3.828642393991140036e+00 3.516052156570610709e-02
5.964520666674072709e+04 3.815740277678549841e+00 3.468396210174180816e-02
5.964520670168603829e+04 3.824151463407327700e+00 3.557690607649471870e-02
5.964520673663134949e+04 3.851478458456662590e+00 3.557367925611164966e-02
5.964520677157666069e+04 3.909626838829245887e+00 3.688378565645340779e-02
5.964520680652197188e+04 3.834463734220862730e+00 3.537067018323128420e-02
5.964520684146727581e+04 3.843806017150332099e+00 3.561168398827294773e-02
5.964520687641258701e+04 3.797957107490018025e+00 3.492498717969054478e-02
5.964520691135789821e+04 3.892906151184297059e+00 3.656349381827082856e-02
5.964520694630320213e+04 3.839044620876045144e+00 3.532272433632537706e-02
5.964520698124850605e+04 3.834077791421232284e+00 3.536627041544297689e-02
5.964520701619381725e+04 3.842824573743057304e+00 3.540625831525936323e-02
5.964520705113912845e+04 3.862585853717315221e+00 3.556293374613062747e-02
5.964520708608443238e+04 3.882980384620004610e+00 3.620344583533051386e-02
5.964520712102974358e+04 3.863828976812835769e+00 3.586434601577496994e-02
5.964520715597505477e+04 3.794539487130164979e+00 3.512842821474870814e-02
5.964520719092035870e+04 3.791269926179523075e+00 3.461989747049439015e-02
5.964520722586566990e+04 3.920104498781655789e+00 3.656986688658565160e-02
5.964520726081098110e+04 3.897472080971265740e+00 3.615749731179227627e-02
5.964520729575629230e+04 3.872145955692022579e+00 3.567462463468516060e-02
5.964520733070160350e+04 3.861300365203855556e+00 3.532129552547066259e-02
5.964520736564690742e+04 3.889588947969019550e+00 3.533918458632567816e-02
5.964520740059221862e+04 3.887477654900772350e+00 3.505179048278168896e-02
5.964520743553752982e+04 3.832983016647049546e+00 3.471742944012385507e-02
5.964520747048283374e+04 3.924864592135097752e+00 3.620478982625415648e-02
5.964520750542813767e+04 3.936237530323471123e+00 3.596602192024977301e-02
5.964520754037344886e+04 3.839083214022560586e+00 3.480065404247576627e-02
5.964520757531876006e+04 3.847514268773993606e+00 3.489569812674105098e-02
5.964520761026406399e+04 3.885278880237525101e+00 3.562689198264561846e-02
5.964520764520937519e+04 3.886132277112944067e+00 3.515159660654533502e-02
5.964520768015468639e+04 3.859286121017772242e+00 3.539189145180674650e-02
5.964520771509999031e+04 3.887267753334092912e+00 3.525570122123191513e-02
5.964520775004530151e+04 3.856476755085104458e+00 3.523982387948636219e-02
5.964520778499061271e+04 3.910774044676404770e+00 3.615931604890337825e-02
5.964520781993592391e+04 3.856219391585143708e+00 3.513855931265064819e-02
5.964520785488123511e+04 3.882059710983005729e+00 3.600549519926977277e-02
5.964520788982653903e+04 3.845390506082667859e+00 3.561997335050633845e-02
5.964520792477185023e+04 3.912622825994996667e+00 3.639928623583809503e-02
5.964520795971716143e+04 3.878183073680129489e+00 3.549297620632053257e-02
5.964520799466246535e+04 3.876090918967203258e+00 3.544935579075476212e-02
5.964520802960777655e+04 3.881384524828118021e+00 3.552256846513871663e-02
5.964520806455308775e+04 3.882498401708061042e+00 3.546599852617886989e-02
5.964520809949839168e+04 3.797155791576215300e+00 3.460020450176698459e-02
5.964520813444369560e+04 3.864927123222608341e+00 3.528604558787554885e-02
5.964520816938900680e+04 3.819445185224693784e+00 3.484364357648824656e-02
5.964520820433431800e+04 3.825467142056498293e+00 3.546506086763757948e-02
5.964520823927962192e+04 3.835973821078710433e+00 3.475075328261788971e-02
5.964520827422493312e+04 3.875878697727980882e+00 3.544126569898700674e-02
5.964520830917024432e+04 3.838920362284848675e+00 3.509564696333846573e-02
5.964520834411555552e+04 3.827777911772508812e+00 3.460841705203284574e-02
5.964520837906086672e+04 3.814589665653495665e+00 3.447354274554290804e-02
5.964520841400617064e+04 3.837291897891232040e+00 3.483614797155198950e-02
5.964520844895148184e+04 3.828948314714484713e+00 3.521907520975605527e-02
5.964520848389679304e+04 3.858316048429887957e+00 3.561038953101020033e-02
5.964520851884209696e+04 3.869793836216004035e+00 3.579825395067521426e-02
5.964520855378740816e+04 3.797723935389133221e+00 3.436424054612477463e-02
5.964520858873271936e+04 3.903595011005135618e+00 3.673297115294009429e-02
5.964520862367802329e+04 3.849971894662403304e+00 3.541812017335721485e-02
5.964520865862332721e+04 3.873310037353897783e+00 3.540291812537509075e-02
5.964520869356863841e+04 3.856844728612302209e+00 3.542403374990513165e-02
5.964520872851394961e+04 3.820504337155163466e+00 3.507765959770189207e-02
5.964520876345926081e+04 3.832803667013102267e+00 3.593507998703775880e-02
5.964520879840457201e+04 3.871824971401534032e+00 3.605384074527542143e-02
5.964520883334987593e+04 3.835586874612486596e+00 3.537769425427640668e-02
5.964520886829518713e+04 3.786199268976448984e+00 3.453852967383504863e-02
5.964520890324049833e+04 3.825294864815822926e+00 3.531270650255271398e-02
5.964520893818580225e+04 3.901260542525828434e+00 3.677808307644154368e-02
5.964520897313110618e+04 3.862883810291867892e+00 3.657281304368862479e-02
5.964520900807641738e+04 3.809415960766830089e+00 3.462908125656127128e-02
5.964520904302172858e+04 3.852401431535893650e+00 3.484502144270198304e-02
5.964520907796703978e+04 3.849514823672549380e+00 3.570559416030357619e-02
5.964520911291235097e+04 3.872841846711499336e+00 3.519216624833820806e-02
5.964520914785765490e+04 3.902057593585114503e+00 3.558629784099243132e-02
5.964520918280295882e+04 3.848285181287669054e+00 3.522925823788392724e-02
5.964520921774827002e+04 3.891162801882992461e+00 3.567075798012928067e-02
5.964520925269358122e+04 3.892804189783814373e+00 3.561129809012954228e-02
5.964520928763889242e+04 3.852819815559234140e+00 3.516180004973156609e-02
5.964520932258420362e+04 3.893936116518855073e+00 3.559005704263536185e-02
5.964520935752950754e+04 3.887857472670468884e+00 3.542021023732474377e-02
5.964520939247481874e+04 3.900754362560645561e+00 3.603485591864203502e-02
5.964520942742012994e+04 3.927938781564242365e+00 3.756639715367271481e-02
5.964520946236543386e+04 3.899980771310795902e+00 3.598299340527234824e-02
5.964520949731074506e+04 3.965989324275142724e+00 3.669715856008715082e-02
5.964520953225605626e+04 3.962144265647442598e+00 3.705766700094938887e-02
5.964520956720136019e+04 3.934760238732249782e+00 3.698527484355512013e-02
5.964520960214667139e+04 3.893270325526731579e+00 3.563191520345358743e-02
5.964520963709198259e+04 3.836737646803482171e+00 3.533113907068940324e-02
5.964520967203728651e+04 3.947770237518177350e+00 3.749525986724682597e-02
5.964520970698259043e+04 3.852434638877205053e+00 3.581448574484259045e-02
5.964520974192790163e+04 3.825582286917491803e+00 3.525408270080486461e-02
5.964520977687321283e+04 3.889357293843601848e+00 3.697956046826160470e-02
5.964520981181852403e+04 3.876517323775388491e+00 3.647627183913115106e-02
5.964520984676383523e+04 3.828521732893415130e+00 3.549647578734759640e-02
5.964520988170913915e+04 3.843478936175297456e+00 3.577555743236621177e-02
5.964520991665445035e+04 3.828641175531820817e+00 3.514105717355084368e-02
5.964520995159976155e+04 3.917715134785786368e+00 3.677371831953665099e-02
5.964520998654506548e+04 3.892362470855449175e+00 3.655459528768745942e-02
5.964521002149037668e+04 3.804961667366130840e+00 3.550004402271018239e-02
5.964521005643568787e+04 3.860883094586619713e+00 3.598874270925261215e-02
5.964521009138099180e+04 3.825164068908941228e+00 3.517223126835353209e-02
5.964521012632630300e+04 3.818268157751027125e+00 3.468069464513791333e-02
5.964521016127161420e+04 3.808975636372262663e+00 3.529989083303467640e-02
5.964521019621691812e+04 3.875679692597694626e+00 3.609080051526761951e-02
5.964521023116222204e+04 3.844470203596373814e+00 3.568251956477132281e-02
5.964521026610753324e+04 3.877820412596301836e+00 3.601284961739735502e-02
5.964521030105284444e+04 3.889709603566694707e+00 3.628522436236229776e-02
5.964521033599815564e+04 3.952272394792022858e+00 3.688271816761928834e-02
5.964521037094346684e+04 3.861627196933513417e+00 3.627456431978751117e-02
5.964521040588877077e+04 3.906852980886243554e+00 3.616646508913985703e-02
5.964521044083407469e+04 3.909412767183131354e+00 3.671869330592909125e-02
5.964521047577938589e+04 3.902438148801866902e+00 3.597856481514276339e-02
5.964521051072469709e+04 3.945253972672370768e+00 3.681718026556720508e-02
5.964521054567000829e+04 3.925121778968907460e+00 3.735458226372826568e-02
5.964521058061531949e+04 3.892898863676589993e+00 3.597586300874026227e-02
5.964521061556062341e+04 3.876457960644006828e+00 3.573020647890934320e-02
5.964521065050593461e+04 3.889460829211699000e+00 3.605286021722953899e-02
5.964521068545124581e+04 3.830744338487615863e+00 3.419452386068573546e-02
5.964521072039654973e+04 3.913068365190810471e+00 3.534912238525890482e-02
5.964521075534186093e+04 3.935247918358441677e+00 3.582512595402812666e-02
5.964521079028717213e+04 3.955055698371893413e+00 3.596259809473250496e-02
5.964521082523247605e+04 3.936333911529883878e+00 3.571718027897650277e-02
5.964521086017778725e+04 3.851427136519628203e+00 3.497762234478419413e-02
5.964521089512309845e+04 3.906353436526479594e+00 3.554761967553461688e-02
5.964521093006840238e+04 3.911337279245464593e+00 3.534255221280694498e-02
5.964521096501370630e+04 3.930384201249992770e+00 3.593343970895054168e-02
5.964521099995901750e+04 3.950502603851277605e+00 3.595531384004924808e-02
5.964521103490432870e+04 3.892640229726238577e+00 3.529910174404000262e-02
5.964521106984963990e+04 3.921650520873847690e+00 3.619868716605229020e-02
5.964521110479495110e+04 3.872581245159440577e+00 3.563662582218675434e-02
5.964521113974025502e+04 3.884200401472063913e+00 3.572021576509163548e-02
5.964521117468556622e+04 3.898117292723786598e+00 3.568020704094253953e-02
5.964521120963087742e+04 4.010248612295862713e+00 3.771504141261722287e-02
5.964521124457618134e+04 3.908660649232566620e+00 3.515533911282535395e-02
5.964521127952149254e+04 3.935742215961529400e+00 3.637689575466790393e-02
5.964521131446680374e+04 3.967374187546741204e+00 3.684183282502224988e-02
5.964521134941210767e+04 3.873949730915366985e+00 3.504722320299821087e-02
5.964521138435741886e+04 3.930620150257213563e+00 3.550581339601624475e-02
5.964521141930273006e+04 3.896866715449300411e+00 3.525024611747169107e-02
5.964521145424803399e+04 3.957409045127373570e+00 3.572530782666293037e-02
5.964521148919334519e+04 3.931665365458056005e+00 3.553419897534510624e-02
5.964521152413865639e+04 3.879627734501980729e+00 3.521770172103028118e-02
5.964521155908396031e+04 3.920847563615373232e+00 3.629868519642205638e-02
5.964521159402927151e+04 3.911365659036283304e+00 3.537809883370674618e-02
5.964521162897458271e+04 3.975661647378170738e+00 3.632485708564459764e-02
5.964521166391988663e+04 3.986991347761808413e+00 3.647125082946344604e-02
5.964521169886519783e+04 3.932924634763778293e+00 3.610358433673804823e-02
5.964521173381050903e+04 3.940649692712906216e+00 3.595719136113458003e-02
5.964521176875581295e+04 3.939894392511914312e+00 3.637707105104873856e-02
5.964521180370112415e+04 3.943273512673971748e+00 3.689165097038629021e-02
5.964521183864643535e+04 3.927074728203520770e+00 3.665204634598447780e-02
5.964521187359173928e+04 3.926705895120157219e+00 3.717209125062859859e-02
5.964521190853705048e+04 3.904577458304431481e+00 3.668684735571606931e-02
5.964521194348236168e+04 3.922453218665160168e+00 3.637731904011788642e-02
5.964521197842766560e+04 3.854254288549690877e+00 3.562521241108058262e-02
5.964521201337297680e+04 3.991921920078571162e+00 3.770339781106890609e-02
5.964521204831828800e+04 3.923780432700128884e+00 3.594629938825977949e-02
5.964521208326359192e+04 3.866175932425054640e+00 3.487641637860852684e-02
5.964521211820890312e+04 3.932648659876954333e+00 3.596044224041269194e-02
5.964521215315421432e+04 3.954068839061826601e+00 3.685074979676332407e-02
5.964521218809951824e+04 3.916672830830683072e+00 3.568113588342984588e-02
5.964521222304482944e+04 3.992623821084199331e+00 3.693659771877262632e-02
5.964521225799014064e+04 3.877508328813822125e+00 3.529419953444624947e-02
5.964521229293544457e+04 3.964472157772621852e+00 3.642296395673833703e-02
5.964521232788075577e+04 3.910239292790732790e+00 3.580399433577698826e-02
5.964521236282606696e+04 3.928690365903132253e+00 3.584992242634580523e-02
5.964521239777137089e+04 3.946792828207771553e+00 3.615340692716354637e-02
5.964521243271668209e+04 4.014009069738938784e+00 3.726849031640838000e-02
5.964521246766199329e+04 3.920996628488079949e+00 3.598212136759468271e-02
5.964521250260729721e+04 3.879512230599530209e+00 3.576242426373441724e-02
5.964521253755260841e+04 3.933324117038924594e+00 3.616833610655226239e-02
5.964521257249791961e+04 3.984467902160590214e+00 3.737130346337791398e-02
5.964521260744322353e+04 3.949926513726509825e+00 3.673863207675118203e-02
5.964521264238853473e+04 3.964531613653995201e+00 3.696939654079709620e-02
5.964521267733384593e+04 3.982034069538862298e+00 3.720237021438914382e-02
5.964521271227914986e+04 3.951667821737427477e+00 3.620881431184761606e-02
5.964521274722446105e+04 3.968199862189239813e+00 3.646562500458056660e-02
5.964521278216977225e+04 3.977480085569580215e+00 3.643786176717948855e-02
5.964521281711507618e+04 3.948350329934013025e+00 3.661527506893103023e-02
5.964521285206038738e+04 3.984244631481504317e+00 3.672398567724771690e-02
5.964521288700569858e+04 3.985304144547800576e+00 3.695315879596820091e-02
5.964521292195100250e+04 3.932967933738698907e+00 3.608749859680877164e-02
5.964521295689631370e+04 3.974380620297301991e+00 3.637729216279417949e-02
5.964521299184162490e+04 3.915839859703070136e+00 3.618435720780262960e-02
5.964521302678692882e+04 3.947477927341149773e+00 3.659619402385711623e-02
5.964521306173224002e+04 3.948193271994360654e+00 3.634787013174754083e-02
5.964521309667755122e+04 3.950248786334305873e+00 3.656192594861647910e-02
5.964521313162285514e+04 3.937835098132610234e+00 3.576154658764550687e-02
5.964521316656815907e+04 3.903916613260136170e+00 3.589190790785885127e-02
5.964521320151347027e+04 3.905663333875740495e+00 3.526219926185570480e-02
5.964521323645878147e+04 3.982488428544350700e+00 3.770693515868062118e-02
5.964521327140409267e+04 3.898575416823591766e+00 3.647541299865291603e-02
5.964521330634940387e+04 3.889079282818573180e+00 3.614225291365751741e-02
5.964521334129470779e+04 3.864875458789152951e+00 3.573931236511832671e-02
5.964521337624001899e+04 3.899454223531058084e+00 3.589590254129505081e-02
5.964521341118533019e+04 3.887855675973660219e+00 3.583041878587867046e-02
5.964521344613063411e+04 3.849187948898741052e+00 3.548502996814749400e-02
5.964521348107594531e+04 3.922516112275530098e+00 3.698004813042492928e-02
5.964521351602125651e+04 3.920383704782238965e+00 3.614431875870090238e-02
5.964521355096656043e+04 3.856260174409808617e+00 3.561321199945041011e-02
5.964521358591187163e+04 3.930139122458339518e+00 3.639647125499894526e-02
5.964521362085718283e+04 3.889362345119371511e+00 3.606191072743364368e-02
5.964521365580248676e+04 3.908678832161681438e+00 3.666144380475934439e-02
5.964521369074779795e+04 3.831576078728236467e+00 3.490487099404741833e-02
5.964521372569310915e+04 3.816207280050497364e+00 3.522805441314163372e-02
5.964521376063841308e+04 3.881545262722635226e+00 3.609946334105910287e-02
5.964521379558372428e+04 3.883497074333598587e+00 3.655782970497747919e-02
5.964521383052903548e+04 3.876000048487199479e+00 3.582525506956825423e-02
5.964521386547433940e+04 3.863660548831576946e+00 3.565905430281079980e-02
5.964521390041965060e+04 3.916235830966771303e+00 3.723386220669195473e-02
5.964521393536496180e+04 3.867235552962341671e+00 3.639186192923591495e-02
5.964521397031026572e+04 3.847971568834141376e+00 3.616174963852176322e-02
5.964521400525557692e+04 3.847634998764933645e+00 3.604008385200029724e-02
5.964521404020088812e+04 3.848541578597741264e+00 3.625341655445029482e-02
5.964521407514619204e+04 3.874127573241326949e+00 3.599894979020096253e-02
5.964521411009150324e+04 3.815800037145545165e+00 3.555810757911525427e-02
5.964521414503681444e+04 3.852867951272996194e+00 3.589305490651056862e-02
5.964521417998211837e+04 3.854217729997330810e+00 3.601668580226400490e-02
5.964521421492742957e+04 3.866297684647958199e+00 3.622692785839385504e-02
5.964521424987274077e+04 3.864916598304621420e+00 3.607750925491053778e-02
5.964521428481804469e+04 3.879731654974662547e+00 3.670365577348900371e-02
5.964521431976335589e+04 4.005200211239166030e+00 3.845647712788997225e-02
5.964521435470866709e+04 3.928000000000000380e+00 3.742660974921765971e-02
5.964521438965397101e+04 3.884751248437565696e+00 3.730923210376253796e-02
5.964521442459928221e+04 3.910205976494734337e+00 3.695800347912454875e-02
5.964521445954459341e+04 3.874789176505096577e+00 3.635444684851219660e-02
5.964521449448989733e+04 3.904636819073855403e+00 3.742241343502791112e-02
5.964521452943520853e+04 3.826408722674282892e+00 3.591188656230816928e-02
5.964521456438051973e+04 3.898589382832099215e+00 3.655867531172008605e-02
5.964521459932582366e+04 3.879094400695685341e+00 3.649869257156633517e-02
5.964521463427113486e+04 3.833373597303924019e+00 3.533866301063828819e-02
5.964521466921644605e+04 3.880469485865270851e+00 3.592868717214173918e-02
5.964521470416174998e+04 3.874576521749842684e+00 3.678889166632087065e-02
5.964521473910706118e+04 3.822170272915081490e+00 3.584352409068981837e-02
5.964521477405237238e+04 3.838520899532567476e+00 3.640550698859396778e-02
5.964521480899767630e+04 3.809871974514664750e+00 3.537159623958782695e-02
5.964521484394298750e+04 3.829297087848882786e+00 3.553154106619385577e-02
5.964521487888829870e+04 3.824258518754753311e+00 3.532892346226156749e-02
5.964521491383360262e+04 3.867778291105383293e+00 3.586795891089109706e-02
5.964521494877891382e+04 3.815674205293801080e+00 3.557367159298636256e-02
5.964521498372422502e+04 3.841338725662191589e+00 3.592041308717609793e-02
5.964521501866952894e+04 3.810031476501164249e+00 3.655512613178460435e-02
5.964521505361484014e+04 3.851961298027125835e+00 3.631714824907580214e-02
5.964521508856015134e+04 3.830510530177615447e+00 3.588174194171992598e-02
5.964521512350545527e+04 3.838658586550397711e+00 3.571784526956015698e-02
5.964521515845076647e+04 3.851309387299717724e+00 3.585577752667052503e-02
5.964521519339607767e+04 3.859720992704295028e+00 3.599393791924090924e-02
5.964521522834138159e+04 3.819042686085128313e+00 3.547295306140080262e-02
5.964521526328669279e+04 3.798430582530127442e+00 3.473073598426405090e-02
5.964521529823200399e+04 3.813456199782313760e+00 3.477360736549845593e-02
5.964521533317730791e+04 3.803068727855166031e+00 3.455054796050312238e-02
5.964521536812261911e+04 3.823692672608785870e+00 3.530609444075969577e-02
5.964521540306793031e+04 3.818302510111457604e+00 3.501389145779483514e-02
5.964521543801323423e+04 3.781601660657707420e+00 3.455632863181352238e-02
5.964521547295854543e+04 3.784041683444985260e+00 3.475422613066449229e-02
5.964521550790385663e+04 3.826339747949099479e+00 3.545626431781712107e-02
5.964521554284916056e+04 3.791542483021448806e+00 3.466008249084898130e-02
5.964521557779447176e+04 3.845795943454210164e+00 3.559037013149923823e-02
5.964521561273978296e+04 3.891002779426001812e+00 3.619765934859484752e-02
5.964521564768508688e+04 3.821455349894966158e+00 3.542261785384040462e-02
5.964521568263039808e+04 3.810133461792625020e+00 3.597968539510305874e-02
5.964521571757570928e+04 3.849453948614355081e+00 3.640088827861955728e-02
5.964521575252101320e+04 3.802315193925407844e+00 3.495496991063189868e-02
5.964521578746632440e+04 3.852820705499744314e+00 3.629289541911249334e-02
5.964521582241163560e+04 3.776442657105479661e+00 3.543376722337765461e-02
5.964521585735693952e+04 3.742063684683153646e+00 3.433086613943410470e-02
5.964521589230225072e+04 3.807685702018033247e+00 3.524760750160978867e-02
5.964521592724756192e+04 3.775301197611954596e+00 3.453723331866680180e-02
5.964521596219286585e+04 3.808654953653765496e+00 3.536068330156406231e-02
5.964521599713817704e+04 3.754911750976441365e+00 3.454869560818030899e-02
5.964521603208348824e+04 3.813428728673637913e+00 3.492666557535441252e-02
5.964521606702879217e+04 3.807301878533868145e+00 3.472278341274414454e-02
5.964521610197410337e+04 3.870588018682067144e+00 3.583812863150851596e-02
5.964521613691941457e+04 3.828922179343036802e+00 3.545580464490074440e-02
5.964521617186471849e+04 3.807922084141464492e+00 3.477915199661323759e-02
5.964521620681002969e+04 3.830994201703098678e+00 3.482801258846557335e-02
5.964521624175534089e+04 3.836150168642838310e+00 3.468022748202007760e-02
5.964521627670064481e+04 3.831039006633529365e+00 3.479873262771478876e-02
5.964521631164595601e+04 3.861134086940538612e+00 3.484762284658512316e-02
5.964521634659126721e+04 3.880484561973703617e+00 3.596195960829902394e-02
5.964521638153657113e+04 3.831817797071306764e+00 3.540645154044616549e-02
5.964521641648188233e+04 3.887179931009755229e+00 3.569944308655990939e-02
5.964521645142719353e+04 3.880826537494634909e+00 3.524920651516227910e-02
5.964521648637249746e+04 3.802227337921392447e+00 3.452193873518687867e-02
5.964521652131780866e+04 3.884128106813585113e+00 3.558490027536964639e-02
5.964521655626311986e+04 3.888067318792149951e+00 3.585246011473294109e-02
5.964521659120842378e+04 3.851912865073618075e+00 3.518730551839162335e-02
5.964521662615373498e+04 3.940050707951594955e+00 3.652120287222038186e-02
5.964521666109904618e+04 3.876200653375263094e+00 3.559395270175391007e-02
5.964521669604435010e+04 3.923451365555268744e+00 3.638660882323056095e-02
5.964521673098966130e+04 3.849299178934071364e+00 3.532466200635467346e-02
5.964521676593497250e+04 3.882495878869284045e+00 3.527445380703782968e-02
5.964521680088027642e+04 3.857687134449536259e+00 3.507593003203630933e-02
5.964521683582558762e+04 3.889314422536587657e+00 3.605083110764933235e-02
5.964521687077089882e+04 3.884053184592614283e+00 3.581465724967750064e-02
5.964521690571621002e+04 3.901114450363723396e+00 3.681962185651858899e-02
5.964521694066151395e+04 3.983593749999999822e+00 3.791821110179387916e-02
5.964521697560682514e+04 3.883693125207572372e+00 3.586322178563518259e-02
5.964521701055212907e+04 3.878039997119055116e+00 3.593729251272506642e-02
5.964521704549744027e+04 3.909863119480875504e+00 3.656295691738192799e-02
5.964521708044275147e+04 3.850318490385478132e+00 3.584280517493795143e-02
5.964521711538805539e+04 3.960320486017168129e+00 3.709289755343674749e-02
5.964521715033336659e+04 3.885524385942112691e+00 3.544486029154299278e-02
5.964521718527867779e+04 3.841388285806377034e+00 3.522547319219795220e-02
5.964521722022398899e+04 3.926652709705377831e+00 3.635030634237060299e-02
5.964521725516930019e+04 3.893292402713185218e+00 3.570142358515716180e-02
5.964521729011460411e+04 3.854552111300951989e+00 3.510186934840042738e-02
5.964521732505990803e+04 3.896598580631613018e+00 3.530623458277194759e-02
5.964521736000521923e+04 3.825985277634727844e+00 3.452249720811136763e-02
5.964521739495053043e+04 3.967154923685489276e+00 3.670508623583464830e-02
5.964521742989584163e+04 3.884145707594186092e+00 3.535844952830669713e-02
5.964521746484115283e+04 3.863125532692073261e+00 3.504085906558464941e-02
5.964521749978645676e+04 3.900184651386713774e+00 3.574117862823379677e-02
5.964521753473176796e+04 3.912878764918746199e+00 3.697032012658018479e-02
5.964521756967707915e+04 3.936222161935531982e+00 3.602029096371862221e-02
5.964521760462238308e+04 3.997842689942471495e+00 3.702857064929434422e-02
5.964521763956769428e+04 3.900492987211438667e+00 3.585135202651491132e-02
5.964521767451300548e+04 3.831367464419273450e+00 3.488436022931593744e-02
5.964521770945830940e+04 3.853630521651341567e+00 3.506768125075327563e-02
5.964521774440362060e+04 3.896673943437415577e+00 3.561699984222191362e-02
5.964521777934893180e+04 3.861657961698138131e+00 3.538801910199921436e-02
5.964521781429423572e+04 3.859898440508279016e+00 3.575003843180073193e-02
5.964521784923953965e+04 3.888326366500361786e+00 3.540190512658485805e-02
5.964521788418485085e+04 3.911839410581730903e+00 3.617076335400723486e-02
5.964521791913016204e+04 3.861450658795243296e+00 3.583548764957000810e-02
5.964521795407547324e+04 3.861696587310614159e+00 3.594880611922002950e-02
5.964521798902078444e+04 3.887031523373952524e+00 3.575364313282981821e-02
5.964521802396608837e+04 3.876706181972531251e+00 3.594462790773689242e-02
5.964521805891139957e+04 3.795573573573573611e+00 3.482769843518907643e-02
5.964521809385671077e+04 3.843438670354686337e+00 3.509582582191508870e-02
5.964521812880201469e+04 3.880073732944663512e+00 3.595460867583074455e-02
5.964521816374732589e+04 3.881679853925745771e+00 3.624352958765840460e-02
5.964521819869263709e+04 3.849843977022627595e+00 3.507869195226881454e-02
5.964521823363794101e+04 3.880641323029217826e+00 3.706731964327373424e-02
5.964521826858325221e+04 3.838489874374400923e+00 3.603081112068111380e-02
5.964521830352856341e+04 3.841797236951439931e+00 3.520232879911454338e-02
5.964521833847386733e+04 3.909513623538158900e+00 3.615821165755500610e-02
5.964521837341917126e+04 3.855726651480638090e+00 3.558642356147619784e-02
5.964521840836448246e+04 3.876495575433319463e+00 3.593092720629102038e-02
5.964521844330979366e+04 3.803428172203618729e+00 3.443287885057152997e-02
5.964521847825510486e+04 3.809762705362654600e+00 3.536944325291298263e-02
5.964521851320041606e+04 3.900010979760641483e+00 3.572438876296094024e-02
5.964521854814571998e+04 3.790326645226323343e+00 3.440967687222548643e-02
5.964521858309103118e+04 3.826667639316956304e+00 3.512523595399470039e-02
5.964521861803634238e+04 3.846912861913680537e+00 3.526915307207300482e-02
5.964521865298164630e+04 3.787720136111276670e+00 3.412735791155284415e-02
5.964521868792695750e+04 3.884988290113943865e+00 3.565023695800970116e-02
5.964521872287226870e+04 3.883039490967811425e+00 3.589237185163315219e-02
5.964521875781757262e+04 3.915855197770772289e+00 3.600414842835975709e-02
5.964521879276288382e+04 3.832086893520708415e+00 3.527486021083677675e-02
5.964521882770819502e+04 3.888254988940326395e+00 3.625340334805107062e-02
5.964521886265349895e+04 3.883573161649890970e+00 3.695713345335523148e-02
5.964521889759881014e+04 3.903068555941575646e+00 3.638052833739566228e-02
5.964521893254412134e+04 3.856158977109080066e+00 3.554617667277571585e-02
5.964521896748942527e+04 3.836416164396564188e+00 3.523067586647035676e-02
5.964521900243473647e+04 3.925052651964463291e+00 3.625872558595697598e-02
5.964521903738004767e+04 3.882098191524458120e+00 3.607190751647584154e-02
5.964521907232535159e+04 3.942605179176106756e+00 3.662449418211753682e-02
5.964521910727066279e+04 3.958487141816565469e+00 3.734294805033674253e-02
5.964521914221597399e+04 3.904953634460066159e+00 3.662413432847794886e-02
5.964521917716127791e+04 3.917980497584981237e+00 3.617036049483087629e-02
5.964521921210658911e+04 3.914985564503874915e+00 3.614387830522399619e-02
5.964521924705190031e+04 3.905697481745843636e+00 3.587701774394636695e-02
5.964521928199720423e+04 3.851677864680627117e+00 3.486988227989621519e-02
5.964521931694251543e+04 3.880460089865081397e+00 3.532113306883388065e-02
5.964521935188782663e+04 3.903164603147575740e+00 3.547727567691132816e-02
5.964521938683313056e+04 3.877072278133577132e+00 3.514397139858703445e-02
5.964521942177844176e+04 3.930432230131356786e+00 3.560875653487190207e-02
5.964521945672375296e+04 3.961252376352752513e+00 3.654511974299824023e-02
5.964521949166905688e+04 3.942773335326208883e+00 3.628181616058960557e-02
5.964521952661436808e+04 3.839860341228133134e+00 3.484610988375391044e-02
5.964521956155967928e+04 3.896651744649537008e+00 3.594590116007927855e-02
5.964521959650498320e+04 3.854605717609704385e+00 3.497441344136036079e-02
5.964521963145029440e+04 3.802631736419450181e+00 3.458531579514055598e-02
5.964521966639560560e+04 3.893393513586739019e+00 3.541283176524434584e-02
5.964521970134090952e+04 3.885099479644934295e+00 3.553176097750834761e-02
5.964521973628622072e+04 3.865178855617853237e+00 3.519650915740170360e-02
5.964521977123153192e+04 3.825549351368264350e+00 3.444328423667918776e-02
5.964521980617683585e+04 3.856123531779428237e+00 3.474796171274314310e-02
5.964521984112214705e+04 3.885079311119340684e+00 3.550987844562968065e-02
5.964521987606745824e+04 3.834880700404078802e+00 3.493759781794308905e-02
5.964521991101276217e+04 3.820486779061570637e+00 3.455556142213330600e-02
5.964521994595807337e+04 3.882884925278940358e+00 3.575063018247090496e-02
5.964521998090338457e+04 3.855906032531867478e+00 3.549300325832147052e-02
5.964522001584868849e+04 3.832470274073939809e+00 3.522334296620361488e-02
5.964522005079399969e+04 3.830313360902210640e+00 3.458405359846443428e-02
5.964522008573931089e+04 3.865010605025703594e+00 3.516767085899813461e-02
5.964522012068461481e+04 3.949646431445791528e+00 3.679207606019565396e-02
5.964522015562992601e+04 3.865453974276099824e+00 3.537790689326858473e-02
5.964522019057523721e+04 3.872739041535092852e+00 3.605476670848391241e-02
5.964522022552054113e+04 3.821267009319265107e+00 3.496669326872827582e-02
5.964522026046585233e+04 3.816571652640786905e+00 3.436808678660027011e-02
5.964522029541116353e+04 3.838064798386116916e+00 3.480258890149968976e-02
5.964522033035646746e+04 3.882622854663986711e+00 3.548693623856791907e-02
5.964522036530177866e+04 3.890720969033227838e+00 3.529585026949495080e-02
5.964522040024708986e+04 3.898889545401938328e+00 3.594509140683267018e-02
5.964522043519239378e+04 3.913424924604746113e+00 3.658115508026587442e-02
5.964522047013770498e+04 3.862843858969391420e+00 3.567619898159756636e-02
5.964522050508301618e+04 3.892705850801216894e+00 3.704623080523566231e-02
5.964522054002832010e+04 3.874938032082550166e+00 3.604685736788244138e-02
5.964522057497363130e+04 3.824409780775716694e+00 3.538308489566380222e-02
5.964522060991894250e+04 3.808669451073985801e+00 3.513827589810641222e-02
5.964522064486424642e+04 3.918327878607557491e+00 3.691722822812719407e-02
5.964522067980955762e+04 3.893716002124580911e+00 3.580517390374602510e-02
5.964522071475486882e+04 3.893086200018412324e+00 3.591187430241908618e-02
5.964522074970017275e+04 3.939027611413127072e+00 3.600769175239696557e-02
5.964522078464548395e+04 3.876303369553287137e+00 3.566838049546469658e-02
5.964522081959079514e+04 3.830519006509450097e+00 3.461262233197890531e-02
5.964522085453610634e+04 3.846587978274721653e+00 3.430962600421650494e-02
5.964522088948141027e+04 3.900749132551096565e+00 3.522818191550862454e-02
5.964522092442672147e+04 3.861200523289421760e+00 3.488711421335344287e-02
5.964522095937202539e+04 3.883644573377596831e+00 3.498568323658970275e-02
5.964522099431733659e+04 3.906798005594065426e+00 3.551036450876202122e-02
5.964522102926264779e+04 3.950377026786972223e+00 3.634984894645205272e-02
5.964522106420795899e+04 3.890529584058507240e+00 3.477111372372015952e-02
5.964522109915327019e+04 3.845654767972464416e+00 3.459936852363797166e-02
5.964522113409857411e+04 3.864809761874240746e+00 3.495103778988278148e-02
5.964522116904387804e+04 3.964408542928829604e+00 3.594439161666869442e-02
5.964522120398918923e+04 3.889124038926166538e+00 3.563691137748344062e-02
5.964522123893450043e+04 3.891061603355273846e+00 3.576743039718226214e-02
5.964522127387980436e+04 3.854091185410334575e+00 3.463238465066736937e-02
5.964522130882511556e+04 3.852879873002023281e+00 3.467012637569002326e-02
5.964522134377042676e+04 3.962585261671950132e+00 3.633035003681109321e-02
5.964522137871573796e+04 3.937943731799474989e+00 3.702802576518077204e-02
5.964522141366104188e+04 3.937834076409586714e+00 3.587976284692423468e-02
5.964522144860635308e+04 3.871623826269803725e+00 3.512299992656345293e-02
5.964522148355165700e+04 3.876393872979937427e+00 3.593754214083238335e-02
5.964522151849696820e+04 3.878960372056971639e+00 3.592550306818986100e-02
5.964522155344227940e+04 3.886255110735148843e+00 3.571984251489444817e-02
5.964522158838759060e+04 3.879517334688355135e+00 3.591336658576328722e-02
5.964522162333290180e+04 3.915971996905184049e+00 3.595296138823524112e-02
5.964522165827820572e+04 3.867568903343115760e+00 3.504960730228480481e-02
5.964522169322351692e+04 3.820531349628055295e+00 3.421143726557444864e-02
5.964522172816882812e+04 3.859810936374251877e+00 3.488696007932524934e-02
5.964522176311413205e+04 3.822438639604380572e+00 3.436042274371787358e-02
5.964522179805943597e+04 3.860148762434757685e+00 3.504187149501702958e-02
5.964522183300474717e+04 3.885702209878034274e+00 3.569899527861735561e-02
5.964522186795005837e+04 3.839867486528400153e+00 3.522939161294440236e-02
5.964522190289536957e+04 3.896076928184666777e+00 3.584470494780440941e-02
5.964522193784068077e+04 3.817849053184742214e+00 3.443927278193713304e-02
5.964522197278598469e+04 3.857899903046507095e+00 3.582506329012141028e-02
5.964522200773129589e+04 3.865976698066435180e+00 3.498206553337799424e-02
5.964522204267660709e+04 3.884074289385919254e+00 3.528700742687809755e-02
5.964522207762191101e+04 3.856067992420757928e+00 3.534191867766725559e-02
5.964522211256722221e+04 3.835657970838026287e+00 3.463589633293848169e-02
5.964522214751253341e+04 3.840876178886522663e+00 3.463298471965184366e-02
5.964522218245783733e+04 3.876109215017065068e+00 3.515171510867953764e-02
5.964522221740314853e+04 3.866591766600177227e+00 3.521947964514687140e-02
5.964522225234845973e+04 3.904650694829783220e+00 3.508774247347359182e-02
5.964522228729376366e+04 3.861062580379024833e+00 3.512109464301067102e-02
5.964522232223907486e+04 3.890296787772851594e+00 3.562345903484948062e-02
5.964522235718438606e+04 3.883980721192709318e+00 3.551782822665406486e-02
5.964522239212968998e+04 3.825523873716644818e+00 3.488133416145366983e-02
5.964522242707500118e+04 3.840457485427172912e+00 3.454944472341425765e-02
5.964522246202031238e+04 3.876628235938307743e+00 3.498017845990027824e-02
5.964522249696561630e+04 3.921951159995852088e+00 3.533807160361678024e-02
5.964522253191092750e+04 3.845337221492522328e+00 3.483624047727167800e-02
5.964522256685623870e+04 3.829053090261268721e+00 3.504124462646521915e-02
5.964522260180154262e+04 3.894948434545574045e+00 3.637476792026769767e-02
5.964522263674685382e+04 3.861557374591466640e+00 3.483879777071092337e-02
5.964522267169216502e+04 3.894740030043126744e+00 3.538912713236330720e-02
5.964522270663746895e+04 3.864063143611736528e+00 3.485171216993021570e-02
5.964522274158278015e+04 3.902503913331312191e+00 3.539448007530787699e-02
5.964522277652809134e+04 3.927295972725335815e+00 3.582854394389771435e-02
5.964522281147339527e+04 3.842792692936785048e+00 3.437309441297748541e-02
5.964522284641870647e+04 3.895424478643713329e+00 3.527227498268212247e-02
5.964522288136401767e+04 3.915744758877819365e+00 3.584183017152420964e-02
5.964522291630932159e+04 3.837349000724676884e+00 3.442900014193820551e-02
5.964522295125463279e+04 3.920579885082246641e+00 3.597143746211196869e-02
5.964522298619994399e+04 3.872257355958387048e+00 3.527255633228675719e-02
5.964522302114524791e+04 3.878938359271512759e+00 3.550562492320114005e-02
5.964522305609055911e+04 3.877587111094849881e+00 3.525481936296847446e-02
5.964522309103587031e+04 3.898292551761226132e+00 3.595638426271254018e-02
5.964522312598117423e+04 3.941387010731344009e+00 3.635608904713816952e-02
5.964522316092648543e+04 3.862513504215729032e+00 3.531358143181329706e-02
5.964522319587179663e+04 3.903875987931055391e+00 3.605421836622117043e-02
5.964522323081710056e+04 3.794585018108191043e+00 3.475299835134445375e-02
5.964522326576241176e+04 3.788315885956871742e+00 3.466285829452971784e-02
5.964522330070772296e+04 3.813264879346817793e+00 3.495419679465436302e-02
5.964522333565302688e+04 3.834963377987301136e+00 3.465125211907057329e-02
5.964522337059833808e+04 3.822844835387595008e+00 3.506539070015145948e-02
5.964522340554364928e+04 3.893168095438288567e+00 3.584591234870872917e-02
5.964522344048895320e+04 3.812507505704335387e+00 3.491284807256302830e-02
5.964522347543426440e+04 3.816597510373443747e+00 3.486375122472675642e-02
5.964522351037957560e+04 3.877517485721266866e+00 3.583256347736000352e-02
5.964522354532487952e+04 3.834008047120774698e+00 3.509128637235056636e-02
5.964522358027019072e+04 3.908478490407591988e+00 3.668990258441293117e-02
5.964522361521550192e+04 3.832692935831576442e+00 3.677370068877102577e-02
5.964522365016080585e+04 3.801716201009742946e+00 3.484483551666291146e-02
5.964522368510611705e+04 3.861809334862246423e+00 3.553043177091910754e-02
5.964522372005142824e+04 3.845905420991925894e+00 3.570357403067982160e-02
5.964522375499673217e+04 3.774715871428055536e+00 3.433170581471804012e-02
5.964522378994204337e+04 3.814943438162480494e+00 3.490388895508599043e-02
5.964522382488735457e+04 3.828795737428552393e+00 3.496554273032350529e-02
5.964522385983265849e+04 3.825838280994933616e+00 3.496446921783413070e-02
5.964522389477796969e+04 3.800984667659709437e+00 3.490247523134615282e-02
5.964522392972328089e+04 3.832377711715093671e+00 3.489242511471718489e-02
5.964522396466858481e+04 3.840894384930620742e+00 3.550834438266994852e-02
5.964522399961389601e+04 3.770338093989174855e+00 3.443551612792988131e-02
5.964522403455920721e+04 3.910150189193001502e+00 3.677117118051324157e-02
5.964522406950451114e+04 3.883580480574288174e+00 3.582901080474743677e-02
5.964522410444982233e+04 3.870664910886041810e+00 3.581008487783098743e-02
5.964522413939513353e+04 3.840648268220367534e+00 3.524860326963901586e-02
5.964522417434043746e+04 3.901040965859744691e+00 3.631028782184455433e-02
5.964522420928574866e+04 3.894098412853923996e+00 3.636277598070584982e-02
5.964522424423105986e+04 3.826384922901199470e+00 3.488316937617352148e-02
5.964522427917636378e+04 3.853699284009546755e+00 3.489523605747216206e-02
5.964522431412167498e+04 3.911485356414732717e+00 3.605187293617897332e-02
5.964522434906698618e+04 3.796538904659532587e+00 3.489821867731145860e-02
5.964522438401229010e+04 3.831643671265746676e+00 3.544808471565469993e-02
5.964522441895760130e+04 3.837757075057127931e+00 3.561324977814113446e-02
5.964522445390291250e+04 3.817061445149273702e+00 3.506990073453201961e-02
5.964522448884821642e+04 3.849692127474243719e+00 3.525635756000657095e-02
5.964522452379352762e+04 3.899516032929216447e+00 3.632864287898664862e-02
5.964522455873883882e+04 3.898140815555745320e+00 3.648700573585945267e-02
5.964522459368414275e+04 3.898751571319415632e+00 3.707672050625275550e-02
5.964522462862945395e+04 3.919373752877973960e+00 3.675528448698394540e-02
5.964522466357476515e+04 3.826180555136794226e+00 3.549074363187125492e-02
5.964522469852006907e+04 3.880535436515653025e+00 3.650440509563909752e-02
5.964522473346538027e+04 3.914696876913655643e+00 3.723425511481359002e-02
5.964522476841069147e+04 3.843921404432215638e+00 3.536448200012089899e-02
5.964522480335600267e+04 3.858281481119274492e+00 3.531029282940276876e-02
5.964522483830130659e+04 3.933811494252873686e+00 3.678420921114601561e-02
5.964522487324661779e+04 3.864355403426519509e+00 3.518043941680239900e-02
5.964522490819192171e+04 3.950575648331201339e+00 3.636234735736227491e-02
5.964522494313723291e+04 3.909462277477786074e+00 3.568619637199996891e-02
5.964522497808254411e+04 3.876596916299559492e+00 3.504667371855000463e-02
5.964522501302785531e+04 3.928451734429277309e+00 3.621438543618050315e-02
5.964522504797315923e+04 3.949622729389846487e+00 3.636621837553542097e-02
5.964522508291847043e+04 3.867726398659360854e+00 3.505311197722166955e-02
5.964522511786377436e+04 3.896084557035884632e+00 3.616629636853824215e-02
5.964522515280908556e+04 3.888698577764184261e+00 3.603045777319727888e-02
5.964522518775439676e+04 3.891212189602483829e+00 3.602817892026408814e-02
5.964522522269970796e+04 3.926741592633664180e+00 3.642155804641314387e-02
5.964522525764501916e+04 3.905523317765830171e+00 3.594593745688659525e-02
5.964522529259032308e+04 3.864717258827679469e+00 3.560408295137160173e-02
5.964522532753563428e+04 3.893545554470706271e+00 3.648617458334407065e-02
5.964522536248094548e+04 3.886386786961583351e+00 3.590782516669321911e-02
5.964522539742624940e+04 3.865803438505498235e+00 3.585328930520920859e-02
5.964522543237156060e+04 3.835202358064301098e+00 3.517022272487773521e-02
5.964522546731687180e+04 3.922976413213508096e+00 3.634211612404091019e-02
5.964522550226217572e+04 3.842851271140339087e+00 3.552018430926229958e-02
5.964522553720748692e+04 3.875522169292781260e+00 3.560463989860207512e-02
5.964522557215279812e+04 3.943063129679267753e+00 3.730114027510929992e-02
5.964522560709810205e+04 3.878739351614942432e+00 3.672580962908138236e-02
5.964522564204341325e+04 3.908653964806633851e+00 3.669655269553410287e-02
5.964522567698872444e+04 3.887362873077158554e+00 3.602933589394933384e-02
5.964522571193402837e+04 3.871514886802066790e+00 3.614131263046504311e-02
5.964522574687933957e+04 3.894532270113022498e+00 3.667620158143278936e-02
5.964522578182465077e+04 3.921475880877590470e+00 3.655368073981261900e-02
5.964522581676995469e+04 3.951456488437807391e+00 3.736560168393131265e-02
5.964522585171526589e+04 3.914819072309931425e+00 3.598687945592190379e-02
5.964522588666057709e+04 3.853260435543815809e+00 3.560897343174431601e-02
5.964522592160588101e+04 3.889868781121058827e+00 3.606585861501898638e-02
5.964522595655119221e+04 3.854918835289425694e+00 3.614322360735505724e-02
5.964522599149650341e+04 3.890980033531473925e+00 3.626721277293531998e-02
5.964522602644180733e+04 3.902613590671491384e+00 3.656698013037126133e-02
5.964522606138711853e+04 3.897996345844930932e+00 3.558226309903856494e-02
5.964522609633242973e+04 3.884198653945714064e+00 3.601643325301359666e-02
5.964522613127773366e+04 3.877444046416214984e+00 3.580687803856587303e-02
5.964522616622304486e+04 3.795935017877282380e+00 3.449682236905377009e-02
5.964522620116835606e+04 3.891063734957658671e+00 3.613586094115713715e-02
5.964522623611365998e+04 3.808069733351102215e+00 3.510093315059039515e-02
5.964522627105897118e+04 3.860471437042894305e+00 3.603347785322849606e-02
5.964522630600428238e+04 3.819515906949779271e+00 3.543835675464154789e-02
5.964522634094958630e+04 3.934174481737413576e+00 3.711158872602893233e-02
5.964522637589489750e+04 3.801110754841402706e+00 3.503582715679293830e-02
5.964522641084020870e+04 3.851350029348463710e+00 3.626959541727066416e-02
5.964522644578551262e+04 3.835122213006782133e+00 3.511836258227312574e-02
5.964522648073082382e+04 3.923874705820582953e+00 3.637482518385941332e-02
5.964522651567613502e+04 3.919069824897316145e+00 3.648881308730522743e-02
5.964522655062143895e+04 3.961074921566580809e+00 3.750986910547078612e-02
5.964522658556675015e+04 3.884012388079486566e+00 3.619296546001310455e-02
5.964522662051206134e+04 3.952097387464736933e+00 3.677497663143729223e-02
5.964522665545736527e+04 3.948588584870620366e+00 3.658164535305988285e-02
5.964522669040267647e+04 3.855261896200407712e+00 3.633762729480887604e-02
5.964522672534798767e+04 3.977993260858871505e+00 3.771033946987336488e-02
5.964522676029329159e+04 3.928201124678271317e+00 3.671176414211528571e-02
5.964522679523860279e+04 4.007201418824672956e+00 3.763453849347438845e-02
5.964522683018391399e+04 3.976870579476361467e+00 3.769622027476497023e-02
5.964522686512921791e+04 3.961317477284874933e+00 3.821321008855683293e-02
5.964522690007452911e+04 3.985112767998020278e+00 3.745573951108883970e-02
5.964522693501984031e+04 3.912468872178611168e+00 3.639163814369315159e-02
5.964522696996514424e+04 3.956182997144927604e+00 3.685923651440117799e-02
5.964522700491045543e+04 4.018838333517842365e+00 3.990022945595547710e-02
5.964522703985576663e+04 3.876024878993804101e+00 3.552429063935126641e-02
5.964522707480107056e+04 3.926897311186564821e+00 3.611777069837907028e-02
5.964522710974638176e+04 3.999504497158698602e+00 3.753107559831191098e-02
5.964522714469169296e+04 3.881986290936785711e+00 3.598133708887412546e-02
5.964522717963699688e+04 3.924286461310211305e+00 3.695268246068880019e-02
5.964522721458230808e+04 3.929548699484759933e+00 3.574825248033480091e-02
5.964522724952761928e+04 3.953027446563670555e+00 3.693548181008620562e-02
5.964522728447292320e+04 3.860299584384559335e+00 3.512224281233622403e-02
5.964522731941823440e+04 3.898229926784996024e+00 3.554177339557480081e-02
5.964522735436354560e+04 3.930916287012434562e+00 3.567578995894596372e-02
5.964522738930884952e+04 3.873548813068171892e+00 3.476646683164456852e-02
5.964522742425416072e+04 3.922871043185712114e+00 3.552788601189057344e-02
5.964522745919947192e+04 3.864680191176559809e+00 3.477410372270622885e-02
5.964522749414477585e+04 3.907835725658446169e+00 3.542556839144293812e-02
5.964522752909008705e+04 4.003184532987608790e+00 3.709969939400131755e-02
5.964522756403539825e+04 3.991084024603577696e+00 3.725696925563109357e-02
5.964522759898070217e+04 3.937521181919740876e+00 3.608190387832344720e-02
5.964522763392601337e+04 3.971201252936570114e+00 3.631818022614310276e-02
5.964522766887132457e+04 3.872804121802980060e+00 3.487703508899257787e-02
5.964522770381662849e+04 3.877934417126815969e+00 3.514280145137583383e-02
5.964522773876193969e+04 3.931129817356399325e+00 3.577815688569625785e-02
5.964522777370725089e+04 3.913559982027856599e+00 3.556984157247815304e-02
5.964522780865255481e+04 3.923004283368925371e+00 3.557916850866298109e-02
5.964522784359786601e+04 3.962252007373387119e+00 3.613426379945219175e-02
5.964522787854317721e+04 3.946883751544618679e+00 3.578330681499836130e-02
5.964522791348848114e+04 3.917494289250244677e+00 3.605595293398200507e-02
5.964522794843379233e+04 3.920247954133385448e+00 3.590371602959972763e-02
5.964522798337910353e+04 4.007152433511052436e+00 3.722290023898228856e-02
5.964522801832440746e+04 3.998983922431151417e+00 3.750993303402602730e-02
5.964522805326971866e+04 3.884833638252348731e+00 3.519240789118569662e-02
5.964522808821502986e+04 3.869644371290338558e+00 3.524524724806606807e-02
5.964522812316033378e+04 3.913164446657537709e+00 3.580708074094970245e-02
5.964522815810564498e+04 3.954257101443819256e+00 3.632166677514229308e-02
5.964522819305095618e+04 3.940923221158591172e+00 3.615452326322726034e-02
5.964522822799626010e+04 3.906925841029726065e+00 3.612478668421496841e-02
5.964522826294157130e+04 3.912721508798434833e+00 3.616390383119939128e-02
5.964522829788688250e+04 3.846948586826714145e+00 3.539395575040028830e-02
5.964522833283218642e+04 3.908257110637764598e+00 3.604784685790919652e-02
5.964522836777749762e+04 3.964707856370483618e+00 3.629270760540061896e-02
5.964522840272280882e+04 3.895138361234343982e+00 3.596947956838259658e-02
5.964522843766812002e+04 3.912008970378037187e+00 3.596597137717719855e-02
5.964522847261343122e+04 3.865143699336772265e+00 3.564744002463502565e-02
5.964522850755873515e+04 3.886119130456239024e+00 3.550074850864132908e-02
5.964522854250403907e+04 3.923191583719325859e+00 3.620954331573392193e-02
5.964522857744935027e+04 3.936650066442294094e+00 3.657851587839860280e-02
5.964522861239466147e+04 3.932628058938154147e+00 3.640323729832257299e-02
5.964522864733997267e+04 3.876121709702445184e+00 3.570163654436558226e-02
5.964522868228528387e+04 3.922981975164679280e+00 3.599013655296787184e-02
5.964522871723058779e+04 3.955707711719735897e+00 3.659229918248689539e-02
5.964522875217589899e+04 3.977255165881502741e+00 3.683077998761920963e-02
5.964522878712121019e+04 3.899130542405396138e+00 3.514245189913365458e-02
5.964522882206651411e+04 3.951731348639234476e+00 3.608541830813966067e-02
5.964522885701182531e+04 3.904168742733765018e+00 3.604531907169074983e-02
5.964522889195713651e+04 3.937957134245996471e+00 3.619419351880638624e-02
5.964522892690244043e+04 3.886351934487324300e+00 3.553508814984161768e-02
5.964522896184775163e+04 3.907745656164815617e+00 3.569007210664016522e-02
5.964522899679306283e+04 3.896611118287903963e+00 3.545317075935788820e-02
5.964522903173836676e+04 3.918760401149346428e+00 3.538398885646840825e-02
5.964522906668367796e+04 3.990601783983899864e+00 3.628421141768015112e-02
5.964522910162898916e+04 3.922227530281131802e+00 3.594883059587647423e-02
5.964522913657429308e+04 3.956894428296960253e+00 3.618225598328444342e-02
5.964522917151960428e+04 3.971127095917190708e+00 3.635470746907801254e-02
5.964522920646491548e+04 3.995703531199212843e+00 3.695522429723368391e-02
5.964522924141021940e+04 3.834279626573392274e+00 3.445135669455315353e-02
5.964522927635553060e+04 3.930967754056576169e+00 3.595638122962812461e-02
5.964522931130084180e+04 3.923258421428747589e+00 3.562688813566648044e-02
5.964522934624614572e+04 3.953977395214191226e+00 3.591135386570831062e-02
5.964522938119145692e+04 3.927506963358222691e+00 3.559925216215461402e-02
5.964522941613676812e+04 3.984815400446753308e+00 3.629172047475905105e-02
5.964522945108207205e+04 3.902051868044515093e+00 3.542009253996011159e-02
5.964522948602738325e+04 3.881791388638689444e+00 3.501275259090341069e-02
5.964522952097269444e+04 3.898864956542808180e+00 3.555719359152458708e-02
5.964522955591799837e+04 3.915037137153272617e+00 3.599329126251931549e-02
5.964522959086330957e+04 3.848966973768785937e+00 3.500017426372125512e-02
5.964522962580862077e+04 3.945032800505958726e+00 3.629924622177685412e-02
5.964522966075392469e+04 3.902367267897265179e+00 3.584209774189378583e-02
5.964522969569923589e+04 3.878732617711636799e+00 3.553374560747517980e-02
5.964522973064454709e+04 3.957027192751936262e+00 3.635840274527414595e-02
5.964522976558985101e+04 3.887858531918486182e+00 3.536337467676479301e-02
5.964522980053516221e+04 3.869503485070131532e+00 3.538402579397880582e-02
5.964522983548047341e+04 3.865313551376096335e+00 3.500619607786582821e-02
5.964522987042577734e+04 3.905442544031068497e+00 3.614885941571694544e-02
5.964522990537108853e+04 3.829555551470362751e+00 3.493843752468687308e-02
5.964522994031639973e+04 3.894301499212088569e+00 3.546079953843923882e-02
5.964522997526170366e+04 3.890254053046772853e+00 3.556648379916999697e-02
5.964523001020701486e+04 3.890688707948904312e+00 3.585363618671753155e-02
5.964523004515232606e+04 3.877495613630067339e+00 3.576702996894522840e-02
5.964523008009762998e+04 3.797257279626814253e+00 3.451033101964412486e-02
5.964523011504294118e+04 3.824440143765551525e+00 3.451972570112304267e-02
5.964523014998825238e+04 3.879101292678113655e+00 3.559792900784914532e-02
5.964523018493355630e+04 3.884251758322935455e+00 3.585393259530602478e-02
5.964523021987886750e+04 3.873029951558981665e+00 3.567074124632287763e-02
5.964523025482417870e+04 3.819568511970034663e+00 3.447722301241309267e-02
5.964523028976948262e+04 3.796636578878494372e+00 3.430827570292437068e-02
5.964523032471479382e+04 3.859515125777522204e+00 3.571970655146383677e-02
5.964523035966010502e+04 3.774278437517014417e+00 3.419688444080325185e-02
5.964523039460540895e+04 3.829530803296148811e+00 3.461145585178993650e-02
5.964523042955072015e+04 3.863897001099073858e+00 3.561991801986881534e-02
5.964523046449603135e+04 3.862516860668431917e+00 3.524583512436219035e-02
5.964523049944133527e+04 3.826742537222208362e+00 3.492242813537824175e-02
5.964523053438664647e+04 3.884223918575063550e+00 3.535305201594920316e-02
5.964523056933195767e+04 3.828772260411953177e+00 3.479762416971007161e-02
5.964523060427726159e+04 3.870078986177419189e+00 3.563488097618113665e-02
5.964523063922257279e+04 3.828549672696903716e+00 3.520458293176822323e-02
5.964523067416788399e+04 3.855261434851744440e+00 3.526618896533693925e-02
5.964523070911318791e+04 3.796132092236609079e+00 3.445866167220816567e-02
5.964523074405849911e+04 3.807013176157192813e+00 3.446331223613725847e-02
5.964523077900381031e+04 3.830621056127532231e+00 3.479967517573533120e-02
5.964523081394911424e+04 3.813329055663182476e+00 3.480084824180353087e-02
5.964523084889442543e+04 3.830398660797321497e+00 3.536257669458877512e-02
5.964523088383973663e+04 3.845874593613436865e+00 3.557782734385552675e-02
5.964523091878504056e+04 3.917382476963922944e+00 3.605394024431795436e-02
5.964523095373035176e+04 3.796336358789245580e+00 3.496595686420091859e-02
5.964523098867566296e+04 3.810752501518889890e+00 3.459275639628403565e-02
5.964523102362096688e+04 3.839448194892867594e+00 3.472706751798255304e-02
5.964523105856627808e+04 3.869349534585586170e+00 3.562505798248560146e-02
5.964523109351158928e+04 3.810043320769494368e+00 3.442604084331041259e-02
5.964523112845690048e+04 3.839640156835920859e+00 3.484351030094071794e-02
5.964523116340220440e+04 3.866601135174557058e+00 3.537728469576696677e-02
5.964523119834751560e+04 3.759807307873356486e+00 3.374882195587850658e-02
5.964523123329281952e+04 3.821666635662952505e+00 3.467460598771750918e-02
5.964523126823813072e+04 3.814802231268648036e+00 3.468751112744775794e-02
5.964523130318344192e+04 3.877141799519408405e+00 3.535091385326544905e-02
5.964523133812875312e+04 3.800312925421494903e+00 3.496106549861248414e-02
5.964523137307406432e+04 3.856833778648432354e+00 3.489077427915771024e-02
5.964523140801936825e+04 3.818798011748757659e+00 3.460984570773617541e-02
5.964523144296467945e+04 3.846598226901579487e+00 3.499847201688495446e-02
5.964523147790999064e+04 3.811333759414514244e+00 3.474618044286577334e-02
5.964523151285529457e+04 3.853272047757600127e+00 3.519013821054803315e-02
5.964523154780059849e+04 3.773758430410791398e+00 3.414546306982992746e-02
5.964523158274590969e+04 3.852179191002050196e+00 3.475945518537486290e-02
5.964523161769122089e+04 3.811282393448607753e+00 3.451257249954770012e-02
5.964523165263653209e+04 3.807977990038381222e+00 3.444663040795541142e-02
5.964523168758184329e+04 3.880810924786664451e+00 3.535989242150951173e-02
5.964523172252714721e+04 3.812530185299529695e+00 3.455662966755405213e-02
5.964523175747245841e+04 3.772063553715998552e+00 3.425327020790510518e-02
5.964523179241776961e+04 3.830461597347836644e+00 3.508087120618345878e-02
5.964523182736307353e+04 3.889110932646035579e+00 3.603794046675013601e-02
5.964523186230838473e+04 3.816912349379166791e+00 3.448801897061055943e-02
5.964523189725369593e+04 3.847738812876760228e+00 3.518206251261180723e-02
5.964523193219899986e+04 3.909402568326517446e+00 3.577592208218446229e-02
5.964523196714431106e+04 3.743489319971806228e+00 3.394435636162998482e-02
5.964523200208962226e+04 3.767393382466311280e+00 3.461827522608321855e-02
5.964523203703492618e+04 3.802176373612853766e+00 3.500574550187689898e-02
5.964523207198023738e+04 3.824136430134568165e+00 3.587637410806663457e-02
5.964523210692554858e+04 3.847035188116401105e+00 3.564698929951341105e-02
5.964523214187085250e+04 3.874564114019086070e+00 3.624688058440181382e-02
5.964523217681616370e+04 3.847339760100081385e+00 3.556848281478522389e-02
5.964523221176147490e+04 3.855449927566418022e+00 3.532679534350693928e-02
5.964523224670677882e+04 3.836268297475194267e+00 3.544419246625437475e-02
5.964523228165209002e+04 3.826302744565711400e+00 3.537348064727013214e-02
5.964523231659740122e+04 3.821431887251412807e+00 3.538987498562744249e-02
5.964523235154270515e+04 3.822400283377814567e+00 3.508734850918624609e-02
5.964523238648801635e+04 3.902978531526340777e+00 3.581004900180911193e-02
5.964523242143332754e+04 3.926547411746081906e+00 3.627014094031427716e-02
5.964523245637863147e+04 3.832441720183765721e+00 3.542902180068142892e-02
5.964523249132394267e+04 3.883457751947693826e+00 3.618234831336994417e-02
5.964523252626925387e+04 3.794917170525487826e+00 3.507329849565517244e-02
5.964523256121455779e+04 3.839578308759541425e+00 3.585823084972883379e-02
5.964523259615986899e+04 3.858198201484777989e+00 3.593271081162569686e-02
5.964523263110518019e+04 3.906969263980899054e+00 3.698039934969332004e-02
5.964523266605048411e+04 3.912863096348821124e+00 3.677124540122921059e-02
5.964523270099579531e+04 3.872763322453710799e+00 3.571707634645573948e-02
5.964523273594110651e+04 3.865963430059066841e+00 3.572209370517469285e-02
5.964523277088641771e+04 3.924257716957181508e+00 3.627097914684575264e-02
5.964523280583172891e+04 3.893393162024395782e+00 3.587036389678061737e-02
5.964523284077703283e+04 3.840296962383539903e+00 3.527589061194447151e-02
5.964523287572233676e+04 3.886026872796442433e+00 3.580767545040881156e-02
5.964523291066764796e+04 3.849715325970091140e+00 3.540536588431331122e-02
5.964523294561295916e+04 3.891372160446255002e+00 3.622619556080283743e-02
5.964523298055826308e+04 3.875586012394394153e+00 3.576881958074550061e-02
5.964523301550357428e+04 3.865030332353269316e+00 3.555922983934359238e-02
5.964523305044888548e+04 3.852516023455611283e+00 3.490928392387886159e-02
5.964523308539418940e+04 3.906856752368234265e+00 3.620288550377118858e-02
5.964523312033950060e+04 3.931443742193825752e+00 3.600860364525387131e-02
5.964523315528481180e+04 3.943113641613445353e+00 3.608984744467969713e-02
5.964523319023011572e+04 3.878397375820056503e+00 3.550769602268159797e-02
5.964523322517542692e+04 3.899976618550103691e+00 3.581626739580405505e-02
5.964523326012073812e+04 3.866940744934885821e+00 3.543206946980768240e-02
5.964523329506604932e+04 3.912121230795777560e+00 3.623518668987764368e-02
5.964523333001136052e+04 3.909285355586278321e+00 3.653148228480611326e-02
5.964523336495666445e+04 3.897872923189930727e+00 3.588334339208922724e-02
5.964523339990196837e+04 3.858287513654365952e+00 3.546350633157214355e-02
5.964523343484727957e+04 3.837410328661605252e+00 3.503879972106768714e-02
5.964523346979259077e+04 3.834581849441237811e+00 3.506800841907436322e-02
5.964523350473790197e+04 3.861053911231299818e+00 3.542526666104026112e-02
5.964523353968320589e+04 3.869349911101094275e+00 3.526852269996184203e-02
5.964523357462851709e+04 3.867310622143410370e+00 3.556101517061991540e-02
5.964523360957382101e+04 3.914276401564537267e+00 3.678246884024324870e-02
5.964523364451913221e+04 3.930969925807326071e+00 3.691089996523971156e-02
5.964523367946444341e+04 3.902913343834104598e+00 3.595362364342383904e-02
5.964523371440974734e+04 3.889497330462595048e+00 3.619292002607044090e-02
5.964523374935505854e+04 3.859670713861489411e+00 3.517645273706894449e-02
5.964523378430036973e+04 3.934191595971622490e+00 3.620384206649623904e-02
5.964523381924568093e+04 3.959219029457770045e+00 3.693565311619456670e-02
5.964523385419099213e+04 3.866819013920116177e+00 3.575393553739505265e-02
5.964523388913629606e+04 3.887106931697982048e+00 3.538076440353845470e-02
5.964523392408159998e+04 3.875416290096938443e+00 3.600020179576617768e-02
5.964523395902691118e+04 3.874303144408039135e+00 3.577091917763009637e-02
5.964523399397222238e+04 3.915941041679568801e+00 3.612785663981747664e-02
5.964523402891753358e+04 3.957425580014902966e+00 3.639772101471006049e-02
5.964523406386283750e+04 3.887433785499414984e+00 3.570181681461924439e-02
5.964523409880814870e+04 3.947869367796018381e+00 3.750164428332275479e-02
5.964523413375345262e+04 3.907607335868694687e+00 3.549657665442831900e-02
5.964523416869876382e+04 3.878676336601187380e+00 3.536253908641325688e-02
5.964523420364407502e+04 3.886354752849351613e+00 3.635048190356962583e-02
5.964523423858938622e+04 3.947892632636068821e+00 3.616042538894033431e-02
5.964523427353469742e+04 3.936508732871343064e+00 3.635640469115809098e-02
5.964523430848000135e+04 3.859069528830761264e+00 3.529907930023846313e-02
5.964523434342531255e+04 3.915276368226936476e+00 3.570148080817641539e-02
5.964523437837062374e+04 3.918756867053837745e+00 3.585433977789027893e-02
5.964523441331592767e+04 3.947888842907841589e+00 3.658907889115205203e-02
5.964523444826123159e+04 3.918262191865178323e+00 3.600248941305136952e-02
5.964523448320654279e+04 3.963456124251674595e+00 3.653413905533509087e-02
5.964523451815185399e+04 3.889565308940924115e+00 3.582545656285044539e-02
5.964523455309716519e+04 3.935541967619851533e+00 3.628710513510034069e-02
5.964523458804247639e+04 3.854567120228090449e+00 3.509667121779574961e-02
5.964523462298778031e+04 3.827821336999739810e+00 3.491877072277373845e-02
5.964523465793309151e+04 3.876169156710647545e+00 3.595046398312455593e-02
5.964523469287840271e+04 3.812851931531194616e+00 3.480766874053678461e-02
5.964523472782370663e+04 3.880009639268898969e+00 3.582941499666066065e-02
5.964523476276901783e+04 3.911715004568839138e+00 3.598139647232691252e-02
5.964523479771432903e+04 3.844371796920127426e+00 3.519759195716544442e-02
5.964523483265963296e+04 3.900479712791309339e+00 3.573796777690671500e-02
5.964523486760494416e+04 3.894991297621349435e+00 3.573829682270899394e-02
5.964523490255025536e+04 3.860794146559983986e+00 3.533141543542122481e-02
5.964523493749555928e+04 3.878409734188475788e+00 3.578353713231718913e-02
5.964523497244087048e+04 3.910405840138579947e+00 3.677689516818435228e-02
5.964523500738618168e+04 3.894878857370756009e+00 3.597368607596304613e-02
5.964523504233148560e+04 3.911419739484635283e+00 3.614555748168471472e-02
5.964523507727679680e+04 3.808655413129666822e+00 3.505229663250073596e-02
5.964523511222210800e+04 3.906433544793439516e+00 3.601038417400894559e-02
5.964523514716741192e+04 3.892352344175454171e+00 3.577518293021621915e-02
5.964523518211272312e+04 3.844390079814072880e+00 3.464181131599502333e-02
5.964523521705803432e+04 3.895988756879910309e+00 3.596088985703931734e-02
5.964523525200333825e+04 3.811926521715304439e+00 3.486009843215009257e-02
5.964523528694864945e+04 3.824360191881559512e+00 3.510216453903795136e-02
5.964523532189396064e+04 3.859315846403461148e+00 3.534992826310597025e-02
5.964523535683926457e+04 3.857341509283706227e+00 3.535312705275827500e-02
5.964523539178457577e+04 3.838630806845965804e+00 3.466156052151714989e-02
5.964523542672988697e+04 3.857943637706128470e+00 3.496282492782716578e-02
5.964523546167519089e+04 3.872477035653121735e+00 3.522612160509389773e-02
5.964523549662050209e+04 3.867878946777032922e+00 3.518882087248619700e-02
5.964523553156581329e+04 3.893047259640616709e+00 3.541528890766246218e-02
5.964523556651111721e+04 3.861752828609888333e+00 3.501454518022222712e-02
5.964523560145642841e+04 3.868679519825390933e+00 3.488429361799683798e-02
5.964523563640173961e+04 3.924899187255771249e+00 3.574850789129922074e-02
5.964523567134705081e+04 3.804959343637828617e+00 3.470730603558444538e-02
5.964523570629236201e+04 3.860495882141038226e+00 3.504574920170753366e-02
5.964523574123766593e+04 3.923638041323241676e+00 3.576451511389060894e-02
5.964523577618297713e+04 3.868706517900840414e+00 3.530050326547223838e-02
5.964523581112828833e+04 3.922171263429037769e+00 3.581172521963169042e-02
5.964523584607359226e+04 3.906476264571908441e+00 3.560264767194327301e-02
5.964523588101889618e+04 3.852746647069630548e+00 3.478334110809132296e-02
5.964523591596420738e+04 3.832901649808504452e+00 3.443325588590270131e-02
5.964523595090951858e+04 3.883966944216801664e+00 3.560934529232551854e-02
5.964523598585482978e+04 3.878944584049728750e+00 3.668107737171975857e-02
5.966716027164240950e+04 4.021543985637342722e+00 1.589407105308549006e-01
5.966716029298667854e+04 4.009173406983626009e+00 3.773460113446724939e-02
5.966716032779402303e+04 4.025980437712002313e+00 3.697074648843907269e-02
5.966716036260136752e+04 4.023395135051386795e+00 3.731855664192079008e-02
5.966716039740871929e+04 4.013325355933385019e+00 3.664094336930016904e-02
5.966716043221606378e+04 4.081737926259304317e+00 3.839487745051756856e-02
5.966716046702340100e+04 4.023063376175036510e+00 3.644413724803225590e-02
5.966716050183074549e+04 4.023952199815886033e+00 3.611531364455755622e-02
5.966716053663808998e+04 4.051390250735397380e+00 3.639228630368624567e-02
5.966716057144543447e+04 4.074010286964414362e+00 3.819100346380596006e-02
5.966716060625277896e+04 4.021747719581536096e+00 3.767736890482073497e-02
5.966716064106012345e+04 4.043698760946525361e+00 3.678966318265839558e-02
5.966716067586746794e+04 3.975432696722064563e+00 3.556192949556845340e-02
5.966716071067481244e+04 4.053233933464950312e+00 3.620182412182744447e-02
5.966716074548215693e+04 3.974932565471244850e+00 3.682029937506951789e-02
5.966716078028950142e+04 4.030173793135549687e+00 3.759000429749335959e-02
5.966716081509684591e+04 4.068409350189750029e+00 3.700432564647736233e-02
5.966716084990419040e+04 3.974387612050561458e+00 3.505715894342652933e-02
5.966716088471153489e+04 3.969734292185201685e+00 3.524224680599436638e-02
5.966716091951887938e+04 4.019800694264056951e+00 3.562538176224799152e-02
5.966716095432622387e+04 3.930646049371386841e+00 3.492000226195970947e-02
5.966716098913356836e+04 4.003793635715982013e+00 3.586603750357473391e-02
5.966716102394091286e+04 4.007347917221571798e+00 3.688384667098879022e-02
5.966716105874825735e+04 3.928789507880014575e+00 3.554501942493352995e-02
5.966716109355560184e+04 3.948601940164669699e+00 3.589393841352857273e-02
5.966716112836294633e+04 3.969627743675595344e+00 3.730837560561500732e-02
5.966716116317029082e+04 3.959520213447422332e+00 3.618443750652756280e-02
5.966716119797763531e+04 3.950451901618411643e+00 3.601919900916544792e-02
5.966716123278497980e+04 3.962428970264732619e+00 3.692826787387878257e-02
5.966716126759232429e+04 3.959838049143707739e+00 3.680801026460030906e-02
5.966716130239966878e+04 3.981271848532482505e+00 3.680197873460149677e-02
5.966716133720701328e+04 3.966973588278181584e+00 3.577996282161397673e-02
5.966716137201435777e+04 3.954673779378908183e+00 3.600217711861276870e-02
5.966716140682170226e+04 3.931542679529659967e+00 3.572699300769263675e-02
5.966716144162904675e+04 3.922283485903462541e+00 3.566984353060343588e-02
5.966716147643639124e+04 3.930037085692362986e+00 3.632214745935342243e-02
5.966716151124373573e+04 3.929332699355197800e+00 3.583303914088079717e-02
5.966716154605108022e+04 3.925135936150847549e+00 3.679548425828301633e-02
5.966716158085842471e+04 3.951163059163058655e+00 3.795021044336670951e-02
5.966716161566576920e+04 3.945806053542659786e+00 3.992039351294267291e-02
5.966716165047311370e+04 3.915877469224162688e+00 3.737347052743787701e-02
5.966716168528045819e+04 3.941936386531107228e+00 3.698788816944249130e-02
5.966716172008780268e+04 3.996728798196480970e+00 4.048145555681122165e-02
5.966716175489514717e+04 3.930729151506331398e+00 3.747714323844301282e-02
5.966716178970249166e+04 4.006360440645684307e+00 4.041160523103398683e-02
5.966716182450983615e+04 4.010320393443379317e+00 4.001650095871738672e-02
5.966716185931718064e+04 3.928760411562959742e+00 3.729952901799309800e-02
5.966716189412452513e+04 3.860588732734667961e+00 3.487411344812014341e-02
5.966716192893186962e+04 3.920162584727658661e+00 3.570901467598038004e-02
5.966716196373921412e+04 3.896044543327675136e+00 3.574859998346808371e-02
5.966716199854655861e+04 3.895529966557916612e+00 3.498568664197904132e-02
5.966716203335390310e+04 3.951494849579664237e+00 3.632115060294719561e-02
5.966716206816124759e+04 3.904075052310225669e+00 3.633965234087109530e-02
5.966716210296858480e+04 3.865843325246944850e+00 3.510412487543681376e-02
5.966716213777592930e+04 3.896072099577266190e+00 3.589891778754952800e-02
5.966716217258327379e+04 3.901355269756904942e+00 3.654056690303451871e-02
5.966716220739061828e+04 3.873952910864078003e+00 3.543511153243529554e-02
5.966716224219796277e+04 3.852920232077607920e+00 3.489423460421804679e-02
5.966716227700530726e+04 3.860939639367849008e+00 3.495090123121574743e-02
5.966716231181265175e+04 3.819127010098574360e+00 3.409547637116205898e-02
5.966716234661999624e+04 3.932035139092240339e+00 3.627600088747254259e-02
5.966716238142734801e+04 3.917612526710015253e+00 3.610066609210197536e-02
5.966716241623469250e+04 3.887132540751404797e+00 3.496323298569639637e-02
5.966716245104202972e+04 3.872204179001523361e+00 3.522509101037517992e-02
5.966716248584937421e+04 3.860282483583612034e+00 3.529737921264217149e-02
5.966716252065671870e+04 3.828901493469324180e+00 3.431492475368556200e-02
5.966716255546406319e+04 3.954906068819026288e+00 3.627473289459050287e-02
5.966716259027140768e+04 3.970416168450523475e+00 3.625871904315335070e-02
5.966716262507875217e+04 3.914892400249341264e+00 3.543858985851347509e-02
5.966716265988609666e+04 3.862043863095375507e+00 3.471326277188636206e-02
5.966716269469344115e+04 3.873017330425800431e+00 3.461534434757861795e-02
5.966716272950078564e+04 3.847498815940819661e+00 3.526703502451154076e-02
5.966716276430813014e+04 3.821298894446671479e+00 3.389163916887128619e-02
5.966716279911547463e+04 3.924023050291018500e+00 3.544871103999084477e-02
5.966716283392281912e+04 3.881126865584695107e+00 3.459069688739747211e-02
5.966716286873016361e+04 3.902660652030529143e+00 3.505728404629990941e-02
5.966716290353750810e+04 3.946190393417927211e+00 3.579250754606751184e-02
5.966716293834485259e+04 3.874797839028251367e+00 3.495616476996017685e-02
5.966716297315219708e+04 3.847467267222410392e+00 3.462873031950665370e-02
5.966716300795954157e+04 3.957130234185509465e+00 3.552688251654450430e-02
5.966716304276688606e+04 3.861055791266199133e+00 3.406842922328921081e-02
5.966716307757423056e+04 3.859408052409218470e+00 3.414057840299475344e-02
5.966716311238157505e+04 3.829294766317369980e+00 3.349463499572993830e-02
5.966716314718891954e+04 3.828038535997578151e+00 3.403648164653944735e-02
5.966716318199626403e+04 3.879051915776174475e+00 3.496187075425635088e-02
5.966716321680360852e+04 3.832493191957818901e+00 3.506419015032129910e-02
5.966716325161095301e+04 3.822974013585113795e+00 3.389863753447820011e-02
5.966716328641829750e+04 3.866813928552595758e+00 3.454963971530986000e-02
5.966716332122564199e+04 3.826241196017115875e+00 3.400967999571129913e-02
5.966716335603298648e+04 3.905560109837822313e+00 3.546039758969093264e-02
5.966716339084033098e+04 3.860143540393145667e+00 3.402012561387157685e-02
5.966716342564767547e+04 3.918468364642157642e+00 3.490759654307014348e-02
5.966716346045501996e+04 3.850087521158167547e+00 3.403615279648031927e-02
5.966716349526236445e+04 3.921085151350664155e+00 3.604895746491685454e-02
5.966716353006970894e+04 3.961437035109918181e+00 3.586838892002727069e-02
5.966716356487705343e+04 3.931899745311414840e+00 3.620445722586828480e-02
5.966716359968439792e+04 3.958349856539690848e+00 3.658501187359140122e-02
5.966716363449174241e+04 3.922954471241312469e+00 3.551113365828003493e-02
5.966716366929908691e+04 3.958118961157814475e+00 3.536524514334336150e-02
5.966716370410643140e+04 3.922850866430632966e+00 3.445054621198209016e-02
5.966716373891377589e+04 3.932201035045673976e+00 3.556934866262894540e-02
5.966716377372112038e+04 3.918451981484348590e+00 3.519450749557617719e-02
5.966716380852846487e+04 3.939108389382170117e+00 3.524550814088171780e-02
5.966716384333580936e+04 3.937244959974995240e+00 3.544083529373225766e-02
5.966716387814315385e+04 3.946746307633276718e+00 3.570215025561831318e-02
5.966716391295049834e+04 4.062969682747725741e+00 3.867443330910720622e-02
5.966716394775784283e+04 3.927511160390337874e+00 3.449164390772079675e-02
5.966716398256518733e+04 3.922159009691529530e+00 3.494828306227695802e-02
5.966716401737252454e+04 3.973377292159332885e+00 3.582482871998694113e-02
5.966716405217986903e+04 3.916484005753819275e+00 3.503435531415134696e-02
5.966716408698722080e+04 3.940127630873527576e+00 3.604996774183739233e-02
5.966716412179456529e+04 3.963865551124785558e+00 3.595824341685550929e-02
5.966716415660190250e+04 3.925733515378471150e+00 3.545577467647331726e-02
5.966716419140924700e+04 3.905065759980438589e+00 3.444373070505394457e-02
5.966716422621659876e+04 3.827272987600584653e+00 3.368874392561453657e-02
5.966716426102394325e+04 3.954509140467126649e+00 3.531648481754481178e-02
5.966716429583128047e+04 3.944732785645419071e+00 3.505616949813829264e-02
5.966716433063862496e+04 3.955698767833981666e+00 3.525689551640236868e-02
5.966716436544597673e+04 3.963158777628024154e+00 3.600906281509860113e-02
5.966716440025332122e+04 3.915575498853770764e+00 3.434547593872810944e-02
5.966716443506066571e+04 3.949024510494435702e+00 3.485501708664247994e-02
5.966716446986801020e+04 3.907040550595238138e+00 3.437126428609980217e-02
5.966716450467534742e+04 3.931572243257139831e+00 3.437645773325347792e-02
5.966716453948269191e+04 3.911507417853293145e+00 3.455355533574724219e-02
5.966716457429003640e+04 3.958415306643801923e+00 3.523377547740067645e-02
5.966716460909738089e+04 3.915595012354192050e+00 3.493432690467043050e-02
5.966716464390472538e+04 3.986647379548236447e+00 3.614103978445007415e-02
5.966716467871206987e+04 3.952145049862357595e+00 3.494443870784804534e-02
5.966716471351941436e+04 3.967962655070981448e+00 3.515446362610465808e-02
5.966716474832675885e+04 3.995526241335408457e+00 3.555496363196732068e-02
5.966716478313410335e+04 3.959871399359360833e+00 3.503882410363422933e-02
5.966716481794144784e+04 3.991797992589466215e+00 3.546015537471826351e-02
5.966716485274879233e+04 3.978642989632576565e+00 3.523471682202573146e-02
5.966716488755613682e+04 3.885112033005857946e+00 3.435682485996557900e-02
5.966716492236348131e+04 3.934957789716039933e+00 3.437983363436121487e-02
5.966716495717082580e+04 3.974575279636823666e+00 3.546766254673122676e-02
5.966716499197817029e+04 3.861195456113268865e+00 3.381991752755597602e-02
5.966716502678551478e+04 3.946087583683772326e+00 3.535404666224287867e-02
5.966716506159285927e+04 3.981200410932666411e+00 3.598879994418624495e-02
5.966716509640020377e+04 3.919044257905697215e+00 3.495327459771308681e-02
5.966716513120754826e+04 3.979587879642523696e+00 3.620368715055111153e-02
5.966716516601489275e+04 3.897153967926216822e+00 3.481279216409713384e-02
5.966716520082223724e+04 3.996980886827567581e+00 3.590705378074968146e-02
5.966716523562958173e+04 3.949501210765968828e+00 3.540356246184009348e-02
5.966716527043692622e+04 3.945578192383806915e+00 3.508197289854254192e-02
5.966716530524427071e+04 3.988312542579932618e+00 3.519606704269798159e-02
5.966716534005161520e+04 3.939408807973846294e+00 3.486493649874047862e-02
5.966716537485895969e+04 3.965095581286129267e+00 3.493839567411639174e-02
5.966716540966630419e+04 3.929783307365479761e+00 3.472641857754723421e-02
5.966716544447364868e+04 3.971677746556095734e+00 3.526876696972941483e-02
5.966716547928099317e+04 4.004289197855983140e+00 3.616273065468326997e-02
5.966716551408833766e+04 3.965706376282205792e+00 3.552296076605919450e-02
5.966716554889568215e+04 3.927391249700057596e+00 3.467904963489991388e-02
5.966716558370302664e+04 4.001928308253848598e+00 3.649942161755670433e-02
5.966716561851037113e+04 4.003553430675798275e+00 3.564640646943900010e-02
5.966716565331771562e+04 3.941159906674175151e+00 3.513826613019516848e-02
5.966716568812506011e+04 3.991112267615000153e+00 3.659971859156611190e-02
5.966716572293240461e+04 4.025069231890395116e+00 3.614713990299052437e-02
5.966716575773974910e+04 3.954193368302299394e+00 3.504475723757079220e-02
5.966716579254709359e+04 3.962922175369322897e+00 3.621208318410322480e-02
5.966716582735443808e+04 3.984307829506997134e+00 3.661926017477588197e-02
5.966716586216178257e+04 3.931391014880359691e+00 3.549246145678537634e-02
5.966716589696912706e+04 3.976012610513329992e+00 3.589886859589885154e-02
5.966716593177647155e+04 3.927042274841781921e+00 3.444307930560475822e-02
5.966716596658381604e+04 3.983946759259259451e+00 3.596856066989224943e-02
5.966716600139116053e+04 3.925066781559672702e+00 3.527153402168253099e-02
5.966716603619850503e+04 3.940926048843010676e+00 3.553235010957577628e-02
5.966716607100584952e+04 3.940545202209137177e+00 3.545702893317803639e-02
5.966716610581319401e+04 3.942921223585915236e+00 3.532805758626766934e-02
5.966716614062053850e+04 3.915503143221574778e+00 3.508595215878767409e-02
5.966716617542788299e+04 3.932548543964452747e+00 3.526786357833087970e-02
5.966716621023522021e+04 3.986599789531478422e+00 3.629939276947108384e-02
5.966716624504256470e+04 3.925745384893303047e+00 3.524988905213438661e-02
5.966716627984991646e+04 3.972369248884552562e+00 3.620050236859514992e-02
5.966716631465726095e+04 3.898680870921113595e+00 3.505197402533891116e-02
5.966716634946459817e+04 3.894979165010843403e+00 3.474449943032121429e-02
5.966716638427194266e+04 3.910539250789140109e+00 3.469619840156355078e-02
5.966716641907929443e+04 3.961463210118090661e+00 3.550885871598721127e-02
5.966716645388663892e+04 3.873874906839419818e+00 3.423661414107169454e-02
5.966716648869397613e+04 3.902106448345903367e+00 3.483989039160905604e-02
5.966716652350132063e+04 3.996234052217309429e+00 3.632070173746714675e-02
5.966716655830867239e+04 3.956379391127795575e+00 3.618640045990193649e-02
5.966716659311601688e+04 3.903726122833566681e+00 3.492218290082898385e-02
5.966716662792335410e+04 3.879790544991935874e+00 3.459266924094688694e-02
5.966716666273069859e+04 3.907608202522457219e+00 3.551576716138874629e-02
5.966716669753805036e+04 3.902067906808740716e+00 3.543977900386080515e-02
5.966716673234539485e+04 3.979482937868683123e+00 3.709763352736675929e-02
5.966716676715273206e+04 3.900627526118578103e+00 3.489388442081176045e-02
5.966716680196007655e+04 3.927557168326253567e+00 3.522910885984836815e-02
5.966716683676742832e+04 3.961827194247084183e+00 3.648797389033649197e-02
5.966716687157477281e+04 3.916945199927159837e+00 3.539068031394264346e-02
5.966716690638211003e+04 3.899161855741809291e+00 3.537925914983432174e-02
5.966716694118945452e+04 3.993323888790508036e+00 3.623248126644838807e-02
5.966716697599679901e+04 3.901216733610504583e+00 3.506159270189816712e-02
5.966716701080414350e+04 3.931166120601999658e+00 3.507784780754139020e-02
5.966716704561148799e+04 3.965935242647799175e+00 3.576947785059819002e-02
5.966716708041883248e+04 3.906972825676453542e+00 3.528001655560653038e-02
5.966716711522617697e+04 4.017749227021456093e+00 3.649256996015162735e-02
5.966716715003352147e+04 3.941065219434264133e+00 3.542527517773060020e-02
5.966716718484086596e+04 3.936214194310464265e+00 3.583216707556749481e-02
5.966716721964821045e+04 3.974308542613852246e+00 3.593383349273050753e-02
5.966716725445555494e+04 3.959886788497152033e+00 3.546889712841551356e-02
5.966716728926289943e+04 3.999315161497907667e+00 3.582382517728409377e-02
5.966716732407024392e+04 3.971526403270234873e+00 3.590798963574520081e-02
5.966716735887758841e+04 3.976769408389602578e+00 3.566806013488403593e-02
5.966716739368493290e+04 3.954068448162212590e+00 3.499913970879134362e-02
5.966716742849227739e+04 4.009349324770988154e+00 3.585204369063529906e-02
5.966716746329962189e+04 4.028475799644925637e+00 3.634136973351442118e-02
5.966716749810696638e+04 3.914599926799937180e+00 3.430053649591813941e-02
5.966716753291431087e+04 3.922507611015852103e+00 3.441348200001317220e-02
5.966716756772165536e+04 4.018577525896835922e+00 3.588727521742036963e-02
5.966716760252899985e+04 3.913632871838413241e+00 3.430308769349866421e-02
5.966716763733634434e+04 3.914725259402996205e+00 3.445559932666894531e-02
5.966716767214368883e+04 3.935649000991923163e+00 3.486700517181045428e-02
5.966716770695103332e+04 3.995436262376236947e+00 3.563538969186431232e-02
5.966716774175837782e+04 3.924582912696142678e+00 3.517953624269544444e-02
5.966716777656572231e+04 3.936990307097255393e+00 3.498949397364359976e-02
5.966716781137306680e+04 3.958235548238700385e+00 3.501018750796842244e-02
5.966716784618041129e+04 4.014551866628668364e+00 3.603520200331421924e-02
5.966716788098775578e+04 3.978185109221374471e+00 3.580681319743703184e-02
5.966716791579510027e+04 3.930205476660436847e+00 3.511383137519470676e-02
5.966716795060244476e+04 3.906344783804753806e+00 3.467434165393609713e-02
5.966716798540978925e+04 3.938168435487368946e+00 3.542734809471945190e-02
5.966716802021713374e+04 3.933701461476611261e+00 3.471242601655998017e-02
5.966716805502447824e+04 3.898582108486697173e+00 3.447606913239072840e-02
5.966716808983182273e+04 3.877804020968949938e+00 3.477999148675745694e-02
5.966716812463916722e+04 3.971237232035875309e+00 3.518024033078320095e-02
5.966716815944651171e+04 3.959939508955046872e+00 3.570574224403954416e-02
5.966716819425385620e+04 3.934739193117628986e+00 3.525877381270099697e-02
5.966716822906120069e+04 3.944483423960708723e+00 3.582184897347396452e-02
5.966716826386854518e+04 3.896562593027125043e+00 3.491904978565521511e-02
5.966716829867588967e+04 3.882338407962540483e+00 3.480273285377372822e-02
5.966716833348323416e+04 3.939067345386460861e+00 3.529236020492495379e-02
5.966716836829057866e+04 3.898712998712999145e+00 3.459807225253343221e-02
5.966716840309792315e+04 3.929824255830560276e+00 3.480746954842630497e-02
5.966716843790526764e+04 3.958169561109879719e+00 3.554446191585953346e-02
5.966716847271261213e+04 3.921503515031617759e+00 3.458979642666710347e-02
5.966716850751995662e+04 3.870308679266994289e+00 3.429699666843508826e-02
5.966716854232730111e+04 3.986847344804017368e+00 3.548528038884906505e-02
5.966716857713464560e+04 3.901078119476846684e+00 3.451365843348550705e-02
5.966716861194199009e+04 3.896525002746919597e+00 3.440397326835277492e-02
5.966716864674933458e+04 3.915611912925138327e+00 3.464305717474525093e-02
5.966716868155667908e+04 3.939549168317528327e+00 3.494717065206035672e-02
5.966716871636402357e+04 3.885416421804846809e+00 3.420103980492731482e-02
5.966716875117136806e+04 3.894208349444034045e+00 3.441456039088891528e-02
5.966716878597871255e+04 3.984956171523335922e+00 3.559630833965919672e-02
5.966716882078605704e+04 3.927185742074549069e+00 3.507493619697839293e-02
5.966716885559340153e+04 3.905817827971574285e+00 3.434901362759676391e-02
5.966716889040074602e+04 3.914609314596329881e+00 3.461087109877934720e-02
5.966716892520809051e+04 3.852212593876372271e+00 3.426554619655163697e-02
5.966716896001543500e+04 3.899145580599445715e+00 3.436202862938485952e-02
5.966716899482277950e+04 3.913165462170659303e+00 3.471898922862592246e-02
5.966716902963012399e+04 3.911911163062536723e+00 3.455985991567275817e-02
5.966716906443746848e+04 3.853582301131741605e+00 3.390401534929180644e-02
5.966716909924481297e+04 3.880018156737446322e+00 3.384408326556573310e-02
5.966716913405215746e+04 3.881354249983945071e+00 3.414496089516370209e-02
5.966716916885950195e+04 3.892279206909361466e+00 3.421977340949488439e-02
5.966716920366684644e+04 3.912884761921638699e+00 3.440303202049967840e-02
5.966716923847419093e+04 3.824100740395266484e+00 3.356069778748417554e-02
5.966716927328153542e+04 3.900206246317030168e+00 3.404589394081922876e-02
5.966716930808887264e+04 3.918767163307040224e+00 3.465384980582184721e-02
5.966716934289621713e+04 3.865928759709813534e+00 3.397853604288662149e-02
5.966716937770356890e+04 3.896411305098169020e+00 3.424230326916511552e-02
5.966716941251091339e+04 3.881052387306375806e+00 3.395780167246424674e-02
5.966716944731825788e+04 3.896381287571895946e+00 3.421805833311997863e-02
5.966716948212560237e+04 3.888323248778217334e+00 3.452298166992195244e-02
5.966716951693294686e+04 3.843573214814127059e+00 3.362722536218978181e-02
5.966716955174029135e+04 3.929980937902693761e+00 3.467480461904732386e-02
5.966716958654763584e+04 3.966909199641184269e+00 3.546317873192263853e-02
5.966716962135498034e+04 3.934795247799200091e+00 3.496270111133305269e-02
5.966716965616232483e+04 3.944350888388609810e+00 3.554196309694970801e-02
5.966716969096966932e+04 3.876587822406725170e+00 3.435172622869724773e-02
5.966716972577701381e+04 3.869158173771308995e+00 3.395863392372905354e-02
5.966716976058435830e+04 3.875750001463417860e+00 3.413071163423084947e-02
5.966716979539170279e+04 3.897476137494876092e+00 3.414192652049860555e-02
5.966716983019904728e+04 3.941414117619344903e+00 3.514274202633909522e-02
5.966716986500638450e+04 3.940622618279884914e+00 3.514111557554173287e-02
5.966716989981372899e+04 3.847827226503119036e+00 3.398305439993905275e-02
5.966716993462107348e+04 3.960997908293967473e+00 3.553430541447360341e-02
5.966716996942841797e+04 3.974853440296204798e+00 3.591194381838973271e-02
5.966717000423576974e+04 3.939971046178391223e+00 3.509081530739942278e-02
5.966717003904311423e+04 3.916947090418113842e+00 3.508387919627280888e-02
5.966717007385045144e+04 3.946281966594319179e+00 3.519154434766739309e-02
5.966717010865779594e+04 3.955488191167502166e+00 3.526040144339272209e-02
5.966717014346514770e+04 3.908258915543103562e+00 3.476029016935219124e-02
5.966717017827249219e+04 3.916910007963896767e+00 3.579036849670477055e-02
5.966717021307982941e+04 3.953553583586240538e+00 3.576502552276895897e-02
5.966717024788717390e+04 3.943247628340964983e+00 3.552846611075414357e-02
5.966717028269451839e+04 3.915482942126216059e+00 3.488627622738316170e-02
5.966717031750186288e+04 3.931443190086136408e+00 3.611794125152208851e-02
5.966717035230920737e+04 3.961444999556567037e+00 3.572796140727615977e-02
5.966717038711655186e+04 3.909902999965398251e+00 3.601523134266963744e-02
5.966717042192389636e+04 3.910558571178428089e+00 3.608862377429868790e-02
5.966717045673124085e+04 3.999588769893256401e+00 3.753492766770177846e-02
5.966717049153858534e+04 3.884868061193350819e+00 3.492614972508149146e-02
5.966717052634592983e+04 3.962928211135282375e+00 3.594914049613959911e-02
5.966717056115327432e+04 3.895347566202401968e+00 3.471054222927513755e-02
5.966717059596061881e+04 3.970293232639093617e+00 3.559614602611017864e-02
5.966717063076796330e+04 3.905411424439624302e+00 3.455769098050592153e-02
5.966717066557530779e+04 3.871988466281823804e+00 3.385429171926186004e-02
5.966717070038265229e+04 3.884528845815804043e+00 3.470023059854480951e-02
5.966717073518999678e+04 3.915676317428971487e+00 3.453673874063342003e-02
5.966717076999734127e+04 3.970285228761255780e+00 3.519547455983264295e-02
5.966717080480468576e+04 3.906019394512772358e+00 3.433454969316286631e-02
5.966717083961203025e+04 3.944584071525689239e+00 3.502865106324390410e-02
5.966717087441937474e+04 3.882305533651838836e+00 3.404007635408166921e-02
5.966717090922671923e+04 3.918356962380685538e+00 3.479151136251969201e-02
5.966717094403406372e+04 3.874256574667781727e+00 3.459481794283172928e-02
5.966717097884140821e+04 3.867533763400937907e+00 3.448830213247541798e-02
5.966717101364875271e+04 3.951800949809979979e+00 3.531852860606717742e-02
5.966717104845609720e+04 3.894740850086695350e+00 3.455664616130665195e-02
5.966717108326344169e+04 3.906004138366397260e+00 3.456278610987261607e-02
5.966717111807078618e+04 3.968978873239436211e+00 3.552428283284932153e-02
5.966717115287813067e+04 3.915636469560151323e+00 3.504735083118443867e-02
5.966717118768547516e+04 3.956598939265119519e+00 3.631569498073649455e-02
5.966717122249281965e+04 3.931541555507557018e+00 3.500467763145615613e-02
5.966717125730016414e+04 3.887052104656563145e+00 3.459933887111650563e-02
5.966717129210750863e+04 3.970130224393946694e+00 3.568951135153854842e-02
5.966717132691485313e+04 3.982717203512176507e+00 3.559888696184541207e-02
5.966717136172219762e+04 3.921741018763609254e+00 3.533230361110004103e-02
5.966717139652954211e+04 3.946633543613337292e+00 3.526698285124813675e-02
5.966717143133688660e+04 3.853680762221145528e+00 3.465058565701623072e-02
5.966717146614423109e+04 3.990164629157665566e+00 3.586813523330775744e-02
5.966717150095157558e+04 3.869125537721448627e+00 3.418480035535152034e-02
5.966717153575892007e+04 3.906857952154924263e+00 3.468398293470940918e-02
5.966717157056626456e+04 3.963516462940098961e+00 3.532119392450361328e-02
5.966717160537360905e+04 3.943190353123466441e+00 3.580970290658927468e-02
5.966717164018095355e+04 3.902233603477577084e+00 3.417304513719374159e-02
5.966717167498829804e+04 3.990441167662877930e+00 3.578196289615605957e-02
5.966717170979564253e+04 3.916404821085213150e+00 3.491042628354514010e-02
5.966717174460298702e+04 3.878514974553812333e+00 3.425745283266747043e-02
5.966717177941032423e+04 3.891943478494270803e+00 3.494835648573884485e-02
5.966717181421766873e+04 3.880414206450464309e+00 3.460342769821016240e-02
5.966717184902502049e+04 3.930327192092660571e+00 3.489301196309516073e-02
5.966717188383236498e+04 3.910829046934581221e+00 3.489262965366467933e-02
5.966717191863970947e+04 3.915068849512525428e+00 3.496795245014991393e-02
5.966717195344705397e+04 3.860105892641879866e+00 3.391757026536251773e-02
5.966717198825439846e+04 3.958916861585232816e+00 3.613852312978770714e-02
5.966717202306174295e+04 3.901646889438311838e+00 3.502361837843238207e-02
5.966717205786908744e+04 3.956869150367502641e+00 3.595018728249223250e-02
5.966717209267643193e+04 4.011063530382250164e+00 3.605625782617628144e-02
5.966717212748377642e+04 3.952331161850831442e+00 3.524754740632574102e-02
5.966717216229112091e+04 3.929417637464375002e+00 3.584114492981015088e-02
5.966717219709846540e+04 3.978697794035618074e+00 3.582894905082312925e-02
5.966717223190580989e+04 3.855126911793694156e+00 3.393538580745572575e-02
5.966717226671315439e+04 3.924503078276165180e+00 3.479409865752285808e-02
5.966717230152049888e+04 3.951826397596347018e+00 3.505830659628551838e-02
5.966717233632784337e+04 3.919757205023588487e+00 3.477499576645038531e-02
5.966717237113518786e+04 3.964144306520538397e+00 3.517187834465410751e-02
5.966717240594253235e+04 3.930663376448571444e+00 3.513267547522615220e-02
5.966717244074987684e+04 3.947159912520764369e+00 3.518252739847005373e-02
5.966717247555722133e+04 3.883806522510159898e+00 3.442990913995128133e-02
5.966717251036456582e+04 3.896479153965201281e+00 3.460520774148236056e-02
5.966717254517191031e+04 3.943388054654080932e+00 3.512966200574686726e-02
5.966717257997925481e+04 3.895849549150391056e+00 3.443082334331699912e-02
5.966717261478659930e+04 3.863405901647066987e+00 3.407726690634933775e-02
5.966717264959394379e+04 3.884333246760741876e+00 3.459688046611913981e-02
5.966717268440128100e+04 3.922531769305963145e+00 3.470282594370274754e-02
5.966717271920862549e+04 3.917056981037429164e+00 3.512235948436443628e-02
5.966717275401597726e+04 3.904396342947195730e+00 3.464176014872458187e-02
5.966717278882332175e+04 3.893247322009824263e+00 3.435156570374503504e-02
5.966717282363065897e+04 3.956322113234548965e+00 3.530767404471401444e-02
5.966717285843800346e+04 3.930865050687249784e+00 3.526901116702225308e-02
5.966717289324535523e+04 3.947198288668369859e+00 3.561713544611767868e-02
5.966717292805269972e+04 3.952872962932190593e+00 3.586246813948887335e-02
5.966717296286004421e+04 3.921326321250854452e+00 3.513236094046395114e-02
5.966717299766738870e+04 3.931910134727645723e+00 3.518231012946369113e-02
5.966717303247472591e+04 3.943545615026537554e+00 3.518429815202747668e-02
5.966717306728207041e+04 3.931340087403329075e+00 3.629640180964783386e-02
5.966717310208941490e+04 3.987310474356459800e+00 3.639426521603156273e-02
5.966717313689675939e+04 3.942594624886170074e+00 3.516874814927476584e-02
5.966717317170410388e+04 3.932264931238290462e+00 3.573475975005109551e-02
5.966717320651144837e+04 3.949868629711336787e+00 3.526109490893821613e-02
5.966717324131880014e+04 3.927843972967245190e+00 3.527974499463285701e-02
5.966717327612614463e+04 3.968815512070552387e+00 3.586542710269195050e-02
5.966717331093348184e+04 3.915053769749308632e+00 3.501141046554150094e-02
5.966717334574082633e+04 3.936024474926757666e+00 3.537342596460794214e-02
5.966717338054817810e+04 3.963642104385228127e+00 3.549352025218601575e-02
5.966717341535552259e+04 3.980714002333030521e+00 3.568912693774678457e-02
5.966717345016285981e+04 3.897479880913616412e+00 3.474279339555241125e-02
5.966717348497020430e+04 3.961335264420117408e+00 3.620685816045197264e-02
5.966717351977755607e+04 3.976878411939399616e+00 3.609427783118102778e-02
5.966717355458490056e+04 3.950112739571589149e+00 3.528439105059688607e-02
5.966717358939223777e+04 4.000257368639632105e+00 3.723770437055326510e-02
5.966717362419958226e+04 3.953117430698843027e+00 3.519575995075066577e-02
5.966717365900692675e+04 3.971889637701940590e+00 3.561623028209994629e-02
5.966717369381427125e+04 3.980828592716994407e+00 3.542727480820488661e-02
5.966717372862161574e+04 3.947689375336186579e+00 3.548109944690023415e-02
5.966717376342896023e+04 3.963945810029609440e+00 3.549344222627454776e-02
5.966717379823630472e+04 3.995176763972422052e+00 3.625818782936494206e-02
5.966717383304364921e+04 3.929726005617680151e+00 3.486348527988113871e-02
5.966717386785100098e+04 3.894174477373954613e+00 3.439254726409839841e-02
5.966717390265834547e+04 3.944443789701947978e+00 3.506788067325572467e-02
5.966717393746568268e+04 3.944193044516929980e+00 3.686546020714265293e-02
5.966717397227302718e+04 3.952725507285371975e+00 3.531356705512574828e-02
5.966717400708037167e+04 3.966046286570757751e+00 3.551747913242132848e-02
5.966717404188771616e+04 3.939824324245243758e+00 3.499943351059079527e-02
5.966717407669506065e+04 3.952092484721161370e+00 3.479147365309945977e-02
5.966717411150240514e+04 3.978885150171802998e+00 3.565371501842214130e-02
5.966717414630974963e+04 4.031165158033545914e+00 3.611193125502552143e-02
5.966717418111709412e+04 3.938614568103060876e+00 3.499355354116710087e-02
5.966717421592443861e+04 4.012541610014534577e+00 3.628259242013522762e-02
5.966717425073178310e+04 3.970028142589118403e+00 3.541178704701553742e-02
5.966717428553912760e+04 3.912599491165417831e+00 3.432438305066862899e-02
5.966717432034647209e+04 3.936003821723667695e+00 3.470406273324693619e-02
5.966717435515381658e+04 3.990466606641597469e+00 3.536943146983827918e-02
5.966717438996116107e+04 3.954443296381266126e+00 3.535251972714290036e-02
5.966717442476850556e+04 3.896336235420035266e+00 3.510057630593702016e-02
5.966717445957585005e+04 4.009253561934346344e+00 3.587702749674214625e-02
5.966717449438319454e+04 3.978847043799682126e+00 3.634939024280085113e-02
5.966717452919053903e+04 3.919797358505807683e+00 3.496280058154465492e-02
5.966717456399788352e+04 3.950843803607028804e+00 3.513386563535074447e-02
5.966717459880522802e+04 3.904752635273437633e+00 3.419597758784065356e-02
5.966717463361257251e+04 3.996185598395444405e+00 3.521987465836024650e-02
5.966717466841991700e+04 3.945274907082688021e+00 3.578900983748171255e-02
5.966717470322726149e+04 3.967068825625286177e+00 3.490311851588936976e-02
5.966717473803460598e+04 3.940324112548972746e+00 3.448284529126245668e-02
5.966717477284195047e+04 3.928296027188562078e+00 3.440708680933803748e-02
5.966717480764929496e+04 3.991194224168540305e+00 3.504016317029653993e-02
5.966717484245663945e+04 3.959615077510897585e+00 3.463102486084494031e-02
5.966717487726398394e+04 3.985140884504147163e+00 3.583564764860788093e-02
5.966717491207132844e+04 3.977217187509201057e+00 3.522197342403855791e-02
5.966717494687867293e+04 3.963820155479712337e+00 3.502336825057604519e-02
5.966717498168601742e+04 3.956626803541821058e+00 3.515231154595752083e-02
5.966717501649336191e+04 3.918381116977201373e+00 3.430181807838014046e-02
5.966717505130070640e+04 3.999042078044193538e+00 3.535884043560359041e-02
5.966717508610805089e+04 4.020027100756314198e+00 3.559598187344089476e-02
5.966717512091539538e+04 3.967073442093058677e+00 3.505737407367750386e-02
5.966717515572273987e+04 4.003577459650609072e+00 3.518627991728819765e-02
5.966717519053008436e+04 4.027347174920523187e+00 3.556910727365870939e-02
5.966717522533742886e+04 4.045315718445912978e+00 3.598874309470364435e-02
5.966717526014477335e+04 3.997393981087415504e+00 3.490282563876594135e-02
5.966717529495211784e+04 4.043458797407155636e+00 3.562922056049593056e-02
5.966717532975946233e+04 3.995772399557943722e+00 3.534289153367593111e-02
5.966717536456680682e+04 4.028978018518848181e+00 3.531860544143953368e-02
5.966717539937415131e+04 4.018563792317573657e+00 3.540257071582940396e-02
5.966717543418149580e+04 3.970520489346950122e+00 3.490058007487394087e-02
5.966717546898884029e+04 3.971663849622477205e+00 3.513186045451650863e-02
5.966717550379618478e+04 3.984298663927202000e+00 3.525271769802136579e-02
5.966717553860352928e+04 3.952595421188570324e+00 3.478238783730553535e-02
5.966717557341087377e+04 4.003482962997945371e+00 3.579406188200826011e-02
5.966717560821821826e+04 4.022610250297973700e+00 3.589189777563644296e-02
5.966717564302556275e+04 3.977691698212870719e+00 3.503413340177884139e-02
5.966717567783290724e+04 3.990553747865967615e+00 3.561661125179008125e-02
5.966717571264025173e+04 3.944740777373508589e+00 3.491011941266101287e-02
5.966717574744759622e+04 3.999841321148364770e+00 3.596725985001158338e-02
5.966717578225494071e+04 4.049732967366647785e+00 3.639391555828155878e-02
5.966717581706228520e+04 3.969072042480650708e+00 3.514766870402658699e-02
5.966717585186962970e+04 3.906484557647348144e+00 3.404610718267993275e-02
5.966717588667697419e+04 3.993790733499229528e+00 3.545576092764357590e-02
5.966717592148431868e+04 3.997307596719410050e+00 3.529650591324032943e-02
5.966717595629166317e+04 3.996835781835484713e+00 3.526058501727859229e-02
5.966717599109900766e+04 3.991897093082143133e+00 3.554787859683086748e-02
5.966717602590635215e+04 4.022496241678001461e+00 3.596390118974399086e-02
5.966717606071369664e+04 3.944702276965065924e+00 3.453447677068968019e-02
5.966717609552104113e+04 3.948094717237709883e+00 3.472087339669192169e-02
5.966717613032838563e+04 3.897660211737492997e+00 3.409042075098036445e-02
5.966717616513573012e+04 3.904990325701386933e+00 3.443434233925007915e-02
5.966717619994307461e+04 3.931101865489904146e+00 3.454247501490440020e-02
5.966717623475041910e+04 3.950759036566981131e+00 3.540504816591948101e-02
5.966717626955776359e+04 3.964734181343770203e+00 3.558872331570712977e-02
5.966717630436510808e+04 4.032607139448314726e+00 3.610620520356116331e-02
5.966717633917245257e+04 4.022944981898035621e+00 3.532745331546415651e-02
5.966717637397979706e+04 3.984276581188516353e+00 3.508692623061930582e-02
5.966717640878714155e+04 3.941939606403995988e+00 3.477043778039597827e-02
5.966717644359448605e+04 3.927242995360852085e+00 3.478400531862105988e-02
5.966717647840183054e+04 3.990811810516488478e+00 3.532026291596247758e-02
5.966717651320917503e+04 3.901205284981376309e+00 3.444049999801502421e-02
5.966717654801651952e+04 3.939699206288139077e+00 3.483195973449505073e-02
5.966717658282386401e+04 4.000704633262272658e+00 3.514941452412907730e-02
5.966717661763120850e+04 3.931110580590313930e+00 3.485598584882450973e-02
5.966717665243855299e+04 3.941624651187591422e+00 3.504656069426044518e-02
5.966717668724589748e+04 3.951325584816830716e+00 3.508542690446008611e-02
5.966717672205324197e+04 3.946541411623559537e+00 3.484963031763409907e-02
5.966717675686058647e+04 3.912444441848647703e+00 3.437303615652053529e-02
5.966717679166793096e+04 3.913250444049733545e+00 3.411506759126555627e-02
5.966717682647527545e+04 3.963131179802246162e+00 3.480577944368166282e-02
5.966717686128261994e+04 3.939092637226627502e+00 3.450980318824016513e-02
5.966717689608996443e+04 3.867060268883881768e+00 3.396820791790533534e-02
5.966717693089730892e+04 3.909589268165619025e+00 3.466735990874960510e-02
5.966717696570465341e+04 3.949166286854145724e+00 3.534318563328436857e-02
5.966717700051199790e+04 3.952578913161854057e+00 3.534891546325055756e-02
5.966717703531934239e+04 4.010960743310679533e+00 3.580055794126866392e-02
5.966717707012668689e+04 3.929380021940878542e+00 3.429336058342455362e-02
5.966717710493403138e+04 3.990870414115605058e+00 3.569548874787534243e-02
5.966717713974137587e+04 3.955489894253850114e+00 3.590870575623791860e-02
5.966717717454872036e+04 3.937605752961082839e+00 3.494337021549519251e-02
5.966717720935606485e+04 3.901996954790349026e+00 3.458141838183600297e-02
5.966717724416340934e+04 3.958271034389017728e+00 3.518841487105772020e-02
5.966717727897075383e+04 3.952358460309407739e+00 3.546974365401399376e-02
5.966717731377809832e+04 3.928800600320249359e+00 3.479608113813355275e-02
5.966717734858544281e+04 3.919085548653276074e+00 3.580532199643746138e-02
5.966717738339278731e+04 3.921896266269156772e+00 3.487772517122642718e-02
5.966717741820013180e+04 3.924567682139508573e+00 3.519614159848559465e-02
5.966717745300747629e+04 3.877638838464696924e+00 3.449599042249568148e-02
5.966717748781482078e+04 3.864515629835963750e+00 3.392287635668028017e-02
5.966717752262216527e+04 3.944475081821778861e+00 3.493144656670758158e-02
5.966717755742950976e+04 3.890396000448591352e+00 3.411575450052189984e-02
5.966717759223685425e+04 3.805473184292829991e+00 3.328618136391628402e-02
5.966717762704419874e+04 3.836153814546756635e+00 3.358557854497681849e-02
5.966717766185154323e+04 3.894608691500662800e+00 3.455809999185902731e-02
5.966717769665888773e+04 3.896014287840452450e+00 3.460624465717623832e-02
5.966717773146623222e+04 3.944177911942452930e+00 3.516710388076602772e-02
5.966717776627357671e+04 3.772173801589335795e+00 3.274746676077509855e-02
5.966717780108092120e+04 3.901320447465307151e+00 3.478003290350156762e-02
5.966717783588826569e+04 3.853109482422387266e+00 3.443669778058404407e-02
5.966717787069561018e+04 3.888802548299651107e+00 3.467751837338572951e-02
5.966717790550295467e+04 3.824150030961578128e+00 3.392434905424661362e-02
5.966717794031029916e+04 3.858103603895912670e+00 3.410824631738374607e-02
5.966717797511764365e+04 3.833802833502274687e+00 3.371559262116623906e-02
5.966717800992498815e+04 3.802779964836049409e+00 3.338594462244203614e-02
5.966717804473233264e+04 3.902182965595711206e+00 3.481752072398840159e-02
5.966717807953967713e+04 3.919229302912108359e+00 3.502668669797660145e-02
5.966717811434702162e+04 3.835868343403119329e+00 3.401206826562580554e-02
5.966717814915436611e+04 3.837498828820387953e+00 3.369740474735856417e-02
5.966717818396171060e+04 3.809632773789353166e+00 3.329785092023728604e-02
5.966717821876905509e+04 3.805057572651203035e+00 3.362250736724334971e-02
5.966717825357639958e+04 3.851387926490532632e+00 3.396219701604360347e-02
5.966717828838374407e+04 3.813616401709300607e+00 3.350179942930124610e-02
5.966717832319108857e+04 3.864078073583045114e+00 3.410929340617997046e-02
5.966717835799843306e+04 3.788895469695386264e+00 3.326557736517271602e-02
5.966717839280577755e+04 3.852273264890949900e+00 3.419627792532056731e-02
5.966717842761312204e+04 3.806160776971682758e+00 3.366226280534138915e-02
5.966717846242046653e+04 3.850318243154488229e+00 3.407896418764384816e-02
5.966717849722781102e+04 3.841434868882261267e+00 3.376814610973277037e-02
5.966717853203515551e+04 3.890231267565378293e+00 3.422908377919681860e-02
5.966717856684250000e+04 3.857446470307725139e+00 3.392360656182684397e-02
5.966717860164984450e+04 3.861848275536627906e+00 3.452976103277036884e-02
5.966717863645718899e+04 3.837152884094495509e+00 3.372613002773728469e-02
5.966717867126453348e+04 3.828184073724007597e+00 3.363847384636341198e-02
5.966717870607187797e+04 3.860686364339516619e+00 3.427907934847534976e-02
5.966717874087922246e+04 3.819142291149857815e+00 3.362588483429556491e-02
5.966717877568656695e+04 3.867717534298063864e+00 3.455502152782186781e-02
5.966717881049391144e+04 3.907566319115704623e+00 3.497596973995490549e-02
5.966717884530125593e+04 3.814895582859405554e+00 3.376177824122662818e-02
5.966717888010860042e+04 3.855627833860267195e+00 3.430173209298337939e-02
5.966717891491594492e+04 3.846644142948955736e+00 3.379353613834685383e-02
5.966717894972328941e+04 3.881080470565855922e+00 3.420357962641876193e-02
5.966717898453063390e+04 3.947875678937839528e+00 3.503080435992970282e-02
5.966717901933797839e+04 3.893077931809666659e+00 3.469031767827769619e-02
5.966717905414532288e+04 3.859439982685907378e+00 3.385415478940424772e-02
5.966717908895266737e+04 3.857961341213673734e+00 3.369373440590623520e-02
5.966717912376001186e+04 3.874371711934687212e+00 3.423546437507746926e-02
5.966717915856735635e+04 3.914593429629673604e+00 3.491084309927035279e-02
5.966717919337470084e+04 3.908231691219177684e+00 3.486211989702987790e-02
5.966717922818204534e+04 3.940003069802588076e+00 3.451603127467586102e-02
5.966717926298938983e+04 3.900199506545939609e+00 3.418297484513797835e-02
5.966717929779673432e+04 3.954477197214240736e+00 3.508819860363660698e-02
5.966717933260407881e+04 3.890543912467931076e+00 3.405011216124778639e-02
5.966717936741142330e+04 3.897968776624185505e+00 3.427466256460959260e-02
5.966717940221876779e+04 3.949581326944517023e+00 3.472763720286400901e-02
5.966717943702611228e+04 3.876258352414806652e+00 3.453120990544644026e-02
5.966717947183345677e+04 3.929927724118107868e+00 3.492289288527173491e-02
5.966717950664080126e+04 3.906894346905375404e+00 3.410620200099764854e-02
5.966717954144814576e+04 3.869508054950127729e+00 3.408437962754871930e-02
5.966717957625549025e+04 3.959633597267504967e+00 3.531916640811478408e-02
5.966717961106283474e+04 3.891992682654243918e+00 3.413746396296376412e-02
5.966717964587017923e+04 3.853980055467044252e+00 3.397663199582553334e-02
5.966717968067752372e+04 3.889663318856847241e+00 3.433739815044063032e-02
5.966717971548486821e+04 3.862017821279346563e+00 3.387631611630410183e-02
5.966717975029221270e+04 3.925337882167694303e+00 3.467538570701696882e-02
5.966717978509955719e+04 3.883047757501861597e+00 3.404225746137386210e-02
5.966717981990690168e+04 3.937129145110803474e+00 3.472275823434770731e-02
5.966717985471424618e+04 3.905339820138582052e+00 3.443687080523934879e-02
5.966717988952159067e+04 3.905580787875935656e+00 3.476633218203706993e-02
5.966717992432893516e+04 3.982422106035155895e+00 3.598355444136773496e-02
5.966717995913627965e+04 3.980781665349522047e+00 3.557824463309375296e-02
5.966717999394362414e+04 3.847653679653679770e+00 3.396929525733228400e-02
5.966718002875096863e+04 3.901147276980404310e+00 3.470521544732861619e-02
5.966718006355831312e+04 3.883671173140715638e+00 3.459969811153941477e-02
5.966718009836565761e+04 3.882202175894685414e+00 3.444888657819043798e-02
5.966718013317300210e+04 3.932756395837526231e+00 3.496337427033375383e-02
5.966718016798034660e+04 3.980229238316058016e+00 3.598289402365669604e-02
5.966718020278769109e+04 3.922400611620795008e+00 3.508105248106514751e-02
5.966718023759503558e+04 3.958182605743453042e+00 3.551459609629000619e-02
5.966718027240238007e+04 3.955444814672839371e+00 3.623639081092339814e-02
5.966718030720972456e+04 3.938863310438523779e+00 3.561317950165754365e-02
5.966718034201706905e+04 3.953112430343920458e+00 3.531304299319925483e-02
5.966718037682441354e+04 3.945745288406624862e+00 3.529904553301400211e-02
5.966718041163175803e+04 3.975800497339058825e+00 3.577914915960624803e-02
5.966718044643910252e+04 3.989371997886274279e+00 3.555801798066408892e-02
5.966718048124644702e+04 3.975052818792747633e+00 3.566993063690157562e-02
5.966718051605379151e+04 3.957508100181420740e+00 3.509856072893095813e-02
5.966718055086113600e+04 3.940676777827112787e+00 3.522599641008235943e-02
5.966718058566848049e+04 3.932577477226525176e+00 3.480936175307480090e-02
5.966718062047582498e+04 3.995525059665871126e+00 3.610240094450854059e-02
5.966718065528316947e+04 3.873040197358874170e+00 3.466531629281534299e-02
5.966718069009051396e+04 3.925734756203768772e+00 3.535167041092732165e-02
5.966718072489785845e+04 3.991956228818749342e+00 3.602824432112699399e-02
5.966718075970520295e+04 3.978839435173898931e+00 3.609791125512745030e-02
5.966718079451254744e+04 3.919492343610118557e+00 3.495585207549136569e-02
5.966718082931989193e+04 3.960542039376747869e+00 3.537956341529764626e-02
5.966718086412723642e+04 3.952801789772061980e+00 3.570377637669793630e-02
5.966718089893458091e+04 3.920492897404361354e+00 3.514594190259454770e-02
5.966718093374192540e+04 3.939279125703476936e+00 3.532300510489503470e-02
5.966718096854926989e+04 3.977822843656977359e+00 3.580704824169460981e-02
5.966718100335661438e+04 4.004919344944234183e+00 3.655497481747542465e-02
5.966718103816395887e+04 4.029678220015956214e+00 3.649721057487753662e-02
5.966718107297130337e+04 4.015651161534630198e+00 3.614477801901554155e-02
5.966718110777864786e+04 3.970990662986669584e+00 3.537937047779975142e-02
5.966718114258599235e+04 4.024303039377152835e+00 3.550287075990594260e-02
5.966718117739333684e+04 3.980412505633702303e+00 3.549321875446446312e-02
5.966718121220068133e+04 3.979794443323561914e+00 3.572091544234456961e-02
5.966718124700802582e+04 3.930853114011421123e+00 3.530745092810312624e-02
5.966718128181537031e+04 3.968849720707182449e+00 3.527027003109083070e-02
5.966718131662271480e+04 3.941499329879261992e+00 3.511877606093335991e-02
5.966718135143005929e+04 3.963039217396867375e+00 3.531782397537096968e-02
5.966718138623740379e+04 3.956153618906942171e+00 3.511505645486619198e-02
5.966718142104474828e+04 3.945082666161352503e+00 3.541158209778286214e-02
5.966718145585209277e+04 3.876272550231478764e+00 3.441288206028727398e-02
5.966718149065943726e+04 3.855097254004577145e+00 3.400907779450511315e-02
5.966718152546678175e+04 3.915918764295190257e+00 3.495195367586440005e-02
5.966718156027412624e+04 3.921687205011083144e+00 3.492840313774946137e-02
5.966718159508147073e+04 3.861525642435148509e+00 3.442865781683283194e-02
5.966718162988881522e+04 3.950201452358597098e+00 3.518283640878124008e-02
5.966718166469615971e+04 3.888993425858290554e+00 3.439001993144907843e-02
5.966718169950350421e+04 3.911027561502709027e+00 3.486701044432314461e-02
5.966718173431084870e+04 3.995544186323210401e+00 3.594653401877737076e-02
5.966718176911819319e+04 3.945628790513181716e+00 3.511936394417441293e-02
5.966718180392553768e+04 3.868303794786069005e+00 3.413589495769462495e-02
5.966718183873288217e+04 3.949633156045208260e+00 3.522328429630571661e-02
5.966718187354022666e+04 3.930796902263546944e+00 3.451251283590007352e-02
5.966718190834757115e+04 3.932226783482315469e+00 3.487422167652645677e-02
5.966718194315491564e+04 3.903370945325198349e+00 3.461985374919470532e-02
5.966718197796226013e+04 3.935651350292626471e+00 3.534282306383995653e-02
5.966718201276960463e+04 3.937605074580596387e+00 3.482450601592616823e-02
5.966718204757694184e+04 3.875194064873961786e+00 3.434292154943791031e-02
5.966718208238428633e+04 3.896077210098317867e+00 3.507065360489940858e-02
5.966718211719163810e+04 3.882750786131297094e+00 3.446484045217831221e-02
5.966718215199898259e+04 3.965541834900238261e+00 3.544058066016586572e-02
5.966718218680632708e+04 3.909829311359623194e+00 3.438805071534720842e-02
5.966718222161367157e+04 3.981303956673796218e+00 3.553309932720834230e-02
5.966718225642101606e+04 3.958052837689150394e+00 3.481743102039729088e-02
5.966718229122836055e+04 3.985751149340056365e+00 3.578924267660077430e-02
5.966718232603570505e+04 3.982478905918302559e+00 3.564092577332993173e-02
5.966718236084304954e+04 3.965043939017611763e+00 3.499667518398900251e-02
5.966718239565038675e+04 3.957694101257901664e+00 3.483986052991541738e-02
5.966718243045773124e+04 3.961272623628331324e+00 3.491667492714951859e-02
5.966718246526508301e+04 3.993491219398905390e+00 3.536257280522945440e-02
5.966718250007242750e+04 3.943139811061306954e+00 3.439069597368953762e-02
5.966718253487976472e+04 3.915377648124405141e+00 3.426689857281182278e-02
5.966718256968710921e+04 4.021692051831202264e+00 3.587947080458520760e-02
5.966718260449446097e+04 3.959959623149394314e+00 3.516669629545050163e-02
5.966718263930180547e+04 3.998100527764753664e+00 3.582765088557225697e-02
5.966718267410914996e+04 3.933003405704555533e+00 3.479802717861775474e-02
5.966718270891649445e+04 3.921622526054115543e+00 3.484079521848857525e-02
5.966718274372383894e+04 3.925821423702290147e+00 3.459582300729889537e-02
5.966718277853118343e+04 3.877368704408171496e+00 3.409151229718335868e-02
5.966718281333852065e+04 3.907408489551680741e+00 3.491335694971277326e-02
5.966718284814586514e+04 3.932421840469104701e+00 3.534913107903620705e-02
5.966718288295321690e+04 3.912434848227812623e+00 3.484794285729449909e-02
5.966718291776056139e+04 3.937425768445057095e+00 3.505076459552511348e-02
5.966718295256790589e+04 3.901829426929353417e+00 3.432709590419726758e-02
5.966718298737525038e+04 3.908097314286389956e+00 3.499397309664289274e-02
5.966718302218258759e+04 3.899377781948052402e+00 3.481746485181298062e-02
5.966718305698993208e+04 3.837847230266663079e+00 3.378811803401075148e-02
5.966718309179728385e+04 3.900880189174986246e+00 3.463482763354266969e-02
5.966718312660462834e+04 3.921664325421124531e+00 3.450908327147816229e-02
5.966718316141196556e+04 3.864878267921424193e+00 3.378003002782892922e-02
5.966718319621931005e+04 3.979260644071885622e+00 3.541579689794657759e-02
5.966718323102666182e+04 3.964046058801817374e+00 3.507446976156942953e-02
5.966718326583400631e+04 3.893059755134046451e+00 3.435199812742426029e-02
5.966718330064134352e+04 3.883501475940393632e+00 3.412498572421163168e-02
5.966718333544868801e+04 3.878681606086723743e+00 3.423102643989914956e-02
5.966718337025603978e+04 3.903419897367193858e+00 3.422691267936956577e-02
5.966718340506338427e+04 3.851013068404373296e+00 3.381401897416323049e-02
5.966718343987072876e+04 3.957951740065301927e+00 3.487147977748856348e-02
5.966718347467807325e+04 3.916773716146219275e+00 3.451100487835557368e-02
5.966718350948541774e+04 3.909581767197661151e+00 3.452531309319805536e-02
5.966718354429276224e+04 3.928565057353701651e+00 3.443081105842458328e-02
5.966718357910010673e+04 3.966453092577086448e+00 3.518830307548440756e-02
5.966718361390745122e+04 3.876371352290348238e+00 3.455646087286547846e-02
5.966718364871478843e+04 3.897065173067236543e+00 3.472015003672245664e-02
5.966718368352213292e+04 3.929070935077897619e+00 3.512941063632321614e-02
5.966718371832947741e+04 3.980663278634021474e+00 3.562367448749267917e-02
5.966718375313682191e+04 3.970151540147533353e+00 3.583784576850227582e-02
5.966718378794416640e+04 3.958877784002940547e+00 3.541999076908257382e-02
5.966718382275151089e+04 3.978078543958819768e+00 3.562033997945613512e-02
5.966718385755886266e+04 3.944075435891353454e+00 3.506787329930046576e-02
5.966718389236620715e+04 3.949543989658602872e+00 3.489030785350562269e-02
5.966718392717354436e+04 3.923482960013868759e+00 3.488892109164503513e-02
5.966718396198088885e+04 3.825759679525432500e+00 3.348746684495830517e-02
5.966718399678824062e+04 3.904643985070341383e+00 3.439880936139635970e-02
5.966718403159558511e+04 3.900369449206770867e+00 3.441630852646190147e-02
5.966718406640292233e+04 3.888487090086693687e+00 3.412545584409371752e-02
5.966718410121026682e+04 3.964100238807774623e+00 3.523799238133589612e-02
5.966718413601761858e+04 3.960802107210833256e+00 3.540697788206797342e-02
5.966718417082496308e+04 3.930219796606126081e+00 3.467414007020690192e-02
5.966718420563230029e+04 3.923443271297759161e+00 3.448091175365016609e-02
5.966718424043964478e+04 3.894905528094124048e+00 3.458363959690467088e-02
5.966718427524698927e+04 3.973753139897733710e+00 3.544943551833185102e-02
5.966718431005433376e+04 3.897339197164356506e+00 3.404007542619108539e-02
5.966718434486168553e+04 3.918725321304041831e+00 3.437416147216146300e-02
5.966718437966903002e+04 3.877341858442443279e+00 3.424850116761200824e-02
5.966718441447636724e+04 3.971049340575025788e+00 3.527262577326056164e-02
5.966718444928371173e+04 3.849809179442107876e+00 3.369153143822370411e-02
5.966718448409105622e+04 3.903436921177197316e+00 3.446975510961818034e-02
5.966718451889840071e+04 3.920003826423848370e+00 3.446986730195943788e-02
5.966718455370574520e+04 3.949229029063054952e+00 3.505264416538717703e-02
5.966718458851308969e+04 3.968667935528947144e+00 3.515068617203599699e-02
5.966718462332044146e+04 3.987328221320102450e+00 3.505017509843558199e-02
5.966718465812778595e+04 3.897806981711231522e+00 3.441848489389004451e-02
5.966718469293512317e+04 3.919905202094042806e+00 3.505845313769435229e-02
5.966718472774246766e+04 3.989613135590689641e+00 3.556266533762150739e-02
5.966718476254981942e+04 3.883082797879069403e+00 3.462365462900134777e-02
5.966718479735716392e+04 3.930689911767832889e+00 3.537277324870143763e-02
5.966718483216450113e+04 3.903606073763032924e+00 3.441653826887365597e-02
5.966718486697184562e+04 4.037282543672541912e+00 3.617307566971091071e-02
5.966718490177919011e+04 3.984391841350429786e+00 3.532570086330234088e-02
5.966718493658653460e+04 3.952804125331736973e+00 3.460949325913981883e-02
5.966718497139388637e+04 3.974359282661103610e+00 3.501952889548800435e-02
5.966718500620123086e+04 3.994432231792135912e+00 3.510696803346130546e-02
5.966718504100856808e+04 3.919672219204898944e+00 3.439900089529242949e-02
5.966718507581591257e+04 3.984275819718110068e+00 3.520822052186608347e-02
5.966718511062326434e+04 3.946664438382982976e+00 3.450771250905968618e-02
5.966718514543060883e+04 3.946305847040746606e+00 3.488734272775671080e-02
5.966718518023794604e+04 3.926274785461148387e+00 3.476999842072501373e-02
5.966718521504529053e+04 3.988691009984893565e+00 3.498483577067228179e-02
5.966718524985264230e+04 3.924858351100798171e+00 3.435397670235804807e-02
5.966718528465998679e+04 3.947038385569119345e+00 3.468249033275859483e-02
5.966718531946732401e+04 3.885235944189556978e+00 3.422840768122763222e-02
5.966718535427466850e+04 3.915104793169037922e+00 3.491004120368828428e-02
5.966718538908202027e+04 3.935203713132126246e+00 3.544164986327171668e-02
5.966718542388936476e+04 3.956920169490517836e+00 3.573508908667044626e-02
5.966718545869670197e+04 3.923546706186059385e+00 3.461991099026530405e-02
5.966718549350404646e+04 3.886617167043294074e+00 3.414423402298871063e-02
5.966718552831139095e+04 3.884175558927909666e+00 3.410124812754758428e-02
5.966718556311873544e+04 3.957693285397828387e+00 3.513598870375416600e-02
5.966718559792608721e+04 3.892034358100688873e+00 3.407441885106866214e-02
5.966718563273343170e+04 3.936673921121078834e+00 3.474273459429402799e-02
5.966718566754076892e+04 3.974951258794608755e+00 3.516090328493554767e-02
5.966718570234811341e+04 3.941289575197353567e+00 3.457024470081606488e-02
5.966718573715546518e+04 4.018695207613608211e+00 3.546590085772856338e-02
5.966718577196280967e+04 3.879128875641816521e+00 3.387549541220759991e-02
5.966718580677014688e+04 3.892268436436819634e+00 3.390949323787467024e-02
5.966718584157749137e+04 3.896232030978327820e+00 3.439977621635506577e-02
5.966718587638484314e+04 3.964952685528811749e+00 3.535076548328129620e-02
5.966718591119218763e+04 3.945340523077654371e+00 3.474745651168738292e-02
5.966718594599953212e+04 3.945402993344847786e+00 3.507201149270360030e-02
5.966718598080687661e+04 3.914573254031223914e+00 3.470690055850376987e-02
5.966718601561422111e+04 3.923899841445538605e+00 3.485917732911469197e-02
5.966718605042156560e+04 3.932868228091407126e+00 3.497677707099897115e-02
5.966718608522890281e+04 3.878831122308157298e+00 3.445867419115660607e-02
5.966718612003624730e+04 3.952207149905484496e+00 3.537965587476905871e-02
5.966718615484359179e+04 3.895912916274304472e+00 3.447872557782878655e-02
5.966718618965093629e+04 3.985556997530037115e+00 3.561912510366125467e-02
5.966718622445828805e+04 3.898334356308144066e+00 3.442154070659410314e-02
5.966718625926563254e+04 3.833992783810636240e+00 3.353228217110058168e-02
5.966718629407296976e+04 3.894458777275639161e+00 3.452474670589900096e-02
5.966718632888031425e+04 3.934998666548137347e+00 3.531475742528029232e-02
5.966718636368766602e+04 3.965799078561598190e+00 3.602490628894103319e-02
5.966718639849501051e+04 3.894720900814224951e+00 3.438822892162463757e-02
5.966718643330234772e+04 3.846386244867488369e+00 3.400476091482416280e-02
5.966718646810969221e+04 3.906885740413049923e+00 3.482181591389706815e-02
5.966718650291704398e+04 3.896056727775856654e+00 3.448982456960238141e-02
5.966718653772438847e+04 3.866801711840228251e+00 3.577901003376603856e-02
5.966718657253172569e+04 3.912574340016683472e+00 3.493002181408169649e-02
5.966718660733907018e+04 3.940257240992910859e+00 3.500540132672141230e-02
5.966718664214642195e+04 3.847243749778150868e+00 3.360318181960954276e-02
5.966718667695376644e+04 3.853025697542824535e+00 3.395619030509965802e-02
5.966718671176111093e+04 3.880272612255615705e+00 3.426186979142700068e-02
5.966718674656845542e+04 3.900002886752691911e+00 3.445905766767178718e-02
5.966718678137579263e+04 3.846017647058823652e+00 3.395155283701910276e-02
5.966718681618313713e+04 3.922152254249815062e+00 3.479317430001502981e-02
5.966718685099048889e+04 3.912719676136296787e+00 3.468724503199372561e-02
5.966718688579783338e+04 3.887029387605557496e+00 3.448368728693435720e-02
5.966718692060517060e+04 3.917745149827122297e+00 3.511789164685493597e-02
5.966718695541251509e+04 3.848801232883158452e+00 3.433522945878261096e-02
5.966718699021986686e+04 3.914087834707681512e+00 3.526708507354182204e-02
5.966718702502721135e+04 3.910769778199501445e+00 3.509817335949862865e-02
5.966718705983454856e+04 3.952353183719149676e+00 3.602415323196991176e-02
5.966718709464189305e+04 3.870228432282003528e+00 3.412988032034204589e-02
5.966718712944924482e+04 3.890696492119979588e+00 3.461766174277467606e-02
5.966718716425658931e+04 3.963048512920526179e+00 3.527302025478919884e-02
5.966718719906393380e+04 3.944525024621721165e+00 3.469817891901259832e-02
5.966718723387127829e+04 3.926526814312896185e+00 3.492891171983830700e-02
5.966718726867862279e+04 3.918888275663483522e+00 3.463912892849585479e-02
5.966718730348596728e+04 3.895337722709380390e+00 3.433220724702490401e-02
5.966718733829330449e+04 3.954064612804823575e+00 3.512552438804462246e-02
5.966718737310064898e+04 3.918572928828315760e+00 3.485526728150541848e-02
5.966718740790800075e+04 3.929481692819781546e+00 3.510649514036461721e-02
5.966718744271534524e+04 3.941263953950458365e+00 3.512379210636992072e-02
5.966718747752268973e+04 3.985474644122733778e+00 3.581008992412221259e-02
5.966718751233003422e+04 3.913321129800669151e+00 3.455504031881533739e-02
5.966718754713737144e+04 3.921460769038642269e+00 3.455801127137415885e-02
5.966718758194471593e+04 3.924580287717326588e+00 3.463293154372364124e-02
5.966718761675206770e+04 3.871860966932991310e+00 3.442185582629164742e-02
5.966718765155941219e+04 3.929864280140921817e+00 3.520935756379155873e-02
5.966718768636674940e+04 3.886952304716942308e+00 3.456894402140781725e-02
5.966718772117409389e+04 3.825369002083707670e+00 3.331960664473158223e-02
5.966718775598144566e+04 3.927795673905029261e+00 3.455073638416666926e-02
5.966718779078879015e+04 3.954346726405550516e+00 3.529853653286120496e-02
5.966718782559612737e+04 3.885272598536700706e+00 3.448547962189987132e-02
5.966718786040347186e+04 3.794493419092518138e+00 3.349818356109704465e-02
5.966718789521082363e+04 3.916856692875081425e+00 3.480258541905206088e-02
5.966718793001816812e+04 3.940926110984023012e+00 3.493613019898840488e-02
5.966718796482550533e+04 3.878868482161705433e+00 3.418795450282537118e-02
5.966718799963284982e+04 3.866534066813601900e+00 3.382827080923682395e-02
5.966718803444020159e+04 3.829046960678633926e+00 3.338102440001012444e-02
5.966718806924754608e+04 3.824148377420723222e+00 3.366886493751023585e-02
5.966718810405488330e+04 3.936543988698363084e+00 3.495070465963267398e-02
5.966718813886222779e+04 3.859162555649139570e+00 3.399386745479430344e-02
5.966718817366957228e+04 3.833069859144922376e+00 3.377012939601752722e-02
5.966718820847691677e+04 3.918928707134036404e+00 3.501043989702663783e-02
5.966718824328426126e+04 3.891372579497694772e+00 3.426564250318332727e-02
5.966718827809160575e+04 3.980842422694828464e+00 3.539802681743618035e-02
5.966718831289895024e+04 3.938398084087280093e+00 3.454723969780360004e-02
5.966718834770629473e+04 3.905476396085203916e+00 3.398546945096985600e-02
5.966718838251364650e+04 3.854111484074967731e+00 3.353634134346974299e-02
5.966718841732099099e+04 3.878044387880679622e+00 3.395596363150955865e-02
5.966718845212832821e+04 3.806285593010505952e+00 3.289715353377450913e-02
5.966718848693567270e+04 3.936908057700713837e+00 3.462823454175048554e-02
5.966718852174302447e+04 3.911716961498439282e+00 3.416773178579195214e-02
5.966718855655036896e+04 3.865888074404075336e+00 3.392792671347354128e-02
5.966718859135770617e+04 3.915114763188475955e+00 3.432501277400468870e-02
5.966718862616505066e+04 3.916881128353111308e+00 3.457917417287866696e-02
5.966718866097240243e+04 3.841796111691175408e+00 3.357121076955912192e-02
5.966718869577974692e+04 3.911829396576455675e+00 3.422128560050452517e-02
5.966718873058708414e+04 3.902367093519596430e+00 3.461351337165826519e-02
5.966718876539442863e+04 3.940085183550269488e+00 3.502895603668780555e-02
5.966718880020177312e+04 3.878797332375845119e+00 3.409317616528697442e-02
5.966718883500911761e+04 3.997373734945551593e+00 3.580339214858573038e-02
5.966718886981646938e+04 3.916994896837703077e+00 3.478744758366662110e-02
5.966718890462381387e+04 3.934112258504295578e+00 3.494997651009447426e-02
5.966718893943115108e+04 3.888184805996263815e+00 3.480807399671852209e-02
5.966718897423849558e+04 3.930368049566120181e+00 3.489770775475127540e-02
5.966718900904584734e+04 3.939909654375459258e+00 3.537380888649319099e-02
5.966718904385319183e+04 3.963451848280484580e+00 3.619657132809348671e-02
5.966718907866052905e+04 3.986706355112367817e+00 3.609812176472758372e-02
5.966718911346787354e+04 3.956466534729011997e+00 3.570264006028468079e-02
5.966718914827522531e+04 3.942379313596078294e+00 3.546754565976467655e-02
5.966718918308256980e+04 3.908425275827482004e+00 3.517897415566707819e-02
5.966718921788991429e+04 3.922663048006761688e+00 3.480567304489648461e-02
5.966718925269725878e+04 3.912359141275866037e+00 3.494000501446073437e-02
5.966718928750460327e+04 3.925330901817754015e+00 3.478190536200824468e-02
5.966718932231194776e+04 3.896457191058624758e+00 3.498413249976389111e-02
5.966718935711929225e+04 3.945702765114803778e+00 3.475086468351537561e-02
5.966718939192663674e+04 3.883099106753040708e+00 3.411571351251291989e-02
5.966718942673397396e+04 3.927641494879006601e+00 3.465076292460897434e-02
5.966718946154131845e+04 3.901086823074089160e+00 3.420977112664153053e-02
5.966718949634867022e+04 3.995296845735350821e+00 3.553015344038802648e-02
5.966718953115601471e+04 3.920777279521674430e+00 3.435714345449331075e-02
5.966718956596335192e+04 3.942052911061976417e+00 3.472671071244788632e-02
5.966718960077069642e+04 3.961101097624507794e+00 3.461139354022498005e-02
5.966718963557804818e+04 3.964003476009121840e+00 3.501541826518161232e-02
5.966718967038539267e+04 3.969593847000353115e+00 3.462389064167890190e-02
5.966718970519272989e+04 3.941176470588235059e+00 3.458284439075820504e-02
5.966718974000007438e+04 3.931269025875190337e+00 3.445267495955201681e-02
5.966718977480742615e+04 3.964345078807454570e+00 3.507827713690390981e-02
5.966718980961477064e+04 3.917832782295296745e+00 3.453215047709778940e-02
5.966718984442211513e+04 3.997611252576694696e+00 3.528521000576596151e-02
5.966718987922945962e+04 3.926984973770783149e+00 3.449061730123468422e-02
5.966718991403680411e+04 3.942311265064935011e+00 3.476756905007486603e-02
5.966718994884414860e+04 3.932260084071191653e+00 3.457444807604155568e-02
5.966718998365149309e+04 3.899749712110173405e+00 3.436545790653950522e-02
5.966719001845883759e+04 3.907665348938740735e+00 3.463175244414615911e-02
5.966719005326617480e+04 3.924273412271259254e+00 3.465146477730272900e-02
5.966719008807351929e+04 3.967081248338047317e+00 3.491085329013189631e-02
5.966719012288087106e+04 3.908622154162728179e+00 3.461154276609034602e-02
5.966719015768821555e+04 3.924044768036584419e+00 3.467329489639648515e-02
5.966719019249555276e+04 3.919757533895833035e+00 3.469070516766827039e-02
5.966719022730289726e+04 3.918591524056984632e+00 3.435894289302669075e-02
5.966719026211024902e+04 3.968254825374540662e+00 3.482373426144676903e-02
5.966719029691759351e+04 3.913438076533952259e+00 3.413615312910826122e-02
5.966719033172493801e+04 3.893351284424623859e+00 3.444304548179592113e-02
5.966719036653228250e+04 3.908468221851939539e+00 3.422951223250129266e-02
5.966719040133962699e+04 3.971884637419700770e+00 3.515310183282132489e-02
5.966719043614697148e+04 3.912283637754613963e+00 3.425335759238412603e-02
5.966719047095431597e+04 3.949228516860566085e+00 3.498171128675256480e-02
5.966719050576166046e+04 3.873574300004673621e+00 3.425532022666406134e-02
5.966719054056900495e+04 3.949197234618918806e+00 3.474797492120378778e-02
5.966719057537634944e+04 3.911002415819141653e+00 3.417622867844815476e-02
5.966719061018368666e+04 3.977884263179069624e+00 3.525556515125715523e-02
5.966719064499103115e+04 3.921907301259162093e+00 3.453873352760351845e-02
5.966719067979837564e+04 3.882824165145876805e+00 3.409424768543080353e-02
5.966719071460572013e+04 3.919357596410652178e+00 3.449830262740974374e-02
5.966719074941306462e+04 3.937856254073591078e+00 3.480662400129715811e-02
5.966719078422040911e+04 3.907081586471837120e+00 3.449029374917771118e-02
5.966719081902775361e+04 4.007266343321331803e+00 3.550708519871853541e-02
5.966719085383509810e+04 3.920117981032101184e+00 3.420304136646769300e-02
5.966719088864244986e+04 3.982230749979144058e+00 3.490088799875026848e-02
5.966719092344979435e+04 3.967873694132432849e+00 3.442567843861407684e-02
5.966719095825713157e+04 3.981212902612488058e+00 3.471952587884965385e-02
5.966719099306447606e+04 4.001026880096647531e+00 3.516564522498604600e-02
5.966719102787182055e+04 3.908138090219100746e+00 3.401142261726175509e-02
5.966719106267916504e+04 3.963738478232355256e+00 3.462634505953133407e-02
5.966719109748650953e+04 3.956239659654927632e+00 3.494305127854941545e-02
5.966719113229385403e+04 4.005371875572938833e+00 3.507360988835986348e-02
5.966719116710119852e+04 3.986177214582859119e+00 3.468478447469629938e-02
5.966719120190854301e+04 3.966179513323673245e+00 3.486252716470803620e-02
5.966719123671588750e+04 3.965192776610896974e+00 3.484662071205063549e-02
5.966719127152323199e+04 3.950258456242966787e+00 3.463872253293984876e-02
5.966719130633057648e+04 4.025226221657723258e+00 3.556042216756554603e-02
5.966719134113792097e+04 3.977695211841553391e+00 3.490648346208514302e-02
5.966719137594526546e+04 3.995192916639022762e+00 3.510614435975702857e-02
5.966719141075260995e+04 3.999301559254041738e+00 3.529587837194091832e-02
5.966719144555995445e+04 3.925267457227773704e+00 3.459120513086416659e-02
5.966719148036729894e+04 3.897568018028592540e+00 3.423348604746281887e-02
5.966719151517464343e+04 3.926565377532228673e+00 3.468481955149496643e-02
5.966719154998198792e+04 3.968416047548291470e+00 3.541965610589443286e-02
5.966719158478933241e+04 3.877506147153394700e+00 3.408943877988367122e-02
5.966719161959667690e+04 3.898357829098488825e+00 3.419433008912231564e-02
5.966719165440402867e+04 3.935534740901192485e+00 3.510794067626776815e-02
5.966719168921137316e+04 3.979466242382396324e+00 3.555120876261655405e-02
5.966719172401871037e+04 3.913530324744444844e+00 3.449440634475692269e-02
5.966719175882605487e+04 3.938219479629028186e+00 3.505249031840967228e-02
5.966719179363339936e+04 3.962693052217740597e+00 3.531054175385748423e-02
5.966719182844074385e+04 3.884390897861453862e+00 3.376066528914026255e-02
5.966719186324808834e+04 3.977945711599609524e+00 3.508320136784900956e-02
5.966719189805543283e+04 3.956632788804342216e+00 3.461016469841193821e-02
5.966719193286277732e+04 3.923743038297519359e+00 3.459121496017728697e-02
5.966719196767012181e+04 3.967133205498109660e+00 3.479441393834267066e-02
5.966719200247747358e+04 3.979304937968676015e+00 3.479737876691092746e-02
5.966719203728481807e+04 3.978463819098434051e+00 3.480290916641742144e-02
5.966719207209215529e+04 3.972396523962871573e+00 3.504601911980406020e-02
5.966719210689949978e+04 3.982281436305485922e+00 3.545048930618022870e-02
5.966719214170685154e+04 4.015459242983999033e+00 3.559155990145480841e-02
5.966719217651419603e+04 3.943787353199314616e+00 3.510160608408374044e-02
5.966719221132153325e+04 3.884157563173913363e+00 3.406920701349861608e-02
5.966719224612887774e+04 3.961210016773092146e+00 3.508251466707875549e-02
5.966719228093622951e+04 3.948810674687003974e+00 3.448183704523542781e-02
5.966719231574357400e+04 3.992858514571030693e+00 3.538017197203015274e-02
5.966719235055091121e+04 4.006739845537757638e+00 3.567962482648214667e-02
5.966719238535825571e+04 3.933270518760352719e+00 3.442704271045325670e-02
5.966719242016560747e+04 3.964113078669900592e+00 3.526361696266925444e-02
5.966719245497295196e+04 4.000419312691804841e+00 3.526259630367123421e-02
5.966719248978029646e+04 3.940412154670063671e+00 3.457116287487011635e-02
5.966719252458764095e+04 3.908567475022280302e+00 3.502733146838432621e-02
5.966719255939497816e+04 3.969320711362167575e+00 3.604926576876030242e-02
5.966719259420232265e+04 3.906022687265414906e+00 3.413800502986721191e-02
5.966719262900967442e+04 3.971545742083679276e+00 3.487974951028008364e-02
5.966719266381701891e+04 3.929259241861994489e+00 3.473704144136709193e-02
5.966719269862436340e+04 3.929988324542515343e+00 3.455889492054894235e-02
5.966719273343170789e+04 3.898826107187664203e+00 3.412927341068776321e-02
5.966719276823905238e+04 3.919999050151976139e+00 3.448236505168555260e-02
5.966719280304639688e+04 3.926793046729856407e+00 3.485805637570475735e-02
5.966719283785374137e+04 3.883561483424475380e+00 3.399755121062564278e-02
5.966719287266108586e+04 3.913796695936895276e+00 3.473503554360295870e-02
5.966719290746843035e+04 3.952975116770794717e+00 3.500572153196159636e-02
5.966719294227577484e+04 3.897619929344407819e+00 3.481064481038659980e-02
5.966719297708311933e+04 3.911728890076925147e+00 3.446821722612157524e-02
5.966719301189046382e+04 3.963032703888582642e+00 3.521750125679783822e-02
5.966719304669780831e+04 3.904026715425453098e+00 3.477846274850076441e-02
5.966719308150515280e+04 3.960507107643707947e+00 3.523333242732151066e-02
5.966719311631249730e+04 3.897824141666273778e+00 3.443605185364842503e-02
5.966719315111984179e+04 3.888283898178872100e+00 3.397626116974773042e-02
5.966719318592718628e+04 4.031227030088325058e+00 3.604489653902356872e-02
5.966719322073453077e+04 4.067940291172676304e+00 3.638583239626753951e-02
5.966719325554187526e+04 3.972468060809363433e+00 3.542882845256784680e-02
5.966719329034921975e+04 3.938016677234497553e+00 3.469548430619168178e-02
5.966719332515655697e+04 4.075704594936632397e+00 3.689644532794408155e-02
5.966719335996390146e+04 3.965509177365097226e+00 3.514784957249598302e-02
5.966719339477125322e+04 3.914066222360782277e+00 3.503093719272061535e-02
5.966719342957859772e+04 3.913649368732117662e+00 3.457692664465544102e-02
5.966719346438594221e+04 3.927869159644674202e+00 3.504686876016539776e-02
5.966719349919328670e+04 3.899145379857405835e+00 3.462923156422544751e-02
5.966719353400063119e+04 3.908333284148521880e+00 3.485766285627812933e-02
5.966719356880797568e+04 3.970488401659990618e+00 3.589376461216570169e-02
5.966719360361532017e+04 3.923258467917808634e+00 3.537968530996339622e-02
5.966719363842266466e+04 3.849985958671689801e+00 3.423788390896033429e-02
5.966719367323000915e+04 3.829344158582876467e+00 3.406265640094706393e-02
5.966719370803735364e+04 3.840223529411765035e+00 3.406780818225411955e-02
5.966719374284469814e+04 3.876794016575702884e+00 3.495673595392712746e-02
5.966719377765204263e+04 3.866862749739607974e+00 3.447055125782638035e-02
5.966719381245938712e+04 3.821270110275512444e+00 3.389258530735701769e-02
5.966719384726673161e+04 3.941557528830111679e+00 3.527406038935956140e-02
5.966719388207407610e+04 3.862574214931210115e+00 3.402820040197149232e-02
5.966719391688142059e+04 3.944313061360268602e+00 3.513832372934379972e-02
5.966719395168876508e+04 3.902776785501655077e+00 3.483307943446074806e-02
5.966719398649610957e+04 3.860292479271967725e+00 3.495721852692480064e-02
5.966719402130345406e+04 3.864847070442241073e+00 3.552242664330382271e-02
5.966719405611079856e+04 3.871558341787815216e+00 3.542411136710325870e-02
5.966719409091814305e+04 3.892611770275468341e+00 3.486518782309750569e-02
5.966719412572548754e+04 3.865045010310603324e+00 3.504573441954822455e-02
5.966719416053283203e+04 3.883644959730108148e+00 3.512957868348143969e-02
5.966719419534017652e+04 3.867362855884068917e+00 3.442772609949459883e-02
5.966719423014752101e+04 3.914492650460903445e+00 3.526881617231705096e-02
5.966719426495486550e+04 3.894616258968955691e+00 3.520626482884942066e-02
5.966719429976220999e+04 3.905940478278664862e+00 3.542681046347625345e-02
5.966719433456955448e+04 3.942198496958129184e+00 3.567363186978723955e-02
5.966719436937689898e+04 3.899769088579037923e+00 3.614479791212633908e-02
5.966719440418424347e+04 3.889157887849244766e+00 3.468468022325871952e-02
5.966719443899158796e+04 3.971939382404720664e+00 3.599076126300106843e-02
5.966719447379893245e+04 3.886461540245479185e+00 3.627662657835763887e-02
5.966719450860627694e+04 3.926259889585073104e+00 3.624246613171604181e-02
5.966719454341362143e+04 3.878690738294437335e+00 3.516678586124082073e-02
5.966719457822096592e+04 3.851041334420148399e+00 3.408148340853245362e-02
5.966719461302831041e+04 3.978164925924343454e+00 3.542938543173547450e-02
5.966719464783565491e+04 3.891634742384490142e+00 3.464463503402469280e-02
5.966719468264299940e+04 3.868580339128312673e+00 3.417349689776325028e-02
5.966719471745034389e+04 3.890787567300066918e+00 3.408311854315668882e-02
5.966719475225768838e+04 3.905707719867546057e+00 3.446480311600869789e-02
5.966719478706503287e+04 3.912900219463067319e+00 3.442106477621004190e-02
5.966719482187237736e+04 3.869823576537581911e+00 3.450484914354328553e-02
5.966719485667972185e+04 3.900734414621310098e+00 3.414296013104262117e-02
5.966719489148706634e+04 3.919502964855613669e+00 3.468933684480612206e-02
5.966719492629441083e+04 3.881287270097507403e+00 3.422893255613895791e-02
5.966719496110175533e+04 3.900762530516290294e+00 3.437914329297275806e-02
5.966719499590909982e+04 3.814185649537936040e+00 3.370403634921143032e-02
5.966719503071644431e+04 3.864114584588686618e+00 3.426162662999479580e-02
5.966719506552378880e+04 3.868439476463398918e+00 3.411984655145625100e-02
5.966719510033113329e+04 3.958102824658887187e+00 3.509078320883717017e-02
5.966719513513847778e+04 3.867054850629718210e+00 3.413376284141485945e-02
5.966719516994582227e+04 3.943227771010962446e+00 3.567844275091424516e-02
5.966719520475316676e+04 3.897788962789861422e+00 3.466306490283842245e-02
5.966719523956051125e+04 3.927003888253162156e+00 3.482179759730621993e-02
5.966719527436785575e+04 3.899388326074323174e+00 3.462130019806299724e-02
5.966719530917520024e+04 3.869246868091378300e+00 3.444051616034903007e-02
5.966719534398254473e+04 3.905833091647331390e+00 3.457979019563410528e-02
5.966719537878988922e+04 3.928744149299113086e+00 3.462007628048215102e-02
5.966719541359723371e+04 3.911282254675040093e+00 3.457274691905148911e-02
5.966719544840457820e+04 3.904279258897275007e+00 3.465930319565594525e-02
5.966719548321192269e+04 3.940739309711967842e+00 3.481186046125446520e-02
5.966719551801926718e+04 3.916332804802769463e+00 3.497807434789292069e-02
5.966719555282661167e+04 3.889865455908692926e+00 3.435120734429612105e-02
5.966719558763395617e+04 3.915449143033548740e+00 3.491536163800193493e-02
5.966719562244130066e+04 3.888827662212425818e+00 3.423806392895799994e-02
5.966719565724864515e+04 3.874520763911282639e+00 3.414374258734326900e-02
5.966719569205598964e+04 3.922647844609719048e+00 3.485162937735395566e-02
5.966719572686333413e+04 3.883363695128400739e+00 3.446015664899065856e-02
5.966719576167067862e+04 3.881430994970088477e+00 3.431730680266633499e-02
5.966719579647802311e+04 3.891293778698118544e+00 3.564688010819310610e-02
5.966719583128536760e+04 3.871878859474843004e+00 3.467476226979966658e-02
5.966719586609271209e+04 3.852865307474766521e+00 3.395855675957533404e-02
5.966719590090005659e+04 3.962391810818314042e+00 3.579494890243419686e-02
5.966719593570740108e+04 3.898162053922620718e+00 3.530689677844235652e-02
5.966719597051474557e+04 3.902081233895931867e+00 3.476976949759538055e-02
5.966719600532209006e+04 3.947727203992136946e+00 3.505482334466403227e-02
5.966719604012943455e+04 3.911277760732575715e+00 3.515698001790253102e-02
5.966719607493677904e+04 3.921384501044038018e+00 3.505855183655492285e-02
5.966719610974412353e+04 3.944114776381262288e+00 3.530796591863527567e-02
5.966719614455146802e+04 3.943830836792396433e+00 3.495595909168091459e-02
5.966719617935881251e+04 3.903737171702741371e+00 3.469190025386563458e-02
5.966719621416616428e+04 3.916942509231266190e+00 3.467095971125775528e-02
5.966719624897350877e+04 3.921245968405713711e+00 3.447477182536273083e-02
5.966719628378084599e+04 3.962209302325581550e+00 3.511405488796163349e-02
5.966719631858819048e+04 3.867367938284961948e+00 3.371369173564817134e-02
5.966719635339553497e+04 3.903654662907312112e+00 3.442683088331682795e-02
5.966719638820287946e+04 3.908179703965697360e+00 3.445883238326966774e-02
5.966719642301022395e+04 3.945647571229810691e+00 3.484972914049958709e-02
5.966719645781756844e+04 3.933866216893386891e+00 3.497290058440667010e-02
5.966719649262491293e+04 3.894236510573393151e+00 3.437619539992697870e-02
5.966719652743225743e+04 3.881570937425717460e+00 3.501646184973685599e-02
5.966719656223960192e+04 3.910834408473101487e+00 3.454160850853809500e-02
5.966719659704694641e+04 3.893744639283331921e+00 3.435481276188690619e-02
5.966719663185429090e+04 3.944259083353123252e+00 3.475011454865922778e-02
5.966719666666163539e+04 3.949597946134470128e+00 3.466634757511445619e-02
5.966719670146897988e+04 4.011143991947878185e+00 3.570017044053734601e-02
5.966719673627632437e+04 3.965911030900177714e+00 3.528922081958633244e-02
5.966719677108366886e+04 3.935730915697587040e+00 3.470973643141083559e-02
5.966719680589101335e+04 3.912556529112492854e+00 3.455739193745573090e-02
5.966719684069835785e+04 3.906107712964344447e+00 3.459993920478026536e-02
5.966719687550570234e+04 4.002311699129037947e+00 3.552538221168785593e-02
5.966719691031304683e+04 4.006158899609935986e+00 3.563163959281609450e-02
5.966719694512039132e+04 3.949255988710321130e+00 3.509351332785714400e-02
5.966719697992773581e+04 3.890594503349686484e+00 3.407623140426747216e-02
5.966719701473508030e+04 3.936724387587807961e+00 3.466135788981020149e-02
5.966719704954242479e+04 3.931851355555023186e+00 3.469574387570457941e-02
5.966719708434976928e+04 3.975116985518361901e+00 3.504502096773754599e-02
5.966719711915711378e+04 3.963252629266062144e+00 3.458781991153608848e-02
5.966719715396445827e+04 3.963828341435366553e+00 3.492349151421111214e-02
5.966719718877180276e+04 3.942899427627238662e+00 3.496075755555205083e-02
5.966719722357914725e+04 3.987457894359635713e+00 3.539700092350744204e-02
5.966719725838649174e+04 3.958695924465731153e+00 3.528543494336441877e-02
5.966719729319383623e+04 3.969788072650660027e+00 3.482929777020642853e-02
5.966719732800118072e+04 3.961318466495312496e+00 3.489644612985665778e-02
5.966719736280852521e+04 3.913098311346896452e+00 3.446592033528042553e-02
5.966719739761586970e+04 3.899904643231131729e+00 3.387429032551288882e-02
5.966719743242321420e+04 3.920610058186416946e+00 3.513864143382795791e-02
5.966719746723055869e+04 3.997927535196170279e+00 3.578804997264444648e-02
5.966719750203790318e+04 3.910666610417708799e+00 3.454588969598433590e-02
5.966719753684524767e+04 3.914117414414036045e+00 3.487113098797443161e-02
5.966719757165259216e+04 3.909111944660950577e+00 3.434779351449847307e-02
5.966719760645994393e+04 3.855997214714803167e+00 3.377227855964110015e-02
5.966719764126728842e+04 3.867705991888683581e+00 3.400198268309416461e-02
5.966719767607462563e+04 3.875338317177570158e+00 3.423434083395224259e-02
5.966719771088197012e+04 3.911697116283558540e+00 3.434026350470693878e-02
5.966719774568931462e+04 3.853383635380673855e+00 3.361294454087299099e-02
5.966719778049665911e+04 3.936202409055141960e+00 3.464717392293070047e-02
5.966719781530401087e+04 3.883549994647890635e+00 3.425478046995605180e-02
5.966719785011135536e+04 3.879307258035639805e+00 3.439242054709662488e-02
5.966719788491869258e+04 3.864043919078978817e+00 3.376796816023266978e-02
5.966719791972603707e+04 3.904886942095494806e+00 3.454001248218796505e-02
5.966719795453338156e+04 3.900655080613801839e+00 3.412441405019803198e-02
5.966719798934072605e+04 3.888617547921829676e+00 3.409454744240666968e-02
5.966719802414807054e+04 3.932535234064491902e+00 3.486220602894008619e-02
5.966719805895541504e+04 3.895252797683764090e+00 3.429071074198623142e-02
5.966719809376276680e+04 3.927017174862193372e+00 3.449540932480515965e-02
5.966719812857011129e+04 3.900219231098972728e+00 3.414314976095805809e-02
5.966719816337745578e+04 3.928407069437613863e+00 3.451507450210005573e-02
5.966719819818480028e+04 3.902179624985071094e+00 3.412256304819630270e-02
5.966719823299214477e+04 3.960119015287308475e+00 3.483254018284302755e-02
5.966719826779948926e+04 3.949238609439666980e+00 3.488515202867445431e-02
5.966719830260683375e+04 3.925443574884999176e+00 3.445014459527240974e-02
5.966719833741417824e+04 3.864353686608605010e+00 3.383033313131886266e-02
5.966719837222152273e+04 3.944436723966043612e+00 3.492909210042444840e-02
5.966719840702886722e+04 3.927875313722318573e+00 3.466265921493377061e-02
5.966719844183621171e+04 3.978366114654233510e+00 3.544248885380921893e-02
5.966719847664355621e+04 3.957739751382205906e+00 3.521663950003068450e-02
5.966719851145090070e+04 3.910968902871374553e+00 3.456615447466265811e-02
5.966719854625824519e+04 3.958733449838570895e+00 3.508145410541738812e-02
5.966719858106558968e+04 3.841531901771364943e+00 3.389255953597409415e-02
5.966719861587293417e+04 3.916126865313565020e+00 3.438777528455545796e-02
5.966719865068027138e+04 3.955316007613356000e+00 3.518328194373294276e-02
5.966719868548761588e+04 3.844919373046713051e+00 3.351071037792982543e-02
5.966719872029496764e+04 3.917258855944105722e+00 3.438506123978687240e-02
5.966719875510231213e+04 3.961551445810494787e+00 3.516112628510720955e-02
5.966719878990965663e+04 3.902547505830877395e+00 3.427931560270593148e-02
5.966719882471700112e+04 3.868207892364903255e+00 3.392751191139545264e-02
5.966719885952434561e+04 3.939761987262973886e+00 3.472967977422867364e-02
5.966719889433169010e+04 3.916689158794421921e+00 3.427354019629746951e-02
5.966719892913903459e+04 3.962051157421471625e+00 3.469763424819287401e-02
5.966719896394637908e+04 3.928927464944274472e+00 3.448252457743150590e-02
5.966719899875372357e+04 3.939309483193579542e+00 3.452376968425736881e-02
5.966719903356106806e+04 3.846108940144872257e+00 3.334548905680422004e-02
5.966719906836841255e+04 3.923263662029239374e+00 3.440970210382297140e-02
5.966719910317575705e+04 3.901650375194506193e+00 3.401287062581157677e-02
5.966719913798310154e+04 3.892154225911913734e+00 3.417057949322482163e-02
5.966719917279044603e+04 3.898781087017008762e+00 3.457324217470980621e-02
5.966719920759779052e+04 3.933195055570875009e+00 3.467180483036521460e-02
5.966719924240513501e+04 3.912102012499846460e+00 3.459569369350718598e-02
5.966719927721247950e+04 3.934560165470252002e+00 3.465188074932235018e-02
5.966719931201982399e+04 3.875865059611146801e+00 3.381800076437930375e-02
5.966719934682716848e+04 3.891377406500552194e+00 3.408664882111164807e-02
5.966719938163451297e+04 3.928899650385542675e+00 3.457010506537156608e-02
5.966719941644185747e+04 3.962108385268441335e+00 3.505943965890652436e-02
5.966719945124920196e+04 3.913938144329897284e+00 3.496531508969114022e-02
5.966719948605654645e+04 3.945459209239066123e+00 3.488121841466167855e-02
5.966719952086389094e+04 3.912846515107434975e+00 3.487360274986269632e-02
5.966719955567123543e+04 3.835469441676131019e+00 3.363582239480356062e-02
5.966719959047857992e+04 3.930761622156281110e+00 3.499488666351710520e-02
5.966719962528592441e+04 3.907794248407410631e+00 3.434912306576666519e-02
5.966719966009326890e+04 3.894473977152993704e+00 3.422717300045676619e-02
5.966719969490061339e+04 3.974321869702106547e+00 3.504622458357588288e-02
5.966719972970795789e+04 3.899605425696501371e+00 3.423142719339829915e-02
5.966719976451530238e+04 3.920508887485337990e+00 3.430392525383296060e-02
5.966719979932264687e+04 3.902351567711808134e+00 3.443768102130047998e-02
5.966719983412999136e+04 3.930194480324558981e+00 3.471254496819883850e-02
5.966719986893733585e+04 3.931333635402507465e+00 3.430328990761841168e-02
5.966719990374468034e+04 3.902735015034479726e+00 3.415198449332505770e-02
5.966719993855202483e+04 3.878409764476756116e+00 3.434080869005042697e-02
5.966719997335936932e+04 3.864487210206120960e+00 3.384450491019030255e-02
5.966720000816671381e+04 3.997829708074458033e+00 3.551433079272639515e-02
5.966720004297405831e+04 3.917101205660746377e+00 3.495208127797808789e-02
5.966720007778140280e+04 3.895724242748073607e+00 3.399854121179640004e-02
5.966720011258874729e+04 3.934467356054579756e+00 3.457420592067410314e-02
5.966720014739609178e+04 3.864645746181388564e+00 3.416472253126681680e-02
5.966720018220343627e+04 3.888708455126123731e+00 3.392688112034516340e-02
5.966720021701078076e+04 3.936716549453036507e+00 3.509101263563781103e-02
5.966720025181812525e+04 3.968505498467640003e+00 3.506368130778383940e-02
5.966720028662546974e+04 3.906413333092750850e+00 3.457923898358032655e-02
5.966720032143281423e+04 3.935087503081094340e+00 3.467655315132132932e-02
5.966720035624015873e+04 3.899038577674711181e+00 3.430085526287149356e-02
5.966720039104750322e+04 3.908286159113821157e+00 3.483574611092993961e-02
5.966720042585484771e+04 3.895251995710711235e+00 3.461471007310763792e-02
5.966720046066219220e+04 3.884881644257820010e+00 3.458084295149795734e-02
5.966720049546953669e+04 3.851032562456492947e+00 3.400983384219883471e-02
5.966720053027688118e+04 3.865590012998915803e+00 3.417509301784357051e-02
5.966720056508422567e+04 3.891843562187286665e+00 3.505265911535626611e-02
5.966720059989157016e+04 3.868553594232995163e+00 3.430057216166394751e-02
5.966720063469891466e+04 3.960571254937708563e+00 3.520561944180594649e-02
5.966720066950625915e+04 3.897223048106083443e+00 3.409714252369836635e-02
5.966720070431360364e+04 3.929485470541188796e+00 3.478741698335530846e-02
5.966720073912094813e+04 3.873625812190827133e+00 3.410023924434751191e-02
5.966720077392829262e+04 3.900795005901136481e+00 3.458712296915272127e-02
5.966720080873563711e+04 3.810256230174058789e+00 3.339449891415748745e-02
5.966720084354298160e+04 3.854454605337337636e+00 3.432062556295452371e-02
5.966720087835032609e+04 3.940156978835573032e+00 3.537559848917257860e-02
5.966720091315767058e+04 3.888703214561658683e+00 3.436767165651732903e-02
5.966720094796501508e+04 3.878782409913974494e+00 3.423952527106643301e-02
5.966720098277235957e+04 3.874230947046480633e+00 3.476470583280293070e-02
5.966720101757970406e+04 3.885140150577922391e+00 3.530092395523044130e-02
5.966720105238704855e+04 3.906042683877778199e+00 3.496552123850513866e-02
5.966720108719439304e+04 3.899972112286614223e+00 3.476545844197364427e-02
5.966720112200173753e+04 3.910686451020433108e+00 3.525141287481425856e-02
5.966720115680908202e+04 3.875913278745187540e+00 3.466858795632989099e-02
5.966720119161642651e+04 3.879055229557986539e+00 3.398494748479078537e-02
5.966720122642377100e+04 3.881034268429122136e+00 3.477187643326134364e-02
5.966720126123111550e+04 3.954822133912814230e+00 3.562085091299288520e-02
5.966720129603845999e+04 3.874053653475618919e+00 3.440069325469189560e-02
5.966720133084580448e+04 3.918671961254354130e+00 3.502399585473180837e-02
5.966720136565314897e+04 3.883318584333592671e+00 3.466694064849004664e-02
5.966720140046049346e+04 3.916658742422441275e+00 3.474915511555237702e-02
5.966720143526783795e+04 3.965418577671450340e+00 3.555178609138939794e-02
5.966720147007518244e+04 3.908939494523210989e+00 3.531900539924061333e-02
5.966720150488252693e+04 3.926011013085439760e+00 3.510002946294667886e-02
5.966720153968987142e+04 3.951478365384615721e+00 3.507165416608817865e-02
5.966720157449721592e+04 3.955670517147327203e+00 3.541943264997444996e-02
5.966720160930456041e+04 3.909112349282155563e+00 3.471287731411326627e-02
5.966720164411190490e+04 3.937033317580340697e+00 3.494983829471894066e-02
5.966720167891924939e+04 3.984418237313095634e+00 3.546937599507712230e-02
5.966720171372659388e+04 3.985110562756042807e+00 3.587547316667000219e-02
5.966720174853393837e+04 3.916816719308084949e+00 3.458472444611850743e-02
5.966720178334128286e+04 3.904615219938035509e+00 3.450234698746921375e-02
5.966720181814862735e+04 3.907222448495753842e+00 3.445565827201763076e-02
5.966720185295597184e+04 3.934570252878616170e+00 3.490130412928965642e-02
5.966720188776331634e+04 3.915252588507815545e+00 3.442149522936521072e-02
5.966720192257066083e+04 3.902837572791362675e+00 3.439406894502316375e-02
5.966720195737800532e+04 3.864674784391558315e+00 3.360784280198219481e-02
5.966720199218534981e+04 3.904148227398725801e+00 3.434743200789577844e-02
5.966720202699269430e+04 3.885229377296050224e+00 3.420669224883692017e-02
5.966720206180003879e+04 3.933578017212663092e+00 3.487776352151906317e-02
5.966720209660738328e+04 3.954429434484278527e+00 3.483991559034346069e-02
5.966720213141472777e+04 3.874326095151475524e+00 3.400664268875708968e-02
5.966720216622207226e+04 3.843154417539463186e+00 3.385227070725113641e-02
5.966720220102941676e+04 3.894039450060256868e+00 3.453461501548327206e-02
5.966720223583676125e+04 3.819759711133305480e+00 3.370106949350631931e-02
5.966720227064410574e+04 3.932299071924362011e+00 3.543966194831536798e-02
5.966720230545145023e+04 3.844526305846792891e+00 3.404473464968047619e-02
5.966720234025879472e+04 3.869576468039524819e+00 3.414059930664898462e-02
5.966720237506613921e+04 3.946174914826038993e+00 3.496622613711083266e-02
5.966720240987348370e+04 3.889974940319956609e+00 3.434845442621561884e-02
5.966720244468082819e+04 3.885341450183834588e+00 3.424193240063398702e-02
5.966720247948817268e+04 3.876921497212507894e+00 3.411684233198637728e-02
5.966720251429551718e+04 3.834207466122410590e+00 3.371768728077357419e-02
5.966720254910286167e+04 3.960526474163767574e+00 3.529181483836892064e-02
5.966720258391020616e+04 3.948923125199896411e+00 3.518596879489432894e-02
5.966720261871755065e+04 3.990897476844458502e+00 3.529565872067096099e-02
5.966720265352489514e+04 3.885919535086306720e+00 3.422926500882456091e-02
5.966720268833223963e+04 3.881338446033383516e+00 3.451056003225874691e-02
5.966720272313958412e+04 3.887881026485655589e+00 3.457004683848944465e-02
5.966720275794692861e+04 3.871129430773494917e+00 3.495392398141067281e-02
5.966720279275427310e+04 3.940450992680533115e+00 3.567345261781052629e-02
5.966720282756161760e+04 3.887473129255785587e+00 3.441454463361672683e-02
5.966720286236896209e+04 3.796262171196046697e+00 3.353497976960410215e-02
5.966720289717630658e+04 3.833957894111708065e+00 3.382537632366216379e-02
5.966720293198365107e+04 3.902207575876024848e+00 3.475910350740019084e-02
5.966720296679099556e+04 3.892357585491781347e+00 3.459169620185385124e-02
5.966720300159834005e+04 3.877216752476440043e+00 3.459922274086265487e-02
5.966720303640568454e+04 3.852805482253789382e+00 3.435072847981335969e-02
5.966720307121302903e+04 3.920875461792728167e+00 3.467937203503194954e-02
5.966720310602037353e+04 3.878704978513658030e+00 3.436005837030312038e-02
5.966720314082771802e+04 3.846974232552679229e+00 3.456202795546708950e-02
5.966720317563506251e+04 3.871549518318062599e+00 3.458578536394368158e-02
5.966720321044240700e+04 3.927733125106412260e+00 3.628298725086566423e-02
5.966720324524975149e+04 3.903625687942672950e+00 3.538011786222680644e-02
5.966720328005709598e+04 3.837273079560020062e+00 3.389786752111219326e-02
5.966720331486444047e+04 3.884786324786325018e+00 3.442576073201546183e-02
5.966720334967178496e+04 3.886972264977678559e+00 3.451303909867502184e-02
5.966720338447912945e+04 3.815445516724444985e+00 3.365595483340715760e-02
5.966720341928648122e+04 3.868875394590654881e+00 3.451275035819981185e-02
5.966720345409382571e+04 3.866882085284190751e+00 3.448027699120727319e-02
5.966720348890116293e+04 3.912110034163642336e+00 3.552937307075611229e-02
5.966720352370850742e+04 3.864669854853595155e+00 3.442852350832877051e-02
5.966720355851585919e+04 3.866568114083520413e+00 3.425215114990397269e-02
5.966720359332320368e+04 3.895576639106599792e+00 3.462606657883521982e-02
5.966720362813054089e+04 3.920119409439833280e+00 3.499468890699970053e-02
5.966720366293788538e+04 3.898653021115451978e+00 3.475073676626425079e-02
5.966720369774522987e+04 3.904653632256864348e+00 3.467104142359384022e-02
5.966720373255257437e+04 3.835806091664255568e+00 3.379821732904363107e-02
5.966720376735992613e+04 3.876416647637818791e+00 3.426349136492654046e-02
5.966720380216727062e+04 3.932974921532676582e+00 3.464703125426876751e-02
5.966720383697460784e+04 3.876132151297400519e+00 3.433513326458698112e-02
5.966720387178195233e+04 3.975342601235033246e+00 3.534922622068187997e-02
5.966720390658930410e+04 3.986299943656451461e+00 3.546826749768972054e-02
5.966720394139664859e+04 3.947671300564624897e+00 3.523611576268827206e-02
5.966720397620398580e+04 3.916411084369166851e+00 3.473374034967677271e-02
5.966720401101133029e+04 3.914895821272083687e+00 3.525030724795697595e-02
5.966720404581868206e+04 3.943354527833631717e+00 3.543942603263160879e-02
5.966720408062602655e+04 3.921707865168539531e+00 3.515355565857142955e-02
5.966720411543337104e+04 3.973005196635133629e+00 3.640039858141159990e-02
5.966720415024071553e+04 3.939327337744882751e+00 3.545958005080135367e-02
5.966720418504806003e+04 3.876084494143731796e+00 3.450188321882270009e-02
5.966720421985540452e+04 3.870229601143520437e+00 3.430010506349318727e-02
5.966720425466274901e+04 3.826764004592152268e+00 3.363662191015809322e-02
5.966720428947009350e+04 3.878493513974056395e+00 3.465658839673647906e-02
5.966720432427743071e+04 3.913445150411033246e+00 3.475742429964993885e-02
5.966720435908477521e+04 3.948406146429647823e+00 3.562214198094343365e-02
5.966720439389212697e+04 3.879898739696824528e+00 3.473483118925934504e-02
5.966720442869947146e+04 3.921035145159536217e+00 3.516923777128057316e-02
5.966720446350681596e+04 3.899680253388651430e+00 3.493946819218484573e-02
5.966720449831416045e+04 3.844776438835020294e+00 3.405679571583371951e-02
5.966720453312150494e+04 3.898008927167378790e+00 3.450460893077200719e-02
5.966720456792884943e+04 3.878829488036519724e+00 3.442268630084550224e-02
5.966720460273619392e+04 3.788827798808251490e+00 3.309317176927197013e-02
5.966720463754353841e+04 3.895755838770656787e+00 3.435239440787041243e-02
5.966720467235088290e+04 3.862095991414911111e+00 3.390602855766647328e-02
5.966720470715822739e+04 3.892391330124025384e+00 3.437169549014287145e-02
5.966720474196557188e+04 3.806245252563615455e+00 3.351460557201089291e-02
5.966720477677291638e+04 3.849985437246668418e+00 3.401455961184024490e-02
5.966720481158026087e+04 3.843907446519804871e+00 3.407956069442598379e-02
5.966720484638760536e+04 3.856989835718195092e+00 3.411098733901678226e-02
5.966720488119494985e+04 3.855355870943435903e+00 3.376662666537998125e-02
5.966720491600229434e+04 3.862344348659003668e+00 3.417512442003334955e-02
5.966720495080963883e+04 3.865645086892189219e+00 3.438016228246413425e-02
5.966720498561698332e+04 3.904834263268848193e+00 3.486500222508821800e-02
5.966720502042432781e+04 3.807223410176045153e+00 3.397849361366540172e-02
5.966720505523167230e+04 3.908153033055706160e+00 3.507222738070395890e-02
5.966720509003901680e+04 3.928037450572696265e+00 3.515224085896725276e-02
5.966720512484636129e+04 3.870870088092938754e+00 3.440651219618477696e-02
5.966720515965370578e+04 3.934767347673477023e+00 3.478061249735817095e-02
5.966720519446105027e+04 3.942782332748125729e+00 3.489341293210601602e-02
5.966720522926839476e+04 3.938603237383725197e+00 3.508141430189110760e-02
5.966720526407573925e+04 3.862788405590586116e+00 3.410100937400682708e-02
5.966720529888308374e+04 3.890256747459618580e+00 3.416065209676004411e-02
5.966720533369042823e+04 3.873219622641509208e+00 3.434341278981909579e-02
5.966720536849777272e+04 3.879687863270281589e+00 3.466621127829409843e-02
5.966720540330511722e+04 3.909295616492357794e+00 3.496456456930413514e-02
5.966720543811246171e+04 3.894287294278879319e+00 3.477614353475987075e-02
5.966720547291980620e+04 3.950662846598358424e+00 3.537936680913403992e-02
5.966720550772715069e+04 3.917785967124084223e+00 3.466974670955074583e-02
5.966720554253449518e+04 3.890543466685599139e+00 3.424276323744687711e-02
5.966720557734183967e+04 3.928499442104884665e+00 3.455904477767957061e-02
5.966720561214918416e+04 3.913180331876661810e+00 3.467419560210063118e-02
5.966720564695652865e+04 3.865131657475709748e+00 3.420938006396378323e-02
5.966720568176387314e+04 3.876514863895768492e+00 3.423350553001480723e-02
5.966720571657121764e+04 3.892030109407094152e+00 3.449303655753957476e-02
5.966720575137856213e+04 3.865205466496429931e+00 3.414223302526330633e-02
5.966720578618590662e+04 3.952256165416232925e+00 3.471054666693160207e-02
5.966720582099325111e+04 3.930774527708750909e+00 3.475839346425630555e-02
5.966720585580059560e+04 3.989066300604483750e+00 3.540619291324575285e-02
5.966720589060794009e+04 3.926625073321601267e+00 3.477197403531236131e-02
5.966720592541528458e+04 3.945933404327469418e+00 3.518717606000722892e-02
5.966720596022262907e+04 3.961648641103140633e+00 3.523508294737138363e-02
5.966720599502997356e+04 3.918224732411557110e+00 3.485476531467053551e-02
5.966720602983731806e+04 3.920718475772605238e+00 3.475696844560865334e-02
5.966720606464466255e+04 3.929201847635778844e+00 3.479379713872396418e-02
5.966720609945200704e+04 3.957356203926807758e+00 3.527375331022367111e-02
5.966720613425935153e+04 3.976271449368749433e+00 3.563560822787428112e-02
5.966720616906669602e+04 3.974583990712351245e+00 3.549341862615462695e-02
5.966720620387404051e+04 3.979417568618071055e+00 3.520466784991241327e-02
5.966720623868138500e+04 3.972520139473367351e+00 3.511000238939732121e-02
5.966720627348872949e+04 3.967739205599850383e+00 3.531992198898573770e-02
5.966720630829607398e+04 3.961155757388430398e+00 3.495052512352606056e-02
5.966720634310341848e+04 3.981391463318663781e+00 3.513981832526034965e-02
5.966720637791076297e+04 4.022212818672995738e+00 3.545332884791659034e-02
5.966720641271810746e+04 3.864435216144500362e+00 3.421160995385438136e-02
5.966720644752545195e+04 3.976751445156101461e+00 3.489864711455317736e-02
5.966720648233279644e+04 3.988210191313153796e+00 3.562654561133889869e-02
5.966720651714014093e+04 3.969586806704986426e+00 3.546958754177627349e-02
5.966720655194748542e+04 3.938959877256274389e+00 3.496565156927154000e-02
5.966720658675482991e+04 3.980114718130662421e+00 3.548739005350349390e-02
5.966720662156217440e+04 3.871161700859544919e+00 3.368586859661047012e-02
5.966720665636951890e+04 3.956046965799752346e+00 3.471310738171163451e-02
5.966720669117686339e+04 3.953500068857740413e+00 3.539665071641588667e-02
5.966720672598421515e+04 3.955451397181752871e+00 3.489968077864802343e-02
5.966720676079155965e+04 3.926772533839828494e+00 3.468990304333823688e-02
5.966720679559889686e+04 3.934349096547200553e+00 3.488221361752114752e-02
5.966720683040624135e+04 3.968668598892027610e+00 3.540918771095155626e-02
5.966720686521359312e+04 3.972143170865246375e+00 3.529806507481491468e-02
5.966720690002093761e+04 3.928231733679204751e+00 3.499560368638145180e-02
5.966720693482827483e+04 3.987412260458313540e+00 3.532452417674467049e-02
5.966720696963561932e+04 3.897220968086875459e+00 3.436715496613448884e-02
5.966720700444296381e+04 3.884247585517864643e+00 3.442551578565616888e-02
5.966720703925030830e+04 4.001565141549728644e+00 3.612706718329025679e-02
5.966720707405765279e+04 4.011520007793663467e+00 3.548138280194035321e-02
5.966720710886499728e+04 3.959662681111814742e+00 3.522189212369902789e-02
5.966720714367234177e+04 3.906504600785967618e+00 3.452355417337205079e-02
5.966720717847968626e+04 4.013029315960912058e+00 3.541448532868614330e-02
5.966720721328703075e+04 4.006948356807511935e+00 3.620046024770367382e-02
5.966720724809437525e+04 3.960886288531340504e+00 3.523479036528280595e-02
5.966720728290171974e+04 3.980907862804403674e+00 3.537171631935748239e-02
5.966720731770906423e+04 3.907387493466780715e+00 3.478635168188027454e-02
5.966720735251641599e+04 3.936461522790324352e+00 3.495030550721201640e-02
5.966720738732376049e+04 3.882787643635278396e+00 3.456213889775079651e-02
5.966720742213109770e+04 3.956050853579824444e+00 3.536765767046129438e-02
5.966720745693844219e+04 3.891834715053541061e+00 3.568236736540424114e-02
5.966720749174579396e+04 3.943728059504362449e+00 3.636054391744103498e-02
5.966720752655313845e+04 3.981624503849648722e+00 3.616748704423745908e-02
5.966720756136047567e+04 3.935368792803112026e+00 3.518371772349845189e-02
5.966720759616782016e+04 3.912372114024976533e+00 3.474642742758348585e-02
5.966720763097516465e+04 3.911302355636492312e+00 3.450183686472626382e-02
5.966720766578250914e+04 3.902707712522584416e+00 3.457456475297238790e-02
5.966720770058985363e+04 3.913398484655468135e+00 3.489728437934738053e-02
5.966720773539719812e+04 3.937909915123456894e+00 3.503911668183948974e-02
5.966720777020454261e+04 4.004429765144521980e+00 3.587162243872777517e-02
5.966720780501188710e+04 3.933001374454437649e+00 3.492121389396230652e-02
5.966720783981923159e+04 3.963839220816979481e+00 3.529429921250763075e-02
5.966720787462657609e+04 3.972936941741100902e+00 3.521260947452179574e-02
5.966720790943392058e+04 4.013440261826406896e+00 3.559755091741742539e-02
5.966720794424126507e+04 3.956660984859655450e+00 3.567309398985610280e-02
5.966720797904861683e+04 3.882243379946444417e+00 3.411156266242498097e-02
5.966720801385596133e+04 3.980332167832167922e+00 3.554662622649986531e-02
5.966720804866329854e+04 3.904886078040377129e+00 3.479666702938251366e-02
5.966720808347064303e+04 3.994054983854905316e+00 3.565145012158843496e-02
5.966720811827798752e+04 3.940454011033734272e+00 3.477527189390344775e-02
5.966720815308533201e+04 3.903573881109485555e+00 3.430467366299806004e-02
5.966720818789267651e+04 3.923223233337890470e+00 3.487151675504206183e-02
5.966720822270002100e+04 3.952722191905683857e+00 3.462578966637488292e-02
5.966720825750736549e+04 3.958320707745872191e+00 3.523414315114592466e-02
5.966720829231470998e+04 3.932238910234020057e+00 3.478218145863957306e-02
5.966720832712205447e+04 3.972537320614451417e+00 3.560116575673761413e-02
5.966720836192939896e+04 3.944890657947734081e+00 3.558380724922173555e-02
5.966720839673674345e+04 3.931088841346694895e+00 3.580725377868027026e-02
5.966720843154408794e+04 3.896250629547151068e+00 3.483385094303144414e-02
5.966720846635143243e+04 3.947239053051167623e+00 3.539496838659384609e-02
5.966720850115877693e+04 3.880119581464872791e+00 3.430649398312436010e-02
5.966720853596612142e+04 3.856633296078757489e+00 3.444434377369903072e-02
5.966720857077346591e+04 3.937505994053898117e+00 3.559891130839491075e-02
5.966720860558081040e+04 3.893328810089215164e+00 3.504324355747243103e-02
5.966720864038815489e+04 3.829955520376157274e+00 3.389880399602190897e-02
5.966720867519549938e+04 3.950409938799591458e+00 3.545864608074129898e-02
5.966720871000284387e+04 3.886775188977131812e+00 3.504294662025268098e-02
5.966720874481019564e+04 3.924746134845851220e+00 3.529509335518896812e-02
5.966720877961754013e+04 3.953652201612310346e+00 3.555231358663459712e-02
5.966720881442487735e+04 3.938829724152652645e+00 3.567356131965112448e-02
5.966720884923222184e+04 3.845922230374174688e+00 3.470081999045141613e-02
5.966720888403956633e+04 3.966293155113233659e+00 3.617411632336718641e-02
5.966720891884691082e+04 3.916874108804408561e+00 3.531895387719583002e-02
5.966720895365425531e+04 3.893401791438031889e+00 3.570453676258667636e-02
5.966720898846159980e+04 3.897837939683699293e+00 3.568547012186927547e-02
5.966720902326894429e+04 3.928326900981056635e+00 3.632766966581837953e-02
5.966720905807628878e+04 3.889870917304719899e+00 3.548779597418547094e-02
5.966720909288363328e+04 3.892806098141972537e+00 3.554372638039271504e-02
5.966720912769097777e+04 3.974536475019097459e+00 3.689785704847288461e-02
5.966720916249832226e+04 3.922107742473827763e+00 3.583077598515508472e-02
5.966720919730566675e+04 3.895930482765125547e+00 3.509097730335285215e-02
5.966720923211301124e+04 3.968493680297398019e+00 3.586315990296599920e-02
5.966720926692035573e+04 3.913568724443070579e+00 3.538879167345522492e-02
5.966720930172770022e+04 3.930978086964766138e+00 3.565934015989746797e-02
5.966720933653504471e+04 3.973484711307475603e+00 3.640528504163883378e-02
5.966720937134239648e+04 3.905551392715751469e+00 3.510621017967863189e-02
5.966720940614974097e+04 3.858239716939407149e+00 3.445037635953672461e-02
5.966720944095708546e+04 3.958896251375588538e+00 3.614102688372949901e-02
5.966720947576442995e+04 3.933859927524217870e+00 3.578111516010269721e-02
5.966720951057176717e+04 3.884412246678377478e+00 3.502417205628530206e-02
5.966720954537911166e+04 3.917805410490514451e+00 3.470695547171347151e-02
5.966720958018646343e+04 3.922947204566091361e+00 3.573182362491319347e-02
5.966720961499380792e+04 3.896470980773011572e+00 3.487128158404075029e-02
5.966720964980114513e+04 3.882247255610054015e+00 3.497357525413642004e-02
5.966720968460848962e+04 3.852790444529434311e+00 3.448467278597148328e-02
5.966720971941584139e+04 3.871590714585042114e+00 3.453871103826114397e-02
5.966720975422318588e+04 3.814785383037016864e+00 3.396870762624819295e-02
5.966720978903053037e+04 3.832854518625591123e+00 3.402817538507894868e-02
5.966720982383787486e+04 3.909926813280653057e+00 3.498527471941446226e-02
5.966720985864521936e+04 3.862275342123128397e+00 3.441235739334704696e-02
5.966720989345256385e+04 3.904032224327215417e+00 3.509128615986142896e-02
5.966720992825990834e+04 3.874786936458066933e+00 3.446435295306903013e-02
5.966720996306725283e+04 3.891847655400671346e+00 3.466868128362219498e-02
5.966720999787459732e+04 3.818654746189847238e+00 3.371834143128651928e-02
5.966721003268194181e+04 3.897364167228349441e+00 3.509818934703338306e-02
5.966721006748928630e+04 3.845688261736493363e+00 3.428955195846207504e-02
5.966721010229663079e+04 3.879874998500461913e+00 3.477125070089038400e-02
5.966721013710397528e+04 3.911539355960001352e+00 3.526802307649611057e-02
5.966721017191131978e+04 3.896489364241888964e+00 3.551440990723151586e-02
5.966721020671866427e+04 3.920569797819515756e+00 3.550005021161634772e-02
5.966721024152600876e+04 3.873110096698939575e+00 3.490199684491689103e-02
5.966721027633335325e+04 3.930414934973788021e+00 3.530805926760348379e-02
5.966721031114069774e+04 3.962554972033645040e+00 3.559784074233631607e-02
5.966721034594804223e+04 3.894308701365887249e+00 3.491230863382183136e-02
5.966721038075538672e+04 3.893012561619348055e+00 3.480103564940927041e-02
5.966721041556273121e+04 3.869247457144889601e+00 3.421658993469087889e-02
5.966721045037007570e+04 3.886489132927199552e+00 3.486196715621559666e-02
5.966721048517742020e+04 3.864453311100524147e+00 3.448074676997229387e-02
5.966721051998476469e+04 3.837281590540919662e+00 3.437862044652499616e-02
5.966721055479210918e+04 3.841426570018882547e+00 3.414228541820003154e-02
5.966721058959945367e+04 3.818767134668106689e+00 3.400908452793369174e-02
5.966721062440679816e+04 3.797934513327164474e+00 3.365404045341596068e-02
5.966721065921414265e+04 3.845433744944471766e+00 3.395363819280790979e-02
5.966721069402148714e+04 3.853474401186018028e+00 3.411116082520513487e-02
5.966721072882883163e+04 3.846954416141325606e+00 3.438423642865767044e-02
5.966721076363617613e+04 3.787221405468979452e+00 3.370753381582823616e-02
5.966721079844352062e+04 3.851368907568056610e+00 3.462836422611102749e-02
5.966721083325086511e+04 3.886646273132022600e+00 3.473305736321000842e-02
5.966721086805820960e+04 3.821369592852644992e+00 3.383323678462678979e-02
5.966721090286555409e+04 3.791032588090502475e+00 3.378785553772565425e-02
5.966721093767289858e+04 3.903848575145842492e+00 3.479976441356200101e-02
5.966721097248024307e+04 3.872815808639857416e+00 3.460726604252040151e-02
5.966721100728758756e+04 3.833536767785556076e+00 3.375578376820478899e-02
5.966721104209493205e+04 3.824660453670396976e+00 3.392009632245426148e-02
5.966721107690227655e+04 3.781530684222901506e+00 3.310885509481806266e-02
5.966721111170962104e+04 3.829073680848420924e+00 3.389140790939610542e-02
5.966721114651696553e+04 3.881307755432132911e+00 3.465069535616299712e-02
5.966721118132431002e+04 3.878783244015930443e+00 3.449901504937352009e-02
5.966721121613165451e+04 3.883175210129505395e+00 3.472203620748770536e-02
5.966721125093899900e+04 3.898126707587508122e+00 3.458317178278522835e-02
5.966721128574634349e+04 3.899749037571268673e+00 3.441822899300035071e-02
5.966721132055368798e+04 3.862330758962623900e+00 3.421815041013730879e-02
5.966721135536103247e+04 3.867643408506129976e+00 3.460218407323513434e-02
5.966721139016837697e+04 3.880969062949227055e+00 3.487997217329499161e-02
5.966721142497572146e+04 3.831271623672230398e+00 3.382098036345512759e-02
5.966721145978306595e+04 3.834409080792343882e+00 3.410358845773601988e-02
5.966721149459041044e+04 3.829420535698115913e+00 3.390203779188761396e-02
5.966721152939775493e+04 3.834089976093308483e+00 3.438334696093254400e-02
5.966721156420509942e+04 3.818431610942249144e+00 3.390316654926132933e-02
5.966721159901244391e+04 3.798941229250785145e+00 3.386555848879297531e-02
5.966721163381978840e+04 3.771378855154206455e+00 3.319321554288128667e-02
5.966721166862713289e+04 3.841488083197486691e+00 3.387600307700926877e-02
5.966721170343447739e+04 3.838363797049027859e+00 3.454515284301164918e-02
5.966721173824182188e+04 3.882792276681519272e+00 3.485728009881077644e-02
5.966721177304916637e+04 3.891100581808033976e+00 3.480037361593070477e-02
5.966721180785651086e+04 3.880755861871259871e+00 3.437962203910121389e-02
5.966721184266385535e+04 3.859864180821950708e+00 3.445899216821905059e-02
5.966721187747119984e+04 3.868258226685519219e+00 3.422855427251208366e-02
5.966721191227854433e+04 3.892723574568598188e+00 3.472543654428578153e-02
5.966721194708588882e+04 3.878692661239448558e+00 3.441252548332540684e-02
5.966721198189323331e+04 3.867158823046522365e+00 3.507238306610581391e-02
5.966721201670057781e+04 3.886141944164144046e+00 3.471203981485764672e-02
5.966721205150792957e+04 3.908010050495241750e+00 3.510269993383255405e-02
5.966721208631527406e+04 3.855445922795456060e+00 3.477610550096982278e-02
5.966721212112261128e+04 3.885847446897025659e+00 3.468651918163007108e-02
5.966721215592995577e+04 3.927497878753716254e+00 3.553910910504461118e-02
5.966721219073730026e+04 3.864095582172073939e+00 3.450312135658591822e-02
5.966721222554464475e+04 3.867245687233253459e+00 3.428106543509241988e-02
5.966721226035198924e+04 3.912501474926253220e+00 3.538435615014517976e-02
5.966721229515933373e+04 3.969097689391845041e+00 3.521078327947638198e-02
5.966721232996667823e+04 3.902676253125693329e+00 3.442968508401932776e-02
5.966721236477402272e+04 3.851524263365512013e+00 3.395393355809527003e-02
5.966721239958137448e+04 3.923982300356501085e+00 3.451426034384064839e-02
5.966721243438871898e+04 3.926209057948749415e+00 3.487858292627805251e-02
5.966721246919605619e+04 3.896562417996612737e+00 3.461458392779921678e-02
5.966721250400340068e+04 3.899052055880075418e+00 3.501106808575579071e-02
5.966721253881074517e+04 3.929695622557631385e+00 3.530162839816954057e-02
5.966721257361808966e+04 3.834067017873036054e+00 3.366634769540461508e-02
5.966721260842543415e+04 3.883493251511979771e+00 3.423208888164683966e-02
5.966721264323277865e+04 3.912468838518320613e+00 3.460582502211103501e-02
5.966721267804013041e+04 3.908220713932657464e+00 3.434438177921162599e-02
5.966721271284747490e+04 3.979474493951552283e+00 3.537965996692184201e-02
5.966721274765481212e+04 3.904235804219127193e+00 3.444786409343208317e-02
5.966721278246215661e+04 3.960387924329628717e+00 3.502645605968586484e-02
5.966721281726950110e+04 4.013063361249612271e+00 3.578917705958716694e-02
5.966721285207684559e+04 3.958266288200659400e+00 3.493780967539140969e-02
5.966721288688419008e+04 3.909225647982692564e+00 3.401839808391492886e-02
5.966721292169153458e+04 4.012923117687086538e+00 3.609930641836400778e-02
5.966721295649887907e+04 3.922665212231639220e+00 3.467186373145779432e-02
5.966721299130622356e+04 4.012454986549101044e+00 3.578683473556320410e-02
5.966721302611357532e+04 3.953760460354351913e+00 3.662160524986771831e-02


==> figures/ground-lomb/2022030506_tic3788_g.dat <==
5.964421624348825571e+04 1.798591663294212850e+01 1.722980637587068209e+00
5.964421626656862645e+04 2.030917718493019919e+01 2.852304785632590600e-01
5.964421630311210174e+04 2.015819563467638886e+01 2.745492488299179357e-01
5.964421633965557703e+04 2.006247568294091721e+01 2.993118352550127037e-01
5.964421637619905232e+04 2.019409086575133472e+01 2.902119558284030343e-01
5.964421641274252033e+04 2.017630234933605848e+01 2.827500928368605337e-01
5.964421644928598835e+04 2.037392469580406740e+01 2.919570605219286019e-01
5.964421648582946364e+04 1.974458236658932719e+01 2.725474934794259729e-01
5.964421652237293893e+04 1.985369116490840824e+01 2.647089120260920914e-01
5.964421655891640694e+04 2.009971257230048636e+01 2.690997450958201309e-01
5.964421659545988223e+04 2.034513199932739269e+01 2.878043859673942717e-01
5.964421663200335752e+04 2.075173033489569363e+01 2.949611264565267787e-01
5.964421666854682553e+04 2.010239192294412547e+01 2.723041851242856137e-01
5.964421670509029354e+04 1.980374656036125103e+01 2.769983117822131247e-01
5.964421674163376883e+04 1.985393775053053744e+01 2.753975964553805889e-01
5.964421677817724412e+04 2.014650071413997168e+01 2.729315536497166628e-01
5.964421681472071214e+04 2.027333204549296042e+01 2.791247842026784443e-01
5.964421685126418015e+04 2.012805828409873143e+01 2.758997252224203445e-01
5.964421688780765544e+04 1.996223036611715429e+01 2.723307017303073785e-01
5.964421692435113073e+04 1.949759868806372154e+01 2.697340540036113343e-01
5.964421696089459874e+04 1.975774708366135002e+01 2.798223114687434787e-01
5.964421699743807403e+04 1.951457447680614621e+01 2.699017195715953110e-01
5.964421703398154932e+04 1.942061896636357332e+01 2.604950368585894904e-01
5.964421707052501733e+04 1.978785819053411288e+01 2.699240925832741556e-01
5.964421710706848535e+04 1.995520467554957023e+01 2.777515763505745139e-01
5.964421714361196064e+04 1.975828669062628862e+01 2.696193255538725797e-01
5.964421718015543593e+04 1.963836877929296776e+01 2.600650317608635964e-01
5.964421721669890394e+04 2.044079450889874039e+01 2.801559964763324362e-01
5.964421725324237195e+04 1.946737114664613699e+01 2.603414198886095932e-01
5.964421728978584724e+04 1.983008454673555576e+01 2.855027568614816880e-01
5.964421732632932253e+04 1.955715882887289325e+01 2.644998033291576789e-01
5.964421736287279055e+04 1.993676353668521628e+01 2.797347910847324814e-01
5.964421739941626583e+04 1.957652478134111007e+01 2.722934057260620322e-01
5.964421743595974112e+04 1.982533011772009957e+01 2.700549041322355404e-01
5.964421747250320914e+04 1.941906912324398604e+01 2.654143959862249602e-01
5.964421750904667715e+04 1.978899676375404582e+01 2.741293870098206464e-01
5.964421754559015244e+04 2.018310901831332771e+01 2.909383349764382842e-01
5.964421758213362773e+04 1.959937500000000199e+01 2.820315959698336261e-01
5.964421761867709574e+04 1.965499887506068788e+01 2.874374570789984262e-01
5.964421765522056376e+04 1.964644890054087512e+01 2.771597294193897110e-01
5.964421769176403905e+04 1.967550139870086667e+01 2.659079448102142362e-01
5.964421772830751434e+04 1.930519164892139727e+01 2.582088657523002317e-01
5.964421776485098235e+04 2.016498481551447952e+01 2.868957648813608707e-01
5.964421780139445764e+04 2.023015729524498241e+01 2.884143181415518842e-01
5.964421783793793293e+04 2.030932101727447048e+01 2.965888085007091224e-01
5.964421787448140094e+04 1.981205257598873359e+01 2.747473700417239484e-01
5.964421791102486895e+04 1.974084259801053420e+01 2.864608023877228127e-01
5.964421794756834424e+04 2.039797516297024416e+01 2.911018716967221920e-01
5.964421798411181953e+04 1.972317014455652284e+01 2.716586500055363507e-01
5.964421802065528755e+04 1.956641484395916564e+01 2.683087211609553324e-01
5.964421805719875556e+04 1.972929143474483027e+01 2.701095838016260298e-01
5.964421809374223085e+04 2.000254678986022228e+01 2.857365979060854100e-01
5.964421813028570614e+04 2.027443464468529655e+01 2.816878167859414028e-01
5.964421816682917415e+04 1.969854758597961109e+01 2.629985412387286781e-01
5.964421820337264217e+04 1.968901502269235948e+01 2.651473764052536541e-01
5.964421823991611745e+04 1.973896244640248554e+01 2.630412876559588553e-01
5.964421827645959274e+04 2.008127580635509446e+01 2.743572336651977639e-01
5.964421831300306076e+04 1.952006608626366813e+01 2.613179474312734007e-01
5.964421834954653605e+04 1.983300220093985899e+01 2.594334762522518267e-01
5.964421838609000406e+04 1.977164476493192424e+01 2.645641989368665015e-01
5.964421842263347935e+04 1.958222772569137504e+01 2.594693660706082761e-01
5.964421845917694736e+04 1.981843592101962415e+01 2.670377478443499708e-01
5.964421849572042265e+04 2.005294331395348806e+01 2.659747399629074360e-01
5.964421853226389794e+04 1.954241414356283713e+01 2.569726568672730527e-01
5.964421856880736595e+04 1.969511077249080344e+01 2.633568125956147199e-01
5.964421860535083397e+04 1.998752232408620344e+01 2.911826173954353281e-01
5.964421864189430926e+04 1.976009559914290392e+01 2.686975383858442590e-01
5.964421867843778455e+04 1.956380745819631883e+01 2.727825820259771605e-01
5.964421871498125256e+04 1.948312827670329739e+01 2.619789727961068238e-01
5.964421875152472057e+04 2.001818859396037809e+01 2.735211266068120484e-01
5.964421878806819586e+04 1.943697222743479003e+01 2.651887854953908219e-01
5.964421882461167115e+04 1.952023791223734861e+01 2.720874742753507936e-01
5.964421886115513917e+04 1.972561431845984004e+01 2.705620079509186704e-01
5.964421889769860718e+04 1.947269710319361380e+01 2.622488522438587433e-01
5.964421893424208247e+04 1.985109048998167580e+01 2.659118514741991013e-01
5.964421897078555776e+04 1.997573937704058267e+01 2.727115120066345155e-01
5.964421900732902577e+04 1.979288003098700344e+01 2.605537300605142992e-01
5.964421904387250106e+04 1.992106886895438578e+01 2.603805935017990403e-01
5.964421908041596907e+04 1.972887158251376505e+01 2.669251228799320863e-01
5.964421911695944436e+04 1.964813352349744591e+01 2.633709295908095993e-01
5.964421915350291238e+04 1.994440772390349892e+01 2.832206263526893530e-01
5.964421919004638767e+04 2.003299133308763302e+01 2.919288909684145117e-01
5.964421922658986296e+04 1.978873503872330630e+01 2.837761897538912392e-01
5.964421926313333097e+04 2.006300930457445020e+01 3.113193457545675447e-01
5.964421929967679898e+04 1.964355323654316265e+01 2.747801285239386826e-01
5.964421933622027427e+04 2.001041890440386695e+01 2.686643587304518022e-01
5.964421937276374956e+04 1.951904096888899431e+01 2.528929786169550886e-01
5.964421940930721757e+04 1.993265723477282947e+01 2.643885160722971861e-01
5.964421944585069286e+04 1.980214580597844432e+01 2.614950436511332410e-01
5.964421948239416815e+04 1.962678960564238295e+01 2.506649008255545930e-01
5.964421951893763617e+04 2.009477397751734173e+01 2.593959967574512304e-01
5.964421955548110418e+04 2.025649199469894768e+01 2.751312974749789975e-01
5.964421959202457947e+04 2.020961936309388562e+01 2.760958068715111957e-01
5.964421962856805476e+04 2.011140950812236383e+01 2.657464369562262396e-01
5.964421966511152277e+04 2.050465783529698882e+01 2.727639048886939532e-01
5.964421970165499079e+04 2.034714693640499661e+01 2.697615304942798109e-01
5.964421973819846608e+04 1.949421371154024030e+01 2.528454607582892866e-01
5.964421977474194136e+04 1.992646199172259003e+01 2.676818380005224207e-01
5.964421981128540938e+04 1.971282098758288726e+01 2.640132811738759022e-01
5.964421984782888467e+04 2.017655837721025947e+01 2.733193500695964007e-01
5.964421988437235996e+04 1.996380336229693953e+01 2.689063254059075314e-01
5.964421992091582797e+04 2.073574296202625078e+01 2.790941352769282235e-01
5.964421995745929598e+04 2.040573407135839545e+01 2.780874224065245648e-01
5.964421999400277127e+04 2.007251074624761955e+01 2.796814582063260057e-01
5.964422003054624656e+04 1.991925523952096100e+01 2.722611901112613197e-01
5.964422006708971458e+04 2.005317994100295209e+01 2.727320076520906578e-01
5.964422010363318259e+04 2.003504923694404383e+01 2.642047033686142354e-01
5.964422014017665788e+04 2.034794474835234013e+01 2.844537279932768947e-01
5.964422017672013317e+04 2.049368199579200578e+01 2.823877565849540749e-01
5.964422021326360118e+04 1.998710057776205673e+01 2.686294223765280376e-01
5.964422024980707647e+04 2.039531842395738437e+01 2.751799281180528078e-01
5.964422028635055176e+04 2.068254645141638903e+01 2.921924749008881217e-01
5.964422032289401977e+04 1.959322131496815445e+01 2.634089357548280441e-01
5.964422035943748779e+04 2.008090801886792676e+01 2.802045050789700453e-01
5.964422039598096308e+04 1.983261657910641773e+01 2.751387673283816060e-01
5.964422043252443837e+04 1.988980315658804798e+01 2.576401984038216297e-01
5.964422046906790638e+04 1.987947247304542842e+01 2.666077759525357083e-01
5.964422050561137439e+04 2.022424904164540393e+01 2.747244069642769682e-01
5.964422054215484968e+04 1.954941015656408609e+01 2.544117496336279483e-01
5.964422057869832497e+04 1.979583980706351554e+01 2.635829193437302376e-01
5.964422061524179298e+04 2.028613436942735149e+01 2.758677214862327864e-01
5.964422065178526100e+04 1.983315597094341243e+01 2.625401001352508645e-01
5.964422068832873629e+04 1.995699922478799238e+01 2.584305851244467211e-01
5.964422072487221158e+04 2.045305013993643684e+01 2.804423701257647283e-01
5.964422076141567959e+04 2.023988952224246418e+01 2.734879162275147824e-01
5.964422079795915488e+04 2.017811749546066835e+01 2.701493305805345857e-01
5.964422083450263017e+04 1.999916333550246250e+01 2.773649617939217826e-01
5.964422087104609818e+04 2.009733958584826752e+01 2.885293184338251216e-01
5.964422090758956620e+04 2.023178283745402339e+01 2.926909923129724644e-01
5.964422094413304148e+04 2.056197482736899573e+01 2.835113955031994815e-01
5.964422098067651677e+04 2.073983270145032165e+01 2.850320185244210047e-01
5.964422101721998479e+04 2.046376536696975990e+01 2.932179990483885779e-01
5.964422105376345280e+04 2.048795901757073779e+01 2.728477794283436508e-01
5.964422109030692809e+04 2.022011870772074005e+01 2.760629176614523006e-01
5.964422112685040338e+04 2.010104161779195664e+01 2.776304149456164660e-01
5.964422116339387139e+04 2.008522929467865481e+01 2.659233994922702848e-01
5.964422119993733941e+04 2.015329653260687692e+01 2.686974658064798516e-01
5.964422123648081470e+04 2.012019333285947909e+01 2.700178740986506343e-01
5.964422127302428999e+04 1.976919290184955003e+01 2.648937078827051650e-01
5.964422130956775800e+04 1.982494013241301900e+01 2.733709685310869442e-01
5.964422134611123329e+04 2.028028580708022233e+01 2.815732427812026595e-01
5.964422138265470130e+04 2.031777649935279584e+01 2.803488001183254141e-01
5.964422141919817659e+04 1.936671475561198008e+01 2.627473674403519310e-01
5.964422145574164460e+04 1.988349377290240483e+01 2.941756351972193428e-01
5.964422149228511989e+04 1.972535096310806324e+01 2.666049915845088436e-01
5.964422152882859518e+04 1.999228234066767484e+01 2.680479794868293464e-01
5.964422156537206320e+04 2.010287290985742104e+01 2.863717127710054267e-01
5.964422160191553121e+04 1.977620752391572267e+01 2.683292475879336947e-01
5.964422163845900650e+04 1.989438065189598959e+01 2.713321030440896120e-01
5.964422167500248179e+04 2.049288215544939007e+01 2.887259028701244512e-01
5.964422171154594980e+04 2.024875456264044615e+01 2.919512719077294038e-01
5.964422174808941782e+04 1.976124927028604716e+01 2.762986391750728576e-01
5.964422178463289310e+04 2.019750020891281395e+01 2.714275846411189907e-01
5.964422182117636839e+04 1.987239465139824901e+01 2.705322726119785970e-01
5.964422185771983641e+04 2.002593828678493892e+01 2.777636389130541117e-01
5.964422189426331170e+04 2.015691168468617889e+01 2.750427869584302076e-01
5.964422193080678699e+04 2.026929107668915719e+01 2.855543101110535886e-01
5.964422196735025500e+04 1.998651058039693851e+01 2.675137028235635706e-01
5.964422200389372301e+04 2.016593814626809689e+01 2.766585040506337467e-01
5.964422204043719830e+04 2.033311415044713399e+01 2.757804590950472812e-01
5.964422207698067359e+04 2.027862536417147510e+01 2.793211936191690725e-01
5.964422211352414161e+04 2.058025551963270772e+01 2.871244158258399737e-01
5.964422215006760962e+04 1.944712833039822542e+01 2.783219691168384857e-01
5.964422218661108491e+04 2.007969813449941654e+01 2.851532848185956426e-01
5.964422222315456020e+04 2.016188772245787675e+01 2.762728571804395905e-01
5.964422225969802821e+04 2.061696087352138207e+01 3.002062577433664559e-01
5.964422229624150350e+04 2.012006555508051875e+01 2.796452347439950525e-01
5.964422233278497879e+04 2.017678882864498746e+01 2.855904775072730661e-01
5.964422236932844680e+04 1.987861861791384754e+01 2.703055658265450800e-01
5.964422240587191482e+04 1.970541979332181270e+01 2.690168090382452637e-01
5.964422244241539011e+04 2.010504415861537453e+01 3.010894539999365294e-01
5.964422247895886539e+04 1.994166558705407155e+01 2.872293210506113859e-01
5.964422251550233341e+04 2.014705567896981364e+01 3.065774653437974284e-01
5.964422255204580142e+04 2.020568551969203597e+01 2.976268856915657013e-01
5.964422258858927671e+04 1.977343903709276063e+01 2.881585218105681689e-01
5.964422262513275200e+04 1.966221067107992937e+01 2.785516043102673756e-01
5.964422266167622001e+04 1.986971436654917511e+01 2.906525849915020943e-01
5.964422269821969530e+04 2.011689190794005100e+01 2.977986607556476484e-01
5.964422273476317059e+04 2.048217753706227739e+01 2.933981474287558622e-01
5.964422277130663861e+04 2.059315418833254796e+01 3.052989983564895482e-01
5.964422280785010662e+04 1.983334111440510128e+01 2.694421520324852271e-01
5.964422284439358191e+04 1.987747800244741114e+01 2.783234271225671908e-01
5.964422288093705720e+04 1.980690089585666414e+01 2.748612217235648636e-01
5.964422291748052521e+04 1.993809068705532539e+01 2.688827832793400652e-01
5.964422295402399322e+04 2.014111549910461108e+01 2.809488409249145113e-01
5.964422299056746851e+04 1.998529238872298919e+01 2.761850151397037822e-01
5.964422302711094380e+04 1.998979966156649368e+01 2.645027034118248022e-01
5.964422306365441182e+04 2.021496685454996722e+01 2.753103875976752879e-01
5.964422310019787983e+04 1.995215953830157574e+01 2.630146434674329181e-01
5.964422313674135512e+04 2.013125103249710790e+01 2.681659773958919857e-01
5.964422317328483041e+04 1.991415466025811298e+01 2.760067428777858711e-01
5.964422320982829842e+04 1.999934020141219904e+01 2.655866098506982631e-01
5.964422324637176644e+04 2.018074525460530566e+01 2.876201751692856745e-01
5.964422328291524173e+04 2.024321229964016666e+01 2.782319100487440355e-01
5.964422331945871701e+04 2.073844075320570823e+01 2.809711440758688727e-01
5.964422335600218503e+04 2.008478084463313351e+01 2.645947684997406735e-01
5.964422339254566032e+04 2.004961867886894211e+01 2.681654593156806432e-01
5.964422342908913561e+04 2.023940985541457493e+01 2.812137683194890214e-01
5.964422346563260362e+04 2.005991019287592181e+01 2.941591517796467992e-01
5.964422350217607163e+04 2.006772777425640442e+01 2.754940763094154144e-01
5.964422353871954692e+04 1.987635130442834708e+01 2.766482270236025331e-01
5.964422357526302221e+04 2.017371249282929213e+01 2.801549764121192276e-01
5.964422361180649023e+04 2.005338661152993041e+01 2.644351754549265632e-01
5.964422364834996552e+04 2.007330324207747552e+01 2.610136311267370335e-01
5.964422368489343353e+04 1.979019262826449577e+01 2.639724331563224613e-01
5.964422372143690882e+04 1.962205791177754222e+01 2.685713698795372806e-01
5.964422375798037683e+04 2.028685235313672663e+01 2.794685178726892261e-01
5.964422379452385212e+04 2.025836133306421871e+01 2.714874925765530245e-01
5.964422383106732741e+04 1.970720391570107921e+01 2.582294565517011531e-01
5.964422386761079542e+04 2.014786592603142523e+01 2.642966776267541840e-01
5.964422390415426344e+04 2.024280921280432111e+01 2.706568092202946141e-01
5.964422394069773873e+04 2.022665765349082889e+01 2.790429640403709333e-01
5.964422397724121402e+04 2.047209041185206502e+01 2.735210767094370943e-01
5.964422401378468203e+04 1.999792352434549869e+01 2.680177681545768409e-01
5.964422405032815004e+04 2.037842813762761907e+01 2.874454792169002793e-01
5.964422408687162533e+04 1.992680059716230190e+01 2.693614042257642671e-01
5.964422412341510062e+04 1.987783033817332878e+01 2.761412302632179627e-01
5.964422415995856863e+04 2.023304178580868751e+01 2.745737736081915181e-01
5.964422419650204392e+04 1.993993231810490485e+01 2.628388941671134238e-01
5.964422423304551194e+04 1.976534070848534697e+01 2.617793788215377337e-01
5.964422426958898723e+04 1.994302024482109204e+01 2.740944656633187426e-01
5.964422430613245524e+04 2.006652345317626995e+01 2.748805722013403785e-01
5.964422434267593053e+04 1.995000295211666952e+01 2.690163190987301944e-01
5.964422437921940582e+04 1.952700403874417390e+01 2.537809713811543522e-01
5.964422441576287383e+04 2.009275079906369754e+01 2.765892996006512616e-01
5.964422445230634185e+04 2.037945769466216817e+01 2.936803677052506334e-01
5.964422448884981713e+04 2.006802873029494449e+01 2.901447138764735034e-01
5.964422452539329242e+04 1.974181673697864881e+01 2.667184745713431782e-01
5.964422456193676044e+04 1.968622679879159776e+01 2.668438318924777342e-01
5.964422459848022845e+04 1.963907799016803324e+01 2.649289682274924562e-01
5.964422463502370374e+04 1.961237237654857779e+01 2.906790495082784975e-01
5.964422467156717903e+04 1.990197251851069637e+01 2.895500084344975744e-01
5.964422470811064704e+04 2.027086089529261770e+01 2.715505693823421773e-01
5.964422474465412233e+04 2.009799236886210494e+01 2.729778713514695587e-01
5.964422478119759762e+04 1.980149134362062568e+01 2.701254311495951965e-01
5.964422481774106564e+04 1.994801219641406576e+01 2.760521866215557840e-01
5.964422485428453365e+04 1.993266765140324992e+01 2.675958293744360450e-01
5.964422489082800894e+04 1.983061236448872222e+01 2.812800873473220165e-01
5.964422492737148423e+04 1.979564150502453757e+01 2.710553663873621066e-01
5.964422496391495224e+04 2.020907120705964033e+01 2.764744460420521244e-01
5.964422500045842025e+04 1.993750591463991739e+01 2.739647781195004295e-01
5.964422503700189554e+04 1.974606525243855870e+01 2.774635936314533424e-01
5.964422507354537083e+04 2.021653636860489911e+01 2.960474301928061047e-01
5.964422511008883885e+04 1.982856739225127640e+01 2.954506293471983458e-01
5.964422514663231414e+04 2.051264886366393014e+01 2.877951021301883294e-01
5.964422518317578943e+04 2.037953493890141132e+01 3.051485635981657785e-01
5.964422521971925744e+04 2.004364962989899723e+01 2.898701546951122365e-01
5.964422525626272545e+04 2.047210753720595378e+01 3.003209564211777871e-01
5.964422529280620074e+04 2.055439302644181154e+01 2.978962142775449240e-01
5.964422532934967603e+04 2.028821090047393483e+01 3.089067771955210651e-01
5.964422536589314404e+04 2.061172657984756640e+01 2.898891379125571044e-01
5.964422540243661206e+04 2.047043036518738646e+01 2.857180189942484239e-01
5.964422543898008735e+04 2.067050331878468228e+01 2.999460845822651267e-01
5.964422547552356264e+04 2.045515312980031197e+01 2.944609255022752059e-01
5.964422551206703065e+04 1.953487778859978974e+01 2.565896065376591095e-01
5.964422554861050594e+04 2.010193940393062206e+01 2.896903320831956674e-01
5.964422558515398123e+04 2.050893274380818454e+01 2.986675493690982841e-01
5.964422562169744924e+04 2.033212405747617169e+01 2.894737522986728928e-01
5.964422565824091726e+04 2.005622094997248794e+01 2.848540999588420886e-01
5.964422569478439254e+04 2.047141475760144047e+01 2.837162501565567152e-01
5.964422573132786783e+04 2.031834123955249538e+01 2.855216731516911910e-01
5.964422576787133585e+04 2.041830563360160156e+01 2.812903258511789129e-01
5.964422580441480386e+04 2.029213992014778611e+01 2.806091638087779283e-01
5.964422584095827915e+04 2.066604727487722570e+01 2.951296015183862420e-01
5.964422587750175444e+04 1.999081624296594129e+01 2.700861689248111319e-01
5.964422591404522245e+04 1.988645134374022305e+01 2.682611963592301252e-01
5.964422595058869047e+04 2.037134904654743295e+01 2.823304053928152313e-01
5.964422598713216576e+04 2.000316808448225459e+01 2.789215268288237626e-01
5.964422602367564104e+04 2.014312461487415362e+01 2.897184914891550167e-01
5.964422606021910906e+04 2.026007948668837244e+01 2.899932012303150786e-01
5.964422609676258435e+04 1.980506201613942352e+01 2.628871658526572008e-01
5.964422613330605964e+04 1.981845812145654406e+01 2.776575974021554538e-01
5.964422616984952765e+04 1.993753541076486968e+01 2.712948566653986537e-01
5.964422620639299566e+04 2.001369568848273417e+01 2.636417200977918540e-01
5.964422624293647095e+04 2.024411560472188043e+01 2.855009736615153337e-01
5.964422627947994624e+04 1.975871310521552005e+01 2.641154313594361591e-01
5.964422631602341426e+04 2.020431813810348132e+01 2.760284155960804342e-01
5.964422635256688227e+04 1.988686972101356787e+01 2.926190066302432058e-01
5.964422638911035756e+04 2.022604936047559221e+01 2.715274939631352469e-01
5.964422642565383285e+04 1.989522177490346166e+01 2.685332448291076202e-01
5.964422646219730086e+04 2.062063762472621065e+01 2.808141520605517139e-01
5.964422649874076887e+04 2.004263703914725880e+01 2.730442158518429641e-01
5.964422653528424416e+04 1.970493630758154424e+01 2.722386520826166056e-01
5.964422657182771945e+04 1.991900197814619844e+01 2.592867172626470151e-01
5.964422660837118747e+04 1.984834834834835249e+01 2.581272417898849425e-01
5.964422664491466276e+04 1.980529000478574986e+01 2.702165345585324507e-01
5.964422668145813077e+04 2.019322251704484827e+01 2.719123171392959226e-01
5.964422671800160606e+04 1.982672129042800080e+01 2.677633961827051712e-01
5.964422675454507407e+04 1.984171239884662086e+01 2.626125683901541219e-01
5.964422679108854936e+04 1.974074074074074048e+01 2.590268989089369311e-01
5.964422682763202465e+04 1.962549260512772875e+01 2.587784583802426042e-01
5.964422686417549266e+04 1.880778972627088663e+01 2.472845033639219370e-01
5.964422690071896068e+04 2.005344395368270227e+01 2.678661352458221456e-01
5.964422693726243597e+04 2.002109625605844556e+01 2.956890048446927377e-01
5.964422697380591126e+04 1.971363202384556246e+01 2.581524660571506424e-01
5.964422701034937927e+04 2.022035173179554945e+01 2.805827458929917584e-01
5.964422704689285456e+04 1.942989136649513782e+01 2.688430144447614412e-01
5.964422708343632985e+04 2.003458138325532900e+01 2.787861332245801238e-01
5.964422711997979786e+04 2.024084852106363641e+01 2.737407614221540886e-01
5.964422715652326588e+04 1.957737321196358593e+01 2.641175066729088972e-01
5.964422719306674117e+04 1.996581287545527772e+01 2.703011576138827365e-01
5.964422722961021645e+04 1.999009171306911270e+01 2.784067102055490239e-01
5.964422726615368447e+04 2.023915679840205684e+01 2.832510129178450464e-01
5.964422730269715248e+04 1.986573127453054255e+01 2.707393826453558527e-01
5.964422733924062777e+04 2.025664377072477507e+01 2.790831929203241302e-01
5.964422737578410306e+04 2.038475923328658368e+01 2.851586067696599280e-01
5.964422741232757107e+04 2.012443441600854754e+01 2.787570367654858550e-01
5.964422744887103909e+04 2.047723587074912288e+01 2.893908202782835004e-01
5.964422748541451438e+04 2.006797220018706795e+01 2.762111936717946414e-01
5.964422752195798967e+04 1.979963433500538983e+01 2.588655417727573904e-01
5.964422755850145768e+04 1.989292563392286439e+01 2.728756193934671614e-01
5.964422759504493297e+04 2.009568473566463354e+01 2.766153065857242521e-01
5.964422763158840826e+04 2.012203155206568539e+01 2.691529381275000743e-01
5.964422766813187627e+04 1.984557897586178399e+01 2.715880360870400745e-01
5.964422770467534428e+04 1.986227215219530606e+01 2.611610591826766248e-01
5.964422774121881957e+04 2.022616437207184248e+01 2.713515988281262059e-01
5.964422777776229486e+04 2.005822887181560787e+01 2.711830013589942023e-01
5.964422781430576288e+04 1.960548319009247464e+01 2.616324882668127350e-01
5.964422785084923089e+04 1.995551207091663315e+01 2.674727352118335122e-01
5.964422788739270618e+04 1.980263327891380243e+01 2.690843846006684137e-01
5.964422792393618147e+04 2.023685673396492035e+01 2.971240885421443378e-01
5.964422796047964948e+04 1.977289740330911982e+01 2.888762910523742233e-01
5.964422799702312477e+04 1.978028886603720338e+01 2.758852482834889264e-01
5.964422803356660006e+04 1.987033438158840326e+01 2.776506350322510142e-01
5.964422807011006807e+04 1.973848980683575860e+01 2.638239203270443256e-01
5.964422810665353609e+04 1.996295334647295405e+01 2.662590461656487717e-01
5.964422814319701138e+04 2.094900849858357006e+01 2.866246354675562324e-01
5.964422817974048667e+04 2.020989489203842737e+01 2.743211350028202933e-01
5.964422821628395468e+04 1.992388007054673693e+01 2.707650186677348914e-01
5.964422825282742269e+04 1.976795091224515843e+01 2.738127745145318426e-01
5.964422828937089798e+04 1.977302265131823233e+01 2.711964742495940883e-01
5.964422832591437327e+04 2.030192007437159774e+01 2.754940696515065790e-01
5.964422836245784129e+04 2.009114265755792417e+01 2.734834575910115029e-01
5.964422839900131657e+04 2.020995432164679428e+01 2.872353203618067119e-01
5.964422843554479186e+04 1.989891184172243044e+01 2.818937833240897639e-01
5.964422847208825988e+04 2.032580093925887255e+01 2.944969255864832713e-01
5.964422850863172789e+04 1.933654667897309665e+01 2.525342007589077009e-01
5.964422854517520318e+04 1.950154432618005984e+01 2.644917348040330407e-01
5.964422858171867847e+04 1.983170143158773868e+01 2.755557890047259928e-01
5.964422861826214648e+04 2.006315789473684319e+01 2.774124458286690298e-01
5.964422865480561450e+04 2.000816191734289617e+01 2.729792793541181428e-01
5.964422869134908979e+04 1.964649176609459147e+01 2.671811596079625706e-01
5.964422872789256508e+04 1.965455276612856750e+01 2.872630901931835234e-01
5.964422876443603309e+04 2.006421758762570562e+01 2.913486305618789851e-01
5.964422880097950838e+04 2.046033252444679107e+01 3.052969474149049289e-01
5.964422883752298367e+04 2.011382152386599387e+01 2.970757628044196075e-01
5.964422887406645168e+04 1.961841906685705794e+01 2.664999039603315745e-01
5.964422891060991969e+04 2.011810343808026147e+01 2.763776839913679728e-01
5.964422894715339498e+04 1.977878087957697772e+01 2.749589480432919064e-01
5.964422898369687027e+04 1.996404483764661464e+01 2.718421006357202296e-01
5.964422902024033829e+04 2.052627551020407992e+01 2.928669581281699297e-01
5.964422905678380630e+04 2.044625332366448944e+01 2.968815728495113326e-01
5.964422909332728159e+04 1.977871148459383477e+01 2.778430132476867875e-01
5.964422912987075688e+04 1.956062304288041886e+01 2.578470542347452432e-01
5.964422916641422489e+04 1.986716082869568822e+01 2.884682737678974096e-01
5.964422920295769291e+04 1.981113104669586988e+01 2.830431322001297212e-01
5.964422923950116819e+04 2.036491278340914590e+01 3.066033418944785760e-01
5.964422927604464348e+04 2.012746253181260769e+01 2.911619081173283385e-01
5.964422931258811150e+04 2.011134967141942198e+01 2.858156185136950800e-01
5.964422934913157951e+04 2.009091662326594374e+01 2.823260835943977587e-01
5.964422938567505480e+04 2.025125687866217916e+01 2.883042211512970021e-01
5.964422942221853009e+04 2.045532576210400322e+01 3.005633037074173508e-01
5.964422945876199810e+04 1.977105594699267499e+01 2.837209121395148359e-01
5.964422949530546612e+04 1.971663339142075699e+01 2.878423612762111006e-01
5.964422953184894141e+04 1.991872312310919924e+01 2.947502723115753009e-01
5.964422956839241670e+04 2.001461714766827171e+01 2.878567241412250954e-01
5.964422960493588471e+04 2.030588878067320735e+01 2.808149001988122784e-01
5.964422964147936000e+04 1.995525990531936955e+01 2.793156671278034797e-01
5.964422967802282801e+04 2.060476389969477395e+01 3.084943079565964918e-01
5.964422971456630330e+04 2.022347685964122732e+01 2.986731961710396566e-01
5.964422975110977131e+04 2.047026652655712908e+01 3.024079380918163751e-01
5.964422978765324660e+04 1.974841804919579502e+01 2.872124754959962112e-01
5.964422982419672189e+04 2.078075940787004683e+01 3.078271355211467109e-01
5.964422986074018991e+04 2.038917519680385482e+01 2.998909890593660088e-01
5.964422989728365792e+04 1.981560103189385202e+01 2.840502902430103727e-01
5.964422993382713321e+04 1.986302157260665879e+01 2.702755334729724512e-01
5.964422997037060850e+04 2.047263729056108517e+01 3.008312059842049302e-01
5.964423000691407651e+04 2.059625999639228056e+01 2.958558391570479951e-01
5.964423004345755180e+04 2.041185070723879491e+01 2.920183424166307717e-01
5.964423008000102709e+04 2.019313284561819799e+01 2.845564323435619269e-01
5.964423011654449510e+04 2.043529840997092961e+01 3.085582910524273803e-01
5.964423015308796312e+04 2.009428581405906300e+01 2.997324692962267112e-01
5.964423018963143841e+04 2.015083149203395863e+01 3.009506273142734667e-01
5.964423022617491370e+04 2.009346910845385636e+01 2.861796186378370299e-01
5.964423026271838171e+04 2.030842976750703244e+01 2.902109939022468055e-01
5.964423029926184972e+04 2.112733319676575761e+01 2.999360605140733438e-01
5.964423033580532501e+04 2.094139658326060527e+01 2.930534398316839706e-01
5.964423037234880030e+04 2.077194382571200748e+01 3.001984414981217486e-01
5.964423040889226831e+04 2.031751472826781679e+01 2.901066094082321301e-01
5.964423044543574360e+04 2.081785488883861035e+01 3.054216523210494527e-01
5.964423048197921889e+04 2.046234893816731315e+01 2.875849729138485467e-01
5.964423051852268691e+04 2.034381011226785674e+01 3.017285885093043962e-01
5.964423055506615492e+04 2.057985971231545719e+01 2.973791629817389981e-01
5.964423059160963021e+04 2.013524642307736556e+01 2.961644608354039310e-01
5.964423062815310550e+04 1.956336123849334996e+01 2.791724080417629650e-01
5.964423066469657351e+04 2.025024309664116373e+01 2.861212133685183678e-01
5.964423070124004153e+04 2.070342510947153514e+01 2.892826361975765481e-01
5.964423073778351682e+04 2.047107920179073304e+01 2.996090500175712656e-01
5.964423077432699210e+04 2.019355974783701058e+01 2.744365072287172080e-01
5.964423081087046012e+04 2.018503252023026917e+01 2.851944604539898287e-01
5.964423084741393541e+04 2.015212946193842214e+01 2.891113382420382738e-01
5.964423088395741070e+04 2.005812429693026999e+01 2.895600417617716915e-01
5.964423092050087871e+04 2.022243310370682678e+01 2.847907221147671364e-01
5.964423095704434672e+04 2.075754383415673843e+01 2.897316003609785584e-01
5.964423099358782201e+04 1.985291904469732671e+01 2.756986187837365265e-01
5.964423103013129730e+04 1.999417249417249565e+01 2.806610892318702755e-01
5.964423106667476532e+04 1.974988127642323477e+01 2.837196674822386466e-01
5.964423110321823333e+04 2.041214172547889660e+01 2.856347562907446402e-01
5.964423113976170862e+04 2.056001432322749878e+01 2.897586260382825074e-01
5.964423117630518391e+04 2.015269948345401829e+01 2.929594126974968682e-01
5.964423121284865192e+04 2.009500948455539415e+01 2.903032560112754346e-01
5.964423124939212721e+04 1.971305090418104555e+01 2.664444017839435186e-01
5.964423128593560250e+04 2.033197728519958858e+01 2.792593844570958606e-01
5.964423132247907051e+04 1.990412915461793375e+01 2.725713120834811209e-01
5.964423135902253853e+04 2.003390129259694419e+01 2.795359936162872816e-01
5.964423139556601382e+04 2.007385426969996800e+01 2.858010806606253729e-01
5.964423143210948911e+04 1.980689775300470501e+01 2.754606841781765403e-01
5.964423146865295712e+04 2.027581407965655913e+01 3.103802186420300258e-01
5.964423150519642513e+04 2.023929664512012394e+01 3.049619664535649366e-01
5.964423154173990042e+04 2.055935548697337367e+01 2.964728695575158390e-01
5.964423157828337571e+04 2.079660547030389139e+01 2.926971576530035257e-01
5.964423161482684372e+04 2.014770602279275735e+01 2.810976188998911551e-01
5.964423165137031901e+04 1.999610699924238233e+01 2.772289772862912560e-01
5.964423168791379430e+04 1.986325292117751928e+01 2.799009921441538706e-01
5.964423172445726232e+04 2.011392807892224610e+01 2.760821145465779392e-01
5.964423176100073033e+04 2.037059962239801081e+01 2.840964373935880305e-01
5.964423179754420562e+04 2.060682645007674907e+01 2.881218484281723446e-01
5.964423183408768091e+04 2.013930400989224623e+01 2.869631514136073980e-01
5.964423187063114892e+04 2.069078290573617807e+01 3.063466583436617041e-01
5.964423190717461694e+04 1.993722432353796847e+01 2.865647555685380543e-01
5.964423194371809223e+04 1.977875460421154941e+01 2.703109552643333524e-01
5.964423198026156751e+04 1.972563327426248136e+01 2.691495415539228997e-01
5.964423201680503553e+04 2.000466954445477086e+01 2.786742760124125695e-01
5.964423205334850354e+04 2.058866461123421843e+01 2.861132901246947191e-01
5.964423208989197883e+04 1.994578664119469735e+01 2.818966470409038361e-01
5.964423212643545412e+04 1.965066623296662129e+01 2.630617872497693077e-01
5.964423216297892213e+04 2.042525449477851751e+01 2.914255957664934060e-01
5.964423219952239015e+04 1.982658872204918410e+01 2.848300258696758180e-01
5.964423223606586544e+04 2.008230053992745923e+01 2.748984204428102651e-01
5.964423227260934073e+04 2.009095444556631449e+01 2.684670191065184341e-01
5.964423230915280874e+04 2.042002697885050821e+01 2.813875632243426628e-01
5.964423234569628403e+04 1.955720365863504995e+01 2.626577841434640237e-01
5.964423238223975932e+04 2.022584959281637040e+01 2.730640260055650081e-01
5.964423241878322733e+04 2.012386244569760052e+01 2.810508458375669538e-01
5.964423245532669534e+04 1.992407740298191854e+01 2.629500648234718851e-01
5.964423249187017063e+04 1.977269704993759092e+01 2.580027997395157313e-01
5.964423252841364592e+04 2.002322854232308913e+01 2.682356435179236720e-01
5.964423256495711394e+04 1.980768916632635168e+01 2.683267327001026548e-01
5.964423260150058195e+04 1.968460272575561021e+01 2.581648050041818188e-01
5.964423263804405724e+04 2.025846237371353098e+01 2.857087574438422761e-01
5.964423267458753253e+04 2.029685094805675405e+01 2.757331136171425889e-01
5.964423271113100054e+04 1.998135809552805142e+01 2.678973270752756375e-01
5.964423274767447583e+04 2.015836986753405569e+01 2.818081225481323115e-01
5.964423278421795112e+04 1.990843038536568343e+01 2.582904568739199380e-01
5.964423282076141913e+04 1.983986118576336111e+01 2.570178459763385881e-01
5.964423285730488715e+04 1.963912645966183135e+01 2.576697555192126177e-01
5.964423289384836244e+04 2.023924188286468606e+01 2.751120403036105833e-01
5.964423293039183773e+04 2.024019677741337375e+01 2.762224125188537105e-01
5.964423296693530574e+04 1.995780900447427442e+01 2.848736601116194644e-01
5.964423300347877375e+04 1.963809040239103254e+01 2.642901979140789281e-01
5.964423304002224904e+04 2.017264309167788738e+01 2.767081402490096376e-01
5.964423307656572433e+04 2.007422164239624962e+01 2.747476857816003037e-01
5.964423311310919235e+04 2.017167720587369217e+01 2.616140821980402209e-01
5.964423314965266036e+04 2.022318392216134697e+01 2.667419037456510433e-01
5.964423318619613565e+04 2.038472164334623571e+01 2.703681760344296969e-01
5.964423322273961094e+04 1.994021174520538153e+01 2.649105268558946125e-01
5.964423325928307895e+04 2.027191834598272280e+01 2.736210629449907783e-01
5.964423329582655424e+04 1.990726512692370420e+01 2.732885718943368625e-01
5.964423333237002953e+04 2.018457381886264912e+01 2.775258397258111853e-01
5.964423336891349754e+04 2.019469132262996780e+01 2.653830295773413894e-01
5.964423340545696556e+04 1.992849656731709018e+01 2.580299351752318726e-01
5.964423344200044085e+04 1.956983723883181270e+01 2.579047631531759532e-01
5.964423347854391614e+04 2.039336492890995345e+01 2.722006260286879420e-01
5.964423351508738415e+04 1.973954799616311462e+01 2.710462517453182674e-01
5.964423355163085216e+04 1.955756504867823864e+01 2.708001560954645948e-01
5.964423358817432745e+04 1.965725675235925962e+01 2.657296701087427659e-01
5.964423362471780274e+04 2.015520364705176704e+01 2.738649489196012254e-01
5.964423366126127075e+04 1.962626050909429765e+01 2.601872842144307141e-01
5.964423369780474604e+04 1.954487831690231303e+01 2.566224738317479659e-01
5.964423373434822133e+04 1.919261993468562011e+01 2.551039701648920022e-01
5.964423377089168935e+04 1.960331782508576381e+01 2.624146062140544911e-01
5.964423380743515736e+04 1.931761311199635500e+01 2.514128276317835198e-01
5.964423384397863265e+04 1.971478998365354940e+01 2.680800007226752379e-01
5.964423388052210794e+04 1.959625233049347415e+01 2.609152092940028589e-01
5.964423391706557595e+04 1.956237999316770981e+01 2.575557808462980991e-01
5.964423395360904397e+04 1.979435208112250777e+01 2.732384888399041478e-01
5.964423399015251925e+04 1.948641342508074459e+01 2.542381301953092199e-01
5.964423402669599454e+04 1.968314907634519528e+01 2.546496304616598927e-01
5.964423406323946256e+04 1.976195265082050412e+01 2.630902483821870863e-01
5.964423409978293785e+04 1.954169926093708298e+01 2.564040597265096477e-01
5.964423413632641314e+04 1.957843287001680110e+01 2.620928363577295084e-01
5.964423417286988115e+04 1.959388754207169470e+01 2.595276135965768338e-01
5.964423420941334916e+04 2.021066091361944927e+01 2.730345603653389630e-01
5.964423424595682445e+04 1.946355116008325581e+01 2.520072239283370763e-01
5.964423428250029974e+04 1.957566790068145934e+01 2.543186579625044130e-01
5.964423431904376775e+04 1.928500597995843080e+01 2.552474239181642401e-01
5.964423435558723577e+04 1.942882564360724373e+01 2.553984145049729149e-01
5.964423439213071106e+04 1.971964939822082741e+01 2.602083845575087762e-01
5.964423442867418635e+04 2.020348147332623867e+01 2.695741285004789045e-01
5.964423446521765436e+04 1.952271736183954332e+01 2.544481779390912468e-01
5.964423450176112965e+04 1.971153000985876957e+01 2.641750246942449754e-01
5.964423453830460494e+04 1.874018325348555791e+01 2.419581289391894707e-01
5.964423457484807295e+04 1.973750222909112395e+01 2.695897655377191282e-01
5.964423461139154097e+04 1.968193723510643167e+01 2.523645943554382320e-01
5.964423464793501626e+04 1.938676370625600498e+01 2.528849842153545469e-01
5.964423468447849154e+04 1.925640995676054601e+01 2.531652118000805030e-01
5.964423472102195956e+04 1.919928287038115045e+01 2.461976242826694750e-01
5.964423475756543485e+04 1.953193369384653622e+01 2.658280578551083795e-01
5.964423479410891014e+04 1.950233119541807625e+01 2.508886221036535358e-01
5.964423483065237815e+04 1.952207213645892736e+01 2.475067969929971023e-01
5.964423486719584616e+04 1.975275180352663185e+01 2.550627285742647077e-01
5.964423490373932145e+04 1.953980545625140763e+01 2.543265040529009702e-01
5.964423494028279674e+04 1.982799980751184776e+01 2.598813590632068071e-01
5.964423497682626476e+04 1.975781570130402542e+01 2.537939918887858748e-01
5.964423501336973277e+04 1.942674044646235387e+01 2.431625576505299646e-01
5.964423504991320806e+04 1.930337974030843995e+01 2.428802652917274874e-01
5.964423508645668335e+04 1.953818764465016855e+01 2.456769097700687299e-01
5.964423512300015136e+04 1.977021115155251252e+01 2.579616080099605413e-01
5.964423515954362665e+04 1.914864062409035483e+01 2.365927974209726115e-01
5.964423519608710194e+04 1.968849130517867252e+01 2.546243363096006851e-01
5.964423523263056995e+04 1.918392809694897139e+01 2.537607945344218519e-01
5.964423526917403797e+04 1.979081293082957060e+01 2.551509566976055687e-01
5.964423530571751326e+04 1.959429953971438820e+01 2.479857356982450856e-01
5.964423534226098855e+04 1.977287291698927163e+01 2.580439281824842279e-01
5.964423537880445656e+04 1.990124333497827536e+01 2.614091791072538085e-01
5.964423541534792457e+04 1.987495949983800259e+01 2.577221664696826009e-01
5.964423545189139986e+04 1.991035252066066263e+01 2.625218885596655172e-01
5.964423548843487515e+04 2.010863771751057882e+01 2.581254894576444081e-01
5.964423552497834316e+04 1.950734734500321821e+01 2.530704703090952967e-01
5.964423556152181118e+04 1.928447583695032108e+01 2.540112173787260619e-01
5.964423559806528647e+04 1.996558120609389775e+01 2.605389375864863299e-01
5.964423563460876176e+04 1.962284652563001686e+01 2.615432151949198536e-01
5.964423567115222977e+04 1.972882814895172388e+01 2.652226540961403201e-01
5.964423570769570506e+04 1.980606929510155112e+01 2.562004210349872468e-01
5.964423574423918035e+04 1.972596018073990720e+01 2.545810026855950814e-01
5.964423578078264836e+04 1.997998166077191584e+01 2.552323666042950467e-01
5.964423581732611638e+04 2.004167458658049483e+01 2.561196518244715503e-01
5.964423585386959166e+04 2.002360892838152395e+01 2.636333316184681919e-01
5.964423589041306695e+04 2.015858224577436886e+01 2.560133860606166323e-01
5.964423592695653497e+04 2.044589346850388623e+01 2.607708053246658442e-01
5.964423596350000298e+04 1.948945415881747678e+01 2.462974763952229806e-01
5.964423600004347827e+04 2.020423828194406823e+01 2.748727035019678522e-01
5.964423603658695356e+04 1.999783177393886291e+01 2.660826769548393367e-01
5.964423607313042157e+04 2.046193859734212950e+01 2.659387545200109226e-01
5.964423610967388959e+04 2.038586463984919561e+01 2.623928129093184292e-01
5.964423614621736488e+04 1.995716913065006537e+01 2.526721022584512699e-01
5.964423618276084017e+04 2.029204882010126809e+01 2.675129930673156298e-01
5.964423621930430818e+04 2.023282705622213129e+01 2.626043466395228121e-01
5.964423625584778347e+04 2.000686460609099626e+01 2.663290576709518853e-01
5.964423629239125148e+04 1.986040945926733414e+01 2.573396586188388402e-01
5.964423632893472677e+04 2.001768280356272456e+01 2.558113139225343113e-01
5.964423636547819478e+04 2.043240612299530312e+01 2.674848893592301491e-01
5.964423640202167007e+04 2.009411201531833413e+01 2.591034714579589782e-01
5.964423643856514536e+04 2.008302560905428891e+01 2.520708458810890229e-01
5.964423647510861338e+04 2.052737380803357681e+01 2.732269139796923429e-01
5.964423651165208139e+04 1.981663250366032258e+01 2.589384498716118532e-01
5.964423654819555668e+04 2.036345754694212573e+01 2.765649689830868008e-01
5.964423658473903197e+04 1.967348682593377518e+01 2.617090320109878299e-01
5.964423662128249998e+04 2.027772402950780162e+01 2.621992310991723696e-01
5.964423665782597527e+04 1.994993102135959262e+01 2.561550974803287750e-01
5.964423669436944328e+04 1.988788379782711502e+01 2.577802328707641255e-01
5.964423673091291857e+04 2.029667080034341353e+01 2.709887622668275542e-01
5.964423676745638659e+04 2.015722092301818336e+01 2.619782388932265782e-01
5.964423680399985460e+04 1.979947692706431184e+01 2.549062789623198766e-01
5.964423684054332989e+04 2.017400012064909376e+01 2.603007926522450943e-01
5.964423687708680518e+04 2.034889970835643425e+01 2.641482398168029100e-01
5.964423691363027319e+04 1.951351131369037972e+01 2.500654139519180030e-01
5.964423695017374848e+04 2.034602808232352444e+01 2.639610646092454549e-01
5.964423698671722377e+04 1.991125418612329767e+01 2.551504754488655990e-01
5.964423702326069179e+04 2.000655109618522687e+01 2.610228979151546502e-01
5.964423705980415980e+04 2.049201599224618420e+01 2.649010779396573367e-01
5.964423709634763509e+04 1.977632578635465777e+01 2.503902233666268629e-01
5.964423713289111038e+04 2.030454496383460850e+01 2.750852275201307040e-01
5.964423716943457839e+04 2.009436399402744300e+01 2.613065282919452281e-01
5.964423720597804640e+04 2.025655007314802347e+01 2.671746618707898646e-01
5.964423724252152169e+04 2.015704888000666628e+01 2.649712236511023722e-01
5.964423727906499698e+04 1.987514344189568405e+01 2.573744208609828887e-01
5.964423731560846500e+04 2.018340293521059436e+01 2.663442423295300232e-01
5.964423735215194029e+04 2.031302184262781552e+01 2.792406163163355659e-01
5.964423738869541558e+04 2.041572436455011186e+01 2.690315063433512677e-01
5.964423742523888359e+04 1.973362970649623449e+01 2.465298980310249022e-01
5.964423746178235160e+04 2.000513035159052677e+01 2.606165129423738680e-01
5.964423749832582689e+04 1.999029447968942463e+01 2.634048238782042972e-01
5.964423753486930218e+04 1.996228496073847580e+01 2.555109001291523962e-01
5.964423757141277019e+04 1.988711702959505345e+01 2.576744459212791938e-01
5.964423760795624548e+04 2.006346293626300437e+01 2.644474972159105985e-01
5.964423764449972077e+04 1.973580220763021131e+01 2.561087108405606938e-01
5.964423768104318879e+04 1.950155730533683496e+01 2.491647973131547733e-01
5.964423771758665680e+04 2.008669775062951146e+01 2.595351468123443528e-01
5.964423775413013209e+04 1.935272483345669770e+01 2.421324676474209125e-01
5.964423779067360738e+04 2.027135770266811221e+01 2.639036450145090251e-01
5.964423782721707539e+04 1.985930079942727389e+01 2.535036683780177991e-01
5.964423786376054341e+04 2.014502734454122290e+01 2.721035306966462231e-01
5.964423790030401869e+04 1.995204262877442147e+01 2.595183221772774385e-01
5.964423793684749398e+04 1.998466220767972601e+01 2.542907343724051805e-01
5.964423797339096200e+04 1.970449264593138139e+01 2.498662167617388130e-01
5.964423800993443729e+04 1.972176379880639985e+01 2.511954434304138339e-01
5.964423804647791258e+04 1.944142480517519900e+01 2.473305771038603607e-01
5.964423808302138059e+04 2.031891997891924362e+01 2.635080896806205053e-01
5.964423811956484860e+04 1.995670677493924217e+01 2.673247470321379327e-01
5.964423815610832389e+04 2.022115164581050095e+01 2.621160623126497224e-01
5.964423819265179918e+04 2.000698392854996399e+01 2.562733742525780123e-01
5.964423822919526719e+04 1.989717129449034871e+01 2.535178758427870660e-01
5.964423826573873521e+04 1.942813452114780759e+01 2.487629889970436603e-01
5.964423830228221050e+04 2.037931410171050572e+01 2.664368275202302350e-01
5.964423833882568579e+04 1.991866581746986498e+01 2.650525277722779460e-01
5.964423837536915380e+04 1.997764206240567475e+01 2.796301176446485681e-01
5.964423841191262909e+04 1.989205437712410429e+01 2.936512170918761933e-01
5.964423844845610438e+04 2.008511291694226841e+01 2.903301932759870252e-01
5.964423848499957239e+04 2.009291892086417519e+01 2.701506319538896639e-01
5.964423852154304041e+04 2.006030747314061813e+01 2.737822407884947240e-01
5.964423855808651570e+04 1.979992021682251746e+01 2.669516638775453199e-01
5.964423859462999098e+04 1.988963902715868315e+01 2.595012477167960019e-01
5.964423863117345900e+04 1.991558196566685268e+01 2.639950636378689541e-01
5.964423866771692701e+04 1.977601910604322200e+01 2.660495541449149348e-01
5.964423870426040230e+04 1.971750775630671981e+01 2.696754025859585124e-01
5.964423874080387759e+04 2.001687653233676656e+01 2.628267572578327216e-01
5.964423877734734560e+04 2.006653870761356373e+01 2.707355441836742926e-01
5.964423881389082089e+04 1.979768481052742857e+01 2.606351741718040960e-01
5.964423885043429618e+04 2.000524714282291328e+01 2.764265512997857721e-01
5.964423888697776420e+04 2.023747422055076939e+01 2.666076592475983831e-01
5.964423892352123221e+04 1.984845113513889459e+01 2.984510308891365482e-01
5.964423896006470750e+04 2.004114625064806887e+01 2.932199666455836407e-01
5.964423899660818279e+04 2.038146611676201303e+01 2.856750132770470851e-01
5.964423903315165080e+04 2.016979200152397311e+01 2.627885067913517947e-01
5.964423906969512609e+04 2.007181266878286863e+01 2.723760906412552862e-01
5.964423910623860138e+04 2.004808929337209022e+01 2.702864598175624966e-01
5.964423914278206939e+04 1.994101787910321022e+01 2.597262447577227129e-01
5.964423917932553741e+04 2.037836366276256328e+01 2.760180979397841017e-01
5.964423921586901270e+04 2.016679829599846840e+01 2.685819098131214666e-01
5.964423925241248799e+04 1.988764617371420584e+01 2.614119853128833992e-01
5.964423928895595600e+04 2.028895994208494002e+01 2.791242576187886737e-01
5.964423932549942401e+04 1.986326723323890420e+01 2.684398394632788176e-01
5.964423936204289930e+04 1.970651957278684918e+01 2.534248185833415934e-01
5.964423939858637459e+04 2.004343774639810860e+01 2.634445900442014543e-01
5.964423943512984260e+04 2.048132679325919270e+01 2.616558789116447126e-01
5.964423947167331062e+04 2.024353443110184259e+01 2.642336025552193268e-01
5.964423950821678591e+04 2.063352348911480050e+01 2.715389407742010985e-01
5.964423954476026120e+04 2.006097876747799091e+01 2.668185534275950843e-01
5.964423958130372921e+04 2.046505690371530051e+01 2.676246359434262811e-01
5.964423961784719722e+04 2.010798608629356821e+01 2.557567311757975026e-01
5.964423965439067251e+04 2.025654964318214368e+01 2.641657783632235246e-01
5.964423969093414780e+04 1.998393683637353746e+01 2.593887682882239365e-01
5.964423972747761582e+04 2.031839726828802029e+01 2.785678835439437950e-01
5.964423976402109110e+04 1.984207493473198980e+01 2.529405137155929517e-01
5.964423980056456639e+04 2.041608698263951283e+01 2.801457926616900962e-01
5.964423983710803441e+04 1.990669314003077872e+01 2.610905730127104363e-01
5.964423987365150242e+04 2.048241529802210081e+01 2.747589809210223000e-01
5.964423991019497771e+04 2.016902027910515116e+01 2.769963088390274275e-01
5.964423994673845300e+04 2.001589922626910578e+01 2.714566121419014211e-01
5.964423998328192101e+04 1.986152796725784597e+01 2.598649810065267185e-01
5.964424001982539630e+04 1.997490407302366577e+01 2.656389406463542380e-01
5.964424005636886432e+04 2.015465818300133805e+01 2.597414991793395855e-01
5.964424009291233961e+04 1.987126538310037205e+01 2.689380721657486095e-01
5.964424012945580762e+04 1.997763516610774914e+01 2.627432101021723310e-01
5.964424016599928291e+04 2.049435768695930449e+01 2.707869701452185196e-01
5.964424020254275820e+04 1.943058286516853883e+01 2.486294693087833241e-01
5.964424023908622621e+04 1.962500000000000000e+01 2.488461002136382882e-01
5.964424027562969422e+04 2.000903144684503943e+01 2.627815002583024917e-01
5.964424031217316951e+04 1.944370251246911607e+01 2.586954622331353870e-01
5.964424034871664480e+04 1.910459372114496901e+01 2.453275211252497479e-01
5.964424038526011282e+04 1.979891349374489451e+01 2.648213652223287973e-01
5.964424042180358083e+04 1.929395636448489171e+01 2.454903950168902116e-01
5.964424045834705612e+04 1.947189410088209627e+01 2.588070022479255217e-01
5.964424049489053141e+04 1.962569938135062131e+01 2.612642209887836020e-01
5.964424053143399942e+04 1.975391165257549630e+01 2.550989335517070411e-01
5.964424056797746744e+04 2.007992757057615307e+01 2.645714775786572326e-01
5.964424060452094272e+04 1.966768677510776797e+01 2.563824443585750457e-01
5.964424064106441801e+04 1.999852580446366801e+01 2.705971542622819248e-01
5.964424067760788603e+04 2.009293491410597809e+01 2.697720093195760671e-01
5.964424071415136132e+04 1.936687366242150077e+01 2.518796760805124824e-01
5.964424075069482933e+04 1.959468533127706280e+01 2.537995511462306508e-01
5.964424078723830462e+04 1.977701426898348558e+01 2.659089525845294011e-01
5.964424082378177263e+04 1.952520583392142939e+01 2.569204575896991138e-01
5.964424086032524792e+04 1.984323444283646865e+01 2.576524224242843220e-01
5.964424089686872321e+04 1.936832600410436811e+01 2.456392380921375296e-01
5.964424093341219123e+04 1.970003088179399242e+01 2.637649674317926185e-01
5.964424096995565924e+04 2.018526516121948688e+01 2.693625032994704793e-01
5.964424100649913453e+04 1.954645345192614414e+01 2.574693138656959368e-01
5.964424104304260982e+04 2.000287886885962862e+01 2.713366869517080393e-01
5.964424107958607783e+04 1.934021662349893944e+01 2.527388468738088201e-01
5.964424111612955312e+04 1.982631149116064506e+01 2.610620957581215040e-01
5.964424115267302113e+04 1.960900150742947190e+01 2.595659930828048134e-01
5.964424118921649642e+04 1.937153112863363447e+01 2.508283154700818307e-01
5.964424122575996444e+04 1.950927203065134208e+01 2.591001751435302869e-01
5.964424126230343973e+04 1.914600156891698646e+01 2.474692771513841150e-01
5.964424129884691502e+04 1.964448732609109882e+01 2.628593364606484073e-01
5.964424133539038303e+04 1.980173516090868802e+01 2.638952853752165040e-01
5.964424137193385104e+04 1.983670774647887214e+01 2.647882626033105646e-01
5.964424140847732633e+04 1.996170360775283115e+01 2.603644797398007582e-01
5.964424144502080162e+04 1.998667342040835848e+01 2.604215195917201076e-01
5.964424148156426963e+04 1.977322664257009066e+01 2.527163009130438676e-01
5.964424151810773765e+04 1.937883840085510911e+01 2.450930439129038740e-01
5.964424155465121294e+04 1.957199703323483320e+01 2.500379617726057879e-01
5.964424159119468823e+04 1.970317228611100902e+01 2.580617251128849432e-01
5.964424162773815624e+04 1.994251774660006404e+01 2.648126174211551942e-01
5.964424166428163153e+04 1.984914044722953719e+01 2.578822706447664870e-01
5.964424170082510682e+04 1.986749269040885579e+01 2.631280267185764354e-01
5.964424173736857483e+04 2.014366487075488976e+01 2.735631271084620897e-01
5.964424177391204285e+04 1.973539210358433849e+01 2.695003501515100264e-01
5.964424181045551813e+04 1.983849288371818531e+01 2.777630192979687607e-01
5.964424184699899342e+04 1.957381759332011839e+01 2.488979563987986365e-01
5.964424188354246144e+04 1.965323433323433377e+01 2.542416841387281079e-01
5.964424192008593673e+04 1.946560994669745526e+01 2.531422922494904193e-01
5.964424195662941202e+04 1.964684137800716002e+01 2.551862707455415658e-01
5.964424199317288003e+04 1.995775372286346538e+01 2.619660228674865476e-01
5.964424202971634804e+04 2.008001230230549794e+01 2.712200927513732096e-01
5.964424206625982333e+04 2.020696209340968252e+01 2.793253744692906215e-01
5.964424210280329862e+04 1.991126030624263876e+01 2.653209968615238834e-01
5.964424213934676663e+04 1.999203779962390826e+01 2.582895839231253987e-01
5.964424217589023465e+04 2.012668779525204599e+01 2.648145953578579515e-01
5.964424221243370994e+04 2.038791010695829797e+01 2.777018661713467895e-01
5.964424224897718523e+04 2.079831758862485458e+01 3.005748807855173066e-01
5.964424228552065324e+04 2.083190812982084239e+01 2.881763874122878488e-01
5.964424232206412853e+04 2.020749224528752208e+01 2.709304142038647667e-01
5.964424235860760382e+04 2.071210205159056628e+01 2.775109380803931769e-01
5.964424239515107183e+04 2.064451420537186266e+01 2.822579686694365875e-01
5.964424243169453985e+04 1.998677623943447301e+01 2.706171442405627126e-01
5.964424246823801514e+04 2.067928120470680753e+01 2.844391160360298931e-01
5.964424250478149042e+04 2.041228449830484237e+01 2.892572114117262227e-01
5.964424254132495844e+04 2.031503448275862311e+01 2.807489159544052093e-01
5.964424257786842645e+04 1.999352473176407230e+01 2.685588506883463400e-01
5.964424261441190174e+04 2.012733837729977893e+01 2.783525524094555559e-01
5.964424265095537703e+04 2.008012778486369143e+01 2.626358021736096005e-01
5.964424268749884504e+04 1.978069284388244853e+01 2.633450704667566478e-01
5.964424272404232033e+04 2.009807552173549539e+01 2.690817192020420467e-01
5.964424276058579562e+04 2.048146842521120803e+01 2.843235053746175911e-01
5.964424279712926364e+04 2.047877393135190971e+01 2.773412516894043778e-01
5.964424283367273165e+04 2.008077751688411894e+01 2.706967472508316486e-01
5.964424287021620694e+04 1.957273398235686912e+01 2.716985405183390268e-01
5.964424290675968223e+04 1.992324579819331376e+01 2.646326315530762585e-01
5.964424294330315024e+04 1.974714909691889986e+01 2.657934851168444745e-01
5.964424297984661825e+04 1.982100452261905943e+01 2.717156595633060667e-01
5.964424301639009354e+04 1.927458301346918645e+01 2.535597881352968375e-01
5.964424305293356883e+04 1.999648269366050002e+01 2.941237764316266268e-01
5.964424308947703685e+04 1.999110724469576184e+01 2.673852792257301880e-01
5.964424312602051214e+04 2.048979817460415020e+01 2.759714458655809777e-01
5.964424316256398743e+04 1.980211891736938767e+01 2.668046699258744270e-01
5.964424319910745544e+04 2.010838734364910252e+01 2.771148434202659327e-01
5.964424323565092345e+04 1.970380836245104561e+01 2.680429457039733010e-01
5.964424327219439874e+04 1.962097859895084184e+01 2.962050407587162315e-01
5.964424330873787403e+04 1.959368854761681433e+01 2.948560767248288306e-01
5.964424334528134204e+04 1.976809776757722048e+01 2.869853631314185360e-01
5.964424338182481733e+04 1.955423180465687238e+01 2.911010660166604702e-01
5.964424341836829262e+04 1.964225392094244427e+01 2.791454338171293070e-01
5.964424345491176064e+04 1.983816201808205193e+01 2.750165488782685963e-01
5.964424349145522865e+04 1.991937353587557524e+01 2.769558848040949983e-01
5.964424352799870394e+04 1.936771126304764579e+01 2.714203759211062938e-01
5.964424356454217923e+04 1.976426291820561332e+01 2.872593479195008070e-01
5.964424360108564724e+04 1.922131128395580646e+01 2.569877513377528122e-01
5.964424363762911526e+04 1.999903890050217470e+01 2.939740542306174542e-01
5.964424367417259054e+04 1.987450999082535574e+01 2.933351525135666771e-01
5.964424371071606583e+04 1.957977690413035177e+01 2.710269024082819223e-01
5.964424374725953385e+04 1.963840028523888748e+01 2.806346656839358022e-01
5.964424378380300914e+04 1.936965039355430918e+01 2.762548223734749286e-01
5.964424382034648443e+04 1.953026306575476667e+01 2.802706143577514131e-01
5.964424385688995244e+04 2.013153684210526251e+01 3.104612610606995449e-01
5.964424389343342045e+04 1.963028281845262768e+01 2.875074298092492597e-01
5.964424392997689574e+04 1.931892106770802897e+01 2.940424411341281408e-01
5.964424396652037103e+04 1.981740956266122922e+01 2.851332503279348507e-01
5.964424400306383905e+04 1.932748078164426886e+01 2.872089174783946652e-01
5.964424403960730706e+04 1.967131469363474139e+01 3.145221087347255251e-01
5.964424407615078235e+04 1.959676998291246974e+01 2.860508271277032444e-01
5.964424411269425764e+04 1.986210091220068108e+01 3.119382391961450507e-01
5.964424414923772565e+04 1.969235965442457470e+01 2.954116599240265151e-01
5.964424418578119366e+04 1.958054700449917007e+01 2.845203112043955263e-01
5.964424422232466895e+04 1.989383070301291312e+01 2.797415866411537277e-01
5.964424425886814424e+04 1.984694144197647958e+01 2.794537615616113357e-01
5.964424429541161226e+04 2.021904163241622854e+01 2.915198730084224144e-01
5.964424433195508755e+04 1.941973495536333871e+01 2.652915937407302471e-01
5.964424436849856284e+04 2.053723995553437831e+01 2.886878267278417676e-01
5.964424440504203085e+04 2.007283370690065993e+01 2.855090194002299353e-01
5.964424444158549886e+04 2.021679110748325314e+01 2.846736107909825786e-01
5.964424447812897415e+04 1.971495743818402957e+01 2.784389755640398478e-01
5.964424451467244944e+04 1.999193131635816911e+01 2.839300181414100011e-01
5.964424455121591745e+04 2.016132099014842893e+01 2.763543123187782169e-01
5.964424458775938547e+04 1.983505118455688887e+01 2.669024369558564147e-01
5.964424462430286076e+04 2.044990759186808305e+01 2.994453467657451351e-01
5.964424466084633605e+04 2.047310513447432712e+01 2.911793117490326654e-01
5.964424469738980406e+04 1.985878681716413752e+01 2.904690415864094599e-01
5.964424473393327207e+04 2.040582914092468414e+01 3.026804509950788424e-01
5.964424477047674736e+04 2.010252651241975741e+01 2.873358452452189904e-01
5.964424480702022265e+04 2.002636197571546006e+01 2.743908527831862010e-01
5.964424484356369067e+04 2.055593908382658341e+01 2.892325423960462882e-01
5.964424488010716595e+04 2.005753636869750167e+01 2.849839021072272938e-01
5.964424491665064124e+04 1.968418801895869663e+01 2.749081610357204664e-01
5.964424495319410926e+04 1.996584817154892022e+01 2.984772976233688868e-01
5.964424498973757727e+04 2.015830564983270179e+01 3.077723526870198567e-01
5.964424502628105256e+04 1.989668367346938638e+01 2.879103229888067550e-01
5.964424506282452785e+04 2.019231002928702523e+01 2.972640481133609347e-01
5.964424509936799586e+04 1.988046602034367538e+01 2.859176417989965358e-01
5.964424513591146388e+04 2.012927327327327376e+01 2.936772599370805481e-01
5.964424517245493917e+04 1.982946815089672299e+01 2.800295984154512752e-01
5.964424520899841445e+04 1.979958881481217148e+01 2.773222786481205904e-01
5.964424524554188247e+04 1.928731421638395815e+01 2.698057424277223726e-01
5.964424528208535776e+04 2.006348861882716150e+01 2.801802842578376418e-01
5.964424531862882577e+04 1.991103028857619606e+01 2.877699388527522051e-01
5.964424535517230106e+04 1.995694652823620885e+01 2.815029332148520913e-01
5.964424539171576907e+04 1.977818125535765148e+01 2.751676455723018333e-01
5.964424542825924436e+04 2.012158120688823715e+01 2.791189264924208713e-01
5.964424546480271965e+04 1.983821756413164294e+01 2.696977719212630964e-01
5.964424550134618767e+04 1.951997948431016283e+01 2.734313166930023020e-01
5.964424553788965568e+04 2.012111681488443793e+01 2.786570025605292211e-01
5.964424557443313097e+04 1.990504060021843458e+01 2.668156285272966222e-01
5.964424561097660626e+04 1.994401865654150541e+01 3.064185947601814619e-01
5.964424564752007427e+04 2.042082240777214963e+01 2.957472859663050069e-01
5.964424568406354229e+04 1.937311982227981844e+01 2.689849380971749415e-01
5.964424572060701757e+04 1.982630995613828162e+01 2.683638784687116807e-01
5.964424575715049286e+04 2.000971207665307006e+01 2.814861065943027318e-01
5.964424579369396088e+04 2.016598585829630963e+01 2.680710163988394568e-01
5.964424583023743617e+04 2.001614362588694718e+01 2.680966747472027789e-01
5.964424586678090418e+04 1.994476409666283345e+01 2.682935741792966122e-01
5.964424590332437947e+04 2.053502275147642209e+01 2.877196567699988328e-01
5.964424593986784748e+04 1.991003285613705742e+01 2.776508555139947654e-01
5.964424597641132277e+04 2.004406747423354673e+01 2.795910070517965695e-01
5.964424601295479806e+04 2.002360111064050230e+01 2.895119200053539732e-01
5.964424604949826607e+04 2.020289717406791752e+01 3.092151978754973385e-01
5.964424608604173409e+04 1.991394455281669451e+01 2.746761565118957527e-01
5.964424612258520938e+04 1.990084103293058604e+01 2.736404149121668405e-01
5.964424615912868467e+04 2.021522662118517744e+01 2.764399883835139127e-01
5.964424619567215268e+04 2.036819840943702076e+01 2.909030357838149339e-01
5.964424623221562797e+04 1.988804496072990347e+01 2.848469128827573194e-01
5.964424626875910326e+04 2.060395943988411460e+01 3.157482437287590926e-01
5.964424630530257127e+04 2.040940881104668492e+01 3.052665010500552611e-01
5.964424634184603929e+04 1.994089216292888977e+01 2.930357896728516542e-01
5.964424637838951458e+04 1.986963220851319178e+01 2.805100641942228634e-01
5.964424641493298986e+04 1.976672660390885028e+01 2.685469499526336179e-01
5.964424645147645788e+04 2.030280194643658476e+01 2.772751695813896466e-01
5.964424648801992589e+04 1.998853167442301881e+01 2.730696528250934896e-01
5.964424652456340118e+04 2.006251847997067017e+01 2.798062663218838231e-01
5.964424656110687647e+04 2.016979837994442093e+01 2.880790699115912123e-01
5.964424659765034448e+04 2.040724582247615260e+01 2.955258758011792275e-01
5.964424663419381977e+04 2.052228527552158610e+01 2.907225196841401460e-01
5.964424667073729506e+04 1.975932796639832034e+01 2.683468100063997608e-01
5.964424670728076308e+04 2.022421598874664284e+01 2.970299410514136151e-01
5.964424674382423109e+04 2.027596744962865571e+01 3.090780015972490746e-01
5.964424678036770638e+04 2.009930134961133064e+01 2.764079252366773432e-01
5.964424681691118167e+04 1.980488599727650723e+01 2.790010167174207245e-01
5.964424685345464968e+04 2.103643539367545756e+01 3.116713756448225570e-01
5.964424688999811769e+04 2.026692804537979242e+01 2.752188338891371489e-01
5.964424692654159298e+04 2.071654800799727170e+01 2.808752625425137150e-01
5.964424696308506827e+04 1.986192035043922388e+01 2.624925075885686798e-01
5.964424699962853629e+04 2.012909794821401022e+01 2.767942741985107147e-01
5.964424703617201158e+04 1.999533455244526081e+01 2.700026431053569320e-01
5.964424707271548687e+04 1.962079668908432595e+01 2.675728042196987566e-01
5.964424710925895488e+04 2.012740691678100191e+01 2.710957709482452738e-01
5.964424714580242289e+04 2.037830406350496659e+01 2.754283069780260051e-01
5.964424718234589818e+04 1.993606400597139938e+01 2.811606212597748122e-01
5.964424721888937347e+04 2.003933163157771347e+01 2.730653496886573106e-01
5.964424725543284148e+04 2.038223004441890396e+01 2.821331494156690267e-01
5.964424729197630950e+04 2.006679636066001748e+01 2.729505550858222773e-01
5.964424732851978479e+04 2.025164481525625604e+01 2.781784102008381110e-01
5.964424736506326008e+04 2.059087315583989408e+01 2.958544792333003826e-01
5.964424740160672809e+04 1.986532599936937160e+01 2.922524740566362356e-01
5.964424743815020338e+04 2.014886742923659924e+01 2.928619474332809780e-01
5.964424747469367867e+04 2.004921975899616982e+01 2.806207248760155815e-01
5.964424751123714668e+04 1.993582130081108517e+01 2.801392532556014614e-01
5.964424754778061470e+04 2.004592849754485329e+01 2.789455878305188152e-01
5.964424758432408998e+04 1.984610361594701544e+01 2.874561650582579952e-01
5.964424762086756527e+04 1.914053357246945453e+01 2.805376209332783310e-01
5.964424765741103329e+04 2.032001052115589346e+01 2.890748827872972049e-01
5.964424769395450858e+04 1.979242548949143909e+01 2.897642194276024985e-01
5.964424773049798387e+04 2.013606468494377566e+01 2.963165859949496994e-01
5.964424776704145188e+04 2.046576135459128309e+01 2.799504642033364132e-01
5.964424780358491989e+04 2.053741152679474169e+01 2.979606383101632838e-01
5.964424784012839518e+04 2.015222866514379518e+01 3.055056010107683462e-01
5.964424787667187047e+04 2.023349017567919006e+01 3.021912598358362234e-01
5.964424791321533849e+04 2.057745750895497494e+01 3.198879457828983086e-01
5.964424794975880650e+04 1.991797954112003666e+01 3.393317239723843692e-01
5.964424798630228179e+04 2.012249279488466058e+01 2.915847229920407457e-01
5.964424802284575708e+04 2.044180778900431861e+01 3.090458940556750633e-01
5.964424805938922509e+04 2.018667789119225375e+01 2.900400286993565224e-01
5.964424809593270038e+04 2.052039134301808687e+01 3.184299243359943188e-01
5.964424813247617567e+04 1.986481368145128812e+01 2.956558267915018190e-01
5.964424816901964368e+04 2.069345526268603308e+01 3.231074383891693880e-01
5.964424820556311170e+04 1.983321703519829882e+01 2.955345726509283066e-01
5.964424824210658699e+04 2.041176889395180183e+01 2.999141520312739173e-01
5.964424827865006228e+04 2.000064655679119596e+01 2.682885440316891135e-01
5.964424831519353029e+04 2.017135494696470488e+01 2.654800477247907242e-01
5.964424835173699830e+04 2.034809246337193755e+01 2.779597965895980183e-01
5.964424838828047359e+04 2.025533665656975302e+01 2.857378618378514923e-01
5.964424842482394888e+04 2.048202705656619571e+01 2.761881010342965292e-01
5.964424846136741689e+04 1.964185009097845835e+01 2.563339380387879007e-01
5.964424849791089218e+04 1.986872851421753339e+01 2.620433268191337262e-01
5.964424853445436747e+04 1.954556734504551585e+01 2.672514200901460746e-01
5.964424857099783549e+04 2.014702304321636106e+01 2.987645339784505416e-01
5.964424860754130350e+04 1.989064838052148687e+01 2.771108568823021923e-01
5.964424864408477879e+04 2.001962952394540451e+01 2.787894883201397778e-01
5.964424868062825408e+04 1.984237454443510273e+01 2.793833075323034487e-01
5.964424871717172209e+04 2.062461900887663546e+01 3.092624950878672951e-01
5.964424875371519011e+04 2.040526516687740255e+01 3.216524941768570400e-01
5.964424879025866539e+04 2.053284193681351866e+01 3.039919366679619817e-01
5.964424882680214068e+04 1.995618514248064557e+01 2.971506866136588987e-01
5.964424886334560870e+04 2.004237137050287032e+01 2.964630875134766086e-01
5.964424889988908399e+04 1.992925706304962574e+01 3.001407449245305226e-01
5.964424893643255928e+04 1.967247918648207161e+01 2.844105557969398013e-01
5.964424897297602729e+04 1.986293624020072457e+01 2.908758202506649959e-01
5.964424900951949530e+04 1.992192762967953357e+01 2.984662438977702115e-01
5.964424904606297059e+04 1.963755867431605751e+01 2.943755658619728877e-01
5.964424908260644588e+04 1.979607212697803575e+01 2.833707113114196652e-01
5.964424911914991389e+04 1.964623898829800908e+01 2.795494785638417690e-01
5.964424915569338191e+04 1.947682986736532129e+01 3.025972355624902410e-01
5.964424919223685720e+04 1.933947900978915513e+01 2.649416612818814021e-01
5.964424922878033249e+04 2.028276879572139890e+01 2.968599251680655859e-01
5.964424926532380050e+04 1.947943820759205025e+01 2.722013942517281238e-01
5.964424930186726851e+04 1.964193735079215841e+01 2.865624761160713296e-01
5.964424933841074380e+04 1.998428611797083221e+01 2.729480455380522419e-01
5.964424937495421909e+04 2.011451420792921851e+01 3.109231498994675658e-01
5.964424941149768711e+04 1.979275402057676914e+01 2.944024877801600937e-01
5.964424944804116240e+04 1.961737472766884594e+01 2.777239872205688465e-01
5.964424948458463041e+04 1.933713951447791857e+01 2.694764846576386819e-01
5.964424952112810570e+04 1.934084894552152534e+01 2.913135932853253562e-01
5.964424955767157371e+04 1.960080693010561248e+01 2.836022009897496976e-01
5.964424959421504900e+04 1.945136738601177129e+01 2.660287609428705902e-01
5.964424963075852429e+04 2.006098485775092399e+01 2.720651355846737118e-01
5.964424966730199230e+04 1.995100620877926190e+01 2.851279545157519024e-01
5.964424970384546032e+04 1.934190776147712754e+01 2.735352227334544306e-01
5.964424974038893561e+04 1.977499641371395356e+01 2.874718318367256442e-01
5.964424977693241090e+04 1.922953608963377903e+01 2.618787349472101456e-01
5.964424981347587891e+04 2.003083971306287125e+01 3.069331895071061300e-01
5.964424985001935420e+04 1.948996105682904556e+01 2.845954500808540732e-01
5.964424988656282949e+04 1.914819875632548474e+01 2.755596159763922803e-01
5.964424992310629750e+04 2.010235424389774295e+01 2.898210589208305987e-01
5.964424995964976551e+04 1.930748160356554166e+01 2.729165843590683482e-01
5.964424999619324080e+04 2.043036729339745960e+01 3.035348528948722535e-01
5.964425003273671609e+04 1.933169707882694155e+01 2.838563069253266513e-01
5.964425006928018411e+04 2.018492613807657676e+01 3.153773914502306930e-01
5.964425010582365212e+04 1.951276633004494698e+01 2.676914263408811112e-01
5.964425014236712741e+04 1.962624460767167989e+01 2.887765815661026414e-01
5.964425017891060270e+04 2.056725355590675619e+01 2.984580235861356567e-01
5.964425021545407071e+04 1.964122576404863807e+01 2.902151620001726107e-01
5.964425025199754600e+04 1.954610137253290247e+01 2.825599144761190562e-01
5.964425028854102129e+04 1.940135529851618301e+01 2.666187367044209888e-01
5.964425032508448930e+04 1.927833649184406539e+01 2.667665149936825908e-01
5.964425036162795732e+04 1.911057863586738037e+01 2.599830222688929160e-01
5.964425039817143261e+04 1.962346153391423798e+01 2.638679069078554984e-01
5.964425043471490790e+04 1.945259796806966790e+01 2.694785237371111752e-01
5.964425047125837591e+04 1.963771523488676962e+01 2.803447763122332015e-01
5.964425050780185120e+04 1.949050699423180077e+01 2.678800522338873336e-01
5.964425054434531921e+04 1.995917733613606160e+01 3.051584151115153132e-01
5.964425058088879450e+04 1.946127753149380624e+01 2.702105331946487166e-01
5.964425061743226252e+04 1.962518953639695596e+01 2.770835858826260489e-01
5.964425065397573781e+04 1.995892305287334167e+01 2.837171267751458226e-01
5.964425069051921309e+04 2.013911875464728496e+01 3.191811649330107969e-01
5.964425072706268111e+04 1.973601051778985749e+01 3.231137734991779142e-01
5.964425076360614912e+04 2.007613151409508845e+01 3.112869624694010739e-01
5.964425080014962441e+04 1.971181753722524022e+01 2.769069973286649167e-01
5.964425083669309970e+04 2.010760856561789822e+01 2.886522107625500433e-01
5.964425087323656771e+04 1.988778155219145916e+01 2.930026162490752539e-01
5.964425090978004300e+04 1.948397465759806479e+01 2.789893691420039512e-01
5.964425094632351829e+04 2.002319039203664275e+01 2.909657451917442295e-01
5.964425098286698631e+04 2.042055339853540730e+01 2.996693989531793445e-01
5.964425101941045432e+04 2.000774686436442451e+01 2.930369395690312073e-01
5.964425105595392961e+04 2.019564509711722877e+01 2.974083124799384859e-01
5.964425109249740490e+04 1.995953132690668497e+01 2.783103074544245881e-01
5.964425112904087291e+04 1.953282069860116010e+01 2.736511444040009011e-01
5.964425116558434092e+04 2.003352402336052407e+01 2.899529907493946790e-01
5.964425120212781621e+04 1.966870200324088103e+01 2.904970164814903999e-01
5.964425123867129150e+04 1.988010519616202387e+01 2.793995679733133342e-01
5.964425127521475952e+04 1.924963683482667065e+01 2.700153173637057646e-01
5.964425131175823481e+04 2.037392567633558116e+01 3.172810327750586468e-01
5.964425134830171010e+04 1.957065179260506582e+01 2.795421038400465741e-01
5.964425138484517811e+04 1.962316706976526604e+01 2.877743718814207985e-01
5.964425142138864612e+04 1.951592857059106123e+01 2.903843640414864313e-01
5.964425145793212141e+04 1.950158681828295570e+01 2.896209324228083415e-01
5.964425149447559670e+04 1.949951230840687444e+01 2.943024854237887289e-01
5.964425153101906471e+04 1.975181957366623564e+01 3.096179462291420159e-01
5.964425156756253273e+04 1.988968666870689006e+01 3.125129810934287322e-01
5.964425160410600802e+04 1.985366606149063173e+01 2.851031137098758994e-01
5.964425164064948331e+04 1.989316178729236029e+01 2.839574979305928282e-01
5.964425167719295132e+04 2.035923868984960095e+01 2.828346739094003137e-01
5.964425171373642661e+04 1.983106586712805708e+01 2.818537267488079312e-01
5.964425175027990190e+04 1.972598112616219979e+01 2.941522744710479143e-01
5.964425178682336991e+04 1.968266576988195027e+01 2.831042713735791305e-01
5.964425182336683793e+04 1.995775078130507296e+01 2.965154232599486739e-01
5.964425185991031321e+04 1.999002927724018264e+01 2.993068712651847374e-01
5.964425189645378850e+04 1.980689703348390651e+01 2.985282551372691606e-01
5.964425193299725652e+04 2.006162328807731043e+01 2.871477388138654052e-01
5.964425196954073181e+04 2.076038381615939343e+01 3.163271284636191560e-01
5.964425200608419982e+04 1.998407661887708286e+01 3.045112125454590424e-01
5.964425204262767511e+04 2.004932273435030154e+01 2.972775368662135542e-01
5.964425207917114312e+04 2.026060056981415514e+01 2.926571359934286298e-01
5.964425211571461841e+04 1.970523949146453191e+01 2.864008280726629829e-01
5.964425215225809370e+04 2.037317370129870042e+01 3.057041512099989422e-01
5.964425218880156172e+04 1.996862349365781952e+01 2.826427056557582751e-01
5.964425222534502973e+04 2.044305678740082044e+01 2.941811616290234688e-01
5.964425226188850502e+04 2.049751382218081730e+01 3.040509254042572662e-01
5.964425229843198031e+04 2.013744883231195004e+01 3.021395029671526955e-01
5.964425233497544832e+04 2.046025927042508386e+01 3.037629187015964405e-01
5.964425237151891633e+04 2.030334266817613198e+01 2.921836163119789775e-01
5.964425240806239162e+04 1.963997276367874889e+01 2.824932636149036225e-01
5.964425244460586691e+04 2.029308814356316759e+01 2.860021467102794035e-01
5.964425248114933493e+04 2.025428109854604131e+01 2.865070031054925415e-01
5.964425251769281022e+04 1.941599319438536497e+01 2.601770263007090467e-01
5.964425255423627823e+04 1.944592269755705871e+01 2.681129836536602640e-01
5.964425259077975352e+04 1.994919701531000555e+01 2.929850430482348611e-01
5.964425262732322153e+04 2.051034948342997666e+01 3.009876522228256412e-01
5.964425266386669682e+04 2.001624923352672170e+01 2.876931026164484262e-01
5.964425270041017211e+04 2.008262114978840884e+01 2.997874882343078418e-01
5.964425273695364012e+04 2.018814784669523377e+01 2.817822031506939662e-01
5.964425277349710814e+04 2.044301626035903752e+01 2.776794130770615099e-01
5.964425281004058343e+04 2.026316479690983385e+01 2.893642739973285583e-01
5.964425284658405872e+04 1.996443423965887121e+01 2.819109162940807711e-01
5.964425288312752673e+04 1.997420018200513070e+01 2.784202849015185444e-01
5.964425291967099474e+04 2.027587693560556303e+01 2.961003710031822611e-01
5.964425295621447003e+04 2.010238221906957534e+01 2.856591844686322545e-01
5.964425299275794532e+04 2.006798695523272968e+01 2.724157899728841814e-01
5.964425302930141333e+04 2.028013510914510675e+01 2.813756603038822801e-01
5.964425306584488862e+04 1.994432616563763716e+01 2.745043195957140858e-01
5.964425310238836391e+04 2.031945998628307493e+01 2.816945962283660676e-01
5.964425313893183193e+04 2.055916002542414489e+01 2.946509064084254503e-01
5.964425317547529994e+04 2.006435319983362220e+01 2.854636781368383724e-01
5.964425321201877523e+04 2.052682796612225857e+01 3.154603249489805195e-01
5.964425324856225052e+04 2.041212143220277753e+01 2.992926721814013202e-01
5.964425328510571853e+04 2.011603684768748934e+01 2.978219652929085526e-01
5.964425332164918655e+04 2.016325339242526837e+01 3.055901997998213826e-01
5.964425335819266184e+04 2.024559083422498418e+01 3.038088647572869117e-01
5.964425339473613712e+04 1.978482030485246668e+01 3.067312875090811852e-01
5.964425343127960514e+04 2.004670313371382306e+01 2.979318007808283153e-01
5.964425346782308043e+04 1.992218986052899155e+01 3.033816972069644513e-01
5.964425350436655572e+04 1.969313360058138329e+01 3.013453357756893380e-01
5.964425354091002373e+04 1.963870930028643258e+01 2.979156499432821237e-01
5.964425357745349174e+04 1.976037244646668611e+01 3.144179922878397870e-01
5.964425361399696703e+04 1.966019985490627420e+01 3.085180232934803812e-01
5.964425365054044232e+04 1.999141712307655894e+01 3.027385570174199181e-01
5.964425368708391034e+04 1.951229797833516599e+01 3.054648011825273901e-01
5.964425372362737835e+04 1.977415670807087622e+01 3.006504366234341585e-01
5.964425376017085364e+04 1.962170488765346121e+01 3.095464591849689806e-01
5.964425379671432893e+04 1.965273146360583567e+01 3.038501560767145060e-01
5.964425383325779694e+04 2.040924819125511291e+01 3.164601327639165462e-01
5.964425386980127223e+04 1.949011078243721329e+01 2.721977072306577816e-01
5.964425390634474752e+04 1.978175751353369094e+01 3.003634349541951520e-01
5.964425394288821553e+04 2.043805802221200807e+01 3.315603410554922026e-01
5.964425397943168355e+04 1.975254166229954933e+01 3.036804081763498919e-01
5.964425401597515884e+04 2.030307523076186982e+01 3.133281037747668862e-01
5.964425405251863413e+04 2.013560596117362067e+01 3.020922951638206344e-01
5.964425408906210214e+04 1.991780821917808453e+01 2.973186354370438433e-01
5.964425412560557015e+04 1.955626176477423073e+01 2.820784234724489359e-01
5.964425416214904544e+04 2.076745698647620486e+01 3.161784629027697968e-01
5.964425419869252073e+04 1.971919081592340106e+01 3.095910421525825407e-01
5.964425423523598874e+04 1.970531513757719466e+01 3.041968461711350713e-01
5.964425427177946403e+04 1.949853996765824604e+01 2.728441854381066234e-01
5.964425430832293932e+04 1.990489279824079460e+01 2.720964707130890670e-01
5.964425434486640734e+04 2.003119239871091750e+01 2.759639458007042689e-01
5.964425438140987535e+04 1.991166559116655677e+01 2.641824785467091208e-01
5.964425441795335064e+04 2.045814574869148572e+01 2.887488063236086089e-01
5.964425445449682593e+04 2.015270540602053018e+01 2.762960481703109483e-01
5.964425449104029394e+04 1.985650931426606647e+01 2.721408597203258672e-01
5.964425452758376196e+04 2.007582001381577186e+01 2.944754971779828256e-01
5.964425456412723724e+04 1.994647462179281305e+01 2.971328056548229180e-01
5.964425460067071253e+04 1.990120633265393124e+01 2.921412454566639783e-01
5.964425463721418055e+04 1.971275227426860610e+01 2.872125591379062759e-01
5.964425467375765584e+04 1.971234445467639418e+01 2.807536537454760062e-01
5.964425471030113113e+04 2.020651159407993092e+01 2.824254671013130547e-01
5.964425474684459914e+04 1.970547977645164295e+01 2.761559758789638996e-01
5.964425478338806715e+04 2.000773969735032054e+01 2.812962100314346237e-01
5.964425481993154244e+04 1.982008900947213093e+01 2.730565582861663176e-01
5.964425485647501773e+04 1.980969632392115187e+01 2.766562730016554617e-01
5.964425489301848575e+04 1.917621180887450549e+01 2.626766310008730176e-01
5.964425492956196103e+04 2.001870423337566507e+01 2.947481097966558883e-01
5.964425496610543632e+04 1.999715184240194787e+01 2.974681335763584844e-01
5.964425500264890434e+04 2.001821927432511217e+01 2.950195417132374653e-01
5.964425503919237235e+04 2.003018558367909918e+01 2.918734659414743970e-01
5.964425507573584764e+04 1.992155267314411304e+01 2.771156247782445292e-01
5.964425511227932293e+04 1.983694358486074805e+01 2.787049192542950249e-01
5.964425514882279094e+04 1.944859079891807241e+01 2.671872082785395897e-01
5.964425518536625896e+04 1.977838628959916889e+01 2.855205891622943359e-01
5.964425522190973425e+04 2.011034374319649842e+01 2.855575596560361862e-01
5.964425525845320954e+04 1.961668845722823917e+01 2.924011761727530190e-01
5.964425529499667755e+04 1.974149891026692316e+01 2.991898216072444994e-01
5.964425533154015284e+04 2.005225387923864488e+01 2.899229006048454349e-01
5.964425536808362813e+04 2.045322202870698192e+01 3.112039542862755082e-01
5.964425540462709614e+04 1.979522930602744069e+01 2.827951471643957992e-01
5.964425544117056415e+04 1.994574748951016119e+01 2.982166370300324276e-01
5.964425547771403944e+04 1.990379847966820748e+01 2.901836266390509511e-01
5.964425551425751473e+04 1.992497734254540376e+01 2.977088604948701644e-01
5.964425555080098275e+04 2.023397121164946100e+01 3.053393109471791433e-01
5.964425558734445076e+04 2.023888815734345314e+01 2.880328119355545780e-01
5.964425562388792605e+04 1.993157208392520019e+01 3.003641277305570401e-01
5.964425566043140134e+04 1.970781163049527152e+01 3.107330438959628460e-01
5.964425569697486935e+04 2.018300529452266545e+01 2.969561885494507170e-01
5.964425573351834464e+04 1.963827868473384441e+01 2.847641005773916545e-01
5.964425577006181993e+04 2.008807469566245274e+01 2.938436095299217232e-01
5.964425580660528794e+04 2.066079161561882316e+01 3.074890231519401551e-01
5.964425584314875596e+04 2.004674770540036732e+01 3.024788773582887669e-01
5.964425587969223125e+04 1.996627380085929815e+01 2.850633484657243422e-01
5.964425591623570654e+04 2.033046539852677981e+01 2.942714089939801325e-01
5.964425595277917455e+04 1.967792991413320891e+01 2.836502560691481212e-01
5.964425598932264256e+04 2.025963725643586955e+01 2.958934743656294053e-01
5.964425602586611785e+04 2.047845225935113689e+01 2.880779814136413264e-01
5.964425606240959314e+04 2.017734154050906525e+01 2.889097896710735025e-01
5.964425609895306116e+04 2.054111840110602927e+01 2.940859091659561719e-01
5.964425613549653644e+04 1.999038745061036693e+01 2.792456706266904232e-01
5.964425617204001173e+04 2.021268692256404975e+01 2.930253247620375201e-01
5.964425620858347975e+04 1.968351281272629549e+01 2.737508417466316124e-01
5.964425624512694776e+04 2.010960500344819124e+01 2.784483058436718617e-01
5.964425628167042305e+04 2.005872600452376275e+01 2.925748759038218072e-01
5.964425631821389834e+04 1.983955039234630391e+01 2.764327509272150318e-01
5.964425635475736635e+04 1.965536572033355966e+01 2.720016819196927615e-01
5.964425639130083437e+04 2.048324371563474600e+01 2.959609824679991230e-01
5.964425642784430966e+04 2.051160900577417578e+01 3.274508516952189807e-01
5.964425646438778494e+04 1.945148407112428401e+01 2.877992044436312735e-01
5.964425650093125296e+04 2.007665513596617757e+01 2.866951342147862625e-01
5.964425653747472825e+04 1.909115700593336484e+01 2.634983149230180066e-01
5.964425657401820354e+04 1.981802666666666823e+01 2.970078576126247705e-01
5.964425661056167155e+04 1.957197969066966792e+01 2.844198206313049981e-01
5.964425664710513956e+04 2.037281079703373265e+01 2.958668023146024950e-01
5.964425668364861485e+04 2.043444583388978231e+01 3.110332416732979888e-01
5.964425672019209014e+04 2.030207843846014981e+01 3.016965486176364508e-01
5.964425675673555816e+04 1.992551003522375197e+01 2.975737893712367965e-01
5.964425679327903345e+04 1.981428537618630514e+01 2.906975384331334511e-01
5.964425682982250873e+04 2.065028152318862098e+01 3.155216836361252608e-01
5.964425686636597675e+04 2.057153193367997801e+01 3.200132681721276628e-01
5.964425690290944476e+04 1.981329278682317252e+01 2.883738328724371747e-01
5.964425693945292005e+04 1.974772867079922278e+01 2.933534443892409360e-01
5.964425697599639534e+04 2.017813331407177202e+01 3.164427042277740965e-01
5.964425701253986335e+04 1.967922146238821668e+01 3.148895237490640930e-01
5.964425704908333137e+04 1.982661996497373025e+01 3.129271569536193898e-01
5.964425708562680666e+04 1.989329918398951591e+01 3.013055418966416044e-01
5.964425712217028195e+04 2.004124143046864859e+01 2.990841695070017292e-01
5.964425715871374996e+04 2.009905374761062191e+01 3.012144199285243240e-01
5.964425719525722525e+04 2.003753293924934198e+01 2.981280258877038736e-01
5.964425723180070054e+04 1.975959377243253812e+01 2.825715222273558203e-01
5.964425726834416855e+04 2.044403075579703000e+01 3.032659189220596185e-01
5.964425730488763656e+04 1.994890070921985981e+01 2.920868403833565274e-01
5.964425734143111185e+04 2.035591473469783352e+01 2.977712962657619311e-01
5.964425737797458714e+04 2.001283305106981913e+01 2.961212252859598548e-01
5.964425741451805516e+04 1.939263066705169081e+01 2.685919137397677625e-01
5.964425745106152317e+04 1.991436847791246123e+01 2.975345481805334313e-01
5.964425748760499846e+04 1.973360309431716786e+01 2.825996855953069598e-01
5.964425752414847375e+04 1.993278670966667221e+01 2.963827784465093429e-01
5.964425756069194176e+04 1.982659800205039957e+01 2.871522005362407981e-01
5.964425759723540978e+04 1.972296864130508709e+01 3.109328149950082998e-01
5.964518882344827580e+04 1.518743427970557391e+01 2.374729969957199760e+00
5.964518884463328868e+04 1.975919601912381651e+01 2.494552177982737873e-01
5.964518887957859988e+04 2.014286780994101278e+01 2.585648829115039793e-01
5.964518891452390380e+04 2.022548497056089190e+01 2.654918245377258512e-01
5.964518894946920773e+04 1.962178557617942687e+01 2.492300743907935878e-01
5.964518898441451893e+04 1.961049507100884171e+01 2.445543841941783814e-01
5.964518901935983013e+04 1.990933864502883921e+01 2.575558168764621736e-01
5.964518905430513405e+04 1.986736873112894841e+01 2.537925668815956826e-01
5.964518908925044525e+04 1.985349710664431910e+01 2.590303920772665247e-01
5.964518912419575645e+04 2.012682440846824505e+01 2.592691291658640873e-01
5.964518915914106037e+04 1.984680161545732346e+01 2.523704472680576294e-01
5.964518919408637157e+04 1.970816153211810828e+01 2.508216322962057432e-01
5.964518922903168277e+04 1.957446264696574900e+01 2.487735454908335808e-01
5.964518926397699397e+04 1.958778820586914193e+01 2.534967385975555043e-01
5.964518929892230517e+04 2.019056587190980068e+01 2.629288513217765133e-01
5.964518933386760909e+04 1.962519719437904797e+01 2.493762943410007538e-01
5.964518936881291302e+04 1.964258559766053480e+01 2.494293378121749116e-01
5.964518940375822422e+04 1.955071900032819698e+01 2.491034136682189759e-01
5.964518943870353542e+04 1.945959589860025574e+01 2.484754568465936952e-01
5.964518947364883934e+04 1.969472135368769372e+01 2.599534874784477090e-01
5.964518950859415054e+04 1.979501446420877642e+01 2.627382594450777265e-01
5.964518954353946174e+04 1.944832313341493091e+01 2.476221507316933856e-01
5.964518957848476566e+04 1.951102206849515497e+01 2.476840210846704138e-01
5.964518961343007686e+04 1.952084197175540936e+01 2.518714685890102167e-01
5.964518964837538806e+04 1.934802060409663582e+01 2.464357252935588383e-01
5.964518968332069198e+04 1.935594989561586843e+01 2.447011193084481784e-01
5.964518971826600318e+04 1.963518472906404000e+01 2.483889592216066977e-01
5.964518975321131438e+04 1.926766286380631144e+01 2.458675449034283533e-01
5.964518978815661831e+04 1.931468785581046532e+01 2.443730571970840204e-01
5.964518982310192951e+04 1.973608995554234369e+01 2.570083316965813824e-01
5.964518985804724070e+04 2.002598133646894141e+01 2.615922882786909653e-01
5.964518989299254463e+04 1.960785622466132594e+01 2.460815626758852404e-01
5.964518992793785583e+04 1.939974097027210220e+01 2.424768185284641164e-01
5.964518996288316703e+04 1.912496237523628295e+01 2.356000485526821286e-01
5.964518999782847095e+04 1.911967386853578077e+01 2.340132829520873703e-01
5.964519003277378215e+04 1.922514725762842858e+01 2.383125820096421432e-01
5.964519006771909335e+04 1.926060073859330402e+01 2.399956540686752349e-01
5.964519010266439727e+04 1.921099212107402820e+01 2.384471278746501111e-01
5.964519013760970847e+04 1.983796106493732481e+01 2.467779804797053667e-01
5.964519017255501967e+04 1.893525800995848485e+01 2.323395597546211999e-01
5.964519020750032360e+04 1.954066595216056967e+01 2.426429647065220796e-01
5.964519024244563479e+04 1.988720108661789965e+01 2.500592568395180182e-01
5.964519027739094599e+04 1.960796036897847472e+01 2.469829327673727093e-01
5.964519031233624992e+04 1.973652126794906536e+01 2.446096309419010795e-01
5.964519034728156112e+04 1.973038430251189368e+01 2.480812152895648659e-01
5.964519038222687232e+04 1.959175358340957374e+01 2.408449615990293780e-01
5.964519041717217624e+04 1.996958660076064263e+01 2.491365330274729895e-01
5.964519045211748744e+04 1.999261429227541598e+01 2.501447021139643900e-01
5.964519048706279864e+04 1.945007674921739849e+01 2.418231273296587436e-01
5.964519052200810256e+04 1.976337174940898223e+01 2.453912550443489438e-01
5.964519055695341376e+04 1.963389376218323434e+01 2.405867472100439164e-01
5.964519059189872496e+04 2.030694611536756611e+01 2.572852154545894332e-01
5.964519062684402888e+04 1.944708700487637998e+01 2.409321905066810210e-01
5.964519066178934008e+04 1.972578178427106010e+01 2.443921638890055592e-01
5.964519069673465128e+04 1.932203860742673385e+01 2.408383666080836094e-01
5.964519073167995521e+04 1.982229286805657864e+01 2.491714589919891698e-01
5.964519076662526641e+04 1.978054348899200576e+01 2.466088636112491184e-01
5.964519080157057761e+04 1.983759063022866798e+01 2.515051247117136013e-01
5.964519083651588153e+04 1.981784636028178426e+01 2.523488084807883891e-01
5.964519087146119273e+04 1.950792171481826642e+01 2.410571691411016459e-01
5.964519090640650393e+04 1.908255777601423731e+01 2.375012500236766966e-01
5.964519094135180785e+04 1.979108106431805325e+01 2.523503281672306309e-01
5.964519097629711905e+04 2.022333163525216548e+01 2.624900253746966228e-01
5.964519101124243025e+04 1.957590521536928563e+01 2.507190944933593291e-01
5.964519104618773417e+04 1.926457044965798460e+01 2.435590973997709963e-01
5.964519108113304537e+04 1.955539399913745058e+01 2.539500911521919146e-01
5.964519111607835657e+04 1.972195224234052091e+01 2.620527379376257349e-01
5.964519115102366050e+04 1.964983189862193669e+01 2.542847031850507533e-01
5.964519118596897169e+04 1.939319173983420797e+01 2.499694047164895960e-01
5.964519122091428289e+04 1.953067055822623388e+01 2.578786370891343882e-01
5.964519125585958682e+04 2.012709148264984549e+01 2.611587655185133583e-01
5.964519129080489074e+04 1.975427939006394240e+01 2.554807838165855660e-01
5.964519132575020194e+04 1.983822162744879236e+01 2.545962750788144935e-01
5.964519136069551314e+04 1.966523148491821971e+01 2.484592420811912450e-01
5.964519139564082434e+04 1.985181354897392225e+01 2.510598446935919381e-01
5.964519143058612826e+04 1.992093527330708724e+01 2.489249958780648253e-01
5.964519146553143946e+04 1.957568079506039282e+01 2.473534196901305549e-01
5.964519150047674339e+04 1.978175150142758554e+01 2.598726700581591165e-01
5.964519153542205459e+04 1.988957926062432335e+01 2.555001319867728493e-01
5.964519157036736578e+04 1.997818477309663621e+01 2.568939136967630654e-01
5.964519160531266971e+04 2.003502723229900440e+01 2.606160659159345028e-01
5.964519164025798091e+04 1.944172316831201286e+01 2.515748604377082698e-01
5.964519167520329211e+04 1.962130184861013049e+01 2.514013620061992249e-01
5.964519171014859603e+04 1.978078491207884326e+01 2.518130774656983095e-01
5.964519174509390723e+04 2.006541078629032171e+01 2.667286927040086741e-01
5.964519178003921843e+04 1.943357890750039729e+01 2.502935177127389443e-01
5.964519181498452963e+04 1.954841082088179860e+01 2.560728436236157091e-01
5.964519184992984083e+04 1.943960054007371241e+01 2.529996669201466375e-01
5.964519188487514475e+04 1.937490446323502624e+01 2.482728896811637054e-01
5.964519191982044867e+04 1.927895846459555074e+01 2.444660576485314374e-01
5.964519195476575987e+04 1.976325722418167175e+01 2.507052519784517819e-01
5.964519198971107107e+04 1.941048077390501447e+01 2.480065494514667457e-01
5.964519202465637500e+04 1.958085861056751398e+01 2.561700507058575216e-01
5.964519205960168620e+04 1.948874307876186052e+01 2.531252176144389576e-01
5.964519209454699740e+04 1.940709013914095493e+01 2.535632894228843637e-01
5.964519212949230860e+04 1.950473750658838057e+01 2.524447231790774571e-01
5.964519216443761252e+04 1.956047128780991429e+01 2.573017075361068162e-01
5.964519219938292372e+04 1.995643101992150648e+01 2.676749098134407201e-01
5.964519223432822764e+04 1.958053879784090157e+01 2.607409807703002236e-01
5.964519226927353884e+04 1.988631387769318692e+01 2.644876855720655340e-01
5.964519230421885004e+04 2.019559256498060407e+01 2.666698638877380567e-01
5.964519233916415396e+04 1.967749179478321153e+01 2.558300384284602491e-01
5.964519237410946516e+04 1.978180010311556458e+01 2.721414642599837008e-01
5.964519240905477636e+04 1.979856303558732478e+01 2.577171536980318867e-01
5.964519244400008029e+04 2.000939920294759133e+01 2.645647418943584683e-01
5.964519247894539149e+04 2.009454074642062693e+01 2.647470842689894077e-01
5.964519251389070268e+04 1.993452972758003838e+01 2.633980717218596390e-01
5.964519254883600661e+04 1.958773595442868398e+01 2.549416089389998086e-01
5.964519258378131781e+04 1.947730434461447402e+01 2.555624125224014165e-01
5.964519261872662901e+04 1.946882319583816212e+01 2.593266577721005106e-01
5.964519265367193293e+04 1.953461729006687975e+01 2.594775475957193378e-01
5.964519268861724413e+04 1.953961130433698656e+01 2.547330290356731308e-01
5.964519272356255533e+04 1.963982239247780015e+01 2.588100791680985613e-01
5.964519275850785925e+04 1.919455390153726526e+01 2.523620352236048969e-01
5.964519279345317045e+04 1.985413779758560793e+01 2.735500270427911329e-01
5.964519282839848165e+04 1.941292138283621682e+01 2.491113806148335663e-01
5.964519286334378558e+04 1.972984140336987124e+01 2.569242853489309142e-01
5.964519289828909677e+04 1.981608836355003689e+01 2.576271965546713116e-01
5.964519293323440797e+04 1.967320861452957459e+01 2.569008146469809462e-01
5.964519296817971190e+04 1.929633398754573292e+01 2.414422838360868739e-01
5.964519300312502310e+04 1.750161405044591589e+01 2.083649039495366617e-01
5.964519303807033430e+04 1.972860523609510963e+01 2.568264335485131444e-01
5.964519307301563822e+04 1.966359645347335672e+01 2.526648328410229238e-01
5.964519310796094942e+04 1.999189794429207723e+01 2.596511564428162222e-01
5.964519314290626062e+04 1.970317258726772991e+01 2.566944502158459152e-01
5.964519317785156454e+04 2.008545635661810280e+01 2.668490894402149038e-01
5.964519321279687574e+04 2.018085040231814986e+01 2.694988958695040959e-01
5.964519324774218694e+04 2.021534927041291496e+01 2.633833141673420641e-01
5.964519328268749086e+04 1.936533515175441877e+01 2.506962761523662264e-01
5.964519331763280206e+04 1.957106909108506088e+01 2.507715165147889058e-01
5.964519335257811326e+04 1.987243521520679224e+01 2.534965970217076814e-01
5.964519338752341719e+04 1.940050878255602740e+01 2.466051424785624113e-01
5.964519342246872839e+04 1.981995220733149310e+01 2.557749922055645997e-01
5.964519345741403959e+04 2.019544010605568118e+01 2.634701651229993113e-01
5.964519349235934351e+04 2.016471103875774773e+01 2.554608406079287852e-01
5.964519352730465471e+04 1.991748725815230614e+01 2.510704272401808046e-01
5.964519356224996591e+04 1.951516698264547500e+01 2.441677033287675824e-01
5.964519359719526983e+04 1.987894431339615053e+01 2.559715369698881693e-01
5.964519363214058103e+04 1.993015818134670170e+01 2.573110654262151242e-01
5.964519366708588495e+04 2.023322856424440630e+01 2.650809732647171901e-01
5.964519370203119615e+04 2.016410604006627239e+01 2.642538575929354594e-01
5.964519373697650008e+04 2.013274655777705746e+01 2.595002980130762804e-01
5.964519377192181128e+04 1.977407186575972275e+01 2.526331858961918253e-01
5.964519380686712248e+04 1.981543253783326364e+01 2.536460186974657804e-01
5.964519384181242640e+04 2.026261384449406577e+01 2.671379250280521145e-01
5.964519387675773760e+04 1.997684729677555993e+01 2.559457290886243963e-01
5.964519391170304880e+04 1.978826354679803146e+01 2.567594679759072629e-01
5.964519394664835272e+04 2.003517662840960156e+01 2.630820130563437109e-01
5.964519398159366392e+04 2.003461022768567545e+01 2.584484304677830968e-01
5.964519401653897512e+04 1.915393402827359637e+01 2.424465285490426669e-01
5.964519405148427904e+04 1.990837455353307206e+01 2.564677101310810503e-01
5.964519408642959024e+04 2.039204136065428585e+01 2.703215864809210833e-01
5.964519412137490144e+04 1.979406246551153359e+01 2.543255023818978833e-01
5.964519415632020537e+04 1.962605556161329901e+01 2.564813963702766708e-01
5.964519419126551657e+04 2.035803953329452298e+01 2.582576344670572399e-01
5.964519422621082776e+04 1.974554834618011512e+01 2.540205241598550434e-01
5.964519426115613169e+04 1.990555555555555500e+01 2.563914062196215315e-01
5.964519429610144289e+04 1.957619415041111210e+01 2.594904574797357033e-01
5.964519433104675409e+04 2.008726635078163270e+01 2.667870980832782735e-01
5.964519436599205801e+04 2.010166989805491156e+01 2.578439192666913127e-01
5.964519440093736921e+04 1.988758906995476750e+01 2.547766194516589144e-01
5.964519443588268041e+04 2.013071224786025226e+01 2.600404516164738777e-01
5.964519447082798433e+04 2.016906483821726326e+01 2.587850849856488389e-01
5.964519450577329553e+04 1.976216076569150815e+01 2.566366798889273548e-01
5.964519454071860673e+04 1.981824995085512242e+01 2.510452491800101438e-01
5.964519457566391065e+04 1.970660236480697236e+01 2.465914905353919218e-01
5.964519461060922185e+04 2.035809584258965188e+01 2.643996901169280433e-01
5.964519464555453305e+04 1.987748972105276124e+01 2.532141698833011434e-01
5.964519468049983698e+04 2.009912735205890755e+01 2.594538697171734354e-01
5.964519471544514818e+04 2.000440108105427583e+01 2.556100206199480307e-01
5.964519475039045938e+04 2.010556351629182004e+01 2.564298791965312074e-01
5.964519478533576330e+04 2.016162623932157061e+01 2.637866627654775753e-01
5.964519482028107450e+04 1.992139408196112527e+01 2.619930067063361845e-01
5.964519485522638570e+04 1.957473573968532321e+01 2.503134376108449022e-01
5.964519489017168962e+04 2.056694701323083407e+01 2.640391861401422124e-01
5.964519492511700082e+04 1.986194263028268026e+01 2.514045908951191288e-01
5.964519496006231202e+04 1.992384419545672358e+01 2.511758053846285810e-01
5.964519499500761594e+04 1.979182601539429953e+01 2.564522613878645885e-01
5.964519502995292714e+04 1.993787631328766707e+01 2.584400473147844823e-01
5.964519506489823834e+04 2.010539115329735083e+01 2.634722464272359899e-01
5.964519509984354227e+04 2.044601870576339664e+01 2.661424551483340672e-01
5.964519513478884619e+04 2.021722528638099092e+01 2.678797547607719709e-01
5.964519516973415739e+04 2.048619714001682368e+01 2.652541767545978368e-01
5.964519520467946859e+04 1.981962180746561941e+01 2.516213224196039433e-01
5.964519523962477979e+04 1.968822765263854535e+01 2.499964033237014882e-01
5.964519527457009099e+04 1.994835005394412164e+01 2.552163414684230913e-01
5.964519530951539491e+04 2.030127460894098590e+01 2.621223296206511844e-01
5.964519534446070611e+04 1.992458479474989730e+01 2.565476116228546100e-01
5.964519537940601731e+04 1.962816576664037171e+01 2.447334685926461639e-01
5.964519541435132123e+04 2.050324254215304620e+01 2.676812022899968113e-01
5.964519544929663243e+04 2.013694354299304123e+01 2.644139240262002866e-01
5.964519548424194363e+04 2.034230192467374820e+01 2.617654725593099863e-01
5.964519551918724756e+04 1.990555814352612529e+01 2.561335870725687802e-01
5.964519555413255875e+04 1.986173189432755493e+01 2.521102765578888127e-01
5.964519558907786995e+04 2.024490148208429119e+01 2.616630710668657600e-01
5.964519562402317388e+04 1.972230172204705312e+01 2.511313482237477746e-01
5.964519565896848508e+04 2.014653694866767708e+01 2.555260781042862916e-01
5.964519569391379628e+04 2.020688086926594096e+01 2.616025793570568303e-01
5.964519572885910020e+04 1.982254525174884563e+01 2.539599912086092925e-01
5.964519576380441140e+04 2.048141566527071689e+01 2.602160722946695870e-01
5.964519579874972260e+04 2.002915258403490739e+01 2.593088204107759087e-01
5.964519583369502652e+04 2.076561792666365136e+01 2.699347425152555102e-01
5.964519586864033045e+04 2.015793204595453503e+01 2.549310841910199521e-01
5.964519590358564164e+04 2.017461752773840189e+01 2.524177788093067143e-01
5.964519593853095284e+04 1.996285523032921461e+01 2.509668062296031010e-01
5.964519597347626404e+04 2.005113733538566834e+01 2.462536166239984448e-01
5.964519600842157524e+04 2.027917762015773206e+01 2.573737523226155011e-01
5.964519604336687917e+04 2.066645314442895653e+01 2.660359599565067512e-01
5.964519607831219037e+04 2.032674391342440146e+01 2.671027982043744919e-01
5.964519611325750157e+04 1.981812354100898332e+01 2.526237281660375089e-01
5.964519614820280549e+04 1.969071162846514156e+01 2.490878418018744600e-01
5.964519618314811669e+04 2.014843769145937813e+01 2.571496436057763013e-01
5.964519621809342789e+04 2.032831912226483340e+01 2.574703011468568170e-01
5.964519625303873181e+04 2.061815645266703356e+01 2.732747835823876037e-01
5.964519628798403573e+04 1.968113641870608177e+01 2.489716121450970543e-01
5.964519632292934693e+04 2.005560867966164196e+01 2.546536427075378750e-01
5.964519635787465813e+04 2.047393287715868482e+01 2.662920134323689125e-01
5.964519639281996206e+04 2.000699249763275134e+01 2.554339924174463539e-01
5.964519642776527326e+04 2.062797395442023429e+01 2.650105185491755111e-01
5.964519646271058446e+04 2.018721669857345447e+01 2.549877956771609555e-01
5.964519649765588838e+04 2.053715114171801304e+01 2.636407855510526366e-01
5.964519653260119958e+04 2.031994293157992715e+01 2.585159283595374058e-01
5.964519656754651078e+04 2.025987231023882629e+01 2.573206641816929152e-01
5.964519660249181470e+04 1.964272175436071066e+01 2.458748277487746992e-01
5.964519663743712590e+04 2.012458669813292289e+01 2.547143738306259508e-01
5.964519667238243710e+04 2.017699505757980916e+01 2.630881506954130811e-01
5.964519670732774830e+04 2.017491582283945561e+01 2.608591467826751886e-01
5.964519674227305950e+04 1.986390000121593857e+01 2.504786397649911844e-01
5.964519677721836342e+04 1.999922013988740588e+01 2.584443528764403530e-01
5.964519681216366735e+04 1.977131067434032019e+01 2.521283717933257562e-01
5.964519684710897855e+04 2.001645075813337371e+01 2.584424953039202166e-01
5.964519688205428974e+04 2.021377425458502941e+01 2.554011195558731351e-01
5.964519691699959367e+04 2.001221953406118459e+01 2.540721690034811742e-01
5.964519695194490487e+04 2.046523902118740423e+01 2.651178023820132124e-01
5.964519698689021607e+04 2.052235163895247894e+01 2.686556958694742980e-01
5.964519702183551999e+04 1.990402619451855415e+01 2.531781794298662014e-01
5.964519705678083119e+04 2.028622071324254605e+01 2.544173266053426086e-01
5.964519709172614239e+04 2.005359523927107546e+01 2.607878900297765368e-01
5.964519712667144631e+04 1.999684911442884072e+01 2.556409143491574221e-01
5.964519716161675751e+04 1.964134456236004311e+01 2.486450831798118766e-01
5.964519719656206871e+04 2.002515405472023602e+01 2.560804428107237296e-01
5.964519723150737263e+04 2.000036951728725043e+01 2.655813995883785639e-01
5.964519726645268383e+04 2.014946861940252276e+01 2.710406079024872961e-01
5.964519730139799503e+04 2.004383984206305058e+01 2.651354932360299177e-01
5.964519733634329896e+04 1.989145818310702296e+01 2.561616688509207873e-01
5.964519737128861016e+04 1.989847515013715906e+01 2.522499439741328064e-01
5.964519740623392136e+04 2.013504811205092437e+01 2.574626091812999285e-01
5.964519744117922528e+04 1.955719566052227520e+01 2.472170285386831312e-01
5.964519747612453648e+04 1.996022300715050335e+01 2.578291171359634038e-01
5.964519751106984768e+04 1.989382564354610849e+01 2.555966713386172429e-01
5.964519754601515160e+04 1.979232370225269477e+01 2.484273792637180789e-01
5.964519758096046280e+04 2.025802017071372418e+01 2.620851952295469856e-01
5.964519761590577400e+04 1.975617283950617420e+01 2.540188121300412383e-01
5.964519765085107792e+04 2.002125052084609891e+01 2.606580175423051093e-01
5.964519768579638912e+04 1.983254373400908577e+01 2.610853820574740580e-01
5.964519772074170032e+04 1.981207016177133085e+01 2.631833035036523216e-01
5.964519775568700425e+04 1.976205831312845262e+01 2.601145672684863630e-01
5.964519779063231545e+04 2.016448127162412973e+01 2.723802232956517577e-01
5.964519782557762665e+04 1.997127634645979910e+01 2.674678032047438370e-01
5.964519786052293057e+04 2.000914731736143537e+01 2.672733518270290487e-01
5.964519789546824177e+04 1.980819321007410139e+01 2.569003080702073616e-01
5.964519793041355297e+04 1.962658481249166087e+01 2.568602899224357583e-01
5.964519796535885689e+04 1.975666863526748074e+01 2.587648801744786287e-01
5.964519800030416809e+04 1.998448936483764982e+01 2.849513809597605252e-01
5.964519803524947929e+04 1.989430612472298066e+01 2.689356111592667298e-01
5.964519807019478321e+04 1.983012293816025107e+01 2.646617781337273767e-01
5.964519810514009441e+04 1.995296962182269240e+01 2.691520244763482839e-01
5.964519814008540561e+04 1.969942662933848254e+01 2.694640992233227061e-01
5.964519817503070954e+04 1.939128134207203402e+01 2.571451845586447682e-01
5.964519820997602073e+04 1.989167974882260737e+01 2.650950648787670505e-01
5.964519824492133193e+04 2.007156598691804561e+01 2.687620513987429849e-01
5.964519827986663586e+04 2.038136180834835542e+01 2.697383225749453439e-01
5.964519831481194706e+04 1.994605320270354198e+01 2.707994297081657287e-01
5.964519834975725826e+04 1.973721674155108730e+01 2.656146410076121733e-01
5.964519838470256218e+04 2.011713406505787205e+01 2.681338305887278062e-01
5.964519841964786610e+04 2.019022595901208561e+01 2.782038531067204667e-01
5.964519845459317730e+04 1.981581485053037639e+01 2.554719906091108550e-01
5.964519848953848850e+04 2.006204023419907045e+01 2.635897395344177774e-01
5.964519852448379970e+04 1.938301287854099542e+01 2.549999861177162375e-01
5.964519855942911090e+04 1.923232116401479175e+01 2.454465946777507901e-01
5.964519859437441482e+04 1.947458924752090326e+01 2.560058072810573182e-01
5.964519862931971875e+04 1.949889535806266494e+01 2.677659963431598400e-01
5.964519866426502995e+04 1.965044852520935237e+01 2.546005054153382963e-01
5.964519869921034115e+04 1.940702355460385320e+01 2.498373091655282374e-01
5.964519873415565235e+04 1.952342345692786552e+01 2.476644879389734433e-01
5.964519876910096355e+04 1.992896380465046491e+01 2.664427338368693943e-01
5.964519880404626747e+04 1.915179397302955167e+01 2.457798013136250348e-01
5.964519883899157867e+04 1.961729022974246917e+01 2.540138414595646266e-01
5.964519887393688987e+04 1.902570147124602684e+01 2.416842035354866136e-01
5.964519890888219379e+04 1.918859697336117875e+01 2.401806796794379861e-01
5.964519894382750499e+04 1.892456691586309958e+01 2.342806885017867380e-01
5.964519897877281619e+04 1.916322599403939719e+01 2.430047952056957061e-01
5.964519901371812011e+04 1.994975751941101194e+01 2.585324795463381786e-01
5.964519904866342404e+04 1.952334167478211313e+01 2.500801052634982757e-01
5.964519908360873524e+04 1.948196130687987093e+01 2.450579030547536952e-01
5.964519911855404644e+04 1.956973555216360694e+01 2.523096709436249974e-01
5.964519915349935036e+04 1.955794576767138437e+01 2.509944684517266822e-01
5.964519918844466156e+04 1.927370555399479812e+01 2.493619531206832940e-01
5.964519922338997276e+04 1.927206590219470783e+01 2.446017720006468665e-01
5.964519925833527668e+04 1.971882179090762577e+01 2.560491628267626552e-01
5.964519929328058788e+04 1.931864693757361806e+01 2.514910541786902209e-01
5.964519932822589908e+04 1.947885867625155498e+01 2.494039936296064408e-01
5.964519936317120300e+04 1.884596771323852238e+01 2.380871285277443572e-01
5.964519939811651420e+04 1.959287547505059024e+01 2.535785923109480366e-01
5.964519943306182540e+04 1.930056781723306969e+01 2.498388661024595336e-01
5.964519946800713660e+04 1.933430561125897995e+01 2.461367013764279021e-01
5.964519950295244053e+04 1.920009953389007862e+01 2.404877722047647770e-01
5.964519953789775172e+04 1.941258493425233311e+01 2.458799940390223038e-01
5.964519957284305565e+04 1.938933436851746350e+01 2.456638144881855557e-01
5.964519960778836685e+04 1.995014108667818675e+01 2.629103625995404259e-01
5.964519964273367805e+04 1.891608761595711030e+01 2.371260084453789829e-01
5.964519967767898197e+04 1.958439938360687549e+01 2.507827996467438258e-01
5.964519971262429317e+04 1.944990219781555041e+01 2.460877465078650794e-01
5.964519974756960437e+04 2.007124857390017780e+01 2.558053479152461729e-01
5.964519978251490829e+04 1.976839656318471583e+01 2.573722261282515023e-01
5.964519981746021949e+04 1.965894801223241473e+01 2.557906483790720609e-01
5.964519985240553069e+04 1.970677426049589087e+01 2.566265934479230459e-01
5.964519988735083462e+04 1.947750881887848351e+01 2.460280580022474461e-01
5.964519992229614581e+04 1.993289560569627383e+01 2.591261173885842095e-01
5.964519995724145701e+04 1.972050269917979293e+01 2.557661776471926718e-01
5.964519999218676094e+04 1.967246683447026356e+01 2.549607125178306455e-01
5.964520002713207214e+04 1.980111499111682605e+01 2.573236077056539894e-01
5.964520006207738334e+04 1.968686671625230389e+01 2.527559899809147526e-01
5.964520009702268726e+04 1.919655752065724386e+01 2.482313435085990450e-01
5.964520013196799846e+04 1.957174416920179638e+01 2.535040776689385655e-01
5.964520016691330966e+04 1.971439658995712918e+01 2.566247354875658138e-01
5.964520020185861358e+04 1.940566026432140490e+01 2.525162561401059214e-01
5.964520023680392478e+04 1.985004838729435406e+01 2.610051154730745893e-01
5.964520027174923598e+04 1.943581133937490080e+01 2.514715694031215421e-01
5.964520030669453990e+04 1.972773809814006896e+01 2.586024298228117302e-01
5.964520034163985110e+04 2.033031923553796716e+01 2.648058250484028875e-01
5.964520037658516230e+04 1.969671724204739505e+01 2.474000106719980441e-01
5.964520041153046623e+04 2.041174625479913018e+01 2.623040847679716236e-01
5.964520044647577743e+04 1.968721830087592650e+01 2.553721439562663398e-01
5.964520048142108863e+04 1.971404155252248813e+01 2.476232178846233534e-01
5.964520051636639255e+04 1.946087707306543990e+01 2.446898032539389645e-01
5.964520055131170375e+04 1.972159580536709100e+01 2.478200490824225277e-01
5.964520058625701495e+04 1.986845422393009741e+01 2.497358151844306651e-01
5.964520062120231887e+04 1.990883512919118559e+01 2.540915708639167048e-01
5.964520065614763007e+04 1.959285791685227807e+01 2.477670751218723488e-01
5.964520069109294127e+04 1.951068329848343197e+01 2.506807379816329284e-01
5.964520072603824519e+04 2.014452422585165436e+01 2.631187801503881429e-01
5.964520076098355639e+04 1.942154792785184370e+01 2.539606254414324971e-01
5.964520079592886759e+04 1.959023127498997496e+01 2.481400990567193265e-01
5.964520083087417152e+04 1.993575567388591452e+01 2.514638980553100533e-01
5.964520086581948271e+04 1.985500141648293493e+01 2.518723020052899830e-01
5.964520090076479391e+04 1.983595977972268543e+01 2.485063821245045990e-01
5.964520093571009784e+04 1.996901618929016209e+01 2.528617061610769490e-01
5.964520097065540904e+04 1.975175926381576019e+01 2.505356791932941696e-01
5.964520100560072024e+04 1.999055459272097224e+01 2.543657064948835478e-01
5.964520104054602416e+04 1.959133379624553939e+01 2.517791182207953504e-01
5.964520107549133536e+04 1.945474220854174874e+01 2.500963273615923188e-01
5.964520111043664656e+04 1.977868286791708741e+01 2.467350739545915161e-01
5.964520114538195048e+04 1.915659559303913895e+01 2.398214244811970874e-01
5.964520118032726168e+04 1.938573576282398392e+01 2.435489604503047745e-01
5.964520121527257288e+04 1.961378197349900532e+01 2.468636864765192951e-01
5.964520125021787680e+04 1.975024000194432006e+01 2.569597953209674102e-01
5.964520128516318800e+04 1.942704819277108541e+01 2.463151823099436755e-01
5.964520132010849920e+04 1.940899861449524622e+01 2.456119262814009663e-01
5.964520135505380313e+04 1.986742178411804005e+01 2.529746728653325949e-01
5.964520138999911433e+04 1.951862042564390975e+01 2.432210014973391066e-01
5.964520142494442553e+04 1.972547973767471419e+01 2.517880442378935824e-01
5.964520145988972945e+04 1.986757613673635348e+01 2.579053502245309271e-01
5.964520149483504065e+04 1.959192175547388715e+01 2.530683812375738584e-01
5.964520152978035185e+04 1.967048984179548299e+01 2.531715974324449947e-01
5.964520156472565577e+04 2.025804757259698263e+01 2.567708981011705971e-01
5.964520159967096697e+04 1.979451819075713104e+01 2.491568743038259093e-01
5.964520163461627817e+04 1.948515185060403709e+01 2.425763383015790975e-01
5.964520166956158209e+04 1.990545379003580351e+01 2.524574732713019132e-01
5.964520170450688602e+04 1.966771031526215552e+01 2.473337808767296642e-01
5.964520173945219722e+04 1.957924022641781647e+01 2.455276557784803193e-01
5.964520177439750842e+04 1.975929885085396265e+01 2.442267507219435252e-01
5.964520180934281962e+04 2.008521433521433508e+01 2.576182912122707003e-01
5.964520184428813081e+04 1.994389070713081580e+01 2.492439728202494043e-01
5.964520187923343474e+04 1.986679678868674870e+01 2.483219244507701706e-01
5.964520191417874594e+04 1.987682309936122493e+01 2.502870178519779887e-01
5.964520194912405714e+04 1.958765324311542599e+01 2.431199370923746161e-01
5.964520198406936106e+04 1.940077886894683346e+01 2.381528030155692088e-01
5.964520201901467226e+04 1.968039672712263410e+01 2.471100583769754166e-01
5.964520205395998346e+04 1.967605325285370199e+01 2.495226572851603208e-01
5.964520208890528738e+04 2.007909870606316360e+01 2.579291134569040578e-01
5.964520212385059131e+04 2.036741453659146472e+01 2.670165671454275413e-01
5.964520215879590251e+04 1.965868497092208145e+01 2.422365469664333471e-01
5.964520219374121370e+04 1.999570395681671897e+01 2.551572714008307763e-01
5.964520222868651763e+04 1.943471799419928558e+01 2.400942304981704967e-01
5.964520226363182883e+04 1.955354988175104936e+01 2.452371163473177906e-01
5.964520229857714003e+04 1.959528657662324846e+01 2.475030992369537663e-01
5.964520233352245123e+04 1.976171410545727980e+01 2.578845675813313809e-01
5.964520236846776243e+04 2.010472215686031916e+01 2.624807310812214411e-01
5.964520240341306635e+04 1.950272339706042146e+01 2.455289555810088731e-01
5.964520243835837027e+04 1.996975501934057817e+01 2.552176630388511280e-01
5.964520247330368147e+04 1.992185825336011007e+01 2.568628819415485487e-01
5.964520250824899267e+04 1.976417048445267355e+01 2.587629813277007029e-01
5.964520254319430387e+04 1.984736337016166630e+01 2.644911308166959518e-01
5.964520257813961507e+04 1.985477916208774118e+01 2.604562161069398085e-01
5.964520261308491899e+04 1.972469833810607653e+01 2.543719114671934012e-01
5.964520264803022292e+04 1.985259556745500120e+01 2.696387041465387324e-01
5.964520268297553412e+04 1.998210184722915628e+01 2.668528895650364441e-01
5.964520271792084532e+04 1.967084065522199054e+01 2.628284368728159848e-01
5.964520275286615652e+04 2.002177598613570453e+01 2.662715377202407585e-01
5.964520278781146772e+04 1.959971785423279300e+01 2.667391482730765428e-01
5.964520282275677164e+04 1.982082168740260641e+01 2.705709593060607321e-01
5.964520285770207556e+04 1.940766352197449507e+01 2.514980485865083715e-01
5.964520289264738676e+04 1.950859178284100182e+01 2.634181956428453542e-01
5.964520292759269796e+04 1.967601330540840365e+01 2.762392160749894687e-01
5.964520296253800188e+04 1.988555515406755703e+01 2.724793636771604133e-01
5.964520299748331308e+04 1.960145787002718265e+01 2.594674955833709551e-01
5.964520303242862428e+04 1.991077599748664895e+01 2.803083166662300729e-01
5.964520306737392821e+04 1.966333022204755565e+01 2.639977678092456648e-01
5.964520310231923941e+04 1.963690652452867624e+01 2.617563676403962813e-01
5.964520313726455061e+04 1.997931733610256089e+01 2.608972694907427115e-01
5.964520317220985453e+04 2.034787758376953448e+01 2.776146136945507603e-01
5.964520320715516573e+04 1.996789966779888559e+01 2.692774949973646414e-01
5.964520324210047693e+04 1.973303350905002063e+01 2.610078984025698823e-01
5.964520327704578085e+04 2.016250235065504981e+01 2.871322997686637790e-01
5.964520331199109205e+04 1.954112979499588576e+01 2.550958894349059647e-01
5.964520334693640325e+04 1.984419197203382623e+01 2.660208115696928166e-01
5.964520338188170717e+04 1.978719234893208068e+01 2.651111208851417711e-01
5.964520341682701837e+04 1.960645775369746957e+01 2.549760142324881684e-01
5.964520345177232957e+04 1.987604074896700368e+01 2.556773375413273208e-01
5.964520348671763350e+04 1.951765907764156438e+01 2.509203657842579704e-01
5.964520352166294469e+04 1.987207082103801525e+01 2.556656846245182191e-01
5.964520355660825589e+04 1.962760773751224264e+01 2.475661468135958443e-01
5.964520359155355982e+04 1.992326130200031997e+01 2.622246911224600519e-01
5.964520362649887102e+04 1.969535166707228058e+01 2.530601629523315244e-01
5.964520366144418222e+04 1.993736326571201189e+01 2.576451014071319823e-01
5.964520369638948614e+04 1.976284026865415200e+01 2.554514642860145623e-01
5.964520373133479734e+04 1.941064197560710269e+01 2.494548258362075666e-01
5.964520376628010854e+04 1.982801928801633551e+01 2.646717850974609210e-01
5.964520380122541246e+04 1.939712030845231538e+01 2.512495198923365147e-01
5.964520383617072366e+04 2.041520727392622447e+01 2.886111283315040965e-01
5.964520387111603486e+04 1.999139203453108848e+01 2.680366360512459467e-01
5.964520390606133878e+04 1.976886039256147853e+01 2.534736812744576295e-01
5.964520394100664998e+04 1.998803281722287295e+01 2.670475333473377733e-01
5.964520397595196118e+04 1.982092207342985546e+01 2.603863551276540678e-01
5.964520401089726511e+04 1.962693506047447656e+01 2.527762412862438191e-01
5.964520404584257631e+04 2.003199108506748871e+01 2.727927302620772876e-01
5.964520408078788751e+04 1.925090182786587789e+01 2.560568734120108880e-01
5.964520411573319143e+04 1.926901966486132878e+01 2.503354270246543334e-01
5.964520415067850263e+04 1.967132130643802057e+01 2.640208338923775711e-01
5.964520418562381383e+04 1.938752270759927043e+01 2.496529365159501079e-01
5.964520422056911775e+04 1.947316746760752082e+01 2.574482856194048597e-01
5.964520425551442167e+04 1.966502632744451873e+01 2.594574111898590996e-01
5.964520429045973287e+04 1.975676111352222719e+01 2.612332070478434187e-01
5.964520432540504407e+04 1.949893947010286510e+01 2.510419558613411484e-01
5.964520436035035527e+04 1.948441173589341702e+01 2.470244760202756074e-01
5.964520439529566647e+04 1.948083526117131470e+01 2.572928122992364508e-01
5.964520443024097040e+04 1.940590118437549449e+01 2.553029652043193320e-01
5.964520446518628160e+04 1.967909887974815675e+01 2.626403295863863896e-01
5.964520450013159279e+04 1.992770314301468559e+01 2.573601778206576207e-01
5.964520453507689672e+04 1.956709300335037227e+01 2.542887906057897385e-01
5.964520457002220792e+04 1.997324103209565749e+01 2.587965900142358278e-01
5.964520460496751912e+04 1.940212059835525693e+01 2.495543816025933281e-01
5.964520463991282304e+04 1.967103857714186432e+01 2.530922485247478759e-01
5.964520467485813424e+04 1.918302700358923474e+01 2.427493253913900195e-01
5.964520470980344544e+04 1.942703456640387927e+01 2.451598582285780814e-01
5.964520474474874936e+04 1.980676346441877911e+01 2.563690281092326217e-01
5.964520477969406056e+04 1.936360362090907117e+01 2.478981743403670113e-01
5.964520481463937176e+04 1.979024342363565125e+01 2.489410041868418966e-01
5.964520484958467569e+04 1.910984452263218003e+01 2.367187662236898416e-01
5.964520488452998688e+04 1.956456947580398875e+01 2.493226542237267918e-01
5.964520491947529808e+04 1.985724323258222057e+01 2.518621103348636092e-01
5.964520495442060201e+04 1.960547718044700360e+01 2.484327686508039923e-01
5.964520498936591321e+04 1.976386232089745931e+01 2.531415868631436972e-01
5.964520502431122441e+04 1.932240443776948879e+01 2.467555077304849909e-01
5.964520505925652833e+04 1.960436934839610856e+01 2.481839819470339492e-01
5.964520509420183953e+04 1.960785221650866106e+01 2.501868853924645864e-01
5.964520512914715073e+04 1.990541372264211262e+01 2.550044928663904864e-01
5.964520516409245465e+04 1.971450128818549885e+01 2.551051021570415189e-01
5.964520519903776585e+04 1.997853560188827871e+01 2.650215840342617923e-01
5.964520523398307705e+04 1.981648808866305700e+01 2.524401681588371860e-01
5.964520526892838097e+04 1.975400292897241883e+01 2.554753102355672434e-01
5.964520530387369217e+04 1.970178720117778681e+01 2.595161952037711162e-01
5.964520533881900337e+04 2.003484572597341185e+01 2.621576011741382772e-01
5.964520537376430730e+04 1.971305226752399165e+01 2.596208586356644754e-01
5.964520540870961850e+04 1.966704320813329332e+01 2.473380861439578859e-01
5.964520544365492970e+04 1.960268872802481610e+01 2.476099804256977344e-01
5.964520547860023362e+04 1.959557331693821070e+01 2.456294342589553092e-01
5.964520551354554482e+04 1.946014754278863279e+01 2.399349729985892632e-01
5.964520554849085602e+04 1.963715861697833631e+01 2.462618418126102382e-01
5.964520558343615994e+04 1.992120268924302806e+01 2.536786738218105297e-01
5.964520561838147114e+04 1.954026482496990624e+01 2.438925495228380091e-01
5.964520565332678234e+04 1.987447029960597433e+01 2.574725840773941510e-01
5.964520568827208626e+04 1.993036163169815111e+01 2.500224981484947540e-01
5.964520572321739746e+04 1.996465559142063029e+01 2.566813187649324979e-01
5.964520575816270866e+04 2.020840200802707542e+01 2.564307749597770636e-01
5.964520579310801259e+04 1.948289843778538000e+01 2.440053585243361911e-01
5.964520582805332378e+04 1.971891129181983615e+01 2.513769713253541926e-01
5.964520586299863498e+04 1.996394170471078056e+01 2.577749279604584220e-01
5.964520589794393891e+04 1.932611349489333463e+01 2.456031899198073132e-01
5.964520593288925011e+04 2.038852125222702938e+01 2.603178805037150711e-01
5.964520596783456131e+04 1.979689201227358097e+01 2.484085175243258281e-01
5.964520600277986523e+04 1.962422577361314069e+01 2.512928718122026672e-01
5.964520603772517643e+04 1.958920273905600240e+01 2.496350011149896797e-01
5.964520607267048763e+04 1.993408413791398104e+01 2.581530219797084635e-01
5.964520610761579155e+04 1.959904766532238796e+01 2.497669478940682530e-01
5.964520614256110275e+04 1.981058355012514482e+01 2.566069355214519176e-01
5.964520617750641395e+04 1.939830828211525571e+01 2.416778121611954655e-01
5.964520621245171787e+04 1.939039787156850991e+01 2.469985843940954717e-01
5.964520624739702907e+04 1.958045934840035329e+01 2.457902287635952698e-01
5.964520628234234027e+04 1.982600974286242845e+01 2.527850270134622268e-01
5.964520631728764420e+04 1.992119433424943509e+01 2.489973013927461176e-01
5.964520635223295540e+04 1.958931830903648574e+01 2.449184443859596383e-01
5.964520638717826660e+04 1.975986825874574393e+01 2.493722326487821384e-01
5.964520642212357052e+04 2.007213621124797598e+01 2.562152987980230723e-01
5.964520645706887444e+04 1.978681084783912070e+01 2.576716309131686367e-01
5.964520649201418564e+04 1.973340713407134217e+01 2.490687104823222642e-01
5.964520652695949684e+04 1.958404506411660506e+01 2.485694082644814007e-01
5.964520656190480804e+04 1.969710391405953587e+01 2.553869250561322524e-01
5.964520659685011924e+04 1.952058755352763697e+01 2.449391605473674738e-01
5.964520663179542316e+04 1.961687496924666618e+01 2.486002149546847062e-01
5.964520666674072709e+04 1.949541577563109840e+01 2.508675349500100737e-01
5.964520670168603829e+04 1.927319487104480444e+01 2.418793836409683096e-01
5.964520673663134949e+04 1.900275057104246912e+01 2.390652922867926022e-01
5.964520677157666069e+04 1.950016589861751370e+01 2.487744523029958299e-01
5.964520680652197188e+04 1.922653902762403888e+01 2.399131185842394709e-01
5.964520684146727581e+04 1.894881263968066420e+01 2.331229621718893530e-01
5.964520687641258701e+04 1.940505205292858548e+01 2.478611308038977668e-01
5.964520691135789821e+04 1.975583359013867479e+01 2.513132835591860847e-01
5.964520694630320213e+04 1.951910710779501201e+01 2.406776156721529836e-01
5.964520698124850605e+04 1.949680136735441138e+01 2.459733012281256070e-01
5.964520701619381725e+04 1.975655277031732027e+01 2.450245800703070576e-01
5.964520705113912845e+04 1.988598494776650227e+01 2.518860836028887773e-01
5.964520708608443238e+04 1.940059549958510487e+01 2.453645313655323235e-01
5.964520712102974358e+04 2.005580018315707491e+01 2.535629567265962891e-01
5.964520715597505477e+04 1.959285723115720756e+01 2.444964571848492474e-01
5.964520719092035870e+04 1.987911853340029822e+01 2.498651388836211074e-01
5.964520722586566990e+04 1.970785458421646297e+01 2.455875840168901258e-01
5.964520726081098110e+04 1.972540320088982213e+01 2.474938980023305701e-01
5.964520729575629230e+04 1.982677427304090756e+01 2.518507352918022413e-01
5.964520733070160350e+04 1.974358974358974450e+01 2.454333981870007730e-01
5.964520736564690742e+04 1.940682970510291838e+01 2.367281822159875426e-01
5.964520740059221862e+04 1.991465308404248802e+01 2.433131671047582267e-01
5.964520743553752982e+04 1.972353744173748424e+01 2.453202538042509040e-01
5.964520747048283374e+04 1.960890480191930862e+01 2.427691349839173063e-01
5.964520750542813767e+04 1.984868291239147453e+01 2.444034211054498251e-01
5.964520754037344886e+04 1.973401996047187978e+01 2.445365225040997126e-01
5.964520757531876006e+04 1.985641482361090837e+01 2.456903369873794374e-01
5.964520761026406399e+04 1.971787986905506074e+01 2.423754848713440824e-01
5.964520764520937519e+04 2.025716764750264076e+01 2.526358724412959278e-01
5.964520768015468639e+04 2.000344157371528908e+01 2.544907934639302760e-01
5.964520771509999031e+04 1.936121427803718476e+01 2.356415403976541145e-01
5.964520775004530151e+04 2.008184462504525314e+01 2.553794334554040923e-01
5.964520778499061271e+04 1.959438781686560205e+01 2.479304286321897810e-01
5.964520781993592391e+04 1.973447776577991419e+01 2.437293319073978171e-01
5.964520785488123511e+04 1.966336162739645843e+01 2.454234500133999630e-01
5.964520788982653903e+04 2.016950757575757436e+01 2.626672574655228298e-01
5.964520792477185023e+04 1.974440961081583978e+01 2.471797435012027533e-01
5.964520795971716143e+04 1.970020006421814429e+01 2.424617602866354915e-01
5.964520799466246535e+04 1.982305719701193070e+01 2.442126569875992248e-01
5.964520802960777655e+04 1.968806955837320061e+01 2.401262308256800204e-01
5.964520806455308775e+04 1.988230825747481134e+01 2.456914504060064841e-01
5.964520809949839168e+04 1.966121624104354382e+01 2.409923423200602266e-01
5.964520813444369560e+04 1.972255863539445642e+01 2.475646414490980940e-01
5.964520816938900680e+04 2.039043292357028392e+01 2.585396033725125831e-01
5.964520820433431800e+04 1.947251463411665995e+01 2.411739687954879696e-01
5.964520823927962192e+04 1.978227891742803024e+01 2.473028065622029370e-01
5.964520827422493312e+04 1.977645576188887944e+01 2.485320263022995080e-01
5.964520830917024432e+04 1.939618358602104919e+01 2.396476873767734161e-01
5.964520834411555552e+04 1.946321456036913489e+01 2.389796068885347569e-01
5.964520837906086672e+04 2.003279511839891569e+01 2.490178671211978056e-01
5.964520841400617064e+04 1.994117353370695511e+01 2.472020704390472667e-01
5.964520844895148184e+04 1.934709509820583406e+01 2.388335192127902795e-01
5.964520848389679304e+04 1.952292216156535787e+01 2.439453746266201928e-01
5.964520851884209696e+04 1.973102772679926531e+01 2.447772052825956668e-01
5.964520855378740816e+04 1.999807151770296443e+01 2.505426580309174645e-01
5.964520858873271936e+04 1.974616561555397709e+01 2.507744482013506415e-01
5.964520862367802329e+04 1.993732980238339181e+01 2.532271050549333991e-01
5.964520865862332721e+04 1.929183844722536278e+01 2.390441724648829647e-01
5.964520869356863841e+04 1.951956894440362333e+01 2.434695891686212421e-01
5.964520872851394961e+04 1.917300024021138682e+01 2.354004130975082543e-01
5.964520876345926081e+04 1.990287487382705933e+01 2.519660384005610321e-01
5.964520879840457201e+04 1.916670697786915056e+01 2.371373178399809878e-01
5.964520883334987593e+04 1.942718410843195898e+01 2.457565452123553207e-01
5.964520886829518713e+04 1.948135304571033544e+01 2.448535019850631711e-01
5.964520890324049833e+04 1.956111042413750667e+01 2.479694268234184096e-01
5.964520893818580225e+04 1.964131817115481837e+01 2.543378922919251606e-01
5.964520897313110618e+04 2.018965840958305691e+01 2.651175492340576145e-01
5.964520900807641738e+04 1.927780053492686818e+01 2.380578775504235689e-01
5.964520904302172858e+04 1.948469237922764563e+01 2.386387777980066016e-01
5.964520907796703978e+04 2.001888113636931976e+01 2.537661503135352214e-01
5.964520911291235097e+04 1.966768970131480643e+01 2.449275598621178385e-01
5.964520914785765490e+04 2.000685852274141752e+01 2.515046241705240493e-01
5.964520918280295882e+04 2.018398541403898605e+01 2.535028912895656572e-01
5.964520921774827002e+04 2.006914688103695354e+01 2.506213919630989606e-01
5.964520925269358122e+04 1.992265927977839368e+01 2.501830330436848882e-01
5.964520928763889242e+04 1.955441235144055767e+01 2.431711707656216970e-01
5.964520932258420362e+04 2.016820368885324655e+01 2.514189773005868211e-01
5.964520935752950754e+04 2.001489213466371453e+01 2.514814499615598553e-01
5.964520939247481874e+04 1.941480965366457667e+01 2.459164163143574555e-01
5.964520942742012994e+04 2.020320160080039784e+01 2.695246140803826962e-01
5.964520946236543386e+04 1.951929637138382745e+01 2.460485014753278077e-01
5.964520949731074506e+04 1.950817953531462479e+01 2.436491765182720870e-01
5.964520953225605626e+04 1.954944948107819158e+01 2.459850001393589780e-01
5.964520956720136019e+04 1.981736197759027718e+01 2.533334646464713846e-01
5.964520960214667139e+04 1.972718416671804675e+01 2.419466085592048288e-01
5.964520963709198259e+04 1.991356565028002379e+01 2.517827909098431793e-01
5.964520967203728651e+04 1.970188725340499758e+01 2.493663008597867548e-01
5.964520970698259043e+04 1.992121592671936270e+01 2.501890202619087011e-01
5.964520974192790163e+04 1.954933469680922542e+01 2.438363476258645357e-01
5.964520977687321283e+04 1.977946256724078467e+01 2.535136276045516501e-01
5.964520981181852403e+04 1.933729504745636518e+01 2.427745645334568325e-01
5.964520984676383523e+04 1.990409213550514522e+01 2.537997886931693259e-01
5.964520988170913915e+04 1.916977063557076022e+01 2.410426720998786465e-01
5.964520991665445035e+04 1.943324068792251680e+01 2.419270669700114840e-01
5.964520995159976155e+04 1.965964293640421090e+01 2.582586718701711526e-01
5.964520998654506548e+04 1.940306433147394571e+01 2.451800882385044567e-01
5.964521002149037668e+04 1.936360652549171846e+01 2.421318189937468890e-01
5.964521005643568787e+04 1.939014616321559004e+01 2.406131904010586631e-01
5.964521009138099180e+04 1.942537467889014735e+01 2.455862527948067531e-01
5.964521012632630300e+04 1.916932499065667983e+01 2.382747983231802147e-01
5.964521016127161420e+04 1.945196890811762103e+01 2.433462755344457107e-01
5.964521019621691812e+04 1.956652866672399682e+01 2.488190486517911360e-01
5.964521023116222204e+04 1.996655096638865245e+01 2.537305387591984318e-01
5.964521026610753324e+04 1.966292754689224154e+01 2.504800998914972765e-01
5.964521030105284444e+04 1.986551027240152223e+01 2.551131105134645805e-01
5.964521033599815564e+04 1.956007995222367057e+01 2.479921638048082078e-01
5.964521037094346684e+04 1.984810126582278400e+01 2.572541581747175288e-01
5.964521040588877077e+04 1.993524189748803721e+01 2.511181784699344499e-01
5.964521044083407469e+04 1.964970038000584651e+01 2.456458301617736872e-01
5.964521047577938589e+04 1.968191482898973277e+01 2.463875986697202369e-01
5.964521051072469709e+04 1.997288452547919846e+01 2.542610676785548862e-01
5.964521054567000829e+04 1.950542492220072432e+01 2.468650282608456925e-01
5.964521058061531949e+04 1.962470806055398853e+01 2.449557068850143626e-01
5.964521061556062341e+04 1.994172011947314260e+01 2.514201676655584694e-01
5.964521065050593461e+04 2.018119122257053277e+01 2.617140637501921829e-01
5.964521068545124581e+04 1.972441551768433854e+01 2.431366278933654868e-01
5.964521072039654973e+04 2.004976335528836273e+01 2.490151762449562545e-01
5.964521075534186093e+04 1.984979700660485946e+01 2.449933981492690427e-01
5.964521079028717213e+04 1.992530727630284915e+01 2.454727774013746588e-01
5.964521082523247605e+04 2.022345746261265731e+01 2.533066948266731733e-01
5.964521086017778725e+04 1.963512745820893812e+01 2.394312447380380626e-01
5.964521089512309845e+04 1.987851637291963414e+01 2.467185693931949197e-01
5.964521093006840238e+04 1.972105166839504875e+01 2.424312614759298878e-01
5.964521096501370630e+04 2.035631926006257686e+01 2.549283686660610559e-01
5.964521099995901750e+04 2.008911698225071163e+01 2.491394223444677036e-01
5.964521103490432870e+04 1.978767832559726614e+01 2.457326950088536965e-01
5.964521106984963990e+04 2.009590976698066456e+01 2.525444490319572188e-01
5.964521110479495110e+04 2.008340615714963562e+01 2.546491071146188001e-01
5.964521113974025502e+04 1.975136521898478748e+01 2.497656419983446674e-01
5.964521117468556622e+04 2.009557519929580138e+01 2.535747224261293287e-01
5.964521120963087742e+04 2.003437996575553370e+01 2.541238649981398812e-01
5.964521124457618134e+04 2.012519115978491513e+01 2.477666208876968812e-01
5.964521127952149254e+04 2.013071053413933242e+01 2.525657531082324825e-01
5.964521131446680374e+04 2.002243185298621952e+01 2.499594188746315226e-01
5.964521134941210767e+04 1.970146274977486911e+01 2.427663870274723301e-01
5.964521138435741886e+04 2.004791993818390239e+01 2.488887983188312336e-01
5.964521141930273006e+04 2.032309280686954622e+01 2.567798926913199553e-01
5.964521145424803399e+04 2.009204354587869190e+01 2.504716268994047756e-01
5.964521148919334519e+04 2.006013902976028618e+01 2.523006645186916530e-01
5.964521152413865639e+04 2.056529751162849706e+01 2.603701838395772739e-01
5.964521155908396031e+04 1.988599681331111668e+01 2.493911842267617918e-01
5.964521159402927151e+04 2.007749191377990883e+01 2.459695819402522576e-01
5.964521162897458271e+04 2.012426490657800215e+01 2.516455742975965970e-01
5.964521166391988663e+04 2.017894475172456836e+01 2.535081538238126431e-01
5.964521169886519783e+04 1.983296830396692556e+01 2.474915780266945253e-01
5.964521173381050903e+04 2.004507345303457555e+01 2.510836349955792302e-01
5.964521176875581295e+04 2.020907645902952510e+01 2.603461063021900723e-01
5.964521180370112415e+04 1.995782159017453239e+01 2.569195740575543896e-01
5.964521183864643535e+04 1.957601505128360841e+01 2.460249147462881258e-01
5.964521187359173928e+04 2.002278364836037383e+01 2.606043324239103454e-01
5.964521190853705048e+04 1.979009223445403265e+01 2.577493891201890208e-01
5.964521194348236168e+04 1.983078544417581313e+01 2.503090615413384734e-01
5.964521197842766560e+04 1.961437374168751191e+01 2.482521510803747944e-01
5.964521201337297680e+04 1.970167239628574052e+01 2.535251026072067870e-01
5.964521204831828800e+04 2.046193512684098437e+01 2.637961913607682618e-01
5.964521208326359192e+04 2.008963982445016327e+01 2.527201957266533294e-01
5.964521211820890312e+04 2.008786756915099048e+01 2.553264448086499661e-01
5.964521215315421432e+04 2.021382504544435577e+01 2.571071083804115642e-01
5.964521218809951824e+04 2.000244413841019409e+01 2.503848068143773586e-01
5.964521222304482944e+04 2.005008532316928793e+01 2.522053229045901901e-01
5.964521225799014064e+04 1.972951200998996057e+01 2.457380906781161944e-01
5.964521229293544457e+04 1.962309043552001953e+01 2.444955027472694165e-01
5.964521232788075577e+04 1.982355177318879669e+01 2.475070838519101701e-01
5.964521236282606696e+04 2.003655639953484879e+01 2.491289082686047873e-01
5.964521239777137089e+04 2.014686456400741932e+01 2.565547278620203264e-01
5.964521243271668209e+04 2.021804288151940199e+01 2.558935164352958980e-01
5.964521246766199329e+04 2.025730769706948919e+01 2.616517939015006178e-01
5.964521250260729721e+04 1.980918051184464446e+01 2.555750071371776788e-01
5.964521253755260841e+04 2.023465730739761170e+01 2.591681023305746900e-01
5.964521257249791961e+04 2.002382532193060172e+01 2.570109828360034876e-01
5.964521260744322353e+04 1.973890576404100372e+01 2.489674479365920623e-01
5.964521264238853473e+04 1.977861979229415823e+01 2.570166931032693003e-01
5.964521267733384593e+04 1.997621990771904521e+01 2.585460013532386303e-01
5.964521271227914986e+04 2.023071467675309876e+01 2.556515070670793977e-01
5.964521274722446105e+04 2.008857043771210726e+01 2.537228897143209427e-01
5.964521278216977225e+04 2.024338382465590769e+01 2.589708438078146546e-01
5.964521281711507618e+04 2.017464076472402112e+01 2.579167887415748650e-01
5.964521285206038738e+04 1.983409716974232495e+01 2.507092355483278578e-01
5.964521288700569858e+04 2.040519701597156299e+01 2.663741553651147176e-01
5.964521292195100250e+04 2.018691273911578676e+01 2.620207693955207140e-01
5.964521295689631370e+04 1.994450104958200853e+01 2.480588530785743928e-01
5.964521299184162490e+04 2.010507004669779718e+01 2.550086305665735797e-01
5.964521302678692882e+04 2.018187806029875730e+01 2.569678658766338386e-01
5.964521306173224002e+04 2.015394678382781279e+01 2.543754398649896720e-01
5.964521309667755122e+04 1.999411426403827363e+01 2.519797347580041147e-01
5.964521313162285514e+04 2.018380163229705460e+01 2.519704977285307512e-01
5.964521316656815907e+04 2.004350891079312902e+01 2.525704292317564881e-01
5.964521320151347027e+04 1.976907802809305537e+01 2.484087338186073968e-01
5.964521323645878147e+04 1.991557700099451012e+01 2.600163409735232745e-01
5.964521327140409267e+04 2.007972907715357636e+01 2.596819329487111694e-01
5.964521330634940387e+04 1.994020393656396450e+01 2.622869463423148084e-01
5.964521334129470779e+04 1.967585879141635274e+01 2.519741707792785834e-01
5.964521337624001899e+04 1.930645963486383110e+01 2.411767649827693816e-01
5.964521341118533019e+04 1.994649324786856681e+01 2.578267783757713927e-01
5.964521344613063411e+04 1.989631929156257328e+01 2.555983806714439144e-01
5.964521348107594531e+04 1.960794364144297575e+01 2.561922353146031672e-01
5.964521351602125651e+04 1.991265516766249632e+01 2.580286717087927895e-01
5.964521355096656043e+04 1.997722321003731594e+01 2.528593509985861409e-01
5.964521358591187163e+04 2.016865888292836928e+01 2.585068514257289340e-01
5.964521362085718283e+04 1.987180408284610067e+01 2.569041707043992484e-01
5.964521365580248676e+04 1.987790654298575177e+01 2.610937798302669366e-01
5.964521369074779795e+04 2.015069328825794770e+01 2.663081314391959609e-01
5.964521372569310915e+04 1.966266567570915669e+01 2.523091702727765506e-01
5.964521376063841308e+04 1.955645934190155444e+01 2.506355689999780756e-01
5.964521379558372428e+04 1.956891354303081343e+01 2.545274422358571043e-01
5.964521383052903548e+04 1.963516398937358787e+01 2.551382178539717271e-01
5.964521386547433940e+04 1.963964824369914908e+01 2.528270762727712895e-01
5.964521390041965060e+04 1.974318555820887866e+01 2.631439827436814483e-01
5.964521393536496180e+04 2.026408553914384569e+01 2.703073631559954060e-01
5.964521397031026572e+04 1.997900947837549168e+01 2.675986396692707214e-01
5.964521400525557692e+04 1.958420143174524952e+01 2.497439871298300640e-01
5.964521404020088812e+04 1.942247582157609997e+01 2.537737309359781035e-01
5.964521407514619204e+04 1.952130618876470791e+01 2.480090421434085479e-01
5.964521411009150324e+04 1.950140983808410056e+01 2.547237574658344217e-01
5.964521414503681444e+04 1.969891764120427879e+01 2.574589416519501017e-01
5.964521417998211837e+04 1.937241767796132663e+01 2.470324014447300431e-01
5.964521421492742957e+04 1.973116663768907841e+01 2.598439542150944304e-01
5.964521424987274077e+04 1.948555698293264982e+01 2.526820228576795446e-01
5.964521428481804469e+04 1.955103518525336526e+01 2.599596268789139963e-01
5.964521431976335589e+04 1.946939200019577498e+01 2.567330821706080846e-01
5.964521435470866709e+04 1.911588645298217415e+01 2.519648664904856616e-01
5.964521438965397101e+04 1.967764892260851184e+01 2.671717050362775181e-01
5.964521442459928221e+04 1.930539632096803970e+01 2.508627765244757502e-01
5.964521445954459341e+04 1.948207250291151738e+01 2.519809396239813815e-01
5.964521449448989733e+04 1.935352549239743070e+01 2.564118952218958358e-01
5.964521452943520853e+04 1.967520644711968814e+01 2.568346481480119348e-01
5.964521456438051973e+04 1.945693072964121129e+01 2.522577510823326152e-01
5.964521459932582366e+04 1.931192626997768969e+01 2.491317545167903158e-01
5.964521463427113486e+04 1.961945081803671087e+01 2.507817778075647208e-01
5.964521466921644605e+04 1.961793446784389516e+01 2.495148885679053796e-01
5.964521470416174998e+04 1.953489322191272137e+01 2.553199467082727936e-01
5.964521473910706118e+04 1.961534741254232017e+01 2.579872353356607029e-01
5.964521477405237238e+04 1.957701455736398088e+01 2.616692442144971653e-01
5.964521480899767630e+04 1.912768613572181309e+01 2.515528299381105670e-01
5.964521484394298750e+04 1.950865843702842639e+01 2.526253560376344187e-01
5.964521487888829870e+04 1.965078592814371561e+01 2.486144843474908661e-01
5.964521491383360262e+04 1.962121193310903777e+01 2.525849127573793762e-01
5.964521494877891382e+04 1.938020167240530967e+01 2.497947918076162677e-01
5.964521498372422502e+04 1.952783193361327463e+01 2.537700241603525475e-01
5.964521501866952894e+04 1.919909887968826112e+01 2.534261708141377634e-01
5.964521505361484014e+04 1.943727793802691295e+01 2.519280673371565582e-01
5.964521508856015134e+04 1.963958252415019956e+01 2.592197007330305780e-01
5.964521512350545527e+04 1.960784338347941969e+01 2.547762637495337157e-01
5.964521515845076647e+04 1.899365507104360873e+01 2.386882440254692317e-01
5.964521519339607767e+04 1.914608305055782012e+01 2.503168916073366668e-01
5.964521522834138159e+04 1.900970508211058529e+01 2.417034717081682216e-01
5.964521526328669279e+04 1.919423294198555752e+01 2.445626804029505386e-01
5.964521529823200399e+04 1.928368943316485939e+01 2.392201815798687958e-01
5.964521533317730791e+04 1.910455140678733699e+01 2.382364647519930323e-01
5.964521536812261911e+04 1.913338921079163768e+01 2.389287007299209231e-01
5.964521540306793031e+04 1.944072113463843365e+01 2.445310172720056852e-01
5.964521543801323423e+04 1.950801040668218533e+01 2.503852495434302772e-01
5.964521547295854543e+04 1.967071485984125445e+01 2.488041970080388243e-01
5.964521550790385663e+04 1.948487307869994822e+01 2.482036962329981777e-01
5.964521554284916056e+04 1.914649510133688892e+01 2.441536702085580490e-01
5.964521557779447176e+04 1.944300466686525652e+01 2.519236637034685811e-01
5.964521561273978296e+04 1.962629640338416337e+01 2.552839573078752311e-01
5.964521564768508688e+04 1.957234185307558860e+01 2.512421196539841306e-01
5.964521568263039808e+04 1.956021306746292865e+01 2.606950659676365856e-01
5.964521571757570928e+04 1.911300876122878734e+01 2.439129461991545456e-01
5.964521575252101320e+04 1.934212690658957357e+01 2.501960471545631171e-01
5.964521578746632440e+04 1.919748806336594527e+01 2.613408424790664708e-01
5.964521582241163560e+04 1.908727656389934779e+01 2.487602521878782558e-01
5.964521585735693952e+04 1.941990684235435083e+01 2.429800612054189290e-01
5.964521589230225072e+04 1.936908709312867316e+01 2.489989911858792870e-01
5.964521592724756192e+04 1.952694019401940295e+01 2.468851913645349894e-01
5.964521596219286585e+04 1.942902031894281834e+01 2.476315067653459823e-01
5.964521599713817704e+04 1.912733868815065108e+01 2.433659900352317385e-01
5.964521603208348824e+04 1.969137412236710105e+01 2.501061674715756022e-01
5.964521606702879217e+04 1.939746110551281788e+01 2.501006952091503477e-01
5.964521610197410337e+04 1.889322448782722930e+01 2.376371859182773993e-01
5.964521613691941457e+04 1.962353970138064696e+01 2.508357101312850279e-01
5.964521617186471849e+04 1.928134321060095147e+01 2.436197009993716356e-01
5.964521620681002969e+04 1.942027893417005302e+01 2.433891629382368693e-01
5.964521624175534089e+04 1.953395558416479005e+01 2.464794033339083312e-01
5.964521627670064481e+04 1.968214704488186939e+01 2.477855356413891097e-01
5.964521631164595601e+04 1.968832795832299709e+01 2.481777240456684019e-01
5.964521634659126721e+04 1.978219497517677539e+01 2.487854304574876052e-01
5.964521638153657113e+04 1.975802705287607708e+01 2.551672159136985085e-01
5.964521641648188233e+04 1.955439961587235231e+01 2.477859722082419724e-01
5.964521645142719353e+04 1.935664292955819832e+01 2.422704378734923947e-01
5.964521648637249746e+04 1.950608977933068289e+01 2.411325988684301092e-01
5.964521652131780866e+04 1.977591092862450495e+01 2.532611339604300404e-01
5.964521655626311986e+04 1.948627200471727150e+01 2.473505638598688106e-01
5.964521659120842378e+04 1.941714257881470473e+01 2.406479232329039875e-01
5.964521662615373498e+04 1.933187995676305704e+01 2.447618348646549147e-01
5.964521666109904618e+04 2.015400020279862048e+01 2.608935988506841386e-01
5.964521669604435010e+04 1.987740090416364680e+01 2.568339757243608412e-01
5.964521673098966130e+04 1.941500145857642678e+01 2.485501255233213413e-01
5.964521676593497250e+04 1.971286627662988522e+01 2.508601521915153620e-01
5.964521680088027642e+04 1.984783553276805890e+01 2.559124252975260028e-01
5.964521683582558762e+04 1.964799427993786907e+01 2.559493489702842628e-01
5.964521687077089882e+04 1.980539316898430258e+01 2.503017647868175377e-01
5.964521690571621002e+04 1.976962159236295591e+01 2.536348682853556413e-01
5.964521694066151395e+04 1.970482939568186609e+01 2.553070667111358993e-01
5.964521697560682514e+04 1.933595534128393467e+01 2.440414242891501273e-01
5.964521701055212907e+04 1.983432435439407371e+01 2.619338419318310573e-01
5.964521704549744027e+04 1.997085626182985152e+01 2.587107838640695934e-01
5.964521708044275147e+04 1.945264798645867899e+01 2.520350816674429284e-01
5.964521711538805539e+04 1.987719561252279732e+01 2.657166786015788817e-01
5.964521715033336659e+04 1.952308163765628635e+01 2.451518841338058141e-01
5.964521718527867779e+04 1.914794052545472169e+01 2.422551149825907246e-01
5.964521722022398899e+04 1.935136409809896563e+01 2.453580955447953738e-01
5.964521725516930019e+04 1.995752375726435801e+01 2.508778406329723043e-01
5.964521729011460411e+04 1.996872527224085303e+01 2.505611269588501333e-01
5.964521732505990803e+04 1.995396506220937738e+01 2.455929455170693387e-01
5.964521736000521923e+04 2.004137679427342178e+01 2.525903110353829306e-01
5.964521739495053043e+04 1.982896856618335590e+01 2.518175332309254832e-01
5.964521742989584163e+04 1.945793211731658445e+01 2.398254729571725474e-01
5.964521746484115283e+04 1.992748710023182568e+01 2.535378045717299189e-01
5.964521749978645676e+04 1.966690429075355340e+01 2.468718013721910576e-01
5.964521753473176796e+04 2.015318576618022561e+01 2.679722903254406763e-01
5.964521756967707915e+04 2.000046408950656129e+01 2.510959477548130314e-01
5.964521760462238308e+04 1.938412698412698632e+01 2.411345051275372853e-01
5.964521763956769428e+04 1.955774830547874643e+01 2.432541820432613522e-01
5.964521767451300548e+04 1.992636104584312307e+01 2.539614820317147581e-01
5.964521770945830940e+04 1.911184210526315752e+01 2.363440608043978486e-01
5.964521774440362060e+04 1.986052925175184569e+01 2.509459750169765746e-01
5.964521777934893180e+04 2.044573309503298120e+01 2.665462496820829585e-01
5.964521781429423572e+04 1.958252534291072777e+01 2.503740118465399012e-01
5.964521784923953965e+04 1.985453838727069709e+01 2.484865079580634573e-01
5.964521788418485085e+04 1.967746867909637842e+01 2.499377016816422548e-01
5.964521791913016204e+04 1.975587705666148608e+01 2.567304614581274458e-01
5.964521795407547324e+04 1.996445801907373863e+01 2.604295328513037133e-01
5.964521798902078444e+04 1.980207072912118704e+01 2.502519835205664900e-01
5.964521802396608837e+04 1.956271841315154703e+01 2.496520502812190068e-01
5.964521805891139957e+04 1.959743358346416642e+01 2.488571298642240082e-01
5.964521809385671077e+04 1.954903002594834760e+01 2.485911792356540473e-01
5.964521812880201469e+04 1.940235886725228909e+01 2.463325110307740817e-01
5.964521816374732589e+04 1.896551847993966078e+01 2.382089410753313874e-01
5.964521819869263709e+04 1.956761214947475835e+01 2.447356090049178368e-01
5.964521823363794101e+04 1.978214169605121953e+01 2.683815798915585860e-01
5.964521826858325221e+04 1.948577949007386323e+01 2.477668359164399425e-01
5.964521830352856341e+04 1.928161107279832720e+01 2.420875381419016481e-01
5.964521833847386733e+04 2.013597113193213417e+01 2.601289569871845786e-01
5.964521837341917126e+04 1.955239539413664573e+01 2.428829347233241176e-01
5.964521840836448246e+04 1.966895524959088348e+01 2.509687518621350755e-01
5.964521844330979366e+04 1.948517638994296064e+01 2.427099020547868746e-01
5.964521847825510486e+04 1.950285777363489359e+01 2.518790622538166768e-01
5.964521851320041606e+04 1.910876779530588720e+01 2.402905183519752352e-01
5.964521854814571998e+04 1.917851920776286079e+01 2.389246010839397860e-01
5.964521858309103118e+04 1.967762236895898198e+01 2.463088248905508093e-01
5.964521861803634238e+04 1.953716337079483267e+01 2.440221387275933185e-01
5.964521865298164630e+04 1.976522796956268380e+01 2.459299353835875390e-01
5.964521868792695750e+04 2.002507402271279346e+01 2.595350297770047665e-01
5.964521872287226870e+04 1.990718298105546324e+01 2.540976381308268639e-01
5.964521875781757262e+04 1.969796234201702489e+01 2.489952118509955181e-01
5.964521879276288382e+04 1.981166796696016164e+01 2.536347836989177318e-01
5.964521882770819502e+04 1.997759486745909285e+01 2.584337440730779534e-01
5.964521886265349895e+04 1.965609618728114327e+01 2.555291248641643476e-01
5.964521889759881014e+04 1.971957346204994366e+01 2.553892649571568585e-01
5.964521893254412134e+04 1.973875666249109528e+01 2.535240343709739830e-01
5.964521896748942527e+04 1.958088859770449375e+01 2.427176596929647712e-01
5.964521900243473647e+04 1.975936188693556517e+01 2.485508231429303938e-01
5.964521903738004767e+04 1.969195450148763982e+01 2.493297030312894846e-01
5.964521907232535159e+04 1.975547535167894253e+01 2.554450461422022034e-01
5.964521910727066279e+04 1.954096441376618998e+01 2.516515010262971308e-01
5.964521914221597399e+04 1.979481758284983783e+01 2.623713831840862043e-01
5.964521917716127791e+04 1.933013195155751163e+01 2.447021861135371679e-01
5.964521921210658911e+04 2.022399616021017721e+01 2.646414945481014858e-01
5.964521924705190031e+04 2.001641390501154660e+01 2.584526970517549427e-01
5.964521928199720423e+04 1.966320092310713719e+01 2.431932839964267845e-01
5.964521931694251543e+04 1.970982852669944663e+01 2.447866791560515953e-01
5.964521935188782663e+04 1.951634010775835648e+01 2.408673642774888657e-01
5.964521938683313056e+04 1.987211816012095866e+01 2.510354464573579802e-01
5.964521942177844176e+04 2.006888808039242988e+01 2.522381585355916167e-01
5.964521945672375296e+04 1.975058441398656228e+01 2.455233192492047856e-01
5.964521949166905688e+04 1.975743547624380625e+01 2.435318350658026432e-01
5.964521952661436808e+04 1.962773380674113000e+01 2.440297411327247423e-01
5.964521956155967928e+04 2.001085658997524419e+01 2.548760073154846539e-01
5.964521959650498320e+04 1.984737124798581220e+01 2.477123018448320890e-01
5.964521963145029440e+04 2.032018614879118346e+01 2.598625043740324103e-01
5.964521966639560560e+04 1.959917202174987594e+01 2.433054875154476993e-01
5.964521970134090952e+04 1.959621489921984505e+01 2.420246392541744451e-01
5.964521973628622072e+04 1.967782100203181272e+01 2.439101903191977783e-01
5.964521977123153192e+04 1.966793732518131677e+01 2.447433205149870117e-01
5.964521980617683585e+04 1.945561665357423209e+01 2.387729265012711599e-01
5.964521984112214705e+04 1.944666331793734670e+01 2.396440022261532021e-01
5.964521987606745824e+04 1.968405479046715101e+01 2.487920744818622187e-01
5.964521991101276217e+04 1.969032705305637521e+01 2.465231495402175899e-01
5.964521994595807337e+04 1.939287892464199459e+01 2.423840786785717294e-01
5.964521998090338457e+04 1.958282524688707582e+01 2.496464910287201355e-01
5.964522001584868849e+04 1.955753339128092705e+01 2.467012669126066315e-01
5.964522005079399969e+04 1.988420147971003260e+01 2.511228013469095632e-01
5.964522008573931089e+04 1.981911656959777446e+01 2.519974546295323803e-01
5.964522012068461481e+04 1.974924817590218851e+01 2.497650949553668898e-01
5.964522015562992601e+04 1.963740936463069886e+01 2.486217364219315273e-01
5.964522019057523721e+04 1.983658228475180962e+01 2.518102681215125815e-01
5.964522022552054113e+04 1.925642791551882382e+01 2.389347643660373333e-01
5.964522026046585233e+04 1.952469309917709950e+01 2.450489607342367093e-01
5.964522029541116353e+04 1.940977402302499044e+01 2.439573503388062226e-01
5.964522033035646746e+04 1.935784882655492112e+01 2.425666550022609613e-01
5.964522036530177866e+04 1.937902244291904097e+01 2.460893570315275392e-01
5.964522040024708986e+04 1.976857781087118582e+01 2.565286071806155976e-01
5.964522043519239378e+04 1.990655294671856979e+01 2.602042862535514645e-01
5.964522047013770498e+04 1.942737685163771744e+01 2.506877079586232737e-01
5.964522050508301618e+04 1.956858072043891639e+01 2.631163539728956779e-01
5.964522054002832010e+04 1.982967280368221097e+01 2.578245493614705341e-01
5.964522057497363130e+04 1.963796770284640303e+01 2.594579584185117693e-01
5.964522060991894250e+04 1.952865230769230465e+01 2.589766060965399408e-01
5.964522064486424642e+04 2.047097490733924730e+01 2.747887337026970189e-01
5.964522067980955762e+04 1.960860454857366975e+01 2.477916900458610461e-01
5.964522071475486882e+04 1.953803698920539134e+01 2.424715241631097695e-01
5.964522074970017275e+04 1.936126276964887793e+01 2.393370570415933041e-01
5.964522078464548395e+04 2.016728015328761714e+01 2.531492554202858791e-01
5.964522081959079514e+04 1.937125922341841289e+01 2.364596319820982673e-01
5.964522085453610634e+04 1.929337798788523628e+01 2.374763625207715889e-01
5.964522088948141027e+04 1.989992159010292738e+01 2.482047952515272216e-01
5.964522092442672147e+04 1.987705824603263594e+01 2.482862622974015276e-01
5.964522095937202539e+04 1.982076451389575666e+01 2.470481228647837812e-01
5.964522099431733659e+04 1.932271724005565972e+01 2.398704534992337767e-01
5.964522102926264779e+04 2.003936988340362291e+01 2.556860601672583666e-01
5.964522106420795899e+04 1.980197357831787741e+01 2.440668459371344023e-01
5.964522109915327019e+04 1.956778270644710460e+01 2.392035861431843491e-01
5.964522113409857411e+04 1.988811881188118846e+01 2.442780175431023826e-01
5.964522116904387804e+04 1.980106993768898249e+01 2.473154851551808697e-01
5.964522120398918923e+04 1.964570409808040097e+01 2.410360579093491773e-01
5.964522123893450043e+04 1.985418855202403776e+01 2.464815247526065678e-01
5.964522127387980436e+04 1.989150115016448694e+01 2.429393207207806715e-01
5.964522130882511556e+04 1.963513907800038538e+01 2.410275170299397973e-01
5.964522134377042676e+04 2.001360770815598755e+01 2.510958337184824307e-01
5.964522137871573796e+04 2.012777136043522219e+01 2.598385421159937758e-01
5.964522141366104188e+04 2.051319569804988419e+01 2.618715291300403036e-01
5.964522144860635308e+04 2.024562836038390046e+01 2.632636289345446912e-01
5.964522148355165700e+04 2.020890454030939409e+01 2.703673523222351327e-01
5.964522151849696820e+04 1.986808794961580915e+01 2.539109551490999483e-01
5.964522155344227940e+04 1.984104283054003659e+01 2.490563769204084399e-01
5.964522158838759060e+04 1.933650928510741451e+01 2.446724703065677742e-01
5.964522162333290180e+04 1.949573059108277207e+01 2.423081672571142653e-01
5.964522165827820572e+04 1.985454294601645486e+01 2.488160669275252534e-01
5.964522169322351692e+04 1.977093556281600684e+01 2.442488182546735387e-01
5.964522172816882812e+04 1.971908639076900016e+01 2.446271208393751562e-01
5.964522176311413205e+04 1.953404302506099199e+01 2.382592195117280154e-01
5.964522179805943597e+04 1.945820997773482475e+01 2.417776098975406296e-01
5.964522183300474717e+04 1.958747212897851142e+01 2.493593203196629304e-01
5.964522186795005837e+04 1.968444657426521260e+01 2.524906195449622137e-01
5.964522190289536957e+04 1.997755312924069315e+01 2.590293612834377868e-01
5.964522193784068077e+04 1.993715344272964884e+01 2.554357791823478885e-01
5.964522197278598469e+04 1.961132237487733221e+01 2.521161095919548512e-01
5.964522200773129589e+04 1.929117150799334723e+01 2.369943974530138997e-01
5.964522204267660709e+04 1.963558777758565199e+01 2.460018712519348172e-01
5.964522207762191101e+04 1.970146867447480687e+01 2.440537037570742751e-01
5.964522211256722221e+04 1.997716740137899905e+01 2.493940840724128416e-01
5.964522214751253341e+04 1.943217238603936536e+01 2.348970381982485867e-01
5.964522218245783733e+04 1.938492440289240903e+01 2.362427956541758856e-01
5.964522221740314853e+04 2.024440559000742113e+01 2.560725562994013438e-01
5.964522225234845973e+04 1.937412157306928506e+01 2.364548999701589493e-01
5.964522228729376366e+04 1.976814794709830281e+01 2.478346610408805051e-01
5.964522232223907486e+04 1.995368182835542470e+01 2.535256434154175009e-01
5.964522235718438606e+04 1.993600848726909547e+01 2.532489719971086628e-01
5.964522239212968998e+04 1.967705065269012010e+01 2.474763594315332327e-01
5.964522242707500118e+04 1.970045092346655125e+01 2.434987720242502984e-01
5.964522246202031238e+04 1.978978364792272515e+01 2.463304364958679160e-01
5.964522249696561630e+04 1.917107005260207231e+01 2.357964107169452928e-01
5.964522253191092750e+04 1.935891154502005307e+01 2.382920339350993733e-01
5.964522256685623870e+04 1.965759606846132357e+01 2.451983410960603127e-01
5.964522260180154262e+04 2.020073699099233266e+01 2.607470897746541061e-01
5.964522263674685382e+04 1.955178653841482728e+01 2.398073315080685997e-01
5.964522267169216502e+04 1.973087863851492330e+01 2.442202700246305369e-01
5.964522270663746895e+04 1.980282992124043062e+01 2.451541128182100626e-01
5.964522274158278015e+04 1.965219678709945583e+01 2.410933351412513359e-01
5.964522277652809134e+04 1.953411531870730755e+01 2.415560618092871537e-01
5.964522281147339527e+04 2.006319999003351029e+01 2.487202216859396853e-01
5.964522284641870647e+04 1.986457820651638784e+01 2.459602404061599357e-01
5.964522288136401767e+04 1.989216494591634543e+01 2.441579664266582683e-01
5.964522291630932159e+04 1.963761293565272581e+01 2.428052916561233010e-01
5.964522295125463279e+04 2.002524395417903946e+01 2.518457655545520146e-01
5.964522298619994399e+04 2.001104792851340264e+01 2.523013274684603457e-01
5.964522302114524791e+04 2.010801445843200952e+01 2.552977694039034740e-01
5.964522305609055911e+04 1.981109583323102541e+01 2.455026667560713804e-01
5.964522309103587031e+04 2.009616800389314051e+01 2.566718639925748557e-01
5.964522312598117423e+04 1.999051895583434657e+01 2.529962815548403854e-01
5.964522316092648543e+04 1.985541374334477993e+01 2.516664524290456728e-01
5.964522319587179663e+04 1.963111633430044023e+01 2.499649904668559963e-01
5.964522323081710056e+04 1.973173096042950903e+01 2.445996327873693199e-01
5.964522326576241176e+04 1.952542059758110327e+01 2.413689939978023724e-01
5.964522330070772296e+04 1.972878589671712390e+01 2.490305028201597881e-01
5.964522333565302688e+04 1.957632608316515999e+01 2.427950709245222938e-01
5.964522337059833808e+04 1.960949503668537020e+01 2.464753655162919554e-01
5.964522340554364928e+04 1.933994523070958138e+01 2.466143879957933827e-01
5.964522344048895320e+04 1.998184568835097963e+01 2.559798732712227354e-01
5.964522347543426440e+04 1.949269979037181244e+01 2.457339898519732557e-01
5.964522351037957560e+04 1.990097475631092294e+01 2.555846903114938340e-01
5.964522354532487952e+04 1.956024231266792768e+01 2.448714998831562628e-01
5.964522358027019072e+04 1.911326421858347047e+01 2.416231846828772178e-01
5.964522361521550192e+04 1.963834203254528887e+01 2.667582274901224570e-01
5.964522365016080585e+04 1.947726317870647250e+01 2.470112313016742667e-01
5.964522368510611705e+04 1.916400957755291046e+01 2.438789735442177531e-01
5.964522372005142824e+04 1.933014539893681416e+01 2.411355718172996099e-01
5.964522375499673217e+04 1.988575593084036797e+01 2.528230993397539428e-01
5.964522378994204337e+04 1.974610659552025638e+01 2.509081361872902982e-01
5.964522382488735457e+04 1.981339844728274358e+01 2.483865129087613755e-01
5.964522385983265849e+04 1.966164602625608993e+01 2.474488634857510139e-01
5.964522389477796969e+04 1.914500588673442749e+01 2.373871199873069660e-01
5.964522392972328089e+04 1.930043232052609170e+01 2.394775142090744824e-01
5.964522396466858481e+04 1.953101560294135908e+01 2.449135789036602784e-01
5.964522399961389601e+04 1.969325764366098852e+01 2.496017340905727633e-01
5.964522403455920721e+04 2.040897668844473856e+01 2.656161287782642932e-01
5.964522406950451114e+04 1.994722852593437779e+01 2.550217533796138580e-01
5.964522410444982233e+04 1.965619791859560905e+01 2.497164671277335712e-01
5.964522413939513353e+04 1.956983586249612728e+01 2.475795883016878307e-01
5.964522417434043746e+04 1.921332849978853119e+01 2.446075616433796562e-01
5.964522420928574866e+04 1.985897114806651587e+01 2.545857515363617596e-01
5.964522424423105986e+04 1.963806122322873904e+01 2.466496187884188174e-01
5.964522427917636378e+04 1.951618228634084318e+01 2.406264380609031972e-01
5.964522431412167498e+04 1.967442490851517434e+01 2.494600355903233979e-01
5.964522434906698618e+04 1.935869802930527683e+01 2.468040514815980080e-01
5.964522438401229010e+04 1.973989400652840231e+01 2.542546858348065930e-01
5.964522441895760130e+04 1.945174457684081659e+01 2.449694310109873374e-01
5.964522445390291250e+04 2.010620666970295289e+01 2.580348287815804609e-01
5.964522448884821642e+04 1.963915653038429809e+01 2.490290197866234512e-01
5.964522452379352762e+04 1.934371370233160903e+01 2.481485755938071525e-01
5.964522455873883882e+04 1.949934329237605368e+01 2.477998416027714645e-01
5.964522459368414275e+04 2.029623152143386022e+01 2.673637650823209588e-01
5.964522462862945395e+04 1.956700662235321531e+01 2.511917591475003042e-01
5.964522466357476515e+04 1.969193009287238638e+01 2.518500848943020509e-01
5.964522469852006907e+04 1.972286984440602353e+01 2.585362911067704550e-01
5.964522473346538027e+04 1.980305946212682144e+01 2.605250847550519278e-01
5.964522476841069147e+04 2.006754516100881247e+01 2.595383290048282054e-01
5.964522480335600267e+04 1.989714264286785905e+01 2.538745395077001699e-01
5.964522483830130659e+04 1.998515392254220302e+01 2.598220561525120820e-01
5.964522487324661779e+04 2.007016471175442973e+01 2.568443144229438091e-01
5.964522490819192171e+04 2.038545440725632929e+01 2.624226455452892126e-01
5.964522494313723291e+04 1.998752673730289331e+01 2.520055104495673159e-01
5.964522497808254411e+04 1.954751659251695628e+01 2.413478896807890184e-01
5.964522501302785531e+04 1.982015829707740551e+01 2.487416202897939077e-01
5.964522504797315923e+04 2.028828024837225641e+01 2.571751053866703773e-01
5.964522508291847043e+04 1.964768731073556651e+01 2.469445331191990056e-01
5.964522511786377436e+04 1.961202279132758264e+01 2.491330810344247748e-01
5.964522515280908556e+04 1.966274845575194163e+01 2.492075615768807872e-01
5.964522518775439676e+04 2.020345645121038203e+01 2.599934737844196153e-01
5.964522522269970796e+04 1.997238253815240938e+01 2.544683344417009163e-01
5.964522525764501916e+04 1.930013585159715817e+01 2.423958357127436458e-01
5.964522529259032308e+04 2.010783600802407278e+01 2.565309939719325194e-01
5.964522532753563428e+04 1.988596513014107003e+01 2.557604182443281582e-01
5.964522536248094548e+04 1.986535330109543196e+01 2.560068710099339118e-01
5.964522539742624940e+04 1.974005126129771881e+01 2.548635867431163771e-01
5.964522543237156060e+04 1.973596979824235476e+01 2.564167492413426119e-01
5.964522546731687180e+04 2.004666843106859631e+01 2.583193289535411497e-01
5.964522550226217572e+04 1.955396054181390042e+01 2.474208162223667240e-01
5.964522553720748692e+04 1.961728334478359059e+01 2.472422669449356458e-01
5.964522557215279812e+04 2.009152947090611718e+01 2.596793386902652157e-01
5.964522560709810205e+04 1.987763907194190693e+01 2.615723612545567955e-01
5.964522564204341325e+04 1.987807890993486382e+01 2.602789954888216628e-01
5.964522567698872444e+04 2.010246156580467414e+01 2.618995824646014881e-01
5.964522571193402837e+04 1.999782987744452711e+01 2.614704925534686586e-01
5.964522574687933957e+04 1.966493106843919136e+01 2.567448320439323362e-01
5.964522578182465077e+04 1.963554180021040807e+01 2.519566214681384642e-01
5.964522581676995469e+04 1.925570617263198159e+01 2.442905401703328594e-01
5.964522585171526589e+04 2.030612193270933474e+01 2.670923014964142750e-01
5.964522588666057709e+04 1.965809304968744442e+01 2.508689988196491916e-01
5.964522592160588101e+04 1.931087720145335496e+01 2.432666630554696785e-01
5.964522595655119221e+04 1.947461561133762231e+01 2.523043925478991034e-01
5.964522599149650341e+04 1.978212906101425972e+01 2.532240110431215330e-01
5.964522602644180733e+04 1.945990649962575247e+01 2.474510379148374128e-01
5.964522606138711853e+04 1.917567859198158686e+01 2.363688793963737711e-01
5.964522609633242973e+04 1.943905120187609725e+01 2.439620255625297440e-01
5.964522613127773366e+04 1.979511545071860823e+01 2.536272331443177319e-01
5.964522616622304486e+04 1.958275320564341726e+01 2.472883155798797639e-01
5.964522620116835606e+04 1.915554356225544907e+01 2.375634427108348767e-01
5.964522623611365998e+04 1.947326640205463733e+01 2.453755915656491426e-01
5.964522627105897118e+04 1.937407084321362305e+01 2.466924338982129650e-01
5.964522630600428238e+04 1.970444538421353542e+01 2.533934258175122856e-01
5.964522634094958630e+04 1.957187718501980811e+01 2.525485437505069486e-01
5.964522637589489750e+04 1.978474414874956366e+01 2.557530860404224060e-01
5.964522641084020870e+04 1.972430833738908973e+01 2.559072737209182602e-01
5.964522644578551262e+04 1.939305257282908102e+01 2.422762295125956145e-01
5.964522648073082382e+04 2.000550774956600009e+01 2.520663527593793307e-01
5.964522651567613502e+04 2.019106969226301018e+01 2.581414729740216796e-01
5.964522655062143895e+04 1.979492177921632035e+01 2.521516451316352381e-01
5.964522658556675015e+04 2.001036795090688258e+01 2.603014132732920372e-01
5.964522662051206134e+04 1.962450399255376610e+01 2.492668499355744915e-01
5.964522665545736527e+04 1.969063054624334441e+01 2.480772467030079032e-01
5.964522669040267647e+04 2.002315893875526598e+01 2.612235360117955985e-01
5.964522672534798767e+04 1.992895664672424161e+01 2.574523265266515648e-01
5.964522676029329159e+04 1.980037630270376070e+01 2.592206196429227560e-01
5.964522679523860279e+04 2.010500598324690813e+01 2.632011872550060194e-01
5.964522683018391399e+04 1.989797858809873432e+01 2.675701036180976322e-01
5.964522686512921791e+04 2.077606595815174728e+01 2.908514104037374648e-01
5.964522690007452911e+04 2.017610525659412701e+01 2.666947812865322898e-01
5.964522693501984031e+04 1.992732080414179663e+01 2.557552234904653110e-01
5.964522696996514424e+04 2.051983528666455214e+01 2.674816631635104636e-01
5.964522700491045543e+04 2.033888992944995877e+01 2.904322893163802655e-01
5.964522703985576663e+04 2.042484304596911926e+01 2.681492482035052749e-01
5.964522707480107056e+04 2.015475362606795429e+01 2.586540026050257457e-01
5.964522710974638176e+04 1.985486862631895733e+01 2.555292624587537920e-01
5.964522714469169296e+04 1.996521760565984138e+01 2.587516821813322654e-01
5.964522717963699688e+04 1.969594390010536600e+01 2.502485240084481033e-01
5.964522721458230808e+04 1.939901133349409079e+01 2.413148516026303869e-01
5.964522724952761928e+04 2.025632172362704964e+01 2.612507712586644160e-01
5.964522728447292320e+04 2.021639406139909312e+01 2.582701736942237258e-01
5.964522731941823440e+04 1.988785528447302653e+01 2.518593333929894929e-01
5.964522735436354560e+04 2.005442918752788728e+01 2.509960315243989215e-01
5.964522738930884952e+04 1.980801372653096593e+01 2.422143322581041813e-01
5.964522742425416072e+04 1.977676249816023102e+01 2.422185228315438255e-01
5.964522745919947192e+04 2.011795127422269402e+01 2.511887682452101367e-01
5.964522749414477585e+04 1.998542327621054326e+01 2.521278439527238624e-01
5.964522752909008705e+04 2.022579717394022936e+01 2.605686788769946416e-01
5.964522756403539825e+04 2.001841393032366412e+01 2.515955718683908215e-01
5.964522759898070217e+04 1.974304729920207890e+01 2.426124252065315068e-01
5.964522763392601337e+04 2.055003694173396767e+01 2.607865440219450104e-01
5.964522766887132457e+04 2.009618226909491767e+01 2.504389226849016437e-01
5.964522770381662849e+04 1.982018203793690247e+01 2.452801412137326220e-01
5.964522773876193969e+04 2.019819887335906117e+01 2.517547523794819164e-01
5.964522777370725089e+04 2.031384341240672597e+01 2.582619968998653426e-01
5.964522780865255481e+04 2.037208019358802602e+01 2.565802832553753521e-01
5.964522784359786601e+04 1.991436019132166990e+01 2.502434792506898487e-01
5.964522787854317721e+04 2.045604478172665353e+01 2.580860923339221014e-01
5.964522791348848114e+04 2.030068451151906217e+01 2.607203166829119567e-01
5.964522794843379233e+04 2.006594343469289399e+01 2.533471998684304616e-01
5.964522798337910353e+04 2.031982446433960376e+01 2.642081056068376621e-01
5.964522801832440746e+04 1.970685475520471996e+01 2.508741895306789149e-01
5.964522805326971866e+04 1.952799231321227680e+01 2.389206422874252389e-01
5.964522808821502986e+04 2.006502410150103799e+01 2.527744953549407869e-01
5.964522812316033378e+04 1.979500845084323402e+01 2.474345779429465153e-01
5.964522815810564498e+04 2.037739664564401210e+01 2.609427784196586830e-01
5.964522819305095618e+04 1.990558436918679774e+01 2.539998347066721451e-01
5.964522822799626010e+04 1.986993441660141002e+01 2.573589814760690597e-01
5.964522826294157130e+04 1.940495266724039425e+01 2.412578675093168257e-01
5.964522829788688250e+04 2.000206896551724256e+01 2.557262826643086906e-01
5.964522833283218642e+04 1.948847725151232524e+01 2.383775738135467948e-01
5.964522836777749762e+04 2.001476489929613578e+01 2.529355240902679824e-01
5.964522840272280882e+04 1.980009594804044681e+01 2.530364813329459284e-01
5.964522843766812002e+04 2.022139966315577908e+01 2.580989584394755565e-01
5.964522847261343122e+04 2.012355048494001863e+01 2.600568622372118055e-01
5.964522850755873515e+04 1.976461155108183121e+01 2.482398356344638068e-01
5.964522854250403907e+04 2.009281179449440558e+01 2.594792210471497662e-01
5.964522857744935027e+04 1.969165425830546567e+01 2.528161004633097675e-01
5.964522861239466147e+04 2.017432099383233179e+01 2.602900078553942453e-01
5.964522864733997267e+04 2.014572663950257336e+01 2.537289213511420560e-01
5.964522868228528387e+04 2.018870561571392841e+01 2.568785761018015368e-01
5.964522871723058779e+04 1.965798774596729714e+01 2.531123753640641683e-01
5.964522875217589899e+04 1.989946022234877532e+01 2.536946321797461379e-01
5.964522878712121019e+04 2.048182236539346590e+01 2.618593330756696091e-01
5.964522882206651411e+04 2.009015102265339792e+01 2.541156067062327883e-01
5.964522885701182531e+04 1.972342774431755430e+01 2.465999645700771015e-01
5.964522889195713651e+04 1.985594246595655221e+01 2.529229177811525564e-01
5.964522892690244043e+04 1.979656016031275811e+01 2.480409905803079851e-01
5.964522896184775163e+04 2.026670934216967268e+01 2.585499347702255313e-01
5.964522899679306283e+04 2.005377736817196777e+01 2.558952353164060667e-01
5.964522903173836676e+04 2.023280243558776093e+01 2.539536922709185740e-01
5.964522906668367796e+04 2.040673610849973230e+01 2.632311147796408957e-01
5.964522910162898916e+04 2.000367882277670972e+01 2.556338712116975609e-01
5.964522913657429308e+04 1.985450504359719659e+01 2.526284527337177566e-01
5.964522917151960428e+04 2.013395898073337520e+01 2.527267539773941363e-01
5.964522920646491548e+04 1.969529898916088229e+01 2.478499541294389430e-01
5.964522924141021940e+04 1.957260954104655681e+01 2.419051431602572966e-01
5.964522927635553060e+04 1.958785191321402763e+01 2.430585492510108914e-01
5.964522931130084180e+04 2.031988263028539876e+01 2.577265912433371886e-01
5.964522934624614572e+04 1.983195342978390485e+01 2.476834661959587958e-01
5.964522938119145692e+04 1.990107063746000549e+01 2.474042322860043053e-01
5.964522941613676812e+04 2.031119527878093933e+01 2.522216526901474021e-01
5.964522945108207205e+04 1.962858744531240163e+01 2.401082426178130502e-01
5.964522948602738325e+04 1.962090409285277914e+01 2.443741201385220552e-01
5.964522952097269444e+04 1.967376946735121379e+01 2.445428586791974501e-01
5.964522955591799837e+04 1.996639450363437263e+01 2.522034593240343181e-01
5.964522959086330957e+04 2.024547151723093918e+01 2.525264371309505762e-01
5.964522962580862077e+04 2.007041845952542758e+01 2.571833714426287609e-01
5.964522966075392469e+04 2.013144414032091944e+01 2.527234594380194932e-01
5.964522969569923589e+04 1.995578497509100302e+01 2.569860632289253100e-01
5.964522973064454709e+04 1.977420029270332336e+01 2.440388556875491832e-01
5.964522976558985101e+04 1.949776058383471167e+01 2.393480696006029806e-01
5.964522980053516221e+04 2.010607158926161375e+01 2.537352558418436432e-01
5.964522983548047341e+04 2.004125885606759283e+01 2.525497105332961678e-01
5.964522987042577734e+04 1.982626717785301551e+01 2.522070742071041427e-01
5.964522990537108853e+04 1.967064595459657284e+01 2.472806626357231530e-01
5.964522994031639973e+04 1.947509129324979682e+01 2.443859076081962567e-01
5.964522997526170366e+04 1.999974914080726407e+01 2.530613342194349413e-01
5.964523001020701486e+04 1.954672920205825193e+01 2.469410013766869527e-01
5.964523004515232606e+04 1.984265277967660523e+01 2.544429779706794958e-01
5.964523008009762998e+04 1.975705370155835539e+01 2.476272447369817498e-01
5.964523011504294118e+04 1.995045968482348187e+01 2.526194567510850475e-01
5.964523014998825238e+04 1.979526443353427112e+01 2.492674461991093993e-01
5.964523018493355630e+04 1.938983833718245009e+01 2.410558516832261022e-01
5.964523021987886750e+04 1.996368041796544901e+01 2.570970436421103900e-01
5.964523025482417870e+04 2.012031533025486851e+01 2.550282655475109017e-01
5.964523028976948262e+04 1.959517209660779002e+01 2.472831106384557331e-01
5.964523032471479382e+04 1.991752434635999691e+01 2.530724438358665784e-01
5.964523035966010502e+04 1.995719547026105900e+01 2.598435534443928607e-01
5.964523039460540895e+04 1.935115077848593046e+01 2.408816124771431255e-01
5.964523042955072015e+04 1.943097010311827333e+01 2.439734741804833462e-01
5.964523046449603135e+04 1.918649738354636725e+01 2.397969457962295103e-01
5.964523049944133527e+04 1.964022480533789050e+01 2.509226079085403183e-01
5.964523053438664647e+04 1.946962743646681204e+01 2.432137800395607063e-01
5.964523056933195767e+04 1.953893764777242481e+01 2.498621477961612825e-01
5.964523060427726159e+04 1.896774975751697312e+01 2.344006132169484391e-01
5.964523063922257279e+04 1.937587546712203590e+01 2.448876560146753534e-01
5.964523067416788399e+04 1.943679512732584769e+01 2.462301234141960615e-01
5.964523070911318791e+04 1.909628558934991815e+01 2.352615414278440287e-01
5.964523074405849911e+04 1.962875458563397757e+01 2.455985817784162584e-01
5.964523077900381031e+04 1.960471053487848181e+01 2.437523232550091457e-01
5.964523081394911424e+04 1.938451053588093842e+01 2.427046564213308777e-01
5.964523084889442543e+04 1.966420071972214245e+01 2.468788237639618910e-01
5.964523088383973663e+04 1.916944556414672718e+01 2.425106764280993699e-01
5.964523091878504056e+04 1.934999569076962800e+01 2.408013038170500331e-01
5.964523095373035176e+04 1.995183690050016523e+01 2.601928184843831926e-01
5.964523098867566296e+04 1.930982811268715693e+01 2.407897002532906616e-01
5.964523102362096688e+04 2.007922294927231377e+01 2.529906309589520785e-01
5.964523105856627808e+04 1.968149745686645957e+01 2.471321787649083668e-01
5.964523109351158928e+04 1.978144865027520893e+01 2.473386553735037185e-01
5.964523112845690048e+04 1.974478802992518922e+01 2.465119675137875388e-01
5.964523116340220440e+04 1.963843123434569549e+01 2.423813568109837446e-01
5.964523119834751560e+04 1.924426332597624878e+01 2.396242992144368145e-01
5.964523123329281952e+04 1.961236618585716229e+01 2.481866636321460873e-01
5.964523126823813072e+04 1.940846468909023059e+01 2.413020716617516603e-01
5.964523130318344192e+04 1.959395740715086376e+01 2.407713009077372679e-01
5.964523133812875312e+04 1.917870568290705435e+01 2.351860035929105863e-01
5.964523137307406432e+04 1.966829765288923682e+01 2.428321412902800791e-01
5.964523140801936825e+04 1.968412504563939436e+01 2.459217639632958752e-01
5.964523144296467945e+04 1.914028258539770277e+01 2.395183673526937729e-01
5.964523147790999064e+04 1.923399977661119209e+01 2.391404214391793792e-01
5.964523151285529457e+04 1.939520935590503825e+01 2.394024421848105766e-01
5.964523154780059849e+04 1.981404460900548870e+01 2.465374236413770959e-01
5.964523158274590969e+04 1.976876964412450732e+01 2.500374678819489160e-01
5.964523161769122089e+04 1.999660568034251895e+01 2.549408418410540889e-01
5.964523165263653209e+04 1.943883555666375784e+01 2.412921278308393369e-01
5.964523168758184329e+04 1.988754351637740214e+01 2.523957696914989057e-01
5.964523172252714721e+04 1.947924105754276880e+01 2.463102434084670223e-01
5.964523175747245841e+04 1.974100228653722056e+01 2.457307307738798852e-01
5.964523179241776961e+04 1.941142297973541986e+01 2.427488460906969403e-01
5.964523182736307353e+04 1.968759701567272558e+01 2.501651272913082424e-01
5.964523186230838473e+04 1.933822598856036734e+01 2.446147030083268559e-01
5.964523189725369593e+04 1.980461836458241365e+01 2.470273367033961331e-01
5.964523193219899986e+04 1.996476669317394581e+01 2.529354744602390626e-01
5.964523196714431106e+04 1.926732198808134200e+01 2.407121048629478344e-01
5.964523200208962226e+04 1.963917774170640129e+01 2.471163815859196144e-01
5.964523203703492618e+04 1.961627467767928934e+01 2.533567080025875273e-01
5.964523207198023738e+04 1.904847075439536042e+01 2.452571976484758665e-01
5.964523210692554858e+04 1.993260543126924844e+01 2.593284728531504713e-01
5.964523214187085250e+04 1.919930207896618768e+01 2.467652792895846658e-01
5.964523217681616370e+04 1.993678655496216123e+01 2.584859092578983275e-01
5.964523221176147490e+04 1.909676666420972424e+01 2.392650643710968750e-01
5.964523224670677882e+04 1.941247264770240832e+01 2.469787932972427325e-01
5.964523228165209002e+04 1.940308610882464890e+01 2.514995057212291996e-01
5.964523231659740122e+04 1.944418561195889339e+01 2.468907562641977638e-01
5.964523235154270515e+04 1.946659979194530976e+01 2.452726734728477576e-01
5.964523238648801635e+04 1.934950124225905554e+01 2.429011144615448869e-01
5.964523242143332754e+04 1.968510696963240747e+01 2.530887271022473350e-01
5.964523245637863147e+04 1.961510011954572619e+01 2.520710401372532883e-01
5.964523249132394267e+04 1.949979947864447638e+01 2.531419336066966230e-01
5.964523252626925387e+04 1.942009064196424006e+01 2.476565657125375797e-01
5.964523256121455779e+04 1.981416233130239135e+01 2.569636670730419681e-01
5.964523259615986899e+04 1.944345746921380780e+01 2.502881234077342087e-01
5.964523263110518019e+04 1.953304368277074232e+01 2.543064555874066102e-01
5.964523266605048411e+04 1.955202902678538379e+01 2.544119257312650872e-01
5.964523270099579531e+04 2.004187067150358814e+01 2.628900868490053888e-01
5.964523273594110651e+04 1.966881977373707358e+01 2.480206646078087773e-01
5.964523277088641771e+04 1.948229321598465802e+01 2.417994098559736738e-01
5.964523280583172891e+04 1.971558038950973923e+01 2.508856541344552382e-01
5.964523284077703283e+04 1.989119021664223652e+01 2.534261757002544968e-01
5.964523287572233676e+04 1.956818237770501412e+01 2.483882454098127468e-01
5.964523291066764796e+04 2.062723685061784451e+01 2.658057328853567491e-01
5.964523294561295916e+04 2.002521850191580555e+01 2.606036229908899604e-01
5.964523298055826308e+04 1.992288900421502618e+01 2.561064396268529775e-01
5.964523301550357428e+04 1.951306578115900692e+01 2.445597353969308219e-01
5.964523305044888548e+04 1.959875754832789951e+01 2.421985143682857111e-01
5.964523308539418940e+04 1.988237061142750051e+01 2.530404605647313399e-01
5.964523312033950060e+04 1.976030744235455927e+01 2.450818572939222340e-01
5.964523315528481180e+04 1.972711455770139111e+01 2.476618273559504924e-01
5.964523319023011572e+04 1.960226473744588205e+01 2.431395099044140196e-01
5.964523322517542692e+04 2.004990330763241957e+01 2.586764921091884717e-01
5.964523326012073812e+04 1.959284545644659303e+01 2.466236547097799547e-01
5.964523329506604932e+04 1.988136673917935582e+01 2.546946323099361642e-01
5.964523333001136052e+04 1.972169216699211702e+01 2.488917644047430322e-01
5.964523336495666445e+04 1.939139542575736996e+01 2.468900965833634442e-01
5.964523339990196837e+04 1.987297522407727612e+01 2.544227868185074959e-01
5.964523343484727957e+04 1.941057436473258946e+01 2.464649767951217485e-01
5.964523346979259077e+04 2.003123732765612530e+01 2.595265649385418150e-01
5.964523350473790197e+04 1.979224331751186838e+01 2.557775423973510098e-01
5.964523353968320589e+04 1.957839820563341959e+01 2.453825548933508960e-01
5.964523357462851709e+04 1.987121838734741885e+01 2.554287389562086563e-01
5.964523360957382101e+04 1.998198733425187257e+01 2.587631918152863419e-01
5.964523364451913221e+04 1.928341660892082032e+01 2.469346205860200594e-01
5.964523367946444341e+04 2.019898147089826068e+01 2.609621720694298430e-01
5.964523371440974734e+04 1.986685881119927899e+01 2.579191915832383941e-01
5.964523374935505854e+04 1.982780113961531754e+01 2.525664225881172342e-01
5.964523378430036973e+04 1.969051603218741775e+01 2.481395756429241595e-01
5.964523381924568093e+04 2.039256701868399446e+01 2.663320142999358042e-01
5.964523385419099213e+04 1.952354563844786384e+01 2.494472415541182930e-01
5.964523388913629606e+04 1.971579610439336605e+01 2.501128442548655184e-01
5.964523392408159998e+04 2.000988720059222814e+01 2.641460487888322994e-01
5.964523395902691118e+04 2.048477814824313725e+01 2.702195650084573963e-01
5.964523399397222238e+04 1.995397749900438100e+01 2.552033900744737349e-01
5.964523402891753358e+04 1.964604705070033575e+01 2.478599164252829057e-01
5.964523406386283750e+04 1.993568891381566743e+01 2.485033614644883704e-01
5.964523409880814870e+04 2.001589119001484463e+01 2.592714327606353564e-01
5.964523413375345262e+04 2.008491314698880359e+01 2.539452099818731989e-01
5.964523416869876382e+04 1.983076022809332883e+01 2.574024681746837628e-01
5.964523420364407502e+04 1.974254235397637913e+01 2.524838039079602692e-01
5.964523423858938622e+04 1.949597226848253939e+01 2.420941309490686755e-01
5.964523427353469742e+04 1.957314950645217522e+01 2.432213982512921868e-01
5.964523430848000135e+04 1.972670869608726463e+01 2.490076891971269857e-01
5.964523434342531255e+04 1.976694661067786640e+01 2.509833141819365898e-01
5.964523437837062374e+04 1.962696833254558371e+01 2.425667587746139497e-01
5.964523441331592767e+04 1.946776289974494745e+01 2.459535344608629603e-01
5.964523444826123159e+04 1.986930152378795000e+01 2.505067046451628920e-01
5.964523448320654279e+04 1.998785920718855991e+01 2.544530514685774403e-01
5.964523451815185399e+04 1.954441456068812499e+01 2.468970251461332921e-01
5.964523455309716519e+04 1.974740763737969473e+01 2.475016728791473719e-01
5.964523458804247639e+04 1.993526222894604061e+01 2.525366088918632457e-01
5.964523462298778031e+04 1.995631381181918229e+01 2.484723631010975486e-01
5.964523465793309151e+04 1.971821434827214858e+01 2.509018686960705624e-01
5.964523469287840271e+04 1.955580276232735670e+01 2.469320449915455018e-01
5.964523472782370663e+04 1.988688460618572051e+01 2.505974405043177589e-01
5.964523476276901783e+04 2.031279376065285902e+01 2.654185369409739481e-01
5.964523479771432903e+04 1.987160642721642390e+01 2.557927276899495395e-01
5.964523483265963296e+04 1.935694949717659696e+01 2.406075370558071469e-01
5.964523486760494416e+04 2.002562183690812958e+01 2.574327799089932700e-01
5.964523490255025536e+04 2.006493160080783511e+01 2.610237534908787516e-01
5.964523493749555928e+04 1.996338649687953293e+01 2.630440228108573142e-01
5.964523497244087048e+04 1.932864651128521416e+01 2.469253818948638490e-01
5.964523500738618168e+04 1.938173961355639108e+01 2.453649818782747127e-01
5.964523504233148560e+04 1.979729611206475326e+01 2.549290246795443693e-01
5.964523507727679680e+04 1.971118098005812058e+01 2.520682469864684583e-01
5.964523511222210800e+04 2.023430056301429047e+01 2.596394103501091233e-01
5.964523514716741192e+04 1.950242670608524520e+01 2.524637552974605681e-01
5.964523518211272312e+04 1.980378968502948922e+01 2.514675964613548587e-01
5.964523521705803432e+04 1.949684032625468433e+01 2.432075795650818772e-01
5.964523525200333825e+04 1.969732004703843486e+01 2.532979756488809575e-01
5.964523528694864945e+04 1.943781963021243087e+01 2.415152535486495833e-01
5.964523532189396064e+04 1.981804031832902169e+01 2.519714416910990851e-01
5.964523535683926457e+04 1.972704103832813161e+01 2.487030409761165350e-01
5.964523539178457577e+04 1.978809636986815335e+01 2.478244381247932948e-01
5.964523542672988697e+04 1.952999345687090127e+01 2.445944562623476870e-01
5.964523546167519089e+04 1.960773206737979635e+01 2.450796124090703632e-01
5.964523549662050209e+04 1.960542506289386466e+01 2.435601251915292531e-01
5.964523553156581329e+04 1.999619411288690785e+01 2.507955330158375129e-01
5.964523556651111721e+04 1.959394514170289980e+01 2.422115348730477791e-01
5.964523560145642841e+04 1.961607884460422824e+01 2.397184344500735698e-01
5.964523563640173961e+04 1.977115952318672498e+01 2.460952928400702289e-01
5.964523567134705081e+04 1.991935584857933605e+01 2.523904667801898372e-01
5.964523570629236201e+04 1.986293225632471149e+01 2.476814513582228372e-01
5.964523574123766593e+04 1.990126318955362450e+01 2.508757186674455686e-01
5.964523577618297713e+04 1.942057564720454366e+01 2.407155511074476617e-01
5.964523581112828833e+04 1.962646570316567107e+01 2.434006210711081031e-01
5.964523584607359226e+04 1.969881176820798174e+01 2.422733034079045944e-01
5.964523588101889618e+04 1.972462012091838801e+01 2.435152360545475569e-01
5.964523591596420738e+04 1.976710407071296416e+01 2.433178635878376628e-01
5.964523595090951858e+04 1.991960882647943620e+01 2.487532975368063615e-01
5.964523598585482978e+04 1.999637135791850184e+01 2.636525921990690025e-01


==> figures/ground-lomb/2022030506_tic3788_r.dat <==
5.964421624348825571e+04 4.082591718125680558e+00 1.402840467338810071e-01
5.964421626656862645e+04 3.968422709072788379e+00 3.919256793564720315e-02
5.964421630311210174e+04 3.903585847944557763e+00 3.906886203373859806e-02
5.964421633965557703e+04 3.980363211124426481e+00 4.278472084693347305e-02
5.964421637619905232e+04 4.051832141142724275e+00 4.287257017241250662e-02
5.964421641274252033e+04 3.966014442389473427e+00 3.964542333185300943e-02
5.964421644928598835e+04 3.981650357172085819e+00 4.093811872104289457e-02
5.964421648582946364e+04 3.965153250882566205e+00 4.022235405459046592e-02
5.964421652237293893e+04 3.930962716984613081e+00 3.942914734460833959e-02
5.964421655891640694e+04 3.965665286190762640e+00 3.873168213189343012e-02
5.964421659545988223e+04 4.005298724337951199e+00 4.066295919828258332e-02
5.964421663200335752e+04 3.926956045960241060e+00 4.019419096312212836e-02
5.964421666854682553e+04 3.947841277763913137e+00 3.958877199871194130e-02
5.964421670509029354e+04 3.947406419758837437e+00 4.052223961346474584e-02
5.964421674163376883e+04 4.029268379474770789e+00 4.203619476929497389e-02
5.964421677817724412e+04 3.911421559811332660e+00 3.862461049072908603e-02
5.964421681472071214e+04 3.964246165445421077e+00 4.089421140265496468e-02
5.964421685126418015e+04 3.986066414607696728e+00 4.067316786890228658e-02
5.964421688780765544e+04 3.889899176978550255e+00 3.992537450967881957e-02
5.964421692435113073e+04 3.903022815444301408e+00 3.954928605730215901e-02
5.964421696089459874e+04 3.891576577632905209e+00 3.934146345693853575e-02
5.964421699743807403e+04 3.943658023826208670e+00 4.179176491633507934e-02
5.964421703398154932e+04 3.929535681556500570e+00 4.098993823995333158e-02
5.964421707052501733e+04 3.914305367692112014e+00 3.971104109628260936e-02
5.964421710706848535e+04 3.916508241039504234e+00 3.866936786998596831e-02
5.964421714361196064e+04 3.864322443434244914e+00 4.015069515042034992e-02
5.964421718015543593e+04 3.983536824119887410e+00 3.988798797469440827e-02
5.964421721669890394e+04 3.952955467012493340e+00 3.974026061640116569e-02
5.964421725324237195e+04 3.973794005680812980e+00 4.027028614509602089e-02
5.964421728978584724e+04 3.940380781787189424e+00 4.091062780569584834e-02
5.964421732632932253e+04 3.927093532895043815e+00 3.981518944377353958e-02
5.964421736287279055e+04 3.898928922540919828e+00 4.001603628311534849e-02
5.964421739941626583e+04 3.905954549145621790e+00 3.947063931274605308e-02
5.964421743595974112e+04 3.832468023655618339e+00 3.768103650635683949e-02
5.964421747250320914e+04 3.891986994934073518e+00 4.040252075932621034e-02
5.964421750904667715e+04 3.831537247987379047e+00 3.868869614998114020e-02
5.964421754559015244e+04 3.976009098771428718e+00 4.097272315910484297e-02
5.964421758213362773e+04 3.900319689743724005e+00 4.102531245046886488e-02
5.964421761867709574e+04 3.816869870976239643e+00 3.955144529921707924e-02
5.964421765522056376e+04 3.776034333984286562e+00 3.912771520745998710e-02
5.964421769176403905e+04 3.887381291270971317e+00 3.906809327383777009e-02
5.964421772830751434e+04 3.944139384405330961e+00 3.929493276471317936e-02
5.964421776485098235e+04 4.004532044218533038e+00 4.098834497878178079e-02
5.964421780139445764e+04 3.875634870938565513e+00 3.899498355767894858e-02
5.964421783793793293e+04 3.888890167954046184e+00 3.973546778715424110e-02
5.964421787448140094e+04 3.989520719187191311e+00 4.113714593607483566e-02
5.964421791102486895e+04 3.935421336050065388e+00 4.144663070432846874e-02
5.964421794756834424e+04 3.912839901119674391e+00 3.983743755524336849e-02
5.964421798411181953e+04 3.936775295984376921e+00 4.135741775488334382e-02
5.964421802065528755e+04 3.893097290251450904e+00 3.932578136333523405e-02
5.964421805719875556e+04 3.866548073435692512e+00 3.885430739148356544e-02
5.964421809374223085e+04 3.949384699568067258e+00 4.169016712242791523e-02
5.964421813028570614e+04 3.943124575133778897e+00 4.078828614480051185e-02
5.964421816682917415e+04 3.937527813561307433e+00 3.911379046830846390e-02
5.964421820337264217e+04 3.915220266498867119e+00 3.959825450276537040e-02
5.964421823991611745e+04 3.915996628005000257e+00 3.847951952366177736e-02
5.964421827645959274e+04 3.871752892381576050e+00 3.841512881390041906e-02
5.964421831300306076e+04 3.842308173454185738e+00 3.786945264076272549e-02
5.964421834954653605e+04 3.881874235068242029e+00 3.782058210945015569e-02
5.964421838609000406e+04 3.948560966851317300e+00 4.001073151853584003e-02
5.964421842263347935e+04 3.830453712982480052e+00 3.748639337706285990e-02
5.964421845917694736e+04 3.856096670010378702e+00 3.776634241816183984e-02
5.964421849572042265e+04 3.842856895965711672e+00 3.721712951577271083e-02
5.964421853226389794e+04 3.839645775784341630e+00 3.753459184695249334e-02
5.964421856880736595e+04 3.881559807214839175e+00 3.799842319709430954e-02
5.964421860535083397e+04 3.863463432861169888e+00 3.932554634943562916e-02
5.964421864189430926e+04 3.905333844753458905e+00 3.973215050896922867e-02
5.964421867843778455e+04 3.857000748926633804e+00 3.965850295913880830e-02
5.964421871498125256e+04 3.911675730498190617e+00 3.922112683789558824e-02
5.964421875152472057e+04 3.919150019380853944e+00 3.900141864374070261e-02
5.964421878806819586e+04 3.887459397490605983e+00 3.844551899092053110e-02
5.964421882461167115e+04 3.908231889491628586e+00 4.062194327837240909e-02
5.964421886115513917e+04 3.900457220540646919e+00 4.029277593850853767e-02
5.964421889769860718e+04 3.869916582786667281e+00 3.853873928177852654e-02
5.964421893424208247e+04 3.899317256644921237e+00 3.849639277360932671e-02
5.964421897078555776e+04 3.942943662712865116e+00 3.980244883744660234e-02
5.964421900732902577e+04 3.913973982375157590e+00 3.818211420599445377e-02
5.964421904387250106e+04 3.952931456797593501e+00 3.931173301440860079e-02
5.964421908041596907e+04 3.923552061144496506e+00 3.840798168908134136e-02
5.964421911695944436e+04 3.983970798285986437e+00 4.018815098850751777e-02
5.964421915350291238e+04 3.936123030844109305e+00 4.059465776312530527e-02
5.964421919004638767e+04 3.949060176418971668e+00 4.226232688658113079e-02
5.964421922658986296e+04 3.934994626467664514e+00 4.208077363082190353e-02
5.964421926313333097e+04 3.907313540912381811e+00 4.214221603289871471e-02
5.964421929967679898e+04 3.935247783752362061e+00 4.021046723646636706e-02
5.964421933622027427e+04 3.870966803748320029e+00 3.794741324017936873e-02
5.964421937276374956e+04 3.864429787159986862e+00 3.709911702808423722e-02
5.964421940930721757e+04 3.898440711725639218e+00 3.790690270150419428e-02
5.964421944585069286e+04 3.887634131212354571e+00 3.730435540036645264e-02
5.964421948239416815e+04 3.945320021706276492e+00 3.831953629107502646e-02
5.964421951893763617e+04 3.919734561654510951e+00 3.765129890285877357e-02
5.964421955548110418e+04 3.941338966525836707e+00 3.983194473868616192e-02
5.964421959202457947e+04 3.977014640282323654e+00 4.059229988838659875e-02
5.964421962856805476e+04 3.903819189040088400e+00 3.893779216748627370e-02
5.964421966511152277e+04 3.874771768557577545e+00 3.806113170225099845e-02
5.964421970165499079e+04 3.858277628016852479e+00 3.665800742481915148e-02
5.964421973819846608e+04 3.913458978247530862e+00 3.787500525836395848e-02
5.964421977474194136e+04 4.007348702330971513e+00 4.037783031986438148e-02
5.964421981128540938e+04 3.902834399431414525e+00 3.976533092398212149e-02
5.964421984782888467e+04 4.000869812294507000e+00 4.117977013635173295e-02
5.964421988437235996e+04 3.939331005116661899e+00 3.911783829324749773e-02
5.964421992091582797e+04 3.964078262639183503e+00 3.889911590330628194e-02
5.964421995745929598e+04 3.967325302314338220e+00 4.115138339811804519e-02
5.964421999400277127e+04 3.937052473470885161e+00 4.003588848567148778e-02
5.964422003054624656e+04 3.976057597344537342e+00 3.985499255928623419e-02
5.964422006708971458e+04 3.994210893043781407e+00 3.954487709420398400e-02
5.964422010363318259e+04 4.057253470882018931e+00 4.052734577050629700e-02
5.964422014017665788e+04 4.003509937187584633e+00 4.168628611165563214e-02
5.964422017672013317e+04 3.935387764905016628e+00 3.950517757187277379e-02
5.964422021326360118e+04 3.982844306847146409e+00 4.020142485110200087e-02
5.964422024980707647e+04 3.988993783633326906e+00 4.047003671145728287e-02
5.964422028635055176e+04 3.892639634132537108e+00 3.897608216129253705e-02
5.964422032289401977e+04 3.906615559341283461e+00 3.922388700824381430e-02
5.964422035943748779e+04 3.976107398084657518e+00 4.074443237605041707e-02
5.964422039598096308e+04 3.958930627065352148e+00 4.107128959365358850e-02
5.964422043252443837e+04 3.931682649000581176e+00 3.772664586965471939e-02
5.964422046906790638e+04 3.928751349406260918e+00 3.919862203905154913e-02
5.964422050561137439e+04 3.945646135784439679e+00 3.974963719489002512e-02
5.964422054215484968e+04 3.884231288044526220e+00 3.905457400460336792e-02
5.964422057869832497e+04 3.968619090579981190e+00 3.944688362385594116e-02
5.964422061524179298e+04 3.946856244804063163e+00 3.938958908837435213e-02
5.964422065178526100e+04 3.975750410052219408e+00 3.965430309175334983e-02
5.964422068832873629e+04 3.969440643769856614e+00 3.809148126474345974e-02
5.964422072487221158e+04 3.921216941064992412e+00 3.875826702938726942e-02
5.964422076141567959e+04 4.036977854971775415e+00 4.027718961359821881e-02
5.964422079795915488e+04 4.008411445062213474e+00 4.073035176106726274e-02
5.964422083450263017e+04 4.037340472179271167e+00 4.170917102249079023e-02
5.964422087104609818e+04 3.990721490059966570e+00 4.168975982776833289e-02
5.964422090758956620e+04 3.958382616336048265e+00 4.191674314712639376e-02
5.964422094413304148e+04 3.953655654318450008e+00 3.885797866608207973e-02
5.964422098067651677e+04 4.016431883906180111e+00 3.974180586091859840e-02
5.964422101721998479e+04 3.949909922236664706e+00 4.043300616669881498e-02
5.964422105376345280e+04 4.018227500610685787e+00 3.968365041704861179e-02
5.964422109030692809e+04 4.002436294966544850e+00 4.033697964686130261e-02
5.964422112685040338e+04 3.980661943190836993e+00 4.103983126291774197e-02
5.964422116339387139e+04 3.926258225864076135e+00 3.881849950146844946e-02
5.964422119993733941e+04 3.883673504558275091e+00 3.801203430132642919e-02
5.964422123648081470e+04 4.036767869667980513e+00 4.024135660295088956e-02
5.964422127302428999e+04 3.926156485651521422e+00 3.896637305944685575e-02
5.964422130956775800e+04 3.887775505437476298e+00 3.989708667418798149e-02
5.964422134611123329e+04 3.923835587844771933e+00 4.029649762416440129e-02
5.964422138265470130e+04 3.978548170848497101e+00 4.104804224972116722e-02
5.964422141919817659e+04 3.838403420105627628e+00 3.854347750437761566e-02
5.964422145574164460e+04 3.938399439415788184e+00 4.191098721082578415e-02
5.964422149228511989e+04 3.984121739233052129e+00 4.037551724349073418e-02
5.964422152882859518e+04 3.996903333470440689e+00 3.970922672981448687e-02
5.964422156537206320e+04 3.877135098669478364e+00 3.952396506984455493e-02
5.964422160191553121e+04 3.920129339608529051e+00 3.872893740084776965e-02
5.964422163845900650e+04 3.958565380751339902e+00 4.043886250645074149e-02
5.964422167500248179e+04 3.836929885623411529e+00 3.825948011265056792e-02
5.964422171154594980e+04 3.982694713431867317e+00 4.108400339499482939e-02
5.964422174808941782e+04 3.925218213185599492e+00 4.038378311563659701e-02
5.964422178463289310e+04 3.920320399866404237e+00 3.908813650499023962e-02
5.964422182117636839e+04 3.955497979774921458e+00 4.001571006877212983e-02
5.964422185771983641e+04 3.959155196471945803e+00 4.009181658631262579e-02
5.964422189426331170e+04 3.997982615913125759e+00 4.089774420923973641e-02
5.964422193080678699e+04 3.982561173522345399e+00 4.070475287470032982e-02
5.964422196735025500e+04 3.965217038257197846e+00 3.970708086842798107e-02
5.964422200389372301e+04 4.005286277584338528e+00 4.218927652702017528e-02
5.964422204043719830e+04 3.960539871051382388e+00 3.999823850107386836e-02
5.964422207698067359e+04 4.010370828615783978e+00 4.110055262360198802e-02
5.964422211352414161e+04 4.002213445097937417e+00 4.099797720877155355e-02
5.964422215006760962e+04 4.023166067709984972e+00 4.196697244668178006e-02
5.964422218661108491e+04 4.004388838320298127e+00 4.266550882637729775e-02
5.964422222315456020e+04 3.937453746530989562e+00 4.088641660695067903e-02
5.964422225969802821e+04 3.967615754435745323e+00 4.128548156020893367e-02
5.964422229624150350e+04 3.968145056842711682e+00 4.165923873329657745e-02
5.964422233278497879e+04 3.972924427502959599e+00 4.205991605940227751e-02
5.964422236932844680e+04 3.898156317416226369e+00 3.962819435757677922e-02
5.964422240587191482e+04 3.933240683256347126e+00 3.980662743115578189e-02
5.964422244241539011e+04 3.962560620756547358e+00 4.297834596864673340e-02
5.964422247895886539e+04 3.983629711957024977e+00 4.217072564967680459e-02
5.964422251550233341e+04 3.897620265689211827e+00 4.317565390175445023e-02
5.964422255204580142e+04 3.979261239256169702e+00 4.547878705355704737e-02
5.964422258858927671e+04 4.004511892635371773e+00 4.562541924298944840e-02
5.964422262513275200e+04 3.944900479650745417e+00 4.233953087938565479e-02
5.964422266167622001e+04 3.958389963408259771e+00 4.319319144504511765e-02
5.964422269821969530e+04 3.935366494539140003e+00 4.350605540914347785e-02
5.964422273476317059e+04 3.945638600467127333e+00 4.001081704986416548e-02
5.964422277130663861e+04 3.985818823542937483e+00 4.400058603197549295e-02
5.964422280785010662e+04 3.855990166282301956e+00 3.931793261344763979e-02
5.964422284439358191e+04 3.876649233666488392e+00 4.090499706511093597e-02
5.964422288093705720e+04 3.951592320238061617e+00 4.088277505082978797e-02
5.964422291748052521e+04 4.004088004005536661e+00 4.111071909724832441e-02
5.964422295402399322e+04 3.942609718410552855e+00 3.984602441131817469e-02
5.964422299056746851e+04 3.951723658362741531e+00 4.008982265213737600e-02
5.964422302711094380e+04 3.943530102790015146e+00 3.961554423775832945e-02
5.964422306365441182e+04 4.011319575458049513e+00 4.087205714185834782e-02
5.964422310019787983e+04 3.963750836321216386e+00 4.027060875741849538e-02
5.964422313674135512e+04 3.931363186598247239e+00 3.865114103195718687e-02
5.964422317328483041e+04 4.006501823612188318e+00 4.071572535233556472e-02
5.964422320982829842e+04 4.007364312118058436e+00 4.185622248866926326e-02
5.964422324637176644e+04 3.918780900702937942e+00 4.017293016712518428e-02
5.964422328291524173e+04 3.925580453335883568e+00 3.933891697724730546e-02
5.964422331945871701e+04 3.995326643906440101e+00 4.036118102840727945e-02
5.964422335600218503e+04 3.973858385235785828e+00 3.981629889796486216e-02
5.964422339254566032e+04 4.017965151444656158e+00 4.039018537924565777e-02
5.964422342908913561e+04 3.986901577345263625e+00 4.061177909824066623e-02
5.964422346563260362e+04 4.086857202643556342e+00 4.638675993538412395e-02
5.964422350217607163e+04 3.954776810562979694e+00 4.020994269389550207e-02
5.964422353871954692e+04 4.035371120657083033e+00 4.307280237618622831e-02
5.964422357526302221e+04 3.958494423473379431e+00 4.007431184938439750e-02
5.964422361180649023e+04 3.953359216457574377e+00 3.996795454270038461e-02
5.964422364834996552e+04 3.972315127742659158e+00 3.927453463733990291e-02
5.964422368489343353e+04 4.012115207453373245e+00 4.038719018236849867e-02
5.964422372143690882e+04 3.898084078224964166e+00 4.094798783372834150e-02
5.964422375798037683e+04 3.968475115244272100e+00 4.046432564644636409e-02
5.964422379452385212e+04 3.879953697398883072e+00 3.915362129547909215e-02
5.964422383106732741e+04 4.006315666247182605e+00 4.009163271395683320e-02
5.964422386761079542e+04 3.907390753968026598e+00 3.827921753777294850e-02
5.964422390415426344e+04 3.977847991789573268e+00 3.998965027665965510e-02
5.964422394069773873e+04 3.905905883283519842e+00 4.087659493777143216e-02
5.964422397724121402e+04 4.025431340663728541e+00 4.052147764725202300e-02
5.964422401378468203e+04 3.947334147334147225e+00 3.996350184741390837e-02
5.964422405032815004e+04 3.944955499850515857e+00 4.012223234478928813e-02
5.964422408687162533e+04 3.922991834134476274e+00 3.842124411184415916e-02
5.964422412341510062e+04 3.977451133517287296e+00 4.025295979158731441e-02
5.964422415995856863e+04 3.932569311801817236e+00 3.947522860518438981e-02
5.964422419650204392e+04 3.931190030423589832e+00 3.813106868619885181e-02
5.964422423304551194e+04 3.956397234575982580e+00 3.933365917735846123e-02
5.964422426958898723e+04 3.931547653209977344e+00 4.051684787267820914e-02
5.964422430613245524e+04 3.928963747449518706e+00 3.922406859949939539e-02
5.964422434267593053e+04 3.896500610027251010e+00 3.942283721417624148e-02
5.964422437921940582e+04 3.901540752620424879e+00 3.856456732277756955e-02
5.964422441576287383e+04 3.942395291651549893e+00 4.009820052277743296e-02
5.964422445230634185e+04 3.995461555150314314e+00 4.301964669831443572e-02
5.964422448884981713e+04 3.934423212940547643e+00 4.146294704498407896e-02
5.964422452539329242e+04 3.967125701302916863e+00 3.985944068006935098e-02
5.964422456193676044e+04 4.000343620216717966e+00 4.105244234340327258e-02
5.964422459848022845e+04 3.903794907925612456e+00 4.076680819190808130e-02
5.964422463502370374e+04 3.918851769307741151e+00 4.315872731976259924e-02
5.964422467156717903e+04 3.960882172853198657e+00 4.307567017860950559e-02
5.964422470811064704e+04 4.001131004086771803e+00 4.205695892331475644e-02
5.964422474465412233e+04 3.930605267988253271e+00 4.137728916885703018e-02
5.964422478119759762e+04 3.998688000746381643e+00 4.188933359880470109e-02
5.964422481774106564e+04 3.910538112735965743e+00 4.075352489958922186e-02
5.964422485428453365e+04 3.931558803864154683e+00 3.971825655411155565e-02
5.964422489082800894e+04 3.976656330270983197e+00 4.152229909832102356e-02
5.964422492737148423e+04 3.934137081582379292e+00 4.060806740623793681e-02
5.964422496391495224e+04 3.928867399367887536e+00 4.018400471971565052e-02
5.964422500045842025e+04 3.932230260296238455e+00 4.029016842388551817e-02
5.964422503700189554e+04 4.000046462194293717e+00 4.353378103489189549e-02
5.964422507354537083e+04 3.993985414630478736e+00 4.285444469178330967e-02
5.964422511008883885e+04 3.991151012567787149e+00 4.318520957262689253e-02
5.964422514663231414e+04 3.907225309961522619e+00 4.081478193044777575e-02
5.964422518317578943e+04 4.042598490517876897e+00 4.507537008197131517e-02
5.964422521971925744e+04 3.992569801880553548e+00 4.264838563664628129e-02
5.964422525626272545e+04 3.983923237495530678e+00 4.369110347216689089e-02
5.964422529280620074e+04 3.923607527436611786e+00 4.098801812706975162e-02
5.964422532934967603e+04 3.932086250858931376e+00 4.266570208797498820e-02
5.964422536589314404e+04 3.982535586930681770e+00 4.221420621253033079e-02
5.964422540243661206e+04 4.000696762105508952e+00 4.136659364782158815e-02
5.964422543898008735e+04 3.969112837639078961e+00 4.078366586755523965e-02
5.964422547552356264e+04 3.968642989356778727e+00 4.212306301265591330e-02
5.964422551206703065e+04 4.024375304765642092e+00 3.986188349944626286e-02
5.964422554861050594e+04 3.985574755822689497e+00 4.267925388505721535e-02
5.964422558515398123e+04 4.104160048941752237e+00 4.447393312589806996e-02
5.964422562169744924e+04 3.932434361953063728e+00 4.125097380819410520e-02
5.964422565824091726e+04 4.020504147166488629e+00 4.222980918649861526e-02
5.964422569478439254e+04 3.945171750796338195e+00 4.014129400496214278e-02
5.964422573132786783e+04 3.988845510317903020e+00 4.103352574889668897e-02
5.964422576787133585e+04 3.992422837001136315e+00 4.076769710463071239e-02
5.964422580441480386e+04 3.950826694080356472e+00 4.043783543623988980e-02
5.964422584095827915e+04 3.911845496473141726e+00 4.030978806671838693e-02
5.964422587750175444e+04 3.962290695270689334e+00 4.059293493372169437e-02
5.964422591404522245e+04 3.980098846409650282e+00 4.179428318137900361e-02
5.964422595058869047e+04 3.949368031870682749e+00 3.993088677890425930e-02
5.964422598713216576e+04 3.938007303438847195e+00 4.096123337254978236e-02
5.964422602367564104e+04 3.986543479141236190e+00 4.163837859240737682e-02
5.964422606021910906e+04 3.968135612967116366e+00 4.068015779929635978e-02
5.964422609676258435e+04 3.924413235524734311e+00 3.829552854403840689e-02
5.964422613330605964e+04 3.912314111109187476e+00 4.047261188047135416e-02
5.964422616984952765e+04 3.869553985084995151e+00 3.884428738090611039e-02
5.964422620639299566e+04 3.926924132614624252e+00 3.876031457281480658e-02
5.964422624293647095e+04 3.918679038672122861e+00 4.033685719914810452e-02
5.964422627947994624e+04 3.983631092674648766e+00 3.920045618638315355e-02
5.964422631602341426e+04 3.927806925498426249e+00 3.882485717205153009e-02
5.964422635256688227e+04 3.957779452743136694e+00 4.354636071689749893e-02
5.964422638911035756e+04 3.988462763510245868e+00 4.062591312439713803e-02
5.964422642565383285e+04 3.910238710379633886e+00 3.962647133786885434e-02
5.964422646219730086e+04 3.926928578019747373e+00 3.953544868654700756e-02
5.964422649874076887e+04 3.949686484853064172e+00 3.950258550350692344e-02
5.964422653528424416e+04 3.962471414335170916e+00 4.034057710157441801e-02
5.964422657182771945e+04 3.864590447570913856e+00 3.757435276119024808e-02
5.964422660837118747e+04 3.874723826725053666e+00 3.819244347874228146e-02
5.964422664491466276e+04 3.868919576109207448e+00 3.911671546125732035e-02
5.964422668145813077e+04 3.990990624436914214e+00 3.945503936549780294e-02
5.964422671800160606e+04 3.936226934536774191e+00 3.961029126358524277e-02
5.964422675454507407e+04 3.928258729515316627e+00 3.872479595265224811e-02
5.964422679108854936e+04 3.965756812133486964e+00 3.991156274594313824e-02
5.964422682763202465e+04 3.859161598758600320e+00 3.712461898743805999e-02
5.964422686417549266e+04 3.968185281475923976e+00 4.049946421135754149e-02
5.964422690071896068e+04 3.864098356919850819e+00 3.871416812597369694e-02
5.964422693726243597e+04 3.933649207541975112e+00 4.092089422368971191e-02
5.964422697380591126e+04 3.924223537665018302e+00 3.848977850577268989e-02
5.964422701034937927e+04 3.938004448316977157e+00 4.043151576669638120e-02
5.964422704689285456e+04 3.933273457920250404e+00 4.039432269902371725e-02
5.964422708343632985e+04 3.960473276687063393e+00 4.084951531885350207e-02
5.964422711997979786e+04 3.961605251276351769e+00 3.956700340776928698e-02
5.964422715652326588e+04 3.912808373499129910e+00 4.039618304998799508e-02
5.964422719306674117e+04 3.867984005634378608e+00 3.926489342736039917e-02
5.964422722961021645e+04 4.015179390171460305e+00 4.202689494990494851e-02
5.964422726615368447e+04 3.978406349021774258e+00 4.082305929398636485e-02
5.964422730269715248e+04 3.967930725241961110e+00 3.980160221815324390e-02
5.964422733924062777e+04 3.997035532994923646e+00 4.209518189437561758e-02
5.964422737578410306e+04 3.919833992413384482e+00 3.917598135640833895e-02
5.964422741232757107e+04 3.900771919438025037e+00 3.858884093019512851e-02
5.964422744887103909e+04 3.930872936783386784e+00 3.964266712468626080e-02
5.964422748541451438e+04 3.893519450853581532e+00 3.825514629616080797e-02
5.964422752195798967e+04 3.916290900682159570e+00 3.893465545199769479e-02
5.964422755850145768e+04 3.852817893325640508e+00 3.812347886103422540e-02
5.964422759504493297e+04 4.002257349752582627e+00 4.023611675917995734e-02
5.964422763158840826e+04 3.923192536027885868e+00 3.886021617896977254e-02
5.964422766813187627e+04 3.900234620294655841e+00 3.938388007382222916e-02
5.964422770467534428e+04 3.967687541207428392e+00 3.885605924285267382e-02
5.964422774121881957e+04 3.881556732503816054e+00 3.761494340386808272e-02
5.964422777776229486e+04 3.872546593858069208e+00 3.854019094540192536e-02
5.964422781430576288e+04 3.871336100913758571e+00 3.796836020540183404e-02
5.964422785084923089e+04 3.975537816896463017e+00 3.977314512757051251e-02
5.964422788739270618e+04 3.892809220712196705e+00 3.796438068245826941e-02
5.964422792393618147e+04 3.959685773480662974e+00 4.152320725078298413e-02
5.964422796047964948e+04 3.958639292671962018e+00 4.088988787622185178e-02
5.964422799702312477e+04 3.985203430987194650e+00 4.204879338101286806e-02
5.964422803356660006e+04 3.898967508941696636e+00 3.952914757311682542e-02
5.964422807011006807e+04 3.866022161663025702e+00 3.983376809653770001e-02
5.964422810665353609e+04 3.993327573525119245e+00 3.992204894897335987e-02
5.964422814319701138e+04 4.021466801004035752e+00 3.981286146995449693e-02
5.964422817974048667e+04 3.971864184613261184e+00 4.062654923648443411e-02
5.964422821628395468e+04 3.931118398343113274e+00 3.964290209355517125e-02
5.964422825282742269e+04 3.839430358075072824e+00 3.778041082650333143e-02
5.964422828937089798e+04 3.998998790446262497e+00 4.092807069419870242e-02
5.964422832591437327e+04 3.923182961712099459e+00 4.015490145049580017e-02
5.964422836245784129e+04 3.970313458560953190e+00 4.002549083011632675e-02
5.964422839900131657e+04 3.917694959851199421e+00 4.115456484799374232e-02
5.964422843554479186e+04 3.974234352659010483e+00 4.200561942881812089e-02
5.964422847208825988e+04 3.937056107441503361e+00 3.911656241654676985e-02
5.964422850863172789e+04 3.884842681413572141e+00 3.870123767715136914e-02
5.964422854517520318e+04 3.962690096033159026e+00 3.982053730816363657e-02
5.964422858171867847e+04 3.950815585357423831e+00 4.155342527197320585e-02
5.964422861826214648e+04 3.900431707541103687e+00 3.971165656372239311e-02
5.964422865480561450e+04 3.870990320432934784e+00 3.929412334801947460e-02
5.964422869134908979e+04 3.953749892368187080e+00 4.058405285547453389e-02
5.964422872789256508e+04 3.887979772952518065e+00 4.183297046615938597e-02
5.964422876443603309e+04 3.945410071942446084e+00 4.082460982681937467e-02
5.964422880097950838e+04 3.994235945062434290e+00 4.267612723659159474e-02
5.964422883752298367e+04 3.971508454267075106e+00 4.248202760963949026e-02
5.964422887406645168e+04 3.944650021648145266e+00 3.913932408062948537e-02
5.964422891060991969e+04 3.978362529046016061e+00 4.090692889269707810e-02
5.964422894715339498e+04 3.916649819494584683e+00 4.057153753595039297e-02
5.964422898369687027e+04 3.918269591030925092e+00 3.904682960698897809e-02
5.964422902024033829e+04 3.872978936810431261e+00 3.939646935193760052e-02
5.964422905678380630e+04 4.007612647803433958e+00 4.147310429397771392e-02
5.964422909332728159e+04 3.899031780123352497e+00 4.088958326048272585e-02
5.964422912987075688e+04 3.945895098581705174e+00 3.925231712172612408e-02
5.964422916641422489e+04 3.896075880016435899e+00 4.060399454731005581e-02
5.964422920295769291e+04 3.917125870484495564e+00 4.172885390405197542e-02
5.964422923950116819e+04 3.891721920264079149e+00 4.181158989415677957e-02
5.964422927604464348e+04 3.961322057300655786e+00 4.113238331939635117e-02
5.964422931258811150e+04 3.893380624033269566e+00 4.063121588371636228e-02
5.964422934913157951e+04 4.032428715018779641e+00 4.297391652790306243e-02
5.964422938567505480e+04 3.901077229980050909e+00 3.959201692395949990e-02
5.964422942221853009e+04 3.915941845692177736e+00 4.029943529508424327e-02
5.964422945876199810e+04 3.964018457390733108e+00 4.127087888688366069e-02
5.964422949530546612e+04 3.955361670739016677e+00 4.224273443467792960e-02
5.964422953184894141e+04 4.036129907631290870e+00 4.303383904086255374e-02
5.964422956839241670e+04 4.016085230833507325e+00 4.160569802945186108e-02
5.964422960493588471e+04 4.030098226829395003e+00 4.183730577410881696e-02
5.964422964147936000e+04 4.009109800748575481e+00 4.169380309865113737e-02
5.964422967802282801e+04 4.009658353755225946e+00 4.350508615088184011e-02
5.964422971456630330e+04 4.015269348047044495e+00 4.240699413352502084e-02
5.964422975110977131e+04 4.006836248934554590e+00 4.244248066165670630e-02
5.964422978765324660e+04 3.947010499045541465e+00 4.188772301047009872e-02
5.964422982419672189e+04 3.991052692263346025e+00 4.150555402078235506e-02
5.964422986074018991e+04 3.989796388428228369e+00 4.130205983783659385e-02
5.964422989728365792e+04 4.054695165923840605e+00 4.267442173989730719e-02
5.964422993382713321e+04 4.081410080196966383e+00 4.322513729516885145e-02
5.964422997037060850e+04 3.912214720670232015e+00 4.057661922222503825e-02
5.964423000691407651e+04 4.032835188877322175e+00 4.095410349269205941e-02
5.964423004345755180e+04 3.978183530396568468e+00 4.014451444693513393e-02
5.964423008000102709e+04 3.877769658816255127e+00 3.954827313913995140e-02
5.964423011654449510e+04 4.060868607085486026e+00 4.454537779074153880e-02
5.964423015308796312e+04 3.991838443626185562e+00 4.365200549032818150e-02
5.964423018963143841e+04 3.963316696914700454e+00 4.161896728103269688e-02
5.964423022617491370e+04 3.998088484127488851e+00 4.176334717749365100e-02
5.964423026271838171e+04 4.022420310231175300e+00 4.213340904902884709e-02
5.964423029926184972e+04 4.000880433656734958e+00 3.992681484474999709e-02
5.964423033580532501e+04 4.051279956109119951e+00 4.005838783645824380e-02
5.964423037234880030e+04 4.095347952103521649e+00 4.222013977667421480e-02
5.964423040889226831e+04 4.086386127113919464e+00 4.199957129988427657e-02
5.964423044543574360e+04 3.998044395066207013e+00 4.076493830278279940e-02
5.964423048197921889e+04 4.005012806651364166e+00 4.059093806407725741e-02
5.964423051852268691e+04 4.003624514063571560e+00 4.281620220090204265e-02
5.964423055506615492e+04 4.025590276971652060e+00 4.245407322683054235e-02
5.964423059160963021e+04 4.123101653309811709e+00 4.615213461417474322e-02
5.964423062815310550e+04 4.071524903230327119e+00 4.302354051860041856e-02
5.964423066469657351e+04 4.006430198804167730e+00 4.106164310120741234e-02
5.964423070124004153e+04 4.065927008331468251e+00 4.227703549504173430e-02
5.964423073778351682e+04 3.927834759288553190e+00 3.983310237432181877e-02
5.964423077432699210e+04 4.043715074752541661e+00 4.166554407891148032e-02
5.964423081087046012e+04 3.976403309725183632e+00 3.999694674353029139e-02
5.964423084741393541e+04 3.990690036025512644e+00 4.099322433784324121e-02
5.964423088395741070e+04 4.045763169004175097e+00 4.072761384816556141e-02
5.964423092050087871e+04 3.987071212595141301e+00 4.087987306853917147e-02
5.964423095704434672e+04 3.930104237544956636e+00 3.960860419310274771e-02
5.964423099358782201e+04 3.994327531462210867e+00 3.995301178414301102e-02
5.964423103013129730e+04 3.983414027553094705e+00 4.129896103082519865e-02
5.964423106667476532e+04 3.978808257294839112e+00 4.223919380832724668e-02
5.964423110321823333e+04 3.900233955321347423e+00 3.826535367047047276e-02
5.964423113976170862e+04 4.011638788162358082e+00 4.028501048238043031e-02
5.964423117630518391e+04 3.933175940394501247e+00 4.104461071451281917e-02
5.964423121284865192e+04 4.017181513062936027e+00 4.241053253452009564e-02
5.964423124939212721e+04 3.979012187598216510e+00 4.064897334054033695e-02
5.964423128593560250e+04 4.098620385911033281e+00 4.231297423217680181e-02
5.964423132247907051e+04 3.961657140550111311e+00 4.015031617590594099e-02
5.964423135902253853e+04 3.985241913895646526e+00 4.072079135092474683e-02
5.964423139556601382e+04 3.949650912225254995e+00 4.115839206262425498e-02
5.964423143210948911e+04 3.947663671298699217e+00 3.931739005717106022e-02
5.964423146865295712e+04 3.960815029100014151e+00 4.210467811052500536e-02
5.964423150519642513e+04 3.915094446586090626e+00 4.194552504997506315e-02
5.964423154173990042e+04 3.980152576002919940e+00 4.213255024330003762e-02
5.964423157828337571e+04 3.941886505763157800e+00 3.975631245781799383e-02
5.964423161482684372e+04 4.014477076986943338e+00 4.099139057054895091e-02
5.964423165137031901e+04 3.962336088532198541e+00 4.070752408721695775e-02
5.964423168791379430e+04 4.035944738101071572e+00 4.203801602875636284e-02
5.964423172445726232e+04 3.976119558365095230e+00 3.993452198400779946e-02
5.964423176100073033e+04 4.048416313466172589e+00 4.238002679720270088e-02
5.964423179754420562e+04 3.904126724206552268e+00 3.845034130544441181e-02
5.964423183408768091e+04 3.988909723775281080e+00 4.214142833367156421e-02
5.964423187063114892e+04 3.960574732784300167e+00 4.169428452824313486e-02
5.964423190717461694e+04 4.009818496110630903e+00 4.200437884378068615e-02
5.964423194371809223e+04 3.954618244209322064e+00 4.167642922820202073e-02
5.964423198026156751e+04 3.975113605524664084e+00 4.140551065287356031e-02
5.964423201680503553e+04 4.037042458022059854e+00 4.115715423657265865e-02
5.964423205334850354e+04 3.950044016600545937e+00 4.065702384408990261e-02
5.964423208989197883e+04 3.997588109031319892e+00 4.160588356298444007e-02
5.964423212643545412e+04 3.842214548491209580e+00 3.747978343184993344e-02
5.964423216297892213e+04 3.976326750428261558e+00 4.119050875199577882e-02
5.964423219952239015e+04 3.998837553981087201e+00 4.200047187094184398e-02
5.964423223606586544e+04 3.938425623200376258e+00 3.935325979605295427e-02
5.964423227260934073e+04 3.991096414612629317e+00 4.024805794742279674e-02
5.964423230915280874e+04 3.918532880547015207e+00 3.929168673832408171e-02
5.964423234569628403e+04 4.020624382815195297e+00 4.019341307637740862e-02
5.964423238223975932e+04 3.991493488018301949e+00 3.990604793460517108e-02
5.964423241878322733e+04 4.049122560554443417e+00 4.237586458575278575e-02
5.964423245532669534e+04 3.873729976588898616e+00 3.747929325608979900e-02
5.964423249187017063e+04 3.904470515093600991e+00 3.779994089136853863e-02
5.964423252841364592e+04 3.993235137491734754e+00 3.949606815126406600e-02
5.964423256495711394e+04 3.901704828343986797e+00 3.949452378665815194e-02
5.964423260150058195e+04 3.948631288478707368e+00 3.828390533203876456e-02
5.964423263804405724e+04 3.938862228127039788e+00 3.899545239695278304e-02
5.964423267458753253e+04 4.008750924906343549e+00 3.946876436012856926e-02
5.964423271113100054e+04 3.965137761609783151e+00 3.923382868520731287e-02
5.964423274767447583e+04 3.983391849098168791e+00 3.989122181225325525e-02
5.964423278421795112e+04 3.991680868887027334e+00 3.828891776091272736e-02
5.964423282076141913e+04 3.981425553829232911e+00 3.843018568373916810e-02
5.964423285730488715e+04 3.929345625744659287e+00 3.883572787456571196e-02
5.964423289384836244e+04 3.939620186855632422e+00 3.862431173603508155e-02
5.964423293039183773e+04 3.965416849952538403e+00 3.959732832968921451e-02
5.964423296693530574e+04 3.976267604015898183e+00 4.193122872640672044e-02
5.964423300347877375e+04 4.031270467810835534e+00 4.131940605853130777e-02
5.964423304002224904e+04 4.045519353646301219e+00 4.053218810598051280e-02
5.964423307656572433e+04 3.908233124854168850e+00 3.817504894868672255e-02
5.964423311310919235e+04 3.979093487063985357e+00 3.887762066827882279e-02
5.964423314965266036e+04 4.002793803262365557e+00 3.929243578768552153e-02
5.964423318619613565e+04 3.965559143144811394e+00 3.872668647436222633e-02
5.964423322273961094e+04 4.006174570350379938e+00 3.905877631352545204e-02
5.964423325928307895e+04 3.931480004557365682e+00 3.898512915211525126e-02
5.964423329582655424e+04 3.964901044371357486e+00 4.028271795982861503e-02
5.964423333237002953e+04 3.918942014007170460e+00 3.808675984978675266e-02
5.964423336891349754e+04 3.944538835660028386e+00 3.830625758450217216e-02
5.964423340545696556e+04 3.885820557121291596e+00 3.668210958021461687e-02
5.964423344200044085e+04 3.990392772931257603e+00 3.966182976912231706e-02
5.964423347854391614e+04 3.959326173586845687e+00 3.962963894853586272e-02
5.964423351508738415e+04 3.945344423712952686e+00 3.963183553519745994e-02
5.964423355163085216e+04 3.938286228438334646e+00 3.954008291116604956e-02
5.964423358817432745e+04 3.867885606587332159e+00 3.792578040889476448e-02
5.964423362471780274e+04 3.923516420478990074e+00 3.938225517237550072e-02
5.964423366126127075e+04 3.985695011518226583e+00 3.978508645581132347e-02
5.964423369780474604e+04 3.892653068342333711e+00 3.795373806305705339e-02
5.964423373434822133e+04 3.841986802393984934e+00 3.770651888628015480e-02
5.964423377089168935e+04 3.860109295877918179e+00 3.815938883993998804e-02
5.964423380743515736e+04 3.885446987867638757e+00 3.811700089408458919e-02
5.964423384397863265e+04 3.915800433940423542e+00 3.925137146268475874e-02
5.964423388052210794e+04 3.913623841430672101e+00 3.796937205684074862e-02
5.964423391706557595e+04 3.844326585493389459e+00 3.712085951042930904e-02
5.964423395360904397e+04 3.878638579387186258e+00 3.879399829701350721e-02
5.964423399015251925e+04 3.942294014260438129e+00 3.824289847912106660e-02
5.964423402669599454e+04 3.887152838940755473e+00 3.741693984462184791e-02
5.964423406323946256e+04 3.858362744254109966e+00 3.810568143180458750e-02
5.964423409978293785e+04 3.879324466182933140e+00 3.831959139316085811e-02
5.964423413632641314e+04 3.870235770699151701e+00 3.774792083153571259e-02
5.964423417286988115e+04 3.899189714212378366e+00 3.766925946873679598e-02
5.964423420941334916e+04 3.907566350311021619e+00 3.827245021358081922e-02
5.964423424595682445e+04 3.861970264100216710e+00 3.814132690462476716e-02
5.964423428250029974e+04 3.900441632216217425e+00 3.767450721252254414e-02
5.964423431904376775e+04 3.918739722500190759e+00 3.795364956790030914e-02
5.964423435558723577e+04 3.830655861050962230e+00 3.702831642837954573e-02
5.964423439213071106e+04 3.891348754076670247e+00 3.851857988145641204e-02
5.964423442867418635e+04 3.917945931259339876e+00 3.781886240065893134e-02
5.964423446521765436e+04 3.869501901871581051e+00 3.768077939495798057e-02
5.964423450176112965e+04 3.897663682148852615e+00 3.870241591923655883e-02
5.964423453830460494e+04 3.952966882005673366e+00 3.931814437615143570e-02
5.964423457484807295e+04 3.877640769164439227e+00 3.880326457226632858e-02
5.964423461139154097e+04 3.817249224646072303e+00 3.636736419992252917e-02
5.964423464793501626e+04 3.885687345257653913e+00 3.798281499479518736e-02
5.964423468447849154e+04 3.771958753442461010e+00 3.646235467416153453e-02
5.964423472102195956e+04 3.845752929516702334e+00 3.701597056749746789e-02
5.964423475756543485e+04 3.871864328962093982e+00 3.967557104678501312e-02
5.964423479410891014e+04 3.868798959403979332e+00 3.773295275269276938e-02
5.964423483065237815e+04 3.846283763971804603e+00 3.698018677321671110e-02
5.964423486719584616e+04 3.926454452210003776e+00 3.780064108324630162e-02
5.964423490373932145e+04 3.844451060401744780e+00 3.662045929829279428e-02
5.964423494028279674e+04 3.867298051442844997e+00 3.696028247443885334e-02
5.964423497682626476e+04 3.800861272381749867e+00 3.600388254102246388e-02
5.964423501336973277e+04 3.933394323190798403e+00 3.767241899556032086e-02
5.964423504991320806e+04 3.848465461887461192e+00 3.634902895622588170e-02
5.964423508645668335e+04 3.906956133828995981e+00 3.746466699437434739e-02
5.964423512300015136e+04 3.933922215521420629e+00 3.848996066399098387e-02
5.964423515954362665e+04 3.850600684316475508e+00 3.621289855394214940e-02
5.964423519608710194e+04 3.918199430603300115e+00 3.753573875569140433e-02
5.964423523263056995e+04 3.950604999911159876e+00 3.884836518119039184e-02
5.964423526917403797e+04 3.907121633841853736e+00 3.720280887014194154e-02
5.964423530571751326e+04 3.898775443434366661e+00 3.738863421328098707e-02
5.964423534226098855e+04 3.922748992785533684e+00 3.806567156839695681e-02
5.964423537880445656e+04 3.879471136819737875e+00 3.625893904062910816e-02
5.964423541534792457e+04 3.843432685317636821e+00 3.692982720022474491e-02
5.964423545189139986e+04 3.865010673844440525e+00 3.727646077934434338e-02
5.964423548843487515e+04 3.859814974257036901e+00 3.705350998318071576e-02
5.964423552497834316e+04 3.992432932358823017e+00 3.891106437652630534e-02
5.964423556152181118e+04 3.837753528032157302e+00 3.697619806282509414e-02
5.964423559806528647e+04 3.862521800395005478e+00 3.751926249379151229e-02
5.964423563460876176e+04 3.962595753219315231e+00 3.986282816061503115e-02
5.964423567115222977e+04 3.845001390433815835e+00 3.714339944528519816e-02
5.964423570769570506e+04 3.913243917948234785e+00 3.761329053428556085e-02
5.964423574423918035e+04 3.916355396625891938e+00 3.754343190139686898e-02
5.964423578078264836e+04 3.948773401619621204e+00 3.710565815975559040e-02
5.964423581732611638e+04 3.895900002893434966e+00 3.687253910319190919e-02
5.964423585386959166e+04 3.984334126914146346e+00 4.012815266162164662e-02
5.964423589041306695e+04 3.975139260183953027e+00 3.764656852727666508e-02
5.964423592695653497e+04 3.878162542533737156e+00 3.658484071169645913e-02
5.964423596350000298e+04 3.932362170721174888e+00 3.727357364441565707e-02
5.964423600004347827e+04 3.976934480721789011e+00 4.064044463191233969e-02
5.964423603658695356e+04 3.971282434111149673e+00 3.888281577066569905e-02
5.964423607313042157e+04 3.958070946005539437e+00 3.771219370731561382e-02
5.964423610967388959e+04 3.966801091211006991e+00 3.762909310629417026e-02
5.964423614621736488e+04 3.938366826230966566e+00 3.782733762174084191e-02
5.964423618276084017e+04 3.953693001968904053e+00 3.815360203476834272e-02
5.964423621930430818e+04 3.975530709107653049e+00 3.860456379249670167e-02
5.964423625584778347e+04 3.917821625517901030e+00 3.854966556472475686e-02
5.964423629239125148e+04 3.981110986261997997e+00 3.865742040996911211e-02
5.964423632893472677e+04 3.944064000752397270e+00 3.794778959952060243e-02
5.964423636547819478e+04 3.989611094077968989e+00 3.907355827449921631e-02
5.964423640202167007e+04 3.977839792793803397e+00 3.762735855083153280e-02
5.964423643856514536e+04 3.909475999906387056e+00 3.690495328394995805e-02
5.964423647510861338e+04 3.903486618159541788e+00 3.713143200585081877e-02
5.964423651165208139e+04 3.932323922239377101e+00 3.881232529858879426e-02
5.964423654819555668e+04 3.966197886714415421e+00 3.937850536492770032e-02
5.964423658473903197e+04 3.937922392839118491e+00 3.958307362901436477e-02
5.964423662128249998e+04 3.861908871246116703e+00 3.629635744776227302e-02
5.964423665782597527e+04 3.975560370018359269e+00 3.836080109067517563e-02
5.964423669436944328e+04 3.919653095078723393e+00 3.735807365619991938e-02
5.964423673091291857e+04 3.974632060288076474e+00 4.071543928456027722e-02
5.964423676745638659e+04 3.972681570096938231e+00 3.823938986575638882e-02
5.964423680399985460e+04 3.963931651248541854e+00 3.772709964439723007e-02
5.964423684054332989e+04 3.984446461407892492e+00 3.804803615113565296e-02
5.964423687708680518e+04 3.941012789391266757e+00 3.804707823214492635e-02
5.964423691363027319e+04 3.900332788416627228e+00 3.748465781482009790e-02
5.964423695017374848e+04 3.921338160719733956e+00 3.919495651115900703e-02
5.964423698671722377e+04 3.951316074175004633e+00 3.759755237740484979e-02
5.964423702326069179e+04 3.979743396930323307e+00 3.774523172524473641e-02
5.964423705980415980e+04 3.953518034257226699e+00 3.771928218275825972e-02
5.964423709634763509e+04 3.960544739395417846e+00 3.852914002739060012e-02
5.964423713289111038e+04 4.001450580817238922e+00 4.009117685566672418e-02
5.964423716943457839e+04 4.032886115077896072e+00 3.964960521520574654e-02
5.964423720597804640e+04 3.954219248267987208e+00 3.871425745390597029e-02
5.964423724252152169e+04 3.992082851123178955e+00 3.907357801764066441e-02
5.964423727906499698e+04 4.018519289935195360e+00 3.970114374191749396e-02
5.964423731560846500e+04 3.990289102605376392e+00 4.019078427744558063e-02
5.964423735215194029e+04 3.972428340268145952e+00 3.996821950149768987e-02
5.964423738869541558e+04 3.964214120882962877e+00 3.887396145201209990e-02
5.964423742523888359e+04 3.935268518572317298e+00 3.694047234569206029e-02
5.964423746178235160e+04 3.898050730903372951e+00 3.789874627055382639e-02
5.964423749832582689e+04 3.892087200866020780e+00 3.823963714013429299e-02
5.964423753486930218e+04 3.904679507789436510e+00 3.739266039130426100e-02
5.964423757141277019e+04 3.900445187390807256e+00 3.818663354903562013e-02
5.964423760795624548e+04 3.955527243637225521e+00 3.901030775998436811e-02
5.964423764449972077e+04 3.920245363102506264e+00 3.781457859737615002e-02
5.964423768104318879e+04 3.909287496211326207e+00 3.724076448848782223e-02
5.964423771758665680e+04 3.938502877280896541e+00 3.856065773142546699e-02
5.964423775413013209e+04 3.846937712055768177e+00 3.682374948548586269e-02
5.964423779067360738e+04 3.937980556130138421e+00 3.754383563453004419e-02
5.964423782721707539e+04 3.952884145299900620e+00 3.721909636215108702e-02
5.964423786376054341e+04 3.977763259210864266e+00 3.933148522777399347e-02
5.964423790030401869e+04 4.015274284629620993e+00 3.878675197092150417e-02
5.964423793684749398e+04 3.857923212080093034e+00 3.622020177392970552e-02
5.964423797339096200e+04 3.966889700511321948e+00 3.776007227083965495e-02
5.964423800993443729e+04 3.922852967036805971e+00 3.723218060947435654e-02
5.964423804647791258e+04 3.969224919567124754e+00 3.965106291212022738e-02
5.964423808302138059e+04 3.957051787205513982e+00 3.885034800122384724e-02
5.964423811956484860e+04 3.991956887060323034e+00 3.941031105653429456e-02
5.964423815610832389e+04 3.989632322135610920e+00 3.891067286654670276e-02
5.964423819265179918e+04 4.045368924283789802e+00 3.909800097697872096e-02
5.964423822919526719e+04 3.895504955303967787e+00 3.689330158372803453e-02
5.964423826573873521e+04 3.876818242915500257e+00 3.642316177777000369e-02
5.964423830228221050e+04 3.922768117633328888e+00 3.838021802284713457e-02
5.964423833882568579e+04 4.001026350824306022e+00 4.023759267582885379e-02
5.964423837536915380e+04 3.937842482597398774e+00 4.029179265962710282e-02
5.964423841191262909e+04 3.956596451697336647e+00 4.063925924044697185e-02
5.964423844845610438e+04 4.027075451747069046e+00 4.224762894315028938e-02
5.964423848499957239e+04 3.955355941917109153e+00 3.931309276751045190e-02
5.964423852154304041e+04 3.983567557530955927e+00 4.117648050860374387e-02
5.964423855808651570e+04 3.935388177827955580e+00 3.985904300752052265e-02
5.964423859462999098e+04 3.918980327602796798e+00 3.744845514679884940e-02
5.964423863117345900e+04 3.988377118693564594e+00 4.069986753594297818e-02
5.964423866771692701e+04 3.977815179273055612e+00 3.976769551636187561e-02
5.964423870426040230e+04 3.997478691727652578e+00 4.073410565631708363e-02
5.964423874080387759e+04 4.000213880868356497e+00 3.927420494895426245e-02
5.964423877734734560e+04 3.954909668591572114e+00 3.935753592262630080e-02
5.964423881389082089e+04 4.040509940269234157e+00 4.120377857902536578e-02
5.964423885043429618e+04 3.940661750980025246e+00 3.906060546508749454e-02
5.964423888697776420e+04 3.929976933578120057e+00 3.874096089824968087e-02
5.964423892352123221e+04 4.030016171884024168e+00 4.415231629542989283e-02
5.964423896006470750e+04 4.058859953500871143e+00 4.337700748231464870e-02
5.964423899660818279e+04 4.013973768125373986e+00 4.128620782943878686e-02
5.964423903315165080e+04 4.027099823774524801e+00 4.078783506266391717e-02
5.964423906969512609e+04 3.932843609274005559e+00 4.006373172085744144e-02
5.964423910623860138e+04 3.898281251815783222e+00 3.847533793948584857e-02
5.964423914278206939e+04 3.971910374062515015e+00 3.932673424242463800e-02
5.964423917932553741e+04 3.966615550032608351e+00 3.960109730781706527e-02
5.964423921586901270e+04 3.981132075471698784e+00 4.013237943957850828e-02
5.964423925241248799e+04 3.967314492865224640e+00 3.861325388505973399e-02
5.964423928895595600e+04 3.904586659294837947e+00 3.877932558006844804e-02
5.964423932549942401e+04 3.960518098762576322e+00 4.071976437692971518e-02
5.964423936204289930e+04 3.890578954007040569e+00 3.796958918414917311e-02
5.964423939858637459e+04 4.050937254995129244e+00 4.047613202428340662e-02
5.964423943512984260e+04 3.944488004681100168e+00 3.752300777786222313e-02
5.964423947167331062e+04 3.947158115086364383e+00 3.828581080311067864e-02
5.964423950821678591e+04 3.900379817388856196e+00 3.727855761515502797e-02
5.964423954476026120e+04 4.075455746367238952e+00 4.065878738875329523e-02
5.964423958130372921e+04 3.931959560054012037e+00 3.818775196244809933e-02
5.964423961784719722e+04 4.023707738836078462e+00 4.023029879545957088e-02
5.964423965439067251e+04 3.990616857967748121e+00 3.957349064816585021e-02
5.964423969093414780e+04 3.955674472016740939e+00 3.861710906501412272e-02
5.964423972747761582e+04 3.970508070232051434e+00 3.892009557890718091e-02
5.964423976402109110e+04 4.015917111789393701e+00 3.973094872507165060e-02
5.964423980056456639e+04 3.999098070221676071e+00 4.004705653178559921e-02
5.964423983710803441e+04 3.988971921084330852e+00 3.995718187252317311e-02
5.964423987365150242e+04 3.967311311684603492e+00 4.024258886292420706e-02
5.964423991019497771e+04 3.947449534454983588e+00 4.073268529479859984e-02
5.964423994673845300e+04 3.928290528306673579e+00 4.079769228980507922e-02
5.964423998328192101e+04 3.971393264655610711e+00 4.029661246428090093e-02
5.964424001982539630e+04 3.972771015138283790e+00 4.018274993030003517e-02
5.964424005636886432e+04 4.045951399983183094e+00 4.124812501228784095e-02
5.964424009291233961e+04 3.893693693693693447e+00 3.816857753324964797e-02
5.964424012945580762e+04 3.871426021157378994e+00 3.707088753412022403e-02
5.964424016599928291e+04 3.874712282904373417e+00 3.725785841317064140e-02
5.964424020254275820e+04 3.937811369585036303e+00 3.806517359121518174e-02
5.964424023908622621e+04 3.882300152675314919e+00 3.752606137209745646e-02
5.964424027562969422e+04 3.879085119783526991e+00 3.871632911449893882e-02
5.964424031217316951e+04 3.903455744580881515e+00 3.990019662597835831e-02
5.964424034871664480e+04 3.902693771747506535e+00 3.764200296092281434e-02
5.964424038526011282e+04 3.922727114534634296e+00 3.973606288771321798e-02
5.964424042180358083e+04 3.917209318726785572e+00 3.822145792115388963e-02
5.964424045834705612e+04 3.931039945550131254e+00 3.959044971069273361e-02
5.964424049489053141e+04 3.905225816699316788e+00 3.880027946500082953e-02
5.964424053143399942e+04 3.866977369007146947e+00 3.754949262686901879e-02
5.964424056797746744e+04 3.889595023605075141e+00 3.844311348503243880e-02
5.964424060452094272e+04 3.932128732801288606e+00 3.876638533437930939e-02
5.964424064106441801e+04 3.851760402905256786e+00 3.807664319835877414e-02
5.964424067760788603e+04 3.910209059030147483e+00 3.910795138735007059e-02
5.964424071415136132e+04 3.896939605110337101e+00 3.846539345714534291e-02
5.964424075069482933e+04 3.939725849641976030e+00 3.950067411140485707e-02
5.964424078723830462e+04 3.926576680715857304e+00 3.894240271380507157e-02
5.964424082378177263e+04 3.856936996934240636e+00 3.863212659306960312e-02
5.964424086032524792e+04 3.855003800802588643e+00 3.828529373759691212e-02
5.964424089686872321e+04 3.820457347570195950e+00 3.700937687018779343e-02
5.964424093341219123e+04 3.893783722564569949e+00 3.918366992956770489e-02
5.964424096995565924e+04 3.863990861596089399e+00 3.904410170757084686e-02
5.964424100649913453e+04 3.887706307017340102e+00 3.848031538777908073e-02
5.964424104304260982e+04 3.859673325882462702e+00 3.957499719834070562e-02
5.964424107958607783e+04 3.828170223132203009e+00 3.746139767442902696e-02
5.964424111612955312e+04 3.847383096137089620e+00 3.790286519793946429e-02
5.964424115267302113e+04 3.846263208899359576e+00 3.769429891846781677e-02
5.964424118921649642e+04 3.937712257776419644e+00 3.964168153032789771e-02
5.964424122575996444e+04 3.819032258064515961e+00 3.755481936051837527e-02
5.964424126230343973e+04 3.892365500365313924e+00 3.957094506361065467e-02
5.964424129884691502e+04 3.961523712885013815e+00 4.062070677750297815e-02
5.964424133539038303e+04 3.938739535397843827e+00 4.061125363746712763e-02
5.964424137193385104e+04 3.943301567071228142e+00 4.091111199036229912e-02
5.964424140847732633e+04 3.885780885780885985e+00 3.859262164599629868e-02
5.964424144502080162e+04 3.943412935029666055e+00 3.896191924376987692e-02
5.964424148156426963e+04 3.887111597119623951e+00 3.801701605792838501e-02
5.964424151810773765e+04 3.893130081300812950e+00 3.850749491322773971e-02
5.964424155465121294e+04 3.882143629235344395e+00 3.820133433224402048e-02
5.964424159119468823e+04 3.927026249170352479e+00 3.917499165915811626e-02
5.964424162773815624e+04 3.892022539069074138e+00 3.940546210081584400e-02
5.964424166428163153e+04 3.907438045518055514e+00 3.841065855117006822e-02
5.964424170082510682e+04 3.919725266695893495e+00 3.928287065404933998e-02
5.964424173736857483e+04 3.936882386569132031e+00 3.954803016087162643e-02
5.964424177391204285e+04 3.882153210066176197e+00 4.003757133775195931e-02
5.964424181045551813e+04 3.957810089682153976e+00 4.138943168075376322e-02
5.964424184699899342e+04 3.954861892189479367e+00 3.924913617388146869e-02
5.964424188354246144e+04 3.801376308330013831e+00 3.648824488129110560e-02
5.964424192008593673e+04 3.966882903351170775e+00 4.022952136066527268e-02
5.964424195662941202e+04 3.962821886516973091e+00 3.988777863947646357e-02
5.964424199317288003e+04 3.979643035081034785e+00 3.971248345610136482e-02
5.964424202971634804e+04 3.983792403089045919e+00 4.185036631422960063e-02
5.964424206625982333e+04 3.961255946273669171e+00 3.925727330170153406e-02
5.964424210280329862e+04 3.994255205301440181e+00 4.051506705796388552e-02
5.964424213934676663e+04 3.922832083325910713e+00 3.830052381044111998e-02
5.964424217589023465e+04 3.955489126285435919e+00 3.899926867907908129e-02
5.964424221243370994e+04 3.953431586291096256e+00 4.157012902175291624e-02
5.964424224897718523e+04 3.918618009316149120e+00 4.064594433287842951e-02
5.964424228552065324e+04 3.963525106133801934e+00 4.031350140161323731e-02
5.964424232206412853e+04 3.947007312979069926e+00 4.023874835534135136e-02
5.964424235860760382e+04 3.994620516359646878e+00 3.969621014263288034e-02
5.964424239515107183e+04 3.996948058069381471e+00 4.063746273172137713e-02
5.964424243169453985e+04 4.001483292677979975e+00 4.082930755221051561e-02
5.964424246823801514e+04 4.009320693237627964e+00 4.100383068849719481e-02
5.964424250478149042e+04 3.956559849144518637e+00 4.235336530199110966e-02
5.964424254132495844e+04 4.040469347239917575e+00 4.281838643409256739e-02
5.964424257786842645e+04 3.959827650283378020e+00 4.054207239002163149e-02
5.964424261441190174e+04 4.035202779353374680e+00 4.170647835213953103e-02
5.964424265095537703e+04 3.881745007037256556e+00 3.777041941037308920e-02
5.964424268749884504e+04 3.942563017681365523e+00 3.941795881566196452e-02
5.964424272404232033e+04 4.009501501501500975e+00 4.004117216664661999e-02
5.964424276058579562e+04 3.964429212952020887e+00 4.074775710089949265e-02
5.964424279712926364e+04 3.931746411622897952e+00 4.026318601138823700e-02
5.964424283367273165e+04 3.949086694537907061e+00 4.045025312542330220e-02
5.964424287021620694e+04 3.830983737975263370e+00 3.848850877550157729e-02
5.964424290675968223e+04 3.880025393893922647e+00 3.833703676100849028e-02
5.964424294330315024e+04 3.844689930483859541e+00 3.901897749651078717e-02
5.964424297984661825e+04 3.980420724534701638e+00 4.129622572926161528e-02
5.964424301639009354e+04 3.956458867942419300e+00 4.058175238646469923e-02
5.964424305293356883e+04 3.863201993530171574e+00 4.091674855317754128e-02
5.964424308947703685e+04 3.952094109301569791e+00 4.045680557357960588e-02
5.964424312602051214e+04 3.918610249122705280e+00 3.967381171542311985e-02
5.964424316256398743e+04 3.886345516101822550e+00 4.054640942562513783e-02
5.964424319910745544e+04 3.991507342174622774e+00 4.123464317498928139e-02
5.964424323565092345e+04 3.970045011914918209e+00 4.134236935948882447e-02
5.964424327219439874e+04 3.973593843196071340e+00 4.488793636751354371e-02
5.964424330873787403e+04 3.931331978889086809e+00 4.385484893120023681e-02
5.964424334528134204e+04 3.898134298535070208e+00 4.335716525719189585e-02
5.964424338182481733e+04 3.913899031546090423e+00 4.341450127927386216e-02
5.964424341836829262e+04 3.880381477677902424e+00 4.282019554645044579e-02
5.964424345491176064e+04 3.853323336889760142e+00 3.926037801182534481e-02
5.964424349145522865e+04 3.871774384983701189e+00 4.068027159225520023e-02
5.964424352799870394e+04 3.858292394679520232e+00 4.031465944342969843e-02
5.964424356454217923e+04 3.897751951976430540e+00 4.114109421930377264e-02
5.964424360108564724e+04 3.828296312633858278e+00 3.972207344875573060e-02
5.964424363762911526e+04 3.901405100596384568e+00 4.299691481515349745e-02
5.964424367417259054e+04 3.902865133334881165e+00 4.144359096928996317e-02
5.964424371071606583e+04 3.870950545394898246e+00 4.002791132716895101e-02
5.964424374725953385e+04 3.870791924205351009e+00 3.993600942818911065e-02
5.964424378380300914e+04 3.930476257195230971e+00 4.076618727383200108e-02
5.964424382034648443e+04 3.915343915343914905e+00 4.483762637327561723e-02
5.964424385688995244e+04 3.968470507988216323e+00 4.437788170830583856e-02
5.964424389343342045e+04 3.894790307871679680e+00 4.372397157217987329e-02
5.964424392997689574e+04 3.866155048343266731e+00 4.335024350775461277e-02
5.964424396652037103e+04 3.864282203131948368e+00 4.149969532815529077e-02
5.964424400306383905e+04 3.881827522592999458e+00 4.291891159700136210e-02
5.964424403960730706e+04 3.885482134796347076e+00 4.536801903080309173e-02
5.964424407615078235e+04 3.823680570426488678e+00 4.147628414145655001e-02
5.964424411269425764e+04 3.881333021542112238e+00 4.742788854120796871e-02
5.964424414923772565e+04 3.769208579379624613e+00 4.219854263226650859e-02
5.964424418578119366e+04 3.910775986390953918e+00 4.126631597406051066e-02
5.964424422232466895e+04 3.876247182850983464e+00 4.048737880052383220e-02
5.964424425886814424e+04 3.903809474418149517e+00 4.134532277378199366e-02
5.964424429541161226e+04 3.935219414350853206e+00 4.104990273111290555e-02
5.964424433195508755e+04 3.986242701814495693e+00 4.315717752003842000e-02
5.964424436849856284e+04 3.954629516192076366e+00 4.195344019493924687e-02
5.964424440504203085e+04 3.931789927183770406e+00 4.256623523172668039e-02
5.964424444158549886e+04 3.940579786271659835e+00 4.053813063321759502e-02
5.964424447812897415e+04 3.939679995420328318e+00 4.124984442680137975e-02
5.964424451467244944e+04 3.956995317063054962e+00 4.163973388012028737e-02
5.964424455121591745e+04 4.051757708783233269e+00 4.233328369813501441e-02
5.964424458775938547e+04 3.914036391695839168e+00 4.016622902676041801e-02
5.964424462430286076e+04 4.017565754942554967e+00 4.355639206782205980e-02
5.964424466084633605e+04 3.973292751636530173e+00 4.164615306831358221e-02
5.964424469738980406e+04 4.034275850731546598e+00 4.309245757628378526e-02
5.964424473393327207e+04 3.978297067063710113e+00 4.324695610359974990e-02
5.964424477047674736e+04 3.993429498401138922e+00 4.238611267509981295e-02
5.964424480702022265e+04 3.959045363670982365e+00 3.944474178833354966e-02
5.964424484356369067e+04 3.977776598817502673e+00 4.138601208430887218e-02
5.964424488010716595e+04 3.855937095880288545e+00 4.090035379291066114e-02
5.964424491665064124e+04 3.918709828896780767e+00 4.066209898350373053e-02
5.964424495319410926e+04 3.966102296525041648e+00 4.211793862792473364e-02
5.964424498973757727e+04 3.899896030191452923e+00 4.289357916810804944e-02
5.964424502628105256e+04 3.882124721525834765e+00 3.991414883281176051e-02
5.964424506282452785e+04 3.940432620120120522e+00 4.220670184929335017e-02
5.964424509936799586e+04 3.902251353662012257e+00 4.087829877651436017e-02
5.964424513591146388e+04 4.000446418082280964e+00 4.327026897503753050e-02
5.964424517245493917e+04 4.007542730193614844e+00 4.305454307464534613e-02
5.964424520899841445e+04 3.900238671881872232e+00 4.062290070502594386e-02
5.964424524554188247e+04 3.902227968967575400e+00 4.250668375011661809e-02
5.964424528208535776e+04 3.910480065286040308e+00 3.992335990669845097e-02
5.964424531862882577e+04 3.928244327774822686e+00 4.196066110319565667e-02
5.964424535517230106e+04 3.949140494497032972e+00 4.092679824530313232e-02
5.964424539171576907e+04 3.903528695530006587e+00 3.940035839780228755e-02
5.964424542825924436e+04 3.952656232682132398e+00 4.113373982193273964e-02
5.964424546480271965e+04 3.883254969939763601e+00 3.867594521381259587e-02
5.964424550134618767e+04 3.931197033588527567e+00 3.966828116077102812e-02
5.964424553788965568e+04 3.934674457624931065e+00 3.950140543039398766e-02
5.964424557443313097e+04 3.927698562337968102e+00 3.937029592301909825e-02
5.964424561097660626e+04 3.927945755443274845e+00 4.287095430974163096e-02
5.964424564752007427e+04 3.961243275830086841e+00 4.341437019831400485e-02
5.964424568406354229e+04 3.900717186554912175e+00 4.129254862752274047e-02
5.964424572060701757e+04 3.867311243390794573e+00 3.819203009915506791e-02
5.964424575715049286e+04 3.915088937093275767e+00 3.955952721982136655e-02
5.964424579369396088e+04 3.926130811112661601e+00 3.895517084577249795e-02
5.964424583023743617e+04 3.893963735194366116e+00 3.895230603284423332e-02
5.964424586678090418e+04 3.921327486430279841e+00 3.842407333074165932e-02
5.964424590332437947e+04 3.936818452949726765e+00 3.924001960695232966e-02
5.964424593986784748e+04 3.911245868659289915e+00 3.939652764471605201e-02
5.964424597641132277e+04 3.953384920842867523e+00 4.277241674480150579e-02
5.964424601295479806e+04 3.948762498705542967e+00 4.172386349028364000e-02
5.964424604949826607e+04 3.957180440377466635e+00 4.353389835774590377e-02
5.964424608604173409e+04 3.950268632042981398e+00 4.015393532006536481e-02
5.964424612258520938e+04 3.955415643511352108e+00 4.119538510698898121e-02
5.964424615912868467e+04 3.956535741053025745e+00 3.965469954759948124e-02
5.964424619567215268e+04 3.981331004528445572e+00 4.212539593505176122e-02
5.964424623221562797e+04 3.980056058022943155e+00 4.278084474940524462e-02
5.964424626875910326e+04 3.929782500950910418e+00 4.136552255089555319e-02
5.964424630530257127e+04 3.949603883317305719e+00 4.290712878456695578e-02
5.964424634184603929e+04 4.018105194722269680e+00 4.376839256626059022e-02
5.964424637838951458e+04 3.958565741628992996e+00 4.109651405894185205e-02
5.964424641493298986e+04 3.928452165673909313e+00 3.975937829447460936e-02
5.964424645147645788e+04 3.969132122232353233e+00 4.037212503807890290e-02
5.964424648801992589e+04 4.000606689923113635e+00 4.150879028677122162e-02
5.964424652456340118e+04 3.935992483184563184e+00 4.050285741536324702e-02
5.964424656110687647e+04 4.075067609858638917e+00 4.286019441944206171e-02
5.964424659765034448e+04 4.027210252060811513e+00 4.363301913729869530e-02
5.964424663419381977e+04 3.991831999207104076e+00 4.124033301970492921e-02
5.964424667073729506e+04 3.970357057412778001e+00 4.009155733819055878e-02
5.964424670728076308e+04 4.016273907693015843e+00 4.295565868527799480e-02
5.964424674382423109e+04 4.006314350064350549e+00 4.340166417628835149e-02
5.964424678036770638e+04 3.988241006710231407e+00 4.011214111403629129e-02
5.964424681691118167e+04 4.004657336603664852e+00 4.110009048897739214e-02
5.964424685345464968e+04 4.024345856755772388e+00 4.118133496520118980e-02
5.964424688999811769e+04 4.011912478321041142e+00 4.001958947905701058e-02
5.964424692654159298e+04 3.988617439625099959e+00 4.002517490465130195e-02
5.964424696308506827e+04 3.940261327859210461e+00 3.971889338051783069e-02
5.964424699962853629e+04 4.040205129399163653e+00 4.219764344847943410e-02
5.964424703617201158e+04 4.032882588064794938e+00 4.090231437899067429e-02
5.964424707271548687e+04 4.024290085038563447e+00 4.225349542995929242e-02
5.964424710925895488e+04 3.973572508431213013e+00 4.048716907947884358e-02
5.964424714580242289e+04 3.990938017203198296e+00 4.103482272361669986e-02
5.964424718234589818e+04 4.048043869700442166e+00 4.309741743668332042e-02
5.964424721888937347e+04 3.930192699912590459e+00 4.042469605262213189e-02
5.964424725543284148e+04 3.941187369006125429e+00 3.947349181467277313e-02
5.964424729197630950e+04 3.941948120637245534e+00 3.907592240581134885e-02
5.964424732851978479e+04 3.965070739140006850e+00 4.065722251344068561e-02
5.964424736506326008e+04 3.947622657982102101e+00 4.086189192729530739e-02
5.964424740160672809e+04 4.004771433859251495e+00 4.278187910602659211e-02
5.964424743815020338e+04 3.986647705748306070e+00 4.176937461565223553e-02
5.964424747469367867e+04 3.953021962102335252e+00 4.023395163696436017e-02
5.964424751123714668e+04 3.931703656671188263e+00 4.063789582443395193e-02
5.964424754778061470e+04 3.981914838171678461e+00 4.250798273309790154e-02
5.964424758432408998e+04 3.893209599641135110e+00 4.059335618933195000e-02
5.964424762086756527e+04 4.011359948068808912e+00 4.321885106536942772e-02
5.964424765741103329e+04 3.994891680404950574e+00 4.126461060158301275e-02
5.964424769395450858e+04 4.017333495762342999e+00 4.307323235404415113e-02
5.964424773049798387e+04 3.972640854564542856e+00 4.226089587512788653e-02
5.964424776704145188e+04 4.053595190571239293e+00 4.078959564058330656e-02
5.964424780358491989e+04 4.059283783300980275e+00 4.166136678263632903e-02
5.964424784012839518e+04 3.973658447216703582e+00 4.378724507839334978e-02
5.964424787667187047e+04 4.017037616113309006e+00 4.343826983942666170e-02
5.964424791321533849e+04 3.997363966972392824e+00 4.471512488828698062e-02
5.964424794975880650e+04 4.032252719627022586e+00 4.922400028607408495e-02
5.964424798630228179e+04 4.036805724690628594e+00 4.279831440043996987e-02
5.964424802284575708e+04 4.024026093348033406e+00 4.289120425467510961e-02
5.964424805938922509e+04 3.963500239305331352e+00 4.147346359869415883e-02
5.964424809593270038e+04 4.013364545891618285e+00 4.318447911753330037e-02
5.964424813247617567e+04 4.072715135616245874e+00 4.475247206914372000e-02
5.964424816901964368e+04 4.030147213399771999e+00 4.410375245624106183e-02
5.964424820556311170e+04 4.031331263675208554e+00 4.406574175692504897e-02
5.964424824210658699e+04 4.019595140771995645e+00 4.236719978522387325e-02
5.964424827865006228e+04 3.985234046768564298e+00 4.038784396859270570e-02
5.964424831519353029e+04 3.976502586844050668e+00 3.964773119129996748e-02
5.964424835173699830e+04 3.946344754581780023e+00 3.905532128898153016e-02
5.964424838828047359e+04 4.013167195340659354e+00 4.245893177280431890e-02
5.964424842482394888e+04 4.026951359971649325e+00 4.062846552097206659e-02
5.964424846136741689e+04 3.981843864325438798e+00 3.974835517057571238e-02
5.964424849791089218e+04 3.929476503814126609e+00 3.890252085683785360e-02
5.964424853445436747e+04 3.915023452535985715e+00 3.985788446187479850e-02
5.964424857099783549e+04 4.004259486775307408e+00 4.380046626583500302e-02
5.964424860754130350e+04 3.963718558015532523e+00 4.053146904961146824e-02
5.964424864408477879e+04 3.978250285948910392e+00 4.039816122869652887e-02
5.964424868062825408e+04 3.982051701379559994e+00 4.142681253452629164e-02
5.964424871717172209e+04 3.949620677386404211e+00 4.347905420791960129e-02
5.964424875371519011e+04 3.993899409583011373e+00 4.404167174340599400e-02
5.964424879025866539e+04 4.046619112185344314e+00 4.364028200477305941e-02
5.964424882680214068e+04 4.000017498221014378e+00 4.347652109671806819e-02
5.964424886334560870e+04 3.932958482487137530e+00 4.194854431854887905e-02
5.964424889988908399e+04 4.024582786755059871e+00 4.425814621016264938e-02
5.964424893643255928e+04 3.895510961605381794e+00 4.047424074042211412e-02
5.964424897297602729e+04 3.856675373717833200e+00 3.992486320019307533e-02
5.964424900951949530e+04 3.844083369657482319e+00 4.166364635124452515e-02
5.964424904606297059e+04 3.987351168383859168e+00 4.405330601823797404e-02
5.964424908260644588e+04 3.934358085399936034e+00 4.150606051354954057e-02
5.964424911914991389e+04 3.923063856706066943e+00 4.057114174738530449e-02
5.964424915569338191e+04 3.963217883838618061e+00 4.501051250061413600e-02
5.964424919223685720e+04 3.934643569380361861e+00 4.038435787985666242e-02
5.964424922878033249e+04 3.890324679164941735e+00 4.110169739312551779e-02
5.964424926532380050e+04 3.858225995316159285e+00 4.022825534979559969e-02
5.964424930186726851e+04 3.868282723987422234e+00 4.065460954010904210e-02
5.964424933841074380e+04 3.859137497126758021e+00 3.828289312476060302e-02
5.964424937495421909e+04 3.911094958422981271e+00 4.183842526012153396e-02
5.964424941149768711e+04 3.889546717076536542e+00 4.071782221875381441e-02
5.964424944804116240e+04 3.893951474448137162e+00 3.977633223835357751e-02
5.964424948458463041e+04 3.919397255127557766e+00 4.095762701891610819e-02
5.964424952112810570e+04 3.925212530569465841e+00 4.256224785289585560e-02
5.964424955767157371e+04 3.842670254487161152e+00 4.093626764803003082e-02
5.964424959421504900e+04 3.892204951736607299e+00 4.014584691862753407e-02
5.964424963075852429e+04 3.864859655885341194e+00 3.845563868175465305e-02
5.964424966730199230e+04 3.870016831523368062e+00 4.066314876543413587e-02
5.964424970384546032e+04 3.885437690479357276e+00 4.007943657008315036e-02
5.964424974038893561e+04 3.854345826626810467e+00 4.048911125019143825e-02
5.964424977693241090e+04 3.892310919228819444e+00 3.943744895065821182e-02
5.964424981347587891e+04 3.910875186993378883e+00 4.235308842147068181e-02
5.964424985001935420e+04 3.857608213958896304e+00 4.080808798381913710e-02
5.964424988656282949e+04 3.953800061215359651e+00 4.163069639282975659e-02
5.964424992310629750e+04 3.832247853710745833e+00 3.979695155747614566e-02
5.964424995964976551e+04 3.885037946402865039e+00 4.063997130930883245e-02
5.964424999619324080e+04 4.018244620137806145e+00 4.277876201864744266e-02
5.964425003273671609e+04 3.910733575567122422e+00 4.102826129735322180e-02
5.964425006928018411e+04 3.930771622352982053e+00 4.281317466666868105e-02
5.964425010582365212e+04 3.905781285467339270e+00 3.972430013965667916e-02
5.964425014236712741e+04 3.880823802269264711e+00 4.211445169739717193e-02
5.964425017891060270e+04 3.919265228782633059e+00 3.987786123505544095e-02
5.964425021545407071e+04 3.934047656564596096e+00 4.208129792422353466e-02
5.964425025199754600e+04 3.879584432907302816e+00 3.966959020914154893e-02
5.964425028854102129e+04 3.873795474310261167e+00 3.863070279860481016e-02
5.964425032508448930e+04 3.927356559787339219e+00 4.033932566385516061e-02
5.964425036162795732e+04 3.922041958532210160e+00 4.115270224489606804e-02
5.964425039817143261e+04 3.875303898647979750e+00 3.853841681699256977e-02
5.964425043471490790e+04 3.915269901040111744e+00 4.145892554532252389e-02
5.964425047125837591e+04 3.933966580753525566e+00 4.027834078534490991e-02
5.964425050780185120e+04 3.889221051896915693e+00 3.938290332878977007e-02
5.964425054434531921e+04 3.931755702071150882e+00 4.164518857330414686e-02
5.964425058088879450e+04 3.906282447646269418e+00 3.995348900042498125e-02
5.964425061743226252e+04 3.899830985256534710e+00 3.981068983985984466e-02
5.964425065397573781e+04 3.907045592563180403e+00 4.093548560569514050e-02
5.964425069051921309e+04 4.006939895547490416e+00 4.492004541513418964e-02
5.964425072706268111e+04 3.937004070930794519e+00 4.646452121093991999e-02
5.964425076360614912e+04 3.924153841661069286e+00 4.249558040856538099e-02
5.964425080014962441e+04 3.865325884543762136e+00 4.148396128801784544e-02
5.964425083669309970e+04 3.941325053938851575e+00 4.218595451153973191e-02
5.964425087323656771e+04 3.908468333669035566e+00 4.235643075868261026e-02
5.964425090978004300e+04 3.954727092950461653e+00 4.220989424086680347e-02
5.964425094632351829e+04 3.906555293898202663e+00 4.094503387981693332e-02
5.964425098286698631e+04 3.880634141868035680e+00 4.064270431833393732e-02
5.964425101941045432e+04 3.914626617663179875e+00 4.132828808031618201e-02
5.964425105595392961e+04 3.937487969481855643e+00 4.157129118559586139e-02
5.964425109249740490e+04 3.938736296121655212e+00 3.997669047081861549e-02
5.964425112904087291e+04 3.866387144270366338e+00 3.974588827895433191e-02
5.964425116558434092e+04 3.949473793833639501e+00 4.226578470133343646e-02
5.964425120212781621e+04 3.978373417831107872e+00 4.303170692813979015e-02
5.964425123867129150e+04 3.883908079202196717e+00 3.987188412317697883e-02
5.964425127521475952e+04 3.852111658760104973e+00 3.997184819145166434e-02
5.964425131175823481e+04 3.907789573448759768e+00 4.297697539398102895e-02
5.964425134830171010e+04 3.907861136034232796e+00 4.221863402682977245e-02
5.964425138484517811e+04 3.903595995174081956e+00 4.381373085188505767e-02
5.964425142138864612e+04 3.940309765085214355e+00 4.389799492901590855e-02
5.964425145793212141e+04 3.948829406372686979e+00 4.453428088420501724e-02
5.964425149447559670e+04 3.973076321415534906e+00 4.433290522905271314e-02
5.964425153101906471e+04 4.017898014429946763e+00 4.527083326447525063e-02
5.964425156756253273e+04 3.873472741697835176e+00 4.368719579592434538e-02
5.964425160410600802e+04 3.940927611616817927e+00 4.198196672623279169e-02
5.964425164064948331e+04 3.903968691114654277e+00 4.025725293668568072e-02
5.964425167719295132e+04 3.942673389407630680e+00 3.952082775331226122e-02
5.964425171373642661e+04 4.026086342201472767e+00 4.275031647846230104e-02
5.964425175027990190e+04 3.931083929867058124e+00 4.250593675534466293e-02
5.964425178682336991e+04 3.986603118091245790e+00 4.286153769439444289e-02
5.964425182336683793e+04 3.937624155740961474e+00 4.042669097435098308e-02
5.964425185991031321e+04 4.028246040004624717e+00 4.482937028094167303e-02
5.964425189645378850e+04 3.925613240911019819e+00 4.390548638665131564e-02
5.964425193299725652e+04 3.931657717354050341e+00 4.250182220211871226e-02
5.964425196954073181e+04 4.003966008936509446e+00 4.522036337873857476e-02
5.964425200608419982e+04 4.071034113151271505e+00 4.684834635792708285e-02
5.964425204262767511e+04 3.906583750168987734e+00 4.188332210679369255e-02
5.964425207917114312e+04 4.013058910324556194e+00 4.213548316566094465e-02
5.964425211571461841e+04 3.976171866019909018e+00 4.255849493432205255e-02
5.964425215225809370e+04 4.035735454058937854e+00 4.338862313531062498e-02
5.964425218880156172e+04 3.940063109482970560e+00 4.178993620869091152e-02
5.964425222534502973e+04 4.021920783225229279e+00 4.258156414118520472e-02
5.964425226188850502e+04 3.935343867603977142e+00 4.182407722485444873e-02
5.964425229843198031e+04 3.997854200704144212e+00 4.356101363725499442e-02
5.964425233497544832e+04 4.003651066480555798e+00 4.308240599571201701e-02
5.964425237151891633e+04 3.951340298047100852e+00 4.101569166930345983e-02
5.964425240806239162e+04 3.953679085666931936e+00 4.132625992603617543e-02
5.964425244460586691e+04 4.006632030773561226e+00 4.146729194890656084e-02
5.964425248114933493e+04 3.933743133816064663e+00 4.054366457597549656e-02
5.964425251769281022e+04 4.002576019278595965e+00 4.148519532879886562e-02
5.964425255423627823e+04 3.950184225676453664e+00 3.998338024353923631e-02
5.964425259077975352e+04 4.049996199119365592e+00 4.519942813251515840e-02
5.964425262732322153e+04 3.987652457607932188e+00 4.185627415971825138e-02
5.964425266386669682e+04 3.995876657266598464e+00 4.089412111373514486e-02
5.964425270041017211e+04 4.014407971253493912e+00 4.368657873478414000e-02
5.964425273695364012e+04 4.007271803596323068e+00 4.115898450238167361e-02
5.964425277349710814e+04 3.954355986458788941e+00 3.996037752746694344e-02
5.964425281004058343e+04 4.000973732275479477e+00 4.249141387862826608e-02
5.964425284658405872e+04 4.019077460269743440e+00 4.275486097783367384e-02
5.964425288312752673e+04 3.999000215070014352e+00 4.235085602504468777e-02
5.964425291967099474e+04 4.015536057957868721e+00 4.364925143060089524e-02
5.964425295621447003e+04 4.016890297546566124e+00 4.152792345491945758e-02
5.964425299275794532e+04 3.959319260540088425e+00 4.057313573493630948e-02
5.964425302930141333e+04 3.987906374943174459e+00 4.222847192636118574e-02
5.964425306584488862e+04 3.980624553931835230e+00 4.054472316420779099e-02
5.964425310238836391e+04 3.980571972411848680e+00 4.005039534841949717e-02
5.964425313893183193e+04 4.042817803317663383e+00 4.240511673710251062e-02
5.964425317547529994e+04 4.042532879522787503e+00 4.290908105611940943e-02
5.964425321201877523e+04 3.897362368878361849e+00 4.105567063341766798e-02
5.964425324856225052e+04 3.967903857490558739e+00 4.065215021178368582e-02
5.964425328510571853e+04 3.962435187882318299e+00 4.218008867832769015e-02
5.964425332164918655e+04 4.009653787210327280e+00 4.343745177902827437e-02
5.964425335819266184e+04 3.963974353060565559e+00 4.437261867161564066e-02
5.964425339473613712e+04 3.967763879996341725e+00 4.670980223196288805e-02
5.964425343127960514e+04 3.985889135564260943e+00 4.435154236612901674e-02
5.964425346782308043e+04 3.894588568072038903e+00 4.264222543745407185e-02
5.964425350436655572e+04 3.994164592308454331e+00 4.400124953706323339e-02
5.964425354091002373e+04 3.954840361463309417e+00 4.344151580967945542e-02
5.964425357745349174e+04 3.972324282512995630e+00 4.576129375250052866e-02
5.964425361399696703e+04 3.991634645010143867e+00 4.556468854035528732e-02
5.964425365054044232e+04 3.969914338231044226e+00 4.518503230346133243e-02
5.964425368708391034e+04 3.949640826099969360e+00 4.364333475592150485e-02
5.964425372362737835e+04 3.942135128385324094e+00 4.306546680790430959e-02
5.964425376017085364e+04 4.024735144829647560e+00 4.673438118821732212e-02
5.964425379671432893e+04 3.999709102756542123e+00 4.641177575623116336e-02
5.964425383325779694e+04 3.976799600153429814e+00 4.371715385449591318e-02
5.964425386980127223e+04 3.954364569961488662e+00 4.129356169163675427e-02
5.964425390634474752e+04 3.974072835848426521e+00 4.389159302536990714e-02
5.964425394288821553e+04 3.937002151783028037e+00 4.497069614000848148e-02
5.964425397943168355e+04 3.959253877916693032e+00 4.421647670294891197e-02
5.964425401597515884e+04 3.964901249035356123e+00 4.474276722978930143e-02
5.964425405251863413e+04 3.933463942211299802e+00 4.211987493772711977e-02
5.964425408906210214e+04 3.950893318779800989e+00 4.238002182918983868e-02
5.964425412560557015e+04 4.052386502778562161e+00 4.305976050384984627e-02
5.964425416214904544e+04 3.957895645667251827e+00 4.319469398128585741e-02
5.964425419869252073e+04 3.998017777168449083e+00 4.640837479815824312e-02
5.964425423523598874e+04 3.970930398742318346e+00 4.621404703104764478e-02
5.964425427177946403e+04 4.054393605390971267e+00 4.353722676549348636e-02
5.964425430832293932e+04 3.949726188319316655e+00 3.973860293799493654e-02
5.964425434486640734e+04 4.040884206788388333e+00 4.128486327685234464e-02
5.964425438140987535e+04 4.010458002893662055e+00 3.973946036299882273e-02
5.964425441795335064e+04 3.974778173688255478e+00 4.184839770458417818e-02
5.964425445449682593e+04 3.944513956289392720e+00 4.096937958378656791e-02
5.964425449104029394e+04 3.973340312411781206e+00 4.131110069189544709e-02
5.964425452758376196e+04 3.952693785886275180e+00 4.169992944922440437e-02
5.964425456412723724e+04 3.995129662563494222e+00 4.441547514851029027e-02
5.964425460067071253e+04 3.979964114832536204e+00 4.433806042157745902e-02
5.964425463721418055e+04 3.953957566923486322e+00 4.231760454605698607e-02
5.964425467375765584e+04 3.911182045924198825e+00 4.162093842272082678e-02
5.964425471030113113e+04 3.892438322344702772e+00 3.874085790310780042e-02
5.964425474684459914e+04 3.914149590637864495e+00 4.155625953482618151e-02
5.964425478338806715e+04 3.934490397970544784e+00 4.085332739277047071e-02
5.964425481993154244e+04 3.921179683996574905e+00 4.059639351355019687e-02
5.964425485647501773e+04 3.933842503593633744e+00 4.154788651974682806e-02
5.964425489301848575e+04 3.987573746096656269e+00 4.213952035002369034e-02
5.964425492956196103e+04 3.922527340943561924e+00 4.188303507335757597e-02
5.964425496610543632e+04 3.919718438405549232e+00 4.083949324963929289e-02
5.964425500264890434e+04 4.033750857727691042e+00 4.423751887367222829e-02
5.964425503919237235e+04 3.874885896850753131e+00 4.021091575652491201e-02
5.964425507573584764e+04 3.913320929909060997e+00 4.008289670782003850e-02
5.964425511227932293e+04 3.919678164072322168e+00 3.986689258252959500e-02
5.964425514882279094e+04 3.925013269945304195e+00 4.046680302176428740e-02
5.964425518536625896e+04 3.967039452157247403e+00 4.192122556543463607e-02
5.964425522190973425e+04 3.943234277495534013e+00 4.065918795570117733e-02
5.964425525845320954e+04 4.000770137341159050e+00 4.529273039977781135e-02
5.964425529499667755e+04 3.956577778551895630e+00 4.272356816139760011e-02
5.964425533154015284e+04 3.978748455724983035e+00 4.289310244709958891e-02
5.964425536808362813e+04 4.015668272475505951e+00 4.250795540642984816e-02
5.964425540462709614e+04 3.979885977836141731e+00 4.218249082024780328e-02
5.964425544117056415e+04 4.011633791510822000e+00 4.339095351429248654e-02
5.964425547771403944e+04 3.988024893318507846e+00 4.303364593693129181e-02
5.964425551425751473e+04 3.957862963732484474e+00 4.357262515767645200e-02
5.964425555080098275e+04 4.020847909035857093e+00 4.283316991503319932e-02
5.964425558734445076e+04 3.951605335866498869e+00 4.130588309192104179e-02
5.964425562388792605e+04 4.073251183940814535e+00 4.425160320504573780e-02
5.964425566043140134e+04 4.001964908237057195e+00 4.519532073487868978e-02
5.964425569697486935e+04 3.973933277100723860e+00 3.967569975558757345e-02
5.964425573351834464e+04 3.979567572583544877e+00 4.292873644812329748e-02
5.964425577006181993e+04 3.990443524405101972e+00 4.296919267843690021e-02
5.964425580660528794e+04 3.982525145007143497e+00 4.322650598824299278e-02
5.964425584314875596e+04 4.050782675168088431e+00 4.452655568515844625e-02
5.964425587969223125e+04 3.959742810808341673e+00 4.136471074161190281e-02
5.964425591623570654e+04 4.074939708815910500e+00 4.337596305957783227e-02
5.964425595277917455e+04 4.127608413584582081e+00 4.475226630933146904e-02
5.964425598932264256e+04 3.937040571412046663e+00 4.099318457099867391e-02
5.964425602586611785e+04 3.926842481385002248e+00 4.007724930416668024e-02
5.964425606240959314e+04 3.990908459588653034e+00 4.185308468554148342e-02
5.964425609895306116e+04 3.962647500907034104e+00 4.124068283229027215e-02
5.964425613549653644e+04 3.925792333406085799e+00 3.958633084547879405e-02
5.964425617204001173e+04 3.953334634056765218e+00 4.151598834227501061e-02
5.964425620858347975e+04 3.997156403638869371e+00 4.174175857073660761e-02
5.964425624512694776e+04 3.896472838958389584e+00 3.860663299698672418e-02
5.964425628167042305e+04 3.977658002767931578e+00 4.208268343793921534e-02
5.964425631821389834e+04 4.019526515820066592e+00 4.196671501214657013e-02
5.964425635475736635e+04 3.997131128422820368e+00 4.121916449058975196e-02
5.964425639130083437e+04 3.981555864281852930e+00 4.214545991868485358e-02
5.964425642784430966e+04 3.872000136551394522e+00 4.221284809000135779e-02
5.964425646438778494e+04 3.925672539750752144e+00 4.273938271896165347e-02
5.964425650093125296e+04 3.944916153682870075e+00 4.067818340361292750e-02
5.964425653747472825e+04 3.976603431651583698e+00 4.170024655170522648e-02
5.964425657401820354e+04 4.032226769209059647e+00 4.418985894694194005e-02
5.964425661056167155e+04 3.959966886838101274e+00 4.221795260504744574e-02
5.964425664710513956e+04 3.957966633726675454e+00 4.332028386596081110e-02
5.964425668364861485e+04 4.004291445097489799e+00 4.260102080594253826e-02
5.964425672019209014e+04 3.914073426070341366e+00 4.246747572915675339e-02
5.964425675673555816e+04 3.856086628450440923e+00 4.157203533068597884e-02
5.964425679327903345e+04 3.934938980037177902e+00 4.255013307851043813e-02
5.964425682982250873e+04 3.998388902380514587e+00 4.329479414658805869e-02
5.964425686636597675e+04 3.975265367438556297e+00 4.377457941675396563e-02
5.964425690290944476e+04 3.934343405248149406e+00 4.243101754046927493e-02
5.964425693945292005e+04 3.904003003696857821e+00 4.169019494194124709e-02
5.964425697599639534e+04 4.002337659278799364e+00 4.429973343981014750e-02
5.964425701253986335e+04 3.944939523455209596e+00 4.589113631111272490e-02
5.964425704908333137e+04 4.005512975662229636e+00 4.698077490948313756e-02
5.964425708562680666e+04 3.958394902105651703e+00 4.477448277115874536e-02
5.964425712217028195e+04 3.924440303872009927e+00 4.146678758168572537e-02
5.964425715871374996e+04 4.001742921929921870e+00 4.342058339890803031e-02
5.964425719525722525e+04 3.964528473326460301e+00 4.241558575396490310e-02
5.964425723180070054e+04 3.999647233131864432e+00 4.236277137984498231e-02
5.964425726834416855e+04 3.958061983280218410e+00 4.233092051670887118e-02
5.964425730488763656e+04 3.898810065526028268e+00 4.095746237662456490e-02
5.964425734143111185e+04 3.941752921051868697e+00 4.167643152624918995e-02
5.964425737797458714e+04 3.938958128064625974e+00 4.278716766172863811e-02
5.964425741451805516e+04 3.998193299317926552e+00 4.301208315395009529e-02
5.964425745106152317e+04 3.928972710354064368e+00 4.328145138544732540e-02
5.964425748760499846e+04 3.964448350714926406e+00 4.308500483775468126e-02
5.964425752414847375e+04 3.978045812833941763e+00 4.338038830450035438e-02
5.964425756069194176e+04 3.934034121087252256e+00 4.199881135766225099e-02
5.964425759723540978e+04 3.956007729907923043e+00 4.622052745963864395e-02
5.964518882344827580e+04 3.903329910517822743e+00 4.173578394834046579e-01
5.964518884463328868e+04 3.852307546701053909e+00 3.544041998071604388e-02
5.964518887957859988e+04 3.961634369836262604e+00 3.710178188542335304e-02
5.964518891452390380e+04 3.882990120928360156e+00 3.561781291163506474e-02
5.964518894946920773e+04 3.922582505376214890e+00 3.596415101899291117e-02
5.964518898441451893e+04 3.949495192886917749e+00 3.706012012517276993e-02
5.964518901935983013e+04 3.928315433560137127e+00 3.700928963305474828e-02
5.964518905430513405e+04 3.896854451962757704e+00 3.563339036694016665e-02
5.964518908925044525e+04 3.859449243420663311e+00 3.633016684219589343e-02
5.964518912419575645e+04 3.936879187927872170e+00 3.645998608135962021e-02
5.964518915914106037e+04 3.880110444292713012e+00 3.601306515272123532e-02
5.964518919408637157e+04 3.864933474965341897e+00 3.524883844758070622e-02
5.964518922903168277e+04 3.891856929558903833e+00 3.648948168930712943e-02
5.964518926397699397e+04 3.858330042612380328e+00 3.582670860899919013e-02
5.964518929892230517e+04 3.858044220636695609e+00 3.553748134874427922e-02
5.964518933386760909e+04 3.864924379199100368e+00 3.573283157128469972e-02
5.964518936881291302e+04 3.858249210601856660e+00 3.569121319965145450e-02
5.964518940375822422e+04 3.882824221506638640e+00 3.650148702355007074e-02
5.964518943870353542e+04 3.831131584549518632e+00 3.563481051407219047e-02
5.964518947364883934e+04 3.853158911847777812e+00 3.570376181502492308e-02
5.964518950859415054e+04 3.921461159982108757e+00 3.735481612124271628e-02
5.964518954353946174e+04 3.834005027255846354e+00 3.544723267589849208e-02
5.964518957848476566e+04 3.853840373122756624e+00 3.537177869321780216e-02
5.964518961343007686e+04 3.852581578352123337e+00 3.564777466125645250e-02
5.964518964837538806e+04 3.861255775765457976e+00 3.583966446462467231e-02
5.964518968332069198e+04 3.799781097013283038e+00 3.504463658728860370e-02
5.964518971826600318e+04 3.882158770079016108e+00 3.585750743839546256e-02
5.964518975321131438e+04 3.852260837852219399e+00 3.586354056096737603e-02
5.964518978815661831e+04 3.738325758686409817e+00 3.419607435598968903e-02
5.964518982310192951e+04 3.902581996655538177e+00 3.658612784267647328e-02
5.964518985804724070e+04 3.800815454695650075e+00 3.523865874134356896e-02
5.964518989299254463e+04 3.821455864336054997e+00 3.488243928103586244e-02
5.964518992793785583e+04 3.895699184536394188e+00 3.577079099422361685e-02
5.964518996288316703e+04 3.843813956263611775e+00 3.514672604102420800e-02
5.964518999782847095e+04 3.829033642497794432e+00 3.467978349833007734e-02
5.964519003277378215e+04 3.863597165686717627e+00 3.533105503127510760e-02
5.964519006771909335e+04 3.824390185986595636e+00 3.522185727445804881e-02
5.964519010266439727e+04 3.885058722498397010e+00 3.535390952790728319e-02
5.964519013760970847e+04 3.878685533375223482e+00 3.581485661507573248e-02
5.964519017255501967e+04 3.836500797051206835e+00 3.497463045549534244e-02
5.964519020750032360e+04 3.909317894634525725e+00 3.588972315666850987e-02
5.964519024244563479e+04 3.852867591031540861e+00 3.532829427245263304e-02
5.964519027739094599e+04 3.901988893038271566e+00 3.584434724781965231e-02
5.964519031233624992e+04 3.850201470980896712e+00 3.510832380928301938e-02
5.964519034728156112e+04 3.803631565119778735e+00 3.445880410139502692e-02
5.964519038222687232e+04 3.859411619402221216e+00 3.490427331574160602e-02
5.964519041717217624e+04 3.974658040665434378e+00 3.651802039363710034e-02
5.964519045211748744e+04 3.866560139801548779e+00 3.506956006151090710e-02
5.964519048706279864e+04 3.868629644474489204e+00 3.564099194167007212e-02
5.964519052200810256e+04 3.856988023952095723e+00 3.521141362250657797e-02
5.964519055695341376e+04 3.810812090507163852e+00 3.458360441029866700e-02
5.964519059189872496e+04 3.864405157198839369e+00 3.539505003288274942e-02
5.964519062684402888e+04 3.851134226893592416e+00 3.532209895603093119e-02
5.964519066178934008e+04 3.833411503858781710e+00 3.517765889203942897e-02
5.964519069673465128e+04 3.914587776491377902e+00 3.606790540107051440e-02
5.964519073167995521e+04 3.808296594372281518e+00 3.458249530774781810e-02
5.964519076662526641e+04 3.883519978715170407e+00 3.568580464263047120e-02
5.964519080157057761e+04 3.846114714485565411e+00 3.521643776039605489e-02
5.964519083651588153e+04 3.815459597610627362e+00 3.490594895099813355e-02
5.964519087146119273e+04 3.835981726388079771e+00 3.512165199696113543e-02
5.964519090640650393e+04 3.824923496840674897e+00 3.553384470838574088e-02
5.964519094135180785e+04 3.906717815501721702e+00 3.625033654102097908e-02
5.964519097629711905e+04 3.807941730443697104e+00 3.529700118042278928e-02
5.964519101124243025e+04 3.898267350692092403e+00 3.658622051735904712e-02
5.964519104618773417e+04 3.859131946925844048e+00 3.621550684321704627e-02
5.964519108113304537e+04 3.799100378787878540e+00 3.545625007675536761e-02
5.964519111607835657e+04 3.890567497174902467e+00 3.674579911757420297e-02
5.964519115102366050e+04 3.825050321942721876e+00 3.596127864840053395e-02
5.964519118596897169e+04 3.896578225068618728e+00 3.673486961346617008e-02
5.964519122091428289e+04 3.833253505442267173e+00 3.659219754240593953e-02
5.964519125585958682e+04 3.772250095111279844e+00 3.471563233538622201e-02
5.964519129080489074e+04 3.886129578145775643e+00 3.669198293103033415e-02
5.964519132575020194e+04 3.824801953660134313e+00 3.523443569704278605e-02
5.964519136069551314e+04 3.864366560461234723e+00 3.581626336419050510e-02
5.964519139564082434e+04 3.892766846213037368e+00 3.571004249047383949e-02
5.964519143058612826e+04 3.832037986204253954e+00 3.536550574818814185e-02
5.964519146553143946e+04 3.846587116154873698e+00 3.569753253769723800e-02
5.964519150047674339e+04 3.822625862149861220e+00 3.605785764341759569e-02
5.964519153542205459e+04 3.886379755965618799e+00 3.615451752331796942e-02
5.964519157036736578e+04 3.826714343527080509e+00 3.516125881088635885e-02
5.964519160531266971e+04 3.874716405810428643e+00 3.617806154124701690e-02
5.964519164025798091e+04 3.830703047012407048e+00 3.616292706278317892e-02
5.964519167520329211e+04 3.796068340265102758e+00 3.611879099489098688e-02
5.964519171014859603e+04 3.823149104839246082e+00 3.553937337523557782e-02
5.964519174509390723e+04 3.834806373184842521e+00 3.611750144838402066e-02
5.964519178003921843e+04 3.806937679792926854e+00 3.558850270806974275e-02
5.964519181498452963e+04 3.830064736107965384e+00 3.601711460654363761e-02
5.964519184992984083e+04 3.895879049467124045e+00 3.767010337227807981e-02
5.964519188487514475e+04 3.833456300345920553e+00 3.583147376183904581e-02
5.964519191982044867e+04 3.929165496268975932e+00 3.682457607784840603e-02
5.964519195476575987e+04 3.852001398146250644e+00 3.548415133366659285e-02
5.964519198971107107e+04 3.844695652173913292e+00 3.617220467709721804e-02
5.964519202465637500e+04 3.816520594140813127e+00 3.568855033926909143e-02
5.964519205960168620e+04 3.940071937694030524e+00 3.735920863523727736e-02
5.964519209454699740e+04 3.881273493700985622e+00 3.682551741657288241e-02
5.964519212949230860e+04 3.920341211361482614e+00 3.758609253833014585e-02
5.964519216443761252e+04 3.834275977520028800e+00 3.628135359891040274e-02
5.964519219938292372e+04 3.842267723626367371e+00 3.658997877058695058e-02
5.964519223432822764e+04 3.881559455130135561e+00 3.733417298145172425e-02
5.964519226927353884e+04 3.871521606853465691e+00 3.669838790204277279e-02
5.964519230421885004e+04 3.809759407254408536e+00 3.585368515857813992e-02
5.964519233916415396e+04 3.829840161214129513e+00 3.578335327260759313e-02
5.964519237410946516e+04 3.826048785117691864e+00 3.628190869933387713e-02
5.964519240905477636e+04 3.844368327077943626e+00 3.589823799531215165e-02
5.964519244400008029e+04 3.807582556804053997e+00 3.568711370214801282e-02
5.964519247894539149e+04 3.864575195890443293e+00 3.666737670377198666e-02
5.964519251389070268e+04 3.843531333071082301e+00 3.604519670486122651e-02
5.964519254883600661e+04 3.801567873519296814e+00 3.504913502458296276e-02
5.964519258378131781e+04 3.802488252244927480e+00 3.544756523779889895e-02
5.964519261872662901e+04 3.874789573799582776e+00 3.688341689776168664e-02
5.964519265367193293e+04 3.821721631525199392e+00 3.606676343033672627e-02
5.964519268861724413e+04 3.785673444591358905e+00 3.502968238853366306e-02
5.964519272356255533e+04 3.814084122737814830e+00 3.623989675943538324e-02
5.964519275850785925e+04 3.847176396316987379e+00 3.658870393599225612e-02
5.964519279345317045e+04 3.834262710600864654e+00 3.730550641933755990e-02
5.964519282839848165e+04 3.894495384634307111e+00 3.638478240304193062e-02
5.964519286334378558e+04 3.856978015671159277e+00 3.602883165166718971e-02
5.964519289828909677e+04 3.836396655534699551e+00 3.590182827378977232e-02
5.964519293323440797e+04 3.820609323265286239e+00 3.568561091399254093e-02
5.964519296817971190e+04 3.804046807880314240e+00 3.538745545293012218e-02
5.964519300312502310e+04 3.868493657884049863e+00 3.582781958621249208e-02
5.964519303807033430e+04 3.870869233286072575e+00 3.646691508286610539e-02
5.964519307301563822e+04 3.863808277184961337e+00 3.581199531736081049e-02
5.964519310796094942e+04 3.919367218147705501e+00 3.668180698753131103e-02
5.964519314290626062e+04 3.847125417141891823e+00 3.566772666040000928e-02
5.964519317785156454e+04 3.929438547841197504e+00 3.760604369259134411e-02
5.964519321279687574e+04 3.901761615577404640e+00 3.698242108647484261e-02
5.964519324774218694e+04 3.899284841728239304e+00 3.703579675283070333e-02
5.964519328268749086e+04 3.914192034652869356e+00 3.748023971768056628e-02
5.964519331763280206e+04 3.930449599894028090e+00 3.722375349624287844e-02
5.964519335257811326e+04 3.850260078416209542e+00 3.542342689399786970e-02
5.964519338752341719e+04 3.847674314259220463e+00 3.565207105914303815e-02
5.964519342246872839e+04 3.844347003492404991e+00 3.542409831301140261e-02
5.964519345741403959e+04 3.949809668939306739e+00 3.796604053507025844e-02
5.964519349235934351e+04 3.928339534544392997e+00 3.669091999663886411e-02
5.964519352730465471e+04 3.863908546543277200e+00 3.562463373038970288e-02
5.964519356224996591e+04 3.856005885500267460e+00 3.541688995088909664e-02
5.964519359719526983e+04 3.896777799144272247e+00 3.605714233709970268e-02
5.964519363214058103e+04 3.870017641957958165e+00 3.557543759462669652e-02
5.964519366708588495e+04 3.865655836341756579e+00 3.546586686649044751e-02
5.964519370203119615e+04 3.914720349790489884e+00 3.642256906765485580e-02
5.964519373697650008e+04 3.863020355272393402e+00 3.590573899207064046e-02
5.964519377192181128e+04 3.869040825546282480e+00 3.614888573759019591e-02
5.964519380686712248e+04 3.900696727492082960e+00 3.552879506815111860e-02
5.964519384181242640e+04 3.923178815885687953e+00 3.671686580214201384e-02
5.964519387675773760e+04 3.888586105945389004e+00 3.586691220474092640e-02
5.964519391170304880e+04 3.894626185310678945e+00 3.601529222230170912e-02
5.964519394664835272e+04 3.849349676621647287e+00 3.649988507296691997e-02
5.964519398159366392e+04 3.953765631327696539e+00 3.690145919186613166e-02
5.964519401653897512e+04 3.959971841926400060e+00 3.728786299213596167e-02
5.964519405148427904e+04 3.856621004566210154e+00 3.572402960171200403e-02
5.964519408642959024e+04 3.952413427755484765e+00 3.673348224810205759e-02
5.964519412137490144e+04 3.902780975461981328e+00 3.622691421070129564e-02
5.964519415632020537e+04 3.874837096574458073e+00 3.564372470370249374e-02
5.964519419126551657e+04 3.926289851730018654e+00 3.657129970701720328e-02
5.964519422621082776e+04 3.930624723244994012e+00 3.681575331033407061e-02
5.964519426115613169e+04 3.890952769846143244e+00 3.633918549997351005e-02
5.964519429610144289e+04 3.955334007552047115e+00 3.792622949770297486e-02
5.964519433104675409e+04 3.951335229493509349e+00 3.720190136911388779e-02
5.964519436599205801e+04 3.838774094800784908e+00 3.531746894123718311e-02
5.964519440093736921e+04 3.918292300643822834e+00 3.642068988716742894e-02
5.964519443588268041e+04 3.893065011749111015e+00 3.585443819317602615e-02
5.964519447082798433e+04 3.851895734597156284e+00 3.543238954236094251e-02
5.964519450577329553e+04 3.962392715602129911e+00 3.709176124372513816e-02
5.964519454071860673e+04 3.953203659925772051e+00 3.716581027381613694e-02
5.964519457566391065e+04 3.870233743081361144e+00 3.533819422112410152e-02
5.964519461060922185e+04 3.937514120843891963e+00 3.657135427627559998e-02
5.964519464555453305e+04 3.912899181802214965e+00 3.624112130793271519e-02
5.964519468049983698e+04 3.964112851279975036e+00 3.684281420388958728e-02
5.964519471544514818e+04 3.893399055197919179e+00 3.628271689221030522e-02
5.964519475039045938e+04 3.963466250835375071e+00 3.682841616563178877e-02
5.964519478533576330e+04 3.896463435109010831e+00 3.668993999754876362e-02
5.964519482028107450e+04 3.976351351351351315e+00 3.784631892034582418e-02
5.964519485522638570e+04 3.930382146132681331e+00 3.670842546525237421e-02
5.964519489017168962e+04 3.861117929131171689e+00 3.542845021835804020e-02
5.964519492511700082e+04 3.932479984601225720e+00 3.662416613830164064e-02
5.964519496006231202e+04 3.896286057692307736e+00 3.605639297534934257e-02
5.964519499500761594e+04 3.956510318725337427e+00 3.724655695469609312e-02
5.964519502995292714e+04 3.959682050352101967e+00 3.710959693313253122e-02
5.964519506489823834e+04 3.875479918639498145e+00 3.630910974279525499e-02
5.964519509984354227e+04 3.866847371814773116e+00 3.512518204567260244e-02
5.964519513478884619e+04 3.876672380136170659e+00 3.639892451148643571e-02
5.964519516973415739e+04 3.929912398139148166e+00 3.647729476631218770e-02
5.964519520467946859e+04 3.935398628819152478e+00 3.663430093990772268e-02
5.964519523962477979e+04 3.872640349351264444e+00 3.606740479084499795e-02
5.964519527457009099e+04 3.825089957281369468e+00 3.501798108405149157e-02
5.964519530951539491e+04 3.949137499018856357e+00 3.717672896114426750e-02
5.964519534446070611e+04 3.951461274276881319e+00 3.718670607736496159e-02
5.964519537940601731e+04 3.886192260267475884e+00 3.587688305967472874e-02
5.964519541435132123e+04 3.904105640526761345e+00 3.598833069682133567e-02
5.964519544929663243e+04 3.941619675492661568e+00 3.755354277164245358e-02
5.964519548424194363e+04 3.943410691468814289e+00 3.675312791428363146e-02
5.964519551918724756e+04 3.927754097376478182e+00 3.680257604623378420e-02
5.964519555413255875e+04 3.909946895545487244e+00 3.662322671145724212e-02
5.964519558907786995e+04 3.983702530696466404e+00 3.779204554813526962e-02
5.964519562402317388e+04 3.998536552916916342e+00 3.738249842349721658e-02
5.964519565896848508e+04 4.005599564612687402e+00 3.702819460613482327e-02
5.964519569391379628e+04 4.019237932733324747e+00 3.721952955209955477e-02
5.964519572885910020e+04 3.909663753989934154e+00 3.616555042660472841e-02
5.964519576380441140e+04 3.968123671819659304e+00 3.679179577060617129e-02
5.964519579874972260e+04 3.952429411870969300e+00 3.692411558422075551e-02
5.964519583369502652e+04 3.988275062660444181e+00 3.676161689262343046e-02
5.964519586864033045e+04 3.937317099606199022e+00 3.649461445518550201e-02
5.964519590358564164e+04 3.979031330666372934e+00 3.685615000889389675e-02
5.964519593853095284e+04 3.899394005042937650e+00 3.534982716901752947e-02
5.964519597347626404e+04 4.007747020968685625e+00 3.697014980149454511e-02
5.964519600842157524e+04 3.948367945375393706e+00 3.610645578043702314e-02
5.964519604336687917e+04 3.945418773913988542e+00 3.603516885550488852e-02
5.964519607831219037e+04 3.965771975879660349e+00 3.717641770221086217e-02
5.964519611325750157e+04 3.950660771839018981e+00 3.648065550098392174e-02
5.964519614820280549e+04 4.002648401826483848e+00 3.707742377685418339e-02
5.964519618314811669e+04 3.929384403111424007e+00 3.617948761299649707e-02
5.964519621809342789e+04 3.932633404903137730e+00 3.630225236732066013e-02
5.964519625303873181e+04 3.962682479005508629e+00 3.740924349085204825e-02
5.964519628798403573e+04 3.953123100488706410e+00 3.620491717198254938e-02
5.964519632292934693e+04 3.903932645564863524e+00 3.538614236835887356e-02
5.964519635787465813e+04 3.921657612497794876e+00 3.553368889532896452e-02
5.964519639281996206e+04 3.930465690704259440e+00 3.604148856115327315e-02
5.964519642776527326e+04 3.955924362388949955e+00 3.612612013942256145e-02
5.964519646271058446e+04 3.988885820368836210e+00 3.694716479211553051e-02
5.964519649765588838e+04 3.963387766466123896e+00 3.693122631597593047e-02
5.964519653260119958e+04 3.946341639537612966e+00 3.658441351140417908e-02
5.964519656754651078e+04 3.968358373030413944e+00 3.627238857263458127e-02
5.964519660249181470e+04 3.982067806108152919e+00 3.639922486307378691e-02
5.964519663743712590e+04 3.952040159143849429e+00 3.628532619570572215e-02
5.964519667238243710e+04 3.941449970041941420e+00 3.664744849282656342e-02
5.964519670732774830e+04 3.939872901084150669e+00 3.661431197178764002e-02
5.964519674227305950e+04 3.945071008305708560e+00 3.641492148127660478e-02
5.964519677721836342e+04 4.030237422029771643e+00 3.768801785636002183e-02
5.964519681216366735e+04 3.895751544838874647e+00 3.564707916607281341e-02
5.964519684710897855e+04 3.936398235969310377e+00 3.653850828592985350e-02
5.964519688205428974e+04 3.941715889043430288e+00 3.625981875807079285e-02
5.964519691699959367e+04 3.954098142915791314e+00 3.639613217153789965e-02
5.964519695194490487e+04 3.971449112887502686e+00 3.675972847581215897e-02
5.964519698689021607e+04 3.995199314187741102e+00 3.697010052872228003e-02
5.964519702183551999e+04 3.964242754295357773e+00 3.666850249536486583e-02
5.964519705678083119e+04 3.965756443306749368e+00 3.672770104754484455e-02
5.964519709172614239e+04 4.008187134502923854e+00 3.728377716868551406e-02
5.964519712667144631e+04 3.954659385367980118e+00 3.653540798385347677e-02
5.964519716161675751e+04 3.911203907028090399e+00 3.606949274377534154e-02
5.964519719656206871e+04 3.928201654651894081e+00 3.656613425473266565e-02
5.964519723150737263e+04 3.958248823931851401e+00 3.744275606400094408e-02
5.964519726645268383e+04 3.981500563419322791e+00 3.803591309402752640e-02
5.964519730139799503e+04 3.983146067415730407e+00 3.730069084123546069e-02
5.964519733634329896e+04 3.989935751094531913e+00 3.769186711868229012e-02
5.964519737128861016e+04 3.902097192198827003e+00 3.538299549760987733e-02
5.964519740623392136e+04 3.962391906335017477e+00 3.697516695208454690e-02
5.964519744117922528e+04 3.928999190399085073e+00 3.697118543685293940e-02
5.964519747612453648e+04 3.948735536204222907e+00 3.715942049059060837e-02
5.964519751106984768e+04 3.973024570900369312e+00 3.738168727331534630e-02
5.964519754601515160e+04 3.882481477280189885e+00 3.595713823210038712e-02
5.964519758096046280e+04 3.926677424016184581e+00 3.618130549855326505e-02
5.964519761590577400e+04 3.954903532616885098e+00 3.713494511300209633e-02
5.964519765085107792e+04 3.947741039043843880e+00 3.688861655498078262e-02
5.964519768579638912e+04 3.999738822514713910e+00 3.835983017993499500e-02
5.964519772074170032e+04 3.951919824839347672e+00 3.831312718756205854e-02
5.964519775568700425e+04 3.972915878035973680e+00 3.788231938748795602e-02
5.964519779063231545e+04 3.904001826934055508e+00 3.712005891865725188e-02
5.964519782557762665e+04 3.939186107910906287e+00 3.742763235032534053e-02
5.964519786052293057e+04 3.900587208753891311e+00 3.660623156158472613e-02
5.964519789546824177e+04 3.836772804018781624e+00 3.547177864545376230e-02
5.964519793041355297e+04 3.888752005672974743e+00 3.730793199536690946e-02
5.964519796535885689e+04 3.927140354386794652e+00 3.683554480195528474e-02
5.964519800030416809e+04 3.944200757914838817e+00 4.012144449619309272e-02
5.964519803524947929e+04 3.945028826639047637e+00 3.934589825724350842e-02
5.964519807019478321e+04 3.850089401101138620e+00 3.757468685684951099e-02
5.964519810514009441e+04 3.841446997776130523e+00 3.741057097491805317e-02
5.964519814008540561e+04 3.849490533420654170e+00 3.756315197839819181e-02
5.964519817503070954e+04 3.912441262430160549e+00 3.762636257372250354e-02
5.964519820997602073e+04 3.971135703918722726e+00 3.840590686687936350e-02
5.964519824492133193e+04 3.940719872928342582e+00 3.764676209074872826e-02
5.964519827986663586e+04 3.939814898338414917e+00 3.706930895406902043e-02
5.964519831481194706e+04 3.910317335874271993e+00 3.790394094869506403e-02
5.964519834975725826e+04 3.925013081533632153e+00 3.880425772289364250e-02
5.964519838470256218e+04 3.888215944042656247e+00 3.643131183096344483e-02
5.964519841964786610e+04 3.922039491382556697e+00 3.822397033744375644e-02
5.964519845459317730e+04 3.867554691758905872e+00 3.726012838184817461e-02
5.964519848953848850e+04 3.904638174596063660e+00 3.766948014491974112e-02
5.964519852448379970e+04 3.940217326620725213e+00 3.807629097546279956e-02
5.964519855942911090e+04 3.897636037905429784e+00 3.736470289589063909e-02
5.964519859437441482e+04 3.903643181464220735e+00 3.799090974260033171e-02
5.964519862931971875e+04 3.800286227081304702e+00 3.792926572497842125e-02
5.964519866426502995e+04 3.810258864582260596e+00 3.551098029781982190e-02
5.964519869921034115e+04 3.801368553158429808e+00 3.522233726986284674e-02
5.964519873415565235e+04 3.858003962118283781e+00 3.593406195833287464e-02
5.964519876910096355e+04 3.857891581640223500e+00 3.646304596827894956e-02
5.964519880404626747e+04 3.839965550076723577e+00 3.578706137553276656e-02
5.964519883899157867e+04 3.800878494687481624e+00 3.540815459896824724e-02
5.964519887393688987e+04 3.794454856462888603e+00 3.511864170332884560e-02
5.964519890888219379e+04 3.844136953146964242e+00 3.565370797110962997e-02
5.964519894382750499e+04 3.840193249599922698e+00 3.559176067667332855e-02
5.964519897877281619e+04 3.843202914582532159e+00 3.587214547746393062e-02
5.964519901371812011e+04 3.857608944746650170e+00 3.650841411083756427e-02
5.964519904866342404e+04 3.875650827328041004e+00 3.634937365705694090e-02
5.964519908360873524e+04 3.857533830013684106e+00 3.565040898636474137e-02
5.964519911855404644e+04 3.792939309797699110e+00 3.550281566148024565e-02
5.964519915349935036e+04 3.759954105498514387e+00 3.493388090988185785e-02
5.964519918844466156e+04 3.827148655413025402e+00 3.573030927829549258e-02
5.964519922338997276e+04 3.804210463627430538e+00 3.507970437546494707e-02
5.964519925833527668e+04 3.811723166360540205e+00 3.605230759952082753e-02
5.964519929328058788e+04 3.876592371253468450e+00 3.639398733309640033e-02
5.964519932822589908e+04 3.900739208284939696e+00 3.634181537928757311e-02
5.964519936317120300e+04 3.838092115069310140e+00 3.644716469162196520e-02
5.964519939811651420e+04 3.872650931229943527e+00 3.673675333250789321e-02
5.964519943306182540e+04 3.859856250595976146e+00 3.659052302373926036e-02
5.964519946800713660e+04 3.884033935446016716e+00 3.663632363514334606e-02
5.964519950295244053e+04 3.836233294136607963e+00 3.529323404723735264e-02
5.964519953789775172e+04 3.884036837137256004e+00 3.632969431783295705e-02
5.964519957284305565e+04 3.840690567251670906e+00 3.559096796111622940e-02
5.964519960778836685e+04 3.880500454794619358e+00 3.578468207791896116e-02
5.964519964273367805e+04 3.828537475094448528e+00 3.559269899063695342e-02
5.964519967767898197e+04 3.854414205705687824e+00 3.576410816152778699e-02
5.964519971262429317e+04 3.835721408390512899e+00 3.473364489569985558e-02
5.964519974756960437e+04 3.841057204923968182e+00 3.514335117238628209e-02
5.964519978251490829e+04 3.895935503935312294e+00 3.648736952080363499e-02
5.964519981746021949e+04 3.845908148148148076e+00 3.529676610611762883e-02
5.964519985240553069e+04 3.935925290184734582e+00 3.698738195133186024e-02
5.964519988735083462e+04 3.847334107350182997e+00 3.524313906201696073e-02
5.964519992229614581e+04 3.897253619296477289e+00 3.624935906191038143e-02
5.964519995724145701e+04 3.871202880185696138e+00 3.613572993471748235e-02
5.964519999218676094e+04 3.872237295549526781e+00 3.648032118502080728e-02
5.964520002713207214e+04 3.889023525239390100e+00 3.706524054103193383e-02
5.964520006207738334e+04 3.920330111047074073e+00 3.702193852825057252e-02
5.964520009702268726e+04 3.886323069400835717e+00 3.641024246386552476e-02
5.964520013196799846e+04 3.874386959436414202e+00 3.650423448481773109e-02
5.964520016691330966e+04 3.910467748812462396e+00 3.639820541026012046e-02
5.964520020185861358e+04 3.880315579079404387e+00 3.649396161661263432e-02
5.964520023680392478e+04 3.948396178742449969e+00 3.739015920898821482e-02
5.964520027174923598e+04 3.843809276187887036e+00 3.602835750161560713e-02
5.964520030669453990e+04 3.829218520796857650e+00 3.563430546860857362e-02
5.964520034163985110e+04 3.879956657923250951e+00 3.542205409972574992e-02
5.964520037658516230e+04 3.878828149318774621e+00 3.581502778903739720e-02
5.964520041153046623e+04 3.880427164629438597e+00 3.576477194502861168e-02
5.964520044647577743e+04 3.906665477994710756e+00 3.633440500195739969e-02
5.964520048142108863e+04 3.958102366242582715e+00 3.654334509011643306e-02
5.964520051636639255e+04 3.879653960849154259e+00 3.578495313822614016e-02
5.964520055131170375e+04 3.974087175709162700e+00 3.679899561930378288e-02
5.964520058625701495e+04 3.902181303968469184e+00 3.617951981895198288e-02
5.964520062120231887e+04 3.939660285791318106e+00 3.664242000772988811e-02
5.964520065614763007e+04 3.943946201755383463e+00 3.630210070124813976e-02
5.964520069109294127e+04 3.928392020189880984e+00 3.671837333878309739e-02
5.964520072603824519e+04 3.956965890097688732e+00 3.738096116154420584e-02
5.964520076098355639e+04 3.907249537206223255e+00 3.602609641249928524e-02
5.964520079592886759e+04 3.922017143812229545e+00 3.628869916680927538e-02
5.964520083087417152e+04 3.869746448009336426e+00 3.571209682292647569e-02
5.964520086581948271e+04 3.902948933109566365e+00 3.550514932544800162e-02
5.964520090076479391e+04 3.896918946253130400e+00 3.569996525136386045e-02
5.964520093571009784e+04 3.872237040961940657e+00 3.562365612163053558e-02
5.964520097065540904e+04 3.951927127532922857e+00 3.638809704741746698e-02
5.964520100560072024e+04 3.923082969537929898e+00 3.635158885280338065e-02
5.964520104054602416e+04 3.897250292362589352e+00 3.585566943880548474e-02
5.964520107549133536e+04 3.905231109551814850e+00 3.602321148851810734e-02
5.964520111043664656e+04 3.903791273513303128e+00 3.585949327621659743e-02
5.964520114538195048e+04 3.865931387121707363e+00 3.518329741141513339e-02
5.964520118032726168e+04 3.894881026925485656e+00 3.553577737150306198e-02
5.964520121527257288e+04 3.817020071506955325e+00 3.436226431757829353e-02
5.964520125021787680e+04 3.934834341192458229e+00 3.647836957401702496e-02
5.964520128516318800e+04 3.879958134611496412e+00 3.566480075848840747e-02
5.964520132010849920e+04 3.949251078039230034e+00 3.650958648373271026e-02
5.964520135505380313e+04 3.868323785980841478e+00 3.543331866989801737e-02
5.964520138999911433e+04 3.937913768791376334e+00 3.605380894472168252e-02
5.964520142494442553e+04 3.977315267664142784e+00 3.680692477926041095e-02
5.964520145988972945e+04 3.954001001144165084e+00 3.671919695769215730e-02
5.964520149483504065e+04 3.886631824413794067e+00 3.601730575608198814e-02
5.964520152978035185e+04 3.946826583106724851e+00 3.728451456531810954e-02
5.964520156472565577e+04 3.903062968003404798e+00 3.603556108861330487e-02
5.964520159967096697e+04 3.875989778289663068e+00 3.536110610986936686e-02
5.964520163461627817e+04 3.927106297325793083e+00 3.596468311470862877e-02
5.964520166956158209e+04 3.940946894299751868e+00 3.615301055315494477e-02
5.964520170450688602e+04 3.919938724980851941e+00 3.565672221673410469e-02
5.964520173945219722e+04 3.944605625934801907e+00 3.634323322817104712e-02
5.964520177439750842e+04 3.917223043897415380e+00 3.594138285016904716e-02
5.964520180934281962e+04 3.870851986281627077e+00 3.484122643631878263e-02
5.964520184428813081e+04 3.827067979482341897e+00 3.442798397885407646e-02
5.964520187923343474e+04 3.942244522253907313e+00 3.617221807557786939e-02
5.964520191417874594e+04 3.864363407509440407e+00 3.516922750730833852e-02
5.964520194912405714e+04 3.932024672078059613e+00 3.605898390499564371e-02
5.964520198406936106e+04 3.895837999818385633e+00 3.527144365885565014e-02
5.964520201901467226e+04 3.899373667696581780e+00 3.554784509480189703e-02
5.964520205395998346e+04 3.903101355682423890e+00 3.599575599722083796e-02
5.964520208890528738e+04 3.926243126942385420e+00 3.590383021967503974e-02
5.964520212385059131e+04 3.911629718394248112e+00 3.610788377855093240e-02
5.964520215879590251e+04 3.826352042637227058e+00 3.461583730433011319e-02
5.964520219374121370e+04 3.932391872472274841e+00 3.614082051786295102e-02
5.964520222868651763e+04 3.891661028416779633e+00 3.537357026064869014e-02
5.964520226363182883e+04 3.967777927635208979e+00 3.619851726324118529e-02
5.964520229857714003e+04 3.947116366826501022e+00 3.708763215785890882e-02
5.964520233352245123e+04 3.930747889524556449e+00 3.714017721440915354e-02
5.964520236846776243e+04 3.945958356998706673e+00 3.660052335078676361e-02
5.964520240341306635e+04 4.012161641759525388e+00 3.745092168004305472e-02
5.964520243835837027e+04 3.923392825165642250e+00 3.655623652833094039e-02
5.964520247330368147e+04 3.967316398466965488e+00 3.717763571516559395e-02
5.964520250824899267e+04 3.938136757240967789e+00 3.684248102941696523e-02
5.964520254319430387e+04 3.907847683886540135e+00 3.672059534724862045e-02
5.964520257813961507e+04 3.851930695996688581e+00 3.616166730111496780e-02
5.964520261308491899e+04 3.898267849598648027e+00 3.649283523925695577e-02
5.964520264803022292e+04 3.875334065094969915e+00 3.618024868866357574e-02
5.964520268297553412e+04 3.854472899335305680e+00 3.606856673182338990e-02
5.964520271792084532e+04 3.853501997016505420e+00 3.634213300611724429e-02
5.964520275286615652e+04 3.875818500694853341e+00 3.651250622649387934e-02
5.964520278781146772e+04 3.922587723264071347e+00 3.710583492589310250e-02
5.964520282275677164e+04 3.906805302084334297e+00 3.748388527467122477e-02
5.964520285770207556e+04 3.849506008010680880e+00 3.625473382280151868e-02
5.964520289264738676e+04 3.922293897248729788e+00 3.757417980263609569e-02
5.964520292759269796e+04 3.898274219924642736e+00 3.854623388072466600e-02
5.964520296253800188e+04 3.826835665373066853e+00 3.618210083690642093e-02
5.964520299748331308e+04 3.948777326642055385e+00 3.694860000827172863e-02
5.964520303242862428e+04 3.860053376542915249e+00 3.757480539206035225e-02
5.964520306737392821e+04 3.861949173571225025e+00 3.669276044712167090e-02
5.964520310231923941e+04 3.919001638072247218e+00 3.772605002866970952e-02
5.964520313726455061e+04 3.902934073895194089e+00 3.646317308501211690e-02
5.964520317220985453e+04 3.887700696758558117e+00 3.708437347057162714e-02
5.964520320715516573e+04 3.881705110401750591e+00 3.694202806919480442e-02
5.964520324210047693e+04 3.888637400638792929e+00 3.726252247121952105e-02
5.964520327704578085e+04 3.952273055101451771e+00 3.934994946837850477e-02
5.964520331199109205e+04 3.913770355620167063e+00 3.705142121298658775e-02
5.964520334693640325e+04 3.898103417427088768e+00 3.677854035200871924e-02
5.964520338188170717e+04 3.944635461199342608e+00 3.807458091856185528e-02
5.964520341682701837e+04 3.901008551413350567e+00 3.607016840373118705e-02
5.964520345177232957e+04 3.876168572330829232e+00 3.571512949597666076e-02
5.964520348671763350e+04 3.915254340283052858e+00 3.634730874679501650e-02
5.964520352166294469e+04 3.917496962332928323e+00 3.657925690356773202e-02
5.964520355660825589e+04 3.918373778758273307e+00 3.647512437963101178e-02
5.964520359155355982e+04 3.943289700805523879e+00 3.752089309085446245e-02
5.964520362649887102e+04 3.928296683358734498e+00 3.661851510814641275e-02
5.964520366144418222e+04 3.873504057405668721e+00 3.601236175913033466e-02
5.964520369638948614e+04 3.958158793483845805e+00 3.684883084515934437e-02
5.964520373133479734e+04 3.969033399690334196e+00 3.731145861798540464e-02
5.964520376628010854e+04 3.975543993299054168e+00 3.802785297690648714e-02
5.964520380122541246e+04 3.933898797279964832e+00 3.717629936469554058e-02
5.964520383617072366e+04 3.903249140636675829e+00 3.853151787438566234e-02
5.964520387111603486e+04 3.904743869521044353e+00 3.798279704952937236e-02
5.964520390606133878e+04 3.860765788165092083e+00 3.582067863950770537e-02
5.964520394100664998e+04 3.915286758292983560e+00 3.664480672488427265e-02
5.964520397595196118e+04 3.919874369148515392e+00 3.693934575924293778e-02
5.964520401089726511e+04 3.913122450457409141e+00 3.709053176384275591e-02
5.964520404584257631e+04 3.882845534216804673e+00 3.674442254997773577e-02
5.964520408078788751e+04 3.886534091931006518e+00 3.710819941636304270e-02
5.964520411573319143e+04 3.901282735855925221e+00 3.687060928643245278e-02
5.964520415067850263e+04 3.843317365269461217e+00 3.642368088953167743e-02
5.964520418562381383e+04 3.852784198361000279e+00 3.588547604467348662e-02
5.964520422056911775e+04 3.950133641112866023e+00 3.789069691418400776e-02
5.964520425551442167e+04 3.844610078055999747e+00 3.609993129259515821e-02
5.964520429045973287e+04 3.829982533062417538e+00 3.604758515265692881e-02
5.964520432540504407e+04 3.905839371980676322e+00 3.728165148710616689e-02
5.964520436035035527e+04 3.887242147458148889e+00 3.658158712726409384e-02
5.964520439529566647e+04 3.896360644630498804e+00 3.726961270366980356e-02
5.964520443024097040e+04 3.886892732395046401e+00 3.716048252695090814e-02
5.964520446518628160e+04 3.913957774295988568e+00 3.840550849692813545e-02
5.964520450013159279e+04 3.849916398090484471e+00 3.571358890485042820e-02
5.964520453507689672e+04 3.848814904117399127e+00 3.612465549438558660e-02
5.964520457002220792e+04 3.839147368484418621e+00 3.573195345567198311e-02
5.964520460496751912e+04 3.852565865792840771e+00 3.599732730557732296e-02
5.964520463991282304e+04 3.903104318256608529e+00 3.633112810358051642e-02
5.964520467485813424e+04 3.874107024937266885e+00 3.666257687677011712e-02
5.964520470980344544e+04 3.830206160301738549e+00 3.525098340772412492e-02
5.964520474474874936e+04 3.883585515387635301e+00 3.632845446167345949e-02
5.964520477969406056e+04 3.938707601131851366e+00 3.686404575076863283e-02
5.964520481463937176e+04 3.909365104210564823e+00 3.635623809824775621e-02
5.964520484958467569e+04 3.880581973544462659e+00 3.610415193543685397e-02
5.964520488452998688e+04 3.889134695153475541e+00 3.572245145982681086e-02
5.964520491947529808e+04 3.844557497910315202e+00 3.561485121306392360e-02
5.964520495442060201e+04 3.855888292108083260e+00 3.598722451328362909e-02
5.964520498936591321e+04 3.829923196927877083e+00 3.569114371725173873e-02
5.964520502431122441e+04 3.843892971024538863e+00 3.557222983017301055e-02
5.964520505925652833e+04 3.826190644848999511e+00 3.541574356049590616e-02
5.964520509420183953e+04 3.917847554148256251e+00 3.668243052657727682e-02
5.964520512914715073e+04 3.875291958625291855e+00 3.606270711711463683e-02
5.964520516409245465e+04 3.902837693905115923e+00 3.637474730131406986e-02
5.964520519903776585e+04 3.929668949430306313e+00 3.682217046285012757e-02
5.964520523398307705e+04 3.895234036934562827e+00 3.602723154681866657e-02
5.964520526892838097e+04 3.883968076252971358e+00 3.607947435439973899e-02
5.964520530387369217e+04 3.944949362250990799e+00 3.781034299893745732e-02
5.964520533881900337e+04 3.903193125282677478e+00 3.627848724908349504e-02
5.964520537376430730e+04 3.881854061927359378e+00 3.654624174027003985e-02
5.964520540870961850e+04 3.896315054979427650e+00 3.563569155603491662e-02
5.964520544365492970e+04 3.939893762331158289e+00 3.637854607375418797e-02
5.964520547860023362e+04 3.867142601111177580e+00 3.593173753143512339e-02
5.964520551354554482e+04 3.862065203556557691e+00 3.509468872845150633e-02
5.964520554849085602e+04 3.954657533404251524e+00 3.687093532760381959e-02
5.964520558343615994e+04 3.956867057673509436e+00 3.680004491118204352e-02
5.964520561838147114e+04 3.855024299599770998e+00 3.527133587851195851e-02
5.964520565332678234e+04 3.868884213537724825e+00 3.585486619971776923e-02
5.964520568827208626e+04 3.894011513747803299e+00 3.577475612111977177e-02
5.964520572321739746e+04 3.901596562177930050e+00 3.599543731990271361e-02
5.964520575816270866e+04 3.904126132577573571e+00 3.562256641456196943e-02
5.964520579310801259e+04 3.868519950371315907e+00 3.592706519830968920e-02
5.964520582805332378e+04 3.860806326599815819e+00 3.590174997339077440e-02
5.964520586299863498e+04 3.867912537247214289e+00 3.553454615877226636e-02
5.964520589794393891e+04 3.923309109202543166e+00 3.668828191803034933e-02
5.964520593288925011e+04 3.891544848696658399e+00 3.602199198773028965e-02
5.964520596783456131e+04 3.854555771240854245e+00 3.551239853927914969e-02
5.964520600277986523e+04 3.847801813958764416e+00 3.614031131028683230e-02
5.964520603772517643e+04 3.857133500059545028e+00 3.586418597911789075e-02
5.964520607267048763e+04 3.898923103719586614e+00 3.649399995395416485e-02
5.964520610761579155e+04 3.891601146035426062e+00 3.632425215771169225e-02
5.964520614256110275e+04 3.937163808283281607e+00 3.733291904716278670e-02
5.964520617750641395e+04 3.880875046615419155e+00 3.573478351360605265e-02
5.964520621245171787e+04 3.835947620056996410e+00 3.583348936108336769e-02
5.964520624739702907e+04 3.836651492280080955e+00 3.532819044786611462e-02
5.964520628234234027e+04 3.890168786015904434e+00 3.598794120922139267e-02
5.964520631728764420e+04 3.834502271221446268e+00 3.484595978219662271e-02
5.964520635223295540e+04 3.882631483824326768e+00 3.587966570190155580e-02
5.964520638717826660e+04 3.844287177016201706e+00 3.501808674367589552e-02
5.964520642212357052e+04 3.845016828326980995e+00 3.500807750868321910e-02
5.964520645706887444e+04 3.904495519969498396e+00 3.702442533084818882e-02
5.964520649201418564e+04 3.854698641356716138e+00 3.593445518478631528e-02
5.964520652695949684e+04 3.885194698696381455e+00 3.581899319827198946e-02
5.964520656190480804e+04 3.864130047294246584e+00 3.602757473471944472e-02
5.964520659685011924e+04 3.865108646175223317e+00 3.567138360798371294e-02
5.964520663179542316e+04 3.828642393991140036e+00 3.516052156570610709e-02
5.964520666674072709e+04 3.815740277678549841e+00 3.468396210174180816e-02
5.964520670168603829e+04 3.824151463407327700e+00 3.557690607649471870e-02
5.964520673663134949e+04 3.851478458456662590e+00 3.557367925611164966e-02
5.964520677157666069e+04 3.909626838829245887e+00 3.688378565645340779e-02
5.964520680652197188e+04 3.834463734220862730e+00 3.537067018323128420e-02
5.964520684146727581e+04 3.843806017150332099e+00 3.561168398827294773e-02
5.964520687641258701e+04 3.797957107490018025e+00 3.492498717969054478e-02
5.964520691135789821e+04 3.892906151184297059e+00 3.656349381827082856e-02
5.964520694630320213e+04 3.839044620876045144e+00 3.532272433632537706e-02
5.964520698124850605e+04 3.834077791421232284e+00 3.536627041544297689e-02
5.964520701619381725e+04 3.842824573743057304e+00 3.540625831525936323e-02
5.964520705113912845e+04 3.862585853717315221e+00 3.556293374613062747e-02
5.964520708608443238e+04 3.882980384620004610e+00 3.620344583533051386e-02
5.964520712102974358e+04 3.863828976812835769e+00 3.586434601577496994e-02
5.964520715597505477e+04 3.794539487130164979e+00 3.512842821474870814e-02
5.964520719092035870e+04 3.791269926179523075e+00 3.461989747049439015e-02
5.964520722586566990e+04 3.920104498781655789e+00 3.656986688658565160e-02
5.964520726081098110e+04 3.897472080971265740e+00 3.615749731179227627e-02
5.964520729575629230e+04 3.872145955692022579e+00 3.567462463468516060e-02
5.964520733070160350e+04 3.861300365203855556e+00 3.532129552547066259e-02
5.964520736564690742e+04 3.889588947969019550e+00 3.533918458632567816e-02
5.964520740059221862e+04 3.887477654900772350e+00 3.505179048278168896e-02
5.964520743553752982e+04 3.832983016647049546e+00 3.471742944012385507e-02
5.964520747048283374e+04 3.924864592135097752e+00 3.620478982625415648e-02
5.964520750542813767e+04 3.936237530323471123e+00 3.596602192024977301e-02
5.964520754037344886e+04 3.839083214022560586e+00 3.480065404247576627e-02
5.964520757531876006e+04 3.847514268773993606e+00 3.489569812674105098e-02
5.964520761026406399e+04 3.885278880237525101e+00 3.562689198264561846e-02
5.964520764520937519e+04 3.886132277112944067e+00 3.515159660654533502e-02
5.964520768015468639e+04 3.859286121017772242e+00 3.539189145180674650e-02
5.964520771509999031e+04 3.887267753334092912e+00 3.525570122123191513e-02
5.964520775004530151e+04 3.856476755085104458e+00 3.523982387948636219e-02
5.964520778499061271e+04 3.910774044676404770e+00 3.615931604890337825e-02
5.964520781993592391e+04 3.856219391585143708e+00 3.513855931265064819e-02
5.964520785488123511e+04 3.882059710983005729e+00 3.600549519926977277e-02
5.964520788982653903e+04 3.845390506082667859e+00 3.561997335050633845e-02
5.964520792477185023e+04 3.912622825994996667e+00 3.639928623583809503e-02
5.964520795971716143e+04 3.878183073680129489e+00 3.549297620632053257e-02
5.964520799466246535e+04 3.876090918967203258e+00 3.544935579075476212e-02
5.964520802960777655e+04 3.881384524828118021e+00 3.552256846513871663e-02
5.964520806455308775e+04 3.882498401708061042e+00 3.546599852617886989e-02
5.964520809949839168e+04 3.797155791576215300e+00 3.460020450176698459e-02
5.964520813444369560e+04 3.864927123222608341e+00 3.528604558787554885e-02
5.964520816938900680e+04 3.819445185224693784e+00 3.484364357648824656e-02
5.964520820433431800e+04 3.825467142056498293e+00 3.546506086763757948e-02
5.964520823927962192e+04 3.835973821078710433e+00 3.475075328261788971e-02
5.964520827422493312e+04 3.875878697727980882e+00 3.544126569898700674e-02
5.964520830917024432e+04 3.838920362284848675e+00 3.509564696333846573e-02
5.964520834411555552e+04 3.827777911772508812e+00 3.460841705203284574e-02
5.964520837906086672e+04 3.814589665653495665e+00 3.447354274554290804e-02
5.964520841400617064e+04 3.837291897891232040e+00 3.483614797155198950e-02
5.964520844895148184e+04 3.828948314714484713e+00 3.521907520975605527e-02
5.964520848389679304e+04 3.858316048429887957e+00 3.561038953101020033e-02
5.964520851884209696e+04 3.869793836216004035e+00 3.579825395067521426e-02
5.964520855378740816e+04 3.797723935389133221e+00 3.436424054612477463e-02
5.964520858873271936e+04 3.903595011005135618e+00 3.673297115294009429e-02
5.964520862367802329e+04 3.849971894662403304e+00 3.541812017335721485e-02
5.964520865862332721e+04 3.873310037353897783e+00 3.540291812537509075e-02
5.964520869356863841e+04 3.856844728612302209e+00 3.542403374990513165e-02
5.964520872851394961e+04 3.820504337155163466e+00 3.507765959770189207e-02
5.964520876345926081e+04 3.832803667013102267e+00 3.593507998703775880e-02
5.964520879840457201e+04 3.871824971401534032e+00 3.605384074527542143e-02
5.964520883334987593e+04 3.835586874612486596e+00 3.537769425427640668e-02
5.964520886829518713e+04 3.786199268976448984e+00 3.453852967383504863e-02
5.964520890324049833e+04 3.825294864815822926e+00 3.531270650255271398e-02
5.964520893818580225e+04 3.901260542525828434e+00 3.677808307644154368e-02
5.964520897313110618e+04 3.862883810291867892e+00 3.657281304368862479e-02
5.964520900807641738e+04 3.809415960766830089e+00 3.462908125656127128e-02
5.964520904302172858e+04 3.852401431535893650e+00 3.484502144270198304e-02
5.964520907796703978e+04 3.849514823672549380e+00 3.570559416030357619e-02
5.964520911291235097e+04 3.872841846711499336e+00 3.519216624833820806e-02
5.964520914785765490e+04 3.902057593585114503e+00 3.558629784099243132e-02
5.964520918280295882e+04 3.848285181287669054e+00 3.522925823788392724e-02
5.964520921774827002e+04 3.891162801882992461e+00 3.567075798012928067e-02
5.964520925269358122e+04 3.892804189783814373e+00 3.561129809012954228e-02
5.964520928763889242e+04 3.852819815559234140e+00 3.516180004973156609e-02
5.964520932258420362e+04 3.893936116518855073e+00 3.559005704263536185e-02
5.964520935752950754e+04 3.887857472670468884e+00 3.542021023732474377e-02
5.964520939247481874e+04 3.900754362560645561e+00 3.603485591864203502e-02
5.964520942742012994e+04 3.927938781564242365e+00 3.756639715367271481e-02
5.964520946236543386e+04 3.899980771310795902e+00 3.598299340527234824e-02
5.964520949731074506e+04 3.965989324275142724e+00 3.669715856008715082e-02
5.964520953225605626e+04 3.962144265647442598e+00 3.705766700094938887e-02
5.964520956720136019e+04 3.934760238732249782e+00 3.698527484355512013e-02
5.964520960214667139e+04 3.893270325526731579e+00 3.563191520345358743e-02
5.964520963709198259e+04 3.836737646803482171e+00 3.533113907068940324e-02
5.964520967203728651e+04 3.947770237518177350e+00 3.749525986724682597e-02
5.964520970698259043e+04 3.852434638877205053e+00 3.581448574484259045e-02
5.964520974192790163e+04 3.825582286917491803e+00 3.525408270080486461e-02
5.964520977687321283e+04 3.889357293843601848e+00 3.697956046826160470e-02
5.964520981181852403e+04 3.876517323775388491e+00 3.647627183913115106e-02
5.964520984676383523e+04 3.828521732893415130e+00 3.549647578734759640e-02
5.964520988170913915e+04 3.843478936175297456e+00 3.577555743236621177e-02
5.964520991665445035e+04 3.828641175531820817e+00 3.514105717355084368e-02
5.964520995159976155e+04 3.917715134785786368e+00 3.677371831953665099e-02
5.964520998654506548e+04 3.892362470855449175e+00 3.655459528768745942e-02
5.964521002149037668e+04 3.804961667366130840e+00 3.550004402271018239e-02
5.964521005643568787e+04 3.860883094586619713e+00 3.598874270925261215e-02
5.964521009138099180e+04 3.825164068908941228e+00 3.517223126835353209e-02
5.964521012632630300e+04 3.818268157751027125e+00 3.468069464513791333e-02
5.964521016127161420e+04 3.808975636372262663e+00 3.529989083303467640e-02
5.964521019621691812e+04 3.875679692597694626e+00 3.609080051526761951e-02
5.964521023116222204e+04 3.844470203596373814e+00 3.568251956477132281e-02
5.964521026610753324e+04 3.877820412596301836e+00 3.601284961739735502e-02
5.964521030105284444e+04 3.889709603566694707e+00 3.628522436236229776e-02
5.964521033599815564e+04 3.952272394792022858e+00 3.688271816761928834e-02
5.964521037094346684e+04 3.861627196933513417e+00 3.627456431978751117e-02
5.964521040588877077e+04 3.906852980886243554e+00 3.616646508913985703e-02
5.964521044083407469e+04 3.909412767183131354e+00 3.671869330592909125e-02
5.964521047577938589e+04 3.902438148801866902e+00 3.597856481514276339e-02
5.964521051072469709e+04 3.945253972672370768e+00 3.681718026556720508e-02
5.964521054567000829e+04 3.925121778968907460e+00 3.735458226372826568e-02
5.964521058061531949e+04 3.892898863676589993e+00 3.597586300874026227e-02
5.964521061556062341e+04 3.876457960644006828e+00 3.573020647890934320e-02
5.964521065050593461e+04 3.889460829211699000e+00 3.605286021722953899e-02
5.964521068545124581e+04 3.830744338487615863e+00 3.419452386068573546e-02
5.964521072039654973e+04 3.913068365190810471e+00 3.534912238525890482e-02
5.964521075534186093e+04 3.935247918358441677e+00 3.582512595402812666e-02
5.964521079028717213e+04 3.955055698371893413e+00 3.596259809473250496e-02
5.964521082523247605e+04 3.936333911529883878e+00 3.571718027897650277e-02
5.964521086017778725e+04 3.851427136519628203e+00 3.497762234478419413e-02
5.964521089512309845e+04 3.906353436526479594e+00 3.554761967553461688e-02
5.964521093006840238e+04 3.911337279245464593e+00 3.534255221280694498e-02
5.964521096501370630e+04 3.930384201249992770e+00 3.593343970895054168e-02
5.964521099995901750e+04 3.950502603851277605e+00 3.595531384004924808e-02
5.964521103490432870e+04 3.892640229726238577e+00 3.529910174404000262e-02
5.964521106984963990e+04 3.921650520873847690e+00 3.619868716605229020e-02
5.964521110479495110e+04 3.872581245159440577e+00 3.563662582218675434e-02
5.964521113974025502e+04 3.884200401472063913e+00 3.572021576509163548e-02
5.964521117468556622e+04 3.898117292723786598e+00 3.568020704094253953e-02
5.964521120963087742e+04 4.010248612295862713e+00 3.771504141261722287e-02
5.964521124457618134e+04 3.908660649232566620e+00 3.515533911282535395e-02
5.964521127952149254e+04 3.935742215961529400e+00 3.637689575466790393e-02
5.964521131446680374e+04 3.967374187546741204e+00 3.684183282502224988e-02
5.964521134941210767e+04 3.873949730915366985e+00 3.504722320299821087e-02
5.964521138435741886e+04 3.930620150257213563e+00 3.550581339601624475e-02
5.964521141930273006e+04 3.896866715449300411e+00 3.525024611747169107e-02
5.964521145424803399e+04 3.957409045127373570e+00 3.572530782666293037e-02
5.964521148919334519e+04 3.931665365458056005e+00 3.553419897534510624e-02
5.964521152413865639e+04 3.879627734501980729e+00 3.521770172103028118e-02
5.964521155908396031e+04 3.920847563615373232e+00 3.629868519642205638e-02
5.964521159402927151e+04 3.911365659036283304e+00 3.537809883370674618e-02
5.964521162897458271e+04 3.975661647378170738e+00 3.632485708564459764e-02
5.964521166391988663e+04 3.986991347761808413e+00 3.647125082946344604e-02
5.964521169886519783e+04 3.932924634763778293e+00 3.610358433673804823e-02
5.964521173381050903e+04 3.940649692712906216e+00 3.595719136113458003e-02
5.964521176875581295e+04 3.939894392511914312e+00 3.637707105104873856e-02
5.964521180370112415e+04 3.943273512673971748e+00 3.689165097038629021e-02
5.964521183864643535e+04 3.927074728203520770e+00 3.665204634598447780e-02
5.964521187359173928e+04 3.926705895120157219e+00 3.717209125062859859e-02
5.964521190853705048e+04 3.904577458304431481e+00 3.668684735571606931e-02
5.964521194348236168e+04 3.922453218665160168e+00 3.637731904011788642e-02
5.964521197842766560e+04 3.854254288549690877e+00 3.562521241108058262e-02
5.964521201337297680e+04 3.991921920078571162e+00 3.770339781106890609e-02
5.964521204831828800e+04 3.923780432700128884e+00 3.594629938825977949e-02
5.964521208326359192e+04 3.866175932425054640e+00 3.487641637860852684e-02
5.964521211820890312e+04 3.932648659876954333e+00 3.596044224041269194e-02
5.964521215315421432e+04 3.954068839061826601e+00 3.685074979676332407e-02
5.964521218809951824e+04 3.916672830830683072e+00 3.568113588342984588e-02
5.964521222304482944e+04 3.992623821084199331e+00 3.693659771877262632e-02
5.964521225799014064e+04 3.877508328813822125e+00 3.529419953444624947e-02
5.964521229293544457e+04 3.964472157772621852e+00 3.642296395673833703e-02
5.964521232788075577e+04 3.910239292790732790e+00 3.580399433577698826e-02
5.964521236282606696e+04 3.928690365903132253e+00 3.584992242634580523e-02
5.964521239777137089e+04 3.946792828207771553e+00 3.615340692716354637e-02
5.964521243271668209e+04 4.014009069738938784e+00 3.726849031640838000e-02
5.964521246766199329e+04 3.920996628488079949e+00 3.598212136759468271e-02
5.964521250260729721e+04 3.879512230599530209e+00 3.576242426373441724e-02
5.964521253755260841e+04 3.933324117038924594e+00 3.616833610655226239e-02
5.964521257249791961e+04 3.984467902160590214e+00 3.737130346337791398e-02
5.964521260744322353e+04 3.949926513726509825e+00 3.673863207675118203e-02
5.964521264238853473e+04 3.964531613653995201e+00 3.696939654079709620e-02
5.964521267733384593e+04 3.982034069538862298e+00 3.720237021438914382e-02
5.964521271227914986e+04 3.951667821737427477e+00 3.620881431184761606e-02
5.964521274722446105e+04 3.968199862189239813e+00 3.646562500458056660e-02
5.964521278216977225e+04 3.977480085569580215e+00 3.643786176717948855e-02
5.964521281711507618e+04 3.948350329934013025e+00 3.661527506893103023e-02
5.964521285206038738e+04 3.984244631481504317e+00 3.672398567724771690e-02
5.964521288700569858e+04 3.985304144547800576e+00 3.695315879596820091e-02
5.964521292195100250e+04 3.932967933738698907e+00 3.608749859680877164e-02
5.964521295689631370e+04 3.974380620297301991e+00 3.637729216279417949e-02
5.964521299184162490e+04 3.915839859703070136e+00 3.618435720780262960e-02
5.964521302678692882e+04 3.947477927341149773e+00 3.659619402385711623e-02
5.964521306173224002e+04 3.948193271994360654e+00 3.634787013174754083e-02
5.964521309667755122e+04 3.950248786334305873e+00 3.656192594861647910e-02
5.964521313162285514e+04 3.937835098132610234e+00 3.576154658764550687e-02
5.964521316656815907e+04 3.903916613260136170e+00 3.589190790785885127e-02
5.964521320151347027e+04 3.905663333875740495e+00 3.526219926185570480e-02
5.964521323645878147e+04 3.982488428544350700e+00 3.770693515868062118e-02
5.964521327140409267e+04 3.898575416823591766e+00 3.647541299865291603e-02
5.964521330634940387e+04 3.889079282818573180e+00 3.614225291365751741e-02
5.964521334129470779e+04 3.864875458789152951e+00 3.573931236511832671e-02
5.964521337624001899e+04 3.899454223531058084e+00 3.589590254129505081e-02
5.964521341118533019e+04 3.887855675973660219e+00 3.583041878587867046e-02
5.964521344613063411e+04 3.849187948898741052e+00 3.548502996814749400e-02
5.964521348107594531e+04 3.922516112275530098e+00 3.698004813042492928e-02
5.964521351602125651e+04 3.920383704782238965e+00 3.614431875870090238e-02
5.964521355096656043e+04 3.856260174409808617e+00 3.561321199945041011e-02
5.964521358591187163e+04 3.930139122458339518e+00 3.639647125499894526e-02
5.964521362085718283e+04 3.889362345119371511e+00 3.606191072743364368e-02
5.964521365580248676e+04 3.908678832161681438e+00 3.666144380475934439e-02
5.964521369074779795e+04 3.831576078728236467e+00 3.490487099404741833e-02
5.964521372569310915e+04 3.816207280050497364e+00 3.522805441314163372e-02
5.964521376063841308e+04 3.881545262722635226e+00 3.609946334105910287e-02
5.964521379558372428e+04 3.883497074333598587e+00 3.655782970497747919e-02
5.964521383052903548e+04 3.876000048487199479e+00 3.582525506956825423e-02
5.964521386547433940e+04 3.863660548831576946e+00 3.565905430281079980e-02
5.964521390041965060e+04 3.916235830966771303e+00 3.723386220669195473e-02
5.964521393536496180e+04 3.867235552962341671e+00 3.639186192923591495e-02
5.964521397031026572e+04 3.847971568834141376e+00 3.616174963852176322e-02
5.964521400525557692e+04 3.847634998764933645e+00 3.604008385200029724e-02
5.964521404020088812e+04 3.848541578597741264e+00 3.625341655445029482e-02
5.964521407514619204e+04 3.874127573241326949e+00 3.599894979020096253e-02
5.964521411009150324e+04 3.815800037145545165e+00 3.555810757911525427e-02
5.964521414503681444e+04 3.852867951272996194e+00 3.589305490651056862e-02
5.964521417998211837e+04 3.854217729997330810e+00 3.601668580226400490e-02
5.964521421492742957e+04 3.866297684647958199e+00 3.622692785839385504e-02
5.964521424987274077e+04 3.864916598304621420e+00 3.607750925491053778e-02
5.964521428481804469e+04 3.879731654974662547e+00 3.670365577348900371e-02
5.964521431976335589e+04 4.005200211239166030e+00 3.845647712788997225e-02
5.964521435470866709e+04 3.928000000000000380e+00 3.742660974921765971e-02
5.964521438965397101e+04 3.884751248437565696e+00 3.730923210376253796e-02
5.964521442459928221e+04 3.910205976494734337e+00 3.695800347912454875e-02
5.964521445954459341e+04 3.874789176505096577e+00 3.635444684851219660e-02
5.964521449448989733e+04 3.904636819073855403e+00 3.742241343502791112e-02
5.964521452943520853e+04 3.826408722674282892e+00 3.591188656230816928e-02
5.964521456438051973e+04 3.898589382832099215e+00 3.655867531172008605e-02
5.964521459932582366e+04 3.879094400695685341e+00 3.649869257156633517e-02
5.964521463427113486e+04 3.833373597303924019e+00 3.533866301063828819e-02
5.964521466921644605e+04 3.880469485865270851e+00 3.592868717214173918e-02
5.964521470416174998e+04 3.874576521749842684e+00 3.678889166632087065e-02
5.964521473910706118e+04 3.822170272915081490e+00 3.584352409068981837e-02
5.964521477405237238e+04 3.838520899532567476e+00 3.640550698859396778e-02
5.964521480899767630e+04 3.809871974514664750e+00 3.537159623958782695e-02
5.964521484394298750e+04 3.829297087848882786e+00 3.553154106619385577e-02
5.964521487888829870e+04 3.824258518754753311e+00 3.532892346226156749e-02
5.964521491383360262e+04 3.867778291105383293e+00 3.586795891089109706e-02
5.964521494877891382e+04 3.815674205293801080e+00 3.557367159298636256e-02
5.964521498372422502e+04 3.841338725662191589e+00 3.592041308717609793e-02
5.964521501866952894e+04 3.810031476501164249e+00 3.655512613178460435e-02
5.964521505361484014e+04 3.851961298027125835e+00 3.631714824907580214e-02
5.964521508856015134e+04 3.830510530177615447e+00 3.588174194171992598e-02
5.964521512350545527e+04 3.838658586550397711e+00 3.571784526956015698e-02
5.964521515845076647e+04 3.851309387299717724e+00 3.585577752667052503e-02
5.964521519339607767e+04 3.859720992704295028e+00 3.599393791924090924e-02
5.964521522834138159e+04 3.819042686085128313e+00 3.547295306140080262e-02
5.964521526328669279e+04 3.798430582530127442e+00 3.473073598426405090e-02
5.964521529823200399e+04 3.813456199782313760e+00 3.477360736549845593e-02
5.964521533317730791e+04 3.803068727855166031e+00 3.455054796050312238e-02
5.964521536812261911e+04 3.823692672608785870e+00 3.530609444075969577e-02
5.964521540306793031e+04 3.818302510111457604e+00 3.501389145779483514e-02
5.964521543801323423e+04 3.781601660657707420e+00 3.455632863181352238e-02
5.964521547295854543e+04 3.784041683444985260e+00 3.475422613066449229e-02
5.964521550790385663e+04 3.826339747949099479e+00 3.545626431781712107e-02
5.964521554284916056e+04 3.791542483021448806e+00 3.466008249084898130e-02
5.964521557779447176e+04 3.845795943454210164e+00 3.559037013149923823e-02
5.964521561273978296e+04 3.891002779426001812e+00 3.619765934859484752e-02
5.964521564768508688e+04 3.821455349894966158e+00 3.542261785384040462e-02
5.964521568263039808e+04 3.810133461792625020e+00 3.597968539510305874e-02
5.964521571757570928e+04 3.849453948614355081e+00 3.640088827861955728e-02
5.964521575252101320e+04 3.802315193925407844e+00 3.495496991063189868e-02
5.964521578746632440e+04 3.852820705499744314e+00 3.629289541911249334e-02
5.964521582241163560e+04 3.776442657105479661e+00 3.543376722337765461e-02
5.964521585735693952e+04 3.742063684683153646e+00 3.433086613943410470e-02
5.964521589230225072e+04 3.807685702018033247e+00 3.524760750160978867e-02
5.964521592724756192e+04 3.775301197611954596e+00 3.453723331866680180e-02
5.964521596219286585e+04 3.808654953653765496e+00 3.536068330156406231e-02
5.964521599713817704e+04 3.754911750976441365e+00 3.454869560818030899e-02
5.964521603208348824e+04 3.813428728673637913e+00 3.492666557535441252e-02
5.964521606702879217e+04 3.807301878533868145e+00 3.472278341274414454e-02
5.964521610197410337e+04 3.870588018682067144e+00 3.583812863150851596e-02
5.964521613691941457e+04 3.828922179343036802e+00 3.545580464490074440e-02
5.964521617186471849e+04 3.807922084141464492e+00 3.477915199661323759e-02
5.964521620681002969e+04 3.830994201703098678e+00 3.482801258846557335e-02
5.964521624175534089e+04 3.836150168642838310e+00 3.468022748202007760e-02
5.964521627670064481e+04 3.831039006633529365e+00 3.479873262771478876e-02
5.964521631164595601e+04 3.861134086940538612e+00 3.484762284658512316e-02
5.964521634659126721e+04 3.880484561973703617e+00 3.596195960829902394e-02
5.964521638153657113e+04 3.831817797071306764e+00 3.540645154044616549e-02
5.964521641648188233e+04 3.887179931009755229e+00 3.569944308655990939e-02
5.964521645142719353e+04 3.880826537494634909e+00 3.524920651516227910e-02
5.964521648637249746e+04 3.802227337921392447e+00 3.452193873518687867e-02
5.964521652131780866e+04 3.884128106813585113e+00 3.558490027536964639e-02
5.964521655626311986e+04 3.888067318792149951e+00 3.585246011473294109e-02
5.964521659120842378e+04 3.851912865073618075e+00 3.518730551839162335e-02
5.964521662615373498e+04 3.940050707951594955e+00 3.652120287222038186e-02
5.964521666109904618e+04 3.876200653375263094e+00 3.559395270175391007e-02
5.964521669604435010e+04 3.923451365555268744e+00 3.638660882323056095e-02
5.964521673098966130e+04 3.849299178934071364e+00 3.532466200635467346e-02
5.964521676593497250e+04 3.882495878869284045e+00 3.527445380703782968e-02
5.964521680088027642e+04 3.857687134449536259e+00 3.507593003203630933e-02
5.964521683582558762e+04 3.889314422536587657e+00 3.605083110764933235e-02
5.964521687077089882e+04 3.884053184592614283e+00 3.581465724967750064e-02
5.964521690571621002e+04 3.901114450363723396e+00 3.681962185651858899e-02
5.964521694066151395e+04 3.983593749999999822e+00 3.791821110179387916e-02
5.964521697560682514e+04 3.883693125207572372e+00 3.586322178563518259e-02
5.964521701055212907e+04 3.878039997119055116e+00 3.593729251272506642e-02
5.964521704549744027e+04 3.909863119480875504e+00 3.656295691738192799e-02
5.964521708044275147e+04 3.850318490385478132e+00 3.584280517493795143e-02
5.964521711538805539e+04 3.960320486017168129e+00 3.709289755343674749e-02
5.964521715033336659e+04 3.885524385942112691e+00 3.544486029154299278e-02
5.964521718527867779e+04 3.841388285806377034e+00 3.522547319219795220e-02
5.964521722022398899e+04 3.926652709705377831e+00 3.635030634237060299e-02
5.964521725516930019e+04 3.893292402713185218e+00 3.570142358515716180e-02
5.964521729011460411e+04 3.854552111300951989e+00 3.510186934840042738e-02
5.964521732505990803e+04 3.896598580631613018e+00 3.530623458277194759e-02
5.964521736000521923e+04 3.825985277634727844e+00 3.452249720811136763e-02
5.964521739495053043e+04 3.967154923685489276e+00 3.670508623583464830e-02
5.964521742989584163e+04 3.884145707594186092e+00 3.535844952830669713e-02
5.964521746484115283e+04 3.863125532692073261e+00 3.504085906558464941e-02
5.964521749978645676e+04 3.900184651386713774e+00 3.574117862823379677e-02
5.964521753473176796e+04 3.912878764918746199e+00 3.697032012658018479e-02
5.964521756967707915e+04 3.936222161935531982e+00 3.602029096371862221e-02
5.964521760462238308e+04 3.997842689942471495e+00 3.702857064929434422e-02
5.964521763956769428e+04 3.900492987211438667e+00 3.585135202651491132e-02
5.964521767451300548e+04 3.831367464419273450e+00 3.488436022931593744e-02
5.964521770945830940e+04 3.853630521651341567e+00 3.506768125075327563e-02
5.964521774440362060e+04 3.896673943437415577e+00 3.561699984222191362e-02
5.964521777934893180e+04 3.861657961698138131e+00 3.538801910199921436e-02
5.964521781429423572e+04 3.859898440508279016e+00 3.575003843180073193e-02
5.964521784923953965e+04 3.888326366500361786e+00 3.540190512658485805e-02
5.964521788418485085e+04 3.911839410581730903e+00 3.617076335400723486e-02
5.964521791913016204e+04 3.861450658795243296e+00 3.583548764957000810e-02
5.964521795407547324e+04 3.861696587310614159e+00 3.594880611922002950e-02
5.964521798902078444e+04 3.887031523373952524e+00 3.575364313282981821e-02
5.964521802396608837e+04 3.876706181972531251e+00 3.594462790773689242e-02
5.964521805891139957e+04 3.795573573573573611e+00 3.482769843518907643e-02
5.964521809385671077e+04 3.843438670354686337e+00 3.509582582191508870e-02
5.964521812880201469e+04 3.880073732944663512e+00 3.595460867583074455e-02
5.964521816374732589e+04 3.881679853925745771e+00 3.624352958765840460e-02
5.964521819869263709e+04 3.849843977022627595e+00 3.507869195226881454e-02
5.964521823363794101e+04 3.880641323029217826e+00 3.706731964327373424e-02
5.964521826858325221e+04 3.838489874374400923e+00 3.603081112068111380e-02
5.964521830352856341e+04 3.841797236951439931e+00 3.520232879911454338e-02
5.964521833847386733e+04 3.909513623538158900e+00 3.615821165755500610e-02
5.964521837341917126e+04 3.855726651480638090e+00 3.558642356147619784e-02
5.964521840836448246e+04 3.876495575433319463e+00 3.593092720629102038e-02
5.964521844330979366e+04 3.803428172203618729e+00 3.443287885057152997e-02
5.964521847825510486e+04 3.809762705362654600e+00 3.536944325291298263e-02
5.964521851320041606e+04 3.900010979760641483e+00 3.572438876296094024e-02
5.964521854814571998e+04 3.790326645226323343e+00 3.440967687222548643e-02
5.964521858309103118e+04 3.826667639316956304e+00 3.512523595399470039e-02
5.964521861803634238e+04 3.846912861913680537e+00 3.526915307207300482e-02
5.964521865298164630e+04 3.787720136111276670e+00 3.412735791155284415e-02
5.964521868792695750e+04 3.884988290113943865e+00 3.565023695800970116e-02
5.964521872287226870e+04 3.883039490967811425e+00 3.589237185163315219e-02
5.964521875781757262e+04 3.915855197770772289e+00 3.600414842835975709e-02
5.964521879276288382e+04 3.832086893520708415e+00 3.527486021083677675e-02
5.964521882770819502e+04 3.888254988940326395e+00 3.625340334805107062e-02
5.964521886265349895e+04 3.883573161649890970e+00 3.695713345335523148e-02
5.964521889759881014e+04 3.903068555941575646e+00 3.638052833739566228e-02
5.964521893254412134e+04 3.856158977109080066e+00 3.554617667277571585e-02
5.964521896748942527e+04 3.836416164396564188e+00 3.523067586647035676e-02
5.964521900243473647e+04 3.925052651964463291e+00 3.625872558595697598e-02
5.964521903738004767e+04 3.882098191524458120e+00 3.607190751647584154e-02
5.964521907232535159e+04 3.942605179176106756e+00 3.662449418211753682e-02
5.964521910727066279e+04 3.958487141816565469e+00 3.734294805033674253e-02
5.964521914221597399e+04 3.904953634460066159e+00 3.662413432847794886e-02
5.964521917716127791e+04 3.917980497584981237e+00 3.617036049483087629e-02
5.964521921210658911e+04 3.914985564503874915e+00 3.614387830522399619e-02
5.964521924705190031e+04 3.905697481745843636e+00 3.587701774394636695e-02
5.964521928199720423e+04 3.851677864680627117e+00 3.486988227989621519e-02
5.964521931694251543e+04 3.880460089865081397e+00 3.532113306883388065e-02
5.964521935188782663e+04 3.903164603147575740e+00 3.547727567691132816e-02
5.964521938683313056e+04 3.877072278133577132e+00 3.514397139858703445e-02
5.964521942177844176e+04 3.930432230131356786e+00 3.560875653487190207e-02
5.964521945672375296e+04 3.961252376352752513e+00 3.654511974299824023e-02
5.964521949166905688e+04 3.942773335326208883e+00 3.628181616058960557e-02
5.964521952661436808e+04 3.839860341228133134e+00 3.484610988375391044e-02
5.964521956155967928e+04 3.896651744649537008e+00 3.594590116007927855e-02
5.964521959650498320e+04 3.854605717609704385e+00 3.497441344136036079e-02
5.964521963145029440e+04 3.802631736419450181e+00 3.458531579514055598e-02
5.964521966639560560e+04 3.893393513586739019e+00 3.541283176524434584e-02
5.964521970134090952e+04 3.885099479644934295e+00 3.553176097750834761e-02
5.964521973628622072e+04 3.865178855617853237e+00 3.519650915740170360e-02
5.964521977123153192e+04 3.825549351368264350e+00 3.444328423667918776e-02
5.964521980617683585e+04 3.856123531779428237e+00 3.474796171274314310e-02
5.964521984112214705e+04 3.885079311119340684e+00 3.550987844562968065e-02
5.964521987606745824e+04 3.834880700404078802e+00 3.493759781794308905e-02
5.964521991101276217e+04 3.820486779061570637e+00 3.455556142213330600e-02
5.964521994595807337e+04 3.882884925278940358e+00 3.575063018247090496e-02
5.964521998090338457e+04 3.855906032531867478e+00 3.549300325832147052e-02
5.964522001584868849e+04 3.832470274073939809e+00 3.522334296620361488e-02
5.964522005079399969e+04 3.830313360902210640e+00 3.458405359846443428e-02
5.964522008573931089e+04 3.865010605025703594e+00 3.516767085899813461e-02
5.964522012068461481e+04 3.949646431445791528e+00 3.679207606019565396e-02
5.964522015562992601e+04 3.865453974276099824e+00 3.537790689326858473e-02
5.964522019057523721e+04 3.872739041535092852e+00 3.605476670848391241e-02
5.964522022552054113e+04 3.821267009319265107e+00 3.496669326872827582e-02
5.964522026046585233e+04 3.816571652640786905e+00 3.436808678660027011e-02
5.964522029541116353e+04 3.838064798386116916e+00 3.480258890149968976e-02
5.964522033035646746e+04 3.882622854663986711e+00 3.548693623856791907e-02
5.964522036530177866e+04 3.890720969033227838e+00 3.529585026949495080e-02
5.964522040024708986e+04 3.898889545401938328e+00 3.594509140683267018e-02
5.964522043519239378e+04 3.913424924604746113e+00 3.658115508026587442e-02
5.964522047013770498e+04 3.862843858969391420e+00 3.567619898159756636e-02
5.964522050508301618e+04 3.892705850801216894e+00 3.704623080523566231e-02
5.964522054002832010e+04 3.874938032082550166e+00 3.604685736788244138e-02
5.964522057497363130e+04 3.824409780775716694e+00 3.538308489566380222e-02
5.964522060991894250e+04 3.808669451073985801e+00 3.513827589810641222e-02
5.964522064486424642e+04 3.918327878607557491e+00 3.691722822812719407e-02
5.964522067980955762e+04 3.893716002124580911e+00 3.580517390374602510e-02
5.964522071475486882e+04 3.893086200018412324e+00 3.591187430241908618e-02
5.964522074970017275e+04 3.939027611413127072e+00 3.600769175239696557e-02
5.964522078464548395e+04 3.876303369553287137e+00 3.566838049546469658e-02
5.964522081959079514e+04 3.830519006509450097e+00 3.461262233197890531e-02
5.964522085453610634e+04 3.846587978274721653e+00 3.430962600421650494e-02
5.964522088948141027e+04 3.900749132551096565e+00 3.522818191550862454e-02
5.964522092442672147e+04 3.861200523289421760e+00 3.488711421335344287e-02
5.964522095937202539e+04 3.883644573377596831e+00 3.498568323658970275e-02
5.964522099431733659e+04 3.906798005594065426e+00 3.551036450876202122e-02
5.964522102926264779e+04 3.950377026786972223e+00 3.634984894645205272e-02
5.964522106420795899e+04 3.890529584058507240e+00 3.477111372372015952e-02
5.964522109915327019e+04 3.845654767972464416e+00 3.459936852363797166e-02
5.964522113409857411e+04 3.864809761874240746e+00 3.495103778988278148e-02
5.964522116904387804e+04 3.964408542928829604e+00 3.594439161666869442e-02
5.964522120398918923e+04 3.889124038926166538e+00 3.563691137748344062e-02
5.964522123893450043e+04 3.891061603355273846e+00 3.576743039718226214e-02
5.964522127387980436e+04 3.854091185410334575e+00 3.463238465066736937e-02
5.964522130882511556e+04 3.852879873002023281e+00 3.467012637569002326e-02
5.964522134377042676e+04 3.962585261671950132e+00 3.633035003681109321e-02
5.964522137871573796e+04 3.937943731799474989e+00 3.702802576518077204e-02
5.964522141366104188e+04 3.937834076409586714e+00 3.587976284692423468e-02
5.964522144860635308e+04 3.871623826269803725e+00 3.512299992656345293e-02
5.964522148355165700e+04 3.876393872979937427e+00 3.593754214083238335e-02
5.964522151849696820e+04 3.878960372056971639e+00 3.592550306818986100e-02
5.964522155344227940e+04 3.886255110735148843e+00 3.571984251489444817e-02
5.964522158838759060e+04 3.879517334688355135e+00 3.591336658576328722e-02
5.964522162333290180e+04 3.915971996905184049e+00 3.595296138823524112e-02
5.964522165827820572e+04 3.867568903343115760e+00 3.504960730228480481e-02
5.964522169322351692e+04 3.820531349628055295e+00 3.421143726557444864e-02
5.964522172816882812e+04 3.859810936374251877e+00 3.488696007932524934e-02
5.964522176311413205e+04 3.822438639604380572e+00 3.436042274371787358e-02
5.964522179805943597e+04 3.860148762434757685e+00 3.504187149501702958e-02
5.964522183300474717e+04 3.885702209878034274e+00 3.569899527861735561e-02
5.964522186795005837e+04 3.839867486528400153e+00 3.522939161294440236e-02
5.964522190289536957e+04 3.896076928184666777e+00 3.584470494780440941e-02
5.964522193784068077e+04 3.817849053184742214e+00 3.443927278193713304e-02
5.964522197278598469e+04 3.857899903046507095e+00 3.582506329012141028e-02
5.964522200773129589e+04 3.865976698066435180e+00 3.498206553337799424e-02
5.964522204267660709e+04 3.884074289385919254e+00 3.528700742687809755e-02
5.964522207762191101e+04 3.856067992420757928e+00 3.534191867766725559e-02
5.964522211256722221e+04 3.835657970838026287e+00 3.463589633293848169e-02
5.964522214751253341e+04 3.840876178886522663e+00 3.463298471965184366e-02
5.964522218245783733e+04 3.876109215017065068e+00 3.515171510867953764e-02
5.964522221740314853e+04 3.866591766600177227e+00 3.521947964514687140e-02
5.964522225234845973e+04 3.904650694829783220e+00 3.508774247347359182e-02
5.964522228729376366e+04 3.861062580379024833e+00 3.512109464301067102e-02
5.964522232223907486e+04 3.890296787772851594e+00 3.562345903484948062e-02
5.964522235718438606e+04 3.883980721192709318e+00 3.551782822665406486e-02
5.964522239212968998e+04 3.825523873716644818e+00 3.488133416145366983e-02
5.964522242707500118e+04 3.840457485427172912e+00 3.454944472341425765e-02
5.964522246202031238e+04 3.876628235938307743e+00 3.498017845990027824e-02
5.964522249696561630e+04 3.921951159995852088e+00 3.533807160361678024e-02
5.964522253191092750e+04 3.845337221492522328e+00 3.483624047727167800e-02
5.964522256685623870e+04 3.829053090261268721e+00 3.504124462646521915e-02
5.964522260180154262e+04 3.894948434545574045e+00 3.637476792026769767e-02
5.964522263674685382e+04 3.861557374591466640e+00 3.483879777071092337e-02
5.964522267169216502e+04 3.894740030043126744e+00 3.538912713236330720e-02
5.964522270663746895e+04 3.864063143611736528e+00 3.485171216993021570e-02
5.964522274158278015e+04 3.902503913331312191e+00 3.539448007530787699e-02
5.964522277652809134e+04 3.927295972725335815e+00 3.582854394389771435e-02
5.964522281147339527e+04 3.842792692936785048e+00 3.437309441297748541e-02
5.964522284641870647e+04 3.895424478643713329e+00 3.527227498268212247e-02
5.964522288136401767e+04 3.915744758877819365e+00 3.584183017152420964e-02
5.964522291630932159e+04 3.837349000724676884e+00 3.442900014193820551e-02
5.964522295125463279e+04 3.920579885082246641e+00 3.597143746211196869e-02
5.964522298619994399e+04 3.872257355958387048e+00 3.527255633228675719e-02
5.964522302114524791e+04 3.878938359271512759e+00 3.550562492320114005e-02
5.964522305609055911e+04 3.877587111094849881e+00 3.525481936296847446e-02
5.964522309103587031e+04 3.898292551761226132e+00 3.595638426271254018e-02
5.964522312598117423e+04 3.941387010731344009e+00 3.635608904713816952e-02
5.964522316092648543e+04 3.862513504215729032e+00 3.531358143181329706e-02
5.964522319587179663e+04 3.903875987931055391e+00 3.605421836622117043e-02
5.964522323081710056e+04 3.794585018108191043e+00 3.475299835134445375e-02
5.964522326576241176e+04 3.788315885956871742e+00 3.466285829452971784e-02
5.964522330070772296e+04 3.813264879346817793e+00 3.495419679465436302e-02
5.964522333565302688e+04 3.834963377987301136e+00 3.465125211907057329e-02
5.964522337059833808e+04 3.822844835387595008e+00 3.506539070015145948e-02
5.964522340554364928e+04 3.893168095438288567e+00 3.584591234870872917e-02
5.964522344048895320e+04 3.812507505704335387e+00 3.491284807256302830e-02
5.964522347543426440e+04 3.816597510373443747e+00 3.486375122472675642e-02
5.964522351037957560e+04 3.877517485721266866e+00 3.583256347736000352e-02
5.964522354532487952e+04 3.834008047120774698e+00 3.509128637235056636e-02
5.964522358027019072e+04 3.908478490407591988e+00 3.668990258441293117e-02
5.964522361521550192e+04 3.832692935831576442e+00 3.677370068877102577e-02
5.964522365016080585e+04 3.801716201009742946e+00 3.484483551666291146e-02
5.964522368510611705e+04 3.861809334862246423e+00 3.553043177091910754e-02
5.964522372005142824e+04 3.845905420991925894e+00 3.570357403067982160e-02
5.964522375499673217e+04 3.774715871428055536e+00 3.433170581471804012e-02
5.964522378994204337e+04 3.814943438162480494e+00 3.490388895508599043e-02
5.964522382488735457e+04 3.828795737428552393e+00 3.496554273032350529e-02
5.964522385983265849e+04 3.825838280994933616e+00 3.496446921783413070e-02
5.964522389477796969e+04 3.800984667659709437e+00 3.490247523134615282e-02
5.964522392972328089e+04 3.832377711715093671e+00 3.489242511471718489e-02
5.964522396466858481e+04 3.840894384930620742e+00 3.550834438266994852e-02
5.964522399961389601e+04 3.770338093989174855e+00 3.443551612792988131e-02
5.964522403455920721e+04 3.910150189193001502e+00 3.677117118051324157e-02
5.964522406950451114e+04 3.883580480574288174e+00 3.582901080474743677e-02
5.964522410444982233e+04 3.870664910886041810e+00 3.581008487783098743e-02
5.964522413939513353e+04 3.840648268220367534e+00 3.524860326963901586e-02
5.964522417434043746e+04 3.901040965859744691e+00 3.631028782184455433e-02
5.964522420928574866e+04 3.894098412853923996e+00 3.636277598070584982e-02
5.964522424423105986e+04 3.826384922901199470e+00 3.488316937617352148e-02
5.964522427917636378e+04 3.853699284009546755e+00 3.489523605747216206e-02
5.964522431412167498e+04 3.911485356414732717e+00 3.605187293617897332e-02
5.964522434906698618e+04 3.796538904659532587e+00 3.489821867731145860e-02
5.964522438401229010e+04 3.831643671265746676e+00 3.544808471565469993e-02
5.964522441895760130e+04 3.837757075057127931e+00 3.561324977814113446e-02
5.964522445390291250e+04 3.817061445149273702e+00 3.506990073453201961e-02
5.964522448884821642e+04 3.849692127474243719e+00 3.525635756000657095e-02
5.964522452379352762e+04 3.899516032929216447e+00 3.632864287898664862e-02
5.964522455873883882e+04 3.898140815555745320e+00 3.648700573585945267e-02
5.964522459368414275e+04 3.898751571319415632e+00 3.707672050625275550e-02
5.964522462862945395e+04 3.919373752877973960e+00 3.675528448698394540e-02
5.964522466357476515e+04 3.826180555136794226e+00 3.549074363187125492e-02
5.964522469852006907e+04 3.880535436515653025e+00 3.650440509563909752e-02
5.964522473346538027e+04 3.914696876913655643e+00 3.723425511481359002e-02
5.964522476841069147e+04 3.843921404432215638e+00 3.536448200012089899e-02
5.964522480335600267e+04 3.858281481119274492e+00 3.531029282940276876e-02
5.964522483830130659e+04 3.933811494252873686e+00 3.678420921114601561e-02
5.964522487324661779e+04 3.864355403426519509e+00 3.518043941680239900e-02
5.964522490819192171e+04 3.950575648331201339e+00 3.636234735736227491e-02
5.964522494313723291e+04 3.909462277477786074e+00 3.568619637199996891e-02
5.964522497808254411e+04 3.876596916299559492e+00 3.504667371855000463e-02
5.964522501302785531e+04 3.928451734429277309e+00 3.621438543618050315e-02
5.964522504797315923e+04 3.949622729389846487e+00 3.636621837553542097e-02
5.964522508291847043e+04 3.867726398659360854e+00 3.505311197722166955e-02
5.964522511786377436e+04 3.896084557035884632e+00 3.616629636853824215e-02
5.964522515280908556e+04 3.888698577764184261e+00 3.603045777319727888e-02
5.964522518775439676e+04 3.891212189602483829e+00 3.602817892026408814e-02
5.964522522269970796e+04 3.926741592633664180e+00 3.642155804641314387e-02
5.964522525764501916e+04 3.905523317765830171e+00 3.594593745688659525e-02
5.964522529259032308e+04 3.864717258827679469e+00 3.560408295137160173e-02
5.964522532753563428e+04 3.893545554470706271e+00 3.648617458334407065e-02
5.964522536248094548e+04 3.886386786961583351e+00 3.590782516669321911e-02
5.964522539742624940e+04 3.865803438505498235e+00 3.585328930520920859e-02
5.964522543237156060e+04 3.835202358064301098e+00 3.517022272487773521e-02
5.964522546731687180e+04 3.922976413213508096e+00 3.634211612404091019e-02
5.964522550226217572e+04 3.842851271140339087e+00 3.552018430926229958e-02
5.964522553720748692e+04 3.875522169292781260e+00 3.560463989860207512e-02
5.964522557215279812e+04 3.943063129679267753e+00 3.730114027510929992e-02
5.964522560709810205e+04 3.878739351614942432e+00 3.672580962908138236e-02
5.964522564204341325e+04 3.908653964806633851e+00 3.669655269553410287e-02
5.964522567698872444e+04 3.887362873077158554e+00 3.602933589394933384e-02
5.964522571193402837e+04 3.871514886802066790e+00 3.614131263046504311e-02
5.964522574687933957e+04 3.894532270113022498e+00 3.667620158143278936e-02
5.964522578182465077e+04 3.921475880877590470e+00 3.655368073981261900e-02
5.964522581676995469e+04 3.951456488437807391e+00 3.736560168393131265e-02
5.964522585171526589e+04 3.914819072309931425e+00 3.598687945592190379e-02
5.964522588666057709e+04 3.853260435543815809e+00 3.560897343174431601e-02
5.964522592160588101e+04 3.889868781121058827e+00 3.606585861501898638e-02
5.964522595655119221e+04 3.854918835289425694e+00 3.614322360735505724e-02
5.964522599149650341e+04 3.890980033531473925e+00 3.626721277293531998e-02
5.964522602644180733e+04 3.902613590671491384e+00 3.656698013037126133e-02
5.964522606138711853e+04 3.897996345844930932e+00 3.558226309903856494e-02
5.964522609633242973e+04 3.884198653945714064e+00 3.601643325301359666e-02
5.964522613127773366e+04 3.877444046416214984e+00 3.580687803856587303e-02
5.964522616622304486e+04 3.795935017877282380e+00 3.449682236905377009e-02
5.964522620116835606e+04 3.891063734957658671e+00 3.613586094115713715e-02
5.964522623611365998e+04 3.808069733351102215e+00 3.510093315059039515e-02
5.964522627105897118e+04 3.860471437042894305e+00 3.603347785322849606e-02
5.964522630600428238e+04 3.819515906949779271e+00 3.543835675464154789e-02
5.964522634094958630e+04 3.934174481737413576e+00 3.711158872602893233e-02
5.964522637589489750e+04 3.801110754841402706e+00 3.503582715679293830e-02
5.964522641084020870e+04 3.851350029348463710e+00 3.626959541727066416e-02
5.964522644578551262e+04 3.835122213006782133e+00 3.511836258227312574e-02
5.964522648073082382e+04 3.923874705820582953e+00 3.637482518385941332e-02
5.964522651567613502e+04 3.919069824897316145e+00 3.648881308730522743e-02
5.964522655062143895e+04 3.961074921566580809e+00 3.750986910547078612e-02
5.964522658556675015e+04 3.884012388079486566e+00 3.619296546001310455e-02
5.964522662051206134e+04 3.952097387464736933e+00 3.677497663143729223e-02
5.964522665545736527e+04 3.948588584870620366e+00 3.658164535305988285e-02
5.964522669040267647e+04 3.855261896200407712e+00 3.633762729480887604e-02
5.964522672534798767e+04 3.977993260858871505e+00 3.771033946987336488e-02
5.964522676029329159e+04 3.928201124678271317e+00 3.671176414211528571e-02
5.964522679523860279e+04 4.007201418824672956e+00 3.763453849347438845e-02
5.964522683018391399e+04 3.976870579476361467e+00 3.769622027476497023e-02
5.964522686512921791e+04 3.961317477284874933e+00 3.821321008855683293e-02
5.964522690007452911e+04 3.985112767998020278e+00 3.745573951108883970e-02
5.964522693501984031e+04 3.912468872178611168e+00 3.639163814369315159e-02
5.964522696996514424e+04 3.956182997144927604e+00 3.685923651440117799e-02
5.964522700491045543e+04 4.018838333517842365e+00 3.990022945595547710e-02
5.964522703985576663e+04 3.876024878993804101e+00 3.552429063935126641e-02
5.964522707480107056e+04 3.926897311186564821e+00 3.611777069837907028e-02
5.964522710974638176e+04 3.999504497158698602e+00 3.753107559831191098e-02
5.964522714469169296e+04 3.881986290936785711e+00 3.598133708887412546e-02
5.964522717963699688e+04 3.924286461310211305e+00 3.695268246068880019e-02
5.964522721458230808e+04 3.929548699484759933e+00 3.574825248033480091e-02
5.964522724952761928e+04 3.953027446563670555e+00 3.693548181008620562e-02
5.964522728447292320e+04 3.860299584384559335e+00 3.512224281233622403e-02
5.964522731941823440e+04 3.898229926784996024e+00 3.554177339557480081e-02
5.964522735436354560e+04 3.930916287012434562e+00 3.567578995894596372e-02
5.964522738930884952e+04 3.873548813068171892e+00 3.476646683164456852e-02
5.964522742425416072e+04 3.922871043185712114e+00 3.552788601189057344e-02
5.964522745919947192e+04 3.864680191176559809e+00 3.477410372270622885e-02
5.964522749414477585e+04 3.907835725658446169e+00 3.542556839144293812e-02
5.964522752909008705e+04 4.003184532987608790e+00 3.709969939400131755e-02
5.964522756403539825e+04 3.991084024603577696e+00 3.725696925563109357e-02
5.964522759898070217e+04 3.937521181919740876e+00 3.608190387832344720e-02
5.964522763392601337e+04 3.971201252936570114e+00 3.631818022614310276e-02
5.964522766887132457e+04 3.872804121802980060e+00 3.487703508899257787e-02
5.964522770381662849e+04 3.877934417126815969e+00 3.514280145137583383e-02
5.964522773876193969e+04 3.931129817356399325e+00 3.577815688569625785e-02
5.964522777370725089e+04 3.913559982027856599e+00 3.556984157247815304e-02
5.964522780865255481e+04 3.923004283368925371e+00 3.557916850866298109e-02
5.964522784359786601e+04 3.962252007373387119e+00 3.613426379945219175e-02
5.964522787854317721e+04 3.946883751544618679e+00 3.578330681499836130e-02
5.964522791348848114e+04 3.917494289250244677e+00 3.605595293398200507e-02
5.964522794843379233e+04 3.920247954133385448e+00 3.590371602959972763e-02
5.964522798337910353e+04 4.007152433511052436e+00 3.722290023898228856e-02
5.964522801832440746e+04 3.998983922431151417e+00 3.750993303402602730e-02
5.964522805326971866e+04 3.884833638252348731e+00 3.519240789118569662e-02
5.964522808821502986e+04 3.869644371290338558e+00 3.524524724806606807e-02
5.964522812316033378e+04 3.913164446657537709e+00 3.580708074094970245e-02
5.964522815810564498e+04 3.954257101443819256e+00 3.632166677514229308e-02
5.964522819305095618e+04 3.940923221158591172e+00 3.615452326322726034e-02
5.964522822799626010e+04 3.906925841029726065e+00 3.612478668421496841e-02
5.964522826294157130e+04 3.912721508798434833e+00 3.616390383119939128e-02
5.964522829788688250e+04 3.846948586826714145e+00 3.539395575040028830e-02
5.964522833283218642e+04 3.908257110637764598e+00 3.604784685790919652e-02
5.964522836777749762e+04 3.964707856370483618e+00 3.629270760540061896e-02
5.964522840272280882e+04 3.895138361234343982e+00 3.596947956838259658e-02
5.964522843766812002e+04 3.912008970378037187e+00 3.596597137717719855e-02
5.964522847261343122e+04 3.865143699336772265e+00 3.564744002463502565e-02
5.964522850755873515e+04 3.886119130456239024e+00 3.550074850864132908e-02
5.964522854250403907e+04 3.923191583719325859e+00 3.620954331573392193e-02
5.964522857744935027e+04 3.936650066442294094e+00 3.657851587839860280e-02
5.964522861239466147e+04 3.932628058938154147e+00 3.640323729832257299e-02
5.964522864733997267e+04 3.876121709702445184e+00 3.570163654436558226e-02
5.964522868228528387e+04 3.922981975164679280e+00 3.599013655296787184e-02
5.964522871723058779e+04 3.955707711719735897e+00 3.659229918248689539e-02
5.964522875217589899e+04 3.977255165881502741e+00 3.683077998761920963e-02
5.964522878712121019e+04 3.899130542405396138e+00 3.514245189913365458e-02
5.964522882206651411e+04 3.951731348639234476e+00 3.608541830813966067e-02
5.964522885701182531e+04 3.904168742733765018e+00 3.604531907169074983e-02
5.964522889195713651e+04 3.937957134245996471e+00 3.619419351880638624e-02
5.964522892690244043e+04 3.886351934487324300e+00 3.553508814984161768e-02
5.964522896184775163e+04 3.907745656164815617e+00 3.569007210664016522e-02
5.964522899679306283e+04 3.896611118287903963e+00 3.545317075935788820e-02
5.964522903173836676e+04 3.918760401149346428e+00 3.538398885646840825e-02
5.964522906668367796e+04 3.990601783983899864e+00 3.628421141768015112e-02
5.964522910162898916e+04 3.922227530281131802e+00 3.594883059587647423e-02
5.964522913657429308e+04 3.956894428296960253e+00 3.618225598328444342e-02
5.964522917151960428e+04 3.971127095917190708e+00 3.635470746907801254e-02
5.964522920646491548e+04 3.995703531199212843e+00 3.695522429723368391e-02
5.964522924141021940e+04 3.834279626573392274e+00 3.445135669455315353e-02
5.964522927635553060e+04 3.930967754056576169e+00 3.595638122962812461e-02
5.964522931130084180e+04 3.923258421428747589e+00 3.562688813566648044e-02
5.964522934624614572e+04 3.953977395214191226e+00 3.591135386570831062e-02
5.964522938119145692e+04 3.927506963358222691e+00 3.559925216215461402e-02
5.964522941613676812e+04 3.984815400446753308e+00 3.629172047475905105e-02
5.964522945108207205e+04 3.902051868044515093e+00 3.542009253996011159e-02
5.964522948602738325e+04 3.881791388638689444e+00 3.501275259090341069e-02
5.964522952097269444e+04 3.898864956542808180e+00 3.555719359152458708e-02
5.964522955591799837e+04 3.915037137153272617e+00 3.599329126251931549e-02
5.964522959086330957e+04 3.848966973768785937e+00 3.500017426372125512e-02
5.964522962580862077e+04 3.945032800505958726e+00 3.629924622177685412e-02
5.964522966075392469e+04 3.902367267897265179e+00 3.584209774189378583e-02
5.964522969569923589e+04 3.878732617711636799e+00 3.553374560747517980e-02
5.964522973064454709e+04 3.957027192751936262e+00 3.635840274527414595e-02
5.964522976558985101e+04 3.887858531918486182e+00 3.536337467676479301e-02
5.964522980053516221e+04 3.869503485070131532e+00 3.538402579397880582e-02
5.964522983548047341e+04 3.865313551376096335e+00 3.500619607786582821e-02
5.964522987042577734e+04 3.905442544031068497e+00 3.614885941571694544e-02
5.964522990537108853e+04 3.829555551470362751e+00 3.493843752468687308e-02
5.964522994031639973e+04 3.894301499212088569e+00 3.546079953843923882e-02
5.964522997526170366e+04 3.890254053046772853e+00 3.556648379916999697e-02
5.964523001020701486e+04 3.890688707948904312e+00 3.585363618671753155e-02
5.964523004515232606e+04 3.877495613630067339e+00 3.576702996894522840e-02
5.964523008009762998e+04 3.797257279626814253e+00 3.451033101964412486e-02
5.964523011504294118e+04 3.824440143765551525e+00 3.451972570112304267e-02
5.964523014998825238e+04 3.879101292678113655e+00 3.559792900784914532e-02
5.964523018493355630e+04 3.884251758322935455e+00 3.585393259530602478e-02
5.964523021987886750e+04 3.873029951558981665e+00 3.567074124632287763e-02
5.964523025482417870e+04 3.819568511970034663e+00 3.447722301241309267e-02
5.964523028976948262e+04 3.796636578878494372e+00 3.430827570292437068e-02
5.964523032471479382e+04 3.859515125777522204e+00 3.571970655146383677e-02
5.964523035966010502e+04 3.774278437517014417e+00 3.419688444080325185e-02
5.964523039460540895e+04 3.829530803296148811e+00 3.461145585178993650e-02
5.964523042955072015e+04 3.863897001099073858e+00 3.561991801986881534e-02
5.964523046449603135e+04 3.862516860668431917e+00 3.524583512436219035e-02
5.964523049944133527e+04 3.826742537222208362e+00 3.492242813537824175e-02
5.964523053438664647e+04 3.884223918575063550e+00 3.535305201594920316e-02
5.964523056933195767e+04 3.828772260411953177e+00 3.479762416971007161e-02
5.964523060427726159e+04 3.870078986177419189e+00 3.563488097618113665e-02
5.964523063922257279e+04 3.828549672696903716e+00 3.520458293176822323e-02
5.964523067416788399e+04 3.855261434851744440e+00 3.526618896533693925e-02
5.964523070911318791e+04 3.796132092236609079e+00 3.445866167220816567e-02
5.964523074405849911e+04 3.807013176157192813e+00 3.446331223613725847e-02
5.964523077900381031e+04 3.830621056127532231e+00 3.479967517573533120e-02
5.964523081394911424e+04 3.813329055663182476e+00 3.480084824180353087e-02
5.964523084889442543e+04 3.830398660797321497e+00 3.536257669458877512e-02
5.964523088383973663e+04 3.845874593613436865e+00 3.557782734385552675e-02
5.964523091878504056e+04 3.917382476963922944e+00 3.605394024431795436e-02
5.964523095373035176e+04 3.796336358789245580e+00 3.496595686420091859e-02
5.964523098867566296e+04 3.810752501518889890e+00 3.459275639628403565e-02
5.964523102362096688e+04 3.839448194892867594e+00 3.472706751798255304e-02
5.964523105856627808e+04 3.869349534585586170e+00 3.562505798248560146e-02
5.964523109351158928e+04 3.810043320769494368e+00 3.442604084331041259e-02
5.964523112845690048e+04 3.839640156835920859e+00 3.484351030094071794e-02
5.964523116340220440e+04 3.866601135174557058e+00 3.537728469576696677e-02
5.964523119834751560e+04 3.759807307873356486e+00 3.374882195587850658e-02
5.964523123329281952e+04 3.821666635662952505e+00 3.467460598771750918e-02
5.964523126823813072e+04 3.814802231268648036e+00 3.468751112744775794e-02
5.964523130318344192e+04 3.877141799519408405e+00 3.535091385326544905e-02
5.964523133812875312e+04 3.800312925421494903e+00 3.496106549861248414e-02
5.964523137307406432e+04 3.856833778648432354e+00 3.489077427915771024e-02
5.964523140801936825e+04 3.818798011748757659e+00 3.460984570773617541e-02
5.964523144296467945e+04 3.846598226901579487e+00 3.499847201688495446e-02
5.964523147790999064e+04 3.811333759414514244e+00 3.474618044286577334e-02
5.964523151285529457e+04 3.853272047757600127e+00 3.519013821054803315e-02
5.964523154780059849e+04 3.773758430410791398e+00 3.414546306982992746e-02
5.964523158274590969e+04 3.852179191002050196e+00 3.475945518537486290e-02
5.964523161769122089e+04 3.811282393448607753e+00 3.451257249954770012e-02
5.964523165263653209e+04 3.807977990038381222e+00 3.444663040795541142e-02
5.964523168758184329e+04 3.880810924786664451e+00 3.535989242150951173e-02
5.964523172252714721e+04 3.812530185299529695e+00 3.455662966755405213e-02
5.964523175747245841e+04 3.772063553715998552e+00 3.425327020790510518e-02
5.964523179241776961e+04 3.830461597347836644e+00 3.508087120618345878e-02
5.964523182736307353e+04 3.889110932646035579e+00 3.603794046675013601e-02
5.964523186230838473e+04 3.816912349379166791e+00 3.448801897061055943e-02
5.964523189725369593e+04 3.847738812876760228e+00 3.518206251261180723e-02
5.964523193219899986e+04 3.909402568326517446e+00 3.577592208218446229e-02
5.964523196714431106e+04 3.743489319971806228e+00 3.394435636162998482e-02
5.964523200208962226e+04 3.767393382466311280e+00 3.461827522608321855e-02
5.964523203703492618e+04 3.802176373612853766e+00 3.500574550187689898e-02
5.964523207198023738e+04 3.824136430134568165e+00 3.587637410806663457e-02
5.964523210692554858e+04 3.847035188116401105e+00 3.564698929951341105e-02
5.964523214187085250e+04 3.874564114019086070e+00 3.624688058440181382e-02
5.964523217681616370e+04 3.847339760100081385e+00 3.556848281478522389e-02
5.964523221176147490e+04 3.855449927566418022e+00 3.532679534350693928e-02
5.964523224670677882e+04 3.836268297475194267e+00 3.544419246625437475e-02
5.964523228165209002e+04 3.826302744565711400e+00 3.537348064727013214e-02
5.964523231659740122e+04 3.821431887251412807e+00 3.538987498562744249e-02
5.964523235154270515e+04 3.822400283377814567e+00 3.508734850918624609e-02
5.964523238648801635e+04 3.902978531526340777e+00 3.581004900180911193e-02
5.964523242143332754e+04 3.926547411746081906e+00 3.627014094031427716e-02
5.964523245637863147e+04 3.832441720183765721e+00 3.542902180068142892e-02
5.964523249132394267e+04 3.883457751947693826e+00 3.618234831336994417e-02
5.964523252626925387e+04 3.794917170525487826e+00 3.507329849565517244e-02
5.964523256121455779e+04 3.839578308759541425e+00 3.585823084972883379e-02
5.964523259615986899e+04 3.858198201484777989e+00 3.593271081162569686e-02
5.964523263110518019e+04 3.906969263980899054e+00 3.698039934969332004e-02
5.964523266605048411e+04 3.912863096348821124e+00 3.677124540122921059e-02
5.964523270099579531e+04 3.872763322453710799e+00 3.571707634645573948e-02
5.964523273594110651e+04 3.865963430059066841e+00 3.572209370517469285e-02
5.964523277088641771e+04 3.924257716957181508e+00 3.627097914684575264e-02
5.964523280583172891e+04 3.893393162024395782e+00 3.587036389678061737e-02
5.964523284077703283e+04 3.840296962383539903e+00 3.527589061194447151e-02
5.964523287572233676e+04 3.886026872796442433e+00 3.580767545040881156e-02
5.964523291066764796e+04 3.849715325970091140e+00 3.540536588431331122e-02
5.964523294561295916e+04 3.891372160446255002e+00 3.622619556080283743e-02
5.964523298055826308e+04 3.875586012394394153e+00 3.576881958074550061e-02
5.964523301550357428e+04 3.865030332353269316e+00 3.555922983934359238e-02
5.964523305044888548e+04 3.852516023455611283e+00 3.490928392387886159e-02
5.964523308539418940e+04 3.906856752368234265e+00 3.620288550377118858e-02
5.964523312033950060e+04 3.931443742193825752e+00 3.600860364525387131e-02
5.964523315528481180e+04 3.943113641613445353e+00 3.608984744467969713e-02
5.964523319023011572e+04 3.878397375820056503e+00 3.550769602268159797e-02
5.964523322517542692e+04 3.899976618550103691e+00 3.581626739580405505e-02
5.964523326012073812e+04 3.866940744934885821e+00 3.543206946980768240e-02
5.964523329506604932e+04 3.912121230795777560e+00 3.623518668987764368e-02
5.964523333001136052e+04 3.909285355586278321e+00 3.653148228480611326e-02
5.964523336495666445e+04 3.897872923189930727e+00 3.588334339208922724e-02
5.964523339990196837e+04 3.858287513654365952e+00 3.546350633157214355e-02
5.964523343484727957e+04 3.837410328661605252e+00 3.503879972106768714e-02
5.964523346979259077e+04 3.834581849441237811e+00 3.506800841907436322e-02
5.964523350473790197e+04 3.861053911231299818e+00 3.542526666104026112e-02
5.964523353968320589e+04 3.869349911101094275e+00 3.526852269996184203e-02
5.964523357462851709e+04 3.867310622143410370e+00 3.556101517061991540e-02
5.964523360957382101e+04 3.914276401564537267e+00 3.678246884024324870e-02
5.964523364451913221e+04 3.930969925807326071e+00 3.691089996523971156e-02
5.964523367946444341e+04 3.902913343834104598e+00 3.595362364342383904e-02
5.964523371440974734e+04 3.889497330462595048e+00 3.619292002607044090e-02
5.964523374935505854e+04 3.859670713861489411e+00 3.517645273706894449e-02
5.964523378430036973e+04 3.934191595971622490e+00 3.620384206649623904e-02
5.964523381924568093e+04 3.959219029457770045e+00 3.693565311619456670e-02
5.964523385419099213e+04 3.866819013920116177e+00 3.575393553739505265e-02
5.964523388913629606e+04 3.887106931697982048e+00 3.538076440353845470e-02
5.964523392408159998e+04 3.875416290096938443e+00 3.600020179576617768e-02
5.964523395902691118e+04 3.874303144408039135e+00 3.577091917763009637e-02
5.964523399397222238e+04 3.915941041679568801e+00 3.612785663981747664e-02
5.964523402891753358e+04 3.957425580014902966e+00 3.639772101471006049e-02
5.964523406386283750e+04 3.887433785499414984e+00 3.570181681461924439e-02
5.964523409880814870e+04 3.947869367796018381e+00 3.750164428332275479e-02
5.964523413375345262e+04 3.907607335868694687e+00 3.549657665442831900e-02
5.964523416869876382e+04 3.878676336601187380e+00 3.536253908641325688e-02
5.964523420364407502e+04 3.886354752849351613e+00 3.635048190356962583e-02
5.964523423858938622e+04 3.947892632636068821e+00 3.616042538894033431e-02
5.964523427353469742e+04 3.936508732871343064e+00 3.635640469115809098e-02
5.964523430848000135e+04 3.859069528830761264e+00 3.529907930023846313e-02
5.964523434342531255e+04 3.915276368226936476e+00 3.570148080817641539e-02
5.964523437837062374e+04 3.918756867053837745e+00 3.585433977789027893e-02
5.964523441331592767e+04 3.947888842907841589e+00 3.658907889115205203e-02
5.964523444826123159e+04 3.918262191865178323e+00 3.600248941305136952e-02
5.964523448320654279e+04 3.963456124251674595e+00 3.653413905533509087e-02
5.964523451815185399e+04 3.889565308940924115e+00 3.582545656285044539e-02
5.964523455309716519e+04 3.935541967619851533e+00 3.628710513510034069e-02
5.964523458804247639e+04 3.854567120228090449e+00 3.509667121779574961e-02
5.964523462298778031e+04 3.827821336999739810e+00 3.491877072277373845e-02
5.964523465793309151e+04 3.876169156710647545e+00 3.595046398312455593e-02
5.964523469287840271e+04 3.812851931531194616e+00 3.480766874053678461e-02
5.964523472782370663e+04 3.880009639268898969e+00 3.582941499666066065e-02
5.964523476276901783e+04 3.911715004568839138e+00 3.598139647232691252e-02
5.964523479771432903e+04 3.844371796920127426e+00 3.519759195716544442e-02
5.964523483265963296e+04 3.900479712791309339e+00 3.573796777690671500e-02
5.964523486760494416e+04 3.894991297621349435e+00 3.573829682270899394e-02
5.964523490255025536e+04 3.860794146559983986e+00 3.533141543542122481e-02
5.964523493749555928e+04 3.878409734188475788e+00 3.578353713231718913e-02
5.964523497244087048e+04 3.910405840138579947e+00 3.677689516818435228e-02
5.964523500738618168e+04 3.894878857370756009e+00 3.597368607596304613e-02
5.964523504233148560e+04 3.911419739484635283e+00 3.614555748168471472e-02
5.964523507727679680e+04 3.808655413129666822e+00 3.505229663250073596e-02
5.964523511222210800e+04 3.906433544793439516e+00 3.601038417400894559e-02
5.964523514716741192e+04 3.892352344175454171e+00 3.577518293021621915e-02
5.964523518211272312e+04 3.844390079814072880e+00 3.464181131599502333e-02
5.964523521705803432e+04 3.895988756879910309e+00 3.596088985703931734e-02
5.964523525200333825e+04 3.811926521715304439e+00 3.486009843215009257e-02
5.964523528694864945e+04 3.824360191881559512e+00 3.510216453903795136e-02
5.964523532189396064e+04 3.859315846403461148e+00 3.534992826310597025e-02
5.964523535683926457e+04 3.857341509283706227e+00 3.535312705275827500e-02
5.964523539178457577e+04 3.838630806845965804e+00 3.466156052151714989e-02
5.964523542672988697e+04 3.857943637706128470e+00 3.496282492782716578e-02
5.964523546167519089e+04 3.872477035653121735e+00 3.522612160509389773e-02
5.964523549662050209e+04 3.867878946777032922e+00 3.518882087248619700e-02
5.964523553156581329e+04 3.893047259640616709e+00 3.541528890766246218e-02
5.964523556651111721e+04 3.861752828609888333e+00 3.501454518022222712e-02
5.964523560145642841e+04 3.868679519825390933e+00 3.488429361799683798e-02
5.964523563640173961e+04 3.924899187255771249e+00 3.574850789129922074e-02
5.964523567134705081e+04 3.804959343637828617e+00 3.470730603558444538e-02
5.964523570629236201e+04 3.860495882141038226e+00 3.504574920170753366e-02
5.964523574123766593e+04 3.923638041323241676e+00 3.576451511389060894e-02
5.964523577618297713e+04 3.868706517900840414e+00 3.530050326547223838e-02
5.964523581112828833e+04 3.922171263429037769e+00 3.581172521963169042e-02
5.964523584607359226e+04 3.906476264571908441e+00 3.560264767194327301e-02
5.964523588101889618e+04 3.852746647069630548e+00 3.478334110809132296e-02
5.964523591596420738e+04 3.832901649808504452e+00 3.443325588590270131e-02
5.964523595090951858e+04 3.883966944216801664e+00 3.560934529232551854e-02
5.964523598585482978e+04 3.878944584049728750e+00 3.668107737171975857e-02


==> figures/ground-lomb/20220305_tic3788_b.dat <==
5.964421628120761306e+04 1.322911362502952848e+01 2.948009275659999040e-01
5.964421637619905232e+04 1.301577110435058593e+01 2.412085645255756250e-01
5.964421648582946364e+04 1.315620257433533880e+01 2.352294631761505384e-01
5.964421659545988223e+04 1.361308137856716982e+01 2.460570822421764836e-01
5.964421670509029354e+04 1.310791984911016250e+01 2.317198255711989952e-01
5.964421681472071214e+04 1.350961947896101911e+01 2.445816750218291480e-01
5.964421692435113073e+04 1.295378301549351541e+01 2.375570119959269366e-01
5.964421703398154204e+04 1.307922707128370732e+01 2.351557500293682268e-01
5.964421714361196064e+04 1.280918461255291874e+01 2.296155051834925243e-01
5.964421725324237195e+04 1.352269306472154753e+01 2.466700525912371433e-01
5.964421736287279782e+04 1.311962420930493600e+01 2.297722543239257564e-01
5.964421747250320914e+04 1.332851251669861270e+01 2.462714884030763329e-01
5.964421758213362773e+04 1.320903900864949421e+01 2.511811647544866521e-01
5.964421769176403905e+04 1.330640916406323981e+01 2.422899151158781350e-01
5.964421780139445764e+04 1.370127557439560029e+01 2.542404542748518681e-01
5.964421791102486895e+04 1.359755698129202450e+01 2.471244821946134429e-01
5.964421802065528755e+04 1.345734170253920681e+01 2.493817054473466965e-01
5.964421813028570614e+04 1.335590622693988649e+01 2.444917318143929597e-01
5.964421823991611745e+04 1.347641933939684122e+01 2.353739559090415601e-01
5.964421834954652877e+04 1.358395863302360063e+01 2.407427726605408935e-01
5.964421845917694736e+04 1.349489372381706254e+01 2.388822793949574308e-01
5.964421856880736595e+04 1.279105081255974596e+01 2.225582496935573917e-01
5.964421867843778455e+04 1.329035393676024945e+01 2.326248754168021571e-01
5.964421878806819586e+04 1.307962751805397161e+01 2.283772499820099500e-01
5.964421889769860718e+04 1.342526470360924229e+01 2.383656586004193889e-01
5.964421900732902577e+04 1.352752981916121655e+01 2.360338893439054286e-01
5.964421911695944436e+04 1.299892050847773106e+01 2.205484156223650183e-01
5.964421922658986296e+04 1.322647372657668718e+01 2.326465646099107054e-01
5.964421933622027427e+04 1.330998067762239145e+01 2.360703410207887210e-01
5.964421944585069286e+04 1.313708464892497396e+01 2.271085106366196038e-01
5.964421955548111146e+04 1.366101923595852341e+01 2.421110578937597235e-01
5.964421966511152277e+04 1.328012420036661467e+01 2.277591994724522395e-01
5.964421977474194136e+04 1.346894949571261080e+01 2.338664298841687528e-01
5.964421988437235268e+04 1.383242610477026702e+01 2.464202959657368630e-01
5.964421999400277127e+04 1.399952653383310519e+01 2.574663677807021989e-01
5.964422010363318259e+04 1.328729883360401587e+01 2.321024199859691717e-01
5.964422021326360846e+04 1.362769335450215280e+01 2.387546848129225019e-01
5.964422032289401977e+04 1.293179467639213875e+01 2.278532938477174086e-01
5.964422043252443837e+04 1.359623665092281897e+01 2.418090571926132248e-01
5.964422054215484968e+04 1.371453280547334508e+01 2.472442575446130164e-01
5.964422065178526100e+04 1.376633765440348256e+01 2.380545348743031975e-01
5.964422076141567959e+04 1.371402102397338041e+01 2.404860009467904847e-01
5.964422087104609818e+04 1.334498702437954698e+01 2.382684620659407670e-01
5.964422098067651677e+04 1.407434174544886218e+01 2.552390584810815266e-01
5.964422109030692809e+04 1.348900964593949325e+01 2.401212144799875492e-01
5.964422119993733941e+04 1.360475962916945569e+01 2.419866750643653308e-01
5.964422130956775800e+04 1.362313910600646061e+01 2.427966772860506717e-01
5.964422141919817659e+04 1.290868376131128237e+01 2.295776537800603423e-01
5.964422152882859518e+04 1.374991258401647265e+01 2.426479243636619210e-01
5.964422163845900650e+04 1.348710228035519165e+01 2.384432590729411716e-01
5.964422174808941782e+04 1.331897623262646491e+01 2.304102512307315553e-01
5.964422185771984368e+04 1.371313065976714185e+01 2.409360578227207061e-01
5.964422196735025500e+04 1.355221542874396157e+01 2.347892531586134868e-01
5.964422207698067359e+04 1.348085850138134667e+01 2.346331223089105633e-01
5.964422218661108491e+04 1.335802652598729701e+01 2.384562134662503163e-01
5.964422229624150350e+04 1.332238112196127489e+01 2.418778638360968569e-01
5.964422240587191482e+04 1.341851262827066371e+01 2.430166341634610594e-01
5.964422251550233341e+04 1.352420968387355060e+01 2.484675398050139039e-01
5.964422262513275200e+04 1.334995957810825828e+01 2.475615583790203578e-01
5.964422273476316332e+04 1.302733879127955241e+01 2.307698119504364154e-01
5.964422284439358191e+04 1.375133235498570983e+01 2.508893398691483534e-01
5.964422295402399322e+04 1.320293010554284407e+01 2.270412720307746213e-01
5.964422306365441182e+04 1.330609883547327499e+01 2.286525007560968881e-01
5.964422317328483041e+04 1.339587932303164131e+01 2.332006347085207598e-01
5.964422328291524173e+04 1.341704820398287801e+01 2.293855185165295518e-01
5.964422339254566032e+04 1.335237148328177881e+01 2.278578634769084232e-01
5.964422350217607163e+04 1.378009627776514456e+01 2.514812263368502165e-01
5.964422361180649023e+04 1.374620988758060314e+01 2.366162606472676233e-01
5.964422372143690882e+04 1.348203772452844618e+01 2.321661094257507496e-01
5.964422383106732741e+04 1.376483550173408332e+01 2.391412777785701660e-01
5.964422394069773873e+04 1.343088873657756466e+01 2.335349948656282870e-01
5.964422405032815004e+04 1.380414043867537366e+01 2.418820955071039891e-01
5.964422415995856863e+04 1.381924730549502556e+01 2.402490527440318269e-01
5.964422426958898723e+04 1.343860315771473957e+01 2.319208480605642053e-01
5.964422437921940582e+04 1.325345846107829217e+01 2.240368186238245463e-01
5.964422448884981713e+04 1.328763031839954856e+01 2.349012844393059685e-01
5.964422459848022845e+04 1.344429857107521364e+01 2.416517554874293150e-01
5.964422470811064704e+04 1.326001452595117058e+01 2.368320767817460593e-01
5.964422481774106564e+04 1.374342627938070471e+01 2.453387042121319139e-01
5.964422492737148423e+04 1.354506900925803237e+01 2.410097267571191526e-01
5.964422503700189554e+04 1.327323309390003203e+01 2.316027361287679720e-01
5.964422514663231414e+04 1.337956860395446412e+01 2.476181492080106461e-01
5.964422525626273273e+04 1.361574347354190095e+01 2.522336525356507764e-01
5.964422536589314404e+04 1.335931959219858278e+01 2.395515804441091801e-01
5.964422547552356264e+04 1.362434577393753443e+01 2.466658653466831386e-01
5.964422558515397395e+04 1.341451064458900255e+01 2.404243480409048450e-01
5.964422569478439254e+04 1.391846925004819902e+01 2.508528920927225458e-01
5.964422580441480386e+04 1.335516164584864107e+01 2.327099517875354795e-01
5.964422591404522245e+04 1.378213324681768803e+01 2.428631543521654612e-01
5.964422602367564104e+04 1.380629279175320967e+01 2.524512243636825026e-01
5.964422613330605964e+04 1.315435930695821298e+01 2.307338784547869337e-01
5.964422624293647095e+04 1.350173604559006968e+01 2.339351274118507129e-01
5.964422635256688227e+04 1.377912710537002283e+01 2.428609738381286853e-01
5.964422646219730086e+04 1.362423627204995036e+01 2.420106372735702505e-01
5.964422657182771945e+04 1.361100787371405829e+01 2.401006706915533584e-01
5.964422668145813805e+04 1.347452217269773911e+01 2.331675622128149550e-01
5.964422679108854936e+04 1.376920098352403521e+01 2.406265018509681497e-01
5.964422690071896068e+04 1.391729133980281752e+01 2.485140323118780192e-01
5.964422701034937927e+04 1.362916308808092403e+01 2.397482798887873578e-01
5.964422711997979786e+04 1.379765158806544889e+01 2.418285021690891878e-01
5.964422722961021645e+04 1.345302870885314839e+01 2.346153823527443172e-01
5.964422733924062777e+04 1.365585911470728142e+01 2.408875555268796265e-01
5.964422744887103909e+04 1.346826130425760759e+01 2.293266102603744860e-01
5.964422755850146496e+04 1.342871493555723994e+01 2.307125080743811785e-01
5.964422766813187627e+04 1.400011834552949885e+01 2.441541349489925739e-01
5.964422777776229486e+04 1.368978601282767471e+01 2.352187468220844624e-01
5.964422788739270618e+04 1.346994660564454449e+01 2.340385976056297279e-01
5.964422799702312477e+04 1.367544697432762746e+01 2.440844941224296349e-01
5.964422810665354336e+04 1.390388101596460046e+01 2.455890219606779445e-01
5.964422821628395468e+04 1.382912407489710382e+01 2.430087091851109438e-01
5.964422832591437327e+04 1.333317770099916011e+01 2.319302462760128303e-01
5.964422843554478459e+04 1.355222653486548978e+01 2.381111078559298433e-01
5.964422854517520318e+04 1.327297006565525272e+01 2.262138363118072482e-01
5.964422865480561450e+04 1.344552108616504782e+01 2.361215903755561063e-01
5.964422876443604036e+04 1.337846477866786898e+01 2.404653246171377656e-01
5.964422887406645168e+04 1.370371300517734348e+01 2.483220951546435129e-01
5.964422898369687027e+04 1.368884279732320941e+01 2.406627711196831776e-01
5.964422909332728159e+04 1.373352983661598081e+01 2.427567481042129105e-01
5.964422920295769291e+04 1.342698730794923101e+01 2.375384212551231999e-01
5.964422931258811150e+04 1.376046660585004133e+01 2.523173606337385522e-01
5.964422942221853009e+04 1.342795800624231362e+01 2.379598803756634851e-01
5.964422953184894141e+04 1.344578629070007203e+01 2.364026298482093669e-01
5.964422964147935272e+04 1.370919955424047743e+01 2.468500856870536053e-01
5.964422975110977131e+04 1.360325789463749757e+01 2.425573704993918833e-01
5.964422986074018991e+04 1.336484443531980837e+01 2.352620427896991440e-01
5.964422997037060850e+04 1.406401346827711585e+01 2.529034333225878006e-01
5.964423008000102709e+04 1.374031615327957212e+01 2.463299488251190772e-01
5.964423018963143841e+04 1.377038841367850885e+01 2.501476659927602264e-01
5.964423029926184972e+04 1.411347857773004577e+01 2.468617221961208474e-01
5.964423040889227559e+04 1.436335531336216320e+01 2.566764740228126840e-01
5.964423051852268691e+04 1.389579017390478022e+01 2.518668728385050071e-01
5.964423062815310550e+04 1.350788286197099453e+01 2.392540483631950821e-01
5.964423073778351682e+04 1.330350080023547221e+01 2.263501799299978412e-01
5.964423084741393541e+04 1.382969592700701433e+01 2.431330987517018871e-01
5.964423095704434672e+04 1.375349768104227977e+01 2.370928624222045644e-01
5.964423106667476532e+04 1.354835289663006392e+01 2.344845061036259226e-01
5.964423117630518391e+04 1.349635627530364346e+01 2.348826783103219462e-01
5.964423128593559522e+04 1.374085489183826603e+01 2.391967154488707503e-01
5.964423139556601382e+04 1.367858365995661707e+01 2.424263324598138758e-01
5.964423150519642513e+04 1.339069341017101245e+01 2.323732496181355189e-01
5.964423161482685100e+04 1.357399681407873793e+01 2.325325854470051135e-01
5.964423172445726232e+04 1.369227352606067605e+01 2.397428053102989565e-01
5.964423183408768091e+04 1.378422788374380481e+01 2.451399644577968162e-01
5.964423194371809223e+04 1.374481135714836988e+01 2.429623756352431441e-01
5.964423205334850354e+04 1.365472820749812399e+01 2.360915686109112954e-01
5.964423216297892213e+04 1.345045249725472480e+01 2.348514454476239577e-01
5.964423227260934073e+04 1.364722920223275082e+01 2.356031757757099387e-01
5.964423238223975932e+04 1.339888609683831255e+01 2.308174289809078461e-01
5.964423249187017063e+04 1.326878740855686267e+01 2.247740729491433942e-01
5.964423260150058195e+04 1.368506643114968213e+01 2.333675774805967773e-01
5.964423271113100054e+04 1.369411854772340043e+01 2.325128519759571688e-01
5.964423282076141913e+04 1.360776743563769742e+01 2.323139828030277576e-01
5.964423293039183773e+04 1.362533132472683661e+01 2.371950662579589975e-01
5.964423304002224904e+04 1.343816605172962575e+01 2.262252561903792536e-01
5.964423314965266036e+04 1.417267335316951993e+01 2.392177808388961380e-01
5.964423325928307895e+04 1.409741251076489554e+01 2.477664893592854412e-01
5.964423336891349754e+04 1.383170341222537125e+01 2.373704014639386461e-01
5.964423347854391614e+04 1.330686421605401293e+01 2.207194705813458058e-01
5.964423358817432745e+04 1.368004489511572075e+01 2.353304741181535820e-01
5.964423369780474604e+04 1.341421793694521014e+01 2.243110026952906955e-01
5.964423380743515736e+04 1.354840472241194327e+01 2.363278244327302324e-01
5.964423391706557595e+04 1.382170342235567873e+01 2.387195515151378233e-01
5.964423402669599454e+04 1.320155229066737235e+01 2.187671081720898580e-01
5.964423413632641314e+04 1.367293711911900189e+01 2.304951750152050838e-01
5.964423424595682445e+04 1.385094167196439940e+01 2.400931410287611700e-01
5.964423435558723577e+04 1.304477330212541197e+01 2.190321880994043624e-01
5.964423446521765436e+04 1.332835936142694244e+01 2.301487376038724719e-01
5.964423457484807295e+04 1.331304448384858574e+01 2.307893061671558443e-01
5.964423468447849154e+04 1.300578404958833545e+01 2.216092073328999601e-01
5.964423479410890286e+04 1.332922081695105732e+01 2.268741063358400700e-01
5.964423490373932145e+04 1.321192545163503063e+01 2.250660935287435438e-01
5.964423501336973277e+04 1.345222558844092298e+01 2.264247989742503020e-01
5.964423512300015864e+04 1.338487807685666553e+01 2.264254718997122662e-01
5.964423523263056995e+04 1.323156255341778831e+01 2.244196350375950444e-01
5.964423534226098127e+04 1.341077777564238005e+01 2.257316228750744502e-01
5.964423545189139986e+04 1.323418046341880761e+01 2.192440320984013480e-01
5.964423556152181118e+04 1.322093001231177034e+01 2.260855737363390572e-01
5.964423567115222977e+04 1.366755054690089644e+01 2.355274566240528888e-01
5.964423578078264836e+04 1.373554484088717587e+01 2.290076056005431737e-01
5.964423589041306695e+04 1.407242880677806518e+01 2.402502801274561950e-01
5.964423600004347827e+04 1.350584244251790444e+01 2.292261744313435212e-01
5.964423610967388959e+04 1.352383299836941966e+01 2.251150418635860240e-01
5.964423621930430818e+04 1.392760853827942924e+01 2.423592366904986084e-01
5.964423632893472677e+04 1.342845149965656759e+01 2.221998022333297185e-01
5.964423643856514536e+04 1.387303397294746965e+01 2.385541383893728662e-01
5.964423654819555668e+04 1.360396784082364441e+01 2.362767552231263002e-01
5.964423665782596800e+04 1.336899439224007224e+01 2.276147736389134701e-01
5.964423676745638659e+04 1.355256095690844909e+01 2.325606926772122440e-01
5.964423687708680518e+04 1.358953656421620515e+01 2.297611201633915634e-01
5.964423698671721650e+04 1.395522680897818191e+01 2.402578803212793712e-01
5.964423709634763509e+04 1.363080498304697308e+01 2.382748455037737856e-01
5.964423720597804640e+04 1.430353906514508644e+01 2.494666986834856992e-01
5.964423731560846500e+04 1.344420739837707934e+01 2.278487094623067588e-01
5.964423742523888359e+04 1.352162027833002078e+01 2.306822271293580695e-01
5.964423753486930218e+04 1.329611091173526383e+01 2.230517561373393798e-01
5.964423764449971350e+04 1.348631802392898571e+01 2.329530409115547485e-01
5.964423775413013209e+04 1.332258496119882274e+01 2.240979290744686547e-01
5.964423786376054341e+04 1.291598330378250736e+01 2.149447878372705567e-01
5.964423797339096927e+04 1.389298343199968144e+01 2.369737623973721119e-01
5.964423808302138059e+04 1.315670134522312473e+01 2.251158316585912533e-01
5.964423819265179918e+04 1.344148936170212849e+01 2.254780606229979112e-01
5.964423830228221050e+04 1.308593982169390735e+01 2.141308252752494312e-01
5.964423841191262909e+04 1.368943426171444067e+01 2.422904415291481928e-01
5.964423852154304041e+04 1.348934193058979680e+01 2.381307389263543628e-01
5.964423863117345900e+04 1.356785830292145256e+01 2.313468759026350019e-01
5.964423874080387759e+04 1.389585942391985007e+01 2.461050832526607834e-01
5.964423885043428891e+04 1.329288230086828548e+01 2.295140586061192312e-01
5.964423896006470750e+04 1.385636639912724988e+01 2.520225470567296622e-01
5.964423906969512609e+04 1.360995550823287914e+01 2.400691427882883089e-01
5.964423917932554468e+04 1.378280867911345631e+01 2.424482603684615933e-01
5.964423928895595600e+04 1.370759928913614623e+01 2.397843798276123317e-01
5.964423939858637459e+04 1.365842293222313586e+01 2.355316255534454506e-01
5.964423950821678591e+04 1.351308098291810822e+01 2.309202559275025934e-01
5.964423961784719722e+04 1.353027940098833071e+01 2.289383224284188556e-01
5.964423972747761582e+04 1.400213733338514466e+01 2.430273061733859430e-01
5.964423983710803441e+04 1.355403995370985015e+01 2.342690646977092783e-01
5.964423994673845300e+04 1.355629832781015409e+01 2.405349978371726649e-01
5.964424005636887159e+04 1.368011622276029193e+01 2.415371923325038139e-01
5.964424016599928291e+04 1.352582940221173935e+01 2.335813292273364039e-01
5.964424027562969422e+04 1.319170159103407691e+01 2.283189648359895130e-01
5.964424038526011282e+04 1.350326583302826577e+01 2.339378308980248344e-01
5.964424049489053141e+04 1.353067424921123418e+01 2.384316095404118152e-01
5.964424060452094272e+04 1.320990151414907032e+01 2.316003800954069269e-01
5.964424071415135404e+04 1.296001576103272157e+01 2.225929529538226703e-01
5.964424082378177263e+04 1.345829852544052052e+01 2.363426478120452534e-01
5.964424093341219123e+04 1.311057756182739631e+01 2.225154118796583702e-01
5.964424104304260982e+04 1.293654165036424253e+01 2.253776479291597357e-01
5.964424115267302841e+04 1.332976858007206644e+01 2.327860851329427438e-01
5.964424126230343973e+04 1.365179918121094538e+01 2.387266975516454948e-01
5.964424137193385104e+04 1.341387361312107984e+01 2.363275709322055218e-01
5.964424148156426963e+04 1.330382656938744468e+01 2.264504203942614979e-01
5.964424159119468823e+04 1.312474804031354836e+01 2.253676131748853506e-01
5.964424170082509954e+04 1.361164464621772119e+01 2.340130828904757043e-01
5.964424181045551813e+04 1.291839314172665709e+01 2.202199664537879686e-01
5.964424192008593673e+04 1.360604765881415901e+01 2.380197638630725254e-01
5.964424202971635532e+04 1.386926605504587151e+01 2.498371643498587813e-01
5.964424213934676663e+04 1.336265496062398661e+01 2.304837298867850048e-01
5.964424224897718523e+04 1.366271389687268112e+01 2.432790946367059670e-01
5.964424235860759654e+04 1.390828328568413497e+01 2.463349474077451973e-01
5.964424246823801514e+04 1.389206160227359987e+01 2.478347943285700572e-01
5.964424257786842645e+04 1.377881799969178722e+01 2.453116595584239612e-01
5.964424268749885232e+04 1.366924034869240501e+01 2.359610627806319749e-01
5.964424279712926364e+04 1.329967963907265904e+01 2.359644061485489663e-01
5.964424290675968223e+04 1.377122926616594967e+01 2.445910077474400257e-01
5.964424301639009354e+04 1.342033056272093283e+01 2.359087475526818745e-01
5.964424312602051214e+04 1.374290856449782794e+01 2.497328227600395245e-01
5.964424323565092345e+04 1.333171243325705646e+01 2.354399026100707781e-01
5.964424334528134932e+04 1.330372041868931987e+01 2.492444806879092756e-01
5.964424345491176064e+04 1.306362710329736565e+01 2.317596100988425778e-01
5.964424356454217923e+04 1.380224023166488934e+01 2.552086023315916496e-01
5.964424367417259054e+04 1.335866869195716333e+01 2.360348419420827681e-01
5.964424378380300914e+04 1.308925520530199194e+01 2.292416091824951985e-01
5.964424389343342773e+04 1.286567888333208920e+01 2.384658654314812665e-01
5.964424400306383905e+04 1.318990490404301141e+01 2.451712605030798298e-01
5.964424411269425764e+04 1.337328595156243871e+01 2.578979901459528268e-01
5.964424422232466895e+04 1.368456794941846866e+01 2.580388584379399441e-01
5.964424433195508755e+04 1.351979932598039369e+01 2.447576761048907423e-01
5.964424444158549886e+04 1.341832941354980768e+01 2.374266415951377662e-01
5.964424455121591745e+04 1.394658285981162749e+01 2.453990068790539436e-01
5.964424466084633605e+04 1.388916832717494287e+01 2.464268710047557709e-01
5.964424477047674736e+04 1.363730838679934010e+01 2.396307923418646568e-01
5.964424488010716595e+04 1.382772347469651564e+01 2.509052175717351729e-01
5.964424498973757727e+04 1.345833173021430618e+01 2.549306312901674088e-01
5.964424509936799586e+04 1.301298362610137360e+01 2.385080061019120568e-01
5.964424520899841445e+04 1.394073273705904903e+01 2.591966303361700752e-01
5.964424531862883305e+04 1.335668227527443008e+01 2.360826171781909844e-01
5.964424542825924436e+04 1.308590626700951631e+01 2.247601496647713137e-01
5.964424553788965568e+04 1.339626560006153611e+01 2.268802517016291487e-01
5.964424564752007427e+04 1.335250421633093865e+01 2.351052734547587897e-01
5.964424575715049286e+04 1.322874955267172581e+01 2.203395367396525362e-01
5.964424586678091146e+04 1.367239780542462135e+01 2.324790700180363601e-01
5.964424597641132277e+04 1.364912348295126243e+01 2.391955991102657497e-01
5.964424608604173409e+04 1.371845894967519719e+01 2.403847244302061981e-01
5.964424619567215996e+04 1.335145133750711466e+01 2.301449511752932942e-01
5.964424630530257127e+04 1.403828262633860646e+01 2.535748385198094978e-01
5.964424641493298986e+04 1.376608107317644070e+01 2.416902045039674152e-01
5.964424652456340118e+04 1.365440243104973739e+01 2.435342068917026870e-01
5.964424663419381977e+04 1.396598586017281995e+01 2.460235708514684205e-01
5.964424674382423109e+04 1.381163445663785438e+01 2.431503082145325123e-01
5.964424685345464968e+04 1.398323989377397503e+01 2.448451408098847315e-01
5.964424696308506827e+04 1.372522531253028433e+01 2.369637112906891607e-01
5.964424707271548687e+04 1.362373490979356738e+01 2.323004932011522028e-01
5.964424718234589818e+04 1.395082254794948007e+01 2.423786074352523578e-01
5.964424729197630950e+04 1.373600093554485824e+01 2.345427221640956350e-01
5.964424740160672809e+04 1.372624973368712453e+01 2.430895540072038341e-01
5.964424751123714668e+04 1.353736242517860511e+01 2.357631742420152610e-01
5.964424762086756527e+04 1.375915558665733762e+01 2.439919256909026668e-01
5.964424773049797659e+04 1.391247723311333395e+01 2.540625997307020545e-01
5.964424784012839518e+04 1.381044577125963535e+01 2.447630391118270909e-01
5.964424794975880650e+04 1.374053579606166764e+01 2.534568002734646774e-01
5.964424805938923237e+04 1.370290797780753955e+01 2.454363265133828742e-01
5.964424816901964368e+04 1.393226546386784648e+01 2.470811263933087032e-01
5.964424827865005500e+04 1.360599657338663704e+01 2.349149829619831265e-01
5.964424838828047359e+04 1.364641744548286795e+01 2.356459538657396380e-01
5.964424849791089218e+04 1.410389506358265876e+01 2.540464296756376750e-01
5.964424860754130350e+04 1.375046955174750707e+01 2.465911663360731976e-01
5.964424871717172209e+04 1.312536041817809895e+01 2.301910212078929763e-01
5.964424882680214068e+04 1.338340018630116113e+01 2.381397011960076915e-01
5.964424893643255200e+04 1.393091330218441826e+01 2.535409520734571709e-01
5.964424904606297059e+04 1.334641457680250909e+01 2.374388455677834686e-01
5.964424915569338191e+04 1.339738773285577800e+01 2.373218725396160078e-01
5.964424926532380050e+04 1.374465803318494572e+01 2.529616733020191299e-01
5.964424937495421909e+04 1.276671101699679589e+01 2.179414489294997648e-01
5.964424948458463768e+04 1.338292108362779942e+01 2.338727174184445645e-01
5.964424959421504900e+04 1.283605723969120760e+01 2.200819295993699798e-01
5.964424970384546032e+04 1.317952505179160561e+01 2.366478642416514067e-01
5.964424981347587891e+04 1.333361829450737446e+01 2.324824956355011074e-01
5.964424992310629750e+04 1.378560898840591165e+01 2.466277315460917718e-01
5.964425003273671609e+04 1.331290192540264350e+01 2.296374714368641934e-01
5.964425014236712741e+04 1.349187813313643858e+01 2.338674650241984176e-01
5.964425025199754600e+04 1.340000769245562395e+01 2.310107094301009911e-01
5.964425036162795732e+04 1.329563308687615297e+01 2.297595389368045915e-01
5.964425047125837591e+04 1.365416130165047370e+01 2.399494843103679165e-01
5.964425058088879450e+04 1.327824837102337874e+01 2.404135891934396640e-01
5.964425069051921309e+04 1.394106051253459455e+01 2.650925674509004293e-01
5.964425080014962441e+04 1.347158729853074277e+01 2.426959822666022726e-01
5.964425090978004300e+04 1.329870747006272502e+01 2.324322389474373085e-01
5.964425101941045432e+04 1.345116774881286936e+01 2.390190549367003647e-01
5.964425112904087291e+04 1.339505432891226100e+01 2.357195421874811458e-01
5.964425123867129150e+04 1.353189822341488124e+01 2.381959875405290361e-01
5.964425134830171010e+04 1.331842926054359744e+01 2.381094578965736730e-01
5.964425145793212141e+04 1.329815445605526847e+01 2.389884924481814887e-01
5.964425156756253273e+04 1.401659633176432429e+01 2.529908380703909665e-01
5.964425167719295132e+04 1.345173394193760430e+01 2.326441388886034134e-01
5.964425178682336991e+04 1.370974859199907137e+01 2.405555272050176607e-01
5.964425189645378850e+04 1.329751182166178936e+01 2.360590891962498217e-01
5.964425200608420710e+04 1.379460100744889850e+01 2.458224045689769988e-01
5.964425211571461841e+04 1.350100507322676435e+01 2.326993471917642997e-01
5.964425222534502973e+04 1.379157758468509165e+01 2.419377576390319695e-01
5.964425233497544832e+04 1.339803392812745209e+01 2.385075611032136944e-01
5.964425244460586691e+04 1.331189698397021992e+01 2.287085740293642311e-01
5.964425255423628550e+04 1.372107169840562690e+01 2.407143606804929836e-01
5.964425266386669682e+04 1.376831243972998919e+01 2.480171757397250376e-01
5.964425277349710814e+04 1.390152734697082870e+01 2.456748005669114610e-01
5.964425288312752673e+04 1.370800512203639876e+01 2.458316192602696404e-01
5.964425299275794532e+04 1.391310315079505067e+01 2.503617982264479958e-01
5.964425310238836391e+04 1.322624886809538047e+01 2.299570195380378212e-01
5.964425321201877523e+04 1.321113780547317873e+01 2.280799786097488790e-01
5.964425332164918655e+04 1.355512047608893766e+01 2.400766303532194390e-01
5.964425343127961241e+04 1.382597505444466357e+01 2.549727940752344879e-01
5.964425354091002373e+04 1.335117533718689842e+01 2.417169681920055269e-01
5.964425365054044232e+04 1.309184546093764823e+01 2.344315734388826289e-01
5.964425376017085364e+04 1.307076001497566509e+01 2.313887779735174788e-01
5.964425386980127223e+04 1.343226129299228333e+01 2.390800013102233890e-01
5.964425397943168355e+04 1.360617918467468712e+01 2.471632746571463257e-01
5.964425408906210214e+04 1.386266018035120950e+01 2.569808802076866128e-01
5.964425419869252073e+04 1.372532197190770731e+01 2.522876836049888216e-01
5.964425430832293932e+04 1.388196578316119201e+01 2.476716852938047053e-01
5.964425441795335064e+04 1.378419272533080253e+01 2.368796533294000861e-01
5.964425452758376196e+04 1.341943532753689894e+01 2.372129718913419671e-01
5.964425463721418055e+04 1.350241104413766102e+01 2.406775221895535721e-01
5.964425474684459914e+04 1.365757242678809824e+01 2.398502350631700475e-01
5.964425485647501773e+04 1.307016751364577445e+01 2.284952476761600015e-01
5.964425496610542905e+04 1.317960198061125610e+01 2.355882814849039053e-01
5.964425507573584764e+04 1.308233217559642547e+01 2.249550530402545101e-01
5.964425518536625896e+04 1.321041916395532567e+01 2.321147879506481326e-01
5.964425529499668482e+04 1.332336591911059998e+01 2.347557928122919746e-01
5.964425540462709614e+04 1.385378929732925890e+01 2.452488910145594614e-01
5.964425551425750746e+04 1.310910087719298112e+01 2.303734719981769541e-01
5.964425562388792605e+04 1.347054743048731318e+01 2.372068354315001182e-01
5.964425573351834464e+04 1.319034069495741335e+01 2.305584637899865119e-01
5.964425584314875596e+04 1.370207803223070187e+01 2.387028704941108748e-01
5.964425595277917455e+04 1.327050259574148150e+01 2.317336883852773588e-01
5.964425606240959314e+04 1.362387400590108832e+01 2.321851579436524649e-01
5.964425617204000446e+04 1.348444805069355823e+01 2.326880242313175140e-01
5.964425628167042305e+04 1.356697495787122421e+01 2.365771740030709336e-01
5.964425639130083437e+04 1.350168876536776530e+01 2.325046172570500724e-01
5.964425650093126023e+04 1.342820779821821020e+01 2.278077006952186900e-01
5.964425661056167155e+04 1.374890447837450225e+01 2.424441869316147913e-01
5.964425672019209014e+04 1.354816334505666298e+01 2.488129654530281953e-01
5.964425682982250146e+04 1.362547487353108977e+01 2.451862191940995250e-01
5.964425693945292005e+04 1.363248888714055340e+01 2.422508868832603524e-01
5.964425704908333137e+04 1.360928379870641969e+01 2.535209975651720460e-01
5.964425715871375724e+04 1.366225463361226211e+01 2.429351002560005968e-01
5.964425726834416855e+04 1.360036321740319210e+01 2.368603712298660013e-01
5.964425737797458714e+04 1.359670188296752613e+01 2.392746783899204754e-01
5.964425748760499846e+04 1.309888508205720470e+01 2.276134430015273880e-01
5.964425756069194176e+04 1.318336251651153468e+01 3.042738954156455899e-01


==> figures/ground-lomb/20220305_tic3788_g.dat <==
5.964421624348825571e+04 1.798591663294212850e+01 1.722980637587068209e+00
5.964421626656862645e+04 2.030917718493019919e+01 2.852304785632590600e-01
5.964421630311210174e+04 2.015819563467638886e+01 2.745492488299179357e-01
5.964421633965557703e+04 2.006247568294091721e+01 2.993118352550127037e-01
5.964421637619905232e+04 2.019409086575133472e+01 2.902119558284030343e-01
5.964421641274252033e+04 2.017630234933605848e+01 2.827500928368605337e-01
5.964421644928598835e+04 2.037392469580406740e+01 2.919570605219286019e-01
5.964421648582946364e+04 1.974458236658932719e+01 2.725474934794259729e-01
5.964421652237293893e+04 1.985369116490840824e+01 2.647089120260920914e-01
5.964421655891640694e+04 2.009971257230048636e+01 2.690997450958201309e-01
5.964421659545988223e+04 2.034513199932739269e+01 2.878043859673942717e-01
5.964421663200335752e+04 2.075173033489569363e+01 2.949611264565267787e-01
5.964421666854682553e+04 2.010239192294412547e+01 2.723041851242856137e-01
5.964421670509029354e+04 1.980374656036125103e+01 2.769983117822131247e-01
5.964421674163376883e+04 1.985393775053053744e+01 2.753975964553805889e-01
5.964421677817724412e+04 2.014650071413997168e+01 2.729315536497166628e-01
5.964421681472071214e+04 2.027333204549296042e+01 2.791247842026784443e-01
5.964421685126418015e+04 2.012805828409873143e+01 2.758997252224203445e-01
5.964421688780765544e+04 1.996223036611715429e+01 2.723307017303073785e-01
5.964421692435113073e+04 1.949759868806372154e+01 2.697340540036113343e-01
5.964421696089459874e+04 1.975774708366135002e+01 2.798223114687434787e-01
5.964421699743807403e+04 1.951457447680614621e+01 2.699017195715953110e-01
5.964421703398154932e+04 1.942061896636357332e+01 2.604950368585894904e-01
5.964421707052501733e+04 1.978785819053411288e+01 2.699240925832741556e-01
5.964421710706848535e+04 1.995520467554957023e+01 2.777515763505745139e-01
5.964421714361196064e+04 1.975828669062628862e+01 2.696193255538725797e-01
5.964421718015543593e+04 1.963836877929296776e+01 2.600650317608635964e-01
5.964421721669890394e+04 2.044079450889874039e+01 2.801559964763324362e-01
5.964421725324237195e+04 1.946737114664613699e+01 2.603414198886095932e-01
5.964421728978584724e+04 1.983008454673555576e+01 2.855027568614816880e-01
5.964421732632932253e+04 1.955715882887289325e+01 2.644998033291576789e-01
5.964421736287279055e+04 1.993676353668521628e+01 2.797347910847324814e-01
5.964421739941626583e+04 1.957652478134111007e+01 2.722934057260620322e-01
5.964421743595974112e+04 1.982533011772009957e+01 2.700549041322355404e-01
5.964421747250320914e+04 1.941906912324398604e+01 2.654143959862249602e-01
5.964421750904667715e+04 1.978899676375404582e+01 2.741293870098206464e-01
5.964421754559015244e+04 2.018310901831332771e+01 2.909383349764382842e-01
5.964421758213362773e+04 1.959937500000000199e+01 2.820315959698336261e-01
5.964421761867709574e+04 1.965499887506068788e+01 2.874374570789984262e-01
5.964421765522056376e+04 1.964644890054087512e+01 2.771597294193897110e-01
5.964421769176403905e+04 1.967550139870086667e+01 2.659079448102142362e-01
5.964421772830751434e+04 1.930519164892139727e+01 2.582088657523002317e-01
5.964421776485098235e+04 2.016498481551447952e+01 2.868957648813608707e-01
5.964421780139445764e+04 2.023015729524498241e+01 2.884143181415518842e-01
5.964421783793793293e+04 2.030932101727447048e+01 2.965888085007091224e-01
5.964421787448140094e+04 1.981205257598873359e+01 2.747473700417239484e-01
5.964421791102486895e+04 1.974084259801053420e+01 2.864608023877228127e-01
5.964421794756834424e+04 2.039797516297024416e+01 2.911018716967221920e-01
5.964421798411181953e+04 1.972317014455652284e+01 2.716586500055363507e-01
5.964421802065528755e+04 1.956641484395916564e+01 2.683087211609553324e-01
5.964421805719875556e+04 1.972929143474483027e+01 2.701095838016260298e-01
5.964421809374223085e+04 2.000254678986022228e+01 2.857365979060854100e-01
5.964421813028570614e+04 2.027443464468529655e+01 2.816878167859414028e-01
5.964421816682917415e+04 1.969854758597961109e+01 2.629985412387286781e-01
5.964421820337264217e+04 1.968901502269235948e+01 2.651473764052536541e-01
5.964421823991611745e+04 1.973896244640248554e+01 2.630412876559588553e-01
5.964421827645959274e+04 2.008127580635509446e+01 2.743572336651977639e-01
5.964421831300306076e+04 1.952006608626366813e+01 2.613179474312734007e-01
5.964421834954653605e+04 1.983300220093985899e+01 2.594334762522518267e-01
5.964421838609000406e+04 1.977164476493192424e+01 2.645641989368665015e-01
5.964421842263347935e+04 1.958222772569137504e+01 2.594693660706082761e-01
5.964421845917694736e+04 1.981843592101962415e+01 2.670377478443499708e-01
5.964421849572042265e+04 2.005294331395348806e+01 2.659747399629074360e-01
5.964421853226389794e+04 1.954241414356283713e+01 2.569726568672730527e-01
5.964421856880736595e+04 1.969511077249080344e+01 2.633568125956147199e-01
5.964421860535083397e+04 1.998752232408620344e+01 2.911826173954353281e-01
5.964421864189430926e+04 1.976009559914290392e+01 2.686975383858442590e-01
5.964421867843778455e+04 1.956380745819631883e+01 2.727825820259771605e-01
5.964421871498125256e+04 1.948312827670329739e+01 2.619789727961068238e-01
5.964421875152472057e+04 2.001818859396037809e+01 2.735211266068120484e-01
5.964421878806819586e+04 1.943697222743479003e+01 2.651887854953908219e-01
5.964421882461167115e+04 1.952023791223734861e+01 2.720874742753507936e-01
5.964421886115513917e+04 1.972561431845984004e+01 2.705620079509186704e-01
5.964421889769860718e+04 1.947269710319361380e+01 2.622488522438587433e-01
5.964421893424208247e+04 1.985109048998167580e+01 2.659118514741991013e-01
5.964421897078555776e+04 1.997573937704058267e+01 2.727115120066345155e-01
5.964421900732902577e+04 1.979288003098700344e+01 2.605537300605142992e-01
5.964421904387250106e+04 1.992106886895438578e+01 2.603805935017990403e-01
5.964421908041596907e+04 1.972887158251376505e+01 2.669251228799320863e-01
5.964421911695944436e+04 1.964813352349744591e+01 2.633709295908095993e-01
5.964421915350291238e+04 1.994440772390349892e+01 2.832206263526893530e-01
5.964421919004638767e+04 2.003299133308763302e+01 2.919288909684145117e-01
5.964421922658986296e+04 1.978873503872330630e+01 2.837761897538912392e-01
5.964421926313333097e+04 2.006300930457445020e+01 3.113193457545675447e-01
5.964421929967679898e+04 1.964355323654316265e+01 2.747801285239386826e-01
5.964421933622027427e+04 2.001041890440386695e+01 2.686643587304518022e-01
5.964421937276374956e+04 1.951904096888899431e+01 2.528929786169550886e-01
5.964421940930721757e+04 1.993265723477282947e+01 2.643885160722971861e-01
5.964421944585069286e+04 1.980214580597844432e+01 2.614950436511332410e-01
5.964421948239416815e+04 1.962678960564238295e+01 2.506649008255545930e-01
5.964421951893763617e+04 2.009477397751734173e+01 2.593959967574512304e-01
5.964421955548110418e+04 2.025649199469894768e+01 2.751312974749789975e-01
5.964421959202457947e+04 2.020961936309388562e+01 2.760958068715111957e-01
5.964421962856805476e+04 2.011140950812236383e+01 2.657464369562262396e-01
5.964421966511152277e+04 2.050465783529698882e+01 2.727639048886939532e-01
5.964421970165499079e+04 2.034714693640499661e+01 2.697615304942798109e-01
5.964421973819846608e+04 1.949421371154024030e+01 2.528454607582892866e-01
5.964421977474194136e+04 1.992646199172259003e+01 2.676818380005224207e-01
5.964421981128540938e+04 1.971282098758288726e+01 2.640132811738759022e-01
5.964421984782888467e+04 2.017655837721025947e+01 2.733193500695964007e-01
5.964421988437235996e+04 1.996380336229693953e+01 2.689063254059075314e-01
5.964421992091582797e+04 2.073574296202625078e+01 2.790941352769282235e-01
5.964421995745929598e+04 2.040573407135839545e+01 2.780874224065245648e-01
5.964421999400277127e+04 2.007251074624761955e+01 2.796814582063260057e-01
5.964422003054624656e+04 1.991925523952096100e+01 2.722611901112613197e-01
5.964422006708971458e+04 2.005317994100295209e+01 2.727320076520906578e-01
5.964422010363318259e+04 2.003504923694404383e+01 2.642047033686142354e-01
5.964422014017665788e+04 2.034794474835234013e+01 2.844537279932768947e-01
5.964422017672013317e+04 2.049368199579200578e+01 2.823877565849540749e-01
5.964422021326360118e+04 1.998710057776205673e+01 2.686294223765280376e-01
5.964422024980707647e+04 2.039531842395738437e+01 2.751799281180528078e-01
5.964422028635055176e+04 2.068254645141638903e+01 2.921924749008881217e-01
5.964422032289401977e+04 1.959322131496815445e+01 2.634089357548280441e-01
5.964422035943748779e+04 2.008090801886792676e+01 2.802045050789700453e-01
5.964422039598096308e+04 1.983261657910641773e+01 2.751387673283816060e-01
5.964422043252443837e+04 1.988980315658804798e+01 2.576401984038216297e-01
5.964422046906790638e+04 1.987947247304542842e+01 2.666077759525357083e-01
5.964422050561137439e+04 2.022424904164540393e+01 2.747244069642769682e-01
5.964422054215484968e+04 1.954941015656408609e+01 2.544117496336279483e-01
5.964422057869832497e+04 1.979583980706351554e+01 2.635829193437302376e-01
5.964422061524179298e+04 2.028613436942735149e+01 2.758677214862327864e-01
5.964422065178526100e+04 1.983315597094341243e+01 2.625401001352508645e-01
5.964422068832873629e+04 1.995699922478799238e+01 2.584305851244467211e-01
5.964422072487221158e+04 2.045305013993643684e+01 2.804423701257647283e-01
5.964422076141567959e+04 2.023988952224246418e+01 2.734879162275147824e-01
5.964422079795915488e+04 2.017811749546066835e+01 2.701493305805345857e-01
5.964422083450263017e+04 1.999916333550246250e+01 2.773649617939217826e-01
5.964422087104609818e+04 2.009733958584826752e+01 2.885293184338251216e-01
5.964422090758956620e+04 2.023178283745402339e+01 2.926909923129724644e-01
5.964422094413304148e+04 2.056197482736899573e+01 2.835113955031994815e-01
5.964422098067651677e+04 2.073983270145032165e+01 2.850320185244210047e-01
5.964422101721998479e+04 2.046376536696975990e+01 2.932179990483885779e-01
5.964422105376345280e+04 2.048795901757073779e+01 2.728477794283436508e-01
5.964422109030692809e+04 2.022011870772074005e+01 2.760629176614523006e-01
5.964422112685040338e+04 2.010104161779195664e+01 2.776304149456164660e-01
5.964422116339387139e+04 2.008522929467865481e+01 2.659233994922702848e-01
5.964422119993733941e+04 2.015329653260687692e+01 2.686974658064798516e-01
5.964422123648081470e+04 2.012019333285947909e+01 2.700178740986506343e-01
5.964422127302428999e+04 1.976919290184955003e+01 2.648937078827051650e-01
5.964422130956775800e+04 1.982494013241301900e+01 2.733709685310869442e-01
5.964422134611123329e+04 2.028028580708022233e+01 2.815732427812026595e-01
5.964422138265470130e+04 2.031777649935279584e+01 2.803488001183254141e-01
5.964422141919817659e+04 1.936671475561198008e+01 2.627473674403519310e-01
5.964422145574164460e+04 1.988349377290240483e+01 2.941756351972193428e-01
5.964422149228511989e+04 1.972535096310806324e+01 2.666049915845088436e-01
5.964422152882859518e+04 1.999228234066767484e+01 2.680479794868293464e-01
5.964422156537206320e+04 2.010287290985742104e+01 2.863717127710054267e-01
5.964422160191553121e+04 1.977620752391572267e+01 2.683292475879336947e-01
5.964422163845900650e+04 1.989438065189598959e+01 2.713321030440896120e-01
5.964422167500248179e+04 2.049288215544939007e+01 2.887259028701244512e-01
5.964422171154594980e+04 2.024875456264044615e+01 2.919512719077294038e-01
5.964422174808941782e+04 1.976124927028604716e+01 2.762986391750728576e-01
5.964422178463289310e+04 2.019750020891281395e+01 2.714275846411189907e-01
5.964422182117636839e+04 1.987239465139824901e+01 2.705322726119785970e-01
5.964422185771983641e+04 2.002593828678493892e+01 2.777636389130541117e-01
5.964422189426331170e+04 2.015691168468617889e+01 2.750427869584302076e-01
5.964422193080678699e+04 2.026929107668915719e+01 2.855543101110535886e-01
5.964422196735025500e+04 1.998651058039693851e+01 2.675137028235635706e-01
5.964422200389372301e+04 2.016593814626809689e+01 2.766585040506337467e-01
5.964422204043719830e+04 2.033311415044713399e+01 2.757804590950472812e-01
5.964422207698067359e+04 2.027862536417147510e+01 2.793211936191690725e-01
5.964422211352414161e+04 2.058025551963270772e+01 2.871244158258399737e-01
5.964422215006760962e+04 1.944712833039822542e+01 2.783219691168384857e-01
5.964422218661108491e+04 2.007969813449941654e+01 2.851532848185956426e-01
5.964422222315456020e+04 2.016188772245787675e+01 2.762728571804395905e-01
5.964422225969802821e+04 2.061696087352138207e+01 3.002062577433664559e-01
5.964422229624150350e+04 2.012006555508051875e+01 2.796452347439950525e-01
5.964422233278497879e+04 2.017678882864498746e+01 2.855904775072730661e-01
5.964422236932844680e+04 1.987861861791384754e+01 2.703055658265450800e-01
5.964422240587191482e+04 1.970541979332181270e+01 2.690168090382452637e-01
5.964422244241539011e+04 2.010504415861537453e+01 3.010894539999365294e-01
5.964422247895886539e+04 1.994166558705407155e+01 2.872293210506113859e-01
5.964422251550233341e+04 2.014705567896981364e+01 3.065774653437974284e-01
5.964422255204580142e+04 2.020568551969203597e+01 2.976268856915657013e-01
5.964422258858927671e+04 1.977343903709276063e+01 2.881585218105681689e-01
5.964422262513275200e+04 1.966221067107992937e+01 2.785516043102673756e-01
5.964422266167622001e+04 1.986971436654917511e+01 2.906525849915020943e-01
5.964422269821969530e+04 2.011689190794005100e+01 2.977986607556476484e-01
5.964422273476317059e+04 2.048217753706227739e+01 2.933981474287558622e-01
5.964422277130663861e+04 2.059315418833254796e+01 3.052989983564895482e-01
5.964422280785010662e+04 1.983334111440510128e+01 2.694421520324852271e-01
5.964422284439358191e+04 1.987747800244741114e+01 2.783234271225671908e-01
5.964422288093705720e+04 1.980690089585666414e+01 2.748612217235648636e-01
5.964422291748052521e+04 1.993809068705532539e+01 2.688827832793400652e-01
5.964422295402399322e+04 2.014111549910461108e+01 2.809488409249145113e-01
5.964422299056746851e+04 1.998529238872298919e+01 2.761850151397037822e-01
5.964422302711094380e+04 1.998979966156649368e+01 2.645027034118248022e-01
5.964422306365441182e+04 2.021496685454996722e+01 2.753103875976752879e-01
5.964422310019787983e+04 1.995215953830157574e+01 2.630146434674329181e-01
5.964422313674135512e+04 2.013125103249710790e+01 2.681659773958919857e-01
5.964422317328483041e+04 1.991415466025811298e+01 2.760067428777858711e-01
5.964422320982829842e+04 1.999934020141219904e+01 2.655866098506982631e-01
5.964422324637176644e+04 2.018074525460530566e+01 2.876201751692856745e-01
5.964422328291524173e+04 2.024321229964016666e+01 2.782319100487440355e-01
5.964422331945871701e+04 2.073844075320570823e+01 2.809711440758688727e-01
5.964422335600218503e+04 2.008478084463313351e+01 2.645947684997406735e-01
5.964422339254566032e+04 2.004961867886894211e+01 2.681654593156806432e-01
5.964422342908913561e+04 2.023940985541457493e+01 2.812137683194890214e-01
5.964422346563260362e+04 2.005991019287592181e+01 2.941591517796467992e-01
5.964422350217607163e+04 2.006772777425640442e+01 2.754940763094154144e-01
5.964422353871954692e+04 1.987635130442834708e+01 2.766482270236025331e-01
5.964422357526302221e+04 2.017371249282929213e+01 2.801549764121192276e-01
5.964422361180649023e+04 2.005338661152993041e+01 2.644351754549265632e-01
5.964422364834996552e+04 2.007330324207747552e+01 2.610136311267370335e-01
5.964422368489343353e+04 1.979019262826449577e+01 2.639724331563224613e-01
5.964422372143690882e+04 1.962205791177754222e+01 2.685713698795372806e-01
5.964422375798037683e+04 2.028685235313672663e+01 2.794685178726892261e-01
5.964422379452385212e+04 2.025836133306421871e+01 2.714874925765530245e-01
5.964422383106732741e+04 1.970720391570107921e+01 2.582294565517011531e-01
5.964422386761079542e+04 2.014786592603142523e+01 2.642966776267541840e-01
5.964422390415426344e+04 2.024280921280432111e+01 2.706568092202946141e-01
5.964422394069773873e+04 2.022665765349082889e+01 2.790429640403709333e-01
5.964422397724121402e+04 2.047209041185206502e+01 2.735210767094370943e-01
5.964422401378468203e+04 1.999792352434549869e+01 2.680177681545768409e-01
5.964422405032815004e+04 2.037842813762761907e+01 2.874454792169002793e-01
5.964422408687162533e+04 1.992680059716230190e+01 2.693614042257642671e-01
5.964422412341510062e+04 1.987783033817332878e+01 2.761412302632179627e-01
5.964422415995856863e+04 2.023304178580868751e+01 2.745737736081915181e-01
5.964422419650204392e+04 1.993993231810490485e+01 2.628388941671134238e-01
5.964422423304551194e+04 1.976534070848534697e+01 2.617793788215377337e-01
5.964422426958898723e+04 1.994302024482109204e+01 2.740944656633187426e-01
5.964422430613245524e+04 2.006652345317626995e+01 2.748805722013403785e-01
5.964422434267593053e+04 1.995000295211666952e+01 2.690163190987301944e-01
5.964422437921940582e+04 1.952700403874417390e+01 2.537809713811543522e-01
5.964422441576287383e+04 2.009275079906369754e+01 2.765892996006512616e-01
5.964422445230634185e+04 2.037945769466216817e+01 2.936803677052506334e-01
5.964422448884981713e+04 2.006802873029494449e+01 2.901447138764735034e-01
5.964422452539329242e+04 1.974181673697864881e+01 2.667184745713431782e-01
5.964422456193676044e+04 1.968622679879159776e+01 2.668438318924777342e-01
5.964422459848022845e+04 1.963907799016803324e+01 2.649289682274924562e-01
5.964422463502370374e+04 1.961237237654857779e+01 2.906790495082784975e-01
5.964422467156717903e+04 1.990197251851069637e+01 2.895500084344975744e-01
5.964422470811064704e+04 2.027086089529261770e+01 2.715505693823421773e-01
5.964422474465412233e+04 2.009799236886210494e+01 2.729778713514695587e-01
5.964422478119759762e+04 1.980149134362062568e+01 2.701254311495951965e-01
5.964422481774106564e+04 1.994801219641406576e+01 2.760521866215557840e-01
5.964422485428453365e+04 1.993266765140324992e+01 2.675958293744360450e-01
5.964422489082800894e+04 1.983061236448872222e+01 2.812800873473220165e-01
5.964422492737148423e+04 1.979564150502453757e+01 2.710553663873621066e-01
5.964422496391495224e+04 2.020907120705964033e+01 2.764744460420521244e-01
5.964422500045842025e+04 1.993750591463991739e+01 2.739647781195004295e-01
5.964422503700189554e+04 1.974606525243855870e+01 2.774635936314533424e-01
5.964422507354537083e+04 2.021653636860489911e+01 2.960474301928061047e-01
5.964422511008883885e+04 1.982856739225127640e+01 2.954506293471983458e-01
5.964422514663231414e+04 2.051264886366393014e+01 2.877951021301883294e-01
5.964422518317578943e+04 2.037953493890141132e+01 3.051485635981657785e-01
5.964422521971925744e+04 2.004364962989899723e+01 2.898701546951122365e-01
5.964422525626272545e+04 2.047210753720595378e+01 3.003209564211777871e-01
5.964422529280620074e+04 2.055439302644181154e+01 2.978962142775449240e-01
5.964422532934967603e+04 2.028821090047393483e+01 3.089067771955210651e-01
5.964422536589314404e+04 2.061172657984756640e+01 2.898891379125571044e-01
5.964422540243661206e+04 2.047043036518738646e+01 2.857180189942484239e-01
5.964422543898008735e+04 2.067050331878468228e+01 2.999460845822651267e-01
5.964422547552356264e+04 2.045515312980031197e+01 2.944609255022752059e-01
5.964422551206703065e+04 1.953487778859978974e+01 2.565896065376591095e-01
5.964422554861050594e+04 2.010193940393062206e+01 2.896903320831956674e-01
5.964422558515398123e+04 2.050893274380818454e+01 2.986675493690982841e-01
5.964422562169744924e+04 2.033212405747617169e+01 2.894737522986728928e-01
5.964422565824091726e+04 2.005622094997248794e+01 2.848540999588420886e-01
5.964422569478439254e+04 2.047141475760144047e+01 2.837162501565567152e-01
5.964422573132786783e+04 2.031834123955249538e+01 2.855216731516911910e-01
5.964422576787133585e+04 2.041830563360160156e+01 2.812903258511789129e-01
5.964422580441480386e+04 2.029213992014778611e+01 2.806091638087779283e-01
5.964422584095827915e+04 2.066604727487722570e+01 2.951296015183862420e-01
5.964422587750175444e+04 1.999081624296594129e+01 2.700861689248111319e-01
5.964422591404522245e+04 1.988645134374022305e+01 2.682611963592301252e-01
5.964422595058869047e+04 2.037134904654743295e+01 2.823304053928152313e-01
5.964422598713216576e+04 2.000316808448225459e+01 2.789215268288237626e-01
5.964422602367564104e+04 2.014312461487415362e+01 2.897184914891550167e-01
5.964422606021910906e+04 2.026007948668837244e+01 2.899932012303150786e-01
5.964422609676258435e+04 1.980506201613942352e+01 2.628871658526572008e-01
5.964422613330605964e+04 1.981845812145654406e+01 2.776575974021554538e-01
5.964422616984952765e+04 1.993753541076486968e+01 2.712948566653986537e-01
5.964422620639299566e+04 2.001369568848273417e+01 2.636417200977918540e-01
5.964422624293647095e+04 2.024411560472188043e+01 2.855009736615153337e-01
5.964422627947994624e+04 1.975871310521552005e+01 2.641154313594361591e-01
5.964422631602341426e+04 2.020431813810348132e+01 2.760284155960804342e-01
5.964422635256688227e+04 1.988686972101356787e+01 2.926190066302432058e-01
5.964422638911035756e+04 2.022604936047559221e+01 2.715274939631352469e-01
5.964422642565383285e+04 1.989522177490346166e+01 2.685332448291076202e-01
5.964422646219730086e+04 2.062063762472621065e+01 2.808141520605517139e-01
5.964422649874076887e+04 2.004263703914725880e+01 2.730442158518429641e-01
5.964422653528424416e+04 1.970493630758154424e+01 2.722386520826166056e-01
5.964422657182771945e+04 1.991900197814619844e+01 2.592867172626470151e-01
5.964422660837118747e+04 1.984834834834835249e+01 2.581272417898849425e-01
5.964422664491466276e+04 1.980529000478574986e+01 2.702165345585324507e-01
5.964422668145813077e+04 2.019322251704484827e+01 2.719123171392959226e-01
5.964422671800160606e+04 1.982672129042800080e+01 2.677633961827051712e-01
5.964422675454507407e+04 1.984171239884662086e+01 2.626125683901541219e-01
5.964422679108854936e+04 1.974074074074074048e+01 2.590268989089369311e-01
5.964422682763202465e+04 1.962549260512772875e+01 2.587784583802426042e-01
5.964422686417549266e+04 1.880778972627088663e+01 2.472845033639219370e-01
5.964422690071896068e+04 2.005344395368270227e+01 2.678661352458221456e-01
5.964422693726243597e+04 2.002109625605844556e+01 2.956890048446927377e-01
5.964422697380591126e+04 1.971363202384556246e+01 2.581524660571506424e-01
5.964422701034937927e+04 2.022035173179554945e+01 2.805827458929917584e-01
5.964422704689285456e+04 1.942989136649513782e+01 2.688430144447614412e-01
5.964422708343632985e+04 2.003458138325532900e+01 2.787861332245801238e-01
5.964422711997979786e+04 2.024084852106363641e+01 2.737407614221540886e-01
5.964422715652326588e+04 1.957737321196358593e+01 2.641175066729088972e-01
5.964422719306674117e+04 1.996581287545527772e+01 2.703011576138827365e-01
5.964422722961021645e+04 1.999009171306911270e+01 2.784067102055490239e-01
5.964422726615368447e+04 2.023915679840205684e+01 2.832510129178450464e-01
5.964422730269715248e+04 1.986573127453054255e+01 2.707393826453558527e-01
5.964422733924062777e+04 2.025664377072477507e+01 2.790831929203241302e-01
5.964422737578410306e+04 2.038475923328658368e+01 2.851586067696599280e-01
5.964422741232757107e+04 2.012443441600854754e+01 2.787570367654858550e-01
5.964422744887103909e+04 2.047723587074912288e+01 2.893908202782835004e-01
5.964422748541451438e+04 2.006797220018706795e+01 2.762111936717946414e-01
5.964422752195798967e+04 1.979963433500538983e+01 2.588655417727573904e-01
5.964422755850145768e+04 1.989292563392286439e+01 2.728756193934671614e-01
5.964422759504493297e+04 2.009568473566463354e+01 2.766153065857242521e-01
5.964422763158840826e+04 2.012203155206568539e+01 2.691529381275000743e-01
5.964422766813187627e+04 1.984557897586178399e+01 2.715880360870400745e-01
5.964422770467534428e+04 1.986227215219530606e+01 2.611610591826766248e-01
5.964422774121881957e+04 2.022616437207184248e+01 2.713515988281262059e-01
5.964422777776229486e+04 2.005822887181560787e+01 2.711830013589942023e-01
5.964422781430576288e+04 1.960548319009247464e+01 2.616324882668127350e-01
5.964422785084923089e+04 1.995551207091663315e+01 2.674727352118335122e-01
5.964422788739270618e+04 1.980263327891380243e+01 2.690843846006684137e-01
5.964422792393618147e+04 2.023685673396492035e+01 2.971240885421443378e-01
5.964422796047964948e+04 1.977289740330911982e+01 2.888762910523742233e-01
5.964422799702312477e+04 1.978028886603720338e+01 2.758852482834889264e-01
5.964422803356660006e+04 1.987033438158840326e+01 2.776506350322510142e-01
5.964422807011006807e+04 1.973848980683575860e+01 2.638239203270443256e-01
5.964422810665353609e+04 1.996295334647295405e+01 2.662590461656487717e-01
5.964422814319701138e+04 2.094900849858357006e+01 2.866246354675562324e-01
5.964422817974048667e+04 2.020989489203842737e+01 2.743211350028202933e-01
5.964422821628395468e+04 1.992388007054673693e+01 2.707650186677348914e-01
5.964422825282742269e+04 1.976795091224515843e+01 2.738127745145318426e-01
5.964422828937089798e+04 1.977302265131823233e+01 2.711964742495940883e-01
5.964422832591437327e+04 2.030192007437159774e+01 2.754940696515065790e-01
5.964422836245784129e+04 2.009114265755792417e+01 2.734834575910115029e-01
5.964422839900131657e+04 2.020995432164679428e+01 2.872353203618067119e-01
5.964422843554479186e+04 1.989891184172243044e+01 2.818937833240897639e-01
5.964422847208825988e+04 2.032580093925887255e+01 2.944969255864832713e-01
5.964422850863172789e+04 1.933654667897309665e+01 2.525342007589077009e-01
5.964422854517520318e+04 1.950154432618005984e+01 2.644917348040330407e-01
5.964422858171867847e+04 1.983170143158773868e+01 2.755557890047259928e-01
5.964422861826214648e+04 2.006315789473684319e+01 2.774124458286690298e-01
5.964422865480561450e+04 2.000816191734289617e+01 2.729792793541181428e-01
5.964422869134908979e+04 1.964649176609459147e+01 2.671811596079625706e-01
5.964422872789256508e+04 1.965455276612856750e+01 2.872630901931835234e-01
5.964422876443603309e+04 2.006421758762570562e+01 2.913486305618789851e-01
5.964422880097950838e+04 2.046033252444679107e+01 3.052969474149049289e-01
5.964422883752298367e+04 2.011382152386599387e+01 2.970757628044196075e-01
5.964422887406645168e+04 1.961841906685705794e+01 2.664999039603315745e-01
5.964422891060991969e+04 2.011810343808026147e+01 2.763776839913679728e-01
5.964422894715339498e+04 1.977878087957697772e+01 2.749589480432919064e-01
5.964422898369687027e+04 1.996404483764661464e+01 2.718421006357202296e-01
5.964422902024033829e+04 2.052627551020407992e+01 2.928669581281699297e-01
5.964422905678380630e+04 2.044625332366448944e+01 2.968815728495113326e-01
5.964422909332728159e+04 1.977871148459383477e+01 2.778430132476867875e-01
5.964422912987075688e+04 1.956062304288041886e+01 2.578470542347452432e-01
5.964422916641422489e+04 1.986716082869568822e+01 2.884682737678974096e-01
5.964422920295769291e+04 1.981113104669586988e+01 2.830431322001297212e-01
5.964422923950116819e+04 2.036491278340914590e+01 3.066033418944785760e-01
5.964422927604464348e+04 2.012746253181260769e+01 2.911619081173283385e-01
5.964422931258811150e+04 2.011134967141942198e+01 2.858156185136950800e-01
5.964422934913157951e+04 2.009091662326594374e+01 2.823260835943977587e-01
5.964422938567505480e+04 2.025125687866217916e+01 2.883042211512970021e-01
5.964422942221853009e+04 2.045532576210400322e+01 3.005633037074173508e-01
5.964422945876199810e+04 1.977105594699267499e+01 2.837209121395148359e-01
5.964422949530546612e+04 1.971663339142075699e+01 2.878423612762111006e-01
5.964422953184894141e+04 1.991872312310919924e+01 2.947502723115753009e-01
5.964422956839241670e+04 2.001461714766827171e+01 2.878567241412250954e-01
5.964422960493588471e+04 2.030588878067320735e+01 2.808149001988122784e-01
5.964422964147936000e+04 1.995525990531936955e+01 2.793156671278034797e-01
5.964422967802282801e+04 2.060476389969477395e+01 3.084943079565964918e-01
5.964422971456630330e+04 2.022347685964122732e+01 2.986731961710396566e-01
5.964422975110977131e+04 2.047026652655712908e+01 3.024079380918163751e-01
5.964422978765324660e+04 1.974841804919579502e+01 2.872124754959962112e-01
5.964422982419672189e+04 2.078075940787004683e+01 3.078271355211467109e-01
5.964422986074018991e+04 2.038917519680385482e+01 2.998909890593660088e-01
5.964422989728365792e+04 1.981560103189385202e+01 2.840502902430103727e-01
5.964422993382713321e+04 1.986302157260665879e+01 2.702755334729724512e-01
5.964422997037060850e+04 2.047263729056108517e+01 3.008312059842049302e-01
5.964423000691407651e+04 2.059625999639228056e+01 2.958558391570479951e-01
5.964423004345755180e+04 2.041185070723879491e+01 2.920183424166307717e-01
5.964423008000102709e+04 2.019313284561819799e+01 2.845564323435619269e-01
5.964423011654449510e+04 2.043529840997092961e+01 3.085582910524273803e-01
5.964423015308796312e+04 2.009428581405906300e+01 2.997324692962267112e-01
5.964423018963143841e+04 2.015083149203395863e+01 3.009506273142734667e-01
5.964423022617491370e+04 2.009346910845385636e+01 2.861796186378370299e-01
5.964423026271838171e+04 2.030842976750703244e+01 2.902109939022468055e-01
5.964423029926184972e+04 2.112733319676575761e+01 2.999360605140733438e-01
5.964423033580532501e+04 2.094139658326060527e+01 2.930534398316839706e-01
5.964423037234880030e+04 2.077194382571200748e+01 3.001984414981217486e-01
5.964423040889226831e+04 2.031751472826781679e+01 2.901066094082321301e-01
5.964423044543574360e+04 2.081785488883861035e+01 3.054216523210494527e-01
5.964423048197921889e+04 2.046234893816731315e+01 2.875849729138485467e-01
5.964423051852268691e+04 2.034381011226785674e+01 3.017285885093043962e-01
5.964423055506615492e+04 2.057985971231545719e+01 2.973791629817389981e-01
5.964423059160963021e+04 2.013524642307736556e+01 2.961644608354039310e-01
5.964423062815310550e+04 1.956336123849334996e+01 2.791724080417629650e-01
5.964423066469657351e+04 2.025024309664116373e+01 2.861212133685183678e-01
5.964423070124004153e+04 2.070342510947153514e+01 2.892826361975765481e-01
5.964423073778351682e+04 2.047107920179073304e+01 2.996090500175712656e-01
5.964423077432699210e+04 2.019355974783701058e+01 2.744365072287172080e-01
5.964423081087046012e+04 2.018503252023026917e+01 2.851944604539898287e-01
5.964423084741393541e+04 2.015212946193842214e+01 2.891113382420382738e-01
5.964423088395741070e+04 2.005812429693026999e+01 2.895600417617716915e-01
5.964423092050087871e+04 2.022243310370682678e+01 2.847907221147671364e-01
5.964423095704434672e+04 2.075754383415673843e+01 2.897316003609785584e-01
5.964423099358782201e+04 1.985291904469732671e+01 2.756986187837365265e-01
5.964423103013129730e+04 1.999417249417249565e+01 2.806610892318702755e-01
5.964423106667476532e+04 1.974988127642323477e+01 2.837196674822386466e-01
5.964423110321823333e+04 2.041214172547889660e+01 2.856347562907446402e-01
5.964423113976170862e+04 2.056001432322749878e+01 2.897586260382825074e-01
5.964423117630518391e+04 2.015269948345401829e+01 2.929594126974968682e-01
5.964423121284865192e+04 2.009500948455539415e+01 2.903032560112754346e-01
5.964423124939212721e+04 1.971305090418104555e+01 2.664444017839435186e-01
5.964423128593560250e+04 2.033197728519958858e+01 2.792593844570958606e-01
5.964423132247907051e+04 1.990412915461793375e+01 2.725713120834811209e-01
5.964423135902253853e+04 2.003390129259694419e+01 2.795359936162872816e-01
5.964423139556601382e+04 2.007385426969996800e+01 2.858010806606253729e-01
5.964423143210948911e+04 1.980689775300470501e+01 2.754606841781765403e-01
5.964423146865295712e+04 2.027581407965655913e+01 3.103802186420300258e-01
5.964423150519642513e+04 2.023929664512012394e+01 3.049619664535649366e-01
5.964423154173990042e+04 2.055935548697337367e+01 2.964728695575158390e-01
5.964423157828337571e+04 2.079660547030389139e+01 2.926971576530035257e-01
5.964423161482684372e+04 2.014770602279275735e+01 2.810976188998911551e-01
5.964423165137031901e+04 1.999610699924238233e+01 2.772289772862912560e-01
5.964423168791379430e+04 1.986325292117751928e+01 2.799009921441538706e-01
5.964423172445726232e+04 2.011392807892224610e+01 2.760821145465779392e-01
5.964423176100073033e+04 2.037059962239801081e+01 2.840964373935880305e-01
5.964423179754420562e+04 2.060682645007674907e+01 2.881218484281723446e-01
5.964423183408768091e+04 2.013930400989224623e+01 2.869631514136073980e-01
5.964423187063114892e+04 2.069078290573617807e+01 3.063466583436617041e-01
5.964423190717461694e+04 1.993722432353796847e+01 2.865647555685380543e-01
5.964423194371809223e+04 1.977875460421154941e+01 2.703109552643333524e-01
5.964423198026156751e+04 1.972563327426248136e+01 2.691495415539228997e-01
5.964423201680503553e+04 2.000466954445477086e+01 2.786742760124125695e-01
5.964423205334850354e+04 2.058866461123421843e+01 2.861132901246947191e-01
5.964423208989197883e+04 1.994578664119469735e+01 2.818966470409038361e-01
5.964423212643545412e+04 1.965066623296662129e+01 2.630617872497693077e-01
5.964423216297892213e+04 2.042525449477851751e+01 2.914255957664934060e-01
5.964423219952239015e+04 1.982658872204918410e+01 2.848300258696758180e-01
5.964423223606586544e+04 2.008230053992745923e+01 2.748984204428102651e-01
5.964423227260934073e+04 2.009095444556631449e+01 2.684670191065184341e-01
5.964423230915280874e+04 2.042002697885050821e+01 2.813875632243426628e-01
5.964423234569628403e+04 1.955720365863504995e+01 2.626577841434640237e-01
5.964423238223975932e+04 2.022584959281637040e+01 2.730640260055650081e-01
5.964423241878322733e+04 2.012386244569760052e+01 2.810508458375669538e-01
5.964423245532669534e+04 1.992407740298191854e+01 2.629500648234718851e-01
5.964423249187017063e+04 1.977269704993759092e+01 2.580027997395157313e-01
5.964423252841364592e+04 2.002322854232308913e+01 2.682356435179236720e-01
5.964423256495711394e+04 1.980768916632635168e+01 2.683267327001026548e-01
5.964423260150058195e+04 1.968460272575561021e+01 2.581648050041818188e-01
5.964423263804405724e+04 2.025846237371353098e+01 2.857087574438422761e-01
5.964423267458753253e+04 2.029685094805675405e+01 2.757331136171425889e-01
5.964423271113100054e+04 1.998135809552805142e+01 2.678973270752756375e-01
5.964423274767447583e+04 2.015836986753405569e+01 2.818081225481323115e-01
5.964423278421795112e+04 1.990843038536568343e+01 2.582904568739199380e-01
5.964423282076141913e+04 1.983986118576336111e+01 2.570178459763385881e-01
5.964423285730488715e+04 1.963912645966183135e+01 2.576697555192126177e-01
5.964423289384836244e+04 2.023924188286468606e+01 2.751120403036105833e-01
5.964423293039183773e+04 2.024019677741337375e+01 2.762224125188537105e-01
5.964423296693530574e+04 1.995780900447427442e+01 2.848736601116194644e-01
5.964423300347877375e+04 1.963809040239103254e+01 2.642901979140789281e-01
5.964423304002224904e+04 2.017264309167788738e+01 2.767081402490096376e-01
5.964423307656572433e+04 2.007422164239624962e+01 2.747476857816003037e-01
5.964423311310919235e+04 2.017167720587369217e+01 2.616140821980402209e-01
5.964423314965266036e+04 2.022318392216134697e+01 2.667419037456510433e-01
5.964423318619613565e+04 2.038472164334623571e+01 2.703681760344296969e-01
5.964423322273961094e+04 1.994021174520538153e+01 2.649105268558946125e-01
5.964423325928307895e+04 2.027191834598272280e+01 2.736210629449907783e-01
5.964423329582655424e+04 1.990726512692370420e+01 2.732885718943368625e-01
5.964423333237002953e+04 2.018457381886264912e+01 2.775258397258111853e-01
5.964423336891349754e+04 2.019469132262996780e+01 2.653830295773413894e-01
5.964423340545696556e+04 1.992849656731709018e+01 2.580299351752318726e-01
5.964423344200044085e+04 1.956983723883181270e+01 2.579047631531759532e-01
5.964423347854391614e+04 2.039336492890995345e+01 2.722006260286879420e-01
5.964423351508738415e+04 1.973954799616311462e+01 2.710462517453182674e-01
5.964423355163085216e+04 1.955756504867823864e+01 2.708001560954645948e-01
5.964423358817432745e+04 1.965725675235925962e+01 2.657296701087427659e-01
5.964423362471780274e+04 2.015520364705176704e+01 2.738649489196012254e-01
5.964423366126127075e+04 1.962626050909429765e+01 2.601872842144307141e-01
5.964423369780474604e+04 1.954487831690231303e+01 2.566224738317479659e-01
5.964423373434822133e+04 1.919261993468562011e+01 2.551039701648920022e-01
5.964423377089168935e+04 1.960331782508576381e+01 2.624146062140544911e-01
5.964423380743515736e+04 1.931761311199635500e+01 2.514128276317835198e-01
5.964423384397863265e+04 1.971478998365354940e+01 2.680800007226752379e-01
5.964423388052210794e+04 1.959625233049347415e+01 2.609152092940028589e-01
5.964423391706557595e+04 1.956237999316770981e+01 2.575557808462980991e-01
5.964423395360904397e+04 1.979435208112250777e+01 2.732384888399041478e-01
5.964423399015251925e+04 1.948641342508074459e+01 2.542381301953092199e-01
5.964423402669599454e+04 1.968314907634519528e+01 2.546496304616598927e-01
5.964423406323946256e+04 1.976195265082050412e+01 2.630902483821870863e-01
5.964423409978293785e+04 1.954169926093708298e+01 2.564040597265096477e-01
5.964423413632641314e+04 1.957843287001680110e+01 2.620928363577295084e-01
5.964423417286988115e+04 1.959388754207169470e+01 2.595276135965768338e-01
5.964423420941334916e+04 2.021066091361944927e+01 2.730345603653389630e-01
5.964423424595682445e+04 1.946355116008325581e+01 2.520072239283370763e-01
5.964423428250029974e+04 1.957566790068145934e+01 2.543186579625044130e-01
5.964423431904376775e+04 1.928500597995843080e+01 2.552474239181642401e-01
5.964423435558723577e+04 1.942882564360724373e+01 2.553984145049729149e-01
5.964423439213071106e+04 1.971964939822082741e+01 2.602083845575087762e-01
5.964423442867418635e+04 2.020348147332623867e+01 2.695741285004789045e-01
5.964423446521765436e+04 1.952271736183954332e+01 2.544481779390912468e-01
5.964423450176112965e+04 1.971153000985876957e+01 2.641750246942449754e-01
5.964423453830460494e+04 1.874018325348555791e+01 2.419581289391894707e-01
5.964423457484807295e+04 1.973750222909112395e+01 2.695897655377191282e-01
5.964423461139154097e+04 1.968193723510643167e+01 2.523645943554382320e-01
5.964423464793501626e+04 1.938676370625600498e+01 2.528849842153545469e-01
5.964423468447849154e+04 1.925640995676054601e+01 2.531652118000805030e-01
5.964423472102195956e+04 1.919928287038115045e+01 2.461976242826694750e-01
5.964423475756543485e+04 1.953193369384653622e+01 2.658280578551083795e-01
5.964423479410891014e+04 1.950233119541807625e+01 2.508886221036535358e-01
5.964423483065237815e+04 1.952207213645892736e+01 2.475067969929971023e-01
5.964423486719584616e+04 1.975275180352663185e+01 2.550627285742647077e-01
5.964423490373932145e+04 1.953980545625140763e+01 2.543265040529009702e-01
5.964423494028279674e+04 1.982799980751184776e+01 2.598813590632068071e-01
5.964423497682626476e+04 1.975781570130402542e+01 2.537939918887858748e-01
5.964423501336973277e+04 1.942674044646235387e+01 2.431625576505299646e-01
5.964423504991320806e+04 1.930337974030843995e+01 2.428802652917274874e-01
5.964423508645668335e+04 1.953818764465016855e+01 2.456769097700687299e-01
5.964423512300015136e+04 1.977021115155251252e+01 2.579616080099605413e-01
5.964423515954362665e+04 1.914864062409035483e+01 2.365927974209726115e-01
5.964423519608710194e+04 1.968849130517867252e+01 2.546243363096006851e-01
5.964423523263056995e+04 1.918392809694897139e+01 2.537607945344218519e-01
5.964423526917403797e+04 1.979081293082957060e+01 2.551509566976055687e-01
5.964423530571751326e+04 1.959429953971438820e+01 2.479857356982450856e-01
5.964423534226098855e+04 1.977287291698927163e+01 2.580439281824842279e-01
5.964423537880445656e+04 1.990124333497827536e+01 2.614091791072538085e-01
5.964423541534792457e+04 1.987495949983800259e+01 2.577221664696826009e-01
5.964423545189139986e+04 1.991035252066066263e+01 2.625218885596655172e-01
5.964423548843487515e+04 2.010863771751057882e+01 2.581254894576444081e-01
5.964423552497834316e+04 1.950734734500321821e+01 2.530704703090952967e-01
5.964423556152181118e+04 1.928447583695032108e+01 2.540112173787260619e-01
5.964423559806528647e+04 1.996558120609389775e+01 2.605389375864863299e-01
5.964423563460876176e+04 1.962284652563001686e+01 2.615432151949198536e-01
5.964423567115222977e+04 1.972882814895172388e+01 2.652226540961403201e-01
5.964423570769570506e+04 1.980606929510155112e+01 2.562004210349872468e-01
5.964423574423918035e+04 1.972596018073990720e+01 2.545810026855950814e-01
5.964423578078264836e+04 1.997998166077191584e+01 2.552323666042950467e-01
5.964423581732611638e+04 2.004167458658049483e+01 2.561196518244715503e-01
5.964423585386959166e+04 2.002360892838152395e+01 2.636333316184681919e-01
5.964423589041306695e+04 2.015858224577436886e+01 2.560133860606166323e-01
5.964423592695653497e+04 2.044589346850388623e+01 2.607708053246658442e-01
5.964423596350000298e+04 1.948945415881747678e+01 2.462974763952229806e-01
5.964423600004347827e+04 2.020423828194406823e+01 2.748727035019678522e-01
5.964423603658695356e+04 1.999783177393886291e+01 2.660826769548393367e-01
5.964423607313042157e+04 2.046193859734212950e+01 2.659387545200109226e-01
5.964423610967388959e+04 2.038586463984919561e+01 2.623928129093184292e-01
5.964423614621736488e+04 1.995716913065006537e+01 2.526721022584512699e-01
5.964423618276084017e+04 2.029204882010126809e+01 2.675129930673156298e-01
5.964423621930430818e+04 2.023282705622213129e+01 2.626043466395228121e-01
5.964423625584778347e+04 2.000686460609099626e+01 2.663290576709518853e-01
5.964423629239125148e+04 1.986040945926733414e+01 2.573396586188388402e-01
5.964423632893472677e+04 2.001768280356272456e+01 2.558113139225343113e-01
5.964423636547819478e+04 2.043240612299530312e+01 2.674848893592301491e-01
5.964423640202167007e+04 2.009411201531833413e+01 2.591034714579589782e-01
5.964423643856514536e+04 2.008302560905428891e+01 2.520708458810890229e-01
5.964423647510861338e+04 2.052737380803357681e+01 2.732269139796923429e-01
5.964423651165208139e+04 1.981663250366032258e+01 2.589384498716118532e-01
5.964423654819555668e+04 2.036345754694212573e+01 2.765649689830868008e-01
5.964423658473903197e+04 1.967348682593377518e+01 2.617090320109878299e-01
5.964423662128249998e+04 2.027772402950780162e+01 2.621992310991723696e-01
5.964423665782597527e+04 1.994993102135959262e+01 2.561550974803287750e-01
5.964423669436944328e+04 1.988788379782711502e+01 2.577802328707641255e-01
5.964423673091291857e+04 2.029667080034341353e+01 2.709887622668275542e-01
5.964423676745638659e+04 2.015722092301818336e+01 2.619782388932265782e-01
5.964423680399985460e+04 1.979947692706431184e+01 2.549062789623198766e-01
5.964423684054332989e+04 2.017400012064909376e+01 2.603007926522450943e-01
5.964423687708680518e+04 2.034889970835643425e+01 2.641482398168029100e-01
5.964423691363027319e+04 1.951351131369037972e+01 2.500654139519180030e-01
5.964423695017374848e+04 2.034602808232352444e+01 2.639610646092454549e-01
5.964423698671722377e+04 1.991125418612329767e+01 2.551504754488655990e-01
5.964423702326069179e+04 2.000655109618522687e+01 2.610228979151546502e-01
5.964423705980415980e+04 2.049201599224618420e+01 2.649010779396573367e-01
5.964423709634763509e+04 1.977632578635465777e+01 2.503902233666268629e-01
5.964423713289111038e+04 2.030454496383460850e+01 2.750852275201307040e-01
5.964423716943457839e+04 2.009436399402744300e+01 2.613065282919452281e-01
5.964423720597804640e+04 2.025655007314802347e+01 2.671746618707898646e-01
5.964423724252152169e+04 2.015704888000666628e+01 2.649712236511023722e-01
5.964423727906499698e+04 1.987514344189568405e+01 2.573744208609828887e-01
5.964423731560846500e+04 2.018340293521059436e+01 2.663442423295300232e-01
5.964423735215194029e+04 2.031302184262781552e+01 2.792406163163355659e-01
5.964423738869541558e+04 2.041572436455011186e+01 2.690315063433512677e-01
5.964423742523888359e+04 1.973362970649623449e+01 2.465298980310249022e-01
5.964423746178235160e+04 2.000513035159052677e+01 2.606165129423738680e-01
5.964423749832582689e+04 1.999029447968942463e+01 2.634048238782042972e-01
5.964423753486930218e+04 1.996228496073847580e+01 2.555109001291523962e-01
5.964423757141277019e+04 1.988711702959505345e+01 2.576744459212791938e-01
5.964423760795624548e+04 2.006346293626300437e+01 2.644474972159105985e-01
5.964423764449972077e+04 1.973580220763021131e+01 2.561087108405606938e-01
5.964423768104318879e+04 1.950155730533683496e+01 2.491647973131547733e-01
5.964423771758665680e+04 2.008669775062951146e+01 2.595351468123443528e-01
5.964423775413013209e+04 1.935272483345669770e+01 2.421324676474209125e-01
5.964423779067360738e+04 2.027135770266811221e+01 2.639036450145090251e-01
5.964423782721707539e+04 1.985930079942727389e+01 2.535036683780177991e-01
5.964423786376054341e+04 2.014502734454122290e+01 2.721035306966462231e-01
5.964423790030401869e+04 1.995204262877442147e+01 2.595183221772774385e-01
5.964423793684749398e+04 1.998466220767972601e+01 2.542907343724051805e-01
5.964423797339096200e+04 1.970449264593138139e+01 2.498662167617388130e-01
5.964423800993443729e+04 1.972176379880639985e+01 2.511954434304138339e-01
5.964423804647791258e+04 1.944142480517519900e+01 2.473305771038603607e-01
5.964423808302138059e+04 2.031891997891924362e+01 2.635080896806205053e-01
5.964423811956484860e+04 1.995670677493924217e+01 2.673247470321379327e-01
5.964423815610832389e+04 2.022115164581050095e+01 2.621160623126497224e-01
5.964423819265179918e+04 2.000698392854996399e+01 2.562733742525780123e-01
5.964423822919526719e+04 1.989717129449034871e+01 2.535178758427870660e-01
5.964423826573873521e+04 1.942813452114780759e+01 2.487629889970436603e-01
5.964423830228221050e+04 2.037931410171050572e+01 2.664368275202302350e-01
5.964423833882568579e+04 1.991866581746986498e+01 2.650525277722779460e-01
5.964423837536915380e+04 1.997764206240567475e+01 2.796301176446485681e-01
5.964423841191262909e+04 1.989205437712410429e+01 2.936512170918761933e-01
5.964423844845610438e+04 2.008511291694226841e+01 2.903301932759870252e-01
5.964423848499957239e+04 2.009291892086417519e+01 2.701506319538896639e-01
5.964423852154304041e+04 2.006030747314061813e+01 2.737822407884947240e-01
5.964423855808651570e+04 1.979992021682251746e+01 2.669516638775453199e-01
5.964423859462999098e+04 1.988963902715868315e+01 2.595012477167960019e-01
5.964423863117345900e+04 1.991558196566685268e+01 2.639950636378689541e-01
5.964423866771692701e+04 1.977601910604322200e+01 2.660495541449149348e-01
5.964423870426040230e+04 1.971750775630671981e+01 2.696754025859585124e-01
5.964423874080387759e+04 2.001687653233676656e+01 2.628267572578327216e-01
5.964423877734734560e+04 2.006653870761356373e+01 2.707355441836742926e-01
5.964423881389082089e+04 1.979768481052742857e+01 2.606351741718040960e-01
5.964423885043429618e+04 2.000524714282291328e+01 2.764265512997857721e-01
5.964423888697776420e+04 2.023747422055076939e+01 2.666076592475983831e-01
5.964423892352123221e+04 1.984845113513889459e+01 2.984510308891365482e-01
5.964423896006470750e+04 2.004114625064806887e+01 2.932199666455836407e-01
5.964423899660818279e+04 2.038146611676201303e+01 2.856750132770470851e-01
5.964423903315165080e+04 2.016979200152397311e+01 2.627885067913517947e-01
5.964423906969512609e+04 2.007181266878286863e+01 2.723760906412552862e-01
5.964423910623860138e+04 2.004808929337209022e+01 2.702864598175624966e-01
5.964423914278206939e+04 1.994101787910321022e+01 2.597262447577227129e-01
5.964423917932553741e+04 2.037836366276256328e+01 2.760180979397841017e-01
5.964423921586901270e+04 2.016679829599846840e+01 2.685819098131214666e-01
5.964423925241248799e+04 1.988764617371420584e+01 2.614119853128833992e-01
5.964423928895595600e+04 2.028895994208494002e+01 2.791242576187886737e-01
5.964423932549942401e+04 1.986326723323890420e+01 2.684398394632788176e-01
5.964423936204289930e+04 1.970651957278684918e+01 2.534248185833415934e-01
5.964423939858637459e+04 2.004343774639810860e+01 2.634445900442014543e-01
5.964423943512984260e+04 2.048132679325919270e+01 2.616558789116447126e-01
5.964423947167331062e+04 2.024353443110184259e+01 2.642336025552193268e-01
5.964423950821678591e+04 2.063352348911480050e+01 2.715389407742010985e-01
5.964423954476026120e+04 2.006097876747799091e+01 2.668185534275950843e-01
5.964423958130372921e+04 2.046505690371530051e+01 2.676246359434262811e-01
5.964423961784719722e+04 2.010798608629356821e+01 2.557567311757975026e-01
5.964423965439067251e+04 2.025654964318214368e+01 2.641657783632235246e-01
5.964423969093414780e+04 1.998393683637353746e+01 2.593887682882239365e-01
5.964423972747761582e+04 2.031839726828802029e+01 2.785678835439437950e-01
5.964423976402109110e+04 1.984207493473198980e+01 2.529405137155929517e-01
5.964423980056456639e+04 2.041608698263951283e+01 2.801457926616900962e-01
5.964423983710803441e+04 1.990669314003077872e+01 2.610905730127104363e-01
5.964423987365150242e+04 2.048241529802210081e+01 2.747589809210223000e-01
5.964423991019497771e+04 2.016902027910515116e+01 2.769963088390274275e-01
5.964423994673845300e+04 2.001589922626910578e+01 2.714566121419014211e-01
5.964423998328192101e+04 1.986152796725784597e+01 2.598649810065267185e-01
5.964424001982539630e+04 1.997490407302366577e+01 2.656389406463542380e-01
5.964424005636886432e+04 2.015465818300133805e+01 2.597414991793395855e-01
5.964424009291233961e+04 1.987126538310037205e+01 2.689380721657486095e-01
5.964424012945580762e+04 1.997763516610774914e+01 2.627432101021723310e-01
5.964424016599928291e+04 2.049435768695930449e+01 2.707869701452185196e-01
5.964424020254275820e+04 1.943058286516853883e+01 2.486294693087833241e-01
5.964424023908622621e+04 1.962500000000000000e+01 2.488461002136382882e-01
5.964424027562969422e+04 2.000903144684503943e+01 2.627815002583024917e-01
5.964424031217316951e+04 1.944370251246911607e+01 2.586954622331353870e-01
5.964424034871664480e+04 1.910459372114496901e+01 2.453275211252497479e-01
5.964424038526011282e+04 1.979891349374489451e+01 2.648213652223287973e-01
5.964424042180358083e+04 1.929395636448489171e+01 2.454903950168902116e-01
5.964424045834705612e+04 1.947189410088209627e+01 2.588070022479255217e-01
5.964424049489053141e+04 1.962569938135062131e+01 2.612642209887836020e-01
5.964424053143399942e+04 1.975391165257549630e+01 2.550989335517070411e-01
5.964424056797746744e+04 2.007992757057615307e+01 2.645714775786572326e-01
5.964424060452094272e+04 1.966768677510776797e+01 2.563824443585750457e-01
5.964424064106441801e+04 1.999852580446366801e+01 2.705971542622819248e-01
5.964424067760788603e+04 2.009293491410597809e+01 2.697720093195760671e-01
5.964424071415136132e+04 1.936687366242150077e+01 2.518796760805124824e-01
5.964424075069482933e+04 1.959468533127706280e+01 2.537995511462306508e-01
5.964424078723830462e+04 1.977701426898348558e+01 2.659089525845294011e-01
5.964424082378177263e+04 1.952520583392142939e+01 2.569204575896991138e-01
5.964424086032524792e+04 1.984323444283646865e+01 2.576524224242843220e-01
5.964424089686872321e+04 1.936832600410436811e+01 2.456392380921375296e-01
5.964424093341219123e+04 1.970003088179399242e+01 2.637649674317926185e-01
5.964424096995565924e+04 2.018526516121948688e+01 2.693625032994704793e-01
5.964424100649913453e+04 1.954645345192614414e+01 2.574693138656959368e-01
5.964424104304260982e+04 2.000287886885962862e+01 2.713366869517080393e-01
5.964424107958607783e+04 1.934021662349893944e+01 2.527388468738088201e-01
5.964424111612955312e+04 1.982631149116064506e+01 2.610620957581215040e-01
5.964424115267302113e+04 1.960900150742947190e+01 2.595659930828048134e-01
5.964424118921649642e+04 1.937153112863363447e+01 2.508283154700818307e-01
5.964424122575996444e+04 1.950927203065134208e+01 2.591001751435302869e-01
5.964424126230343973e+04 1.914600156891698646e+01 2.474692771513841150e-01
5.964424129884691502e+04 1.964448732609109882e+01 2.628593364606484073e-01
5.964424133539038303e+04 1.980173516090868802e+01 2.638952853752165040e-01
5.964424137193385104e+04 1.983670774647887214e+01 2.647882626033105646e-01
5.964424140847732633e+04 1.996170360775283115e+01 2.603644797398007582e-01
5.964424144502080162e+04 1.998667342040835848e+01 2.604215195917201076e-01
5.964424148156426963e+04 1.977322664257009066e+01 2.527163009130438676e-01
5.964424151810773765e+04 1.937883840085510911e+01 2.450930439129038740e-01
5.964424155465121294e+04 1.957199703323483320e+01 2.500379617726057879e-01
5.964424159119468823e+04 1.970317228611100902e+01 2.580617251128849432e-01
5.964424162773815624e+04 1.994251774660006404e+01 2.648126174211551942e-01
5.964424166428163153e+04 1.984914044722953719e+01 2.578822706447664870e-01
5.964424170082510682e+04 1.986749269040885579e+01 2.631280267185764354e-01
5.964424173736857483e+04 2.014366487075488976e+01 2.735631271084620897e-01
5.964424177391204285e+04 1.973539210358433849e+01 2.695003501515100264e-01
5.964424181045551813e+04 1.983849288371818531e+01 2.777630192979687607e-01
5.964424184699899342e+04 1.957381759332011839e+01 2.488979563987986365e-01
5.964424188354246144e+04 1.965323433323433377e+01 2.542416841387281079e-01
5.964424192008593673e+04 1.946560994669745526e+01 2.531422922494904193e-01
5.964424195662941202e+04 1.964684137800716002e+01 2.551862707455415658e-01
5.964424199317288003e+04 1.995775372286346538e+01 2.619660228674865476e-01
5.964424202971634804e+04 2.008001230230549794e+01 2.712200927513732096e-01
5.964424206625982333e+04 2.020696209340968252e+01 2.793253744692906215e-01
5.964424210280329862e+04 1.991126030624263876e+01 2.653209968615238834e-01
5.964424213934676663e+04 1.999203779962390826e+01 2.582895839231253987e-01
5.964424217589023465e+04 2.012668779525204599e+01 2.648145953578579515e-01
5.964424221243370994e+04 2.038791010695829797e+01 2.777018661713467895e-01
5.964424224897718523e+04 2.079831758862485458e+01 3.005748807855173066e-01
5.964424228552065324e+04 2.083190812982084239e+01 2.881763874122878488e-01
5.964424232206412853e+04 2.020749224528752208e+01 2.709304142038647667e-01
5.964424235860760382e+04 2.071210205159056628e+01 2.775109380803931769e-01
5.964424239515107183e+04 2.064451420537186266e+01 2.822579686694365875e-01
5.964424243169453985e+04 1.998677623943447301e+01 2.706171442405627126e-01
5.964424246823801514e+04 2.067928120470680753e+01 2.844391160360298931e-01
5.964424250478149042e+04 2.041228449830484237e+01 2.892572114117262227e-01
5.964424254132495844e+04 2.031503448275862311e+01 2.807489159544052093e-01
5.964424257786842645e+04 1.999352473176407230e+01 2.685588506883463400e-01
5.964424261441190174e+04 2.012733837729977893e+01 2.783525524094555559e-01
5.964424265095537703e+04 2.008012778486369143e+01 2.626358021736096005e-01
5.964424268749884504e+04 1.978069284388244853e+01 2.633450704667566478e-01
5.964424272404232033e+04 2.009807552173549539e+01 2.690817192020420467e-01
5.964424276058579562e+04 2.048146842521120803e+01 2.843235053746175911e-01
5.964424279712926364e+04 2.047877393135190971e+01 2.773412516894043778e-01
5.964424283367273165e+04 2.008077751688411894e+01 2.706967472508316486e-01
5.964424287021620694e+04 1.957273398235686912e+01 2.716985405183390268e-01
5.964424290675968223e+04 1.992324579819331376e+01 2.646326315530762585e-01
5.964424294330315024e+04 1.974714909691889986e+01 2.657934851168444745e-01
5.964424297984661825e+04 1.982100452261905943e+01 2.717156595633060667e-01
5.964424301639009354e+04 1.927458301346918645e+01 2.535597881352968375e-01
5.964424305293356883e+04 1.999648269366050002e+01 2.941237764316266268e-01
5.964424308947703685e+04 1.999110724469576184e+01 2.673852792257301880e-01
5.964424312602051214e+04 2.048979817460415020e+01 2.759714458655809777e-01
5.964424316256398743e+04 1.980211891736938767e+01 2.668046699258744270e-01
5.964424319910745544e+04 2.010838734364910252e+01 2.771148434202659327e-01
5.964424323565092345e+04 1.970380836245104561e+01 2.680429457039733010e-01
5.964424327219439874e+04 1.962097859895084184e+01 2.962050407587162315e-01
5.964424330873787403e+04 1.959368854761681433e+01 2.948560767248288306e-01
5.964424334528134204e+04 1.976809776757722048e+01 2.869853631314185360e-01
5.964424338182481733e+04 1.955423180465687238e+01 2.911010660166604702e-01
5.964424341836829262e+04 1.964225392094244427e+01 2.791454338171293070e-01
5.964424345491176064e+04 1.983816201808205193e+01 2.750165488782685963e-01
5.964424349145522865e+04 1.991937353587557524e+01 2.769558848040949983e-01
5.964424352799870394e+04 1.936771126304764579e+01 2.714203759211062938e-01
5.964424356454217923e+04 1.976426291820561332e+01 2.872593479195008070e-01
5.964424360108564724e+04 1.922131128395580646e+01 2.569877513377528122e-01
5.964424363762911526e+04 1.999903890050217470e+01 2.939740542306174542e-01
5.964424367417259054e+04 1.987450999082535574e+01 2.933351525135666771e-01
5.964424371071606583e+04 1.957977690413035177e+01 2.710269024082819223e-01
5.964424374725953385e+04 1.963840028523888748e+01 2.806346656839358022e-01
5.964424378380300914e+04 1.936965039355430918e+01 2.762548223734749286e-01
5.964424382034648443e+04 1.953026306575476667e+01 2.802706143577514131e-01
5.964424385688995244e+04 2.013153684210526251e+01 3.104612610606995449e-01
5.964424389343342045e+04 1.963028281845262768e+01 2.875074298092492597e-01
5.964424392997689574e+04 1.931892106770802897e+01 2.940424411341281408e-01
5.964424396652037103e+04 1.981740956266122922e+01 2.851332503279348507e-01
5.964424400306383905e+04 1.932748078164426886e+01 2.872089174783946652e-01
5.964424403960730706e+04 1.967131469363474139e+01 3.145221087347255251e-01
5.964424407615078235e+04 1.959676998291246974e+01 2.860508271277032444e-01
5.964424411269425764e+04 1.986210091220068108e+01 3.119382391961450507e-01
5.964424414923772565e+04 1.969235965442457470e+01 2.954116599240265151e-01
5.964424418578119366e+04 1.958054700449917007e+01 2.845203112043955263e-01
5.964424422232466895e+04 1.989383070301291312e+01 2.797415866411537277e-01
5.964424425886814424e+04 1.984694144197647958e+01 2.794537615616113357e-01
5.964424429541161226e+04 2.021904163241622854e+01 2.915198730084224144e-01
5.964424433195508755e+04 1.941973495536333871e+01 2.652915937407302471e-01
5.964424436849856284e+04 2.053723995553437831e+01 2.886878267278417676e-01
5.964424440504203085e+04 2.007283370690065993e+01 2.855090194002299353e-01
5.964424444158549886e+04 2.021679110748325314e+01 2.846736107909825786e-01
5.964424447812897415e+04 1.971495743818402957e+01 2.784389755640398478e-01
5.964424451467244944e+04 1.999193131635816911e+01 2.839300181414100011e-01
5.964424455121591745e+04 2.016132099014842893e+01 2.763543123187782169e-01
5.964424458775938547e+04 1.983505118455688887e+01 2.669024369558564147e-01
5.964424462430286076e+04 2.044990759186808305e+01 2.994453467657451351e-01
5.964424466084633605e+04 2.047310513447432712e+01 2.911793117490326654e-01
5.964424469738980406e+04 1.985878681716413752e+01 2.904690415864094599e-01
5.964424473393327207e+04 2.040582914092468414e+01 3.026804509950788424e-01
5.964424477047674736e+04 2.010252651241975741e+01 2.873358452452189904e-01
5.964424480702022265e+04 2.002636197571546006e+01 2.743908527831862010e-01
5.964424484356369067e+04 2.055593908382658341e+01 2.892325423960462882e-01
5.964424488010716595e+04 2.005753636869750167e+01 2.849839021072272938e-01
5.964424491665064124e+04 1.968418801895869663e+01 2.749081610357204664e-01
5.964424495319410926e+04 1.996584817154892022e+01 2.984772976233688868e-01
5.964424498973757727e+04 2.015830564983270179e+01 3.077723526870198567e-01
5.964424502628105256e+04 1.989668367346938638e+01 2.879103229888067550e-01
5.964424506282452785e+04 2.019231002928702523e+01 2.972640481133609347e-01
5.964424509936799586e+04 1.988046602034367538e+01 2.859176417989965358e-01
5.964424513591146388e+04 2.012927327327327376e+01 2.936772599370805481e-01
5.964424517245493917e+04 1.982946815089672299e+01 2.800295984154512752e-01
5.964424520899841445e+04 1.979958881481217148e+01 2.773222786481205904e-01
5.964424524554188247e+04 1.928731421638395815e+01 2.698057424277223726e-01
5.964424528208535776e+04 2.006348861882716150e+01 2.801802842578376418e-01
5.964424531862882577e+04 1.991103028857619606e+01 2.877699388527522051e-01
5.964424535517230106e+04 1.995694652823620885e+01 2.815029332148520913e-01
5.964424539171576907e+04 1.977818125535765148e+01 2.751676455723018333e-01
5.964424542825924436e+04 2.012158120688823715e+01 2.791189264924208713e-01
5.964424546480271965e+04 1.983821756413164294e+01 2.696977719212630964e-01
5.964424550134618767e+04 1.951997948431016283e+01 2.734313166930023020e-01
5.964424553788965568e+04 2.012111681488443793e+01 2.786570025605292211e-01
5.964424557443313097e+04 1.990504060021843458e+01 2.668156285272966222e-01
5.964424561097660626e+04 1.994401865654150541e+01 3.064185947601814619e-01
5.964424564752007427e+04 2.042082240777214963e+01 2.957472859663050069e-01
5.964424568406354229e+04 1.937311982227981844e+01 2.689849380971749415e-01
5.964424572060701757e+04 1.982630995613828162e+01 2.683638784687116807e-01
5.964424575715049286e+04 2.000971207665307006e+01 2.814861065943027318e-01
5.964424579369396088e+04 2.016598585829630963e+01 2.680710163988394568e-01
5.964424583023743617e+04 2.001614362588694718e+01 2.680966747472027789e-01
5.964424586678090418e+04 1.994476409666283345e+01 2.682935741792966122e-01
5.964424590332437947e+04 2.053502275147642209e+01 2.877196567699988328e-01
5.964424593986784748e+04 1.991003285613705742e+01 2.776508555139947654e-01
5.964424597641132277e+04 2.004406747423354673e+01 2.795910070517965695e-01
5.964424601295479806e+04 2.002360111064050230e+01 2.895119200053539732e-01
5.964424604949826607e+04 2.020289717406791752e+01 3.092151978754973385e-01
5.964424608604173409e+04 1.991394455281669451e+01 2.746761565118957527e-01
5.964424612258520938e+04 1.990084103293058604e+01 2.736404149121668405e-01
5.964424615912868467e+04 2.021522662118517744e+01 2.764399883835139127e-01
5.964424619567215268e+04 2.036819840943702076e+01 2.909030357838149339e-01
5.964424623221562797e+04 1.988804496072990347e+01 2.848469128827573194e-01
5.964424626875910326e+04 2.060395943988411460e+01 3.157482437287590926e-01
5.964424630530257127e+04 2.040940881104668492e+01 3.052665010500552611e-01
5.964424634184603929e+04 1.994089216292888977e+01 2.930357896728516542e-01
5.964424637838951458e+04 1.986963220851319178e+01 2.805100641942228634e-01
5.964424641493298986e+04 1.976672660390885028e+01 2.685469499526336179e-01
5.964424645147645788e+04 2.030280194643658476e+01 2.772751695813896466e-01
5.964424648801992589e+04 1.998853167442301881e+01 2.730696528250934896e-01
5.964424652456340118e+04 2.006251847997067017e+01 2.798062663218838231e-01
5.964424656110687647e+04 2.016979837994442093e+01 2.880790699115912123e-01
5.964424659765034448e+04 2.040724582247615260e+01 2.955258758011792275e-01
5.964424663419381977e+04 2.052228527552158610e+01 2.907225196841401460e-01
5.964424667073729506e+04 1.975932796639832034e+01 2.683468100063997608e-01
5.964424670728076308e+04 2.022421598874664284e+01 2.970299410514136151e-01
5.964424674382423109e+04 2.027596744962865571e+01 3.090780015972490746e-01
5.964424678036770638e+04 2.009930134961133064e+01 2.764079252366773432e-01
5.964424681691118167e+04 1.980488599727650723e+01 2.790010167174207245e-01
5.964424685345464968e+04 2.103643539367545756e+01 3.116713756448225570e-01
5.964424688999811769e+04 2.026692804537979242e+01 2.752188338891371489e-01
5.964424692654159298e+04 2.071654800799727170e+01 2.808752625425137150e-01
5.964424696308506827e+04 1.986192035043922388e+01 2.624925075885686798e-01
5.964424699962853629e+04 2.012909794821401022e+01 2.767942741985107147e-01
5.964424703617201158e+04 1.999533455244526081e+01 2.700026431053569320e-01
5.964424707271548687e+04 1.962079668908432595e+01 2.675728042196987566e-01
5.964424710925895488e+04 2.012740691678100191e+01 2.710957709482452738e-01
5.964424714580242289e+04 2.037830406350496659e+01 2.754283069780260051e-01
5.964424718234589818e+04 1.993606400597139938e+01 2.811606212597748122e-01
5.964424721888937347e+04 2.003933163157771347e+01 2.730653496886573106e-01
5.964424725543284148e+04 2.038223004441890396e+01 2.821331494156690267e-01
5.964424729197630950e+04 2.006679636066001748e+01 2.729505550858222773e-01
5.964424732851978479e+04 2.025164481525625604e+01 2.781784102008381110e-01
5.964424736506326008e+04 2.059087315583989408e+01 2.958544792333003826e-01
5.964424740160672809e+04 1.986532599936937160e+01 2.922524740566362356e-01
5.964424743815020338e+04 2.014886742923659924e+01 2.928619474332809780e-01
5.964424747469367867e+04 2.004921975899616982e+01 2.806207248760155815e-01
5.964424751123714668e+04 1.993582130081108517e+01 2.801392532556014614e-01
5.964424754778061470e+04 2.004592849754485329e+01 2.789455878305188152e-01
5.964424758432408998e+04 1.984610361594701544e+01 2.874561650582579952e-01
5.964424762086756527e+04 1.914053357246945453e+01 2.805376209332783310e-01
5.964424765741103329e+04 2.032001052115589346e+01 2.890748827872972049e-01
5.964424769395450858e+04 1.979242548949143909e+01 2.897642194276024985e-01
5.964424773049798387e+04 2.013606468494377566e+01 2.963165859949496994e-01
5.964424776704145188e+04 2.046576135459128309e+01 2.799504642033364132e-01
5.964424780358491989e+04 2.053741152679474169e+01 2.979606383101632838e-01
5.964424784012839518e+04 2.015222866514379518e+01 3.055056010107683462e-01
5.964424787667187047e+04 2.023349017567919006e+01 3.021912598358362234e-01
5.964424791321533849e+04 2.057745750895497494e+01 3.198879457828983086e-01
5.964424794975880650e+04 1.991797954112003666e+01 3.393317239723843692e-01
5.964424798630228179e+04 2.012249279488466058e+01 2.915847229920407457e-01
5.964424802284575708e+04 2.044180778900431861e+01 3.090458940556750633e-01
5.964424805938922509e+04 2.018667789119225375e+01 2.900400286993565224e-01
5.964424809593270038e+04 2.052039134301808687e+01 3.184299243359943188e-01
5.964424813247617567e+04 1.986481368145128812e+01 2.956558267915018190e-01
5.964424816901964368e+04 2.069345526268603308e+01 3.231074383891693880e-01
5.964424820556311170e+04 1.983321703519829882e+01 2.955345726509283066e-01
5.964424824210658699e+04 2.041176889395180183e+01 2.999141520312739173e-01
5.964424827865006228e+04 2.000064655679119596e+01 2.682885440316891135e-01
5.964424831519353029e+04 2.017135494696470488e+01 2.654800477247907242e-01
5.964424835173699830e+04 2.034809246337193755e+01 2.779597965895980183e-01
5.964424838828047359e+04 2.025533665656975302e+01 2.857378618378514923e-01
5.964424842482394888e+04 2.048202705656619571e+01 2.761881010342965292e-01
5.964424846136741689e+04 1.964185009097845835e+01 2.563339380387879007e-01
5.964424849791089218e+04 1.986872851421753339e+01 2.620433268191337262e-01
5.964424853445436747e+04 1.954556734504551585e+01 2.672514200901460746e-01
5.964424857099783549e+04 2.014702304321636106e+01 2.987645339784505416e-01
5.964424860754130350e+04 1.989064838052148687e+01 2.771108568823021923e-01
5.964424864408477879e+04 2.001962952394540451e+01 2.787894883201397778e-01
5.964424868062825408e+04 1.984237454443510273e+01 2.793833075323034487e-01
5.964424871717172209e+04 2.062461900887663546e+01 3.092624950878672951e-01
5.964424875371519011e+04 2.040526516687740255e+01 3.216524941768570400e-01
5.964424879025866539e+04 2.053284193681351866e+01 3.039919366679619817e-01
5.964424882680214068e+04 1.995618514248064557e+01 2.971506866136588987e-01
5.964424886334560870e+04 2.004237137050287032e+01 2.964630875134766086e-01
5.964424889988908399e+04 1.992925706304962574e+01 3.001407449245305226e-01
5.964424893643255928e+04 1.967247918648207161e+01 2.844105557969398013e-01
5.964424897297602729e+04 1.986293624020072457e+01 2.908758202506649959e-01
5.964424900951949530e+04 1.992192762967953357e+01 2.984662438977702115e-01
5.964424904606297059e+04 1.963755867431605751e+01 2.943755658619728877e-01
5.964424908260644588e+04 1.979607212697803575e+01 2.833707113114196652e-01
5.964424911914991389e+04 1.964623898829800908e+01 2.795494785638417690e-01
5.964424915569338191e+04 1.947682986736532129e+01 3.025972355624902410e-01
5.964424919223685720e+04 1.933947900978915513e+01 2.649416612818814021e-01
5.964424922878033249e+04 2.028276879572139890e+01 2.968599251680655859e-01
5.964424926532380050e+04 1.947943820759205025e+01 2.722013942517281238e-01
5.964424930186726851e+04 1.964193735079215841e+01 2.865624761160713296e-01
5.964424933841074380e+04 1.998428611797083221e+01 2.729480455380522419e-01
5.964424937495421909e+04 2.011451420792921851e+01 3.109231498994675658e-01
5.964424941149768711e+04 1.979275402057676914e+01 2.944024877801600937e-01
5.964424944804116240e+04 1.961737472766884594e+01 2.777239872205688465e-01
5.964424948458463041e+04 1.933713951447791857e+01 2.694764846576386819e-01
5.964424952112810570e+04 1.934084894552152534e+01 2.913135932853253562e-01
5.964424955767157371e+04 1.960080693010561248e+01 2.836022009897496976e-01
5.964424959421504900e+04 1.945136738601177129e+01 2.660287609428705902e-01
5.964424963075852429e+04 2.006098485775092399e+01 2.720651355846737118e-01
5.964424966730199230e+04 1.995100620877926190e+01 2.851279545157519024e-01
5.964424970384546032e+04 1.934190776147712754e+01 2.735352227334544306e-01
5.964424974038893561e+04 1.977499641371395356e+01 2.874718318367256442e-01
5.964424977693241090e+04 1.922953608963377903e+01 2.618787349472101456e-01
5.964424981347587891e+04 2.003083971306287125e+01 3.069331895071061300e-01
5.964424985001935420e+04 1.948996105682904556e+01 2.845954500808540732e-01
5.964424988656282949e+04 1.914819875632548474e+01 2.755596159763922803e-01
5.964424992310629750e+04 2.010235424389774295e+01 2.898210589208305987e-01
5.964424995964976551e+04 1.930748160356554166e+01 2.729165843590683482e-01
5.964424999619324080e+04 2.043036729339745960e+01 3.035348528948722535e-01
5.964425003273671609e+04 1.933169707882694155e+01 2.838563069253266513e-01
5.964425006928018411e+04 2.018492613807657676e+01 3.153773914502306930e-01
5.964425010582365212e+04 1.951276633004494698e+01 2.676914263408811112e-01
5.964425014236712741e+04 1.962624460767167989e+01 2.887765815661026414e-01
5.964425017891060270e+04 2.056725355590675619e+01 2.984580235861356567e-01
5.964425021545407071e+04 1.964122576404863807e+01 2.902151620001726107e-01
5.964425025199754600e+04 1.954610137253290247e+01 2.825599144761190562e-01
5.964425028854102129e+04 1.940135529851618301e+01 2.666187367044209888e-01
5.964425032508448930e+04 1.927833649184406539e+01 2.667665149936825908e-01
5.964425036162795732e+04 1.911057863586738037e+01 2.599830222688929160e-01
5.964425039817143261e+04 1.962346153391423798e+01 2.638679069078554984e-01
5.964425043471490790e+04 1.945259796806966790e+01 2.694785237371111752e-01
5.964425047125837591e+04 1.963771523488676962e+01 2.803447763122332015e-01
5.964425050780185120e+04 1.949050699423180077e+01 2.678800522338873336e-01
5.964425054434531921e+04 1.995917733613606160e+01 3.051584151115153132e-01
5.964425058088879450e+04 1.946127753149380624e+01 2.702105331946487166e-01
5.964425061743226252e+04 1.962518953639695596e+01 2.770835858826260489e-01
5.964425065397573781e+04 1.995892305287334167e+01 2.837171267751458226e-01
5.964425069051921309e+04 2.013911875464728496e+01 3.191811649330107969e-01
5.964425072706268111e+04 1.973601051778985749e+01 3.231137734991779142e-01
5.964425076360614912e+04 2.007613151409508845e+01 3.112869624694010739e-01
5.964425080014962441e+04 1.971181753722524022e+01 2.769069973286649167e-01
5.964425083669309970e+04 2.010760856561789822e+01 2.886522107625500433e-01
5.964425087323656771e+04 1.988778155219145916e+01 2.930026162490752539e-01
5.964425090978004300e+04 1.948397465759806479e+01 2.789893691420039512e-01
5.964425094632351829e+04 2.002319039203664275e+01 2.909657451917442295e-01
5.964425098286698631e+04 2.042055339853540730e+01 2.996693989531793445e-01
5.964425101941045432e+04 2.000774686436442451e+01 2.930369395690312073e-01
5.964425105595392961e+04 2.019564509711722877e+01 2.974083124799384859e-01
5.964425109249740490e+04 1.995953132690668497e+01 2.783103074544245881e-01
5.964425112904087291e+04 1.953282069860116010e+01 2.736511444040009011e-01
5.964425116558434092e+04 2.003352402336052407e+01 2.899529907493946790e-01
5.964425120212781621e+04 1.966870200324088103e+01 2.904970164814903999e-01
5.964425123867129150e+04 1.988010519616202387e+01 2.793995679733133342e-01
5.964425127521475952e+04 1.924963683482667065e+01 2.700153173637057646e-01
5.964425131175823481e+04 2.037392567633558116e+01 3.172810327750586468e-01
5.964425134830171010e+04 1.957065179260506582e+01 2.795421038400465741e-01
5.964425138484517811e+04 1.962316706976526604e+01 2.877743718814207985e-01
5.964425142138864612e+04 1.951592857059106123e+01 2.903843640414864313e-01
5.964425145793212141e+04 1.950158681828295570e+01 2.896209324228083415e-01
5.964425149447559670e+04 1.949951230840687444e+01 2.943024854237887289e-01
5.964425153101906471e+04 1.975181957366623564e+01 3.096179462291420159e-01
5.964425156756253273e+04 1.988968666870689006e+01 3.125129810934287322e-01
5.964425160410600802e+04 1.985366606149063173e+01 2.851031137098758994e-01
5.964425164064948331e+04 1.989316178729236029e+01 2.839574979305928282e-01
5.964425167719295132e+04 2.035923868984960095e+01 2.828346739094003137e-01
5.964425171373642661e+04 1.983106586712805708e+01 2.818537267488079312e-01
5.964425175027990190e+04 1.972598112616219979e+01 2.941522744710479143e-01
5.964425178682336991e+04 1.968266576988195027e+01 2.831042713735791305e-01
5.964425182336683793e+04 1.995775078130507296e+01 2.965154232599486739e-01
5.964425185991031321e+04 1.999002927724018264e+01 2.993068712651847374e-01
5.964425189645378850e+04 1.980689703348390651e+01 2.985282551372691606e-01
5.964425193299725652e+04 2.006162328807731043e+01 2.871477388138654052e-01
5.964425196954073181e+04 2.076038381615939343e+01 3.163271284636191560e-01
5.964425200608419982e+04 1.998407661887708286e+01 3.045112125454590424e-01
5.964425204262767511e+04 2.004932273435030154e+01 2.972775368662135542e-01
5.964425207917114312e+04 2.026060056981415514e+01 2.926571359934286298e-01
5.964425211571461841e+04 1.970523949146453191e+01 2.864008280726629829e-01
5.964425215225809370e+04 2.037317370129870042e+01 3.057041512099989422e-01
5.964425218880156172e+04 1.996862349365781952e+01 2.826427056557582751e-01
5.964425222534502973e+04 2.044305678740082044e+01 2.941811616290234688e-01
5.964425226188850502e+04 2.049751382218081730e+01 3.040509254042572662e-01
5.964425229843198031e+04 2.013744883231195004e+01 3.021395029671526955e-01
5.964425233497544832e+04 2.046025927042508386e+01 3.037629187015964405e-01
5.964425237151891633e+04 2.030334266817613198e+01 2.921836163119789775e-01
5.964425240806239162e+04 1.963997276367874889e+01 2.824932636149036225e-01
5.964425244460586691e+04 2.029308814356316759e+01 2.860021467102794035e-01
5.964425248114933493e+04 2.025428109854604131e+01 2.865070031054925415e-01
5.964425251769281022e+04 1.941599319438536497e+01 2.601770263007090467e-01
5.964425255423627823e+04 1.944592269755705871e+01 2.681129836536602640e-01
5.964425259077975352e+04 1.994919701531000555e+01 2.929850430482348611e-01
5.964425262732322153e+04 2.051034948342997666e+01 3.009876522228256412e-01
5.964425266386669682e+04 2.001624923352672170e+01 2.876931026164484262e-01
5.964425270041017211e+04 2.008262114978840884e+01 2.997874882343078418e-01
5.964425273695364012e+04 2.018814784669523377e+01 2.817822031506939662e-01
5.964425277349710814e+04 2.044301626035903752e+01 2.776794130770615099e-01
5.964425281004058343e+04 2.026316479690983385e+01 2.893642739973285583e-01
5.964425284658405872e+04 1.996443423965887121e+01 2.819109162940807711e-01
5.964425288312752673e+04 1.997420018200513070e+01 2.784202849015185444e-01
5.964425291967099474e+04 2.027587693560556303e+01 2.961003710031822611e-01
5.964425295621447003e+04 2.010238221906957534e+01 2.856591844686322545e-01
5.964425299275794532e+04 2.006798695523272968e+01 2.724157899728841814e-01
5.964425302930141333e+04 2.028013510914510675e+01 2.813756603038822801e-01
5.964425306584488862e+04 1.994432616563763716e+01 2.745043195957140858e-01
5.964425310238836391e+04 2.031945998628307493e+01 2.816945962283660676e-01
5.964425313893183193e+04 2.055916002542414489e+01 2.946509064084254503e-01
5.964425317547529994e+04 2.006435319983362220e+01 2.854636781368383724e-01
5.964425321201877523e+04 2.052682796612225857e+01 3.154603249489805195e-01
5.964425324856225052e+04 2.041212143220277753e+01 2.992926721814013202e-01
5.964425328510571853e+04 2.011603684768748934e+01 2.978219652929085526e-01
5.964425332164918655e+04 2.016325339242526837e+01 3.055901997998213826e-01
5.964425335819266184e+04 2.024559083422498418e+01 3.038088647572869117e-01
5.964425339473613712e+04 1.978482030485246668e+01 3.067312875090811852e-01
5.964425343127960514e+04 2.004670313371382306e+01 2.979318007808283153e-01
5.964425346782308043e+04 1.992218986052899155e+01 3.033816972069644513e-01
5.964425350436655572e+04 1.969313360058138329e+01 3.013453357756893380e-01
5.964425354091002373e+04 1.963870930028643258e+01 2.979156499432821237e-01
5.964425357745349174e+04 1.976037244646668611e+01 3.144179922878397870e-01
5.964425361399696703e+04 1.966019985490627420e+01 3.085180232934803812e-01
5.964425365054044232e+04 1.999141712307655894e+01 3.027385570174199181e-01
5.964425368708391034e+04 1.951229797833516599e+01 3.054648011825273901e-01
5.964425372362737835e+04 1.977415670807087622e+01 3.006504366234341585e-01
5.964425376017085364e+04 1.962170488765346121e+01 3.095464591849689806e-01
5.964425379671432893e+04 1.965273146360583567e+01 3.038501560767145060e-01
5.964425383325779694e+04 2.040924819125511291e+01 3.164601327639165462e-01
5.964425386980127223e+04 1.949011078243721329e+01 2.721977072306577816e-01
5.964425390634474752e+04 1.978175751353369094e+01 3.003634349541951520e-01
5.964425394288821553e+04 2.043805802221200807e+01 3.315603410554922026e-01
5.964425397943168355e+04 1.975254166229954933e+01 3.036804081763498919e-01
5.964425401597515884e+04 2.030307523076186982e+01 3.133281037747668862e-01
5.964425405251863413e+04 2.013560596117362067e+01 3.020922951638206344e-01
5.964425408906210214e+04 1.991780821917808453e+01 2.973186354370438433e-01
5.964425412560557015e+04 1.955626176477423073e+01 2.820784234724489359e-01
5.964425416214904544e+04 2.076745698647620486e+01 3.161784629027697968e-01
5.964425419869252073e+04 1.971919081592340106e+01 3.095910421525825407e-01
5.964425423523598874e+04 1.970531513757719466e+01 3.041968461711350713e-01
5.964425427177946403e+04 1.949853996765824604e+01 2.728441854381066234e-01
5.964425430832293932e+04 1.990489279824079460e+01 2.720964707130890670e-01
5.964425434486640734e+04 2.003119239871091750e+01 2.759639458007042689e-01
5.964425438140987535e+04 1.991166559116655677e+01 2.641824785467091208e-01
5.964425441795335064e+04 2.045814574869148572e+01 2.887488063236086089e-01
5.964425445449682593e+04 2.015270540602053018e+01 2.762960481703109483e-01
5.964425449104029394e+04 1.985650931426606647e+01 2.721408597203258672e-01
5.964425452758376196e+04 2.007582001381577186e+01 2.944754971779828256e-01
5.964425456412723724e+04 1.994647462179281305e+01 2.971328056548229180e-01
5.964425460067071253e+04 1.990120633265393124e+01 2.921412454566639783e-01
5.964425463721418055e+04 1.971275227426860610e+01 2.872125591379062759e-01
5.964425467375765584e+04 1.971234445467639418e+01 2.807536537454760062e-01
5.964425471030113113e+04 2.020651159407993092e+01 2.824254671013130547e-01
5.964425474684459914e+04 1.970547977645164295e+01 2.761559758789638996e-01
5.964425478338806715e+04 2.000773969735032054e+01 2.812962100314346237e-01
5.964425481993154244e+04 1.982008900947213093e+01 2.730565582861663176e-01
5.964425485647501773e+04 1.980969632392115187e+01 2.766562730016554617e-01
5.964425489301848575e+04 1.917621180887450549e+01 2.626766310008730176e-01
5.964425492956196103e+04 2.001870423337566507e+01 2.947481097966558883e-01
5.964425496610543632e+04 1.999715184240194787e+01 2.974681335763584844e-01
5.964425500264890434e+04 2.001821927432511217e+01 2.950195417132374653e-01
5.964425503919237235e+04 2.003018558367909918e+01 2.918734659414743970e-01
5.964425507573584764e+04 1.992155267314411304e+01 2.771156247782445292e-01
5.964425511227932293e+04 1.983694358486074805e+01 2.787049192542950249e-01
5.964425514882279094e+04 1.944859079891807241e+01 2.671872082785395897e-01
5.964425518536625896e+04 1.977838628959916889e+01 2.855205891622943359e-01
5.964425522190973425e+04 2.011034374319649842e+01 2.855575596560361862e-01
5.964425525845320954e+04 1.961668845722823917e+01 2.924011761727530190e-01
5.964425529499667755e+04 1.974149891026692316e+01 2.991898216072444994e-01
5.964425533154015284e+04 2.005225387923864488e+01 2.899229006048454349e-01
5.964425536808362813e+04 2.045322202870698192e+01 3.112039542862755082e-01
5.964425540462709614e+04 1.979522930602744069e+01 2.827951471643957992e-01
5.964425544117056415e+04 1.994574748951016119e+01 2.982166370300324276e-01
5.964425547771403944e+04 1.990379847966820748e+01 2.901836266390509511e-01
5.964425551425751473e+04 1.992497734254540376e+01 2.977088604948701644e-01
5.964425555080098275e+04 2.023397121164946100e+01 3.053393109471791433e-01
5.964425558734445076e+04 2.023888815734345314e+01 2.880328119355545780e-01
5.964425562388792605e+04 1.993157208392520019e+01 3.003641277305570401e-01
5.964425566043140134e+04 1.970781163049527152e+01 3.107330438959628460e-01
5.964425569697486935e+04 2.018300529452266545e+01 2.969561885494507170e-01
5.964425573351834464e+04 1.963827868473384441e+01 2.847641005773916545e-01
5.964425577006181993e+04 2.008807469566245274e+01 2.938436095299217232e-01
5.964425580660528794e+04 2.066079161561882316e+01 3.074890231519401551e-01
5.964425584314875596e+04 2.004674770540036732e+01 3.024788773582887669e-01
5.964425587969223125e+04 1.996627380085929815e+01 2.850633484657243422e-01
5.964425591623570654e+04 2.033046539852677981e+01 2.942714089939801325e-01
5.964425595277917455e+04 1.967792991413320891e+01 2.836502560691481212e-01
5.964425598932264256e+04 2.025963725643586955e+01 2.958934743656294053e-01
5.964425602586611785e+04 2.047845225935113689e+01 2.880779814136413264e-01
5.964425606240959314e+04 2.017734154050906525e+01 2.889097896710735025e-01
5.964425609895306116e+04 2.054111840110602927e+01 2.940859091659561719e-01
5.964425613549653644e+04 1.999038745061036693e+01 2.792456706266904232e-01
5.964425617204001173e+04 2.021268692256404975e+01 2.930253247620375201e-01
5.964425620858347975e+04 1.968351281272629549e+01 2.737508417466316124e-01
5.964425624512694776e+04 2.010960500344819124e+01 2.784483058436718617e-01
5.964425628167042305e+04 2.005872600452376275e+01 2.925748759038218072e-01
5.964425631821389834e+04 1.983955039234630391e+01 2.764327509272150318e-01
5.964425635475736635e+04 1.965536572033355966e+01 2.720016819196927615e-01
5.964425639130083437e+04 2.048324371563474600e+01 2.959609824679991230e-01
5.964425642784430966e+04 2.051160900577417578e+01 3.274508516952189807e-01
5.964425646438778494e+04 1.945148407112428401e+01 2.877992044436312735e-01
5.964425650093125296e+04 2.007665513596617757e+01 2.866951342147862625e-01
5.964425653747472825e+04 1.909115700593336484e+01 2.634983149230180066e-01
5.964425657401820354e+04 1.981802666666666823e+01 2.970078576126247705e-01
5.964425661056167155e+04 1.957197969066966792e+01 2.844198206313049981e-01
5.964425664710513956e+04 2.037281079703373265e+01 2.958668023146024950e-01
5.964425668364861485e+04 2.043444583388978231e+01 3.110332416732979888e-01
5.964425672019209014e+04 2.030207843846014981e+01 3.016965486176364508e-01
5.964425675673555816e+04 1.992551003522375197e+01 2.975737893712367965e-01
5.964425679327903345e+04 1.981428537618630514e+01 2.906975384331334511e-01
5.964425682982250873e+04 2.065028152318862098e+01 3.155216836361252608e-01
5.964425686636597675e+04 2.057153193367997801e+01 3.200132681721276628e-01
5.964425690290944476e+04 1.981329278682317252e+01 2.883738328724371747e-01
5.964425693945292005e+04 1.974772867079922278e+01 2.933534443892409360e-01
5.964425697599639534e+04 2.017813331407177202e+01 3.164427042277740965e-01
5.964425701253986335e+04 1.967922146238821668e+01 3.148895237490640930e-01
5.964425704908333137e+04 1.982661996497373025e+01 3.129271569536193898e-01
5.964425708562680666e+04 1.989329918398951591e+01 3.013055418966416044e-01
5.964425712217028195e+04 2.004124143046864859e+01 2.990841695070017292e-01
5.964425715871374996e+04 2.009905374761062191e+01 3.012144199285243240e-01
5.964425719525722525e+04 2.003753293924934198e+01 2.981280258877038736e-01
5.964425723180070054e+04 1.975959377243253812e+01 2.825715222273558203e-01
5.964425726834416855e+04 2.044403075579703000e+01 3.032659189220596185e-01
5.964425730488763656e+04 1.994890070921985981e+01 2.920868403833565274e-01
5.964425734143111185e+04 2.035591473469783352e+01 2.977712962657619311e-01
5.964425737797458714e+04 2.001283305106981913e+01 2.961212252859598548e-01
5.964425741451805516e+04 1.939263066705169081e+01 2.685919137397677625e-01
5.964425745106152317e+04 1.991436847791246123e+01 2.975345481805334313e-01
5.964425748760499846e+04 1.973360309431716786e+01 2.825996855953069598e-01
5.964425752414847375e+04 1.993278670966667221e+01 2.963827784465093429e-01
5.964425756069194176e+04 1.982659800205039957e+01 2.871522005362407981e-01
5.964425759723540978e+04 1.972296864130508709e+01 3.109328149950082998e-01


==> figures/ground-lomb/20220305_tic3788_r.dat <==
5.964421624348825571e+04 4.082591718125680558e+00 1.402840467338810071e-01
5.964421626656862645e+04 3.968422709072788379e+00 3.919256793564720315e-02
5.964421630311210174e+04 3.903585847944557763e+00 3.906886203373859806e-02
5.964421633965557703e+04 3.980363211124426481e+00 4.278472084693347305e-02
5.964421637619905232e+04 4.051832141142724275e+00 4.287257017241250662e-02
5.964421641274252033e+04 3.966014442389473427e+00 3.964542333185300943e-02
5.964421644928598835e+04 3.981650357172085819e+00 4.093811872104289457e-02
5.964421648582946364e+04 3.965153250882566205e+00 4.022235405459046592e-02
5.964421652237293893e+04 3.930962716984613081e+00 3.942914734460833959e-02
5.964421655891640694e+04 3.965665286190762640e+00 3.873168213189343012e-02
5.964421659545988223e+04 4.005298724337951199e+00 4.066295919828258332e-02
5.964421663200335752e+04 3.926956045960241060e+00 4.019419096312212836e-02
5.964421666854682553e+04 3.947841277763913137e+00 3.958877199871194130e-02
5.964421670509029354e+04 3.947406419758837437e+00 4.052223961346474584e-02
5.964421674163376883e+04 4.029268379474770789e+00 4.203619476929497389e-02
5.964421677817724412e+04 3.911421559811332660e+00 3.862461049072908603e-02
5.964421681472071214e+04 3.964246165445421077e+00 4.089421140265496468e-02
5.964421685126418015e+04 3.986066414607696728e+00 4.067316786890228658e-02
5.964421688780765544e+04 3.889899176978550255e+00 3.992537450967881957e-02
5.964421692435113073e+04 3.903022815444301408e+00 3.954928605730215901e-02
5.964421696089459874e+04 3.891576577632905209e+00 3.934146345693853575e-02
5.964421699743807403e+04 3.943658023826208670e+00 4.179176491633507934e-02
5.964421703398154932e+04 3.929535681556500570e+00 4.098993823995333158e-02
5.964421707052501733e+04 3.914305367692112014e+00 3.971104109628260936e-02
5.964421710706848535e+04 3.916508241039504234e+00 3.866936786998596831e-02
5.964421714361196064e+04 3.864322443434244914e+00 4.015069515042034992e-02
5.964421718015543593e+04 3.983536824119887410e+00 3.988798797469440827e-02
5.964421721669890394e+04 3.952955467012493340e+00 3.974026061640116569e-02
5.964421725324237195e+04 3.973794005680812980e+00 4.027028614509602089e-02
5.964421728978584724e+04 3.940380781787189424e+00 4.091062780569584834e-02
5.964421732632932253e+04 3.927093532895043815e+00 3.981518944377353958e-02
5.964421736287279055e+04 3.898928922540919828e+00 4.001603628311534849e-02
5.964421739941626583e+04 3.905954549145621790e+00 3.947063931274605308e-02
5.964421743595974112e+04 3.832468023655618339e+00 3.768103650635683949e-02
5.964421747250320914e+04 3.891986994934073518e+00 4.040252075932621034e-02
5.964421750904667715e+04 3.831537247987379047e+00 3.868869614998114020e-02
5.964421754559015244e+04 3.976009098771428718e+00 4.097272315910484297e-02
5.964421758213362773e+04 3.900319689743724005e+00 4.102531245046886488e-02
5.964421761867709574e+04 3.816869870976239643e+00 3.955144529921707924e-02
5.964421765522056376e+04 3.776034333984286562e+00 3.912771520745998710e-02
5.964421769176403905e+04 3.887381291270971317e+00 3.906809327383777009e-02
5.964421772830751434e+04 3.944139384405330961e+00 3.929493276471317936e-02
5.964421776485098235e+04 4.004532044218533038e+00 4.098834497878178079e-02
5.964421780139445764e+04 3.875634870938565513e+00 3.899498355767894858e-02
5.964421783793793293e+04 3.888890167954046184e+00 3.973546778715424110e-02
5.964421787448140094e+04 3.989520719187191311e+00 4.113714593607483566e-02
5.964421791102486895e+04 3.935421336050065388e+00 4.144663070432846874e-02
5.964421794756834424e+04 3.912839901119674391e+00 3.983743755524336849e-02
5.964421798411181953e+04 3.936775295984376921e+00 4.135741775488334382e-02
5.964421802065528755e+04 3.893097290251450904e+00 3.932578136333523405e-02
5.964421805719875556e+04 3.866548073435692512e+00 3.885430739148356544e-02
5.964421809374223085e+04 3.949384699568067258e+00 4.169016712242791523e-02
5.964421813028570614e+04 3.943124575133778897e+00 4.078828614480051185e-02
5.964421816682917415e+04 3.937527813561307433e+00 3.911379046830846390e-02
5.964421820337264217e+04 3.915220266498867119e+00 3.959825450276537040e-02
5.964421823991611745e+04 3.915996628005000257e+00 3.847951952366177736e-02
5.964421827645959274e+04 3.871752892381576050e+00 3.841512881390041906e-02
5.964421831300306076e+04 3.842308173454185738e+00 3.786945264076272549e-02
5.964421834954653605e+04 3.881874235068242029e+00 3.782058210945015569e-02
5.964421838609000406e+04 3.948560966851317300e+00 4.001073151853584003e-02
5.964421842263347935e+04 3.830453712982480052e+00 3.748639337706285990e-02
5.964421845917694736e+04 3.856096670010378702e+00 3.776634241816183984e-02
5.964421849572042265e+04 3.842856895965711672e+00 3.721712951577271083e-02
5.964421853226389794e+04 3.839645775784341630e+00 3.753459184695249334e-02
5.964421856880736595e+04 3.881559807214839175e+00 3.799842319709430954e-02
5.964421860535083397e+04 3.863463432861169888e+00 3.932554634943562916e-02
5.964421864189430926e+04 3.905333844753458905e+00 3.973215050896922867e-02
5.964421867843778455e+04 3.857000748926633804e+00 3.965850295913880830e-02
5.964421871498125256e+04 3.911675730498190617e+00 3.922112683789558824e-02
5.964421875152472057e+04 3.919150019380853944e+00 3.900141864374070261e-02
5.964421878806819586e+04 3.887459397490605983e+00 3.844551899092053110e-02
5.964421882461167115e+04 3.908231889491628586e+00 4.062194327837240909e-02
5.964421886115513917e+04 3.900457220540646919e+00 4.029277593850853767e-02
5.964421889769860718e+04 3.869916582786667281e+00 3.853873928177852654e-02
5.964421893424208247e+04 3.899317256644921237e+00 3.849639277360932671e-02
5.964421897078555776e+04 3.942943662712865116e+00 3.980244883744660234e-02
5.964421900732902577e+04 3.913973982375157590e+00 3.818211420599445377e-02
5.964421904387250106e+04 3.952931456797593501e+00 3.931173301440860079e-02
5.964421908041596907e+04 3.923552061144496506e+00 3.840798168908134136e-02
5.964421911695944436e+04 3.983970798285986437e+00 4.018815098850751777e-02
5.964421915350291238e+04 3.936123030844109305e+00 4.059465776312530527e-02
5.964421919004638767e+04 3.949060176418971668e+00 4.226232688658113079e-02
5.964421922658986296e+04 3.934994626467664514e+00 4.208077363082190353e-02
5.964421926313333097e+04 3.907313540912381811e+00 4.214221603289871471e-02
5.964421929967679898e+04 3.935247783752362061e+00 4.021046723646636706e-02
5.964421933622027427e+04 3.870966803748320029e+00 3.794741324017936873e-02
5.964421937276374956e+04 3.864429787159986862e+00 3.709911702808423722e-02
5.964421940930721757e+04 3.898440711725639218e+00 3.790690270150419428e-02
5.964421944585069286e+04 3.887634131212354571e+00 3.730435540036645264e-02
5.964421948239416815e+04 3.945320021706276492e+00 3.831953629107502646e-02
5.964421951893763617e+04 3.919734561654510951e+00 3.765129890285877357e-02
5.964421955548110418e+04 3.941338966525836707e+00 3.983194473868616192e-02
5.964421959202457947e+04 3.977014640282323654e+00 4.059229988838659875e-02
5.964421962856805476e+04 3.903819189040088400e+00 3.893779216748627370e-02
5.964421966511152277e+04 3.874771768557577545e+00 3.806113170225099845e-02
5.964421970165499079e+04 3.858277628016852479e+00 3.665800742481915148e-02
5.964421973819846608e+04 3.913458978247530862e+00 3.787500525836395848e-02
5.964421977474194136e+04 4.007348702330971513e+00 4.037783031986438148e-02
5.964421981128540938e+04 3.902834399431414525e+00 3.976533092398212149e-02
5.964421984782888467e+04 4.000869812294507000e+00 4.117977013635173295e-02
5.964421988437235996e+04 3.939331005116661899e+00 3.911783829324749773e-02
5.964421992091582797e+04 3.964078262639183503e+00 3.889911590330628194e-02
5.964421995745929598e+04 3.967325302314338220e+00 4.115138339811804519e-02
5.964421999400277127e+04 3.937052473470885161e+00 4.003588848567148778e-02
5.964422003054624656e+04 3.976057597344537342e+00 3.985499255928623419e-02
5.964422006708971458e+04 3.994210893043781407e+00 3.954487709420398400e-02
5.964422010363318259e+04 4.057253470882018931e+00 4.052734577050629700e-02
5.964422014017665788e+04 4.003509937187584633e+00 4.168628611165563214e-02
5.964422017672013317e+04 3.935387764905016628e+00 3.950517757187277379e-02
5.964422021326360118e+04 3.982844306847146409e+00 4.020142485110200087e-02
5.964422024980707647e+04 3.988993783633326906e+00 4.047003671145728287e-02
5.964422028635055176e+04 3.892639634132537108e+00 3.897608216129253705e-02
5.964422032289401977e+04 3.906615559341283461e+00 3.922388700824381430e-02
5.964422035943748779e+04 3.976107398084657518e+00 4.074443237605041707e-02
5.964422039598096308e+04 3.958930627065352148e+00 4.107128959365358850e-02
5.964422043252443837e+04 3.931682649000581176e+00 3.772664586965471939e-02
5.964422046906790638e+04 3.928751349406260918e+00 3.919862203905154913e-02
5.964422050561137439e+04 3.945646135784439679e+00 3.974963719489002512e-02
5.964422054215484968e+04 3.884231288044526220e+00 3.905457400460336792e-02
5.964422057869832497e+04 3.968619090579981190e+00 3.944688362385594116e-02
5.964422061524179298e+04 3.946856244804063163e+00 3.938958908837435213e-02
5.964422065178526100e+04 3.975750410052219408e+00 3.965430309175334983e-02
5.964422068832873629e+04 3.969440643769856614e+00 3.809148126474345974e-02
5.964422072487221158e+04 3.921216941064992412e+00 3.875826702938726942e-02
5.964422076141567959e+04 4.036977854971775415e+00 4.027718961359821881e-02
5.964422079795915488e+04 4.008411445062213474e+00 4.073035176106726274e-02
5.964422083450263017e+04 4.037340472179271167e+00 4.170917102249079023e-02
5.964422087104609818e+04 3.990721490059966570e+00 4.168975982776833289e-02
5.964422090758956620e+04 3.958382616336048265e+00 4.191674314712639376e-02
5.964422094413304148e+04 3.953655654318450008e+00 3.885797866608207973e-02
5.964422098067651677e+04 4.016431883906180111e+00 3.974180586091859840e-02
5.964422101721998479e+04 3.949909922236664706e+00 4.043300616669881498e-02
5.964422105376345280e+04 4.018227500610685787e+00 3.968365041704861179e-02
5.964422109030692809e+04 4.002436294966544850e+00 4.033697964686130261e-02
5.964422112685040338e+04 3.980661943190836993e+00 4.103983126291774197e-02
5.964422116339387139e+04 3.926258225864076135e+00 3.881849950146844946e-02
5.964422119993733941e+04 3.883673504558275091e+00 3.801203430132642919e-02
5.964422123648081470e+04 4.036767869667980513e+00 4.024135660295088956e-02
5.964422127302428999e+04 3.926156485651521422e+00 3.896637305944685575e-02
5.964422130956775800e+04 3.887775505437476298e+00 3.989708667418798149e-02
5.964422134611123329e+04 3.923835587844771933e+00 4.029649762416440129e-02
5.964422138265470130e+04 3.978548170848497101e+00 4.104804224972116722e-02
5.964422141919817659e+04 3.838403420105627628e+00 3.854347750437761566e-02
5.964422145574164460e+04 3.938399439415788184e+00 4.191098721082578415e-02
5.964422149228511989e+04 3.984121739233052129e+00 4.037551724349073418e-02
5.964422152882859518e+04 3.996903333470440689e+00 3.970922672981448687e-02
5.964422156537206320e+04 3.877135098669478364e+00 3.952396506984455493e-02
5.964422160191553121e+04 3.920129339608529051e+00 3.872893740084776965e-02
5.964422163845900650e+04 3.958565380751339902e+00 4.043886250645074149e-02
5.964422167500248179e+04 3.836929885623411529e+00 3.825948011265056792e-02
5.964422171154594980e+04 3.982694713431867317e+00 4.108400339499482939e-02
5.964422174808941782e+04 3.925218213185599492e+00 4.038378311563659701e-02
5.964422178463289310e+04 3.920320399866404237e+00 3.908813650499023962e-02
5.964422182117636839e+04 3.955497979774921458e+00 4.001571006877212983e-02
5.964422185771983641e+04 3.959155196471945803e+00 4.009181658631262579e-02
5.964422189426331170e+04 3.997982615913125759e+00 4.089774420923973641e-02
5.964422193080678699e+04 3.982561173522345399e+00 4.070475287470032982e-02
5.964422196735025500e+04 3.965217038257197846e+00 3.970708086842798107e-02
5.964422200389372301e+04 4.005286277584338528e+00 4.218927652702017528e-02
5.964422204043719830e+04 3.960539871051382388e+00 3.999823850107386836e-02
5.964422207698067359e+04 4.010370828615783978e+00 4.110055262360198802e-02
5.964422211352414161e+04 4.002213445097937417e+00 4.099797720877155355e-02
5.964422215006760962e+04 4.023166067709984972e+00 4.196697244668178006e-02
5.964422218661108491e+04 4.004388838320298127e+00 4.266550882637729775e-02
5.964422222315456020e+04 3.937453746530989562e+00 4.088641660695067903e-02
5.964422225969802821e+04 3.967615754435745323e+00 4.128548156020893367e-02
5.964422229624150350e+04 3.968145056842711682e+00 4.165923873329657745e-02
5.964422233278497879e+04 3.972924427502959599e+00 4.205991605940227751e-02
5.964422236932844680e+04 3.898156317416226369e+00 3.962819435757677922e-02
5.964422240587191482e+04 3.933240683256347126e+00 3.980662743115578189e-02
5.964422244241539011e+04 3.962560620756547358e+00 4.297834596864673340e-02
5.964422247895886539e+04 3.983629711957024977e+00 4.217072564967680459e-02
5.964422251550233341e+04 3.897620265689211827e+00 4.317565390175445023e-02
5.964422255204580142e+04 3.979261239256169702e+00 4.547878705355704737e-02
5.964422258858927671e+04 4.004511892635371773e+00 4.562541924298944840e-02
5.964422262513275200e+04 3.944900479650745417e+00 4.233953087938565479e-02
5.964422266167622001e+04 3.958389963408259771e+00 4.319319144504511765e-02
5.964422269821969530e+04 3.935366494539140003e+00 4.350605540914347785e-02
5.964422273476317059e+04 3.945638600467127333e+00 4.001081704986416548e-02
5.964422277130663861e+04 3.985818823542937483e+00 4.400058603197549295e-02
5.964422280785010662e+04 3.855990166282301956e+00 3.931793261344763979e-02
5.964422284439358191e+04 3.876649233666488392e+00 4.090499706511093597e-02
5.964422288093705720e+04 3.951592320238061617e+00 4.088277505082978797e-02
5.964422291748052521e+04 4.004088004005536661e+00 4.111071909724832441e-02
5.964422295402399322e+04 3.942609718410552855e+00 3.984602441131817469e-02
5.964422299056746851e+04 3.951723658362741531e+00 4.008982265213737600e-02
5.964422302711094380e+04 3.943530102790015146e+00 3.961554423775832945e-02
5.964422306365441182e+04 4.011319575458049513e+00 4.087205714185834782e-02
5.964422310019787983e+04 3.963750836321216386e+00 4.027060875741849538e-02
5.964422313674135512e+04 3.931363186598247239e+00 3.865114103195718687e-02
5.964422317328483041e+04 4.006501823612188318e+00 4.071572535233556472e-02
5.964422320982829842e+04 4.007364312118058436e+00 4.185622248866926326e-02
5.964422324637176644e+04 3.918780900702937942e+00 4.017293016712518428e-02
5.964422328291524173e+04 3.925580453335883568e+00 3.933891697724730546e-02
5.964422331945871701e+04 3.995326643906440101e+00 4.036118102840727945e-02
5.964422335600218503e+04 3.973858385235785828e+00 3.981629889796486216e-02
5.964422339254566032e+04 4.017965151444656158e+00 4.039018537924565777e-02
5.964422342908913561e+04 3.986901577345263625e+00 4.061177909824066623e-02
5.964422346563260362e+04 4.086857202643556342e+00 4.638675993538412395e-02
5.964422350217607163e+04 3.954776810562979694e+00 4.020994269389550207e-02
5.964422353871954692e+04 4.035371120657083033e+00 4.307280237618622831e-02
5.964422357526302221e+04 3.958494423473379431e+00 4.007431184938439750e-02
5.964422361180649023e+04 3.953359216457574377e+00 3.996795454270038461e-02
5.964422364834996552e+04 3.972315127742659158e+00 3.927453463733990291e-02
5.964422368489343353e+04 4.012115207453373245e+00 4.038719018236849867e-02
5.964422372143690882e+04 3.898084078224964166e+00 4.094798783372834150e-02
5.964422375798037683e+04 3.968475115244272100e+00 4.046432564644636409e-02
5.964422379452385212e+04 3.879953697398883072e+00 3.915362129547909215e-02
5.964422383106732741e+04 4.006315666247182605e+00 4.009163271395683320e-02
5.964422386761079542e+04 3.907390753968026598e+00 3.827921753777294850e-02
5.964422390415426344e+04 3.977847991789573268e+00 3.998965027665965510e-02
5.964422394069773873e+04 3.905905883283519842e+00 4.087659493777143216e-02
5.964422397724121402e+04 4.025431340663728541e+00 4.052147764725202300e-02
5.964422401378468203e+04 3.947334147334147225e+00 3.996350184741390837e-02
5.964422405032815004e+04 3.944955499850515857e+00 4.012223234478928813e-02
5.964422408687162533e+04 3.922991834134476274e+00 3.842124411184415916e-02
5.964422412341510062e+04 3.977451133517287296e+00 4.025295979158731441e-02
5.964422415995856863e+04 3.932569311801817236e+00 3.947522860518438981e-02
5.964422419650204392e+04 3.931190030423589832e+00 3.813106868619885181e-02
5.964422423304551194e+04 3.956397234575982580e+00 3.933365917735846123e-02
5.964422426958898723e+04 3.931547653209977344e+00 4.051684787267820914e-02
5.964422430613245524e+04 3.928963747449518706e+00 3.922406859949939539e-02
5.964422434267593053e+04 3.896500610027251010e+00 3.942283721417624148e-02
5.964422437921940582e+04 3.901540752620424879e+00 3.856456732277756955e-02
5.964422441576287383e+04 3.942395291651549893e+00 4.009820052277743296e-02
5.964422445230634185e+04 3.995461555150314314e+00 4.301964669831443572e-02
5.964422448884981713e+04 3.934423212940547643e+00 4.146294704498407896e-02
5.964422452539329242e+04 3.967125701302916863e+00 3.985944068006935098e-02
5.964422456193676044e+04 4.000343620216717966e+00 4.105244234340327258e-02
5.964422459848022845e+04 3.903794907925612456e+00 4.076680819190808130e-02
5.964422463502370374e+04 3.918851769307741151e+00 4.315872731976259924e-02
5.964422467156717903e+04 3.960882172853198657e+00 4.307567017860950559e-02
5.964422470811064704e+04 4.001131004086771803e+00 4.205695892331475644e-02
5.964422474465412233e+04 3.930605267988253271e+00 4.137728916885703018e-02
5.964422478119759762e+04 3.998688000746381643e+00 4.188933359880470109e-02
5.964422481774106564e+04 3.910538112735965743e+00 4.075352489958922186e-02
5.964422485428453365e+04 3.931558803864154683e+00 3.971825655411155565e-02
5.964422489082800894e+04 3.976656330270983197e+00 4.152229909832102356e-02
5.964422492737148423e+04 3.934137081582379292e+00 4.060806740623793681e-02
5.964422496391495224e+04 3.928867399367887536e+00 4.018400471971565052e-02
5.964422500045842025e+04 3.932230260296238455e+00 4.029016842388551817e-02
5.964422503700189554e+04 4.000046462194293717e+00 4.353378103489189549e-02
5.964422507354537083e+04 3.993985414630478736e+00 4.285444469178330967e-02
5.964422511008883885e+04 3.991151012567787149e+00 4.318520957262689253e-02
5.964422514663231414e+04 3.907225309961522619e+00 4.081478193044777575e-02
5.964422518317578943e+04 4.042598490517876897e+00 4.507537008197131517e-02
5.964422521971925744e+04 3.992569801880553548e+00 4.264838563664628129e-02
5.964422525626272545e+04 3.983923237495530678e+00 4.369110347216689089e-02
5.964422529280620074e+04 3.923607527436611786e+00 4.098801812706975162e-02
5.964422532934967603e+04 3.932086250858931376e+00 4.266570208797498820e-02
5.964422536589314404e+04 3.982535586930681770e+00 4.221420621253033079e-02
5.964422540243661206e+04 4.000696762105508952e+00 4.136659364782158815e-02
5.964422543898008735e+04 3.969112837639078961e+00 4.078366586755523965e-02
5.964422547552356264e+04 3.968642989356778727e+00 4.212306301265591330e-02
5.964422551206703065e+04 4.024375304765642092e+00 3.986188349944626286e-02
5.964422554861050594e+04 3.985574755822689497e+00 4.267925388505721535e-02
5.964422558515398123e+04 4.104160048941752237e+00 4.447393312589806996e-02
5.964422562169744924e+04 3.932434361953063728e+00 4.125097380819410520e-02
5.964422565824091726e+04 4.020504147166488629e+00 4.222980918649861526e-02
5.964422569478439254e+04 3.945171750796338195e+00 4.014129400496214278e-02
5.964422573132786783e+04 3.988845510317903020e+00 4.103352574889668897e-02
5.964422576787133585e+04 3.992422837001136315e+00 4.076769710463071239e-02
5.964422580441480386e+04 3.950826694080356472e+00 4.043783543623988980e-02
5.964422584095827915e+04 3.911845496473141726e+00 4.030978806671838693e-02
5.964422587750175444e+04 3.962290695270689334e+00 4.059293493372169437e-02
5.964422591404522245e+04 3.980098846409650282e+00 4.179428318137900361e-02
5.964422595058869047e+04 3.949368031870682749e+00 3.993088677890425930e-02
5.964422598713216576e+04 3.938007303438847195e+00 4.096123337254978236e-02
5.964422602367564104e+04 3.986543479141236190e+00 4.163837859240737682e-02
5.964422606021910906e+04 3.968135612967116366e+00 4.068015779929635978e-02
5.964422609676258435e+04 3.924413235524734311e+00 3.829552854403840689e-02
5.964422613330605964e+04 3.912314111109187476e+00 4.047261188047135416e-02
5.964422616984952765e+04 3.869553985084995151e+00 3.884428738090611039e-02
5.964422620639299566e+04 3.926924132614624252e+00 3.876031457281480658e-02
5.964422624293647095e+04 3.918679038672122861e+00 4.033685719914810452e-02
5.964422627947994624e+04 3.983631092674648766e+00 3.920045618638315355e-02
5.964422631602341426e+04 3.927806925498426249e+00 3.882485717205153009e-02
5.964422635256688227e+04 3.957779452743136694e+00 4.354636071689749893e-02
5.964422638911035756e+04 3.988462763510245868e+00 4.062591312439713803e-02
5.964422642565383285e+04 3.910238710379633886e+00 3.962647133786885434e-02
5.964422646219730086e+04 3.926928578019747373e+00 3.953544868654700756e-02
5.964422649874076887e+04 3.949686484853064172e+00 3.950258550350692344e-02
5.964422653528424416e+04 3.962471414335170916e+00 4.034057710157441801e-02
5.964422657182771945e+04 3.864590447570913856e+00 3.757435276119024808e-02
5.964422660837118747e+04 3.874723826725053666e+00 3.819244347874228146e-02
5.964422664491466276e+04 3.868919576109207448e+00 3.911671546125732035e-02
5.964422668145813077e+04 3.990990624436914214e+00 3.945503936549780294e-02
5.964422671800160606e+04 3.936226934536774191e+00 3.961029126358524277e-02
5.964422675454507407e+04 3.928258729515316627e+00 3.872479595265224811e-02
5.964422679108854936e+04 3.965756812133486964e+00 3.991156274594313824e-02
5.964422682763202465e+04 3.859161598758600320e+00 3.712461898743805999e-02
5.964422686417549266e+04 3.968185281475923976e+00 4.049946421135754149e-02
5.964422690071896068e+04 3.864098356919850819e+00 3.871416812597369694e-02
5.964422693726243597e+04 3.933649207541975112e+00 4.092089422368971191e-02
5.964422697380591126e+04 3.924223537665018302e+00 3.848977850577268989e-02
5.964422701034937927e+04 3.938004448316977157e+00 4.043151576669638120e-02
5.964422704689285456e+04 3.933273457920250404e+00 4.039432269902371725e-02
5.964422708343632985e+04 3.960473276687063393e+00 4.084951531885350207e-02
5.964422711997979786e+04 3.961605251276351769e+00 3.956700340776928698e-02
5.964422715652326588e+04 3.912808373499129910e+00 4.039618304998799508e-02
5.964422719306674117e+04 3.867984005634378608e+00 3.926489342736039917e-02
5.964422722961021645e+04 4.015179390171460305e+00 4.202689494990494851e-02
5.964422726615368447e+04 3.978406349021774258e+00 4.082305929398636485e-02
5.964422730269715248e+04 3.967930725241961110e+00 3.980160221815324390e-02
5.964422733924062777e+04 3.997035532994923646e+00 4.209518189437561758e-02
5.964422737578410306e+04 3.919833992413384482e+00 3.917598135640833895e-02
5.964422741232757107e+04 3.900771919438025037e+00 3.858884093019512851e-02
5.964422744887103909e+04 3.930872936783386784e+00 3.964266712468626080e-02
5.964422748541451438e+04 3.893519450853581532e+00 3.825514629616080797e-02
5.964422752195798967e+04 3.916290900682159570e+00 3.893465545199769479e-02
5.964422755850145768e+04 3.852817893325640508e+00 3.812347886103422540e-02
5.964422759504493297e+04 4.002257349752582627e+00 4.023611675917995734e-02
5.964422763158840826e+04 3.923192536027885868e+00 3.886021617896977254e-02
5.964422766813187627e+04 3.900234620294655841e+00 3.938388007382222916e-02
5.964422770467534428e+04 3.967687541207428392e+00 3.885605924285267382e-02
5.964422774121881957e+04 3.881556732503816054e+00 3.761494340386808272e-02
5.964422777776229486e+04 3.872546593858069208e+00 3.854019094540192536e-02
5.964422781430576288e+04 3.871336100913758571e+00 3.796836020540183404e-02
5.964422785084923089e+04 3.975537816896463017e+00 3.977314512757051251e-02
5.964422788739270618e+04 3.892809220712196705e+00 3.796438068245826941e-02
5.964422792393618147e+04 3.959685773480662974e+00 4.152320725078298413e-02
5.964422796047964948e+04 3.958639292671962018e+00 4.088988787622185178e-02
5.964422799702312477e+04 3.985203430987194650e+00 4.204879338101286806e-02
5.964422803356660006e+04 3.898967508941696636e+00 3.952914757311682542e-02
5.964422807011006807e+04 3.866022161663025702e+00 3.983376809653770001e-02
5.964422810665353609e+04 3.993327573525119245e+00 3.992204894897335987e-02
5.964422814319701138e+04 4.021466801004035752e+00 3.981286146995449693e-02
5.964422817974048667e+04 3.971864184613261184e+00 4.062654923648443411e-02
5.964422821628395468e+04 3.931118398343113274e+00 3.964290209355517125e-02
5.964422825282742269e+04 3.839430358075072824e+00 3.778041082650333143e-02
5.964422828937089798e+04 3.998998790446262497e+00 4.092807069419870242e-02
5.964422832591437327e+04 3.923182961712099459e+00 4.015490145049580017e-02
5.964422836245784129e+04 3.970313458560953190e+00 4.002549083011632675e-02
5.964422839900131657e+04 3.917694959851199421e+00 4.115456484799374232e-02
5.964422843554479186e+04 3.974234352659010483e+00 4.200561942881812089e-02
5.964422847208825988e+04 3.937056107441503361e+00 3.911656241654676985e-02
5.964422850863172789e+04 3.884842681413572141e+00 3.870123767715136914e-02
5.964422854517520318e+04 3.962690096033159026e+00 3.982053730816363657e-02
5.964422858171867847e+04 3.950815585357423831e+00 4.155342527197320585e-02
5.964422861826214648e+04 3.900431707541103687e+00 3.971165656372239311e-02
5.964422865480561450e+04 3.870990320432934784e+00 3.929412334801947460e-02
5.964422869134908979e+04 3.953749892368187080e+00 4.058405285547453389e-02
5.964422872789256508e+04 3.887979772952518065e+00 4.183297046615938597e-02
5.964422876443603309e+04 3.945410071942446084e+00 4.082460982681937467e-02
5.964422880097950838e+04 3.994235945062434290e+00 4.267612723659159474e-02
5.964422883752298367e+04 3.971508454267075106e+00 4.248202760963949026e-02
5.964422887406645168e+04 3.944650021648145266e+00 3.913932408062948537e-02
5.964422891060991969e+04 3.978362529046016061e+00 4.090692889269707810e-02
5.964422894715339498e+04 3.916649819494584683e+00 4.057153753595039297e-02
5.964422898369687027e+04 3.918269591030925092e+00 3.904682960698897809e-02
5.964422902024033829e+04 3.872978936810431261e+00 3.939646935193760052e-02
5.964422905678380630e+04 4.007612647803433958e+00 4.147310429397771392e-02
5.964422909332728159e+04 3.899031780123352497e+00 4.088958326048272585e-02
5.964422912987075688e+04 3.945895098581705174e+00 3.925231712172612408e-02
5.964422916641422489e+04 3.896075880016435899e+00 4.060399454731005581e-02
5.964422920295769291e+04 3.917125870484495564e+00 4.172885390405197542e-02
5.964422923950116819e+04 3.891721920264079149e+00 4.181158989415677957e-02
5.964422927604464348e+04 3.961322057300655786e+00 4.113238331939635117e-02
5.964422931258811150e+04 3.893380624033269566e+00 4.063121588371636228e-02
5.964422934913157951e+04 4.032428715018779641e+00 4.297391652790306243e-02
5.964422938567505480e+04 3.901077229980050909e+00 3.959201692395949990e-02
5.964422942221853009e+04 3.915941845692177736e+00 4.029943529508424327e-02
5.964422945876199810e+04 3.964018457390733108e+00 4.127087888688366069e-02
5.964422949530546612e+04 3.955361670739016677e+00 4.224273443467792960e-02
5.964422953184894141e+04 4.036129907631290870e+00 4.303383904086255374e-02
5.964422956839241670e+04 4.016085230833507325e+00 4.160569802945186108e-02
5.964422960493588471e+04 4.030098226829395003e+00 4.183730577410881696e-02
5.964422964147936000e+04 4.009109800748575481e+00 4.169380309865113737e-02
5.964422967802282801e+04 4.009658353755225946e+00 4.350508615088184011e-02
5.964422971456630330e+04 4.015269348047044495e+00 4.240699413352502084e-02
5.964422975110977131e+04 4.006836248934554590e+00 4.244248066165670630e-02
5.964422978765324660e+04 3.947010499045541465e+00 4.188772301047009872e-02
5.964422982419672189e+04 3.991052692263346025e+00 4.150555402078235506e-02
5.964422986074018991e+04 3.989796388428228369e+00 4.130205983783659385e-02
5.964422989728365792e+04 4.054695165923840605e+00 4.267442173989730719e-02
5.964422993382713321e+04 4.081410080196966383e+00 4.322513729516885145e-02
5.964422997037060850e+04 3.912214720670232015e+00 4.057661922222503825e-02
5.964423000691407651e+04 4.032835188877322175e+00 4.095410349269205941e-02
5.964423004345755180e+04 3.978183530396568468e+00 4.014451444693513393e-02
5.964423008000102709e+04 3.877769658816255127e+00 3.954827313913995140e-02
5.964423011654449510e+04 4.060868607085486026e+00 4.454537779074153880e-02
5.964423015308796312e+04 3.991838443626185562e+00 4.365200549032818150e-02
5.964423018963143841e+04 3.963316696914700454e+00 4.161896728103269688e-02
5.964423022617491370e+04 3.998088484127488851e+00 4.176334717749365100e-02
5.964423026271838171e+04 4.022420310231175300e+00 4.213340904902884709e-02
5.964423029926184972e+04 4.000880433656734958e+00 3.992681484474999709e-02
5.964423033580532501e+04 4.051279956109119951e+00 4.005838783645824380e-02
5.964423037234880030e+04 4.095347952103521649e+00 4.222013977667421480e-02
5.964423040889226831e+04 4.086386127113919464e+00 4.199957129988427657e-02
5.964423044543574360e+04 3.998044395066207013e+00 4.076493830278279940e-02
5.964423048197921889e+04 4.005012806651364166e+00 4.059093806407725741e-02
5.964423051852268691e+04 4.003624514063571560e+00 4.281620220090204265e-02
5.964423055506615492e+04 4.025590276971652060e+00 4.245407322683054235e-02
5.964423059160963021e+04 4.123101653309811709e+00 4.615213461417474322e-02
5.964423062815310550e+04 4.071524903230327119e+00 4.302354051860041856e-02
5.964423066469657351e+04 4.006430198804167730e+00 4.106164310120741234e-02
5.964423070124004153e+04 4.065927008331468251e+00 4.227703549504173430e-02
5.964423073778351682e+04 3.927834759288553190e+00 3.983310237432181877e-02
5.964423077432699210e+04 4.043715074752541661e+00 4.166554407891148032e-02
5.964423081087046012e+04 3.976403309725183632e+00 3.999694674353029139e-02
5.964423084741393541e+04 3.990690036025512644e+00 4.099322433784324121e-02
5.964423088395741070e+04 4.045763169004175097e+00 4.072761384816556141e-02
5.964423092050087871e+04 3.987071212595141301e+00 4.087987306853917147e-02
5.964423095704434672e+04 3.930104237544956636e+00 3.960860419310274771e-02
5.964423099358782201e+04 3.994327531462210867e+00 3.995301178414301102e-02
5.964423103013129730e+04 3.983414027553094705e+00 4.129896103082519865e-02
5.964423106667476532e+04 3.978808257294839112e+00 4.223919380832724668e-02
5.964423110321823333e+04 3.900233955321347423e+00 3.826535367047047276e-02
5.964423113976170862e+04 4.011638788162358082e+00 4.028501048238043031e-02
5.964423117630518391e+04 3.933175940394501247e+00 4.104461071451281917e-02
5.964423121284865192e+04 4.017181513062936027e+00 4.241053253452009564e-02
5.964423124939212721e+04 3.979012187598216510e+00 4.064897334054033695e-02
5.964423128593560250e+04 4.098620385911033281e+00 4.231297423217680181e-02
5.964423132247907051e+04 3.961657140550111311e+00 4.015031617590594099e-02
5.964423135902253853e+04 3.985241913895646526e+00 4.072079135092474683e-02
5.964423139556601382e+04 3.949650912225254995e+00 4.115839206262425498e-02
5.964423143210948911e+04 3.947663671298699217e+00 3.931739005717106022e-02
5.964423146865295712e+04 3.960815029100014151e+00 4.210467811052500536e-02
5.964423150519642513e+04 3.915094446586090626e+00 4.194552504997506315e-02
5.964423154173990042e+04 3.980152576002919940e+00 4.213255024330003762e-02
5.964423157828337571e+04 3.941886505763157800e+00 3.975631245781799383e-02
5.964423161482684372e+04 4.014477076986943338e+00 4.099139057054895091e-02
5.964423165137031901e+04 3.962336088532198541e+00 4.070752408721695775e-02
5.964423168791379430e+04 4.035944738101071572e+00 4.203801602875636284e-02
5.964423172445726232e+04 3.976119558365095230e+00 3.993452198400779946e-02
5.964423176100073033e+04 4.048416313466172589e+00 4.238002679720270088e-02
5.964423179754420562e+04 3.904126724206552268e+00 3.845034130544441181e-02
5.964423183408768091e+04 3.988909723775281080e+00 4.214142833367156421e-02
5.964423187063114892e+04 3.960574732784300167e+00 4.169428452824313486e-02
5.964423190717461694e+04 4.009818496110630903e+00 4.200437884378068615e-02
5.964423194371809223e+04 3.954618244209322064e+00 4.167642922820202073e-02
5.964423198026156751e+04 3.975113605524664084e+00 4.140551065287356031e-02
5.964423201680503553e+04 4.037042458022059854e+00 4.115715423657265865e-02
5.964423205334850354e+04 3.950044016600545937e+00 4.065702384408990261e-02
5.964423208989197883e+04 3.997588109031319892e+00 4.160588356298444007e-02
5.964423212643545412e+04 3.842214548491209580e+00 3.747978343184993344e-02
5.964423216297892213e+04 3.976326750428261558e+00 4.119050875199577882e-02
5.964423219952239015e+04 3.998837553981087201e+00 4.200047187094184398e-02
5.964423223606586544e+04 3.938425623200376258e+00 3.935325979605295427e-02
5.964423227260934073e+04 3.991096414612629317e+00 4.024805794742279674e-02
5.964423230915280874e+04 3.918532880547015207e+00 3.929168673832408171e-02
5.964423234569628403e+04 4.020624382815195297e+00 4.019341307637740862e-02
5.964423238223975932e+04 3.991493488018301949e+00 3.990604793460517108e-02
5.964423241878322733e+04 4.049122560554443417e+00 4.237586458575278575e-02
5.964423245532669534e+04 3.873729976588898616e+00 3.747929325608979900e-02
5.964423249187017063e+04 3.904470515093600991e+00 3.779994089136853863e-02
5.964423252841364592e+04 3.993235137491734754e+00 3.949606815126406600e-02
5.964423256495711394e+04 3.901704828343986797e+00 3.949452378665815194e-02
5.964423260150058195e+04 3.948631288478707368e+00 3.828390533203876456e-02
5.964423263804405724e+04 3.938862228127039788e+00 3.899545239695278304e-02
5.964423267458753253e+04 4.008750924906343549e+00 3.946876436012856926e-02
5.964423271113100054e+04 3.965137761609783151e+00 3.923382868520731287e-02
5.964423274767447583e+04 3.983391849098168791e+00 3.989122181225325525e-02
5.964423278421795112e+04 3.991680868887027334e+00 3.828891776091272736e-02
5.964423282076141913e+04 3.981425553829232911e+00 3.843018568373916810e-02
5.964423285730488715e+04 3.929345625744659287e+00 3.883572787456571196e-02
5.964423289384836244e+04 3.939620186855632422e+00 3.862431173603508155e-02
5.964423293039183773e+04 3.965416849952538403e+00 3.959732832968921451e-02
5.964423296693530574e+04 3.976267604015898183e+00 4.193122872640672044e-02
5.964423300347877375e+04 4.031270467810835534e+00 4.131940605853130777e-02
5.964423304002224904e+04 4.045519353646301219e+00 4.053218810598051280e-02
5.964423307656572433e+04 3.908233124854168850e+00 3.817504894868672255e-02
5.964423311310919235e+04 3.979093487063985357e+00 3.887762066827882279e-02
5.964423314965266036e+04 4.002793803262365557e+00 3.929243578768552153e-02
5.964423318619613565e+04 3.965559143144811394e+00 3.872668647436222633e-02
5.964423322273961094e+04 4.006174570350379938e+00 3.905877631352545204e-02
5.964423325928307895e+04 3.931480004557365682e+00 3.898512915211525126e-02
5.964423329582655424e+04 3.964901044371357486e+00 4.028271795982861503e-02
5.964423333237002953e+04 3.918942014007170460e+00 3.808675984978675266e-02
5.964423336891349754e+04 3.944538835660028386e+00 3.830625758450217216e-02
5.964423340545696556e+04 3.885820557121291596e+00 3.668210958021461687e-02
5.964423344200044085e+04 3.990392772931257603e+00 3.966182976912231706e-02
5.964423347854391614e+04 3.959326173586845687e+00 3.962963894853586272e-02
5.964423351508738415e+04 3.945344423712952686e+00 3.963183553519745994e-02
5.964423355163085216e+04 3.938286228438334646e+00 3.954008291116604956e-02
5.964423358817432745e+04 3.867885606587332159e+00 3.792578040889476448e-02
5.964423362471780274e+04 3.923516420478990074e+00 3.938225517237550072e-02
5.964423366126127075e+04 3.985695011518226583e+00 3.978508645581132347e-02
5.964423369780474604e+04 3.892653068342333711e+00 3.795373806305705339e-02
5.964423373434822133e+04 3.841986802393984934e+00 3.770651888628015480e-02
5.964423377089168935e+04 3.860109295877918179e+00 3.815938883993998804e-02
5.964423380743515736e+04 3.885446987867638757e+00 3.811700089408458919e-02
5.964423384397863265e+04 3.915800433940423542e+00 3.925137146268475874e-02
5.964423388052210794e+04 3.913623841430672101e+00 3.796937205684074862e-02
5.964423391706557595e+04 3.844326585493389459e+00 3.712085951042930904e-02
5.964423395360904397e+04 3.878638579387186258e+00 3.879399829701350721e-02
5.964423399015251925e+04 3.942294014260438129e+00 3.824289847912106660e-02
5.964423402669599454e+04 3.887152838940755473e+00 3.741693984462184791e-02
5.964423406323946256e+04 3.858362744254109966e+00 3.810568143180458750e-02
5.964423409978293785e+04 3.879324466182933140e+00 3.831959139316085811e-02
5.964423413632641314e+04 3.870235770699151701e+00 3.774792083153571259e-02
5.964423417286988115e+04 3.899189714212378366e+00 3.766925946873679598e-02
5.964423420941334916e+04 3.907566350311021619e+00 3.827245021358081922e-02
5.964423424595682445e+04 3.861970264100216710e+00 3.814132690462476716e-02
5.964423428250029974e+04 3.900441632216217425e+00 3.767450721252254414e-02
5.964423431904376775e+04 3.918739722500190759e+00 3.795364956790030914e-02
5.964423435558723577e+04 3.830655861050962230e+00 3.702831642837954573e-02
5.964423439213071106e+04 3.891348754076670247e+00 3.851857988145641204e-02
5.964423442867418635e+04 3.917945931259339876e+00 3.781886240065893134e-02
5.964423446521765436e+04 3.869501901871581051e+00 3.768077939495798057e-02
5.964423450176112965e+04 3.897663682148852615e+00 3.870241591923655883e-02
5.964423453830460494e+04 3.952966882005673366e+00 3.931814437615143570e-02
5.964423457484807295e+04 3.877640769164439227e+00 3.880326457226632858e-02
5.964423461139154097e+04 3.817249224646072303e+00 3.636736419992252917e-02
5.964423464793501626e+04 3.885687345257653913e+00 3.798281499479518736e-02
5.964423468447849154e+04 3.771958753442461010e+00 3.646235467416153453e-02
5.964423472102195956e+04 3.845752929516702334e+00 3.701597056749746789e-02
5.964423475756543485e+04 3.871864328962093982e+00 3.967557104678501312e-02
5.964423479410891014e+04 3.868798959403979332e+00 3.773295275269276938e-02
5.964423483065237815e+04 3.846283763971804603e+00 3.698018677321671110e-02
5.964423486719584616e+04 3.926454452210003776e+00 3.780064108324630162e-02
5.964423490373932145e+04 3.844451060401744780e+00 3.662045929829279428e-02
5.964423494028279674e+04 3.867298051442844997e+00 3.696028247443885334e-02
5.964423497682626476e+04 3.800861272381749867e+00 3.600388254102246388e-02
5.964423501336973277e+04 3.933394323190798403e+00 3.767241899556032086e-02
5.964423504991320806e+04 3.848465461887461192e+00 3.634902895622588170e-02
5.964423508645668335e+04 3.906956133828995981e+00 3.746466699437434739e-02
5.964423512300015136e+04 3.933922215521420629e+00 3.848996066399098387e-02
5.964423515954362665e+04 3.850600684316475508e+00 3.621289855394214940e-02
5.964423519608710194e+04 3.918199430603300115e+00 3.753573875569140433e-02
5.964423523263056995e+04 3.950604999911159876e+00 3.884836518119039184e-02
5.964423526917403797e+04 3.907121633841853736e+00 3.720280887014194154e-02
5.964423530571751326e+04 3.898775443434366661e+00 3.738863421328098707e-02
5.964423534226098855e+04 3.922748992785533684e+00 3.806567156839695681e-02
5.964423537880445656e+04 3.879471136819737875e+00 3.625893904062910816e-02
5.964423541534792457e+04 3.843432685317636821e+00 3.692982720022474491e-02
5.964423545189139986e+04 3.865010673844440525e+00 3.727646077934434338e-02
5.964423548843487515e+04 3.859814974257036901e+00 3.705350998318071576e-02
5.964423552497834316e+04 3.992432932358823017e+00 3.891106437652630534e-02
5.964423556152181118e+04 3.837753528032157302e+00 3.697619806282509414e-02
5.964423559806528647e+04 3.862521800395005478e+00 3.751926249379151229e-02
5.964423563460876176e+04 3.962595753219315231e+00 3.986282816061503115e-02
5.964423567115222977e+04 3.845001390433815835e+00 3.714339944528519816e-02
5.964423570769570506e+04 3.913243917948234785e+00 3.761329053428556085e-02
5.964423574423918035e+04 3.916355396625891938e+00 3.754343190139686898e-02
5.964423578078264836e+04 3.948773401619621204e+00 3.710565815975559040e-02
5.964423581732611638e+04 3.895900002893434966e+00 3.687253910319190919e-02
5.964423585386959166e+04 3.984334126914146346e+00 4.012815266162164662e-02
5.964423589041306695e+04 3.975139260183953027e+00 3.764656852727666508e-02
5.964423592695653497e+04 3.878162542533737156e+00 3.658484071169645913e-02
5.964423596350000298e+04 3.932362170721174888e+00 3.727357364441565707e-02
5.964423600004347827e+04 3.976934480721789011e+00 4.064044463191233969e-02
5.964423603658695356e+04 3.971282434111149673e+00 3.888281577066569905e-02
5.964423607313042157e+04 3.958070946005539437e+00 3.771219370731561382e-02
5.964423610967388959e+04 3.966801091211006991e+00 3.762909310629417026e-02
5.964423614621736488e+04 3.938366826230966566e+00 3.782733762174084191e-02
5.964423618276084017e+04 3.953693001968904053e+00 3.815360203476834272e-02
5.964423621930430818e+04 3.975530709107653049e+00 3.860456379249670167e-02
5.964423625584778347e+04 3.917821625517901030e+00 3.854966556472475686e-02
5.964423629239125148e+04 3.981110986261997997e+00 3.865742040996911211e-02
5.964423632893472677e+04 3.944064000752397270e+00 3.794778959952060243e-02
5.964423636547819478e+04 3.989611094077968989e+00 3.907355827449921631e-02
5.964423640202167007e+04 3.977839792793803397e+00 3.762735855083153280e-02
5.964423643856514536e+04 3.909475999906387056e+00 3.690495328394995805e-02
5.964423647510861338e+04 3.903486618159541788e+00 3.713143200585081877e-02
5.964423651165208139e+04 3.932323922239377101e+00 3.881232529858879426e-02
5.964423654819555668e+04 3.966197886714415421e+00 3.937850536492770032e-02
5.964423658473903197e+04 3.937922392839118491e+00 3.958307362901436477e-02
5.964423662128249998e+04 3.861908871246116703e+00 3.629635744776227302e-02
5.964423665782597527e+04 3.975560370018359269e+00 3.836080109067517563e-02
5.964423669436944328e+04 3.919653095078723393e+00 3.735807365619991938e-02
5.964423673091291857e+04 3.974632060288076474e+00 4.071543928456027722e-02
5.964423676745638659e+04 3.972681570096938231e+00 3.823938986575638882e-02
5.964423680399985460e+04 3.963931651248541854e+00 3.772709964439723007e-02
5.964423684054332989e+04 3.984446461407892492e+00 3.804803615113565296e-02
5.964423687708680518e+04 3.941012789391266757e+00 3.804707823214492635e-02
5.964423691363027319e+04 3.900332788416627228e+00 3.748465781482009790e-02
5.964423695017374848e+04 3.921338160719733956e+00 3.919495651115900703e-02
5.964423698671722377e+04 3.951316074175004633e+00 3.759755237740484979e-02
5.964423702326069179e+04 3.979743396930323307e+00 3.774523172524473641e-02
5.964423705980415980e+04 3.953518034257226699e+00 3.771928218275825972e-02
5.964423709634763509e+04 3.960544739395417846e+00 3.852914002739060012e-02
5.964423713289111038e+04 4.001450580817238922e+00 4.009117685566672418e-02
5.964423716943457839e+04 4.032886115077896072e+00 3.964960521520574654e-02
5.964423720597804640e+04 3.954219248267987208e+00 3.871425745390597029e-02
5.964423724252152169e+04 3.992082851123178955e+00 3.907357801764066441e-02
5.964423727906499698e+04 4.018519289935195360e+00 3.970114374191749396e-02
5.964423731560846500e+04 3.990289102605376392e+00 4.019078427744558063e-02
5.964423735215194029e+04 3.972428340268145952e+00 3.996821950149768987e-02
5.964423738869541558e+04 3.964214120882962877e+00 3.887396145201209990e-02
5.964423742523888359e+04 3.935268518572317298e+00 3.694047234569206029e-02
5.964423746178235160e+04 3.898050730903372951e+00 3.789874627055382639e-02
5.964423749832582689e+04 3.892087200866020780e+00 3.823963714013429299e-02
5.964423753486930218e+04 3.904679507789436510e+00 3.739266039130426100e-02
5.964423757141277019e+04 3.900445187390807256e+00 3.818663354903562013e-02
5.964423760795624548e+04 3.955527243637225521e+00 3.901030775998436811e-02
5.964423764449972077e+04 3.920245363102506264e+00 3.781457859737615002e-02
5.964423768104318879e+04 3.909287496211326207e+00 3.724076448848782223e-02
5.964423771758665680e+04 3.938502877280896541e+00 3.856065773142546699e-02
5.964423775413013209e+04 3.846937712055768177e+00 3.682374948548586269e-02
5.964423779067360738e+04 3.937980556130138421e+00 3.754383563453004419e-02
5.964423782721707539e+04 3.952884145299900620e+00 3.721909636215108702e-02
5.964423786376054341e+04 3.977763259210864266e+00 3.933148522777399347e-02
5.964423790030401869e+04 4.015274284629620993e+00 3.878675197092150417e-02
5.964423793684749398e+04 3.857923212080093034e+00 3.622020177392970552e-02
5.964423797339096200e+04 3.966889700511321948e+00 3.776007227083965495e-02
5.964423800993443729e+04 3.922852967036805971e+00 3.723218060947435654e-02
5.964423804647791258e+04 3.969224919567124754e+00 3.965106291212022738e-02
5.964423808302138059e+04 3.957051787205513982e+00 3.885034800122384724e-02
5.964423811956484860e+04 3.991956887060323034e+00 3.941031105653429456e-02
5.964423815610832389e+04 3.989632322135610920e+00 3.891067286654670276e-02
5.964423819265179918e+04 4.045368924283789802e+00 3.909800097697872096e-02
5.964423822919526719e+04 3.895504955303967787e+00 3.689330158372803453e-02
5.964423826573873521e+04 3.876818242915500257e+00 3.642316177777000369e-02
5.964423830228221050e+04 3.922768117633328888e+00 3.838021802284713457e-02
5.964423833882568579e+04 4.001026350824306022e+00 4.023759267582885379e-02
5.964423837536915380e+04 3.937842482597398774e+00 4.029179265962710282e-02
5.964423841191262909e+04 3.956596451697336647e+00 4.063925924044697185e-02
5.964423844845610438e+04 4.027075451747069046e+00 4.224762894315028938e-02
5.964423848499957239e+04 3.955355941917109153e+00 3.931309276751045190e-02
5.964423852154304041e+04 3.983567557530955927e+00 4.117648050860374387e-02
5.964423855808651570e+04 3.935388177827955580e+00 3.985904300752052265e-02
5.964423859462999098e+04 3.918980327602796798e+00 3.744845514679884940e-02
5.964423863117345900e+04 3.988377118693564594e+00 4.069986753594297818e-02
5.964423866771692701e+04 3.977815179273055612e+00 3.976769551636187561e-02
5.964423870426040230e+04 3.997478691727652578e+00 4.073410565631708363e-02
5.964423874080387759e+04 4.000213880868356497e+00 3.927420494895426245e-02
5.964423877734734560e+04 3.954909668591572114e+00 3.935753592262630080e-02
5.964423881389082089e+04 4.040509940269234157e+00 4.120377857902536578e-02
5.964423885043429618e+04 3.940661750980025246e+00 3.906060546508749454e-02
5.964423888697776420e+04 3.929976933578120057e+00 3.874096089824968087e-02
5.964423892352123221e+04 4.030016171884024168e+00 4.415231629542989283e-02
5.964423896006470750e+04 4.058859953500871143e+00 4.337700748231464870e-02
5.964423899660818279e+04 4.013973768125373986e+00 4.128620782943878686e-02
5.964423903315165080e+04 4.027099823774524801e+00 4.078783506266391717e-02
5.964423906969512609e+04 3.932843609274005559e+00 4.006373172085744144e-02
5.964423910623860138e+04 3.898281251815783222e+00 3.847533793948584857e-02
5.964423914278206939e+04 3.971910374062515015e+00 3.932673424242463800e-02
5.964423917932553741e+04 3.966615550032608351e+00 3.960109730781706527e-02
5.964423921586901270e+04 3.981132075471698784e+00 4.013237943957850828e-02
5.964423925241248799e+04 3.967314492865224640e+00 3.861325388505973399e-02
5.964423928895595600e+04 3.904586659294837947e+00 3.877932558006844804e-02
5.964423932549942401e+04 3.960518098762576322e+00 4.071976437692971518e-02
5.964423936204289930e+04 3.890578954007040569e+00 3.796958918414917311e-02
5.964423939858637459e+04 4.050937254995129244e+00 4.047613202428340662e-02
5.964423943512984260e+04 3.944488004681100168e+00 3.752300777786222313e-02
5.964423947167331062e+04 3.947158115086364383e+00 3.828581080311067864e-02
5.964423950821678591e+04 3.900379817388856196e+00 3.727855761515502797e-02
5.964423954476026120e+04 4.075455746367238952e+00 4.065878738875329523e-02
5.964423958130372921e+04 3.931959560054012037e+00 3.818775196244809933e-02
5.964423961784719722e+04 4.023707738836078462e+00 4.023029879545957088e-02
5.964423965439067251e+04 3.990616857967748121e+00 3.957349064816585021e-02
5.964423969093414780e+04 3.955674472016740939e+00 3.861710906501412272e-02
5.964423972747761582e+04 3.970508070232051434e+00 3.892009557890718091e-02
5.964423976402109110e+04 4.015917111789393701e+00 3.973094872507165060e-02
5.964423980056456639e+04 3.999098070221676071e+00 4.004705653178559921e-02
5.964423983710803441e+04 3.988971921084330852e+00 3.995718187252317311e-02
5.964423987365150242e+04 3.967311311684603492e+00 4.024258886292420706e-02
5.964423991019497771e+04 3.947449534454983588e+00 4.073268529479859984e-02
5.964423994673845300e+04 3.928290528306673579e+00 4.079769228980507922e-02
5.964423998328192101e+04 3.971393264655610711e+00 4.029661246428090093e-02
5.964424001982539630e+04 3.972771015138283790e+00 4.018274993030003517e-02
5.964424005636886432e+04 4.045951399983183094e+00 4.124812501228784095e-02
5.964424009291233961e+04 3.893693693693693447e+00 3.816857753324964797e-02
5.964424012945580762e+04 3.871426021157378994e+00 3.707088753412022403e-02
5.964424016599928291e+04 3.874712282904373417e+00 3.725785841317064140e-02
5.964424020254275820e+04 3.937811369585036303e+00 3.806517359121518174e-02
5.964424023908622621e+04 3.882300152675314919e+00 3.752606137209745646e-02
5.964424027562969422e+04 3.879085119783526991e+00 3.871632911449893882e-02
5.964424031217316951e+04 3.903455744580881515e+00 3.990019662597835831e-02
5.964424034871664480e+04 3.902693771747506535e+00 3.764200296092281434e-02
5.964424038526011282e+04 3.922727114534634296e+00 3.973606288771321798e-02
5.964424042180358083e+04 3.917209318726785572e+00 3.822145792115388963e-02
5.964424045834705612e+04 3.931039945550131254e+00 3.959044971069273361e-02
5.964424049489053141e+04 3.905225816699316788e+00 3.880027946500082953e-02
5.964424053143399942e+04 3.866977369007146947e+00 3.754949262686901879e-02
5.964424056797746744e+04 3.889595023605075141e+00 3.844311348503243880e-02
5.964424060452094272e+04 3.932128732801288606e+00 3.876638533437930939e-02
5.964424064106441801e+04 3.851760402905256786e+00 3.807664319835877414e-02
5.964424067760788603e+04 3.910209059030147483e+00 3.910795138735007059e-02
5.964424071415136132e+04 3.896939605110337101e+00 3.846539345714534291e-02
5.964424075069482933e+04 3.939725849641976030e+00 3.950067411140485707e-02
5.964424078723830462e+04 3.926576680715857304e+00 3.894240271380507157e-02
5.964424082378177263e+04 3.856936996934240636e+00 3.863212659306960312e-02
5.964424086032524792e+04 3.855003800802588643e+00 3.828529373759691212e-02
5.964424089686872321e+04 3.820457347570195950e+00 3.700937687018779343e-02
5.964424093341219123e+04 3.893783722564569949e+00 3.918366992956770489e-02
5.964424096995565924e+04 3.863990861596089399e+00 3.904410170757084686e-02
5.964424100649913453e+04 3.887706307017340102e+00 3.848031538777908073e-02
5.964424104304260982e+04 3.859673325882462702e+00 3.957499719834070562e-02
5.964424107958607783e+04 3.828170223132203009e+00 3.746139767442902696e-02
5.964424111612955312e+04 3.847383096137089620e+00 3.790286519793946429e-02
5.964424115267302113e+04 3.846263208899359576e+00 3.769429891846781677e-02
5.964424118921649642e+04 3.937712257776419644e+00 3.964168153032789771e-02
5.964424122575996444e+04 3.819032258064515961e+00 3.755481936051837527e-02
5.964424126230343973e+04 3.892365500365313924e+00 3.957094506361065467e-02
5.964424129884691502e+04 3.961523712885013815e+00 4.062070677750297815e-02
5.964424133539038303e+04 3.938739535397843827e+00 4.061125363746712763e-02
5.964424137193385104e+04 3.943301567071228142e+00 4.091111199036229912e-02
5.964424140847732633e+04 3.885780885780885985e+00 3.859262164599629868e-02
5.964424144502080162e+04 3.943412935029666055e+00 3.896191924376987692e-02
5.964424148156426963e+04 3.887111597119623951e+00 3.801701605792838501e-02
5.964424151810773765e+04 3.893130081300812950e+00 3.850749491322773971e-02
5.964424155465121294e+04 3.882143629235344395e+00 3.820133433224402048e-02
5.964424159119468823e+04 3.927026249170352479e+00 3.917499165915811626e-02
5.964424162773815624e+04 3.892022539069074138e+00 3.940546210081584400e-02
5.964424166428163153e+04 3.907438045518055514e+00 3.841065855117006822e-02
5.964424170082510682e+04 3.919725266695893495e+00 3.928287065404933998e-02
5.964424173736857483e+04 3.936882386569132031e+00 3.954803016087162643e-02
5.964424177391204285e+04 3.882153210066176197e+00 4.003757133775195931e-02
5.964424181045551813e+04 3.957810089682153976e+00 4.138943168075376322e-02
5.964424184699899342e+04 3.954861892189479367e+00 3.924913617388146869e-02
5.964424188354246144e+04 3.801376308330013831e+00 3.648824488129110560e-02
5.964424192008593673e+04 3.966882903351170775e+00 4.022952136066527268e-02
5.964424195662941202e+04 3.962821886516973091e+00 3.988777863947646357e-02
5.964424199317288003e+04 3.979643035081034785e+00 3.971248345610136482e-02
5.964424202971634804e+04 3.983792403089045919e+00 4.185036631422960063e-02
5.964424206625982333e+04 3.961255946273669171e+00 3.925727330170153406e-02
5.964424210280329862e+04 3.994255205301440181e+00 4.051506705796388552e-02
5.964424213934676663e+04 3.922832083325910713e+00 3.830052381044111998e-02
5.964424217589023465e+04 3.955489126285435919e+00 3.899926867907908129e-02
5.964424221243370994e+04 3.953431586291096256e+00 4.157012902175291624e-02
5.964424224897718523e+04 3.918618009316149120e+00 4.064594433287842951e-02
5.964424228552065324e+04 3.963525106133801934e+00 4.031350140161323731e-02
5.964424232206412853e+04 3.947007312979069926e+00 4.023874835534135136e-02
5.964424235860760382e+04 3.994620516359646878e+00 3.969621014263288034e-02
5.964424239515107183e+04 3.996948058069381471e+00 4.063746273172137713e-02
5.964424243169453985e+04 4.001483292677979975e+00 4.082930755221051561e-02
5.964424246823801514e+04 4.009320693237627964e+00 4.100383068849719481e-02
5.964424250478149042e+04 3.956559849144518637e+00 4.235336530199110966e-02
5.964424254132495844e+04 4.040469347239917575e+00 4.281838643409256739e-02
5.964424257786842645e+04 3.959827650283378020e+00 4.054207239002163149e-02
5.964424261441190174e+04 4.035202779353374680e+00 4.170647835213953103e-02
5.964424265095537703e+04 3.881745007037256556e+00 3.777041941037308920e-02
5.964424268749884504e+04 3.942563017681365523e+00 3.941795881566196452e-02
5.964424272404232033e+04 4.009501501501500975e+00 4.004117216664661999e-02
5.964424276058579562e+04 3.964429212952020887e+00 4.074775710089949265e-02
5.964424279712926364e+04 3.931746411622897952e+00 4.026318601138823700e-02
5.964424283367273165e+04 3.949086694537907061e+00 4.045025312542330220e-02
5.964424287021620694e+04 3.830983737975263370e+00 3.848850877550157729e-02
5.964424290675968223e+04 3.880025393893922647e+00 3.833703676100849028e-02
5.964424294330315024e+04 3.844689930483859541e+00 3.901897749651078717e-02
5.964424297984661825e+04 3.980420724534701638e+00 4.129622572926161528e-02
5.964424301639009354e+04 3.956458867942419300e+00 4.058175238646469923e-02
5.964424305293356883e+04 3.863201993530171574e+00 4.091674855317754128e-02
5.964424308947703685e+04 3.952094109301569791e+00 4.045680557357960588e-02
5.964424312602051214e+04 3.918610249122705280e+00 3.967381171542311985e-02
5.964424316256398743e+04 3.886345516101822550e+00 4.054640942562513783e-02
5.964424319910745544e+04 3.991507342174622774e+00 4.123464317498928139e-02
5.964424323565092345e+04 3.970045011914918209e+00 4.134236935948882447e-02
5.964424327219439874e+04 3.973593843196071340e+00 4.488793636751354371e-02
5.964424330873787403e+04 3.931331978889086809e+00 4.385484893120023681e-02
5.964424334528134204e+04 3.898134298535070208e+00 4.335716525719189585e-02
5.964424338182481733e+04 3.913899031546090423e+00 4.341450127927386216e-02
5.964424341836829262e+04 3.880381477677902424e+00 4.282019554645044579e-02
5.964424345491176064e+04 3.853323336889760142e+00 3.926037801182534481e-02
5.964424349145522865e+04 3.871774384983701189e+00 4.068027159225520023e-02
5.964424352799870394e+04 3.858292394679520232e+00 4.031465944342969843e-02
5.964424356454217923e+04 3.897751951976430540e+00 4.114109421930377264e-02
5.964424360108564724e+04 3.828296312633858278e+00 3.972207344875573060e-02
5.964424363762911526e+04 3.901405100596384568e+00 4.299691481515349745e-02
5.964424367417259054e+04 3.902865133334881165e+00 4.144359096928996317e-02
5.964424371071606583e+04 3.870950545394898246e+00 4.002791132716895101e-02
5.964424374725953385e+04 3.870791924205351009e+00 3.993600942818911065e-02
5.964424378380300914e+04 3.930476257195230971e+00 4.076618727383200108e-02
5.964424382034648443e+04 3.915343915343914905e+00 4.483762637327561723e-02
5.964424385688995244e+04 3.968470507988216323e+00 4.437788170830583856e-02
5.964424389343342045e+04 3.894790307871679680e+00 4.372397157217987329e-02
5.964424392997689574e+04 3.866155048343266731e+00 4.335024350775461277e-02
5.964424396652037103e+04 3.864282203131948368e+00 4.149969532815529077e-02
5.964424400306383905e+04 3.881827522592999458e+00 4.291891159700136210e-02
5.964424403960730706e+04 3.885482134796347076e+00 4.536801903080309173e-02
5.964424407615078235e+04 3.823680570426488678e+00 4.147628414145655001e-02
5.964424411269425764e+04 3.881333021542112238e+00 4.742788854120796871e-02
5.964424414923772565e+04 3.769208579379624613e+00 4.219854263226650859e-02
5.964424418578119366e+04 3.910775986390953918e+00 4.126631597406051066e-02
5.964424422232466895e+04 3.876247182850983464e+00 4.048737880052383220e-02
5.964424425886814424e+04 3.903809474418149517e+00 4.134532277378199366e-02
5.964424429541161226e+04 3.935219414350853206e+00 4.104990273111290555e-02
5.964424433195508755e+04 3.986242701814495693e+00 4.315717752003842000e-02
5.964424436849856284e+04 3.954629516192076366e+00 4.195344019493924687e-02
5.964424440504203085e+04 3.931789927183770406e+00 4.256623523172668039e-02
5.964424444158549886e+04 3.940579786271659835e+00 4.053813063321759502e-02
5.964424447812897415e+04 3.939679995420328318e+00 4.124984442680137975e-02
5.964424451467244944e+04 3.956995317063054962e+00 4.163973388012028737e-02
5.964424455121591745e+04 4.051757708783233269e+00 4.233328369813501441e-02
5.964424458775938547e+04 3.914036391695839168e+00 4.016622902676041801e-02
5.964424462430286076e+04 4.017565754942554967e+00 4.355639206782205980e-02
5.964424466084633605e+04 3.973292751636530173e+00 4.164615306831358221e-02
5.964424469738980406e+04 4.034275850731546598e+00 4.309245757628378526e-02
5.964424473393327207e+04 3.978297067063710113e+00 4.324695610359974990e-02
5.964424477047674736e+04 3.993429498401138922e+00 4.238611267509981295e-02
5.964424480702022265e+04 3.959045363670982365e+00 3.944474178833354966e-02
5.964424484356369067e+04 3.977776598817502673e+00 4.138601208430887218e-02
5.964424488010716595e+04 3.855937095880288545e+00 4.090035379291066114e-02
5.964424491665064124e+04 3.918709828896780767e+00 4.066209898350373053e-02
5.964424495319410926e+04 3.966102296525041648e+00 4.211793862792473364e-02
5.964424498973757727e+04 3.899896030191452923e+00 4.289357916810804944e-02
5.964424502628105256e+04 3.882124721525834765e+00 3.991414883281176051e-02
5.964424506282452785e+04 3.940432620120120522e+00 4.220670184929335017e-02
5.964424509936799586e+04 3.902251353662012257e+00 4.087829877651436017e-02
5.964424513591146388e+04 4.000446418082280964e+00 4.327026897503753050e-02
5.964424517245493917e+04 4.007542730193614844e+00 4.305454307464534613e-02
5.964424520899841445e+04 3.900238671881872232e+00 4.062290070502594386e-02
5.964424524554188247e+04 3.902227968967575400e+00 4.250668375011661809e-02
5.964424528208535776e+04 3.910480065286040308e+00 3.992335990669845097e-02
5.964424531862882577e+04 3.928244327774822686e+00 4.196066110319565667e-02
5.964424535517230106e+04 3.949140494497032972e+00 4.092679824530313232e-02
5.964424539171576907e+04 3.903528695530006587e+00 3.940035839780228755e-02
5.964424542825924436e+04 3.952656232682132398e+00 4.113373982193273964e-02
5.964424546480271965e+04 3.883254969939763601e+00 3.867594521381259587e-02
5.964424550134618767e+04 3.931197033588527567e+00 3.966828116077102812e-02
5.964424553788965568e+04 3.934674457624931065e+00 3.950140543039398766e-02
5.964424557443313097e+04 3.927698562337968102e+00 3.937029592301909825e-02
5.964424561097660626e+04 3.927945755443274845e+00 4.287095430974163096e-02
5.964424564752007427e+04 3.961243275830086841e+00 4.341437019831400485e-02
5.964424568406354229e+04 3.900717186554912175e+00 4.129254862752274047e-02
5.964424572060701757e+04 3.867311243390794573e+00 3.819203009915506791e-02
5.964424575715049286e+04 3.915088937093275767e+00 3.955952721982136655e-02
5.964424579369396088e+04 3.926130811112661601e+00 3.895517084577249795e-02
5.964424583023743617e+04 3.893963735194366116e+00 3.895230603284423332e-02
5.964424586678090418e+04 3.921327486430279841e+00 3.842407333074165932e-02
5.964424590332437947e+04 3.936818452949726765e+00 3.924001960695232966e-02
5.964424593986784748e+04 3.911245868659289915e+00 3.939652764471605201e-02
5.964424597641132277e+04 3.953384920842867523e+00 4.277241674480150579e-02
5.964424601295479806e+04 3.948762498705542967e+00 4.172386349028364000e-02
5.964424604949826607e+04 3.957180440377466635e+00 4.353389835774590377e-02
5.964424608604173409e+04 3.950268632042981398e+00 4.015393532006536481e-02
5.964424612258520938e+04 3.955415643511352108e+00 4.119538510698898121e-02
5.964424615912868467e+04 3.956535741053025745e+00 3.965469954759948124e-02
5.964424619567215268e+04 3.981331004528445572e+00 4.212539593505176122e-02
5.964424623221562797e+04 3.980056058022943155e+00 4.278084474940524462e-02
5.964424626875910326e+04 3.929782500950910418e+00 4.136552255089555319e-02
5.964424630530257127e+04 3.949603883317305719e+00 4.290712878456695578e-02
5.964424634184603929e+04 4.018105194722269680e+00 4.376839256626059022e-02
5.964424637838951458e+04 3.958565741628992996e+00 4.109651405894185205e-02
5.964424641493298986e+04 3.928452165673909313e+00 3.975937829447460936e-02
5.964424645147645788e+04 3.969132122232353233e+00 4.037212503807890290e-02
5.964424648801992589e+04 4.000606689923113635e+00 4.150879028677122162e-02
5.964424652456340118e+04 3.935992483184563184e+00 4.050285741536324702e-02
5.964424656110687647e+04 4.075067609858638917e+00 4.286019441944206171e-02
5.964424659765034448e+04 4.027210252060811513e+00 4.363301913729869530e-02
5.964424663419381977e+04 3.991831999207104076e+00 4.124033301970492921e-02
5.964424667073729506e+04 3.970357057412778001e+00 4.009155733819055878e-02
5.964424670728076308e+04 4.016273907693015843e+00 4.295565868527799480e-02
5.964424674382423109e+04 4.006314350064350549e+00 4.340166417628835149e-02
5.964424678036770638e+04 3.988241006710231407e+00 4.011214111403629129e-02
5.964424681691118167e+04 4.004657336603664852e+00 4.110009048897739214e-02
5.964424685345464968e+04 4.024345856755772388e+00 4.118133496520118980e-02
5.964424688999811769e+04 4.011912478321041142e+00 4.001958947905701058e-02
5.964424692654159298e+04 3.988617439625099959e+00 4.002517490465130195e-02
5.964424696308506827e+04 3.940261327859210461e+00 3.971889338051783069e-02
5.964424699962853629e+04 4.040205129399163653e+00 4.219764344847943410e-02
5.964424703617201158e+04 4.032882588064794938e+00 4.090231437899067429e-02
5.964424707271548687e+04 4.024290085038563447e+00 4.225349542995929242e-02
5.964424710925895488e+04 3.973572508431213013e+00 4.048716907947884358e-02
5.964424714580242289e+04 3.990938017203198296e+00 4.103482272361669986e-02
5.964424718234589818e+04 4.048043869700442166e+00 4.309741743668332042e-02
5.964424721888937347e+04 3.930192699912590459e+00 4.042469605262213189e-02
5.964424725543284148e+04 3.941187369006125429e+00 3.947349181467277313e-02
5.964424729197630950e+04 3.941948120637245534e+00 3.907592240581134885e-02
5.964424732851978479e+04 3.965070739140006850e+00 4.065722251344068561e-02
5.964424736506326008e+04 3.947622657982102101e+00 4.086189192729530739e-02
5.964424740160672809e+04 4.004771433859251495e+00 4.278187910602659211e-02
5.964424743815020338e+04 3.986647705748306070e+00 4.176937461565223553e-02
5.964424747469367867e+04 3.953021962102335252e+00 4.023395163696436017e-02
5.964424751123714668e+04 3.931703656671188263e+00 4.063789582443395193e-02
5.964424754778061470e+04 3.981914838171678461e+00 4.250798273309790154e-02
5.964424758432408998e+04 3.893209599641135110e+00 4.059335618933195000e-02
5.964424762086756527e+04 4.011359948068808912e+00 4.321885106536942772e-02
5.964424765741103329e+04 3.994891680404950574e+00 4.126461060158301275e-02
5.964424769395450858e+04 4.017333495762342999e+00 4.307323235404415113e-02
5.964424773049798387e+04 3.972640854564542856e+00 4.226089587512788653e-02
5.964424776704145188e+04 4.053595190571239293e+00 4.078959564058330656e-02
5.964424780358491989e+04 4.059283783300980275e+00 4.166136678263632903e-02
5.964424784012839518e+04 3.973658447216703582e+00 4.378724507839334978e-02
5.964424787667187047e+04 4.017037616113309006e+00 4.343826983942666170e-02
5.964424791321533849e+04 3.997363966972392824e+00 4.471512488828698062e-02
5.964424794975880650e+04 4.032252719627022586e+00 4.922400028607408495e-02
5.964424798630228179e+04 4.036805724690628594e+00 4.279831440043996987e-02
5.964424802284575708e+04 4.024026093348033406e+00 4.289120425467510961e-02
5.964424805938922509e+04 3.963500239305331352e+00 4.147346359869415883e-02
5.964424809593270038e+04 4.013364545891618285e+00 4.318447911753330037e-02
5.964424813247617567e+04 4.072715135616245874e+00 4.475247206914372000e-02
5.964424816901964368e+04 4.030147213399771999e+00 4.410375245624106183e-02
5.964424820556311170e+04 4.031331263675208554e+00 4.406574175692504897e-02
5.964424824210658699e+04 4.019595140771995645e+00 4.236719978522387325e-02
5.964424827865006228e+04 3.985234046768564298e+00 4.038784396859270570e-02
5.964424831519353029e+04 3.976502586844050668e+00 3.964773119129996748e-02
5.964424835173699830e+04 3.946344754581780023e+00 3.905532128898153016e-02
5.964424838828047359e+04 4.013167195340659354e+00 4.245893177280431890e-02
5.964424842482394888e+04 4.026951359971649325e+00 4.062846552097206659e-02
5.964424846136741689e+04 3.981843864325438798e+00 3.974835517057571238e-02
5.964424849791089218e+04 3.929476503814126609e+00 3.890252085683785360e-02
5.964424853445436747e+04 3.915023452535985715e+00 3.985788446187479850e-02
5.964424857099783549e+04 4.004259486775307408e+00 4.380046626583500302e-02
5.964424860754130350e+04 3.963718558015532523e+00 4.053146904961146824e-02
5.964424864408477879e+04 3.978250285948910392e+00 4.039816122869652887e-02
5.964424868062825408e+04 3.982051701379559994e+00 4.142681253452629164e-02
5.964424871717172209e+04 3.949620677386404211e+00 4.347905420791960129e-02
5.964424875371519011e+04 3.993899409583011373e+00 4.404167174340599400e-02
5.964424879025866539e+04 4.046619112185344314e+00 4.364028200477305941e-02
5.964424882680214068e+04 4.000017498221014378e+00 4.347652109671806819e-02
5.964424886334560870e+04 3.932958482487137530e+00 4.194854431854887905e-02
5.964424889988908399e+04 4.024582786755059871e+00 4.425814621016264938e-02
5.964424893643255928e+04 3.895510961605381794e+00 4.047424074042211412e-02
5.964424897297602729e+04 3.856675373717833200e+00 3.992486320019307533e-02
5.964424900951949530e+04 3.844083369657482319e+00 4.166364635124452515e-02
5.964424904606297059e+04 3.987351168383859168e+00 4.405330601823797404e-02
5.964424908260644588e+04 3.934358085399936034e+00 4.150606051354954057e-02
5.964424911914991389e+04 3.923063856706066943e+00 4.057114174738530449e-02
5.964424915569338191e+04 3.963217883838618061e+00 4.501051250061413600e-02
5.964424919223685720e+04 3.934643569380361861e+00 4.038435787985666242e-02
5.964424922878033249e+04 3.890324679164941735e+00 4.110169739312551779e-02
5.964424926532380050e+04 3.858225995316159285e+00 4.022825534979559969e-02
5.964424930186726851e+04 3.868282723987422234e+00 4.065460954010904210e-02
5.964424933841074380e+04 3.859137497126758021e+00 3.828289312476060302e-02
5.964424937495421909e+04 3.911094958422981271e+00 4.183842526012153396e-02
5.964424941149768711e+04 3.889546717076536542e+00 4.071782221875381441e-02
5.964424944804116240e+04 3.893951474448137162e+00 3.977633223835357751e-02
5.964424948458463041e+04 3.919397255127557766e+00 4.095762701891610819e-02
5.964424952112810570e+04 3.925212530569465841e+00 4.256224785289585560e-02
5.964424955767157371e+04 3.842670254487161152e+00 4.093626764803003082e-02
5.964424959421504900e+04 3.892204951736607299e+00 4.014584691862753407e-02
5.964424963075852429e+04 3.864859655885341194e+00 3.845563868175465305e-02
5.964424966730199230e+04 3.870016831523368062e+00 4.066314876543413587e-02
5.964424970384546032e+04 3.885437690479357276e+00 4.007943657008315036e-02
5.964424974038893561e+04 3.854345826626810467e+00 4.048911125019143825e-02
5.964424977693241090e+04 3.892310919228819444e+00 3.943744895065821182e-02
5.964424981347587891e+04 3.910875186993378883e+00 4.235308842147068181e-02
5.964424985001935420e+04 3.857608213958896304e+00 4.080808798381913710e-02
5.964424988656282949e+04 3.953800061215359651e+00 4.163069639282975659e-02
5.964424992310629750e+04 3.832247853710745833e+00 3.979695155747614566e-02
5.964424995964976551e+04 3.885037946402865039e+00 4.063997130930883245e-02
5.964424999619324080e+04 4.018244620137806145e+00 4.277876201864744266e-02
5.964425003273671609e+04 3.910733575567122422e+00 4.102826129735322180e-02
5.964425006928018411e+04 3.930771622352982053e+00 4.281317466666868105e-02
5.964425010582365212e+04 3.905781285467339270e+00 3.972430013965667916e-02
5.964425014236712741e+04 3.880823802269264711e+00 4.211445169739717193e-02
5.964425017891060270e+04 3.919265228782633059e+00 3.987786123505544095e-02
5.964425021545407071e+04 3.934047656564596096e+00 4.208129792422353466e-02
5.964425025199754600e+04 3.879584432907302816e+00 3.966959020914154893e-02
5.964425028854102129e+04 3.873795474310261167e+00 3.863070279860481016e-02
5.964425032508448930e+04 3.927356559787339219e+00 4.033932566385516061e-02
5.964425036162795732e+04 3.922041958532210160e+00 4.115270224489606804e-02
5.964425039817143261e+04 3.875303898647979750e+00 3.853841681699256977e-02
5.964425043471490790e+04 3.915269901040111744e+00 4.145892554532252389e-02
5.964425047125837591e+04 3.933966580753525566e+00 4.027834078534490991e-02
5.964425050780185120e+04 3.889221051896915693e+00 3.938290332878977007e-02
5.964425054434531921e+04 3.931755702071150882e+00 4.164518857330414686e-02
5.964425058088879450e+04 3.906282447646269418e+00 3.995348900042498125e-02
5.964425061743226252e+04 3.899830985256534710e+00 3.981068983985984466e-02
5.964425065397573781e+04 3.907045592563180403e+00 4.093548560569514050e-02
5.964425069051921309e+04 4.006939895547490416e+00 4.492004541513418964e-02
5.964425072706268111e+04 3.937004070930794519e+00 4.646452121093991999e-02
5.964425076360614912e+04 3.924153841661069286e+00 4.249558040856538099e-02
5.964425080014962441e+04 3.865325884543762136e+00 4.148396128801784544e-02
5.964425083669309970e+04 3.941325053938851575e+00 4.218595451153973191e-02
5.964425087323656771e+04 3.908468333669035566e+00 4.235643075868261026e-02
5.964425090978004300e+04 3.954727092950461653e+00 4.220989424086680347e-02
5.964425094632351829e+04 3.906555293898202663e+00 4.094503387981693332e-02
5.964425098286698631e+04 3.880634141868035680e+00 4.064270431833393732e-02
5.964425101941045432e+04 3.914626617663179875e+00 4.132828808031618201e-02
5.964425105595392961e+04 3.937487969481855643e+00 4.157129118559586139e-02
5.964425109249740490e+04 3.938736296121655212e+00 3.997669047081861549e-02
5.964425112904087291e+04 3.866387144270366338e+00 3.974588827895433191e-02
5.964425116558434092e+04 3.949473793833639501e+00 4.226578470133343646e-02
5.964425120212781621e+04 3.978373417831107872e+00 4.303170692813979015e-02
5.964425123867129150e+04 3.883908079202196717e+00 3.987188412317697883e-02
5.964425127521475952e+04 3.852111658760104973e+00 3.997184819145166434e-02
5.964425131175823481e+04 3.907789573448759768e+00 4.297697539398102895e-02
5.964425134830171010e+04 3.907861136034232796e+00 4.221863402682977245e-02
5.964425138484517811e+04 3.903595995174081956e+00 4.381373085188505767e-02
5.964425142138864612e+04 3.940309765085214355e+00 4.389799492901590855e-02
5.964425145793212141e+04 3.948829406372686979e+00 4.453428088420501724e-02
5.964425149447559670e+04 3.973076321415534906e+00 4.433290522905271314e-02
5.964425153101906471e+04 4.017898014429946763e+00 4.527083326447525063e-02
5.964425156756253273e+04 3.873472741697835176e+00 4.368719579592434538e-02
5.964425160410600802e+04 3.940927611616817927e+00 4.198196672623279169e-02
5.964425164064948331e+04 3.903968691114654277e+00 4.025725293668568072e-02
5.964425167719295132e+04 3.942673389407630680e+00 3.952082775331226122e-02
5.964425171373642661e+04 4.026086342201472767e+00 4.275031647846230104e-02
5.964425175027990190e+04 3.931083929867058124e+00 4.250593675534466293e-02
5.964425178682336991e+04 3.986603118091245790e+00 4.286153769439444289e-02
5.964425182336683793e+04 3.937624155740961474e+00 4.042669097435098308e-02
5.964425185991031321e+04 4.028246040004624717e+00 4.482937028094167303e-02
5.964425189645378850e+04 3.925613240911019819e+00 4.390548638665131564e-02
5.964425193299725652e+04 3.931657717354050341e+00 4.250182220211871226e-02
5.964425196954073181e+04 4.003966008936509446e+00 4.522036337873857476e-02
5.964425200608419982e+04 4.071034113151271505e+00 4.684834635792708285e-02
5.964425204262767511e+04 3.906583750168987734e+00 4.188332210679369255e-02
5.964425207917114312e+04 4.013058910324556194e+00 4.213548316566094465e-02
5.964425211571461841e+04 3.976171866019909018e+00 4.255849493432205255e-02
5.964425215225809370e+04 4.035735454058937854e+00 4.338862313531062498e-02
5.964425218880156172e+04 3.940063109482970560e+00 4.178993620869091152e-02
5.964425222534502973e+04 4.021920783225229279e+00 4.258156414118520472e-02
5.964425226188850502e+04 3.935343867603977142e+00 4.182407722485444873e-02
5.964425229843198031e+04 3.997854200704144212e+00 4.356101363725499442e-02
5.964425233497544832e+04 4.003651066480555798e+00 4.308240599571201701e-02
5.964425237151891633e+04 3.951340298047100852e+00 4.101569166930345983e-02
5.964425240806239162e+04 3.953679085666931936e+00 4.132625992603617543e-02
5.964425244460586691e+04 4.006632030773561226e+00 4.146729194890656084e-02
5.964425248114933493e+04 3.933743133816064663e+00 4.054366457597549656e-02
5.964425251769281022e+04 4.002576019278595965e+00 4.148519532879886562e-02
5.964425255423627823e+04 3.950184225676453664e+00 3.998338024353923631e-02
5.964425259077975352e+04 4.049996199119365592e+00 4.519942813251515840e-02
5.964425262732322153e+04 3.987652457607932188e+00 4.185627415971825138e-02
5.964425266386669682e+04 3.995876657266598464e+00 4.089412111373514486e-02
5.964425270041017211e+04 4.014407971253493912e+00 4.368657873478414000e-02
5.964425273695364012e+04 4.007271803596323068e+00 4.115898450238167361e-02
5.964425277349710814e+04 3.954355986458788941e+00 3.996037752746694344e-02
5.964425281004058343e+04 4.000973732275479477e+00 4.249141387862826608e-02
5.964425284658405872e+04 4.019077460269743440e+00 4.275486097783367384e-02
5.964425288312752673e+04 3.999000215070014352e+00 4.235085602504468777e-02
5.964425291967099474e+04 4.015536057957868721e+00 4.364925143060089524e-02
5.964425295621447003e+04 4.016890297546566124e+00 4.152792345491945758e-02
5.964425299275794532e+04 3.959319260540088425e+00 4.057313573493630948e-02
5.964425302930141333e+04 3.987906374943174459e+00 4.222847192636118574e-02
5.964425306584488862e+04 3.980624553931835230e+00 4.054472316420779099e-02
5.964425310238836391e+04 3.980571972411848680e+00 4.005039534841949717e-02
5.964425313893183193e+04 4.042817803317663383e+00 4.240511673710251062e-02
5.964425317547529994e+04 4.042532879522787503e+00 4.290908105611940943e-02
5.964425321201877523e+04 3.897362368878361849e+00 4.105567063341766798e-02
5.964425324856225052e+04 3.967903857490558739e+00 4.065215021178368582e-02
5.964425328510571853e+04 3.962435187882318299e+00 4.218008867832769015e-02
5.964425332164918655e+04 4.009653787210327280e+00 4.343745177902827437e-02
5.964425335819266184e+04 3.963974353060565559e+00 4.437261867161564066e-02
5.964425339473613712e+04 3.967763879996341725e+00 4.670980223196288805e-02
5.964425343127960514e+04 3.985889135564260943e+00 4.435154236612901674e-02
5.964425346782308043e+04 3.894588568072038903e+00 4.264222543745407185e-02
5.964425350436655572e+04 3.994164592308454331e+00 4.400124953706323339e-02
5.964425354091002373e+04 3.954840361463309417e+00 4.344151580967945542e-02
5.964425357745349174e+04 3.972324282512995630e+00 4.576129375250052866e-02
5.964425361399696703e+04 3.991634645010143867e+00 4.556468854035528732e-02
5.964425365054044232e+04 3.969914338231044226e+00 4.518503230346133243e-02
5.964425368708391034e+04 3.949640826099969360e+00 4.364333475592150485e-02
5.964425372362737835e+04 3.942135128385324094e+00 4.306546680790430959e-02
5.964425376017085364e+04 4.024735144829647560e+00 4.673438118821732212e-02
5.964425379671432893e+04 3.999709102756542123e+00 4.641177575623116336e-02
5.964425383325779694e+04 3.976799600153429814e+00 4.371715385449591318e-02
5.964425386980127223e+04 3.954364569961488662e+00 4.129356169163675427e-02
5.964425390634474752e+04 3.974072835848426521e+00 4.389159302536990714e-02
5.964425394288821553e+04 3.937002151783028037e+00 4.497069614000848148e-02
5.964425397943168355e+04 3.959253877916693032e+00 4.421647670294891197e-02
5.964425401597515884e+04 3.964901249035356123e+00 4.474276722978930143e-02
5.964425405251863413e+04 3.933463942211299802e+00 4.211987493772711977e-02
5.964425408906210214e+04 3.950893318779800989e+00 4.238002182918983868e-02
5.964425412560557015e+04 4.052386502778562161e+00 4.305976050384984627e-02
5.964425416214904544e+04 3.957895645667251827e+00 4.319469398128585741e-02
5.964425419869252073e+04 3.998017777168449083e+00 4.640837479815824312e-02
5.964425423523598874e+04 3.970930398742318346e+00 4.621404703104764478e-02
5.964425427177946403e+04 4.054393605390971267e+00 4.353722676549348636e-02
5.964425430832293932e+04 3.949726188319316655e+00 3.973860293799493654e-02
5.964425434486640734e+04 4.040884206788388333e+00 4.128486327685234464e-02
5.964425438140987535e+04 4.010458002893662055e+00 3.973946036299882273e-02
5.964425441795335064e+04 3.974778173688255478e+00 4.184839770458417818e-02
5.964425445449682593e+04 3.944513956289392720e+00 4.096937958378656791e-02
5.964425449104029394e+04 3.973340312411781206e+00 4.131110069189544709e-02
5.964425452758376196e+04 3.952693785886275180e+00 4.169992944922440437e-02
5.964425456412723724e+04 3.995129662563494222e+00 4.441547514851029027e-02
5.964425460067071253e+04 3.979964114832536204e+00 4.433806042157745902e-02
5.964425463721418055e+04 3.953957566923486322e+00 4.231760454605698607e-02
5.964425467375765584e+04 3.911182045924198825e+00 4.162093842272082678e-02
5.964425471030113113e+04 3.892438322344702772e+00 3.874085790310780042e-02
5.964425474684459914e+04 3.914149590637864495e+00 4.155625953482618151e-02
5.964425478338806715e+04 3.934490397970544784e+00 4.085332739277047071e-02
5.964425481993154244e+04 3.921179683996574905e+00 4.059639351355019687e-02
5.964425485647501773e+04 3.933842503593633744e+00 4.154788651974682806e-02
5.964425489301848575e+04 3.987573746096656269e+00 4.213952035002369034e-02
5.964425492956196103e+04 3.922527340943561924e+00 4.188303507335757597e-02
5.964425496610543632e+04 3.919718438405549232e+00 4.083949324963929289e-02
5.964425500264890434e+04 4.033750857727691042e+00 4.423751887367222829e-02
5.964425503919237235e+04 3.874885896850753131e+00 4.021091575652491201e-02
5.964425507573584764e+04 3.913320929909060997e+00 4.008289670782003850e-02
5.964425511227932293e+04 3.919678164072322168e+00 3.986689258252959500e-02
5.964425514882279094e+04 3.925013269945304195e+00 4.046680302176428740e-02
5.964425518536625896e+04 3.967039452157247403e+00 4.192122556543463607e-02
5.964425522190973425e+04 3.943234277495534013e+00 4.065918795570117733e-02
5.964425525845320954e+04 4.000770137341159050e+00 4.529273039977781135e-02
5.964425529499667755e+04 3.956577778551895630e+00 4.272356816139760011e-02
5.964425533154015284e+04 3.978748455724983035e+00 4.289310244709958891e-02
5.964425536808362813e+04 4.015668272475505951e+00 4.250795540642984816e-02
5.964425540462709614e+04 3.979885977836141731e+00 4.218249082024780328e-02
5.964425544117056415e+04 4.011633791510822000e+00 4.339095351429248654e-02
5.964425547771403944e+04 3.988024893318507846e+00 4.303364593693129181e-02
5.964425551425751473e+04 3.957862963732484474e+00 4.357262515767645200e-02
5.964425555080098275e+04 4.020847909035857093e+00 4.283316991503319932e-02
5.964425558734445076e+04 3.951605335866498869e+00 4.130588309192104179e-02
5.964425562388792605e+04 4.073251183940814535e+00 4.425160320504573780e-02
5.964425566043140134e+04 4.001964908237057195e+00 4.519532073487868978e-02
5.964425569697486935e+04 3.973933277100723860e+00 3.967569975558757345e-02
5.964425573351834464e+04 3.979567572583544877e+00 4.292873644812329748e-02
5.964425577006181993e+04 3.990443524405101972e+00 4.296919267843690021e-02
5.964425580660528794e+04 3.982525145007143497e+00 4.322650598824299278e-02
5.964425584314875596e+04 4.050782675168088431e+00 4.452655568515844625e-02
5.964425587969223125e+04 3.959742810808341673e+00 4.136471074161190281e-02
5.964425591623570654e+04 4.074939708815910500e+00 4.337596305957783227e-02
5.964425595277917455e+04 4.127608413584582081e+00 4.475226630933146904e-02
5.964425598932264256e+04 3.937040571412046663e+00 4.099318457099867391e-02
5.964425602586611785e+04 3.926842481385002248e+00 4.007724930416668024e-02
5.964425606240959314e+04 3.990908459588653034e+00 4.185308468554148342e-02
5.964425609895306116e+04 3.962647500907034104e+00 4.124068283229027215e-02
5.964425613549653644e+04 3.925792333406085799e+00 3.958633084547879405e-02
5.964425617204001173e+04 3.953334634056765218e+00 4.151598834227501061e-02
5.964425620858347975e+04 3.997156403638869371e+00 4.174175857073660761e-02
5.964425624512694776e+04 3.896472838958389584e+00 3.860663299698672418e-02
5.964425628167042305e+04 3.977658002767931578e+00 4.208268343793921534e-02
5.964425631821389834e+04 4.019526515820066592e+00 4.196671501214657013e-02
5.964425635475736635e+04 3.997131128422820368e+00 4.121916449058975196e-02
5.964425639130083437e+04 3.981555864281852930e+00 4.214545991868485358e-02
5.964425642784430966e+04 3.872000136551394522e+00 4.221284809000135779e-02
5.964425646438778494e+04 3.925672539750752144e+00 4.273938271896165347e-02
5.964425650093125296e+04 3.944916153682870075e+00 4.067818340361292750e-02
5.964425653747472825e+04 3.976603431651583698e+00 4.170024655170522648e-02
5.964425657401820354e+04 4.032226769209059647e+00 4.418985894694194005e-02
5.964425661056167155e+04 3.959966886838101274e+00 4.221795260504744574e-02
5.964425664710513956e+04 3.957966633726675454e+00 4.332028386596081110e-02
5.964425668364861485e+04 4.004291445097489799e+00 4.260102080594253826e-02
5.964425672019209014e+04 3.914073426070341366e+00 4.246747572915675339e-02
5.964425675673555816e+04 3.856086628450440923e+00 4.157203533068597884e-02
5.964425679327903345e+04 3.934938980037177902e+00 4.255013307851043813e-02
5.964425682982250873e+04 3.998388902380514587e+00 4.329479414658805869e-02
5.964425686636597675e+04 3.975265367438556297e+00 4.377457941675396563e-02
5.964425690290944476e+04 3.934343405248149406e+00 4.243101754046927493e-02
5.964425693945292005e+04 3.904003003696857821e+00 4.169019494194124709e-02
5.964425697599639534e+04 4.002337659278799364e+00 4.429973343981014750e-02
5.964425701253986335e+04 3.944939523455209596e+00 4.589113631111272490e-02
5.964425704908333137e+04 4.005512975662229636e+00 4.698077490948313756e-02
5.964425708562680666e+04 3.958394902105651703e+00 4.477448277115874536e-02
5.964425712217028195e+04 3.924440303872009927e+00 4.146678758168572537e-02
5.964425715871374996e+04 4.001742921929921870e+00 4.342058339890803031e-02
5.964425719525722525e+04 3.964528473326460301e+00 4.241558575396490310e-02
5.964425723180070054e+04 3.999647233131864432e+00 4.236277137984498231e-02
5.964425726834416855e+04 3.958061983280218410e+00 4.233092051670887118e-02
5.964425730488763656e+04 3.898810065526028268e+00 4.095746237662456490e-02
5.964425734143111185e+04 3.941752921051868697e+00 4.167643152624918995e-02
5.964425737797458714e+04 3.938958128064625974e+00 4.278716766172863811e-02
5.964425741451805516e+04 3.998193299317926552e+00 4.301208315395009529e-02
5.964425745106152317e+04 3.928972710354064368e+00 4.328145138544732540e-02
5.964425748760499846e+04 3.964448350714926406e+00 4.308500483775468126e-02
5.964425752414847375e+04 3.978045812833941763e+00 4.338038830450035438e-02
5.964425756069194176e+04 3.934034121087252256e+00 4.199881135766225099e-02
5.964425759723540978e+04 3.956007729907923043e+00 4.622052745963864395e-02


==> figures/ground-lomb/20220306_tic3788_b.dat <==
5.964518885960002808e+04 1.384647157043676913e+01 3.254428526663420973e-01
5.964518894946921500e+04 1.403603695262900963e+01 2.675012424340501571e-01
5.964518905430514133e+04 1.398837948066320891e+01 2.688251733258619769e-01
5.964518915914106765e+04 1.393590109173863212e+01 2.661888768228434232e-01
5.964518926397699397e+04 1.328488881106636477e+01 2.444232323489475278e-01
5.964518936881292029e+04 1.382127952676147764e+01 2.676719085907772744e-01
5.964518947364884662e+04 1.398002548189552563e+01 2.744426259424740389e-01
5.964518957848477294e+04 1.292175619795338903e+01 2.366663904011463426e-01
5.964518968332069926e+04 1.342336718163499043e+01 2.560953069241581614e-01
5.964518978815662558e+04 1.391994031803131016e+01 2.628637152046183201e-01
5.964518989299255190e+04 1.347508596187863894e+01 2.449244641644531539e-01
5.964518999782847823e+04 1.353481349911190001e+01 2.466342724917348905e-01
5.964519010266440455e+04 1.381218305002231261e+01 2.567253818738965410e-01
5.964519020750033087e+04 1.338772825446691428e+01 2.492310789161396034e-01
5.964519031233625719e+04 1.335053373773978969e+01 2.389836673180388005e-01
5.964519041717218352e+04 1.371463370804464610e+01 2.438377464240370218e-01
5.964519052200810984e+04 1.381730170526442691e+01 2.538782308242246710e-01
5.964519062684403616e+04 1.332494750681921047e+01 2.412804412995280257e-01
5.964519073167996248e+04 1.370448865340397937e+01 2.531180448156087337e-01
5.964519083651588880e+04 1.315330745371905685e+01 2.350967387119656526e-01
5.964519094135181513e+04 1.325680598534999532e+01 2.477519323470877555e-01
5.964519104618774145e+04 1.346894803548795849e+01 2.546574378386612381e-01
5.964519115102366777e+04 1.333002140318495243e+01 2.502908289081648974e-01
5.964519125585958682e+04 1.370678429323580261e+01 2.593027312547881991e-01
5.964519136069550586e+04 1.386123047267177988e+01 2.592283233305631707e-01
5.964519146553143219e+04 1.358844269152623419e+01 2.548566022043094459e-01
5.964519157036735851e+04 1.332947774272695440e+01 2.509884757369092445e-01
5.964519167520328483e+04 1.364110864656395350e+01 2.596061814932610901e-01
5.964519178003921115e+04 1.360087868197703287e+01 2.584253384420735489e-01
5.964519188487514475e+04 1.365670981748009716e+01 2.619155158081094559e-01
5.964519198971106380e+04 1.358916976111519404e+01 2.591981015398335253e-01
5.964519209454699012e+04 1.378082602953536018e+01 2.682592525412162421e-01
5.964519219938291644e+04 1.373105832227983392e+01 2.795777754796651138e-01
5.964519230421884276e+04 1.303279188010587930e+01 2.446741256651587537e-01
5.964519240905476909e+04 1.375152478914631970e+01 2.657121620858258759e-01
5.964519251389069541e+04 1.377270264303919589e+01 2.699587979351405487e-01
5.964519261872662173e+04 1.339304172194609777e+01 2.558861487562872350e-01
5.964519272356254805e+04 1.332355483947027075e+01 2.583016969692346065e-01
5.964519282839847438e+04 1.364751571445730249e+01 2.561515870325939970e-01
5.964519293323440070e+04 1.375611228493812277e+01 2.660112061034995978e-01
5.964519303807032702e+04 1.339548122759327065e+01 2.470796221881183807e-01
5.964519314290625334e+04 1.379813065326633037e+01 2.624307843143668384e-01
5.964519324774217966e+04 1.369742543971450566e+01 2.640587263387578765e-01
5.964519335257810599e+04 1.331104111918380006e+01 2.422194015930791977e-01
5.964519345741403231e+04 1.375126202871115311e+01 2.684222537749104687e-01
5.964519356224995863e+04 1.350157932942261141e+01 2.492999224951393256e-01
5.964519366708588495e+04 1.372037876979390525e+01 2.548418691801440650e-01
5.964519377192181128e+04 1.370586844283293182e+01 2.514146189614809845e-01
5.964519387675773760e+04 1.394701372074253243e+01 2.622953484436787441e-01
5.964519398159366392e+04 1.336070793694204006e+01 2.495358646165259098e-01
5.964519408642959024e+04 1.358566831488894167e+01 2.560660051928089764e-01
5.964519419126551657e+04 1.387404870624048669e+01 2.629056057720204898e-01
5.964519429610144289e+04 1.326265689172072193e+01 2.504921890418499442e-01
5.964519440093736921e+04 1.426551229508196705e+01 2.734145427204699996e-01
5.964519450577329553e+04 1.427195658851233873e+01 2.673038451410604255e-01
5.964519461060922185e+04 1.340393413508870069e+01 2.423534625309249901e-01
5.964519471544514818e+04 1.343734701014104260e+01 2.411220889780063270e-01
5.964519482028107450e+04 1.369407102029435741e+01 2.589030193193628260e-01
5.964519492511700082e+04 1.408089277757524371e+01 2.570601762997657413e-01
5.964519502995292714e+04 1.374107195387421321e+01 2.556464665567405592e-01
5.964519513478885347e+04 1.375228484764378045e+01 2.569163683889759131e-01
5.964519523962477979e+04 1.380556712894073712e+01 2.646123180831765342e-01
5.964519534446070611e+04 1.390251940677798004e+01 2.608708486294263329e-01
5.964519544929663243e+04 1.409567129861041757e+01 2.709637089924353259e-01
5.964519555413255875e+04 1.366690259918996730e+01 2.559491890057666863e-01
5.964519565896848508e+04 1.361591729060790712e+01 2.472498580771577692e-01
5.964519576380441140e+04 1.359400936886504674e+01 2.427076924544350756e-01
5.964519586864033772e+04 1.427014054142005861e+01 2.595012276509610083e-01
5.964519597347626404e+04 1.398305352870221974e+01 2.485375661876411679e-01
5.964519607831219037e+04 1.425401955239557239e+01 2.583268302367899838e-01
5.964519618314811669e+04 1.377435765977165438e+01 2.432144886561139474e-01
5.964519628798404301e+04 1.382666321717845292e+01 2.430736541721876254e-01
5.964519639281996933e+04 1.414830217628295728e+01 2.554475214490878332e-01
5.964519649765589566e+04 1.425251142471765320e+01 2.585731120176131825e-01
5.964519660249182198e+04 1.382229595743427630e+01 2.448937954611112855e-01
5.964519670732774830e+04 1.397895882818685642e+01 2.506196549915297167e-01
5.964519681216367462e+04 1.395735323383084570e+01 2.540290504731532728e-01
5.964519691699960094e+04 1.393890154694807570e+01 2.547655209038962032e-01
5.964519702183552727e+04 1.377953726902599207e+01 2.518754890553816517e-01
5.964519712667145359e+04 1.368664565688398760e+01 2.496331558526660166e-01
5.964519723150737991e+04 1.386195246044995599e+01 2.652945910979791488e-01
5.964519733634330623e+04 1.387096581281770113e+01 2.561857899816275541e-01
5.964519744117923256e+04 1.361726791442797690e+01 2.482158215712599592e-01
5.964519754601515888e+04 1.388177487791209685e+01 2.505898495382862246e-01
5.964519765085108520e+04 1.355221562002407687e+01 2.461348208251933622e-01
5.964519775568701152e+04 1.357728155720816865e+01 2.572313444892431189e-01
5.964519786052293784e+04 1.373020504731861280e+01 2.597193036641562425e-01
5.964519796535886417e+04 1.334962807589970701e+01 2.499841709928481981e-01
5.964519807019479049e+04 1.327500241010315385e+01 2.549261579023731628e-01
5.964519817503071681e+04 1.348686648076285444e+01 2.558594270961837558e-01
5.964519827986664313e+04 1.346239978415047744e+01 2.624207997222882671e-01
5.964519838470256218e+04 1.319352366353707673e+01 2.530781100336194078e-01
5.964519848953848123e+04 1.322533460803059313e+01 2.583726253426947839e-01
5.964519859437441482e+04 1.325250777604976626e+01 2.590628142744379470e-01
5.964519869921033387e+04 1.323393538740014996e+01 2.449179169144574675e-01
5.964519880404627474e+04 1.325860299921073526e+01 2.454863551642380293e-01
5.964519890888220107e+04 1.325601995521860488e+01 2.387609064420102845e-01
5.964519901371812011e+04 1.380301767086239728e+01 2.583299209634378202e-01
5.964519911855403916e+04 1.313177872075368846e+01 2.384814745245225631e-01
5.964519922338996548e+04 1.354620905336594383e+01 2.508906411655094648e-01
5.964519932822589180e+04 1.314753711996229057e+01 2.385904992044478312e-01
5.964519943306181813e+04 1.341211651565728857e+01 2.502522914654460862e-01
5.964519953789774445e+04 1.302576875179614824e+01 2.376281110475240710e-01
5.964519964273367077e+04 1.397607461476074597e+01 2.576761205241409058e-01
5.964519974756959709e+04 1.342980324527710323e+01 2.373709298532125922e-01
5.964519985240552342e+04 1.363439795655703612e+01 2.486600330067653963e-01
5.964519995724144974e+04 1.388744719982214804e+01 2.585801663141442663e-01
5.964520006207737606e+04 1.346776015895897416e+01 2.459231078330011977e-01
5.964520016691330238e+04 1.362756534461623659e+01 2.505299789698705593e-01
5.964520027174922870e+04 1.368856423573255121e+01 2.459511098343428182e-01
5.964520037658515503e+04 1.360657693962987658e+01 2.421164427128610908e-01
5.964520048142108135e+04 1.403999517403631536e+01 2.536876550643912265e-01
5.964520058625700767e+04 1.384078139683682096e+01 2.566293409496235856e-01
5.964520069109293399e+04 1.354110846385189326e+01 2.444359760504001000e-01
5.964520079592886032e+04 1.366602575657433860e+01 2.517574103003155095e-01
5.964520090076478664e+04 1.328179845802177539e+01 2.296788585605834265e-01
5.964520100560071296e+04 1.343060428081516733e+01 2.374370034016419495e-01
5.964520111043663928e+04 1.315757157111059783e+01 2.289256298210404494e-01
5.964520121527256561e+04 1.319749937676184715e+01 2.277653898596831428e-01
5.964520132010849193e+04 1.338588447370483436e+01 2.373454143206274181e-01
5.964520142494441825e+04 1.395500150799235861e+01 2.551619952738837238e-01
5.964520152978034457e+04 1.379631443247456701e+01 2.473550376054346189e-01
5.964520163461627089e+04 1.401787365796775120e+01 2.516228356526655219e-01
5.964520173945219722e+04 1.339198458574180961e+01 2.379277706495382116e-01
5.964520184428812354e+04 1.334258365818827485e+01 2.318475015030813657e-01
5.964520194912404986e+04 1.334242447805295484e+01 2.342596620751727921e-01
5.964520205395997618e+04 1.371857269941682134e+01 2.510876900847522908e-01
5.964520215879590251e+04 1.378104802625037273e+01 2.520816549265131878e-01
5.964520226363182883e+04 1.359520049905452588e+01 2.421353974876091497e-01
5.964520236846775515e+04 1.404331503310188900e+01 2.541186818488466170e-01
5.964520247330368147e+04 1.336685425965456986e+01 2.375788790094651437e-01
5.964520257813960779e+04 1.406933464076321094e+01 2.643757614614671292e-01
5.964520268297553412e+04 1.349680425303147935e+01 2.512714427503592307e-01
5.964520278781146044e+04 1.335188608740117111e+01 2.487306959592043565e-01
5.964520289264738676e+04 1.340154917148739955e+01 2.494283409574697963e-01
5.964520299748331308e+04 1.320178874145086567e+01 2.503410562219285374e-01
5.964520310231923941e+04 1.320009267124874341e+01 2.380731089168955095e-01
5.964520320715516573e+04 1.336301383187751490e+01 2.501340748727737817e-01
5.964520331199109205e+04 1.383017305789462803e+01 2.625576251559035845e-01
5.964520341682701837e+04 1.363216229193341889e+01 2.511559111060858718e-01
5.964520352166294469e+04 1.309568815000379693e+01 2.346870235451944675e-01
5.964520362649887102e+04 1.349432406557120778e+01 2.486444722274263053e-01
5.964520373133479734e+04 1.347581897144653773e+01 2.399032214281195119e-01
5.964520383617072366e+04 1.357092729853335555e+01 2.522757843790421894e-01
5.964520394100664998e+04 1.375942712110224875e+01 2.578502152537441861e-01
5.964520404584257631e+04 1.350257276405200280e+01 2.511778743463721764e-01
5.964520415067850263e+04 1.320417194658348770e+01 2.436666869358241894e-01
5.964520425551442895e+04 1.350671014175795825e+01 2.545080129398310520e-01
5.964520436035035527e+04 1.369061360266121596e+01 2.536970807761896873e-01
5.964520446518628160e+04 1.330275085964363946e+01 2.470019663089586814e-01
5.964520457002220792e+04 1.340904849820340061e+01 2.452623228025257729e-01
5.964520467485813424e+04 1.322392208701061378e+01 2.360034207599529532e-01
5.964520477969406056e+04 1.334737683504571670e+01 2.345284161942346735e-01
5.964520488452998688e+04 1.342105159161414107e+01 2.386528833682690920e-01
5.964520498936591321e+04 1.374272719987177460e+01 2.537614698702306826e-01
5.964520509420183953e+04 1.331040671023115252e+01 2.385852387971404975e-01
5.964520519903776585e+04 1.336183738734373350e+01 2.374643587623540553e-01
5.964520530387369217e+04 1.347786238834311767e+01 2.463685232729903585e-01
5.964520540870961850e+04 1.371913697182396596e+01 2.481295120545293220e-01
5.964520551354554482e+04 1.358103879233993894e+01 2.443859802301751316e-01
5.964520561838147114e+04 1.337349631731348509e+01 2.421184302768384922e-01
5.964520572321739746e+04 1.356796258975914249e+01 2.448488978757198953e-01
5.964520582805332378e+04 1.342630549579503096e+01 2.412214484578367735e-01
5.964520593288925011e+04 1.335619162750794509e+01 2.464297860860180933e-01
5.964520603772517643e+04 1.342054064528630875e+01 2.423091185326171904e-01
5.964520614256110275e+04 1.325680135067725907e+01 2.373128049549001750e-01
5.964520624739702907e+04 1.334875382766773733e+01 2.397840118225827988e-01
5.964520635223295540e+04 1.377903167818479702e+01 2.487611861335073116e-01
5.964520645706888172e+04 1.329889910733221470e+01 2.366731901049235753e-01
5.964520656190480804e+04 1.356117943866288122e+01 2.441394150360894633e-01
5.964520666674073436e+04 1.316259189934970841e+01 2.360232948726886104e-01
5.964520677157666069e+04 1.376321969390233946e+01 2.608194156014029819e-01
5.964520687641258701e+04 1.351762519523141037e+01 2.428029497759613131e-01
5.964520698124851333e+04 1.355511607568770849e+01 2.515908197344593478e-01
5.964520708608443965e+04 1.310857197770516969e+01 2.376250873391044793e-01
5.964520719092036597e+04 1.347842342430980622e+01 2.464503193770808676e-01
5.964520729575629230e+04 1.325618500221064444e+01 2.384763948729937688e-01
5.964520740059221862e+04 1.405885224891673779e+01 2.541023466969358768e-01
5.964520750542814494e+04 1.372944729208884773e+01 2.428843975332539706e-01
5.964520761026407126e+04 1.335601111217549430e+01 2.292012758923652749e-01
5.964520771509999759e+04 1.391250728101713285e+01 2.473035677332588445e-01
5.964520781993592391e+04 1.394459299169698951e+01 2.568890888847473741e-01
5.964520792477185023e+04 1.371071950112483684e+01 2.497162583672986325e-01
5.964520802960777655e+04 1.363692143787239175e+01 2.430504287341909431e-01
5.964520813444370287e+04 1.342536345509805074e+01 2.365245033651061923e-01
5.964520823927962920e+04 1.384926589222329874e+01 2.529557993614241496e-01
5.964520834411555552e+04 1.343815419465708594e+01 2.382344116368628473e-01
5.964520844895148184e+04 1.355742401349998971e+01 2.450958804754710951e-01
5.964520855378740816e+04 1.343518701761329837e+01 2.361404566093619761e-01
5.964520865862333449e+04 1.305266249763122843e+01 2.282716169353346258e-01
5.964520876345926081e+04 1.326161823317726096e+01 2.355861290707758071e-01
5.964520886829518713e+04 1.358756014830007075e+01 2.507874079690070590e-01
5.964520897313111345e+04 1.340869463914723347e+01 2.550384660662907144e-01
5.964520907796703978e+04 1.342147407797065739e+01 2.415276734194026498e-01
5.964520918280296610e+04 1.372062745098039116e+01 2.515173476086375870e-01
5.964520928763889242e+04 1.358215218021850568e+01 2.420684829944913796e-01
5.964520939247481874e+04 1.347288394288916002e+01 2.407241203073411939e-01
5.964520949731074506e+04 1.385003258873022425e+01 2.551161577227235022e-01
5.964520960214667139e+04 1.344240939492922671e+01 2.378294099917362958e-01
5.964520970698259771e+04 1.335841787346085319e+01 2.493280657214481388e-01
5.964520981181852403e+04 1.350569560792296286e+01 2.539929495804680304e-01
5.964520991665445035e+04 1.348089215821253539e+01 2.492651249671228308e-01
5.964521002149037668e+04 1.333756650743718275e+01 2.453626466577530640e-01
5.964521012632630300e+04 1.322781013564503994e+01 2.398019682904074246e-01
5.964521023116222932e+04 1.348046219307491356e+01 2.476412886416864967e-01
5.964521033599815564e+04 1.336928617064529057e+01 2.531205016724566992e-01
5.964521044083408196e+04 1.333247264937648247e+01 2.404213347553991742e-01
5.964521054567000829e+04 1.409096563208474606e+01 2.621079924316588872e-01
5.964521065050593461e+04 1.385969864429690368e+01 2.509267904885276734e-01
5.964521075534186093e+04 1.394366983823030814e+01 2.447981998675755611e-01
5.964521086017778725e+04 1.367021691635455838e+01 2.359935673793548128e-01
5.964521096501371358e+04 1.396733738143429804e+01 2.491217990146648575e-01
5.964521106984963990e+04 1.360815212091662652e+01 2.424382235095269567e-01
5.964521117468556622e+04 1.380322714599276246e+01 2.507620811648660908e-01
5.964521127952149254e+04 1.424081998614337508e+01 2.597275856856932630e-01
5.964521138435741886e+04 1.336039820462654149e+01 2.393092383838519299e-01
5.964521148919334519e+04 1.372484648086915371e+01 2.389861798207328636e-01
5.964521159402927151e+04 1.324050560621347294e+01 2.253564992388434329e-01
5.964521169886519783e+04 1.373791619791975016e+01 2.414470625305037144e-01
5.964521180370112415e+04 1.364389160020632197e+01 2.469370047117441236e-01
5.964521190853705048e+04 1.387218135535467134e+01 2.627744751126931400e-01
5.964521201337297680e+04 1.372551928783382813e+01 2.492686138609835067e-01
5.964521211820890312e+04 1.385188731944776919e+01 2.475931559816104965e-01
5.964521222304482944e+04 1.336709571276492881e+01 2.306484890972525237e-01
5.964521232788075577e+04 1.349879951980792114e+01 2.360429883921686123e-01
5.964521243271668209e+04 1.383076772040055147e+01 2.519452581069633323e-01
5.964521253755260841e+04 1.366382462796018515e+01 2.437967052870530504e-01
5.964521264238853473e+04 1.321275223790016540e+01 2.333944219489797467e-01
5.964521274722446105e+04 1.359234981105884188e+01 2.386963432789419304e-01
5.964521285206038738e+04 1.372465857507452114e+01 2.502368097738141284e-01
5.964521295689631370e+04 1.406231735090795532e+01 2.518747891239286885e-01
5.964521306173224002e+04 1.375482050478131590e+01 2.419235814110292371e-01
5.964521316656816634e+04 1.416925849431012807e+01 2.540611200213744869e-01
5.964521327140409267e+04 1.353422954386510213e+01 2.507954645058230736e-01
5.964521337624001899e+04 1.298763948497854059e+01 2.235468363529846125e-01
5.964521348107594531e+04 1.360367655751270988e+01 2.411357032734646466e-01
5.964521358591187163e+04 1.346605522682445688e+01 2.402895777384680687e-01
5.964521369074779795e+04 1.344902594224179992e+01 2.403367324911952763e-01
5.964521379558372428e+04 1.345994401095955695e+01 2.464410671691138754e-01
5.964521390041965060e+04 1.345421209117938588e+01 2.481003398316015407e-01
5.964521400525557692e+04 1.364919298385967927e+01 2.546163146869460103e-01
5.964521411009150324e+04 1.321953625094277562e+01 2.382590958487722788e-01
5.964521421492742957e+04 1.327513443208510324e+01 2.401539994746253737e-01
5.964521431976335589e+04 1.344514573573514937e+01 2.511557876294915892e-01
5.964521442459928221e+04 1.305724700239808023e+01 2.325847965932811012e-01
5.964521452943520853e+04 1.345103374312327382e+01 2.508316537757603326e-01
5.964521463427113486e+04 1.356325032245262463e+01 2.460559723343045124e-01
5.964521473910706118e+04 1.366090777751023211e+01 2.518648284684188443e-01
5.964521484394298750e+04 1.382765853459862271e+01 2.544396522134647620e-01
5.964521494877891382e+04 1.302894415002038286e+01 2.372928667171707307e-01
5.964521505361484014e+04 1.331235838931510251e+01 2.422462985413831871e-01
5.964521515845076647e+04 1.300833850449891216e+01 2.275445118911550157e-01
5.964521526328669279e+04 1.303975802843749321e+01 2.292009082628934657e-01
5.964521536812261911e+04 1.302511600928074209e+01 2.266802255697977497e-01
5.964521547295854543e+04 1.340746351965553096e+01 2.380861336329146427e-01
5.964521557779447176e+04 1.341122038175736542e+01 2.371664445257090359e-01
5.964521568263039808e+04 1.290072054527750645e+01 2.354708033804537581e-01
5.964521578746632440e+04 1.337013456517372845e+01 2.497399161610630303e-01
5.964521589230225072e+04 1.315800338143356996e+01 2.374484501891935273e-01
5.964521599713817704e+04 1.325978731784166875e+01 2.368473844978230824e-01
5.964521610197410337e+04 1.272729007997862283e+01 2.202798832547857300e-01
5.964521620681002969e+04 1.324610843254944470e+01 2.305574461458306523e-01
5.964521631164595601e+04 1.316662441744827561e+01 2.284111866380363898e-01
5.964521641648188233e+04 1.316052022784268694e+01 2.274170020433661510e-01
5.964521652131780866e+04 1.334259715191743112e+01 2.367895500883688831e-01
5.964521662615373498e+04 1.349986157801067854e+01 2.417226183667762485e-01
5.964521673098966130e+04 1.302122122505214641e+01 2.240530625180641167e-01
5.964521683582558762e+04 1.381664709930772084e+01 2.485726384460529292e-01
5.964521694066151395e+04 1.356262781186094024e+01 2.457015180658912445e-01
5.964521704549744027e+04 1.361403474024044868e+01 2.454429642286684865e-01
5.964521715033336659e+04 1.390676231584493472e+01 2.540423751072818370e-01
5.964521725516929291e+04 1.363151174158536172e+01 2.392448210716030532e-01
5.964521736000521923e+04 1.372068779581810638e+01 2.453003050253266815e-01
5.964521746484114556e+04 1.314413216130773243e+01 2.267289950978278734e-01
5.964521756967707188e+04 1.358424177438891256e+01 2.425917590555379533e-01
5.964521767451299820e+04 1.301201224032083381e+01 2.224521231967620249e-01
5.964521777934892452e+04 1.298349568659096498e+01 2.250199523388000944e-01
5.964521788418485085e+04 1.351257817929117522e+01 2.376840769310077373e-01
5.964521798902077717e+04 1.323831739062254975e+01 2.371822262913620138e-01
5.964521809385670349e+04 1.347608259823576482e+01 2.414077572706656294e-01
5.964521819869262981e+04 1.311599300427516468e+01 2.323297603631641617e-01
5.964521830352855613e+04 1.330857544517338198e+01 2.380085396096988382e-01
5.964521840836448246e+04 1.327414960691211832e+01 2.272873867496673639e-01
5.964521851320040878e+04 1.306758968631453222e+01 2.244881508804421888e-01
5.964521861803633510e+04 1.346513230429989072e+01 2.323013445181701109e-01
5.964521872287226142e+04 1.347118007511365789e+01 2.408564180485104900e-01
5.964521882770818775e+04 1.348633667217738008e+01 2.396937334188769253e-01
5.964521893254411407e+04 1.315416586860754578e+01 2.269666122137437569e-01
5.964521903738004039e+04 1.325366976878058090e+01 2.305577085327877862e-01
5.964521914221596671e+04 1.367040969371645076e+01 2.450634723270671556e-01
5.964521924705189303e+04 1.336100553701310112e+01 2.315691470180676337e-01
5.964521935188781936e+04 1.370807763807543900e+01 2.372698176007250470e-01
5.964521945672374568e+04 1.334336977094518950e+01 2.259733360029870519e-01
5.964521956155967200e+04 1.342177920099972788e+01 2.312457496008785418e-01
5.964521966639559832e+04 1.320321677233653546e+01 2.241779202740609989e-01
5.964521977123152465e+04 1.340704497125305039e+01 2.313324471427463669e-01
5.964521987606745097e+04 1.331178587582843598e+01 2.366298107079976010e-01
5.964521998090337729e+04 1.307492275510008284e+01 2.236133016704577037e-01
5.964522008573930361e+04 1.326160411211327705e+01 2.303670052720023231e-01
5.964522019057522994e+04 1.337698026546261509e+01 2.328389153345086504e-01
5.964522029541115626e+04 1.336488405111216338e+01 2.340654679587119424e-01
5.964522040024708258e+04 1.330617801457337634e+01 2.330691715218391469e-01
5.964522050508300890e+04 1.312554004011726683e+01 2.308062916269360831e-01
5.964522060991893522e+04 1.296380429355965980e+01 2.301655794469338046e-01
5.964522071475486155e+04 1.343811267272942089e+01 2.349073116666919592e-01
5.964522081959078787e+04 1.360429496920739112e+01 2.355623658398647291e-01
5.964522092442671419e+04 1.339321066614188815e+01 2.284242596196112141e-01
5.964522102926264051e+04 1.343025323796636350e+01 2.329505404207732611e-01
5.964522113409857411e+04 1.311190662071329349e+01 2.200576539839972923e-01
5.964522123893449316e+04 1.351473296500920718e+01 2.314825849819180936e-01
5.964522134377041948e+04 1.363672607879924747e+01 2.405355610953836265e-01
5.964522144860634580e+04 1.361905699379860302e+01 2.380310363551151331e-01
5.964522155344227212e+04 1.330545290139959214e+01 2.338730110763700409e-01
5.964522165827821300e+04 1.351197801541310817e+01 2.338485205859703597e-01
5.964522176311413205e+04 1.313394463126612877e+01 2.194169814388789996e-01
5.964522186795005109e+04 1.313814967816312773e+01 2.288735767069276783e-01
5.964522197278599197e+04 1.371192306144621931e+01 2.401806218408034377e-01
5.964522207762191829e+04 1.312943276020878258e+01 2.217947434473310220e-01
5.964522218245784461e+04 1.339134938628723503e+01 2.304499692717623116e-01
5.964522228729377093e+04 1.306402177844619317e+01 2.175520676925439822e-01
5.964522239212969725e+04 1.312298510899600856e+01 2.216695896323885306e-01
5.964522249696562358e+04 1.275688655810102112e+01 2.139144997894422973e-01
5.964522260180154990e+04 1.349599843841499158e+01 2.360537310043177295e-01
5.964522270663747622e+04 1.350973020356481946e+01 2.288467517308113430e-01
5.964522281147340254e+04 1.365552754489847587e+01 2.358817036155210212e-01
5.964522291630932887e+04 1.388600245112812104e+01 2.439246881527979971e-01
5.964522302114525519e+04 1.335106403392627428e+01 2.297094190086340082e-01
5.964522312598118151e+04 1.300886762842935340e+01 2.219592361733333796e-01
5.964522323081710783e+04 1.349522778707074622e+01 2.332376656689078287e-01
5.964522333565303416e+04 1.358164920784345320e+01 2.350286734131764865e-01
5.964522344048896048e+04 1.326975702954628744e+01 2.326422182441330311e-01
5.964522354532488680e+04 1.340727330286301999e+01 2.347896339088560436e-01
5.964522365016081312e+04 1.330416683030279223e+01 2.354088160320546574e-01
5.964522375499673944e+04 1.335491058340662462e+01 2.395838236025945311e-01
5.964522385983266577e+04 1.367704075438099309e+01 2.406394432827766716e-01
5.964522396466859209e+04 1.345494979046413953e+01 2.338394398628963478e-01
5.964522406950451841e+04 1.357895680943933847e+01 2.452731496177423254e-01
5.964522417434044473e+04 1.321633446767136633e+01 2.286277517525018843e-01
5.964522427917637106e+04 1.334374633459749226e+01 2.307206048436656332e-01
5.964522438401229738e+04 1.325306106633601821e+01 2.352553468020910921e-01
5.964522448884822370e+04 1.290917377186152848e+01 2.224417007658990308e-01
5.964522459368415002e+04 1.306376716808371441e+01 2.318169236590827131e-01
5.964522469852007634e+04 1.354353085832143400e+01 2.424090677772408053e-01
5.964522480335600267e+04 1.369600976546866278e+01 2.394476694758395363e-01
5.964522490819192899e+04 1.317387655451285511e+01 2.258847236180838158e-01
5.964522501302785531e+04 1.330044063079777494e+01 2.291620360217823948e-01
5.964522511786378163e+04 1.385833383555314491e+01 2.444840614666753398e-01
5.964522522269970796e+04 1.378291006871825708e+01 2.468239762497657641e-01
5.964522532753563428e+04 1.370016964374812751e+01 2.445143220926201677e-01
5.964522543237156060e+04 1.394149514641318177e+01 2.506822524682300046e-01
5.964522553720748692e+04 1.365922266270892749e+01 2.393797423622419374e-01
5.964522564204341325e+04 1.350989141164856910e+01 2.425875598234306096e-01
5.964522574687933957e+04 1.339612895680648741e+01 2.414473939808349234e-01
5.964522585171526589e+04 1.366010086970334747e+01 2.426101274727048007e-01
5.964522595655119221e+04 1.389325424751181437e+01 2.510720419235878409e-01
5.964522606138711853e+04 1.356301058253387382e+01 2.405109680452956755e-01
5.964522616622304486e+04 1.355743853312960034e+01 2.388357925297306117e-01
5.964522627105897118e+04 1.380624442823567577e+01 2.524687187979139380e-01
5.964522637589489750e+04 1.386984599087353409e+01 2.497148433185963912e-01
5.964522648073082382e+04 1.412254010253017888e+01 2.543757814613024082e-01
5.964522658556675015e+04 1.368205593825868860e+01 2.473910028296847363e-01
5.964522669040267647e+04 1.359275082421333991e+01 2.406895144487360416e-01
5.964522679523860279e+04 1.368400181506106250e+01 2.433653018514717881e-01
5.964522690007452911e+04 1.350655132686336657e+01 2.412201761801118782e-01
5.964522700491045543e+04 1.343932982288175992e+01 2.408069312048162214e-01
5.964522710974638176e+04 1.389234654311904649e+01 2.507479645849665095e-01
5.964522721458230808e+04 1.365269121813031283e+01 2.378562959398178855e-01
5.964522731941823440e+04 1.341482919702416687e+01 2.276329247111024412e-01
5.964522742425416072e+04 1.359227442615893544e+01 2.294092450019330209e-01
5.964522752909008705e+04 1.327319557904853475e+01 2.222797596548846399e-01
5.964522763392601337e+04 1.394599239728243312e+01 2.365194921072280299e-01
5.964522773876193969e+04 1.369537330360983773e+01 2.272774127250809517e-01
5.964522784359786601e+04 1.375782770210507699e+01 2.323361071839384340e-01
5.964522794843379233e+04 1.410699463508452212e+01 2.470159002156196160e-01
5.964522805326971866e+04 1.356747868213237851e+01 2.314388909185526033e-01
5.964522815810564498e+04 1.371400937281882371e+01 2.359734293765040625e-01
5.964522826294157130e+04 1.374494478847271495e+01 2.414189518217550179e-01
5.964522836777749762e+04 1.343084214221632955e+01 2.290945186247575205e-01
5.964522847261342395e+04 1.358442174316821038e+01 2.364341609400752997e-01
5.964522857744935027e+04 1.397390808808564344e+01 2.446164949149548795e-01
5.964522868228527659e+04 1.330750956078340685e+01 2.253884225723640500e-01
5.964522878712120291e+04 1.376963058846957999e+01 2.384638910978693349e-01
5.964522889195712924e+04 1.354215543960139634e+01 2.304388751174114291e-01
5.964522899679305556e+04 1.362602171767028736e+01 2.335298684343834197e-01
5.964522910162898188e+04 1.358732265178275256e+01 2.318254742324536988e-01
5.964522920646490820e+04 1.348422860712054927e+01 2.267836030721543106e-01
5.964522931130083452e+04 1.377398110337096604e+01 2.348809651980625079e-01
5.964522941613676085e+04 1.353627483475989024e+01 2.266340942491919808e-01
5.964522952097268717e+04 1.377181890706023104e+01 2.385711616752155262e-01
5.964522962580861349e+04 1.340590888676260839e+01 2.274159546513233876e-01
5.964522973064453981e+04 1.341333935620716034e+01 2.275130396299080981e-01
5.964522983548046614e+04 1.348193007212292294e+01 2.325668212479727048e-01
5.964522994031639246e+04 1.359487788194583935e+01 2.360029550105003648e-01
5.964523004515231878e+04 1.334182481895079775e+01 2.315420419655375150e-01
5.964523014998824510e+04 1.349116861369163800e+01 2.305958486990596634e-01
5.964523025482417142e+04 1.342157664757876390e+01 2.280594083352447399e-01
5.964523035966009775e+04 1.346800330132657031e+01 2.291947706451784306e-01
5.964523046449602407e+04 1.359183756180594926e+01 2.373417601250125408e-01
5.964523056933195039e+04 1.309241594996090718e+01 2.201937923728214952e-01
5.964523067416787671e+04 1.331461054475947847e+01 2.299755990229419567e-01
5.964523077900380304e+04 1.278811672105970487e+01 2.121794482064934817e-01
5.964523088383972936e+04 1.319970991199357258e+01 2.270895006657898396e-01
5.964523098867565568e+04 1.302595570329712693e+01 2.186527894293078256e-01
5.964523109351158200e+04 1.324231232748901554e+01 2.254589437788983852e-01
5.964523119834750833e+04 1.311639542127394442e+01 2.194654863608430928e-01
5.964523130318343465e+04 1.323898141014243635e+01 2.231283351745297072e-01
5.964523140801937552e+04 1.328979080496340970e+01 2.243384773915400310e-01
5.964523151285529457e+04 1.337378874994974076e+01 2.323432129975266103e-01
5.964523161769121361e+04 1.319345613758283520e+01 2.235210090927634841e-01
5.964523172252715449e+04 1.342761192533632730e+01 2.315865935907464312e-01
5.964523182736308081e+04 1.341966586151368723e+01 2.281477911302673411e-01
5.964523193219900713e+04 1.330464357881679760e+01 2.238606603011102647e-01
5.964523203703493346e+04 1.335063889727336672e+01 2.340223439285828710e-01
5.964523214187085978e+04 1.355556008977759674e+01 2.391359528448501748e-01
5.964523224670678610e+04 1.334248762251187337e+01 2.308795725097105289e-01
5.964523235154271242e+04 1.315008938569435770e+01 2.237140725096797289e-01
5.964523245637863874e+04 1.323050604710375566e+01 2.314332777330063706e-01
5.964523256121456507e+04 1.303020667726550208e+01 2.313066315009456864e-01
5.964523266605049139e+04 1.331989252622636855e+01 2.355242978611888915e-01
5.964523277088641771e+04 1.352011001714035388e+01 2.312767696651945870e-01
5.964523287572234403e+04 1.337634792261338390e+01 2.364859774011879578e-01
5.964523298055827036e+04 1.383874117623126132e+01 2.430262467066987009e-01
5.964523308539419668e+04 1.347875935312575280e+01 2.286835124606144409e-01
5.964523319023012300e+04 1.374381178172466456e+01 2.365908909267291083e-01
5.964523329506604932e+04 1.364622924584917030e+01 2.387339223556068368e-01
5.964523339990197564e+04 1.331258364165944919e+01 2.255584308505801383e-01
5.964523350473790197e+04 1.331652655523686946e+01 2.285144991908279188e-01
5.964523360957382829e+04 1.365954309491587182e+01 2.409776383102494590e-01
5.964523371440975461e+04 1.357585836055126371e+01 2.330910047738165014e-01
5.964523381924568093e+04 1.343469363426845753e+01 2.320290101914877778e-01
5.964523392408160726e+04 1.356290293606913977e+01 2.410554907220398002e-01
5.964523402891753358e+04 1.399074454112625254e+01 2.449363034915595094e-01
5.964523413375345990e+04 1.337565323709795351e+01 2.332211581475656659e-01
5.964523423858938622e+04 1.353801942525283053e+01 2.318790265344382318e-01
5.964523434342531255e+04 1.370546443650536084e+01 2.429366413459776441e-01
5.964523444826123887e+04 1.338207379986610412e+01 2.283342311371885092e-01
5.964523455309716519e+04 1.340897834657368826e+01 2.272885288529113146e-01
5.964523465793309151e+04 1.350854838709677352e+01 2.352739267195726458e-01
5.964523476276901783e+04 1.346100209184181651e+01 2.320362219250652891e-01
5.964523486760494416e+04 1.345883315702281458e+01 2.332167804277959500e-01
5.964523497244087048e+04 1.355086065656668026e+01 2.394510037394883550e-01
5.964523507727679680e+04 1.313158150851581496e+01 2.239315448102265349e-01
5.964523518211272312e+04 1.327484978203668042e+01 2.270002663277126131e-01
5.964523528694864945e+04 1.348300540199518949e+01 2.303117806737624285e-01
5.964523539178457577e+04 1.387147150806222307e+01 2.390462028077368073e-01
5.964523549662050209e+04 1.332138420585625482e+01 2.266157902077296782e-01
5.964523560145642841e+04 1.337025757903216494e+01 2.261375777580775792e-01
5.964523570629235473e+04 1.301829397182881998e+01 2.175717187038063161e-01
5.964523581112828106e+04 1.329808218107960371e+01 2.246207975342597030e-01
5.964523591596420738e+04 1.338267133880155768e+01 2.283143830736746871e-01
5.964523595090951130e+04 1.328823677265300951e+01 4.908458429609197649e-01


==> figures/ground-lomb/20220306_tic3788_g.dat <==
5.964518882344827580e+04 1.518743427970557391e+01 2.374729969957199760e+00
5.964518884463328868e+04 1.975919601912381651e+01 2.494552177982737873e-01
5.964518887957859988e+04 2.014286780994101278e+01 2.585648829115039793e-01
5.964518891452390380e+04 2.022548497056089190e+01 2.654918245377258512e-01
5.964518894946920773e+04 1.962178557617942687e+01 2.492300743907935878e-01
5.964518898441451893e+04 1.961049507100884171e+01 2.445543841941783814e-01
5.964518901935983013e+04 1.990933864502883921e+01 2.575558168764621736e-01
5.964518905430513405e+04 1.986736873112894841e+01 2.537925668815956826e-01
5.964518908925044525e+04 1.985349710664431910e+01 2.590303920772665247e-01
5.964518912419575645e+04 2.012682440846824505e+01 2.592691291658640873e-01
5.964518915914106037e+04 1.984680161545732346e+01 2.523704472680576294e-01
5.964518919408637157e+04 1.970816153211810828e+01 2.508216322962057432e-01
5.964518922903168277e+04 1.957446264696574900e+01 2.487735454908335808e-01
5.964518926397699397e+04 1.958778820586914193e+01 2.534967385975555043e-01
5.964518929892230517e+04 2.019056587190980068e+01 2.629288513217765133e-01
5.964518933386760909e+04 1.962519719437904797e+01 2.493762943410007538e-01
5.964518936881291302e+04 1.964258559766053480e+01 2.494293378121749116e-01
5.964518940375822422e+04 1.955071900032819698e+01 2.491034136682189759e-01
5.964518943870353542e+04 1.945959589860025574e+01 2.484754568465936952e-01
5.964518947364883934e+04 1.969472135368769372e+01 2.599534874784477090e-01
5.964518950859415054e+04 1.979501446420877642e+01 2.627382594450777265e-01
5.964518954353946174e+04 1.944832313341493091e+01 2.476221507316933856e-01
5.964518957848476566e+04 1.951102206849515497e+01 2.476840210846704138e-01
5.964518961343007686e+04 1.952084197175540936e+01 2.518714685890102167e-01
5.964518964837538806e+04 1.934802060409663582e+01 2.464357252935588383e-01
5.964518968332069198e+04 1.935594989561586843e+01 2.447011193084481784e-01
5.964518971826600318e+04 1.963518472906404000e+01 2.483889592216066977e-01
5.964518975321131438e+04 1.926766286380631144e+01 2.458675449034283533e-01
5.964518978815661831e+04 1.931468785581046532e+01 2.443730571970840204e-01
5.964518982310192951e+04 1.973608995554234369e+01 2.570083316965813824e-01
5.964518985804724070e+04 2.002598133646894141e+01 2.615922882786909653e-01
5.964518989299254463e+04 1.960785622466132594e+01 2.460815626758852404e-01
5.964518992793785583e+04 1.939974097027210220e+01 2.424768185284641164e-01
5.964518996288316703e+04 1.912496237523628295e+01 2.356000485526821286e-01
5.964518999782847095e+04 1.911967386853578077e+01 2.340132829520873703e-01
5.964519003277378215e+04 1.922514725762842858e+01 2.383125820096421432e-01
5.964519006771909335e+04 1.926060073859330402e+01 2.399956540686752349e-01
5.964519010266439727e+04 1.921099212107402820e+01 2.384471278746501111e-01
5.964519013760970847e+04 1.983796106493732481e+01 2.467779804797053667e-01
5.964519017255501967e+04 1.893525800995848485e+01 2.323395597546211999e-01
5.964519020750032360e+04 1.954066595216056967e+01 2.426429647065220796e-01
5.964519024244563479e+04 1.988720108661789965e+01 2.500592568395180182e-01
5.964519027739094599e+04 1.960796036897847472e+01 2.469829327673727093e-01
5.964519031233624992e+04 1.973652126794906536e+01 2.446096309419010795e-01
5.964519034728156112e+04 1.973038430251189368e+01 2.480812152895648659e-01
5.964519038222687232e+04 1.959175358340957374e+01 2.408449615990293780e-01
5.964519041717217624e+04 1.996958660076064263e+01 2.491365330274729895e-01
5.964519045211748744e+04 1.999261429227541598e+01 2.501447021139643900e-01
5.964519048706279864e+04 1.945007674921739849e+01 2.418231273296587436e-01
5.964519052200810256e+04 1.976337174940898223e+01 2.453912550443489438e-01
5.964519055695341376e+04 1.963389376218323434e+01 2.405867472100439164e-01
5.964519059189872496e+04 2.030694611536756611e+01 2.572852154545894332e-01
5.964519062684402888e+04 1.944708700487637998e+01 2.409321905066810210e-01
5.964519066178934008e+04 1.972578178427106010e+01 2.443921638890055592e-01
5.964519069673465128e+04 1.932203860742673385e+01 2.408383666080836094e-01
5.964519073167995521e+04 1.982229286805657864e+01 2.491714589919891698e-01
5.964519076662526641e+04 1.978054348899200576e+01 2.466088636112491184e-01
5.964519080157057761e+04 1.983759063022866798e+01 2.515051247117136013e-01
5.964519083651588153e+04 1.981784636028178426e+01 2.523488084807883891e-01
5.964519087146119273e+04 1.950792171481826642e+01 2.410571691411016459e-01
5.964519090640650393e+04 1.908255777601423731e+01 2.375012500236766966e-01
5.964519094135180785e+04 1.979108106431805325e+01 2.523503281672306309e-01
5.964519097629711905e+04 2.022333163525216548e+01 2.624900253746966228e-01
5.964519101124243025e+04 1.957590521536928563e+01 2.507190944933593291e-01
5.964519104618773417e+04 1.926457044965798460e+01 2.435590973997709963e-01
5.964519108113304537e+04 1.955539399913745058e+01 2.539500911521919146e-01
5.964519111607835657e+04 1.972195224234052091e+01 2.620527379376257349e-01
5.964519115102366050e+04 1.964983189862193669e+01 2.542847031850507533e-01
5.964519118596897169e+04 1.939319173983420797e+01 2.499694047164895960e-01
5.964519122091428289e+04 1.953067055822623388e+01 2.578786370891343882e-01
5.964519125585958682e+04 2.012709148264984549e+01 2.611587655185133583e-01
5.964519129080489074e+04 1.975427939006394240e+01 2.554807838165855660e-01
5.964519132575020194e+04 1.983822162744879236e+01 2.545962750788144935e-01
5.964519136069551314e+04 1.966523148491821971e+01 2.484592420811912450e-01
5.964519139564082434e+04 1.985181354897392225e+01 2.510598446935919381e-01
5.964519143058612826e+04 1.992093527330708724e+01 2.489249958780648253e-01
5.964519146553143946e+04 1.957568079506039282e+01 2.473534196901305549e-01
5.964519150047674339e+04 1.978175150142758554e+01 2.598726700581591165e-01
5.964519153542205459e+04 1.988957926062432335e+01 2.555001319867728493e-01
5.964519157036736578e+04 1.997818477309663621e+01 2.568939136967630654e-01
5.964519160531266971e+04 2.003502723229900440e+01 2.606160659159345028e-01
5.964519164025798091e+04 1.944172316831201286e+01 2.515748604377082698e-01
5.964519167520329211e+04 1.962130184861013049e+01 2.514013620061992249e-01
5.964519171014859603e+04 1.978078491207884326e+01 2.518130774656983095e-01
5.964519174509390723e+04 2.006541078629032171e+01 2.667286927040086741e-01
5.964519178003921843e+04 1.943357890750039729e+01 2.502935177127389443e-01
5.964519181498452963e+04 1.954841082088179860e+01 2.560728436236157091e-01
5.964519184992984083e+04 1.943960054007371241e+01 2.529996669201466375e-01
5.964519188487514475e+04 1.937490446323502624e+01 2.482728896811637054e-01
5.964519191982044867e+04 1.927895846459555074e+01 2.444660576485314374e-01
5.964519195476575987e+04 1.976325722418167175e+01 2.507052519784517819e-01
5.964519198971107107e+04 1.941048077390501447e+01 2.480065494514667457e-01
5.964519202465637500e+04 1.958085861056751398e+01 2.561700507058575216e-01
5.964519205960168620e+04 1.948874307876186052e+01 2.531252176144389576e-01
5.964519209454699740e+04 1.940709013914095493e+01 2.535632894228843637e-01
5.964519212949230860e+04 1.950473750658838057e+01 2.524447231790774571e-01
5.964519216443761252e+04 1.956047128780991429e+01 2.573017075361068162e-01
5.964519219938292372e+04 1.995643101992150648e+01 2.676749098134407201e-01
5.964519223432822764e+04 1.958053879784090157e+01 2.607409807703002236e-01
5.964519226927353884e+04 1.988631387769318692e+01 2.644876855720655340e-01
5.964519230421885004e+04 2.019559256498060407e+01 2.666698638877380567e-01
5.964519233916415396e+04 1.967749179478321153e+01 2.558300384284602491e-01
5.964519237410946516e+04 1.978180010311556458e+01 2.721414642599837008e-01
5.964519240905477636e+04 1.979856303558732478e+01 2.577171536980318867e-01
5.964519244400008029e+04 2.000939920294759133e+01 2.645647418943584683e-01
5.964519247894539149e+04 2.009454074642062693e+01 2.647470842689894077e-01
5.964519251389070268e+04 1.993452972758003838e+01 2.633980717218596390e-01
5.964519254883600661e+04 1.958773595442868398e+01 2.549416089389998086e-01
5.964519258378131781e+04 1.947730434461447402e+01 2.555624125224014165e-01
5.964519261872662901e+04 1.946882319583816212e+01 2.593266577721005106e-01
5.964519265367193293e+04 1.953461729006687975e+01 2.594775475957193378e-01
5.964519268861724413e+04 1.953961130433698656e+01 2.547330290356731308e-01
5.964519272356255533e+04 1.963982239247780015e+01 2.588100791680985613e-01
5.964519275850785925e+04 1.919455390153726526e+01 2.523620352236048969e-01
5.964519279345317045e+04 1.985413779758560793e+01 2.735500270427911329e-01
5.964519282839848165e+04 1.941292138283621682e+01 2.491113806148335663e-01
5.964519286334378558e+04 1.972984140336987124e+01 2.569242853489309142e-01
5.964519289828909677e+04 1.981608836355003689e+01 2.576271965546713116e-01
5.964519293323440797e+04 1.967320861452957459e+01 2.569008146469809462e-01
5.964519296817971190e+04 1.929633398754573292e+01 2.414422838360868739e-01
5.964519300312502310e+04 1.750161405044591589e+01 2.083649039495366617e-01
5.964519303807033430e+04 1.972860523609510963e+01 2.568264335485131444e-01
5.964519307301563822e+04 1.966359645347335672e+01 2.526648328410229238e-01
5.964519310796094942e+04 1.999189794429207723e+01 2.596511564428162222e-01
5.964519314290626062e+04 1.970317258726772991e+01 2.566944502158459152e-01
5.964519317785156454e+04 2.008545635661810280e+01 2.668490894402149038e-01
5.964519321279687574e+04 2.018085040231814986e+01 2.694988958695040959e-01
5.964519324774218694e+04 2.021534927041291496e+01 2.633833141673420641e-01
5.964519328268749086e+04 1.936533515175441877e+01 2.506962761523662264e-01
5.964519331763280206e+04 1.957106909108506088e+01 2.507715165147889058e-01
5.964519335257811326e+04 1.987243521520679224e+01 2.534965970217076814e-01
5.964519338752341719e+04 1.940050878255602740e+01 2.466051424785624113e-01
5.964519342246872839e+04 1.981995220733149310e+01 2.557749922055645997e-01
5.964519345741403959e+04 2.019544010605568118e+01 2.634701651229993113e-01
5.964519349235934351e+04 2.016471103875774773e+01 2.554608406079287852e-01
5.964519352730465471e+04 1.991748725815230614e+01 2.510704272401808046e-01
5.964519356224996591e+04 1.951516698264547500e+01 2.441677033287675824e-01
5.964519359719526983e+04 1.987894431339615053e+01 2.559715369698881693e-01
5.964519363214058103e+04 1.993015818134670170e+01 2.573110654262151242e-01
5.964519366708588495e+04 2.023322856424440630e+01 2.650809732647171901e-01
5.964519370203119615e+04 2.016410604006627239e+01 2.642538575929354594e-01
5.964519373697650008e+04 2.013274655777705746e+01 2.595002980130762804e-01
5.964519377192181128e+04 1.977407186575972275e+01 2.526331858961918253e-01
5.964519380686712248e+04 1.981543253783326364e+01 2.536460186974657804e-01
5.964519384181242640e+04 2.026261384449406577e+01 2.671379250280521145e-01
5.964519387675773760e+04 1.997684729677555993e+01 2.559457290886243963e-01
5.964519391170304880e+04 1.978826354679803146e+01 2.567594679759072629e-01
5.964519394664835272e+04 2.003517662840960156e+01 2.630820130563437109e-01
5.964519398159366392e+04 2.003461022768567545e+01 2.584484304677830968e-01
5.964519401653897512e+04 1.915393402827359637e+01 2.424465285490426669e-01
5.964519405148427904e+04 1.990837455353307206e+01 2.564677101310810503e-01
5.964519408642959024e+04 2.039204136065428585e+01 2.703215864809210833e-01
5.964519412137490144e+04 1.979406246551153359e+01 2.543255023818978833e-01
5.964519415632020537e+04 1.962605556161329901e+01 2.564813963702766708e-01
5.964519419126551657e+04 2.035803953329452298e+01 2.582576344670572399e-01
5.964519422621082776e+04 1.974554834618011512e+01 2.540205241598550434e-01
5.964519426115613169e+04 1.990555555555555500e+01 2.563914062196215315e-01
5.964519429610144289e+04 1.957619415041111210e+01 2.594904574797357033e-01
5.964519433104675409e+04 2.008726635078163270e+01 2.667870980832782735e-01
5.964519436599205801e+04 2.010166989805491156e+01 2.578439192666913127e-01
5.964519440093736921e+04 1.988758906995476750e+01 2.547766194516589144e-01
5.964519443588268041e+04 2.013071224786025226e+01 2.600404516164738777e-01
5.964519447082798433e+04 2.016906483821726326e+01 2.587850849856488389e-01
5.964519450577329553e+04 1.976216076569150815e+01 2.566366798889273548e-01
5.964519454071860673e+04 1.981824995085512242e+01 2.510452491800101438e-01
5.964519457566391065e+04 1.970660236480697236e+01 2.465914905353919218e-01
5.964519461060922185e+04 2.035809584258965188e+01 2.643996901169280433e-01
5.964519464555453305e+04 1.987748972105276124e+01 2.532141698833011434e-01
5.964519468049983698e+04 2.009912735205890755e+01 2.594538697171734354e-01
5.964519471544514818e+04 2.000440108105427583e+01 2.556100206199480307e-01
5.964519475039045938e+04 2.010556351629182004e+01 2.564298791965312074e-01
5.964519478533576330e+04 2.016162623932157061e+01 2.637866627654775753e-01
5.964519482028107450e+04 1.992139408196112527e+01 2.619930067063361845e-01
5.964519485522638570e+04 1.957473573968532321e+01 2.503134376108449022e-01
5.964519489017168962e+04 2.056694701323083407e+01 2.640391861401422124e-01
5.964519492511700082e+04 1.986194263028268026e+01 2.514045908951191288e-01
5.964519496006231202e+04 1.992384419545672358e+01 2.511758053846285810e-01
5.964519499500761594e+04 1.979182601539429953e+01 2.564522613878645885e-01
5.964519502995292714e+04 1.993787631328766707e+01 2.584400473147844823e-01
5.964519506489823834e+04 2.010539115329735083e+01 2.634722464272359899e-01
5.964519509984354227e+04 2.044601870576339664e+01 2.661424551483340672e-01
5.964519513478884619e+04 2.021722528638099092e+01 2.678797547607719709e-01
5.964519516973415739e+04 2.048619714001682368e+01 2.652541767545978368e-01
5.964519520467946859e+04 1.981962180746561941e+01 2.516213224196039433e-01
5.964519523962477979e+04 1.968822765263854535e+01 2.499964033237014882e-01
5.964519527457009099e+04 1.994835005394412164e+01 2.552163414684230913e-01
5.964519530951539491e+04 2.030127460894098590e+01 2.621223296206511844e-01
5.964519534446070611e+04 1.992458479474989730e+01 2.565476116228546100e-01
5.964519537940601731e+04 1.962816576664037171e+01 2.447334685926461639e-01
5.964519541435132123e+04 2.050324254215304620e+01 2.676812022899968113e-01
5.964519544929663243e+04 2.013694354299304123e+01 2.644139240262002866e-01
5.964519548424194363e+04 2.034230192467374820e+01 2.617654725593099863e-01
5.964519551918724756e+04 1.990555814352612529e+01 2.561335870725687802e-01
5.964519555413255875e+04 1.986173189432755493e+01 2.521102765578888127e-01
5.964519558907786995e+04 2.024490148208429119e+01 2.616630710668657600e-01
5.964519562402317388e+04 1.972230172204705312e+01 2.511313482237477746e-01
5.964519565896848508e+04 2.014653694866767708e+01 2.555260781042862916e-01
5.964519569391379628e+04 2.020688086926594096e+01 2.616025793570568303e-01
5.964519572885910020e+04 1.982254525174884563e+01 2.539599912086092925e-01
5.964519576380441140e+04 2.048141566527071689e+01 2.602160722946695870e-01
5.964519579874972260e+04 2.002915258403490739e+01 2.593088204107759087e-01
5.964519583369502652e+04 2.076561792666365136e+01 2.699347425152555102e-01
5.964519586864033045e+04 2.015793204595453503e+01 2.549310841910199521e-01
5.964519590358564164e+04 2.017461752773840189e+01 2.524177788093067143e-01
5.964519593853095284e+04 1.996285523032921461e+01 2.509668062296031010e-01
5.964519597347626404e+04 2.005113733538566834e+01 2.462536166239984448e-01
5.964519600842157524e+04 2.027917762015773206e+01 2.573737523226155011e-01
5.964519604336687917e+04 2.066645314442895653e+01 2.660359599565067512e-01
5.964519607831219037e+04 2.032674391342440146e+01 2.671027982043744919e-01
5.964519611325750157e+04 1.981812354100898332e+01 2.526237281660375089e-01
5.964519614820280549e+04 1.969071162846514156e+01 2.490878418018744600e-01
5.964519618314811669e+04 2.014843769145937813e+01 2.571496436057763013e-01
5.964519621809342789e+04 2.032831912226483340e+01 2.574703011468568170e-01
5.964519625303873181e+04 2.061815645266703356e+01 2.732747835823876037e-01
5.964519628798403573e+04 1.968113641870608177e+01 2.489716121450970543e-01
5.964519632292934693e+04 2.005560867966164196e+01 2.546536427075378750e-01
5.964519635787465813e+04 2.047393287715868482e+01 2.662920134323689125e-01
5.964519639281996206e+04 2.000699249763275134e+01 2.554339924174463539e-01
5.964519642776527326e+04 2.062797395442023429e+01 2.650105185491755111e-01
5.964519646271058446e+04 2.018721669857345447e+01 2.549877956771609555e-01
5.964519649765588838e+04 2.053715114171801304e+01 2.636407855510526366e-01
5.964519653260119958e+04 2.031994293157992715e+01 2.585159283595374058e-01
5.964519656754651078e+04 2.025987231023882629e+01 2.573206641816929152e-01
5.964519660249181470e+04 1.964272175436071066e+01 2.458748277487746992e-01
5.964519663743712590e+04 2.012458669813292289e+01 2.547143738306259508e-01
5.964519667238243710e+04 2.017699505757980916e+01 2.630881506954130811e-01
5.964519670732774830e+04 2.017491582283945561e+01 2.608591467826751886e-01
5.964519674227305950e+04 1.986390000121593857e+01 2.504786397649911844e-01
5.964519677721836342e+04 1.999922013988740588e+01 2.584443528764403530e-01
5.964519681216366735e+04 1.977131067434032019e+01 2.521283717933257562e-01
5.964519684710897855e+04 2.001645075813337371e+01 2.584424953039202166e-01
5.964519688205428974e+04 2.021377425458502941e+01 2.554011195558731351e-01
5.964519691699959367e+04 2.001221953406118459e+01 2.540721690034811742e-01
5.964519695194490487e+04 2.046523902118740423e+01 2.651178023820132124e-01
5.964519698689021607e+04 2.052235163895247894e+01 2.686556958694742980e-01
5.964519702183551999e+04 1.990402619451855415e+01 2.531781794298662014e-01
5.964519705678083119e+04 2.028622071324254605e+01 2.544173266053426086e-01
5.964519709172614239e+04 2.005359523927107546e+01 2.607878900297765368e-01
5.964519712667144631e+04 1.999684911442884072e+01 2.556409143491574221e-01
5.964519716161675751e+04 1.964134456236004311e+01 2.486450831798118766e-01
5.964519719656206871e+04 2.002515405472023602e+01 2.560804428107237296e-01
5.964519723150737263e+04 2.000036951728725043e+01 2.655813995883785639e-01
5.964519726645268383e+04 2.014946861940252276e+01 2.710406079024872961e-01
5.964519730139799503e+04 2.004383984206305058e+01 2.651354932360299177e-01
5.964519733634329896e+04 1.989145818310702296e+01 2.561616688509207873e-01
5.964519737128861016e+04 1.989847515013715906e+01 2.522499439741328064e-01
5.964519740623392136e+04 2.013504811205092437e+01 2.574626091812999285e-01
5.964519744117922528e+04 1.955719566052227520e+01 2.472170285386831312e-01
5.964519747612453648e+04 1.996022300715050335e+01 2.578291171359634038e-01
5.964519751106984768e+04 1.989382564354610849e+01 2.555966713386172429e-01
5.964519754601515160e+04 1.979232370225269477e+01 2.484273792637180789e-01
5.964519758096046280e+04 2.025802017071372418e+01 2.620851952295469856e-01
5.964519761590577400e+04 1.975617283950617420e+01 2.540188121300412383e-01
5.964519765085107792e+04 2.002125052084609891e+01 2.606580175423051093e-01
5.964519768579638912e+04 1.983254373400908577e+01 2.610853820574740580e-01
5.964519772074170032e+04 1.981207016177133085e+01 2.631833035036523216e-01
5.964519775568700425e+04 1.976205831312845262e+01 2.601145672684863630e-01
5.964519779063231545e+04 2.016448127162412973e+01 2.723802232956517577e-01
5.964519782557762665e+04 1.997127634645979910e+01 2.674678032047438370e-01
5.964519786052293057e+04 2.000914731736143537e+01 2.672733518270290487e-01
5.964519789546824177e+04 1.980819321007410139e+01 2.569003080702073616e-01
5.964519793041355297e+04 1.962658481249166087e+01 2.568602899224357583e-01
5.964519796535885689e+04 1.975666863526748074e+01 2.587648801744786287e-01
5.964519800030416809e+04 1.998448936483764982e+01 2.849513809597605252e-01
5.964519803524947929e+04 1.989430612472298066e+01 2.689356111592667298e-01
5.964519807019478321e+04 1.983012293816025107e+01 2.646617781337273767e-01
5.964519810514009441e+04 1.995296962182269240e+01 2.691520244763482839e-01
5.964519814008540561e+04 1.969942662933848254e+01 2.694640992233227061e-01
5.964519817503070954e+04 1.939128134207203402e+01 2.571451845586447682e-01
5.964519820997602073e+04 1.989167974882260737e+01 2.650950648787670505e-01
5.964519824492133193e+04 2.007156598691804561e+01 2.687620513987429849e-01
5.964519827986663586e+04 2.038136180834835542e+01 2.697383225749453439e-01
5.964519831481194706e+04 1.994605320270354198e+01 2.707994297081657287e-01
5.964519834975725826e+04 1.973721674155108730e+01 2.656146410076121733e-01
5.964519838470256218e+04 2.011713406505787205e+01 2.681338305887278062e-01
5.964519841964786610e+04 2.019022595901208561e+01 2.782038531067204667e-01
5.964519845459317730e+04 1.981581485053037639e+01 2.554719906091108550e-01
5.964519848953848850e+04 2.006204023419907045e+01 2.635897395344177774e-01
5.964519852448379970e+04 1.938301287854099542e+01 2.549999861177162375e-01
5.964519855942911090e+04 1.923232116401479175e+01 2.454465946777507901e-01
5.964519859437441482e+04 1.947458924752090326e+01 2.560058072810573182e-01
5.964519862931971875e+04 1.949889535806266494e+01 2.677659963431598400e-01
5.964519866426502995e+04 1.965044852520935237e+01 2.546005054153382963e-01
5.964519869921034115e+04 1.940702355460385320e+01 2.498373091655282374e-01
5.964519873415565235e+04 1.952342345692786552e+01 2.476644879389734433e-01
5.964519876910096355e+04 1.992896380465046491e+01 2.664427338368693943e-01
5.964519880404626747e+04 1.915179397302955167e+01 2.457798013136250348e-01
5.964519883899157867e+04 1.961729022974246917e+01 2.540138414595646266e-01
5.964519887393688987e+04 1.902570147124602684e+01 2.416842035354866136e-01
5.964519890888219379e+04 1.918859697336117875e+01 2.401806796794379861e-01
5.964519894382750499e+04 1.892456691586309958e+01 2.342806885017867380e-01
5.964519897877281619e+04 1.916322599403939719e+01 2.430047952056957061e-01
5.964519901371812011e+04 1.994975751941101194e+01 2.585324795463381786e-01
5.964519904866342404e+04 1.952334167478211313e+01 2.500801052634982757e-01
5.964519908360873524e+04 1.948196130687987093e+01 2.450579030547536952e-01
5.964519911855404644e+04 1.956973555216360694e+01 2.523096709436249974e-01
5.964519915349935036e+04 1.955794576767138437e+01 2.509944684517266822e-01
5.964519918844466156e+04 1.927370555399479812e+01 2.493619531206832940e-01
5.964519922338997276e+04 1.927206590219470783e+01 2.446017720006468665e-01
5.964519925833527668e+04 1.971882179090762577e+01 2.560491628267626552e-01
5.964519929328058788e+04 1.931864693757361806e+01 2.514910541786902209e-01
5.964519932822589908e+04 1.947885867625155498e+01 2.494039936296064408e-01
5.964519936317120300e+04 1.884596771323852238e+01 2.380871285277443572e-01
5.964519939811651420e+04 1.959287547505059024e+01 2.535785923109480366e-01
5.964519943306182540e+04 1.930056781723306969e+01 2.498388661024595336e-01
5.964519946800713660e+04 1.933430561125897995e+01 2.461367013764279021e-01
5.964519950295244053e+04 1.920009953389007862e+01 2.404877722047647770e-01
5.964519953789775172e+04 1.941258493425233311e+01 2.458799940390223038e-01
5.964519957284305565e+04 1.938933436851746350e+01 2.456638144881855557e-01
5.964519960778836685e+04 1.995014108667818675e+01 2.629103625995404259e-01
5.964519964273367805e+04 1.891608761595711030e+01 2.371260084453789829e-01
5.964519967767898197e+04 1.958439938360687549e+01 2.507827996467438258e-01
5.964519971262429317e+04 1.944990219781555041e+01 2.460877465078650794e-01
5.964519974756960437e+04 2.007124857390017780e+01 2.558053479152461729e-01
5.964519978251490829e+04 1.976839656318471583e+01 2.573722261282515023e-01
5.964519981746021949e+04 1.965894801223241473e+01 2.557906483790720609e-01
5.964519985240553069e+04 1.970677426049589087e+01 2.566265934479230459e-01
5.964519988735083462e+04 1.947750881887848351e+01 2.460280580022474461e-01
5.964519992229614581e+04 1.993289560569627383e+01 2.591261173885842095e-01
5.964519995724145701e+04 1.972050269917979293e+01 2.557661776471926718e-01
5.964519999218676094e+04 1.967246683447026356e+01 2.549607125178306455e-01
5.964520002713207214e+04 1.980111499111682605e+01 2.573236077056539894e-01
5.964520006207738334e+04 1.968686671625230389e+01 2.527559899809147526e-01
5.964520009702268726e+04 1.919655752065724386e+01 2.482313435085990450e-01
5.964520013196799846e+04 1.957174416920179638e+01 2.535040776689385655e-01
5.964520016691330966e+04 1.971439658995712918e+01 2.566247354875658138e-01
5.964520020185861358e+04 1.940566026432140490e+01 2.525162561401059214e-01
5.964520023680392478e+04 1.985004838729435406e+01 2.610051154730745893e-01
5.964520027174923598e+04 1.943581133937490080e+01 2.514715694031215421e-01
5.964520030669453990e+04 1.972773809814006896e+01 2.586024298228117302e-01
5.964520034163985110e+04 2.033031923553796716e+01 2.648058250484028875e-01
5.964520037658516230e+04 1.969671724204739505e+01 2.474000106719980441e-01
5.964520041153046623e+04 2.041174625479913018e+01 2.623040847679716236e-01
5.964520044647577743e+04 1.968721830087592650e+01 2.553721439562663398e-01
5.964520048142108863e+04 1.971404155252248813e+01 2.476232178846233534e-01
5.964520051636639255e+04 1.946087707306543990e+01 2.446898032539389645e-01
5.964520055131170375e+04 1.972159580536709100e+01 2.478200490824225277e-01
5.964520058625701495e+04 1.986845422393009741e+01 2.497358151844306651e-01
5.964520062120231887e+04 1.990883512919118559e+01 2.540915708639167048e-01
5.964520065614763007e+04 1.959285791685227807e+01 2.477670751218723488e-01
5.964520069109294127e+04 1.951068329848343197e+01 2.506807379816329284e-01
5.964520072603824519e+04 2.014452422585165436e+01 2.631187801503881429e-01
5.964520076098355639e+04 1.942154792785184370e+01 2.539606254414324971e-01
5.964520079592886759e+04 1.959023127498997496e+01 2.481400990567193265e-01
5.964520083087417152e+04 1.993575567388591452e+01 2.514638980553100533e-01
5.964520086581948271e+04 1.985500141648293493e+01 2.518723020052899830e-01
5.964520090076479391e+04 1.983595977972268543e+01 2.485063821245045990e-01
5.964520093571009784e+04 1.996901618929016209e+01 2.528617061610769490e-01
5.964520097065540904e+04 1.975175926381576019e+01 2.505356791932941696e-01
5.964520100560072024e+04 1.999055459272097224e+01 2.543657064948835478e-01
5.964520104054602416e+04 1.959133379624553939e+01 2.517791182207953504e-01
5.964520107549133536e+04 1.945474220854174874e+01 2.500963273615923188e-01
5.964520111043664656e+04 1.977868286791708741e+01 2.467350739545915161e-01
5.964520114538195048e+04 1.915659559303913895e+01 2.398214244811970874e-01
5.964520118032726168e+04 1.938573576282398392e+01 2.435489604503047745e-01
5.964520121527257288e+04 1.961378197349900532e+01 2.468636864765192951e-01
5.964520125021787680e+04 1.975024000194432006e+01 2.569597953209674102e-01
5.964520128516318800e+04 1.942704819277108541e+01 2.463151823099436755e-01
5.964520132010849920e+04 1.940899861449524622e+01 2.456119262814009663e-01
5.964520135505380313e+04 1.986742178411804005e+01 2.529746728653325949e-01
5.964520138999911433e+04 1.951862042564390975e+01 2.432210014973391066e-01
5.964520142494442553e+04 1.972547973767471419e+01 2.517880442378935824e-01
5.964520145988972945e+04 1.986757613673635348e+01 2.579053502245309271e-01
5.964520149483504065e+04 1.959192175547388715e+01 2.530683812375738584e-01
5.964520152978035185e+04 1.967048984179548299e+01 2.531715974324449947e-01
5.964520156472565577e+04 2.025804757259698263e+01 2.567708981011705971e-01
5.964520159967096697e+04 1.979451819075713104e+01 2.491568743038259093e-01
5.964520163461627817e+04 1.948515185060403709e+01 2.425763383015790975e-01
5.964520166956158209e+04 1.990545379003580351e+01 2.524574732713019132e-01
5.964520170450688602e+04 1.966771031526215552e+01 2.473337808767296642e-01
5.964520173945219722e+04 1.957924022641781647e+01 2.455276557784803193e-01
5.964520177439750842e+04 1.975929885085396265e+01 2.442267507219435252e-01
5.964520180934281962e+04 2.008521433521433508e+01 2.576182912122707003e-01
5.964520184428813081e+04 1.994389070713081580e+01 2.492439728202494043e-01
5.964520187923343474e+04 1.986679678868674870e+01 2.483219244507701706e-01
5.964520191417874594e+04 1.987682309936122493e+01 2.502870178519779887e-01
5.964520194912405714e+04 1.958765324311542599e+01 2.431199370923746161e-01
5.964520198406936106e+04 1.940077886894683346e+01 2.381528030155692088e-01
5.964520201901467226e+04 1.968039672712263410e+01 2.471100583769754166e-01
5.964520205395998346e+04 1.967605325285370199e+01 2.495226572851603208e-01
5.964520208890528738e+04 2.007909870606316360e+01 2.579291134569040578e-01
5.964520212385059131e+04 2.036741453659146472e+01 2.670165671454275413e-01
5.964520215879590251e+04 1.965868497092208145e+01 2.422365469664333471e-01
5.964520219374121370e+04 1.999570395681671897e+01 2.551572714008307763e-01
5.964520222868651763e+04 1.943471799419928558e+01 2.400942304981704967e-01
5.964520226363182883e+04 1.955354988175104936e+01 2.452371163473177906e-01
5.964520229857714003e+04 1.959528657662324846e+01 2.475030992369537663e-01
5.964520233352245123e+04 1.976171410545727980e+01 2.578845675813313809e-01
5.964520236846776243e+04 2.010472215686031916e+01 2.624807310812214411e-01
5.964520240341306635e+04 1.950272339706042146e+01 2.455289555810088731e-01
5.964520243835837027e+04 1.996975501934057817e+01 2.552176630388511280e-01
5.964520247330368147e+04 1.992185825336011007e+01 2.568628819415485487e-01
5.964520250824899267e+04 1.976417048445267355e+01 2.587629813277007029e-01
5.964520254319430387e+04 1.984736337016166630e+01 2.644911308166959518e-01
5.964520257813961507e+04 1.985477916208774118e+01 2.604562161069398085e-01
5.964520261308491899e+04 1.972469833810607653e+01 2.543719114671934012e-01
5.964520264803022292e+04 1.985259556745500120e+01 2.696387041465387324e-01
5.964520268297553412e+04 1.998210184722915628e+01 2.668528895650364441e-01
5.964520271792084532e+04 1.967084065522199054e+01 2.628284368728159848e-01
5.964520275286615652e+04 2.002177598613570453e+01 2.662715377202407585e-01
5.964520278781146772e+04 1.959971785423279300e+01 2.667391482730765428e-01
5.964520282275677164e+04 1.982082168740260641e+01 2.705709593060607321e-01
5.964520285770207556e+04 1.940766352197449507e+01 2.514980485865083715e-01
5.964520289264738676e+04 1.950859178284100182e+01 2.634181956428453542e-01
5.964520292759269796e+04 1.967601330540840365e+01 2.762392160749894687e-01
5.964520296253800188e+04 1.988555515406755703e+01 2.724793636771604133e-01
5.964520299748331308e+04 1.960145787002718265e+01 2.594674955833709551e-01
5.964520303242862428e+04 1.991077599748664895e+01 2.803083166662300729e-01
5.964520306737392821e+04 1.966333022204755565e+01 2.639977678092456648e-01
5.964520310231923941e+04 1.963690652452867624e+01 2.617563676403962813e-01
5.964520313726455061e+04 1.997931733610256089e+01 2.608972694907427115e-01
5.964520317220985453e+04 2.034787758376953448e+01 2.776146136945507603e-01
5.964520320715516573e+04 1.996789966779888559e+01 2.692774949973646414e-01
5.964520324210047693e+04 1.973303350905002063e+01 2.610078984025698823e-01
5.964520327704578085e+04 2.016250235065504981e+01 2.871322997686637790e-01
5.964520331199109205e+04 1.954112979499588576e+01 2.550958894349059647e-01
5.964520334693640325e+04 1.984419197203382623e+01 2.660208115696928166e-01
5.964520338188170717e+04 1.978719234893208068e+01 2.651111208851417711e-01
5.964520341682701837e+04 1.960645775369746957e+01 2.549760142324881684e-01
5.964520345177232957e+04 1.987604074896700368e+01 2.556773375413273208e-01
5.964520348671763350e+04 1.951765907764156438e+01 2.509203657842579704e-01
5.964520352166294469e+04 1.987207082103801525e+01 2.556656846245182191e-01
5.964520355660825589e+04 1.962760773751224264e+01 2.475661468135958443e-01
5.964520359155355982e+04 1.992326130200031997e+01 2.622246911224600519e-01
5.964520362649887102e+04 1.969535166707228058e+01 2.530601629523315244e-01
5.964520366144418222e+04 1.993736326571201189e+01 2.576451014071319823e-01
5.964520369638948614e+04 1.976284026865415200e+01 2.554514642860145623e-01
5.964520373133479734e+04 1.941064197560710269e+01 2.494548258362075666e-01
5.964520376628010854e+04 1.982801928801633551e+01 2.646717850974609210e-01
5.964520380122541246e+04 1.939712030845231538e+01 2.512495198923365147e-01
5.964520383617072366e+04 2.041520727392622447e+01 2.886111283315040965e-01
5.964520387111603486e+04 1.999139203453108848e+01 2.680366360512459467e-01
5.964520390606133878e+04 1.976886039256147853e+01 2.534736812744576295e-01
5.964520394100664998e+04 1.998803281722287295e+01 2.670475333473377733e-01
5.964520397595196118e+04 1.982092207342985546e+01 2.603863551276540678e-01
5.964520401089726511e+04 1.962693506047447656e+01 2.527762412862438191e-01
5.964520404584257631e+04 2.003199108506748871e+01 2.727927302620772876e-01
5.964520408078788751e+04 1.925090182786587789e+01 2.560568734120108880e-01
5.964520411573319143e+04 1.926901966486132878e+01 2.503354270246543334e-01
5.964520415067850263e+04 1.967132130643802057e+01 2.640208338923775711e-01
5.964520418562381383e+04 1.938752270759927043e+01 2.496529365159501079e-01
5.964520422056911775e+04 1.947316746760752082e+01 2.574482856194048597e-01
5.964520425551442167e+04 1.966502632744451873e+01 2.594574111898590996e-01
5.964520429045973287e+04 1.975676111352222719e+01 2.612332070478434187e-01
5.964520432540504407e+04 1.949893947010286510e+01 2.510419558613411484e-01
5.964520436035035527e+04 1.948441173589341702e+01 2.470244760202756074e-01
5.964520439529566647e+04 1.948083526117131470e+01 2.572928122992364508e-01
5.964520443024097040e+04 1.940590118437549449e+01 2.553029652043193320e-01
5.964520446518628160e+04 1.967909887974815675e+01 2.626403295863863896e-01
5.964520450013159279e+04 1.992770314301468559e+01 2.573601778206576207e-01
5.964520453507689672e+04 1.956709300335037227e+01 2.542887906057897385e-01
5.964520457002220792e+04 1.997324103209565749e+01 2.587965900142358278e-01
5.964520460496751912e+04 1.940212059835525693e+01 2.495543816025933281e-01
5.964520463991282304e+04 1.967103857714186432e+01 2.530922485247478759e-01
5.964520467485813424e+04 1.918302700358923474e+01 2.427493253913900195e-01
5.964520470980344544e+04 1.942703456640387927e+01 2.451598582285780814e-01
5.964520474474874936e+04 1.980676346441877911e+01 2.563690281092326217e-01
5.964520477969406056e+04 1.936360362090907117e+01 2.478981743403670113e-01
5.964520481463937176e+04 1.979024342363565125e+01 2.489410041868418966e-01
5.964520484958467569e+04 1.910984452263218003e+01 2.367187662236898416e-01
5.964520488452998688e+04 1.956456947580398875e+01 2.493226542237267918e-01
5.964520491947529808e+04 1.985724323258222057e+01 2.518621103348636092e-01
5.964520495442060201e+04 1.960547718044700360e+01 2.484327686508039923e-01
5.964520498936591321e+04 1.976386232089745931e+01 2.531415868631436972e-01
5.964520502431122441e+04 1.932240443776948879e+01 2.467555077304849909e-01
5.964520505925652833e+04 1.960436934839610856e+01 2.481839819470339492e-01
5.964520509420183953e+04 1.960785221650866106e+01 2.501868853924645864e-01
5.964520512914715073e+04 1.990541372264211262e+01 2.550044928663904864e-01
5.964520516409245465e+04 1.971450128818549885e+01 2.551051021570415189e-01
5.964520519903776585e+04 1.997853560188827871e+01 2.650215840342617923e-01
5.964520523398307705e+04 1.981648808866305700e+01 2.524401681588371860e-01
5.964520526892838097e+04 1.975400292897241883e+01 2.554753102355672434e-01
5.964520530387369217e+04 1.970178720117778681e+01 2.595161952037711162e-01
5.964520533881900337e+04 2.003484572597341185e+01 2.621576011741382772e-01
5.964520537376430730e+04 1.971305226752399165e+01 2.596208586356644754e-01
5.964520540870961850e+04 1.966704320813329332e+01 2.473380861439578859e-01
5.964520544365492970e+04 1.960268872802481610e+01 2.476099804256977344e-01
5.964520547860023362e+04 1.959557331693821070e+01 2.456294342589553092e-01
5.964520551354554482e+04 1.946014754278863279e+01 2.399349729985892632e-01
5.964520554849085602e+04 1.963715861697833631e+01 2.462618418126102382e-01
5.964520558343615994e+04 1.992120268924302806e+01 2.536786738218105297e-01
5.964520561838147114e+04 1.954026482496990624e+01 2.438925495228380091e-01
5.964520565332678234e+04 1.987447029960597433e+01 2.574725840773941510e-01
5.964520568827208626e+04 1.993036163169815111e+01 2.500224981484947540e-01
5.964520572321739746e+04 1.996465559142063029e+01 2.566813187649324979e-01
5.964520575816270866e+04 2.020840200802707542e+01 2.564307749597770636e-01
5.964520579310801259e+04 1.948289843778538000e+01 2.440053585243361911e-01
5.964520582805332378e+04 1.971891129181983615e+01 2.513769713253541926e-01
5.964520586299863498e+04 1.996394170471078056e+01 2.577749279604584220e-01
5.964520589794393891e+04 1.932611349489333463e+01 2.456031899198073132e-01
5.964520593288925011e+04 2.038852125222702938e+01 2.603178805037150711e-01
5.964520596783456131e+04 1.979689201227358097e+01 2.484085175243258281e-01
5.964520600277986523e+04 1.962422577361314069e+01 2.512928718122026672e-01
5.964520603772517643e+04 1.958920273905600240e+01 2.496350011149896797e-01
5.964520607267048763e+04 1.993408413791398104e+01 2.581530219797084635e-01
5.964520610761579155e+04 1.959904766532238796e+01 2.497669478940682530e-01
5.964520614256110275e+04 1.981058355012514482e+01 2.566069355214519176e-01
5.964520617750641395e+04 1.939830828211525571e+01 2.416778121611954655e-01
5.964520621245171787e+04 1.939039787156850991e+01 2.469985843940954717e-01
5.964520624739702907e+04 1.958045934840035329e+01 2.457902287635952698e-01
5.964520628234234027e+04 1.982600974286242845e+01 2.527850270134622268e-01
5.964520631728764420e+04 1.992119433424943509e+01 2.489973013927461176e-01
5.964520635223295540e+04 1.958931830903648574e+01 2.449184443859596383e-01
5.964520638717826660e+04 1.975986825874574393e+01 2.493722326487821384e-01
5.964520642212357052e+04 2.007213621124797598e+01 2.562152987980230723e-01
5.964520645706887444e+04 1.978681084783912070e+01 2.576716309131686367e-01
5.964520649201418564e+04 1.973340713407134217e+01 2.490687104823222642e-01
5.964520652695949684e+04 1.958404506411660506e+01 2.485694082644814007e-01
5.964520656190480804e+04 1.969710391405953587e+01 2.553869250561322524e-01
5.964520659685011924e+04 1.952058755352763697e+01 2.449391605473674738e-01
5.964520663179542316e+04 1.961687496924666618e+01 2.486002149546847062e-01
5.964520666674072709e+04 1.949541577563109840e+01 2.508675349500100737e-01
5.964520670168603829e+04 1.927319487104480444e+01 2.418793836409683096e-01
5.964520673663134949e+04 1.900275057104246912e+01 2.390652922867926022e-01
5.964520677157666069e+04 1.950016589861751370e+01 2.487744523029958299e-01
5.964520680652197188e+04 1.922653902762403888e+01 2.399131185842394709e-01
5.964520684146727581e+04 1.894881263968066420e+01 2.331229621718893530e-01
5.964520687641258701e+04 1.940505205292858548e+01 2.478611308038977668e-01
5.964520691135789821e+04 1.975583359013867479e+01 2.513132835591860847e-01
5.964520694630320213e+04 1.951910710779501201e+01 2.406776156721529836e-01
5.964520698124850605e+04 1.949680136735441138e+01 2.459733012281256070e-01
5.964520701619381725e+04 1.975655277031732027e+01 2.450245800703070576e-01
5.964520705113912845e+04 1.988598494776650227e+01 2.518860836028887773e-01
5.964520708608443238e+04 1.940059549958510487e+01 2.453645313655323235e-01
5.964520712102974358e+04 2.005580018315707491e+01 2.535629567265962891e-01
5.964520715597505477e+04 1.959285723115720756e+01 2.444964571848492474e-01
5.964520719092035870e+04 1.987911853340029822e+01 2.498651388836211074e-01
5.964520722586566990e+04 1.970785458421646297e+01 2.455875840168901258e-01
5.964520726081098110e+04 1.972540320088982213e+01 2.474938980023305701e-01
5.964520729575629230e+04 1.982677427304090756e+01 2.518507352918022413e-01
5.964520733070160350e+04 1.974358974358974450e+01 2.454333981870007730e-01
5.964520736564690742e+04 1.940682970510291838e+01 2.367281822159875426e-01
5.964520740059221862e+04 1.991465308404248802e+01 2.433131671047582267e-01
5.964520743553752982e+04 1.972353744173748424e+01 2.453202538042509040e-01
5.964520747048283374e+04 1.960890480191930862e+01 2.427691349839173063e-01
5.964520750542813767e+04 1.984868291239147453e+01 2.444034211054498251e-01
5.964520754037344886e+04 1.973401996047187978e+01 2.445365225040997126e-01
5.964520757531876006e+04 1.985641482361090837e+01 2.456903369873794374e-01
5.964520761026406399e+04 1.971787986905506074e+01 2.423754848713440824e-01
5.964520764520937519e+04 2.025716764750264076e+01 2.526358724412959278e-01
5.964520768015468639e+04 2.000344157371528908e+01 2.544907934639302760e-01
5.964520771509999031e+04 1.936121427803718476e+01 2.356415403976541145e-01
5.964520775004530151e+04 2.008184462504525314e+01 2.553794334554040923e-01
5.964520778499061271e+04 1.959438781686560205e+01 2.479304286321897810e-01
5.964520781993592391e+04 1.973447776577991419e+01 2.437293319073978171e-01
5.964520785488123511e+04 1.966336162739645843e+01 2.454234500133999630e-01
5.964520788982653903e+04 2.016950757575757436e+01 2.626672574655228298e-01
5.964520792477185023e+04 1.974440961081583978e+01 2.471797435012027533e-01
5.964520795971716143e+04 1.970020006421814429e+01 2.424617602866354915e-01
5.964520799466246535e+04 1.982305719701193070e+01 2.442126569875992248e-01
5.964520802960777655e+04 1.968806955837320061e+01 2.401262308256800204e-01
5.964520806455308775e+04 1.988230825747481134e+01 2.456914504060064841e-01
5.964520809949839168e+04 1.966121624104354382e+01 2.409923423200602266e-01
5.964520813444369560e+04 1.972255863539445642e+01 2.475646414490980940e-01
5.964520816938900680e+04 2.039043292357028392e+01 2.585396033725125831e-01
5.964520820433431800e+04 1.947251463411665995e+01 2.411739687954879696e-01
5.964520823927962192e+04 1.978227891742803024e+01 2.473028065622029370e-01
5.964520827422493312e+04 1.977645576188887944e+01 2.485320263022995080e-01
5.964520830917024432e+04 1.939618358602104919e+01 2.396476873767734161e-01
5.964520834411555552e+04 1.946321456036913489e+01 2.389796068885347569e-01
5.964520837906086672e+04 2.003279511839891569e+01 2.490178671211978056e-01
5.964520841400617064e+04 1.994117353370695511e+01 2.472020704390472667e-01
5.964520844895148184e+04 1.934709509820583406e+01 2.388335192127902795e-01
5.964520848389679304e+04 1.952292216156535787e+01 2.439453746266201928e-01
5.964520851884209696e+04 1.973102772679926531e+01 2.447772052825956668e-01
5.964520855378740816e+04 1.999807151770296443e+01 2.505426580309174645e-01
5.964520858873271936e+04 1.974616561555397709e+01 2.507744482013506415e-01
5.964520862367802329e+04 1.993732980238339181e+01 2.532271050549333991e-01
5.964520865862332721e+04 1.929183844722536278e+01 2.390441724648829647e-01
5.964520869356863841e+04 1.951956894440362333e+01 2.434695891686212421e-01
5.964520872851394961e+04 1.917300024021138682e+01 2.354004130975082543e-01
5.964520876345926081e+04 1.990287487382705933e+01 2.519660384005610321e-01
5.964520879840457201e+04 1.916670697786915056e+01 2.371373178399809878e-01
5.964520883334987593e+04 1.942718410843195898e+01 2.457565452123553207e-01
5.964520886829518713e+04 1.948135304571033544e+01 2.448535019850631711e-01
5.964520890324049833e+04 1.956111042413750667e+01 2.479694268234184096e-01
5.964520893818580225e+04 1.964131817115481837e+01 2.543378922919251606e-01
5.964520897313110618e+04 2.018965840958305691e+01 2.651175492340576145e-01
5.964520900807641738e+04 1.927780053492686818e+01 2.380578775504235689e-01
5.964520904302172858e+04 1.948469237922764563e+01 2.386387777980066016e-01
5.964520907796703978e+04 2.001888113636931976e+01 2.537661503135352214e-01
5.964520911291235097e+04 1.966768970131480643e+01 2.449275598621178385e-01
5.964520914785765490e+04 2.000685852274141752e+01 2.515046241705240493e-01
5.964520918280295882e+04 2.018398541403898605e+01 2.535028912895656572e-01
5.964520921774827002e+04 2.006914688103695354e+01 2.506213919630989606e-01
5.964520925269358122e+04 1.992265927977839368e+01 2.501830330436848882e-01
5.964520928763889242e+04 1.955441235144055767e+01 2.431711707656216970e-01
5.964520932258420362e+04 2.016820368885324655e+01 2.514189773005868211e-01
5.964520935752950754e+04 2.001489213466371453e+01 2.514814499615598553e-01
5.964520939247481874e+04 1.941480965366457667e+01 2.459164163143574555e-01
5.964520942742012994e+04 2.020320160080039784e+01 2.695246140803826962e-01
5.964520946236543386e+04 1.951929637138382745e+01 2.460485014753278077e-01
5.964520949731074506e+04 1.950817953531462479e+01 2.436491765182720870e-01
5.964520953225605626e+04 1.954944948107819158e+01 2.459850001393589780e-01
5.964520956720136019e+04 1.981736197759027718e+01 2.533334646464713846e-01
5.964520960214667139e+04 1.972718416671804675e+01 2.419466085592048288e-01
5.964520963709198259e+04 1.991356565028002379e+01 2.517827909098431793e-01
5.964520967203728651e+04 1.970188725340499758e+01 2.493663008597867548e-01
5.964520970698259043e+04 1.992121592671936270e+01 2.501890202619087011e-01
5.964520974192790163e+04 1.954933469680922542e+01 2.438363476258645357e-01
5.964520977687321283e+04 1.977946256724078467e+01 2.535136276045516501e-01
5.964520981181852403e+04 1.933729504745636518e+01 2.427745645334568325e-01
5.964520984676383523e+04 1.990409213550514522e+01 2.537997886931693259e-01
5.964520988170913915e+04 1.916977063557076022e+01 2.410426720998786465e-01
5.964520991665445035e+04 1.943324068792251680e+01 2.419270669700114840e-01
5.964520995159976155e+04 1.965964293640421090e+01 2.582586718701711526e-01
5.964520998654506548e+04 1.940306433147394571e+01 2.451800882385044567e-01
5.964521002149037668e+04 1.936360652549171846e+01 2.421318189937468890e-01
5.964521005643568787e+04 1.939014616321559004e+01 2.406131904010586631e-01
5.964521009138099180e+04 1.942537467889014735e+01 2.455862527948067531e-01
5.964521012632630300e+04 1.916932499065667983e+01 2.382747983231802147e-01
5.964521016127161420e+04 1.945196890811762103e+01 2.433462755344457107e-01
5.964521019621691812e+04 1.956652866672399682e+01 2.488190486517911360e-01
5.964521023116222204e+04 1.996655096638865245e+01 2.537305387591984318e-01
5.964521026610753324e+04 1.966292754689224154e+01 2.504800998914972765e-01
5.964521030105284444e+04 1.986551027240152223e+01 2.551131105134645805e-01
5.964521033599815564e+04 1.956007995222367057e+01 2.479921638048082078e-01
5.964521037094346684e+04 1.984810126582278400e+01 2.572541581747175288e-01
5.964521040588877077e+04 1.993524189748803721e+01 2.511181784699344499e-01
5.964521044083407469e+04 1.964970038000584651e+01 2.456458301617736872e-01
5.964521047577938589e+04 1.968191482898973277e+01 2.463875986697202369e-01
5.964521051072469709e+04 1.997288452547919846e+01 2.542610676785548862e-01
5.964521054567000829e+04 1.950542492220072432e+01 2.468650282608456925e-01
5.964521058061531949e+04 1.962470806055398853e+01 2.449557068850143626e-01
5.964521061556062341e+04 1.994172011947314260e+01 2.514201676655584694e-01
5.964521065050593461e+04 2.018119122257053277e+01 2.617140637501921829e-01
5.964521068545124581e+04 1.972441551768433854e+01 2.431366278933654868e-01
5.964521072039654973e+04 2.004976335528836273e+01 2.490151762449562545e-01
5.964521075534186093e+04 1.984979700660485946e+01 2.449933981492690427e-01
5.964521079028717213e+04 1.992530727630284915e+01 2.454727774013746588e-01
5.964521082523247605e+04 2.022345746261265731e+01 2.533066948266731733e-01
5.964521086017778725e+04 1.963512745820893812e+01 2.394312447380380626e-01
5.964521089512309845e+04 1.987851637291963414e+01 2.467185693931949197e-01
5.964521093006840238e+04 1.972105166839504875e+01 2.424312614759298878e-01
5.964521096501370630e+04 2.035631926006257686e+01 2.549283686660610559e-01
5.964521099995901750e+04 2.008911698225071163e+01 2.491394223444677036e-01
5.964521103490432870e+04 1.978767832559726614e+01 2.457326950088536965e-01
5.964521106984963990e+04 2.009590976698066456e+01 2.525444490319572188e-01
5.964521110479495110e+04 2.008340615714963562e+01 2.546491071146188001e-01
5.964521113974025502e+04 1.975136521898478748e+01 2.497656419983446674e-01
5.964521117468556622e+04 2.009557519929580138e+01 2.535747224261293287e-01
5.964521120963087742e+04 2.003437996575553370e+01 2.541238649981398812e-01
5.964521124457618134e+04 2.012519115978491513e+01 2.477666208876968812e-01
5.964521127952149254e+04 2.013071053413933242e+01 2.525657531082324825e-01
5.964521131446680374e+04 2.002243185298621952e+01 2.499594188746315226e-01
5.964521134941210767e+04 1.970146274977486911e+01 2.427663870274723301e-01
5.964521138435741886e+04 2.004791993818390239e+01 2.488887983188312336e-01
5.964521141930273006e+04 2.032309280686954622e+01 2.567798926913199553e-01
5.964521145424803399e+04 2.009204354587869190e+01 2.504716268994047756e-01
5.964521148919334519e+04 2.006013902976028618e+01 2.523006645186916530e-01
5.964521152413865639e+04 2.056529751162849706e+01 2.603701838395772739e-01
5.964521155908396031e+04 1.988599681331111668e+01 2.493911842267617918e-01
5.964521159402927151e+04 2.007749191377990883e+01 2.459695819402522576e-01
5.964521162897458271e+04 2.012426490657800215e+01 2.516455742975965970e-01
5.964521166391988663e+04 2.017894475172456836e+01 2.535081538238126431e-01
5.964521169886519783e+04 1.983296830396692556e+01 2.474915780266945253e-01
5.964521173381050903e+04 2.004507345303457555e+01 2.510836349955792302e-01
5.964521176875581295e+04 2.020907645902952510e+01 2.603461063021900723e-01
5.964521180370112415e+04 1.995782159017453239e+01 2.569195740575543896e-01
5.964521183864643535e+04 1.957601505128360841e+01 2.460249147462881258e-01
5.964521187359173928e+04 2.002278364836037383e+01 2.606043324239103454e-01
5.964521190853705048e+04 1.979009223445403265e+01 2.577493891201890208e-01
5.964521194348236168e+04 1.983078544417581313e+01 2.503090615413384734e-01
5.964521197842766560e+04 1.961437374168751191e+01 2.482521510803747944e-01
5.964521201337297680e+04 1.970167239628574052e+01 2.535251026072067870e-01
5.964521204831828800e+04 2.046193512684098437e+01 2.637961913607682618e-01
5.964521208326359192e+04 2.008963982445016327e+01 2.527201957266533294e-01
5.964521211820890312e+04 2.008786756915099048e+01 2.553264448086499661e-01
5.964521215315421432e+04 2.021382504544435577e+01 2.571071083804115642e-01
5.964521218809951824e+04 2.000244413841019409e+01 2.503848068143773586e-01
5.964521222304482944e+04 2.005008532316928793e+01 2.522053229045901901e-01
5.964521225799014064e+04 1.972951200998996057e+01 2.457380906781161944e-01
5.964521229293544457e+04 1.962309043552001953e+01 2.444955027472694165e-01
5.964521232788075577e+04 1.982355177318879669e+01 2.475070838519101701e-01
5.964521236282606696e+04 2.003655639953484879e+01 2.491289082686047873e-01
5.964521239777137089e+04 2.014686456400741932e+01 2.565547278620203264e-01
5.964521243271668209e+04 2.021804288151940199e+01 2.558935164352958980e-01
5.964521246766199329e+04 2.025730769706948919e+01 2.616517939015006178e-01
5.964521250260729721e+04 1.980918051184464446e+01 2.555750071371776788e-01
5.964521253755260841e+04 2.023465730739761170e+01 2.591681023305746900e-01
5.964521257249791961e+04 2.002382532193060172e+01 2.570109828360034876e-01
5.964521260744322353e+04 1.973890576404100372e+01 2.489674479365920623e-01
5.964521264238853473e+04 1.977861979229415823e+01 2.570166931032693003e-01
5.964521267733384593e+04 1.997621990771904521e+01 2.585460013532386303e-01
5.964521271227914986e+04 2.023071467675309876e+01 2.556515070670793977e-01
5.964521274722446105e+04 2.008857043771210726e+01 2.537228897143209427e-01
5.964521278216977225e+04 2.024338382465590769e+01 2.589708438078146546e-01
5.964521281711507618e+04 2.017464076472402112e+01 2.579167887415748650e-01
5.964521285206038738e+04 1.983409716974232495e+01 2.507092355483278578e-01
5.964521288700569858e+04 2.040519701597156299e+01 2.663741553651147176e-01
5.964521292195100250e+04 2.018691273911578676e+01 2.620207693955207140e-01
5.964521295689631370e+04 1.994450104958200853e+01 2.480588530785743928e-01
5.964521299184162490e+04 2.010507004669779718e+01 2.550086305665735797e-01
5.964521302678692882e+04 2.018187806029875730e+01 2.569678658766338386e-01
5.964521306173224002e+04 2.015394678382781279e+01 2.543754398649896720e-01
5.964521309667755122e+04 1.999411426403827363e+01 2.519797347580041147e-01
5.964521313162285514e+04 2.018380163229705460e+01 2.519704977285307512e-01
5.964521316656815907e+04 2.004350891079312902e+01 2.525704292317564881e-01
5.964521320151347027e+04 1.976907802809305537e+01 2.484087338186073968e-01
5.964521323645878147e+04 1.991557700099451012e+01 2.600163409735232745e-01
5.964521327140409267e+04 2.007972907715357636e+01 2.596819329487111694e-01
5.964521330634940387e+04 1.994020393656396450e+01 2.622869463423148084e-01
5.964521334129470779e+04 1.967585879141635274e+01 2.519741707792785834e-01
5.964521337624001899e+04 1.930645963486383110e+01 2.411767649827693816e-01
5.964521341118533019e+04 1.994649324786856681e+01 2.578267783757713927e-01
5.964521344613063411e+04 1.989631929156257328e+01 2.555983806714439144e-01
5.964521348107594531e+04 1.960794364144297575e+01 2.561922353146031672e-01
5.964521351602125651e+04 1.991265516766249632e+01 2.580286717087927895e-01
5.964521355096656043e+04 1.997722321003731594e+01 2.528593509985861409e-01
5.964521358591187163e+04 2.016865888292836928e+01 2.585068514257289340e-01
5.964521362085718283e+04 1.987180408284610067e+01 2.569041707043992484e-01
5.964521365580248676e+04 1.987790654298575177e+01 2.610937798302669366e-01
5.964521369074779795e+04 2.015069328825794770e+01 2.663081314391959609e-01
5.964521372569310915e+04 1.966266567570915669e+01 2.523091702727765506e-01
5.964521376063841308e+04 1.955645934190155444e+01 2.506355689999780756e-01
5.964521379558372428e+04 1.956891354303081343e+01 2.545274422358571043e-01
5.964521383052903548e+04 1.963516398937358787e+01 2.551382178539717271e-01
5.964521386547433940e+04 1.963964824369914908e+01 2.528270762727712895e-01
5.964521390041965060e+04 1.974318555820887866e+01 2.631439827436814483e-01
5.964521393536496180e+04 2.026408553914384569e+01 2.703073631559954060e-01
5.964521397031026572e+04 1.997900947837549168e+01 2.675986396692707214e-01
5.964521400525557692e+04 1.958420143174524952e+01 2.497439871298300640e-01
5.964521404020088812e+04 1.942247582157609997e+01 2.537737309359781035e-01
5.964521407514619204e+04 1.952130618876470791e+01 2.480090421434085479e-01
5.964521411009150324e+04 1.950140983808410056e+01 2.547237574658344217e-01
5.964521414503681444e+04 1.969891764120427879e+01 2.574589416519501017e-01
5.964521417998211837e+04 1.937241767796132663e+01 2.470324014447300431e-01
5.964521421492742957e+04 1.973116663768907841e+01 2.598439542150944304e-01
5.964521424987274077e+04 1.948555698293264982e+01 2.526820228576795446e-01
5.964521428481804469e+04 1.955103518525336526e+01 2.599596268789139963e-01
5.964521431976335589e+04 1.946939200019577498e+01 2.567330821706080846e-01
5.964521435470866709e+04 1.911588645298217415e+01 2.519648664904856616e-01
5.964521438965397101e+04 1.967764892260851184e+01 2.671717050362775181e-01
5.964521442459928221e+04 1.930539632096803970e+01 2.508627765244757502e-01
5.964521445954459341e+04 1.948207250291151738e+01 2.519809396239813815e-01
5.964521449448989733e+04 1.935352549239743070e+01 2.564118952218958358e-01
5.964521452943520853e+04 1.967520644711968814e+01 2.568346481480119348e-01
5.964521456438051973e+04 1.945693072964121129e+01 2.522577510823326152e-01
5.964521459932582366e+04 1.931192626997768969e+01 2.491317545167903158e-01
5.964521463427113486e+04 1.961945081803671087e+01 2.507817778075647208e-01
5.964521466921644605e+04 1.961793446784389516e+01 2.495148885679053796e-01
5.964521470416174998e+04 1.953489322191272137e+01 2.553199467082727936e-01
5.964521473910706118e+04 1.961534741254232017e+01 2.579872353356607029e-01
5.964521477405237238e+04 1.957701455736398088e+01 2.616692442144971653e-01
5.964521480899767630e+04 1.912768613572181309e+01 2.515528299381105670e-01
5.964521484394298750e+04 1.950865843702842639e+01 2.526253560376344187e-01
5.964521487888829870e+04 1.965078592814371561e+01 2.486144843474908661e-01
5.964521491383360262e+04 1.962121193310903777e+01 2.525849127573793762e-01
5.964521494877891382e+04 1.938020167240530967e+01 2.497947918076162677e-01
5.964521498372422502e+04 1.952783193361327463e+01 2.537700241603525475e-01
5.964521501866952894e+04 1.919909887968826112e+01 2.534261708141377634e-01
5.964521505361484014e+04 1.943727793802691295e+01 2.519280673371565582e-01
5.964521508856015134e+04 1.963958252415019956e+01 2.592197007330305780e-01
5.964521512350545527e+04 1.960784338347941969e+01 2.547762637495337157e-01
5.964521515845076647e+04 1.899365507104360873e+01 2.386882440254692317e-01
5.964521519339607767e+04 1.914608305055782012e+01 2.503168916073366668e-01
5.964521522834138159e+04 1.900970508211058529e+01 2.417034717081682216e-01
5.964521526328669279e+04 1.919423294198555752e+01 2.445626804029505386e-01
5.964521529823200399e+04 1.928368943316485939e+01 2.392201815798687958e-01
5.964521533317730791e+04 1.910455140678733699e+01 2.382364647519930323e-01
5.964521536812261911e+04 1.913338921079163768e+01 2.389287007299209231e-01
5.964521540306793031e+04 1.944072113463843365e+01 2.445310172720056852e-01
5.964521543801323423e+04 1.950801040668218533e+01 2.503852495434302772e-01
5.964521547295854543e+04 1.967071485984125445e+01 2.488041970080388243e-01
5.964521550790385663e+04 1.948487307869994822e+01 2.482036962329981777e-01
5.964521554284916056e+04 1.914649510133688892e+01 2.441536702085580490e-01
5.964521557779447176e+04 1.944300466686525652e+01 2.519236637034685811e-01
5.964521561273978296e+04 1.962629640338416337e+01 2.552839573078752311e-01
5.964521564768508688e+04 1.957234185307558860e+01 2.512421196539841306e-01
5.964521568263039808e+04 1.956021306746292865e+01 2.606950659676365856e-01
5.964521571757570928e+04 1.911300876122878734e+01 2.439129461991545456e-01
5.964521575252101320e+04 1.934212690658957357e+01 2.501960471545631171e-01
5.964521578746632440e+04 1.919748806336594527e+01 2.613408424790664708e-01
5.964521582241163560e+04 1.908727656389934779e+01 2.487602521878782558e-01
5.964521585735693952e+04 1.941990684235435083e+01 2.429800612054189290e-01
5.964521589230225072e+04 1.936908709312867316e+01 2.489989911858792870e-01
5.964521592724756192e+04 1.952694019401940295e+01 2.468851913645349894e-01
5.964521596219286585e+04 1.942902031894281834e+01 2.476315067653459823e-01
5.964521599713817704e+04 1.912733868815065108e+01 2.433659900352317385e-01
5.964521603208348824e+04 1.969137412236710105e+01 2.501061674715756022e-01
5.964521606702879217e+04 1.939746110551281788e+01 2.501006952091503477e-01
5.964521610197410337e+04 1.889322448782722930e+01 2.376371859182773993e-01
5.964521613691941457e+04 1.962353970138064696e+01 2.508357101312850279e-01
5.964521617186471849e+04 1.928134321060095147e+01 2.436197009993716356e-01
5.964521620681002969e+04 1.942027893417005302e+01 2.433891629382368693e-01
5.964521624175534089e+04 1.953395558416479005e+01 2.464794033339083312e-01
5.964521627670064481e+04 1.968214704488186939e+01 2.477855356413891097e-01
5.964521631164595601e+04 1.968832795832299709e+01 2.481777240456684019e-01
5.964521634659126721e+04 1.978219497517677539e+01 2.487854304574876052e-01
5.964521638153657113e+04 1.975802705287607708e+01 2.551672159136985085e-01
5.964521641648188233e+04 1.955439961587235231e+01 2.477859722082419724e-01
5.964521645142719353e+04 1.935664292955819832e+01 2.422704378734923947e-01
5.964521648637249746e+04 1.950608977933068289e+01 2.411325988684301092e-01
5.964521652131780866e+04 1.977591092862450495e+01 2.532611339604300404e-01
5.964521655626311986e+04 1.948627200471727150e+01 2.473505638598688106e-01
5.964521659120842378e+04 1.941714257881470473e+01 2.406479232329039875e-01
5.964521662615373498e+04 1.933187995676305704e+01 2.447618348646549147e-01
5.964521666109904618e+04 2.015400020279862048e+01 2.608935988506841386e-01
5.964521669604435010e+04 1.987740090416364680e+01 2.568339757243608412e-01
5.964521673098966130e+04 1.941500145857642678e+01 2.485501255233213413e-01
5.964521676593497250e+04 1.971286627662988522e+01 2.508601521915153620e-01
5.964521680088027642e+04 1.984783553276805890e+01 2.559124252975260028e-01
5.964521683582558762e+04 1.964799427993786907e+01 2.559493489702842628e-01
5.964521687077089882e+04 1.980539316898430258e+01 2.503017647868175377e-01
5.964521690571621002e+04 1.976962159236295591e+01 2.536348682853556413e-01
5.964521694066151395e+04 1.970482939568186609e+01 2.553070667111358993e-01
5.964521697560682514e+04 1.933595534128393467e+01 2.440414242891501273e-01
5.964521701055212907e+04 1.983432435439407371e+01 2.619338419318310573e-01
5.964521704549744027e+04 1.997085626182985152e+01 2.587107838640695934e-01
5.964521708044275147e+04 1.945264798645867899e+01 2.520350816674429284e-01
5.964521711538805539e+04 1.987719561252279732e+01 2.657166786015788817e-01
5.964521715033336659e+04 1.952308163765628635e+01 2.451518841338058141e-01
5.964521718527867779e+04 1.914794052545472169e+01 2.422551149825907246e-01
5.964521722022398899e+04 1.935136409809896563e+01 2.453580955447953738e-01
5.964521725516930019e+04 1.995752375726435801e+01 2.508778406329723043e-01
5.964521729011460411e+04 1.996872527224085303e+01 2.505611269588501333e-01
5.964521732505990803e+04 1.995396506220937738e+01 2.455929455170693387e-01
5.964521736000521923e+04 2.004137679427342178e+01 2.525903110353829306e-01
5.964521739495053043e+04 1.982896856618335590e+01 2.518175332309254832e-01
5.964521742989584163e+04 1.945793211731658445e+01 2.398254729571725474e-01
5.964521746484115283e+04 1.992748710023182568e+01 2.535378045717299189e-01
5.964521749978645676e+04 1.966690429075355340e+01 2.468718013721910576e-01
5.964521753473176796e+04 2.015318576618022561e+01 2.679722903254406763e-01
5.964521756967707915e+04 2.000046408950656129e+01 2.510959477548130314e-01
5.964521760462238308e+04 1.938412698412698632e+01 2.411345051275372853e-01
5.964521763956769428e+04 1.955774830547874643e+01 2.432541820432613522e-01
5.964521767451300548e+04 1.992636104584312307e+01 2.539614820317147581e-01
5.964521770945830940e+04 1.911184210526315752e+01 2.363440608043978486e-01
5.964521774440362060e+04 1.986052925175184569e+01 2.509459750169765746e-01
5.964521777934893180e+04 2.044573309503298120e+01 2.665462496820829585e-01
5.964521781429423572e+04 1.958252534291072777e+01 2.503740118465399012e-01
5.964521784923953965e+04 1.985453838727069709e+01 2.484865079580634573e-01
5.964521788418485085e+04 1.967746867909637842e+01 2.499377016816422548e-01
5.964521791913016204e+04 1.975587705666148608e+01 2.567304614581274458e-01
5.964521795407547324e+04 1.996445801907373863e+01 2.604295328513037133e-01
5.964521798902078444e+04 1.980207072912118704e+01 2.502519835205664900e-01
5.964521802396608837e+04 1.956271841315154703e+01 2.496520502812190068e-01
5.964521805891139957e+04 1.959743358346416642e+01 2.488571298642240082e-01
5.964521809385671077e+04 1.954903002594834760e+01 2.485911792356540473e-01
5.964521812880201469e+04 1.940235886725228909e+01 2.463325110307740817e-01
5.964521816374732589e+04 1.896551847993966078e+01 2.382089410753313874e-01
5.964521819869263709e+04 1.956761214947475835e+01 2.447356090049178368e-01
5.964521823363794101e+04 1.978214169605121953e+01 2.683815798915585860e-01
5.964521826858325221e+04 1.948577949007386323e+01 2.477668359164399425e-01
5.964521830352856341e+04 1.928161107279832720e+01 2.420875381419016481e-01
5.964521833847386733e+04 2.013597113193213417e+01 2.601289569871845786e-01
5.964521837341917126e+04 1.955239539413664573e+01 2.428829347233241176e-01
5.964521840836448246e+04 1.966895524959088348e+01 2.509687518621350755e-01
5.964521844330979366e+04 1.948517638994296064e+01 2.427099020547868746e-01
5.964521847825510486e+04 1.950285777363489359e+01 2.518790622538166768e-01
5.964521851320041606e+04 1.910876779530588720e+01 2.402905183519752352e-01
5.964521854814571998e+04 1.917851920776286079e+01 2.389246010839397860e-01
5.964521858309103118e+04 1.967762236895898198e+01 2.463088248905508093e-01
5.964521861803634238e+04 1.953716337079483267e+01 2.440221387275933185e-01
5.964521865298164630e+04 1.976522796956268380e+01 2.459299353835875390e-01
5.964521868792695750e+04 2.002507402271279346e+01 2.595350297770047665e-01
5.964521872287226870e+04 1.990718298105546324e+01 2.540976381308268639e-01
5.964521875781757262e+04 1.969796234201702489e+01 2.489952118509955181e-01
5.964521879276288382e+04 1.981166796696016164e+01 2.536347836989177318e-01
5.964521882770819502e+04 1.997759486745909285e+01 2.584337440730779534e-01
5.964521886265349895e+04 1.965609618728114327e+01 2.555291248641643476e-01
5.964521889759881014e+04 1.971957346204994366e+01 2.553892649571568585e-01
5.964521893254412134e+04 1.973875666249109528e+01 2.535240343709739830e-01
5.964521896748942527e+04 1.958088859770449375e+01 2.427176596929647712e-01
5.964521900243473647e+04 1.975936188693556517e+01 2.485508231429303938e-01
5.964521903738004767e+04 1.969195450148763982e+01 2.493297030312894846e-01
5.964521907232535159e+04 1.975547535167894253e+01 2.554450461422022034e-01
5.964521910727066279e+04 1.954096441376618998e+01 2.516515010262971308e-01
5.964521914221597399e+04 1.979481758284983783e+01 2.623713831840862043e-01
5.964521917716127791e+04 1.933013195155751163e+01 2.447021861135371679e-01
5.964521921210658911e+04 2.022399616021017721e+01 2.646414945481014858e-01
5.964521924705190031e+04 2.001641390501154660e+01 2.584526970517549427e-01
5.964521928199720423e+04 1.966320092310713719e+01 2.431932839964267845e-01
5.964521931694251543e+04 1.970982852669944663e+01 2.447866791560515953e-01
5.964521935188782663e+04 1.951634010775835648e+01 2.408673642774888657e-01
5.964521938683313056e+04 1.987211816012095866e+01 2.510354464573579802e-01
5.964521942177844176e+04 2.006888808039242988e+01 2.522381585355916167e-01
5.964521945672375296e+04 1.975058441398656228e+01 2.455233192492047856e-01
5.964521949166905688e+04 1.975743547624380625e+01 2.435318350658026432e-01
5.964521952661436808e+04 1.962773380674113000e+01 2.440297411327247423e-01
5.964521956155967928e+04 2.001085658997524419e+01 2.548760073154846539e-01
5.964521959650498320e+04 1.984737124798581220e+01 2.477123018448320890e-01
5.964521963145029440e+04 2.032018614879118346e+01 2.598625043740324103e-01
5.964521966639560560e+04 1.959917202174987594e+01 2.433054875154476993e-01
5.964521970134090952e+04 1.959621489921984505e+01 2.420246392541744451e-01
5.964521973628622072e+04 1.967782100203181272e+01 2.439101903191977783e-01
5.964521977123153192e+04 1.966793732518131677e+01 2.447433205149870117e-01
5.964521980617683585e+04 1.945561665357423209e+01 2.387729265012711599e-01
5.964521984112214705e+04 1.944666331793734670e+01 2.396440022261532021e-01
5.964521987606745824e+04 1.968405479046715101e+01 2.487920744818622187e-01
5.964521991101276217e+04 1.969032705305637521e+01 2.465231495402175899e-01
5.964521994595807337e+04 1.939287892464199459e+01 2.423840786785717294e-01
5.964521998090338457e+04 1.958282524688707582e+01 2.496464910287201355e-01
5.964522001584868849e+04 1.955753339128092705e+01 2.467012669126066315e-01
5.964522005079399969e+04 1.988420147971003260e+01 2.511228013469095632e-01
5.964522008573931089e+04 1.981911656959777446e+01 2.519974546295323803e-01
5.964522012068461481e+04 1.974924817590218851e+01 2.497650949553668898e-01
5.964522015562992601e+04 1.963740936463069886e+01 2.486217364219315273e-01
5.964522019057523721e+04 1.983658228475180962e+01 2.518102681215125815e-01
5.964522022552054113e+04 1.925642791551882382e+01 2.389347643660373333e-01
5.964522026046585233e+04 1.952469309917709950e+01 2.450489607342367093e-01
5.964522029541116353e+04 1.940977402302499044e+01 2.439573503388062226e-01
5.964522033035646746e+04 1.935784882655492112e+01 2.425666550022609613e-01
5.964522036530177866e+04 1.937902244291904097e+01 2.460893570315275392e-01
5.964522040024708986e+04 1.976857781087118582e+01 2.565286071806155976e-01
5.964522043519239378e+04 1.990655294671856979e+01 2.602042862535514645e-01
5.964522047013770498e+04 1.942737685163771744e+01 2.506877079586232737e-01
5.964522050508301618e+04 1.956858072043891639e+01 2.631163539728956779e-01
5.964522054002832010e+04 1.982967280368221097e+01 2.578245493614705341e-01
5.964522057497363130e+04 1.963796770284640303e+01 2.594579584185117693e-01
5.964522060991894250e+04 1.952865230769230465e+01 2.589766060965399408e-01
5.964522064486424642e+04 2.047097490733924730e+01 2.747887337026970189e-01
5.964522067980955762e+04 1.960860454857366975e+01 2.477916900458610461e-01
5.964522071475486882e+04 1.953803698920539134e+01 2.424715241631097695e-01
5.964522074970017275e+04 1.936126276964887793e+01 2.393370570415933041e-01
5.964522078464548395e+04 2.016728015328761714e+01 2.531492554202858791e-01
5.964522081959079514e+04 1.937125922341841289e+01 2.364596319820982673e-01
5.964522085453610634e+04 1.929337798788523628e+01 2.374763625207715889e-01
5.964522088948141027e+04 1.989992159010292738e+01 2.482047952515272216e-01
5.964522092442672147e+04 1.987705824603263594e+01 2.482862622974015276e-01
5.964522095937202539e+04 1.982076451389575666e+01 2.470481228647837812e-01
5.964522099431733659e+04 1.932271724005565972e+01 2.398704534992337767e-01
5.964522102926264779e+04 2.003936988340362291e+01 2.556860601672583666e-01
5.964522106420795899e+04 1.980197357831787741e+01 2.440668459371344023e-01
5.964522109915327019e+04 1.956778270644710460e+01 2.392035861431843491e-01
5.964522113409857411e+04 1.988811881188118846e+01 2.442780175431023826e-01
5.964522116904387804e+04 1.980106993768898249e+01 2.473154851551808697e-01
5.964522120398918923e+04 1.964570409808040097e+01 2.410360579093491773e-01
5.964522123893450043e+04 1.985418855202403776e+01 2.464815247526065678e-01
5.964522127387980436e+04 1.989150115016448694e+01 2.429393207207806715e-01
5.964522130882511556e+04 1.963513907800038538e+01 2.410275170299397973e-01
5.964522134377042676e+04 2.001360770815598755e+01 2.510958337184824307e-01
5.964522137871573796e+04 2.012777136043522219e+01 2.598385421159937758e-01
5.964522141366104188e+04 2.051319569804988419e+01 2.618715291300403036e-01
5.964522144860635308e+04 2.024562836038390046e+01 2.632636289345446912e-01
5.964522148355165700e+04 2.020890454030939409e+01 2.703673523222351327e-01
5.964522151849696820e+04 1.986808794961580915e+01 2.539109551490999483e-01
5.964522155344227940e+04 1.984104283054003659e+01 2.490563769204084399e-01
5.964522158838759060e+04 1.933650928510741451e+01 2.446724703065677742e-01
5.964522162333290180e+04 1.949573059108277207e+01 2.423081672571142653e-01
5.964522165827820572e+04 1.985454294601645486e+01 2.488160669275252534e-01
5.964522169322351692e+04 1.977093556281600684e+01 2.442488182546735387e-01
5.964522172816882812e+04 1.971908639076900016e+01 2.446271208393751562e-01
5.964522176311413205e+04 1.953404302506099199e+01 2.382592195117280154e-01
5.964522179805943597e+04 1.945820997773482475e+01 2.417776098975406296e-01
5.964522183300474717e+04 1.958747212897851142e+01 2.493593203196629304e-01
5.964522186795005837e+04 1.968444657426521260e+01 2.524906195449622137e-01
5.964522190289536957e+04 1.997755312924069315e+01 2.590293612834377868e-01
5.964522193784068077e+04 1.993715344272964884e+01 2.554357791823478885e-01
5.964522197278598469e+04 1.961132237487733221e+01 2.521161095919548512e-01
5.964522200773129589e+04 1.929117150799334723e+01 2.369943974530138997e-01
5.964522204267660709e+04 1.963558777758565199e+01 2.460018712519348172e-01
5.964522207762191101e+04 1.970146867447480687e+01 2.440537037570742751e-01
5.964522211256722221e+04 1.997716740137899905e+01 2.493940840724128416e-01
5.964522214751253341e+04 1.943217238603936536e+01 2.348970381982485867e-01
5.964522218245783733e+04 1.938492440289240903e+01 2.362427956541758856e-01
5.964522221740314853e+04 2.024440559000742113e+01 2.560725562994013438e-01
5.964522225234845973e+04 1.937412157306928506e+01 2.364548999701589493e-01
5.964522228729376366e+04 1.976814794709830281e+01 2.478346610408805051e-01
5.964522232223907486e+04 1.995368182835542470e+01 2.535256434154175009e-01
5.964522235718438606e+04 1.993600848726909547e+01 2.532489719971086628e-01
5.964522239212968998e+04 1.967705065269012010e+01 2.474763594315332327e-01
5.964522242707500118e+04 1.970045092346655125e+01 2.434987720242502984e-01
5.964522246202031238e+04 1.978978364792272515e+01 2.463304364958679160e-01
5.964522249696561630e+04 1.917107005260207231e+01 2.357964107169452928e-01
5.964522253191092750e+04 1.935891154502005307e+01 2.382920339350993733e-01
5.964522256685623870e+04 1.965759606846132357e+01 2.451983410960603127e-01
5.964522260180154262e+04 2.020073699099233266e+01 2.607470897746541061e-01
5.964522263674685382e+04 1.955178653841482728e+01 2.398073315080685997e-01
5.964522267169216502e+04 1.973087863851492330e+01 2.442202700246305369e-01
5.964522270663746895e+04 1.980282992124043062e+01 2.451541128182100626e-01
5.964522274158278015e+04 1.965219678709945583e+01 2.410933351412513359e-01
5.964522277652809134e+04 1.953411531870730755e+01 2.415560618092871537e-01
5.964522281147339527e+04 2.006319999003351029e+01 2.487202216859396853e-01
5.964522284641870647e+04 1.986457820651638784e+01 2.459602404061599357e-01
5.964522288136401767e+04 1.989216494591634543e+01 2.441579664266582683e-01
5.964522291630932159e+04 1.963761293565272581e+01 2.428052916561233010e-01
5.964522295125463279e+04 2.002524395417903946e+01 2.518457655545520146e-01
5.964522298619994399e+04 2.001104792851340264e+01 2.523013274684603457e-01
5.964522302114524791e+04 2.010801445843200952e+01 2.552977694039034740e-01
5.964522305609055911e+04 1.981109583323102541e+01 2.455026667560713804e-01
5.964522309103587031e+04 2.009616800389314051e+01 2.566718639925748557e-01
5.964522312598117423e+04 1.999051895583434657e+01 2.529962815548403854e-01
5.964522316092648543e+04 1.985541374334477993e+01 2.516664524290456728e-01
5.964522319587179663e+04 1.963111633430044023e+01 2.499649904668559963e-01
5.964522323081710056e+04 1.973173096042950903e+01 2.445996327873693199e-01
5.964522326576241176e+04 1.952542059758110327e+01 2.413689939978023724e-01
5.964522330070772296e+04 1.972878589671712390e+01 2.490305028201597881e-01
5.964522333565302688e+04 1.957632608316515999e+01 2.427950709245222938e-01
5.964522337059833808e+04 1.960949503668537020e+01 2.464753655162919554e-01
5.964522340554364928e+04 1.933994523070958138e+01 2.466143879957933827e-01
5.964522344048895320e+04 1.998184568835097963e+01 2.559798732712227354e-01
5.964522347543426440e+04 1.949269979037181244e+01 2.457339898519732557e-01
5.964522351037957560e+04 1.990097475631092294e+01 2.555846903114938340e-01
5.964522354532487952e+04 1.956024231266792768e+01 2.448714998831562628e-01
5.964522358027019072e+04 1.911326421858347047e+01 2.416231846828772178e-01
5.964522361521550192e+04 1.963834203254528887e+01 2.667582274901224570e-01
5.964522365016080585e+04 1.947726317870647250e+01 2.470112313016742667e-01
5.964522368510611705e+04 1.916400957755291046e+01 2.438789735442177531e-01
5.964522372005142824e+04 1.933014539893681416e+01 2.411355718172996099e-01
5.964522375499673217e+04 1.988575593084036797e+01 2.528230993397539428e-01
5.964522378994204337e+04 1.974610659552025638e+01 2.509081361872902982e-01
5.964522382488735457e+04 1.981339844728274358e+01 2.483865129087613755e-01
5.964522385983265849e+04 1.966164602625608993e+01 2.474488634857510139e-01
5.964522389477796969e+04 1.914500588673442749e+01 2.373871199873069660e-01
5.964522392972328089e+04 1.930043232052609170e+01 2.394775142090744824e-01
5.964522396466858481e+04 1.953101560294135908e+01 2.449135789036602784e-01
5.964522399961389601e+04 1.969325764366098852e+01 2.496017340905727633e-01
5.964522403455920721e+04 2.040897668844473856e+01 2.656161287782642932e-01
5.964522406950451114e+04 1.994722852593437779e+01 2.550217533796138580e-01
5.964522410444982233e+04 1.965619791859560905e+01 2.497164671277335712e-01
5.964522413939513353e+04 1.956983586249612728e+01 2.475795883016878307e-01
5.964522417434043746e+04 1.921332849978853119e+01 2.446075616433796562e-01
5.964522420928574866e+04 1.985897114806651587e+01 2.545857515363617596e-01
5.964522424423105986e+04 1.963806122322873904e+01 2.466496187884188174e-01
5.964522427917636378e+04 1.951618228634084318e+01 2.406264380609031972e-01
5.964522431412167498e+04 1.967442490851517434e+01 2.494600355903233979e-01
5.964522434906698618e+04 1.935869802930527683e+01 2.468040514815980080e-01
5.964522438401229010e+04 1.973989400652840231e+01 2.542546858348065930e-01
5.964522441895760130e+04 1.945174457684081659e+01 2.449694310109873374e-01
5.964522445390291250e+04 2.010620666970295289e+01 2.580348287815804609e-01
5.964522448884821642e+04 1.963915653038429809e+01 2.490290197866234512e-01
5.964522452379352762e+04 1.934371370233160903e+01 2.481485755938071525e-01
5.964522455873883882e+04 1.949934329237605368e+01 2.477998416027714645e-01
5.964522459368414275e+04 2.029623152143386022e+01 2.673637650823209588e-01
5.964522462862945395e+04 1.956700662235321531e+01 2.511917591475003042e-01
5.964522466357476515e+04 1.969193009287238638e+01 2.518500848943020509e-01
5.964522469852006907e+04 1.972286984440602353e+01 2.585362911067704550e-01
5.964522473346538027e+04 1.980305946212682144e+01 2.605250847550519278e-01
5.964522476841069147e+04 2.006754516100881247e+01 2.595383290048282054e-01
5.964522480335600267e+04 1.989714264286785905e+01 2.538745395077001699e-01
5.964522483830130659e+04 1.998515392254220302e+01 2.598220561525120820e-01
5.964522487324661779e+04 2.007016471175442973e+01 2.568443144229438091e-01
5.964522490819192171e+04 2.038545440725632929e+01 2.624226455452892126e-01
5.964522494313723291e+04 1.998752673730289331e+01 2.520055104495673159e-01
5.964522497808254411e+04 1.954751659251695628e+01 2.413478896807890184e-01
5.964522501302785531e+04 1.982015829707740551e+01 2.487416202897939077e-01
5.964522504797315923e+04 2.028828024837225641e+01 2.571751053866703773e-01
5.964522508291847043e+04 1.964768731073556651e+01 2.469445331191990056e-01
5.964522511786377436e+04 1.961202279132758264e+01 2.491330810344247748e-01
5.964522515280908556e+04 1.966274845575194163e+01 2.492075615768807872e-01
5.964522518775439676e+04 2.020345645121038203e+01 2.599934737844196153e-01
5.964522522269970796e+04 1.997238253815240938e+01 2.544683344417009163e-01
5.964522525764501916e+04 1.930013585159715817e+01 2.423958357127436458e-01
5.964522529259032308e+04 2.010783600802407278e+01 2.565309939719325194e-01
5.964522532753563428e+04 1.988596513014107003e+01 2.557604182443281582e-01
5.964522536248094548e+04 1.986535330109543196e+01 2.560068710099339118e-01
5.964522539742624940e+04 1.974005126129771881e+01 2.548635867431163771e-01
5.964522543237156060e+04 1.973596979824235476e+01 2.564167492413426119e-01
5.964522546731687180e+04 2.004666843106859631e+01 2.583193289535411497e-01
5.964522550226217572e+04 1.955396054181390042e+01 2.474208162223667240e-01
5.964522553720748692e+04 1.961728334478359059e+01 2.472422669449356458e-01
5.964522557215279812e+04 2.009152947090611718e+01 2.596793386902652157e-01
5.964522560709810205e+04 1.987763907194190693e+01 2.615723612545567955e-01
5.964522564204341325e+04 1.987807890993486382e+01 2.602789954888216628e-01
5.964522567698872444e+04 2.010246156580467414e+01 2.618995824646014881e-01
5.964522571193402837e+04 1.999782987744452711e+01 2.614704925534686586e-01
5.964522574687933957e+04 1.966493106843919136e+01 2.567448320439323362e-01
5.964522578182465077e+04 1.963554180021040807e+01 2.519566214681384642e-01
5.964522581676995469e+04 1.925570617263198159e+01 2.442905401703328594e-01
5.964522585171526589e+04 2.030612193270933474e+01 2.670923014964142750e-01
5.964522588666057709e+04 1.965809304968744442e+01 2.508689988196491916e-01
5.964522592160588101e+04 1.931087720145335496e+01 2.432666630554696785e-01
5.964522595655119221e+04 1.947461561133762231e+01 2.523043925478991034e-01
5.964522599149650341e+04 1.978212906101425972e+01 2.532240110431215330e-01
5.964522602644180733e+04 1.945990649962575247e+01 2.474510379148374128e-01
5.964522606138711853e+04 1.917567859198158686e+01 2.363688793963737711e-01
5.964522609633242973e+04 1.943905120187609725e+01 2.439620255625297440e-01
5.964522613127773366e+04 1.979511545071860823e+01 2.536272331443177319e-01
5.964522616622304486e+04 1.958275320564341726e+01 2.472883155798797639e-01
5.964522620116835606e+04 1.915554356225544907e+01 2.375634427108348767e-01
5.964522623611365998e+04 1.947326640205463733e+01 2.453755915656491426e-01
5.964522627105897118e+04 1.937407084321362305e+01 2.466924338982129650e-01
5.964522630600428238e+04 1.970444538421353542e+01 2.533934258175122856e-01
5.964522634094958630e+04 1.957187718501980811e+01 2.525485437505069486e-01
5.964522637589489750e+04 1.978474414874956366e+01 2.557530860404224060e-01
5.964522641084020870e+04 1.972430833738908973e+01 2.559072737209182602e-01
5.964522644578551262e+04 1.939305257282908102e+01 2.422762295125956145e-01
5.964522648073082382e+04 2.000550774956600009e+01 2.520663527593793307e-01
5.964522651567613502e+04 2.019106969226301018e+01 2.581414729740216796e-01
5.964522655062143895e+04 1.979492177921632035e+01 2.521516451316352381e-01
5.964522658556675015e+04 2.001036795090688258e+01 2.603014132732920372e-01
5.964522662051206134e+04 1.962450399255376610e+01 2.492668499355744915e-01
5.964522665545736527e+04 1.969063054624334441e+01 2.480772467030079032e-01
5.964522669040267647e+04 2.002315893875526598e+01 2.612235360117955985e-01
5.964522672534798767e+04 1.992895664672424161e+01 2.574523265266515648e-01
5.964522676029329159e+04 1.980037630270376070e+01 2.592206196429227560e-01
5.964522679523860279e+04 2.010500598324690813e+01 2.632011872550060194e-01
5.964522683018391399e+04 1.989797858809873432e+01 2.675701036180976322e-01
5.964522686512921791e+04 2.077606595815174728e+01 2.908514104037374648e-01
5.964522690007452911e+04 2.017610525659412701e+01 2.666947812865322898e-01
5.964522693501984031e+04 1.992732080414179663e+01 2.557552234904653110e-01
5.964522696996514424e+04 2.051983528666455214e+01 2.674816631635104636e-01
5.964522700491045543e+04 2.033888992944995877e+01 2.904322893163802655e-01
5.964522703985576663e+04 2.042484304596911926e+01 2.681492482035052749e-01
5.964522707480107056e+04 2.015475362606795429e+01 2.586540026050257457e-01
5.964522710974638176e+04 1.985486862631895733e+01 2.555292624587537920e-01
5.964522714469169296e+04 1.996521760565984138e+01 2.587516821813322654e-01
5.964522717963699688e+04 1.969594390010536600e+01 2.502485240084481033e-01
5.964522721458230808e+04 1.939901133349409079e+01 2.413148516026303869e-01
5.964522724952761928e+04 2.025632172362704964e+01 2.612507712586644160e-01
5.964522728447292320e+04 2.021639406139909312e+01 2.582701736942237258e-01
5.964522731941823440e+04 1.988785528447302653e+01 2.518593333929894929e-01
5.964522735436354560e+04 2.005442918752788728e+01 2.509960315243989215e-01
5.964522738930884952e+04 1.980801372653096593e+01 2.422143322581041813e-01
5.964522742425416072e+04 1.977676249816023102e+01 2.422185228315438255e-01
5.964522745919947192e+04 2.011795127422269402e+01 2.511887682452101367e-01
5.964522749414477585e+04 1.998542327621054326e+01 2.521278439527238624e-01
5.964522752909008705e+04 2.022579717394022936e+01 2.605686788769946416e-01
5.964522756403539825e+04 2.001841393032366412e+01 2.515955718683908215e-01
5.964522759898070217e+04 1.974304729920207890e+01 2.426124252065315068e-01
5.964522763392601337e+04 2.055003694173396767e+01 2.607865440219450104e-01
5.964522766887132457e+04 2.009618226909491767e+01 2.504389226849016437e-01
5.964522770381662849e+04 1.982018203793690247e+01 2.452801412137326220e-01
5.964522773876193969e+04 2.019819887335906117e+01 2.517547523794819164e-01
5.964522777370725089e+04 2.031384341240672597e+01 2.582619968998653426e-01
5.964522780865255481e+04 2.037208019358802602e+01 2.565802832553753521e-01
5.964522784359786601e+04 1.991436019132166990e+01 2.502434792506898487e-01
5.964522787854317721e+04 2.045604478172665353e+01 2.580860923339221014e-01
5.964522791348848114e+04 2.030068451151906217e+01 2.607203166829119567e-01
5.964522794843379233e+04 2.006594343469289399e+01 2.533471998684304616e-01
5.964522798337910353e+04 2.031982446433960376e+01 2.642081056068376621e-01
5.964522801832440746e+04 1.970685475520471996e+01 2.508741895306789149e-01
5.964522805326971866e+04 1.952799231321227680e+01 2.389206422874252389e-01
5.964522808821502986e+04 2.006502410150103799e+01 2.527744953549407869e-01
5.964522812316033378e+04 1.979500845084323402e+01 2.474345779429465153e-01
5.964522815810564498e+04 2.037739664564401210e+01 2.609427784196586830e-01
5.964522819305095618e+04 1.990558436918679774e+01 2.539998347066721451e-01
5.964522822799626010e+04 1.986993441660141002e+01 2.573589814760690597e-01
5.964522826294157130e+04 1.940495266724039425e+01 2.412578675093168257e-01
5.964522829788688250e+04 2.000206896551724256e+01 2.557262826643086906e-01
5.964522833283218642e+04 1.948847725151232524e+01 2.383775738135467948e-01
5.964522836777749762e+04 2.001476489929613578e+01 2.529355240902679824e-01
5.964522840272280882e+04 1.980009594804044681e+01 2.530364813329459284e-01
5.964522843766812002e+04 2.022139966315577908e+01 2.580989584394755565e-01
5.964522847261343122e+04 2.012355048494001863e+01 2.600568622372118055e-01
5.964522850755873515e+04 1.976461155108183121e+01 2.482398356344638068e-01
5.964522854250403907e+04 2.009281179449440558e+01 2.594792210471497662e-01
5.964522857744935027e+04 1.969165425830546567e+01 2.528161004633097675e-01
5.964522861239466147e+04 2.017432099383233179e+01 2.602900078553942453e-01
5.964522864733997267e+04 2.014572663950257336e+01 2.537289213511420560e-01
5.964522868228528387e+04 2.018870561571392841e+01 2.568785761018015368e-01
5.964522871723058779e+04 1.965798774596729714e+01 2.531123753640641683e-01
5.964522875217589899e+04 1.989946022234877532e+01 2.536946321797461379e-01
5.964522878712121019e+04 2.048182236539346590e+01 2.618593330756696091e-01
5.964522882206651411e+04 2.009015102265339792e+01 2.541156067062327883e-01
5.964522885701182531e+04 1.972342774431755430e+01 2.465999645700771015e-01
5.964522889195713651e+04 1.985594246595655221e+01 2.529229177811525564e-01
5.964522892690244043e+04 1.979656016031275811e+01 2.480409905803079851e-01
5.964522896184775163e+04 2.026670934216967268e+01 2.585499347702255313e-01
5.964522899679306283e+04 2.005377736817196777e+01 2.558952353164060667e-01
5.964522903173836676e+04 2.023280243558776093e+01 2.539536922709185740e-01
5.964522906668367796e+04 2.040673610849973230e+01 2.632311147796408957e-01
5.964522910162898916e+04 2.000367882277670972e+01 2.556338712116975609e-01
5.964522913657429308e+04 1.985450504359719659e+01 2.526284527337177566e-01
5.964522917151960428e+04 2.013395898073337520e+01 2.527267539773941363e-01
5.964522920646491548e+04 1.969529898916088229e+01 2.478499541294389430e-01
5.964522924141021940e+04 1.957260954104655681e+01 2.419051431602572966e-01
5.964522927635553060e+04 1.958785191321402763e+01 2.430585492510108914e-01
5.964522931130084180e+04 2.031988263028539876e+01 2.577265912433371886e-01
5.964522934624614572e+04 1.983195342978390485e+01 2.476834661959587958e-01
5.964522938119145692e+04 1.990107063746000549e+01 2.474042322860043053e-01
5.964522941613676812e+04 2.031119527878093933e+01 2.522216526901474021e-01
5.964522945108207205e+04 1.962858744531240163e+01 2.401082426178130502e-01
5.964522948602738325e+04 1.962090409285277914e+01 2.443741201385220552e-01
5.964522952097269444e+04 1.967376946735121379e+01 2.445428586791974501e-01
5.964522955591799837e+04 1.996639450363437263e+01 2.522034593240343181e-01
5.964522959086330957e+04 2.024547151723093918e+01 2.525264371309505762e-01
5.964522962580862077e+04 2.007041845952542758e+01 2.571833714426287609e-01
5.964522966075392469e+04 2.013144414032091944e+01 2.527234594380194932e-01
5.964522969569923589e+04 1.995578497509100302e+01 2.569860632289253100e-01
5.964522973064454709e+04 1.977420029270332336e+01 2.440388556875491832e-01
5.964522976558985101e+04 1.949776058383471167e+01 2.393480696006029806e-01
5.964522980053516221e+04 2.010607158926161375e+01 2.537352558418436432e-01
5.964522983548047341e+04 2.004125885606759283e+01 2.525497105332961678e-01
5.964522987042577734e+04 1.982626717785301551e+01 2.522070742071041427e-01
5.964522990537108853e+04 1.967064595459657284e+01 2.472806626357231530e-01
5.964522994031639973e+04 1.947509129324979682e+01 2.443859076081962567e-01
5.964522997526170366e+04 1.999974914080726407e+01 2.530613342194349413e-01
5.964523001020701486e+04 1.954672920205825193e+01 2.469410013766869527e-01
5.964523004515232606e+04 1.984265277967660523e+01 2.544429779706794958e-01
5.964523008009762998e+04 1.975705370155835539e+01 2.476272447369817498e-01
5.964523011504294118e+04 1.995045968482348187e+01 2.526194567510850475e-01
5.964523014998825238e+04 1.979526443353427112e+01 2.492674461991093993e-01
5.964523018493355630e+04 1.938983833718245009e+01 2.410558516832261022e-01
5.964523021987886750e+04 1.996368041796544901e+01 2.570970436421103900e-01
5.964523025482417870e+04 2.012031533025486851e+01 2.550282655475109017e-01
5.964523028976948262e+04 1.959517209660779002e+01 2.472831106384557331e-01
5.964523032471479382e+04 1.991752434635999691e+01 2.530724438358665784e-01
5.964523035966010502e+04 1.995719547026105900e+01 2.598435534443928607e-01
5.964523039460540895e+04 1.935115077848593046e+01 2.408816124771431255e-01
5.964523042955072015e+04 1.943097010311827333e+01 2.439734741804833462e-01
5.964523046449603135e+04 1.918649738354636725e+01 2.397969457962295103e-01
5.964523049944133527e+04 1.964022480533789050e+01 2.509226079085403183e-01
5.964523053438664647e+04 1.946962743646681204e+01 2.432137800395607063e-01
5.964523056933195767e+04 1.953893764777242481e+01 2.498621477961612825e-01
5.964523060427726159e+04 1.896774975751697312e+01 2.344006132169484391e-01
5.964523063922257279e+04 1.937587546712203590e+01 2.448876560146753534e-01
5.964523067416788399e+04 1.943679512732584769e+01 2.462301234141960615e-01
5.964523070911318791e+04 1.909628558934991815e+01 2.352615414278440287e-01
5.964523074405849911e+04 1.962875458563397757e+01 2.455985817784162584e-01
5.964523077900381031e+04 1.960471053487848181e+01 2.437523232550091457e-01
5.964523081394911424e+04 1.938451053588093842e+01 2.427046564213308777e-01
5.964523084889442543e+04 1.966420071972214245e+01 2.468788237639618910e-01
5.964523088383973663e+04 1.916944556414672718e+01 2.425106764280993699e-01
5.964523091878504056e+04 1.934999569076962800e+01 2.408013038170500331e-01
5.964523095373035176e+04 1.995183690050016523e+01 2.601928184843831926e-01
5.964523098867566296e+04 1.930982811268715693e+01 2.407897002532906616e-01
5.964523102362096688e+04 2.007922294927231377e+01 2.529906309589520785e-01
5.964523105856627808e+04 1.968149745686645957e+01 2.471321787649083668e-01
5.964523109351158928e+04 1.978144865027520893e+01 2.473386553735037185e-01
5.964523112845690048e+04 1.974478802992518922e+01 2.465119675137875388e-01
5.964523116340220440e+04 1.963843123434569549e+01 2.423813568109837446e-01
5.964523119834751560e+04 1.924426332597624878e+01 2.396242992144368145e-01
5.964523123329281952e+04 1.961236618585716229e+01 2.481866636321460873e-01
5.964523126823813072e+04 1.940846468909023059e+01 2.413020716617516603e-01
5.964523130318344192e+04 1.959395740715086376e+01 2.407713009077372679e-01
5.964523133812875312e+04 1.917870568290705435e+01 2.351860035929105863e-01
5.964523137307406432e+04 1.966829765288923682e+01 2.428321412902800791e-01
5.964523140801936825e+04 1.968412504563939436e+01 2.459217639632958752e-01
5.964523144296467945e+04 1.914028258539770277e+01 2.395183673526937729e-01
5.964523147790999064e+04 1.923399977661119209e+01 2.391404214391793792e-01
5.964523151285529457e+04 1.939520935590503825e+01 2.394024421848105766e-01
5.964523154780059849e+04 1.981404460900548870e+01 2.465374236413770959e-01
5.964523158274590969e+04 1.976876964412450732e+01 2.500374678819489160e-01
5.964523161769122089e+04 1.999660568034251895e+01 2.549408418410540889e-01
5.964523165263653209e+04 1.943883555666375784e+01 2.412921278308393369e-01
5.964523168758184329e+04 1.988754351637740214e+01 2.523957696914989057e-01
5.964523172252714721e+04 1.947924105754276880e+01 2.463102434084670223e-01
5.964523175747245841e+04 1.974100228653722056e+01 2.457307307738798852e-01
5.964523179241776961e+04 1.941142297973541986e+01 2.427488460906969403e-01
5.964523182736307353e+04 1.968759701567272558e+01 2.501651272913082424e-01
5.964523186230838473e+04 1.933822598856036734e+01 2.446147030083268559e-01
5.964523189725369593e+04 1.980461836458241365e+01 2.470273367033961331e-01
5.964523193219899986e+04 1.996476669317394581e+01 2.529354744602390626e-01
5.964523196714431106e+04 1.926732198808134200e+01 2.407121048629478344e-01
5.964523200208962226e+04 1.963917774170640129e+01 2.471163815859196144e-01
5.964523203703492618e+04 1.961627467767928934e+01 2.533567080025875273e-01
5.964523207198023738e+04 1.904847075439536042e+01 2.452571976484758665e-01
5.964523210692554858e+04 1.993260543126924844e+01 2.593284728531504713e-01
5.964523214187085250e+04 1.919930207896618768e+01 2.467652792895846658e-01
5.964523217681616370e+04 1.993678655496216123e+01 2.584859092578983275e-01
5.964523221176147490e+04 1.909676666420972424e+01 2.392650643710968750e-01
5.964523224670677882e+04 1.941247264770240832e+01 2.469787932972427325e-01
5.964523228165209002e+04 1.940308610882464890e+01 2.514995057212291996e-01
5.964523231659740122e+04 1.944418561195889339e+01 2.468907562641977638e-01
5.964523235154270515e+04 1.946659979194530976e+01 2.452726734728477576e-01
5.964523238648801635e+04 1.934950124225905554e+01 2.429011144615448869e-01
5.964523242143332754e+04 1.968510696963240747e+01 2.530887271022473350e-01
5.964523245637863147e+04 1.961510011954572619e+01 2.520710401372532883e-01
5.964523249132394267e+04 1.949979947864447638e+01 2.531419336066966230e-01
5.964523252626925387e+04 1.942009064196424006e+01 2.476565657125375797e-01
5.964523256121455779e+04 1.981416233130239135e+01 2.569636670730419681e-01
5.964523259615986899e+04 1.944345746921380780e+01 2.502881234077342087e-01
5.964523263110518019e+04 1.953304368277074232e+01 2.543064555874066102e-01
5.964523266605048411e+04 1.955202902678538379e+01 2.544119257312650872e-01
5.964523270099579531e+04 2.004187067150358814e+01 2.628900868490053888e-01
5.964523273594110651e+04 1.966881977373707358e+01 2.480206646078087773e-01
5.964523277088641771e+04 1.948229321598465802e+01 2.417994098559736738e-01
5.964523280583172891e+04 1.971558038950973923e+01 2.508856541344552382e-01
5.964523284077703283e+04 1.989119021664223652e+01 2.534261757002544968e-01
5.964523287572233676e+04 1.956818237770501412e+01 2.483882454098127468e-01
5.964523291066764796e+04 2.062723685061784451e+01 2.658057328853567491e-01
5.964523294561295916e+04 2.002521850191580555e+01 2.606036229908899604e-01
5.964523298055826308e+04 1.992288900421502618e+01 2.561064396268529775e-01
5.964523301550357428e+04 1.951306578115900692e+01 2.445597353969308219e-01
5.964523305044888548e+04 1.959875754832789951e+01 2.421985143682857111e-01
5.964523308539418940e+04 1.988237061142750051e+01 2.530404605647313399e-01
5.964523312033950060e+04 1.976030744235455927e+01 2.450818572939222340e-01
5.964523315528481180e+04 1.972711455770139111e+01 2.476618273559504924e-01
5.964523319023011572e+04 1.960226473744588205e+01 2.431395099044140196e-01
5.964523322517542692e+04 2.004990330763241957e+01 2.586764921091884717e-01
5.964523326012073812e+04 1.959284545644659303e+01 2.466236547097799547e-01
5.964523329506604932e+04 1.988136673917935582e+01 2.546946323099361642e-01
5.964523333001136052e+04 1.972169216699211702e+01 2.488917644047430322e-01
5.964523336495666445e+04 1.939139542575736996e+01 2.468900965833634442e-01
5.964523339990196837e+04 1.987297522407727612e+01 2.544227868185074959e-01
5.964523343484727957e+04 1.941057436473258946e+01 2.464649767951217485e-01
5.964523346979259077e+04 2.003123732765612530e+01 2.595265649385418150e-01
5.964523350473790197e+04 1.979224331751186838e+01 2.557775423973510098e-01
5.964523353968320589e+04 1.957839820563341959e+01 2.453825548933508960e-01
5.964523357462851709e+04 1.987121838734741885e+01 2.554287389562086563e-01
5.964523360957382101e+04 1.998198733425187257e+01 2.587631918152863419e-01
5.964523364451913221e+04 1.928341660892082032e+01 2.469346205860200594e-01
5.964523367946444341e+04 2.019898147089826068e+01 2.609621720694298430e-01
5.964523371440974734e+04 1.986685881119927899e+01 2.579191915832383941e-01
5.964523374935505854e+04 1.982780113961531754e+01 2.525664225881172342e-01
5.964523378430036973e+04 1.969051603218741775e+01 2.481395756429241595e-01
5.964523381924568093e+04 2.039256701868399446e+01 2.663320142999358042e-01
5.964523385419099213e+04 1.952354563844786384e+01 2.494472415541182930e-01
5.964523388913629606e+04 1.971579610439336605e+01 2.501128442548655184e-01
5.964523392408159998e+04 2.000988720059222814e+01 2.641460487888322994e-01
5.964523395902691118e+04 2.048477814824313725e+01 2.702195650084573963e-01
5.964523399397222238e+04 1.995397749900438100e+01 2.552033900744737349e-01
5.964523402891753358e+04 1.964604705070033575e+01 2.478599164252829057e-01
5.964523406386283750e+04 1.993568891381566743e+01 2.485033614644883704e-01
5.964523409880814870e+04 2.001589119001484463e+01 2.592714327606353564e-01
5.964523413375345262e+04 2.008491314698880359e+01 2.539452099818731989e-01
5.964523416869876382e+04 1.983076022809332883e+01 2.574024681746837628e-01
5.964523420364407502e+04 1.974254235397637913e+01 2.524838039079602692e-01
5.964523423858938622e+04 1.949597226848253939e+01 2.420941309490686755e-01
5.964523427353469742e+04 1.957314950645217522e+01 2.432213982512921868e-01
5.964523430848000135e+04 1.972670869608726463e+01 2.490076891971269857e-01
5.964523434342531255e+04 1.976694661067786640e+01 2.509833141819365898e-01
5.964523437837062374e+04 1.962696833254558371e+01 2.425667587746139497e-01
5.964523441331592767e+04 1.946776289974494745e+01 2.459535344608629603e-01
5.964523444826123159e+04 1.986930152378795000e+01 2.505067046451628920e-01
5.964523448320654279e+04 1.998785920718855991e+01 2.544530514685774403e-01
5.964523451815185399e+04 1.954441456068812499e+01 2.468970251461332921e-01
5.964523455309716519e+04 1.974740763737969473e+01 2.475016728791473719e-01
5.964523458804247639e+04 1.993526222894604061e+01 2.525366088918632457e-01
5.964523462298778031e+04 1.995631381181918229e+01 2.484723631010975486e-01
5.964523465793309151e+04 1.971821434827214858e+01 2.509018686960705624e-01
5.964523469287840271e+04 1.955580276232735670e+01 2.469320449915455018e-01
5.964523472782370663e+04 1.988688460618572051e+01 2.505974405043177589e-01
5.964523476276901783e+04 2.031279376065285902e+01 2.654185369409739481e-01
5.964523479771432903e+04 1.987160642721642390e+01 2.557927276899495395e-01
5.964523483265963296e+04 1.935694949717659696e+01 2.406075370558071469e-01
5.964523486760494416e+04 2.002562183690812958e+01 2.574327799089932700e-01
5.964523490255025536e+04 2.006493160080783511e+01 2.610237534908787516e-01
5.964523493749555928e+04 1.996338649687953293e+01 2.630440228108573142e-01
5.964523497244087048e+04 1.932864651128521416e+01 2.469253818948638490e-01
5.964523500738618168e+04 1.938173961355639108e+01 2.453649818782747127e-01
5.964523504233148560e+04 1.979729611206475326e+01 2.549290246795443693e-01
5.964523507727679680e+04 1.971118098005812058e+01 2.520682469864684583e-01
5.964523511222210800e+04 2.023430056301429047e+01 2.596394103501091233e-01
5.964523514716741192e+04 1.950242670608524520e+01 2.524637552974605681e-01
5.964523518211272312e+04 1.980378968502948922e+01 2.514675964613548587e-01
5.964523521705803432e+04 1.949684032625468433e+01 2.432075795650818772e-01
5.964523525200333825e+04 1.969732004703843486e+01 2.532979756488809575e-01
5.964523528694864945e+04 1.943781963021243087e+01 2.415152535486495833e-01
5.964523532189396064e+04 1.981804031832902169e+01 2.519714416910990851e-01
5.964523535683926457e+04 1.972704103832813161e+01 2.487030409761165350e-01
5.964523539178457577e+04 1.978809636986815335e+01 2.478244381247932948e-01
5.964523542672988697e+04 1.952999345687090127e+01 2.445944562623476870e-01
5.964523546167519089e+04 1.960773206737979635e+01 2.450796124090703632e-01
5.964523549662050209e+04 1.960542506289386466e+01 2.435601251915292531e-01
5.964523553156581329e+04 1.999619411288690785e+01 2.507955330158375129e-01
5.964523556651111721e+04 1.959394514170289980e+01 2.422115348730477791e-01
5.964523560145642841e+04 1.961607884460422824e+01 2.397184344500735698e-01
5.964523563640173961e+04 1.977115952318672498e+01 2.460952928400702289e-01
5.964523567134705081e+04 1.991935584857933605e+01 2.523904667801898372e-01
5.964523570629236201e+04 1.986293225632471149e+01 2.476814513582228372e-01
5.964523574123766593e+04 1.990126318955362450e+01 2.508757186674455686e-01
5.964523577618297713e+04 1.942057564720454366e+01 2.407155511074476617e-01
5.964523581112828833e+04 1.962646570316567107e+01 2.434006210711081031e-01
5.964523584607359226e+04 1.969881176820798174e+01 2.422733034079045944e-01
5.964523588101889618e+04 1.972462012091838801e+01 2.435152360545475569e-01
5.964523591596420738e+04 1.976710407071296416e+01 2.433178635878376628e-01
5.964523595090951858e+04 1.991960882647943620e+01 2.487532975368063615e-01
5.964523598585482978e+04 1.999637135791850184e+01 2.636525921990690025e-01


==> figures/ground-lomb/20220306_tic3788_r.dat <==
5.964518882344827580e+04 3.903329910517822743e+00 4.173578394834046579e-01
5.964518884463328868e+04 3.852307546701053909e+00 3.544041998071604388e-02
5.964518887957859988e+04 3.961634369836262604e+00 3.710178188542335304e-02
5.964518891452390380e+04 3.882990120928360156e+00 3.561781291163506474e-02
5.964518894946920773e+04 3.922582505376214890e+00 3.596415101899291117e-02
5.964518898441451893e+04 3.949495192886917749e+00 3.706012012517276993e-02
5.964518901935983013e+04 3.928315433560137127e+00 3.700928963305474828e-02
5.964518905430513405e+04 3.896854451962757704e+00 3.563339036694016665e-02
5.964518908925044525e+04 3.859449243420663311e+00 3.633016684219589343e-02
5.964518912419575645e+04 3.936879187927872170e+00 3.645998608135962021e-02
5.964518915914106037e+04 3.880110444292713012e+00 3.601306515272123532e-02
5.964518919408637157e+04 3.864933474965341897e+00 3.524883844758070622e-02
5.964518922903168277e+04 3.891856929558903833e+00 3.648948168930712943e-02
5.964518926397699397e+04 3.858330042612380328e+00 3.582670860899919013e-02
5.964518929892230517e+04 3.858044220636695609e+00 3.553748134874427922e-02
5.964518933386760909e+04 3.864924379199100368e+00 3.573283157128469972e-02
5.964518936881291302e+04 3.858249210601856660e+00 3.569121319965145450e-02
5.964518940375822422e+04 3.882824221506638640e+00 3.650148702355007074e-02
5.964518943870353542e+04 3.831131584549518632e+00 3.563481051407219047e-02
5.964518947364883934e+04 3.853158911847777812e+00 3.570376181502492308e-02
5.964518950859415054e+04 3.921461159982108757e+00 3.735481612124271628e-02
5.964518954353946174e+04 3.834005027255846354e+00 3.544723267589849208e-02
5.964518957848476566e+04 3.853840373122756624e+00 3.537177869321780216e-02
5.964518961343007686e+04 3.852581578352123337e+00 3.564777466125645250e-02
5.964518964837538806e+04 3.861255775765457976e+00 3.583966446462467231e-02
5.964518968332069198e+04 3.799781097013283038e+00 3.504463658728860370e-02
5.964518971826600318e+04 3.882158770079016108e+00 3.585750743839546256e-02
5.964518975321131438e+04 3.852260837852219399e+00 3.586354056096737603e-02
5.964518978815661831e+04 3.738325758686409817e+00 3.419607435598968903e-02
5.964518982310192951e+04 3.902581996655538177e+00 3.658612784267647328e-02
5.964518985804724070e+04 3.800815454695650075e+00 3.523865874134356896e-02
5.964518989299254463e+04 3.821455864336054997e+00 3.488243928103586244e-02
5.964518992793785583e+04 3.895699184536394188e+00 3.577079099422361685e-02
5.964518996288316703e+04 3.843813956263611775e+00 3.514672604102420800e-02
5.964518999782847095e+04 3.829033642497794432e+00 3.467978349833007734e-02
5.964519003277378215e+04 3.863597165686717627e+00 3.533105503127510760e-02
5.964519006771909335e+04 3.824390185986595636e+00 3.522185727445804881e-02
5.964519010266439727e+04 3.885058722498397010e+00 3.535390952790728319e-02
5.964519013760970847e+04 3.878685533375223482e+00 3.581485661507573248e-02
5.964519017255501967e+04 3.836500797051206835e+00 3.497463045549534244e-02
5.964519020750032360e+04 3.909317894634525725e+00 3.588972315666850987e-02
5.964519024244563479e+04 3.852867591031540861e+00 3.532829427245263304e-02
5.964519027739094599e+04 3.901988893038271566e+00 3.584434724781965231e-02
5.964519031233624992e+04 3.850201470980896712e+00 3.510832380928301938e-02
5.964519034728156112e+04 3.803631565119778735e+00 3.445880410139502692e-02
5.964519038222687232e+04 3.859411619402221216e+00 3.490427331574160602e-02
5.964519041717217624e+04 3.974658040665434378e+00 3.651802039363710034e-02
5.964519045211748744e+04 3.866560139801548779e+00 3.506956006151090710e-02
5.964519048706279864e+04 3.868629644474489204e+00 3.564099194167007212e-02
5.964519052200810256e+04 3.856988023952095723e+00 3.521141362250657797e-02
5.964519055695341376e+04 3.810812090507163852e+00 3.458360441029866700e-02
5.964519059189872496e+04 3.864405157198839369e+00 3.539505003288274942e-02
5.964519062684402888e+04 3.851134226893592416e+00 3.532209895603093119e-02
5.964519066178934008e+04 3.833411503858781710e+00 3.517765889203942897e-02
5.964519069673465128e+04 3.914587776491377902e+00 3.606790540107051440e-02
5.964519073167995521e+04 3.808296594372281518e+00 3.458249530774781810e-02
5.964519076662526641e+04 3.883519978715170407e+00 3.568580464263047120e-02
5.964519080157057761e+04 3.846114714485565411e+00 3.521643776039605489e-02
5.964519083651588153e+04 3.815459597610627362e+00 3.490594895099813355e-02
5.964519087146119273e+04 3.835981726388079771e+00 3.512165199696113543e-02
5.964519090640650393e+04 3.824923496840674897e+00 3.553384470838574088e-02
5.964519094135180785e+04 3.906717815501721702e+00 3.625033654102097908e-02
5.964519097629711905e+04 3.807941730443697104e+00 3.529700118042278928e-02
5.964519101124243025e+04 3.898267350692092403e+00 3.658622051735904712e-02
5.964519104618773417e+04 3.859131946925844048e+00 3.621550684321704627e-02
5.964519108113304537e+04 3.799100378787878540e+00 3.545625007675536761e-02
5.964519111607835657e+04 3.890567497174902467e+00 3.674579911757420297e-02
5.964519115102366050e+04 3.825050321942721876e+00 3.596127864840053395e-02
5.964519118596897169e+04 3.896578225068618728e+00 3.673486961346617008e-02
5.964519122091428289e+04 3.833253505442267173e+00 3.659219754240593953e-02
5.964519125585958682e+04 3.772250095111279844e+00 3.471563233538622201e-02
5.964519129080489074e+04 3.886129578145775643e+00 3.669198293103033415e-02
5.964519132575020194e+04 3.824801953660134313e+00 3.523443569704278605e-02
5.964519136069551314e+04 3.864366560461234723e+00 3.581626336419050510e-02
5.964519139564082434e+04 3.892766846213037368e+00 3.571004249047383949e-02
5.964519143058612826e+04 3.832037986204253954e+00 3.536550574818814185e-02
5.964519146553143946e+04 3.846587116154873698e+00 3.569753253769723800e-02
5.964519150047674339e+04 3.822625862149861220e+00 3.605785764341759569e-02
5.964519153542205459e+04 3.886379755965618799e+00 3.615451752331796942e-02
5.964519157036736578e+04 3.826714343527080509e+00 3.516125881088635885e-02
5.964519160531266971e+04 3.874716405810428643e+00 3.617806154124701690e-02
5.964519164025798091e+04 3.830703047012407048e+00 3.616292706278317892e-02
5.964519167520329211e+04 3.796068340265102758e+00 3.611879099489098688e-02
5.964519171014859603e+04 3.823149104839246082e+00 3.553937337523557782e-02
5.964519174509390723e+04 3.834806373184842521e+00 3.611750144838402066e-02
5.964519178003921843e+04 3.806937679792926854e+00 3.558850270806974275e-02
5.964519181498452963e+04 3.830064736107965384e+00 3.601711460654363761e-02
5.964519184992984083e+04 3.895879049467124045e+00 3.767010337227807981e-02
5.964519188487514475e+04 3.833456300345920553e+00 3.583147376183904581e-02
5.964519191982044867e+04 3.929165496268975932e+00 3.682457607784840603e-02
5.964519195476575987e+04 3.852001398146250644e+00 3.548415133366659285e-02
5.964519198971107107e+04 3.844695652173913292e+00 3.617220467709721804e-02
5.964519202465637500e+04 3.816520594140813127e+00 3.568855033926909143e-02
5.964519205960168620e+04 3.940071937694030524e+00 3.735920863523727736e-02
5.964519209454699740e+04 3.881273493700985622e+00 3.682551741657288241e-02
5.964519212949230860e+04 3.920341211361482614e+00 3.758609253833014585e-02
5.964519216443761252e+04 3.834275977520028800e+00 3.628135359891040274e-02
5.964519219938292372e+04 3.842267723626367371e+00 3.658997877058695058e-02
5.964519223432822764e+04 3.881559455130135561e+00 3.733417298145172425e-02
5.964519226927353884e+04 3.871521606853465691e+00 3.669838790204277279e-02
5.964519230421885004e+04 3.809759407254408536e+00 3.585368515857813992e-02
5.964519233916415396e+04 3.829840161214129513e+00 3.578335327260759313e-02
5.964519237410946516e+04 3.826048785117691864e+00 3.628190869933387713e-02
5.964519240905477636e+04 3.844368327077943626e+00 3.589823799531215165e-02
5.964519244400008029e+04 3.807582556804053997e+00 3.568711370214801282e-02
5.964519247894539149e+04 3.864575195890443293e+00 3.666737670377198666e-02
5.964519251389070268e+04 3.843531333071082301e+00 3.604519670486122651e-02
5.964519254883600661e+04 3.801567873519296814e+00 3.504913502458296276e-02
5.964519258378131781e+04 3.802488252244927480e+00 3.544756523779889895e-02
5.964519261872662901e+04 3.874789573799582776e+00 3.688341689776168664e-02
5.964519265367193293e+04 3.821721631525199392e+00 3.606676343033672627e-02
5.964519268861724413e+04 3.785673444591358905e+00 3.502968238853366306e-02
5.964519272356255533e+04 3.814084122737814830e+00 3.623989675943538324e-02
5.964519275850785925e+04 3.847176396316987379e+00 3.658870393599225612e-02
5.964519279345317045e+04 3.834262710600864654e+00 3.730550641933755990e-02
5.964519282839848165e+04 3.894495384634307111e+00 3.638478240304193062e-02
5.964519286334378558e+04 3.856978015671159277e+00 3.602883165166718971e-02
5.964519289828909677e+04 3.836396655534699551e+00 3.590182827378977232e-02
5.964519293323440797e+04 3.820609323265286239e+00 3.568561091399254093e-02
5.964519296817971190e+04 3.804046807880314240e+00 3.538745545293012218e-02
5.964519300312502310e+04 3.868493657884049863e+00 3.582781958621249208e-02
5.964519303807033430e+04 3.870869233286072575e+00 3.646691508286610539e-02
5.964519307301563822e+04 3.863808277184961337e+00 3.581199531736081049e-02
5.964519310796094942e+04 3.919367218147705501e+00 3.668180698753131103e-02
5.964519314290626062e+04 3.847125417141891823e+00 3.566772666040000928e-02
5.964519317785156454e+04 3.929438547841197504e+00 3.760604369259134411e-02
5.964519321279687574e+04 3.901761615577404640e+00 3.698242108647484261e-02
5.964519324774218694e+04 3.899284841728239304e+00 3.703579675283070333e-02
5.964519328268749086e+04 3.914192034652869356e+00 3.748023971768056628e-02
5.964519331763280206e+04 3.930449599894028090e+00 3.722375349624287844e-02
5.964519335257811326e+04 3.850260078416209542e+00 3.542342689399786970e-02
5.964519338752341719e+04 3.847674314259220463e+00 3.565207105914303815e-02
5.964519342246872839e+04 3.844347003492404991e+00 3.542409831301140261e-02
5.964519345741403959e+04 3.949809668939306739e+00 3.796604053507025844e-02
5.964519349235934351e+04 3.928339534544392997e+00 3.669091999663886411e-02
5.964519352730465471e+04 3.863908546543277200e+00 3.562463373038970288e-02
5.964519356224996591e+04 3.856005885500267460e+00 3.541688995088909664e-02
5.964519359719526983e+04 3.896777799144272247e+00 3.605714233709970268e-02
5.964519363214058103e+04 3.870017641957958165e+00 3.557543759462669652e-02
5.964519366708588495e+04 3.865655836341756579e+00 3.546586686649044751e-02
5.964519370203119615e+04 3.914720349790489884e+00 3.642256906765485580e-02
5.964519373697650008e+04 3.863020355272393402e+00 3.590573899207064046e-02
5.964519377192181128e+04 3.869040825546282480e+00 3.614888573759019591e-02
5.964519380686712248e+04 3.900696727492082960e+00 3.552879506815111860e-02
5.964519384181242640e+04 3.923178815885687953e+00 3.671686580214201384e-02
5.964519387675773760e+04 3.888586105945389004e+00 3.586691220474092640e-02
5.964519391170304880e+04 3.894626185310678945e+00 3.601529222230170912e-02
5.964519394664835272e+04 3.849349676621647287e+00 3.649988507296691997e-02
5.964519398159366392e+04 3.953765631327696539e+00 3.690145919186613166e-02
5.964519401653897512e+04 3.959971841926400060e+00 3.728786299213596167e-02
5.964519405148427904e+04 3.856621004566210154e+00 3.572402960171200403e-02
5.964519408642959024e+04 3.952413427755484765e+00 3.673348224810205759e-02
5.964519412137490144e+04 3.902780975461981328e+00 3.622691421070129564e-02
5.964519415632020537e+04 3.874837096574458073e+00 3.564372470370249374e-02
5.964519419126551657e+04 3.926289851730018654e+00 3.657129970701720328e-02
5.964519422621082776e+04 3.930624723244994012e+00 3.681575331033407061e-02
5.964519426115613169e+04 3.890952769846143244e+00 3.633918549997351005e-02
5.964519429610144289e+04 3.955334007552047115e+00 3.792622949770297486e-02
5.964519433104675409e+04 3.951335229493509349e+00 3.720190136911388779e-02
5.964519436599205801e+04 3.838774094800784908e+00 3.531746894123718311e-02
5.964519440093736921e+04 3.918292300643822834e+00 3.642068988716742894e-02
5.964519443588268041e+04 3.893065011749111015e+00 3.585443819317602615e-02
5.964519447082798433e+04 3.851895734597156284e+00 3.543238954236094251e-02
5.964519450577329553e+04 3.962392715602129911e+00 3.709176124372513816e-02
5.964519454071860673e+04 3.953203659925772051e+00 3.716581027381613694e-02
5.964519457566391065e+04 3.870233743081361144e+00 3.533819422112410152e-02
5.964519461060922185e+04 3.937514120843891963e+00 3.657135427627559998e-02
5.964519464555453305e+04 3.912899181802214965e+00 3.624112130793271519e-02
5.964519468049983698e+04 3.964112851279975036e+00 3.684281420388958728e-02
5.964519471544514818e+04 3.893399055197919179e+00 3.628271689221030522e-02
5.964519475039045938e+04 3.963466250835375071e+00 3.682841616563178877e-02
5.964519478533576330e+04 3.896463435109010831e+00 3.668993999754876362e-02
5.964519482028107450e+04 3.976351351351351315e+00 3.784631892034582418e-02
5.964519485522638570e+04 3.930382146132681331e+00 3.670842546525237421e-02
5.964519489017168962e+04 3.861117929131171689e+00 3.542845021835804020e-02
5.964519492511700082e+04 3.932479984601225720e+00 3.662416613830164064e-02
5.964519496006231202e+04 3.896286057692307736e+00 3.605639297534934257e-02
5.964519499500761594e+04 3.956510318725337427e+00 3.724655695469609312e-02
5.964519502995292714e+04 3.959682050352101967e+00 3.710959693313253122e-02
5.964519506489823834e+04 3.875479918639498145e+00 3.630910974279525499e-02
5.964519509984354227e+04 3.866847371814773116e+00 3.512518204567260244e-02
5.964519513478884619e+04 3.876672380136170659e+00 3.639892451148643571e-02
5.964519516973415739e+04 3.929912398139148166e+00 3.647729476631218770e-02
5.964519520467946859e+04 3.935398628819152478e+00 3.663430093990772268e-02
5.964519523962477979e+04 3.872640349351264444e+00 3.606740479084499795e-02
5.964519527457009099e+04 3.825089957281369468e+00 3.501798108405149157e-02
5.964519530951539491e+04 3.949137499018856357e+00 3.717672896114426750e-02
5.964519534446070611e+04 3.951461274276881319e+00 3.718670607736496159e-02
5.964519537940601731e+04 3.886192260267475884e+00 3.587688305967472874e-02
5.964519541435132123e+04 3.904105640526761345e+00 3.598833069682133567e-02
5.964519544929663243e+04 3.941619675492661568e+00 3.755354277164245358e-02
5.964519548424194363e+04 3.943410691468814289e+00 3.675312791428363146e-02
5.964519551918724756e+04 3.927754097376478182e+00 3.680257604623378420e-02
5.964519555413255875e+04 3.909946895545487244e+00 3.662322671145724212e-02
5.964519558907786995e+04 3.983702530696466404e+00 3.779204554813526962e-02
5.964519562402317388e+04 3.998536552916916342e+00 3.738249842349721658e-02
5.964519565896848508e+04 4.005599564612687402e+00 3.702819460613482327e-02
5.964519569391379628e+04 4.019237932733324747e+00 3.721952955209955477e-02
5.964519572885910020e+04 3.909663753989934154e+00 3.616555042660472841e-02
5.964519576380441140e+04 3.968123671819659304e+00 3.679179577060617129e-02
5.964519579874972260e+04 3.952429411870969300e+00 3.692411558422075551e-02
5.964519583369502652e+04 3.988275062660444181e+00 3.676161689262343046e-02
5.964519586864033045e+04 3.937317099606199022e+00 3.649461445518550201e-02
5.964519590358564164e+04 3.979031330666372934e+00 3.685615000889389675e-02
5.964519593853095284e+04 3.899394005042937650e+00 3.534982716901752947e-02
5.964519597347626404e+04 4.007747020968685625e+00 3.697014980149454511e-02
5.964519600842157524e+04 3.948367945375393706e+00 3.610645578043702314e-02
5.964519604336687917e+04 3.945418773913988542e+00 3.603516885550488852e-02
5.964519607831219037e+04 3.965771975879660349e+00 3.717641770221086217e-02
5.964519611325750157e+04 3.950660771839018981e+00 3.648065550098392174e-02
5.964519614820280549e+04 4.002648401826483848e+00 3.707742377685418339e-02
5.964519618314811669e+04 3.929384403111424007e+00 3.617948761299649707e-02
5.964519621809342789e+04 3.932633404903137730e+00 3.630225236732066013e-02
5.964519625303873181e+04 3.962682479005508629e+00 3.740924349085204825e-02
5.964519628798403573e+04 3.953123100488706410e+00 3.620491717198254938e-02
5.964519632292934693e+04 3.903932645564863524e+00 3.538614236835887356e-02
5.964519635787465813e+04 3.921657612497794876e+00 3.553368889532896452e-02
5.964519639281996206e+04 3.930465690704259440e+00 3.604148856115327315e-02
5.964519642776527326e+04 3.955924362388949955e+00 3.612612013942256145e-02
5.964519646271058446e+04 3.988885820368836210e+00 3.694716479211553051e-02
5.964519649765588838e+04 3.963387766466123896e+00 3.693122631597593047e-02
5.964519653260119958e+04 3.946341639537612966e+00 3.658441351140417908e-02
5.964519656754651078e+04 3.968358373030413944e+00 3.627238857263458127e-02
5.964519660249181470e+04 3.982067806108152919e+00 3.639922486307378691e-02
5.964519663743712590e+04 3.952040159143849429e+00 3.628532619570572215e-02
5.964519667238243710e+04 3.941449970041941420e+00 3.664744849282656342e-02
5.964519670732774830e+04 3.939872901084150669e+00 3.661431197178764002e-02
5.964519674227305950e+04 3.945071008305708560e+00 3.641492148127660478e-02
5.964519677721836342e+04 4.030237422029771643e+00 3.768801785636002183e-02
5.964519681216366735e+04 3.895751544838874647e+00 3.564707916607281341e-02
5.964519684710897855e+04 3.936398235969310377e+00 3.653850828592985350e-02
5.964519688205428974e+04 3.941715889043430288e+00 3.625981875807079285e-02
5.964519691699959367e+04 3.954098142915791314e+00 3.639613217153789965e-02
5.964519695194490487e+04 3.971449112887502686e+00 3.675972847581215897e-02
5.964519698689021607e+04 3.995199314187741102e+00 3.697010052872228003e-02
5.964519702183551999e+04 3.964242754295357773e+00 3.666850249536486583e-02
5.964519705678083119e+04 3.965756443306749368e+00 3.672770104754484455e-02
5.964519709172614239e+04 4.008187134502923854e+00 3.728377716868551406e-02
5.964519712667144631e+04 3.954659385367980118e+00 3.653540798385347677e-02
5.964519716161675751e+04 3.911203907028090399e+00 3.606949274377534154e-02
5.964519719656206871e+04 3.928201654651894081e+00 3.656613425473266565e-02
5.964519723150737263e+04 3.958248823931851401e+00 3.744275606400094408e-02
5.964519726645268383e+04 3.981500563419322791e+00 3.803591309402752640e-02
5.964519730139799503e+04 3.983146067415730407e+00 3.730069084123546069e-02
5.964519733634329896e+04 3.989935751094531913e+00 3.769186711868229012e-02
5.964519737128861016e+04 3.902097192198827003e+00 3.538299549760987733e-02
5.964519740623392136e+04 3.962391906335017477e+00 3.697516695208454690e-02
5.964519744117922528e+04 3.928999190399085073e+00 3.697118543685293940e-02
5.964519747612453648e+04 3.948735536204222907e+00 3.715942049059060837e-02
5.964519751106984768e+04 3.973024570900369312e+00 3.738168727331534630e-02
5.964519754601515160e+04 3.882481477280189885e+00 3.595713823210038712e-02
5.964519758096046280e+04 3.926677424016184581e+00 3.618130549855326505e-02
5.964519761590577400e+04 3.954903532616885098e+00 3.713494511300209633e-02
5.964519765085107792e+04 3.947741039043843880e+00 3.688861655498078262e-02
5.964519768579638912e+04 3.999738822514713910e+00 3.835983017993499500e-02
5.964519772074170032e+04 3.951919824839347672e+00 3.831312718756205854e-02
5.964519775568700425e+04 3.972915878035973680e+00 3.788231938748795602e-02
5.964519779063231545e+04 3.904001826934055508e+00 3.712005891865725188e-02
5.964519782557762665e+04 3.939186107910906287e+00 3.742763235032534053e-02
5.964519786052293057e+04 3.900587208753891311e+00 3.660623156158472613e-02
5.964519789546824177e+04 3.836772804018781624e+00 3.547177864545376230e-02
5.964519793041355297e+04 3.888752005672974743e+00 3.730793199536690946e-02
5.964519796535885689e+04 3.927140354386794652e+00 3.683554480195528474e-02
5.964519800030416809e+04 3.944200757914838817e+00 4.012144449619309272e-02
5.964519803524947929e+04 3.945028826639047637e+00 3.934589825724350842e-02
5.964519807019478321e+04 3.850089401101138620e+00 3.757468685684951099e-02
5.964519810514009441e+04 3.841446997776130523e+00 3.741057097491805317e-02
5.964519814008540561e+04 3.849490533420654170e+00 3.756315197839819181e-02
5.964519817503070954e+04 3.912441262430160549e+00 3.762636257372250354e-02
5.964519820997602073e+04 3.971135703918722726e+00 3.840590686687936350e-02
5.964519824492133193e+04 3.940719872928342582e+00 3.764676209074872826e-02
5.964519827986663586e+04 3.939814898338414917e+00 3.706930895406902043e-02
5.964519831481194706e+04 3.910317335874271993e+00 3.790394094869506403e-02
5.964519834975725826e+04 3.925013081533632153e+00 3.880425772289364250e-02
5.964519838470256218e+04 3.888215944042656247e+00 3.643131183096344483e-02
5.964519841964786610e+04 3.922039491382556697e+00 3.822397033744375644e-02
5.964519845459317730e+04 3.867554691758905872e+00 3.726012838184817461e-02
5.964519848953848850e+04 3.904638174596063660e+00 3.766948014491974112e-02
5.964519852448379970e+04 3.940217326620725213e+00 3.807629097546279956e-02
5.964519855942911090e+04 3.897636037905429784e+00 3.736470289589063909e-02
5.964519859437441482e+04 3.903643181464220735e+00 3.799090974260033171e-02
5.964519862931971875e+04 3.800286227081304702e+00 3.792926572497842125e-02
5.964519866426502995e+04 3.810258864582260596e+00 3.551098029781982190e-02
5.964519869921034115e+04 3.801368553158429808e+00 3.522233726986284674e-02
5.964519873415565235e+04 3.858003962118283781e+00 3.593406195833287464e-02
5.964519876910096355e+04 3.857891581640223500e+00 3.646304596827894956e-02
5.964519880404626747e+04 3.839965550076723577e+00 3.578706137553276656e-02
5.964519883899157867e+04 3.800878494687481624e+00 3.540815459896824724e-02
5.964519887393688987e+04 3.794454856462888603e+00 3.511864170332884560e-02
5.964519890888219379e+04 3.844136953146964242e+00 3.565370797110962997e-02
5.964519894382750499e+04 3.840193249599922698e+00 3.559176067667332855e-02
5.964519897877281619e+04 3.843202914582532159e+00 3.587214547746393062e-02
5.964519901371812011e+04 3.857608944746650170e+00 3.650841411083756427e-02
5.964519904866342404e+04 3.875650827328041004e+00 3.634937365705694090e-02
5.964519908360873524e+04 3.857533830013684106e+00 3.565040898636474137e-02
5.964519911855404644e+04 3.792939309797699110e+00 3.550281566148024565e-02
5.964519915349935036e+04 3.759954105498514387e+00 3.493388090988185785e-02
5.964519918844466156e+04 3.827148655413025402e+00 3.573030927829549258e-02
5.964519922338997276e+04 3.804210463627430538e+00 3.507970437546494707e-02
5.964519925833527668e+04 3.811723166360540205e+00 3.605230759952082753e-02
5.964519929328058788e+04 3.876592371253468450e+00 3.639398733309640033e-02
5.964519932822589908e+04 3.900739208284939696e+00 3.634181537928757311e-02
5.964519936317120300e+04 3.838092115069310140e+00 3.644716469162196520e-02
5.964519939811651420e+04 3.872650931229943527e+00 3.673675333250789321e-02
5.964519943306182540e+04 3.859856250595976146e+00 3.659052302373926036e-02
5.964519946800713660e+04 3.884033935446016716e+00 3.663632363514334606e-02
5.964519950295244053e+04 3.836233294136607963e+00 3.529323404723735264e-02
5.964519953789775172e+04 3.884036837137256004e+00 3.632969431783295705e-02
5.964519957284305565e+04 3.840690567251670906e+00 3.559096796111622940e-02
5.964519960778836685e+04 3.880500454794619358e+00 3.578468207791896116e-02
5.964519964273367805e+04 3.828537475094448528e+00 3.559269899063695342e-02
5.964519967767898197e+04 3.854414205705687824e+00 3.576410816152778699e-02
5.964519971262429317e+04 3.835721408390512899e+00 3.473364489569985558e-02
5.964519974756960437e+04 3.841057204923968182e+00 3.514335117238628209e-02
5.964519978251490829e+04 3.895935503935312294e+00 3.648736952080363499e-02
5.964519981746021949e+04 3.845908148148148076e+00 3.529676610611762883e-02
5.964519985240553069e+04 3.935925290184734582e+00 3.698738195133186024e-02
5.964519988735083462e+04 3.847334107350182997e+00 3.524313906201696073e-02
5.964519992229614581e+04 3.897253619296477289e+00 3.624935906191038143e-02
5.964519995724145701e+04 3.871202880185696138e+00 3.613572993471748235e-02
5.964519999218676094e+04 3.872237295549526781e+00 3.648032118502080728e-02
5.964520002713207214e+04 3.889023525239390100e+00 3.706524054103193383e-02
5.964520006207738334e+04 3.920330111047074073e+00 3.702193852825057252e-02
5.964520009702268726e+04 3.886323069400835717e+00 3.641024246386552476e-02
5.964520013196799846e+04 3.874386959436414202e+00 3.650423448481773109e-02
5.964520016691330966e+04 3.910467748812462396e+00 3.639820541026012046e-02
5.964520020185861358e+04 3.880315579079404387e+00 3.649396161661263432e-02
5.964520023680392478e+04 3.948396178742449969e+00 3.739015920898821482e-02
5.964520027174923598e+04 3.843809276187887036e+00 3.602835750161560713e-02
5.964520030669453990e+04 3.829218520796857650e+00 3.563430546860857362e-02
5.964520034163985110e+04 3.879956657923250951e+00 3.542205409972574992e-02
5.964520037658516230e+04 3.878828149318774621e+00 3.581502778903739720e-02
5.964520041153046623e+04 3.880427164629438597e+00 3.576477194502861168e-02
5.964520044647577743e+04 3.906665477994710756e+00 3.633440500195739969e-02
5.964520048142108863e+04 3.958102366242582715e+00 3.654334509011643306e-02
5.964520051636639255e+04 3.879653960849154259e+00 3.578495313822614016e-02
5.964520055131170375e+04 3.974087175709162700e+00 3.679899561930378288e-02
5.964520058625701495e+04 3.902181303968469184e+00 3.617951981895198288e-02
5.964520062120231887e+04 3.939660285791318106e+00 3.664242000772988811e-02
5.964520065614763007e+04 3.943946201755383463e+00 3.630210070124813976e-02
5.964520069109294127e+04 3.928392020189880984e+00 3.671837333878309739e-02
5.964520072603824519e+04 3.956965890097688732e+00 3.738096116154420584e-02
5.964520076098355639e+04 3.907249537206223255e+00 3.602609641249928524e-02
5.964520079592886759e+04 3.922017143812229545e+00 3.628869916680927538e-02
5.964520083087417152e+04 3.869746448009336426e+00 3.571209682292647569e-02
5.964520086581948271e+04 3.902948933109566365e+00 3.550514932544800162e-02
5.964520090076479391e+04 3.896918946253130400e+00 3.569996525136386045e-02
5.964520093571009784e+04 3.872237040961940657e+00 3.562365612163053558e-02
5.964520097065540904e+04 3.951927127532922857e+00 3.638809704741746698e-02
5.964520100560072024e+04 3.923082969537929898e+00 3.635158885280338065e-02
5.964520104054602416e+04 3.897250292362589352e+00 3.585566943880548474e-02
5.964520107549133536e+04 3.905231109551814850e+00 3.602321148851810734e-02
5.964520111043664656e+04 3.903791273513303128e+00 3.585949327621659743e-02
5.964520114538195048e+04 3.865931387121707363e+00 3.518329741141513339e-02
5.964520118032726168e+04 3.894881026925485656e+00 3.553577737150306198e-02
5.964520121527257288e+04 3.817020071506955325e+00 3.436226431757829353e-02
5.964520125021787680e+04 3.934834341192458229e+00 3.647836957401702496e-02
5.964520128516318800e+04 3.879958134611496412e+00 3.566480075848840747e-02
5.964520132010849920e+04 3.949251078039230034e+00 3.650958648373271026e-02
5.964520135505380313e+04 3.868323785980841478e+00 3.543331866989801737e-02
5.964520138999911433e+04 3.937913768791376334e+00 3.605380894472168252e-02
5.964520142494442553e+04 3.977315267664142784e+00 3.680692477926041095e-02
5.964520145988972945e+04 3.954001001144165084e+00 3.671919695769215730e-02
5.964520149483504065e+04 3.886631824413794067e+00 3.601730575608198814e-02
5.964520152978035185e+04 3.946826583106724851e+00 3.728451456531810954e-02
5.964520156472565577e+04 3.903062968003404798e+00 3.603556108861330487e-02
5.964520159967096697e+04 3.875989778289663068e+00 3.536110610986936686e-02
5.964520163461627817e+04 3.927106297325793083e+00 3.596468311470862877e-02
5.964520166956158209e+04 3.940946894299751868e+00 3.615301055315494477e-02
5.964520170450688602e+04 3.919938724980851941e+00 3.565672221673410469e-02
5.964520173945219722e+04 3.944605625934801907e+00 3.634323322817104712e-02
5.964520177439750842e+04 3.917223043897415380e+00 3.594138285016904716e-02
5.964520180934281962e+04 3.870851986281627077e+00 3.484122643631878263e-02
5.964520184428813081e+04 3.827067979482341897e+00 3.442798397885407646e-02
5.964520187923343474e+04 3.942244522253907313e+00 3.617221807557786939e-02
5.964520191417874594e+04 3.864363407509440407e+00 3.516922750730833852e-02
5.964520194912405714e+04 3.932024672078059613e+00 3.605898390499564371e-02
5.964520198406936106e+04 3.895837999818385633e+00 3.527144365885565014e-02
5.964520201901467226e+04 3.899373667696581780e+00 3.554784509480189703e-02
5.964520205395998346e+04 3.903101355682423890e+00 3.599575599722083796e-02
5.964520208890528738e+04 3.926243126942385420e+00 3.590383021967503974e-02
5.964520212385059131e+04 3.911629718394248112e+00 3.610788377855093240e-02
5.964520215879590251e+04 3.826352042637227058e+00 3.461583730433011319e-02
5.964520219374121370e+04 3.932391872472274841e+00 3.614082051786295102e-02
5.964520222868651763e+04 3.891661028416779633e+00 3.537357026064869014e-02
5.964520226363182883e+04 3.967777927635208979e+00 3.619851726324118529e-02
5.964520229857714003e+04 3.947116366826501022e+00 3.708763215785890882e-02
5.964520233352245123e+04 3.930747889524556449e+00 3.714017721440915354e-02
5.964520236846776243e+04 3.945958356998706673e+00 3.660052335078676361e-02
5.964520240341306635e+04 4.012161641759525388e+00 3.745092168004305472e-02
5.964520243835837027e+04 3.923392825165642250e+00 3.655623652833094039e-02
5.964520247330368147e+04 3.967316398466965488e+00 3.717763571516559395e-02
5.964520250824899267e+04 3.938136757240967789e+00 3.684248102941696523e-02
5.964520254319430387e+04 3.907847683886540135e+00 3.672059534724862045e-02
5.964520257813961507e+04 3.851930695996688581e+00 3.616166730111496780e-02
5.964520261308491899e+04 3.898267849598648027e+00 3.649283523925695577e-02
5.964520264803022292e+04 3.875334065094969915e+00 3.618024868866357574e-02
5.964520268297553412e+04 3.854472899335305680e+00 3.606856673182338990e-02
5.964520271792084532e+04 3.853501997016505420e+00 3.634213300611724429e-02
5.964520275286615652e+04 3.875818500694853341e+00 3.651250622649387934e-02
5.964520278781146772e+04 3.922587723264071347e+00 3.710583492589310250e-02
5.964520282275677164e+04 3.906805302084334297e+00 3.748388527467122477e-02
5.964520285770207556e+04 3.849506008010680880e+00 3.625473382280151868e-02
5.964520289264738676e+04 3.922293897248729788e+00 3.757417980263609569e-02
5.964520292759269796e+04 3.898274219924642736e+00 3.854623388072466600e-02
5.964520296253800188e+04 3.826835665373066853e+00 3.618210083690642093e-02
5.964520299748331308e+04 3.948777326642055385e+00 3.694860000827172863e-02
5.964520303242862428e+04 3.860053376542915249e+00 3.757480539206035225e-02
5.964520306737392821e+04 3.861949173571225025e+00 3.669276044712167090e-02
5.964520310231923941e+04 3.919001638072247218e+00 3.772605002866970952e-02
5.964520313726455061e+04 3.902934073895194089e+00 3.646317308501211690e-02
5.964520317220985453e+04 3.887700696758558117e+00 3.708437347057162714e-02
5.964520320715516573e+04 3.881705110401750591e+00 3.694202806919480442e-02
5.964520324210047693e+04 3.888637400638792929e+00 3.726252247121952105e-02
5.964520327704578085e+04 3.952273055101451771e+00 3.934994946837850477e-02
5.964520331199109205e+04 3.913770355620167063e+00 3.705142121298658775e-02
5.964520334693640325e+04 3.898103417427088768e+00 3.677854035200871924e-02
5.964520338188170717e+04 3.944635461199342608e+00 3.807458091856185528e-02
5.964520341682701837e+04 3.901008551413350567e+00 3.607016840373118705e-02
5.964520345177232957e+04 3.876168572330829232e+00 3.571512949597666076e-02
5.964520348671763350e+04 3.915254340283052858e+00 3.634730874679501650e-02
5.964520352166294469e+04 3.917496962332928323e+00 3.657925690356773202e-02
5.964520355660825589e+04 3.918373778758273307e+00 3.647512437963101178e-02
5.964520359155355982e+04 3.943289700805523879e+00 3.752089309085446245e-02
5.964520362649887102e+04 3.928296683358734498e+00 3.661851510814641275e-02
5.964520366144418222e+04 3.873504057405668721e+00 3.601236175913033466e-02
5.964520369638948614e+04 3.958158793483845805e+00 3.684883084515934437e-02
5.964520373133479734e+04 3.969033399690334196e+00 3.731145861798540464e-02
5.964520376628010854e+04 3.975543993299054168e+00 3.802785297690648714e-02
5.964520380122541246e+04 3.933898797279964832e+00 3.717629936469554058e-02
5.964520383617072366e+04 3.903249140636675829e+00 3.853151787438566234e-02
5.964520387111603486e+04 3.904743869521044353e+00 3.798279704952937236e-02
5.964520390606133878e+04 3.860765788165092083e+00 3.582067863950770537e-02
5.964520394100664998e+04 3.915286758292983560e+00 3.664480672488427265e-02
5.964520397595196118e+04 3.919874369148515392e+00 3.693934575924293778e-02
5.964520401089726511e+04 3.913122450457409141e+00 3.709053176384275591e-02
5.964520404584257631e+04 3.882845534216804673e+00 3.674442254997773577e-02
5.964520408078788751e+04 3.886534091931006518e+00 3.710819941636304270e-02
5.964520411573319143e+04 3.901282735855925221e+00 3.687060928643245278e-02
5.964520415067850263e+04 3.843317365269461217e+00 3.642368088953167743e-02
5.964520418562381383e+04 3.852784198361000279e+00 3.588547604467348662e-02
5.964520422056911775e+04 3.950133641112866023e+00 3.789069691418400776e-02
5.964520425551442167e+04 3.844610078055999747e+00 3.609993129259515821e-02
5.964520429045973287e+04 3.829982533062417538e+00 3.604758515265692881e-02
5.964520432540504407e+04 3.905839371980676322e+00 3.728165148710616689e-02
5.964520436035035527e+04 3.887242147458148889e+00 3.658158712726409384e-02
5.964520439529566647e+04 3.896360644630498804e+00 3.726961270366980356e-02
5.964520443024097040e+04 3.886892732395046401e+00 3.716048252695090814e-02
5.964520446518628160e+04 3.913957774295988568e+00 3.840550849692813545e-02
5.964520450013159279e+04 3.849916398090484471e+00 3.571358890485042820e-02
5.964520453507689672e+04 3.848814904117399127e+00 3.612465549438558660e-02
5.964520457002220792e+04 3.839147368484418621e+00 3.573195345567198311e-02
5.964520460496751912e+04 3.852565865792840771e+00 3.599732730557732296e-02
5.964520463991282304e+04 3.903104318256608529e+00 3.633112810358051642e-02
5.964520467485813424e+04 3.874107024937266885e+00 3.666257687677011712e-02
5.964520470980344544e+04 3.830206160301738549e+00 3.525098340772412492e-02
5.964520474474874936e+04 3.883585515387635301e+00 3.632845446167345949e-02
5.964520477969406056e+04 3.938707601131851366e+00 3.686404575076863283e-02
5.964520481463937176e+04 3.909365104210564823e+00 3.635623809824775621e-02
5.964520484958467569e+04 3.880581973544462659e+00 3.610415193543685397e-02
5.964520488452998688e+04 3.889134695153475541e+00 3.572245145982681086e-02
5.964520491947529808e+04 3.844557497910315202e+00 3.561485121306392360e-02
5.964520495442060201e+04 3.855888292108083260e+00 3.598722451328362909e-02
5.964520498936591321e+04 3.829923196927877083e+00 3.569114371725173873e-02
5.964520502431122441e+04 3.843892971024538863e+00 3.557222983017301055e-02
5.964520505925652833e+04 3.826190644848999511e+00 3.541574356049590616e-02
5.964520509420183953e+04 3.917847554148256251e+00 3.668243052657727682e-02
5.964520512914715073e+04 3.875291958625291855e+00 3.606270711711463683e-02
5.964520516409245465e+04 3.902837693905115923e+00 3.637474730131406986e-02
5.964520519903776585e+04 3.929668949430306313e+00 3.682217046285012757e-02
5.964520523398307705e+04 3.895234036934562827e+00 3.602723154681866657e-02
5.964520526892838097e+04 3.883968076252971358e+00 3.607947435439973899e-02
5.964520530387369217e+04 3.944949362250990799e+00 3.781034299893745732e-02
5.964520533881900337e+04 3.903193125282677478e+00 3.627848724908349504e-02
5.964520537376430730e+04 3.881854061927359378e+00 3.654624174027003985e-02
5.964520540870961850e+04 3.896315054979427650e+00 3.563569155603491662e-02
5.964520544365492970e+04 3.939893762331158289e+00 3.637854607375418797e-02
5.964520547860023362e+04 3.867142601111177580e+00 3.593173753143512339e-02
5.964520551354554482e+04 3.862065203556557691e+00 3.509468872845150633e-02
5.964520554849085602e+04 3.954657533404251524e+00 3.687093532760381959e-02
5.964520558343615994e+04 3.956867057673509436e+00 3.680004491118204352e-02
5.964520561838147114e+04 3.855024299599770998e+00 3.527133587851195851e-02
5.964520565332678234e+04 3.868884213537724825e+00 3.585486619971776923e-02
5.964520568827208626e+04 3.894011513747803299e+00 3.577475612111977177e-02
5.964520572321739746e+04 3.901596562177930050e+00 3.599543731990271361e-02
5.964520575816270866e+04 3.904126132577573571e+00 3.562256641456196943e-02
5.964520579310801259e+04 3.868519950371315907e+00 3.592706519830968920e-02
5.964520582805332378e+04 3.860806326599815819e+00 3.590174997339077440e-02
5.964520586299863498e+04 3.867912537247214289e+00 3.553454615877226636e-02
5.964520589794393891e+04 3.923309109202543166e+00 3.668828191803034933e-02
5.964520593288925011e+04 3.891544848696658399e+00 3.602199198773028965e-02
5.964520596783456131e+04 3.854555771240854245e+00 3.551239853927914969e-02
5.964520600277986523e+04 3.847801813958764416e+00 3.614031131028683230e-02
5.964520603772517643e+04 3.857133500059545028e+00 3.586418597911789075e-02
5.964520607267048763e+04 3.898923103719586614e+00 3.649399995395416485e-02
5.964520610761579155e+04 3.891601146035426062e+00 3.632425215771169225e-02
5.964520614256110275e+04 3.937163808283281607e+00 3.733291904716278670e-02
5.964520617750641395e+04 3.880875046615419155e+00 3.573478351360605265e-02
5.964520621245171787e+04 3.835947620056996410e+00 3.583348936108336769e-02
5.964520624739702907e+04 3.836651492280080955e+00 3.532819044786611462e-02
5.964520628234234027e+04 3.890168786015904434e+00 3.598794120922139267e-02
5.964520631728764420e+04 3.834502271221446268e+00 3.484595978219662271e-02
5.964520635223295540e+04 3.882631483824326768e+00 3.587966570190155580e-02
5.964520638717826660e+04 3.844287177016201706e+00 3.501808674367589552e-02
5.964520642212357052e+04 3.845016828326980995e+00 3.500807750868321910e-02
5.964520645706887444e+04 3.904495519969498396e+00 3.702442533084818882e-02
5.964520649201418564e+04 3.854698641356716138e+00 3.593445518478631528e-02
5.964520652695949684e+04 3.885194698696381455e+00 3.581899319827198946e-02
5.964520656190480804e+04 3.864130047294246584e+00 3.602757473471944472e-02
5.964520659685011924e+04 3.865108646175223317e+00 3.567138360798371294e-02
5.964520663179542316e+04 3.828642393991140036e+00 3.516052156570610709e-02
5.964520666674072709e+04 3.815740277678549841e+00 3.468396210174180816e-02
5.964520670168603829e+04 3.824151463407327700e+00 3.557690607649471870e-02
5.964520673663134949e+04 3.851478458456662590e+00 3.557367925611164966e-02
5.964520677157666069e+04 3.909626838829245887e+00 3.688378565645340779e-02
5.964520680652197188e+04 3.834463734220862730e+00 3.537067018323128420e-02
5.964520684146727581e+04 3.843806017150332099e+00 3.561168398827294773e-02
5.964520687641258701e+04 3.797957107490018025e+00 3.492498717969054478e-02
5.964520691135789821e+04 3.892906151184297059e+00 3.656349381827082856e-02
5.964520694630320213e+04 3.839044620876045144e+00 3.532272433632537706e-02
5.964520698124850605e+04 3.834077791421232284e+00 3.536627041544297689e-02
5.964520701619381725e+04 3.842824573743057304e+00 3.540625831525936323e-02
5.964520705113912845e+04 3.862585853717315221e+00 3.556293374613062747e-02
5.964520708608443238e+04 3.882980384620004610e+00 3.620344583533051386e-02
5.964520712102974358e+04 3.863828976812835769e+00 3.586434601577496994e-02
5.964520715597505477e+04 3.794539487130164979e+00 3.512842821474870814e-02
5.964520719092035870e+04 3.791269926179523075e+00 3.461989747049439015e-02
5.964520722586566990e+04 3.920104498781655789e+00 3.656986688658565160e-02
5.964520726081098110e+04 3.897472080971265740e+00 3.615749731179227627e-02
5.964520729575629230e+04 3.872145955692022579e+00 3.567462463468516060e-02
5.964520733070160350e+04 3.861300365203855556e+00 3.532129552547066259e-02
5.964520736564690742e+04 3.889588947969019550e+00 3.533918458632567816e-02
5.964520740059221862e+04 3.887477654900772350e+00 3.505179048278168896e-02
5.964520743553752982e+04 3.832983016647049546e+00 3.471742944012385507e-02
5.964520747048283374e+04 3.924864592135097752e+00 3.620478982625415648e-02
5.964520750542813767e+04 3.936237530323471123e+00 3.596602192024977301e-02
5.964520754037344886e+04 3.839083214022560586e+00 3.480065404247576627e-02
5.964520757531876006e+04 3.847514268773993606e+00 3.489569812674105098e-02
5.964520761026406399e+04 3.885278880237525101e+00 3.562689198264561846e-02
5.964520764520937519e+04 3.886132277112944067e+00 3.515159660654533502e-02
5.964520768015468639e+04 3.859286121017772242e+00 3.539189145180674650e-02
5.964520771509999031e+04 3.887267753334092912e+00 3.525570122123191513e-02
5.964520775004530151e+04 3.856476755085104458e+00 3.523982387948636219e-02
5.964520778499061271e+04 3.910774044676404770e+00 3.615931604890337825e-02
5.964520781993592391e+04 3.856219391585143708e+00 3.513855931265064819e-02
5.964520785488123511e+04 3.882059710983005729e+00 3.600549519926977277e-02
5.964520788982653903e+04 3.845390506082667859e+00 3.561997335050633845e-02
5.964520792477185023e+04 3.912622825994996667e+00 3.639928623583809503e-02
5.964520795971716143e+04 3.878183073680129489e+00 3.549297620632053257e-02
5.964520799466246535e+04 3.876090918967203258e+00 3.544935579075476212e-02
5.964520802960777655e+04 3.881384524828118021e+00 3.552256846513871663e-02
5.964520806455308775e+04 3.882498401708061042e+00 3.546599852617886989e-02
5.964520809949839168e+04 3.797155791576215300e+00 3.460020450176698459e-02
5.964520813444369560e+04 3.864927123222608341e+00 3.528604558787554885e-02
5.964520816938900680e+04 3.819445185224693784e+00 3.484364357648824656e-02
5.964520820433431800e+04 3.825467142056498293e+00 3.546506086763757948e-02
5.964520823927962192e+04 3.835973821078710433e+00 3.475075328261788971e-02
5.964520827422493312e+04 3.875878697727980882e+00 3.544126569898700674e-02
5.964520830917024432e+04 3.838920362284848675e+00 3.509564696333846573e-02
5.964520834411555552e+04 3.827777911772508812e+00 3.460841705203284574e-02
5.964520837906086672e+04 3.814589665653495665e+00 3.447354274554290804e-02
5.964520841400617064e+04 3.837291897891232040e+00 3.483614797155198950e-02
5.964520844895148184e+04 3.828948314714484713e+00 3.521907520975605527e-02
5.964520848389679304e+04 3.858316048429887957e+00 3.561038953101020033e-02
5.964520851884209696e+04 3.869793836216004035e+00 3.579825395067521426e-02
5.964520855378740816e+04 3.797723935389133221e+00 3.436424054612477463e-02
5.964520858873271936e+04 3.903595011005135618e+00 3.673297115294009429e-02
5.964520862367802329e+04 3.849971894662403304e+00 3.541812017335721485e-02
5.964520865862332721e+04 3.873310037353897783e+00 3.540291812537509075e-02
5.964520869356863841e+04 3.856844728612302209e+00 3.542403374990513165e-02
5.964520872851394961e+04 3.820504337155163466e+00 3.507765959770189207e-02
5.964520876345926081e+04 3.832803667013102267e+00 3.593507998703775880e-02
5.964520879840457201e+04 3.871824971401534032e+00 3.605384074527542143e-02
5.964520883334987593e+04 3.835586874612486596e+00 3.537769425427640668e-02
5.964520886829518713e+04 3.786199268976448984e+00 3.453852967383504863e-02
5.964520890324049833e+04 3.825294864815822926e+00 3.531270650255271398e-02
5.964520893818580225e+04 3.901260542525828434e+00 3.677808307644154368e-02
5.964520897313110618e+04 3.862883810291867892e+00 3.657281304368862479e-02
5.964520900807641738e+04 3.809415960766830089e+00 3.462908125656127128e-02
5.964520904302172858e+04 3.852401431535893650e+00 3.484502144270198304e-02
5.964520907796703978e+04 3.849514823672549380e+00 3.570559416030357619e-02
5.964520911291235097e+04 3.872841846711499336e+00 3.519216624833820806e-02
5.964520914785765490e+04 3.902057593585114503e+00 3.558629784099243132e-02
5.964520918280295882e+04 3.848285181287669054e+00 3.522925823788392724e-02
5.964520921774827002e+04 3.891162801882992461e+00 3.567075798012928067e-02
5.964520925269358122e+04 3.892804189783814373e+00 3.561129809012954228e-02
5.964520928763889242e+04 3.852819815559234140e+00 3.516180004973156609e-02
5.964520932258420362e+04 3.893936116518855073e+00 3.559005704263536185e-02
5.964520935752950754e+04 3.887857472670468884e+00 3.542021023732474377e-02
5.964520939247481874e+04 3.900754362560645561e+00 3.603485591864203502e-02
5.964520942742012994e+04 3.927938781564242365e+00 3.756639715367271481e-02
5.964520946236543386e+04 3.899980771310795902e+00 3.598299340527234824e-02
5.964520949731074506e+04 3.965989324275142724e+00 3.669715856008715082e-02
5.964520953225605626e+04 3.962144265647442598e+00 3.705766700094938887e-02
5.964520956720136019e+04 3.934760238732249782e+00 3.698527484355512013e-02
5.964520960214667139e+04 3.893270325526731579e+00 3.563191520345358743e-02
5.964520963709198259e+04 3.836737646803482171e+00 3.533113907068940324e-02
5.964520967203728651e+04 3.947770237518177350e+00 3.749525986724682597e-02
5.964520970698259043e+04 3.852434638877205053e+00 3.581448574484259045e-02
5.964520974192790163e+04 3.825582286917491803e+00 3.525408270080486461e-02
5.964520977687321283e+04 3.889357293843601848e+00 3.697956046826160470e-02
5.964520981181852403e+04 3.876517323775388491e+00 3.647627183913115106e-02
5.964520984676383523e+04 3.828521732893415130e+00 3.549647578734759640e-02
5.964520988170913915e+04 3.843478936175297456e+00 3.577555743236621177e-02
5.964520991665445035e+04 3.828641175531820817e+00 3.514105717355084368e-02
5.964520995159976155e+04 3.917715134785786368e+00 3.677371831953665099e-02
5.964520998654506548e+04 3.892362470855449175e+00 3.655459528768745942e-02
5.964521002149037668e+04 3.804961667366130840e+00 3.550004402271018239e-02
5.964521005643568787e+04 3.860883094586619713e+00 3.598874270925261215e-02
5.964521009138099180e+04 3.825164068908941228e+00 3.517223126835353209e-02
5.964521012632630300e+04 3.818268157751027125e+00 3.468069464513791333e-02
5.964521016127161420e+04 3.808975636372262663e+00 3.529989083303467640e-02
5.964521019621691812e+04 3.875679692597694626e+00 3.609080051526761951e-02
5.964521023116222204e+04 3.844470203596373814e+00 3.568251956477132281e-02
5.964521026610753324e+04 3.877820412596301836e+00 3.601284961739735502e-02
5.964521030105284444e+04 3.889709603566694707e+00 3.628522436236229776e-02
5.964521033599815564e+04 3.952272394792022858e+00 3.688271816761928834e-02
5.964521037094346684e+04 3.861627196933513417e+00 3.627456431978751117e-02
5.964521040588877077e+04 3.906852980886243554e+00 3.616646508913985703e-02
5.964521044083407469e+04 3.909412767183131354e+00 3.671869330592909125e-02
5.964521047577938589e+04 3.902438148801866902e+00 3.597856481514276339e-02
5.964521051072469709e+04 3.945253972672370768e+00 3.681718026556720508e-02
5.964521054567000829e+04 3.925121778968907460e+00 3.735458226372826568e-02
5.964521058061531949e+04 3.892898863676589993e+00 3.597586300874026227e-02
5.964521061556062341e+04 3.876457960644006828e+00 3.573020647890934320e-02
5.964521065050593461e+04 3.889460829211699000e+00 3.605286021722953899e-02
5.964521068545124581e+04 3.830744338487615863e+00 3.419452386068573546e-02
5.964521072039654973e+04 3.913068365190810471e+00 3.534912238525890482e-02
5.964521075534186093e+04 3.935247918358441677e+00 3.582512595402812666e-02
5.964521079028717213e+04 3.955055698371893413e+00 3.596259809473250496e-02
5.964521082523247605e+04 3.936333911529883878e+00 3.571718027897650277e-02
5.964521086017778725e+04 3.851427136519628203e+00 3.497762234478419413e-02
5.964521089512309845e+04 3.906353436526479594e+00 3.554761967553461688e-02
5.964521093006840238e+04 3.911337279245464593e+00 3.534255221280694498e-02
5.964521096501370630e+04 3.930384201249992770e+00 3.593343970895054168e-02
5.964521099995901750e+04 3.950502603851277605e+00 3.595531384004924808e-02
5.964521103490432870e+04 3.892640229726238577e+00 3.529910174404000262e-02
5.964521106984963990e+04 3.921650520873847690e+00 3.619868716605229020e-02
5.964521110479495110e+04 3.872581245159440577e+00 3.563662582218675434e-02
5.964521113974025502e+04 3.884200401472063913e+00 3.572021576509163548e-02
5.964521117468556622e+04 3.898117292723786598e+00 3.568020704094253953e-02
5.964521120963087742e+04 4.010248612295862713e+00 3.771504141261722287e-02
5.964521124457618134e+04 3.908660649232566620e+00 3.515533911282535395e-02
5.964521127952149254e+04 3.935742215961529400e+00 3.637689575466790393e-02
5.964521131446680374e+04 3.967374187546741204e+00 3.684183282502224988e-02
5.964521134941210767e+04 3.873949730915366985e+00 3.504722320299821087e-02
5.964521138435741886e+04 3.930620150257213563e+00 3.550581339601624475e-02
5.964521141930273006e+04 3.896866715449300411e+00 3.525024611747169107e-02
5.964521145424803399e+04 3.957409045127373570e+00 3.572530782666293037e-02
5.964521148919334519e+04 3.931665365458056005e+00 3.553419897534510624e-02
5.964521152413865639e+04 3.879627734501980729e+00 3.521770172103028118e-02
5.964521155908396031e+04 3.920847563615373232e+00 3.629868519642205638e-02
5.964521159402927151e+04 3.911365659036283304e+00 3.537809883370674618e-02
5.964521162897458271e+04 3.975661647378170738e+00 3.632485708564459764e-02
5.964521166391988663e+04 3.986991347761808413e+00 3.647125082946344604e-02
5.964521169886519783e+04 3.932924634763778293e+00 3.610358433673804823e-02
5.964521173381050903e+04 3.940649692712906216e+00 3.595719136113458003e-02
5.964521176875581295e+04 3.939894392511914312e+00 3.637707105104873856e-02
5.964521180370112415e+04 3.943273512673971748e+00 3.689165097038629021e-02
5.964521183864643535e+04 3.927074728203520770e+00 3.665204634598447780e-02
5.964521187359173928e+04 3.926705895120157219e+00 3.717209125062859859e-02
5.964521190853705048e+04 3.904577458304431481e+00 3.668684735571606931e-02
5.964521194348236168e+04 3.922453218665160168e+00 3.637731904011788642e-02
5.964521197842766560e+04 3.854254288549690877e+00 3.562521241108058262e-02
5.964521201337297680e+04 3.991921920078571162e+00 3.770339781106890609e-02
5.964521204831828800e+04 3.923780432700128884e+00 3.594629938825977949e-02
5.964521208326359192e+04 3.866175932425054640e+00 3.487641637860852684e-02
5.964521211820890312e+04 3.932648659876954333e+00 3.596044224041269194e-02
5.964521215315421432e+04 3.954068839061826601e+00 3.685074979676332407e-02
5.964521218809951824e+04 3.916672830830683072e+00 3.568113588342984588e-02
5.964521222304482944e+04 3.992623821084199331e+00 3.693659771877262632e-02
5.964521225799014064e+04 3.877508328813822125e+00 3.529419953444624947e-02
5.964521229293544457e+04 3.964472157772621852e+00 3.642296395673833703e-02
5.964521232788075577e+04 3.910239292790732790e+00 3.580399433577698826e-02
5.964521236282606696e+04 3.928690365903132253e+00 3.584992242634580523e-02
5.964521239777137089e+04 3.946792828207771553e+00 3.615340692716354637e-02
5.964521243271668209e+04 4.014009069738938784e+00 3.726849031640838000e-02
5.964521246766199329e+04 3.920996628488079949e+00 3.598212136759468271e-02
5.964521250260729721e+04 3.879512230599530209e+00 3.576242426373441724e-02
5.964521253755260841e+04 3.933324117038924594e+00 3.616833610655226239e-02
5.964521257249791961e+04 3.984467902160590214e+00 3.737130346337791398e-02
5.964521260744322353e+04 3.949926513726509825e+00 3.673863207675118203e-02
5.964521264238853473e+04 3.964531613653995201e+00 3.696939654079709620e-02
5.964521267733384593e+04 3.982034069538862298e+00 3.720237021438914382e-02
5.964521271227914986e+04 3.951667821737427477e+00 3.620881431184761606e-02
5.964521274722446105e+04 3.968199862189239813e+00 3.646562500458056660e-02
5.964521278216977225e+04 3.977480085569580215e+00 3.643786176717948855e-02
5.964521281711507618e+04 3.948350329934013025e+00 3.661527506893103023e-02
5.964521285206038738e+04 3.984244631481504317e+00 3.672398567724771690e-02
5.964521288700569858e+04 3.985304144547800576e+00 3.695315879596820091e-02
5.964521292195100250e+04 3.932967933738698907e+00 3.608749859680877164e-02
5.964521295689631370e+04 3.974380620297301991e+00 3.637729216279417949e-02
5.964521299184162490e+04 3.915839859703070136e+00 3.618435720780262960e-02
5.964521302678692882e+04 3.947477927341149773e+00 3.659619402385711623e-02
5.964521306173224002e+04 3.948193271994360654e+00 3.634787013174754083e-02
5.964521309667755122e+04 3.950248786334305873e+00 3.656192594861647910e-02
5.964521313162285514e+04 3.937835098132610234e+00 3.576154658764550687e-02
5.964521316656815907e+04 3.903916613260136170e+00 3.589190790785885127e-02
5.964521320151347027e+04 3.905663333875740495e+00 3.526219926185570480e-02
5.964521323645878147e+04 3.982488428544350700e+00 3.770693515868062118e-02
5.964521327140409267e+04 3.898575416823591766e+00 3.647541299865291603e-02
5.964521330634940387e+04 3.889079282818573180e+00 3.614225291365751741e-02
5.964521334129470779e+04 3.864875458789152951e+00 3.573931236511832671e-02
5.964521337624001899e+04 3.899454223531058084e+00 3.589590254129505081e-02
5.964521341118533019e+04 3.887855675973660219e+00 3.583041878587867046e-02
5.964521344613063411e+04 3.849187948898741052e+00 3.548502996814749400e-02
5.964521348107594531e+04 3.922516112275530098e+00 3.698004813042492928e-02
5.964521351602125651e+04 3.920383704782238965e+00 3.614431875870090238e-02
5.964521355096656043e+04 3.856260174409808617e+00 3.561321199945041011e-02
5.964521358591187163e+04 3.930139122458339518e+00 3.639647125499894526e-02
5.964521362085718283e+04 3.889362345119371511e+00 3.606191072743364368e-02
5.964521365580248676e+04 3.908678832161681438e+00 3.666144380475934439e-02
5.964521369074779795e+04 3.831576078728236467e+00 3.490487099404741833e-02
5.964521372569310915e+04 3.816207280050497364e+00 3.522805441314163372e-02
5.964521376063841308e+04 3.881545262722635226e+00 3.609946334105910287e-02
5.964521379558372428e+04 3.883497074333598587e+00 3.655782970497747919e-02
5.964521383052903548e+04 3.876000048487199479e+00 3.582525506956825423e-02
5.964521386547433940e+04 3.863660548831576946e+00 3.565905430281079980e-02
5.964521390041965060e+04 3.916235830966771303e+00 3.723386220669195473e-02
5.964521393536496180e+04 3.867235552962341671e+00 3.639186192923591495e-02
5.964521397031026572e+04 3.847971568834141376e+00 3.616174963852176322e-02
5.964521400525557692e+04 3.847634998764933645e+00 3.604008385200029724e-02
5.964521404020088812e+04 3.848541578597741264e+00 3.625341655445029482e-02
5.964521407514619204e+04 3.874127573241326949e+00 3.599894979020096253e-02
5.964521411009150324e+04 3.815800037145545165e+00 3.555810757911525427e-02
5.964521414503681444e+04 3.852867951272996194e+00 3.589305490651056862e-02
5.964521417998211837e+04 3.854217729997330810e+00 3.601668580226400490e-02
5.964521421492742957e+04 3.866297684647958199e+00 3.622692785839385504e-02
5.964521424987274077e+04 3.864916598304621420e+00 3.607750925491053778e-02
5.964521428481804469e+04 3.879731654974662547e+00 3.670365577348900371e-02
5.964521431976335589e+04 4.005200211239166030e+00 3.845647712788997225e-02
5.964521435470866709e+04 3.928000000000000380e+00 3.742660974921765971e-02
5.964521438965397101e+04 3.884751248437565696e+00 3.730923210376253796e-02
5.964521442459928221e+04 3.910205976494734337e+00 3.695800347912454875e-02
5.964521445954459341e+04 3.874789176505096577e+00 3.635444684851219660e-02
5.964521449448989733e+04 3.904636819073855403e+00 3.742241343502791112e-02
5.964521452943520853e+04 3.826408722674282892e+00 3.591188656230816928e-02
5.964521456438051973e+04 3.898589382832099215e+00 3.655867531172008605e-02
5.964521459932582366e+04 3.879094400695685341e+00 3.649869257156633517e-02
5.964521463427113486e+04 3.833373597303924019e+00 3.533866301063828819e-02
5.964521466921644605e+04 3.880469485865270851e+00 3.592868717214173918e-02
5.964521470416174998e+04 3.874576521749842684e+00 3.678889166632087065e-02
5.964521473910706118e+04 3.822170272915081490e+00 3.584352409068981837e-02
5.964521477405237238e+04 3.838520899532567476e+00 3.640550698859396778e-02
5.964521480899767630e+04 3.809871974514664750e+00 3.537159623958782695e-02
5.964521484394298750e+04 3.829297087848882786e+00 3.553154106619385577e-02
5.964521487888829870e+04 3.824258518754753311e+00 3.532892346226156749e-02
5.964521491383360262e+04 3.867778291105383293e+00 3.586795891089109706e-02
5.964521494877891382e+04 3.815674205293801080e+00 3.557367159298636256e-02
5.964521498372422502e+04 3.841338725662191589e+00 3.592041308717609793e-02
5.964521501866952894e+04 3.810031476501164249e+00 3.655512613178460435e-02
5.964521505361484014e+04 3.851961298027125835e+00 3.631714824907580214e-02
5.964521508856015134e+04 3.830510530177615447e+00 3.588174194171992598e-02
5.964521512350545527e+04 3.838658586550397711e+00 3.571784526956015698e-02
5.964521515845076647e+04 3.851309387299717724e+00 3.585577752667052503e-02
5.964521519339607767e+04 3.859720992704295028e+00 3.599393791924090924e-02
5.964521522834138159e+04 3.819042686085128313e+00 3.547295306140080262e-02
5.964521526328669279e+04 3.798430582530127442e+00 3.473073598426405090e-02
5.964521529823200399e+04 3.813456199782313760e+00 3.477360736549845593e-02
5.964521533317730791e+04 3.803068727855166031e+00 3.455054796050312238e-02
5.964521536812261911e+04 3.823692672608785870e+00 3.530609444075969577e-02
5.964521540306793031e+04 3.818302510111457604e+00 3.501389145779483514e-02
5.964521543801323423e+04 3.781601660657707420e+00 3.455632863181352238e-02
5.964521547295854543e+04 3.784041683444985260e+00 3.475422613066449229e-02
5.964521550790385663e+04 3.826339747949099479e+00 3.545626431781712107e-02
5.964521554284916056e+04 3.791542483021448806e+00 3.466008249084898130e-02
5.964521557779447176e+04 3.845795943454210164e+00 3.559037013149923823e-02
5.964521561273978296e+04 3.891002779426001812e+00 3.619765934859484752e-02
5.964521564768508688e+04 3.821455349894966158e+00 3.542261785384040462e-02
5.964521568263039808e+04 3.810133461792625020e+00 3.597968539510305874e-02
5.964521571757570928e+04 3.849453948614355081e+00 3.640088827861955728e-02
5.964521575252101320e+04 3.802315193925407844e+00 3.495496991063189868e-02
5.964521578746632440e+04 3.852820705499744314e+00 3.629289541911249334e-02
5.964521582241163560e+04 3.776442657105479661e+00 3.543376722337765461e-02
5.964521585735693952e+04 3.742063684683153646e+00 3.433086613943410470e-02
5.964521589230225072e+04 3.807685702018033247e+00 3.524760750160978867e-02
5.964521592724756192e+04 3.775301197611954596e+00 3.453723331866680180e-02
5.964521596219286585e+04 3.808654953653765496e+00 3.536068330156406231e-02
5.964521599713817704e+04 3.754911750976441365e+00 3.454869560818030899e-02
5.964521603208348824e+04 3.813428728673637913e+00 3.492666557535441252e-02
5.964521606702879217e+04 3.807301878533868145e+00 3.472278341274414454e-02
5.964521610197410337e+04 3.870588018682067144e+00 3.583812863150851596e-02
5.964521613691941457e+04 3.828922179343036802e+00 3.545580464490074440e-02
5.964521617186471849e+04 3.807922084141464492e+00 3.477915199661323759e-02
5.964521620681002969e+04 3.830994201703098678e+00 3.482801258846557335e-02
5.964521624175534089e+04 3.836150168642838310e+00 3.468022748202007760e-02
5.964521627670064481e+04 3.831039006633529365e+00 3.479873262771478876e-02
5.964521631164595601e+04 3.861134086940538612e+00 3.484762284658512316e-02
5.964521634659126721e+04 3.880484561973703617e+00 3.596195960829902394e-02
5.964521638153657113e+04 3.831817797071306764e+00 3.540645154044616549e-02
5.964521641648188233e+04 3.887179931009755229e+00 3.569944308655990939e-02
5.964521645142719353e+04 3.880826537494634909e+00 3.524920651516227910e-02
5.964521648637249746e+04 3.802227337921392447e+00 3.452193873518687867e-02
5.964521652131780866e+04 3.884128106813585113e+00 3.558490027536964639e-02
5.964521655626311986e+04 3.888067318792149951e+00 3.585246011473294109e-02
5.964521659120842378e+04 3.851912865073618075e+00 3.518730551839162335e-02
5.964521662615373498e+04 3.940050707951594955e+00 3.652120287222038186e-02
5.964521666109904618e+04 3.876200653375263094e+00 3.559395270175391007e-02
5.964521669604435010e+04 3.923451365555268744e+00 3.638660882323056095e-02
5.964521673098966130e+04 3.849299178934071364e+00 3.532466200635467346e-02
5.964521676593497250e+04 3.882495878869284045e+00 3.527445380703782968e-02
5.964521680088027642e+04 3.857687134449536259e+00 3.507593003203630933e-02
5.964521683582558762e+04 3.889314422536587657e+00 3.605083110764933235e-02
5.964521687077089882e+04 3.884053184592614283e+00 3.581465724967750064e-02
5.964521690571621002e+04 3.901114450363723396e+00 3.681962185651858899e-02
5.964521694066151395e+04 3.983593749999999822e+00 3.791821110179387916e-02
5.964521697560682514e+04 3.883693125207572372e+00 3.586322178563518259e-02
5.964521701055212907e+04 3.878039997119055116e+00 3.593729251272506642e-02
5.964521704549744027e+04 3.909863119480875504e+00 3.656295691738192799e-02
5.964521708044275147e+04 3.850318490385478132e+00 3.584280517493795143e-02
5.964521711538805539e+04 3.960320486017168129e+00 3.709289755343674749e-02
5.964521715033336659e+04 3.885524385942112691e+00 3.544486029154299278e-02
5.964521718527867779e+04 3.841388285806377034e+00 3.522547319219795220e-02
5.964521722022398899e+04 3.926652709705377831e+00 3.635030634237060299e-02
5.964521725516930019e+04 3.893292402713185218e+00 3.570142358515716180e-02
5.964521729011460411e+04 3.854552111300951989e+00 3.510186934840042738e-02
5.964521732505990803e+04 3.896598580631613018e+00 3.530623458277194759e-02
5.964521736000521923e+04 3.825985277634727844e+00 3.452249720811136763e-02
5.964521739495053043e+04 3.967154923685489276e+00 3.670508623583464830e-02
5.964521742989584163e+04 3.884145707594186092e+00 3.535844952830669713e-02
5.964521746484115283e+04 3.863125532692073261e+00 3.504085906558464941e-02
5.964521749978645676e+04 3.900184651386713774e+00 3.574117862823379677e-02
5.964521753473176796e+04 3.912878764918746199e+00 3.697032012658018479e-02
5.964521756967707915e+04 3.936222161935531982e+00 3.602029096371862221e-02
5.964521760462238308e+04 3.997842689942471495e+00 3.702857064929434422e-02
5.964521763956769428e+04 3.900492987211438667e+00 3.585135202651491132e-02
5.964521767451300548e+04 3.831367464419273450e+00 3.488436022931593744e-02
5.964521770945830940e+04 3.853630521651341567e+00 3.506768125075327563e-02
5.964521774440362060e+04 3.896673943437415577e+00 3.561699984222191362e-02
5.964521777934893180e+04 3.861657961698138131e+00 3.538801910199921436e-02
5.964521781429423572e+04 3.859898440508279016e+00 3.575003843180073193e-02
5.964521784923953965e+04 3.888326366500361786e+00 3.540190512658485805e-02
5.964521788418485085e+04 3.911839410581730903e+00 3.617076335400723486e-02
5.964521791913016204e+04 3.861450658795243296e+00 3.583548764957000810e-02
5.964521795407547324e+04 3.861696587310614159e+00 3.594880611922002950e-02
5.964521798902078444e+04 3.887031523373952524e+00 3.575364313282981821e-02
5.964521802396608837e+04 3.876706181972531251e+00 3.594462790773689242e-02
5.964521805891139957e+04 3.795573573573573611e+00 3.482769843518907643e-02
5.964521809385671077e+04 3.843438670354686337e+00 3.509582582191508870e-02
5.964521812880201469e+04 3.880073732944663512e+00 3.595460867583074455e-02
5.964521816374732589e+04 3.881679853925745771e+00 3.624352958765840460e-02
5.964521819869263709e+04 3.849843977022627595e+00 3.507869195226881454e-02
5.964521823363794101e+04 3.880641323029217826e+00 3.706731964327373424e-02
5.964521826858325221e+04 3.838489874374400923e+00 3.603081112068111380e-02
5.964521830352856341e+04 3.841797236951439931e+00 3.520232879911454338e-02
5.964521833847386733e+04 3.909513623538158900e+00 3.615821165755500610e-02
5.964521837341917126e+04 3.855726651480638090e+00 3.558642356147619784e-02
5.964521840836448246e+04 3.876495575433319463e+00 3.593092720629102038e-02
5.964521844330979366e+04 3.803428172203618729e+00 3.443287885057152997e-02
5.964521847825510486e+04 3.809762705362654600e+00 3.536944325291298263e-02
5.964521851320041606e+04 3.900010979760641483e+00 3.572438876296094024e-02
5.964521854814571998e+04 3.790326645226323343e+00 3.440967687222548643e-02
5.964521858309103118e+04 3.826667639316956304e+00 3.512523595399470039e-02
5.964521861803634238e+04 3.846912861913680537e+00 3.526915307207300482e-02
5.964521865298164630e+04 3.787720136111276670e+00 3.412735791155284415e-02
5.964521868792695750e+04 3.884988290113943865e+00 3.565023695800970116e-02
5.964521872287226870e+04 3.883039490967811425e+00 3.589237185163315219e-02
5.964521875781757262e+04 3.915855197770772289e+00 3.600414842835975709e-02
5.964521879276288382e+04 3.832086893520708415e+00 3.527486021083677675e-02
5.964521882770819502e+04 3.888254988940326395e+00 3.625340334805107062e-02
5.964521886265349895e+04 3.883573161649890970e+00 3.695713345335523148e-02
5.964521889759881014e+04 3.903068555941575646e+00 3.638052833739566228e-02
5.964521893254412134e+04 3.856158977109080066e+00 3.554617667277571585e-02
5.964521896748942527e+04 3.836416164396564188e+00 3.523067586647035676e-02
5.964521900243473647e+04 3.925052651964463291e+00 3.625872558595697598e-02
5.964521903738004767e+04 3.882098191524458120e+00 3.607190751647584154e-02
5.964521907232535159e+04 3.942605179176106756e+00 3.662449418211753682e-02
5.964521910727066279e+04 3.958487141816565469e+00 3.734294805033674253e-02
5.964521914221597399e+04 3.904953634460066159e+00 3.662413432847794886e-02
5.964521917716127791e+04 3.917980497584981237e+00 3.617036049483087629e-02
5.964521921210658911e+04 3.914985564503874915e+00 3.614387830522399619e-02
5.964521924705190031e+04 3.905697481745843636e+00 3.587701774394636695e-02
5.964521928199720423e+04 3.851677864680627117e+00 3.486988227989621519e-02
5.964521931694251543e+04 3.880460089865081397e+00 3.532113306883388065e-02
5.964521935188782663e+04 3.903164603147575740e+00 3.547727567691132816e-02
5.964521938683313056e+04 3.877072278133577132e+00 3.514397139858703445e-02
5.964521942177844176e+04 3.930432230131356786e+00 3.560875653487190207e-02
5.964521945672375296e+04 3.961252376352752513e+00 3.654511974299824023e-02
5.964521949166905688e+04 3.942773335326208883e+00 3.628181616058960557e-02
5.964521952661436808e+04 3.839860341228133134e+00 3.484610988375391044e-02
5.964521956155967928e+04 3.896651744649537008e+00 3.594590116007927855e-02
5.964521959650498320e+04 3.854605717609704385e+00 3.497441344136036079e-02
5.964521963145029440e+04 3.802631736419450181e+00 3.458531579514055598e-02
5.964521966639560560e+04 3.893393513586739019e+00 3.541283176524434584e-02
5.964521970134090952e+04 3.885099479644934295e+00 3.553176097750834761e-02
5.964521973628622072e+04 3.865178855617853237e+00 3.519650915740170360e-02
5.964521977123153192e+04 3.825549351368264350e+00 3.444328423667918776e-02
5.964521980617683585e+04 3.856123531779428237e+00 3.474796171274314310e-02
5.964521984112214705e+04 3.885079311119340684e+00 3.550987844562968065e-02
5.964521987606745824e+04 3.834880700404078802e+00 3.493759781794308905e-02
5.964521991101276217e+04 3.820486779061570637e+00 3.455556142213330600e-02
5.964521994595807337e+04 3.882884925278940358e+00 3.575063018247090496e-02
5.964521998090338457e+04 3.855906032531867478e+00 3.549300325832147052e-02
5.964522001584868849e+04 3.832470274073939809e+00 3.522334296620361488e-02
5.964522005079399969e+04 3.830313360902210640e+00 3.458405359846443428e-02
5.964522008573931089e+04 3.865010605025703594e+00 3.516767085899813461e-02
5.964522012068461481e+04 3.949646431445791528e+00 3.679207606019565396e-02
5.964522015562992601e+04 3.865453974276099824e+00 3.537790689326858473e-02
5.964522019057523721e+04 3.872739041535092852e+00 3.605476670848391241e-02
5.964522022552054113e+04 3.821267009319265107e+00 3.496669326872827582e-02
5.964522026046585233e+04 3.816571652640786905e+00 3.436808678660027011e-02
5.964522029541116353e+04 3.838064798386116916e+00 3.480258890149968976e-02
5.964522033035646746e+04 3.882622854663986711e+00 3.548693623856791907e-02
5.964522036530177866e+04 3.890720969033227838e+00 3.529585026949495080e-02
5.964522040024708986e+04 3.898889545401938328e+00 3.594509140683267018e-02
5.964522043519239378e+04 3.913424924604746113e+00 3.658115508026587442e-02
5.964522047013770498e+04 3.862843858969391420e+00 3.567619898159756636e-02
5.964522050508301618e+04 3.892705850801216894e+00 3.704623080523566231e-02
5.964522054002832010e+04 3.874938032082550166e+00 3.604685736788244138e-02
5.964522057497363130e+04 3.824409780775716694e+00 3.538308489566380222e-02
5.964522060991894250e+04 3.808669451073985801e+00 3.513827589810641222e-02
5.964522064486424642e+04 3.918327878607557491e+00 3.691722822812719407e-02
5.964522067980955762e+04 3.893716002124580911e+00 3.580517390374602510e-02
5.964522071475486882e+04 3.893086200018412324e+00 3.591187430241908618e-02
5.964522074970017275e+04 3.939027611413127072e+00 3.600769175239696557e-02
5.964522078464548395e+04 3.876303369553287137e+00 3.566838049546469658e-02
5.964522081959079514e+04 3.830519006509450097e+00 3.461262233197890531e-02
5.964522085453610634e+04 3.846587978274721653e+00 3.430962600421650494e-02
5.964522088948141027e+04 3.900749132551096565e+00 3.522818191550862454e-02
5.964522092442672147e+04 3.861200523289421760e+00 3.488711421335344287e-02
5.964522095937202539e+04 3.883644573377596831e+00 3.498568323658970275e-02
5.964522099431733659e+04 3.906798005594065426e+00 3.551036450876202122e-02
5.964522102926264779e+04 3.950377026786972223e+00 3.634984894645205272e-02
5.964522106420795899e+04 3.890529584058507240e+00 3.477111372372015952e-02
5.964522109915327019e+04 3.845654767972464416e+00 3.459936852363797166e-02
5.964522113409857411e+04 3.864809761874240746e+00 3.495103778988278148e-02
5.964522116904387804e+04 3.964408542928829604e+00 3.594439161666869442e-02
5.964522120398918923e+04 3.889124038926166538e+00 3.563691137748344062e-02
5.964522123893450043e+04 3.891061603355273846e+00 3.576743039718226214e-02
5.964522127387980436e+04 3.854091185410334575e+00 3.463238465066736937e-02
5.964522130882511556e+04 3.852879873002023281e+00 3.467012637569002326e-02
5.964522134377042676e+04 3.962585261671950132e+00 3.633035003681109321e-02
5.964522137871573796e+04 3.937943731799474989e+00 3.702802576518077204e-02
5.964522141366104188e+04 3.937834076409586714e+00 3.587976284692423468e-02
5.964522144860635308e+04 3.871623826269803725e+00 3.512299992656345293e-02
5.964522148355165700e+04 3.876393872979937427e+00 3.593754214083238335e-02
5.964522151849696820e+04 3.878960372056971639e+00 3.592550306818986100e-02
5.964522155344227940e+04 3.886255110735148843e+00 3.571984251489444817e-02
5.964522158838759060e+04 3.879517334688355135e+00 3.591336658576328722e-02
5.964522162333290180e+04 3.915971996905184049e+00 3.595296138823524112e-02
5.964522165827820572e+04 3.867568903343115760e+00 3.504960730228480481e-02
5.964522169322351692e+04 3.820531349628055295e+00 3.421143726557444864e-02
5.964522172816882812e+04 3.859810936374251877e+00 3.488696007932524934e-02
5.964522176311413205e+04 3.822438639604380572e+00 3.436042274371787358e-02
5.964522179805943597e+04 3.860148762434757685e+00 3.504187149501702958e-02
5.964522183300474717e+04 3.885702209878034274e+00 3.569899527861735561e-02
5.964522186795005837e+04 3.839867486528400153e+00 3.522939161294440236e-02
5.964522190289536957e+04 3.896076928184666777e+00 3.584470494780440941e-02
5.964522193784068077e+04 3.817849053184742214e+00 3.443927278193713304e-02
5.964522197278598469e+04 3.857899903046507095e+00 3.582506329012141028e-02
5.964522200773129589e+04 3.865976698066435180e+00 3.498206553337799424e-02
5.964522204267660709e+04 3.884074289385919254e+00 3.528700742687809755e-02
5.964522207762191101e+04 3.856067992420757928e+00 3.534191867766725559e-02
5.964522211256722221e+04 3.835657970838026287e+00 3.463589633293848169e-02
5.964522214751253341e+04 3.840876178886522663e+00 3.463298471965184366e-02
5.964522218245783733e+04 3.876109215017065068e+00 3.515171510867953764e-02
5.964522221740314853e+04 3.866591766600177227e+00 3.521947964514687140e-02
5.964522225234845973e+04 3.904650694829783220e+00 3.508774247347359182e-02
5.964522228729376366e+04 3.861062580379024833e+00 3.512109464301067102e-02
5.964522232223907486e+04 3.890296787772851594e+00 3.562345903484948062e-02
5.964522235718438606e+04 3.883980721192709318e+00 3.551782822665406486e-02
5.964522239212968998e+04 3.825523873716644818e+00 3.488133416145366983e-02
5.964522242707500118e+04 3.840457485427172912e+00 3.454944472341425765e-02
5.964522246202031238e+04 3.876628235938307743e+00 3.498017845990027824e-02
5.964522249696561630e+04 3.921951159995852088e+00 3.533807160361678024e-02
5.964522253191092750e+04 3.845337221492522328e+00 3.483624047727167800e-02
5.964522256685623870e+04 3.829053090261268721e+00 3.504124462646521915e-02
5.964522260180154262e+04 3.894948434545574045e+00 3.637476792026769767e-02
5.964522263674685382e+04 3.861557374591466640e+00 3.483879777071092337e-02
5.964522267169216502e+04 3.894740030043126744e+00 3.538912713236330720e-02
5.964522270663746895e+04 3.864063143611736528e+00 3.485171216993021570e-02
5.964522274158278015e+04 3.902503913331312191e+00 3.539448007530787699e-02
5.964522277652809134e+04 3.927295972725335815e+00 3.582854394389771435e-02
5.964522281147339527e+04 3.842792692936785048e+00 3.437309441297748541e-02
5.964522284641870647e+04 3.895424478643713329e+00 3.527227498268212247e-02
5.964522288136401767e+04 3.915744758877819365e+00 3.584183017152420964e-02
5.964522291630932159e+04 3.837349000724676884e+00 3.442900014193820551e-02
5.964522295125463279e+04 3.920579885082246641e+00 3.597143746211196869e-02
5.964522298619994399e+04 3.872257355958387048e+00 3.527255633228675719e-02
5.964522302114524791e+04 3.878938359271512759e+00 3.550562492320114005e-02
5.964522305609055911e+04 3.877587111094849881e+00 3.525481936296847446e-02
5.964522309103587031e+04 3.898292551761226132e+00 3.595638426271254018e-02
5.964522312598117423e+04 3.941387010731344009e+00 3.635608904713816952e-02
5.964522316092648543e+04 3.862513504215729032e+00 3.531358143181329706e-02
5.964522319587179663e+04 3.903875987931055391e+00 3.605421836622117043e-02
5.964522323081710056e+04 3.794585018108191043e+00 3.475299835134445375e-02
5.964522326576241176e+04 3.788315885956871742e+00 3.466285829452971784e-02
5.964522330070772296e+04 3.813264879346817793e+00 3.495419679465436302e-02
5.964522333565302688e+04 3.834963377987301136e+00 3.465125211907057329e-02
5.964522337059833808e+04 3.822844835387595008e+00 3.506539070015145948e-02
5.964522340554364928e+04 3.893168095438288567e+00 3.584591234870872917e-02
5.964522344048895320e+04 3.812507505704335387e+00 3.491284807256302830e-02
5.964522347543426440e+04 3.816597510373443747e+00 3.486375122472675642e-02
5.964522351037957560e+04 3.877517485721266866e+00 3.583256347736000352e-02
5.964522354532487952e+04 3.834008047120774698e+00 3.509128637235056636e-02
5.964522358027019072e+04 3.908478490407591988e+00 3.668990258441293117e-02
5.964522361521550192e+04 3.832692935831576442e+00 3.677370068877102577e-02
5.964522365016080585e+04 3.801716201009742946e+00 3.484483551666291146e-02
5.964522368510611705e+04 3.861809334862246423e+00 3.553043177091910754e-02
5.964522372005142824e+04 3.845905420991925894e+00 3.570357403067982160e-02
5.964522375499673217e+04 3.774715871428055536e+00 3.433170581471804012e-02
5.964522378994204337e+04 3.814943438162480494e+00 3.490388895508599043e-02
5.964522382488735457e+04 3.828795737428552393e+00 3.496554273032350529e-02
5.964522385983265849e+04 3.825838280994933616e+00 3.496446921783413070e-02
5.964522389477796969e+04 3.800984667659709437e+00 3.490247523134615282e-02
5.964522392972328089e+04 3.832377711715093671e+00 3.489242511471718489e-02
5.964522396466858481e+04 3.840894384930620742e+00 3.550834438266994852e-02
5.964522399961389601e+04 3.770338093989174855e+00 3.443551612792988131e-02
5.964522403455920721e+04 3.910150189193001502e+00 3.677117118051324157e-02
5.964522406950451114e+04 3.883580480574288174e+00 3.582901080474743677e-02
5.964522410444982233e+04 3.870664910886041810e+00 3.581008487783098743e-02
5.964522413939513353e+04 3.840648268220367534e+00 3.524860326963901586e-02
5.964522417434043746e+04 3.901040965859744691e+00 3.631028782184455433e-02
5.964522420928574866e+04 3.894098412853923996e+00 3.636277598070584982e-02
5.964522424423105986e+04 3.826384922901199470e+00 3.488316937617352148e-02
5.964522427917636378e+04 3.853699284009546755e+00 3.489523605747216206e-02
5.964522431412167498e+04 3.911485356414732717e+00 3.605187293617897332e-02
5.964522434906698618e+04 3.796538904659532587e+00 3.489821867731145860e-02
5.964522438401229010e+04 3.831643671265746676e+00 3.544808471565469993e-02
5.964522441895760130e+04 3.837757075057127931e+00 3.561324977814113446e-02
5.964522445390291250e+04 3.817061445149273702e+00 3.506990073453201961e-02
5.964522448884821642e+04 3.849692127474243719e+00 3.525635756000657095e-02
5.964522452379352762e+04 3.899516032929216447e+00 3.632864287898664862e-02
5.964522455873883882e+04 3.898140815555745320e+00 3.648700573585945267e-02
5.964522459368414275e+04 3.898751571319415632e+00 3.707672050625275550e-02
5.964522462862945395e+04 3.919373752877973960e+00 3.675528448698394540e-02
5.964522466357476515e+04 3.826180555136794226e+00 3.549074363187125492e-02
5.964522469852006907e+04 3.880535436515653025e+00 3.650440509563909752e-02
5.964522473346538027e+04 3.914696876913655643e+00 3.723425511481359002e-02
5.964522476841069147e+04 3.843921404432215638e+00 3.536448200012089899e-02
5.964522480335600267e+04 3.858281481119274492e+00 3.531029282940276876e-02
5.964522483830130659e+04 3.933811494252873686e+00 3.678420921114601561e-02
5.964522487324661779e+04 3.864355403426519509e+00 3.518043941680239900e-02
5.964522490819192171e+04 3.950575648331201339e+00 3.636234735736227491e-02
5.964522494313723291e+04 3.909462277477786074e+00 3.568619637199996891e-02
5.964522497808254411e+04 3.876596916299559492e+00 3.504667371855000463e-02
5.964522501302785531e+04 3.928451734429277309e+00 3.621438543618050315e-02
5.964522504797315923e+04 3.949622729389846487e+00 3.636621837553542097e-02
5.964522508291847043e+04 3.867726398659360854e+00 3.505311197722166955e-02
5.964522511786377436e+04 3.896084557035884632e+00 3.616629636853824215e-02
5.964522515280908556e+04 3.888698577764184261e+00 3.603045777319727888e-02
5.964522518775439676e+04 3.891212189602483829e+00 3.602817892026408814e-02
5.964522522269970796e+04 3.926741592633664180e+00 3.642155804641314387e-02
5.964522525764501916e+04 3.905523317765830171e+00 3.594593745688659525e-02
5.964522529259032308e+04 3.864717258827679469e+00 3.560408295137160173e-02
5.964522532753563428e+04 3.893545554470706271e+00 3.648617458334407065e-02
5.964522536248094548e+04 3.886386786961583351e+00 3.590782516669321911e-02
5.964522539742624940e+04 3.865803438505498235e+00 3.585328930520920859e-02
5.964522543237156060e+04 3.835202358064301098e+00 3.517022272487773521e-02
5.964522546731687180e+04 3.922976413213508096e+00 3.634211612404091019e-02
5.964522550226217572e+04 3.842851271140339087e+00 3.552018430926229958e-02
5.964522553720748692e+04 3.875522169292781260e+00 3.560463989860207512e-02
5.964522557215279812e+04 3.943063129679267753e+00 3.730114027510929992e-02
5.964522560709810205e+04 3.878739351614942432e+00 3.672580962908138236e-02
5.964522564204341325e+04 3.908653964806633851e+00 3.669655269553410287e-02
5.964522567698872444e+04 3.887362873077158554e+00 3.602933589394933384e-02
5.964522571193402837e+04 3.871514886802066790e+00 3.614131263046504311e-02
5.964522574687933957e+04 3.894532270113022498e+00 3.667620158143278936e-02
5.964522578182465077e+04 3.921475880877590470e+00 3.655368073981261900e-02
5.964522581676995469e+04 3.951456488437807391e+00 3.736560168393131265e-02
5.964522585171526589e+04 3.914819072309931425e+00 3.598687945592190379e-02
5.964522588666057709e+04 3.853260435543815809e+00 3.560897343174431601e-02
5.964522592160588101e+04 3.889868781121058827e+00 3.606585861501898638e-02
5.964522595655119221e+04 3.854918835289425694e+00 3.614322360735505724e-02
5.964522599149650341e+04 3.890980033531473925e+00 3.626721277293531998e-02
5.964522602644180733e+04 3.902613590671491384e+00 3.656698013037126133e-02
5.964522606138711853e+04 3.897996345844930932e+00 3.558226309903856494e-02
5.964522609633242973e+04 3.884198653945714064e+00 3.601643325301359666e-02
5.964522613127773366e+04 3.877444046416214984e+00 3.580687803856587303e-02
5.964522616622304486e+04 3.795935017877282380e+00 3.449682236905377009e-02
5.964522620116835606e+04 3.891063734957658671e+00 3.613586094115713715e-02
5.964522623611365998e+04 3.808069733351102215e+00 3.510093315059039515e-02
5.964522627105897118e+04 3.860471437042894305e+00 3.603347785322849606e-02
5.964522630600428238e+04 3.819515906949779271e+00 3.543835675464154789e-02
5.964522634094958630e+04 3.934174481737413576e+00 3.711158872602893233e-02
5.964522637589489750e+04 3.801110754841402706e+00 3.503582715679293830e-02
5.964522641084020870e+04 3.851350029348463710e+00 3.626959541727066416e-02
5.964522644578551262e+04 3.835122213006782133e+00 3.511836258227312574e-02
5.964522648073082382e+04 3.923874705820582953e+00 3.637482518385941332e-02
5.964522651567613502e+04 3.919069824897316145e+00 3.648881308730522743e-02
5.964522655062143895e+04 3.961074921566580809e+00 3.750986910547078612e-02
5.964522658556675015e+04 3.884012388079486566e+00 3.619296546001310455e-02
5.964522662051206134e+04 3.952097387464736933e+00 3.677497663143729223e-02
5.964522665545736527e+04 3.948588584870620366e+00 3.658164535305988285e-02
5.964522669040267647e+04 3.855261896200407712e+00 3.633762729480887604e-02
5.964522672534798767e+04 3.977993260858871505e+00 3.771033946987336488e-02
5.964522676029329159e+04 3.928201124678271317e+00 3.671176414211528571e-02
5.964522679523860279e+04 4.007201418824672956e+00 3.763453849347438845e-02
5.964522683018391399e+04 3.976870579476361467e+00 3.769622027476497023e-02
5.964522686512921791e+04 3.961317477284874933e+00 3.821321008855683293e-02
5.964522690007452911e+04 3.985112767998020278e+00 3.745573951108883970e-02
5.964522693501984031e+04 3.912468872178611168e+00 3.639163814369315159e-02
5.964522696996514424e+04 3.956182997144927604e+00 3.685923651440117799e-02
5.964522700491045543e+04 4.018838333517842365e+00 3.990022945595547710e-02
5.964522703985576663e+04 3.876024878993804101e+00 3.552429063935126641e-02
5.964522707480107056e+04 3.926897311186564821e+00 3.611777069837907028e-02
5.964522710974638176e+04 3.999504497158698602e+00 3.753107559831191098e-02
5.964522714469169296e+04 3.881986290936785711e+00 3.598133708887412546e-02
5.964522717963699688e+04 3.924286461310211305e+00 3.695268246068880019e-02
5.964522721458230808e+04 3.929548699484759933e+00 3.574825248033480091e-02
5.964522724952761928e+04 3.953027446563670555e+00 3.693548181008620562e-02
5.964522728447292320e+04 3.860299584384559335e+00 3.512224281233622403e-02
5.964522731941823440e+04 3.898229926784996024e+00 3.554177339557480081e-02
5.964522735436354560e+04 3.930916287012434562e+00 3.567578995894596372e-02
5.964522738930884952e+04 3.873548813068171892e+00 3.476646683164456852e-02
5.964522742425416072e+04 3.922871043185712114e+00 3.552788601189057344e-02
5.964522745919947192e+04 3.864680191176559809e+00 3.477410372270622885e-02
5.964522749414477585e+04 3.907835725658446169e+00 3.542556839144293812e-02
5.964522752909008705e+04 4.003184532987608790e+00 3.709969939400131755e-02
5.964522756403539825e+04 3.991084024603577696e+00 3.725696925563109357e-02
5.964522759898070217e+04 3.937521181919740876e+00 3.608190387832344720e-02
5.964522763392601337e+04 3.971201252936570114e+00 3.631818022614310276e-02
5.964522766887132457e+04 3.872804121802980060e+00 3.487703508899257787e-02
5.964522770381662849e+04 3.877934417126815969e+00 3.514280145137583383e-02
5.964522773876193969e+04 3.931129817356399325e+00 3.577815688569625785e-02
5.964522777370725089e+04 3.913559982027856599e+00 3.556984157247815304e-02
5.964522780865255481e+04 3.923004283368925371e+00 3.557916850866298109e-02
5.964522784359786601e+04 3.962252007373387119e+00 3.613426379945219175e-02
5.964522787854317721e+04 3.946883751544618679e+00 3.578330681499836130e-02
5.964522791348848114e+04 3.917494289250244677e+00 3.605595293398200507e-02
5.964522794843379233e+04 3.920247954133385448e+00 3.590371602959972763e-02
5.964522798337910353e+04 4.007152433511052436e+00 3.722290023898228856e-02
5.964522801832440746e+04 3.998983922431151417e+00 3.750993303402602730e-02
5.964522805326971866e+04 3.884833638252348731e+00 3.519240789118569662e-02
5.964522808821502986e+04 3.869644371290338558e+00 3.524524724806606807e-02
5.964522812316033378e+04 3.913164446657537709e+00 3.580708074094970245e-02
5.964522815810564498e+04 3.954257101443819256e+00 3.632166677514229308e-02
5.964522819305095618e+04 3.940923221158591172e+00 3.615452326322726034e-02
5.964522822799626010e+04 3.906925841029726065e+00 3.612478668421496841e-02
5.964522826294157130e+04 3.912721508798434833e+00 3.616390383119939128e-02
5.964522829788688250e+04 3.846948586826714145e+00 3.539395575040028830e-02
5.964522833283218642e+04 3.908257110637764598e+00 3.604784685790919652e-02
5.964522836777749762e+04 3.964707856370483618e+00 3.629270760540061896e-02
5.964522840272280882e+04 3.895138361234343982e+00 3.596947956838259658e-02
5.964522843766812002e+04 3.912008970378037187e+00 3.596597137717719855e-02
5.964522847261343122e+04 3.865143699336772265e+00 3.564744002463502565e-02
5.964522850755873515e+04 3.886119130456239024e+00 3.550074850864132908e-02
5.964522854250403907e+04 3.923191583719325859e+00 3.620954331573392193e-02
5.964522857744935027e+04 3.936650066442294094e+00 3.657851587839860280e-02
5.964522861239466147e+04 3.932628058938154147e+00 3.640323729832257299e-02
5.964522864733997267e+04 3.876121709702445184e+00 3.570163654436558226e-02
5.964522868228528387e+04 3.922981975164679280e+00 3.599013655296787184e-02
5.964522871723058779e+04 3.955707711719735897e+00 3.659229918248689539e-02
5.964522875217589899e+04 3.977255165881502741e+00 3.683077998761920963e-02
5.964522878712121019e+04 3.899130542405396138e+00 3.514245189913365458e-02
5.964522882206651411e+04 3.951731348639234476e+00 3.608541830813966067e-02
5.964522885701182531e+04 3.904168742733765018e+00 3.604531907169074983e-02
5.964522889195713651e+04 3.937957134245996471e+00 3.619419351880638624e-02
5.964522892690244043e+04 3.886351934487324300e+00 3.553508814984161768e-02
5.964522896184775163e+04 3.907745656164815617e+00 3.569007210664016522e-02
5.964522899679306283e+04 3.896611118287903963e+00 3.545317075935788820e-02
5.964522903173836676e+04 3.918760401149346428e+00 3.538398885646840825e-02
5.964522906668367796e+04 3.990601783983899864e+00 3.628421141768015112e-02
5.964522910162898916e+04 3.922227530281131802e+00 3.594883059587647423e-02
5.964522913657429308e+04 3.956894428296960253e+00 3.618225598328444342e-02
5.964522917151960428e+04 3.971127095917190708e+00 3.635470746907801254e-02
5.964522920646491548e+04 3.995703531199212843e+00 3.695522429723368391e-02
5.964522924141021940e+04 3.834279626573392274e+00 3.445135669455315353e-02
5.964522927635553060e+04 3.930967754056576169e+00 3.595638122962812461e-02
5.964522931130084180e+04 3.923258421428747589e+00 3.562688813566648044e-02
5.964522934624614572e+04 3.953977395214191226e+00 3.591135386570831062e-02
5.964522938119145692e+04 3.927506963358222691e+00 3.559925216215461402e-02
5.964522941613676812e+04 3.984815400446753308e+00 3.629172047475905105e-02
5.964522945108207205e+04 3.902051868044515093e+00 3.542009253996011159e-02
5.964522948602738325e+04 3.881791388638689444e+00 3.501275259090341069e-02
5.964522952097269444e+04 3.898864956542808180e+00 3.555719359152458708e-02
5.964522955591799837e+04 3.915037137153272617e+00 3.599329126251931549e-02
5.964522959086330957e+04 3.848966973768785937e+00 3.500017426372125512e-02
5.964522962580862077e+04 3.945032800505958726e+00 3.629924622177685412e-02
5.964522966075392469e+04 3.902367267897265179e+00 3.584209774189378583e-02
5.964522969569923589e+04 3.878732617711636799e+00 3.553374560747517980e-02
5.964522973064454709e+04 3.957027192751936262e+00 3.635840274527414595e-02
5.964522976558985101e+04 3.887858531918486182e+00 3.536337467676479301e-02
5.964522980053516221e+04 3.869503485070131532e+00 3.538402579397880582e-02
5.964522983548047341e+04 3.865313551376096335e+00 3.500619607786582821e-02
5.964522987042577734e+04 3.905442544031068497e+00 3.614885941571694544e-02
5.964522990537108853e+04 3.829555551470362751e+00 3.493843752468687308e-02
5.964522994031639973e+04 3.894301499212088569e+00 3.546079953843923882e-02
5.964522997526170366e+04 3.890254053046772853e+00 3.556648379916999697e-02
5.964523001020701486e+04 3.890688707948904312e+00 3.585363618671753155e-02
5.964523004515232606e+04 3.877495613630067339e+00 3.576702996894522840e-02
5.964523008009762998e+04 3.797257279626814253e+00 3.451033101964412486e-02
5.964523011504294118e+04 3.824440143765551525e+00 3.451972570112304267e-02
5.964523014998825238e+04 3.879101292678113655e+00 3.559792900784914532e-02
5.964523018493355630e+04 3.884251758322935455e+00 3.585393259530602478e-02
5.964523021987886750e+04 3.873029951558981665e+00 3.567074124632287763e-02
5.964523025482417870e+04 3.819568511970034663e+00 3.447722301241309267e-02
5.964523028976948262e+04 3.796636578878494372e+00 3.430827570292437068e-02
5.964523032471479382e+04 3.859515125777522204e+00 3.571970655146383677e-02
5.964523035966010502e+04 3.774278437517014417e+00 3.419688444080325185e-02
5.964523039460540895e+04 3.829530803296148811e+00 3.461145585178993650e-02
5.964523042955072015e+04 3.863897001099073858e+00 3.561991801986881534e-02
5.964523046449603135e+04 3.862516860668431917e+00 3.524583512436219035e-02
5.964523049944133527e+04 3.826742537222208362e+00 3.492242813537824175e-02
5.964523053438664647e+04 3.884223918575063550e+00 3.535305201594920316e-02
5.964523056933195767e+04 3.828772260411953177e+00 3.479762416971007161e-02
5.964523060427726159e+04 3.870078986177419189e+00 3.563488097618113665e-02
5.964523063922257279e+04 3.828549672696903716e+00 3.520458293176822323e-02
5.964523067416788399e+04 3.855261434851744440e+00 3.526618896533693925e-02
5.964523070911318791e+04 3.796132092236609079e+00 3.445866167220816567e-02
5.964523074405849911e+04 3.807013176157192813e+00 3.446331223613725847e-02
5.964523077900381031e+04 3.830621056127532231e+00 3.479967517573533120e-02
5.964523081394911424e+04 3.813329055663182476e+00 3.480084824180353087e-02
5.964523084889442543e+04 3.830398660797321497e+00 3.536257669458877512e-02
5.964523088383973663e+04 3.845874593613436865e+00 3.557782734385552675e-02
5.964523091878504056e+04 3.917382476963922944e+00 3.605394024431795436e-02
5.964523095373035176e+04 3.796336358789245580e+00 3.496595686420091859e-02
5.964523098867566296e+04 3.810752501518889890e+00 3.459275639628403565e-02
5.964523102362096688e+04 3.839448194892867594e+00 3.472706751798255304e-02
5.964523105856627808e+04 3.869349534585586170e+00 3.562505798248560146e-02
5.964523109351158928e+04 3.810043320769494368e+00 3.442604084331041259e-02
5.964523112845690048e+04 3.839640156835920859e+00 3.484351030094071794e-02
5.964523116340220440e+04 3.866601135174557058e+00 3.537728469576696677e-02
5.964523119834751560e+04 3.759807307873356486e+00 3.374882195587850658e-02
5.964523123329281952e+04 3.821666635662952505e+00 3.467460598771750918e-02
5.964523126823813072e+04 3.814802231268648036e+00 3.468751112744775794e-02
5.964523130318344192e+04 3.877141799519408405e+00 3.535091385326544905e-02
5.964523133812875312e+04 3.800312925421494903e+00 3.496106549861248414e-02
5.964523137307406432e+04 3.856833778648432354e+00 3.489077427915771024e-02
5.964523140801936825e+04 3.818798011748757659e+00 3.460984570773617541e-02
5.964523144296467945e+04 3.846598226901579487e+00 3.499847201688495446e-02
5.964523147790999064e+04 3.811333759414514244e+00 3.474618044286577334e-02
5.964523151285529457e+04 3.853272047757600127e+00 3.519013821054803315e-02
5.964523154780059849e+04 3.773758430410791398e+00 3.414546306982992746e-02
5.964523158274590969e+04 3.852179191002050196e+00 3.475945518537486290e-02
5.964523161769122089e+04 3.811282393448607753e+00 3.451257249954770012e-02
5.964523165263653209e+04 3.807977990038381222e+00 3.444663040795541142e-02
5.964523168758184329e+04 3.880810924786664451e+00 3.535989242150951173e-02
5.964523172252714721e+04 3.812530185299529695e+00 3.455662966755405213e-02
5.964523175747245841e+04 3.772063553715998552e+00 3.425327020790510518e-02
5.964523179241776961e+04 3.830461597347836644e+00 3.508087120618345878e-02
5.964523182736307353e+04 3.889110932646035579e+00 3.603794046675013601e-02
5.964523186230838473e+04 3.816912349379166791e+00 3.448801897061055943e-02
5.964523189725369593e+04 3.847738812876760228e+00 3.518206251261180723e-02
5.964523193219899986e+04 3.909402568326517446e+00 3.577592208218446229e-02
5.964523196714431106e+04 3.743489319971806228e+00 3.394435636162998482e-02
5.964523200208962226e+04 3.767393382466311280e+00 3.461827522608321855e-02
5.964523203703492618e+04 3.802176373612853766e+00 3.500574550187689898e-02
5.964523207198023738e+04 3.824136430134568165e+00 3.587637410806663457e-02
5.964523210692554858e+04 3.847035188116401105e+00 3.564698929951341105e-02
5.964523214187085250e+04 3.874564114019086070e+00 3.624688058440181382e-02
5.964523217681616370e+04 3.847339760100081385e+00 3.556848281478522389e-02
5.964523221176147490e+04 3.855449927566418022e+00 3.532679534350693928e-02
5.964523224670677882e+04 3.836268297475194267e+00 3.544419246625437475e-02
5.964523228165209002e+04 3.826302744565711400e+00 3.537348064727013214e-02
5.964523231659740122e+04 3.821431887251412807e+00 3.538987498562744249e-02
5.964523235154270515e+04 3.822400283377814567e+00 3.508734850918624609e-02
5.964523238648801635e+04 3.902978531526340777e+00 3.581004900180911193e-02
5.964523242143332754e+04 3.926547411746081906e+00 3.627014094031427716e-02
5.964523245637863147e+04 3.832441720183765721e+00 3.542902180068142892e-02
5.964523249132394267e+04 3.883457751947693826e+00 3.618234831336994417e-02
5.964523252626925387e+04 3.794917170525487826e+00 3.507329849565517244e-02
5.964523256121455779e+04 3.839578308759541425e+00 3.585823084972883379e-02
5.964523259615986899e+04 3.858198201484777989e+00 3.593271081162569686e-02
5.964523263110518019e+04 3.906969263980899054e+00 3.698039934969332004e-02
5.964523266605048411e+04 3.912863096348821124e+00 3.677124540122921059e-02
5.964523270099579531e+04 3.872763322453710799e+00 3.571707634645573948e-02
5.964523273594110651e+04 3.865963430059066841e+00 3.572209370517469285e-02
5.964523277088641771e+04 3.924257716957181508e+00 3.627097914684575264e-02
5.964523280583172891e+04 3.893393162024395782e+00 3.587036389678061737e-02
5.964523284077703283e+04 3.840296962383539903e+00 3.527589061194447151e-02
5.964523287572233676e+04 3.886026872796442433e+00 3.580767545040881156e-02
5.964523291066764796e+04 3.849715325970091140e+00 3.540536588431331122e-02
5.964523294561295916e+04 3.891372160446255002e+00 3.622619556080283743e-02
5.964523298055826308e+04 3.875586012394394153e+00 3.576881958074550061e-02
5.964523301550357428e+04 3.865030332353269316e+00 3.555922983934359238e-02
5.964523305044888548e+04 3.852516023455611283e+00 3.490928392387886159e-02
5.964523308539418940e+04 3.906856752368234265e+00 3.620288550377118858e-02
5.964523312033950060e+04 3.931443742193825752e+00 3.600860364525387131e-02
5.964523315528481180e+04 3.943113641613445353e+00 3.608984744467969713e-02
5.964523319023011572e+04 3.878397375820056503e+00 3.550769602268159797e-02
5.964523322517542692e+04 3.899976618550103691e+00 3.581626739580405505e-02
5.964523326012073812e+04 3.866940744934885821e+00 3.543206946980768240e-02
5.964523329506604932e+04 3.912121230795777560e+00 3.623518668987764368e-02
5.964523333001136052e+04 3.909285355586278321e+00 3.653148228480611326e-02
5.964523336495666445e+04 3.897872923189930727e+00 3.588334339208922724e-02
5.964523339990196837e+04 3.858287513654365952e+00 3.546350633157214355e-02
5.964523343484727957e+04 3.837410328661605252e+00 3.503879972106768714e-02
5.964523346979259077e+04 3.834581849441237811e+00 3.506800841907436322e-02
5.964523350473790197e+04 3.861053911231299818e+00 3.542526666104026112e-02
5.964523353968320589e+04 3.869349911101094275e+00 3.526852269996184203e-02
5.964523357462851709e+04 3.867310622143410370e+00 3.556101517061991540e-02
5.964523360957382101e+04 3.914276401564537267e+00 3.678246884024324870e-02
5.964523364451913221e+04 3.930969925807326071e+00 3.691089996523971156e-02
5.964523367946444341e+04 3.902913343834104598e+00 3.595362364342383904e-02
5.964523371440974734e+04 3.889497330462595048e+00 3.619292002607044090e-02
5.964523374935505854e+04 3.859670713861489411e+00 3.517645273706894449e-02
5.964523378430036973e+04 3.934191595971622490e+00 3.620384206649623904e-02
5.964523381924568093e+04 3.959219029457770045e+00 3.693565311619456670e-02
5.964523385419099213e+04 3.866819013920116177e+00 3.575393553739505265e-02
5.964523388913629606e+04 3.887106931697982048e+00 3.538076440353845470e-02
5.964523392408159998e+04 3.875416290096938443e+00 3.600020179576617768e-02
5.964523395902691118e+04 3.874303144408039135e+00 3.577091917763009637e-02
5.964523399397222238e+04 3.915941041679568801e+00 3.612785663981747664e-02
5.964523402891753358e+04 3.957425580014902966e+00 3.639772101471006049e-02
5.964523406386283750e+04 3.887433785499414984e+00 3.570181681461924439e-02
5.964523409880814870e+04 3.947869367796018381e+00 3.750164428332275479e-02
5.964523413375345262e+04 3.907607335868694687e+00 3.549657665442831900e-02
5.964523416869876382e+04 3.878676336601187380e+00 3.536253908641325688e-02
5.964523420364407502e+04 3.886354752849351613e+00 3.635048190356962583e-02
5.964523423858938622e+04 3.947892632636068821e+00 3.616042538894033431e-02
5.964523427353469742e+04 3.936508732871343064e+00 3.635640469115809098e-02
5.964523430848000135e+04 3.859069528830761264e+00 3.529907930023846313e-02
5.964523434342531255e+04 3.915276368226936476e+00 3.570148080817641539e-02
5.964523437837062374e+04 3.918756867053837745e+00 3.585433977789027893e-02
5.964523441331592767e+04 3.947888842907841589e+00 3.658907889115205203e-02
5.964523444826123159e+04 3.918262191865178323e+00 3.600248941305136952e-02
5.964523448320654279e+04 3.963456124251674595e+00 3.653413905533509087e-02
5.964523451815185399e+04 3.889565308940924115e+00 3.582545656285044539e-02
5.964523455309716519e+04 3.935541967619851533e+00 3.628710513510034069e-02
5.964523458804247639e+04 3.854567120228090449e+00 3.509667121779574961e-02
5.964523462298778031e+04 3.827821336999739810e+00 3.491877072277373845e-02
5.964523465793309151e+04 3.876169156710647545e+00 3.595046398312455593e-02
5.964523469287840271e+04 3.812851931531194616e+00 3.480766874053678461e-02
5.964523472782370663e+04 3.880009639268898969e+00 3.582941499666066065e-02
5.964523476276901783e+04 3.911715004568839138e+00 3.598139647232691252e-02
5.964523479771432903e+04 3.844371796920127426e+00 3.519759195716544442e-02
5.964523483265963296e+04 3.900479712791309339e+00 3.573796777690671500e-02
5.964523486760494416e+04 3.894991297621349435e+00 3.573829682270899394e-02
5.964523490255025536e+04 3.860794146559983986e+00 3.533141543542122481e-02
5.964523493749555928e+04 3.878409734188475788e+00 3.578353713231718913e-02
5.964523497244087048e+04 3.910405840138579947e+00 3.677689516818435228e-02
5.964523500738618168e+04 3.894878857370756009e+00 3.597368607596304613e-02
5.964523504233148560e+04 3.911419739484635283e+00 3.614555748168471472e-02
5.964523507727679680e+04 3.808655413129666822e+00 3.505229663250073596e-02
5.964523511222210800e+04 3.906433544793439516e+00 3.601038417400894559e-02
5.964523514716741192e+04 3.892352344175454171e+00 3.577518293021621915e-02
5.964523518211272312e+04 3.844390079814072880e+00 3.464181131599502333e-02
5.964523521705803432e+04 3.895988756879910309e+00 3.596088985703931734e-02
5.964523525200333825e+04 3.811926521715304439e+00 3.486009843215009257e-02
5.964523528694864945e+04 3.824360191881559512e+00 3.510216453903795136e-02
5.964523532189396064e+04 3.859315846403461148e+00 3.534992826310597025e-02
5.964523535683926457e+04 3.857341509283706227e+00 3.535312705275827500e-02
5.964523539178457577e+04 3.838630806845965804e+00 3.466156052151714989e-02
5.964523542672988697e+04 3.857943637706128470e+00 3.496282492782716578e-02
5.964523546167519089e+04 3.872477035653121735e+00 3.522612160509389773e-02
5.964523549662050209e+04 3.867878946777032922e+00 3.518882087248619700e-02
5.964523553156581329e+04 3.893047259640616709e+00 3.541528890766246218e-02
5.964523556651111721e+04 3.861752828609888333e+00 3.501454518022222712e-02
5.964523560145642841e+04 3.868679519825390933e+00 3.488429361799683798e-02
5.964523563640173961e+04 3.924899187255771249e+00 3.574850789129922074e-02
5.964523567134705081e+04 3.804959343637828617e+00 3.470730603558444538e-02
5.964523570629236201e+04 3.860495882141038226e+00 3.504574920170753366e-02
5.964523574123766593e+04 3.923638041323241676e+00 3.576451511389060894e-02
5.964523577618297713e+04 3.868706517900840414e+00 3.530050326547223838e-02
5.964523581112828833e+04 3.922171263429037769e+00 3.581172521963169042e-02
5.964523584607359226e+04 3.906476264571908441e+00 3.560264767194327301e-02
5.964523588101889618e+04 3.852746647069630548e+00 3.478334110809132296e-02
5.964523591596420738e+04 3.832901649808504452e+00 3.443325588590270131e-02
5.964523595090951858e+04 3.883966944216801664e+00 3.560934529232551854e-02
5.964523598585482978e+04 3.878944584049728750e+00 3.668107737171975857e-02


==> figures/ground-lomb/20220328_tic3788_b.dat <==
5.966716029022196744e+04 1.412512710730532461e+01 5.200455101880708808e-01
5.966716034519769892e+04 1.374300609651871596e+01 3.222294449161784979e-01
5.966716041481238790e+04 1.490365366140878223e+01 3.789663081995794935e-01
5.966716048442707688e+04 1.438873618165521329e+01 3.400648257704995681e-01
5.966716055404176586e+04 1.413877775845074503e+01 3.399265542554160691e-01
5.966716062365645485e+04 1.465266393442622928e+01 3.574118128757599044e-01
5.966716069327114383e+04 1.432925016352500336e+01 3.324503515574840917e-01
5.966716076288583281e+04 1.453122198984164903e+01 3.464128865884336106e-01
5.966716083250052179e+04 1.436350300718791217e+01 3.247750015695822223e-01
5.966716090211521077e+04 1.434212012244048928e+01 3.158890641199657012e-01
5.966716097172989976e+04 1.402308928832383472e+01 3.084544005068327044e-01
5.966716104134458874e+04 1.403614352136152377e+01 3.246208014410070231e-01
5.966716111095927772e+04 1.425572796702630640e+01 3.417739075775638180e-01
5.966716118057396670e+04 1.382086127779738938e+01 3.211884791629794345e-01
5.966716125018865569e+04 1.436684931506849239e+01 3.592344205411667213e-01
5.966716131980334467e+04 1.383001405810684048e+01 3.224194055510070100e-01
5.966716138941803365e+04 1.402972697880493413e+01 3.373462396547236009e-01
5.966716145903272263e+04 1.406677018633540399e+01 3.407413786644213904e-01
5.966716152864741161e+04 1.401753178758414364e+01 3.430776279237883197e-01
5.966716159826210060e+04 1.351494397799237746e+01 3.479475228800213982e-01
5.966716166787678958e+04 1.365774384094510729e+01 3.328720807429519368e-01
5.966716173749147856e+04 1.386699014850757194e+01 3.696877239804110538e-01
5.966716180710616754e+04 1.457556083881979880e+01 4.131266900491240568e-01
5.966716187672085653e+04 1.442222560975609724e+01 3.654799487154782311e-01
5.966716194633554551e+04 1.465541508376409041e+01 3.525007694490376320e-01
5.966716201595023449e+04 1.359932939675380581e+01 3.188321864296380648e-01
5.966716208556491620e+04 1.358150461071553572e+01 3.219120752202379587e-01
5.966716215517959790e+04 1.348350338652946157e+01 3.195659436770610373e-01
5.966716222479428689e+04 1.367743645627779436e+01 3.096449130328708943e-01
5.966716229440897587e+04 1.357170463196111854e+01 3.062902149077565972e-01
5.966716236402367940e+04 1.333216444292393810e+01 3.003254161590536708e-01
5.966716243363836111e+04 1.359437903532092484e+01 3.158866519037072940e-01
5.966716250325304281e+04 1.385354474857531137e+01 3.207651394485142027e-01
5.966716257286773180e+04 1.374889242797162403e+01 3.204731330557080704e-01
5.966716264248242078e+04 1.353937763018522311e+01 3.045747186440632692e-01
5.966716271209710976e+04 1.362162707564575470e+01 3.135347870195815956e-01
5.966716278171179874e+04 1.350649238476376901e+01 3.040497887480193562e-01
5.966716285132648773e+04 1.366546048791875734e+01 2.999415179545794619e-01
5.966716292094117671e+04 1.330368941950486317e+01 3.003716718398021790e-01
5.966716299055586569e+04 1.357825418467697531e+01 2.951594988741682579e-01
5.966716306017055467e+04 1.343588337182448100e+01 2.934182142443578778e-01
5.966716312978524365e+04 1.365253065905949370e+01 3.030929003898613638e-01
5.966716319939993264e+04 1.355949975104706517e+01 3.010464249380295776e-01
5.966716326901462162e+04 1.363350618499956468e+01 2.986329373488263994e-01
5.966716333862931060e+04 1.371638612561626580e+01 3.118913850389955500e-01
5.966716340824399958e+04 1.383283327450288347e+01 3.058498522771826433e-01
5.966716347785868857e+04 1.353734315873331973e+01 2.985688778579299596e-01
5.966716354747337755e+04 1.341401795291593757e+01 3.100160298800789804e-01
5.966716361708806653e+04 1.348420490027848828e+01 3.105081409538402726e-01
5.966716368670275551e+04 1.439795057263411771e+01 3.252916346499863942e-01
5.966716375631744449e+04 1.415038510720552090e+01 3.268151354226926375e-01
5.966716382593213348e+04 1.364986113472765439e+01 3.036628087641858875e-01
5.966716389554682246e+04 1.413809453688705631e+01 3.394117780991425248e-01
5.966716396516151144e+04 1.395873667177160726e+01 3.092033218939964079e-01
5.966716403477620042e+04 1.393016573302760186e+01 3.166487271167153228e-01
5.966716410439088941e+04 1.366395517506186152e+01 3.088467036390285525e-01
5.966716417400557839e+04 1.421189435227885056e+01 3.237662595190591852e-01
5.966716424362026737e+04 1.434186532578075379e+01 3.218146410726335782e-01
5.966716431323495635e+04 1.389513163271262641e+01 3.092489515039613113e-01
5.966716438284964534e+04 1.375320604980159800e+01 3.013047925468763100e-01
5.966716445246433432e+04 1.399805206304232286e+01 3.043551633048737215e-01
5.966716452207902330e+04 1.441486613790378968e+01 3.209833050172704594e-01
5.966716459169371228e+04 1.388343967517401367e+01 3.078398912521577158e-01
5.966716466130840126e+04 1.422666427632365327e+01 3.200652981789829932e-01
5.966716473092309025e+04 1.392815500188531530e+01 2.997463042413308631e-01
5.966716480053777923e+04 1.359387760929780953e+01 2.864246943787728816e-01
5.966716487015246821e+04 1.338632857423354139e+01 2.806246547507114664e-01
5.966716493976715719e+04 1.334733276883996567e+01 2.829356351691560412e-01
5.966716500938184618e+04 1.355282183169024179e+01 2.978805217789846083e-01
5.966716507899653516e+04 1.385489392831016708e+01 3.107387378556560331e-01
5.966716514861122414e+04 1.369990168295645283e+01 3.041766241233672119e-01
5.966716521822591312e+04 1.387290230637233357e+01 3.298980703198389208e-01
5.966716528784060210e+04 1.432024142237021991e+01 3.285238673247801722e-01
5.966716535745529109e+04 1.425481411150342659e+01 3.247500395983827781e-01
5.966716542706998007e+04 1.395597338733005621e+01 3.165553238364767763e-01
5.966716549668466905e+04 1.424463330000588179e+01 3.459271306599369100e-01
5.966716556629935803e+04 1.441155374914079168e+01 3.428617633942306897e-01
5.966716563591404702e+04 1.344164620858963310e+01 2.963893923983191292e-01
5.966716570552873600e+04 1.440900831123953552e+01 3.454749725005912819e-01
5.966716577514342498e+04 1.412177433447894082e+01 3.337503182257012257e-01
5.966716584475811396e+04 1.381565663767289287e+01 3.208139230689151522e-01
5.966716591437280294e+04 1.400052374301675862e+01 3.254043949986069606e-01
5.966716598398749193e+04 1.402046273689105860e+01 3.379773715281880198e-01
5.966716605360218091e+04 1.330425472747497118e+01 3.136062008439325921e-01
5.966716612321686989e+04 1.418323797290985588e+01 3.493745865991191857e-01
5.966716619283155160e+04 1.420322875778414051e+01 3.462583178613604096e-01
5.966716626244624786e+04 1.371129421792868364e+01 3.302827567844183743e-01
5.966716633206092956e+04 1.370790417443695297e+01 3.217635242425969655e-01
5.966716640167562582e+04 1.387810748143582451e+01 3.262100430558749764e-01
5.966716647129030753e+04 1.353814869973651192e+01 3.161570640085403783e-01
5.966716654090500379e+04 1.377028742929701188e+01 3.368110441116437537e-01
5.966716661051968549e+04 1.399784927228802189e+01 3.448366056069484542e-01
5.966716668013438175e+04 1.350185757635915174e+01 3.353100605085887476e-01
5.966716674974906346e+04 1.336869423713596383e+01 3.281938113448904515e-01
5.966716681936375971e+04 1.381657608695652328e+01 3.180251493637163418e-01
5.966716688897844142e+04 1.370087519135784682e+01 3.034680293490539249e-01
5.966716695859312313e+04 1.437191697191697237e+01 3.223248272623355781e-01
5.966716702820781211e+04 1.388574821852731489e+01 3.013104248510751759e-01
5.966716709782250109e+04 1.366751690932018803e+01 3.027318862860355897e-01
5.966716716743719007e+04 1.374765625000000036e+01 3.007146238231583890e-01
5.966716723705187906e+04 1.382288314925935779e+01 3.044689561777060849e-01
5.966716730666656804e+04 1.431373071570282285e+01 3.224634784018264866e-01
5.966716737628125702e+04 1.484759521484374822e+01 3.348764356237744488e-01
5.966716744589594600e+04 1.400402625820568936e+01 3.191024325035707321e-01
5.966716751551063498e+04 1.366017780064602860e+01 2.949335946256424479e-01
5.966716758512532397e+04 1.445949355681715787e+01 3.225656449776772572e-01
5.966716765474001295e+04 1.405080119739390554e+01 3.058157408733360172e-01
5.966716772435470193e+04 1.377066436583261400e+01 3.002045198927850156e-01
5.966716779396939091e+04 1.406493659340336144e+01 3.060845509168102496e-01
5.966716786358407990e+04 1.404847864248098155e+01 3.080615064488756438e-01
5.966716793319876888e+04 1.390493564110796498e+01 3.074588838950759184e-01
5.966716800281345786e+04 1.437158354678318517e+01 3.195938479687208678e-01
5.966716807242814684e+04 1.378545828437132670e+01 3.028565297878249019e-01
5.966716814204283583e+04 1.362930103604261056e+01 2.975700385484678634e-01
5.966716821165752481e+04 1.446380263198070359e+01 3.400324603361840059e-01
5.966716828127221379e+04 1.401741426367627774e+01 3.132522142992512637e-01
5.966716835088690277e+04 1.382561913394345154e+01 3.039032888109059471e-01
5.966716842050159175e+04 1.415561951103726557e+01 3.179748908440074850e-01
5.966716849011628074e+04 1.425720281816819046e+01 3.209473746277899386e-01
5.966716855973096972e+04 1.345592998806614737e+01 2.885764678979138576e-01
5.966716862934565870e+04 1.375844427649555435e+01 3.007411223046711490e-01
5.966716869896034768e+04 1.373297309792816456e+01 2.976577864591217204e-01
5.966716876857503667e+04 1.378408520933526127e+01 3.009143866996215610e-01
5.966716883818972565e+04 1.407684529828109277e+01 3.120088155180483214e-01
5.966716890780441463e+04 1.389390625923517852e+01 3.097244766250489278e-01
5.966716897741910361e+04 1.373115278383485993e+01 2.955215316582726071e-01
5.966716904703379259e+04 1.353211641122782893e+01 2.926320160137347859e-01
5.966716911664848158e+04 1.401601486462572943e+01 2.956349787767984516e-01
5.966716918626317056e+04 1.388859103897251579e+01 2.994626837741228842e-01
5.966716925587785954e+04 1.380862043688608765e+01 2.952254896455433486e-01
5.966716932549254852e+04 1.359320524970563859e+01 2.925621159571393237e-01
5.966716939510723751e+04 1.408428735395391307e+01 3.000285954011472356e-01
5.966716946472192649e+04 1.394857059082245954e+01 3.045724616499430604e-01
5.966716953433661547e+04 1.385746277338296828e+01 3.045739148611026903e-01
5.966716960395130445e+04 1.396649980747015896e+01 3.072129375313580879e-01
5.966716967356599343e+04 1.395490723942178235e+01 3.089185215484633873e-01
5.966716974318068242e+04 1.402764895282545154e+01 3.044398872303841208e-01
5.966716981279537140e+04 1.430221703617269569e+01 3.171039535381840468e-01
5.966716988241006038e+04 1.335689742578719041e+01 2.858855502846602281e-01
5.966716995202474936e+04 1.410624447717231078e+01 3.133884178366131978e-01
5.966717002163943835e+04 1.429987164562251856e+01 3.196720932799783643e-01
5.966717009125412733e+04 1.422905544454054549e+01 3.211625666671151791e-01
5.966717016086881631e+04 1.343834147167574500e+01 2.978672785345146679e-01
5.966717023048350529e+04 1.381100763048713453e+01 3.178432891864394483e-01
5.966717030009819428e+04 1.390225848754189109e+01 3.205074806732278736e-01
5.966717036971288326e+04 1.371687559163535219e+01 3.141376955384769243e-01
5.966717043932757224e+04 1.362026337780595320e+01 3.149229506438297466e-01
5.966717050894226122e+04 1.399078163440732681e+01 3.250413638286875906e-01
5.966717057855695020e+04 1.405815118128792918e+01 3.188880725826933049e-01
5.966717064817163919e+04 1.432702314731742099e+01 3.208553657746824328e-01
5.966717071778632817e+04 1.466421523564380536e+01 3.255667306069800482e-01
5.966717078740101715e+04 1.372200381569058258e+01 2.963947162576371364e-01
5.966717085701570613e+04 1.385810711665443939e+01 3.061264535644490081e-01
5.966717092663039512e+04 1.352302004834352189e+01 2.909341047767293742e-01
5.966717099624508410e+04 1.424920165935476390e+01 3.239627071661351776e-01
5.966717106585977308e+04 1.413235771398223761e+01 3.120133422868353601e-01
5.966717113547446206e+04 1.438499548056643640e+01 3.304437684027135558e-01
5.966717120508915104e+04 1.441037636193522964e+01 3.256029184777468055e-01
5.966717127470384003e+04 1.357979660246576969e+01 3.024281703287665657e-01
5.966717134431852901e+04 1.398010738491329974e+01 3.142916935750674767e-01
5.966717141393321799e+04 1.384473385854239957e+01 3.033884425332880053e-01
5.966717148354790697e+04 1.350280438346708145e+01 2.960629880378908285e-01
5.966717155316259596e+04 1.380867555867555829e+01 3.052475102167984122e-01
5.966717162277728494e+04 1.360554888850791322e+01 2.932741517560626954e-01
5.966717169239197392e+04 1.375369155045119030e+01 3.017894568252996734e-01
5.966717176200665563e+04 1.422039493609546312e+01 3.119282764550538323e-01
5.966717183162135188e+04 1.417582118444135375e+01 3.156260256698827926e-01
5.966717190123604087e+04 1.374803356823298905e+01 2.990802861302787607e-01
5.966717197085072985e+04 1.376254443732152311e+01 3.030847952960459279e-01
5.966717204046541883e+04 1.349008788645866019e+01 2.970742644916216091e-01
5.966717211008010781e+04 1.444071993718668878e+01 3.285530295500186382e-01
5.966717217969479680e+04 1.438286921337617486e+01 3.242549593668440644e-01
5.966717224930948578e+04 1.404358092350746112e+01 3.044537745655637173e-01
5.966717231892417476e+04 1.473573884207003637e+01 3.309642966702958100e-01
5.966717238853886374e+04 1.406660237302004646e+01 3.109340921505194810e-01
5.966717245815355272e+04 1.373325022468326750e+01 3.010041331809548693e-01
5.966717252776824171e+04 1.428313809651554322e+01 3.146917316286743094e-01
5.966717259738293069e+04 1.388372229046031414e+01 3.012451283845912209e-01
5.966717266699761240e+04 1.384707763884850173e+01 3.050645963528569315e-01
5.966717273661230865e+04 1.449304060405737360e+01 3.289375652357083846e-01
5.966717280622699036e+04 1.385654318088416481e+01 3.137313887192491602e-01
5.966717287584168662e+04 1.432328758932041701e+01 3.307670790970201891e-01
5.966717294545637560e+04 1.412670206769705317e+01 3.230438122584714522e-01
5.966717301507105731e+04 1.429193068860926630e+01 3.365827350962433129e-01
5.966717308468573901e+04 1.398068820224719211e+01 3.235250104607750310e-01
5.966717315430042800e+04 1.450800229933742713e+01 3.375690877918742228e-01
5.966717322391513153e+04 1.416681356131382508e+01 3.212892727156118622e-01
5.966717329352981324e+04 1.421594168260038238e+01 3.198028954693199477e-01
5.966717336314450949e+04 1.434727086100712512e+01 3.297785129163799400e-01
5.966717343275919120e+04 1.436287321763462543e+01 3.344542174086178044e-01
5.966717350237388746e+04 1.394276933781746663e+01 3.197522138250905588e-01
5.966717357198856917e+04 1.408675893410452495e+01 3.266149887898930904e-01
5.966717364160325087e+04 1.457930062214594358e+01 3.272964304857787221e-01
5.966717371121793985e+04 1.363391969081246913e+01 2.927078593330883494e-01
5.966717378083262884e+04 1.328970736066123060e+01 2.853687240934049130e-01
5.966717385044733237e+04 1.401467364298032869e+01 3.098955904868002653e-01
5.966717392006201408e+04 1.405740127689761287e+01 3.228340536662591687e-01
5.966717398967669578e+04 1.412714087787047035e+01 3.186088985307048982e-01
5.966717405929138476e+04 1.419309039280643603e+01 3.075338192042850194e-01
5.966717412890607375e+04 1.420243794977236007e+01 3.096956343861056449e-01
5.966717419852076273e+04 1.440992895044518463e+01 3.276941318216026744e-01
5.966717426813545171e+04 1.456519618304320041e+01 3.291929113711848931e-01
5.966717433775014069e+04 1.425589066918001890e+01 3.165820766921293994e-01
5.966717440736482968e+04 1.431044293372465681e+01 3.331592036609588581e-01
5.966717447697951866e+04 1.349600045224568134e+01 3.025331156048191583e-01
5.966717454659420764e+04 1.439318674144633370e+01 3.341431590929868634e-01
5.966717461620889662e+04 1.407828127291391773e+01 3.057939494521908497e-01
5.966717468582358561e+04 1.453492845978117032e+01 3.304744685422676409e-01
5.966717475543827459e+04 1.441134815614966769e+01 3.118804453117687281e-01
5.966717482505296357e+04 1.388141802238375355e+01 2.975268958071577430e-01
5.966717489466765255e+04 1.450926981460370691e+01 3.292504610458724668e-01
5.966717496428234153e+04 1.386089427161060783e+01 2.968158168289791732e-01
5.966717503389703052e+04 1.478717894031260549e+01 3.299113987525378877e-01
5.966717510351171950e+04 1.399050148684932360e+01 3.052230397817942698e-01
5.966717517312640848e+04 1.445106798414295035e+01 3.151062253219201192e-01
5.966717524274109746e+04 1.432105186267348529e+01 3.188180151206173041e-01
5.966717531235578645e+04 1.421049576221990129e+01 3.014468622920353225e-01
5.966717538197047543e+04 1.439908766594537681e+01 3.075738817476433851e-01
5.966717545158516441e+04 1.458948033961582347e+01 3.265840450742014678e-01
5.966717552119985339e+04 1.443676399903869090e+01 3.225151010191299461e-01
5.966717559081454237e+04 1.453982247810963102e+01 3.263512061389406971e-01
5.966717566042923136e+04 1.377426688537799571e+01 2.977023140413934676e-01
5.966717573004392034e+04 1.406941031941031817e+01 3.116434641382583859e-01
5.966717579965860932e+04 1.396583396712104452e+01 2.994636597539788170e-01
5.966717586927329830e+04 1.392854868127732182e+01 3.051600119500235131e-01
5.966717593888798729e+04 1.432257293875235327e+01 3.152309798572194843e-01
5.966717600850267627e+04 1.395796040931751136e+01 3.034489112564163760e-01
5.966717607811736525e+04 1.433748200575815801e+01 3.118259687662893187e-01
5.966717614773205423e+04 1.362343465391621322e+01 2.943734386385548629e-01
5.966717621734674321e+04 1.343366651522035404e+01 2.886738574329461016e-01
5.966717628696143220e+04 1.437386526516961105e+01 3.289960407269945653e-01
5.966717635657612118e+04 1.423422355277588558e+01 3.131583134187754802e-01
5.966717642619081016e+04 1.443102883842742656e+01 3.169594704244015348e-01
5.966717649580549914e+04 1.414448916775186404e+01 3.128494028464637311e-01
5.966717656542018813e+04 1.419216230582954452e+01 3.057971561372522795e-01
5.966717663503487711e+04 1.391690653821300572e+01 3.060428348180496694e-01
5.966717670464956609e+04 1.364033269934993164e+01 2.944120640501466379e-01
5.966717677426425507e+04 1.359435656263360492e+01 2.915305509852981758e-01
5.966717684387894406e+04 1.369867226117944625e+01 2.934164840274269825e-01
5.966717691349363304e+04 1.394860775887443261e+01 3.109477925238781637e-01
5.966717698310832202e+04 1.403066599958798122e+01 3.167592107201054885e-01
5.966717705272301100e+04 1.424929838179972386e+01 3.140228495428582511e-01
5.966717712233769998e+04 1.380436106358917847e+01 3.045153002082367499e-01
5.966717719195238897e+04 1.428469879518072183e+01 3.238750431971643695e-01
5.966717726156707795e+04 1.404151120773230765e+01 3.116214388605139662e-01
5.966717733118176693e+04 1.345159443522070220e+01 3.018736496741925568e-01
5.966717740079645591e+04 1.343453856454967621e+01 2.903857666714369512e-01
5.966717747041114490e+04 1.405523803824171836e+01 3.097079561718144025e-01
5.966717754002583388e+04 1.389657403323040796e+01 2.967109831279830523e-01
5.966717760964052286e+04 1.375849663644340559e+01 2.962414947556640255e-01
5.966717767925521184e+04 1.337637808734296030e+01 2.879686989772357597e-01
5.966717774886990082e+04 1.428684314500197416e+01 3.139950657011647550e-01
5.966717781848458981e+04 1.332553695199520760e+01 2.906118875173546723e-01
5.966717788809927879e+04 1.406687888525181052e+01 3.135191387726153356e-01
5.966717795771396777e+04 1.368661347517730498e+01 3.024880631083911586e-01
5.966717802732865675e+04 1.383010445495937901e+01 3.020405404504810098e-01
5.966717809694334574e+04 1.343276021766817152e+01 2.986379554616783172e-01
5.966717816655803472e+04 1.369542506676057236e+01 2.927607380629910216e-01
5.966717823617272370e+04 1.368760581470021442e+01 2.890895636784636125e-01
5.966717830578741268e+04 1.364905649320206216e+01 2.948464864281781228e-01
5.966717837540210166e+04 1.402716883273527770e+01 3.118719702398604632e-01
5.966717844501679065e+04 1.350518787736678483e+01 2.938479503145837168e-01
5.966717851463147963e+04 1.360063215195059882e+01 2.884424190430456281e-01
5.966717858424616861e+04 1.427364504224235375e+01 3.173398042681230269e-01
5.966717865386085759e+04 1.323355996114951871e+01 2.779848678731666189e-01
5.966717872347554658e+04 1.350145144138188691e+01 2.874616732073244085e-01
5.966717879309023556e+04 1.375799758674475548e+01 3.024035536307308480e-01
5.966717886270492454e+04 1.397189988962801621e+01 3.094757923387339016e-01
5.966717893231961352e+04 1.379604181348367575e+01 3.005377885247870196e-01
5.966717900193430251e+04 1.377611151870872952e+01 3.027637503245518835e-01
5.966717907154899149e+04 1.412584002378828352e+01 3.089055942429257406e-01
5.966717914116368047e+04 1.367520494792426433e+01 2.922258741475197152e-01
5.966717921077836945e+04 1.464806508491354187e+01 3.304619185752579180e-01
5.966717928039305843e+04 1.356513546692551486e+01 2.918125842329382658e-01
5.966717935000774742e+04 1.431924259784116238e+01 3.076027089100626388e-01
5.966717941962243640e+04 1.375010887553349015e+01 2.954972690497891241e-01
5.966717948923712538e+04 1.350468289298722269e+01 2.925617395949808852e-01
5.966717955885181436e+04 1.369863649550333484e+01 2.949958694074691912e-01
5.966717962846650335e+04 1.380706770019747154e+01 3.003104442610334823e-01
5.966717969808119233e+04 1.375156710108166358e+01 3.030283412842270097e-01
5.966717976769588131e+04 1.351669711154241327e+01 2.884449774044578474e-01
5.966717983731057029e+04 1.365890163648011324e+01 3.053280691161005533e-01
5.966717990692525927e+04 1.394944397171444450e+01 3.072030581528097382e-01
5.966717997653994826e+04 1.345518915060671006e+01 2.925452155769963647e-01
5.966718004615463724e+04 1.390272270684641853e+01 3.153610691750330375e-01
5.966718011576932622e+04 1.348585284664830120e+01 2.938510470016016951e-01
5.966718018538401520e+04 1.391494564416816360e+01 3.092944304272835510e-01
5.966718025499870419e+04 1.384695193434935589e+01 3.269738047994193986e-01
5.966718032461339317e+04 1.381141963691113972e+01 3.144338438032091565e-01
5.966718039422808215e+04 1.454832565284178258e+01 3.343923018101405131e-01
5.966718046384277113e+04 1.420817821723203522e+01 3.240400944857805277e-01
5.966718053345746011e+04 1.361411637624719262e+01 3.052712507718606250e-01
5.966718060307214910e+04 1.425773381835673170e+01 3.264821541291969553e-01
5.966718067268683808e+04 1.325287002296018457e+01 2.875444027353339371e-01
5.966718074230152706e+04 1.403801092704590125e+01 3.324096193963367862e-01
5.966718081191621604e+04 1.405444942286579035e+01 3.170045775719211867e-01
5.966718088153090503e+04 1.475909301249421546e+01 3.485879347655488902e-01
5.966718095114559401e+04 1.443592770865497954e+01 3.353280726853123395e-01
5.966718102076028299e+04 1.467853419196565312e+01 3.561947409030127298e-01
5.966718109037497197e+04 1.372420360110803372e+01 3.001610287880026595e-01
5.966718115998966096e+04 1.392174319157009776e+01 3.030633002343214311e-01
5.966718122960434994e+04 1.414180731889469733e+01 3.197760901619101093e-01
5.966718129921903892e+04 1.426009103789226096e+01 3.193265385633841102e-01
5.966718136883372790e+04 1.387125040161229172e+01 3.057259674491281665e-01
5.966718143844841688e+04 1.383437136811991586e+01 3.166811401366842471e-01
5.966718150806310587e+04 1.398085649887302928e+01 3.180661027604451685e-01
5.966718157767779485e+04 1.376078031736788532e+01 3.012889721670433119e-01
5.966718164729248383e+04 1.370689605236481690e+01 2.978269917796141364e-01
5.966718171690717281e+04 1.391197214270959392e+01 3.125564644203919773e-01
5.966718178652186180e+04 1.383832265238638470e+01 3.048077976042593562e-01
5.966718185613655078e+04 1.388333479237795132e+01 3.005778444709373831e-01
5.966718192575123976e+04 1.403481492492938898e+01 3.069176594180733075e-01
5.966718199536592874e+04 1.413760488629288226e+01 3.140128207617124412e-01
5.966718206498061772e+04 1.360183810937321702e+01 2.932901065509609939e-01
5.966718213459530671e+04 1.355453012943226909e+01 2.933149992339438850e-01
5.966718220420999569e+04 1.376814799919565857e+01 2.963120747893764340e-01
5.966718227382468467e+04 1.389352254919031893e+01 3.019559278917677836e-01
5.966718234343937365e+04 1.432212574850299447e+01 3.097687759877301161e-01
5.966718241305406264e+04 1.418829216530094861e+01 3.112909263882998601e-01
5.966718248266875162e+04 1.434787278477235972e+01 3.196726084716879912e-01
5.966718255228344060e+04 1.390449700005824951e+01 3.000363496111551065e-01
5.966718262189812958e+04 1.406243735628795477e+01 3.130783025383079843e-01
5.966718269151281856e+04 1.417519166267369535e+01 3.129467574528013718e-01
5.966718276112750755e+04 1.403157614640924677e+01 3.080245159719238734e-01
5.966718283074219653e+04 1.364073697954446551e+01 3.035215513770396778e-01
5.966718290035688551e+04 1.390219055470498155e+01 3.128261104785480806e-01
5.966718296997157449e+04 1.392203160004716267e+01 3.072258212707756342e-01
5.966718303958626348e+04 1.384763313609467517e+01 3.067051872857640138e-01
5.966718310920095246e+04 1.391740140593351605e+01 3.033466285388831674e-01
5.966718317881564144e+04 1.389343465582751591e+01 3.003381304348806680e-01
5.966718324843033042e+04 1.402276534641617900e+01 2.978281029075403596e-01
5.966718331804501940e+04 1.386893878879323161e+01 2.943046033202947331e-01
5.966718338765970839e+04 1.351697861737265960e+01 2.831294970506094688e-01
5.966718345727439737e+04 1.381084733811258580e+01 2.978415709346798335e-01
5.966718352688908635e+04 1.375796628122517440e+01 2.967895982852715719e-01
5.966718359650377533e+04 1.358925116238773256e+01 2.929013891498812860e-01
5.966718366611846432e+04 1.422067546301900620e+01 3.180319702198103338e-01
5.966718373573315330e+04 1.412328231650479715e+01 3.301187956042975213e-01
5.966718380534784228e+04 1.403847303599187057e+01 3.131555837729245173e-01
5.966718387496253126e+04 1.383781724400679991e+01 3.020600415571412234e-01
5.966718394457722025e+04 1.385330437111316293e+01 3.040829528863454034e-01
5.966718401419190923e+04 1.427676631682017216e+01 3.136969317598787277e-01
5.966718408380659821e+04 1.362339161040909552e+01 2.910178242422645778e-01
5.966718415342128719e+04 1.376156323185011665e+01 3.067954256650019529e-01
5.966718422303597617e+04 1.400370699881375991e+01 3.058899232556485104e-01
5.966718429265066516e+04 1.385530867092689178e+01 2.949343946185333798e-01
5.966718436226535414e+04 1.357418765868827037e+01 2.917687364849361753e-01
5.966718443188004312e+04 1.367977723633832277e+01 2.983914673371672599e-01
5.966718450149473210e+04 1.382086493133838800e+01 2.998412062280071400e-01
5.966718457110942109e+04 1.397304470921316444e+01 3.096459201742718936e-01
5.966718464072411007e+04 1.413126698318850849e+01 3.115429777359614572e-01
5.966718471033879905e+04 1.407250854982900456e+01 3.208187552026351419e-01
5.966718477995348803e+04 1.384436745838348948e+01 3.074875400864381381e-01
5.966718484956817701e+04 1.365588828102505126e+01 2.934904093234672606e-01
5.966718491918286600e+04 1.420765286463736210e+01 3.088300679221159806e-01
5.966718498879755498e+04 1.397524723506348998e+01 2.960722065838570227e-01
5.966718505841224396e+04 1.430684333313393530e+01 3.116453023830852431e-01
5.966718512802693294e+04 1.375446570742016839e+01 2.959258094516762361e-01
5.966718519764162193e+04 1.414200254686528346e+01 3.100900561757742868e-01
5.966718526725631091e+04 1.387998031040074132e+01 2.919852167827906020e-01
5.966718533687099989e+04 1.379120496606138069e+01 2.961286182727949079e-01
5.966718540648568887e+04 1.428329537281227424e+01 3.255756450880420982e-01
5.966718547610037785e+04 1.485316942944061580e+01 3.325314565024775071e-01
5.966718554571506684e+04 1.400451141121660648e+01 3.009911841331880944e-01
5.966718561532975582e+04 1.402850153265739230e+01 3.045659343892986315e-01
5.966718568494444480e+04 1.424268132393356545e+01 3.115401756881093775e-01
5.966718575455913378e+04 1.354089177046010484e+01 2.890257015517028738e-01
5.966718582417382277e+04 1.400513941398865825e+01 2.938047370213989207e-01
5.966718589378851175e+04 1.478883954911032994e+01 3.285164805219074058e-01
5.966718596340320073e+04 1.355745467144011940e+01 2.887128406820180793e-01
5.966718603301788971e+04 1.376912696550105508e+01 2.969329204318068016e-01
5.966718610263257870e+04 1.401220816253787227e+01 3.131315053886161714e-01
5.966718617224726768e+04 1.374858377620744143e+01 2.971464579334576750e-01
5.966718624186195666e+04 1.351335516112355606e+01 2.875022794004561955e-01
5.966718631147664564e+04 1.342808170666062217e+01 2.886208243643541560e-01
5.966718638109133462e+04 1.356374124669957482e+01 2.978685833515898884e-01
5.966718645070602361e+04 1.408110125712920535e+01 3.108989031157336491e-01
5.966718652032071259e+04 1.409954280964256057e+01 3.259221108211942108e-01
5.966718658993540157e+04 1.351232727481222362e+01 2.900134533761217770e-01
5.966718665955009055e+04 1.365301524953789247e+01 2.919587853847412373e-01
5.966718672916477954e+04 1.346209488287982836e+01 2.945491175810270312e-01
5.966718679877946852e+04 1.343700508046433661e+01 2.826294899325579868e-01
5.966718686839415750e+04 1.337037142450548011e+01 2.894770158323066167e-01
5.966718693800884648e+04 1.389631948957287122e+01 3.133147483230344088e-01
5.966718700762353546e+04 1.398691068467187826e+01 3.197946632159556213e-01
5.966718707723822445e+04 1.405633137492250029e+01 3.134322510505838655e-01
5.966718714685291343e+04 1.380179890780597418e+01 2.950961350160988816e-01
5.966718721646760241e+04 1.384117818606007688e+01 2.927881858291100925e-01
5.966718728608229139e+04 1.427535750920171331e+01 3.081444472020471448e-01
5.966718735569698038e+04 1.330418272341143648e+01 2.847860163459106086e-01
5.966718742531166936e+04 1.379363314509758176e+01 3.065926160808855605e-01
5.966718749492635834e+04 1.433969303567095288e+01 3.187748756579910081e-01
5.966718756454104732e+04 1.444986433340447007e+01 3.249135613234791498e-01
5.966718763415573630e+04 1.390583274771609190e+01 3.060795057604576708e-01
5.966718770377042529e+04 1.386985898942420725e+01 3.030515416297594466e-01
5.966718777338511427e+04 1.362499635494124028e+01 2.914252761165055938e-01
5.966718784299980325e+04 1.402387915699339693e+01 3.146168800417301625e-01
5.966718791261449223e+04 1.401300425429200835e+01 3.022044544974208380e-01
5.966718798222918122e+04 1.426804280415881365e+01 3.072848068094260476e-01
5.966718805184387020e+04 1.391993580599144131e+01 3.063159172291436971e-01
5.966718812145855918e+04 1.390201989749773936e+01 3.000195523132290210e-01
5.966718819107324816e+04 1.377142349176247471e+01 2.974793523572771825e-01
5.966718826068793715e+04 1.363688413882200834e+01 2.924233361531951569e-01
5.966718833030262613e+04 1.387717842323651496e+01 2.937806802161464503e-01
5.966718839991731511e+04 1.365530358024332891e+01 2.842423881669882690e-01
5.966718846953200409e+04 1.388929508535039226e+01 2.952795772388411844e-01
5.966718853914669307e+04 1.376488846343515071e+01 2.990675279362086103e-01
5.966718860876138206e+04 1.392255852447387277e+01 3.092399488779216110e-01
5.966718867837607104e+04 1.388986328874715959e+01 2.993766094698062097e-01
5.966718874799076002e+04 1.356370310422567549e+01 2.895451393747165425e-01
5.966718881760544900e+04 1.415963989660397537e+01 3.094067596532745212e-01
5.966718888722013799e+04 1.338435364505061465e+01 2.842778657522346819e-01
5.966718895683482697e+04 1.360521436848203791e+01 3.007208157852012675e-01
5.966718902644951595e+04 1.436417470766826199e+01 3.389932201532961376e-01
5.966718909606420493e+04 1.377070193285859645e+01 3.111670908932069879e-01
5.966718916567889391e+04 1.386152896932659573e+01 3.120882225553498479e-01
5.966718923529358290e+04 1.378318403908794743e+01 3.014267042589204304e-01
5.966718930490827188e+04 1.385462012320328640e+01 3.062899359086456164e-01
5.966718937452296086e+04 1.420689757781348561e+01 3.104300511957022168e-01
5.966718944413764984e+04 1.453341633012479761e+01 3.276398999937248369e-01
5.966718951375233883e+04 1.393199570254653175e+01 2.969922914492802990e-01
5.966718958336702781e+04 1.392334545454545491e+01 2.917895983898749490e-01
5.966718965298171679e+04 1.416912861614063956e+01 3.053107336054751708e-01
5.966718972259640577e+04 1.469433950767730757e+01 3.252051283391517167e-01
5.966718979221109475e+04 1.394747923733770101e+01 3.045673444850733325e-01
5.966718986182578374e+04 1.383638327058342732e+01 2.960786549623143915e-01
5.966718993144047272e+04 1.412219458843975595e+01 3.037030531072443806e-01
5.966719000105516170e+04 1.355767025911488055e+01 2.882365396871132690e-01
5.966719007066985068e+04 1.399967384213959676e+01 2.996766653209683717e-01
5.966719014028453967e+04 1.383309250685618252e+01 2.994041131478669127e-01
5.966719020989922865e+04 1.396630870899221044e+01 2.978997315457662109e-01
5.966719027951391763e+04 1.377618280357404501e+01 2.946942405514684782e-01
5.966719034912860661e+04 1.385794721407624586e+01 2.962782217624523873e-01
5.966719041874329560e+04 1.363966809268138469e+01 2.846465203072722217e-01
5.966719048835798458e+04 1.382952103388383414e+01 2.988065161704656636e-01
5.966719055797267356e+04 1.380942383951481389e+01 2.952198420239697252e-01
5.966719062758736254e+04 1.399573378839590276e+01 3.037792151928581652e-01
5.966719069720205152e+04 1.405950276894073170e+01 2.997933493395644744e-01
5.966719076681674051e+04 1.376557623396139185e+01 2.995780723409579016e-01
5.966719083643142949e+04 1.389149696423902469e+01 2.974511074306704361e-01
5.966719090604611847e+04 1.420685135537682520e+01 2.999611339832985446e-01
5.966719097566080745e+04 1.442611960311075414e+01 3.100277750331052462e-01
5.966719104527549644e+04 1.397020429666920371e+01 2.992584555905741239e-01
5.966719111489018542e+04 1.402475575665004648e+01 2.939063692677946205e-01
5.966719118450487440e+04 1.381101272029767202e+01 2.905861290764828464e-01
5.966719125411956338e+04 1.408912091812588585e+01 2.959102057229369143e-01
5.966719132373425236e+04 1.388399639125753104e+01 2.930614584064801798e-01
5.966719139334894135e+04 1.336639766868415080e+01 2.791066695985383039e-01
5.966719146296363033e+04 1.488809740483886301e+01 3.423065736599191222e-01
5.966719153257831931e+04 1.384174565331162476e+01 2.978395396857441701e-01
5.966719160219300829e+04 1.352089240198184328e+01 2.891104282828262928e-01
5.966719167180769728e+04 1.406078927773641141e+01 3.112862962642663489e-01
5.966719174142238626e+04 1.428105304423871580e+01 3.123183551857460771e-01
5.966719181103707524e+04 1.406537055203781250e+01 3.038386310516484889e-01
5.966719188065176422e+04 1.429135135135135037e+01 3.120664975824022913e-01
5.966719195026645320e+04 1.418320542299997200e+01 3.039591986886141517e-01
5.966719201988114219e+04 1.417014366386751512e+01 3.098238569975085843e-01
5.966719208949583117e+04 1.359144012899210807e+01 2.972384559400354509e-01
5.966719215911052015e+04 1.362165484903934143e+01 2.876936477389435143e-01
5.966719222872520913e+04 1.425368784737869987e+01 3.105800863030475645e-01
5.966719229833989812e+04 1.404521410207157395e+01 3.032701509377350169e-01
5.966719236795458710e+04 1.420437171524127962e+01 3.089347234917576013e-01
5.966719243756927608e+04 1.393410623447296892e+01 3.007593974825973349e-01
5.966719250718396506e+04 1.393451854472551332e+01 3.023040281614031155e-01
5.966719257679865404e+04 1.429339608319417110e+01 3.282865502879498409e-01
5.966719264641334303e+04 1.363130469829571645e+01 2.886773860331308117e-01
5.966719271602803201e+04 1.402790903721204963e+01 3.019374899526082734e-01
5.966719278564272099e+04 1.386811327475659006e+01 3.048856023674975102e-01
5.966719285525740997e+04 1.407798096267603505e+01 3.104211941579188005e-01
5.966719292487209896e+04 1.334578714605708960e+01 2.929879790527619154e-01
5.966719299448678794e+04 1.411117475055014481e+01 3.160713630056209977e-01
5.966719306410147692e+04 1.417201945011406039e+01 3.215234803508537631e-01
5.966719313371616590e+04 1.408924063789979897e+01 3.113818891422956980e-01
5.966719320333085489e+04 1.362568030638984240e+01 3.024782425259855412e-01
5.966719327294554387e+04 1.386163075922806343e+01 3.058459379483183804e-01
5.966719334256023285e+04 1.363954225758100058e+01 3.061442962545797286e-01
5.966719341217492183e+04 1.431129653401796986e+01 3.179679846624748896e-01
5.966719348178961081e+04 1.374855000292928686e+01 3.098953296717323336e-01
5.966719355140429980e+04 1.343970411147428123e+01 2.896345699554983000e-01
5.966719362101898878e+04 1.366999560697027327e+01 3.030709445957419645e-01
5.966719369063367776e+04 1.361870798012277106e+01 3.017388151001565433e-01
5.966719376024836674e+04 1.406572384428223721e+01 3.270764000199113952e-01
5.966719382986305573e+04 1.389100377087448379e+01 3.037594872175232719e-01
5.966719389947774471e+04 1.335138325128825088e+01 2.855376692644246428e-01
5.966719396909243369e+04 1.406653662104910296e+01 3.172978451520248044e-01
5.966719403870712267e+04 1.343813593813593776e+01 3.081136471325556236e-01
5.966719410832181165e+04 1.366763502697575206e+01 3.181004337350130662e-01
5.966719417793650064e+04 1.360081154988385421e+01 3.136857859571443585e-01
5.966719424755118962e+04 1.407684188304834372e+01 3.217260734203205019e-01
5.966719431716587860e+04 1.334954328718331595e+01 3.070547342815335146e-01
5.966719438678056758e+04 1.340423045459857398e+01 3.030953612751758897e-01
5.966719445639525657e+04 1.385281683806554121e+01 3.390983483942996979e-01
5.966719452600994555e+04 1.423035692155161769e+01 3.395394347613092112e-01
5.966719459562463453e+04 1.340272706526700119e+01 2.904370195253742071e-01
5.966719466523932351e+04 1.384961212976022615e+01 3.011061209133623073e-01
5.966719473485401249e+04 1.357497694790225751e+01 2.858712950959060306e-01
5.966719480446870148e+04 1.407033320429979462e+01 3.093678343570926970e-01
5.966719487408339046e+04 1.392873309905295187e+01 2.990370715414329972e-01
5.966719494369807944e+04 1.381733645274972666e+01 2.955076184618941615e-01
5.966719501331276842e+04 1.400531148721642083e+01 3.099235135457108492e-01
5.966719508292745741e+04 1.393775549786649925e+01 3.042777556723576526e-01
5.966719515254214639e+04 1.352385377043468218e+01 2.919582038573330651e-01
5.966719522215683537e+04 1.389958828233760890e+01 3.069455181917510322e-01
5.966719529177152435e+04 1.389112638183447856e+01 3.057556903809811044e-01
5.966719536138621334e+04 1.427553926320891797e+01 3.148781641306646617e-01
5.966719543100090232e+04 1.386524343689434247e+01 2.976990966238920455e-01
5.966719550061559130e+04 1.357721460394607504e+01 2.908663391450558300e-01
5.966719557023028028e+04 1.346841173568588879e+01 2.932938752310122466e-01
5.966719563984496926e+04 1.354992881838519381e+01 2.891702324840002558e-01
5.966719570945965825e+04 1.374380707932907519e+01 3.094723843343152869e-01
5.966719577907434723e+04 1.347777874792630826e+01 2.947120569775037446e-01
5.966719584868903621e+04 1.425087713945754686e+01 3.122509158941055296e-01
5.966719591830372519e+04 1.350839592819233914e+01 2.935717508575231838e-01
5.966719598791841418e+04 1.350924403680309283e+01 2.885991362314364039e-01
5.966719605753310316e+04 1.393820476774444295e+01 3.095244249534482850e-01
5.966719612714779214e+04 1.358088128503790770e+01 2.936479959770942338e-01
5.966719619676249567e+04 1.359802559203288830e+01 2.891575807346338234e-01
5.966719626637717738e+04 1.403312679461991763e+01 2.981860534324171086e-01
5.966719633599185909e+04 1.402517824647236111e+01 3.073062046656324653e-01
5.966719640560654807e+04 1.434608754540417408e+01 3.166158204066659154e-01
5.966719647522123705e+04 1.409345028529804367e+01 3.152631173784342655e-01
5.966719654483592603e+04 1.350818630706592316e+01 3.083403073643577463e-01
5.966719661445061502e+04 1.370231708036082807e+01 2.969370973586182294e-01
5.966719668406530400e+04 1.383607518841089856e+01 2.966097182330824644e-01
5.966719675367999298e+04 1.356784902620753108e+01 2.848540800976563925e-01
5.966719682329468196e+04 1.418264743317776855e+01 3.116948359096182175e-01
5.966719689290937094e+04 1.360577450555796197e+01 2.896990682163945174e-01
5.966719696252405993e+04 1.361708557315124146e+01 2.933247341726204493e-01
5.966719703213874891e+04 1.445320346058442773e+01 3.212343962782577278e-01
5.966719710175343789e+04 1.412293053673481324e+01 3.072394898370955918e-01
5.966719717136812687e+04 1.406745125592833112e+01 3.138696551738241469e-01
5.966719724098281586e+04 1.351364642949584471e+01 2.897783467151253123e-01
5.966719731059750484e+04 1.382943211886830959e+01 2.905238194420656228e-01
5.966719738021219382e+04 1.439050763266295085e+01 3.202785476324958025e-01
5.966719744982688280e+04 1.431578947368421240e+01 3.258544326293984494e-01
5.966719751944157179e+04 1.358840835539864678e+01 2.974830359001214841e-01
5.966719758905627532e+04 1.355698974972987081e+01 2.911603346327555908e-01
5.966719765867095703e+04 1.332143064002316812e+01 2.831500844027882713e-01
5.966719772828563873e+04 1.366126565900135326e+01 2.914496309166340060e-01
5.966719779790034227e+04 1.372656599052810122e+01 3.024583780361632113e-01
5.966719786751502397e+04 1.358423817863397431e+01 2.939434992231802490e-01
5.966719793712970568e+04 1.295558108903399308e+01 2.711622537879573858e-01
5.966719800674439466e+04 1.387623851020651777e+01 3.034220209382062494e-01
5.966719807635909820e+04 1.352993571819780350e+01 2.861593740882921733e-01
5.966719814597378718e+04 1.393743103396856675e+01 2.963654685946774392e-01
5.966719821558847616e+04 1.346119402985074665e+01 2.862029719135825712e-01
5.966719828520316514e+04 1.355114212095770299e+01 2.832173694413200327e-01
5.966719835481785412e+04 1.355054280885680917e+01 2.810315997786789199e-01
5.966719842443254311e+04 1.419630998527600063e+01 3.127892035118185476e-01
5.966719849404723209e+04 1.356451193058568450e+01 2.993799111333512175e-01
5.966719856366192107e+04 1.445692431561997005e+01 3.195993030492859099e-01
5.966719863327660278e+04 1.341966544033111042e+01 2.895117580671424107e-01
5.966719870289129904e+04 1.334259232853272614e+01 2.749150800097179825e-01
5.966719877250598802e+04 1.368761737089201880e+01 2.909712991642576241e-01
5.966719884212067700e+04 1.404509441829987537e+01 2.982713798094631663e-01
5.966719891173536598e+04 1.470127374717203317e+01 3.206055215514932999e-01
5.966719898135005496e+04 1.395289747399702840e+01 3.005465970344308735e-01
5.966719905096474395e+04 1.403788354097576985e+01 3.055291955452590358e-01
5.966719912057943293e+04 1.334985397697989917e+01 2.835826855741446217e-01
5.966719919019412191e+04 1.343666161370591716e+01 2.843792010541241200e-01
5.966719925980881089e+04 1.363117279422552208e+01 2.897640529450277169e-01
5.966719932942349988e+04 1.388415803605677112e+01 2.954130782817694922e-01
5.966719939903818886e+04 1.390340841020725904e+01 3.046609064362504893e-01
5.966719946865287784e+04 1.354203399596658031e+01 2.931505374420960708e-01
5.966719953826756682e+04 1.377124718410813031e+01 3.025035354159942846e-01
5.966719960788225580e+04 1.394967546901395927e+01 3.045499116718018429e-01
5.966719967749694479e+04 1.428101350124114610e+01 3.168825790794224662e-01
5.966719974711163377e+04 1.369924350848497241e+01 2.906832638619649689e-01
5.966719981672632275e+04 1.411358009782018108e+01 3.086774573093233331e-01
5.966719988634101173e+04 1.395883181913585780e+01 3.004268393502464440e-01
5.966719995595570072e+04 1.374914269107817510e+01 2.961378520113077673e-01
5.966720002557038970e+04 1.380692732807282042e+01 2.982857175978441133e-01
5.966720009518507868e+04 1.382443824350125006e+01 2.933099123879434611e-01
5.966720016479976766e+04 1.370309540719697061e+01 2.897219297238385893e-01
5.966720023441445665e+04 1.393736514025413342e+01 3.104852258205575422e-01
5.966720030402914563e+04 1.404116377344723610e+01 3.067152941622148243e-01
5.966720037364383461e+04 1.412741930613846897e+01 3.014976565206122228e-01
5.966720044325852359e+04 1.393082783750414144e+01 3.081188360334308762e-01
5.966720051287321257e+04 1.395835082458770593e+01 3.135970105592859047e-01
5.966720058248790156e+04 1.386579697106012965e+01 3.062774819762326683e-01
5.966720065210259054e+04 1.344843152477069559e+01 2.826531937702285724e-01
5.966720072171727952e+04 1.317761842180446941e+01 2.798095192319164926e-01
5.966720079133196850e+04 1.372597675312768040e+01 2.968175572124374106e-01
5.966720086094665749e+04 1.384332088653336434e+01 3.164380174556433167e-01
5.966720093056134647e+04 1.352806107410246028e+01 2.952092225119798963e-01
5.966720100017603545e+04 1.393210910395980484e+01 3.150537853489411289e-01
5.966720106979072443e+04 1.387073608617594189e+01 3.187594957037320209e-01
5.966720113940541341e+04 1.367467261559856340e+01 3.061331902990235276e-01
5.966720120902010240e+04 1.409196271863463146e+01 3.139123744947008854e-01
5.966720127863479138e+04 1.396286576168929194e+01 3.084961895937875509e-01
5.966720134824948036e+04 1.412574759403746327e+01 3.110526480068719901e-01
5.966720141786416934e+04 1.393657442916986078e+01 3.109866008314919328e-01
5.966720148747885833e+04 1.351066831754441466e+01 2.996083655995149808e-01
5.966720155709354731e+04 1.402216322634530421e+01 3.072287013810447998e-01
5.966720162670823629e+04 1.434649882939584487e+01 3.222363882031336058e-01
5.966720169632292527e+04 1.378152142232585220e+01 3.024026221616629706e-01
5.966720176593761425e+04 1.410366451689600886e+01 3.041447286363806457e-01
5.966720183555230324e+04 1.448354894887423860e+01 3.157382105992297405e-01
5.966720190516699222e+04 1.413815987933634943e+01 3.026406352302352110e-01
5.966720197478168120e+04 1.359032276892546598e+01 2.843021693854376197e-01
5.966720204439637018e+04 1.365593443582613808e+01 2.868705344374249955e-01
5.966720211401105917e+04 1.374563060935285819e+01 2.986656471748058150e-01
5.966720218362574815e+04 1.414211307270690021e+01 3.060004826966882252e-01
5.966720225324043713e+04 1.384982607652632858e+01 3.063322258744892723e-01
5.966720232285512611e+04 1.369691502262711147e+01 2.977786986148240334e-01
5.966720239246981509e+04 1.363831544178365007e+01 3.000365225505103872e-01
5.966720246208450408e+04 1.390969202358968282e+01 3.035403065763437325e-01
5.966720253169919306e+04 1.343854115892995438e+01 2.842900578725059413e-01
5.966720260131388204e+04 1.371563548595985083e+01 2.963435252274388421e-01
5.966720267092857102e+04 1.418956680902989653e+01 3.126128108713298603e-01
5.966720274054326001e+04 1.434679181412525040e+01 3.208484397310306657e-01
5.966720281015794899e+04 1.427521520471444916e+01 3.244648432243795733e-01
5.966720287977263797e+04 1.420397061987153897e+01 3.242076313002471011e-01
5.966720294938732695e+04 1.409630891884489934e+01 3.090001253688530736e-01
5.966720301900201594e+04 1.350200767640980359e+01 2.966653809407778231e-01
5.966720308861670492e+04 1.361841365640069768e+01 2.961858059650769315e-01
5.966720315823139390e+04 1.356210575959441300e+01 3.057345022329268636e-01
5.966720322784608288e+04 1.343970639636490638e+01 3.079321401349959242e-01
5.966720329746077186e+04 1.361354675454598961e+01 2.956779374595005505e-01
5.966720336707546085e+04 1.370819935691318214e+01 3.071949016613279015e-01
5.966720343669014983e+04 1.337697581686221682e+01 2.955634788380726574e-01
5.966720350630483881e+04 1.381211419753086567e+01 3.132557696115952361e-01
5.966720357591952779e+04 1.330481206881744960e+01 2.815107807583855926e-01
5.966720364553421678e+04 1.335001290396581730e+01 2.908180037209376900e-01
5.966720371514890576e+04 1.399349253912043345e+01 3.068790783320985427e-01
5.966720378476359474e+04 1.416117003392731633e+01 3.057866721889597739e-01
5.966720385437828372e+04 1.408486929285628264e+01 3.073185458128214198e-01
5.966720392399297270e+04 1.370293473499780923e+01 2.910862542452647417e-01
5.966720399360766169e+04 1.349127991193000575e+01 2.929162575106388222e-01
5.966720406322235067e+04 1.432679519248368116e+01 3.211298313450955955e-01
5.966720413283703965e+04 1.341105102011617589e+01 2.960150480255679395e-01
5.966720420245172863e+04 1.415913627290872867e+01 3.118951492507066603e-01
5.966720427206641762e+04 1.337845511966158618e+01 2.913180942125670470e-01
5.966720434168110660e+04 1.329474837147633615e+01 2.918006353518072249e-01
5.966720441129579558e+04 1.381477935676888613e+01 3.101232543238382489e-01
5.966720448091048456e+04 1.352741423033200263e+01 2.923471586282029300e-01
5.966720455052517354e+04 1.393295573110746766e+01 3.051233783281797618e-01
5.966720462013986253e+04 1.346502802428771695e+01 2.852713299302924721e-01
5.966720468975455151e+04 1.403830111128025671e+01 3.070705459068467369e-01
5.966720475936924049e+04 1.343270660253607396e+01 2.804023549646943447e-01
5.966720482898392947e+04 1.358947677836566825e+01 2.952686967853944133e-01
5.966720489859861846e+04 1.361492835330044748e+01 2.935716585736241613e-01
5.966720496821330744e+04 1.383542542483273152e+01 3.062150905321723293e-01
5.966720503782799642e+04 1.397405356875654725e+01 3.232043560016444883e-01
5.966720510744268540e+04 1.339203166531838818e+01 2.904410499426690051e-01
5.966720517705737439e+04 1.335637639883777794e+01 2.876635867562353788e-01
5.966720524667206337e+04 1.335302768166090104e+01 2.871277114564888544e-01
5.966720531628675235e+04 1.367073384831460636e+01 2.941163602457274040e-01
5.966720538590144133e+04 1.378870130644872738e+01 3.094802245476650504e-01
5.966720545551613031e+04 1.405848589209111310e+01 3.114661120424612739e-01
5.966720552513081930e+04 1.404292322479875033e+01 3.105908165749458050e-01
5.966720559474550828e+04 1.358050160620081925e+01 2.849034295169962094e-01
5.966720566436019726e+04 1.379305345995680732e+01 2.970782731357197726e-01
5.966720573397488624e+04 1.384527865841012151e+01 3.034257054051605618e-01
5.966720580358957523e+04 1.371982125007349751e+01 2.996743448616716043e-01
5.966720587320426421e+04 1.396175701271759628e+01 3.045953556537188134e-01
5.966720594281895319e+04 1.416551349064869925e+01 3.104243346974204232e-01
5.966720601243364217e+04 1.495040180813661479e+01 3.452202825844828959e-01
5.966720608204833115e+04 1.395535925313164682e+01 3.069507593717689109e-01
5.966720615166302014e+04 1.483029816655349009e+01 3.436419358874466257e-01
5.966720622127770912e+04 1.433740978953407641e+01 3.139357411598691638e-01
5.966720629089239810e+04 1.435691482953860820e+01 3.194709586121156075e-01
5.966720636050708708e+04 1.487814331338563179e+01 3.222714804267267641e-01
5.966720643012177607e+04 1.453106419123892579e+01 3.143551102656691465e-01
5.966720649973646505e+04 1.428238247927884075e+01 3.132669367422685203e-01
5.966720656935115403e+04 1.476639331483271711e+01 3.374605503828447262e-01
5.966720663896584301e+04 1.463439733793443587e+01 3.248756942752417665e-01
5.966720670858054655e+04 1.394399646851088725e+01 3.063985903208822914e-01
5.966720677819522825e+04 1.394720579147170447e+01 3.008296027721272803e-01
5.966720684780992451e+04 1.446944051209453974e+01 3.169984602616842673e-01
5.966720691742460622e+04 1.395269947443860481e+01 3.015571250591349006e-01
5.966720698703928792e+04 1.370713219585003984e+01 2.941714975158801204e-01
5.966720705665397691e+04 1.428837478663740512e+01 3.110641917470975404e-01
5.966720712626866589e+04 1.427687803092689123e+01 3.144119779707625351e-01
5.966720719588335487e+04 1.388929230402952442e+01 2.996377953980350894e-01
5.966720726549804385e+04 1.410697367632068122e+01 3.097356385113163579e-01
5.966720733511274739e+04 1.416654056835032982e+01 3.100898350668934711e-01
5.966720740472742909e+04 1.433342499236174916e+01 3.260435399553280877e-01
5.966720747434212535e+04 1.375412047627426837e+01 3.199192002539213431e-01
5.966720754395680706e+04 1.394017991004497681e+01 3.131881674317409936e-01
5.966720761357148876e+04 1.347789829717751431e+01 2.933198829810156893e-01
5.966720768318617775e+04 1.369361389052383871e+01 3.045235814383353001e-01
5.966720775280086673e+04 1.421138508371385178e+01 3.115657491312850969e-01
5.966720782241555571e+04 1.395768494134546422e+01 2.990642816196290021e-01
5.966720789203024469e+04 1.407631743759506193e+01 3.099668168407025415e-01
5.966720796164494823e+04 1.406474370423289777e+01 3.153157993119652946e-01
5.966720803125962993e+04 1.400429786599015181e+01 3.086812569061248568e-01
5.966720810087431164e+04 1.411242747349554882e+01 3.163716490653112334e-01
5.966720817048900062e+04 1.380501794223189549e+01 3.036279009318839095e-01
5.966720824010368960e+04 1.412015900740830077e+01 3.043192221384289353e-01
5.966720830971837859e+04 1.382283499251167314e+01 3.023215839451525722e-01
5.966720837933306757e+04 1.349801041605711127e+01 2.955466807031958409e-01
5.966720844894775655e+04 1.334148963994071657e+01 2.875774861207080479e-01
5.966720851856244553e+04 1.445697301377618338e+01 3.257632621300066145e-01
5.966720858817713452e+04 1.381782445611402821e+01 3.054575440034263956e-01
5.966720865779182350e+04 1.419099431381589049e+01 3.234927077915539795e-01
5.966720872740652703e+04 1.402534850379769971e+01 3.161985342062107462e-01
5.966720879702120874e+04 1.367639939033501761e+01 3.055736652164772194e-01
5.966720886663589044e+04 1.341518601996311766e+01 3.031668827690215950e-01
5.966720893625057943e+04 1.406326280282122099e+01 3.334960104031060579e-01
5.966720900586526841e+04 1.341129197229609282e+01 3.152605110633301955e-01
5.966720907547995739e+04 1.381860394994723329e+01 3.245011266522645488e-01
5.966720914509464637e+04 1.358177673840324395e+01 3.232653967631195502e-01
5.966720921470933536e+04 1.386436035606894990e+01 3.251785035378268462e-01
5.966720928432402434e+04 1.390862178229773427e+01 3.296892533819195670e-01
5.966720935393872787e+04 1.351914918179456748e+01 3.043340516980340138e-01
5.966720942355341685e+04 1.396127467129893063e+01 3.264211667425445107e-01
5.966720949316809856e+04 1.395852478839177913e+01 3.239785923115182098e-01
5.966720956278279482e+04 1.358485019449475928e+01 3.020830269240000754e-01
5.966720963239747653e+04 1.336982361400522379e+01 2.959526657274147432e-01
5.966720970201217278e+04 1.390180823583042091e+01 3.214482467993673431e-01
5.966720977162686177e+04 1.390976014481822354e+01 3.127581223021746459e-01
5.966720984124155075e+04 1.381865957896644304e+01 3.053523505557782514e-01
5.966720991085623973e+04 1.370694900089472235e+01 3.044420270091076630e-01
5.966720998047092871e+04 1.394702590925678187e+01 3.044079013026823599e-01
5.966721005008561770e+04 1.400580405980308818e+01 3.158324030465385901e-01
5.966721011970030668e+04 1.371970403344662870e+01 3.088785008839851076e-01
5.966721018931499566e+04 1.452323905314071517e+01 3.422871341997246741e-01
5.966721025892968464e+04 1.360986626516694642e+01 2.962156838183239715e-01
5.966721032854437362e+04 1.351627852408048369e+01 2.958506840443301811e-01
5.966721039815906261e+04 1.360411295818887822e+01 2.979362472962016617e-01
5.966721046777375159e+04 1.342097692714143164e+01 2.890294129995328309e-01
5.966721053738844057e+04 1.380203554610360150e+01 3.092098879184992377e-01
5.966721060700312955e+04 1.418620604028928867e+01 3.157470327640864438e-01
5.966721067661781854e+04 1.370799543461284387e+01 3.029271607290751622e-01
5.966721074623250752e+04 1.366100628930817606e+01 2.994934579637502647e-01
5.966721081584719650e+04 1.363896683865906390e+01 3.004111575183433525e-01
5.966721088546188548e+04 1.374428740050240627e+01 3.133284936731934867e-01
5.966721095507657446e+04 1.356156992944803363e+01 2.920090263145629916e-01
5.966721102469126345e+04 1.328779271968467235e+01 2.800261887839453623e-01
5.966721109430595243e+04 1.371402620607504375e+01 2.981609483171181463e-01
5.966721116392064141e+04 1.370562873539294202e+01 3.014980816344453030e-01
5.966721123353533039e+04 1.372343053379925415e+01 3.049345703195832646e-01
5.966721130315001938e+04 1.365187794828924517e+01 2.963598250550213975e-01
5.966721137276470836e+04 1.380489512618344428e+01 3.090322310351339419e-01
5.966721144237939734e+04 1.400675066106703959e+01 3.073893587030550600e-01
5.966721151199408632e+04 1.322900741086537835e+01 2.844357538156445653e-01
5.966721158160877530e+04 1.342132709944254643e+01 2.862765344182685578e-01
5.966721165122346429e+04 1.313638218491314014e+01 2.781047054102741556e-01
5.966721172083815327e+04 1.335649564778230136e+01 2.914458084052564679e-01
5.966721179045284225e+04 1.409502487562189010e+01 3.181399192247567065e-01
5.966721186006753123e+04 1.372265927647654671e+01 3.073345704380905374e-01
5.966721192968222022e+04 1.334376293842786865e+01 2.902885618009611313e-01
5.966721199929690920e+04 1.394190028792241343e+01 3.111454509836266702e-01
5.966721206891159818e+04 1.391019593613933480e+01 3.117821162088682541e-01
5.966721213852628716e+04 1.416275807386173113e+01 3.225386636752732294e-01
5.966721220814097614e+04 1.432031541040606015e+01 3.169253193551698211e-01
5.966721227775566513e+04 1.351588119278208033e+01 2.933757094485496819e-01
5.966721234737035411e+04 1.425261011923148224e+01 3.182237765472311075e-01
5.966721241698504309e+04 1.361693227678440010e+01 2.878238223911607219e-01
5.966721248659973207e+04 1.328456660832639713e+01 2.873023457557206117e-01
5.966721255621442106e+04 1.379805235790928997e+01 3.014174146637370044e-01
5.966721262582911004e+04 1.367183792121499764e+01 2.941344563864135564e-01
5.966721269544379902e+04 1.379090426159839389e+01 2.923321304888855665e-01
5.966721276505848800e+04 1.443358503255785408e+01 3.189702446774094202e-01
5.966721283467317699e+04 1.436915098890496800e+01 3.170700173487100426e-01
5.966721290428786597e+04 1.442579800991996919e+01 3.190400745073785349e-01
5.966721297390255495e+04 1.453032178217821802e+01 3.248075110504937690e-01
5.966721300870990672e+04 1.349946076254520122e+01 4.656590373044519060e-01


==> figures/ground-lomb/20220328_tic3788_g.dat <==
5.966716027164240950e+04 1.984071151531362531e+01 3.098847829286349054e+00
5.966716029298667854e+04 2.077145439224258894e+01 2.768127224422502475e-01
5.966716032779402303e+04 2.060045160428781585e+01 2.704832227379448395e-01
5.966716036260136752e+04 2.063748445159874123e+01 2.759160952157018176e-01
5.966716039740871929e+04 2.047882116186597301e+01 2.675576583027181043e-01
5.966716043221606378e+04 2.069694902868278419e+01 2.823381037834413743e-01
5.966716046702340100e+04 2.052380894756585761e+01 2.603286209052267375e-01
5.966716050183074549e+04 2.019255503191552847e+01 2.486405554393329442e-01
5.966716053663808998e+04 1.998470298192064121e+01 2.489338580129718259e-01
5.966716057144543447e+04 2.044565151570202133e+01 2.752098102798472556e-01
5.966716060625277896e+04 2.015965192683360030e+01 2.696502113091044928e-01
5.966716064106012345e+04 2.076154720995927505e+01 2.705360525911404412e-01
5.966716067586746794e+04 2.028338754424567014e+01 2.560057259138460717e-01
5.966716071067481244e+04 2.035017817425202580e+01 2.522783717265914549e-01
5.966716074548215693e+04 2.051404893069354785e+01 2.720391752555780251e-01
5.966716078028950142e+04 2.054682460777419806e+01 2.677563068269430691e-01
5.966716081509684591e+04 2.064158542780425520e+01 2.665879328698896322e-01
5.966716084990419040e+04 2.040055975100731089e+01 2.487955485011984491e-01
5.966716088471153489e+04 2.056420366459551374e+01 2.608508835043333862e-01
5.966716091951887938e+04 2.039815151294909867e+01 2.553570450556092442e-01
5.966716095432622387e+04 2.028269654221211482e+01 2.560589891505948845e-01
5.966716098913356836e+04 2.026415708004577354e+01 2.540194793425757935e-01
5.966716102394091286e+04 2.020478376419425004e+01 2.604796225235928575e-01
5.966716105874825735e+04 1.989792720705203877e+01 2.559771160764445219e-01
5.966716109355560184e+04 1.999318506576778276e+01 2.572229223319311697e-01
5.966716112836294633e+04 1.962438046906495615e+01 2.577056627542249068e-01
5.966716116317029082e+04 2.010465371931110212e+01 2.603613484438883630e-01
5.966716119797763531e+04 1.953560746332431108e+01 2.485850321077479885e-01
5.966716123278497980e+04 2.040989377546373262e+01 2.707133279484518762e-01
5.966716126759232429e+04 2.040548509672325395e+01 2.697910339384912981e-01
5.966716130239966878e+04 1.980111566621383190e+01 2.588530766728012744e-01
5.966716133720701328e+04 1.973644949768393175e+01 2.519034798904635775e-01
5.966716137201435777e+04 2.046539225422045760e+01 2.631819879050898425e-01
5.966716140682170226e+04 2.001865521406522319e+01 2.582506524129333236e-01
5.966716144162904675e+04 1.962959510492853354e+01 2.502991209385452276e-01
5.966716147643639124e+04 2.019633366141732012e+01 2.700015934441575283e-01
5.966716151124373573e+04 1.990242601326366056e+01 2.542357382639772734e-01
5.966716154605108022e+04 1.979535383537991677e+01 2.669513087484486902e-01
5.966716158085842471e+04 1.959946760469648908e+01 2.682995743380388043e-01
5.966716161566576920e+04 2.012269441825609917e+01 3.011545282263753953e-01
5.966716165047311370e+04 1.996906407982529075e+01 2.776451739262898455e-01
5.966716168528045819e+04 1.984681898663562194e+01 2.659466339590413342e-01
5.966716172008780268e+04 2.000664722892144454e+01 2.885400261644431308e-01
5.966716175489514717e+04 1.979267340293880650e+01 2.841791925763285653e-01
5.966716178970249166e+04 2.029945383171189377e+01 2.997451002055827596e-01
5.966716182450983615e+04 2.037642469304896764e+01 3.084851162102434374e-01
5.966716185931718064e+04 1.965996021125926418e+01 2.723141298080200001e-01
5.966716189412452513e+04 2.025440457069995048e+01 2.654258510434683305e-01
5.966716192893186962e+04 1.977628223633564275e+01 2.518651822198507695e-01
5.966716196373921412e+04 2.013877551020408063e+01 2.599730893689630729e-01
5.966716199854655861e+04 1.959946832077979906e+01 2.460293572369749437e-01
5.966716203335390310e+04 1.949696158447742889e+01 2.505956971192420668e-01
5.966716206816124759e+04 1.962771126046006032e+01 2.569389627372287155e-01
5.966716210296858480e+04 1.945334462926282271e+01 2.422392470300517575e-01
5.966716213777592930e+04 1.979135838644299383e+01 2.579199605685355556e-01
5.966716217258327379e+04 1.996315230786125028e+01 2.743880908616028180e-01
5.966716220739061828e+04 1.932466820748647862e+01 2.486667124937978757e-01
5.966716224219796277e+04 1.972332921242091430e+01 2.500397855518731172e-01
5.966716227700530726e+04 1.983753674952013313e+01 2.562995526914466637e-01
5.966716231181265175e+04 2.023240102520715666e+01 2.568730353723578386e-01
5.966716234661999624e+04 1.900584924787061780e+01 2.367597492982594365e-01
5.966716238142734801e+04 1.972092549545879336e+01 2.579093577058693687e-01
5.966716241623469250e+04 1.972487390304679167e+01 2.479259923525511111e-01
5.966716245104202972e+04 1.981231950327300595e+01 2.590006085936710223e-01
5.966716248584937421e+04 1.967331183543317508e+01 2.539334304334107673e-01
5.966716252065671870e+04 1.953228176625346180e+01 2.429296892756095116e-01
5.966716255546406319e+04 1.989863082981106501e+01 2.581709836336771313e-01
5.966716259027140768e+04 1.961140813652940551e+01 2.483758706213272660e-01
5.966716262507875217e+04 1.994136580913261270e+01 2.504875389835990451e-01
5.966716265988609666e+04 1.974011353336831220e+01 2.472158783236282076e-01
5.966716269469344115e+04 1.986304561942969826e+01 2.504932065141781128e-01
5.966716272950078564e+04 1.969382959279347389e+01 2.528534554147661151e-01
5.966716276430813014e+04 1.946066110215308953e+01 2.378456447721049027e-01
5.966716279911547463e+04 1.979564085022623843e+01 2.513452834073156006e-01
5.966716283392281912e+04 1.977605388540885656e+01 2.491933998268172912e-01
5.966716286873016361e+04 1.983096715863552006e+01 2.461943600457499048e-01
5.966716290353750810e+04 2.024449668209309650e+01 2.629885503238105771e-01
5.966716293834485259e+04 1.959792314937348578e+01 2.525308144404513899e-01
5.966716297315219708e+04 1.950481392885620124e+01 2.454256127356592709e-01
5.966716300795954157e+04 1.969009026380168592e+01 2.421466912720300069e-01
5.966716304276688606e+04 1.968379865400127571e+01 2.439466348456241218e-01
5.966716307757423056e+04 1.940111757245076163e+01 2.347222533735616179e-01
5.966716311238157505e+04 1.963325973916295553e+01 2.384786986231913763e-01
5.966716314718891954e+04 1.958064632388274617e+01 2.398517851314364846e-01
5.966716318199626403e+04 1.925696501959285101e+01 2.378581835343361595e-01
5.966716321680360852e+04 1.920299916032971410e+01 2.404373547421787549e-01
5.966716325161095301e+04 2.003796662463117073e+01 2.533445682264891530e-01
5.966716328641829750e+04 1.992344236003110325e+01 2.447960061155615430e-01
5.966716332122564199e+04 2.035110883059671849e+01 2.580831930988241596e-01
5.966716335603298648e+04 2.022643568240890488e+01 2.560381189065885632e-01
5.966716339084033098e+04 2.021527453916202433e+01 2.497990579927492627e-01
5.966716342564767547e+04 2.023310658150242602e+01 2.592752108848704329e-01
5.966716346045501996e+04 2.025197659902577385e+01 2.527381555556332815e-01
5.966716349526236445e+04 2.065870905204553409e+01 2.808674395826075698e-01
5.966716353006970894e+04 1.995770146787207011e+01 2.543058763520460452e-01
5.966716356487705343e+04 1.973121269992838478e+01 2.570629408022175322e-01
5.966716359968439792e+04 1.938382469747231340e+01 2.555585249701670669e-01
5.966716363449174241e+04 2.030767723046391637e+01 2.561045714102643256e-01
5.966716366929908691e+04 2.004847327321519046e+01 2.534094991837284039e-01
5.966716370410643140e+04 2.036085975624708766e+01 2.530475806714249654e-01
5.966716373891377589e+04 1.990024901829326609e+01 2.505994286455547337e-01
5.966716377372112038e+04 2.052651580160345191e+01 2.631942430573323555e-01
5.966716380852846487e+04 2.023453058963768925e+01 2.537724661906627377e-01
5.966716384333580936e+04 1.983580688475111842e+01 2.579567160312130625e-01
5.966716387814315385e+04 2.014700026387123089e+01 2.579247320885035277e-01
5.966716391295049834e+04 2.026053767801340300e+01 2.681911763798580650e-01
5.966716394775784283e+04 2.008572320324598337e+01 2.474025079195312782e-01
5.966716398256518733e+04 1.926471808106177619e+01 2.361656002035041058e-01
5.966716401737252454e+04 1.992632453277959215e+01 2.478127028813950639e-01
5.966716405217986903e+04 2.010682688498613757e+01 2.509952301273394304e-01
5.966716408698722080e+04 2.030901955066282838e+01 2.688987130896896005e-01
5.966716412179456529e+04 2.018774595870920763e+01 2.546306904439319951e-01
5.966716415660190250e+04 2.006422569749131313e+01 2.529399035174998422e-01
5.966716419140924700e+04 2.000614281748952905e+01 2.477383156985966672e-01
5.966716422621659876e+04 1.975680717488788929e+01 2.452992047555277721e-01
5.966716426102394325e+04 1.970666078517865216e+01 2.446388216588788189e-01
5.966716429583128047e+04 2.034656216861889533e+01 2.548272691217841612e-01
5.966716433063862496e+04 1.964616069649992269e+01 2.418353505761641487e-01
5.966716436544597673e+04 2.019016297950317451e+01 2.585741486388190014e-01
5.966716440025332122e+04 2.019426254312170954e+01 2.452237866521160825e-01
5.966716443506066571e+04 1.993944138653690956e+01 2.478378922691684694e-01
5.966716446986801020e+04 2.060553414540452977e+01 2.599593839145586949e-01
5.966716450467534742e+04 1.979280943583913555e+01 2.378648885497732790e-01
5.966716453948269191e+04 1.999258151432064423e+01 2.461347547278014414e-01
5.966716457429003640e+04 1.983351433924884333e+01 2.448247583818181916e-01
5.966716460909738089e+04 2.060221333398768095e+01 2.638734239437934281e-01
5.966716464390472538e+04 2.005937349397590097e+01 2.558233295635255478e-01
5.966716467871206987e+04 1.997384480206063984e+01 2.474036379299405231e-01
5.966716471351941436e+04 1.982470350356505051e+01 2.404228891999046769e-01
5.966716474832675885e+04 2.001995376857940556e+01 2.413381412065478682e-01
5.966716478313410335e+04 1.987746123590804004e+01 2.368899003267009584e-01
5.966716481794144784e+04 1.996063718850759372e+01 2.450500227048466040e-01
5.966716485274879233e+04 1.979351234116787595e+01 2.409054884762685256e-01
5.966716488755613682e+04 2.015892391134415007e+01 2.496822171939769852e-01
5.966716492236348131e+04 1.988399108084779598e+01 2.415844606165634956e-01
5.966716495717082580e+04 1.987806795041263541e+01 2.413480952100435784e-01
5.966716499197817029e+04 2.000204945048359662e+01 2.507182931610132948e-01
5.966716502678551478e+04 2.016810004973374149e+01 2.540894401869781549e-01
5.966716506159285927e+04 1.999914719836646526e+01 2.514625741271043768e-01
5.966716509640020377e+04 2.014061138586522759e+01 2.469343012883638555e-01
5.966716513120754826e+04 2.009465454545454577e+01 2.544404892279926167e-01
5.966716516601489275e+04 1.987482619743971313e+01 2.503431539904329983e-01
5.966716520082223724e+04 2.015153759302650371e+01 2.519350504809140245e-01
5.966716523562958173e+04 1.985132954884971568e+01 2.474719591186299028e-01
5.966716527043692622e+04 2.027497253775304387e+01 2.592614954775868119e-01
5.966716530524427071e+04 2.013419708604772396e+01 2.402402234611493714e-01
5.966716534005161520e+04 2.026294964896619888e+01 2.524294652454390220e-01
5.966716537485895969e+04 2.026173175532819926e+01 2.517940759611622670e-01
5.966716540966630419e+04 1.992422926359126123e+01 2.433230573588563150e-01
5.966716544447364868e+04 2.084687274446850225e+01 2.612586384881659951e-01
5.966716547928099317e+04 2.032991840545095386e+01 2.561994977377880511e-01
5.966716551408833766e+04 2.027039072407754361e+01 2.528215428250137342e-01
5.966716554889568215e+04 2.023480427911500001e+01 2.513439746028088284e-01
5.966716558370302664e+04 2.012710307309867730e+01 2.515662979577082958e-01
5.966716561851037113e+04 2.051047987101697245e+01 2.548298986689161993e-01
5.966716565331771562e+04 1.999322682322369360e+01 2.449164057630332791e-01
5.966716568812506011e+04 2.045886773056589192e+01 2.609360175196550613e-01
5.966716572293240461e+04 2.039310926011871317e+01 2.544204631745198286e-01
5.966716575773974910e+04 2.037817549153201924e+01 2.552310857462347649e-01
5.966716579254709359e+04 1.987914006914372678e+01 2.525702369028187122e-01
5.966716582735443808e+04 2.028871714862789588e+01 2.625889010181532424e-01
5.966716586216178257e+04 1.987552792673088575e+01 2.496984658833493742e-01
5.966716589696912706e+04 2.030845807120302737e+01 2.573414555765344280e-01
5.966716593177647155e+04 1.995345030928827867e+01 2.409782324233901429e-01
5.966716596658381604e+04 1.974919393889289054e+01 2.443026043224769406e-01
5.966716600139116053e+04 1.987778030638767035e+01 2.471571706339889818e-01
5.966716603619850503e+04 2.020686893203883727e+01 2.484194694664666192e-01
5.966716607100584952e+04 2.011131279375879188e+01 2.513659288969046779e-01
5.966716610581319401e+04 1.975172478418235400e+01 2.423528933281432485e-01
5.966716614062053850e+04 1.986977682811016166e+01 2.465315865935185091e-01
5.966716617542788299e+04 1.993870837008606145e+01 2.497737994536562423e-01
5.966716621023522021e+04 2.027880482814562058e+01 2.498984199313631360e-01
5.966716624504256470e+04 2.035863417017897703e+01 2.521168693759330837e-01
5.966716627984991646e+04 2.003513510254771290e+01 2.523812335947118735e-01
5.966716631465726095e+04 2.017034600389863641e+01 2.542398831799638770e-01
5.966716634946459817e+04 2.008248470041846900e+01 2.508539627790665749e-01
5.966716638427194266e+04 1.996091412099522344e+01 2.441160547904759059e-01
5.966716641907929443e+04 1.971635182288533272e+01 2.434950093550424521e-01
5.966716645388663892e+04 1.964052342356363567e+01 2.369944529801027155e-01
5.966716648869397613e+04 1.984084693743506023e+01 2.443585301158551770e-01
5.966716652350132063e+04 1.965987427602768989e+01 2.431107510340030642e-01
5.966716655830867239e+04 1.962882339675493171e+01 2.433293183710547036e-01
5.966716659311601688e+04 2.010387366781838381e+01 2.549889582153829770e-01
5.966716662792335410e+04 2.001712357859734581e+01 2.511421082930919702e-01
5.966716666273069859e+04 1.943241717531665813e+01 2.401341850284392232e-01
5.966716669753805036e+04 1.937649061046545285e+01 2.364892498425761880e-01
5.966716673234539485e+04 2.025364509679621960e+01 2.612728770618431007e-01
5.966716676715273206e+04 2.008919300982232059e+01 2.506566997198871882e-01
5.966716680196007655e+04 1.984773447608646535e+01 2.492745709449018521e-01
5.966716683676742832e+04 1.992182163187855792e+01 2.588236715338538829e-01
5.966716687157477281e+04 2.040575997227688632e+01 2.626487250322513400e-01
5.966716690638211003e+04 2.009054104680532049e+01 2.665562156832372853e-01
5.966716694118945452e+04 2.035314834448384858e+01 2.675662856390256805e-01
5.966716697599679901e+04 2.003444697819765707e+01 2.523014567059453372e-01
5.966716701080414350e+04 1.991911447601705731e+01 2.521746540830539507e-01
5.966716704561148799e+04 2.060080356039065208e+01 2.693478602298989277e-01
5.966716708041883248e+04 2.019870529912884649e+01 2.620484128292323578e-01
5.966716711522617697e+04 2.020963287946348430e+01 2.609760543127536692e-01
5.966716715003352147e+04 2.017149330537377594e+01 2.599342919048864831e-01
5.966716718484086596e+04 2.024064190364248716e+01 2.619811472542327713e-01
5.966716721964821045e+04 2.006951737035172201e+01 2.525520605239098271e-01
5.966716725445555494e+04 2.049876187308274922e+01 2.663647690660307377e-01
5.966716728926289943e+04 2.051450540062244698e+01 2.594512639897739725e-01
5.966716732407024392e+04 2.044971801069361916e+01 2.569726292029806958e-01
5.966716735887758841e+04 2.044431880357468501e+01 2.563946088326591322e-01
5.966716739368493290e+04 2.029640961145441835e+01 2.500663080149977957e-01
5.966716742849227739e+04 2.018991673595295921e+01 2.517496780295258030e-01
5.966716746329962189e+04 2.049630917780399031e+01 2.605023390136798067e-01
5.966716749810696638e+04 2.032210513565891219e+01 2.490929188712953102e-01
5.966716753291431087e+04 1.989501690395695732e+01 2.391367149439936612e-01
5.966716756772165536e+04 2.022719575321571739e+01 2.530491192408629852e-01
5.966716760252899985e+04 2.021756044355571902e+01 2.460338276395681034e-01
5.966716763733634434e+04 2.017231785355703977e+01 2.503296721527893953e-01
5.966716767214368883e+04 2.022861676741002768e+01 2.465330886899178009e-01
5.966716770695103332e+04 2.009537652773235195e+01 2.456466339915363839e-01
5.966716774175837782e+04 1.996483974783939885e+01 2.464671203546348610e-01
5.966716777656572231e+04 1.999813052752678288e+01 2.506552246302704012e-01
5.966716781137306680e+04 2.038311347578312649e+01 2.528720560167219134e-01
5.966716784618041129e+04 2.024948999417136264e+01 2.519652393269204427e-01
5.966716788098775578e+04 2.035072371947950742e+01 2.596553670780549772e-01
5.966716791579510027e+04 2.045860741906529867e+01 2.566730956778603412e-01
5.966716795060244476e+04 2.039628425795966749e+01 2.567324837179879582e-01
5.966716798540978925e+04 2.032590011614401959e+01 2.555659305052007113e-01
5.966716802021713374e+04 1.965894508790933770e+01 2.377186098224579602e-01
5.966716805502447824e+04 1.995929993964996996e+01 2.457685134895862822e-01
5.966716808983182273e+04 2.015589303161526402e+01 2.544550723385480273e-01
5.966716812463916722e+04 2.005238785437036242e+01 2.482732410872063866e-01
5.966716815944651171e+04 1.991075371306540731e+01 2.507567490083551509e-01
5.966716819425385620e+04 1.999537155767234609e+01 2.493019681921173902e-01
5.966716822906120069e+04 2.009290310001949820e+01 2.588773726439365097e-01
5.966716826386854518e+04 2.015617851754514334e+01 2.534906806729387285e-01
5.966716829867588967e+04 1.999258520931589445e+01 2.505097196427383266e-01
5.966716833348323416e+04 2.033007451637769591e+01 2.550986956207311196e-01
5.966716836829057866e+04 1.995400607785442304e+01 2.469032817853938633e-01
5.966716840309792315e+04 2.008114850382067473e+01 2.511522257992617746e-01
5.966716843790526764e+04 2.007095290278296318e+01 2.482398837599431862e-01
5.966716847271261213e+04 2.037416119755179977e+01 2.525636766353688278e-01
5.966716850751995662e+04 2.009952813067150856e+01 2.561723867180051850e-01
5.966716854232730111e+04 2.019361673463888707e+01 2.526869473063659277e-01
5.966716857713464560e+04 1.969858594096693238e+01 2.371593993060266692e-01
5.966716861194199009e+04 1.965214864367979786e+01 2.400188149047966790e-01
5.966716864674933458e+04 1.978389729108834771e+01 2.415772549999463670e-01
5.966716868155667908e+04 2.017287759432236882e+01 2.462655254278299788e-01
5.966716871636402357e+04 1.988133117666940208e+01 2.405993800443375630e-01
5.966716875117136806e+04 1.972967392342213344e+01 2.414900402137074298e-01
5.966716878597871255e+04 2.011138640918199982e+01 2.476867020632514405e-01
5.966716882078605704e+04 2.009128086887931630e+01 2.462812455467459083e-01
5.966716885559340153e+04 2.027413655112971824e+01 2.493514904286391609e-01
5.966716889040074602e+04 1.969509829745456031e+01 2.415891252825776714e-01
5.966716892520809051e+04 1.947708202658082399e+01 2.367243146701405176e-01
5.966716896001543500e+04 1.997057611672605049e+01 2.435441616346384064e-01
5.966716899482277950e+04 1.947083529411764857e+01 2.372956650051925021e-01
5.966716902963012399e+04 2.005125036347775591e+01 2.501893286316337339e-01
5.966716906443746848e+04 1.972012469691721392e+01 2.378459115621337772e-01
5.966716909924481297e+04 1.967431444023538845e+01 2.346098990484736524e-01
5.966716913405215746e+04 1.971243575832011885e+01 2.373669185852329833e-01
5.966716916885950195e+04 2.002863276727132202e+01 2.471381575793816232e-01
5.966716920366684644e+04 1.973542005910379515e+01 2.361215975947544843e-01
5.966716923847419093e+04 1.947884574430325699e+01 2.328062798502891217e-01
5.966716927328153542e+04 2.051200869271984928e+01 2.502297245664573122e-01
5.966716930808887264e+04 2.067089634176772961e+01 2.551802383378314332e-01
5.966716934289621713e+04 1.992687585593810340e+01 2.378927064012702763e-01
5.966716937770356890e+04 2.005850177497645603e+01 2.427796014208508102e-01
5.966716941251091339e+04 2.024098828385843518e+01 2.457830585602372997e-01
5.966716944731825788e+04 2.031216840032005777e+01 2.465613064774299645e-01
5.966716948212560237e+04 1.991642091634899003e+01 2.436110899583041611e-01
5.966716951693294686e+04 2.015138310893512852e+01 2.452172106021678344e-01
5.966716955174029135e+04 2.017887559720915647e+01 2.449016431684057360e-01
5.966716958654763584e+04 1.959592000094171738e+01 2.400497158879667248e-01
5.966716962135498034e+04 2.027404209653423095e+01 2.557664620806408551e-01
5.966716965616232483e+04 2.001639344262295239e+01 2.531378167433974147e-01
5.966716969096966932e+04 2.029981495909622069e+01 2.522471562512028642e-01
5.966716972577701381e+04 2.011356359755505707e+01 2.473583684599184596e-01
5.966716976058435830e+04 2.034298910031405683e+01 2.551726692925542217e-01
5.966716979539170279e+04 2.026023908460573253e+01 2.500622711190363390e-01
5.966716983019904728e+04 2.028417658669347645e+01 2.562435353917250080e-01
5.966716986500638450e+04 2.009915256277535889e+01 2.532258319808660674e-01
5.966716989981372899e+04 2.047022465672304747e+01 2.584141874459616739e-01
5.966716993462107348e+04 2.007783682400750180e+01 2.493579451489788268e-01
5.966716996942841797e+04 2.026799240117879464e+01 2.504830293757162596e-01
5.966717000423576974e+04 2.029114651472728070e+01 2.507666962398933386e-01
5.966717003904311423e+04 2.016592184893391959e+01 2.480177133615625862e-01
5.966717007385045144e+04 2.024481024679483454e+01 2.515943505262264734e-01
5.966717010865779594e+04 2.037270145197228288e+01 2.535582309495478248e-01
5.966717014346514770e+04 2.007280622399131431e+01 2.522254490844447194e-01
5.966717017827249219e+04 2.024754247022550047e+01 2.600524340458098549e-01
5.966717021307982941e+04 2.010901005134138586e+01 2.586760704634009089e-01
5.966717024788717390e+04 2.015788708152529551e+01 2.600329373347788908e-01
5.966717028269451839e+04 2.035411645235094724e+01 2.531772414202709820e-01
5.966717031750186288e+04 1.991760349001654262e+01 2.550829494468102587e-01
5.966717035230920737e+04 2.041219759560679137e+01 2.593412151275736321e-01
5.966717038711655186e+04 2.023834961521105669e+01 2.672630303613223179e-01
5.966717042192389636e+04 2.007052686363031313e+01 2.628762812280796002e-01
5.966717045673124085e+04 2.022812124740730155e+01 2.744155440037661098e-01
5.966717049153858534e+04 2.021988576728746523e+01 2.667121487241916333e-01
5.966717052634592983e+04 2.014977054142459423e+01 2.556424529076398167e-01
5.966717056115327432e+04 1.981994890987940394e+01 2.435854574250342353e-01
5.966717059596061881e+04 1.991108663905580300e+01 2.467133278533769070e-01
5.966717063076796330e+04 1.997047232304356612e+01 2.485583379389002256e-01
5.966717066557530779e+04 2.021669544346888969e+01 2.480525041984092127e-01
5.966717070038265229e+04 1.977545991722685770e+01 2.402337238331522795e-01
5.966717073518999678e+04 1.987280296577125327e+01 2.409381838350094507e-01
5.966717076999734127e+04 2.011836616244059783e+01 2.488494272591757484e-01
5.966717080480468576e+04 2.002985797483987440e+01 2.449965440475627698e-01
5.966717083961203025e+04 2.016815308264472861e+01 2.515155292924901032e-01
5.966717087441937474e+04 1.983526004643258744e+01 2.440912813958027450e-01
5.966717090922671923e+04 1.983746681113002808e+01 2.463831186690939312e-01
5.966717094403406372e+04 2.011606046234480161e+01 2.540553726287388403e-01
5.966717097884140821e+04 1.990025464853697201e+01 2.509472058573696263e-01
5.966717101364875271e+04 2.039153931937108410e+01 2.569783435514093051e-01
5.966717104845609720e+04 2.044282292515495314e+01 2.547976141105084413e-01
5.966717108326344169e+04 2.039906472082775579e+01 2.542682258112697880e-01
5.966717111807078618e+04 1.987486437181795651e+01 2.474256039557976850e-01
5.966717115287813067e+04 2.020346876895088073e+01 2.583526639302103356e-01
5.966717118768547516e+04 1.991262947873979883e+01 2.565801539857335278e-01
5.966717122249281965e+04 2.003779327533731092e+01 2.471056933843389647e-01
5.966717125730016414e+04 2.009512548262548037e+01 2.501983121287489342e-01
5.966717129210750863e+04 1.987744242221318558e+01 2.465217625582619976e-01
5.966717132691485313e+04 2.016371225081595142e+01 2.516771138020061360e-01
5.966717136172219762e+04 2.068023880298753525e+01 2.649589359132678568e-01
5.966717139652954211e+04 1.971943588528087332e+01 2.408568644454880670e-01
5.966717143133688660e+04 1.975025480575505910e+01 2.497354176811608373e-01
5.966717146614423109e+04 2.008061622748539321e+01 2.547318729151183958e-01
5.966717150095157558e+04 1.971650137411877068e+01 2.480914174872780320e-01
5.966717153575892007e+04 1.996709585121602260e+01 2.448086455321904220e-01
5.966717157056626456e+04 1.996861456226524112e+01 2.509342196664868796e-01
5.966717160537360905e+04 1.980749885688157264e+01 2.474181490182184862e-01
5.966717164018095355e+04 1.990603206121658175e+01 2.461252476981409254e-01
5.966717167498829804e+04 1.969375582701823646e+01 2.409497532403958309e-01
5.966717170979564253e+04 1.993415891178138821e+01 2.456965984134952541e-01
5.966717174460298702e+04 1.984263646472948750e+01 2.416383278681896452e-01
5.966717177941032423e+04 1.964624989454146586e+01 2.423269759749895336e-01
5.966717181421766873e+04 1.987489311802213265e+01 2.455025328682224894e-01
5.966717184902502049e+04 1.945694400056816420e+01 2.362860869759561278e-01
5.966717188383236498e+04 1.968113608784977231e+01 2.445640063407694131e-01
5.966717191863970947e+04 1.978238485318706097e+01 2.437501229812287507e-01
5.966717195344705397e+04 1.995551410528369018e+01 2.416876472472068160e-01
5.966717198825439846e+04 1.989044509674713979e+01 2.469236284399761450e-01
5.966717202306174295e+04 2.012135637908305341e+01 2.558043720206357174e-01
5.966717205786908744e+04 2.046826189331459389e+01 2.634327356795335140e-01
5.966717209267643193e+04 2.043037585098917930e+01 2.534176172882947053e-01
5.966717212748377642e+04 1.998415128643708982e+01 2.448381346279806248e-01
5.966717216229112091e+04 2.022079930411250004e+01 2.628746545099757137e-01
5.966717219709846540e+04 2.025165667211823717e+01 2.526294175833192490e-01
5.966717223190580989e+04 2.039596124153526446e+01 2.511386401515698918e-01
5.966717226671315439e+04 2.031213169044951883e+01 2.502351751870147134e-01
5.966717230152049888e+04 2.015445627971354625e+01 2.491119714088256276e-01
5.966717233632784337e+04 2.045939777663255654e+01 2.534361208373774321e-01
5.966717237113518786e+04 1.983272248514393610e+01 2.444791496036635425e-01
5.966717240594253235e+04 2.041091392096815937e+01 2.499798329813141540e-01
5.966717244074987684e+04 2.005640190154287694e+01 2.446499287541436529e-01
5.966717247555722133e+04 2.035243374961925156e+01 2.574824076327336120e-01
5.966717251036456582e+04 2.014602082015858642e+01 2.501173872871501613e-01
5.966717254517191031e+04 1.979344325107462765e+01 2.411534343063397867e-01
5.966717257997925481e+04 1.967682992368600381e+01 2.386816596386358569e-01
5.966717261478659930e+04 2.026244188471399355e+01 2.475592795244411226e-01
5.966717264959394379e+04 1.992957290379840529e+01 2.474089127660280829e-01
5.966717268440128100e+04 1.985629082304079418e+01 2.448271882188343962e-01
5.966717271920862549e+04 1.951893723252496216e+01 2.410076865224710652e-01
5.966717275401597726e+04 1.972415591805766155e+01 2.465043232404361684e-01
5.966717278882332175e+04 1.968962720919693865e+01 2.419804398533620671e-01
5.966717282363065897e+04 2.040218999704054426e+01 2.601777857619047007e-01
5.966717285843800346e+04 2.034701968871213396e+01 2.617562654530079524e-01
5.966717289324535523e+04 2.024894845917078712e+01 2.580737509903605065e-01
5.966717292805269972e+04 2.014135354813589274e+01 2.533255275282181862e-01
5.966717296286004421e+04 1.957495085582777961e+01 2.452598566189729268e-01
5.966717299766738870e+04 2.002588496114210770e+01 2.552881252295697845e-01
5.966717303247472591e+04 1.967933882327704254e+01 2.453789982041574835e-01
5.966717306728207041e+04 2.001533096855648353e+01 2.554974654712182103e-01
5.966717310208941490e+04 1.986659773735527779e+01 2.486508887514149169e-01
5.966717313689675939e+04 2.034243664314944411e+01 2.570013121903059194e-01
5.966717317170410388e+04 2.040575091575091804e+01 2.643325151431957232e-01
5.966717320651144837e+04 2.044677714146460445e+01 2.608803782180869058e-01
5.966717324131880014e+04 2.016950497466886461e+01 2.523125508824521357e-01
5.966717327612614463e+04 2.066060318924782280e+01 2.637514365427541807e-01
5.966717331093348184e+04 2.056578148428109287e+01 2.569800804285244378e-01
5.966717334574082633e+04 2.026603331187054380e+01 2.539799500481166872e-01
5.966717338054817810e+04 2.011596751541796380e+01 2.534221363946175254e-01
5.966717341535552259e+04 1.980944284593251226e+01 2.484893479139623496e-01
5.966717345016285981e+04 2.040829002873387665e+01 2.647248538202668366e-01
5.966717348497020430e+04 2.067926772445251160e+01 2.687021249259732847e-01
5.966717351977755607e+04 2.039908306689991946e+01 2.606669650670955796e-01
5.966717355458490056e+04 2.060488845828376725e+01 2.633007416779511445e-01
5.966717358939223777e+04 2.006743030041063136e+01 2.602976055324964233e-01
5.966717362419958226e+04 2.009936816524908565e+01 2.483590674587048686e-01
5.966717365900692675e+04 1.985177224917151051e+01 2.462742277684946135e-01
5.966717369381427125e+04 1.977202041643809594e+01 2.411091368643020760e-01
5.966717372862161574e+04 2.015178196562024127e+01 2.558777831942025682e-01
5.966717376342896023e+04 2.062251557584356121e+01 2.608006165461485559e-01
5.966717379823630472e+04 2.033453978235172599e+01 2.621908495911940973e-01
5.966717383304364921e+04 1.994849434855200698e+01 2.501258510713129657e-01
5.966717386785100098e+04 2.045686054677393884e+01 2.561689494565930758e-01
5.966717390265834547e+04 2.040090427688565100e+01 2.557677269147664578e-01
5.966717393746568268e+04 2.049009277707831700e+01 2.837415000854043301e-01
5.966717397227302718e+04 2.041310370921873130e+01 2.572061779676798055e-01
5.966717400708037167e+04 1.995096633937743391e+01 2.469173238794709346e-01
5.966717404188771616e+04 2.010768047863329855e+01 2.464369944810341218e-01
5.966717407669506065e+04 2.014059573439671169e+01 2.453531742702751706e-01
5.966717411150240514e+04 2.023313844855644561e+01 2.513964115115658315e-01
5.966717414630974963e+04 2.026585724529356725e+01 2.511701768520691602e-01
5.966717418111709412e+04 2.023298511047070036e+01 2.549966249847120947e-01
5.966717421592443861e+04 2.036548814200494562e+01 2.552083326457578183e-01
5.966717425073178310e+04 2.045446809545227751e+01 2.574398446774143201e-01
5.966717428553912760e+04 2.024270893789901393e+01 2.486705226941690605e-01
5.966717432034647209e+04 2.054502445575172231e+01 2.530326204386209032e-01
5.966717435515381658e+04 2.019996618316646675e+01 2.500234941002569267e-01
5.966717438996116107e+04 2.012180216375826092e+01 2.541175101993292107e-01
5.966717442476850556e+04 2.056676513849918919e+01 2.668612284688882674e-01
5.966717445957585005e+04 2.063745645029774423e+01 2.613427054871463873e-01
5.966717449438319454e+04 2.049784556627331966e+01 2.684067087078266245e-01
5.966717452919053903e+04 1.988695579986005768e+01 2.460414585560528056e-01
5.966717456399788352e+04 2.055617348508151210e+01 2.600532818976108440e-01
5.966717459880522802e+04 2.051070347724044041e+01 2.520036025589926232e-01
5.966717463361257251e+04 2.005975268090039521e+01 2.430516027501402054e-01
5.966717466841991700e+04 2.010235946425999742e+01 2.527712195558915464e-01
5.966717470322726149e+04 2.018331086286594456e+01 2.475962349223014280e-01
5.966717473803460598e+04 2.023761159504102380e+01 2.436425976782256309e-01
5.966717477284195047e+04 2.050585359892459891e+01 2.534987571905673032e-01
5.966717480764929496e+04 2.064221842289762421e+01 2.532752480190916811e-01
5.966717484245663945e+04 2.066466405708056797e+01 2.530555001005823645e-01
5.966717487726398394e+04 2.022712793983810187e+01 2.552012971419587162e-01
5.966717491207132844e+04 2.074222804329560788e+01 2.599117399644856330e-01
5.966717494687867293e+04 2.065808655755498080e+01 2.551618049021321943e-01
5.966717498168601742e+04 2.016655854297316353e+01 2.492781577699757778e-01
5.966717501649336191e+04 2.018985046480422696e+01 2.462863152615390183e-01
5.966717505130070640e+04 2.002893510218716600e+01 2.435281597784522967e-01
5.966717508610805089e+04 1.999255757460287342e+01 2.429230784635853790e-01
5.966717512091539538e+04 2.083589068402466182e+01 2.569797341479924113e-01
5.966717515572273987e+04 2.060678623245833307e+01 2.568533544049058093e-01
5.966717519053008436e+04 2.073471610376896734e+01 2.526131328978993285e-01
5.966717522533742886e+04 2.038696028464275400e+01 2.511262993381448427e-01
5.966717526014477335e+04 2.087690047741461541e+01 2.614455930803923356e-01
5.966717529495211784e+04 2.081010704749773410e+01 2.542488840526936356e-01
5.966717532975946233e+04 2.081294234130719190e+01 2.592893350495759641e-01
5.966717536456680682e+04 2.015569739952718820e+01 2.431017583652390623e-01
5.966717539937415131e+04 2.047682103232030570e+01 2.486504779738343829e-01
5.966717543418149580e+04 2.038140894051730712e+01 2.480653607469047173e-01
5.966717546898884029e+04 2.023582602840205524e+01 2.503356685955497318e-01
5.966717550379618478e+04 2.099124246049856168e+01 2.643099030944999206e-01
5.966717553860352928e+04 2.078132051044941520e+01 2.608517422389743934e-01
5.966717557341087377e+04 2.023892513839808061e+01 2.501621507959492230e-01
5.966717560821821826e+04 2.038205087882709776e+01 2.521461635537775026e-01
5.966717564302556275e+04 2.025888752497172263e+01 2.457987545845554955e-01
5.966717567783290724e+04 2.041009876301765047e+01 2.523856841061363765e-01
5.966717571264025173e+04 1.990931390059774486e+01 2.409895997829674674e-01
5.966717574744759622e+04 2.073349295287932392e+01 2.610197106499010378e-01
5.966717578225494071e+04 2.042614860893417017e+01 2.557335540257133499e-01
5.966717581706228520e+04 2.026429755867294702e+01 2.472473103833974228e-01
5.966717585186962970e+04 2.040408439441471344e+01 2.511927419317804833e-01
5.966717588667697419e+04 2.035313611774452625e+01 2.494444017915647960e-01
5.966717592148431868e+04 2.005884046842004409e+01 2.424595881578406054e-01
5.966717595629166317e+04 2.022987657308809517e+01 2.470181585486663500e-01
5.966717599109900766e+04 2.012881908788885355e+01 2.442016996812897689e-01
5.966717602590635215e+04 2.049155896508758801e+01 2.566564484209570285e-01
5.966717606071369664e+04 1.973281353213173261e+01 2.346388634647149640e-01
5.966717609552104113e+04 2.013009029372512870e+01 2.433181076379246355e-01
5.966717613032838563e+04 2.035736085405763163e+01 2.489813633225095024e-01
5.966717616513573012e+04 2.004559806946562261e+01 2.481325178141674248e-01
5.966717619994307461e+04 2.069953587649847293e+01 2.544300277848376424e-01
5.966717623475041910e+04 1.998262673253081445e+01 2.470454605095738776e-01
5.966717626955776359e+04 1.978741419851316863e+01 2.449246134406454223e-01
5.966717630436510808e+04 2.025391906450871105e+01 2.522224609365394388e-01
5.966717633917245257e+04 1.994855489264406501e+01 2.426375402883785282e-01
5.966717637397979706e+04 2.046678919316302370e+01 2.566335608762748688e-01
5.966717640878714155e+04 2.053622109694344644e+01 2.510186133379694318e-01
5.966717644359448605e+04 2.006410210231843294e+01 2.426738765034223144e-01
5.966717647840183054e+04 2.004307563126012326e+01 2.476475832846570801e-01
5.966717651320917503e+04 2.052277123478857135e+01 2.595881544020974263e-01
5.966717654801651952e+04 2.035440742147767779e+01 2.521001364133934608e-01
5.966717658282386401e+04 2.023285358595979844e+01 2.462549048015617026e-01
5.966717661763120850e+04 1.988942497635494888e+01 2.448448341069327794e-01
5.966717665243855299e+04 1.983186208205784951e+01 2.443094871926110023e-01
5.966717668724589748e+04 1.994849112390620149e+01 2.490463707701716933e-01
5.966717672205324197e+04 2.066107958787517163e+01 2.642663415896212009e-01
5.966717675686058647e+04 1.978875855210342749e+01 2.417312073043816345e-01
5.966717679166793096e+04 2.023220714987089508e+01 2.443359103494434914e-01
5.966717682647527545e+04 2.030242321573248887e+01 2.472345434180347468e-01
5.966717686128261994e+04 2.006975784927452011e+01 2.435586404182773779e-01
5.966717689608996443e+04 1.975122891795707858e+01 2.445566010152269432e-01
5.966717693089730892e+04 1.986570915619389410e+01 2.419328357138945118e-01
5.966717696570465341e+04 2.020725768061810967e+01 2.529891042335039031e-01
5.966717700051199790e+04 1.963784772103957010e+01 2.462573939221260055e-01
5.966717703531934239e+04 2.003682480829190382e+01 2.486829023405816574e-01
5.966717707012668689e+04 2.005721510410995378e+01 2.420428642544537046e-01
5.966717710493403138e+04 1.988462877796323269e+01 2.466839537369221458e-01
5.966717713974137587e+04 1.998248882265275483e+01 2.459739922219746633e-01
5.966717717454872036e+04 1.992506562151666571e+01 2.434463822580658632e-01
5.966717720935606485e+04 1.992860059079228563e+01 2.439248330747939564e-01
5.966717724416340934e+04 1.997665482491118638e+01 2.479198150227849562e-01
5.966717727897075383e+04 2.044677983704454505e+01 2.606838460197715146e-01
5.966717731377809832e+04 1.999947862988784664e+01 2.447334012752763466e-01
5.966717734858544281e+04 1.977071783597782328e+01 2.478194122994222537e-01
5.966717738339278731e+04 2.003862023637093870e+01 2.482911358932436974e-01
5.966717741820013180e+04 1.995945373831210290e+01 2.498568857108278973e-01
5.966717745300747629e+04 2.019889010008918717e+01 2.477145982876362007e-01
5.966717748781482078e+04 2.011280510332257876e+01 2.472025021533169609e-01
5.966717752262216527e+04 1.962435728805452584e+01 2.376585029426086793e-01
5.966717755742950976e+04 1.995566406487829170e+01 2.442658624246450694e-01
5.966717759223685425e+04 1.936077851340564493e+01 2.301105176937051078e-01
5.966717762704419874e+04 1.955551158914589038e+01 2.349549483727986221e-01
5.966717766185154323e+04 1.966238310708898851e+01 2.381459667032757577e-01
5.966717769665888773e+04 2.007442513171500309e+01 2.481021886747860894e-01
5.966717773146623222e+04 2.021149684010042691e+01 2.545980703945217583e-01
5.966717776627357671e+04 1.980333061264268224e+01 2.399454620012042017e-01
5.966717780108092120e+04 1.933945685001545556e+01 2.370476717122627641e-01
5.966717783588826569e+04 1.964281337482428569e+01 2.464321462968122045e-01
5.966717787069561018e+04 1.963705252471537932e+01 2.424084565314613138e-01
5.966717790550295467e+04 1.964678281744444277e+01 2.386159392232234111e-01
5.966717794031029916e+04 1.957565532727338464e+01 2.403816786441009823e-01
5.966717797511764365e+04 1.945914696504842922e+01 2.369142887394536379e-01
5.966717800992498815e+04 1.936718815560750429e+01 2.313407224030342157e-01
5.966717804473233264e+04 1.955875775803308159e+01 2.470118772760511450e-01
5.966717807953967713e+04 1.959926369515066469e+01 2.444164344818468282e-01
5.966717811434702162e+04 1.973893019038984420e+01 2.408908456673913845e-01
5.966717814915436611e+04 1.965770460165249389e+01 2.340600602797738017e-01
5.966717818396171060e+04 1.955092870701876961e+01 2.372110986973048619e-01
5.966717821876905509e+04 1.935319388267955887e+01 2.339369760832734624e-01
5.966717825357639958e+04 1.925519203075348429e+01 2.324336675984669809e-01
5.966717828838374407e+04 1.919466029799671958e+01 2.295520602348958827e-01
5.966717832319108857e+04 1.949401302092734767e+01 2.350622290009720672e-01
5.966717835799843306e+04 1.972875366107520279e+01 2.403408864170678283e-01
5.966717839280577755e+04 1.965590812276115784e+01 2.385255693963611312e-01
5.966717842761312204e+04 1.956025813651636724e+01 2.381659685727016140e-01
5.966717846242046653e+04 1.956910490507667433e+01 2.350643883629322528e-01
5.966717849722781102e+04 1.950994769457497569e+01 2.345079713738935645e-01
5.966717853203515551e+04 1.949078799724906830e+01 2.344706957382889367e-01
5.966717856684250000e+04 1.936303646144650159e+01 2.335941153990119812e-01
5.966717860164984450e+04 1.934380789511187260e+01 2.363774511683553181e-01
5.966717863645718899e+04 1.977263610837618302e+01 2.392936446310895693e-01
5.966717867126453348e+04 1.927465007404576269e+01 2.302838343951928712e-01
5.966717870607187797e+04 1.967560943055100608e+01 2.426603300816009834e-01
5.966717874087922246e+04 1.971676752857754167e+01 2.416401892882367175e-01
5.966717877568656695e+04 2.005879532882605787e+01 2.512077566402560747e-01
5.966717881049391144e+04 1.988733571841306258e+01 2.459998190809792595e-01
5.966717884530125593e+04 1.969705058215372873e+01 2.453366119360430586e-01
5.966717888010860042e+04 1.900245417325765374e+01 2.284496180876401106e-01
5.966717891491594492e+04 2.041547088281942379e+01 2.518194184862403429e-01
5.966717894972328941e+04 1.939892712285751841e+01 2.321826589248077444e-01
5.966717898453063390e+04 1.982105953349441663e+01 2.405610917452519759e-01
5.966717901933797839e+04 1.997974100649311069e+01 2.475411120475905502e-01
5.966717905414532288e+04 1.969316954967491284e+01 2.378388898748543256e-01
5.966717908895266737e+04 1.950437761705367379e+01 2.345825868383914214e-01
5.966717912376001186e+04 1.999971928282865719e+01 2.453808474191107036e-01
5.966717915856735635e+04 1.951237046248593643e+01 2.400193496180488273e-01
5.966717919337470084e+04 1.963929081389814613e+01 2.440518548295265155e-01
5.966717922818204534e+04 2.005693355923113685e+01 2.450140546943211373e-01
5.966717926298938983e+04 1.996916657569472164e+01 2.427918509844679829e-01
5.966717929779673432e+04 1.983045845479293945e+01 2.404389609757403012e-01
5.966717933260407881e+04 2.007326549940503924e+01 2.428458259731844371e-01
5.966717936741142330e+04 2.033794386077274297e+01 2.492144791691821570e-01
5.966717940221876779e+04 1.987730815094975867e+01 2.412206678809616922e-01
5.966717943702611228e+04 1.981613440509812563e+01 2.416809695811891479e-01
5.966717947183345677e+04 1.968920232879179011e+01 2.393482954982168176e-01
5.966717950664080126e+04 2.004238517128337449e+01 2.498223584704542533e-01
5.966717954144814576e+04 2.016516676144090070e+01 2.492472909382241752e-01
5.966717957625549025e+04 2.005291226345539357e+01 2.486117844776269403e-01
5.966717961106283474e+04 2.018919252055368574e+01 2.488341924494287538e-01
5.966717964587017923e+04 1.990968040759610602e+01 2.463502956771683183e-01
5.966717968067752372e+04 1.949288964055167739e+01 2.379259463258207030e-01
5.966717971548486821e+04 1.963752563552248986e+01 2.452183847743970857e-01
5.966717975029221270e+04 2.011916655471011595e+01 2.457639904163639311e-01
5.966717978509955719e+04 1.992999429466247463e+01 2.451228530133983952e-01
5.966717981990690168e+04 2.007466973004020616e+01 2.492207703340726943e-01
5.966717985471424618e+04 1.973476728554300053e+01 2.403429284532958010e-01
5.966717988952159067e+04 1.992036758964502496e+01 2.486259926329568160e-01
5.966717992432893516e+04 1.974621403028776001e+01 2.441407415675128090e-01
5.966717995913627965e+04 2.014203217715788696e+01 2.486478097977628809e-01
5.966717999394362414e+04 2.004534670417023179e+01 2.531578696876156109e-01
5.966718002875096863e+04 2.013622052067381318e+01 2.569083214231969725e-01
5.966718006355831312e+04 1.990287304179519978e+01 2.510787964868588795e-01
5.966718009836565761e+04 2.001837267141324617e+01 2.486949441739433331e-01
5.966718013317300210e+04 2.045867615447335197e+01 2.596230315534077127e-01
5.966718016798034660e+04 2.008611524299544016e+01 2.529011500597618256e-01
5.966718020278769109e+04 1.997017732078064611e+01 2.491496681251683387e-01
5.966718023759503558e+04 2.002245444026612731e+01 2.526182956812563773e-01
5.966718027240238007e+04 1.975706948532478435e+01 2.555994604578954998e-01
5.966718030720972456e+04 2.026640021381019352e+01 2.600466726749845470e-01
5.966718034201706905e+04 2.013259461095973180e+01 2.520478291704891238e-01
5.966718037682441354e+04 2.032628009577170403e+01 2.611443593754775305e-01
5.966718041163175803e+04 1.998530260752429299e+01 2.537368938045411193e-01
5.966718044643910252e+04 2.001959298549469324e+01 2.511022444726974112e-01
5.966718048124644702e+04 2.040877776822663847e+01 2.577161872233441620e-01
5.966718051605379151e+04 2.019355382245330688e+01 2.586580529409955309e-01
5.966718055086113600e+04 2.055021310766570153e+01 2.620149922787878838e-01
5.966718058566848049e+04 2.014162943847305343e+01 2.486032478672592638e-01
5.966718062047582498e+04 2.030277947838863639e+01 2.630218740035150660e-01
5.966718065528316947e+04 1.959382638782282271e+01 2.432732046842845108e-01
5.966718069009051396e+04 2.010669930306026387e+01 2.551740978483430511e-01
5.966718072489785845e+04 1.996964554602165620e+01 2.604150218498303970e-01
5.966718075970520295e+04 2.049591854217914388e+01 2.653401205816368624e-01
5.966718079451254744e+04 2.011951806064121584e+01 2.530338452961606865e-01
5.966718082931989193e+04 2.044366257511044438e+01 2.644270988221342766e-01
5.966718086412723642e+04 2.060666271253460025e+01 2.640320990363507758e-01
5.966718089893458091e+04 1.986111144286925878e+01 2.455740248256718383e-01
5.966718093374192540e+04 2.003436644740001071e+01 2.536347945383218838e-01
5.966718096854926989e+04 2.030537974683544178e+01 2.576178518384019678e-01
5.966718100335661438e+04 2.025405287517871500e+01 2.637995003287539331e-01
5.966718103816395887e+04 1.977201170324918778e+01 2.549671758523278653e-01
5.966718107297130337e+04 2.010825776810542820e+01 2.515750222130122005e-01
5.966718110777864786e+04 2.047720995322915272e+01 2.579925395391602372e-01
5.966718114258599235e+04 2.041790787774429461e+01 2.567372667795739249e-01
5.966718117739333684e+04 2.014557778426791046e+01 2.514735549467240761e-01
5.966718121220068133e+04 2.007110873812326446e+01 2.489014829500247883e-01
5.966718124700802582e+04 1.990242814966559948e+01 2.479975608918651153e-01
5.966718128181537031e+04 2.002009598444808702e+01 2.497832942580756332e-01
5.966718131662271480e+04 1.962657023220403474e+01 2.456746732397082911e-01
5.966718135143005929e+04 1.995761857920875215e+01 2.496989063574610590e-01
5.966718138623740379e+04 1.999535358941299634e+01 2.471294894453466284e-01
5.966718142104474828e+04 1.990859311728656067e+01 2.485960756139787564e-01
5.966718145585209277e+04 1.971173007792708987e+01 2.470799519489811358e-01
5.966718149065943726e+04 1.975155368753816987e+01 2.483526388507576732e-01
5.966718152546678175e+04 1.964563945121366473e+01 2.411567881944371439e-01
5.966718156027412624e+04 1.992979662294404264e+01 2.511906117625180013e-01
5.966718159508147073e+04 1.990727087526980554e+01 2.536257937249580263e-01
5.966718162988881522e+04 1.990820557323305451e+01 2.436324724853211610e-01
5.966718166469615971e+04 1.971599191010160013e+01 2.435979199348967394e-01
5.966718169950350421e+04 1.997584365137169371e+01 2.497384510677984060e-01
5.966718173431084870e+04 2.005303791188179829e+01 2.508679907572520240e-01
5.966718176911819319e+04 1.975784066006442430e+01 2.442535666552465012e-01
5.966718180392553768e+04 2.020818162872519252e+01 2.526109794083798987e-01
5.966718183873288217e+04 1.958347032616205396e+01 2.443180100109400565e-01
5.966718187354022666e+04 2.020017721332053640e+01 2.480838840576771454e-01
5.966718190834757115e+04 1.984561319340329533e+01 2.417120633230474547e-01
5.966718194315491564e+04 1.983239123607990706e+01 2.436916314253453342e-01
5.966718197796226013e+04 2.024916866633372692e+01 2.549328537204925693e-01
5.966718201276960463e+04 2.013330652825499101e+01 2.465524928737523602e-01
5.966718204757694184e+04 2.011116011270366144e+01 2.454156432270105381e-01
5.966718208238428633e+04 2.015524291695064107e+01 2.562002535472323594e-01
5.966718211719163810e+04 1.996297860020748516e+01 2.508862163664755673e-01
5.966718215199898259e+04 2.023524906077885532e+01 2.540376667190968885e-01
5.966718218680632708e+04 2.004902601330913470e+01 2.436218106178296705e-01
5.966718222161367157e+04 1.999120160884866948e+01 2.467465503379612790e-01
5.966718225642101606e+04 2.008715923228370315e+01 2.470077029281596004e-01
5.966718229122836055e+04 2.054898466792887035e+01 2.619208194368009557e-01
5.966718232603570505e+04 2.017405551272166520e+01 2.481408194629187713e-01
5.966718236084304954e+04 2.003058933695090715e+01 2.446241475410050603e-01
5.966718239565038675e+04 2.036765948070072341e+01 2.546969233269110733e-01
5.966718243045773124e+04 2.012225659866576422e+01 2.454093244328003076e-01
5.966718246526508301e+04 2.045209954485391535e+01 2.526400208737983877e-01
5.966718250007242750e+04 1.987496110858483078e+01 2.398863304260594742e-01
5.966718253487976472e+04 2.022754955960497725e+01 2.493059575734938027e-01
5.966718256968710921e+04 1.997200076383252920e+01 2.436868177239541189e-01
5.966718260449446097e+04 2.014910128250069477e+01 2.465068878180844136e-01
5.966718263930180547e+04 2.000037274847894508e+01 2.453452770463721566e-01
5.966718267410914996e+04 2.004551453583406939e+01 2.461533077029993133e-01
5.966718270891649445e+04 1.986110072489114486e+01 2.415755305117552876e-01
5.966718274372383894e+04 2.000986897871206693e+01 2.454916551685747961e-01
5.966718277853118343e+04 2.013834446646602316e+01 2.524475201886048348e-01
5.966718281333852065e+04 1.974608507829843518e+01 2.478665015367081115e-01
5.966718284814586514e+04 1.982760030298294041e+01 2.453709990643839767e-01
5.966718288295321690e+04 2.020707107753245779e+01 2.548319345546946058e-01
5.966718291776056139e+04 2.006884606533350990e+01 2.496207821016704076e-01
5.966718295256790589e+04 2.028451599393991600e+01 2.507885769019376210e-01
5.966718298737525038e+04 2.026051557042357487e+01 2.582130769001118042e-01
5.966718302218258759e+04 2.007061836809366895e+01 2.515976383498776392e-01
5.966718305698993208e+04 1.954715786203352579e+01 2.402633155935306741e-01
5.966718309179728385e+04 1.992389597644749699e+01 2.430305180065374104e-01
5.966718312660462834e+04 1.956449813457455278e+01 2.358606704473467097e-01
5.966718316141196556e+04 1.934491698188802644e+01 2.321346490388870309e-01
5.966718319621931005e+04 1.994253738590017733e+01 2.450330905361441103e-01
5.966718323102666182e+04 1.988658964609534863e+01 2.417332360862393947e-01
5.966718326583400631e+04 1.952457661628380592e+01 2.345522086647533477e-01
5.966718330064134352e+04 1.978467109087386078e+01 2.378580811542480855e-01
5.966718333544868801e+04 1.986330479681430106e+01 2.386686718824623243e-01
5.966718337025603978e+04 1.975037985673974461e+01 2.371672958503528716e-01
5.966718340506338427e+04 1.983997610309806348e+01 2.389165104332501843e-01
5.966718343987072876e+04 2.028341179385530424e+01 2.442913745926455216e-01
5.966718347467807325e+04 1.973680984544383676e+01 2.385597638502204576e-01
5.966718350948541774e+04 2.025040124447517442e+01 2.484875041894877568e-01
5.966718354429276224e+04 1.963531179922706116e+01 2.395171853714012367e-01
5.966718357910010673e+04 1.980583779343006512e+01 2.429593949258628816e-01
5.966718361390745122e+04 1.986670116990034174e+01 2.484403571831995117e-01
5.966718364871478843e+04 2.037399803034269752e+01 2.553694941365852178e-01
5.966718368352213292e+04 1.982660246328066478e+01 2.451984943653629234e-01
5.966718371832947741e+04 2.057783473727432266e+01 2.621973044028929056e-01
5.966718375313682191e+04 1.962855612427091856e+01 2.474510780363516904e-01
5.966718378794416640e+04 1.976615584010368565e+01 2.448583454387135705e-01
5.966718382275151089e+04 2.037795993836671826e+01 2.600334354342124232e-01
5.966718385755886266e+04 2.025488528066476590e+01 2.533640849502152848e-01
5.966718389236620715e+04 2.034737583569160080e+01 2.496450868951968494e-01
5.966718392717354436e+04 1.981737207222450436e+01 2.415363357550692480e-01
5.966718396198088885e+04 1.991689811431076862e+01 2.417601416196227815e-01
5.966718399678824062e+04 2.000753254082170685e+01 2.425955444032147357e-01
5.966718403159558511e+04 1.959980651402772978e+01 2.343371355628226793e-01
5.966718406640292233e+04 2.035042735042734918e+01 2.500149396640494182e-01
5.966718410121026682e+04 1.993729140624051510e+01 2.399282013406021929e-01
5.966718413601761858e+04 1.985259691878770383e+01 2.453067682859329246e-01
5.966718417082496308e+04 2.000321378383332060e+01 2.452126932847131235e-01
5.966718420563230029e+04 1.995722553150273626e+01 2.407907472767751578e-01
5.966718424043964478e+04 1.966969946627503063e+01 2.420142865200484161e-01
5.966718427524698927e+04 1.992936080882175531e+01 2.438916959471328916e-01
5.966718431005433376e+04 1.978674034485259980e+01 2.412726399662648569e-01
5.966718434486168553e+04 1.981415416551008590e+01 2.413992046316940920e-01
5.966718437966903002e+04 2.012716621918476889e+01 2.475990718832464521e-01
5.966718441447636724e+04 2.027638481810792825e+01 2.518801802331646078e-01
5.966718444928371173e+04 1.984359036144578070e+01 2.387642667372712468e-01
5.966718448409105622e+04 1.983991080847798827e+01 2.405910879000110747e-01
5.966718451889840071e+04 2.017950281769168797e+01 2.459207098728577734e-01
5.966718455370574520e+04 1.991185830081056807e+01 2.435041503808144103e-01
5.966718458851308969e+04 2.018568303740544678e+01 2.442590266918978070e-01
5.966718462332044146e+04 2.013367537199751212e+01 2.502264992849016489e-01
5.966718465812778595e+04 1.986316079625124331e+01 2.431413667634274856e-01
5.966718469293512317e+04 2.031679233873455814e+01 2.568395619192617718e-01
5.966718472774246766e+04 2.020203563595140395e+01 2.538009385167683263e-01
5.966718476254981942e+04 1.964133299936785093e+01 2.411913921410975548e-01
5.966718479735716392e+04 1.992960522338431772e+01 2.517488131396902751e-01
5.966718483216450113e+04 2.034332575711038871e+01 2.525891583414408004e-01
5.966718486697184562e+04 1.975212935063702702e+01 2.389385201020072236e-01
5.966718490177919011e+04 2.030411583517255991e+01 2.508585409845573988e-01
5.966718493658653460e+04 2.007812216565285013e+01 2.402672881504652191e-01
5.966718497139388637e+04 2.049235552933657800e+01 2.458331828687136400e-01
5.966718500620123086e+04 2.040421736793236818e+01 2.453305001078882608e-01
5.966718504100856808e+04 2.029969426410221800e+01 2.477468430017804590e-01
5.966718507581591257e+04 2.033652194046037920e+01 2.524449246555456883e-01
5.966718511062326434e+04 2.024676547557903561e+01 2.444325221526030822e-01
5.966718514543060883e+04 2.017488095525851222e+01 2.482188899975348861e-01
5.966718518023794604e+04 1.997214558191981482e+01 2.442031275162503956e-01
5.966718521504529053e+04 1.978981634669174028e+01 2.350739501192396774e-01
5.966718524985264230e+04 2.023684851733631973e+01 2.458351119522129424e-01
5.966718528465998679e+04 2.007355174658277264e+01 2.441989902742618124e-01
5.966718531946732401e+04 2.024786742600151612e+01 2.484207856287775074e-01
5.966718535427466850e+04 2.015556180187226332e+01 2.502122483666651687e-01
5.966718538908202027e+04 2.051344417583501567e+01 2.623782343358684321e-01
5.966718542388936476e+04 1.969534080076262939e+01 2.393301713334460568e-01
5.966718545869670197e+04 1.968839617790215257e+01 2.382163011798297536e-01
5.966718549350404646e+04 2.016817909058623215e+01 2.462578258582791835e-01
5.966718552831139095e+04 1.989529726005874011e+01 2.363344663551508740e-01
5.966718556311873544e+04 2.045398028434140514e+01 2.469692255049044105e-01
5.966718559792608721e+04 2.025881862336260752e+01 2.443045428497112592e-01
5.966718563273343170e+04 2.057947196603899798e+01 2.502784293523791503e-01
5.966718566754076892e+04 1.991353904357988469e+01 2.372394919450463713e-01
5.966718570234811341e+04 2.004906156201405310e+01 2.422583908261750907e-01
5.966718573715546518e+04 2.009221403241228288e+01 2.456377281649253508e-01
5.966718577196280967e+04 1.999120001923492751e+01 2.449516564197854462e-01
5.966718580677014688e+04 2.035912944265190916e+01 2.448201040320120148e-01
5.966718584157749137e+04 1.973819461786355589e+01 2.407142236896669951e-01
5.966718587638484314e+04 2.057486244204018533e+01 2.575408399092828926e-01
5.966718591119218763e+04 2.041146481128009071e+01 2.498109050244506357e-01
5.966718594599953212e+04 1.977305032082951541e+01 2.437152972676482621e-01
5.966718598080687661e+04 1.980091905778485284e+01 2.436836460327072018e-01
5.966718601561422111e+04 2.049458622875825142e+01 2.571452915432804742e-01
5.966718605042156560e+04 1.995090876154821657e+01 2.477033363980564173e-01
5.966718608522890281e+04 2.028771778079822141e+01 2.533501573358257208e-01
5.966718612003624730e+04 2.000681372549019699e+01 2.457114291411784668e-01
5.966718615484359179e+04 1.991693985090211427e+01 2.457282826167212497e-01
5.966718618965093629e+04 2.035868883119439943e+01 2.524233346097524699e-01
5.966718622445828805e+04 1.997962656812214277e+01 2.431997864509167773e-01
5.966718625926563254e+04 1.991431916383035272e+01 2.452234486417192993e-01
5.966718629407296976e+04 1.992150931572224337e+01 2.451729988749267453e-01
5.966718632888031425e+04 1.987502708689475739e+01 2.493061449081689640e-01
5.966718636368766602e+04 1.998490183782740814e+01 2.565474301617281516e-01
5.966718639849501051e+04 1.942238868081564718e+01 2.414454104786355748e-01
5.966718643330234772e+04 1.994219688239218868e+01 2.465435669882816150e-01
5.966718646810969221e+04 1.963562136234333266e+01 2.383381806795782376e-01
5.966718650291704398e+04 1.995314985006495334e+01 2.452055753003007099e-01
5.966718653772438847e+04 1.999410597221386965e+01 2.652670398184747147e-01
5.966718657253172569e+04 2.013540939860208567e+01 2.479572189488780110e-01
5.966718660733907018e+04 1.948546910618592065e+01 2.342058673649421996e-01
5.966718664214642195e+04 1.987663686880889102e+01 2.407212433610583235e-01
5.966718667695376644e+04 1.990821983849584242e+01 2.438621453377022852e-01
5.966718671176111093e+04 1.991080330394071396e+01 2.406650799666178453e-01
5.966718674656845542e+04 2.002043351869052046e+01 2.484804007013763361e-01
5.966718678137579263e+04 1.963976773794367503e+01 2.392271769756306732e-01
5.966718681618313713e+04 1.982863077514167927e+01 2.485427733742836820e-01
5.966718685099048889e+04 1.945338947867860568e+01 2.365031554914979739e-01
5.966718688579783338e+04 1.966698724498996143e+01 2.422218426473494446e-01
5.966718692060517060e+04 1.988083401531715211e+01 2.519969769544610494e-01
5.966718695541251509e+04 1.955975905909242485e+01 2.418056374446636569e-01
5.966718699021986686e+04 1.984340517500150014e+01 2.546145562332857160e-01
5.966718702502721135e+04 1.990905226336948886e+01 2.521414763811465898e-01
5.966718705983454856e+04 1.989483268836785612e+01 2.528260431118141138e-01
5.966718709464189305e+04 2.010471057689968433e+01 2.501712807649477677e-01
5.966718712944924482e+04 1.985058462718036765e+01 2.426696832783382385e-01
5.966718716425658931e+04 2.015815201411349733e+01 2.443043229858266052e-01
5.966718719906393380e+04 1.999501605000844862e+01 2.402302379517357311e-01
5.966718723387127829e+04 2.017187156366835410e+01 2.464886004457848556e-01
5.966718726867862279e+04 1.972956511292647619e+01 2.381363472603715559e-01
5.966718730348596728e+04 1.962479453033804333e+01 2.358461854942903724e-01
5.966718733829330449e+04 2.000271873157938884e+01 2.476133622303500204e-01
5.966718737310064898e+04 2.003653351849821718e+01 2.520787478382556790e-01
5.966718740790800075e+04 2.007046955245781206e+01 2.565709124128018881e-01
5.966718744271534524e+04 2.019263261296659806e+01 2.477099556434156635e-01
5.966718747752268973e+04 2.006087561314884127e+01 2.474923811157225817e-01
5.966718751233003422e+04 2.006429458610359973e+01 2.451020487849541185e-01
5.966718754713737144e+04 2.011017946633337772e+01 2.464815770321591992e-01
5.966718758194471593e+04 2.006660324661861594e+01 2.435947001695012160e-01
5.966718761675206770e+04 2.014422199233250055e+01 2.497993841368934542e-01
5.966718765155941219e+04 2.043671269454711847e+01 2.590022227336772342e-01
5.966718768636674940e+04 2.007048170163311696e+01 2.473602999663833124e-01
5.966718772117409389e+04 2.002720617693120175e+01 2.470437767846878907e-01
5.966718775598144566e+04 1.989735244109788681e+01 2.400938888895704781e-01
5.966718779078879015e+04 1.983240813847555373e+01 2.460067336991607623e-01
5.966718782559612737e+04 1.976209091789310435e+01 2.426232803961302920e-01
5.966718786040347186e+04 1.994551223157301578e+01 2.472777610282466954e-01
5.966718789521082363e+04 1.969489640499963556e+01 2.377895337213007942e-01
5.966718793001816812e+04 1.946566964499020358e+01 2.327895402289552607e-01
5.966718796482550533e+04 1.990554114767870786e+01 2.386402968934185631e-01
5.966718799963284982e+04 1.971053074978938469e+01 2.360175309466664983e-01
5.966718803444020159e+04 2.003047377964925957e+01 2.443278835088852352e-01
5.966718806924754608e+04 1.954019697114923915e+01 2.336744764239215288e-01
5.966718810405488330e+04 1.998270471219656130e+01 2.440729471380118920e-01
5.966718813886222779e+04 1.950412795455639525e+01 2.345034237128119092e-01
5.966718817366957228e+04 1.976534855080415909e+01 2.432674734713950737e-01
5.966718820847691677e+04 1.942638510605685553e+01 2.386125100373305274e-01
5.966718824328426126e+04 1.971139628285069989e+01 2.383859032228281827e-01
5.966718827809160575e+04 2.007990976743045408e+01 2.474090055963145685e-01
5.966718831289895024e+04 1.989377284928279011e+01 2.403000782896486665e-01
5.966718834770629473e+04 1.957516199477320740e+01 2.347711470175007920e-01
5.966718838251364650e+04 2.009916296549367942e+01 2.419039812958494740e-01
5.966718841732099099e+04 1.995132743362831818e+01 2.376960385553642807e-01
5.966718845212832821e+04 1.983234254983058165e+01 2.350735039080625033e-01
5.966718848693567270e+04 2.011988257598923724e+01 2.437137579888833672e-01
5.966718852174302447e+04 2.021597977988540151e+01 2.446194454511137761e-01
5.966718855655036896e+04 2.007273037168701890e+01 2.444266240550053149e-01
5.966718859135770617e+04 2.018409587386046056e+01 2.473224106479466888e-01
5.966718862616505066e+04 2.006786482631922652e+01 2.493177371756666039e-01
5.966718866097240243e+04 1.973701166980884381e+01 2.380415319981473432e-01
5.966718869577974692e+04 1.975317974562035062e+01 2.388379249020897710e-01
5.966718873058708414e+04 2.040996729213289740e+01 2.563375377420383794e-01
5.966718876539442863e+04 1.989957494567423524e+01 2.424501696000625761e-01
5.966718880020177312e+04 2.016724125373279719e+01 2.503959082211370535e-01
5.966718883500911761e+04 1.975144777848093725e+01 2.399992455469467101e-01
5.966718886981646938e+04 1.963997008653538145e+01 2.400428561632272917e-01
5.966718890462381387e+04 2.007750145999610325e+01 2.498563237139871107e-01
5.966718893943115108e+04 1.977146621945376381e+01 2.468284645756090023e-01
5.966718897423849558e+04 2.015666699014993313e+01 2.554029396169256172e-01
5.966718900904584734e+04 2.014123710087148922e+01 2.571424468816995157e-01
5.966718904385319183e+04 2.007621976860139767e+01 2.631605882256614626e-01
5.966718907866052905e+04 1.993653330769508258e+01 2.515319321221533011e-01
5.966718911346787354e+04 2.025836422101671630e+01 2.591364486961267311e-01
5.966718914827522531e+04 2.041601387163815673e+01 2.633616015232363994e-01
5.966718918308256980e+04 1.984771360816346331e+01 2.495917966502332885e-01
5.966718921788991429e+04 1.981774882426336148e+01 2.416760341791409361e-01
5.966718925269725878e+04 2.021914112815029085e+01 2.561192264331237922e-01
5.966718928750460327e+04 2.016397060606795577e+01 2.472170919163246272e-01
5.966718932231194776e+04 2.061258767301843520e+01 2.630331288577008042e-01
5.966718935711929225e+04 2.020038413075125661e+01 2.466428918607358745e-01
5.966718939192663674e+04 2.063925550759711669e+01 2.542494415202517510e-01
5.966718942673397396e+04 2.093748348703496376e+01 2.662488718123995346e-01
5.966718946154131845e+04 1.990217833146026649e+01 2.437391121654506887e-01
5.966718949634867022e+04 1.983666385325899384e+01 2.434479891009147523e-01
5.966718953115601471e+04 2.034868236869332492e+01 2.503556095803844972e-01
5.966718956596335192e+04 1.990009391457340371e+01 2.370012753714135778e-01
5.966718960077069642e+04 2.032259318184578589e+01 2.480345231840097586e-01
5.966718963557804818e+04 2.008061518667651413e+01 2.438481368622704704e-01
5.966718967038539267e+04 1.996799933207700306e+01 2.392691272652122114e-01
5.966718970519272989e+04 1.992655219224082686e+01 2.402663016699251308e-01
5.966718974000007438e+04 2.044728779076893233e+01 2.500446935797034365e-01
5.966718977480742615e+04 2.014393290291437921e+01 2.472388074989687878e-01
5.966718980961477064e+04 2.006757294189956298e+01 2.431383811716091026e-01
5.966718984442211513e+04 2.018002970465778390e+01 2.425639773795005283e-01
5.966718987922945962e+04 2.012050734830479826e+01 2.423720571575926075e-01
5.966718991403680411e+04 2.030706422242292675e+01 2.478519934739924213e-01
5.966718994884414860e+04 2.023590549646038284e+01 2.453638708960027559e-01
5.966718998365149309e+04 2.021868680716287159e+01 2.489841258091720633e-01
5.966719001845883759e+04 2.021723558488390893e+01 2.460198809221533500e-01
5.966719005326617480e+04 2.028741702243170408e+01 2.463412512410587674e-01
5.966719008807351929e+04 2.001633393829401086e+01 2.407580381481201071e-01
5.966719012288087106e+04 1.961352616619294409e+01 2.312694953184840363e-01
5.966719015768821555e+04 1.992706129800427917e+01 2.424315153518216137e-01
5.966719019249555276e+04 2.046661446292291586e+01 2.545101040394373570e-01
5.966719022730289726e+04 2.031329516539440405e+01 2.479901495438062986e-01
5.966719026211024902e+04 2.029059108242886467e+01 2.462867236335284926e-01
5.966719029691759351e+04 2.031737783428169308e+01 2.472616002955811132e-01
5.966719033172493801e+04 2.006691808240577757e+01 2.430330297056095545e-01
5.966719036653228250e+04 2.018310223382508539e+01 2.451060454985871384e-01
5.966719040133962699e+04 2.001694608611747839e+01 2.405901465772140591e-01
5.966719043614697148e+04 2.007007981783607775e+01 2.457800173395544574e-01
5.966719047095431597e+04 2.015567340087816106e+01 2.478394062797992792e-01
5.966719050576166046e+04 1.978263609020768499e+01 2.437167587904077171e-01
5.966719054056900495e+04 2.004692429498724948e+01 2.447931058432593066e-01
5.966719057537634944e+04 2.008613788895668151e+01 2.398418130639280166e-01
5.966719061018368666e+04 1.998883441937776340e+01 2.451356439781552932e-01
5.966719064499103115e+04 2.008846687164647093e+01 2.475589779386916656e-01
5.966719067979837564e+04 2.022958135667824209e+01 2.468571391524617686e-01
5.966719071460572013e+04 2.007639951331751149e+01 2.457653549702276397e-01
5.966719074941306462e+04 2.003359724280876719e+01 2.446145549671636665e-01
5.966719078422040911e+04 2.049074930049674137e+01 2.567029424031900819e-01
5.966719081902775361e+04 2.095945153522725946e+01 2.622656600716911091e-01
5.966719085383509810e+04 2.025830979795785680e+01 2.484184811477122001e-01
5.966719088864244986e+04 2.035990335246149385e+01 2.452642092144007580e-01
5.966719092344979435e+04 2.024212366603129709e+01 2.421612604868896013e-01
5.966719095825713157e+04 2.033626666015720375e+01 2.450291515160411826e-01
5.966719099306447606e+04 2.036373973004694804e+01 2.445347619709383746e-01
5.966719102787182055e+04 2.016876063579419665e+01 2.422913818155647547e-01
5.966719106267916504e+04 2.031738696889364704e+01 2.451251615223834779e-01
5.966719109748650953e+04 2.017109211548807579e+01 2.419764756585165433e-01
5.966719113229385403e+04 2.042639897479709532e+01 2.485240268223433413e-01
5.966719116710119852e+04 2.080668556082226672e+01 2.522473777224826241e-01
5.966719120190854301e+04 2.017737826275056179e+01 2.451924827313505251e-01
5.966719123671588750e+04 2.058280223309125034e+01 2.468484230587397743e-01
5.966719127152323199e+04 2.000561299143658900e+01 2.393660341805030067e-01
5.966719130633057648e+04 2.057095269820120009e+01 2.481847082025079032e-01
5.966719134113792097e+04 2.017652674061722351e+01 2.409954649148009220e-01
5.966719137594526546e+04 2.037573593047209286e+01 2.461548252128159531e-01
5.966719141075260995e+04 2.053436183410511617e+01 2.518897287376555272e-01
5.966719144555995445e+04 2.020672579722840823e+01 2.444294547699905062e-01
5.966719148036729894e+04 2.043175395858709109e+01 2.503106368163612316e-01
5.966719151517464343e+04 2.008661360521316652e+01 2.468441875028886123e-01
5.966719154998198792e+04 2.032699187984614397e+01 2.511314928470732011e-01
5.966719158478933241e+04 1.958550931713996590e+01 2.375848705951811857e-01
5.966719161959667690e+04 2.009923039335450667e+01 2.474957333008246108e-01
5.966719165440402867e+04 1.974389690967664990e+01 2.425047782551141284e-01
5.966719168921137316e+04 2.024836210577685591e+01 2.504506327757646811e-01
5.966719172401871037e+04 2.000272121949163662e+01 2.450015354358571484e-01
5.966719175882605487e+04 1.993024746607320097e+01 2.433075954944338148e-01
5.966719179363339936e+04 1.971887373515178155e+01 2.388642227843917609e-01
5.966719182844074385e+04 1.996858664143895012e+01 2.375298677739767494e-01
5.966719186324808834e+04 1.955439984836279166e+01 2.326301123609377519e-01
5.966719189805543283e+04 1.981411708879530309e+01 2.380523443050175936e-01
5.966719193286277732e+04 2.007476151474272896e+01 2.426149111035909300e-01
5.966719196767012181e+04 2.001556602639613658e+01 2.430701352252337410e-01
5.966719200247747358e+04 2.069644204251740405e+01 2.520207535033843205e-01
5.966719203728481807e+04 2.072257786000616520e+01 2.554472101234436798e-01
5.966719207209215529e+04 2.049339982760743695e+01 2.549829248917210855e-01
5.966719210689949978e+04 2.040312400616483757e+01 2.554194325498452822e-01
5.966719214170685154e+04 1.991154556833760481e+01 2.401186941078197745e-01
5.966719217651419603e+04 2.034098500548579835e+01 2.516285946269976592e-01
5.966719221132153325e+04 2.028030791307414304e+01 2.478604782519889804e-01
5.966719224612887774e+04 2.036285120804635795e+01 2.563612426073174633e-01
5.966719228093622951e+04 1.986374867210160033e+01 2.382215219796831596e-01
5.966719231574357400e+04 2.000084520647186537e+01 2.472959202544095791e-01
5.966719235055091121e+04 2.051875606669369745e+01 2.557522563596141274e-01
5.966719238535825571e+04 1.998762000703960240e+01 2.407727376379439344e-01
5.966719242016560747e+04 2.010511790054713188e+01 2.467867886582712778e-01
5.966719245497295196e+04 2.031149405606379332e+01 2.469240962737727085e-01
5.966719248978029646e+04 1.994627886673762163e+01 2.405835822110217459e-01
5.966719252458764095e+04 2.027647469929744162e+01 2.564321869081588878e-01
5.966719255939497816e+04 1.972829826769765660e+01 2.506764613393771546e-01
5.966719259420232265e+04 2.005212460470357527e+01 2.454309971463980167e-01
5.966719262900967442e+04 1.999533225833828354e+01 2.417971773190690787e-01
5.966719266381701891e+04 2.035876675077782139e+01 2.589063835616081111e-01
5.966719269862436340e+04 2.000824059641618646e+01 2.449578911427047201e-01
5.966719273343170789e+04 2.052853034473395155e+01 2.510279559782392922e-01
5.966719276823905238e+04 2.020651654850678014e+01 2.486399463559385015e-01
5.966719280304639688e+04 1.950482977413703267e+01 2.375487771888526722e-01
5.966719283785374137e+04 2.012733010421253255e+01 2.483903725522643435e-01
5.966719287266108586e+04 2.019169027384324977e+01 2.486100514502914138e-01
5.966719290746843035e+04 2.001247593752284359e+01 2.498710159083565585e-01
5.966719294227577484e+04 2.011408361073037199e+01 2.522415802219108438e-01
5.966719297708311933e+04 1.994051143354897349e+01 2.456385602633613385e-01
5.966719301189046382e+04 1.998436724865996084e+01 2.540363843445033187e-01
5.966719304669780831e+04 2.022707730212503563e+01 2.535702637946438132e-01
5.966719308150515280e+04 1.996687249564592292e+01 2.485182344710080427e-01
5.966719311631249730e+04 2.031092035072659030e+01 2.522265506922509726e-01
5.966719315111984179e+04 2.001471213022420415e+01 2.432716616052853220e-01
5.966719318592718628e+04 2.062783747774222221e+01 2.607283763390814690e-01
5.966719322073453077e+04 2.031570445633677480e+01 2.524189760697103102e-01
5.966719325554187526e+04 2.010674492517139456e+01 2.499565992122318170e-01
5.966719329034921975e+04 2.016503631605976921e+01 2.470705613433867853e-01
5.966719332515655697e+04 2.005480277024992475e+01 2.530686555432596352e-01
5.966719335996390146e+04 2.023614505176034228e+01 2.506902860568022140e-01
5.966719339477125322e+04 1.981374468694779978e+01 2.451425027082457242e-01
5.966719342957859772e+04 2.005822393258153369e+01 2.491430526030158910e-01
5.966719346438594221e+04 1.991584935742583440e+01 2.499179309166053020e-01
5.966719349919328670e+04 2.029225557472048891e+01 2.517363511616529381e-01
5.966719353400063119e+04 1.988282978051092442e+01 2.443859014871891944e-01
5.966719356880797568e+04 1.983364454252249232e+01 2.500849509001173421e-01
5.966719360361532017e+04 2.027893724097098982e+01 2.594446272501221840e-01
5.966719363842266466e+04 1.992368433899629210e+01 2.544911502160443484e-01
5.966719367323000915e+04 1.997361457998466960e+01 2.528143232252832995e-01
5.966719370803735364e+04 1.976564083157342466e+01 2.433182012155925000e-01
5.966719374284469814e+04 2.033245093219377608e+01 2.624622893971484960e-01
5.966719377765204263e+04 1.965687993518507071e+01 2.481600576353152343e-01
5.966719381245938712e+04 1.994770110710165056e+01 2.528308736352881669e-01
5.966719384726673161e+04 2.001424565060928629e+01 2.500599638593670182e-01
5.966719388207407610e+04 1.950634254570008963e+01 2.386728890110763612e-01
5.966719391688142059e+04 2.005516679625310061e+01 2.470292891005587965e-01
5.966719395168876508e+04 1.994011902570709793e+01 2.493174259515082147e-01
5.966719398649610957e+04 1.986454149113353296e+01 2.596426504426189719e-01
5.966719402130345406e+04 1.997641039516893002e+01 2.641060322062499521e-01
5.966719405611079856e+04 1.959661077844311450e+01 2.538652127150624604e-01
5.966719409091814305e+04 1.959395452562175777e+01 2.502653323285632392e-01
5.966719412572548754e+04 1.970526366985640365e+01 2.515428580999318764e-01
5.966719416053283203e+04 1.945613740293097393e+01 2.448174665134595362e-01
5.966719419534017652e+04 1.901188755768961869e+01 2.309852627932992841e-01
5.966719423014752101e+04 1.995054716380640158e+01 2.522032402034793397e-01
5.966719426495486550e+04 1.979188349277923109e+01 2.541448985121625426e-01
5.966719429976220999e+04 2.017668149279844059e+01 2.608188300979573659e-01
5.966719433456955448e+04 2.012681974344398128e+01 2.592644042502734725e-01
5.966719436937689898e+04 1.990227503331255221e+01 2.596692724571157407e-01
5.966719440418424347e+04 1.978262149137328407e+01 2.491309643498720583e-01
5.966719443899158796e+04 1.984888790907309541e+01 2.604239530866010455e-01
5.966719447379893245e+04 2.003143008749090015e+01 2.652234951676312735e-01
5.966719450860627694e+04 1.983530424093423505e+01 2.549394283101215630e-01
5.966719454341362143e+04 1.952078569193365709e+01 2.497489227669408285e-01
5.966719457822096592e+04 1.993916466000904464e+01 2.502707386521281774e-01
5.966719461302831041e+04 2.013208128458229851e+01 2.463838491042703305e-01
5.966719464783565491e+04 2.033793745346239845e+01 2.562775433897199195e-01
5.966719468264299940e+04 1.999484235110938357e+01 2.454498743423849383e-01
5.966719471745034389e+04 1.955172659140498936e+01 2.369197480411224244e-01
5.966719475225768838e+04 1.997251461271704898e+01 2.440682162152205403e-01
5.966719478706503287e+04 1.988353703251038951e+01 2.392906050790425121e-01
5.966719482187237736e+04 2.034192181688302270e+01 2.603466547488764715e-01
5.966719485667972185e+04 1.932879949895418648e+01 2.321300382942063367e-01
5.966719489148706634e+04 2.042615813305468464e+01 2.504870477973690779e-01
5.966719492629441083e+04 2.002514714410868280e+01 2.417623264781099124e-01
5.966719496110175533e+04 1.992686856849891797e+01 2.407024645910700034e-01
5.966719499590909982e+04 2.021096926127912852e+01 2.548807253922663607e-01
5.966719503071644431e+04 1.975595598016688825e+01 2.395385760618050364e-01
5.966719506552378880e+04 2.023543740340031150e+01 2.516272944048668081e-01
5.966719510033113329e+04 2.002851125671215371e+01 2.420808155408854800e-01
5.966719513513847778e+04 1.985150305222150635e+01 2.445859855455315701e-01
5.966719516994582227e+04 1.948741731377624475e+01 2.374690696775298426e-01
5.966719520475316676e+04 1.970905734144222166e+01 2.405847604007240736e-01
5.966719523956051125e+04 2.003722372066343382e+01 2.465264979833207137e-01
5.966719527436785575e+04 1.957015889792339891e+01 2.382754002548827799e-01
5.966719530917520024e+04 1.997806926901615654e+01 2.558546014031947147e-01
5.966719534398254473e+04 1.992526297930098167e+01 2.403949472592017411e-01
5.966719537878988922e+04 1.987081109089375275e+01 2.421805959775377992e-01
5.966719541359723371e+04 2.025028852056476580e+01 2.534911299595853929e-01
5.966719544840457820e+04 1.979239113384895532e+01 2.392161671500198650e-01
5.966719548321192269e+04 1.962974088923463611e+01 2.370085322621331425e-01
5.966719551801926718e+04 2.005634098198865090e+01 2.481514962386088263e-01
5.966719555282661167e+04 1.952498116997238142e+01 2.408003194292805960e-01
5.966719558763395617e+04 1.971982170252346833e+01 2.444749041120302391e-01
5.966719562244130066e+04 2.020189188519921686e+01 2.490935510696797028e-01
5.966719565724864515e+04 1.934210870055692411e+01 2.351945190173302669e-01
5.966719569205598964e+04 1.958416271579023871e+01 2.436715841615490763e-01
5.966719572686333413e+04 1.986043292986439113e+01 2.495253773010296383e-01
5.966719576167067862e+04 2.023633821803929322e+01 2.527409799152119385e-01
5.966719579647802311e+04 1.996896403847332024e+01 2.565192877038132147e-01
5.966719583128536760e+04 1.968178959336220402e+01 2.417409975849421633e-01
5.966719586609271209e+04 1.994080817486767288e+01 2.472541936647336680e-01
5.966719590090005659e+04 1.972204445941394013e+01 2.418691450287391576e-01
5.966719593570740108e+04 2.006200235918608143e+01 2.492036890220621081e-01
5.966719597051474557e+04 1.980308922538463534e+01 2.417315459765504992e-01
5.966719600532209006e+04 1.990444352764160385e+01 2.411717337762190883e-01
5.966719604012943455e+04 1.971232448923213454e+01 2.451174616409380613e-01
5.966719607493677904e+04 1.962768425435726627e+01 2.418117024159175954e-01
5.966719610974412353e+04 2.024463747343448716e+01 2.508403745767974202e-01
5.966719614455146802e+04 2.011642478181124361e+01 2.486059004704539721e-01
5.966719617935881251e+04 2.025673778084351540e+01 2.494854491718845046e-01
5.966719621416616428e+04 1.957075398390895415e+01 2.390383113545061222e-01
5.966719624897350877e+04 1.946240296190135055e+01 2.297530170225045021e-01
5.966719628378084599e+04 1.997509653453247935e+01 2.405557783321073395e-01
5.966719631858819048e+04 1.959614462453246375e+01 2.406987070680463581e-01
5.966719635339553497e+04 2.019355469466068698e+01 2.458349740819188722e-01
5.966719638820287946e+04 1.980781339265093877e+01 2.399435861010011939e-01
5.966719642301022395e+04 1.966890286345198291e+01 2.364887025920669461e-01
5.966719645781756844e+04 2.006899843352261570e+01 2.451614866745672749e-01
5.966719649262491293e+04 2.018307057428091511e+01 2.515474920584969132e-01
5.966719652743225743e+04 1.998701156687403113e+01 2.572771604257602096e-01
5.966719656223960192e+04 2.008684408211519212e+01 2.502878835066669194e-01
5.966719659704694641e+04 1.975484275364939535e+01 2.394801759844334688e-01
5.966719663185429090e+04 2.013414231770356011e+01 2.472874122908036709e-01
5.966719666666163539e+04 1.987246730939046202e+01 2.400483457051902358e-01
5.966719670146897988e+04 2.012846620978952572e+01 2.486381954018369311e-01
5.966719673627632437e+04 1.993621001810500815e+01 2.421761227232894498e-01
5.966719677108366886e+04 1.994706038840117301e+01 2.432237300127575996e-01
5.966719680589101335e+04 2.042875909333135098e+01 2.558168571346738362e-01
5.966719684069835785e+04 1.999353490180828175e+01 2.459203346555478287e-01
5.966719687550570234e+04 1.970937593133456645e+01 2.391122772741964275e-01
5.966719691031304683e+04 2.068320988582672015e+01 2.562025969218252874e-01
5.966719694512039132e+04 2.045628006680126632e+01 2.558123319279982932e-01
5.966719697992773581e+04 1.973581530682821139e+01 2.381248883077314582e-01
5.966719701473508030e+04 2.063799865948415047e+01 2.542380481105297463e-01
5.966719704954242479e+04 2.060171237126194299e+01 2.557391341092463133e-01
5.966719708434976928e+04 2.088147595046979177e+01 2.588632524694839399e-01
5.966719711915711378e+04 2.059871786969117835e+01 2.543164396415534823e-01
5.966719715396445827e+04 2.036962684758904629e+01 2.516589839439536957e-01
5.966719718877180276e+04 2.082858320427636301e+01 2.650282815106182466e-01
5.966719722357914725e+04 2.042165702515017145e+01 2.545332279943160469e-01
5.966719725838649174e+04 2.016153528883713264e+01 2.484725875086283287e-01
5.966719729319383623e+04 2.011605871134393908e+01 2.479098271688120747e-01
5.966719732800118072e+04 1.990449189014229248e+01 2.387770764069179763e-01
5.966719736280852521e+04 2.008218251235395613e+01 2.422485393726409031e-01
5.966719739761586970e+04 1.976516725162953847e+01 2.380332107082789861e-01
5.966719743242321420e+04 2.057382779092971248e+01 2.674200256223978611e-01
5.966719746723055869e+04 1.948532238851737830e+01 2.405317731793160385e-01
5.966719750203790318e+04 2.019672860249061230e+01 2.497301524823799246e-01
5.966719753684524767e+04 1.994984861802910459e+01 2.445780129370996869e-01
5.966719757165259216e+04 1.977767509727626560e+01 2.358991032513514385e-01
5.966719760645994393e+04 2.021826844338569273e+01 2.500536385365171310e-01
5.966719764126728842e+04 2.020826413504201469e+01 2.479396926552140945e-01
5.966719767607462563e+04 1.971862998856317262e+01 2.403777374118638843e-01
5.966719771088197012e+04 1.991827701211437329e+01 2.438081205237267457e-01
5.966719774568931462e+04 1.934235542801809160e+01 2.325797341417400743e-01
5.966719778049665911e+04 1.966542535883437282e+01 2.367270370249088818e-01
5.966719781530401087e+04 1.991610380376821965e+01 2.444357007710518948e-01
5.966719785011135536e+04 1.971633983777073595e+01 2.406195549455404092e-01
5.966719788491869258e+04 1.972035623409669114e+01 2.414497710553350496e-01
5.966719791972603707e+04 1.948546654370815290e+01 2.324823530562108165e-01
5.966719795453338156e+04 2.026519439203936201e+01 2.471413811472135125e-01
5.966719798934072605e+04 1.983135669904084253e+01 2.384705016072170836e-01
5.966719802414807054e+04 2.021232893601282399e+01 2.486708912374237523e-01
5.966719805895541504e+04 2.051202227913568876e+01 2.528745589882773759e-01
5.966719809376276680e+04 2.047093582689792868e+01 2.544230985732203187e-01
5.966719812857011129e+04 1.968246884472886293e+01 2.325314033540170355e-01
5.966719816337745578e+04 1.989363403904649630e+01 2.367029390823113255e-01
5.966719819818480028e+04 1.971948189140847418e+01 2.373776105984958529e-01
5.966719823299214477e+04 1.984524197933659551e+01 2.390081970174447734e-01
5.966719826779948926e+04 1.972179220717169557e+01 2.330145660054921963e-01
5.966719830260683375e+04 1.967733291864540490e+01 2.367586164316335673e-01
5.966719833741417824e+04 1.988420152068346525e+01 2.392727009670768679e-01
5.966719837222152273e+04 2.041814909328500605e+01 2.476725142628231902e-01
5.966719840702886722e+04 2.015032160238694914e+01 2.442364253344922742e-01
5.966719844183621171e+04 2.003904946346573013e+01 2.487018368363023701e-01
5.966719847664355621e+04 2.034314002134733457e+01 2.537177110039021688e-01
5.966719851145090070e+04 1.985777680779863275e+01 2.442145736679835200e-01
5.966719854625824519e+04 1.997349144183348102e+01 2.510438365948790551e-01
5.966719858106558968e+04 1.971765738469677132e+01 2.400523996483545641e-01
5.966719861587293417e+04 2.038067226890756345e+01 2.495543688720665565e-01
5.966719865068027138e+04 2.013204186693341669e+01 2.492433919707452983e-01
5.966719868548761588e+04 2.007525866718972196e+01 2.415344769279359483e-01
5.966719872029496764e+04 2.010607332773579969e+01 2.432726586915556766e-01
5.966719875510231213e+04 1.973299240105160735e+01 2.373121297344559788e-01
5.966719878990965663e+04 1.961776973416113279e+01 2.346590818285392288e-01
5.966719882471700112e+04 1.999031641950827520e+01 2.413509617106301408e-01
5.966719885952434561e+04 1.987893227072505908e+01 2.403990332699242616e-01
5.966719889433169010e+04 1.976471783349666467e+01 2.375785110050905868e-01
5.966719892913903459e+04 1.985529849577878991e+01 2.376351162345356205e-01
5.966719896394637908e+04 1.971344987428353335e+01 2.372155509193198675e-01
5.966719899875372357e+04 2.022329419542833406e+01 2.475902200465231462e-01
5.966719903356106806e+04 2.010439493547601586e+01 2.390331705640037496e-01
5.966719906836841255e+04 2.022932496691014492e+01 2.440119489368109684e-01
5.966719910317575705e+04 1.964486169997980980e+01 2.326534408236137774e-01
5.966719913798310154e+04 2.012250823472001926e+01 2.447996877991513442e-01
5.966719917279044603e+04 2.003351648351648251e+01 2.516515784618171270e-01
5.966719920759779052e+04 1.965685536395033495e+01 2.388305583265740994e-01
5.966719924240513501e+04 1.974236172452597415e+01 2.409145894656070930e-01
5.966719927721247950e+04 2.013812377198227921e+01 2.419291899673960411e-01
5.966719931201982399e+04 1.976963382317513762e+01 2.368943905057942223e-01
5.966719934682716848e+04 1.988939541951589973e+01 2.374197511406863914e-01
5.966719938163451297e+04 1.996855607134131461e+01 2.432770704133487838e-01
5.966719941644185747e+04 2.002044128774010545e+01 2.463032798001873469e-01
5.966719945124920196e+04 1.955421572350930504e+01 2.460577131420598473e-01
5.966719948605654645e+04 1.997659258543887262e+01 2.500383900079933830e-01
5.966719952086389094e+04 1.985380609311668110e+01 2.455260193495974186e-01
5.966719955567123543e+04 1.985809395843168801e+01 2.464182851108004113e-01
5.966719959047857992e+04 1.982988466757123547e+01 2.455690587898755051e-01
5.966719962528592441e+04 2.007790855757100701e+01 2.490826626009606803e-01
5.966719966009326890e+04 2.023928610774484937e+01 2.504184082512557752e-01
5.966719969490061339e+04 2.006595146186724321e+01 2.441635092275062369e-01
5.966719972970795789e+04 2.008598247350860078e+01 2.433549511232206419e-01
5.966719976451530238e+04 1.982938710224656376e+01 2.413600883419599052e-01
5.966719979932264687e+04 2.003580449763347104e+01 2.454602983957477336e-01
5.966719983412999136e+04 1.969205766140238723e+01 2.357770124500532527e-01
5.966719986893733585e+04 1.992076598948403543e+01 2.415143848563933715e-01
5.966719990374468034e+04 2.001516129425088408e+01 2.416403086758974472e-01
5.966719993855202483e+04 2.001827475570628323e+01 2.411444039469658185e-01
5.966719997335936932e+04 1.976867853975407030e+01 2.408448380621029949e-01
5.966720000816671381e+04 1.981565106454679892e+01 2.393700472645576283e-01
5.966720004297405831e+04 1.960295801526717696e+01 2.444207023907120080e-01
5.966720007778140280e+04 2.024784853700516507e+01 2.493950012553320938e-01
5.966720011258874729e+04 2.037441507367582716e+01 2.459735805713729462e-01
5.966720014739609178e+04 1.990338094026722615e+01 2.395571156279454605e-01
5.966720018220343627e+04 1.972641170123486276e+01 2.367037489449100862e-01
5.966720021701078076e+04 2.011535042318699595e+01 2.457349119248884162e-01
5.966720025181812525e+04 2.071972876570751509e+01 2.588388228766734800e-01
5.966720028662546974e+04 2.009266096684371306e+01 2.443069967728316028e-01
5.966720032143281423e+04 1.997944884992365644e+01 2.412076870838631704e-01
5.966720035624015873e+04 2.009243221268155466e+01 2.484924506546171419e-01
5.966720039104750322e+04 1.984465630313334827e+01 2.451599412792148103e-01
5.966720042585484771e+04 2.001984563136770845e+01 2.433701098912687266e-01
5.966720046066219220e+04 1.924394500896593030e+01 2.358008307203146303e-01
5.966720049546953669e+04 1.953140560321554986e+01 2.352729923819615321e-01
5.966720053027688118e+04 1.971935629052073224e+01 2.437793557848293713e-01
5.966720056508422567e+04 2.014795002336506258e+01 2.570335272911220548e-01
5.966720059989157016e+04 1.965245799626633527e+01 2.393290454769679554e-01
5.966720063469891466e+04 2.036586991950219527e+01 2.518716026558852628e-01
5.966720066950625915e+04 1.977448346485151731e+01 2.428472082425079948e-01
5.966720070431360364e+04 2.001633485218800956e+01 2.439317294316178109e-01
5.966720073912094813e+04 1.966908751424622537e+01 2.433392702956597153e-01
5.966720077392829262e+04 1.971975835799893062e+01 2.428911706416710670e-01
5.966720080873563711e+04 1.964627324680356324e+01 2.401540586036930436e-01
5.966720084354298160e+04 2.002072213886907548e+01 2.561733332520779727e-01
5.966720087835032609e+04 2.000202608119059988e+01 2.557848639958432146e-01
5.966720091315767058e+04 1.995247810205602335e+01 2.485999159593961505e-01
5.966720094796501508e+04 2.006734118631759145e+01 2.492011760017986410e-01
5.966720098277235957e+04 1.975187203417599946e+01 2.445886396014491926e-01
5.966720101757970406e+04 1.981082845673937243e+01 2.517223095602027505e-01
5.966720105238704855e+04 2.009522690156876479e+01 2.549576491275770129e-01
5.966720108719439304e+04 2.034785706250703186e+01 2.587055116498186425e-01
5.966720112200173753e+04 1.999611512029603588e+01 2.499872607160979199e-01
5.966720115680908202e+04 1.962470022535822167e+01 2.429899099312909927e-01
5.966720119161642651e+04 2.005551812424201685e+01 2.553834916800871158e-01
5.966720122642377100e+04 2.010056811907186969e+01 2.512788683641436482e-01
5.966720126123111550e+04 1.962044493297331016e+01 2.484979558024781876e-01
5.966720129603845999e+04 2.013059531012681802e+01 2.512479987356417421e-01
5.966720133084580448e+04 1.968009768009768123e+01 2.397228284583292068e-01
5.966720136565314897e+04 2.012214911742321988e+01 2.572131962596503341e-01
5.966720140046049346e+04 1.985407636487605032e+01 2.482582538130520267e-01
5.966720143526783795e+04 1.995512331091316938e+01 2.476495194409745471e-01
5.966720147007518244e+04 2.013508260447035880e+01 2.552560740750713375e-01
5.966720150488252693e+04 1.995769522730832790e+01 2.533827360487878599e-01
5.966720153968987142e+04 1.994777969976653864e+01 2.468591182989018085e-01
5.966720157449721592e+04 2.002082422652872751e+01 2.462974044572389665e-01
5.966720160930456041e+04 2.026826074719465609e+01 2.529054218119937691e-01
5.966720164411190490e+04 1.992850603512660612e+01 2.489309008965230607e-01
5.966720167891924939e+04 1.970193972160963725e+01 2.412179489745812644e-01
5.966720171372659388e+04 1.996461999927722175e+01 2.507878483581498230e-01
5.966720174853393837e+04 2.008683179654071083e+01 2.455472106292744539e-01
5.966720178334128286e+04 1.996359885137906431e+01 2.402767856963497484e-01
5.966720181814862735e+04 2.039050579259678031e+01 2.482333835376727971e-01
5.966720185295597184e+04 2.010389009892556800e+01 2.451523040478865989e-01
5.966720188776331634e+04 2.028867931533806157e+01 2.478260624362919606e-01
5.966720192257066083e+04 2.006359662548517520e+01 2.449657773745093636e-01
5.966720195737800532e+04 1.997033071557485329e+01 2.419202321346148044e-01
5.966720199218534981e+04 1.967288377034139657e+01 2.365037014397456117e-01
5.966720202699269430e+04 2.021788937031687894e+01 2.451110081440305843e-01
5.966720206180003879e+04 2.005022350131651621e+01 2.426872399066007380e-01
5.966720209660738328e+04 1.983799167445416600e+01 2.396999807670035232e-01
5.966720213141472777e+04 2.005636134031362516e+01 2.420560883987046830e-01
5.966720216622207226e+04 1.979220574504977392e+01 2.396523433730284036e-01
5.966720220102941676e+04 1.963733620231129962e+01 2.359355749372743227e-01
5.966720223583676125e+04 1.994001362497262519e+01 2.467191747686568459e-01
5.966720227064410574e+04 1.992301406286209087e+01 2.526432267506860674e-01
5.966720230545145023e+04 1.973699066367518284e+01 2.424623706115117405e-01
5.966720234025879472e+04 1.984898515785756956e+01 2.387044476716980446e-01
5.966720237506613921e+04 2.031329502724035052e+01 2.495393708098480046e-01
5.966720240987348370e+04 1.982162109777223336e+01 2.451990259722676979e-01
5.966720244468082819e+04 2.006393839871089924e+01 2.455958447211210871e-01
5.966720247948817268e+04 1.999208310900102603e+01 2.418113358952626024e-01
5.966720251429551718e+04 1.983102114803625682e+01 2.395628380235917676e-01
5.966720254910286167e+04 2.016843693273806437e+01 2.493222078309400291e-01
5.966720258391020616e+04 2.033308560316103808e+01 2.527661571097967741e-01
5.966720261871755065e+04 2.005328766285399666e+01 2.465694740783049566e-01
5.966720265352489514e+04 1.999536884696476946e+01 2.444760511155928684e-01
5.966720268833223963e+04 1.992284735271360319e+01 2.435380132737765269e-01
5.966720272313958412e+04 1.993375186261816978e+01 2.442556394420099808e-01
5.966720275794692861e+04 2.058731273114774751e+01 2.614855722800067395e-01
5.966720279275427310e+04 2.006572064143932721e+01 2.527888009659057800e-01
5.966720282756161760e+04 1.999207691073566195e+01 2.440761753221064589e-01
5.966720286236896209e+04 2.000975490196078610e+01 2.498529496627386881e-01
5.966720289717630658e+04 1.945687905965973741e+01 2.370870242558980878e-01
5.966720293198365107e+04 1.961861567674129248e+01 2.430582275384818303e-01
5.966720296679099556e+04 1.983090436233377574e+01 2.416796037160022226e-01
5.966720300159834005e+04 1.969009755445677001e+01 2.447770720076042628e-01
5.966720303640568454e+04 1.963315760333164661e+01 2.469845424145234725e-01
5.966720307121302903e+04 2.003806796440077420e+01 2.429667336961809920e-01
5.966720310602037353e+04 1.956768201722727341e+01 2.363265657493977268e-01
5.966720314082771802e+04 1.965220850612402259e+01 2.489939489410634699e-01
5.966720317563506251e+04 1.976999633654902766e+01 2.517425849300212737e-01
5.966720321044240700e+04 1.997750745088498192e+01 2.627394741703172332e-01
5.966720324524975149e+04 1.985682053783767387e+01 2.501533948562049692e-01
5.966720328005709598e+04 1.971084821754916305e+01 2.442967681441856054e-01
5.966720331486444047e+04 2.013891228939543865e+01 2.465058856230975537e-01
5.966720334967178496e+04 1.970451156079876398e+01 2.461106099566775229e-01
5.966720338447912945e+04 2.007491503718662074e+01 2.493963884982604295e-01
5.966720341928648122e+04 1.981644609954026492e+01 2.506785391142546393e-01
5.966720345409382571e+04 2.007910637719482594e+01 2.534774620102492881e-01
5.966720348890116293e+04 1.989314229465164630e+01 2.535217127773077284e-01
5.966720352370850742e+04 2.006836144281669121e+01 2.478012333234967113e-01
5.966720355851585919e+04 1.998084625402363912e+01 2.457777338451418436e-01
5.966720359332320368e+04 1.965238682487039412e+01 2.419925864324904974e-01
5.966720362813054089e+04 2.033111100116270364e+01 2.528852637048359941e-01
5.966720366293788538e+04 1.973520121524847326e+01 2.427840879562324916e-01
5.966720369774522987e+04 1.980534517385728677e+01 2.433021940838010211e-01
5.966720373255257437e+04 2.003723214395608565e+01 2.502739238971918301e-01
5.966720376735992613e+04 1.957938154276617126e+01 2.363444129721174736e-01
5.966720380216727062e+04 2.008142565939835933e+01 2.448976793882882974e-01
5.966720383697460784e+04 1.976584965743510480e+01 2.409268619232179942e-01
5.966720387178195233e+04 1.981910591321455684e+01 2.389261243734140117e-01
5.966720390658930410e+04 2.014852170473647774e+01 2.458283961478924529e-01
5.966720394139664859e+04 2.033741535267658662e+01 2.527430302527960970e-01
5.966720397620398580e+04 2.007660602789465187e+01 2.472654196946908189e-01
5.966720401101133029e+04 2.011423244097599650e+01 2.505464495448405660e-01
5.966720404581868206e+04 1.976007658935020572e+01 2.417320701120536652e-01
5.966720408062602655e+04 1.995473487394444589e+01 2.527890133086566626e-01
5.966720411543337104e+04 2.018338639224106146e+01 2.617701572007133382e-01
5.966720415024071553e+04 1.985236370683494656e+01 2.472162421314809955e-01
5.966720418504806003e+04 1.959703313562290816e+01 2.401843058022877231e-01
5.966720421985540452e+04 1.969929052210296661e+01 2.416553932831119467e-01
5.966720425466274901e+04 1.982473524870207982e+01 2.444764566798789396e-01
5.966720428947009350e+04 2.020459006678930081e+01 2.528373768989946035e-01
5.966720432427743071e+04 1.997205075867496404e+01 2.480377430903877023e-01
5.966720435908477521e+04 2.022693170488534165e+01 2.589420841270816953e-01
5.966720439389212697e+04 1.994524577251581476e+01 2.554069335962645404e-01
5.966720442869947146e+04 1.965222263728053420e+01 2.435291474848441939e-01
5.966720446350681596e+04 1.977500755697962731e+01 2.458503596130221236e-01
5.966720449831416045e+04 1.976334143377885511e+01 2.438075905835558610e-01
5.966720453312150494e+04 1.957811728134751661e+01 2.402786768039933130e-01
5.966720456792884943e+04 1.982865752159702666e+01 2.419888309136640492e-01
5.966720460273619392e+04 1.975941603002441482e+01 2.396574205957120451e-01
5.966720463754353841e+04 2.012490995354845325e+01 2.454860458613966068e-01
5.966720467235088290e+04 1.975954398585624361e+01 2.393855640808572882e-01
5.966720470715822739e+04 1.966099530063863199e+01 2.396746134284556962e-01
5.966720474196557188e+04 2.004647522800098614e+01 2.475566116486935531e-01
5.966720477677291638e+04 2.009240570909498302e+01 2.455409584570155401e-01
5.966720481158026087e+04 1.970216867469879674e+01 2.450370668960228093e-01
5.966720484638760536e+04 2.020110253854577920e+01 2.519702339865342311e-01
5.966720488119494985e+04 1.943013561978956361e+01 2.360425836644229058e-01
5.966720491600229434e+04 1.961694882507788407e+01 2.368610781141503863e-01
5.966720495080963883e+04 1.977341963112560208e+01 2.437709858137394048e-01
5.966720498561698332e+04 1.986845877697048479e+01 2.492424445098320174e-01
5.966720502042432781e+04 1.965715732613099220e+01 2.491115838637116275e-01
5.966720505523167230e+04 1.984273558146864502e+01 2.520166993854323634e-01
5.966720509003901680e+04 1.992963677195723093e+01 2.483465590425339153e-01
5.966720512484636129e+04 1.978120883238056038e+01 2.451091544724477989e-01
5.966720515965370578e+04 1.981182166097233832e+01 2.463859355026715992e-01
5.966720519446105027e+04 2.023801017579737049e+01 2.492924375529898817e-01
5.966720522926839476e+04 2.004836796340911675e+01 2.464246738612626830e-01
5.966720526407573925e+04 2.033718095427633088e+01 2.536147425442865644e-01
5.966720529888308374e+04 1.960727636688131525e+01 2.357147956709885472e-01
5.966720533369042823e+04 1.959787707335944518e+01 2.362020242799678649e-01
5.966720536849777272e+04 1.983392867954228933e+01 2.457473426473232025e-01
5.966720540330511722e+04 1.963632857228951778e+01 2.394434413509164972e-01
5.966720543811246171e+04 1.969628421243429628e+01 2.428591990086562680e-01
5.966720547291980620e+04 2.049214455527742729e+01 2.560674722130933945e-01
5.966720550772715069e+04 2.001999168032887155e+01 2.433020602750559092e-01
5.966720554253449518e+04 2.022706709610798370e+01 2.483936062656824373e-01
5.966720557734183967e+04 2.021972703038046149e+01 2.486264645086637137e-01
5.966720561214918416e+04 1.985351647818278664e+01 2.424468985050501624e-01
5.966720564695652865e+04 2.014179772250891531e+01 2.473950930324042841e-01
5.966720568176387314e+04 1.999267823205496697e+01 2.448275215394274673e-01
5.966720571657121764e+04 1.983656539799072505e+01 2.410944250275938172e-01
5.966720575137856213e+04 2.009585238805605201e+01 2.435896774572984536e-01
5.966720578618590662e+04 1.976292520669561981e+01 2.406182245972309230e-01
5.966720582099325111e+04 2.001631501174874472e+01 2.487317436042434660e-01
5.966720585580059560e+04 2.012812926164036753e+01 2.523498224172541771e-01
5.966720589060794009e+04 2.008392724437459620e+01 2.454540995480623822e-01
5.966720592541528458e+04 2.051170654927325998e+01 2.566055670964648705e-01
5.966720596022262907e+04 2.017251940065400717e+01 2.468897215972584158e-01
5.966720599502997356e+04 1.989208824097315897e+01 2.437341488409978107e-01
5.966720602983731806e+04 2.019884705016558613e+01 2.482389044366825892e-01
5.966720606464466255e+04 2.014635682958152785e+01 2.537399677884472071e-01
5.966720609945200704e+04 2.034035237456562584e+01 2.592151279421340271e-01
5.966720613425935153e+04 2.028150303797776388e+01 2.554701191135245186e-01
5.966720616906669602e+04 2.035951974646513918e+01 2.584079148322058206e-01
5.966720620387404051e+04 2.046634034398154611e+01 2.561747086071878288e-01
5.966720623868138500e+04 2.010977479925134404e+01 2.493557102308720241e-01
5.966720627348872949e+04 2.010399003398604023e+01 2.425200313217877879e-01
5.966720630829607398e+04 1.990651940298507583e+01 2.418483625478609622e-01
5.966720634310341848e+04 2.068797173598843742e+01 2.536593361510639522e-01
5.966720637791076297e+04 2.024486775054598553e+01 2.427642927965280306e-01
5.966720641271810746e+04 2.036992980435874756e+01 2.477961631788403729e-01
5.966720644752545195e+04 2.027296259387988187e+01 2.468762924934713998e-01
5.966720648233279644e+04 2.061936571357223258e+01 2.623235832614612684e-01
5.966720651714014093e+04 2.073805351528031693e+01 2.608322880683329736e-01
5.966720655194748542e+04 2.018939942986906644e+01 2.552059005992823315e-01
5.966720658675482991e+04 2.030704765627863040e+01 2.514858832368994657e-01
5.966720662156217440e+04 2.012787745429925579e+01 2.439064203826081523e-01
5.966720665636951890e+04 2.009301053706201756e+01 2.449794531140815634e-01
5.966720669117686339e+04 2.038336978155637880e+01 2.530877440678342416e-01
5.966720672598421515e+04 2.000767201821050634e+01 2.439288240501507887e-01
5.966720676079155965e+04 2.034472518498354177e+01 2.501692951094813822e-01
5.966720679559889686e+04 1.968634106256028815e+01 2.374655465691574707e-01
5.966720683040624135e+04 2.008992582307158159e+01 2.433014098995698871e-01
5.966720686521359312e+04 2.052257295713806684e+01 2.568636074721971640e-01
5.966720690002093761e+04 1.967411235205867470e+01 2.358828478988407584e-01
5.966720693482827483e+04 2.032705086085517365e+01 2.546987406987187286e-01
5.966720696963561932e+04 2.014942752978186391e+01 2.515071990736609808e-01
5.966720700444296381e+04 2.017765578961524753e+01 2.481684177610312958e-01
5.966720703925030830e+04 2.096573827073087770e+01 2.699803755773151903e-01
5.966720707405765279e+04 2.065384376898942165e+01 2.577221179891261427e-01
5.966720710886499728e+04 2.029039907107498664e+01 2.480069821187941281e-01
5.966720714367234177e+04 2.006134732989839975e+01 2.432826698662047538e-01
5.966720717847968626e+04 2.023770421271312614e+01 2.462971783995508146e-01
5.966720721328703075e+04 2.039874436376592470e+01 2.564852578823380025e-01
5.966720724809437525e+04 2.008247672320899113e+01 2.465852881397236074e-01
5.966720728290171974e+04 2.031319342169857478e+01 2.539234196025904056e-01
5.966720731770906423e+04 1.977518803306023187e+01 2.381093012156893785e-01
5.966720735251641599e+04 2.000041274157521443e+01 2.459865674742501840e-01
5.966720738732376049e+04 1.989887107946190881e+01 2.426349504621041486e-01
5.966720742213109770e+04 1.993148462097360252e+01 2.476552976873369616e-01
5.966720745693844219e+04 2.034610216725969778e+01 2.709777788346611205e-01
5.966720749174579396e+04 2.024343713142760137e+01 2.629069982010844853e-01
5.966720752655313845e+04 2.019313540206059798e+01 2.549673198351706249e-01
5.966720756136047567e+04 2.034198139431451935e+01 2.564343844868345879e-01
5.966720759616782016e+04 2.024031236186828053e+01 2.533964335926296441e-01
5.966720763097516465e+04 2.025111282787035805e+01 2.549117563682650744e-01
5.966720766578250914e+04 2.020828094674267206e+01 2.515492414878021665e-01
5.966720770058985363e+04 2.039254249906936423e+01 2.529368920056004333e-01
5.966720773539719812e+04 2.004005440987150521e+01 2.422678363382644862e-01
5.966720777020454261e+04 2.055072104969982050e+01 2.575173375297172274e-01
5.966720780501188710e+04 2.035369380852002408e+01 2.494144249437226235e-01
5.966720783981923159e+04 1.990914659044507928e+01 2.427785817039056493e-01
5.966720787462657609e+04 2.019398716773602231e+01 2.455944576831406989e-01
5.966720790943392058e+04 2.062681464598919945e+01 2.576216181072320532e-01
5.966720794424126507e+04 2.006966632233886827e+01 2.499626758976376817e-01
5.966720797904861683e+04 2.040075581894700818e+01 2.524741418590716324e-01
5.966720801385596133e+04 2.003883718397133862e+01 2.466820678351392127e-01
5.966720804866329854e+04 2.037651767023765714e+01 2.607250109447355468e-01
5.966720808347064303e+04 2.031830923576276149e+01 2.546776635892661345e-01
5.966720811827798752e+04 2.032738124660174961e+01 2.511177582703165156e-01
5.966720815308533201e+04 1.990555857981007648e+01 2.421017559896374294e-01
5.966720818789267651e+04 2.025237286078407450e+01 2.509276320360264156e-01
5.966720822270002100e+04 2.029587789633959360e+01 2.477141702018573477e-01
5.966720825750736549e+04 2.043735893047598040e+01 2.558338695518845851e-01
5.966720829231470998e+04 1.994728507881249513e+01 2.410006486210814758e-01
5.966720832712205447e+04 2.018151674367007331e+01 2.576646830654619191e-01
5.966720836192939896e+04 1.985976007144753908e+01 2.501992799257005684e-01
5.966720839673674345e+04 1.995308452810915512e+01 2.551475447217915193e-01
5.966720843154408794e+04 1.972911392405063324e+01 2.436012746847479593e-01
5.966720846635143243e+04 1.942211322538706852e+01 2.391297973711295488e-01
5.966720850115877693e+04 2.002533740300813037e+01 2.469663425201708007e-01
5.966720853596612142e+04 2.004538747202479243e+01 2.528145479038915178e-01
5.966720857077346591e+04 1.980468287972965058e+01 2.504826953391393052e-01
5.966720860558081040e+04 1.991389399155728057e+01 2.478467217431417902e-01
5.966720864038815489e+04 1.995604006351533144e+01 2.466942984996550736e-01
5.966720867519549938e+04 2.009455412260864193e+01 2.512297776126506954e-01
5.966720871000284387e+04 1.998539967473312373e+01 2.511796633479631002e-01
5.966720874481019564e+04 1.986847614410905649e+01 2.452644494719212753e-01
5.966720877961754013e+04 1.967565319502886823e+01 2.436476241054258973e-01
5.966720881442487735e+04 1.997335927652752829e+01 2.567452005336261500e-01
5.966720884923222184e+04 2.015383752803388973e+01 2.671351974704989085e-01
5.966720888403956633e+04 1.986238328966306099e+01 2.578724037519388723e-01
5.966720891884691082e+04 2.060686354171956580e+01 2.626575028180774818e-01
5.966720895365425531e+04 2.030387373033260445e+01 2.656094192891002015e-01
5.966720898846159980e+04 2.002200627344855022e+01 2.589381336520447108e-01
5.966720902326894429e+04 2.022722091438483361e+01 2.732928040853243035e-01
5.966720905807628878e+04 1.949939057906937734e+01 2.488696195966149660e-01
5.966720909288363328e+04 1.967210812497749117e+01 2.570345833299508276e-01
5.966720912769097777e+04 2.020145822062656649e+01 2.696663364750530034e-01
5.966720916249832226e+04 2.001614890165513927e+01 2.595883578319527207e-01
5.966720919730566675e+04 1.957244040699416132e+01 2.544225918573453926e-01
5.966720923211301124e+04 1.967759423972892563e+01 2.500151633744538970e-01
5.966720926692035573e+04 2.000667024364070912e+01 2.663813159071728998e-01
5.966720930172770022e+04 2.028844409656218062e+01 2.596873076122467316e-01
5.966720933653504471e+04 1.994259543099043697e+01 2.522381271597151642e-01
5.966720937134239648e+04 1.953573338721370689e+01 2.452716410045833739e-01
5.966720940614974097e+04 2.046356655076668929e+01 2.638476759125829574e-01
5.966720944095708546e+04 2.033598720236264157e+01 2.682017868210601064e-01
5.966720947576442995e+04 2.036150450159974312e+01 2.673331790814159614e-01
5.966720951057176717e+04 2.026274592764967153e+01 2.721863996107030670e-01
5.966720954537911166e+04 2.027382933797044018e+01 2.547083873918783437e-01
5.966720958018646343e+04 1.996006301982193420e+01 2.558604983611865724e-01
5.966720961499380792e+04 1.980707485646719945e+01 2.465455998956779526e-01
5.966720964980114513e+04 1.953532740110262012e+01 2.433587917762628228e-01
5.966720968460848962e+04 1.991275497062395061e+01 2.522475031925663913e-01
5.966720971941584139e+04 1.999743655787369079e+01 2.530508424279696578e-01
5.966720975422318588e+04 2.047238460756405232e+01 2.594272694961180514e-01
5.966720978903053037e+04 2.001902298922030710e+01 2.520594195277650607e-01
5.966720982383787486e+04 1.963366372493389989e+01 2.416732991828224042e-01
5.966720985864521936e+04 1.933109140211483634e+01 2.389255622269182977e-01
5.966720989345256385e+04 1.981272411236309949e+01 2.502006063859436025e-01
5.966720992825990834e+04 1.952353132099967326e+01 2.420773954796528460e-01
5.966720996306725283e+04 1.929060155308768643e+01 2.340461947789859165e-01
5.966720999787459732e+04 1.977431407743873493e+01 2.418133101600497270e-01
5.966721003268194181e+04 1.969617268056742176e+01 2.474417679947005233e-01
5.966721006748928630e+04 1.984152705635623093e+01 2.496537373035046803e-01
5.966721010229663079e+04 1.942357947374114957e+01 2.426892422416589146e-01
5.966721013710397528e+04 1.996098385326080660e+01 2.496458655572975360e-01
5.966721017191131978e+04 1.974742788959101958e+01 2.609228501663993227e-01
5.966721020671866427e+04 1.965064826786210617e+01 2.458122419306260353e-01
5.966721024152600876e+04 1.985727013107471706e+01 2.522132479499018531e-01
5.966721027633335325e+04 1.974149164634368248e+01 2.476856610525271229e-01
5.966721031114069774e+04 1.954120585515808273e+01 2.404291003321425702e-01
5.966721034594804223e+04 1.998770285994243423e+01 2.511508983848145249e-01
5.966721038075538672e+04 1.937285715985200696e+01 2.357642059428204651e-01
5.966721041556273121e+04 2.009374264733198601e+01 2.534566801530929725e-01
5.966721045037007570e+04 1.997516360972096194e+01 2.470668715562920059e-01
5.966721048517742020e+04 1.970074017979284875e+01 2.471539978815648075e-01
5.966721051998476469e+04 1.979586886300912241e+01 2.472291259954235154e-01
5.966721055479210918e+04 1.985648986632169155e+01 2.480722109283579335e-01
5.966721058959945367e+04 1.920908358605003485e+01 2.364245903146208749e-01
5.966721062440679816e+04 1.924312232270347423e+01 2.365141864139130301e-01
5.966721065921414265e+04 1.970665721687276672e+01 2.421180372049011320e-01
5.966721069402148714e+04 1.976609005030057631e+01 2.433182113339996122e-01
5.966721072882883163e+04 1.949401400770666015e+01 2.413087082164630803e-01
5.966721076363617613e+04 1.949658707187650819e+01 2.411386021565760096e-01
5.966721079844352062e+04 1.938037142306580662e+01 2.403269017885191206e-01
5.966721083325086511e+04 1.965812238096404840e+01 2.452491159652385733e-01
5.966721086805820960e+04 1.943223429995305551e+01 2.380784435995153270e-01
5.966721090286555409e+04 1.974855508987158004e+01 2.499774889671945721e-01
5.966721093767289858e+04 1.972582812194645285e+01 2.434337982023015434e-01
5.966721097248024307e+04 1.957427722892296629e+01 2.423745192803356263e-01
5.966721100728758756e+04 1.952205223790273791e+01 2.395056054419152647e-01
5.966721104209493205e+04 1.991260055588887212e+01 2.494019322402272199e-01
5.966721107690227655e+04 1.953396244606744503e+01 2.402692130340654819e-01
5.966721111170962104e+04 1.958719867199152986e+01 2.416436846889012946e-01
5.966721114651696553e+04 1.980952439098846085e+01 2.455714284151715165e-01
5.966721118132431002e+04 1.939901143401619876e+01 2.424776001586992635e-01
5.966721121613165451e+04 1.935540256765141010e+01 2.391937621441694029e-01
5.966721125093899900e+04 1.951454757055572031e+01 2.379336511750644867e-01
5.966721128574634349e+04 1.943356398459104639e+01 2.321471066410337181e-01
5.966721132055368798e+04 1.973010000366313932e+01 2.389222175244518076e-01
5.966721135536103247e+04 1.965614258278388959e+01 2.460094592988714413e-01
5.966721139016837697e+04 1.968804102313655946e+01 2.480829673429839621e-01
5.966721142497572146e+04 1.960031328780869941e+01 2.388238851245312599e-01
5.966721145978306595e+04 1.990878995997826095e+01 2.464552917034800450e-01
5.966721149459041044e+04 1.923136724084233506e+01 2.370163696568247380e-01
5.966721152939775493e+04 1.952659075686537093e+01 2.452230316101978447e-01
5.966721156420509942e+04 2.006501027929599346e+01 2.492363499140418381e-01
5.966721159901244391e+04 1.955594363043372397e+01 2.456599505967657637e-01
5.966721163381978840e+04 1.934416121421448054e+01 2.329474604111869962e-01
5.966721166862713289e+04 1.944793306371539998e+01 2.396446759276334437e-01
5.966721170343447739e+04 1.970622484801780772e+01 2.544462337949007780e-01
5.966721173824182188e+04 1.960628019323671722e+01 2.441209444851603627e-01
5.966721177304916637e+04 1.934510331248273829e+01 2.355043313235231361e-01
5.966721180785651086e+04 1.976143618650818112e+01 2.451271277373534285e-01
5.966721184266385535e+04 2.007819287576020884e+01 2.575065734585119670e-01
5.966721187747119984e+04 1.946935026892047560e+01 2.333067345002212134e-01
5.966721191227854433e+04 1.969224536197179631e+01 2.413739747722544182e-01
5.966721194708588882e+04 1.979698767012034466e+01 2.484833053846440265e-01
5.966721198189323331e+04 2.018924787215563299e+01 2.622829772340614096e-01
5.966721201670057781e+04 2.023858931510949333e+01 2.570184694257147129e-01
5.966721205150792957e+04 1.976160721928076214e+01 2.460287774279361073e-01
5.966721208631527406e+04 2.011058633940746176e+01 2.541836913811567622e-01
5.966721212112261128e+04 1.979019460351354098e+01 2.442584541326459080e-01
5.966721215592995577e+04 2.026739668398911220e+01 2.608497616678171482e-01
5.966721219073730026e+04 1.979926565037202124e+01 2.497597416654927516e-01
5.966721222554464475e+04 1.958779020810777993e+01 2.395460835658998755e-01
5.966721226035198924e+04 1.990677666613860453e+01 2.558064050259585276e-01
5.966721229515933373e+04 1.974833836858006109e+01 2.413870822450868703e-01
5.966721232996667823e+04 2.014852843874825794e+01 2.466552137158856128e-01
5.966721236477402272e+04 2.001460352288657063e+01 2.509995742807611951e-01
5.966721239958137448e+04 1.993271146091434431e+01 2.467178854416431366e-01
5.966721243438871898e+04 1.992956538781909970e+01 2.398724936446097467e-01
5.966721246919605619e+04 2.036932343605508322e+01 2.561755468437377226e-01
5.966721250400340068e+04 2.025222779946706453e+01 2.546507090626643488e-01
5.966721253881074517e+04 1.979892534278902616e+01 2.468251076230668639e-01
5.966721257361808966e+04 1.953353442370783455e+01 2.363516365408908637e-01
5.966721260842543415e+04 1.974567218045112682e+01 2.431074019937432273e-01
5.966721264323277865e+04 2.004205076861088131e+01 2.478760706577062822e-01
5.966721267804013041e+04 2.051459913090035059e+01 2.552844821694967847e-01
5.966721271284747490e+04 2.004516979489164186e+01 2.439474023111559975e-01
5.966721274765481212e+04 1.996037053015051299e+01 2.414738484846094546e-01
5.966721278246215661e+04 1.987285817134629085e+01 2.404982568167912949e-01
5.966721281726950110e+04 2.005128915662650613e+01 2.454810292390575410e-01
5.966721285207684559e+04 2.040154964158369566e+01 2.513890599203799647e-01
5.966721288688419008e+04 2.016615766483750249e+01 2.444434993827046820e-01
5.966721292169153458e+04 2.096753753905069217e+01 2.666837200160721566e-01
5.966721295649887907e+04 2.041704258166856789e+01 2.501904469610730097e-01
5.966721299130622356e+04 2.058932396751855620e+01 2.555208799537327380e-01
5.966721302611357532e+04 2.060376305291963561e+01 2.702448827203866588e-01


==> figures/ground-lomb/20220328_tic3788_r.dat <==
5.966716027164240950e+04 4.021543985637342722e+00 1.589407105308549006e-01
5.966716029298667854e+04 4.009173406983626009e+00 3.773460113446724939e-02
5.966716032779402303e+04 4.025980437712002313e+00 3.697074648843907269e-02
5.966716036260136752e+04 4.023395135051386795e+00 3.731855664192079008e-02
5.966716039740871929e+04 4.013325355933385019e+00 3.664094336930016904e-02
5.966716043221606378e+04 4.081737926259304317e+00 3.839487745051756856e-02
5.966716046702340100e+04 4.023063376175036510e+00 3.644413724803225590e-02
5.966716050183074549e+04 4.023952199815886033e+00 3.611531364455755622e-02
5.966716053663808998e+04 4.051390250735397380e+00 3.639228630368624567e-02
5.966716057144543447e+04 4.074010286964414362e+00 3.819100346380596006e-02
5.966716060625277896e+04 4.021747719581536096e+00 3.767736890482073497e-02
5.966716064106012345e+04 4.043698760946525361e+00 3.678966318265839558e-02
5.966716067586746794e+04 3.975432696722064563e+00 3.556192949556845340e-02
5.966716071067481244e+04 4.053233933464950312e+00 3.620182412182744447e-02
5.966716074548215693e+04 3.974932565471244850e+00 3.682029937506951789e-02
5.966716078028950142e+04 4.030173793135549687e+00 3.759000429749335959e-02
5.966716081509684591e+04 4.068409350189750029e+00 3.700432564647736233e-02
5.966716084990419040e+04 3.974387612050561458e+00 3.505715894342652933e-02
5.966716088471153489e+04 3.969734292185201685e+00 3.524224680599436638e-02
5.966716091951887938e+04 4.019800694264056951e+00 3.562538176224799152e-02
5.966716095432622387e+04 3.930646049371386841e+00 3.492000226195970947e-02
5.966716098913356836e+04 4.003793635715982013e+00 3.586603750357473391e-02
5.966716102394091286e+04 4.007347917221571798e+00 3.688384667098879022e-02
5.966716105874825735e+04 3.928789507880014575e+00 3.554501942493352995e-02
5.966716109355560184e+04 3.948601940164669699e+00 3.589393841352857273e-02
5.966716112836294633e+04 3.969627743675595344e+00 3.730837560561500732e-02
5.966716116317029082e+04 3.959520213447422332e+00 3.618443750652756280e-02
5.966716119797763531e+04 3.950451901618411643e+00 3.601919900916544792e-02
5.966716123278497980e+04 3.962428970264732619e+00 3.692826787387878257e-02
5.966716126759232429e+04 3.959838049143707739e+00 3.680801026460030906e-02
5.966716130239966878e+04 3.981271848532482505e+00 3.680197873460149677e-02
5.966716133720701328e+04 3.966973588278181584e+00 3.577996282161397673e-02
5.966716137201435777e+04 3.954673779378908183e+00 3.600217711861276870e-02
5.966716140682170226e+04 3.931542679529659967e+00 3.572699300769263675e-02
5.966716144162904675e+04 3.922283485903462541e+00 3.566984353060343588e-02
5.966716147643639124e+04 3.930037085692362986e+00 3.632214745935342243e-02
5.966716151124373573e+04 3.929332699355197800e+00 3.583303914088079717e-02
5.966716154605108022e+04 3.925135936150847549e+00 3.679548425828301633e-02
5.966716158085842471e+04 3.951163059163058655e+00 3.795021044336670951e-02
5.966716161566576920e+04 3.945806053542659786e+00 3.992039351294267291e-02
5.966716165047311370e+04 3.915877469224162688e+00 3.737347052743787701e-02
5.966716168528045819e+04 3.941936386531107228e+00 3.698788816944249130e-02
5.966716172008780268e+04 3.996728798196480970e+00 4.048145555681122165e-02
5.966716175489514717e+04 3.930729151506331398e+00 3.747714323844301282e-02
5.966716178970249166e+04 4.006360440645684307e+00 4.041160523103398683e-02
5.966716182450983615e+04 4.010320393443379317e+00 4.001650095871738672e-02
5.966716185931718064e+04 3.928760411562959742e+00 3.729952901799309800e-02
5.966716189412452513e+04 3.860588732734667961e+00 3.487411344812014341e-02
5.966716192893186962e+04 3.920162584727658661e+00 3.570901467598038004e-02
5.966716196373921412e+04 3.896044543327675136e+00 3.574859998346808371e-02
5.966716199854655861e+04 3.895529966557916612e+00 3.498568664197904132e-02
5.966716203335390310e+04 3.951494849579664237e+00 3.632115060294719561e-02
5.966716206816124759e+04 3.904075052310225669e+00 3.633965234087109530e-02
5.966716210296858480e+04 3.865843325246944850e+00 3.510412487543681376e-02
5.966716213777592930e+04 3.896072099577266190e+00 3.589891778754952800e-02
5.966716217258327379e+04 3.901355269756904942e+00 3.654056690303451871e-02
5.966716220739061828e+04 3.873952910864078003e+00 3.543511153243529554e-02
5.966716224219796277e+04 3.852920232077607920e+00 3.489423460421804679e-02
5.966716227700530726e+04 3.860939639367849008e+00 3.495090123121574743e-02
5.966716231181265175e+04 3.819127010098574360e+00 3.409547637116205898e-02
5.966716234661999624e+04 3.932035139092240339e+00 3.627600088747254259e-02
5.966716238142734801e+04 3.917612526710015253e+00 3.610066609210197536e-02
5.966716241623469250e+04 3.887132540751404797e+00 3.496323298569639637e-02
5.966716245104202972e+04 3.872204179001523361e+00 3.522509101037517992e-02
5.966716248584937421e+04 3.860282483583612034e+00 3.529737921264217149e-02
5.966716252065671870e+04 3.828901493469324180e+00 3.431492475368556200e-02
5.966716255546406319e+04 3.954906068819026288e+00 3.627473289459050287e-02
5.966716259027140768e+04 3.970416168450523475e+00 3.625871904315335070e-02
5.966716262507875217e+04 3.914892400249341264e+00 3.543858985851347509e-02
5.966716265988609666e+04 3.862043863095375507e+00 3.471326277188636206e-02
5.966716269469344115e+04 3.873017330425800431e+00 3.461534434757861795e-02
5.966716272950078564e+04 3.847498815940819661e+00 3.526703502451154076e-02
5.966716276430813014e+04 3.821298894446671479e+00 3.389163916887128619e-02
5.966716279911547463e+04 3.924023050291018500e+00 3.544871103999084477e-02
5.966716283392281912e+04 3.881126865584695107e+00 3.459069688739747211e-02
5.966716286873016361e+04 3.902660652030529143e+00 3.505728404629990941e-02
5.966716290353750810e+04 3.946190393417927211e+00 3.579250754606751184e-02
5.966716293834485259e+04 3.874797839028251367e+00 3.495616476996017685e-02
5.966716297315219708e+04 3.847467267222410392e+00 3.462873031950665370e-02
5.966716300795954157e+04 3.957130234185509465e+00 3.552688251654450430e-02
5.966716304276688606e+04 3.861055791266199133e+00 3.406842922328921081e-02
5.966716307757423056e+04 3.859408052409218470e+00 3.414057840299475344e-02
5.966716311238157505e+04 3.829294766317369980e+00 3.349463499572993830e-02
5.966716314718891954e+04 3.828038535997578151e+00 3.403648164653944735e-02
5.966716318199626403e+04 3.879051915776174475e+00 3.496187075425635088e-02
5.966716321680360852e+04 3.832493191957818901e+00 3.506419015032129910e-02
5.966716325161095301e+04 3.822974013585113795e+00 3.389863753447820011e-02
5.966716328641829750e+04 3.866813928552595758e+00 3.454963971530986000e-02
5.966716332122564199e+04 3.826241196017115875e+00 3.400967999571129913e-02
5.966716335603298648e+04 3.905560109837822313e+00 3.546039758969093264e-02
5.966716339084033098e+04 3.860143540393145667e+00 3.402012561387157685e-02
5.966716342564767547e+04 3.918468364642157642e+00 3.490759654307014348e-02
5.966716346045501996e+04 3.850087521158167547e+00 3.403615279648031927e-02
5.966716349526236445e+04 3.921085151350664155e+00 3.604895746491685454e-02
5.966716353006970894e+04 3.961437035109918181e+00 3.586838892002727069e-02
5.966716356487705343e+04 3.931899745311414840e+00 3.620445722586828480e-02
5.966716359968439792e+04 3.958349856539690848e+00 3.658501187359140122e-02
5.966716363449174241e+04 3.922954471241312469e+00 3.551113365828003493e-02
5.966716366929908691e+04 3.958118961157814475e+00 3.536524514334336150e-02
5.966716370410643140e+04 3.922850866430632966e+00 3.445054621198209016e-02
5.966716373891377589e+04 3.932201035045673976e+00 3.556934866262894540e-02
5.966716377372112038e+04 3.918451981484348590e+00 3.519450749557617719e-02
5.966716380852846487e+04 3.939108389382170117e+00 3.524550814088171780e-02
5.966716384333580936e+04 3.937244959974995240e+00 3.544083529373225766e-02
5.966716387814315385e+04 3.946746307633276718e+00 3.570215025561831318e-02
5.966716391295049834e+04 4.062969682747725741e+00 3.867443330910720622e-02
5.966716394775784283e+04 3.927511160390337874e+00 3.449164390772079675e-02
5.966716398256518733e+04 3.922159009691529530e+00 3.494828306227695802e-02
5.966716401737252454e+04 3.973377292159332885e+00 3.582482871998694113e-02
5.966716405217986903e+04 3.916484005753819275e+00 3.503435531415134696e-02
5.966716408698722080e+04 3.940127630873527576e+00 3.604996774183739233e-02
5.966716412179456529e+04 3.963865551124785558e+00 3.595824341685550929e-02
5.966716415660190250e+04 3.925733515378471150e+00 3.545577467647331726e-02
5.966716419140924700e+04 3.905065759980438589e+00 3.444373070505394457e-02
5.966716422621659876e+04 3.827272987600584653e+00 3.368874392561453657e-02
5.966716426102394325e+04 3.954509140467126649e+00 3.531648481754481178e-02
5.966716429583128047e+04 3.944732785645419071e+00 3.505616949813829264e-02
5.966716433063862496e+04 3.955698767833981666e+00 3.525689551640236868e-02
5.966716436544597673e+04 3.963158777628024154e+00 3.600906281509860113e-02
5.966716440025332122e+04 3.915575498853770764e+00 3.434547593872810944e-02
5.966716443506066571e+04 3.949024510494435702e+00 3.485501708664247994e-02
5.966716446986801020e+04 3.907040550595238138e+00 3.437126428609980217e-02
5.966716450467534742e+04 3.931572243257139831e+00 3.437645773325347792e-02
5.966716453948269191e+04 3.911507417853293145e+00 3.455355533574724219e-02
5.966716457429003640e+04 3.958415306643801923e+00 3.523377547740067645e-02
5.966716460909738089e+04 3.915595012354192050e+00 3.493432690467043050e-02
5.966716464390472538e+04 3.986647379548236447e+00 3.614103978445007415e-02
5.966716467871206987e+04 3.952145049862357595e+00 3.494443870784804534e-02
5.966716471351941436e+04 3.967962655070981448e+00 3.515446362610465808e-02
5.966716474832675885e+04 3.995526241335408457e+00 3.555496363196732068e-02
5.966716478313410335e+04 3.959871399359360833e+00 3.503882410363422933e-02
5.966716481794144784e+04 3.991797992589466215e+00 3.546015537471826351e-02
5.966716485274879233e+04 3.978642989632576565e+00 3.523471682202573146e-02
5.966716488755613682e+04 3.885112033005857946e+00 3.435682485996557900e-02
5.966716492236348131e+04 3.934957789716039933e+00 3.437983363436121487e-02
5.966716495717082580e+04 3.974575279636823666e+00 3.546766254673122676e-02
5.966716499197817029e+04 3.861195456113268865e+00 3.381991752755597602e-02
5.966716502678551478e+04 3.946087583683772326e+00 3.535404666224287867e-02
5.966716506159285927e+04 3.981200410932666411e+00 3.598879994418624495e-02
5.966716509640020377e+04 3.919044257905697215e+00 3.495327459771308681e-02
5.966716513120754826e+04 3.979587879642523696e+00 3.620368715055111153e-02
5.966716516601489275e+04 3.897153967926216822e+00 3.481279216409713384e-02
5.966716520082223724e+04 3.996980886827567581e+00 3.590705378074968146e-02
5.966716523562958173e+04 3.949501210765968828e+00 3.540356246184009348e-02
5.966716527043692622e+04 3.945578192383806915e+00 3.508197289854254192e-02
5.966716530524427071e+04 3.988312542579932618e+00 3.519606704269798159e-02
5.966716534005161520e+04 3.939408807973846294e+00 3.486493649874047862e-02
5.966716537485895969e+04 3.965095581286129267e+00 3.493839567411639174e-02
5.966716540966630419e+04 3.929783307365479761e+00 3.472641857754723421e-02
5.966716544447364868e+04 3.971677746556095734e+00 3.526876696972941483e-02
5.966716547928099317e+04 4.004289197855983140e+00 3.616273065468326997e-02
5.966716551408833766e+04 3.965706376282205792e+00 3.552296076605919450e-02
5.966716554889568215e+04 3.927391249700057596e+00 3.467904963489991388e-02
5.966716558370302664e+04 4.001928308253848598e+00 3.649942161755670433e-02
5.966716561851037113e+04 4.003553430675798275e+00 3.564640646943900010e-02
5.966716565331771562e+04 3.941159906674175151e+00 3.513826613019516848e-02
5.966716568812506011e+04 3.991112267615000153e+00 3.659971859156611190e-02
5.966716572293240461e+04 4.025069231890395116e+00 3.614713990299052437e-02
5.966716575773974910e+04 3.954193368302299394e+00 3.504475723757079220e-02
5.966716579254709359e+04 3.962922175369322897e+00 3.621208318410322480e-02
5.966716582735443808e+04 3.984307829506997134e+00 3.661926017477588197e-02
5.966716586216178257e+04 3.931391014880359691e+00 3.549246145678537634e-02
5.966716589696912706e+04 3.976012610513329992e+00 3.589886859589885154e-02
5.966716593177647155e+04 3.927042274841781921e+00 3.444307930560475822e-02
5.966716596658381604e+04 3.983946759259259451e+00 3.596856066989224943e-02
5.966716600139116053e+04 3.925066781559672702e+00 3.527153402168253099e-02
5.966716603619850503e+04 3.940926048843010676e+00 3.553235010957577628e-02
5.966716607100584952e+04 3.940545202209137177e+00 3.545702893317803639e-02
5.966716610581319401e+04 3.942921223585915236e+00 3.532805758626766934e-02
5.966716614062053850e+04 3.915503143221574778e+00 3.508595215878767409e-02
5.966716617542788299e+04 3.932548543964452747e+00 3.526786357833087970e-02
5.966716621023522021e+04 3.986599789531478422e+00 3.629939276947108384e-02
5.966716624504256470e+04 3.925745384893303047e+00 3.524988905213438661e-02
5.966716627984991646e+04 3.972369248884552562e+00 3.620050236859514992e-02
5.966716631465726095e+04 3.898680870921113595e+00 3.505197402533891116e-02
5.966716634946459817e+04 3.894979165010843403e+00 3.474449943032121429e-02
5.966716638427194266e+04 3.910539250789140109e+00 3.469619840156355078e-02
5.966716641907929443e+04 3.961463210118090661e+00 3.550885871598721127e-02
5.966716645388663892e+04 3.873874906839419818e+00 3.423661414107169454e-02
5.966716648869397613e+04 3.902106448345903367e+00 3.483989039160905604e-02
5.966716652350132063e+04 3.996234052217309429e+00 3.632070173746714675e-02
5.966716655830867239e+04 3.956379391127795575e+00 3.618640045990193649e-02
5.966716659311601688e+04 3.903726122833566681e+00 3.492218290082898385e-02
5.966716662792335410e+04 3.879790544991935874e+00 3.459266924094688694e-02
5.966716666273069859e+04 3.907608202522457219e+00 3.551576716138874629e-02
5.966716669753805036e+04 3.902067906808740716e+00 3.543977900386080515e-02
5.966716673234539485e+04 3.979482937868683123e+00 3.709763352736675929e-02
5.966716676715273206e+04 3.900627526118578103e+00 3.489388442081176045e-02
5.966716680196007655e+04 3.927557168326253567e+00 3.522910885984836815e-02
5.966716683676742832e+04 3.961827194247084183e+00 3.648797389033649197e-02
5.966716687157477281e+04 3.916945199927159837e+00 3.539068031394264346e-02
5.966716690638211003e+04 3.899161855741809291e+00 3.537925914983432174e-02
5.966716694118945452e+04 3.993323888790508036e+00 3.623248126644838807e-02
5.966716697599679901e+04 3.901216733610504583e+00 3.506159270189816712e-02
5.966716701080414350e+04 3.931166120601999658e+00 3.507784780754139020e-02
5.966716704561148799e+04 3.965935242647799175e+00 3.576947785059819002e-02
5.966716708041883248e+04 3.906972825676453542e+00 3.528001655560653038e-02
5.966716711522617697e+04 4.017749227021456093e+00 3.649256996015162735e-02
5.966716715003352147e+04 3.941065219434264133e+00 3.542527517773060020e-02
5.966716718484086596e+04 3.936214194310464265e+00 3.583216707556749481e-02
5.966716721964821045e+04 3.974308542613852246e+00 3.593383349273050753e-02
5.966716725445555494e+04 3.959886788497152033e+00 3.546889712841551356e-02
5.966716728926289943e+04 3.999315161497907667e+00 3.582382517728409377e-02
5.966716732407024392e+04 3.971526403270234873e+00 3.590798963574520081e-02
5.966716735887758841e+04 3.976769408389602578e+00 3.566806013488403593e-02
5.966716739368493290e+04 3.954068448162212590e+00 3.499913970879134362e-02
5.966716742849227739e+04 4.009349324770988154e+00 3.585204369063529906e-02
5.966716746329962189e+04 4.028475799644925637e+00 3.634136973351442118e-02
5.966716749810696638e+04 3.914599926799937180e+00 3.430053649591813941e-02
5.966716753291431087e+04 3.922507611015852103e+00 3.441348200001317220e-02
5.966716756772165536e+04 4.018577525896835922e+00 3.588727521742036963e-02
5.966716760252899985e+04 3.913632871838413241e+00 3.430308769349866421e-02
5.966716763733634434e+04 3.914725259402996205e+00 3.445559932666894531e-02
5.966716767214368883e+04 3.935649000991923163e+00 3.486700517181045428e-02
5.966716770695103332e+04 3.995436262376236947e+00 3.563538969186431232e-02
5.966716774175837782e+04 3.924582912696142678e+00 3.517953624269544444e-02
5.966716777656572231e+04 3.936990307097255393e+00 3.498949397364359976e-02
5.966716781137306680e+04 3.958235548238700385e+00 3.501018750796842244e-02
5.966716784618041129e+04 4.014551866628668364e+00 3.603520200331421924e-02
5.966716788098775578e+04 3.978185109221374471e+00 3.580681319743703184e-02
5.966716791579510027e+04 3.930205476660436847e+00 3.511383137519470676e-02
5.966716795060244476e+04 3.906344783804753806e+00 3.467434165393609713e-02
5.966716798540978925e+04 3.938168435487368946e+00 3.542734809471945190e-02
5.966716802021713374e+04 3.933701461476611261e+00 3.471242601655998017e-02
5.966716805502447824e+04 3.898582108486697173e+00 3.447606913239072840e-02
5.966716808983182273e+04 3.877804020968949938e+00 3.477999148675745694e-02
5.966716812463916722e+04 3.971237232035875309e+00 3.518024033078320095e-02
5.966716815944651171e+04 3.959939508955046872e+00 3.570574224403954416e-02
5.966716819425385620e+04 3.934739193117628986e+00 3.525877381270099697e-02
5.966716822906120069e+04 3.944483423960708723e+00 3.582184897347396452e-02
5.966716826386854518e+04 3.896562593027125043e+00 3.491904978565521511e-02
5.966716829867588967e+04 3.882338407962540483e+00 3.480273285377372822e-02
5.966716833348323416e+04 3.939067345386460861e+00 3.529236020492495379e-02
5.966716836829057866e+04 3.898712998712999145e+00 3.459807225253343221e-02
5.966716840309792315e+04 3.929824255830560276e+00 3.480746954842630497e-02
5.966716843790526764e+04 3.958169561109879719e+00 3.554446191585953346e-02
5.966716847271261213e+04 3.921503515031617759e+00 3.458979642666710347e-02
5.966716850751995662e+04 3.870308679266994289e+00 3.429699666843508826e-02
5.966716854232730111e+04 3.986847344804017368e+00 3.548528038884906505e-02
5.966716857713464560e+04 3.901078119476846684e+00 3.451365843348550705e-02
5.966716861194199009e+04 3.896525002746919597e+00 3.440397326835277492e-02
5.966716864674933458e+04 3.915611912925138327e+00 3.464305717474525093e-02
5.966716868155667908e+04 3.939549168317528327e+00 3.494717065206035672e-02
5.966716871636402357e+04 3.885416421804846809e+00 3.420103980492731482e-02
5.966716875117136806e+04 3.894208349444034045e+00 3.441456039088891528e-02
5.966716878597871255e+04 3.984956171523335922e+00 3.559630833965919672e-02
5.966716882078605704e+04 3.927185742074549069e+00 3.507493619697839293e-02
5.966716885559340153e+04 3.905817827971574285e+00 3.434901362759676391e-02
5.966716889040074602e+04 3.914609314596329881e+00 3.461087109877934720e-02
5.966716892520809051e+04 3.852212593876372271e+00 3.426554619655163697e-02
5.966716896001543500e+04 3.899145580599445715e+00 3.436202862938485952e-02
5.966716899482277950e+04 3.913165462170659303e+00 3.471898922862592246e-02
5.966716902963012399e+04 3.911911163062536723e+00 3.455985991567275817e-02
5.966716906443746848e+04 3.853582301131741605e+00 3.390401534929180644e-02
5.966716909924481297e+04 3.880018156737446322e+00 3.384408326556573310e-02
5.966716913405215746e+04 3.881354249983945071e+00 3.414496089516370209e-02
5.966716916885950195e+04 3.892279206909361466e+00 3.421977340949488439e-02
5.966716920366684644e+04 3.912884761921638699e+00 3.440303202049967840e-02
5.966716923847419093e+04 3.824100740395266484e+00 3.356069778748417554e-02
5.966716927328153542e+04 3.900206246317030168e+00 3.404589394081922876e-02
5.966716930808887264e+04 3.918767163307040224e+00 3.465384980582184721e-02
5.966716934289621713e+04 3.865928759709813534e+00 3.397853604288662149e-02
5.966716937770356890e+04 3.896411305098169020e+00 3.424230326916511552e-02
5.966716941251091339e+04 3.881052387306375806e+00 3.395780167246424674e-02
5.966716944731825788e+04 3.896381287571895946e+00 3.421805833311997863e-02
5.966716948212560237e+04 3.888323248778217334e+00 3.452298166992195244e-02
5.966716951693294686e+04 3.843573214814127059e+00 3.362722536218978181e-02
5.966716955174029135e+04 3.929980937902693761e+00 3.467480461904732386e-02
5.966716958654763584e+04 3.966909199641184269e+00 3.546317873192263853e-02
5.966716962135498034e+04 3.934795247799200091e+00 3.496270111133305269e-02
5.966716965616232483e+04 3.944350888388609810e+00 3.554196309694970801e-02
5.966716969096966932e+04 3.876587822406725170e+00 3.435172622869724773e-02
5.966716972577701381e+04 3.869158173771308995e+00 3.395863392372905354e-02
5.966716976058435830e+04 3.875750001463417860e+00 3.413071163423084947e-02
5.966716979539170279e+04 3.897476137494876092e+00 3.414192652049860555e-02
5.966716983019904728e+04 3.941414117619344903e+00 3.514274202633909522e-02
5.966716986500638450e+04 3.940622618279884914e+00 3.514111557554173287e-02
5.966716989981372899e+04 3.847827226503119036e+00 3.398305439993905275e-02
5.966716993462107348e+04 3.960997908293967473e+00 3.553430541447360341e-02
5.966716996942841797e+04 3.974853440296204798e+00 3.591194381838973271e-02
5.966717000423576974e+04 3.939971046178391223e+00 3.509081530739942278e-02
5.966717003904311423e+04 3.916947090418113842e+00 3.508387919627280888e-02
5.966717007385045144e+04 3.946281966594319179e+00 3.519154434766739309e-02
5.966717010865779594e+04 3.955488191167502166e+00 3.526040144339272209e-02
5.966717014346514770e+04 3.908258915543103562e+00 3.476029016935219124e-02
5.966717017827249219e+04 3.916910007963896767e+00 3.579036849670477055e-02
5.966717021307982941e+04 3.953553583586240538e+00 3.576502552276895897e-02
5.966717024788717390e+04 3.943247628340964983e+00 3.552846611075414357e-02
5.966717028269451839e+04 3.915482942126216059e+00 3.488627622738316170e-02
5.966717031750186288e+04 3.931443190086136408e+00 3.611794125152208851e-02
5.966717035230920737e+04 3.961444999556567037e+00 3.572796140727615977e-02
5.966717038711655186e+04 3.909902999965398251e+00 3.601523134266963744e-02
5.966717042192389636e+04 3.910558571178428089e+00 3.608862377429868790e-02
5.966717045673124085e+04 3.999588769893256401e+00 3.753492766770177846e-02
5.966717049153858534e+04 3.884868061193350819e+00 3.492614972508149146e-02
5.966717052634592983e+04 3.962928211135282375e+00 3.594914049613959911e-02
5.966717056115327432e+04 3.895347566202401968e+00 3.471054222927513755e-02
5.966717059596061881e+04 3.970293232639093617e+00 3.559614602611017864e-02
5.966717063076796330e+04 3.905411424439624302e+00 3.455769098050592153e-02
5.966717066557530779e+04 3.871988466281823804e+00 3.385429171926186004e-02
5.966717070038265229e+04 3.884528845815804043e+00 3.470023059854480951e-02
5.966717073518999678e+04 3.915676317428971487e+00 3.453673874063342003e-02
5.966717076999734127e+04 3.970285228761255780e+00 3.519547455983264295e-02
5.966717080480468576e+04 3.906019394512772358e+00 3.433454969316286631e-02
5.966717083961203025e+04 3.944584071525689239e+00 3.502865106324390410e-02
5.966717087441937474e+04 3.882305533651838836e+00 3.404007635408166921e-02
5.966717090922671923e+04 3.918356962380685538e+00 3.479151136251969201e-02
5.966717094403406372e+04 3.874256574667781727e+00 3.459481794283172928e-02
5.966717097884140821e+04 3.867533763400937907e+00 3.448830213247541798e-02
5.966717101364875271e+04 3.951800949809979979e+00 3.531852860606717742e-02
5.966717104845609720e+04 3.894740850086695350e+00 3.455664616130665195e-02
5.966717108326344169e+04 3.906004138366397260e+00 3.456278610987261607e-02
5.966717111807078618e+04 3.968978873239436211e+00 3.552428283284932153e-02
5.966717115287813067e+04 3.915636469560151323e+00 3.504735083118443867e-02
5.966717118768547516e+04 3.956598939265119519e+00 3.631569498073649455e-02
5.966717122249281965e+04 3.931541555507557018e+00 3.500467763145615613e-02
5.966717125730016414e+04 3.887052104656563145e+00 3.459933887111650563e-02
5.966717129210750863e+04 3.970130224393946694e+00 3.568951135153854842e-02
5.966717132691485313e+04 3.982717203512176507e+00 3.559888696184541207e-02
5.966717136172219762e+04 3.921741018763609254e+00 3.533230361110004103e-02
5.966717139652954211e+04 3.946633543613337292e+00 3.526698285124813675e-02
5.966717143133688660e+04 3.853680762221145528e+00 3.465058565701623072e-02
5.966717146614423109e+04 3.990164629157665566e+00 3.586813523330775744e-02
5.966717150095157558e+04 3.869125537721448627e+00 3.418480035535152034e-02
5.966717153575892007e+04 3.906857952154924263e+00 3.468398293470940918e-02
5.966717157056626456e+04 3.963516462940098961e+00 3.532119392450361328e-02
5.966717160537360905e+04 3.943190353123466441e+00 3.580970290658927468e-02
5.966717164018095355e+04 3.902233603477577084e+00 3.417304513719374159e-02
5.966717167498829804e+04 3.990441167662877930e+00 3.578196289615605957e-02
5.966717170979564253e+04 3.916404821085213150e+00 3.491042628354514010e-02
5.966717174460298702e+04 3.878514974553812333e+00 3.425745283266747043e-02
5.966717177941032423e+04 3.891943478494270803e+00 3.494835648573884485e-02
5.966717181421766873e+04 3.880414206450464309e+00 3.460342769821016240e-02
5.966717184902502049e+04 3.930327192092660571e+00 3.489301196309516073e-02
5.966717188383236498e+04 3.910829046934581221e+00 3.489262965366467933e-02
5.966717191863970947e+04 3.915068849512525428e+00 3.496795245014991393e-02
5.966717195344705397e+04 3.860105892641879866e+00 3.391757026536251773e-02
5.966717198825439846e+04 3.958916861585232816e+00 3.613852312978770714e-02
5.966717202306174295e+04 3.901646889438311838e+00 3.502361837843238207e-02
5.966717205786908744e+04 3.956869150367502641e+00 3.595018728249223250e-02
5.966717209267643193e+04 4.011063530382250164e+00 3.605625782617628144e-02
5.966717212748377642e+04 3.952331161850831442e+00 3.524754740632574102e-02
5.966717216229112091e+04 3.929417637464375002e+00 3.584114492981015088e-02
5.966717219709846540e+04 3.978697794035618074e+00 3.582894905082312925e-02
5.966717223190580989e+04 3.855126911793694156e+00 3.393538580745572575e-02
5.966717226671315439e+04 3.924503078276165180e+00 3.479409865752285808e-02
5.966717230152049888e+04 3.951826397596347018e+00 3.505830659628551838e-02
5.966717233632784337e+04 3.919757205023588487e+00 3.477499576645038531e-02
5.966717237113518786e+04 3.964144306520538397e+00 3.517187834465410751e-02
5.966717240594253235e+04 3.930663376448571444e+00 3.513267547522615220e-02
5.966717244074987684e+04 3.947159912520764369e+00 3.518252739847005373e-02
5.966717247555722133e+04 3.883806522510159898e+00 3.442990913995128133e-02
5.966717251036456582e+04 3.896479153965201281e+00 3.460520774148236056e-02
5.966717254517191031e+04 3.943388054654080932e+00 3.512966200574686726e-02
5.966717257997925481e+04 3.895849549150391056e+00 3.443082334331699912e-02
5.966717261478659930e+04 3.863405901647066987e+00 3.407726690634933775e-02
5.966717264959394379e+04 3.884333246760741876e+00 3.459688046611913981e-02
5.966717268440128100e+04 3.922531769305963145e+00 3.470282594370274754e-02
5.966717271920862549e+04 3.917056981037429164e+00 3.512235948436443628e-02
5.966717275401597726e+04 3.904396342947195730e+00 3.464176014872458187e-02
5.966717278882332175e+04 3.893247322009824263e+00 3.435156570374503504e-02
5.966717282363065897e+04 3.956322113234548965e+00 3.530767404471401444e-02
5.966717285843800346e+04 3.930865050687249784e+00 3.526901116702225308e-02
5.966717289324535523e+04 3.947198288668369859e+00 3.561713544611767868e-02
5.966717292805269972e+04 3.952872962932190593e+00 3.586246813948887335e-02
5.966717296286004421e+04 3.921326321250854452e+00 3.513236094046395114e-02
5.966717299766738870e+04 3.931910134727645723e+00 3.518231012946369113e-02
5.966717303247472591e+04 3.943545615026537554e+00 3.518429815202747668e-02
5.966717306728207041e+04 3.931340087403329075e+00 3.629640180964783386e-02
5.966717310208941490e+04 3.987310474356459800e+00 3.639426521603156273e-02
5.966717313689675939e+04 3.942594624886170074e+00 3.516874814927476584e-02
5.966717317170410388e+04 3.932264931238290462e+00 3.573475975005109551e-02
5.966717320651144837e+04 3.949868629711336787e+00 3.526109490893821613e-02
5.966717324131880014e+04 3.927843972967245190e+00 3.527974499463285701e-02
5.966717327612614463e+04 3.968815512070552387e+00 3.586542710269195050e-02
5.966717331093348184e+04 3.915053769749308632e+00 3.501141046554150094e-02
5.966717334574082633e+04 3.936024474926757666e+00 3.537342596460794214e-02
5.966717338054817810e+04 3.963642104385228127e+00 3.549352025218601575e-02
5.966717341535552259e+04 3.980714002333030521e+00 3.568912693774678457e-02
5.966717345016285981e+04 3.897479880913616412e+00 3.474279339555241125e-02
5.966717348497020430e+04 3.961335264420117408e+00 3.620685816045197264e-02
5.966717351977755607e+04 3.976878411939399616e+00 3.609427783118102778e-02
5.966717355458490056e+04 3.950112739571589149e+00 3.528439105059688607e-02
5.966717358939223777e+04 4.000257368639632105e+00 3.723770437055326510e-02
5.966717362419958226e+04 3.953117430698843027e+00 3.519575995075066577e-02
5.966717365900692675e+04 3.971889637701940590e+00 3.561623028209994629e-02
5.966717369381427125e+04 3.980828592716994407e+00 3.542727480820488661e-02
5.966717372862161574e+04 3.947689375336186579e+00 3.548109944690023415e-02
5.966717376342896023e+04 3.963945810029609440e+00 3.549344222627454776e-02
5.966717379823630472e+04 3.995176763972422052e+00 3.625818782936494206e-02
5.966717383304364921e+04 3.929726005617680151e+00 3.486348527988113871e-02
5.966717386785100098e+04 3.894174477373954613e+00 3.439254726409839841e-02
5.966717390265834547e+04 3.944443789701947978e+00 3.506788067325572467e-02
5.966717393746568268e+04 3.944193044516929980e+00 3.686546020714265293e-02
5.966717397227302718e+04 3.952725507285371975e+00 3.531356705512574828e-02
5.966717400708037167e+04 3.966046286570757751e+00 3.551747913242132848e-02
5.966717404188771616e+04 3.939824324245243758e+00 3.499943351059079527e-02
5.966717407669506065e+04 3.952092484721161370e+00 3.479147365309945977e-02
5.966717411150240514e+04 3.978885150171802998e+00 3.565371501842214130e-02
5.966717414630974963e+04 4.031165158033545914e+00 3.611193125502552143e-02
5.966717418111709412e+04 3.938614568103060876e+00 3.499355354116710087e-02
5.966717421592443861e+04 4.012541610014534577e+00 3.628259242013522762e-02
5.966717425073178310e+04 3.970028142589118403e+00 3.541178704701553742e-02
5.966717428553912760e+04 3.912599491165417831e+00 3.432438305066862899e-02
5.966717432034647209e+04 3.936003821723667695e+00 3.470406273324693619e-02
5.966717435515381658e+04 3.990466606641597469e+00 3.536943146983827918e-02
5.966717438996116107e+04 3.954443296381266126e+00 3.535251972714290036e-02
5.966717442476850556e+04 3.896336235420035266e+00 3.510057630593702016e-02
5.966717445957585005e+04 4.009253561934346344e+00 3.587702749674214625e-02
5.966717449438319454e+04 3.978847043799682126e+00 3.634939024280085113e-02
5.966717452919053903e+04 3.919797358505807683e+00 3.496280058154465492e-02
5.966717456399788352e+04 3.950843803607028804e+00 3.513386563535074447e-02
5.966717459880522802e+04 3.904752635273437633e+00 3.419597758784065356e-02
5.966717463361257251e+04 3.996185598395444405e+00 3.521987465836024650e-02
5.966717466841991700e+04 3.945274907082688021e+00 3.578900983748171255e-02
5.966717470322726149e+04 3.967068825625286177e+00 3.490311851588936976e-02
5.966717473803460598e+04 3.940324112548972746e+00 3.448284529126245668e-02
5.966717477284195047e+04 3.928296027188562078e+00 3.440708680933803748e-02
5.966717480764929496e+04 3.991194224168540305e+00 3.504016317029653993e-02
5.966717484245663945e+04 3.959615077510897585e+00 3.463102486084494031e-02
5.966717487726398394e+04 3.985140884504147163e+00 3.583564764860788093e-02
5.966717491207132844e+04 3.977217187509201057e+00 3.522197342403855791e-02
5.966717494687867293e+04 3.963820155479712337e+00 3.502336825057604519e-02
5.966717498168601742e+04 3.956626803541821058e+00 3.515231154595752083e-02
5.966717501649336191e+04 3.918381116977201373e+00 3.430181807838014046e-02
5.966717505130070640e+04 3.999042078044193538e+00 3.535884043560359041e-02
5.966717508610805089e+04 4.020027100756314198e+00 3.559598187344089476e-02
5.966717512091539538e+04 3.967073442093058677e+00 3.505737407367750386e-02
5.966717515572273987e+04 4.003577459650609072e+00 3.518627991728819765e-02
5.966717519053008436e+04 4.027347174920523187e+00 3.556910727365870939e-02
5.966717522533742886e+04 4.045315718445912978e+00 3.598874309470364435e-02
5.966717526014477335e+04 3.997393981087415504e+00 3.490282563876594135e-02
5.966717529495211784e+04 4.043458797407155636e+00 3.562922056049593056e-02
5.966717532975946233e+04 3.995772399557943722e+00 3.534289153367593111e-02
5.966717536456680682e+04 4.028978018518848181e+00 3.531860544143953368e-02
5.966717539937415131e+04 4.018563792317573657e+00 3.540257071582940396e-02
5.966717543418149580e+04 3.970520489346950122e+00 3.490058007487394087e-02
5.966717546898884029e+04 3.971663849622477205e+00 3.513186045451650863e-02
5.966717550379618478e+04 3.984298663927202000e+00 3.525271769802136579e-02
5.966717553860352928e+04 3.952595421188570324e+00 3.478238783730553535e-02
5.966717557341087377e+04 4.003482962997945371e+00 3.579406188200826011e-02
5.966717560821821826e+04 4.022610250297973700e+00 3.589189777563644296e-02
5.966717564302556275e+04 3.977691698212870719e+00 3.503413340177884139e-02
5.966717567783290724e+04 3.990553747865967615e+00 3.561661125179008125e-02
5.966717571264025173e+04 3.944740777373508589e+00 3.491011941266101287e-02
5.966717574744759622e+04 3.999841321148364770e+00 3.596725985001158338e-02
5.966717578225494071e+04 4.049732967366647785e+00 3.639391555828155878e-02
5.966717581706228520e+04 3.969072042480650708e+00 3.514766870402658699e-02
5.966717585186962970e+04 3.906484557647348144e+00 3.404610718267993275e-02
5.966717588667697419e+04 3.993790733499229528e+00 3.545576092764357590e-02
5.966717592148431868e+04 3.997307596719410050e+00 3.529650591324032943e-02
5.966717595629166317e+04 3.996835781835484713e+00 3.526058501727859229e-02
5.966717599109900766e+04 3.991897093082143133e+00 3.554787859683086748e-02
5.966717602590635215e+04 4.022496241678001461e+00 3.596390118974399086e-02
5.966717606071369664e+04 3.944702276965065924e+00 3.453447677068968019e-02
5.966717609552104113e+04 3.948094717237709883e+00 3.472087339669192169e-02
5.966717613032838563e+04 3.897660211737492997e+00 3.409042075098036445e-02
5.966717616513573012e+04 3.904990325701386933e+00 3.443434233925007915e-02
5.966717619994307461e+04 3.931101865489904146e+00 3.454247501490440020e-02
5.966717623475041910e+04 3.950759036566981131e+00 3.540504816591948101e-02
5.966717626955776359e+04 3.964734181343770203e+00 3.558872331570712977e-02
5.966717630436510808e+04 4.032607139448314726e+00 3.610620520356116331e-02
5.966717633917245257e+04 4.022944981898035621e+00 3.532745331546415651e-02
5.966717637397979706e+04 3.984276581188516353e+00 3.508692623061930582e-02
5.966717640878714155e+04 3.941939606403995988e+00 3.477043778039597827e-02
5.966717644359448605e+04 3.927242995360852085e+00 3.478400531862105988e-02
5.966717647840183054e+04 3.990811810516488478e+00 3.532026291596247758e-02
5.966717651320917503e+04 3.901205284981376309e+00 3.444049999801502421e-02
5.966717654801651952e+04 3.939699206288139077e+00 3.483195973449505073e-02
5.966717658282386401e+04 4.000704633262272658e+00 3.514941452412907730e-02
5.966717661763120850e+04 3.931110580590313930e+00 3.485598584882450973e-02
5.966717665243855299e+04 3.941624651187591422e+00 3.504656069426044518e-02
5.966717668724589748e+04 3.951325584816830716e+00 3.508542690446008611e-02
5.966717672205324197e+04 3.946541411623559537e+00 3.484963031763409907e-02
5.966717675686058647e+04 3.912444441848647703e+00 3.437303615652053529e-02
5.966717679166793096e+04 3.913250444049733545e+00 3.411506759126555627e-02
5.966717682647527545e+04 3.963131179802246162e+00 3.480577944368166282e-02
5.966717686128261994e+04 3.939092637226627502e+00 3.450980318824016513e-02
5.966717689608996443e+04 3.867060268883881768e+00 3.396820791790533534e-02
5.966717693089730892e+04 3.909589268165619025e+00 3.466735990874960510e-02
5.966717696570465341e+04 3.949166286854145724e+00 3.534318563328436857e-02
5.966717700051199790e+04 3.952578913161854057e+00 3.534891546325055756e-02
5.966717703531934239e+04 4.010960743310679533e+00 3.580055794126866392e-02
5.966717707012668689e+04 3.929380021940878542e+00 3.429336058342455362e-02
5.966717710493403138e+04 3.990870414115605058e+00 3.569548874787534243e-02
5.966717713974137587e+04 3.955489894253850114e+00 3.590870575623791860e-02
5.966717717454872036e+04 3.937605752961082839e+00 3.494337021549519251e-02
5.966717720935606485e+04 3.901996954790349026e+00 3.458141838183600297e-02
5.966717724416340934e+04 3.958271034389017728e+00 3.518841487105772020e-02
5.966717727897075383e+04 3.952358460309407739e+00 3.546974365401399376e-02
5.966717731377809832e+04 3.928800600320249359e+00 3.479608113813355275e-02
5.966717734858544281e+04 3.919085548653276074e+00 3.580532199643746138e-02
5.966717738339278731e+04 3.921896266269156772e+00 3.487772517122642718e-02
5.966717741820013180e+04 3.924567682139508573e+00 3.519614159848559465e-02
5.966717745300747629e+04 3.877638838464696924e+00 3.449599042249568148e-02
5.966717748781482078e+04 3.864515629835963750e+00 3.392287635668028017e-02
5.966717752262216527e+04 3.944475081821778861e+00 3.493144656670758158e-02
5.966717755742950976e+04 3.890396000448591352e+00 3.411575450052189984e-02
5.966717759223685425e+04 3.805473184292829991e+00 3.328618136391628402e-02
5.966717762704419874e+04 3.836153814546756635e+00 3.358557854497681849e-02
5.966717766185154323e+04 3.894608691500662800e+00 3.455809999185902731e-02
5.966717769665888773e+04 3.896014287840452450e+00 3.460624465717623832e-02
5.966717773146623222e+04 3.944177911942452930e+00 3.516710388076602772e-02
5.966717776627357671e+04 3.772173801589335795e+00 3.274746676077509855e-02
5.966717780108092120e+04 3.901320447465307151e+00 3.478003290350156762e-02
5.966717783588826569e+04 3.853109482422387266e+00 3.443669778058404407e-02
5.966717787069561018e+04 3.888802548299651107e+00 3.467751837338572951e-02
5.966717790550295467e+04 3.824150030961578128e+00 3.392434905424661362e-02
5.966717794031029916e+04 3.858103603895912670e+00 3.410824631738374607e-02
5.966717797511764365e+04 3.833802833502274687e+00 3.371559262116623906e-02
5.966717800992498815e+04 3.802779964836049409e+00 3.338594462244203614e-02
5.966717804473233264e+04 3.902182965595711206e+00 3.481752072398840159e-02
5.966717807953967713e+04 3.919229302912108359e+00 3.502668669797660145e-02
5.966717811434702162e+04 3.835868343403119329e+00 3.401206826562580554e-02
5.966717814915436611e+04 3.837498828820387953e+00 3.369740474735856417e-02
5.966717818396171060e+04 3.809632773789353166e+00 3.329785092023728604e-02
5.966717821876905509e+04 3.805057572651203035e+00 3.362250736724334971e-02
5.966717825357639958e+04 3.851387926490532632e+00 3.396219701604360347e-02
5.966717828838374407e+04 3.813616401709300607e+00 3.350179942930124610e-02
5.966717832319108857e+04 3.864078073583045114e+00 3.410929340617997046e-02
5.966717835799843306e+04 3.788895469695386264e+00 3.326557736517271602e-02
5.966717839280577755e+04 3.852273264890949900e+00 3.419627792532056731e-02
5.966717842761312204e+04 3.806160776971682758e+00 3.366226280534138915e-02
5.966717846242046653e+04 3.850318243154488229e+00 3.407896418764384816e-02
5.966717849722781102e+04 3.841434868882261267e+00 3.376814610973277037e-02
5.966717853203515551e+04 3.890231267565378293e+00 3.422908377919681860e-02
5.966717856684250000e+04 3.857446470307725139e+00 3.392360656182684397e-02
5.966717860164984450e+04 3.861848275536627906e+00 3.452976103277036884e-02
5.966717863645718899e+04 3.837152884094495509e+00 3.372613002773728469e-02
5.966717867126453348e+04 3.828184073724007597e+00 3.363847384636341198e-02
5.966717870607187797e+04 3.860686364339516619e+00 3.427907934847534976e-02
5.966717874087922246e+04 3.819142291149857815e+00 3.362588483429556491e-02
5.966717877568656695e+04 3.867717534298063864e+00 3.455502152782186781e-02
5.966717881049391144e+04 3.907566319115704623e+00 3.497596973995490549e-02
5.966717884530125593e+04 3.814895582859405554e+00 3.376177824122662818e-02
5.966717888010860042e+04 3.855627833860267195e+00 3.430173209298337939e-02
5.966717891491594492e+04 3.846644142948955736e+00 3.379353613834685383e-02
5.966717894972328941e+04 3.881080470565855922e+00 3.420357962641876193e-02
5.966717898453063390e+04 3.947875678937839528e+00 3.503080435992970282e-02
5.966717901933797839e+04 3.893077931809666659e+00 3.469031767827769619e-02
5.966717905414532288e+04 3.859439982685907378e+00 3.385415478940424772e-02
5.966717908895266737e+04 3.857961341213673734e+00 3.369373440590623520e-02
5.966717912376001186e+04 3.874371711934687212e+00 3.423546437507746926e-02
5.966717915856735635e+04 3.914593429629673604e+00 3.491084309927035279e-02
5.966717919337470084e+04 3.908231691219177684e+00 3.486211989702987790e-02
5.966717922818204534e+04 3.940003069802588076e+00 3.451603127467586102e-02
5.966717926298938983e+04 3.900199506545939609e+00 3.418297484513797835e-02
5.966717929779673432e+04 3.954477197214240736e+00 3.508819860363660698e-02
5.966717933260407881e+04 3.890543912467931076e+00 3.405011216124778639e-02
5.966717936741142330e+04 3.897968776624185505e+00 3.427466256460959260e-02
5.966717940221876779e+04 3.949581326944517023e+00 3.472763720286400901e-02
5.966717943702611228e+04 3.876258352414806652e+00 3.453120990544644026e-02
5.966717947183345677e+04 3.929927724118107868e+00 3.492289288527173491e-02
5.966717950664080126e+04 3.906894346905375404e+00 3.410620200099764854e-02
5.966717954144814576e+04 3.869508054950127729e+00 3.408437962754871930e-02
5.966717957625549025e+04 3.959633597267504967e+00 3.531916640811478408e-02
5.966717961106283474e+04 3.891992682654243918e+00 3.413746396296376412e-02
5.966717964587017923e+04 3.853980055467044252e+00 3.397663199582553334e-02
5.966717968067752372e+04 3.889663318856847241e+00 3.433739815044063032e-02
5.966717971548486821e+04 3.862017821279346563e+00 3.387631611630410183e-02
5.966717975029221270e+04 3.925337882167694303e+00 3.467538570701696882e-02
5.966717978509955719e+04 3.883047757501861597e+00 3.404225746137386210e-02
5.966717981990690168e+04 3.937129145110803474e+00 3.472275823434770731e-02
5.966717985471424618e+04 3.905339820138582052e+00 3.443687080523934879e-02
5.966717988952159067e+04 3.905580787875935656e+00 3.476633218203706993e-02
5.966717992432893516e+04 3.982422106035155895e+00 3.598355444136773496e-02
5.966717995913627965e+04 3.980781665349522047e+00 3.557824463309375296e-02
5.966717999394362414e+04 3.847653679653679770e+00 3.396929525733228400e-02
5.966718002875096863e+04 3.901147276980404310e+00 3.470521544732861619e-02
5.966718006355831312e+04 3.883671173140715638e+00 3.459969811153941477e-02
5.966718009836565761e+04 3.882202175894685414e+00 3.444888657819043798e-02
5.966718013317300210e+04 3.932756395837526231e+00 3.496337427033375383e-02
5.966718016798034660e+04 3.980229238316058016e+00 3.598289402365669604e-02
5.966718020278769109e+04 3.922400611620795008e+00 3.508105248106514751e-02
5.966718023759503558e+04 3.958182605743453042e+00 3.551459609629000619e-02
5.966718027240238007e+04 3.955444814672839371e+00 3.623639081092339814e-02
5.966718030720972456e+04 3.938863310438523779e+00 3.561317950165754365e-02
5.966718034201706905e+04 3.953112430343920458e+00 3.531304299319925483e-02
5.966718037682441354e+04 3.945745288406624862e+00 3.529904553301400211e-02
5.966718041163175803e+04 3.975800497339058825e+00 3.577914915960624803e-02
5.966718044643910252e+04 3.989371997886274279e+00 3.555801798066408892e-02
5.966718048124644702e+04 3.975052818792747633e+00 3.566993063690157562e-02
5.966718051605379151e+04 3.957508100181420740e+00 3.509856072893095813e-02
5.966718055086113600e+04 3.940676777827112787e+00 3.522599641008235943e-02
5.966718058566848049e+04 3.932577477226525176e+00 3.480936175307480090e-02
5.966718062047582498e+04 3.995525059665871126e+00 3.610240094450854059e-02
5.966718065528316947e+04 3.873040197358874170e+00 3.466531629281534299e-02
5.966718069009051396e+04 3.925734756203768772e+00 3.535167041092732165e-02
5.966718072489785845e+04 3.991956228818749342e+00 3.602824432112699399e-02
5.966718075970520295e+04 3.978839435173898931e+00 3.609791125512745030e-02
5.966718079451254744e+04 3.919492343610118557e+00 3.495585207549136569e-02
5.966718082931989193e+04 3.960542039376747869e+00 3.537956341529764626e-02
5.966718086412723642e+04 3.952801789772061980e+00 3.570377637669793630e-02
5.966718089893458091e+04 3.920492897404361354e+00 3.514594190259454770e-02
5.966718093374192540e+04 3.939279125703476936e+00 3.532300510489503470e-02
5.966718096854926989e+04 3.977822843656977359e+00 3.580704824169460981e-02
5.966718100335661438e+04 4.004919344944234183e+00 3.655497481747542465e-02
5.966718103816395887e+04 4.029678220015956214e+00 3.649721057487753662e-02
5.966718107297130337e+04 4.015651161534630198e+00 3.614477801901554155e-02
5.966718110777864786e+04 3.970990662986669584e+00 3.537937047779975142e-02
5.966718114258599235e+04 4.024303039377152835e+00 3.550287075990594260e-02
5.966718117739333684e+04 3.980412505633702303e+00 3.549321875446446312e-02
5.966718121220068133e+04 3.979794443323561914e+00 3.572091544234456961e-02
5.966718124700802582e+04 3.930853114011421123e+00 3.530745092810312624e-02
5.966718128181537031e+04 3.968849720707182449e+00 3.527027003109083070e-02
5.966718131662271480e+04 3.941499329879261992e+00 3.511877606093335991e-02
5.966718135143005929e+04 3.963039217396867375e+00 3.531782397537096968e-02
5.966718138623740379e+04 3.956153618906942171e+00 3.511505645486619198e-02
5.966718142104474828e+04 3.945082666161352503e+00 3.541158209778286214e-02
5.966718145585209277e+04 3.876272550231478764e+00 3.441288206028727398e-02
5.966718149065943726e+04 3.855097254004577145e+00 3.400907779450511315e-02
5.966718152546678175e+04 3.915918764295190257e+00 3.495195367586440005e-02
5.966718156027412624e+04 3.921687205011083144e+00 3.492840313774946137e-02
5.966718159508147073e+04 3.861525642435148509e+00 3.442865781683283194e-02
5.966718162988881522e+04 3.950201452358597098e+00 3.518283640878124008e-02
5.966718166469615971e+04 3.888993425858290554e+00 3.439001993144907843e-02
5.966718169950350421e+04 3.911027561502709027e+00 3.486701044432314461e-02
5.966718173431084870e+04 3.995544186323210401e+00 3.594653401877737076e-02
5.966718176911819319e+04 3.945628790513181716e+00 3.511936394417441293e-02
5.966718180392553768e+04 3.868303794786069005e+00 3.413589495769462495e-02
5.966718183873288217e+04 3.949633156045208260e+00 3.522328429630571661e-02
5.966718187354022666e+04 3.930796902263546944e+00 3.451251283590007352e-02
5.966718190834757115e+04 3.932226783482315469e+00 3.487422167652645677e-02
5.966718194315491564e+04 3.903370945325198349e+00 3.461985374919470532e-02
5.966718197796226013e+04 3.935651350292626471e+00 3.534282306383995653e-02
5.966718201276960463e+04 3.937605074580596387e+00 3.482450601592616823e-02
5.966718204757694184e+04 3.875194064873961786e+00 3.434292154943791031e-02
5.966718208238428633e+04 3.896077210098317867e+00 3.507065360489940858e-02
5.966718211719163810e+04 3.882750786131297094e+00 3.446484045217831221e-02
5.966718215199898259e+04 3.965541834900238261e+00 3.544058066016586572e-02
5.966718218680632708e+04 3.909829311359623194e+00 3.438805071534720842e-02
5.966718222161367157e+04 3.981303956673796218e+00 3.553309932720834230e-02
5.966718225642101606e+04 3.958052837689150394e+00 3.481743102039729088e-02
5.966718229122836055e+04 3.985751149340056365e+00 3.578924267660077430e-02
5.966718232603570505e+04 3.982478905918302559e+00 3.564092577332993173e-02
5.966718236084304954e+04 3.965043939017611763e+00 3.499667518398900251e-02
5.966718239565038675e+04 3.957694101257901664e+00 3.483986052991541738e-02
5.966718243045773124e+04 3.961272623628331324e+00 3.491667492714951859e-02
5.966718246526508301e+04 3.993491219398905390e+00 3.536257280522945440e-02
5.966718250007242750e+04 3.943139811061306954e+00 3.439069597368953762e-02
5.966718253487976472e+04 3.915377648124405141e+00 3.426689857281182278e-02
5.966718256968710921e+04 4.021692051831202264e+00 3.587947080458520760e-02
5.966718260449446097e+04 3.959959623149394314e+00 3.516669629545050163e-02
5.966718263930180547e+04 3.998100527764753664e+00 3.582765088557225697e-02
5.966718267410914996e+04 3.933003405704555533e+00 3.479802717861775474e-02
5.966718270891649445e+04 3.921622526054115543e+00 3.484079521848857525e-02
5.966718274372383894e+04 3.925821423702290147e+00 3.459582300729889537e-02
5.966718277853118343e+04 3.877368704408171496e+00 3.409151229718335868e-02
5.966718281333852065e+04 3.907408489551680741e+00 3.491335694971277326e-02
5.966718284814586514e+04 3.932421840469104701e+00 3.534913107903620705e-02
5.966718288295321690e+04 3.912434848227812623e+00 3.484794285729449909e-02
5.966718291776056139e+04 3.937425768445057095e+00 3.505076459552511348e-02
5.966718295256790589e+04 3.901829426929353417e+00 3.432709590419726758e-02
5.966718298737525038e+04 3.908097314286389956e+00 3.499397309664289274e-02
5.966718302218258759e+04 3.899377781948052402e+00 3.481746485181298062e-02
5.966718305698993208e+04 3.837847230266663079e+00 3.378811803401075148e-02
5.966718309179728385e+04 3.900880189174986246e+00 3.463482763354266969e-02
5.966718312660462834e+04 3.921664325421124531e+00 3.450908327147816229e-02
5.966718316141196556e+04 3.864878267921424193e+00 3.378003002782892922e-02
5.966718319621931005e+04 3.979260644071885622e+00 3.541579689794657759e-02
5.966718323102666182e+04 3.964046058801817374e+00 3.507446976156942953e-02
5.966718326583400631e+04 3.893059755134046451e+00 3.435199812742426029e-02
5.966718330064134352e+04 3.883501475940393632e+00 3.412498572421163168e-02
5.966718333544868801e+04 3.878681606086723743e+00 3.423102643989914956e-02
5.966718337025603978e+04 3.903419897367193858e+00 3.422691267936956577e-02
5.966718340506338427e+04 3.851013068404373296e+00 3.381401897416323049e-02
5.966718343987072876e+04 3.957951740065301927e+00 3.487147977748856348e-02
5.966718347467807325e+04 3.916773716146219275e+00 3.451100487835557368e-02
5.966718350948541774e+04 3.909581767197661151e+00 3.452531309319805536e-02
5.966718354429276224e+04 3.928565057353701651e+00 3.443081105842458328e-02
5.966718357910010673e+04 3.966453092577086448e+00 3.518830307548440756e-02
5.966718361390745122e+04 3.876371352290348238e+00 3.455646087286547846e-02
5.966718364871478843e+04 3.897065173067236543e+00 3.472015003672245664e-02
5.966718368352213292e+04 3.929070935077897619e+00 3.512941063632321614e-02
5.966718371832947741e+04 3.980663278634021474e+00 3.562367448749267917e-02
5.966718375313682191e+04 3.970151540147533353e+00 3.583784576850227582e-02
5.966718378794416640e+04 3.958877784002940547e+00 3.541999076908257382e-02
5.966718382275151089e+04 3.978078543958819768e+00 3.562033997945613512e-02
5.966718385755886266e+04 3.944075435891353454e+00 3.506787329930046576e-02
5.966718389236620715e+04 3.949543989658602872e+00 3.489030785350562269e-02
5.966718392717354436e+04 3.923482960013868759e+00 3.488892109164503513e-02
5.966718396198088885e+04 3.825759679525432500e+00 3.348746684495830517e-02
5.966718399678824062e+04 3.904643985070341383e+00 3.439880936139635970e-02
5.966718403159558511e+04 3.900369449206770867e+00 3.441630852646190147e-02
5.966718406640292233e+04 3.888487090086693687e+00 3.412545584409371752e-02
5.966718410121026682e+04 3.964100238807774623e+00 3.523799238133589612e-02
5.966718413601761858e+04 3.960802107210833256e+00 3.540697788206797342e-02
5.966718417082496308e+04 3.930219796606126081e+00 3.467414007020690192e-02
5.966718420563230029e+04 3.923443271297759161e+00 3.448091175365016609e-02
5.966718424043964478e+04 3.894905528094124048e+00 3.458363959690467088e-02
5.966718427524698927e+04 3.973753139897733710e+00 3.544943551833185102e-02
5.966718431005433376e+04 3.897339197164356506e+00 3.404007542619108539e-02
5.966718434486168553e+04 3.918725321304041831e+00 3.437416147216146300e-02
5.966718437966903002e+04 3.877341858442443279e+00 3.424850116761200824e-02
5.966718441447636724e+04 3.971049340575025788e+00 3.527262577326056164e-02
5.966718444928371173e+04 3.849809179442107876e+00 3.369153143822370411e-02
5.966718448409105622e+04 3.903436921177197316e+00 3.446975510961818034e-02
5.966718451889840071e+04 3.920003826423848370e+00 3.446986730195943788e-02
5.966718455370574520e+04 3.949229029063054952e+00 3.505264416538717703e-02
5.966718458851308969e+04 3.968667935528947144e+00 3.515068617203599699e-02
5.966718462332044146e+04 3.987328221320102450e+00 3.505017509843558199e-02
5.966718465812778595e+04 3.897806981711231522e+00 3.441848489389004451e-02
5.966718469293512317e+04 3.919905202094042806e+00 3.505845313769435229e-02
5.966718472774246766e+04 3.989613135590689641e+00 3.556266533762150739e-02
5.966718476254981942e+04 3.883082797879069403e+00 3.462365462900134777e-02
5.966718479735716392e+04 3.930689911767832889e+00 3.537277324870143763e-02
5.966718483216450113e+04 3.903606073763032924e+00 3.441653826887365597e-02
5.966718486697184562e+04 4.037282543672541912e+00 3.617307566971091071e-02
5.966718490177919011e+04 3.984391841350429786e+00 3.532570086330234088e-02
5.966718493658653460e+04 3.952804125331736973e+00 3.460949325913981883e-02
5.966718497139388637e+04 3.974359282661103610e+00 3.501952889548800435e-02
5.966718500620123086e+04 3.994432231792135912e+00 3.510696803346130546e-02
5.966718504100856808e+04 3.919672219204898944e+00 3.439900089529242949e-02
5.966718507581591257e+04 3.984275819718110068e+00 3.520822052186608347e-02
5.966718511062326434e+04 3.946664438382982976e+00 3.450771250905968618e-02
5.966718514543060883e+04 3.946305847040746606e+00 3.488734272775671080e-02
5.966718518023794604e+04 3.926274785461148387e+00 3.476999842072501373e-02
5.966718521504529053e+04 3.988691009984893565e+00 3.498483577067228179e-02
5.966718524985264230e+04 3.924858351100798171e+00 3.435397670235804807e-02
5.966718528465998679e+04 3.947038385569119345e+00 3.468249033275859483e-02
5.966718531946732401e+04 3.885235944189556978e+00 3.422840768122763222e-02
5.966718535427466850e+04 3.915104793169037922e+00 3.491004120368828428e-02
5.966718538908202027e+04 3.935203713132126246e+00 3.544164986327171668e-02
5.966718542388936476e+04 3.956920169490517836e+00 3.573508908667044626e-02
5.966718545869670197e+04 3.923546706186059385e+00 3.461991099026530405e-02
5.966718549350404646e+04 3.886617167043294074e+00 3.414423402298871063e-02
5.966718552831139095e+04 3.884175558927909666e+00 3.410124812754758428e-02
5.966718556311873544e+04 3.957693285397828387e+00 3.513598870375416600e-02
5.966718559792608721e+04 3.892034358100688873e+00 3.407441885106866214e-02
5.966718563273343170e+04 3.936673921121078834e+00 3.474273459429402799e-02
5.966718566754076892e+04 3.974951258794608755e+00 3.516090328493554767e-02
5.966718570234811341e+04 3.941289575197353567e+00 3.457024470081606488e-02
5.966718573715546518e+04 4.018695207613608211e+00 3.546590085772856338e-02
5.966718577196280967e+04 3.879128875641816521e+00 3.387549541220759991e-02
5.966718580677014688e+04 3.892268436436819634e+00 3.390949323787467024e-02
5.966718584157749137e+04 3.896232030978327820e+00 3.439977621635506577e-02
5.966718587638484314e+04 3.964952685528811749e+00 3.535076548328129620e-02
5.966718591119218763e+04 3.945340523077654371e+00 3.474745651168738292e-02
5.966718594599953212e+04 3.945402993344847786e+00 3.507201149270360030e-02
5.966718598080687661e+04 3.914573254031223914e+00 3.470690055850376987e-02
5.966718601561422111e+04 3.923899841445538605e+00 3.485917732911469197e-02
5.966718605042156560e+04 3.932868228091407126e+00 3.497677707099897115e-02
5.966718608522890281e+04 3.878831122308157298e+00 3.445867419115660607e-02
5.966718612003624730e+04 3.952207149905484496e+00 3.537965587476905871e-02
5.966718615484359179e+04 3.895912916274304472e+00 3.447872557782878655e-02
5.966718618965093629e+04 3.985556997530037115e+00 3.561912510366125467e-02
5.966718622445828805e+04 3.898334356308144066e+00 3.442154070659410314e-02
5.966718625926563254e+04 3.833992783810636240e+00 3.353228217110058168e-02
5.966718629407296976e+04 3.894458777275639161e+00 3.452474670589900096e-02
5.966718632888031425e+04 3.934998666548137347e+00 3.531475742528029232e-02
5.966718636368766602e+04 3.965799078561598190e+00 3.602490628894103319e-02
5.966718639849501051e+04 3.894720900814224951e+00 3.438822892162463757e-02
5.966718643330234772e+04 3.846386244867488369e+00 3.400476091482416280e-02
5.966718646810969221e+04 3.906885740413049923e+00 3.482181591389706815e-02
5.966718650291704398e+04 3.896056727775856654e+00 3.448982456960238141e-02
5.966718653772438847e+04 3.866801711840228251e+00 3.577901003376603856e-02
5.966718657253172569e+04 3.912574340016683472e+00 3.493002181408169649e-02
5.966718660733907018e+04 3.940257240992910859e+00 3.500540132672141230e-02
5.966718664214642195e+04 3.847243749778150868e+00 3.360318181960954276e-02
5.966718667695376644e+04 3.853025697542824535e+00 3.395619030509965802e-02
5.966718671176111093e+04 3.880272612255615705e+00 3.426186979142700068e-02
5.966718674656845542e+04 3.900002886752691911e+00 3.445905766767178718e-02
5.966718678137579263e+04 3.846017647058823652e+00 3.395155283701910276e-02
5.966718681618313713e+04 3.922152254249815062e+00 3.479317430001502981e-02
5.966718685099048889e+04 3.912719676136296787e+00 3.468724503199372561e-02
5.966718688579783338e+04 3.887029387605557496e+00 3.448368728693435720e-02
5.966718692060517060e+04 3.917745149827122297e+00 3.511789164685493597e-02
5.966718695541251509e+04 3.848801232883158452e+00 3.433522945878261096e-02
5.966718699021986686e+04 3.914087834707681512e+00 3.526708507354182204e-02
5.966718702502721135e+04 3.910769778199501445e+00 3.509817335949862865e-02
5.966718705983454856e+04 3.952353183719149676e+00 3.602415323196991176e-02
5.966718709464189305e+04 3.870228432282003528e+00 3.412988032034204589e-02
5.966718712944924482e+04 3.890696492119979588e+00 3.461766174277467606e-02
5.966718716425658931e+04 3.963048512920526179e+00 3.527302025478919884e-02
5.966718719906393380e+04 3.944525024621721165e+00 3.469817891901259832e-02
5.966718723387127829e+04 3.926526814312896185e+00 3.492891171983830700e-02
5.966718726867862279e+04 3.918888275663483522e+00 3.463912892849585479e-02
5.966718730348596728e+04 3.895337722709380390e+00 3.433220724702490401e-02
5.966718733829330449e+04 3.954064612804823575e+00 3.512552438804462246e-02
5.966718737310064898e+04 3.918572928828315760e+00 3.485526728150541848e-02
5.966718740790800075e+04 3.929481692819781546e+00 3.510649514036461721e-02
5.966718744271534524e+04 3.941263953950458365e+00 3.512379210636992072e-02
5.966718747752268973e+04 3.985474644122733778e+00 3.581008992412221259e-02
5.966718751233003422e+04 3.913321129800669151e+00 3.455504031881533739e-02
5.966718754713737144e+04 3.921460769038642269e+00 3.455801127137415885e-02
5.966718758194471593e+04 3.924580287717326588e+00 3.463293154372364124e-02
5.966718761675206770e+04 3.871860966932991310e+00 3.442185582629164742e-02
5.966718765155941219e+04 3.929864280140921817e+00 3.520935756379155873e-02
5.966718768636674940e+04 3.886952304716942308e+00 3.456894402140781725e-02
5.966718772117409389e+04 3.825369002083707670e+00 3.331960664473158223e-02
5.966718775598144566e+04 3.927795673905029261e+00 3.455073638416666926e-02
5.966718779078879015e+04 3.954346726405550516e+00 3.529853653286120496e-02
5.966718782559612737e+04 3.885272598536700706e+00 3.448547962189987132e-02
5.966718786040347186e+04 3.794493419092518138e+00 3.349818356109704465e-02
5.966718789521082363e+04 3.916856692875081425e+00 3.480258541905206088e-02
5.966718793001816812e+04 3.940926110984023012e+00 3.493613019898840488e-02
5.966718796482550533e+04 3.878868482161705433e+00 3.418795450282537118e-02
5.966718799963284982e+04 3.866534066813601900e+00 3.382827080923682395e-02
5.966718803444020159e+04 3.829046960678633926e+00 3.338102440001012444e-02
5.966718806924754608e+04 3.824148377420723222e+00 3.366886493751023585e-02
5.966718810405488330e+04 3.936543988698363084e+00 3.495070465963267398e-02
5.966718813886222779e+04 3.859162555649139570e+00 3.399386745479430344e-02
5.966718817366957228e+04 3.833069859144922376e+00 3.377012939601752722e-02
5.966718820847691677e+04 3.918928707134036404e+00 3.501043989702663783e-02
5.966718824328426126e+04 3.891372579497694772e+00 3.426564250318332727e-02
5.966718827809160575e+04 3.980842422694828464e+00 3.539802681743618035e-02
5.966718831289895024e+04 3.938398084087280093e+00 3.454723969780360004e-02
5.966718834770629473e+04 3.905476396085203916e+00 3.398546945096985600e-02
5.966718838251364650e+04 3.854111484074967731e+00 3.353634134346974299e-02
5.966718841732099099e+04 3.878044387880679622e+00 3.395596363150955865e-02
5.966718845212832821e+04 3.806285593010505952e+00 3.289715353377450913e-02
5.966718848693567270e+04 3.936908057700713837e+00 3.462823454175048554e-02
5.966718852174302447e+04 3.911716961498439282e+00 3.416773178579195214e-02
5.966718855655036896e+04 3.865888074404075336e+00 3.392792671347354128e-02
5.966718859135770617e+04 3.915114763188475955e+00 3.432501277400468870e-02
5.966718862616505066e+04 3.916881128353111308e+00 3.457917417287866696e-02
5.966718866097240243e+04 3.841796111691175408e+00 3.357121076955912192e-02
5.966718869577974692e+04 3.911829396576455675e+00 3.422128560050452517e-02
5.966718873058708414e+04 3.902367093519596430e+00 3.461351337165826519e-02
5.966718876539442863e+04 3.940085183550269488e+00 3.502895603668780555e-02
5.966718880020177312e+04 3.878797332375845119e+00 3.409317616528697442e-02
5.966718883500911761e+04 3.997373734945551593e+00 3.580339214858573038e-02
5.966718886981646938e+04 3.916994896837703077e+00 3.478744758366662110e-02
5.966718890462381387e+04 3.934112258504295578e+00 3.494997651009447426e-02
5.966718893943115108e+04 3.888184805996263815e+00 3.480807399671852209e-02
5.966718897423849558e+04 3.930368049566120181e+00 3.489770775475127540e-02
5.966718900904584734e+04 3.939909654375459258e+00 3.537380888649319099e-02
5.966718904385319183e+04 3.963451848280484580e+00 3.619657132809348671e-02
5.966718907866052905e+04 3.986706355112367817e+00 3.609812176472758372e-02
5.966718911346787354e+04 3.956466534729011997e+00 3.570264006028468079e-02
5.966718914827522531e+04 3.942379313596078294e+00 3.546754565976467655e-02
5.966718918308256980e+04 3.908425275827482004e+00 3.517897415566707819e-02
5.966718921788991429e+04 3.922663048006761688e+00 3.480567304489648461e-02
5.966718925269725878e+04 3.912359141275866037e+00 3.494000501446073437e-02
5.966718928750460327e+04 3.925330901817754015e+00 3.478190536200824468e-02
5.966718932231194776e+04 3.896457191058624758e+00 3.498413249976389111e-02
5.966718935711929225e+04 3.945702765114803778e+00 3.475086468351537561e-02
5.966718939192663674e+04 3.883099106753040708e+00 3.411571351251291989e-02
5.966718942673397396e+04 3.927641494879006601e+00 3.465076292460897434e-02
5.966718946154131845e+04 3.901086823074089160e+00 3.420977112664153053e-02
5.966718949634867022e+04 3.995296845735350821e+00 3.553015344038802648e-02
5.966718953115601471e+04 3.920777279521674430e+00 3.435714345449331075e-02
5.966718956596335192e+04 3.942052911061976417e+00 3.472671071244788632e-02
5.966718960077069642e+04 3.961101097624507794e+00 3.461139354022498005e-02
5.966718963557804818e+04 3.964003476009121840e+00 3.501541826518161232e-02
5.966718967038539267e+04 3.969593847000353115e+00 3.462389064167890190e-02
5.966718970519272989e+04 3.941176470588235059e+00 3.458284439075820504e-02
5.966718974000007438e+04 3.931269025875190337e+00 3.445267495955201681e-02
5.966718977480742615e+04 3.964345078807454570e+00 3.507827713690390981e-02
5.966718980961477064e+04 3.917832782295296745e+00 3.453215047709778940e-02
5.966718984442211513e+04 3.997611252576694696e+00 3.528521000576596151e-02
5.966718987922945962e+04 3.926984973770783149e+00 3.449061730123468422e-02
5.966718991403680411e+04 3.942311265064935011e+00 3.476756905007486603e-02
5.966718994884414860e+04 3.932260084071191653e+00 3.457444807604155568e-02
5.966718998365149309e+04 3.899749712110173405e+00 3.436545790653950522e-02
5.966719001845883759e+04 3.907665348938740735e+00 3.463175244414615911e-02
5.966719005326617480e+04 3.924273412271259254e+00 3.465146477730272900e-02
5.966719008807351929e+04 3.967081248338047317e+00 3.491085329013189631e-02
5.966719012288087106e+04 3.908622154162728179e+00 3.461154276609034602e-02
5.966719015768821555e+04 3.924044768036584419e+00 3.467329489639648515e-02
5.966719019249555276e+04 3.919757533895833035e+00 3.469070516766827039e-02
5.966719022730289726e+04 3.918591524056984632e+00 3.435894289302669075e-02
5.966719026211024902e+04 3.968254825374540662e+00 3.482373426144676903e-02
5.966719029691759351e+04 3.913438076533952259e+00 3.413615312910826122e-02
5.966719033172493801e+04 3.893351284424623859e+00 3.444304548179592113e-02
5.966719036653228250e+04 3.908468221851939539e+00 3.422951223250129266e-02
5.966719040133962699e+04 3.971884637419700770e+00 3.515310183282132489e-02
5.966719043614697148e+04 3.912283637754613963e+00 3.425335759238412603e-02
5.966719047095431597e+04 3.949228516860566085e+00 3.498171128675256480e-02
5.966719050576166046e+04 3.873574300004673621e+00 3.425532022666406134e-02
5.966719054056900495e+04 3.949197234618918806e+00 3.474797492120378778e-02
5.966719057537634944e+04 3.911002415819141653e+00 3.417622867844815476e-02
5.966719061018368666e+04 3.977884263179069624e+00 3.525556515125715523e-02
5.966719064499103115e+04 3.921907301259162093e+00 3.453873352760351845e-02
5.966719067979837564e+04 3.882824165145876805e+00 3.409424768543080353e-02
5.966719071460572013e+04 3.919357596410652178e+00 3.449830262740974374e-02
5.966719074941306462e+04 3.937856254073591078e+00 3.480662400129715811e-02
5.966719078422040911e+04 3.907081586471837120e+00 3.449029374917771118e-02
5.966719081902775361e+04 4.007266343321331803e+00 3.550708519871853541e-02
5.966719085383509810e+04 3.920117981032101184e+00 3.420304136646769300e-02
5.966719088864244986e+04 3.982230749979144058e+00 3.490088799875026848e-02
5.966719092344979435e+04 3.967873694132432849e+00 3.442567843861407684e-02
5.966719095825713157e+04 3.981212902612488058e+00 3.471952587884965385e-02
5.966719099306447606e+04 4.001026880096647531e+00 3.516564522498604600e-02
5.966719102787182055e+04 3.908138090219100746e+00 3.401142261726175509e-02
5.966719106267916504e+04 3.963738478232355256e+00 3.462634505953133407e-02
5.966719109748650953e+04 3.956239659654927632e+00 3.494305127854941545e-02
5.966719113229385403e+04 4.005371875572938833e+00 3.507360988835986348e-02
5.966719116710119852e+04 3.986177214582859119e+00 3.468478447469629938e-02
5.966719120190854301e+04 3.966179513323673245e+00 3.486252716470803620e-02
5.966719123671588750e+04 3.965192776610896974e+00 3.484662071205063549e-02
5.966719127152323199e+04 3.950258456242966787e+00 3.463872253293984876e-02
5.966719130633057648e+04 4.025226221657723258e+00 3.556042216756554603e-02
5.966719134113792097e+04 3.977695211841553391e+00 3.490648346208514302e-02
5.966719137594526546e+04 3.995192916639022762e+00 3.510614435975702857e-02
5.966719141075260995e+04 3.999301559254041738e+00 3.529587837194091832e-02
5.966719144555995445e+04 3.925267457227773704e+00 3.459120513086416659e-02
5.966719148036729894e+04 3.897568018028592540e+00 3.423348604746281887e-02
5.966719151517464343e+04 3.926565377532228673e+00 3.468481955149496643e-02
5.966719154998198792e+04 3.968416047548291470e+00 3.541965610589443286e-02
5.966719158478933241e+04 3.877506147153394700e+00 3.408943877988367122e-02
5.966719161959667690e+04 3.898357829098488825e+00 3.419433008912231564e-02
5.966719165440402867e+04 3.935534740901192485e+00 3.510794067626776815e-02
5.966719168921137316e+04 3.979466242382396324e+00 3.555120876261655405e-02
5.966719172401871037e+04 3.913530324744444844e+00 3.449440634475692269e-02
5.966719175882605487e+04 3.938219479629028186e+00 3.505249031840967228e-02
5.966719179363339936e+04 3.962693052217740597e+00 3.531054175385748423e-02
5.966719182844074385e+04 3.884390897861453862e+00 3.376066528914026255e-02
5.966719186324808834e+04 3.977945711599609524e+00 3.508320136784900956e-02
5.966719189805543283e+04 3.956632788804342216e+00 3.461016469841193821e-02
5.966719193286277732e+04 3.923743038297519359e+00 3.459121496017728697e-02
5.966719196767012181e+04 3.967133205498109660e+00 3.479441393834267066e-02
5.966719200247747358e+04 3.979304937968676015e+00 3.479737876691092746e-02
5.966719203728481807e+04 3.978463819098434051e+00 3.480290916641742144e-02
5.966719207209215529e+04 3.972396523962871573e+00 3.504601911980406020e-02
5.966719210689949978e+04 3.982281436305485922e+00 3.545048930618022870e-02
5.966719214170685154e+04 4.015459242983999033e+00 3.559155990145480841e-02
5.966719217651419603e+04 3.943787353199314616e+00 3.510160608408374044e-02
5.966719221132153325e+04 3.884157563173913363e+00 3.406920701349861608e-02
5.966719224612887774e+04 3.961210016773092146e+00 3.508251466707875549e-02
5.966719228093622951e+04 3.948810674687003974e+00 3.448183704523542781e-02
5.966719231574357400e+04 3.992858514571030693e+00 3.538017197203015274e-02
5.966719235055091121e+04 4.006739845537757638e+00 3.567962482648214667e-02
5.966719238535825571e+04 3.933270518760352719e+00 3.442704271045325670e-02
5.966719242016560747e+04 3.964113078669900592e+00 3.526361696266925444e-02
5.966719245497295196e+04 4.000419312691804841e+00 3.526259630367123421e-02
5.966719248978029646e+04 3.940412154670063671e+00 3.457116287487011635e-02
5.966719252458764095e+04 3.908567475022280302e+00 3.502733146838432621e-02
5.966719255939497816e+04 3.969320711362167575e+00 3.604926576876030242e-02
5.966719259420232265e+04 3.906022687265414906e+00 3.413800502986721191e-02
5.966719262900967442e+04 3.971545742083679276e+00 3.487974951028008364e-02
5.966719266381701891e+04 3.929259241861994489e+00 3.473704144136709193e-02
5.966719269862436340e+04 3.929988324542515343e+00 3.455889492054894235e-02
5.966719273343170789e+04 3.898826107187664203e+00 3.412927341068776321e-02
5.966719276823905238e+04 3.919999050151976139e+00 3.448236505168555260e-02
5.966719280304639688e+04 3.926793046729856407e+00 3.485805637570475735e-02
5.966719283785374137e+04 3.883561483424475380e+00 3.399755121062564278e-02
5.966719287266108586e+04 3.913796695936895276e+00 3.473503554360295870e-02
5.966719290746843035e+04 3.952975116770794717e+00 3.500572153196159636e-02
5.966719294227577484e+04 3.897619929344407819e+00 3.481064481038659980e-02
5.966719297708311933e+04 3.911728890076925147e+00 3.446821722612157524e-02
5.966719301189046382e+04 3.963032703888582642e+00 3.521750125679783822e-02
5.966719304669780831e+04 3.904026715425453098e+00 3.477846274850076441e-02
5.966719308150515280e+04 3.960507107643707947e+00 3.523333242732151066e-02
5.966719311631249730e+04 3.897824141666273778e+00 3.443605185364842503e-02
5.966719315111984179e+04 3.888283898178872100e+00 3.397626116974773042e-02
5.966719318592718628e+04 4.031227030088325058e+00 3.604489653902356872e-02
5.966719322073453077e+04 4.067940291172676304e+00 3.638583239626753951e-02
5.966719325554187526e+04 3.972468060809363433e+00 3.542882845256784680e-02
5.966719329034921975e+04 3.938016677234497553e+00 3.469548430619168178e-02
5.966719332515655697e+04 4.075704594936632397e+00 3.689644532794408155e-02
5.966719335996390146e+04 3.965509177365097226e+00 3.514784957249598302e-02
5.966719339477125322e+04 3.914066222360782277e+00 3.503093719272061535e-02
5.966719342957859772e+04 3.913649368732117662e+00 3.457692664465544102e-02
5.966719346438594221e+04 3.927869159644674202e+00 3.504686876016539776e-02
5.966719349919328670e+04 3.899145379857405835e+00 3.462923156422544751e-02
5.966719353400063119e+04 3.908333284148521880e+00 3.485766285627812933e-02
5.966719356880797568e+04 3.970488401659990618e+00 3.589376461216570169e-02
5.966719360361532017e+04 3.923258467917808634e+00 3.537968530996339622e-02
5.966719363842266466e+04 3.849985958671689801e+00 3.423788390896033429e-02
5.966719367323000915e+04 3.829344158582876467e+00 3.406265640094706393e-02
5.966719370803735364e+04 3.840223529411765035e+00 3.406780818225411955e-02
5.966719374284469814e+04 3.876794016575702884e+00 3.495673595392712746e-02
5.966719377765204263e+04 3.866862749739607974e+00 3.447055125782638035e-02
5.966719381245938712e+04 3.821270110275512444e+00 3.389258530735701769e-02
5.966719384726673161e+04 3.941557528830111679e+00 3.527406038935956140e-02
5.966719388207407610e+04 3.862574214931210115e+00 3.402820040197149232e-02
5.966719391688142059e+04 3.944313061360268602e+00 3.513832372934379972e-02
5.966719395168876508e+04 3.902776785501655077e+00 3.483307943446074806e-02
5.966719398649610957e+04 3.860292479271967725e+00 3.495721852692480064e-02
5.966719402130345406e+04 3.864847070442241073e+00 3.552242664330382271e-02
5.966719405611079856e+04 3.871558341787815216e+00 3.542411136710325870e-02
5.966719409091814305e+04 3.892611770275468341e+00 3.486518782309750569e-02
5.966719412572548754e+04 3.865045010310603324e+00 3.504573441954822455e-02
5.966719416053283203e+04 3.883644959730108148e+00 3.512957868348143969e-02
5.966719419534017652e+04 3.867362855884068917e+00 3.442772609949459883e-02
5.966719423014752101e+04 3.914492650460903445e+00 3.526881617231705096e-02
5.966719426495486550e+04 3.894616258968955691e+00 3.520626482884942066e-02
5.966719429976220999e+04 3.905940478278664862e+00 3.542681046347625345e-02
5.966719433456955448e+04 3.942198496958129184e+00 3.567363186978723955e-02
5.966719436937689898e+04 3.899769088579037923e+00 3.614479791212633908e-02
5.966719440418424347e+04 3.889157887849244766e+00 3.468468022325871952e-02
5.966719443899158796e+04 3.971939382404720664e+00 3.599076126300106843e-02
5.966719447379893245e+04 3.886461540245479185e+00 3.627662657835763887e-02
5.966719450860627694e+04 3.926259889585073104e+00 3.624246613171604181e-02
5.966719454341362143e+04 3.878690738294437335e+00 3.516678586124082073e-02
5.966719457822096592e+04 3.851041334420148399e+00 3.408148340853245362e-02
5.966719461302831041e+04 3.978164925924343454e+00 3.542938543173547450e-02
5.966719464783565491e+04 3.891634742384490142e+00 3.464463503402469280e-02
5.966719468264299940e+04 3.868580339128312673e+00 3.417349689776325028e-02
5.966719471745034389e+04 3.890787567300066918e+00 3.408311854315668882e-02
5.966719475225768838e+04 3.905707719867546057e+00 3.446480311600869789e-02
5.966719478706503287e+04 3.912900219463067319e+00 3.442106477621004190e-02
5.966719482187237736e+04 3.869823576537581911e+00 3.450484914354328553e-02
5.966719485667972185e+04 3.900734414621310098e+00 3.414296013104262117e-02
5.966719489148706634e+04 3.919502964855613669e+00 3.468933684480612206e-02
5.966719492629441083e+04 3.881287270097507403e+00 3.422893255613895791e-02
5.966719496110175533e+04 3.900762530516290294e+00 3.437914329297275806e-02
5.966719499590909982e+04 3.814185649537936040e+00 3.370403634921143032e-02
5.966719503071644431e+04 3.864114584588686618e+00 3.426162662999479580e-02
5.966719506552378880e+04 3.868439476463398918e+00 3.411984655145625100e-02
5.966719510033113329e+04 3.958102824658887187e+00 3.509078320883717017e-02
5.966719513513847778e+04 3.867054850629718210e+00 3.413376284141485945e-02
5.966719516994582227e+04 3.943227771010962446e+00 3.567844275091424516e-02
5.966719520475316676e+04 3.897788962789861422e+00 3.466306490283842245e-02
5.966719523956051125e+04 3.927003888253162156e+00 3.482179759730621993e-02
5.966719527436785575e+04 3.899388326074323174e+00 3.462130019806299724e-02
5.966719530917520024e+04 3.869246868091378300e+00 3.444051616034903007e-02
5.966719534398254473e+04 3.905833091647331390e+00 3.457979019563410528e-02
5.966719537878988922e+04 3.928744149299113086e+00 3.462007628048215102e-02
5.966719541359723371e+04 3.911282254675040093e+00 3.457274691905148911e-02
5.966719544840457820e+04 3.904279258897275007e+00 3.465930319565594525e-02
5.966719548321192269e+04 3.940739309711967842e+00 3.481186046125446520e-02
5.966719551801926718e+04 3.916332804802769463e+00 3.497807434789292069e-02
5.966719555282661167e+04 3.889865455908692926e+00 3.435120734429612105e-02
5.966719558763395617e+04 3.915449143033548740e+00 3.491536163800193493e-02
5.966719562244130066e+04 3.888827662212425818e+00 3.423806392895799994e-02
5.966719565724864515e+04 3.874520763911282639e+00 3.414374258734326900e-02
5.966719569205598964e+04 3.922647844609719048e+00 3.485162937735395566e-02
5.966719572686333413e+04 3.883363695128400739e+00 3.446015664899065856e-02
5.966719576167067862e+04 3.881430994970088477e+00 3.431730680266633499e-02
5.966719579647802311e+04 3.891293778698118544e+00 3.564688010819310610e-02
5.966719583128536760e+04 3.871878859474843004e+00 3.467476226979966658e-02
5.966719586609271209e+04 3.852865307474766521e+00 3.395855675957533404e-02
5.966719590090005659e+04 3.962391810818314042e+00 3.579494890243419686e-02
5.966719593570740108e+04 3.898162053922620718e+00 3.530689677844235652e-02
5.966719597051474557e+04 3.902081233895931867e+00 3.476976949759538055e-02
5.966719600532209006e+04 3.947727203992136946e+00 3.505482334466403227e-02
5.966719604012943455e+04 3.911277760732575715e+00 3.515698001790253102e-02
5.966719607493677904e+04 3.921384501044038018e+00 3.505855183655492285e-02
5.966719610974412353e+04 3.944114776381262288e+00 3.530796591863527567e-02
5.966719614455146802e+04 3.943830836792396433e+00 3.495595909168091459e-02
5.966719617935881251e+04 3.903737171702741371e+00 3.469190025386563458e-02
5.966719621416616428e+04 3.916942509231266190e+00 3.467095971125775528e-02
5.966719624897350877e+04 3.921245968405713711e+00 3.447477182536273083e-02
5.966719628378084599e+04 3.962209302325581550e+00 3.511405488796163349e-02
5.966719631858819048e+04 3.867367938284961948e+00 3.371369173564817134e-02
5.966719635339553497e+04 3.903654662907312112e+00 3.442683088331682795e-02
5.966719638820287946e+04 3.908179703965697360e+00 3.445883238326966774e-02
5.966719642301022395e+04 3.945647571229810691e+00 3.484972914049958709e-02
5.966719645781756844e+04 3.933866216893386891e+00 3.497290058440667010e-02
5.966719649262491293e+04 3.894236510573393151e+00 3.437619539992697870e-02
5.966719652743225743e+04 3.881570937425717460e+00 3.501646184973685599e-02
5.966719656223960192e+04 3.910834408473101487e+00 3.454160850853809500e-02
5.966719659704694641e+04 3.893744639283331921e+00 3.435481276188690619e-02
5.966719663185429090e+04 3.944259083353123252e+00 3.475011454865922778e-02
5.966719666666163539e+04 3.949597946134470128e+00 3.466634757511445619e-02
5.966719670146897988e+04 4.011143991947878185e+00 3.570017044053734601e-02
5.966719673627632437e+04 3.965911030900177714e+00 3.528922081958633244e-02
5.966719677108366886e+04 3.935730915697587040e+00 3.470973643141083559e-02
5.966719680589101335e+04 3.912556529112492854e+00 3.455739193745573090e-02
5.966719684069835785e+04 3.906107712964344447e+00 3.459993920478026536e-02
5.966719687550570234e+04 4.002311699129037947e+00 3.552538221168785593e-02
5.966719691031304683e+04 4.006158899609935986e+00 3.563163959281609450e-02
5.966719694512039132e+04 3.949255988710321130e+00 3.509351332785714400e-02
5.966719697992773581e+04 3.890594503349686484e+00 3.407623140426747216e-02
5.966719701473508030e+04 3.936724387587807961e+00 3.466135788981020149e-02
5.966719704954242479e+04 3.931851355555023186e+00 3.469574387570457941e-02
5.966719708434976928e+04 3.975116985518361901e+00 3.504502096773754599e-02
5.966719711915711378e+04 3.963252629266062144e+00 3.458781991153608848e-02
5.966719715396445827e+04 3.963828341435366553e+00 3.492349151421111214e-02
5.966719718877180276e+04 3.942899427627238662e+00 3.496075755555205083e-02
5.966719722357914725e+04 3.987457894359635713e+00 3.539700092350744204e-02
5.966719725838649174e+04 3.958695924465731153e+00 3.528543494336441877e-02
5.966719729319383623e+04 3.969788072650660027e+00 3.482929777020642853e-02
5.966719732800118072e+04 3.961318466495312496e+00 3.489644612985665778e-02
5.966719736280852521e+04 3.913098311346896452e+00 3.446592033528042553e-02
5.966719739761586970e+04 3.899904643231131729e+00 3.387429032551288882e-02
5.966719743242321420e+04 3.920610058186416946e+00 3.513864143382795791e-02
5.966719746723055869e+04 3.997927535196170279e+00 3.578804997264444648e-02
5.966719750203790318e+04 3.910666610417708799e+00 3.454588969598433590e-02
5.966719753684524767e+04 3.914117414414036045e+00 3.487113098797443161e-02
5.966719757165259216e+04 3.909111944660950577e+00 3.434779351449847307e-02
5.966719760645994393e+04 3.855997214714803167e+00 3.377227855964110015e-02
5.966719764126728842e+04 3.867705991888683581e+00 3.400198268309416461e-02
5.966719767607462563e+04 3.875338317177570158e+00 3.423434083395224259e-02
5.966719771088197012e+04 3.911697116283558540e+00 3.434026350470693878e-02
5.966719774568931462e+04 3.853383635380673855e+00 3.361294454087299099e-02
5.966719778049665911e+04 3.936202409055141960e+00 3.464717392293070047e-02
5.966719781530401087e+04 3.883549994647890635e+00 3.425478046995605180e-02
5.966719785011135536e+04 3.879307258035639805e+00 3.439242054709662488e-02
5.966719788491869258e+04 3.864043919078978817e+00 3.376796816023266978e-02
5.966719791972603707e+04 3.904886942095494806e+00 3.454001248218796505e-02
5.966719795453338156e+04 3.900655080613801839e+00 3.412441405019803198e-02
5.966719798934072605e+04 3.888617547921829676e+00 3.409454744240666968e-02
5.966719802414807054e+04 3.932535234064491902e+00 3.486220602894008619e-02
5.966719805895541504e+04 3.895252797683764090e+00 3.429071074198623142e-02
5.966719809376276680e+04 3.927017174862193372e+00 3.449540932480515965e-02
5.966719812857011129e+04 3.900219231098972728e+00 3.414314976095805809e-02
5.966719816337745578e+04 3.928407069437613863e+00 3.451507450210005573e-02
5.966719819818480028e+04 3.902179624985071094e+00 3.412256304819630270e-02
5.966719823299214477e+04 3.960119015287308475e+00 3.483254018284302755e-02
5.966719826779948926e+04 3.949238609439666980e+00 3.488515202867445431e-02
5.966719830260683375e+04 3.925443574884999176e+00 3.445014459527240974e-02
5.966719833741417824e+04 3.864353686608605010e+00 3.383033313131886266e-02
5.966719837222152273e+04 3.944436723966043612e+00 3.492909210042444840e-02
5.966719840702886722e+04 3.927875313722318573e+00 3.466265921493377061e-02
5.966719844183621171e+04 3.978366114654233510e+00 3.544248885380921893e-02
5.966719847664355621e+04 3.957739751382205906e+00 3.521663950003068450e-02
5.966719851145090070e+04 3.910968902871374553e+00 3.456615447466265811e-02
5.966719854625824519e+04 3.958733449838570895e+00 3.508145410541738812e-02
5.966719858106558968e+04 3.841531901771364943e+00 3.389255953597409415e-02
5.966719861587293417e+04 3.916126865313565020e+00 3.438777528455545796e-02
5.966719865068027138e+04 3.955316007613356000e+00 3.518328194373294276e-02
5.966719868548761588e+04 3.844919373046713051e+00 3.351071037792982543e-02
5.966719872029496764e+04 3.917258855944105722e+00 3.438506123978687240e-02
5.966719875510231213e+04 3.961551445810494787e+00 3.516112628510720955e-02
5.966719878990965663e+04 3.902547505830877395e+00 3.427931560270593148e-02
5.966719882471700112e+04 3.868207892364903255e+00 3.392751191139545264e-02
5.966719885952434561e+04 3.939761987262973886e+00 3.472967977422867364e-02
5.966719889433169010e+04 3.916689158794421921e+00 3.427354019629746951e-02
5.966719892913903459e+04 3.962051157421471625e+00 3.469763424819287401e-02
5.966719896394637908e+04 3.928927464944274472e+00 3.448252457743150590e-02
5.966719899875372357e+04 3.939309483193579542e+00 3.452376968425736881e-02
5.966719903356106806e+04 3.846108940144872257e+00 3.334548905680422004e-02
5.966719906836841255e+04 3.923263662029239374e+00 3.440970210382297140e-02
5.966719910317575705e+04 3.901650375194506193e+00 3.401287062581157677e-02
5.966719913798310154e+04 3.892154225911913734e+00 3.417057949322482163e-02
5.966719917279044603e+04 3.898781087017008762e+00 3.457324217470980621e-02
5.966719920759779052e+04 3.933195055570875009e+00 3.467180483036521460e-02
5.966719924240513501e+04 3.912102012499846460e+00 3.459569369350718598e-02
5.966719927721247950e+04 3.934560165470252002e+00 3.465188074932235018e-02
5.966719931201982399e+04 3.875865059611146801e+00 3.381800076437930375e-02
5.966719934682716848e+04 3.891377406500552194e+00 3.408664882111164807e-02
5.966719938163451297e+04 3.928899650385542675e+00 3.457010506537156608e-02
5.966719941644185747e+04 3.962108385268441335e+00 3.505943965890652436e-02
5.966719945124920196e+04 3.913938144329897284e+00 3.496531508969114022e-02
5.966719948605654645e+04 3.945459209239066123e+00 3.488121841466167855e-02
5.966719952086389094e+04 3.912846515107434975e+00 3.487360274986269632e-02
5.966719955567123543e+04 3.835469441676131019e+00 3.363582239480356062e-02
5.966719959047857992e+04 3.930761622156281110e+00 3.499488666351710520e-02
5.966719962528592441e+04 3.907794248407410631e+00 3.434912306576666519e-02
5.966719966009326890e+04 3.894473977152993704e+00 3.422717300045676619e-02
5.966719969490061339e+04 3.974321869702106547e+00 3.504622458357588288e-02
5.966719972970795789e+04 3.899605425696501371e+00 3.423142719339829915e-02
5.966719976451530238e+04 3.920508887485337990e+00 3.430392525383296060e-02
5.966719979932264687e+04 3.902351567711808134e+00 3.443768102130047998e-02
5.966719983412999136e+04 3.930194480324558981e+00 3.471254496819883850e-02
5.966719986893733585e+04 3.931333635402507465e+00 3.430328990761841168e-02
5.966719990374468034e+04 3.902735015034479726e+00 3.415198449332505770e-02
5.966719993855202483e+04 3.878409764476756116e+00 3.434080869005042697e-02
5.966719997335936932e+04 3.864487210206120960e+00 3.384450491019030255e-02
5.966720000816671381e+04 3.997829708074458033e+00 3.551433079272639515e-02
5.966720004297405831e+04 3.917101205660746377e+00 3.495208127797808789e-02
5.966720007778140280e+04 3.895724242748073607e+00 3.399854121179640004e-02
5.966720011258874729e+04 3.934467356054579756e+00 3.457420592067410314e-02
5.966720014739609178e+04 3.864645746181388564e+00 3.416472253126681680e-02
5.966720018220343627e+04 3.888708455126123731e+00 3.392688112034516340e-02
5.966720021701078076e+04 3.936716549453036507e+00 3.509101263563781103e-02
5.966720025181812525e+04 3.968505498467640003e+00 3.506368130778383940e-02
5.966720028662546974e+04 3.906413333092750850e+00 3.457923898358032655e-02
5.966720032143281423e+04 3.935087503081094340e+00 3.467655315132132932e-02
5.966720035624015873e+04 3.899038577674711181e+00 3.430085526287149356e-02
5.966720039104750322e+04 3.908286159113821157e+00 3.483574611092993961e-02
5.966720042585484771e+04 3.895251995710711235e+00 3.461471007310763792e-02
5.966720046066219220e+04 3.884881644257820010e+00 3.458084295149795734e-02
5.966720049546953669e+04 3.851032562456492947e+00 3.400983384219883471e-02
5.966720053027688118e+04 3.865590012998915803e+00 3.417509301784357051e-02
5.966720056508422567e+04 3.891843562187286665e+00 3.505265911535626611e-02
5.966720059989157016e+04 3.868553594232995163e+00 3.430057216166394751e-02
5.966720063469891466e+04 3.960571254937708563e+00 3.520561944180594649e-02
5.966720066950625915e+04 3.897223048106083443e+00 3.409714252369836635e-02
5.966720070431360364e+04 3.929485470541188796e+00 3.478741698335530846e-02
5.966720073912094813e+04 3.873625812190827133e+00 3.410023924434751191e-02
5.966720077392829262e+04 3.900795005901136481e+00 3.458712296915272127e-02
5.966720080873563711e+04 3.810256230174058789e+00 3.339449891415748745e-02
5.966720084354298160e+04 3.854454605337337636e+00 3.432062556295452371e-02
5.966720087835032609e+04 3.940156978835573032e+00 3.537559848917257860e-02
5.966720091315767058e+04 3.888703214561658683e+00 3.436767165651732903e-02
5.966720094796501508e+04 3.878782409913974494e+00 3.423952527106643301e-02
5.966720098277235957e+04 3.874230947046480633e+00 3.476470583280293070e-02
5.966720101757970406e+04 3.885140150577922391e+00 3.530092395523044130e-02
5.966720105238704855e+04 3.906042683877778199e+00 3.496552123850513866e-02
5.966720108719439304e+04 3.899972112286614223e+00 3.476545844197364427e-02
5.966720112200173753e+04 3.910686451020433108e+00 3.525141287481425856e-02
5.966720115680908202e+04 3.875913278745187540e+00 3.466858795632989099e-02
5.966720119161642651e+04 3.879055229557986539e+00 3.398494748479078537e-02
5.966720122642377100e+04 3.881034268429122136e+00 3.477187643326134364e-02
5.966720126123111550e+04 3.954822133912814230e+00 3.562085091299288520e-02
5.966720129603845999e+04 3.874053653475618919e+00 3.440069325469189560e-02
5.966720133084580448e+04 3.918671961254354130e+00 3.502399585473180837e-02
5.966720136565314897e+04 3.883318584333592671e+00 3.466694064849004664e-02
5.966720140046049346e+04 3.916658742422441275e+00 3.474915511555237702e-02
5.966720143526783795e+04 3.965418577671450340e+00 3.555178609138939794e-02
5.966720147007518244e+04 3.908939494523210989e+00 3.531900539924061333e-02
5.966720150488252693e+04 3.926011013085439760e+00 3.510002946294667886e-02
5.966720153968987142e+04 3.951478365384615721e+00 3.507165416608817865e-02
5.966720157449721592e+04 3.955670517147327203e+00 3.541943264997444996e-02
5.966720160930456041e+04 3.909112349282155563e+00 3.471287731411326627e-02
5.966720164411190490e+04 3.937033317580340697e+00 3.494983829471894066e-02
5.966720167891924939e+04 3.984418237313095634e+00 3.546937599507712230e-02
5.966720171372659388e+04 3.985110562756042807e+00 3.587547316667000219e-02
5.966720174853393837e+04 3.916816719308084949e+00 3.458472444611850743e-02
5.966720178334128286e+04 3.904615219938035509e+00 3.450234698746921375e-02
5.966720181814862735e+04 3.907222448495753842e+00 3.445565827201763076e-02
5.966720185295597184e+04 3.934570252878616170e+00 3.490130412928965642e-02
5.966720188776331634e+04 3.915252588507815545e+00 3.442149522936521072e-02
5.966720192257066083e+04 3.902837572791362675e+00 3.439406894502316375e-02
5.966720195737800532e+04 3.864674784391558315e+00 3.360784280198219481e-02
5.966720199218534981e+04 3.904148227398725801e+00 3.434743200789577844e-02
5.966720202699269430e+04 3.885229377296050224e+00 3.420669224883692017e-02
5.966720206180003879e+04 3.933578017212663092e+00 3.487776352151906317e-02
5.966720209660738328e+04 3.954429434484278527e+00 3.483991559034346069e-02
5.966720213141472777e+04 3.874326095151475524e+00 3.400664268875708968e-02
5.966720216622207226e+04 3.843154417539463186e+00 3.385227070725113641e-02
5.966720220102941676e+04 3.894039450060256868e+00 3.453461501548327206e-02
5.966720223583676125e+04 3.819759711133305480e+00 3.370106949350631931e-02
5.966720227064410574e+04 3.932299071924362011e+00 3.543966194831536798e-02
5.966720230545145023e+04 3.844526305846792891e+00 3.404473464968047619e-02
5.966720234025879472e+04 3.869576468039524819e+00 3.414059930664898462e-02
5.966720237506613921e+04 3.946174914826038993e+00 3.496622613711083266e-02
5.966720240987348370e+04 3.889974940319956609e+00 3.434845442621561884e-02
5.966720244468082819e+04 3.885341450183834588e+00 3.424193240063398702e-02
5.966720247948817268e+04 3.876921497212507894e+00 3.411684233198637728e-02
5.966720251429551718e+04 3.834207466122410590e+00 3.371768728077357419e-02
5.966720254910286167e+04 3.960526474163767574e+00 3.529181483836892064e-02
5.966720258391020616e+04 3.948923125199896411e+00 3.518596879489432894e-02
5.966720261871755065e+04 3.990897476844458502e+00 3.529565872067096099e-02
5.966720265352489514e+04 3.885919535086306720e+00 3.422926500882456091e-02
5.966720268833223963e+04 3.881338446033383516e+00 3.451056003225874691e-02
5.966720272313958412e+04 3.887881026485655589e+00 3.457004683848944465e-02
5.966720275794692861e+04 3.871129430773494917e+00 3.495392398141067281e-02
5.966720279275427310e+04 3.940450992680533115e+00 3.567345261781052629e-02
5.966720282756161760e+04 3.887473129255785587e+00 3.441454463361672683e-02
5.966720286236896209e+04 3.796262171196046697e+00 3.353497976960410215e-02
5.966720289717630658e+04 3.833957894111708065e+00 3.382537632366216379e-02
5.966720293198365107e+04 3.902207575876024848e+00 3.475910350740019084e-02
5.966720296679099556e+04 3.892357585491781347e+00 3.459169620185385124e-02
5.966720300159834005e+04 3.877216752476440043e+00 3.459922274086265487e-02
5.966720303640568454e+04 3.852805482253789382e+00 3.435072847981335969e-02
5.966720307121302903e+04 3.920875461792728167e+00 3.467937203503194954e-02
5.966720310602037353e+04 3.878704978513658030e+00 3.436005837030312038e-02
5.966720314082771802e+04 3.846974232552679229e+00 3.456202795546708950e-02
5.966720317563506251e+04 3.871549518318062599e+00 3.458578536394368158e-02
5.966720321044240700e+04 3.927733125106412260e+00 3.628298725086566423e-02
5.966720324524975149e+04 3.903625687942672950e+00 3.538011786222680644e-02
5.966720328005709598e+04 3.837273079560020062e+00 3.389786752111219326e-02
5.966720331486444047e+04 3.884786324786325018e+00 3.442576073201546183e-02
5.966720334967178496e+04 3.886972264977678559e+00 3.451303909867502184e-02
5.966720338447912945e+04 3.815445516724444985e+00 3.365595483340715760e-02
5.966720341928648122e+04 3.868875394590654881e+00 3.451275035819981185e-02
5.966720345409382571e+04 3.866882085284190751e+00 3.448027699120727319e-02
5.966720348890116293e+04 3.912110034163642336e+00 3.552937307075611229e-02
5.966720352370850742e+04 3.864669854853595155e+00 3.442852350832877051e-02
5.966720355851585919e+04 3.866568114083520413e+00 3.425215114990397269e-02
5.966720359332320368e+04 3.895576639106599792e+00 3.462606657883521982e-02
5.966720362813054089e+04 3.920119409439833280e+00 3.499468890699970053e-02
5.966720366293788538e+04 3.898653021115451978e+00 3.475073676626425079e-02
5.966720369774522987e+04 3.904653632256864348e+00 3.467104142359384022e-02
5.966720373255257437e+04 3.835806091664255568e+00 3.379821732904363107e-02
5.966720376735992613e+04 3.876416647637818791e+00 3.426349136492654046e-02
5.966720380216727062e+04 3.932974921532676582e+00 3.464703125426876751e-02
5.966720383697460784e+04 3.876132151297400519e+00 3.433513326458698112e-02
5.966720387178195233e+04 3.975342601235033246e+00 3.534922622068187997e-02
5.966720390658930410e+04 3.986299943656451461e+00 3.546826749768972054e-02
5.966720394139664859e+04 3.947671300564624897e+00 3.523611576268827206e-02
5.966720397620398580e+04 3.916411084369166851e+00 3.473374034967677271e-02
5.966720401101133029e+04 3.914895821272083687e+00 3.525030724795697595e-02
5.966720404581868206e+04 3.943354527833631717e+00 3.543942603263160879e-02
5.966720408062602655e+04 3.921707865168539531e+00 3.515355565857142955e-02
5.966720411543337104e+04 3.973005196635133629e+00 3.640039858141159990e-02
5.966720415024071553e+04 3.939327337744882751e+00 3.545958005080135367e-02
5.966720418504806003e+04 3.876084494143731796e+00 3.450188321882270009e-02
5.966720421985540452e+04 3.870229601143520437e+00 3.430010506349318727e-02
5.966720425466274901e+04 3.826764004592152268e+00 3.363662191015809322e-02
5.966720428947009350e+04 3.878493513974056395e+00 3.465658839673647906e-02
5.966720432427743071e+04 3.913445150411033246e+00 3.475742429964993885e-02
5.966720435908477521e+04 3.948406146429647823e+00 3.562214198094343365e-02
5.966720439389212697e+04 3.879898739696824528e+00 3.473483118925934504e-02
5.966720442869947146e+04 3.921035145159536217e+00 3.516923777128057316e-02
5.966720446350681596e+04 3.899680253388651430e+00 3.493946819218484573e-02
5.966720449831416045e+04 3.844776438835020294e+00 3.405679571583371951e-02
5.966720453312150494e+04 3.898008927167378790e+00 3.450460893077200719e-02
5.966720456792884943e+04 3.878829488036519724e+00 3.442268630084550224e-02
5.966720460273619392e+04 3.788827798808251490e+00 3.309317176927197013e-02
5.966720463754353841e+04 3.895755838770656787e+00 3.435239440787041243e-02
5.966720467235088290e+04 3.862095991414911111e+00 3.390602855766647328e-02
5.966720470715822739e+04 3.892391330124025384e+00 3.437169549014287145e-02
5.966720474196557188e+04 3.806245252563615455e+00 3.351460557201089291e-02
5.966720477677291638e+04 3.849985437246668418e+00 3.401455961184024490e-02
5.966720481158026087e+04 3.843907446519804871e+00 3.407956069442598379e-02
5.966720484638760536e+04 3.856989835718195092e+00 3.411098733901678226e-02
5.966720488119494985e+04 3.855355870943435903e+00 3.376662666537998125e-02
5.966720491600229434e+04 3.862344348659003668e+00 3.417512442003334955e-02
5.966720495080963883e+04 3.865645086892189219e+00 3.438016228246413425e-02
5.966720498561698332e+04 3.904834263268848193e+00 3.486500222508821800e-02
5.966720502042432781e+04 3.807223410176045153e+00 3.397849361366540172e-02
5.966720505523167230e+04 3.908153033055706160e+00 3.507222738070395890e-02
5.966720509003901680e+04 3.928037450572696265e+00 3.515224085896725276e-02
5.966720512484636129e+04 3.870870088092938754e+00 3.440651219618477696e-02
5.966720515965370578e+04 3.934767347673477023e+00 3.478061249735817095e-02
5.966720519446105027e+04 3.942782332748125729e+00 3.489341293210601602e-02
5.966720522926839476e+04 3.938603237383725197e+00 3.508141430189110760e-02
5.966720526407573925e+04 3.862788405590586116e+00 3.410100937400682708e-02
5.966720529888308374e+04 3.890256747459618580e+00 3.416065209676004411e-02
5.966720533369042823e+04 3.873219622641509208e+00 3.434341278981909579e-02
5.966720536849777272e+04 3.879687863270281589e+00 3.466621127829409843e-02
5.966720540330511722e+04 3.909295616492357794e+00 3.496456456930413514e-02
5.966720543811246171e+04 3.894287294278879319e+00 3.477614353475987075e-02
5.966720547291980620e+04 3.950662846598358424e+00 3.537936680913403992e-02
5.966720550772715069e+04 3.917785967124084223e+00 3.466974670955074583e-02
5.966720554253449518e+04 3.890543466685599139e+00 3.424276323744687711e-02
5.966720557734183967e+04 3.928499442104884665e+00 3.455904477767957061e-02
5.966720561214918416e+04 3.913180331876661810e+00 3.467419560210063118e-02
5.966720564695652865e+04 3.865131657475709748e+00 3.420938006396378323e-02
5.966720568176387314e+04 3.876514863895768492e+00 3.423350553001480723e-02
5.966720571657121764e+04 3.892030109407094152e+00 3.449303655753957476e-02
5.966720575137856213e+04 3.865205466496429931e+00 3.414223302526330633e-02
5.966720578618590662e+04 3.952256165416232925e+00 3.471054666693160207e-02
5.966720582099325111e+04 3.930774527708750909e+00 3.475839346425630555e-02
5.966720585580059560e+04 3.989066300604483750e+00 3.540619291324575285e-02
5.966720589060794009e+04 3.926625073321601267e+00 3.477197403531236131e-02
5.966720592541528458e+04 3.945933404327469418e+00 3.518717606000722892e-02
5.966720596022262907e+04 3.961648641103140633e+00 3.523508294737138363e-02
5.966720599502997356e+04 3.918224732411557110e+00 3.485476531467053551e-02
5.966720602983731806e+04 3.920718475772605238e+00 3.475696844560865334e-02
5.966720606464466255e+04 3.929201847635778844e+00 3.479379713872396418e-02
5.966720609945200704e+04 3.957356203926807758e+00 3.527375331022367111e-02
5.966720613425935153e+04 3.976271449368749433e+00 3.563560822787428112e-02
5.966720616906669602e+04 3.974583990712351245e+00 3.549341862615462695e-02
5.966720620387404051e+04 3.979417568618071055e+00 3.520466784991241327e-02
5.966720623868138500e+04 3.972520139473367351e+00 3.511000238939732121e-02
5.966720627348872949e+04 3.967739205599850383e+00 3.531992198898573770e-02
5.966720630829607398e+04 3.961155757388430398e+00 3.495052512352606056e-02
5.966720634310341848e+04 3.981391463318663781e+00 3.513981832526034965e-02
5.966720637791076297e+04 4.022212818672995738e+00 3.545332884791659034e-02
5.966720641271810746e+04 3.864435216144500362e+00 3.421160995385438136e-02
5.966720644752545195e+04 3.976751445156101461e+00 3.489864711455317736e-02
5.966720648233279644e+04 3.988210191313153796e+00 3.562654561133889869e-02
5.966720651714014093e+04 3.969586806704986426e+00 3.546958754177627349e-02
5.966720655194748542e+04 3.938959877256274389e+00 3.496565156927154000e-02
5.966720658675482991e+04 3.980114718130662421e+00 3.548739005350349390e-02
5.966720662156217440e+04 3.871161700859544919e+00 3.368586859661047012e-02
5.966720665636951890e+04 3.956046965799752346e+00 3.471310738171163451e-02
5.966720669117686339e+04 3.953500068857740413e+00 3.539665071641588667e-02
5.966720672598421515e+04 3.955451397181752871e+00 3.489968077864802343e-02
5.966720676079155965e+04 3.926772533839828494e+00 3.468990304333823688e-02
5.966720679559889686e+04 3.934349096547200553e+00 3.488221361752114752e-02
5.966720683040624135e+04 3.968668598892027610e+00 3.540918771095155626e-02
5.966720686521359312e+04 3.972143170865246375e+00 3.529806507481491468e-02
5.966720690002093761e+04 3.928231733679204751e+00 3.499560368638145180e-02
5.966720693482827483e+04 3.987412260458313540e+00 3.532452417674467049e-02
5.966720696963561932e+04 3.897220968086875459e+00 3.436715496613448884e-02
5.966720700444296381e+04 3.884247585517864643e+00 3.442551578565616888e-02
5.966720703925030830e+04 4.001565141549728644e+00 3.612706718329025679e-02
5.966720707405765279e+04 4.011520007793663467e+00 3.548138280194035321e-02
5.966720710886499728e+04 3.959662681111814742e+00 3.522189212369902789e-02
5.966720714367234177e+04 3.906504600785967618e+00 3.452355417337205079e-02
5.966720717847968626e+04 4.013029315960912058e+00 3.541448532868614330e-02
5.966720721328703075e+04 4.006948356807511935e+00 3.620046024770367382e-02
5.966720724809437525e+04 3.960886288531340504e+00 3.523479036528280595e-02
5.966720728290171974e+04 3.980907862804403674e+00 3.537171631935748239e-02
5.966720731770906423e+04 3.907387493466780715e+00 3.478635168188027454e-02
5.966720735251641599e+04 3.936461522790324352e+00 3.495030550721201640e-02
5.966720738732376049e+04 3.882787643635278396e+00 3.456213889775079651e-02
5.966720742213109770e+04 3.956050853579824444e+00 3.536765767046129438e-02
5.966720745693844219e+04 3.891834715053541061e+00 3.568236736540424114e-02
5.966720749174579396e+04 3.943728059504362449e+00 3.636054391744103498e-02
5.966720752655313845e+04 3.981624503849648722e+00 3.616748704423745908e-02
5.966720756136047567e+04 3.935368792803112026e+00 3.518371772349845189e-02
5.966720759616782016e+04 3.912372114024976533e+00 3.474642742758348585e-02
5.966720763097516465e+04 3.911302355636492312e+00 3.450183686472626382e-02
5.966720766578250914e+04 3.902707712522584416e+00 3.457456475297238790e-02
5.966720770058985363e+04 3.913398484655468135e+00 3.489728437934738053e-02
5.966720773539719812e+04 3.937909915123456894e+00 3.503911668183948974e-02
5.966720777020454261e+04 4.004429765144521980e+00 3.587162243872777517e-02
5.966720780501188710e+04 3.933001374454437649e+00 3.492121389396230652e-02
5.966720783981923159e+04 3.963839220816979481e+00 3.529429921250763075e-02
5.966720787462657609e+04 3.972936941741100902e+00 3.521260947452179574e-02
5.966720790943392058e+04 4.013440261826406896e+00 3.559755091741742539e-02
5.966720794424126507e+04 3.956660984859655450e+00 3.567309398985610280e-02
5.966720797904861683e+04 3.882243379946444417e+00 3.411156266242498097e-02
5.966720801385596133e+04 3.980332167832167922e+00 3.554662622649986531e-02
5.966720804866329854e+04 3.904886078040377129e+00 3.479666702938251366e-02
5.966720808347064303e+04 3.994054983854905316e+00 3.565145012158843496e-02
5.966720811827798752e+04 3.940454011033734272e+00 3.477527189390344775e-02
5.966720815308533201e+04 3.903573881109485555e+00 3.430467366299806004e-02
5.966720818789267651e+04 3.923223233337890470e+00 3.487151675504206183e-02
5.966720822270002100e+04 3.952722191905683857e+00 3.462578966637488292e-02
5.966720825750736549e+04 3.958320707745872191e+00 3.523414315114592466e-02
5.966720829231470998e+04 3.932238910234020057e+00 3.478218145863957306e-02
5.966720832712205447e+04 3.972537320614451417e+00 3.560116575673761413e-02
5.966720836192939896e+04 3.944890657947734081e+00 3.558380724922173555e-02
5.966720839673674345e+04 3.931088841346694895e+00 3.580725377868027026e-02
5.966720843154408794e+04 3.896250629547151068e+00 3.483385094303144414e-02
5.966720846635143243e+04 3.947239053051167623e+00 3.539496838659384609e-02
5.966720850115877693e+04 3.880119581464872791e+00 3.430649398312436010e-02
5.966720853596612142e+04 3.856633296078757489e+00 3.444434377369903072e-02
5.966720857077346591e+04 3.937505994053898117e+00 3.559891130839491075e-02
5.966720860558081040e+04 3.893328810089215164e+00 3.504324355747243103e-02
5.966720864038815489e+04 3.829955520376157274e+00 3.389880399602190897e-02
5.966720867519549938e+04 3.950409938799591458e+00 3.545864608074129898e-02
5.966720871000284387e+04 3.886775188977131812e+00 3.504294662025268098e-02
5.966720874481019564e+04 3.924746134845851220e+00 3.529509335518896812e-02
5.966720877961754013e+04 3.953652201612310346e+00 3.555231358663459712e-02
5.966720881442487735e+04 3.938829724152652645e+00 3.567356131965112448e-02
5.966720884923222184e+04 3.845922230374174688e+00 3.470081999045141613e-02
5.966720888403956633e+04 3.966293155113233659e+00 3.617411632336718641e-02
5.966720891884691082e+04 3.916874108804408561e+00 3.531895387719583002e-02
5.966720895365425531e+04 3.893401791438031889e+00 3.570453676258667636e-02
5.966720898846159980e+04 3.897837939683699293e+00 3.568547012186927547e-02
5.966720902326894429e+04 3.928326900981056635e+00 3.632766966581837953e-02
5.966720905807628878e+04 3.889870917304719899e+00 3.548779597418547094e-02
5.966720909288363328e+04 3.892806098141972537e+00 3.554372638039271504e-02
5.966720912769097777e+04 3.974536475019097459e+00 3.689785704847288461e-02
5.966720916249832226e+04 3.922107742473827763e+00 3.583077598515508472e-02
5.966720919730566675e+04 3.895930482765125547e+00 3.509097730335285215e-02
5.966720923211301124e+04 3.968493680297398019e+00 3.586315990296599920e-02
5.966720926692035573e+04 3.913568724443070579e+00 3.538879167345522492e-02
5.966720930172770022e+04 3.930978086964766138e+00 3.565934015989746797e-02
5.966720933653504471e+04 3.973484711307475603e+00 3.640528504163883378e-02
5.966720937134239648e+04 3.905551392715751469e+00 3.510621017967863189e-02
5.966720940614974097e+04 3.858239716939407149e+00 3.445037635953672461e-02
5.966720944095708546e+04 3.958896251375588538e+00 3.614102688372949901e-02
5.966720947576442995e+04 3.933859927524217870e+00 3.578111516010269721e-02
5.966720951057176717e+04 3.884412246678377478e+00 3.502417205628530206e-02
5.966720954537911166e+04 3.917805410490514451e+00 3.470695547171347151e-02
5.966720958018646343e+04 3.922947204566091361e+00 3.573182362491319347e-02
5.966720961499380792e+04 3.896470980773011572e+00 3.487128158404075029e-02
5.966720964980114513e+04 3.882247255610054015e+00 3.497357525413642004e-02
5.966720968460848962e+04 3.852790444529434311e+00 3.448467278597148328e-02
5.966720971941584139e+04 3.871590714585042114e+00 3.453871103826114397e-02
5.966720975422318588e+04 3.814785383037016864e+00 3.396870762624819295e-02
5.966720978903053037e+04 3.832854518625591123e+00 3.402817538507894868e-02
5.966720982383787486e+04 3.909926813280653057e+00 3.498527471941446226e-02
5.966720985864521936e+04 3.862275342123128397e+00 3.441235739334704696e-02
5.966720989345256385e+04 3.904032224327215417e+00 3.509128615986142896e-02
5.966720992825990834e+04 3.874786936458066933e+00 3.446435295306903013e-02
5.966720996306725283e+04 3.891847655400671346e+00 3.466868128362219498e-02
5.966720999787459732e+04 3.818654746189847238e+00 3.371834143128651928e-02
5.966721003268194181e+04 3.897364167228349441e+00 3.509818934703338306e-02
5.966721006748928630e+04 3.845688261736493363e+00 3.428955195846207504e-02
5.966721010229663079e+04 3.879874998500461913e+00 3.477125070089038400e-02
5.966721013710397528e+04 3.911539355960001352e+00 3.526802307649611057e-02
5.966721017191131978e+04 3.896489364241888964e+00 3.551440990723151586e-02
5.966721020671866427e+04 3.920569797819515756e+00 3.550005021161634772e-02
5.966721024152600876e+04 3.873110096698939575e+00 3.490199684491689103e-02
5.966721027633335325e+04 3.930414934973788021e+00 3.530805926760348379e-02
5.966721031114069774e+04 3.962554972033645040e+00 3.559784074233631607e-02
5.966721034594804223e+04 3.894308701365887249e+00 3.491230863382183136e-02
5.966721038075538672e+04 3.893012561619348055e+00 3.480103564940927041e-02
5.966721041556273121e+04 3.869247457144889601e+00 3.421658993469087889e-02
5.966721045037007570e+04 3.886489132927199552e+00 3.486196715621559666e-02
5.966721048517742020e+04 3.864453311100524147e+00 3.448074676997229387e-02
5.966721051998476469e+04 3.837281590540919662e+00 3.437862044652499616e-02
5.966721055479210918e+04 3.841426570018882547e+00 3.414228541820003154e-02
5.966721058959945367e+04 3.818767134668106689e+00 3.400908452793369174e-02
5.966721062440679816e+04 3.797934513327164474e+00 3.365404045341596068e-02
5.966721065921414265e+04 3.845433744944471766e+00 3.395363819280790979e-02
5.966721069402148714e+04 3.853474401186018028e+00 3.411116082520513487e-02
5.966721072882883163e+04 3.846954416141325606e+00 3.438423642865767044e-02
5.966721076363617613e+04 3.787221405468979452e+00 3.370753381582823616e-02
5.966721079844352062e+04 3.851368907568056610e+00 3.462836422611102749e-02
5.966721083325086511e+04 3.886646273132022600e+00 3.473305736321000842e-02
5.966721086805820960e+04 3.821369592852644992e+00 3.383323678462678979e-02
5.966721090286555409e+04 3.791032588090502475e+00 3.378785553772565425e-02
5.966721093767289858e+04 3.903848575145842492e+00 3.479976441356200101e-02
5.966721097248024307e+04 3.872815808639857416e+00 3.460726604252040151e-02
5.966721100728758756e+04 3.833536767785556076e+00 3.375578376820478899e-02
5.966721104209493205e+04 3.824660453670396976e+00 3.392009632245426148e-02
5.966721107690227655e+04 3.781530684222901506e+00 3.310885509481806266e-02
5.966721111170962104e+04 3.829073680848420924e+00 3.389140790939610542e-02
5.966721114651696553e+04 3.881307755432132911e+00 3.465069535616299712e-02
5.966721118132431002e+04 3.878783244015930443e+00 3.449901504937352009e-02
5.966721121613165451e+04 3.883175210129505395e+00 3.472203620748770536e-02
5.966721125093899900e+04 3.898126707587508122e+00 3.458317178278522835e-02
5.966721128574634349e+04 3.899749037571268673e+00 3.441822899300035071e-02
5.966721132055368798e+04 3.862330758962623900e+00 3.421815041013730879e-02
5.966721135536103247e+04 3.867643408506129976e+00 3.460218407323513434e-02
5.966721139016837697e+04 3.880969062949227055e+00 3.487997217329499161e-02
5.966721142497572146e+04 3.831271623672230398e+00 3.382098036345512759e-02
5.966721145978306595e+04 3.834409080792343882e+00 3.410358845773601988e-02
5.966721149459041044e+04 3.829420535698115913e+00 3.390203779188761396e-02
5.966721152939775493e+04 3.834089976093308483e+00 3.438334696093254400e-02
5.966721156420509942e+04 3.818431610942249144e+00 3.390316654926132933e-02
5.966721159901244391e+04 3.798941229250785145e+00 3.386555848879297531e-02
5.966721163381978840e+04 3.771378855154206455e+00 3.319321554288128667e-02
5.966721166862713289e+04 3.841488083197486691e+00 3.387600307700926877e-02
5.966721170343447739e+04 3.838363797049027859e+00 3.454515284301164918e-02
5.966721173824182188e+04 3.882792276681519272e+00 3.485728009881077644e-02
5.966721177304916637e+04 3.891100581808033976e+00 3.480037361593070477e-02
5.966721180785651086e+04 3.880755861871259871e+00 3.437962203910121389e-02
5.966721184266385535e+04 3.859864180821950708e+00 3.445899216821905059e-02
5.966721187747119984e+04 3.868258226685519219e+00 3.422855427251208366e-02
5.966721191227854433e+04 3.892723574568598188e+00 3.472543654428578153e-02
5.966721194708588882e+04 3.878692661239448558e+00 3.441252548332540684e-02
5.966721198189323331e+04 3.867158823046522365e+00 3.507238306610581391e-02
5.966721201670057781e+04 3.886141944164144046e+00 3.471203981485764672e-02
5.966721205150792957e+04 3.908010050495241750e+00 3.510269993383255405e-02
5.966721208631527406e+04 3.855445922795456060e+00 3.477610550096982278e-02
5.966721212112261128e+04 3.885847446897025659e+00 3.468651918163007108e-02
5.966721215592995577e+04 3.927497878753716254e+00 3.553910910504461118e-02
5.966721219073730026e+04 3.864095582172073939e+00 3.450312135658591822e-02
5.966721222554464475e+04 3.867245687233253459e+00 3.428106543509241988e-02
5.966721226035198924e+04 3.912501474926253220e+00 3.538435615014517976e-02
5.966721229515933373e+04 3.969097689391845041e+00 3.521078327947638198e-02
5.966721232996667823e+04 3.902676253125693329e+00 3.442968508401932776e-02
5.966721236477402272e+04 3.851524263365512013e+00 3.395393355809527003e-02
5.966721239958137448e+04 3.923982300356501085e+00 3.451426034384064839e-02
5.966721243438871898e+04 3.926209057948749415e+00 3.487858292627805251e-02
5.966721246919605619e+04 3.896562417996612737e+00 3.461458392779921678e-02
5.966721250400340068e+04 3.899052055880075418e+00 3.501106808575579071e-02
5.966721253881074517e+04 3.929695622557631385e+00 3.530162839816954057e-02
5.966721257361808966e+04 3.834067017873036054e+00 3.366634769540461508e-02
5.966721260842543415e+04 3.883493251511979771e+00 3.423208888164683966e-02
5.966721264323277865e+04 3.912468838518320613e+00 3.460582502211103501e-02
5.966721267804013041e+04 3.908220713932657464e+00 3.434438177921162599e-02
5.966721271284747490e+04 3.979474493951552283e+00 3.537965996692184201e-02
5.966721274765481212e+04 3.904235804219127193e+00 3.444786409343208317e-02
5.966721278246215661e+04 3.960387924329628717e+00 3.502645605968586484e-02
5.966721281726950110e+04 4.013063361249612271e+00 3.578917705958716694e-02
5.966721285207684559e+04 3.958266288200659400e+00 3.493780967539140969e-02
5.966721288688419008e+04 3.909225647982692564e+00 3.401839808391492886e-02
5.966721292169153458e+04 4.012923117687086538e+00 3.609930641836400778e-02
5.966721295649887907e+04 3.922665212231639220e+00 3.467186373145779432e-02
5.966721299130622356e+04 4.012454986549101044e+00 3.578683473556320410e-02
5.966721302611357532e+04 3.953760460354351913e+00 3.662160524986771831e-02


==> figures/ground-lomb/202303080910_tic3788_g.dat <==
6.001214045062463993e+04 9.826399702853014784e-01 5.279374585633829497e-03
6.001214048895965243e+04 9.774438461199539407e-01 5.262517483759562333e-03
6.001214052376700420e+04 9.779048166955984778e-01 5.316009227900354850e-03
6.001214055857434869e+04 9.766308404142900468e-01 5.388256230794641333e-03
6.001214059338170046e+04 9.705744975663886942e-01 5.175411634611081120e-03
6.001214062818905950e+04 9.803149752354786139e-01 5.213749875583651751e-03
6.001214066299640399e+04 9.830240239141492253e-01 5.333745370820242547e-03
6.001214069780375576e+04 9.911133678345269704e-01 5.322239899163313560e-03
6.001214073261110752e+04 9.923566300687310937e-01 5.320241676995164648e-03
6.001214076741845929e+04 9.943330590428279825e-01 5.317010154394850689e-03
6.001214080222581106e+04 9.895892544437406846e-01 5.359266224380447065e-03
6.001214083703316282e+04 9.840996893534911250e-01 5.300934578514829125e-03
6.001214087184051459e+04 9.918169890563531821e-01 5.422471292107467443e-03
6.001214090664786636e+04 1.003659223506210285e+00 5.472320881147874419e-03
6.001214094145521813e+04 1.011333958906102115e+00 5.450186839881520327e-03
6.001214097626256989e+04 1.013921469291581667e+00 5.440691716632813958e-03
6.001214101106992166e+04 1.008560931905235769e+00 5.463375292924665776e-03
6.001214104587727343e+04 1.001339854176857225e+00 5.299260075473519009e-03
6.001214108068462519e+04 1.000684969252362055e+00 5.261034187809844435e-03
6.001214111549197696e+04 9.964762138605696151e-01 5.269332393989007053e-03
6.001214115029932145e+04 9.964422891152373563e-01 5.397436571903569888e-03
6.001214118510667322e+04 1.010027198393409487e+00 5.310583144265430128e-03
6.001214121991402499e+04 1.009219547521047256e+00 5.351994143939628988e-03
6.001214125472136948e+04 9.922479011424799600e-01 5.389056957425495363e-03
6.001214128952872125e+04 1.001949564806197124e+00 5.458195531191896779e-03
6.001214132433607301e+04 1.003589520124712697e+00 5.463607462506763456e-03
6.001214135914342478e+04 9.950404340225212918e-01 5.282939680195945092e-03
6.001214139395077655e+04 1.006229691552517069e+00 5.399468959325868893e-03
6.001214142875812831e+04 1.016756282543448187e+00 5.492581994186612228e-03
6.001214146356548008e+04 1.023487947683728638e+00 5.655553882990401945e-03
6.001214149837283185e+04 1.012491164633247509e+00 5.564278955379478413e-03
6.001214153318018361e+04 1.013229127143577379e+00 5.648170672047982468e-03
6.001214156798753538e+04 1.005610845979136414e+00 5.665098231107741807e-03
6.001214160279488715e+04 1.014393323869870800e+00 5.542362876976941917e-03
6.001214163760223892e+04 1.007415784568814754e+00 5.388760121389551440e-03
6.001214167240959068e+04 1.011098941606289214e+00 5.410192911965997810e-03
6.001214170721694245e+04 1.017172955967500902e+00 5.426067881486433021e-03
6.001214174202429422e+04 1.032876008817898983e+00 5.757659615483620708e-03
6.001214177683164598e+04 1.033656721027103265e+00 5.569977008087618510e-03
6.001214181163899048e+04 1.025859846099090866e+00 5.608081207443406206e-03
6.001214184644634224e+04 1.012771273438977770e+00 5.475815096641157946e-03
6.001214188125369401e+04 1.003964484120556167e+00 5.415842323262236128e-03
6.001214191606103850e+04 1.026333770013067470e+00 5.591155856835793719e-03
6.001214195086839027e+04 1.029244362938244839e+00 5.527811135557282943e-03
6.001214198567574203e+04 1.026824883882439421e+00 5.458038134321256500e-03
6.001214202048309380e+04 1.024993860843426807e+00 5.435472957422990067e-03
6.001214205529044557e+04 1.013854726811671769e+00 5.371076222561037110e-03
6.001214209009779734e+04 1.022830854731477501e+00 5.502647200425254785e-03
6.001214212490514910e+04 1.012234713278910458e+00 5.395461666063383101e-03
6.001214215971250087e+04 1.012870098224389670e+00 5.502862619680058860e-03
6.001214219451985264e+04 1.019635121271412315e+00 5.566909550122528354e-03
6.001214222932720440e+04 1.011546585929514075e+00 5.618605192089138473e-03
6.001214226413455617e+04 1.017516371885795357e+00 5.809416259550735477e-03
6.001214229894190794e+04 1.024201312214971349e+00 5.544368621253405530e-03
6.001214233374925971e+04 1.008798894070526364e+00 5.660706223484767742e-03
6.001214236855661147e+04 1.019446018937979037e+00 5.545214933287462636e-03
6.001214240336396324e+04 1.000345270276265630e+00 5.421518684373495545e-03
6.001214243817131501e+04 1.010387027381841829e+00 5.386523323865008428e-03
6.001214247297866677e+04 1.009697854762638070e+00 5.517367861077942907e-03
6.001214250778601127e+04 1.006893838020649579e+00 5.565405413247714525e-03
6.001214254259336303e+04 1.015523911096084753e+00 5.600666969750694481e-03
6.001214257740071480e+04 1.018066022970297135e+00 5.678011735054647527e-03
6.001214261220806657e+04 1.012540139561654673e+00 5.640150971282859721e-03
6.001214264701541106e+04 1.000399872442538918e+00 5.386652151258130607e-03
6.001214268182276282e+04 1.023816167104227626e+00 5.717195144758832961e-03
6.001214271663011459e+04 1.022264592062235300e+00 5.614845623545845418e-03
6.001214275143746636e+04 1.017247769266429014e+00 5.521299265739155852e-03
6.001214278624481813e+04 1.010509223993817152e+00 5.587038597828739538e-03
6.001214282105216989e+04 1.006941547225294720e+00 5.534419264937871612e-03
6.001214285585952166e+04 1.012165738333854259e+00 5.559469630211931294e-03
6.001214289066687343e+04 1.002140113521722498e+00 5.515503168907255095e-03
6.001214292547422519e+04 1.008425318056160647e+00 5.548590705911647658e-03
6.001214296028157696e+04 1.001146838438416564e+00 5.503921014751883903e-03
6.001214299508892873e+04 1.009059595384846686e+00 5.550198540925815535e-03
6.001214302989628050e+04 1.012488276085287353e+00 5.464418424191168702e-03
6.001214306470363226e+04 1.010785780572160508e+00 5.476591733153545090e-03
6.001214309951098403e+04 1.012013633256125589e+00 5.472203764364608203e-03
6.001214313431833580e+04 1.010062661264935047e+00 5.441872638708786757e-03
6.001214316912568756e+04 1.007174938966013178e+00 5.454420800504582514e-03
6.001214320393303933e+04 1.019554298184267349e+00 5.571019955235730764e-03
6.001214323874038382e+04 1.003106964467840756e+00 5.461385338911636626e-03
6.001214327354773559e+04 1.020231075644675744e+00 5.538328335623546664e-03
6.001214330835508736e+04 1.003076570156923975e+00 5.451353800331249985e-03
6.001214334316243185e+04 9.943021429749741014e-01 5.457844831917746387e-03
6.001214337796978361e+04 1.002777980943591052e+00 5.488590500602313731e-03
6.001214341277714266e+04 1.003841601973243680e+00 5.614656326952249983e-03
6.001214344758448715e+04 1.014117326336189562e+00 5.509056155434846440e-03
6.001214348239183892e+04 1.007328374644999025e+00 5.435126471936904680e-03
6.001214351719919068e+04 1.006528432692381125e+00 5.492845712348475885e-03
6.001214355200654245e+04 1.004318192022436440e+00 5.587267818671123876e-03
6.001214358681389422e+04 9.830573559759140378e-01 5.394602711548741013e-03
6.001214362162124598e+04 1.005435986703133278e+00 5.462487525662989077e-03
6.001214365642859775e+04 1.000739300311846103e+00 5.409466103687474332e-03
6.001214369123594952e+04 1.014798902166329064e+00 5.577693463095241728e-03
6.001214372604330129e+04 1.019387810162163621e+00 5.604259528999688128e-03
6.001214376085065305e+04 1.000838824109329561e+00 5.425318705102884220e-03
6.001214379565800482e+04 9.920875276911285123e-01 5.431057452450389206e-03
6.001214383046535659e+04 1.003141971782682162e+00 5.366614257818833576e-03
6.001214386527270835e+04 9.953113933638423338e-01 5.350188118798809844e-03
6.001214390008006012e+04 1.004257332419346671e+00 5.519184715743007293e-03
6.001214393488740461e+04 1.003414474211101748e+00 5.493389191015371487e-03
6.001214396969475638e+04 1.005474137081959540e+00 5.523787993924616710e-03
6.001214400450210815e+04 1.004995707478309352e+00 5.483339750327317907e-03
6.001214403930945264e+04 1.009634731317823997e+00 5.473663080324283822e-03
6.001214407411680440e+04 9.908438626522741988e-01 5.323089052735996592e-03
6.001214410892415617e+04 9.867965533168483461e-01 5.277884999378257280e-03
6.001214414373150794e+04 9.911243581274955528e-01 5.324642423330951981e-03
6.001214417853885971e+04 1.005754885113134378e+00 5.443961135049067181e-03
6.001214421334621147e+04 1.006217844521838600e+00 5.471853416421170596e-03
6.001214424815356324e+04 1.002051687435839389e+00 5.455526830092225464e-03
6.001214428296091501e+04 1.020218291538974364e+00 5.603435094565313405e-03
6.001214431776826677e+04 1.007553598981903997e+00 5.473745261593722725e-03
6.001214435257561854e+04 1.005474212978064497e+00 5.539310527043504739e-03
6.001214438738297031e+04 1.012306202614403405e+00 5.653949340174330672e-03
6.001214442219032208e+04 1.019646308312499139e+00 5.585926482461108997e-03
6.001214445699767384e+04 1.020730406231199927e+00 5.533506330428738726e-03
6.001214449180502561e+04 1.027533905135569192e+00 5.565694076900076087e-03
6.001214452661237738e+04 1.008326338121851684e+00 5.393888551577915615e-03
6.001214456141972914e+04 1.012113079311276254e+00 5.400241541800109187e-03
6.001214459622708091e+04 1.016059002314124049e+00 5.394375798206427902e-03
6.001214463103442540e+04 9.999521410580629599e-01 5.263980490487761218e-03
6.001214466584177717e+04 1.013087442892997014e+00 5.389288465358422694e-03
6.001214470064912894e+04 9.992449814348867143e-01 5.321932085408923561e-03
6.001214473545648070e+04 1.018057881075552729e+00 5.406876097003503884e-03
6.001214477026383247e+04 1.017591471125991465e+00 5.430889738089888195e-03
6.001214480507118424e+04 1.015114653839205960e+00 5.303719027252722790e-03
6.001214483987853600e+04 1.012472166165729215e+00 5.397646644727649608e-03
6.001214487468588050e+04 1.020925242877088968e+00 5.475892815170855729e-03
6.001214490949323226e+04 1.009262423666663855e+00 5.438111109859858003e-03
6.001214494430058403e+04 1.004018793365368367e+00 5.363092022921673967e-03
6.001214497910793580e+04 1.014262937438562773e+00 5.382530796949090007e-03
6.001214501391528756e+04 1.026063519292894632e+00 5.655125934847435136e-03
6.001214504872263933e+04 1.021817784365804949e+00 5.559857111442962144e-03
6.001214508352999110e+04 1.010835497131224336e+00 5.391148714909400896e-03
6.001214511833734286e+04 1.014771207371476525e+00 5.406057211512773145e-03
6.001214515314469463e+04 1.011431373043544024e+00 5.460382768272087177e-03
6.001214518795204640e+04 1.008767726262685072e+00 5.357672474520356123e-03
6.001214522275939817e+04 1.001953565526551015e+00 5.387654525472698741e-03
6.001214525756674993e+04 1.015438258509783642e+00 5.573973698548777278e-03
6.001214529237410170e+04 1.009938821662901276e+00 5.358093165174867244e-03
6.001214532718145347e+04 1.008872609521319852e+00 5.356695732194029225e-03
6.001214536198880523e+04 1.021910952759935709e+00 5.443953548154298501e-03
6.001214539679614973e+04 1.027077896610451901e+00 5.709160070258650042e-03
6.001214543160350149e+04 1.018510021089652939e+00 5.417823919546430750e-03
6.001214546641085326e+04 1.029765522007841216e+00 5.385528599889833658e-03
6.001214550121820503e+04 1.025986287737165492e+00 5.444456433063770903e-03
6.001214553602555679e+04 1.031730905090171069e+00 5.513658480364718763e-03
6.001214557083290856e+04 1.027092626948243659e+00 5.544583701029560420e-03
6.001214560564025305e+04 1.028937173068432021e+00 5.495712897106559865e-03
6.001214564044760482e+04 1.019114538799423819e+00 5.414425244733993108e-03
6.001214567525495659e+04 1.028704538762328813e+00 5.550651143373652556e-03
6.001214571006230835e+04 1.030452840347824583e+00 5.499394659949252695e-03
6.001214574486966012e+04 1.023222328356259814e+00 5.387920756026972832e-03
6.001214577967701189e+04 1.036557752703152868e+00 5.572582028352375538e-03
6.001214581448436365e+04 1.046158449244685595e+00 5.597803210556032832e-03
6.001214584929171542e+04 1.028422712713890519e+00 5.409664303413773065e-03
6.001214588409906719e+04 1.017627942653447137e+00 5.357316176597611522e-03
6.001214591890641896e+04 1.024272717325338533e+00 5.502886523696975778e-03
6.001214595371377072e+04 1.031976828384570055e+00 5.406326351171983347e-03
6.001214598852112249e+04 1.038795723366016555e+00 5.496282043862405799e-03
6.001214602332847426e+04 1.045060094935257755e+00 5.467146830559460602e-03
6.001214605813582602e+04 1.028002932727216434e+00 5.404398890608213407e-03
6.001214609294317779e+04 1.031741367962489830e+00 5.490015695083279995e-03
6.001214612775052228e+04 1.025518574151027984e+00 5.461048022387744900e-03
6.001214616255787405e+04 1.036876928800449127e+00 5.583736137655417181e-03
6.001214619736522582e+04 1.016670826450732479e+00 5.393061609083323917e-03
6.001214623217257758e+04 1.025661657608940347e+00 5.364144669661495037e-03
6.001214626697992935e+04 1.040361920604872870e+00 5.433096311012392161e-03
6.001214630178728112e+04 1.037860425076797322e+00 5.490808272527656492e-03
6.001214633659462561e+04 1.020434151601159467e+00 5.353755499395517967e-03
6.001214637140197738e+04 1.024654475402951626e+00 5.402665796686939581e-03
6.001214640620932914e+04 1.023860134756038542e+00 5.357525340674538193e-03
6.001214644101668091e+04 1.021798018378814232e+00 5.343458675305588074e-03
6.001214647582403268e+04 1.032310932834810790e+00 5.463618104992021100e-03
6.001214651063138444e+04 1.034949502459678650e+00 5.390349043247588678e-03
6.001214654543873621e+04 1.031302066226559955e+00 5.409058951756274061e-03
6.001214658024608798e+04 1.033878084572756206e+00 5.408932588895093256e-03
6.001214661505343975e+04 1.025849691563823995e+00 5.338854764337854809e-03
6.001214664986079151e+04 1.013739766863308356e+00 5.328515658320362447e-03
6.001214668466814328e+04 1.010282579787238788e+00 5.287415634213139641e-03
6.001214671947549505e+04 1.014467739228471110e+00 5.369529396018629837e-03
6.001214675428284681e+04 1.019054685045390096e+00 5.362660778726637857e-03
6.001214678909019858e+04 1.025255268396625619e+00 5.389960738476323558e-03
6.001214682389755035e+04 1.019768059103624003e+00 5.380883515501343368e-03
6.001214685870489484e+04 1.016238192540843466e+00 5.374243116905751474e-03
6.001214689351224661e+04 1.009178606682379797e+00 5.232436008678130294e-03
6.001214692831959837e+04 1.000767288599224925e+00 5.253135606812469119e-03
6.001214696312695014e+04 1.012682737732042648e+00 5.273237707845400413e-03
6.001214699793430191e+04 1.003504733432814877e+00 5.207000967990423751e-03
6.001214703274165367e+04 1.010361961122065333e+00 5.314883775013922243e-03
6.001214706754900544e+04 1.016199187645162150e+00 5.547746920827881061e-03
6.001214710235634993e+04 1.021981537274227803e+00 5.452686034285136353e-03
6.001214713716370170e+04 1.010253723534406012e+00 5.497783727347819137e-03
6.001214717197105347e+04 9.994465826108142048e-01 5.363117449931578684e-03
6.001214720677840523e+04 1.003591407061941831e+00 5.471326275907186301e-03
6.001214724158575700e+04 1.001957236296408649e+00 5.289280636887672311e-03
6.001214727639310877e+04 1.002380334839525489e+00 5.376923862174263873e-03
6.001214731120046054e+04 1.003094395678621797e+00 5.396588602795392500e-03
6.001214734600781230e+04 1.000076241527091403e+00 5.273657390131278148e-03
6.001214738081516407e+04 1.006814179540645782e+00 5.528280818449938031e-03
6.001214741562251584e+04 9.952561349931031698e-01 5.362712851939274716e-03
6.001214745042986760e+04 9.975787494917410791e-01 5.429409162956111770e-03
6.001214748523721937e+04 1.002685901280284231e+00 5.460501086152046851e-03
6.001214752004457114e+04 9.983223626084646307e-01 5.675663261166122645e-03
6.001214755485192291e+04 9.996202719568010320e-01 5.400089462304247245e-03
6.001214758965926740e+04 1.008617861679147243e+00 5.448005389997546098e-03
6.001214762446661916e+04 1.002961855412993764e+00 5.350274800952202481e-03
6.001214765927397093e+04 9.891893568550804705e-01 5.279198002717753677e-03
6.001214769408132270e+04 9.837032978271621486e-01 5.272729551644898469e-03
6.001214772888867446e+04 9.845948816341969501e-01 5.317109415225105586e-03
6.001214776369602623e+04 9.921832806178741970e-01 5.345868388796939236e-03
6.001214779850337800e+04 9.764303542675317749e-01 5.320644913871942772e-03
6.001214783331072249e+04 9.943010464251837988e-01 5.388574149395144834e-03
6.001214786811807426e+04 9.830047148243332700e-01 5.311881026418694557e-03
6.001214790292542602e+04 9.810553730040820763e-01 5.273816394267214110e-03
6.001214793773277779e+04 9.796906922669390561e-01 5.254170820817989813e-03
6.001214797254012956e+04 9.754957505989546585e-01 5.167367396128079091e-03
6.001214800734748133e+04 9.801254849778209266e-01 5.319410035429184003e-03
6.001214804215483309e+04 9.805585821073613539e-01 5.251024839416425227e-03
6.001214807696218486e+04 9.864845212622451731e-01 5.269884701109494099e-03
6.001214811176953663e+04 9.779243189282929016e-01 5.240938153812433817e-03
6.001214814657688839e+04 9.870073650779750407e-01 5.241672360828321386e-03
6.001214818138424016e+04 9.765296481796990058e-01 5.250269533994942131e-03
6.001214821619159193e+04 9.854992392166593840e-01 5.385385321329861502e-03
6.001214825099894369e+04 9.753667729472020875e-01 5.224292107619835090e-03
6.001214828580629546e+04 9.967136444205660917e-01 5.362112394292845377e-03
6.001214832061364723e+04 9.894360738385302723e-01 5.339360578558969422e-03
6.001214835542099172e+04 1.000104187844993442e+00 5.362139498963843474e-03
6.001214839022834349e+04 9.989911452910136269e-01 5.356742506464937971e-03
6.001214842503570253e+04 9.943321831192462046e-01 5.319881286025533382e-03
6.001214845984304702e+04 9.883094594816410616e-01 5.270222412777646886e-03
6.001214849465039879e+04 9.905899369854660463e-01 5.341492154388256287e-03
6.001214852945775056e+04 9.912735213764309883e-01 5.285045139127556198e-03
6.001214856426509505e+04 9.972120840502991523e-01 5.337625501623631877e-03
6.001214859907244681e+04 9.983739370902811050e-01 5.375273644774829739e-03
6.001214863387979858e+04 9.970183820587223966e-01 5.361142676844604833e-03
6.001214866868715035e+04 1.001183006315646606e+00 5.310217855004586984e-03
6.001214870349450212e+04 9.916932849148513140e-01 5.302644349925926363e-03
6.001214873830185388e+04 9.971947572641145507e-01 5.316692966960386360e-03
6.001214877310920565e+04 1.001481515517408827e+00 5.255602376448265632e-03
6.001214880791655742e+04 9.849289353881671705e-01 5.165190568152179008e-03
6.001214884272390918e+04 9.975985719837294763e-01 5.455428366063122536e-03
6.001214887753126095e+04 9.949899742910589540e-01 5.379217213410010523e-03
6.001214891233861272e+04 9.961905737894510837e-01 5.374982056844859919e-03
6.001214894714596448e+04 9.985966207010584794e-01 5.345274533620937053e-03
6.001214898195331625e+04 1.004936471724607872e+00 5.384945838699377665e-03
6.001214901676066802e+04 9.945633413301657733e-01 5.337150825023766892e-03
6.001214905156801979e+04 9.916209509062614558e-01 5.294619557182169735e-03
6.001214908637537155e+04 9.978562599892399909e-01 5.296773194820227938e-03
6.001214912118272332e+04 1.008582664972157872e+00 5.504125297667852509e-03
6.001214915599007509e+04 9.934609931593177956e-01 5.351677415958730130e-03
6.001214919079741958e+04 1.003746868949097149e+00 5.323400322453319955e-03
6.001214922560477135e+04 1.004621451679156952e+00 5.342033808910081651e-03
6.001214926041212311e+04 9.940507364222497255e-01 5.166950992217037714e-03
6.001214929521946760e+04 1.004159577764008437e+00 5.332616029159279250e-03
6.001214933002681937e+04 9.965459339573267128e-01 5.255235682761086845e-03
6.001214936483417114e+04 1.015396777468605016e+00 5.381304608585502254e-03
6.001214939964152290e+04 1.007003927706540125e+00 5.426710707658164226e-03
6.001214943444887467e+04 1.006202548267082442e+00 5.418329607119994409e-03
6.001214946925622644e+04 1.016400807364743697e+00 5.437792981686064356e-03
6.001214950406357821e+04 1.010480154390918761e+00 5.467461317854513392e-03
6.001214953887092997e+04 9.928773153115483252e-01 5.209235501970003318e-03
6.001214957367828174e+04 1.000026132477579877e+00 5.293009361712075651e-03
6.001214960848563351e+04 1.026904144920022688e+00 5.469158141104177827e-03
6.001214964329298527e+04 1.009064505770035147e+00 5.393699594511964894e-03
6.001214967810033704e+04 1.014127526258681522e+00 5.444036137085026678e-03
6.001214971290768881e+04 1.011355666594614178e+00 5.422999272752682814e-03
6.001214974771504058e+04 1.006860198945071172e+00 5.502309088495540255e-03
6.001214978252239234e+04 1.003435208691034086e+00 5.363669481304018938e-03
6.001214981732974411e+04 1.004183565790840671e+00 5.383792836183264215e-03
6.001214985213709588e+04 1.001549058576733708e+00 5.327954536907949720e-03
6.001214988694444764e+04 1.014673948745786758e+00 5.376364292496645624e-03
6.001214992175179214e+04 1.012920087481542497e+00 5.469360578292376159e-03
6.001214995655914390e+04 1.007986406131423429e+00 5.467021410955908919e-03
6.001214999136649567e+04 1.000041460546475136e+00 5.374712118328489607e-03
6.001215002617384016e+04 9.987768291276301058e-01 5.383597157661535251e-03
6.001215006098119193e+04 1.007286047025998110e+00 5.365655435996342752e-03
6.001215009578855097e+04 1.000283010915724358e+00 5.311655536725432523e-03
6.001215013059589546e+04 1.010656537235110841e+00 5.430620324496901290e-03
6.001215016540324723e+04 1.010478958618724832e+00 5.382925858464613841e-03
6.001215020021059900e+04 1.010608630037724165e+00 5.457519879056512563e-03
6.001215023501795076e+04 1.000891163917344784e+00 5.243663714727595654e-03
6.001215026982530253e+04 1.002876167073623925e+00 5.273463201466280226e-03
6.001215030463265430e+04 9.925573277572881103e-01 5.295371741833571240e-03
6.001215033944000606e+04 9.891435211121961668e-01 5.219652073697471709e-03
6.001215037424735783e+04 9.978592889396151744e-01 5.327663423127347239e-03
6.001215040905470960e+04 1.006954228556388831e+00 5.259177214783089180e-03
6.001215044386206137e+04 9.995929102218781281e-01 5.346568250208555591e-03
6.001215047866941313e+04 1.009919607103773931e+00 5.357330965619724363e-03
6.001215051347676490e+04 1.002338919514679461e+00 5.355577285205723008e-03
6.001215054828411667e+04 9.847897252317902028e-01 5.196215259265363207e-03
6.001215058309146843e+04 9.918866913751184233e-01 5.298543726699676305e-03
6.001215061789882020e+04 9.823135192607752586e-01 5.213093959045030264e-03
6.001215065270617197e+04 9.948023589518329990e-01 5.236556058092754415e-03
6.001215068751351646e+04 9.934961462870072202e-01 5.300661860017126872e-03
6.001215072232086823e+04 9.868245555510039013e-01 5.272331500257584382e-03
6.001215075712821999e+04 9.889764518430267382e-01 5.221024358588303473e-03
6.001215079193557176e+04 9.841890742525847280e-01 5.347506165632765450e-03
6.001215082674292353e+04 9.817817443716643222e-01 5.436645575047334769e-03
6.001215086155027529e+04 9.873474296514099802e-01 5.220139702731849650e-03
6.001215089635761979e+04 9.834148962862453436e-01 5.311820281045714562e-03
6.001215093116497155e+04 9.942776418234265945e-01 5.327924125753166935e-03
6.001215096597232332e+04 9.944538170050504222e-01 5.283735721937880478e-03
6.001215100077967509e+04 9.795552736542620931e-01 5.212954830057690662e-03
6.001215103558702685e+04 9.805767029281970970e-01 5.177490603820061529e-03
6.001215107039437862e+04 9.659253092493522708e-01 5.187757781286558324e-03
6.001215110520173039e+04 9.690002278710484473e-01 5.082436750720232578e-03
6.001215114000908216e+04 9.816280577836450361e-01 5.253951568212917450e-03
6.001215117481643392e+04 9.818048755647775794e-01 5.208288915760090308e-03
6.001215120962378569e+04 9.726687788303611804e-01 5.148496511947488544e-03
6.001215124443113746e+04 9.738196745750506977e-01 5.237428689794688084e-03
6.001215127923848922e+04 9.716572246844381588e-01 5.185036342216470077e-03
6.001215131404584099e+04 9.679303298455534943e-01 5.091561761790083795e-03
6.001215134885319276e+04 9.719415550595678077e-01 5.201672444530690970e-03
6.001215138366054452e+04 9.752734960311069123e-01 5.163173406196576443e-03
6.001215141846789629e+04 9.841848285322573053e-01 5.284040510931575958e-03
6.001215145327524806e+04 9.819015955838115151e-01 5.238985466398956604e-03
6.001215148808259255e+04 9.863332240906421688e-01 5.277955151731602949e-03
6.001215152288994432e+04 9.740057217530878608e-01 5.242362363551582478e-03
6.001215155769729608e+04 9.578145347984498015e-01 5.179188033993351904e-03
6.001215159250464785e+04 9.626323221542478770e-01 5.150362246247497562e-03
6.001215162731199962e+04 9.647784813415941629e-01 5.091690678498822509e-03
6.001215166211935139e+04 9.691593882818196892e-01 5.198445400477485698e-03
6.001215169692669588e+04 9.750080972542247704e-01 5.214066566153682802e-03
6.001215173173404764e+04 9.678583455451880146e-01 5.266858721921777696e-03
6.001215176654139941e+04 9.768971496171838798e-01 5.234581920688263779e-03
6.001215180134875118e+04 9.708949257770479457e-01 5.168730070230454984e-03
6.001215183615610295e+04 9.725261250087460230e-01 5.350814686072210072e-03
6.001215187096345471e+04 9.691862223344747118e-01 5.212816089984867972e-03
6.001215190577080648e+04 9.603266608962441886e-01 5.177294781386169130e-03
6.001215194057815825e+04 9.656559165925455712e-01 5.238612224755910193e-03
6.001215197538551001e+04 9.652594441436272987e-01 5.201685812146941007e-03
6.001215201019286178e+04 9.653931719984937265e-01 5.048366873750448174e-03
6.001215204500021355e+04 9.566597551831352853e-01 5.115719365942799843e-03
6.001215207980756531e+04 9.611381264084294385e-01 5.183184175994412154e-03
6.001215211461491708e+04 9.561092283043117757e-01 5.101753828963827807e-03
6.001215214942226885e+04 9.592288031956283101e-01 5.212922024578650788e-03
6.001215218422962062e+04 9.652144314412195447e-01 5.078401337544922317e-03
6.001215221903697238e+04 9.617736503072935594e-01 5.099185814729743742e-03
6.001215225384431687e+04 9.587817612370196363e-01 5.098597892703769265e-03
6.001215228865166864e+04 9.642364845595030598e-01 5.114744632776819719e-03
6.001215232345902768e+04 9.628160278506966430e-01 5.153804222613299867e-03
6.001215235826637218e+04 9.646722079014452556e-01 5.106414917121371994e-03
6.001215239307372394e+04 9.635179014215792259e-01 5.217410941346293032e-03
6.001215242788107571e+04 9.644433934121505736e-01 5.121506576797632722e-03
6.001215246268842020e+04 9.641219216966240291e-01 5.068441006619650059e-03
6.001215249749577197e+04 9.548873673397995088e-01 5.041305142004301812e-03
6.001215253230312373e+04 9.616761648436885634e-01 5.133491364314320474e-03
6.001215256711047550e+04 9.630963288722241833e-01 5.154630534883620357e-03
6.001215260191782727e+04 9.583866309691674301e-01 5.094527943151266024e-03
6.001215263672517904e+04 9.576419822803576842e-01 5.157226110576718786e-03
6.001215267153253080e+04 9.649604079573408377e-01 5.201406598735590185e-03
6.001215270633988257e+04 9.619356667340054345e-01 5.206814482470397548e-03
6.001215274114723434e+04 9.635125325582328815e-01 5.134490970973755626e-03
6.001215277595458610e+04 9.631480963100690351e-01 5.104670940134324944e-03
6.001215281076193787e+04 9.607033189542745211e-01 5.205345227534295335e-03
6.001215284556928964e+04 9.502858340988967756e-01 5.065408818726689286e-03
6.001215288037664141e+04 9.645236047735393781e-01 5.208389355074402073e-03
6.001215291518399317e+04 9.633576554392733193e-01 5.120011360137348595e-03
6.001215294999134494e+04 9.721418817987590444e-01 5.178674919234432794e-03
6.001215298479869671e+04 9.794929808356143131e-01 5.170531555006627374e-03
6.001215301960604847e+04 9.725792696010516769e-01 5.192900607696670189e-03
6.001215305441340024e+04 9.706355023238839586e-01 5.242989694224270934e-03
6.001215308922075201e+04 9.700299256778597279e-01 5.194162880773463276e-03
6.001215312402809650e+04 9.767258835690476593e-01 5.214157038996512263e-03
6.001215315883544827e+04 9.870711341509561532e-01 5.262052487018383656e-03
6.001215319364280003e+04 9.851445375993873599e-01 5.216540891473925474e-03
6.001215322845014452e+04 9.944558578157739470e-01 5.245798345436837422e-03
6.001215326325749629e+04 9.877288778561451599e-01 5.248870239381151284e-03
6.001215329806485533e+04 9.883416047186368569e-01 5.272093892599471164e-03
6.001215333287219983e+04 9.699410372603732844e-01 5.116344524027132551e-03
6.001215336767955159e+04 9.805220509787387906e-01 5.133425461324345532e-03
6.001215340248690336e+04 9.747932152663625338e-01 5.116011249817752592e-03
6.001215343729425513e+04 9.863076899577393197e-01 5.243102723862965581e-03
6.001215347210160689e+04 9.878211465017976423e-01 5.190164994883123516e-03
6.001215350690895866e+04 9.950091255060101725e-01 5.300793382043434039e-03
6.001215354171631043e+04 9.922911262040751135e-01 5.142786829131142101e-03
6.001215357652366220e+04 9.821027971374556298e-01 5.108414963774469443e-03
6.001215361133101396e+04 9.883900235559575087e-01 5.172960464017375623e-03
6.001215364613836573e+04 9.795072233461191713e-01 5.192661993725493710e-03
6.001215368094571750e+04 9.871041972300165224e-01 5.166195587704479862e-03
6.001215371575306926e+04 9.922403113961716370e-01 5.238682735456775055e-03
6.001215375056042103e+04 1.001141699188790923e+00 5.233541828857332136e-03
6.001215378536777280e+04 9.886626421007639332e-01 5.161301695817518270e-03
6.001215382017512457e+04 9.778693043147859143e-01 5.155503169188929875e-03
6.001215385498247633e+04 9.874346011103142251e-01 5.206688517655691864e-03
6.001215388978982082e+04 9.956263842992293389e-01 5.217225771824065411e-03
6.001215392459717259e+04 9.860254668696164515e-01 5.189473354849080677e-03
6.001215395940452436e+04 9.949059617454172333e-01 5.171399208636650625e-03
6.001215399421187612e+04 9.926312784085220553e-01 5.149386556103353191e-03
6.001215402901922789e+04 1.001751383835340237e+00 5.222535370943162843e-03
6.001215406382657966e+04 1.004385094507540765e+00 5.257031401471953455e-03
6.001215409863392415e+04 1.000747596335849199e+00 5.282868495955938236e-03
6.001215413344127592e+04 1.004622440789327387e+00 5.229615753078584693e-03
6.001215416824862768e+04 9.946547666777654229e-01 5.135891581895084268e-03
6.001215420305597945e+04 1.003633953027787795e+00 5.336807694202120970e-03
6.001215423786333122e+04 9.956167018057724416e-01 5.251102475233509342e-03
6.001215427267068299e+04 9.978063105266722355e-01 5.150668849395305567e-03
6.001215430747803475e+04 9.923238467652074624e-01 5.271232521165887183e-03
6.001215434228538652e+04 9.937817886220468022e-01 5.150092434837405878e-03
6.001215437709273829e+04 9.901108416433332948e-01 5.204252753987925403e-03
6.001215441190009005e+04 9.923355318040898432e-01 5.173697655453702270e-03
6.001215444670744182e+04 9.881085866739671708e-01 5.203493190246728101e-03
6.001215448151479359e+04 1.008616748954226816e+00 5.369407278128459152e-03
6.001215451632214535e+04 9.939208606847872440e-01 5.199659859996642181e-03
6.001215455112949712e+04 9.974679984549088552e-01 5.178896825511565029e-03
6.001215458593684889e+04 9.976289727503487859e-01 5.265987524787193487e-03
6.001215462074420066e+04 9.922484981252860381e-01 5.193487622137431085e-03
6.001215465555154515e+04 9.861927749643459862e-01 5.153727902598851003e-03
6.001215469035889691e+04 9.836445668443388746e-01 5.097285703859255612e-03
6.001215472516624868e+04 9.878030278810842058e-01 5.152768897246035561e-03
6.001215475997360045e+04 9.936488139722005064e-01 5.248135284701391928e-03
6.001215479478095222e+04 9.952535486376862250e-01 5.263616139859804768e-03
6.001215482958830398e+04 9.884031841555742659e-01 5.197838343726499284e-03
6.001215486439565575e+04 9.820353237931889190e-01 5.243903008147546285e-03
6.001215489920300024e+04 9.909098703482367432e-01 5.206415441906083602e-03
6.001215493401035201e+04 9.919879316501702959e-01 5.214790410157378944e-03
6.001215496881770378e+04 9.934636704754874481e-01 5.246277983685614446e-03
6.001215500362505554e+04 9.944976665816880335e-01 5.244783448443042506e-03
6.001215503843240731e+04 9.965729854006478705e-01 5.200025685465411475e-03
6.001215507323975908e+04 9.800519339232330873e-01 5.140607009632856307e-03
6.001215510804711084e+04 9.911509876165358612e-01 5.205729154731068321e-03
6.001215514285446261e+04 9.887030441341607689e-01 5.235428285972499457e-03
6.001215517766181438e+04 9.803589679857094286e-01 5.177540535647642134e-03
6.001215521246916614e+04 9.975145405479310945e-01 5.241103141431378322e-03
6.001215524727651791e+04 9.931706620632069216e-01 5.159209795403934228e-03
6.001215528208386968e+04 1.006398984212124592e+00 5.273087135419182031e-03
6.001215531689122145e+04 9.918527839431057203e-01 5.163060823804776697e-03
6.001215535169857321e+04 9.789204294193235567e-01 5.193816651415009145e-03
6.001215538650592498e+04 9.843184606945556414e-01 5.211911188400476271e-03
6.001215542131327675e+04 9.906723289579261182e-01 5.166781993177015954e-03
6.001215545612062851e+04 9.944688846206761745e-01 5.189050452872621955e-03
6.001215549092798028e+04 9.969781534538422196e-01 5.254117721899034463e-03
6.001215552573533205e+04 9.847798576352552180e-01 5.101128015586458252e-03
6.001215556054268382e+04 9.886647151653165100e-01 5.152479088824690398e-03
6.001215559535002831e+04 9.806926494397131266e-01 5.152179121497553992e-03
6.001215563015738007e+04 9.811555157264802984e-01 5.135861869004862239e-03
6.001215566496473184e+04 9.733017799163088402e-01 5.057531213890692143e-03
6.001215569977208361e+04 9.823816113854384469e-01 5.174996142360335609e-03
6.001215573457942810e+04 9.870367465520918371e-01 5.142188626821718456e-03
6.001215576938677987e+04 9.893110602160646305e-01 5.190917683164019032e-03
6.001215580419413891e+04 9.909464351858718878e-01 5.112824913445342123e-03
6.001215583900148340e+04 9.810557680539593317e-01 5.155856285629997413e-03
6.001215587380883517e+04 9.810888611742311083e-01 5.159966662906514609e-03
6.001215590861618693e+04 9.691433577258953269e-01 5.121971263619642944e-03
6.001215594342353870e+04 9.731509208697164404e-01 5.144930639575591089e-03
6.001215597823089047e+04 9.911116766077300300e-01 5.144864620029082625e-03
6.001215601303824224e+04 9.875265866766060885e-01 5.184545511720125947e-03
6.001215604784559400e+04 9.861705406939033081e-01 5.096086974400426337e-03
6.001215608265294577e+04 9.762129299913707703e-01 5.089416158608666384e-03
6.001215611746029754e+04 9.718751807069877513e-01 5.143701344030508597e-03
6.001215615226764930e+04 9.768290102509701311e-01 5.221011093351536798e-03
6.001215618707500107e+04 9.642862480936583713e-01 5.075001483546053883e-03
6.001215622188235284e+04 9.951437234213396099e-01 5.175779503528713660e-03
6.001215625668970461e+04 9.983697440965093595e-01 5.156011436929267347e-03
6.001215629149705637e+04 1.003976127062440105e+00 5.305466671165212818e-03
6.001215632630440086e+04 9.882827059641861034e-01 5.231019573364066241e-03
6.001215636111175263e+04 9.822643353036303315e-01 5.243991117295096309e-03
6.001215639591910440e+04 9.846695677566017491e-01 5.196837761972375978e-03
6.001215643072644889e+04 9.861026360271739621e-01 5.205829023591864932e-03
6.001215646553380066e+04 9.967649599376308123e-01 5.242560499998119572e-03
6.001215650034115970e+04 9.917516081568498176e-01 5.180175439284226586e-03
6.001215653514850419e+04 9.932373096263725776e-01 5.235202498157202552e-03
6.001215656995585596e+04 9.959521024951237811e-01 5.174475117116209520e-03
6.001215660476320772e+04 9.834039309728414002e-01 5.130480149159810134e-03
6.001215663957055949e+04 9.864236245838445827e-01 5.229454237239545417e-03
6.001215667437791126e+04 9.821381748388483546e-01 5.146822125920327666e-03
6.001215670918526303e+04 9.973155198075815964e-01 5.227505764212193005e-03
6.001215674399261479e+04 9.950360761435605994e-01 5.138830439269334062e-03
6.001215677879996656e+04 9.990008101609058055e-01 5.196284147592025206e-03
6.001215681360731833e+04 1.004669070491223781e+00 5.248867197715529655e-03
6.001215684841467009e+04 9.890590284747595717e-01 5.204283341649976191e-03
6.001215688322202186e+04 1.004397667872702460e+00 5.271203065466170158e-03
6.001215691802937363e+04 9.985929730956061290e-01 5.209776164756751808e-03
6.001215695283672540e+04 1.002374100086646624e+00 5.235887539443285880e-03
6.001215698764407716e+04 1.015241648579680023e+00 5.403765132582730862e-03
6.001215702245142893e+04 1.021158456360469868e+00 5.366156380053065805e-03
6.001215705725877342e+04 1.012066196969413134e+00 5.294935245014506693e-03
6.001215709206612519e+04 1.010751058039087935e+00 5.291123866138751873e-03
6.001215712687347695e+04 1.010238001809443675e+00 5.289682543201926559e-03
6.001215716168082872e+04 9.948847117353700753e-01 5.200084642915020483e-03
6.001215719648818049e+04 1.015573584521915596e+00 5.257679398992025528e-03
6.001215723129553226e+04 1.011340919367763158e+00 5.282103092949027613e-03
6.001215726610287675e+04 1.027137755322197643e+00 5.326142917886366596e-03
6.001215730091022851e+04 1.025202024582463567e+00 5.307281611343285521e-03
6.001215733571758028e+04 1.017705651333034256e+00 5.272643468017196647e-03
6.001215737052493205e+04 1.020248512408653552e+00 5.312217130798228305e-03
6.001215740533228382e+04 1.016000506688796712e+00 5.272980030195739166e-03
6.001215744013963558e+04 1.019625358911821822e+00 5.325335723471828937e-03
6.001215747494698735e+04 1.021198115080370172e+00 5.273887422512823879e-03
6.001215750975433912e+04 1.018188909061489067e+00 5.303247768147061232e-03
6.001215754456169088e+04 1.019523931758848923e+00 5.305686871432658235e-03
6.001215757936904265e+04 1.007496881925899812e+00 5.337414568814259977e-03
6.001215761417639442e+04 1.019410037011923453e+00 5.419900644335529441e-03
6.001215764898374618e+04 1.030329403129430776e+00 5.423564633820745530e-03
6.001215768379109795e+04 1.028096871358664455e+00 5.348099127015402791e-03
6.001215771859844972e+04 1.017877359901587342e+00 5.370674293269217699e-03
6.001215775340580149e+04 1.025255691186170992e+00 5.376502101546016404e-03
6.001215778821315325e+04 1.013748179851826636e+00 5.246176400548567369e-03
6.001215782302050502e+04 1.000162198012130021e+00 5.202898591001130918e-03
6.001215785782785679e+04 1.010374778320065170e+00 5.292469631575451826e-03
6.001215789263520128e+04 1.005021466065319169e+00 5.176299709851797659e-03
6.001215792744255305e+04 1.000511806057862163e+00 5.200922069997992829e-03
6.001215796224990481e+04 1.009835921495985112e+00 5.256460498099359627e-03
6.001215799705725658e+04 1.015133262220224708e+00 5.300927990632287555e-03
6.001215803186460835e+04 1.031626431171229985e+00 5.379118154947510125e-03
6.001215806667196011e+04 1.016042547290152420e+00 5.240731012761121362e-03
6.001215810147931188e+04 1.024709214803807944e+00 5.345964199746458881e-03
6.001215813628665637e+04 1.016943873488988848e+00 5.284796459537931604e-03
6.001215817109400814e+04 1.018476301175221144e+00 5.306205796624142122e-03
6.001215820590135991e+04 1.028344136038752188e+00 5.339422154330793722e-03
6.001215824070871167e+04 1.029927760747766818e+00 5.370632593937190412e-03
6.001215827551606344e+04 1.028989166638516028e+00 5.355224016742361412e-03
6.001215831032341521e+04 1.021028086162042436e+00 5.282255456972815948e-03
6.001215834513076697e+04 1.020861785717790404e+00 5.353842107460493778e-03
6.001215837993811874e+04 1.019864116820396349e+00 5.399070086385814038e-03
6.001215841474547051e+04 1.025875783209600600e+00 5.405507488486899735e-03
6.001215844955282228e+04 1.019011381777783054e+00 5.374040480966673673e-03
6.001215848436017404e+04 1.025108952055465483e+00 5.250579821657084395e-03
6.001215851916752581e+04 1.032865064551076628e+00 5.438798471422555403e-03
6.001215855397487758e+04 1.019947350099924543e+00 5.298660458992909827e-03
6.001215858878222934e+04 1.024013111008678312e+00 5.340178579395007778e-03
6.001215862358958111e+04 1.008658856112428781e+00 5.218031265644969274e-03
6.001215865839693288e+04 1.001695536020316135e+00 5.162474056535265414e-03
6.001215869320428465e+04 1.015198566387673917e+00 5.272526944168234517e-03
6.001215872801163641e+04 1.004919315472413865e+00 5.253098114695752344e-03
6.001215876281898818e+04 1.014056347709063388e+00 5.365462388308792768e-03
6.001215879762633995e+04 1.009186391810642291e+00 5.262454749597688351e-03
6.001215883243368444e+04 1.012281501306004472e+00 5.343147495025226887e-03
6.001215886724103621e+04 1.002306339744270636e+00 5.273872472290060988e-03
6.001215890204838797e+04 1.001859597115646983e+00 5.212134235335078893e-03
6.001215893685573246e+04 1.008390225344300228e+00 5.316942919431288765e-03
6.001215897166308423e+04 1.004269097017635115e+00 5.274538981064718669e-03
6.001215900647044327e+04 1.010096014078773141e+00 5.269895426853133703e-03
6.001215904127778776e+04 1.001757921879361746e+00 5.204398523285438255e-03
6.001215907608513953e+04 1.008759638263948544e+00 5.227993730858976860e-03
6.001215911089249130e+04 9.996818357479484440e-01 5.223782492727800132e-03
6.001215914569984307e+04 1.001507840456167919e+00 5.324727455297386183e-03
6.001215918050719483e+04 1.007854730817811850e+00 5.259634244763829007e-03
6.001215921531454660e+04 1.009289202564960908e+00 5.298429986793646261e-03
6.001215925012189837e+04 1.021223726326428105e+00 5.354884796204642874e-03
6.001215928492925013e+04 1.016597414265062449e+00 5.282381299302050214e-03
6.001215931973660190e+04 1.021843254326743278e+00 5.318928222341548495e-03
6.001215935454395367e+04 1.014994346053538443e+00 5.230292721074640203e-03
6.001215938935130544e+04 9.976341614086408072e-01 5.193379047410958543e-03
6.001215942415865720e+04 1.003681248955790917e+00 5.346098264037047951e-03
6.001215945896600897e+04 1.009638201309753791e+00 5.332887079954611205e-03
6.001215949377336074e+04 1.011575559183677031e+00 5.369035807998398524e-03
6.001215952858071250e+04 1.015919123901672272e+00 5.371417439243063655e-03
6.001215956338806427e+04 1.009016942100282810e+00 5.339847811194646174e-03
6.001215959819540876e+04 1.010331305512342182e+00 5.302367755806874222e-03
6.001215963300276053e+04 1.003347927885654967e+00 5.211659449602118119e-03
6.001215966781011230e+04 1.006689662664468354e+00 5.340450891806498498e-03
6.001215970261746406e+04 1.009591553160475330e+00 5.278105300017757115e-03
6.001215973742481583e+04 1.003223291829906660e+00 5.307667958411010564e-03
6.001215977223216760e+04 1.013688611711359044e+00 5.345935367003553859e-03
6.001215980703951209e+04 1.013681539567216738e+00 5.313058301327334455e-03
6.001215984184686386e+04 9.984286180273267419e-01 5.290793750069871897e-03
6.001215987665421562e+04 1.005052950983726934e+00 5.344845640849494976e-03
6.001215991146156739e+04 9.953914527985208149e-01 5.343861734000062216e-03
6.001215994626891916e+04 9.949715226446844696e-01 5.275947811288697262e-03
6.001215998107627092e+04 9.984588583273551476e-01 5.242441037794452925e-03
6.001216001588362269e+04 1.016390855486604350e+00 5.343717178556282171e-03
6.001216005069097446e+04 1.006673136457465034e+00 5.370136537253764226e-03
6.001216008549832623e+04 1.014708245790927332e+00 5.348828584029127059e-03
6.001216012030567799e+04 1.004496440180184802e+00 5.232201512796040566e-03
6.001216015511302976e+04 9.894092543676060725e-01 5.079921834592830004e-03
6.001216018992038153e+04 9.993318287982555503e-01 5.280261794289249459e-03
6.001216022472773329e+04 9.902743757951114612e-01 5.178833624873042073e-03
6.001216025953508506e+04 9.995780561870102332e-01 5.196751350822963883e-03
6.001216029434243683e+04 1.013493192659299602e+00 5.307822606726308318e-03
6.001216032914978859e+04 1.003979584650478429e+00 5.281892955110931154e-03
6.001216036395714036e+04 1.001063376496932555e+00 5.170763584918407207e-03
6.001216039876448485e+04 1.006945782452511651e+00 5.245802051866183154e-03
6.001216043357183662e+04 9.932901667360383158e-01 5.153280596558730900e-03
6.001216046837918839e+04 1.007607322450632337e+00 5.271459503808922573e-03
6.001216050318654015e+04 1.012721614547453797e+00 5.275840274922006558e-03
6.001216053799389192e+04 1.009743596164243362e+00 5.252419044768055940e-03
6.001216057280124369e+04 1.016800248869326628e+00 5.347621752330419635e-03
6.001216060760859546e+04 1.020062645287983738e+00 5.381258830098274715e-03
6.001216064241593995e+04 1.015518593774595413e+00 5.384098402675096748e-03
6.001216067722329171e+04 1.015533292674013932e+00 5.343274919019879582e-03
6.001216071203064348e+04 1.012953867905968641e+00 5.260527230047949525e-03
6.001216074683799525e+04 1.006126406326016243e+00 5.214013870508427476e-03
6.001216078164534702e+04 1.004985993924673027e+00 5.200394496752074915e-03
6.001216081645269878e+04 1.008065028803759144e+00 5.255610535218110252e-03
6.001216085126005055e+04 1.001962112067264821e+00 5.177200798462037665e-03
6.001216088606740232e+04 1.002960938375200506e+00 5.269212906328854529e-03
6.001216092087475408e+04 1.013203462138869915e+00 5.284182680879486588e-03
6.001216095568210585e+04 9.973191247165341666e-01 5.224885029208846572e-03
6.001216099048945762e+04 9.945678877792395456e-01 5.110259270813796544e-03
6.001216102529680938e+04 1.012599116991971471e+00 5.266049129998839895e-03
6.001216106010416115e+04 1.010551407732453999e+00 5.237869832371026303e-03
6.001216109491151292e+04 1.012260000330034160e+00 5.294504910025890805e-03
6.001216112971886469e+04 1.016845290905162180e+00 5.299475741620678602e-03
6.001216116452620918e+04 1.003881271642612871e+00 5.185733969776075078e-03
6.001216119933356094e+04 1.016663460408619102e+00 5.304283720168256541e-03
6.001216123414091999e+04 1.008085030568206530e+00 5.252693791010666809e-03
6.001216126894826448e+04 1.011436309090565588e+00 5.253061109999152857e-03
6.001216130375561625e+04 1.018934415189509446e+00 5.297312394145089164e-03
6.001216133856296801e+04 1.010260103480226324e+00 5.270806625218588115e-03
6.001216137337031250e+04 1.017524747885935721e+00 5.292386364169649783e-03
6.001216140817766427e+04 1.022554065262892609e+00 5.340076097091831994e-03
6.001216144298501604e+04 1.017163174810194359e+00 5.337329997041171878e-03
6.001216147779236780e+04 1.036943064015544147e+00 5.414160055778913065e-03
6.001216151259971957e+04 1.014759521164731115e+00 5.299888895007174271e-03
6.001216154740707134e+04 1.026802045620346826e+00 5.332551435407179539e-03
6.001216158221442311e+04 1.027154801763906056e+00 5.431589383264600300e-03
6.001216161702177487e+04 1.023447256542465933e+00 5.340096001026918907e-03
6.001216165182912664e+04 1.028120447127406578e+00 5.414220687776214423e-03
6.001216168663647841e+04 1.014750999690856359e+00 5.219501329424251421e-03
6.001216172144383017e+04 1.018363961307649834e+00 5.235257864144051559e-03
6.001216175625118194e+04 1.023835748706904969e+00 5.332328180534218545e-03
6.001216179105853371e+04 1.030348609826200246e+00 5.394021505970130088e-03
6.001216182586588548e+04 1.024995940261312466e+00 5.310752939671704344e-03
6.001216186067323724e+04 1.027268848410571200e+00 5.271075303297200788e-03
6.001216189548058901e+04 1.033686054859022763e+00 5.300418364767799616e-03
6.001216193028794078e+04 1.023507754507587908e+00 5.267875062402224001e-03
6.001216196509529254e+04 1.023840382264359583e+00 5.285346070831455079e-03
6.001216199990264431e+04 1.016726399746018528e+00 5.251338229431675407e-03
6.001216203470998880e+04 1.025356464870822215e+00 5.250388084096568181e-03
6.001216206951734057e+04 1.024387337788090768e+00 5.308483252636842994e-03
6.001216210432469234e+04 1.029676609665261422e+00 5.291063718353097856e-03
6.001216213913203683e+04 1.022161119353909520e+00 5.223342497122299664e-03
6.001216217393938859e+04 1.022254540294843306e+00 5.167439880726716617e-03
6.001216220874674764e+04 1.015406495399055586e+00 5.159137025327118278e-03
6.001216224355409213e+04 1.017601964678890303e+00 5.215981568376134962e-03
6.001216227836144390e+04 1.012931583090306287e+00 5.189393415909437576e-03
6.001216231316879566e+04 1.024288216602850410e+00 5.255955988313162734e-03
6.001216234797614743e+04 1.016175306007571111e+00 5.219752573227223746e-03
6.001216238278349920e+04 1.007514431634721985e+00 5.200960040366429081e-03
6.001216241759085096e+04 1.021049141702404794e+00 5.223292275044554879e-03
6.001216245239820273e+04 1.018462325350597331e+00 5.210129142178437402e-03
6.001216248720555450e+04 1.008792181607698568e+00 5.274959867512770025e-03
6.001216252201290627e+04 1.011076215070284112e+00 5.195590801600922723e-03
6.001216255682025803e+04 9.988517673472619984e-01 5.151565520073698827e-03
6.001216259162760980e+04 1.010672400949199190e+00 5.219104820948500603e-03
6.001216262643496157e+04 1.028410784404542033e+00 5.315137987224003227e-03
6.001216266124231333e+04 1.018849948812360129e+00 5.224967052390519506e-03
6.001216269604966510e+04 1.021820611977708460e+00 5.340877457656552363e-03
6.001216273085701687e+04 1.017550707570318069e+00 5.315625995062351998e-03
6.001216276566436864e+04 1.007503272582846776e+00 5.242898933293799191e-03
6.001216280047172040e+04 1.012035332627147399e+00 5.294488773879467425e-03
6.001216283527906489e+04 1.008607642513762448e+00 5.243350156758409125e-03
6.001216287008641666e+04 1.010361380213847360e+00 5.231972531132618454e-03
6.001216290489376843e+04 1.022397312868572827e+00 5.327567268355139392e-03
6.001216293970112019e+04 1.021972755568529179e+00 5.358987533957064280e-03
6.001216297450847196e+04 1.010852326708918003e+00 5.376633188775227674e-03
6.001216300931582373e+04 9.956978486778675919e-01 5.194255274957004266e-03
6.001216304412317550e+04 1.006781334024104524e+00 5.129251328720672680e-03
6.001216307893051999e+04 1.002359108610129557e+00 5.223878976932966323e-03
6.001216311373787175e+04 1.005586823994672141e+00 5.166109957874774616e-03
6.001216314854522352e+04 1.010544958272003413e+00 5.191687034917253502e-03
6.001216318335257529e+04 1.006296398553542248e+00 5.227411544683296246e-03
6.001216321815992706e+04 9.988796071138292820e-01 5.281804039938113766e-03
6.001216325296727882e+04 1.000375941915234712e+00 5.134746087575615091e-03
6.001216328777463059e+04 9.980613095516843725e-01 5.176679003111070432e-03
6.001216332258198236e+04 1.002345620144199367e+00 5.188024960960655949e-03
6.001216335738933412e+04 1.009780049258896861e+00 5.267118497110805965e-03
6.001216339219668589e+04 1.007220772661991504e+00 5.212452834448177454e-03
6.001216342700403766e+04 9.915896001434381102e-01 5.147941832637732695e-03
6.001216346181138942e+04 9.936765509059940493e-01 5.229861437291979248e-03
6.001216349661874119e+04 1.000412209543112718e+00 5.230749286434994462e-03
6.001216353142609296e+04 9.995431217818590008e-01 5.241499360431845986e-03
6.001216356623344473e+04 9.969850149741418255e-01 5.227871914542857497e-03
6.001216360104079649e+04 9.969951627838941066e-01 5.290179455492593184e-03
6.001216363584814826e+04 9.898092173800773219e-01 5.206922320907949632e-03
6.001216367065550003e+04 9.874051016451617091e-01 5.198591626937539012e-03
6.001216370546285179e+04 9.842462167794273631e-01 5.235438368465404266e-03
6.001216374027020356e+04 9.936336558772048688e-01 5.363832193237175194e-03
6.001216377507755533e+04 9.858721942312638209e-01 5.208693888351583617e-03
6.001216380988490710e+04 9.872274803719730540e-01 5.204653610412965890e-03
6.001216384469225159e+04 9.965810932776998365e-01 5.458677947837166713e-03
6.001216387949960335e+04 9.874431627501275566e-01 5.225673480550154480e-03
6.001216391430695512e+04 9.920230327008963123e-01 5.094792697060949657e-03
6.001216394911429961e+04 9.908240928420722904e-01 5.168978794598195689e-03
6.001216398392165138e+04 9.839463007572388786e-01 5.195772160542494640e-03
6.001216401872901042e+04 9.833732029054909063e-01 5.211206541924362501e-03
6.001216405353635491e+04 9.787073714465656105e-01 5.165245070725927451e-03
6.001216408834370668e+04 9.805433398464125094e-01 5.141430221281819042e-03
6.001216412315105845e+04 9.853730072887203484e-01 5.171266024569299603e-03
6.001216415795841021e+04 9.929655505917320824e-01 5.219264430258357089e-03
6.001216419276576198e+04 9.815275553235579542e-01 5.122888619783209918e-03
6.001216422757311375e+04 9.849530191297223292e-01 5.171137980612051759e-03
6.001216426238046552e+04 9.878453220280413172e-01 5.242068261397207600e-03
6.001216429718781728e+04 9.836152498880293971e-01 5.271070257099200532e-03
6.001216433199516905e+04 9.792893126592217001e-01 5.073112174769487358e-03
6.001216436680252082e+04 9.862740588858661672e-01 5.194284563280470411e-03
6.001216440160987258e+04 9.825211089678567156e-01 5.235914685232455346e-03
6.001216443641722435e+04 9.839226121378016332e-01 5.227950009295535133e-03
6.001216447122457612e+04 9.956936519610541936e-01 5.314070324141640343e-03
6.001216450603192789e+04 9.929452008478021341e-01 5.313313479225289723e-03
6.001216454083927965e+04 9.979444223178624007e-01 5.403643418863752351e-03
6.001216457564662414e+04 9.753887677426291702e-01 5.118422230762833397e-03
6.001216461045397591e+04 9.964291512967603515e-01 5.309962794354815101e-03
6.001216464526132768e+04 9.966991543765514328e-01 5.274742314123588918e-03
6.001216468006867944e+04 1.003042657076794297e+00 5.301878844595221338e-03
6.001216471487603121e+04 1.008343382027409696e+00 5.277571198967203822e-03
6.001216474968338298e+04 9.968176061479966377e-01 5.335418217057735259e-03
6.001216478449073475e+04 9.905052514914537420e-01 5.195680829319663553e-03
6.001216481929807924e+04 9.951144106027750569e-01 5.201832576880727199e-03
6.001216485410543100e+04 9.967516675377101620e-01 5.197653331235216334e-03
6.001216488891278277e+04 1.002141039662187483e+00 5.251333916542349350e-03
6.001216492372013454e+04 1.018796346796885466e+00 5.415500683178415924e-03
6.001216495852748631e+04 1.013095575052861630e+00 5.318539346016237096e-03
6.001216499333483807e+04 1.011981900923912825e+00 5.336102980834839249e-03
6.001216502814218984e+04 1.015452950868064974e+00 5.274434414454933634e-03
6.001216506294954161e+04 1.009695846568130051e+00 5.287092011589536802e-03
6.001216509775689337e+04 1.008543801992602296e+00 5.306211636456513274e-03
6.001216513256424514e+04 1.011495591836957031e+00 5.290530430537009575e-03
6.001216516737159691e+04 1.015473932460937423e+00 5.403143654393722378e-03
6.001216520217894868e+04 1.018955801128243577e+00 5.367375347679148243e-03
6.001216523698630044e+04 1.023732885626440270e+00 5.328056750920379982e-03
6.001216527179365221e+04 1.014194885728095574e+00 5.336616177814348938e-03
6.001216530660100398e+04 1.018120444377977218e+00 5.353886156351855483e-03
6.001216534140835574e+04 1.011064175047344582e+00 5.339810053631475519e-03
6.001216537621570751e+04 1.006625949639194273e+00 5.273041677964279347e-03
6.001216541102305200e+04 1.019926537192195948e+00 5.388813056446863786e-03
6.001216544583040377e+04 1.021902842100910647e+00 5.353392498962025563e-03
6.001216548063775554e+04 1.014075505631049534e+00 5.441410249095781151e-03
6.001216551544510730e+04 1.014930778560037439e+00 5.335105700644971437e-03
6.001216555025245907e+04 1.013000889097851687e+00 5.285006770361762307e-03
6.001216558505981084e+04 1.006234425864360293e+00 5.158442159373285464e-03
6.001216561986716260e+04 1.010533889174257904e+00 5.292929028352911201e-03
6.001216565467450710e+04 1.010492780594866691e+00 5.300499791529970223e-03
6.001216568948185886e+04 1.013089008797224633e+00 5.874274951537308657e-03
6.001216572428921063e+04 1.019964572660368773e+00 5.879063849639929937e-03
6.001216575909656240e+04 1.011812339713970665e+00 5.594324615718305679e-03
6.001216579390391416e+04 1.014296119253748074e+00 5.613718892818995131e-03
6.001216582871126593e+04 1.007231971024022954e+00 5.518455486345202193e-03
6.001216586351861770e+04 1.023793179787555685e+00 5.589661106618027883e-03
6.001216589832596947e+04 1.020526489733057263e+00 5.618868934915884246e-03
6.001216593313332123e+04 1.016203457177650149e+00 5.521951888490203054e-03
6.001216596794067300e+04 1.027886864456100113e+00 5.624584469726912062e-03
6.001216600274802477e+04 1.025906525339465025e+00 6.047040954652933148e-03
6.001216603755537653e+04 1.006154814479681914e+00 5.483098961238022824e-03
6.001216607236272830e+04 1.006649614224531142e+00 5.511570448905540702e-03
6.001216610717008007e+04 1.013019624635690175e+00 5.644604380962098787e-03
6.001216614197743183e+04 1.010888915180492731e+00 5.520745111597497382e-03
6.001216617678478360e+04 1.007582943975417367e+00 5.579003511540638754e-03
6.001216621159213537e+04 1.011296521059223519e+00 5.616840564658772544e-03
6.001216624639948714e+04 1.009564086136012007e+00 5.748550780256455640e-03
6.001216628120683890e+04 9.955187633163226080e-01 5.466106728291994510e-03
6.001216631601418339e+04 9.964805426242655528e-01 5.618466719284591869e-03
6.001216635082153516e+04 9.939068563314542581e-01 5.401844820441584726e-03
6.001216638562888693e+04 9.907421807288774307e-01 5.342445834908814313e-03
6.001216642043623142e+04 9.957622442239559835e-01 5.541379970185622734e-03
6.001216645524358319e+04 9.924808720494991965e-01 5.669288839411774222e-03
6.001216649005093495e+04 9.869713260993658865e-01 5.599988869191243473e-03
6.001216652485828672e+04 9.867813900867462573e-01 5.523736661040412090e-03
6.001216655966563849e+04 9.909930052709635673e-01 5.783219483627898179e-03
6.001216659447299025e+04 9.855021677437151295e-01 5.349198618756139528e-03
6.001216662928034202e+04 9.981663952666028905e-01 5.531589284808963690e-03
6.001216666408769379e+04 9.894403294892897271e-01 5.558150486853321963e-03
6.001216669889504556e+04 9.927033597210179749e-01 5.346563611900621675e-03
6.001216673370239732e+04 9.888990389348009113e-01 5.383286369305666924e-03
6.001216676850974909e+04 9.723674116704751347e-01 5.294133189173054303e-03
6.001216680331710086e+04 9.794187163877199342e-01 5.352207365316754596e-03
6.001216683812445262e+04 9.850986454759447231e-01 5.375957185794826357e-03
6.001216687293180439e+04 9.835590092766760550e-01 5.500901814376769026e-03
6.001216690773915616e+04 9.809116366355298267e-01 5.545760206696527354e-03
6.001216694254650793e+04 9.873308915108222061e-01 5.468611792890739134e-03
6.001216697735385969e+04 9.899895075162961078e-01 5.415273002008847043e-03
6.001216701216121146e+04 9.817073720487994315e-01 5.354809029921421548e-03
6.001216704696855595e+04 9.774520667631392268e-01 5.326840455604512671e-03
6.001216708177590772e+04 9.825374376772860741e-01 5.613671803387063237e-03
6.001216711658325949e+04 9.792227581956238769e-01 5.276555815296775885e-03
6.001216715139061125e+04 9.735192558444770716e-01 5.551995120046998057e-03
6.001216718619796302e+04 9.745817577464269688e-01 5.433922798616423744e-03
6.001216722100531479e+04 9.817188047557928732e-01 5.870062396768878712e-03
6.001216725581266655e+04 9.761642222596748075e-01 5.454231268722783965e-03
6.001216729062001104e+04 9.872932080945877598e-01 5.797972595407533368e-03
6.001216732542736281e+04 9.809599992357440623e-01 5.785233136083232225e-03
6.001216736023471458e+04 9.698032179538401687e-01 5.660099069552801052e-03
6.001216739504206635e+04 9.783216900743915145e-01 5.357772843364490452e-03
6.001216742984941811e+04 9.737337865225852429e-01 5.734729667944110654e-03
6.001216746465676988e+04 9.604430741553215967e-01 5.280757823562126120e-03
6.001216749946412165e+04 9.650201660594375230e-01 5.268040644226387390e-03
6.001216753427147341e+04 9.690257027747209984e-01 5.227781859660413956e-03
6.001216756907882518e+04 9.630810675815927313e-01 5.521178015186249677e-03
6.001216760388617695e+04 9.652549226040054720e-01 5.618557426267500182e-03
6.001216763869352872e+04 9.662774167632998124e-01 5.226853425680757191e-03
6.001216767350088048e+04 9.580191840569461936e-01 5.227108027492257877e-03
6.001216770830823225e+04 9.515911305979205537e-01 5.196293388357371701e-03
6.001216774311558402e+04 9.717219671172931950e-01 5.535366166009755319e-03
6.001216777792293578e+04 9.679077124470175653e-01 5.349547031239389183e-03
6.001216781273028755e+04 9.602084861905771929e-01 5.285674463235147912e-03
6.001216784753763932e+04 9.559271167242020528e-01 5.303809061182747711e-03
6.001216788234499109e+04 9.629872744422209863e-01 5.341390598757525011e-03
6.001216791715234285e+04 9.612295484212549646e-01 5.284175729121680029e-03
6.001216795195968734e+04 9.566735360102471830e-01 5.462759813817913424e-03
6.001216798676703911e+04 9.515943691226276258e-01 5.454947492904010931e-03
6.001216802157439088e+04 9.572493646208650731e-01 5.179790489696626220e-03
6.001216805638174264e+04 9.591445204736387398e-01 5.236357006931145405e-03
6.001216809118909441e+04 9.589379839575309372e-01 5.245852674123053887e-03
6.001216812599644618e+04 9.560039114731200272e-01 5.305078082186363148e-03
6.001216816080379795e+04 9.551364933505880339e-01 5.184414420571952301e-03
6.001216819561114244e+04 9.486843430159166424e-01 5.216887211476370183e-03
6.001216823041849420e+04 9.600661669092770412e-01 5.314330851373940887e-03
6.001216826522584597e+04 9.613962782949804220e-01 5.277867841359511897e-03
6.001216830003319774e+04 9.641605862808049210e-01 5.240775103355422779e-03
6.001216833484054951e+04 9.685159939858569711e-01 5.232085206303685974e-03
6.001216836964790127e+04 9.549846984346274104e-01 5.237893554633499260e-03
6.001216840445525304e+04 9.512222202910194380e-01 5.143952971602481876e-03
6.001216843926260481e+04 9.591165778883098403e-01 5.121217016712665063e-03
6.001216847406995657e+04 9.653225937352261088e-01 5.269695283089182759e-03
6.001216850887730834e+04 9.544908077801544932e-01 5.179448034702134954e-03
6.001216854368466011e+04 9.556976939369872248e-01 5.160305067457317089e-03
6.001216857849201187e+04 9.596054632993211708e-01 5.273918802347607460e-03
6.001216861329936364e+04 9.491260076411407454e-01 5.405364993402593868e-03
6.001216864810671541e+04 9.587799632668826399e-01 5.212296521783805342e-03
6.001216868291406718e+04 9.674539220446689569e-01 5.748035902011761587e-03
6.001216871772141894e+04 9.607287500801848790e-01 5.351991777128892007e-03
6.001216875252877071e+04 9.639085652158750905e-01 5.280284578515895451e-03
6.001216878733612248e+04 9.603817808240910914e-01 5.345526843967961239e-03
6.001216882214346697e+04 9.763304200271611943e-01 5.382280540286242532e-03
6.001216885695081874e+04 9.698371113116136533e-01 5.330426874183601463e-03
6.001216889175817050e+04 9.744382659490955501e-01 5.327212240410526128e-03
6.001216892656551499e+04 9.573017333462529033e-01 5.258408645251264751e-03
6.001216896137286676e+04 9.725251127475439406e-01 5.320753446759448127e-03
6.001216899618021853e+04 9.667843809153318091e-01 5.301321246321890300e-03
6.001216903098757030e+04 9.733775019055661559e-01 5.463144328702752156e-03
6.001216906579492206e+04 9.815234705624372724e-01 5.206786379196141207e-03
6.001216910060227383e+04 9.774250196133689172e-01 5.232037155745120072e-03
6.001216913540962560e+04 9.856053148624913662e-01 5.772432163760600650e-03
6.001216917021697736e+04 9.762860728239008967e-01 5.296749041127131116e-03
6.001216920502432913e+04 9.828924745357392467e-01 5.497489383133089859e-03
6.001216923983168090e+04 9.898683764143874075e-01 5.681291236640821293e-03
6.001216927463903266e+04 9.813582159756409906e-01 5.336752153342770935e-03
6.001216930944638443e+04 9.766109882235448625e-01 5.228771372292969136e-03
6.001216934425373620e+04 9.780968134900823729e-01 5.206916110201867398e-03
6.001216937906108797e+04 9.902187648089540994e-01 5.444355946523826012e-03
6.001216941386843973e+04 9.954067916938690308e-01 5.443524023490952171e-03
6.001216944867579150e+04 9.751191912765054814e-01 5.335039377663217293e-03
6.001216948348314327e+04 1.002826267778271774e+00 5.717071280466386879e-03
6.001216951829049503e+04 9.888352760599007363e-01 5.440976983259881647e-03
6.001216955309783953e+04 9.981334519100872882e-01 5.466363686698192358e-03
6.001216958790519129e+04 9.933380495407507782e-01 5.392277764646489363e-03
6.001216962271254306e+04 9.860160261874175713e-01 5.427144248818384364e-03
6.001216965751989483e+04 9.916148648109551766e-01 5.732754945776603363e-03
6.001216969232724659e+04 9.807885454165187200e-01 5.386964032211974569e-03
6.001216972713459836e+04 9.904230732043652896e-01 5.409921999390664669e-03
6.001216976194195013e+04 9.788064921538606189e-01 5.384734354812105439e-03
6.001216979674929462e+04 9.972929900618231480e-01 5.617722343319173778e-03
6.001216983155664639e+04 1.003839966850052834e+00 5.583374347264196888e-03
6.001216986636399815e+04 1.002016148808936968e+00 5.532142983643033654e-03
6.001216990117134992e+04 9.958976649211849219e-01 5.372866381606630423e-03
6.001216993597870169e+04 9.941607964256234942e-01 5.461111388064167002e-03
6.001216997078605345e+04 9.984295131284143254e-01 5.695335709812938615e-03
6.001217000559340522e+04 9.943153575509877662e-01 5.705718814126283130e-03
6.001217004040075699e+04 9.973803492391671854e-01 5.670099073370410935e-03
6.001217007520810876e+04 9.969475018710001191e-01 5.345075813648373850e-03
6.001217011001546052e+04 9.983785401769961210e-01 5.540976231805505754e-03
6.001217014482281229e+04 1.013197298143671876e+00 5.588926137423297705e-03
6.001217017963016406e+04 1.001497474170527591e+00 5.480480083556542141e-03
6.001217021443751582e+04 1.001794069650802088e+00 5.797067952638684449e-03
6.001217024924486759e+04 1.001177179431910202e+00 5.782005620074430821e-03
6.001217028405221936e+04 1.010326120639291059e+00 5.862512277740690968e-03
6.001217031885957113e+04 1.000646196757250417e+00 5.848367900668523418e-03
6.001217035366692289e+04 1.021115092875296115e+00 5.556095714264993983e-03
6.001217038847426738e+04 9.994453382045380696e-01 5.488152435944306309e-03
6.001217042328161915e+04 1.012173227654194818e+00 5.630455226700113898e-03
6.001217045808897092e+04 1.005970352454021555e+00 5.763003537071580834e-03
6.001217049289632268e+04 9.937926173826847620e-01 5.578986153580546038e-03
6.001217052770367445e+04 9.810832148342961689e-01 5.424849338450708248e-03
6.001217056251102622e+04 9.978169284490311375e-01 5.754864798850148518e-03
6.001217059731837799e+04 1.003136513443260824e+00 5.604096811008395240e-03
6.001217063212572975e+04 9.897734691818615982e-01 5.766300870884531402e-03
6.001217066693307424e+04 9.978499380975655031e-01 5.659443354226861497e-03
6.001217070174042601e+04 9.944011828233648709e-01 5.799356120315819242e-03
6.001217073654777778e+04 9.906091410199050484e-01 5.967256854930809949e-03
6.001217077135512955e+04 9.956418887577321852e-01 5.797541288892091478e-03
6.001217080616248131e+04 9.845235527882822968e-01 5.886333645805074018e-03
6.001217084096983308e+04 9.998076082119679020e-01 5.891751736346941513e-03
6.001217087577718485e+04 1.000896716390137442e+00 5.613656167750312627e-03
6.001217091058453661e+04 9.941188154241924479e-01 5.557017768125087007e-03
6.001217094539188838e+04 9.900947491115318355e-01 5.462556286787781379e-03
6.001217098019924015e+04 1.000415810248941995e+00 5.506505952882292249e-03
6.001217101500659192e+04 9.802894356351506966e-01 5.756679346872889576e-03
6.001217104981394368e+04 9.879841872413863690e-01 5.489593367025806525e-03
6.001217108462129545e+04 9.977848094162574677e-01 5.488717616591165006e-03
6.001217111942864722e+04 9.923452301185331503e-01 5.563709192551260542e-03
6.001217115423599898e+04 9.863213198163260920e-01 5.299075107114229258e-03
6.001217118904335075e+04 9.900897634546529380e-01 5.334310899125853725e-03
6.001217122385070252e+04 9.844179014138478845e-01 5.473919812891797111e-03
6.001217125865805428e+04 9.687722249250222406e-01 5.656196782998054035e-03
6.001217129346540605e+04 9.889273341381881188e-01 5.281061418520441482e-03
6.001217132827275782e+04 9.882722269610527688e-01 5.345361539442619776e-03
6.001217136308010231e+04 9.897478358650525498e-01 5.299812766309159456e-03
6.001217139788745408e+04 9.746043292696452420e-01 5.359831197853991668e-03
6.001217143269480584e+04 9.752672120163056180e-01 5.248884457582778627e-03
6.001217146750215761e+04 9.829604465037705685e-01 5.307537635850376884e-03
6.001217150230950938e+04 9.788911427004314270e-01 5.309679891359219382e-03
6.001217153711686115e+04 9.671056316142401243e-01 5.231067576108506222e-03
6.001217157192421291e+04 9.789807095071966225e-01 5.291618643268531860e-03
6.001217160673155740e+04 9.850232229413783402e-01 5.373205044616231538e-03
6.001217164153890917e+04 9.733967955458632249e-01 5.240380485791827116e-03
6.001217167634626094e+04 9.790895081326639326e-01 5.480862663995754620e-03
6.001217171115361270e+04 9.816353796109628105e-01 5.650429500666812044e-03
6.001217174596096447e+04 9.611735407034476264e-01 5.571119097275090137e-03
6.001217178076831624e+04 9.740197604002934773e-01 5.555562403932613053e-03
6.001217181557566801e+04 9.846542036970062917e-01 5.323408784898621751e-03
6.001217185038301977e+04 9.833559772474419480e-01 5.293140775487066053e-03
6.001217188519037154e+04 9.797208545341038466e-01 5.264653027574119418e-03
6.001217191999772331e+04 9.771835338130532289e-01 5.318055394075155672e-03
6.001217195480507507e+04 9.762466944367115262e-01 5.258679956537744456e-03
6.001217198961242684e+04 9.709746616205291447e-01 5.280583903599240722e-03
6.001217202441977861e+04 9.721721482986886986e-01 5.586953648013722080e-03
6.001217205922713038e+04 9.799007612979073745e-01 5.263844220321287418e-03
6.001217209403448214e+04 9.785483821448416331e-01 5.344741766580442428e-03
6.001217212884183391e+04 9.868034738414667162e-01 5.272427828492199861e-03
6.001217216364917840e+04 9.872231876501776915e-01 5.241013403689356344e-03
6.001217219845653017e+04 9.796690304722589504e-01 5.166943927044539454e-03
6.001217223326388194e+04 9.821358996480328285e-01 5.627122915787705244e-03
6.001217226807123370e+04 9.771654657624925244e-01 5.246587878406941408e-03
6.001217230287858547e+04 9.873729769909739273e-01 5.578381824527418875e-03
6.001217233768593724e+04 9.964030195282264080e-01 5.484386825404054082e-03
6.001217237249328173e+04 9.995034485177660688e-01 5.393691058388223013e-03
6.001217240730063349e+04 9.837498118543289705e-01 5.445712159043868475e-03
6.001217244210798526e+04 9.839765536668457768e-01 5.331174190121632135e-03
6.001217247691533703e+04 9.883945583946527336e-01 5.532232166537654969e-03
6.001217251172268880e+04 9.829214719430567904e-01 5.436045046993292530e-03
6.001217254653004056e+04 9.798703584522315824e-01 5.298630867411358372e-03
6.001217258133739233e+04 1.000407995706761977e+00 5.566923676542980155e-03
6.001217261614474410e+04 9.929150740623003957e-01 5.227068426833997479e-03
6.001217265095209586e+04 9.977296065103203881e-01 5.503252936585936554e-03
6.001217268575944763e+04 9.966419393317337283e-01 5.586901155244056345e-03
6.001217272056679940e+04 9.848894662257006161e-01 5.204672799089156421e-03
6.001217275537415117e+04 9.754127766131694965e-01 5.345872516609589953e-03
6.001217279018150293e+04 9.936471689703998411e-01 5.321158557868741965e-03
6.001217282498885470e+04 9.944073566572335654e-01 5.436179715070492587e-03
6.001217285979620647e+04 9.988710281808167446e-01 5.403143775041095546e-03
6.001217289460355823e+04 1.010996673281162828e+00 5.385696433746959937e-03
6.001217292941091000e+04 1.007677642681380048e+00 5.281946540836979405e-03
6.001217296421826177e+04 1.001551213113383909e+00 5.425013448924305946e-03
6.001217299902561354e+04 9.880794480439809568e-01 5.547584336657408050e-03
6.001217303383296530e+04 1.006664406158042757e+00 5.700643270327201625e-03
6.001217306864031707e+04 1.003714359245539756e+00 5.310172794910261902e-03
6.001217310344766884e+04 1.012070108515093603e+00 5.644958037209490964e-03
6.001217313825501333e+04 1.009844372324400608e+00 5.329830969593802627e-03
6.001217317306236509e+04 1.023537281575382929e+00 5.564781786235090469e-03
6.001217320786971686e+04 1.000241620484777272e+00 5.818321717415733153e-03
6.001217324267706863e+04 1.011094393895527022e+00 5.456576275355434942e-03
6.001217327748441312e+04 1.007670975638099486e+00 5.446359630475787472e-03
6.001217331229176489e+04 1.011711239925459527e+00 5.355760975215262051e-03
6.001217334709912393e+04 1.015033907722259210e+00 5.417963219659691076e-03
6.001217338190647570e+04 1.022359691704467055e+00 5.431406155235780561e-03
6.001217341671382019e+04 1.031585472739806608e+00 5.629968151836340327e-03
6.001217345152117196e+04 1.016987448468989808e+00 5.403332559228212623e-03
6.001217348632852372e+04 1.023450095843900565e+00 5.416443576939225513e-03
6.001217352113587549e+04 1.017160251385529568e+00 5.541721130335909920e-03
6.001217355594322726e+04 1.017333036700251991e+00 5.467659471482166390e-03
6.001217359075057902e+04 1.029624043621652163e+00 5.486813690563304563e-03
6.001217362555793079e+04 1.027299936596273389e+00 5.486829657771140865e-03
6.001217366036528256e+04 1.044959120811531195e+00 5.607549321434306122e-03
6.001217369517263432e+04 1.045542042668556881e+00 5.607116872630641020e-03
6.001217372997998609e+04 1.020952513151282659e+00 5.557350267662940387e-03
6.001217376478733786e+04 1.022732672000062681e+00 5.565204340036570760e-03
6.001217379959468963e+04 1.030601026405570497e+00 5.562834749089814491e-03
6.001217383440204139e+04 1.025850012000086631e+00 5.499173045657612668e-03
6.001217386920939316e+04 1.038278689840183677e+00 5.929931372158058975e-03
6.001217390401674493e+04 1.029653617818619527e+00 5.521468954661547593e-03
6.001217393882409669e+04 1.037141087819623220e+00 5.911545280546638692e-03
6.001217397363144846e+04 1.017434021942238198e+00 5.471417768015614767e-03
6.001217400843879295e+04 1.012341642969963429e+00 5.480246693737481772e-03
6.001217404324614472e+04 1.015534792497125416e+00 5.751542362371343982e-03
6.001217407805349649e+04 1.016949040985307251e+00 5.751059955232043844e-03
6.001217411286084825e+04 1.023374767947662134e+00 5.931220841425482310e-03
6.001217414766820002e+04 1.018036089284304779e+00 5.523290820493480593e-03
6.001217418247555179e+04 1.021589841186654191e+00 5.460510236718701949e-03
6.001217421728290356e+04 1.016451515861119370e+00 5.441415980787789319e-03
6.001217425209025532e+04 1.025153229003208599e+00 5.842445886527243039e-03
6.001217428689759981e+04 1.014302005793434436e+00 5.907569203351562687e-03
6.001217432170495158e+04 1.030508329202220574e+00 5.765710741416359142e-03
6.001217435651230335e+04 1.025230678968852782e+00 5.377613294044300898e-03
6.001217439131965511e+04 1.042810377494786334e+00 5.572165016619249830e-03
6.001217442612700688e+04 1.021927756236833629e+00 5.561020670592971629e-03
6.001217446093435865e+04 1.022925146945266262e+00 5.385966944624462696e-03
6.001217449574171042e+04 1.011263367172824390e+00 5.781360698986466942e-03
6.001217453054906218e+04 1.013708137049607494e+00 5.461825926075715258e-03
6.001217456535641395e+04 1.028157063306151864e+00 5.578969359700544986e-03
6.001217460016376572e+04 1.012380170927280609e+00 5.318537317827129116e-03
6.001217463497111748e+04 1.030912592528657967e+00 5.567976938513195632e-03
6.001217466977846925e+04 1.027621820568519251e+00 5.516130063700305612e-03
6.001217470458582102e+04 1.019857884131907699e+00 5.529247550577744141e-03
6.001217473939317279e+04 1.008023466407248492e+00 5.409175045714771819e-03
6.001217477420052455e+04 1.011814999491256861e+00 5.670996927601388259e-03
6.001217480900787632e+04 9.981796304243757412e-01 5.391697752195118674e-03
6.001217484381522809e+04 1.008679694875782129e+00 5.413669671374695715e-03
6.001217487862257985e+04 9.989553615139722398e-01 5.276132886776309719e-03
6.001217491342993162e+04 1.011922260607264645e+00 5.328733482710250671e-03
6.001217494823727611e+04 1.002942579106967047e+00 5.375658524953577308e-03
6.001217498304462788e+04 1.009273597854156046e+00 5.565648935895724063e-03
6.001217501785197965e+04 9.969448397240868731e-01 5.356044348441935804e-03
6.001217505265933141e+04 1.008288399804019964e+00 5.355813840103823380e-03
6.001217508746668318e+04 9.982276229327307071e-01 5.367312187268474984e-03
6.001217512227403495e+04 1.012044959150339984e+00 5.472571408555130558e-03
6.001217515708138671e+04 1.008926801039893961e+00 5.392199488208344708e-03
6.001217519188873121e+04 1.002631939928325444e+00 5.696426861582901471e-03
6.001217522669608297e+04 9.972698927974413818e-01 5.302255245176241798e-03
6.001217526150343474e+04 9.904337004087689911e-01 5.377934077375798490e-03
6.001217529631078651e+04 1.000494367945364615e+00 5.677485627246260484e-03
6.001217533111813827e+04 9.973893105646445267e-01 5.401784579086829456e-03
6.001217536592549004e+04 1.011802989089001459e+00 5.387459849354044386e-03
6.001217540073284181e+04 1.005125998358871398e+00 5.382473571107130803e-03
6.001217543554019358e+04 1.015420184135676029e+00 5.496245911232199369e-03
6.001217547034754534e+04 9.945120241131492067e-01 5.576420622700637916e-03
6.001217550515489711e+04 1.007576313402839041e+00 5.581635275594166133e-03
6.001217553996224888e+04 9.972999413785860190e-01 5.514812624094807096e-03
6.001217557476960064e+04 9.897776692831119494e-01 5.349321894464524781e-03
6.001217560957695241e+04 1.007618728304832789e+00 5.288571450989992470e-03
6.001217564438430418e+04 1.001383181742473871e+00 5.577158018593103214e-03
6.001217567919165595e+04 9.988116674404414752e-01 5.605046032276355880e-03
6.001217571399900044e+04 9.984288278458502974e-01 5.401373458906130222e-03
6.001217574880635220e+04 1.004207089569988831e+00 5.463583430992567311e-03
6.001217578361370397e+04 9.855493256373608624e-01 5.317969325841214769e-03
6.001217581842105574e+04 9.912604221831744500e-01 5.502425795474586399e-03
6.001217585322840750e+04 9.953094356258519460e-01 5.266327197352459362e-03
6.001217588803575927e+04 9.866884687277809318e-01 5.501258422426170622e-03
6.001217592284311104e+04 9.929729734634897831e-01 5.372855865781767624e-03
6.001217595765045553e+04 9.968388380378653268e-01 5.488349315292623612e-03
6.001217599245780730e+04 9.871772451077356347e-01 5.354000427525307942e-03
6.001217602726515906e+04 9.981119969959931781e-01 5.411328733119090580e-03
6.001217606207251083e+04 9.868418616223831874e-01 5.780112577779522587e-03
6.001217609687986260e+04 9.796599846295469538e-01 5.359752949057638646e-03
6.001217613168721437e+04 9.920527223597834787e-01 5.459612793338711537e-03
6.001217616649456613e+04 1.002699235311942161e+00 5.395651376033156442e-03
6.001217620130191790e+04 9.967655300638771365e-01 5.587830042111250478e-03
6.001217623610926967e+04 9.999681097880394054e-01 5.270708754149655735e-03
6.001217627091662143e+04 9.880391544492850286e-01 5.214433460019523431e-03
6.001217630572397320e+04 9.848376819363060530e-01 5.343636052899639229e-03
6.001217634053132497e+04 9.983387701295632910e-01 5.269305992733315860e-03
6.001217637533867673e+04 1.001939347778531442e+00 5.641888312977892152e-03
6.001217641014602850e+04 1.004333574349524305e+00 5.393569040799839169e-03
6.001217644495338027e+04 1.007628501802724896e+00 5.643471682418101792e-03
6.001217647976073204e+04 9.934126978401274233e-01 5.407260080049927295e-03
6.001217651456808380e+04 9.851666102067297981e-01 5.371324770325273425e-03
6.001217654937543557e+04 9.997476965194057597e-01 5.435521474499582437e-03
6.001217658418278006e+04 9.871921030756418691e-01 5.561467403443945412e-03
6.001217661899013183e+04 9.941166309750051333e-01 5.348032385371227944e-03
6.001217665379749087e+04 9.962670224453626933e-01 5.317471520799517924e-03
6.001217668860483536e+04 9.997710179121350738e-01 5.480903028379488506e-03
6.001217672341218713e+04 9.990061943022389146e-01 5.738601677505687261e-03
6.001217675821953890e+04 1.004118628852359363e+00 5.380702772983620048e-03
6.001217679302688339e+04 9.983151596534859396e-01 5.401693656501251745e-03
6.001217682783423516e+04 9.983343090023905075e-01 5.485159650134058436e-03
6.001217686264158692e+04 9.959199752714492648e-01 5.637409000547791323e-03
6.001217689744893869e+04 1.000745918418519009e+00 5.341475535996857184e-03
6.001217693225629046e+04 1.003760197697084910e+00 5.403841748120010759e-03
6.001217696706364222e+04 1.012307679967936691e+00 5.522285741252171663e-03
6.001217700187099399e+04 1.011849746494552837e+00 5.386465238552402661e-03
6.001217703667834576e+04 1.002654428392758312e+00 5.595988818683946681e-03
6.001217707148569752e+04 1.007042115202460231e+00 5.709258896219649750e-03
6.001217710629304929e+04 1.006238327373950581e+00 5.652742500543860363e-03
6.001217714110040106e+04 1.018183891374604411e+00 5.453916211668546898e-03
6.001217717590775283e+04 1.013889225040157882e+00 5.648262602381228480e-03
6.001217721071510459e+04 1.023702106211022755e+00 5.521344833821120734e-03
6.001217724552245636e+04 1.019830208399511218e+00 5.472118125671147741e-03
6.001217728032980813e+04 1.010580044495458241e+00 5.689253525750754582e-03
6.001217731513715989e+04 1.011341175379869783e+00 5.450246804555154007e-03
6.001217734994451166e+04 1.012635954171919872e+00 5.687617240244597500e-03
6.001217738475186343e+04 1.014241305649726366e+00 5.472232251714554199e-03
6.001217741955921520e+04 1.020268793073008107e+00 5.425393591375736284e-03
6.001217745436656696e+04 1.017491168673707813e+00 5.477487325302229232e-03
6.001217748917391145e+04 1.026339683042572615e+00 5.438158649222890086e-03
6.001217752398126322e+04 1.013989792508624976e+00 5.563406137051161993e-03
6.001217755878861499e+04 1.010503413821184138e+00 5.482700935119406462e-03
6.001217759359596675e+04 1.012314362079563823e+00 5.776396736615890294e-03
6.001217762840331852e+04 1.021441825913223633e+00 5.466704465295370990e-03
6.001217766321067029e+04 1.022092388780407424e+00 5.550848500298194085e-03
6.001217769801802206e+04 1.031721610664815936e+00 5.622601547127225111e-03
6.001217773282536655e+04 1.021837025900863116e+00 5.346233566587837126e-03
6.001217776763271831e+04 1.023330055960376406e+00 5.413480917513853116e-03
6.001217780244007008e+04 1.034377104253820567e+00 5.753795480206995612e-03
6.001217783724742185e+04 1.031830248084768753e+00 5.506715735740661671e-03
6.001217787205477362e+04 1.033043252632052322e+00 5.588779363705559042e-03
6.001217790686212538e+04 1.033242925676645996e+00 5.584523327080119157e-03
6.001217794166947715e+04 1.041076256945322909e+00 5.603511148122350578e-03
6.001217797647682892e+04 1.029203339890884861e+00 5.730413554121102475e-03
6.001217801128418068e+04 1.029280497483767265e+00 5.821456013399044054e-03
6.001217804609153245e+04 1.029976899943138458e+00 5.469597320937663251e-03
6.001217808089888422e+04 1.022760335848248436e+00 5.305006269724323736e-03
6.001217811570623599e+04 1.036748197859494347e+00 5.696205048594090749e-03
6.001217815051358775e+04 1.026186006916679272e+00 5.638645860250381635e-03
6.001217818532093952e+04 1.039258783612560855e+00 5.799967179577947621e-03
6.001217822012829129e+04 1.042199931749123065e+00 5.514501542091945763e-03
6.001217825493564305e+04 1.031857687562002690e+00 5.446667706775629864e-03
6.001217828974298754e+04 1.035358838649850455e+00 5.551103902828594810e-03
6.001217832455033931e+04 1.022509678832688840e+00 5.445384462800012017e-03
6.001217835935769108e+04 1.019214552649944761e+00 5.623495162727306512e-03
6.001217839416504285e+04 1.021139060559436373e+00 5.492932803816636365e-03
6.001217842897239461e+04 1.033797182680564530e+00 5.508981506064842409e-03
6.001217846377974638e+04 1.042209164131336685e+00 5.676542542211481142e-03
6.001217849858709815e+04 1.043363494396831959e+00 5.403970978586560871e-03
6.001217853339444991e+04 1.032489495193367413e+00 5.446695612316397768e-03
6.001217856820179441e+04 1.034220155620038328e+00 5.842871198980938846e-03
6.001217860300914617e+04 1.040640073517330011e+00 5.576891482356786944e-03
6.001217863781649794e+04 1.026415204590462649e+00 5.964650332420200901e-03
6.001217867262384971e+04 1.024366226685412551e+00 5.551483243423467433e-03
6.001217870743120147e+04 1.042363842743284197e+00 5.535198303203679032e-03
6.001217874223855324e+04 1.028824434376613306e+00 5.586263407583217343e-03
6.001217877704590501e+04 1.035437770382379830e+00 5.650341975715498545e-03
6.001217881185325678e+04 1.026888852039930855e+00 5.652480752943976790e-03
6.001217884666060854e+04 1.012697030522353048e+00 5.464398523636056909e-03
6.001217888146796031e+04 1.017598617886701584e+00 5.560386759877734147e-03
6.001217891627531208e+04 1.019016306767921431e+00 5.648117902453744787e-03
6.001217895108266384e+04 1.026818814981150796e+00 5.496814968985061500e-03
6.001217898589001561e+04 1.019969827352423808e+00 5.607885533017082681e-03
6.001217902069736738e+04 1.030718930282788381e+00 6.036561769314727557e-03
6.001217905550471914e+04 1.023955158802801080e+00 5.602828749415595354e-03
6.001217909031206364e+04 1.021141916737236199e+00 5.450742137324686085e-03
6.001217912511941540e+04 1.009636486582347059e+00 5.420862477870580162e-03
6.001217915992677445e+04 1.021905613932297063e+00 5.479588379883847983e-03
6.001217919473412621e+04 1.015119840615307245e+00 5.617075222997695849e-03
6.001217922954147070e+04 1.022929041365866931e+00 5.613321544785387918e-03
6.001217926434882247e+04 1.028248977617090887e+00 5.567974062040968557e-03
6.001217929915617424e+04 1.018358087548330460e+00 5.449119325810714877e-03
6.001217933396351873e+04 1.008185309059351553e+00 5.697987306481301119e-03
6.001217936877087050e+04 1.019774364200566330e+00 5.427238828529407436e-03
6.001217940357822226e+04 1.003504696552070641e+00 5.417586314488114646e-03
6.001217943838558131e+04 1.010056355748055301e+00 5.471076013547298764e-03
6.001217947319292580e+04 1.015261640879100868e+00 5.395377767425671434e-03
6.001217950800027756e+04 1.011765753360337694e+00 5.326628152280557006e-03
6.001217954280762933e+04 1.013319590423969796e+00 5.272421801468543667e-03
6.001217957761498110e+04 1.015436059500898214e+00 5.401677791924897748e-03
6.001217961242233287e+04 1.009081824953874884e+00 5.568389391049966691e-03
6.001217964722968463e+04 1.009123871721291366e+00 5.478843796410288146e-03
6.001217968203703640e+04 9.974797477740408036e-01 5.505096106546117536e-03
6.001217971684438817e+04 1.006699350301556883e+00 5.303707617659487311e-03
6.001217975165173993e+04 9.982463081155009688e-01 5.409070332296700770e-03
6.001217978645909170e+04 1.014675869603585134e+00 5.853618976057635426e-03
6.001217982126644347e+04 9.946946471179138882e-01 5.475575718193964256e-03
6.001217985607379524e+04 1.007416543163363043e+00 5.436552156927920189e-03
6.001217989088114700e+04 9.963923740584398336e-01 5.331206679070621575e-03
6.001217992568849877e+04 9.983458190115306330e-01 5.413352111425765931e-03
6.001217996049585054e+04 9.962767088935096105e-01 5.380383586625606465e-03
6.001217999530319503e+04 1.026825463115446979e+00 5.669341407574120771e-03
6.001218003011054680e+04 1.022826941893633546e+00 5.726168434142352506e-03
6.001218006491789856e+04 1.020200262071832897e+00 5.863080634035066317e-03
6.001218009972525033e+04 1.017918009730508277e+00 5.662082736957723718e-03
6.001218013453260210e+04 1.007138033799847010e+00 5.530054030884976393e-03
6.001218016933995386e+04 1.011241582442619968e+00 5.357943175578898203e-03
6.001218020414730563e+04 1.016526030196370556e+00 5.758665687693821644e-03
6.001218023895465012e+04 1.007511500754890266e+00 5.393006353553651301e-03
6.001218027376200189e+04 1.015944224778592142e+00 5.730304168959482122e-03
6.001218030856935366e+04 1.015903733379178497e+00 5.429248773035838700e-03
6.001218034337670542e+04 1.013478842205308039e+00 5.429109873218545754e-03
6.001218037818405719e+04 1.007347901737847051e+00 5.689787175896935875e-03
6.001218041299140896e+04 1.019141255047142813e+00 5.553596009139097518e-03
6.001218044779876072e+04 1.005528283128399814e+00 5.459341838455912706e-03
6.001218048260611249e+04 1.019762062708500228e+00 6.116702399561969351e-03
6.001218051741346426e+04 1.010637738562015775e+00 5.576910113776986123e-03
6.001218055222081603e+04 1.009855656336240859e+00 5.678622661779817067e-03
6.001218058702816779e+04 1.005151236172563856e+00 5.408863526826866719e-03
6.001218062183551956e+04 1.005433977955644265e+00 5.388757662272424497e-03
6.001218065664287133e+04 1.001843600988601812e+00 5.591462156845456062e-03
6.001218069145022309e+04 1.015527156611377269e+00 5.610735624442396603e-03
6.001218072625757486e+04 1.020377732396037462e+00 5.825546391115359740e-03
6.001218076106492663e+04 1.031819151674705948e+00 5.680848983578246254e-03
6.001218079587227840e+04 1.027865967787809254e+00 5.622037411263607239e-03
6.001218083067962289e+04 1.021817668818822522e+00 5.867635042374956360e-03
6.001218086548697465e+04 1.024791981264652430e+00 5.831972755482485969e-03
6.001218090029432642e+04 1.013680595102144144e+00 5.610487128384827882e-03
6.001218093510167819e+04 1.021652844355740886e+00 5.633029414721816251e-03
6.001218096990902995e+04 1.024506023623071638e+00 5.568423876945431499e-03
6.001218100471638172e+04 1.022033531052353617e+00 5.707623730349350652e-03
6.001218103952373349e+04 1.022143245817708435e+00 5.475530520584053450e-03
6.001218107433107798e+04 1.018909521719857825e+00 5.443633856272683640e-03
6.001218110913842975e+04 1.020497526370735653e+00 5.748953630926262846e-03
6.001218114394578151e+04 1.012066117131988019e+00 5.475700477538838346e-03
6.001218117875313328e+04 1.020267359189034773e+00 5.456377954069668856e-03
6.001218121356048505e+04 1.027015518252700099e+00 5.490207099321398748e-03
6.001218124836783682e+04 1.022716036597488332e+00 5.534781121719707132e-03
6.001218128317518858e+04 1.024181140881523344e+00 5.481754938019530246e-03
6.001218131798254035e+04 1.021532064140754814e+00 5.449470997920794271e-03
6.001218135278989212e+04 1.021213146312984987e+00 5.464622136208750584e-03
6.001218138759724388e+04 1.026662346141326454e+00 5.649234867461150160e-03
6.001218142240459565e+04 1.031532019410089207e+00 5.612005634657481722e-03
6.001218145721194742e+04 1.010994022968684902e+00 5.480948204758599208e-03
6.001218149201929918e+04 1.012360226631704885e+00 5.397161384361333705e-03
6.001218152682665095e+04 1.016977369435714929e+00 5.921239278875421036e-03
6.001218156163400272e+04 1.024468206590659181e+00 5.871085913747639030e-03
6.001218159644135449e+04 1.023395842823320523e+00 5.747699946217155187e-03
6.001218163124870625e+04 1.003270098561156232e+00 5.493363924358105055e-03
6.001218166605605802e+04 1.003387784604717448e+00 5.437033632433792806e-03
6.001218170086340979e+04 1.023655110721712669e+00 5.438045576074523879e-03
6.001218173567076155e+04 1.020279330728761202e+00 5.409899601646737770e-03
6.001218177047810605e+04 1.032035700087364338e+00 5.535482585355190090e-03
6.001218180528545781e+04 1.033244557095610583e+00 5.508172838375152702e-03
6.001218184009280958e+04 1.021322030055547447e+00 5.484733291961245427e-03
6.001218187490015407e+04 1.025679178733082786e+00 5.505197347159980319e-03
6.001218190970750584e+04 1.018525988042455532e+00 5.533570007463809760e-03
6.001218194451486488e+04 1.022825957457750512e+00 5.854754215275545862e-03
6.001218197932220937e+04 1.022095154822273422e+00 5.551438123263180598e-03
6.001218201412956114e+04 1.028260902442629243e+00 5.641521889149558704e-03
6.001218204893691291e+04 1.025688216157143007e+00 5.481270833977501533e-03
6.001218208374426467e+04 1.021264729497028734e+00 5.513969608777554918e-03
6.001218211855161644e+04 1.001604560114284226e+00 5.388714741435766259e-03
6.001218215335896821e+04 1.002847929344345079e+00 5.398288269025237202e-03
6.001218218816631997e+04 1.008013229026796465e+00 5.413802508798859492e-03
6.001218222297367174e+04 1.010374509525438835e+00 5.487809488694113565e-03
6.001218225778102351e+04 1.021942440579327815e+00 5.428011947926275615e-03
6.001218229258837528e+04 9.989508778712339332e-01 5.524111127104595897e-03
6.001218232739572704e+04 1.008936084696027802e+00 5.301981335517408009e-03
6.001218236220307881e+04 1.007052607847677583e+00 5.488896165225882508e-03
6.001218239701043058e+04 1.008164760761317780e+00 5.729771521042969010e-03
6.001218243181778234e+04 9.981481891700341169e-01 5.450967832480906397e-03
6.001218246662513411e+04 9.877767827777768073e-01 5.216314578196201528e-03
6.001218250143248588e+04 9.873814149002723140e-01 5.418574776216996715e-03
6.001218253623983037e+04 9.994135274859176077e-01 5.328129529191582073e-03
6.001218257104718214e+04 9.953532679112702120e-01 5.357365163643133983e-03
6.001218260585453390e+04 1.007234732232503704e+00 5.405916357141888305e-03
6.001218264066188567e+04 9.931667505074279756e-01 5.223388154373291743e-03
6.001218267546923744e+04 9.932075602432087758e-01 5.340793008311244851e-03
6.001218271027658921e+04 9.873261777607278411e-01 5.274233606743800734e-03
6.001218274508394097e+04 9.882653432307941799e-01 5.337228632849099798e-03
6.001218277989128546e+04 9.889460696931785533e-01 5.463252717638760088e-03
6.001218281469863723e+04 9.927188359740989343e-01 5.315593878608335793e-03
6.001218284950598900e+04 9.873489661079808410e-01 5.586015367165107076e-03
6.001218288431334076e+04 9.744330589515589613e-01 5.543510149348871568e-03
6.001218291912069253e+04 9.859716840547967376e-01 5.344900562547988745e-03
6.001218295392804430e+04 9.844964998268339595e-01 5.433730506782407169e-03
6.001218298873539607e+04 9.850197633797954655e-01 5.264189010626832595e-03
6.001218302354274783e+04 9.944828448864848625e-01 5.599688261796163108e-03
6.001218305835009960e+04 9.847859700974721520e-01 5.403358302793682087e-03
6.001218309315745137e+04 9.823925112546018079e-01 5.547536453029993340e-03
6.001218312796480313e+04 9.800208118571230864e-01 5.286226065245570871e-03
6.001218316277215490e+04 9.828368907536517707e-01 5.223789393834979769e-03
6.001218319757950667e+04 9.700062710145490597e-01 5.404430732005444972e-03
6.001218323238685844e+04 9.808239589571406958e-01 5.427358788142594773e-03
6.001218326719421020e+04 9.825834584478508882e-01 5.659587392897372400e-03
6.001218330200156197e+04 9.779939403637298856e-01 5.271455137690091511e-03
6.001218333680891374e+04 9.732138655080947442e-01 5.204591555405647420e-03
6.001218337161626550e+04 9.698144096493930277e-01 5.216661353391597276e-03
6.001218340642360999e+04 9.729672540131136804e-01 5.164292811298845827e-03
6.001218344123096176e+04 9.801876861217561077e-01 5.338343046133967908e-03
6.001218347603832080e+04 9.768500296636695168e-01 5.234857045559144877e-03
6.001218351084567257e+04 9.588978563407424272e-01 5.315994059528457785e-03
6.001218354565301706e+04 9.680608371196813833e-01 5.239928094629075009e-03
6.001218358046036883e+04 9.685089502742992851e-01 5.127208175821503476e-03
6.001218361526772060e+04 9.573673138566554108e-01 5.135945372979641363e-03
6.001218365007506509e+04 9.656076211619701866e-01 5.159890069960273995e-03
6.001218368488241686e+04 9.544532383169953560e-01 5.038075966944175269e-03
6.001218371968976862e+04 9.611174084293530040e-01 5.421775183353281548e-03
6.001218375449712767e+04 9.562182387905117098e-01 5.170557711885574899e-03
6.001218378930447943e+04 9.690592690569246326e-01 5.256142560835204772e-03
6.001218382411182392e+04 9.611943889646741290e-01 5.289317782846371906e-03
6.001218385891917569e+04 9.747688308404633961e-01 5.318047390094228846e-03
6.001218389372652746e+04 9.579764435562710956e-01 5.322999694373597816e-03
6.001218392853387923e+04 9.611390724164480259e-01 5.300841761371214919e-03
6.001218396334123099e+04 9.565980030718957972e-01 5.561660808087999681e-03
6.001218399814858276e+04 9.719837135064177680e-01 5.332172752520608801e-03
6.001218403295593453e+04 9.620666358974800936e-01 5.327633173275309053e-03
6.001218406776328629e+04 9.679500580297996093e-01 5.258873425454071993e-03
6.001218410257063806e+04 9.615671547500651561e-01 5.348470226062777139e-03
6.001218413737798983e+04 9.540285740234532019e-01 5.180407939808595250e-03
6.001218417218534159e+04 9.587861414702073537e-01 5.104519141691533576e-03
6.001218420699269336e+04 9.516143846936024886e-01 5.281460608969276022e-03
6.001218424180004513e+04 9.646107484399565335e-01 5.312500174982170628e-03
6.001218427660739690e+04 9.571293960262918787e-01 5.209010152217440938e-03
6.001218431141474866e+04 9.594983193414802214e-01 5.379802999317077374e-03
6.001218434622209315e+04 9.635478845513684165e-01 5.368524741713716006e-03
6.001218438102944492e+04 9.639793786645922680e-01 5.270784122052872729e-03
6.001218441583679669e+04 9.678867986976675830e-01 5.236187115687206128e-03
6.001218445064414846e+04 9.583504893295381466e-01 5.262103595837807658e-03
6.001218448545150022e+04 9.571989910938284440e-01 5.551077363418127804e-03
6.001218452025885199e+04 9.434108865754091688e-01 5.177157639689285856e-03
6.001218455506620376e+04 9.615190138338141068e-01 5.323375346624937068e-03
6.001218458987354825e+04 9.570367751576756010e-01 5.241677465551891450e-03
6.001218462468090001e+04 9.506113292922645508e-01 5.100646297951261232e-03
6.001218465948825178e+04 9.627491462837911573e-01 5.278570024581832019e-03
6.001218469429560355e+04 9.580628253824878815e-01 5.663676895360979235e-03
6.001218472910295532e+04 9.472107029033732806e-01 5.262341575350707422e-03
6.001218476391030708e+04 9.473130564914450380e-01 5.525306865983062830e-03
6.001218479871765885e+04 9.585154305317229451e-01 5.385133725999734569e-03
6.001218483352501062e+04 9.581449981077629907e-01 5.259777526328467991e-03
6.001218486833236238e+04 9.688094862037700539e-01 5.537158228278594302e-03
6.001218490313971415e+04 9.621740212514685586e-01 5.317740834483867043e-03
6.001218493794706592e+04 9.629139087878457737e-01 5.321373451086376487e-03
6.001218497275441769e+04 9.684717054918038359e-01 5.272584521859698982e-03
6.001218500756176945e+04 9.628133900952607904e-01 5.336605547629037077e-03
6.001218504236912122e+04 9.826218312442412950e-01 5.567843468652517239e-03
6.001218507717647299e+04 9.777418657283376557e-01 5.258318421469227247e-03
6.001218511198382475e+04 9.800303323702710401e-01 5.318816596671618012e-03
6.001218514679117652e+04 9.756015383972068689e-01 5.656576401577007723e-03
6.001218518159852101e+04 9.854124497338883071e-01 5.714279865150819100e-03
6.001218521640587278e+04 9.719101488807047051e-01 5.396762672291798013e-03
6.001218525121322455e+04 9.752354672046360529e-01 5.425114228225675315e-03
6.001218528602057631e+04 9.745587663262762490e-01 5.347383356781077596e-03
6.001218532082792808e+04 9.763629319353990255e-01 5.389394301651062244e-03
6.001218535563527985e+04 9.853393791962729020e-01 5.433441227785951351e-03
6.001218539044262434e+04 9.851692357539207912e-01 5.740302099379938384e-03
6.001218542524997611e+04 9.809488272916310203e-01 5.482544467323898114e-03
6.001218546005732787e+04 9.913915514864615197e-01 5.606483634283290600e-03
6.001218549486467964e+04 9.889008978389223214e-01 5.516697435973492644e-03
6.001218552967203141e+04 9.928260788805792769e-01 5.628289913062019950e-03
6.001218556447938317e+04 9.814040822260713393e-01 5.804848941478093008e-03
6.001218559928673494e+04 9.944035420553212212e-01 6.044054325407378220e-03
6.001218563409408671e+04 9.943189720014864452e-01 5.684266460011242958e-03
6.001218566890143848e+04 9.966200540415234288e-01 5.547014341485747950e-03
6.001218570370879024e+04 9.988081227995011524e-01 5.846477410122331159e-03
6.001218573851614201e+04 9.926361662114467910e-01 5.555362379578544264e-03
6.001218577332349378e+04 9.981004198638079306e-01 5.718378062663416646e-03
6.001218580813084554e+04 9.973020500893637896e-01 5.633885784823531619e-03
6.001218584293819731e+04 9.935000571972923966e-01 5.512641085143249638e-03
6.001218587774554908e+04 1.012850505625103592e+00 5.560814131603377362e-03
6.001218591255290085e+04 1.004929662935156953e+00 5.654500638665899484e-03
6.001218594736025261e+04 1.002743727417274355e+00 5.447213432583372997e-03
6.001218598216760438e+04 1.004318599970986270e+00 5.451020109633900046e-03
6.001218601697495615e+04 9.993494352229664868e-01 5.818482398250393421e-03
6.001218605178230791e+04 9.976133570154041008e-01 5.716435788574033942e-03
6.001218608658965968e+04 1.014340992612652315e+00 5.615170548606103311e-03
6.001218612139701145e+04 1.000401501145536720e+00 5.389258598425180138e-03
6.001218615620436321e+04 1.002977419421861471e+00 5.556771881725852333e-03
6.001218619101171498e+04 1.007095672192736435e+00 5.460455571333802660e-03
6.001218622581905947e+04 1.001231083432553515e+00 5.798346552280605158e-03
6.001218626062641124e+04 1.002903869217924626e+00 5.477004274782704130e-03
6.001218629543376301e+04 9.912850430767631282e-01 5.469842316372021396e-03
6.001218633024111477e+04 1.001092608526434224e+00 5.796815288105416561e-03
6.001218636504846654e+04 1.012278612420032031e+00 5.967781473118939119e-03
6.001218639985581103e+04 1.014522195471388999e+00 5.443909866380020925e-03
6.001218643466316280e+04 1.011036130189018500e+00 5.438116297528755756e-03
6.001218646947051457e+04 9.962649750543700611e-01 5.399351332047432235e-03
6.001218650427786633e+04 1.000352176589005104e+00 5.489810812302771403e-03
6.001218653908521810e+04 1.006177785520682155e+00 5.859033863752806728e-03
6.001218657389256987e+04 1.011124303093801968e+00 5.453987849179497971e-03
6.001218660869992163e+04 1.011845911679504217e+00 5.697655923084352265e-03
6.001218664350727340e+04 1.014576670001484215e+00 5.795275708110140742e-03
6.001218667831462517e+04 1.014957021111656310e+00 5.729298723848291058e-03
6.001218671312197694e+04 1.020362518101588956e+00 5.723096673927123741e-03
6.001218674792932870e+04 9.948232815285792396e-01 5.591365461120865500e-03
6.001218678273668047e+04 1.006075823034265460e+00 5.545550287680794770e-03
6.001218681754403224e+04 1.005784904086501674e+00 5.703968812733837927e-03
6.001218685235138400e+04 1.003439701101307868e+00 5.588120724550044334e-03
6.001218688715873577e+04 1.011184032586684545e+00 5.803950043438201381e-03
6.001218692196608754e+04 1.014288013406194011e+00 5.404769788274399987e-03
6.001218695677343203e+04 1.014317600194408531e+00 5.549533158361247449e-03
6.001218699158078380e+04 9.966814265632905068e-01 5.298820987858802664e-03
6.001218702638813556e+04 1.005756666498043961e+00 5.430984575120556025e-03
6.001218706119548733e+04 9.925463384330553973e-01 5.471131157713878153e-03
6.001218709600283910e+04 9.974598191922570134e-01 5.384778161055981706e-03
6.001218713081019087e+04 9.979110056874630486e-01 5.492507507634937329e-03
6.001218716561754263e+04 1.004412709833680362e+00 5.485631175562350609e-03
6.001218720042488712e+04 1.005471092830980018e+00 5.345356686505464347e-03
6.001218723523223889e+04 1.003085703804144524e+00 5.599220475224445971e-03
6.001218727003959066e+04 1.003468445825296262e+00 5.500312606282507094e-03
6.001218730484694242e+04 1.002878157865150222e+00 5.536603073528005049e-03
6.001218733965429419e+04 9.910258349557184987e-01 5.438637527248090311e-03
6.001218737446164596e+04 1.008155969361391957e+00 5.514436207589780599e-03
6.001218740926899773e+04 1.014110636496870832e+00 5.515864127774433058e-03
6.001218744407634949e+04 1.021460899967313596e+00 6.212066035560482972e-03
6.001218747888370126e+04 1.010656807294657344e+00 5.306442878821038267e-03
6.001218751369105303e+04 9.974835289175809638e-01 5.211513768545941380e-03
6.001218754849840479e+04 9.879395611418930745e-01 5.205947085058971850e-03
6.001218758330575656e+04 9.977796735737612943e-01 5.183058975789368514e-03
6.001218761811310833e+04 1.004436179675779472e+00 5.312932985787614977e-03
6.001218765292046010e+04 1.000017718865952032e+00 5.219434353033654619e-03
6.001218768772781186e+04 1.011208319959238988e+00 5.274251412762705725e-03
6.001218772253516363e+04 1.009424454730395215e+00 5.341636868537818356e-03
6.001218775734251540e+04 1.007678325307574951e+00 5.387627359667172648e-03
6.001218779214986716e+04 9.955583596955068781e-01 5.239962368229901350e-03
6.001218782695721893e+04 9.924041854523896200e-01 5.188036713633653076e-03
6.001218786176457070e+04 9.965567281232824426e-01 5.313989802193256999e-03
6.001218789657192247e+04 1.005656723105642136e+00 5.285434609615936169e-03
6.001218793137927423e+04 9.916142264576470744e-01 5.257630026794334228e-03
6.001218796618662600e+04 9.874941078554962948e-01 5.167798896642017067e-03
6.001218800099397777e+04 9.858951873626735640e-01 5.196713895281258357e-03
6.001218803580132226e+04 9.890227323121760783e-01 5.147741876950789712e-03
6.001218807060867402e+04 9.908138184373163071e-01 5.181978325763183200e-03
6.001218810541602579e+04 9.956154878974599054e-01 5.170746719690482926e-03
6.001218814022337756e+04 1.001942650133656132e+00 5.227254673086260094e-03
6.001218817503072933e+04 9.968249415266311475e-01 5.295951918021316214e-03
6.001218820983808109e+04 9.838162025507009023e-01 5.088402105762905060e-03
6.001218824464542558e+04 9.943073598661062995e-01 5.232959704239397401e-03
6.001218827945277735e+04 9.911770668371517878e-01 5.200627443006099020e-03
6.001218831426012912e+04 9.835513639529054331e-01 5.126756100389224385e-03
6.001218834906748089e+04 9.925708957606270699e-01 5.172153897602530144e-03
6.001218838387483265e+04 9.988775013521971058e-01 5.222216439597731491e-03
6.001218841868218442e+04 9.999691810514580448e-01 5.217635172002155555e-03
6.001218845348953619e+04 9.962596313642999579e-01 5.225580775617797054e-03
6.001218848829688795e+04 1.001215564001828540e+00 5.198792523032756685e-03
6.001218852310423972e+04 9.922856606355313636e-01 5.234114367484768958e-03
6.001218855791159149e+04 9.817501750482678924e-01 5.115616500156516810e-03
6.001218859271894326e+04 9.851955599242615547e-01 5.190441876921482109e-03
6.001218862752629502e+04 9.967750055892758976e-01 5.204258953183168480e-03
6.001218866233364679e+04 9.974466013721762225e-01 5.187890941197299474e-03
6.001218869714099856e+04 9.859730624840904456e-01 5.220972077485785089e-03
6.001218873194835032e+04 9.814230338648370910e-01 5.152162192863513415e-03
6.001218876675570209e+04 9.905660346492671797e-01 5.164757050073668157e-03
6.001218880156304658e+04 9.991859248046908171e-01 5.247236100106376054e-03
6.001218883637039835e+04 1.007864132324614914e+00 5.352839529516941440e-03
6.001218887117775739e+04 1.011429478320193365e+00 5.352535407991725752e-03
6.001218890598510188e+04 1.005866698340314613e+00 5.177802243107647306e-03
6.001218894079245365e+04 1.003304672021792632e+00 5.170128395190228161e-03
6.001218897559980542e+04 9.989546224486623993e-01 5.193256155734955574e-03
6.001218901040715718e+04 9.950489816843390845e-01 5.179330001873234425e-03
6.001218904521450168e+04 1.011686896052793605e+00 5.261815216544621192e-03
6.001218908002185344e+04 1.005518704765963500e+00 5.252226644690933047e-03
6.001218911482920521e+04 1.009832924668018661e+00 5.266359609819621854e-03
6.001218914963656425e+04 1.011833951175952873e+00 5.274510201762893334e-03
6.001218918444390874e+04 1.007819218421950769e+00 5.187152650528378990e-03
6.001218921925126051e+04 1.009232304897252019e+00 5.184804564951497365e-03
6.001218925405861228e+04 1.010812791105387909e+00 5.239883446496156755e-03
6.001218928886596404e+04 1.005271325048950004e+00 5.223385076546085103e-03
6.001218932367331581e+04 1.021482797642831786e+00 5.252532652607650940e-03
6.001218935848066758e+04 1.023903438795944920e+00 5.243491522623948756e-03
6.001218939328801935e+04 1.008856980529095226e+00 5.189465009071775325e-03
6.001218942809537111e+04 1.006340901914483776e+00 5.190594174617466083e-03
6.001218946290272288e+04 1.020049638857894347e+00 5.266251399773133439e-03
6.001218949771007465e+04 1.013472735301440553e+00 5.247123077047142342e-03
6.001218953251742641e+04 1.018758993757639120e+00 5.212557236031622673e-03
6.001218956732477818e+04 1.024368335484534320e+00 5.284865347276439078e-03
6.001218960213212995e+04 1.024321299346657055e+00 5.312914935690768101e-03
6.001218963693948172e+04 1.024625199771019846e+00 5.243402441172741006e-03
6.001218967174683348e+04 1.034528060432992058e+00 5.298173582222088021e-03
6.001218970655418525e+04 1.027474075857874647e+00 5.349589266139129044e-03
6.001218974136153702e+04 1.025097849104825265e+00 5.339421794245767690e-03
6.001218977616888878e+04 1.025838114662316780e+00 5.267890742809909835e-03
6.001218981097623328e+04 1.019137914575743098e+00 5.265455337067498527e-03
6.001218984578358504e+04 1.018503258925561816e+00 5.250738931958123974e-03
6.001218988059093681e+04 1.019481053040675711e+00 5.162019123958172181e-03
6.001218991539828858e+04 1.037407197193461528e+00 5.303707189551098294e-03
6.001218995020564034e+04 1.032811696026810999e+00 5.329387803928361048e-03
6.001218998501299211e+04 1.017596198022553189e+00 5.259598259989070948e-03
6.001219001982034388e+04 1.017562760640861041e+00 5.291735152756709727e-03
6.001219005462768837e+04 1.005107022622991009e+00 5.176363714386812524e-03
6.001219008943504014e+04 1.019362660619429706e+00 5.283267189996928258e-03
6.001219012424239190e+04 1.011946805236550562e+00 5.280164916263342494e-03
6.001219015904974367e+04 1.023135002483874123e+00 5.279686799126700157e-03
6.001219019385709544e+04 1.015042255073587141e+00 5.245444641612757863e-03
6.001219022866444720e+04 1.022029002157998745e+00 5.300708736966857661e-03
6.001219026347179897e+04 1.014186911931597601e+00 5.216253777603804820e-03
6.001219029827915074e+04 1.009413962685779875e+00 5.190517081263483316e-03
6.001219033308650251e+04 1.021470337388354466e+00 5.311413215688527874e-03
6.001219036789385427e+04 1.012979240688881122e+00 5.218700884621181590e-03
6.001219040270120604e+04 1.011770089325835897e+00 5.233299908496884777e-03
6.001219043750855781e+04 1.015561130370615794e+00 5.302572157794353293e-03
6.001219047231590957e+04 1.016221456709921034e+00 5.361763354451811077e-03
6.001219050712326134e+04 1.017982254907369377e+00 5.262015126373011109e-03
6.001219054193061311e+04 1.015619601923005710e+00 5.252892859025897615e-03
6.001219057673796488e+04 1.009671991477167685e+00 5.279157912883130667e-03
6.001219061154531664e+04 1.002219053822439809e+00 5.278503009830898610e-03
6.001219064635266841e+04 1.009825036367161699e+00 5.252700067766367942e-03
6.001219068116002018e+04 1.014413549159885575e+00 5.281148234956933515e-03
6.001219071596737194e+04 1.010889738586500108e+00 5.210242822357235605e-03
6.001219075077472371e+04 1.011062975305208056e+00 5.273743977713710347e-03
6.001219078558207548e+04 1.003708267766133089e+00 5.206393817996014806e-03
6.001219082038942724e+04 1.002119241673282035e+00 5.255995214441927174e-03
6.001219085519677901e+04 1.004776026059333471e+00 5.235794059152154740e-03
6.001219089000412350e+04 1.018329890705405916e+00 5.285360192878419197e-03
6.001219092481147527e+04 1.008940392678032927e+00 5.341785261399337008e-03
6.001219095961882704e+04 1.017498220974619283e+00 5.352193368030993582e-03
6.001219099442617880e+04 1.010556632690706946e+00 5.357292355725616975e-03
6.001219102923353057e+04 1.008439791371432692e+00 5.181257964176197092e-03
6.001219106404088234e+04 9.886457276982201225e-01 5.083211373200396607e-03
6.001219109884822683e+04 1.000724863826368605e+00 5.168269768190770184e-03
6.001219113365557860e+04 1.001730438704352633e+00 5.208554434890835805e-03
6.001219116846293036e+04 9.996471373801768534e-01 5.241457815126165931e-03
6.001219120327028213e+04 1.006089046743449789e+00 5.258483554363362067e-03
6.001219123807763390e+04 1.014549255575091014e+00 5.286594137964488287e-03
6.001219127288498566e+04 1.004251948015649321e+00 5.208540206495617698e-03
6.001219130769233743e+04 1.005175622021600601e+00 5.198799499659302256e-03
6.001219134249968920e+04 1.003139913595475718e+00 5.168496085167155300e-03
6.001219137730704097e+04 1.002893966124286829e+00 5.126995803931364698e-03
6.001219141211439273e+04 1.008244368866204388e+00 5.190285394245134146e-03
6.001219144692174450e+04 1.000092648582372679e+00 5.196235926065097439e-03
6.001219148172909627e+04 9.947240653816507017e-01 5.224949548895648117e-03
6.001219151653644803e+04 9.974011842805289296e-01 5.141289063570498967e-03
6.001219155134379980e+04 9.953188203961466085e-01 5.157994881706790859e-03
6.001219158615115157e+04 9.892037697429055809e-01 5.156214903285175934e-03
6.001219162095850334e+04 9.957263867967023341e-01 5.188448959441841965e-03
6.001219165576585510e+04 9.885055471341477329e-01 5.078806387030870839e-03
6.001219169057319959e+04 9.970369342470927210e-01 5.179519828455833065e-03
6.001219172538055136e+04 1.003006295289465610e+00 5.155793382602598569e-03
6.001219176018790313e+04 9.995516779849764610e-01 5.207032165771663217e-03
6.001219179499526217e+04 9.897187324369388639e-01 5.170349993453864611e-03
6.001219182980260666e+04 9.878616409433917944e-01 5.251618116001374736e-03
6.001219186460995843e+04 9.922159022127328143e-01 5.134051173176882275e-03
6.001219189941731020e+04 9.873488016293081593e-01 5.088646716696185526e-03
6.001219193422466196e+04 9.977854881069876392e-01 5.238392997059809417e-03
6.001219196903200645e+04 9.960344722325521483e-01 5.127633718208023800e-03
6.001219200383935822e+04 1.001566813227894759e+00 5.257048071630928028e-03
6.001219203864670999e+04 9.974345244230814478e-01 5.164922097599041438e-03
6.001219207345406176e+04 9.968720250101799074e-01 5.133827531258876829e-03
6.001219210826141352e+04 1.009791539607616473e+00 5.185817351465850898e-03
6.001219214306876529e+04 1.004932686204065284e+00 5.156583795572910675e-03
6.001219217787611706e+04 1.015474920446947094e+00 5.280000652438487756e-03
6.001219221268346882e+04 1.002440738596079406e+00 5.181958775247190625e-03
6.001219224749082059e+04 1.005919007230272388e+00 5.205634931796867745e-03
6.001219228229817236e+04 1.010240236391480195e+00 5.235831651931501657e-03
6.001219231710552413e+04 1.005251743583258195e+00 5.257011604281745971e-03
6.001219235191287589e+04 9.993384838026829753e-01 5.250042749128318309e-03
6.001219238672022766e+04 9.801248235696333744e-01 5.184268066865236994e-03
6.001219242152757943e+04 1.005688577883677270e+00 5.177518820222329170e-03
6.001219245633493119e+04 1.018685101938823223e+00 5.321627760778941361e-03
6.001219249114228296e+04 1.007026393306495571e+00 5.233349777718512841e-03
6.001219252594963473e+04 1.011743131050914180e+00 5.202966320286963459e-03
6.001219256075698650e+04 1.014636190848397179e+00 5.227928300865860613e-03
6.001219259556433826e+04 1.002818856684000615e+00 5.230554918621806333e-03
6.001219263037169003e+04 1.003642259368543233e+00 5.251652338507850105e-03
6.001219266517904180e+04 9.954557951900276924e-01 5.166982192950878017e-03
6.001219269998638629e+04 1.007381536676997147e+00 5.225693782959867952e-03
6.001219273479373805e+04 1.015068752863824475e+00 5.244452521520195226e-03
6.001219276960108982e+04 1.013199166310937649e+00 5.233972117417592072e-03
6.001219280440844159e+04 1.004573517108619418e+00 5.154276510183616010e-03
6.001219283921579336e+04 1.011256059960518261e+00 5.248056649423832494e-03
6.001219287402314512e+04 1.007025677835255539e+00 5.141336347188611017e-03
6.001219290883049689e+04 1.016163860278416431e+00 5.222426083946954921e-03
6.001219294363784138e+04 1.021212000169501088e+00 5.253579065667163955e-03
6.001219297844519315e+04 1.029142677367392400e+00 5.298451528932020607e-03
6.001219301325254492e+04 1.013252221163328581e+00 5.203625416354412669e-03
6.001219304805989668e+04 1.015858121561491911e+00 5.254925046902387924e-03
6.001219308286724845e+04 1.015714618782228129e+00 5.276980993712841739e-03
6.001219311767460022e+04 9.981347012961129250e-01 5.160488444477875913e-03
6.001219315248195198e+04 1.010483252142333699e+00 5.231932956775467783e-03
6.001219318728930375e+04 1.017076469711607922e+00 5.240530257619984561e-03
6.001219322209665552e+04 1.017802469036644730e+00 5.172179041000643691e-03
6.001219325690400728e+04 1.012254987260864159e+00 5.292744544571321465e-03
6.001219329171135905e+04 1.014430007702514569e+00 5.390241374246831918e-03
6.001219332651871082e+04 1.007535772900140625e+00 5.320694801655462443e-03
6.001219336132606259e+04 1.006630653940949749e+00 5.256361167696044744e-03
6.001219339613341435e+04 1.001273683299520600e+00 5.215082350657580454e-03
6.001219343094076612e+04 1.017285732975310886e+00 5.296933242880639409e-03
6.001219346574811789e+04 1.021673550536873476e+00 5.361500845508202460e-03
6.001219350055546965e+04 1.020422849833997780e+00 5.280257665349349407e-03
6.001219353536282142e+04 1.019176024620789711e+00 5.319212304648515861e-03
6.001219357017017319e+04 1.022665344244886088e+00 5.365867547894650515e-03
6.001219360497752496e+04 1.015264611806020678e+00 5.331865207211253233e-03
6.001219363978487672e+04 1.008249780812263685e+00 5.272862640377230965e-03
6.001219367459222849e+04 1.013927617834201378e+00 5.295802478353806714e-03
6.001219370939958026e+04 1.033629485353583011e+00 5.443010741960251780e-03
6.001219374420692475e+04 1.025180738999330377e+00 5.280165712763545093e-03
6.001219377901427652e+04 1.027283104932689373e+00 5.298598204420335543e-03
6.001219381382162828e+04 1.032633453586420114e+00 5.274135169432682402e-03
6.001219384862898005e+04 1.034218845770004336e+00 5.414526595593396018e-03
6.001219388343633182e+04 1.019611906541664892e+00 5.294234649584889443e-03
6.001219391824368358e+04 1.038559614794535735e+00 5.411876189468624310e-03
6.001219395305102807e+04 1.033178439028580975e+00 5.306889283031066863e-03
6.001219398785837984e+04 1.041523951895708233e+00 5.353659954864148016e-03
6.001219402266573161e+04 1.028501853094832885e+00 5.245450477790318186e-03
6.001219405747308338e+04 1.023806194700389804e+00 5.206242574442260934e-03
6.001219409228043514e+04 1.023048147134762109e+00 5.273987499727659373e-03
6.001219412708778691e+04 1.027475550392407566e+00 5.276645970405808607e-03
6.001219416189513868e+04 1.025719133747461598e+00 5.341175693158894087e-03
6.001219419670249044e+04 1.027691210356979079e+00 5.387089717200428673e-03
6.001219423150984221e+04 1.035558465710157305e+00 5.341098191526422179e-03
6.001219426631719398e+04 1.047526089208995037e+00 5.398037993358814103e-03
6.001219430112454575e+04 1.032579525972041834e+00 5.330209737243293139e-03
6.001219433593189751e+04 1.039958931473674797e+00 5.361663476288897230e-03
6.001219437073924928e+04 1.026428781589922012e+00 5.268845227194732077e-03
6.001219440554660105e+04 1.022972749076461962e+00 5.217668397022170307e-03
6.001219444035395281e+04 1.033510183895596013e+00 5.332565158262470885e-03
6.001219447516130458e+04 1.031065890326133161e+00 5.274604316510260286e-03
6.001219450996865635e+04 1.037960611778772968e+00 5.327336443215413379e-03
6.001219454477600812e+04 1.041770705863785063e+00 5.391889756429423843e-03
6.001219457958335988e+04 1.026950274111505523e+00 5.313708490441472476e-03
6.001219461439070437e+04 1.027044344904092910e+00 5.259958254826705218e-03
6.001219464919805614e+04 1.028683546880530209e+00 5.385100057164464438e-03
6.001219468400541518e+04 1.026060568298547748e+00 5.269862919767687517e-03
6.001219471881276695e+04 1.040269985388244889e+00 5.344414886006610549e-03
6.001219475362011144e+04 1.033157129240177996e+00 5.276896825538709111e-03
6.001219478842746321e+04 1.032405297742083006e+00 5.329961895911255153e-03
6.001219482323481498e+04 1.029716285736178571e+00 5.281870389619957966e-03
6.001219485804216674e+04 1.025298932955463593e+00 5.216657636549468929e-03
6.001219489284951123e+04 1.022536999722363671e+00 5.241189259790948567e-03
6.001219492765686300e+04 1.024547512532304250e+00 5.256287106595088771e-03
6.001219496246422204e+04 1.028423195979838667e+00 5.260890443590805418e-03
6.001219499727157381e+04 1.024054066012633157e+00 5.219937492556002076e-03
6.001219503207891830e+04 1.030854680737472329e+00 5.261957312406023192e-03
6.001219506688627007e+04 1.030042868414327240e+00 5.262698622895804063e-03
6.001219510169362184e+04 1.016477334996154225e+00 5.269518493575313378e-03
6.001219513650097360e+04 1.014575479284032689e+00 5.248584170519576472e-03
6.001219517130832537e+04 1.013776502536655855e+00 5.203694695569181274e-03
6.001219520611567714e+04 1.017279689794811537e+00 5.252433362970833006e-03
6.001219524092302890e+04 1.009654538301794746e+00 5.231599429335103899e-03
6.001219527573038067e+04 1.015311355147257455e+00 5.230028943579889851e-03
6.001219531053773244e+04 1.020706565634729168e+00 5.186015697299197098e-03
6.001219534534508421e+04 1.014509183035873230e+00 5.192909673429241084e-03
6.001219538015243597e+04 1.015115401014703433e+00 5.238916264368486016e-03
6.001219541495978774e+04 1.013389960435219450e+00 5.250087744322545075e-03
6.001219544976713951e+04 1.006697746283411687e+00 5.313016388055948752e-03
6.001219548457449127e+04 1.008490351275053598e+00 5.164023248369752073e-03
6.001219551938184304e+04 1.008226521799526765e+00 5.181966078920045501e-03
6.001219555418919481e+04 1.007085418809442023e+00 5.295113530978383387e-03
6.001219558899653930e+04 1.002511128645660721e+00 5.191355068936257672e-03
6.001219562380389107e+04 1.006418585953769096e+00 5.239606438554689043e-03
6.001219565861124283e+04 1.002343452021212888e+00 5.132480879682413746e-03
6.001219569341859460e+04 1.003045891768539644e+00 5.188707795020537118e-03
6.001219572822594637e+04 1.010390420231166209e+00 5.200766143698980562e-03
6.001219576303329814e+04 1.011408061927682622e+00 5.237567429337720154e-03
6.001219579784064990e+04 1.019026188798050070e+00 5.189192713249400971e-03
6.001219583264800167e+04 1.009522216983028686e+00 5.089836734658029216e-03
6.001219586745534616e+04 1.007516691270311293e+00 5.141329882454104619e-03
6.001219590226269793e+04 1.006892041328664611e+00 5.142469699468570944e-03
6.001219593707004969e+04 9.948001355083571084e-01 5.145441331954671814e-03
6.001219597187740146e+04 1.002998809832911231e+00 5.177565137949978122e-03
6.001219600668475323e+04 1.006338202813376270e+00 5.107298452082022558e-03
6.001219604149210500e+04 1.018297936051305586e+00 5.178241729883541720e-03
6.001219607629945676e+04 1.004782845274494241e+00 5.152801499461052634e-03
6.001219611110680853e+04 9.987281530728476797e-01 5.153663597096492209e-03
6.001219614591416030e+04 1.002677473707807021e+00 5.160079479326060321e-03
6.001219618072151206e+04 1.004706957435546499e+00 5.156002525331017210e-03
6.001219621552886383e+04 1.000940580030198035e+00 5.169932049566399075e-03
6.001219625033621560e+04 9.946268645027329658e-01 5.119175901128617152e-03
6.001219628514356737e+04 9.934498505516911049e-01 5.076205441444208745e-03
6.001219631995091913e+04 9.952725551084902200e-01 5.128344631671585656e-03
6.001219635475827090e+04 9.899393338707148660e-01 5.085205406620354335e-03
6.001219638956562267e+04 9.827913202000662096e-01 5.122667998554138701e-03
6.001219642437297443e+04 9.983533575432300688e-01 5.221200043744480754e-03
6.001219645918032620e+04 1.007277613010562511e+00 5.256640812425578992e-03
6.001219649398767797e+04 9.973442593498343944e-01 5.152944660783930625e-03
6.001219652879502974e+04 1.006740345574786977e+00 5.246310635181132206e-03
6.001219656360238150e+04 1.003933574518846239e+00 5.173037794484671749e-03
6.001219659840973327e+04 9.951002695004297349e-01 5.125926729620626336e-03
6.001219663321708504e+04 9.983009328537230109e-01 5.202516757684146238e-03
6.001219666802442953e+04 9.876035862143005550e-01 5.033875082647579040e-03
6.001219670283178129e+04 9.892984065255903126e-01 5.081997586479791371e-03
6.001219673763913306e+04 9.900977818144270914e-01 5.036060113651360214e-03
6.001219677244648483e+04 1.001067422637761384e+00 5.104620052644560403e-03
6.001219680725383660e+04 9.906819166277474054e-01 5.079213138912599262e-03
6.001219684206118836e+04 1.007185771405202823e+00 5.159266943891406901e-03
6.001219687686854013e+04 9.936955284475348371e-01 5.089226966556960850e-03
6.001219691167589190e+04 1.001758006294203973e+00 5.148833510077922837e-03
6.001219694648323639e+04 1.008498964058086589e+00 5.217511922715691378e-03
6.001219698129058816e+04 1.018670751428746524e+00 5.246833303832579114e-03
6.001219701609793992e+04 1.014012653746405590e+00 5.203597881505294016e-03
6.001219705090529169e+04 1.023265897188992524e+00 5.230270182212721011e-03
6.001219708571264346e+04 1.014664611211196776e+00 5.219949048615129920e-03
6.001219712051999522e+04 1.003577589184782681e+00 5.151657775783496929e-03
6.001219715532734699e+04 1.017829183540563953e+00 5.261248710847415272e-03
6.001219719013469876e+04 1.007454935855870204e+00 5.162224819097554519e-03
6.001219722494205052e+04 1.004003134471839420e+00 5.141115926369037824e-03
6.001219725974940229e+04 1.012650932163671191e+00 5.123261427471684400e-03
6.001219729455675406e+04 1.018860555436491344e+00 5.175568062081924853e-03
6.001219732936410583e+04 1.018360394596254936e+00 5.138987452288570554e-03
6.001219736417145759e+04 1.009968466371040652e+00 5.121300697454386416e-03
6.001219739897880936e+04 1.014639598054567493e+00 5.250249332204783015e-03
6.001219743378616113e+04 1.004439330454220292e+00 5.170508270769797951e-03
6.001219746859351289e+04 1.018720440256417392e+00 5.246293003329556212e-03
6.001219750340086466e+04 1.008779683619178247e+00 5.155012230324540305e-03
6.001219753820821643e+04 1.013629932477502216e+00 5.133277674826528317e-03
6.001219757301556820e+04 1.022848544485279731e+00 5.215810480967632452e-03
6.001219760782291996e+04 1.024927235035739903e+00 5.217149973393410065e-03
6.001219764263027173e+04 1.004111117516532037e+00 5.137477815861936706e-03
6.001219767743762350e+04 1.010539589069724409e+00 5.185526524162740319e-03
6.001219771224496799e+04 1.004388892866401539e+00 5.112996203007392874e-03
6.001219774705231976e+04 1.017446842448003652e+00 5.179885163152977631e-03
6.001219778185967152e+04 1.008988644256033851e+00 5.133955905672141391e-03
6.001219781666701601e+04 1.004946985128171599e+00 5.106842149455417118e-03
6.001219785147436778e+04 1.026802056592277523e+00 5.294289937094093061e-03
6.001219788628172682e+04 1.011980500725310428e+00 5.237715938834638062e-03
6.001219792108907131e+04 1.001133924672472419e+00 5.236735897010648226e-03
6.001219795589642308e+04 1.005763759475117647e+00 5.145448412842678829e-03
6.001219799070377485e+04 1.008534420275830845e+00 5.193849846947952258e-03
6.001219802551112662e+04 1.009054693698627103e+00 5.181874077197306215e-03
6.001219806031847838e+04 1.015645172342746427e+00 5.212457705230601548e-03
6.001219809512583015e+04 1.025435825153476976e+00 5.220398577490035184e-03
6.001219812993318192e+04 1.005583109135218534e+00 5.131590700780458945e-03
6.001219816474053368e+04 1.000590215764662672e+00 5.100864939463635450e-03
6.001219819954788545e+04 1.001956309886698815e+00 5.123147584438964008e-03
6.001219823435523722e+04 9.994001955466875753e-01 5.124634704202159566e-03
6.001219826916258899e+04 1.003595880918046745e+00 5.174120344682012901e-03
6.001219830396994075e+04 1.013644661042874651e+00 5.156585846986782781e-03
6.001219833877729252e+04 1.022481292929746211e+00 5.308840908862123148e-03
6.001219837358464429e+04 1.008813076726675195e+00 5.115680340743600056e-03
6.001219840839199605e+04 1.005662651027853460e+00 5.120036451373801735e-03
6.001219844319934782e+04 9.978122803403968177e-01 5.057063418055329600e-03
6.001219847800669959e+04 1.003125738919083298e+00 5.108321451647242044e-03
6.001219851281405136e+04 1.001164477620635873e+00 5.069572510265830077e-03
6.001219854762139585e+04 1.003460844996191703e+00 5.104639234330208240e-03
6.001219858242874761e+04 1.009676649546189298e+00 5.133045632842480818e-03
6.001219861723609938e+04 1.010260784890228525e+00 5.209866607971286659e-03
6.001219865204345115e+04 1.014439732618199530e+00 5.238098816403427560e-03
6.001219868685080291e+04 1.001788063410218088e+00 5.254308332958516729e-03
6.001219872165815468e+04 9.866315705716947049e-01 5.099142359806003652e-03
6.001219875646550645e+04 9.948594227373019905e-01 5.064421575658386784e-03
6.001219879127285822e+04 9.982946992840017186e-01 5.091152440444417747e-03
6.001219882608020271e+04 1.008378118295547576e+00 5.136487504551983871e-03
6.001219886088755447e+04 9.974285008427240529e-01 5.032338477159812445e-03
6.001219889569490624e+04 9.931579880995303755e-01 5.045773405770412855e-03
6.001219893050225801e+04 9.827891538648387826e-01 5.060313412578687671e-03
6.001219896530960978e+04 9.961800746408653318e-01 5.042842371693990328e-03
6.001219900011696154e+04 1.004036669348830513e+00 5.181826748041903213e-03
6.001219903492431331e+04 9.988896772080476660e-01 5.088545790396483380e-03
6.001219906973166508e+04 1.011413864334401946e+00 5.208842991605889400e-03
6.001219910453901684e+04 9.899121452046546477e-01 5.077207657091712019e-03
6.001219913934636861e+04 9.947887901362436613e-01 5.120714718069424402e-03
6.001219917415372038e+04 9.942643593980697858e-01 5.107062848512316719e-03
6.001219920896107215e+04 9.833235963003875701e-01 5.151932529554530994e-03
6.001219924376842391e+04 9.936907594893741313e-01 5.089269633304442306e-03
6.001219927857577568e+04 9.948091388625633913e-01 5.062822967228257365e-03
6.001219931338312745e+04 9.936378099608953463e-01 5.056792508514867425e-03
6.001219934819047921e+04 1.001577497720555376e+00 5.200285531179546332e-03
6.001219938299783098e+04 9.834182553985900688e-01 4.989958896494238287e-03
6.001219941780518275e+04 9.881275009859856739e-01 5.087285187069773285e-03
6.001219945261253451e+04 9.766388489024250275e-01 5.000721397515758664e-03
6.001219948741988628e+04 9.763900888060521588e-01 5.051735154313424792e-03
6.001219952222723805e+04 9.752112020975692852e-01 5.001793914164336281e-03
6.001219955703458982e+04 9.840861413344428321e-01 5.062393040377931135e-03
6.001219959184193431e+04 9.791872197248802090e-01 4.966625037071840942e-03
6.001219962664928607e+04 9.786660083519923559e-01 4.971032929588334488e-03
6.001219966145663784e+04 9.844917697093543696e-01 5.070594446685100683e-03
6.001219969626398961e+04 9.723845013857098651e-01 5.062499196461804976e-03
6.001219973107134138e+04 9.770590101421975371e-01 5.103101494933588549e-03
6.001219976587869314e+04 9.799542142346134854e-01 4.988089331062340974e-03
6.001219980068604491e+04 9.831217101740954423e-01 5.055536817019064613e-03
6.001219983549339668e+04 9.822705383164938020e-01 5.050329908782578807e-03
6.001219987030074117e+04 9.891351501196311569e-01 5.017343648453034821e-03
6.001219990510809293e+04 9.677652268506301558e-01 4.907347790723263180e-03
6.001219993991544470e+04 9.666384241517848031e-01 5.006202810800499184e-03
6.001219997472279647e+04 9.620584360092113707e-01 4.941910048374346942e-03
6.001220000953014824e+04 9.664468896703226619e-01 4.978290748707106528e-03
6.001220004433750000e+04 9.679678567730635175e-01 4.931438914035597872e-03
6.001220007914485177e+04 9.811304751015972325e-01 5.127134533473015968e-03
6.001220011395220354e+04 9.697449017735416676e-01 5.046336893799440934e-03
6.001220014875955530e+04 9.715694260610705513e-01 5.033832319797430961e-03
6.001220018356690707e+04 9.602388240303157962e-01 4.996719509196491556e-03
6.001220021837425884e+04 9.636967643042427811e-01 4.965447434308646775e-03
6.001220025318161061e+04 9.650777439921113254e-01 4.914152366385858908e-03
6.001220028798896237e+04 9.723954192015239473e-01 4.988662094484444184e-03
6.001220032279631414e+04 9.723261583882361059e-01 4.957444169770516308e-03
6.001220035760366591e+04 9.913010534409135710e-01 5.140721569786378675e-03
6.001220039241101767e+04 9.824604097051096163e-01 5.026291433276568708e-03
6.001220042721836944e+04 9.668030788535049158e-01 4.930598360194630644e-03
6.001220046202571393e+04 9.628208206994561813e-01 4.891278146847538241e-03
6.001220049683306570e+04 9.555644199196815514e-01 4.843704358298423808e-03
6.001220053164042474e+04 9.648305817098352666e-01 4.929907323098496608e-03
6.001220056644777651e+04 9.719739084997113254e-01 4.911956329266256929e-03
6.001220060125512100e+04 9.776406036190178339e-01 4.964863024613984377e-03
6.001220063606247277e+04 9.711126188092589206e-01 4.971330153139612469e-03
6.001220067086982453e+04 9.680125595496722468e-01 4.928046703291550160e-03
6.001220070567717630e+04 9.646510098848761761e-01 4.921122027527833308e-03
6.001220074048452079e+04 9.589520309829994149e-01 4.926386945829127305e-03
6.001220077529187256e+04 9.719147723027228292e-01 4.928292184417628653e-03
6.001220081009923160e+04 9.788125611388143188e-01 5.043441927766952743e-03
6.001220084490658337e+04 9.708841997929650303e-01 4.953867737243836111e-03
6.001220087971392786e+04 9.795072257904178237e-01 5.013085098619619005e-03
6.001220091452127963e+04 9.697060928700551585e-01 4.892847253262264107e-03
6.001220094932863140e+04 9.601353519935332814e-01 4.915216210593123698e-03
6.001220098413598316e+04 9.748207287778445362e-01 5.054937076306808760e-03
6.001220101894333493e+04 9.779894920336220654e-01 5.057218521378516358e-03
6.001220105375068670e+04 9.813859641332394190e-01 4.956522412628782369e-03
6.001220108855803846e+04 9.905691583637482589e-01 5.039291234046402480e-03
6.001220112336539023e+04 9.928523719644167800e-01 5.094066145710971459e-03
6.001220115817274200e+04 9.730504362745233671e-01 4.960976704958217423e-03
6.001220119298009377e+04 9.728548184047965952e-01 4.935839519719525254e-03
6.001220122778744553e+04 9.829910785476559942e-01 4.974734860121602167e-03
6.001220126259479730e+04 9.706681182590252144e-01 4.926167024856630168e-03
6.001220129740214907e+04 9.813001852082148257e-01 4.983451528939277647e-03
6.001220133220950083e+04 9.800595464164721937e-01 4.961806623048845184e-03
6.001220136701685260e+04 9.915095245586484918e-01 5.047288107624026479e-03
6.001220140182420437e+04 9.968994045469147247e-01 5.030419306590730617e-03
6.001220143663155613e+04 9.930929286573354497e-01 5.040754140386754893e-03
6.001220147143890790e+04 9.819641987514254877e-01 4.987854619084829307e-03
6.001220150624625967e+04 9.891229278548242521e-01 5.054756420569755763e-03
6.001220154105360416e+04 9.789003015553785492e-01 4.974754011262874816e-03
6.001220157586095593e+04 9.964715798394553348e-01 5.100802466542608132e-03
6.001220161066831497e+04 9.999342643080757487e-01 5.166979430734034741e-03
6.001220164547565946e+04 9.990516292121971453e-01 5.083166470488699289e-03
6.001220168028301123e+04 9.968335042784206568e-01 5.135779498564770236e-03
6.001220171509036300e+04 1.000917566441305695e+00 5.161866897446591197e-03
6.001220174989770749e+04 9.983735583358587240e-01 5.100016705099823765e-03
6.001220178470505925e+04 9.983793707272005102e-01 5.095075275458835554e-03
6.001220181951241102e+04 1.001095125142732467e+00 5.044828936849107305e-03
6.001220185431976279e+04 9.937618044573361953e-01 5.031151084650587954e-03
6.001220188912711455e+04 9.948134084911698372e-01 5.062698337755160670e-03
6.001220192393446632e+04 1.002398023108914904e+00 5.090956798800952247e-03
6.001220195874181809e+04 1.016517650006529827e+00 5.166949159097474452e-03
6.001220199354916986e+04 1.000276298776285211e+00 5.080844835770431320e-03
6.001220202835652162e+04 9.934981116496559572e-01 5.035535407080414354e-03
6.001220206316387339e+04 9.986053930202355433e-01 5.066547451460475145e-03
6.001220209797122516e+04 1.017299038565447011e+00 5.125895687689530425e-03
6.001220213277857692e+04 1.007095534355232358e+00 5.142809257975787356e-03
6.001220216758592869e+04 1.012398769789899511e+00 5.197516117406286197e-03
6.001220220239328046e+04 1.007683833936327433e+00 5.205733596418961676e-03
6.001220223720063223e+04 1.009453627553525301e+00 5.121573977334149298e-03
6.001220227200798399e+04 9.994718982732061496e-01 5.059000946320222833e-03
6.001220230681533576e+04 1.012713135803517739e+00 5.076335999045569758e-03
6.001220234162268753e+04 1.005409549492300547e+00 5.071262330997610389e-03
6.001220237643003929e+04 1.017553535762042882e+00 5.137438282759934638e-03
6.001220241123739106e+04 1.008594148722094186e+00 5.059285500428082824e-03
6.001220244604474283e+04 1.009799250167696671e+00 5.092987733732711082e-03
6.001220248085209460e+04 1.001222291663974140e+00 5.158315311388923449e-03
6.001220251565943909e+04 9.955847445989154387e-01 5.034765761765242105e-03
6.001220255046679085e+04 9.976868465561243848e-01 5.037657213608808665e-03
6.001220258527414262e+04 9.951589631435143746e-01 4.991371179034454451e-03
6.001220262008149439e+04 1.006324843090592225e+00 5.076609452695063883e-03
6.001220265488884615e+04 1.001614944451733047e+00 5.039462719666995896e-03
6.001220268969619792e+04 1.004579750884888156e+00 5.128645557775923791e-03
6.001220272450354969e+04 1.001518923237864067e+00 5.144355172619091525e-03
6.001220275931089418e+04 9.967689839706647126e-01 5.101664943303643208e-03
6.001220279411824595e+04 9.975999784749400856e-01 5.060451974074763222e-03
6.001220282892559771e+04 9.904460776871124583e-01 5.118478781558655558e-03
6.001220286373294948e+04 9.970136718079336546e-01 5.081443024531481605e-03
6.001220289854030125e+04 9.965668070660503863e-01 5.080636645007098433e-03
6.001220293334765302e+04 9.989313669885592217e-01 5.102939351888587625e-03
6.001220296815500478e+04 9.958532778370036143e-01 5.060686390620539390e-03
6.001220300296235655e+04 9.996450822483627929e-01 5.132011563977830274e-03
6.001220303776970832e+04 9.961680824800361878e-01 5.148594786852600698e-03
6.001220307257706008e+04 9.889533959125210716e-01 5.087369392298772899e-03
6.001220310738441185e+04 9.957589910585955550e-01 5.097822165719833806e-03
6.001220314219176362e+04 9.921425091833242504e-01 5.106277732631462653e-03
6.001220317699911539e+04 1.000958149462632951e+00 5.098437972215892795e-03
6.001220321180646715e+04 9.969213325345822607e-01 5.159017085287200162e-03
6.001220324661381892e+04 9.803472083593066655e-01 5.077651288222205517e-03
6.001220328142117069e+04 9.846627937489598192e-01 5.074034308667145499e-03
6.001220331622852245e+04 9.798626730897957993e-01 5.013783952879461055e-03
6.001220335103587422e+04 9.807886124562340546e-01 5.001408375761217003e-03
6.001220338584322599e+04 9.844638146819858493e-01 4.998145379302922249e-03
6.001220342065057775e+04 9.941077775625110080e-01 5.099992659437294941e-03
6.001220345545792952e+04 1.003044271061017012e+00 5.102862215992795374e-03
6.001220349026528129e+04 9.781550650784650580e-01 5.043674292714520752e-03
6.001220352507262578e+04 9.767552538197218359e-01 5.050554580113438691e-03
6.001220355987997755e+04 9.694609887143178506e-01 4.977336353683882268e-03
6.001220359468732931e+04 9.751376472936722495e-01 5.003291709291002656e-03
6.001220362949468108e+04 9.767986128837289339e-01 5.033664635568008139e-03
6.001220366430203285e+04 9.701721946016395037e-01 4.960371643176483304e-03
6.001220369910938462e+04 9.765660056373201003e-01 5.015560007217682685e-03
6.001220373391673638e+04 9.755071810365351093e-01 4.937534414046295880e-03
6.001220376872408087e+04 9.585221140038139298e-01 4.924100696681395564e-03
6.001220380353143264e+04 9.791662426669336394e-01 5.103680437717030352e-03
6.001220383833878441e+04 9.765236558570612457e-01 5.021647094673340958e-03
6.001220387314613617e+04 9.736584953820442978e-01 4.974200707948446196e-03
6.001220390795348794e+04 9.718437791870424558e-01 5.010507248404787173e-03
6.001220394276083971e+04 9.735487234913615673e-01 4.981513224601748571e-03
6.001220397756819148e+04 9.641245673419132078e-01 4.926940894271360401e-03
6.001220401237554324e+04 9.722515604467301120e-01 5.019394059514944995e-03
6.001220404718289501e+04 9.542409033911946059e-01 4.913043803292915443e-03
6.001220408199024678e+04 9.670959308813822375e-01 4.975672857956400796e-03
6.001220411679759854e+04 9.726576716994725924e-01 5.046028583502650856e-03
6.001220415160495031e+04 9.688764953332621443e-01 5.025128832513566998e-03
6.001220418641230208e+04 9.726778093049549545e-01 5.037919214792824230e-03
6.001220422121965385e+04 9.710043190960836457e-01 5.058819180864720759e-03
6.001220425602700561e+04 9.741345136552824746e-01 5.124662944664097261e-03
6.001220429083435738e+04 9.673483739354180599e-01 5.034369245306554060e-03
6.001220432564170915e+04 9.671138260005126552e-01 4.980230099199465903e-03
6.001220436044906091e+04 9.629156140056791546e-01 4.997538165191571513e-03
6.001220439525640541e+04 9.687482533742296509e-01 4.927142305294456189e-03
6.001220443006375717e+04 9.790567615269897273e-01 5.020918839846320175e-03
6.001220446487110894e+04 9.642597409076877346e-01 5.040946837351836449e-03
6.001220449967846071e+04 9.700140369959594500e-01 5.018180602474628903e-03
6.001220453448581247e+04 9.710223565878380869e-01 5.067777800651168500e-03
6.001220456929316424e+04 9.660125550816354156e-01 5.007082357414583546e-03
6.001220460410051601e+04 9.789412073915951806e-01 5.038047258126265512e-03
6.001220463890786777e+04 9.766915346136409992e-01 5.024597475235873661e-03
6.001220467371521227e+04 9.713858175632011926e-01 4.960527543596326104e-03
6.001220470852256403e+04 9.808364236488193999e-01 4.986822565452208623e-03
6.001220474332991580e+04 9.823310386642127856e-01 5.012638862878165437e-03
6.001220477813726757e+04 9.805064030424963661e-01 5.060390873614106083e-03
6.001220481294461933e+04 9.705378494298892988e-01 4.974381543448132791e-03
6.001220484775197110e+04 9.876376662493550063e-01 5.059588734601823228e-03
6.001220488255932287e+04 9.889554924104182465e-01 5.103103891512084100e-03
6.001220491736667464e+04 9.951957524124555032e-01 5.083288820534921301e-03
6.001220495217402640e+04 9.973026530331372541e-01 5.052091636581999660e-03
6.001220498698137817e+04 9.916400997338249423e-01 5.067841449906116714e-03
6.001220502178872994e+04 1.002800961313115025e+00 5.173240876573272258e-03
6.001220505659608170e+04 9.950733906941824358e-01 5.118658275321053171e-03
6.001220509140343347e+04 9.948220593234236020e-01 5.190166285247851778e-03
6.001220512621078524e+04 1.009350004337189244e+00 5.133397399105375097e-03
6.001220516101813701e+04 1.013848017304533888e+00 5.182732824466780228e-03
6.001220519582548877e+04 1.009514795696881295e+00 5.142241382055981989e-03
6.001220523063284054e+04 1.003059578604020396e+00 5.083436169301075967e-03
6.001220526544019231e+04 1.001461353181360536e+00 5.195915566423551894e-03
6.001220530024754407e+04 1.013973121048350245e+00 5.115329525346686348e-03
6.001220533505489584e+04 1.003700835136014602e+00 5.119703197456208256e-03
6.001220536986224761e+04 1.001011472455466400e+00 5.149850949833716975e-03
6.001220540466959937e+04 1.006149314495222713e+00 5.130408597087924606e-03
6.001220543947695114e+04 1.012094268105113049e+00 5.157216809361718328e-03
6.001220547428430291e+04 9.955451161864941056e-01 5.151480676235096513e-03
6.001220550909164740e+04 1.005271257498846493e+00 5.164127827082396621e-03
6.001220554389899917e+04 1.008983291641037061e+00 5.125700838372909685e-03
6.001220557870635093e+04 1.012897742286667402e+00 5.107472946554198791e-03
6.001220561351370270e+04 1.020603257645855022e+00 5.197188551893801647e-03
6.001220564832105447e+04 1.014694855798494277e+00 5.244666818137852862e-03
6.001220568312840624e+04 1.019442838690747921e+00 5.285595524907245844e-03
6.001220571793575800e+04 1.020664194262283608e+00 5.234306169026093671e-03
6.001220575274310977e+04 1.021276548865081901e+00 5.255618502555499914e-03
6.001220578755045426e+04 1.026749366264608332e+00 5.213077435292540716e-03
6.001220582235780603e+04 1.025509406315407546e+00 5.268361130958298076e-03
6.001220585716515779e+04 1.025122266051490261e+00 5.315966255411318925e-03
6.001220589197250956e+04 1.026320109538402692e+00 5.235961542627003140e-03
6.001220592677986133e+04 1.027873370682719889e+00 5.239123521982906595e-03
6.001220596158721310e+04 1.031839955089501215e+00 5.216593687823181495e-03
6.001220599639456486e+04 1.038777592847586417e+00 5.295772451226090152e-03
6.001220603120191663e+04 1.035025514460889973e+00 5.277228158975373791e-03
6.001220606600926840e+04 1.027309947029757753e+00 5.238267929647671788e-03
6.001220610081662016e+04 1.015737805478976519e+00 5.165947435608033746e-03
6.001220613562397193e+04 1.024241917995015960e+00 5.157731399381642809e-03
6.001220617043132370e+04 1.022188736725145208e+00 5.168822417333747421e-03
6.001220620523867547e+04 1.026184387893427807e+00 5.170401475507844721e-03
6.001220624004602723e+04 1.028658323328096369e+00 5.212813113264667779e-03
6.001220627485337900e+04 1.024676767981164138e+00 5.164575817626223045e-03
6.001220630966073077e+04 1.017066271551105183e+00 5.121956205265272219e-03
6.001220634446808253e+04 1.029350653768411394e+00 5.182852895370030667e-03
6.001220637927543430e+04 1.022077380810375802e+00 5.180999469346230651e-03
6.001220641408278607e+04 1.021107879558516007e+00 5.103713652582787461e-03
6.001220644889013784e+04 1.028412593179763190e+00 5.215884040877450355e-03
6.001220648369748960e+04 1.016499080325224513e+00 5.198250570272665641e-03
6.001220651850484137e+04 1.013862016590175052e+00 5.067095941851681475e-03
6.001220655331218586e+04 1.007090510931660798e+00 5.120871120853745344e-03
6.001220658811953763e+04 1.020995943622131641e+00 5.157631201186616172e-03
6.001220662292688939e+04 1.010481485261714552e+00 5.142090863194177797e-03
6.001220665773424116e+04 1.012267080936916752e+00 5.148633239080446095e-03
6.001220669254159293e+04 1.003308506884210693e+00 5.068568324183034442e-03
6.001220672734894470e+04 1.016707889464992576e+00 5.122002460069796995e-03
6.001220676215629646e+04 1.018493987599703665e+00 5.181546216014067292e-03
6.001220679696364823e+04 1.015454092434976641e+00 5.170933092621439117e-03
6.001220683177099272e+04 1.017510755787990107e+00 5.221728418256010688e-03
6.001220686657834449e+04 1.005771585206356455e+00 5.131484454290805020e-03
6.001220690138569626e+04 1.004205415459453521e+00 5.235424457815325387e-03
6.001220693619304802e+04 1.027563411623557688e+00 5.202682122922636619e-03
6.001220697100039979e+04 1.014219545700320024e+00 5.134976669907420632e-03
6.001220700580775156e+04 1.008335081470960404e+00 5.109364598174521988e-03
6.001220704061510332e+04 1.014805764421500944e+00 5.190754399026271775e-03
6.001220707542245509e+04 1.016334168855846709e+00 5.228306152572111468e-03
6.001220711022980686e+04 1.015574584277196823e+00 5.161442463207234314e-03
6.001220714503715863e+04 1.013267840847409840e+00 5.170706480347993760e-03
6.001220717984451039e+04 1.012189585136705539e+00 5.113888120292516860e-03
6.001220721465186216e+04 1.011247450371306478e+00 5.115919180132338755e-03
6.001220724945921393e+04 1.002759985669072540e+00 5.107601019657395311e-03
6.001220728426656569e+04 1.005983422076863976e+00 5.118491105772392767e-03
6.001220731907391746e+04 1.009463855813253153e+00 5.125571257435414772e-03
6.001220735388126923e+04 1.012187000509315871e+00 5.139079774074405658e-03
6.001220738868862099e+04 1.009522852056440323e+00 5.151200011777396642e-03
6.001220742349597276e+04 1.001844399817020781e+00 5.079398682858609661e-03
6.001220745830332453e+04 1.012153392162924881e+00 5.168453174851972247e-03
6.001220749311067630e+04 1.000285361004379148e+00 5.039194941251753934e-03
6.001220752791802806e+04 1.002017570952332903e+00 5.086008848902358499e-03
6.001220756272537983e+04 1.001341654490325306e+00 5.111190475379285246e-03
6.001220759753273160e+04 9.953525361733970289e-01 5.067359130844262954e-03
6.001220763234008336e+04 9.869954653525371269e-01 4.972791887475017797e-03
6.001220766714742786e+04 9.958847135561239572e-01 5.019788468443136566e-03
6.001220770195477962e+04 1.002553672928201411e+00 5.095396583634379840e-03
6.001220773676213139e+04 1.008695531106663879e+00 5.075746286136496345e-03
6.001220777156948316e+04 1.004144235420540765e+00 5.077454605857767075e-03
6.001220780637683492e+04 1.006859659205417978e+00 5.063842743098848770e-03
6.001220784118418669e+04 1.008551112074504541e+00 5.102214453853779093e-03
6.001220787599153846e+04 9.933257572603568786e-01 5.038684507354236619e-03
6.001220791079889023e+04 9.953927953951452468e-01 5.039938801045196204e-03
6.001220794560624199e+04 9.931005244341456484e-01 5.050753418188662358e-03
6.001220798041358648e+04 1.004654994763735099e+00 5.119970797097595124e-03
6.001220801522093825e+04 1.005241140366532449e+00 5.084365871013004322e-03
6.001220805002829002e+04 1.004500372775585459e+00 5.043615249851995420e-03
6.001220808483564178e+04 9.943189474990596910e-01 5.006747079869318384e-03
6.001220811964299355e+04 9.893587830198777855e-01 5.081928195362331660e-03
6.001220815445034532e+04 9.994952409312896080e-01 5.120928833653603032e-03
6.001220818925769709e+04 9.968167911340727327e-01 5.097811667893495553e-03
6.001220822406504885e+04 1.011208432233613230e+00 5.172957776598644496e-03
6.001220825887240062e+04 1.004567468146459142e+00 5.114766250098898813e-03
6.001220829367975239e+04 1.009711425781112171e+00 5.207218088155487687e-03
6.001220832848710415e+04 1.004711516393855142e+00 5.176003635648136758e-03
6.001220836329445592e+04 1.014154584910807788e+00 5.150836356506963490e-03
6.001220839810180769e+04 1.018202346412462544e+00 5.219298218310231691e-03
6.001220843290915946e+04 1.003486383388594749e+00 5.189172960300855904e-03
6.001220846771651122e+04 1.016900650621635593e+00 5.296398472647670906e-03
6.001220850252386299e+04 1.004792490351454681e+00 5.186713123617526719e-03
6.001220853733121476e+04 1.015990800275371697e+00 5.139785966934393678e-03
6.001220857213856652e+04 9.985065132885525552e-01 5.059111473191507495e-03
6.001220860694591829e+04 1.012908134306380381e+00 5.136192893819716519e-03
6.001220864175327006e+04 1.015961109808817486e+00 5.227306507028970164e-03
6.001220867656062183e+04 1.006480733886782053e+00 5.119726851235885390e-03
6.001220871136797359e+04 1.002922315603090864e+00 5.026090947115514039e-03
6.001220874617532536e+04 1.018449947533763167e+00 5.208259996547020924e-03
6.001220878098266985e+04 1.015640068713295818e+00 5.179697012444316011e-03
6.001220881579002162e+04 1.001536149930248643e+00 5.051825354548363997e-03
6.001220885059737338e+04 1.013594850928486668e+00 5.199425213447302942e-03
6.001220888540472515e+04 1.001685274943582504e+00 5.045670556331344203e-03
6.001220892021207692e+04 1.005341315033867033e+00 5.078657569499999552e-03
6.001220895501942869e+04 9.930060157395567133e-01 5.043928298374592868e-03
6.001220898982678045e+04 1.004634140549147459e+00 5.057587397341642768e-03
6.001220902463413222e+04 1.000440872480562238e+00 5.138931875071980383e-03
6.001220905944148399e+04 1.008563912578319455e+00 5.197747629992264043e-03
6.001220909424882848e+04 1.004395894620144114e+00 5.066456637400520817e-03
6.001220912905618025e+04 1.009772424315299455e+00 5.104240192496441002e-03
6.001220916386353201e+04 1.015715724475727777e+00 5.168067715120133396e-03
6.001220919867088378e+04 1.020756687056042722e+00 5.204911939910753828e-03
6.001220923347823555e+04 1.019618829561321993e+00 5.566937869497554786e-03
6.001220926828558731e+04 1.022318555909920601e+00 5.581511390274226068e-03
6.001220930309293908e+04 1.006152631085233562e+00 5.372886573134780415e-03
6.001220933790029085e+04 1.029801530142022026e+00 5.633584014672693256e-03
6.001220937270764261e+04 1.033095402242150351e+00 5.618689643837411832e-03
6.001220940751499438e+04 1.009242539493359736e+00 5.615377589173796077e-03
6.001220944232234615e+04 1.024452559857335965e+00 5.528912424769855984e-03
6.001220947712969792e+04 1.009136235720896169e+00 5.479411248968511609e-03
6.001220951193704968e+04 1.020991645480353593e+00 5.356219154034995433e-03
6.001220954674440145e+04 1.028881001196206402e+00 5.402620386486444749e-03
6.001220958155175322e+04 1.031377338035087465e+00 5.380065177128971927e-03
6.001220961635910498e+04 1.023119063587225375e+00 5.541588075916648037e-03
6.001220965116645675e+04 1.025292100216525393e+00 5.426731582335977792e-03
6.001220968597380852e+04 1.014553544054148659e+00 5.551420206789158332e-03
6.001220972078116029e+04 1.021872199728694364e+00 5.602950040313421642e-03
6.001220975558851205e+04 1.028276021804189755e+00 5.633292206553215317e-03
6.001220979039586382e+04 1.016281843777459004e+00 5.493659598889774273e-03
6.001220982520321559e+04 1.028446904676345142e+00 5.741301011056010144e-03
6.001220986001056008e+04 1.032604249172908384e+00 5.417965009085676936e-03
6.001220989481791185e+04 1.033827800483980486e+00 5.542720278045655188e-03
6.001220992962526361e+04 1.026533518812290380e+00 5.448905372112844425e-03
6.001220996443261538e+04 1.024661980957375818e+00 5.451345572289763124e-03
6.001220999923996715e+04 1.020124518147056403e+00 5.542914399920731428e-03
6.001221003404731891e+04 1.026943454459257721e+00 5.477806171261878805e-03
6.001221006885467068e+04 1.018493018082412771e+00 5.467241415319009507e-03
6.001221010366202245e+04 1.020844768263353242e+00 5.538901641118149609e-03
6.001221013846936694e+04 1.017550888763746775e+00 5.329824242684480518e-03
6.001221017327671871e+04 1.025275745099668567e+00 5.692927414351592504e-03
6.001221020808407047e+04 1.027207122531819561e+00 5.661111800846246878e-03
6.001221024289142224e+04 1.036388194488207848e+00 5.579066026259946187e-03
6.001221027769877401e+04 1.040795086113406098e+00 5.745691370651029653e-03
6.001221031250612577e+04 1.046195690559224012e+00 5.802264409873598289e-03
6.001221034731347754e+04 1.030518831280131442e+00 5.696433534519890034e-03
6.001221038212082931e+04 1.031880605460215428e+00 5.591112596516605721e-03
6.001221041692818108e+04 1.029650719451595364e+00 5.611943515946225293e-03
6.001221045173553284e+04 1.025163056399270189e+00 5.586204064314368931e-03
6.001221048654288461e+04 1.026741749630327050e+00 5.575082073025423683e-03
6.001221052135023638e+04 1.032146236380382165e+00 5.577225748616782171e-03
6.001221055615758814e+04 1.036283154458595313e+00 5.349407213691174598e-03
6.001221059096493991e+04 1.018866204738849479e+00 5.564315077089172085e-03
6.001221062577229168e+04 1.031629829906409723e+00 5.595616019672894695e-03
6.001221066057964345e+04 1.026234567158597288e+00 5.591266811657209443e-03
6.001221069538699521e+04 1.027675919697620399e+00 5.563424662337559772e-03
6.001221073019434698e+04 1.021741758566333758e+00 5.643365819493904173e-03
6.001221076500169875e+04 1.022839642005831218e+00 5.510744104797089989e-03
6.001221079980905051e+04 1.029503804575653714e+00 5.684100151295830988e-03
6.001221083461640228e+04 1.025232472574502784e+00 5.522888201083533607e-03
6.001221086942375405e+04 1.028427035708306736e+00 5.547676201801384280e-03
6.001221090423110581e+04 1.032732858114998820e+00 5.544154987445956521e-03
6.001221093903845031e+04 1.026942584052991769e+00 5.612221071625367666e-03
6.001221097384580207e+04 1.018201043698246044e+00 5.538177932260663662e-03
6.001221100865315384e+04 1.026231461236693843e+00 5.533393920139245345e-03
6.001221104346050561e+04 1.018687989860112664e+00 5.451413474915762537e-03
6.001221107826785737e+04 1.028907131018916177e+00 5.641317919474322928e-03
6.001221111307520914e+04 1.020953435651218655e+00 5.527294475210611617e-03
6.001221114788256091e+04 1.015005034504855130e+00 5.506495515220979735e-03
6.001221118268991268e+04 1.018759822037291318e+00 5.553796669921714189e-03
6.001221121749725717e+04 1.013868831595951425e+00 5.292299629471552448e-03
6.001221125230460893e+04 1.019628675968790699e+00 5.455101385632890598e-03
6.001221128711196070e+04 1.014929603622372500e+00 5.291239636925234441e-03
6.001221132191931247e+04 1.017699042988048364e+00 5.502512126357026606e-03
6.001221135672666423e+04 1.030083924609191293e+00 5.504702308874459202e-03
6.001221139153401600e+04 1.009513540188269998e+00 5.363778381324903546e-03
6.001221142634136777e+04 1.018921415412128439e+00 5.657655660591053362e-03
6.001221146114871954e+04 1.018242281325385967e+00 5.612078497846939400e-03
6.001221149595607130e+04 1.005209516112166801e+00 5.463182867602322905e-03
6.001221153076342307e+04 1.010761854042129038e+00 5.494763467886084642e-03
6.001221156557077484e+04 1.017825916088055838e+00 5.563214402745503100e-03
6.001221160037812660e+04 1.025703313242832149e+00 5.699589271345782346e-03
6.001221163518547837e+04 1.025158831080190014e+00 5.640658445527405550e-03
6.001221166999283014e+04 1.004910866548420101e+00 5.467521795014685521e-03
6.001221170480018191e+04 1.002941751104676094e+00 5.496289499481917321e-03
6.001221173960753367e+04 1.006059898828007393e+00 5.492538354355711375e-03
6.001221177441488544e+04 1.009880250170685390e+00 5.398299172085024682e-03
6.001221180922223721e+04 1.015318732799492141e+00 5.478857232968408625e-03
6.001221184402958897e+04 1.011501163311834928e+00 5.548217047268232116e-03
6.001221187883694074e+04 9.992507867522654186e-01 5.558726036537377235e-03
6.001221191364429251e+04 1.002883168419578253e+00 5.358519650767720049e-03
6.001221194845164428e+04 1.005729434361990027e+00 5.307907782476232843e-03
6.001221198325899604e+04 1.004181590145808878e+00 5.321956253358676135e-03
6.001221201806634781e+04 9.915157810661905380e-01 5.160107599909864555e-03
6.001221205287369958e+04 1.007566598563400584e+00 5.242088395607523085e-03
6.001221208768105134e+04 9.957381208545393880e-01 5.206995546807035267e-03
6.001221212248840311e+04 1.004728762261665631e+00 5.399245267229921784e-03
6.001221215729574760e+04 1.007610226765106809e+00 5.459891012278972680e-03
6.001221219210309937e+04 9.966655271137240257e-01 5.186500434760716281e-03
6.001221222691045114e+04 9.929213025096442768e-01 5.139926714588334208e-03
6.001221226171781018e+04 9.945719845626180833e-01 5.303435854446152294e-03
6.001221229652515467e+04 9.935731391725436401e-01 5.209719860230951384e-03
6.001221233133250644e+04 9.932349829129885066e-01 5.196464377928716565e-03
6.001221236613985820e+04 9.870920447907481909e-01 5.520121055879497439e-03
6.001221240094720270e+04 9.906547034279338249e-01 5.351816087815608643e-03
6.001221243575455446e+04 9.882629124787752906e-01 5.248022066880732479e-03
6.001221247056190623e+04 9.931051922062082982e-01 5.365880383467336832e-03
6.001221250536925800e+04 9.933560208593942287e-01 5.487781031599673134e-03
6.001221254017660976e+04 9.905037482730697507e-01 5.494459951646451026e-03
6.001221257498396153e+04 9.967933463817039152e-01 5.220568779017644746e-03
6.001221260979131330e+04 9.838168933929281046e-01 5.306141010416520407e-03
6.001221264459866507e+04 9.925218734704679413e-01 5.417896489018613100e-03
6.001221267940601683e+04 1.001132541551398969e+00 5.468826101708844888e-03
6.001221271421336860e+04 9.856258607700405516e-01 5.360142042712607788e-03
6.001221274902072037e+04 9.890458417368073185e-01 5.331290060047889218e-03
6.001221278382807213e+04 9.981170402688093191e-01 5.526361439729445164e-03
6.001221281863542390e+04 9.854382181265416429e-01 5.430274931285150250e-03
6.001221285344277567e+04 9.971742882269073460e-01 5.387821623001757924e-03
6.001221288825012743e+04 9.990784441659924520e-01 5.500763701731825085e-03
6.001221292305747920e+04 1.001963837097357812e+00 5.549253114346007140e-03
6.001221295786483097e+04 1.000918246251733201e+00 5.450293877262411303e-03
6.001221299267218274e+04 9.959485279590271078e-01 5.610410264240118204e-03
6.001221302747953450e+04 9.994951970474315051e-01 5.084737977554451213e-03
6.001221306228688627e+04 1.005826147625715095e+00 5.125278406856383258e-03
6.001221309709423804e+04 9.950027705056098126e-01 5.004786985017406833e-03
6.001221313190158980e+04 9.961922453160435564e-01 5.052432400283779143e-03
6.001221316670894157e+04 1.002953304012205615e+00 5.074172821187561584e-03
6.001221320151628606e+04 1.002000734590061004e+00 5.182464423931389466e-03
6.001221323632363783e+04 1.005991644717080691e+00 5.029926249173982331e-03
6.001221327113098960e+04 1.004728511927546419e+00 5.133515290862225751e-03
6.001221330593834136e+04 1.005254380038656858e+00 5.117651678238508729e-03
6.001221334074569313e+04 1.008327521498746826e+00 5.062189777041383419e-03
6.001221337555304490e+04 1.011406194815792858e+00 5.103133762370638989e-03
6.001221341036039667e+04 1.005366262049071979e+00 5.138650990384131291e-03
6.001221344516774843e+04 1.002637432236907600e+00 5.074706171330424682e-03
6.001221347997509292e+04 1.004550030425455542e+00 5.126573124220509467e-03
6.001221351478244469e+04 1.008131232543430400e+00 5.093491167437218074e-03
6.001221354958979646e+04 1.006998000294772044e+00 5.061671837819475481e-03
6.001221358439714822e+04 1.015174478239740719e+00 5.126539502214333757e-03
6.001221361920449999e+04 1.022885274328171112e+00 5.178669294910476575e-03
6.001221365401185176e+04 1.024656552956523914e+00 5.169637682339814355e-03
6.001221368881920353e+04 1.015183001771523097e+00 5.108968586579918508e-03
6.001221372362655529e+04 1.017031003628778851e+00 5.139768910000783349e-03
6.001221375843390706e+04 1.014491755472412660e+00 5.177513480436911515e-03
6.001221379324125883e+04 1.013330160817804915e+00 5.095530602941634145e-03
6.001221382804861059e+04 1.009904426105938891e+00 5.125838312757122900e-03
6.001221386285596236e+04 1.026212226430653907e+00 5.183977905289376652e-03
6.001221389766331413e+04 1.021963085611123034e+00 5.145831857603413648e-03
6.001221393247066590e+04 1.016704176463056442e+00 5.165226126245365049e-03
6.001221396727801766e+04 1.025563088345035512e+00 5.283000004900506585e-03
6.001221400208536943e+04 1.014095216404738320e+00 5.230594976967748756e-03
6.001221403689272120e+04 1.010586146684857356e+00 5.143324445160582341e-03
6.001221407170007296e+04 1.006396172794641108e+00 5.139443607603013525e-03
6.001221410650742473e+04 1.006362534593773894e+00 5.150490275966024094e-03
6.001221414131477650e+04 1.018061684293773972e+00 5.186392521201231218e-03
6.001221417612212826e+04 1.011308075622492586e+00 5.076046537288059386e-03
6.001221421092948003e+04 1.010789345692454599e+00 5.111382580065505429e-03
6.001221424573682452e+04 1.000733103542469804e+00 5.128085407038383142e-03
6.001221428054417629e+04 1.010127788211743649e+00 5.129441654473386285e-03
6.001221431535152806e+04 1.002789651955374506e+00 5.068456757464392254e-03
6.001221435015887982e+04 1.002220143412136721e+00 5.011540576003972042e-03
6.001221438496623159e+04 9.932604714013965053e-01 5.032376432488793773e-03
6.001221441977358336e+04 1.003859060773492740e+00 5.166976832034902122e-03
6.001221445458093513e+04 9.987876127118276992e-01 5.139189071115118738e-03
6.001221448938828689e+04 1.003795669293396253e+00 5.062971611967555935e-03
6.001221452419563866e+04 1.003416643128908881e+00 5.192330027678275679e-03
6.001221455900298315e+04 9.988308120832408710e-01 5.127683567975502635e-03
6.001221459381033492e+04 1.008125606199313573e+00 5.102124897960622074e-03
6.001221462861768669e+04 1.010155776588989474e+00 5.124894898451507266e-03
6.001221466342503845e+04 1.005307073781331439e+00 5.082542073309484140e-03
6.001221469823239022e+04 1.004649437174017557e+00 5.106194656921753637e-03
6.001221473303974926e+04 1.004104473964720690e+00 5.080745596987529950e-03
6.001221476784709375e+04 9.974823323699189004e-01 5.053585966651349438e-03
6.001221480265444552e+04 9.873300148624690742e-01 5.006297080957975397e-03
6.001221483746179729e+04 9.906367922295034045e-01 5.009825421998074374e-03
6.001221487226914905e+04 9.983303085201578053e-01 5.026714803031850920e-03
6.001221490707650082e+04 1.002592212806858729e+00 5.058072180317315161e-03
6.001221494188385259e+04 9.949257605778608626e-01 5.031121199621947822e-03
6.001221497669120436e+04 9.898258500270991078e-01 5.073027468354915533e-03
6.001221501149855612e+04 9.831067448191253000e-01 5.050448509213659870e-03
6.001221504630590789e+04 9.918800686510992337e-01 5.055033648846808322e-03
6.001221508111325966e+04 9.805263969602897589e-01 5.055303247299126196e-03
6.001221511592061142e+04 9.885540375200254637e-01 5.098478630221343899e-03
6.001221515072796319e+04 9.882332972349507916e-01 5.071318669433416693e-03
6.001221518553531496e+04 9.894760932603079429e-01 5.102995994420580529e-03
6.001221522034266673e+04 9.928195873244249903e-01 5.067891325949612502e-03
6.001221525515001849e+04 9.863238620583372196e-01 5.000756232836785740e-03
6.001221528995737026e+04 9.846875509070499577e-01 5.085248404332055362e-03
6.001221532476472203e+04 9.845047089099121518e-01 5.053845026041687422e-03
6.001221535957207379e+04 9.856035142901655721e-01 5.094828812931034151e-03
6.001221539437942556e+04 9.821287742331915593e-01 4.980934762394239983e-03
6.001221542918677005e+04 9.799206866124219317e-01 5.096565603914403678e-03
6.001221546399412182e+04 9.850629891596197618e-01 5.024652884169677688e-03
6.001221549880147359e+04 9.775321507153471590e-01 4.965053420534055149e-03
6.001221553360882535e+04 9.656365536654571979e-01 4.914369657628260904e-03
6.001221556841617712e+04 9.699416774598453861e-01 5.042778149647972330e-03
6.001221560322352889e+04 9.781836390122822245e-01 5.002111174826893471e-03
6.001221563803088065e+04 9.791567902455847738e-01 5.013560941440530806e-03
6.001221567283822515e+04 9.792167881866631340e-01 5.034115082955346182e-03
6.001221570764557691e+04 9.725961943544634281e-01 4.941615977142676565e-03
6.001221574245292868e+04 9.726811747083639048e-01 5.006438534198099158e-03
6.001221577726028045e+04 9.718902174853395470e-01 5.005720981977382182e-03
6.001221581206763221e+04 9.731020378401199489e-01 5.002282992084441764e-03
6.001221584687498398e+04 9.761019743524869119e-01 5.064690483708077229e-03
6.001221588168233575e+04 9.764209054591418413e-01 5.013567156411585964e-03
6.001221591648968752e+04 9.751283715789668127e-01 4.975914652143324270e-03
6.001221595129703928e+04 9.657035308805056451e-01 4.918613307129039713e-03
6.001221598610439105e+04 9.623009096973015319e-01 4.919812583501072083e-03
6.001221602091174282e+04 9.594916133894819676e-01 4.851581202014567176e-03
6.001221605571909458e+04 9.667183903777463172e-01 4.928260749939641049e-03
6.001221609052644635e+04 9.603693698508366516e-01 4.897179132082384728e-03
6.001221612533379812e+04 9.681073961528493532e-01 4.915473056846225708e-03
6.001221616014114989e+04 9.794505025044608626e-01 5.008923324501229901e-03
6.001221619494850165e+04 9.656367799520347850e-01 4.917654052243496457e-03
6.001221622975585342e+04 9.732553292817188728e-01 4.976317756650525288e-03
6.001221626456320519e+04 9.571225619281220620e-01 4.873518873221822402e-03
6.001221629937055695e+04 9.577383046374211562e-01 4.886181180240575794e-03
6.001221633417790872e+04 9.613464204739771146e-01 4.932317987520909094e-03
6.001221636898526049e+04 9.664209055003790683e-01 4.959017855489872978e-03
6.001221640379261225e+04 9.617944429648664917e-01 4.877627332803723646e-03
6.001221643859996402e+04 9.655922002092844902e-01 4.941595753389309287e-03
6.001221647340731579e+04 9.563260749702465757e-01 4.869446697517310768e-03
6.001221650821466028e+04 9.564047237635364684e-01 4.906566750568283966e-03
6.001221654302201205e+04 9.587617191610453560e-01 4.936466189476482712e-03
6.001221657782936381e+04 9.553052063251822323e-01 4.917894519554089766e-03
6.001221661263671558e+04 9.593123898509260394e-01 4.908535833594072570e-03
6.001221664744406735e+04 9.618795141425081630e-01 4.931346032095832582e-03
6.001221668225141912e+04 9.650146536263423114e-01 4.933966451513258772e-03
6.001221671705877088e+04 9.575102742892195318e-01 4.871958975610769273e-03
6.001221675186612265e+04 9.646930232556691909e-01 4.860148455060985320e-03
6.001221678667346714e+04 9.621269283077801271e-01 4.905078281266315142e-03
6.001221682148081891e+04 9.611400024055902769e-01 4.925646141887302792e-03
6.001221685628817067e+04 9.641599553598321215e-01 4.961049925166277283e-03
6.001221689109552244e+04 9.775045503788949430e-01 4.964348290974164406e-03
6.001221692590287421e+04 9.725793446872234016e-01 4.990130724793107216e-03
6.001221696071022598e+04 9.819637701799218688e-01 5.006118522366401376e-03
6.001221699551757774e+04 9.821600453557354227e-01 5.074514779288985360e-03
6.001221703032492951e+04 9.823196182814241117e-01 5.028216957731926166e-03
6.001221706513228128e+04 9.818555639664433565e-01 5.026967259878025590e-03
6.001221709993963304e+04 9.811033041438772528e-01 5.008610617824150492e-03
6.001221713474698481e+04 9.807342420991540521e-01 5.088258677355639477e-03
6.001221716955433658e+04 9.858418585258158506e-01 5.080069339744279142e-03
6.001221720436168835e+04 9.967553402105333582e-01 5.073749354000139759e-03
6.001221723916904011e+04 9.961810964858274220e-01 5.137233608297040073e-03
6.001221727397639188e+04 9.988062239796839936e-01 5.078415901949826644e-03
6.001221730878374365e+04 9.812647330961475900e-01 4.988024642566898752e-03
6.001221734359109541e+04 9.892032905944830867e-01 5.033606165803020983e-03
6.001221737839844718e+04 9.844130702751088258e-01 5.044690318252513864e-03
6.001221741320579895e+04 9.935473614325276426e-01 5.030951637546904678e-03
6.001221744801315072e+04 9.989467758991993351e-01 5.050624667419489552e-03
6.001221748282050248e+04 9.968341275050736083e-01 5.037959856992644224e-03
6.001221751762785425e+04 9.978088189336495883e-01 5.085268581329312372e-03
6.001221755243520602e+04 9.909737758277135100e-01 5.021283600749766422e-03
6.001221758724255778e+04 9.925537105893629253e-01 5.021204737693446725e-03
6.001221762204990955e+04 9.922465796833800367e-01 5.011053958588827795e-03
6.001221765685726132e+04 1.009164768275230273e+00 5.109442080688014060e-03
6.001221769166461308e+04 9.996692372661832859e-01 5.031172634224302838e-03
6.001221772647195758e+04 1.008508602446283708e+00 5.092233605486846254e-03
6.001221776127930934e+04 9.986971606359055231e-01 5.033951084824574498e-03
6.001221779608666839e+04 9.924744829806830815e-01 5.014683106144082053e-03
6.001221783089401288e+04 9.854402552714297547e-01 4.990983075115591749e-03
6.001221786570136464e+04 1.007293161482941901e+00 5.074241820110872610e-03
6.001221790050871641e+04 9.968276596741602047e-01 5.078094893306495626e-03
6.001221793531606818e+04 1.026361828116550745e+00 5.187295353987133630e-03
6.001221797012341995e+04 1.008830057720232709e+00 5.054178834657528305e-03
6.001221800493076444e+04 1.007268780749833059e+00 5.104249638499759080e-03
6.001221803973811620e+04 1.002170021695341307e+00 5.067571435726773987e-03
6.001221807454547525e+04 1.006075667543632646e+00 5.109535363594318834e-03
6.001221810935282701e+04 1.013227287779420616e+00 5.110933433865589084e-03
6.001221814416017151e+04 1.016705148999487163e+00 5.147177424110893282e-03
6.001221817896752327e+04 1.024104282474873173e+00 5.139177541851142929e-03
6.001221821377487504e+04 1.027033741196132999e+00 5.158211017882052829e-03
6.001221824858222681e+04 1.027223982467684760e+00 5.200522358804734145e-03
6.001221828338957857e+04 1.017950071827297354e+00 5.092653362754868615e-03
6.001221831819693034e+04 1.009201078755867398e+00 5.087339576011155190e-03
6.001221835300428211e+04 1.018191499317270710e+00 5.191818556223091845e-03
6.001221838781163387e+04 1.010131030219982629e+00 5.080943018002653279e-03
6.001221842261898564e+04 1.019559694655567172e+00 5.137481561280367835e-03
6.001221845742633741e+04 1.022480609334198487e+00 5.117059593427987496e-03
6.001221849223368918e+04 1.024396941449461140e+00 5.125943584901262833e-03
6.001221852704104094e+04 1.014316450192096930e+00 5.069769569406014538e-03
6.001221856184839271e+04 1.017669559315038885e+00 5.118489931748953538e-03
6.001221859665574448e+04 1.017787163217180879e+00 5.117386174834518200e-03
6.001221863146309624e+04 1.016296798829398940e+00 5.144447384512288238e-03
6.001221866627044801e+04 1.025848317164261170e+00 5.189342772835251090e-03
6.001221870107779978e+04 1.025282548841993657e+00 5.182379056257435321e-03
6.001221873588514427e+04 1.014774672950500056e+00 5.129587194980717892e-03
6.001221877069249604e+04 1.018009851204466631e+00 5.134463681964800304e-03
6.001221880549984780e+04 1.018116185452296207e+00 5.095910222226235180e-03
6.001221884030719957e+04 1.023761129264144643e+00 5.130613945023654830e-03
6.001221887511455134e+04 1.010640969154541713e+00 5.063917081727862569e-03
6.001221890992190310e+04 1.014991386711503685e+00 5.024863261205237200e-03
6.001221894472925487e+04 1.028796379384971260e+00 5.142797901454835424e-03
6.001221897953660664e+04 1.026256292890235011e+00 5.110016824187386085e-03
6.001221901434395113e+04 1.042510351457933693e+00 5.252971753324794414e-03
6.001221904915130290e+04 1.033201499845327387e+00 5.160419328489827644e-03
6.001221908395865466e+04 1.037191964343299633e+00 5.216096910949544890e-03
6.001221911876600643e+04 1.029206474115575531e+00 5.140923377870199040e-03
6.001221915357335820e+04 1.032586644689542643e+00 5.150684082049768013e-03
6.001221918838070997e+04 1.032934654156115073e+00 5.246551403947579718e-03
6.001221922318806173e+04 1.026519548101111345e+00 5.146645061431473663e-03
6.001221925799541350e+04 1.025125489016759150e+00 5.164755663740672707e-03
6.001221929280276527e+04 1.013847189934609538e+00 5.101150790528941395e-03
6.001221932761011703e+04 1.011395134700832754e+00 5.158103191274912395e-03
6.001221936241746880e+04 1.014184064169107335e+00 5.092615156315778886e-03
6.001221939722482057e+04 1.023286200772798527e+00 5.173563910296527339e-03
6.001221943203217234e+04 1.015221330690297741e+00 5.139203802148199600e-03
6.001221946683952410e+04 1.020300333490557598e+00 5.109344465766050766e-03
6.001221950164687587e+04 1.005645307365746310e+00 5.036614990171321693e-03
6.001221953645422764e+04 9.970101270607929500e-01 5.024355646131373546e-03
6.001221957126157940e+04 9.973606090634677956e-01 5.023546370850824269e-03
6.001221960606893117e+04 9.990795899986703033e-01 5.055483786855217640e-03
6.001221964087628294e+04 1.005299469129163459e+00 5.053410983161418964e-03
6.001221967568363470e+04 1.008616046276439970e+00 5.067348881098026302e-03
6.001221971049098647e+04 1.012042350508352229e+00 5.115305044605236717e-03
6.001221974529833824e+04 9.961893277288357273e-01 4.988088571706748679e-03
6.001221978010568273e+04 9.966902475305335907e-01 5.017535995103373885e-03
6.001221981491303450e+04 9.995859032473124461e-01 5.001844421727715331e-03
6.001221984972038626e+04 9.874809475478462106e-01 4.973952663063692728e-03
6.001221988452773803e+04 9.941470193632332419e-01 4.968335043323666642e-03
6.001221991933508980e+04 9.909306534380283304e-01 4.961112303119703110e-03
6.001221995414244157e+04 1.001001462723281943e+00 5.061505525795729002e-03
6.001221998894979333e+04 9.799673201241132503e-01 4.964994944795860822e-03
6.001222002375714510e+04 9.961812334712960570e-01 5.001316565916566655e-03
6.001222005856449687e+04 9.918030774100046187e-01 4.997573714922065070e-03
6.001222009337184136e+04 9.981221453173290126e-01 5.073849086990005544e-03
6.001222012817919313e+04 9.901504339292528378e-01 4.993955515453807684e-03
6.001222016298654489e+04 9.881728945493508665e-01 4.975776285689265110e-03
6.001222019779389666e+04 9.900108199469100922e-01 4.996607342013263328e-03
6.001222023260124843e+04 9.823380526993346074e-01 4.961815635931379233e-03
6.001222026740860019e+04 9.774679185082427724e-01 4.884711420467841882e-03
6.001222030221595196e+04 9.854855676305976919e-01 5.012888583287743692e-03
6.001222033702330373e+04 9.881606849906466872e-01 5.068398512100096703e-03
6.001222037183065549e+04 9.775938802235880631e-01 4.960529039762669699e-03
6.001222040663800726e+04 9.883312694491172001e-01 4.979314048135173240e-03
6.001222044144535903e+04 9.886214126591865714e-01 4.999796385616515210e-03
6.001222047625271080e+04 9.900033836465095272e-01 5.078583586808765871e-03
6.001222051106006256e+04 9.853307908333441834e-01 5.003739378216787853e-03
6.001222054586741433e+04 9.795594551685224971e-01 4.929078752672288143e-03
6.001222058067476610e+04 9.791440854543657091e-01 4.992277131495219920e-03
6.001222061548211786e+04 9.661614724865154047e-01 4.934085078061548925e-03
6.001222065028946963e+04 9.834467103530644128e-01 4.932051029535671448e-03
6.001222068509682140e+04 9.821557275172291268e-01 4.959357317725415597e-03
6.001222071990417317e+04 9.826294615568306190e-01 4.949869692484937418e-03
6.001222075471152493e+04 9.726739415018395007e-01 4.933508663716520623e-03
6.001222078951887670e+04 9.735282166870835585e-01 4.914020456270034622e-03
6.001222082432622119e+04 9.736310644523237245e-01 4.996856645278427086e-03
6.001222085913357296e+04 9.835491360394430504e-01 4.946692175058707043e-03
6.001222089394092473e+04 9.890323803471705588e-01 5.055880880911346915e-03
6.001222092874827649e+04 9.856508576288363077e-01 5.007055751611140353e-03
6.001222096355562826e+04 9.921490320237760230e-01 5.012871134803983421e-03
6.001222099836298003e+04 9.861937556054408693e-01 5.024772554073559869e-03
6.001222103317033179e+04 9.830584212152516654e-01 5.052226998347506166e-03
6.001222106797768356e+04 9.872202350077300403e-01 5.061248961953403180e-03
6.001222110278502805e+04 9.920079798627010614e-01 5.045505303689225285e-03
6.001222113759237982e+04 9.810885776376545575e-01 4.974491372029393559e-03
6.001222117239973159e+04 9.826590715145588906e-01 4.938777056179035480e-03
6.001222120720708335e+04 9.840354487153825103e-01 4.950925740999757331e-03
6.001222124201443512e+04 9.947877741378949867e-01 5.097242851410803931e-03
6.001222127682178689e+04 9.872808985584842212e-01 5.020344606901981296e-03
6.001222131162913865e+04 9.771267727789212376e-01 4.944199430462968038e-03
6.001222134643649042e+04 9.920935614533139546e-01 4.985342096978845339e-03
6.001222138124384219e+04 9.932716376944280556e-01 5.011592017481700592e-03
6.001222141605119396e+04 9.987648493458491927e-01 4.977398293406938568e-03
6.001222145085854572e+04 1.004245408850794385e+00 5.023016060836516319e-03
6.001222148566589749e+04 9.934960766042282287e-01 5.016985485079252655e-03
6.001222152047324926e+04 1.009915041722428297e+00 5.030681806833964612e-03
6.001222155528060102e+04 1.002821174535916127e+00 4.991958874917719335e-03
6.001222159008795279e+04 1.013147888045265343e+00 5.055549241247966376e-03
6.001222162489530456e+04 1.015551776006506257e+00 5.163448133783916406e-03
6.001222165970265632e+04 1.018948249705687203e+00 5.162055616111512965e-03
6.001222169451000809e+04 1.014732371261253707e+00 5.105531837379184180e-03
6.001222172931735986e+04 1.016238539921307638e+00 5.187730797613871424e-03
6.001222176412471163e+04 1.022194142224095659e+00 5.153846536461680755e-03
6.001222179893206339e+04 1.016244265966768534e+00 5.057649424125744940e-03
6.001222183373941516e+04 1.011262113035285015e+00 5.088256601099417839e-03
6.001222186854676693e+04 1.008494365939398119e+00 5.042655399532809668e-03
6.001222190335411869e+04 1.023152061343341357e+00 5.089314587257104221e-03
6.001222193816146319e+04 1.022320316267016027e+00 5.115858530713500961e-03
6.001222197296881495e+04 1.020671425486395778e+00 5.049887588354077562e-03
6.001222200777616672e+04 1.011620273074094856e+00 5.093412041609490445e-03
6.001222204258351849e+04 1.016984509378697554e+00 5.096980017739202555e-03
6.001222207739087025e+04 1.016668732833214683e+00 5.123577980672800597e-03
6.001222211219822202e+04 1.028948850789699998e+00 5.162659345867242830e-03
6.001222214700557379e+04 1.022068879327235447e+00 5.119524411409051221e-03
6.001222218181292556e+04 1.017288846095405042e+00 5.149447263813720574e-03
6.001222221662027005e+04 1.015094361529512046e+00 5.046346267746232468e-03
6.001222225142762181e+04 1.010881681849892688e+00 5.024586162372978067e-03
6.001222228623497358e+04 1.021245358169499129e+00 5.058933215728924140e-03
6.001222232104232535e+04 1.015378352385164717e+00 5.070201882655976829e-03
6.001222235584967711e+04 1.011622603470751169e+00 5.091299271584047437e-03
6.001222239065702888e+04 1.008987247294105050e+00 5.086721034927798278e-03
6.001222242546438065e+04 1.012297874120420493e+00 5.081794487910545888e-03
6.001222246027173242e+04 1.010870166234658862e+00 5.052079638660856957e-03
6.001222249507908418e+04 1.012256902117798729e+00 5.063332769683248809e-03
6.001222252988643595e+04 1.018496419251051277e+00 5.115326706212603054e-03
6.001222256469378772e+04 1.018872517881932893e+00 5.098289205504782234e-03
6.001222259950113948e+04 1.018469246229971814e+00 5.117199968651249715e-03
6.001222263430849125e+04 1.018906726991293921e+00 5.120682909864383153e-03
6.001222266911584302e+04 1.015653488403029270e+00 5.070091258866540711e-03
6.001222270392319479e+04 1.020296915836436558e+00 5.125197529651897600e-03
6.001222273873054655e+04 1.015403819237043148e+00 5.101375452078994038e-03
6.001222277353789832e+04 1.015288057309698733e+00 5.126179806344717364e-03
6.001222280834525009e+04 1.008511912812086520e+00 5.038553211766939356e-03
6.001222284315260185e+04 1.012507514625199390e+00 5.066886342413158204e-03
6.001222287795995362e+04 1.004333194207062352e+00 5.067056040959158278e-03
6.001222291276730539e+04 1.006987797203561019e+00 5.093644168028682584e-03
6.001222294757465716e+04 1.020995127474522146e+00 5.122752298132061954e-03
6.001222298238200892e+04 1.013606674424369025e+00 5.065898077727102634e-03
6.001222301718935341e+04 1.010545665101459933e+00 5.102859193077804133e-03
6.001222305199670518e+04 1.007155522677871451e+00 5.067107317214222285e-03
6.001222308680405695e+04 1.002787847589106773e+00 5.073030819069427808e-03
6.001222312161140871e+04 1.015637052149667152e+00 5.098872944199955154e-03
6.001222315641876048e+04 1.009583133260331556e+00 5.131574367989243102e-03
6.001222319122611225e+04 1.004262014903410494e+00 5.108212699748780616e-03
6.001222322603346402e+04 1.012114092257442310e+00 5.079826751918532605e-03
6.001222326084081578e+04 9.956926148603097992e-01 5.033858037593067977e-03
6.001222329564816027e+04 1.012274526445029910e+00 5.038141404286254101e-03
6.001222333045551204e+04 1.012366009065908123e+00 5.057796260573232949e-03
6.001222336526286381e+04 9.989605565297821066e-01 5.060772394524291548e-03
6.001222340007021558e+04 1.007963639866602312e+00 5.054297035366335858e-03
6.001222343487756734e+04 1.004435754670690573e+00 5.066533334023369528e-03
6.001222346968491911e+04 1.015431123894176890e+00 5.087305825928018117e-03
6.001222350449227088e+04 1.007253372584818729e+00 5.069866124423872376e-03
6.001222353929962264e+04 1.001214384603819285e+00 5.003855979084694157e-03
6.001222357410697441e+04 1.008997797897518645e+00 5.087886917972938780e-03
6.001222360891432618e+04 1.003207888092016553e+00 5.001299647185994748e-03
6.001222364372167794e+04 1.010352862916038763e+00 5.078394065919417458e-03
6.001222367852902971e+04 1.008216682305394407e+00 5.042813338844527246e-03
6.001222371333638148e+04 1.013861248627485390e+00 5.123061106940063510e-03
6.001222374814373325e+04 1.014989447596757577e+00 5.172452075825306229e-03
6.001222378295108501e+04 1.012537765248154864e+00 5.154837137029026801e-03
6.001222381775843678e+04 1.012861071723772932e+00 5.215762622127758687e-03
6.001222385256578855e+04 1.009646038629361309e+00 5.126247548618807943e-03
6.001222388737314031e+04 1.007148232878481764e+00 5.123109906994632000e-03
6.001222392218049208e+04 1.002522479123705512e+00 5.043835464135978768e-03
6.001222395698784385e+04 1.004968083804699708e+00 5.036183887491921599e-03
6.001222399179519562e+04 1.010948961177845051e+00 5.042401694994866519e-03
6.001222402660254738e+04 1.009135031741716926e+00 5.088340889560195694e-03
6.001222406140989915e+04 1.003022070828660128e+00 5.053133661210411527e-03
6.001222409621724364e+04 1.008538424468374828e+00 5.088000331706124015e-03
6.001222413102459541e+04 9.999450832335582406e-01 5.048319495850091786e-03
6.001222416583194718e+04 9.993316676469115034e-01 5.035312594906156576e-03
6.001222420063929894e+04 9.961269477930563276e-01 4.977375146644067577e-03
6.001222423544665071e+04 1.012430745744807847e+00 5.059623132947179379e-03
6.001222427025400248e+04 1.004477839340867984e+00 4.989240089501121612e-03
6.001222430506135424e+04 1.011541242521557971e+00 5.075122465109857366e-03
6.001222433986870601e+04 9.941393044081627828e-01 4.935587501707360512e-03
6.001222437467605050e+04 9.990321751371289416e-01 5.052417409825825205e-03
6.001222440948340227e+04 9.919831911377373634e-01 5.046783102633667188e-03
6.001222444429075404e+04 1.001910666588270882e+00 5.034622820349519967e-03
6.001222447909810580e+04 1.009179580498096529e+00 5.054182237954905725e-03
6.001222451390545757e+04 1.009767468170969407e+00 5.035366588848557041e-03
6.001222454871280934e+04 1.011970938313651036e+00 5.096651734330733159e-03
6.001222458352016110e+04 1.008301057071172568e+00 5.029563975396249796e-03
6.001222461832751287e+04 1.010296654658183524e+00 5.026796508207012106e-03
6.001222465313486464e+04 1.002179608045968839e+00 5.000329716244044514e-03
6.001222468794221641e+04 1.008137045439426283e+00 5.015477375311219559e-03
6.001222472274956817e+04 1.004489414414503345e+00 4.989655304701661430e-03
6.001222475755691994e+04 1.013347264904814526e+00 5.073538143334422289e-03
6.001222479236427171e+04 1.014743965504119494e+00 5.056225604690417659e-03
6.001222482717162347e+04 1.004224384173921791e+00 5.008553407702288386e-03
6.001222486197897524e+04 1.015900481037969927e+00 5.125375376591410556e-03
6.001222489678632701e+04 1.012417151949754679e+00 5.037044162026909321e-03
6.001222493159367878e+04 1.014587860050977008e+00 5.096913647639288343e-03
6.001222496640103054e+04 1.002373496431996136e+00 5.008162363953894830e-03
6.001222500120838231e+04 1.023834188835196946e+00 5.114336896641044107e-03
6.001222503601572680e+04 1.006492053298144285e+00 5.060085771144672180e-03
6.001222507082307857e+04 1.004288078931742767e+00 5.047602353006079220e-03
6.001222510563043761e+04 1.002137857008592814e+00 4.972923539181318270e-03
6.001222514043778938e+04 1.009126359964016784e+00 5.072454141203728076e-03
6.001222517524513387e+04 1.010076467169269909e+00 5.063511110943674960e-03
6.001222521005248564e+04 1.006324807883576700e+00 5.093327239636044439e-03
6.001222524485983740e+04 1.002452408281942153e+00 5.055519508750507506e-03
6.001222527966718917e+04 1.014342004908412198e+00 5.077853789063370427e-03
6.001222531447453366e+04 1.006836390839188189e+00 5.052678290761271514e-03
6.001222534928188543e+04 1.010642499852836940e+00 5.071880771056255267e-03
6.001222538408924447e+04 1.022072014096834236e+00 5.153789778612763439e-03
6.001222541889659624e+04 1.019516087069641141e+00 5.116666777277443547e-03
6.001222545370394073e+04 1.018130999198551656e+00 5.122510651968288642e-03
6.001222548851129250e+04 1.015535513585570815e+00 5.029672371937794588e-03
6.001222552331864426e+04 1.035507173484082388e+00 5.251982827395786958e-03
6.001222555812599603e+04 1.043549139248392210e+00 5.265613409159417869e-03
6.001222559293334780e+04 1.031092807064937666e+00 5.149281588264434904e-03
6.001222562774069957e+04 1.017132030806004117e+00 5.119151343555600371e-03
6.001222566254805133e+04 1.030849739616515492e+00 5.175377742529360149e-03
6.001222569735540310e+04 1.022753784371485786e+00 5.130355087848903137e-03
6.001222573216275487e+04 1.028646912258971646e+00 5.128980010426048043e-03
6.001222576697010663e+04 1.034968494536001593e+00 5.254103776938937216e-03
6.001222580177745840e+04 1.038746947903186557e+00 5.226756313156343675e-03
6.001222583658481017e+04 1.032829391581156386e+00 5.203553588166481315e-03
6.001222587139216193e+04 1.038019911651624883e+00 5.206266012470308832e-03
6.001222590619951370e+04 1.025455205804157943e+00 5.163864191948914877e-03
6.001222594100686547e+04 1.021943325811018877e+00 5.187393729460162625e-03
6.001222597581421724e+04 1.024659403673966462e+00 5.243248363985796197e-03
6.001222601062156900e+04 1.028404614523667160e+00 5.209264804870032510e-03
6.001222604542892077e+04 1.027671184035958918e+00 5.187706318123665693e-03
6.001222608023627254e+04 1.026289048529457792e+00 5.130473923691308315e-03
6.001222611504361703e+04 1.034325199991112720e+00 5.137486301868319540e-03
6.001222614985096880e+04 1.027640604027901583e+00 5.155456694386133763e-03
6.001222618465832056e+04 1.020685633124400749e+00 5.081103658779007048e-03
6.001222621946567961e+04 1.030792400390063923e+00 5.153343133178442566e-03
6.001222625427302410e+04 1.029757199184197614e+00 5.190183860066320369e-03
6.001222628908037586e+04 1.025684273849310602e+00 5.120879972424300861e-03
6.001222632388772763e+04 1.030189799647913906e+00 5.218708113587327765e-03
6.001222635869507940e+04 1.024923683232084048e+00 5.157994545342473383e-03
6.001222639350242389e+04 1.030102303116009033e+00 5.167269364581918850e-03
6.001222642830977566e+04 1.028736235109851682e+00 5.161920533526265231e-03
6.001222646311712742e+04 1.015630491587738771e+00 5.121118593492537258e-03
6.001222649792448647e+04 1.035943659952687002e+00 5.224698072964963774e-03
6.001222653273183823e+04 1.046767002073109909e+00 5.242217980594252036e-03
6.001222656753918272e+04 1.041242986294519834e+00 5.214433626568207997e-03
6.001222660234653449e+04 1.044190481985689756e+00 5.216985751424302493e-03
6.001222663715388626e+04 1.027447530995013070e+00 5.148822860579531195e-03
6.001222667196123803e+04 1.034268499574083178e+00 5.228300442912663104e-03
6.001222670676858979e+04 1.027804707377351745e+00 5.177199325747339209e-03
6.001222674157594156e+04 1.049270623481521225e+00 5.241257352777481740e-03
6.001222677638329333e+04 1.036208838201323701e+00 5.181061128933421057e-03
6.001222681119064509e+04 1.043488155895760272e+00 5.260982214114152608e-03
6.001222684599799686e+04 1.042283806048947881e+00 5.249531184636461491e-03
6.001222688080534863e+04 1.050418623311994093e+00 5.268882226598461255e-03
6.001222691561270040e+04 1.046194548789737500e+00 5.234564688601027471e-03
6.001222695042005216e+04 1.040949194367591923e+00 5.171840778096375123e-03
6.001222698522740393e+04 1.043898201747836652e+00 5.232128961303757035e-03
6.001222702003475570e+04 1.040640981282640043e+00 5.233772860801596920e-03
6.001222705484210746e+04 1.036430045177741954e+00 5.246063009945648933e-03
6.001222708964945923e+04 1.034301813137844528e+00 5.167937082819410236e-03
6.001222712445681100e+04 1.033034640101117452e+00 5.185443774037819600e-03
6.001222715926416276e+04 1.029278360280965643e+00 5.200074266456599682e-03
6.001222719407151453e+04 1.022747393992094578e+00 5.121674286066984008e-03
6.001222722887885902e+04 1.033524178852880615e+00 5.216496965123862926e-03
6.001222726368621079e+04 1.044924894150881300e+00 5.217472471901161285e-03
6.001222729849356983e+04 1.042364706026488674e+00 5.195321565875031002e-03
6.001222733330092160e+04 1.051406678618153956e+00 5.286749508712319107e-03
6.001222736810826609e+04 1.040285253542813981e+00 5.196768595412785963e-03
6.001222740291561786e+04 1.027317434467192925e+00 5.172544816267497444e-03
6.001222743772296963e+04 1.019556701421426625e+00 5.112355164563346308e-03
6.001222747253032139e+04 1.022607485783646464e+00 5.119811665287264668e-03
6.001222750733766588e+04 1.028736475365958469e+00 5.184023594789173919e-03
6.001222754214501765e+04 1.034922046028266207e+00 5.131559452912950146e-03
6.001222757695237669e+04 1.035389727322716835e+00 5.203621351736141369e-03
6.001222761175972846e+04 1.029386143936701359e+00 5.157982627037094314e-03
6.001222764656708023e+04 1.024688005958511061e+00 5.147011607620984724e-03
6.001222768137442472e+04 1.013379021144055647e+00 5.104114281024926293e-03
6.001222771618177649e+04 1.017578991764645613e+00 5.142532101589433920e-03
6.001222775098912825e+04 1.011731712061762600e+00 5.083612534582110723e-03
6.001222778579648002e+04 1.019036427812393786e+00 5.142160301637395403e-03
6.001222782060383179e+04 1.015952078541136450e+00 5.058509698869746024e-03
6.001222785541118355e+04 1.024256181390231779e+00 5.180245168646492593e-03
6.001222789021853532e+04 1.012909595436041421e+00 5.116580205084900364e-03
6.001222792502588709e+04 1.015141415833038074e+00 5.087393456422201199e-03
6.001222795983323886e+04 1.006603528560083838e+00 5.098295340598973588e-03
6.001222799464059062e+04 1.008601880969083542e+00 5.113516778189808841e-03
6.001222802944794239e+04 1.023280391858911953e+00 5.178380193822672110e-03
6.001222806425529416e+04 1.025768487408456719e+00 5.275563770405086554e-03
6.001222809906264592e+04 1.008580008415115303e+00 5.161878905817970063e-03
6.001222813386999769e+04 1.002149860632483014e+00 5.113899742493633292e-03
6.001222816867734946e+04 9.892537184900652703e-01 4.968332900951218795e-03
6.001222820348470123e+04 9.935266803172355665e-01 5.023592984359524782e-03
6.001222823829205299e+04 9.987969692533938959e-01 5.063202426080088900e-03
6.001222827309940476e+04 1.015182098392259702e+00 5.091678841199122167e-03
6.001222830790674925e+04 9.982211141081073213e-01 5.072083717890962622e-03
6.001222834271410102e+04 9.996565660257201724e-01 5.094792716132071943e-03
6.001222837752145279e+04 9.902868987309269011e-01 5.035098863946465587e-03
6.001222841232881183e+04 9.883216017751587090e-01 5.052280905936387678e-03
6.001222844713615632e+04 9.856502370576658567e-01 4.999192681849467038e-03
6.001222848194350809e+04 9.837433113150587660e-01 4.973291951833445738e-03
6.001222851675085985e+04 9.857768501202182065e-01 5.055138513436269014e-03
6.001222855155821162e+04 9.951086682427465746e-01 5.092255384216676228e-03
6.001222858636556339e+04 9.948369081031518402e-01 4.999629297395963984e-03
6.001222862117290788e+04 9.963001383757550400e-01 5.028235510751732397e-03
6.001222865598025965e+04 9.799772894994868144e-01 4.921108154327406316e-03
6.001222869078761869e+04 9.777381129137340254e-01 4.947721592737072509e-03
6.001222872559497046e+04 9.798717899260258601e-01 4.973287456116553228e-03
6.001222876040231495e+04 9.820109022603440430e-01 4.943810101593447935e-03
6.001222879520966671e+04 9.964676966587316942e-01 5.098163337303210710e-03
6.001222883001701848e+04 9.876120767194418448e-01 5.034678048201430590e-03
6.001222886482437025e+04 9.776890155432204077e-01 5.001860009678903846e-03
6.001222889963172202e+04 9.899302820511857171e-01 4.997575078995915472e-03
6.001222893443907378e+04 9.891368520067441716e-01 4.998682456565858856e-03
6.001222896924642555e+04 1.002050361117038602e+00 5.101902674499046199e-03
6.001222900405377732e+04 9.973017392216310117e-01 5.116825917673167683e-03
6.001222903886112908e+04 1.012021218961600688e+00 5.138348170717599826e-03
6.001222907366848085e+04 9.953327361770430981e-01 5.036972356003730639e-03
6.001222910847583262e+04 1.007773951809302959e+00 5.093912583469344807e-03
6.001222914328318438e+04 1.001312792430474552e+00 5.039123361099989706e-03
6.001222917809053615e+04 1.002262869237808385e+00 5.121108984779347562e-03
6.001222921289788792e+04 1.000475889809214758e+00 5.033097133791304689e-03
6.001222924770523969e+04 1.005273484140252416e+00 5.086292705511166051e-03
6.001222928251259145e+04 9.928430767369982313e-01 5.015948848484120745e-03
6.001222931731994322e+04 1.007256943962242746e+00 5.029268638026098900e-03
6.001222935212729499e+04 1.005462878397628712e+00 5.078623469942680248e-03
6.001222938693463948e+04 1.001513672525837118e+00 5.112020597557171385e-03
6.001222942174199125e+04 1.010852115788201999e+00 5.136588434362594595e-03
6.001222945654934301e+04 1.000998801219674217e+00 5.090690144601374423e-03
6.001222949135669478e+04 9.863163481725336634e-01 5.036150885551881479e-03
6.001222952616404655e+04 1.002449201725250205e+00 5.199376619765537846e-03
6.001222956097139831e+04 1.012288316819378364e+00 5.146593009524007105e-03
6.001222959577875008e+04 1.003925907906227044e+00 5.066317854783487784e-03
6.001222963058610185e+04 9.953049922748801182e-01 5.067761778912449784e-03
6.001222966539344634e+04 9.972746008900962300e-01 4.994414837612951193e-03
6.001222970020079811e+04 9.945977221093443843e-01 5.000010171119890871e-03
6.001222973500814987e+04 9.926696983744872638e-01 5.009570682726093190e-03
6.001222976981550164e+04 1.000652052046124840e+00 5.041849558799087021e-03
6.001222980462285341e+04 9.987071849031698978e-01 5.043173269266723255e-03
6.001222983943020517e+04 1.001354560390553372e+00 4.986886742849039496e-03
6.001222987423755694e+04 9.984995221200599902e-01 5.032177775037771465e-03
6.001222990904490871e+04 1.002496790957659867e+00 5.077048102187529076e-03
6.001222994385226048e+04 9.990492356376712291e-01 4.999717730148627200e-03
6.001222997865961224e+04 1.011581559454504342e+00 5.143392013782849097e-03
6.001223001346696401e+04 1.007421144500421306e+00 5.082938989560736691e-03
6.001223004827431578e+04 1.006683014470334481e+00 5.103648557176819131e-03
6.001223008308166754e+04 1.000814342591953121e+00 5.002419436178564757e-03
6.001223011788901931e+04 1.001325864458613824e+00 5.007797323579972308e-03
6.001223015269637108e+04 1.004805131492097603e+00 5.070679563841423883e-03
6.001223018750372285e+04 1.003581290251337910e+00 5.086388582660538588e-03
6.001223022231107461e+04 9.973035442335379530e-01 5.024136036446071214e-03
6.001223025711842638e+04 1.003806513540324463e+00 5.058718535103973526e-03
6.001223029192577815e+04 1.006471614923157176e+00 5.184719408870932730e-03
6.001223032673312991e+04 9.972857529817399369e-01 5.052519385242632173e-03
6.001223036154048168e+04 9.929881192681986324e-01 5.046061006476840020e-03
6.001223039634783345e+04 9.867796604307910169e-01 4.993819418738314891e-03
6.001223043115517794e+04 9.865855192704048315e-01 5.007444723585209763e-03
6.001223046596252971e+04 9.920314790723805398e-01 5.119914807511780248e-03
6.001223050076988147e+04 9.893170560342923192e-01 5.177658975039826569e-03
6.001223053557723324e+04 9.989454160983799458e-01 5.116207369034328489e-03
6.001223057038458501e+04 9.885693743638651609e-01 4.997912406868683897e-03
6.001223060519193677e+04 9.898312281118308853e-01 4.960365915706465949e-03
6.001223063999928854e+04 9.881625012372063921e-01 5.025196725056155743e-03
6.001223067480663303e+04 9.887587755110930354e-01 5.074428169709434625e-03
6.001223070961398480e+04 9.828315439144990062e-01 5.024160054428407698e-03
6.001223074442133657e+04 9.746627595670313005e-01 4.974359730451052321e-03
6.001223077922868833e+04 9.794513382068460450e-01 5.009643019265772393e-03
6.001223081403604010e+04 9.857197381385394142e-01 5.038777867649875050e-03
6.001223084884339187e+04 9.858174563593038453e-01 5.017569608937922157e-03
6.001223088365074364e+04 9.874558351655967625e-01 5.025593088513733743e-03
6.001223091845809540e+04 9.835236809373540945e-01 5.011919672395794521e-03
6.001223095326544717e+04 9.731524355560207118e-01 5.033797680753693445e-03
6.001223098807279894e+04 9.740536020789027916e-01 4.951381245711785478e-03
6.001223102288015070e+04 9.756219892834447904e-01 4.965749015977773996e-03
6.001223105768750247e+04 9.878901303168335923e-01 5.081097211266049490e-03
6.001223109249485424e+04 9.746424233753518962e-01 4.941176973603558266e-03
6.001223112730220600e+04 9.777256030311065604e-01 5.020977108459361536e-03
6.001223116210955777e+04 9.769370481149713958e-01 4.965084311114175038e-03
6.001223119691690954e+04 9.757636406586541744e-01 5.005056434650512545e-03
6.001223123172426131e+04 9.693007424633729441e-01 5.013755769717591695e-03
6.001223126653161307e+04 9.633420883026184711e-01 4.962016944134670267e-03
6.001223130133896484e+04 9.764272065949970436e-01 5.031553802818548859e-03
6.001223133614631661e+04 9.685510890921386062e-01 4.917431395313962873e-03
6.001223137095366837e+04 9.712662600859046647e-01 4.926491826226844610e-03
6.001223140576102014e+04 9.698169774186330416e-01 4.996291787855904575e-03
6.001223144056837191e+04 9.645312661883509442e-01 4.973643022294738786e-03
6.001223147537572368e+04 9.574337463369678725e-01 4.879454403616263758e-03
6.001223151018306817e+04 9.660240220286590018e-01 5.002879637110130284e-03
6.001223154499041993e+04 9.646492024088576533e-01 5.008476923140631198e-03
6.001223157979777170e+04 9.641197327024920716e-01 4.961770770104479214e-03
6.001223161460512347e+04 9.712381379572294637e-01 4.972100869593008843e-03
6.001223164941247524e+04 9.650200477373422903e-01 4.943584619405630085e-03
6.001223168421982700e+04 9.566787156649417811e-01 4.890276036350807605e-03
6.001223171902717877e+04 9.608711593219995128e-01 4.900939977220824216e-03
6.001223175383452326e+04 9.693149572090853372e-01 4.987610779650750170e-03
6.001223178864187503e+04 9.567586544288131378e-01 5.015068465162846739e-03
6.001223182344922679e+04 9.611221160576549627e-01 4.929934593738844947e-03
6.001223185825657856e+04 9.673212029970128523e-01 4.991154747274290440e-03
6.001223189306393033e+04 9.598764311367208313e-01 4.909211968400749478e-03
6.001223192787128210e+04 9.698357618770627742e-01 4.926521958572412964e-03
6.001223196267863386e+04 9.568385286896081698e-01 4.947628275368136201e-03
6.001223199748598563e+04 9.585900793150570198e-01 4.926583071086236727e-03
6.001223203229333740e+04 9.531559769098795210e-01 4.964399004293656124e-03
6.001223206710068916e+04 9.647392440016629989e-01 5.025670561725334093e-03
6.001223210190804093e+04 9.613256051770561195e-01 5.030455848048914595e-03
6.001223213671539270e+04 9.472823229270620482e-01 4.931540399074834692e-03
6.001223217152274447e+04 9.553844022916402334e-01 4.935891206050793158e-03
6.001223220633009623e+04 9.526827854109785054e-01 4.853714511891474813e-03
6.001223224113744800e+04 9.509058534725677303e-01 5.050217344417795573e-03
6.001223227594479977e+04 9.532821455168394298e-01 4.905637151979214822e-03
6.001223231075215153e+04 9.550934652947590253e-01 5.024424341943814834e-03
6.001223234555950330e+04 9.599828096752673900e-01 5.009172651296978258e-03
6.001223238036685507e+04 9.712708964389394906e-01 5.033097712278083134e-03
6.001223241517420684e+04 9.630292597475172967e-01 5.060140727664045636e-03
6.001223244998155860e+04 9.550348550935946479e-01 5.013967853755593382e-03
6.001223248478891037e+04 9.500701476448556448e-01 4.895098715836359443e-03
6.001223251959626214e+04 9.592341978746131703e-01 4.969643458547228117e-03
6.001223255440361390e+04 9.569354362054282026e-01 4.933624989947178220e-03
6.001223258921095839e+04 9.640519860404492825e-01 5.022937076498021347e-03
6.001223262401831016e+04 9.584586903535246005e-01 4.911990967126763849e-03
6.001223265882566193e+04 9.636099047141106766e-01 4.950623383452514882e-03
6.001223269363301370e+04 9.569471205246796730e-01 4.996030715094794405e-03
6.001223272844036546e+04 9.594304389864953819e-01 4.889581128215655589e-03
6.001223276324771723e+04 9.563862894060917164e-01 4.885505013008508389e-03
6.001223279805506172e+04 9.553641335590955519e-01 5.010689304624164030e-03
6.001223283286241349e+04 9.681824142793856725e-01 4.985649542646190986e-03
6.001223286766976526e+04 9.626492688778277573e-01 4.980901987547546594e-03
6.001223290247711702e+04 9.673873848182994450e-01 4.996806576340441855e-03
6.001223293728446879e+04 9.705124628669477005e-01 4.981889070285925279e-03
6.001223297209182056e+04 9.597615385106592623e-01 4.918849419352650139e-03
6.001223300689917232e+04 9.624215634923976026e-01 4.928729639324855825e-03
6.001223304170652409e+04 9.596682338805490042e-01 4.915138486155916191e-03
6.001223307651387586e+04 9.731130961003291446e-01 4.986497730666390564e-03
6.001223311132122763e+04 9.775321656871894804e-01 5.015533943524968195e-03
6.001223314612857939e+04 9.744558336392374898e-01 4.999592732867719387e-03
6.001223318093593116e+04 9.818982554697689435e-01 5.005452318347341188e-03
6.001223321574328293e+04 9.791429734913448257e-01 5.033847089594685117e-03
6.001223325055063469e+04 9.766583103752966011e-01 4.993169915672896440e-03
6.001223328535798646e+04 9.776186169281572136e-01 5.019986216774292680e-03
6.001223332016533823e+04 9.800819923732544403e-01 5.019861021979835948e-03
6.001223335497268999e+04 9.844064508469830832e-01 5.008028604924871785e-03
6.001223338978004176e+04 9.845578561805767848e-01 4.998493359762871090e-03
6.001223342458739353e+04 9.868304630033704061e-01 5.055617967182750652e-03
6.001223345939473802e+04 9.843795608817744736e-01 5.171787538122773510e-03
6.001223349420208979e+04 9.765519609840779269e-01 5.068844241815691036e-03
6.001223352900944883e+04 9.885767067510654593e-01 5.108840283280277617e-03
6.001223356381680060e+04 9.786277976336138495e-01 4.982445466611085116e-03
6.001223359862414509e+04 9.776221518033351154e-01 5.030740403925097054e-03
6.001223363343149686e+04 9.856307447665697552e-01 5.050563768070602012e-03
6.001223366823884862e+04 9.932208950930360158e-01 5.205285516333004597e-03
6.001223370304620039e+04 9.858129673567500584e-01 5.003614344275673052e-03
6.001223373785354488e+04 9.915113299413814696e-01 5.044717810148295449e-03
6.001223377266089665e+04 9.863986086306717471e-01 5.072558857983042700e-03
6.001223380746825569e+04 9.927344952791774535e-01 5.253458763388462599e-03
6.001223384227560018e+04 9.864805169738890545e-01 5.064992040889020400e-03
6.001223387708295195e+04 9.886158897504259135e-01 5.058292890509643279e-03
6.001223391189030372e+04 9.983706648529485639e-01 5.039886378013654598e-03
6.001223394669765548e+04 9.989363020253294589e-01 5.112039996209467863e-03
6.001223398150500725e+04 9.983497439757058611e-01 5.105931486712160343e-03
6.001223401631235902e+04 9.999309904213522504e-01 5.148796194156757267e-03
6.001223405111971078e+04 9.952368093918397829e-01 5.100168566162936387e-03
6.001223408592706255e+04 1.004016879805992746e+00 5.115603080285238344e-03
6.001223412073441432e+04 1.006323231902260806e+00 5.233602114945656684e-03
6.001223415554176609e+04 1.008011743319545905e+00 5.198163026857932113e-03
6.001223419034911785e+04 1.007075919983806411e+00 5.151832921608642986e-03
6.001223422515646962e+04 1.008492128966679946e+00 5.159397105098755681e-03
6.001223425996382139e+04 9.967378652681906370e-01 5.117257187982482067e-03
6.001223429477117315e+04 9.967372654008976873e-01 5.106814621102360834e-03
6.001223432957852492e+04 1.004275201154846586e+00 5.170679599474930707e-03
6.001223436438587669e+04 1.013016083547680246e+00 5.227313672123668278e-03
6.001223439919322846e+04 1.013227100242120260e+00 5.240258997270354213e-03
6.001223443400058022e+04 1.002446827757922376e+00 5.130127728153810636e-03
6.001223446880793199e+04 1.002524131935064400e+00 5.072706881167349767e-03
6.001223450361528376e+04 1.003218938261544624e+00 5.192881414829479680e-03
6.001223453842263552e+04 9.956843162104109801e-01 5.171039605191794786e-03
6.001223457322998729e+04 1.003434650026072905e+00 5.120709165661811724e-03
6.001223460803733906e+04 1.018977938324245214e+00 5.316348815942372082e-03
6.001223464284469082e+04 1.007399266974497998e+00 5.245346737316218186e-03
6.001223467765204259e+04 9.934311081505642349e-01 5.034902085687235906e-03
6.001223471245938708e+04 9.983055077602916993e-01 5.171578170643022741e-03
6.001223474726673885e+04 1.012446918039965782e+00 5.198263252259714695e-03
6.001223478207409062e+04 9.971796428740696827e-01 5.165437203932973960e-03
6.001223481688144238e+04 9.959006462499419010e-01 5.128650664787761521e-03
6.001223485168878688e+04 1.001655244514227050e+00 5.101029487635321859e-03
6.001223488649613864e+04 1.001583577523845525e+00 5.166122054150752881e-03
6.001223492130349769e+04 9.967236801030829874e-01 5.140987687442730852e-03
6.001223495611084945e+04 9.982962164514466163e-01 5.087368193071014136e-03
6.001223499091819394e+04 1.004506915391645494e+00 5.151617455454108284e-03
6.001223502572554571e+04 9.961975846715932503e-01 5.061722164884779711e-03
6.001223506053289748e+04 9.918698133941173944e-01 5.093438775552074430e-03
6.001223509534024925e+04 9.835042625063655786e-01 5.110911768022629101e-03
6.001223513014760101e+04 1.000311291340717501e+00 5.180209460504165038e-03
6.001223516495495278e+04 9.955368300092219958e-01 5.079868717118061518e-03
6.001223519976230455e+04 9.940525481069468761e-01 5.155559441114501359e-03
6.001223523456965631e+04 9.909021546834760885e-01 5.160644703534759785e-03
6.001223526937700808e+04 9.910779582135503807e-01 5.104608123757683850e-03
6.001223530418435985e+04 9.788585259833501029e-01 5.018401836957150745e-03
6.001223533899171161e+04 9.814376169398041361e-01 4.974695102735932073e-03
6.001223537379906338e+04 9.814361673872201708e-01 5.046661721940182144e-03
6.001223540860641515e+04 9.902974623110208929e-01 5.080509588026235757e-03
6.001223544341376692e+04 9.837227194575693945e-01 5.036189316411369271e-03
6.001223547822111868e+04 9.869317967758979293e-01 5.034948916924892812e-03
6.001223551302847045e+04 9.800788508935788235e-01 5.039873195149853144e-03
6.001223554783582222e+04 9.793263225296071628e-01 5.004938577069381438e-03
6.001223558264317398e+04 9.800870462782733661e-01 5.077986616579284636e-03
6.001223561745052575e+04 9.858558748797863203e-01 5.051708731562274540e-03
6.001223565225787752e+04 9.761619171517038618e-01 5.079896168889767166e-03
6.001223568706522201e+04 9.712979772048246918e-01 5.009807787138966656e-03
6.001223572187257378e+04 9.868300215435795719e-01 5.079081523606621650e-03
6.001223575667993282e+04 9.744204648825990356e-01 4.988646146516271564e-03
6.001223579148727731e+04 9.740224278745971409e-01 5.036315006443332389e-03
6.001223582629462908e+04 9.655781675529996333e-01 4.956355638525780823e-03
6.001223586110198084e+04 9.787748428729234895e-01 4.967874492052559883e-03
6.001223589590932534e+04 9.821215815268946603e-01 5.015638483872656567e-03
6.001223593071667710e+04 9.838551003433864128e-01 5.003849770467663077e-03
6.001223596552402887e+04 9.768037907989934876e-01 4.996343602819117852e-03
6.001223600033138064e+04 9.748621144966415075e-01 5.100415561379120777e-03
6.001223603513873240e+04 9.677150645779053484e-01 4.937719684124669377e-03
6.001223606994608417e+04 9.713245942990437198e-01 5.006963128590321242e-03
6.001223610475343594e+04 9.723733248449802913e-01 4.969300208734624483e-03
6.001223613956078771e+04 9.702884451317455028e-01 5.010247240512961768e-03
6.001223617436813947e+04 9.755088958815562039e-01 4.961479567739056698e-03
6.001223620917549124e+04 9.752972743062688910e-01 4.983874742438359172e-03
6.001223624398284301e+04 9.747231305640595700e-01 5.018378513045125902e-03
6.001223627879019477e+04 9.684236137065566075e-01 4.981329294805899796e-03
6.001223631359754654e+04 9.663415946781933608e-01 4.954768014260394100e-03
6.001223634840489831e+04 9.687843963707991612e-01 5.005379933927387587e-03
6.001223638321225008e+04 9.690629451242532832e-01 4.968154112595379868e-03
6.001223641801960184e+04 9.724295279238364120e-01 4.963317030972575275e-03
6.001223645282695361e+04 9.747296817777889588e-01 4.965455454591444044e-03
6.001223648763430538e+04 9.671479486801103365e-01 4.988397160512640822e-03
6.001223652244165714e+04 9.800804062854896470e-01 5.020783242002316640e-03
6.001223655724900891e+04 9.714371091161061456e-01 4.955449868175251099e-03
6.001223659205636068e+04 9.790743243516251137e-01 5.009445566812643219e-03
6.001223662686371244e+04 9.640198268472045529e-01 5.017036881813496246e-03
6.001223666167106421e+04 9.746518942310191669e-01 4.990144396086551755e-03
6.001223669647841598e+04 9.781070418723122328e-01 4.997449790538722320e-03
6.001223673128576775e+04 9.678778795898027587e-01 5.005027769793277299e-03
6.001223676609311224e+04 9.650107959248537259e-01 5.010325496409981198e-03
6.001223680090046400e+04 9.752350932092943570e-01 5.002892593425136390e-03
6.001223683570782305e+04 9.703890864818875972e-01 4.973174652298395330e-03
6.001223687051516754e+04 9.780599893060260008e-01 4.981789722812371077e-03
6.001223690532251931e+04 9.826398814558185979e-01 5.069644009263322634e-03
6.001223694012987107e+04 9.802266341314704867e-01 5.037598659560786965e-03
6.001223697493722284e+04 9.895260405581222107e-01 5.093387375772777045e-03
6.001223700974456733e+04 9.880020322929373711e-01 5.081872152218425663e-03
6.001223704455191910e+04 9.843238816463324437e-01 5.053392510010547116e-03
6.001223707935927087e+04 9.864911971646336264e-01 5.069438583405343028e-03
6.001223711416662991e+04 9.805155581385145425e-01 5.073345667115918001e-03
6.001223714897397440e+04 9.856160140647108880e-01 5.230880786378262239e-03
6.001223718378132617e+04 9.889032812382955173e-01 5.055456777518167744e-03
6.001223721858867793e+04 1.009660877529078071e+00 5.164241711002783529e-03
6.001223725339602970e+04 1.006837816886690717e+00 5.127567884752203334e-03
6.001223728820338147e+04 9.979999022850095658e-01 5.043195759176452055e-03
6.001223732301073323e+04 9.946761122910519060e-01 5.059313347759441214e-03
6.001223735781808500e+04 9.937898354770461351e-01 5.094890006517677379e-03
6.001223739262543677e+04 1.001580862216219669e+00 5.091140092305053433e-03
6.001223742743278854e+04 1.000748231984701642e+00 5.136254491660790893e-03
6.001223746224014030e+04 1.010045022038895235e+00 5.129871646316506648e-03
6.001223749704749207e+04 1.010393431708102696e+00 5.128347301735627917e-03
6.001223753185484384e+04 1.010458644591816890e+00 5.057095178323939982e-03
6.001223756666219560e+04 1.004917938541221467e+00 5.064998983079570249e-03
6.001223760146954737e+04 1.010181029311458589e+00 5.187076243976087263e-03
6.001223763627689914e+04 1.010062415077762843e+00 5.067785162903676657e-03
6.001223767108425091e+04 1.009611937918906799e+00 5.141529538484345373e-03
6.001223770589160267e+04 1.001304181512039149e+00 5.085015241706760530e-03
6.001223774069895444e+04 1.014290446112278143e+00 5.137053094813230116e-03
6.001223777550630621e+04 1.011090010066661771e+00 5.152098122434468734e-03
6.001223781031365070e+04 1.003515750388638716e+00 5.251894333578048003e-03
6.001223784512100247e+04 1.013778095842781113e+00 5.160657244220784139e-03
6.001223787992835423e+04 1.002282277599966909e+00 5.214600979562501216e-03
6.001223791473570600e+04 1.013349099573387369e+00 5.261943034110944800e-03
6.001223794954305777e+04 1.016320734239092971e+00 5.371870515364927760e-03
6.001223798435040953e+04 1.029096866326500770e+00 5.367358484903294626e-03
6.001223801915776130e+04 1.016450459184168542e+00 5.299810348423842146e-03
6.001223805396510579e+04 1.012135981135272145e+00 5.338292685250809778e-03
6.001223808877245756e+04 1.017462262224520186e+00 5.318273460724888026e-03
6.001223812357980933e+04 1.021163895096306007e+00 5.507154892619660694e-03
6.001223815838716109e+04 1.020927099880580391e+00 5.406898013565942032e-03
6.001223819319451286e+04 1.023602043639089132e+00 5.371193637658344330e-03
6.001223822800186463e+04 1.020784575632347035e+00 5.277155126275266672e-03
6.001223826280921639e+04 1.031330192679138724e+00 5.314950350322423557e-03
6.001223829761656816e+04 1.020838275511677828e+00 5.347013193739005160e-03
6.001223833242391993e+04 1.028870083021382831e+00 5.459128520814253427e-03
6.001223836723127170e+04 1.037975971021127375e+00 5.581277961814152568e-03
6.001223840203862346e+04 1.020493718503183489e+00 5.380381614541291171e-03
6.001223843684597523e+04 1.025220364540834206e+00 5.481076091097429603e-03
6.001223847165332700e+04 1.016752250489770804e+00 5.432513955907113806e-03
6.001223850646067876e+04 1.023130369594470457e+00 5.464336574578831755e-03
6.001223854126803053e+04 1.016076789306270545e+00 5.530267237900194505e-03
6.001223857607538230e+04 1.015377842682904097e+00 5.357696770399315855e-03
6.001223861088273406e+04 9.999341391820497638e-01 5.287259728957276368e-03
6.001223864569008583e+04 1.009948453216897413e+00 5.324148528380558826e-03
6.001223868049743760e+04 1.014400794243196069e+00 5.348379668042756857e-03
6.001223871530478937e+04 1.013295001584585631e+00 5.310401996533596278e-03
6.001223875011214113e+04 1.021721890676654310e+00 5.421645680323805214e-03
6.001223878491948562e+04 1.006342416382377758e+00 5.433727376162568283e-03
6.001223881972683739e+04 1.015254637666491710e+00 5.422544768025746795e-03
6.001223885453418916e+04 1.009075873848417570e+00 5.402444492819867550e-03
6.001223888934154093e+04 1.004890754563555477e+00 5.557867386027078548e-03
6.001223892414889269e+04 1.007817314842923029e+00 5.301301903726445691e-03
6.001223895895624446e+04 1.027553341821888067e+00 5.516349950343206292e-03
6.001223899376359623e+04 1.004878289523191137e+00 5.226979506601581518e-03
6.001223902857094799e+04 1.008734757820589190e+00 5.295394357904316569e-03
6.001223906337829249e+04 1.016267818482534890e+00 5.502476973896302213e-03
6.001223909818564425e+04 1.009783624009477743e+00 5.312213805573826053e-03
6.001223913299299602e+04 1.013310012438434216e+00 5.386511542813231072e-03
6.001223916780034779e+04 1.022317630916816711e+00 5.381241660257436547e-03
6.001223920260769955e+04 1.023286731504360780e+00 5.353040428088928770e-03
6.001223923741505132e+04 1.011840508348652801e+00 5.333815613218615206e-03
6.001223927222240309e+04 1.013916635626431306e+00 5.346001791826510141e-03
6.001223930702975485e+04 1.010150212535332548e+00 5.529122632114680073e-03
6.001223934183710662e+04 1.013740325647825014e+00 5.369618429559745894e-03
6.001223937664445839e+04 1.000898720198799108e+00 5.348528806632182886e-03
6.001223941145181016e+04 1.001353837019022475e+00 5.446711441319579752e-03
6.001223944625916192e+04 9.967126705797096919e-01 5.282392869002150090e-03
6.001223948106651369e+04 1.001915633130003203e+00 5.341807782163342407e-03
6.001223951587386546e+04 1.000800122068125519e+00 5.342301055771232939e-03
6.001223955068121722e+04 1.003080570355469270e+00 5.357087406176312162e-03
6.001223958548856899e+04 1.000057147846175720e+00 5.364998053297654647e-03
6.001223962029592076e+04 1.002165763310016500e+00 5.316934081310475436e-03
6.001223965510327253e+04 9.975068879675006439e-01 5.194013245314053721e-03
6.001223968991062429e+04 9.935158697536080608e-01 5.346158349795071540e-03
6.001223972471797606e+04 9.917870304051338293e-01 5.306099279188441348e-03
6.001223975952532783e+04 9.976739657364458447e-01 5.198835391448688309e-03
6.001223979433267959e+04 9.865219598520742483e-01 5.275995086559031114e-03
6.001223982914003136e+04 9.867179765283961013e-01 5.201624230442631301e-03
6.001223986394738313e+04 9.909006784315435024e-01 5.374754260308076993e-03
6.001223989875473490e+04 9.904977039318946241e-01 5.302140899531606645e-03
6.001223993356207939e+04 9.934991980945468981e-01 5.212110781688748286e-03
6.001223996836943115e+04 9.977111011734096646e-01 5.241243394465563109e-03
6.001224000317678292e+04 1.003614742980943442e+00 5.185893053985249010e-03
6.001224003798413469e+04 9.973789754797554030e-01 5.527819070932755985e-03
6.001224007279148645e+04 1.006750879094061579e+00 5.649056081374418010e-03
6.001224010759883822e+04 1.002045973654383859e+00 5.288226546142062168e-03
6.001224014240618999e+04 9.867694503177747434e-01 5.288878556955503747e-03
6.001224017721354176e+04 9.901002398494805901e-01 5.330259554444760454e-03
6.001224021202088625e+04 1.000987112596097406e+00 5.320110055433320551e-03
6.001224024682823801e+04 1.006115356622875989e+00 5.440809306307776462e-03
6.001224028163558978e+04 1.015396422360321127e+00 5.500143237365089262e-03
6.001224031644294155e+04 1.001051902198545118e+00 5.433020560542910042e-03
6.001224035125029332e+04 9.909744323934439603e-01 5.222965710072486473e-03
6.001224038605764508e+04 1.005660234402125486e+00 5.258296830623445869e-03
6.001224042086499685e+04 9.929930962560061802e-01 5.421040017172912631e-03
6.001224045567234862e+04 9.982142680972068138e-01 5.400865079555761637e-03
6.001224049047970038e+04 1.006519200277531390e+00 5.358103428977173573e-03
6.001224052528705215e+04 1.013349517475740091e+00 5.513948535028239881e-03
6.001224056009440392e+04 1.011050134929448507e+00 5.405485103966288507e-03
6.001224059490175568e+04 1.005980977617209060e+00 5.457468728678130029e-03
6.001224062970910745e+04 9.922271238582333064e-01 5.544396133634765626e-03
6.001224066451645922e+04 1.003007827803117813e+00 5.614174697879917471e-03
6.001224069932381099e+04 1.002019023553257560e+00 5.391671887598557811e-03
6.001224073413116275e+04 9.986434979396712208e-01 5.354555142531979700e-03
6.001224076893851452e+04 1.005425341433287656e+00 5.315891318611719145e-03
6.001224080374586629e+04 9.987470656744241726e-01 5.388247110187861094e-03
6.001224083855321805e+04 9.921757532217029274e-01 5.259469717289570745e-03
6.001224087336056982e+04 9.925613060215048300e-01 5.238834164289906704e-03
6.001224090816792159e+04 9.924908271647170377e-01 5.231518657193472491e-03
6.001224094297527336e+04 9.992742699914207716e-01 5.170968968683189830e-03
6.001224097778262512e+04 1.001967283010635867e+00 5.313128372187608285e-03
6.001224101258996961e+04 1.012616162066885206e+00 5.235756628170698014e-03
6.001224104739732138e+04 1.006836433904690242e+00 5.200437363901815394e-03
6.001224108220467315e+04 9.996625190646685200e-01 5.172932805366538093e-03
6.001224111701202492e+04 9.993320957168405627e-01 5.192668672726565536e-03
6.001224115181937668e+04 9.991029136596779603e-01 5.207765194649604211e-03
6.001224118662672845e+04 9.973981323289933254e-01 5.161788532398041938e-03
6.001224122143408022e+04 1.005969705937912684e+00 5.144816761746667452e-03
6.001224125624143198e+04 1.020986892139597257e+00 5.382986347780937923e-03
6.001224129104877647e+04 1.009934604625826626e+00 5.211953747373807878e-03
6.001224132585612824e+04 1.008679859662469314e+00 5.249930999214666612e-03
6.001224136066348001e+04 1.001974504884464379e+00 5.154678948236945772e-03
6.001224139547083178e+04 1.001562758903945749e+00 5.437558134100203486e-03
6.001224143027818354e+04 9.890518028352830449e-01 5.240790761695130091e-03
6.001224146508553531e+04 1.011886713262366788e+00 5.229625208661834238e-03
6.001224149989288708e+04 1.016949402009649228e+00 5.290540850382398873e-03
6.001224153470023884e+04 1.041720550456852745e+00 5.665072906637423286e-03
6.001224156950759061e+04 1.012246192917495513e+00 5.427000742396228226e-03
6.001224160431494238e+04 1.012565555429097763e+00 5.226196992879549204e-03
6.001224163912229415e+04 1.013034519711232040e+00 5.316831621833591724e-03
6.001224167392964591e+04 1.018619448950074835e+00 5.323904121166516887e-03
6.001224170873699768e+04 1.017791789031810001e+00 5.344025340990023187e-03
6.001224174354434945e+04 1.028575430575706440e+00 5.358630835303048595e-03
6.001224177835170121e+04 1.040449908495516329e+00 5.520962846554336098e-03
6.001224181315905298e+04 1.026358440847543241e+00 5.355448654397407422e-03
6.001224184796639747e+04 1.031073791821975227e+00 5.436051715737215927e-03
6.001224188277374924e+04 1.017339130956869564e+00 5.424066264579777315e-03
6.001224191758110101e+04 1.010431767942752579e+00 5.214860513064439873e-03
6.001224195238846005e+04 1.026594854017707670e+00 5.332665013134589224e-03
6.001224198719580454e+04 1.034744431304990497e+00 5.253772923170892464e-03
6.001224202200315631e+04 1.035142801186074157e+00 5.303245236575927085e-03
6.001224205681050807e+04 1.042016772448855821e+00 5.249852683884931488e-03
6.001224209161785984e+04 1.028184391837391631e+00 5.232174155041299270e-03
6.001224212642520433e+04 1.021590553259050793e+00 5.156988598410012017e-03
6.001224216123255610e+04 1.020938234757021723e+00 5.279381421191569126e-03
6.001224219603990787e+04 1.034136862526204625e+00 5.252371679056773088e-03
6.001224223084725963e+04 1.048826191219738524e+00 5.371267051399821781e-03
6.001224226565461140e+04 1.036320263292637600e+00 5.261557269611273450e-03
6.001224230046196317e+04 1.033796523650612587e+00 5.211299291599328851e-03
6.001224233526931494e+04 1.033953614536730736e+00 5.184402588537829863e-03
6.001224237007666670e+04 1.028866907010813403e+00 5.264997257398241169e-03
6.001224240488401847e+04 1.031331033973072575e+00 5.306448160449726489e-03
6.001224243969137024e+04 1.023281243120895967e+00 5.227565683650716756e-03
6.001224247449872200e+04 1.026590820125744319e+00 5.228482510619966890e-03
6.001224250930607377e+04 1.040533608944707034e+00 5.423783582120738495e-03
6.001224254411342554e+04 1.027741022308171992e+00 5.342293336714311509e-03
6.001224257892077731e+04 1.037803283455352554e+00 5.382879042956582004e-03
6.001224261372812907e+04 1.024038651080655615e+00 5.334793217161616814e-03
6.001224264853548084e+04 1.020947464363779034e+00 5.306988508146274520e-03
6.001224268334283261e+04 1.022502531309359863e+00 5.251649445625669772e-03
6.001224271815018437e+04 1.021727095628082616e+00 5.265580069136624984e-03
6.001224275295753614e+04 1.035297101990277246e+00 5.451869214628743410e-03
6.001224278776488791e+04 1.033758603640151597e+00 5.380913116994105565e-03
6.001224282257223967e+04 1.029783310391567674e+00 5.279995322124243946e-03
6.001224285737959144e+04 1.031963140911160925e+00 5.306186281620154342e-03
6.001224289218693593e+04 1.029664564155041706e+00 5.336995224031546546e-03
6.001224292699428770e+04 1.023599112437860947e+00 5.329456451818610947e-03
6.001224296180163947e+04 1.025472854688614710e+00 5.249828939929638248e-03
6.001224299660899123e+04 1.045963665913661966e+00 5.301825034808083960e-03
6.001224303141634300e+04 1.043756491553646359e+00 5.272061426408597429e-03
6.001224306622368749e+04 1.031791220604178161e+00 5.255656420285643136e-03
6.001224310103103926e+04 1.031318888195185801e+00 5.272761075958490307e-03
6.001224313583839103e+04 1.023206775504815980e+00 5.208678923871972420e-03
6.001224317064574279e+04 1.029454935520456971e+00 5.267947607480148037e-03
6.001224320545309456e+04 1.036041247066179061e+00 5.297816471684334283e-03
6.001224324026044633e+04 1.031435655279000496e+00 5.299831541554811919e-03
6.001224327506779809e+04 1.028538272437900192e+00 5.217041095797725174e-03
6.001224330987514986e+04 1.028475944751498838e+00 5.247993032803241302e-03
6.001224334468250163e+04 1.030309023510096456e+00 5.228770606585550658e-03
6.001224337948985340e+04 1.016603584857729281e+00 5.183475465763752107e-03
6.001224341429720516e+04 1.030717391576334352e+00 5.324330444676981383e-03
6.001224344910455693e+04 1.016622184336102297e+00 5.214364494551338228e-03
6.001224348391190870e+04 1.017165974417023611e+00 5.193324567831113757e-03
6.001224351871926046e+04 1.016102787537269236e+00 5.204190362840226645e-03
6.001224355352661223e+04 1.015166588982132856e+00 5.172793870571135329e-03
6.001224358833396400e+04 1.020347914555411517e+00 5.184922235931835495e-03
6.001224362314131577e+04 1.002389551464454520e+00 5.069660562961130108e-03
6.001224365794866753e+04 1.011467310579550416e+00 5.113694703674609258e-03
6.001224369275601930e+04 1.003010892999880888e+00 5.067951011910585592e-03
6.001224372756337107e+04 1.016988859615533647e+00 5.188050529118759698e-03
6.001224376237072283e+04 1.021109101138924169e+00 5.204682838923464089e-03
6.001224379717807460e+04 1.008196724705808567e+00 5.078985467839472294e-03
6.001224383198542637e+04 1.005873394393036246e+00 5.104530212325811799e-03
6.001224386679277814e+04 1.006775255225761168e+00 5.107040178569572514e-03
6.001224390160012990e+04 1.007648260941784280e+00 5.151604006958365907e-03
6.001224393640747439e+04 9.958409485598334054e-01 5.099387399466133279e-03
6.001224397121482616e+04 1.010689079809443003e+00 5.185905859089390973e-03
6.001224400602217793e+04 1.010555489701877807e+00 5.235476894203666166e-03
6.001224404082952969e+04 1.001291869924178179e+00 5.114256095653132300e-03
6.001224407563688146e+04 1.004124926166515719e+00 5.109255830974549634e-03
6.001224411044423323e+04 1.004620996754115980e+00 5.148337757373831411e-03
6.001224414525158500e+04 1.004814537200026558e+00 5.174349377181099684e-03
6.001224418005892949e+04 9.954537975997133081e-01 5.109427653203237746e-03
6.001224421486628125e+04 9.905130797563793665e-01 5.067805370851923702e-03
6.001224424967363302e+04 1.002666482136561843e+00 5.146166469169374119e-03
6.001224428448098479e+04 1.010431862752879439e+00 5.146682678985541048e-03
6.001224431928833656e+04 9.910953820309835738e-01 5.169716230327126710e-03
6.001224435409568832e+04 9.887067324941603008e-01 5.152074334942076221e-03
6.001224438890304009e+04 9.787479433747874324e-01 5.017180622772423465e-03
6.001224442371039186e+04 9.876525858185730700e-01 5.044610090757866219e-03
6.001224445851774362e+04 9.954176552668549949e-01 5.117377812629738884e-03
6.001224449332509539e+04 9.929892383572500592e-01 5.115385187454233630e-03
6.001224452813244716e+04 1.009287733321839964e+00 5.132635107523212531e-03
6.001224456293979893e+04 1.008684383425607400e+00 5.207173525097153095e-03
6.001224459774715069e+04 1.001007961440336214e+00 5.197459845132341473e-03
6.001224463255450246e+04 9.933640320537328039e-01 5.154414894657460486e-03
6.001224466736185423e+04 9.941807360334926624e-01 5.107187565542311777e-03
6.001224470216920599e+04 9.931529695619543130e-01 5.030239501174558168e-03
6.001224473697655776e+04 9.980103811103728795e-01 5.085877614962858347e-03
6.001224477178390953e+04 9.972433202704332755e-01 5.073771990783405329e-03
6.001224480659126129e+04 9.992423052707383180e-01 5.153092808899219918e-03
6.001224484139861306e+04 9.955634353961266836e-01 5.120901021490504440e-03
6.001224487620596483e+04 9.929257851696509096e-01 5.139590669034486102e-03
6.001224491101331660e+04 9.960127563461544931e-01 5.063221363975919410e-03
6.001224494582066836e+04 9.878184443932287451e-01 5.013309901198949314e-03
6.001224498062801285e+04 9.925887085611045935e-01 5.036803749448896458e-03
6.001224501543536462e+04 9.978390291040074578e-01 5.094130036056566252e-03
6.001224505024271639e+04 9.930726947303227803e-01 5.115365440730336964e-03
6.001224508505006816e+04 9.887262507902847553e-01 5.094225861826810406e-03
6.001224511985741992e+04 9.975268881737504589e-01 5.162498690010304710e-03
6.001224515466477169e+04 9.957501642677001330e-01 5.054233264408999025e-03
6.001224518947212346e+04 1.002545196601228428e+00 5.131524329428185406e-03
6.001224522427946795e+04 1.015399797627894785e+00 5.213004993308494733e-03
6.001224525908681971e+04 1.007286484646704450e+00 5.227548005871968974e-03
6.001224529389417148e+04 1.011653448786174803e+00 5.175633838987882436e-03
6.001224532870152325e+04 1.002759623054070737e+00 5.110638800494976541e-03
6.001224536350887502e+04 9.967089317436709228e-01 5.118129089920677582e-03
6.001224539831622678e+04 1.002474361952891746e+00 5.147953668885756930e-03
6.001224543312357855e+04 1.003037007830153815e+00 5.168742933816654686e-03
6.001224546793093032e+04 1.010049083197414488e+00 5.149463222376068038e-03
6.001224550273828208e+04 1.002141330445672773e+00 5.100594749488363694e-03
6.001224553754563385e+04 9.956120864338060539e-01 5.042107028155638944e-03
6.001224557235298562e+04 9.977323677312386341e-01 5.103289291309703359e-03
6.001224560716033739e+04 9.954621420684901523e-01 5.028462177570434087e-03
6.001224564196768915e+04 9.970917345045555713e-01 5.027074994083109531e-03
6.001224567677504092e+04 1.000252378870707837e+00 5.170935492027566895e-03
6.001224571158239269e+04 1.001914139712016150e+00 5.172589286651888864e-03
6.001224574638974445e+04 9.981947002212248066e-01 5.184036891980283411e-03
6.001224578119709622e+04 9.942298165936443999e-01 5.178222450149269108e-03
6.001224581600444799e+04 1.005396350557401952e+00 5.308981097159428883e-03
6.001224585081179248e+04 1.011967517200852207e+00 5.255767896079372760e-03
6.001224588561914425e+04 9.987166079668932106e-01 5.231000642474943445e-03
6.001224592042649601e+04 9.976976518567268748e-01 5.144949553645673801e-03
6.001224595523384778e+04 1.013264139678868414e+00 5.234801141134903975e-03
6.001224599004120682e+04 1.012940840076388849e+00 5.212467539783539189e-03
6.001224602484855131e+04 9.980591952294882718e-01 5.109707350897179159e-03
6.001224605965590308e+04 1.008380046379697470e+00 5.121547375692811661e-03
6.001224609446325485e+04 9.975553908611897169e-01 5.079690059398661757e-03
6.001224612927060662e+04 1.005198060701970375e+00 5.173023624926356007e-03
6.001224616407795838e+04 9.953882540038467841e-01 5.101747319547750466e-03
6.001224619888530287e+04 1.011843341203329416e+00 5.199336430604578618e-03
6.001224623369265464e+04 1.006687579821698098e+00 5.124069262452597175e-03
6.001224626850001368e+04 1.007433132515273222e+00 5.219770292460928184e-03
6.001224630330735818e+04 9.961068991628181379e-01 5.104172133675744655e-03
6.001224633811470994e+04 1.001928989190882913e+00 5.088227240936923912e-03
6.001224637292206171e+04 1.000724764301014869e+00 5.080786974316527961e-03
6.001224640772941348e+04 9.902309737163065284e-01 5.038787724754905696e-03
6.001224644253676524e+04 9.865503388725817002e-01 5.023943114244798849e-03
6.001224647734411701e+04 9.861507537047348171e-01 5.058349213998704352e-03
6.001224651215146878e+04 9.939132046719885150e-01 5.108662040428544986e-03
6.001224654695882055e+04 9.991587366078449328e-01 5.155760308697149123e-03
6.001224658176617231e+04 9.971245319876311797e-01 5.106136126382291619e-03
6.001224661657352408e+04 9.836622755510535665e-01 4.986832402639983924e-03
6.001224665138087585e+04 9.873879152012696725e-01 5.036887027837246705e-03
6.001224668618822761e+04 9.845285128950567177e-01 5.008013308755380165e-03
6.001224672099557938e+04 9.867096954305680789e-01 5.026959922127040639e-03
6.001224675580293115e+04 9.865955162164086190e-01 5.058522424099929846e-03
6.001224679061028291e+04 9.844890057949863271e-01 5.072578480172043082e-03
6.001224682541763468e+04 9.885893894135201476e-01 5.045768110234220144e-03
6.001224686022498645e+04 9.895756195727414273e-01 5.181504730236072970e-03
6.001224689503233822e+04 9.871635145684213297e-01 5.088363036992153525e-03
6.001224692983968998e+04 9.848730491435430112e-01 5.157160851173278604e-03
6.001224696464704175e+04 9.774961399727351008e-01 5.063868857995205280e-03
6.001224699945438624e+04 9.790151157691137085e-01 5.081611399317518922e-03
6.001224703426173801e+04 9.756431009132890964e-01 5.061682765270516735e-03
6.001224706906909705e+04 9.748623465225784157e-01 5.033798311003366208e-03
6.001224710387644882e+04 9.747298830164542460e-01 5.143089446621208760e-03
6.001224713868379331e+04 9.748565111200834243e-01 5.209347262507531794e-03
6.001224717349114508e+04 9.661110866942648201e-01 5.148289105951734702e-03
6.001224720829849684e+04 9.719160812788021353e-01 5.186439651649759480e-03
6.001224724310584861e+04 9.533260537173071647e-01 5.037257581009915372e-03
6.001224727791319310e+04 9.627667128199726143e-01 5.101245344153028036e-03
6.001224731272054487e+04 9.638159388707786546e-01 5.128237628754161483e-03
6.001224734752790391e+04 9.674196809059457669e-01 5.016824855599852709e-03
6.001224738233524840e+04 9.572114908081935658e-01 4.911997684039827797e-03
6.001224741714260017e+04 9.610303649955952432e-01 5.028404302416401156e-03
6.001224745194995194e+04 9.526040269429629781e-01 5.191601513825151379e-03
6.001224748675730370e+04 9.646357243432697182e-01 5.095626360658269544e-03
6.001224752156465547e+04 9.500516088818724558e-01 4.967197131888484093e-03
6.001224755637200724e+04 9.677525206983182970e-01 5.092016768064782338e-03
6.001224759117935901e+04 9.623479814418440803e-01 5.068656923004998330e-03
6.001224762598671077e+04 9.686523554985625450e-01 5.098866704716518289e-03
6.001224766079406254e+04 9.631519055542386853e-01 5.090467327776852964e-03
6.001224769560141431e+04 9.666029746216788787e-01 5.105752753816625300e-03
6.001224773040876607e+04 9.614447017619595082e-01 5.029234734852596790e-03
6.001224776521611784e+04 9.539986666461133247e-01 5.024966637077033990e-03
6.001224780002346961e+04 9.579480508512409065e-01 5.020550953516994021e-03
6.001224783483082138e+04 9.662957686658617540e-01 5.035106458869249152e-03
6.001224786963817314e+04 9.578166829935814697e-01 4.972923231163150007e-03
6.001224790444552491e+04 9.567588320184170492e-01 4.971670874452657936e-03
6.001224793925287668e+04 9.560049201780006500e-01 4.934093270047022577e-03
6.001224797406022844e+04 9.375804531821975152e-01 4.893579945672912705e-03
6.001224800886757293e+04 9.516551788238194476e-01 4.930026364690046937e-03
6.001224804367492470e+04 9.486449727683394784e-01 4.919882759351065088e-03
6.001224807848227647e+04 9.502491219443051085e-01 4.926763491768995119e-03
6.001224811328962824e+04 9.484102304970534192e-01 4.987606092398141552e-03
6.001224814809698000e+04 9.514924522936382134e-01 4.952823990803731022e-03
6.001224818290433177e+04 9.570455781627787983e-01 4.908985382427179592e-03
6.001224821771168354e+04 9.527482661493399396e-01 4.868465775681787670e-03
6.001224825251903530e+04 9.533098813725469078e-01 4.865605931764428044e-03
6.001224828732638707e+04 9.438128731982419195e-01 4.850422273096605293e-03
6.001224832213373156e+04 9.556550231473768253e-01 4.897750816870730974e-03
6.001224835694108333e+04 9.608705535000544584e-01 4.939261362210014931e-03
6.001224839174843510e+04 9.610111190303247675e-01 4.971497750635362096e-03
6.001224842655578686e+04 9.620751360507152627e-01 4.988597148411984088e-03
6.001224846136313863e+04 9.534242325512412020e-01 4.912110273887594809e-03
6.001224849617049040e+04 9.474150418470189683e-01 4.837168989916828393e-03
6.001224853097784217e+04 9.512362808957007809e-01 4.924386180818976326e-03
6.001224856578519393e+04 9.603174125397975214e-01 4.932619569853815243e-03
6.001224860059254570e+04 9.547109964124215198e-01 4.927244643703955485e-03
6.001224863539989747e+04 9.592470808252491210e-01 5.013523035241097131e-03
6.001224867020724923e+04 9.598202415003190824e-01 4.917282129245888547e-03
6.001224870501460100e+04 9.594850897503272025e-01 4.924968624889224621e-03
6.001224873982195277e+04 9.489331556576690030e-01 4.864689488948005514e-03
6.001224877462930453e+04 9.516214285124099392e-01 4.874385922763093543e-03
6.001224880943665630e+04 9.604640031949345236e-01 4.954154528933106191e-03
6.001224884424400807e+04 9.583586859228724331e-01 4.892163404465884116e-03
6.001224887905135984e+04 9.584790702083094693e-01 4.894849640897830194e-03
6.001224891385871160e+04 9.574193148254814822e-01 4.900925443691975941e-03
6.001224894866606337e+04 9.503092555984373746e-01 4.854615451263220860e-03
6.001224898347341514e+04 9.527061633342124303e-01 4.846040012823843793e-03
6.001224901828076690e+04 9.505995315094529774e-01 4.853394720404026821e-03
6.001224905308811140e+04 9.452574387449756976e-01 4.815685966822527524e-03
6.001224908789546316e+04 9.601001788128527004e-01 4.872400344844681278e-03
6.001224912270281493e+04 9.661666973039851891e-01 4.948523511165000763e-03
6.001224915751016670e+04 9.598273864458445326e-01 4.914843852616238365e-03
6.001224919231751846e+04 9.591272617731697592e-01 4.944731724164572011e-03
6.001224922712487023e+04 9.691244955813920203e-01 5.000213978572850236e-03
6.001224926193222200e+04 9.601779537652859187e-01 5.022847615604618052e-03
6.001224929673957377e+04 9.629931473856295776e-01 4.927748044158014075e-03
6.001224933154691826e+04 9.708733679988897913e-01 5.000075976719771560e-03
6.001224936635427002e+04 9.736940106602200995e-01 4.993136080010611433e-03
6.001224940116162179e+04 9.818166464928030912e-01 5.023176728768206228e-03
6.001224943596897356e+04 9.786752482514813334e-01 5.077266447527033211e-03
6.001224947077632532e+04 9.751002935115524739e-01 5.015604008506898207e-03
6.001224950558367709e+04 9.678268916126748778e-01 4.951826958174422935e-03
6.001224954039102886e+04 9.694869712088244329e-01 4.980580936376387095e-03
6.001224957519838063e+04 9.629797825660313393e-01 4.946671546226924510e-03
6.001224961000573239e+04 9.879744650609214585e-01 5.066886567412100424e-03
6.001224964481308416e+04 9.889048821810023648e-01 5.084824628614668940e-03
6.001224967962043593e+04 9.939362310829804592e-01 5.109630980138054474e-03
6.001224971442778769e+04 9.842679540391207071e-01 5.119134490274106046e-03
6.001224974923513946e+04 9.880808029278238536e-01 5.149931275516293760e-03
6.001224978404249123e+04 9.786705306426159989e-01 5.152825732294424518e-03
6.001224981884984300e+04 9.784040181137243497e-01 5.081105351787162591e-03
6.001224985365719476e+04 9.923557925857063866e-01 5.105057921325310832e-03
6.001224988846454653e+04 1.001398754845407524e+00 5.278699394325641128e-03
6.001224992327189830e+04 1.001453580337630989e+00 5.239587204326900428e-03
6.001224995807925006e+04 9.948577943129226497e-01 5.119098731722539208e-03
6.001224999288660183e+04 9.904046009130609285e-01 5.105169882658046158e-03
6.001225002769395360e+04 9.882845214478321871e-01 5.146507538347862634e-03
6.001225006250129809e+04 9.955853880505931564e-01 5.177819686848208688e-03
6.001225009730864986e+04 1.006854500851649181e+00 5.171949014507622872e-03
6.001225013211600162e+04 1.001326255307959601e+00 5.158864752514408410e-03
6.001225016692334611e+04 1.022601225922697976e+00 5.246811892713072398e-03
6.001225020173069788e+04 1.001373194648569553e+00 5.127451921195341246e-03
6.001225023653804965e+04 1.003351103843283409e+00 5.084411987817493220e-03
6.001225027134540869e+04 1.001688742280329780e+00 5.128386174821063410e-03
6.001225030615275318e+04 1.005130606467733445e+00 5.201685360706223733e-03
6.001225034096010495e+04 1.021567388240510521e+00 5.176786265016626760e-03
6.001225037576745672e+04 1.014382428385559809e+00 5.173247584714239442e-03
6.001225041057480848e+04 1.033640864182137520e+00 5.227374332594275815e-03
6.001225044538216025e+04 1.004615150666258394e+00 5.124032844296231605e-03
6.001225048018951202e+04 1.013782881860312068e+00 5.218009148896688397e-03
6.001225051499686379e+04 1.012232929557594918e+00 5.196610361896464997e-03
6.001225054980421555e+04 1.002410266328369826e+00 5.075983865891737709e-03
6.001225058461156732e+04 1.021198736525880335e+00 5.185056652196302560e-03
6.001225061941891909e+04 1.026735126777109874e+00 5.278895169764923068e-03
6.001225065422627085e+04 1.029234543443292793e+00 5.237115148283123280e-03
6.001225068903362262e+04 1.026125179709853841e+00 5.287773411516985371e-03
6.001225072384097439e+04 1.004242863329886104e+00 5.054666972526128399e-03
6.001225075864832615e+04 1.006287429315118498e+00 5.145853837862536875e-03
6.001225079345567792e+04 1.007512868195265199e+00 5.079164284821961750e-03
6.001225082826302969e+04 1.000988222500412972e+00 5.139981862772818530e-03
6.001225086307038146e+04 1.011877232518062275e+00 5.174738759428164359e-03
6.001225089787773322e+04 1.006517803278071055e+00 5.205557714403695468e-03
6.001225093268508499e+04 1.016474585272191922e+00 5.196828700970821877e-03
6.001225096749243676e+04 1.010402117934341870e+00 5.155759022167220526e-03
6.001225100229978125e+04 1.005146163500488132e+00 5.137096752887686940e-03
6.001225103710713302e+04 1.017141563064712040e+00 5.142228372159552731e-03
6.001225107191448478e+04 1.023564902156003154e+00 5.148537998796868902e-03
6.001225110672184383e+04 1.023657236859225605e+00 5.163500673568673614e-03
6.001225114152918832e+04 1.014862083590911679e+00 5.155343835950280951e-03
6.001225117633654008e+04 1.008768632204591675e+00 5.123952216317322755e-03
6.001225121114388457e+04 1.010575378272746461e+00 5.116105174899395445e-03
6.001225124595123634e+04 9.971826033449489035e-01 5.079965131974543795e-03
6.001225128075858811e+04 1.005706032958257445e+00 5.123119691725395476e-03
6.001225131556593988e+04 9.946324781233299994e-01 5.056371564137030102e-03
6.001225135037329164e+04 1.005043988941211941e+00 5.104433285352549983e-03
6.001225138518064341e+04 1.004031411978383304e+00 5.114172128453091208e-03
6.001225141998799518e+04 1.004559209600082381e+00 5.114574183769981207e-03
6.001225145479534694e+04 1.008515550298102026e+00 5.122118216122869758e-03
6.001225148960269871e+04 1.005897868223065261e+00 5.168288742230538364e-03
6.001225152441005048e+04 9.971400602749883602e-01 5.047047743859787820e-03
6.001225155921740225e+04 1.007958442519434561e+00 5.115255630850078748e-03
6.001225159402475401e+04 9.971931181085045282e-01 5.126550348998645638e-03
6.001225162883210578e+04 1.004210401214523651e+00 5.145793600979131112e-03
6.001225166363945755e+04 9.969635174445561354e-01 5.094916277183541425e-03
6.001225169844680931e+04 9.836893006867457601e-01 4.997748763276414936e-03
6.001225173325416108e+04 9.821037854710052972e-01 4.969826153559143804e-03
6.001225176806151285e+04 9.738546058100496783e-01 4.943146359074493922e-03
6.001225180286886462e+04 9.834059194757782674e-01 4.990864951561374205e-03
6.001225183767621638e+04 9.939715193826105244e-01 5.057961829147904556e-03
6.001225187248356815e+04 9.942317137800117388e-01 5.060022451264527439e-03
6.001225190729091992e+04 9.825288682680722863e-01 4.961437274362139743e-03
6.001225194209827168e+04 9.816890014100843054e-01 4.973866215413486926e-03
6.001225197690562345e+04 9.850474350331136497e-01 4.975735616446223288e-03
6.001225201171297522e+04 9.853035760594842651e-01 5.010154238519594870e-03
6.001225204652031971e+04 9.813377850768364441e-01 4.957370211735157191e-03
6.001225208132767148e+04 9.847692501301723578e-01 4.999341196365993806e-03
6.001225211613502324e+04 9.883339102865205117e-01 4.998417486025762829e-03
6.001225215094237501e+04 9.882218270327350895e-01 5.008725223537243733e-03
6.001225218574972678e+04 9.869613240295376233e-01 5.002660858673709313e-03
6.001225222055707854e+04 9.887512645694570557e-01 5.041127579313094305e-03
6.001225225536443031e+04 9.842039905365775887e-01 5.007922245670691844e-03
6.001225229017177480e+04 9.835793184768004682e-01 4.975355118644210657e-03
6.001225232497912657e+04 9.847324989010506346e-01 4.995616002362194240e-03
6.001225235978647834e+04 9.998191084326558675e-01 5.080683192539515482e-03
6.001225239459383010e+04 9.950555520249829700e-01 5.109171308788025556e-03
6.001225242940118187e+04 9.780865949283663596e-01 5.000364984348368638e-03
6.001225246420853364e+04 9.749809610265708359e-01 4.965172563271577286e-03
6.001225249901588541e+04 9.800550314389208095e-01 4.970164248293465654e-03
6.001225253382323717e+04 9.785456773956346943e-01 4.950848719336217209e-03
6.001225256863058894e+04 9.824199291496551467e-01 4.992418548459708408e-03
6.001225260343794071e+04 9.945630993001268738e-01 5.033657055446594773e-03
6.001225263824529247e+04 9.919430075447653872e-01 5.052021506977950362e-03
6.001225267305264424e+04 9.834637095115059680e-01 4.998213882246842904e-03
6.001225270785999601e+04 9.891372982985361384e-01 5.041982420621354995e-03
6.001225274266734777e+04 9.805201850641601657e-01 4.986343721005090553e-03
6.001225277747469954e+04 9.928557801900531610e-01 5.001086528889945801e-03
6.001225281228205131e+04 9.879390373665880576e-01 5.018823235228000654e-03
6.001225284708940308e+04 9.879167488806515074e-01 5.032935957636152334e-03
6.001225288189675484e+04 9.869538629408585173e-01 5.013330794294227483e-03
6.001225291670410661e+04 9.817616039417490503e-01 4.978165656209722519e-03
6.001225295151145838e+04 9.709956577670643130e-01 4.881372222139949806e-03
6.001225298631880287e+04 9.806936426695912479e-01 5.019239537481590477e-03
6.001225302112615464e+04 9.783676889845837055e-01 4.985591053474886999e-03
6.001225305593350640e+04 9.768984528076838370e-01 5.039272377526660129e-03
6.001225309074085817e+04 9.868146268412270050e-01 5.035603312440813280e-03
6.001225312554820994e+04 9.939552853957216438e-01 5.080064684898289579e-03
6.001225316035556170e+04 9.946921149171528143e-01 5.094874392427571445e-03
6.001225319516291347e+04 9.871597565015340914e-01 5.060299748597604785e-03
6.001225322997026524e+04 9.834104234373701736e-01 5.068683471507749554e-03
6.001225326477760973e+04 9.778278691647731558e-01 5.007311062598857922e-03
6.001225329958496150e+04 9.885138387697385287e-01 5.044297671505635489e-03
6.001225333439231326e+04 9.889864696802185273e-01 5.102817754581626293e-03
6.001225336919966503e+04 9.889755198165802730e-01 4.997954562616396812e-03
6.001225340400701680e+04 9.965783119896192144e-01 5.153362856186168711e-03
6.001225343881436856e+04 1.000712892320696934e+00 5.261689289696446468e-03
6.001225347362172033e+04 9.950261677903865509e-01 5.089043863706360464e-03
6.001225350842907210e+04 9.859042090030285532e-01 5.047699662569487232e-03
6.001225354323642387e+04 9.815330253378975467e-01 5.020424424050764015e-03
6.001225357804377563e+04 1.003739447276419172e+00 5.259584986172879777e-03
6.001225361285112740e+04 1.012426404207242614e+00 5.219377136478630351e-03
6.001225364765847917e+04 9.977249942233301638e-01 5.104170508358689233e-03
6.001225368246583093e+04 1.010365077546909074e+00 5.210558232842713543e-03
6.001225371727318270e+04 9.996892611608109158e-01 5.189155519335446158e-03
6.001225375208053447e+04 1.005150034404693971e+00 5.352658825399599085e-03
6.001318401538648322e+04 9.894582783842912344e-01 1.375548605279352556e-02
6.001318403671917622e+04 1.009345795039712890e+00 3.822048533484402252e-03
6.001318407151495921e+04 1.002376778252742184e+00 3.858425651213353604e-03
6.001318410631073493e+04 1.006059070958299717e+00 3.640545969259760366e-03
6.001318414110651065e+04 1.004068870915643785e+00 3.615128925254786855e-03
6.001318417590228637e+04 1.002163190956022909e+00 3.665574995413331625e-03
6.001318421069806209e+04 1.004658142027259560e+00 3.794748701019827822e-03
6.001318424549384508e+04 9.977905173540011496e-01 3.658509494483765459e-03
6.001318428028962080e+04 9.928743133848668689e-01 3.600898614493797372e-03
6.001318431508539652e+04 9.963741721782923833e-01 3.560109483719435270e-03
6.001318434988117224e+04 1.000789134881860720e+00 3.572297965757064049e-03
6.001318438467694796e+04 9.959178227136757933e-01 3.541594194551677625e-03
6.001318441947273095e+04 9.899447157564000843e-01 3.531920907856549077e-03
6.001318445426850667e+04 9.866774241649722832e-01 3.672879728535779435e-03
6.001318448906428239e+04 9.919284668348550271e-01 3.747609968856375606e-03
6.001318452386005811e+04 9.866152289919754015e-01 3.636098170518420065e-03
6.001318455865583383e+04 9.997719410599250622e-01 3.586539512673271590e-03
6.001318459345161682e+04 9.924741658470497274e-01 3.615055710837204034e-03
6.001318462824739254e+04 9.958148107954704065e-01 3.622847707074855483e-03
6.001318466304316826e+04 9.965975152020849492e-01 3.868851888317062677e-03
6.001318469783894398e+04 1.003459912634600437e+00 3.794468653587422524e-03
6.001318473263471969e+04 9.969111965977821566e-01 3.630642411352289801e-03
6.001318476743050269e+04 9.948650285625147971e-01 3.700228966696123608e-03
6.001318480222627841e+04 9.961697281277570593e-01 3.738544874348441200e-03
6.001318483702205413e+04 9.953066984745576606e-01 3.679466538045112964e-03
6.001318487181782984e+04 9.907758898904560629e-01 3.658645133888543347e-03
6.001318490661360556e+04 9.949726683507201797e-01 3.770019623222602752e-03
6.001318494140938856e+04 9.968248380916571172e-01 3.805208421543298993e-03
6.001318497620516428e+04 9.893059971606251723e-01 3.782827251888513410e-03
6.001318501100093999e+04 9.925405287031658919e-01 3.804479773009497058e-03
6.001318504579671571e+04 9.798872958720448167e-01 3.721827400615467050e-03
6.001318508059249143e+04 9.859853337363049253e-01 3.683340205267336340e-03
6.001318511538827443e+04 9.951855063586787509e-01 3.667627079656174145e-03
6.001318515018405014e+04 9.896808827862098035e-01 3.729668719688533380e-03
6.001318518497982586e+04 9.995125692747515167e-01 3.647719252299032149e-03
6.001318521977560886e+04 9.911643799728301341e-01 3.681718964355132264e-03
6.001318525457138458e+04 9.938466203284881395e-01 3.670466021805458313e-03
6.001318528936716029e+04 9.972841185994471003e-01 3.627810126559318556e-03
6.001318532416293601e+04 1.004699489957666225e+00 3.757608603139758578e-03
6.001318535895871173e+04 1.016057446089785765e+00 3.656361872553190624e-03
6.001318539375449473e+04 1.010945603371667278e+00 3.616797554966908520e-03
6.001318542855027044e+04 1.004388313273493427e+00 3.604603363068320694e-03
6.001318546334604616e+04 1.004526495832652300e+00 3.636814226047358715e-03
6.001318549814182188e+04 1.001474283654884001e+00 3.572101732697533123e-03
6.001318553293759760e+04 9.907704465161336627e-01 3.579690524978834231e-03
6.001318556773338059e+04 1.010072432157761213e+00 3.651650159648073615e-03
6.001318560252915631e+04 1.008014667487467264e+00 3.756087003471163428e-03
6.001318563732493203e+04 1.015050686756182374e+00 3.667514862326634768e-03
6.001318567212070775e+04 1.012863157981567008e+00 3.769825320749805274e-03
6.001318570691648347e+04 1.009743017252653363e+00 3.960974593545480912e-03
6.001318574171226646e+04 1.004273977376624050e+00 4.049876431481910961e-03
6.001318577650804218e+04 9.959733290967721642e-01 3.670514086846260373e-03
6.001318581130381790e+04 1.004159109056058430e+00 3.541433521015323414e-03
6.001318584609959362e+04 9.984985950113494102e-01 3.523805245279815635e-03
6.001318588089536934e+04 1.006102059258285886e+00 3.574233976068334675e-03
6.001318591569115233e+04 1.000665083984881409e+00 3.632608188526955176e-03
6.001318595048692805e+04 1.005316159633974138e+00 3.547530771893508007e-03
6.001318598528270377e+04 1.002506043029980143e+00 3.551415334020382140e-03
6.001318602007847949e+04 9.990203645999496951e-01 3.584561630039117663e-03
6.001318605487425521e+04 1.000273928676908675e+00 3.579128657440351288e-03
6.001318608967003820e+04 1.002906527810487614e+00 3.573400739274822796e-03
6.001318612446581392e+04 1.016866864745457066e+00 3.646796372945887172e-03
6.001318615926158964e+04 1.026547437303469978e+00 3.657062997819953386e-03
6.001318619405737263e+04 1.013533201198393963e+00 3.597223793640804638e-03
6.001318622885314835e+04 1.012703986897914188e+00 3.587964833175190209e-03
6.001318626364892407e+04 1.015988225341853068e+00 3.600301200844356966e-03
6.001318629844469979e+04 1.018830701032842789e+00 3.512031348374085749e-03
6.001318633324047551e+04 1.020344553433092383e+00 3.601566351854782345e-03
6.001318636803625850e+04 1.036086133589064318e+00 3.599746090240205955e-03
6.001318640283203422e+04 1.032713640385944043e+00 3.625423816998742978e-03
6.001318643762780994e+04 1.031093259620492475e+00 3.592113123655622277e-03
6.001318647242358566e+04 1.030979763897666546e+00 3.634836263385546242e-03
6.001318650721936137e+04 1.034194461253487241e+00 3.645335639086949575e-03
6.001318654201514437e+04 1.035079037895675791e+00 3.618719606181344979e-03
6.001318657681092009e+04 1.044978637427458112e+00 3.669708674865343554e-03
6.001318661160669581e+04 1.046387829431681959e+00 3.649377471212707398e-03
6.001318664640247152e+04 1.051137732209921127e+00 3.667388772671756596e-03
6.001318668119824724e+04 1.048032492769223056e+00 3.658530766877081918e-03
6.001318671599403024e+04 1.040947851858834428e+00 3.725053441907968856e-03
6.001318675078980596e+04 1.035496690307409207e+00 3.639450060581037819e-03
6.001318678558558167e+04 1.037214804240532029e+00 3.637463302489070752e-03
6.001318682038135739e+04 1.042305362791152046e+00 3.680757547132034336e-03
6.001318685517713311e+04 1.056398069662248362e+00 3.775058962660553675e-03
6.001318688997291611e+04 1.036707527727273037e+00 3.722561806468607706e-03
6.001318692476869182e+04 1.030857267659601728e+00 3.672352662860661147e-03
6.001318695956446754e+04 1.028130785532058278e+00 3.649876792777969389e-03
6.001318699436024326e+04 1.029365903673339133e+00 3.655971362748516602e-03
6.001318702915601898e+04 1.024916603877635390e+00 3.656093053183182701e-03
6.001318706395179470e+04 1.020285967610854883e+00 3.616093750278441283e-03
6.001318709874757042e+04 1.041004973800803146e+00 3.660009861255555681e-03
6.001318713354335341e+04 1.042020982897024384e+00 3.666322979633344567e-03
6.001318716833912913e+04 1.042293704643252772e+00 3.678383721810743034e-03
6.001318720313490485e+04 1.032063284807443138e+00 3.669083704306793075e-03
6.001318723793068784e+04 1.026521663159107201e+00 3.651970751820113586e-03
6.001318727272646356e+04 1.030245946277215552e+00 3.696603714053801892e-03
6.001318730752223928e+04 1.023969831192000912e+00 3.588107515794712599e-03
6.001318734231801500e+04 1.032658192694935639e+00 3.597525092414271403e-03
6.001318737711379072e+04 1.043485819343357823e+00 3.664787708032831662e-03
6.001318741190957371e+04 1.036543430097997653e+00 3.644549250798948849e-03
6.001318744670534943e+04 1.030600271200291962e+00 3.631860015685445340e-03
6.001318748150112515e+04 1.030556728846714121e+00 3.591106314351238341e-03
6.001318751629690087e+04 1.024938532885420361e+00 3.602008111637613075e-03
6.001318755109267659e+04 1.022214068078839855e+00 3.599280303223189453e-03
6.001318758588845958e+04 1.024741459199490112e+00 3.618170860179408584e-03
6.001318762068423530e+04 1.032818399737560844e+00 3.643920521054187355e-03
6.001318765548001102e+04 1.027181729021944934e+00 3.709247619858097728e-03
6.001318769027579401e+04 1.038227372659265901e+00 3.664568734848892232e-03
6.001318772507156973e+04 1.030744574952731973e+00 3.674827359178546582e-03
6.001318775986734545e+04 1.019846027672009381e+00 3.590523492801618068e-03
6.001318779466312117e+04 1.028888224617583225e+00 3.617631914966103375e-03
6.001318782945889689e+04 1.023979334409153896e+00 3.616826199323970592e-03
6.001318786425467988e+04 1.030360138018276972e+00 3.686051912580117461e-03
6.001318789905045560e+04 1.021296298729522212e+00 3.643798650318160609e-03
6.001318793384623132e+04 1.023756829150201719e+00 3.707193131020906050e-03
6.001318796864200704e+04 1.017127341214676406e+00 3.654184061232193352e-03
6.001318800343778275e+04 1.017183159928403802e+00 3.628379876440362278e-03
6.001318803823356575e+04 1.023187958499426120e+00 3.638602269552050281e-03
6.001318807302934147e+04 1.029310327991580509e+00 3.702278193378977147e-03
6.001318810782511719e+04 1.026461789395249458e+00 3.643936808033655141e-03
6.001318814262089290e+04 1.026336078799336082e+00 3.649437571533896765e-03
6.001318817741666862e+04 1.023650008836047176e+00 3.645084538365630112e-03
6.001318821221245162e+04 1.020316379117943484e+00 3.615249923793560378e-03
6.001318824700822734e+04 1.025362598655719548e+00 3.641000062296400382e-03
6.001318828180400305e+04 1.014836496590541870e+00 3.603083767382579770e-03
6.001318831659977877e+04 1.023405357084838707e+00 3.643836018179920800e-03
6.001318835139555449e+04 1.020014925244546955e+00 3.637114591093553763e-03
6.001318838619133749e+04 1.013903639851744254e+00 3.638691301319169156e-03
6.001318842098711320e+04 1.013513187476858146e+00 3.677821064523234800e-03
6.001318845578288892e+04 1.008454497384571935e+00 3.673296420719994806e-03
6.001318849057866464e+04 1.011117951292164197e+00 3.704937868867900965e-03
6.001318852537444036e+04 1.010918863157494796e+00 3.703717652156058790e-03
6.001318856017022335e+04 1.009486709285646766e+00 3.703951679202834631e-03
6.001318859496599907e+04 1.003261616518476229e+00 3.682643319361954184e-03
6.001318862976177479e+04 1.006493787542322105e+00 3.640243324319658406e-03
6.001318866455755779e+04 1.013025827750927199e+00 3.633102727880795167e-03
6.001318869935333350e+04 1.002529462187697229e+00 3.649955810306972429e-03
6.001318873414910922e+04 9.951846976139626655e-01 3.623911870360258750e-03
6.001318876894488494e+04 9.940346703258144956e-01 3.623145531308464597e-03
6.001318880374066066e+04 9.990768165525848454e-01 3.635545466660855367e-03
6.001318883853644365e+04 1.009518362007521208e+00 3.649753433146022460e-03
6.001318887333221937e+04 1.013440172244018500e+00 3.680696946751546746e-03
6.001318890812799509e+04 9.988393563600613811e-01 3.665675275056170298e-03
6.001318894292377081e+04 1.004000836370583905e+00 3.724184855445638112e-03
6.001318897771954653e+04 1.005521672315756954e+00 3.762726336121267629e-03
6.001318901251532952e+04 9.988764582645711654e-01 3.748609640428001398e-03
6.001318904731110524e+04 9.952300159071645336e-01 3.647885196100888582e-03
6.001318908210688096e+04 9.896776593871959848e-01 3.554969030833072044e-03
6.001318911690265668e+04 9.950857217029729362e-01 3.607968654237532231e-03
6.001318915169843240e+04 9.938148482576261156e-01 3.640056941581126023e-03
6.001318918649421539e+04 1.001948897273606365e+00 3.636351094139094429e-03
6.001318922128999111e+04 1.001794593794583133e+00 3.703117811528185924e-03
6.001318925608576683e+04 9.846761137011887932e-01 3.554620311967092872e-03
6.001318929088154255e+04 9.866718148533807353e-01 3.616729071281484572e-03
6.001318932567731827e+04 9.964434938555037924e-01 3.723629304296263536e-03
6.001318936047309398e+04 9.940683870310741410e-01 3.663554959314570345e-03
6.001318939526886970e+04 9.923314454140483853e-01 3.633682871233470408e-03
6.001318943006465270e+04 1.002299856821821322e+00 3.680683086715478679e-03
6.001318946486042842e+04 1.001381539691927003e+00 3.686816374872764653e-03
6.001318949965620413e+04 1.000832392457863040e+00 3.686801014399396573e-03
6.001318953445198713e+04 1.000240035822520968e+00 3.620669507644959893e-03
6.001318956924776285e+04 9.916299633471659103e-01 3.614996958701200119e-03
6.001318960404353857e+04 9.937204295297703549e-01 3.589714878849709946e-03
6.001318963883931428e+04 9.943600231790078459e-01 3.596200309678764320e-03
6.001318967363509000e+04 9.919755602952051721e-01 3.582640944619344767e-03
6.001318970843087300e+04 9.966953331250558712e-01 3.556708214253858583e-03
6.001318974322664872e+04 1.005527483006830147e+00 3.672721150735791789e-03
6.001318977802242443e+04 9.980657543267884568e-01 3.586529255298310029e-03
6.001318981281820743e+04 1.002598750167686958e+00 3.641030108508658183e-03
6.001318984761398315e+04 9.953822953169608745e-01 3.604155906679497486e-03
6.001318988240975887e+04 1.004640888447566383e+00 3.628639307226059173e-03
6.001318991720553458e+04 1.001542057110661466e+00 3.621072811757618075e-03
6.001318995200131030e+04 1.015429141091938492e+00 3.650475782021005058e-03
6.001318998679709330e+04 1.009194267968327674e+00 3.616238024972022198e-03
6.001319002159286902e+04 1.003469630325803719e+00 3.619454073402797976e-03
6.001319005638864473e+04 9.951299926125346529e-01 3.614432323587324358e-03
6.001319009118442045e+04 1.007917277753483498e+00 3.653474801072841179e-03
6.001319012598019617e+04 1.011722468829977073e+00 3.623485358928474689e-03
6.001319016077597917e+04 1.006724093700831046e+00 3.643196722818732840e-03
6.001319019557175488e+04 1.003275117367433911e+00 3.618579414187776764e-03
6.001319023036753060e+04 1.005801785818021710e+00 3.586888093176045754e-03
6.001319026516330632e+04 1.009839335192080023e+00 3.578887277840389364e-03
6.001319029995908204e+04 1.001032552398628317e+00 3.574102567003301090e-03
6.001319033475486503e+04 1.004617532569902272e+00 3.591200571158439676e-03
6.001319036955064075e+04 1.001841170330944886e+00 3.568144077415878052e-03
6.001319040434641647e+04 1.003003765630257949e+00 3.576452989687451279e-03
6.001319043914219219e+04 1.009541990037123416e+00 3.544436067841302655e-03
6.001319047393796791e+04 9.968281739753076520e-01 3.508957987978461243e-03
6.001319050873375090e+04 1.009485940859494946e+00 3.589795072213213933e-03
6.001319054352952662e+04 1.002546032763054207e+00 3.592594536488756801e-03
6.001319057832530234e+04 1.007490982928950674e+00 3.656440444473445413e-03
6.001319061312108533e+04 1.005304031170373147e+00 3.677753981514769819e-03
6.001319064791686105e+04 1.008868756105899100e+00 3.667199797998098483e-03
6.001319068271263677e+04 1.011910360726681501e+00 3.686424288515985186e-03
6.001319071750841249e+04 1.016744757094148799e+00 3.707059921884925998e-03
6.001319075230418821e+04 1.004862267642441909e+00 3.675786330573964367e-03
6.001319078709997120e+04 1.010477237040431575e+00 3.748585892726364211e-03
6.001319082189574692e+04 1.011458771870624718e+00 3.664937963780713279e-03
6.001319085669152264e+04 1.016294167403340998e+00 3.645140410478936704e-03
6.001319089148729836e+04 1.014831308522831543e+00 3.649399719340242973e-03
6.001319092628307408e+04 1.017475673227099309e+00 3.589268484018316805e-03
6.001319096107885707e+04 1.020105498788599574e+00 3.599243004516968197e-03
6.001319099587463279e+04 1.011042913103259888e+00 3.559769547263822321e-03
6.001319103067040851e+04 1.016305576002356492e+00 3.618432263222254742e-03
6.001319106546618423e+04 1.010546266155329276e+00 3.633590981354340582e-03
6.001319110026195995e+04 1.009089336670687453e+00 3.674418794768695776e-03
6.001319113505774294e+04 1.007847143283735036e+00 3.650835011419410400e-03
6.001319116985351866e+04 1.006855898240091474e+00 3.631985673477511507e-03
6.001319120464929438e+04 1.012234863321896938e+00 3.663145636040717520e-03
6.001319123944507737e+04 1.005703611970601985e+00 3.625753179384490991e-03
6.001319127424085309e+04 1.001385739819917964e+00 3.540941135857549743e-03
6.001319130903662881e+04 1.004276734844949948e+00 3.577905760941954127e-03
6.001319134383240453e+04 9.927144338522925215e-01 3.560798195501824800e-03
6.001319137862818025e+04 9.951494052385198019e-01 3.661037345591358280e-03
6.001319141342395596e+04 9.893265362577634559e-01 3.538561316753598140e-03
6.001319144821973168e+04 9.960091551422330935e-01 3.574871456274688469e-03
6.001319148301551468e+04 9.939035610313041724e-01 3.599215686643116290e-03
6.001319151781129040e+04 9.987300223547612710e-01 3.598948459968582137e-03
6.001319155260706611e+04 9.911357406169812867e-01 3.547893497129334106e-03
6.001319158740284183e+04 9.915686342190114244e-01 3.504740369393567496e-03
6.001319162219861755e+04 9.861800144757679742e-01 3.525788137029024598e-03
6.001319165699440055e+04 9.848906859300901040e-01 3.532511347764772606e-03
6.001319169179017626e+04 9.886677198858890847e-01 3.535956681260655782e-03
6.001319172658595198e+04 9.927405976355034856e-01 3.516623162230362795e-03
6.001319176138172770e+04 9.807087794609098408e-01 3.467786766826163811e-03
6.001319179617750342e+04 9.820534373529331562e-01 3.523327658518071812e-03
6.001319183097328641e+04 9.885713580385360189e-01 3.537407834893308792e-03
6.001319186576906213e+04 9.886322759627866885e-01 3.510989414728210058e-03
6.001319190056483785e+04 9.886904598585224413e-01 3.544653520553670088e-03
6.001319193536062085e+04 9.917159262853613155e-01 3.510857387821544450e-03
6.001319197015639656e+04 9.902320279522341950e-01 3.513828937123422355e-03
6.001319200495217228e+04 9.970962962659833950e-01 3.565411197681607296e-03
6.001319203974794800e+04 9.970261239735220826e-01 3.543438574067598462e-03
6.001319207454372372e+04 9.926290114307787515e-01 3.531829600158205035e-03
6.001319210933950671e+04 9.868720340336160080e-01 3.529698232802423122e-03
6.001319214413528243e+04 9.840297798083684766e-01 3.505176241419610469e-03
6.001319217893105815e+04 9.856552335473783844e-01 3.572438505988585061e-03
6.001319221372684115e+04 9.854207746905658816e-01 3.527889795587978942e-03
6.001319224852261686e+04 9.799372665129104654e-01 3.516609118457658147e-03
6.001319228331839258e+04 9.768605855863707887e-01 3.552843048517845964e-03
6.001319231811416830e+04 9.793270516768445288e-01 3.576399390641260730e-03
6.001319235290994402e+04 9.789910850871015313e-01 3.517757760502885755e-03
6.001319238770572701e+04 9.747086109675962007e-01 3.536722517636346069e-03
6.001319242250150273e+04 9.764489491910419705e-01 3.520235366504782717e-03
6.001319245729727845e+04 9.793221364135162865e-01 3.536633416119916266e-03
6.001319249209305417e+04 9.786076874511736579e-01 3.521481081439000859e-03
6.001319252688882989e+04 9.800849579333558159e-01 3.518296877008986884e-03
6.001319256168461288e+04 9.807180218279563100e-01 3.512951693837013285e-03
6.001319259648038860e+04 9.780624002687060559e-01 3.571845789899735172e-03
6.001319263127616432e+04 9.764731768572234571e-01 3.581488348907946231e-03
6.001319266607194004e+04 9.775742501968720521e-01 3.520696271792426914e-03
6.001319270086771576e+04 9.762224573650342130e-01 3.537590804066926501e-03
6.001319273566349875e+04 9.781107904333223857e-01 3.559549897730938592e-03
6.001319277045927447e+04 9.811174081753599729e-01 3.582645999365960399e-03
6.001319280525505019e+04 9.775672473713278299e-01 3.544447973451653969e-03
6.001319284005083318e+04 9.737425791655293095e-01 3.542082964901405954e-03
6.001319287484660890e+04 9.674914446943158053e-01 3.501666182246023027e-03
6.001319290964238462e+04 9.674378699518049185e-01 3.564488163226308109e-03
6.001319294443816034e+04 9.678213776319870565e-01 3.503838782989418532e-03
6.001319297923393606e+04 9.717319192319237020e-01 3.516992791213461537e-03
6.001319301402971905e+04 9.674214823631674953e-01 3.539010943196703885e-03
6.001319304882549477e+04 9.726332457026245493e-01 3.569119773059729016e-03
6.001319308362127049e+04 9.641175016292102828e-01 3.519579900752376877e-03
6.001319311841705348e+04 9.597725605911583413e-01 3.449740639280887526e-03
6.001319315321282920e+04 9.622865761741191681e-01 3.501386390374303190e-03
6.001319318800860492e+04 9.651332711029952938e-01 3.494409131021107128e-03
6.001319322280438064e+04 9.690098567705837107e-01 3.530285261166868707e-03
6.001319325760015636e+04 9.616876325465378850e-01 3.503862733271487315e-03
6.001319329239593208e+04 9.657503422312487817e-01 3.503973486314344334e-03
6.001319332719170779e+04 9.658540096257848262e-01 3.515560041923701529e-03
6.001319336198749079e+04 9.678819415557586847e-01 3.493968553424303854e-03
6.001319339678326651e+04 9.663110400636416575e-01 3.490182099364389206e-03
6.001319343157904223e+04 9.671583827120282528e-01 3.543882028742365194e-03
6.001319346637481794e+04 9.655820701037828302e-01 3.528234604848744758e-03
6.001319350117059366e+04 9.715706835637156757e-01 3.529103809821687587e-03
6.001319353596637666e+04 9.660372307682006943e-01 3.530358632864432234e-03
6.001319357076215238e+04 9.676984769459284763e-01 3.559781431071095195e-03
6.001319360555792809e+04 9.641230478734998943e-01 3.513049885735028584e-03
6.001319364035370381e+04 9.612749575420491688e-01 3.535495483880762325e-03
6.001319367514947953e+04 9.634320051284872566e-01 3.533786057476803830e-03
6.001319370994526253e+04 9.756579182136834172e-01 3.555429887032840984e-03
6.001319374474103824e+04 9.750173672390282098e-01 3.502105224444562043e-03
6.001319377953681396e+04 9.656697382062990886e-01 3.464174538834650929e-03
6.001319381433258968e+04 9.724394012502119988e-01 3.494849270005435504e-03
6.001319384912836540e+04 9.654020839792858411e-01 3.483712431074224847e-03
6.001319388392414839e+04 9.691732067555574037e-01 3.536915775646173009e-03
6.001319391871992411e+04 9.642974631660817808e-01 3.540762484920137280e-03
6.001319395351569983e+04 9.704075975966810486e-01 3.455018772850472659e-03
6.001319398831148283e+04 9.738162167465270747e-01 3.469221526471866733e-03
6.001319402310725854e+04 9.685808273604087359e-01 3.460649070863926809e-03
6.001319405790303426e+04 9.668371059419307301e-01 3.504657876693740171e-03
6.001319409269880998e+04 9.729698869449006082e-01 3.462266971279195395e-03
6.001319412749458570e+04 9.716711280964126507e-01 3.491782704104383871e-03
6.001319416229036869e+04 9.744957427763419888e-01 3.492241826636536661e-03
6.001319419708614441e+04 9.627684960178343188e-01 3.532853084188062199e-03
6.001319423188192013e+04 9.755038814744275699e-01 3.480755280681415483e-03
6.001319426667769585e+04 9.838939611084279724e-01 3.532899387840320992e-03
6.001319430147347157e+04 9.861680288376912795e-01 3.547809967995390300e-03
6.001319433626925456e+04 9.809167614874434449e-01 3.514909837674965072e-03
6.001319437106503028e+04 9.899442407206063832e-01 3.550015841140292949e-03
6.001319440586080600e+04 9.812470297710637057e-01 3.468063223770775742e-03
6.001319444065658172e+04 9.881203063578110068e-01 3.498912594785948214e-03
6.001319447545235744e+04 9.939394009569186839e-01 3.564345123190857268e-03
6.001319451024814043e+04 9.957211137222125030e-01 3.529921507432670202e-03
6.001319454504391615e+04 9.996944832345209253e-01 3.549664693352925539e-03
6.001319457983969187e+04 9.960640992975487995e-01 3.534018721703062645e-03
6.001319461463547486e+04 9.921396653497518425e-01 3.532305580736559009e-03
6.001319464943125058e+04 9.861732876439145423e-01 3.564056074757485700e-03
6.001319468422702630e+04 9.901829083379671825e-01 3.493392971354982671e-03
6.001319471902280202e+04 9.896618478612776437e-01 3.528049600973361469e-03
6.001319475381857774e+04 1.005079749999207017e+00 3.555128899689382737e-03
6.001319478861436073e+04 1.009913510338273479e+00 3.544351401862949006e-03
6.001319482341013645e+04 1.006781915805310401e+00 3.544297283738922187e-03
6.001319485820591217e+04 1.004494578118577675e+00 3.574502061832563176e-03
6.001319489300168789e+04 9.956271542501875516e-01 3.534040681888205634e-03
6.001319492779746361e+04 1.000503085390470615e+00 3.514441892916370710e-03
6.001319496259324660e+04 9.896588692887522409e-01 3.520108586691805038e-03
6.001319499738902232e+04 9.959058838942288494e-01 3.585509742025050090e-03
6.001319503218479804e+04 9.995693239224419102e-01 3.549910227620656136e-03
6.001319506698058103e+04 9.990624674208750111e-01 3.534300342172281596e-03
6.001319510177635675e+04 1.003773475508988433e+00 3.512138581195680277e-03
6.001319513657213247e+04 1.000140303959197841e+00 3.568722489077166653e-03
6.001319517136790819e+04 1.002845556999781618e+00 3.576652775496262735e-03
6.001319520616368391e+04 9.996441460178572269e-01 3.573191581813356908e-03
6.001319524095946690e+04 1.009460558315815160e+00 3.551802989743963607e-03
6.001319527575524262e+04 1.009466405147402268e+00 3.603656380840678224e-03
6.001319531055101834e+04 1.013459060998195271e+00 3.592399512964489488e-03
6.001319534534679406e+04 9.963231404764508747e-01 3.590386636271995693e-03
6.001319538014256977e+04 1.010377701744721524e+00 3.582182754616917292e-03
6.001319541493835277e+04 1.003373847120537343e+00 3.571128946240497218e-03
6.001319544973412849e+04 1.015762768034360164e+00 3.614799927288913327e-03
6.001319548452990421e+04 1.010765039041594981e+00 3.616936834419562808e-03
6.001319551932567992e+04 1.018703234368223187e+00 3.606445648293090007e-03
6.001319555412145564e+04 1.026844293082408877e+00 3.638082111867609741e-03
6.001319558891723864e+04 1.017486311414918632e+00 3.599132680669938928e-03
6.001319562371301436e+04 1.015841890803338421e+00 3.613549539266577761e-03
6.001319565850879007e+04 1.006843858891495191e+00 3.554530740110368580e-03
6.001319569330456579e+04 1.005308674714083361e+00 3.553485401092253051e-03
6.001319572810034151e+04 1.003437653872680579e+00 3.603508462387600489e-03
6.001319576289612451e+04 1.005218142331829601e+00 3.635000443722400613e-03
6.001319579769190022e+04 1.013157122967926815e+00 3.675533912910791158e-03
6.001319583248767594e+04 9.989503691781396189e-01 3.667705530629753515e-03
6.001319586728345166e+04 1.010885952142937638e+00 3.664624729762115760e-03
6.001319590207922738e+04 1.002048335938735768e+00 3.631634591976809490e-03
6.001319593687501037e+04 1.002022433237419019e+00 3.620773731865525955e-03
6.001319597167078609e+04 9.963687697411122146e-01 3.613791601572550766e-03
6.001319600646656181e+04 1.006570510318866019e+00 3.649422393594520080e-03
6.001319604126233753e+04 9.990957389937251687e-01 3.705865677091624982e-03
6.001319607605811325e+04 1.001374538429788519e+00 3.584339145630941956e-03
6.001319611085389624e+04 9.934578848202937351e-01 3.580924365606760664e-03
6.001319614564967196e+04 9.909494742547091395e-01 3.630078027928271365e-03
6.001319618044544768e+04 9.882497043663818204e-01 3.587402146517003777e-03
6.001319621524123068e+04 9.911207480037078632e-01 3.586179759032997582e-03
6.001319625003700639e+04 9.833146270369860220e-01 3.581975483660948794e-03
6.001319628483278211e+04 1.002472799338586018e+00 3.614469462404726850e-03
6.001319631962855783e+04 1.002216906379763461e+00 3.625826043186849024e-03
6.001319635442433355e+04 1.000364075336110492e+00 3.580693472858064580e-03
6.001319638922011654e+04 9.818656358826127750e-01 3.542161132195363864e-03
6.001319642401589226e+04 9.879306276790739139e-01 3.544749906209895135e-03
6.001319645881166798e+04 9.919690787130104326e-01 3.568258732355829559e-03
6.001319649360744370e+04 9.937197410526957819e-01 3.584487849270364020e-03
6.001319652840321942e+04 9.969782420863314565e-01 3.561677230110724818e-03
6.001319656319900241e+04 9.921215282200415153e-01 3.556184298051410803e-03
6.001319659799477813e+04 9.961895661748623176e-01 3.569853817010648807e-03
6.001319663279055385e+04 9.767619044990760724e-01 3.503113293587954268e-03
6.001319666758632957e+04 9.802872324667825099e-01 3.525195392048229882e-03
6.001319670238210529e+04 9.762462873186550372e-01 3.531673116872460425e-03
6.001319673717788828e+04 9.758048829882544073e-01 3.568499526035729449e-03
6.001319677197366400e+04 9.761132011232777073e-01 3.480952322596733445e-03
6.001319680676943972e+04 9.827962408752252133e-01 3.550224804633191067e-03
6.001319684156522271e+04 9.819847723240441306e-01 3.526415370796512176e-03
6.001319687636099843e+04 9.835604057916211840e-01 3.546664501269804030e-03
6.001319691115677415e+04 9.770123853471284203e-01 3.520111860861232372e-03
6.001319694595254987e+04 9.748127037226281821e-01 3.528064182305688367e-03
6.001319698074832559e+04 9.775720104151154333e-01 3.560896166953782856e-03
6.001319701554410858e+04 9.659465083959617449e-01 3.480273087609619519e-03
6.001319705033988430e+04 9.708689774618362023e-01 3.529466273432700293e-03
6.001319708513566002e+04 9.666220279179075225e-01 3.488593136035871272e-03
6.001319711993143574e+04 9.740203789732678752e-01 3.531905981390278185e-03
6.001319715472721145e+04 9.685371656154453390e-01 3.500882776516134245e-03
6.001319718952299445e+04 9.623795886033804647e-01 3.504923311993500112e-03
6.001319722431877017e+04 9.736006475897699408e-01 3.460293741985043855e-03
6.001319725911454589e+04 9.659384062215524702e-01 3.452409154207498367e-03
6.001319729391032888e+04 9.778033874824899607e-01 3.511553851027946187e-03
6.001319732870610460e+04 9.866958277073747396e-01 3.542357874714347713e-03
6.001319736350188032e+04 9.841749453983046347e-01 3.562153679752327971e-03
6.001319739829765604e+04 9.834447061230588982e-01 3.505479816172315209e-03
6.001319743309343175e+04 9.781327690329282287e-01 3.514407392222411441e-03
6.001319746788921475e+04 9.736502645637753472e-01 3.506175052819198498e-03
6.001319750268499047e+04 9.851163053993334806e-01 3.485064544382668675e-03
6.001319753748076619e+04 9.807871697333875316e-01 3.489497977541857181e-03
6.001319757227654191e+04 9.797124097251292962e-01 3.513119495157914548e-03
6.001319760707231762e+04 9.889060742198907406e-01 3.519969994066337021e-03
6.001319764186810062e+04 9.859305605521787585e-01 3.534577295749894744e-03
6.001319767666387634e+04 9.784350253160583044e-01 3.480879601331619139e-03
6.001319771145965206e+04 9.872799236625509067e-01 3.501403019096950304e-03
6.001319774625542777e+04 9.843685347890586135e-01 3.499821804466665340e-03
6.001319778105120349e+04 9.801010546733065487e-01 3.452834211167321588e-03
6.001319781584698649e+04 9.822063212239748875e-01 3.527314481465516037e-03
6.001319785064276221e+04 9.783675041122433802e-01 3.468408766071117647e-03
6.001319788543853792e+04 9.858542525849585125e-01 3.483321886418713764e-03
6.001319792023431364e+04 9.830438415027025201e-01 3.462321173581298182e-03
6.001319795503008936e+04 9.808204687672106292e-01 3.476840819985713583e-03
6.001319798982587236e+04 9.838244420601623963e-01 3.446483441871206043e-03
6.001319802462164807e+04 9.808284712478778644e-01 3.481675004895923558e-03
6.001319805941742379e+04 9.912350235288565070e-01 3.536088859733972981e-03
6.001319809421320679e+04 9.939847089914338740e-01 3.513391215298429082e-03
6.001319812900898251e+04 9.954451485248393405e-01 3.526479135689349845e-03
6.001319816380475822e+04 9.903026960916946342e-01 3.482123626056303749e-03
6.001319819860053394e+04 9.925776720379765328e-01 3.492334961502772516e-03
6.001319823339630966e+04 9.883760655545403839e-01 3.525108256993758626e-03
6.001319826819209266e+04 1.004733033542109411e+00 3.577380645561948746e-03
6.001319830298786837e+04 1.004231494263188695e+00 3.521506977615286669e-03
6.001319833778364409e+04 9.963385594726206218e-01 3.521534341033232679e-03
6.001319837257941981e+04 1.001828225993166122e+00 3.530055030411487389e-03
6.001319840737519553e+04 9.966425239647954681e-01 3.597426231901447186e-03
6.001319844217097852e+04 9.987311916584384885e-01 3.627976753856486554e-03
6.001319847696675424e+04 9.996325701665070840e-01 3.499876900698344322e-03
6.001319851176252996e+04 1.005732952561759763e+00 3.544481679465521541e-03
6.001319854655830568e+04 1.012644272844664961e+00 3.578851381551581209e-03
6.001319858135408140e+04 1.016984813526838227e+00 3.574001019994690626e-03
6.001319861614986439e+04 1.004658938548115943e+00 3.580217704836515663e-03
6.001319865094564011e+04 1.008502307340700899e+00 3.591494397737561833e-03
6.001319868574141583e+04 1.007153695084465062e+00 3.542380753763426596e-03
6.001319872053719155e+04 1.005222198413932233e+00 3.549053509508023809e-03
6.001319875533296727e+04 1.006607490544389361e+00 3.561174778863198179e-03
6.001319879012875026e+04 1.009172046917566012e+00 3.592188848223509725e-03
6.001319882492452598e+04 1.009857869713429945e+00 3.564594706851108383e-03
6.001319885972030170e+04 1.015673029246363157e+00 3.564768181989565188e-03
6.001319889451608469e+04 1.010771520094967624e+00 3.519104197274285778e-03
6.001319892931186041e+04 1.003837675127203788e+00 3.485632074577094727e-03
6.001319896410763613e+04 1.004161445612609338e+00 3.586275726729140721e-03
6.001319899890341185e+04 9.960680565065761494e-01 3.475247354294276093e-03
6.001319903369918757e+04 1.004321803810479752e+00 3.488526493248361466e-03
6.001319906849497056e+04 1.011979334623079207e+00 3.517516534994406027e-03
6.001319910329074628e+04 1.017277364900912584e+00 3.579427113804909116e-03
6.001319913808652200e+04 1.014452127144590321e+00 3.533235252338709411e-03
6.001319917288230499e+04 1.016936396520903951e+00 3.550161786767804580e-03
6.001319920767808071e+04 1.012716338979114727e+00 3.522191873717295599e-03
6.001319924247385643e+04 1.013708285419560262e+00 3.597199573673987363e-03
6.001319927726963215e+04 1.011553155864859832e+00 3.535240213578788159e-03
6.001319931206540787e+04 1.019821490174288581e+00 3.595348731999051164e-03
6.001319934686119086e+04 1.027172343575028624e+00 3.544123458984177640e-03
6.001319938165696658e+04 1.017435059623636562e+00 3.561114449839331789e-03
6.001319941645274230e+04 1.017309969788540158e+00 3.551973788191940904e-03
6.001319945124851802e+04 1.016671056953759811e+00 3.538074825439965505e-03
6.001319948604429374e+04 1.011346757351857750e+00 3.512342406874465004e-03
6.001319952084007673e+04 1.016515643234275013e+00 3.473369141462713527e-03
6.001319955563585245e+04 1.008881064912799275e+00 3.499052331702964033e-03
6.001319959043162817e+04 1.014862463613671384e+00 3.508735808613528805e-03
6.001319962522741116e+04 1.012236904230126910e+00 3.528823104339918592e-03
6.001319966002318688e+04 1.012052483873570496e+00 3.518605841829622240e-03
6.001319969481896260e+04 1.006980405876005458e+00 3.514393072676153060e-03
6.001319972961473832e+04 1.012568732251380998e+00 3.547985400494472683e-03
6.001319976441051404e+04 1.011098369902799776e+00 3.588882162241169120e-03
6.001319979920629703e+04 1.014609997525189655e+00 3.525259110459296429e-03
6.001319983400207275e+04 1.004563334846043210e+00 3.493898694754318367e-03
6.001319986879784847e+04 1.008616074709098642e+00 3.480053833066163674e-03
6.001319990359363146e+04 1.005063466014078699e+00 3.488024696837559169e-03
6.001319993838940718e+04 1.010041012706343722e+00 3.524361393186454042e-03
6.001319997318518290e+04 1.008101691791737586e+00 3.473212280980150866e-03
6.001320000798095862e+04 1.008962733530448519e+00 3.588447303219546077e-03
6.001320004277673434e+04 1.012002297475109058e+00 3.516163043012331645e-03
6.001320007757251733e+04 1.010522296979175172e+00 3.513417554837789877e-03
6.001320011236829305e+04 1.011319294700221416e+00 3.512481347040464098e-03
6.001320014716406877e+04 1.016018668731542229e+00 3.551019600767735349e-03
6.001320018195984449e+04 1.012712226427383566e+00 3.563967331068560070e-03
6.001320021675562020e+04 1.003514934091438882e+00 3.516798950283542193e-03
6.001320025155140320e+04 9.991211002358153515e-01 3.506140976590113503e-03
6.001320028634717892e+04 1.006259947265508048e+00 3.497183841264875966e-03
6.001320032114295464e+04 1.010779801790638421e+00 3.522073193022198182e-03
6.001320035593873035e+04 1.010653000648188193e+00 3.540955781948455783e-03
6.001320039073450607e+04 1.004732688349792014e+00 3.522264321968656808e-03
6.001320042553028907e+04 1.004565797572249952e+00 3.513200312687286830e-03
6.001320046032606479e+04 1.000740283806097697e+00 3.530042874544700275e-03
6.001320049512184050e+04 9.997930173343039240e-01 3.513105158094938490e-03
6.001320052991761622e+04 9.935850067678879682e-01 3.486157554028714110e-03
6.001320056471339194e+04 1.004553135413535969e+00 3.540119002426848210e-03
6.001320059950917494e+04 1.006213927942134934e+00 3.523497442665340582e-03
6.001320063430495065e+04 9.985036950969855551e-01 3.495849511161761448e-03
6.001320066910072637e+04 9.991142548427706105e-01 3.494151055991126260e-03
6.001320070389650209e+04 1.000501975494276996e+00 3.528962448724910165e-03
6.001320073869227781e+04 9.923026303767493728e-01 3.560911103773558694e-03
6.001320077348806080e+04 9.924832058024554149e-01 3.529841840696975718e-03
6.001320080828383652e+04 9.913378711468232574e-01 3.510000970309058894e-03
6.001320084307961224e+04 9.916393446221005714e-01 3.507690306233809518e-03
6.001320087787539524e+04 9.979981062152115667e-01 3.497342608020311688e-03
6.001320091267117095e+04 9.955260650404389455e-01 3.458595340616809136e-03
6.001320094746694667e+04 9.858528593980752097e-01 3.419441587351970940e-03
6.001320098226272239e+04 9.835972155878657253e-01 3.458187191983920668e-03
6.001320101705849811e+04 9.941969483294219589e-01 3.515377635565015198e-03
6.001320105185428110e+04 9.937148323000553063e-01 3.473050677611641372e-03
6.001320108665005682e+04 9.972302115361190156e-01 3.509149671604212817e-03
6.001320112144583254e+04 9.963601642396016089e-01 3.468873692506110537e-03
6.001320115624160826e+04 9.936236591440740229e-01 3.481639319599551165e-03
6.001320119103738398e+04 9.922145958004627841e-01 3.439189958629023866e-03
6.001320122583316697e+04 9.843566104234816594e-01 3.427729271663045810e-03
6.001320126062894269e+04 9.949098594527069350e-01 3.517439333769937278e-03
6.001320129542471841e+04 9.932421231619085189e-01 3.445198267985913419e-03
6.001320133022050140e+04 1.001753842798492444e+00 3.438858949893558708e-03
6.001320136501627712e+04 1.004537599593045449e+00 3.501312913938311230e-03
6.001320139981205284e+04 9.943661421895736430e-01 3.455032751528309444e-03
6.001320143460782856e+04 9.978401728653880642e-01 3.506041473759166117e-03
6.001320146940360428e+04 1.004904787753200690e+00 3.492693506385893560e-03
6.001320150419938727e+04 9.979999922336757479e-01 3.497481929286438800e-03
6.001320153899516299e+04 9.994325708722668899e-01 3.490767021211615452e-03
6.001320157379093871e+04 1.008075555660629119e+00 3.578026818639434663e-03
6.001320160858672170e+04 1.002072345720249169e+00 3.457118488853925566e-03
6.001320164338249742e+04 1.007810835488744283e+00 3.559612755580081334e-03
6.001320167817827314e+04 1.002892800203195600e+00 3.473939323673673040e-03
6.001320171297404886e+04 9.999564965715600495e-01 3.466661316250978318e-03
6.001320174776982458e+04 9.969051533442041535e-01 3.493332778109801452e-03
6.001320178256560757e+04 1.004166130153408831e+00 3.538262867366949449e-03
6.001320181736138329e+04 9.979653995232657948e-01 3.460614479824693744e-03
6.001320185215715901e+04 1.008268136060739950e+00 3.530965734793533803e-03
6.001320188695293473e+04 1.008642089596437863e+00 3.486451064098993260e-03
6.001320192174871045e+04 1.009931089701618045e+00 3.487314778666098652e-03
6.001320195654449344e+04 1.012502822116917001e+00 3.485871671074754121e-03
6.001320199134026916e+04 1.005759625819351522e+00 3.478339308453291118e-03
6.001320202613604488e+04 1.008488431959573495e+00 3.521073414239501639e-03
6.001320206093182060e+04 1.002014039491485375e+00 3.517798802702912318e-03
6.001320209572759632e+04 1.012074354298632128e+00 3.487475325810284865e-03
6.001320213052337931e+04 1.018192957541611987e+00 3.475214480234989269e-03
6.001320216531915503e+04 1.018930465129408880e+00 3.481342960306167168e-03
6.001320220011493075e+04 1.023441706178373822e+00 3.541523770084922026e-03
6.001320223491070647e+04 1.020571481475624820e+00 3.515540693911417200e-03
6.001320226970648218e+04 1.017567199502577902e+00 3.509047787697361712e-03
6.001320230450226518e+04 1.014063823613177373e+00 3.485369859188526195e-03
6.001320233929804090e+04 1.018826476922334079e+00 3.507576517171039163e-03
6.001320237409381662e+04 1.033393931637290875e+00 3.601217012371393713e-03
6.001320240888959961e+04 1.031141486061146972e+00 3.617151115217128246e-03
6.001320244368537533e+04 1.027519570901527013e+00 3.535486786374321139e-03
6.001320247848115105e+04 1.022184560463058389e+00 3.566870445805022001e-03
6.001320251327692677e+04 1.018018487419926732e+00 3.498016389299432594e-03
6.001320254807270248e+04 1.025765265192571052e+00 3.509667939904191538e-03
6.001320258286848548e+04 1.021405659542816036e+00 3.484811195220972185e-03
6.001320261766426120e+04 1.030059493704003293e+00 3.537755020807665119e-03
6.001320265246003692e+04 1.035704407537607841e+00 3.498021624263942218e-03
6.001320268725581991e+04 1.027090322466661210e+00 3.534896616295089659e-03
6.001320272205159563e+04 1.024573997489421240e+00 3.509405263080367984e-03
6.001320275684737135e+04 1.021965470148076927e+00 3.529501983732372030e-03
6.001320279164314707e+04 1.019506193389570603e+00 3.495971498919120055e-03
6.001320282643892278e+04 1.032649869239323115e+00 3.512790041418313667e-03
6.001320286123470578e+04 1.036843446796155588e+00 3.569025511244487692e-03
6.001320289603048150e+04 1.044568834518503353e+00 3.555885212346209141e-03
6.001320293082625722e+04 1.034137190297946818e+00 3.541515707483259764e-03
6.001320296562203293e+04 1.031029049229881700e+00 3.533093593713985698e-03
6.001320300041780865e+04 1.035122625570352950e+00 3.549757982737838328e-03
6.001320303521359165e+04 1.032151324328827391e+00 3.556644385012585480e-03
6.001320307000936737e+04 1.033797084555032164e+00 3.577006934521865904e-03
6.001320310480514308e+04 1.047938400626762023e+00 3.571196959775083200e-03
6.001320313960091880e+04 1.050562603346509416e+00 3.561546644736132174e-03
6.001320317439669452e+04 1.043900086563392282e+00 3.579167316498951031e-03
6.001320320919247752e+04 1.039021239091437510e+00 3.506678483073219065e-03
6.001320324398825323e+04 1.037196900779635333e+00 3.529240354122333782e-03
6.001320327878402895e+04 1.032082385257662827e+00 3.526451562312100853e-03
6.001320331357980467e+04 1.030835678317728377e+00 3.542263512600135437e-03
6.001320334837558039e+04 1.033270504267951306e+00 3.566450694611146034e-03
6.001320338317136338e+04 1.035345762139014525e+00 3.529622423032199603e-03
6.001320341796713910e+04 1.035393468140969997e+00 3.541491040876122275e-03
6.001320345276291482e+04 1.032224597571640867e+00 3.536759619725762024e-03
6.001320348755869782e+04 1.028942711000608856e+00 3.519752823619984837e-03
6.001320352235447353e+04 1.025791322556675933e+00 3.510643722558668637e-03
6.001320355715024925e+04 1.028060917646105077e+00 3.490711180510570975e-03
6.001320359194602497e+04 1.023287424998416073e+00 3.492263956707121735e-03
6.001320362674180069e+04 1.031542364527084921e+00 3.482104013352639495e-03
6.001320366153758368e+04 1.030122218122566435e+00 3.538002507405834524e-03
6.001320369633335940e+04 1.022219114884878932e+00 3.500108070195649679e-03
6.001320373112913512e+04 1.030829283387394213e+00 3.538327495971574973e-03
6.001320376592491812e+04 1.024585341419841367e+00 3.540078907294021051e-03
6.001320380072069383e+04 1.017115894192791359e+00 3.474773009903917975e-03
6.001320383551646955e+04 1.008965994056502780e+00 3.527629385024048676e-03
6.001320387031224527e+04 1.028822271375391395e+00 3.558036847484797281e-03
6.001320390510802099e+04 1.032275240847826625e+00 3.530156446984473312e-03
6.001320393990380398e+04 1.020564337144586942e+00 3.524861225420202696e-03
6.001320397469957970e+04 1.023406750664573650e+00 3.521917698350226448e-03
6.001320400949535542e+04 1.018427075987231589e+00 3.507414117976676102e-03
6.001320404429113114e+04 1.018635244218142999e+00 3.524423256082542377e-03
6.001320407908690686e+04 1.010209483088586380e+00 3.459701663957656138e-03
6.001320411388268985e+04 1.021802979425076252e+00 3.523584230229538303e-03
6.001320414867846557e+04 1.022682428712363034e+00 3.509659454270616825e-03
6.001320418347424129e+04 1.028855110903288184e+00 3.515930441435911272e-03
6.001320421827002428e+04 1.019719205346312885e+00 3.512019558127773937e-03
6.001320425306580000e+04 1.019140079316724679e+00 3.508890957947044791e-03
6.001320428786157572e+04 1.011721505555203793e+00 3.477026827379423035e-03
6.001320432265735144e+04 1.010117826883938141e+00 3.463367961393408207e-03
6.001320435745312716e+04 1.012974587076792554e+00 3.479405634301623897e-03
6.001320439224891015e+04 1.015165282377700207e+00 3.489206939572326530e-03
6.001320442704468587e+04 1.013010605333688252e+00 3.489934655889550229e-03
6.001320446184046159e+04 1.008204295412109541e+00 3.492355268430904179e-03
6.001320449663623731e+04 1.003627421557858002e+00 3.477359491099934769e-03
6.001320453143201303e+04 1.005543975713305338e+00 3.465963804358105152e-03
6.001320456622779602e+04 9.935955486757444000e-01 3.440308939544238411e-03
6.001320460102357174e+04 9.948729560757821888e-01 3.440239716497445893e-03
6.001320463581934746e+04 1.000778550770176079e+00 3.424412458501828894e-03
6.001320467061512318e+04 1.001691313766937874e+00 3.465447921173738823e-03
6.001320470541089890e+04 9.991220031497648479e-01 3.444109315875690074e-03
6.001320474020668189e+04 9.965978517081638399e-01 3.424672195345560607e-03
6.001320477500245761e+04 9.957678387243286133e-01 3.479282403091968866e-03
6.001320480979823333e+04 9.975998477247209895e-01 3.426096169051944754e-03
6.001320484459400905e+04 9.924783359603933652e-01 3.430381431040934858e-03
6.001320487938978476e+04 9.998048933390631943e-01 3.474780847659086815e-03
6.001320491418556776e+04 1.008515041429767001e+00 3.436112281804586891e-03
6.001320494898134348e+04 1.001440806359609414e+00 3.497340569920930585e-03
6.001320498377711920e+04 1.003807755209194408e+00 3.426785685600195006e-03
6.001320501857290219e+04 9.914984717835285677e-01 3.450219917678330056e-03
6.001320505336867791e+04 9.968397532011674667e-01 3.477569868830835201e-03
6.001320508816445363e+04 9.889841252094625501e-01 3.446248419910217554e-03
6.001320512296022935e+04 9.910302505556950470e-01 3.461184273626119121e-03
6.001320515775600506e+04 9.943437161487699294e-01 3.453387966353234882e-03
6.001320519255178806e+04 1.004192473475515657e+00 3.436253813121220319e-03
6.001320522734756378e+04 9.942673995344608606e-01 3.434547467102947935e-03
6.001320526214333950e+04 9.955036609081299170e-01 3.461656813814711388e-03
6.001320529693911521e+04 9.901089269150876726e-01 3.423540146917065409e-03
6.001320533173489093e+04 9.867079521950437027e-01 3.419512117085704832e-03
6.001320536653067393e+04 9.956204858746504627e-01 3.415920393284884067e-03
6.001320540132644965e+04 9.975027882840870053e-01 3.445876944056932949e-03
6.001320543612222536e+04 9.915129739761691097e-01 3.442454215355555177e-03
6.001320547091800836e+04 9.949270942637057358e-01 3.416920763025705927e-03
6.001320550571378408e+04 9.931539885023661363e-01 3.439972825831221458e-03
6.001320554050955980e+04 9.940530197802833756e-01 3.432360107287182362e-03
6.001320557530533551e+04 9.900807461677452181e-01 3.434540594911183065e-03
6.001320561010111123e+04 9.790015995906201640e-01 3.391407565018801206e-03
6.001320564489689423e+04 9.908667028320838899e-01 3.442596739943984581e-03
6.001320567969266995e+04 9.907082080151713432e-01 3.395996077673557340e-03
6.001320571448844566e+04 9.980894786178212685e-01 3.456015191551050844e-03
6.001320574928422138e+04 9.985971563998007339e-01 3.464273115355266490e-03
6.001320578407999710e+04 1.002939951474947522e+00 3.474000781279920624e-03
6.001320581887578010e+04 9.917196450646619255e-01 3.440062226509835869e-03
6.001320585367155581e+04 9.961152712839284051e-01 3.480765935026170019e-03
6.001320588846733153e+04 9.948914715380061669e-01 3.436192400307402049e-03
6.001320592326310725e+04 9.987830687053441681e-01 3.442137825730070318e-03
6.001320595805888297e+04 1.001713875300247025e+00 3.431926804448574234e-03
6.001320599285466596e+04 1.000113761833650416e+00 3.424028982069064059e-03
6.001320602765044168e+04 1.004375105516877920e+00 3.448884046348044043e-03
6.001320606244621740e+04 1.005554493385811599e+00 3.441617966956434307e-03
6.001320609724200040e+04 1.006414687015644738e+00 3.438645355107126586e-03
6.001320613203777611e+04 1.005220577625753675e+00 3.480221983855820520e-03
6.001320616683355183e+04 9.980588850783120858e-01 3.420981095197782838e-03
6.001320620162933483e+04 1.004215147374183825e+00 3.423620490747493906e-03
6.001320623642511055e+04 1.008142737330171457e+00 3.428962833374790860e-03
6.001320627122088626e+04 1.013513902715054149e+00 3.449544381999218850e-03
6.001320630601666198e+04 1.010856239910885135e+00 3.502216848737080886e-03
6.001320634081243770e+04 1.001193802961835022e+00 3.451912021181939572e-03
6.001320637560822070e+04 1.005994079854130474e+00 3.449759065691845785e-03
6.001320641040399641e+04 9.998657600365901121e-01 3.457089631419390727e-03
6.001320644519977213e+04 1.009672367665113368e+00 3.483351694423308768e-03
6.001320647999554785e+04 1.007161463029379478e+00 3.470857208425858972e-03
6.001320651479132357e+04 1.005085266018161727e+00 3.460293654097336760e-03
6.001320654958710657e+04 1.006787336216833362e+00 3.482544318938065805e-03
6.001320658438288228e+04 1.011679978746294228e+00 3.466994803844802072e-03
6.001320661917865800e+04 1.011335236498272838e+00 3.512687761189897152e-03
6.001320665397443372e+04 1.015421631058588181e+00 3.528566616617435838e-03
6.001320668877020944e+04 1.009777756880397837e+00 3.518601313764521850e-03
6.001320672356599243e+04 1.009937906885195691e+00 3.481123621476976248e-03
6.001320675836176815e+04 1.015443398075111414e+00 3.486201048849901091e-03
6.001320679315754387e+04 1.013995833117537826e+00 3.490940230125124787e-03
6.001320682795332687e+04 1.009475749494391339e+00 3.459803657375024218e-03
6.001320686274910258e+04 1.003651056215483006e+00 3.528300016070910500e-03
6.001320689754487830e+04 1.004649035417291669e+00 3.524311390078805218e-03
6.001320693234065402e+04 1.005238691503069770e+00 3.505471020797570718e-03
6.001320696713642974e+04 1.009474690040525369e+00 3.509058053217868709e-03
6.001320700193221273e+04 1.001873843017444976e+00 3.488404383006127318e-03
6.001320703672798845e+04 1.001969567396143734e+00 3.462072546609858571e-03
6.001320707152376417e+04 1.011720565853478027e+00 3.462694719313666892e-03
6.001320710631954717e+04 1.003943132403650074e+00 3.450347842651528291e-03
6.001320714111532288e+04 1.002648436079093708e+00 3.452742355841418361e-03
6.001320717591109860e+04 1.000284611441160987e+00 3.432827403310974301e-03
6.001320721070687432e+04 9.992866219326200783e-01 3.443377193151075499e-03
6.001320724550265004e+04 9.997686277121983212e-01 3.470038754554999588e-03
6.001320728029843303e+04 9.997685410245669146e-01 3.437407998496106940e-03
6.001320731509420875e+04 1.003433547900421496e+00 3.449929914715662172e-03
6.001320734988998447e+04 9.960711238922868027e-01 3.458874375958470321e-03
6.001320738468576019e+04 9.994403707696958294e-01 3.496082838289317919e-03
6.001320741948153591e+04 9.955592893822533540e-01 3.416833629948199270e-03
6.001320745427731890e+04 1.004888480476961110e+00 3.455319840675577861e-03
6.001320748907309462e+04 1.000166715844442722e+00 3.514080019882502483e-03
6.001320752386887034e+04 1.006156399454787964e+00 3.511320390953273727e-03
6.001320755866464606e+04 9.889074740355006110e-01 3.435420227413048255e-03
6.001320759346042178e+04 9.934494371955828740e-01 3.451104886142780225e-03
6.001320762825620477e+04 9.938154475676672650e-01 3.440309027327842582e-03
6.001320766305198049e+04 9.904847148840945081e-01 3.409629767123833598e-03
6.001320769784775621e+04 9.931122278298999406e-01 3.458549987904682103e-03
6.001320773264353193e+04 9.987865432423499445e-01 3.456145513341389239e-03
6.001320776743930764e+04 9.845967698561031156e-01 3.447126462795634724e-03
6.001320780223509064e+04 9.888551616800097532e-01 3.454601450412285446e-03
6.001320783703086636e+04 9.856894460686081993e-01 3.433951956379457590e-03
6.001320787182664208e+04 9.880365255815987124e-01 3.431978466849985344e-03
6.001320790662242507e+04 9.804316186500453556e-01 3.421689165059472494e-03
6.001320794141820079e+04 9.791664461092361993e-01 3.419304133563283877e-03
6.001320797621397651e+04 9.820884651411406763e-01 3.419187507104992727e-03
6.001320801100975223e+04 9.823295004089646065e-01 3.473803913304325964e-03
6.001320804580552795e+04 9.807639131019343370e-01 3.460006162158223760e-03
6.001320808060131094e+04 9.815497873050111899e-01 3.429785090571348029e-03
6.001320811539708666e+04 9.698051208383607902e-01 3.375458828380699990e-03
6.001320815019286238e+04 9.721018577613608214e-01 3.434551350804076857e-03
6.001320818498863810e+04 9.785020843045312278e-01 3.439002795345230245e-03
6.001320821978441381e+04 9.822414578206574154e-01 3.383420084355166779e-03
6.001320825458019681e+04 9.828943804903267356e-01 3.426578031564403871e-03
6.001320828937597253e+04 9.786681676548019126e-01 3.454859580223209985e-03
6.001320832417174825e+04 9.741750857972102384e-01 3.442017466349560437e-03
6.001320835896752396e+04 9.694839180195836681e-01 3.378093224318682534e-03
6.001320839376329968e+04 9.720207929742481490e-01 3.352843426126477303e-03
6.001320842855908268e+04 9.652449604011478224e-01 3.363025209452401992e-03
6.001320846335485840e+04 9.709074415161258464e-01 3.398261606646013015e-03
6.001320849815063411e+04 9.758103337525568799e-01 3.363233373080663779e-03
6.001320853294641711e+04 9.852366000964988269e-01 3.408061736887005831e-03
6.001320856774219283e+04 9.757694056507416613e-01 3.397722972574723169e-03
6.001320860253796855e+04 9.783469034148708499e-01 3.417044332344537898e-03
6.001320863733374426e+04 9.697328075082949361e-01 3.360000414671676042e-03
6.001320867212951998e+04 9.677293953969490214e-01 3.352467265637731030e-03
6.001320870692530298e+04 9.730574625940449085e-01 3.408894838119988762e-03
6.001320874172107870e+04 9.690591486909017060e-01 3.388658207404897198e-03
6.001320877651685441e+04 9.665162261003901190e-01 3.381191863451067561e-03
6.001320881131263741e+04 9.593536243637769134e-01 3.328426045776841299e-03
6.001320884610841313e+04 9.619238070856314105e-01 3.366854072115781516e-03
6.001320888090418885e+04 9.601791085892166233e-01 3.378827328638599452e-03
6.001320891569996456e+04 9.572064343945251297e-01 3.351094639671219413e-03
6.001320895049574028e+04 9.580726964243764243e-01 3.372303332839257563e-03
6.001320898529152328e+04 9.610008381403516431e-01 3.379476521684961904e-03
6.001320902008729900e+04 9.624899458200110169e-01 3.383333194949305917e-03
6.001320905488307471e+04 9.660908451598301250e-01 3.377962486916008793e-03
6.001320908967885043e+04 9.605142662382134544e-01 3.387537709051583433e-03
6.001320912447462615e+04 9.627304658254690617e-01 3.365773911641968368e-03
6.001320915927040915e+04 9.621808350168012947e-01 3.387282820140395841e-03
6.001320919406618486e+04 9.637934706390510753e-01 3.398308794288442368e-03
6.001320922886196058e+04 9.743545941503343188e-01 3.382564113454006836e-03
6.001320926365774358e+04 9.805336698296506226e-01 3.424644694914123332e-03
6.001320929845351930e+04 9.646629225635194871e-01 3.376428114754675275e-03
6.001320933324929501e+04 9.637161097274772326e-01 3.374353608840975974e-03
6.001320936804507073e+04 9.608258721179213646e-01 3.359745073530693606e-03
6.001320940284084645e+04 9.604683651692957902e-01 3.348192986014760994e-03
6.001320943763662945e+04 9.586516165216244501e-01 3.387236996706752788e-03
6.001320947243240516e+04 9.703969839773984862e-01 3.399279193004346722e-03
6.001320950722818088e+04 9.740955041214741650e-01 3.381495873114346001e-03
6.001320954202396388e+04 9.764462164522531573e-01 3.367451104313578213e-03
6.001320957681973960e+04 9.707396745282140804e-01 3.393501771702932615e-03
6.001320961161551531e+04 9.636758090476816863e-01 3.397306306719967244e-03
6.001320964641129103e+04 9.684708921975906382e-01 3.409564369705837903e-03
6.001320968120706675e+04 9.650259874782303182e-01 3.374054677783727609e-03
6.001320971600284975e+04 9.699502016256507098e-01 3.390570505589028411e-03
6.001320975079862546e+04 9.767495916732625849e-01 3.469191545069121724e-03
6.001416468011598045e+04 1.024666571022480710e+00 5.393281334977890681e-03
6.001416471843941690e+04 1.011545040026572195e+00 5.418373541478232677e-03
6.001416475323519262e+04 1.016609498726404270e+00 5.397271010031618257e-03
6.001416478803096834e+04 1.024503434755589693e+00 5.521081541489315792e-03
6.001416482282674406e+04 1.012276017135497197e+00 5.445315997342459538e-03
6.001416485762252705e+04 1.004351136551082657e+00 5.316757663481100002e-03
6.001416489241830277e+04 1.030421537620445527e+00 5.554760272498663991e-03
6.001416492721407849e+04 1.020401324126091858e+00 5.411758526048517266e-03
6.001416496200985421e+04 1.019473484385881923e+00 5.377883090778759478e-03
6.001416499680562993e+04 1.013056899166826064e+00 5.289428368242884634e-03
6.001416503160140564e+04 1.002274676169378154e+00 5.246455002937098176e-03
6.001416506639718136e+04 1.012612330111519743e+00 5.337080725412139334e-03
6.001416510119296436e+04 1.005270419986091568e+00 5.264731957264027519e-03
6.001416513598874008e+04 1.012228277224993311e+00 5.350902481322300855e-03
6.001416517078451579e+04 1.016543439265585436e+00 5.349222985613317355e-03
6.001416520558029151e+04 1.003403482215670772e+00 5.308431745925669062e-03
6.001416524037606723e+04 1.010643603915424071e+00 5.253818125145456874e-03
6.001416527517185023e+04 1.006177127709883434e+00 5.363619506932185491e-03
6.001416530996762594e+04 9.980000621402633776e-01 5.283488771787574201e-03
6.001416534476340166e+04 9.998893182759847065e-01 5.350755839698187293e-03
6.001416537955917738e+04 1.003920263470579499e+00 5.258986181981910660e-03
6.001416541435495310e+04 9.969564373682747727e-01 5.116937370796929840e-03
6.001416544915072882e+04 1.008583800782168582e+00 5.234118375180207491e-03
6.001416548394650454e+04 9.998779796519793317e-01 5.193778809082648558e-03
6.001416551874228753e+04 9.939122418596277875e-01 5.143312812179977496e-03
6.001416555353806325e+04 1.005692111578165626e+00 5.193706674958230990e-03
6.001416558833383897e+04 1.000849495689584145e+00 5.196821019888336543e-03
6.001416562312961469e+04 9.914419375620086017e-01 5.097992782975700743e-03
6.001416565792539041e+04 1.000846195573301012e+00 5.192724024842654100e-03
6.001416569272116612e+04 9.966974962317737274e-01 5.168473093636850695e-03
6.001416572751694184e+04 1.004968197762272419e+00 5.229518459442699004e-03
6.001416576231272484e+04 9.933609562665292048e-01 5.151899929834978693e-03
6.001416579710850056e+04 9.931348559083433836e-01 5.147200265553042442e-03
6.001416583190427627e+04 9.922482624522195316e-01 5.154711523438665864e-03
6.001416586670005199e+04 9.922173814862605967e-01 5.228287941041498063e-03
6.001416590149582771e+04 9.923135121927395552e-01 5.243477594576433955e-03
6.001416593629160343e+04 1.001763122102404591e+00 5.527107851089970922e-03
6.001416597108737915e+04 9.922739335627830393e-01 5.316536371566614461e-03
6.001416600588316214e+04 9.891991904069445951e-01 5.253996560114509821e-03
6.001416604067893786e+04 9.940244761313096200e-01 5.353839048668978563e-03
6.001416607547471358e+04 9.890433911799754174e-01 5.169027882749747949e-03
6.001416611027048930e+04 9.876992615561989153e-01 5.226000231145513063e-03
6.001416614506626502e+04 1.010835390573285197e+00 5.408344208835861623e-03
6.001416617986204074e+04 1.002894450426966344e+00 5.362419424842009875e-03
6.001416621465781645e+04 1.001493727739950712e+00 5.267682955032020574e-03
6.001416624945359945e+04 1.008311118806831663e+00 5.313460866951983178e-03
6.001416628424937517e+04 9.904514939548647590e-01 5.223724008126010183e-03
6.001416631904515089e+04 9.888116112164072602e-01 5.136881306779302742e-03
6.001416635384092660e+04 1.002088289902143048e+00 5.320609975078854914e-03
6.001416638863670232e+04 9.949386124121210040e-01 5.221793407932216399e-03
6.001416642343247804e+04 1.002153570571886698e+00 5.322745893687152313e-03
6.001416645822825376e+04 1.002526477115184056e+00 5.348553708296501993e-03
6.001416649302403675e+04 1.002702266488044058e+00 5.301618603393133330e-03
6.001416652781981247e+04 9.964838560495350439e-01 5.193343807096365006e-03
6.001416656261558819e+04 1.003490350997470193e+00 5.344891757497464112e-03
6.001416659741136391e+04 1.001581889485457344e+00 5.283462504681125937e-03
6.001416663220713963e+04 1.002297239299712928e+00 5.293136612423058815e-03
6.001416666700292262e+04 1.006865243790004083e+00 5.354980041167013011e-03
6.001416670179869834e+04 9.969941825595663998e-01 5.218302230033549684e-03
6.001416673659447406e+04 9.988626615091771299e-01 5.289781940656840091e-03
6.001416677139024978e+04 1.010693341286540425e+00 5.373418082535462437e-03
6.001416680618602550e+04 1.007397290143965840e+00 5.342294637367027248e-03
6.001416684098180122e+04 1.001822417097087303e+00 5.442431930280417982e-03
6.001416687577757693e+04 9.767129601082897850e-01 5.238506575775238663e-03
6.001416691057335993e+04 1.007904790561709341e+00 5.339186343938421252e-03
6.001416694536913565e+04 1.002900778800624559e+00 5.214825014172590374e-03
6.001416698016491137e+04 1.008064230963903407e+00 5.519075247535747998e-03
6.001416701496068708e+04 1.002946557758538804e+00 5.250886908985977382e-03
6.001416704975646280e+04 1.005381189897861738e+00 5.302781831757626650e-03
6.001416708455223852e+04 1.004047464924436417e+00 5.230443855773030115e-03
6.001416711934801424e+04 1.018973169122763256e+00 5.364925071698228506e-03
6.001416715414379723e+04 1.018254232437641571e+00 5.323826114264560740e-03
6.001416718893957295e+04 1.011924695289047049e+00 5.302257256218924006e-03
6.001416722373534867e+04 1.012948907926831010e+00 5.285591285090302134e-03
6.001416725853112439e+04 1.011938862375657111e+00 5.316765359177941935e-03
6.001416729332690011e+04 1.011395766487097836e+00 5.394650091002280330e-03
6.001416732812268310e+04 1.011059738847422285e+00 5.379102740335394740e-03
6.001416736291845882e+04 1.006031788106737990e+00 5.242422904153528143e-03
6.001416739771423454e+04 1.004823138811856698e+00 5.334047502667479436e-03
6.001416743251001026e+04 1.012219987578367064e+00 5.276600189178596613e-03
6.001416746730578598e+04 1.023667278050066187e+00 5.312966108024698257e-03
6.001416750210156169e+04 1.024675078001253015e+00 5.415776185393251715e-03
6.001416753689733741e+04 1.013236630416214368e+00 5.269704725000757400e-03
6.001416757169312041e+04 1.014967467516448174e+00 5.281010576754950267e-03
6.001416760648889613e+04 1.013519436646760807e+00 5.296204184117604512e-03
6.001416764128467184e+04 1.008866962038544646e+00 5.254442760962693693e-03
6.001416767608044756e+04 1.016542935643082624e+00 5.315187720626867070e-03
6.001416771087622328e+04 1.019230979844918616e+00 5.396411977112268964e-03
6.001416774567200628e+04 1.008708858841168565e+00 5.331265218771846087e-03
6.001416778046778199e+04 1.008756016917271348e+00 5.339900430457063078e-03
6.001416781526355771e+04 1.004605898301853761e+00 5.280028371054086740e-03
6.001416785005933343e+04 1.011046790976754206e+00 5.254915952032936620e-03
6.001416788485510915e+04 1.009780416237674450e+00 5.325909459500683361e-03
6.001416791965088487e+04 1.011111639694751707e+00 5.300658899976747399e-03
6.001416795444666059e+04 1.019543820093604003e+00 5.410663808674370107e-03
6.001416798924244358e+04 1.006346396104344842e+00 5.290296160371036650e-03
6.001416802403821930e+04 1.015337532649174035e+00 5.468294723990075636e-03
6.001416805883399502e+04 1.008880645077940841e+00 5.332649981337420249e-03
6.001416809362977074e+04 1.022606196425120295e+00 5.359674737353140386e-03
6.001416812842554646e+04 1.008565575533730607e+00 5.316629301303667579e-03
6.001416816322132217e+04 1.010173326773858626e+00 5.305820631912833846e-03
6.001416819801709789e+04 1.015770912602004028e+00 5.362697777968812238e-03
6.001416823281288089e+04 1.007669621843239049e+00 5.314815018249628015e-03
6.001416826760865661e+04 1.014544837229895968e+00 5.302730600332701376e-03
6.001416830240443232e+04 1.007539654257061157e+00 5.340015657887105943e-03
6.001416833720020804e+04 1.009503877201409106e+00 5.217559628330961131e-03
6.001416837199598376e+04 1.001724306227915307e+00 5.234948871956113768e-03
6.001416840679175948e+04 1.013108619828236856e+00 5.271022180025513801e-03
6.001416844158753520e+04 1.008377885907605798e+00 5.288304595087078321e-03
6.001416847638331819e+04 1.012541201273257307e+00 5.333216509486272613e-03
6.001416851117909391e+04 1.010481025561307034e+00 5.346758092466465974e-03
6.001416854597486963e+04 1.007230180000065811e+00 5.255776233390203195e-03
6.001416858077064535e+04 1.002373657568706555e+00 5.293394460283627062e-03
6.001416861556642107e+04 1.002339731836493497e+00 5.308111717582477719e-03
6.001416865036219679e+04 9.951746021156011590e-01 5.231141853245704909e-03
6.001416868515797250e+04 9.908730061965860259e-01 5.126690060654839377e-03
6.001416871995375550e+04 1.001763864111662850e+00 5.198165189380061363e-03
6.001416875474953122e+04 9.987808211525240898e-01 5.209784398743604397e-03
6.001416878954530694e+04 9.907519419809270866e-01 5.113813298860735677e-03
6.001416882434108265e+04 1.000034324807509867e+00 5.200759080651232331e-03
6.001416885913685837e+04 9.957482724514445938e-01 5.249858703355889632e-03
6.001416889393263409e+04 9.946843698131623279e-01 5.234135434820504258e-03
6.001416892872840981e+04 9.968041857814844420e-01 5.195567353870122335e-03
6.001416896352419280e+04 9.929637056815489027e-01 5.200452552502799961e-03
6.001416899831996852e+04 9.986192435122838162e-01 5.152580557785607120e-03
6.001416903311574424e+04 1.003445557187807147e+00 5.313069304315585009e-03
6.001416906791151996e+04 9.866592245961701702e-01 5.164540173666006505e-03
6.001416910270729568e+04 9.946012420239859209e-01 5.289008800575241941e-03
6.001416913750307867e+04 9.902139686185844614e-01 5.168682271471170160e-03
6.001416917229885439e+04 9.800458050555582723e-01 5.106442763651268188e-03
6.001416920709463011e+04 9.929376145608815873e-01 5.128084365249621981e-03
6.001416924189040583e+04 9.902115098239003821e-01 5.251614626813694633e-03
6.001416927668618155e+04 9.925302600951069198e-01 5.145583728726454628e-03
6.001416931148195727e+04 9.864056870443167480e-01 5.116172117645074666e-03
6.001416934627773298e+04 9.877067515339946757e-01 5.120883827115895424e-03
6.001416938107351598e+04 9.919114818916622278e-01 5.140690635468013123e-03
6.001416941586929170e+04 9.801402818406963480e-01 5.123807930596347565e-03
6.001416945066506742e+04 9.779075931216804074e-01 5.113250670652977337e-03
6.001416948546084313e+04 9.861270382169845528e-01 5.142811799242992706e-03
6.001416952025661885e+04 9.867517855799630144e-01 5.198038743684678387e-03
6.001416955505240185e+04 9.918228194834652900e-01 5.304784291210952810e-03
6.001416958984817757e+04 9.798962984729345793e-01 5.131856558365887125e-03
6.001416962464395328e+04 9.783256269689666329e-01 5.192008797001955445e-03
6.001416965943972900e+04 9.767762959998012029e-01 5.164191049745530011e-03
6.001416969423550472e+04 9.717313362192996351e-01 5.030029144621712273e-03
6.001416972903128044e+04 9.776707786568152869e-01 5.168614677439447615e-03
6.001416976382705616e+04 9.886260804357044352e-01 5.231440935282855899e-03
6.001416979862283915e+04 9.920896075119577384e-01 5.282325488587741487e-03
6.001416983341861487e+04 9.841371253570735389e-01 5.181301583588972422e-03
6.001416986821439059e+04 9.808264930889000199e-01 5.184413328033769114e-03
6.001416990301016631e+04 9.735832689374266380e-01 5.108690439112177975e-03
6.001416993780594203e+04 9.643849602618171923e-01 5.039668884138451439e-03
6.001416997260172502e+04 9.672612709769539130e-01 5.011442460797507423e-03
6.001417000739750074e+04 9.699760231325480486e-01 4.983541854622025244e-03
6.001417004219327646e+04 9.671721447501367974e-01 5.004557021200299952e-03
6.001417007698905218e+04 9.791317450245973220e-01 5.185336787616387499e-03
6.001417011178482790e+04 9.810366230120846076e-01 5.129645413911619774e-03
6.001417014658060361e+04 9.775021180919738484e-01 5.144144361731421526e-03
6.001417018137637933e+04 9.738368118810920571e-01 5.210671128216957937e-03
6.001417021617216233e+04 9.683489603154035175e-01 5.111722843473066533e-03
6.001417025096793805e+04 9.648965298891065689e-01 5.092467428021943236e-03
6.001417028576371376e+04 9.780011437823237230e-01 5.132710330684837549e-03
6.001417032055948948e+04 9.804062758648022236e-01 5.174588649097788470e-03
6.001417035535526520e+04 9.743184217216710463e-01 5.158581459255695729e-03
6.001417039015104820e+04 9.804201470019080489e-01 5.103274928882274575e-03
6.001417042494682391e+04 9.652672988107643404e-01 5.037497623090075351e-03
6.001417045974259963e+04 9.758858137157084833e-01 5.152065067126097159e-03
6.001417049453837535e+04 9.775749418876171770e-01 5.133645408358586577e-03
6.001417052933415107e+04 9.753213310324851948e-01 5.161567591151793900e-03
6.001417056412992679e+04 9.854516117399287900e-01 5.208978663369796987e-03
6.001417059892570251e+04 9.893125093731193198e-01 5.239184612370263033e-03
6.001417063372148550e+04 9.934385670055458917e-01 5.323265854978821883e-03
6.001417066851726122e+04 9.925696440023922262e-01 5.186692548786545412e-03
6.001417070331303694e+04 9.810386035520087811e-01 5.103964149521058626e-03
6.001417073810881266e+04 9.759983585226783553e-01 5.057631543548504749e-03
6.001417077290458838e+04 9.963240773388220006e-01 5.224232035244844898e-03
6.001417080770036409e+04 9.972067543662679334e-01 5.232949836700059691e-03
6.001417084249613981e+04 1.003435628871373719e+00 5.183743604958235621e-03
6.001417087729192281e+04 9.936172556652963506e-01 5.203622359312740780e-03
6.001417091208769853e+04 9.983897074780164749e-01 5.200292147759296574e-03
6.001417094688347424e+04 9.922702267263155962e-01 5.253463693981547458e-03
6.001417098167924996e+04 9.866818081547256147e-01 5.186395846938456761e-03
6.001417101647502568e+04 9.958570480373216682e-01 5.195723236564643924e-03
6.001417105127080868e+04 9.938348924577198318e-01 5.209818391409066357e-03
6.001417108606658439e+04 9.948319787242509982e-01 5.176925752338648601e-03
6.001417112086236011e+04 9.961064192892081781e-01 5.254340598060550441e-03
6.001417115565813583e+04 9.927119133486773661e-01 5.218234631261703914e-03
6.001417119045391155e+04 9.974373567286687337e-01 5.246929720011420280e-03
6.001417122524968727e+04 9.870031152911488137e-01 5.150340550834632027e-03
6.001417126004546299e+04 9.997434077646645267e-01 5.265154431291396014e-03
6.001417129484124598e+04 9.987221151010535758e-01 5.354759565131342498e-03
6.001417132963702170e+04 1.012592948153715477e+00 5.437804692157383567e-03
6.001417136443279742e+04 1.005977452102426506e+00 5.359217827870548477e-03
6.001417139922857314e+04 1.007841367831753931e+00 5.301119536674844292e-03
6.001417143402434886e+04 1.010744087663800750e+00 5.408994972289832281e-03
6.001417146882012457e+04 9.991607927816194001e-01 5.327150284047845255e-03
6.001417150361590029e+04 9.940283409843129192e-01 5.270776439532086528e-03
6.001417153841168329e+04 1.013074586909761932e+00 5.341820831815783516e-03
6.001417157320745901e+04 1.024963841524007213e+00 5.439978687756086284e-03
6.001417160800323472e+04 1.025118292222485072e+00 5.365987500703581041e-03
6.001417164279901044e+04 1.020464650318219091e+00 5.317547802052686144e-03
6.001417167759478616e+04 1.026384359261666157e+00 5.460567987383089725e-03
6.001417171239056916e+04 1.020519793575121792e+00 5.379596960119606593e-03
6.001417174718634487e+04 1.019158173690039915e+00 5.419826413242308412e-03
6.001417178198212059e+04 1.019248193729897611e+00 5.488215244982583112e-03
6.001417181677789631e+04 1.031624579628839466e+00 5.557994630796602581e-03
6.001417185157367203e+04 1.026371066191551495e+00 5.432465466094968214e-03
6.001417188636944775e+04 1.025871353566671917e+00 5.458610228003070441e-03
6.001417192116522347e+04 1.010888024354338111e+00 5.446869581565613391e-03
6.001417195596100646e+04 1.011809786459588079e+00 5.448371981263047843e-03
6.001417199075678218e+04 1.015241003955146493e+00 5.605397541262997774e-03
6.001417202555255790e+04 1.001293346625512504e+00 5.400804840560541678e-03
6.001417206034833362e+04 1.009097459188941892e+00 5.384592145069613117e-03
6.001417209514410933e+04 1.018407528693142217e+00 5.498574720554707043e-03
6.001417212993989233e+04 1.031881084315408481e+00 5.801093143237731793e-03
6.001417216473566805e+04 1.016117955785977855e+00 5.535120941505012986e-03
6.001417219953144377e+04 1.015860780271294672e+00 5.483807555307302142e-03
6.001417223432721948e+04 1.009420344907039135e+00 5.429059553860968342e-03
6.001417226912299520e+04 1.005978821798711786e+00 5.417919411982350351e-03
6.001417230391877820e+04 1.022949898429701632e+00 5.544930253191529372e-03
6.001417233871455392e+04 1.010401468487486909e+00 5.559428756461668418e-03
6.001417237351032963e+04 1.010028629826202007e+00 5.956928130727698854e-03
6.001417240830610535e+04 1.012556612451047888e+00 5.943485348033216049e-03
6.001417244310188107e+04 9.997358405037947149e-01 5.641449354571844745e-03
6.001417247789765679e+04 9.981980043585002571e-01 5.445505853976171685e-03
6.001417251269343251e+04 1.007203275270909248e+00 5.612868175338074812e-03
6.001417254748921550e+04 1.008650963254721145e+00 5.647047229444690335e-03
6.001417258228499122e+04 1.017555209092361856e+00 5.687371226053865823e-03
6.001417261708076694e+04 1.019538968920393751e+00 5.790795076281387947e-03
6.001417265187654266e+04 1.007520184289401488e+00 5.452753197597586150e-03
6.001417268667231838e+04 9.966259591391471995e-01 5.307567249236516856e-03
6.001417272146810137e+04 1.006907563268066852e+00 5.496314749356893785e-03
6.001417275626387709e+04 1.001741470795816324e+00 5.476136281635960584e-03
6.001417279105965281e+04 1.003788776690007767e+00 5.417028193464499576e-03
6.001417282585542853e+04 1.009724603835835843e+00 5.644347866035732790e-03
6.001417286065120425e+04 1.002089231753142240e+00 5.524656418342675790e-03
6.001417289544698724e+04 9.927384322102834613e-01 5.675134329600756491e-03
6.001417293024276296e+04 9.936999501631175180e-01 5.380020279514492396e-03
6.001417296503853868e+04 9.957147422819071503e-01 5.507348308863894981e-03
6.001417299983431440e+04 9.947756255467227193e-01 5.488909282140415347e-03
6.001417303463009011e+04 9.958889148215989140e-01 5.419651817748643262e-03
6.001417306942586583e+04 9.966367237128271883e-01 5.407396713474509585e-03
6.001417310422164155e+04 9.970260546558821213e-01 5.382689840318593752e-03
6.001417313901742455e+04 1.002310200584633160e+00 5.661979106999498815e-03
6.001417317381320026e+04 1.001562608679641420e+00 5.592506215660769317e-03
6.001417320860897598e+04 9.957885526445938718e-01 5.360441599395531116e-03
6.001417324340475170e+04 9.815150161204906354e-01 5.477601017138560881e-03
6.001417327820052742e+04 9.716667263347579242e-01 5.149944076147032306e-03
6.001417331299631041e+04 9.856460467529145619e-01 5.379665323341665563e-03
6.001417334779208613e+04 9.707504522854031315e-01 5.161528272343860434e-03
6.001417338258786185e+04 9.871849426833387842e-01 5.223294450476157098e-03
6.001417341738363757e+04 9.905302117044105792e-01 5.296893563218744647e-03
6.001417345217941329e+04 9.903978524460399502e-01 5.438935788369450228e-03
6.001417348697518901e+04 9.792936151834590319e-01 5.305065691390905766e-03
6.001417352177096473e+04 9.749409003148477026e-01 5.266812123554462724e-03
6.001417355656674772e+04 9.818923457717291248e-01 5.283408981233181367e-03
6.001417359136252344e+04 9.840018376949308809e-01 5.319498029262537467e-03
6.001417362615829916e+04 9.878130275594607657e-01 5.284205866558176062e-03
6.001417366095407488e+04 9.836103152237916092e-01 5.280412926668833634e-03
6.001417369574985059e+04 9.807858054772018441e-01 5.266383105057727623e-03
6.001417373054562631e+04 9.721026694299415016e-01 5.304998666115202065e-03
6.001417376534140203e+04 9.780611395796111607e-01 5.311074326141083587e-03
6.001417380013718503e+04 9.758921244277996010e-01 5.180494055315963513e-03
6.001417383493296074e+04 9.671917574781513371e-01 5.244546819340440216e-03
6.001417386972873646e+04 9.695412575043159675e-01 5.217940909671604441e-03
6.001417390452451218e+04 9.726354906196177375e-01 5.476213251013918593e-03
6.001417393932028790e+04 9.757158469674426238e-01 5.205200599162674441e-03
6.001417397411606362e+04 9.632359721584016210e-01 5.131857359367592193e-03
6.001417400891183934e+04 9.722891493028872345e-01 5.385784832375411016e-03
6.001417404370762233e+04 9.654671768510241225e-01 5.187969492456197956e-03
6.001417407850339805e+04 9.748049354768161257e-01 5.285057439142267811e-03
6.001417411329917377e+04 9.694200008829461090e-01 5.194903112941595159e-03
6.001417414809494949e+04 9.708252753567109261e-01 5.134019991038857832e-03
6.001417418289072521e+04 9.719584495044037986e-01 5.143242000911230419e-03
6.001417421768650820e+04 9.631422568854419719e-01 5.081547771757160409e-03
6.001417425248228392e+04 9.789446388933882304e-01 5.198121625077181847e-03
6.001417428727805964e+04 9.665478164176968257e-01 5.126650541551892697e-03
6.001417432207383536e+04 9.672718372391658770e-01 5.233606863141826264e-03
6.001417435686961107e+04 9.620548961986806757e-01 5.142576676732920835e-03
6.001417439166539407e+04 9.731873907826783521e-01 5.174007409522600291e-03
6.001417442646116979e+04 9.701617232859794937e-01 5.191461143545067838e-03
6.001417446125694551e+04 9.737877818332036917e-01 5.208164011147043727e-03
6.001417449605272122e+04 9.817220922178035991e-01 5.262548864353774024e-03
6.001417453084849694e+04 9.635080478328763576e-01 5.121613265087466421e-03
6.001417456564427994e+04 9.601549925758333659e-01 5.104391459204270752e-03
6.001417460044005566e+04 9.762198979256720976e-01 5.143093809031887113e-03
6.001417463523583137e+04 9.750564202847548101e-01 5.219381403994809328e-03
6.001417467003160709e+04 9.681573979088387016e-01 5.094668452548245519e-03
6.001417470482738281e+04 9.731995744913313207e-01 5.114104180165951995e-03
6.001417473962316581e+04 9.804025802937222922e-01 5.250857301519688825e-03
6.001417477441894152e+04 9.811526786509077169e-01 5.195459334976648344e-03
6.001417480921471724e+04 9.762979333992231057e-01 5.190215964106494918e-03
6.001417484401049296e+04 9.810304944145966655e-01 5.168436671429139061e-03
6.001417487880626868e+04 9.748432060241750685e-01 5.139169843607202179e-03
6.001417491360205167e+04 9.908787593107453162e-01 5.240294629321864094e-03
6.001417494839782739e+04 9.792088334302272434e-01 5.266403010769862662e-03
6.001417498319360311e+04 9.921813239441851229e-01 5.275835793861274013e-03
6.001417501798937883e+04 9.923817633141099881e-01 5.424554802332567406e-03
6.001417505278515455e+04 9.915136208731588630e-01 5.402733748239911711e-03
6.001417508758093754e+04 9.829389829200653184e-01 5.441682493915991209e-03
6.001417512237671326e+04 9.873265697989304090e-01 5.329776108220140793e-03
6.001417515717248898e+04 9.826285841413584521e-01 5.255811797325643867e-03
6.001417519196826470e+04 9.881726690580833194e-01 5.264196789618062408e-03
6.001417522676404042e+04 9.970484884468354680e-01 5.317710258931130675e-03
6.001417526155981614e+04 9.894272320312891278e-01 5.261085156647049045e-03
6.001417529635559185e+04 9.913298920490383193e-01 5.293803812552062664e-03
6.001417533115137485e+04 9.967608251942067232e-01 5.299191067470817099e-03
6.001417536594715057e+04 9.929367751535728148e-01 5.240145655072016469e-03
6.001417540074292629e+04 9.918885288039221981e-01 5.307711563612204329e-03
6.001417543553870200e+04 9.981751624473078621e-01 5.342305680311533120e-03
6.001417547033447772e+04 9.969273563090168544e-01 5.364276676173133397e-03
6.001417550513025344e+04 9.981434570843966680e-01 5.356821250517565351e-03
6.001417553992602916e+04 1.011497632236452171e+00 5.470123141605089112e-03
6.001417557472181215e+04 1.007320226780547667e+00 5.405142542112528412e-03
6.001417560951758787e+04 9.998129903215930980e-01 5.336864679774146018e-03
6.001417564431336359e+04 1.008972695004923370e+00 5.531902984360265174e-03
6.001417567910913931e+04 1.001304520637109619e+00 5.484446911062891387e-03
6.001417571390491503e+04 1.005187605017481278e+00 5.491563699253262584e-03
6.001417574870069802e+04 1.002325510572147138e+00 5.486484314378072859e-03
6.001417578349647374e+04 9.922944673506435276e-01 5.221169188714719529e-03
6.001417581829224946e+04 9.997570163439364332e-01 5.274884949662870560e-03
6.001417585308802518e+04 1.007059405668262908e+00 5.304468004140554770e-03
6.001417588788380090e+04 9.926746120887400826e-01 5.148370834559889281e-03
6.001417592267957662e+04 9.933428889612609947e-01 5.204552942475577058e-03
6.001417595747535233e+04 9.983857964861155843e-01 5.333394958131558450e-03
6.001417599227113533e+04 1.002799063373547073e+00 5.360114290568057487e-03
6.001417602706691105e+04 1.006716226484527299e+00 5.287632707066032035e-03
6.001417606186268677e+04 1.005600807700582688e+00 5.315102035795303721e-03
6.001417609665846248e+04 1.015184278778270333e+00 5.434001222182205729e-03
6.001417613145423820e+04 9.912989507119187582e-01 5.234843223301157387e-03
6.001417616625002120e+04 1.004764685322937723e+00 5.458741849621592292e-03
6.001417620104579692e+04 1.001046747950162130e+00 5.226842325826438519e-03
6.001417623584157263e+04 9.994906455653166377e-01 5.316935381248243976e-03
6.001417627063734835e+04 1.005323014882152366e+00 5.397292479884982161e-03
6.001417630543312407e+04 1.003745634271130838e+00 5.265989938451965877e-03
6.001417634022890707e+04 1.002720472903819715e+00 5.329258477288861123e-03
6.001417637502468278e+04 9.996302098379736822e-01 5.243624996400408043e-03
6.001417640982045850e+04 1.002058995075607362e+00 5.363830272683506838e-03
6.001417644461623422e+04 9.996575500991994323e-01 5.324307584748723746e-03
6.001417647941200994e+04 1.000302785691324692e+00 5.182117448864573088e-03
6.001417651420778566e+04 1.005830941434943782e+00 5.289563441416928781e-03
6.001417654900356138e+04 9.968952001154712805e-01 5.197548255759658863e-03
6.001417658379934437e+04 9.979405091272287587e-01 5.195474041718954085e-03
6.001417661859512009e+04 9.931797018526132836e-01 5.189834409497352634e-03
6.001417665339089581e+04 1.004637811578000806e+00 5.255847867398016383e-03
6.001417668818667153e+04 1.002686393838738477e+00 5.268017895833020450e-03
6.001417672298244725e+04 9.968550192389987741e-01 5.331952964710742759e-03
6.001417675777823024e+04 1.000261608138089953e+00 5.247957803698373620e-03
6.001417679257400596e+04 1.007116192746306371e+00 5.281950087583422819e-03
6.001417682736978168e+04 9.861324378278387703e-01 5.191719648705588400e-03
6.001417686216555740e+04 9.922877225996878936e-01 5.253900334943474582e-03
6.001417689696133311e+04 9.991680198567878257e-01 5.256629847258723759e-03
6.001417693175710883e+04 9.934402359494083345e-01 5.230115432795646134e-03
6.001417696655288455e+04 9.806902171528911749e-01 5.136769818054792540e-03
6.001417700134866755e+04 9.948752064592090161e-01 5.253043533289046378e-03
6.001417703614444326e+04 9.910739049291980018e-01 5.298350934382634048e-03
6.001417707094021898e+04 9.829049161147603852e-01 5.165131647965805900e-03
6.001417710573599470e+04 9.933189619498132839e-01 5.205714039386333779e-03
6.001417714053177042e+04 9.824223188409737517e-01 5.095992409673992356e-03
6.001417717532755341e+04 9.857794815032924207e-01 5.253110692472849098e-03
6.001417721012332913e+04 9.913131381197848313e-01 5.242904495233907322e-03
6.001417724491910485e+04 9.912006191408294642e-01 5.228455551256457924e-03
6.001417727971488057e+04 1.000580791883203480e+00 5.331235675289545776e-03
6.001417731451065629e+04 9.935509754414008077e-01 5.290255338488410695e-03
6.001417734930643201e+04 9.937289451452112621e-01 5.350722125231967621e-03
6.001417738410220772e+04 9.942113715825804388e-01 5.232674772306209095e-03
6.001417741889799072e+04 9.909577508546647540e-01 5.322495170390234044e-03
6.001417745369376644e+04 9.918364949624132176e-01 5.222568763996808007e-03
6.001417748848954216e+04 1.005101640051319523e+00 5.298760492781354366e-03
6.001417752328531787e+04 9.934894891865130306e-01 5.250771714332279523e-03
6.001417755808109359e+04 1.003968479819100645e+00 5.283227919305270512e-03
6.001417759287687659e+04 9.984174222742394633e-01 5.286334446282368003e-03
6.001417762767265231e+04 1.004247234580503800e+00 5.404046509903365214e-03
6.001417766246842803e+04 9.979460601110529128e-01 5.279957932048037761e-03
6.001417769726420374e+04 9.857701007772007307e-01 5.323300979782552393e-03
6.001417773205997946e+04 9.822021006595540449e-01 5.115593070527893298e-03
6.001417776685576246e+04 9.807194969511597860e-01 5.221834981861251876e-03
6.001417780165153818e+04 9.892896073605278451e-01 5.227701718467879337e-03
6.001417783644731389e+04 9.923034242012787054e-01 5.263625801525898679e-03
6.001417787124308961e+04 9.881707967894252098e-01 5.232957187004739705e-03
6.001417790603886533e+04 9.750767186532830477e-01 5.141933936477954652e-03
6.001417794083464105e+04 9.811726613438307432e-01 5.216191248581044000e-03
6.001417797563041677e+04 9.872953785346240130e-01 5.312554094105984004e-03
6.001417801042619976e+04 9.810812697675893590e-01 5.183520096788889024e-03
6.001417804522197548e+04 9.815303190169639702e-01 5.105022319660419521e-03
6.001417808001775120e+04 9.842712403311871805e-01 5.107610459835056592e-03
6.001417811481352692e+04 9.868545811314362037e-01 5.167627110106425004e-03
6.001417814960930264e+04 9.741100272667492233e-01 5.150691097629703577e-03
6.001417818440508563e+04 9.812795270773581047e-01 5.232269162006793727e-03
6.001417821920086135e+04 9.815765104593474621e-01 5.089991909328847770e-03
6.001417825399663707e+04 9.825812466770414977e-01 5.198647465306060859e-03
6.001417828879241279e+04 9.717481254360844645e-01 5.140909083303780470e-03
6.001417832358818850e+04 9.910813639113633666e-01 5.231287500679498992e-03
6.001417835838396422e+04 9.896527546160484023e-01 5.249473089052352458e-03
6.001417839317973994e+04 9.845604221832386926e-01 5.171089464766049672e-03
6.001417842797552294e+04 9.887949142794866253e-01 5.163156788732579591e-03
6.001417846277129865e+04 9.906394607211788106e-01 5.166461068520274320e-03
6.001417849756707437e+04 9.843849167488223362e-01 5.192586600172605961e-03
6.001417853236285009e+04 9.925947753612525126e-01 5.264832279185078373e-03
6.001417856715862581e+04 1.003466692717688291e+00 5.388678325192618537e-03
6.001417860195440880e+04 9.953012097449632778e-01 5.366919920943563106e-03
6.001417863675018452e+04 9.904103401773950432e-01 5.207664885970314343e-03
6.001417867154596024e+04 9.866150938471086596e-01 5.161248214160016334e-03
6.001417870634173596e+04 1.004016511659429955e+00 5.281504215686254680e-03
6.001417874113751168e+04 9.974946706430839471e-01 5.299322065172086885e-03
6.001417877593328740e+04 9.925877852951755509e-01 5.168397069188314721e-03
6.001417881072906312e+04 1.000195774094638557e+00 5.195882926573976157e-03
6.001417884552484611e+04 1.003309589046464723e+00 5.385433576540929815e-03
6.001417888032062183e+04 1.008778012215959308e+00 5.269455688572275733e-03
6.001417891511639755e+04 1.005356052846461123e+00 5.283733968205298580e-03
6.001417894991217327e+04 1.005443468308398147e+00 5.335256291365551504e-03
6.001417898470794898e+04 1.007839295084469233e+00 5.255376847328953500e-03
6.001417901950373198e+04 1.001223308358826225e+00 5.305894595001764240e-03
6.001417905429950770e+04 1.014515558463133571e+00 5.350618358911892088e-03
6.001417908909528342e+04 1.007052308423456388e+00 5.290475035588825502e-03
6.001417912389105913e+04 1.007367175808935089e+00 5.295969424434726278e-03
6.001417915868683485e+04 1.008891499070116549e+00 5.287669358359004847e-03
6.001417919348261785e+04 1.014859684277817031e+00 5.313061366975584468e-03
6.001417922827839357e+04 1.012118412052960714e+00 5.277053790568254389e-03
6.001417926307416928e+04 1.010541096920307913e+00 5.402339121844275914e-03
6.001417929786994500e+04 1.011033240539863876e+00 5.293986377890098211e-03
6.001417933266572072e+04 1.013061304239061267e+00 5.371739966429261645e-03
6.001417936746150372e+04 1.019567287714099546e+00 5.303083024852018115e-03
6.001417940225727943e+04 1.018476932436160443e+00 5.301793735890673008e-03
6.001417943705305515e+04 1.018124069312080104e+00 5.459244206117062903e-03
6.001417947184883087e+04 1.021256798109958508e+00 5.372074617209086911e-03
6.001417950664460659e+04 1.014165045521446595e+00 5.354207456159804090e-03
6.001417954144038958e+04 1.022813537544156048e+00 5.419414767862395198e-03
6.001417957623616530e+04 1.021015054053656224e+00 5.289713451213581830e-03
6.001417961103194102e+04 1.021452068485938058e+00 5.245942699154575346e-03
6.001417964582771674e+04 1.021348253583576282e+00 5.248774602903757622e-03
6.001417968062349246e+04 1.022407877647576013e+00 5.250777319361863218e-03
6.001417971541927545e+04 1.014026602524147780e+00 5.295719076489729428e-03
6.001417975021505117e+04 1.024341549543195118e+00 5.366891969115590230e-03
6.001417978501082689e+04 1.016116840689571754e+00 5.300958129990305558e-03
6.001417981980660261e+04 1.012693941263121289e+00 5.371481882682182553e-03
6.001417985460237833e+04 1.024915629867880318e+00 5.594163123245231815e-03
6.001417988939816132e+04 1.016174290732470231e+00 5.342930146843277196e-03
6.001417992419393704e+04 1.023892513114386338e+00 5.384615697401525132e-03
6.001417995898971276e+04 1.027873931244242867e+00 5.530172926176676017e-03
6.001417999378548848e+04 1.010738482926979431e+00 5.374868369530205574e-03
6.001418002858126420e+04 1.010003052716693883e+00 5.491398218248078229e-03
6.001418006337703991e+04 1.016803923269358867e+00 5.481103877131280125e-03
6.001418009817281563e+04 1.014707931590058676e+00 5.390561395676837092e-03
6.001418013296859863e+04 1.016930453932568756e+00 5.439122953692952962e-03
6.001418016776437435e+04 1.024574163242199187e+00 5.470603350280825276e-03
6.001418020256015006e+04 1.008642255251851472e+00 5.345021759494649610e-03
6.001418023735592578e+04 1.015462811691075107e+00 5.424790732104192020e-03
6.001418027215170150e+04 1.008286012412793253e+00 5.340369854737138031e-03
6.001418030694748450e+04 1.014392758354419888e+00 5.422561207730173562e-03
6.001418034174326021e+04 1.029445692473605511e+00 5.422867544326397810e-03
6.001418037653903593e+04 1.028304560551563052e+00 5.531147721566659001e-03
6.001418041133481165e+04 1.019520739429550238e+00 5.495291834245262519e-03
6.001418044613058737e+04 1.009486414132861221e+00 5.422405124914721729e-03
6.001418048092636309e+04 1.012027816937932201e+00 5.394111916443370888e-03
6.001418051572213881e+04 1.008133171813790474e+00 5.375647524866606665e-03
6.001418055051792180e+04 1.022107584026657356e+00 5.485522290153782565e-03
6.001418058531369752e+04 1.009759732961965417e+00 5.345976138427439329e-03
6.001418062010947324e+04 1.013118152560893437e+00 5.336902510591251710e-03
6.001418065490524896e+04 1.014471200347579982e+00 5.399127158939366969e-03
6.001418068970102468e+04 1.018519266429416925e+00 5.386584030637036995e-03
6.001418072449680767e+04 1.022130768800794565e+00 5.402919354225126612e-03
6.001418075929258339e+04 1.005277795362254922e+00 5.253178632192861269e-03
6.001418079408835911e+04 1.007693921189006581e+00 5.327640835272367571e-03
6.001418082888413483e+04 1.015298440214237985e+00 5.307358004841440484e-03
6.001418086367991054e+04 1.016109539484294499e+00 5.401082015153708775e-03
6.001418089847569354e+04 1.013536454456267277e+00 5.346418431667595249e-03
6.001418093327146926e+04 1.002766121623254181e+00 5.379250718421033084e-03
6.001418096806724498e+04 1.001962159260340712e+00 5.309507993144313952e-03
6.001418100286302069e+04 9.960542277093709096e-01 5.259060372710784408e-03
6.001418103765879641e+04 1.010798566224572648e+00 5.386847075760882973e-03
6.001418107245457941e+04 9.968804171107066292e-01 5.264936138740044201e-03
6.001418110725035513e+04 9.962047019027917560e-01 5.247346654710712682e-03
6.001418114204613084e+04 9.970350109937546890e-01 5.333158791722081293e-03
6.001418117684190656e+04 1.005542625565077230e+00 5.360513986221813326e-03
6.001418121163768228e+04 1.005452577541431802e+00 5.382449305447937864e-03
6.001418124643346528e+04 1.005282822378172680e+00 5.344621655789990808e-03
6.001418128122924099e+04 9.983638563524896981e-01 5.320174659208921387e-03
6.001418131602501671e+04 9.993666568389342197e-01 5.378112091295186685e-03
6.001418135082079243e+04 9.900364225124109741e-01 5.428046930244502695e-03
6.001418138561656815e+04 1.004497925781827616e+00 5.306165702875881469e-03
6.001418142041234387e+04 9.970234402887760972e-01 5.232541752665238570e-03
6.001418145520811959e+04 9.929811292157372238e-01 5.237427979970438359e-03
6.001418149000390258e+04 9.998499044619583165e-01 5.186139775708122068e-03
6.001418152479967830e+04 9.922473041536038485e-01 5.263558898696441696e-03
6.001418155959545402e+04 1.001589141423130158e+00 5.279961377973877573e-03
6.001418159439122974e+04 1.001841524231897873e+00 5.273683182271612230e-03
6.001418162918700546e+04 1.001849575961184069e+00 5.218924245973134875e-03
6.001418166398278845e+04 9.932434646381718135e-01 5.218836217496011787e-03
6.001418169877856417e+04 1.001574815319515865e+00 5.254594754899708300e-03
6.001418173357433989e+04 1.002248157933144812e+00 5.213240055697255029e-03
6.001418176837011561e+04 1.005267358047935211e+00 5.235860972845189122e-03
6.001418180316589132e+04 9.860525864825893105e-01 5.156124101058093961e-03
6.001418183796166704e+04 9.852366070796158004e-01 5.259212816843580711e-03
6.001418187275744276e+04 1.003991632346086682e+00 5.248858607768926675e-03
6.001418190755322576e+04 9.841783017909635500e-01 5.112486396682938521e-03
6.001418194234900147e+04 1.000112760326062000e+00 5.138480406782392450e-03
6.001418197714477719e+04 9.984533219302661466e-01 5.191698476141021375e-03
6.001418201194055291e+04 9.906788621338260548e-01 5.140329688152318020e-03
6.001418204673632863e+04 9.816903179278897440e-01 5.106910756984472596e-03
6.001418208153211162e+04 9.869489024896446194e-01 5.141183393326090138e-03
6.001418211632788734e+04 9.951623494354356891e-01 5.236359390305152239e-03
6.001418215112366306e+04 1.000012444277674772e+00 5.202136380198243981e-03
6.001418218591943878e+04 9.928944354564535058e-01 5.181337801718649202e-03
6.001418222071521450e+04 1.000153406441095960e+00 5.207595006336761603e-03
6.001418225551099022e+04 1.008438879398170895e+00 5.247888711858557376e-03
6.001418229030676594e+04 9.958007046283525732e-01 5.224828657989109316e-03
6.001418232510254893e+04 9.957252541654620925e-01 5.165605525097351214e-03
6.001418235989832465e+04 9.939721911609635807e-01 5.232884246276244336e-03
6.001418239469410037e+04 9.975466939873361971e-01 5.211915450886467176e-03
6.001418242948987609e+04 9.899294344293857462e-01 5.148613088364339084e-03
6.001418246428565180e+04 9.996415014228799967e-01 5.200505249527444078e-03
6.001418249908143480e+04 1.001213921999733358e+00 5.180034433329765327e-03
6.001418253387721052e+04 9.968248166924810194e-01 5.191927637519418159e-03
6.001418256867298624e+04 9.966804820896336681e-01 5.220539002522503642e-03
6.001418260346876195e+04 9.886580658784047682e-01 5.150082275900010574e-03
6.001418263826453767e+04 1.000498254949411692e+00 5.281191728706011515e-03
6.001418267306032067e+04 9.997544965992213317e-01 5.193638751743755340e-03
6.001418270785609639e+04 9.917049075972514949e-01 5.184842018188397239e-03
6.001418274265187210e+04 9.895638679494170864e-01 5.215264721661141273e-03
6.001418277744764782e+04 1.006087261211628503e+00 5.307699158527719521e-03
6.001418281224342354e+04 9.935278244861326380e-01 5.222666894957436225e-03
6.001418284703919926e+04 9.985987825715978428e-01 5.224131626996741766e-03
6.001418288183497498e+04 1.002017967161989320e+00 5.229400382084443445e-03
6.001418291663075797e+04 9.978136478512844576e-01 5.198278340515050805e-03
6.001418295142653369e+04 9.996217641074502946e-01 5.239880838191993823e-03
6.001418298622230941e+04 9.970032399237243048e-01 5.259280847045614063e-03
6.001418302101808513e+04 1.016255684201658793e+00 5.296769487892775442e-03
6.001418305581386085e+04 1.004520492410603039e+00 5.267226072030979124e-03
6.001418309060964384e+04 9.920361880421166845e-01 5.270162110450445775e-03
6.001418312540541956e+04 1.015417026983012505e+00 5.459902001091945095e-03
6.001418316020119528e+04 1.012648643611090638e+00 5.394634716146751857e-03
6.001418319499697100e+04 1.015356283242434543e+00 5.442938652164609238e-03
6.001418322979274672e+04 1.011589738521484261e+00 5.443745091789461282e-03
6.001418326458852243e+04 1.013702524652583259e+00 5.368496844660899762e-03
6.001418329938429815e+04 1.017490574677944792e+00 5.605852869081556430e-03
6.001418333418008115e+04 1.016329322611414954e+00 5.668056602750277950e-03
6.001418336897585687e+04 1.016071035339676243e+00 5.574676482745018202e-03
6.001418340377163258e+04 1.009866697719764339e+00 5.372975099852808634e-03
6.001418343856741558e+04 1.014502882095351444e+00 5.434388960415136374e-03
6.001418347336319130e+04 1.014863503745957463e+00 5.475626154089334972e-03
6.001418350815896702e+04 1.028454174833960844e+00 5.658409651534268038e-03
6.001418354295474273e+04 1.020088976771162725e+00 5.487804231868854618e-03
6.001418357775051845e+04 1.029042125041604416e+00 5.559591260665095423e-03
6.001418361254630145e+04 1.027115527454263377e+00 5.637534626286802401e-03
6.001418364734207717e+04 1.016735967314610800e+00 5.499039616477317816e-03
6.001418368213785288e+04 1.005305820670936434e+00 5.359688732579838411e-03
6.001418371693362860e+04 1.021001438210291434e+00 5.598354662480617069e-03
6.001418375172940432e+04 1.005068673270468338e+00 5.439723726244723688e-03
6.001418378652518004e+04 1.011804150522580992e+00 5.492227080956307329e-03
6.001418382132095576e+04 1.015586271053380729e+00 5.594336559822961526e-03
6.001418385611673875e+04 1.010915104008746068e+00 5.518915923516440510e-03
6.001418389091251447e+04 1.013918814044857175e+00 5.421686878868934439e-03
6.001418392570829019e+04 1.011578708581670982e+00 5.428475217377630967e-03
6.001418396050407318e+04 1.009331966826557681e+00 5.438969868916163942e-03
6.001418399529984890e+04 1.018722388381246846e+00 5.540073445199413318e-03
6.001418403009562462e+04 1.008000021302423832e+00 5.262098942510375944e-03
6.001418406489140034e+04 1.006905475578560027e+00 5.300498279498001841e-03
6.001418409968717606e+04 1.015310474826330855e+00 5.418522801806931015e-03
6.001418413448295905e+04 1.008474915912035641e+00 5.332878430415118574e-03
6.001418416927873477e+04 1.005354826779913502e+00 5.318108720261584960e-03
6.001418420407451049e+04 1.004280437711917440e+00 5.355160044836235721e-03
6.001418423887028621e+04 1.015174271476866341e+00 5.485205800858929462e-03
6.001418427366606193e+04 1.003461441861651426e+00 5.297859983272518343e-03
6.001418430846184492e+04 1.013748756673526819e+00 5.359802772691122340e-03
6.001418434325762064e+04 1.009715574781124170e+00 5.350701516991378769e-03
6.001418437805339636e+04 1.010741347297304138e+00 5.316665097301585992e-03
6.001418441284917208e+04 1.001717290723325160e+00 5.267089745281499681e-03
6.001418444764494780e+04 1.005005925987543014e+00 5.485103398055688091e-03
6.001418448244072351e+04 1.004918857080268735e+00 5.389493092151155171e-03
6.001418451723649923e+04 1.004998831642500479e+00 5.346208108760184749e-03
6.001418455203228223e+04 1.005900125309402204e+00 5.275290602428244630e-03
6.001418458682805795e+04 1.002460867254204135e+00 5.195186510416352488e-03
6.001418462162383366e+04 1.000513268455496707e+00 5.286370176720622815e-03
6.001418465641960938e+04 9.951037874409854878e-01 5.178281329553413928e-03
6.001418469121538510e+04 1.007191907150032151e+00 5.264271770528769316e-03
6.001418472601116810e+04 1.005263164488408467e+00 5.432476080006762818e-03
6.001418476080694381e+04 1.001180022480129272e+00 5.327804770060220671e-03
6.001418479560271953e+04 1.005814598702248430e+00 5.363898654967042164e-03
6.001418483039849525e+04 9.964826279186073110e-01 5.281686416942239261e-03
6.001418486519427097e+04 9.971280878893836741e-01 5.292963227754957610e-03
6.001418489999004669e+04 9.979295833343695410e-01 5.425143940605908592e-03
6.001418493478582241e+04 9.972234233017408522e-01 5.274474406049662993e-03
6.001418496958160540e+04 1.000119958116533203e+00 5.335341054898109017e-03
6.001418500437738112e+04 1.003110444965230608e+00 5.351262093549542104e-03
6.001418503917315684e+04 9.982580930772055883e-01 5.456195832318701429e-03
6.001418507396893256e+04 1.000566237018003291e+00 5.405353481554347507e-03
6.001418510876470827e+04 1.003537279156368589e+00 5.439319664746504988e-03
6.001418514356049127e+04 1.013843828306191908e+00 5.539994276892465895e-03
6.001418517835626699e+04 9.942769736084462462e-01 5.397542790766016868e-03
6.001418521315204271e+04 9.885434615768666777e-01 5.278980038456016106e-03
6.001418524794781843e+04 9.967266525699783886e-01 5.350009558080752806e-03
6.001418528274359414e+04 9.821001719748457814e-01 5.276794962810244308e-03
6.001418531753937714e+04 9.898334211711194985e-01 5.315413372729175384e-03
6.001418535233515286e+04 9.728433021480380472e-01 5.236296802723968552e-03
6.001418538713092858e+04 9.905609672475916838e-01 5.466550899092993340e-03
6.001418542192670429e+04 9.730027963666192381e-01 5.189333697862743254e-03
6.001418545672248001e+04 9.786232439020041696e-01 5.211742094852115856e-03
6.001418549151825573e+04 9.771939439014769579e-01 5.136795620301864984e-03
6.001418552631403145e+04 9.840054431149245495e-01 5.244624500476935750e-03
6.001418556110981444e+04 9.831703206833372066e-01 5.250576269005031646e-03
6.001418559590559016e+04 9.797832786213095391e-01 5.340103705312625702e-03
6.001418563070136588e+04 9.920063746338704247e-01 5.368952890972046761e-03
6.001418566549714160e+04 9.794613297754887205e-01 5.215178120406670746e-03
6.001418570029291732e+04 9.846953062106941212e-01 5.378771288077737085e-03
6.001418573508869304e+04 9.706083175607090885e-01 5.249449592823501876e-03
6.001418576988446875e+04 9.839681956344928926e-01 5.465397173695075127e-03
6.001418580468025175e+04 9.878239087736602198e-01 5.416296253340705316e-03
6.001418583947602747e+04 9.767291596169381807e-01 5.315892886330450887e-03
6.001418587427180319e+04 9.770875799602278811e-01 5.341665385624025549e-03
6.001418590906757890e+04 9.874636816931589012e-01 5.528239358374339649e-03
6.001418594386335462e+04 9.818706029799413315e-01 5.395015520436457351e-03
6.001418597865913762e+04 9.757314865241903945e-01 5.311735596049373641e-03
6.001418601345491334e+04 9.817618906310310312e-01 5.490526266588253990e-03
6.001418604825068905e+04 9.766388965351040508e-01 5.321802719307770074e-03
6.001418608304646477e+04 9.870385365455527360e-01 5.515571616062710757e-03
6.001418611784224049e+04 9.754684539086820871e-01 5.328356484520393663e-03
6.001418615263801621e+04 9.845110397078850051e-01 5.361708190281418845e-03
6.001418618743379193e+04 9.774354268548509639e-01 5.459742289727851153e-03
6.001418622222957492e+04 9.665678305821034932e-01 5.281852436985436626e-03
6.001418625702535064e+04 9.737239505530536077e-01 5.306577646645537286e-03
6.001418629182112636e+04 9.699577511259057649e-01 5.207057100181065878e-03
6.001418632661690208e+04 9.800362516077875119e-01 5.363614581492733360e-03
6.001418636141267780e+04 9.749924228314650332e-01 5.165434616845336092e-03
6.001418639620846079e+04 9.802173974377152987e-01 5.250297401618611755e-03
6.001418643100423651e+04 9.840868498157433475e-01 5.258974035483960849e-03
6.001418646580001223e+04 9.795822381154376535e-01 5.183280385133964829e-03
6.001418650059578795e+04 9.794535122546644823e-01 5.269868192863251879e-03
6.001418653539156367e+04 9.748486278687977791e-01 5.175216342301266169e-03
6.001418657018734666e+04 9.657251498755099473e-01 5.086882173885872750e-03
6.001418660498312238e+04 9.948049960123983571e-01 5.266557388280822261e-03
6.001418663977889810e+04 9.777293235972198682e-01 5.147067494339868481e-03
6.001418667457467382e+04 9.766468499403734294e-01 5.120649264489484688e-03
6.001418670937044953e+04 9.791711521632364690e-01 5.179682230069926341e-03
6.001418674416623253e+04 9.729523662253776184e-01 5.128813033005713909e-03
6.001418677896200825e+04 9.865133803830338222e-01 5.235134496689441107e-03
6.001418681375778397e+04 9.832748655331956522e-01 5.232060501640357041e-03
6.001418684855355968e+04 1.001563237676494911e+00 5.356959211499142531e-03
6.001418688334933540e+04 1.008934843274171378e+00 5.683776405959051724e-03
6.001418691814511840e+04 9.800976208305433035e-01 5.649183630757249712e-03
6.001418695294089412e+04 9.881152701349401601e-01 5.298805378732480455e-03
6.001418698773666983e+04 9.939115653631134251e-01 5.283168098996417379e-03
6.001418702253244555e+04 9.812008081118327452e-01 5.204029153602284311e-03
6.001418705732822127e+04 9.980606149424914308e-01 5.516217324725818626e-03
6.001418709212400427e+04 1.001636181343994902e+00 5.847954531345811793e-03
6.001418712691977998e+04 1.000824407251277970e+00 5.904212746593532485e-03
6.001418716171555570e+04 9.982107621800108133e-01 5.772605593367246928e-03
6.001418719651133142e+04 9.901580000934259163e-01 5.450214851069033056e-03
6.001418723130710714e+04 1.005970968793743259e+00 5.712310422150446501e-03
6.001418726610289013e+04 9.960910149503592326e-01 5.497003375361670004e-03
6.001418730089866585e+04 9.884034932718882560e-01 5.355263424187463664e-03
6.001418733569444157e+04 9.864092158819652845e-01 5.274628168635720794e-03
6.001418737049021729e+04 9.953692943778147395e-01 5.438895392480722416e-03
6.001418740528599301e+04 1.006633695076473156e+00 5.860109424712333509e-03
6.001418744008176873e+04 9.969296534333351723e-01 5.653207217886194701e-03
6.001418747487754445e+04 9.991900918453044955e-01 5.413933582721120602e-03
6.001418750967332744e+04 9.877186858077222631e-01 5.332658907477680343e-03
6.001418754446910316e+04 9.917613776461877695e-01 5.471484168694763436e-03
6.001418757926487888e+04 1.007859715858569372e+00 5.475207518102771787e-03
6.001418761406065460e+04 9.996122652387370300e-01 5.698398511346527105e-03
6.001418764885643031e+04 1.017672997470030039e+00 5.550215832121719456e-03
6.001418768365221331e+04 1.006908443781890261e+00 5.559949848720592731e-03
6.001418771844798903e+04 1.011576501854081656e+00 5.744438176374577418e-03
6.001418775324376475e+04 1.006802672096518414e+00 5.560032277773742718e-03
6.001418778803954046e+04 1.015010409020361770e+00 5.506660200102199594e-03
6.001418782283531618e+04 1.022266554429092311e+00 5.670485492411359366e-03
6.001418785763109190e+04 1.010828792812694887e+00 5.525593532438102806e-03
6.001418789242686762e+04 1.003851612098106916e+00 5.557330181676999048e-03
6.001418792722265061e+04 1.023990694644620447e+00 5.867394087123649175e-03
6.001418796201842633e+04 1.014794789933899599e+00 5.682920922442798520e-03
6.001418799681420205e+04 1.020025648857614042e+00 5.713680613468128354e-03
6.001418803160997777e+04 1.019455619608987007e+00 5.908745556044849891e-03
6.001418806640575349e+04 1.013806911791084175e+00 5.846782383484298157e-03
6.001418810120153648e+04 1.026002844872274888e+00 5.616206157710060612e-03
6.001418813599731220e+04 1.017390924712580969e+00 5.419757829475439596e-03
6.001418817079308792e+04 1.028564471712014594e+00 5.620592405159499476e-03
6.001418820558886364e+04 1.013067452293546777e+00 5.324368104751709373e-03
6.001418824038463936e+04 1.004769265022457336e+00 5.343817671443655722e-03
6.001418827518042235e+04 1.012306048670911673e+00 5.370720673137343443e-03
6.001418830997619807e+04 1.012129090448719682e+00 5.354138472265040916e-03
6.001418834477197379e+04 9.994158740478175096e-01 5.403615675773797665e-03
6.001418837956774951e+04 1.014179624775438882e+00 5.487968387671790689e-03
6.001418841436352523e+04 1.005061156569261760e+00 5.504992320761676987e-03
6.001418844915930822e+04 1.013010752950355808e+00 5.642499535419258881e-03
6.001418848395508394e+04 1.014070176532464895e+00 5.795676185863092751e-03
6.001418851875085966e+04 9.984899538182118173e-01 5.526065894802078930e-03
6.001418855354663538e+04 1.008574729006261217e+00 5.501036079858329965e-03
6.001418858834241109e+04 1.008731401985105691e+00 5.539237933470504693e-03
6.001418862313819409e+04 1.014031953294876942e+00 5.656284122132922837e-03
6.001418865793396981e+04 1.009477914791254927e+00 5.866969629500545097e-03
6.001418869272974553e+04 1.018645963309178892e+00 5.827721601125383961e-03
6.001418872752552124e+04 1.008383440811041698e+00 5.889599233119617062e-03
6.001418876232129696e+04 9.871784072862891390e-01 5.369068012476689231e-03
6.001418879711707996e+04 1.008520238558128446e+00 5.570510535373530102e-03
6.001418883191285568e+04 1.003904881630372170e+00 5.598515266130390383e-03
6.001418886670863139e+04 9.921412483104213864e-01 5.465207422981033583e-03
6.001418890150440711e+04 1.002202798242137760e+00 5.627605152497185820e-03
6.001418893630018283e+04 1.004354946003805038e+00 5.500716241128888670e-03
6.001418897109595855e+04 1.013354429502263843e+00 5.738065387566501988e-03
6.001418900589173427e+04 1.010502058115728019e+00 5.777201796192746319e-03
6.001418904068751726e+04 9.981906954868571269e-01 5.743205408774922256e-03
6.001418907548329298e+04 1.005656021474613526e+00 5.502357244949126341e-03
6.001418911027906870e+04 1.005065524190300152e+00 5.564393391110946524e-03
6.001418914507484442e+04 9.971197215580268614e-01 5.413792120158478390e-03
6.001418917987062014e+04 1.000467014716298619e+00 5.306943056990393037e-03
6.001418921466640313e+04 9.954410161556538350e-01 5.271988343489858973e-03
6.001418924946217885e+04 9.954633773601426761e-01 5.323600409158514742e-03
6.001418928425795457e+04 9.875830110122526539e-01 5.249252818591137841e-03
6.001418931905373029e+04 9.955362030895448244e-01 5.253401592813642350e-03
6.001418935384950601e+04 9.834192692125126589e-01 5.296332531011859433e-03
6.001418938864528172e+04 9.889897669344406284e-01 5.285840564274785734e-03
6.001418942344105744e+04 9.844368772077914942e-01 5.239831060770144475e-03
6.001418945823684044e+04 9.803284585077881585e-01 5.261828926642399609e-03
6.001418949303261616e+04 9.863037132903390569e-01 5.351895301621242482e-03
6.001418952782839187e+04 9.762406750591230420e-01 5.319404352070926899e-03
6.001418956262416759e+04 9.774068236687060152e-01 5.331784866057004760e-03
6.001418959741994331e+04 9.738992443285650058e-01 5.544938332826844334e-03
6.001418963221572631e+04 9.724998963681494857e-01 5.292937583751632265e-03
6.001418966701150202e+04 9.848368812158055929e-01 5.423043085162533063e-03
6.001418970180727774e+04 9.868443939653479546e-01 5.387674567769611990e-03
6.001418973660305346e+04 9.744703519145950787e-01 5.210269670647630323e-03
6.001418977139882918e+04 9.717843000193721048e-01 5.188335289566908294e-03
6.001418980619460490e+04 9.718688896602785121e-01 5.249977024237816904e-03
6.001418984099038062e+04 9.742401096718807940e-01 5.334551550794518378e-03
6.001418987578616361e+04 9.812298344090016888e-01 5.385949028026739901e-03
6.001418991058193933e+04 9.854017925825793167e-01 5.338280115307711231e-03
6.001418994537771505e+04 9.882948513625339215e-01 5.349807078462163676e-03
6.001418998017349077e+04 9.804747178221661086e-01 5.297992784029111231e-03
6.001419001496926649e+04 9.852251209884349548e-01 5.323239608493912818e-03
6.001419004976504948e+04 9.843047908346004293e-01 5.259879893981400482e-03
6.001419008456082520e+04 9.828344711533560929e-01 5.359466246899460308e-03
6.001419011935660092e+04 9.704756795709366113e-01 5.269653387167928804e-03
6.001419015415237664e+04 9.793885193576729042e-01 5.406472209459028087e-03
6.001419018894815235e+04 9.832622860922907160e-01 5.364970330394336177e-03
6.001419022374393535e+04 9.843782826621519932e-01 5.342945502464913413e-03
6.001419025853971107e+04 9.844843298554485367e-01 5.377783018394558141e-03
6.001419029333548679e+04 9.855021938232466638e-01 5.287754120174500971e-03
6.001419032813126250e+04 9.733225617936197560e-01 5.286845443696075626e-03
6.001419036292703822e+04 9.751191926088838002e-01 5.372560718711130723e-03
6.001419039772281394e+04 9.856481771976520756e-01 5.410318500416095612e-03
6.001419043251858966e+04 9.786536363921336523e-01 5.349995417414643399e-03
6.001419046731437265e+04 9.767193837652743404e-01 5.315933219387340876e-03
6.001419050211014837e+04 9.791371268705556519e-01 5.285540070516001922e-03
6.001419053690592409e+04 9.815422240979504442e-01 5.383809461785779571e-03
6.001419057170170709e+04 9.845701685165538786e-01 5.329043389765499711e-03
6.001419060649748280e+04 9.821622404217337232e-01 5.418068525643871154e-03
6.001419064129325852e+04 9.752636951938739029e-01 5.210730036483948897e-03
6.001419067608903424e+04 9.760926550701288784e-01 5.297008520951773658e-03
6.001419071088480996e+04 9.866390348270558386e-01 5.291507106662734182e-03
6.001419074568058568e+04 9.787778195394007952e-01 5.237804656559729745e-03
6.001419078047636140e+04 9.757679791133216929e-01 5.240340569496172024e-03
6.001419081527214439e+04 9.768100644257278198e-01 5.212896376976943434e-03
6.001419085006792011e+04 9.803662880883775577e-01 5.211896367218667517e-03
6.001419088486369583e+04 9.831849088802553371e-01 5.246300094119182682e-03
6.001419091965947155e+04 9.768051691250451141e-01 5.229087345467996542e-03
6.001419095445524727e+04 9.834595884519039544e-01 5.370968034944174560e-03
6.001419098925103026e+04 9.900006018639642136e-01 5.276474935992542768e-03
6.001419102404680598e+04 1.001918993503895683e+00 5.404353010976756591e-03
6.001419105884258170e+04 9.866751720763350386e-01 5.388229398752621656e-03
6.001419109363835742e+04 9.854117326042595160e-01 5.334721382790508226e-03
6.001419112843413313e+04 9.807871347840459997e-01 5.233171822102969037e-03
6.001419116322991613e+04 9.902152089173990035e-01 5.353296058057328485e-03
6.001419119802569185e+04 9.858719779146536411e-01 5.251811555251565539e-03
6.001419123282146757e+04 9.855852118119362570e-01 5.240226904213269102e-03
6.001419126761724328e+04 9.928864486798052447e-01 5.270831877246769277e-03
6.001419130241301900e+04 9.854734574219613519e-01 5.217054076829838981e-03
6.001419133720880200e+04 9.995887215624084110e-01 5.427239429905652245e-03
6.001419137200457772e+04 9.947474885903714314e-01 5.381277106143184802e-03
6.001419140680035343e+04 9.953416135200515713e-01 5.404911095310108854e-03
6.001419144159612915e+04 9.908832361404503741e-01 5.391732811512434283e-03
6.001419147639190487e+04 9.997317935133277489e-01 5.331386320551521549e-03
6.001419151118768787e+04 1.004970226673296496e+00 5.346387800998810870e-03
6.001419154598346358e+04 1.010952884979604782e+00 5.339260754841011064e-03
6.001419158077923930e+04 1.007454118680982003e+00 5.343944793302721034e-03
6.001419161557501502e+04 1.019311867984795894e+00 5.334430747097022515e-03
6.001419165037079074e+04 1.009581536443987737e+00 5.353069617330126484e-03
6.001419168516657373e+04 1.016445934167804044e+00 5.273450944567921982e-03
6.001419171996234945e+04 1.016101235028317618e+00 5.336845350822895691e-03
6.001419175475812517e+04 1.028267158314384755e+00 5.409423481189890026e-03
6.001419178955390089e+04 1.021081752246108421e+00 5.332966974155141718e-03
6.001419182434967661e+04 1.018317403490404782e+00 5.385668917547930569e-03
6.001419185914545233e+04 1.012806772710749925e+00 5.224032887666311964e-03
6.001419189394122805e+04 1.013894474108223198e+00 5.279800766205013790e-03
6.001419192873701104e+04 1.016297003481160921e+00 5.286606936976104461e-03
6.001419196353278676e+04 1.023765573884479974e+00 5.369791121646605610e-03
6.001419199832856248e+04 1.021097458057351082e+00 5.305761060485240932e-03
6.001419203312433820e+04 1.009109687954391266e+00 5.230513754496146119e-03
6.001419206792011391e+04 1.021307630838236058e+00 5.340907382283729618e-03
6.001419210271588963e+04 1.014735363384616340e+00 5.341941263461737026e-03
6.001419213751166535e+04 1.008040082963205464e+00 5.264818023813105236e-03
6.001419217230744835e+04 1.001539913954401451e+00 5.203520633873329367e-03
6.001419220710322406e+04 1.017238886532729980e+00 5.301793212785701342e-03
6.001419224189899978e+04 1.011366227069302015e+00 5.291644281023797844e-03
6.001419227669477550e+04 1.011694865170863267e+00 5.339738805556990160e-03
6.001419231149055122e+04 1.011325538248584399e+00 5.265599842809935704e-03
6.001419234628633421e+04 1.020847288467266134e+00 5.408693194356242913e-03
6.001419238108210993e+04 1.018554550998098440e+00 5.376138949902247062e-03
6.001419241587788565e+04 1.004980245788196225e+00 5.212721622753872797e-03
6.001419245067366137e+04 1.018714936997874743e+00 5.283209227259593604e-03
6.001419248546943709e+04 1.020511692385940972e+00 5.298518090231438965e-03
6.001419252026522008e+04 1.019785880989058979e+00 5.244480610959985009e-03
6.001419255506099580e+04 1.025226571174729706e+00 5.305529748959615481e-03
6.001419258985677152e+04 1.012134471580953043e+00 5.214121768326675233e-03
6.001419262465254724e+04 1.031036594437686693e+00 5.310748016377060850e-03
6.001419265944832296e+04 1.019371375408678615e+00 5.298304333217348019e-03
6.001419269424410595e+04 1.026829653125288511e+00 5.371415882506436895e-03
6.001419272903988167e+04 1.026977221454254741e+00 5.396992007365520282e-03
6.001419276383565739e+04 1.027283335621094196e+00 5.380335928164405555e-03
6.001419279863143311e+04 1.030432537269773352e+00 5.422068945412643511e-03
6.001419283342720883e+04 1.036492440177811503e+00 5.464671164792721941e-03
6.001419286822299182e+04 1.028813822135008937e+00 5.459133601119576552e-03
6.001419290301876754e+04 1.027184911695782965e+00 5.422992091594136532e-03
6.001419293781454326e+04 1.030669410655868035e+00 5.426510590962701358e-03
6.001419297261031898e+04 1.027539027517193393e+00 5.306059732837905933e-03
6.001419300740609469e+04 1.029580574912988267e+00 5.407246249546224931e-03
6.001419304220187041e+04 1.032302794332576434e+00 5.397306774944924355e-03
6.001419307699764613e+04 1.017876627210027030e+00 5.314766493813129558e-03
6.001419311179342913e+04 1.014552652406465416e+00 5.284478897187925954e-03
6.001419314658920484e+04 1.006390959615914404e+00 5.151260156573952975e-03
6.001419318138498056e+04 1.010473685377502040e+00 5.190410193316613921e-03
6.001419321618075628e+04 1.024718935853108803e+00 5.295436777868265180e-03
6.001419325097653200e+04 1.023469075792240224e+00 5.234094715835499283e-03
6.001419328577231499e+04 1.019767471183923080e+00 5.281130770771717484e-03
6.001419332056809071e+04 1.016052373561693534e+00 5.272171750260933216e-03
6.001419335536386643e+04 1.009698608754650895e+00 5.235364579004692445e-03
6.001419339015964215e+04 1.012913051279600962e+00 5.253515204136735561e-03
6.001419342495541787e+04 1.013009657775960193e+00 5.239876388579855875e-03
6.001419345975119359e+04 1.021785893253467359e+00 5.250243226302589439e-03
6.001419349454696930e+04 1.016897162481694261e+00 5.214873003321062253e-03
6.001419352934275230e+04 1.011314205823163448e+00 5.228856043976765414e-03
6.001419356413852802e+04 1.014656049042295116e+00 5.212046732466725854e-03
6.001419359893430374e+04 1.008479580503558459e+00 5.244407670440619229e-03
6.001419363373007945e+04 1.012352395745080846e+00 5.268776013477358307e-03
6.001419366852585517e+04 1.004472049306910808e+00 5.140031273796635304e-03
6.001419370332163817e+04 1.002799568946354469e+00 5.185479931915339818e-03
6.001419373811741389e+04 1.009474128858958819e+00 5.246316950226622214e-03
6.001419377291318960e+04 1.004176981647437961e+00 5.162475850706341012e-03
6.001419380770896532e+04 1.002289961663079376e+00 5.185779088820379606e-03
6.001419384250474104e+04 1.000330528009688358e+00 5.205693861663142699e-03
6.001419387730051676e+04 1.002042876627428303e+00 5.247716939931060427e-03
6.001419391209629248e+04 9.975391407679760070e-01 5.255839842493923580e-03
6.001419394689207547e+04 9.913670517434628460e-01 5.195236299071508655e-03
6.001419398168785119e+04 9.867790238507858636e-01 5.143406663877419724e-03
6.001419401648362691e+04 9.920715909446502501e-01 5.190335583278605884e-03
6.001419405127940263e+04 9.977013733591520994e-01 5.211555446985985211e-03
6.001419408607517835e+04 9.912471225330247160e-01 5.137300728311126712e-03
6.001419412087096134e+04 9.966562244293897255e-01 5.218644351252768772e-03
6.001419415566673706e+04 9.885359039720427177e-01 5.160108160659549956e-03
6.001419419046251278e+04 9.943016167444580500e-01 5.184427571132668201e-03
6.001419422525828850e+04 9.971321466254382537e-01 5.188598127412542317e-03
6.001419426005406422e+04 1.013557087769612730e+00 5.388580905594076743e-03
6.001419429484984721e+04 9.977596199164162627e-01 5.303244809073107482e-03
6.001419432964562293e+04 9.950055472243436450e-01 5.256257894606097825e-03
6.001419436444139865e+04 9.941731798151650645e-01 5.225725347360593055e-03
6.001419439923717437e+04 1.003311657022241787e+00 5.272008108338936683e-03
6.001419443403295008e+04 1.000768070462998205e+00 5.232268630513440058e-03
6.001419446882872580e+04 1.004762996444369616e+00 5.284318331437595773e-03
6.001419450362450152e+04 9.962402356579823648e-01 5.233885459921569332e-03
6.001419453842028452e+04 9.982885552093335724e-01 5.230409540568174524e-03
6.001419457321606023e+04 9.883021189429251896e-01 5.268515562058127995e-03
6.001419460801183595e+04 9.997060629797290821e-01 5.356296550464176819e-03
6.001419464280761167e+04 9.927903703488035747e-01 5.304042780064340511e-03
6.001419467760338739e+04 9.946092051741348694e-01 5.398099583899168552e-03
6.001419471239917038e+04 1.000813087754224950e+00 5.331247013271885223e-03
6.001419474719494610e+04 1.000314422552397442e+00 5.320663804766707916e-03
6.001419478199072182e+04 1.002788781825696196e+00 5.384189744841473384e-03
6.001419481678649754e+04 9.871006981355083809e-01 5.278707089830926222e-03
6.001419485158227326e+04 9.850243233258744180e-01 5.142769245872268885e-03
6.001419488637804898e+04 9.944532643245480585e-01 5.274765377505491980e-03
6.001419492117382470e+04 9.992912562150205735e-01 5.511595731375731021e-03
6.001419495596960769e+04 9.940741202220736428e-01 5.258593433836362442e-03
6.001419499076538341e+04 9.975769154209950251e-01 5.276306664737475706e-03
6.001419502556115913e+04 9.933234543112549053e-01 5.215411601817408933e-03
6.001419506035693485e+04 9.964020361045868857e-01 5.268292213114238870e-03
6.001419509515271056e+04 9.938393825947237081e-01 5.275959688129583033e-03
6.001419512994849356e+04 1.002810295421143971e+00 5.278008552892144226e-03
6.001419516474426928e+04 9.916772903990314081e-01 5.287208016152139360e-03
6.001419519954004500e+04 1.006599735765714820e+00 5.252244586332380748e-03
6.001419523433582071e+04 1.009373888284099685e+00 5.350880082090024581e-03
6.001419526913159643e+04 1.006841487005867508e+00 5.348533017636154623e-03
6.001419530392737943e+04 1.008785808534755635e+00 5.347554730559331802e-03
6.001419533872315515e+04 1.003790521462847973e+00 5.250513160238186490e-03
6.001419537351893086e+04 1.017197052751780628e+00 5.416129446024871980e-03
6.001419540831470658e+04 1.014340203500429416e+00 5.287845194322725664e-03
6.001419544311048230e+04 1.013285508225637566e+00 5.321103377059626348e-03
6.001419547790626530e+04 1.015916344366927460e+00 5.351926825774605719e-03
6.001419551270204101e+04 1.011543524746728151e+00 5.407265188188743743e-03
6.001419554749781673e+04 1.024805258020303089e+00 5.442543483981963220e-03
6.001419558229359245e+04 1.010341587885418502e+00 5.370742734542788971e-03
6.001419561708936817e+04 1.015433641717112589e+00 5.382216980375174702e-03
6.001419565188515116e+04 1.025353132321186189e+00 5.375333225765470055e-03
6.001419568668092688e+04 1.023449365298155112e+00 5.383668543033807465e-03
6.001419572147670260e+04 1.011859108668941021e+00 5.275605728248646334e-03
6.001419575627247832e+04 1.012244188369885167e+00 5.252089775729701544e-03
6.001419579106825404e+04 1.007351928971131239e+00 5.189434205929202223e-03
6.001419582586403703e+04 1.010080817896779060e+00 5.238992782179027752e-03
6.001419586065981275e+04 1.026533573182372372e+00 5.347964197263654386e-03
6.001419589545558847e+04 1.023289041068843552e+00 5.341963239352427555e-03
6.001419593025136419e+04 1.015297537911515890e+00 5.229497943534945972e-03
6.001419596504713991e+04 1.013105277108301117e+00 5.284588191388391032e-03
6.001419599984292290e+04 1.014665059224223898e+00 5.343841495966812107e-03
6.001419603463869862e+04 1.023430185850667806e+00 5.528495273539431147e-03
6.001419606943447434e+04 1.013999507984159054e+00 5.369484416207846722e-03
6.001419610423025006e+04 1.018047251955886523e+00 5.377076771897328772e-03
6.001419613902602578e+04 1.023128183949845171e+00 5.366140568553705997e-03
6.001419617382180149e+04 1.011684741117135466e+00 5.384826577483589269e-03
6.001419620861757721e+04 1.020729761697660720e+00 5.392984231961783087e-03
6.001419624341336021e+04 1.010170995655953252e+00 5.330846036315692836e-03
6.001419627820913593e+04 1.027846146540432937e+00 5.455700074329336915e-03
6.001419631300491164e+04 1.018257184764324697e+00 5.361455352423696342e-03
6.001419634780068736e+04 1.015305511182762688e+00 5.433111400438006555e-03
6.001419638259646308e+04 1.019753119083588233e+00 5.456743139048322346e-03
6.001419641739224608e+04 1.006565821924286785e+00 5.263240166492684849e-03
6.001419645218802179e+04 1.010394793616251174e+00 5.316888484088112994e-03
6.001419648698379751e+04 1.014162735918447522e+00 5.289956342600338028e-03
6.001419652177957323e+04 1.017215884981751639e+00 5.407765974042287940e-03
6.001419655657534895e+04 1.013505090104245276e+00 5.291765390085798222e-03
6.001419659137112467e+04 1.022450206026026320e+00 5.328087538699562836e-03
6.001419662616690039e+04 1.019383712133033137e+00 5.356736153221528310e-03
6.001419666096268338e+04 1.015248700124129266e+00 5.284995960125786832e-03
6.001419669575845910e+04 1.007675483396510030e+00 5.263747364094472497e-03
6.001419673055423482e+04 1.012066272227807096e+00 5.408327999833854698e-03
6.001419676535001054e+04 1.003207109995689628e+00 5.158183661746618652e-03
6.001419680014578626e+04 1.009234370495208477e+00 5.207152079445724786e-03
6.001419683494156197e+04 1.014469407322895034e+00 5.271771895669581653e-03
6.001419686973733769e+04 1.015158169261311638e+00 5.343714674324660623e-03
6.001419690453312069e+04 1.013891367305099322e+00 5.293454951986705133e-03
6.001419693932889641e+04 1.009243585123729581e+00 5.342929994211833254e-03
6.001419697412467212e+04 1.001129139758699660e+00 5.257536624879725375e-03
6.001419700892044784e+04 1.013905277607200173e+00 5.332310172348937033e-03
6.001419704371622356e+04 1.005563969094418475e+00 5.199746939677212659e-03
6.001419707851200656e+04 1.011689306996957249e+00 5.329822704626291027e-03
6.001419711330778227e+04 1.013815357161850228e+00 5.440736597395461928e-03
6.001419714810355799e+04 1.007851556734583820e+00 5.387760568687689940e-03
6.001419718289933371e+04 1.017105298366341781e+00 5.382377939664066864e-03
6.001419721769510943e+04 1.012987385542321039e+00 5.436467227873176440e-03
6.001419725249089242e+04 1.018772225617086358e+00 5.597189930805143709e-03
6.001419728728666814e+04 9.993480733498281143e-01 5.238955609931718847e-03
6.001419732208244386e+04 1.008722864220145121e+00 5.285590420037754311e-03
6.001419735687821958e+04 1.012079947702442695e+00 5.385914190634278655e-03
6.001419739167399530e+04 1.010943092690985701e+00 5.344957921604487176e-03
6.001419742646977829e+04 1.015078827530673022e+00 5.413694487914691433e-03
6.001419746126555401e+04 1.012789798365866689e+00 5.366538539376086020e-03
6.001419749606132973e+04 1.011084958399307121e+00 5.351599043928836549e-03
6.001419753085710545e+04 1.018404353312936328e+00 5.335902402239021611e-03
6.001419756565288117e+04 1.010089318633865751e+00 5.287158208673144871e-03
6.001419760044866416e+04 1.013105239264273205e+00 5.479336954933767059e-03
6.001419763524443988e+04 1.005750072378368998e+00 5.335093277748560216e-03
6.001419767004021560e+04 1.008290069400836098e+00 5.359681403856079475e-03
6.001419770483599132e+04 1.010488027855341198e+00 5.353297609090956408e-03
6.001419773963176704e+04 9.950227321612519216e-01 5.227115470890301638e-03
6.001419777442755003e+04 1.003848845367596221e+00 5.284004057249281835e-03
6.001419780922332575e+04 1.011040032947811973e+00 5.318463735652509232e-03
6.001419784401910147e+04 1.006500676490685198e+00 5.315006750247375233e-03
6.001419787881487719e+04 9.990828490528218531e-01 5.363981249207519508e-03
6.001419791361065290e+04 1.006498512274324630e+00 5.355680777808953345e-03
6.001419794840642862e+04 1.015314287020245843e+00 5.404292334978737233e-03
6.001419798320220434e+04 1.005124437228791079e+00 5.402427386187225872e-03
6.001419801799798734e+04 1.006270791742007953e+00 5.540882264077303006e-03
6.001419805279376305e+04 1.003378659380114390e+00 5.315847673888931917e-03
6.001419808758953877e+04 9.968997737065042886e-01 5.372773139701775280e-03
6.001419812238531449e+04 1.003176405203868304e+00 5.418514994825004635e-03
6.001419815718109021e+04 1.012791653704538497e+00 5.497304053357851723e-03
6.001419819197687320e+04 1.010862423606587512e+00 5.416320719853370130e-03
6.001419822677264892e+04 1.000197073437937512e+00 5.350211018279367285e-03
6.001419826156842464e+04 9.991523099279819853e-01 5.436221983817991245e-03
6.001419829636420036e+04 9.992709427069462746e-01 5.441434293481452016e-03
6.001419833115997608e+04 1.002010284557012909e+00 5.374355613010024617e-03
6.001419836595575180e+04 1.002709121275872084e+00 5.311928140324149485e-03
6.001419840075152752e+04 1.022023196765375674e+00 5.375323947540478799e-03
6.001419843554731051e+04 1.022377581091816978e+00 5.580339247967021181e-03
6.001419847034308623e+04 1.012082196680133217e+00 5.398219255912357385e-03
6.001419850513886195e+04 1.006217863066117824e+00 5.406349979074616049e-03
6.001419853993463767e+04 1.010130706676602319e+00 5.372983988852850744e-03
6.001419857473041338e+04 1.001622223095115949e+00 5.384939158546757365e-03
6.001419860952618910e+04 1.018803065609639624e+00 5.407845312417614882e-03
6.001419864432196482e+04 1.002380087778622419e+00 5.278128997976440188e-03
6.001419867911774782e+04 1.003334406533361811e+00 5.293567448176306721e-03
6.001419871391352353e+04 1.014954399761652137e+00 5.394659165355268973e-03
6.001419874870929925e+04 1.020998059905879218e+00 5.495397120017790800e-03
6.001419878350507497e+04 1.011932511445700067e+00 5.504332572532735432e-03
6.001419881830085069e+04 1.004426247933200012e+00 5.439865814837191969e-03
6.001419885309663368e+04 1.010503748766373278e+00 5.528063929935807773e-03
6.001419888789240940e+04 1.013727217123254754e+00 5.476479452771848902e-03
6.001419892268818512e+04 1.008621930503631026e+00 5.417875481046510733e-03
6.001419895748396084e+04 1.001771757202905455e+00 5.316184080418194513e-03
6.001419899227973656e+04 1.007835699146131692e+00 5.435235595749907805e-03
6.001419902707551955e+04 1.008632863731421914e+00 5.371813735194561068e-03
6.001419906187129527e+04 1.009301647301175997e+00 5.520566137346924820e-03
6.001419909666707099e+04 1.020413577678837447e+00 5.749154689051580794e-03
6.001419913146284671e+04 1.014175010086385775e+00 5.534818627938814170e-03
6.001419916625862243e+04 1.027838677469355977e+00 5.577495952543144210e-03
6.001419920105440542e+04 1.022971092558081052e+00 5.658750684768671171e-03
6.001419923585018114e+04 1.011633223974903073e+00 5.498426805223213462e-03
6.001419927064595686e+04 1.012792333974646075e+00 5.543230520562552818e-03
6.001419930544173258e+04 1.017946185768872747e+00 5.475012293344902643e-03
6.001419934023750830e+04 1.018667554917598084e+00 5.436531269298802531e-03
6.001419937503328401e+04 1.026054309630357153e+00 5.504611644812569191e-03
6.001419940982905973e+04 1.031848564730225348e+00 5.525800564546040107e-03
6.001419944462484273e+04 1.039134988989752317e+00 5.607005214487759126e-03
6.001419947942061845e+04 1.021411626913946158e+00 5.380165005397933957e-03
6.001419951421639416e+04 1.025412394638807845e+00 5.397119404899707214e-03
6.001419954901216988e+04 1.016978545287744451e+00 5.350152941256298977e-03
6.001419958380794560e+04 1.009074898639752638e+00 5.340671529796716006e-03
6.001419961860372860e+04 1.009562227211651120e+00 5.241869737187306554e-03
6.001419965339950431e+04 1.019884123319067193e+00 5.363820845760102624e-03
6.001419968819528003e+04 1.014746569680939237e+00 5.258718047680546043e-03
6.001419972299105575e+04 1.016590158311522663e+00 5.269388845187973278e-03
6.001419975778683147e+04 1.011600539310942182e+00 5.252781573873824966e-03
6.001419979258261446e+04 1.012874549583177908e+00 5.282430847256853503e-03
6.001419982737839018e+04 1.004461253472427984e+00 5.228254894829081380e-03
6.001419986217416590e+04 1.008598771115767345e+00 5.240863564025514780e-03
6.001419989696994162e+04 1.016918213483270161e+00 5.271373367938170587e-03
6.001419993176571734e+04 1.016028031950770405e+00 5.304220731188542121e-03
6.001419996656150033e+04 1.015222506975092642e+00 5.227445101207285443e-03
6.001420000135727605e+04 1.024571909588837482e+00 5.323845660715988658e-03
6.001420003615305177e+04 1.016060368629057020e+00 5.234844150290202808e-03
6.001420007094882749e+04 1.016087924917608909e+00 5.257220084869502867e-03
6.001420010574460321e+04 1.009305278843936948e+00 5.219118404784160205e-03
6.001420014054038620e+04 1.008229613768579780e+00 5.164221710482790745e-03
6.001420017533616192e+04 1.011888797643407001e+00 5.242377102580970949e-03
6.001420021013193764e+04 1.009253453779161536e+00 5.226462158338563042e-03
6.001420024492771336e+04 1.015471727772292887e+00 5.316182334477797047e-03
6.001420027972348907e+04 1.008848183862269599e+00 5.290203208330199712e-03
6.001420031451926479e+04 1.014590135177268815e+00 5.282311609632836004e-03
6.001420034931504051e+04 1.015044338742968177e+00 5.286202533913921149e-03
6.001420038411082351e+04 1.008118661881040934e+00 5.215243170027175114e-03
6.001420041890659923e+04 1.021048531117671132e+00 5.229741585866648154e-03
6.001420045370237494e+04 1.024538846472966780e+00 5.299319757513572086e-03
6.001420048849815066e+04 1.013119705053189934e+00 5.252326823040978122e-03
6.001420052329392638e+04 1.018991980683962906e+00 5.257406730651889744e-03
6.001420055808970938e+04 1.009977575974473130e+00 5.227103855026087563e-03
6.001420059288548509e+04 1.002523005202499373e+00 5.139698216854835140e-03
6.001420062768126081e+04 1.011748482840925112e+00 5.217081150505481490e-03
6.001420066247703653e+04 1.007609694864692429e+00 5.178578422358056169e-03
6.001420069727281225e+04 1.003401316138502475e+00 5.178786916709101316e-03
6.001420073206859524e+04 1.008977509570416542e+00 5.298677271246438406e-03
6.001420076686437096e+04 1.006796331406381473e+00 5.275227540529529510e-03
6.001420080166014668e+04 9.976007590511359879e-01 5.303953766051031776e-03
6.001420083645592240e+04 9.923879027631448135e-01 5.176159254507665432e-03
6.001420087125169812e+04 9.951093115375703180e-01 5.157299724262790971e-03
6.001420090604747384e+04 9.918131823746999531e-01 5.162843900431546458e-03
6.001420094084324955e+04 1.014605882722090735e+00 5.377681960444514325e-03
6.001420097563903255e+04 1.009738429014155781e+00 5.363493559893712549e-03
6.001420101043480827e+04 9.996700491201115923e-01 5.200492559714125877e-03
6.001420104523058399e+04 9.908940248733676404e-01 5.132075500536279790e-03
6.001420108002635970e+04 9.879589009421178014e-01 5.092162170045762097e-03
6.001420111482213542e+04 9.935164407878622761e-01 5.188524744660997709e-03
6.001420114961791114e+04 9.901922474005084851e-01 5.188152223726308007e-03
6.001420118441368686e+04 9.933630006975655569e-01 5.193497717124746782e-03
6.001420121920946985e+04 1.003841688878907235e+00 5.204613620754524467e-03
6.001420125400524557e+04 1.000942623935038078e+00 5.217578991174597752e-03
6.001420128880102129e+04 9.992345439410615926e-01 5.234179632695679964e-03
6.001420132359679701e+04 9.708452564094898207e-01 5.078999985269258381e-03
6.001420135839257273e+04 9.847862951274960475e-01 5.148654861077787970e-03
6.001420139318835572e+04 9.964085893563268126e-01 5.185710012920645082e-03
6.001420142798413144e+04 9.959285819343612900e-01 5.104095133518990468e-03
6.001420146277990716e+04 9.918473674386448780e-01 5.110790994980653895e-03
6.001420149757568288e+04 1.006482966168974924e+00 5.160057474227504500e-03
6.001420153237145860e+04 1.008221111084368404e+00 5.278504946401229789e-03
6.001420156716724159e+04 9.941101763924534707e-01 5.229147857741130688e-03
6.001420160196301731e+04 9.883751207029770613e-01 5.161187358543487674e-03
6.001420163675879303e+04 9.828929638745553810e-01 5.181270428721557360e-03
6.001420167155456875e+04 9.879648229774816715e-01 5.141315173578090737e-03
6.001420170635034447e+04 9.906917831342322289e-01 5.321474951779257487e-03
6.001420174114612746e+04 9.868502000082512993e-01 5.186269701949223869e-03
6.001420177594190318e+04 9.868195917736393152e-01 5.080930094545592704e-03
6.001420181073767890e+04 9.809611151221220293e-01 5.092124886757415717e-03
6.001420184553345462e+04 9.836624522336512300e-01 5.218817283016054763e-03
6.001420188032923033e+04 9.840255326224686128e-01 5.202721600930833301e-03
6.001420191512501333e+04 9.869638816692692940e-01 5.178888222531150172e-03
6.001420194992078905e+04 9.922604666378408433e-01 5.182033020822420129e-03
6.001420198471656477e+04 9.967479585223156802e-01 5.257603891258722656e-03
6.001420201951234048e+04 9.787248295409617382e-01 5.106910034906381700e-03
6.001420205430811620e+04 9.770350432418853925e-01 5.122547644870441633e-03
6.001420208910389920e+04 9.855571224417526421e-01 5.177951522498545379e-03
6.001420212389967492e+04 9.882763313262220572e-01 5.202541382534068420e-03
6.001420215869545063e+04 9.831781922652935712e-01 5.187095810445987304e-03
6.001420219349122635e+04 9.976535608360396212e-01 5.246538149038192621e-03
6.001420222828700207e+04 9.924915262747846523e-01 5.245170374646908502e-03
6.001420226308277779e+04 9.962339060380224209e-01 5.315674764315344789e-03
6.001420229787855351e+04 1.009211407060868870e+00 5.394108982515563588e-03
6.001420233267433650e+04 9.858817044447393263e-01 5.209525198750965778e-03
6.001420236747011222e+04 9.939883472772542694e-01 5.269282953211598328e-03
6.001420240226588794e+04 9.986773320510143881e-01 5.363551067380123438e-03
6.001420243706166366e+04 1.016835112099512495e+00 5.482912315134258474e-03
6.001420247185743938e+04 1.006880198523276482e+00 5.516800373370691658e-03
6.001420250665322237e+04 9.852687301581138923e-01 5.297147521830455029e-03
6.001420254144899809e+04 9.906457159846443483e-01 5.274242918592210276e-03
6.001420257624477381e+04 9.874371338602710990e-01 5.324184825742512596e-03
6.001420261104054953e+04 9.937253817672060396e-01 5.333300635134118929e-03
6.001420264583632525e+04 9.932176514319103200e-01 5.207333789350804092e-03
6.001420268063210096e+04 9.940566154214233174e-01 5.290156570483784196e-03
6.001420271542787668e+04 9.926595762364973652e-01 5.288794001379762931e-03
6.001420275022365968e+04 9.840796159268145882e-01 5.149867063231772929e-03
6.001420278501943540e+04 9.913165097951079918e-01 5.163537875226005547e-03
6.001420281981521111e+04 9.823398784822765517e-01 5.140724733445768690e-03
6.001420285461098683e+04 9.893576618844333037e-01 5.256238221722600232e-03
6.001420288940676255e+04 9.955701490277305554e-01 5.271151661065059425e-03
6.001420292420254555e+04 9.984349963496227387e-01 5.246550666286756669e-03
6.001420295899832126e+04 9.957831391733332760e-01 5.181049625150447972e-03
6.001420299379409698e+04 9.986693366740865274e-01 5.172095803135707062e-03
6.001420302858987270e+04 9.969574496719753043e-01 5.277229986163614779e-03
6.001420306338564842e+04 9.879491050231477001e-01 5.199031240894863744e-03
6.001420309818142414e+04 9.812542580466097064e-01 5.157725770959144772e-03
6.001420313297719986e+04 9.935519749688629387e-01 5.236089076395548068e-03
6.001420316777298285e+04 9.950429119549047963e-01 5.153976307370096606e-03
6.001420320256875857e+04 9.961339435633838058e-01 5.146636728274511449e-03
6.001420323736453429e+04 9.992431129254593092e-01 5.211148440980205125e-03
6.001420327216031001e+04 1.004973874744614193e+00 5.189186578259570581e-03
6.001420330695608573e+04 1.000599071433428300e+00 5.177671321452588515e-03
6.001420334175186872e+04 1.013892050400327260e+00 5.264062679852947284e-03
6.001420337654764444e+04 9.969179156994453228e-01 5.182345456413053712e-03
6.001420341134342016e+04 9.984210612171392496e-01 5.149259537914490509e-03
6.001420344613919588e+04 1.015469100619499576e+00 5.227297743973145783e-03
6.001420348093497159e+04 1.004481866620447139e+00 5.237057577950780807e-03
6.001420351573075459e+04 1.008567489052353272e+00 5.299502506355894919e-03
6.001420355052653031e+04 9.986145238637648136e-01 5.197836410294170983e-03
6.001420358532230603e+04 1.004886921795417720e+00 5.222389663621370554e-03
6.001420362011808174e+04 1.007219654687910637e+00 5.211397980039314884e-03
6.001420365491385746e+04 1.004339253744198857e+00 5.232499679020925255e-03
6.001420368970964046e+04 1.003044034539419149e+00 5.323614004094126030e-03
6.001420372450541618e+04 1.010278928530602860e+00 5.348649697358561113e-03
6.001420375930119189e+04 1.005962502953776427e+00 5.297830638889127267e-03
6.001420379409696761e+04 1.004228117753141358e+00 5.264355820015702986e-03
6.001420382889274333e+04 1.001335438534215472e+00 5.308675389384829614e-03
6.001420386368851905e+04 9.997667085386543473e-01 5.249082118934850216e-03
6.001420389848429477e+04 1.007210057803758829e+00 5.297952966474089864e-03
6.001420393328007776e+04 1.005508927439560996e+00 5.375600730657869621e-03
6.001420396807585348e+04 1.017670264144937997e+00 5.444662778446181066e-03
6.001420400287162920e+04 1.023463093527390289e+00 5.453899707582931383e-03
6.001420403766740492e+04 1.018240998432755839e+00 5.534247758404530967e-03
6.001420407246318064e+04 1.014132380962877944e+00 5.341036532159609308e-03
6.001420410725896363e+04 1.013655098280203504e+00 5.399680144227968562e-03
6.001420414205473935e+04 1.011282725232299562e+00 5.324844392615758933e-03
6.001420417685051507e+04 1.009288379298926674e+00 5.340613870267478004e-03
6.001420421164629079e+04 1.025126607675274970e+00 5.445937335205987620e-03
6.001420424644206651e+04 1.032621582837050855e+00 5.517653829884735552e-03
6.001420428123784950e+04 1.027800120869209355e+00 5.387018133707895812e-03
6.001420431603362522e+04 1.022988762431382925e+00 5.303914505404687570e-03
6.001420435082940094e+04 1.008299466292972513e+00 5.311991416894293674e-03
6.001420438562517666e+04 9.946841921955402732e-01 5.228486046327448893e-03
6.001420442042095237e+04 1.006486700290104341e+00 5.298921620359641101e-03
6.001420445521673537e+04 1.011138534858949223e+00 5.312369273591068149e-03
6.001420449001251109e+04 1.018313257537688310e+00 5.366601605073538506e-03
6.001420452480828681e+04 1.009621362139283773e+00 5.346366746815990091e-03
6.001420455960406252e+04 1.014451514136787580e+00 5.378939513084603566e-03
6.001420459439983824e+04 1.020394157534074253e+00 5.513811308304960961e-03
6.001420462919562124e+04 1.009264200144730061e+00 5.416610986760158480e-03
6.001420466399139696e+04 1.008893717386713851e+00 5.511895704242523834e-03
6.001420469878717267e+04 1.010093498318210159e+00 5.456110613313133913e-03
6.001420473358294839e+04 1.001703602129677018e+00 5.419909444717149923e-03
6.001420476837872411e+04 1.008918765492865965e+00 5.417723051336388422e-03
6.001420480317450711e+04 1.003719728539445688e+00 5.337959105163967571e-03
6.001420483797028282e+04 1.015033435845275944e+00 5.618698125838364997e-03
6.001420487276605854e+04 9.928336785049782787e-01 5.499164425855446355e-03
6.001420490756183426e+04 9.989870050269427093e-01 5.383485651167844825e-03
6.001420494235760998e+04 9.893131221896502847e-01 5.454859876207802764e-03
6.001420497715338570e+04 1.007453643933476251e+00 5.468835756234648703e-03
6.001420501194916142e+04 1.004374847849548669e+00 5.595403295029882131e-03
6.001420504674494441e+04 1.007888836475472338e+00 5.487502356012484254e-03
6.001420508154072013e+04 9.953593503272319953e-01 5.405751734129982805e-03
6.001420511633649585e+04 9.998484315685959301e-01 5.481441652515355208e-03
6.001420515113227157e+04 9.920227016706817391e-01 5.329356457481077697e-03
6.001420518592804729e+04 9.955336582664493505e-01 5.375987283767138733e-03
6.001420522072383028e+04 9.936038183342168484e-01 5.347985100627306379e-03
6.001420525551960600e+04 9.956652493227526879e-01 5.411458170869216412e-03
6.001420529031538172e+04 1.007969153229984816e+00 5.434938830020216022e-03
6.001420532511115744e+04 9.978844871637043701e-01 5.366862585872127743e-03
6.001420535990693315e+04 9.930020259666104687e-01 5.390618740967178038e-03
6.001420539470271615e+04 9.993472450059167622e-01 5.471184928321566783e-03
6.001420542949849187e+04 9.826002606300289210e-01 5.274765167571513792e-03
6.001420546429426759e+04 9.730898701679047136e-01 5.188656931540950104e-03
6.001420549909004330e+04 9.845627233973074377e-01 5.319552811360359935e-03
6.001420553388581902e+04 9.827064471052223693e-01 5.259869842956778514e-03
6.001420556868159474e+04 9.819105315017702118e-01 5.169780684373778690e-03
6.001420560347737046e+04 1.002324062176195740e+00 5.282195610314586141e-03
6.001420563827315345e+04 9.878361738631525890e-01 5.193882895664257530e-03
6.001420567306892917e+04 9.822555101587119308e-01 5.358344465895850672e-03
6.001420570786470489e+04 9.720351278318902777e-01 5.215022981511148979e-03
6.001420574266048061e+04 9.724477590081015421e-01 5.184101243171351965e-03
6.001420577745625633e+04 9.782111737387862993e-01 5.209032577687718567e-03
6.001420581225203932e+04 9.855650180463817467e-01 5.212648552796390541e-03
6.001420584704781504e+04 9.839052932950894670e-01 5.169258669917708472e-03
6.001420588184359076e+04 9.851966383056366405e-01 5.213628287493715999e-03
6.001420591663936648e+04 9.801981857674054721e-01 5.187567230536592987e-03
6.001420595143514220e+04 9.795267503400743037e-01 5.157060692621929197e-03
6.001420598623092519e+04 9.732078582671561673e-01 5.124120474179614214e-03
6.001420602102670091e+04 9.817096168857102345e-01 5.113255699909113015e-03
6.001420605582247663e+04 9.898290630532670109e-01 5.125651195557647498e-03
6.001420609061825235e+04 9.959732911546126388e-01 5.226784231358564195e-03
6.001420612541402807e+04 9.972037673291439530e-01 5.222900551547255722e-03
6.001420616020981106e+04 9.857361095510479565e-01 5.216480393757754602e-03
6.001420619500558678e+04 9.892023974919293972e-01 5.192368117487397572e-03
6.001420622980136250e+04 9.824168847157321860e-01 5.222948581000612031e-03
6.001420626459713822e+04 9.810584645768892775e-01 5.092251051597377308e-03
6.001420629939291393e+04 9.775960125709876047e-01 5.086578309657805927e-03
6.001420633418868965e+04 9.754221138476018016e-01 5.061350289706921697e-03
6.001420636898446537e+04 9.755225946470503784e-01 5.119172858948771443e-03
6.001420640378024837e+04 9.825474713140908145e-01 5.194802400110896771e-03
6.001420643857602408e+04 9.701680738343899657e-01 5.161553108157958432e-03
6.001420647337179980e+04 9.677805487061513778e-01 5.040407037567448505e-03
6.001420650816757552e+04 9.837492069542349560e-01 5.128354356035662656e-03
6.001420654296335124e+04 9.777139395364873309e-01 5.128522255652746310e-03
6.001420657775913423e+04 9.742476047246599880e-01 5.134000511267927842e-03
6.001420661255490995e+04 9.897945028579829829e-01 5.184524944314925984e-03
6.001420664735068567e+04 9.722589838048745214e-01 5.053501155979093530e-03
6.001420668214646139e+04 9.756646518478058194e-01 5.073831985807407928e-03
6.001420671694223711e+04 9.820042519638558787e-01 5.129960844749746965e-03
6.001420675173801283e+04 9.800695610284054782e-01 5.183502159457956809e-03
6.001420678653378855e+04 9.841915655049127132e-01 5.167330443983856117e-03
6.001420682132957154e+04 9.948155535557032803e-01 5.223576949054944615e-03
6.001420685612534726e+04 9.991403690577090879e-01 5.283489938941200552e-03
6.001420689092112298e+04 9.866406931355803378e-01 5.170659645207604550e-03
6.001420692571689870e+04 9.885115174606851074e-01 5.232145362017426131e-03
6.001420696051267441e+04 9.844463844911442996e-01 5.174902405519372743e-03
6.001420699530845741e+04 9.886745882570551203e-01 5.156940715501814529e-03
6.001420703010423313e+04 9.940518177018392576e-01 5.205057849616530688e-03
6.001420706490000885e+04 9.837357091826397504e-01 5.146587355043041184e-03
6.001420709969578456e+04 9.924800978273905505e-01 5.198222994325582547e-03
6.001420713449156028e+04 9.892339059141288526e-01 5.127433219894595405e-03
6.001420716928733600e+04 9.963584647202476940e-01 5.159782827594639430e-03
6.001420720408311172e+04 9.877284728545111525e-01 5.190977069735362714e-03
6.001420723887889471e+04 9.924815659960324332e-01 5.166018534472964670e-03
6.001420727367467043e+04 9.911535623788079175e-01 5.146791561586625680e-03
6.001420730847044615e+04 9.995177468349679684e-01 5.199708734080684194e-03
6.001420734326622187e+04 1.005577209451374632e+00 5.351226977479952608e-03
6.001420737806199759e+04 9.963739489520736514e-01 5.239466486249804225e-03
6.001420741285778058e+04 9.884649839704841012e-01 5.197524016303361680e-03
6.001420744765355630e+04 9.915711105889766230e-01 5.253918383603445666e-03
6.001420748244933202e+04 1.005249882770073988e+00 5.395012853952884345e-03
6.001420751724510774e+04 9.934778564195388961e-01 5.256909164782542360e-03
6.001420755204088346e+04 1.011285185734942971e+00 5.379131813546606487e-03
6.001420758683665917e+04 1.008886013879158883e+00 5.321782548449035047e-03
6.001420762163243489e+04 1.008302365224846175e+00 5.316626298370222270e-03
6.001420765642821789e+04 1.008054189014752300e+00 5.261025113295340026e-03
6.001420769122399361e+04 1.001503817863897305e+00 5.237968761923710720e-03
6.001420772601976932e+04 9.984375933079900900e-01 5.279386515765552290e-03
6.001420776081554504e+04 1.002420034539944549e+00 5.190236333581077673e-03
6.001420779561132076e+04 1.002630449204679808e+00 5.232351021753864004e-03
6.001420783040710376e+04 1.019747484609103694e+00 5.348974209545574732e-03
6.001420786520287947e+04 1.005068289875090004e+00 5.339192798802749190e-03
6.001420789999865519e+04 1.007014764304931420e+00 5.249768055886092771e-03
6.001420793479443819e+04 1.000157077041028852e+00 5.251405500555683496e-03
6.001420796959021391e+04 1.008012802580423362e+00 5.343302103778017724e-03
6.001420800438598963e+04 1.005821471804142719e+00 5.241935877648943622e-03
6.001420803918176534e+04 9.984539013341631186e-01 5.128755857475894575e-03
6.001420807397754106e+04 1.004475622225734943e+00 5.236947135537812353e-03
6.001420810877332406e+04 1.007346750773224775e+00 5.246015782220858972e-03
6.001420814356909978e+04 1.001884187468065068e+00 5.223092108739154325e-03
6.001420817836487549e+04 1.009043155114293766e+00 5.297732306259550147e-03
6.001420821316065121e+04 1.019235245369005227e+00 5.364411872560532861e-03
6.001420824795642693e+04 1.006610595222102056e+00 5.170202305180566192e-03
6.001420828275220265e+04 9.980850116103636704e-01 5.088293853319237996e-03
6.001420831754797837e+04 1.008214161540552878e+00 5.200395657832170698e-03
6.001420835234376136e+04 1.005849171148363252e+00 5.137136631336713423e-03
6.001420838713953708e+04 1.005928020327077510e+00 5.226651344425885075e-03
6.001420842193531280e+04 1.012346564334699384e+00 5.235863040842578774e-03
6.001420845673108852e+04 1.007365504154074554e+00 5.218557616343882585e-03
6.001420849152686424e+04 1.007314281177581705e+00 5.193045830393716762e-03
6.001420852632264723e+04 1.010181221476346369e+00 5.255036968433142962e-03
6.001420856111842295e+04 1.017031662037237050e+00 5.227883452003735665e-03
6.001420859591419867e+04 1.009267057269345624e+00 5.176779436984014354e-03
6.001420863070997439e+04 1.010343485347513726e+00 5.188816778970387067e-03
6.001420866550575010e+04 1.004018749328296600e+00 5.114126829409230621e-03
6.001420870030153310e+04 1.008610931460263371e+00 5.217243163316582361e-03
6.001420873509730882e+04 1.006089788075120062e+00 5.158532031787843586e-03
6.001420876989308454e+04 1.012146184818577543e+00 5.222796958372835988e-03
6.001420880468886025e+04 9.899553756654443371e-01 5.118013459497190547e-03
6.001420883948463597e+04 9.993072258571153998e-01 5.149527480875677049e-03
6.001420887428041897e+04 1.007364563179288020e+00 5.201342314013156914e-03
6.001420890907619469e+04 9.929157899518716857e-01 5.153430595679599040e-03
6.001420894387197040e+04 9.990378859399072775e-01 5.136764514273538945e-03
6.001420897866774612e+04 1.001134351017708202e+00 5.201413637938055896e-03
6.001420901346352184e+04 9.968879024963224200e-01 5.132437038320773748e-03
6.001420904825930484e+04 1.003008594435743195e+00 5.168152932481893426e-03
6.001420908305508055e+04 9.883102304289917983e-01 5.097240216371834789e-03
6.001420911785085627e+04 9.871148684306901844e-01 5.098420476910657008e-03
6.001420915264663199e+04 9.816562460565649850e-01 4.999075725556188440e-03
6.001420918744240771e+04 9.940694252829243016e-01 5.158319897204434630e-03
6.001420922223819070e+04 9.925697939298018246e-01 5.115027418462441203e-03
6.001420925703396642e+04 1.001105041903997961e+00 5.165849748250666423e-03
6.001420929182974214e+04 9.991358636569153129e-01 5.106052012152665839e-03
6.001420932662551786e+04 9.991994548316409652e-01 5.117523265431465559e-03
6.001420936142129358e+04 9.978541987843172478e-01 5.136412384477250306e-03
6.001420939621706930e+04 9.927051681697069974e-01 5.129400918608779426e-03
6.001420943101284502e+04 9.980276179112754775e-01 5.157921897881796898e-03
6.001420946580862801e+04 9.962592953013670316e-01 5.094538853219826406e-03
6.001420950060440373e+04 9.964309998772936661e-01 5.147521413966781381e-03
6.001420953540017945e+04 9.941199645191147738e-01 5.164415185988677909e-03
6.001420957019595517e+04 9.993319589148739190e-01 5.206323836820072118e-03
6.001420960499173088e+04 9.848010006352330148e-01 5.123402801850493980e-03
6.001420963978751388e+04 1.004420960687375297e+00 5.171066920845541516e-03
6.001420967458328960e+04 1.005986840177580888e+00 5.220907985632127456e-03
6.001420970937906532e+04 9.910710082265929977e-01 5.114328800250267544e-03
6.001420974417484103e+04 9.928053285947107121e-01 5.080642884713620737e-03
6.001420977897061675e+04 9.878825621514154554e-01 5.134056288320747174e-03
6.001420981376639975e+04 9.908740735705878766e-01 5.132805712703720526e-03
6.001420984856217547e+04 9.854413180218360990e-01 5.054577468921667323e-03
6.001420988335795118e+04 9.914793491933030500e-01 5.144287808745772600e-03
6.001420991815372690e+04 9.834483795067979761e-01 5.169499251182172427e-03
6.001420995294950262e+04 9.840093365025278649e-01 5.103703794590195089e-03
6.001420998774527834e+04 9.893969454373680028e-01 5.098511663099936086e-03
6.001421002254105406e+04 9.916230581302278857e-01 5.132758321011242179e-03
6.001421005733683705e+04 9.951473648753628165e-01 5.170978566441589500e-03
6.001421009213261277e+04 9.873643488854266792e-01 5.137217767216474724e-03
6.001421012692838849e+04 9.879907173681231614e-01 5.232521662015029128e-03
6.001421016172416421e+04 9.837412802090422792e-01 5.147158473719068948e-03
6.001421019651993993e+04 9.924046237872323761e-01 5.241951557572016238e-03
6.001421023131572292e+04 9.913118358050230228e-01 5.151033656849729296e-03
6.001421026611149864e+04 9.900769030976854790e-01 5.131772243589486845e-03
6.001421030090727436e+04 9.915093696442587312e-01 5.162014898737470221e-03
6.001421033570305008e+04 9.813698349361850148e-01 5.128742031573840267e-03
6.001421037049882580e+04 9.947637361949211998e-01 5.186251918742403565e-03
6.001421040529460151e+04 9.944074129546851548e-01 5.193202186744245129e-03
6.001421044009037723e+04 1.001725663473725048e+00 5.221071744522802656e-03
6.001421047488616023e+04 9.985264559879942770e-01 5.179603369592294775e-03
6.001421050968193595e+04 1.007654044223118772e+00 5.253509447492474456e-03
6.001421054447771166e+04 9.961015366783421143e-01 5.154967465094940741e-03
6.001421057927348738e+04 1.003853501784266689e+00 5.218250752854538058e-03
6.001421061406926310e+04 9.952454943986650537e-01 5.197484485200317035e-03
6.001421064886504610e+04 9.992163490622899547e-01 5.250266727966249741e-03
6.001421068366082181e+04 9.951708313632627867e-01 5.214893389972217672e-03
6.001421071845659753e+04 9.977974116815596650e-01 5.163491015982928610e-03
6.001421075325237325e+04 1.002628400336913916e+00 5.182605117550240226e-03
6.001421078804814897e+04 1.012301880904471485e+00 5.311018540719139418e-03
6.001421082284393196e+04 1.009271232446173672e+00 5.202316479194299924e-03
6.001421085763970768e+04 1.001114699786853190e+00 5.212363192531635839e-03
6.001421089243548340e+04 1.002716110845915054e+00 5.318460076052587519e-03
6.001421092723125912e+04 9.990989989746055233e-01 5.283296410317844631e-03
6.001421096202703484e+04 1.002860080870479287e+00 5.288327263292272318e-03
6.001421099682281056e+04 1.010473833763864349e+00 5.244603264417261983e-03
6.001421103161858628e+04 1.009948737749368108e+00 5.237604360838501311e-03
6.001421106641436927e+04 1.007394483930087903e+00 5.220833944661168978e-03
6.001421110121014499e+04 1.013698320134563291e+00 5.168244400379813294e-03
6.001421113600592071e+04 1.006472952107797969e+00 5.345323203313514376e-03


==> figures/ground-lomb/202303080910_tic3788_r.dat <==
6.001214045062463993e+04 9.937666675332905708e-01 6.532000844041094441e-03
6.001214048895965243e+04 9.906432297398288789e-01 6.466832692754238138e-03
6.001214052376700420e+04 9.830573670276020470e-01 6.573468598778793755e-03
6.001214055857434869e+04 9.937742817211663304e-01 7.026451342575355634e-03
6.001214059338170046e+04 9.936164349077727387e-01 6.693239757183806239e-03
6.001214062818905950e+04 9.805894979419454982e-01 6.428696650804906730e-03
6.001214066299640399e+04 9.923050181310247853e-01 6.537318402901356670e-03
6.001214069780375576e+04 1.002823088116649108e+00 6.600350315029437920e-03
6.001214073261110752e+04 1.002707146750259737e+00 6.818631864830482746e-03
6.001214076741845929e+04 1.007097877457795443e+00 6.554646433316301153e-03
6.001214080222581106e+04 9.950661628265229375e-01 6.501545486555209384e-03
6.001214083703316282e+04 1.011626900724852396e+00 6.699441686857275473e-03
6.001214087184051459e+04 1.008680384262708785e+00 6.838887170666795891e-03
6.001214090664786636e+04 1.021324951114973567e+00 6.825004665195697970e-03
6.001214094145521813e+04 1.026179045547763957e+00 6.667818729173048166e-03
6.001214097626256989e+04 1.021451048826080177e+00 6.739468675650886129e-03
6.001214101106992166e+04 1.023017700082698767e+00 6.648276998024281979e-03
6.001214104587727343e+04 1.009320100558120714e+00 6.467696881967570366e-03
6.001214108068462519e+04 1.004259065199907930e+00 6.383343973517880549e-03
6.001214111549197696e+04 1.013287273477364581e+00 6.450753185279144500e-03
6.001214115029932145e+04 9.940059007679025171e-01 6.567531808044650872e-03
6.001214118510667322e+04 1.021962628405876705e+00 6.489629956732544114e-03
6.001214121991402499e+04 1.018792006761617630e+00 6.645960102082465112e-03
6.001214125472136948e+04 1.010097719184425147e+00 6.418553665546604392e-03
6.001214128952872125e+04 1.013169323080895134e+00 6.580461677101643973e-03
6.001214132433607301e+04 1.013001647647049808e+00 6.446159821729939218e-03
6.001214135914342478e+04 1.023277931850936628e+00 6.732248141358333597e-03
6.001214139395077655e+04 1.017432256005206481e+00 6.700328498681953557e-03
6.001214142875812831e+04 1.028374143858106216e+00 6.777621586749478164e-03
6.001214146356548008e+04 1.040233045998524064e+00 6.870698438964358522e-03
6.001214149837283185e+04 1.036677776934899597e+00 7.021048703098943002e-03
6.001214153318018361e+04 1.038484373102542380e+00 7.033500030049063753e-03
6.001214156798753538e+04 1.031159243972933126e+00 7.059864521454699629e-03
6.001214160279488715e+04 1.034207160164071881e+00 7.160090924773995259e-03
6.001214163760223892e+04 1.023391023129957444e+00 6.964484143304847108e-03
6.001214167240959068e+04 1.028859852671226260e+00 6.914539434896289916e-03
6.001214170721694245e+04 1.049133456499502293e+00 7.213081053533944298e-03
6.001214174202429422e+04 1.061403826109850401e+00 7.130144928894445455e-03
6.001214177683164598e+04 1.044574141399346123e+00 6.718585365609403004e-03
6.001214181163899048e+04 1.027533029523842067e+00 6.675831283977287124e-03
6.001214184644634224e+04 1.030276347900817013e+00 6.635865545788654195e-03
6.001214188125369401e+04 1.029889408563860798e+00 6.817589824589616841e-03
6.001214191606103850e+04 1.026531897809830562e+00 6.714336851229857871e-03
6.001214195086839027e+04 1.046827892964150353e+00 6.814504485856332471e-03
6.001214198567574203e+04 1.048294407890195679e+00 6.702204100020507302e-03
6.001214202048309380e+04 1.036232983119682149e+00 6.918130655529392686e-03
6.001214205529044557e+04 1.021673038376893494e+00 6.395904037439362373e-03
6.001214209009779734e+04 1.021376821692641546e+00 6.393387150421508958e-03
6.001214212490514910e+04 1.026537351652234697e+00 6.632600836138635540e-03
6.001214215971250087e+04 1.025767728030812176e+00 6.893061184741610704e-03
6.001214219451985264e+04 1.034330732521025586e+00 6.575104163186878958e-03
6.001214222932720440e+04 1.041706246993798324e+00 6.912316046232451841e-03
6.001214226413455617e+04 1.027180955033536014e+00 6.790083306976770969e-03
6.001214229894190794e+04 1.027811461369611212e+00 6.536107198849032060e-03
6.001214233374925971e+04 1.023766276862823954e+00 6.590640871953139940e-03
6.001214236855661147e+04 1.016995722548504011e+00 6.413671176292230942e-03
6.001214240336396324e+04 1.022287100875664656e+00 6.580471808615743004e-03
6.001214243817131501e+04 1.030090429010423358e+00 6.541760122556645150e-03
6.001214247297866677e+04 1.022765355528977960e+00 6.489130996795561095e-03
6.001214250778601127e+04 1.031005611655209764e+00 6.713315768012443653e-03
6.001214254259336303e+04 1.023623565552118198e+00 6.624266339252926281e-03
6.001214257740071480e+04 1.029813602056508959e+00 6.889690430400225406e-03
6.001214261220806657e+04 1.031915757093725405e+00 6.784931576845795211e-03
6.001214264701541106e+04 1.027779288079937015e+00 6.845551762653521999e-03
6.001214268182276282e+04 1.035176710234979591e+00 6.751491080877020448e-03
6.001214271663011459e+04 1.031878449507649620e+00 6.753573741788842719e-03
6.001214275143746636e+04 1.034685564651618872e+00 6.999716459762012760e-03
6.001214278624481813e+04 1.034781884570795230e+00 6.963788635409719902e-03
6.001214282105216989e+04 1.021738503342153326e+00 6.822668679210702053e-03
6.001214285585952166e+04 1.015945753779159633e+00 6.847882110616661244e-03
6.001214289066687343e+04 1.017228866947576416e+00 6.626209401156634045e-03
6.001214292547422519e+04 1.021528261837463036e+00 6.720947866936347916e-03
6.001214296028157696e+04 1.028549319508984539e+00 6.685474186258528843e-03
6.001214299508892873e+04 1.032773662656643943e+00 6.688173863241188115e-03
6.001214302989628050e+04 1.020322179339425928e+00 6.634746996249960525e-03
6.001214306470363226e+04 1.030960987192278910e+00 6.691590988559708783e-03
6.001214309951098403e+04 1.008733563967908031e+00 6.561774249686875594e-03
6.001214313431833580e+04 1.008595664685421722e+00 6.421759798669605251e-03
6.001214316912568756e+04 1.019194602700076668e+00 6.592582469421849958e-03
6.001214320393303933e+04 1.024911959415799823e+00 6.670867583940635025e-03
6.001214323874038382e+04 1.015509050652738221e+00 6.704860046804910628e-03
6.001214327354773559e+04 1.017728340966126854e+00 6.565699563700494630e-03
6.001214330835508736e+04 1.025131514000371391e+00 6.553807587965316227e-03
6.001214334316243185e+04 1.007125050124838106e+00 6.650203102582400404e-03
6.001214337796978361e+04 1.012213495127838092e+00 6.667948556387334573e-03
6.001214341277714266e+04 1.022030943563650540e+00 6.814011160805631857e-03
6.001214344758448715e+04 1.016482713375566505e+00 6.497163610305780983e-03
6.001214348239183892e+04 1.028428946876378314e+00 6.795634807138913915e-03
6.001214351719919068e+04 1.013849142745034460e+00 6.701390795748063574e-03
6.001214355200654245e+04 1.020714649374508065e+00 6.848457643819440104e-03
6.001214358681389422e+04 1.011828382190148146e+00 6.648835675443845461e-03
6.001214362162124598e+04 1.011411731532007474e+00 6.589572579035395290e-03
6.001214365642859775e+04 1.009359213360301322e+00 6.732706012871687851e-03
6.001214369123594952e+04 1.031092641469637083e+00 6.833282563205825277e-03
6.001214372604330129e+04 1.019541788843053354e+00 6.694320819285698443e-03
6.001214376085065305e+04 1.021658733458119972e+00 6.611301679400660714e-03
6.001214379565800482e+04 1.026250557958448439e+00 6.805738746275534837e-03
6.001214383046535659e+04 1.016455948696693534e+00 6.607786037702418486e-03
6.001214386527270835e+04 1.008817756324688286e+00 6.617554283411977364e-03
6.001214390008006012e+04 1.003552847989124031e+00 6.600111563916126120e-03
6.001214393488740461e+04 1.020249614621899781e+00 6.630604973998106139e-03
6.001214396969475638e+04 1.009579936532422284e+00 6.583877053656169917e-03
6.001214400450210815e+04 1.006482416894912246e+00 6.470120402879878108e-03
6.001214403930945264e+04 1.017339899647568435e+00 6.618021073244448674e-03
6.001214407411680440e+04 1.003490226816174280e+00 6.533427685412977748e-03
6.001214410892415617e+04 1.010344901522689964e+00 6.509141404434784679e-03
6.001214414373150794e+04 1.008308635822075860e+00 6.631753475620491556e-03
6.001214417853885971e+04 1.017106989671312078e+00 6.677181866597394454e-03
6.001214421334621147e+04 1.021470990786403021e+00 6.473885408244030998e-03
6.001214424815356324e+04 1.015574710349638421e+00 6.485485776372569566e-03
6.001214428296091501e+04 1.019429776916547237e+00 6.629933668407416401e-03
6.001214431776826677e+04 1.012220475939682451e+00 6.587793399899414572e-03
6.001214435257561854e+04 1.009937561076830415e+00 6.760490037029220044e-03
6.001214438738297031e+04 1.011086263815370589e+00 6.717098297048031477e-03
6.001214442219032208e+04 1.010294834072383852e+00 6.626206749631083706e-03
6.001214445699767384e+04 1.029746484276725438e+00 6.884927491996552761e-03
6.001214449180502561e+04 1.029743390482389387e+00 6.781810075502298953e-03
6.001214452661237738e+04 1.041620825444291132e+00 6.984156003163395805e-03
6.001214456141972914e+04 1.034483236386162908e+00 6.760877952465180717e-03
6.001214459622708091e+04 1.030320091451148112e+00 6.666364808214648129e-03
6.001214463103442540e+04 1.020190934870748301e+00 6.452103967398480598e-03
6.001214466584177717e+04 1.021888724798736936e+00 6.502481940492787008e-03
6.001214470064912894e+04 1.030958813109983607e+00 6.891668651923794561e-03
6.001214473545648070e+04 1.036926936146877587e+00 6.769520846511742872e-03
6.001214477026383247e+04 1.019218704553876087e+00 6.554867142333665499e-03
6.001214480507118424e+04 1.027559703099647725e+00 6.549817935726253738e-03
6.001214483987853600e+04 1.036021355606924876e+00 6.592892742177863807e-03
6.001214487468588050e+04 1.010391868656093983e+00 6.366749114945614331e-03
6.001214490949323226e+04 1.014796243719520152e+00 6.435809693653708925e-03
6.001214494430058403e+04 1.025418039058048958e+00 6.673121890244591327e-03
6.001214497910793580e+04 1.021686503529732448e+00 6.491932414351485152e-03
6.001214501391528756e+04 1.031303998904034458e+00 6.549662222161425906e-03
6.001214504872263933e+04 1.012855609029051474e+00 6.556831583179212330e-03
6.001214508352999110e+04 1.031213760661824574e+00 6.728731662984879618e-03
6.001214511833734286e+04 1.006400010786636878e+00 6.416624329332831084e-03
6.001214515314469463e+04 1.021303084610444500e+00 6.522328795890145435e-03
6.001214518795204640e+04 1.027854825408590855e+00 6.562293688600685446e-03
6.001214522275939817e+04 1.032957020773071610e+00 6.554163625967190411e-03
6.001214525756674993e+04 1.027964148184276727e+00 6.791295896582752629e-03
6.001214529237410170e+04 1.028438754212326334e+00 6.649999143847883445e-03
6.001214532718145347e+04 1.027113920310609441e+00 6.589772407164486839e-03
6.001214536198880523e+04 1.035226137120255574e+00 6.688496384787093185e-03
6.001214539679614973e+04 1.037510688236664702e+00 6.841180684815195527e-03
6.001214543160350149e+04 1.034560287226528041e+00 6.885468558957836237e-03
6.001214546641085326e+04 1.033512538538533088e+00 6.555741034584466713e-03
6.001214550121820503e+04 1.030167072414893692e+00 6.559469825110463524e-03
6.001214553602555679e+04 1.040269361634950762e+00 6.846195773596257597e-03
6.001214557083290856e+04 1.050295923729129166e+00 7.209562271965889134e-03
6.001214560564025305e+04 1.050370191804195219e+00 7.052559811353676864e-03
6.001214564044760482e+04 1.041486090751845728e+00 6.528116358816185572e-03
6.001214567525495659e+04 1.041821770496828004e+00 6.558505455528120497e-03
6.001214571006230835e+04 1.029034386725517614e+00 6.462223988642368071e-03
6.001214574486966012e+04 1.037430383378483922e+00 6.611934147527400753e-03
6.001214577967701189e+04 1.058511953008593576e+00 6.837482124456503892e-03
6.001214581448436365e+04 1.051490805826203578e+00 6.801302355571344459e-03
6.001214584929171542e+04 1.047132593810554457e+00 6.869165814571952418e-03
6.001214588409906719e+04 1.043544644067171845e+00 6.954626026559416335e-03
6.001214591890641896e+04 1.045825712168924504e+00 6.835525865203137715e-03
6.001214595371377072e+04 1.043814001481024434e+00 6.588799089297126335e-03
6.001214598852112249e+04 1.050811402240971137e+00 6.513038874430440023e-03
6.001214602332847426e+04 1.054371380200647801e+00 6.668217474878970069e-03
6.001214605813582602e+04 1.051663017192936866e+00 6.767262199138500411e-03
6.001214609294317779e+04 1.054368801507141740e+00 6.881248256417974926e-03
6.001214612775052228e+04 1.036106925023486447e+00 6.814472146351676675e-03
6.001214616255787405e+04 1.044403967423033874e+00 6.739073332801616065e-03
6.001214619736522582e+04 1.045779021183880664e+00 6.719403905388002078e-03
6.001214623217257758e+04 1.056100141390999836e+00 6.705506125331613977e-03
6.001214626697992935e+04 1.047237902343473470e+00 6.550709671363153484e-03
6.001214630178728112e+04 1.048419560860746502e+00 6.657780090712685055e-03
6.001214633659462561e+04 1.049102234395115518e+00 6.637907209067286235e-03
6.001214637140197738e+04 1.042054877996816842e+00 6.445924823680758593e-03
6.001214640620932914e+04 1.032705936613331765e+00 6.320253963884292329e-03
6.001214644101668091e+04 1.038070630336985101e+00 6.487475519530698335e-03
6.001214647582403268e+04 1.041663980982075577e+00 6.542740409010530320e-03
6.001214651063138444e+04 1.034011816543068951e+00 6.423305131820229025e-03
6.001214654543873621e+04 1.040975275599892891e+00 6.493664100299362252e-03
6.001214658024608798e+04 1.041896418778536448e+00 6.409098143090928221e-03
6.001214661505343975e+04 1.036407900789831471e+00 6.442802113239585321e-03
6.001214664986079151e+04 1.030312161299905327e+00 6.337134326701122228e-03
6.001214668466814328e+04 1.042439487602685899e+00 6.676875865094740285e-03
6.001214671947549505e+04 1.045352895012093830e+00 6.623940528937867500e-03
6.001214675428284681e+04 1.041293651621092220e+00 6.511255650076192177e-03
6.001214678909019858e+04 1.036928238486614307e+00 6.550085304327902050e-03
6.001214682389755035e+04 1.045145447266912608e+00 6.555827975928743383e-03
6.001214685870489484e+04 1.030111718087699302e+00 6.501783587622886676e-03
6.001214689351224661e+04 1.022630167619318797e+00 6.358716443514735722e-03
6.001214692831959837e+04 1.026057105252818236e+00 6.498053672445185634e-03
6.001214696312695014e+04 1.017024887269277089e+00 6.309523481447744560e-03
6.001214699793430191e+04 1.016747261360297028e+00 6.504909853822298145e-03
6.001214703274165367e+04 1.012673327461112605e+00 6.305744314602201341e-03
6.001214706754900544e+04 1.028302220998657646e+00 6.592162587148992121e-03
6.001214710235634993e+04 1.015489315181026031e+00 6.419803692765469090e-03
6.001214713716370170e+04 1.014829183051023875e+00 6.256747664474286361e-03
6.001214717197105347e+04 1.012043634493936750e+00 6.293665538520444754e-03
6.001214720677840523e+04 1.008643770411952634e+00 6.245951300220800931e-03
6.001214724158575700e+04 1.012048623268543945e+00 6.237169725258799938e-03
6.001214727639310877e+04 1.001967215422102209e+00 6.186774478520759395e-03
6.001214731120046054e+04 1.023499397520259313e+00 6.402655649733772145e-03
6.001214734600781230e+04 1.009323304621471129e+00 6.257923699063904291e-03
6.001214738081516407e+04 1.004790470325321206e+00 6.260763847723558803e-03
6.001214741562251584e+04 1.002701039641928249e+00 6.255496480381352899e-03
6.001214745042986760e+04 1.012144297231908796e+00 6.414960959272348988e-03
6.001214748523721937e+04 1.014210939050200988e+00 6.391223669843401796e-03
6.001214752004457114e+04 1.009534673460642296e+00 6.407976599511207294e-03
6.001214755485192291e+04 1.007011970743837637e+00 6.222867638620932160e-03
6.001214758965926740e+04 1.011490360386393395e+00 6.285092589554580438e-03
6.001214762446661916e+04 9.960103635069981198e-01 6.116950391588814664e-03
6.001214765927397093e+04 9.999472916600723460e-01 6.162623043528402990e-03
6.001214769408132270e+04 1.003856169892380690e+00 6.194071967378740259e-03
6.001214772888867446e+04 9.913446958228480099e-01 6.117445496435010288e-03
6.001214776369602623e+04 1.000925901249632766e+00 6.154839654268826239e-03
6.001214779850337800e+04 9.952875312346640690e-01 6.127181475802294039e-03
6.001214783331072249e+04 9.925551231435284505e-01 6.119771735998169940e-03
6.001214786811807426e+04 9.876632924248898160e-01 6.150374608084401527e-03
6.001214790292542602e+04 9.815944698030433235e-01 5.996649361644779824e-03
6.001214793773277779e+04 9.804059911399652938e-01 5.966850887596463447e-03
6.001214797254012956e+04 9.755215210834146111e-01 6.020972129426617296e-03
6.001214800734748133e+04 9.837830231779653989e-01 6.125069546103091914e-03
6.001214804215483309e+04 9.926244730203730438e-01 6.131104754854684903e-03
6.001214807696218486e+04 9.825677275419891776e-01 6.035114870487201695e-03
6.001214811176953663e+04 9.790960403988971938e-01 6.059635661312047505e-03
6.001214814657688839e+04 9.766534736716082632e-01 5.963827378145524112e-03
6.001214818138424016e+04 9.782257596142263090e-01 6.048941078794239749e-03
6.001214821619159193e+04 9.826956727408195924e-01 6.067308044374305868e-03
6.001214825099894369e+04 9.753034464968464157e-01 5.994501424867865018e-03
6.001214828580629546e+04 9.912226617477071233e-01 6.085798229033719843e-03
6.001214832061364723e+04 9.927745712885002183e-01 6.134064407010535354e-03
6.001214835542099172e+04 9.892158633655818711e-01 6.125392572208707836e-03
6.001214839022834349e+04 9.961258162984372166e-01 6.115907556854524585e-03
6.001214842503570253e+04 9.977685055287270899e-01 6.112533769480796644e-03
6.001214845984304702e+04 9.844277553042558582e-01 6.033882678986893580e-03
6.001214849465039879e+04 9.799791635564524261e-01 6.023706249041557541e-03
6.001214852945775056e+04 9.970305339812711720e-01 6.208053909414108958e-03
6.001214856426509505e+04 1.004967508645252749e+00 6.204227196153193173e-03
6.001214859907244681e+04 9.923981420793841490e-01 6.065565635980576555e-03
6.001214863387979858e+04 1.005396722196133519e+00 6.164873571053081959e-03
6.001214866868715035e+04 9.916903776014120986e-01 6.152729032313215482e-03
6.001214870349450212e+04 9.950460210500887692e-01 6.105052649739233471e-03
6.001214873830185388e+04 9.966534954381972566e-01 6.114236016909231283e-03
6.001214877310920565e+04 9.922107703960165725e-01 6.106823255230357621e-03
6.001214880791655742e+04 9.966437015667148902e-01 6.064338190789674704e-03
6.001214884272390918e+04 1.000035299466713878e+00 6.213438950819783098e-03
6.001214887753126095e+04 1.004054674889607313e+00 6.260971150657660550e-03
6.001214891233861272e+04 1.010647621382508632e+00 6.227864854596087962e-03
6.001214894714596448e+04 9.965401334288136459e-01 6.123012865587322030e-03
6.001214898195331625e+04 9.965255308003873047e-01 6.129938998279181248e-03
6.001214901676066802e+04 9.931121073353174067e-01 6.153797213351761518e-03
6.001214905156801979e+04 9.925198068686097441e-01 6.153448272538310226e-03
6.001214908637537155e+04 9.931673215748686445e-01 6.121877505637023965e-03
6.001214912118272332e+04 1.007312309648698445e+00 6.197402812861729608e-03
6.001214915599007509e+04 1.004891516385373107e+00 6.237341175519769271e-03
6.001214919079741958e+04 1.015614000898614089e+00 6.307264335296935975e-03
6.001214922560477135e+04 1.006321938801119309e+00 6.204602467506876995e-03
6.001214926041212311e+04 1.012569208540117671e+00 6.233558007294259101e-03
6.001214929521946760e+04 9.985830488263627291e-01 6.161608004438218732e-03
6.001214933002681937e+04 1.012259054298692673e+00 6.208854214935616810e-03
6.001214936483417114e+04 1.002512603207682984e+00 6.194626390128904828e-03
6.001214939964152290e+04 1.019549670000720054e+00 6.269265679176697949e-03
6.001214943444887467e+04 1.015541080389916750e+00 6.314652184058227452e-03
6.001214946925622644e+04 1.007260985173264123e+00 6.245789751077870759e-03
6.001214950406357821e+04 1.017342163169035585e+00 6.321923768294931273e-03
6.001214953887092997e+04 1.012981725880653494e+00 6.271738668769091980e-03
6.001214957367828174e+04 1.000708594961632780e+00 6.181083693835034108e-03
6.001214960848563351e+04 1.015858016965036414e+00 6.255664476536092894e-03
6.001214964329298527e+04 1.017255374638698084e+00 6.279508846776880003e-03
6.001214967810033704e+04 1.015242307136707378e+00 6.243454859707450906e-03
6.001214971290768881e+04 1.015086867487324795e+00 6.279255747231917914e-03
6.001214974771504058e+04 1.006110565694138925e+00 6.217730318802404919e-03
6.001214978252239234e+04 1.011898567897254742e+00 6.247444975834045081e-03
6.001214981732974411e+04 1.011579250263554774e+00 6.236645719919321935e-03
6.001214985213709588e+04 1.015878929798921471e+00 6.285173912883797870e-03
6.001214988694444764e+04 1.010866208852103654e+00 6.189956864761148037e-03
6.001214992175179214e+04 1.014894210557920617e+00 6.346306781351355487e-03
6.001214995655914390e+04 9.980582729717789592e-01 6.237494153153270993e-03
6.001214999136649567e+04 1.010173456356677324e+00 6.265895256170828966e-03
6.001215002617384016e+04 1.010269529425581458e+00 6.318377656318048541e-03
6.001215006098119193e+04 9.993692678001451224e-01 6.187115479195033456e-03
6.001215009578855097e+04 1.007107645809372398e+00 6.252797192404777916e-03
6.001215013059589546e+04 1.014004413130053850e+00 6.213070695691119520e-03
6.001215016540324723e+04 1.009566408147470895e+00 6.170811077847468060e-03
6.001215020021059900e+04 1.004393532449940452e+00 6.317954959062614673e-03
6.001215023501795076e+04 1.006488425772354978e+00 6.162131342011274715e-03
6.001215026982530253e+04 9.958369146004335537e-01 6.106298381209387428e-03
6.001215030463265430e+04 1.004886419510659046e+00 6.154543752276471318e-03
6.001215033944000606e+04 1.004054183800270561e+00 6.105608864239372123e-03
6.001215037424735783e+04 1.003776382787390231e+00 6.131744506711485007e-03
6.001215040905470960e+04 9.999087010923028984e-01 6.048460113906371609e-03
6.001215044386206137e+04 1.007007570515530359e+00 6.166173844659878986e-03
6.001215047866941313e+04 1.006963422279226084e+00 6.188007616722666568e-03
6.001215051347676490e+04 1.006817306848021509e+00 6.164978443564647463e-03
6.001215054828411667e+04 9.852119295384131892e-01 6.084915039060922667e-03
6.001215058309146843e+04 9.913803321721593731e-01 6.145718838663637336e-03
6.001215061789882020e+04 1.001311673482126130e+00 6.135606696702234145e-03
6.001215065270617197e+04 9.961778155409848345e-01 6.093277127610172671e-03
6.001215068751351646e+04 1.003245081076915124e+00 6.209426071534783834e-03
6.001215072232086823e+04 9.895207984090983455e-01 6.071732339564412870e-03
6.001215075712821999e+04 9.999819684718117552e-01 6.186544785090133079e-03
6.001215079193557176e+04 9.937974347639793038e-01 6.106546894382202870e-03
6.001215082674292353e+04 9.798478513927680877e-01 6.234288490261763634e-03
6.001215086155027529e+04 9.928021850142098037e-01 6.151396770501957323e-03
6.001215089635761979e+04 1.001562270467281746e+00 6.245992317895279235e-03
6.001215093116497155e+04 1.003617581616224719e+00 6.244221872679972009e-03
6.001215096597232332e+04 9.994104825296979966e-01 6.207097447867681271e-03
6.001215100077967509e+04 9.998633569986434821e-01 6.189665998006895452e-03
6.001215103558702685e+04 9.834360028085400440e-01 6.039830435491515617e-03
6.001215107039437862e+04 9.641943141996143218e-01 5.952137885601730544e-03
6.001215110520173039e+04 9.856225824351347864e-01 6.061028436248739812e-03
6.001215114000908216e+04 9.625149476465145737e-01 5.896437154195956383e-03
6.001215117481643392e+04 9.843557609520647844e-01 6.067310788543564884e-03
6.001215120962378569e+04 9.806432809299405751e-01 6.086621979451637375e-03
6.001215124443113746e+04 9.841713002976189006e-01 6.086624759275785154e-03
6.001215127923848922e+04 9.875916218657043721e-01 6.206671884764905847e-03
6.001215131404584099e+04 9.757219906801871678e-01 6.004229825115703877e-03
6.001215134885319276e+04 9.737256586519633661e-01 6.014024821956258024e-03
6.001215138366054452e+04 9.812153065135417185e-01 6.165710803547699327e-03
6.001215141846789629e+04 9.841915648585862764e-01 6.116427021304435448e-03
6.001215145327524806e+04 9.816759836216253365e-01 6.045570213669910868e-03
6.001215148808259255e+04 9.887047976258014348e-01 6.246059735801333911e-03
6.001215152288994432e+04 9.714910491063989406e-01 6.058834515009401366e-03
6.001215155769729608e+04 9.744156441484469466e-01 6.105129916003551593e-03
6.001215159250464785e+04 9.625948513049161770e-01 5.968186369275325052e-03
6.001215162731199962e+04 9.696275571060554155e-01 5.973400353468304343e-03
6.001215166211935139e+04 9.601112537394876911e-01 6.036682895646352034e-03
6.001215169692669588e+04 9.696073221362526695e-01 5.996943609256551698e-03
6.001215173173404764e+04 9.750452693560954787e-01 6.065565186608115437e-03
6.001215176654139941e+04 9.702145835224451620e-01 6.083462064184801989e-03
6.001215180134875118e+04 9.621165327737521977e-01 5.984931083812437651e-03
6.001215183615610295e+04 9.709045687900628163e-01 6.222601345662710608e-03
6.001215187096345471e+04 9.600782645230787615e-01 6.121667095661613954e-03
6.001215190577080648e+04 9.665500913763593882e-01 6.038944134290284704e-03
6.001215194057815825e+04 9.629261817803907997e-01 6.060709753651012319e-03
6.001215197538551001e+04 9.653357481169673182e-01 6.015629756545699119e-03
6.001215201019286178e+04 9.702018006413428708e-01 6.064006821721971106e-03
6.001215204500021355e+04 9.647804682457933323e-01 5.994551766077006391e-03
6.001215207980756531e+04 9.605171335318996029e-01 5.999931038027738958e-03
6.001215211461491708e+04 9.605394476946816917e-01 6.005101128996279472e-03
6.001215214942226885e+04 9.642929432178172222e-01 6.020939315515019818e-03
6.001215218422962062e+04 9.516084621790450448e-01 5.941505111194237548e-03
6.001215221903697238e+04 9.656220198312683856e-01 6.007447502970923552e-03
6.001215225384431687e+04 9.565585881816990321e-01 6.032982747414015329e-03
6.001215228865166864e+04 9.599456300585892388e-01 6.011141158247756272e-03
6.001215232345902768e+04 9.496651741852727424e-01 5.910476058199880256e-03
6.001215235826637218e+04 9.490099326151648640e-01 5.862381932093041481e-03
6.001215239307372394e+04 9.543472790011126028e-01 5.897708970484729675e-03
6.001215242788107571e+04 9.514590161401532686e-01 5.876126734881236338e-03
6.001215246268842020e+04 9.615013249839354792e-01 5.916652995512283394e-03
6.001215249749577197e+04 9.472081220650219180e-01 5.917120550889900209e-03
6.001215253230312373e+04 9.625004838814080754e-01 5.997366934271146192e-03
6.001215256711047550e+04 9.607108590671336046e-01 5.996392057119489388e-03
6.001215260191782727e+04 9.537099776641528859e-01 5.887455418919249756e-03
6.001215263672517904e+04 9.567994260348744451e-01 6.049031085412746173e-03
6.001215267153253080e+04 9.520415475193559907e-01 6.002814630499930457e-03
6.001215270633988257e+04 9.775225237133134959e-01 6.117105686094585944e-03
6.001215274114723434e+04 9.656148988420089063e-01 5.861855966794032868e-03
6.001215277595458610e+04 9.746415118792067789e-01 6.024400974993200826e-03
6.001215281076193787e+04 9.529711355370187320e-01 5.918722765362775286e-03
6.001215284556928964e+04 9.577413072260859694e-01 5.989414256402289354e-03
6.001215288037664141e+04 9.611116939090493805e-01 5.998814944959428297e-03
6.001215291518399317e+04 9.685739258454544309e-01 5.989465860137634969e-03
6.001215294999134494e+04 9.826899669640990487e-01 6.130543305639116029e-03
6.001215298479869671e+04 9.718539175938470942e-01 5.996290021915613895e-03
6.001215301960604847e+04 9.711211337910270469e-01 5.961381302126834807e-03
6.001215305441340024e+04 9.683871149382599075e-01 6.044139797108478637e-03
6.001215308922075201e+04 9.691101903111956073e-01 6.067705413420753854e-03
6.001215312402809650e+04 9.721145971559309595e-01 6.004691654378452835e-03
6.001215315883544827e+04 9.812637570482380944e-01 6.080588455612779761e-03
6.001215319364280003e+04 9.894553423337723030e-01 6.150049362234768537e-03
6.001215322845014452e+04 9.909461227867202293e-01 6.146124872016345622e-03
6.001215326325749629e+04 9.975633394341677507e-01 6.175285746230550418e-03
6.001215329806485533e+04 9.824428387972138355e-01 6.033275643847716731e-03
6.001215333287219983e+04 9.912319674358301969e-01 6.121014699461565199e-03
6.001215336767955159e+04 9.828308587173048005e-01 6.116018388351675446e-03
6.001215340248690336e+04 9.687863981845539207e-01 5.952777755023911689e-03
6.001215343729425513e+04 9.763297703612439093e-01 5.991197252537145031e-03
6.001215347210160689e+04 1.004459632192570506e+00 6.179646467321245513e-03
6.001215350690895866e+04 1.005836589198009001e+00 6.170418160423210736e-03
6.001215354171631043e+04 9.795981901644500445e-01 5.967032453152732070e-03
6.001215357652366220e+04 9.984958270284808313e-01 6.200557613559845062e-03
6.001215361133101396e+04 9.844615407286549935e-01 6.044120661750661261e-03
6.001215364613836573e+04 9.822312379851838582e-01 6.085833285584842794e-03
6.001215368094571750e+04 9.871330453088644763e-01 6.056643696813227354e-03
6.001215371575306926e+04 9.974250158046109593e-01 6.110828303211445975e-03
6.001215375056042103e+04 1.005426850026984509e+00 6.114174767214644243e-03
6.001215378536777280e+04 1.000932883025419162e+00 6.228179643840139543e-03
6.001215382017512457e+04 9.998923579044646237e-01 6.169058740141441892e-03
6.001215385498247633e+04 9.934131627791616959e-01 6.164458709151374172e-03
6.001215388978982082e+04 9.803922445202440938e-01 6.011893608044497489e-03
6.001215392459717259e+04 1.007020573932903673e+00 6.221170261900257382e-03
6.001215395940452436e+04 9.936266098287768189e-01 6.076155989519733264e-03
6.001215399421187612e+04 1.005516000438870350e+00 6.136604160474810887e-03
6.001215402901922789e+04 9.978744898337019720e-01 6.037204013821071032e-03
6.001215406382657966e+04 1.004960463773329593e+00 6.186690599492890123e-03
6.001215409863392415e+04 1.001114351350872678e+00 6.127241506047494991e-03
6.001215413344127592e+04 9.949549312171432902e-01 6.020970324758040393e-03
6.001215416824862768e+04 9.942027151961243536e-01 6.156494200810281800e-03
6.001215420305597945e+04 1.008519618017707620e+00 6.223961280039057992e-03
6.001215423786333122e+04 9.991984305098369212e-01 6.060459560510973384e-03
6.001215427267068299e+04 1.011051548888585172e+00 6.204035159169733055e-03
6.001215430747803475e+04 9.875809740587493391e-01 6.005255124999499608e-03
6.001215434228538652e+04 1.004347152438395785e+00 6.126678071011061599e-03
6.001215437709273829e+04 9.957391799960737533e-01 6.072190239168502590e-03
6.001215441190009005e+04 9.989585804787393108e-01 6.128858311822804605e-03
6.001215444670744182e+04 9.946760433659705969e-01 6.099236637970036241e-03
6.001215448151479359e+04 1.008532977455729895e+00 6.262960688151118262e-03
6.001215451632214535e+04 9.945538350216016621e-01 6.040742516893114235e-03
6.001215455112949712e+04 9.938369438622564056e-01 6.027498848708854988e-03
6.001215458593684889e+04 1.005410610296167295e+00 6.149573411631264856e-03
6.001215462074420066e+04 9.822576883646804147e-01 6.003890634605012211e-03
6.001215465555154515e+04 9.832409042087451034e-01 6.066923876315138617e-03
6.001215469035889691e+04 9.964946938261286524e-01 6.066301370443367459e-03
6.001215472516624868e+04 9.908255850398811626e-01 6.133227364020429027e-03
6.001215475997360045e+04 1.011416430051974347e+00 6.265456182387526066e-03
6.001215479478095222e+04 9.903906623161898848e-01 6.217261184525354166e-03
6.001215482958830398e+04 9.936070658294051672e-01 6.140265502671401684e-03
6.001215486439565575e+04 9.955347625332836570e-01 6.382951510345325451e-03
6.001215489920300024e+04 9.870548487306675112e-01 6.199700076692149855e-03
6.001215493401035201e+04 9.979798440662884795e-01 6.208457034617332129e-03
6.001215496881770378e+04 9.995043364793680940e-01 6.279500200638385606e-03
6.001215500362505554e+04 9.970857024615927822e-01 6.123993777737327115e-03
6.001215503843240731e+04 9.901213283544380017e-01 6.089544326806097495e-03
6.001215507323975908e+04 9.942284635305637108e-01 6.167913666078907002e-03
6.001215510804711084e+04 9.999756807725409535e-01 6.172921061294834276e-03
6.001215514285446261e+04 9.883373968671859133e-01 6.110096206439311582e-03
6.001215517766181438e+04 9.803090168332231347e-01 5.968560921190357860e-03
6.001215521246916614e+04 9.982193829898123871e-01 6.124304768662093730e-03
6.001215524727651791e+04 9.979089689741063030e-01 6.071137985270684372e-03
6.001215528208386968e+04 9.935907104647331289e-01 6.198426997630721892e-03
6.001215531689122145e+04 9.927985443277843602e-01 6.056805613879763170e-03
6.001215535169857321e+04 9.930011459827559062e-01 6.128589204893248460e-03
6.001215538650592498e+04 9.841682496548724846e-01 6.220550012396253332e-03
6.001215542131327675e+04 9.789216636788411474e-01 6.000766852846491604e-03
6.001215545612062851e+04 9.857765944494093491e-01 6.045832234932485040e-03
6.001215549092798028e+04 9.919499117720567138e-01 6.052498705739694021e-03
6.001215552573533205e+04 9.956888824568876917e-01 6.121681471263296093e-03
6.001215556054268382e+04 9.879558230878859870e-01 6.099008735582701901e-03
6.001215559535002831e+04 9.729526991241427281e-01 5.968784201866698252e-03
6.001215563015738007e+04 9.742231110034041963e-01 5.934760027286733498e-03
6.001215566496473184e+04 9.774768289291280166e-01 6.038394235448337789e-03
6.001215569977208361e+04 9.797224389160608116e-01 6.011210108310952559e-03
6.001215573457942810e+04 9.919277622877751277e-01 6.113452758390165026e-03
6.001215576938677987e+04 9.829857649540161280e-01 6.105115046713585625e-03
6.001215580419413891e+04 9.775884169616650965e-01 5.993539789202521895e-03
6.001215583900148340e+04 9.740540338775286466e-01 6.040517918863933314e-03
6.001215587380883517e+04 9.857110576817385006e-01 6.153154003580192655e-03
6.001215590861618693e+04 9.756842375757146524e-01 6.020664108711155753e-03
6.001215594342353870e+04 9.717319799193353536e-01 6.132039662302172893e-03
6.001215597823089047e+04 9.831957490217704265e-01 6.100444709614595389e-03
6.001215601303824224e+04 9.712198879341383817e-01 6.003788541764993464e-03
6.001215604784559400e+04 9.760369325740840818e-01 6.043756635278899753e-03
6.001215608265294577e+04 9.920352639010227014e-01 6.127241917052804639e-03
6.001215611746029754e+04 9.748696286517899434e-01 6.053513997858490231e-03
6.001215615226764930e+04 9.667744909918595253e-01 5.950146105220225669e-03
6.001215618707500107e+04 9.895543226056784381e-01 6.095498887659093340e-03
6.001215622188235284e+04 9.847864767357995541e-01 6.083689454961469303e-03
6.001215625668970461e+04 9.958739045049196381e-01 6.097868341679809658e-03
6.001215629149705637e+04 9.889546359931230546e-01 6.170267245542697399e-03
6.001215632630440086e+04 9.874133408108800580e-01 6.133321762853394775e-03
6.001215636111175263e+04 9.798803083071393472e-01 6.022889987901592149e-03
6.001215639591910440e+04 9.849676814343745201e-01 6.143656044178717919e-03
6.001215643072644889e+04 9.843776457693440562e-01 6.164841754461363940e-03
6.001215646553380066e+04 9.857466062193744882e-01 6.097712926262304628e-03
6.001215650034115970e+04 1.006490015548838768e+00 6.230648517752814669e-03
6.001215653514850419e+04 9.966577487618529796e-01 6.143332674212786775e-03
6.001215656995585596e+04 9.794913584336772949e-01 6.092042743028608896e-03
6.001215660476320772e+04 9.906569450305628965e-01 6.122712192421587984e-03
6.001215663957055949e+04 9.808286681182251110e-01 6.116763195324287014e-03
6.001215667437791126e+04 9.735794877052349472e-01 6.031134494894892055e-03
6.001215670918526303e+04 9.920342106292979745e-01 6.160717320706439286e-03
6.001215674399261479e+04 9.905821961974746737e-01 6.067589830350806311e-03
6.001215677879996656e+04 1.003199250781291241e+00 6.137737402647927033e-03
6.001215681360731833e+04 9.922867015211878083e-01 6.133114206192443602e-03
6.001215684841467009e+04 9.984025229862290018e-01 6.241559999253892994e-03
6.001215688322202186e+04 1.003520339679086160e+00 6.215276118706247570e-03
6.001215691802937363e+04 9.900302562876055479e-01 6.059908006831275264e-03
6.001215695283672540e+04 1.005093285040434159e+00 6.128637075469237777e-03
6.001215698764407716e+04 1.028064088723583680e+00 6.364216686804096031e-03
6.001215702245142893e+04 1.017104420959909161e+00 6.294102870573179721e-03
6.001215705725877342e+04 1.021634056249584255e+00 6.220089972902549148e-03
6.001215709206612519e+04 1.007049171506195107e+00 6.213884470152091118e-03
6.001215712687347695e+04 1.001035290917712040e+00 6.283653022451019497e-03
6.001215716168082872e+04 1.017685160089621510e+00 6.212889631301961313e-03
6.001215719648818049e+04 1.013019215512081628e+00 6.177277711901840544e-03
6.001215723129553226e+04 1.031878527763874454e+00 6.316458562412408800e-03
6.001215726610287675e+04 1.023695471760848408e+00 6.271242914676177470e-03
6.001215730091022851e+04 1.006198402391717428e+00 6.073875320700547996e-03
6.001215733571758028e+04 1.014286736229562447e+00 6.187117017155341174e-03
6.001215737052493205e+04 1.016204609536041081e+00 6.173451376153863204e-03
6.001215740533228382e+04 1.024501155359917259e+00 6.370221412779075373e-03
6.001215744013963558e+04 1.019259955665210438e+00 6.235144764871768976e-03
6.001215747494698735e+04 1.020964144830714071e+00 6.237258848538549186e-03
6.001215750975433912e+04 1.024202844164426862e+00 6.314926324777812502e-03
6.001215754456169088e+04 1.025780516413676402e+00 6.375269659563762362e-03
6.001215757936904265e+04 1.021477815898564234e+00 6.308650619526152449e-03
6.001215761417639442e+04 1.026993890804857257e+00 6.399354333859513279e-03
6.001215764898374618e+04 1.022904785105915648e+00 6.260757716829642126e-03
6.001215768379109795e+04 1.025572134196657048e+00 6.224527184475104127e-03
6.001215771859844972e+04 1.030093546080296463e+00 6.308055061537681113e-03
6.001215775340580149e+04 1.020174807994586708e+00 6.232339558819132395e-03
6.001215778821315325e+04 1.010619268040282348e+00 6.173884846842224959e-03
6.001215782302050502e+04 1.023573548870473360e+00 6.452394543566945979e-03
6.001215785782785679e+04 1.013610209694169040e+00 6.183714085926878337e-03
6.001215789263520128e+04 1.014606089618960372e+00 6.177407062697888758e-03
6.001215792744255305e+04 1.010448352619587098e+00 6.202633287116180588e-03
6.001215796224990481e+04 1.023900761866650910e+00 6.348247443842539549e-03
6.001215799705725658e+04 1.012602629914152397e+00 6.146588622218580183e-03
6.001215803186460835e+04 1.021319285166825130e+00 6.321780444823017764e-03
6.001215806667196011e+04 1.022655177198434462e+00 6.333390586377913613e-03
6.001215810147931188e+04 1.018571451487556567e+00 6.281022729025383285e-03
6.001215813628665637e+04 1.011810935715433901e+00 6.191688731408802326e-03
6.001215817109400814e+04 1.017344158588228797e+00 6.224477753155648919e-03
6.001215820590135991e+04 1.030926724790264259e+00 6.351406770576264668e-03
6.001215824070871167e+04 1.037724049883339994e+00 6.406635430843055611e-03
6.001215827551606344e+04 1.022693578840259132e+00 6.248405284129293288e-03
6.001215831032341521e+04 1.029251966724025413e+00 6.384598205581147601e-03
6.001215834513076697e+04 1.035229251548305029e+00 6.359219429775886910e-03
6.001215837993811874e+04 1.019846492245587877e+00 6.211990347344932030e-03
6.001215841474547051e+04 1.021208128807763682e+00 6.298657612681171462e-03
6.001215844955282228e+04 1.031051629104009493e+00 6.310291562586192900e-03
6.001215848436017404e+04 1.033664492879757368e+00 6.300342410827147917e-03
6.001215851916752581e+04 1.014355476077719587e+00 6.211625784949901218e-03
6.001215855397487758e+04 1.017565533197088756e+00 6.152060081450797489e-03
6.001215858878222934e+04 1.011908582974787141e+00 6.142842081041998553e-03
6.001215862358958111e+04 1.015686452432309927e+00 6.126889752811622014e-03
6.001215865839693288e+04 1.000881733410725394e+00 6.134316326183775203e-03
6.001215869320428465e+04 1.018575621282523436e+00 6.341147595204338176e-03
6.001215872801163641e+04 1.024515145208057865e+00 6.307130003656583050e-03
6.001215876281898818e+04 1.013587530518431201e+00 6.349962840504504331e-03
6.001215879762633995e+04 1.014304042312796028e+00 6.258750818935469341e-03
6.001215883243368444e+04 1.013130916158178962e+00 6.309474273997768730e-03
6.001215886724103621e+04 1.003587525957250204e+00 6.249800298000185092e-03
6.001215890204838797e+04 1.006714896196968745e+00 6.303997747193036162e-03
6.001215893685573246e+04 1.007340414686728414e+00 6.292416841144789566e-03
6.001215897166308423e+04 1.001013371204588331e+00 6.118959430475441955e-03
6.001215900647044327e+04 1.005336031812122721e+00 6.229461247780734671e-03
6.001215904127778776e+04 1.007022380101222137e+00 6.142064631151812268e-03
6.001215907608513953e+04 1.013849198851263900e+00 6.185724680148950265e-03
6.001215911089249130e+04 1.002042284179095910e+00 6.181367386193078496e-03
6.001215914569984307e+04 1.001485792080167192e+00 6.085386137727528955e-03
6.001215918050719483e+04 1.003836329016732698e+00 6.197586941453750616e-03
6.001215921531454660e+04 1.006764380892890554e+00 6.133049541979259008e-03
6.001215925012189837e+04 1.016291310843429940e+00 6.230079148631160676e-03
6.001215928492925013e+04 1.007767221137234381e+00 6.121485813831834683e-03
6.001215931973660190e+04 1.014514455941385229e+00 6.178368899159851664e-03
6.001215935454395367e+04 1.015909720217401002e+00 6.293038869831639806e-03
6.001215938935130544e+04 9.996491383013405008e-01 6.089648820442647437e-03
6.001215942415865720e+04 1.008109264833775276e+00 6.220779758501675596e-03
6.001215945896600897e+04 1.008594135216960286e+00 6.293015946350542095e-03
6.001215949377336074e+04 1.007967145585679791e+00 6.192876602018686574e-03
6.001215952858071250e+04 1.016914881226224754e+00 6.200470096260097576e-03
6.001215956338806427e+04 9.990764020635537479e-01 6.100155641255247153e-03
6.001215959819540876e+04 1.012445770153446833e+00 6.312095482128769405e-03
6.001215963300276053e+04 1.001657489614549590e+00 6.231501706921123603e-03
6.001215966781011230e+04 9.969206861899759797e-01 6.094064135025230311e-03
6.001215970261746406e+04 9.991376191412107977e-01 6.258260444098330023e-03
6.001215973742481583e+04 9.990493172309877767e-01 6.177807679421961837e-03
6.001215977223216760e+04 1.006397320531051021e+00 6.174695410704821724e-03
6.001215980703951209e+04 1.001549632129443035e+00 6.195060246826000240e-03
6.001215984184686386e+04 9.996906925123305587e-01 6.202704756839423454e-03
6.001215987665421562e+04 9.969262398688760740e-01 6.186949652674208697e-03
6.001215991146156739e+04 9.983725813577405406e-01 6.265632547119075017e-03
6.001215994626891916e+04 1.000179421865592166e+00 6.197866392637326957e-03
6.001215998107627092e+04 9.894943945805736440e-01 6.185272556143889960e-03
6.001216001588362269e+04 1.000941125022926981e+00 6.253700557340116824e-03
6.001216005069097446e+04 1.002404411985025501e+00 6.318693489614853227e-03
6.001216008549832623e+04 1.008366474792957046e+00 6.303260444235261190e-03
6.001216012030567799e+04 1.006389165187696610e+00 6.224899703152681797e-03
6.001216015511302976e+04 1.008093998177196360e+00 6.203623417588392808e-03
6.001216018992038153e+04 9.877785388646062037e-01 6.056167127736902973e-03
6.001216022472773329e+04 1.001245421506167910e+00 6.097219804329710550e-03
6.001216025953508506e+04 1.012773115730099871e+00 6.343410919988867053e-03
6.001216029434243683e+04 1.013522271116065632e+00 6.232275498648283917e-03
6.001216032914978859e+04 1.000544116154414853e+00 6.171614598263491444e-03
6.001216036395714036e+04 1.008207676824778742e+00 6.166369971457354333e-03
6.001216039876448485e+04 9.928726461523605940e-01 6.046033421005971541e-03
6.001216043357183662e+04 9.985426858122644633e-01 6.113101663384567022e-03
6.001216046837918839e+04 1.001401587347541033e+00 6.104415228887104770e-03
6.001216050318654015e+04 9.948938326892372563e-01 6.042369908490483055e-03
6.001216053799389192e+04 1.015695209555633305e+00 6.223224529425089128e-03
6.001216057280124369e+04 1.014410689802471177e+00 6.294965473578806835e-03
6.001216060760859546e+04 1.018079503833448696e+00 6.257779665759681531e-03
6.001216064241593995e+04 1.009333315234031581e+00 6.230989814277412137e-03
6.001216067722329171e+04 1.020039019092012555e+00 6.153060134081774456e-03
6.001216071203064348e+04 1.013437630366875508e+00 6.125374511993038514e-03
6.001216074683799525e+04 1.003406429712937475e+00 6.093139706466173776e-03
6.001216078164534702e+04 1.004766729427785554e+00 6.127547114379269626e-03
6.001216081645269878e+04 1.009581961605791722e+00 6.110689136273319763e-03
6.001216085126005055e+04 1.003341066706858520e+00 6.101976831986278757e-03
6.001216088606740232e+04 1.005670879039495258e+00 6.207757691641821451e-03
6.001216092087475408e+04 1.001013378690458477e+00 6.112297161927389075e-03
6.001216095568210585e+04 1.008230306995012260e+00 6.156907869597486559e-03
6.001216099048945762e+04 1.003474593907181855e+00 6.075833714483129880e-03
6.001216102529680938e+04 9.993365007458749893e-01 6.133217995481205116e-03
6.001216106010416115e+04 1.007530930349714415e+00 6.147772415362073861e-03
6.001216109491151292e+04 1.003943286521393752e+00 6.131871380126190617e-03
6.001216112971886469e+04 1.012738866113420677e+00 6.162870044925197223e-03
6.001216116452620918e+04 1.018254588270289585e+00 6.195412756748105987e-03
6.001216119933356094e+04 1.007716611986187338e+00 6.163285984496810581e-03
6.001216123414091999e+04 1.010657683015116604e+00 6.289586408843343517e-03
6.001216126894826448e+04 1.020147006229391806e+00 6.181947258180693107e-03
6.001216130375561625e+04 1.019496475799399615e+00 6.197691472612515927e-03
6.001216133856296801e+04 1.022131705903410293e+00 6.223721342856133876e-03
6.001216137337031250e+04 1.023675557568113792e+00 6.236931611420972257e-03
6.001216140817766427e+04 1.023347853046388423e+00 6.248526244503162415e-03
6.001216144298501604e+04 1.028683275385571916e+00 6.275872820862800523e-03
6.001216147779236780e+04 1.017214774955007117e+00 6.202652598676367500e-03
6.001216151259971957e+04 1.035955515215560840e+00 6.294016654382990003e-03
6.001216154740707134e+04 1.033412617732325067e+00 6.259514175085812045e-03
6.001216158221442311e+04 1.024825948158257116e+00 6.236619197696558446e-03
6.001216161702177487e+04 1.023992198636153095e+00 6.264931299275186723e-03
6.001216165182912664e+04 1.025331938074649507e+00 6.264868753472021580e-03
6.001216168663647841e+04 1.024506279835998290e+00 6.238251550897538737e-03
6.001216172144383017e+04 1.027337895770324305e+00 6.179146035050002775e-03
6.001216175625118194e+04 1.027063257970825205e+00 6.199865079311918728e-03
6.001216179105853371e+04 1.026400975244755820e+00 6.213970146343538066e-03
6.001216182586588548e+04 1.039052950800329000e+00 6.378348873666961523e-03
6.001216186067323724e+04 1.050161212646519626e+00 6.414873648525311334e-03
6.001216189548058901e+04 1.040341115206432798e+00 6.266015654602028612e-03
6.001216193028794078e+04 1.028061598313804614e+00 6.358838536369050207e-03
6.001216196509529254e+04 1.033565614920024966e+00 6.313501541621274749e-03
6.001216199990264431e+04 1.037816375142980974e+00 6.405625200440149582e-03
6.001216203470998880e+04 1.029594760762502892e+00 6.205921307135885828e-03
6.001216206951734057e+04 1.020224086292632171e+00 6.143148766841006678e-03
6.001216210432469234e+04 1.036736637192449795e+00 6.298535215945144650e-03
6.001216213913203683e+04 1.018559947166429946e+00 6.199558641118928758e-03
6.001216217393938859e+04 1.035042936536042069e+00 6.256098516379245654e-03
6.001216220874674764e+04 1.027337204816448191e+00 6.226812335172212005e-03
6.001216224355409213e+04 1.024830250593290026e+00 6.185083047875027801e-03
6.001216227836144390e+04 1.028692490032243612e+00 6.229907141334195889e-03
6.001216231316879566e+04 1.027209011701523567e+00 6.371200737393247632e-03
6.001216234797614743e+04 1.022082825350368651e+00 6.214780185176199505e-03
6.001216238278349920e+04 1.026596080200485206e+00 6.284599580092991959e-03
6.001216241759085096e+04 1.019392754557609138e+00 6.260128923016531483e-03
6.001216245239820273e+04 1.022293444080018432e+00 6.183972171385416529e-03
6.001216248720555450e+04 1.021501794467629010e+00 6.236069087163215348e-03
6.001216252201290627e+04 1.016891583851077030e+00 6.190631648174068496e-03
6.001216255682025803e+04 1.018335654062049400e+00 6.258002910025197048e-03
6.001216259162760980e+04 1.023476354404742716e+00 6.237795645551259989e-03
6.001216262643496157e+04 1.030595072077229446e+00 6.257264369365018834e-03
6.001216266124231333e+04 1.024041641534980673e+00 6.208832144243554667e-03
6.001216269604966510e+04 1.019615418579808974e+00 6.171500538030338934e-03
6.001216273085701687e+04 1.018375455703501631e+00 6.180058546830554354e-03
6.001216276566436864e+04 1.015771747708112738e+00 6.212686466276338970e-03
6.001216280047172040e+04 1.004533576376610560e+00 6.121644195759147478e-03
6.001216283527906489e+04 1.015850661293186574e+00 6.300418208945104612e-03
6.001216287008641666e+04 1.018258576167989204e+00 6.225847440545668153e-03
6.001216290489376843e+04 1.021703523420556703e+00 6.183433252378794411e-03
6.001216293970112019e+04 1.007797044326331548e+00 6.044856003761255557e-03
6.001216297450847196e+04 1.020399714592540308e+00 6.257518678866241107e-03
6.001216300931582373e+04 1.010950676692891070e+00 6.286911162766277081e-03
6.001216304412317550e+04 1.005908183548788415e+00 6.253449609934489534e-03
6.001216307893051999e+04 1.022415181441951759e+00 6.329535908528389522e-03
6.001216311373787175e+04 1.010505600135883197e+00 6.181967900383897666e-03
6.001216314854522352e+04 1.017159146936051251e+00 6.247444592561248768e-03
6.001216318335257529e+04 1.006586786229590524e+00 6.104501579147184227e-03
6.001216321815992706e+04 1.012182660343760032e+00 6.228152355817920087e-03
6.001216325296727882e+04 1.015918254476259275e+00 6.186411914211892120e-03
6.001216328777463059e+04 1.013335098970511439e+00 6.294885936802712724e-03
6.001216332258198236e+04 9.993786473451093944e-01 6.162451544351809501e-03
6.001216335738933412e+04 1.006317211542361312e+00 6.248129237418062476e-03
6.001216339219668589e+04 9.991653028737011999e-01 6.116049425344328473e-03
6.001216342700403766e+04 9.977227664891908931e-01 6.230047929753073851e-03
6.001216346181138942e+04 1.003594019203962961e+00 6.260305197923503838e-03
6.001216349661874119e+04 9.955129601760882574e-01 6.136852410107972687e-03
6.001216353142609296e+04 1.007616138957647456e+00 6.189065029321689712e-03
6.001216356623344473e+04 1.003592537517086880e+00 6.175142611493799824e-03
6.001216360104079649e+04 1.002311788046651220e+00 6.132571771372887295e-03
6.001216363584814826e+04 1.012162799279162639e+00 6.205889983002986325e-03
6.001216367065550003e+04 1.000666838934147984e+00 6.208534275357336686e-03
6.001216370546285179e+04 1.004453647330581401e+00 6.418332958894583211e-03
6.001216374027020356e+04 9.994926090139359953e-01 6.141955245173671453e-03
6.001216377507755533e+04 9.903553868084296052e-01 6.086909405126657638e-03
6.001216380988490710e+04 9.860846910442636615e-01 6.198601653768173909e-03
6.001216384469225159e+04 9.996684151321885148e-01 6.424764191852200268e-03
6.001216387949960335e+04 1.001836816891143123e+00 6.297616103587225407e-03
6.001216391430695512e+04 9.951481709486560412e-01 6.138960421343540516e-03
6.001216394911429961e+04 9.977937942262299353e-01 6.172212534900864758e-03
6.001216398392165138e+04 9.951275660123471978e-01 6.079471401037774524e-03
6.001216401872901042e+04 9.862455246429360223e-01 6.128345262582124767e-03
6.001216405353635491e+04 9.797903965027114914e-01 6.043669389648982995e-03
6.001216408834370668e+04 9.987485555862088971e-01 6.335567978960014897e-03
6.001216412315105845e+04 9.983356730584100891e-01 6.120294191815318051e-03
6.001216415795841021e+04 9.823058236729333981e-01 6.140670154705801971e-03
6.001216419276576198e+04 9.973728531981899126e-01 6.207742546204447591e-03
6.001216422757311375e+04 9.888491528246816653e-01 6.165501314482162848e-03
6.001216426238046552e+04 9.925822821483631930e-01 6.246904726414196328e-03
6.001216429718781728e+04 9.832248243087049477e-01 6.125425468225427494e-03
6.001216433199516905e+04 9.973550569349640682e-01 6.125667362622095116e-03
6.001216436680252082e+04 9.877297928129535887e-01 6.269990538021860162e-03
6.001216440160987258e+04 9.907545153995257481e-01 6.184255100816357480e-03
6.001216443641722435e+04 9.923628955570837906e-01 6.152144167130934108e-03
6.001216447122457612e+04 9.980946871244272822e-01 6.220600559426496187e-03
6.001216450603192789e+04 9.932823264566239541e-01 6.163811574212822199e-03
6.001216454083927965e+04 9.910250267031407434e-01 6.190953267398335153e-03
6.001216457564662414e+04 9.891612005562180343e-01 6.152075117818894302e-03
6.001216461045397591e+04 9.909538753886644180e-01 6.178965132586679287e-03
6.001216464526132768e+04 1.002402049245353366e+00 6.216803217012672501e-03
6.001216468006867944e+04 9.984651452485993062e-01 6.172582615796366398e-03
6.001216471487603121e+04 1.001930495344261152e+00 6.169167500778356857e-03
6.001216474968338298e+04 1.003113137680804678e+00 6.359478642973999570e-03
6.001216478449073475e+04 1.000475700489942721e+00 6.221800735131984353e-03
6.001216481929807924e+04 9.883639995920541210e-01 6.244628928793218015e-03
6.001216485410543100e+04 1.001368417996473692e+00 6.178401978167611178e-03
6.001216488891278277e+04 1.016029299543368403e+00 6.295130314057170370e-03
6.001216492372013454e+04 1.012857692594138381e+00 6.296678915500121022e-03
6.001216495852748631e+04 1.010850785620179382e+00 6.250674122426938713e-03
6.001216499333483807e+04 1.017749764166019810e+00 6.301829043347391759e-03
6.001216502814218984e+04 1.019545737575813682e+00 6.364079570198006783e-03
6.001216506294954161e+04 1.009912438466630480e+00 6.252877732532601852e-03
6.001216509775689337e+04 1.005883866174096530e+00 6.218429998521144385e-03
6.001216513256424514e+04 1.012111868499244727e+00 6.242721064493825765e-03
6.001216516737159691e+04 1.021196922794963102e+00 6.340630409899164835e-03
6.001216520217894868e+04 1.019575418302306691e+00 6.135678697420023087e-03
6.001216523698630044e+04 1.030810772722806634e+00 6.386474884743049280e-03
6.001216527179365221e+04 1.017981502215425715e+00 6.181214898451363633e-03
6.001216530660100398e+04 1.024079173087406147e+00 6.342233150468357464e-03
6.001216534140835574e+04 1.023274171399001897e+00 6.298546492585436335e-03
6.001216537621570751e+04 1.019867512176118041e+00 6.299743640493424800e-03
6.001216541102305200e+04 1.011456762851151492e+00 6.218372091044876288e-03
6.001216544583040377e+04 1.018385014795195609e+00 6.193930805326638978e-03
6.001216548063775554e+04 1.011378090464095880e+00 6.261570126398091803e-03
6.001216551544510730e+04 1.023450249982177374e+00 6.342890621084870499e-03
6.001216555025245907e+04 1.021314405481985821e+00 6.312573586269199996e-03
6.001216558505981084e+04 1.018286512531814569e+00 6.170204407809597169e-03
6.001216561986716260e+04 1.006219816907242270e+00 6.154207128504279346e-03
6.001216565467450710e+04 1.009935496546199518e+00 6.153223690545033681e-03
6.001216568948185886e+04 1.025998993079723975e+00 6.349519078726291628e-03
6.001216572428921063e+04 1.017837992614269993e+00 6.257534012989742454e-03
6.001216575909656240e+04 1.010367357870630034e+00 6.226060690062134445e-03
6.001216579390391416e+04 1.017148136870694497e+00 6.244976598271959924e-03
6.001216582871126593e+04 1.016077419627444023e+00 6.221463586553340613e-03
6.001216586351861770e+04 1.015304385477939997e+00 6.185054036211605488e-03
6.001216589832596947e+04 1.020560219707798977e+00 6.362403031786183910e-03
6.001216593313332123e+04 1.014924472935991862e+00 6.222433007637308625e-03
6.001216596794067300e+04 1.020548546505660292e+00 6.171098353278794968e-03
6.001216600274802477e+04 1.017446672052264578e+00 6.200345203253130807e-03
6.001216603755537653e+04 1.015052656203916159e+00 6.227056040723118364e-03
6.001216607236272830e+04 1.013252969547661309e+00 6.258912300426452101e-03
6.001216610717008007e+04 1.005004911132302059e+00 6.117980082674814336e-03
6.001216614197743183e+04 1.014853641147513308e+00 6.236899065891954828e-03
6.001216617678478360e+04 1.018416281203858631e+00 6.346709811249055637e-03
6.001216621159213537e+04 1.011361785057135254e+00 6.296208656044198319e-03
6.001216624639948714e+04 1.012193654312596225e+00 6.186331973569681245e-03
6.001216628120683890e+04 1.011001766188886819e+00 6.186635615648587889e-03
6.001216631601418339e+04 9.992831115229007244e-01 6.166475090381430026e-03
6.001216635082153516e+04 9.973730422684262686e-01 6.128390714562473481e-03
6.001216638562888693e+04 9.969313021478303227e-01 6.131367638636531225e-03
6.001216642043623142e+04 9.898984247495167255e-01 6.162417652527120773e-03
6.001216645524358319e+04 9.925215298246702345e-01 6.092111396867222993e-03
6.001216649005093495e+04 9.993961079813141746e-01 6.153500174899962684e-03
6.001216652485828672e+04 9.873572563535952806e-01 6.047196207716929936e-03
6.001216655966563849e+04 1.000541755680470102e+00 6.107955814946956254e-03
6.001216659447299025e+04 9.949747668566998327e-01 6.129082156344044588e-03
6.001216662928034202e+04 1.000113025488155394e+00 6.171825434702904456e-03
6.001216666408769379e+04 9.907402940615314124e-01 6.126819123166618759e-03
6.001216669889504556e+04 9.922991576332037544e-01 6.095737615791119862e-03
6.001216673370239732e+04 9.941335769560468716e-01 6.139241381324611786e-03
6.001216676850974909e+04 9.873129306386460025e-01 6.022732109849695571e-03
6.001216680331710086e+04 9.944295262923467105e-01 6.174444775188980133e-03
6.001216683812445262e+04 9.766837956878677840e-01 6.028946865458438727e-03
6.001216687293180439e+04 9.786695287909307206e-01 5.961318426042219905e-03
6.001216690773915616e+04 9.734934637104133426e-01 5.981699595761926815e-03
6.001216694254650793e+04 9.815983551006368657e-01 6.102397075040241238e-03
6.001216697735385969e+04 9.788013468270820860e-01 6.073820798607903505e-03
6.001216701216121146e+04 9.929819529336143535e-01 6.125240528324540044e-03
6.001216704696855595e+04 9.799640563709548502e-01 6.127817442362289840e-03
6.001216708177590772e+04 9.718058041177365380e-01 5.933313066207084908e-03
6.001216711658325949e+04 9.754664978115609175e-01 6.034954311755399634e-03
6.001216715139061125e+04 9.704228521869967539e-01 6.017365845231155246e-03
6.001216718619796302e+04 9.812228839277472581e-01 6.048500610232908532e-03
6.001216722100531479e+04 9.780279299509578861e-01 6.070734139039231890e-03
6.001216725581266655e+04 9.820986860661985451e-01 6.135520284077142228e-03
6.001216729062001104e+04 9.794360287872497794e-01 6.107556550951315048e-03
6.001216732542736281e+04 9.820194911033220952e-01 6.083875985840616479e-03
6.001216736023471458e+04 9.763150713103465606e-01 6.201993583533917630e-03
6.001216739504206635e+04 9.726283668973555452e-01 6.116521950722229005e-03
6.001216742984941811e+04 9.582177278779880902e-01 5.989121509775797991e-03
6.001216746465676988e+04 9.737562296983552912e-01 6.093722704950372583e-03
6.001216749946412165e+04 9.583754467424987489e-01 5.900618217319558018e-03
6.001216753427147341e+04 9.587877456923723507e-01 5.885253075107814077e-03
6.001216756907882518e+04 9.560824519968048607e-01 5.923166074321495680e-03
6.001216760388617695e+04 9.740124180233472595e-01 6.021356588088199076e-03
6.001216763869352872e+04 9.649629869219378264e-01 5.960951885903950816e-03
6.001216767350088048e+04 9.534543541135065414e-01 6.053837724743059250e-03
6.001216770830823225e+04 9.630868787502295802e-01 6.007270157642312716e-03
6.001216774311558402e+04 9.499657923219896327e-01 5.849781087345485957e-03
6.001216777792293578e+04 9.553812929473680660e-01 5.933867293534738838e-03
6.001216781273028755e+04 9.529447177035296201e-01 5.943322790545936020e-03
6.001216784753763932e+04 9.531653626632954346e-01 5.994293187390217423e-03
6.001216788234499109e+04 9.448063239565352989e-01 5.907936150090838112e-03
6.001216791715234285e+04 9.522782239928305748e-01 5.920269235985408871e-03
6.001216795195968734e+04 9.471225334230942705e-01 5.883189360011062234e-03
6.001216798676703911e+04 9.446326128507173125e-01 5.836002517922619579e-03
6.001216802157439088e+04 9.488460629722119677e-01 5.892885921516534571e-03
6.001216805638174264e+04 9.583015285918469184e-01 5.928595431572871235e-03
6.001216809118909441e+04 9.442872564875038899e-01 5.939115233848640991e-03
6.001216812599644618e+04 9.505638081632280523e-01 5.902240543492157966e-03
6.001216816080379795e+04 9.409669525202642992e-01 5.867631229496074810e-03
6.001216819561114244e+04 9.533156565973919250e-01 5.924942230571482796e-03
6.001216823041849420e+04 9.557891760508282486e-01 5.937591762878350644e-03
6.001216826522584597e+04 9.629591131362866818e-01 6.058078967574423088e-03
6.001216830003319774e+04 9.449709226617707403e-01 5.887828274580408222e-03
6.001216833484054951e+04 9.620523184585260124e-01 6.029810103611125786e-03
6.001216836964790127e+04 9.495813206294990705e-01 5.940725527707204322e-03
6.001216840445525304e+04 9.537671210736083927e-01 5.865785249688653530e-03
6.001216843926260481e+04 9.548082400371861178e-01 5.870010533024924704e-03
6.001216847406995657e+04 9.558804649424732514e-01 5.891942498155978980e-03
6.001216850887730834e+04 9.566543859717743237e-01 5.927666418323263020e-03
6.001216854368466011e+04 9.590572380662765184e-01 5.894312401682346748e-03
6.001216857849201187e+04 9.587130893470093840e-01 5.973770973366465328e-03
6.001216861329936364e+04 9.602604516121613365e-01 5.975015810171330384e-03
6.001216864810671541e+04 9.674028344566333315e-01 6.185435128583703125e-03
6.001216868291406718e+04 9.625654226996743779e-01 6.003025736949450623e-03
6.001216871772141894e+04 9.530905531738987913e-01 5.970894833274857129e-03
6.001216875252877071e+04 9.541643666398612611e-01 5.896285056118583980e-03
6.001216878733612248e+04 9.639798854298982089e-01 6.040925359944352042e-03
6.001216882214346697e+04 9.569493332619007919e-01 5.986878072704943793e-03
6.001216885695081874e+04 9.634400072107349722e-01 5.923917290671421726e-03
6.001216889175817050e+04 9.528096726627791613e-01 5.950624555317069082e-03
6.001216892656551499e+04 9.798551836159757888e-01 6.180628398020152937e-03
6.001216896137286676e+04 9.639130472813309813e-01 5.974826711605411671e-03
6.001216899618021853e+04 9.649830346141832216e-01 5.969467876734199131e-03
6.001216903098757030e+04 9.712348654055388275e-01 5.943462530867011859e-03
6.001216906579492206e+04 9.735400966840214165e-01 6.043782106997978333e-03
6.001216910060227383e+04 9.725078791017336410e-01 5.951895780768359269e-03
6.001216913540962560e+04 9.784580280126250473e-01 6.069868173379106176e-03
6.001216917021697736e+04 9.645536627122418549e-01 5.940864906404026181e-03
6.001216920502432913e+04 9.613355850950029424e-01 5.951476380129186623e-03
6.001216923983168090e+04 9.832121950970104107e-01 6.081788235655280310e-03
6.001216927463903266e+04 9.725758623612211773e-01 5.972881087090937090e-03
6.001216930944638443e+04 9.807333542568923423e-01 5.965201346875798755e-03
6.001216934425373620e+04 9.835030993694406920e-01 5.995276917959725498e-03
6.001216937906108797e+04 9.826122546839558547e-01 6.075923567174258515e-03
6.001216941386843973e+04 9.893146259965094336e-01 6.087642729416279860e-03
6.001216944867579150e+04 9.930502486477873481e-01 6.209867379906919282e-03
6.001216948348314327e+04 9.910633471392753524e-01 6.162019161651938713e-03
6.001216951829049503e+04 9.847481320934687865e-01 6.063936327764904433e-03
6.001216955309783953e+04 9.917111616725957646e-01 6.053582061000339389e-03
6.001216958790519129e+04 9.916841069855933943e-01 6.029094933814093359e-03
6.001216962271254306e+04 9.941003225917103281e-01 6.063443304330089732e-03
6.001216965751989483e+04 9.957168208132580745e-01 6.182758883322873183e-03
6.001216969232724659e+04 9.952776162031164997e-01 6.091788920571033356e-03
6.001216972713459836e+04 9.918786843206987003e-01 6.061507201878022812e-03
6.001216976194195013e+04 9.841771240955922151e-01 6.060984226202899457e-03
6.001216979674929462e+04 9.898561942868301378e-01 6.103831056386210471e-03
6.001216983155664639e+04 9.904613204107916014e-01 6.070449697163151324e-03
6.001216986636399815e+04 1.003469419248094407e+00 6.227013358188001821e-03
6.001216990117134992e+04 1.013520151583964468e+00 6.209992303396128649e-03
6.001216993597870169e+04 1.001613152857779632e+00 6.141569732803182219e-03
6.001216997078605345e+04 9.947091416873918845e-01 6.116288036237057732e-03
6.001217000559340522e+04 1.002055141296564589e+00 6.145982386501217670e-03
6.001217004040075699e+04 1.002692584745198179e+00 6.131488177128063127e-03
6.001217007520810876e+04 1.003058489575434198e+00 6.162718960392109778e-03
6.001217011001546052e+04 1.013784059382692782e+00 6.272204637492230853e-03
6.001217014482281229e+04 1.010636493644121892e+00 6.214823207554301399e-03
6.001217017963016406e+04 9.978601874359865898e-01 6.214142458407696974e-03
6.001217021443751582e+04 1.018191234496937270e+00 6.258887940570593070e-03
6.001217024924486759e+04 1.008470360811031030e+00 6.240463002590152831e-03
6.001217028405221936e+04 1.011792172200467466e+00 6.149810670784432685e-03
6.001217031885957113e+04 9.907024280816957296e-01 6.083907172403904030e-03
6.001217035366692289e+04 1.004217435229632249e+00 6.136490142801306023e-03
6.001217038847426738e+04 9.924960836951833842e-01 6.145160835950698626e-03
6.001217042328161915e+04 1.001234795208127082e+00 6.130542554058306289e-03
6.001217045808897092e+04 9.906245611312559651e-01 6.100207931745456683e-03
6.001217049289632268e+04 1.003242532459430736e+00 6.210944343695920175e-03
6.001217052770367445e+04 9.889915313352407589e-01 6.181177784952461909e-03
6.001217056251102622e+04 9.964873426576261739e-01 6.110430969709673699e-03
6.001217059731837799e+04 9.952415793004004696e-01 6.106151151545494669e-03
6.001217063212572975e+04 1.000681248266749535e+00 6.212203910004988373e-03
6.001217066693307424e+04 9.978587454344937102e-01 6.234946712378992492e-03
6.001217070174042601e+04 9.925245703697803679e-01 6.244230855781729254e-03
6.001217073654777778e+04 9.895635381096681282e-01 6.094094887593926729e-03
6.001217077135512955e+04 9.967115886057804630e-01 6.188125611652555043e-03
6.001217080616248131e+04 9.986971010543578275e-01 6.221443290472590537e-03
6.001217084096983308e+04 9.878391208108417976e-01 6.057563995755898059e-03
6.001217087577718485e+04 1.002678854800728159e+00 6.185864858613743592e-03
6.001217091058453661e+04 9.912878173615746746e-01 6.214155012287560578e-03
6.001217094539188838e+04 9.869090179059650803e-01 6.139133007829096489e-03
6.001217098019924015e+04 9.855886420069497333e-01 6.133916858129570548e-03
6.001217101500659192e+04 9.941415426067414796e-01 6.193171718616777115e-03
6.001217104981394368e+04 9.892690521841465134e-01 6.206891691019879309e-03
6.001217108462129545e+04 9.902422419534219200e-01 6.098953130948067333e-03
6.001217111942864722e+04 9.812901460793087560e-01 6.083691138500607262e-03
6.001217115423599898e+04 9.945695799259841596e-01 6.172482806939945388e-03
6.001217118904335075e+04 9.907857566356151890e-01 6.115701423181246418e-03
6.001217122385070252e+04 9.860609007946031790e-01 6.037169074399995929e-03
6.001217125865805428e+04 9.791618391883618600e-01 5.996916845469544774e-03
6.001217129346540605e+04 9.883461026875030031e-01 6.025275847186647299e-03
6.001217132827275782e+04 9.842526859959359609e-01 6.041910032320309785e-03
6.001217136308010231e+04 9.874302863362492966e-01 6.030470916934049970e-03
6.001217139788745408e+04 9.734079828304301740e-01 6.063371708445772224e-03
6.001217143269480584e+04 9.833081270791829143e-01 6.077388248018857596e-03
6.001217146750215761e+04 9.872057159712090968e-01 6.004917389813567950e-03
6.001217150230950938e+04 9.667265774998837768e-01 5.939511960866928307e-03
6.001217153711686115e+04 9.761256416271381076e-01 5.999975351547635893e-03
6.001217157192421291e+04 9.785600210595788440e-01 5.989459085929679967e-03
6.001217160673155740e+04 9.745451552172473830e-01 5.982246100525282634e-03
6.001217164153890917e+04 9.821856127463104436e-01 6.110236610581742944e-03
6.001217167634626094e+04 9.697341485021682139e-01 5.989796726081809616e-03
6.001217171115361270e+04 9.755039434275040167e-01 5.962626828474953088e-03
6.001217174596096447e+04 9.724579268981607960e-01 5.986814795425676738e-03
6.001217178076831624e+04 9.746883061137432414e-01 6.023365505909043967e-03
6.001217181557566801e+04 9.696369600139490563e-01 5.942988496864693229e-03
6.001217185038301977e+04 9.840087033159468088e-01 6.029165090571956577e-03
6.001217188519037154e+04 9.782893801665787370e-01 6.079934389652675089e-03
6.001217191999772331e+04 9.797531341825045370e-01 6.056234615126540599e-03
6.001217195480507507e+04 9.746137244078859618e-01 6.021558934194816762e-03
6.001217198961242684e+04 9.839409919594209741e-01 6.055724730076534126e-03
6.001217202441977861e+04 9.725164810199357079e-01 5.967755712513806571e-03
6.001217205922713038e+04 9.756032047085626546e-01 5.988832712036244559e-03
6.001217209403448214e+04 9.716669248544359538e-01 5.977875831138751254e-03
6.001217212884183391e+04 9.966795668317947055e-01 6.091106127166872296e-03
6.001217216364917840e+04 9.761833236587493801e-01 5.918587604743771879e-03
6.001217219845653017e+04 9.775638324339336327e-01 5.967165964091487168e-03
6.001217223326388194e+04 9.726067448091880729e-01 5.954474714059743157e-03
6.001217226807123370e+04 9.768490262835658466e-01 5.964815256225948492e-03
6.001217230287858547e+04 9.772758275930383265e-01 5.997947249862349561e-03
6.001217233768593724e+04 9.798173324198304890e-01 5.950975152550943073e-03
6.001217237249328173e+04 9.826442743828112114e-01 6.005068769571459200e-03
6.001217240730063349e+04 9.807755733869455428e-01 5.957416477289640203e-03
6.001217244210798526e+04 9.853605163144880663e-01 5.993204707292087985e-03
6.001217247691533703e+04 9.797640963414709914e-01 5.976984625437405281e-03
6.001217251172268880e+04 9.803671165831067125e-01 5.989501100632451530e-03
6.001217254653004056e+04 9.723247792490793406e-01 5.999978737741503733e-03
6.001217258133739233e+04 9.891441789600107226e-01 6.053208210659494215e-03
6.001217261614474410e+04 9.982619065837258221e-01 6.010801892534921483e-03
6.001217265095209586e+04 9.926883916523921991e-01 6.061796359647229036e-03
6.001217268575944763e+04 9.861399206198107059e-01 6.032064659094695663e-03
6.001217272056679940e+04 9.746173552662944495e-01 5.922923353895527543e-03
6.001217275537415117e+04 9.822611273779157104e-01 6.026631566564483872e-03
6.001217279018150293e+04 9.904734276238587043e-01 6.068502973088692881e-03
6.001217282498885470e+04 9.877767251760740663e-01 6.053835826861993404e-03
6.001217285979620647e+04 1.000400991409231555e+00 6.127212180087984392e-03
6.001217289460355823e+04 9.941416241662995867e-01 6.019906452821117623e-03
6.001217292941091000e+04 9.966802023776279995e-01 6.103101191718154038e-03
6.001217296421826177e+04 9.914007035182855754e-01 6.045265972671017701e-03
6.001217299902561354e+04 9.867432855782025669e-01 5.969064951564281851e-03
6.001217303383296530e+04 9.932386749947851312e-01 6.026734895738804915e-03
6.001217306864031707e+04 1.000759677782206314e+00 6.053298092789463972e-03
6.001217310344766884e+04 9.938039953987293229e-01 6.038614067539440494e-03
6.001217313825501333e+04 1.012668850462820513e+00 6.153911264931090710e-03
6.001217317306236509e+04 9.985739784897943450e-01 6.131303334948377468e-03
6.001217320786971686e+04 1.003243710293669322e+00 6.128106581996535518e-03
6.001217324267706863e+04 1.000650569380759691e+00 6.178999763491269462e-03
6.001217327748441312e+04 1.009690018161084835e+00 6.103167419903797984e-03
6.001217331229176489e+04 1.007797161016786402e+00 6.114704189627199679e-03
6.001217334709912393e+04 1.017555135315511672e+00 6.106921808905593080e-03
6.001217338190647570e+04 1.019609881722882028e+00 6.128425514970402971e-03
6.001217341671382019e+04 1.011937642874271015e+00 6.136741078421222885e-03
6.001217345152117196e+04 1.011392766371068008e+00 6.177627102954155389e-03
6.001217348632852372e+04 1.018184586702827854e+00 6.177487693327985904e-03
6.001217352113587549e+04 1.008843036853193542e+00 6.153845146110545339e-03
6.001217355594322726e+04 1.041760715745600141e+00 6.328744437644094438e-03
6.001217359075057902e+04 1.033689865464089586e+00 6.198004237088015032e-03
6.001217362555793079e+04 1.018226632240034624e+00 6.188883438647728441e-03
6.001217366036528256e+04 1.034312852688236140e+00 6.211222353554743392e-03
6.001217369517263432e+04 1.036711754641276961e+00 6.299559358276930407e-03
6.001217372997998609e+04 1.031306486341693418e+00 6.348983460300987314e-03
6.001217376478733786e+04 1.019605925898747545e+00 6.144626652295183400e-03
6.001217379959468963e+04 1.021260980898293091e+00 6.163972314683363769e-03
6.001217383440204139e+04 1.016788346893574113e+00 6.104060452199108582e-03
6.001217386920939316e+04 1.015927605194910877e+00 6.141599289836627978e-03
6.001217390401674493e+04 1.029358743039760826e+00 6.236785153677487301e-03
6.001217393882409669e+04 1.017728532159311472e+00 6.150457598091439888e-03
6.001217397363144846e+04 1.011568542187892161e+00 6.159724114520015968e-03
6.001217400843879295e+04 1.016367067850575623e+00 6.198355125242130913e-03
6.001217404324614472e+04 1.016568932224143573e+00 6.128383087866479985e-03
6.001217407805349649e+04 1.015106361477496666e+00 6.234022073384560235e-03
6.001217411286084825e+04 1.023806874124532307e+00 6.201799569440355139e-03
6.001217414766820002e+04 1.019787686306064645e+00 6.219461184198954613e-03
6.001217418247555179e+04 1.022687603567012049e+00 6.155081611692016230e-03
6.001217421728290356e+04 1.027485238391862010e+00 6.262295044428644111e-03
6.001217425209025532e+04 1.019705864758676750e+00 6.226899228852406792e-03
6.001217428689759981e+04 1.010093972299878295e+00 6.152422538451354957e-03
6.001217432170495158e+04 1.016421358857702462e+00 6.151172995735184300e-03
6.001217435651230335e+04 1.022638956120781817e+00 6.172928856682790948e-03
6.001217439131965511e+04 1.018665633435171580e+00 6.130396105037019643e-03
6.001217442612700688e+04 1.024319870451773751e+00 6.210118970911135926e-03
6.001217446093435865e+04 1.018460312794189138e+00 6.110574408435327787e-03
6.001217449574171042e+04 1.015021087686263090e+00 6.157854415824196188e-03
6.001217453054906218e+04 1.007313620547682920e+00 6.121655337200305157e-03
6.001217456535641395e+04 1.015962372276388415e+00 6.189603753695897478e-03
6.001217460016376572e+04 1.005975289217560631e+00 6.058245085082770987e-03
6.001217463497111748e+04 1.023249675299873429e+00 6.165777938917316181e-03
6.001217466977846925e+04 1.023120683664214381e+00 6.158986048537708549e-03
6.001217470458582102e+04 1.004017370916614915e+00 6.078313091954377391e-03
6.001217473939317279e+04 1.006016868347532345e+00 6.091337837253403380e-03
6.001217477420052455e+04 1.002872304077876198e+00 6.072840258980973308e-03
6.001217480900787632e+04 9.965458049237260196e-01 6.026765837122360046e-03
6.001217484381522809e+04 1.011509762316195715e+00 6.176987321374205996e-03
6.001217487862257985e+04 9.953367285936833841e-01 6.048673530119640096e-03
6.001217491342993162e+04 9.966617376497564074e-01 5.997127469455915648e-03
6.001217494823727611e+04 1.003167504633486029e+00 6.102715859564782942e-03
6.001217498304462788e+04 9.956574680826030255e-01 6.040894264864072292e-03
6.001217501785197965e+04 9.839897698745224686e-01 5.976907443010637776e-03
6.001217505265933141e+04 9.921506729754169251e-01 6.078327553910873454e-03
6.001217508746668318e+04 1.006808349641464817e+00 6.112668448661075227e-03
6.001217512227403495e+04 1.000250200848926463e+00 5.993761733118206127e-03
6.001217515708138671e+04 9.911489895100401570e-01 6.030843504080166638e-03
6.001217519188873121e+04 1.009246758640022446e+00 6.102404028663119262e-03
6.001217522669608297e+04 9.937711089093927974e-01 6.050663893997634130e-03
6.001217526150343474e+04 9.868725485732068314e-01 5.963138809478584629e-03
6.001217529631078651e+04 9.998469415881526823e-01 6.075479886217404965e-03
6.001217533111813827e+04 1.000537596505828075e+00 6.043376640220575816e-03
6.001217536592549004e+04 9.939188486295308378e-01 6.026370694999875002e-03
6.001217540073284181e+04 1.003868971303344404e+00 6.090117337024358000e-03
6.001217543554019358e+04 1.001839699893171121e+00 6.065330857478398036e-03
6.001217547034754534e+04 9.986653420969411332e-01 5.995587570589343274e-03
6.001217550515489711e+04 9.924470797419641110e-01 6.018805471690937513e-03
6.001217553996224888e+04 9.852343569977958238e-01 5.903308993285263408e-03
6.001217557476960064e+04 9.925736381906953287e-01 6.063339754802917272e-03
6.001217560957695241e+04 9.973370864671636804e-01 6.058986351306973675e-03
6.001217564438430418e+04 9.955139472532068545e-01 6.016674194215921624e-03
6.001217567919165595e+04 9.808476413233148117e-01 5.925083690832193793e-03
6.001217571399900044e+04 9.922938559583833751e-01 6.101561521199461331e-03
6.001217574880635220e+04 1.009518080404355977e+00 6.296514609802977662e-03
6.001217578361370397e+04 9.826963242287319877e-01 6.023307889031499773e-03
6.001217581842105574e+04 9.890463257655716101e-01 6.012827639525784862e-03
6.001217585322840750e+04 9.901033477597679378e-01 6.039947367816315103e-03
6.001217588803575927e+04 9.976100357815472774e-01 6.099161017229677399e-03
6.001217592284311104e+04 9.891479377910825654e-01 6.114531505387799624e-03
6.001217595765045553e+04 9.860760612658600044e-01 6.029287908133808965e-03
6.001217599245780730e+04 9.790857318928785080e-01 6.085668577821556902e-03
6.001217602726515906e+04 9.735553859291270484e-01 5.953358941806010524e-03
6.001217606207251083e+04 9.810017935228998454e-01 6.062648164839867793e-03
6.001217609687986260e+04 9.840585976105804544e-01 6.011890121311733864e-03
6.001217613168721437e+04 9.947468386110848160e-01 6.107128531802339007e-03
6.001217616649456613e+04 9.763295171146950668e-01 6.015697664139407937e-03
6.001217620130191790e+04 9.846907495541024069e-01 6.018702254899487708e-03
6.001217623610926967e+04 9.856849549014865541e-01 5.990547017224290283e-03
6.001217627091662143e+04 9.806647532095087438e-01 5.976139435392251002e-03
6.001217630572397320e+04 9.757916191711603071e-01 5.969312528734753952e-03
6.001217634053132497e+04 9.960651572432993595e-01 6.097247342262858763e-03
6.001217637533867673e+04 9.841491170962445301e-01 5.967540529429199610e-03
6.001217641014602850e+04 9.926575761134408538e-01 6.062683471757675593e-03
6.001217644495338027e+04 1.002921085464536510e+00 6.091730033678258160e-03
6.001217647976073204e+04 9.997177795244849285e-01 6.091923565748160081e-03
6.001217651456808380e+04 9.827375519807557414e-01 6.025545264179952426e-03
6.001217654937543557e+04 9.759866519928074302e-01 5.976569858423166903e-03
6.001217658418278006e+04 9.915130953701962735e-01 6.027719339589871807e-03
6.001217661899013183e+04 9.847883052405143056e-01 5.985667131251966831e-03
6.001217665379749087e+04 9.901788915541563929e-01 6.011924728808291582e-03
6.001217668860483536e+04 9.926975115891039092e-01 6.051966734781321494e-03
6.001217672341218713e+04 9.986828269666970792e-01 6.005082184101738323e-03
6.001217675821953890e+04 9.877187945634391397e-01 5.989850635027373256e-03
6.001217679302688339e+04 9.952275781439737790e-01 6.098346383289246844e-03
6.001217682783423516e+04 1.007957018834336527e+00 6.203166788783693285e-03
6.001217686264158692e+04 1.004185135350211810e+00 6.103526679779491121e-03
6.001217689744893869e+04 1.000246717976629007e+00 6.047388674548207985e-03
6.001217693225629046e+04 1.006573312661129371e+00 6.151244845211375871e-03
6.001217696706364222e+04 1.000720100665159817e+00 6.109827922931338091e-03
6.001217700187099399e+04 9.990660263256972984e-01 6.011611414261187891e-03
6.001217703667834576e+04 1.001724402706270611e+00 6.069089936852995956e-03
6.001217707148569752e+04 1.007406010000527763e+00 6.180441818168626658e-03
6.001217710629304929e+04 1.008118387976434160e+00 6.134740171914319223e-03
6.001217714110040106e+04 1.010289045763541838e+00 6.234048420203594856e-03
6.001217717590775283e+04 1.002276905108625771e+00 6.092591353750165077e-03
6.001217721071510459e+04 1.004252648875107123e+00 6.048044280472025629e-03
6.001217724552245636e+04 1.006053723416334922e+00 6.086188397559587869e-03
6.001217728032980813e+04 1.017989925820290464e+00 6.175925097810498060e-03
6.001217731513715989e+04 1.007062061564457434e+00 6.127648050496075499e-03
6.001217734994451166e+04 1.009350438561056995e+00 6.112813424527123451e-03
6.001217738475186343e+04 1.003608091112747847e+00 6.133534606637335365e-03
6.001217741955921520e+04 1.011326651941967025e+00 6.052083503289860944e-03
6.001217745436656696e+04 1.014786677741563947e+00 6.120755715111399209e-03
6.001217748917391145e+04 1.017029134588639083e+00 6.159643494384960290e-03
6.001217752398126322e+04 1.015921829553361411e+00 6.142342665090119551e-03
6.001217755878861499e+04 1.012267774056798908e+00 6.234958357158240129e-03
6.001217759359596675e+04 1.014419807164107290e+00 6.063143245658484878e-03
6.001217762840331852e+04 1.015215112216615756e+00 6.138903845048188784e-03
6.001217766321067029e+04 1.025895307547324276e+00 6.147372427909428283e-03
6.001217769801802206e+04 1.012094001974385149e+00 6.087454215714166970e-03
6.001217773282536655e+04 1.011809494817222710e+00 6.026478640547728617e-03
6.001217776763271831e+04 1.025889483664416124e+00 6.194639200747354552e-03
6.001217780244007008e+04 1.027337107275704930e+00 6.242864037282404473e-03
6.001217783724742185e+04 1.019038218867411638e+00 6.154181767244610614e-03
6.001217787205477362e+04 1.025088208917260824e+00 6.188126161569849903e-03
6.001217790686212538e+04 1.030012780839922870e+00 6.159955975116838782e-03
6.001217794166947715e+04 1.036945094456933836e+00 6.290614225151352351e-03
6.001217797647682892e+04 1.041103213633752134e+00 6.208951447224463939e-03
6.001217801128418068e+04 1.029291892649248474e+00 6.187235754580251712e-03
6.001217804609153245e+04 1.025852065463789042e+00 6.131241880588225550e-03
6.001217808089888422e+04 1.025931139427925576e+00 6.138381041371601503e-03
6.001217811570623599e+04 1.028033596226128887e+00 6.203686405035638632e-03
6.001217815051358775e+04 1.023202562038147301e+00 6.127009694532597334e-03
6.001217818532093952e+04 1.030808443537574171e+00 6.197188740906893305e-03
6.001217822012829129e+04 1.040558333920992506e+00 6.309120261317367577e-03
6.001217825493564305e+04 1.034287647229085838e+00 6.162745723494368437e-03
6.001217828974298754e+04 1.018711644384989956e+00 6.123848178263650681e-03
6.001217832455033931e+04 1.030036846766603231e+00 6.213440363356588503e-03
6.001217835935769108e+04 1.019413794271542661e+00 6.145206129587816452e-03
6.001217839416504285e+04 1.023919395438531499e+00 6.146703778370403611e-03
6.001217842897239461e+04 1.029289237562856840e+00 6.200509455226699100e-03
6.001217846377974638e+04 1.038041627703490732e+00 6.230522623111901109e-03
6.001217849858709815e+04 1.037609099341499919e+00 6.201375485166331879e-03
6.001217853339444991e+04 1.014223626779906740e+00 6.099671370623731444e-03
6.001217856820179441e+04 1.033884565082600293e+00 6.294712057942420010e-03
6.001217860300914617e+04 1.023294065626846550e+00 6.289094375598824026e-03
6.001217863781649794e+04 1.032332972538941629e+00 6.292473086211477010e-03
6.001217867262384971e+04 1.020276553273853137e+00 6.243491029190198320e-03
6.001217870743120147e+04 1.028835846137901022e+00 6.255412877446166198e-03
6.001217874223855324e+04 1.033145837071314910e+00 6.366725556019554345e-03
6.001217877704590501e+04 1.031813660778536423e+00 6.272632584050460980e-03
6.001217881185325678e+04 1.021115181804407301e+00 6.220548823776219337e-03
6.001217884666060854e+04 1.016545521781267114e+00 6.156537830093311917e-03
6.001217888146796031e+04 1.015437057318882230e+00 6.106231821509776163e-03
6.001217891627531208e+04 1.013280144037336905e+00 6.160328580444553170e-03
6.001217895108266384e+04 1.013208230131712240e+00 6.092548247019827050e-03
6.001217898589001561e+04 1.025193218273860785e+00 6.252615248340815356e-03
6.001217902069736738e+04 1.014134807754161427e+00 6.191302254207771243e-03
6.001217905550471914e+04 1.016569141951679356e+00 6.189475582988244323e-03
6.001217909031206364e+04 1.021852529876722038e+00 6.143753515984469622e-03
6.001217912511941540e+04 1.012170313369483932e+00 6.095659643087882225e-03
6.001217915992677445e+04 1.022445857416918624e+00 6.225373311597654988e-03
6.001217919473412621e+04 1.014159546080321217e+00 6.122752860106997312e-03
6.001217922954147070e+04 1.032497818084891605e+00 6.400186096087815205e-03
6.001217926434882247e+04 1.032613615421446029e+00 6.407460439064946965e-03
6.001217929915617424e+04 1.007226576743786017e+00 6.107683395523458639e-03
6.001217933396351873e+04 1.016608353681834442e+00 6.200095344367368040e-03
6.001217936877087050e+04 1.013528702114443680e+00 6.126182283065561424e-03
6.001217940357822226e+04 1.007348139656918384e+00 6.084969898970935855e-03
6.001217943838558131e+04 1.008214960669173488e+00 6.142080943584897132e-03
6.001217947319292580e+04 1.009051230450703995e+00 6.026610674540511942e-03
6.001217950800027756e+04 1.023920373164318276e+00 6.225413973093164161e-03
6.001217954280762933e+04 1.004086310419863626e+00 6.064638340607608757e-03
6.001217957761498110e+04 1.012610647267622843e+00 6.158990187603975361e-03
6.001217961242233287e+04 1.002674330863529084e+00 6.081863504886268063e-03
6.001217964722968463e+04 9.950901172943876771e-01 6.015225436197995171e-03
6.001217968203703640e+04 9.852213112782416404e-01 5.960399601236769478e-03
6.001217971684438817e+04 9.912191321989974879e-01 6.005577004206751925e-03
6.001217975165173993e+04 9.968589410803476714e-01 5.971199136137296699e-03
6.001217978645909170e+04 1.005554794252715656e+00 6.095065924789295694e-03
6.001217982126644347e+04 1.007344318061644817e+00 6.243819814250431248e-03
6.001217985607379524e+04 9.971251540049230755e-01 6.071207712820862572e-03
6.001217989088114700e+04 9.865255642760605292e-01 6.004456885688936284e-03
6.001217992568849877e+04 1.005886687408276359e+00 6.067096107661498761e-03
6.001217996049585054e+04 1.002826130098222412e+00 6.041726853039361238e-03
6.001217999530319503e+04 1.007629983319071165e+00 6.114366227193582075e-03
6.001218003011054680e+04 1.001268159326231588e+00 6.042432761438917485e-03
6.001218006491789856e+04 1.013393905717411947e+00 6.217871366364170586e-03
6.001218009972525033e+04 1.004183683428499396e+00 6.063804973264576466e-03
6.001218013453260210e+04 1.005046398288158782e+00 6.151853469684677965e-03
6.001218016933995386e+04 1.001433187428413252e+00 6.082705427389265354e-03
6.001218020414730563e+04 1.016385080273713104e+00 6.182720527296399309e-03
6.001218023895465012e+04 1.021678855229616101e+00 6.238243266552805089e-03
6.001218027376200189e+04 1.009720427762814232e+00 6.131357208406302238e-03
6.001218030856935366e+04 1.008779219751475997e+00 6.131709552861174320e-03
6.001218034337670542e+04 1.004205904625731449e+00 6.206035275084767835e-03
6.001218037818405719e+04 9.913340244844268678e-01 6.116960088090619280e-03
6.001218041299140896e+04 1.003985275477225159e+00 6.198101252334131152e-03
6.001218044779876072e+04 1.017474124881074138e+00 6.210562113614096630e-03
6.001218048260611249e+04 1.011271001589445273e+00 6.198681236417495112e-03
6.001218051741346426e+04 1.008745361686758324e+00 6.160096395653466908e-03
6.001218055222081603e+04 1.008085957651858378e+00 6.117267792053965834e-03
6.001218058702816779e+04 1.002631481108931633e+00 6.126938362027400421e-03
6.001218062183551956e+04 1.008233532602335503e+00 6.159113891331278665e-03
6.001218065664287133e+04 9.884746435510015639e-01 5.971868591561950435e-03
6.001218069145022309e+04 1.004942293412983245e+00 6.300758843945244471e-03
6.001218072625757486e+04 1.024381308573070415e+00 6.212798381966836044e-03
6.001218076106492663e+04 1.020871362572881802e+00 6.273285575766477003e-03
6.001218079587227840e+04 1.024629170760231966e+00 6.288115975283825425e-03
6.001218083067962289e+04 1.009162647627490195e+00 6.161417737729875214e-03
6.001218086548697465e+04 1.023999884725424359e+00 6.341376350539519417e-03
6.001218090029432642e+04 1.018505357757421237e+00 6.301886581246226096e-03
6.001218093510167819e+04 1.027105604985500076e+00 6.372995944758899807e-03
6.001218096990902995e+04 1.030741544848954083e+00 6.470276404179226178e-03
6.001218100471638172e+04 1.013115792021614281e+00 6.261529765549837118e-03
6.001218103952373349e+04 1.011567521330959174e+00 6.108395027110940199e-03
6.001218107433107798e+04 1.013598094041407549e+00 6.185713144697072702e-03
6.001218110913842975e+04 1.020497341623268550e+00 6.186782291013243930e-03
6.001218114394578151e+04 1.013961849873979748e+00 6.130157117219471770e-03
6.001218117875313328e+04 1.015140812176573260e+00 6.166254229997244693e-03
6.001218121356048505e+04 1.014246713094438368e+00 6.113897302401281181e-03
6.001218124836783682e+04 1.013408421958562844e+00 6.105092551022966302e-03
6.001218128317518858e+04 1.025338090559484217e+00 6.285368690816341142e-03
6.001218131798254035e+04 1.011811439134091772e+00 6.160090369589856993e-03
6.001218135278989212e+04 1.007038170457309478e+00 6.110148449151495652e-03
6.001218138759724388e+04 1.022592412574847121e+00 6.174383510917396366e-03
6.001218142240459565e+04 1.008555766880505855e+00 6.056895803416195191e-03
6.001218145721194742e+04 1.006767391155393154e+00 6.099125442646797200e-03
6.001218149201929918e+04 1.012814585892009234e+00 6.147897168131889745e-03
6.001218152682665095e+04 1.001741924547959739e+00 6.268604364243608902e-03
6.001218156163400272e+04 1.016081559325309858e+00 6.471735567211854036e-03
6.001218159644135449e+04 1.025988314701818060e+00 6.362169117324498191e-03
6.001218163124870625e+04 1.004259310648778714e+00 6.205797081064543842e-03
6.001218166605605802e+04 1.007838563982714764e+00 6.174198247376337829e-03
6.001218170086340979e+04 1.017691892739198689e+00 6.200838189921059097e-03
6.001218173567076155e+04 1.029519236439669250e+00 6.271142239460850837e-03
6.001218177047810605e+04 1.025354711553496889e+00 6.179791471858324566e-03
6.001218180528545781e+04 1.022060211006325048e+00 6.189479602478524002e-03
6.001218184009280958e+04 1.022110599124797625e+00 6.174991278195631796e-03
6.001218187490015407e+04 1.015492905813448532e+00 6.196473550305711675e-03
6.001218190970750584e+04 1.008099560644289738e+00 6.185095397178258861e-03
6.001218194451486488e+04 1.021576276763433766e+00 6.346566987087847757e-03
6.001218197932220937e+04 1.015899756857378433e+00 6.320778627316316067e-03
6.001218201412956114e+04 1.018135503904938233e+00 6.096717842362100841e-03
6.001218204893691291e+04 1.017163115125343298e+00 6.224670347118628835e-03
6.001218208374426467e+04 1.004602565130212399e+00 6.182021770505569287e-03
6.001218211855161644e+04 1.009356859196223200e+00 6.199473612838623214e-03
6.001218215335896821e+04 1.007366619144070885e+00 6.138289646535309563e-03
6.001218218816631997e+04 1.012455823019208445e+00 6.171286312995525117e-03
6.001218222297367174e+04 1.006587038586725935e+00 6.133559957515336350e-03
6.001218225778102351e+04 1.010426007661981762e+00 6.119325161566545844e-03
6.001218229258837528e+04 1.003612248655558314e+00 6.109242197320062170e-03
6.001218232739572704e+04 1.011012527842853448e+00 6.103414809828094055e-03
6.001218236220307881e+04 1.001049555466122953e+00 6.118888923031405060e-03
6.001218239701043058e+04 1.005331937781619001e+00 6.149716185160736086e-03
6.001218243181778234e+04 1.000235019336147779e+00 6.124025464421368505e-03
6.001218246662513411e+04 9.909515499329661914e-01 6.024163354122012010e-03
6.001218250143248588e+04 9.990397153710098843e-01 6.188083028489737084e-03
6.001218253623983037e+04 1.000020076734154273e+00 6.087351257728900247e-03
6.001218257104718214e+04 1.000701732676808842e+00 6.047351278676254237e-03
6.001218260585453390e+04 9.972759535611490644e-01 6.154832004763304172e-03
6.001218264066188567e+04 9.902826537577197330e-01 6.017723290763459312e-03
6.001218267546923744e+04 9.875180845704945032e-01 5.956989268509867326e-03
6.001218271027658921e+04 9.867897302129654546e-01 5.981449854186103587e-03
6.001218274508394097e+04 9.873214081685099952e-01 6.054845978498348859e-03
6.001218277989128546e+04 9.901938338680097429e-01 6.034708555479208376e-03
6.001218281469863723e+04 9.821602911917127754e-01 6.028525692003776186e-03
6.001218284950598900e+04 9.894344889339079518e-01 6.048660112780947749e-03
6.001218288431334076e+04 9.977298383461684628e-01 6.178605417209726176e-03
6.001218291912069253e+04 9.930317739380603026e-01 6.093467841039657169e-03
6.001218295392804430e+04 9.847598365286234223e-01 6.037247367048561610e-03
6.001218298873539607e+04 9.806860317674749306e-01 5.964824643574186645e-03
6.001218302354274783e+04 9.866442425475702160e-01 6.036203318949759367e-03
6.001218305835009960e+04 9.796648017673676989e-01 6.101662721457559377e-03
6.001218309315745137e+04 9.905812806587892538e-01 6.089089062631782359e-03
6.001218312796480313e+04 9.821144724486756683e-01 6.074669891251993636e-03
6.001218316277215490e+04 9.762830607547496875e-01 6.021015312797497326e-03
6.001218319757950667e+04 9.825816981690117524e-01 6.147363473970588778e-03
6.001218323238685844e+04 9.826660291312948603e-01 6.170150145603581389e-03
6.001218326719421020e+04 9.750159638843999277e-01 6.032494575654263197e-03
6.001218330200156197e+04 9.800426191267478382e-01 6.067891011633763133e-03
6.001218333680891374e+04 9.741655249381990789e-01 5.946088657081237926e-03
6.001218337161626550e+04 9.688343145473078399e-01 5.953736864739493824e-03
6.001218340642360999e+04 9.610119898098447022e-01 5.855713024062824887e-03
6.001218344123096176e+04 9.586763022032218640e-01 5.896702224834319758e-03
6.001218347603832080e+04 9.646251526191017556e-01 5.887033422427084481e-03
6.001218351084567257e+04 9.712718963160671404e-01 5.991303656276446288e-03
6.001218354565301706e+04 9.647084210090439704e-01 5.988712947387789080e-03
6.001218358046036883e+04 9.636458262268267072e-01 5.875464125366678357e-03
6.001218361526772060e+04 9.632936445556320448e-01 5.930948031365632436e-03
6.001218365007506509e+04 9.611966578764645774e-01 5.873556244050961127e-03
6.001218368488241686e+04 9.588098475302644363e-01 5.878598093149499902e-03
6.001218371968976862e+04 9.530443436892276354e-01 5.849616020402171462e-03
6.001218375449712767e+04 9.566677526117813857e-01 5.920837564598301246e-03
6.001218378930447943e+04 9.595298232865175914e-01 5.893919390849937552e-03
6.001218382411182392e+04 9.524896033078515956e-01 5.890377953370549632e-03
6.001218385891917569e+04 9.638773712740537070e-01 6.024090271634882296e-03
6.001218389372652746e+04 9.632906663113336432e-01 5.993060235876530688e-03
6.001218392853387923e+04 9.505676202464908853e-01 5.900262840484124006e-03
6.001218396334123099e+04 9.638443409544383833e-01 5.979432750161918497e-03
6.001218399814858276e+04 9.620227873716620248e-01 6.009407071750676177e-03
6.001218403295593453e+04 9.607654803583687286e-01 6.074528174800577704e-03
6.001218406776328629e+04 9.634984199093598045e-01 5.974710409847963991e-03
6.001218410257063806e+04 9.512475621989967545e-01 5.908527272654404486e-03
6.001218413737798983e+04 9.557970950011207556e-01 5.957324142973086448e-03
6.001218417218534159e+04 9.460514054401960582e-01 5.874434913213803615e-03
6.001218420699269336e+04 9.566794761222386922e-01 5.954712501741665602e-03
6.001218424180004513e+04 9.506091402709652138e-01 5.969922490394867845e-03
6.001218427660739690e+04 9.480954806943205915e-01 5.894137939293927174e-03
6.001218431141474866e+04 9.579957273590302691e-01 5.994635780253883967e-03
6.001218434622209315e+04 9.541781808099594198e-01 5.901725715521791149e-03
6.001218438102944492e+04 9.500335281136210730e-01 5.874878569708445394e-03
6.001218441583679669e+04 9.500667501451945940e-01 5.916167955938301561e-03
6.001218445064414846e+04 9.654878524989852773e-01 5.998700690392163616e-03
6.001218448545150022e+04 9.455321944648868993e-01 5.868253230465090946e-03
6.001218452025885199e+04 9.470531022087471662e-01 5.916609621219104560e-03
6.001218455506620376e+04 9.537375295436686384e-01 5.897542056686017400e-03
6.001218458987354825e+04 9.538558035027951965e-01 5.907964213979696733e-03
6.001218462468090001e+04 9.523719271918881235e-01 5.848774264863181895e-03
6.001218465948825178e+04 9.501017864954773851e-01 5.914213084454930658e-03
6.001218469429560355e+04 9.450174997719835712e-01 5.900646070517803245e-03
6.001218472910295532e+04 9.408540626614899649e-01 5.809786904713765653e-03
6.001218476391030708e+04 9.487758100390099036e-01 5.839600998522218381e-03
6.001218479871765885e+04 9.566048125995899598e-01 5.871121402427428165e-03
6.001218483352501062e+04 9.603910793835170878e-01 5.867514126983783621e-03
6.001218486833236238e+04 9.626397764503933363e-01 5.845178764963093222e-03
6.001218490313971415e+04 9.508714763842454065e-01 5.864398375156065768e-03
6.001218493794706592e+04 9.591392522841177826e-01 5.917946097417436414e-03
6.001218497275441769e+04 9.520172123541111864e-01 5.844198022400438376e-03
6.001218500756176945e+04 9.671170213539693750e-01 6.002029162692617929e-03
6.001218504236912122e+04 9.663182149219925465e-01 6.014125947371985921e-03
6.001218507717647299e+04 9.733890721626671239e-01 6.011282445945056660e-03
6.001218511198382475e+04 9.594315294578330544e-01 5.959246075491554488e-03
6.001218514679117652e+04 9.673927115141028876e-01 5.984513960001398153e-03
6.001218518159852101e+04 9.659340404476188802e-01 5.954370193789362657e-03
6.001218521640587278e+04 9.662169105138509462e-01 6.024828552290567747e-03
6.001218525121322455e+04 9.644982832411591600e-01 5.967420789722869753e-03
6.001218528602057631e+04 9.678272691704159492e-01 5.962391493264340009e-03
6.001218532082792808e+04 9.665067813295651344e-01 6.004273981006673540e-03
6.001218535563527985e+04 9.732914525787595972e-01 6.070930767304018490e-03
6.001218539044262434e+04 9.824087585437786263e-01 6.095722548965074386e-03
6.001218542524997611e+04 9.783090462456442982e-01 6.012868221915867832e-03
6.001218546005732787e+04 9.734509188819697734e-01 6.076086363037487732e-03
6.001218549486467964e+04 9.922567047465457035e-01 6.177054912720846350e-03
6.001218552967203141e+04 9.788986076792660640e-01 6.086550416411472611e-03
6.001218556447938317e+04 9.801755427964258249e-01 6.083494114282133290e-03
6.001218559928673494e+04 9.930092371658831851e-01 6.233442482005475960e-03
6.001218563409408671e+04 9.881706227666127162e-01 6.187341239915222085e-03
6.001218566890143848e+04 9.823755218030697511e-01 6.134327449636928567e-03
6.001218570370879024e+04 9.852178081830449408e-01 6.133022318388985442e-03
6.001218573851614201e+04 9.838355055179560660e-01 6.061462089342588115e-03
6.001218577332349378e+04 9.970960805114467140e-01 6.144413703230053661e-03
6.001218580813084554e+04 1.001928885617566767e+00 6.285304689759575215e-03
6.001218584293819731e+04 1.004904132897125324e+00 6.210275916450408093e-03
6.001218587774554908e+04 1.004993363488581704e+00 6.201061046115737864e-03
6.001218591255290085e+04 1.005735323723573993e+00 6.230342664261749597e-03
6.001218594736025261e+04 1.006326368639821167e+00 6.267975276655659601e-03
6.001218598216760438e+04 9.884910526404987463e-01 6.134267765609174687e-03
6.001218601697495615e+04 1.002544767761955891e+00 6.263947629817709015e-03
6.001218605178230791e+04 9.919925416232077131e-01 6.081741818190365169e-03
6.001218608658965968e+04 9.988780593237047700e-01 6.150685086881046981e-03
6.001218612139701145e+04 1.000560945936227020e+00 6.130283404614401271e-03
6.001218615620436321e+04 9.997437671116579105e-01 6.178615719658312258e-03
6.001218619101171498e+04 1.000531578623749640e+00 6.095155932163457205e-03
6.001218622581905947e+04 1.003191878112577262e+00 6.152707814658520645e-03
6.001218626062641124e+04 1.000664455972360978e+00 6.097539947375834810e-03
6.001218629543376301e+04 9.932374551825919884e-01 6.102720207051784418e-03
6.001218633024111477e+04 1.011894230036955111e+00 6.248737251210258192e-03
6.001218636504846654e+04 9.950525394880290753e-01 6.112795626434024306e-03
6.001218639985581103e+04 1.011450816531553221e+00 6.170486500271497171e-03
6.001218643466316280e+04 9.944843990914256082e-01 6.060419499398225079e-03
6.001218646947051457e+04 1.006810261440807208e+00 6.200160489259753070e-03
6.001218650427786633e+04 9.914680114071215966e-01 6.091536542940294979e-03
6.001218653908521810e+04 9.988969807570822201e-01 6.147057856699539476e-03
6.001218657389256987e+04 9.986141905797268903e-01 6.097123356581209304e-03
6.001218660869992163e+04 9.983384089176081666e-01 6.088474462000548898e-03
6.001218664350727340e+04 1.015808283629778153e+00 6.261736020825111985e-03
6.001218667831462517e+04 1.020658817558086628e+00 6.275890434394461488e-03
6.001218671312197694e+04 1.009700137426698063e+00 6.218522725206726033e-03
6.001218674792932870e+04 1.011160708152921917e+00 6.245110891132585156e-03
6.001218678273668047e+04 1.002725140896959743e+00 6.178846113733569428e-03
6.001218681754403224e+04 9.882151952317930199e-01 6.039811020002098033e-03
6.001218685235138400e+04 9.990338058889397521e-01 6.223043495137485850e-03
6.001218688715873577e+04 1.015611434594907436e+00 6.231713318964803190e-03
6.001218692196608754e+04 1.016628449664172429e+00 6.300021489132292228e-03
6.001218695677343203e+04 1.003642117648620324e+00 6.142018615933090946e-03
6.001218699158078380e+04 1.003496042036101210e+00 6.138740498686718824e-03
6.001218702638813556e+04 1.005632144100679914e+00 6.222268444232566947e-03
6.001218706119548733e+04 9.990873699443629796e-01 6.091045436623582568e-03
6.001218709600283910e+04 9.993921920355399724e-01 6.201044457042976556e-03
6.001218713081019087e+04 1.015234442319895791e+00 6.291834555628842036e-03
6.001218716561754263e+04 1.002755231922651369e+00 6.272652817942661607e-03
6.001218720042488712e+04 1.009450261460768106e+00 6.260229071296883295e-03
6.001218723523223889e+04 9.901986013960865085e-01 6.189784670793498263e-03
6.001218727003959066e+04 9.924162510075845711e-01 6.207460324199091765e-03
6.001218730484694242e+04 9.921174990043875042e-01 6.152344439887084786e-03
6.001218733965429419e+04 9.966112505264130839e-01 6.194280310195721465e-03
6.001218737446164596e+04 1.005938644185254249e+00 6.248198221717824602e-03
6.001218740926899773e+04 9.994651912794761950e-01 6.218707324443391825e-03
6.001218744407634949e+04 1.004477536107422075e+00 6.215951309106241413e-03
6.001218747888370126e+04 9.976768428546253231e-01 6.265912867378198997e-03
6.001218751369105303e+04 9.991650043720600172e-01 6.193586438551557105e-03
6.001218754849840479e+04 9.976133913264930708e-01 6.148919699842191229e-03
6.001218758330575656e+04 9.959901691474410956e-01 6.161286333841763455e-03
6.001218761811310833e+04 1.005941598325740927e+00 6.410827868668676939e-03
6.001218765292046010e+04 1.011168954730071290e+00 6.249401701920819993e-03
6.001218768772781186e+04 1.007571247274616333e+00 6.249716591085289867e-03
6.001218772253516363e+04 1.012973770492133774e+00 6.377307975180602530e-03
6.001218775734251540e+04 1.006292636825167675e+00 6.555306267365472971e-03
6.001218779214986716e+04 1.001935714554865964e+00 6.363536669056881444e-03
6.001218782695721893e+04 9.892853149526494860e-01 6.256772374706310973e-03
6.001218786176457070e+04 9.904108594063959492e-01 6.190895376390452738e-03
6.001218789657192247e+04 9.947651766349806524e-01 6.200089791450849944e-03
6.001218793137927423e+04 9.870057865431368649e-01 6.202421448822948921e-03
6.001218796618662600e+04 9.944660055758316464e-01 6.239267447329218536e-03
6.001218800099397777e+04 9.808312209708038854e-01 6.117485250887323700e-03
6.001218803580132226e+04 9.883955055203353934e-01 6.169375141707593088e-03
6.001218807060867402e+04 1.002777243228398341e+00 6.124246216010073400e-03
6.001218810541602579e+04 9.873502222877018619e-01 6.083265275044589561e-03
6.001218814022337756e+04 9.984169420852525567e-01 6.146479427037567465e-03
6.001218817503072933e+04 1.008469215058468205e+00 6.383506773572879094e-03
6.001218820983808109e+04 9.910400259002148937e-01 6.256574892262423658e-03
6.001218824464542558e+04 9.832543479107433981e-01 6.139581074240623923e-03
6.001218827945277735e+04 9.796779576791135868e-01 6.109306951161141280e-03
6.001218831426012912e+04 9.891263069145661557e-01 6.189998448116285773e-03
6.001218834906748089e+04 9.867358461767570255e-01 6.146090744509773163e-03
6.001218838387483265e+04 9.823477554616941720e-01 6.161891694607140972e-03
6.001218841868218442e+04 9.924061070421222874e-01 6.135923604558910470e-03
6.001218845348953619e+04 9.886797245523710753e-01 6.227096929293477780e-03
6.001218848829688795e+04 9.940644190349731124e-01 6.185592601619710820e-03
6.001218852310423972e+04 9.879887393110902138e-01 6.239768189445540555e-03
6.001218855791159149e+04 9.803543527949614145e-01 6.047427455498624246e-03
6.001218859271894326e+04 9.841871792154887055e-01 6.122978379585000859e-03
6.001218862752629502e+04 9.876532499749701710e-01 6.171352692720169161e-03
6.001218866233364679e+04 9.986168275695685992e-01 6.200622482822956347e-03
6.001218869714099856e+04 9.893102848591049936e-01 6.214180364813469068e-03
6.001218873194835032e+04 9.918004888444936773e-01 6.162789457327296806e-03
6.001218876675570209e+04 9.827957658611641278e-01 6.137042163023786849e-03
6.001218880156304658e+04 9.816314441367813837e-01 6.035848565755792816e-03
6.001218883637039835e+04 9.974674414953377255e-01 6.261096171667159503e-03
6.001218887117775739e+04 9.911691547866141594e-01 6.121056992265025073e-03
6.001218890598510188e+04 1.002514957906339266e+00 6.183072056626095700e-03
6.001218894079245365e+04 1.000217752832084361e+00 6.212621061974401941e-03
6.001218897559980542e+04 1.001874806495250958e+00 6.266949267712223874e-03
6.001218901040715718e+04 9.978391786179353629e-01 6.122259864698276211e-03
6.001218904521450168e+04 1.004141547478912377e+00 6.208113119663392389e-03
6.001218908002185344e+04 9.919999465899068669e-01 6.145205449799247266e-03
6.001218911482920521e+04 1.012111190900699231e+00 6.284971854636011573e-03
6.001218914963656425e+04 9.995964179321672471e-01 6.111183609271077233e-03
6.001218918444390874e+04 1.007042201371282530e+00 6.189712570134235821e-03
6.001218921925126051e+04 1.020172337120253570e+00 6.325727511596691832e-03
6.001218925405861228e+04 1.002405760557980585e+00 6.215822015001196653e-03
6.001218928886596404e+04 1.015122188680123827e+00 6.243619208166018009e-03
6.001218932367331581e+04 1.013123980077495601e+00 6.159764858492421981e-03
6.001218935848066758e+04 1.018003358360106692e+00 6.236432332946053626e-03
6.001218939328801935e+04 1.013271231508940273e+00 6.206846261560338730e-03
6.001218942809537111e+04 1.020523853657901991e+00 6.337863077537901450e-03
6.001218946290272288e+04 1.012598170186602697e+00 6.234665559010851843e-03
6.001218949771007465e+04 1.011367779089127783e+00 6.212424486040218734e-03
6.001218953251742641e+04 1.021979030111099362e+00 6.220106598483930369e-03
6.001218956732477818e+04 1.024377229304352266e+00 6.305351904336713859e-03
6.001218960213212995e+04 1.033837743142879795e+00 6.395010727345934801e-03
6.001218963693948172e+04 1.028661107821318144e+00 6.298306167914830521e-03
6.001218967174683348e+04 1.026316228225826688e+00 6.360138002797763312e-03
6.001218970655418525e+04 1.024364016966123003e+00 6.339123491149808651e-03
6.001218974136153702e+04 1.015508873033463821e+00 6.194299334150991931e-03
6.001218977616888878e+04 1.015585932832971716e+00 6.198647389071288046e-03
6.001218981097623328e+04 1.016447911395479631e+00 6.214221963030472015e-03
6.001218984578358504e+04 1.024329244318284537e+00 6.292588180367909845e-03
6.001218988059093681e+04 1.027301392184913453e+00 6.254020416632695249e-03
6.001218991539828858e+04 1.035065678722216109e+00 6.394400390124937300e-03
6.001218995020564034e+04 1.029251693835097958e+00 6.403656493329586141e-03
6.001218998501299211e+04 1.024452027259473708e+00 6.255218021796772609e-03
6.001219001982034388e+04 1.025761207135209574e+00 6.307063842400983077e-03
6.001219005462768837e+04 1.016997568961415910e+00 6.158259524955011013e-03
6.001219008943504014e+04 1.023813495799478002e+00 6.203655403383107059e-03
6.001219012424239190e+04 1.017178795745012243e+00 6.203224933639179227e-03
6.001219015904974367e+04 1.028710267128986500e+00 6.294739660529027024e-03
6.001219019385709544e+04 1.024481365362362117e+00 6.322159966141230325e-03
6.001219022866444720e+04 1.015176171528991977e+00 6.201558583728344551e-03
6.001219026347179897e+04 1.016068045103909467e+00 6.207652435862742735e-03
6.001219029827915074e+04 1.020246021646433299e+00 6.303448239589917040e-03
6.001219033308650251e+04 1.023595293337040468e+00 6.227243647329197551e-03
6.001219036789385427e+04 1.018215338625447330e+00 6.178277523684078121e-03
6.001219040270120604e+04 1.011275316223523069e+00 6.201492094212599816e-03
6.001219043750855781e+04 1.018157863781355754e+00 6.172579145274639627e-03
6.001219047231590957e+04 1.010584577528346850e+00 6.179111509380770355e-03
6.001219050712326134e+04 1.023818031711478671e+00 6.210388230128897555e-03
6.001219054193061311e+04 1.011082840247732539e+00 6.204308173554478473e-03
6.001219057673796488e+04 1.011638470916272459e+00 6.210689171607301426e-03
6.001219061154531664e+04 1.026602271495114849e+00 6.452888799535393127e-03
6.001219064635266841e+04 1.013795755757241901e+00 6.189496111105109548e-03
6.001219068116002018e+04 1.003363414642792328e+00 6.165543946531718347e-03
6.001219071596737194e+04 1.008764894881760243e+00 6.225135464045145756e-03
6.001219075077472371e+04 1.004097790013236846e+00 6.156106498925664403e-03
6.001219078558207548e+04 1.010476602232319721e+00 6.206672791164062966e-03
6.001219082038942724e+04 1.007202698041116840e+00 6.137564516023735761e-03
6.001219085519677901e+04 1.011300879700063993e+00 6.288007006814284351e-03
6.001219089000412350e+04 1.003025818866235763e+00 6.172624335509710979e-03
6.001219092481147527e+04 1.013917416289637385e+00 6.269712872970442663e-03
6.001219095961882704e+04 1.024288083841373709e+00 6.389606187659861540e-03
6.001219099442617880e+04 1.018677114494318081e+00 6.258280627166830368e-03
6.001219102923353057e+04 1.005499893307388204e+00 6.139418464472959878e-03
6.001219106404088234e+04 9.907573049442222057e-01 6.132588653911331782e-03
6.001219109884822683e+04 1.005965197868448735e+00 6.175057268326765610e-03
6.001219113365557860e+04 1.015310936592280333e+00 6.200938115611183410e-03
6.001219116846293036e+04 1.006016862297779868e+00 6.163314370902507958e-03
6.001219120327028213e+04 1.006481497476229281e+00 6.305448988449688374e-03
6.001219123807763390e+04 1.001857352940394685e+00 6.178904837199561233e-03
6.001219127288498566e+04 9.978766174962158120e-01 6.080784839995902365e-03
6.001219130769233743e+04 9.880038676413297472e-01 5.997234612160077562e-03
6.001219134249968920e+04 9.907725309037282990e-01 6.041908420221818628e-03
6.001219137730704097e+04 9.992355047387846412e-01 6.125794981374046641e-03
6.001219141211439273e+04 9.979554483529152753e-01 6.136671285603557090e-03
6.001219144692174450e+04 9.998603728991128925e-01 6.278824979853356129e-03
6.001219148172909627e+04 9.943360879848232026e-01 6.168867372229666114e-03
6.001219151653644803e+04 1.001030889441851812e+00 6.170533283793793768e-03
6.001219155134379980e+04 9.867723367132460455e-01 6.147136294670646484e-03
6.001219158615115157e+04 9.971826783109776215e-01 6.108647387980467233e-03
6.001219162095850334e+04 9.873499831913770119e-01 6.141923796298453045e-03
6.001219165576585510e+04 9.988706424336497580e-01 6.104579828476510220e-03
6.001219169057319959e+04 9.928484910818881071e-01 6.002801547845024871e-03
6.001219172538055136e+04 9.978844392495749283e-01 6.069006665168049167e-03
6.001219176018790313e+04 9.946639870992761701e-01 6.263561379358197588e-03
6.001219179499526217e+04 9.898032427091614238e-01 6.084852086718777961e-03
6.001219182980260666e+04 9.909094612917102030e-01 6.096503300067349085e-03
6.001219186460995843e+04 9.858830597638791327e-01 6.097422188940590515e-03
6.001219189941731020e+04 9.966882535580351421e-01 6.179866823777259953e-03
6.001219193422466196e+04 9.992136414074668238e-01 6.140018750577493946e-03
6.001219196903200645e+04 9.901399867444110603e-01 6.064335407895865213e-03
6.001219200383935822e+04 9.906854368916261366e-01 6.165302342838781778e-03
6.001219203864670999e+04 9.983562567563148971e-01 6.137229375000753662e-03
6.001219207345406176e+04 9.819328807520212310e-01 6.054572408714875564e-03
6.001219210826141352e+04 1.008300211635366317e+00 6.227526482815056753e-03
6.001219214306876529e+04 1.004877284007567484e+00 6.255768954967775089e-03
6.001219217787611706e+04 9.962329213141932760e-01 6.100218034757015108e-03
6.001219221268346882e+04 9.898051045464399955e-01 6.062274521474457674e-03
6.001219224749082059e+04 1.010528676750471089e+00 6.295700163650924837e-03
6.001219228229817236e+04 9.987577163743918129e-01 6.083102834517995459e-03
6.001219231710552413e+04 1.007663341762151221e+00 6.174054406193190195e-03
6.001219235191287589e+04 9.981903763881153635e-01 6.257958877538962600e-03
6.001219238672022766e+04 1.006470417423565467e+00 6.402658821418215872e-03
6.001219242152757943e+04 1.000282337567810931e+00 6.304306949006618054e-03
6.001219245633493119e+04 1.009142574856896291e+00 6.328892802402722416e-03
6.001219249114228296e+04 1.011336481336069681e+00 6.296655812791359351e-03
6.001219252594963473e+04 1.006113136751699999e+00 6.128520084080732108e-03
6.001219256075698650e+04 1.008940951238880279e+00 6.350262460559323932e-03
6.001219259556433826e+04 1.001678725394370861e+00 6.259382104005295662e-03
6.001219263037169003e+04 1.006223572908912178e+00 6.159695895805574438e-03
6.001219266517904180e+04 1.007259156269741496e+00 6.175215745985066645e-03
6.001219269998638629e+04 1.003966599864670517e+00 6.194510158874789486e-03
6.001219273479373805e+04 1.008942116809047773e+00 6.231683539406319104e-03
6.001219276960108982e+04 9.983600397458322062e-01 6.111030970744195032e-03
6.001219280440844159e+04 1.015059374323905805e+00 6.190420895481245009e-03
6.001219283921579336e+04 1.010990032787128623e+00 6.306419659595264432e-03
6.001219287402314512e+04 1.004124397759643017e+00 6.095140807337926306e-03
6.001219290883049689e+04 1.011330265549853058e+00 6.135005417080640656e-03
6.001219294363784138e+04 1.015194375765452017e+00 6.176613366856460209e-03
6.001219297844519315e+04 1.024962507966689751e+00 6.249224800801411565e-03
6.001219301325254492e+04 1.017572576127972139e+00 6.346653280003510672e-03
6.001219304805989668e+04 1.016736017954445348e+00 6.271517465192959565e-03
6.001219308286724845e+04 1.004612267573880002e+00 6.094034317821871161e-03
6.001219311767460022e+04 9.980254910230643706e-01 6.065707248400573591e-03
6.001219315248195198e+04 1.011873785588987440e+00 6.242780176310391491e-03
6.001219318728930375e+04 1.014968424693058369e+00 6.226897157648752026e-03
6.001219322209665552e+04 1.007758370979369600e+00 6.185328153727374934e-03
6.001219325690400728e+04 1.016602620581382288e+00 6.203483454126337317e-03
6.001219329171135905e+04 1.011533309872396647e+00 6.273620384820178045e-03
6.001219332651871082e+04 1.009509220033025789e+00 6.277341738551801831e-03
6.001219336132606259e+04 1.002551902461123579e+00 6.219704891886776617e-03
6.001219339613341435e+04 1.020225297185813673e+00 6.322244861771301322e-03
6.001219343094076612e+04 1.020442591768594420e+00 6.259558561057065526e-03
6.001219346574811789e+04 1.021410975019484635e+00 6.305566562861935308e-03
6.001219350055546965e+04 1.013835486914524520e+00 6.256508874485852689e-03
6.001219353536282142e+04 1.017256352568649769e+00 6.344530593841468322e-03
6.001219357017017319e+04 1.021398053897183855e+00 6.373937424459672797e-03
6.001219360497752496e+04 1.017992290534767807e+00 6.361129801185799217e-03
6.001219363978487672e+04 1.004507249103799627e+00 6.267797495835927303e-03
6.001219367459222849e+04 1.021291381109055596e+00 6.344441480234056657e-03
6.001219370939958026e+04 1.028695576323404248e+00 6.399438993609266393e-03
6.001219374420692475e+04 1.022622289914089322e+00 6.265681086948248456e-03
6.001219377901427652e+04 1.024499377924131815e+00 6.269660370608646886e-03
6.001219381382162828e+04 1.027748977784103346e+00 6.253145529493534839e-03
6.001219384862898005e+04 1.033887189532583850e+00 6.464677399351037752e-03
6.001219388343633182e+04 1.032925836563571176e+00 6.304850741455669295e-03
6.001219391824368358e+04 1.045467884030417238e+00 6.363379000897367854e-03
6.001219395305102807e+04 1.042469072925311435e+00 6.354017266028545545e-03
6.001219398785837984e+04 1.047145945920654020e+00 6.524229389867848387e-03
6.001219402266573161e+04 1.030146253573082538e+00 6.281363990199136105e-03
6.001219405747308338e+04 1.047723497213978394e+00 6.494433752244232159e-03
6.001219409228043514e+04 1.023556225731290681e+00 6.231494629738989002e-03
6.001219412708778691e+04 1.030557261801613445e+00 6.413305645074784608e-03
6.001219416189513868e+04 1.034406666281915577e+00 6.379200469229968917e-03
6.001219419670249044e+04 1.030469506053679041e+00 6.368064369927648079e-03
6.001219423150984221e+04 1.042343549113653234e+00 6.546576832287285229e-03
6.001219426631719398e+04 1.040095410179929347e+00 6.385251551587632114e-03
6.001219430112454575e+04 1.041423207805219020e+00 6.392335707929670471e-03
6.001219433593189751e+04 1.045747733813501501e+00 6.435736700460039858e-03
6.001219437073924928e+04 1.030452096391201833e+00 6.309691017425980882e-03
6.001219440554660105e+04 1.022618475642440794e+00 6.208085854753255493e-03
6.001219444035395281e+04 1.031117178416828262e+00 6.323707610133570862e-03
6.001219447516130458e+04 1.037465563114114531e+00 6.387426271850973024e-03
6.001219450996865635e+04 1.030651876163961811e+00 6.285859848348262710e-03
6.001219454477600812e+04 1.043320456135451879e+00 6.332703963406352381e-03
6.001219457958335988e+04 1.037843236909103517e+00 6.333797508171101938e-03
6.001219461439070437e+04 1.027364083553260476e+00 6.250970529040274920e-03
6.001219464919805614e+04 1.043367606843115913e+00 6.416702258460982473e-03
6.001219468400541518e+04 1.038122108742134175e+00 6.310051974131541605e-03
6.001219471881276695e+04 1.033764764777858280e+00 6.301677001126967763e-03
6.001219475362011144e+04 1.028397221367061798e+00 6.247901535809564401e-03
6.001219478842746321e+04 1.027003496695463314e+00 6.394544894877514374e-03
6.001219482323481498e+04 1.035396401070063366e+00 6.331444261585867858e-03
6.001219485804216674e+04 1.026246209282039468e+00 6.258112317899178906e-03
6.001219489284951123e+04 1.030967772381629732e+00 6.324291117084857548e-03
6.001219492765686300e+04 1.019779570744957287e+00 6.186495282664349581e-03
6.001219496246422204e+04 1.027195405158814800e+00 6.279409008894393587e-03
6.001219499727157381e+04 1.033753511989618623e+00 6.311286182012851992e-03
6.001219503207891830e+04 1.024486313272733318e+00 6.271702123678423932e-03
6.001219506688627007e+04 1.031470777763072277e+00 6.427970654616625527e-03
6.001219510169362184e+04 1.031119507641799160e+00 6.323504281834891987e-03
6.001219513650097360e+04 1.014155809568406674e+00 6.209865490855884761e-03
6.001219517130832537e+04 1.021254955071234871e+00 6.250617798385084585e-03
6.001219520611567714e+04 1.010195974019834075e+00 6.148010918391572620e-03
6.001219524092302890e+04 1.029024427105347250e+00 6.353014165577121168e-03
6.001219527573038067e+04 1.021597465795980986e+00 6.163536082226327151e-03
6.001219531053773244e+04 1.021652232928806470e+00 6.211301533208457223e-03
6.001219534534508421e+04 1.013827044324535631e+00 6.216322825807962631e-03
6.001219538015243597e+04 1.019828364994299630e+00 6.183756134546640644e-03
6.001219541495978774e+04 1.013962061192847264e+00 6.175235539766606684e-03
6.001219544976713951e+04 1.014315824766172103e+00 6.249415158799366370e-03
6.001219548457449127e+04 1.015954184419662898e+00 6.135181452772853899e-03
6.001219551938184304e+04 1.023728738210517353e+00 6.315122752983100621e-03
6.001219555418919481e+04 1.014633792240198451e+00 6.222473040149116737e-03
6.001219558899653930e+04 1.014064837324088586e+00 6.286609810936887380e-03
6.001219562380389107e+04 1.005119739991041650e+00 6.143054605399067038e-03
6.001219565861124283e+04 1.005101622967726760e+00 6.161937911310254833e-03
6.001219569341859460e+04 9.934688626106052967e-01 6.131520238551482066e-03
6.001219572822594637e+04 1.008046709072041303e+00 6.248118380724116717e-03
6.001219576303329814e+04 1.012980887852001466e+00 6.168679321308517816e-03
6.001219579784064990e+04 1.017820095699309313e+00 6.197454086387125562e-03
6.001219583264800167e+04 1.014349138175043130e+00 6.233458242846163198e-03
6.001219586745534616e+04 1.008713693704777814e+00 6.121117740652995236e-03
6.001219590226269793e+04 9.984888182754636521e-01 5.995592746677275674e-03
6.001219593707004969e+04 1.001491404740975977e+00 6.201008212446381708e-03
6.001219597187740146e+04 9.988805512534523201e-01 6.076876683805441243e-03
6.001219600668475323e+04 1.015112217952770512e+00 6.283297022951194084e-03
6.001219604149210500e+04 1.015882988809618581e+00 6.242614324174221817e-03
6.001219607629945676e+04 9.957462760948693203e-01 6.047159486308868043e-03
6.001219611110680853e+04 1.011411035825596105e+00 6.206949899181032383e-03
6.001219614591416030e+04 9.980340664074225376e-01 6.237939123709222190e-03
6.001219618072151206e+04 9.948786982557091818e-01 6.103537234581887794e-03
6.001219621552886383e+04 1.006802747510626928e+00 6.206527647397511345e-03
6.001219625033621560e+04 9.986941031553807635e-01 6.128302419750607070e-03
6.001219628514356737e+04 9.932231450108570669e-01 6.096015359402021799e-03
6.001219631995091913e+04 1.006324412659085565e+00 6.157168369421896041e-03
6.001219635475827090e+04 9.930825498651858485e-01 6.111695314580260600e-03
6.001219638956562267e+04 1.006652051020444860e+00 6.268578953829123668e-03
6.001219642437297443e+04 9.921411039104899299e-01 6.207833747884412660e-03
6.001219645918032620e+04 1.003354165613286053e+00 6.148279855217812784e-03
6.001219649398767797e+04 1.004333099043756006e+00 6.226562136936352604e-03
6.001219652879502974e+04 1.006316435302656354e+00 6.176662262150258396e-03
6.001219656360238150e+04 1.002500868051346528e+00 6.181122643948559238e-03
6.001219659840973327e+04 1.004994361535621827e+00 6.157041588522541714e-03
6.001219663321708504e+04 9.964823352003521206e-01 6.177871267913439407e-03
6.001219666802442953e+04 9.997423309560935500e-01 6.170367597667238135e-03
6.001219670283178129e+04 9.970162291858547521e-01 6.090579204243874896e-03
6.001219673763913306e+04 9.931435923943893185e-01 6.049626746842103574e-03
6.001219677244648483e+04 1.005206877565553603e+00 6.174212623902245942e-03
6.001219680725383660e+04 1.009156624557060011e+00 6.207141184278943020e-03
6.001219684206118836e+04 1.006611572862269766e+00 6.201608411296436092e-03
6.001219687686854013e+04 9.942796592261481381e-01 6.065807286800060580e-03
6.001219691167589190e+04 1.013446064844222505e+00 6.170186745058612275e-03
6.001219694648323639e+04 1.004435020254154098e+00 6.221764773378057195e-03
6.001219698129058816e+04 1.009039626357608244e+00 6.140246628881105423e-03
6.001219701609793992e+04 1.009809460332495634e+00 6.098076041009971478e-03
6.001219705090529169e+04 1.017150283737386474e+00 6.140049874044457325e-03
6.001219708571264346e+04 1.019401393395404032e+00 6.198812497203010259e-03
6.001219712051999522e+04 1.024364046045299848e+00 6.286541171886785712e-03
6.001219715532734699e+04 1.016520894517674911e+00 6.258560289705381897e-03
6.001219719013469876e+04 1.016422692239299375e+00 6.224797620847145191e-03
6.001219722494205052e+04 1.016945268953545423e+00 6.191199976299062088e-03
6.001219725974940229e+04 1.021116803106469018e+00 6.169794654397254413e-03
6.001219729455675406e+04 1.015009998005169001e+00 6.105352954379405887e-03
6.001219732936410583e+04 1.021872282883737881e+00 6.238689808831941047e-03
6.001219736417145759e+04 1.012590485807986607e+00 6.186098627481337840e-03
6.001219739897880936e+04 1.017460534731750910e+00 6.164490217822126555e-03
6.001219743378616113e+04 1.015903376765745048e+00 6.196099419236633307e-03
6.001219746859351289e+04 1.012794681421672394e+00 6.228675504742521574e-03
6.001219750340086466e+04 1.015078932115319965e+00 6.205124825735554815e-03
6.001219753820821643e+04 1.013091911492176367e+00 6.185012517158990260e-03
6.001219757301556820e+04 1.021067831966921524e+00 6.169542002592694370e-03
6.001219760782291996e+04 1.010863818134263292e+00 6.129698005176527874e-03
6.001219764263027173e+04 1.018257933158247086e+00 6.190333609022270235e-03
6.001219767743762350e+04 1.014218711344988311e+00 6.142890551879644223e-03
6.001219771224496799e+04 1.018188439399098089e+00 6.274428694078273451e-03
6.001219774705231976e+04 1.017924162474963756e+00 6.151802480468168341e-03
6.001219778185967152e+04 1.021574297443409440e+00 6.217215734999146509e-03
6.001219781666701601e+04 1.002230702983099464e+00 6.059365377729215678e-03
6.001219785147436778e+04 1.018969392567526500e+00 6.185142264393002527e-03
6.001219788628172682e+04 1.024118828569115403e+00 6.260494872173611239e-03
6.001219792108907131e+04 1.004039067108014383e+00 6.107061496290308762e-03
6.001219795589642308e+04 1.009602071374419152e+00 6.215072442828557114e-03
6.001219799070377485e+04 1.003022793079759056e+00 6.163878056655377677e-03
6.001219802551112662e+04 1.012938457685532923e+00 6.239820487586967418e-03
6.001219806031847838e+04 1.017567193588921892e+00 6.170755735602751445e-03
6.001219809512583015e+04 1.006058256781022564e+00 6.110316767067686464e-03
6.001219812993318192e+04 1.018153224234456644e+00 6.158628339023005174e-03
6.001219816474053368e+04 1.017739815460586117e+00 6.186336868697019445e-03
6.001219819954788545e+04 1.018679156164980393e+00 6.259082540503234197e-03
6.001219823435523722e+04 9.988563209285946654e-01 6.101662824650785043e-03
6.001219826916258899e+04 1.012850734432643396e+00 6.214862081895454644e-03
6.001219830396994075e+04 1.021481102760214199e+00 6.290582818322929676e-03
6.001219833877729252e+04 1.013873002915578247e+00 6.168647341088661848e-03
6.001219837358464429e+04 1.004290921574685358e+00 6.127234470304616931e-03
6.001219840839199605e+04 1.008405627847619224e+00 6.070054808275784052e-03
6.001219844319934782e+04 1.000870063262623511e+00 6.058910249592939015e-03
6.001219847800669959e+04 1.007104603423185196e+00 6.098211834104685578e-03
6.001219851281405136e+04 1.018058755600535159e+00 6.223433449339678750e-03
6.001219854762139585e+04 1.011812514079581948e+00 6.157605539918836225e-03
6.001219858242874761e+04 1.021095634249134632e+00 6.197200092093058804e-03
6.001219861723609938e+04 1.012051944944690973e+00 6.093876647829165986e-03
6.001219865204345115e+04 1.019901204445332388e+00 6.168147861818828667e-03
6.001219868685080291e+04 9.986519529711006538e-01 6.108674958629324928e-03
6.001219872165815468e+04 9.909193733947715410e-01 6.068714281839568403e-03
6.001219875646550645e+04 9.876313966199150585e-01 6.015750577640251000e-03
6.001219879127285822e+04 1.008607341225020049e+00 6.129633581287308869e-03
6.001219882608020271e+04 1.001879549308742900e+00 6.044400992739531325e-03
6.001219886088755447e+04 1.002929720518328072e+00 6.028470853231054569e-03
6.001219889569490624e+04 1.007115382420306293e+00 6.127343784793506595e-03
6.001219893050225801e+04 9.903989721493864362e-01 5.986956987375806859e-03
6.001219896530960978e+04 9.834231999369876798e-01 5.977855929327648490e-03
6.001219900011696154e+04 9.915980110239757117e-01 6.042447203586040656e-03
6.001219903492431331e+04 1.002628175890296403e+00 6.091398733647759335e-03
6.001219906973166508e+04 9.905705752681295273e-01 5.985520346587631241e-03
6.001219910453901684e+04 1.004754217976089770e+00 6.130278311018173311e-03
6.001219913934636861e+04 9.964198716900251052e-01 6.048945137431603440e-03
6.001219917415372038e+04 9.873748542265603501e-01 6.103903568198979987e-03
6.001219920896107215e+04 9.842800175420906017e-01 6.087790996095319117e-03
6.001219924376842391e+04 9.989616406337942234e-01 6.195589700712784281e-03
6.001219927857577568e+04 9.915415850113118434e-01 6.052389143874606706e-03
6.001219931338312745e+04 9.998607030524007122e-01 6.081706554948031196e-03
6.001219934819047921e+04 1.004906137785023246e+00 6.197800356252627929e-03
6.001219938299783098e+04 9.994128037133985787e-01 6.154797806762154523e-03
6.001219941780518275e+04 9.842365733641036396e-01 6.011051541681373261e-03
6.001219945261253451e+04 9.895132962977186697e-01 6.067873074865509295e-03
6.001219948741988628e+04 9.932520793725119201e-01 6.176972624815399264e-03
6.001219952222723805e+04 9.744604870557508347e-01 5.955116680759023687e-03
6.001219955703458982e+04 9.821233502278344796e-01 6.020123517442592734e-03
6.001219959184193431e+04 9.899476623322338575e-01 6.084097662659272189e-03
6.001219962664928607e+04 9.865092620267761347e-01 6.008540082583464087e-03
6.001219966145663784e+04 9.807542999943376083e-01 6.025187502733492413e-03
6.001219969626398961e+04 9.738487847838446232e-01 6.031767408572884237e-03
6.001219973107134138e+04 9.733448059125682228e-01 5.943279502937421840e-03
6.001219976587869314e+04 9.697889389085092571e-01 5.906206589116235611e-03
6.001219980068604491e+04 9.792719947487563692e-01 6.010748255988700509e-03
6.001219983549339668e+04 9.880109188022199174e-01 6.125949165582873258e-03
6.001219987030074117e+04 9.756386046475339358e-01 5.906998488731236147e-03
6.001219990510809293e+04 9.775647567863929854e-01 5.980737429189331503e-03
6.001219993991544470e+04 9.745557605033841053e-01 5.947109238896013117e-03
6.001219997472279647e+04 9.697634502063506856e-01 5.961467772796799451e-03
6.001220000953014824e+04 9.673901061764347276e-01 5.930834864206683057e-03
6.001220004433750000e+04 9.615987352464645532e-01 5.993039490026741758e-03
6.001220007914485177e+04 9.599821936115328080e-01 5.840344689758396150e-03
6.001220011395220354e+04 9.700747951803182501e-01 5.988124974805889705e-03
6.001220014875955530e+04 9.798914953923266724e-01 6.148602884441889058e-03
6.001220018356690707e+04 9.533651634369779693e-01 5.867310108838314810e-03
6.001220021837425884e+04 9.641142610640011101e-01 6.004086389675274311e-03
6.001220025318161061e+04 9.629568186209126468e-01 5.934087885923502309e-03
6.001220028798896237e+04 9.603248430987870732e-01 5.886632519964941912e-03
6.001220032279631414e+04 9.762228216107190493e-01 5.949030745172651131e-03
6.001220035760366591e+04 9.736169689407127015e-01 5.941488839635553770e-03
6.001220039241101767e+04 9.679816070486634283e-01 5.912356882080869840e-03
6.001220042721836944e+04 9.604734988814480623e-01 5.942220986492466502e-03
6.001220046202571393e+04 9.625413173354213647e-01 5.899193464905483526e-03
6.001220049683306570e+04 9.670217906301620259e-01 5.999912042111182203e-03
6.001220053164042474e+04 9.604509384011675754e-01 5.891832718750467622e-03
6.001220056644777651e+04 9.698214316351729813e-01 5.861634367445603573e-03
6.001220060125512100e+04 9.686107592475693417e-01 5.939671499336354049e-03
6.001220063606247277e+04 9.768232411703168250e-01 5.956211194359556545e-03
6.001220067086982453e+04 9.618215882913536685e-01 5.932744651827832373e-03
6.001220070567717630e+04 9.568878405428002942e-01 5.771706310453138603e-03
6.001220074048452079e+04 9.581478900554298850e-01 5.823861546161212231e-03
6.001220077529187256e+04 9.752942595253122349e-01 6.019711214149747920e-03
6.001220081009923160e+04 9.719876578651227561e-01 5.928875880693782775e-03
6.001220084490658337e+04 9.649119665420877734e-01 5.806432986264654407e-03
6.001220087971392786e+04 9.629553519914685333e-01 5.857609590410149322e-03
6.001220091452127963e+04 9.736149849850304072e-01 5.954014069041985331e-03
6.001220094932863140e+04 9.791016977518993691e-01 5.993782765955849544e-03
6.001220098413598316e+04 9.683341129941750447e-01 5.947489925725669112e-03
6.001220101894333493e+04 9.737825385683794854e-01 5.927695501926207380e-03
6.001220105375068670e+04 9.709418018219546642e-01 5.940696129361332928e-03
6.001220108855803846e+04 9.750906692977028278e-01 5.942529234426324053e-03
6.001220112336539023e+04 9.889579695499476353e-01 6.040507827329199587e-03
6.001220115817274200e+04 9.728562348250306968e-01 5.965964831714922444e-03
6.001220119298009377e+04 9.857457221695314908e-01 6.002859305510151178e-03
6.001220122778744553e+04 9.675495305130782375e-01 5.885044226365255399e-03
6.001220126259479730e+04 9.745060205273509135e-01 5.897825064176100834e-03
6.001220129740214907e+04 9.818410974227809174e-01 5.997817634372610771e-03
6.001220133220950083e+04 9.768252090865825465e-01 5.971785910473942187e-03
6.001220136701685260e+04 9.899337375958642271e-01 6.041264607622978157e-03
6.001220140182420437e+04 9.919964429610388379e-01 6.091143721574803632e-03
6.001220143663155613e+04 9.822036966490016452e-01 5.983735301532532025e-03
6.001220147143890790e+04 9.852804826202619104e-01 6.068412016239294222e-03
6.001220150624625967e+04 9.764165965851007156e-01 5.971416223543884148e-03
6.001220154105360416e+04 9.843293362305209904e-01 5.980763753883199842e-03
6.001220157586095593e+04 9.958361975800209542e-01 6.064433027717074445e-03
6.001220161066831497e+04 9.945939213818473235e-01 6.054800252928811514e-03
6.001220164547565946e+04 1.003800898214923354e+00 6.111087272084383959e-03
6.001220168028301123e+04 9.892911921492739680e-01 6.054906123781566250e-03
6.001220171509036300e+04 9.971266159539436957e-01 6.069617148741316380e-03
6.001220174989770749e+04 9.799430508568962583e-01 5.916606825322003049e-03
6.001220178470505925e+04 9.842255352642589328e-01 6.052079948089822067e-03
6.001220181951241102e+04 9.925512971685003238e-01 5.966491000267006885e-03
6.001220185431976279e+04 9.924201179306801901e-01 5.945678278026059020e-03
6.001220188912711455e+04 1.001303576633981063e+00 6.129035567422986761e-03
6.001220192393446632e+04 9.942692917005470088e-01 5.950402181647477043e-03
6.001220195874181809e+04 9.987912426689203871e-01 5.988738371176275874e-03
6.001220199354916986e+04 1.005249871356170610e+00 6.132219877547532422e-03
6.001220202835652162e+04 1.006200484478465329e+00 6.105429538733330407e-03
6.001220206316387339e+04 1.007303736714757925e+00 6.071805247999886683e-03
6.001220209797122516e+04 1.002974596020543618e+00 6.062944312421221504e-03
6.001220213277857692e+04 1.019044411575764419e+00 6.168618639006748401e-03
6.001220216758592869e+04 1.019313448676077538e+00 6.204077635782521798e-03
6.001220220239328046e+04 1.008638610251416434e+00 6.148776911040220589e-03
6.001220223720063223e+04 1.019714235356559140e+00 6.188482545666234777e-03
6.001220227200798399e+04 9.956929608448512603e-01 6.017851439545392547e-03
6.001220230681533576e+04 1.011959505672727300e+00 6.108162723883261806e-03
6.001220234162268753e+04 1.009599716228026356e+00 6.137544292279749000e-03
6.001220237643003929e+04 1.011379112002454006e+00 6.095004015776136694e-03
6.001220241123739106e+04 1.010486924584628854e+00 6.108309257737083546e-03
6.001220244604474283e+04 1.004729886827500529e+00 6.045830670515302437e-03
6.001220248085209460e+04 1.016069188868357287e+00 6.230420032099293244e-03
6.001220251565943909e+04 9.940006457926836569e-01 6.022817964791384558e-03
6.001220255046679085e+04 1.003470491443948509e+00 6.083098284488381961e-03
6.001220258527414262e+04 1.007284177739053321e+00 6.148346803724428870e-03
6.001220262008149439e+04 9.984017189842103734e-01 6.103042618954127897e-03
6.001220265488884615e+04 1.000949946242220667e+00 6.017831321914748725e-03
6.001220268969619792e+04 9.969374439536724530e-01 6.076811303117498654e-03
6.001220272450354969e+04 1.002440477493058424e+00 6.122706087602524522e-03
6.001220275931089418e+04 9.909955643994347030e-01 6.062125644257586321e-03
6.001220279411824595e+04 9.923771078697051218e-01 6.026551497466671806e-03
6.001220282892559771e+04 9.954564333775814955e-01 6.026510692429720012e-03
6.001220286373294948e+04 9.894993581406090755e-01 6.007102302391599015e-03
6.001220289854030125e+04 9.842746203338771371e-01 6.014027155320925307e-03
6.001220293334765302e+04 9.966247940322497945e-01 6.086644322299421955e-03
6.001220296815500478e+04 9.853536951246895104e-01 5.967481374342705445e-03
6.001220300296235655e+04 9.932017872936981240e-01 6.008278894603774449e-03
6.001220303776970832e+04 9.966027823285389386e-01 6.024380695266186823e-03
6.001220307257706008e+04 9.999578502328518859e-01 6.132374825232878024e-03
6.001220310738441185e+04 9.892022919822001104e-01 6.020310258268285301e-03
6.001220314219176362e+04 9.872774254148061202e-01 6.058624587178661897e-03
6.001220317699911539e+04 9.921909670179787089e-01 5.998885584784943367e-03
6.001220321180646715e+04 9.882755277343667766e-01 6.129389785331722240e-03
6.001220324661381892e+04 9.838818381545763048e-01 6.079971721008992948e-03
6.001220328142117069e+04 9.862207714432086325e-01 6.006561038879040283e-03
6.001220331622852245e+04 9.850162373931067306e-01 5.984029272309222131e-03
6.001220335103587422e+04 9.905533346172725739e-01 6.060766207394121391e-03
6.001220338584322599e+04 9.812090931300657681e-01 6.003444462271342007e-03
6.001220342065057775e+04 9.832256968711904355e-01 5.982814114647822847e-03
6.001220345545792952e+04 9.797287118886708335e-01 5.957335135199962571e-03
6.001220349026528129e+04 9.819472784239342555e-01 6.031937310882065119e-03
6.001220352507262578e+04 9.822856641479981166e-01 6.029001912526390367e-03
6.001220355987997755e+04 9.784016798801389303e-01 6.056240472940789023e-03
6.001220359468732931e+04 9.561830025708595304e-01 5.913621688781958534e-03
6.001220362949468108e+04 9.783821478092529222e-01 6.030147273487862156e-03
6.001220366430203285e+04 9.721376286896743490e-01 6.017711316382430044e-03
6.001220369910938462e+04 9.696395049835819790e-01 5.920726572925991658e-03
6.001220373391673638e+04 9.777999190122558248e-01 5.999048706214240613e-03
6.001220376872408087e+04 9.643785038369476759e-01 5.910430987193681339e-03
6.001220380353143264e+04 9.752087222277965317e-01 6.023369158354361513e-03
6.001220383833878441e+04 9.789663532604840901e-01 6.060207923934182381e-03
6.001220387314613617e+04 9.691101836733206909e-01 5.924239896295679583e-03
6.001220390795348794e+04 9.721525819010606861e-01 5.917978509011984425e-03
6.001220394276083971e+04 9.658715363626343420e-01 6.010875106091183306e-03
6.001220397756819148e+04 9.692098465685580200e-01 6.022414170278271757e-03
6.001220401237554324e+04 9.608416701371395030e-01 5.907698167122706588e-03
6.001220404718289501e+04 9.625451062127873270e-01 5.976044647620444052e-03
6.001220408199024678e+04 9.637641704572239565e-01 6.048676464358937813e-03
6.001220411679759854e+04 9.618040670848353457e-01 5.985775450683831003e-03
6.001220415160495031e+04 9.671489743250666349e-01 5.967512497123185836e-03
6.001220418641230208e+04 9.672674848530993241e-01 6.017508522178916831e-03
6.001220422121965385e+04 9.703041533748733016e-01 6.009241061846060626e-03
6.001220425602700561e+04 9.702482608194216152e-01 5.961774028247252173e-03
6.001220429083435738e+04 9.717580830425578409e-01 6.095566715425744866e-03
6.001220432564170915e+04 9.700250531352581085e-01 5.970654962760862938e-03
6.001220436044906091e+04 9.687430228613185257e-01 6.016410048865715975e-03
6.001220439525640541e+04 9.758917241316285018e-01 6.096161208276788292e-03
6.001220443006375717e+04 9.734657419307695125e-01 6.020452796133783820e-03
6.001220446487110894e+04 9.676900436175872589e-01 5.930379718929192599e-03
6.001220449967846071e+04 9.744305308898707496e-01 6.034051293098784303e-03
6.001220453448581247e+04 9.707098852847018122e-01 6.052581670029934767e-03
6.001220456929316424e+04 9.643455226058683660e-01 6.010268274132010528e-03
6.001220460410051601e+04 9.570640062529403025e-01 5.837125456607196797e-03
6.001220463890786777e+04 9.618463613582152183e-01 5.885435952868782634e-03
6.001220467371521227e+04 9.819384094675953634e-01 6.011026180207200767e-03
6.001220470852256403e+04 9.729534699155393263e-01 5.955659323422630991e-03
6.001220474332991580e+04 9.848702237497001244e-01 6.046331933584355930e-03
6.001220477813726757e+04 9.807295070301518258e-01 6.081732793010421502e-03
6.001220481294461933e+04 9.822192183668887466e-01 6.031416275655570799e-03
6.001220484775197110e+04 9.772235844842079855e-01 6.066246813220442340e-03
6.001220488255932287e+04 9.751336247437953908e-01 5.996674746601955187e-03
6.001220491736667464e+04 9.792389898429209039e-01 5.984043763305816645e-03
6.001220495217402640e+04 9.841859554932523846e-01 5.968741666613344016e-03
6.001220498698137817e+04 9.885500709868754177e-01 6.007616177142256070e-03
6.001220502178872994e+04 9.874856073161687453e-01 6.068422825319536203e-03
6.001220505659608170e+04 9.889811101854006914e-01 6.110818715971378171e-03
6.001220509140343347e+04 9.871825188745713131e-01 6.139596268933937388e-03
6.001220512621078524e+04 9.857915990817291974e-01 5.985720008071024681e-03
6.001220516101813701e+04 9.983459033492326773e-01 6.028724160829841694e-03
6.001220519582548877e+04 9.983044540154519808e-01 6.060550108157107888e-03
6.001220523063284054e+04 1.006812357942949987e+00 6.135250172303281964e-03
6.001220526544019231e+04 1.011961909413895189e+00 6.249248605892424556e-03
6.001220530024754407e+04 1.010858301870870557e+00 6.120573874471216605e-03
6.001220533505489584e+04 1.014392548721814391e+00 6.186261368034435583e-03
6.001220536986224761e+04 1.001822601207760455e+00 6.226615145032542847e-03
6.001220540466959937e+04 1.000108807613943496e+00 6.042422387734259180e-03
6.001220543947695114e+04 1.008144440412686471e+00 6.153302536437693128e-03
6.001220547428430291e+04 1.005847110220931651e+00 6.259321597914272763e-03
6.001220550909164740e+04 1.002623124489492978e+00 6.089098221614063292e-03
6.001220554389899917e+04 1.004944681302787135e+00 6.073268532385974437e-03
6.001220557870635093e+04 1.012782564474737246e+00 6.200807258516546731e-03
6.001220561351370270e+04 1.008237653454425953e+00 6.103248137283565078e-03
6.001220564832105447e+04 1.021384543234370001e+00 6.202243141607521361e-03
6.001220568312840624e+04 1.019226344196836997e+00 6.288478822495352331e-03
6.001220571793575800e+04 1.020529173835382997e+00 6.198368667209959264e-03
6.001220575274310977e+04 1.028910755509353292e+00 6.314281323942926884e-03
6.001220578755045426e+04 1.005530560460307754e+00 6.116366269764980136e-03
6.001220582235780603e+04 1.019058235598473638e+00 6.164023086055262987e-03
6.001220585716515779e+04 1.022149668265095457e+00 6.323721324530975040e-03
6.001220589197250956e+04 1.029871448205843754e+00 6.212063770132524899e-03
6.001220592677986133e+04 1.025177511976282929e+00 6.196424320211360755e-03
6.001220596158721310e+04 1.031837667382976775e+00 6.206300812327247667e-03
6.001220599639456486e+04 1.040452635589454999e+00 6.313426192506246641e-03
6.001220603120191663e+04 1.014463571748216220e+00 6.126038647355215756e-03
6.001220606600926840e+04 1.018906089030913398e+00 6.176984763975210298e-03
6.001220610081662016e+04 1.017337180594149126e+00 6.181122625009043484e-03
6.001220613562397193e+04 1.033624053801934783e+00 6.173707018722211781e-03
6.001220617043132370e+04 1.034950517218857335e+00 6.277889900655642119e-03
6.001220620523867547e+04 1.025449803585539499e+00 6.149774560464925550e-03
6.001220624004602723e+04 1.033060972672541933e+00 6.230946010856543323e-03
6.001220627485337900e+04 1.022582601491158316e+00 6.283383420480941756e-03
6.001220630966073077e+04 1.022058456158253303e+00 6.196290323397437433e-03
6.001220634446808253e+04 1.021877536118094065e+00 6.177552829899336968e-03
6.001220637927543430e+04 1.013334104615511766e+00 6.032703996493897318e-03
6.001220641408278607e+04 1.011244509190639462e+00 6.030688211998340952e-03
6.001220644889013784e+04 1.018888832202937911e+00 6.112772858896155410e-03
6.001220648369748960e+04 1.007659264968979729e+00 6.085156818816600879e-03
6.001220651850484137e+04 1.020061191793268041e+00 6.135347635501369606e-03
6.001220655331218586e+04 1.013202836505614490e+00 6.085927297690313029e-03
6.001220658811953763e+04 1.003565073572408650e+00 6.005718569516471476e-03
6.001220662292688939e+04 1.007567631603667468e+00 6.068464883939058210e-03
6.001220665773424116e+04 1.001695948265391545e+00 6.112925186919838071e-03
6.001220669254159293e+04 1.017952100886266198e+00 6.160801684227632490e-03
6.001220672734894470e+04 1.004424585207156051e+00 6.063349553768546639e-03
6.001220676215629646e+04 1.013279119990813770e+00 6.123468704424645317e-03
6.001220679696364823e+04 1.004221665792176976e+00 6.009332091445029542e-03
6.001220683177099272e+04 1.003660372898907527e+00 6.034058781444321708e-03
6.001220686657834449e+04 9.979000951017942267e-01 5.990107619507572569e-03
6.001220690138569626e+04 1.009541255244133628e+00 6.177287000272931906e-03
6.001220693619304802e+04 1.007410551176093572e+00 6.040664794815544386e-03
6.001220697100039979e+04 1.009322180380483269e+00 6.005863661095428574e-03
6.001220700580775156e+04 1.009203097466848886e+00 6.070880732386744853e-03
6.001220704061510332e+04 1.022896716356081370e+00 6.136796957358747751e-03
6.001220707542245509e+04 1.009987714500387490e+00 6.063673999962011958e-03
6.001220711022980686e+04 1.004431878485452678e+00 6.030804553496828084e-03
6.001220714503715863e+04 1.009645217753592394e+00 6.121029759634589659e-03
6.001220717984451039e+04 1.007501250631275491e+00 5.998960593714644518e-03
6.001220721465186216e+04 1.005863205483654266e+00 6.039840551135314782e-03
6.001220724945921393e+04 9.919439571068399131e-01 5.946641751892450985e-03
6.001220728426656569e+04 1.001245346394239677e+00 6.080508097718795822e-03
6.001220731907391746e+04 1.020390758246787932e+00 6.192638332483017989e-03
6.001220735388126923e+04 1.015052000722147518e+00 6.127375912535383204e-03
6.001220738868862099e+04 9.980920920633121751e-01 5.989524336249173880e-03
6.001220742349597276e+04 9.896361184919958420e-01 5.939579923934612364e-03
6.001220745830332453e+04 1.006761522234445705e+00 6.103236493457885395e-03
6.001220749311067630e+04 9.940594608356779771e-01 5.994934628841618041e-03
6.001220752791802806e+04 1.000347967789203540e+00 6.084842955952370243e-03
6.001220756272537983e+04 9.961282946937624061e-01 5.988262286163340692e-03
6.001220759753273160e+04 1.006173459012603022e+00 6.113293881743221518e-03
6.001220763234008336e+04 9.998885696227752806e-01 6.049071557043348563e-03
6.001220766714742786e+04 9.930390621997242651e-01 5.967334754606258042e-03
6.001220770195477962e+04 9.957685557678312982e-01 5.965585517908598631e-03
6.001220773676213139e+04 1.001106171806355416e+00 6.082502095030264087e-03
6.001220777156948316e+04 9.915249655126653350e-01 5.980370551869520178e-03
6.001220780637683492e+04 9.964536998618568342e-01 5.977566801569868769e-03
6.001220784118418669e+04 9.889732754877471610e-01 6.025943693814526415e-03
6.001220787599153846e+04 9.908643559322413141e-01 5.972485873648582765e-03
6.001220791079889023e+04 9.964887864487251834e-01 6.114021929883207626e-03
6.001220794560624199e+04 9.852388264304856591e-01 6.007621736085554803e-03
6.001220798041358648e+04 9.881346589364180533e-01 5.968725417661341522e-03
6.001220801522093825e+04 9.982096176577081037e-01 6.013939567337808940e-03
6.001220805002829002e+04 9.972771643388317342e-01 6.095662489068650984e-03
6.001220808483564178e+04 9.969632426482509802e-01 6.050974764681046544e-03
6.001220811964299355e+04 9.837810769703428937e-01 6.025006206988559390e-03
6.001220815445034532e+04 9.762350976814613279e-01 5.896309336935998818e-03
6.001220818925769709e+04 1.001398950416030331e+00 6.191864741821707409e-03
6.001220822406504885e+04 9.991049429668608095e-01 6.112275071707739052e-03
6.001220825887240062e+04 1.000221696122422843e+00 6.083941753585616480e-03
6.001220829367975239e+04 1.007364554500756348e+00 6.215774137685170855e-03
6.001220832848710415e+04 9.993558103134504433e-01 6.123154545601390032e-03
6.001220836329445592e+04 9.949696697916752264e-01 5.948819956315755039e-03
6.001220839810180769e+04 9.982748721730285713e-01 6.041081642462116721e-03
6.001220843290915946e+04 1.003985353000873770e+00 6.127947005080072555e-03
6.001220846771651122e+04 1.002949114691636501e+00 6.171938412729100973e-03
6.001220850252386299e+04 1.004436567045200235e+00 6.129280060597855698e-03
6.001220853733121476e+04 1.003030484582224213e+00 6.040951563641290024e-03
6.001220857213856652e+04 1.001419950120762348e+00 6.134575147148580397e-03
6.001220860694591829e+04 9.983652260828034253e-01 6.087697357897161113e-03
6.001220864175327006e+04 9.920701832092851946e-01 5.966456378293643996e-03
6.001220867656062183e+04 1.006993973032793921e+00 6.093594303490774966e-03
6.001220871136797359e+04 1.008953201770922181e+00 6.049657505554062974e-03
6.001220874617532536e+04 1.010332144074592930e+00 6.055287653279617377e-03
6.001220878098266985e+04 1.009931185751769656e+00 6.096664601561531394e-03
6.001220881579002162e+04 1.004446902627213367e+00 6.157111078264193571e-03
6.001220885059737338e+04 1.001416220662790346e+00 6.032287100930950122e-03
6.001220888540472515e+04 1.003165634803629302e+00 6.000225940875455327e-03
6.001220892021207692e+04 1.001605332974453644e+00 6.053740341883964877e-03
6.001220895501942869e+04 1.006946762314801846e+00 6.073297018471405899e-03
6.001220898982678045e+04 9.999999247826366622e-01 6.014897636117629877e-03
6.001220902463413222e+04 1.017556860250030004e+00 6.165332637313213418e-03
6.001220905944148399e+04 1.019645152180378878e+00 6.170320083417088312e-03
6.001220909424882848e+04 1.012156331751970839e+00 6.082189015819029244e-03
6.001220912905618025e+04 1.004886403501760617e+00 6.048269422128457404e-03
6.001220916386353201e+04 1.014605164524440051e+00 6.140993395162265729e-03
6.001220919867088378e+04 9.948433060771727510e-01 6.042486791655698151e-03
6.001220923347823555e+04 1.018317464002489237e+00 6.113109966701650404e-03
6.001220926828558731e+04 1.004579191886597167e+00 5.996938697046042682e-03
6.001220930309293908e+04 1.012472014583559732e+00 6.050553280321581233e-03
6.001220933790029085e+04 1.019283619879817859e+00 6.120389560255738021e-03
6.001220937270764261e+04 1.006755007575977690e+00 6.028040362941150358e-03
6.001220940751499438e+04 1.012522485109151882e+00 6.150567360380315013e-03
6.001220944232234615e+04 1.018520886723559116e+00 6.063409312535488448e-03
6.001220947712969792e+04 1.009344771016153830e+00 5.974452739947452157e-03
6.001220951193704968e+04 1.020629013419417142e+00 6.079460650840080686e-03
6.001220954674440145e+04 1.017036794081320528e+00 6.127471734704377851e-03
6.001220958155175322e+04 1.031023359181151733e+00 6.208249157866071663e-03
6.001220961635910498e+04 1.016050095059627401e+00 6.098360775444117490e-03
6.001220965116645675e+04 1.014398080379574685e+00 6.093872025531217075e-03
6.001220968597380852e+04 1.017985427047041869e+00 6.084400228893067052e-03
6.001220972078116029e+04 1.009539198937267068e+00 5.990646727480695120e-03
6.001220975558851205e+04 1.028030633551340500e+00 6.096536012889983841e-03
6.001220979039586382e+04 1.028436516694394509e+00 6.144044980787768256e-03
6.001220982520321559e+04 1.032147348161674971e+00 6.157604330760052709e-03
6.001220986001056008e+04 1.033915022891378710e+00 6.229220485373322853e-03
6.001220989481791185e+04 1.017258913475501680e+00 6.105262703145886323e-03
6.001220992962526361e+04 1.014089332008548894e+00 6.080659072458932494e-03
6.001220996443261538e+04 1.023244751706951394e+00 6.157893027462320833e-03
6.001220999923996715e+04 1.026023358005463404e+00 6.156384765180049519e-03
6.001221003404731891e+04 1.026312152284398982e+00 6.152143556020212185e-03
6.001221006885467068e+04 1.023058116152337771e+00 6.123864162672103782e-03
6.001221010366202245e+04 1.018625520741863300e+00 6.087725274420939525e-03
6.001221013846936694e+04 1.034539953535418944e+00 6.237511430477387514e-03
6.001221017327671871e+04 1.027046429279379280e+00 6.139492220288111403e-03
6.001221020808407047e+04 1.019104935373943199e+00 6.096303949871666530e-03
6.001221024289142224e+04 1.023296469549575871e+00 6.055368859228707490e-03
6.001221027769877401e+04 1.029861880668035079e+00 6.138919283653683501e-03
6.001221031250612577e+04 1.041475784125956094e+00 6.219472980740070947e-03
6.001221034731347754e+04 1.027219173373939087e+00 6.132308141367128450e-03
6.001221038212082931e+04 1.020924966803385514e+00 6.042664049261017682e-03
6.001221041692818108e+04 1.020879031680217430e+00 6.164449384350210309e-03
6.001221045173553284e+04 1.018281904869278165e+00 6.066965994690300297e-03
6.001221048654288461e+04 1.019054246635367811e+00 6.055136042522208002e-03
6.001221052135023638e+04 1.027436021254889420e+00 6.103675283862534419e-03
6.001221055615758814e+04 1.034131182625554146e+00 6.203963014780623612e-03
6.001221059096493991e+04 1.030620777796846133e+00 6.123984976081518414e-03
6.001221062577229168e+04 1.036688379467400445e+00 6.191015252332465919e-03
6.001221066057964345e+04 1.021937773418231554e+00 6.118552193262294381e-03
6.001221069538699521e+04 1.017200883948024659e+00 6.045784090633565984e-03
6.001221073019434698e+04 1.019474499470508944e+00 6.069361058956247550e-03
6.001221076500169875e+04 1.029459766360429462e+00 6.143121578696630197e-03
6.001221079980905051e+04 1.034716928266946612e+00 6.171500869367486757e-03
6.001221083461640228e+04 1.019383343947454668e+00 6.078943565730065939e-03
6.001221086942375405e+04 1.023888428203798995e+00 6.121224394255888983e-03
6.001221090423110581e+04 1.023908402763161529e+00 6.082543026321964724e-03
6.001221093903845031e+04 1.010258474998422251e+00 6.052944610168985856e-03
6.001221097384580207e+04 1.011041307691434854e+00 6.024729709338783393e-03
6.001221100865315384e+04 1.017217412992118541e+00 6.048689112499333956e-03
6.001221104346050561e+04 1.017391400727624573e+00 6.127340653097514654e-03
6.001221107826785737e+04 1.016524232990183352e+00 6.180599942553896206e-03
6.001221111307520914e+04 1.015464050607236990e+00 6.081249933576343344e-03
6.001221114788256091e+04 1.023648310662959249e+00 6.113354918156029168e-03
6.001221118268991268e+04 1.007131356136297784e+00 6.042473533913945635e-03
6.001221121749725717e+04 1.010536694696650528e+00 6.046196185991311103e-03
6.001221125230460893e+04 1.001986993728800623e+00 5.945960660623019964e-03
6.001221128711196070e+04 1.012024405211179534e+00 6.046680221696644139e-03
6.001221132191931247e+04 1.016258489746347360e+00 6.077387267343319424e-03
6.001221135672666423e+04 1.011927330697981242e+00 6.040880999290090120e-03
6.001221139153401600e+04 1.007226579232998187e+00 6.072002042273993289e-03
6.001221142634136777e+04 1.005203171317180288e+00 6.032050700372548757e-03
6.001221146114871954e+04 1.017344789907771663e+00 6.105492063740442302e-03
6.001221149595607130e+04 1.001397810843893010e+00 6.068364771623606727e-03
6.001221153076342307e+04 1.005266316828503426e+00 6.036505133769767134e-03
6.001221156557077484e+04 1.007897212058203706e+00 6.067881443885191420e-03
6.001221160037812660e+04 1.009031957738281804e+00 6.078796891214954291e-03
6.001221163518547837e+04 1.012488397547292251e+00 6.071534425516424138e-03
6.001221166999283014e+04 1.000853077839374716e+00 6.041762259594823936e-03
6.001221170480018191e+04 1.001526912839434180e+00 6.021156376104769455e-03
6.001221173960753367e+04 9.946019903757720160e-01 6.046739598656231118e-03
6.001221177441488544e+04 1.004533691075089497e+00 6.037507569898915502e-03
6.001221180922223721e+04 1.002373363108854942e+00 6.021152794024383671e-03
6.001221184402958897e+04 1.002719064387516124e+00 6.012362854986397047e-03
6.001221187883694074e+04 9.950765316775035396e-01 5.987556454829310280e-03
6.001221191364429251e+04 9.963207337022318422e-01 6.003259069184708682e-03
6.001221194845164428e+04 9.905121227528557171e-01 5.969836939861982578e-03
6.001221198325899604e+04 9.889251704712130886e-01 5.984613323094770294e-03
6.001221201806634781e+04 9.929683909841315881e-01 5.965077013639061287e-03
6.001221205287369958e+04 9.977790653730013171e-01 6.035532350009464690e-03
6.001221208768105134e+04 9.883730059046055283e-01 6.006761511022388686e-03
6.001221212248840311e+04 9.909894387553238593e-01 5.916780353402525949e-03
6.001221215729574760e+04 9.888375482508980907e-01 5.945362213681798860e-03
6.001221219210309937e+04 9.781628044993152526e-01 5.854002475303889640e-03
6.001221222691045114e+04 9.938309781279555111e-01 6.014385976385940545e-03
6.001221226171781018e+04 9.838644402038664305e-01 6.001514361445824987e-03
6.001221229652515467e+04 9.851374110543202889e-01 5.974764439612510053e-03
6.001221233133250644e+04 9.861608807581239144e-01 5.985831604134083522e-03
6.001221236613985820e+04 9.862148345310924880e-01 6.023216629161093523e-03
6.001221240094720270e+04 9.902342097250761421e-01 5.985217965212016357e-03
6.001221243575455446e+04 9.875008824528355156e-01 5.950360618882947518e-03
6.001221247056190623e+04 9.890754970906434629e-01 5.977147001799331012e-03
6.001221250536925800e+04 9.765053309385269831e-01 5.905862340018645622e-03
6.001221254017660976e+04 9.802843180603376672e-01 5.977977893150568031e-03
6.001221257498396153e+04 9.826502209937827415e-01 5.931443766628328312e-03
6.001221260979131330e+04 9.832286943691629366e-01 5.912793625455881920e-03
6.001221264459866507e+04 9.832495458798563570e-01 5.909871416713279035e-03
6.001221267940601683e+04 9.930650921295469669e-01 6.010877631785719634e-03
6.001221271421336860e+04 9.888350005479342730e-01 5.961588258298048185e-03
6.001221274902072037e+04 9.848194711001102553e-01 5.975523501316710312e-03
6.001221278382807213e+04 9.838483616833680889e-01 5.919045594341278832e-03
6.001221281863542390e+04 9.894736811046400682e-01 5.974947898686589973e-03
6.001221285344277567e+04 9.904072241859199766e-01 5.939696075871725087e-03
6.001221288825012743e+04 9.917546196077051679e-01 5.989777980438879337e-03
6.001221292305747920e+04 9.958934094610588650e-01 5.982560112806486856e-03
6.001221295786483097e+04 9.947437239774572504e-01 5.994218886300418415e-03
6.001221299267218274e+04 9.850134636149274758e-01 6.094364040348608687e-03
6.001221302747953450e+04 9.975028579663849371e-01 6.091975239762845336e-03
6.001221306228688627e+04 1.001546598008881350e+00 5.962162124314212587e-03
6.001221309709423804e+04 1.004446583574118312e+00 6.031014658180506964e-03
6.001221313190158980e+04 1.001971882569636207e+00 6.060013463289992686e-03
6.001221316670894157e+04 1.005006073398071909e+00 6.001783090595872068e-03
6.001221320151628606e+04 1.005406935034554916e+00 6.131555808099551155e-03
6.001221323632363783e+04 1.011672306927631881e+00 6.087858261285611014e-03
6.001221327113098960e+04 1.001537465647384773e+00 6.119465591500787734e-03
6.001221330593834136e+04 1.006635714967879069e+00 6.113331425057880013e-03
6.001221334074569313e+04 1.007022843738060169e+00 6.046530667277750896e-03
6.001221337555304490e+04 1.024510831811396683e+00 6.211897410781235494e-03
6.001221341036039667e+04 1.025106071264626939e+00 6.278798341525671824e-03
6.001221344516774843e+04 1.020203716099248537e+00 6.182890645086913488e-03
6.001221347997509292e+04 1.007868566274927824e+00 6.031964400477400276e-03
6.001221351478244469e+04 1.012046461181943080e+00 6.117745505819722866e-03
6.001221354958979646e+04 1.019037900996284884e+00 6.219773804072220753e-03
6.001221358439714822e+04 1.016895039138285384e+00 6.184241389870315762e-03
6.001221361920449999e+04 1.021408361533299614e+00 6.175170002220739009e-03
6.001221365401185176e+04 1.021137383176279334e+00 6.143134573248382538e-03
6.001221368881920353e+04 1.020162193733144873e+00 6.158172268971290504e-03
6.001221372362655529e+04 1.016387932720093534e+00 6.156778680983228044e-03
6.001221375843390706e+04 1.014131827837204014e+00 6.199484555481240763e-03
6.001221379324125883e+04 1.010095957210503048e+00 6.053643108251343698e-03
6.001221382804861059e+04 1.017197406812477833e+00 6.148342004428175925e-03
6.001221386285596236e+04 1.014563632148400396e+00 6.106764051182131219e-03
6.001221389766331413e+04 1.020480913033023240e+00 6.147680071266424170e-03
6.001221393247066590e+04 1.022584536325719995e+00 6.174954639032195942e-03
6.001221396727801766e+04 1.022881962391748889e+00 6.274044518575291537e-03
6.001221400208536943e+04 1.015715644525955863e+00 6.198259061629675555e-03
6.001221403689272120e+04 1.010542800219018877e+00 6.117541062272410096e-03
6.001221407170007296e+04 1.009363480989114104e+00 6.089044782562763776e-03
6.001221410650742473e+04 1.002961013438331106e+00 6.013948028038906997e-03
6.001221414131477650e+04 1.019279463848721701e+00 6.224562558656956957e-03
6.001221417612212826e+04 1.015373848752171515e+00 6.054348810584320346e-03
6.001221421092948003e+04 1.015763812747495720e+00 6.164089398277922127e-03
6.001221424573682452e+04 1.007810282196115903e+00 6.133244871198031620e-03
6.001221428054417629e+04 1.003203893544607261e+00 6.077168959962128865e-03
6.001221431535152806e+04 9.967301528669969546e-01 6.035073515325713699e-03
6.001221435015887982e+04 1.000401707274586327e+00 5.995744365336276756e-03
6.001221438496623159e+04 1.002115586976460637e+00 6.034518062495366521e-03
6.001221441977358336e+04 1.001520342589488743e+00 6.067317187514732063e-03
6.001221445458093513e+04 1.009610120057963245e+00 6.050455386863467198e-03
6.001221448938828689e+04 9.979775131100829810e-01 6.119593071771586498e-03
6.001221452419563866e+04 9.954896087821819561e-01 6.138028563653522528e-03
6.001221455900298315e+04 9.974983547549227669e-01 6.158655901120353542e-03
6.001221459381033492e+04 9.942711566123705325e-01 5.985201163775111417e-03
6.001221462861768669e+04 1.005770448191468436e+00 6.160915541618140409e-03
6.001221466342503845e+04 1.003659181999310812e+00 6.167923334622460452e-03
6.001221469823239022e+04 1.005167942016789606e+00 6.100031276174019967e-03
6.001221473303974926e+04 1.003188818990099263e+00 6.087221777799139630e-03
6.001221476784709375e+04 9.886558711210217121e-01 6.023601499673217688e-03
6.001221480265444552e+04 9.995659342490031962e-01 6.129012066905000292e-03
6.001221483746179729e+04 9.978514517850145538e-01 6.160758329262371394e-03
6.001221487226914905e+04 9.979938227426728981e-01 6.041256399651283478e-03
6.001221490707650082e+04 1.013542911325789886e+00 6.148216115071790389e-03
6.001221494188385259e+04 1.004850138308762464e+00 6.098952938025120618e-03
6.001221497669120436e+04 1.002612888554748949e+00 6.137623294172825893e-03
6.001221501149855612e+04 9.927833990193275504e-01 6.045277984671418130e-03
6.001221504630590789e+04 9.913884584500859409e-01 6.042274369286047310e-03
6.001221508111325966e+04 9.815901306059385822e-01 6.127948470950839339e-03
6.001221511592061142e+04 9.969197983490512005e-01 6.130187768416240843e-03
6.001221515072796319e+04 9.967216261712958936e-01 6.075963124644490239e-03
6.001221518553531496e+04 9.970106537082168430e-01 6.125251688015691254e-03
6.001221522034266673e+04 9.989542212284008293e-01 6.188818582979085589e-03
6.001221525515001849e+04 9.848594623807722659e-01 6.089539673886226051e-03
6.001221528995737026e+04 9.780399523544222040e-01 5.943059958697115286e-03
6.001221532476472203e+04 9.868294710389811097e-01 6.003721081275798649e-03
6.001221535957207379e+04 9.741815807990289455e-01 5.995437529655371807e-03
6.001221539437942556e+04 9.795106191915227134e-01 5.996193586828310260e-03
6.001221542918677005e+04 9.750052333593720588e-01 5.944291232078984487e-03
6.001221546399412182e+04 9.804065126156833454e-01 5.997080472982055550e-03
6.001221549880147359e+04 9.841396432055211640e-01 6.103570325920776481e-03
6.001221553360882535e+04 9.709650621419088079e-01 5.961566890896161271e-03
6.001221556841617712e+04 9.724566979078496098e-01 6.074630801655846873e-03
6.001221560322352889e+04 9.810915444552202880e-01 6.082018896674812325e-03
6.001221563803088065e+04 9.743878907658061195e-01 6.005712496236458899e-03
6.001221567283822515e+04 9.694290972249708371e-01 5.947215319191881747e-03
6.001221570764557691e+04 9.728824256757659938e-01 5.982866327718066105e-03
6.001221574245292868e+04 9.714738589108851130e-01 6.045634838066682275e-03
6.001221577726028045e+04 9.618455643995232895e-01 6.009975584763284535e-03
6.001221581206763221e+04 9.705651899817748784e-01 6.006251219397739337e-03
6.001221584687498398e+04 9.567810591421950228e-01 5.861692524494572717e-03
6.001221588168233575e+04 9.720036400010563238e-01 5.932069146440287731e-03
6.001221591648968752e+04 9.719100903308161010e-01 5.934881028599564914e-03
6.001221595129703928e+04 9.803819602834041858e-01 5.982500954203481824e-03
6.001221598610439105e+04 9.642007404302895823e-01 5.930295546173666547e-03
6.001221602091174282e+04 9.549313343678841326e-01 5.864653762253081021e-03
6.001221605571909458e+04 9.609354897549166052e-01 5.931538685097805831e-03
6.001221609052644635e+04 9.568349340875921261e-01 5.874830302383735395e-03
6.001221612533379812e+04 9.616457062723844373e-01 5.933781583650185425e-03
6.001221616014114989e+04 9.706504005265216284e-01 5.902466245778124725e-03
6.001221619494850165e+04 9.695319879247652484e-01 5.937071167809396081e-03
6.001221622975585342e+04 9.718009495626380723e-01 6.066265214335127276e-03
6.001221626456320519e+04 9.616063065020428180e-01 5.877555790799559102e-03
6.001221629937055695e+04 9.621596833850527553e-01 5.982559732499169100e-03
6.001221633417790872e+04 9.643445977974703931e-01 6.141259188932530685e-03
6.001221636898526049e+04 9.558499507682444163e-01 5.885797368597304492e-03
6.001221640379261225e+04 9.557273035636760783e-01 5.872105705492333683e-03
6.001221643859996402e+04 9.620740387943098604e-01 5.893428852149176778e-03
6.001221647340731579e+04 9.611811363852366119e-01 5.926013519488607453e-03
6.001221650821466028e+04 9.513706146788187823e-01 5.859055863767888978e-03
6.001221654302201205e+04 9.575116822033411523e-01 5.866816970668054139e-03
6.001221657782936381e+04 9.471426312702060368e-01 5.797166207344184655e-03
6.001221661263671558e+04 9.584569247716795415e-01 5.859035695997206333e-03
6.001221664744406735e+04 9.663756126165338189e-01 5.954187805829705589e-03
6.001221668225141912e+04 9.624903653183501939e-01 5.910581601901178025e-03
6.001221671705877088e+04 9.626847350805048942e-01 5.829644865302457436e-03
6.001221675186612265e+04 9.587563308068709489e-01 5.876815411409044496e-03
6.001221678667346714e+04 9.616394241959054234e-01 5.862421233528937112e-03
6.001221682148081891e+04 9.567976803152636878e-01 5.922387421963356928e-03
6.001221685628817067e+04 9.580247949461478951e-01 5.840847043992051027e-03
6.001221689109552244e+04 9.707900230231699679e-01 6.029629205197180319e-03
6.001221692590287421e+04 9.812172440608253332e-01 6.081519827272305855e-03
6.001221696071022598e+04 9.688984113842975532e-01 5.926521819525771596e-03
6.001221699551757774e+04 9.735454072868777731e-01 5.946393857658253783e-03
6.001221703032492951e+04 9.731286941959720327e-01 5.895411724389140393e-03
6.001221706513228128e+04 9.753141876289808110e-01 5.928393033084637144e-03
6.001221709993963304e+04 9.606637918937042109e-01 5.821240298307728440e-03
6.001221713474698481e+04 9.847742374591029746e-01 6.109575688070116410e-03
6.001221716955433658e+04 9.950068972791302757e-01 6.097902893151713709e-03
6.001221720436168835e+04 9.834909444230848230e-01 6.049232637839825101e-03
6.001221723916904011e+04 9.903902706377989418e-01 6.039150628078426147e-03
6.001221727397639188e+04 9.901027128095809537e-01 6.120006274293860946e-03
6.001221730878374365e+04 9.844490388916683488e-01 6.009810596156219854e-03
6.001221734359109541e+04 9.850299021496832230e-01 6.073623598130353622e-03
6.001221737839844718e+04 9.888017725642866962e-01 6.013677925198266348e-03
6.001221741320579895e+04 9.987451243400110590e-01 6.165060353135981379e-03
6.001221744801315072e+04 1.000812334466083531e+00 6.100275230114297030e-03
6.001221748282050248e+04 9.914561036850755293e-01 5.967089425766207954e-03
6.001221751762785425e+04 9.975062475855928090e-01 6.057395760551861214e-03
6.001221755243520602e+04 9.918507979561413945e-01 6.001660237040445239e-03
6.001221758724255778e+04 9.838968840833337559e-01 6.029307373093104397e-03
6.001221762204990955e+04 1.001192189195760696e+00 6.102716730919403344e-03
6.001221765685726132e+04 9.967208812295765830e-01 6.116624799810903464e-03
6.001221769166461308e+04 9.986835792775041742e-01 6.078691381626522700e-03
6.001221772647195758e+04 1.000348772491450378e+00 6.051034740456338011e-03
6.001221776127930934e+04 9.918358443568686678e-01 5.984441341440504408e-03
6.001221779608666839e+04 1.003595339261734276e+00 6.169640276303367012e-03
6.001221783089401288e+04 9.838821247617753896e-01 5.927082144008235208e-03
6.001221786570136464e+04 9.959184432755362471e-01 6.066342081772406296e-03
6.001221790050871641e+04 9.971462645764339605e-01 5.991272302541270425e-03
6.001221793531606818e+04 9.995641005165776249e-01 5.949879598867001927e-03
6.001221797012341995e+04 1.009913327338707756e+00 6.043709725533663937e-03
6.001221800493076444e+04 1.010565245296858317e+00 6.149825238246832242e-03
6.001221803973811620e+04 9.976395995157402163e-01 6.054897205772423463e-03
6.001221807454547525e+04 1.002330371274655851e+00 6.090779911164719354e-03
6.001221810935282701e+04 1.000111706109940934e+00 6.071456773753935304e-03
6.001221814416017151e+04 1.015204666287313984e+00 6.157741274051544041e-03
6.001221817896752327e+04 1.018237666846010470e+00 6.198808587807354102e-03
6.001221821377487504e+04 1.025662368319985918e+00 6.260911450036905392e-03
6.001221824858222681e+04 1.019249415503214795e+00 6.149303204438650965e-03
6.001221828338957857e+04 1.018846680409367655e+00 6.094649704874934189e-03
6.001221831819693034e+04 1.022087992952086521e+00 6.199589992820654823e-03
6.001221835300428211e+04 1.024436757582384949e+00 6.317412193338748337e-03
6.001221838781163387e+04 1.028469364764901250e+00 6.205198988068494521e-03
6.001221842261898564e+04 1.017436364743885546e+00 6.141591134876769539e-03
6.001221845742633741e+04 1.031441543101912384e+00 6.202747230042610603e-03
6.001221849223368918e+04 1.013958942756624682e+00 6.092700197246552797e-03
6.001221852704104094e+04 1.016676653121859841e+00 6.122435061321074810e-03
6.001221856184839271e+04 1.016950956304336628e+00 6.102005446821620258e-03
6.001221859665574448e+04 1.016443785064532035e+00 6.226101492906968224e-03
6.001221863146309624e+04 1.016998394206332312e+00 6.130001845610536827e-03
6.001221866627044801e+04 1.022276112662605208e+00 6.139098389511166327e-03
6.001221870107779978e+04 1.017028800205295846e+00 6.122201698801031655e-03
6.001221873588514427e+04 1.024891715503391199e+00 6.202407000917355660e-03
6.001221877069249604e+04 1.028506516840461238e+00 6.219191552250388430e-03
6.001221880549984780e+04 1.011034692307443139e+00 6.057873146843735165e-03
6.001221884030719957e+04 1.018287381691610483e+00 6.120490297624461666e-03
6.001221887511455134e+04 1.021752391135408500e+00 6.157869431990028661e-03
6.001221890992190310e+04 1.019043424174679524e+00 6.133251306340380300e-03
6.001221894472925487e+04 1.022856617272277058e+00 6.119800590924775151e-03
6.001221897953660664e+04 1.023847858049751203e+00 6.203864224875144454e-03
6.001221901434395113e+04 1.034201581099443601e+00 6.170989794208326697e-03
6.001221904915130290e+04 1.028920447622508005e+00 6.149158874958294239e-03
6.001221908395865466e+04 1.035994819287047175e+00 6.230521759161257445e-03
6.001221911876600643e+04 1.023798505948828597e+00 6.142091189649426068e-03
6.001221915357335820e+04 1.025811325340933555e+00 6.151934756805895257e-03
6.001221918838070997e+04 1.025347979323888437e+00 6.162472215071827103e-03
6.001221922318806173e+04 1.023846945796781371e+00 6.141213835438061146e-03
6.001221925799541350e+04 1.008033419610629755e+00 6.012588766071788604e-03
6.001221929280276527e+04 1.011471350391884627e+00 6.072193219177739361e-03
6.001221932761011703e+04 1.004871290595439337e+00 6.112968052236810237e-03
6.001221936241746880e+04 1.009385949603433419e+00 6.150811434352541733e-03
6.001221939722482057e+04 1.016685502376758032e+00 6.120915339089417345e-03
6.001221943203217234e+04 1.008440150608647778e+00 6.063052437320458690e-03
6.001221946683952410e+04 1.003243042127107909e+00 6.034279445034512745e-03
6.001221950164687587e+04 9.989357460081585982e-01 6.024608755939779396e-03
6.001221953645422764e+04 1.003605523650563880e+00 6.125483312574574006e-03
6.001221957126157940e+04 1.000532477058124758e+00 6.054794779013325697e-03
6.001221960606893117e+04 1.000616978226783527e+00 6.094228424550545906e-03
6.001221964087628294e+04 1.006471100415432973e+00 6.098585553201584485e-03
6.001221967568363470e+04 1.002211975283205492e+00 6.072112583000011284e-03
6.001221971049098647e+04 1.002597871360866977e+00 6.058886941580626274e-03
6.001221974529833824e+04 9.880739821909562126e-01 6.006730806955575333e-03
6.001221978010568273e+04 9.902406721878913576e-01 5.940403620784583810e-03
6.001221981491303450e+04 9.828478429352185408e-01 5.905470862331626582e-03
6.001221984972038626e+04 9.906712069911640661e-01 6.000449223379653030e-03
6.001221988452773803e+04 9.813411010587030914e-01 5.963172742716935787e-03
6.001221991933508980e+04 9.776106133504176565e-01 5.881268779403097877e-03
6.001221995414244157e+04 9.982398637847686995e-01 6.084253760403199145e-03
6.001221998894979333e+04 9.834242137725890398e-01 5.925341214212742798e-03
6.001222002375714510e+04 9.833341187807157491e-01 5.905073464547785055e-03
6.001222005856449687e+04 9.815285182768203054e-01 5.917933689263018410e-03
6.001222009337184136e+04 9.870310507011972323e-01 5.959020292773785886e-03
6.001222012817919313e+04 9.881751333589592345e-01 5.968230202879113398e-03
6.001222016298654489e+04 9.796169197866713141e-01 5.950085602513355970e-03
6.001222019779389666e+04 9.834940391007439553e-01 5.945860544180124434e-03
6.001222023260124843e+04 9.780644021957380918e-01 5.925283333146393223e-03
6.001222026740860019e+04 9.865526668067569060e-01 5.944506219616280465e-03
6.001222030221595196e+04 9.777641936581163984e-01 5.939782839991275543e-03
6.001222033702330373e+04 9.766983594039776451e-01 5.892694856199805903e-03
6.001222037183065549e+04 9.785163900702895656e-01 5.904376568456868625e-03
6.001222040663800726e+04 9.840674095334660532e-01 6.010530673059903857e-03
6.001222044144535903e+04 9.688386836707317817e-01 5.899250182050687005e-03
6.001222047625271080e+04 9.795719681900498799e-01 5.930418954721402430e-03
6.001222051106006256e+04 9.877506969430855932e-01 5.952910773903211973e-03
6.001222054586741433e+04 9.732513382055368867e-01 5.855165455511428772e-03
6.001222058067476610e+04 9.651837937386903432e-01 5.854667829237459979e-03
6.001222061548211786e+04 9.640876603003530887e-01 5.828127814840741543e-03
6.001222065028946963e+04 9.781273892163161454e-01 5.934300450094387967e-03
6.001222068509682140e+04 9.755689672491891784e-01 5.919745200544285733e-03
6.001222071990417317e+04 9.759621132705451618e-01 5.885502479554444687e-03
6.001222075471152493e+04 9.753262053327724779e-01 5.935320714740000697e-03
6.001222078951887670e+04 9.701504993816790767e-01 5.897835742439705778e-03
6.001222082432622119e+04 9.675351271748099391e-01 5.911881949543645876e-03
6.001222085913357296e+04 9.814669139547645971e-01 5.979479915468753973e-03
6.001222089394092473e+04 9.882503571866874115e-01 6.051007663441671999e-03
6.001222092874827649e+04 9.865655648445067483e-01 5.944505823157475444e-03
6.001222096355562826e+04 9.842653591337852115e-01 6.007628027806459492e-03
6.001222099836298003e+04 9.818322554527361135e-01 5.940159476732383148e-03
6.001222103317033179e+04 9.779970214326900724e-01 5.967413172786950951e-03
6.001222106797768356e+04 9.792711365299128223e-01 5.939609300329915659e-03
6.001222110278502805e+04 9.907473947539087167e-01 5.938819453443439610e-03
6.001222113759237982e+04 9.736212329051978642e-01 5.917300051050069024e-03
6.001222117239973159e+04 9.832002425465344864e-01 5.941764848982010114e-03
6.001222120720708335e+04 9.768728829974865357e-01 5.900524180946587448e-03
6.001222124201443512e+04 9.820489674970395155e-01 5.894065834611357003e-03
6.001222127682178689e+04 9.892464066594458538e-01 5.979777794470289391e-03
6.001222131162913865e+04 9.815902169505970054e-01 5.936364684188969766e-03
6.001222134643649042e+04 9.836661276685533251e-01 5.900836076288214042e-03
6.001222138124384219e+04 9.881692721086047237e-01 5.972136033674055149e-03
6.001222141605119396e+04 9.984984003802733765e-01 5.990214476842624196e-03
6.001222145085854572e+04 9.843154704500742813e-01 5.922241394622168240e-03
6.001222148566589749e+04 1.003237186275558690e+00 6.092592412321079162e-03
6.001222152047324926e+04 1.002725089879181297e+00 6.012225095123615096e-03
6.001222155528060102e+04 1.008882131759829770e+00 6.065582660137961574e-03
6.001222159008795279e+04 1.005345728699380325e+00 6.048093945004114069e-03
6.001222162489530456e+04 1.006838261774114285e+00 6.085395160091943562e-03
6.001222165970265632e+04 1.007892714570481685e+00 6.072039007039490080e-03
6.001222169451000809e+04 1.013546923305003622e+00 6.082332351070055161e-03
6.001222172931735986e+04 1.013241244679809361e+00 6.071140605407174089e-03
6.001222176412471163e+04 1.005688082405796768e+00 6.091892300991487604e-03
6.001222179893206339e+04 1.006829277516546828e+00 5.981150419631845079e-03
6.001222183373941516e+04 1.006550778311342986e+00 6.035024830139855238e-03
6.001222186854676693e+04 1.005806856328611776e+00 6.049975024417369139e-03
6.001222190335411869e+04 1.015052073781037123e+00 6.049125982358844258e-03
6.001222193816146319e+04 1.020996667246719669e+00 6.123404799108876119e-03
6.001222197296881495e+04 1.008516614285300150e+00 6.038255269791533049e-03
6.001222200777616672e+04 1.016761024322788698e+00 6.088046360568343147e-03
6.001222204258351849e+04 9.933468112192422872e-01 5.963562877409143113e-03
6.001222207739087025e+04 1.021716620091391414e+00 6.122116740005378518e-03
6.001222211219822202e+04 1.009668805251897172e+00 6.058166348858635801e-03
6.001222214700557379e+04 1.009539736451392056e+00 6.027844057346853912e-03
6.001222218181292556e+04 1.012193269384224159e+00 6.115658160904079502e-03
6.001222221662027005e+04 1.006394361753018662e+00 5.984670072710173913e-03
6.001222225142762181e+04 1.022646393136997567e+00 6.129844562813735465e-03
6.001222228623497358e+04 1.019590361755744468e+00 6.170232766304939963e-03
6.001222232104232535e+04 1.004630293905204752e+00 6.007228992129796594e-03
6.001222235584967711e+04 1.007649358511909510e+00 6.101173135382636191e-03
6.001222239065702888e+04 1.001804479456009922e+00 6.002263832493240879e-03
6.001222242546438065e+04 1.001181839680082231e+00 6.030586537054644786e-03
6.001222246027173242e+04 1.018094709036776457e+00 6.115125993884175382e-03
6.001222249507908418e+04 1.004500648996985213e+00 6.005621171538032092e-03
6.001222252988643595e+04 1.008997122418143322e+00 6.059606410257166280e-03
6.001222256469378772e+04 1.004332693279517796e+00 5.990928515296218421e-03
6.001222259950113948e+04 1.014340518465956409e+00 6.088948649895890852e-03
6.001222263430849125e+04 1.012659874528146764e+00 6.044176402399228584e-03
6.001222266911584302e+04 9.994842974192478247e-01 5.981373144615082828e-03
6.001222270392319479e+04 1.020993539579678311e+00 6.078418382434569618e-03
6.001222273873054655e+04 1.007002272402476750e+00 6.006406833469015751e-03
6.001222277353789832e+04 1.010174634182652298e+00 6.048425736101410363e-03
6.001222280834525009e+04 9.978814217073451731e-01 5.978938587143912964e-03
6.001222284315260185e+04 1.001624540826138832e+00 5.970058829981130140e-03
6.001222287795995362e+04 1.013902517602629727e+00 6.094912572433251914e-03
6.001222291276730539e+04 1.006047799076573934e+00 6.041090092102703764e-03
6.001222294757465716e+04 1.003494230132854881e+00 6.044976610412645425e-03
6.001222298238200892e+04 1.004951390472396344e+00 5.998623892511257411e-03
6.001222301718935341e+04 1.007961364075859567e+00 5.962061643648989412e-03
6.001222305199670518e+04 9.998070681507775781e-01 5.972382474717163187e-03
6.001222308680405695e+04 1.006165881732159484e+00 6.017662092675795001e-03
6.001222312161140871e+04 1.007268107139133173e+00 6.039126706645121453e-03
6.001222315641876048e+04 9.994285986015394307e-01 6.003917083124764992e-03
6.001222319122611225e+04 1.009388927538291014e+00 6.065184974466532146e-03
6.001222322603346402e+04 1.013889473820184906e+00 6.031057761786784086e-03
6.001222326084081578e+04 1.004181453573699923e+00 6.017585521130682652e-03
6.001222329564816027e+04 9.963087580608231963e-01 5.963527841780325717e-03
6.001222333045551204e+04 1.005122337882002892e+00 6.029170043303482690e-03
6.001222336526286381e+04 9.916387161382181903e-01 5.964170341937699051e-03
6.001222340007021558e+04 9.891124593018921773e-01 5.968080793125168579e-03
6.001222343487756734e+04 9.973757717378930465e-01 6.003808751060802328e-03
6.001222346968491911e+04 1.004254847842700027e+00 6.021834046782931910e-03
6.001222350449227088e+04 9.968610758113840564e-01 5.972618863760195164e-03
6.001222353929962264e+04 1.002006452058176844e+00 6.036880829678687409e-03
6.001222357410697441e+04 1.003999701523860866e+00 6.072525391908873901e-03
6.001222360891432618e+04 9.961105909469829545e-01 5.991273888846254496e-03
6.001222364372167794e+04 9.964439814917729343e-01 5.968419942341316071e-03
6.001222367852902971e+04 9.949724641378934198e-01 6.006140853401449424e-03
6.001222371333638148e+04 9.947947312886606941e-01 5.924840150254973188e-03
6.001222374814373325e+04 1.008272460010823490e+00 6.087282133037587306e-03
6.001222378295108501e+04 1.013403482321161064e+00 6.120439009891264111e-03
6.001222381775843678e+04 1.005866797881481700e+00 6.108758772353971300e-03
6.001222385256578855e+04 1.003393928648663946e+00 6.105654656927157059e-03
6.001222388737314031e+04 1.000566354493523935e+00 6.047648728147080911e-03
6.001222392218049208e+04 9.947666160840659133e-01 5.990376657520181912e-03
6.001222395698784385e+04 9.968024131820213407e-01 5.962904874978682164e-03
6.001222399179519562e+04 1.005417821473966189e+00 5.950100732075930959e-03
6.001222402660254738e+04 1.002960476614753516e+00 6.003554949316968273e-03
6.001222406140989915e+04 9.959954407139931520e-01 5.961888644174769339e-03
6.001222409621724364e+04 9.964871537858763784e-01 6.002244058618354423e-03
6.001222413102459541e+04 1.004929746016881342e+00 6.122308446315094174e-03
6.001222416583194718e+04 1.007999432842854759e+00 6.098554682543421042e-03
6.001222420063929894e+04 9.928682120267012801e-01 6.002542561859704195e-03
6.001222423544665071e+04 9.978289281298582392e-01 5.997070080670166038e-03
6.001222427025400248e+04 9.931650551563838691e-01 5.911647029446081766e-03
6.001222430506135424e+04 1.002639613671500562e+00 6.086081935742683122e-03
6.001222433986870601e+04 1.002915194373336982e+00 6.009724540818056279e-03
6.001222437467605050e+04 9.944297382446991573e-01 5.974807194010499020e-03
6.001222440948340227e+04 9.867190393407681004e-01 5.891025237698611916e-03
6.001222444429075404e+04 9.886014350895210301e-01 5.873484936812303076e-03
6.001222447909810580e+04 9.979513668817809879e-01 5.919464909068555825e-03
6.001222451390545757e+04 1.000148389130501636e+00 5.944704425834690734e-03
6.001222454871280934e+04 9.969380298775897264e-01 5.955763959789858036e-03
6.001222458352016110e+04 9.939009043445985458e-01 5.919925286430664270e-03
6.001222461832751287e+04 9.938348133282181029e-01 5.930132456123976548e-03
6.001222465313486464e+04 1.001331846988208429e+00 5.969430730052225666e-03
6.001222468794221641e+04 9.932495648582663206e-01 5.883008381644253861e-03
6.001222472274956817e+04 9.989243905214957309e-01 5.899308143718527339e-03
6.001222475755691994e+04 9.979650615141122394e-01 5.943456526691701276e-03
6.001222479236427171e+04 9.972880187146067055e-01 5.909890272060632811e-03
6.001222482717162347e+04 1.006012680012571492e+00 6.042031797865173894e-03
6.001222486197897524e+04 1.003473088654089462e+00 5.937176696400458739e-03
6.001222489678632701e+04 1.008113641038339781e+00 6.009935471063432288e-03
6.001222493159367878e+04 1.000182208692425245e+00 5.952155821653779509e-03
6.001222496640103054e+04 1.001642932378918660e+00 5.969943983199245234e-03
6.001222500120838231e+04 1.003530960062250621e+00 5.956507973258077203e-03
6.001222503601572680e+04 1.002830461485449520e+00 5.997982957283536955e-03
6.001222507082307857e+04 1.007683321811854160e+00 6.010497026727837887e-03
6.001222510563043761e+04 1.016051766448599736e+00 6.091641406621817016e-03
6.001222514043778938e+04 9.949863063826204224e-01 5.934137302046285471e-03
6.001222517524513387e+04 9.986128747739383416e-01 5.934519732339189370e-03
6.001222521005248564e+04 9.982931719949033056e-01 5.994748690955657537e-03
6.001222524485983740e+04 1.004919275781503973e+00 6.004874308960500735e-03
6.001222527966718917e+04 1.007041953114061972e+00 6.064590507149569647e-03
6.001222531447453366e+04 1.000047700463093880e+00 5.955332362216358283e-03
6.001222534928188543e+04 1.016781904305730677e+00 6.081006210370272329e-03
6.001222538408924447e+04 1.005967753589536162e+00 5.945758103408266097e-03
6.001222541889659624e+04 1.001127950056540650e+00 5.937508601388957058e-03
6.001222545370394073e+04 1.011676552984854371e+00 5.983820405542508367e-03
6.001222548851129250e+04 1.017797096366590326e+00 6.054068281263339998e-03
6.001222552331864426e+04 1.021723947630588603e+00 6.072810955647500036e-03
6.001222555812599603e+04 1.030473432296942882e+00 6.088449198546293240e-03
6.001222559293334780e+04 1.025448384700694771e+00 6.081497603624099434e-03
6.001222562774069957e+04 1.020259003809914411e+00 6.072973900607189258e-03
6.001222566254805133e+04 1.020756795380179049e+00 6.091116386619698647e-03
6.001222569735540310e+04 1.031496377145613819e+00 6.171383893327591491e-03
6.001222573216275487e+04 1.036859826398865758e+00 6.194221802983464198e-03
6.001222576697010663e+04 1.026889323461242842e+00 6.086046483269891456e-03
6.001222580177745840e+04 1.036452530266826377e+00 6.144256468202699550e-03
6.001222583658481017e+04 1.026789128405839691e+00 6.068992363905446191e-03
6.001222587139216193e+04 1.021640491345511714e+00 6.058969729689864074e-03
6.001222590619951370e+04 1.021005096298841952e+00 6.078845943361104766e-03
6.001222594100686547e+04 1.008634540844547622e+00 5.985059944269868933e-03
6.001222597581421724e+04 1.017941558495998544e+00 6.050986677302995324e-03
6.001222601062156900e+04 1.019606730879685230e+00 6.033929855342182007e-03
6.001222604542892077e+04 1.019727019830239723e+00 6.022512310873342524e-03
6.001222608023627254e+04 1.027976483350156789e+00 6.091663950852969044e-03
6.001222611504361703e+04 1.023955264503905616e+00 6.037825006465973726e-03
6.001222614985096880e+04 1.021745264150978993e+00 6.033372700939170809e-03
6.001222618465832056e+04 1.031457054183074318e+00 6.076556269388266353e-03
6.001222621946567961e+04 1.025666072191791844e+00 6.066895286855778814e-03
6.001222625427302410e+04 1.020683447276633737e+00 5.997283663122219416e-03
6.001222628908037586e+04 1.029699711449147292e+00 6.105185943532891527e-03
6.001222632388772763e+04 1.026359540963321049e+00 6.073403621531702629e-03
6.001222635869507940e+04 1.018056161381891478e+00 5.996072870765077958e-03
6.001222639350242389e+04 1.027841316325106780e+00 6.079798913486205922e-03
6.001222642830977566e+04 1.018069453822445514e+00 6.023959672717297403e-03
6.001222646311712742e+04 1.005089328290498685e+00 5.928697132393401931e-03
6.001222649792448647e+04 1.037607103951285525e+00 6.121919747999618813e-03
6.001222653273183823e+04 1.043024313337375331e+00 6.134241348485103100e-03
6.001222656753918272e+04 1.043200723965264753e+00 6.157602711497141453e-03
6.001222660234653449e+04 1.016666674816390170e+00 6.004286844405963726e-03
6.001222663715388626e+04 1.027430410331916288e+00 6.029287368917063926e-03
6.001222667196123803e+04 1.032373447403760691e+00 6.139901483429197407e-03
6.001222670676858979e+04 1.037947048570562858e+00 6.134491310455503048e-03
6.001222674157594156e+04 1.031750369072034879e+00 6.127072911921226800e-03
6.001222677638329333e+04 1.048351536034923814e+00 6.207192319893453138e-03
6.001222681119064509e+04 1.039527330703021057e+00 6.156267179262388776e-03
6.001222684599799686e+04 1.041625015988720593e+00 6.125411321151314620e-03
6.001222688080534863e+04 1.041395433709101370e+00 6.123503038209330424e-03
6.001222691561270040e+04 1.033322251274851000e+00 6.066402815830208330e-03
6.001222695042005216e+04 1.038322150493570906e+00 6.134416343910427220e-03
6.001222698522740393e+04 1.041600737938513710e+00 6.162857912298386892e-03
6.001222702003475570e+04 1.033582826290797341e+00 6.114227662886912752e-03
6.001222705484210746e+04 1.027353485053367876e+00 6.082214307521729285e-03
6.001222708964945923e+04 1.021807350822659943e+00 6.025883127764712112e-03
6.001222712445681100e+04 1.024804646659742025e+00 6.043557839656550634e-03
6.001222715926416276e+04 1.017174624402497063e+00 5.985964768850274981e-03
6.001222719407151453e+04 1.023858742890045637e+00 6.043589849360409515e-03
6.001222722887885902e+04 1.031110011823338501e+00 6.142631714002431791e-03
6.001222726368621079e+04 1.030217335116014210e+00 6.061576024050510658e-03
6.001222729849356983e+04 1.035885384308615764e+00 6.162137868514231710e-03
6.001222733330092160e+04 1.045247319846512868e+00 6.154981260098009443e-03
6.001222736810826609e+04 1.021597387801989942e+00 6.000288881497311232e-03
6.001222740291561786e+04 1.014211690536533261e+00 6.033387894238527276e-03
6.001222743772296963e+04 1.015571164878061428e+00 6.040748907008736644e-03
6.001222747253032139e+04 1.014588641981748918e+00 6.046481280817715687e-03
6.001222750733766588e+04 1.026199721780551188e+00 6.113573270969650114e-03
6.001222754214501765e+04 1.022336186410223835e+00 6.038080813367761521e-03
6.001222757695237669e+04 1.015500333590805271e+00 5.989415799928839851e-03
6.001222761175972846e+04 1.019915685290254670e+00 6.038157684109092017e-03
6.001222764656708023e+04 1.017304008770340884e+00 6.023883253988692767e-03
6.001222768137442472e+04 1.013004537964206309e+00 6.012778206485417179e-03
6.001222771618177649e+04 1.001377589360732179e+00 5.952926280240432300e-03
6.001222775098912825e+04 1.014852707958452394e+00 5.988281018029647899e-03
6.001222778579648002e+04 1.011152353865239384e+00 6.000753109346843375e-03
6.001222782060383179e+04 1.017926048324330646e+00 6.045704690160930844e-03
6.001222785541118355e+04 1.016955643679901655e+00 6.005861924977542836e-03
6.001222789021853532e+04 1.005314482779525065e+00 5.957637445444041030e-03
6.001222792502588709e+04 9.980546395232903212e-01 5.946326267234737853e-03
6.001222795983323886e+04 1.000514413979066486e+00 5.971469054477566638e-03
6.001222799464059062e+04 1.007187802144118072e+00 6.042850074657181263e-03
6.001222802944794239e+04 1.001541424892487209e+00 5.971173850385561206e-03
6.001222806425529416e+04 1.001989149982676297e+00 5.996847275947244683e-03
6.001222809906264592e+04 9.906807924610995242e-01 5.960548557775333274e-03
6.001222813386999769e+04 9.838733579122744821e-01 5.910959685419448981e-03
6.001222816867734946e+04 9.934767684085852313e-01 5.925028661357403456e-03
6.001222820348470123e+04 9.888992533479692426e-01 5.892032308160518109e-03
6.001222823829205299e+04 9.882516393931367604e-01 5.882520470714062803e-03
6.001222827309940476e+04 9.942280116503271481e-01 5.930633147567419480e-03
6.001222830790674925e+04 1.004135530391375708e+00 6.033664572232080511e-03
6.001222834271410102e+04 9.952982740413797158e-01 5.950045650655043893e-03
6.001222837752145279e+04 9.962252223282233032e-01 5.938402213631541020e-03
6.001222841232881183e+04 9.826598860052947471e-01 5.893395899702708225e-03
6.001222844713615632e+04 9.813214859640823073e-01 5.885325391309851120e-03
6.001222848194350809e+04 9.872401992486852240e-01 5.925573700732203984e-03
6.001222851675085985e+04 9.873529071290871872e-01 5.917293975829984211e-03
6.001222855155821162e+04 9.893271047336543722e-01 5.898714073825355765e-03
6.001222858636556339e+04 9.866619500081837968e-01 5.865820207930661292e-03
6.001222862117290788e+04 9.897830516697565528e-01 5.916554310867767376e-03
6.001222865598025965e+04 9.857188457752750210e-01 5.877112507783725098e-03
6.001222869078761869e+04 9.784912206154899872e-01 5.889226444077525630e-03
6.001222872559497046e+04 9.881451638160390072e-01 5.910448187244524143e-03
6.001222876040231495e+04 9.761680115561046645e-01 5.843274211987705899e-03
6.001222879520966671e+04 9.905167123540508101e-01 5.975251420271415759e-03
6.001222883001701848e+04 9.900325256284342457e-01 5.913439901382365818e-03
6.001222886482437025e+04 9.871794200706075495e-01 5.904785817089517642e-03
6.001222889963172202e+04 9.818116950183893854e-01 5.838641803329119688e-03
6.001222893443907378e+04 9.854219748747798935e-01 5.889227836380842539e-03
6.001222896924642555e+04 9.911421778701230423e-01 5.916137860244568419e-03
6.001222900405377732e+04 9.946760544663761916e-01 5.909194640423516727e-03
6.001222903886112908e+04 1.006938041569442888e+00 5.994311054237997337e-03
6.001222907366848085e+04 9.990212560831086552e-01 5.951895211800992992e-03
6.001222910847583262e+04 9.958127589049470263e-01 5.919561609010332882e-03
6.001222914328318438e+04 9.950516373807575254e-01 5.963413619212949018e-03
6.001222917809053615e+04 9.924715790116347414e-01 5.919675836658388514e-03
6.001222921289788792e+04 9.895136955279369984e-01 5.870426804341541058e-03
6.001222924770523969e+04 1.001485497040650374e+00 6.013730346069996562e-03
6.001222928251259145e+04 1.007232428158989501e+00 5.981698518289187312e-03
6.001222931731994322e+04 1.006631946139790790e+00 5.966465595348085724e-03
6.001222935212729499e+04 1.007305393820328687e+00 6.003973406075340143e-03
6.001222938693463948e+04 9.902994370471212005e-01 5.976288390402454895e-03
6.001222942174199125e+04 9.975027797022646414e-01 5.937670509919707948e-03
6.001222945654934301e+04 1.000322839742819214e+00 5.962308614512216651e-03
6.001222949135669478e+04 1.000789862299495292e+00 6.005368153926229913e-03
6.001222952616404655e+04 1.005247950662647494e+00 5.963908640347785617e-03
6.001222956097139831e+04 1.008660513334803221e+00 5.975765866485582140e-03
6.001222959577875008e+04 9.947910815020875042e-01 5.948166533382959718e-03
6.001222963058610185e+04 1.003972764291070741e+00 5.963814356484071870e-03
6.001222966539344634e+04 1.008215114588109751e+00 5.992249840201621658e-03
6.001222970020079811e+04 1.003357308758133781e+00 6.035325961754716903e-03
6.001222973500814987e+04 9.971974038937941875e-01 5.958589753574993451e-03
6.001222976981550164e+04 9.980667596638878036e-01 5.943322684206329629e-03
6.001222980462285341e+04 1.001723389463071934e+00 5.953285701471295113e-03
6.001222983943020517e+04 1.008020742987827179e+00 6.008444330895677983e-03
6.001222987423755694e+04 9.990110902709700147e-01 5.899474881681395465e-03
6.001222990904490871e+04 1.004909912763927160e+00 5.970372143018438937e-03
6.001222994385226048e+04 9.964269571318595808e-01 5.908837195474798791e-03
6.001222997865961224e+04 9.970588222302851911e-01 5.981054967863643802e-03
6.001223001346696401e+04 1.003907003370481110e+00 5.949175774177189492e-03
6.001223004827431578e+04 1.010107681096411580e+00 5.999929343067765368e-03
6.001223008308166754e+04 1.003324929228215368e+00 5.967641734596170443e-03
6.001223011788901931e+04 9.912321307161441331e-01 5.888344268514516394e-03
6.001223015269637108e+04 9.885298805505660091e-01 5.878690144242373905e-03
6.001223018750372285e+04 9.941064542211939248e-01 5.939943290407723522e-03
6.001223022231107461e+04 9.995600109763396190e-01 5.978424498300104716e-03
6.001223025711842638e+04 1.005115519918554634e+00 6.019757882210843153e-03
6.001223029192577815e+04 1.002207458233959736e+00 5.997371197134043069e-03
6.001223032673312991e+04 9.966545975971132787e-01 5.966510989494064332e-03
6.001223036154048168e+04 9.914045859676895445e-01 5.928372263083663690e-03
6.001223039634783345e+04 9.869367143022975686e-01 5.874596280190393614e-03
6.001223043115517794e+04 9.855624836042743420e-01 5.879986910195041105e-03
6.001223046596252971e+04 9.879183924634579173e-01 5.916424613175498212e-03
6.001223050076988147e+04 9.863306601639104665e-01 5.905065054500312390e-03
6.001223053557723324e+04 9.882807420466069859e-01 5.911618669037391888e-03
6.001223057038458501e+04 9.991280742878219101e-01 5.973402590565267747e-03
6.001223060519193677e+04 9.931254987250839328e-01 5.945714792893617463e-03
6.001223063999928854e+04 9.862266163474029401e-01 5.906506238590600137e-03
6.001223067480663303e+04 9.866818188295173320e-01 5.956704471002235643e-03
6.001223070961398480e+04 9.708329707520231278e-01 5.829914586897447584e-03
6.001223074442133657e+04 9.850247530129722096e-01 5.980734531217096056e-03
6.001223077922868833e+04 9.816033494898021017e-01 5.902568270683281743e-03
6.001223081403604010e+04 9.853692191286007596e-01 5.916469249343529919e-03
6.001223084884339187e+04 9.843700182096670748e-01 5.890435424743002343e-03
6.001223088365074364e+04 9.753210952016599933e-01 5.848329681200848534e-03
6.001223091845809540e+04 9.852218367598135629e-01 5.888600241271140998e-03
6.001223095326544717e+04 9.761063157854058536e-01 5.854989971146352251e-03
6.001223098807279894e+04 9.726230921445233601e-01 5.845637581735378500e-03
6.001223102288015070e+04 9.711540864776081472e-01 5.878129752924888402e-03
6.001223105768750247e+04 9.787837275454396302e-01 5.935517029835375886e-03
6.001223109249485424e+04 9.722696923039653161e-01 5.866165930424455804e-03
6.001223112730220600e+04 9.674781951487017029e-01 5.844727274843405929e-03
6.001223116210955777e+04 9.840995782899880640e-01 5.931451927970303808e-03
6.001223119691690954e+04 9.783769041433382219e-01 5.908496893974830855e-03
6.001223123172426131e+04 9.673234681116098521e-01 5.872212890745296884e-03
6.001223126653161307e+04 9.697664210353630354e-01 5.860060984361595976e-03
6.001223130133896484e+04 9.689085070459003690e-01 5.910585642214231765e-03
6.001223133614631661e+04 9.698592798957340610e-01 5.845034805550154179e-03
6.001223137095366837e+04 9.636964884037545476e-01 5.815373169156205953e-03
6.001223140576102014e+04 9.633072086382316046e-01 5.816102193622128824e-03
6.001223144056837191e+04 9.598443327451505747e-01 5.777897071981767489e-03
6.001223147537572368e+04 9.583953836105324475e-01 5.819468787218287469e-03
6.001223151018306817e+04 9.645180912535122886e-01 5.817018351101480543e-03
6.001223154499041993e+04 9.679518538667555294e-01 5.836284961080309697e-03
6.001223157979777170e+04 9.606962625496707764e-01 5.813686725883982463e-03
6.001223161460512347e+04 9.619379226813326023e-01 5.780057892713599127e-03
6.001223164941247524e+04 9.704776186746544298e-01 5.881145265939666938e-03
6.001223168421982700e+04 9.659441018423366998e-01 5.835147759240731646e-03
6.001223171902717877e+04 9.631575000729134528e-01 5.800792858536040798e-03
6.001223175383452326e+04 9.587173707936685885e-01 5.817009119830959113e-03
6.001223178864187503e+04 9.573287855934492496e-01 5.766905701210492570e-03
6.001223182344922679e+04 9.648330266422595614e-01 5.858986953242682760e-03
6.001223185825657856e+04 9.530747446866498773e-01 5.751896936778128425e-03
6.001223189306393033e+04 9.655999382085391769e-01 5.847817494344083843e-03
6.001223192787128210e+04 9.544955002336913408e-01 5.731722026613832524e-03
6.001223196267863386e+04 9.494186954221381924e-01 5.716998147051223673e-03
6.001223199748598563e+04 9.466087637835585156e-01 5.769452242791813998e-03
6.001223203229333740e+04 9.505178965032887728e-01 5.765461432306704694e-03
6.001223206710068916e+04 9.494327672580207267e-01 5.760380715165915912e-03
6.001223210190804093e+04 9.590065653824820791e-01 5.798851242885961176e-03
6.001223213671539270e+04 9.444742076903863692e-01 5.766901563078951146e-03
6.001223217152274447e+04 9.543223706647340210e-01 5.789655713467714918e-03
6.001223220633009623e+04 9.560923833704517705e-01 5.750967852123675499e-03
6.001223224113744800e+04 9.487485834082827196e-01 5.749026656546621719e-03
6.001223227594479977e+04 9.560219061858064027e-01 5.819540555574913114e-03
6.001223231075215153e+04 9.562056330564276951e-01 5.858264423509164549e-03
6.001223234555950330e+04 9.577091972324900393e-01 5.854678921474978232e-03
6.001223238036685507e+04 9.535081007659472752e-01 5.747819893742754649e-03
6.001223241517420684e+04 9.595902153401575374e-01 5.846697387065017716e-03
6.001223244998155860e+04 9.519888190572886044e-01 5.795071846183362692e-03
6.001223248478891037e+04 9.454323045897540245e-01 5.724790675461722579e-03
6.001223251959626214e+04 9.549549662383516324e-01 5.829324396238697546e-03
6.001223255440361390e+04 9.539594792108033738e-01 5.814330445687231411e-03
6.001223258921095839e+04 9.522709294542488490e-01 5.771688788026727718e-03
6.001223262401831016e+04 9.524090281153715365e-01 5.742892422249974010e-03
6.001223265882566193e+04 9.534801233809281351e-01 5.720259537971205017e-03
6.001223269363301370e+04 9.595051115471794345e-01 5.781141485837768511e-03
6.001223272844036546e+04 9.545381397740307916e-01 5.771201515049549126e-03
6.001223276324771723e+04 9.455989693655610928e-01 5.756355568382593921e-03
6.001223279805506172e+04 9.577455364130325055e-01 5.775703112198748643e-03
6.001223283286241349e+04 9.617087635276116986e-01 5.808286039170916688e-03
6.001223286766976526e+04 9.662876831094452390e-01 5.822139568571241784e-03
6.001223290247711702e+04 9.640871776435498974e-01 5.822805335374057860e-03
6.001223293728446879e+04 9.586015045585354333e-01 5.797198761867985300e-03
6.001223297209182056e+04 9.662768747765968502e-01 5.837254007356356897e-03
6.001223300689917232e+04 9.440354011886400443e-01 5.714299497567334497e-03
6.001223304170652409e+04 9.579904938903980316e-01 5.833327142439899415e-03
6.001223307651387586e+04 9.661184351118839997e-01 5.838758400507369772e-03
6.001223311132122763e+04 9.716962400758265561e-01 5.872681808106019856e-03
6.001223314612857939e+04 9.783128576551480826e-01 5.925084224319823734e-03
6.001223318093593116e+04 9.676178668093980972e-01 5.886110246283353040e-03
6.001223321574328293e+04 9.783308206796366147e-01 5.885209520462429851e-03
6.001223325055063469e+04 9.741709015585217069e-01 5.909491305378144002e-03
6.001223328535798646e+04 9.711331567855028268e-01 5.816539868101435265e-03
6.001223332016533823e+04 9.702854074450091293e-01 5.835758214090259327e-03
6.001223335497268999e+04 9.719422339971554026e-01 5.856979613857932372e-03
6.001223338978004176e+04 9.749541766696234735e-01 5.874663796240249536e-03
6.001223342458739353e+04 9.761730607777290292e-01 5.900951764843864224e-03
6.001223345939473802e+04 9.763031885259930709e-01 5.884534299083852595e-03
6.001223349420208979e+04 9.739272335533151193e-01 5.871212451957073981e-03
6.001223352900944883e+04 9.682144710385088837e-01 5.871867759527673626e-03
6.001223356381680060e+04 9.799808889924507271e-01 5.957550855572477273e-03
6.001223359862414509e+04 9.790652928230914043e-01 5.897396881483039401e-03
6.001223363343149686e+04 9.706651060982042223e-01 5.815579019618089679e-03
6.001223366823884862e+04 9.839707763414226038e-01 5.921564020098690762e-03
6.001223370304620039e+04 9.747844258946442020e-01 5.869970416361567148e-03
6.001223373785354488e+04 9.845318347739896447e-01 5.920778268601307667e-03
6.001223377266089665e+04 9.823459999620104410e-01 5.928170045000547526e-03
6.001223380746825569e+04 9.783072846843703374e-01 5.899362282692126661e-03
6.001223384227560018e+04 9.956917396180340329e-01 6.000733509064535599e-03
6.001223387708295195e+04 9.861404239765049207e-01 5.943684985602435029e-03
6.001223391189030372e+04 9.918854012120619235e-01 5.961036730916165552e-03
6.001223394669765548e+04 9.891040395899406423e-01 6.013258105280527843e-03
6.001223398150500725e+04 9.865798345262116742e-01 5.952405746230115050e-03
6.001223401631235902e+04 9.867502653406483581e-01 5.986298207914735915e-03
6.001223405111971078e+04 1.003231302881497200e+00 6.121001798589559978e-03
6.001223408592706255e+04 1.002935905235521563e+00 6.124620391442509373e-03
6.001223412073441432e+04 1.002093740979916658e+00 6.069516392645254478e-03
6.001223415554176609e+04 1.017018869475554643e+00 6.128786590962782832e-03
6.001223419034911785e+04 1.004041132360871558e+00 6.069741913927079006e-03
6.001223422515646962e+04 1.006477015067573477e+00 6.059735077619746689e-03
6.001223425996382139e+04 1.004761040025792029e+00 6.028277230591303285e-03
6.001223429477117315e+04 9.988230115930882835e-01 5.977603560697351132e-03
6.001223432957852492e+04 9.938161092573357669e-01 5.972472226868877354e-03
6.001223436438587669e+04 9.960987110741030826e-01 5.985488508659453713e-03
6.001223439919322846e+04 1.001964275300285090e+00 6.001101801576223804e-03
6.001223443400058022e+04 1.002766547437349720e+00 6.010539921519317090e-03
6.001223446880793199e+04 1.010185780278407552e+00 6.071172080306958679e-03
6.001223450361528376e+04 9.990627315199789305e-01 6.014831826014475566e-03
6.001223453842263552e+04 1.002104230624216497e+00 6.024534247445917715e-03
6.001223457322998729e+04 1.006096306841038901e+00 6.034814710022221029e-03
6.001223460803733906e+04 1.007771812718305071e+00 6.094079157982698614e-03
6.001223464284469082e+04 1.004235370775946823e+00 6.079310336344504427e-03
6.001223467765204259e+04 1.000014920094149495e+00 6.012547867339976780e-03
6.001223471245938708e+04 9.962708489149592062e-01 6.007650496870663333e-03
6.001223474726673885e+04 1.002546219180021403e+00 6.014211224016698630e-03
6.001223478207409062e+04 9.935520551319869664e-01 5.973993351113331476e-03
6.001223481688144238e+04 9.870262685804880309e-01 5.936704736336016579e-03
6.001223485168878688e+04 9.909700933351239804e-01 5.936458324967157710e-03
6.001223488649613864e+04 9.887099855047848385e-01 5.935455360051979622e-03
6.001223492130349769e+04 1.005720041681562149e+00 6.106232701183499784e-03
6.001223495611084945e+04 9.780415524679128003e-01 5.864097070193189341e-03
6.001223499091819394e+04 9.941315234651277866e-01 6.002660046570398519e-03
6.001223502572554571e+04 9.844569341124470574e-01 5.945277087625000685e-03
6.001223506053289748e+04 9.974805116158170781e-01 5.991817173650184486e-03
6.001223509534024925e+04 9.998780776948434923e-01 6.065006858234936633e-03
6.001223513014760101e+04 9.896595692671755762e-01 6.028172060402442640e-03
6.001223516495495278e+04 9.864202167605842231e-01 5.981048746712284980e-03
6.001223519976230455e+04 9.857072001338788025e-01 5.984718283950359735e-03
6.001223523456965631e+04 9.894959350656384878e-01 6.034836278552492723e-03
6.001223526937700808e+04 9.832488354174641065e-01 5.942066139343496131e-03
6.001223530418435985e+04 9.768884700966909973e-01 5.883596448122076390e-03
6.001223533899171161e+04 9.785493778038215629e-01 5.952285292515633111e-03
6.001223537379906338e+04 9.822302582131472448e-01 5.928250054828870970e-03
6.001223540860641515e+04 9.913718410441393347e-01 5.994281505333382519e-03
6.001223544341376692e+04 9.796981360696753738e-01 5.890226437870097094e-03
6.001223547822111868e+04 9.789680923707445581e-01 5.933822093406565523e-03
6.001223551302847045e+04 9.839529413482513975e-01 5.994288688003718626e-03
6.001223554783582222e+04 9.881945427296737750e-01 5.969670082453025148e-03
6.001223558264317398e+04 9.779722665726923170e-01 5.931543561882692342e-03
6.001223561745052575e+04 9.823382602861063795e-01 5.920247729159146266e-03
6.001223565225787752e+04 9.840280438873537650e-01 6.015058091466695539e-03
6.001223568706522201e+04 9.715581449196531993e-01 5.923979531134770070e-03
6.001223572187257378e+04 9.787413109809185441e-01 5.915014954462511319e-03
6.001223575667993282e+04 9.793473727726048628e-01 5.875996219608392752e-03
6.001223579148727731e+04 9.792382889585621308e-01 5.910498338098258732e-03
6.001223582629462908e+04 9.833709964158484640e-01 6.001982267337344426e-03
6.001223586110198084e+04 9.623758282896107685e-01 5.844663090723483355e-03
6.001223589590932534e+04 9.784244156087127386e-01 5.922474696343591784e-03
6.001223593071667710e+04 9.784043733334966131e-01 5.878788699381833939e-03
6.001223596552402887e+04 9.790329201395975289e-01 5.935868061604138851e-03
6.001223600033138064e+04 9.748047270974535827e-01 5.887480857338561746e-03
6.001223603513873240e+04 9.550867479085939360e-01 5.778578158720960346e-03
6.001223606994608417e+04 9.659929294894293861e-01 5.873456876524148391e-03
6.001223610475343594e+04 9.703645110252031580e-01 5.849678085704108389e-03
6.001223613956078771e+04 9.674644822204304662e-01 5.868435851169274790e-03
6.001223617436813947e+04 9.746758701509052880e-01 5.851428243727683533e-03
6.001223620917549124e+04 9.701691832824282935e-01 5.881507628600304849e-03
6.001223624398284301e+04 9.664613750999989650e-01 5.835113743085592469e-03
6.001223627879019477e+04 9.614548162959981603e-01 5.875270170619046814e-03
6.001223631359754654e+04 9.598242017022006189e-01 5.871090735959057401e-03
6.001223634840489831e+04 9.595108954393867240e-01 5.821377843588017992e-03
6.001223638321225008e+04 9.612790257399198568e-01 5.900719050565681432e-03
6.001223641801960184e+04 9.762268177911999079e-01 5.904171013782659634e-03
6.001223645282695361e+04 9.734216568891393973e-01 5.874314300330895841e-03
6.001223648763430538e+04 9.762232929555185734e-01 5.910896409152592568e-03
6.001223652244165714e+04 9.551348402745992727e-01 5.771089207612804632e-03
6.001223655724900891e+04 9.696923537179192865e-01 5.905934722765073322e-03
6.001223659205636068e+04 9.781118008172476896e-01 5.910965491672930464e-03
6.001223662686371244e+04 9.629637396251995440e-01 5.906862922022602068e-03
6.001223666167106421e+04 9.757231524452519844e-01 5.988757105771449693e-03
6.001223669647841598e+04 9.788881221483352046e-01 5.962679039958841166e-03
6.001223673128576775e+04 9.635039092105399661e-01 5.824140253130764833e-03
6.001223676609311224e+04 9.700549781641472080e-01 5.942661786186108526e-03
6.001223680090046400e+04 9.698070166481331800e-01 5.937398236435811015e-03
6.001223683570782305e+04 9.581726922667110902e-01 5.818109338333549672e-03
6.001223687051516754e+04 9.667469975526378212e-01 5.915703573002510478e-03
6.001223690532251931e+04 9.780546278506250246e-01 5.933182876269827051e-03
6.001223694012987107e+04 9.764952623655133168e-01 5.964925429272862310e-03
6.001223697493722284e+04 9.727551716187670117e-01 5.984208614223249061e-03
6.001223700974456733e+04 9.808533175311562324e-01 5.971963933623474809e-03
6.001223704455191910e+04 9.809313317339586336e-01 5.946970384814383691e-03
6.001223707935927087e+04 9.830819571091098386e-01 5.987109918375385295e-03
6.001223711416662991e+04 9.699993322737843204e-01 5.878884401137882479e-03
6.001223714897397440e+04 9.806018744432200007e-01 5.938080447810671451e-03
6.001223718378132617e+04 9.855745226600320930e-01 5.946159236268657756e-03
6.001223721858867793e+04 9.959337051973223831e-01 6.056623183167373324e-03
6.001223725339602970e+04 9.852503677084822886e-01 5.990294859439850191e-03
6.001223728820338147e+04 9.950366926403052537e-01 6.028103575653590701e-03
6.001223732301073323e+04 9.967457485172963594e-01 6.013157655382858104e-03
6.001223735781808500e+04 9.887303149513574363e-01 5.956522658371604315e-03
6.001223739262543677e+04 9.933065007260241108e-01 5.936810192133048884e-03
6.001223742743278854e+04 9.826597715786282716e-01 5.921922652452315736e-03
6.001223746224014030e+04 1.008902244936295434e+00 6.029621479284139052e-03
6.001223749704749207e+04 1.000744007568066030e+00 5.963559117337854931e-03
6.001223753185484384e+04 1.011262250462278800e+00 6.067384172684461667e-03
6.001223756666219560e+04 9.914671563458490322e-01 5.960272045730011757e-03
6.001223760146954737e+04 9.910976299249202315e-01 5.958165842008092232e-03
6.001223763627689914e+04 9.991613123623278581e-01 5.953099342292571781e-03
6.001223767108425091e+04 9.965571766822171051e-01 5.986622342705309914e-03
6.001223770589160267e+04 1.002212161118894329e+00 6.023514493976093315e-03
6.001223774069895444e+04 1.009437302144652993e+00 6.075088169449558741e-03
6.001223777550630621e+04 1.015913572826223632e+00 6.145879990611190224e-03
6.001223781031365070e+04 9.990130853171582670e-01 6.018008149214399555e-03
6.001223784512100247e+04 1.004437944560290896e+00 6.052026473102771649e-03
6.001223787992835423e+04 1.004133165263541239e+00 6.126562229846897051e-03
6.001223791473570600e+04 1.017550989164863084e+00 6.194904926839210624e-03
6.001223794954305777e+04 1.010739295279283745e+00 6.153787272198080020e-03
6.001223798435040953e+04 1.019306706277537611e+00 6.268946826124184753e-03
6.001223801915776130e+04 1.022303638117748825e+00 6.288238258661713390e-03
6.001223805396510579e+04 1.010670455870992690e+00 6.180096365119141025e-03
6.001223808877245756e+04 1.021260332054903186e+00 6.218547284423153916e-03
6.001223812357980933e+04 1.009174319724208901e+00 6.221763712355403778e-03
6.001223815838716109e+04 1.009949926364036576e+00 6.153356357821175050e-03
6.001223819319451286e+04 1.018668583708190356e+00 6.218463136581803621e-03
6.001223822800186463e+04 1.030620873560459838e+00 6.230564876130484202e-03
6.001223826280921639e+04 1.021711477810094193e+00 6.196401178536058152e-03
6.001223829761656816e+04 1.026116228430739019e+00 6.259002542968903834e-03
6.001223833242391993e+04 1.013662521275846551e+00 6.197748337615620676e-03
6.001223836723127170e+04 1.030457698269555245e+00 6.343850199812358336e-03
6.001223840203862346e+04 1.024899588382440330e+00 6.351039770556076575e-03
6.001223843684597523e+04 1.027408982519426361e+00 6.412180220973343753e-03
6.001223847165332700e+04 1.036539639279306702e+00 6.598341989003102259e-03
6.001223850646067876e+04 1.019695610733319713e+00 6.441063820700762901e-03
6.001223854126803053e+04 1.013479967974353801e+00 6.316312264407706809e-03
6.001223857607538230e+04 1.018297777643554003e+00 6.293441873921925590e-03
6.001223861088273406e+04 1.019564878033084376e+00 6.289778624657311329e-03
6.001223864569008583e+04 1.011592767034494855e+00 6.278473798313063785e-03
6.001223868049743760e+04 1.016152482152334668e+00 6.251274066545239178e-03
6.001223871530478937e+04 1.012723620557996362e+00 6.156881248013434775e-03
6.001223875011214113e+04 1.008637508702810770e+00 6.191420170557270994e-03
6.001223878491948562e+04 1.022831728778141214e+00 6.341124180609776333e-03
6.001223881972683739e+04 1.001279095897050553e+00 6.139426609670201387e-03
6.001223885453418916e+04 9.992278294341735423e-01 6.120840923637381643e-03
6.001223888934154093e+04 1.013346857544850987e+00 6.314804287581809311e-03
6.001223892414889269e+04 1.015539472429302092e+00 6.254296928611439814e-03
6.001223895895624446e+04 1.014267944758545203e+00 6.254934752717844840e-03
6.001223899376359623e+04 1.016293396057648568e+00 6.289748979430711401e-03
6.001223902857094799e+04 1.013383430588534084e+00 6.208425755996405289e-03
6.001223906337829249e+04 1.017111498559646110e+00 6.329476323453438191e-03
6.001223909818564425e+04 1.010143131034809905e+00 6.170604564235317863e-03
6.001223913299299602e+04 1.004949093199005494e+00 6.145910668585100566e-03
6.001223916780034779e+04 1.010566941517109241e+00 6.213592537226906611e-03
6.001223920260769955e+04 1.013077131815231846e+00 6.177603384372765648e-03
6.001223923741505132e+04 1.019695201623324499e+00 6.353490611212819772e-03
6.001223927222240309e+04 1.015519765111574158e+00 6.308106203366935227e-03
6.001223930702975485e+04 1.014312277570201148e+00 6.398899698624789523e-03
6.001223934183710662e+04 1.008622971551339287e+00 6.197228516600676237e-03
6.001223937664445839e+04 9.990820307342593853e-01 6.300200481200202672e-03
6.001223941145181016e+04 9.965913885132378081e-01 6.248394053558561229e-03
6.001223944625916192e+04 9.904505166690634743e-01 6.127919577690513382e-03
6.001223948106651369e+04 9.985966342171526122e-01 6.078660821403349471e-03
6.001223951587386546e+04 9.968507276360428770e-01 6.145204747633892760e-03
6.001223955068121722e+04 9.962002703098120637e-01 6.230072606483702362e-03
6.001223958548856899e+04 1.007770559837676494e+00 6.279976984754341053e-03
6.001223962029592076e+04 9.872355458350704493e-01 6.041507157255429812e-03
6.001223965510327253e+04 1.001098037529305707e+00 6.163564205449418611e-03
6.001223968991062429e+04 9.966508467848210762e-01 6.157117410321084547e-03
6.001223972471797606e+04 1.002735044838038769e+00 6.190821304895509879e-03
6.001223975952532783e+04 9.878824509730089742e-01 6.101785465985315633e-03
6.001223979433267959e+04 9.860461619310230130e-01 6.063542221298176722e-03
6.001223982914003136e+04 9.840822776521375159e-01 6.015878628899721040e-03
6.001223986394738313e+04 9.825807742574037551e-01 6.046528881284781928e-03
6.001223989875473490e+04 9.936798505774337986e-01 6.188146064844567487e-03
6.001223993356207939e+04 9.865163893760211522e-01 6.071592732444034898e-03
6.001223996836943115e+04 1.007917923247060088e+00 6.211304525474523226e-03
6.001224000317678292e+04 1.003153774260898912e+00 6.148421110850588525e-03
6.001224003798413469e+04 9.944814580148410021e-01 6.115912858622967255e-03
6.001224007279148645e+04 9.980329796077097582e-01 6.378526470392832139e-03
6.001224010759883822e+04 9.957307464040066058e-01 6.350289658269638732e-03
6.001224014240618999e+04 9.902719792289759182e-01 6.429031026260778256e-03
6.001224017721354176e+04 9.970304595772642164e-01 6.463080713085712393e-03
6.001224021202088625e+04 1.006837952947077675e+00 6.607806952786436476e-03
6.001224024682823801e+04 1.014117086271300483e+00 6.550833677210279003e-03
6.001224028163558978e+04 1.008780426706603173e+00 6.662866453097270568e-03
6.001224031644294155e+04 1.005016314413294864e+00 6.434053210698283815e-03
6.001224035125029332e+04 1.003160436301485436e+00 6.423137993731101517e-03
6.001224038605764508e+04 1.013527574809419463e+00 6.597844752524927199e-03
6.001224042086499685e+04 1.008890913386075061e+00 6.728651895450733084e-03
6.001224045567234862e+04 1.007847842629344015e+00 6.684071588017893688e-03
6.001224049047970038e+04 1.018981555947902296e+00 6.648151552375953718e-03
6.001224052528705215e+04 1.006999855388619691e+00 6.620594603819335289e-03
6.001224056009440392e+04 1.015120198689440922e+00 6.529475727565349844e-03
6.001224059490175568e+04 1.025230707810475650e+00 6.740118663269088761e-03
6.001224062970910745e+04 1.006785629945856186e+00 6.775686694355732148e-03
6.001224066451645922e+04 9.961182644567074806e-01 6.695662892455411450e-03
6.001224069932381099e+04 1.003170054581200343e+00 6.588590517555883638e-03
6.001224073413116275e+04 1.007533253906385928e+00 6.524187469409230972e-03
6.001224076893851452e+04 1.003810945886334016e+00 6.433641203763424896e-03
6.001224080374586629e+04 9.896000314830463163e-01 6.383008413147180440e-03
6.001224083855321805e+04 9.952738672951683130e-01 6.487315984478284926e-03
6.001224087336056982e+04 1.008026898431528595e+00 6.532829186890395934e-03
6.001224090816792159e+04 9.930785562112254272e-01 6.376269368083884934e-03
6.001224094297527336e+04 9.983868845160587258e-01 6.479769331317270301e-03
6.001224097778262512e+04 1.018523903770841343e+00 6.515431608956809804e-03
6.001224101258996961e+04 1.010481810843754769e+00 6.370320350846614410e-03
6.001224104739732138e+04 9.974981662040030006e-01 6.227830433248390460e-03
6.001224108220467315e+04 1.001282053588259835e+00 6.257144032408461405e-03
6.001224111701202492e+04 1.004606206749113939e+00 6.262762110188471038e-03
6.001224115181937668e+04 1.012703811387622332e+00 6.547725787037904366e-03
6.001224118662672845e+04 1.012687116382970931e+00 6.366812532040308850e-03
6.001224122143408022e+04 1.003539154924817156e+00 6.209189504141029645e-03
6.001224125624143198e+04 1.018327764427249482e+00 6.388284586910225431e-03
6.001224129104877647e+04 1.007197331610032887e+00 6.259867682436419563e-03
6.001224132585612824e+04 1.008218675929021702e+00 6.310441586295719406e-03
6.001224136066348001e+04 1.020528216777261576e+00 6.449610266646911734e-03
6.001224139547083178e+04 1.018994577121512757e+00 6.723726603382080592e-03
6.001224143027818354e+04 1.009918201755908296e+00 6.380285232475791518e-03
6.001224146508553531e+04 1.013162495288026488e+00 6.358043494765180069e-03
6.001224149989288708e+04 1.024731822527402025e+00 6.519321166024136076e-03
6.001224153470023884e+04 1.025156147473250456e+00 6.510635609608949118e-03
6.001224156950759061e+04 1.032883634765045411e+00 6.727489779554774590e-03
6.001224160431494238e+04 1.027585659520759975e+00 6.532308141293062878e-03
6.001224163912229415e+04 1.031934464761290249e+00 6.575594342873770752e-03
6.001224167392964591e+04 1.034939798066993877e+00 6.597416876430897519e-03
6.001224170873699768e+04 1.017806479150952015e+00 6.341789068309320460e-03
6.001224174354434945e+04 1.040833529642378297e+00 6.618145000250982152e-03
6.001224177835170121e+04 1.040961330091032311e+00 6.703392713855703573e-03
6.001224181315905298e+04 1.051234166417832183e+00 6.807972140017447965e-03
6.001224184796639747e+04 1.030116264597151110e+00 6.528201401483806239e-03
6.001224188277374924e+04 1.029739895128198857e+00 6.719677994151841000e-03
6.001224191758110101e+04 1.032360326603599887e+00 6.598062554843688379e-03
6.001224195238846005e+04 1.029985551847807823e+00 6.394915804240554509e-03
6.001224198719580454e+04 1.057245329042104887e+00 6.661762579700984156e-03
6.001224202200315631e+04 1.049074721634414953e+00 6.445201903434364873e-03
6.001224205681050807e+04 1.044737194242449929e+00 6.433062042739468023e-03
6.001224209161785984e+04 1.035116263930585978e+00 6.373150001687188752e-03
6.001224212642520433e+04 1.028596692464624596e+00 6.398731962947688985e-03
6.001224216123255610e+04 1.040005848462664639e+00 6.394329290081334632e-03
6.001224219603990787e+04 1.034940417174943228e+00 6.355127237013763995e-03
6.001224223084725963e+04 1.058247200341356109e+00 6.477010993677933398e-03
6.001224226565461140e+04 1.052402157234396451e+00 6.526035371373748069e-03
6.001224230046196317e+04 1.041634525223042562e+00 6.374337432869177020e-03
6.001224233526931494e+04 1.037599897203847599e+00 6.374819902673597646e-03
6.001224237007666670e+04 1.032586826293242721e+00 6.393362249003050474e-03
6.001224240488401847e+04 1.037752271725690179e+00 6.402288810406941109e-03
6.001224243969137024e+04 1.038638669763839895e+00 6.463555630697422408e-03
6.001224247449872200e+04 1.052545241417985222e+00 6.606136433235668994e-03
6.001224250930607377e+04 1.049910970860804094e+00 6.582473231121450247e-03
6.001224254411342554e+04 1.039563909734377178e+00 6.464785307991974608e-03
6.001224257892077731e+04 1.034897454793030969e+00 6.508058638263536366e-03
6.001224261372812907e+04 1.040067341127105527e+00 6.407313301518629059e-03
6.001224264853548084e+04 1.031423941028470903e+00 6.347944125093211293e-03
6.001224268334283261e+04 1.022852514045699657e+00 6.351943213718212050e-03
6.001224271815018437e+04 1.040764427782341572e+00 6.516091632416648460e-03
6.001224275295753614e+04 1.050595359603694545e+00 6.628334850634162549e-03
6.001224278776488791e+04 1.043005608439319554e+00 6.584072253560216068e-03
6.001224282257223967e+04 1.043448974974574339e+00 6.532286575344724983e-03
6.001224285737959144e+04 1.034496748537865773e+00 6.519138289707532112e-03
6.001224289218693593e+04 1.035271877895798998e+00 6.484400524010193283e-03
6.001224292699428770e+04 1.047017420768413309e+00 6.573688595453736939e-03
6.001224296180163947e+04 1.032846782404791552e+00 6.391097263782515893e-03
6.001224299660899123e+04 1.049117579116297660e+00 6.556116737475583059e-03
6.001224303141634300e+04 1.052183835666817613e+00 6.544635137433738037e-03
6.001224306622368749e+04 1.052488001022317876e+00 6.474480755430106829e-03
6.001224310103103926e+04 1.041415397684520849e+00 6.429036197018307003e-03
6.001224313583839103e+04 1.025874883856321196e+00 6.416409385536297853e-03
6.001224317064574279e+04 1.032673267979019593e+00 6.340708080465930381e-03
6.001224320545309456e+04 1.035524987847036726e+00 6.392977523798042475e-03
6.001224324026044633e+04 1.044177946589440964e+00 6.394651318511696513e-03
6.001224327506779809e+04 1.035125292337622405e+00 6.343508110124432449e-03
6.001224330987514986e+04 1.041880759521838007e+00 6.428786128199432542e-03
6.001224334468250163e+04 1.030995555494088833e+00 6.322044998658215773e-03
6.001224337948985340e+04 1.024967884979594679e+00 6.276533445468242094e-03
6.001224341429720516e+04 1.027786927414876983e+00 6.317526846038721243e-03
6.001224344910455693e+04 1.035337028967296735e+00 6.365021962657113098e-03
6.001224348391190870e+04 1.037565423001233000e+00 6.431803833435376094e-03
6.001224351871926046e+04 1.030955928973634528e+00 6.319327871357017373e-03
6.001224355352661223e+04 1.027414328018565026e+00 6.313508490090958061e-03
6.001224358833396400e+04 1.015863394067885617e+00 6.274192758354302582e-03
6.001224362314131577e+04 1.011746888967278268e+00 6.167463294858131599e-03
6.001224365794866753e+04 1.011287821418011212e+00 6.208169865122273659e-03
6.001224369275601930e+04 1.014466933663598747e+00 6.237053966895887355e-03
6.001224372756337107e+04 1.026994503885912735e+00 6.367090668410887999e-03
6.001224376237072283e+04 1.022122681100381625e+00 6.197966728143451849e-03
6.001224379717807460e+04 1.023234421348337975e+00 6.296974362473693743e-03
6.001224383198542637e+04 1.003481827935224446e+00 6.233947828145652847e-03
6.001224386679277814e+04 1.012588128054823011e+00 6.249280315800468527e-03
6.001224390160012990e+04 1.008205161864672350e+00 6.190477966120392674e-03
6.001224393640747439e+04 1.009297207446011369e+00 6.313313011988280245e-03
6.001224397121482616e+04 1.006319170811424080e+00 6.250271126743005799e-03
6.001224400602217793e+04 1.006497177073552018e+00 6.238749368016358737e-03
6.001224404082952969e+04 1.023398464651577244e+00 6.396235614756321484e-03
6.001224407563688146e+04 1.028179924112845089e+00 6.389724524631820030e-03
6.001224411044423323e+04 1.007326408660734085e+00 6.258518243690272195e-03
6.001224414525158500e+04 1.011300485318282094e+00 6.356818176748331439e-03
6.001224418005892949e+04 1.003586095005688072e+00 6.242044413889501209e-03
6.001224421486628125e+04 9.891710496776601191e-01 6.132971171331031909e-03
6.001224424967363302e+04 1.007645661115881053e+00 6.294020105409472814e-03
6.001224428448098479e+04 1.006166936795040545e+00 6.216376504253134927e-03
6.001224431928833656e+04 1.010969119479540046e+00 6.339447052705113501e-03
6.001224435409568832e+04 1.000197481735282556e+00 6.280192335907828875e-03
6.001224438890304009e+04 9.831699351816554078e-01 6.108758844816476047e-03
6.001224442371039186e+04 1.001297595913914762e+00 6.336929762036148418e-03
6.001224445851774362e+04 1.001527942096894552e+00 6.289388523787270424e-03
6.001224449332509539e+04 1.009254543847361463e+00 6.204320034178526476e-03
6.001224452813244716e+04 1.002824376921459093e+00 6.216703797948820373e-03
6.001224456293979893e+04 9.992231350190853290e-01 6.181216695417392736e-03
6.001224459774715069e+04 9.956965673516674498e-01 6.161390864292506583e-03
6.001224463255450246e+04 9.925905393779989039e-01 6.238420703740229015e-03
6.001224466736185423e+04 9.939645907300685979e-01 6.222658639752732396e-03
6.001224470216920599e+04 9.977307282907739161e-01 6.178496010517022484e-03
6.001224473697655776e+04 1.006628894509361327e+00 6.271042376036607344e-03
6.001224477178390953e+04 1.002233936357171284e+00 6.141779236284818956e-03
6.001224480659126129e+04 9.984181972878323208e-01 6.227119599755932128e-03
6.001224484139861306e+04 9.918148628546414880e-01 6.234793330456228980e-03
6.001224487620596483e+04 1.001147539595446778e+00 6.296049053464266611e-03
6.001224491101331660e+04 9.988705538262101502e-01 6.191278425007708426e-03
6.001224494582066836e+04 9.984927396689551315e-01 6.187567304823821286e-03
6.001224498062801285e+04 1.005503329854149364e+00 6.238470346146056562e-03
6.001224501543536462e+04 1.005045671475262692e+00 6.194963450401475176e-03
6.001224505024271639e+04 1.006774737316638912e+00 6.324720963566127750e-03
6.001224508505006816e+04 9.994052695661963526e-01 6.231803888560852669e-03
6.001224511985741992e+04 1.000095747606914554e+00 6.231013475913428114e-03
6.001224515466477169e+04 1.002694985218806512e+00 6.310744471289932503e-03
6.001224518947212346e+04 1.009636776421686477e+00 6.351416496513975253e-03
6.001224522427946795e+04 1.003368353091781628e+00 6.342099093774333264e-03
6.001224525908681971e+04 1.024272644043119351e+00 6.393163734773384815e-03
6.001224529389417148e+04 1.010874342161461437e+00 6.312703635798171294e-03
6.001224532870152325e+04 1.005137448245934317e+00 6.250980561204209571e-03
6.001224536350887502e+04 1.000332531544467329e+00 6.223330328653529746e-03
6.001224539831622678e+04 1.000177731428979921e+00 6.226358990019491280e-03
6.001224543312357855e+04 9.926089215950443245e-01 6.198769496139259691e-03
6.001224546793093032e+04 1.003619891452878221e+00 6.185797496444537212e-03
6.001224550273828208e+04 1.012169550599376189e+00 6.227507195576797126e-03
6.001224553754563385e+04 1.014899186504200967e+00 6.290865146368242698e-03
6.001224557235298562e+04 1.010071539598236035e+00 6.259213120998212768e-03
6.001224560716033739e+04 1.007364280252214028e+00 6.230088300005967063e-03
6.001224564196768915e+04 1.004021899230561621e+00 6.217085643104265820e-03
6.001224567677504092e+04 1.019974814717019118e+00 6.391769879431844457e-03
6.001224571158239269e+04 1.005886714717624475e+00 6.235262262891816919e-03
6.001224574638974445e+04 1.017138037249164517e+00 6.404799430161131624e-03
6.001224578119709622e+04 1.019709673604554778e+00 6.418242336463455405e-03
6.001224581600444799e+04 1.015806735628513202e+00 6.452295617599373805e-03
6.001224585081179248e+04 1.017704132002399842e+00 6.604174536158676466e-03
6.001224588561914425e+04 1.016393526718376350e+00 6.404731437743243008e-03
6.001224592042649601e+04 1.017212782449353536e+00 6.331459964671095828e-03
6.001224595523384778e+04 1.022905278090725067e+00 6.310530697682358026e-03
6.001224599004120682e+04 1.010314870012835042e+00 6.168120648554522613e-03
6.001224602484855131e+04 1.018594766537803453e+00 6.291228818518341051e-03
6.001224605965590308e+04 1.006904177059408045e+00 6.189065149544270734e-03
6.001224609446325485e+04 1.006006556453425738e+00 6.250276622017549369e-03
6.001224612927060662e+04 1.008124285452779434e+00 6.232559989348305032e-03
6.001224616407795838e+04 1.014595238152792733e+00 6.308711614166840481e-03
6.001224619888530287e+04 1.014730379339328525e+00 6.284919030004194364e-03
6.001224623369265464e+04 1.009449991870668306e+00 6.323103217482375915e-03
6.001224626850001368e+04 1.005491047180119724e+00 6.149077141131516384e-03
6.001224630330735818e+04 1.001078914567769651e+00 6.161319223398400644e-03
6.001224633811470994e+04 1.019792355529274497e+00 6.270657808536551740e-03
6.001224637292206171e+04 1.004853574354560353e+00 6.217159803435821225e-03
6.001224640772941348e+04 1.009383524340879301e+00 6.188257877404322767e-03
6.001224644253676524e+04 1.012697824564189775e+00 6.233129313313149310e-03
6.001224647734411701e+04 1.009800934938171357e+00 6.404519072007079997e-03
6.001224651215146878e+04 9.991073633036752222e-01 6.268177057641892772e-03
6.001224654695882055e+04 1.001060950925806603e+00 6.226251345564967621e-03
6.001224658176617231e+04 9.967577660288646779e-01 6.188216610050880327e-03
6.001224661657352408e+04 1.015850711837239073e+00 6.279865913561460782e-03
6.001224665138087585e+04 9.832184289244733089e-01 6.056977590019953749e-03
6.001224668618822761e+04 9.962733882932730545e-01 6.134659027723358971e-03
6.001224672099557938e+04 1.002309424434850271e+00 6.138002684530397685e-03
6.001224675580293115e+04 1.007376651410558432e+00 6.243333132783149275e-03
6.001224679061028291e+04 9.911681122929653087e-01 6.113514335076444470e-03
6.001224682541763468e+04 9.845870414927172520e-01 6.058640296548708885e-03
6.001224686022498645e+04 9.875218674717211043e-01 6.112148941496891273e-03
6.001224689503233822e+04 9.889426970453552013e-01 6.088307858804138314e-03
6.001224692983968998e+04 9.970543566269314262e-01 6.250947690137617814e-03
6.001224696464704175e+04 9.945015340158709360e-01 6.222434513263246786e-03
6.001224699945438624e+04 9.866447067771518808e-01 6.273977528031905553e-03
6.001224703426173801e+04 9.832722395534152504e-01 6.247166093223485532e-03
6.001224706906909705e+04 9.786993172759329562e-01 6.072611574200193797e-03
6.001224710387644882e+04 9.764402632890655243e-01 6.237864005392388007e-03
6.001224713868379331e+04 9.843360126823291756e-01 6.454125350718304885e-03
6.001224717349114508e+04 9.787775690880470281e-01 6.268130248959065398e-03
6.001224720829849684e+04 9.818092523953901862e-01 6.388556759041362845e-03
6.001224724310584861e+04 9.620661367073873871e-01 6.223664933314191836e-03
6.001224727791319310e+04 9.653425793129136734e-01 6.243893396326961193e-03
6.001224731272054487e+04 9.754577759515354884e-01 6.223643469200202186e-03
6.001224734752790391e+04 9.688864184991944351e-01 6.016319816434309055e-03
6.001224738233524840e+04 9.668992005668419765e-01 6.015581722290800834e-03
6.001224741714260017e+04 9.690630953229637523e-01 6.174531001452997041e-03
6.001224745194995194e+04 9.665565925749609599e-01 6.310059894293788135e-03
6.001224748675730370e+04 9.734819899923239372e-01 6.229188135825998104e-03
6.001224752156465547e+04 9.779309244491143360e-01 6.212409563139694932e-03
6.001224755637200724e+04 9.774219868754281393e-01 6.113536233694824920e-03
6.001224759117935901e+04 9.769627919251399062e-01 6.289963259942134635e-03
6.001224762598671077e+04 9.667215238836014413e-01 6.064118536110343037e-03
6.001224766079406254e+04 9.609233476790624007e-01 6.035983249063669835e-03
6.001224769560141431e+04 9.516425599812362579e-01 5.953491829640347732e-03
6.001224773040876607e+04 9.669843701670759462e-01 6.025870706804711992e-03
6.001224776521611784e+04 9.595027500437351975e-01 6.053527282435557100e-03
6.001224780002346961e+04 9.593596545136404696e-01 6.008095239496046881e-03
6.001224783483082138e+04 9.610930392006631351e-01 6.029886531009995450e-03
6.001224786963817314e+04 9.601179651441427154e-01 6.057439753426092748e-03
6.001224790444552491e+04 9.535390175270872515e-01 5.985907490751597726e-03
6.001224793925287668e+04 9.538207930659362566e-01 5.977348120049003240e-03
6.001224797406022844e+04 9.473759320082785207e-01 5.973452770515816704e-03
6.001224800886757293e+04 9.557667075281093272e-01 6.030073700276668627e-03
6.001224804367492470e+04 9.508468200191466657e-01 5.930380609069614908e-03
6.001224807848227647e+04 9.553719303089273085e-01 5.970054494638822769e-03
6.001224811328962824e+04 9.588662057933947658e-01 5.936362205381151905e-03
6.001224814809698000e+04 9.486677438240889160e-01 5.858091854572263814e-03
6.001224818290433177e+04 9.592372987895477765e-01 5.919461013108853406e-03
6.001224821771168354e+04 9.693531086218192261e-01 6.032512877726236601e-03
6.001224825251903530e+04 9.565102174693151937e-01 5.949780697290701741e-03
6.001224828732638707e+04 9.556780118104534205e-01 5.944558445562104533e-03
6.001224832213373156e+04 9.511792004316113047e-01 5.935919562670480959e-03
6.001224835694108333e+04 9.573103933108969565e-01 6.009111050372570838e-03
6.001224839174843510e+04 9.503491608224943210e-01 5.941845577824365031e-03
6.001224842655578686e+04 9.465630527127749660e-01 5.903233316342938741e-03
6.001224846136313863e+04 9.441843717960789473e-01 5.903691220697219154e-03
6.001224849617049040e+04 9.556397477674255514e-01 5.954724116773093580e-03
6.001224853097784217e+04 9.493748615398520663e-01 5.934864490320311894e-03
6.001224856578519393e+04 9.567110452971315793e-01 6.047908403862221720e-03
6.001224860059254570e+04 9.604727201040843543e-01 5.968542756515415708e-03
6.001224863539989747e+04 9.655784886437994707e-01 6.063186854396817975e-03
6.001224867020724923e+04 9.687865840741212153e-01 6.047155719736147655e-03
6.001224870501460100e+04 9.624062615756722172e-01 6.003186164556389114e-03
6.001224873982195277e+04 9.586415036929192279e-01 5.989516013350965583e-03
6.001224877462930453e+04 9.558679312599809297e-01 5.932307390522799373e-03
6.001224880943665630e+04 9.521038478173199371e-01 5.876337713526546581e-03
6.001224884424400807e+04 9.477922357626095140e-01 5.852293644636932975e-03
6.001224887905135984e+04 9.585921575565476971e-01 5.931377620167631488e-03
6.001224891385871160e+04 9.532195642105586453e-01 5.878343445504648213e-03
6.001224894866606337e+04 9.599606389009363028e-01 5.932927948298264732e-03
6.001224898347341514e+04 9.500690379125268370e-01 5.894123547094105506e-03
6.001224901828076690e+04 9.480904364404788565e-01 5.883181546807918737e-03
6.001224905308811140e+04 9.551895821371761963e-01 5.895604886049574458e-03
6.001224908789546316e+04 9.773569838358167061e-01 6.038260169018207571e-03
6.001224912270281493e+04 9.747437368868585583e-01 6.139233827774969246e-03
6.001224915751016670e+04 9.694602433997764335e-01 6.014652241637997478e-03
6.001224919231751846e+04 9.627551710681307995e-01 5.959865734135089479e-03
6.001224922712487023e+04 9.670884150302786475e-01 6.097912645467975547e-03
6.001224926193222200e+04 9.641044853509762591e-01 6.056824701811585124e-03
6.001224929673957377e+04 9.753387440811017717e-01 6.118394561938533989e-03
6.001224933154691826e+04 9.708275954549078213e-01 6.071914678250125638e-03
6.001224936635427002e+04 9.773347290109027918e-01 6.120866058273400842e-03
6.001224940116162179e+04 9.908197602606881871e-01 6.162811851023243873e-03
6.001224943596897356e+04 9.714431542102277550e-01 6.052550004849907225e-03
6.001224947077632532e+04 9.721111835083319219e-01 6.037540984729035387e-03
6.001224950558367709e+04 9.751823002350512581e-01 6.066571257034861046e-03
6.001224954039102886e+04 9.664660311572513818e-01 6.005973240765288303e-03
6.001224957519838063e+04 9.670478935945080456e-01 5.957091387478650156e-03
6.001224961000573239e+04 9.809729627350791681e-01 6.039908773699457015e-03
6.001224964481308416e+04 9.842435114620474712e-01 6.091219290126020577e-03
6.001224967962043593e+04 1.000774459712271858e+00 6.227626625750454920e-03
6.001224971442778769e+04 9.855285971810228141e-01 6.199393563601440782e-03
6.001224974923513946e+04 9.865831385135259701e-01 6.213215477212506721e-03
6.001224978404249123e+04 9.860527715093471146e-01 6.248902098188534315e-03
6.001224981884984300e+04 9.950955454287288005e-01 6.324976401026752987e-03
6.001224985365719476e+04 9.880379136462885681e-01 6.059835862044333880e-03
6.001224988846454653e+04 9.967158383189985704e-01 6.142258307919938945e-03
6.001224992327189830e+04 9.990905562285089525e-01 6.170780802671616515e-03
6.001224995807925006e+04 1.001026022865928455e+00 6.253182948830217878e-03
6.001224999288660183e+04 9.962849418249428712e-01 6.249393376861741255e-03
6.001225002769395360e+04 9.855272474591395548e-01 6.203267393804607135e-03
6.001225006250129809e+04 9.999966961817914335e-01 6.228985306891753580e-03
6.001225009730864986e+04 1.009486714862984691e+00 6.251082946495485973e-03
6.001225013211600162e+04 1.018649073197935406e+00 6.356795935096074511e-03
6.001225016692334611e+04 1.012976817156400644e+00 6.274160918084785259e-03
6.001225020173069788e+04 1.007468712223890117e+00 6.236226068704590723e-03
6.001225023653804965e+04 9.993374905969244493e-01 6.170624047909956805e-03
6.001225027134540869e+04 9.991271244236640259e-01 6.202531333871200495e-03
6.001225030615275318e+04 1.008206958380194695e+00 6.217436600697741345e-03
6.001225034096010495e+04 1.015411526027158118e+00 6.282543820065948116e-03
6.001225037576745672e+04 1.022230456431316936e+00 6.251466669800386823e-03
6.001225041057480848e+04 1.030211390436062135e+00 6.349083109738681840e-03
6.001225044538216025e+04 1.016143269957225481e+00 6.230513919872619939e-03
6.001225048018951202e+04 1.015502953972434952e+00 6.291266391085055185e-03
6.001225051499686379e+04 1.021438098576977538e+00 6.310974093523096830e-03
6.001225054980421555e+04 1.011495782733145665e+00 6.232955014748868885e-03
6.001225058461156732e+04 1.017443420868217707e+00 6.167377982452370254e-03
6.001225061941891909e+04 1.019095787850537782e+00 6.226333975843000718e-03
6.001225065422627085e+04 1.030345635243068658e+00 6.289302500467396778e-03
6.001225068903362262e+04 1.024097197607049647e+00 6.346991265342576648e-03
6.001225072384097439e+04 1.023578304867659661e+00 6.291742400935711188e-03
6.001225075864832615e+04 1.016314850349530508e+00 6.222995482071983289e-03
6.001225079345567792e+04 1.011908745345587946e+00 6.214280123944889919e-03
6.001225082826302969e+04 1.019907393024822362e+00 6.362026152069085415e-03
6.001225086307038146e+04 1.019305879928878333e+00 6.274100319156825437e-03
6.001225089787773322e+04 1.016683618679624423e+00 6.295619776841215182e-03
6.001225093268508499e+04 1.024222820995843941e+00 6.248096152248972836e-03
6.001225096749243676e+04 1.026703158405429583e+00 6.301962707727610385e-03
6.001225100229978125e+04 1.027358858122251473e+00 6.320458446626178901e-03
6.001225103710713302e+04 1.028050216918264370e+00 6.336664566283954289e-03
6.001225107191448478e+04 1.027119829047966393e+00 6.301657954402553087e-03
6.001225110672184383e+04 1.025081623690546673e+00 6.212453530740371516e-03
6.001225114152918832e+04 1.022146956855466859e+00 6.227381320911457713e-03
6.001225117633654008e+04 1.012071218662222494e+00 6.211516771730635385e-03
6.001225121114388457e+04 1.013985191295343924e+00 6.182428784200767920e-03
6.001225124595123634e+04 1.012704983560576144e+00 6.238027234760119485e-03
6.001225128075858811e+04 9.922554978479514176e-01 6.120786186805410138e-03
6.001225131556593988e+04 1.016428158070667553e+00 6.225704845417755207e-03
6.001225135037329164e+04 1.019370126745025473e+00 6.228621726068848431e-03
6.001225138518064341e+04 1.020899525299593824e+00 6.417311392707044163e-03
6.001225141998799518e+04 1.010833438724668687e+00 6.199960587659883449e-03
6.001225145479534694e+04 1.007125217071746404e+00 6.168467892372475787e-03
6.001225148960269871e+04 1.014883258304242197e+00 6.302765157682737630e-03
6.001225152441005048e+04 1.007434062748952641e+00 6.190616173688228210e-03
6.001225155921740225e+04 9.958803113460613643e-01 6.079846271526311713e-03
6.001225159402475401e+04 1.001055630575705235e+00 6.176950398439917840e-03
6.001225162883210578e+04 9.996929683810826806e-01 6.227829964276651413e-03
6.001225166363945755e+04 9.805204952991531941e-01 6.021210823147648931e-03
6.001225169844680931e+04 9.824044585737162771e-01 6.067355473516772638e-03
6.001225173325416108e+04 9.877464983984549640e-01 6.059729807262667980e-03
6.001225176806151285e+04 9.924181855874569802e-01 6.134099001622048478e-03
6.001225180286886462e+04 9.953484072319206399e-01 6.120545579506453046e-03
6.001225183767621638e+04 9.966031150662957305e-01 6.101841441363803353e-03
6.001225187248356815e+04 9.961565893483707024e-01 6.068653925302807707e-03
6.001225190729091992e+04 9.861983266872268450e-01 6.052983804115153431e-03
6.001225194209827168e+04 9.816563901977516382e-01 6.110597753074121889e-03
6.001225197690562345e+04 9.834050915847120100e-01 6.056904835344083075e-03
6.001225201171297522e+04 9.904798260685048206e-01 6.063274231183992530e-03
6.001225204652031971e+04 9.981213033684578351e-01 6.222946145062192326e-03
6.001225208132767148e+04 9.930439194923917912e-01 6.078954444188049318e-03
6.001225211613502324e+04 9.853303430029543009e-01 6.036410059783585066e-03
6.001225215094237501e+04 9.982091636420384884e-01 6.142156501734489203e-03
6.001225218574972678e+04 9.859857850464429641e-01 6.067666863537168193e-03
6.001225222055707854e+04 9.825988388984053801e-01 5.973559353241442854e-03
6.001225225536443031e+04 9.817556959208366685e-01 6.031401415553068121e-03
6.001225229017177480e+04 9.786431755948027389e-01 6.097969169693757269e-03
6.001225232497912657e+04 9.831802582377761057e-01 6.010892830838728863e-03
6.001225235978647834e+04 9.912669461541891991e-01 6.075670905115032432e-03
6.001225239459383010e+04 9.957610096071770611e-01 6.179303675279580223e-03
6.001225242940118187e+04 9.975386814481552733e-01 6.120860106799369364e-03
6.001225246420853364e+04 9.833266294780736994e-01 6.080670612604517286e-03
6.001225249901588541e+04 9.881251171852831749e-01 6.050590605874524817e-03
6.001225253382323717e+04 9.883794617315159181e-01 6.111923139375789564e-03
6.001225256863058894e+04 9.926700821564198307e-01 6.130049100953305005e-03
6.001225260343794071e+04 9.989913410728327170e-01 6.153353237081639338e-03
6.001225263824529247e+04 9.897473420219149443e-01 6.063425267348882507e-03
6.001225267305264424e+04 9.897311381545006448e-01 6.083270446208667234e-03
6.001225270785999601e+04 9.853245242659508518e-01 6.087175610573077565e-03
6.001225274266734777e+04 9.920099385478434728e-01 6.107526649978708283e-03
6.001225277747469954e+04 9.806797589143072535e-01 6.027782457400713417e-03
6.001225281228205131e+04 9.984592623561063807e-01 6.140563283235830547e-03
6.001225284708940308e+04 9.970530563909150157e-01 6.092871497289204311e-03
6.001225288189675484e+04 9.842620976654076204e-01 6.076593978078742922e-03
6.001225291670410661e+04 9.825407492186527536e-01 6.053588762368593973e-03
6.001225295151145838e+04 9.849630934489772560e-01 6.043697877047122212e-03
6.001225298631880287e+04 9.886142830514237367e-01 6.158493498766063300e-03
6.001225302112615464e+04 9.799983790345667689e-01 6.077349837684086278e-03
6.001225305593350640e+04 9.833479857476200570e-01 6.071584575351068533e-03
6.001225309074085817e+04 9.940136301063636770e-01 6.116324523045729364e-03
6.001225312554820994e+04 9.877132608858227858e-01 6.043646128316027683e-03
6.001225316035556170e+04 9.879002786806723169e-01 6.095802581198192863e-03
6.001225319516291347e+04 9.875673704810102871e-01 6.109174365462268289e-03
6.001225322997026524e+04 9.910653492666763320e-01 6.183175480474263630e-03
6.001225326477760973e+04 9.887479629363162825e-01 6.124966480299871840e-03
6.001225329958496150e+04 9.930270372253421352e-01 6.168274872472529619e-03
6.001225333439231326e+04 9.891782638041362041e-01 6.101846506235199773e-03
6.001225336919966503e+04 9.993212243592966004e-01 6.099052815335732729e-03
6.001225340400701680e+04 9.931687021872421806e-01 6.197159375199948195e-03
6.001225343881436856e+04 1.003533381723253015e+00 6.227872032496204260e-03
6.001225347362172033e+04 1.002166874918292372e+00 6.206060380465383379e-03
6.001225350842907210e+04 9.921127927753127240e-01 6.134433088329619560e-03
6.001225354323642387e+04 9.972686946151994025e-01 6.075973911472507850e-03
6.001225357804377563e+04 1.007050083642737626e+00 6.330268709739623849e-03
6.001225361285112740e+04 1.015129866892521493e+00 6.298647531883017764e-03
6.001225364765847917e+04 1.005553162384754007e+00 6.258015029414546772e-03
6.001225368246583093e+04 1.010233478031599130e+00 6.241334109386435097e-03
6.001225371727318270e+04 1.000325740266477581e+00 6.191335215392303019e-03
6.001225375208053447e+04 1.000612830222563421e+00 6.443832108879062916e-03
6.001318401538648322e+04 1.003045711786110461e+00 2.169113723193747539e-02
6.001318403671917622e+04 9.926995096583659528e-01 5.939320278890851922e-03
6.001318407151495921e+04 1.000923925993941088e+00 6.031548763383591007e-03
6.001318410631073493e+04 9.947686962230470886e-01 5.956195137448151884e-03
6.001318414110651065e+04 9.929897144797873443e-01 5.976043406481683709e-03
6.001318417590228637e+04 9.947309651610301007e-01 6.005467408631655866e-03
6.001318421069806209e+04 9.936058910320112458e-01 6.029925459013697059e-03
6.001318424549384508e+04 9.874821291314040961e-01 5.949536667237302796e-03
6.001318428028962080e+04 9.848477358446932062e-01 5.892609478421652162e-03
6.001318431508539652e+04 9.908893819212034604e-01 5.879730913408962728e-03
6.001318434988117224e+04 9.831801356388910618e-01 5.874342708315991209e-03
6.001318438467694796e+04 9.845099185124996932e-01 5.845966180831628500e-03
6.001318441947273095e+04 9.831671826281822568e-01 5.889449493731191074e-03
6.001318445426850667e+04 9.843298417172093862e-01 5.928122630623030437e-03
6.001318448906428239e+04 9.742257873218000963e-01 5.855990982859435486e-03
6.001318452386005811e+04 9.855160612176127044e-01 5.959633628746094022e-03
6.001318455865583383e+04 9.761331456780613092e-01 5.856113156919387670e-03
6.001318459345161682e+04 9.793586527587080370e-01 5.900979439553396058e-03
6.001318462824739254e+04 9.848378534425653585e-01 5.930876951355763121e-03
6.001318466304316826e+04 9.814911492884542676e-01 5.936972594636743920e-03
6.001318469783894398e+04 9.746375332475978315e-01 5.845719339052196997e-03
6.001318473263471969e+04 9.835374427362129079e-01 5.886297910176844887e-03
6.001318476743050269e+04 9.707929017047185472e-01 5.850122689593754630e-03
6.001318480222627841e+04 9.861949701750156727e-01 5.952560399415472887e-03
6.001318483702205413e+04 9.775650092008756342e-01 6.003085847023357721e-03
6.001318487181782984e+04 9.755686122057424248e-01 5.847625195872064620e-03
6.001318490661360556e+04 9.757007842577336554e-01 6.024678589840735607e-03
6.001318494140938856e+04 9.827271393540810696e-01 6.087852492397636053e-03
6.001318497620516428e+04 9.791222062936757453e-01 6.032332901480588587e-03
6.001318501100093999e+04 9.798515819326846232e-01 5.912487384305107826e-03
6.001318504579671571e+04 9.899385110424289147e-01 6.046126687544544492e-03
6.001318508059249143e+04 9.763951870387558296e-01 5.944863207580084082e-03
6.001318511538827443e+04 9.812427278303021971e-01 5.920699851230806082e-03
6.001318515018405014e+04 9.822180470557219101e-01 5.962302716267312008e-03
6.001318518497982586e+04 9.744688326099095743e-01 5.885822564800391975e-03
6.001318521977560886e+04 9.737827378366085140e-01 5.981918472318283574e-03
6.001318525457138458e+04 9.727301480988975735e-01 5.920169605221220661e-03
6.001318528936716029e+04 9.937271416110687872e-01 6.030064970314009606e-03
6.001318532416293601e+04 9.957843605448355451e-01 5.975811870786353758e-03
6.001318535895871173e+04 9.899372597513178551e-01 5.915809546993306724e-03
6.001318539375449473e+04 9.957880899397703045e-01 5.953828541492504033e-03
6.001318542855027044e+04 9.821820254863311561e-01 5.894316955660303635e-03
6.001318546334604616e+04 9.901661326621905568e-01 5.936588140450570900e-03
6.001318549814182188e+04 9.963702739766118199e-01 5.933335329353794756e-03
6.001318553293759760e+04 9.933666114606305442e-01 5.989195993596387567e-03
6.001318556773338059e+04 1.000319879107902210e+00 6.017328370990733533e-03
6.001318560252915631e+04 1.003926517484150072e+00 6.033641323410694236e-03
6.001318563732493203e+04 9.924325273020081495e-01 5.951897909044887372e-03
6.001318567212070775e+04 9.960370987580932090e-01 6.040292828549658627e-03
6.001318570691648347e+04 9.900228376184475598e-01 6.037327472269633441e-03
6.001318574171226646e+04 9.957090505330046248e-01 6.340620281507903730e-03
6.001318577650804218e+04 9.864398896301800335e-01 6.003617883372682450e-03
6.001318581130381790e+04 9.811691832409320524e-01 5.855152515403699506e-03
6.001318584609959362e+04 9.901784038793893794e-01 5.875729534645077884e-03
6.001318588089536934e+04 1.001861632879552211e+00 5.991775160017772869e-03
6.001318591569115233e+04 9.972049183116840076e-01 5.940209463757156923e-03
6.001318595048692805e+04 9.787233228971851107e-01 5.852784973491011525e-03
6.001318598528270377e+04 9.951522780820477587e-01 6.001428762982324513e-03
6.001318602007847949e+04 9.965607268223385384e-01 6.016308788220529370e-03
6.001318605487425521e+04 1.001973210281863036e+00 5.994237792736201685e-03
6.001318608967003820e+04 1.002560799763965838e+00 6.033016283135164172e-03
6.001318612446581392e+04 1.005742002573606353e+00 6.004842093741174364e-03
6.001318615926158964e+04 1.008602365983213955e+00 6.047535418131092834e-03
6.001318619405737263e+04 1.017767760205857019e+00 6.059674194215417323e-03
6.001318622885314835e+04 1.012373638512648499e+00 6.035406627702457824e-03
6.001318626364892407e+04 1.001381138326389086e+00 5.901021024866170105e-03
6.001318629844469979e+04 1.004335389776616516e+00 5.929468140559250242e-03
6.001318633324047551e+04 1.017067021509581171e+00 5.982516634910351079e-03
6.001318636803625850e+04 1.020732299020830514e+00 5.944593839350073572e-03
6.001318640283203422e+04 1.021072667264977474e+00 5.994230229782151337e-03
6.001318643762780994e+04 1.030497398953582167e+00 6.043536332394669475e-03
6.001318647242358566e+04 1.016459146321312845e+00 5.983579636551391613e-03
6.001318650721936137e+04 1.016864836743489375e+00 6.003028866412429311e-03
6.001318654201514437e+04 1.022295760098643536e+00 6.014125504244647279e-03
6.001318657681092009e+04 1.037939817649183194e+00 6.128771350918860682e-03
6.001318661160669581e+04 1.039297197510057558e+00 6.142221802348240590e-03
6.001318664640247152e+04 1.041178626744305724e+00 6.163063882751325037e-03
6.001318668119824724e+04 1.048200805554519555e+00 6.219330237412630698e-03
6.001318671599403024e+04 1.055404049675741751e+00 6.370089811953224927e-03
6.001318675078980596e+04 1.024726565762147157e+00 6.119701652393317280e-03
6.001318678558558167e+04 1.034647213623230089e+00 6.144071150122939334e-03
6.001318682038135739e+04 1.030630434155062503e+00 6.063433853363978457e-03
6.001318685517713311e+04 1.036293269166520759e+00 6.077685036196562446e-03
6.001318688997291611e+04 1.044024705499159156e+00 6.425095664515299149e-03
6.001318692476869182e+04 1.053830282908819305e+00 6.366213550597804235e-03
6.001318695956446754e+04 1.045247629365777531e+00 6.325461728765235762e-03
6.001318699436024326e+04 1.049364692374828767e+00 6.729387077314514035e-03
6.001318702915601898e+04 1.047093229002194814e+00 6.577814869957578602e-03
6.001318706395179470e+04 1.045125804372701861e+00 6.477060037551231851e-03
6.001318709874757042e+04 1.048733768486193929e+00 6.364630230808887221e-03
6.001318713354335341e+04 1.051652032504083012e+00 6.336823644388082932e-03
6.001318716833912913e+04 1.043755502311835226e+00 6.234329262577129570e-03
6.001318720313490485e+04 1.050891444692724219e+00 6.419400647142648082e-03
6.001318723793068784e+04 1.052456174819301093e+00 6.595065606770836482e-03
6.001318727272646356e+04 1.042325399737923819e+00 6.445907265528166147e-03
6.001318730752223928e+04 1.040353213458589110e+00 6.286811624784100980e-03
6.001318734231801500e+04 1.046266654444907074e+00 6.249012116244836643e-03
6.001318737711379072e+04 1.031235244950214014e+00 6.093042602433698315e-03
6.001318741190957371e+04 1.037496502898925144e+00 6.135679308228838939e-03
6.001318744670534943e+04 1.045039597292224842e+00 6.248877340558200467e-03
6.001318748150112515e+04 1.041997800083314774e+00 6.236343135751495209e-03
6.001318751629690087e+04 1.039287174055937513e+00 6.160367413527647815e-03
6.001318755109267659e+04 1.025229430006209475e+00 6.103746054494056140e-03
6.001318758588845958e+04 1.031293704590029670e+00 6.126091648650578737e-03
6.001318762068423530e+04 1.047994292099953428e+00 6.406532111489467336e-03
6.001318765548001102e+04 1.048285126361028219e+00 6.561016203427717623e-03
6.001318769027579401e+04 1.038510842053352645e+00 6.291101926250287739e-03
6.001318772507156973e+04 1.052088125879612646e+00 6.573631956611708169e-03
6.001318775986734545e+04 1.025883133879274656e+00 6.150493706792227108e-03
6.001318779466312117e+04 1.029111491789618471e+00 6.140879581957687031e-03
6.001318782945889689e+04 1.033043603802163313e+00 6.231696372544075560e-03
6.001318786425467988e+04 1.041176599302059858e+00 6.415959802546653858e-03
6.001318789905045560e+04 1.025498038460743055e+00 6.211774721836533890e-03
6.001318793384623132e+04 1.049477831147178852e+00 6.643019549300797563e-03
6.001318796864200704e+04 1.026338326625713782e+00 6.240167380119219544e-03
6.001318800343778275e+04 1.033800629167813234e+00 6.362398449721706067e-03
6.001318803823356575e+04 1.031303794567842713e+00 6.232448544477230470e-03
6.001318807302934147e+04 1.032273263184646517e+00 6.190481017128887133e-03
6.001318810782511719e+04 1.030783928726038523e+00 6.123528902443329744e-03
6.001318814262089290e+04 1.027941200258501553e+00 6.132376442633162041e-03
6.001318817741666862e+04 1.029602832357519704e+00 6.392343475489705752e-03
6.001318821221245162e+04 1.032401622980966716e+00 6.284115298687867682e-03
6.001318824700822734e+04 1.014291862833160529e+00 6.072567255279840738e-03
6.001318828180400305e+04 1.013928508765236103e+00 5.993096778879270815e-03
6.001318831659977877e+04 1.024708808096483459e+00 6.423994587957097650e-03
6.001318835139555449e+04 1.022865394965819741e+00 6.382662322286476037e-03
6.001318838619133749e+04 1.027460184589031433e+00 6.222930466923594188e-03
6.001318842098711320e+04 1.021294899588454097e+00 6.359751691997752795e-03
6.001318845578288892e+04 1.022733824884584752e+00 6.276372755863035904e-03
6.001318849057866464e+04 1.007367918384088012e+00 6.292553635272461580e-03
6.001318852537444036e+04 1.005242244668747009e+00 6.259928108561767755e-03
6.001318856017022335e+04 1.007381256380641465e+00 6.146336500247468089e-03
6.001318859496599907e+04 1.007433108612458605e+00 6.137415042277718884e-03
6.001318862976177479e+04 1.020246557099967033e+00 6.119941307011253495e-03
6.001318866455755779e+04 1.005981348888110194e+00 6.054916093373911498e-03
6.001318869935333350e+04 1.011395555815035818e+00 6.183417420132369946e-03
6.001318873414910922e+04 1.005365157113851327e+00 6.132663512977759232e-03
6.001318876894488494e+04 1.007236962806680847e+00 6.238551015610316157e-03
6.001318880374066066e+04 1.002595542648962113e+00 6.317297875808198897e-03
6.001318883853644365e+04 1.002904564004400312e+00 6.088196360454609449e-03
6.001318887333221937e+04 1.011187660095588248e+00 6.153629564453526324e-03
6.001318890812799509e+04 1.027664105084264312e+00 6.549965202302829477e-03
6.001318894292377081e+04 1.029834093653186677e+00 6.828883152594637448e-03
6.001318897771954653e+04 1.009460411173402239e+00 6.310046113316196414e-03
6.001318901251532952e+04 1.003354731046021797e+00 6.342591967266265202e-03
6.001318904731110524e+04 1.014358756751733148e+00 6.442157503463041661e-03
6.001318908210688096e+04 1.006457838567458074e+00 6.237006221077724503e-03
6.001318911690265668e+04 9.880563266707265146e-01 6.183238593335836815e-03
6.001318915169843240e+04 1.009042613938268884e+00 6.451605626220269230e-03
6.001318918649421539e+04 9.861467685601120747e-01 6.060096050645543374e-03
6.001318922128999111e+04 9.840712268972873211e-01 5.980157131277777545e-03
6.001318925608576683e+04 1.006029887235090126e+00 6.424595785630786947e-03
6.001318929088154255e+04 9.934661649336947731e-01 6.399408715378858241e-03
6.001318932567731827e+04 9.903597045505535545e-01 6.127577602888381082e-03
6.001318936047309398e+04 1.004320466710284965e+00 6.338951533049854044e-03
6.001318939526886970e+04 9.840778475044695828e-01 6.034890835909779115e-03
6.001318943006465270e+04 9.992491278244896025e-01 6.125583500558522999e-03
6.001318946486042842e+04 1.001694499429490959e+00 6.162540554595632644e-03
6.001318949965620413e+04 9.961381294028185396e-01 5.994074846220674539e-03
6.001318953445198713e+04 1.000534356544275472e+00 6.099339698960665017e-03
6.001318956924776285e+04 9.991801612529165322e-01 6.067670738685519705e-03
6.001318960404353857e+04 1.006037934642991516e+00 6.138628467689682261e-03
6.001318963883931428e+04 9.975364437742769708e-01 6.036767941869645819e-03
6.001318967363509000e+04 1.008797984369808054e+00 6.205802286775004631e-03
6.001318970843087300e+04 1.007964382651888924e+00 6.205419897012178290e-03
6.001318974322664872e+04 9.894768949865870855e-01 6.028229267437790195e-03
6.001318977802242443e+04 1.012195376900652422e+00 6.136303744226037638e-03
6.001318981281820743e+04 9.897521416750422185e-01 6.029228263679286062e-03
6.001318984761398315e+04 1.010914625164439196e+00 6.341847134716301765e-03
6.001318988240975887e+04 1.028487675872458595e+00 6.494179323165042567e-03
6.001318991720553458e+04 1.033124240310141939e+00 6.386996883663806010e-03
6.001318995200131030e+04 1.020729592749653136e+00 6.440728816239947759e-03
6.001318998679709330e+04 1.008035936412263966e+00 6.111171080779356606e-03
6.001319002159286902e+04 1.017298501747254225e+00 6.316970522454643661e-03
6.001319005638864473e+04 1.012203219049572223e+00 6.164997226393914218e-03
6.001319009118442045e+04 1.015266487220079394e+00 6.135125284155286927e-03
6.001319012598019617e+04 1.005177829409767520e+00 6.048096058226341484e-03
6.001319016077597917e+04 1.005968992963921727e+00 6.135331304754068280e-03
6.001319019557175488e+04 1.007394354091895927e+00 6.054736209759241025e-03
6.001319023036753060e+04 1.005995795649144542e+00 6.109446713929202362e-03
6.001319026516330632e+04 1.014308650056183536e+00 6.114031148900643357e-03
6.001319029995908204e+04 1.002969516534502947e+00 6.169676086893182559e-03
6.001319033475486503e+04 1.022391328933998311e+00 6.475928226347051932e-03
6.001319036955064075e+04 1.023576192456714606e+00 6.240796026076774264e-03
6.001319040434641647e+04 1.019311408629469007e+00 6.355946062659411852e-03
6.001319043914219219e+04 1.007791573390662609e+00 6.038338676041498689e-03
6.001319047393796791e+04 1.014480679767592042e+00 6.207052210485571909e-03
6.001319050873375090e+04 1.010664541534854521e+00 6.192300985437554882e-03
6.001319054352952662e+04 1.020824890882586322e+00 6.190223850302337127e-03
6.001319057832530234e+04 1.017283816683835829e+00 6.487742037822527563e-03
6.001319061312108533e+04 1.020014776863412242e+00 6.400052651424597248e-03
6.001319064791686105e+04 1.013460837918412460e+00 6.366397454995401800e-03
6.001319068271263677e+04 1.026280204677218144e+00 6.307685632252956962e-03
6.001319071750841249e+04 1.019690339534439882e+00 6.253729923843519452e-03
6.001319075230418821e+04 1.020489864938283864e+00 6.391607911532228709e-03
6.001319078709997120e+04 1.019813441278616617e+00 6.688402016480967174e-03
6.001319082189574692e+04 1.016499203259398021e+00 6.461876171436434571e-03
6.001319085669152264e+04 1.012683143785356288e+00 6.109416141935124570e-03
6.001319089148729836e+04 1.034942313593923968e+00 6.285540799880736350e-03
6.001319092628307408e+04 1.030969217673788796e+00 6.243772312257447193e-03
6.001319096107885707e+04 1.030875242864306651e+00 6.185043594934195102e-03
6.001319099587463279e+04 1.022484736992632870e+00 6.114530480280207063e-03
6.001319103067040851e+04 1.019145994722897353e+00 6.128859872858310326e-03
6.001319106546618423e+04 1.021340422097991141e+00 6.262448679118797108e-03
6.001319110026195995e+04 1.007871142177577006e+00 6.253294743855277241e-03
6.001319113505774294e+04 1.010040942870937597e+00 6.159715616383269580e-03
6.001319116985351866e+04 1.028487875402164686e+00 6.496226913839824035e-03
6.001319120464929438e+04 1.023086023425039626e+00 6.372874291665031263e-03
6.001319123944507737e+04 1.015415352548364680e+00 6.210291715045584103e-03
6.001319127424085309e+04 1.017843003690719339e+00 6.187156769240952266e-03
6.001319130903662881e+04 1.024481958043242935e+00 6.302218245859891529e-03
6.001319134383240453e+04 9.981433625908916474e-01 6.078848560942025879e-03
6.001319137862818025e+04 1.015195248720037746e+00 6.314343907707799589e-03
6.001319141342395596e+04 9.981396284457443313e-01 6.057171432854053031e-03
6.001319144821973168e+04 1.004434803303724255e+00 6.083295465764831933e-03
6.001319148301551468e+04 1.006933586264064484e+00 6.299860784430238655e-03
6.001319151781129040e+04 1.027184922326443095e+00 6.265143448416116666e-03
6.001319155260706611e+04 1.014521014418367617e+00 6.125823387745218604e-03
6.001319158740284183e+04 9.928071066429030589e-01 6.040814065374099616e-03
6.001319162219861755e+04 1.004190742131022551e+00 6.090585267153069554e-03
6.001319165699440055e+04 9.919776647561898697e-01 6.071009687671003081e-03
6.001319169179017626e+04 1.002275208744250135e+00 6.060759066328229999e-03
6.001319172658595198e+04 9.926223682586735597e-01 5.879464866593258135e-03
6.001319176138172770e+04 9.962529754540087046e-01 5.898785088381292875e-03
6.001319179617750342e+04 9.795570094101113678e-01 5.941701718021530007e-03
6.001319183097328641e+04 9.956014075541703701e-01 6.015616889675466650e-03
6.001319186576906213e+04 9.923393661474895211e-01 5.940925468012059341e-03
6.001319190056483785e+04 9.981948267529721086e-01 6.091652348764994666e-03
6.001319193536062085e+04 9.972711695163322121e-01 5.957426477096463072e-03
6.001319197015639656e+04 9.897338236035396752e-01 6.120339359807105799e-03
6.001319200495217228e+04 9.952707126619189104e-01 6.094688425792342372e-03
6.001319203974794800e+04 1.007766559216392244e+00 6.277536656388671941e-03
6.001319207454372372e+04 9.915839719878576375e-01 5.974410871803487351e-03
6.001319210933950671e+04 9.930906947768513016e-01 5.964623913812153178e-03
6.001319214413528243e+04 9.801657300945677553e-01 5.933921300296171597e-03
6.001319217893105815e+04 9.773605972115482210e-01 5.934417362236718910e-03
6.001319221372684115e+04 9.791860020854605828e-01 5.956330927656257497e-03
6.001319224852261686e+04 9.867861652125305971e-01 6.103054785624879505e-03
6.001319228331839258e+04 9.811251566762577703e-01 6.303608871701595062e-03
6.001319231811416830e+04 9.852393613785542792e-01 6.184782855186840393e-03
6.001319235290994402e+04 9.808310887815874235e-01 5.949483949137737357e-03
6.001319238770572701e+04 9.799763215453674015e-01 6.273770679481334607e-03
6.001319242250150273e+04 9.769537298635063705e-01 6.036042881737696889e-03
6.001319245729727845e+04 9.805923089529225978e-01 6.086890139354948770e-03
6.001319249209305417e+04 9.879093422842577521e-01 6.190637213694730884e-03
6.001319252688882989e+04 9.780445664807886352e-01 6.011378309481893618e-03
6.001319256168461288e+04 9.711490180545317985e-01 5.894001755731379660e-03
6.001319259648038860e+04 9.751489747437360744e-01 5.963562382554720917e-03
6.001319263127616432e+04 9.890094763934585975e-01 6.223887113243021726e-03
6.001319266607194004e+04 9.653619444151763096e-01 5.941297756187536964e-03
6.001319270086771576e+04 9.825654236965025712e-01 6.072071506105673061e-03
6.001319273566349875e+04 9.725494758682409202e-01 5.946052675027282616e-03
6.001319277045927447e+04 9.822220964254551046e-01 5.977411633227808045e-03
6.001319280525505019e+04 9.833785790755374956e-01 6.014289752243471426e-03
6.001319284005083318e+04 9.735931769347374587e-01 6.061039934307700487e-03
6.001319287484660890e+04 9.727553192797857573e-01 6.014429917950356308e-03
6.001319290964238462e+04 9.697682275959914611e-01 6.021144108600991890e-03
6.001319294443816034e+04 9.736861326887040757e-01 6.183960374382059706e-03
6.001319297923393606e+04 9.602891990379774922e-01 5.934366488130445733e-03
6.001319301402971905e+04 9.823366586016381019e-01 6.113976852246447158e-03
6.001319304882549477e+04 9.733321284627246550e-01 6.058638198427217236e-03
6.001319308362127049e+04 9.586149846662350704e-01 5.930616048546467726e-03
6.001319311841705348e+04 9.500620273156357154e-01 5.892860307909806791e-03
6.001319315321282920e+04 9.601203096807056081e-01 5.883957533238229169e-03
6.001319318800860492e+04 9.583910525563976712e-01 5.852267848575413468e-03
6.001319322280438064e+04 9.757093951943900390e-01 5.980949290103931490e-03
6.001319325760015636e+04 9.684626704100602890e-01 5.915087652225885576e-03
6.001319329239593208e+04 9.535005266352016839e-01 5.782923819904879810e-03
6.001319332719170779e+04 9.637506815915340974e-01 5.942763837016853609e-03
6.001319336198749079e+04 9.601181155881247653e-01 5.855691993793025844e-03
6.001319339678326651e+04 9.633385976689868846e-01 5.834110268244381559e-03
6.001319343157904223e+04 9.547008917443481346e-01 5.850029176483961639e-03
6.001319346637481794e+04 9.618080252538815378e-01 6.066588629847269321e-03
6.001319350117059366e+04 9.748518866803759231e-01 6.088301626804348832e-03
6.001319353596637666e+04 9.739856849499244351e-01 6.081623944047404029e-03
6.001319357076215238e+04 9.568544851763022274e-01 5.915978778383312355e-03
6.001319360555792809e+04 9.598091350649853304e-01 6.058199398796293954e-03
6.001319364035370381e+04 9.547447609152112102e-01 5.835300233619677285e-03
6.001319367514947953e+04 9.589254598652072747e-01 5.937762495195966772e-03
6.001319370994526253e+04 9.676006074125923506e-01 5.932181697640665635e-03
6.001319374474103824e+04 9.804066672431084317e-01 5.998657122787007245e-03
6.001319377953681396e+04 9.678800562626794779e-01 5.877939264156874753e-03
6.001319381433258968e+04 9.671685431387065934e-01 5.861551331641450847e-03
6.001319384912836540e+04 9.571328166207649923e-01 5.878070491038188405e-03
6.001319388392414839e+04 9.784106643481591536e-01 6.104310346266270809e-03
6.001319391871992411e+04 9.711971122446748650e-01 5.987824100941707348e-03
6.001319395351569983e+04 9.701961949717643474e-01 5.898475490418102207e-03
6.001319398831148283e+04 9.669425040945054395e-01 5.828955461398780541e-03
6.001319402310725854e+04 9.805942411196871822e-01 5.931809097687505347e-03
6.001319405790303426e+04 9.577931092683006353e-01 5.803573337878123288e-03
6.001319409269880998e+04 9.605165634489516435e-01 5.843532097288757152e-03
6.001319412749458570e+04 9.720506392488963421e-01 5.887696278180278714e-03
6.001319416229036869e+04 9.677101845149113091e-01 5.817862347661998182e-03
6.001319419708614441e+04 9.779735425682789529e-01 6.068680747732040255e-03
6.001319423188192013e+04 9.720011411965102655e-01 5.815572969663725805e-03
6.001319426667769585e+04 9.917743221752463034e-01 5.950288277785664888e-03
6.001319430147347157e+04 9.813666006711500023e-01 5.904664335528694678e-03
6.001319433626925456e+04 9.889792941307214980e-01 6.089974095453771358e-03
6.001319437106503028e+04 9.849995283426693504e-01 6.102061836934382678e-03
6.001319440586080600e+04 9.759215403730806537e-01 5.853290213252297473e-03
6.001319444065658172e+04 9.761288411673333387e-01 5.846431323568466315e-03
6.001319447545235744e+04 9.871948094053173417e-01 5.889915856926854036e-03
6.001319451024814043e+04 9.939990647501226739e-01 5.929901289279277191e-03
6.001319454504391615e+04 9.973940148818400964e-01 6.040483933603998934e-03
6.001319457983969187e+04 9.854873783588687930e-01 5.849984286990850268e-03
6.001319461463547486e+04 9.859052429340720014e-01 5.965398164457635238e-03
6.001319464943125058e+04 1.006440765803371162e+00 6.280370324041205723e-03
6.001319468422702630e+04 9.869413929370478566e-01 5.920588207422156773e-03
6.001319471902280202e+04 9.953671903982969082e-01 5.984333817199066763e-03
6.001319475381857774e+04 1.001295148549005809e+00 5.994412662656376997e-03
6.001319478861436073e+04 1.005738487238350798e+00 6.069254310345232641e-03
6.001319482341013645e+04 1.017569429291248717e+00 6.221894917382256480e-03
6.001319485820591217e+04 1.007481952674676773e+00 6.073606758238567042e-03
6.001319489300168789e+04 9.970820378249211080e-01 6.009568569787664821e-03
6.001319492779746361e+04 9.891259318371907749e-01 5.885096833713904588e-03
6.001319496259324660e+04 1.002651027546343609e+00 6.137453325044230426e-03
6.001319499738902232e+04 1.005760609398634653e+00 6.093434290047494706e-03
6.001319503218479804e+04 9.942508459439474144e-01 6.015479025041169450e-03
6.001319506698058103e+04 1.011678181250242670e+00 6.110751088674654628e-03
6.001319510177635675e+04 9.916204657145147872e-01 5.980290540276143353e-03
6.001319513657213247e+04 1.008867488251283140e+00 6.046704683793332688e-03
6.001319517136790819e+04 1.019561647499942270e+00 6.134561404543437124e-03
6.001319520616368391e+04 1.009011366951626743e+00 6.109836367944085356e-03
6.001319524095946690e+04 1.001095673129869024e+00 6.007137176404580246e-03
6.001319527575524262e+04 1.018624699220966434e+00 6.109591859725023964e-03
6.001319531055101834e+04 1.013027394843097673e+00 6.135449389817092952e-03
6.001319534534679406e+04 1.001624382763944388e+00 6.028598804247661987e-03
6.001319538014256977e+04 9.998120287140804807e-01 5.987039157353242838e-03
6.001319541493835277e+04 1.008971372687199164e+00 6.103942884975423894e-03
6.001319544973412849e+04 1.010948448670222044e+00 6.095996467287670591e-03
6.001319548452990421e+04 1.008309230261769329e+00 6.080341863788267000e-03
6.001319551932567992e+04 1.016318621073504014e+00 6.145782626139510707e-03
6.001319555412145564e+04 1.027525264590584131e+00 6.094078655275524982e-03
6.001319558891723864e+04 1.029797218051379915e+00 6.146465407850954660e-03
6.001319562371301436e+04 1.017186221431127136e+00 6.097716745295572206e-03
6.001319565850879007e+04 1.005173782400382132e+00 6.003122184607866813e-03
6.001319569330456579e+04 1.010947986986491909e+00 6.151112452809560927e-03
6.001319572810034151e+04 1.005665363403044577e+00 6.003451178223952883e-03
6.001319576289612451e+04 1.009276609393047419e+00 6.198903713538610541e-03
6.001319579769190022e+04 1.008633390136650654e+00 6.202420114916451510e-03
6.001319583248767594e+04 1.015507195788290185e+00 6.229437227650431487e-03
6.001319586728345166e+04 9.994976514415144786e-01 6.108820105787208903e-03
6.001319590207922738e+04 9.955884387726984253e-01 6.058303579188652026e-03
6.001319593687501037e+04 9.873347516573555138e-01 6.076847006037126332e-03
6.001319597167078609e+04 1.001629286527272455e+00 6.193270452990592805e-03
6.001319600646656181e+04 1.010224755102034244e+00 6.230121118161665271e-03
6.001319604126233753e+04 1.003033915632215889e+00 6.175870085327093452e-03
6.001319607605811325e+04 9.954820174860603554e-01 6.017614704187109788e-03
6.001319611085389624e+04 9.917218005637724598e-01 6.101236573190005341e-03
6.001319614564967196e+04 9.979503222308787613e-01 6.204555229031058494e-03
6.001319618044544768e+04 9.893981235476523306e-01 6.071425507352452670e-03
6.001319621524123068e+04 9.777394490095753232e-01 5.982041466556205569e-03
6.001319625003700639e+04 9.900051178262403440e-01 6.028664332054668902e-03
6.001319628483278211e+04 1.007728330308263587e+00 6.329496539332804539e-03
6.001319631962855783e+04 9.942117572971927997e-01 6.004756003638057719e-03
6.001319635442433355e+04 9.889685869244073668e-01 5.999115384495858939e-03
6.001319638922011654e+04 9.908975893973224203e-01 6.068886780655868840e-03
6.001319642401589226e+04 9.719658001052461360e-01 5.937003032068146474e-03
6.001319645881166798e+04 9.765123484333532167e-01 5.909711850384722492e-03
6.001319649360744370e+04 9.873623987360388154e-01 6.008435713695036567e-03
6.001319652840321942e+04 9.849047240520555357e-01 6.054126344577475012e-03
6.001319656319900241e+04 1.004467865083358502e+00 6.183084898292406754e-03
6.001319659799477813e+04 9.874401882648501383e-01 6.141241942045667576e-03
6.001319663279055385e+04 9.854227692124342131e-01 6.089534488206488003e-03
6.001319666758632957e+04 9.714636566784589089e-01 5.953071361893260902e-03
6.001319670238210529e+04 9.728652762896246031e-01 5.934076089461432120e-03
6.001319673717788828e+04 9.652170204816644672e-01 5.877317258141004190e-03
6.001319677197366400e+04 9.763575777925503907e-01 5.965549256616636473e-03
6.001319680676943972e+04 9.738892656207881471e-01 5.925822969698778600e-03
6.001319684156522271e+04 9.774771367260004507e-01 5.960517733687248354e-03
6.001319687636099843e+04 9.751171131516520596e-01 5.876498030652181279e-03
6.001319691115677415e+04 9.775931925711608406e-01 5.950807379008656722e-03
6.001319694595254987e+04 9.688461403609104350e-01 5.946557744238726087e-03
6.001319698074832559e+04 9.635292827161497931e-01 5.863304373912979310e-03
6.001319701554410858e+04 9.555886145919685326e-01 5.877748697504944775e-03
6.001319705033988430e+04 9.726741061589145865e-01 5.900198612859354139e-03
6.001319708513566002e+04 9.707419186123190658e-01 5.953802491187844964e-03
6.001319711993143574e+04 9.714798677176522679e-01 5.980895999235232713e-03
6.001319715472721145e+04 9.563945707408175734e-01 5.857513881522997783e-03
6.001319718952299445e+04 9.646391913902073734e-01 5.857237378008168550e-03
6.001319722431877017e+04 9.682409393699551448e-01 5.844959305728279764e-03
6.001319725911454589e+04 9.748768017173728984e-01 5.969863174546322440e-03
6.001319729391032888e+04 9.651858716569728935e-01 5.853119012582930734e-03
6.001319732870610460e+04 9.663155260009400616e-01 5.805653438553467875e-03
6.001319736350188032e+04 9.827404631972309623e-01 5.942347466957077773e-03
6.001319739829765604e+04 9.744853294548563305e-01 5.905650518400426020e-03
6.001319743309343175e+04 9.694966918388803201e-01 5.845470952325282181e-03
6.001319746788921475e+04 9.717139077340387621e-01 5.887529292412396233e-03
6.001319750268499047e+04 9.698325662466871222e-01 5.827033232687275389e-03
6.001319753748076619e+04 9.693147165010649324e-01 5.852239383107579913e-03
6.001319757227654191e+04 9.775469493067059368e-01 5.885449110406189462e-03
6.001319760707231762e+04 9.679440201403988198e-01 5.820458680804851438e-03
6.001319764186810062e+04 9.825043344955128877e-01 5.913081874835280326e-03
6.001319767666387634e+04 9.674425668844661708e-01 5.800183032482020967e-03
6.001319771145965206e+04 9.704447352432645779e-01 5.792643713345623988e-03
6.001319774625542777e+04 9.713056540625232271e-01 5.831991720235050330e-03
6.001319778105120349e+04 9.678518504727604554e-01 5.740755899931468051e-03
6.001319781584698649e+04 9.723779566321899548e-01 5.920131344036451589e-03
6.001319785064276221e+04 9.754456928566165308e-01 5.924481424557359426e-03
6.001319788543853792e+04 9.762404717908264029e-01 5.865469397622084455e-03
6.001319792023431364e+04 9.759456974366647053e-01 5.851602026645491388e-03
6.001319795503008936e+04 9.713906680585266962e-01 5.793456941062045777e-03
6.001319798982587236e+04 9.700334162184501841e-01 5.829151588043980994e-03
6.001319802462164807e+04 9.816320830714723167e-01 5.909330916328577217e-03
6.001319805941742379e+04 9.922308647249367120e-01 5.996954134120116575e-03
6.001319809421320679e+04 9.945410966132862685e-01 5.910148079436511673e-03
6.001319812900898251e+04 9.831258398299339563e-01 5.855675537091577232e-03
6.001319816380475822e+04 9.825184931688486500e-01 5.940907274316532642e-03
6.001319819860053394e+04 9.768128253374647185e-01 5.816388965492156303e-03
6.001319823339630966e+04 9.893089063908965253e-01 5.972741112720268176e-03
6.001319826819209266e+04 1.000197533695190710e+00 6.024425335065876873e-03
6.001319830298786837e+04 9.905699592933830955e-01 5.894962464360397475e-03
6.001319833778364409e+04 9.997601307982139085e-01 5.961282350518763359e-03
6.001319837257941981e+04 9.991958059977456008e-01 6.055171383717858520e-03
6.001319840737519553e+04 1.019215593938511910e+00 6.607017311313155561e-03
6.001319844217097852e+04 1.011048146065901543e+00 6.551633574879668458e-03
6.001319847696675424e+04 1.006863926562858280e+00 6.074634604430239129e-03
6.001319851176252996e+04 1.002137272860618822e+00 6.020636062295899558e-03
6.001319854655830568e+04 1.010129166825495250e+00 6.111403848272399866e-03
6.001319858135408140e+04 1.009439731913525984e+00 6.102099397211986111e-03
6.001319861614986439e+04 9.996211614237313636e-01 6.085171114708658700e-03
6.001319865094564011e+04 1.007584114790621710e+00 6.111959430417764072e-03
6.001319868574141583e+04 1.002332066158217128e+00 5.989357816041480757e-03
6.001319872053719155e+04 1.006065490766225423e+00 5.985670348231041452e-03
6.001319875533296727e+04 1.011366591016171990e+00 6.130533972175340740e-03
6.001319879012875026e+04 1.002301164785430965e+00 6.131818647382876290e-03
6.001319882492452598e+04 1.006868892042314556e+00 6.075076588499390279e-03
6.001319885972030170e+04 1.016496851170402227e+00 6.063416247080731167e-03
6.001319889451608469e+04 1.006170664340081622e+00 5.907346797674666722e-03
6.001319892931186041e+04 1.001449666714101738e+00 5.966597110070808938e-03
6.001319896410763613e+04 1.006312772391257937e+00 6.070592245738600998e-03
6.001319899890341185e+04 9.980276553649006788e-01 5.918452354044530066e-03
6.001319903369918757e+04 1.013850056704782565e+00 5.992770557278374183e-03
6.001319906849497056e+04 1.005907653533945734e+00 5.885141476441260559e-03
6.001319910329074628e+04 1.029780714651501894e+00 6.124038318698512944e-03
6.001319913808652200e+04 1.015925880515834656e+00 6.021226379266339003e-03
6.001319917288230499e+04 1.019025489931079109e+00 5.985220042705863448e-03
6.001319920767808071e+04 1.017840042423269420e+00 6.049752689880373568e-03
6.001319924247385643e+04 1.025955578350899122e+00 6.235020437636506867e-03
6.001319927726963215e+04 1.019776147066314032e+00 6.048738714191099174e-03
6.001319931206540787e+04 1.025737183544298325e+00 6.206382206254086598e-03
6.001319934686119086e+04 1.016872501274625140e+00 5.939546959422639834e-03
6.001319938165696658e+04 1.026453190502495172e+00 6.048265498880077591e-03
6.001319941645274230e+04 1.013085763123830141e+00 6.062163578566662214e-03
6.001319945124851802e+04 1.005152102906196276e+00 5.917337892614857840e-03
6.001319948604429374e+04 1.009245060705604047e+00 5.925604367905409377e-03
6.001319952084007673e+04 1.007214811823430756e+00 5.896777247597752812e-03
6.001319955563585245e+04 1.010557082749471425e+00 5.916328965053011674e-03
6.001319959043162817e+04 1.016199522314415571e+00 5.992594982692826810e-03
6.001319962522741116e+04 1.020078562760077467e+00 6.068291985544053448e-03
6.001319966002318688e+04 1.011032366483235911e+00 5.978890722884111671e-03
6.001319969481896260e+04 1.005545362909249452e+00 5.968671615372853415e-03
6.001319972961473832e+04 9.944099634451605274e-01 5.958011238449411294e-03
6.001319976441051404e+04 1.011905727595549420e+00 6.113787743440316121e-03
6.001319979920629703e+04 1.006106241939394463e+00 6.041705913931093644e-03
6.001319983400207275e+04 1.007014849937661438e+00 5.927572653380505825e-03
6.001319986879784847e+04 1.020556623942667773e+00 6.087338756781048715e-03
6.001319990359363146e+04 1.012885092867331860e+00 5.975931555033497759e-03
6.001319993838940718e+04 1.022558669485120975e+00 6.031282319597159290e-03
6.001319997318518290e+04 1.003006678914533989e+00 5.910230226317592962e-03
6.001320000798095862e+04 1.012519877989517925e+00 6.235640571455056645e-03
6.001320004277673434e+04 1.005529660930551072e+00 6.015455999758602575e-03
6.001320007757251733e+04 1.015699890347431911e+00 5.998541979121219461e-03
6.001320011236829305e+04 1.029478910797255065e+00 6.080796113005305058e-03
6.001320014716406877e+04 1.017327058308035381e+00 6.095096454253109454e-03
6.001320018195984449e+04 1.021017073945640341e+00 6.140539687103060626e-03
6.001320021675562020e+04 9.991558631928846301e-01 5.994628393475112844e-03
6.001320025155140320e+04 1.008983054636646948e+00 6.097998980849126185e-03
6.001320028634717892e+04 1.013149490822855325e+00 5.978022552741314027e-03
6.001320032114295464e+04 1.002853223842291586e+00 5.947342731706767652e-03
6.001320035593873035e+04 1.016017947522209308e+00 6.090097887533624764e-03
6.001320039073450607e+04 1.008657233158225752e+00 6.021220096620605484e-03
6.001320042553028907e+04 9.878676709465517014e-01 5.887136070994566407e-03
6.001320046032606479e+04 1.009871754121843823e+00 6.105793951364186199e-03
6.001320049512184050e+04 9.982557342520335109e-01 6.048752010959747120e-03
6.001320052991761622e+04 9.996558679839787631e-01 5.966134638641241127e-03
6.001320056471339194e+04 1.006675176563810004e+00 6.052394947234944131e-03
6.001320059950917494e+04 1.007498209400504274e+00 6.137302346875015552e-03
6.001320063430495065e+04 1.007442620170218905e+00 6.109370933842507047e-03
6.001320066910072637e+04 9.989189709241500514e-01 6.028175315802888380e-03
6.001320070389650209e+04 9.809466003979229187e-01 5.907066513332311433e-03
6.001320073869227781e+04 9.866082489988780013e-01 5.953074005160922076e-03
6.001320077348806080e+04 9.846281198392207168e-01 6.017699269891833326e-03
6.001320080828383652e+04 9.872750915982019260e-01 5.927014999518779789e-03
6.001320084307961224e+04 9.962889003390672515e-01 6.006298898950156694e-03
6.001320087787539524e+04 9.995047424721263951e-01 6.056236925116042363e-03
6.001320091267117095e+04 9.903668818154910403e-01 5.856893903366354980e-03
6.001320094746694667e+04 9.917009670403960087e-01 5.924174972358460176e-03
6.001320098226272239e+04 9.853172686576112671e-01 5.892556921709622871e-03
6.001320101705849811e+04 1.000141737721008006e+00 6.037511615853570143e-03
6.001320105185428110e+04 9.803987408653855873e-01 5.841995754882506331e-03
6.001320108665005682e+04 9.955411264156596163e-01 5.904749348820005801e-03
6.001320112144583254e+04 9.897227478305729020e-01 5.858713004644117324e-03
6.001320115624160826e+04 9.814050334304358358e-01 5.865759067312021312e-03
6.001320119103738398e+04 9.775497399680113109e-01 5.755819228448221837e-03
6.001320122583316697e+04 9.818724318040802368e-01 5.824576423963422241e-03
6.001320126062894269e+04 1.001231761705679624e+00 6.044049911159138713e-03
6.001320129542471841e+04 9.886492113935854142e-01 5.845866732131097844e-03
6.001320133022050140e+04 9.804892406410483652e-01 5.719902006533356120e-03
6.001320136501627712e+04 9.976687146673453022e-01 5.908961309115167392e-03
6.001320139981205284e+04 9.969287800808266375e-01 5.910316673404295527e-03
6.001320143460782856e+04 9.863172712724727065e-01 5.904884373224001184e-03
6.001320146940360428e+04 1.000544632020586633e+00 5.977869725781646826e-03
6.001320150419938727e+04 1.005583556576168158e+00 5.987403017245281241e-03
6.001320153899516299e+04 1.000273665924758637e+00 5.923806813031110528e-03
6.001320157379093871e+04 1.007235089884288781e+00 6.126349285293440465e-03
6.001320160858672170e+04 9.940797192873698229e-01 5.826605321852509380e-03
6.001320164338249742e+04 1.004914138526052048e+00 6.066043447121127578e-03
6.001320167817827314e+04 1.004166176919385256e+00 6.007232489073751486e-03
6.001320171297404886e+04 1.006003563240209342e+00 5.932018939043135625e-03
6.001320174776982458e+04 9.883544334830687283e-01 5.834413538313061760e-03
6.001320178256560757e+04 1.006318178498021521e+00 6.004822089267639225e-03
6.001320181736138329e+04 9.986188267025729592e-01 5.953333136099859570e-03
6.001320185215715901e+04 1.017328587810360174e+00 6.014029947113647655e-03
6.001320188695293473e+04 1.023853654395005197e+00 6.181130016878106509e-03
6.001320192174871045e+04 1.005583222897190376e+00 5.903720682496560457e-03
6.001320195654449344e+04 1.001994207052096630e+00 5.832058946763621701e-03
6.001320199134026916e+04 9.930443295136138770e-01 5.852180133987192230e-03
6.001320202613604488e+04 1.011447758931362850e+00 5.952805395660076132e-03
6.001320206093182060e+04 1.007983614127273553e+00 5.976032160127901435e-03
6.001320209572759632e+04 1.016447434285710605e+00 6.047619455889202862e-03
6.001320213052337931e+04 1.014357027585350624e+00 5.952475325784906471e-03
6.001320216531915503e+04 1.020908989079033491e+00 5.979705041843095051e-03
6.001320220011493075e+04 1.010623512733693552e+00 5.942707883552333058e-03
6.001320223491070647e+04 1.012746280640587582e+00 5.986775821412291219e-03
6.001320226970648218e+04 1.008938149065071732e+00 5.935380545102540012e-03
6.001320230450226518e+04 1.015876300695959245e+00 6.012602014900374908e-03
6.001320233929804090e+04 1.020687613223101753e+00 5.962621857781466063e-03
6.001320237409381662e+04 1.042352032345839508e+00 6.219570289734170469e-03
6.001320240888959961e+04 1.041183081968533708e+00 6.227946511472962771e-03
6.001320244368537533e+04 1.029730436395909665e+00 6.041279610926346931e-03
6.001320247848115105e+04 1.032020460433358711e+00 6.170935341363444245e-03
6.001320251327692677e+04 1.010581582295509318e+00 5.872179123773372568e-03
6.001320254807270248e+04 1.019439582682897916e+00 6.007092525730599146e-03
6.001320258286848548e+04 1.019733081955898957e+00 6.018647791720871387e-03
6.001320261766426120e+04 1.037117818576354766e+00 6.115159627287192895e-03
6.001320265246003692e+04 1.021362573312022848e+00 5.875396399031552336e-03
6.001320268725581991e+04 1.030996914050085422e+00 6.017679062224568116e-03
6.001320272205159563e+04 1.022629902829049309e+00 6.017800976707944789e-03
6.001320275684737135e+04 1.036015461586212494e+00 6.118779584282715497e-03
6.001320279164314707e+04 1.034129792016939220e+00 6.038944986469168587e-03
6.001320282643892278e+04 1.030754220707670754e+00 5.997690053377095244e-03
6.001320286123470578e+04 1.047484459574605120e+00 6.146423815006332204e-03
6.001320289603048150e+04 1.041985669941307702e+00 6.113580982596215734e-03
6.001320293082625722e+04 1.039137447627999089e+00 6.124691511297387925e-03
6.001320296562203293e+04 1.049234531504380730e+00 6.146904302003131614e-03
6.001320300041780865e+04 1.036534222941519534e+00 6.078178468328969408e-03
6.001320303521359165e+04 1.046102555454416771e+00 6.318930288413984915e-03
6.001320307000936737e+04 1.055530092107028528e+00 6.202810311085446039e-03
6.001320310480514308e+04 1.045660583030755042e+00 6.077937969780720408e-03
6.001320313960091880e+04 1.051619456009692977e+00 6.074529778270800623e-03
6.001320317439669452e+04 1.037687532136362556e+00 6.100997343526010086e-03
6.001320320919247752e+04 1.046427706472234265e+00 6.095510030070661403e-03
6.001320324398825323e+04 1.029662862015712887e+00 5.919822012159192855e-03
6.001320327878402895e+04 1.036924388228738891e+00 6.080826050311361960e-03
6.001320331357980467e+04 1.047651655536180115e+00 6.150668417860552344e-03
6.001320334837558039e+04 1.040838169497072974e+00 6.106803276395276515e-03
6.001320338317136338e+04 1.044380168302199596e+00 6.197425743186890830e-03
6.001320341796713910e+04 1.040562695082811739e+00 6.170417005612559118e-03
6.001320345276291482e+04 1.031683315123047784e+00 6.117327856554779023e-03
6.001320348755869782e+04 1.033877677559430719e+00 5.994308727358782854e-03
6.001320352235447353e+04 1.028317654359557798e+00 6.006899732860945980e-03
6.001320355715024925e+04 1.022444123773564861e+00 5.922495860742193509e-03
6.001320359194602497e+04 1.025793623259524834e+00 5.982421366038697536e-03
6.001320362674180069e+04 1.047896344012458014e+00 6.054027396260599873e-03
6.001320366153758368e+04 1.036206242885882922e+00 6.012976864046044520e-03
6.001320369633335940e+04 1.025437664469442289e+00 5.951765541685938646e-03
6.001320373112913512e+04 1.022876695523842638e+00 6.087027424347821701e-03
6.001320376592491812e+04 1.019922775668409942e+00 5.992604542382005094e-03
6.001320380072069383e+04 1.007699498193244780e+00 5.908494780077635546e-03
6.001320383551646955e+04 1.028920084704933569e+00 6.093248930138031594e-03
6.001320387031224527e+04 1.031247666438013910e+00 6.046440236957991571e-03
6.001320390510802099e+04 1.022496726538347334e+00 6.007322174974721180e-03
6.001320393990380398e+04 1.021973772658704371e+00 6.037069419752024747e-03
6.001320397469957970e+04 1.030575669162763441e+00 6.022635535199535005e-03
6.001320400949535542e+04 1.014220891651406165e+00 5.954972856654684905e-03
6.001320404429113114e+04 1.017067504681721468e+00 5.962758730617295257e-03
6.001320407908690686e+04 1.018155340966916400e+00 5.942882825285566474e-03
6.001320411388268985e+04 1.022213826614028820e+00 6.055707321155117707e-03
6.001320414867846557e+04 1.024914888604958607e+00 6.004653010811494482e-03
6.001320418347424129e+04 1.020013288817395614e+00 5.951907668798816012e-03
6.001320421827002428e+04 1.025588599532930800e+00 6.021448325063100994e-03
6.001320425306580000e+04 1.018962833255999900e+00 5.920305379008541403e-03
6.001320428786157572e+04 1.004769683829807914e+00 5.855985551052976003e-03
6.001320432265735144e+04 1.008037116654739052e+00 5.895530718179819822e-03
6.001320435745312716e+04 9.996528896153437094e-01 5.818969040263079553e-03
6.001320439224891015e+04 1.013756219071566322e+00 5.925038607426959952e-03
6.001320442704468587e+04 1.017404891560611757e+00 5.977545371187553691e-03
6.001320446184046159e+04 1.002598268988989405e+00 5.896677070483053763e-03
6.001320449663623731e+04 1.004615717110292072e+00 5.866529501975986487e-03
6.001320453143201303e+04 1.000020117154187149e+00 5.921227573494305257e-03
6.001320456622779602e+04 1.006185896089930587e+00 5.879265270952017605e-03
6.001320460102357174e+04 1.001335990743828397e+00 5.895894322562012305e-03
6.001320463581934746e+04 9.966871686941763953e-01 5.800210623862536372e-03
6.001320467061512318e+04 9.947156544998992933e-01 5.831934287691284413e-03
6.001320470541089890e+04 9.968573091255121810e-01 5.828176721192273452e-03
6.001320474020668189e+04 9.981400575323292612e-01 5.849899674328194396e-03
6.001320477500245761e+04 9.984785781211011901e-01 5.911744378504019820e-03
6.001320480979823333e+04 9.861374529941110412e-01 5.780758422323051954e-03
6.001320484459400905e+04 9.935143447974392750e-01 5.795978399361020189e-03
6.001320487938978476e+04 9.897721170083012554e-01 5.760350679933598159e-03
6.001320491418556776e+04 9.891161440316607045e-01 5.772203433514915862e-03
6.001320494898134348e+04 1.001859548106674769e+00 5.920767989435637979e-03
6.001320498377711920e+04 9.961310940220201582e-01 5.790833028487219099e-03
6.001320501857290219e+04 9.904800192167131367e-01 5.882994894771010654e-03
6.001320505336867791e+04 1.000966405168021156e+00 6.012104721018404589e-03
6.001320508816445363e+04 9.844266156919336819e-01 5.831012899599159055e-03
6.001320512296022935e+04 9.909748219842323680e-01 5.905591240933907339e-03
6.001320515775600506e+04 9.840171934110755192e-01 5.799002156097575987e-03
6.001320519255178806e+04 9.948820938030887850e-01 5.814991422047372134e-03
6.001320522734756378e+04 9.984119503110847615e-01 5.872475415982659173e-03
6.001320526214333950e+04 9.806100141073900156e-01 5.783254726736749597e-03
6.001320529693911521e+04 9.772745116568879453e-01 5.798740170974698085e-03
6.001320533173489093e+04 9.891311083216678401e-01 5.860591190393987099e-03
6.001320536653067393e+04 9.847607207406892105e-01 5.842845126726114134e-03
6.001320540132644965e+04 9.818237576316090065e-01 5.743116560081134615e-03
6.001320543612222536e+04 9.958395852180690344e-01 5.905766148859079370e-03
6.001320547091800836e+04 9.943252155637177792e-01 5.856895407640294766e-03
6.001320550571378408e+04 9.875432755012750752e-01 5.910209705292429963e-03
6.001320554050955980e+04 9.841418006249619266e-01 5.762324300273854484e-03
6.001320557530533551e+04 9.939284232297721511e-01 5.869709815770112783e-03
6.001320561010111123e+04 9.852742543770628414e-01 5.840015087296699867e-03
6.001320564489689423e+04 9.908149379865431872e-01 5.829918580921788877e-03
6.001320567969266995e+04 9.921403041784080390e-01 5.823860256644301445e-03
6.001320571448844566e+04 9.891093370626639070e-01 5.804129354195279762e-03
6.001320574928422138e+04 1.000916721161954070e+00 5.873561933660244837e-03
6.001320578407999710e+04 9.915008208737223772e-01 5.816477710247269436e-03
6.001320581887578010e+04 9.982715078167393452e-01 5.843936296484628611e-03
6.001320585367155581e+04 9.904554760641687272e-01 5.865603055692196130e-03
6.001320588846733153e+04 9.948452196181519769e-01 5.883825456700220689e-03
6.001320592326310725e+04 1.003079154033206910e+00 5.926924437073530227e-03
6.001320595805888297e+04 9.992637546476659249e-01 5.799408599523176583e-03
6.001320599285466596e+04 9.993825984102820970e-01 5.857393799345350996e-03
6.001320602765044168e+04 1.000492305076063460e+00 5.853598056482259629e-03
6.001320606244621740e+04 9.969466262045415528e-01 5.859392919734426365e-03
6.001320609724200040e+04 1.004830933157068174e+00 5.917076179717319431e-03
6.001320613203777611e+04 1.008764382598869691e+00 5.913025271296536156e-03
6.001320616683355183e+04 1.007862880325124610e+00 5.887747666628351945e-03
6.001320620162933483e+04 9.933827412742327612e-01 5.767815062014521911e-03
6.001320623642511055e+04 1.007347210015729910e+00 5.849368021489415037e-03
6.001320627122088626e+04 1.007926160681568817e+00 5.888528137900905617e-03
6.001320630601666198e+04 1.009553160835672925e+00 5.985602792351264918e-03
6.001320634081243770e+04 1.003470814738955497e+00 5.878738312068763731e-03
6.001320637560822070e+04 1.011818040945888120e+00 5.885496298676532768e-03
6.001320641040399641e+04 1.013231574621219488e+00 5.972594861056347224e-03
6.001320644519977213e+04 1.011676034351180364e+00 6.002242928515393559e-03
6.001320647999554785e+04 1.012345755288589277e+00 5.969322236406659002e-03
6.001320651479132357e+04 1.017376950373632294e+00 5.971605390811519920e-03
6.001320654958710657e+04 1.012566318616056726e+00 5.927135453469079170e-03
6.001320658438288228e+04 1.009215292474411330e+00 5.908840315537982300e-03
6.001320661917865800e+04 1.005278419595015293e+00 5.887245978689881892e-03
6.001320665397443372e+04 1.019351606762190832e+00 6.127152750788129876e-03
6.001320668877020944e+04 1.026533223792805316e+00 6.121710411374060509e-03
6.001320672356599243e+04 1.015155942397232725e+00 5.878803300012529730e-03
6.001320675836176815e+04 1.013032033769304618e+00 5.937608216507239689e-03
6.001320679315754387e+04 1.019739503561470917e+00 5.961676895812356540e-03
6.001320682795332687e+04 1.020468822598999070e+00 6.025860376167274483e-03
6.001320686274910258e+04 1.016039789733640619e+00 6.111909836241279786e-03
6.001320689754487830e+04 1.013756197029588968e+00 5.957152924894247407e-03
6.001320693234065402e+04 1.016037541372749153e+00 6.016318087666741588e-03
6.001320696713642974e+04 1.012784195774010021e+00 6.001407107221285071e-03
6.001320700193221273e+04 1.008391545957606494e+00 5.934233144572090973e-03
6.001320703672798845e+04 1.000087752756204651e+00 5.878858669621017316e-03
6.001320707152376417e+04 1.003500924605529976e+00 5.853063138406353581e-03
6.001320710631954717e+04 1.006382576737142376e+00 5.918783987125591714e-03
6.001320714111532288e+04 1.004832866406390579e+00 5.884762789121394944e-03
6.001320717591109860e+04 1.008402100730024786e+00 5.899313591789148714e-03
6.001320721070687432e+04 9.962843994671600756e-01 5.832867160276064382e-03
6.001320724550265004e+04 1.004748336528104691e+00 5.894096429194737620e-03
6.001320728029843303e+04 1.002305525886214577e+00 5.883059784250327384e-03
6.001320731509420875e+04 1.006272752665916981e+00 5.920538115086116347e-03
6.001320734988998447e+04 1.004064455810352863e+00 5.893893449891830262e-03
6.001320738468576019e+04 9.955094350097344336e-01 5.893242607128815029e-03
6.001320741948153591e+04 1.003043323280273125e+00 5.852525323338441873e-03
6.001320745427731890e+04 1.005950722986859835e+00 5.863711732605969562e-03
6.001320748907309462e+04 1.005944315886495799e+00 5.959282028606328017e-03
6.001320752386887034e+04 1.011435752633906837e+00 5.987305230577313377e-03
6.001320755866464606e+04 9.892283957120602267e-01 5.794539864984890598e-03
6.001320759346042178e+04 9.935863101087260008e-01 5.798480154471649835e-03
6.001320762825620477e+04 9.829243069420630086e-01 5.773135614232862041e-03
6.001320766305198049e+04 9.874262882644807560e-01 5.792373185037206010e-03
6.001320769784775621e+04 1.006198107242339379e+00 6.031426491757572485e-03
6.001320773264353193e+04 9.998404694144897853e-01 5.858471781263223897e-03
6.001320776743930764e+04 9.814948528233502500e-01 5.743469700038026857e-03
6.001320780223509064e+04 9.883868269607367640e-01 5.770690609800914819e-03
6.001320783703086636e+04 9.839989422043340372e-01 5.752994336958862712e-03
6.001320787182664208e+04 9.912734391152540070e-01 5.808063064089474641e-03
6.001320790662242507e+04 9.749187726092010120e-01 5.728182618638112157e-03
6.001320794141820079e+04 9.662396390497013376e-01 5.682361114689000840e-03
6.001320797621397651e+04 9.891082768439045658e-01 5.799850274415096173e-03
6.001320801100975223e+04 9.959838945652514930e-01 5.892725303042694804e-03
6.001320804580552795e+04 9.791282764088502510e-01 5.786988018620552003e-03
6.001320808060131094e+04 9.704797211055321560e-01 5.808096257154469165e-03
6.001320811539708666e+04 9.799459749612959847e-01 5.833521096665795526e-03
6.001320815019286238e+04 9.826606328238101096e-01 5.834249942561826018e-03
6.001320818498863810e+04 9.764122954844539626e-01 5.771810919606935354e-03
6.001320821978441381e+04 9.868960505301557218e-01 5.784372829936914630e-03
6.001320825458019681e+04 9.932836656688031063e-01 5.865686573117920473e-03
6.001320828937597253e+04 9.908481741952149813e-01 5.966604620357916430e-03
6.001320832417174825e+04 9.745948495883012264e-01 5.817470879196632097e-03
6.001320835896752396e+04 9.688171182167378825e-01 5.755521518403068290e-03
6.001320839376329968e+04 9.613677072228712372e-01 5.702257742436360292e-03
6.001320842855908268e+04 9.701460981041776233e-01 5.737077892216063332e-03
6.001320846335485840e+04 9.715464800954509705e-01 5.715799336109252116e-03
6.001320849815063411e+04 9.679076445067898993e-01 5.668921098270507559e-03
6.001320853294641711e+04 9.885062693064887718e-01 5.785318195098803663e-03
6.001320856774219283e+04 9.840020413504566577e-01 5.834175208757973186e-03
6.001320860253796855e+04 9.891404834468491281e-01 5.821231309263211889e-03
6.001320863733374426e+04 9.728438417219208434e-01 5.737633220746217108e-03
6.001320867212951998e+04 9.523667593668753151e-01 5.603239977550705624e-03
6.001320870692530298e+04 9.725559983722549262e-01 5.726639787372970157e-03
6.001320874172107870e+04 9.680088367463629551e-01 5.712918113921526715e-03
6.001320877651685441e+04 9.676682650271863917e-01 5.661329581811072945e-03
6.001320881131263741e+04 9.610308136687268910e-01 5.635957068012145861e-03
6.001320884610841313e+04 9.604741292508816031e-01 5.705676521009261579e-03
6.001320888090418885e+04 9.577048566686195974e-01 5.752986933111208824e-03
6.001320891569996456e+04 9.567442514738060400e-01 5.640367948150880155e-03
6.001320895049574028e+04 9.502505750119895067e-01 5.717405591185681195e-03
6.001320898529152328e+04 9.713091308478926100e-01 5.867261192345671859e-03
6.001320902008729900e+04 9.561759593146414993e-01 5.790286483852139301e-03
6.001320905488307471e+04 9.463091350754648801e-01 5.656518042978856721e-03
6.001320908967885043e+04 9.601735411372744888e-01 5.708315284671823704e-03
6.001320912447462615e+04 9.485872519586220353e-01 5.622350312168776856e-03
6.001320915927040915e+04 9.600770663975769503e-01 5.728445038424487962e-03
6.001320919406618486e+04 9.703813738717469439e-01 5.794845554281104379e-03
6.001320922886196058e+04 9.577749617549025096e-01 5.675992481217521923e-03
6.001320926365774358e+04 9.697136689791947539e-01 5.782129411610630564e-03
6.001320929845351930e+04 9.524370204793275452e-01 5.697549846449983559e-03
6.001320933324929501e+04 9.588228096457308558e-01 5.685202377260062043e-03
6.001320936804507073e+04 9.653262059498493031e-01 5.702084517857361652e-03
6.001320940284084645e+04 9.609087913996808838e-01 5.661118680999805731e-03
6.001320943763662945e+04 9.567315737324670888e-01 5.637658179959524098e-03
6.001320947243240516e+04 9.623546622141432305e-01 5.692684391500273978e-03
6.001320950722818088e+04 9.737734397984937340e-01 5.784948982118249400e-03
6.001320954202396388e+04 9.787922404257706210e-01 5.733369112857080764e-03
6.001320957681973960e+04 9.711029595121835056e-01 5.729852959942222622e-03
6.001320961161551531e+04 9.683994546865145603e-01 5.728891735290990266e-03
6.001320964641129103e+04 9.570370917540101940e-01 5.739384181252097684e-03
6.001320968120706675e+04 9.577448599306050969e-01 5.669451563434011951e-03
6.001320971600284975e+04 9.605285682547555215e-01 5.709199366801217743e-03
6.001320975079862546e+04 9.657287246623257326e-01 5.812485234865234947e-03
6.001416468011598045e+04 1.031664474890014338e+00 6.479990806968804855e-03
6.001416471843941690e+04 1.038541543994945693e+00 6.495135113523782359e-03
6.001416475323519262e+04 1.047029445538206760e+00 6.767301850630926680e-03
6.001416478803096834e+04 1.028308534870929547e+00 6.765624346437028834e-03
6.001416482282674406e+04 1.036218309799856518e+00 6.569580344720308065e-03
6.001416485762252705e+04 1.022331287230487940e+00 6.516505798716241277e-03
6.001416489241830277e+04 1.039712238904231034e+00 6.595357582961276083e-03
6.001416492721407849e+04 1.040204350113937082e+00 6.586324167898113119e-03
6.001416496200985421e+04 1.026408225018579978e+00 6.487060995021551486e-03
6.001416499680562993e+04 1.027961720481734620e+00 6.427469674558797599e-03
6.001416503160140564e+04 1.027792067031447765e+00 6.530448271162870265e-03
6.001416506639718136e+04 1.017216010468902310e+00 6.337192163526644655e-03
6.001416510119296436e+04 1.025343368439613156e+00 6.521144865792189230e-03
6.001416513598874008e+04 1.037632090064344759e+00 6.706435944891172424e-03
6.001416517078451579e+04 1.030097821227005772e+00 6.423943126979577561e-03
6.001416520558029151e+04 1.024646157382061329e+00 6.621901227838836688e-03
6.001416524037606723e+04 1.026013350297440452e+00 6.469415353416758593e-03
6.001416527517185023e+04 1.028319095816314643e+00 6.441401358245051056e-03
6.001416530996762594e+04 1.016216953490717279e+00 6.310238665622731544e-03
6.001416534476340166e+04 1.003177938250505496e+00 6.488742644375848287e-03
6.001416537955917738e+04 1.022289089000165685e+00 6.489764053635995247e-03
6.001416541435495310e+04 1.026525413222615368e+00 6.427027041823838750e-03
6.001416544915072882e+04 1.020971147613910945e+00 6.368770890018620595e-03
6.001416548394650454e+04 1.019621203884117033e+00 6.455185280797373637e-03
6.001416551874228753e+04 1.018968135195428504e+00 6.345495068720089990e-03
6.001416555353806325e+04 1.007140577277955362e+00 6.193112184625241060e-03
6.001416558833383897e+04 1.009177395276151579e+00 6.302065016311838089e-03
6.001416562312961469e+04 1.018392551032424320e+00 6.327152712150434059e-03
6.001416565792539041e+04 1.015968723472979951e+00 6.367082910825854446e-03
6.001416569272116612e+04 1.016890374673049990e+00 6.351108503818884456e-03
6.001416572751694184e+04 1.011686929982357208e+00 6.320173925432294275e-03
6.001416576231272484e+04 1.007580865817070181e+00 6.385412261310468088e-03
6.001416579710850056e+04 1.009917420930154686e+00 6.285631859063272632e-03
6.001416583190427627e+04 1.001585192392966173e+00 6.207656769337276809e-03
6.001416586670005199e+04 1.010313026614469534e+00 6.540589866061714830e-03
6.001416590149582771e+04 9.986651517402627132e-01 6.410325875256171931e-03
6.001416593629160343e+04 1.003799231552332971e+00 6.714092895840819558e-03
6.001416597108737915e+04 1.005065848584181243e+00 6.562900682835370696e-03
6.001416600588316214e+04 1.020142986652843975e+00 6.496619820343933760e-03
6.001416604067893786e+04 1.001460144112626294e+00 6.592224623832402229e-03
6.001416607547471358e+04 1.011944082237527631e+00 6.465461044014179925e-03
6.001416611027048930e+04 1.001176864991423221e+00 6.470480443629391711e-03
6.001416614506626502e+04 1.009512466926295371e+00 6.511647084645980077e-03
6.001416617986204074e+04 1.020483583697471053e+00 6.627475262088021284e-03
6.001416621465781645e+04 1.010695218405893048e+00 6.412038326318801086e-03
6.001416624945359945e+04 1.016535066365369611e+00 6.586516539627054571e-03
6.001416628424937517e+04 1.003544778605884646e+00 6.267765262307599047e-03
6.001416631904515089e+04 1.004644181206638898e+00 6.456183906586410864e-03
6.001416635384092660e+04 1.012450215343538407e+00 6.436983079445414077e-03
6.001416638863670232e+04 1.012879132429242102e+00 6.435476051501441870e-03
6.001416642343247804e+04 1.011701046756584788e+00 6.511925696645180783e-03
6.001416645822825376e+04 1.024807757358104476e+00 6.812089298365614672e-03
6.001416649302403675e+04 1.013517914549125987e+00 6.463753592198983461e-03
6.001416652781981247e+04 1.018243981051173641e+00 6.403436025101562519e-03
6.001416656261558819e+04 1.020215711531691438e+00 6.530861659229875334e-03
6.001416659741136391e+04 1.020087415983939705e+00 6.432279182674106692e-03
6.001416663220713963e+04 1.014940151271558122e+00 6.562341814338782352e-03
6.001416666700292262e+04 1.014945801456655472e+00 6.350913461570386644e-03
6.001416670179869834e+04 1.018798367784848891e+00 6.437503402801673762e-03
6.001416673659447406e+04 1.020793658527830106e+00 6.577927920644875345e-03
6.001416677139024978e+04 1.006748939894542394e+00 6.419280844407800925e-03
6.001416680618602550e+04 1.003508030329795186e+00 6.099676290945875087e-03
6.001416684098180122e+04 1.008783667464912437e+00 6.316962370071690057e-03
6.001416687577757693e+04 1.002094289258370630e+00 6.251307456041688138e-03
6.001416691057335993e+04 1.011984759345956109e+00 6.276597085791793020e-03
6.001416694536913565e+04 1.008319232343489746e+00 6.298785459039085710e-03
6.001416698016491137e+04 1.023622041644584035e+00 6.360053139411150219e-03
6.001416701496068708e+04 9.984877405263369310e-01 6.118364354469823553e-03
6.001416704975646280e+04 1.010156146472630523e+00 6.154558067315038170e-03
6.001416708455223852e+04 9.938552459421668983e-01 6.031980998492300280e-03
6.001416711934801424e+04 9.989576503370068972e-01 6.183817837089358206e-03
6.001416715414379723e+04 1.002100329365892106e+00 6.087084598630220465e-03
6.001416718893957295e+04 1.016271777100162810e+00 6.165015059367119112e-03
6.001416722373534867e+04 1.020099038131663471e+00 6.207583277649807683e-03
6.001416725853112439e+04 1.020082217645687184e+00 6.213387679435100099e-03
6.001416729332690011e+04 1.023521723317970977e+00 6.330807270315238003e-03
6.001416732812268310e+04 1.014918445260382329e+00 6.243932496947338096e-03
6.001416736291845882e+04 1.002788600953431031e+00 6.094063051834873457e-03
6.001416739771423454e+04 1.002722509132284889e+00 6.161550727449658683e-03
6.001416743251001026e+04 1.001639585777575059e+00 6.097252709693985057e-03
6.001416746730578598e+04 1.007537668032836731e+00 6.070066666637693661e-03
6.001416750210156169e+04 1.017859559392637614e+00 6.151784965324924581e-03
6.001416753689733741e+04 1.016447100036643736e+00 6.186979140969717239e-03
6.001416757169312041e+04 1.021015314675167485e+00 6.159121945673253287e-03
6.001416760648889613e+04 1.011498841290382700e+00 6.133303708835360739e-03
6.001416764128467184e+04 1.010479743050460399e+00 6.229661781818452912e-03
6.001416767608044756e+04 1.014480661703645703e+00 6.216925783951876387e-03
6.001416771087622328e+04 1.008618425192972401e+00 6.173958573379143867e-03
6.001416774567200628e+04 1.023189708877039195e+00 6.367105874538473397e-03
6.001416778046778199e+04 1.027831571431763180e+00 6.461339385290397648e-03
6.001416781526355771e+04 1.028147541374424101e+00 6.211340026782223231e-03
6.001416785005933343e+04 1.010297804950155420e+00 6.076719849722664150e-03
6.001416788485510915e+04 1.024918543190028730e+00 6.314495347484087341e-03
6.001416791965088487e+04 1.005029713523677870e+00 6.079867584328778156e-03
6.001416795444666059e+04 1.022716253425894006e+00 6.286169876793926831e-03
6.001416798924244358e+04 1.007450496004923091e+00 6.219898160640702743e-03
6.001416802403821930e+04 1.025422461321525702e+00 6.329501141602632795e-03
6.001416805883399502e+04 1.017429648120957264e+00 6.230542258223368407e-03
6.001416809362977074e+04 1.016301316611803562e+00 6.244350397020282176e-03
6.001416812842554646e+04 1.003684662648731019e+00 6.262064286558026785e-03
6.001416816322132217e+04 1.015231589520692257e+00 6.202270162539198425e-03
6.001416819801709789e+04 1.021253534460479173e+00 6.226903774124479575e-03
6.001416823281288089e+04 1.024402983070671125e+00 6.270433894399643493e-03
6.001416826760865661e+04 1.019935697897982330e+00 6.251429127098581846e-03
6.001416830240443232e+04 1.008240714318853648e+00 6.169677127026015721e-03
6.001416833720020804e+04 1.014173359801726626e+00 6.208063867829355896e-03
6.001416837199598376e+04 1.013438705604460477e+00 6.177251595321438769e-03
6.001416840679175948e+04 1.005643432910742874e+00 6.160371485823185056e-03
6.001416844158753520e+04 1.021676041862061179e+00 6.331771959000178675e-03
6.001416847638331819e+04 1.012013265798652251e+00 6.261351983779457273e-03
6.001416851117909391e+04 1.012289440427515785e+00 6.211915755449762787e-03
6.001416854597486963e+04 1.008849226688174117e+00 6.209822315659002667e-03
6.001416858077064535e+04 1.013311870134123716e+00 6.222620749348589143e-03
6.001416861556642107e+04 1.005079489751995458e+00 6.214544173504429371e-03
6.001416865036219679e+04 9.894690893824502620e-01 6.088718085587552578e-03
6.001416868515797250e+04 9.933994946226212264e-01 6.033510606023599968e-03
6.001416871995375550e+04 9.887689940404588151e-01 5.936178850069834256e-03
6.001416875474953122e+04 1.003115637000932425e+00 6.099160638632377188e-03
6.001416878954530694e+04 9.995124481243964354e-01 6.034364625279236768e-03
6.001416882434108265e+04 9.988229157436214756e-01 6.041192465684556805e-03
6.001416885913685837e+04 1.003728250241193942e+00 6.171806440543829882e-03
6.001416889393263409e+04 9.928846517501865865e-01 6.070115851672218052e-03
6.001416892872840981e+04 9.941117603290017257e-01 6.008392024441355610e-03
6.001416896352419280e+04 9.997231092380569617e-01 6.122811013355150024e-03
6.001416899831996852e+04 9.991622815442294803e-01 6.046008558468956261e-03
6.001416903311574424e+04 1.000999565976785632e+00 6.120800976961796210e-03
6.001416906791151996e+04 9.974445354265460972e-01 6.098760473347946721e-03
6.001416910270729568e+04 1.003878944667200290e+00 6.140386135733635550e-03
6.001416913750307867e+04 9.907288243687140117e-01 6.133125726896448103e-03
6.001416917229885439e+04 9.991373602353088579e-01 6.086973858858460776e-03
6.001416920709463011e+04 9.826392753897179588e-01 5.983179930635688232e-03
6.001416924189040583e+04 9.906738715015457331e-01 5.993163575171120069e-03
6.001416927668618155e+04 1.002106206160898960e+00 6.044650642019656558e-03
6.001416931148195727e+04 1.012974666979865601e+00 6.255327067083521660e-03
6.001416934627773298e+04 9.783178431557116861e-01 5.988042861699158052e-03
6.001416938107351598e+04 9.828075960141771095e-01 6.011437631641948498e-03
6.001416941586929170e+04 9.802464251662055261e-01 6.052712174682804702e-03
6.001416945066506742e+04 9.875690770603932078e-01 6.087389001243240227e-03
6.001416948546084313e+04 9.845896279762127445e-01 6.011539278392667197e-03
6.001416952025661885e+04 9.851718408094202184e-01 6.063966128024162947e-03
6.001416955505240185e+04 9.842963480059661041e-01 6.116174323215783394e-03
6.001416958984817757e+04 9.673349070975357789e-01 5.928447912043784997e-03
6.001416962464395328e+04 9.776762714075994953e-01 6.120844155000765979e-03
6.001416965943972900e+04 9.757098818529255091e-01 6.066299751633749855e-03
6.001416969423550472e+04 9.767318819473868041e-01 5.989830135518748808e-03
6.001416972903128044e+04 9.708674886459383035e-01 6.086802321388382585e-03
6.001416976382705616e+04 9.845659936923223388e-01 6.106285551663162559e-03
6.001416979862283915e+04 9.845842661784784955e-01 6.131382750695145260e-03
6.001416983341861487e+04 9.851471675292589048e-01 6.008923177484411064e-03
6.001416986821439059e+04 9.956198245049884266e-01 6.162281889675540192e-03
6.001416990301016631e+04 9.790611806209712498e-01 6.033937780833597934e-03
6.001416993780594203e+04 9.827821635169845527e-01 5.971546326858799027e-03
6.001416997260172502e+04 9.653200403731151402e-01 5.861980298354033461e-03
6.001417000739750074e+04 9.642547123672875475e-01 5.898707777284754351e-03
6.001417004219327646e+04 9.736817161066023685e-01 6.020523313637478682e-03
6.001417007698905218e+04 9.713769594406759245e-01 6.065434476288786812e-03
6.001417011178482790e+04 9.814006873656206942e-01 5.994107034115161471e-03
6.001417014658060361e+04 9.722673828072707636e-01 5.997242930171596716e-03
6.001417018137637933e+04 9.609998091904538020e-01 5.988189120871297011e-03
6.001417021617216233e+04 9.691778530316229601e-01 6.083681555639971171e-03
6.001417025096793805e+04 9.772536345206325192e-01 6.046472494654415303e-03
6.001417028576371376e+04 9.704390205102636502e-01 6.022503646618228811e-03
6.001417032055948948e+04 9.780648653264569781e-01 6.017811774949549490e-03
6.001417035535526520e+04 9.757249028575132321e-01 6.013853842574891362e-03
6.001417039015104820e+04 9.933429158986761820e-01 6.111920240026201892e-03
6.001417042494682391e+04 9.719513570732977170e-01 5.957234422888146863e-03
6.001417045974259963e+04 9.756350672847248218e-01 6.036252836032967445e-03
6.001417049453837535e+04 9.745037676637283708e-01 6.001095200980651086e-03
6.001417052933415107e+04 9.728201506876715809e-01 5.974188984260073686e-03
6.001417056412992679e+04 9.917004274816523246e-01 6.092870512566146875e-03
6.001417059892570251e+04 9.901502544747753376e-01 6.086253189858418719e-03
6.001417063372148550e+04 9.891543700057595645e-01 6.091060177753128760e-03
6.001417066851726122e+04 9.834405603624026826e-01 6.118066008877251494e-03
6.001417070331303694e+04 9.761167606956439036e-01 6.076790192180617223e-03
6.001417073810881266e+04 9.737052831135603048e-01 5.951768702461101082e-03
6.001417077290458838e+04 9.912351529280798434e-01 6.106736464179030044e-03
6.001417080770036409e+04 9.938610683080479902e-01 6.128904316983642582e-03
6.001417084249613981e+04 9.937585534265634957e-01 6.071740107590292528e-03
6.001417087729192281e+04 9.941139094824334999e-01 6.103751809047351824e-03
6.001417091208769853e+04 9.993591232121086243e-01 6.098248301543841669e-03
6.001417094688347424e+04 9.915723582703271921e-01 6.076587318635226324e-03
6.001417098167924996e+04 9.887621150905474554e-01 6.092738339783389245e-03
6.001417101647502568e+04 9.922197499154115086e-01 6.081075010207938683e-03
6.001417105127080868e+04 9.915721565538623272e-01 6.099396548046846604e-03
6.001417108606658439e+04 1.001076725100331188e+00 6.041801353930578711e-03
6.001417112086236011e+04 9.979158959418139574e-01 6.120174147332972138e-03
6.001417115565813583e+04 9.940195698629274990e-01 6.079841092502771827e-03
6.001417119045391155e+04 9.927812299665049744e-01 6.102142542235582459e-03
6.001417122524968727e+04 9.917021266319118178e-01 6.082645615796569358e-03
6.001417126004546299e+04 9.909155878784271509e-01 6.101965223152097488e-03
6.001417129484124598e+04 9.973900299754565602e-01 6.228988955824804261e-03
6.001417132963702170e+04 1.015365687808584161e+00 6.395897940178895021e-03
6.001417136443279742e+04 1.004276633899409354e+00 6.297918796550888189e-03
6.001417139922857314e+04 9.958688669742682409e-01 6.238713586101070352e-03
6.001417143402434886e+04 1.007114640205067246e+00 6.218265172918734617e-03
6.001417146882012457e+04 1.014155764605097376e+00 6.342166681459600330e-03
6.001417150361590029e+04 1.002359414732873599e+00 6.183416534445321938e-03
6.001417153841168329e+04 1.005188590239986191e+00 6.104610484662728251e-03
6.001417157320745901e+04 1.018753818842692782e+00 6.205134838891273458e-03
6.001417160800323472e+04 1.025708615499695719e+00 6.218235972603449076e-03
6.001417164279901044e+04 1.018776049317968058e+00 6.194128057780351818e-03
6.001417167759478616e+04 1.020881868355034694e+00 6.174956322231569227e-03
6.001417171239056916e+04 1.018303256340622465e+00 6.161334848509961160e-03
6.001417174718634487e+04 1.015820472230361426e+00 6.338682402730004724e-03
6.001417178198212059e+04 1.020024926986906832e+00 6.326746264255386949e-03
6.001417181677789631e+04 1.026655332863050107e+00 6.378586914222400366e-03
6.001417185157367203e+04 1.019611702153501165e+00 6.180516799409175623e-03
6.001417188636944775e+04 1.021025242808026423e+00 6.265447005743052244e-03
6.001417192116522347e+04 1.015842417316129342e+00 6.323554576495226016e-03
6.001417195596100646e+04 1.023507247255181163e+00 6.336121122234888124e-03
6.001417199075678218e+04 1.033145708147677810e+00 6.590372020804235662e-03
6.001417202555255790e+04 1.014368633307948242e+00 6.256992468813989648e-03
6.001417206034833362e+04 1.019284153082283817e+00 6.273819760548057616e-03
6.001417209514410933e+04 1.024870954066595452e+00 6.285245019964704437e-03
6.001417212993989233e+04 1.029146926487530145e+00 6.734310038893491154e-03
6.001417216473566805e+04 1.010940363452539348e+00 6.315586705907805937e-03
6.001417219953144377e+04 1.013753803809280374e+00 6.349622196061166512e-03
6.001417223432721948e+04 1.016591658356154504e+00 6.178060899744635542e-03
6.001417226912299520e+04 1.014540654690173849e+00 6.384098442376853408e-03
6.001417230391877820e+04 1.011269853080360104e+00 6.264231837750993022e-03
6.001417233871455392e+04 1.024530809815679122e+00 6.362255305197853789e-03
6.001417237351032963e+04 1.020094742762288398e+00 6.699580645554633306e-03
6.001417240830610535e+04 1.022848336330713925e+00 6.669589937141273510e-03
6.001417244310188107e+04 1.029611299000645852e+00 6.539556726483449108e-03
6.001417247789765679e+04 1.012330379515500978e+00 6.334440799589863280e-03
6.001417251269343251e+04 1.018797676438420785e+00 6.577028183371256935e-03
6.001417254748921550e+04 1.013071221689412438e+00 6.366774625909854719e-03
6.001417258228499122e+04 1.016980159196434474e+00 6.459412911953411537e-03
6.001417261708076694e+04 1.015694450314978514e+00 6.609862298517892899e-03
6.001417265187654266e+04 1.013509245831480499e+00 6.220349753895992526e-03
6.001417268667231838e+04 1.001947964897338395e+00 6.145377391579551381e-03
6.001417272146810137e+04 1.005884280038765066e+00 6.310319424748150711e-03
6.001417275626387709e+04 9.980529966885955950e-01 6.246238496458062471e-03
6.001417279105965281e+04 9.964863707870867948e-01 6.190649393092793017e-03
6.001417282585542853e+04 1.005771283183874543e+00 6.308535430010279652e-03
6.001417286065120425e+04 1.010828380804217774e+00 6.407441435614042065e-03
6.001417289544698724e+04 1.010526796826216600e+00 6.478235189661243898e-03
6.001417293024276296e+04 1.014291784657563200e+00 6.444662613741172774e-03
6.001417296503853868e+04 1.003811175905092279e+00 6.386123357178373310e-03
6.001417299983431440e+04 1.015294317977022187e+00 6.393843131683988115e-03
6.001417303463009011e+04 1.004950058077652697e+00 6.286152893383157095e-03
6.001417306942586583e+04 1.001962113429687218e+00 6.317051845475433330e-03
6.001417310422164155e+04 9.968818260741140191e-01 6.230181121404124167e-03
6.001417313901742455e+04 9.982996053227616295e-01 6.299859479352018683e-03
6.001417317381320026e+04 9.892147315076341707e-01 6.212806398571374226e-03
6.001417320860897598e+04 9.951894644993428685e-01 6.230145792912617810e-03
6.001417324340475170e+04 9.841812580610237449e-01 6.249999031200361745e-03
6.001417327820052742e+04 9.939140053221463544e-01 6.119035923441380753e-03
6.001417331299631041e+04 9.881225314946449068e-01 6.226592981220890541e-03
6.001417334779208613e+04 9.811243392253293782e-01 6.112474557408766399e-03
6.001417338258786185e+04 9.830756050628386422e-01 6.061621624501359155e-03
6.001417341738363757e+04 9.920318684612783322e-01 6.128683161822027353e-03
6.001417345217941329e+04 9.938625051896636808e-01 6.257421659209594887e-03
6.001417348697518901e+04 9.890300048258028331e-01 6.329378891934621734e-03
6.001417352177096473e+04 1.003179431787611264e+00 6.364655246780288357e-03
6.001417355656674772e+04 9.886974907013521552e-01 6.269792672135159756e-03
6.001417359136252344e+04 9.895217600482294484e-01 6.237103489869892832e-03
6.001417362615829916e+04 9.832723261266749226e-01 6.133718769527166624e-03
6.001417366095407488e+04 9.888938403583047432e-01 6.173736977415398598e-03
6.001417369574985059e+04 9.860443716721085661e-01 6.148878427668170825e-03
6.001417373054562631e+04 9.776535750034848204e-01 6.258423726732091109e-03
6.001417376534140203e+04 9.767819936023188765e-01 6.144701193774868356e-03
6.001417380013718503e+04 9.785290447295892369e-01 6.027778386914705265e-03
6.001417383493296074e+04 9.767281426063172400e-01 6.110770879718762857e-03
6.001417386972873646e+04 9.573766708751206833e-01 5.959681801794097789e-03
6.001417390452451218e+04 9.779601063367050484e-01 6.279129744076858768e-03
6.001417393932028790e+04 9.561516516883257211e-01 5.938810507586871068e-03
6.001417397411606362e+04 9.626368441866471892e-01 5.975546721893481607e-03
6.001417400891183934e+04 9.696911289400917955e-01 6.134456460278099425e-03
6.001417404370762233e+04 9.644556756539061082e-01 6.148492156548844394e-03
6.001417407850339805e+04 9.753307433513228597e-01 6.149451511015252038e-03
6.001417411329917377e+04 9.691952535378229872e-01 5.960979886869822303e-03
6.001417414809494949e+04 9.628169246860112107e-01 5.945301734011402932e-03
6.001417418289072521e+04 9.685708445466825189e-01 5.983910529744503742e-03
6.001417421768650820e+04 9.666800878888480719e-01 5.963625786342034198e-03
6.001417425248228392e+04 9.636725520438260695e-01 5.982790742871751076e-03
6.001417428727805964e+04 9.513056338153553781e-01 5.924301214052380728e-03
6.001417432207383536e+04 9.646032537496593839e-01 6.022125137750486065e-03
6.001417435686961107e+04 9.651514103552006896e-01 6.161064363344209704e-03
6.001417439166539407e+04 9.747941348032220787e-01 6.059577195153166215e-03
6.001417442646116979e+04 9.616645179217155892e-01 5.983523918443132451e-03
6.001417446125694551e+04 9.684843068202960703e-01 5.999568058010716284e-03
6.001417449605272122e+04 9.748340419645566968e-01 6.140703451654169753e-03
6.001417453084849694e+04 9.674031266886486957e-01 6.041199346502182550e-03
6.001417456564427994e+04 9.611554036651915878e-01 5.972443752569526684e-03
6.001417460044005566e+04 9.635781012104318588e-01 5.983288925622418791e-03
6.001417463523583137e+04 9.666783740280291415e-01 6.023454281063743594e-03
6.001417467003160709e+04 9.780033425705147998e-01 6.128394545718330449e-03
6.001417470482738281e+04 9.596982235343286538e-01 5.859103582313531650e-03
6.001417473962316581e+04 9.778925432018336084e-01 6.012638739132948260e-03
6.001417477441894152e+04 9.709847764261833047e-01 6.001205132164974185e-03
6.001417480921471724e+04 9.779468101026834725e-01 6.068228838738281249e-03
6.001417484401049296e+04 9.782716025442733665e-01 6.092392548426671557e-03
6.001417487880626868e+04 9.778940921711342105e-01 6.038726945562258169e-03
6.001417491360205167e+04 9.713865052751681217e-01 6.042888035851750987e-03
6.001417494839782739e+04 9.815545501311374599e-01 6.163682275406121708e-03
6.001417498319360311e+04 9.813774245804397500e-01 6.019378587767311960e-03
6.001417501798937883e+04 9.823362687010699368e-01 6.139835240470901609e-03
6.001417505278515455e+04 9.854764511426684637e-01 6.224576276099304771e-03
6.001417508758093754e+04 9.896410943049142039e-01 6.483019443681032473e-03
6.001417512237671326e+04 9.770630213849862411e-01 6.061354703306246275e-03
6.001417515717248898e+04 9.849441221000766467e-01 6.157167512988614110e-03
6.001417519196826470e+04 9.893593630571234643e-01 6.124279825319331808e-03
6.001417522676404042e+04 9.916489808666973937e-01 6.157101522240538902e-03
6.001417526155981614e+04 9.803380782999313592e-01 6.188721916328546353e-03
6.001417529635559185e+04 9.839977490861608889e-01 6.125609136329607934e-03
6.001417533115137485e+04 9.934154207296603811e-01 6.204717461661464484e-03
6.001417536594715057e+04 9.990089793565370968e-01 6.205247267158268271e-03
6.001417540074292629e+04 1.001388911404554438e+00 6.243475659104737001e-03
6.001417543553870200e+04 9.982077170691169288e-01 6.164627346518123871e-03
6.001417547033447772e+04 1.000054387063681771e+00 6.381583562584357272e-03
6.001417550513025344e+04 1.000419980227450711e+00 6.172954650769968757e-03
6.001417553992602916e+04 9.978098093955704018e-01 6.200310090536790414e-03
6.001417557472181215e+04 1.009774222706251834e+00 6.260859254867665730e-03
6.001417560951758787e+04 9.947058171109827152e-01 6.176034975498111493e-03
6.001417564431336359e+04 1.000672146941772311e+00 6.302299159313187564e-03
6.001417567910913931e+04 1.007470871934438295e+00 6.566441185461448400e-03
6.001417571390491503e+04 1.002639017493381690e+00 6.240538692065642108e-03
6.001417574870069802e+04 1.013733988609603509e+00 6.459478600386373698e-03
6.001417578349647374e+04 1.007245727611782105e+00 6.205278963414915389e-03
6.001417581829224946e+04 1.012173378144612279e+00 6.285576278454440245e-03
6.001417585308802518e+04 1.005942434645285211e+00 6.155466110590287858e-03
6.001417588788380090e+04 9.961355523952460933e-01 6.034106149987008942e-03
6.001417592267957662e+04 1.002910262661962593e+00 6.201488231626817345e-03
6.001417595747535233e+04 1.005235880460019882e+00 6.172391734670915411e-03
6.001417599227113533e+04 9.932670706615533973e-01 6.121619104587447228e-03
6.001417602706691105e+04 1.014402765723812605e+00 6.210013566344996412e-03
6.001417606186268677e+04 1.004473922629904870e+00 6.134256815777731214e-03
6.001417609665846248e+04 1.008831824185941528e+00 6.243452108008240402e-03
6.001417613145423820e+04 9.988929640882296956e-01 6.063917504495110015e-03
6.001417616625002120e+04 1.002091896213434863e+00 6.229781398475266879e-03
6.001417620104579692e+04 1.005184488358330519e+00 6.157163140153971113e-03
6.001417623584157263e+04 1.020064371698661487e+00 6.226364630955502980e-03
6.001417627063734835e+04 1.005002626505510088e+00 6.165259942634206125e-03
6.001417630543312407e+04 9.977018048859358501e-01 6.064293552687035141e-03
6.001417634022890707e+04 1.013065833205737620e+00 6.219071393467274882e-03
6.001417637502468278e+04 9.991716863493705914e-01 6.126600645064196778e-03
6.001417640982045850e+04 1.003241859527513657e+00 6.152716486178661480e-03
6.001417644461623422e+04 9.998048406118055231e-01 6.231085470099984903e-03
6.001417647941200994e+04 1.014718363591380346e+00 6.188655186247376400e-03
6.001417651420778566e+04 9.991614565194283371e-01 6.084050320160781268e-03
6.001417654900356138e+04 9.991070721914245834e-01 6.080654566167709510e-03
6.001417658379934437e+04 1.002972839239800962e+00 6.006177588405819424e-03
6.001417661859512009e+04 1.004180312423125665e+00 6.129353514902628058e-03
6.001417665339089581e+04 9.975445825798430199e-01 5.993963802262105428e-03
6.001417668818667153e+04 9.970389963596134608e-01 6.022236945840646512e-03
6.001417672298244725e+04 1.003343264023360382e+00 6.225334108136210826e-03
6.001417675777823024e+04 9.946175126885608009e-01 6.077334590287622809e-03
6.001417679257400596e+04 9.919423868220946794e-01 6.101628223500059171e-03
6.001417682736978168e+04 1.010993106391854246e+00 6.288339389886517597e-03
6.001417686216555740e+04 1.001666394175732222e+00 6.134286841721795641e-03
6.001417689696133311e+04 9.980228923121732265e-01 6.100538373889140970e-03
6.001417693175710883e+04 9.934416368932993402e-01 6.169275481730524500e-03
6.001417696655288455e+04 9.973941753791326637e-01 6.088335169237916490e-03
6.001417700134866755e+04 9.940233568882773652e-01 6.129289826994684977e-03
6.001417703614444326e+04 9.914343839095235422e-01 6.169388072739843271e-03
6.001417707094021898e+04 9.975076827444835370e-01 6.089568704021264961e-03
6.001417710573599470e+04 9.868635747483325282e-01 6.020347538449174682e-03
6.001417714053177042e+04 9.794184647439110325e-01 6.038733725356655938e-03
6.001417717532755341e+04 9.868767242350469093e-01 6.067130329748527534e-03
6.001417721012332913e+04 9.833430175300346132e-01 6.053316877307901231e-03
6.001417724491910485e+04 1.000338176947331403e+00 6.117581671523352090e-03
6.001417727971488057e+04 9.872037135850811884e-01 6.063234632965390850e-03
6.001417731451065629e+04 9.956227899435182715e-01 6.194732528423940558e-03
6.001417734930643201e+04 9.982879424723472006e-01 6.192856657998554136e-03
6.001417738410220772e+04 9.928117053278506798e-01 6.213394296851536096e-03
6.001417741889799072e+04 9.964455286772936349e-01 6.129718802269567765e-03
6.001417745369376644e+04 9.907705075888387780e-01 6.143183242134012470e-03
6.001417748848954216e+04 1.001761484805298252e+00 6.239744904389507053e-03
6.001417752328531787e+04 9.945871693859288376e-01 6.106935184498131150e-03
6.001417755808109359e+04 1.003863875182676058e+00 6.202524615155782274e-03
6.001417759287687659e+04 9.985953341213454904e-01 6.101144359896247538e-03
6.001417762767265231e+04 9.855125761591281286e-01 6.075291867462812544e-03
6.001417766246842803e+04 9.863692850435376025e-01 6.079054758942989585e-03
6.001417769726420374e+04 9.911561983816478127e-01 6.150723705288406971e-03
6.001417773205997946e+04 9.908653511844066619e-01 6.088045245581283869e-03
6.001417776685576246e+04 9.849465925295557422e-01 6.064203836330907087e-03
6.001417780165153818e+04 9.880849310610522185e-01 6.141940862808422177e-03
6.001417783644731389e+04 9.947675465074004020e-01 6.132954876433944005e-03
6.001417787124308961e+04 9.654884699779314738e-01 5.927842934161715871e-03
6.001417790603886533e+04 9.875241677769379667e-01 6.094557330713541200e-03
6.001417794083464105e+04 9.794800440300808209e-01 6.089484881522739396e-03
6.001417797563041677e+04 9.768725041236075990e-01 6.092917993096470287e-03
6.001417801042619976e+04 9.925681192035126221e-01 6.158179865472368855e-03
6.001417804522197548e+04 9.800780073703434514e-01 6.009967660516583009e-03
6.001417808001775120e+04 9.782783524959464128e-01 5.954968990382776377e-03
6.001417811481352692e+04 9.823409207634938856e-01 6.060190879128771538e-03
6.001417814960930264e+04 9.813258446514728783e-01 5.983703146518397180e-03
6.001417818440508563e+04 9.712666499226926264e-01 6.019858309710197919e-03
6.001417821920086135e+04 9.788942933230819765e-01 6.021600360115234724e-03
6.001417825399663707e+04 9.722882390599990599e-01 6.014322745984973344e-03
6.001417828879241279e+04 9.880391879331075211e-01 6.085297191697361038e-03
6.001417832358818850e+04 9.793163877711684728e-01 5.979368738765235280e-03
6.001417835838396422e+04 9.987560847170575684e-01 6.220046523419310407e-03
6.001417839317973994e+04 9.790044254498561083e-01 5.963611592655826930e-03
6.001417842797552294e+04 9.800871435489194594e-01 5.957354987849229275e-03
6.001417846277129865e+04 9.857860064103186604e-01 6.184190960624646669e-03
6.001417849756707437e+04 9.766398137625753595e-01 5.963197410672170691e-03
6.001417853236285009e+04 9.926901865979902428e-01 6.199741557661368405e-03
6.001417856715862581e+04 9.980052738643879762e-01 6.348486775110228145e-03
6.001417860195440880e+04 1.000280185910761732e+00 6.201698719448668455e-03
6.001417863675018452e+04 9.933186417778392396e-01 6.092087521461416952e-03
6.001417867154596024e+04 9.945545033154421510e-01 6.075501910139308182e-03
6.001417870634173596e+04 9.958799629353239924e-01 6.080518403068415484e-03
6.001417874113751168e+04 9.884689621422612094e-01 5.980592650192208086e-03
6.001417877593328740e+04 9.838309653827955747e-01 6.044859011041378398e-03
6.001417881072906312e+04 1.001912624275516306e+00 6.076195189549942963e-03
6.001417884552484611e+04 1.006502897200570068e+00 6.193466431334776826e-03
6.001417888032062183e+04 1.004220273801890162e+00 6.126991126496954439e-03
6.001417891511639755e+04 9.986430737367718580e-01 6.139383115689244635e-03
6.001417894991217327e+04 1.001604961496243673e+00 6.138147185850500835e-03
6.001417898470794898e+04 9.891405548398091163e-01 5.969695103617972398e-03
6.001417901950373198e+04 9.977425399137495043e-01 6.165380974372687388e-03
6.001417905429950770e+04 1.006885251380988722e+00 6.032822257639301571e-03
6.001417908909528342e+04 1.005776651180386061e+00 6.100593302454056233e-03
6.001417912389105913e+04 9.980559706219788163e-01 6.068782532818453417e-03
6.001417915868683485e+04 1.002534160133454977e+00 6.050290587176101846e-03
6.001417919348261785e+04 1.003112386000019729e+00 6.120460062168508499e-03
6.001417922827839357e+04 1.006946610076042692e+00 6.148473112068259840e-03
6.001417926307416928e+04 1.009778401225365885e+00 6.129208621403819598e-03
6.001417929786994500e+04 1.014527029288854409e+00 6.287473010671873995e-03
6.001417933266572072e+04 1.018110395004224955e+00 6.193807170314087444e-03
6.001417936746150372e+04 1.011063406853035751e+00 6.082602485612011861e-03
6.001417940225727943e+04 1.017888521019487680e+00 6.228063041959378508e-03
6.001417943705305515e+04 1.028313187032291465e+00 6.417247002075555061e-03
6.001417947184883087e+04 1.018726502298234360e+00 6.266334502175587712e-03
6.001417950664460659e+04 1.003216749094273386e+00 6.107638839068703709e-03
6.001417954144038958e+04 1.014110255858703402e+00 6.115294842464870720e-03
6.001417957623616530e+04 1.022267489779091099e+00 6.132515466582709809e-03
6.001417961103194102e+04 1.030323398339830776e+00 6.186655864407170947e-03
6.001417964582771674e+04 1.014533188317253254e+00 6.034211488201297359e-03
6.001417968062349246e+04 1.010005875682139287e+00 6.052630160921457399e-03
6.001417971541927545e+04 1.025517798624247634e+00 6.387518081479833312e-03
6.001417975021505117e+04 1.019724162402329215e+00 6.237831576693938368e-03
6.001417978501082689e+04 1.013472848093444956e+00 6.098761747201769494e-03
6.001417981980660261e+04 1.012576611126410731e+00 6.226532831527064119e-03
6.001417985460237833e+04 1.026873236098082121e+00 6.351114890358962491e-03
6.001417988939816132e+04 1.026404090660147261e+00 6.269460431469598902e-03
6.001417992419393704e+04 1.008381048149453063e+00 6.165499508883938093e-03
6.001417995898971276e+04 1.021049474855768358e+00 6.269880803187924401e-03
6.001417999378548848e+04 1.006208356695374784e+00 6.180669145304820873e-03
6.001418002858126420e+04 1.014320592521832154e+00 6.369787541716146785e-03
6.001418006337703991e+04 1.016641994465438126e+00 6.349647892624305998e-03
6.001418009817281563e+04 1.035561526559219292e+00 6.369024611247350517e-03
6.001418013296859863e+04 1.012016279532881535e+00 6.166287459048578126e-03
6.001418016776437435e+04 1.017515293128711917e+00 6.208498894832883801e-03
6.001418020256015006e+04 1.018884395825001343e+00 6.269997249260358257e-03
6.001418023735592578e+04 1.029540587575433763e+00 6.350470209904243712e-03
6.001418027215170150e+04 1.019146361340440121e+00 6.222321609947204998e-03
6.001418030694748450e+04 1.013950342039664720e+00 6.204298215875094294e-03
6.001418034174326021e+04 1.017725739193939605e+00 6.225282989262333894e-03
6.001418037653903593e+04 1.020006262642853656e+00 6.343591290360381559e-03
6.001418041133481165e+04 1.029053078181200398e+00 6.461633981473269457e-03
6.001418044613058737e+04 1.022188149249028788e+00 6.474310420912439065e-03
6.001418048092636309e+04 1.015290663181324327e+00 6.255849042104579330e-03
6.001418051572213881e+04 1.016020743314105523e+00 6.223030650615946589e-03
6.001418055051792180e+04 1.029980314838718769e+00 6.378936941979500459e-03
6.001418058531369752e+04 1.021540518383749596e+00 6.221468748697254331e-03
6.001418062010947324e+04 1.022680492246069273e+00 6.287119914097786914e-03
6.001418065490524896e+04 1.027406908169725686e+00 6.332193579476164819e-03
6.001418068970102468e+04 1.027077289812160732e+00 6.354242589197440366e-03
6.001418072449680767e+04 1.013619459164569303e+00 6.135458426264678820e-03
6.001418075929258339e+04 1.016088186327414045e+00 6.156767499188943275e-03
6.001418079408835911e+04 1.009050565053452697e+00 6.124716440636255449e-03
6.001418082888413483e+04 1.010036812227456782e+00 6.143472699725723192e-03
6.001418086367991054e+04 1.025583701987110130e+00 6.344020846661614643e-03
6.001418089847569354e+04 1.022248718614515051e+00 6.196578641812473288e-03
6.001418093327146926e+04 1.020191633461752012e+00 6.335365256101340575e-03
6.001418096806724498e+04 1.004906770928744919e+00 6.212657042294230519e-03
6.001418100286302069e+04 1.006961618515004320e+00 6.221973265037397845e-03
6.001418103765879641e+04 1.008816574560454482e+00 6.213020919207053010e-03
6.001418107245457941e+04 1.002791577230187858e+00 6.137321110012989439e-03
6.001418110725035513e+04 9.954820316946424441e-01 6.158989328393896408e-03
6.001418114204613084e+04 1.001353103597973249e+00 6.219320771731781314e-03
6.001418117684190656e+04 1.012736964949133345e+00 6.216907113510934842e-03
6.001418121163768228e+04 1.009516480829422802e+00 6.227990554562042209e-03
6.001418124643346528e+04 9.949648221667226622e-01 6.088205232137713745e-03
6.001418128122924099e+04 1.006585138084347353e+00 6.147753873492737067e-03
6.001418131602501671e+04 9.973266300783076854e-01 6.122719724838288774e-03
6.001418135082079243e+04 9.989944897758860076e-01 6.129979973525440627e-03
6.001418138561656815e+04 1.002144051576677075e+00 6.152848349395753473e-03
6.001418142041234387e+04 9.890842903659938790e-01 6.023905715207137843e-03
6.001418145520811959e+04 9.844943104455752270e-01 6.050295818249027367e-03
6.001418149000390258e+04 9.807511042105238053e-01 5.932278078077510633e-03
6.001418152479967830e+04 9.880843625010864439e-01 6.149067420890698410e-03
6.001418155959545402e+04 9.849967726473972673e-01 6.075387349556719309e-03
6.001418159439122974e+04 9.827885491160951448e-01 6.051334145791514504e-03
6.001418162918700546e+04 9.818663653731710683e-01 5.988189718740316060e-03
6.001418166398278845e+04 9.947349316358664595e-01 6.105525185948377891e-03
6.001418169877856417e+04 9.903513382874266080e-01 6.054477649341365349e-03
6.001418173357433989e+04 9.897101245431936256e-01 6.048622681102831279e-03
6.001418176837011561e+04 9.922676551994618066e-01 6.014224169106951838e-03
6.001418180316589132e+04 9.899053220598601488e-01 6.059233506074322012e-03
6.001418183796166704e+04 9.977151726549915445e-01 6.116920151908406510e-03
6.001418187275744276e+04 9.949840947288064452e-01 6.038816377414494424e-03
6.001418190755322576e+04 9.856063272436067502e-01 5.992034518902661540e-03
6.001418194234900147e+04 9.870037715071355855e-01 5.964405028085476533e-03
6.001418197714477719e+04 9.928044387765783130e-01 5.971706513863687081e-03
6.001418201194055291e+04 9.866703592340815288e-01 6.049517166974544349e-03
6.001418204673632863e+04 9.865954395938837385e-01 6.060741474750814747e-03
6.001418208153211162e+04 9.912497597955337580e-01 6.060354367189996726e-03
6.001418211632788734e+04 9.819908591105173112e-01 6.030825735398041149e-03
6.001418215112366306e+04 9.926098433603276483e-01 6.074064874853348298e-03
6.001418218591943878e+04 9.999636048582627446e-01 6.128213227647979003e-03
6.001418222071521450e+04 9.933983225219570334e-01 6.037679422822335093e-03
6.001418225551099022e+04 9.922653930204229367e-01 5.983167171256990532e-03
6.001418229030676594e+04 9.980706966508238187e-01 6.067569462275622383e-03
6.001418232510254893e+04 9.861551107862013277e-01 6.008099567200562811e-03
6.001418235989832465e+04 1.000673208677264947e+00 6.074896280468523174e-03
6.001418239469410037e+04 9.961762157340763313e-01 6.070020048869972928e-03
6.001418242948987609e+04 1.000383039314081568e+00 6.091707711557996577e-03
6.001418246428565180e+04 1.004931111339592897e+00 6.079361185498026801e-03
6.001418249908143480e+04 9.999446604467959743e-01 6.050731599578353277e-03
6.001418253387721052e+04 9.952052225756362613e-01 6.089732437880707866e-03
6.001418256867298624e+04 9.910174011426732266e-01 6.051381467737470925e-03
6.001418260346876195e+04 9.924038753144129865e-01 5.989361907132776351e-03
6.001418263826453767e+04 1.002590819828467650e+00 6.133851624295584039e-03
6.001418267306032067e+04 9.960608155824635102e-01 6.064550629294903662e-03
6.001418270785609639e+04 1.009353345642576949e+00 6.244555577887127631e-03
6.001418274265187210e+04 9.956529318037480314e-01 6.096679307887846108e-03
6.001418277744764782e+04 1.000556686349933555e+00 6.020161383792271836e-03
6.001418281224342354e+04 9.975284185433699324e-01 6.069875813438409262e-03
6.001418284703919926e+04 9.994330000549441761e-01 6.107304707837847395e-03
6.001418288183497498e+04 9.991627604502022475e-01 6.095215871620479967e-03
6.001418291663075797e+04 1.002755746430029182e+00 6.193592253936597812e-03
6.001418295142653369e+04 1.011273567829257480e+00 6.179190521839639412e-03
6.001418298622230941e+04 1.009375628781705725e+00 6.226658614060269145e-03
6.001418302101808513e+04 1.008762254667162184e+00 6.184770612832883423e-03
6.001418305581386085e+04 1.000768004929974753e+00 6.178344724740436611e-03
6.001418309060964384e+04 1.008075447041957728e+00 6.197056230745593038e-03
6.001418312540541956e+04 1.015671485609235036e+00 6.383785471992923372e-03
6.001418316020119528e+04 1.006893413198809872e+00 6.182647811386643953e-03
6.001418319499697100e+04 1.016981920979590059e+00 6.306142896611350961e-03
6.001418322979274672e+04 1.015557174674699858e+00 6.275888726703025312e-03
6.001418326458852243e+04 1.015428439977045905e+00 6.269401307233373258e-03
6.001418329938429815e+04 1.014617478507291226e+00 6.515794226970966427e-03
6.001418333418008115e+04 1.029903978430422917e+00 6.663042290471828978e-03
6.001418336897585687e+04 1.024566847386350066e+00 6.493848599346257501e-03
6.001418340377163258e+04 1.023161923986900090e+00 6.329875777717033566e-03
6.001418343856741558e+04 1.020188601421895047e+00 6.271984670527100403e-03
6.001418347336319130e+04 1.037858885269277609e+00 6.524683751375246615e-03
6.001418350815896702e+04 1.029355911359094433e+00 6.480851600777375911e-03
6.001418354295474273e+04 1.031362618919394514e+00 6.346858406862444270e-03
6.001418357775051845e+04 1.020213230723897357e+00 6.362582688358893630e-03
6.001418361254630145e+04 1.023428638825948589e+00 6.395089858717603604e-03
6.001418364734207717e+04 1.015523618912914872e+00 6.338121574341908614e-03
6.001418368213785288e+04 1.018475370038029570e+00 6.204670397449247796e-03
6.001418371693362860e+04 1.029610595330413769e+00 6.381042995611329455e-03
6.001418375172940432e+04 1.023579029044674460e+00 6.359777892580332180e-03
6.001418378652518004e+04 1.019195947579919048e+00 6.378072600776933665e-03
6.001418382132095576e+04 1.006281749799033509e+00 6.293422828717798283e-03
6.001418385611673875e+04 1.017665540241513566e+00 6.360954875739417876e-03
6.001418389091251447e+04 1.012223477842484121e+00 6.178478481398754461e-03
6.001418392570829019e+04 1.008586793960715156e+00 6.264543249473938057e-03
6.001418396050407318e+04 1.015796721948279302e+00 6.360039423153882217e-03
6.001418399529984890e+04 1.031172312019159598e+00 6.475749030513713346e-03
6.001418403009562462e+04 1.021277916363700689e+00 6.209748639420473344e-03
6.001418406489140034e+04 1.017093570655656753e+00 6.202264893685400723e-03
6.001418409968717606e+04 1.018594421497130975e+00 6.253268157980915003e-03
6.001418413448295905e+04 1.004474673653198202e+00 6.141003249296890336e-03
6.001418416927873477e+04 1.006672650942091352e+00 6.216143893464150250e-03
6.001418420407451049e+04 1.021929187186099597e+00 6.230185943236396170e-03
6.001418423887028621e+04 1.020866565628425038e+00 6.369058851832171131e-03
6.001418427366606193e+04 1.018487608775975772e+00 6.176562453354412195e-03
6.001418430846184492e+04 1.022381836267761468e+00 6.211087513224803486e-03
6.001418434325762064e+04 1.014473823624044924e+00 6.162272367549405730e-03
6.001418437805339636e+04 1.005501606581714835e+00 6.186206768790506599e-03
6.001418441284917208e+04 1.006590771876143764e+00 6.123001636047006174e-03
6.001418444764494780e+04 1.005173913408150987e+00 6.197977103423179222e-03
6.001418448244072351e+04 1.006664182410364372e+00 6.161305601627779446e-03
6.001418451723649923e+04 1.013241416706721854e+00 6.242500590964759552e-03
6.001418455203228223e+04 1.014067179255524032e+00 6.190381760139851246e-03
6.001418458682805795e+04 1.003523953169740190e+00 6.070695342685302962e-03
6.001418462162383366e+04 1.004880897034141851e+00 6.151704859837394887e-03
6.001418465641960938e+04 9.939762462359809092e-01 6.079900445316417483e-03
6.001418469121538510e+04 9.998797833484047715e-01 6.032146358944393688e-03
6.001418472601116810e+04 1.008341368135671878e+00 6.296459485932640390e-03
6.001418476080694381e+04 1.016009786540064574e+00 6.214159334951868674e-03
6.001418479560271953e+04 9.961687532373456611e-01 6.079602034288460882e-03
6.001418483039849525e+04 1.000169814066125040e+00 6.082871020794191133e-03
6.001418486519427097e+04 1.005639944010289222e+00 6.192018624817260085e-03
6.001418489999004669e+04 1.003986438728304398e+00 6.192165137768488800e-03
6.001418493478582241e+04 9.985909739400345986e-01 6.091902541287799039e-03
6.001418496958160540e+04 1.004619382153959739e+00 6.201024231517590982e-03
6.001418500437738112e+04 1.008404076687223982e+00 6.277820117236379387e-03
6.001418503917315684e+04 1.007346626491681496e+00 6.306661561946871712e-03
6.001418507396893256e+04 1.013403527425558615e+00 6.326290058364322094e-03
6.001418510876470827e+04 1.006354673918400833e+00 6.371637485440277693e-03
6.001418514356049127e+04 1.006320998547731937e+00 6.337113530090123827e-03
6.001418517835626699e+04 9.883906736194324472e-01 6.136956920841089846e-03
6.001418521315204271e+04 9.956060693650314875e-01 6.191584421711892813e-03
6.001418524794781843e+04 9.983131468107979689e-01 6.197257191688665227e-03
6.001418528274359414e+04 9.874962745140447584e-01 6.103890808451971871e-03
6.001418531753937714e+04 9.919822037103956935e-01 6.273745440728908072e-03
6.001418535233515286e+04 9.892110491670441652e-01 6.209540394429474697e-03
6.001418538713092858e+04 9.844721459558102294e-01 6.250125118552217127e-03
6.001418542192670429e+04 9.834127705595712143e-01 6.107633786261105167e-03
6.001418545672248001e+04 9.828465119818389217e-01 6.113651299484578090e-03
6.001418549151825573e+04 9.827492414167242618e-01 6.094716898860863367e-03
6.001418552631403145e+04 9.800202160659597928e-01 6.031606243707647065e-03
6.001418556110981444e+04 9.832916771276180024e-01 6.124815348557322361e-03
6.001418559590559016e+04 9.876184886436618626e-01 6.158311704681567952e-03
6.001418563070136588e+04 9.858289514492722949e-01 6.123477784699612146e-03
6.001418566549714160e+04 9.879206827118901524e-01 6.111884854426560473e-03
6.001418570029291732e+04 9.803056320290176595e-01 6.218043546011962561e-03
6.001418573508869304e+04 9.754441140874159366e-01 6.126307857734341993e-03
6.001418576988446875e+04 9.980123117601356064e-01 6.369023236772849289e-03
6.001418580468025175e+04 9.970458526734935489e-01 6.365376479522844022e-03
6.001418583947602747e+04 9.930092703461143033e-01 6.252823377146977946e-03
6.001418587427180319e+04 9.759811855364054489e-01 6.210052488294024765e-03
6.001418590906757890e+04 9.894260651612920565e-01 6.293702034474587224e-03
6.001418594386335462e+04 9.691948529920215716e-01 6.156297155143377990e-03
6.001418597865913762e+04 9.766168856265589060e-01 6.112146998363261578e-03
6.001418601345491334e+04 9.892460390436671469e-01 6.264324487413653643e-03
6.001418604825068905e+04 9.912905260383806372e-01 6.340818212022969295e-03
6.001418608304646477e+04 9.813946963465591811e-01 6.305143056984712120e-03
6.001418611784224049e+04 9.851265179043717790e-01 6.376106444387065648e-03
6.001418615263801621e+04 9.847740977566041831e-01 6.283850677941174231e-03
6.001418618743379193e+04 9.743862862237370193e-01 6.310454881595924798e-03
6.001418622222957492e+04 9.702186964924442991e-01 6.084257448996275956e-03
6.001418625702535064e+04 9.857533438820397231e-01 6.213142197928140514e-03
6.001418629182112636e+04 9.724087666455378809e-01 6.151197719513206569e-03
6.001418632661690208e+04 9.731247747116331670e-01 6.124173356859981786e-03
6.001418636141267780e+04 9.802774032721222053e-01 6.036427762879871713e-03
6.001418639620846079e+04 9.755050351029351807e-01 6.055209333560280724e-03
6.001418643100423651e+04 9.649829853347295927e-01 6.104417394603748118e-03
6.001418646580001223e+04 9.688208495025985023e-01 6.065395838032599379e-03
6.001418650059578795e+04 9.761560139844559503e-01 6.073320167049653731e-03
6.001418653539156367e+04 9.693420497019368254e-01 5.900213282231427103e-03
6.001418657018734666e+04 9.643727409190883115e-01 5.937770683097681919e-03
6.001418660498312238e+04 9.801270342711220218e-01 6.051734445849917335e-03
6.001418663977889810e+04 9.738264091133993494e-01 5.986687632247017846e-03
6.001418667457467382e+04 9.687452422032397648e-01 5.914539686340746297e-03
6.001418670937044953e+04 9.754223578629441782e-01 6.040430873893456142e-03
6.001418674416623253e+04 9.764220059143473573e-01 6.042898718964150907e-03
6.001418677896200825e+04 9.887175810498484152e-01 6.121203020995305728e-03
6.001418681375778397e+04 9.862521018978585019e-01 6.104774208817671799e-03
6.001418684855355968e+04 9.919729082955831556e-01 6.296017192624897042e-03
6.001418688334933540e+04 1.006972586413641846e+00 6.509882021021832534e-03
6.001418691814511840e+04 1.001516106871551237e+00 6.904842604953934614e-03
6.001418695294089412e+04 9.792283042953529026e-01 6.153420805754922576e-03
6.001418698773666983e+04 9.791249630721955421e-01 6.007892230050718846e-03
6.001418702253244555e+04 9.811689707929254212e-01 6.152471305907237543e-03
6.001418705732822127e+04 9.947530578852419314e-01 6.294599389733579291e-03
6.001418709212400427e+04 1.011326178863116931e+00 6.613170771026717111e-03
6.001418712691977998e+04 1.001654811758571295e+00 6.870395162251285819e-03
6.001418716171555570e+04 9.968525051006037474e-01 6.532946644294378678e-03
6.001418719651133142e+04 9.993159640466704463e-01 6.450382346450315649e-03
6.001418723130710714e+04 1.010948987198856841e+00 6.685524730300185757e-03
6.001418726610289013e+04 9.913774045856872386e-01 6.296274937595148363e-03
6.001418730089866585e+04 9.907525442113794822e-01 6.124355302319087896e-03
6.001418733569444157e+04 9.930768183217274503e-01 6.218007174144290355e-03
6.001418737049021729e+04 9.962036890889933716e-01 6.161646096132500187e-03
6.001418740528599301e+04 1.027060200921041888e+00 6.717456489053087211e-03
6.001418744008176873e+04 1.025205623806422439e+00 6.649673977282022710e-03
6.001418747487754445e+04 9.979456586979079669e-01 6.255646005670183196e-03
6.001418750967332744e+04 1.001856645827626791e+00 6.304831477682328045e-03
6.001418754446910316e+04 1.009925402393974325e+00 6.404898950154856718e-03
6.001418757926487888e+04 1.017911130035225931e+00 6.391785714122500371e-03
6.001418761406065460e+04 1.018490979517937101e+00 6.628149215718234788e-03
6.001418764885643031e+04 1.026919447683120268e+00 6.435954903798835926e-03
6.001418768365221331e+04 1.006632061758214514e+00 6.350639276246073696e-03
6.001418771844798903e+04 1.016376642602929925e+00 6.510352868456774876e-03
6.001418775324376475e+04 1.014981329136521282e+00 6.460530081783692584e-03
6.001418778803954046e+04 1.019385907725373963e+00 6.372616439190305869e-03
6.001418782283531618e+04 1.027128504598389780e+00 6.555903396334996150e-03
6.001418785763109190e+04 1.018533574831638866e+00 6.421969377152471174e-03
6.001418789242686762e+04 1.025486428951613016e+00 6.552892218855504297e-03
6.001418792722265061e+04 1.039198023037500196e+00 6.803094431453339183e-03
6.001418796201842633e+04 1.028645833259328235e+00 6.672030674692156112e-03
6.001418799681420205e+04 1.022199764687357071e+00 6.516261842456466322e-03
6.001418803160997777e+04 1.033308394638470684e+00 6.709641742548158073e-03
6.001418806640575349e+04 1.023009091427962369e+00 6.637436260359646199e-03
6.001418810120153648e+04 1.014717772272901719e+00 6.234760971253730868e-03
6.001418813599731220e+04 1.023386247919609637e+00 6.314540800295058084e-03
6.001418817079308792e+04 1.024779001916730437e+00 6.357767686031992778e-03
6.001418820558886364e+04 1.017216981273870058e+00 6.241029652234075277e-03
6.001418824038463936e+04 1.027175025593380919e+00 6.327105071515165720e-03
6.001418827518042235e+04 1.014926990998611389e+00 6.209209013218436150e-03
6.001418830997619807e+04 1.017603864367366606e+00 6.200898196526819818e-03
6.001418834477197379e+04 1.026857254146421150e+00 6.387362690885995710e-03
6.001418837956774951e+04 1.007892957484693097e+00 6.290586315621995474e-03
6.001418841436352523e+04 1.019442385087235836e+00 6.456187025928337118e-03
6.001418844915930822e+04 1.017132628496724145e+00 6.409103566159332285e-03
6.001418848395508394e+04 1.027132397246118156e+00 6.635452415776165250e-03
6.001418851875085966e+04 1.034545827738045487e+00 6.526090695394147663e-03
6.001418855354663538e+04 1.011821089394742135e+00 6.295653838630964165e-03
6.001418858834241109e+04 1.012187405982180488e+00 6.257800851566026022e-03
6.001418862313819409e+04 1.001877474846142313e+00 6.428633121573800076e-03
6.001418865793396981e+04 1.035860043758194848e+00 6.896270437037926165e-03
6.001418869272974553e+04 1.022566522499456676e+00 6.717263868782772512e-03
6.001418872752552124e+04 1.023521642367584805e+00 6.850919818334965349e-03
6.001418876232129696e+04 1.006179032290315245e+00 6.373427368662069707e-03
6.001418879711707996e+04 1.003212011919673685e+00 6.384399755923273433e-03
6.001418883191285568e+04 1.004448469178031988e+00 6.324450531432828856e-03
6.001418886670863139e+04 1.006928644779200965e+00 6.474147445150455968e-03
6.001418890150440711e+04 1.010431803368671666e+00 6.575560585786407487e-03
6.001418893630018283e+04 1.011400261859763061e+00 6.446425993671948095e-03
6.001418897109595855e+04 1.011271579411797017e+00 6.563967879874711697e-03
6.001418900589173427e+04 1.023584994804444204e+00 6.678682623764491469e-03
6.001418904068751726e+04 1.011389757896670849e+00 6.531048801762759717e-03
6.001418907548329298e+04 1.001728847589923532e+00 6.334937304923074324e-03
6.001418911027906870e+04 1.000983687015574608e+00 6.316572373543086552e-03
6.001418914507484442e+04 1.012412857712192471e+00 6.431929422745908884e-03
6.001418917987062014e+04 1.006022315675491496e+00 6.245478798977253769e-03
6.001418921466640313e+04 9.934958134485767367e-01 6.195310879655809011e-03
6.001418924946217885e+04 1.006116265096403950e+00 6.275168932259768753e-03
6.001418928425795457e+04 9.801832325231981669e-01 6.043203294905296827e-03
6.001418931905373029e+04 9.926152936487233625e-01 6.140123022184845042e-03
6.001418935384950601e+04 9.870575186927662559e-01 6.236772010923293322e-03
6.001418938864528172e+04 9.952772278877671797e-01 6.192852432086868447e-03
6.001418942344105744e+04 9.854584919996710601e-01 6.105586365950471835e-03
6.001418945823684044e+04 9.859647705372895921e-01 6.298153271345509341e-03
6.001418949303261616e+04 9.896621069346150934e-01 6.137909273905107349e-03
6.001418952782839187e+04 9.831624014249500387e-01 6.287048166230552702e-03
6.001418956262416759e+04 9.967527737981006775e-01 6.315812706264967158e-03
6.001418959741994331e+04 9.955148954823428431e-01 6.525486170564597649e-03
6.001418963221572631e+04 9.822803286566658132e-01 6.241235160220622719e-03
6.001418966701150202e+04 9.832335474303366407e-01 6.357635235734549438e-03
6.001418970180727774e+04 9.814489841369957723e-01 6.203785600310512960e-03
6.001418973660305346e+04 9.843484154391786145e-01 6.200757216615824553e-03
6.001418977139882918e+04 9.803250772493717902e-01 6.065720431871132745e-03
6.001418980619460490e+04 9.814945248680819745e-01 6.245464890962722920e-03
6.001418984099038062e+04 9.683706704750734140e-01 6.183971228381865415e-03
6.001418987578616361e+04 9.831548471959631330e-01 6.257251426030945897e-03
6.001418991058193933e+04 9.871777196786394315e-01 6.182498856825453283e-03
6.001418994537771505e+04 9.838002892876982486e-01 6.145718141055733601e-03
6.001418998017349077e+04 9.993980962376023403e-01 6.242079330480447899e-03
6.001419001496926649e+04 9.827558691252423761e-01 6.140067913513709043e-03
6.001419004976504948e+04 9.784923178986479897e-01 6.063729620309853303e-03
6.001419008456082520e+04 9.759531392125830873e-01 6.201864631727047918e-03
6.001419011935660092e+04 9.656568043734834461e-01 6.187726299114791259e-03
6.001419015415237664e+04 9.824849484819395684e-01 6.345614189156918716e-03
6.001419018894815235e+04 9.729038609065917553e-01 6.148685206890769361e-03
6.001419022374393535e+04 9.680200831398581007e-01 6.046536899162762400e-03
6.001419025853971107e+04 9.771161926223356220e-01 6.216464726519568135e-03
6.001419029333548679e+04 9.874772834338089167e-01 6.148469845935707057e-03
6.001419032813126250e+04 9.695174887814724807e-01 6.175238921641895175e-03
6.001419036292703822e+04 9.778587514537386838e-01 6.372423379671788256e-03
6.001419039772281394e+04 9.776516502500522954e-01 6.200276456709649490e-03
6.001419043251858966e+04 9.784057084553264838e-01 6.253313509339972903e-03
6.001419046731437265e+04 9.849830051553208898e-01 6.221774350904829727e-03
6.001419050211014837e+04 9.789980605125901958e-01 6.201555721832141023e-03
6.001419053690592409e+04 9.790437393538884425e-01 6.162546485176176661e-03
6.001419057170170709e+04 9.867633997080466068e-01 6.375849298565239645e-03
6.001419060649748280e+04 9.730001358313389304e-01 6.120598124118113888e-03
6.001419064129325852e+04 9.905942884926872694e-01 6.203055998355292387e-03
6.001419067608903424e+04 9.755150967999527412e-01 6.111955131846067563e-03
6.001419071088480996e+04 9.754449725444133135e-01 6.153646220708332282e-03
6.001419074568058568e+04 9.781565953498034816e-01 6.100101603180376440e-03
6.001419078047636140e+04 9.797778172135671593e-01 6.146245778537057572e-03
6.001419081527214439e+04 9.747824964612228360e-01 5.967389448433646146e-03
6.001419085006792011e+04 9.810915967327915599e-01 6.169318523443200267e-03
6.001419088486369583e+04 9.753152882734181794e-01 6.030275249764018367e-03
6.001419091965947155e+04 9.753908088938837428e-01 6.074576260298348782e-03
6.001419095445524727e+04 9.866091914535156659e-01 6.266726604303583976e-03
6.001419098925103026e+04 9.944888559704564424e-01 6.264274256303891536e-03
6.001419102404680598e+04 9.999987289717202632e-01 6.294458504945700875e-03
6.001419105884258170e+04 9.906532682060861239e-01 6.290101368863160701e-03
6.001419109363835742e+04 9.957546714610503447e-01 6.185775937560295153e-03
6.001419112843413313e+04 9.787876617736603890e-01 6.169369985072084735e-03
6.001419116322991613e+04 9.901839359392003992e-01 6.226281999305745100e-03
6.001419119802569185e+04 9.916262473469789063e-01 6.194270102452803170e-03
6.001419123282146757e+04 9.978964539774416442e-01 6.279886703948928811e-03
6.001419126761724328e+04 9.898724262128212326e-01 6.124347123534916275e-03
6.001419130241301900e+04 9.978498580911775440e-01 6.175326622094534819e-03
6.001419133720880200e+04 1.000363298356957031e+00 6.290957659546543915e-03
6.001419137200457772e+04 1.000715711761716475e+00 6.400466769129673633e-03
6.001419140680035343e+04 1.003032629801601461e+00 6.155205481234387807e-03
6.001419144159612915e+04 1.011085204340142596e+00 6.367535978630474089e-03
6.001419147639190487e+04 1.008710388902682720e+00 6.157040898507951110e-03
6.001419151118768787e+04 1.019887861434877196e+00 6.237710005816294104e-03
6.001419154598346358e+04 1.000626171364993988e+00 6.117933136049363493e-03
6.001419158077923930e+04 1.003410676623186948e+00 6.135778310489285910e-03
6.001419161557501502e+04 1.008894645146636737e+00 6.119586289302495798e-03
6.001419165037079074e+04 1.010532035026623587e+00 6.242639716985568486e-03
6.001419168516657373e+04 1.006544627955809235e+00 6.047960019262228759e-03
6.001419171996234945e+04 1.003382352925048737e+00 6.076516870888236214e-03
6.001419175475812517e+04 1.019198321295011089e+00 6.109090153038261063e-03
6.001419178955390089e+04 1.035192558916322447e+00 6.336260702482809579e-03
6.001419182434967661e+04 1.024201760224666247e+00 6.275400547071129272e-03
6.001419185914545233e+04 1.012076411306196411e+00 6.088067144508209176e-03
6.001419189394122805e+04 1.011000241635236829e+00 6.145351303222557592e-03
6.001419192873701104e+04 1.012405041658380744e+00 6.137559208860792273e-03
6.001419196353278676e+04 1.037423414598961369e+00 6.281204963322586064e-03
6.001419199832856248e+04 1.025467185464497444e+00 6.114792954193546196e-03
6.001419203312433820e+04 1.021481356137764029e+00 6.100527732547649830e-03
6.001419206792011391e+04 1.004830828302947898e+00 6.104260953507130265e-03
6.001419210271588963e+04 1.016183534188293214e+00 6.136657238659707671e-03
6.001419213751166535e+04 1.001640440211735150e+00 6.111781901522163503e-03
6.001419217230744835e+04 1.011165019198303705e+00 6.163152863194856605e-03
6.001419220710322406e+04 1.013881876351886424e+00 6.118189091658431285e-03
6.001419224189899978e+04 1.010864197399978570e+00 6.074937729666407896e-03
6.001419227669477550e+04 1.026817846534724854e+00 6.306935662295035279e-03
6.001419231149055122e+04 1.010584245942733883e+00 6.063576943543855235e-03
6.001419234628633421e+04 1.009908269712609163e+00 6.145627643728590259e-03
6.001419238108210993e+04 1.035348836861864186e+00 6.339164830180979947e-03
6.001419241587788565e+04 1.016916812975206197e+00 6.188962818656758812e-03
6.001419245067366137e+04 1.019921161620229944e+00 6.196391628511001802e-03
6.001419248546943709e+04 1.016912238933309176e+00 6.084722533812631125e-03
6.001419252026522008e+04 1.010097749086976693e+00 6.062282949433252938e-03
6.001419255506099580e+04 1.018578923424098059e+00 6.170937081453802507e-03
6.001419258985677152e+04 1.015478381340033209e+00 6.099835135520810352e-03
6.001419262465254724e+04 1.009678463590919728e+00 6.068403851026030020e-03
6.001419265944832296e+04 1.017830441445266576e+00 6.116425578808388358e-03
6.001419269424410595e+04 1.024441628003260218e+00 6.236908805287730805e-03
6.001419272903988167e+04 1.034823546663168337e+00 6.274817975933814906e-03
6.001419276383565739e+04 1.023600161785240825e+00 6.213575873600290893e-03
6.001419279863143311e+04 1.029163495514519022e+00 6.201537127937569414e-03
6.001419283342720883e+04 1.036978617510436740e+00 6.239905131106916573e-03
6.001419286822299182e+04 1.032833853062792517e+00 6.313053927520316522e-03
6.001419290301876754e+04 1.025018321991262749e+00 6.330438922835070377e-03
6.001419293781454326e+04 1.027625270293290649e+00 6.218433554849909714e-03
6.001419297261031898e+04 1.013445811469962710e+00 6.117148801066962967e-03
6.001419300740609469e+04 1.026699926742422830e+00 6.286690428949779502e-03
6.001419304220187041e+04 1.022220483827035675e+00 6.078449841641496605e-03
6.001419307699764613e+04 1.023334906247780340e+00 6.187499535735450744e-03
6.001419311179342913e+04 1.016178265685173221e+00 6.128168187178166873e-03
6.001419314658920484e+04 1.009858643521288624e+00 6.016041346547724294e-03
6.001419318138498056e+04 1.021255083465057112e+00 6.154421677195075387e-03
6.001419321618075628e+04 1.016182993899063636e+00 6.079639623856409637e-03
6.001419325097653200e+04 1.027489825246275856e+00 6.137022192037250475e-03
6.001419328577231499e+04 1.015570647190602305e+00 6.073223506224001075e-03
6.001419332056809071e+04 1.005225970672051217e+00 6.134030468285885281e-03
6.001419335536386643e+04 1.015662387362948005e+00 6.119459331352185977e-03
6.001419339015964215e+04 1.010878613589646813e+00 6.145074822498194922e-03
6.001419342495541787e+04 1.009630673175501148e+00 6.098660036355868508e-03
6.001419345975119359e+04 1.005957807125915204e+00 6.155813256135195081e-03
6.001419349454696930e+04 1.003839447333744861e+00 6.034776517268761187e-03
6.001419352934275230e+04 1.010868426741576620e+00 6.114746522952838048e-03
6.001419356413852802e+04 1.010040796625043980e+00 6.095485740334827610e-03
6.001419359893430374e+04 1.008617746130688886e+00 6.174847888479578772e-03
6.001419363373007945e+04 1.006401947760490856e+00 6.094224108112401492e-03
6.001419366852585517e+04 9.993988795914161560e-01 6.059115433084899874e-03
6.001419370332163817e+04 1.013761310296387164e+00 6.106885150643408602e-03
6.001419373811741389e+04 9.848531200404815333e-01 5.989435817983422734e-03
6.001419377291318960e+04 9.953095867590535661e-01 5.935683176127103979e-03
6.001419380770896532e+04 9.933964902540092234e-01 5.977995769337374025e-03
6.001419384250474104e+04 1.012259027052449856e+00 6.136343734575086355e-03
6.001419387730051676e+04 9.878693961074883623e-01 6.080307964877996151e-03
6.001419391209629248e+04 9.911039365410234669e-01 6.041072684417209300e-03
6.001419394689207547e+04 9.790848506147474817e-01 6.036043291515484979e-03
6.001419398168785119e+04 9.785738437437733195e-01 5.942139545543101940e-03
6.001419401648362691e+04 9.755344801757969142e-01 5.962079986605323817e-03
6.001419405127940263e+04 9.904115915315619967e-01 6.023316456247264708e-03
6.001419408607517835e+04 9.875496030534717251e-01 5.981607850174688358e-03
6.001419412087096134e+04 9.754981593503733173e-01 5.944468160002660921e-03
6.001419415566673706e+04 9.771062906740436427e-01 5.979140113874503552e-03
6.001419419046251278e+04 9.937046313827315736e-01 6.001381896628944779e-03
6.001419422525828850e+04 9.861347027354364636e-01 5.966546626339379322e-03
6.001419426005406422e+04 9.966276344747500016e-01 6.098938818653295256e-03
6.001419429484984721e+04 1.003719212164062569e+00 6.150121579157988641e-03
6.001419432964562293e+04 9.823260773584259198e-01 6.014036173329126607e-03
6.001419436444139865e+04 9.949857797544999771e-01 6.058574991675975442e-03
6.001419439923717437e+04 9.854060398960728939e-01 6.025596656703691677e-03
6.001419443403295008e+04 9.950967481160740702e-01 6.093410426025584227e-03
6.001419446882872580e+04 9.857488085628512975e-01 6.005145357570091519e-03
6.001419450362450152e+04 9.869005521886150545e-01 6.030646778543156776e-03
6.001419453842028452e+04 9.935128336255945047e-01 6.171060115804029474e-03
6.001419457321606023e+04 9.892247016441862995e-01 6.153453372100598298e-03
6.001419460801183595e+04 9.917757054868474587e-01 6.181730288729395291e-03
6.001419464280761167e+04 1.000680345679345162e+00 6.167315427082323102e-03
6.001419467760338739e+04 9.913382622036372993e-01 6.286104702866483589e-03
6.001419471239917038e+04 9.958304439246881135e-01 6.171983854556650946e-03
6.001419474719494610e+04 9.818424859865738652e-01 6.094851417753111705e-03
6.001419478199072182e+04 1.006941388091725953e+00 6.228313014809070715e-03
6.001419481678649754e+04 9.931898382246922008e-01 6.163628004127095356e-03
6.001419485158227326e+04 9.895203109580854584e-01 6.106757049658914117e-03
6.001419488637804898e+04 9.979391471371754641e-01 6.170585099793213756e-03
6.001419492117382470e+04 9.882920826948001780e-01 6.242545414406323011e-03
6.001419495596960769e+04 9.983961953091536889e-01 6.175041719852968070e-03
6.001419499076538341e+04 9.865852409125684952e-01 6.068908971624218177e-03
6.001419502556115913e+04 9.799593289766131976e-01 5.990558654524648016e-03
6.001419506035693485e+04 9.869614635223346033e-01 6.085170426844399225e-03
6.001419509515271056e+04 9.947980394125701675e-01 6.258828048128484839e-03
6.001419512994849356e+04 9.900828991471161133e-01 6.078501100265674278e-03
6.001419516474426928e+04 1.007075251339556221e+00 6.209065717186517362e-03
6.001419519954004500e+04 1.018258671746631094e+00 6.195244992096400616e-03
6.001419523433582071e+04 1.008499344857432867e+00 6.166957196699577454e-03
6.001419526913159643e+04 1.019945807763496193e+00 6.426522731236263865e-03
6.001419530392737943e+04 1.018873184364764706e+00 6.304423035208692704e-03
6.001419533872315515e+04 1.009596219085200808e+00 6.176931795048035308e-03
6.001419537351893086e+04 1.015602188540233985e+00 6.253123534880337259e-03
6.001419540831470658e+04 1.004470295260480706e+00 6.022988862454586000e-03
6.001419544311048230e+04 1.005713139058246774e+00 6.109953284253167444e-03
6.001419547790626530e+04 1.008020040521953264e+00 6.174897052911491532e-03
6.001419551270204101e+04 1.025944820420780390e+00 6.334718474319894592e-03
6.001419554749781673e+04 1.020075406945103014e+00 6.354464291366559124e-03
6.001419558229359245e+04 1.024062407796206831e+00 6.219285201393143225e-03
6.001419561708936817e+04 1.016599442297767997e+00 6.187375585450798250e-03
6.001419565188515116e+04 1.011387414764641779e+00 6.106998487309240470e-03
6.001419568668092688e+04 1.020606625897749087e+00 6.187749924214876705e-03
6.001419572147670260e+04 1.015533538091673016e+00 6.116469419587107492e-03
6.001419575627247832e+04 1.012174084364414250e+00 6.154082844463617044e-03
6.001419579106825404e+04 1.020073354521210840e+00 6.144362554875386524e-03
6.001419582586403703e+04 1.019681046796234947e+00 6.185765812410455936e-03
6.001419586065981275e+04 1.013033184475944370e+00 6.129716376296552409e-03
6.001419589545558847e+04 1.018163531612930273e+00 6.149850168587715944e-03
6.001419593025136419e+04 1.002188880313013453e+00 6.073802362973752290e-03
6.001419596504713991e+04 1.029834823576393443e+00 6.237391187972366087e-03
6.001419599984292290e+04 1.009771572596654732e+00 6.127006428055876280e-03
6.001419603463869862e+04 1.017487385115515952e+00 6.364092564272710167e-03
6.001419606943447434e+04 1.009607615015688742e+00 6.262440905232188881e-03
6.001419610423025006e+04 1.024738592937928461e+00 6.280741260778914363e-03
6.001419613902602578e+04 1.022052258182249762e+00 6.172325301036285516e-03
6.001419617382180149e+04 1.032353380220236483e+00 6.410913802242988908e-03
6.001419620861757721e+04 1.022619816105348800e+00 6.233185630624692684e-03
6.001419624341336021e+04 1.020509033798389753e+00 6.216702592785487529e-03
6.001419627820913593e+04 1.020622201707219512e+00 6.279031733510556136e-03
6.001419631300491164e+04 1.029571014294128783e+00 6.303099068279260225e-03
6.001419634780068736e+04 1.012756307711931925e+00 6.203791625373856165e-03
6.001419638259646308e+04 1.015304784480162370e+00 6.233974923646218302e-03
6.001419641739224608e+04 1.011208767960725563e+00 6.189781704000567146e-03
6.001419645218802179e+04 1.015560968027666044e+00 6.189825324507695382e-03
6.001419648698379751e+04 1.012990582611572155e+00 6.122575136935713529e-03
6.001419652177957323e+04 1.026299525718328942e+00 6.317654829005724983e-03
6.001419655657534895e+04 1.019371000937148164e+00 6.189320789141049273e-03
6.001419659137112467e+04 1.015516659222599927e+00 6.168259149478519561e-03
6.001419662616690039e+04 1.023816083281801959e+00 6.265391939151853870e-03
6.001419666096268338e+04 1.010370913752843824e+00 6.159077938117046500e-03
6.001419669575845910e+04 1.023154419043723840e+00 6.251098546280512216e-03
6.001419673055423482e+04 1.011139356360589714e+00 6.121870467233399282e-03
6.001419676535001054e+04 1.012048709006142078e+00 6.134117127980844367e-03
6.001419680014578626e+04 1.017302084581161337e+00 6.160830914467215445e-03
6.001419683494156197e+04 1.011261198834956021e+00 6.168832663571310708e-03
6.001419686973733769e+04 1.028391869188118646e+00 6.216896022560513754e-03
6.001419690453312069e+04 1.016382704453933750e+00 6.097556122374620489e-03
6.001419693932889641e+04 1.008248485114130899e+00 6.169521143457559059e-03
6.001419697412467212e+04 1.011233979805523209e+00 6.131183372669751080e-03
6.001419700892044784e+04 1.012095229776358352e+00 6.098708721158413795e-03
6.001419704371622356e+04 1.007491018589672382e+00 6.096671195751511910e-03
6.001419707851200656e+04 1.009533487518700312e+00 6.180471239404581978e-03
6.001419711330778227e+04 1.021929013836969879e+00 6.224138660159221279e-03
6.001419714810355799e+04 1.021376915201972047e+00 6.343241626162140698e-03
6.001419718289933371e+04 1.015935253141150074e+00 6.174113785261632799e-03
6.001419721769510943e+04 1.013311774715119906e+00 6.324453221390817850e-03
6.001419725249089242e+04 1.017997357984819606e+00 6.397429665706081889e-03
6.001419728728666814e+04 1.005208758696343851e+00 6.157835505215859123e-03
6.001419732208244386e+04 1.004774390707843690e+00 6.128456239129750731e-03
6.001419735687821958e+04 1.009171769184504797e+00 6.157472537580828582e-03
6.001419739167399530e+04 1.010744159446088197e+00 6.167109676927709679e-03
6.001419742646977829e+04 1.007766986437538259e+00 6.240598045374763821e-03
6.001419746126555401e+04 1.023978436616519661e+00 6.293036407266043054e-03
6.001419749606132973e+04 1.008247896462835858e+00 6.223068751217853550e-03
6.001419753085710545e+04 1.005438037315864230e+00 6.129991737085320296e-03
6.001419756565288117e+04 1.010592844917762578e+00 6.158274982976687066e-03
6.001419760044866416e+04 1.007321567500634840e+00 6.206311517698351148e-03
6.001419763524443988e+04 1.008255773885851081e+00 6.190263690928418314e-03
6.001419767004021560e+04 9.984685887894320100e-01 6.063704387748647048e-03
6.001419770483599132e+04 1.001079682064201837e+00 6.104224333419845661e-03
6.001419773963176704e+04 9.963277834825370327e-01 6.118632439042683002e-03
6.001419777442755003e+04 9.974144026796721851e-01 6.096796792936095069e-03
6.001419780922332575e+04 1.002709875962464414e+00 6.120863019161103952e-03
6.001419784401910147e+04 1.008300610043694867e+00 6.197742244558677137e-03
6.001419787881487719e+04 1.008029859536911710e+00 6.249542256335502595e-03
6.001419791361065290e+04 1.010890821401213557e+00 6.277344283871721942e-03
6.001419794840642862e+04 9.914843146063039292e-01 6.156541197810974815e-03
6.001419798320220434e+04 1.002261184385702109e+00 6.257462846626665569e-03
6.001419801799798734e+04 1.002190220368085916e+00 6.335583190061389036e-03
6.001419805279376305e+04 9.988387885071415839e-01 6.166211236489514171e-03
6.001419808758953877e+04 1.000912882189074926e+00 6.304317166860677439e-03
6.001419812238531449e+04 1.000514557427032214e+00 6.248617855627040286e-03
6.001419815718109021e+04 1.014544691115282449e+00 6.271156734249228211e-03
6.001419819197687320e+04 9.909461615122469036e-01 6.064574465815562865e-03
6.001419822677264892e+04 9.970490703661434306e-01 6.129948717221462423e-03
6.001419826156842464e+04 1.002305103138133591e+00 6.285228816445802801e-03
6.001419829636420036e+04 1.002768396015915275e+00 6.336672819064967550e-03
6.001419833115997608e+04 9.996372169401164243e-01 6.188951753226925104e-03
6.001419836595575180e+04 1.003928474389259140e+00 6.223695733047950041e-03
6.001419840075152752e+04 9.957956290893758000e-01 6.061284953411428048e-03
6.001419843554731051e+04 1.005365732418367575e+00 6.264771954328410275e-03
6.001419847034308623e+04 1.009664094769900045e+00 6.223249722267759632e-03
6.001419850513886195e+04 1.006973378415191078e+00 6.317406952234370585e-03
6.001419853993463767e+04 1.012135133488529348e+00 6.339695794699806188e-03
6.001419857473041338e+04 1.012185748527329787e+00 6.330373250547423336e-03
6.001419860952618910e+04 9.939959518152278184e-01 6.087180727700289978e-03
6.001419864432196482e+04 1.000551041423046073e+00 6.245249790393901830e-03
6.001419867911774782e+04 1.011596749949589036e+00 6.254371926532063634e-03
6.001419871391352353e+04 1.010702606766900269e+00 6.276669299775290006e-03
6.001419874870929925e+04 1.008155060268407510e+00 6.306383585664883384e-03
6.001419878350507497e+04 1.012127436904794564e+00 6.331245723680508850e-03
6.001419881830085069e+04 1.011144890521639139e+00 6.262202410104134379e-03
6.001419885309663368e+04 1.003828217187809013e+00 6.284431560171810892e-03
6.001419888789240940e+04 1.012019786998769266e+00 6.316765796337271525e-03
6.001419892268818512e+04 1.013435893224073459e+00 6.282237126851442956e-03
6.001419895748396084e+04 1.013333685961434361e+00 6.248211774562591192e-03
6.001419899227973656e+04 1.011652010104565624e+00 6.237689939582771216e-03
6.001419902707551955e+04 1.013439021535009976e+00 6.313951979621450737e-03
6.001419906187129527e+04 1.006769280607930472e+00 6.287395711683772120e-03
6.001419909666707099e+04 1.008742494264561973e+00 6.534021275348613801e-03
6.001419913146284671e+04 1.015438491325580506e+00 6.445561560893256145e-03
6.001419916625862243e+04 1.019445652076478304e+00 6.322057481953299168e-03
6.001419920105440542e+04 1.026534294817678550e+00 6.533186060303333362e-03
6.001419923585018114e+04 1.017423620349061641e+00 6.342398283454162011e-03
6.001419927064595686e+04 1.016813584879689314e+00 6.372107164154466180e-03
6.001419930544173258e+04 1.021023257979547294e+00 6.259372422123545346e-03
6.001419934023750830e+04 1.007724324019018347e+00 6.150101134836770053e-03
6.001419937503328401e+04 1.021589767857530306e+00 6.409292874153290145e-03
6.001419940982905973e+04 1.022500017015085749e+00 6.256261123492633594e-03
6.001419944462484273e+04 1.031070620675601734e+00 6.385024505348258460e-03
6.001419947942061845e+04 1.017081463020432563e+00 6.234615531562266201e-03
6.001419951421639416e+04 1.007651151709940907e+00 6.160991703155142829e-03
6.001419954901216988e+04 1.024463393460458560e+00 6.327418507001227044e-03
6.001419958380794560e+04 1.021166115093175453e+00 6.231450591203101588e-03
6.001419961860372860e+04 1.016327101481684814e+00 6.173029391441443511e-03
6.001419965339950431e+04 1.017188992740962528e+00 6.217568397131789833e-03
6.001419968819528003e+04 1.017605518269168119e+00 6.147876313112870736e-03
6.001419972299105575e+04 1.023016188343375488e+00 6.103537200343412024e-03
6.001419975778683147e+04 1.014690491848729170e+00 6.070895173928224017e-03
6.001419979258261446e+04 1.010864696104063709e+00 6.141272932880076710e-03
6.001419982737839018e+04 1.006222294571541775e+00 6.099243162459680109e-03
6.001419986217416590e+04 1.018281395490661323e+00 6.138578810499627919e-03
6.001419989696994162e+04 1.013068074889259096e+00 6.054265887964020536e-03
6.001419993176571734e+04 1.020820936347518471e+00 6.103699032204015253e-03
6.001419996656150033e+04 1.001222345890705467e+00 6.031998887791979909e-03
6.001420000135727605e+04 1.006152607968744839e+00 6.045021952369415350e-03
6.001420003615305177e+04 1.001336902849698562e+00 6.037181617017807478e-03
6.001420007094882749e+04 1.007221332936709013e+00 6.014876910947009395e-03
6.001420010574460321e+04 1.009479048902488740e+00 6.076310874857527265e-03
6.001420014054038620e+04 1.014053273055201876e+00 6.038412481082996303e-03
6.001420017533616192e+04 1.010103481604139875e+00 6.075299592619954996e-03
6.001420021013193764e+04 1.012308023565540394e+00 6.014428787134012099e-03
6.001420024492771336e+04 1.009947198546820690e+00 6.134596925573283788e-03
6.001420027972348907e+04 1.013035338265051877e+00 6.112738207976540876e-03
6.001420031451926479e+04 1.011589012653666186e+00 6.062337493185026779e-03
6.001420034931504051e+04 1.016640575158447524e+00 6.086872165398460668e-03
6.001420038411082351e+04 1.004661898809642739e+00 6.025955496880186675e-03
6.001420041890659923e+04 1.010243130066638129e+00 6.038426022409298759e-03
6.001420045370237494e+04 1.002826559498154468e+00 5.964810633048617076e-03
6.001420048849815066e+04 1.027722956691996981e+00 6.132352073907400801e-03
6.001420052329392638e+04 1.004478900210782122e+00 6.016476540460495570e-03
6.001420055808970938e+04 1.001280180536526121e+00 6.006865472447537810e-03
6.001420059288548509e+04 1.011564263166172983e+00 6.053694871115432481e-03
6.001420062768126081e+04 1.007102268310635651e+00 6.034380535758690663e-03
6.001420066247703653e+04 1.000106795898555223e+00 6.075883319064743181e-03
6.001420069727281225e+04 9.959810549852002870e-01 6.123712483046138584e-03
6.001420073206859524e+04 1.013686970772022633e+00 6.171038262236962398e-03
6.001420076686437096e+04 1.002363748396152943e+00 6.152821679535049049e-03
6.001420080166014668e+04 1.005267388677904439e+00 6.134056115391831217e-03
6.001420083645592240e+04 1.011803801437159978e+00 6.134996048199664077e-03
6.001420087125169812e+04 9.966370348508070132e-01 5.994840613860753439e-03
6.001420090604747384e+04 1.001816379223340991e+00 6.085983755706399906e-03
6.001420094084324955e+04 9.959521206536516846e-01 6.124932919818965385e-03
6.001420097563903255e+04 1.002811295050812346e+00 6.131646930452687265e-03
6.001420101043480827e+04 1.000239196905222228e+00 6.146395268967568513e-03
6.001420104523058399e+04 9.880548861981219844e-01 5.982050454041476333e-03
6.001420108002635970e+04 9.869614774402907242e-01 5.979736708263506256e-03
6.001420111482213542e+04 9.877019008622690555e-01 6.037898176701701758e-03
6.001420114961791114e+04 9.973518035342686661e-01 6.135121036589812234e-03
6.001420118441368686e+04 9.955455231286710616e-01 6.048992571841788762e-03
6.001420121920946985e+04 9.914258474033492696e-01 6.038415191941593797e-03
6.001420125400524557e+04 9.921538240548045673e-01 6.048061536237550433e-03
6.001420128880102129e+04 9.857078454469693218e-01 6.014736649628365552e-03
6.001420132359679701e+04 9.944156331760186651e-01 6.114816518443703247e-03
6.001420135839257273e+04 9.862611247898882549e-01 5.988301358534456158e-03
6.001420139318835572e+04 9.882059108351811672e-01 5.953844333919170763e-03
6.001420142798413144e+04 9.931005105628997187e-01 5.987908580035400039e-03
6.001420146277990716e+04 1.002338800887812464e+00 6.044117268273333995e-03
6.001420149757568288e+04 9.990984309579350464e-01 6.056156092913486839e-03
6.001420153237145860e+04 9.943204815338899660e-01 6.047856100217953619e-03
6.001420156716724159e+04 9.889635060450691073e-01 6.130771417628643610e-03
6.001420160196301731e+04 9.848270046708545999e-01 5.989782576375756069e-03
6.001420163675879303e+04 9.902500154860434112e-01 6.054788319615170451e-03
6.001420167155456875e+04 9.844273307480090329e-01 5.974629407934809594e-03
6.001420170635034447e+04 9.788672093944504882e-01 6.150657185186779452e-03
6.001420174114612746e+04 9.854790237976633893e-01 6.003699393616363823e-03
6.001420177594190318e+04 9.835113581192969079e-01 6.042849076073299880e-03
6.001420181073767890e+04 9.748627723663765288e-01 5.991357489856368249e-03
6.001420184553345462e+04 9.778165394657023501e-01 6.038789379543657056e-03
6.001420188032923033e+04 9.885586902647716112e-01 6.080391237737550227e-03
6.001420191512501333e+04 9.842638534048576693e-01 5.999244088740143636e-03
6.001420194992078905e+04 9.828452024179025193e-01 5.984958603685780476e-03
6.001420198471656477e+04 9.778802061789667599e-01 5.984114652211314916e-03
6.001420201951234048e+04 9.671761185858769316e-01 5.983971185916990392e-03
6.001420205430811620e+04 9.839523786592231369e-01 5.992261664112563148e-03
6.001420208910389920e+04 9.709913884101984971e-01 5.968987972576932435e-03
6.001420212389967492e+04 9.782588133398473218e-01 5.985256972261650092e-03
6.001420215869545063e+04 9.842334076851912972e-01 6.076951032439915912e-03
6.001420219349122635e+04 9.716365949095948640e-01 5.889705193986996892e-03
6.001420222828700207e+04 9.846833915053244679e-01 6.086921761778042034e-03
6.001420226308277779e+04 9.888530479376754778e-01 6.159220568670630523e-03
6.001420229787855351e+04 9.824540941404596994e-01 6.112305723915941250e-03
6.001420233267433650e+04 9.833533472778628326e-01 6.148253251434302423e-03
6.001420236747011222e+04 9.783273424566315546e-01 6.045969390874109117e-03
6.001420240226588794e+04 9.887662804729789867e-01 6.210506270464936224e-03
6.001420243706166366e+04 9.808671157771347016e-01 6.093448701837039447e-03
6.001420247185743938e+04 9.978728295056420450e-01 6.414677322421376629e-03
6.001420250665322237e+04 1.004306247357614090e+00 6.258560379338044301e-03
6.001420254144899809e+04 9.967233954291401243e-01 6.163306710776919432e-03
6.001420257624477381e+04 9.842992067883988838e-01 6.100171909785123692e-03
6.001420261104054953e+04 9.772329292273076451e-01 6.148230503751645620e-03
6.001420264583632525e+04 9.746378002031481635e-01 6.023555896391920642e-03
6.001420268063210096e+04 9.922757042453934639e-01 6.170069324024704885e-03
6.001420271542787668e+04 9.903141226197098579e-01 6.040476945524231311e-03
6.001420275022365968e+04 9.873672227966612258e-01 6.055689992291568742e-03
6.001420278501943540e+04 9.781784503056613067e-01 6.085824902832407887e-03
6.001420281981521111e+04 9.746892394858684971e-01 6.018820595964226132e-03
6.001420285461098683e+04 9.818086805699485220e-01 6.047462229628259092e-03
6.001420288940676255e+04 9.864302010900525275e-01 6.078795135048574438e-03
6.001420292420254555e+04 9.885314171339222300e-01 6.078779100760521754e-03
6.001420295899832126e+04 9.753705532963853342e-01 5.956247806806864824e-03
6.001420299379409698e+04 9.816084646364475752e-01 5.969105800897214591e-03
6.001420302858987270e+04 9.881410795290888061e-01 6.086896380552430340e-03
6.001420306338564842e+04 9.895632523873519881e-01 6.156069689919387369e-03
6.001420309818142414e+04 9.815001317944423986e-01 6.000571664160334051e-03
6.001420313297719986e+04 9.789466775986439551e-01 6.017391620895686834e-03
6.001420316777298285e+04 9.940917493126876225e-01 6.020299118331408697e-03
6.001420320256875857e+04 9.940533776478367445e-01 6.005337638211305333e-03
6.001420323736453429e+04 9.924834350196762855e-01 5.999596478483826614e-03
6.001420327216031001e+04 9.954594401797258740e-01 6.053515655801895191e-03
6.001420330695608573e+04 9.991015430720602275e-01 6.033732499731056867e-03
6.001420334175186872e+04 9.915424670458866663e-01 5.977027094916627717e-03
6.001420337654764444e+04 9.987128861573894012e-01 6.073534936648901893e-03
6.001420341134342016e+04 9.928195990512589386e-01 6.052397011527191686e-03
6.001420344613919588e+04 9.892808604693186236e-01 5.953383003466681395e-03
6.001420348093497159e+04 9.912895761388413884e-01 5.977952849024599676e-03
6.001420351573075459e+04 9.938248776579944321e-01 6.059416420291300655e-03
6.001420355052653031e+04 1.000813658871086753e+00 6.074820814071668455e-03
6.001420358532230603e+04 9.963184588469473635e-01 6.082439723614066485e-03
6.001420362011808174e+04 9.969158065581118500e-01 6.024900575711289973e-03
6.001420365491385746e+04 9.959442259238537876e-01 6.042040660835964333e-03
6.001420368970964046e+04 1.003328299565606985e+00 6.137045791042711196e-03
6.001420372450541618e+04 1.008741701676153957e+00 6.165787393822850029e-03
6.001420375930119189e+04 1.011166910982882028e+00 6.225699201413381102e-03
6.001420379409696761e+04 1.004226557864182690e+00 6.093236081036693987e-03
6.001420382889274333e+04 9.952550517237221950e-01 6.019959991671234786e-03
6.001420386368851905e+04 1.013306480158349343e+00 6.121328741549620853e-03
6.001420389848429477e+04 1.004636571719738969e+00 6.099088137301630907e-03
6.001420393328007776e+04 9.978857923462904900e-01 6.075962541480766331e-03
6.001420396807585348e+04 1.027642777562956633e+00 6.303858535437362708e-03
6.001420400287162920e+04 1.030327499414442016e+00 6.343399318663226448e-03
6.001420403766740492e+04 1.026135001919664225e+00 6.325333828173513098e-03
6.001420407246318064e+04 1.025531066744792108e+00 6.254778768725569212e-03
6.001420410725896363e+04 1.017614255336596774e+00 6.195758179901440094e-03
6.001420414205473935e+04 1.012001588837130539e+00 6.178225450293981652e-03
6.001420417685051507e+04 1.010804828451352222e+00 6.164428235568531270e-03
6.001420421164629079e+04 1.011518567965013826e+00 6.186980103047098542e-03
6.001420424644206651e+04 1.021867054105885408e+00 6.317887261730929793e-03
6.001420428123784950e+04 1.022471744256206794e+00 6.178358590566082262e-03
6.001420431603362522e+04 1.002777951229771869e+00 6.096896686209500767e-03
6.001420435082940094e+04 1.005199279903497667e+00 6.235789240245457471e-03
6.001420438562517666e+04 9.993163759483820741e-01 6.146946163373362068e-03
6.001420442042095237e+04 1.012991666776215993e+00 6.263689785924159321e-03
6.001420445521673537e+04 1.002166161428896807e+00 6.095747525578609598e-03
6.001420449001251109e+04 9.994920256344088649e-01 6.101618087218765689e-03
6.001420452480828681e+04 1.016327441240181928e+00 6.261013037770737227e-03
6.001420455960406252e+04 1.019528875661442235e+00 6.269446630350626430e-03
6.001420459439983824e+04 1.021242190670509808e+00 6.343012986881923707e-03
6.001420462919562124e+04 1.005712635831677026e+00 6.264727342553321095e-03
6.001420466399139696e+04 1.014165912972333938e+00 6.346338728538218447e-03
6.001420469878717267e+04 1.013864917155700596e+00 6.268807994145564853e-03
6.001420473358294839e+04 1.011401400200468537e+00 6.277194041161242646e-03
6.001420476837872411e+04 1.012043685475981336e+00 6.234138415125120222e-03
6.001420480317450711e+04 1.005051078512361196e+00 6.201769130926265694e-03
6.001420483797028282e+04 1.012939981651534538e+00 6.362615534381320728e-03
6.001420487276605854e+04 1.004401014547994686e+00 6.357356828358220330e-03
6.001420490756183426e+04 1.002377540622628738e+00 6.214475960209222584e-03
6.001420494235760998e+04 1.004080734494483096e+00 6.369547888098407891e-03
6.001420497715338570e+04 9.924556357311402621e-01 6.255473120578814404e-03
6.001420501194916142e+04 1.015894485975053163e+00 6.457253422370159285e-03
6.001420504674494441e+04 1.013827431127540812e+00 6.260996243836415912e-03
6.001420508154072013e+04 1.000634606646419122e+00 6.286860317730365473e-03
6.001420511633649585e+04 1.008578263611620729e+00 6.324938466857166208e-03
6.001420515113227157e+04 9.920152719508694705e-01 6.198253623126142621e-03
6.001420518592804729e+04 9.988556269261683607e-01 6.247828168701096904e-03
6.001420522072383028e+04 1.014256852401927311e+00 6.312534843222190710e-03
6.001420525551960600e+04 1.005200677357036110e+00 6.256579460710938109e-03
6.001420529031538172e+04 1.000345814484165929e+00 6.183347870142343224e-03
6.001420532511115744e+04 9.924732988762506869e-01 6.074671411616215308e-03
6.001420535990693315e+04 9.930919911845912385e-01 6.193992032104411738e-03
6.001420539470271615e+04 9.830070171243846522e-01 6.132185704181590709e-03
6.001420542949849187e+04 9.903996973968882678e-01 6.152180085272850561e-03
6.001420546429426759e+04 9.766066513535702764e-01 6.028187023040891199e-03
6.001420549909004330e+04 9.828994602865255281e-01 6.144293263478642873e-03
6.001420553388581902e+04 9.767827541939055891e-01 6.028145513855083862e-03
6.001420556868159474e+04 9.833207495015245936e-01 5.964109051754256687e-03
6.001420560347737046e+04 9.804183300794016009e-01 6.015837679847616144e-03
6.001420563827315345e+04 9.773031735563452171e-01 6.002719861341353387e-03
6.001420567306892917e+04 9.746628292379603264e-01 6.191032729947383746e-03
6.001420570786470489e+04 9.814322881958892353e-01 6.090855870141582973e-03
6.001420574266048061e+04 9.773746874216080460e-01 6.052538308954116299e-03
6.001420577745625633e+04 9.818951866093608150e-01 6.108144093136389473e-03
6.001420581225203932e+04 9.710635288683808763e-01 5.988616974032573773e-03
6.001420584704781504e+04 9.732453118966263306e-01 6.027868262993079165e-03
6.001420588184359076e+04 9.709139037187286547e-01 6.046953413871907108e-03
6.001420591663936648e+04 9.647271494122514612e-01 5.948522698650024476e-03
6.001420595143514220e+04 9.670952581820752014e-01 5.951759132933062170e-03
6.001420598623092519e+04 9.710399564300514763e-01 6.013789481050202564e-03
6.001420602102670091e+04 9.736721004230435295e-01 5.908110028434240477e-03
6.001420605582247663e+04 9.844698038601611412e-01 5.975857668314859400e-03
6.001420609061825235e+04 9.864563853742389643e-01 6.056723919194862554e-03
6.001420612541402807e+04 9.711691240100513989e-01 5.947259044649880026e-03
6.001420616020981106e+04 9.821697042150387968e-01 6.041299689446381037e-03
6.001420619500558678e+04 9.751510998870172031e-01 5.984710246063669296e-03
6.001420622980136250e+04 9.851322987582571411e-01 6.066790310975765828e-03
6.001420626459713822e+04 9.703128946254878651e-01 5.890697342814622470e-03
6.001420629939291393e+04 9.789240780605853454e-01 5.965517246998387063e-03
6.001420633418868965e+04 9.637188817849735578e-01 5.925718679003651873e-03
6.001420636898446537e+04 9.543734439706250683e-01 5.854375133656721311e-03
6.001420640378024837e+04 9.614722717223372905e-01 5.933286676826511792e-03
6.001420643857602408e+04 9.627186711225719229e-01 6.006452652474965348e-03
6.001420647337179980e+04 9.696821221306258787e-01 5.932599197765950523e-03
6.001420650816757552e+04 9.587689707469788658e-01 5.857707904178166558e-03
6.001420654296335124e+04 9.770732975157937483e-01 5.975468585788934126e-03
6.001420657775913423e+04 9.657634209521505086e-01 5.939480436406656925e-03
6.001420661255490995e+04 9.828990595335768132e-01 6.017391141847723210e-03
6.001420664735068567e+04 9.606600866865515620e-01 5.967679180283978757e-03
6.001420668214646139e+04 9.706608934070771744e-01 5.900560431225563944e-03
6.001420671694223711e+04 9.721537813992333632e-01 5.953073893601603002e-03
6.001420675173801283e+04 9.879810925739394012e-01 6.126106517279595112e-03
6.001420678653378855e+04 9.827143075380877502e-01 6.049815731519783170e-03
6.001420682132957154e+04 9.766961544877729162e-01 5.976303416013111630e-03
6.001420685612534726e+04 9.774962147195666029e-01 6.036440142693545036e-03
6.001420689092112298e+04 9.833892603926488452e-01 6.048754439630956575e-03
6.001420692571689870e+04 9.885342110749656408e-01 6.025407632140132759e-03
6.001420696051267441e+04 9.872866582849779693e-01 5.994355934211384289e-03
6.001420699530845741e+04 9.906117534410414649e-01 6.074975776736045961e-03
6.001420703010423313e+04 9.882622985765925350e-01 6.016803109409515557e-03
6.001420706490000885e+04 9.875855881550846815e-01 6.044942997316889860e-03
6.001420709969578456e+04 9.880698419769452512e-01 5.995870899404750695e-03
6.001420713449156028e+04 9.816428603212128401e-01 6.004032443594270983e-03
6.001420716928733600e+04 9.874972410337082840e-01 6.054224867317426623e-03
6.001420720408311172e+04 9.849279550945526651e-01 6.029230025295341348e-03
6.001420723887889471e+04 9.806293161743788733e-01 5.925916324696154334e-03
6.001420727367467043e+04 9.865945415165695564e-01 6.044261741131436161e-03
6.001420730847044615e+04 9.862364874669097281e-01 6.016427546746819233e-03
6.001420734326622187e+04 9.896489034833981790e-01 6.159554072539003694e-03
6.001420737806199759e+04 1.002501922981391180e+00 6.124893669780114361e-03
6.001420741285778058e+04 9.835744326940749627e-01 6.106051924960055090e-03
6.001420744765355630e+04 9.862333281726680667e-01 6.152959716722240964e-03
6.001420748244933202e+04 9.972796901722015273e-01 6.228765122936048317e-03
6.001420751724510774e+04 9.966895321396938012e-01 6.114296974435112428e-03
6.001420755204088346e+04 1.002562753498412729e+00 6.194959420724887103e-03
6.001420758683665917e+04 9.990693075904278908e-01 6.101873320561175540e-03
6.001420762163243489e+04 1.007707982635177579e+00 6.178286770355805903e-03
6.001420765642821789e+04 1.009769436291686029e+00 6.174902231175879996e-03
6.001420769122399361e+04 9.848350307545213900e-01 6.026710273836664508e-03
6.001420772601976932e+04 9.998886945053755415e-01 6.166177601066388618e-03
6.001420776081554504e+04 9.949941788244038854e-01 5.984953395407213370e-03
6.001420779561132076e+04 1.004126627184561693e+00 6.110126170651511597e-03
6.001420783040710376e+04 9.977446188795895399e-01 6.078327815439343342e-03
6.001420786520287947e+04 1.013921757688095227e+00 6.172661863921476318e-03
6.001420789999865519e+04 1.003034583598707563e+00 6.092040628191828372e-03
6.001420793479443819e+04 1.001006119809604078e+00 6.120453623372964884e-03
6.001420796959021391e+04 1.001289894797197988e+00 6.188271395133667502e-03
6.001420800438598963e+04 1.005252341293134899e+00 6.170209855462779891e-03
6.001420803918176534e+04 9.935175459863614389e-01 6.075558288959322616e-03
6.001420807397754106e+04 1.007609701473358932e+00 6.122346731519189705e-03
6.001420810877332406e+04 1.004396095582836379e+00 6.049128244065335620e-03
6.001420814356909978e+04 1.005455863685071449e+00 6.079147811788690979e-03
6.001420817836487549e+04 1.005795203554699535e+00 6.116823200613875737e-03
6.001420821316065121e+04 9.944808635278911124e-01 6.039795356010992967e-03
6.001420824795642693e+04 9.899625958269204773e-01 5.971177099869356963e-03
6.001420828275220265e+04 1.001999889447798386e+00 6.074243888737763074e-03
6.001420831754797837e+04 9.986197731256456489e-01 5.994795063650637523e-03
6.001420835234376136e+04 1.006204817719531741e+00 6.021518634727457235e-03
6.001420838713953708e+04 1.008097623538378063e+00 6.063249512441633987e-03
6.001420842193531280e+04 1.001065431646272597e+00 5.995669410172470119e-03
6.001420845673108852e+04 9.988705124898408227e-01 6.009489611079637215e-03
6.001420849152686424e+04 1.009356090642296033e+00 6.055092729600626208e-03
6.001420852632264723e+04 1.009473816329954365e+00 6.126454735046532249e-03
6.001420856111842295e+04 1.011324530571897196e+00 6.052487867714508377e-03
6.001420859591419867e+04 1.002811043230775301e+00 5.988492073244721693e-03
6.001420863070997439e+04 9.916530036337984910e-01 5.946626997387361065e-03
6.001420866550575010e+04 9.986073886508127773e-01 5.950680146618217425e-03
6.001420870030153310e+04 1.007888376195476887e+00 6.040875531742511372e-03
6.001420873509730882e+04 9.870531755855921352e-01 5.919278142452496019e-03
6.001420876989308454e+04 9.926356618887894889e-01 5.958285501044196381e-03
6.001420880468886025e+04 9.998782015728359118e-01 5.980082023089814194e-03
6.001420883948463597e+04 9.908618979911467672e-01 6.000526935643230378e-03
6.001420887428041897e+04 9.910918453084291979e-01 5.968707301458610857e-03
6.001420890907619469e+04 9.856645818780431778e-01 5.938548591261914519e-03
6.001420894387197040e+04 9.849198882863324789e-01 5.931934136947164364e-03
6.001420897866774612e+04 9.884045182062892732e-01 5.987760661953106869e-03
6.001420901346352184e+04 1.000996713052685561e+00 6.019211504354878180e-03
6.001420904825930484e+04 9.822506557942802807e-01 5.891753840171863078e-03
6.001420908305508055e+04 9.833409292888339870e-01 5.944945759218322849e-03
6.001420911785085627e+04 9.741343657584684568e-01 5.892690603538457833e-03
6.001420915264663199e+04 9.890625240570142251e-01 5.954572830427004061e-03
6.001420918744240771e+04 9.899342097362396897e-01 5.990240275329277581e-03
6.001420922223819070e+04 9.911942873599094428e-01 5.924887033417807793e-03
6.001420925703396642e+04 9.876869123102959280e-01 5.902357944625801628e-03
6.001420929182974214e+04 9.847000906755363214e-01 5.879343766834141741e-03
6.001420932662551786e+04 9.914134352941125217e-01 5.953765868614742385e-03
6.001420936142129358e+04 9.816711183294863918e-01 5.961679826164395686e-03
6.001420939621706930e+04 9.888875246620745241e-01 5.968932266648910995e-03
6.001420943101284502e+04 9.861833956818523150e-01 5.938896517093465201e-03
6.001420946580862801e+04 9.767456209727289895e-01 5.915578285838124332e-03
6.001420950060440373e+04 9.799461176050232591e-01 5.906297881384978479e-03
6.001420953540017945e+04 9.783053070263515449e-01 5.928785603041976382e-03
6.001420957019595517e+04 9.792639292513345417e-01 6.001856871419145034e-03
6.001420960499173088e+04 9.922551829056871497e-01 6.027142793336472994e-03
6.001420963978751388e+04 9.971814947049945088e-01 5.999729404209471102e-03
6.001420967458328960e+04 9.905323986198507624e-01 6.028467022035668456e-03
6.001420970937906532e+04 9.894052099222151453e-01 5.971641554054104434e-03
6.001420974417484103e+04 9.882647057923603651e-01 5.986302381361116066e-03
6.001420977897061675e+04 9.852238678016206341e-01 5.976385615143577426e-03
6.001420981376639975e+04 9.878099906057994373e-01 5.997719919605141482e-03
6.001420984856217547e+04 9.833205632197641322e-01 5.973070872724731487e-03
6.001420988335795118e+04 9.875335841169178286e-01 5.957678157307865624e-03
6.001420991815372690e+04 9.741277079502155267e-01 5.935557032906661062e-03
6.001420995294950262e+04 9.743081191085746218e-01 5.916451117221160384e-03
6.001420998774527834e+04 9.828646010661905574e-01 5.932836992516508576e-03
6.001421002254105406e+04 9.827172816702832714e-01 5.929393787192136812e-03
6.001421005733683705e+04 9.699784318726216714e-01 5.946191885293489535e-03
6.001421009213261277e+04 9.829305250391476845e-01 5.953388454083409324e-03
6.001421012692838849e+04 9.869161179812819817e-01 6.123388999798098052e-03
6.001421016172416421e+04 9.769580192995305223e-01 6.048496871049273069e-03
6.001421019651993993e+04 9.681664690072749879e-01 5.957059108205126075e-03
6.001421023131572292e+04 9.799860182278041787e-01 5.949762973168621141e-03
6.001421026611149864e+04 9.713794760352980617e-01 5.991026674479598031e-03
6.001421030090727436e+04 9.819001962314678478e-01 5.976474359258775355e-03
6.001421033570305008e+04 9.795771074917553056e-01 6.012602828886456571e-03
6.001421037049882580e+04 9.826181798310581472e-01 5.960697443908597425e-03
6.001421040529460151e+04 9.862303567029263585e-01 5.983460566537671284e-03
6.001421044009037723e+04 9.957759033671780280e-01 6.020039298019618998e-03
6.001421047488616023e+04 9.889553707306054653e-01 5.972027873004159826e-03
6.001421050968193595e+04 9.895686726788377463e-01 5.969494031511745138e-03
6.001421054447771166e+04 9.887440699423366564e-01 6.014587682454522639e-03
6.001421057927348738e+04 9.886998957681556455e-01 6.120907994571597906e-03
6.001421061406926310e+04 9.933346645699341337e-01 6.031166242025719042e-03
6.001421064886504610e+04 9.903660352713580250e-01 6.059095183592012705e-03
6.001421068366082181e+04 9.895251400391579244e-01 6.059166435263729084e-03
6.001421071845659753e+04 9.940881914198426150e-01 5.993420117208682167e-03
6.001421075325237325e+04 9.846857724037640924e-01 5.943671431284999231e-03
6.001421078804814897e+04 9.947394391070661923e-01 6.036212434321301147e-03
6.001421082284393196e+04 9.848555413504836986e-01 5.961555214303704449e-03
6.001421085763970768e+04 9.834385353414788478e-01 6.016806185564745404e-03
6.001421089243548340e+04 1.003506626795827250e+00 6.161479041130713506e-03
6.001421092723125912e+04 9.890242250135623525e-01 6.114080955087709476e-03
6.001421096202703484e+04 9.920822315157726834e-01 6.129672888537785087e-03
6.001421099682281056e+04 9.945532864684496488e-01 6.046266509490456562e-03
6.001421103161858628e+04 9.999614297074124192e-01 5.993158610566949596e-03
6.001421106641436927e+04 9.997763760838486169e-01 6.071531350912334583e-03
6.001421110121014499e+04 9.976905853195700002e-01 5.990974332644732545e-03
6.001421113600592071e+04 1.002395642893954220e+00 6.274844532482180652e-03


==> figures/ground-lomb/20230308_tic3788_b.dat <==
6.001214043218424922e+04 2.554142392629724867e+00 6.151054133066145152e-02
6.001214050636332831e+04 2.608486774288119037e+00 4.526494072315010581e-02
6.001214057597803185e+04 2.432195449643785423e+00 4.407914172394886837e-02
6.001214064559272811e+04 2.650114716486398070e+00 4.502050796135857041e-02
6.001214071520743164e+04 2.594619026317751320e+00 4.768392796443443604e-02
6.001214078482213517e+04 2.536084627258694546e+00 4.243870103893483681e-02
6.001214085443683871e+04 2.620380580767382117e+00 4.966442264171787302e-02
6.001214092405154224e+04 2.603569866608353323e+00 4.509681584893165257e-02
6.001214099366624578e+04 2.578031401727725935e+00 4.424338094034385022e-02
6.001214106328094931e+04 2.711476290519085453e+00 4.518306391586096593e-02
6.001214113289564557e+04 2.558864922043876167e+00 4.381707964463953803e-02
6.001214120251034910e+04 2.635893131906560161e+00 4.600894914390946111e-02
6.001214127212505264e+04 2.672368593524708125e+00 4.731502695056755137e-02
6.001214134173975617e+04 2.558677078548461381e+00 4.552028563613494394e-02
6.001214141135445243e+04 2.682951108751505220e+00 5.033431629271452323e-02
6.001214148096915596e+04 2.561303640685599792e+00 4.550997477247227530e-02
6.001214155058385950e+04 2.602623764169050613e+00 4.948460020428335077e-02
6.001214162019856303e+04 2.563456754253754521e+00 4.967450657226705341e-02
6.001214168981326657e+04 2.576654540926596404e+00 4.692958532791080550e-02
6.001214175942797010e+04 2.703973436017634846e+00 4.875907175719419034e-02
6.001214182904266636e+04 2.645110995619570637e+00 4.569341300340440393e-02
6.001214189865736262e+04 2.636243604555207121e+00 4.647222404784877303e-02
6.001214196827206615e+04 2.738374136669801562e+00 4.670759442347256069e-02
6.001214203788676969e+04 2.651407644769970151e+00 4.588684607693220563e-02
6.001214210750147322e+04 2.664158884160932494e+00 4.425685882144289596e-02
6.001214217711617675e+04 2.693329117926019478e+00 4.754329728291971369e-02
6.001214224673088029e+04 2.655217855319938813e+00 4.755993471134747907e-02
6.001214231634558382e+04 2.661601199962500885e+00 4.423302495855881145e-02
6.001214238596028736e+04 2.592183525191706028e+00 4.243950031869610923e-02
6.001214245557499089e+04 2.674317477123194564e+00 4.427937994511348813e-02
6.001214252518968715e+04 2.727038228559835353e+00 4.676354192819880129e-02
6.001214259480439068e+04 2.572916666666666519e+00 4.420631688885272997e-02
6.001214266441909422e+04 2.669403909818935272e+00 4.661132763132658230e-02
6.001214273403379775e+04 2.716992180121642342e+00 4.725023158487014208e-02
6.001214280364849401e+04 2.665341902023789622e+00 4.890860215512459613e-02
6.001214287326319754e+04 2.574237578474519061e+00 4.559638901088613333e-02
6.001214294287790108e+04 2.685206978035944658e+00 4.848075903993014774e-02
6.001214301249260461e+04 2.602108630309492465e+00 4.343619008961492611e-02
6.001214308210730815e+04 2.661885740826753555e+00 4.559008998414262881e-02
6.001214315172201168e+04 2.628146632377476255e+00 4.106616665703044511e-02
6.001214322133670794e+04 2.648420140329525552e+00 4.418561210023722041e-02
6.001214329095141147e+04 2.660210432307220429e+00 4.320552611008260380e-02
6.001214336056611501e+04 2.615417153261179628e+00 4.595777432432032739e-02
6.001214343018081127e+04 2.615231494467114892e+00 4.347923354608509983e-02
6.001214349979551480e+04 2.556460349880117278e+00 4.353304192421408869e-02
6.001214356941021833e+04 2.595355686037791099e+00 4.688793089070603798e-02
6.001214363902492187e+04 2.764286878409341508e+00 4.772978989955605628e-02
6.001214370863962540e+04 2.682009360716012480e+00 4.689657755041008041e-02
6.001214377825432894e+04 2.694902155349254258e+00 4.471650300991488608e-02
6.001214384786903247e+04 2.619901256148245761e+00 4.651313040677562682e-02
6.001214391748372873e+04 2.578401124580107950e+00 4.546346872989008581e-02
6.001214398709843226e+04 2.622797478619875999e+00 4.601783143825787653e-02
6.001214405671313580e+04 2.624629338915053012e+00 4.599505360415710037e-02
6.001214412632783933e+04 2.646465414784882508e+00 4.556269956554170886e-02
6.001214419594253559e+04 2.616086004749183846e+00 4.436522146316026344e-02
6.001214426555723912e+04 2.599520471475373906e+00 4.194792892631869080e-02
6.001214433517194266e+04 2.693667728187634225e+00 4.768657162319403509e-02
6.001214440478664619e+04 2.597073401851446750e+00 4.471033544371006557e-02
6.001214447440134973e+04 2.679301494179118226e+00 4.950564928690367322e-02
6.001214454401605326e+04 2.735678448404971874e+00 4.832840973265924156e-02
6.001214461363074952e+04 2.681638843913423553e+00 4.430210962547172227e-02
6.001214468324545305e+04 2.590283132206064654e+00 4.225676786421827397e-02
6.001214475286015659e+04 2.588066958518731031e+00 4.444659980005288141e-02
6.001214482247486012e+04 2.716471866337004659e+00 4.643109460689300028e-02
6.001214489208956365e+04 2.671416596814752964e+00 4.484829751055571800e-02
6.001214496170425991e+04 2.654355503237198377e+00 4.348555462772604047e-02
6.001214503131896345e+04 2.590524077277969628e+00 4.294789754888892613e-02
6.001214510093366698e+04 2.728033151715141269e+00 4.675921808016208353e-02
6.001214517054837052e+04 2.635960848706118131e+00 4.286149454507175854e-02
6.001214524016307405e+04 2.649772083961327684e+00 4.701666997553166638e-02
6.001214530977777758e+04 2.604986769978236083e+00 4.414671910219167966e-02
6.001214537939247384e+04 2.584198318093481106e+00 4.378535645344713845e-02
6.001214544900717738e+04 2.723667986848004485e+00 4.619406048660165687e-02
6.001214551862188091e+04 2.662907233699190357e+00 4.519707784351469082e-02
6.001214558823657717e+04 2.638708008491962964e+00 4.883437645542408612e-02
6.001214565785128070e+04 2.589370136009891521e+00 4.183075298223516009e-02
6.001214572746598424e+04 2.627844845542886887e+00 4.183966730694945596e-02
6.001214579708068777e+04 2.804699812382739132e+00 4.662925359159713484e-02
6.001214586669539131e+04 2.675098395536358087e+00 4.733427098069719480e-02
6.001214593631009484e+04 2.666021019072862153e+00 4.312559834092114658e-02
6.001214600592479837e+04 2.716886123843496481e+00 4.324224905048121986e-02
6.001214607553950191e+04 2.678814866184267007e+00 4.419743962446117530e-02
6.001214614515419817e+04 2.741681728365001902e+00 4.834061221544683207e-02
6.001214621476890170e+04 2.749380959420503867e+00 4.497142773714908615e-02
6.001214628438360523e+04 2.707175058087329944e+00 4.454612927417489487e-02
6.001214635399830877e+04 2.656639308222189744e+00 4.190688603747653312e-02
6.001214642361300503e+04 2.674363715769813243e+00 4.102626877633574337e-02
6.001214649322770856e+04 2.700651907432859211e+00 4.291886976330765852e-02
6.001214656284241210e+04 2.726324533003596340e+00 4.228058142449169637e-02
6.001214663245711563e+04 2.650617770888177294e+00 4.036590655302300934e-02
6.001214670207181916e+04 2.626267029972752187e+00 4.263618570463795915e-02
6.001214677168652270e+04 2.742618918739257339e+00 4.440436071479752361e-02
6.001214684130121896e+04 2.628194604565367687e+00 4.103165084435220211e-02
6.001214691091592249e+04 2.686773917861738248e+00 4.286132173205319668e-02
6.001214698053062602e+04 2.688246131864412636e+00 4.473315532143459089e-02
6.001214705014532956e+04 2.569971753196942377e+00 4.007572217106350476e-02
6.001214711976003309e+04 2.604082081549981442e+00 3.904159543299213359e-02
6.001214718937472935e+04 2.674777141784742351e+00 4.063612091512906754e-02
6.001214725898943288e+04 2.674543613427086797e+00 4.148203017899203954e-02
6.001214732860413642e+04 2.589010725074133212e+00 3.910085653805031591e-02
6.001214739821883995e+04 2.651168742535403577e+00 3.981738589272465489e-02
6.001214746783354349e+04 2.557355669440311452e+00 3.961389735221425290e-02
6.001214753744824702e+04 2.599709659821172636e+00 3.882536045955655574e-02
6.001214760706294328e+04 2.663300399011970576e+00 3.960963597441217315e-02
6.001214767667764681e+04 2.593489986398386904e+00 3.829864368484846987e-02
6.001214774629235035e+04 2.579178236927566203e+00 3.774511600569264297e-02
6.001214781590704661e+04 2.584324069349916986e+00 3.851261945813697074e-02
6.001214788552175014e+04 2.612158870323145532e+00 3.851394395405057652e-02
6.001214795513645367e+04 2.613438932249218638e+00 3.806893729344006799e-02
6.001214802475115721e+04 2.558007389714115121e+00 3.809583302733132032e-02
6.001214809436586074e+04 2.606618547763978722e+00 3.758281360965104456e-02
6.001214816398056428e+04 2.557073736815999698e+00 3.748444383452338713e-02
6.001214823359526781e+04 2.548731729088407061e+00 3.751794352354848733e-02
6.001214830320997135e+04 2.593365694291044576e+00 3.873826115293153849e-02
6.001214837282466760e+04 2.624107075005699397e+00 3.820706130922787297e-02
6.001214844243937114e+04 2.564979174237553394e+00 3.775645299640758429e-02
6.001214851205407467e+04 2.554140068375751582e+00 3.803495161732653451e-02
6.001214858166877821e+04 2.623618951800719135e+00 3.933267620948806970e-02
6.001214865128347446e+04 2.608663846868053859e+00 3.854566784118257372e-02
6.001214872089817800e+04 2.605305886305102625e+00 3.896341973422121074e-02
6.001214879051288153e+04 2.616843029302596602e+00 3.903737737095117066e-02
6.001214886012758507e+04 2.644037841771493813e+00 4.016469334169539551e-02
6.001214892974228860e+04 2.546352271794731337e+00 3.654305430776984276e-02
6.001214899935699214e+04 2.632960663302631676e+00 3.940635113743048284e-02
6.001214906897169567e+04 2.631453240955747841e+00 3.966872840192230826e-02
6.001214913858639920e+04 2.657822204602518390e+00 3.983857030411555589e-02
6.001214920820109546e+04 2.609659197891169402e+00 3.875604931104621731e-02
6.001214927781579172e+04 2.589365617614363568e+00 3.886447179635784538e-02
6.001214934743049525e+04 2.588429061891064364e+00 3.780437586239811243e-02
6.001214941704520606e+04 2.618847877304014471e+00 3.906123339425662810e-02
6.001214948665990232e+04 2.622435097529625114e+00 3.909048464435491838e-02
6.001214955627460586e+04 2.608065779169929765e+00 3.819072726682643665e-02
6.001214962588930939e+04 2.679173733254568646e+00 4.052039890391846005e-02
6.001214969550401293e+04 2.662932924984875882e+00 3.938546508422773040e-02
6.001214976511871646e+04 2.590898548035440729e+00 3.856167623808451350e-02
6.001214983473341999e+04 2.619067275848805387e+00 3.908940371556497706e-02
6.001214990434811625e+04 2.566312597612545598e+00 3.679568238902156119e-02
6.001214997396281979e+04 2.641238077426594444e+00 3.839223146677064880e-02
6.001215004357752332e+04 2.612390734469601572e+00 3.994519833763696820e-02
6.001215011319221958e+04 2.561025973424695401e+00 3.681663114911205154e-02
6.001215018280692311e+04 2.710181558586891803e+00 4.127518585809806378e-02
6.001215025242162665e+04 2.578962856696186190e+00 3.686136561229583913e-02
6.001215032203633018e+04 2.591004925740726605e+00 3.822282264588215683e-02
6.001215039165103371e+04 2.700839778789977164e+00 3.987675293812665417e-02
6.001215046126573725e+04 2.625463917525773461e+00 3.888253980434423773e-02
6.001215053088044078e+04 2.578821567537520565e+00 3.674830423489527931e-02
6.001215060049514432e+04 2.570066112335414044e+00 3.891410110150229223e-02
6.001215067010984058e+04 2.589553631410017154e+00 3.794168356536825604e-02
6.001215073972454411e+04 2.624765495935262649e+00 3.936949945053995481e-02
6.001215080933924764e+04 2.489236666182240931e+00 3.713976451216319946e-02
6.001215087895394390e+04 2.607324831799116005e+00 4.012515514405554790e-02
6.001215094856864744e+04 2.566612984861730951e+00 3.800940023753900110e-02
6.001215101818335097e+04 2.576844060450848684e+00 3.796036441539343137e-02
6.001215108779805450e+04 2.575748141439299754e+00 3.809794299465125988e-02
6.001215115741275804e+04 2.595149324349899533e+00 3.822290295484167405e-02
6.001215122702746157e+04 2.481903817550818125e+00 3.714130573747813358e-02
6.001215129664216511e+04 2.629368866131347016e+00 3.992927244363522060e-02
6.001215136625686864e+04 2.589769935641760501e+00 4.029187374556304768e-02
6.001215143587157218e+04 2.555043335675802219e+00 3.902173490163363817e-02
6.001215150548626843e+04 2.575007526153382909e+00 3.942545407171986482e-02
6.001215157510097197e+04 2.500430926631265649e+00 3.699587159252514662e-02
6.001215164471567550e+04 2.555226438644535580e+00 3.890757431977448499e-02
6.001215171433037904e+04 2.545502299306061200e+00 3.796834456433211685e-02
6.001215178394507529e+04 2.539468531468531243e+00 3.892260129110919342e-02
6.001215185355977883e+04 2.526276394215219767e+00 4.095657934280895474e-02
6.001215192317448236e+04 2.517882359456191654e+00 3.872300065461666690e-02
6.001215199278918590e+04 2.531774774691329721e+00 3.849890517981390675e-02
6.001215206240388943e+04 2.525463884133080317e+00 3.902302645358512317e-02
6.001215213201859297e+04 2.428804067563532953e+00 3.652293368394175094e-02
6.001215220163329650e+04 2.561791399247928869e+00 3.887224835311692273e-02
6.001215227124799276e+04 2.525355421630807395e+00 4.041303360532098876e-02
6.001215234086269629e+04 2.544454336722740351e+00 3.872944978393850352e-02
6.001215241047739983e+04 2.549579041437373572e+00 3.840468401471270471e-02
6.001215248009210336e+04 2.522001709592299523e+00 3.771913767530444411e-02
6.001215254970679962e+04 2.503547409651910804e+00 3.789082208873219282e-02
6.001215261932150315e+04 2.440406699650492506e+00 3.799789174398061214e-02
6.001215268893620669e+04 2.507982756877487063e+00 3.839187584905827400e-02
6.001215275855091022e+04 2.514814607892433607e+00 3.702138491411778587e-02
6.001215282816561376e+04 2.574147965777136005e+00 4.103976479457356608e-02
6.001215289778031729e+04 2.490064262829416730e+00 3.814693966491752852e-02
6.001215296739502082e+04 2.494532884562903785e+00 3.757746766372307284e-02
6.001215303700972436e+04 2.538881271770547787e+00 3.892528176984388216e-02
6.001215310662442062e+04 2.530989035433253154e+00 3.927812539817426840e-02
6.001215317623912415e+04 2.539135954663379380e+00 3.788077564415475579e-02
6.001215324585382768e+04 2.563367687041034682e+00 3.791984734736397744e-02
6.001215331546852394e+04 2.493246053416755537e+00 3.714096209069508991e-02
6.001215338508322748e+04 2.509173184255811151e+00 3.735149154882504846e-02
6.001215345469793101e+04 2.575913289314952337e+00 3.904949764767828846e-02
6.001215352431263454e+04 2.528950990690767231e+00 3.739974013664376651e-02
6.001215359392733808e+04 2.584292220466586354e+00 3.855432241532866233e-02
6.001215366354204161e+04 2.545760005940446824e+00 3.828708310930000608e-02
6.001215373315674515e+04 2.632519882442418080e+00 3.873107580221091251e-02
6.001215380277144868e+04 2.597530359102151465e+00 3.927849068068810928e-02
6.001215387238614494e+04 2.540138597611015125e+00 3.900725463927504771e-02
6.001215394200084847e+04 2.567698144795144799e+00 3.774280653569510313e-02
6.001215401161555201e+04 2.569601780404604074e+00 3.832248321452330631e-02
6.001215408123024827e+04 2.498026730047801625e+00 3.766990291875889352e-02
6.001215415084495180e+04 2.568296873001078673e+00 3.747043864403617336e-02
6.001215422045965533e+04 2.617204201990416479e+00 3.985967320307601952e-02
6.001215429007435887e+04 2.557442311721675132e+00 3.884591358004355760e-02
6.001215435968906240e+04 2.590440625953210674e+00 3.887653872462319693e-02
6.001215442930376594e+04 2.553109226638122564e+00 3.781313714800500075e-02
6.001215449891846947e+04 2.604613788100026639e+00 3.954354989481852212e-02
6.001215456853317301e+04 2.519501576608857540e+00 3.745006529986780880e-02
6.001215463814786926e+04 2.572677473656799219e+00 3.973532546576185459e-02
6.001215470776257280e+04 2.533466741520129073e+00 3.809727789237801060e-02
6.001215477737727633e+04 2.574843682373634035e+00 4.088884964288297397e-02
6.001215484699197987e+04 2.557255858653063818e+00 4.003299476300160170e-02
6.001215491660668340e+04 2.627085066021249915e+00 4.098600469955818865e-02
6.001215498622137966e+04 2.611128109556525967e+00 3.883400499535485939e-02
6.001215505583608319e+04 2.615227459717305081e+00 3.849269734237772272e-02
6.001215512545078673e+04 2.553365433303565801e+00 3.785674595480038873e-02
6.001215519506549026e+04 2.529800783059746649e+00 3.786569071643219181e-02
6.001215526468019380e+04 2.582448483963151187e+00 3.830662766911326067e-02
6.001215533429489733e+04 2.627345994552442221e+00 3.951360759980112464e-02
6.001215540390960086e+04 2.537568822195832574e+00 3.784494192680706859e-02
6.001215547352430440e+04 2.586835438407155685e+00 3.828640731834765526e-02
6.001215554313900793e+04 2.575251169707301280e+00 3.847159509867947164e-02
6.001215561275370419e+04 2.639159444020966916e+00 4.027002088543132907e-02
6.001215568236840772e+04 2.594165546092933372e+00 3.956116007633842663e-02
6.001215575198311126e+04 2.533726302085687720e+00 3.748594372914045014e-02
6.001215582159780752e+04 2.551013889649382360e+00 3.705742172404660750e-02
6.001215589121251105e+04 2.470679164906667502e+00 3.734848574447036107e-02
6.001215596082721459e+04 2.555570765004882006e+00 4.001652754096400588e-02
6.001215603044191812e+04 2.586310646559259574e+00 3.870109264473600014e-02
6.001215610005662165e+04 2.609866893020044820e+00 3.998289859216572900e-02
6.001215616967132519e+04 2.575598712107856514e+00 3.820425651143089657e-02
6.001215623928602872e+04 2.690742796921166136e+00 3.954788616357460262e-02
6.001215630890072498e+04 2.574447018213198657e+00 3.912661719520009462e-02
6.001215637851542851e+04 2.581604808525545636e+00 3.923645894282349472e-02
6.001215644813013205e+04 2.588342873863823446e+00 3.917126923394454591e-02
6.001215651774482831e+04 2.622205916074294763e+00 3.912985493008616644e-02
6.001215658735953184e+04 2.554333124551800616e+00 3.647872232182334390e-02
6.001215665697423537e+04 2.540133218541845928e+00 3.854598817164496538e-02
6.001215672658893891e+04 2.605769318711872451e+00 4.031606204798590665e-02
6.001215679620364244e+04 2.640639260901149310e+00 4.048648638264124022e-02
6.001215686581834598e+04 2.542362008366688464e+00 3.899075820838899392e-02
6.001215693543304951e+04 2.574572547175782322e+00 3.735907704680303115e-02
6.001215700504775305e+04 2.567521703404665789e+00 4.063283702349652915e-02
6.001215707466244930e+04 2.682167498737869415e+00 4.109508291069313007e-02
6.001215714427715284e+04 2.662008652370098094e+00 4.120013200690372107e-02
6.001215721389185637e+04 2.750347890733715772e+00 4.180451302871709962e-02
6.001215728350655991e+04 2.618067729262745225e+00 3.906251409730369245e-02
6.001215735312125616e+04 2.722152077640629386e+00 4.218889001605245076e-02
6.001215742273595970e+04 2.572550211936400988e+00 3.862580939143724079e-02
6.001215749235066323e+04 2.733026093729715722e+00 4.114009218231816367e-02
6.001215756196536677e+04 2.631717750267350553e+00 3.874240877198072835e-02
6.001215763158007030e+04 2.660810365652794829e+00 3.966778443047880298e-02
6.001215770119477384e+04 2.637322846194745551e+00 3.966894070201831130e-02
6.001215777080947737e+04 2.668720797615982132e+00 3.948868971619872575e-02
6.001215784042418090e+04 2.638669472763549795e+00 4.043212672918448936e-02
6.001215791003887716e+04 2.654411900582093864e+00 3.982375403503611577e-02
6.001215797965358070e+04 2.604980565850131047e+00 3.950165311727322354e-02
6.001215804926828423e+04 2.756966388968687287e+00 4.435552617468210140e-02
6.001215811888298049e+04 2.655830297678183793e+00 4.031393909172808349e-02
6.001215818849768402e+04 2.673114472891841231e+00 4.057093778796638101e-02
6.001215825811238756e+04 2.616213055018219436e+00 3.937299520581973716e-02
6.001215832772709109e+04 2.695716624226991431e+00 4.082288589457194056e-02
6.001215839734179463e+04 2.678336678143354188e+00 4.058540253695178124e-02
6.001215846695649816e+04 2.592438842269947585e+00 3.857238130038369989e-02
6.001215853657120169e+04 2.674583863297019359e+00 3.916848332990795906e-02
6.001215860618590523e+04 2.647176512697203776e+00 3.941061187045499792e-02
6.001215867580060876e+04 2.574318065311041348e+00 3.890817235054763734e-02
6.001215874541531230e+04 2.623448642504904171e+00 3.952482582140098150e-02
6.001215881503000855e+04 2.670638321657475167e+00 4.134936122324599922e-02
6.001215888464471209e+04 2.638722720726708992e+00 4.018351235462763738e-02
6.001215895425941562e+04 2.658687409028119397e+00 3.974552161809201400e-02
6.001215902387411188e+04 2.622884625738025388e+00 4.025278460801423597e-02
6.001215909348881542e+04 2.588923137578179379e+00 3.792640764321481006e-02
6.001215916310351895e+04 2.621343173162110407e+00 3.981552848524147481e-02
6.001215923271822248e+04 2.697300879174211019e+00 4.091439218858882593e-02
6.001215930233292602e+04 2.600387249198412132e+00 3.817093761097270499e-02
6.001215937194762955e+04 2.659707150902447914e+00 3.932864494808574474e-02
6.001215944156233309e+04 2.629650138891410638e+00 3.933765188036354027e-02
6.001215951117703662e+04 2.702715746876798164e+00 4.091478393805428326e-02
6.001215958079173288e+04 2.569379404206548756e+00 3.817881400490542171e-02
6.001215965040643641e+04 2.645941389444203651e+00 4.001036887364034511e-02
6.001215972002113995e+04 2.564046359731638969e+00 3.754467746155783214e-02
6.001215978963583620e+04 2.637550062778954096e+00 3.929305055092417731e-02
6.001215985925053974e+04 2.643593506374392277e+00 4.048742348655243184e-02
6.001215992886524327e+04 2.539964284752819879e+00 3.959415740347822094e-02
6.001215999847994681e+04 2.648785876062822453e+00 4.186417102016826847e-02
6.001216006809465034e+04 2.601231159190693809e+00 4.026756793062426232e-02
6.001216013770935388e+04 2.652437223042836134e+00 4.013074663840662804e-02
6.001216020732405741e+04 2.696725746268656909e+00 4.032620545943424450e-02
6.001216027693876094e+04 2.631629100238225938e+00 4.066814793630525726e-02
6.001216034655346448e+04 2.716843269403457661e+00 4.102081574697857835e-02
6.001216041616816074e+04 2.546806625681226066e+00 3.798185048224949484e-02
6.001216048578286427e+04 2.709127515503765071e+00 4.074790167373964350e-02
6.001216055539756780e+04 2.640610587618238192e+00 3.893852421931626867e-02
6.001216062501226406e+04 2.681240860472174692e+00 4.129690285993570242e-02
6.001216069462696760e+04 2.757924824924967933e+00 4.115186600630436203e-02
6.001216076424167113e+04 2.638727127204482326e+00 3.925482098447633655e-02
6.001216083385637467e+04 2.679903874484384385e+00 4.001464537105013652e-02
6.001216090347107820e+04 2.614395674883167153e+00 3.830705028246494948e-02
6.001216097308578173e+04 2.649262096020922996e+00 3.858467539159881471e-02
6.001216104270048527e+04 2.648849144777311704e+00 3.944683961719780418e-02
6.001216111231518880e+04 2.656388312427687026e+00 3.936829403470788746e-02
6.001216118192988506e+04 2.601291012774136213e+00 3.842866475654998365e-02
6.001216125154458859e+04 2.663048867830973609e+00 3.955283461337244511e-02
6.001216132115929213e+04 2.664937778181487804e+00 3.931200724036177513e-02
6.001216139077399566e+04 2.665642732983233731e+00 4.080443132881797497e-02
6.001216146038869192e+04 2.649771110253157591e+00 4.022725041484428304e-02
6.001216153000339546e+04 2.624554134390199689e+00 3.784907454855617609e-02
6.001216159961809899e+04 2.620709656953822186e+00 3.868412156903588278e-02
6.001216166923280252e+04 2.650286508074318537e+00 3.926696081756513024e-02
6.001216173884750606e+04 2.702328852043412777e+00 3.947507251122658878e-02
6.001216180846220959e+04 2.720691538098455542e+00 4.112216834487765482e-02
6.001216187807691313e+04 2.797918812712220316e+00 4.192343720276589525e-02
6.001216194769161666e+04 2.564017231334192459e+00 3.829479385952222481e-02
6.001216201730631292e+04 2.656423377075939563e+00 4.072410650480518673e-02
6.001216208692101645e+04 2.588360856323737913e+00 3.845625870121029133e-02
6.001216215653571999e+04 2.642785120588635905e+00 3.873079039439396992e-02
6.001216222615041625e+04 2.669662139902631903e+00 3.909636528053469368e-02
6.001216229576511978e+04 2.633568138715795204e+00 3.953460320314840931e-02
6.001216236537982331e+04 2.700379208287088328e+00 3.971466343810258620e-02
6.001216243499452685e+04 2.701420351891486327e+00 4.097176296642916771e-02
6.001216250460923038e+04 2.616271493212669608e+00 3.982359126116894604e-02
6.001216257422393392e+04 2.543588355482597763e+00 3.707906419560868388e-02
6.001216264383863745e+04 2.657917663997945823e+00 3.946958844794083709e-02
6.001216271345334098e+04 2.579463989304909166e+00 3.742228527889000789e-02
6.001216278306804452e+04 2.713022500492813904e+00 4.046219544330308115e-02
6.001216285268274078e+04 2.666198514765143912e+00 4.017875525395821906e-02
6.001216292229744431e+04 2.683809576961714516e+00 3.846031978596144152e-02
6.001216299191214785e+04 2.651564689397477803e+00 3.896414244418782563e-02
6.001216306152684410e+04 2.601290334338749233e+00 4.038949700711216145e-02
6.001216313114154764e+04 2.683827290227186246e+00 4.053419256499152246e-02
6.001216320075625117e+04 2.590459904599045959e+00 3.832593050228890602e-02
6.001216327037095471e+04 2.650121031946911732e+00 3.928408182736731202e-02
6.001216333998565824e+04 2.613341059932452470e+00 3.914487392328536847e-02
6.001216340960036177e+04 2.557858960442728424e+00 3.756095648137443982e-02
6.001216347921506531e+04 2.543659062171644170e+00 3.902392688546738042e-02
6.001216354882976884e+04 2.658107259018332336e+00 4.003978762372246286e-02
6.001216361844447238e+04 2.566818911910124790e+00 3.746297830496047448e-02
6.001216368805917591e+04 2.551677493993058654e+00 4.119865502808133656e-02
6.001216375767387945e+04 2.623365739188736168e+00 3.980127224014588100e-02
6.001216382728857570e+04 2.570907569597919551e+00 4.126669350317765939e-02
6.001216389690327924e+04 2.587276512591997424e+00 3.904411480394007899e-02
6.001216396651798277e+04 2.583384310903202863e+00 3.876294041679784891e-02
6.001216403613267903e+04 2.588339045007996386e+00 3.945000990723503131e-02
6.001216410574738256e+04 2.523162116750077288e+00 3.797169337285040414e-02
6.001216417536208610e+04 2.617496612934442801e+00 4.013531814260410530e-02
6.001216424497678963e+04 2.552207345757191881e+00 3.918756731118017839e-02
6.001216431459149317e+04 2.568979651321662061e+00 3.813110060157617193e-02
6.001216438420619670e+04 2.599312100031351935e+00 4.096686924722759554e-02
6.001216445382090023e+04 2.581992729984154966e+00 4.000323054987948990e-02
6.001216452343560377e+04 2.549494029277529439e+00 3.909908936004444224e-02
6.001216459305030003e+04 2.553185306270717270e+00 3.879351848398026464e-02
6.001216466266500356e+04 2.586672206365836502e+00 3.889941263592724963e-02
6.001216473227970710e+04 2.639409682313456962e+00 4.086995808382481998e-02
6.001216480189440335e+04 2.550748558050250470e+00 4.009478751790335888e-02
6.001216487150910689e+04 2.619809159251727415e+00 4.007183225868001658e-02
6.001216494112381042e+04 2.582658306197691100e+00 3.926201118264983220e-02
6.001216501073851396e+04 2.638784426501493030e+00 4.016274103160957787e-02
6.001216508035321749e+04 2.600335646573229909e+00 3.998720606406645783e-02
6.001216514996792102e+04 2.590754200576389721e+00 4.216268691406848540e-02
6.001216521958262456e+04 2.699221746206947881e+00 4.177355347392494589e-02
6.001216528919732809e+04 2.625313305968251854e+00 3.907050387652859919e-02
6.001216535881203163e+04 2.589720241261483924e+00 3.896056648762018931e-02
6.001216542842672789e+04 2.633472200698287136e+00 4.032867781452313671e-02
6.001216549804143142e+04 2.601606830832417394e+00 3.797372531102965326e-02
6.001216556765613495e+04 2.610133574824541558e+00 3.884934153243609772e-02
6.001216563727083121e+04 2.600293555372334975e+00 3.978628093414909861e-02
6.001216570688553475e+04 2.679890358187946742e+00 4.077655573101778702e-02
6.001216577650023828e+04 2.666544483918870778e+00 3.912262544807438430e-02
6.001216584611494181e+04 2.653272845106934508e+00 3.924335648469735177e-02
6.001216591572964535e+04 2.708740330867822177e+00 4.034773170079505866e-02
6.001216598534434888e+04 2.730852611327483359e+00 3.967760370215967641e-02
6.001216605495905242e+04 2.618538340617702520e+00 3.809216182618956753e-02
6.001216612457375595e+04 2.559466984884645857e+00 3.789444260249395791e-02
6.001216619418845949e+04 2.589917523862478088e+00 3.767985630748657555e-02
6.001216626380316302e+04 2.639983768928565233e+00 3.947445423571055434e-02
6.001216633341785928e+04 2.617993312916186532e+00 3.924394166854455746e-02
6.001216640303255554e+04 2.564929082865873067e+00 3.778274036733227093e-02
6.001216647264725907e+04 2.577162096983637962e+00 3.796586656500389179e-02
6.001216654226196988e+04 2.561148614236371301e+00 3.726058392770627281e-02
6.001216661187666614e+04 2.561620782311976541e+00 3.742206747504093350e-02
6.001216668149136967e+04 2.590560274176724853e+00 3.810079039221618558e-02
6.001216675110607321e+04 2.568988514264542555e+00 3.776236403547394982e-02
6.001216682072077674e+04 2.590973732258035067e+00 3.886557432804485512e-02
6.001216689033548028e+04 2.579542796185913200e+00 3.789349175568580003e-02
6.001216695995018381e+04 2.623812259273559544e+00 3.920473039110708435e-02
6.001216702956488007e+04 2.615106311922520188e+00 3.936570510926341165e-02
6.001216709917958360e+04 2.554760803183122153e+00 3.776899570859625077e-02
6.001216716879428714e+04 2.545235112028302105e+00 3.848001275880715000e-02
6.001216723840899067e+04 2.580797593007909452e+00 3.906781131613405733e-02
6.001216730802369420e+04 2.491072478982090388e+00 3.663180252008908788e-02
6.001216737763839046e+04 2.569009431350472994e+00 3.908376465165440405e-02
6.001216744725309400e+04 2.555434996118194135e+00 3.755117479932458535e-02
6.001216751686779753e+04 2.494318494722349566e+00 3.643460309461940549e-02
6.001216758648250106e+04 2.496582293458573520e+00 3.637927873747715674e-02
6.001216765609720460e+04 2.462403532104696868e+00 3.741063455361998136e-02
6.001216772571190813e+04 2.508599621469652874e+00 3.732206907946217928e-02
6.001216779532661167e+04 2.540039507673605534e+00 3.629297071382494438e-02
6.001216786494131520e+04 2.519176162899308569e+00 3.792916459539013435e-02
6.001216793455601146e+04 2.533741305821501033e+00 3.679332275270966179e-02
6.001216800417071499e+04 2.500345387674327569e+00 3.675568926842137651e-02
6.001216807378541853e+04 2.600265160908795892e+00 3.840198195861325298e-02
6.001216814340012206e+04 2.528780859890978672e+00 3.595115540776003260e-02
6.001216821301482560e+04 2.566161336102783075e+00 3.809962234973279099e-02
6.001216828262952185e+04 2.515361771807610225e+00 3.696231605544079285e-02
6.001216835224422539e+04 2.516538366257145221e+00 3.728432234822658120e-02
6.001216842185892892e+04 2.589187643020594898e+00 3.797425501313717727e-02
6.001216849147363246e+04 2.589515284258641969e+00 3.795684405056626992e-02
6.001216856108833599e+04 2.561860887497280803e+00 3.737355332637458394e-02
6.001216863070303953e+04 2.486084426634462385e+00 3.747815841038109469e-02
6.001216870031774306e+04 2.486511559552130546e+00 3.647122669453987248e-02
6.001216876993244659e+04 2.555882490746380409e+00 3.785479173259466423e-02
6.001216883954714285e+04 2.540029651593773252e+00 3.830238465454850055e-02
6.001216890916183911e+04 2.548489546629081559e+00 3.696585964250601736e-02
6.001216897877654264e+04 2.469746846766258219e+00 3.555955799967047692e-02
6.001216904839125345e+04 2.576894630903899142e+00 3.756935755809868993e-02
6.001216911800594971e+04 2.523803486529318629e+00 3.592139111455684014e-02
6.001216918762065325e+04 2.528558875219683699e+00 3.646276926145546049e-02
6.001216925723535678e+04 2.598180633094340664e+00 3.774289912763438559e-02
6.001216932685006032e+04 2.579165899466028478e+00 3.741152472883157998e-02
6.001216939646476385e+04 2.650044180406459837e+00 3.906707746878579357e-02
6.001216946607946738e+04 2.660339782916469886e+00 3.964044158480825586e-02
6.001216953569416364e+04 2.622958517641976517e+00 3.811816188100063119e-02
6.001216960530886718e+04 2.639580824804334647e+00 3.851708264577431706e-02
6.001216967492357071e+04 2.546732605236511127e+00 3.710496782740940747e-02
6.001216974453827424e+04 2.583222183876955569e+00 3.660625894984571860e-02
6.001216981415297778e+04 2.630535422024783632e+00 3.950545838679268146e-02
6.001216988376767404e+04 2.558067339885029323e+00 3.814354593223390211e-02
6.001216995338237757e+04 2.591192211445376259e+00 3.734290377002558864e-02
6.001217002299708111e+04 2.658544903372489276e+00 3.881096491803101567e-02
6.001217009261178464e+04 2.615436926215572999e+00 3.804650789001816358e-02
6.001217016222648817e+04 2.612951586953341732e+00 3.858453146885758994e-02
6.001217023184119171e+04 2.630825453382668933e+00 3.812607341835865665e-02
6.001217030145589524e+04 2.602659707840751846e+00 3.707278965582684604e-02
6.001217037107059150e+04 2.580763941663952288e+00 3.805184550502473118e-02
6.001217044068529503e+04 2.637587981143215909e+00 3.827555680391339643e-02
6.001217051029999857e+04 2.582740229717676694e+00 3.756436564971935704e-02
6.001217057991470210e+04 2.548077357757022821e+00 3.690653161825752787e-02
6.001217064952939836e+04 2.617089920265474490e+00 3.807923875838951921e-02
6.001217071914410189e+04 2.606899437444790468e+00 3.951149540000452320e-02
6.001217078875880543e+04 2.466439206509409399e+00 3.671362264576801676e-02
6.001217085837350896e+04 2.618804348828416728e+00 3.834116490026490132e-02
6.001217092798821250e+04 2.526490989734685222e+00 3.791791242225936442e-02
6.001217099760291603e+04 2.533097441480674838e+00 3.718556279419044791e-02
6.001217106721761957e+04 2.535939943125188556e+00 3.736590229560299986e-02
6.001217113683232310e+04 2.640346814383904395e+00 3.950006161597366394e-02
6.001217120644702663e+04 2.594374901407666467e+00 3.823275876045113819e-02
6.001217127606173017e+04 2.585957392244142561e+00 3.912289460472905683e-02
6.001217134567642643e+04 2.532849925065735697e+00 3.703337011197063711e-02
6.001217141529112996e+04 2.647582194102361175e+00 3.871541120941969505e-02
6.001217148490583349e+04 2.604326905213093735e+00 3.811019046831542328e-02
6.001217155452053703e+04 2.516185225425844330e+00 3.601545350471450219e-02
6.001217162413524056e+04 2.527712221334688980e+00 3.727842565016348253e-02
6.001217169374993682e+04 2.576620118430519302e+00 3.744549750720266995e-02
6.001217176336464036e+04 2.632820455331035259e+00 3.856865526295891189e-02
6.001217183297934389e+04 2.578579506479541816e+00 3.756153842828994366e-02
6.001217190259404742e+04 2.572021022102764398e+00 3.699022242758435303e-02
6.001217197220875096e+04 2.632075647301900467e+00 3.825216169925104576e-02
6.001217204182345449e+04 2.496081334874313384e+00 3.657411262007927155e-02
6.001217211143815803e+04 2.595278339151203539e+00 3.775346341628283559e-02
6.001217218105285428e+04 2.570805522538173182e+00 3.678464398836300137e-02
6.001217225066755782e+04 2.606278168882929513e+00 3.706130372537957268e-02
6.001217232028226135e+04 2.666509890978186359e+00 3.783873014618516911e-02
6.001217238989696489e+04 2.701490707826923021e+00 3.852520995534470388e-02
6.001217245951166115e+04 2.618093123904040365e+00 3.718546945680085286e-02
6.001217252912636468e+04 2.660160278547841983e+00 3.797042284056190847e-02
6.001217259874106821e+04 2.674359838274932955e+00 3.823911598941066164e-02
6.001217266835577175e+04 2.612769803878602026e+00 3.774897250752287658e-02
6.001217273797047528e+04 2.681846626464899686e+00 3.826040642537715392e-02
6.001217280758517882e+04 2.606296450168489987e+00 3.779439800160157292e-02
6.001217287719988235e+04 2.616500874508089325e+00 3.755312015832417555e-02
6.001217294681458588e+04 2.646389042989532037e+00 3.863886658943956748e-02
6.001217301642928942e+04 2.657469773474776531e+00 3.835224843032818826e-02
6.001217308604399295e+04 2.709651339999256336e+00 3.883215974974985746e-02
6.001217315565868921e+04 2.683744236204075762e+00 3.927091458921546513e-02
6.001217322527339275e+04 2.563652483857389530e+00 3.691246639401256358e-02
6.001217329488809628e+04 2.765763108569688988e+00 3.941940695200613076e-02
6.001217336450279981e+04 2.744559245819599091e+00 3.934974597484027642e-02
6.001217343411750335e+04 2.648129487912706193e+00 3.773446538101319497e-02
6.001217350373219961e+04 2.782831988261188272e+00 4.073942801732896579e-02
6.001217357334690314e+04 2.689682256989158748e+00 3.952654548845799254e-02
6.001217364296160667e+04 2.805322049835448972e+00 4.117417704860114325e-02
6.001217371257631021e+04 2.797415381127369649e+00 4.126089253536981832e-02
6.001217378219101374e+04 2.659299777151592270e+00 3.793174203986035553e-02
6.001217385180571728e+04 2.681992894203596212e+00 3.889387415733286391e-02
6.001217392142042081e+04 2.693775082003261545e+00 3.889812568401779941e-02
6.001217399103511707e+04 2.680206897189862492e+00 3.869599859267471714e-02
6.001217406064982060e+04 2.667277262811012850e+00 3.806786371989729495e-02
6.001217413026452414e+04 2.703611100859874217e+00 3.981789067581715386e-02
6.001217419987922767e+04 2.741900841238589681e+00 4.011994328145405270e-02
6.001217426949392393e+04 2.658934363497212239e+00 3.853011377215919547e-02
6.001217433910862746e+04 2.715222543867044980e+00 3.944020668957811532e-02
6.001217440872333100e+04 2.706118807145353689e+00 3.919528638583034963e-02
6.001217447833803453e+04 2.641237320294826052e+00 3.768743258736255430e-02
6.001217454795273807e+04 2.694194512887240212e+00 3.857731814642283152e-02
6.001217461756744160e+04 2.679863424993592425e+00 3.814195618513904068e-02
6.001217468718214514e+04 2.720776191808937483e+00 3.898771032225358674e-02
6.001217475679684867e+04 2.682348572754699401e+00 3.729690018292301096e-02
6.001217482641155220e+04 2.678221882515240182e+00 3.908653042762969682e-02
6.001217489602625574e+04 2.724245937505843873e+00 3.831531736812213151e-02
6.001217496564095200e+04 2.673602420665309509e+00 3.751553980158793544e-02
6.001217503525565553e+04 2.667726431149595179e+00 3.901660292632483373e-02
6.001217510487035906e+04 2.634873829929910372e+00 3.678392514913137595e-02
6.001217517448505532e+04 2.679269332783489332e+00 3.896427509503053166e-02
6.001217524409975886e+04 2.640677208886737848e+00 3.796837476909742382e-02
6.001217531371446239e+04 2.625655149544504408e+00 3.803321179451094047e-02
6.001217538332916592e+04 2.703569701253766944e+00 3.820773241733291248e-02
6.001217545294386946e+04 2.667481753176985215e+00 3.809364548326267530e-02
6.001217552255857299e+04 2.664592010379549514e+00 3.767284732562206639e-02
6.001217559217327653e+04 2.610771869017266766e+00 3.688259816837123617e-02
6.001217566178798006e+04 2.776356723124784320e+00 3.974142949773793593e-02
6.001217573140267632e+04 2.608306300543701717e+00 3.802888312799457271e-02
6.001217580101737985e+04 2.549504371077958798e+00 3.626749388290665538e-02
6.001217587063208339e+04 2.662721893491124536e+00 3.838580397074102535e-02
6.001217594024677965e+04 2.565509844201647294e+00 3.730174074308032633e-02
6.001217600986148318e+04 2.602527602883474511e+00 3.843610116170702307e-02
6.001217607947618671e+04 2.532407366081391054e+00 3.665747023726152742e-02
6.001217614909089025e+04 2.602655761808490897e+00 3.812515367682364070e-02
6.001217621870559378e+04 2.639978607016522982e+00 3.750976206289598214e-02
6.001217628832029732e+04 2.590140084727928116e+00 3.821927562309720972e-02
6.001217635793500085e+04 2.626129819787919928e+00 3.766531387940318110e-02
6.001217642754970439e+04 2.649921360967120609e+00 3.728725620215077308e-02
6.001217649716440792e+04 2.659368625909916073e+00 3.856582008404623590e-02
6.001217656677910418e+04 2.610519444185395610e+00 3.627902123803029150e-02
6.001217663639380771e+04 2.586865039502619812e+00 3.626334032393516149e-02
6.001217670600851125e+04 2.626974202213885334e+00 3.700441659517337417e-02
6.001217677562320750e+04 2.669330461724476855e+00 3.767643909968922122e-02
6.001217684523791104e+04 2.671191229022058522e+00 3.790041840395601963e-02
6.001217691485260730e+04 2.616491726635192805e+00 3.722477604086254360e-02
6.001217698446731811e+04 2.612553309006618640e+00 3.672901203744100701e-02
6.001217705408202164e+04 2.686128850488354924e+00 3.803769252014478630e-02
6.001217712369672518e+04 2.660174477581660035e+00 3.831557170300166348e-02
6.001217719331142871e+04 2.714614510323924979e+00 3.810127774666026423e-02
6.001217726292613224e+04 2.755522116858781345e+00 4.068078415540331977e-02
6.001217733254083578e+04 2.713274654893080395e+00 3.872648120850419318e-02
6.001217740215553931e+04 2.714079092249407577e+00 3.836780664557086495e-02
6.001217747177023557e+04 2.691063231156523461e+00 3.910747412994330235e-02
6.001217754138493910e+04 2.717718990823959402e+00 3.896098727717738075e-02
6.001217761099964264e+04 2.732865338164251146e+00 3.767549225138695779e-02
6.001217768061434617e+04 2.785535393856812814e+00 3.869563776795981180e-02
6.001217775022904971e+04 2.799225014903559572e+00 3.911945836740972349e-02
6.001217781984374597e+04 2.712666411665376032e+00 3.786189334530857403e-02
6.001217788945844950e+04 2.731855450956574671e+00 3.761282841421565576e-02
6.001217795907315303e+04 2.745004454029724705e+00 3.838173365325244640e-02
6.001217802868785657e+04 2.795496032309016332e+00 3.940991627916393125e-02
6.001217809830256010e+04 2.733438616906325613e+00 3.819094621718437804e-02
6.001217816791726364e+04 2.677435220183068676e+00 3.746755339827888276e-02
6.001217823753196717e+04 2.774376195140152213e+00 3.878591248441957268e-02
6.001217830714666343e+04 2.720156790408116088e+00 3.782394942376074432e-02
6.001217837676136696e+04 2.676229242195250713e+00 3.780703138000211100e-02
6.001217844637607050e+04 2.668949057396465374e+00 3.678113749701736324e-02
6.001217851599077403e+04 2.705879646669120397e+00 3.776694151180887832e-02
6.001217858560547756e+04 2.721191247597916973e+00 4.010177048991490217e-02
6.001217865522017382e+04 2.684260010323722412e+00 3.929861748355971407e-02
6.001217872483487736e+04 2.750104420951019257e+00 4.136375295533537000e-02
6.001217879444958089e+04 2.728880646589902703e+00 4.029310459822623564e-02
6.001217886406428443e+04 2.607116402352500195e+00 3.660389980444125890e-02
6.001217893367898796e+04 2.696911519198664120e+00 3.890325206357662241e-02
6.001217900329369149e+04 2.749287292087526424e+00 4.027017017723639319e-02
6.001217907290838775e+04 2.701796407185628635e+00 3.872440490575648070e-02
6.001217914252309129e+04 2.728828524195972438e+00 3.937132380965408657e-02
6.001217921213779482e+04 2.704886991228477200e+00 3.732406682383872937e-02
6.001217928175249835e+04 2.645092007790174726e+00 3.803351359291974598e-02
6.001217935136720189e+04 2.677674849467345908e+00 3.804631868225800267e-02
6.001217942098190542e+04 2.679255053540714915e+00 3.851984019692854255e-02
6.001217949059660896e+04 2.681726311885777925e+00 3.808168586335917288e-02
6.001217956021130522e+04 2.700400308358178236e+00 3.877452225985698886e-02
6.001217962982600875e+04 2.681935398863080078e+00 3.816253198360416293e-02
6.001217969944071228e+04 2.725756045055848009e+00 3.857722779946384101e-02
6.001217976905541582e+04 2.792205776803553530e+00 4.000052435462092548e-02
6.001217983867011935e+04 2.577345065450002970e+00 3.640510051624837318e-02
6.001217990828482289e+04 2.712779824312836485e+00 3.954697941012571411e-02
6.001217997789951914e+04 2.663388233098493263e+00 3.659682735104800161e-02
6.001218004751422268e+04 2.754137250978935025e+00 3.935929329998762161e-02
6.001218011712892621e+04 2.679571041624440042e+00 3.796704682576702156e-02
6.001218018674362975e+04 2.686139129787472157e+00 3.869636139779036865e-02
6.001218025635833328e+04 2.707626212373415608e+00 3.952077635740531419e-02
6.001218032597302954e+04 2.663844176677543363e+00 3.867922428581090089e-02
6.001218039558773307e+04 2.729889900011234438e+00 4.014547305561675522e-02
6.001218046520243661e+04 2.669511000430312642e+00 3.965409719696705304e-02
6.001218053481714014e+04 2.652560491085766081e+00 3.783756522265492583e-02
6.001218060443184368e+04 2.654693530813126756e+00 3.861907650250919616e-02
6.001218067404654721e+04 2.652065570112227988e+00 3.816223992142260546e-02
6.001218074366125074e+04 2.748543616341564633e+00 4.002920723861894819e-02
6.001218081327594700e+04 2.729941309672350602e+00 4.033185667210976294e-02
6.001218088289065054e+04 2.702132427082944321e+00 3.889760920922664261e-02
6.001218095250535407e+04 2.723802478268910754e+00 4.110883318049594198e-02
6.001218102212005761e+04 2.701191135734072102e+00 3.906250087562520429e-02
6.001218109173476114e+04 2.704233977600653205e+00 3.972720441864719537e-02
6.001218116134945740e+04 2.662198416052626637e+00 3.789537725769318022e-02
6.001218123096416093e+04 2.782404259597981433e+00 3.898087556285422667e-02
6.001218130057886447e+04 2.644341613163208926e+00 3.767499503469842748e-02
6.001218137019356800e+04 2.689567736144143684e+00 3.821842636387846187e-02
6.001218143980827153e+04 2.726455837935998883e+00 3.853771098452218186e-02
6.001218150942297507e+04 2.700160026951907266e+00 3.992361312994027744e-02
6.001218157903767860e+04 2.696128766301904012e+00 4.032533209078732750e-02
6.001218164865238214e+04 2.674982642906734487e+00 3.916418235957372374e-02
6.001218171826708567e+04 2.657469025098545767e+00 3.809804122228137302e-02
6.001218178788178193e+04 2.686516644969313639e+00 3.873763163907693180e-02
6.001218185749647819e+04 2.615008913304471161e+00 3.690518131136090452e-02
6.001218192711118900e+04 2.689737095104274278e+00 4.013524905725863318e-02
6.001218199672589253e+04 2.674074348204207752e+00 3.902569818050236755e-02
6.001218206634058879e+04 2.678829562927565799e+00 3.959958555863828111e-02
6.001218213595529232e+04 2.621784017042660953e+00 3.813457013767092979e-02
6.001218220556999586e+04 2.698331675643215188e+00 3.852016338360460257e-02
6.001218227518469939e+04 2.620108269689954916e+00 3.711627302940662121e-02
6.001218234479940293e+04 2.719266629359486043e+00 3.987051434801767991e-02
6.001218241441410646e+04 2.592826965966165798e+00 3.736587444257415819e-02
6.001218248402880999e+04 2.692187661562467582e+00 3.945787115856551341e-02
6.001218255364350625e+04 2.612445614419948381e+00 3.763460989918002847e-02
6.001218262325820979e+04 2.656909185108430549e+00 3.861037561511059674e-02
6.001218269287291332e+04 2.592908231746557046e+00 3.646391043386313507e-02
6.001218276248760958e+04 2.604597722279926142e+00 3.825725026786307159e-02
6.001218283210231311e+04 2.662744949686010276e+00 3.810245245160375632e-02
6.001218290171701665e+04 2.557219598036491348e+00 3.744136317637985351e-02
6.001218297133172018e+04 2.612347981864017399e+00 3.702311809220527883e-02
6.001218304094642372e+04 2.613453907908092511e+00 3.777421388585437689e-02
6.001218311056112725e+04 2.538987043580683167e+00 3.622287669812666172e-02
6.001218318017583078e+04 2.493062870828044009e+00 3.631531725940954913e-02
6.001218324979053432e+04 2.576594616341160382e+00 3.709000599897794431e-02
6.001218331940523785e+04 2.616227945496238050e+00 3.805688879507974215e-02
6.001218338901993411e+04 2.525760793284785866e+00 3.681752571018061249e-02
6.001218345863463765e+04 2.518872935057324014e+00 3.534219883663628631e-02
6.001218352824934118e+04 2.515746159473299048e+00 3.612507876691268410e-02
6.001218359786404471e+04 2.534939164748438056e+00 3.571215821354418313e-02
6.001218366747874825e+04 2.521271873034664157e+00 3.642250534712896531e-02
6.001218373709345178e+04 2.501832238254941387e+00 3.689119102094748359e-02
6.001218380670814804e+04 2.568744646780620311e+00 3.663417486821499147e-02
6.001218387632285157e+04 2.550441004245351806e+00 3.695600099780289166e-02
6.001218394593755511e+04 2.557187306704653995e+00 3.771780645355179984e-02
6.001218401555225864e+04 2.498887236930805500e+00 3.742716084091872453e-02
6.001218408516696218e+04 2.551070052458102921e+00 3.692093390863163127e-02
6.001218415478166571e+04 2.537874221418525256e+00 3.654242394714917602e-02
6.001218422439636925e+04 2.548442393580548693e+00 3.838320079197308360e-02
6.001218429401107278e+04 2.483330321647994055e+00 3.651046176143511734e-02
6.001218436362576904e+04 2.528440520757668786e+00 3.624242770777157119e-02
6.001218443324047257e+04 2.485750995997522583e+00 3.579745776935423784e-02
6.001218450285517611e+04 2.471679723417558705e+00 3.518960811265511163e-02
6.001218457246987236e+04 2.504761465350188843e+00 3.636181818743733363e-02
6.001218464208457590e+04 2.526302112336192174e+00 3.733317758746999143e-02
6.001218471169927943e+04 2.527826846910504077e+00 3.621575932547283633e-02
6.001218478131398297e+04 2.527099944372334317e+00 3.670826128061182442e-02
6.001218485092868650e+04 2.572349998133143689e+00 3.619900803407736373e-02
6.001218492054339004e+04 2.486057183198023157e+00 3.563991076360435023e-02
6.001218499015809357e+04 2.538454490480291703e+00 3.694068334556092903e-02
6.001218505977279710e+04 2.544362816942693950e+00 3.737315615853250422e-02
6.001218512938750064e+04 2.688115802171290536e+00 3.976957670995612953e-02
6.001218519900219690e+04 2.544664685406839766e+00 3.681694354995789648e-02
6.001218526861690043e+04 2.557246276571217614e+00 3.716979498057030457e-02
6.001218533823160396e+04 2.527896917543140720e+00 3.831981407870071327e-02
6.001218540784630750e+04 2.567250925050269750e+00 3.733027510440940777e-02
6.001218547746100376e+04 2.559198056787442610e+00 3.696659070085381305e-02
6.001218554707570729e+04 2.617542363454336218e+00 3.823006884395475230e-02
6.001218561669041082e+04 2.531418952018740232e+00 3.713981972481893851e-02
6.001218568630511436e+04 2.595529031137757237e+00 3.870991177698963892e-02
6.001218575591981789e+04 2.558319976686580510e+00 3.637684046536884125e-02
6.001218582553452143e+04 2.593828525479947800e+00 3.862809208514630249e-02
6.001218589514922496e+04 2.639019914928319555e+00 3.833474021127154102e-02
6.001218596476392850e+04 2.552976122068300935e+00 3.741374366725978839e-02
6.001218603437863203e+04 2.632191455984823847e+00 3.932628761149743746e-02
6.001218610399333556e+04 2.740021119324181686e+00 4.062779496407489810e-02
6.001218617360803910e+04 2.632892319000367465e+00 3.728626156544367909e-02
6.001218624322273536e+04 2.737182385822453767e+00 3.987083330627633898e-02
6.001218631283743889e+04 2.589443537427375652e+00 3.767568908115535853e-02
6.001218638245213515e+04 2.611732942845375938e+00 3.750440982667357231e-02
6.001218645206683868e+04 2.663743504083147862e+00 3.878700950909843431e-02
6.001218652168154222e+04 2.550581907874233334e+00 3.736010192959452608e-02
6.001218659129624575e+04 2.649861917375866849e+00 3.811950526228279068e-02
6.001218666091094929e+04 2.723912082243266308e+00 4.026369775690930020e-02
6.001218673052565282e+04 2.645126048124982976e+00 3.840776106984864630e-02
6.001218680014035635e+04 2.629266659427372144e+00 3.789280720187551688e-02
6.001218686975505989e+04 2.678402459453986584e+00 3.994704698007272431e-02
6.001218693936975615e+04 2.706089591641335890e+00 4.021383122197101645e-02
6.001218700898445968e+04 2.593215882198264488e+00 3.767197375539744347e-02
6.001218707859916321e+04 2.671592423155403573e+00 3.933414746159379777e-02
6.001218714821386675e+04 2.634852677404526222e+00 3.922139211177572832e-02
6.001218721782857028e+04 2.640574962943986304e+00 3.845121624062652899e-02
6.001218728744326654e+04 2.593036349713977007e+00 3.859234767154168938e-02
6.001218735705797008e+04 2.562963556552786404e+00 3.956003893898847601e-02
6.001218742667267361e+04 2.649307953697820128e+00 3.988323510037235925e-02
6.001218749628737714e+04 2.584767745558596452e+00 3.948087917728744511e-02
6.001218756590208068e+04 2.627155505810197411e+00 3.902065965366791067e-02
6.001218763551678421e+04 2.638050443567820036e+00 4.247357599218980900e-02
6.001218770513148775e+04 2.682391826923077094e+00 3.973208048123118286e-02
6.001218777474619128e+04 2.628263352428572563e+00 4.140650891394846711e-02
6.001218784436089481e+04 2.628824761334892735e+00 4.030387275527497898e-02
6.001218791397559835e+04 2.613601458582193171e+00 3.969426390728945236e-02
6.001218798359030188e+04 2.610777200202151427e+00 3.858804773373807756e-02
6.001218805320499814e+04 2.637874549068688790e+00 3.931605650783705913e-02
6.001218812281970168e+04 2.632663780768325079e+00 3.930733631956476876e-02
6.001218819243440521e+04 2.574623427255006369e+00 3.924994681444182731e-02
6.001218826204910874e+04 2.645006752564149188e+00 3.947768558944018263e-02
6.001218833166380500e+04 2.638950392504895159e+00 3.954249003721779093e-02
6.001218840127850854e+04 2.602760111254805331e+00 3.905647236579614517e-02
6.001218847089321207e+04 2.574007610871643426e+00 3.939665189681015173e-02
6.001218854050791560e+04 2.558959050487664921e+00 3.854068918781228259e-02
6.001218861012261914e+04 2.615991578644305537e+00 4.004687534829708129e-02
6.001218867973732267e+04 2.516371789078521992e+00 3.703004515907376559e-02
6.001218874935202621e+04 2.617702808609911003e+00 4.044982440047300426e-02
6.001218881896672247e+04 2.554921198668146598e+00 3.926640506146005655e-02
6.001218888858142600e+04 2.671060254924681132e+00 4.103839718518070140e-02
6.001218895819612953e+04 2.553947876109298853e+00 3.868486349554095538e-02
6.001218902781082579e+04 2.609090088463621449e+00 3.953891691747279252e-02
6.001218909742552933e+04 2.588850421660009005e+00 3.857995546046447122e-02
6.001218916704023286e+04 2.554975776701186696e+00 3.649972212682676270e-02
6.001218923665493639e+04 2.653520743595556564e+00 3.999186288653549387e-02
6.001218930626963993e+04 2.592139808183457905e+00 3.716804079927812227e-02
6.001218937588434346e+04 2.727408527421279150e+00 4.116231483245991196e-02
6.001218944549904700e+04 2.660672807009676788e+00 4.161633040158750629e-02
6.001218951511375053e+04 2.660305894235625246e+00 3.868811729062730798e-02
6.001218958472845407e+04 2.676010703169084959e+00 3.931973666823706387e-02
6.001218965434315760e+04 2.731342326161064538e+00 4.177339314699373557e-02
6.001218972395786113e+04 2.674743930630556932e+00 4.037049952409644399e-02
6.001218979357255739e+04 2.619291571713111555e+00 3.814490877548243342e-02
6.001218986318726093e+04 2.686891154548012750e+00 3.963429405597961031e-02
6.001218993280196446e+04 2.665610100653363901e+00 3.984944765777680836e-02
6.001219000241666799e+04 2.622170263466723661e+00 3.916526465734250506e-02
6.001219007203137153e+04 2.702116884432290256e+00 3.910748585125317645e-02
6.001219014164606779e+04 2.678016970887560966e+00 3.864053588664977112e-02
6.001219021126077132e+04 2.648633334232751491e+00 3.855002046190347809e-02
6.001219028087547485e+04 2.663488048334409886e+00 3.892126617102995706e-02
6.001219035049017839e+04 2.686302721747230837e+00 3.853182026090836571e-02
6.001219042010488192e+04 2.601159759536096239e+00 3.777006220132237552e-02
6.001219048971958546e+04 2.588917296970988158e+00 3.740258431114414778e-02
6.001219055933428899e+04 2.652759399782164795e+00 3.844754281427732040e-02
6.001219062894899253e+04 2.584847299747573324e+00 3.978608915263071033e-02
6.001219069856369606e+04 2.654533134571080311e+00 3.920123072759590377e-02
6.001219076817839959e+04 2.696968859661241780e+00 4.039590688752484754e-02
6.001219083779310313e+04 2.593086338976581917e+00 3.784595480467120576e-02
6.001219090740779939e+04 2.659297552628944405e+00 3.883274868791612711e-02
6.001219097702250292e+04 2.666354960257432793e+00 4.010816550822456777e-02
6.001219104663720645e+04 2.637398961390832852e+00 3.839164953358060323e-02
6.001219111625190999e+04 2.624892126849740492e+00 3.817550096956269512e-02
6.001219118586660625e+04 2.681625005712196863e+00 4.012567198045547540e-02
6.001219125548130978e+04 2.703610411418975623e+00 3.946207977167778824e-02
6.001219132509601332e+04 2.599521452745733097e+00 3.712253412457981044e-02
6.001219139471071685e+04 2.592600914998606676e+00 3.761786244112235583e-02
6.001219146432542038e+04 2.659944437778618553e+00 3.981179453601099705e-02
6.001219153394012392e+04 2.611066210190793768e+00 3.767305776875569390e-02
6.001219160355482745e+04 2.560140852661648037e+00 3.739103154771936804e-02
6.001219167316952371e+04 2.604714349323470568e+00 3.719747793110512318e-02
6.001219174278422724e+04 2.612561935559843285e+00 3.799830887752689984e-02
6.001219181239893078e+04 2.611257576169379924e+00 3.902461832924811191e-02
6.001219188201363431e+04 2.609524583649434959e+00 3.845378843390030721e-02
6.001219195162833057e+04 2.593823632177317595e+00 3.793443814217937332e-02
6.001219202124303411e+04 2.642087216618942414e+00 4.016970634114384875e-02
6.001219209085774492e+04 2.566878527301536650e+00 3.983563380285821964e-02
6.001219216047244117e+04 2.703211912943871642e+00 3.945609896634771907e-02
6.001219223008714471e+04 2.639093469078305887e+00 3.903689782158777793e-02
6.001219229970184824e+04 2.655547998004806676e+00 3.877619309810627357e-02
6.001219236931655178e+04 2.555939379445344883e+00 3.795737179146420337e-02
6.001219243893125531e+04 2.610504938942380448e+00 4.016981559007463953e-02
6.001219250854595884e+04 2.620886030468525529e+00 3.830363404618875034e-02
6.001219257816066238e+04 2.668209301268354761e+00 4.126004449811447594e-02
6.001219264777536591e+04 2.670092590908264008e+00 3.941476737745906039e-02
6.001219271739006217e+04 2.682562316615021647e+00 3.874906162589131925e-02
6.001219278700476571e+04 2.610449789006756838e+00 3.786512478344074284e-02
6.001219285661946924e+04 2.629145048499887061e+00 3.814868431718748676e-02
6.001219292623416550e+04 2.736389445557782629e+00 4.020733068676463767e-02
6.001219299584886903e+04 2.741921553854776317e+00 4.072442512418687766e-02
6.001219306546357257e+04 2.689652648815786140e+00 3.995871685850082428e-02
6.001219313507827610e+04 2.615965596993350850e+00 3.841489275140377163e-02
6.001219320469297963e+04 2.665870603560573038e+00 3.847683011716926393e-02
6.001219327430768317e+04 2.682915354829370269e+00 3.991193964877084305e-02
6.001219334392238670e+04 2.651206646806417044e+00 4.149252014172501862e-02
6.001219341353709024e+04 2.650427787000383173e+00 3.940789836519683481e-02
6.001219348315179377e+04 2.660512755379758509e+00 3.971360643641115573e-02
6.001219355276649731e+04 2.701367165936775283e+00 4.105681395004427692e-02
6.001219362238120084e+04 2.624781164028725300e+00 3.947434184642700794e-02
6.001219369199590437e+04 2.686071507312412621e+00 4.034658950112846726e-02
6.001219376161060063e+04 2.693420396317961263e+00 3.983766975257056753e-02
6.001219383122530417e+04 2.690403954013881993e+00 3.955562459678205189e-02
6.001219390084000770e+04 2.742227236576840088e+00 4.110697192658981092e-02
6.001219397045471123e+04 2.712462100173906876e+00 3.897657454073949479e-02
6.001219404006940749e+04 2.696856763684622127e+00 3.979154740270406110e-02
6.001219410968411103e+04 2.693825343111294401e+00 4.002235334268886002e-02
6.001219417929881456e+04 2.606792257326866036e+00 3.983774244518768770e-02
6.001219424891351809e+04 2.664343182754851380e+00 4.080158437626112133e-02
6.001219431852822163e+04 2.765410248610381316e+00 4.071174883621998114e-02
6.001219438814292516e+04 2.669033705425795322e+00 3.822074617469713165e-02
6.001219445775762870e+04 2.713211099736765330e+00 4.134236133913758021e-02
6.001219452737233223e+04 2.737093429382231324e+00 4.063298647648583978e-02
6.001219459698702849e+04 2.727949951180703714e+00 4.059695163598932982e-02
6.001219466660173202e+04 2.673537012525099676e+00 3.929732898481970438e-02
6.001219473621643556e+04 2.747091506558412721e+00 4.079222795316712891e-02
6.001219480583113909e+04 2.634909517514292254e+00 3.823967452603430767e-02
6.001219487544583535e+04 2.669931868308494494e+00 3.821366333713503705e-02
6.001219494506054616e+04 2.658114740835296086e+00 3.880879165759357208e-02
6.001219501467524242e+04 2.700612612612612651e+00 4.154420843961488530e-02
6.001219508428994595e+04 2.679768682476352470e+00 3.966791548722738148e-02
6.001219515390464949e+04 2.670541333309116361e+00 3.990957582881412419e-02
6.001219522351935302e+04 2.646938095795338786e+00 3.968324414034614389e-02
6.001219529313405656e+04 2.684108474698556179e+00 3.910155996552015789e-02
6.001219536274876009e+04 2.658050274799531376e+00 3.830887973008229724e-02
6.001219543236346362e+04 2.604784894709027743e+00 3.823079463644955128e-02
6.001219550197816716e+04 2.621087855709999914e+00 3.720145441858184465e-02
6.001219557159286342e+04 2.665758393176101748e+00 3.943885359154570419e-02
6.001219564120756695e+04 2.683420648000662823e+00 4.044469720377751043e-02
6.001219571082227048e+04 2.585219831618335018e+00 3.743640650816117132e-02
6.001219578043697402e+04 2.619048046216225778e+00 3.789503988100641207e-02
6.001219585005167028e+04 2.693797418419676681e+00 3.960199554691919144e-02
6.001219591966637381e+04 2.637169837142466111e+00 3.941076163399444970e-02
6.001219598928107735e+04 2.523489524471877132e+00 3.627109928207000039e-02
6.001219605889578088e+04 2.622586291778348677e+00 3.881389351836613683e-02
6.001219612851048441e+04 2.654211468719608114e+00 4.049878392937436566e-02
6.001219619812518795e+04 2.574833863045362214e+00 3.791525516173563370e-02
6.001219626773989148e+04 2.577650705429670452e+00 3.758145453114210277e-02
6.001219633735459502e+04 2.623783931499362509e+00 3.919325800091629647e-02
6.001219640696929855e+04 2.648243611458870106e+00 3.911942681954769935e-02
6.001219647658400208e+04 2.556946494300905037e+00 3.706186012522542927e-02
6.001219654619870562e+04 2.643354229126919197e+00 3.952082916793653311e-02
6.001219661581340915e+04 2.567155137855774871e+00 3.629383393354152637e-02
6.001219668542810541e+04 2.549028743459250457e+00 3.689344389069321856e-02
6.001219675504280895e+04 2.634881089269744070e+00 3.874319362874049932e-02
6.001219682465751248e+04 2.598817866175923808e+00 3.847268034812478810e-02
6.001219689427221601e+04 2.660322729368372663e+00 3.937128721848644208e-02
6.001219696388691955e+04 2.698393626263933420e+00 3.951431031355913392e-02
6.001219703350161581e+04 2.677790416085712000e+00 3.836222707427366929e-02
6.001219710311631934e+04 2.610792337440417388e+00 3.817700002284746263e-02
6.001219717273102287e+04 2.678725776577805195e+00 3.904186646132856015e-02
6.001219724234572641e+04 2.597814413059821526e+00 3.661776540429019511e-02
6.001219731196042994e+04 2.639574602316254293e+00 3.848634893541200835e-02
6.001219738157513348e+04 2.606159960258320751e+00 3.868565177670582611e-02
6.001219745118983701e+04 2.588833715760791687e+00 3.702314484799094224e-02
6.001219752080454055e+04 2.693483434010616850e+00 3.812079253340522333e-02
6.001219759041924408e+04 2.671456173293058178e+00 3.897192746265349533e-02
6.001219766003394761e+04 2.636015980707973938e+00 3.778475944930906327e-02
6.001219772964864387e+04 2.614632658918065733e+00 3.816724766302616312e-02
6.001219779926334013e+04 2.686255134996660576e+00 3.902768471289860125e-02
6.001219786887805094e+04 2.573168033838611368e+00 3.757293164230313121e-02
6.001219793849275447e+04 2.619772239050127016e+00 3.775623395451255943e-02
6.001219800810745073e+04 2.567686016534803439e+00 3.617350376494260500e-02
6.001219807772215427e+04 2.631468172946330064e+00 3.738716913081949894e-02
6.001219814733685780e+04 2.682619436808083346e+00 3.976932944994771013e-02
6.001219821695156134e+04 2.638921709414138395e+00 3.860561694281419709e-02
6.001219828656626487e+04 2.634118947283297540e+00 3.831289240349600167e-02
6.001219835618096840e+04 2.638391317761927812e+00 3.795730600561085522e-02
6.001219842579567194e+04 2.607830674378694091e+00 3.729214615382583226e-02
6.001219849541037547e+04 2.656944871632501481e+00 3.785783796168275955e-02
6.001219856502507173e+04 2.666842067063434740e+00 3.824807465120182853e-02
6.001219863463977526e+04 2.608923813394752322e+00 3.710988530524796797e-02
6.001219870425447880e+04 2.573091492490752863e+00 3.749320903922227083e-02
6.001219877386918233e+04 2.652224052718286540e+00 3.743787495973465579e-02
6.001219884348388587e+04 2.699508622288151471e+00 3.828157849552517311e-02
6.001219891309858212e+04 2.663591601635080242e+00 3.790636950006536637e-02
6.001219898271328566e+04 2.573137633998674900e+00 3.683781217956504789e-02
6.001219905232798919e+04 2.598154723477512640e+00 3.660265437882669753e-02
6.001219912194269273e+04 2.677496913379687093e+00 3.915256090127890859e-02
6.001219919155739626e+04 2.558877616010477141e+00 3.747155419405801685e-02
6.001219926117209980e+04 2.587101576653333623e+00 3.864273627634546432e-02
6.001219933078680333e+04 2.634333936757540684e+00 3.904405846889135584e-02
6.001219940040150686e+04 2.602379190208856219e+00 3.892611772442820806e-02
6.001219947001621040e+04 2.531986259487069013e+00 3.710148617611703364e-02
6.001219953963091393e+04 2.576376786730114166e+00 3.772833447358768522e-02
6.001219960924561019e+04 2.590330372872736930e+00 3.786766818766355847e-02
6.001219967886031372e+04 2.640284827188725814e+00 3.845944250200193648e-02
6.001219974847501726e+04 2.537563552446543635e+00 3.700456385914861063e-02
6.001219981808972079e+04 2.601994635499718544e+00 3.944157055405560219e-02
6.001219988770442433e+04 2.608791006266125923e+00 3.681535909672104673e-02
6.001219995731912059e+04 2.602717561181900230e+00 3.766088694889416916e-02
6.001220002693382412e+04 2.535409844938164792e+00 3.723442039296646910e-02
6.001220009654852765e+04 2.505512579525737138e+00 3.522953910828015289e-02
6.001220016616323119e+04 2.562333687527813098e+00 3.778637859254395381e-02
6.001220023577793472e+04 2.530495767393865059e+00 3.703203385327472064e-02
6.001220030539263826e+04 2.581283480922706985e+00 3.698431219571751000e-02
6.001220037500734179e+04 2.555795006092349109e+00 3.605399910549503956e-02
6.001220044462203805e+04 2.577261624959675590e+00 3.730287560484973203e-02
6.001220051423674158e+04 2.558037629745939956e+00 3.696562829434480585e-02
6.001220058385144512e+04 2.628439011780346224e+00 3.738694715425069232e-02
6.001220065346614865e+04 2.640282778277827980e+00 3.842665295745509302e-02
6.001220072308084491e+04 2.570325222165356305e+00 3.617685311594254910e-02
6.001220079269555572e+04 2.586242782019284814e+00 3.695038641284051351e-02
6.001220086231025198e+04 2.575812323779803403e+00 3.626179677194488193e-02
6.001220093192495551e+04 2.534002916217611201e+00 3.666449208252015035e-02
6.001220100153965905e+04 2.556276917143407879e+00 3.788473534745250004e-02
6.001220107115436258e+04 2.573844692216685104e+00 3.826918096032633915e-02
6.001220114076906611e+04 2.531891882148296968e+00 3.665704056007359352e-02
6.001220121038376965e+04 2.553377571452943862e+00 3.687650425817607519e-02
6.001220127999847318e+04 2.587734599753413356e+00 3.698096795508058060e-02
6.001220134961317672e+04 2.584119631985091203e+00 3.743754527479747213e-02
6.001220141922788025e+04 2.609080579920919796e+00 3.849783237019593213e-02
6.001220148884258379e+04 2.619512105345492170e+00 3.821605477042563925e-02
6.001220155845728004e+04 2.609718083887233586e+00 3.766169287109005087e-02
6.001220162807198358e+04 2.634442905060522033e+00 3.687638576474032426e-02
6.001220169768668711e+04 2.666424304897241804e+00 3.767374493291619775e-02
6.001220176730139065e+04 2.621870133261216207e+00 3.838369328670140912e-02
6.001220183691608690e+04 2.547216483876973747e+00 3.557904604845695679e-02
6.001220190653079044e+04 2.607440300874529715e+00 3.708240140429448772e-02
6.001220197614549397e+04 2.601488266628275259e+00 3.667535452861199474e-02
6.001220204576019751e+04 2.664281543409552366e+00 3.827007947656239223e-02
6.001220211537490104e+04 2.650828271673109082e+00 3.783586826009707749e-02
6.001220218498960458e+04 2.656620386048086591e+00 3.784628282715354203e-02
6.001220225460430811e+04 2.643744466451865893e+00 3.699063031910650168e-02
6.001220232421901164e+04 2.604138055655945028e+00 3.629568024626140393e-02
6.001220239383371518e+04 2.594311822433696069e+00 3.647958982355312130e-02
6.001220246344841871e+04 2.661863046369765673e+00 3.878532106299641125e-02
6.001220253306311497e+04 2.566231579709620014e+00 3.711662256641876101e-02
6.001220260267781850e+04 2.624770667576313166e+00 3.791540821788294546e-02
6.001220267229252204e+04 2.616306258949772534e+00 3.799331038398062743e-02
6.001220274190721830e+04 2.620893247387655389e+00 3.756965729030570245e-02
6.001220281152192183e+04 2.629681126324803220e+00 3.825425948985679281e-02
6.001220288113662536e+04 2.555238112243987114e+00 3.619635606373466929e-02
6.001220295075132890e+04 2.654269294686708136e+00 3.888120169958345085e-02
6.001220302036603243e+04 2.505213041104717320e+00 3.539608246833266664e-02
6.001220308998073597e+04 2.615031602088485840e+00 3.778246312025244913e-02
6.001220315959543950e+04 2.577951385741992674e+00 3.720104283098836506e-02
6.001220322921014304e+04 2.589405847504814950e+00 3.819202207472746635e-02
6.001220329882484657e+04 2.606858061510636482e+00 3.789233997759417633e-02
6.001220336843955010e+04 2.529592081530382508e+00 3.682914975798186330e-02
6.001220343805425364e+04 2.576378912146065847e+00 3.719713429080601097e-02
6.001220350766894990e+04 2.547327479627841562e+00 3.775910878903229739e-02
6.001220357728365343e+04 2.527019211653503294e+00 3.768476372081343284e-02
6.001220364689835696e+04 2.543604390077419009e+00 3.713039480356079142e-02
6.001220371651306050e+04 2.517617502733672463e+00 3.665522299901256831e-02
6.001220378612776403e+04 2.581564230266269799e+00 3.713081320685223535e-02
6.001220385574246029e+04 2.511442194161281449e+00 3.660348868502345809e-02
6.001220392535716383e+04 2.537923639083380589e+00 3.754630967543327175e-02
6.001220399497186736e+04 2.593269124321930796e+00 3.856728442831136583e-02
6.001220406458657089e+04 2.582921123921706030e+00 3.843403619515469577e-02
6.001220413420127443e+04 2.484871730830984671e+00 3.652520597586063344e-02
6.001220420381597796e+04 2.542779197708775474e+00 3.771059885091427449e-02
6.001220427343068150e+04 2.526529529593619205e+00 3.782419998180126114e-02
6.001220434304538503e+04 2.539914526832082853e+00 3.768022862738218404e-02
6.001220441266008129e+04 2.533963018854202165e+00 3.791433823133165404e-02
6.001220448227478482e+04 2.570804052204070267e+00 3.743175382079735186e-02
6.001220455188948836e+04 2.483658606586783169e+00 3.723568238019486776e-02
6.001220462150419189e+04 2.613060689667900061e+00 3.774776136539935434e-02
6.001220469111889543e+04 2.512610296060163506e+00 3.586818576812499798e-02
6.001220476073359168e+04 2.519976833208148470e+00 3.737938473534346828e-02
6.001220483034830249e+04 2.499293261245980169e+00 3.583153303848597010e-02
6.001220489996299875e+04 2.583613193675458941e+00 3.733360695225805548e-02
6.001220496957770229e+04 2.574185429868320441e+00 3.690328581985041073e-02
6.001220503919240582e+04 2.591960217751650752e+00 3.798196773812059779e-02
6.001220510880710935e+04 2.601529915476322063e+00 3.799962668483691797e-02
6.001220517842181289e+04 2.672063875220499263e+00 3.886707617737383824e-02
6.001220524803651642e+04 2.631768269594850107e+00 3.857940868761638303e-02
6.001220531765121996e+04 2.629385944983142487e+00 3.814043421443065462e-02
6.001220538726592349e+04 2.620794688699807473e+00 3.731732088398428265e-02
6.001220545688062703e+04 2.652481945750518211e+00 3.944472778113043004e-02
6.001220552649532328e+04 2.648494090735798778e+00 3.847599926365725953e-02
6.001220559611002682e+04 2.615891309608094684e+00 3.757778099151471568e-02
6.001220566572473035e+04 2.659091324284331481e+00 3.959801853877090161e-02
6.001220573533943389e+04 2.659716339190555612e+00 3.881729520975613079e-02
6.001220580495413742e+04 2.690045933382842147e+00 3.905155950208322874e-02
6.001220587456883368e+04 2.705567179113981702e+00 4.033151242388226948e-02
6.001220594418354449e+04 2.668232260856238547e+00 3.882392837406418301e-02
6.001220601379824075e+04 2.695816451950653114e+00 3.898717607983587241e-02
6.001220608341294428e+04 2.599750880431568767e+00 3.750321165487197073e-02
6.001220615302764782e+04 2.718205188551152229e+00 3.874431341547252688e-02
6.001220622264235135e+04 2.678724648109007678e+00 3.744177688756821637e-02
6.001220629225705488e+04 2.618505110732538110e+00 3.764874540601811925e-02
6.001220636187175842e+04 2.708699261992619789e+00 3.868279569940766272e-02
6.001220643148646195e+04 2.628567814451060247e+00 3.605849748203775879e-02
6.001220650110116549e+04 2.716979919973569135e+00 3.841821496184762846e-02
6.001220657071586174e+04 2.677604238654688107e+00 3.781780973147495784e-02
6.001220664033056528e+04 2.632129586204408511e+00 3.636289280617306663e-02
6.001220670994526881e+04 2.590855080362008511e+00 3.656246127613160118e-02
6.001220677955997235e+04 2.682683540106656661e+00 3.760658546500533772e-02
6.001220684917467588e+04 2.654434614119109526e+00 3.641572296545426968e-02
6.001220691878937214e+04 2.681757088697941160e+00 3.826315735300172410e-02
6.001220698840406840e+04 2.661079089449876367e+00 3.738552364429211655e-02
6.001220705801877921e+04 2.660044150110375316e+00 3.734266522495233859e-02
6.001220712763348274e+04 2.650992781441140256e+00 3.773762190223568097e-02
6.001220719724818628e+04 2.644456026773467805e+00 3.725711644191201377e-02
6.001220726686288981e+04 2.671649559849508915e+00 3.741223287725982394e-02
6.001220733647759334e+04 2.701173621460506435e+00 3.900728806061680431e-02
6.001220740609229688e+04 2.689189820219472171e+00 3.826069424033334831e-02
6.001220747570700041e+04 2.720017327827753739e+00 3.760354234244571436e-02
6.001220754532170395e+04 2.678786983886745965e+00 3.801310819308015287e-02
6.001220761493640748e+04 2.631657171166708054e+00 3.777477725866854041e-02
6.001220768455110374e+04 2.717383928066504861e+00 3.866688649513795595e-02
6.001220775416580727e+04 2.715148090596600117e+00 3.871388709947136408e-02
6.001220782378051081e+04 2.665647080699144578e+00 3.850883285103229303e-02
6.001220789339521434e+04 2.668769833514800904e+00 3.852061617930151172e-02
6.001220796300991060e+04 2.641648621866627522e+00 3.725116713577408811e-02
6.001220803262461413e+04 2.732400272091094262e+00 3.885303104199617358e-02
6.001220810223931039e+04 2.648641471075742881e+00 3.812245485884734747e-02
6.001220817185402120e+04 2.653827333745718775e+00 3.793426754101463655e-02
6.001220824146872474e+04 2.605620984528325579e+00 3.734657958780140258e-02
6.001220831108342827e+04 2.663740832183574270e+00 3.810052886182134502e-02
6.001220838069813180e+04 2.683196927608642923e+00 3.774555535147253865e-02
6.001220845031283534e+04 2.691831348447685457e+00 3.887400142697221284e-02
6.001220851992753887e+04 2.684511434511434480e+00 3.906517413974398834e-02
6.001220858954224241e+04 2.702293198486693804e+00 3.854744032394746833e-02
6.001220865915694594e+04 2.698908406758191436e+00 3.897363757320121413e-02
6.001220872877164948e+04 2.738802176491630824e+00 3.809983178101754991e-02
6.001220879838634573e+04 2.638698614764474204e+00 3.748893719463373964e-02
6.001220886800104927e+04 2.620544349895107761e+00 3.688859763524652419e-02
6.001220893761575280e+04 2.709799975549432194e+00 3.796784909888516191e-02
6.001220900723045634e+04 2.649148281588906695e+00 3.811812818471994185e-02
6.001220907684515259e+04 2.648044945856554033e+00 3.807963360760791005e-02
6.001220914645985613e+04 2.723249188365467699e+00 3.825592313360586666e-02
6.001220921607455239e+04 2.674579005564921008e+00 4.720422831744373188e-02
6.001220928568926320e+04 2.922499174645097675e+00 4.196725056752499683e-02
6.001220935530396673e+04 2.865148809523809792e+00 3.940574537826186524e-02
6.001220942491867027e+04 2.760700115372709984e+00 3.842047982442752668e-02
6.001220949453337380e+04 2.861508892827979267e+00 3.965629358221768597e-02
6.001220956414807733e+04 2.756092072570437423e+00 3.813468314708565177e-02
6.001220963376278087e+04 2.869325646606663227e+00 3.989412517291427568e-02
6.001220970337748440e+04 2.879436267843291208e+00 4.028346233202029919e-02
6.001220977299218794e+04 2.966329687613174393e+00 4.183887003568925733e-02
6.001220984260688419e+04 2.846621894815735132e+00 3.991286099954375471e-02
6.001220991222158773e+04 3.020443662045623867e+00 4.289485708766185151e-02
6.001220998183629126e+04 2.771532149609215345e+00 3.856362613400869666e-02
6.001221005145099480e+04 2.843021656251227824e+00 3.904271755425733903e-02
6.001221012106569106e+04 2.811769991015274250e+00 3.920293950096832153e-02
6.001221019068039459e+04 2.877744654299834615e+00 4.070728456178118737e-02
6.001221026029509812e+04 3.014119421176032709e+00 4.285593827329157307e-02
6.001221032990980166e+04 2.765486893877473928e+00 3.797914863436616106e-02
6.001221039952450519e+04 2.704309793637702519e+00 3.704025982932006994e-02
6.001221046913920873e+04 2.865188812991364742e+00 3.930901743597694370e-02
6.001221053875391226e+04 3.052717034939997465e+00 4.289949961762430652e-02
6.001221060836861579e+04 2.895618323374977265e+00 4.074228292574968296e-02
6.001221067798331933e+04 2.994212211918866107e+00 4.245776924008786563e-02
6.001221074759802286e+04 2.984305793267984175e+00 4.274861654977131498e-02
6.001221081721272640e+04 2.735954950373844063e+00 3.773645399429888248e-02
6.001221088682742993e+04 2.968095743378361906e+00 4.179201976871029650e-02
6.001221095644212619e+04 2.995601522868968747e+00 4.246458059665458862e-02
6.001221102605682972e+04 3.008617333571826702e+00 4.282389306032280407e-02
6.001221109567153326e+04 2.865692387117271256e+00 4.043152087169739339e-02
6.001221116528623679e+04 2.874395031055900329e+00 4.038753010599089449e-02
6.001221123490094033e+04 2.951190722716918291e+00 4.183432771703198688e-02
6.001221130451563658e+04 2.930635719841172104e+00 4.130001304585855654e-02
6.001221137413034012e+04 2.833767284060201064e+00 3.931059381655203910e-02
6.001221144374504365e+04 2.733010635657138199e+00 3.846205211404725433e-02
6.001221151335974719e+04 2.863335140671124712e+00 4.014588151602713900e-02
6.001221158297445072e+04 2.878082716621967574e+00 4.009543409311873419e-02
6.001221165258915426e+04 2.640055491329479587e+00 3.696578664886301935e-02
6.001221172220385779e+04 2.762739666823825768e+00 3.903813956250311301e-02
6.001221179181856132e+04 2.814185843571365364e+00 3.974316245086802202e-02
6.001221186143326486e+04 2.872555719895955484e+00 4.033504738527473460e-02
6.001221193104796839e+04 2.837506418194448266e+00 4.029965464183651175e-02
6.001221200066267193e+04 2.802433481208006949e+00 3.927154805426921746e-02
6.001221207027737546e+04 2.787634382448800796e+00 3.983639051435876322e-02
6.001221213989207172e+04 2.897638118288943243e+00 4.055968675294394088e-02
6.001221220950677525e+04 2.798098193283619750e+00 3.894350582087559992e-02
6.001221227912147879e+04 2.781975212936183883e+00 3.922323028510016352e-02
6.001221234873618232e+04 2.692950806952203902e+00 3.817795911654542351e-02
6.001221241835088586e+04 2.791788031578312790e+00 3.971007811192774073e-02
6.001221248796558211e+04 2.672536663501472454e+00 3.774279589567656329e-02
6.001221255758028565e+04 2.770633426000657540e+00 3.910156468341635660e-02
6.001221262719498918e+04 2.798838154529413202e+00 3.898382780381516588e-02
6.001221269680969272e+04 2.791565070869263199e+00 3.949352543130751209e-02
6.001221276642439625e+04 2.739816635845050197e+00 3.740504279410513527e-02
6.001221283603909978e+04 2.833807222064259168e+00 3.992988446173648120e-02
6.001221290565380332e+04 2.794806542229878232e+00 3.884229347989215375e-02
6.001221297526850685e+04 2.698351180394070958e+00 3.822870015957630790e-02
6.001221304488321039e+04 2.630630797258931342e+00 3.663960999686455278e-02
6.001221311449791392e+04 2.589847604429338812e+00 3.646727452395724656e-02
6.001221318411261018e+04 2.660225606212933247e+00 3.791190370847342950e-02
6.001221325372731371e+04 2.609589726332639081e+00 3.731843592731091258e-02
6.001221332334201725e+04 2.636656915548021729e+00 3.809299245358423180e-02
6.001221339295672078e+04 2.623616370190779534e+00 3.747899147923430818e-02
6.001221346257141704e+04 2.612577476265026011e+00 3.735373653774276548e-02
6.001221353218612057e+04 2.657686665621050270e+00 3.775125890422550978e-02
6.001221360180082411e+04 2.645082115141671242e+00 3.773180003499061741e-02
6.001221367141552764e+04 2.690404531774247765e+00 3.816867957983574589e-02
6.001221374103023118e+04 2.650942964177436689e+00 3.771349815660679505e-02
6.001221381064493471e+04 2.680744558567243807e+00 3.892390656170732072e-02
6.001221388025963824e+04 2.717522377505257047e+00 3.831133823724645199e-02
6.001221394987434178e+04 2.645050283853040529e+00 3.837551669239941399e-02
6.001221401948904531e+04 2.613570714869652090e+00 3.635047148049338345e-02
6.001221408910374885e+04 2.617241442297153942e+00 3.688716765020687988e-02
6.001221415871845238e+04 2.622513864551908824e+00 3.725520110756313369e-02
6.001221422833314864e+04 2.645488659260217812e+00 3.688414296479244903e-02
6.001221429794785217e+04 2.683763367203257921e+00 3.822118929031671775e-02
6.001221436756255571e+04 2.603491271820448816e+00 3.643148825899384519e-02
6.001221443717725924e+04 2.618263157412245690e+00 3.713938264104998943e-02
6.001221450679196278e+04 2.634178037686810026e+00 3.843061770101832003e-02
6.001221457640666631e+04 2.601046596286858303e+00 3.713674369680985965e-02
6.001221464602136257e+04 2.618008518642442883e+00 3.766917183044120321e-02
6.001221471563607338e+04 2.666220892172449286e+00 3.792654565659380611e-02
6.001221478525077691e+04 2.563849436341634203e+00 3.674410592685874860e-02
6.001221485486547317e+04 2.599054459496317637e+00 3.683143124723497336e-02
6.001221492448017671e+04 2.645893288954680234e+00 3.813363975052600635e-02
6.001221499409488024e+04 2.594829792679805625e+00 3.726545639744686944e-02
6.001221506370958377e+04 2.559138325688281146e+00 3.665286419198260370e-02
6.001221513332428731e+04 2.670039056985553660e+00 3.916846859946526010e-02
6.001221520293899084e+04 2.559393443948363434e+00 3.680129216525319241e-02
6.001221527255369438e+04 2.578034152817836322e+00 3.761517549165149105e-02
6.001221534216839791e+04 2.599488246230878374e+00 3.795722130432709757e-02
6.001221541178309417e+04 2.627688159459231620e+00 3.813609469876344527e-02
6.001221548139779770e+04 2.545949816889662376e+00 3.748975883866511455e-02
6.001221555101250124e+04 2.538976237023983451e+00 3.714013529242175815e-02
6.001221562062720477e+04 2.488851653856042123e+00 3.603039923840120617e-02
6.001221569024190831e+04 2.563431545615024731e+00 3.725696270838257940e-02
6.001221575985660456e+04 2.511798246400458900e+00 3.731421447715654871e-02
6.001221582947130810e+04 2.520277870261223185e+00 3.603488672075073201e-02
6.001221589908601163e+04 2.530005603373047141e+00 3.542455998736517009e-02
6.001221596870071517e+04 2.558796393565418992e+00 3.660161185225734720e-02
6.001221603831541870e+04 2.559281194820482330e+00 3.636329317963381269e-02
6.001221610793012223e+04 2.531441627757859525e+00 3.596731211303627607e-02
6.001221617754482577e+04 2.565590100711008681e+00 3.762081669913083792e-02
6.001221624715952930e+04 2.524006750900880558e+00 3.657606167376924872e-02
6.001221631677423284e+04 2.491853717781476352e+00 3.599655651082792757e-02
6.001221638638893637e+04 2.463800235080887635e+00 3.564747533125595808e-02
6.001221645600363991e+04 2.548607524898561127e+00 3.652457183887807685e-02
6.001221652561833616e+04 2.542011057487842063e+00 3.610188196451747517e-02
6.001221659523303970e+04 2.581121452372745040e+00 3.642434204124928021e-02
6.001221666484774323e+04 2.630975710011375313e+00 3.776102008550483169e-02
6.001221673446244677e+04 2.442515552620069919e+00 3.421247826375620193e-02
6.001221680407715030e+04 2.546160284770831339e+00 3.617649289639686405e-02
6.001221687369184656e+04 2.511846405228758350e+00 3.534956347017361583e-02
6.001221694330655009e+04 2.618631421871669307e+00 3.652245118792510348e-02
6.001221701292125363e+04 2.552786812944484396e+00 3.584913456737306992e-02
6.001221708253595716e+04 2.548304554324214877e+00 3.545409644802996474e-02
6.001221715215066070e+04 2.589837312292267324e+00 3.709533980347209242e-02
6.001221722176536423e+04 2.662401703494779337e+00 3.834321618325081671e-02
6.001221729138006776e+04 2.569520522933099738e+00 3.680942096358126581e-02
6.001221736099477130e+04 2.561313928405646756e+00 3.667791736447805623e-02
6.001221743060947483e+04 2.579290719213938488e+00 3.751020978622058438e-02
6.001221750022417837e+04 2.660838190396891623e+00 3.809718057759282905e-02
6.001221756983888190e+04 2.599819397444200320e+00 3.705175623561025172e-02
6.001221763945358543e+04 2.611459380425843246e+00 3.724633917144521550e-02
6.001221770906828169e+04 2.729383846088651477e+00 3.748837425528653289e-02
6.001221777868298523e+04 2.646190183934981288e+00 3.740496682739125056e-02
6.001221784829768876e+04 2.661952520471790429e+00 3.791735666147885014e-02
6.001221791791239229e+04 2.668956159640667902e+00 3.767334994634097961e-02
6.001221798752708855e+04 2.658386645804593940e+00 3.740440416300786636e-02
6.001221805714179936e+04 2.665694931090866415e+00 3.828419908916855935e-02
6.001221812675649562e+04 2.781564877159327320e+00 4.030588646521241630e-02
6.001221819637119916e+04 2.707290724086350853e+00 3.814873026670994455e-02
6.001221826598590269e+04 2.692740258066891545e+00 3.753926095925314704e-02
6.001221833560060622e+04 2.696718244241959273e+00 3.912904130638683586e-02
6.001221840521530976e+04 2.686698102862155935e+00 3.823860516198006321e-02
6.001221847483001329e+04 2.722252647798683700e+00 3.887907128657593775e-02
6.001221854444471683e+04 2.639984728938661096e+00 3.713248249118140248e-02
6.001221861405942036e+04 2.742057166160005721e+00 3.933258572833422950e-02
6.001221868367412389e+04 2.641548880510336872e+00 3.571576292486482174e-02
6.001221875328882015e+04 2.663454655580639763e+00 3.797093926686315180e-02
6.001221882290352369e+04 2.593013736832162408e+00 3.560314257279214439e-02
6.001221889251822722e+04 2.626970056907830919e+00 3.671959998569777200e-02
6.001221896213293076e+04 2.661926601355079303e+00 3.714543911393319159e-02
6.001221903174763429e+04 2.780681131812479556e+00 3.821156013297768300e-02
6.001221910136233055e+04 2.801994194594187526e+00 3.900839397669392250e-02
6.001221917097704136e+04 2.776066328709635656e+00 3.853833000959126787e-02
6.001221924059173762e+04 2.731866522025349298e+00 3.792777068893987691e-02
6.001221931020644115e+04 2.667334613821888745e+00 3.761532286902167371e-02
6.001221937982114468e+04 2.656303001169993294e+00 3.673926189706547968e-02
6.001221944943584822e+04 2.653545994198525104e+00 3.598723713388825990e-02
6.001221951905055175e+04 2.636675799086757976e+00 3.685197768603735990e-02
6.001221958866525529e+04 2.570008481454797433e+00 3.628736418333042973e-02
6.001221965827995882e+04 2.630157750467442490e+00 3.716024048539206398e-02
6.001221972789466236e+04 2.632663847780126520e+00 3.642892361909261939e-02
6.001221979750935861e+04 2.692282698502585614e+00 3.737533738001873329e-02
6.001221986712406215e+04 2.676390608004200811e+00 3.767783059110749871e-02
6.001221993673876568e+04 2.615750925951711103e+00 3.694134937078883546e-02
6.001222000635346922e+04 2.839319318513449542e+00 4.043149380736733162e-02
6.001222007596816547e+04 2.610939588037417547e+00 3.622816481974608371e-02
6.001222014558286901e+04 2.701543367106280957e+00 3.802499840924115221e-02
6.001222021519757254e+04 2.658754395706089291e+00 3.709600583532112611e-02
6.001222028481227608e+04 2.627824884792626658e+00 3.704656068795023766e-02
6.001222035442697961e+04 2.638885517138348735e+00 3.757242391280533195e-02
6.001222042404168315e+04 2.661517500587267993e+00 3.743160022361335243e-02
6.001222049365638668e+04 2.639990579368817869e+00 3.714175325217347612e-02
6.001222056327109021e+04 2.691679227349967896e+00 3.848955250560148755e-02
6.001222063288579375e+04 2.655930804905112907e+00 3.704273108082925536e-02
6.001222070250049728e+04 2.599561879866723046e+00 3.596625988920702788e-02
6.001222077211520082e+04 2.689923738439071510e+00 3.730205465098845180e-02
6.001222084172989707e+04 2.564455786979867202e+00 3.614003752836055655e-02
6.001222091134460061e+04 2.592554101406222333e+00 3.617011608796935618e-02
6.001222098095930414e+04 2.558978993783036060e+00 3.607509547319805165e-02
6.001222105057400768e+04 2.544141602584520268e+00 3.560831753907835184e-02
6.001222112018871121e+04 2.668274823134570095e+00 3.775331225081779429e-02
6.001222118980340747e+04 2.511131859963377178e+00 3.514613377148378265e-02
6.001222125941811100e+04 2.649040519841307617e+00 3.766814749676897223e-02
6.001222132903281454e+04 2.618234694262945528e+00 3.753802001880492123e-02
6.001222139864751807e+04 2.693487995785353917e+00 3.789224036500524195e-02
6.001222146826222161e+04 2.619494002620703199e+00 3.588642218597486860e-02
6.001222153787692514e+04 2.683938645158282732e+00 3.758770403137059318e-02
6.001222160749162867e+04 2.605584055931356779e+00 3.602455092337655818e-02
6.001222167710633221e+04 2.648699121816127544e+00 3.661126398119805836e-02
6.001222174672103574e+04 2.817242791931645396e+00 4.041144811329783898e-02
6.001222181633573928e+04 2.770292855243666530e+00 3.856330590204988529e-02
6.001222188595044281e+04 2.677118053943642551e+00 3.768623257767944601e-02
6.001222195556513907e+04 2.719777521766228112e+00 3.755166497621417743e-02
6.001222202517984260e+04 2.785146673026472453e+00 3.953326804990592996e-02
6.001222209479454614e+04 2.718470531574325388e+00 3.720518637158216207e-02
6.001222216440924967e+04 2.666263637124601349e+00 3.785286923348616522e-02
6.001222223402395321e+04 2.716511284420068062e+00 3.703861396813931672e-02
6.001222230363864946e+04 2.683802922162849214e+00 3.690989407820367135e-02
6.001222237325335300e+04 2.751735700010418562e+00 3.854312483551541185e-02
6.001222244286805653e+04 2.692973113150753495e+00 3.782764303127540001e-02
6.001222251248276007e+04 2.665154650604190767e+00 3.715599847669187605e-02
6.001222258209746360e+04 2.701395644690563369e+00 3.752003674307313741e-02
6.001222265171216713e+04 2.651650510629622204e+00 3.633374123783099374e-02
6.001222272132687067e+04 2.767476796478805845e+00 3.816622574876611662e-02
6.001222279094157420e+04 2.684053693293978249e+00 3.693717353960907640e-02
6.001222286055627774e+04 2.662440920942316769e+00 3.697174550778361407e-02
6.001222293017098127e+04 2.753108516340426082e+00 3.808168432869075276e-02
6.001222299978567753e+04 2.704721191337436270e+00 3.715812580694930617e-02
6.001222306940038106e+04 2.712742494063764109e+00 3.757653554591120632e-02
6.001222313901508460e+04 2.683477443609022739e+00 3.678258802583329878e-02
6.001222320862978813e+04 2.712415235558390147e+00 3.732225420935186833e-02
6.001222327824448439e+04 2.606449678333878417e+00 3.597224033068579380e-02
6.001222334785918792e+04 2.663280655165369826e+00 3.707365824356183975e-02
6.001222341747389146e+04 2.691451722818121173e+00 3.748898708938466773e-02
6.001222348708859499e+04 2.760249416934908773e+00 3.866443799859987929e-02
6.001222355670329853e+04 2.680713725851814111e+00 3.724228866112284236e-02
6.001222362631800206e+04 2.657598916692945679e+00 3.697518525095385561e-02
6.001222369593270560e+04 2.654804464699942912e+00 3.626663308603653157e-02
6.001222376554740913e+04 2.684642610894047543e+00 3.771161771649569200e-02
6.001222383516211266e+04 2.702165288018864686e+00 3.842274793265381544e-02
6.001222390477681620e+04 2.652977715518035851e+00 3.659162082588437309e-02
6.001222397439151973e+04 2.737555239378492544e+00 3.782953052483756240e-02
6.001222404400622327e+04 2.724845783495072560e+00 3.750997947996839721e-02
6.001222411362091952e+04 2.662228970318662569e+00 3.722014313337232427e-02
6.001222418323562306e+04 2.675152730581397353e+00 3.674408697998861328e-02
6.001222425285032659e+04 2.678922386620684826e+00 3.690840805291649429e-02
6.001222432246503013e+04 2.640516703949539856e+00 3.638280918905036077e-02
6.001222439207973366e+04 2.632408867451998979e+00 3.603571995431146396e-02
6.001222446169442992e+04 2.710592198944595577e+00 3.686456454167218177e-02
6.001222453130913345e+04 2.691276230944127601e+00 3.655529749586097776e-02
6.001222460092383699e+04 2.723172686975384060e+00 3.763091900238383497e-02
6.001222467053854052e+04 2.957639195021683154e+00 4.156412680624305828e-02
6.001222474015324406e+04 2.905874141436620040e+00 4.042369341073555333e-02
6.001222480976794759e+04 2.836337446957605035e+00 3.882966265013030466e-02
6.001222487938265112e+04 2.734854179194226909e+00 3.745663297823132593e-02
6.001222494899735466e+04 2.936871258094733594e+00 4.161994894973914533e-02
6.001222501861205092e+04 2.767623548242647225e+00 3.806895746959336468e-02
6.001222508822675445e+04 2.642421582451651485e+00 3.671682421078210218e-02
6.001222515784145799e+04 2.716251924795163752e+00 3.785524608528666873e-02
6.001222522745616152e+04 2.867532914377080466e+00 4.007339921583583098e-02
6.001222529707085778e+04 2.789435191325038144e+00 3.854312047402759511e-02
6.001222536668556859e+04 2.750983211602373579e+00 3.827225825839394163e-02
6.001222543630026485e+04 2.863970771734030585e+00 4.006748953659260842e-02
6.001222550591496838e+04 2.729964587051382008e+00 3.745984796291927654e-02
6.001222557552967191e+04 2.923543786555564683e+00 4.075829776595019105e-02
6.001222564514437545e+04 2.928477610733915437e+00 4.118946036730240789e-02
6.001222571475907898e+04 2.870717511388677146e+00 4.002975031439898190e-02
6.001222578437378252e+04 2.832070049567012138e+00 3.864891457039068556e-02
6.001222585398848605e+04 2.887987759755195061e+00 3.981703899283998982e-02
6.001222592360318959e+04 2.724131160416257913e+00 3.751438997754790589e-02
6.001222599321789312e+04 2.967849898580121604e+00 4.238525556889977119e-02
6.001222606283259665e+04 2.871964094556239910e+00 3.975810930677751986e-02
6.001222613244729291e+04 2.961543949771689110e+00 4.093528913291873128e-02
6.001222620206199645e+04 3.091887479458234722e+00 4.436584604196061599e-02
6.001222627167669998e+04 2.786049065929383950e+00 3.777582357730691065e-02
6.001222634129140351e+04 3.035813871526158003e+00 4.330474025141073380e-02
6.001222641090610705e+04 2.746490088826111009e+00 3.713438768529738615e-02
6.001222648052081058e+04 2.964182359175022263e+00 4.162744396312559325e-02
6.001222655013550684e+04 3.082018631598691272e+00 4.310545090218417807e-02
6.001222661975021038e+04 3.053943587456040998e+00 4.290832248752372152e-02
6.001222668936491391e+04 2.766336335771639288e+00 3.831697986301484116e-02
6.001222675897961744e+04 2.789367473554781540e+00 3.852761020181306312e-02
6.001222682859432098e+04 2.946749900911612929e+00 4.095798820415602615e-02
6.001222689820902451e+04 3.102010439816011100e+00 4.349490626697559426e-02
6.001222696782372805e+04 3.034657136383299036e+00 4.258002260409330525e-02
6.001222703743843158e+04 2.983437674963098640e+00 4.093043032620056337e-02
6.001222710705313511e+04 3.081314146651148000e+00 4.344595224663585359e-02
6.001222717666783865e+04 3.049546516277014341e+00 4.227637647836431090e-02
6.001222724628253491e+04 2.799063227363722373e+00 3.796747324880112018e-02
6.001222731589724572e+04 2.836832416036322968e+00 3.888097687856826440e-02
6.001222738551194197e+04 3.053022035676809853e+00 4.238090823774653959e-02
6.001222745512664551e+04 2.891933395561711695e+00 4.059806902620358843e-02
6.001222752474134904e+04 3.117653937744514714e+00 4.378138772597200967e-02
6.001222759435605258e+04 3.067343800667371223e+00 4.342811543362708887e-02
6.001222766397074884e+04 2.931870308063815322e+00 4.073567979167958680e-02
6.001222773358545237e+04 2.892426381605485819e+00 4.007066898965916391e-02
6.001222780320015590e+04 2.755825773048971694e+00 3.776968894602272114e-02
6.001222787281485944e+04 2.900055547139322343e+00 4.026473668686544188e-02
6.001222794242956297e+04 2.883238409323122475e+00 4.011917431109040394e-02
6.001222801204426651e+04 2.995756659542303080e+00 4.212629189545442215e-02
6.001222808165897004e+04 2.967248408703249574e+00 4.092164536813578529e-02
6.001222815127367357e+04 2.886211390059658211e+00 4.063120822185992131e-02
6.001222822088837711e+04 2.596347293231695108e+00 3.473830166815914527e-02
6.001222829050307337e+04 2.768616350981950358e+00 3.834772897722580481e-02
6.001222836011777690e+04 2.644114057885960545e+00 3.634981511271501847e-02
6.001222842973248044e+04 2.828650951548401071e+00 3.964313421936523085e-02
6.001222849934718397e+04 2.669741066509622396e+00 3.714303746846175230e-02
6.001222856896188750e+04 2.799658218740006532e+00 3.838247440163083252e-02
6.001222863857659104e+04 2.829018179598563609e+00 3.957467240521041901e-02
6.001222870819129457e+04 2.588603718962253719e+00 3.502008627047115824e-02
6.001222877780599811e+04 2.796345067449387489e+00 3.900396947365379618e-02
6.001222884742069436e+04 2.867175493785777185e+00 3.996857307782178403e-02
6.001222891703539790e+04 2.894451164666108411e+00 4.092016410434701212e-02
6.001222898665010143e+04 2.916660607256749582e+00 4.087055208597822203e-02
6.001222905626480497e+04 2.985008014583398595e+00 4.223718089571692341e-02
6.001222912587950850e+04 2.700659419672844841e+00 3.731236352947998186e-02
6.001222919549421204e+04 2.721992595349566280e+00 3.824049207374910497e-02
6.001222926510891557e+04 2.759386831115100858e+00 3.885712812358996932e-02
6.001222933472361910e+04 2.691752587044496270e+00 3.700235760593575951e-02
6.001222940433831536e+04 2.689418789279024669e+00 3.745049612195719413e-02
6.001222947395301890e+04 2.798313066285169182e+00 3.821497605899328714e-02
6.001222954356772243e+04 2.884156571322704199e+00 4.065826666395694344e-02
6.001222961318242596e+04 2.673978970042230063e+00 3.708637840983301098e-02
6.001222968279712950e+04 2.762315610948962608e+00 3.849843649136595880e-02
6.001222975241182576e+04 3.047346912368855243e+00 4.453293525461491514e-02
6.001222982202653657e+04 2.879243154548251304e+00 4.029417575162348719e-02
6.001222989164123283e+04 2.862986058301647763e+00 4.044596819653159536e-02
6.001222996125593636e+04 2.848372638884673069e+00 4.004086687426163665e-02
6.001223003087063989e+04 2.838975483032960323e+00 4.014313576122754273e-02
6.001223010048534343e+04 2.946252547519028209e+00 4.104982344525845428e-02
6.001223017010004696e+04 3.065138629756584798e+00 4.401042219806709788e-02
6.001223023971475050e+04 2.650721221834637653e+00 3.612452407662031240e-02
6.001223030932945403e+04 2.623918522419500299e+00 3.587952320956314806e-02
6.001223037894415756e+04 2.878112522686025354e+00 4.051806936054595104e-02
6.001223044855885382e+04 2.901335195588955695e+00 4.091530213277216887e-02
6.001223051817355736e+04 2.874279754651906771e+00 4.178542421867280365e-02
6.001223058778826089e+04 2.702669023676355309e+00 3.746422979095647560e-02
6.001223065740295715e+04 2.770218867623921888e+00 3.880348254873777769e-02
6.001223072701766068e+04 2.588066275366017077e+00 3.649935148487639530e-02
6.001223079663236422e+04 2.744151488985723031e+00 3.828980273601699513e-02
6.001223086624706775e+04 2.676696272708089630e+00 3.667235489075774957e-02
6.001223093586177129e+04 2.664736755623000164e+00 3.678657960773094870e-02
6.001223100547647482e+04 2.634522228485711715e+00 3.607494311880587307e-02
6.001223107509117835e+04 2.776805561168814940e+00 3.956036407944688721e-02
6.001223114470588189e+04 2.762492534342026573e+00 3.904523674621521862e-02
6.001223121432058542e+04 2.657012002833328612e+00 3.661991589717511486e-02
6.001223128393528896e+04 2.572792453187600081e+00 3.606420069132118544e-02
6.001223135354999249e+04 2.537967556097424637e+00 3.568789291913769535e-02
6.001223142316469603e+04 2.633749279341782490e+00 3.702165493231591997e-02
6.001223149277939228e+04 2.648298072635386191e+00 3.703721338973654797e-02
6.001223156239409582e+04 2.647146799436500331e+00 3.721638845109939697e-02
6.001223163200879935e+04 2.780300865447419945e+00 3.953949936861192449e-02
6.001223170162350289e+04 2.772490261321213900e+00 3.916035427283642151e-02
6.001223177123820642e+04 2.733971088864869614e+00 3.853128469521806959e-02
6.001223184085290268e+04 2.699556971476927636e+00 3.780565565013087326e-02
6.001223191046760621e+04 2.757879976426118596e+00 3.857162528051934908e-02
6.001223198008230975e+04 2.578929462463143363e+00 3.610513417521479113e-02
6.001223204969701328e+04 2.603605171796879780e+00 3.609219418523346157e-02
6.001223211931171681e+04 2.729913572343150019e+00 3.862471454790379621e-02
6.001223218892642035e+04 2.540975523532202462e+00 3.507465820054053024e-02
6.001223225854112388e+04 2.688268826882688423e+00 3.766982688827601872e-02
6.001223232815582742e+04 2.565598638097140061e+00 3.622217407098932834e-02
6.001223239777053095e+04 2.603810818721732812e+00 3.571050451592127500e-02
6.001223246738523449e+04 2.593559583861770435e+00 3.633374338025115863e-02
6.001223253699993802e+04 2.599560901107292654e+00 3.624121810011415173e-02
6.001223260661463428e+04 2.835272243804142445e+00 4.056231199196186354e-02
6.001223267622933781e+04 2.728277898288744119e+00 3.838959309902107570e-02
6.001223274584404135e+04 2.657437299440615242e+00 3.679205076035348132e-02
6.001223281545874488e+04 2.632569693088425034e+00 3.637459295828476130e-02
6.001223288507344114e+04 2.808436540482618149e+00 3.975492507647153395e-02
6.001223295468814467e+04 2.736567216850341211e+00 3.808804891554073285e-02
6.001223302430284821e+04 2.626574897237357487e+00 3.620472040437414801e-02
6.001223309391755174e+04 2.566732449435287222e+00 3.499806944300294653e-02
6.001223316353225528e+04 2.585388712580962256e+00 3.573203440694703442e-02
6.001223323314695881e+04 2.744985645083318104e+00 3.885387361856947747e-02
6.001223330276166234e+04 2.697258375570565914e+00 3.776642442022799806e-02
6.001223337237636588e+04 2.600612908684126534e+00 3.583754517953578744e-02
6.001223344199106214e+04 2.786572502059431855e+00 3.903529019564953156e-02
6.001223351160576567e+04 2.625852478378481347e+00 3.657382384836389139e-02
6.001223358122046920e+04 2.841590925319541938e+00 3.964349807425499722e-02
6.001223365083517274e+04 2.732293377659312572e+00 3.789368541001378321e-02
6.001223372044986900e+04 2.678061833994361596e+00 3.764226354660144686e-02
6.001223379006457981e+04 2.707662507057060353e+00 3.786619703316664032e-02
6.001223385967928334e+04 2.694586204576689958e+00 3.767102273763508341e-02
6.001223392929397960e+04 2.657845513713664065e+00 3.826335890367496551e-02
6.001223399890868313e+04 2.626117565556044475e+00 3.706698333051307304e-02
6.001223406852338667e+04 2.660679837690414384e+00 3.651722557129782887e-02
6.001223413813809020e+04 2.679571144886580658e+00 3.825668225281683016e-02
6.001223420775279374e+04 2.652235535456198612e+00 3.691323221489671569e-02
6.001223427736749727e+04 2.690703167240545479e+00 3.739515268658191033e-02
6.001223434698220080e+04 2.782005318625036860e+00 3.921352675458907033e-02
6.001223441659690434e+04 2.710274882977288691e+00 3.805164019266387559e-02
6.001223448621160787e+04 2.727585806601400265e+00 3.858951404130068347e-02
6.001223455582631141e+04 2.653756682080156359e+00 3.807282088722862418e-02
6.001223462544101494e+04 2.627750702905341740e+00 3.723511051484034579e-02
6.001223469505571120e+04 2.658236730569511597e+00 3.725361350188909765e-02
6.001223476467041473e+04 2.670720343370261762e+00 3.720263686466111080e-02
6.001223483428511099e+04 2.662226487159266686e+00 3.724065413299117167e-02
6.001223490389982180e+04 2.600509615742290226e+00 3.602036421053834286e-02
6.001223497351451806e+04 2.623836247145511891e+00 3.654298338331918305e-02
6.001223504312922159e+04 2.645137024129196934e+00 3.651896776181354221e-02
6.001223511274392513e+04 2.630132341167051191e+00 3.612813609548003874e-02
6.001223518235862866e+04 2.673380319352127721e+00 3.678916025834048920e-02
6.001223525197333220e+04 2.643790134614469878e+00 3.757635524810483407e-02
6.001223532158803573e+04 2.565101119839545252e+00 3.596796618100758097e-02
6.001223539120273927e+04 2.647158299931795522e+00 3.702787481415420467e-02
6.001223546081744280e+04 2.653628301706874915e+00 3.755927478545142278e-02
6.001223553043214633e+04 2.591505965333533279e+00 3.558827648128926741e-02
6.001223560004684987e+04 2.725125534684768702e+00 3.720755107526368954e-02
6.001223566966154613e+04 2.713771009017079905e+00 3.858512935547117606e-02
6.001223573927624966e+04 2.563380281690140983e+00 3.533774513871872774e-02
6.001223580889095319e+04 2.602587156481542596e+00 3.653830394874682530e-02
6.001223587850564945e+04 2.690496108949416154e+00 3.760428004534188684e-02
6.001223594812035299e+04 2.631962629372775808e+00 3.760261792730604929e-02
6.001223601773505652e+04 2.795385048684316143e+00 3.893980433174373118e-02
6.001223608734976006e+04 2.768061996582865447e+00 3.950067240095760795e-02
6.001223615696446359e+04 2.621393110532022064e+00 3.698110286839637051e-02
6.001223622657916712e+04 2.595974403067121461e+00 3.609000097239919991e-02
6.001223629619387066e+04 2.576849861254487006e+00 3.649024743447599334e-02
6.001223636580857419e+04 2.536439105919518155e+00 3.538161073142347124e-02
6.001223643542327773e+04 2.763948112124147816e+00 3.833864134131489271e-02
6.001223650503798126e+04 2.673677446579967310e+00 3.697140921223025789e-02
6.001223657465268479e+04 2.732775051104550101e+00 3.827405466568802039e-02
6.001223664426738833e+04 2.595456860932400023e+00 3.613583099052224828e-02
6.001223671388209186e+04 2.586011940798972120e+00 3.516869839210577664e-02
6.001223678349678812e+04 2.515344394353706381e+00 3.510637612342840108e-02
6.001223685311149165e+04 2.629363725245863481e+00 3.691405305502841461e-02
6.001223692272619519e+04 2.618626726538964444e+00 3.712920538427984252e-02
6.001223699234089145e+04 2.646527401749835917e+00 3.749054549525908386e-02
6.001223706195559498e+04 2.592536452908793088e+00 3.646797814989476139e-02
6.001223713157029852e+04 2.648219635860797450e+00 3.659866998782678599e-02
6.001223720118500205e+04 2.678887113699316647e+00 3.837684749090159581e-02
6.001223727079970558e+04 2.684595472301972041e+00 3.763659065186299862e-02
6.001223734041440912e+04 2.689194654136496609e+00 3.742242071331312175e-02
6.001223741002911265e+04 2.705432228987869614e+00 3.747991784919339070e-02
6.001223747964381619e+04 2.983425179259133309e+00 4.236264098061402056e-02
6.001223754925851972e+04 2.716035230507632292e+00 3.783563193796979363e-02
6.001223761887322325e+04 2.687687456740752268e+00 3.697667200435213880e-02
6.001223768848792679e+04 2.698768676970545677e+00 3.844823438106530211e-02
6.001223775810263032e+04 2.800619335496405515e+00 3.963820187567652226e-02
6.001223782771732658e+04 2.761280832326695744e+00 3.794677163749664295e-02
6.001223789733203012e+04 2.788420706360835943e+00 3.909524862523542504e-02
6.001223796694673365e+04 2.639351207965294766e+00 3.813616353172039064e-02
6.001223803656142991e+04 2.742146294513955862e+00 4.031825975419058711e-02
6.001223810617613344e+04 2.603841193809874444e+00 3.816882391444750139e-02
6.001223817579083698e+04 2.685626591784758155e+00 3.875741860876789208e-02
6.001223824540554051e+04 2.780998824232377764e+00 3.979905636261211327e-02
6.001223831502024404e+04 2.730136804859127242e+00 4.095075555380926075e-02
6.001223838463494758e+04 2.726425443826494988e+00 4.083590777041311987e-02
6.001223845424965111e+04 2.672754204541272660e+00 4.037780904464906978e-02
6.001223852386435465e+04 2.727089369922163442e+00 4.143395197449960266e-02
6.001223859347905818e+04 2.632799089484289645e+00 3.859312988977130904e-02
6.001223866309376172e+04 2.649934279948904958e+00 3.856150977777764166e-02
6.001223873270846525e+04 2.687604291933514133e+00 3.829366812362473144e-02
6.001223880232316151e+04 2.616105058616593038e+00 3.758770871235161265e-02
6.001223887193786504e+04 2.686921252008877214e+00 3.820025362699394633e-02
6.001223894155256858e+04 2.656750144732665131e+00 3.791246002190766518e-02
6.001223901116727211e+04 2.729297925560925986e+00 4.103345249951621809e-02
6.001223908078197564e+04 2.562159071312524183e+00 3.623226767793137626e-02
6.001223915039667190e+04 2.729415856698421017e+00 4.019674220954106564e-02
6.001223922001137544e+04 2.760771287986218958e+00 4.018496751503121411e-02
6.001223928962607897e+04 2.647425868320786524e+00 4.045437489937652592e-02
6.001223935924078251e+04 2.653154332298717666e+00 3.869066377864439910e-02
6.001223942885548604e+04 2.638325545098986424e+00 3.887336597174814723e-02
6.001223949847018957e+04 2.700644988420831449e+00 3.857370257456380069e-02
6.001223956808489311e+04 2.596534653465346398e+00 3.731524705144632220e-02
6.001223963769959664e+04 2.614669179347265615e+00 3.669402706939713793e-02
6.001223970731430018e+04 2.610887955130221982e+00 3.785856057196621688e-02
6.001223977692900371e+04 2.645132257086554528e+00 3.876934590149749837e-02
6.001223984654370724e+04 2.615183173143891704e+00 3.831798215724727813e-02
6.001223991615840350e+04 2.610145857154809068e+00 3.724775601428748084e-02
6.001223998577310704e+04 2.664706542265766753e+00 3.838159934121604389e-02
6.001224005538781057e+04 2.599060779143333999e+00 3.776377893522438189e-02
6.001224012500251411e+04 2.592024115711164534e+00 4.039509721611746901e-02
6.001224019461721036e+04 2.546700233770904820e+00 4.128017307692211785e-02
6.001224026423191390e+04 2.598791255741090378e+00 4.091236248876056053e-02
6.001224033384661743e+04 2.672801236222817955e+00 4.383916836001261474e-02
6.001224040346132097e+04 2.605869694611052889e+00 4.259443617747658839e-02
6.001224047307602450e+04 2.599697463556063681e+00 4.252514365213923980e-02
6.001224054269072803e+04 2.622269299365363793e+00 4.288110153380880057e-02
6.001224061230543157e+04 2.496178847505270415e+00 4.048148080865667658e-02
6.001224068192013510e+04 2.572850198203806560e+00 4.240972680529912775e-02
6.001224075153483864e+04 2.663453031367147616e+00 4.336142665721829520e-02
6.001224082114954217e+04 2.622452902729719426e+00 4.222430126221642793e-02
6.001224089076424571e+04 2.565298591220493307e+00 4.011410611927940933e-02
6.001224096037894924e+04 2.561044111840924398e+00 4.081026421550536243e-02
6.001224102999364550e+04 2.657539251235306210e+00 4.062845125312714717e-02
6.001224109960834903e+04 2.579677577830746582e+00 3.907348941123848368e-02
6.001224116922305257e+04 2.571919239645992228e+00 3.997943009539212805e-02
6.001224123883775610e+04 2.658894286375202309e+00 4.112971797810095753e-02
6.001224130845245963e+04 2.688848484848485043e+00 4.062208617115237175e-02
6.001224137806715589e+04 2.627948600275355595e+00 4.163570047438776983e-02
6.001224144768185943e+04 2.646523580031275191e+00 4.010391680609749071e-02
6.001224151729656296e+04 2.638007006898544837e+00 4.304246743924931839e-02
6.001224158691126650e+04 2.631555393186592706e+00 4.277768044716374202e-02
6.001224165652597003e+04 2.710532629558541462e+00 4.356321410316142673e-02
6.001224172614067356e+04 2.684936566268397495e+00 4.211417555947750968e-02
6.001224179575537710e+04 2.650997666383255957e+00 4.210402328672042255e-02
6.001224186537007336e+04 2.615816284834781680e+00 4.180429837902873563e-02
6.001224193498477689e+04 2.588056375886399696e+00 4.041915772346013624e-02
6.001224200459948042e+04 2.745331116398276983e+00 4.235884584682728798e-02
6.001224207421418396e+04 2.687393066598351421e+00 3.987211127981974551e-02
6.001224214382888749e+04 2.700272003822756339e+00 4.055119813528520328e-02
6.001224221344357647e+04 2.762907512985000480e+00 4.116660728017160903e-02
6.001224228305828728e+04 2.765590360551726690e+00 4.212385260019334277e-02
6.001224235267299082e+04 2.727799372103453468e+00 4.104250067764093901e-02
6.001224242228769435e+04 2.702371581764471120e+00 4.093287109247080446e-02
6.001224249190239789e+04 2.723675795912692710e+00 4.289737819782799694e-02
6.001224256151710142e+04 2.639570426942647874e+00 4.071238370598766199e-02
6.001224263113180496e+04 2.688423349296451548e+00 4.031742248536999973e-02
6.001224270074650849e+04 2.718120615790216910e+00 4.154774927983605204e-02
6.001224277036121202e+04 2.715015208775002353e+00 4.219826853187776117e-02
6.001224283997591556e+04 2.682905873535271990e+00 4.160127934523494969e-02
6.001224290959061182e+04 2.721687026801058895e+00 4.211933609943097068e-02
6.001224297920531535e+04 2.707238168554565672e+00 4.027370094084043589e-02
6.001224304882001161e+04 2.762002661649304969e+00 4.017462082963245418e-02
6.001224311843471514e+04 2.748340785408246223e+00 4.203468476336306298e-02
6.001224318804941868e+04 2.756254824074248599e+00 4.035525143190458325e-02
6.001224325766412221e+04 2.763124451006410354e+00 4.060084589772011698e-02
6.001224332727882575e+04 2.769675494218575285e+00 4.138711189503422455e-02
6.001224339689352928e+04 2.669608986782522120e+00 3.930990501612529470e-02
6.001224346650823281e+04 2.612157248423275124e+00 3.922704289425883728e-02
6.001224353612293635e+04 2.715554810593362678e+00 4.049029810278727270e-02
6.001224360573763988e+04 2.625342194283396768e+00 3.893777756487383501e-02
6.001224367535234342e+04 2.701567633530460810e+00 3.961597418185239944e-02
6.001224374496704695e+04 2.645052600737967108e+00 3.857296205358799052e-02
6.001224381458175048e+04 2.616717193590298418e+00 3.769474830733748894e-02
6.001224388419645402e+04 2.637028526593061972e+00 3.892523291593236179e-02
6.001224395381115028e+04 2.563887887527037002e+00 3.794774563887937796e-02
6.001224402342585381e+04 2.668452111596464782e+00 3.997855745306202330e-02
6.001224409304055735e+04 2.660446933569923456e+00 4.064741195585158673e-02
6.001224416265525360e+04 2.626352051816038369e+00 3.889084248360571983e-02
6.001224423226995714e+04 2.657785179017485344e+00 4.053006899789610845e-02
6.001224430188466067e+04 2.634774506149832440e+00 3.965162107043474632e-02
6.001224437149936421e+04 2.606317319278493194e+00 3.938809594395648733e-02
6.001224444111406774e+04 2.639941435924824553e+00 3.965736610158986791e-02
6.001224451072877127e+04 2.705768994606032596e+00 3.971219876056202025e-02
6.001224458034347481e+04 2.601881106748242356e+00 3.770110890227520301e-02
6.001224464995817834e+04 2.472478574670499363e+00 3.709636493920059203e-02
6.001224471957288188e+04 2.558116195898109790e+00 3.765452587640659432e-02
6.001224478918758541e+04 2.619830460218766977e+00 3.825620027648811428e-02
6.001224485880228895e+04 2.575574298080124169e+00 3.880215623422607341e-02
6.001224492841699248e+04 2.646803256621394596e+00 3.904856122448400330e-02
6.001224499803168874e+04 2.587029661556367710e+00 3.681946540658138922e-02
6.001224506764639227e+04 2.566363239943311836e+00 3.831513291888585110e-02
6.001224513726109581e+04 2.631225314808791182e+00 3.937037825305252092e-02
6.001224520687579206e+04 2.634623195362404413e+00 4.032696868803432172e-02
6.001224527649049560e+04 2.647540153711629873e+00 4.058816544396291054e-02
6.001224534610519913e+04 2.682934627247423709e+00 4.143724284800811425e-02
6.001224541571990267e+04 2.648900908006798005e+00 3.950245645343440637e-02
6.001224548533460620e+04 2.692676216677734491e+00 4.043171963863663454e-02
6.001224555494930974e+04 2.667889496144343564e+00 4.013486822657010011e-02
6.001224562456401327e+04 2.663602941176470562e+00 3.869368276717201349e-02
6.001224569417871680e+04 2.678377530354748792e+00 4.145098171328708697e-02
6.001224576379342034e+04 2.552729809556598450e+00 3.900996127629573901e-02
6.001224583340811660e+04 2.609750741188097134e+00 4.045075308155638566e-02
6.001224590302282013e+04 2.608863002824493904e+00 3.999778451367708848e-02
6.001224597263752366e+04 2.600135368182914242e+00 3.866259248438853879e-02
6.001224604225222720e+04 2.585084322757051023e+00 3.743407314438402383e-02
6.001224611186693073e+04 2.674483101581775824e+00 3.958942024593262166e-02
6.001224618148162699e+04 2.616597686707808457e+00 3.897177932398136757e-02
6.001224625109633780e+04 2.602564340280352884e+00 3.830186964527274723e-02
6.001224632071104134e+04 2.664290160131273844e+00 3.897372814030448246e-02
6.001224639032573759e+04 2.624797693237838292e+00 3.941937229531057574e-02
6.001224645994044113e+04 2.587735411448186529e+00 4.010354967188196201e-02
6.001224652955514466e+04 2.617706595692838256e+00 3.952924011051923286e-02
6.001224659916984820e+04 2.570278900640493358e+00 3.747023549374629142e-02
6.001224666878455173e+04 2.590751204368853422e+00 3.791111665864117797e-02
6.001224673839925526e+04 2.546444273217603804e+00 3.749680730029128495e-02
6.001224680801395880e+04 2.543146461815541937e+00 3.667458580865397277e-02
6.001224687762866233e+04 2.578915537411880177e+00 3.796601220604757521e-02
6.001224694724336587e+04 2.512213824077116797e+00 3.693214453889563653e-02
6.001224701685806212e+04 2.558834233881127407e+00 3.941575705478940483e-02
6.001224708647277293e+04 2.507419191220547017e+00 3.886788014599081020e-02
6.001224715608746919e+04 2.518269364968597213e+00 4.014169765292031899e-02
6.001224722570217273e+04 2.547355163727959670e+00 4.056331447224077041e-02
6.001224729531687626e+04 2.476193096364770252e+00 3.779453603274083445e-02
6.001224736493157252e+04 2.566083180033758016e+00 3.812329841350939330e-02
6.001224743454627605e+04 2.433533151680290718e+00 3.730729112728806834e-02
6.001224750416097959e+04 2.463387928694235729e+00 3.758504589097443060e-02
6.001224757377568312e+04 2.509225541316008723e+00 3.808640847175222971e-02
6.001224764339038666e+04 2.475389856798604349e+00 3.732048785506114630e-02
6.001224771300509019e+04 2.622522574781986471e+00 3.963531638616882291e-02
6.001224778261979372e+04 2.524821829312951404e+00 3.705081891121515814e-02
6.001224785223449726e+04 2.539746228356714930e+00 3.890962781929912379e-02
6.001224792184920079e+04 2.461469246095507657e+00 3.640841951384880815e-02
6.001224799146389705e+04 2.490437850721618496e+00 3.695476882941428620e-02
6.001224806107860059e+04 2.482594496298083264e+00 3.617117527198113885e-02
6.001224813069330412e+04 2.552601911763312525e+00 3.700141401296441757e-02
6.001224820030800765e+04 2.543473500823488109e+00 3.632239461401525621e-02
6.001224826992271119e+04 2.473922193936163527e+00 3.546703348431062136e-02
6.001224833953741472e+04 2.495272222430677811e+00 3.695578839823450423e-02
6.001224840915211098e+04 2.497656637688618009e+00 3.607990184264268235e-02
6.001224847876682179e+04 2.531846832352217191e+00 3.714270157170001391e-02
6.001224854838151805e+04 2.453370293116698075e+00 3.597030926141153023e-02
6.001224861799622158e+04 2.530356524100729754e+00 3.733774060301321002e-02
6.001224868761092512e+04 2.564960702899087952e+00 3.760312635845201867e-02
6.001224875722562865e+04 2.537767030176277139e+00 3.641935567202833623e-02
6.001224882684033219e+04 2.560060975609756095e+00 3.731199672185370880e-02
6.001224889645503572e+04 2.512749296350310857e+00 3.658321084867466322e-02
6.001224896606973925e+04 2.493956757868366569e+00 3.684618459113810779e-02
6.001224903568443551e+04 2.545695514701705964e+00 3.685650195877463592e-02
6.001224910529913905e+04 2.542976085850409351e+00 3.783209859010100429e-02
6.001224917491384258e+04 2.559625571032202007e+00 3.775765152734654462e-02
6.001224924452854611e+04 2.583510948416756658e+00 3.900015360771011408e-02
6.001224931414324237e+04 2.627979096077643018e+00 4.078479436904325350e-02
6.001224938375794591e+04 2.498507027893088761e+00 3.691596215908829470e-02
6.001224945337264944e+04 2.522227804760044378e+00 3.710488894572275959e-02
6.001224952298735298e+04 2.589685075308078677e+00 3.814484740299794313e-02
6.001224959260205651e+04 2.595561174322236209e+00 3.789222097439658848e-02
6.001224966221676004e+04 2.591372460835020153e+00 3.818172572784354901e-02
6.001224973183146358e+04 2.570363570613924953e+00 3.747014571615252948e-02
6.001224980144616711e+04 2.578745806932538187e+00 3.897395567455898269e-02
6.001224987106087065e+04 2.679093392112703143e+00 3.980101550204981353e-02
6.001224994067557418e+04 2.576070110701107030e+00 3.925228086068947159e-02
6.001225001029027771e+04 2.618634173461823700e+00 3.892340308433356322e-02
6.001225007990497397e+04 2.604864038541714777e+00 3.891550036776218746e-02
6.001225014951967023e+04 2.637132459562366193e+00 3.892214995656287368e-02
6.001225021913437376e+04 2.635604244485328262e+00 3.763285121269777794e-02
6.001225028874907730e+04 2.676539508761277553e+00 4.041269069981453382e-02
6.001225035836378083e+04 2.693670862135812083e+00 3.993450707505834946e-02
6.001225042797848437e+04 2.621100501908732117e+00 3.799613722262078913e-02
6.001225049759318790e+04 2.646973148597677294e+00 3.868145700546516547e-02
6.001225056720789144e+04 2.710709213855110100e+00 3.947114303994369439e-02
6.001225063682259497e+04 2.676192889589668500e+00 3.892641701610160404e-02
6.001225070643729850e+04 2.664203950321712089e+00 3.993866127583459852e-02
6.001225077605200204e+04 2.680386885738993197e+00 3.938822062414424480e-02
6.001225084566670557e+04 2.641713475283184565e+00 3.841066281034271473e-02
6.001225091528140911e+04 2.652456931220889658e+00 3.903673177102046782e-02
6.001225098489610536e+04 2.701327288565835261e+00 4.063923887222026937e-02
6.001225105451080890e+04 2.631142540210759773e+00 3.774391063150725478e-02
6.001225112412551243e+04 2.767512105794734723e+00 3.933883445527790179e-02
6.001225119374020869e+04 2.651964894627983682e+00 3.861312251112865995e-02
6.001225126335491223e+04 2.608121461752292536e+00 3.744847250275840783e-02
6.001225133296961576e+04 2.651558286589433155e+00 3.835470329352676927e-02
6.001225140258431929e+04 2.670751292691304180e+00 3.978829996311783468e-02
6.001225147219902283e+04 2.643250133563280535e+00 3.813707716198156544e-02
6.001225154181372636e+04 2.628658713179308659e+00 3.873818620721879158e-02
6.001225161142842990e+04 2.594467398144854275e+00 3.723595939766183999e-02
6.001225168104313343e+04 2.676748419237402032e+00 3.909370193691746875e-02
6.001225175065783696e+04 2.608451926895265061e+00 3.704073017834862147e-02
6.001225182027254050e+04 2.684865459261835507e+00 3.886713987675807086e-02
6.001225188988724403e+04 2.715275722835788219e+00 3.957142027499861714e-02
6.001225195950194757e+04 2.626737776774460631e+00 3.876343588435512966e-02
6.001225202911664383e+04 2.600595243683751168e+00 3.822840850398028650e-02
6.001225209873134736e+04 2.591754439881168715e+00 3.741484100904474142e-02
6.001225216834605089e+04 2.667615807980431075e+00 3.884987149667527839e-02
6.001225223796075443e+04 2.632704804116741126e+00 3.792249888074280401e-02
6.001225230757545796e+04 2.628625799583604206e+00 3.845486072430934904e-02
6.001225237719015422e+04 2.718320676644809364e+00 3.997064511569180939e-02
6.001225244680485775e+04 2.621482101383182162e+00 3.861068708021048179e-02
6.001225251641956129e+04 2.644424519843329602e+00 3.819457415113168552e-02
6.001225258603426482e+04 2.608462023906748861e+00 3.771061520296908887e-02
6.001225265564896836e+04 2.643586585827965241e+00 3.804443589370271744e-02
6.001225272526367189e+04 2.608005702280912441e+00 3.770661898379445987e-02
6.001225279487837543e+04 2.626567239873399906e+00 3.715648852111517325e-02
6.001225286449307896e+04 2.550891657788688427e+00 3.627037482519991640e-02
6.001225293410778249e+04 2.544421592407795085e+00 3.620129824894809112e-02
6.001225300372247875e+04 2.595931641134593182e+00 3.762220712289247176e-02
6.001225307333718229e+04 2.620320292532570150e+00 3.855545491585612994e-02
6.001225314295188582e+04 2.624866194670322450e+00 3.728225772970689827e-02
6.001225321256658935e+04 2.633737025867400217e+00 3.902595850107951764e-02
6.001225328218129289e+04 2.528852356291122039e+00 3.650051981614762381e-02
6.001225335179598915e+04 2.711677810904950636e+00 4.029732713215401080e-02
6.001225342141069268e+04 2.650297293440517343e+00 3.896744747529416047e-02
6.001225349102539622e+04 2.631442203221692200e+00 3.869458463029253753e-02
6.001225356064009975e+04 2.533660996046283920e+00 3.594299599098143422e-02
6.001225363025480328e+04 2.638833366177754325e+00 3.894771012831126089e-02
6.001225369986950682e+04 2.686918831504621075e+00 4.034992875015451508e-02
6.001225373467685858e+04 2.478617172444669059e+00 5.343633232417740325e-02


==> figures/ground-lomb/20230308_tic3788_g.dat <==
6.001214045062463993e+04 1.364195089384644177e+00 7.329334346793048120e-03
6.001214048895965243e+04 1.356981331259028867e+00 7.305931700560924259e-03
6.001214052376700420e+04 1.357621294841481641e+00 7.380194072219082788e-03
6.001214055857434869e+04 1.355852638731910975e+00 7.480494293614033986e-03
6.001214059338170046e+04 1.347444642494654232e+00 7.185003003114863104e-03
6.001214062818905950e+04 1.360967308177157609e+00 7.238227827722028794e-03
6.001214066299640399e+04 1.364728269481503276e+00 7.404817087573230955e-03
6.001214069780375576e+04 1.375958672870568389e+00 7.388844087888636787e-03
6.001214073261110752e+04 1.377684688792988332e+00 7.386069964148793236e-03
6.001214076741845929e+04 1.380428557129829592e+00 7.381583654415937827e-03
6.001214080222581106e+04 1.373842752425390223e+00 7.440247585168018735e-03
6.001214083703316282e+04 1.366221611452667961e+00 7.359265997555116019e-03
6.001214087184051459e+04 1.376935507361967570e+00 7.527994924605463899e-03
6.001214090664786636e+04 1.393376033467522035e+00 7.597200907094677283e-03
6.001214094145521813e+04 1.404030837527465936e+00 7.566472307285094373e-03
6.001214097626256989e+04 1.407623067711811116e+00 7.553290266150307353e-03
6.001214101106992166e+04 1.400181055377636818e+00 7.584781783209237557e-03
6.001214104587727343e+04 1.390156062424970029e+00 7.356941291767448397e-03
6.001214108068462519e+04 1.389246888337690722e+00 7.303872446803800871e-03
6.001214111549197696e+04 1.383403890279879755e+00 7.315392812820490157e-03
6.001214115029932145e+04 1.383356792693387849e+00 7.493239323979570231e-03
6.001214118510667322e+04 1.402216667202296208e+00 7.372661062293579988e-03
6.001214121991402499e+04 1.401095408768554984e+00 7.430151785356320197e-03
6.001214125472136948e+04 1.377533740865210854e+00 7.481605939151344045e-03
6.001214128952872125e+04 1.391002521221317956e+00 7.577590740982474531e-03
6.001214132433607301e+04 1.393279264545406182e+00 7.585104103299381700e-03
6.001214135914342478e+04 1.381410602948066613e+00 7.334283753128939889e-03
6.001214139395077655e+04 1.396944603841444144e+00 7.496060879203324430e-03
6.001214142875812831e+04 1.411558627463564308e+00 7.625329328234404201e-03
6.001214146356548008e+04 1.420904170903127595e+00 7.851582541147490713e-03
6.001214149837283185e+04 1.405637381549811327e+00 7.724865928963877207e-03
6.001214153318018361e+04 1.406661891912899476e+00 7.841332459310686176e-03
6.001214156798753538e+04 1.396085463039296481e+00 7.864832920967958566e-03
6.001214160279488715e+04 1.408278141511036585e+00 7.694439926115011902e-03
6.001214163760223892e+04 1.398591251970277005e+00 7.481193842885334143e-03
6.001214167240959068e+04 1.403704563962355323e+00 7.510948899203375752e-03
6.001214170721694245e+04 1.412137093489940876e+00 7.532988055067979700e-03
6.001214174202429422e+04 1.433937578138088087e+00 7.993335515866022492e-03
6.001214177683164598e+04 1.435021437734914862e+00 7.732776512451787834e-03
6.001214181163899048e+04 1.424197067862953858e+00 7.785676418030640540e-03
6.001214184644634224e+04 1.406026255469889685e+00 7.602051912306490196e-03
6.001214188125369401e+04 1.393799825541593984e+00 7.518791954016222287e-03
6.001214191606103850e+04 1.424855014512530049e+00 7.762179022358536157e-03
6.001214195086839027e+04 1.428895778877704137e+00 7.674237802461391159e-03
6.001214198567574203e+04 1.425536825907532945e+00 7.577372227544690308e-03
6.001214202048309380e+04 1.422994824041228012e+00 7.546045083884156054e-03
6.001214205529044557e+04 1.407530409397372617e+00 7.456643357791561781e-03
6.001214209009779734e+04 1.419991931419860798e+00 7.639302813274313937e-03
6.001214212490514910e+04 1.405281351173649051e+00 7.490497570203365034e-03
6.001214215971250087e+04 1.406163453519068796e+00 7.639601878952944486e-03
6.001214219451985264e+04 1.415555307605405932e+00 7.728517972987272201e-03
6.001214222932720440e+04 1.404326026762567903e+00 7.800286823274281238e-03
6.001214226413455617e+04 1.412613856417890945e+00 8.065189055121999365e-03
6.001214229894190794e+04 1.421894531991512611e+00 7.697224492767352003e-03
6.001214233374925971e+04 1.400511417287558569e+00 7.858735514580080309e-03
6.001214236855661147e+04 1.415292777602086494e+00 7.698399424335231750e-03
6.001214240336396324e+04 1.388775285625534428e+00 7.526672423148072014e-03
6.001214243817131501e+04 1.402716216329017884e+00 7.478088505944843235e-03
6.001214247297866677e+04 1.401759440774098087e+00 7.659739446814739332e-03
6.001214250778601127e+04 1.397866635692230242e+00 7.726429785858280296e-03
6.001214254259336303e+04 1.409847731176389285e+00 7.775383261882116114e-03
6.001214257740071480e+04 1.413376934791483297e+00 7.882760686175802750e-03
6.001214261220806657e+04 1.405705373244487077e+00 7.830198741231888387e-03
6.001214264701541106e+04 1.388851089591739862e+00 7.478267356492745294e-03
6.001214268182276282e+04 1.421359836594759507e+00 7.937158855108698841e-03
6.001214271663011459e+04 1.419205791250478521e+00 7.795067429498271291e-03
6.001214275143746636e+04 1.412240956489721810e+00 7.665197399977029258e-03
6.001214278624481813e+04 1.402885861390319011e+00 7.756463048360941019e-03
6.001214282105216989e+04 1.397932870187735821e+00 7.683411841706303848e-03
6.001214285585952166e+04 1.405185593536893318e+00 7.718189162319714393e-03
6.001214289066687343e+04 1.391267059231035663e+00 7.657150702229347308e-03
6.001214292547422519e+04 1.399992783220432413e+00 7.703085995791769496e-03
6.001214296028157696e+04 1.389888099457334825e+00 7.641071244542860068e-03
6.001214299508892873e+04 1.400873347865945640e+00 7.705318146627473247e-03
6.001214302989628050e+04 1.405633371390381692e+00 7.586229958120068416e-03
6.001214306470363226e+04 1.403269803767508872e+00 7.603130113629938402e-03
6.001214309951098403e+04 1.404974426673766930e+00 7.597038314338991002e-03
6.001214313431833580e+04 1.402265900163150336e+00 7.554929735483637693e-03
6.001214316912568756e+04 1.398256886995741688e+00 7.572350297663352561e-03
6.001214320393303933e+04 1.415443101240993373e+00 7.734224431751802326e-03
6.001214323874038382e+04 1.392609334482141525e+00 7.582019138115645394e-03
6.001214327354773559e+04 1.416382668647178988e+00 7.688838788700845008e-03
6.001214330835508736e+04 1.392567138183444353e+00 7.568092393749280798e-03
6.001214334316243185e+04 1.380385636478090650e+00 7.577103866601100739e-03
6.001214337796978361e+04 1.392152607988368151e+00 7.619787953863656725e-03
6.001214341277714266e+04 1.393629228754361682e+00 7.794804629804356032e-03
6.001214344758448715e+04 1.407894975253286329e+00 7.648200339546966896e-03
6.001214348239183892e+04 1.398469901127202375e+00 7.545564059487678936e-03
6.001214351719919068e+04 1.397359344955507954e+00 7.625695447090012624e-03
6.001214355200654245e+04 1.394290876788655931e+00 7.756781274727689302e-03
6.001214358681389422e+04 1.364774544247799870e+00 7.489305087130914383e-03
6.001214362162124598e+04 1.395842706614898621e+00 7.583549299516817790e-03
6.001214365642859775e+04 1.389322315927439266e+00 7.509939874215110223e-03
6.001214369123594952e+04 1.408841204216727983e+00 7.743489235674109669e-03
6.001214372604330129e+04 1.415211966594466464e+00 7.780370797331521114e-03
6.001214376085065305e+04 1.389460484412244901e+00 7.531947976530136910e-03
6.001214379565800482e+04 1.377311095052484724e+00 7.539915056220995206e-03
6.001214383046535659e+04 1.392657934995496616e+00 7.450448830218503460e-03
6.001214386527270835e+04 1.381786774703776643e+00 7.427644487970792853e-03
6.001214390008006012e+04 1.394206385648271374e+00 7.662261778784897753e-03
6.001214393488740461e+04 1.393036249012773453e+00 7.626449956321250910e-03
6.001214396969475638e+04 1.395895670631249308e+00 7.668652491233323744e-03
6.001214400450210815e+04 1.395231468750954829e+00 7.612498358531345766e-03
6.001214403930945264e+04 1.401671806751419780e+00 7.599064276773097489e-03
6.001214407411680440e+04 1.375584519918001014e+00 7.390022964353077858e-03
6.001214410892415617e+04 1.369965656766112927e+00 7.327266360229794592e-03
6.001214414373150794e+04 1.375973930649767363e+00 7.392179502456262818e-03
6.001214417853885971e+04 1.396285431985422543e+00 7.557829186490888120e-03
6.001214421334621147e+04 1.396928156656753739e+00 7.596551927708621726e-03
6.001214424815356324e+04 1.391144297654280049e+00 7.573885794058578258e-03
6.001214428296091501e+04 1.416364920525031268e+00 7.779226238346639496e-03
6.001214431776826677e+04 1.398782579161586215e+00 7.599178368696486371e-03
6.001214435257561854e+04 1.395895775997504140e+00 7.690202361069627471e-03
6.001214438738297031e+04 1.405380599528460728e+00 7.849354960857065147e-03
6.001214442219032208e+04 1.415570838529220055e+00 7.754919103102017250e-03
6.001214445699767384e+04 1.417075887277312818e+00 7.682144418426212207e-03
6.001214449180502561e+04 1.426521157240511650e+00 7.726830536437274445e-03
6.001214452661237738e+04 1.399855369778668424e+00 7.488313621736979522e-03
6.001214456141972914e+04 1.405112487229206897e+00 7.497133452322038774e-03
6.001214459622708091e+04 1.410590596146364062e+00 7.488990064257164750e-03
6.001214463103442540e+04 1.388229505924745366e+00 7.307962786874018513e-03
6.001214466584177717e+04 1.406465192241880713e+00 7.481927340676625994e-03
6.001214470064912894e+04 1.387247759085088461e+00 7.388416751300586928e-03
6.001214473545648070e+04 1.413365631431998226e+00 7.506344178429684086e-03
6.001214477026383247e+04 1.412718116388775424e+00 7.539682219053840846e-03
6.001214480507118424e+04 1.409279560984852075e+00 7.363131636456182218e-03
6.001214483987853600e+04 1.405611006054331868e+00 7.493530967230088539e-03
6.001214487468588050e+04 1.417346378203380830e+00 7.602159808626376622e-03
6.001214490949323226e+04 1.401154933547793302e+00 7.549707620223256553e-03
6.001214494430058403e+04 1.393875222846121975e+00 7.445558925781816349e-03
6.001214497910793580e+04 1.408097126556738354e+00 7.472545697003995027e-03
6.001214501391528756e+04 1.424479826532689009e+00 7.850988422474527301e-03
6.001214504872263933e+04 1.418585489935854982e+00 7.718727100942796536e-03
6.001214508352999110e+04 1.403338825065020723e+00 7.484509917591076339e-03
6.001214511833734286e+04 1.408802755645245375e+00 7.505207323020781848e-03
6.001214515314469463e+04 1.404166077179783700e+00 7.580627273358874103e-03
6.001214518795204640e+04 1.400468147146214815e+00 7.438034988694650941e-03
6.001214522275939817e+04 1.391008075405175459e+00 7.479658948553510184e-03
6.001214525756674993e+04 1.409728820037865926e+00 7.738325101625622739e-03
6.001214529237410170e+04 1.402093974145407929e+00 7.438619031825796819e-03
6.001214532718145347e+04 1.400613756149222233e+00 7.436678981280478266e-03
6.001214536198880523e+04 1.418714835239936356e+00 7.557818653635620457e-03
6.001214539679614973e+04 1.425888082452701155e+00 7.926003793735807157e-03
6.001214543160350149e+04 1.413993335581637645e+00 7.521542996108736279e-03
6.001214546641085326e+04 1.429619301902444795e+00 7.476707534680431845e-03
6.001214550121820503e+04 1.424372606276789188e+00 7.558516806717902915e-03
6.001214553602555679e+04 1.432347835272500314e+00 7.654589728599868644e-03
6.001214557083290856e+04 1.425908532520974603e+00 7.697523087149149394e-03
6.001214560564025305e+04 1.428469308426084217e+00 7.629675948072687890e-03
6.001214564044760482e+04 1.414832585068788395e+00 7.516824629637040497e-03
6.001214567525495659e+04 1.428146343161485587e+00 7.705946492771995927e-03
6.001214571006230835e+04 1.430573503169035865e+00 7.634787324509798891e-03
6.001214574486966012e+04 1.420535412667012443e+00 7.480028555353322901e-03
6.001214577967701189e+04 1.439048928256664084e+00 7.736393051530589086e-03
6.001214581448436365e+04 1.452377536366131094e+00 7.771407516595259767e-03
6.001214584929171542e+04 1.427755085200313578e+00 7.510215034092084831e-03
6.001214588409906719e+04 1.412768749662570489e+00 7.437540341732116859e-03
6.001214591890641896e+04 1.421993663416923459e+00 7.639635064802778250e-03
6.001214595371377072e+04 1.432689249585707092e+00 7.505580968519189738e-03
6.001214598852112249e+04 1.442155893860332050e+00 7.630466092207816714e-03
6.001214602332847426e+04 1.450852695528554781e+00 7.590017793626483225e-03
6.001214605813582602e+04 1.427172306345636521e+00 7.502905082827999485e-03
6.001214609294317779e+04 1.432362360835748083e+00 7.621766545587121792e-03
6.001214612775052228e+04 1.423723281400189666e+00 7.581550842952231722e-03
6.001214616255787405e+04 1.439492039139334656e+00 7.751878256282895320e-03
6.001214619736522582e+04 1.411439989116289428e+00 7.487165580822259699e-03
6.001214623217257758e+04 1.423921923585078408e+00 7.447020310985700241e-03
6.001214626697992935e+04 1.444330239141274674e+00 7.542745595301780966e-03
6.001214630178728112e+04 1.440857423034957119e+00 7.622866877641863541e-03
6.001214633659462561e+04 1.416664598174762535e+00 7.432597067999246847e-03
6.001214637140197738e+04 1.422523656609304243e+00 7.500499035559072061e-03
6.001214640620932914e+04 1.421420876707624847e+00 7.437830723372644212e-03
6.001214644101668091e+04 1.418558048896201518e+00 7.418302028834839780e-03
6.001214647582403268e+04 1.433153085440285190e+00 7.585118878218544830e-03
6.001214651063138444e+04 1.436816200959796452e+00 7.483399736663011795e-03
6.001214654543873621e+04 1.431752480015675566e+00 7.509374626838682606e-03
6.001214658024608798e+04 1.435328755848445992e+00 7.509199197790489971e-03
6.001214661505343975e+04 1.424182970362785960e+00 7.411910437892002025e-03
6.001214664986079151e+04 1.407370810966843022e+00 7.397556698898874114e-03
6.001214668466814328e+04 1.402571212156620728e+00 7.340497701955787414e-03
6.001214671947549505e+04 1.408381452051872706e+00 7.454495904770015204e-03
6.001214675428284681e+04 1.414749490344572758e+00 7.444960231213119430e-03
6.001214678909019858e+04 1.423357735088188969e+00 7.482860654722359693e-03
6.001214682389755035e+04 1.415739864659241176e+00 7.470258782844379185e-03
6.001214685870489484e+04 1.410839365212093410e+00 7.461039944379022938e-03
6.001214689351224661e+04 1.401038570768113001e+00 7.264169710586487229e-03
6.001214692831959837e+04 1.389361171953407137e+00 7.292906878807826031e-03
6.001214696312695014e+04 1.405903341706671972e+00 7.320814544224160669e-03
6.001214699793430191e+04 1.393161555524574657e+00 7.228858346654900430e-03
6.001214703274165367e+04 1.402681416942131110e+00 7.378631610536845985e-03
6.001214706754900544e+04 1.410785214873455207e+00 7.701914572378739700e-03
6.001214710235634993e+04 1.418812827435140811e+00 7.569941928749648538e-03
6.001214713716370170e+04 1.402531151137729859e+00 7.632550873306244259e-03
6.001214717197105347e+04 1.387527641180801075e+00 7.445594225996643965e-03
6.001214720677840523e+04 1.393281884172715923e+00 7.595820100668872199e-03
6.001214724158575700e+04 1.391013171520095959e+00 7.343086877612409365e-03
6.001214727639310877e+04 1.391600557513236858e+00 7.464761612173722617e-03
6.001214731120046054e+04 1.392591885282993713e+00 7.492062091902403943e-03
6.001214734600781230e+04 1.388401794103079734e+00 7.321397187441217383e-03
6.001214738081516407e+04 1.397756046147193176e+00 7.674889861318250073e-03
6.001214741562251584e+04 1.381710059731569684e+00 7.445032524243238095e-03
6.001214745042986760e+04 1.384934536029491348e+00 7.537626742594464614e-03
6.001214748523721937e+04 1.392024774164878576e+00 7.580791533592233684e-03
6.001214752004457114e+04 1.385966891106541476e+00 7.879500309391674825e-03
6.001214755485192291e+04 1.387768773396097499e+00 7.496922320974114956e-03
6.001214758965926740e+04 1.400260090752095676e+00 7.563443809249753569e-03
6.001214762446661916e+04 1.392407880169235890e+00 7.427764828453137583e-03
6.001214765927397093e+04 1.373287576223318318e+00 7.329089197446121522e-03
6.001214769408132270e+04 1.365671302702724965e+00 7.320109073029900694e-03
6.001214772888867446e+04 1.366909084889601278e+00 7.381721457824405065e-03
6.001214776369602623e+04 1.377444028452723623e+00 7.421647424311447055e-03
6.001214779850337800e+04 1.355574304626676163e+00 7.386629776271029686e-03
6.001214783331072249e+04 1.380384114142459762e+00 7.480935658719002276e-03
6.001214786811807426e+04 1.364701462750346428e+00 7.374462906828327738e-03
6.001214790292542602e+04 1.361995199399440137e+00 7.321617932238900540e-03
6.001214793773277779e+04 1.360100618661341576e+00 7.294344062217314115e-03
6.001214797254012956e+04 1.354276798140324312e+00 7.173835219421753270e-03
6.001214800734748133e+04 1.360704239620209144e+00 7.384915399532304518e-03
6.001214804215483309e+04 1.361305506610370530e+00 7.289976508984094550e-03
6.001214807696218486e+04 1.369532463928967658e+00 7.316159578558079947e-03
6.001214811176953663e+04 1.357648369712114000e+00 7.275973204228299018e-03
6.001214814657688839e+04 1.370258325879939010e+00 7.276992500853668791e-03
6.001214818138424016e+04 1.355712153962628674e+00 7.288927921527721052e-03
6.001214821619159193e+04 1.368164600857148194e+00 7.476508621636144235e-03
6.001214825099894369e+04 1.354097738988975008e+00 7.252863565743900530e-03
6.001214828580629546e+04 1.383733514164325440e+00 7.444198911325574861e-03
6.001214832061364723e+04 1.373630092411818326e+00 7.412612657725768661e-03
6.001214835542099172e+04 1.388440591862992957e+00 7.444236540630501213e-03
6.001214839022834349e+04 1.386895359395017291e+00 7.436743917811265356e-03
6.001214842503570253e+04 1.380427341088670046e+00 7.385569634825849689e-03
6.001214845984304702e+04 1.372066018264852527e+00 7.316628422298669492e-03
6.001214849465039879e+04 1.375231995943601904e+00 7.415571915813061812e-03
6.001214852945775056e+04 1.376181013383899643e+00 7.337206753233006980e-03
6.001214856426509505e+04 1.384425495882755985e+00 7.410203857446450403e-03
6.001214859907244681e+04 1.386038491750682944e+00 7.462470622044274290e-03
6.001214863387979858e+04 1.384156580192672292e+00 7.442852656521187042e-03
6.001214866868715035e+04 1.389938311174751862e+00 7.372153932692794738e-03
6.001214870349450212e+04 1.376763769403532622e+00 7.361639666277660331e-03
6.001214873830185388e+04 1.384401441175698855e+00 7.381143304385818366e-03
6.001214877310920565e+04 1.390352730290088434e+00 7.296331485098592022e-03
6.001214880791655742e+04 1.367372850362752468e+00 7.170813137962664570e-03
6.001214884272390918e+04 1.384962055514804113e+00 7.573749096845921319e-03
6.001214887753126095e+04 1.381340549907325022e+00 7.467945462402338780e-03
6.001214891233861272e+04 1.383007337326473740e+00 7.462065811702523269e-03
6.001214894714596448e+04 1.386347642505277866e+00 7.420822977576725828e-03
6.001214898195331625e+04 1.395149231994096573e+00 7.475898489680894710e-03
6.001214901676066802e+04 1.380748257096305887e+00 7.409544865846104562e-03
6.001214905156801979e+04 1.376663348392483055e+00 7.350498879025556785e-03
6.001214908637537155e+04 1.385319802728779859e+00 7.353488765432579337e-03
6.001214912118272332e+04 1.400211227306388917e+00 7.641354849687405880e-03
6.001214915599007509e+04 1.379217871597101741e+00 7.429712073183724480e-03
6.001214919079741958e+04 1.393497711280768936e+00 7.390455098840465961e-03
6.001214922560477135e+04 1.394711890941363830e+00 7.416323892591090289e-03
6.001214926041212311e+04 1.380036609779567325e+00 7.173257127559198171e-03
6.001214929521946760e+04 1.394070673256337711e+00 7.403249227121069982e-03
6.001214933002681937e+04 1.383500682407722726e+00 7.295822405738414639e-03
6.001214936483417114e+04 1.409671232076466385e+00 7.470843384666974070e-03
6.001214939964152290e+04 1.398019472757101589e+00 7.533880488037656038e-03
6.001214943444887467e+04 1.396906920928251639e+00 7.522245040118219830e-03
6.001214946925622644e+04 1.411065122713247799e+00 7.549265964168538727e-03
6.001214950406357821e+04 1.402845504178396707e+00 7.590454395063997092e-03
6.001214953887092997e+04 1.378407554005931068e+00 7.231960541125089133e-03
6.001214957367828174e+04 1.388332227912669525e+00 7.348263451178453816e-03
6.001214960848563351e+04 1.425646863684868038e+00 7.592810087906487829e-03
6.001214964329298527e+04 1.400880164933807404e+00 7.488051293407916795e-03
6.001214967810033704e+04 1.407909135764354946e+00 7.557933311513525231e-03
6.001214971290768881e+04 1.404060974223474201e+00 7.528727917995996742e-03
6.001214974771504058e+04 1.397819934699900291e+00 7.638833413852220110e-03
6.001214978252239234e+04 1.393065034607253727e+00 7.446360608914337313e-03
6.001214981732974411e+04 1.394103975736796786e+00 7.474297780959394781e-03
6.001214985213709588e+04 1.390446500045684930e+00 7.396777696315517611e-03
6.001214988694444764e+04 1.408667731889262864e+00 7.463984763857493647e-03
6.001214992175179214e+04 1.406232853402232363e+00 7.593091130634647794e-03
6.001214995655914390e+04 1.399383443573659180e+00 7.589843674099035035e-03
6.001214999136649567e+04 1.388353507808611997e+00 7.461691057153957245e-03
6.001215002617384016e+04 1.386597825133736750e+00 7.474026121260509380e-03
6.001215006098119193e+04 1.398411137865242404e+00 7.449117701767198063e-03
6.001215009578855097e+04 1.388688851207551256e+00 7.374149860400788792e-03
6.001215013059589546e+04 1.403090375766338216e+00 7.539308193254279540e-03
6.001215016540324723e+04 1.402843844092704684e+00 7.473094159305326313e-03
6.001215020021059900e+04 1.403023866398311892e+00 7.576652735860460799e-03
6.001215023501795076e+04 1.389533147555647163e+00 7.279757089403661972e-03
6.001215026982530253e+04 1.392288919394872204e+00 7.321127596104395202e-03
6.001215030463265430e+04 1.377963316580845143e+00 7.351543133929471126e-03
6.001215033944000606e+04 1.373223942647184614e+00 7.246421825449508511e-03
6.001215037424735783e+04 1.385324007808313329e+00 7.396373544233412166e-03
6.001215040905470960e+04 1.397950475628312539e+00 7.301294418674654681e-03
6.001215044386206137e+04 1.387730787210365468e+00 7.422619039073564788e-03
6.001215047866941313e+04 1.402067298650822913e+00 7.437560873271595839e-03
6.001215051347676490e+04 1.391543060785555674e+00 7.435126245858224639e-03
6.001215054828411667e+04 1.367179585466692160e+00 7.213884590932355401e-03
6.001215058309146843e+04 1.377032274808696499e+00 7.355946787667153215e-03
6.001215061789882020e+04 1.363741878749975989e+00 7.237317221449037982e-03
6.001215065270617197e+04 1.381080084292038768e+00 7.269889558495605530e-03
6.001215068751351646e+04 1.379266674541843152e+00 7.358887383569729518e-03
6.001215072232086823e+04 1.370004532154334376e+00 7.319556459901677137e-03
6.001215075712821999e+04 1.372992001057711242e+00 7.248326963003363932e-03
6.001215079193557176e+04 1.366345704145918827e+00 7.423921143256843880e-03
6.001215082674292353e+04 1.363003617826015645e+00 7.547673024180938037e-03
6.001215086155027529e+04 1.370730436149399045e+00 7.247098798862209451e-03
6.001215089635761979e+04 1.365270916011986690e+00 7.374378574273142070e-03
6.001215093116497155e+04 1.380351621628668646e+00 7.396735476632549169e-03
6.001215096597232332e+04 1.380596204919507963e+00 7.335388894653946390e-03
6.001215100077967509e+04 1.359912617550037783e+00 7.237124069239623744e-03
6.001215103558702685e+04 1.361330663672516650e+00 7.187889227644330727e-03
6.001215107039437862e+04 1.340990193191229141e+00 7.202143108521544441e-03
6.001215110520173039e+04 1.345259090255082057e+00 7.055926348515542505e-03
6.001215114000908216e+04 1.362790255358560465e+00 7.294039674714037670e-03
6.001215117481643392e+04 1.363035730767694131e+00 7.230646399325149631e-03
6.001215120962378569e+04 1.350352124688027677e+00 7.147636847373002242e-03
6.001215124443113746e+04 1.351949908587295690e+00 7.271101029551758042e-03
6.001215127923848922e+04 1.348947788165756778e+00 7.198364945686996225e-03
6.001215131404584099e+04 1.343773755161193240e+00 7.068594564412008542e-03
6.001215134885319276e+04 1.349342522873527850e+00 7.221460779125331818e-03
6.001215138366054452e+04 1.353968243024290086e+00 7.168012720192636945e-03
6.001215141846789629e+04 1.366339809829590690e+00 7.335812031978979943e-03
6.001215145327524806e+04 1.363170006778238408e+00 7.273262296203872150e-03
6.001215148808259255e+04 1.369322418678641906e+00 7.327363752457707186e-03
6.001215152288994432e+04 1.352208197130757350e+00 7.277950428838687695e-03
6.001215155769729608e+04 1.329730037883466665e+00 7.190245763076432393e-03
6.001215159250464785e+04 1.336418552549291761e+00 7.150227038742309159e-03
6.001215162731199962e+04 1.339398056653491320e+00 7.068773538956418107e-03
6.001215166211935139e+04 1.345480052008485528e+00 7.216980686941281212e-03
6.001215169692669588e+04 1.353599790977660922e+00 7.238667487957268186e-03
6.001215173173404764e+04 1.343673819648654622e+00 7.311958623912133241e-03
6.001215176654139941e+04 1.356222354719283318e+00 7.267148871535563520e-03
6.001215180134875118e+04 1.347889491681233398e+00 7.175727014356934712e-03
6.001215183615610295e+04 1.350154078965469795e+00 7.428514348777792015e-03
6.001215187096345471e+04 1.345517305615062886e+00 7.236931456958656944e-03
6.001215190577080648e+04 1.333217612366653260e+00 7.187617368152771601e-03
6.001215194057815825e+04 1.340616196457282694e+00 7.272744126343093363e-03
6.001215197538551001e+04 1.340065775362836886e+00 7.221479337332810389e-03
6.001215201019286178e+04 1.340251429201922750e+00 7.008627276359312951e-03
6.001215204500021355e+04 1.328126862022346311e+00 7.102132468377857048e-03
6.001215207980756531e+04 1.334344166649405139e+00 7.195793590825335512e-03
6.001215211461491708e+04 1.327362567787045311e+00 7.082744169974118306e-03
6.001215214942226885e+04 1.331693460969078258e+00 7.237078525525990867e-03
6.001215218422962062e+04 1.340003284410462125e+00 7.050324000754542436e-03
6.001215221903697238e+04 1.335226461903245898e+00 7.079179006217762964e-03
6.001215225384431687e+04 1.331072834429221752e+00 7.078362796451185754e-03
6.001215228865166864e+04 1.338645604716922621e+00 7.100779250272854295e-03
6.001215232345902768e+04 1.336673590423351321e+00 7.155005520585096604e-03
6.001215235826637218e+04 1.339250517667120777e+00 7.089215139777904802e-03
6.001215239307372394e+04 1.337647998658026305e+00 7.243310470486763464e-03
6.001215242788107571e+04 1.338932855438720537e+00 7.110166829759579851e-03
6.001215246268842020e+04 1.338486557558562051e+00 7.036496113687260717e-03
6.001215249749577197e+04 1.325666263160627079e+00 6.998823502788157833e-03
6.001215253230312373e+04 1.335091123229104948e+00 7.126805261710232424e-03
6.001215256711047550e+04 1.337062731195842291e+00 7.156152686562012796e-03
6.001215260191782727e+04 1.330524276679311946e+00 7.072712501977660056e-03
6.001215263672517904e+04 1.329490483921730526e+00 7.159756113780247136e-03
6.001215267153253080e+04 1.339650624637020337e+00 7.221091706485121067e-03
6.001215270633988257e+04 1.335451388652008076e+00 7.228599449563031382e-03
6.001215274114723434e+04 1.337640545086795640e+00 7.128193011585419805e-03
6.001215277595458610e+04 1.337134599720056105e+00 7.086793983592859156e-03
6.001215281076193787e+04 1.333740525222511186e+00 7.226559688888221228e-03
6.001215284556928964e+04 1.319277973206314458e+00 7.032286539520979547e-03
6.001215288037664141e+04 1.339044212546744328e+00 7.230785838818258766e-03
6.001215291518399317e+04 1.337425529810059688e+00 7.108091026528276513e-03
6.001215294999134494e+04 1.349620635673883129e+00 7.189533407935612061e-03
6.001215298479869671e+04 1.359826136682300790e+00 7.178228008372618610e-03
6.001215301960604847e+04 1.350227859387641782e+00 7.209282873589513245e-03
6.001215305441340024e+04 1.347529335152311880e+00 7.278821349469825897e-03
6.001215308922075201e+04 1.346688615548251367e+00 7.211035282187672722e-03
6.001215312402809650e+04 1.355984586758574473e+00 7.238793091038399352e-03
6.001215315883544827e+04 1.370346856225585608e+00 7.305286147469173402e-03
6.001215319364280003e+04 1.367672170039033963e+00 7.242102583774136931e-03
6.001215322845014452e+04 1.380599038168766723e+00 7.282720588568419168e-03
6.001215326325749629e+04 1.371259999146519304e+00 7.286985286484916682e-03
6.001215329806485533e+04 1.372110645367131010e+00 7.319226590152633216e-03
6.001215333287219983e+04 1.346565212118404187e+00 7.103000372813383402e-03
6.001215336767955159e+04 1.361254790592516972e+00 7.126713768856270115e-03
6.001215340248690336e+04 1.353301471184549021e+00 7.102537689578828847e-03
6.001215343729425513e+04 1.369286969745389548e+00 7.278978268059262471e-03
6.001215347210160689e+04 1.371388095333433643e+00 7.205485033404348920e-03
6.001215350690895866e+04 1.381367137461446903e+00 7.359069975065963068e-03
6.001215354171631043e+04 1.377593750043088372e+00 7.139710117852990021e-03
6.001215357652366220e+04 1.363449334079954278e+00 7.091991796442811621e-03
6.001215361133101396e+04 1.372177865042804701e+00 7.181600052911029514e-03
6.001215364613836573e+04 1.359845909501928407e+00 7.208951606780120841e-03
6.001215368094571750e+04 1.370392757564283359e+00 7.172208402535086222e-03
6.001215371575306926e+04 1.377523204051162464e+00 7.272842016063416071e-03
6.001215375056042103e+04 1.389880964657902229e+00 7.265704916260821121e-03
6.001215378536777280e+04 1.372556340263990871e+00 7.165414232256999381e-03
6.001215382017512457e+04 1.357571993147085099e+00 7.157364161232421772e-03
6.001215385498247633e+04 1.370851455932603269e+00 7.228424573121146682e-03
6.001215388978982082e+04 1.382224075343125635e+00 7.243053400389306944e-03
6.001215392459717259e+04 1.368895160575631875e+00 7.204524832347404886e-03
6.001215395940452436e+04 1.381223915630604315e+00 7.179432568391708180e-03
6.001215399421187612e+04 1.378065981970327369e+00 7.148872492068397005e-03
6.001215402901922789e+04 1.390727387382447278e+00 7.250424695333446308e-03
6.001215406382657966e+04 1.394383757237657617e+00 7.298315394748997043e-03
6.001215409863392415e+04 1.389333833263949769e+00 7.334184928336955588e-03
6.001215413344127592e+04 1.394713264119005869e+00 7.260254361164467964e-03
6.001215416824862768e+04 1.380875182535950429e+00 7.130137474052645162e-03
6.001215420305597945e+04 1.393340950564716518e+00 7.409068498716677754e-03
6.001215423786333122e+04 1.382210633176689907e+00 7.290084290474395899e-03
6.001215427267068299e+04 1.385250458092277315e+00 7.150652694650146829e-03
6.001215430747803475e+04 1.377639175865534638e+00 7.318030751681407764e-03
6.001215434228538652e+04 1.379663230638241478e+00 7.149852460654873565e-03
6.001215437709273829e+04 1.374566869821269632e+00 7.225043012290170187e-03
6.001215441190009005e+04 1.377655398157670685e+00 7.182623492795203041e-03
6.001215444670744182e+04 1.371787147359835313e+00 7.223988513025790884e-03
6.001215448151479359e+04 1.400258545960597178e+00 7.454326368997876359e-03
6.001215451632214535e+04 1.379856303819465779e+00 7.218666716171101040e-03
6.001215455112949712e+04 1.384780780813787304e+00 7.189841479521056310e-03
6.001215458593684889e+04 1.385004260775926976e+00 7.310749144460019534e-03
6.001215462074420066e+04 1.377534569654021768e+00 7.210097823359214522e-03
6.001215465555154515e+04 1.369127433725662701e+00 7.154899565818262190e-03
6.001215469035889691e+04 1.365589766717231868e+00 7.076541089994943350e-03
6.001215472516624868e+04 1.371362941325708462e+00 7.153568182572551601e-03
6.001215475997360045e+04 1.379478622470633242e+00 7.285964951880823104e-03
6.001215479478095222e+04 1.381706469104823531e+00 7.307456960373466016e-03
6.001215482958830398e+04 1.372196135849929721e+00 7.216137912513498863e-03
6.001215486439565575e+04 1.363355661109490580e+00 7.280089299489035139e-03
6.001215489920300024e+04 1.375676158134862437e+00 7.228045463164386834e-03
6.001215493401035201e+04 1.377172826272355710e+00 7.239672397654800529e-03
6.001215496881770378e+04 1.379221588504292439e+00 7.283386468405845561e-03
6.001215500362505554e+04 1.380657081109088580e+00 7.281311611183991818e-03
6.001215503843240731e+04 1.383538237816881233e+00 7.219174590187178719e-03
6.001215507323975908e+04 1.360602128989131687e+00 7.136683883275494848e-03
6.001215510804711084e+04 1.376010900261507297e+00 7.227092693459943179e-03
6.001215514285446261e+04 1.372612430243258741e+00 7.268323877030449277e-03
6.001215517766181438e+04 1.361028383134057718e+00 7.187958547798252440e-03
6.001215521246916614e+04 1.384845395012955338e+00 7.276202255871198205e-03
6.001215524727651791e+04 1.378814806112705682e+00 7.162510055388574340e-03
6.001215528208386968e+04 1.397179632154854190e+00 7.320605505134915661e-03
6.001215531689122145e+04 1.376985201258215996e+00 7.167856422514251244e-03
6.001215535169857321e+04 1.359031265870870975e+00 7.210554613372148307e-03
6.001215538650592498e+04 1.366525330819071904e+00 7.235675185755435779e-03
6.001215542131327675e+04 1.375346380385140677e+00 7.173022506876669362e-03
6.001215545612062851e+04 1.380617123229231691e+00 7.203937719246959401e-03
6.001215549092798028e+04 1.384100730983511385e+00 7.294270345203269015e-03
6.001215552573533205e+04 1.367165886322403212e+00 7.081875355797923738e-03
6.001215556054268382e+04 1.372559218291109717e+00 7.153165842715414335e-03
6.001215559535002831e+04 1.361491631744673914e+00 7.152749399290528505e-03
6.001215563015738007e+04 1.362134227135197273e+00 7.130096223767538183e-03
6.001215566496473184e+04 1.351230917530918285e+00 7.021350092644856183e-03
6.001215569977208361e+04 1.363836410770757013e+00 7.184426176906602915e-03
6.001215573457942810e+04 1.370299116061410416e+00 7.138879636010554003e-03
6.001215576938677987e+04 1.373456536506266978e+00 7.206529987495048986e-03
6.001215580419413891e+04 1.375726920950801624e+00 7.098114111703090340e-03
6.001215583900148340e+04 1.361995747845584193e+00 7.157854391356834045e-03
6.001215587380883517e+04 1.362041690890374079e+00 7.163560811475806929e-03
6.001215590861618693e+04 1.345457796852646659e+00 7.110811952591804784e-03
6.001215594342353870e+04 1.351021480527769603e+00 7.142686361206942482e-03
6.001215597823089047e+04 1.375956324947258613e+00 7.142594706538015967e-03
6.001215601303824224e+04 1.370979159121588298e+00 7.197683527697618967e-03
6.001215604784559400e+04 1.369096565978093594e+00 7.074876898744142384e-03
6.001215608265294577e+04 1.355272455385019725e+00 7.065615832208587549e-03
6.001215611746029754e+04 1.349250375628769927e+00 7.140979735182440523e-03
6.001215615226764930e+04 1.356127757113249066e+00 7.248308546928906859e-03
6.001215618707500107e+04 1.338714691229763609e+00 7.045603997223102814e-03
6.001215622188235284e+04 1.381553999201948324e+00 7.185513714042717458e-03
6.001215625668970461e+04 1.386032670634418373e+00 7.158069787276983599e-03
6.001215629149705637e+04 1.393815989390637666e+00 7.365557883418962989e-03
6.001215632630440086e+04 1.372028876464967073e+00 7.262203279178943045e-03
6.001215636111175263e+04 1.363673596861550319e+00 7.280211621061586681e-03
6.001215639591910440e+04 1.367012771330730070e+00 7.214748808918307332e-03
6.001215643072644889e+04 1.369002294204402670e+00 7.227231340994748690e-03
6.001215646553380066e+04 1.383804755288751354e+00 7.278225500864625962e-03
6.001215650034115970e+04 1.376844739324090794e+00 7.191616573841083659e-03
6.001215653514850419e+04 1.378907332654612627e+00 7.268010416721297322e-03
6.001215656995585596e+04 1.382676268594773328e+00 7.183702839671220718e-03
6.001215660476320772e+04 1.365255692911816254e+00 7.122624803911766292e-03
6.001215663957055949e+04 1.369447921317079153e+00 7.260030129379543319e-03
6.001215667437791126e+04 1.363498448799457918e+00 7.145312304035604870e-03
6.001215670918526303e+04 1.384569095325500543e+00 7.257325072170297750e-03
6.001215674399261479e+04 1.381404552922362194e+00 7.134217477837947151e-03
6.001215677879996656e+04 1.386908777094729484e+00 7.213980228317145617e-03
6.001215681360731833e+04 1.394777999945219005e+00 7.286981063752858562e-03
6.001215684841467009e+04 1.373106641860970312e+00 7.225085477017463738e-03
6.001215688322202186e+04 1.394401212789567968e+00 7.317989858452835297e-03
6.001215691802937363e+04 1.386342578549407456e+00 7.232711141081328218e-03
6.001215695283672540e+04 1.391591901831076283e+00 7.268961456763184566e-03
6.001215698764407716e+04 1.409455867268507578e+00 7.502025239129020244e-03
6.001215702245142893e+04 1.417670147537447578e+00 7.449813160371471753e-03
6.001215705725877342e+04 1.405047400663951507e+00 7.350937147164117794e-03
6.001215709206612519e+04 1.403221598615529420e+00 7.345645825313471683e-03
6.001215712687347695e+04 1.402509324730664364e+00 7.343644842520085682e-03
6.001215716168082872e+04 1.381194414327754583e+00 7.219256440575592786e-03
6.001215719648818049e+04 1.409916692592208420e+00 7.299215007080621202e-03
6.001215723129553226e+04 1.404040500708188199e+00 7.333122322443644779e-03
6.001215726610287675e+04 1.425971184059688257e+00 7.394262632967990925e-03
6.001215730091022851e+04 1.423283816916715683e+00 7.368077557514588101e-03
6.001215733571758028e+04 1.412876632307589198e+00 7.319989563478346284e-03
6.001215737052493205e+04 1.416406876035960938e+00 7.374929519176640601e-03
6.001215740533228382e+04 1.410509386906728668e+00 7.320456811387168750e-03
6.001215744013963558e+04 1.415541754561140397e+00 7.393142008232797373e-03
6.001215747494698735e+04 1.417725205577599956e+00 7.321716540464495021e-03
6.001215750975433912e+04 1.413547537053987391e+00 7.362477389349192727e-03
6.001215754456169088e+04 1.415400943655620747e+00 7.365863586558071482e-03
6.001215757936904265e+04 1.398703839102536151e+00 7.409911020281836035e-03
6.001215761417639442e+04 1.415242824039931513e+00 7.524426104719175896e-03
6.001215764898374618e+04 1.430402135778870321e+00 7.529512806476115414e-03
6.001215768379109795e+04 1.427302720967064564e+00 7.424744349141857401e-03
6.001215771859844972e+04 1.413115014617599696e+00 7.456085360984225467e-03
6.001215775340580149e+04 1.423358322045201740e+00 7.464176083602373606e-03
6.001215778821315325e+04 1.407382490684716103e+00 7.283245440948268173e-03
6.001215782302050502e+04 1.388521127142988920e+00 7.223163033302265786e-03
6.001215785782785679e+04 1.402699211006182889e+00 7.347514146016603624e-03
6.001215789263520128e+04 1.395267229292934674e+00 7.186235914373334879e-03
6.001215792744255305e+04 1.389006486576371824e+00 7.220419037201880087e-03
6.001215796224990481e+04 1.401951118260598816e+00 7.297522811909954062e-03
6.001215799705725658e+04 1.409305394924824650e+00 7.359256851624475584e-03
6.001215803186460835e+04 1.432202794554131575e+00 7.467807939940203713e-03
6.001215806667196011e+04 1.410567751703255102e+00 7.275685631146034359e-03
6.001215810147931188e+04 1.422599651097725681e+00 7.421780438264467469e-03
6.001215813628665637e+04 1.411819059213196059e+00 7.336861512366306577e-03
6.001215817109400814e+04 1.413946522361055225e+00 7.366584008298879618e-03
6.001215820590135991e+04 1.427645997520587962e+00 7.412698143120305221e-03
6.001215824070871167e+04 1.429844537287740636e+00 7.456027469970525658e-03
6.001215827551606344e+04 1.428541490888769694e+00 7.434635804681877756e-03
6.001215831032341521e+04 1.417489155119191713e+00 7.333333848800536840e-03
6.001215834513076697e+04 1.417258280886236177e+00 7.432717305624943031e-03
6.001215837993811874e+04 1.415873221198239218e+00 7.495507125516759524e-03
6.001215841474547051e+04 1.424219193288902341e+00 7.504444144771273834e-03
6.001215844955282228e+04 1.414689372593605610e+00 7.460758625725821477e-03
6.001215848436017404e+04 1.423154604704586212e+00 7.289358692631880791e-03
6.001215851916752581e+04 1.433922384256801630e+00 7.550661881495766316e-03
6.001215855397487758e+04 1.415988773622971708e+00 7.356108846636884822e-03
6.001215858878222934e+04 1.421633253019350951e+00 7.413748284972146094e-03
6.001215862358958111e+04 1.400317003157723228e+00 7.244171664197247319e-03
6.001215865839693288e+04 1.390649854087127935e+00 7.167041815891394239e-03
6.001215869320428465e+04 1.409396056435901601e+00 7.319827793890952214e-03
6.001215872801163641e+04 1.395125414038687728e+00 7.292854828654095518e-03
6.001215876281898818e+04 1.407810318872314115e+00 7.448849694444743472e-03
6.001215879762633995e+04 1.401049378830136805e+00 7.305844606978174026e-03
6.001215883243368444e+04 1.405346306802092604e+00 7.417870018512424252e-03
6.001215886724103621e+04 1.391497830422300463e+00 7.321695785130807183e-03
6.001215890204838797e+04 1.390877619441049484e+00 7.235984840911024833e-03
6.001215893685573246e+04 1.399944064150741685e+00 7.381490312388440736e-03
6.001215897166308423e+04 1.394222718392408522e+00 7.322621096562171097e-03
6.001215900647044327e+04 1.402312203739466190e+00 7.316174469064516336e-03
6.001215904127778776e+04 1.390736464122472205e+00 7.225245383215294498e-03
6.001215907608513953e+04 1.400456918610339052e+00 7.258002514288932998e-03
6.001215911089249130e+04 1.387854242157909423e+00 7.252156069454094439e-03
6.001215914569984307e+04 1.390389277095907206e+00 7.392297551990738638e-03
6.001215918050719483e+04 1.399200639269281288e+00 7.301928911545167537e-03
6.001215921531454660e+04 1.401192110583798778e+00 7.355788883016451882e-03
6.001215925012189837e+04 1.417760761566733141e+00 7.434164866183782736e-03
6.001215928492925013e+04 1.411338071276367900e+00 7.333508555196337556e-03
6.001215931973660190e+04 1.418620849779428816e+00 7.384246500374901795e-03
6.001215935454395367e+04 1.409112538173460827e+00 7.261194193090519597e-03
6.001215938935130544e+04 1.385011464169210837e+00 7.209947089506365397e-03
6.001215942415865720e+04 1.393406611309934151e+00 7.421966559175903824e-03
6.001215945896600897e+04 1.401676624127156767e+00 7.403625525842012778e-03
6.001215949377336074e+04 1.404366250213931133e+00 7.453810658521398819e-03
6.001215952858071250e+04 1.410396403513102692e+00 7.457117067528711007e-03
6.001215956338806427e+04 1.400814132483803931e+00 7.413289080819757994e-03
6.001215959819540876e+04 1.402638857883359735e+00 7.361255671782857349e-03
6.001215963300276053e+04 1.392943863018781592e+00 7.235325697801645375e-03
6.001215966781011230e+04 1.397583179872501136e+00 7.414126335189690289e-03
6.001215970261746406e+04 1.401611862690517629e+00 7.327572202715019328e-03
6.001215973742481583e+04 1.392770831287573952e+00 7.368613921583348249e-03
6.001215977223216760e+04 1.407299792476657041e+00 7.421740409884314445e-03
6.001215980703951209e+04 1.407289974247598607e+00 7.376097312814028015e-03
6.001215984184686386e+04 1.386114405074032607e+00 7.345187526512577010e-03
6.001215987665421562e+04 1.395310939677592676e+00 7.420227547479877131e-03
6.001215991146156739e+04 1.381897920892563913e+00 7.418861593587305729e-03
6.001215994626891916e+04 1.381314933561423874e+00 7.324576969853962942e-03
6.001215998107627092e+04 1.386156387560037340e+00 7.278059651971300649e-03
6.001216001588362269e+04 1.411051306561148966e+00 7.418660907850401290e-03
6.001216005069097446e+04 1.397560236606277595e+00 7.455338796486797245e-03
6.001216008549832623e+04 1.408715346338070162e+00 7.425757051358469404e-03
6.001216012030567799e+04 1.394538337983850074e+00 7.263844160903488653e-03
6.001216015511302976e+04 1.373592859048998749e+00 7.052434900645555317e-03
6.001216018992038153e+04 1.387368328927773842e+00 7.330566054974664743e-03
6.001216022472773329e+04 1.374793903621591928e+00 7.189753738330665819e-03
6.001216025953508506e+04 1.387710165413942542e+00 7.214628844669690802e-03
6.001216029434243683e+04 1.407028492998462221e+00 7.368828619212887572e-03
6.001216032914978859e+04 1.393820789546102334e+00 7.332830588934430988e-03
6.001216036395714036e+04 1.389772229582135310e+00 7.178550134559026803e-03
6.001216039876448485e+04 1.397938749936521008e+00 7.282725734189262647e-03
6.001216043357183662e+04 1.378980713965800353e+00 7.154278572655113459e-03
6.001216046837918839e+04 1.398857163235550205e+00 7.318345870765068095e-03
6.001216050318654015e+04 1.405957314231989885e+00 7.324427677551792124e-03
6.001216053799389192e+04 1.401822943376616282e+00 7.291912078624862049e-03
6.001216057280124369e+04 1.411619665735643014e+00 7.424081611800874628e-03
6.001216060760859546e+04 1.416148837465412980e+00 7.470779830578637426e-03
6.001216064241593995e+04 1.409840349160509598e+00 7.474721997681942412e-03
6.001216067722329171e+04 1.409860755583016934e+00 7.418046920727916840e-03
6.001216071203064348e+04 1.406279750628595115e+00 7.303168639397002865e-03
6.001216074683799525e+04 1.396801213379973872e+00 7.238594330806467393e-03
6.001216078164534702e+04 1.395217983463797884e+00 7.219686609402141061e-03
6.001216081645269878e+04 1.399492595111107462e+00 7.296342811885710503e-03
6.001216085126005055e+04 1.391019940533020582e+00 7.187486892039991228e-03
6.001216088606740232e+04 1.392406607049383016e+00 7.315226928586028576e-03
6.001216092087475408e+04 1.406626261290851110e+00 7.336009405941633713e-03
6.001216095568210585e+04 1.384574100005993458e+00 7.253686716383584906e-03
6.001216099048945762e+04 1.380754568913134195e+00 7.094552240432930139e-03
6.001216102529680938e+04 1.405787251372037083e+00 7.310834670725741870e-03
6.001216106010416115e+04 1.402944424903752818e+00 7.271713466003111061e-03
6.001216109491151292e+04 1.405316457084268666e+00 7.350339714843011178e-03
6.001216112971886469e+04 1.411682197411496587e+00 7.357240700205736408e-03
6.001216116452620918e+04 1.393684301995617325e+00 7.199333459201418678e-03
6.001216119933356094e+04 1.411429762869868654e+00 7.363915597342851789e-03
6.001216123414091999e+04 1.399520363479648699e+00 7.292293507720288594e-03
6.001216126894826448e+04 1.404172929873864328e+00 7.292803455183738404e-03
6.001216130375561625e+04 1.414582520190950987e+00 7.354237333670610686e-03
6.001216133856296801e+04 1.402540008390662729e+00 7.317439482063374696e-03
6.001216137337031250e+04 1.412625484784948648e+00 7.347398546214503091e-03
6.001216140817766427e+04 1.419607665722092404e+00 7.413606009205874446e-03
6.001216144298501604e+04 1.412123514348882614e+00 7.409793609631917452e-03
6.001216147779236780e+04 1.439583854390491080e+00 7.516456468885168891e-03
6.001216151259971957e+04 1.408786531731769598e+00 7.357814279378233936e-03
6.001216154740707134e+04 1.425505119640803731e+00 7.403159551876744258e-03
6.001216158221442311e+04 1.425994849565644929e+00 7.540653533615140382e-03
6.001216161702177487e+04 1.420847679556580756e+00 7.413633641758310758e-03
6.001216165182912664e+04 1.427335451111287234e+00 7.516540644041359680e-03
6.001216168663647841e+04 1.408774701404115648e+00 7.246212547785768274e-03
6.001216172144383017e+04 1.413790561378073241e+00 7.268087281096513586e-03
6.001216175625118194e+04 1.421387021654417770e+00 7.402849608041174242e-03
6.001216179105853371e+04 1.430428800358175545e+00 7.488498201780998710e-03
6.001216182586588548e+04 1.422997710888653566e+00 7.372896788568150325e-03
6.001216186067323724e+04 1.426153180063127301e+00 7.317812486751309325e-03
6.001216189548058901e+04 1.435062161774916856e+00 7.358549340101657593e-03
6.001216193028794078e+04 1.420931668636439937e+00 7.313369605283229040e-03
6.001216196509529254e+04 1.421393454403458101e+00 7.337624535498244761e-03
6.001216199990264431e+04 1.411517141296968925e+00 7.290411587072504439e-03
6.001216203470998880e+04 1.423498225743298207e+00 7.289092504153479000e-03
6.001216206951734057e+04 1.422152790540954559e+00 7.369745791253744412e-03
6.001216210432469234e+04 1.429495865257487175e+00 7.345562322386348444e-03
6.001216213913203683e+04 1.419062140508750236e+00 7.251545225337708428e-03
6.001216217393938859e+04 1.419191836422534880e+00 7.173935849496355412e-03
6.001216220874674764e+04 1.409684723439936782e+00 7.162409028985772773e-03
6.001216224355409213e+04 1.412732684545748185e+00 7.241326077783683327e-03
6.001216227836144390e+04 1.406248812709302465e+00 7.204413853441386795e-03
6.001216231316879566e+04 1.422015181001094586e+00 7.296822403017899118e-03
6.001216234797614743e+04 1.410752060092748783e+00 7.246561348539469309e-03
6.001216238278349920e+04 1.398728203292187722e+00 7.220471751310535494e-03
6.001216241759085096e+04 1.417518386440566047e+00 7.251475502230660987e-03
6.001216245239820273e+04 1.413927119780355790e+00 7.233201178205695726e-03
6.001216248720555450e+04 1.400502098402611528e+00 7.323205411512694746e-03
6.001216252201290627e+04 1.403673012804500519e+00 7.213017658886928044e-03
6.001216255682025803e+04 1.386701861560424520e+00 7.151897538919919917e-03
6.001216259162760980e+04 1.403112399296331914e+00 7.245662076675416820e-03
6.001216262643496157e+04 1.427738525176774909e+00 7.378984532318109621e-03
6.001216266124231333e+04 1.414465255861786952e+00 7.253800588834367902e-03
6.001216269604966510e+04 1.418589415498003881e+00 7.414718534831003967e-03
6.001216273085701687e+04 1.412661524509595923e+00 7.379662031622827995e-03
6.001216276566436864e+04 1.398712711225682526e+00 7.278695346437787268e-03
6.001216280047172040e+04 1.405004551822637060e+00 7.350317313096309604e-03
6.001216283527906489e+04 1.400245903526196933e+00 7.279321778145483000e-03
6.001216287008641666e+04 1.402680610469605682e+00 7.263526266587924662e-03
6.001216290489376843e+04 1.419390047008171729e+00 7.396240052952746460e-03
6.001216293970112019e+04 1.418800635828700196e+00 7.439860680382407061e-03
6.001216297450847196e+04 1.403362189499544277e+00 7.464358071471562106e-03
6.001216300931582373e+04 1.382323289050436887e+00 7.211163552658329291e-03
6.001216304412317550e+04 1.397710446849659061e+00 7.120918837474923997e-03
6.001216307893051999e+04 1.391571089224968638e+00 7.252290018085201517e-03
6.001216311373787175e+04 1.396052113415594542e+00 7.172089522989453375e-03
6.001216314854522352e+04 1.402935471143940571e+00 7.207598075416881897e-03
6.001216318335257529e+04 1.397037212900690495e+00 7.257194267580079419e-03
6.001216321815992706e+04 1.386740511395551545e+00 7.332707148360265853e-03
6.001216325296727882e+04 1.388817866937642753e+00 7.128547188930125719e-03
6.001216328777463059e+04 1.385604472205522075e+00 7.186762485668401514e-03
6.001216332258198236e+04 1.391552363242368973e+00 7.202514032980561996e-03
6.001216335738933412e+04 1.401873551060226708e+00 7.312319268754530199e-03
6.001216339219668589e+04 1.398320517730164081e+00 7.236427150768871483e-03
6.001216342700403766e+04 1.376619824255479241e+00 7.146866788334662289e-03
6.001216346181138942e+04 1.379517129543437193e+00 7.260595443562484382e-03
6.001216349661874119e+04 1.388868217138480521e+00 7.261828040930434075e-03
6.001216353142609296e+04 1.387661666120814763e+00 7.276752325104187541e-03
6.001216356623344473e+04 1.384110256804342631e+00 7.257833397190828831e-03
6.001216360104079649e+04 1.384124344967505804e+00 7.344334703839877979e-03
6.001216363584814826e+04 1.374148126078682530e+00 7.228749161228955993e-03
6.001216367065550003e+04 1.370810501944655035e+00 7.217183692543307702e-03
6.001216370546285179e+04 1.366425034884410028e+00 7.268337874514497858e-03
6.001216374027020356e+04 1.379457578548766827e+00 7.446586501231877882e-03
6.001216377507755533e+04 1.368682372792821678e+00 7.231208621133093130e-03
6.001216380988490710e+04 1.370563911050755257e+00 7.225599519640904175e-03
6.001216384469225159e+04 1.383549493949741693e+00 7.578260478056495289e-03
6.001216387949960335e+04 1.370863342022466957e+00 7.254781320186153709e-03
6.001216391430695512e+04 1.377221556918859724e+00 7.073080058757771037e-03
6.001216394911429961e+04 1.375557073570599087e+00 7.176072317388913248e-03
6.001216398392165138e+04 1.366008662685975539e+00 7.213269438770699912e-03
6.001216401872901042e+04 1.365213033260414432e+00 7.234696927907663562e-03
6.001216405353635491e+04 1.358735478350538095e+00 7.170888803664972506e-03
6.001216408834370668e+04 1.361284345841252241e+00 7.137826744672343647e-03
6.001216412315105845e+04 1.367989353583044299e+00 7.179247669490625844e-03
6.001216415795841021e+04 1.378530050687907238e+00 7.245883661633601043e-03
6.001216419276576198e+04 1.362650728200427430e+00 7.112085514436833171e-03
6.001216422757311375e+04 1.367406285723573367e+00 7.179069906583575300e-03
6.001216426238046552e+04 1.371421658118565867e+00 7.277542128009383167e-03
6.001216429718781728e+04 1.365549066105570919e+00 7.317805481135072031e-03
6.001216433199516905e+04 1.359543384978217251e+00 7.042981077503507326e-03
6.001216436680252082e+04 1.369240279864571086e+00 7.211204213519130032e-03
6.001216440160987258e+04 1.364030074699225992e+00 7.268999143152302458e-03
6.001216443641722435e+04 1.365975775871590026e+00 7.257941815819553798e-03
6.001216447122457612e+04 1.382317462765488614e+00 7.377502299986715348e-03
6.001216450603192789e+04 1.378501799220860358e+00 7.376451575255855118e-03
6.001216454083927965e+04 1.385442198132398994e+00 7.501856264466109057e-03
6.001216457564662414e+04 1.354128274274350119e+00 7.105884844656312586e-03
6.001216461045397591e+04 1.383338553513226765e+00 7.371799833026144652e-03
6.001216464526132768e+04 1.383713397694929181e+00 7.322903383023955833e-03
6.001216468006867944e+04 1.392520056791705985e+00 7.360576918328641180e-03
6.001216471487603121e+04 1.399879031763697768e+00 7.326830712390553987e-03
6.001216474968338298e+04 1.383877843809295571e+00 7.407139493226871756e-03
6.001216478449073475e+04 1.375114427415384810e+00 7.213142644004091018e-03
6.001216481929807924e+04 1.381513304334701875e+00 7.221683090218079110e-03
6.001216485410543100e+04 1.383786301503798333e+00 7.215881060421466819e-03
6.001216488891278277e+04 1.391268344988090711e+00 7.290405599505727849e-03
6.001216492372013454e+04 1.414390840400882920e+00 7.518317656472078142e-03
6.001216495852748631e+04 1.406476482086471691e+00 7.383706624948082296e-03
6.001216499333483807e+04 1.404930372805525796e+00 7.408090148004167069e-03
6.001216502814218984e+04 1.409749217379338893e+00 7.322475927161478833e-03
6.001216506294954161e+04 1.401756652805799197e+00 7.340048417978661290e-03
6.001216509775689337e+04 1.400157273989332873e+00 7.366592115714499546e-03
6.001216513256424514e+04 1.404255231870483511e+00 7.344821961071995933e-03
6.001216516737159691e+04 1.409778346039712638e+00 7.501162443477262312e-03
6.001216520217894868e+04 1.414612210203046283e+00 7.451505448187870258e-03
6.001216523698630044e+04 1.421244217256579123e+00 7.396919599614833543e-03
6.001216527179365221e+04 1.408002650642821818e+00 7.408802617291500824e-03
6.001216530660100398e+04 1.413452487811266423e+00 7.432778458522347823e-03
6.001216534140835574e+04 1.403656297689436006e+00 7.413236662147789854e-03
6.001216537621570751e+04 1.397494727337659226e+00 7.320542396734454511e-03
6.001216541102305200e+04 1.415959879147499878e+00 7.481267332410923218e-03
6.001216544583040377e+04 1.418703575244873782e+00 7.432093115968198445e-03
6.001216548063775554e+04 1.407836915737785244e+00 7.554287801857365904e-03
6.001216551544510730e+04 1.409024287679789822e+00 7.406705627957254311e-03
6.001216555025245907e+04 1.406345029958770754e+00 7.337153486030914204e-03
6.001216558505981084e+04 1.396951176467394085e+00 7.161444349397455729e-03
6.001216561986716260e+04 1.402920103960389131e+00 7.348151924701412478e-03
6.001216565467450710e+04 1.402863033086179989e+00 7.358662384545661996e-03
6.001216568948185886e+04 1.406467366180375489e+00 8.155232114418991748e-03
6.001216572428921063e+04 1.416012683633855795e+00 8.161880522251682701e-03
6.001216575909656240e+04 1.404694971664774084e+00 7.766578197476266786e-03
6.001216579390391416e+04 1.408143192736317495e+00 7.793503193795359336e-03
6.001216582871126593e+04 1.398336064370800047e+00 7.661249392566543692e-03
6.001216586351861770e+04 1.421327923396161541e+00 7.760103866687491705e-03
6.001216589832596947e+04 1.416792790829149995e+00 7.800652976372044779e-03
6.001216593313332123e+04 1.410791142248109420e+00 7.666103433498076478e-03
6.001216596794067300e+04 1.427011169235119503e+00 7.808587830192561911e-03
6.001216600274802477e+04 1.424261872463235212e+00 8.395082456548385794e-03
6.001216603755537653e+04 1.396840652304606634e+00 7.612164072014282815e-03
6.001216607236272830e+04 1.397527580785600465e+00 7.651690922985168383e-03
6.001216610717008007e+04 1.406371040430041131e+00 7.836381391845696417e-03
6.001216614197743183e+04 1.403412985126386126e+00 7.664428070027430942e-03
6.001216617678478360e+04 1.398823318697183682e+00 7.745307970622930006e-03
6.001216621159213537e+04 1.403978862716331211e+00 7.797836998162444890e-03
6.001216624639948714e+04 1.401573730331743262e+00 7.980689756826418388e-03
6.001216628120683890e+04 1.382074665568604033e+00 7.588573823862743151e-03
6.001216631601418339e+04 1.383409899884979977e+00 7.800094582040778893e-03
6.001216635082153516e+04 1.379836861632474987e+00 7.499359277563995806e-03
6.001216638562888693e+04 1.375443355315733918e+00 7.416895906615724940e-03
6.001216642043623142e+04 1.382412689126159888e+00 7.693075360599066839e-03
6.001216645524358319e+04 1.377857173431497495e+00 7.870650725497358238e-03
6.001216649005093495e+04 1.370208293111955022e+00 7.774441857622890230e-03
6.001216652485828672e+04 1.369944605715198938e+00 7.668581225998167931e-03
6.001216655966563849e+04 1.375791574011246299e+00 8.028820177249804124e-03
6.001216659447299025e+04 1.368168666519394172e+00 7.426270769070711202e-03
6.001216662928034202e+04 1.385750362277767600e+00 7.679482991759572531e-03
6.001216666408769379e+04 1.373636000514525168e+00 7.716357800939730414e-03
6.001216669889504556e+04 1.378166052164413680e+00 7.422612599729453038e-03
6.001216673370239732e+04 1.372884529030875322e+00 7.473594655045278506e-03
6.001216676850974909e+04 1.349933737881007234e+00 7.349823656289119524e-03
6.001216680331710086e+04 1.359723035650186374e+00 7.430447799730274805e-03
6.001216683812445262e+04 1.367608458189999654e+00 7.463419579272832609e-03
6.001216687293180439e+04 1.365470987492699129e+00 7.636879700894981873e-03
6.001216690773915616e+04 1.361795650781355782e+00 7.699156425199750811e-03
6.001216694254650793e+04 1.370707476315828677e+00 7.592051594895409677e-03
6.001216697735385969e+04 1.374398422144313514e+00 7.518001567626861163e-03
6.001216701216121146e+04 1.362900367031516735e+00 7.434059680159769458e-03
6.001216704696855595e+04 1.356992743944655411e+00 7.395231021755878723e-03
6.001216708177590772e+04 1.364052743780367782e+00 7.793437819727800676e-03
6.001216711658325949e+04 1.359450987686063206e+00 7.325421059354929321e-03
6.001216715139061125e+04 1.351532838480846932e+00 7.707812330142210962e-03
6.001216718619796302e+04 1.353007905566385061e+00 7.543893004693778652e-03
6.001216722100531479e+04 1.362916239012313735e+00 8.149383841701988984e-03
6.001216725581266655e+04 1.355204834638455313e+00 7.572087171458607643e-03
6.001216729062001104e+04 1.370655160581752297e+00 8.049301862558286974e-03
6.001216732542736281e+04 1.361862792383282450e+00 8.031615722794828091e-03
6.001216736023471458e+04 1.346373878133546809e+00 7.857892605236336744e-03
6.001216739504206635e+04 1.358200038464214110e+00 7.438174330354298258e-03
6.001216742984941811e+04 1.351830670552050639e+00 7.961501962602191701e-03
6.001216746465676988e+04 1.333379228422558738e+00 7.331254690404437335e-03
6.001216749946412165e+04 1.339733586568039314e+00 7.313599481858827633e-03
6.001216753427147341e+04 1.345294456960633989e+00 7.257708374362407261e-03
6.001216756907882518e+04 1.337041544007892879e+00 7.665029068325699552e-03
6.001216760388617695e+04 1.340059498127699866e+00 7.800220510177632849e-03
6.001216763869352872e+04 1.341479022626208550e+00 7.256419433230186164e-03
6.001216767350088048e+04 1.330014151619859808e+00 7.256772895893521570e-03
6.001216770830823225e+04 1.321090111047239279e+00 7.213993057234234854e-03
6.001216774311558402e+04 1.349037669822972463e+00 7.684726420627840948e-03
6.001216777792293578e+04 1.343742355518444676e+00 7.426754468709544088e-03
6.001216781273028755e+04 1.333053550901584172e+00 7.338080441341744697e-03
6.001216784753763932e+04 1.327109743018240584e+00 7.363256630196445690e-03
6.001216788234499109e+04 1.336911331372524714e+00 7.415430926542389452e-03
6.001216791715234285e+04 1.334471087459396133e+00 7.335999754844437989e-03
6.001216795195968734e+04 1.328145993888789844e+00 7.583927316059069397e-03
6.001216798676703911e+04 1.321094607077968552e+00 7.573081502587480050e-03
6.001216802157439088e+04 1.328945414415825921e+00 7.191082149888318453e-03
6.001216805638174264e+04 1.331576451607628497e+00 7.269613216574438361e-03
6.001216809118909441e+04 1.331289717799140071e+00 7.282796012863370326e-03
6.001216812599644618e+04 1.327216356857014112e+00 7.365018406914071968e-03
6.001216816080379795e+04 1.326012123792021047e+00 7.197501534387752177e-03
6.001216819561114244e+04 1.317054629624574646e+00 7.242583378430345574e-03
6.001216823041849420e+04 1.332855969619990200e+00 7.377863988887740920e-03
6.001216826522584597e+04 1.334702557867549766e+00 7.327242539821889750e-03
6.001216830003319774e+04 1.338540235444123150e+00 7.275746841939461328e-03
6.001216833484054951e+04 1.344586830314241199e+00 7.263682693071391548e-03
6.001216836964790127e+04 1.325801387525220365e+00 7.271746399523985882e-03
6.001216840445525304e+04 1.320577954362882389e+00 7.141329068721092264e-03
6.001216843926260481e+04 1.331537659029631282e+00 7.109764834666829764e-03
6.001216847406995657e+04 1.340153445684990396e+00 7.315896610287945731e-03
6.001216850887730834e+04 1.325115721130712299e+00 7.190606721006990651e-03
6.001216854368466011e+04 1.326791236292302445e+00 7.164030617142571472e-03
6.001216857849201187e+04 1.332216376664921320e+00 7.321760104961983623e-03
6.001216861329936364e+04 1.317667790834280650e+00 7.504246319423080007e-03
6.001216864810671541e+04 1.331070338314565449e+00 7.236210142530256559e-03
6.001216868291406718e+04 1.343112360141486716e+00 7.979974953445441443e-03
6.001216871772141894e+04 1.333775831151573277e+00 7.430148499522564072e-03
6.001216875252877071e+04 1.338190355620794803e+00 7.330597686224201923e-03
6.001216878733612248e+04 1.333294135139153624e+00 7.421173259009213909e-03
6.001216882214346697e+04 1.355435566325673191e+00 7.472198266692929233e-03
6.001216885695081874e+04 1.346420932144817950e+00 7.400210032138135850e-03
6.001216889175817050e+04 1.352808696485535478e+00 7.395747169095706446e-03
6.001216892656551499e+04 1.329018117705099478e+00 7.300227416707636557e-03
6.001216896137286676e+04 1.350152673647344370e+00 7.386780452039010299e-03
6.001216899618021853e+04 1.342182838904407927e+00 7.359802806904996303e-03
6.001216903098757030e+04 1.351336042061801468e+00 7.584461136515751635e-03
6.001216906579492206e+04 1.362645057343113697e+00 7.228560433901246723e-03
6.001216910060227383e+04 1.356955194496216155e+00 7.263615984675621598e-03
6.001216913540962560e+04 1.368311865246470083e+00 8.013844184785019753e-03
6.001216917021697736e+04 1.355373999283068454e+00 7.353455232958315893e-03
6.001216920502432913e+04 1.364545640012455374e+00 7.632142236425530808e-03
6.001216923983168090e+04 1.374230256326320454e+00 7.887313604940330430e-03
6.001216927463903266e+04 1.362415635069826436e+00 7.408991391566675973e-03
6.001216930944638443e+04 1.355825078015934437e+00 7.259082110740975452e-03
6.001216934425373620e+04 1.357887843213350099e+00 7.228740538930865205e-03
6.001216937906108797e+04 1.374716699114828744e+00 7.558377301661639049e-03
6.001216941386843973e+04 1.381919215818827151e+00 7.557222346285801841e-03
6.001216944867579150e+04 1.353754022358673481e+00 7.406613552030406021e-03
6.001216948348314327e+04 1.392219644405311874e+00 7.936986894813357132e-03
6.001216951829049503e+04 1.372796007289999398e+00 7.553686300652850266e-03
6.001216955309783953e+04 1.385704627149393575e+00 7.588930558176948914e-03
6.001216958790519129e+04 1.379047189469575940e+00 7.486077372766505866e-03
6.001216962271254306e+04 1.368882054114785918e+00 7.534482371473811245e-03
6.001216965751989483e+04 1.376654899091028339e+00 7.958760463818022671e-03
6.001216969232724659e+04 1.361624763740731270e+00 7.478700339557318479e-03
6.001216972713459836e+04 1.375000339632381774e+00 7.510572792372696184e-03
6.001216976194195013e+04 1.358873087226868392e+00 7.475604887457063842e-03
6.001216979674929462e+04 1.384537817370747881e+00 7.799061167903977541e-03
6.001216983155664639e+04 1.393626958719460740e+00 7.751375984148631097e-03
6.001216986636399815e+04 1.391094959522543473e+00 7.680251689607489954e-03
6.001216990117134992e+04 1.382600693131438740e+00 7.459128628341370887e-03
6.001216993597870169e+04 1.380189405636321087e+00 7.581638813264069722e-03
6.001216997078605345e+04 1.386115647739245782e+00 7.906811490141187754e-03
6.001217000559340522e+04 1.380403982220429038e+00 7.921226311790180441e-03
6.001217004040075699e+04 1.384659097762701352e+00 7.871775570019308790e-03
6.001217007520810876e+04 1.384058177515242738e+00 7.420547095443969995e-03
6.001217011001546052e+04 1.386044882197319028e+00 7.692514852241777272e-03
6.001217014482281229e+04 1.406617703841292144e+00 7.759083511932322007e-03
6.001217017963016406e+04 1.390374885623553602e+00 7.608528294739990046e-03
6.001217021443751582e+04 1.390786647927102715e+00 8.048045950667635090e-03
6.001217024924486759e+04 1.389930221735669269e+00 8.027134975396735608e-03
6.001217028405221936e+04 1.402631659745110504e+00 8.138902042045974283e-03
6.001217031885957113e+04 1.389193060639821731e+00 8.119265460665457679e-03
6.001217035366692289e+04 1.417609946186676684e+00 7.713505168480677167e-03
6.001217038847426738e+04 1.387525913576609815e+00 7.619179790473852402e-03
6.001217042328161915e+04 1.405195990929977823e+00 7.816738178311912269e-03
6.001217045808897092e+04 1.396584564421766927e+00 8.000754460554621028e-03
6.001217049289632268e+04 1.379678264162760293e+00 7.745283872637263173e-03
6.001217052770367445e+04 1.362033852099519660e+00 7.531296356708654625e-03
6.001217056251102622e+04 1.385265198910867523e+00 7.989455483257532423e-03
6.001217059731837799e+04 1.392650357204993750e+00 7.780144896603493829e-03
6.001217063212572975e+04 1.374098496999940577e+00 8.005332135727332571e-03
6.001217066693307424e+04 1.385311026072182594e+00 7.856982278306097120e-03
6.001217070174042601e+04 1.380523133098331856e+00 8.051222604582831954e-03
6.001217073654777778e+04 1.375258656826804593e+00 8.284318514165405281e-03
6.001217077135512955e+04 1.382245600120045603e+00 8.048703081470423223e-03
6.001217080616248131e+04 1.366810059341821093e+00 8.171973150812718995e-03
6.001217084096983308e+04 1.388028851560115351e+00 8.179495063959514936e-03
6.001217087577718485e+04 1.389540856031128424e+00 7.793416112836651539e-03
6.001217091058453661e+04 1.380131123582128749e+00 7.714785252118758208e-03
6.001217094539188838e+04 1.374544528624571882e+00 7.583644760307767761e-03
6.001217098019924015e+04 1.388873215983794207e+00 7.644659903675911708e-03
6.001217101500659192e+04 1.360931851653501168e+00 7.991974612925499197e-03
6.001217104981394368e+04 1.371614444131612487e+00 7.621180229256077632e-03
6.001217108462129545e+04 1.385220608187804459e+00 7.619964428475942998e-03
6.001217111942864722e+04 1.377668862288317753e+00 7.724074929537970077e-03
6.001217115423599898e+04 1.369305892022841364e+00 7.356684500943682856e-03
6.001217118904335075e+04 1.374537607057327193e+00 7.405602208228560107e-03
6.001217122385070252e+04 1.366663383966761458e+00 7.599420697556372867e-03
6.001217125865805428e+04 1.344942554688913328e+00 7.852475076623276554e-03
6.001217129346540605e+04 1.372923811147094053e+00 7.331676170054990567e-03
6.001217132827275782e+04 1.372014328507374925e+00 7.420943767406446706e-03
6.001217136308010231e+04 1.374062910370072998e+00 7.357708590215230986e-03
6.001217139788745408e+04 1.353039241520615832e+00 7.441031935552237971e-03
6.001217143269480584e+04 1.353959518952002394e+00 7.287005025556628039e-03
6.001217146750215761e+04 1.364640005220271179e+00 7.368432995300449109e-03
6.001217150230950938e+04 1.358990607237694048e+00 7.371407079943597708e-03
6.001217153711686115e+04 1.342628829948090852e+00 7.262269921194556416e-03
6.001217157192421291e+04 1.359114952472628257e+00 7.346332722398055994e-03
6.001217160673155740e+04 1.367503749390850620e+00 7.459598792825439424e-03
6.001217164153890917e+04 1.351362827344453788e+00 7.275198995974794039e-03
6.001217167634626094e+04 1.359265997163545237e+00 7.609059429613647223e-03
6.001217171115361270e+04 1.362800420221759845e+00 7.844468381930111076e-03
6.001217174596096447e+04 1.334393332171690760e+00 7.734362070243351768e-03
6.001217178076831624e+04 1.352227686927792494e+00 7.712764775907046504e-03
6.001217181557566801e+04 1.366991441469044277e+00 7.390466847218991192e-03
6.001217185038301977e+04 1.365189118949138303e+00 7.348445892389824687e-03
6.001217188519037154e+04 1.360142492814637949e+00 7.308896467386091257e-03
6.001217191999772331e+04 1.356619940738065910e+00 7.383034756429106976e-03
6.001217195480507507e+04 1.355319330427682933e+00 7.300604077067383325e-03
6.001217198961242684e+04 1.348000188629672635e+00 7.331013238024634664e-03
6.001217202441977861e+04 1.349662654533104744e+00 7.756345112876943462e-03
6.001217205922713038e+04 1.360392256645898135e+00 7.307773603554027983e-03
6.001217209403448214e+04 1.358514754147131631e+00 7.420083339253019834e-03
6.001217212884183391e+04 1.369975264502400591e+00 7.319690191999500724e-03
6.001217216364917840e+04 1.370557951482479719e+00 7.276077673327540143e-03
6.001217219845653017e+04 1.360070545679554321e+00 7.173247319008844297e-03
6.001217223326388194e+04 1.363495290161267137e+00 7.812111944573738725e-03
6.001217226807123370e+04 1.356594856936678806e+00 7.283816693991863357e-03
6.001217230287858547e+04 1.370765903417405562e+00 7.744444885061366711e-03
6.001217233768593724e+04 1.383302274884849137e+00 7.613952008617944252e-03
6.001217237249328173e+04 1.387606587889018694e+00 7.488039442741911862e-03
6.001217240730063349e+04 1.365735877938179854e+00 7.560260126008247310e-03
6.001217244210798526e+04 1.366050662677807059e+00 7.401247527827004014e-03
6.001217247691533703e+04 1.372184160740991477e+00 7.680375501858750439e-03
6.001217251172268880e+04 1.364585896995545555e+00 7.546839313516671456e-03
6.001217254653004056e+04 1.360350048498429665e+00 7.356067764764113136e-03
6.001217258133739233e+04 1.388862367086547867e+00 7.728537584639550047e-03
6.001217261614474410e+04 1.378459974326613047e+00 7.256717918460109384e-03
6.001217265095209586e+04 1.385143970217157738e+00 7.640143754331927065e-03
6.001217268575944763e+04 1.383633966280026995e+00 7.756272237377502023e-03
6.001217272056679940e+04 1.367318055484417316e+00 7.225626159202313409e-03
6.001217275537415117e+04 1.354161605692044468e+00 7.421653154937025293e-03
6.001217279018150293e+04 1.379476338721298490e+00 7.387342866150653671e-03
6.001217282498885470e+04 1.380531704206877208e+00 7.547026272662613056e-03
6.001217285979620647e+04 1.386728601297609442e+00 7.501162610971522093e-03
6.001217289460355823e+04 1.403562585260942797e+00 7.476940537744267146e-03
6.001217292941091000e+04 1.398954788526980852e+00 7.332904981780790678e-03
6.001217296421826177e+04 1.390449491180187014e+00 7.531524190614223568e-03
6.001217299902561354e+04 1.371746694317886428e+00 7.701688857433614498e-03
6.001217303383296530e+04 1.397548116366962301e+00 7.914179954898495697e-03
6.001217306864031707e+04 1.393452578191039626e+00 7.372091375946412777e-03
6.001217310344766884e+04 1.405052831046971429e+00 7.836872371381042174e-03
6.001217313825501333e+04 1.401962850511447645e+00 7.399382740210544256e-03
6.001217317306236509e+04 1.420972660945025057e+00 7.725564007003402935e-03
6.001217320786971686e+04 1.388631389039969077e+00 8.077552466193731184e-03
6.001217324267706863e+04 1.403698250393929925e+00 7.575342734665454006e-03
6.001217327748441312e+04 1.398945532697807304e+00 7.561159007973819977e-03
6.001217331229176489e+04 1.404554615238010173e+00 7.435381261954210515e-03
6.001217334709912393e+04 1.409167461477853989e+00 7.521736385891573257e-03
6.001217338190647570e+04 1.419337817698473447e+00 7.540399158885114847e-03
6.001217341671382019e+04 1.432145932129737842e+00 7.816061974252016750e-03
6.001217345152117196e+04 1.411879554181378671e+00 7.501424699293600049e-03
6.001217348632852372e+04 1.420851621347258398e+00 7.519626672059887516e-03
6.001217352113587549e+04 1.412119455770265430e+00 7.693548991853432426e-03
6.001217355594322726e+04 1.412359332922620059e+00 7.590729490942409174e-03
6.001217359075057902e+04 1.429422888032126471e+00 7.617321215685602005e-03
6.001217362555793079e+04 1.426196339665377621e+00 7.617343382895547244e-03
6.001217366036528256e+04 1.450712513561702055e+00 7.784938002839248729e-03
6.001217369517263432e+04 1.451521781613986262e+00 7.784337635917273381e-03
6.001217372997998609e+04 1.417384237414553105e+00 7.715246859879971303e-03
6.001217376478733786e+04 1.419855624731644506e+00 7.726150636733937482e-03
6.001217379959468963e+04 1.430779229272599151e+00 7.722860943223427109e-03
6.001217383440204139e+04 1.424183415223151172e+00 7.634479658286629639e-03
6.001217386920939316e+04 1.441438098311283111e+00 8.232499697663656774e-03
6.001217390401674493e+04 1.429463945769950284e+00 7.665432978420456435e-03
6.001217393882409669e+04 1.439858770035361113e+00 8.206974361174450283e-03
6.001217397363144846e+04 1.412499530324907715e+00 7.595947118792304581e-03
6.001217400843879295e+04 1.405429801230490883e+00 7.608204280599813706e-03
6.001217404324614472e+04 1.409862837781365785e+00 7.984842958155524348e-03
6.001217407805349649e+04 1.411826233227397864e+00 7.984173234278602385e-03
6.001217411286084825e+04 1.420747043934116771e+00 8.234289862623077674e-03
6.001217414766820002e+04 1.413335377976502549e+00 7.667962267373275818e-03
6.001217418247555179e+04 1.418269037343797168e+00 7.580804237286845569e-03
6.001217421728290356e+04 1.411135521113310531e+00 7.554295759142157923e-03
6.001217425209025532e+04 1.423216074211741011e+00 8.111043952427343662e-03
6.001217428689759981e+04 1.408151364995513521e+00 8.201454389314398810e-03
6.001217432170495158e+04 1.430650538120769477e+00 8.004512861377696686e-03
6.001217435651230335e+04 1.423323597685240749e+00 7.465718747645524143e-03
6.001217439131965511e+04 1.447729421921128523e+00 7.735814115831097029e-03
6.001217442612700688e+04 1.418738163438830968e+00 7.720342465396362770e-03
6.001217446093435865e+04 1.420122836918219944e+00 7.477316086899475807e-03
6.001217449574171042e+04 1.403932835310172988e+00 8.026239634063342746e-03
6.001217453054906218e+04 1.407326899424636624e+00 7.582630803490408682e-03
6.001217456535641395e+04 1.427386285203881444e+00 7.745260557761700880e-03
6.001217460016376572e+04 1.405483289437530647e+00 7.383703809221361068e-03
6.001217463497111748e+04 1.431211775258908858e+00 7.729999823965298320e-03
6.001217466977846925e+04 1.426643209879869145e+00 7.658021017730548899e-03
6.001217470458582102e+04 1.415864568382063426e+00 7.676231971614375267e-03
6.001217473939317279e+04 1.399434894204430124e+00 7.509535799610886526e-03
6.001217477420052455e+04 1.404698664222803872e+00 7.873022057410338989e-03
6.001217480900787632e+04 1.385768736593678829e+00 7.485272143830303850e-03
6.001217484381522809e+04 1.400345933528454490e+00 7.515775670203683929e-03
6.001217487862257985e+04 1.386845680922335955e+00 7.324833909403544868e-03
6.001217491342993162e+04 1.404847574395567733e+00 7.397859103616797119e-03
6.001217494823727611e+04 1.392381118951680818e+00 7.463004949637010166e-03
6.001217498304462788e+04 1.401170446627014066e+00 7.726767867363830769e-03
6.001217501785197965e+04 1.384054481667469361e+00 7.435774667856658894e-03
6.001217505265933141e+04 1.399802700165737157e+00 7.435454654064807718e-03
6.001217508746668318e+04 1.385835364398576797e+00 7.451417762845639198e-03
6.001217512227403495e+04 1.405017916285781654e+00 7.597548713279109363e-03
6.001217515708138671e+04 1.400688990014890889e+00 7.485968701904581295e-03
6.001217519188873121e+04 1.391949859838589321e+00 7.908326331722408467e-03
6.001217522669608297e+04 1.384505751532189910e+00 7.361099473730208995e-03
6.001217526150343474e+04 1.375015093337197181e+00 7.466164089844923996e-03
6.001217529631078651e+04 1.388982277315445435e+00 7.882030292837049687e-03
6.001217533111813827e+04 1.384671538734552954e+00 7.499275644735269204e-03
6.001217536592549004e+04 1.404681990230015387e+00 7.479388680486752025e-03
6.001217540073284181e+04 1.395412351052539801e+00 7.472466250599466182e-03
6.001217543554019358e+04 1.409703727457524147e+00 7.630415929423699228e-03
6.001217547034754534e+04 1.380677013611843806e+00 7.741722156511448259e-03
6.001217550515489711e+04 1.398814113500138401e+00 7.748961637995323629e-03
6.001217553996224888e+04 1.384547467855645086e+00 7.656192021664105438e-03
6.001217557476960064e+04 1.374104327983488805e+00 7.426441912237186603e-03
6.001217560957695241e+04 1.398872997936723594e+00 7.342102317704069306e-03
6.001217564438430418e+04 1.390216213908765264e+00 7.742745880241251079e-03
6.001217567919165595e+04 1.386646191022258501e+00 7.781462696643843581e-03
6.001217571399900044e+04 1.386114696364238785e+00 7.498704888254139646e-03
6.001217574880635220e+04 1.394136633704076811e+00 7.585070740445592173e-03
6.001217578361370397e+04 1.368234135632072856e+00 7.382915268248650166e-03
6.001217581842105574e+04 1.376162827826975521e+00 7.638995437678368361e-03
6.001217585322840750e+04 1.381784056784056691e+00 7.311220710506126375e-03
6.001217588803575927e+04 1.369815603369036960e+00 7.637374778405097916e-03
6.001217592284311104e+04 1.378540355830693231e+00 7.459114029264321197e-03
6.001217595765045553e+04 1.383907319955975046e+00 7.619453117275424604e-03
6.001217599245780730e+04 1.370494169636952808e+00 7.432937100729459200e-03
6.001217602726515906e+04 1.385674841379085587e+00 7.512525755108207665e-03
6.001217606207251083e+04 1.370028558103111305e+00 8.024506872448754560e-03
6.001217609687986260e+04 1.360057987372768284e+00 7.440923303065301482e-03
6.001217613168721437e+04 1.377262774951999225e+00 7.579558320278576358e-03
6.001217616649456613e+04 1.392043285747003756e+00 7.490760943785753495e-03
6.001217620130191790e+04 1.383805546792709062e+00 7.757561807251655769e-03
6.001217623610926967e+04 1.388251675247871075e+00 7.317303608054920479e-03
6.001217627091662143e+04 1.371690754883627683e+00 7.239176845224670580e-03
6.001217630572397320e+04 1.367246163565265293e+00 7.418548281429980518e-03
6.001217634053132497e+04 1.385989669601604302e+00 7.315356160064184418e-03
6.001217637533867673e+04 1.390988336963206118e+00 7.832610685667915074e-03
6.001217641014602850e+04 1.394312232011027497e+00 7.487870046218337086e-03
6.001217644495338027e+04 1.398886566444248025e+00 7.834808871046419418e-03
6.001217647976073204e+04 1.379150823401148029e+00 7.506877260537250102e-03
6.001217651456808380e+04 1.367702813350375912e+00 7.456988415645610276e-03
6.001217654937543557e+04 1.387945676400075490e+00 7.546112439945012497e-03
6.001217658418278006e+04 1.370514796893596898e+00 7.720962662803341342e-03
6.001217661899013183e+04 1.380128090920172745e+00 7.424651691987666814e-03
6.001217665379749087e+04 1.383113470685728874e+00 7.382224167526219190e-03
6.001217668860483536e+04 1.387978053395110267e+00 7.609115467324040205e-03
6.001217672341218713e+04 1.386916251876327388e+00 7.966877457788306208e-03
6.001217675821953890e+04 1.394013824048208061e+00 7.470007858739338182e-03
6.001217679302688339e+04 1.385956891273328662e+00 7.499149417278102789e-03
6.001217682783423516e+04 1.385983476236825496e+00 7.615024918059355719e-03
6.001217686264158692e+04 1.382631666500315992e+00 7.826392074370035895e-03
6.001217689744893869e+04 1.389331503818118652e+00 7.415548844567614734e-03
6.001217693225629046e+04 1.393516215527596191e+00 7.502131604169002578e-03
6.001217696706364222e+04 1.405382650532385203e+00 7.666566919934845840e-03
6.001217700187099399e+04 1.404746903346695497e+00 7.478007866340697155e-03
6.001217703667834576e+04 1.391981080482645128e+00 7.768888603710615189e-03
6.001217707148569752e+04 1.398072488302963157e+00 7.926140993417049932e-03
6.001217710629304929e+04 1.396956592917350415e+00 7.847679510287836058e-03
6.001217714110040106e+04 1.413540571019615832e+00 7.571649779026727416e-03
6.001217717590775283e+04 1.407578303148203425e+00 7.841460085819857914e-03
6.001217721071510459e+04 1.421201486318863783e+00 7.665260661960592373e-03
6.001217724552245636e+04 1.415826146274910879e+00 7.596919422487842175e-03
6.001217728032980813e+04 1.402984181205804148e+00 7.898367618650843983e-03
6.001217731513715989e+04 1.404040856128758508e+00 7.566555555998541460e-03
6.001217734994451166e+04 1.405838392279706417e+00 7.896095970112383330e-03
6.001217738475186343e+04 1.408067095231942290e+00 7.597077863211498631e-03
6.001217741955921520e+04 1.416435031600113081e+00 7.532051940839321058e-03
6.001217745436656696e+04 1.412578866900665586e+00 7.604373460581285993e-03
6.001217748917391145e+04 1.424863223547434110e+00 7.549773618928339210e-03
6.001217752398126322e+04 1.407717920557207236e+00 7.723654198815073715e-03
6.001217755878861499e+04 1.402877795151193707e+00 7.611611493966490005e-03
6.001217759359596675e+04 1.405391927280883024e+00 8.019348185216757657e-03
6.001217762840331852e+04 1.418063548339407287e+00 7.589403659722679038e-03
6.001217766321067029e+04 1.418966722132032787e+00 7.706220482590705849e-03
6.001217769801802206e+04 1.432334931859438054e+00 7.805834946781624664e-03
6.001217773282536655e+04 1.418612202881015083e+00 7.422154399158959609e-03
6.001217776763271831e+04 1.420684970463327534e+00 7.515513623983450554e-03
6.001217780244007008e+04 1.436021542849789778e+00 7.987970952517801232e-03
6.001217783724742185e+04 1.432485752749392383e+00 7.644951144368208884e-03
6.001217787205477362e+04 1.434169762047655450e+00 7.758879746574668182e-03
6.001217790686212538e+04 1.434446967326449496e+00 7.752971108171754534e-03
6.001217794166947715e+04 1.445321949388445049e+00 7.779331823191727897e-03
6.001217797647682892e+04 1.428838826747267587e+00 7.955509919269307742e-03
6.001217801128418068e+04 1.428945944320846761e+00 8.081903796608135016e-03
6.001217804609153245e+04 1.429912757033577897e+00 7.593419799489889779e-03
6.001217808089888422e+04 1.419894030339995172e+00 7.364918709963984983e-03
6.001217811570623599e+04 1.439313322495586300e+00 7.908018389648762206e-03
6.001217815051358775e+04 1.424649875604506066e+00 7.828109201683757998e-03
6.001217818532093952e+04 1.442798758524428182e+00 8.052070935680616035e-03
6.001217822012829129e+04 1.446881942565767298e+00 7.655760147779944701e-03
6.001217825493564305e+04 1.432523846864459660e+00 7.561586709052658083e-03
6.001217828974298754e+04 1.437384480734104519e+00 7.706575056888847162e-03
6.001217832455033931e+04 1.419546044220880932e+00 7.559805186640628470e-03
6.001217835935769108e+04 1.414971433892240338e+00 7.807075549698555030e-03
6.001217839416504285e+04 1.417643220425458761e+00 7.625816355822391188e-03
6.001217842897239461e+04 1.435216440079306599e+00 7.648096704129046797e-03
6.001217846377974638e+04 1.446894759844587597e+00 7.880721011704363427e-03
6.001217849858709815e+04 1.448497311875174942e+00 7.502311014302110934e-03
6.001217853339444991e+04 1.433400982839188265e+00 7.561625450201841722e-03
6.001217856820179441e+04 1.435803651697418637e+00 8.111634411983570034e-03
6.001217860300914617e+04 1.444716397702646926e+00 7.742375849064297294e-03
6.001217863781649794e+04 1.424968069806379356e+00 8.280699889524774024e-03
6.001217867262384971e+04 1.422123482082642276e+00 7.707101693899733735e-03
6.001217870743120147e+04 1.447109499534843025e+00 7.684493377374294713e-03
6.001217874223855324e+04 1.428312793757015919e+00 7.755386854883920995e-03
6.001217877704590501e+04 1.437494061338567386e+00 7.844346871394828127e-03
6.001217881185325678e+04 1.425625632641398521e+00 7.847316127155440704e-03
6.001217884666060854e+04 1.405923184329549658e+00 7.586202330260037423e-03
6.001217888146796031e+04 1.412728038207712755e+00 7.719462409718814283e-03
6.001217891627531208e+04 1.414696209937460258e+00 7.841259199496812896e-03
6.001217895108266384e+04 1.425528400476463453e+00 7.631205949996346626e-03
6.001217898589001561e+04 1.416019978701545501e+00 7.785404764017388526e-03
6.001217902069736738e+04 1.430942914747629358e+00 8.380534246001871898e-03
6.001217905550471914e+04 1.421552798206736412e+00 7.778384451832014677e-03
6.001217909031206364e+04 1.417647185645525720e+00 7.567243224475542727e-03
6.001217912511941540e+04 1.401674243578045376e+00 7.525761414318825511e-03
6.001217915992677445e+04 1.418707423367156828e+00 7.607290346144104758e-03
6.001217919473412621e+04 1.409286761765098150e+00 7.798162773383606264e-03
6.001217922954147070e+04 1.420128243526560974e+00 7.792951557130237995e-03
6.001217926434882247e+04 1.427513889469348873e+00 7.729995830570560167e-03
6.001217929915617424e+04 1.413782406861808782e+00 7.564990281825841913e-03
6.001217933396351873e+04 1.399659579702607015e+00 7.910492691052400938e-03
6.001217936877087050e+04 1.415748617999779801e+00 7.534613676103415342e-03
6.001217940357822226e+04 1.393161504323186861e+00 7.521213129968980574e-03
6.001217943838558131e+04 1.402257146239614283e+00 7.595472662448628752e-03
6.001217947319292580e+04 1.409483622496790822e+00 7.490381094064562512e-03
6.001217950800027756e+04 1.404630296018779534e+00 7.394936281911420814e-03
6.001217954280762933e+04 1.406787481718538180e+00 7.319681824706978680e-03
6.001217957761498110e+04 1.409725767162740118e+00 7.499127392551028538e-03
6.001217961242233287e+04 1.400904209086560215e+00 7.730572430150963251e-03
6.001217964722968463e+04 1.400962582443403548e+00 7.606256643924590340e-03
6.001217968203703640e+04 1.384797092345933400e+00 7.642702619719675232e-03
6.001217971684438817e+04 1.397596629179819860e+00 7.363115796564121893e-03
6.001217975165173993e+04 1.385861304962110019e+00 7.509390426396846119e-03
6.001217978645909170e+04 1.408670398608361740e+00 8.126555507352379443e-03
6.001217982126644347e+04 1.380930548389424972e+00 7.601719584178139727e-03
6.001217985607379524e+04 1.398592305124014779e+00 7.547543332184256971e-03
6.001217989088114700e+04 1.383287495822276725e+00 7.401292632103250238e-03
6.001217992568849877e+04 1.385999455535879665e+00 7.515334803013242956e-03
6.001217996049585054e+04 1.383126918342444611e+00 7.469564733611756130e-03
6.001217999530319503e+04 1.425537630054370508e+00 7.870723705664153455e-03
6.001218003011054680e+04 1.419986499242935629e+00 7.949616436402762512e-03
6.001218006491789856e+04 1.416339890288848657e+00 8.139691088786645684e-03
6.001218009972525033e+04 1.413171448610389680e+00 7.860646522657365950e-03
6.001218013453260210e+04 1.398205651703082086e+00 7.677351604957288918e-03
6.001218016933995386e+04 1.403902591657495424e+00 7.438410801877425038e-03
6.001218020414730563e+04 1.411238969063030035e+00 7.994732241839141648e-03
6.001218023895465012e+04 1.398724134363592331e+00 7.487088869794294999e-03
6.001218027376200189e+04 1.410431250958829041e+00 7.955358060292625974e-03
6.001218030856935366e+04 1.410375036913082081e+00 7.537404073918002080e-03
6.001218034337670542e+04 1.407008570321329755e+00 7.537211239864434129e-03
6.001218037818405719e+04 1.398497010511085437e+00 7.899108482986597068e-03
6.001218041299140896e+04 1.414869675127250259e+00 7.710034837982450082e-03
6.001218044779876072e+04 1.395970841368138649e+00 7.579182154712614528e-03
6.001218048260611249e+04 1.415731539888186452e+00 8.491793158268319541e-03
6.001218051741346426e+04 1.403064277644646918e+00 7.742401714989471592e-03
6.001218055222081603e+04 1.401978516059366076e+00 7.883608833273063679e-03
6.001218058702816779e+04 1.395447388607032879e+00 7.509103319200989904e-03
6.001218062183551956e+04 1.395839917878898495e+00 7.481190428902990790e-03
6.001218065664287133e+04 1.390855412082684150e+00 7.762604257420914651e-03
6.001218069145022309e+04 1.409852236912119805e+00 7.789361534395436611e-03
6.001218072625757486e+04 1.416586271620885240e+00 8.087582451418712584e-03
6.001218076106492663e+04 1.432470347648261644e+00 7.886699626805434432e-03
6.001218079587227840e+04 1.426982158475198270e+00 7.805051759247873255e-03
6.001218083067962289e+04 1.418585329522447314e+00 8.146013955431819289e-03
6.001218086548697465e+04 1.422714555439970940e+00 8.096504147031892765e-03
6.001218090029432642e+04 1.407288663050564992e+00 7.789016548325545727e-03
6.001218093510167819e+04 1.418356504388170514e+00 7.820311913112602820e-03
6.001218096990902995e+04 1.422317561604779179e+00 7.730620306779910182e-03
6.001218100471638172e+04 1.418885010186649698e+00 7.923870899264514808e-03
6.001218103952373349e+04 1.419037326750860473e+00 7.601656836519428417e-03
6.001218107433107798e+04 1.414547960687894346e+00 7.557374826691671231e-03
6.001218110913842975e+04 1.416752581110589659e+00 7.981249032779080821e-03
6.001218114394578151e+04 1.405047289825977819e+00 7.601892787071141619e-03
6.001218117875313328e+04 1.416433040944802713e+00 7.575067406027963419e-03
6.001218121356048505e+04 1.425801482831372535e+00 7.622032271315389365e-03
6.001218124836783682e+04 1.419832529869652360e+00 7.683914206010391060e-03
6.001218128317518858e+04 1.421866528211015002e+00 7.610298170025628708e-03
6.001218131798254035e+04 1.418188825705070544e+00 7.565478506791395788e-03
6.001218135278989212e+04 1.417746073376936922e+00 7.586512770688697005e-03
6.001218138759724388e+04 1.425311175420100218e+00 7.842809877490987056e-03
6.001218142240459565e+04 1.432071723088667925e+00 7.791124684431338827e-03
6.001218145721194742e+04 1.403558905842867910e+00 7.609178185508118711e-03
6.001218149201929918e+04 1.405455600852791198e+00 7.492857282229661853e-03
6.001218152682665095e+04 1.411865561500320609e+00 8.220432499777125673e-03
6.001218156163400272e+04 1.422265060371904033e+00 8.150804786176617939e-03
6.001218159644135449e+04 1.420776302098604171e+00 7.979508547376982022e-03
6.001218163124870625e+04 1.392835812882921021e+00 7.626414878723341249e-03
6.001218166605605802e+04 1.392999195940368473e+00 7.548211762678266011e-03
6.001218170086340979e+04 1.421136242671466210e+00 7.549616639934601282e-03
6.001218173567076155e+04 1.416449660984899772e+00 7.510541697675551798e-03
6.001218177047810605e+04 1.432770980932166038e+00 7.684888045133411727e-03
6.001218180528545781e+04 1.434449232218788284e+00 7.646974034051929638e-03
6.001218184009280958e+04 1.417897236235572178e+00 7.614433006735514368e-03
6.001218187490015407e+04 1.423946248090735001e+00 7.642843171653704130e-03
6.001218190970750584e+04 1.414015502437520277e+00 7.682232820996000126e-03
6.001218194451486488e+04 1.419985132554588025e+00 8.128131555358955249e-03
6.001218197932220937e+04 1.418970562216748110e+00 7.707039053764021611e-03
6.001218201412956114e+04 1.427530444656327946e+00 7.832101980951678560e-03
6.001218204893691291e+04 1.423958794709940801e+00 7.609626090345524008e-03
6.001218208374426467e+04 1.417817686102345487e+00 7.655021666914810403e-03
6.001218211855161644e+04 1.390523552605390956e+00 7.481130842079360133e-03
6.001218215335896821e+04 1.392249717069725223e+00 7.494421731642759640e-03
6.001218218816631997e+04 1.399420681690627166e+00 7.515960087861432888e-03
6.001218222297367174e+04 1.402698837839692292e+00 7.618703678195928343e-03
6.001218225778102351e+04 1.418758549652018974e+00 7.535686994629639708e-03
6.001218229258837528e+04 1.386839456299288731e+00 7.669101095717850529e-03
6.001218232739572704e+04 1.400701878477086826e+00 7.360719206060650256e-03
6.001218236220307881e+04 1.398087055199805473e+00 7.620212306822095848e-03
6.001218239701043058e+04 1.399631052583702129e+00 7.954618587348260411e-03
6.001218243181778234e+04 1.385725086827666930e+00 7.567556556146473948e-03
6.001218246662513411e+04 1.371326505355124015e+00 7.241788393967626622e-03
6.001218250143248588e+04 1.370777617732696685e+00 7.522585407382236487e-03
6.001218253623983037e+04 1.387481750884836496e+00 7.397020637393867531e-03
6.001218257104718214e+04 1.381844908968307584e+00 7.437608350248934956e-03
6.001218260585453390e+04 1.398339897745346283e+00 7.505011775468381149e-03
6.001218264066188567e+04 1.378809375715666086e+00 7.251608611114271699e-03
6.001218267546923744e+04 1.378866031706501794e+00 7.414601294147076319e-03
6.001218271027658921e+04 1.370700932235671354e+00 7.322197146629725630e-03
6.001218274508394097e+04 1.372004771852547655e+00 7.409652886134761134e-03
6.001218277989128546e+04 1.372949821642176493e+00 7.584611612436452897e-03
6.001218281469863723e+04 1.378187537783860828e+00 7.379617444479843330e-03
6.001218284950598900e+04 1.370732569205831197e+00 7.755042501376444020e-03
6.001218288431334076e+04 1.352801467631952637e+00 7.696032679700558210e-03
6.001218291912069253e+04 1.368820494111729458e+00 7.420303795051369847e-03
6.001218295392804430e+04 1.366772501825052721e+00 7.543626046719721298e-03
6.001218298873539607e+04 1.367498946495522283e+00 7.308252274538230148e-03
6.001218302354274783e+04 1.380636504209691084e+00 7.774024525594271269e-03
6.001218305835009960e+04 1.367174372228933121e+00 7.501460438981235636e-03
6.001218309315745137e+04 1.363851543014953593e+00 7.701622380787685219e-03
6.001218312796480313e+04 1.360558922350848521e+00 7.338846228177888474e-03
6.001218316277215490e+04 1.364468473272992144e+00 7.252165650233230627e-03
6.001218319757950667e+04 1.346655775875018834e+00 7.502949288110764489e-03
6.001218323238685844e+04 1.361673928215691776e+00 7.534780215548363483e-03
6.001218326719421020e+04 1.364116634229680436e+00 7.857182246608765408e-03
6.001218330200156197e+04 1.357745024868846073e+00 7.318339809299984761e-03
6.001218333680891374e+04 1.351108866314197465e+00 7.225513368925672378e-03
6.001218337161626550e+04 1.346389415519137378e+00 7.242269820566364820e-03
6.001218340642360999e+04 1.350766496574911102e+00 7.169566785760623714e-03
6.001218344123096176e+04 1.360790593216314015e+00 7.411200021582874976e-03
6.001218347603832080e+04 1.356156938278735291e+00 7.267530826279084560e-03
6.001218351084567257e+04 1.331234008791337686e+00 7.380173014029835742e-03
6.001218354565301706e+04 1.343954937881088663e+00 7.274570943156498382e-03
6.001218358046036883e+04 1.344577051558024650e+00 7.118082336583249521e-03
6.001218361526772060e+04 1.329109162861978666e+00 7.130212151997390724e-03
6.001218365007506509e+04 1.340549148106693567e+00 7.163454477798872171e-03
6.001218368488241686e+04 1.325063563597228766e+00 6.994340452135832178e-03
6.001218371968976862e+04 1.334315403962996305e+00 7.527028519642451308e-03
6.001218375449712767e+04 1.327513906603358995e+00 7.178264321861681577e-03
6.001218378930447943e+04 1.345341056894216791e+00 7.297081420894313726e-03
6.001218382411182392e+04 1.334422275728280649e+00 7.343138447196368400e-03
6.001218385891917569e+04 1.353267618384871751e+00 7.383023644534815987e-03
6.001218389372652746e+04 1.329954815155944381e+00 7.389898908500612193e-03
6.001218392853387923e+04 1.334345479988504390e+00 7.359137139890703158e-03
6.001218396334123099e+04 1.328041131816513509e+00 7.721231165687065037e-03
6.001218399814858276e+04 1.349401051274476293e+00 7.402633827959627551e-03
6.001218403295593453e+04 1.335633212611012199e+00 7.396331548486391634e-03
6.001218406776328629e+04 1.343801143719449476e+00 7.300872669180043760e-03
6.001218410257063806e+04 1.334939784957803743e+00 7.425259544445745458e-03
6.001218413737798983e+04 1.324474003879116513e+00 7.191939353377041662e-03
6.001218417218534159e+04 1.331078915489208869e+00 7.086583242429774637e-03
6.001218420699269336e+04 1.321122394614055784e+00 7.332230364537707656e-03
6.001218424180004513e+04 1.339165193745751159e+00 7.375322468270397412e-03
6.001218427660739690e+04 1.328778862502056679e+00 7.231647688976656010e-03
6.001218431141474866e+04 1.332067629142365872e+00 7.468758706603690310e-03
6.001218434622209315e+04 1.337689624115629972e+00 7.453101147269060832e-03
6.001218438102944492e+04 1.338288665644733921e+00 7.317408241009588227e-03
6.001218441583679669e+04 1.343713321044958331e+00 7.269377357248826485e-03
6.001218445064414846e+04 1.330474101387449704e+00 7.305357101636101615e-03
6.001218448545150022e+04 1.328875481052339325e+00 7.706538212332825558e-03
6.001218452025885199e+04 1.309733511414681972e+00 7.187426974890645873e-03
6.001218455506620376e+04 1.334872951118825091e+00 7.390420424999116604e-03
6.001218458987354825e+04 1.328650277325428730e+00 7.276999587720718587e-03
6.001218462468090001e+04 1.319729856864457984e+00 7.081206589156755112e-03
6.001218465948825178e+04 1.336580739015000407e+00 7.328217377944400319e-03
6.001218469429560355e+04 1.330074738695287806e+00 7.862859686309554147e-03
6.001218472910295532e+04 1.315008781027078522e+00 7.305687487629638870e-03
6.001218476391030708e+04 1.315150878098692466e+00 7.670761135158050449e-03
6.001218479871765885e+04 1.330703088590150518e+00 7.476159332858717602e-03
6.001218483352501062e+04 1.330188818756848024e+00 7.302127828760821525e-03
6.001218486833236238e+04 1.344994284371227478e+00 7.687214333414770992e-03
6.001218490313971415e+04 1.335782295262861075e+00 7.382598054623022016e-03
6.001218493794706592e+04 1.336809478131811169e+00 7.387641201534012915e-03
6.001218497275441769e+04 1.344525344777390830e+00 7.319907728766725415e-03
6.001218500756176945e+04 1.336669928438167121e+00 7.408787859448302468e-03
6.001218504236912122e+04 1.364169907027434236e+00 7.729814528298497613e-03
6.001218507717647299e+04 1.357395070673861781e+00 7.300102159396592433e-03
6.001218511198382475e+04 1.360572139640677580e+00 7.384091530909611158e-03
6.001218514679117652e+04 1.354423662912017434e+00 7.853002099558336821e-03
6.001218518159852101e+04 1.368044111369862037e+00 7.933111584240731817e-03
6.001218521640587278e+04 1.349298921802660534e+00 7.492303751878986659e-03
6.001218525121322455e+04 1.353915447758581969e+00 7.531664102109987546e-03
6.001218528602057631e+04 1.352975986670944097e+00 7.423750648225630085e-03
6.001218532082792808e+04 1.355480702476151267e+00 7.482074272772880688e-03
6.001218535563527985e+04 1.367942667838550452e+00 7.543224441861013339e-03
6.001218539044262434e+04 1.367706458386903190e+00 7.969238146586730617e-03
6.001218542524997611e+04 1.361847282418535698e+00 7.611394270359945861e-03
6.001218546005732787e+04 1.376344874107432448e+00 7.783458513685338233e-03
6.001218549486467964e+04 1.372887109739935330e+00 7.658808698358592765e-03
6.001218552967203141e+04 1.378336422676411432e+00 7.813732082161347486e-03
6.001218556447938317e+04 1.362479310999462623e+00 8.058848265947153588e-03
6.001218559928673494e+04 1.380526408410498007e+00 8.390936131267708389e-03
6.001218563409408671e+04 1.380409000147411636e+00 7.891444095490774205e-03
6.001218566890143848e+04 1.383603583020300620e+00 7.700897535446248054e-03
6.001218570370879024e+04 1.386641270011602867e+00 8.116640900299879405e-03
6.001218573851614201e+04 1.378072767687323896e+00 7.712487082906731468e-03
6.001218577332349378e+04 1.385658768893379911e+00 7.938801095242803765e-03
6.001218580813084554e+04 1.384550395370274023e+00 7.821500808255060430e-03
6.001218584293819731e+04 1.379272104042746250e+00 7.653177282936083139e-03
6.001218587774554908e+04 1.406136253192863173e+00 7.720055728153942497e-03
6.001218591255290085e+04 1.395139779379289013e+00 7.850120326319215067e-03
6.001218594736025261e+04 1.392105053956567806e+00 7.562344337980431326e-03
6.001218598216760438e+04 1.394291443141974840e+00 7.567629132306164484e-03
6.001218601697495615e+04 1.387392771855864071e+00 8.077775538745460282e-03
6.001218605178230791e+04 1.384982581514373479e+00 7.936104643994025890e-03
6.001218608658965968e+04 1.408205490238670698e+00 7.795518521642928050e-03
6.001218612139701145e+04 1.388853350713512791e+00 7.481885876534217356e-03
6.001218615620436321e+04 1.392429487619686101e+00 7.714443889026958469e-03
6.001218619101171498e+04 1.398146841255566875e+00 7.580728345554477512e-03
6.001218622581905947e+04 1.390005056441359521e+00 8.049821025370012054e-03
6.001218626062641124e+04 1.392327378169563978e+00 7.603702843502205093e-03
6.001218629543376301e+04 1.376197008913788267e+00 7.593759925658761720e-03
6.001218633024111477e+04 1.389812812290253108e+00 8.047695177519820567e-03
6.001218636504846654e+04 1.405342296173401895e+00 8.285046839470389807e-03
6.001218639985581103e+04 1.408457053433275208e+00 7.557758010405376571e-03
6.001218643466316280e+04 1.403617363126251405e+00 7.549714822242968928e-03
6.001218646947051457e+04 1.383110628301109202e+00 7.495897577729260762e-03
6.001218650427786633e+04 1.388784873631528249e+00 7.621482107653065018e-03
6.001218653908521810e+04 1.396872542907755532e+00 8.134072974000084583e-03
6.001218657389256987e+04 1.403739773212711928e+00 7.571749233092926919e-03
6.001218660869992163e+04 1.404741579488500980e+00 7.910032632825083135e-03
6.001218664350727340e+04 1.408532680202692067e+00 8.045557784850295921e-03
6.001218667831462517e+04 1.409060720107875309e+00 7.953962204918521572e-03
6.001218671312197694e+04 1.416565149677546209e+00 7.945351924141811489e-03
6.001218674792932870e+04 1.381109131020563652e+00 7.762470015138247040e-03
6.001218678273668047e+04 1.396730988800984452e+00 7.698864995480739215e-03
6.001218681754403224e+04 1.396327107204520468e+00 7.918796791947528904e-03
6.001218685235138400e+04 1.393071271402234856e+00 7.757965360503675870e-03
6.001218688715873577e+04 1.403822695425674949e+00 8.057600329440436568e-03
6.001218692196608754e+04 1.408131939421000567e+00 7.503419998555200220e-03
6.001218695677343203e+04 1.408173014639201970e+00 7.704394398709013547e-03
6.001218699158078380e+04 1.383688786243606916e+00 7.356331708210988793e-03
6.001218702638813556e+04 1.396287905074874658e+00 7.539813880919265729e-03
6.001218706119548733e+04 1.377948060146538367e+00 7.595549218871662164e-03
6.001218709600283910e+04 1.384769425576587665e+00 7.475665703487947844e-03
6.001218713081019087e+04 1.385395805959809712e+00 7.625225918856510209e-03
6.001218716561754263e+04 1.394422095483048185e+00 7.615679534900973539e-03
6.001218720042488712e+04 1.395891444309948604e+00 7.420937030093456219e-03
6.001218723523223889e+04 1.392579818388874013e+00 7.773375099392087345e-03
6.001218727003959066e+04 1.393111177586083160e+00 7.636061705685012573e-03
6.001218730484694242e+04 1.392291683202682151e+00 7.686443614323849004e-03
6.001218733965429419e+04 1.375837151329575514e+00 7.550438443350454901e-03
6.001218737446164596e+04 1.399618847518805165e+00 7.655669444155304044e-03
6.001218740926899773e+04 1.407885687776465167e+00 7.657651819962153425e-03
6.001218744407634949e+04 1.418090028771417765e+00 8.624186107740204610e-03
6.001218747888370126e+04 1.403090750688912314e+00 7.366913148552244398e-03
6.001218751369105303e+04 1.384802341692190186e+00 7.235123449381611338e-03
6.001218754849840479e+04 1.371552489898497651e+00 7.227395245251183251e-03
6.001218758330575656e+04 1.385213478118475949e+00 7.195619775887946226e-03
6.001218761811310833e+04 1.394454678569741590e+00 7.375923337757976476e-03
6.001218765292046010e+04 1.388320547329736199e+00 7.246119564734069922e-03
6.001218768772781186e+04 1.403856413486587185e+00 7.322221866653627620e-03
6.001218772253516363e+04 1.401379880617070084e+00 7.415772821880559432e-03
6.001218775734251540e+04 1.398955736214161583e+00 7.479621234375765856e-03
6.001218779214986716e+04 1.382129637061392913e+00 7.274618525057658866e-03
6.001218782695721893e+04 1.377750709739441248e+00 7.202530349168866086e-03
6.001218786176457070e+04 1.383515667904584356e+00 7.377390511692025719e-03
6.001218789657192247e+04 1.396149154068143883e+00 7.337747453534007591e-03
6.001218793137927423e+04 1.376654012867717158e+00 7.299146463858607187e-03
6.001218796618662600e+04 1.370934068905836023e+00 7.174434269836942220e-03
6.001218800099397777e+04 1.368714294063996473e+00 7.214576845292898499e-03
6.001218803580132226e+04 1.373056252045516734e+00 7.146589190664639525e-03
6.001218807060867402e+04 1.375542809656105092e+00 7.194119513835063595e-03
6.001218810541602579e+04 1.382208947912697994e+00 7.178526720631432309e-03
6.001218814022337756e+04 1.390992921609445432e+00 7.256976483377510813e-03
6.001218817503072933e+04 1.383888027485733030e+00 7.352348590180217934e-03
6.001218820983808109e+04 1.365828047872957862e+00 7.064208026751454990e-03
6.001218824464542558e+04 1.380392879066912215e+00 7.264896755012337226e-03
6.001218827945277735e+04 1.376047105937823201e+00 7.220010007742773232e-03
6.001218831426012912e+04 1.365460373520684945e+00 7.117454722092290964e-03
6.001218834906748089e+04 1.377982152984907227e+00 7.180480300025264551e-03
6.001218838387483265e+04 1.386737587975209518e+00 7.249981924238798302e-03
6.001218841868218442e+04 1.388253162478534808e+00 7.243621768997781686e-03
6.001218845348953619e+04 1.383103209677835954e+00 7.254652618304174676e-03
6.001218848829688795e+04 1.389983510878564088e+00 7.217462595778327723e-03
6.001218852310423972e+04 1.377586162216424048e+00 7.266499769317536807e-03
6.001218855791159149e+04 1.362959790262253890e+00 7.101989660223542028e-03
6.001218859271894326e+04 1.367743004125929751e+00 7.205869427616359152e-03
6.001218862752629502e+04 1.383818701626228220e+00 7.225051618607809638e-03
6.001218866233364679e+04 1.384751075330524106e+00 7.202327973886102526e-03
6.001218869714099856e+04 1.368822407779533012e+00 7.248254381360565504e-03
6.001218873194835032e+04 1.362505621482774876e+00 7.152725897336479829e-03
6.001218876675570209e+04 1.375198812427102180e+00 7.170211286570753358e-03
6.001218880156304658e+04 1.387165771004667203e+00 7.284716617550788392e-03
6.001218883637039835e+04 1.399213691343083710e+00 7.431325430728054696e-03
6.001218887117775739e+04 1.404163446743032839e+00 7.430903220046806285e-03
6.001218890598510188e+04 1.396440661835683050e+00 7.188321875204617233e-03
6.001218894079245365e+04 1.392883811078241330e+00 7.177668303232994165e-03
6.001218897559980542e+04 1.386844654880960759e+00 7.209776479490490921e-03
6.001218901040715718e+04 1.381422469632335615e+00 7.190442856508862113e-03
6.001218904521450168e+04 1.404520818738222099e+00 7.304956745831797833e-03
6.001218908002185344e+04 1.395957543766376929e+00 7.291644970377340017e-03
6.001218911482920521e+04 1.401946957776475156e+00 7.311265708602961849e-03
6.001218914963656425e+04 1.404724974769880896e+00 7.322581142374051666e-03
6.001218918444390874e+04 1.399151337553992791e+00 7.201303007941773152e-03
6.001218921925126051e+04 1.401113119782251060e+00 7.198043170249126751e-03
6.001218925405861228e+04 1.403307302381349819e+00 7.274508958334468915e-03
6.001218928886596404e+04 1.395614107507555657e+00 7.251604338179231182e-03
6.001218932367331581e+04 1.418120429225616874e+00 7.292069799928266836e-03
6.001218935848066758e+04 1.421480995530772118e+00 7.279518035803839507e-03
6.001218939328801935e+04 1.400592058482640789e+00 7.204513245938586399e-03
6.001218942809537111e+04 1.397098996736371390e+00 7.206080861890629304e-03
6.001218946290272288e+04 1.416130780691218005e+00 7.311115481033856819e-03
6.001218949771007465e+04 1.407000092131433622e+00 7.284559708095590322e-03
6.001218953251742641e+04 1.414338983327840360e+00 7.236572091064165033e-03
6.001218956732477818e+04 1.422126409719918883e+00 7.336957148934564188e-03
6.001218960213212995e+04 1.422061109640279986e+00 7.375898278881657007e-03
6.001218963693948172e+04 1.422483013368109450e+00 7.279394364386060183e-03
6.001218967174683348e+04 1.436231114701704170e+00 7.355432917588632102e-03
6.001218970655418525e+04 1.426438096496698504e+00 7.426813103249729070e-03
6.001218974136153702e+04 1.423139190523198261e+00 7.412697643215723081e-03
6.001218977616888878e+04 1.424166898197329667e+00 7.313391374329687722e-03
6.001218981097623328e+04 1.414865037564340566e+00 7.310010310405032005e-03
6.001218984578358504e+04 1.413983947696628274e+00 7.289579584818147058e-03
6.001218988059093681e+04 1.415341415304912420e+00 7.166410234837865961e-03
6.001218991539828858e+04 1.440228208600865312e+00 7.363115202222979619e-03
6.001218995020564034e+04 1.433848292950796965e+00 7.398767495112786377e-03
6.001218998501299211e+04 1.412724678720120197e+00 7.301878954028170193e-03
6.001219001982034388e+04 1.412678257738595233e+00 7.346494472048432749e-03
6.001219005462768837e+04 1.395386007115301030e+00 7.186324771609969506e-03
6.001219008943504014e+04 1.415177051586187229e+00 7.334738433658673576e-03
6.001219012424239190e+04 1.404881649604957872e+00 7.330431559603818245e-03
6.001219015904974367e+04 1.420414178512197534e+00 7.329767791520205335e-03
6.001219019385709544e+04 1.409179050071881489e+00 7.282229542982551589e-03
6.001219022866444720e+04 1.418878722740966492e+00 7.358952462649108461e-03
6.001219026347179897e+04 1.407991580653451313e+00 7.241703984751548043e-03
6.001219029827915074e+04 1.401365314554041452e+00 7.205973833499653911e-03
6.001219033308650251e+04 1.418103130704811310e+00 7.373813447087066916e-03
6.001219036789385427e+04 1.406314975560309488e+00 7.245101293508828671e-03
6.001219040270120604e+04 1.404636315622112663e+00 7.265369059204601111e-03
6.001219043750855781e+04 1.409899402544419145e+00 7.361539442233898216e-03
6.001219047231590957e+04 1.410816130925832468e+00 7.443714340728472059e-03
6.001219050712326134e+04 1.413260639929123874e+00 7.305234279836576514e-03
6.001219054193061311e+04 1.409980578363692949e+00 7.292569873039269832e-03
6.001219057673796488e+04 1.401723534879669719e+00 7.329033540891145664e-03
6.001219061154531664e+04 1.391376651730678926e+00 7.328124341637202999e-03
6.001219064635266841e+04 1.401936006480356323e+00 7.292302221714798069e-03
6.001219068116002018e+04 1.408306220199217362e+00 7.331796696962018280e-03
6.001219071596737194e+04 1.403414128257610027e+00 7.233358999937323543e-03
6.001219075077472371e+04 1.403654632092288912e+00 7.321517396631081753e-03
6.001219078558207548e+04 1.393444121414860293e+00 7.228015442777652177e-03
6.001219082038942724e+04 1.391238082928412112e+00 7.296876860493530480e-03
6.001219085519677901e+04 1.394926485927073800e+00 7.268831678453761824e-03
6.001219089000412350e+04 1.413743261299021947e+00 7.337644141078827377e-03
6.001219092481147527e+04 1.400707859231049790e+00 7.415978835088963411e-03
6.001219095961882704e+04 1.412588657581447249e+00 7.430428367355165591e-03
6.001219099442617880e+04 1.402951678692125448e+00 7.437507271312042596e-03
6.001219102923353057e+04 1.400012876465382972e+00 7.193119438762539744e-03
6.001219106404088234e+04 1.372532858067471384e+00 7.057001753766215489e-03
6.001219109884822683e+04 1.389302273813143085e+00 7.175087978900246584e-03
6.001219113365557860e+04 1.390698309341960703e+00 7.231015018458559693e-03
6.001219116846293036e+04 1.387806070554519433e+00 7.276694647924640373e-03
6.001219120327028213e+04 1.396749347222866477e+00 7.300331412724452018e-03
6.001219123807763390e+04 1.408494620865605507e+00 7.339357222042240843e-03
6.001219127288498566e+04 1.394198910502434163e+00 7.230995265235128609e-03
6.001219130769233743e+04 1.395481243382446390e+00 7.217472281400693496e-03
6.001219134249968920e+04 1.392655077622537263e+00 7.175402173841593026e-03
6.001219137730704097e+04 1.392313629744791115e+00 7.117787501548638110e-03
6.001219141211439273e+04 1.399741572193168082e+00 7.205652183350805783e-03
6.001219144692174450e+04 1.388424571951450082e+00 7.213913282566690281e-03
6.001219148172909627e+04 1.380971389645776704e+00 7.253776288803356204e-03
6.001219151653644803e+04 1.384688022966206633e+00 7.137630775993646787e-03
6.001219155134379980e+04 1.381797085622632482e+00 7.160823395625296600e-03
6.001219158615115157e+04 1.373307585577089096e+00 7.158352258794507296e-03
6.001219162095850334e+04 1.382362908405187163e+00 7.203102668354078100e-03
6.001219165576585510e+04 1.372338245958339309e+00 7.050886329314745744e-03
6.001219169057319959e+04 1.384182336120618917e+00 7.190706391984363205e-03
6.001219172538055136e+04 1.392469575869684562e+00 7.157767063338760227e-03
6.001219176018790313e+04 1.387673544662935576e+00 7.228901658408191065e-03
6.001219179499526217e+04 1.374022506198741223e+00 7.177975947204551406e-03
6.001219182980260666e+04 1.371444313602627529e+00 7.290800152463200977e-03
6.001219186460995843e+04 1.377489316880692982e+00 7.127582442085949807e-03
6.001219189941731020e+04 1.370732340860756349e+00 7.064547619119038169e-03
6.001219193422466196e+04 1.385221550411395386e+00 7.272439773420841594e-03
6.001219196903200645e+04 1.382790622167507699e+00 7.118673115354285860e-03
6.001219200383935822e+04 1.390471148755955344e+00 7.298338537863158226e-03
6.001219203864670999e+04 1.384734308951028003e+00 7.170440421381506224e-03
6.001219207345406176e+04 1.383953393295175749e+00 7.127271960917312861e-03
6.001219210826141352e+04 1.401889503064798648e+00 7.199449217663496728e-03
6.001219214306876529e+04 1.395143976571265210e+00 7.158864390462927642e-03
6.001219217787611706e+04 1.409779717656686859e+00 7.330203512801320917e-03
6.001219221268346882e+04 1.391684415803722707e+00 7.194092371932923717e-03
6.001219224749082059e+04 1.396513282055671601e+00 7.226961884142154950e-03
6.001219228229817236e+04 1.402512426991851857e+00 7.268883868357014187e-03
6.001219231710552413e+04 1.395586922638073935e+00 7.298287910390044257e-03
6.001219235191287589e+04 1.387377568043456355e+00 7.288613077016251225e-03
6.001219238672022766e+04 1.360703321389902243e+00 7.197298352129700809e-03
6.001219242152757943e+04 1.396193377927424040e+00 7.187928400361275061e-03
6.001219245633493119e+04 1.414236399615165896e+00 7.387994258649814398e-03
6.001219249114228296e+04 1.398050661658496008e+00 7.265438292442931781e-03
6.001219252594963473e+04 1.404598889558265729e+00 7.223257061595368851e-03
6.001219256075698650e+04 1.408615312753300541e+00 7.257911678094593200e-03
6.001219259556433826e+04 1.392209355613162725e+00 7.261558200882904483e-03
6.001219263037169003e+04 1.393352482223932487e+00 7.290847663430281671e-03
6.001219266517904180e+04 1.381987247173996902e+00 7.173300443411572726e-03
6.001219269998638629e+04 1.398543705760828981e+00 7.254809505939299220e-03
6.001219273479373805e+04 1.409215836846706704e+00 7.280852186677819887e-03
6.001219276960108982e+04 1.406620297410338116e+00 7.266302284125629798e-03
6.001219280440844159e+04 1.394645343571303098e+00 7.155661195505398121e-03
6.001219283921579336e+04 1.403922690736935097e+00 7.285855782843594572e-03
6.001219287402314512e+04 1.398049668372672194e+00 7.137696419649093051e-03
6.001219290883049689e+04 1.410736170033338066e+00 7.250272972639409431e-03
6.001219294363784138e+04 1.417744482190582245e+00 7.293522530939036859e-03
6.001219297844519315e+04 1.428754609211689175e+00 7.355818789879874260e-03
6.001219301325254492e+04 1.406693953246950013e+00 7.224172081995348937e-03
6.001219304805989668e+04 1.410311714211393452e+00 7.295391151234386154e-03
6.001219308286724845e+04 1.410112489884371545e+00 7.326011332827257402e-03
6.001219311767460022e+04 1.385706361666950936e+00 7.164285198717224371e-03
6.001219315248195198e+04 1.402849804774134679e+00 7.263471325668235945e-03
6.001219318728930375e+04 1.412003142011818202e+00 7.275406923596993911e-03
6.001219322209665552e+04 1.413011043933235067e+00 7.180515206502992819e-03
6.001219325690400728e+04 1.405309497460651480e+00 7.347895806614905198e-03
6.001219329171135905e+04 1.408329069527264110e+00 7.483250260225504658e-03
6.001219332651871082e+04 1.398757831284499931e+00 7.386699035278759123e-03
6.001219336132606259e+04 1.397501258300725802e+00 7.297384911913488807e-03
6.001219339613341435e+04 1.390064197664068191e+00 7.240077697468374866e-03
6.001219343094076612e+04 1.412293661352944873e+00 7.353710959506381747e-03
6.001219346574811789e+04 1.418385250695541444e+00 7.443349900625667072e-03
6.001219350055546965e+04 1.416648907977203331e+00 7.330560322784130008e-03
6.001219353536282142e+04 1.414917945585468351e+00 7.384640890690648447e-03
6.001219357017017319e+04 1.419762153881924949e+00 7.449412175856204472e-03
6.001219360497752496e+04 1.409487747022596160e+00 7.402206864052730990e-03
6.001219363978487672e+04 1.399749085575954677e+00 7.320293839577761766e-03
6.001219367459222849e+04 1.407631603708618062e+00 7.352141123695299200e-03
6.001219370939958026e+04 1.434983626559717340e+00 7.556509759616394407e-03
6.001219374420692475e+04 1.423254266227894860e+00 7.330432665381822997e-03
6.001219377901427652e+04 1.426172972335020939e+00 7.356022418866016779e-03
6.001219381382162828e+04 1.433600839692987128e+00 7.322060486509539279e-03
6.001219384862898005e+04 1.435801833237923431e+00 7.516965334624505640e-03
6.001219388343633182e+04 1.415523078690156700e+00 7.349964513367782809e-03
6.001219391824368358e+04 1.441828105287186190e+00 7.513285786540136596e-03
6.001219395305102807e+04 1.434357440774221448e+00 7.367532889708331735e-03
6.001219398785837984e+04 1.445943482474139286e+00 7.432464423913463965e-03
6.001219402266573161e+04 1.427864955470522501e+00 7.282237645324212034e-03
6.001219405747308338e+04 1.421345991946916909e+00 7.227805471964768823e-03
6.001219409228043514e+04 1.420293597582937162e+00 7.321855477256368483e-03
6.001219412708778691e+04 1.426440143587016429e+00 7.325546221327517565e-03
6.001219416189513868e+04 1.424001717475311235e+00 7.415132573970543463e-03
6.001219419670249044e+04 1.426739543442041569e+00 7.478874827517551817e-03
6.001219423150984221e+04 1.437661622173099785e+00 7.415024978768195926e-03
6.001219426631719398e+04 1.454276225387315158e+00 7.494074274949106759e-03
6.001219430112454575e+04 1.433525972204444221e+00 7.399908581803679199e-03
6.001219433593189751e+04 1.443770770963223482e+00 7.443575680279574877e-03
6.001219437073924928e+04 1.424986918699718830e+00 7.314716481133851263e-03
6.001219440554660105e+04 1.420188922764089368e+00 7.243667895158451345e-03
6.001219444035395281e+04 1.434818000828967710e+00 7.403178603261144006e-03
6.001219447516130458e+04 1.431424597970026857e+00 7.322711801496497620e-03
6.001219450996865635e+04 1.440996511827383308e+00 7.395919599346499444e-03
6.001219454477600812e+04 1.446286050008247059e+00 7.485538702530846779e-03
6.001219457958335988e+04 1.425710904654501787e+00 7.376999967726814884e-03
6.001219461439070437e+04 1.425841502754704226e+00 7.302378733402666716e-03
6.001219464919805614e+04 1.428117200217037475e+00 7.476112590551128000e-03
6.001219468400541518e+04 1.424475729679193670e+00 7.316129339609501320e-03
6.001219471881276695e+04 1.444202605852524135e+00 7.419629532276790854e-03
6.001219475362011144e+04 1.434327856481322661e+00 7.325894482492133382e-03
6.001219478842746321e+04 1.433284091858712861e+00 7.399564504686589363e-03
6.001219482323481498e+04 1.429550947385985982e+00 7.332799261354741756e-03
6.001219485804216674e+04 1.423418354418308107e+00 7.242264660489497290e-03
6.001219489284951123e+04 1.419583973701320501e+00 7.276321813640864410e-03
6.001219492765686300e+04 1.422375160489365964e+00 7.297282093187105155e-03
6.001219496246422204e+04 1.427755756116471098e+00 7.303672887286918186e-03
6.001219499727157381e+04 1.421690110685403852e+00 7.246818071294375274e-03
6.001219503207891830e+04 1.431131376553846923e+00 7.305154016940451980e-03
6.001219506688627007e+04 1.430004340794844619e+00 7.306183175289846822e-03
6.001219510169362184e+04 1.411171365713868031e+00 7.315651174122139722e-03
6.001219513650097360e+04 1.408531027134478641e+00 7.286588138243458440e-03
6.001219517130832537e+04 1.407421810953309427e+00 7.224268262048513800e-03
6.001219520611567714e+04 1.412285271629942773e+00 7.291931956527763874e-03
6.001219524092302890e+04 1.401699304707014537e+00 7.263008290874131689e-03
6.001219527573038067e+04 1.409552640613845220e+00 7.260827991863305110e-03
6.001219531053773244e+04 1.417042789473827558e+00 7.199724580380292664e-03
6.001219534534508421e+04 1.408438988321771168e+00 7.209295459509310056e-03
6.001219538015243597e+04 1.409280598285567843e+00 7.273166223305355289e-03
6.001219541495978774e+04 1.406885176120038050e+00 7.288675543662089841e-03
6.001219544976713951e+04 1.397594402327927643e+00 7.376039124789183360e-03
6.001219548457449127e+04 1.400083068574726530e+00 7.169192552638351326e-03
6.001219551938184304e+04 1.399716795182810447e+00 7.194102511592356114e-03
6.001219555418919481e+04 1.398132606525082977e+00 7.351184660845406366e-03
6.001219558899653930e+04 1.391782138024357129e+00 7.207137208390492107e-03
6.001219562380389107e+04 1.397206845173359024e+00 7.274124389331682213e-03
6.001219565861124283e+04 1.391549353246011478e+00 7.125402409989937264e-03
6.001219569341859460e+04 1.392524547501150067e+00 7.203462008739256600e-03
6.001219572822594637e+04 1.402720926607988083e+00 7.220202565352727524e-03
6.001219576303329814e+04 1.404133714452082904e+00 7.271293641097217701e-03
6.001219579784064990e+04 1.414709929119848830e+00 7.204135218751645670e-03
6.001219583264800167e+04 1.401515603556297895e+00 7.066199716233869527e-03
6.001219586745534616e+04 1.398731340335121143e+00 7.137687444684370254e-03
6.001219590226269793e+04 1.397864141352027190e+00 7.139269848027356841e-03
6.001219593707004969e+04 1.381076997494469882e+00 7.143395353367647076e-03
6.001219597187740146e+04 1.392459183840679016e+00 7.187992703074903671e-03
6.001219600668475323e+04 1.397095249585240007e+00 7.090441747783957430e-03
6.001219604149210500e+04 1.413698898782205005e+00 7.188932012914922912e-03
6.001219607629945676e+04 1.394935953015852270e+00 7.153613444095564648e-03
6.001219611110680853e+04 1.386530248364103102e+00 7.154810290749884401e-03
6.001219614591416030e+04 1.392013074200154632e+00 7.163717434053963780e-03
6.001219618072151206e+04 1.394830598236515895e+00 7.158057415341240355e-03
6.001219621552886383e+04 1.389601751744902192e+00 7.177395717398966229e-03
6.001219625033621560e+04 1.380836446059404032e+00 7.106931162171484066e-03
6.001219628514356737e+04 1.379202402360080182e+00 7.047275447095034152e-03
6.001219631995091913e+04 1.381732855711232277e+00 7.119660073635340758e-03
6.001219635475827090e+04 1.374328766275441538e+00 7.059770062283917541e-03
6.001219638956562267e+04 1.364405207858087499e+00 7.111779226878403581e-03
6.001219642437297443e+04 1.386009921248894106e+00 7.248570865993861009e-03
6.001219645918032620e+04 1.398399428955785284e+00 7.297773141558465057e-03
6.001219649398767797e+04 1.384608994315566166e+00 7.153812194380070044e-03
6.001219652879502974e+04 1.397653542751544631e+00 7.283431798344779107e-03
6.001219656360238150e+04 1.393756913866776470e+00 7.181707410485457105e-03
6.001219659840973327e+04 1.381493672299611397e+00 7.116303310014607773e-03
6.001219663321708504e+04 1.385937140264860590e+00 7.222632935655370554e-03
6.001219666802442953e+04 1.371086057267790537e+00 6.988508381487590695e-03
6.001219670283178129e+04 1.373438969439050528e+00 7.055316658579898793e-03
6.001219673763913306e+04 1.374548738913713652e+00 6.991541851177050272e-03
6.001219677244648483e+04 1.389777846823054164e+00 7.086723336697000643e-03
6.001219680725383660e+04 1.375359690908307231e+00 7.051451021304113234e-03
6.001219684206118836e+04 1.398271925627178947e+00 7.162589394402184111e-03
6.001219687686854013e+04 1.379543475987466961e+00 7.065353177649754193e-03
6.001219691167589190e+04 1.390736581315255682e+00 7.148104700512068234e-03
6.001219694648323639e+04 1.400095025666514781e+00 7.243450662512753227e-03
6.001219698129058816e+04 1.414216476860170157e+00 7.284157417115886407e-03
6.001219701609793992e+04 1.407749658720991226e+00 7.224133855475880009e-03
6.001219705090529169e+04 1.420595899100967285e+00 7.261162902479838081e-03
6.001219708571264346e+04 1.408654768627824572e+00 7.246834114524440887e-03
6.001219712051999522e+04 1.393262700869841719e+00 7.152025617148039492e-03
6.001219715532734699e+04 1.413048131570787014e+00 7.304170268267677624e-03
6.001219719013469876e+04 1.398645605543466841e+00 7.166695800566455846e-03
6.001219722494205052e+04 1.393853483667680804e+00 7.137390410318357817e-03
6.001219725974940229e+04 1.405859186164968300e+00 7.112603081840237172e-03
6.001219729455675406e+04 1.414479980995093644e+00 7.185220170738838841e-03
6.001219732936410583e+04 1.413785609727095105e+00 7.134435458376384327e-03
6.001219736417145759e+04 1.402135129773606215e+00 7.109881008301512442e-03
6.001219739897880936e+04 1.408620042963821817e+00 7.288899875464294534e-03
6.001219743378616113e+04 1.394459052782685005e+00 7.178195682960969090e-03
6.001219746859351289e+04 1.414285459658301658e+00 7.283407320116675777e-03
6.001219750340086466e+04 1.400484747495786886e+00 7.156682592796126570e-03
6.001219753820821643e+04 1.407218328334044255e+00 7.126508597460136200e-03
6.001219757301556820e+04 1.420016490033390921e+00 7.241088557827654419e-03
6.001219760782291996e+04 1.422902327702364023e+00 7.242948169735139927e-03
6.001219764263027173e+04 1.394003396091112679e+00 7.132339636241881789e-03
6.001219767743762350e+04 1.402928017102170966e+00 7.199045463296933206e-03
6.001219771224496799e+04 1.394389030483874192e+00 7.098351912308072109e-03
6.001219774705231976e+04 1.412517328981117037e+00 7.191213584664181771e-03
6.001219778185967152e+04 1.400774846701287712e+00 7.127450182595113093e-03
6.001219781666701601e+04 1.395163827709666959e+00 7.089808264696242750e-03
6.001219785147436778e+04 1.425505134873090718e+00 7.350041268792802118e-03
6.001219788628172682e+04 1.404928428915479310e+00 7.271499816230073826e-03
6.001219792108907131e+04 1.389870171328397186e+00 7.270139228136664189e-03
6.001219795589642308e+04 1.396297752226207667e+00 7.143405183735778569e-03
6.001219799070377485e+04 1.400144249389951190e+00 7.210600698596034488e-03
6.001219802551112662e+04 1.400866542874827259e+00 7.193974785973440526e-03
6.001219806031847838e+04 1.410016077673815316e+00 7.236433912856376875e-03
6.001219809512583015e+04 1.423608401302163928e+00 7.247458193640115252e-03
6.001219812993318192e+04 1.396046956091266722e+00 7.124166578227090693e-03
6.001219816474053368e+04 1.389115342454630309e+00 7.081510128282514013e-03
6.001219819954788545e+04 1.391011885389249469e+00 7.112445034019168784e-03
6.001219823435523722e+04 1.387463242207620517e+00 7.114509596361049716e-03
6.001219826916258899e+04 1.393288095209019639e+00 7.183210310538257204e-03
6.001219830396994075e+04 1.407238775941675124e+00 7.158867238432494416e-03
6.001219833877729252e+04 1.419506636186836923e+00 7.370242323942184648e-03
6.001219837358464429e+04 1.400531107011625975e+00 7.102078289851926698e-03
6.001219840839199605e+04 1.396157383778531713e+00 7.108125860590182310e-03
6.001219844319934782e+04 1.385258745960483262e+00 7.020700653581990990e-03
6.001219847800669959e+04 1.392635398976733052e+00 7.091861973935464046e-03
6.001219851281405136e+04 1.389912587862541127e+00 7.038066975614739110e-03
6.001219854762139585e+04 1.393100625385833569e+00 7.086749966553467298e-03
6.001219858242874761e+04 1.401730001658019420e+00 7.126186454513848065e-03
6.001219861723609938e+04 1.402540954389407846e+00 7.232836703029618328e-03
6.001219865204345115e+04 1.408342570588307252e+00 7.272031363607519075e-03
6.001219868685080291e+04 1.390778309487635589e+00 7.294534969764850107e-03
6.001219872165815468e+04 1.369736611889476707e+00 7.079118677923199911e-03
6.001219875646550645e+04 1.381159305714199981e+00 7.030915953969267725e-03
6.001219879127285822e+04 1.385928486225272982e+00 7.068026305246268189e-03
6.001219882608020271e+04 1.399927255984012575e+00 7.130964791062718855e-03
6.001219886088755447e+04 1.384725946438823518e+00 6.986375118314788919e-03
6.001219889569490624e+04 1.378797210900284620e+00 7.005026775270584843e-03
6.001219893050225801e+04 1.364402200343668659e+00 7.025212607810765557e-03
6.001219896530960978e+04 1.382992761401031556e+00 7.000957632537958136e-03
6.001219900011696154e+04 1.393900040001534446e+00 7.193909079098757993e-03
6.001219903492431331e+04 1.386754491666553957e+00 7.064407503546085015e-03
6.001219906973166508e+04 1.404141769909821535e+00 7.231415620576923768e-03
6.001219910453901684e+04 1.374291020360510540e+00 7.048666819017786189e-03
6.001219913934636861e+04 1.381061246760332928e+00 7.109067495495581361e-03
6.001219917415372038e+04 1.380333181691362210e+00 7.090114660302729820e-03
6.001219920896107215e+04 1.365144164611540534e+00 7.152407056695146356e-03
6.001219924376842391e+04 1.379536855262174733e+00 7.065412411722409719e-03
6.001219927857577568e+04 1.381089496814635664e+00 7.028696612362801167e-03
6.001219931338312745e+04 1.379463345646323225e+00 7.020324550964611270e-03
6.001219934819047921e+04 1.390485981993825781e+00 7.219535332939295072e-03
6.001219938299783098e+04 1.365275579454044763e+00 6.927539718186122471e-03
6.001219941780518275e+04 1.371813406022575510e+00 7.062657413055199382e-03
6.001219945261253451e+04 1.355863756883540772e+00 6.942481254747873316e-03
6.001219948741988628e+04 1.355518404249647535e+00 7.013303446617631144e-03
6.001219952222723805e+04 1.353881760608756091e+00 6.943970225265577723e-03
6.001219955703458982e+04 1.366202802792715776e+00 7.028099746658427252e-03
6.001219959184193431e+04 1.359401649771120990e+00 6.895145415691809193e-03
6.001219962664928607e+04 1.358678054133932944e+00 6.901264875012998526e-03
6.001219966145663784e+04 1.366765935022120848e+00 7.039485725805032235e-03
6.001219969626398961e+04 1.349957463463425267e+00 7.028247122719557226e-03
6.001219973107134138e+04 1.356447065030349508e+00 7.084615129179598278e-03
6.001219976587869314e+04 1.360466465141352055e+00 6.924944208071938737e-03
6.001219980068604491e+04 1.364863886920391289e+00 7.018581279548673571e-03
6.001219983549339668e+04 1.363682208479175983e+00 7.011352549940791032e-03
6.001219987030074117e+04 1.373212321232123445e+00 6.965557858375718420e-03
6.001219990510809293e+04 1.343544543342289010e+00 6.812851054759701090e-03
6.001219993991544470e+04 1.341980207720948615e+00 6.950091078602036593e-03
6.001219997472279647e+04 1.335621828739352202e+00 6.860833697020799794e-03
6.001220000953014824e+04 1.341714301176375024e+00 6.911340875889083676e-03
6.001220004433750000e+04 1.343825853642607537e+00 6.846296663644209878e-03
6.001220007914485177e+04 1.362099463337129279e+00 7.117980099209221881e-03
6.001220011395220354e+04 1.346292918016718021e+00 7.005809063418199506e-03
6.001220014875955530e+04 1.348825897692669251e+00 6.988449013995993477e-03
6.001220018356690707e+04 1.333095668801573375e+00 6.936925449408686516e-03
6.001220021837425884e+04 1.337896313273329474e+00 6.893510554546959830e-03
6.001220025318161061e+04 1.339813521778681737e+00 6.822297819581983613e-03
6.001220028798896237e+04 1.349972620622884145e+00 6.925739373210178240e-03
6.001220032279631414e+04 1.349876466116420648e+00 6.882399654815500416e-03
6.001220035760366591e+04 1.376219236037469207e+00 7.136842926672467072e-03
6.001220039241101767e+04 1.363945806158689322e+00 6.977980031792490462e-03
6.001220042721836944e+04 1.342208797176215107e+00 6.845129726152466426e-03
6.001220046202571393e+04 1.336680244315864963e+00 6.790541633276409375e-03
6.001220049683306570e+04 1.326606212514063410e+00 6.724495135388397146e-03
6.001220053164042474e+04 1.339470387383625338e+00 6.844170362151779166e-03
6.001220056644777651e+04 1.349387439023392643e+00 6.819249070146523456e-03
6.001220060125512100e+04 1.357254488897776890e+00 6.892699220935712828e-03
6.001220063606247277e+04 1.348191714035825051e+00 6.901677509264976702e-03
6.001220067086982453e+04 1.343887914326251209e+00 6.841587271212468818e-03
6.001220070567717630e+04 1.339221088546605820e+00 6.831973771906410184e-03
6.001220074048452079e+04 1.331309219227683638e+00 6.839283036652227081e-03
6.001220077529187256e+04 1.349305340480715598e+00 6.841928071665187398e-03
6.001220081009923160e+04 1.358881512774089861e+00 7.001789993804830546e-03
6.001220084490658337e+04 1.347874600840989645e+00 6.877434508029342530e-03
6.001220087971392786e+04 1.359845912895338182e+00 6.959645730896354271e-03
6.001220091452127963e+04 1.346239039773249768e+00 6.792720017354425543e-03
6.001220094932863140e+04 1.332952018992145993e+00 6.823774750184551097e-03
6.001220098413598316e+04 1.353339668081062985e+00 7.017748661947818475e-03
6.001220101894333493e+04 1.357738849270180737e+00 7.020915982897139515e-03
6.001220105375068670e+04 1.362454157724593218e+00 6.881119983110315155e-03
6.001220108855803846e+04 1.375203149067259822e+00 6.996027602529956632e-03
6.001220112336539023e+04 1.378372925258171344e+00 7.072071390462364784e-03
6.001220115817274200e+04 1.350881978171396547e+00 6.887303859103813264e-03
6.001220119298009377e+04 1.350610402675439747e+00 6.852406006685271382e-03
6.001220122778744553e+04 1.364682531562685597e+00 6.906404250173222084e-03
6.001220126259479730e+04 1.347574615722918479e+00 6.838977721257162058e-03
6.001220129740214907e+04 1.362335071190531988e+00 6.918505566175472965e-03
6.001220133220950083e+04 1.360612697382652003e+00 6.888456031026452507e-03
6.001220136701685260e+04 1.376508655645558132e+00 7.007129629716838531e-03
6.001220140182420437e+04 1.383991404195090924e+00 6.983710741589636666e-03
6.001220143663155613e+04 1.378706889140286718e+00 6.998058549475010340e-03
6.001220147143890790e+04 1.363256918502187665e+00 6.924618358384541233e-03
6.001220150624625967e+04 1.373195353111412942e+00 7.017497858320030646e-03
6.001220154105360416e+04 1.359003322438908201e+00 6.906430837625055982e-03
6.001220157586095593e+04 1.383397456887142551e+00 7.081423397379374082e-03
6.001220161066831497e+04 1.388204687705169249e+00 7.173296608637120750e-03
6.001220164547565946e+04 1.386979328977733683e+00 7.056939415513498529e-03
6.001220168028301123e+04 1.383899915119348734e+00 7.129981869219297747e-03
6.001220171509036300e+04 1.389569802072686988e+00 7.166198899388614291e-03
6.001220174989770749e+04 1.386037965927452875e+00 7.080332527952025792e-03
6.001220178470505925e+04 1.386046035246802699e+00 7.073472361202632827e-03
6.001220181951241102e+04 1.389816306098463183e+00 7.003715572893840641e-03
6.001220185431976279e+04 1.379635486703343572e+00 6.984726666105191099e-03
6.001220188912711455e+04 1.381095424322730691e+00 7.028523589770262203e-03
6.001220192393446632e+04 1.391625114065962565e+00 7.067754696745325374e-03
6.001220195874181809e+04 1.411227334879427975e+00 7.173254582646735114e-03
6.001220199354916986e+04 1.388679532771563530e+00 7.053716299440694268e-03
6.001220202835652162e+04 1.379269403046845310e+00 6.990813403170559673e-03
6.001220206316387339e+04 1.386359821080448640e+00 7.033867298731895194e-03
6.001220209797122516e+04 1.412312133449820761e+00 7.116260214627440073e-03
6.001220213277857692e+04 1.398146649896318428e+00 7.139741255727137179e-03
6.001220216758592869e+04 1.405509110163147390e+00 7.215690567018711796e-03
6.001220220239328046e+04 1.398963383821139272e+00 7.227098859837248652e-03
6.001220223720063223e+04 1.401420381129222070e+00 7.110260401651339116e-03
6.001220227200798399e+04 1.387562786812328364e+00 7.023390516221858677e-03
6.001220230681533576e+04 1.405945543226136962e+00 7.047456699684023947e-03
6.001220234162268753e+04 1.395806003942215323e+00 7.040412946890023220e-03
6.001220237643003929e+04 1.412665450876708473e+00 7.132284752596548469e-03
6.001220241123739106e+04 1.400227170149896727e+00 7.023785561536872828e-03
6.001220244604474283e+04 1.401900207604116932e+00 7.070574235482346773e-03
6.001220248085209460e+04 1.389992850864662621e+00 7.161268246854715636e-03
6.001220251565943909e+04 1.382166267115891412e+00 6.989744907697878658e-03
6.001220255046679085e+04 1.385084606745997871e+00 6.993759098577006367e-03
6.001220258527414262e+04 1.381575156446496866e+00 6.929500384314560106e-03
6.001220262008149439e+04 1.397076702336228493e+00 7.047836334277664608e-03
6.001220265488884615e+04 1.390537969138996965e+00 6.996265675322218061e-03
6.001220268969619792e+04 1.394653997897639552e+00 7.120077848126731002e-03
6.001220272450354969e+04 1.390404663276831654e+00 7.141887442762852832e-03
6.001220275931089418e+04 1.383810341837508062e+00 7.082620770372221285e-03
6.001220279411824595e+04 1.384964008140853187e+00 7.025404972174358227e-03
6.001220282892559771e+04 1.375032276662572439e+00 7.105963353897025263e-03
6.001220286373294948e+04 1.384150040970586915e+00 7.054546762473979868e-03
6.001220289854030125e+04 1.383529660459992261e+00 7.053427269047485813e-03
6.001220293334765302e+04 1.386812369419923696e+00 7.084390026647178693e-03
6.001220296815500478e+04 1.382539070722313079e+00 7.025730411715073488e-03
6.001220300296235655e+04 1.387803217423348778e+00 7.124750860898790630e-03
6.001220303776970832e+04 1.382976112732741125e+00 7.147773282025588273e-03
6.001220307257706008e+04 1.372959992602805990e+00 7.062774314833444866e-03
6.001220310738441185e+04 1.382408172769870935e+00 7.077285857822401653e-03
6.001220314219176362e+04 1.377387425635331564e+00 7.089024687106394544e-03
6.001220317699911539e+04 1.389626143316765594e+00 7.078140779485817165e-03
6.001220321180646715e+04 1.384021846731524175e+00 7.162242516714316387e-03
6.001220324661381892e+04 1.361012057292369182e+00 7.049282710318790363e-03
6.001220328142117069e+04 1.367003367003366998e+00 7.044261272257416710e-03
6.001220331622852245e+04 1.360339378940898847e+00 6.960615947433745031e-03
6.001220335103587422e+04 1.361624856811696427e+00 6.943434983862612972e-03
6.001220338584322599e+04 1.366727125170890567e+00 6.938904979100245403e-03
6.001220342065057775e+04 1.380115799763478535e+00 7.080299145456162707e-03
6.001220345545792952e+04 1.392522297479463100e+00 7.084282939195581455e-03
6.001220349026528129e+04 1.357968713657483839e+00 7.002112585120065687e-03
6.001220352507262578e+04 1.356025361358585979e+00 7.011664460239123639e-03
6.001220355987997755e+04 1.345898762666928095e+00 6.910015893145263731e-03
6.001220359468732931e+04 1.353779644772527879e+00 6.946049608171312069e-03
6.001220362949468108e+04 1.356085556571469120e+00 6.988216218659691267e-03
6.001220366430203285e+04 1.346886126918703797e+00 6.886463854283759838e-03
6.001220369910938462e+04 1.355762628873734554e+00 6.963081636475458580e-03
6.001220373391673638e+04 1.354292666970504433e+00 6.854759021611924255e-03
6.001220376872408087e+04 1.330712367227375070e+00 6.836109046223626425e-03
6.001220380353143264e+04 1.359372527406566444e+00 7.085418873100148181e-03
6.001220383833878441e+04 1.355703834845389810e+00 6.971532315327095934e-03
6.001220387314613617e+04 1.351726144166694787e+00 6.905662688875453120e-03
6.001220390795348794e+04 1.349206781025859447e+00 6.956066911887779161e-03
6.001220394276083971e+04 1.351573748295622712e+00 6.915814626117108843e-03
6.001220397756819148e+04 1.338490230497197730e+00 6.840052081030146246e-03
6.001220401237554324e+04 1.349772902096476379e+00 6.968404435745317524e-03
6.001220404718289501e+04 1.324768779880056924e+00 6.820758805931615397e-03
6.001220408199024678e+04 1.342615362459968598e+00 6.907706468766786241e-03
6.001220411679759854e+04 1.350336704703217761e+00 7.005381037482347716e-03
6.001220415160495031e+04 1.345087312874200469e+00 6.976365997863724806e-03
6.001220418641230208e+04 1.350364661659317456e+00 6.994122833759225041e-03
6.001220422121965385e+04 1.348041361982821762e+00 7.023138171976444320e-03
6.001220425602700561e+04 1.352386998406748031e+00 7.114548802479936720e-03
6.001220429083435738e+04 1.342965828129063066e+00 6.989194425504847291e-03
6.001220432564170915e+04 1.342640206181351825e+00 6.914033268319959118e-03
6.001220436044906091e+04 1.336811845478820260e+00 6.938061986209707356e-03
6.001220439525640541e+04 1.344909275082073474e+00 6.840331699137452634e-03
6.001220443006375717e+04 1.359220535183567113e+00 6.970521282101413765e-03
6.001220446487110894e+04 1.338677891410879672e+00 6.998326069890882170e-03
6.001220449967846071e+04 1.346666557355545413e+00 6.966719798252810764e-03
6.001220453448581247e+04 1.348066403359541976e+00 7.035575387528329380e-03
6.001220456929316424e+04 1.341111316226693884e+00 6.951312149602710717e-03
6.001220460410051601e+04 1.359060111845589613e+00 6.994300595800247849e-03
6.001220463890786777e+04 1.355936900242955101e+00 6.975628316708002916e-03
6.001220467371521227e+04 1.348570994759003661e+00 6.886680290204966019e-03
6.001220470852256403e+04 1.361691232896646175e+00 6.923185562507945708e-03
6.001220474332991580e+04 1.363766200866785017e+00 6.959026223624507901e-03
6.001220477813726757e+04 1.361233066626032384e+00 7.025320146652388846e-03
6.001220481294461933e+04 1.347393764035239361e+00 6.905913742066976946e-03
6.001220484775197110e+04 1.371133370442374488e+00 7.024206540311663319e-03
6.001220488255932287e+04 1.372962903162342263e+00 7.084618456339813151e-03
6.001220491736667464e+04 1.381626230839508640e+00 7.057109273586942809e-03
6.001220495217402640e+04 1.384551232434671819e+00 7.013798349506734225e-03
6.001220498698137817e+04 1.376689932632204183e+00 7.035663751531086654e-03
6.001220502178872994e+04 1.392184511542268854e+00 7.181989348526233649e-03
6.001220505659608170e+04 1.381456356561803211e+00 7.106212544360107110e-03
6.001220509140343347e+04 1.381107434238098008e+00 7.205486824812472324e-03
6.001220512621078524e+04 1.401276521437832878e+00 7.126674810191372701e-03
6.001220516101813701e+04 1.407521094615798107e+00 7.195166981328264544e-03
6.001220519582548877e+04 1.401505300614808158e+00 7.138952875888534069e-03
6.001220523063284054e+04 1.392543548879393134e+00 7.057313837281982416e-03
6.001220526544019231e+04 1.390324739000644572e+00 7.213468528574334265e-03
6.001220530024754407e+04 1.407694775636455509e+00 7.101591254257790149e-03
6.001220533505489584e+04 1.393433802724581394e+00 7.107663205526632347e-03
6.001220536986224761e+04 1.389700171411667462e+00 7.149517208002676913e-03
6.001220540466959937e+04 1.396833016698466157e+00 7.122525468460275989e-03
6.001220543947695114e+04 1.405086371707907844e+00 7.159743200941147065e-03
6.001220547428430291e+04 1.382111251151489251e+00 7.151779750562549214e-03
6.001220550909164740e+04 1.395614013728020630e+00 7.169337738841393901e-03
6.001220554389899917e+04 1.400767415687574902e+00 7.115989706110646164e-03
6.001220557870635093e+04 1.406201831658723256e+00 7.090683997752680358e-03
6.001220561351370270e+04 1.416899367411446509e+00 7.215235809144926807e-03
6.001220564832105447e+04 1.408696757065827754e+00 7.281149693803848355e-03
6.001220568312840624e+04 1.415288362477740813e+00 7.337970851580952539e-03
6.001220571793575800e+04 1.416983965469137186e+00 7.266766046620235474e-03
6.001220575274310977e+04 1.417834094883124951e+00 7.296353872907926710e-03
6.001220578755045426e+04 1.425431985104672838e+00 7.237294281590406393e-03
6.001220582235780603e+04 1.423710553731143413e+00 7.314044412290223243e-03
6.001220585716515779e+04 1.423173088471323178e+00 7.380134413686665652e-03
6.001220589197250956e+04 1.424836049730901166e+00 7.269064195083300636e-03
6.001220592677986133e+04 1.426992435884208543e+00 7.273453958211709668e-03
6.001220596158721310e+04 1.432499228944732472e+00 7.242175880731893667e-03
6.001220599639456486e+04 1.442130723335054876e+00 7.352099437155550435e-03
6.001220603120191663e+04 1.436921728113100594e+00 7.326354471359791676e-03
6.001220606600926840e+04 1.426210237109624579e+00 7.272266142839306675e-03
6.001220610081662016e+04 1.410144679881522034e+00 7.171863893985028042e-03
6.001220613562397193e+04 1.421950904831426277e+00 7.160457604180844524e-03
6.001220617043132370e+04 1.419100481593339236e+00 7.175855219466272493e-03
6.001220620523867547e+04 1.424647627921086013e+00 7.178047419531502320e-03
6.001220624004602723e+04 1.428082182461391847e+00 7.236927324390063192e-03
6.001220627485337900e+04 1.422554605305313968e+00 7.169959682298264816e-03
6.001220630966073077e+04 1.411988983946912191e+00 7.110791047139444244e-03
6.001220634446808253e+04 1.429043342006566020e+00 7.195333675276756324e-03
6.001220637927543430e+04 1.418945886628045772e+00 7.192760571437441068e-03
6.001220641408278607e+04 1.417599931968217097e+00 7.085464985163702004e-03
6.001220644889013784e+04 1.427741036292085708e+00 7.241190680752412553e-03
6.001220648369748960e+04 1.411201554666110525e+00 7.216710204957323127e-03
6.001220651850484137e+04 1.407540529767332682e+00 7.034628765719688412e-03
6.001220655331218586e+04 1.398139675897727363e+00 7.109284628847357436e-03
6.001220658811953763e+04 1.417444531761265392e+00 7.160318499432662478e-03
6.001220662292688939e+04 1.402847351820930122e+00 7.138743911162548535e-03
6.001220665773424116e+04 1.405326287062115265e+00 7.147826665097709899e-03
6.001220669254159293e+04 1.392889135002198575e+00 7.036672868144654147e-03
6.001220672734894470e+04 1.411491443548818614e+00 7.110855262497155216e-03
6.001220676215629646e+04 1.413971076352504186e+00 7.193519617621144981e-03
6.001220679696364823e+04 1.409750802212057064e+00 7.178785461416352202e-03
6.001220683177099272e+04 1.412606059612062426e+00 7.249304406187402974e-03
6.001220686657834449e+04 1.396308616657178758e+00 7.124019076655983308e-03
6.001220690138569626e+04 1.394134309543203720e+00 7.268318562415355781e-03
6.001220693619304802e+04 1.426562120978234649e+00 7.222862511545956668e-03
6.001220697100039979e+04 1.408036885982346442e+00 7.128867305447121258e-03
6.001220700580775156e+04 1.399867508134810645e+00 7.093310170032770222e-03
6.001220704061510332e+04 1.408850731057779360e+00 7.206303300788192805e-03
6.001220707542245509e+04 1.410972608741345224e+00 7.258436248087439535e-03
6.001220711022980686e+04 1.409918080548414610e+00 7.165609659053795780e-03
6.001220714503715863e+04 1.406715637991073686e+00 7.178470856515292882e-03
6.001220717984451039e+04 1.405218699956671591e+00 7.099590157461228325e-03
6.001220721465186216e+04 1.403910738079115594e+00 7.102409869607607777e-03
6.001220724945921393e+04 1.392127625221665665e+00 7.090861801122934870e-03
6.001220728426656569e+04 1.396602708926204972e+00 7.105980463553022812e-03
6.001220731907391746e+04 1.401434580980760458e+00 7.115809809420145342e-03
6.001220735388126923e+04 1.405215111728938870e+00 7.134563628337598981e-03
6.001220738868862099e+04 1.401516485226142139e+00 7.151390105233093597e-03
6.001220742349597276e+04 1.390856521092941556e+00 7.051708611212590370e-03
6.001220745830332453e+04 1.405168453397815043e+00 7.175342601624883944e-03
6.001220749311067630e+04 1.388692113826108798e+00 6.995893919633296154e-03
6.001220752791802806e+04 1.391096933878457786e+00 7.060885477948716446e-03
6.001220756272537983e+04 1.390158561792863345e+00 7.095845027958236351e-03
6.001220759753273160e+04 1.381843893099583109e+00 7.034994149931726899e-03
6.001220763234008336e+04 1.370241805539327729e+00 6.903706829120310508e-03
6.001220766714742786e+04 1.382582712803799740e+00 6.968951992062299636e-03
6.001220770195477962e+04 1.391841202079431739e+00 7.073918432040897201e-03
6.001220773676213139e+04 1.400367918903623776e+00 7.046638003641696353e-03
6.001220777156948316e+04 1.394049373543064130e+00 7.049009656989137750e-03
6.001220780637683492e+04 1.397819185381526497e+00 7.030112363072116462e-03
6.001220784118418669e+04 1.400167422546419793e+00 7.083383653642523307e-03
6.001220787599153846e+04 1.379030124146509717e+00 6.995185286321497012e-03
6.001220791079889023e+04 1.381899784814017762e+00 6.996926617170634577e-03
6.001220794560624199e+04 1.378717434326456548e+00 7.011940506333323719e-03
6.001220798041358648e+04 1.394758458669777212e+00 7.108034713024536169e-03
6.001220801522093825e+04 1.395572202235254577e+00 7.058604538401780197e-03
6.001220805002829002e+04 1.394543797590111156e+00 7.002030616153245846e-03
6.001220808483564178e+04 1.380408966130791892e+00 6.950846685145063188e-03
6.001220811964299355e+04 1.373522789881442385e+00 7.055220323172681392e-03
6.001220815445034532e+04 1.387595193329968168e+00 7.109364751293565515e-03
6.001220818925769709e+04 1.383876712328767189e+00 7.077271283732629835e-03
6.001220822406504885e+04 1.403856569356646045e+00 7.181596321978493506e-03
6.001220825887240062e+04 1.394636945821644547e+00 7.100809261513509225e-03
6.001220829367975239e+04 1.401778281364060019e+00 7.229159773700352676e-03
6.001220832848710415e+04 1.394836927419864203e+00 7.185824875755996745e-03
6.001220836329445592e+04 1.407946701181468141e+00 7.150885244094572733e-03
6.001220839810180769e+04 1.413566192073899996e+00 7.245930569449119188e-03
6.001220843290915946e+04 1.393136080232532548e+00 7.204107795813212596e-03
6.001220846771651122e+04 1.411759053081575788e+00 7.352968540158679595e-03
6.001220850252386299e+04 1.394949343237117390e+00 7.200692814512268253e-03
6.001220853733121476e+04 1.410495911532298363e+00 7.135544033023837746e-03
6.001220857213856652e+04 1.386222546749584117e+00 7.023543960229442114e-03
6.001220860694591829e+04 1.406216258857585721e+00 7.130555784176787100e-03
6.001220864175327006e+04 1.410454692377877794e+00 7.257048444230159920e-03
6.001220867656062183e+04 1.397293124896956007e+00 7.107696043973119569e-03
6.001220871136797359e+04 1.392352987211351145e+00 6.977701697667407568e-03
6.001220874617532536e+04 1.413909935707396093e+00 7.230606250898817880e-03
6.001220878098266985e+04 1.410008992325727517e+00 7.190952375797677286e-03
6.001220881579002162e+04 1.390428579024071798e+00 7.013428671238333516e-03
6.001220885059737338e+04 1.407169624761686055e+00 7.218340957317370514e-03
6.001220888540472515e+04 1.390635608675873325e+00 7.004883989811040365e-03
6.001220892021207692e+04 1.395711274320037498e+00 7.050679726539601719e-03
6.001220895501942869e+04 1.378586228288679605e+00 7.002465220148789207e-03
6.001220898982678045e+04 1.394729506848160216e+00 7.021428091902172201e-03
6.001220902463413222e+04 1.388908009778407893e+00 7.134358300751773678e-03
6.001220905944148399e+04 1.400185193434001940e+00 7.216011975003804729e-03
6.001220909424882848e+04 1.394398750990226032e+00 7.033741221940412701e-03
6.001220912905618025e+04 1.401862965381924342e+00 7.086195978392445180e-03
6.001220916386353201e+04 1.410114024914177255e+00 7.174807469440939306e-03
6.001220919867088378e+04 1.417112372839959944e+00 7.225958157436009749e-03
6.001220923347823555e+04 1.415532689890296680e+00 7.728557288660880403e-03
6.001220926828558731e+04 1.419280709041574662e+00 7.748789648507597300e-03
6.001220930309293908e+04 1.396837621106940430e+00 7.459156660158092027e-03
6.001220933790029085e+04 1.429669291849233748e+00 7.821081861977333821e-03
6.001220937270764261e+04 1.434242161140059979e+00 7.800404067294235654e-03
6.001220940751499438e+04 1.401127328430559871e+00 7.795805955224189947e-03
6.001220944232234615e+04 1.422243338075427355e+00 7.675766717813112434e-03
6.001220947712969792e+04 1.400979747333959580e+00 7.607044436012024534e-03
6.001220951193704968e+04 1.417438564668449752e+00 7.436017349753243355e-03
6.001220954674440145e+04 1.428391325243465237e+00 7.500435992761713723e-03
6.001220958155175322e+04 1.431856979562475374e+00 7.469122686997678277e-03
6.001220961635910498e+04 1.420392050606559708e+00 7.693364272942268024e-03
6.001220965116645675e+04 1.423408868554524309e+00 7.533909468268287085e-03
6.001220968597380852e+04 1.408500574543705364e+00 7.707014180395728616e-03
6.001220972078116029e+04 1.418661034563679646e+00 7.778552839494032659e-03
6.001220975558851205e+04 1.427551434804723574e+00 7.820676745947380618e-03
6.001220979039586382e+04 1.410899966047025167e+00 7.626825362477673148e-03
6.001220982520321559e+04 1.427788670803770588e+00 7.970624931619329362e-03
6.001220986001056008e+04 1.433560295324036282e+00 7.521738870144419227e-03
6.001220989481791185e+04 1.435258946651734702e+00 7.694936104570625039e-03
6.001220992962526361e+04 1.425132324961169150e+00 7.564693250773964900e-03
6.001220996443261538e+04 1.422534076540101333e+00 7.568080970792621237e-03
6.001220999923996715e+04 1.416234735304973125e+00 7.695205603183269058e-03
6.001221003404731891e+04 1.425701436958917379e+00 7.604816113135199479e-03
6.001221006885467068e+04 1.413969730375577383e+00 7.590149105264936552e-03
6.001221010366202245e+04 1.417234655623190509e+00 7.689634706396140246e-03
6.001221013846936694e+04 1.412661776059698671e+00 7.399373401269587758e-03
6.001221017327671871e+04 1.423386162812058098e+00 7.903468063309892350e-03
6.001221020808407047e+04 1.426067486275751195e+00 7.859298575987744284e-03
6.001221024289142224e+04 1.438813531273855029e+00 7.745394759554454119e-03
6.001221027769877401e+04 1.444931601061714810e+00 7.976720050056675462e-03
6.001221031250612577e+04 1.452429238332214156e+00 8.055260171192379567e-03
6.001221034731347754e+04 1.430665118112981915e+00 7.908335595733792869e-03
6.001221038212082931e+04 1.432555663689692116e+00 7.762118964232685159e-03
6.001221041692818108e+04 1.429459921978754045e+00 7.791038445276188447e-03
6.001221045173553284e+04 1.423229717545875905e+00 7.755304468864220209e-03
6.001221048654288461e+04 1.425421410962160573e+00 7.739863853420750339e-03
6.001221052135023638e+04 1.432924438019902658e+00 7.742839909558702285e-03
6.001221055615758814e+04 1.438667704626334753e+00 7.426560360573856816e-03
6.001221059096493991e+04 1.414487823898668006e+00 7.724916076587090910e-03
6.001221062577229168e+04 1.432207513004410959e+00 7.768371048354040867e-03
6.001221066057964345e+04 1.424717291591609314e+00 7.762333060487551332e-03
6.001221069538699521e+04 1.426718315481606991e+00 7.723679917395120595e-03
6.001221073019434698e+04 1.418479943626482775e+00 7.834661901977681489e-03
6.001221076500169875e+04 1.420004130757242855e+00 7.650543712807504962e-03
6.001221079980905051e+04 1.429255960651739210e+00 7.891213209775000542e-03
6.001221083461640228e+04 1.423326087740697687e+00 7.667403312477738715e-03
6.001221086942375405e+04 1.427761086795946044e+00 7.701816393440786244e-03
6.001221090423110581e+04 1.433738842597255703e+00 7.696927905818050884e-03
6.001221093903845031e+04 1.425700228577424955e+00 7.791423774700968752e-03
6.001221097384580207e+04 1.413564383521031198e+00 7.688629984321544188e-03
6.001221100865315384e+04 1.424712979652815070e+00 7.681988359676760435e-03
6.001221104346050561e+04 1.414240408904591018e+00 7.568175239733175921e-03
6.001221107826785737e+04 1.428427601170462857e+00 7.831818810677973475e-03
6.001221111307520914e+04 1.417385518117476373e+00 7.673520524995459946e-03
6.001221114788256091e+04 1.409127376907117535e+00 7.644645413113002400e-03
6.001221118268991268e+04 1.414340133225125529e+00 7.710313414533939182e-03
6.001221121749725717e+04 1.407549991012239765e+00 7.347278132784558144e-03
6.001221125230460893e+04 1.415546359617890770e+00 7.573295151239456575e-03
6.001221128711196070e+04 1.409022656518589933e+00 7.345806549427276108e-03
6.001221132191931247e+04 1.412867457969020135e+00 7.639115290492672593e-03
6.001221135672666423e+04 1.430061338943827032e+00 7.642155912007661533e-03
6.001221139153401600e+04 1.401503557597290062e+00 7.446511794372101360e-03
6.001221142634136777e+04 1.414564472652684257e+00 7.854500430474703129e-03
6.001221146114871954e+04 1.413621633551707113e+00 7.791225840102043200e-03
6.001221149595607130e+04 1.395528298411050860e+00 7.584514639913878496e-03
6.001221153076342307e+04 1.403236586662809371e+00 7.628357859332704494e-03
6.001221156557077484e+04 1.413043595379708695e+00 7.723388014855376779e-03
6.001221160037812660e+04 1.423979753932834047e+00 7.912716692383079883e-03
6.001221163518547837e+04 1.423223851552516406e+00 7.830903265669458824e-03
6.001221166999283014e+04 1.395113684431739554e+00 7.590538355260428686e-03
6.001221170480018191e+04 1.392379969439455190e+00 7.630476442814176571e-03
6.001221173960753367e+04 1.396708881289956405e+00 7.625268743233979719e-03
6.001221177441488544e+04 1.402012659580078591e+00 7.494436868316487442e-03
6.001221180922223721e+04 1.409562882978550480e+00 7.606275297843787843e-03
6.001221184402958897e+04 1.404262966726482542e+00 7.702567247011068291e-03
6.001221187883694074e+04 1.387255818583683853e+00 7.717156834234149831e-03
6.001221191364429251e+04 1.392298639335093124e+00 7.439211120046362001e-03
6.001221194845164428e+04 1.396250098810727591e+00 7.368946868361401364e-03
6.001221198325899604e+04 1.394101232956803660e+00 7.388450303567307108e-03
6.001221201806634781e+04 1.376517341529629235e+00 7.163756473746523204e-03
6.001221205287369958e+04 1.398800626427907368e+00 7.277570080251986179e-03
6.001221208768105134e+04 1.382379198750139482e+00 7.228850820447966716e-03
6.001221212248840311e+04 1.394860869788270508e+00 7.495750328372853891e-03
6.001221215729574760e+04 1.398861195283567893e+00 7.579944570506081530e-03
6.001221219210309937e+04 1.383666713102193579e+00 7.200397539434109234e-03
6.001221222691045114e+04 1.378468621254824722e+00 7.135739432421536396e-03
6.001221226171781018e+04 1.380760256460899615e+00 7.362738508796151660e-03
6.001221229652515467e+04 1.379373563452881202e+00 7.232632973736288773e-03
6.001221233133250644e+04 1.378904102487848560e+00 7.214230441363334197e-03
6.001221236613985820e+04 1.370375886382085184e+00 7.663561696002617676e-03
6.001221240094720270e+04 1.375321910933265723e+00 7.429904590760772094e-03
6.001221243575455446e+04 1.372001397249368537e+00 7.285807772039126252e-03
6.001221247056190623e+04 1.378723914575498588e+00 7.449429995429759054e-03
6.001221250536925800e+04 1.379072138978434170e+00 7.618664171327016628e-03
6.001221254017660976e+04 1.375112340503392927e+00 7.627936488966977242e-03
6.001221257498396153e+04 1.383844164074044647e+00 7.247694483731290105e-03
6.001221260979131330e+04 1.365829006966422732e+00 7.366494065869332898e-03
6.001221264459866507e+04 1.377914095538102845e+00 7.521643744012936929e-03
6.001221267940601683e+04 1.389868251147014844e+00 7.592349118959271226e-03
6.001221271421336860e+04 1.368340389046674765e+00 7.441463480210004297e-03
6.001221274902072037e+04 1.373088334766099816e+00 7.401408389576156002e-03
6.001221278382807213e+04 1.385681842934302521e+00 7.672225195617336964e-03
6.001221281863542390e+04 1.368079885524976946e+00 7.538828685257834873e-03
6.001221285344277567e+04 1.384373024094278426e+00 7.479890929376073819e-03
6.001221288825012743e+04 1.387016556069441631e+00 7.636687959669597771e-03
6.001221292305747920e+04 1.391022335385309505e+00 7.704005614737309549e-03
6.001221295786483097e+04 1.389570745850749134e+00 7.566620906847301709e-03
6.001221299267218274e+04 1.382671306080793361e+00 7.788909838144875662e-03
6.001221302747953450e+04 1.387595132406185705e+00 7.059121132405607110e-03
6.001221306228688627e+04 1.396384365442903785e+00 7.115403246147818453e-03
6.001221309709423804e+04 1.381358314840139601e+00 6.948125493403871020e-03
6.001221313190158980e+04 1.383009657900069689e+00 7.014271430373242126e-03
6.001221316670894157e+04 1.392396008294169318e+00 7.044453568628298960e-03
6.001221320151628606e+04 1.391073560024931544e+00 7.194794361952460207e-03
6.001221323632363783e+04 1.396614124384302213e+00 6.983026231975685873e-03
6.001221327113098960e+04 1.394860522250427115e+00 7.126838478839746423e-03
6.001221330593834136e+04 1.395590582818421632e+00 7.104815089708840618e-03
6.001221334074569313e+04 1.399857012656017252e+00 7.027817556991861059e-03
6.001221337555304490e+04 1.404131122348211136e+00 7.084659925931717679e-03
6.001221341036039667e+04 1.395745908160168636e+00 7.133968349677693131e-03
6.001221344516774843e+04 1.391957484788340915e+00 7.045194016470661055e-03
6.001221347997509292e+04 1.394612737104227618e+00 7.117200697018629188e-03
6.001221351478244469e+04 1.399584505494655406e+00 7.071273150454551910e-03
6.001221354958979646e+04 1.398011243755360011e+00 7.027098504068620029e-03
6.001221358439714822e+04 1.409362614957723858e+00 7.117154019723681557e-03
6.001221361920449999e+04 1.420067481925458841e+00 7.189525599709451799e-03
6.001221365401185176e+04 1.422526540868511269e+00 7.176987048570986766e-03
6.001221368881920353e+04 1.409374448142362457e+00 7.092760388740502499e-03
6.001221372362655529e+04 1.411940021633241393e+00 7.135520352952016802e-03
6.001221375843390706e+04 1.408414793706030066e+00 7.187920987158814314e-03
6.001221379324125883e+04 1.406802156553471406e+00 7.074104490502152245e-03
6.001221382804861059e+04 1.402046222933037267e+00 7.116180561241245046e-03
6.001221386285596236e+04 1.424686276049523581e+00 7.196895521989580928e-03
6.001221389766331413e+04 1.418787211066012910e+00 7.143937518543503652e-03
6.001221393247066590e+04 1.411486288803274647e+00 7.170862503119364816e-03
6.001221396727801766e+04 1.423785080275372206e+00 7.334367501671864263e-03
6.001221400208536943e+04 1.407864280125035394e+00 7.261613813722272819e-03
6.001221403689272120e+04 1.402992652850622690e+00 7.140456488008403539e-03
6.001221407170007296e+04 1.397175729075352812e+00 7.135068736951220153e-03
6.001221410650742473e+04 1.397129029297380809e+00 7.150404781881801453e-03
6.001221414131477650e+04 1.413370911424445264e+00 7.200247723476708994e-03
6.001221417612212826e+04 1.403994903869701938e+00 7.047054841098884630e-03
6.001221421092948003e+04 1.403274753209568404e+00 7.096111726115765170e-03
6.001221424573682452e+04 1.389313712977621629e+00 7.119300193127365943e-03
6.001221428054417629e+04 1.402356315639529782e+00 7.121183065946273295e-03
6.001221431535152806e+04 1.392168810806739820e+00 7.036517980521198902e-03
6.001221435015887982e+04 1.391378164403640483e+00 6.957501476406993332e-03
6.001221438496623159e+04 1.378939488053033680e+00 6.986427811544231037e-03
6.001221441977358336e+04 1.393653466736009650e+00 7.173293000873643896e-03
6.001221445458093513e+04 1.386612795939986542e+00 7.134715364976381390e-03
6.001221448938828689e+04 1.393565460601035033e+00 7.028902975252104834e-03
6.001221452419563866e+04 1.393039260112577393e+00 7.208490739661795044e-03
6.001221455900298315e+04 1.386672769452288456e+00 7.118742321584500300e-03
6.001221459381033492e+04 1.399576694463914084e+00 7.083259323558906834e-03
6.001221462861768669e+04 1.402395171790259853e+00 7.114870822983190846e-03
6.001221466342503845e+04 1.395663737327877740e+00 7.056072567439464378e-03
6.001221469823239022e+04 1.394750743090489964e+00 7.088909353435202988e-03
6.001221473303974926e+04 1.393994172875050674e+00 7.053578526640479074e-03
6.001221476784709375e+04 1.384800680529918893e+00 7.015872921887435568e-03
6.001221480265444552e+04 1.370706259268472005e+00 6.950221953479706130e-03
6.001221483746179729e+04 1.375297044889055575e+00 6.955120335049895346e-03
6.001221487226914905e+04 1.385977922383550665e+00 6.978567794308380978e-03
6.001221490707650082e+04 1.391894706836819706e+00 7.022101114143104034e-03
6.001221494188385259e+04 1.381251402269466855e+00 6.984685176841014947e-03
6.001221497669120436e+04 1.374171217115152333e+00 7.042863479931361914e-03
6.001221501149855612e+04 1.364843110578721319e+00 7.011517202438727336e-03
6.001221504630590789e+04 1.377023080507773889e+00 7.017882733213817378e-03
6.001221508111325966e+04 1.361260824101095501e+00 7.018257015652837501e-03
6.001221511592061142e+04 1.372405564964584768e+00 7.078197224830050892e-03
6.001221515072796319e+04 1.371960282526359043e+00 7.040491161312186115e-03
6.001221518553531496e+04 1.373685651212925629e+00 7.084468663244845345e-03
6.001221522034266673e+04 1.378327410475304271e+00 7.035732994240188713e-03
6.001221525515001849e+04 1.369309421407125082e+00 6.942529616482912697e-03
6.001221528995737026e+04 1.367037737265635045e+00 7.059829755832858211e-03
6.001221532476472203e+04 1.366783898461829461e+00 7.016232572989410977e-03
6.001221535957207379e+04 1.368309365519205567e+00 7.073130198273878608e-03
6.001221539437942556e+04 1.363485397976712976e+00 6.915011549378180522e-03
6.001221542918677005e+04 1.360419918879307355e+00 7.075541378159134510e-03
6.001221546399412182e+04 1.367558956670514414e+00 6.975705240706302560e-03
6.001221549880147359e+04 1.357103924171029430e+00 6.892963546820118914e-03
6.001221553360882535e+04 1.340589314984058644e+00 6.822599484133411683e-03
6.001221556841617712e+04 1.346566100904737384e+00 7.000868473331679775e-03
6.001221560322352889e+04 1.358008382734029240e+00 6.944410676957960861e-03
6.001221563803088065e+04 1.359359404648306180e+00 6.960306341556653058e-03
6.001221567283822515e+04 1.359442699546811628e+00 6.988841572942455609e-03
6.001221570764557691e+04 1.350251355954229293e+00 6.860425439121359791e-03
6.001221574245292868e+04 1.350369333835234498e+00 6.950418332439843756e-03
6.001221577726028045e+04 1.349271251127231119e+00 6.949422157599128430e-03
6.001221581206763221e+04 1.350953616415840219e+00 6.944649210160463472e-03
6.001221584687498398e+04 1.355118416121116276e+00 7.031289277925118278e-03
6.001221588168233575e+04 1.355561186884272074e+00 6.960314969775788750e-03
6.001221591648968752e+04 1.353766767335384813e+00 6.908042150656814803e-03
6.001221595129703928e+04 1.340682299180338877e+00 6.828490925541347116e-03
6.001221598610439105e+04 1.335958453978097094e+00 6.830155876069532103e-03
6.001221602091174282e+04 1.332058319296377302e+00 6.735430525604910006e-03
6.001221605571909458e+04 1.342091224508451752e+00 6.841884431306760606e-03
6.001221609052644635e+04 1.333276905035269966e+00 6.798733947168925269e-03
6.001221612533379812e+04 1.344019575598192517e+00 6.824131328797069206e-03
6.001221616014114989e+04 1.359767164187269950e+00 6.953867956750054910e-03
6.001221619494850165e+04 1.340589629136797578e+00 6.827159195870360908e-03
6.001221622975585342e+04 1.351166430303121002e+00 6.908601779010903852e-03
6.001221626456320519e+04 1.328769374751257226e+00 6.765886505657079178e-03
6.001221629937055695e+04 1.329624207859772422e+00 6.783465535187343902e-03
6.001221633417790872e+04 1.334633340456659933e+00 6.847517077802124999e-03
6.001221636898526049e+04 1.341678227458522388e+00 6.884584396323580741e-03
6.001221640379261225e+04 1.335255328265508856e+00 6.771590263448386444e-03
6.001221643859996402e+04 1.340527739260561013e+00 6.860397362566500110e-03
6.001221647340731579e+04 1.327663615134764941e+00 6.760233120625739472e-03
6.001221650821466028e+04 1.327772802935828000e+00 6.811766739877084427e-03
6.001221654302201205e+04 1.331045010096351122e+00 6.853276009769778028e-03
6.001221657782936381e+04 1.326246347331075714e+00 6.827493035663355532e-03
6.001221661263671558e+04 1.331809503983960141e+00 6.814500409863652811e-03
6.001221664744406735e+04 1.335373432236745872e+00 6.846167716023563582e-03
6.001221668225141912e+04 1.339725933679507985e+00 6.849805633683622545e-03
6.001221671705877088e+04 1.329307634251274628e+00 6.763720906123891173e-03
6.001221675186612265e+04 1.339279415539052165e+00 6.747324408297312483e-03
6.001221678667346714e+04 1.335716916319944936e+00 6.809700303975992075e-03
6.001221682148081891e+04 1.334346771088662509e+00 6.838254581541307504e-03
6.001221685628817067e+04 1.338539359539092866e+00 6.887405510421995558e-03
6.001221689109552244e+04 1.357065606735761154e+00 6.891984618309096068e-03
6.001221692590287421e+04 1.350227963629469841e+00 6.927778266717246267e-03
6.001221696071022598e+04 1.363256323518105662e+00 6.949974061310489060e-03
6.001221699551757774e+04 1.363528811549439501e+00 7.044928307674993770e-03
6.001221703032492951e+04 1.363750345995631497e+00 6.980653229592215757e-03
6.001221706513228128e+04 1.363106101270352477e+00 6.978918279125046614e-03
6.001221709993963304e+04 1.362061742006615228e+00 6.953433827337259648e-03
6.001221713474698481e+04 1.361549374665254719e+00 7.064008905674776587e-03
6.001221716955433658e+04 1.368640257855859410e+00 7.052639681449665229e-03
6.001221720436168835e+04 1.383791400260598214e+00 7.043865670847762606e-03
6.001221723916904011e+04 1.382994180024252229e+00 7.132000603868991588e-03
6.001221727397639188e+04 1.386638633887744110e+00 7.050344220458861291e-03
6.001221730878374365e+04 1.362285853166990357e+00 6.924854401295814539e-03
6.001221734359109541e+04 1.373306920377275642e+00 6.988135045321861201e-03
6.001221737839844718e+04 1.366656676916424340e+00 7.003523129257831215e-03
6.001221741320579895e+04 1.379337776320860742e+00 6.984449774499247934e-03
6.001221744801315072e+04 1.386833761548132982e+00 7.011761762162140726e-03
6.001221748282050248e+04 1.383900780342385950e+00 6.994179257160564218e-03
6.001221751762785425e+04 1.385253940503520687e+00 7.059857767476399384e-03
6.001221755243520602e+04 1.375764877853094204e+00 6.971027678185765658e-03
6.001221758724255778e+04 1.377958294881270307e+00 6.970918192924207418e-03
6.001221762204990955e+04 1.377531906288896657e+00 6.956825907421177076e-03
6.001221765685726132e+04 1.401019358963536243e+00 7.093417738692315080e-03
6.001221769166461308e+04 1.387836751736720053e+00 6.984756583291067307e-03
6.001221772647195758e+04 1.400108406601796807e+00 7.069527282294115096e-03
6.001221776127930934e+04 1.386487221689468363e+00 6.988613895001976467e-03
6.001221779608666839e+04 1.377848303513146577e+00 6.961864238267919183e-03
6.001221783089401288e+04 1.368082713684971141e+00 6.928961581216483770e-03
6.001221786570136464e+04 1.398421014836991771e+00 7.044549359553967972e-03
6.001221790050871641e+04 1.383891801078934503e+00 7.049898565459955524e-03
6.001221793531606818e+04 1.424893967463912947e+00 7.201501122575370770e-03
6.001221797012341995e+04 1.400554681656180023e+00 7.016695998138289779e-03
6.001221800493076444e+04 1.398387167164000022e+00 7.086209092240580189e-03
6.001221803973811620e+04 1.391308580627291791e+00 7.035288891939921012e-03
6.001221807454547525e+04 1.396730772933968856e+00 7.093547242973184501e-03
6.001221810935282701e+04 1.406659338331093245e+00 7.095488178266227790e-03
6.001221814416017151e+04 1.411487638971661074e+00 7.145805563074004822e-03
6.001221817896752327e+04 1.421759825996469662e+00 7.134699358945917683e-03
6.001221821377487504e+04 1.425826781669906618e+00 7.161123456601693228e-03
6.001221824858222681e+04 1.426090892856401338e+00 7.219864119771789157e-03
6.001221828338957857e+04 1.413215960289455841e+00 7.070110029608579587e-03
6.001221831819693034e+04 1.401069768656685532e+00 7.062732921002152532e-03
6.001221835300428211e+04 1.413551133095594103e+00 7.207780665912892105e-03
6.001221838781163387e+04 1.402360816506432295e+00 7.053852605435883931e-03
6.001221842261898564e+04 1.415450593140234137e+00 7.132344835991115406e-03
6.001221845742633741e+04 1.419505687153907791e+00 7.103993100765344272e-03
6.001221849223368918e+04 1.422166123265123705e+00 7.116326710132422559e-03
6.001221852704104094e+04 1.408171418095652383e+00 7.038340552020632031e-03
6.001221856184839271e+04 1.412826525905240160e+00 7.105978833661039280e-03
6.001221859665574448e+04 1.412989794926088116e+00 7.104446492408820688e-03
6.001221863146309624e+04 1.410920728085039988e+00 7.142015460160563989e-03
6.001221866627044801e+04 1.424181062289441746e+00 7.204343545866684524e-03
6.001221870107779978e+04 1.423395608419961267e+00 7.194675846356593518e-03
6.001221873588514427e+04 1.408807566894562102e+00 7.121385119242915063e-03
6.001221877069249604e+04 1.413298951756571942e+00 7.128155126364854079e-03
6.001221880549984780e+04 1.413446575161999341e+00 7.074631514416860299e-03
6.001221884030719957e+04 1.421283427784369335e+00 7.122810552167441363e-03
6.001221887511455134e+04 1.403068762663161273e+00 7.030215567089578670e-03
6.001221890992190310e+04 1.409108429730904222e+00 6.975997306292385826e-03
6.001221894472925487e+04 1.428273845125789476e+00 7.139725489515112017e-03
6.001221897953660664e+04 1.424747453336815850e+00 7.094215652763805752e-03
6.001221901434395113e+04 1.447312896989781716e+00 7.292679401674773132e-03
6.001221904915130290e+04 1.434389456012675090e+00 7.164189245271054829e-03
6.001221908395865466e+04 1.439929401707044754e+00 7.241486207411015549e-03
6.001221911876600643e+04 1.428843177978706747e+00 7.137123096017568454e-03
6.001221915357335820e+04 1.433535855091107702e+00 7.150673842082618664e-03
6.001221918838070997e+04 1.434018995223520276e+00 7.283766056647715710e-03
6.001221922318806173e+04 1.425112929479444235e+00 7.145066486123140270e-03
6.001221925799541350e+04 1.423177562900947324e+00 7.170209361930272515e-03
6.001221929280276527e+04 1.407519945981484444e+00 7.081906974158296356e-03
6.001221932761011703e+04 1.404115767635424339e+00 7.160973761359880688e-03
6.001221936241746880e+04 1.407987627116324303e+00 7.070056987763992037e-03
6.001221939722482057e+04 1.420624086484101323e+00 7.182437814935392455e-03
6.001221943203217234e+04 1.409427660025000195e+00 7.134735816009922516e-03
6.001221946683952410e+04 1.416478819034004966e+00 7.093282220291660146e-03
6.001221950164687587e+04 1.396133305642699884e+00 6.992312184001519410e-03
6.001221953645422764e+04 1.384145119812493663e+00 6.975292586342044486e-03
6.001221957126157940e+04 1.384631692556759219e+00 6.974169072748999214e-03
6.001221960606893117e+04 1.387018146824305687e+00 7.018507657987066960e-03
6.001221964087628294e+04 1.395653179820084633e+00 7.015629993017345224e-03
6.001221967568363470e+04 1.400257570435872623e+00 7.034979920250555678e-03
6.001221971049098647e+04 1.405014294718679224e+00 7.101557267743624675e-03
6.001221974529833824e+04 1.383005607425570105e+00 6.924943153861646758e-03
6.001221978010568273e+04 1.383701032356690508e+00 6.965824892451053831e-03
6.001221981491303450e+04 1.387721059455966133e+00 6.944040344711175684e-03
6.001221984972038626e+04 1.370915798504046990e+00 6.905318329166953810e-03
6.001221988452773803e+04 1.380170278996425193e+00 6.897519410442785187e-03
6.001221991933508980e+04 1.375705011214213291e+00 6.887492109482000122e-03
6.001221995414244157e+04 1.389686274941032140e+00 7.026867613759898816e-03
6.001221998894979333e+04 1.360484659994643408e+00 6.892882365189710418e-03
6.001222002375714510e+04 1.382994370200623324e+00 6.943307524627271438e-03
6.001222005856449687e+04 1.376916193879707651e+00 6.938111339756514000e-03
6.001222009337184136e+04 1.385688930252478190e+00 7.044004129753506094e-03
6.001222012817919313e+04 1.374621835631395728e+00 6.933088208094591483e-03
6.001222016298654489e+04 1.371876425722674320e+00 6.907850057069263479e-03
6.001222019779389666e+04 1.374428010105383180e+00 6.936769728162678339e-03
6.001222023260124843e+04 1.363775938423325895e+00 6.888468543574756409e-03
6.001222026740860019e+04 1.357014750858156038e+00 6.781425073649882847e-03
6.001222030221595196e+04 1.368145620649611871e+00 6.959372909457332487e-03
6.001222033702330373e+04 1.371859475241794746e+00 7.036437118717940413e-03
6.001222037183065549e+04 1.357189622997210909e+00 6.886682367326639465e-03
6.001222040663800726e+04 1.372096296954332217e+00 6.912761518338966273e-03
6.001222044144535903e+04 1.372499101597298266e+00 6.941197064476024858e-03
6.001222047625271080e+04 1.374417686319666876e+00 7.050577016669117188e-03
6.001222051106006256e+04 1.367930744649094033e+00 6.946671105127160198e-03
6.001222054586741433e+04 1.359918422729343268e+00 6.843020061186193270e-03
6.001222058067476610e+04 1.359341766638132887e+00 6.930758114445192443e-03
6.001222061548211786e+04 1.341318057656520235e+00 6.849970322439974391e-03
6.001222065028946963e+04 1.365315083352050651e+00 6.847146461112852897e-03
6.001222068509682140e+04 1.363522817111735730e+00 6.885055670369785025e-03
6.001222071990417317e+04 1.364180500159486220e+00 6.871884038689441386e-03
6.001222075471152493e+04 1.350359292003923350e+00 6.849170088740230353e-03
6.001222078951887670e+04 1.351545278782330994e+00 6.822114689302644260e-03
6.001222082432622119e+04 1.351688061918105532e+00 6.937115834875602453e-03
6.001222085913357296e+04 1.365457280517451855e+00 6.867472704120952849e-03
6.001222089394092473e+04 1.373069646373408670e+00 7.019058942056286172e-03
6.001222092874827649e+04 1.368375092084461064e+00 6.951275212873588363e-03
6.001222096355562826e+04 1.377396481268302164e+00 6.959348685798024021e-03
6.001222099836298003e+04 1.369128795145721389e+00 6.975871377948995693e-03
6.001222103317033179e+04 1.364776023115256365e+00 7.013986271697341540e-03
6.001222106797768356e+04 1.370553852340932854e+00 7.026511427217118494e-03
6.001222110278502805e+04 1.377200659124582893e+00 7.004654570237541129e-03
6.001222113759237982e+04 1.362041297257693628e+00 6.906066216641349592e-03
6.001222117239973159e+04 1.364221607543829817e+00 6.856484176649992740e-03
6.001222120720708335e+04 1.366132426435065605e+00 6.873350146563774431e-03
6.001222124201443512e+04 1.381059836253941908e+00 7.076481598114382592e-03
6.001222127682178689e+04 1.370638071302654248e+00 6.969724076831407614e-03
6.001222131162913865e+04 1.356541139624359182e+00 6.864012036898542446e-03
6.001222134643649042e+04 1.377319471700079845e+00 6.921130234124790032e-03
6.001222138124384219e+04 1.378954990172406969e+00 6.957572892402098808e-03
6.001222141605119396e+04 1.386581193651228894e+00 6.910101883811820694e-03
6.001222145085854572e+04 1.394189832206360835e+00 6.973432845504791942e-03
6.001222148566589749e+04 1.379266577801523397e+00 6.965060621615067928e-03
6.001222152047324926e+04 1.402060960550398194e+00 6.984075169613745970e-03
6.001222155528060102e+04 1.392212573477585646e+00 6.930316280128128760e-03
6.001222159008795279e+04 1.406549108001869275e+00 7.018598528055319113e-03
6.001222162489530456e+04 1.409886415918627067e+00 7.168394123389027102e-03
6.001222165970265632e+04 1.414601726593707198e+00 7.166460896746494266e-03
6.001222169451000809e+04 1.408748839630775240e+00 7.087989163749800446e-03
6.001222172931735986e+04 1.410839847478984499e+00 7.202105647198083632e-03
6.001222176412471163e+04 1.419107986025630597e+00 7.155064264729360003e-03
6.001222179893206339e+04 1.410847796924697528e+00 7.021514203435227398e-03
6.001222183373941516e+04 1.403931094196108287e+00 7.064006023216677123e-03
6.001222186854676693e+04 1.400088642116969595e+00 7.000698059844146642e-03
6.001222190335411869e+04 1.420437861257678458e+00 7.065474821112750249e-03
6.001222193816146319e+04 1.419283152938197734e+00 7.102325670265168499e-03
6.001222197296881495e+04 1.416994004548273622e+00 7.010738478282052717e-03
6.001222200777616672e+04 1.404428326326830900e+00 7.071163300388511909e-03
6.001222204258351849e+04 1.411875473854234286e+00 7.076116707193021507e-03
6.001222207739087025e+04 1.411437082555572209e+00 7.113042551366767323e-03
6.001222211219822202e+04 1.428485520559205968e+00 7.167299052320242128e-03
6.001222214700557379e+04 1.418934084053447453e+00 7.107414997581750979e-03
6.001222218181292556e+04 1.412297983284958258e+00 7.148956772336730742e-03
6.001222221662027005e+04 1.409251389253522335e+00 7.005822077230550171e-03
6.001222225142762181e+04 1.403402943122821211e+00 6.975612611106281856e-03
6.001222228623497358e+04 1.417790792966822755e+00 7.023296486116382444e-03
6.001222232104232535e+04 1.409645652607779187e+00 7.038940730753951748e-03
6.001222235584967711e+04 1.404431561607066836e+00 7.068230150322499239e-03
6.001222239065702888e+04 1.400772907304701942e+00 7.061874202922271103e-03
6.001222242546438065e+04 1.405369037114008623e+00 7.055034697659110128e-03
6.001222246027173242e+04 1.403386956040850064e+00 7.013781692841424172e-03
6.001222249507908418e+04 1.405312155848775113e+00 7.029404369045498535e-03
6.001222252988643595e+04 1.413974452204217691e+00 7.101587340465364585e-03
6.001222256469378772e+04 1.414496588409631883e+00 7.077934247263539640e-03
6.001222259950113948e+04 1.413936728009149935e+00 7.104187983119040692e-03
6.001222263430849125e+04 1.414544080777552670e+00 7.109023336293400150e-03
6.001222266911584302e+04 1.410027622826611982e+00 7.038787152195291434e-03
6.001222270392319479e+04 1.416474074318635923e+00 7.115290964652520866e-03
6.001222273873054655e+04 1.409681008135057922e+00 7.082218870877972534e-03
6.001222277353789832e+04 1.409520296320358357e+00 7.116654655405272624e-03
6.001222280834525009e+04 1.400113002369228310e+00 6.995003009189623526e-03
6.001222284315260185e+04 1.405660080177392857e+00 7.034337779668420852e-03
6.001222287795995362e+04 1.394311704260787765e+00 7.034573371472265836e-03
6.001222291276730539e+04 1.397997078845171881e+00 7.071485560555769954e-03
6.001222294757465716e+04 1.417443398706845992e+00 7.111896259640878605e-03
6.001222298238200892e+04 1.407186039273114142e+00 7.032965775808922709e-03
6.001222301718935341e+04 1.402936452432411052e+00 7.084278742494946879e-03
6.001222305199670518e+04 1.398229931441583584e+00 7.034644558089414579e-03
6.001222308680405695e+04 1.392166305812361005e+00 7.042868131714743150e-03
6.001222312161140871e+04 1.410004804442663850e+00 7.078744649328914083e-03
6.001222315641876048e+04 1.401600173377262948e+00 7.124143903479222308e-03
6.001222319122611225e+04 1.394212886321924971e+00 7.091710994115461159e-03
6.001222322603346402e+04 1.405113893498265210e+00 7.052302897754074082e-03
6.001222326084081578e+04 1.382316022962727153e+00 6.988484717907474456e-03
6.001222329564816027e+04 1.405336623630861759e+00 6.994431298532708709e-03
6.001222333045551204e+04 1.405463628582766855e+00 7.021718055880338261e-03
6.001222336526286381e+04 1.386852893141736098e+00 7.025849810586190861e-03
6.001222340007021558e+04 1.399351837260450315e+00 7.016860095703413708e-03
6.001222343487756734e+04 1.394454088536898562e+00 7.033847699551161112e-03
6.001222346968491911e+04 1.409718915079926527e+00 7.062686065898477958e-03
6.001222350449227088e+04 1.398365776070940036e+00 7.038474598960712050e-03
6.001222353929962264e+04 1.389981873525086398e+00 6.946832981639641975e-03
6.001222357410697441e+04 1.400787554664673085e+00 7.063492793630030825e-03
6.001222360891432618e+04 1.392749446340672659e+00 6.943284036422168320e-03
6.001222364372167794e+04 1.402668785939567453e+00 7.050313905586316765e-03
6.001222367852902971e+04 1.399703135052973169e+00 7.000917326350680585e-03
6.001222371333638148e+04 1.407539463607842434e+00 7.112324977657825953e-03
6.001222374814373325e+04 1.409105737665758973e+00 7.180894259643816162e-03
6.001222378295108501e+04 1.405702076994675309e+00 7.156439511483390914e-03
6.001222381775843678e+04 1.406150922064835163e+00 7.241022115594167655e-03
6.001222385256578855e+04 1.401687504646213167e+00 7.116748701729921564e-03
6.001222388737314031e+04 1.398219811042626937e+00 7.112392726575860608e-03
6.001222392218049208e+04 1.391797895847037836e+00 7.002336338751457938e-03
6.001222395698784385e+04 1.395193118916805641e+00 6.991713685898406742e-03
6.001222399179519562e+04 1.403496346741221812e+00 7.000345842862054288e-03
6.001222402660254738e+04 1.400978075854543370e+00 7.064123040545263604e-03
6.001222406140989915e+04 1.392491476986830623e+00 7.015244988076387543e-03
6.001222409621724364e+04 1.400149808394236084e+00 7.063650245456293622e-03
6.001222413102459541e+04 1.388219707575581552e+00 7.008561501812209799e-03
6.001222416583194718e+04 1.387368105202015922e+00 6.990504073931805805e-03
6.001222420063929894e+04 1.382919005613472363e+00 6.910069749254710812e-03
6.001222423544665071e+04 1.405553502251789766e+00 7.024254295395149054e-03
6.001222427025400248e+04 1.394512514513991386e+00 6.926541801349969489e-03
6.001222430506135424e+04 1.404318608530952028e+00 7.045771955437949395e-03
6.001222433986870601e+04 1.380159568355559641e+00 6.852056131100084380e-03
6.001222437467605050e+04 1.386952320964138563e+00 7.014250619181202490e-03
6.001222440948340227e+04 1.377166245038152326e+00 7.006428533334852285e-03
6.001222444429075404e+04 1.390948518982974891e+00 6.989546462709586919e-03
6.001222447909810580e+04 1.401039922712526753e+00 7.016700722922249688e-03
6.001222451390545757e+04 1.401856084786831769e+00 6.990579033503273310e-03
6.001222454871280934e+04 1.404915153458116572e+00 7.075660952667150137e-03
6.001222458352016110e+04 1.399820272198441629e+00 6.982523288757883952e-03
6.001222461832751287e+04 1.402590752242926175e+00 6.978681225272012449e-03
6.001222465313486464e+04 1.391321889319026894e+00 6.941937485225327387e-03
6.001222468794221641e+04 1.399592575514614357e+00 6.962966918934515408e-03
6.001222472274956817e+04 1.394528584141820682e+00 6.927118242930551881e-03
6.001222475755691994e+04 1.406825902088166380e+00 7.043572447936310120e-03
6.001222479236427171e+04 1.408764935871169355e+00 7.019537520682052334e-03
6.001222482717162347e+04 1.394160643732644367e+00 6.953354402756876593e-03
6.001222486197897524e+04 1.410370521700959889e+00 7.115537868838064765e-03
6.001222489678632701e+04 1.405534630041195499e+00 6.992908001549756787e-03
6.001222493159367878e+04 1.408548215303064177e+00 7.076024565852222920e-03
6.001222496640103054e+04 1.391591063779771043e+00 6.952811518305374028e-03
6.001222500120838231e+04 1.421384856090845750e+00 7.100213191847581408e-03
6.001222503601572680e+04 1.397308839589887164e+00 7.024896574130257317e-03
6.001222507082307857e+04 1.394249070906855126e+00 7.007565895307515079e-03
6.001222510563043761e+04 1.391263926523000460e+00 6.903889600650754688e-03
6.001222514043778938e+04 1.400966036860697539e+00 7.042067532170319041e-03
6.001222517524513387e+04 1.402285066844201067e+00 7.029651959494762764e-03
6.001222521005248564e+04 1.397076653458471318e+00 7.071045570152368655e-03
6.001222524485983740e+04 1.391700616781323951e+00 7.018557250549563656e-03
6.001222527966718917e+04 1.408206895604772857e+00 7.049563841416106938e-03
6.001222531447453366e+04 1.397786882002965969e+00 7.014612799126871377e-03
6.001222534928188543e+04 1.403070887725402560e+00 7.041271524717705906e-03
6.001222538408924447e+04 1.418938436041380147e+00 7.154985468037673713e-03
6.001222541889659624e+04 1.415390052905377782e+00 7.103447755695117306e-03
6.001222545370394073e+04 1.413467141025904761e+00 7.111560783250789157e-03
6.001222548851129250e+04 1.409863838865532903e+00 6.982673775237320524e-03
6.001222552331864426e+04 1.437590413383460497e+00 7.291306479814362723e-03
6.001222555812599603e+04 1.448755041870418703e+00 7.310229761249782514e-03
6.001222559293334780e+04 1.431461966369450778e+00 7.148726765642925141e-03
6.001222562774069957e+04 1.412080277254051497e+00 7.106897068992364813e-03
6.001222566254805133e+04 1.431124516815642567e+00 7.184955950875131052e-03
6.001222569735540310e+04 1.419884934951350264e+00 7.122451181800545233e-03
6.001222573216275487e+04 1.428066340520360189e+00 7.120542167385796734e-03
6.001222576697010663e+04 1.436842567582405472e+00 7.294250985471667330e-03
6.001222580177745840e+04 1.442088179082908761e+00 7.256284612306013182e-03
6.001222583658481017e+04 1.433872859617197681e+00 7.224072363213069649e-03
6.001222587139216193e+04 1.441078837600598517e+00 7.227838010884143731e-03
6.001222590619951370e+04 1.423635307380979764e+00 7.168971735253752524e-03
6.001222594100686547e+04 1.418759778615589218e+00 7.201637696845988347e-03
6.001222597581421724e+04 1.422530498507986518e+00 7.279180459651698326e-03
6.001222601062156900e+04 1.427729959556154782e+00 7.232001222222473116e-03
6.001222604542892077e+04 1.426711740981709831e+00 7.202071662421013869e-03
6.001222608023627254e+04 1.424792927858032687e+00 7.122616161119068624e-03
6.001222611504361703e+04 1.435949484372172957e+00 7.132351417330161196e-03
6.001222614985096880e+04 1.426669286880424714e+00 7.157299640452001108e-03
6.001222618465832056e+04 1.417013728954550800e+00 7.054075622374826951e-03
6.001222621946567961e+04 1.431044912999881236e+00 7.154365391990880063e-03
6.001222625427302410e+04 1.429607747360101877e+00 7.205511223861744627e-03
6.001222628908037586e+04 1.423953321619950030e+00 7.109296917446895556e-03
6.001222632388772763e+04 1.430208324831111932e+00 7.245111329453239254e-03
6.001222635869507940e+04 1.422897396747739407e+00 7.160822928652076959e-03
6.001222639350242389e+04 1.430086853750377918e+00 7.173699122623413554e-03
6.001222642830977566e+04 1.428190347072327615e+00 7.166273362140707960e-03
6.001222646311712742e+04 1.409995696441120216e+00 7.109628194109107041e-03
6.001222649792448647e+04 1.438196385779312081e+00 7.253427165787692393e-03
6.001222653273183823e+04 1.453222387792159287e+00 7.277749982564022356e-03
6.001222656753918272e+04 1.445553419068397627e+00 7.239177076443534947e-03
6.001222660234653449e+04 1.449645415394080317e+00 7.242720181040806712e-03
6.001222663715388626e+04 1.426401244371139576e+00 7.148089915856599592e-03
6.001222667196123803e+04 1.435870767412943838e+00 7.258428321390361301e-03
6.001222670676858979e+04 1.426897110895568810e+00 7.187484847476141407e-03
6.001222674157594156e+04 1.456698155249533500e+00 7.276416346858175822e-03
6.001222677638329333e+04 1.438564531667471780e+00 7.192846173192511683e-03
6.001222681119064509e+04 1.448670378929045821e+00 7.303800291932654315e-03
6.001222684599799686e+04 1.446998384916380553e+00 7.287902874104912332e-03
6.001222688080534863e+04 1.458291918762828043e+00 7.314767847256138308e-03
6.001222691561270040e+04 1.452427653218262282e+00 7.267124948298672032e-03
6.001222695042005216e+04 1.445145548926600521e+00 7.180045597483536955e-03
6.001222698522740393e+04 1.449239643924100873e+00 7.263743437960708087e-03
6.001222702003475570e+04 1.444717657949548650e+00 7.266025656972972292e-03
6.001222705484210746e+04 1.438871632416568902e+00 7.283088021233661592e-03
6.001222708964945923e+04 1.435917016498537091e+00 7.174626113147128739e-03
6.001222712445681100e+04 1.434157805305854128e+00 7.198930581633784624e-03
6.001222715926416276e+04 1.428942977250856616e+00 7.219242034980409908e-03
6.001222719407151453e+04 1.419876063213533435e+00 7.110399659858712695e-03
6.001222722887885902e+04 1.434837429971462575e+00 7.242041601000320968e-03
6.001222726368621079e+04 1.450664996827398134e+00 7.243395893106783535e-03
6.001222729849356983e+04 1.447110698027418207e+00 7.212643880019535027e-03
6.001222733330092160e+04 1.459663631941066075e+00 7.339572922621939721e-03
6.001222736810826609e+04 1.444223802569650328e+00 7.214652785263869772e-03
6.001222740291561786e+04 1.426220631888678980e+00 7.181023010823954500e-03
6.001222743772296963e+04 1.415446437645404565e+00 7.097461961233497534e-03
6.001222747253032139e+04 1.419681829214610946e+00 7.107813790977008002e-03
6.001222750733766588e+04 1.428190680618907082e+00 7.196958952537029983e-03
6.001222754214501765e+04 1.436778083307312048e+00 7.124123196939235320e-03
6.001222757695237669e+04 1.437427363353493526e+00 7.224166439102270784e-03
6.001222761175972846e+04 1.429092612863407386e+00 7.160806382517008115e-03
6.001222764656708023e+04 1.422570206943731819e+00 7.145575360712903487e-03
6.001222768137442472e+04 1.406869989146438016e+00 7.086021176006697571e-03
6.001222771618177649e+04 1.412700791341981787e+00 7.139356480638917035e-03
6.001222775098912825e+04 1.404583036621892767e+00 7.057558684487063617e-03
6.001222778579648002e+04 1.414724143901976650e+00 7.138840312271923193e-03
6.001222782060383179e+04 1.410442154305548312e+00 7.022708519376748976e-03
6.001222785541118355e+04 1.421970706645213411e+00 7.191713378832194532e-03
6.001222789021853532e+04 1.406218287337974049e+00 7.103327567870973760e-03
6.001222792502588709e+04 1.409316714552457439e+00 7.062807722958500296e-03
6.001222795983323886e+04 1.397463600244373660e+00 7.077942764589948907e-03
6.001222799464059062e+04 1.400237904797063226e+00 7.099074624724604869e-03
6.001222802944794239e+04 1.420616021992488376e+00 7.189124241840602961e-03
6.001222806425529416e+04 1.424070234962904413e+00 7.324043807451265271e-03
6.001222809906264592e+04 1.400207539219010311e+00 7.166215570561944997e-03
6.001222813386999769e+04 1.391280591105412245e+00 7.099606292515947721e-03
6.001222816867734946e+04 1.373376929220393672e+00 6.897516436195796734e-03
6.001222820348470123e+04 1.379309064812294316e+00 6.974233786094263289e-03
6.001222823829205299e+04 1.386625785588732951e+00 7.029223413549345184e-03
6.001222827309940476e+04 1.409373193984591488e+00 7.068757105281205794e-03
6.001222830790674925e+04 1.385826328223723980e+00 7.041553274986050298e-03
6.001222834271410102e+04 1.387819160304925248e+00 7.073080085234132071e-03
6.001222837752145279e+04 1.374811289162645389e+00 6.990207352106440376e-03
6.001222841232881183e+04 1.372082875361746224e+00 7.014061111384568489e-03
6.001222844713615632e+04 1.368374230548019543e+00 6.940358944982258013e-03
6.001222848194350809e+04 1.365726853265849305e+00 6.904401066443005726e-03
6.001222851675085985e+04 1.368550006949762698e+00 7.018028316298485607e-03
6.001222855155821162e+04 1.381505332239540751e+00 7.069557517616497158e-03
6.001222858636556339e+04 1.381128048738831993e+00 6.940965096576424270e-03
6.001222862117290788e+04 1.383159445397716736e+00 6.980678986674440645e-03
6.001222865598025965e+04 1.360498500438081626e+00 6.831954511798467647e-03
6.001222869078761869e+04 1.357389860656552871e+00 6.868901840512936334e-03
6.001222872559497046e+04 1.360352035807698368e+00 6.904394825057458447e-03
6.001222876040231495e+04 1.363321756794390716e+00 6.863471533206431593e-03
6.001222879520966671e+04 1.383392065883077393e+00 7.077759504949278878e-03
6.001222883001701848e+04 1.371097844601677274e+00 6.989623135312627786e-03
6.001222886482437025e+04 1.357321698975996638e+00 6.944061985400653073e-03
6.001222889963172202e+04 1.374316199671064442e+00 6.938113233494714108e-03
6.001222893443907378e+04 1.373214683955106930e+00 6.939650601288305069e-03
6.001222896924642555e+04 1.391142456331262878e+00 7.082950811627583901e-03
6.001222900405377732e+04 1.384549963793860083e+00 7.103668689661711902e-03
6.001222903886112908e+04 1.404984957877942753e+00 7.133547946361582480e-03
6.001222907366848085e+04 1.381816404844868451e+00 6.992808313538713752e-03
6.001222910847583262e+04 1.399088494099060664e+00 7.071858200624502565e-03
6.001222914328318438e+04 1.390118492712113074e+00 6.995794545198622851e-03
6.001222917809053615e+04 1.391437480494308376e+00 7.109614854371517322e-03
6.001222921289788792e+04 1.388956624193896427e+00 6.987428358242440442e-03
6.001222924770523969e+04 1.395617104965262811e+00 7.061279554928623185e-03
6.001222928251259145e+04 1.378360020731607571e+00 6.963621463230186548e-03
6.001222931731994322e+04 1.398370734199747778e+00 6.982113273083521802e-03
6.001222935212729499e+04 1.395880040245409681e+00 7.050632386262336605e-03
6.001222938693463948e+04 1.390397373734598929e+00 7.096997483214389363e-03
6.001222942174199125e+04 1.403361896679168774e+00 7.131104911509852061e-03
6.001222945654934301e+04 1.389682579986357247e+00 7.067384501800454827e-03
6.001222949135669478e+04 1.369298989909907949e+00 6.991667869438764060e-03
6.001222952616404655e+04 1.391696165131660390e+00 7.218273494905863563e-03
6.001222956097139831e+04 1.405355768751695322e+00 7.144994222670904283e-03
6.001222959577875008e+04 1.393746270339540017e+00 7.033548550595490785e-03
6.001222963058610185e+04 1.381777888097905693e+00 7.035553144613381979e-03
6.001222966539344634e+04 1.384512287758146831e+00 6.933725883187094596e-03
6.001222970020079811e+04 1.380795987792738932e+00 6.941493862024166427e-03
6.001222973500814987e+04 1.378119320253410773e+00 6.954766681550731897e-03
6.001222976981550164e+04 1.389201189513642243e+00 6.999579314418543849e-03
6.001222980462285341e+04 1.386501138339096162e+00 7.001417016297485293e-03
6.001222983943020517e+04 1.390176479001859366e+00 6.923274659727938173e-03
6.001222987423755694e+04 1.386212840938692015e+00 6.986152016209876137e-03
6.001222990904490871e+04 1.391762233070197530e+00 7.048445309590777898e-03
6.001222994385226048e+04 1.386976005987917482e+00 6.941087867408643475e-03
6.001222997865961224e+04 1.404374580365609582e+00 7.140550293252928733e-03
6.001223001346696401e+04 1.398598693141609450e+00 7.056623604662893255e-03
6.001223004827431578e+04 1.397573950211521643e+00 7.085374613475343628e-03
6.001223008308166754e+04 1.389426496820862944e+00 6.944838634943503210e-03
6.001223011788901931e+04 1.390136640555814873e+00 6.952304734233291650e-03
6.001223015269637108e+04 1.394966892881453813e+00 7.039603893608287373e-03
6.001223018750372285e+04 1.393267839045544854e+00 7.061412660786631559e-03
6.001223022231107461e+04 1.384552469684577236e+00 6.974987703105732691e-03
6.001223025711842638e+04 1.393580515625107763e+00 7.022998445874585431e-03
6.001223029192577815e+04 1.397280465076703004e+00 7.197924948407505817e-03
6.001223032673312991e+04 1.384527770161790849e+00 7.014392191239181111e-03
6.001223036154048168e+04 1.378561382690004278e+00 7.005426050166045290e-03
6.001223039634783345e+04 1.369942204440844469e+00 6.932899265575895656e-03
6.001223043115517794e+04 1.369672679054481979e+00 6.951815221089191303e-03
6.001223046596252971e+04 1.377233282982169182e+00 7.107956982909401783e-03
6.001223050076988147e+04 1.373464860476419247e+00 7.188122976726541574e-03
6.001223053557723324e+04 1.386831873742164989e+00 7.102809961092584716e-03
6.001223057038458501e+04 1.372426857042747139e+00 6.938581544413727729e-03
6.001223060519193677e+04 1.374178683488395114e+00 6.886455902860340837e-03
6.001223063999928854e+04 1.371861996729534683e+00 6.976460252805520741e-03
6.001223067480663303e+04 1.372689801888046901e+00 7.044808067946619311e-03
6.001223070961398480e+04 1.364461050277860243e+00 6.975021047173296171e-03
6.001223074442133657e+04 1.353120360065734884e+00 6.905883459171510523e-03
6.001223077922868833e+04 1.359768324389505345e+00 6.954867106075682086e-03
6.001223081403604010e+04 1.368470718616998649e+00 6.995314898041664342e-03
6.001223084884339187e+04 1.368606380426961033e+00 6.965871558401363559e-03
6.001223088365074364e+04 1.370880935085518004e+00 6.977010522587730537e-03
6.001223091845809540e+04 1.365421941302358277e+00 6.958027774391776707e-03
6.001223095326544717e+04 1.351023583360628777e+00 6.988400924751918784e-03
6.001223098807279894e+04 1.352274669193089585e+00 6.873982521909914427e-03
6.001223102288015070e+04 1.354452054794520688e+00 6.893929239156290287e-03
6.001223105768750247e+04 1.371483865284346404e+00 7.054066671318711887e-03
6.001223109249485424e+04 1.353092127413222601e+00 6.859815972286712957e-03
6.001223112730220600e+04 1.357372493237187561e+00 6.970602176180812348e-03
6.001223116210955777e+04 1.356277745642105126e+00 6.893006432087339999e-03
6.001223119691690954e+04 1.354648708824794934e+00 6.948499569237782253e-03
6.001223123172426131e+04 1.345676293446011140e+00 6.960576820864310989e-03
6.001223126653161307e+04 1.337403918017315174e+00 6.888748018937745562e-03
6.001223130133896484e+04 1.355569934725649572e+00 6.985285758106077846e-03
6.001223133614631661e+04 1.344635552708097093e+00 6.826850082157228695e-03
6.001223137095366837e+04 1.348405013597683944e+00 6.839428641683433646e-03
6.001223140576102014e+04 1.346392980342769441e+00 6.936331645604547694e-03
6.001223144056837191e+04 1.339054848857885505e+00 6.904888456141986680e-03
6.001223147537572368e+04 1.329201390805232030e+00 6.774126778454692306e-03
6.001223151018306817e+04 1.341127235742786139e+00 6.945477530032199802e-03
6.001223154499041993e+04 1.339218579234972673e+00 6.953248219549820579e-03
6.001223157979777170e+04 1.338483518586877752e+00 6.888406256529053771e-03
6.001223161460512347e+04 1.348365971760386639e+00 6.902747491794514710e-03
6.001223164941247524e+04 1.339733422301953913e+00 6.863158497198670535e-03
6.001223168421982700e+04 1.328153184782415952e+00 6.789150407334050043e-03
6.001223171902717877e+04 1.333973537324985026e+00 6.803955113236804034e-03
6.001223175383452326e+04 1.345696027719889720e+00 6.924279837086173145e-03
6.001223178864187503e+04 1.328264163444410784e+00 6.962399230632311184e-03
6.001223182344922679e+04 1.334321939544294011e+00 6.844208221871282694e-03
6.001223185825657856e+04 1.342928106825363566e+00 6.929199912978840567e-03
6.001223189306393033e+04 1.332592560215702937e+00 6.815439085076266737e-03
6.001223192787128210e+04 1.346419058730298435e+00 6.839470474296698542e-03
6.001223196267863386e+04 1.328375052557045910e+00 6.868772288387735986e-03
6.001223199748598563e+04 1.330806723193598717e+00 6.839555316552030882e-03
6.001223203229333740e+04 1.323262580841843894e+00 6.892055023405071514e-03
6.001223206710068916e+04 1.339343583613442856e+00 6.977118078333496842e-03
6.001223210190804093e+04 1.334604442664281798e+00 6.983761471947978750e-03
6.001223213671539270e+04 1.315108210815782774e+00 6.846437554912995251e-03
6.001223217152274447e+04 1.326356294770431044e+00 6.852477762609552811e-03
6.001223220633009623e+04 1.322605651001149685e+00 6.738392191063488981e-03
6.001223224113744800e+04 1.320138743590649311e+00 7.011196277289239234e-03
6.001223227594479977e+04 1.323437740207689117e+00 6.810476181922334171e-03
6.001223231075215153e+04 1.325952388116450331e+00 6.975387956460121601e-03
6.001223234555950330e+04 1.332740245109753197e+00 6.954214096130395539e-03
6.001223238036685507e+04 1.348411450227817054e+00 6.987429161353291701e-03
6.001223241517420684e+04 1.336969619401755738e+00 7.024972870043435721e-03
6.001223244998155860e+04 1.325871019811644791e+00 6.960871256274968680e-03
6.001223248478891037e+04 1.318978536576066007e+00 6.795845713723791016e-03
6.001223251959626214e+04 1.331700950380055426e+00 6.899335877996350466e-03
6.001223255440361390e+04 1.328509588868618696e+00 6.849331583974932816e-03
6.001223258921095839e+04 1.338389466170452957e+00 6.973323191867680619e-03
6.001223262401831016e+04 1.330624316430651932e+00 6.819297157747923437e-03
6.001223265882566193e+04 1.337775726456277958e+00 6.872930384805998882e-03
6.001223269363301370e+04 1.328525810161694132e+00 6.935969199348087678e-03
6.001223272844036546e+04 1.331973391120571337e+00 6.788185669185577142e-03
6.001223276324771723e+04 1.327747210592078009e+00 6.782526814958691336e-03
6.001223279805506172e+04 1.326328155771162143e+00 6.956319659799502231e-03
6.001223283286241349e+04 1.344123722959311928e+00 6.921557059699088611e-03
6.001223286766976526e+04 1.336442079616974699e+00 6.914966048191309271e-03
6.001223290247711702e+04 1.343019986779706798e+00 6.937046324371862367e-03
6.001223293728446879e+04 1.347358519972766233e+00 6.916336411157636942e-03
6.001223297209182056e+04 1.332433055248452014e+00 6.828818719184729519e-03
6.001223300689917232e+04 1.336125957152975996e+00 6.842535388540455302e-03
6.001223304170652409e+04 1.332303520808512332e+00 6.823666845663291930e-03
6.001223307651387586e+04 1.350968968553683869e+00 6.922734595690927840e-03
6.001223311132122763e+04 1.357103944956377539e+00 6.963045452356464958e-03
6.001223314612857939e+04 1.352833085638580624e+00 6.940914334190011019e-03
6.001223318093593116e+04 1.363165369711446306e+00 6.949049172970087583e-03
6.001223321574328293e+04 1.359340222904376283e+00 6.988469518845677984e-03
6.001223325055063469e+04 1.355890775167476248e+00 6.931997563101767977e-03
6.001223328535798646e+04 1.357223964863938592e+00 6.969226525269226792e-03
6.001223332016533823e+04 1.360643859013508594e+00 6.969052717843334140e-03
6.001223335497268999e+04 1.366647487191177346e+00 6.952625821187332147e-03
6.001223338978004176e+04 1.366857682602356405e+00 6.939388078962880832e-03
6.001223342458739353e+04 1.370012733446519526e+00 7.018693939992122661e-03
6.001223345939473802e+04 1.366610155961428319e+00 7.179971684643897401e-03
6.001223349420208979e+04 1.355743130738543245e+00 7.037055923476136232e-03
6.001223352900944883e+04 1.372437036566188651e+00 7.092582265789457337e-03
6.001223356381680060e+04 1.358625006348426423e+00 6.917108853921505492e-03
6.001223359862414509e+04 1.357228872316825763e+00 6.984156519717947542e-03
6.001223363343149686e+04 1.368347169479267711e+00 7.011677215842826265e-03
6.001223366823884862e+04 1.378884544424488157e+00 7.226476792069400426e-03
6.001223370304620039e+04 1.368600148362903779e+00 6.946497521013310014e-03
6.001223373785354488e+04 1.376511162051091475e+00 7.003561296145355795e-03
6.001223377266089665e+04 1.369413191770646465e+00 7.042212910050759528e-03
6.001223380746825569e+04 1.378209277533654520e+00 7.293355515772944817e-03
6.001223384227560018e+04 1.369526904791666944e+00 7.031707928537602598e-03
6.001223387708295195e+04 1.372491434165443058e+00 7.022407525208861252e-03
6.001223391189030372e+04 1.386033948916852276e+00 6.996853838488348125e-03
6.001223394669765548e+04 1.386819220711476452e+00 7.097024414284775276e-03
6.001223398150500725e+04 1.386004904547741390e+00 7.088543995299512179e-03
6.001223401631235902e+04 1.388200142581495822e+00 7.148052894969907436e-03
6.001223405111971078e+04 1.381683230077637381e+00 7.080543356050649807e-03
6.001223408592706255e+04 1.393872566259394041e+00 7.101971029470619846e-03
6.001223412073441432e+04 1.397074465529995813e+00 7.265788611192981229e-03
6.001223415554176609e+04 1.399418619089271010e+00 7.216588668789348897e-03
6.001223419034911785e+04 1.398119419343939462e+00 7.152268771387451131e-03
6.001223422515646962e+04 1.400085536536808561e+00 7.162770096678971847e-03
6.001223425996382139e+04 1.383767139868947060e+00 7.104267420484754701e-03
6.001223429477117315e+04 1.383766307075614765e+00 7.089770047195231677e-03
6.001223432957852492e+04 1.394231192741367087e+00 7.178433537908132656e-03
6.001223436438587669e+04 1.406366124351904112e+00 7.257058391502099227e-03
6.001223439919322846e+04 1.406659077973819061e+00 7.275030333952667641e-03
6.001223443400058022e+04 1.391692869362437968e+00 7.122135539257041723e-03
6.001223446880793199e+04 1.391800190438350793e+00 7.042418410037788387e-03
6.001223450361528376e+04 1.392764787246256519e+00 7.209256228209755604e-03
6.001223453842263552e+04 1.382304501980696321e+00 7.178933332386220299e-03
6.001223457322998729e+04 1.393064259014951567e+00 7.109059787110590285e-03
6.001223460803733906e+04 1.414642943182562007e+00 7.380665520921906968e-03
6.001223464284469082e+04 1.398568320661011555e+00 7.282093622844343708e-03
6.001223467765204259e+04 1.379176382360534303e+00 6.989934165646439004e-03
6.001223471245938708e+04 1.385943491589113785e+00 7.179681020620054532e-03
6.001223474726673885e+04 1.405575954183632126e+00 7.216727811308560302e-03
6.001223478207409062e+04 1.384380457929238473e+00 7.171155541417848292e-03
6.001223481688144238e+04 1.382604832098072611e+00 7.120084938170572961e-03
6.001223485168878688e+04 1.390593917552473524e+00 7.081738569842566978e-03
6.001223488649613864e+04 1.390494422560099919e+00 7.172106316200383726e-03
6.001223492130349769e+04 1.383747446661702130e+00 7.137212376736551227e-03
6.001223495611084945e+04 1.385930592502689684e+00 7.062772649950407010e-03
6.001223499091819394e+04 1.394552880677478290e+00 7.151969640598114693e-03
6.001223502572554571e+04 1.383017070505745849e+00 7.027168372929471461e-03
6.001223506053289748e+04 1.377008843176057207e+00 7.071200415012682781e-03
6.001223509534024925e+04 1.365394982773294519e+00 7.095458099664228926e-03
6.001223513014760101e+04 1.388728112806985271e+00 7.191663805362879733e-03
6.001223516495495278e+04 1.382099747485155516e+00 7.052361157870550012e-03
6.001223519976230455e+04 1.380039124934091976e+00 7.157442283318695732e-03
6.001223523456965631e+04 1.375665446508736789e+00 7.164502132532782168e-03
6.001223526937700808e+04 1.375909513837235698e+00 7.086706775871681914e-03
6.001223530418435985e+04 1.358945325581523145e+00 6.967026937188520661e-03
6.001223533899171161e+04 1.362525867106665345e+00 6.906349055155780112e-03
6.001223537379906338e+04 1.362523854698686199e+00 7.006260021009884202e-03
6.001223540860641515e+04 1.374825954538089423e+00 7.053250876355751479e-03
6.001223544341376692e+04 1.365698265673528811e+00 6.991721222845280644e-03
6.001223547822111868e+04 1.370153414712345530e+00 6.989999181263932028e-03
6.001223551302847045e+04 1.360639497710003143e+00 6.996835536771945328e-03
6.001223554783582222e+04 1.359594765631320534e+00 6.948335948035421795e-03
6.001223558264317398e+04 1.360650875329369347e+00 7.049748245318273286e-03
6.001223561745052575e+04 1.368659716703286566e+00 7.013266764019266894e-03
6.001223565225787752e+04 1.355201634466398852e+00 7.052399269053982213e-03
6.001223568706522201e+04 1.348449046345372437e+00 6.955095852646447918e-03
6.001223572187257378e+04 1.370012120569680691e+00 7.051268300308089453e-03
6.001223575667993282e+04 1.352783983337042972e+00 6.925717232710580477e-03
6.001223579148727731e+04 1.352231390171560577e+00 6.991895717807395695e-03
6.001223582629462908e+04 1.340508257780696821e+00 6.880888451298835910e-03
6.001223586110198084e+04 1.358829148658376784e+00 6.896880028979123986e-03
6.001223589590932534e+04 1.363475412371703666e+00 6.963190585297594423e-03
6.001223593071667710e+04 1.365882049520940944e+00 6.946824362241772917e-03
6.001223596552402887e+04 1.356092745050251569e+00 6.936403580108037835e-03
6.001223600033138064e+04 1.353397123706786331e+00 7.080886258508528597e-03
6.001223603513873240e+04 1.343474903262307674e+00 6.855016231311071226e-03
6.001223606994608417e+04 1.348485998749432202e+00 6.951146624709066656e-03
6.001223610475343594e+04 1.349941947117214269e+00 6.898859345672257552e-03
6.001223613956078771e+04 1.347047517058637789e+00 6.955705943985032030e-03
6.001223617436813947e+04 1.354295047682899211e+00 6.888001981465002518e-03
6.001223620917549124e+04 1.354001254307354962e+00 6.919093111761513530e-03
6.001223624398284301e+04 1.353204172876304012e+00 6.966994556695958220e-03
6.001223627879019477e+04 1.344458579146785571e+00 6.915559277126760718e-03
6.001223631359754654e+04 1.341568120565425515e+00 6.878684358963776599e-03
6.001223634840489831e+04 1.344959452257770360e+00 6.948948681973145421e-03
6.001223638321225008e+04 1.345346160363594779e+00 6.897268225045782158e-03
6.001223641801960184e+04 1.350019973623872271e+00 6.890552924227247127e-03
6.001223645282695361e+04 1.353213267899781025e+00 6.893521689073070849e-03
6.001223648763430538e+04 1.342687578559182304e+00 6.925371566450557077e-03
6.001223652244165714e+04 1.360641657054290965e+00 6.970333032163985448e-03
6.001223655724900891e+04 1.348642202614083629e+00 6.879630973991105077e-03
6.001223659205636068e+04 1.359244917581849066e+00 6.954592983635020549e-03
6.001223662686371244e+04 1.338344819692770749e+00 6.965131975492973131e-03
6.001223666167106421e+04 1.353105275763772264e+00 6.927797246518542854e-03
6.001223669647841598e+04 1.357902043234957556e+00 6.937939296037223987e-03
6.001223673128576775e+04 1.343700938683647150e+00 6.948459773932624296e-03
6.001223676609311224e+04 1.339720578048161581e+00 6.955814586329794012e-03
6.001223680090046400e+04 1.353914928542364393e+00 6.945495517231827995e-03
6.001223683570782305e+04 1.347187237037271501e+00 6.904238219973758001e-03
6.001223687051516754e+04 1.357836720347825210e+00 6.916198487462628559e-03
6.001223690532251931e+04 1.364194966063033032e+00 7.038166237383265168e-03
6.001223694012987107e+04 1.360844664580394880e+00 6.993677808229380351e-03
6.001223697493722284e+04 1.373754992844109735e+00 7.071129056907341469e-03
6.001223700974456733e+04 1.371639218344377964e+00 7.055142518703066967e-03
6.001223704455191910e+04 1.366532856704459675e+00 7.015604346816838206e-03
6.001223707935927087e+04 1.369541732057204753e+00 7.037881045496956200e-03
6.001223711416662991e+04 1.361245776608740687e+00 7.043305233982015759e-03
6.001223714897397440e+04 1.368326718905561457e+00 7.262010601768874481e-03
6.001223718378132617e+04 1.372890418603628371e+00 7.018470161033874347e-03
6.001223721858867793e+04 1.401708105430567342e+00 7.169495843426643318e-03
6.001223725339602970e+04 1.397788861778936020e+00 7.118581719034308350e-03
6.001223728820338147e+04 1.385519220746001201e+00 7.001448238948039700e-03
6.001223732301073323e+04 1.380904816564390014e+00 7.023824221874168904e-03
6.001223735781808500e+04 1.379674402054433591e+00 7.073215153082277641e-03
6.001223739262543677e+04 1.390490652909524671e+00 7.068009162374419563e-03
6.001223742743278854e+04 1.389334715732676084e+00 7.130641300209974130e-03
6.001223746224014030e+04 1.402241411697108253e+00 7.121780021879879283e-03
6.001223749704749207e+04 1.402725107429217521e+00 7.119663780474432511e-03
6.001223753185484384e+04 1.402815642211454605e+00 7.020744746234220020e-03
6.001223756666219560e+04 1.395123502450692277e+00 7.031717566352614808e-03
6.001223760146954737e+04 1.402430230042547077e+00 7.201196933034803051e-03
6.001223763627689914e+04 1.402265558382496780e+00 7.035585608513656580e-03
6.001223767108425091e+04 1.401640162768055253e+00 7.137964626342207380e-03
6.001223770589160267e+04 1.390106538208937925e+00 7.059506057104866956e-03
6.001223774069895444e+04 1.408135316737000542e+00 7.131749997730804820e-03
6.001223777550630621e+04 1.403692164342078330e+00 7.152636948619430814e-03
6.001223781031365070e+04 1.393176850319707505e+00 7.291183624205746679e-03
6.001223784512100247e+04 1.407424022933747354e+00 7.164519542716378184e-03
6.001223787992835423e+04 1.391464425044856013e+00 7.239409411927448350e-03
6.001223791473570600e+04 1.406828449151112270e+00 7.305134194441245676e-03
6.001223794954305777e+04 1.410953957517339097e+00 7.457746071272967035e-03
6.001223798435040953e+04 1.428691009929232036e+00 7.451482037664476296e-03
6.001223801915776130e+04 1.411134054132980875e+00 7.357705233474841865e-03
6.001223805396510579e+04 1.405144281738669232e+00 7.411130105772833349e-03
6.001223808877245756e+04 1.412538736194378641e+00 7.383337497475390108e-03
6.001223812357980933e+04 1.417677698112372653e+00 7.645560824083991180e-03
6.001223815838716109e+04 1.417348956273803973e+00 7.506374605104518261e-03
6.001223819319451286e+04 1.421062569855672031e+00 7.456806364695423017e-03
6.001223822800186463e+04 1.417151090437447136e+00 7.326253080358138998e-03
6.001223826280921639e+04 1.431791527855830859e+00 7.378724036767894852e-03
6.001223829761656816e+04 1.417225641762346333e+00 7.423236752374109786e-03
6.001223833242391993e+04 1.428376167585594825e+00 7.578886006694998678e-03
6.001223836723127170e+04 1.441017835001312974e+00 7.748465580722258862e-03
6.001223840203862346e+04 1.416747294663495360e+00 7.469561995775091286e-03
6.001223843684597523e+04 1.423309278206613682e+00 7.609355729594159332e-03
6.001223847165332700e+04 1.411553029779780699e+00 7.541937114068650652e-03
6.001223850646067876e+04 1.420407746690609541e+00 7.586116326634891396e-03
6.001223854126803053e+04 1.410615289755493551e+00 7.677647599392664959e-03
6.001223857607538230e+04 1.409644944990195992e+00 7.438068718564971350e-03
6.001223861088273406e+04 1.388204513993214428e+00 7.340281259320753822e-03
6.001223864569008583e+04 1.402107345592796372e+00 7.391493830097745597e-03
6.001223868049743760e+04 1.408288512600056386e+00 7.425133823113464968e-03
6.001223871530478937e+04 1.406753345132447652e+00 7.372409575631432184e-03
6.001223875011214113e+04 1.418452361115739579e+00 7.526848731111337315e-03
6.001223878491948562e+04 1.397101099266012669e+00 7.543621700492883671e-03
6.001223881972683739e+04 1.409473899965100196e+00 7.528096930925108447e-03
6.001223885453418916e+04 1.400895947190965662e+00 7.500191800297073205e-03
6.001223888934154093e+04 1.395085763044639826e+00 7.715964773209696426e-03
6.001223892414889269e+04 1.399148694822941241e+00 7.359775953658111505e-03
6.001223895895624446e+04 1.426548141113376689e+00 7.658326285465973798e-03
6.001223899376359623e+04 1.395068457879606649e+00 7.256594470861723635e-03
6.001223902857094799e+04 1.400422377191631540e+00 7.351574531728853265e-03
6.001223906337829249e+04 1.410880494786908246e+00 7.639066488473876711e-03
6.001223909818564425e+04 1.401878513871974263e+00 7.374924902781076173e-03
6.001223913299299602e+04 1.406774184640026348e+00 7.478072150358393809e-03
6.001223916780034779e+04 1.419279424877396334e+00 7.470755993758168567e-03
6.001223920260769955e+04 1.420624823296578798e+00 7.431604337401562926e-03
6.001223923741505132e+04 1.404734078066172565e+00 7.404914604810291547e-03
6.001223927222240309e+04 1.407616357154067410e+00 7.421832627196890513e-03
6.001223930702975485e+04 1.402387447237111839e+00 7.676058547818234712e-03
6.001223934183710662e+04 1.407371586725123302e+00 7.454619509674408583e-03
6.001223937664445839e+04 1.389543637910574558e+00 7.425340871612899803e-03
6.001223941145181016e+04 1.390175474748093665e+00 7.561647425542824402e-03
6.001223944625916192e+04 1.383732162185010273e+00 7.333524617364108739e-03
6.001223948106651369e+04 1.390955414012738922e+00 7.416010100574384548e-03
6.001223951587386546e+04 1.389406754525250420e+00 7.416694910325621892e-03
6.001223955068121722e+04 1.392572691642877336e+00 7.437222740683136629e-03
6.001223958548856899e+04 1.388375286423226163e+00 7.448205060030126112e-03
6.001223962029592076e+04 1.391302668728199077e+00 7.381478042461124371e-03
6.001223965510327253e+04 1.384834770966549833e+00 7.210827543885652176e-03
6.001223968991062429e+04 1.379294056550611547e+00 7.422049975990318953e-03
6.001223972471797606e+04 1.376893915887863251e+00 7.366436130574472753e-03
6.001223975952532783e+04 1.385066724356227352e+00 7.217522109826475692e-03
6.001223979433267959e+04 1.369584439771537321e+00 7.324642601920222998e-03
6.001223982914003136e+04 1.369856568929074259e+00 7.221393843702227436e-03
6.001223986394738313e+04 1.375663397034160074e+00 7.461749562693471838e-03
6.001223989875473490e+04 1.375103949169029338e+00 7.360940728135057301e-03
6.001223993356207939e+04 1.379270911353885465e+00 7.235952280308852007e-03
6.001223996836943115e+04 1.385118279332902658e+00 7.276396968590293987e-03
6.001224000317678292e+04 1.393314281334515847e+00 7.199554315164453065e-03
6.001224003798413469e+04 1.384657190578076014e+00 7.674248819111008889e-03
6.001224007279148645e+04 1.397668166393674749e+00 7.842561669491163526e-03
6.001224010759883822e+04 1.391136365234636019e+00 7.341623487701139268e-03
6.001224014240618999e+04 1.369928029782312207e+00 7.342528671671687962e-03
6.001224017721354176e+04 1.374552151393819255e+00 7.399977742822631821e-03
6.001224021202088625e+04 1.389666352717604303e+00 7.385887234467775758e-03
6.001224024682823801e+04 1.396785873121874300e+00 7.553453515419619214e-03
6.001224028163558978e+04 1.409670739081074542e+00 7.635826571503193799e-03
6.001224031644294155e+04 1.389756299860174238e+00 7.542640431231917124e-03
6.001224035125029332e+04 1.375765789360637648e+00 7.251022133403081313e-03
6.001224038605764508e+04 1.396154028786825041e+00 7.300072184912874407e-03
6.001224042086499685e+04 1.378568292222012159e+00 7.526007891412918663e-03
6.001224045567234862e+04 1.385816823934528763e+00 7.497999107261823538e-03
6.001224049047970038e+04 1.397346527631379010e+00 7.438633281020953086e-03
6.001224052528705215e+04 1.406829029323255487e+00 7.654992410314020827e-03
6.001224056009440392e+04 1.403636805850647429e+00 7.504413068432005431e-03
6.001224059490175568e+04 1.396599315292770260e+00 7.576581723997398259e-03
6.001224062970910745e+04 1.377504895845674593e+00 7.697262688094922041e-03
6.001224066451645922e+04 1.392471703452178744e+00 7.794135986114653254e-03
6.001224069932381099e+04 1.391098950518436128e+00 7.485236236115693984e-03
6.001224073413116275e+04 1.386412721985711416e+00 7.433707209325682991e-03
6.001224076893851452e+04 1.395827927829903281e+00 7.380030379231402454e-03
6.001224080374586629e+04 1.386556504652243671e+00 7.480481631512594584e-03
6.001224083855321805e+04 1.377433578199117825e+00 7.301700498719270252e-03
6.001224087336056982e+04 1.377968839588938454e+00 7.273052244098908090e-03
6.001224090816792159e+04 1.377870994077619260e+00 7.262896155237169062e-03
6.001224094297527336e+04 1.387288420269456202e+00 7.178835268007521288e-03
6.001224097778262512e+04 1.391027119332751472e+00 7.376194591905439572e-03
6.001224101258996961e+04 1.405810914980478277e+00 7.268779713173864968e-03
6.001224104739732138e+04 1.397786941790628124e+00 7.219746121692439955e-03
6.001224108220467315e+04 1.387827424884777283e+00 7.181561654518137106e-03
6.001224111701202492e+04 1.387368699489764046e+00 7.208960879210247509e-03
6.001224115181937668e+04 1.387050526968382158e+00 7.229919319429423466e-03
6.001224118662672845e+04 1.384683785954255342e+00 7.166090105509224581e-03
6.001224122143408022e+04 1.396583666866072715e+00 7.142528265078446591e-03
6.001224125624143198e+04 1.417431965624736723e+00 7.473178136378095041e-03
6.001224129104877647e+04 1.402088119649923303e+00 7.235734270205675285e-03
6.001224132585612824e+04 1.400346162301144393e+00 7.288457935063905567e-03
6.001224136066348001e+04 1.391037145430926714e+00 7.156219898624277542e-03
6.001224139547083178e+04 1.390465520154444024e+00 7.548939926216620064e-03
6.001224143027818354e+04 1.373096610534961126e+00 7.275768580349034620e-03
6.001224146508553531e+04 1.404798224160673348e+00 7.260267488312381785e-03
6.001224149989288708e+04 1.411826734436029129e+00 7.344836426901131185e-03
6.001224153470023884e+04 1.446216419460017777e+00 7.864797763108421699e-03
6.001224156950759061e+04 1.405297288309384829e+00 7.534283142089375981e-03
6.001224160431494238e+04 1.405740657990280917e+00 7.255508110231938083e-03
6.001224163912229415e+04 1.406391719203065271e+00 7.381335798384501892e-03
6.001224167392964591e+04 1.414145253836892602e+00 7.391154520552755888e-03
6.001224170873699768e+04 1.412996216925795467e+00 7.419088728508582350e-03
6.001224174354434945e+04 1.427967102789105436e+00 7.439365477086273132e-03
6.001224177835170121e+04 1.444452392373354543e+00 7.664730350585813659e-03
6.001224181315905298e+04 1.424889264932073907e+00 7.434947668228213125e-03
6.001224184796639747e+04 1.431435567584690149e+00 7.546848571706839953e-03
6.001224188277374924e+04 1.412367793554390349e+00 7.530209218426421429e-03
6.001224191758110101e+04 1.402778329468454821e+00 7.239769721236637319e-03
6.001224195238846005e+04 1.425217476378337844e+00 7.403317231375524179e-03
6.001224198719580454e+04 1.436531501506629782e+00 7.293791662526010605e-03
6.001224202200315631e+04 1.437084556798462920e+00 7.362473874779244289e-03
6.001224205681050807e+04 1.446627663251312867e+00 7.288349210208945259e-03
6.001224209161785984e+04 1.427424225293074667e+00 7.263806180243426343e-03
6.001224212642520433e+04 1.418270025911020360e+00 7.159426376601536399e-03
6.001224216123255610e+04 1.417364414777652515e+00 7.329343836570162418e-03
6.001224219603990787e+04 1.435688016232727904e+00 7.291846320999799923e-03
6.001224223084725963e+04 1.456081151741206892e+00 7.456908284695264698e-03
6.001224226565461140e+04 1.438719222670281628e+00 7.304598639149354790e-03
6.001224230046196317e+04 1.435215525150694393e+00 7.234825691905625092e-03
6.001224233526931494e+04 1.435433613791407215e+00 7.197485108022719236e-03
6.001224237007666670e+04 1.428371758342989351e+00 7.309374360256202900e-03
6.001224240488401847e+04 1.431792695820790273e+00 7.366920481015952656e-03
6.001224243969137024e+04 1.420617203796051831e+00 7.257408258084025419e-03
6.001224247449872200e+04 1.425211876142469247e+00 7.258681085250726951e-03
6.001224250930607377e+04 1.444568593367836939e+00 7.529816771513882234e-03
6.001224254411342554e+04 1.426808697172059492e+00 7.416684193990172660e-03
6.001224257892077731e+04 1.440778093553426009e+00 7.473029165525208080e-03
6.001224261372812907e+04 1.421668710197796281e+00 7.406271808403402240e-03
6.001224264853548084e+04 1.417377228203317907e+00 7.367670643533744297e-03
6.001224268334283261e+04 1.419536121343202950e+00 7.290843647253671643e-03
6.001224271815018437e+04 1.418459587128718447e+00 7.310183475431222648e-03
6.001224275295753614e+04 1.437298771979757639e+00 7.568807941330185987e-03
6.001224278776488791e+04 1.435162880953812170e+00 7.470299878476844777e-03
6.001224282257223967e+04 1.429643997443498904e+00 7.330196112747652121e-03
6.001224285737959144e+04 1.432670247321830681e+00 7.366556915697912260e-03
6.001224289218693593e+04 1.429479142524454183e+00 7.409328845619053694e-03
6.001224292699428770e+04 1.421058500480883113e+00 7.398862798700679352e-03
6.001224296180163947e+04 1.423659809255763076e+00 7.288316246572014954e-03
6.001224299660899123e+04 1.452107119456874873e+00 7.360502214419179130e-03
6.001224303141634300e+04 1.449042908235673499e+00 7.319181517471387045e-03
6.001224306622368749e+04 1.432431571056216102e+00 7.296406513939053713e-03
6.001224310103103926e+04 1.431775833886561378e+00 7.320152838106732361e-03
6.001224313583839103e+04 1.420513820706368557e+00 7.231187846006680540e-03
6.001224317064574279e+04 1.429188115940412285e+00 7.313470319320980115e-03
6.001224320545309456e+04 1.438331865573579282e+00 7.354937142475972620e-03
6.001224324026044633e+04 1.431937941155915883e+00 7.357734655812698740e-03
6.001224327506779809e+04 1.427915516296942577e+00 7.242797015410190088e-03
6.001224330987514986e+04 1.427828987022444762e+00 7.285767464146983285e-03
6.001224334468250163e+04 1.430373842835920506e+00 7.259081047712468218e-03
6.001224337948985340e+04 1.411346637885166011e+00 7.196197987231890518e-03
6.001224341429720516e+04 1.430940778567693750e+00 7.391746383754999386e-03
6.001224344910455693e+04 1.411372459465631612e+00 7.239081100744616283e-03
6.001224348391190870e+04 1.412127401031700424e+00 7.209871455726401569e-03
6.001224351871926046e+04 1.410651382994251968e+00 7.224956394912610685e-03
6.001224355352661223e+04 1.409351662333351740e+00 7.181368771904601475e-03
6.001224358833396400e+04 1.416544875633557465e+00 7.198206532394362499e-03
6.001224362314131577e+04 1.391613352916282853e+00 7.038189218814861446e-03
6.001224365794866753e+04 1.404215969115413021e+00 7.099321637954253243e-03
6.001224369275601930e+04 1.392475958852425810e+00 7.035815856017978674e-03
6.001224372756337107e+04 1.411881513270407895e+00 7.202549529150863682e-03
6.001224376237072283e+04 1.417601627883348092e+00 7.225640097463604215e-03
6.001224379717807460e+04 1.399675427998330335e+00 7.051134946475745569e-03
6.001224383198542637e+04 1.396449957938546094e+00 7.086598611746488044e-03
6.001224386679277814e+04 1.397702007678548686e+00 7.090083187713070410e-03
6.001224390160012990e+04 1.398913997976946044e+00 7.151950970105965845e-03
6.001224393640747439e+04 1.382521954036772138e+00 7.079458865490531085e-03
6.001224397121482616e+04 1.403135554490430703e+00 7.199572092438650053e-03
6.001224400602217793e+04 1.402950091885365014e+00 7.268391359640832654e-03
6.001224404082952969e+04 1.390089446081393509e+00 7.100101016163444002e-03
6.001224407563688146e+04 1.394022566583936529e+00 7.093159168969740899e-03
6.001224411044423323e+04 1.394711259370772893e+00 7.147416449041620046e-03
6.001224414525158500e+04 1.394979950787662570e+00 7.183528275428768123e-03
6.001224418005892949e+04 1.381984473927456936e+00 7.093397709073656111e-03
6.001224421486628125e+04 1.375125295363863298e+00 7.035613663126331213e-03
6.001224424967363302e+04 1.391997814646329434e+00 7.144402058424780856e-03
6.001224428448098479e+04 1.402778461092969886e+00 7.145118710421037751e-03
6.001224431928833656e+04 1.375933703252382179e+00 7.177096096423519339e-03
6.001224435409568832e+04 1.372617550778501894e+00 7.152603924540122844e-03
6.001224438890304009e+04 1.358791804194103170e+00 6.965331530483856448e-03
6.001224442371039186e+04 1.371154083219870312e+00 7.003411749752069641e-03
6.001224445851774362e+04 1.381934297673187650e+00 7.104434883193806900e-03
6.001224449332509539e+04 1.378562936316800158e+00 7.101668529736172679e-03
6.001224452813244716e+04 1.401190070839527069e+00 7.125616523876433100e-03
6.001224456293979893e+04 1.400352442623180149e+00 7.229097906987023113e-03
6.001224459774715069e+04 1.389695297083587855e+00 7.215612444448792594e-03
6.001224463255450246e+04 1.379083260887075557e+00 7.155853314109744505e-03
6.001224466736185423e+04 1.380217087713136559e+00 7.090287804450156467e-03
6.001224470216920599e+04 1.378790243684901329e+00 6.983461118458882295e-03
6.001224473697655776e+04 1.385533768456796100e+00 7.060703286402229828e-03
6.001224477178390953e+04 1.384468861000608397e+00 7.043897097402253282e-03
6.001224480659126129e+04 1.387244043777244196e+00 7.154017867808273520e-03
6.001224484139861306e+04 1.382136683635998287e+00 7.109326139780221265e-03
6.001224487620596483e+04 1.378474844513549513e+00 7.135272901740685389e-03
6.001224491101331660e+04 1.382760474090408032e+00 7.029249704953396440e-03
6.001224494582066836e+04 1.371384344007055667e+00 6.959957823406405682e-03
6.001224498062801285e+04 1.378006882423638002e+00 6.992574237741780788e-03
6.001224501543536462e+04 1.385295881160625964e+00 7.072160089170289286e-03
6.001224505024271639e+04 1.378678798461396848e+00 7.101641115439394705e-03
6.001224508505006816e+04 1.372644647949929242e+00 7.072293123698862247e-03
6.001224511985741992e+04 1.384862537171851482e+00 7.167076014444983927e-03
6.001224515466477169e+04 1.382395918571834192e+00 7.016771562741724519e-03
6.001224518947212346e+04 1.391829434429038503e+00 7.124074435147646420e-03
6.001224522427946795e+04 1.409675424951371658e+00 7.237193710677468535e-03
6.001224525908681971e+04 1.398411745412295737e+00 7.257383716095414800e-03
6.001224529389417148e+04 1.404474384033493450e+00 7.185311488550870547e-03
6.001224532870152325e+04 1.392127121804727974e+00 7.095079139951571828e-03
6.001224536350887502e+04 1.383726971574086306e+00 7.105477878412866551e-03
6.001224539831622678e+04 1.391731094973753580e+00 7.146883220549837649e-03
6.001224543312357855e+04 1.392512213965483969e+00 7.175744872821535926e-03
6.001224546793093032e+04 1.402247049787025857e+00 7.148978927544178026e-03
6.001224550273828208e+04 1.391268748681625089e+00 7.081135024634573581e-03
6.001224553754563385e+04 1.382204225674489084e+00 6.999936758083056404e-03
6.001224557235298562e+04 1.385147803608970829e+00 7.084875846127663621e-03
6.001224560716033739e+04 1.381996058519650683e+00 6.980993667300458387e-03
6.001224564196768915e+04 1.384258415096020434e+00 6.979067846085458028e-03
6.001224567677504092e+04 1.388646324863566539e+00 7.178788792502157831e-03
6.001224571158239269e+04 1.390953340706598373e+00 7.181084748878424455e-03
6.001224574638974445e+04 1.385789657931586039e+00 7.196977412973571374e-03
6.001224578119709622e+04 1.380285226055935510e+00 7.188905246937948162e-03
6.001224581600444799e+04 1.395787679914373580e+00 7.370436946787332737e-03
6.001224585081179248e+04 1.404910403941079355e+00 7.296561275331822465e-03
6.001224588561914425e+04 1.386514220340283821e+00 7.262176997502276486e-03
6.001224592042649601e+04 1.385099607701044455e+00 7.142712619533803445e-03
6.001224595523384778e+04 1.406710499673783588e+00 7.267453214393418924e-03
6.001224599004120682e+04 1.406261664145574297e+00 7.236447566126373229e-03
6.001224602484855131e+04 1.385601536900583852e+00 7.093786012248904510e-03
6.001224605965590308e+04 1.399929932735425986e+00 7.110223470700451423e-03
6.001224609446325485e+04 1.384902107337339094e+00 7.052113128082574539e-03
6.001224612927060662e+04 1.395512394911488929e+00 7.181687738945058755e-03
6.001224616407795838e+04 1.381893480018878462e+00 7.082735132978151653e-03
6.001224619888530287e+04 1.404738010906842138e+00 7.218217700456538120e-03
6.001224623369265464e+04 1.397580288270322102e+00 7.113724595871132907e-03
6.001224626850001368e+04 1.398615336054056746e+00 7.246585948079828886e-03
6.001224630330735818e+04 1.382891172181343720e+00 7.086101492607426236e-03
6.001224633811470994e+04 1.390973956177943505e+00 7.063965262622044945e-03
6.001224637292206171e+04 1.389302135642497715e+00 7.053635970618678253e-03
6.001224640772941348e+04 1.374733648691439214e+00 6.995328582620640410e-03
6.001224644253676524e+04 1.369623838250724646e+00 6.974719869995369033e-03
6.001224647734411701e+04 1.369069095781201950e+00 7.022485718880518667e-03
6.001224651215146878e+04 1.379845675007917105e+00 7.092334811960584323e-03
6.001224654695882055e+04 1.387128025741144466e+00 7.157721146969830105e-03
6.001224658176617231e+04 1.384303947708888760e+00 7.088828095724416384e-03
6.001224661657352408e+04 1.365614351643013480e+00 6.923199219435877128e-03
6.001224665138087585e+04 1.370786642074234063e+00 6.992689852790908052e-03
6.001224668618822761e+04 1.366816945437959063e+00 6.952604585577203296e-03
6.001224672099557938e+04 1.369845072314512135e+00 6.978908092155083724e-03
6.001224675580293115e+04 1.369686557774114410e+00 7.022726185762254505e-03
6.001224679061028291e+04 1.366762097891002226e+00 7.042240151456245940e-03
6.001224682541763468e+04 1.372454643855088197e+00 7.005019423499144089e-03
6.001224686022498645e+04 1.373823823189226356e+00 7.193462023083643797e-03
6.001224689503233822e+04 1.370475107584854690e+00 7.064153787735315444e-03
6.001224692983968998e+04 1.367295263715775144e+00 7.159665514414862222e-03
6.001224696464704175e+04 1.357053930602965863e+00 7.030148618276919198e-03
6.001224699945438624e+04 1.359162718546643944e+00 7.054780516507231161e-03
6.001224703426173801e+04 1.354481363984695541e+00 7.027113674604625396e-03
6.001224706906909705e+04 1.353397445827454471e+00 6.988401799724985874e-03
6.001224710387644882e+04 1.353213547278604656e+00 7.140130240488334716e-03
6.001224713868379331e+04 1.353389344561813923e+00 7.232115697826519557e-03
6.001224717349114508e+04 1.341248107265286871e+00 7.147348906469443326e-03
6.001224720829849684e+04 1.349307157726902906e+00 7.200313154487442656e-03
6.001224724310584861e+04 1.323498697784495581e+00 6.993204290259153778e-03
6.001224727791319310e+04 1.336605126566006829e+00 7.082038242571512925e-03
6.001224731272054487e+04 1.338061762841191493e+00 7.119511521918624880e-03
6.001224734752790391e+04 1.343064823307332123e+00 6.964837620359639291e-03
6.001224738233524840e+04 1.328892834355147379e+00 6.819306482811114678e-03
6.001224741714260017e+04 1.334194561916584254e+00 6.980913319458608053e-03
6.001224745194995194e+04 1.322496310939109465e+00 7.207479346831221871e-03
6.001224748675730370e+04 1.339199867691126089e+00 7.074237430552175222e-03
6.001224752156465547e+04 1.318952799286529975e+00 6.895939652607797898e-03
6.001224755637200724e+04 1.343526903442515907e+00 7.069226247779623711e-03
6.001224759117935901e+04 1.336023803490324902e+00 7.036795869530211057e-03
6.001224762598671077e+04 1.344776140449834401e+00 7.078735987079340201e-03
6.001224766079406254e+04 1.337139888078302974e+00 7.067075166105758408e-03
6.001224769560141431e+04 1.341930993281933437e+00 7.088295861144812242e-03
6.001224773040876607e+04 1.334769783970559454e+00 6.982066205445115227e-03
6.001224776521611784e+04 1.324432483588331211e+00 6.976140822596352611e-03
6.001224780002346961e+04 1.329915397678589573e+00 6.970010547000975339e-03
6.001224783483082138e+04 1.341504500498178931e+00 6.990217896106968969e-03
6.001224786963817314e+04 1.329733020214064254e+00 6.903889173030379814e-03
6.001224790444552491e+04 1.328264409991338324e+00 6.902150531283376793e-03
6.001224793925287668e+04 1.327217757237912910e+00 6.849981695340216607e-03
6.001224797406022844e+04 1.301639144358053723e+00 6.793737211259478874e-03
6.001224800886757293e+04 1.321179028939750477e+00 6.844335627111007223e-03
6.001224804367492470e+04 1.316999972069379687e+00 6.830253300917745254e-03
6.001224807848227647e+04 1.319227005870841518e+00 6.839805793854894164e-03
6.001224811328962824e+04 1.316674080325258567e+00 6.924273329792368648e-03
6.001224814809698000e+04 1.320953116357219015e+00 6.875985479075492207e-03
6.001224818290433177e+04 1.328662498501746336e+00 6.815124516687218713e-03
6.001224821771168354e+04 1.322696557644908566e+00 6.758871310815883944e-03
6.001224825251903530e+04 1.323476245783790306e+00 6.754901001092643124e-03
6.001224828732638707e+04 1.310291587814431447e+00 6.733821589283736468e-03
6.001224832213373156e+04 1.326731996607975583e+00 6.799527614844290586e-03
6.001224835694108333e+04 1.333972696264833280e+00 6.857156536750539516e-03
6.001224839174843510e+04 1.334167842820978223e+00 6.901910184189271290e-03
6.001224842655578686e+04 1.335645013339308518e+00 6.925649208840924456e-03
6.001224846136313863e+04 1.323634999061855000e+00 6.819462790840589289e-03
6.001224849617049040e+04 1.315292463954621738e+00 6.715422109943580686e-03
6.001224853097784217e+04 1.320597474643392166e+00 6.836505382695133928e-03
6.001224856578519393e+04 1.333204772910869806e+00 6.847935763332977863e-03
6.001224860059254570e+04 1.325421408116750355e+00 6.840473775136715791e-03
6.001224863539989747e+04 1.331718835728225470e+00 6.960253716533563832e-03
6.001224867020724923e+04 1.332514552371149907e+00 6.826642856679701957e-03
6.001224870501460100e+04 1.332049262554570568e+00 6.837313987437970177e-03
6.001224873982195277e+04 1.317400055207005316e+00 6.753628707243755983e-03
6.001224877462930453e+04 1.321132173519166786e+00 6.767090227022200428e-03
6.001224880943665630e+04 1.333408284123455134e+00 6.877832659769562290e-03
6.001224884424400807e+04 1.330485480684765465e+00 6.791770632841161344e-03
6.001224887905135984e+04 1.330652609700476718e+00 6.795499923995807802e-03
6.001224891385871160e+04 1.329181355596307679e+00 6.803934936397589006e-03
6.001224894866606337e+04 1.319310489179229773e+00 6.739642961542948243e-03
6.001224898347341514e+04 1.322638106477254993e+00 6.727737715102665578e-03
6.001224901828076690e+04 1.319713478050381861e+00 6.737948225837164622e-03
6.001224905308811140e+04 1.312297072310015578e+00 6.685597316024528315e-03
6.001224908789546316e+04 1.332903188207918310e+00 6.764333657243035147e-03
6.001224912270281493e+04 1.341325311249444097e+00 6.870015140617296602e-03
6.001224915751016670e+04 1.332524471670073707e+00 6.823257807113924413e-03
6.001224919231751846e+04 1.331552491423694473e+00 6.864751018087785275e-03
6.001224922712487023e+04 1.345431610613856410e+00 6.941776807085343198e-03
6.001224926193222200e+04 1.333011162859260468e+00 6.973198993671837417e-03
6.001224929673957377e+04 1.336919484756063481e+00 6.841172643947457388e-03
6.001224933154691826e+04 1.347859563105162195e+00 6.941585219671856342e-03
6.001224936635427002e+04 1.351775449883488855e+00 6.931950589188908690e-03
6.001224940116162179e+04 1.363052072299379747e+00 6.973655900143379584e-03
6.001224943596897356e+04 1.358690881848956256e+00 7.048748437540940624e-03
6.001224947077632532e+04 1.353727786668157407e+00 6.963142723286996558e-03
6.001224950558367709e+04 1.343630152281588552e+00 6.874601302715901106e-03
6.001224954039102886e+04 1.345934834058778451e+00 6.914520334151192348e-03
6.001224957519838063e+04 1.336900930431165424e+00 6.867444065197371265e-03
6.001224961000573239e+04 1.371600946867864490e+00 7.034338092033541601e-03
6.001224964481308416e+04 1.372892641185901708e+00 7.059241429721422462e-03
6.001224967962043593e+04 1.379877642481001088e+00 7.093679987033442262e-03
6.001224971442778769e+04 1.366455212633969518e+00 7.106873671649950597e-03
6.001224974923513946e+04 1.371748575297635941e+00 7.149628723822342227e-03
6.001224978404249123e+04 1.358684332411682849e+00 7.153647086439950641e-03
6.001224981884984300e+04 1.358314334147651348e+00 7.054077972771190599e-03
6.001224985365719476e+04 1.377683526118698376e+00 7.087331228012373405e-03
6.001224988846454653e+04 1.390237833984470539e+00 7.328396981435563069e-03
6.001224992327189830e+04 1.390313947993188082e+00 7.274097686531174126e-03
6.001224995807925006e+04 1.381157044979232085e+00 7.106824028197692746e-03
6.001224999288660183e+04 1.374974694625208160e+00 7.087486663476976097e-03
6.001225002769395360e+04 1.372031396893557131e+00 7.144875563383365318e-03
6.001225006250129809e+04 1.382167160417248519e+00 7.188346092278961354e-03
6.001225009730864986e+04 1.397812024059889247e+00 7.180195861654730533e-03
6.001225013211600162e+04 1.390137183170377932e+00 7.162031033743056219e-03
6.001225016692334611e+04 1.419673138675019208e+00 7.284127692145426526e-03
6.001225020173069788e+04 1.390202348866762527e+00 7.118420727298166439e-03
6.001225023653804965e+04 1.392948272187889192e+00 7.058668562174600855e-03
6.001225027134540869e+04 1.390640422365431172e+00 7.119717747821440422e-03
6.001225030615275318e+04 1.395418748471402015e+00 7.221478710599491500e-03
6.001225034096010495e+04 1.418237866009638637e+00 7.186911396937291883e-03
6.001225037576745672e+04 1.408263015354312975e+00 7.181998661411158683e-03
6.001225041057480848e+04 1.434999423741296187e+00 7.257142606187664581e-03
6.001225044538216025e+04 1.394703143270686674e+00 7.113674036692206083e-03
6.001225048018951202e+04 1.407430667342494335e+00 7.244140959605219546e-03
6.001225051499686379e+04 1.405278874840573788e+00 7.214433110314276941e-03
6.001225054980421555e+04 1.391642111277926031e+00 7.046967834653296466e-03
6.001225058461156732e+04 1.417726068327883615e+00 7.198393141949708043e-03
6.001225061941891909e+04 1.425412216481872774e+00 7.328668775684694416e-03
6.001225065422627085e+04 1.428882146512647999e+00 7.270665741141628044e-03
6.001225068903362262e+04 1.424565429439723863e+00 7.340994402737110146e-03
6.001225072384097439e+04 1.394186298269997737e+00 7.017373677963479987e-03
6.001225075864832615e+04 1.397024760943327504e+00 7.143968033648186340e-03
6.001225079345567792e+04 1.398726032775524430e+00 7.051383197368023444e-03
6.001225082826302969e+04 1.389667893593268699e+00 7.135815994422612177e-03
6.001225086307038146e+04 1.404785062081768343e+00 7.184068853224707951e-03
6.001225089787773322e+04 1.397344588182688474e+00 7.226854683548076218e-03
6.001225093268508499e+04 1.411167548283231987e+00 7.214736229566561312e-03
6.001225096749243676e+04 1.402737166481911268e+00 7.157719360885542691e-03
6.001225100229978125e+04 1.395440346236943130e+00 7.131810608058684713e-03
6.001225103710713302e+04 1.412093510850193967e+00 7.138934814302033346e-03
6.001225107191448478e+04 1.421011006485189743e+00 7.147694443397904773e-03
6.001225110672184383e+04 1.421139194379561044e+00 7.168467064159331041e-03
6.001225114152918832e+04 1.408928918732483826e+00 7.157142959542775115e-03
6.001225117633654008e+04 1.400469404861693246e+00 7.113562101195767401e-03
6.001225121114388457e+04 1.402977703107719298e+00 7.102668085389117134e-03
6.001225124595123634e+04 1.384384567938965249e+00 7.052495010225159899e-03
6.001225128075858811e+04 1.396217610736741221e+00 7.112406310677934704e-03
6.001225131556593988e+04 1.380844239426134212e+00 7.019740155590399946e-03
6.001225135037329164e+04 1.395298497710280472e+00 7.086464048422226950e-03
6.001225138518064341e+04 1.393892741215443820e+00 7.099984444839837865e-03
6.001225141998799518e+04 1.394625480515170768e+00 7.100542616607268334e-03
6.001225145479534694e+04 1.400118052276325686e+00 7.111015966156626969e-03
6.001225148960269871e+04 1.396483934857614795e+00 7.175114320482779001e-03
6.001225152441005048e+04 1.384325505567310710e+00 7.006795933676828250e-03
6.001225155921740225e+04 1.399344621804435196e+00 7.101488666827548459e-03
6.001225159402475401e+04 1.384399165542606891e+00 7.117169078270394085e-03
6.001225162883210578e+04 1.394141231246766699e+00 7.143884407027015909e-03
6.001225166363945755e+04 1.384080411871120297e+00 7.073251624541255535e-03
6.001225169844680931e+04 1.365651870529397183e+00 6.938354358677614395e-03
6.001225173325416108e+04 1.363450706179416771e+00 6.899589512741167475e-03
6.001225176806151285e+04 1.351998403479313993e+00 6.862550062156653335e-03
6.001225180286886462e+04 1.365258453542386619e+00 6.928797590764763925e-03
6.001225183767621638e+04 1.379926633084400001e+00 7.021947914061721016e-03
6.001225187248356815e+04 1.380287859912082471e+00 7.024808667397204782e-03
6.001225190729091992e+04 1.364040846904276849e+00 6.887943265741189140e-03
6.001225194209827168e+04 1.362874863148220816e+00 6.905198314244432971e-03
6.001225197690562345e+04 1.367537362939706735e+00 6.907793596123928612e-03
6.001225201171297522e+04 1.367892962488810316e+00 6.955576829694456141e-03
6.001225204652031971e+04 1.362387270935796035e+00 6.882296979174667116e-03
6.001225208132767148e+04 1.367151159966075058e+00 6.940565127083815795e-03
6.001225211613502324e+04 1.372099963218199381e+00 6.939282743761070703e-03
6.001225215094237501e+04 1.371944358491096860e+00 6.953592933984398261e-03
6.001225218574972678e+04 1.370194407278937820e+00 6.945173800815340921e-03
6.001225222055707854e+04 1.372679374478205760e+00 6.998576993223384890e-03
6.001225225536443031e+04 1.366366412362549854e+00 6.952478163065690074e-03
6.001225229017177480e+04 1.365499182672945011e+00 6.907265352567057252e-03
6.001225232497912657e+04 1.367100138383590346e+00 6.935393455341710284e-03
6.001225235978647834e+04 1.388044817269900921e+00 7.053491890798144724e-03
6.001225239459383010e+04 1.381431591209630438e+00 7.093041827160648585e-03
6.001225242940118187e+04 1.357873656825522302e+00 6.941986447791665543e-03
6.001225246420853364e+04 1.353562117862756820e+00 6.893128952199890219e-03
6.001225249901588541e+04 1.360606429257610772e+00 6.900058888290967404e-03
6.001225253382323717e+04 1.358510999154766585e+00 6.873243217700350169e-03
6.001225256863058894e+04 1.363889607167567020e+00 6.930954443044013390e-03
6.001225260343794071e+04 1.380747921086983521e+00 6.988205695207845222e-03
6.001225263824529247e+04 1.377110458318841157e+00 7.013700988861577140e-03
6.001225267305264424e+04 1.365338683214839532e+00 6.939000081459738116e-03
6.001225270785999601e+04 1.373215303540193499e+00 6.999763765948082729e-03
6.001225274266734777e+04 1.361252200150867564e+00 6.922520784702145859e-03
6.001225277747469954e+04 1.378377656884013147e+00 6.942988165155254687e-03
6.001225281228205131e+04 1.371551762743363767e+00 6.967611962700561920e-03
6.001225284708940308e+04 1.371520819728644369e+00 6.987204598039279888e-03
6.001225288189675484e+04 1.370184049079754773e+00 6.959986829205927483e-03
6.001225291670410661e+04 1.362975656948767211e+00 6.911167210481802305e-03
6.001225295151145838e+04 1.348029337494837332e+00 6.776789278140700652e-03
6.001225298631880287e+04 1.361493010641689372e+00 6.968189913432489002e-03
6.001225302112615464e+04 1.358263898564860073e+00 6.921475859419547530e-03
6.001225305593350640e+04 1.356224163933374305e+00 6.996001424099998998e-03
6.001225309074085817e+04 1.369990748166779237e+00 6.990907675907269588e-03
6.001225312554820994e+04 1.379904095506177431e+00 7.052633219145837754e-03
6.001225316035556170e+04 1.380927032945368005e+00 7.073193476104246494e-03
6.001225319516291347e+04 1.370469890275821667e+00 7.025193638161191315e-03
6.001225322997026524e+04 1.365264706374015979e+00 7.036832726709013955e-03
6.001225326477760973e+04 1.357514468896205084e+00 6.951629660083394162e-03
6.001225329958496150e+04 1.372349757202434795e+00 7.002978019370027264e-03
6.001225333439231326e+04 1.373005908780495332e+00 7.084221213598600533e-03
6.001225336919966503e+04 1.372990707129172039e+00 6.938640069067474221e-03
6.001225340400701680e+04 1.383545632698768291e+00 7.154392773362594320e-03
6.001225343881436856e+04 1.389285653820324207e+00 7.304781922098694050e-03
6.001225347362172033e+04 1.381390797195796383e+00 7.065098976704143469e-03
6.001225350842907210e+04 1.368726818770748421e+00 7.007700989780124567e-03
6.001225354323642387e+04 1.362658322199172156e+00 6.969834886655667562e-03
6.001225357804377563e+04 1.393487407802660227e+00 7.301860526042933466e-03
6.001225361285112740e+04 1.405547474912778538e+00 7.246040131222554123e-03
6.001225364765847917e+04 1.385137566997816760e+00 7.086099236186344137e-03
6.001225368246583093e+04 1.402685743462114942e+00 7.233796883036363451e-03
6.001225371727318270e+04 1.387864550828500798e+00 7.204083582591599977e-03
6.001225375208053447e+04 1.395445720197568296e+00 7.431074559934107079e-03


==> figures/ground-lomb/20230308_tic3788_r.dat <==
6.001214045062463993e+04 9.965388370761927295e-01 6.550222237840715514e-03
6.001214048895965243e+04 9.934066862725213776e-01 6.484872296230168032e-03
6.001214052376700420e+04 9.857996623579172724e-01 6.591805669276428609e-03
6.001214055857434869e+04 9.965464725042855187e-01 7.046052034611968370e-03
6.001214059338170046e+04 9.963881853680849332e-01 6.711910936248669489e-03
6.001214062818905950e+04 9.833249090088429512e-01 6.446629871588165951e-03
6.001214066299640399e+04 9.950731103184593529e-01 6.555554630338689126e-03
6.001214069780375576e+04 1.005620521068084861e+00 6.618762373627887566e-03
6.001214073261110752e+04 1.005504256276554376e+00 6.837652832425284571e-03
6.001214076741845929e+04 1.009907235181112695e+00 6.572930998295758824e-03
6.001214080222581106e+04 9.978419573866356140e-01 6.519681923375291420e-03
6.001214083703316282e+04 1.014448892420278137e+00 6.718130166563335282e-03
6.001214087184051459e+04 1.011494156480201800e+00 6.857964641607660478e-03
6.001214090664786636e+04 1.024173996082354821e+00 6.844043410085364279e-03
6.001214094145521813e+04 1.029041631292054504e+00 6.686418994811346543e-03
6.001214097626256989e+04 1.024300445550312855e+00 6.758268812955105578e-03
6.001214101106992166e+04 1.025871467071139298e+00 6.666822750874341202e-03
6.001214104587727343e+04 1.012135657301185265e+00 6.485738896149247264e-03
6.001214108068462519e+04 1.007060503892393877e+00 6.401150680387187979e-03
6.001214111549197696e+04 1.016113896878526379e+00 6.468747934039834578e-03
6.001214115029932145e+04 9.967787376657364362e-01 6.585852317521481876e-03
6.001214118510667322e+04 1.024813452210908471e+00 6.507733154493659106e-03
6.001214121991402499e+04 1.021633985934361499e+00 6.664499391817415262e-03
6.001214125472136948e+04 1.012915445139581649e+00 6.436458591886383591e-03
6.001214128952872125e+04 1.015995617452610356e+00 6.598818255195348578e-03
6.001214132433607301e+04 1.015827474278453435e+00 6.464141757037585902e-03
6.001214135914342478e+04 1.026132424770931806e+00 6.751028136564912220e-03
6.001214139395077655e+04 1.020270442074643569e+00 6.719019452200841562e-03
6.001214142875812831e+04 1.031242852955974953e+00 6.796528153803834717e-03
6.001214146356548008e+04 1.043134836189168357e+00 6.889864649276321827e-03
6.001214149837283185e+04 1.039569649497053216e+00 7.040634324160550440e-03
6.001214153318018361e+04 1.041381285269098012e+00 7.053120384806686044e-03
6.001214156798753538e+04 1.034035722268506374e+00 7.079558421484543999e-03
6.001214160279488715e+04 1.037092140797981177e+00 7.180064412147381218e-03
6.001214163760223892e+04 1.026245831524610352e+00 6.983911974258382067e-03
6.001214167240959068e+04 1.031729916681895398e+00 6.933827942199714128e-03
6.001214170721694245e+04 1.052060074899540565e+00 7.233202359933488604e-03
6.001214174202429422e+04 1.064364673414947671e+00 7.150034880181926032e-03
6.001214177683164598e+04 1.047488041326456898e+00 6.737327247713540204e-03
6.001214181163899048e+04 1.030399392284672366e+00 6.694453901100209589e-03
6.001214184644634224e+04 1.033150363306779784e+00 6.654376676175519263e-03
6.001214188125369401e+04 1.032762344580184344e+00 6.836607885352953898e-03
6.001214191606103850e+04 1.029395467855895419e+00 6.733066881857637485e-03
6.001214195086839027e+04 1.049748079861481997e+00 6.833513939888989815e-03
6.001214198567574203e+04 1.051218685715654688e+00 6.720900285637708936e-03
6.001214202048309380e+04 1.039123614903786352e+00 6.937429180750287298e-03
6.001214205529044557e+04 1.024523054353805751e+00 6.413745781332749578e-03
6.001214209009779734e+04 1.024226011355996446e+00 6.411221873313124008e-03
6.001214212490514910e+04 1.029400936912107989e+00 6.651102859429283698e-03
6.001214215971250087e+04 1.028629166381121562e+00 6.912289777225129155e-03
6.001214219451985264e+04 1.037216057867165198e+00 6.593445796185939956e-03
6.001214222932720440e+04 1.044612146763746363e+00 6.931598351264721923e-03
6.001214226413455617e+04 1.030046335662231360e+00 6.809024636719790066e-03
6.001214229894190794e+04 1.030678600832164227e+00 6.554340047562672196e-03
6.001214233374925971e+04 1.026622132049448410e+00 6.609025845499078011e-03
6.001214236855661147e+04 1.019832690882638948e+00 6.431562482646104549e-03
6.001214240336396324e+04 1.025138829815400277e+00 6.598828414971892077e-03
6.001214243817131501e+04 1.032963925784898374e+00 6.560008740427615906e-03
6.001214247297866677e+04 1.025618418587704417e+00 6.507232802679099350e-03
6.001214250778601127e+04 1.033881661384555395e+00 6.732042950269585824e-03
6.001214254259336303e+04 1.026479022637295069e+00 6.642745112982910601e-03
6.001214257740071480e+04 1.032686326606199856e+00 6.908909619969732206e-03
6.001214261220806657e+04 1.034794345726363529e+00 6.803858535539926075e-03
6.001214264701541106e+04 1.030646337793239331e+00 6.864647824858840716e-03
6.001214268182276282e+04 1.038064395484836089e+00 6.770324755375320760e-03
6.001214271663011459e+04 1.034756934068620682e+00 6.772413225990101329e-03
6.001214275143746636e+04 1.037571879822490217e+00 7.019242573298169544e-03
6.001214278624481813e+04 1.037668468431647062e+00 6.983214526203792086e-03
6.001214282105216989e+04 1.024588701937368951e+00 6.841700907732480366e-03
6.001214285585952166e+04 1.018779793164741099e+00 6.866984673462280322e-03
6.001214289066687343e+04 1.020066485651484500e+00 6.644693595170077412e-03
6.001214292547422519e+04 1.024377873951852758e+00 6.739696339374451166e-03
6.001214296028157696e+04 1.031418517269453883e+00 6.704123702814570630e-03
6.001214299508892873e+04 1.035654644466422969e+00 6.706830910702171224e-03
6.001214302989628050e+04 1.023168427016995174e+00 6.653255006378253240e-03
6.001214306470363226e+04 1.033836912439106470e+00 6.710257568289222825e-03
6.001214309951098403e+04 1.011547484533261709e+00 6.580078698121973046e-03
6.001214313431833580e+04 1.011409200572758627e+00 6.439673668702993944e-03
6.001214316912568756e+04 1.022037704937454494e+00 6.610972859166119875e-03
6.001214320393303933e+04 1.027771010550107889e+00 6.689476354535482325e-03
6.001214323874038382e+04 1.018341871829713918e+00 6.723563641339139023e-03
6.001214327354773559e+04 1.020567352981671227e+00 6.584014962025853089e-03
6.001214330835508736e+04 1.027991177594879790e+00 6.572089812937195567e-03
6.001214334316243185e+04 1.009934483647880299e+00 6.668754228412422484e-03
6.001214337796978361e+04 1.015037123162246813e+00 6.686549184186148936e-03
6.001214341277714266e+04 1.024881957937762378e+00 6.833019238679553624e-03
6.001214344758448715e+04 1.019318250640969703e+00 6.515287823628862843e-03
6.001214348239183892e+04 1.031297808850433206e+00 6.814591623112422822e-03
6.001214351719919068e+04 1.016677333512985504e+00 6.720084712606001418e-03
6.001214355200654245e+04 1.023561991869918586e+00 6.867561812148184966e-03
6.001214358681389422e+04 1.014650935929763742e+00 6.667382986756849317e-03
6.001214362162124598e+04 1.014233123000536585e+00 6.607954572516509112e-03
6.001214365642859775e+04 1.012174879210787637e+00 6.751487285337310663e-03
6.001214369123594952e+04 1.033968933973678839e+00 6.852344399770320810e-03
6.001214372604330129e+04 1.022385859576238731e+00 6.712995014035763250e-03
6.001214376085065305e+04 1.024508709530634665e+00 6.629744287462837303e-03
6.001214379565800482e+04 1.029113343190740881e+00 6.824723747771111945e-03
6.001214383046535659e+04 1.019291411300478511e+00 6.626218838678930682e-03
6.001214386527270835e+04 1.011631911749486301e+00 6.636014333474344468e-03
6.001214390008006012e+04 1.006352316647892486e+00 6.618522956504549123e-03
6.001214393488740461e+04 1.023095659875996377e+00 6.649101429715984293e-03
6.001214396969475638e+04 1.012396218102951551e+00 6.602243159140127986e-03
6.001214400450210815e+04 1.009290057755425574e+00 6.488169177613180467e-03
6.001214403930945264e+04 1.020177828083609128e+00 6.636482425444026334e-03
6.001214407411680440e+04 1.006289520789562131e+00 6.551653059469054845e-03
6.001214410892415617e+04 1.013163317007262254e+00 6.527299030506714637e-03
6.001214414373150794e+04 1.011121371025812676e+00 6.650253135150010174e-03
6.001214417853885971e+04 1.019944268391515418e+00 6.695808251248577640e-03
6.001214421334621147e+04 1.024320443139886461e+00 6.491944685677353798e-03
6.001214424815356324e+04 1.018407714688132737e+00 6.503577413703102994e-03
6.001214428296091501e+04 1.022273535185991289e+00 6.648428251479558161e-03
6.001214431776826677e+04 1.015044123447469193e+00 6.606170430257520335e-03
6.001214435257561854e+04 1.012754840261691269e+00 6.779348814635702790e-03
6.001214438738297031e+04 1.013906747372897099e+00 6.735836030888488202e-03
6.001214442219032208e+04 1.013113109890910524e+00 6.644690936247942860e-03
6.001214445699767384e+04 1.032619021597491304e+00 6.904133395074161551e-03
6.001214449180502561e+04 1.032615919172837238e+00 6.800728326588059355e-03
6.001214452661237738e+04 1.044526486925890785e+00 7.003638709906724949e-03
6.001214456141972914e+04 1.037368987150646626e+00 6.779737812184187182e-03
6.001214459622708091e+04 1.033194228882272414e+00 6.684961018056419756e-03
6.001214463103442540e+04 1.023036816434288232e+00 6.470102484243946302e-03
6.001214466584177717e+04 1.024739342445386114e+00 6.520620989605240177e-03
6.001214470064912894e+04 1.033834732292083114e+00 6.910893359856551225e-03
6.001214473545648070e+04 1.039819503753050434e+00 6.788404816083113032e-03
6.001214477026383247e+04 1.022061874024767780e+00 6.573152322993680054e-03
6.001214480507118424e+04 1.030426140267959090e+00 6.568089031332673480e-03
6.001214483987853600e+04 1.038911397043853491e+00 6.611283997445915710e-03
6.001214487468588050e+04 1.013210415158198874e+00 6.384509529498017498e-03
6.001214490949323226e+04 1.017627076480366988e+00 6.453762756681014762e-03
6.001214494430058403e+04 1.028278501930762312e+00 6.691736949357136519e-03
6.001214497910793580e+04 1.024536557068466580e+00 6.510042034951172771e-03
6.001214501391528756e+04 1.034180881001852681e+00 6.567932883395859352e-03
6.001214504872263933e+04 1.015681028277291453e+00 6.575122243760478900e-03
6.001214508352999110e+04 1.034090391034851786e+00 6.747501848771839637e-03
6.001214511833734286e+04 1.009207421770549340e+00 6.434523873677757029e-03
6.001214515314469463e+04 1.024152068579947894e+00 6.540523208952560459e-03
6.001214518795204640e+04 1.030722085837636470e+00 6.580599586040647778e-03
6.001214522275939817e+04 1.035838514070911653e+00 6.572446844127648874e-03
6.001214525756674993e+04 1.030831713575522057e+00 6.810240608914545912e-03
6.001214529237410170e+04 1.031307643544511654e+00 6.668549700723230486e-03
6.001214532718145347e+04 1.029979113942071756e+00 6.608154958077713283e-03
6.001214536198880523e+04 1.038113960249264611e+00 6.707154331940564339e-03
6.001214539679614973e+04 1.040404884253023576e+00 6.860264553646305483e-03
6.001214543160350149e+04 1.037446252928783119e+00 6.904675971372998405e-03
6.001214546641085326e+04 1.036395581485279882e+00 6.574028653017411836e-03
6.001214550121820503e+04 1.033040782990574113e+00 6.577767845220045852e-03
6.001214553602555679e+04 1.043171253130161347e+00 6.865293632307314757e-03
6.001214557083290856e+04 1.053225784898676354e+00 7.229673762520919499e-03
6.001214560564025305e+04 1.053300260148829270e+00 7.072233334472598741e-03
6.001214564044760482e+04 1.044391376383235315e+00 6.546326916619811184e-03
6.001214567525495659e+04 1.044727992526263138e+00 6.576800785473027600e-03
6.001214571006230835e+04 1.031904937609016581e+00 6.480250735871868548e-03
6.001214574486966012e+04 1.040324355379800503e+00 6.630378519895964093e-03
6.001214577967701189e+04 1.061464733266570981e+00 6.856555675939775794e-03
6.001214581448436365e+04 1.054424000188405763e+00 6.820274981498699457e-03
6.001214584929171542e+04 1.050053630688503992e+00 6.888327749539612313e-03
6.001214588409906719e+04 1.046455672151985983e+00 6.974026357726648140e-03
6.001214591890641896e+04 1.048743103425017864e+00 6.854593959588182323e-03
6.001214595371377072e+04 1.046725780953909224e+00 6.607178925083919199e-03
6.001214598852112249e+04 1.053742701367613499e+00 6.531207372720134081e-03
6.001214602332847426e+04 1.057312610091518446e+00 6.686818852841456065e-03
6.001214605813582602e+04 1.054596691948697540e+00 6.786139868082509581e-03
6.001214609294317779e+04 1.057310024204597854e+00 6.900443896055335861e-03
6.001214612775052228e+04 1.038997205161247050e+00 6.833481510171417021e-03
6.001214616255787405e+04 1.047317392640004341e+00 6.757872367274112869e-03
6.001214619736522582e+04 1.048696282192773221e+00 6.738148070856150168e-03
6.001214623217257758e+04 1.059046193761105759e+00 6.724211522139224989e-03
6.001214626697992935e+04 1.050159232985660607e+00 6.568983254517660880e-03
6.001214630178728112e+04 1.051344187807648600e+00 6.676352352988925397e-03
6.001214633659462561e+04 1.052028765699289270e+00 6.656424034791842345e-03
6.001214637140197738e+04 1.044961750293093239e+00 6.463906103447767879e-03
6.001214640620932914e+04 1.035586729497399494e+00 6.337884677526133513e-03
6.001214644101668091e+04 1.040966388344188420e+00 6.505572707364746902e-03
6.001214647582403268e+04 1.044569762848541750e+00 6.560991761447209497e-03
6.001214651063138444e+04 1.036896252254659645e+00 6.441223312649737090e-03
6.001214654543873621e+04 1.043879136282899189e+00 6.511778551537065335e-03
6.001214658024608798e+04 1.044802849043666937e+00 6.426976692704438991e-03
6.001214661505343975e+04 1.039299020516883942e+00 6.460774682025376137e-03
6.001214664986079151e+04 1.033186276609414422e+00 6.354812129090455820e-03
6.001214668466814328e+04 1.045347432789682118e+00 6.695501396137049782e-03
6.001214671947549505e+04 1.048268967317406819e+00 6.642418393801152038e-03
6.001214675428284681e+04 1.044198400432406748e+00 6.529419173958508037e-03
6.001214678909019858e+04 1.039820809725739092e+00 6.568357145774485727e-03
6.001214682389755035e+04 1.048060940884753212e+00 6.574115836889592515e-03
6.001214685870489484e+04 1.032985274249285546e+00 6.519920688639655078e-03
6.001214689351224661e+04 1.025482853563559615e+00 6.376454450466022272e-03
6.001214692831959837e+04 1.028919350837609770e+00 6.516180368648036465e-03
6.001214696312695014e+04 1.019861936960085869e+00 6.327124261788778965e-03
6.001214699793430191e+04 1.019583536597590268e+00 6.523055675739278594e-03
6.001214703274165367e+04 1.015498238224386007e+00 6.323334552738944792e-03
6.001214706754900544e+04 1.031170729463553926e+00 6.610551805607399467e-03
6.001214710235634993e+04 1.018322081304763094e+00 6.437712106128406359e-03
6.001214713716370170e+04 1.017660107698039162e+00 6.274201223624275431e-03
6.001214717197105347e+04 1.014866788692291966e+00 6.311222082213348121e-03
6.001214720677840523e+04 1.011457440492993465e+00 6.263374742288847080e-03
6.001214724158575700e+04 1.014871791383374244e+00 6.254568670616055155e-03
6.001214727639310877e+04 1.004762260867200663e+00 6.204032843425200290e-03
6.001214731120046054e+04 1.026354508231536400e+00 6.420516227639790074e-03
6.001214734600781230e+04 1.012138870302455418e+00 6.275380538830336793e-03
6.001214738081516407e+04 1.007593391403111216e+00 6.278228610248792751e-03
6.001214741562251584e+04 1.005498132132091271e+00 6.272946549281016235e-03
6.001214745042986760e+04 1.014967732234788311e+00 6.432855863550374781e-03
6.001214748523721937e+04 1.017040139069851357e+00 6.409052357580930295e-03
6.001214752004457114e+04 1.012350828767217381e+00 6.425852020514094889e-03
6.001214755485192291e+04 1.009821088825412216e+00 6.240226687481079636e-03
6.001214758965926740e+04 1.014311971194655104e+00 6.302625218510963731e-03
6.001214762446661916e+04 9.987887919694686811e-01 6.134013978168042884e-03
6.001214765927397093e+04 1.002736702411117342e+00 6.179814036609365333e-03
6.001214769408132270e+04 1.006656484685125363e+00 6.211350689050028004e-03
6.001214772888867446e+04 9.941101091357126274e-01 6.134510464137815991e-03
6.001214776369602623e+04 1.003718041888675749e+00 6.172008935135694235e-03
6.001214779850337800e+04 9.980639433147427964e-01 6.144273602582128735e-03
6.001214783331072249e+04 9.953239130133474388e-01 6.136843192880657091e-03
6.001214786811807426e+04 9.904184362502496120e-01 6.167531433446929792e-03
6.001214790292542602e+04 9.843326842970185897e-01 6.013377361549504183e-03
6.001214793773277779e+04 9.831408903040348424e-01 5.983495762935954997e-03
6.001214797254012956e+04 9.782427947360171627e-01 6.037767979097535993e-03
6.001214800734748133e+04 9.865273427680433249e-01 6.142155781532995275e-03
6.001214804215483309e+04 9.953934563456807716e-01 6.148207825848139157e-03
6.001214807696218486e+04 9.853086569946659656e-01 6.051950172151532997e-03
6.001214811176953663e+04 9.818272853796803368e-01 6.076539365139294394e-03
6.001214814657688839e+04 9.793779049713643436e-01 5.980463819230691196e-03
6.001214818138424016e+04 9.809545768964722523e-01 6.065814949465577442e-03
6.001214821619159193e+04 9.854369591040217369e-01 6.084233150757446112e-03
6.001214825099894369e+04 9.780241118177884774e-01 6.011223432978833776e-03
6.001214828580629546e+04 9.939877346394675461e-01 6.102774914855404152e-03
6.001214832061364723e+04 9.955439733216001619e-01 6.151175734124699444e-03
6.001214835542099172e+04 9.919753381772944412e-01 6.142479708738598360e-03
6.001214839022834349e+04 9.989045668231407715e-01 6.132968234386002720e-03
6.001214842503570253e+04 1.000551838429959650e+00 6.129585035637444279e-03
6.001214845984304702e+04 9.871738734118553626e-01 6.050714543381833892e-03
6.001214849465039879e+04 9.827128720603139911e-01 6.040509725697130322e-03
6.001214852945775056e+04 9.998118082682292407e-01 6.225371634520636931e-03
6.001214856426509505e+04 1.007770923581666089e+00 6.221534246421957411e-03
6.001214859907244681e+04 9.951664940414537419e-01 6.082485881814818536e-03
6.001214863387979858e+04 1.008201334448548758e+00 6.182070842110619531e-03
6.001214866868715035e+04 9.944567552135729072e-01 6.169892425478177601e-03
6.001214870349450212e+04 9.978217594235521126e-01 6.122083046880073126e-03
6.001214873830185388e+04 9.994337179543525407e-01 6.131292031583443318e-03
6.001214877310920565e+04 9.949785996739483052e-01 6.123858591577527669e-03
6.001214880791655742e+04 9.994238967622998127e-01 6.081255012594630020e-03
6.001214884272390918e+04 1.002824955720621025e+00 6.230771697810481673e-03
6.001214887753126095e+04 1.006855543423512245e+00 6.278436491466407587e-03
6.001214891233861272e+04 1.013466881321622326e+00 6.245237843478957523e-03
6.001214894714596448e+04 9.993200397150933112e-01 6.140093363788083104e-03
6.001214898195331625e+04 9.993053963517911642e-01 6.147038817327306164e-03
6.001214901676066802e+04 9.958824509447241624e-01 6.170963586269454654e-03
6.001214905156801979e+04 9.952884982216391174e-01 6.170613672065440765e-03
6.001214908637537155e+04 9.959378192075871716e-01 6.138954836685598694e-03
6.001214912118272332e+04 1.010122265543002884e+00 6.214690826118961578e-03
6.001214915599007509e+04 1.007694719336986511e+00 6.254740599147434743e-03
6.001214919079741958e+04 1.018447114840365098e+00 6.324858813619239732e-03
6.001214922560477135e+04 1.009129131998716788e+00 6.221910564616767170e-03
6.001214926041212311e+04 1.015393828857644509e+00 6.250946877555552811e-03
6.001214929521946760e+04 1.001368653943191633e+00 6.178796166008986360e-03
6.001214933002681937e+04 1.015082809423041077e+00 6.226174172540642482e-03
6.001214936483417114e+04 1.005309170043523936e+00 6.211906658394491382e-03
6.001214939964152290e+04 1.022393762718850185e+00 6.286754158052040506e-03
6.001214943444887467e+04 1.018373990915695249e+00 6.332267271211550544e-03
6.001214946925622644e+04 1.010070797894978556e+00 6.263212742495248217e-03
6.001214950406357821e+04 1.020180097919300088e+00 6.339559139952663860e-03
6.001214953887092997e+04 1.015807496939138632e+00 6.289234046191801569e-03
6.001214957367828174e+04 1.003500129412228548e+00 6.198326183966757288e-03
6.001214960848563351e+04 1.018691811603704922e+00 6.273115014070736878e-03
6.001214964329298527e+04 1.020093067287342281e+00 6.297025899560134213e-03
6.001214967810033704e+04 1.018074384217231731e+00 6.260871337810430988e-03
6.001214971290768881e+04 1.017918510959965328e+00 6.296772093979365915e-03
6.001214974771504058e+04 1.008917169254240687e+00 6.235075036812063459e-03
6.001214978252239234e+04 1.014721317423955993e+00 6.264872584596525157e-03
6.001214981732974411e+04 1.014401109035265369e+00 6.254043203533403601e-03
6.001214985213709588e+04 1.018712782775148540e+00 6.302706768696307929e-03
6.001214988694444764e+04 1.013686078553594605e+00 6.207224107115896783e-03
6.001214992175179214e+04 1.017725316602924091e+00 6.364010170832956961e-03
6.001214995655914390e+04 1.000842414196037922e+00 6.254894003520884531e-03
6.001214999136649567e+04 1.012991393585052302e+00 6.283374333056439623e-03
6.001215002617384016e+04 1.013087734655333527e+00 6.336003135891513094e-03
6.001215006098119193e+04 1.002157066120232365e+00 6.204374795340559384e-03
6.001215009578855097e+04 1.009917030782070846e+00 6.270239731484654466e-03
6.001215013059589546e+04 1.016833037033716192e+00 6.230402415412857227e-03
6.001215016540324723e+04 1.012382651979788495e+00 6.188024911923301064e-03
6.001215020021059900e+04 1.007195346246590351e+00 6.335579259497660376e-03
6.001215023501795076e+04 1.009296083394979116e+00 6.179320963462442938e-03
6.001215026982530253e+04 9.986148592171566474e-01 6.123332253390146966e-03
6.001215030463265430e+04 1.007689608244245916e+00 6.171712207707632548e-03
6.001215033944000606e+04 1.006855050964253318e+00 6.122640812972700818e-03
6.001215037424735783e+04 1.006576475009395066e+00 6.148849362329711007e-03
6.001215040905470960e+04 1.002698004192729142e+00 6.065332642898362686e-03
6.001215044386206137e+04 1.009816676322413898e+00 6.183374742905777856e-03
6.001215047866941313e+04 1.009772404932053336e+00 6.205269421537377289e-03
6.001215051347676490e+04 1.009625881903410294e+00 6.182176007170115360e-03
6.001215054828411667e+04 9.879602351453515841e-01 6.101889261173143973e-03
6.001215058309146843e+04 9.941458448946796089e-01 6.162862676488337424e-03
6.001215061789882020e+04 1.004104890255103077e+00 6.152722326122612648e-03
6.001215065270617197e+04 9.989567111205801542e-01 6.110274676251596995e-03
6.001215068751351646e+04 1.006043691202097801e+00 6.226747624366836369e-03
6.001215072232086823e+04 9.922811238547352142e-01 6.088669787774639471e-03
6.001215075712821999e+04 1.002771475955826830e+00 6.203802509251476506e-03
6.001215079193557176e+04 9.965696901338493285e-01 6.123581459804817821e-03
6.001215082674292353e+04 9.825811935937612818e-01 6.251679398247505723e-03
6.001215086155027529e+04 9.955716640773932813e-01 6.168556447245613326e-03
6.001215089635761979e+04 1.004356186295029429e+00 6.263415874384499309e-03
6.001215093116497155e+04 1.006417230853186462e+00 6.261640490409959778e-03
6.001215096597232332e+04 1.002198395820654842e+00 6.224412504869457352e-03
6.001215100077967509e+04 1.002652533609100338e+00 6.206932428972026378e-03
6.001215103558702685e+04 9.861793543652452865e-01 6.056678891496910383e-03
6.001215107039437862e+04 9.668839899540830896e-01 5.968741718171981583e-03
6.001215110520173039e+04 9.883720335820577185e-01 6.077936025302152663e-03
6.001215114000908216e+04 9.651999387109430062e-01 5.912885606357339875e-03
6.001215117481643392e+04 9.871016782272586942e-01 6.084235902581723240e-03
6.001215120962378569e+04 9.833788420275908493e-01 6.103600963172712418e-03
6.001215124443113746e+04 9.869167030091583470e-01 6.103603750751339548e-03
6.001215127923848922e+04 9.903465657618978346e-01 6.223985754633815960e-03
6.001215131404584099e+04 9.784438235543138074e-01 6.020978971161309971e-03
6.001215134885319276e+04 9.764419226425412601e-01 6.030801291711545241e-03
6.001215138366054452e+04 9.839524633096113915e-01 6.182910410113658974e-03
6.001215141846789629e+04 9.869370240992895171e-01 6.133489147912013148e-03
6.001215145327524806e+04 9.844144255031077595e-01 6.062434681118201996e-03
6.001215148808259255e+04 9.914628467901015485e-01 6.263483480356698239e-03
6.001215152288994432e+04 9.742010795245248378e-01 6.075735983992743700e-03
6.001215155769729608e+04 9.771338328934373596e-01 6.122160528683100525e-03
6.001215159250464785e+04 9.652800652652168134e-01 5.984834970018128829e-03
6.001215162731199962e+04 9.723323892055663054e-01 5.990063498921299572e-03
6.001215166211935139e+04 9.627895395608674356e-01 6.053522571407471235e-03
6.001215169692669588e+04 9.723120977891460681e-01 6.013672429981992140e-03
6.001215173173404764e+04 9.777652144769849452e-01 6.082485431188807204e-03
6.001215176654139941e+04 9.729210531660652528e-01 6.100432233139647595e-03
6.001215180134875118e+04 9.648004124368710910e-01 6.001626394904019564e-03
6.001215183615610295e+04 9.736129631874570478e-01 6.239959651683263560e-03
6.001215187096345471e+04 9.627564583191330350e-01 6.138743839759403832e-03
6.001215190577080648e+04 9.692463387073889658e-01 6.055790117907264812e-03
6.001215194057815825e+04 9.656123200061984546e-01 6.077616453720903825e-03
6.001215197538551001e+04 9.680286079673051658e-01 6.032410703358762928e-03
6.001215201019286178e+04 9.729082346263775438e-01 6.080922719153764207e-03
6.001215204500021355e+04 9.674717791108442544e-01 6.011273914617687279e-03
6.001215207980756531e+04 9.631965515784135512e-01 6.016668192358362068e-03
6.001215211461491708e+04 9.632189279878421440e-01 6.021852705594407835e-03
6.001215214942226885e+04 9.669828941036314740e-01 6.037735073649635673e-03
6.001215218422962062e+04 9.542630289720415160e-01 5.958079283025874244e-03
6.001215221903697238e+04 9.683156782530952800e-01 6.024205624914837250e-03
6.001215225384431687e+04 9.592269636372180441e-01 6.049812101397831869e-03
6.001215228865166864e+04 9.626234538631406323e-01 6.027909583856498436e-03
6.001215232345902768e+04 9.523143200641196460e-01 5.926963672695206332e-03
6.001215235826637218e+04 9.516572506597894554e-01 5.878735385244521564e-03
6.001215239307372394e+04 9.570094858818940509e-01 5.914160970451141225e-03
6.001215242788107571e+04 9.541131660447886853e-01 5.892518529954323715e-03
6.001215246268842020e+04 9.641834884893754065e-01 5.933157840931170719e-03
6.001215249749577197e+04 9.498504138550011300e-01 5.933626700581530293e-03
6.001215253230312373e+04 9.651854345983279515e-01 6.014096935886175874e-03
6.001215256711047550e+04 9.633908175222223313e-01 6.013119339258372192e-03
6.001215260191782727e+04 9.563704067560290234e-01 5.903878816011077710e-03
6.001215263672517904e+04 9.594684733215014250e-01 6.065905207162746934e-03
6.001215267153253080e+04 9.546973224289346804e-01 6.019559828778379973e-03
6.001215270633988257e+04 9.802493792783780746e-01 6.134169705876811943e-03
6.001215274114723434e+04 9.683085373994247957e-01 5.878207952734918612e-03
6.001215277595458610e+04 9.773603306952837189e-01 6.041206389626959522e-03
6.001215281076193787e+04 9.556295035860880027e-01 5.935233384524260351e-03
6.001215284556928964e+04 9.604129819447215777e-01 6.006122073562866759e-03
6.001215288037664141e+04 9.637927705160914682e-01 6.015548985883944696e-03
6.001215291518399317e+04 9.712758187796808329e-01 6.006173821249813881e-03
6.001215294999134494e+04 9.854312374107072614e-01 6.147644810437540713e-03
6.001215298479869671e+04 9.745649602545867207e-01 6.013017019421399226e-03
6.001215301960604847e+04 9.738301323090055028e-01 5.978010919741603806e-03
6.001215305441340024e+04 9.710884867526660136e-01 6.061000274327116126e-03
6.001215308922075201e+04 9.718135791861366446e-01 6.084631628287810734e-03
6.001215312402809650e+04 9.748263669973721290e-01 6.021442088723473994e-03
6.001215315883544827e+04 9.840010489998739507e-01 6.097550608470465178e-03
6.001215319364280003e+04 9.922154851859047442e-01 6.167205280305204651e-03
6.001215322845014452e+04 9.937104242570694579e-01 6.163269842494545347e-03
6.001215326325749629e+04 1.000346100012724282e+00 6.192512062652402206e-03
6.001215329806485533e+04 9.851834198655204933e-01 6.050105814883059534e-03
6.001215333287219983e+04 9.939970662863453210e-01 6.138089623662456966e-03
6.001215336767955159e+04 9.855725221895998978e-01 6.133079375054018706e-03
6.001215340248690336e+04 9.714888838226477530e-01 5.969383372546890019e-03
6.001215343729425513e+04 9.790532986719108210e-01 6.007910043468469262e-03
6.001215347210160689e+04 1.007261630378271988e+00 6.196884948226560365e-03
6.001215350690895866e+04 1.008642428484843201e+00 6.187630898433185006e-03
6.001215354171631043e+04 9.823308359210204399e-01 5.983677834979834152e-03
6.001215357652366220e+04 1.001281188835064562e+00 6.217854427315921452e-03
6.001215361133101396e+04 9.872077530826480762e-01 6.060981085590113129e-03
6.001215364613836573e+04 9.849712287807982358e-01 6.102810069198802249e-03
6.001215368094571750e+04 9.898867099792543200e-01 6.073539054382616660e-03
6.001215371575306926e+04 1.000207390521409945e+00 6.127874811871387127e-03
6.001215375056042103e+04 1.008231546322724936e+00 6.131230611029294536e-03
6.001215378536777280e+04 1.003725043140529127e+00 6.245553510845794527e-03
6.001215382017512457e+04 1.002681615414624083e+00 6.186267685969987044e-03
6.001215385498247633e+04 9.961843462001251925e-01 6.181654822927664349e-03
6.001215388978982082e+04 9.831271053373236146e-01 6.028664132655426992e-03
6.001215392459717259e+04 1.009829716013571410e+00 6.238524575829961470e-03
6.001215395940452436e+04 9.963983886726190953e-01 6.093105777757125766e-03
6.001215399421187612e+04 1.008320945424836079e+00 6.153722572378020339e-03
6.001215402901922789e+04 1.000658118384277540e+00 6.054045143271451213e-03
6.001215406382657966e+04 1.007763859057665634e+00 6.203948730411935723e-03
6.001215409863392415e+04 1.003907017682362568e+00 6.144333800285168082e-03
6.001215413344127592e+04 9.977304154902540967e-01 6.037766169394731715e-03
6.001215416824862768e+04 9.969761011191785594e-01 6.173668097130333501e-03
6.001215420305597945e+04 1.011332941768470661e+00 6.241323379675135959e-03
6.001215423786333122e+04 1.001985752269431096e+00 6.077365562652643598e-03
6.001215427267068299e+04 1.013871935606817543e+00 6.221341673740235501e-03
6.001215430747803475e+04 9.903358882522700357e-01 6.022007131178377416e-03
6.001215434228538652e+04 1.007148836855323415e+00 6.143768793514142387e-03
6.001215437709273829e+04 9.985168519764704431e-01 6.089128964716133442e-03
6.001215441190009005e+04 1.001745233162812276e+00 6.145955116233612833e-03
6.001215444670744182e+04 9.974507496653053362e-01 6.116250811009973747e-03
6.001215448151479359e+04 1.011346338473417150e+00 6.280431578889666619e-03
6.001215451632214535e+04 9.973282004136980738e-01 6.057593517202282743e-03
6.001215455112949712e+04 9.966093094450390044e-01 6.044312905040351291e-03
6.001215458593684889e+04 1.008215261290240194e+00 6.166728002009990925e-03
6.001215462074420066e+04 9.849977529451567904e-01 6.020638834459088665e-03
6.001215465555154515e+04 9.859837115266326668e-01 6.083847911039278605e-03
6.001215469035889691e+04 9.992744733560109394e-01 6.083223668651407262e-03
6.001215472516624868e+04 9.935895502632203780e-01 6.150336356154803737e-03
6.001215475997360045e+04 1.014237834627296220e+00 6.282934034451446471e-03
6.001215479478095222e+04 9.931534142974598467e-01 6.234604593857838266e-03
6.001215482958830398e+04 9.963787901541318881e-01 6.157394128100235342e-03
6.001215486439565575e+04 9.983118642793558095e-01 6.400757122415935002e-03
6.001215489920300024e+04 9.898082952671839463e-01 6.216994498299582145e-03
6.001215493401035201e+04 1.000763766508583563e+00 6.225775884264908924e-03
6.001215496881770378e+04 1.002292511581340806e+00 6.297017229302736760e-03
6.001215500362505554e+04 9.998671306442145079e-01 6.141077012249212055e-03
6.001215503843240731e+04 9.928833290130584244e-01 6.106531462583982516e-03
6.001215507323975908e+04 9.970019212800846908e-01 6.185119417657187688e-03
6.001215510804711084e+04 1.002765170716655607e+00 6.190140781291417205e-03
6.001215514285446261e+04 9.910944211458398989e-01 6.127140672873003513e-03
6.001215517766181438e+04 9.830436454818604064e-01 5.985210566767372106e-03
6.001215521246916614e+04 1.001003973639776223e+00 6.141388870701133817e-03
6.001215524727651791e+04 1.000692693706236369e+00 6.088073775495263761e-03
6.001215528208386968e+04 9.963623891652250153e-01 6.215717867910548929e-03
6.001215531689122145e+04 9.955680132350627209e-01 6.073701423126165976e-03
6.001215535169857321e+04 9.957711800590579587e-01 6.145685258614726545e-03
6.001215538650592498e+04 9.869136438564677372e-01 6.237902596104125293e-03
6.001215542131327675e+04 9.816524222256874932e-01 6.017506338730847781e-03
6.001215545612062851e+04 9.885264752217455264e-01 6.062697433304229007e-03
6.001215549092798028e+04 9.947170133697834649e-01 6.069382500616969656e-03
6.001215552573533205e+04 9.984664141293924100e-01 6.138758255462657340e-03
6.001215556054268382e+04 9.907117829444337387e-01 6.116022272875760654e-03
6.001215559535002831e+04 9.756668068994530651e-01 5.985434470298061325e-03
6.001215563015738007e+04 9.769407626660612243e-01 5.951315383317052135e-03
6.001215566496473184e+04 9.802035570259517439e-01 6.055238685090722980e-03
6.001215569977208361e+04 9.824554312717034277e-01 6.027978726259880168e-03
6.001215573457942810e+04 9.946948020982355754e-01 6.130506588119478441e-03
6.001215576938677987e+04 9.857278605462096444e-01 6.122145617914391373e-03
6.001215580419413891e+04 9.803154563397535881e-01 6.010259114775234890e-03
6.001215583900148340e+04 9.767712138897730600e-01 6.057368292643921723e-03
6.001215587380883517e+04 9.884607556354743085e-01 6.170318582227060991e-03
6.001215590861618693e+04 9.784059651353749221e-01 6.037459099140490316e-03
6.001215594342353870e+04 9.744426824278858978e-01 6.149145341273975184e-03
6.001215597823089047e+04 9.859384303766546287e-01 6.117462252640192347e-03
6.001215601303824224e+04 9.739291619325054494e-01 6.020536456825193936e-03
6.001215604784559400e+04 9.787596439968223594e-01 6.060616043645473093e-03
6.001215608265294577e+04 9.948026035934451894e-01 6.144334212437000710e-03
6.001215611746029754e+04 9.775890838127855309e-01 6.070400624951798746e-03
6.001215615226764930e+04 9.694713642985832713e-01 5.966744381604009197e-03
6.001215618707500107e+04 9.923147415689987927e-01 6.112502634028555912e-03
6.001215622188235284e+04 9.875335955175607028e-01 6.100660258236025382e-03
6.001215625668970461e+04 9.986519523071186732e-01 6.114878697778179661e-03
6.001215629149705637e+04 9.917133820959853630e-01 6.187479562566891578e-03
6.001215632630440086e+04 9.901677873817693598e-01 6.150431018318768851e-03
6.001215636111175263e+04 9.826137410485706880e-01 6.039691187549548618e-03
6.001215639591910440e+04 9.877153056971130773e-01 6.160794127719005329e-03
6.001215643072644889e+04 9.871236240935004069e-01 6.182038936764680526e-03
6.001215646553380066e+04 9.884964033378101922e-01 6.114722848820386761e-03
6.001215650034115970e+04 1.009297677606236343e+00 6.248029271824911100e-03
6.001215653514850419e+04 9.994379831429004435e-01 6.160469855693869075e-03
6.001215656995585596e+04 9.822237061769615307e-01 6.109036848282915246e-03
6.001215660476320772e+04 9.934204398228514421e-01 6.139791851877179386e-03
6.001215663957055949e+04 9.835647463641494781e-01 6.133826259708718281e-03
6.001215667437791126e+04 9.762953439435105851e-01 6.047958693071506416e-03
6.001215670918526303e+04 9.948015473835580824e-01 6.177902997663469939e-03
6.001215674399261479e+04 9.933454824735740152e-01 6.084515722792210174e-03
6.001215677879996656e+04 1.005997733060216115e+00 6.154858975795661317e-03
6.001215681360731833e+04 9.950547426133807827e-01 6.150222882666519196e-03
6.001215684841467009e+04 1.001187624515795349e+00 6.258971191534145641e-03
6.001215688322202186e+04 1.006319717654045265e+00 6.232613990582924410e-03
6.001215691802937363e+04 9.927920028954330123e-01 6.076812470382084858e-03
6.001215695283672540e+04 1.007897050837369690e+00 6.145733262728454022e-03
6.001215698764407716e+04 1.030931932904738391e+00 6.381970037001864077e-03
6.001215702245142893e+04 1.019941692514543696e+00 6.311660634229114726e-03
6.001215705725877342e+04 1.024483963483599824e+00 6.237441273303670312e-03
6.001215709206612519e+04 1.009858393361446005e+00 6.231218459944710963e-03
6.001215712687347695e+04 1.003827736705555251e+00 6.301181635651784130e-03
6.001215716168082872e+04 1.020524051649615904e+00 6.230220845934122953e-03
6.001215719648818049e+04 1.015845091150059831e+00 6.194509585027036316e-03
6.001215723129553226e+04 1.034757012543145782e+00 6.334078688562530708e-03
6.001215726610287675e+04 1.026551129432549558e+00 6.288736909164198419e-03
6.001215730091022851e+04 1.009005250977362600e+00 6.090818746880483255e-03
6.001215733571758028e+04 1.017116147689824501e+00 6.204376337591095865e-03
6.001215737052493205e+04 1.019039371014714090e+00 6.190672575494389485e-03
6.001215740533228382e+04 1.027359060532573531e+00 6.387991513506927933e-03
6.001215744013963558e+04 1.022103240208460884e+00 6.252538061485014322e-03
6.001215747494698735e+04 1.023812183308116408e+00 6.254658042510343081e-03
6.001215750975433912e+04 1.027059917180765725e+00 6.332542176662513643e-03
6.001215754456169088e+04 1.028641990437918707e+00 6.393053842667729102e-03
6.001215757936904265e+04 1.024327287291092459e+00 6.326248964968419000e-03
6.001215761417639442e+04 1.029858749607077462e+00 6.417205702554136873e-03
6.001215764898374618e+04 1.025758237111503712e+00 6.278222462252393450e-03
6.001215768379109795e+04 1.028433026926663940e+00 6.241890862734306676e-03
6.001215771859844972e+04 1.032967051550018001e+00 6.325651745636525457e-03
6.001215775340580149e+04 1.023020644571273730e+00 6.249725030147998059e-03
6.001215778821315325e+04 1.013438448886109455e+00 6.191107255374283733e-03
6.001215782302050502e+04 1.026428866431226439e+00 6.470393870991423581e-03
6.001215785782785679e+04 1.016437733944568267e+00 6.200963913689336304e-03
6.001215789263520128e+04 1.017436391933955742e+00 6.194639296654604575e-03
6.001215792744255305e+04 1.013267056686971923e+00 6.219935891083583877e-03
6.001215796224990481e+04 1.026756992206964592e+00 6.365956246914299642e-03
6.001215799705725658e+04 1.015427343462533161e+00 6.163734886354766199e-03
6.001215803186460835e+04 1.024168314328716578e+00 6.339415416671643523e-03
6.001215806667196011e+04 1.025507932908341191e+00 6.351057945387287781e-03
6.001215810147931188e+04 1.021412815408618835e+00 6.298544004870647826e-03
6.001215813628665637e+04 1.014633440787100271e+00 6.208960804905639015e-03
6.001215817109400814e+04 1.020182098904830470e+00 6.241841293523329483e-03
6.001215820590135991e+04 1.033802554460141687e+00 6.369124386772507564e-03
6.001215824070871167e+04 1.040618841084341106e+00 6.424507110578445146e-03
6.001215827551606344e+04 1.025546441673764742e+00 6.265835571727253195e-03
6.001215831032341521e+04 1.032123124559502836e+00 6.402408411203270276e-03
6.001215834513076697e+04 1.038117083365191151e+00 6.376958839836413366e-03
6.001215837993811874e+04 1.022691412966521662e+00 6.229319053372531743e-03
6.001215841474547051e+04 1.024056847892568456e+00 6.316228082053408459e-03
6.001215844955282228e+04 1.033927807201687532e+00 6.327894485533946088e-03
6.001215848436017404e+04 1.036547959711919598e+00 6.317917580041167158e-03
6.001215851916752581e+04 1.017185079291760275e+00 6.228953474009634242e-03
6.001215855397487758e+04 1.020404091050953754e+00 6.169221608538674219e-03
6.001215858878222934e+04 1.014731360439125929e+00 6.159977893985081783e-03
6.001215862358958111e+04 1.018519768481800813e+00 6.143981065813317217e-03
6.001215865839693288e+04 1.003673750841029610e+00 6.151428356041029576e-03
6.001215869320428465e+04 1.021416996835469826e+00 6.358836592838064752e-03
6.001215872801163641e+04 1.027373089406203865e+00 6.324724107253014080e-03
6.001215876281898818e+04 1.016414991503959309e+00 6.367676428774375445e-03
6.001215879762633995e+04 1.017133502049377247e+00 6.276209966000577747e-03
6.001215883243368444e+04 1.015957103391563976e+00 6.327074917071778132e-03
6.001215886724103621e+04 1.006387091352214380e+00 6.267234477069947782e-03
6.001215890204838797e+04 1.009523185571928661e+00 6.321583113179068091e-03
6.001215893685573246e+04 1.010150448981660620e+00 6.309969901524208925e-03
6.001215897166308423e+04 1.003805755846125081e+00 6.136028621384735302e-03
6.001215900647044327e+04 1.008140474765204742e+00 6.246838689894638162e-03
6.001215904127778776e+04 1.009831527220300673e+00 6.159198275353503296e-03
6.001215907608513953e+04 1.016677389775726637e+00 6.202980116580171163e-03
6.001215911089249130e+04 1.004837539032829685e+00 6.198610667701027512e-03
6.001215914569984307e+04 1.004279494567034803e+00 6.102361673996702790e-03
6.001215918050719483e+04 1.006636588462208159e+00 6.214875468348330517e-03
6.001215921531454660e+04 1.009572808308269121e+00 6.150158038068774882e-03
6.001215925012189837e+04 1.019126314180409887e+00 6.247458314415191803e-03
6.001215928492925013e+04 1.010578446033422839e+00 6.138562052233485083e-03
6.001215931973660190e+04 1.017344502638942050e+00 6.195603816214956781e-03
6.001215935454395367e+04 1.018743659085279640e+00 6.310593665396024496e-03
6.001215938935130544e+04 1.002437717336362777e+00 6.106636247711569494e-03
6.001215942415865720e+04 1.010921443880619774e+00 6.238132983099583910e-03
6.001215945896600897e+04 1.011407666837756514e+00 6.310570677968551680e-03
6.001215949377336074e+04 1.010778928182669567e+00 6.210151989149230098e-03
6.001215952858071250e+04 1.019751624048819805e+00 6.217766665881609839e-03
6.001215956338806427e+04 1.001863383417745723e+00 6.117172377907952041e-03
6.001215959819540876e+04 1.015270046132461301e+00 6.329703437214323665e-03
6.001215963300276053e+04 1.004451671061610707e+00 6.248884841013705414e-03
6.001215966781011230e+04 9.997016540501727500e-01 6.111063879069315516e-03
6.001215970261746406e+04 1.001924771263978275e+00 6.275718223234494700e-03
6.001215973742481583e+04 1.001836223030474260e+00 6.195041030922178969e-03
6.001215977223216760e+04 1.009204724010340115e+00 6.191920080351612579e-03
6.001215980703951209e+04 1.004343512701816987e+00 6.212341725359913323e-03
6.001215984184686386e+04 1.002479387465225580e+00 6.220007560175749156e-03
6.001215987665421562e+04 9.997072232213810583e-01 6.204208506237072346e-03
6.001215991146156739e+04 1.001157599363404094e+00 6.283110891162605252e-03
6.001215994626891916e+04 1.002969480157258841e+00 6.215155699077131238e-03
6.001215998107627092e+04 9.922546463712050846e-01 6.202526731349073189e-03
6.001216001588362269e+04 1.003733308129565405e+00 6.271145616408680713e-03
6.001216005069097446e+04 1.005200677015199107e+00 6.336319850223549530e-03
6.001216008549832623e+04 1.011179371341845323e+00 6.320843753472088142e-03
6.001216012030567799e+04 1.009196545917184107e+00 6.242264420574261154e-03
6.001216015511302976e+04 1.010906134636820219e+00 6.220928783581962038e-03
6.001216018992038153e+04 9.905340041765690051e-01 6.073061155889316470e-03
6.001216022472773329e+04 1.004038453465429637e+00 6.114228351295667233e-03
6.001216025953508506e+04 1.015598304858515766e+00 6.361106231297863726e-03
6.001216029434243683e+04 1.016349550056719897e+00 6.249660791277601365e-03
6.001216032914978859e+04 1.003335191781873803e+00 6.188830673805955675e-03
6.001216036395714036e+04 1.011020130397558781e+00 6.183571416810287359e-03
6.001216039876448485e+04 9.956423217709604589e-01 6.062899180597892609e-03
6.001216043357183662e+04 1.001328178334133234e+00 6.130154513714075257e-03
6.001216046837918839e+04 1.004195054940441256e+00 6.121443847905644851e-03
6.001216050318654015e+04 9.976691465244740264e-01 6.059225448502549884e-03
6.001216053799389192e+04 1.018528550033625635e+00 6.240584573852757388e-03
6.001216057280124369e+04 1.017240447038387563e+00 6.312525643515670692e-03
6.001216060760859546e+04 1.020919495438103120e+00 6.275236103736888879e-03
6.001216064241593995e+04 1.012148908840198258e+00 6.248371520415884825e-03
6.001216067722329171e+04 1.022884476877709448e+00 6.170224450874252191e-03
6.001216071203064348e+04 1.016264673197268875e+00 6.142461598142913773e-03
6.001216074683799525e+04 1.006205489929463681e+00 6.110136871763376283e-03
6.001216078164534702e+04 1.007569584278970032e+00 6.144640261129043560e-03
6.001216081645269878e+04 1.012398248825380209e+00 6.127735256719044933e-03
6.001216085126005055e+04 1.006139944589502511e+00 6.118998648955763751e-03
6.001216088606740232e+04 1.008476256068266963e+00 6.225074590431757017e-03
6.001216092087475408e+04 1.003805763352877412e+00 6.129347768053594950e-03
6.001216095568210585e+04 1.011042823695959880e+00 6.174082919870523510e-03
6.001216099048945762e+04 1.006273844271666773e+00 6.092782603715685662e-03
6.001216102529680938e+04 1.002124207660370914e+00 6.150326961481498815e-03
6.001216106010416115e+04 1.010341496099097069e+00 6.164921981757638149e-03
6.001216109491151292e+04 1.006743844331009052e+00 6.148976589665138340e-03
6.001216112971886469e+04 1.015563959700551688e+00 6.180061727030829351e-03
6.001216116452620918e+04 1.021095068283097707e+00 6.212695218628816289e-03
6.001216119933356094e+04 1.010527695705224493e+00 6.180478826889912111e-03
6.001216123414091999e+04 1.013476971021735729e+00 6.307131573568303638e-03
6.001216126894826448e+04 1.022992765251448333e+00 6.199192157275058498e-03
6.001216130375561625e+04 1.022340420129231431e+00 6.214980291102803478e-03
6.001216133856296801e+04 1.024983001359891288e+00 6.241082773173575737e-03
6.001216137337031250e+04 1.026531159688023553e+00 6.254329892545917695e-03
6.001216140817766427e+04 1.026202541015598602e+00 6.265956869527074952e-03
6.001216144298501604e+04 1.031552846823699410e+00 6.293379730741663347e-03
6.001216147779236780e+04 1.020052354348487622e+00 6.219955256514483367e-03
6.001216151259971957e+04 1.038845372986913151e+00 6.311574177533880309e-03
6.001216154740707134e+04 1.036295381944209115e+00 6.276975451577011637e-03
6.001216158221442311e+04 1.027684759359192235e+00 6.254016607325367343e-03
6.001216161702177487e+04 1.026848684044618931e+00 6.282407687147335829e-03
6.001216165182912664e+04 1.028192160763694574e+00 6.282344966869038427e-03
6.001216168663647841e+04 1.027364199303676617e+00 6.255653514069925425e-03
6.001216172144383017e+04 1.030203714194273701e+00 6.196383119970579230e-03
6.001216175625118194e+04 1.029928310276763126e+00 6.217159961203693776e-03
6.001216179105853371e+04 1.029264180074760171e+00 6.231304375134845072e-03
6.001216182586588548e+04 1.041951449047227252e+00 6.396141646416598353e-03
6.001216186067323724e+04 1.053090698031717842e+00 6.432768309244963137e-03
6.001216189548058901e+04 1.043243206862377148e+00 6.283495067346020306e-03
6.001216193028794078e+04 1.030929435547817352e+00 6.376576883905409054e-03
6.001216196509529254e+04 1.036448805926404981e+00 6.331113418991031298e-03
6.001216199990264431e+04 1.040711423890628762e+00 6.423494062079455370e-03
6.001216203470998880e+04 1.032466874841758697e+00 6.223233083225128935e-03
6.001216206951734057e+04 1.023070060333979070e+00 6.160285435301848106e-03
6.001216210432469234e+04 1.039628673948693072e+00 6.316105343884613303e-03
6.001216213913203683e+04 1.021401278995523798e+00 6.216852668183656984e-03
6.001216217393938859e+04 1.037930248616435458e+00 6.273550264693113047e-03
6.001216220874674764e+04 1.030203021312941836e+00 6.244182387991329200e-03
6.001216224355409213e+04 1.027689073796116181e+00 6.202336694435944646e-03
6.001216227836144390e+04 1.031562087175160514e+00 6.247285827293932135e-03
6.001216231316879566e+04 1.030074470595915503e+00 6.388973570003700538e-03
6.001216234797614743e+04 1.024933984451722457e+00 6.232116673617637582e-03
6.001216238278349920e+04 1.029459829287037387e+00 6.302130833770994492e-03
6.001216241759085096e+04 1.022236409551043446e+00 6.277591914382606858e-03
6.001216245239820273e+04 1.025145190714489063e+00 6.201222719092174852e-03
6.001216248720555450e+04 1.024351332749761090e+00 6.253464962226904303e-03
6.001216252201290627e+04 1.019728261684297976e+00 6.207900772876139527e-03
6.001216255682025803e+04 1.021176360212567857e+00 6.275459970755183428e-03
6.001216259162760980e+04 1.026331400835917451e+00 6.255196336949339284e-03
6.001216262643496157e+04 1.033469976582699568e+00 6.274719369893157553e-03
6.001216266124231333e+04 1.026898264867269761e+00 6.226152040281109599e-03
6.001216269604966510e+04 1.022459694707399613e+00 6.188716295395192170e-03
6.001216273085701687e+04 1.021216272882998988e+00 6.197298177255471975e-03
6.001216276566436864e+04 1.018605301693704224e+00 6.230017114167922532e-03
6.001216280047172040e+04 1.007335780833886307e+00 6.138720875976336026e-03
6.001216283527906489e+04 1.018684435412783529e+00 6.317993589602353965e-03
6.001216287008641666e+04 1.021099067305268449e+00 6.243214801735469215e-03
6.001216290489376843e+04 1.024553624437259725e+00 6.200682296739842662e-03
6.001216293970112019e+04 1.010608352416029199e+00 6.061718478879736874e-03
6.001216297450847196e+04 1.023246178559178432e+00 6.274974388805428828e-03
6.001216300931582373e+04 1.013770782022304751e+00 6.304448864737718754e-03
6.001216304412317550e+04 1.008714222552201223e+00 6.270893968970765210e-03
6.001216307893051999e+04 1.025267267669828009e+00 6.347192514691163585e-03
6.001216311373787175e+04 1.013324463898522820e+00 6.199212857060882285e-03
6.001216314854522352e+04 1.019996571151958520e+00 6.264872200254567591e-03
6.001216318335257529e+04 1.009394718234393862e+00 6.121530439044764980e-03
6.001216321815992706e+04 1.015006202362756849e+00 6.245526146702060598e-03
6.001216325296727882e+04 1.018752217150946215e+00 6.203669267722243010e-03
6.001216328777463059e+04 1.016161855783650036e+00 6.312445884867143829e-03
6.001216332258198236e+04 1.002166471829979200e+00 6.179642059025909108e-03
6.001216335738933412e+04 1.009124391552997491e+00 6.265558754967770656e-03
6.001216339219668589e+04 1.001952532221840109e+00 6.133110498626156634e-03
6.001216342700403766e+04 1.000505971798729687e+00 6.247427008450240349e-03
6.001216346181138942e+04 1.006393602712214230e+00 6.277768681018617777e-03
6.001216349661874119e+04 9.982900011032251886e-01 6.153971514517879091e-03
6.001216353142609296e+04 1.010426942401365658e+00 6.206329783849946768e-03
6.001216356623344473e+04 1.006392116892086852e+00 6.192368528633032491e-03
6.001216360104079649e+04 1.005107794696996626e+00 6.149678934693689203e-03
6.001216363584814826e+04 1.014986285894571960e+00 6.223201671711750711e-03
6.001216367065550003e+04 1.003458256903892343e+00 6.225853340472421033e-03
6.001216370546285179e+04 1.007255628821164484e+00 6.436237269560402680e-03
6.001216374027020356e+04 1.002280751401466219e+00 6.159088584236855138e-03
6.001216377507755533e+04 9.931180403866322060e-01 6.103889190638261616e-03
6.001216380988490710e+04 9.888354312698542925e-01 6.215893011261388636e-03
6.001216384469225159e+04 1.002457047941044399e+00 6.442686442813977746e-03
6.001216387949960335e+04 1.004631498582004623e+00 6.315183667609662252e-03
6.001216391430695512e+04 9.979241942751641004e-01 6.156085406172597668e-03
6.001216394911429961e+04 1.000577197671745466e+00 6.189430278422130075e-03
6.001216398392165138e+04 9.979035318601947591e-01 6.096430437807174967e-03
6.001216401872901042e+04 9.889967135231437778e-01 6.145440635812430760e-03
6.001216405353635491e+04 9.825235784299688468e-01 6.060528554638830445e-03
6.001216408834370668e+04 1.001534622393708052e+00 6.353241411931814971e-03
6.001216412315105845e+04 1.001120588106239939e+00 6.137367106118496278e-03
6.001216415795841021e+04 9.850460225296335803e-01 6.157799908934868602e-03
6.001216419276576198e+04 1.000155082404384110e+00 6.225059402745310860e-03
6.001216422757311375e+04 9.916076046761503893e-01 6.182700336666268823e-03
6.001216426238046552e+04 9.953511477797954976e-01 6.264330828119702398e-03
6.001216429718781728e+04 9.859675867707821117e-01 6.142512696520657269e-03
6.001216433199516905e+04 1.000137236497453674e+00 6.142755265695722111e-03
6.001216436680252082e+04 9.904851221449885168e-01 6.287481038932836268e-03
6.001216440160987258e+04 9.935182823699965082e-01 6.201506437771111754e-03
6.001216443641722435e+04 9.951311491969426770e-01 6.169305928780674693e-03
6.001216447122457612e+04 1.000878929928069150e+00 6.237953284138229512e-03
6.001216450603192789e+04 9.960531449021055028e-01 6.181005882768807538e-03
6.001216454083927965e+04 9.937895482805241265e-01 6.208223289275816535e-03
6.001216457564662414e+04 9.919205228828652521e-01 6.169236686851589310e-03
6.001216461045397591e+04 9.937181984853447059e-01 6.196201712869381720e-03
6.001216464526132768e+04 1.005198307684528114e+00 6.234145348818317077e-03
6.001216468006867944e+04 1.001250421466585161e+00 6.189801391679674789e-03
6.001216471487603121e+04 1.004725438356580680e+00 6.186376750000983568e-03
6.001216474968338298e+04 1.005911379742259859e+00 6.377218776124720517e-03
6.001216478449073475e+04 1.003266585267952316e+00 6.239156807803199374e-03
6.001216481929807924e+04 9.911210980805463810e-01 6.262048682029755682e-03
6.001216485410543100e+04 1.004161793061552510e+00 6.195636987498519613e-03
6.001216488891278277e+04 1.018863571984686578e+00 6.312690943826073861e-03
6.001216492372013454e+04 1.015683117654603507e+00 6.314243865182233781e-03
6.001216495852748631e+04 1.013670612297673745e+00 6.268110739080432620e-03
6.001216499333483807e+04 1.020588835942818351e+00 6.319408359608729396e-03
6.001216502814218984e+04 1.022389819324217353e+00 6.381832537901079190e-03
6.001216506294954161e+04 1.012729647570518532e+00 6.270320496283818962e-03
6.001216509775689337e+04 1.008689837342787499e+00 6.235776668327809059e-03
6.001216513256424514e+04 1.014935213040300654e+00 6.260135495632655582e-03
6.001216516737159691e+04 1.024045610619947588e+00 6.358317964814597621e-03
6.001216520217894868e+04 1.022419582846811892e+00 6.152794527690564480e-03
6.001216523698630044e+04 1.033686278937691716e+00 6.404290325470136068e-03
6.001216527179365221e+04 1.020821220438903776e+00 6.198457754585945910e-03
6.001216530660100398e+04 1.026935901116129424e+00 6.359925176321220425e-03
6.001216534140835574e+04 1.026128653828999093e+00 6.316116651981744726e-03
6.001216537621570751e+04 1.022712491533362744e+00 6.317317139402998938e-03
6.001216541102305200e+04 1.014278279937147254e+00 6.235718599315289573e-03
6.001216544583040377e+04 1.021225858640331552e+00 6.211209133218226035e-03
6.001216548063775554e+04 1.014199388088921960e+00 6.279037138084277853e-03
6.001216551544510730e+04 1.026305223593557026e+00 6.360584480990009830e-03
6.001216555025245907e+04 1.024163421031714538e+00 6.330182875053881088e-03
6.001216558505981084e+04 1.021127081599194852e+00 6.187416549544303562e-03
6.001216561986716260e+04 1.009026725229915877e+00 6.171374644903976879e-03
6.001216565467450710e+04 1.012752769971932754e+00 6.170388463587717434e-03
6.001216568948185886e+04 1.028861076557250787e+00 6.367231429097040124e-03
6.001216572428921063e+04 1.020677310509423119e+00 6.274989765704353135e-03
6.001216575909656240e+04 1.013185835998482442e+00 6.243428646123784335e-03
6.001216579390391416e+04 1.019985530373388238e+00 6.262397321352597586e-03
6.001216582871126593e+04 1.018911826302517420e+00 6.238818718729113692e-03
6.001216586351861770e+04 1.018136635729584238e+00 6.202307601842810617e-03
6.001216589832596947e+04 1.023407131412730653e+00 6.380151322688479808e-03
6.001216593313332123e+04 1.017755663399647625e+00 6.239790844069212361e-03
6.001216596794067300e+04 1.023395425647519952e+00 6.188312988726043379e-03
6.001216600274802477e+04 1.020284898336097923e+00 6.217641424478383312e-03
6.001216603755537653e+04 1.017884204242204715e+00 6.244426773372952454e-03
6.001216607236272830e+04 1.016079497256028974e+00 6.276371897953511234e-03
6.001216610717008007e+04 1.007808430405114253e+00 6.135046541636827305e-03
6.001216614197743183e+04 1.017684634021801982e+00 6.254297256229266778e-03
6.001216617678478360e+04 1.021257212268448233e+00 6.364414325005845682e-03
6.001216621159213537e+04 1.014183037197086579e+00 6.313772293910385226e-03
6.001216624639948714e+04 1.015017226999904265e+00 6.203589104080991026e-03
6.001216628120683890e+04 1.013822014035401731e+00 6.203893593187022326e-03
6.001216631601418339e+04 1.002070669505074063e+00 6.183676828969675819e-03
6.001216635082153516e+04 1.000155272002042794e+00 6.145486214583704455e-03
6.001216638562888693e+04 9.997122996218549273e-01 6.148471442959485903e-03
6.001216642043623142e+04 9.926598036056509811e-01 6.179608072658017252e-03
6.001216645524358319e+04 9.952902259839850885e-01 6.109105693635379260e-03
6.001216649005093495e+04 1.002183981173637717e+00 6.170665719211730627e-03
6.001216652485828672e+04 9.901115464736501837e-01 6.064065210969572101e-03
6.001216655966563849e+04 1.003332824723250472e+00 6.124994310634899672e-03
6.001216659447299025e+04 9.977503064624734241e-01 6.146179585182079755e-03
6.001216662928034202e+04 1.002902898563290623e+00 6.189042098385799141e-03
6.001216666408769379e+04 9.935040213607581050e-01 6.143910239142838167e-03
6.001216669889504556e+04 9.950672334724409707e-01 6.112742028106501503e-03
6.001216673370239732e+04 9.969067700139853105e-01 6.156367149907771355e-03
6.001216676850974909e+04 9.900670971095577588e-01 6.039532869087703079e-03
6.001216680331710086e+04 9.972035449180598476e-01 6.191668745673516855e-03
6.001216683812445262e+04 9.794083115726402999e-01 6.045764961116330098e-03
6.001216687293180439e+04 9.813995839929379184e-01 5.977947868260518119e-03
6.001216690773915616e+04 9.762090799797846774e-01 5.998385892430863758e-03
6.001216694254650793e+04 9.843365804328743085e-01 6.119420064302008577e-03
6.001216697735385969e+04 9.815317697431180655e-01 6.090764072695310956e-03
6.001216701216121146e+04 9.957519334697967350e-01 6.142327240719230516e-03
6.001216704696855595e+04 9.826977227324494857e-01 6.144911343207592851e-03
6.001216708177590772e+04 9.745167125631543081e-01 5.949864385855861172e-03
6.001216711658325949e+04 9.781876179735671251e-01 6.051789165531871323e-03
6.001216715139061125e+04 9.731299028080911961e-01 6.034151634963924940e-03
6.001216718619796302e+04 9.839600618614516847e-01 6.065373252191742087e-03
6.001216722100531479e+04 9.807561953759268425e-01 6.087668802711413037e-03
6.001216725581266655e+04 9.848383071005755163e-01 6.152635672444509846e-03
6.001216729062001104e+04 9.821682221852880978e-01 6.124593932869271638e-03
6.001216732542736281e+04 9.847588912187739130e-01 6.100847309453838810e-03
6.001216736023471458e+04 9.790385586171616028e-01 6.219294403011213154e-03
6.001216739504206635e+04 9.753415699291780872e-01 6.133584342140903367e-03
6.001216742984941811e+04 9.608907315995616205e-01 6.005828510302744019e-03
6.001216746465676988e+04 9.764725789686335977e-01 6.110721496555534052e-03
6.001216749946412165e+04 9.610488904299584467e-01 5.917078332798123355e-03
6.001216753427147341e+04 9.614623395115770021e-01 5.901670328634319763e-03
6.001216756907882518e+04 9.587494992429230756e-01 5.939689088350072650e-03
6.001216760388617695e+04 9.767294819457617017e-01 6.038153510228769921e-03
6.001216763869352872e+04 9.676548069333825719e-01 5.977580305637352799e-03
6.001216767350088048e+04 9.561140701287172972e-01 6.070725254891219148e-03
6.001216770830823225e+04 9.657734652495202354e-01 6.024027784871184045e-03
6.001216774311558402e+04 9.526157767924998687e-01 5.866099389712415603e-03
6.001216777792293578e+04 9.580463842698020427e-01 5.950420159232670987e-03
6.001216781273028755e+04 9.556030120585258247e-01 5.959902032899156918e-03
6.001216784753763932e+04 9.558242725201566703e-01 6.011014614610709836e-03
6.001216788234499109e+04 9.474419157919052870e-01 5.924416679365727793e-03
6.001216791715234285e+04 9.549346591251081096e-01 5.936784169116056734e-03
6.001216795195968734e+04 9.497645864586111708e-01 5.899600856685055864e-03
6.001216798676703911e+04 9.472677201089199084e-01 5.852282384173962924e-03
6.001216802157439088e+04 9.514929238929985544e-01 5.909324467309153700e-03
6.001216805638174264e+04 9.609747660803541480e-01 5.945133591107230886e-03
6.001216809118909441e+04 9.469214003541752689e-01 5.955682738979325985e-03
6.001216812599644618e+04 9.532154608334831858e-01 5.918705184543325733e-03
6.001216816080379795e+04 9.435918342071585307e-01 5.883999325865986105e-03
6.001216819561114244e+04 9.559749857078669866e-01 5.941470199290552721e-03
6.001216823041849420e+04 9.584554051867484326e-01 5.954155018198731622e-03
6.001216826522584597e+04 9.656453432260144742e-01 6.074978328914537075e-03
6.001216830003319774e+04 9.476069736547402256e-01 5.904252711774648360e-03
6.001216833484054951e+04 9.647360189921019291e-01 6.046630607321725782e-03
6.001216836964790127e+04 9.522302325940067425e-01 5.957297524845656805e-03
6.001216840445525304e+04 9.564277095703271891e-01 5.882148196591223573e-03
6.001216843926260481e+04 9.574717327954138657e-01 5.886385266599515088e-03
6.001216847406995657e+04 9.585469487340317896e-01 5.908378412214618930e-03
6.001216850887730834e+04 9.593230286607643542e-01 5.944201986321481605e-03
6.001216854368466011e+04 9.617325836500305591e-01 5.910754926723816444e-03
6.001216857849201187e+04 9.613874749080247861e-01 5.990435152685082143e-03
6.001216861329936364e+04 9.629391536296281195e-01 5.991683462034146437e-03
6.001216864810671541e+04 9.701014605637602317e-01 6.202689757294101505e-03
6.001216868291406718e+04 9.652505545671802301e-01 6.019771524121539721e-03
6.001216871772141894e+04 9.557492543453666167e-01 5.987550989434493875e-03
6.001216875252877071e+04 9.568260632760415829e-01 5.912733083993591474e-03
6.001216878733612248e+04 9.666689630229233776e-01 6.057776870304777857e-03
6.001216882214346697e+04 9.596187987233998351e-01 6.003578815034545796e-03
6.001216885695081874e+04 9.661275787822714012e-01 5.940442400261415797e-03
6.001216889175817050e+04 9.554675903018308158e-01 5.967224166365044276e-03
6.001216892656551499e+04 9.825885462706293039e-01 6.197869618077891767e-03
6.001216896137286676e+04 9.666019384254784796e-01 5.991493835966850943e-03
6.001216899618021853e+04 9.676749105498239079e-01 5.986120052316109934e-03
6.001216903098757030e+04 9.739441811844278263e-01 5.960042163033933173e-03
6.001216906579492206e+04 9.762558430387672237e-01 6.060641586419383831e-03
6.001216910060227383e+04 9.752207460258880412e-01 5.968498937973187868e-03
6.001216913540962560e+04 9.811874932209897482e-01 6.086800421390039899e-03
6.001216917021697736e+04 9.672443408901512107e-01 5.957437292347407022e-03
6.001216920502432913e+04 9.640172862594456049e-01 5.968078367391697718e-03
6.001216923983168090e+04 9.859549223291718123e-01 6.098753735368721805e-03
6.001216927463903266e+04 9.752889189286062521e-01 5.989542784020367334e-03
6.001216930944638443e+04 9.834691666192929560e-01 5.981841620726132715e-03
6.001216934425373620e+04 9.862466380958796464e-01 6.012001089353485005e-03
6.001216937906108797e+04 9.853533083476680998e-01 6.092872707056088202e-03
6.001216941386843973e+04 9.920743763122878978e-01 6.104624560578363578e-03
6.001216944867579150e+04 9.958204196988107437e-01 6.227190163794176642e-03
6.001216948348314327e+04 9.938279756137297083e-01 6.179208470169512100e-03
6.001216951829049503e+04 9.874951439106344209e-01 6.080852028549731461e-03
6.001216955309783953e+04 9.944775972631241245e-01 6.070468877959715216e-03
6.001216958790519129e+04 9.944504671055089950e-01 6.045913442517219030e-03
6.001216962271254306e+04 9.968734228846778400e-01 6.080357629797555896e-03
6.001216965751989483e+04 9.984944304214222743e-01 6.200006046492472292e-03
6.001216969232724659e+04 9.980540006246417795e-01 6.108782317772926997e-03
6.001216972713459836e+04 9.946455872253340269e-01 6.078416126475823418e-03
6.001216976194195013e+04 9.869225430529526832e-01 6.077891691929834805e-03
6.001216979674929462e+04 9.926174553386484245e-01 6.120858045821803671e-03
6.001216983155664639e+04 9.932242694968993479e-01 6.087383567368283462e-03
6.001216986636399815e+04 1.006268655177568805e+00 6.244383971772437744e-03
6.001216990117134992e+04 1.016347424612061401e+00 6.227315435764677574e-03
6.001216993597870169e+04 1.004407210624895797e+00 6.158701996457332378e-03
6.001216997078605345e+04 9.974839403164067475e-01 6.133349775137759280e-03
6.001217000559340522e+04 1.004850432015970574e+00 6.163126959507839175e-03
6.001217004040075699e+04 1.005489653649938253e+00 6.148592317700104538e-03
6.001217007520810876e+04 1.005856579192841549e+00 6.179910221038705832e-03
6.001217011001546052e+04 1.016612068596843832e+00 6.289701314761618652e-03
6.001217014482281229e+04 1.013455722541766191e+00 6.232159816009149277e-03
6.001217017963016406e+04 1.000643776089197301e+00 6.231477167873463417e-03
6.001217021443751582e+04 1.021031537780733744e+00 6.276347470144425823e-03
6.001217024924486759e+04 1.011283547155969798e+00 6.257871134734823045e-03
6.001217028405221936e+04 1.014614624930224585e+00 6.166965923011275864e-03
6.001217031885957113e+04 9.934660497515835909e-01 6.100878583013846952e-03
6.001217035366692289e+04 1.007018757792910613e+00 6.153608236645627221e-03
6.001217038847426738e+04 9.952647088710496748e-01 6.162303117194587419e-03
6.001217042328161915e+04 1.004027797524716492e+00 6.147644056760152853e-03
6.001217045808897092e+04 9.933879655867861036e-01 6.117224814265505815e-03
6.001217049289632268e+04 1.006041135475097770e+00 6.228270131835898261e-03
6.001217052770367445e+04 9.917503803597919054e-01 6.198420537556794709e-03
6.001217056251102622e+04 9.992671016809990814e-01 6.127476369984852407e-03
6.001217059731837799e+04 9.980178631949032653e-01 6.123184613020598958e-03
6.001217063212572975e+04 1.003472706432159800e+00 6.229533211777968198e-03
6.001217066693307424e+04 1.000642330065157903e+00 6.252339456513365291e-03
6.001217070174042601e+04 9.952932750108715032e-01 6.261649498570599076e-03
6.001217073654777778e+04 9.923239827801694224e-01 6.111094717424078553e-03
6.001217077135512955e+04 9.994919731761836568e-01 6.205387745620940566e-03
6.001217080616248131e+04 1.001483024326467186e+00 6.238798366031273260e-03
6.001217084096983308e+04 9.905947551196442324e-01 6.074461920552366723e-03
6.001217087577718485e+04 1.005475885404994774e+00 6.203120686080892086e-03
6.001217091058453661e+04 9.940530720086848682e-01 6.231489756773100561e-03
6.001217094539188838e+04 9.896620576389693058e-01 6.156258474098127466e-03
6.001217098019924015e+04 9.883379984750870761e-01 6.151027773647605064e-03
6.001217101500659192e+04 9.969147578853227998e-01 6.210447928992123695e-03
6.001217104981394368e+04 9.920286753691419657e-01 6.224206174051039563e-03
6.001217108462129545e+04 9.930045799075135626e-01 6.115966513128784712e-03
6.001217111942864722e+04 9.840275116446716153e-01 6.100661946471493471e-03
6.001217115423599898e+04 9.973439892394011519e-01 6.189701304400681454e-03
6.001217118904335075e+04 9.935496107553192235e-01 6.132761525690931352e-03
6.001217122385070252e+04 9.888115746559176245e-01 6.054010106384842202e-03
6.001217125865805428e+04 9.818932677186703595e-01 6.013645591535854776e-03
6.001217129346540605e+04 9.911031512515457997e-01 6.042083702326943306e-03
6.001217132827275782e+04 9.869983157375836758e-01 6.058764289481226653e-03
6.001217136308010231e+04 9.901847801776607616e-01 6.047293264021598447e-03
6.001217139788745408e+04 9.761233606459472911e-01 6.080285834192382215e-03
6.001217143269480584e+04 9.860511219191518961e-01 6.094341473712538461e-03
6.001217146750215761e+04 9.899595833606107398e-01 6.021668453860628753e-03
6.001217150230950938e+04 9.694233171491529744e-01 5.956080572690554582e-03
6.001217153711686115e+04 9.788486005089058750e-01 6.016712629493383216e-03
6.001217157192421291e+04 9.812897707834415950e-01 6.006167028144814360e-03
6.001217160673155740e+04 9.772637052408479352e-01 5.998933921700836010e-03
6.001217164153890917e+04 9.849254762676845631e-01 6.127281468680903162e-03
6.001217167634626094e+04 9.724392779445377721e-01 6.006505610163657971e-03
6.001217171115361270e+04 9.782251680462197285e-01 5.979259920557441696e-03
6.001217174596096447e+04 9.751706544777568597e-01 6.003515361239651973e-03
6.001217178076831624e+04 9.774072554650413691e-01 6.040168032041959637e-03
6.001217181557566801e+04 9.723418183434148210e-01 5.959566806686373425e-03
6.001217185038301977e+04 9.867536524538104148e-01 6.045983794981411863e-03
6.001217188519037154e+04 9.810183749220318106e-01 6.096894717955570267e-03
6.001217191999772331e+04 9.824862121643666013e-01 6.073128831538926811e-03
6.001217195480507507e+04 9.773324657092059553e-01 6.038356420791543902e-03
6.001217198961242684e+04 9.866857522125428437e-01 6.072617524135110086e-03
6.001217202441977861e+04 9.752293719396379901e-01 5.984403111914689440e-03
6.001217205922713038e+04 9.783247062223575652e-01 6.005538906945208540e-03
6.001217209403448214e+04 9.743774458881238054e-01 5.994551461195318787e-03
6.001217212884183391e+04 9.994598620756089957e-01 6.108097619677110672e-03
6.001217216364917840e+04 9.789064434478774723e-01 5.935097846866899812e-03
6.001217219845653017e+04 9.802908032320614140e-01 5.983811718355067609e-03
6.001217223326388194e+04 9.753198875249462496e-01 5.971085065348009230e-03
6.001217226807123370e+04 9.795740030886327387e-01 5.981454453054105280e-03
6.001217230287858547e+04 9.800019949850203860e-01 6.014678870301253671e-03
6.001217233768593724e+04 9.825505894863851841e-01 5.967575741610161438e-03
6.001217237249328173e+04 9.853854173673236572e-01 6.021820255901102169e-03
6.001217240730063349e+04 9.835115035220489688e-01 5.974035034796422623e-03
6.001217244210798526e+04 9.881092364128242211e-01 6.009923098134449700e-03
6.001217247691533703e+04 9.824972049029089272e-01 5.993657769424172270e-03
6.001217251172268880e+04 9.831019073043535395e-01 6.006209160050026384e-03
6.001217254653004056e+04 9.750371354056144302e-01 6.016716025133234114e-03
6.001217258133739233e+04 9.919034538039317450e-01 6.070093984741741638e-03
6.001217261614474410e+04 1.001046615855712085e+00 6.027569371742353896e-03
6.001217265095209586e+04 9.954575532824174733e-01 6.078706090867335918e-03
6.001217268575944763e+04 9.888908149114936652e-01 6.048891452018094646e-03
6.001217272056679940e+04 9.773361066961038235e-01 5.939445690841451547e-03
6.001217275537415117e+04 9.850012015517182196e-01 6.043443203562323153e-03
6.001217279018150293e+04 9.932364104837368979e-01 6.085431412794529114e-03
6.001217282498885470e+04 9.905321854286478489e-01 6.070723351715903889e-03
6.001217285979620647e+04 1.003191667781943464e+00 6.144304392519198306e-03
6.001217289460355823e+04 9.969148396723960248e-01 6.036699329725565832e-03
6.001217292941091000e+04 9.994604993943341231e-01 6.120126145154081501e-03
6.001217296421826177e+04 9.941662730678529902e-01 6.062129591421462453e-03
6.001217299902561354e+04 9.894958629913018777e-01 5.985716003163148863e-03
6.001217303383296530e+04 9.960093716719915502e-01 6.043546820979347339e-03
6.001217306864031707e+04 1.003551354731281986e+00 6.070184117603107110e-03
6.001217310344766884e+04 9.965762690698690696e-01 6.055459130416146647e-03
6.001217313825501333e+04 1.015493748737248403e+00 6.171077956002254429e-03
6.001217317306236509e+04 1.001359558304395270e+00 6.148406959892478360e-03
6.001217320786971686e+04 1.006042316594973007e+00 6.145201289413555930e-03
6.001217324267706863e+04 1.003441941965644846e+00 6.196236440378880862e-03
6.001217327748441312e+04 1.012506606810678056e+00 6.120192558087075678e-03
6.001217331229176489e+04 1.010608469431998779e+00 6.131761510296261306e-03
6.001217334709912393e+04 1.020393664163885328e+00 6.123957420173934893e-03
6.001217338190647570e+04 1.022454142405090360e+00 6.145521112069382563e-03
6.001217341671382019e+04 1.014760501402878434e+00 6.153859872264955816e-03
6.001217345152117196e+04 1.014214104935184713e+00 6.194859950725881310e-03
6.001217348632852372e+04 1.021024871442218540e+00 6.194720152208503527e-03
6.001217352113587549e+04 1.011657262799486423e+00 6.171011652739438573e-03
6.001217355594322726e+04 1.044666767459278889e+00 6.346398835953102370e-03
6.001217359075057902e+04 1.036573403074541933e+00 6.215293928052879543e-03
6.001217362555793079e+04 1.021067034267880924e+00 6.206147686618307749e-03
6.001217366036528256e+04 1.037198128157548860e+00 6.228548917219287051e-03
6.001217369517263432e+04 1.039603721986205986e+00 6.317132343120613128e-03
6.001217372997998609e+04 1.034183375378362690e+00 6.366694316533188548e-03
6.001217376478733786e+04 1.022450175545955853e+00 6.161767443402897150e-03
6.001217379959468963e+04 1.024109847417058461e+00 6.181167071634179923e-03
6.001217383440204139e+04 1.019624736741336468e+00 6.121088081547577074e-03
6.001217386920939316e+04 1.018761593953967814e+00 6.158731635941831067e-03
6.001217390401674493e+04 1.032230198733940840e+00 6.254183026250094944e-03
6.001217393882409669e+04 1.020567544708200325e+00 6.167614654959388022e-03
6.001217397363144846e+04 1.014390371088806919e+00 6.176907020870998216e-03
6.001217400843879295e+04 1.019202282516104452e+00 6.215645795029776932e-03
6.001217404324614472e+04 1.019404710002006942e+00 6.145478566612601681e-03
6.001217407805349649e+04 1.017938059329749123e+00 6.251412238185028586e-03
6.001217411286084825e+04 1.026662842559564082e+00 6.219099847704126147e-03
6.001217414766820002e+04 1.022632442984432011e+00 6.236810730557653185e-03
6.001217418247555179e+04 1.025540449732147641e+00 6.172251567513097406e-03
6.001217421728290356e+04 1.030351467836568169e+00 6.279764078315565150e-03
6.001217425209025532e+04 1.022550393191109741e+00 6.244269524066466646e-03
6.001217428689759981e+04 1.012911687802883876e+00 6.169585076633979544e-03
6.001217432170495158e+04 1.019256724971132844e+00 6.168332048246198164e-03
6.001217435651230335e+04 1.025491666581055172e+00 6.190148598425058990e-03
6.001217439131965511e+04 1.021507260082219037e+00 6.147497199210858777e-03
6.001217442612700688e+04 1.027177269919703484e+00 6.227442456626037896e-03
6.001217446093435865e+04 1.021301366687444201e+00 6.127620208841120034e-03
6.001217449574171042e+04 1.017852547662347451e+00 6.175032106542627588e-03
6.001217453054906218e+04 1.010123580098815976e+00 6.138732048497187212e-03
6.001217456535641395e+04 1.018796458020228224e+00 6.206870011026925649e-03
6.001217460016376572e+04 1.008781515416114161e+00 6.075144909817272940e-03
6.001217463497111748e+04 1.026104089396586705e+00 6.182977732761268420e-03
6.001217466977846925e+04 1.025974737931306224e+00 6.176166896010984453e-03
6.001217470458582102e+04 1.006818135388931612e+00 6.095268897553657306e-03
6.001217473939317279e+04 1.008823210533471348e+00 6.108329976132317353e-03
6.001217477420052455e+04 1.005669874320079593e+00 6.089780797796431715e-03
6.001217480900787632e+04 9.993257270309684470e-01 6.043577848675679709e-03
6.001217484381522809e+04 1.014331427247261885e+00 6.194218384438244726e-03
6.001217487862257985e+04 9.981132779126379306e-01 6.065546654448489977e-03
6.001217491342993162e+04 9.994419831580371172e-01 6.013856803070006043e-03
6.001217494823727611e+04 1.005965898354697075e+00 6.119739738094402345e-03
6.001217498304462788e+04 9.984349121228954793e-01 6.057745688482974421e-03
6.001217501785197965e+04 9.867346661964571108e-01 5.993580371692564836e-03
6.001217505265933141e+04 9.949183346081211798e-01 6.095283399852617114e-03
6.001217508746668318e+04 1.009616899710208404e+00 6.129720090513078763e-03
6.001217512227403495e+04 1.003040456582657169e+00 6.010481677816296824e-03
6.001217515708138671e+04 9.939138568888364889e-01 6.047666890521089314e-03
6.001217519188873121e+04 1.012062110791568381e+00 6.119427037322419660e-03
6.001217522669608297e+04 9.965432908417701796e-01 6.067542570561532470e-03
6.001217526150343474e+04 9.896254865728999484e-01 5.979773329761667484e-03
6.001217529631078651e+04 1.002636072406873469e+00 6.092427788425567974e-03
6.001217533111813827e+04 1.003328653946350402e+00 6.060234988568976959e-03
6.001217536592549004e+04 9.966914426903945579e-01 6.043181604281411268e-03
6.001217540073284181e+04 1.006669321806364703e+00 6.107106071247358006e-03
6.001217543554019358e+04 1.004634389626333224e+00 6.082250448384442405e-03
6.001217547034754534e+04 1.001451176775603580e+00 6.012312608566564021e-03
6.001217550515489711e+04 9.952155682184712360e-01 6.035595277344904357e-03
6.001217553996224888e+04 9.879827251674281330e-01 5.919776614838868911e-03
6.001217557476960064e+04 9.953424797093082255e-01 6.080253791412994040e-03
6.001217560957695241e+04 1.000119215899994973e+00 6.075888243846441945e-03
6.001217564438430418e+04 9.982909909338525400e-01 6.033458054548217729e-03
6.001217567919165595e+04 9.835837724960910800e-01 5.941612054162835437e-03
6.001217571399900044e+04 9.950619170082923848e-01 6.118582179635507871e-03
6.001217574880635220e+04 1.012334189423641728e+00 6.314079101144853996e-03
6.001217578361370397e+04 9.854376124092972811e-01 6.040110254438805538e-03
6.001217581842105574e+04 9.918053276423524078e-01 6.029600769671504025e-03
6.001217585322840750e+04 9.928652982604805333e-01 6.056796150011187208e-03
6.001217588803575927e+04 1.000392926622263090e+00 6.116174979321189510e-03
6.001217592284311104e+04 9.919072231204800749e-01 6.131588344344197569e-03
6.001217595765045553e+04 9.888267774181851433e-01 6.046106955149950328e-03
6.001217599245780730e+04 9.818169481174884305e-01 6.102644901973692734e-03
6.001217602726515906e+04 9.762711749341055345e-01 5.969966180583100718e-03
6.001217606207251083e+04 9.837383547121444360e-01 6.079560272219780050e-03
6.001217609687986260e+04 9.868036859314620601e-01 6.028660636196221494e-03
6.001217613168721437e+04 9.975217423978466336e-01 6.124164719736147067e-03
6.001217616649456613e+04 9.790530447189160768e-01 6.032478800384628338e-03
6.001217620130191790e+04 9.874376012993586471e-01 6.035491772624250635e-03
6.001217623610926967e+04 9.884345800400085036e-01 6.007257994286635885e-03
6.001217627091662143e+04 9.834003742053235575e-01 5.992810221672547830e-03
6.001217630572397320e+04 9.785136462779859823e-01 5.985964270964444327e-03
6.001217634053132497e+04 9.988437385560634540e-01 6.114255966047471048e-03
6.001217637533867673e+04 9.868944579264619099e-01 5.984187328564433660e-03
6.001217641014602850e+04 9.954266517817395021e-01 6.079595677628274811e-03
6.001217644495338027e+04 1.005718791785236821e+00 6.108723266611762112e-03
6.001217647976073204e+04 1.002506550038165578e+00 6.108917338550555812e-03
6.001217651456808380e+04 9.854789551685175786e-01 6.042353870874519507e-03
6.001217654937543557e+04 9.787092231549588961e-01 5.993241845393380146e-03
6.001217658418278006e+04 9.942789784433290201e-01 6.044534010993421295e-03
6.001217661899013183e+04 9.875354291229949677e-01 6.002364495590412942e-03
6.001217665379749087e+04 9.929410527886486371e-01 6.028695340232390586e-03
6.001217668860483536e+04 9.954666986597195955e-01 6.068849045694869188e-03
6.001217672341218713e+04 1.001468710420414077e+00 6.021833707851988703e-03
6.001217675821953890e+04 9.904740932152215072e-01 6.006559669491340694e-03
6.001217679302688339e+04 9.980038229814416351e-01 6.115358072912309428e-03
6.001217682783423516e+04 1.010768773182168179e+00 6.220470880984825535e-03
6.001217686264158692e+04 1.006986367811109950e+00 6.120552820138952001e-03
6.001217689744893869e+04 1.003036963994686115e+00 6.064258214698197043e-03
6.001217693225629046e+04 1.009381207080634946e+00 6.168404098150655733e-03
6.001217696706364222e+04 1.003511667211580471e+00 6.126871640972681929e-03
6.001217700187099399e+04 1.001852978736168964e+00 6.028381151676253345e-03
6.001217703667834576e+04 1.004518770811267503e+00 6.086020013928170394e-03
6.001217707148569752e+04 1.010216227277378032e+00 6.197682517751088027e-03
6.001217710629304929e+04 1.010930592472812251e+00 6.151853384113730068e-03
6.001217714110040106e+04 1.013107305435246408e+00 6.251438658500037271e-03
6.001217717590775283e+04 1.005072814450999941e+00 6.109586989385780084e-03
6.001217721071510459e+04 1.007054069668884333e+00 6.064915649472622967e-03
6.001217724552245636e+04 1.008860168411618075e+00 6.103166171778920228e-03
6.001217728032980813e+04 1.020829667541901076e+00 6.193153197740526930e-03
6.001217731513715989e+04 1.009871319377270593e+00 6.144741478812979288e-03
6.001217734994451166e+04 1.012166079933733753e+00 6.129865470797682923e-03
6.001217738475186343e+04 1.006407713875401733e+00 6.150644455842744010e-03
6.001217741955921520e+04 1.014147806076063363e+00 6.068966139935911240e-03
6.001217745436656696e+04 1.017617483817562452e+00 6.137829916860480794e-03
6.001217748917391145e+04 1.019866196127590552e+00 6.176826175841416793e-03
6.001217752398126322e+04 1.018755802200932425e+00 6.159477084883547247e-03
6.001217755878861499e+04 1.015091553505416355e+00 6.252351133776397688e-03
6.001217759359596675e+04 1.017249589833430612e+00 6.080056734094948373e-03
6.001217762840331852e+04 1.018047113435339046e+00 6.156028672054400866e-03
6.001217766321067029e+04 1.028757101788067008e+00 6.164520878516880492e-03
6.001217769801802206e+04 1.014917296675737379e+00 6.104435521006385673e-03
6.001217773282536655e+04 1.014631995869420100e+00 6.043289850949607953e-03
6.001217776763271831e+04 1.028751261659101024e+00 6.211919504748901304e-03
6.001217780244007008e+04 1.030202923500102896e+00 6.260278867252089784e-03
6.001217783724742185e+04 1.021880884863051620e+00 6.171349212897608849e-03
6.001217787205477362e+04 1.027947751709737734e+00 6.205388297072261805e-03
6.001217790686212538e+04 1.032886061010339418e+00 6.177139528256353485e-03
6.001217794166947715e+04 1.039837712716761953e+00 6.308162257029295387e-03
6.001217797647682892e+04 1.044007431207296666e+00 6.226271676064577820e-03
6.001217801128418068e+04 1.032163161860401246e+00 6.204495406240914147e-03
6.001217804609153245e+04 1.028713739078241041e+00 6.148345334101837714e-03
6.001217808089888422e+04 1.028793033623769837e+00 6.155504409986747687e-03
6.001217811570623599e+04 1.030901355346700132e+00 6.220991946736331192e-03
6.001217815051358775e+04 1.026056844709694493e+00 6.144101342118654489e-03
6.001217818532093952e+04 1.033683943255062410e+00 6.214476156998037862e-03
6.001217822012829129e+04 1.043461031521093041e+00 6.326719916852548489e-03
6.001217825493564305e+04 1.037172852386313959e+00 6.179937058798185001e-03
6.001217828974298754e+04 1.021553399382240546e+00 6.140931006617390310e-03
6.001217832455033931e+04 1.032910194070312926e+00 6.230773114287640330e-03
6.001217835935769108e+04 1.022257507956474853e+00 6.162348537180922792e-03
6.001217839416504285e+04 1.026775677758270611e+00 6.163850363741328955e-03
6.001217842897239461e+04 1.032160499367492879e+00 6.217806134642322666e-03
6.001217846377974638e+04 1.040937304806172081e+00 6.247903025993621282e-03
6.001217849858709815e+04 1.040503569881322310e+00 6.218674580422515162e-03
6.001217853339444991e+04 1.017052862192712404e+00 6.116686756375526966e-03
6.001217856820179441e+04 1.036768645818888945e+00 6.312271520961722920e-03
6.001217860300914617e+04 1.026148603552941907e+00 6.306638167768617402e-03
6.001217863781649794e+04 1.035212725018172630e+00 6.310026303489760062e-03
6.001217867262384971e+04 1.023122673674875971e+00 6.260907608190040448e-03
6.001217870743120147e+04 1.031705843180958260e+00 6.272862713130610696e-03
6.001217874223855324e+04 1.036027857083129389e+00 6.384485904852971704e-03
6.001217877704590501e+04 1.034691964607603820e+00 6.290130455101502170e-03
6.001217881185325678e+04 1.023963641608175434e+00 6.237901404168366866e-03
6.001217884666060854e+04 1.019381234254347346e+00 6.173711848119769856e-03
6.001217888146796031e+04 1.018269677666293171e+00 6.123265508018406987e-03
6.001217891627531208e+04 1.016106747550513889e+00 6.177513172988160182e-03
6.001217895108266384e+04 1.016034633036893897e+00 6.109543762406726558e-03
6.001217898589001561e+04 1.028053053996005772e+00 6.270057279877212439e-03
6.001217902069736738e+04 1.016963795401162329e+00 6.208573249604124045e-03
6.001217905550471914e+04 1.019404920314589846e+00 6.206741482779677341e-03
6.001217909031206364e+04 1.024703046555544672e+00 6.160891871427991336e-03
6.001217912511941540e+04 1.014993820945882419e+00 6.112663837893902649e-03
6.001217915992677445e+04 1.025298029217199591e+00 6.242739350177359085e-03
6.001217919473412621e+04 1.016988602736312419e+00 6.139832633007447256e-03
6.001217922954147070e+04 1.035378030410298411e+00 6.418039785031236580e-03
6.001217926434882247e+04 1.035494150770214450e+00 6.425334420208443989e-03
6.001217929915617424e+04 1.010036293481198166e+00 6.124721131281678742e-03
6.001217933396351873e+04 1.019444241428131948e+00 6.217390868596820927e-03
6.001217936877087050e+04 1.016355998994739496e+00 6.143271622539519562e-03
6.001217940357822226e+04 1.010158195501101197e+00 6.101944274118045741e-03
6.001217943838558131e+04 1.011027434560658467e+00 6.159214633291062481e-03
6.001217947319292580e+04 1.011866037165067400e+00 6.043422253258843267e-03
6.001217950800027756e+04 1.026776658211480120e+00 6.242780125100459362e-03
6.001217954280762933e+04 1.006887267202908109e+00 6.081555999697825163e-03
6.001217957761498110e+04 1.015435383180874451e+00 6.176171046623416330e-03
6.001217961242233287e+04 1.005471348848011370e+00 6.098829214567579038e-03
6.001217964722968463e+04 9.978659786768725448e-01 6.032005255136085875e-03
6.001217968203703640e+04 9.879696430560853670e-01 5.977026480340178957e-03
6.001217971684438817e+04 9.939841952448777995e-01 6.022329908286277664e-03
6.001217975165173993e+04 9.996397366989931976e-01 5.987856141167351848e-03
6.001217978645909170e+04 1.008359847456266722e+00 6.112068463383814841e-03
6.001217982126644347e+04 1.010154363245266751e+00 6.261237310415197245e-03
6.001217985607379524e+04 9.999066922399045820e-01 6.088143697554472371e-03
6.001217989088114700e+04 9.892775343430066926e-01 6.021206665133132033e-03
6.001217992568849877e+04 1.008692666446963093e+00 6.084020622834931946e-03
6.001217996049585054e+04 1.005623571535441352e+00 6.058580599211088775e-03
6.001217999530319503e+04 1.010440825382435515e+00 6.131422605096906696e-03
6.001218003011054680e+04 1.004061254713956242e+00 6.059288476782915579e-03
6.001218006491789856e+04 1.016220826575369163e+00 6.235216477834153344e-03
6.001218009972525033e+04 1.006984911839178043e+00 6.080720307628434407e-03
6.001218013453260210e+04 1.007850033291789682e+00 6.169014420417094809e-03
6.001218016933995386e+04 1.004226743171565017e+00 6.099673485662047805e-03
6.001218020414730563e+04 1.019220345185937182e+00 6.199967583469645667e-03
6.001218023895465012e+04 1.024528887432975210e+00 6.255645206615533492e-03
6.001218027376200189e+04 1.012537101241748783e+00 6.148460983633526750e-03
6.001218030856935366e+04 1.011593267676276220e+00 6.148814310973615624e-03
6.001218034337670542e+04 1.007007195023723822e+00 6.223347369094189840e-03
6.001218037818405719e+04 9.940994080289763390e-01 6.134023701718799987e-03
6.001218041299140896e+04 1.006785950417458997e+00 6.215391213928630684e-03
6.001218044779876072e+04 1.020312427746159711e+00 6.227886835501174508e-03
6.001218048260611249e+04 1.014092000483667544e+00 6.215972815911108805e-03
6.001218051741346426e+04 1.011559315162530392e+00 6.177280340504182413e-03
6.001218055222081603e+04 1.010898071681972210e+00 6.134332264040132793e-03
6.001218058702816779e+04 1.005428379561547514e+00 6.144029810627312307e-03
6.001218062183551956e+04 1.011046058301301009e+00 6.176295095429414420e-03
6.001218065664287133e+04 9.912320506872107639e-01 5.988527464076596162e-03
6.001218069145022309e+04 1.007745638010049127e+00 6.318335174823509412e-03
6.001218072625757486e+04 1.027238879426189522e+00 6.230129342053704854e-03
6.001218076106492663e+04 1.023719142228814771e+00 6.290785268375642149e-03
6.001218079587227840e+04 1.027487433039244724e+00 6.305657038149403877e-03
6.001218083067962289e+04 1.011977765146506503e+00 6.178605368540665208e-03
6.001218086548697465e+04 1.026856391574680227e+00 6.359065986299471465e-03
6.001218090029432642e+04 1.021346537306204061e+00 6.319466058012857684e-03
6.001218093510167819e+04 1.029970775420882445e+00 6.390773785204033504e-03
6.001218096990902995e+04 1.033616857948684631e+00 6.488325614087167917e-03
6.001218100471638172e+04 1.015941937065346412e+00 6.278996664647104944e-03
6.001218103952373349e+04 1.014389347384134554e+00 6.125434748006594078e-03
6.001218107433107798e+04 1.016425584494493384e+00 6.202968548949483636e-03
6.001218110913842975e+04 1.023344077926150009e+00 6.204040677711083508e-03
6.001218114394578151e+04 1.016790355044979721e+00 6.147257544722984322e-03
6.001218117875313328e+04 1.017972606131041458e+00 6.183455352482687163e-03
6.001218121356048505e+04 1.017076012907852434e+00 6.130952372211801588e-03
6.001218124836783682e+04 1.016235383310413409e+00 6.122123059470742715e-03
6.001218128317518858e+04 1.028198330411241201e+00 6.302902089973148707e-03
6.001218131798254035e+04 1.014633945610073473e+00 6.177274297630520015e-03
6.001218135278989212e+04 1.009847361624498729e+00 6.127193061319252156e-03
6.001218138759724388e+04 1.025444993199209565e+00 6.191607310501707692e-03
6.001218142240459565e+04 1.011369191470610440e+00 6.073791864251521302e-03
6.001218145721194742e+04 1.009575826968073020e+00 6.116139305500954866e-03
6.001218149201929918e+04 1.015639890703837978e+00 6.165047082532513698e-03
6.001218152682665095e+04 1.004536341531146570e+00 6.286090998342731655e-03
6.001218156163400272e+04 1.018915977548309648e+00 6.489788847539390906e-03
6.001218159644135449e+04 1.028850368391392545e+00 6.379916755708886326e-03
6.001218163124870625e+04 1.007060750025958518e+00 6.223108510617982557e-03
6.001218166605605802e+04 1.010649987893893043e+00 6.191421530157295572e-03
6.001218170086340979e+04 1.020530803080307969e+00 6.218135786361108676e-03
6.001218173567076155e+04 1.032391139839462291e+00 6.288635953109540828e-03
6.001218177047810605e+04 1.028214997770477090e+00 6.197030357262173911e-03
6.001218180528545781e+04 1.024911307023659512e+00 6.206745513482557312e-03
6.001218184009280958e+04 1.024961835702700164e+00 6.192216773181885223e-03
6.001218187490015407e+04 1.018325681953462292e+00 6.213758971331347601e-03
6.001218190970750584e+04 1.010911712620736980e+00 6.202349078188270325e-03
6.001218194451486488e+04 1.024426022818234028e+00 6.364271102428387290e-03
6.001218197932220937e+04 1.018733667931888576e+00 6.338410804537118401e-03
6.001218201412956114e+04 1.020975651725027911e+00 6.113724989076143972e-03
6.001218204893691291e+04 1.020000550410743889e+00 6.242034424738297956e-03
6.001218208374426467e+04 1.007404962035602702e+00 6.199266877456370735e-03
6.001218211855161644e+04 1.012172518479632854e+00 6.216767402712050118e-03
6.001218215335896821e+04 1.010176726537850955e+00 6.155412760199279257e-03
6.001218218816631997e+04 1.015280127041272795e+00 6.188501472767264470e-03
6.001218222297367174e+04 1.009394971295493937e+00 6.150669877438483951e-03
6.001218225778102351e+04 1.013244649396816355e+00 6.136395372703850638e-03
6.001218229258837528e+04 1.006411883015918107e+00 6.126284281445967296e-03
6.001218232739572704e+04 1.013832805709623974e+00 6.120440638119861200e-03
6.001218236220307881e+04 1.003842041045748035e+00 6.135957917256108785e-03
6.001218239701043058e+04 1.008136369314166503e+00 6.166871173814472348e-03
6.001218243181778234e+04 1.003025232720171189e+00 6.141108787325089829e-03
6.001218246662513411e+04 9.937158665426534254e-01 6.040968105898620460e-03
6.001218250143248588e+04 1.001826594385553104e+00 6.205345043669928916e-03
6.001218253623983037e+04 1.002809690523369213e+00 6.104332275813869647e-03
6.001218257104718214e+04 1.003493247984664549e+00 6.064220714508297520e-03
6.001218260585453390e+04 1.000057912460206477e+00 6.172001264291434100e-03
6.001218264066188567e+04 9.930451044428746377e-01 6.034510077611195990e-03
6.001218267546923744e+04 9.902728233301537619e-01 5.973606634293073155e-03
6.001218271027658921e+04 9.895424371860571666e-01 5.998135454186483487e-03
6.001218274508394097e+04 9.900755982879811956e-01 6.071736321228619546e-03
6.001218277989128546e+04 9.929560367849499247e-01 6.051542723704346483e-03
6.001218281469863723e+04 9.849000840771471310e-01 6.045342612773978684e-03
6.001218284950598900e+04 9.921945736142764316e-01 6.065533199681356208e-03
6.001218288431334076e+04 1.000513063383061008e+00 6.195840994045598640e-03
6.001218291912069253e+04 9.958018934528134469e-01 6.110465921687213350e-03
6.001218295392804430e+04 9.875068809959872684e-01 6.054088617435274787e-03
6.001218298873539607e+04 9.834217121210567791e-01 5.981463866588893757e-03
6.001218302354274783e+04 9.893965436744124320e-01 6.053041656903971647e-03
6.001218305835009960e+04 9.823976333408535044e-01 6.118683662197574313e-03
6.001218309315745137e+04 9.933445643809405423e-01 6.106074928423945759e-03
6.001218312796480313e+04 9.848541375200787762e-01 6.091615533932395569e-03
6.001218316277215490e+04 9.790064587662702378e-01 6.037811282930924048e-03
6.001218319757950667e+04 9.853226665935599371e-01 6.164511899600510526e-03
6.001218323238685844e+04 9.854072328019353177e-01 6.187362135970728670e-03
6.001218326719421020e+04 9.777358272559827368e-01 6.049322567854746938e-03
6.001218330200156197e+04 9.827765046435894547e-01 6.084817744237759271e-03
6.001218333680891374e+04 9.768830159611996411e-01 5.962675614978982415e-03
6.001218337161626550e+04 9.715369338508643704e-01 5.970345157754445090e-03
6.001218340642360999e+04 9.636927882865408135e-01 5.872047873909998217e-03
6.001218344123096176e+04 9.613505851443738814e-01 5.913151416425565209e-03
6.001218347603832080e+04 9.673160302222373330e-01 5.903455642335312704e-03
6.001218351084567257e+04 9.739813153948208013e-01 6.008016744027149490e-03
6.001218354565301706e+04 9.673995308941648608e-01 6.005418808206345813e-03
6.001218358046036883e+04 9.663339719424015595e-01 5.891854072052236761e-03
6.001218361526772060e+04 9.659808078400846654e-01 5.947492753613056911e-03
6.001218365007506509e+04 9.638779714954033295e-01 5.889940868591344442e-03
6.001218368488241686e+04 9.614845030038230433e-01 5.894996782219281105e-03
6.001218371968976862e+04 9.557029159566677867e-01 5.865933862305323758e-03
6.001218375449712767e+04 9.593364325877861143e-01 5.937354083114455144e-03
6.001218378930447943e+04 9.622064871740513281e-01 5.910360819564980904e-03
6.001218382411182392e+04 9.551466280949427734e-01 5.906809503041105143e-03
6.001218385891917569e+04 9.665661628979174136e-01 6.040894819543669685e-03
6.001218389372652746e+04 9.659778212878017412e-01 6.009778223707530273e-03
6.001218392853387923e+04 9.532192835507724560e-01 5.916721964618471691e-03
6.001218396334123099e+04 9.665330404383168927e-01 5.996112723334066745e-03
6.001218399814858276e+04 9.647064055265647253e-01 6.026170660024932242e-03
6.001218403295593453e+04 9.634455911827056740e-01 6.091473422154749552e-03
6.001218406776328629e+04 9.661861544264943591e-01 5.991377209778930325e-03
6.001218410257063806e+04 9.539011222406447166e-01 5.925009450899842815e-03
6.001218413737798983e+04 9.584633462274103621e-01 5.973942442907957152e-03
6.001218417218534159e+04 9.486904705023105899e-01 5.890821988852589300e-03
6.001218420699269336e+04 9.593481888016531789e-01 5.971323516352410217e-03
6.001218424180004513e+04 9.532609193977542583e-01 5.986575934147854612e-03
6.001218427660739690e+04 9.507402478224713516e-01 5.910579977662483095e-03
6.001218431141474866e+04 9.606681117973281392e-01 6.011358163156965868e-03
6.001218434622209315e+04 9.568399159815654809e-01 5.918188920430587224e-03
6.001218438102944492e+04 9.526837015370360762e-01 5.891266882952658941e-03
6.001218441583679669e+04 9.527170162433863387e-01 5.932671448311269656e-03
6.001218445064414846e+04 9.681811366532859786e-01 6.015434412596962731e-03
6.001218448545150022e+04 9.481698111579837107e-01 5.884623061942646609e-03
6.001218452025885199e+04 9.496949615618796026e-01 5.933114345642894263e-03
6.001218455506620376e+04 9.563980354931047589e-01 5.913993591036742319e-03
6.001218458987354825e+04 9.565166393842746695e-01 5.924444821540426030e-03
6.001218462468090001e+04 9.550286237146540236e-01 5.865089758640618621e-03
6.001218465948825178e+04 9.527521503295928174e-01 5.930711123600935879e-03
6.001218469429560355e+04 9.476536806944934055e-01 5.917106263694474344e-03
6.001218472910295532e+04 9.434786294356000136e-01 5.825993640997219510e-03
6.001218476391030708e+04 9.514224749851798446e-01 5.855890902943129001e-03
6.001218479871765885e+04 9.592733170007936572e-01 5.887499234836407296e-03
6.001218483352501062e+04 9.630701457947002941e-01 5.883881896689469732e-03
6.001218486833236238e+04 9.653251157319833187e-01 5.861484228885795872e-03
6.001218490313971415e+04 9.535239873127813182e-01 5.880757453291988492e-03
6.001218493794706592e+04 9.618148266512716038e-01 5.934454550018808741e-03
6.001218497275441769e+04 9.546729193793402901e-01 5.860500750485091864e-03
6.001218500756176945e+04 9.698148501689309864e-01 6.018772169863231478e-03
6.001218504236912122e+04 9.690138154202538878e-01 6.030902699222463227e-03
6.001218507717647299e+04 9.761043972257837931e-01 6.028051265683995186e-03
6.001218511198382475e+04 9.621079191490519156e-01 5.975869736768242742e-03
6.001218514679117652e+04 9.700913093826967204e-01 6.001208107502006492e-03
6.001218518159852101e+04 9.686285692689848847e-01 5.970980253512294354e-03
6.001218521640587278e+04 9.689122284176120425e-01 6.041635159675905371e-03
6.001218525121322455e+04 9.671888069348338890e-01 5.984067254837273711e-03
6.001218528602057631e+04 9.705270792627025411e-01 5.979023928865660580e-03
6.001218532082792808e+04 9.692029078447165213e-01 6.021023250227688743e-03
6.001218535563527985e+04 9.760065053264060930e-01 6.087865979482106130e-03
6.001218539044262434e+04 9.851492445432490364e-01 6.112726919250674462e-03
6.001218542524997611e+04 9.810380958607612945e-01 6.029641465268509130e-03
6.001218546005732787e+04 9.761664164700837309e-01 6.093035957047784890e-03
6.001218549486467964e+04 9.950246621610024933e-01 6.194286164334852386e-03
6.001218552967203141e+04 9.816293019100693629e-01 6.103529200503311769e-03
6.001218556447938317e+04 9.829097991115248734e-01 6.100464372642577272e-03
6.001218559928673494e+04 9.957792938130080040e-01 6.250831030002301086e-03
6.001218563409408671e+04 9.909271818192763037e-01 6.204601185833322381e-03
6.001218566890143848e+04 9.851159150867313530e-01 6.151439510523698702e-03
6.001218570370879024e+04 9.879661301888021940e-01 6.150130738536723277e-03
6.001218573851614201e+04 9.865799715105540990e-01 6.078370888096364284e-03
6.001218577332349378e+04 9.998775376442382568e-01 6.161553900304045893e-03
6.001218580813084554e+04 1.004723824139460708e+00 6.302837910381736512e-03
6.001218584293819731e+04 1.007707371043227162e+00 6.227599839973960508e-03
6.001218587774554908e+04 1.007796850548574596e+00 6.218359264226020096e-03
6.001218591255290085e+04 1.008540880524515737e+00 6.247722565137859077e-03
6.001218594736025261e+04 1.009133574194709837e+00 6.285460155878604821e-03
6.001218598216760438e+04 9.912485055508112319e-01 6.151379660003899845e-03
6.001218601697495615e+04 1.005341424322679700e+00 6.281421273687065772e-03
6.001218605178230791e+04 9.947597621393675649e-01 6.098707188419606393e-03
6.001218608658965968e+04 1.001664487389362979e+00 6.167842778342118824e-03
6.001218612139701145e+04 1.003352068511334849e+00 6.147384184403899797e-03
6.001218615620436321e+04 1.002532610119214684e+00 6.195851325233460438e-03
6.001218619101171498e+04 1.003322619277042138e+00 6.112158721838747109e-03
6.001218622581905947e+04 1.005990339825016733e+00 6.169871148635609412e-03
6.001218626062641124e+04 1.003455867294695825e+00 6.114549387399317859e-03
6.001218629543376301e+04 9.960081484570618704e-01 6.119744097708970133e-03
6.001218633024111477e+04 1.014716967462944375e+00 6.266168464849573676e-03
6.001218636504846654e+04 9.978282960450517436e-01 6.129847623055774408e-03
6.001218639985581103e+04 1.014272317029947024e+00 6.187699428919426516e-03
6.001218643466316280e+04 9.972585707879825234e-01 6.077325389787106846e-03
6.001218646947051457e+04 1.009618816842625444e+00 6.217456195214647076e-03
6.001218650427786633e+04 9.942337687159341630e-01 6.108529236120204681e-03
6.001218653908521810e+04 1.001683461605172187e+00 6.164205429792424598e-03
6.001218657389256987e+04 1.001399882568276389e+00 6.114131634500598843e-03
6.001218660869992163e+04 1.001123331597275401e+00 6.105458613328737863e-03
6.001218664350727340e+04 1.018641939534434382e+00 6.279203495283388649e-03
6.001218667831462517e+04 1.023506004307419115e+00 6.293397393407288570e-03
6.001218671312197694e+04 1.012516754304567446e+00 6.235869653679838344e-03
6.001218674792932870e+04 1.013981399377229753e+00 6.262531988830918189e-03
6.001218678273668047e+04 1.005522300618966192e+00 6.196082362006303731e-03
6.001218681754403224e+04 9.909718786219238185e-01 6.056659421846863692e-03
6.001218685235138400e+04 1.001820668418641258e+00 6.240403034559548201e-03
6.001218688715873577e+04 1.018444541377806045e+00 6.249097043361408546e-03
6.001218692196608754e+04 1.019464393469373897e+00 6.317595763116699674e-03
6.001218695677343203e+04 1.006441835330262213e+00 6.159152131772670236e-03
6.001218699158078380e+04 1.006295352231381113e+00 6.155864870028816827e-03
6.001218702638813556e+04 1.008437413076101574e+00 6.239625821605344035e-03
6.001218706119548733e+04 1.001874381894092281e+00 6.108036759834043622e-03
6.001218709600283910e+04 1.002180054304106394e+00 6.218342628877081453e-03
6.001218713081019087e+04 1.018066497461059150e+00 6.309385991689167236e-03
6.001218716561754263e+04 1.005552475585312910e+00 6.290150745437313867e-03
6.001218720042488712e+04 1.012266181295191858e+00 6.277692342032373425e-03
6.001218723523223889e+04 9.929608176123216889e-01 6.207051432803224571e-03
6.001218727003959066e+04 9.951846534855557369e-01 6.224776393465363163e-03
6.001218730484694242e+04 9.948850680963826631e-01 6.169506760209251400e-03
6.001218733965429419e+04 9.993913551979458632e-01 6.211559613051336436e-03
6.001218737446164596e+04 1.008744768160372507e+00 6.265627931703223429e-03
6.001218740926899773e+04 1.002253257183651769e+00 6.236054767866741101e-03
6.001218744407634949e+04 1.007279584237128711e+00 6.233291064465554601e-03
6.001218747888370126e+04 1.000459920057531926e+00 6.283391993391290384e-03
6.001218751369105303e+04 1.001952232887511451e+00 6.210863805812125854e-03
6.001218754849840479e+04 1.000396291527695380e+00 6.166072466654107589e-03
6.001218758330575656e+04 9.987685412765786586e-01 6.178473598093815224e-03
6.001218761811310833e+04 1.008747730541604826e+00 6.428711243451637469e-03
6.001218765292046010e+04 1.013989668958682699e+00 6.266834769083786880e-03
6.001218768772781186e+04 1.010381925490390742e+00 6.267150536649776678e-03
6.001218772253516363e+04 1.015799519358602909e+00 6.395097844283764189e-03
6.001218775734251540e+04 1.009099748283210252e+00 6.573592672990138941e-03
6.001218779214986716e+04 1.004730672126475044e+00 6.381288122305850061e-03
6.001218782695721893e+04 9.920449835035773933e-01 6.274226002786919935e-03
6.001218786176457070e+04 9.931736677286160386e-01 6.208165236777622546e-03
6.001218789657192247e+04 9.975401315767198351e-01 6.217385300190120777e-03
6.001218793137927423e+04 9.897590962178461904e-01 6.219723461855192030e-03
6.001218796618662600e+04 9.972401259626140213e-01 6.256672244403404214e-03
6.001218800099397777e+04 9.835673063380580006e-01 6.134550329487471927e-03
6.001218803580132226e+04 9.911526918964350674e-01 6.186584970156589793e-03
6.001218807060867402e+04 1.005574548292869075e+00 6.141330154713107309e-03
6.001218810541602579e+04 9.901044927858234646e-01 6.100234895044756578e-03
6.001218814022337756e+04 1.001202083837728907e+00 6.163625386567486188e-03
6.001218817503072933e+04 1.011282398207263844e+00 6.401313934582347764e-03
6.001218820983808109e+04 9.938045893187252844e-01 6.274027969454343788e-03
6.001218824464542558e+04 9.859971927306144801e-01 6.156707790416801433e-03
6.001218827945277735e+04 9.824108259517754238e-01 6.126349215921628351e-03
6.001218831426012912e+04 9.918855319033836881e-01 6.207265806470206593e-03
6.001218834906748089e+04 9.894884028372160634e-01 6.163235619787320839e-03
6.001218838387483265e+04 9.850880712895421221e-01 6.179080647548027341e-03
6.001218841868218442e+04 9.951744812229156301e-01 6.153040118012067378e-03
6.001218845348953619e+04 9.914377037738839604e-01 6.244467776004341587e-03
6.001218848829688795e+04 9.968374191728944789e-01 6.202847669610242302e-03
6.001218852310423972e+04 9.907447909893446480e-01 6.257174383368794938e-03
6.001218855791159149e+04 9.830891079108836639e-01 6.064297103830315616e-03
6.001218859271894326e+04 9.869326262221871371e-01 6.140058781585066086e-03
6.001218862752629502e+04 9.904083657863356205e-01 6.188568037661986571e-03
6.001218866233364679e+04 1.001402526914153546e+00 6.217919477535590635e-03
6.001218869714099856e+04 9.920700230650297824e-01 6.231515180021345024e-03
6.001218873194835032e+04 9.945671736183296918e-01 6.179980914629167391e-03
6.001218876675570209e+04 9.855373314399091811e-01 6.154161796760416331e-03
6.001218880156304658e+04 9.843697617727971139e-01 6.052685914105471361e-03
6.001218883637039835e+04 1.000249934561052489e+00 6.278561861229236575e-03
6.001218887117775739e+04 9.939340784176147192e-01 6.138132034444136048e-03
6.001218890598510188e+04 1.005311531310748352e+00 6.200320093410720615e-03
6.001218894079245365e+04 1.003007918050196956e+00 6.229951527416905353e-03
6.001218897559980542e+04 1.004669594160308099e+00 6.284431284823934448e-03
6.001218901040715718e+04 1.000622708665834137e+00 6.139338262359545807e-03
6.001218904521450168e+04 1.006942658348924935e+00 6.225431009940332432e-03
6.001218908002185344e+04 9.947671877626491632e-01 6.162347855496044108e-03
6.001218911482920521e+04 1.014934533551554718e+00 6.302504146795363631e-03
6.001218914963656425e+04 1.002384849900673336e+00 6.128231109077802823e-03
6.001218918444390874e+04 1.009851403782939139e+00 6.206979131015006625e-03
6.001218921925126051e+04 1.023018166804293916e+00 6.343373494016160685e-03
6.001218925405861228e+04 1.005202029350076520e+00 6.233161409687132393e-03
6.001218928886596404e+04 1.017953930683272556e+00 6.261036144728520172e-03
6.001218932367331581e+04 1.015950147962282779e+00 6.176947878501069106e-03
6.001218935848066758e+04 1.020843137552563284e+00 6.253829221304843186e-03
6.001218939328801935e+04 1.016097810160104364e+00 6.224160617863396146e-03
6.001218942809537111e+04 1.023370663917636092e+00 6.355542912819804602e-03
6.001218946290272288e+04 1.015422871294315854e+00 6.252057518851657919e-03
6.001218949771007465e+04 1.014189047949777711e+00 6.229754403122795235e-03
6.001218953251742641e+04 1.024829899669635669e+00 6.237457945263071880e-03
6.001218956732477818e+04 1.027234788778115693e+00 6.322941047822346235e-03
6.001218960213212995e+04 1.036721693266662081e+00 6.412849979299197270e-03
6.001218963693948172e+04 1.031530617421744234e+00 6.315875656911583598e-03
6.001218967174683348e+04 1.029179196649124606e+00 6.377879975270813254e-03
6.001218970655418525e+04 1.027221539583305310e+00 6.356806842428314175e-03
6.001218974136153702e+04 1.018341693714960305e+00 6.211578690075028955e-03
6.001218977616888878e+04 1.018418968477231790e+00 6.215938874145773840e-03
6.001218981097623328e+04 1.019283351578748498e+00 6.231556894278978201e-03
6.001218984578358504e+04 1.027186669935156393e+00 6.310141718707992439e-03
6.001218988059093681e+04 1.030167108780001950e+00 6.271466367967238990e-03
6.001218991539828858e+04 1.037953054243252016e+00 6.412237939507254431e-03
6.001218995020564034e+04 1.032122850909335865e+00 6.421519863146647571e-03
6.001218998501299211e+04 1.027309795386454949e+00 6.272667313920123403e-03
6.001219001982034388e+04 1.028622627295103786e+00 6.324657761436768694e-03
6.001219005462768837e+04 1.019834542446226289e+00 6.175438345748771735e-03
6.001219008943504014e+04 1.026669482706054737e+00 6.220960858602898186e-03
6.001219012424239190e+04 1.020016274772407527e+00 6.220529188038745848e-03
6.001219015904974367e+04 1.031579913862141984e+00 6.312299200547340401e-03
6.001219019385709544e+04 1.027339215329676758e+00 6.339795996686503794e-03
6.001219022866444720e+04 1.018008064120417000e+00 6.218858189748546587e-03
6.001219026347179897e+04 1.018902425628207764e+00 6.224969041035600600e-03
6.001219029827915074e+04 1.023092056877717093e+00 6.321032072692737112e-03
6.001219033308650251e+04 1.026450671555239502e+00 6.244614903318499756e-03
6.001219036789385427e+04 1.021055709149103041e+00 6.195512185842013894e-03
6.001219040270120604e+04 1.014096327153666488e+00 6.218791514756455766e-03
6.001219043750855781e+04 1.020998073975612819e+00 6.189797911476726915e-03
6.001219047231590957e+04 1.013403661602986450e+00 6.196348497989998157e-03
6.001219050712326134e+04 1.026674031271244125e+00 6.227712466957946100e-03
6.001219054193061311e+04 1.013903314255019339e+00 6.221615449714382705e-03
6.001219057673796488e+04 1.014460494887415853e+00 6.228014247929993842e-03
6.001219061154531664e+04 1.029466037852641236e+00 6.470889505715455257e-03
6.001219064635266841e+04 1.016623797599105705e+00 6.206762068160911160e-03
6.001219068116002018e+04 1.006162354866294795e+00 6.182743087640390697e-03
6.001219071596737194e+04 1.011578902846508532e+00 6.242500839135358207e-03
6.001219075077472371e+04 1.006898778819270479e+00 6.173279313728905968e-03
6.001219078558207548e+04 1.013295385103631707e+00 6.223986663561426221e-03
6.001219082038942724e+04 1.010012348167508289e+00 6.154685606894242343e-03
6.001219085519677901e+04 1.014121961941002237e+00 6.305547765706020179e-03
6.001219089000412350e+04 1.005823817346811921e+00 6.189843227772570330e-03
6.001219092481147527e+04 1.016745797510586247e+00 6.287202599318713128e-03
6.001219095961882704e+04 1.027145394638716791e+00 6.407430363337374493e-03
6.001219099442617880e+04 1.021518773168443417e+00 6.275738462604830634e-03
6.001219102923353057e+04 1.008304793361579854e+00 6.156544727039793725e-03
6.001219106404088234e+04 9.935210796962891111e-01 6.149695864326950451e-03
6.001219109884822683e+04 1.008771395916600699e+00 6.192282947396302376e-03
6.001219113365557860e+04 1.018143205118636541e+00 6.218235990799719087e-03
6.001219116846293036e+04 1.008823204466842816e+00 6.180507292481128741e-03
6.001219120327028213e+04 1.009289135771971102e+00 6.323038402757064254e-03
6.001219123807763390e+04 1.004652091917752177e+00 6.196141249284797294e-03
6.001219127288498566e+04 1.000660251982028903e+00 6.097747540679172157e-03
6.001219130769233743e+04 9.907599615209355948e-01 6.013964244654932713e-03
6.001219134249968920e+04 9.935363481294889887e-01 6.058762672885693000e-03
6.001219137730704097e+04 1.002022929919082816e+00 6.142883240447556854e-03
6.001219141211439273e+04 1.000739302741958214e+00 6.153789884756191708e-03
6.001219144692174450e+04 1.002649541185251625e+00 6.296340124950310611e-03
6.001219148172909627e+04 9.971098459589782248e-01 6.186075784226363616e-03
6.001219151653644803e+04 1.003823322951523656e+00 6.187746342947062286e-03
6.001219155134379980e+04 9.895249951661652110e-01 6.164284086570784305e-03
6.001219158615115157e+04 9.999643770133348486e-01 6.125687812851349050e-03
6.001219162095850334e+04 9.901042530225256932e-01 6.159057047633182021e-03
6.001219165576585510e+04 1.001657049809464572e+00 6.121608906655116172e-03
6.001219169057319959e+04 9.956180993185230754e-01 6.019546709628652466e-03
6.001219172538055136e+04 1.000668095554620995e+00 6.085936509952045992e-03
6.001219176018790313e+04 9.974386597669583354e-01 6.281033945759578394e-03
6.001219179499526217e+04 9.925643560494941120e-01 6.101826133221802811e-03
6.001219182980260666e+04 9.936736604927005612e-01 6.113509848303263182e-03
6.001219186460995843e+04 9.886332375273620965e-01 6.114431300470114100e-03
6.001219189941731020e+04 9.994685730339741836e-01 6.197105919379641489e-03
6.001219193422466196e+04 1.002001005598738947e+00 6.157146687677103256e-03
6.001219196903200645e+04 9.929020394516884229e-01 6.081252221937777716e-03
6.001219200383935822e+04 9.934490111636075094e-01 6.182500809979991560e-03
6.001219203864670999e+04 1.001141229223559526e+00 6.154349530976010486e-03
6.001219207345406176e+04 9.846720392628933727e-01 6.071461988306427367e-03
6.001219210826141352e+04 1.011112923339347658e+00 6.244898527790290234e-03
6.001219214306876529e+04 1.007680447257140566e+00 6.273219783951042121e-03
6.001219217787611706e+04 9.990119706145272893e-01 6.117234945459998526e-03
6.001219221268346882e+04 9.925662230804752628e-01 6.079185586554611276e-03
6.001219224749082059e+04 1.013347604886660536e+00 6.313262383048198235e-03
6.001219228229817236e+04 1.001543808736439001e+00 6.100072001380927277e-03
6.001219231710552413e+04 1.010474276880820144e+00 6.191277287720856060e-03
6.001219235191287589e+04 1.000974886122487639e+00 6.275415815437784470e-03
6.001219238672022766e+04 1.009278024810860153e+00 6.420519408171830936e-03
6.001219242152757943e+04 1.003072682948775940e+00 6.321893177528975331e-03
6.001219245633493119e+04 1.011957636381759063e+00 6.346547614583798042e-03
6.001219249114228296e+04 1.014157662889828782e+00 6.314220698027131484e-03
6.001219252594963473e+04 1.008919747483915330e+00 6.145615944985709581e-03
6.001219256075698650e+04 1.011755450323009953e+00 6.367976884636651277e-03
6.001219259556433826e+04 1.004472966079866803e+00 6.276843012076584356e-03
6.001219263037169003e+04 1.009030491709169475e+00 6.176878723438822098e-03
6.001219266517904180e+04 1.010068963889624083e+00 6.192441867137189228e-03
6.001219269998638629e+04 1.006767222708203846e+00 6.211790102906576509e-03
6.001219273479373805e+04 1.011756619144602798e+00 6.249067180731125021e-03
6.001219276960108982e+04 1.001145022765944637e+00 6.128078044756929410e-03
6.001219280440844159e+04 1.017890941102778113e+00 6.207689432276501662e-03
6.001219283921579336e+04 1.013810247902641404e+00 6.324011781645890416e-03
6.001219287402314512e+04 1.006925460789522608e+00 6.112143554821642191e-03
6.001219290883049689e+04 1.014151429764317491e+00 6.152119369196770542e-03
6.001219294363784138e+04 1.018026319138646496e+00 6.193843386752763587e-03
6.001219297844519315e+04 1.027821700109101455e+00 6.266657374488483756e-03
6.001219301325254492e+04 1.020411153628499878e+00 6.364357636063125087e-03
6.001219304805989668e+04 1.019572261827608406e+00 6.289012225555510975e-03
6.001219308286724845e+04 1.007414691544797458e+00 6.111033978689144573e-03
6.001219311767460022e+04 1.000809540800183139e+00 6.082627889270844634e-03
6.001219315248195198e+04 1.014696465984007645e+00 6.260194772345050070e-03
6.001219318728930375e+04 1.017799737762680179e+00 6.244267447085069013e-03
6.001219322209665552e+04 1.010569571187531324e+00 6.202582484025229506e-03
6.001219325690400728e+04 1.019438492334864943e+00 6.220788429683741377e-03
6.001219329171135905e+04 1.014355040490731552e+00 6.291121011398545515e-03
6.001219332651871082e+04 1.012325304335793597e+00 6.294852746061437541e-03
6.001219336132606259e+04 1.005348578924502911e+00 6.237055118082152592e-03
6.001219339613341435e+04 1.023071274605017011e+00 6.339881129137840514e-03
6.001219343094076612e+04 1.023289175343592650e+00 6.277019961365496760e-03
6.001219346574811789e+04 1.024260259955518393e+00 6.323156305149927811e-03
6.001219350055546965e+04 1.016663639588747392e+00 6.273961767517370614e-03
6.001219353536282142e+04 1.020094047945286020e+00 6.362229028545375760e-03
6.001219357017017319e+04 1.024247302789000225e+00 6.391717891216834591e-03
6.001219360497752496e+04 1.020832038852885981e+00 6.378874540337762904e-03
6.001219363978487672e+04 1.007309380119626452e+00 6.285281879129003303e-03
6.001219367459222849e+04 1.024140332430965472e+00 6.362139666350407306e-03
6.001219370939958026e+04 1.031565182075708575e+00 6.417290598467153412e-03
6.001219374420692475e+04 1.025474953883016127e+00 6.283159566396437530e-03
6.001219377901427652e+04 1.027357278138528285e+00 6.287149950498545012e-03
6.001219381382162828e+04 1.030615942945084074e+00 6.270589040279848925e-03
6.001219384862898005e+04 1.036771277589927376e+00 6.482710990511478429e-03
6.001219388343633182e+04 1.035807242871256806e+00 6.322438486918486103e-03
6.001219391824368358e+04 1.048384277104241535e+00 6.381130014321894847e-03
6.001219395305102807e+04 1.045377100642274515e+00 6.371742164352696934e-03
6.001219398785837984e+04 1.050067020045086119e+00 6.542429104746987772e-03
6.001219402266573161e+04 1.033019906073400884e+00 6.298886218012163946e-03
6.001219405747308338e+04 1.050646182451116406e+00 6.512550350470509147e-03
6.001219409228043514e+04 1.026411494968145988e+00 6.248877744089362078e-03
6.001219412708778691e+04 1.033432060833134880e+00 6.431195931758205975e-03
6.001219416189513868e+04 1.037292203449668770e+00 6.396995617554637574e-03
6.001219419670249044e+04 1.033344060285470878e+00 6.385828453459824021e-03
6.001219423150984221e+04 1.045251226674690503e+00 6.564838886648378773e-03
6.001219426631719398e+04 1.042996816427504525e+00 6.403063579756193210e-03
6.001219430112454575e+04 1.044328318020995461e+00 6.410167497761698648e-03
6.001219433593189751e+04 1.048664907544466507e+00 6.453689559868614443e-03
6.001219437073924928e+04 1.033326602057734078e+00 6.327292265118307502e-03
6.001219440554660105e+04 1.025471128971236379e+00 6.225403668973152928e-03
6.001219444035395281e+04 1.033993539368102121e+00 6.341347957921190069e-03
6.001219447516130458e+04 1.040359633251336513e+00 6.405244366527372731e-03
6.001219450996865635e+04 1.033526939127714206e+00 6.303394617617386411e-03
6.001219454477600812e+04 1.046230858835076161e+00 6.350369407041271154e-03
6.001219457958335988e+04 1.040738360589200218e+00 6.351466002312331806e-03
6.001219461439070437e+04 1.030229975029543610e+00 6.268407972537144712e-03
6.001219464919805614e+04 1.046278141072363610e+00 6.434602020193714092e-03
6.001219468400541518e+04 1.041018010351323353e+00 6.327654228733456052e-03
6.001219471881276695e+04 1.036648511324274269e+00 6.319255893257746601e-03
6.001219475362011144e+04 1.031265994840975253e+00 6.265330418172477926e-03
6.001219478842746321e+04 1.029868382293870344e+00 6.412382847364188690e-03
6.001219482323481498e+04 1.038284699160199054e+00 6.349106191209767831e-03
6.001219485804216674e+04 1.029108982383447612e+00 6.275569683828751376e-03
6.001219489284951123e+04 1.033843716556135162e+00 6.341933092598834969e-03
6.001219492765686300e+04 1.022624304784498062e+00 6.203752868735815801e-03
6.001219496246422204e+04 1.030060826096969695e+00 6.296925783174105520e-03
6.001219499727157381e+04 1.036637227145731588e+00 6.328891879508968810e-03
6.001219503207891830e+04 1.027344177042529783e+00 6.289197399156491557e-03
6.001219506688627007e+04 1.034348125100154947e+00 6.445901850191566862e-03
6.001219510169362184e+04 1.033995875090580663e+00 6.341144062426472792e-03
6.001219513650097360e+04 1.016984855801182031e+00 6.227188269473524912e-03
6.001219517130832537e+04 1.024103804780607474e+00 6.268054257919409254e-03
6.001219520611567714e+04 1.013013974062531464e+00 6.165161150105119038e-03
6.001219524092302890e+04 1.031894950205910266e+00 6.370736265694600109e-03
6.001219527573038067e+04 1.024447270958811940e+00 6.180729622281496555e-03
6.001219531053773244e+04 1.024502190867718987e+00 6.228628317749220107e-03
6.001219534534508421e+04 1.016655173447665872e+00 6.233663617534582896e-03
6.001219538015243597e+04 1.022673235148218396e+00 6.201006079606153493e-03
6.001219541495978774e+04 1.016790566953333474e+00 6.192461716134626225e-03
6.001219544976713951e+04 1.017145317370587998e+00 6.266848263501073601e-03
6.001219548457449127e+04 1.018788247323003215e+00 6.152295895950719330e-03
6.001219551938184304e+04 1.026584488680902130e+00 6.332739152815631233e-03
6.001219555418919481e+04 1.017464171833256437e+00 6.239830988254025518e-03
6.001219558899653930e+04 1.016893629784531683e+00 6.304146672269987997e-03
6.001219562380389107e+04 1.007923579585590756e+00 6.160191011191125041e-03
6.001219565861124283e+04 1.007905412023792247e+00 6.179126993175305081e-03
6.001219569341859460e+04 9.962402014094672298e-01 6.148624468560717239e-03
6.001219572822594637e+04 1.010858713615973681e+00 6.265547867988449995e-03
6.001219576303329814e+04 1.015806656572757261e+00 6.185887208726303758e-03
6.001219579784064990e+04 1.020659363669983888e+00 6.214742242674820005e-03
6.001219583264800167e+04 1.017178723709138088e+00 6.250846834808764657e-03
6.001219586745534616e+04 1.011527558840884300e+00 6.138192952293244041e-03
6.001219590226269793e+04 1.001274160530725821e+00 6.012317799093492426e-03
6.001219593707004969e+04 1.004285122884685189e+00 6.218306283174089913e-03
6.001219597187740146e+04 1.001666986270492554e+00 6.093828482461188974e-03
6.001219600668475323e+04 1.017943932141999186e+00 6.300824643070782397e-03
6.001219604149210500e+04 1.018716853108690534e+00 6.260028457554762255e-03
6.001219607629945676e+04 9.985239678702436672e-01 6.064028387125020361e-03
6.001219611110680853e+04 1.014232425353411848e+00 6.224264544587220990e-03
6.001219614591416030e+04 1.000818140106071397e+00 6.255340215347913839e-03
6.001219618072151206e+04 9.976539698725690464e-01 6.120563404384579513e-03
6.001219621552886383e+04 1.009611281951902750e+00 6.223841114907951132e-03
6.001219625033621560e+04 1.001480018064677679e+00 6.145397673468358697e-03
6.001219628514356737e+04 9.959937983662759953e-01 6.113020546499254963e-03
6.001219631995091913e+04 1.009131612757652841e+00 6.174344146374246070e-03
6.001219635475827090e+04 9.958528110223217045e-01 6.128744241818514203e-03
6.001219638956562267e+04 1.009460165085153349e+00 6.286065517044426773e-03
6.001219642437297443e+04 9.949087388497346307e-01 6.225150858837631695e-03
6.001219645918032620e+04 1.006153080036086278e+00 6.165430837146176554e-03
6.001219649398767797e+04 1.007134744257927261e+00 6.243931491813033315e-03
6.001219652879502974e+04 1.009123613147926868e+00 6.193892418442809369e-03
6.001219656360238150e+04 1.005297402151290820e+00 6.198365242733874618e-03
6.001219659840973327e+04 1.007797851379724552e+00 6.174217011812246567e-03
6.001219663321708504e+04 9.992620802551336334e-01 6.195104796797427406e-03
6.001219666802442953e+04 1.002531169957411317e+00 6.187580194629482486e-03
6.001219670283178129e+04 9.997974635687594258e-01 6.107569226872172283e-03
6.001219673763913306e+04 9.959140238331877226e-01 6.066502530224081313e-03
6.001219677244648483e+04 1.008010960235401932e+00 6.191435946787353720e-03
6.001219680725383660e+04 1.011971725274373179e+00 6.224456363285966153e-03
6.001219684206118836e+04 1.009419574010817167e+00 6.218908156313518107e-03
6.001219687686854013e+04 9.970532597890201520e-01 6.082728206733227679e-03
6.001219691167589190e+04 1.016273131203077940e+00 6.187398837522054516e-03
6.001219694648323639e+04 1.007236949783431257e+00 6.239120745731881537e-03
6.001219698129058816e+04 1.011854400701683421e+00 6.157375201660410247e-03
6.001219701609793992e+04 1.012626382172927997e+00 6.115086976497624560e-03
6.001219705090529169e+04 1.019987683228888997e+00 6.157177897964776110e-03
6.001219708571264346e+04 1.022245072487375728e+00 6.216104442856170212e-03
6.001219712051999522e+04 1.027221568743600377e+00 6.304077841747289870e-03
6.001219715532734699e+04 1.019356538291580350e+00 6.276018905278193949e-03
6.001219719013469876e+04 1.019258062072274651e+00 6.242162053504234781e-03
6.001219722494205052e+04 1.019782096544461725e+00 6.208470686385278263e-03
6.001219725974940229e+04 1.023965267432952908e+00 6.187005653101139771e-03
6.001219729455675406e+04 1.017841427045947045e+00 6.122384189237392062e-03
6.001219732936410583e+04 1.024722854664715133e+00 6.256092994550160533e-03
6.001219736417145759e+04 1.015415165479681692e+00 6.203355107060250229e-03
6.001219739897880936e+04 1.020298799686329749e+00 6.181686419493674645e-03
6.001219743378616113e+04 1.018737297938198783e+00 6.213383796602032876e-03
6.001219746859351289e+04 1.015619930708830942e+00 6.246050754980816966e-03
6.001219750340086466e+04 1.017910553451781608e+00 6.222434379993907645e-03
6.001219753820821643e+04 1.015917989919791875e+00 6.202265966970398926e-03
6.001219757301556820e+04 1.023916159685581917e+00 6.186752296509771820e-03
6.001219760782291996e+04 1.013683681166708705e+00 6.146797151960467498e-03
6.001219764263027173e+04 1.021098422501813374e+00 6.207601902326905126e-03
6.001219767743762350e+04 1.017047933045904129e+00 6.160026500034929998e-03
6.001219771224496799e+04 1.021028734885807587e+00 6.291931575482022886e-03
6.001219774705231976e+04 1.020763720745922365e+00 6.168963288963219202e-03
6.001219778185967152e+04 1.024424037976782165e+00 6.234559017547550847e-03
6.001219781666701601e+04 1.005026483441974650e+00 6.076268327584790144e-03
6.001219785147436778e+04 1.021811866568226090e+00 6.202396076141817455e-03
6.001219788628172682e+04 1.026975667219096389e+00 6.277958884376005737e-03
6.001219792108907131e+04 1.006839892103110534e+00 6.124097497224681788e-03
6.001219795589642308e+04 1.012418414691369062e+00 6.232409746539603959e-03
6.001219799070377485e+04 1.005820783119729001e+00 6.181072550667977492e-03
6.001219802551112662e+04 1.015764108044887593e+00 6.257226827398909216e-03
6.001219806031847838e+04 1.020405756074545867e+00 6.187969415298194900e-03
6.001219809512583015e+04 1.008864714422388564e+00 6.127361848767995563e-03
6.001219812993318192e+04 1.020993421486429575e+00 6.175808188644919643e-03
6.001219816474053368e+04 1.020578859484895906e+00 6.203594012863570227e-03
6.001219819954788545e+04 1.021520820534463914e+00 6.276542612924824148e-03
6.001219823435523722e+04 1.001642688353743482e+00 6.118683765678663462e-03
6.001219826916258899e+04 1.015676140082915069e+00 6.232198798792523003e-03
6.001219830396994075e+04 1.024330583321632959e+00 6.308130762589709596e-03
6.001219833877729252e+04 1.016701260242853788e+00 6.185855139295776822e-03
6.001219837358464429e+04 1.007092449132369394e+00 6.144326744915678054e-03
6.001219840839199605e+04 1.011218633616215890e+00 6.086987576915546018e-03
6.001219844319934782e+04 1.003662048138375340e+00 6.075811929842278233e-03
6.001219847800669959e+04 1.009913979908971582e+00 6.115223148395023192e-03
6.001219851281405136e+04 1.020898689326795061e+00 6.240794076561521041e-03
6.001219854762139585e+04 1.014635023554186333e+00 6.174782536383548875e-03
6.001219858242874761e+04 1.023944039523867700e+00 6.214487539848993075e-03
6.001219861723609938e+04 1.014875122325528789e+00 6.110875868866883810e-03
6.001219865204345115e+04 1.022746277789108760e+00 6.185354266699658564e-03
6.001219868685080291e+04 1.001437750300022911e+00 6.125715460410125282e-03
6.001219872165815468e+04 9.936836002461462147e-01 6.085643311003375786e-03
6.001219875646550645e+04 9.903864514700837507e-01 6.032531861490739687e-03
6.001219879127285822e+04 1.011420909684738856e+00 6.146732548357086538e-03
6.001219882608020271e+04 1.004674350204152411e+00 6.061262198578475265e-03
6.001219886088755447e+04 1.005727450927009770e+00 6.045287621025331737e-03
6.001219889569490624e+04 1.009924788974728038e+00 6.144436364343651251e-03
6.001219893050225801e+04 9.931617473114162653e-01 6.003657949842443331e-03
6.001219896530960978e+04 9.861665157793428893e-01 5.994531503866964636e-03
6.001219900011696154e+04 9.943641309742314860e-01 6.059302959217242879e-03
6.001219903492431331e+04 1.005425065122813821e+00 6.108391042400684000e-03
6.001219906973166508e+04 9.933338291269749876e-01 6.002217301461774610e-03
6.001219910453901684e+04 1.007557037925856713e+00 6.147379076598790369e-03
6.001219913934636861e+04 9.991994424992352020e-01 6.065819019424744871e-03
6.001219917415372038e+04 9.901291934368987580e-01 6.120930759910464536e-03
6.001219920896107215e+04 9.870257235266656215e-01 6.104773240855871676e-03
6.001219924376842391e+04 1.001748301854346490e+00 6.212872656188908257e-03
6.001219927857577568e+04 9.943075475579447042e-01 6.069272633122729278e-03
6.001219931338312745e+04 1.002649872259521180e+00 6.098671826808420293e-03
6.001219934819047921e+04 1.007709381523875791e+00 6.215089478480121006e-03
6.001219938299783098e+04 1.002200723479431455e+00 6.171966970892984149e-03
6.001219941780518275e+04 9.869821581586337711e-01 6.027819717299525565e-03
6.001219945261253451e+04 9.922736008157823084e-01 6.084799757433854463e-03
6.001219948741988628e+04 9.960228134420046064e-01 6.194203646882538543e-03
6.001219952222723805e+04 9.771788008926224345e-01 5.971728822850492537e-03
6.001219955703458982e+04 9.848630400643155758e-01 6.036916999861345438e-03
6.001219959184193431e+04 9.927091785394501766e-01 6.101069604652789406e-03
6.001219962664928607e+04 9.892611866176558300e-01 6.025301252341339932e-03
6.001219966145663784e+04 9.834901707860831399e-01 6.041995111431832169e-03
6.001219969626398961e+04 9.765653922418821020e-01 6.048593372298775687e-03
6.001219973107134138e+04 9.760600074924223879e-01 5.959858624537357763e-03
6.001219976587869314e+04 9.724942211918833346e-01 5.922682293680845561e-03
6.001219980068604491e+04 9.820037305643657399e-01 6.027515585573887773e-03
6.001219983549339668e+04 9.907670323514464750e-01 6.143037854762143507e-03
6.001219987030074117e+04 9.783602049115041055e-01 5.923476402345581766e-03
6.001219990510809293e+04 9.802917301630553748e-01 5.997421041839015934e-03
6.001219993991544470e+04 9.772743401110431938e-01 5.963699043765703124e-03
6.001219997472279647e+04 9.724686613875173080e-01 5.978097631626499292e-03
6.001220000953014824e+04 9.700886967772885949e-01 5.947379270767778892e-03
6.001220004433750000e+04 9.642811704834606257e-01 6.009757419985994886e-03
6.001220007914485177e+04 9.626601194122279548e-01 5.856636668748983407e-03
6.001220011395220354e+04 9.727808748762805102e-01 6.004829195440953941e-03
6.001220014875955530e+04 9.826249593407785365e-01 6.165754767478938761e-03
6.001220018356690707e+04 9.560246306496427149e-01 5.883677309423595604e-03
6.001220021837425884e+04 9.668037135056223308e-01 6.020835135599430545e-03
6.001220025318161061e+04 9.656430423099572335e-01 5.950641366976649159e-03
6.001220028798896237e+04 9.630037247400266009e-01 5.903053621532586802e-03
6.001220032279631414e+04 9.789460515816664765e-01 5.965625910195132379e-03
6.001220035760366591e+04 9.763329297350605840e-01 5.958062966076737785e-03
6.001220039241101767e+04 9.706818476753795721e-01 5.928849743243093731e-03
6.001220042721836944e+04 9.631527952065832565e-01 5.958797155299613499e-03
6.001220046202571393e+04 9.652263819596207384e-01 5.915649605954861195e-03
6.001220049683306570e+04 9.697193537935168139e-01 6.016649143451598472e-03
6.001220053164042474e+04 9.631301717925393469e-01 5.908268326573112676e-03
6.001220056644777651e+04 9.725268045588856269e-01 5.877985735222301944e-03
6.001220060125512100e+04 9.713127549306993513e-01 5.956240556201759795e-03
6.001220063606247277e+04 9.795481460463203449e-01 5.972826389659959337e-03
6.001220067086982453e+04 9.645046451897958395e-01 5.949294385851852142e-03
6.001220070567717630e+04 9.595571344668061275e-01 5.787806818718453650e-03
6.001220074048452079e+04 9.608206989603619297e-01 5.840107544470273318e-03
6.001220077529187256e+04 9.780148992186663559e-01 6.036503546424641133e-03
6.001220081009923160e+04 9.746990736020770818e-01 5.945414822557171242e-03
6.001220084490658337e+04 9.676036442292347273e-01 5.822630366598791768e-03
6.001220087971392786e+04 9.656415715892655571e-01 5.873949730838740058e-03
6.001220091452127963e+04 9.763309402450192076e-01 5.970623135334356124e-03
6.001220094932863140e+04 9.818329585141956084e-01 6.010502769326256378e-03
6.001220098413598316e+04 9.710353369565953852e-01 5.964080792543268068e-03
6.001220101894333493e+04 9.764989612287710008e-01 5.944231151054816566e-03
6.001220105375068670e+04 9.736503000830428745e-01 5.957268044491400953e-03
6.001220108855803846e+04 9.778107410643528397e-01 5.959106263108894519e-03
6.001220112336539023e+04 9.917167249519593941e-01 6.057358172958268033e-03
6.001220115817274200e+04 9.755700735076046071e-01 5.982607235350332134e-03
6.001220119298009377e+04 9.884955168218590993e-01 6.019604628412123133e-03
6.001220122778744553e+04 9.702485658373313226e-01 5.901460897296126155e-03
6.001220126259479730e+04 9.772244613824726533e-01 5.914277387992572868e-03
6.001220129740214907e+04 9.845799998987525559e-01 6.014548893241616727e-03
6.001220133220950083e+04 9.795501194522022725e-01 5.988444552344915350e-03
6.001220136701685260e+04 9.926952149592238595e-01 6.058117064334405874e-03
6.001220140182420437e+04 9.947636743602059628e-01 6.108135318956815600e-03
6.001220143663155613e+04 9.849436106164672911e-01 6.000427276920346914e-03
6.001220147143890790e+04 9.880289794599833586e-01 6.085340202215743129e-03
6.001220150624625967e+04 9.791403671025362687e-01 5.988073834151804060e-03
6.001220154105360416e+04 9.870751797924272042e-01 5.997447439967139478e-03
6.001220157586095593e+04 9.986141401965741293e-01 6.081350114075119266e-03
6.001220161066831497e+04 9.973683985971619759e-01 6.071690468104963892e-03
6.001220164547565946e+04 1.006601058824129868e+00 6.128134503152960627e-03
6.001220168028301123e+04 9.920508770949815203e-01 6.071796634290580093e-03
6.001220171509036300e+04 9.999081582671165425e-01 6.086548696504517041e-03
6.001220174989770749e+04 9.826766586222955846e-01 5.933111541946476872e-03
6.001220178470505925e+04 9.869710892673717595e-01 6.068962574818435700e-03
6.001220181951241102e+04 9.953200763655408734e-01 5.983134871679996608e-03
6.001220185431976279e+04 9.951885311956567559e-01 5.962264091147715349e-03
6.001220188912711455e+04 1.004096770820332329e+00 6.146132866298534107e-03
6.001220192393446632e+04 9.970428633426072773e-01 5.967001172371251376e-03
6.001220195874181809e+04 1.001577428554503379e+00 6.005444302915959216e-03
6.001220199354916986e+04 1.008054073959682162e+00 6.149326059240174495e-03
6.001220202835652162e+04 1.009007338872211834e+00 6.122460987227797483e-03
6.001220206316387339e+04 1.010113668694367917e+00 6.088742899592406929e-03
6.001220209797122516e+04 1.005772451612031881e+00 6.079857245921924461e-03
6.001220213277857692e+04 1.021887094846322341e+00 6.185826357147747312e-03
6.001220216758592869e+04 1.022156882441172865e+00 6.221384268843989547e-03
6.001220220239328046e+04 1.011452265937891282e+00 6.165929279534522814e-03
6.001220223720063223e+04 1.022558787139258740e+00 6.205745675322676611e-03
6.001220227200798399e+04 9.984705038942549571e-01 6.034638583871561497e-03
6.001220230681533576e+04 1.014782425188874404e+00 6.125201796755639153e-03
6.001220234162268753e+04 1.012416052975159353e+00 6.154665326734952598e-03
6.001220237643003929e+04 1.014200412476920388e+00 6.112006381671886493e-03
6.001220241123739106e+04 1.013305736250739164e+00 6.125348739374113227e-03
6.001220244604474283e+04 1.007532638904122591e+00 6.062695864523013831e-03
6.001220248085209460e+04 1.018903572583252481e+00 6.247800148797455662e-03
6.001220251565943909e+04 9.967734680314604967e-01 6.039618963526713347e-03
6.001220255046679085e+04 1.006269730364375281e+00 6.100067438658743693e-03
6.001220258527414262e+04 1.010094055157770399e+00 6.165497972409519911e-03
6.001220262008149439e+04 1.001186818270966672e+00 6.120067408997944755e-03
6.001220265488884615e+04 1.003742153956159955e+00 6.034618410121624435e-03
6.001220268969619792e+04 9.997184585606193608e-01 6.093762919390038890e-03
6.001220272450354969e+04 1.005236843130050683e+00 6.139785730028370254e-03
6.001220275931089418e+04 9.937600037900194971e-01 6.079036294036141257e-03
6.001220279411824595e+04 9.951454011556313262e-01 6.043362911107136824e-03
6.001220282892559771e+04 9.982333166199477414e-01 6.043321992242176380e-03
6.001220286373294948e+04 9.922596237773780858e-01 6.023859461378549413e-03
6.001220289854030125e+04 9.870203112626280140e-01 6.030803631585267971e-03
6.001220293334765302e+04 9.994049364841747218e-01 6.103623368347161661e-03
6.001220296815500478e+04 9.881023961949225720e-01 5.984128008461407806e-03
6.001220300296235655e+04 9.959723810705308766e-01 6.025039335762688748e-03
6.001220303776970832e+04 9.993828633775444503e-01 6.041186053328475788e-03
6.001220307257706008e+04 1.002747290437645766e+00 6.149481439161041778e-03
6.001220310738441185e+04 9.919617289357545165e-01 6.037104261611362516e-03
6.001220314219176362e+04 9.900314928418443294e-01 6.075525470556189522e-03
6.001220317699911539e+04 9.949587410532431120e-01 6.015619822763334720e-03
6.001220321180646715e+04 9.910323794254997098e-01 6.146488072318594988e-03
6.001220324661381892e+04 9.866264333947414311e-01 6.096932153449863279e-03
6.001220328142117069e+04 9.889718912729353884e-01 6.023316687980145856e-03
6.001220331622852245e+04 9.877639971054978929e-01 6.000722067745505386e-03
6.001220335103587422e+04 9.933165403823261963e-01 6.077673064944991675e-03
6.001220338584322599e+04 9.839462325935431908e-01 6.020191417501912640e-03
6.001220342065057775e+04 9.859684617673311058e-01 5.999503520331593565e-03
6.001220345545792952e+04 9.824617217431329541e-01 5.973953465798285956e-03
6.001220349026528129e+04 9.846864770979442127e-01 6.048763748560266260e-03
6.001220352507262578e+04 9.850258067685385699e-01 6.045820161741258768e-03
6.001220355987997755e+04 9.811309879021320457e-01 6.073134705693887005e-03
6.001220359468732931e+04 9.588503303086142182e-01 5.930118078195560118e-03
6.001220362949468108e+04 9.811114013454056426e-01 6.046968717753316638e-03
6.001220366430203285e+04 9.748494627789097144e-01 6.034498069826939488e-03
6.001220369910938462e+04 9.723443704123876374e-01 5.937242781824462502e-03
6.001220373391673638e+04 9.805275483875358633e-01 6.015783399229285289e-03
6.001220376872408087e+04 9.670686933990529921e-01 5.926918475960831281e-03
6.001220380353143264e+04 9.779291233099165481e-01 6.040171694675983832e-03
6.001220383833878441e+04 9.816972364715007560e-01 6.077113224121081375e-03
6.001220387314613617e+04 9.718135725297449845e-01 5.940765905812703251e-03
6.001220390795348794e+04 9.748644577031432279e-01 5.934487052027372436e-03
6.001220394276083971e+04 9.685658908252434696e-01 6.027642789532060980e-03
6.001220397756819148e+04 9.719135134403875664e-01 6.039214042605473183e-03
6.001220401237554324e+04 9.635219934972668598e-01 5.924178032530355575e-03
6.001220404718289501e+04 9.652301814062790308e-01 5.992715169484774326e-03
6.001220408199024678e+04 9.664526463008679125e-01 6.065549596873017965e-03
6.001220411679759854e+04 9.644870751068593817e-01 6.002473117185591449e-03
6.001220415160495031e+04 9.698468922746874554e-01 5.984159218060682538e-03
6.001220418641230208e+04 9.699657333946861693e-01 6.034294709917276817e-03
6.001220422121965385e+04 9.730108728787725259e-01 6.026004187026094867e-03
6.001220425602700561e+04 9.729548244078076724e-01 5.978404741394227791e-03
6.001220429083435738e+04 9.744688583672789228e-01 6.112570651004681915e-03
6.001220432564170915e+04 9.727309940729113036e-01 5.987310449787839814e-03
6.001220436044906091e+04 9.714453875014417150e-01 6.033193172349294621e-03
6.001220439525640541e+04 9.786140304870258877e-01 6.113166802227885423e-03
6.001220443006375717e+04 9.761812808686346488e-01 6.037247197094472613e-03
6.001220446487110894e+04 9.703894709112647066e-01 5.946922855836236400e-03
6.001220449967846071e+04 9.771487611622866609e-01 6.050883627852532941e-03
6.001220453448581247e+04 9.734177366012082278e-01 6.069465696340892516e-03
6.001220456929316424e+04 9.670356201649238370e-01 6.027034264780073425e-03
6.001220460410051601e+04 9.597337916013741754e-01 5.853408455360888801e-03
6.001220463890786777e+04 9.645294873625588350e-01 5.901853716543370085e-03
6.001220467371521227e+04 9.846775834011390893e-01 6.027794285078055293e-03
6.001220470852256403e+04 9.756675798410168188e-01 5.972272979247165818e-03
6.001220474332991580e+04 9.876175761485957993e-01 6.063198525894363325e-03
6.001220477813726757e+04 9.834653086604910888e-01 6.098698138063401476e-03
6.001220481294461933e+04 9.849591756330833281e-01 6.048241259875899653e-03
6.001220484775197110e+04 9.799496061410191139e-01 6.083168959237956336e-03
6.001220488255932287e+04 9.778538163371444103e-01 6.013402817319483951e-03
6.001220491736667464e+04 9.819706335894383686e-01 6.000736599165572629e-03
6.001220495217402640e+04 9.869313990863068931e-01 5.985391816390159964e-03
6.001220498698137817e+04 9.913076885322754661e-01 6.024374769612516820e-03
6.001220502178872994e+04 9.902402554786503552e-01 6.085351041448539174e-03
6.001220505659608170e+04 9.917399301395521949e-01 6.127865197887158617e-03
6.001220509140343347e+04 9.899363215543314221e-01 6.156723027496589437e-03
6.001220512621078524e+04 9.885415217103542540e-01 6.002417519912412944e-03
6.001220516101813701e+04 1.001130846935049945e+00 6.045541635240302830e-03
6.001220519582548877e+04 1.001089281975957590e+00 6.077456362886669676e-03
6.001220523063284054e+04 1.009620919193082056e+00 6.152364807178248296e-03
6.001220526544019231e+04 1.014784835635417215e+00 6.266681245985173711e-03
6.001220530024754407e+04 1.013678149515380378e+00 6.137647568965324922e-03
6.001220533505489584e+04 1.017222255352137950e+00 6.203518301587524798e-03
6.001220536986224761e+04 1.004617243243151714e+00 6.243984647778371040e-03
6.001220540466959937e+04 1.002898668923074776e+00 6.059278074140209136e-03
6.001220543947695114e+04 1.010956717583840980e+00 6.170467529425550067e-03
6.001220547428430291e+04 1.008652978856767302e+00 6.276782337200324802e-03
6.001220550909164740e+04 1.005419999630835948e+00 6.106084112955737116e-03
6.001220554389899917e+04 1.007748032561009754e+00 6.090210265894843884e-03
6.001220557870635093e+04 1.015607779960972179e+00 6.218104768671655312e-03
6.001220561351370270e+04 1.011050190648746572e+00 6.120273500632637635e-03
6.001220564832105447e+04 1.024233754437411825e+00 6.219544657241483920e-03
6.001220568312840624e+04 1.022069534978954142e+00 6.306020897544194204e-03
6.001220571793575800e+04 1.023375998936059572e+00 6.215659374773706974e-03
6.001220575274310977e+04 1.031780961516430839e+00 6.331895376560528997e-03
6.001220578755045426e+04 1.008335546062294696e+00 6.133428226902628427e-03
6.001220582235780603e+04 1.021900957431941759e+00 6.181217984635754142e-03
6.001220585716515779e+04 1.025001013828622298e+00 6.341361710575698328e-03
6.001220589197250956e+04 1.032744334120710761e+00 6.229392680977233199e-03
6.001220592677986133e+04 1.028037303884803189e+00 6.213709603906803457e-03
6.001220596158721310e+04 1.034716038179854358e+00 6.223613647068151032e-03
6.001220599639456486e+04 1.043355038337951957e+00 6.331037859685292868e-03
6.001220603120191663e+04 1.017293476501375915e+00 6.143127586149060675e-03
6.001220606600926840e+04 1.021748386442739687e+00 6.194215819905236897e-03
6.001220610081662016e+04 1.020175101445233157e+00 6.198365223741526125e-03
6.001220613562397193e+04 1.036507407826952720e+00 6.190928931192453931e-03
6.001220617043132370e+04 1.037837571490225042e+00 6.295402437295142227e-03
6.001220620523867547e+04 1.028310355067237891e+00 6.166929711959945673e-03
6.001220624004602723e+04 1.035942755950212346e+00 6.248327594802842964e-03
6.001220627485337900e+04 1.025435154746936028e+00 6.300911281611431408e-03
6.001220630966073077e+04 1.024909547280337563e+00 6.213575233301025028e-03
6.001220634446808253e+04 1.024728122553272058e+00 6.194785470482084243e-03
6.001220637927543430e+04 1.016160858654839627e+00 6.049532572885914748e-03
6.001220641408278607e+04 1.014065434182784387e+00 6.047511165243027800e-03
6.001220644889013784e+04 1.021731081475845349e+00 6.129824792006543545e-03
6.001220648369748960e+04 1.010470188715198558e+00 6.102131715387421398e-03
6.001220651850484137e+04 1.022906711430996207e+00 6.152462542255558199e-03
6.001220655331218586e+04 1.016029224364964678e+00 6.102904343556473342e-03
6.001220658811953763e+04 1.006364576335148087e+00 6.022471868500608831e-03
6.001220662292688939e+04 1.010378299733318830e+00 6.085393217393011284e-03
6.001220665773424116e+04 1.004490236995081442e+00 6.129977544958050036e-03
6.001220669254159293e+04 1.020791737093037721e+00 6.177987596521580631e-03
6.001220672734894470e+04 1.007226485627266577e+00 6.080263617713404546e-03
6.001220676215629646e+04 1.016105720647353827e+00 6.140550474214183374e-03
6.001220679696364823e+04 1.007023000156853865e+00 6.026095470557390338e-03
6.001220683177099272e+04 1.006460141504625039e+00 6.050891137087242681e-03
6.001220686657834449e+04 1.000683795079744698e+00 6.006817370844597451e-03
6.001220690138569626e+04 1.012357428910974022e+00 6.194518899308575945e-03
6.001220693619304802e+04 1.010220781120815481e+00 6.057515578314486872e-03
6.001220697100039979e+04 1.012137742925332429e+00 6.022617364820909668e-03
6.001220700580775156e+04 1.012018327823029473e+00 6.087815804989539330e-03
6.001220704061510332e+04 1.025750145853425499e+00 6.153915907080005111e-03
6.001220707542245509e+04 1.012805133591121454e+00 6.080588968968274159e-03
6.001220711022980686e+04 1.007233799250584427e+00 6.047627831282847109e-03
6.001220714503715863e+04 1.012461681429860372e+00 6.138104725846704052e-03
6.001220717984451039e+04 1.010311733587368588e+00 6.015695040934779594e-03
6.001220721465186216e+04 1.008669119018155369e+00 6.056689035358883005e-03
6.001220724945921393e+04 9.947110420936838837e-01 5.963230252680131079e-03
6.001220728426656569e+04 1.004038378143972343e+00 6.097470026413491853e-03
6.001220731907391746e+04 1.023237197229181827e+00 6.209913054946922945e-03
6.001220735388126923e+04 1.017883546931931837e+00 6.144468581707720339e-03
6.001220738868862099e+04 1.000876327627881146e+00 6.006232460483844869e-03
6.001220742349597276e+04 9.923967656296676099e-01 5.956148725345143842e-03
6.001220745830332453e+04 1.009569941675431348e+00 6.120261824325833391e-03
6.001220749311067630e+04 9.968324471424159228e-01 6.011657845400104200e-03
6.001220752791802806e+04 1.003138496249463385e+00 6.101816976984594278e-03
6.001220756272537983e+04 9.989070521320929652e-01 6.004966889836370857e-03
6.001220759753273160e+04 1.008980238017250786e+00 6.130347268276947932e-03
6.001220763234008336e+04 1.002677816565304081e+00 6.065945791691301596e-03
6.001220766714742786e+04 9.958092020455044935e-01 5.983980979720733215e-03
6.001220770195477962e+04 9.985463096936407768e-01 5.982226863426227427e-03
6.001220773676213139e+04 1.003898815320533267e+00 6.099469586095682128e-03
6.001220777156948316e+04 9.942908816982464204e-01 5.997053141093721361e-03
6.001220780637683492e+04 9.992333650367070108e-01 5.994241569570597263e-03
6.001220784118418669e+04 9.917320735865567949e-01 6.042753411951581888e-03
6.001220787599153846e+04 9.936284293092251252e-01 5.989146468107278513e-03
6.001220791079889023e+04 9.992685494996368378e-01 6.131077347349290357e-03
6.001220794560624199e+04 9.879872070678586971e-01 6.024380344062809679e-03
6.001220798041358648e+04 9.908911176658992126e-01 5.985375522110766323e-03
6.001220801522093825e+04 1.000994181066713784e+00 6.030715799270411001e-03
6.001220805002829002e+04 1.000059126615423510e+00 6.112666691813699316e-03
6.001220808483564178e+04 9.997443292221471767e-01 6.067854308436679972e-03
6.001220811964299355e+04 9.865253911313622837e-01 6.041813309951942629e-03
6.001220815445034532e+04 9.789583618972174106e-01 5.912757432543749338e-03
6.001220818925769709e+04 1.004192410653057754e+00 6.209137306309761399e-03
6.001220822406504885e+04 1.001892003937551845e+00 6.129325616212000401e-03
6.001220825887240062e+04 1.003011872340571653e+00 6.100913260661763350e-03
6.001220829367975239e+04 1.010174656135094606e+00 6.233113398814566636e-03
6.001220832848710415e+04 1.002143571093100816e+00 6.140235439026737671e-03
6.001220836329445592e+04 9.977451951788913753e-01 5.965414533330539067e-03
6.001220839810180769e+04 1.001059617613275332e+00 6.057933588781655963e-03
6.001220843290915946e+04 1.006786028157364177e+00 6.145041267348063350e-03
6.001220846771651122e+04 1.005746899201485300e+00 6.189155391570728103e-03
6.001220850252386299e+04 1.007238500889340305e+00 6.146378041501242631e-03
6.001220853733121476e+04 1.005828496078084777e+00 6.057803147098442427e-03
6.001220857213856652e+04 1.004213468937679599e+00 6.151687899001871511e-03
6.001220860694591829e+04 1.001150223570502540e+00 6.104679341448549131e-03
6.001220864175327006e+04 9.948376203111358729e-01 5.983100153126638850e-03
6.001220867656062183e+04 1.009803040908713534e+00 6.110592736912645248e-03
6.001220871136797359e+04 1.011767735028618942e+00 6.066533374739244665e-03
6.001220874617532536e+04 1.013150523971526606e+00 6.072179228087212777e-03
6.001220878098266985e+04 1.012748447152292730e+00 6.113671599757284844e-03
6.001220881579002162e+04 1.007248865303056684e+00 6.174286695399548025e-03
6.001220885059737338e+04 1.004209729076169122e+00 6.049114514368704280e-03
6.001220888540472515e+04 1.005964023308842048e+00 6.016963917854612799e-03
6.001220892021207692e+04 1.004399368927553438e+00 6.070627600377011442e-03
6.001220895501942869e+04 1.009755698493695730e+00 6.090238831443856894e-03
6.001220898982678045e+04 1.002789482356818418e+00 6.031676540638454716e-03
6.001220902463413222e+04 1.020395393910208170e+00 6.182531188962610107e-03
6.001220905944148399e+04 1.022489511251566618e+00 6.187532547835586719e-03
6.001220909424882848e+04 1.014979800325839454e+00 6.099155633531896416e-03
6.001220912905618025e+04 1.007689592190689654e+00 6.065141419174714492e-03
6.001220916386353201e+04 1.017435464258830802e+00 6.158124051089263092e-03
6.001220919867088378e+04 9.976184789655054841e-01 6.059342657720108091e-03
6.001220923347823555e+04 1.021158119410785492e+00 6.130162840193740734e-03
6.001220926828558731e+04 1.007381523590973771e+00 6.013667504068587535e-03
6.001220930309293908e+04 1.015296363772928423e+00 6.067431648322238642e-03
6.001220933790029085e+04 1.022126970435762283e+00 6.137462740594692122e-03
6.001220937270764261e+04 1.009563408843947130e+00 6.044855929857888624e-03
6.001220940751499438e+04 1.015346975088968096e+00 6.167724723436510646e-03
6.001220944232234615e+04 1.021362109591290368e+00 6.080323543180879940e-03
6.001220947712969792e+04 1.012160396578886568e+00 5.991118821093341894e-03
6.001220951193704968e+04 1.023476117028382593e+00 6.096419657621182826e-03
6.001220954674440145e+04 1.019873876986869377e+00 6.144564671178192813e-03
6.001220958155175322e+04 1.033899458418246375e+00 6.225567427629439231e-03
6.001220961635910498e+04 1.018884425511239922e+00 6.115372505214928048e-03
6.001220965116645675e+04 1.017227802440777262e+00 6.110871233674767394e-03
6.001220968597380852e+04 1.020825156219064445e+00 6.101373014912576595e-03
6.001220972078116029e+04 1.012355366867920603e+00 6.007357982690562231e-03
6.001220975558851205e+04 1.030898384407359147e+00 6.113542652380207602e-03
6.001220979039586382e+04 1.031305399784894217e+00 6.161184149289200898e-03
6.001220982520321559e+04 1.035026582830979480e+00 6.174781323851746481e-03
6.001220986001056008e+04 1.036799188591484899e+00 6.246597255866579226e-03
6.001220989481791185e+04 1.020096615995935707e+00 6.122293686242842072e-03
6.001220992962526361e+04 1.016918192798329734e+00 6.097621422306390496e-03
6.001220996443261538e+04 1.026099152069017695e+00 6.175070825890148322e-03
6.001220999923996715e+04 1.028885509450358393e+00 6.173558356223086616e-03
6.001221003404731891e+04 1.029175109337622684e+00 6.169305315965224398e-03
6.001221006885467068e+04 1.025911995883739936e+00 6.140947035615274517e-03
6.001221010366202245e+04 1.021467035492234832e+00 6.104707335847083666e-03
6.001221013846936694e+04 1.037425862515667818e+00 6.254911329041095737e-03
6.001221017327671871e+04 1.029911434640710111e+00 6.156618688601053768e-03
6.001221020808407047e+04 1.021947787479133396e+00 6.113309942008690601e-03
6.001221024289142224e+04 1.026151014181552634e+00 6.072260660564990191e-03
6.001221027769877401e+04 1.032734739893702569e+00 6.156044153726777240e-03
6.001221031250612577e+04 1.044381041006417377e+00 6.236822560005902266e-03
6.001221034731347754e+04 1.030084660614903447e+00 6.149414569276795590e-03
6.001221038212082931e+04 1.023772895991416965e+00 6.059520409795760357e-03
6.001221041692818108e+04 1.023726832729568326e+00 6.181645472114428649e-03
6.001221045173553284e+04 1.021122461083317612e+00 6.083890146906081701e-03
6.001221048654288461e+04 1.021896957341392742e+00 6.072027194402834782e-03
6.001221052135023638e+04 1.030302113405548114e+00 6.120701838761671322e-03
6.001221055615758814e+04 1.037015951315729545e+00 6.221269328100183932e-03
6.001221059096493991e+04 1.033495754009906564e+00 6.141068186040675447e-03
6.001221062577229168e+04 1.039580281605931189e+00 6.208285447120502967e-03
6.001221066057964345e+04 1.024788527888839118e+00 6.135620248159849924e-03
6.001221069538699521e+04 1.020038424591738657e+00 6.062649154704005498e-03
6.001221073019434698e+04 1.022318382496101519e+00 6.086291892342195545e-03
6.001221076500169875e+04 1.032331503865000055e+00 6.160258171314571957e-03
6.001221079980905051e+04 1.037603330928435375e+00 6.188716627656624079e-03
6.001221083461640228e+04 1.022226972689448177e+00 6.095901130072374670e-03
6.001221086942375405e+04 1.026744624138647533e+00 6.138299903412526050e-03
6.001221090423110581e+04 1.026764654418197642e+00 6.099510631567586251e-03
6.001221093903845031e+04 1.013076649391211115e+00 6.069829648922433693e-03
6.001221097384580207e+04 1.013861665841256032e+00 6.041536040995994922e-03
6.001221100865315384e+04 1.020054999744556046e+00 6.065562280296131828e-03
6.001221104346050561e+04 1.020229472828904083e+00 6.144433223911612701e-03
6.001221107826785737e+04 1.019359886076950827e+00 6.197841083233467802e-03
6.001221111307520914e+04 1.018296746253985585e+00 6.098213931665030611e-03
6.001221114788256091e+04 1.026503836776052614e+00 6.130408474954355744e-03
6.001221118268991268e+04 1.009940807250323314e+00 6.059329362995118790e-03
6.001221121749725717e+04 1.013355645199364163e+00 6.063062399625563682e-03
6.001221125230460893e+04 1.004782094346628574e+00 5.962547261467247492e-03
6.001221128711196070e+04 1.014847505768339264e+00 6.063547785576466585e-03
6.001221132191931247e+04 1.019093401526980358e+00 6.094340490301349174e-03
6.001221135672666423e+04 1.014750160460177186e+00 6.057732385903907488e-03
6.001221139153401600e+04 1.010036295977354337e+00 6.088940242835512266e-03
6.001221142634136777e+04 1.008007243648234574e+00 6.048877454357285549e-03
6.001221146114871954e+04 1.020182731985475710e+00 6.122523686652029881e-03
6.001221149595607130e+04 1.004191267902018181e+00 6.085292825808470175e-03
6.001221153076342307e+04 1.008070565307610300e+00 6.053344313653860262e-03
6.001221156557077484e+04 1.010708799571577554e+00 6.084808149799400025e-03
6.001221160037812660e+04 1.011846710690300410e+00 6.095754046400227513e-03
6.001221163518547837e+04 1.015312792437884859e+00 6.088471321633977078e-03
6.001221166999283014e+04 1.003645015333306745e+00 6.058616104535183636e-03
6.001221170480018191e+04 1.004320730035035858e+00 6.037952739742443592e-03
6.001221173960753367e+04 9.973764901000115035e-01 6.063607328171513773e-03
6.001221177441488544e+04 1.007335895852323304e+00 6.054349546136515887e-03
6.001221180922223721e+04 1.005169541526394372e+00 6.037949147669637723e-03
6.001221184402958897e+04 1.005516207158748454e+00 6.029134688588786047e-03
6.001221187883694074e+04 9.978523551621251153e-01 6.004259089545048098e-03
6.001221191364429251e+04 9.991000279602963996e-01 6.020005507250550739e-03
6.001221194845164428e+04 9.932752135550322325e-01 5.986490144966814288e-03
6.001221198325899604e+04 9.916838343782994336e-01 6.001307747774469077e-03
6.001221201806634781e+04 9.957383336884721992e-01 5.981716940654646826e-03
6.001221205287369958e+04 1.000562427731529702e+00 6.052368816257047007e-03
6.001221208768105134e+04 9.911301295167270764e-01 6.023517719352122074e-03
6.001221212248840311e+04 9.937538610580703979e-01 5.933285554093607750e-03
6.001221215729574760e+04 9.915959677307377707e-01 5.961947145123703412e-03
6.001221219210309937e+04 9.808914461646304206e-01 5.870332553476458048e-03
6.001221222691045114e+04 9.966033270689775847e-01 6.031163453602377857e-03
6.001221226171781018e+04 9.866089869114427202e-01 6.018255932548613116e-03
6.001221229652515467e+04 9.878855087876413643e-01 5.991431390262627089e-03
6.001221233133250644e+04 9.889118335193238796e-01 6.002529427279138657e-03
6.001221236613985820e+04 9.889659377994598488e-01 6.040018739993717641e-03
6.001221240094720270e+04 9.929965252728026881e-01 6.001914076575839974e-03
6.001221243575455446e+04 9.902555732261935084e-01 5.966959493664989074e-03
6.001221247056190623e+04 9.918345803425211438e-01 5.993820598744341831e-03
6.001221250536925800e+04 9.792293489855687927e-01 5.922337084280505926e-03
6.001221254017660976e+04 9.830188778103208236e-01 5.994653807915015231e-03
6.001221257498396153e+04 9.853913805667100512e-01 5.947989871757914000e-03
6.001221260979131330e+04 9.859714676269973888e-01 5.929287704938986624e-03
6.001221264459866507e+04 9.859923773041847639e-01 5.926357344526239287e-03
6.001221267940601683e+04 9.958353045873205023e-01 6.027645322272168898e-03
6.001221271421336860e+04 9.915934129208092696e-01 5.978218453229015503e-03
6.001221274902072037e+04 9.875666819215571657e-01 5.992192569413312860e-03
6.001221278382807213e+04 9.865928635389824564e-01 5.935557114052853259e-03
6.001221281863542390e+04 9.922338751138335411e-01 5.991615361106395268e-03
6.001221285344277567e+04 9.931700223674825301e-01 5.956265201294796453e-03
6.001221288825012743e+04 9.945211764266547183e-01 6.006486812228674192e-03
6.001221292305747920e+04 9.986715116734601327e-01 5.999248809937443930e-03
6.001221295786483097e+04 9.975186190757685534e-01 6.010940106253727377e-03
6.001221299267218274e+04 9.877612155897040891e-01 6.111364620995922425e-03
6.001221302747953450e+04 1.000285449828392181e+00 6.108969156712890612e-03
6.001221306228688627e+04 1.004340470117400574e+00 5.978793920077592715e-03
6.001221309709423804e+04 1.007248545359944680e+00 6.047838522065682176e-03
6.001221313190158980e+04 1.004766941034012318e+00 6.076918221017688256e-03
6.001221316670894157e+04 1.007809595913091716e+00 6.018525411334152767e-03
6.001221320151628606e+04 1.008211575776273072e+00 6.148660137332095585e-03
6.001221323632363783e+04 1.014494425286283974e+00 6.104840693686298773e-03
6.001221327113098960e+04 1.004331312280654087e+00 6.136536194375509339e-03
6.001221330593834136e+04 1.009443783462224964e+00 6.130384916320851668e-03
6.001221334074569313e+04 1.009831992150480362e+00 6.063397813966879893e-03
6.001221337555304490e+04 1.027368763977073440e+00 6.229225857556920133e-03
6.001221341036039667e+04 1.027965663885153980e+00 6.296313412313471990e-03
6.001221344516774843e+04 1.023049633316764018e+00 6.200138175813566833e-03
6.001221347997509292e+04 1.010680073879233865e+00 6.048790913723592517e-03
6.001221351478244469e+04 1.014869623265507892e+00 6.134811310416043127e-03
6.001221354958979646e+04 1.021880566105205057e+00 6.237124222502120167e-03
6.001221358439714822e+04 1.019731726610229483e+00 6.201492688577593670e-03
6.001221361920449999e+04 1.024257639178862478e+00 6.192395995767987875e-03
6.001221365401185176e+04 1.023985904912057210e+00 6.160271202115377535e-03
6.001221368881920353e+04 1.023007995121620661e+00 6.175350846359442189e-03
6.001221372362655529e+04 1.019223205589381509e+00 6.173953370877159966e-03
6.001221375843390706e+04 1.016960807171554348e+00 6.216778375879801304e-03
6.001221379324125883e+04 1.012913678250531468e+00 6.070530095505554183e-03
6.001221382804861059e+04 1.020034937756521209e+00 6.165493159725352924e-03
6.001221386285596236e+04 1.017393816025828235e+00 6.123799222376187859e-03
6.001221389766331413e+04 1.023327603507403039e+00 6.164829380062797348e-03
6.001221393247066590e+04 1.025437094978830510e+00 6.192180031811385377e-03
6.001221396727801766e+04 1.025735350732057016e+00 6.291546328299276944e-03
6.001221400208536943e+04 1.018549042008478844e+00 6.215549463442323480e-03
6.001221403689272120e+04 1.013361767753439890e+00 6.134606296561641477e-03
6.001221407170007296e+04 1.012179158744397567e+00 6.106030524833116341e-03
6.001221410650742473e+04 1.005758831140421528e+00 6.030724283573123644e-03
6.001221414131477650e+04 1.022122802811177289e+00 6.241926335594483698e-03
6.001221417612212826e+04 1.018206292775633237e+00 6.071237766435966937e-03
6.001221421092948003e+04 1.018597344598056065e+00 6.181284481840190574e-03
6.001221424573682452e+04 1.010621627213616369e+00 6.150353912169690372e-03
6.001221428054417629e+04 1.006002388774788647e+00 6.094121573939104662e-03
6.001221431535152806e+04 9.995105892234794620e-01 6.051908701627432309e-03
6.001221435015887982e+04 1.003192385644245954e+00 6.012469840701504392e-03
6.001221438496623159e+04 1.004911046312583434e+00 6.051351699329318365e-03
6.001221441977358336e+04 1.004314141456998488e+00 6.084242319403190651e-03
6.001221445458093513e+04 1.012426485827180977e+00 6.067333481784666256e-03
6.001221448938828689e+04 1.000761429050041063e+00 6.136664030259889220e-03
6.001221452419563866e+04 9.982665845692563211e-01 6.155150949011706750e-03
6.001221455900298315e+04 1.000280934054961435e+00 6.175835827628331498e-03
6.001221459381033492e+04 9.970447334567101860e-01 6.001897228270355704e-03
6.001221462861768669e+04 1.008576102974143129e+00 6.178101771523857901e-03
6.001221466342503845e+04 1.006458947282945049e+00 6.185129113171702192e-03
6.001221469823239022e+04 1.007971916073674645e+00 6.117047665903144714e-03
6.001221473303974926e+04 1.005987272168939795e+00 6.104202434692363247e-03
6.001221476784709375e+04 9.914137838020095073e-01 6.040404684124374424e-03
6.001221480265444552e+04 1.002354281181513596e+00 6.146109300224494865e-03
6.001221483746179729e+04 1.000635016069622019e+00 6.177944120615137986e-03
6.001221487226914905e+04 1.000777784179293528e+00 6.058108833466100372e-03
6.001221490707650082e+04 1.016370247843501717e+00 6.165366919193333677e-03
6.001221494188385259e+04 1.007653225833839983e+00 6.115966319667668662e-03
6.001221497669120436e+04 1.005409735142360539e+00 6.154744549008375407e-03
6.001221501149855612e+04 9.955528256778928275e-01 6.062141636930032211e-03
6.001221504630590789e+04 9.941539938413279653e-01 6.059129642785982331e-03
6.001221508111325966e+04 9.843283329954727323e-01 6.145042737307961078e-03
6.001221511592061142e+04 9.997007637325644458e-01 6.147288281423038403e-03
6.001221515072796319e+04 9.995020387420681107e-01 6.092912374874168840e-03
6.001221518553531496e+04 9.997918725380043892e-01 6.142338431540985029e-03
6.001221522034266673e+04 1.001740861752093092e+00 6.206082650031028922e-03
6.001221525515001849e+04 9.876067847602074679e-01 6.106526796684522314e-03
6.001221528995737026e+04 9.807682513165802973e-01 5.959638467865706855e-03
6.001221532476472203e+04 9.895822888714033150e-01 6.020468808151066206e-03
6.001221535957207379e+04 9.768991166107811042e-01 6.012162149084737325e-03
6.001221539437942556e+04 9.822430206638038674e-01 6.012920315322847417e-03
6.001221542918677005e+04 9.777250667975352361e-01 5.960873175955822174e-03
6.001221546399412182e+04 9.831414132344394874e-01 6.013809675496766330e-03
6.001221549880147359e+04 9.868849576077729502e-01 6.120596588033670217e-03
6.001221553360882535e+04 9.736736252890035859e-01 5.978197026221526884e-03
6.001221556841617712e+04 9.751694220591061724e-01 6.091576335293561600e-03
6.001221560322352889e+04 9.838283560098767255e-01 6.098985039830496883e-03
6.001221563803088065e+04 9.771060020911319643e-01 6.022465778278830555e-03
6.001221567283822515e+04 9.721333757091755734e-01 5.963805419978686351e-03
6.001221570764557691e+04 9.755963374192314630e-01 5.999555879053213199e-03
6.001221574245292868e+04 9.741838413759672521e-01 6.062499485788462247e-03
6.001221577726028045e+04 9.645286881807045853e-01 6.026740758937440719e-03
6.001221581206763221e+04 9.732726376623727083e-01 6.023006004239499396e-03
6.001221584687498398e+04 9.594500551933136112e-01 5.878044054503719917e-03
6.001221588168233575e+04 9.747151003211024234e-01 5.948616996102995547e-03
6.001221591648968752e+04 9.746212896886513599e-01 5.951436722170038232e-03
6.001221595129703928e+04 9.831167924120107759e-01 5.999189486308097348e-03
6.001221598610439105e+04 9.668904341111002054e-01 5.946838448275945307e-03
6.001221602091174282e+04 9.575951705048603158e-01 5.881013552806067454e-03
6.001221605571909458e+04 9.636160748302889933e-01 5.948085055007946639e-03
6.001221609052644635e+04 9.595040804259840073e-01 5.891218480983458072e-03
6.001221612533379812e+04 9.643282725377714248e-01 5.950334210255442229e-03
6.001221616014114989e+04 9.733580859068579061e-01 5.918931516438860965e-03
6.001221619494850165e+04 9.722365534285225541e-01 5.953632970899749854e-03
6.001221622975585342e+04 9.745118444659939261e-01 6.083187411683613731e-03
6.001221626456320519e+04 9.642887628594938310e-01 5.893951572306706937e-03
6.001221629937055695e+04 9.648436834192952727e-01 5.999248428569236950e-03
6.001221633417790872e+04 9.670346927767193845e-01 6.158390586306608863e-03
6.001221636898526049e+04 9.585163494387506367e-01 5.902216140461951158e-03
6.001221640379261225e+04 9.583933601027181393e-01 5.888486283671589758e-03
6.001221643859996402e+04 9.647577999180175778e-01 5.909868912478168958e-03
6.001221647340731579e+04 9.638624067060787004e-01 5.942544476630015095e-03
6.001221650821466028e+04 9.540245179824695665e-01 5.875400038659582720e-03
6.001221654302201205e+04 9.601827163697070899e-01 5.883182795615913251e-03
6.001221657782936381e+04 9.497847403698287394e-01 5.813337737463051581e-03
6.001221661263671558e+04 9.611305957468098127e-01 5.875379814629737817e-03
6.001221664744406735e+04 9.690713732289807369e-01 5.970797356770885314e-03
6.001221668225141912e+04 9.651752878089537857e-01 5.927069510816757904e-03
6.001221671705877088e+04 9.653701997767913934e-01 5.845906996514446154e-03
6.001221675186612265e+04 9.614308369924372544e-01 5.893209127585100418e-03
6.001221678667346714e+04 9.643219729370771098e-01 5.878774796314043156e-03
6.001221682148081891e+04 9.594667227321049818e-01 5.938908263896187575e-03
6.001221685628817067e+04 9.606972604701596863e-01 5.857140424328801526e-03
6.001221689109552244e+04 9.734980978885285907e-01 6.046449204281201077e-03
6.001221692590287421e+04 9.839544062617950893e-01 6.098484578245053772e-03
6.001221696071022598e+04 9.716012094896846474e-01 5.943054194599504611e-03
6.001221699551757774e+04 9.762611684558570868e-01 5.962981666930643534e-03
6.001221703032492951e+04 9.758432929197049521e-01 5.911857316054824202e-03
6.001221706513228128e+04 9.780348829129316135e-01 5.944930628016718670e-03
6.001221709993963304e+04 9.633436190521930120e-01 5.837478984494435738e-03
6.001221713474698481e+04 9.875213220986944762e-01 6.126618702487739328e-03
6.001221716955433658e+04 9.977825265145738864e-01 6.114913345633411247e-03
6.001221720436168835e+04 9.862344492425986209e-01 6.066107321831967596e-03
6.001221723916904011e+04 9.931530215264593453e-01 6.055997187721760475e-03
6.001221727397639188e+04 9.928646615390632757e-01 6.137078385434476674e-03
6.001221730878374365e+04 9.871952163710647765e-01 6.026575310085122671e-03
6.001221734359109541e+04 9.877776999807024172e-01 6.090566322115634028e-03
6.001221737839844718e+04 9.915600922457812327e-01 6.030453427265001880e-03
6.001221741320579895e+04 1.001531181575850749e+00 6.182258145232931955e-03
6.001221744801315072e+04 1.003604158304021610e+00 6.117292300367034932e-03
6.001221748282050248e+04 9.942218277766093903e-01 5.983734966521707388e-03
6.001221751762785425e+04 1.000288848903138739e+00 6.074293216046506780e-03
6.001221755243520602e+04 9.946176230701514465e-01 6.018402215071634066e-03
6.001221758724255778e+04 9.866415212949866120e-01 6.046126474407874721e-03
6.001221762204990955e+04 1.003985072660416700e+00 6.119740611879716415e-03
6.001221765685726132e+04 9.995012917222907411e-01 6.133687478133053629e-03
6.001221769166461308e+04 1.001469464829835676e+00 6.095648242486702978e-03
6.001221772647195758e+04 1.003139303196473708e+00 6.067914451517861935e-03
6.001221776127930934e+04 9.946026277569494090e-01 6.001135286367440501e-03
6.001221779608666839e+04 1.006394926452362837e+00 6.186850844360639382e-03
6.001221783089401288e+04 9.866267208014478651e-01 5.943616082139490178e-03
6.001221786570136464e+04 9.986966153212095687e-01 6.083264493547051004e-03
6.001221790050871641e+04 9.999278617005745717e-01 6.007985302828917733e-03
6.001221793531606818e+04 1.002352442333785509e+00 5.966477131815913632e-03
6.001221797012341995e+04 1.012730538922155699e+00 6.060569003042792606e-03
6.001221800493076444e+04 1.013384275443121041e+00 6.166980531110453218e-03
6.001221803973811620e+04 1.000422572826200840e+00 6.071787691404135698e-03
6.001221807454547525e+04 1.005126429763989693e+00 6.107770493676569455e-03
6.001221810935282701e+04 1.002901575504594245e+00 6.088393453257410007e-03
6.001221814416017151e+04 1.018036638366513813e+00 6.174918649154462549e-03
6.001221817896752327e+04 1.021078099655527760e+00 6.216100522555028339e-03
6.001221821377487504e+04 1.028523512763293901e+00 6.278376624307321560e-03
6.001221824858222681e+04 1.022092670644074275e+00 6.166457041058798910e-03
6.001221828338957857e+04 1.021688812097411247e+00 6.111651082399951508e-03
6.001221831819693034e+04 1.024939166468763929e+00 6.216884107342766398e-03
6.001221835300428211e+04 1.027294483113719625e+00 6.335034979697443634e-03
6.001221838781163387e+04 1.031338339486991718e+00 6.222508749206960219e-03
6.001221842261898564e+04 1.020274562274886554e+00 6.158723458233240911e-03
6.001221845742633741e+04 1.034318808887218388e+00 6.220050151860390987e-03
6.001221849223368918e+04 1.016787439818052752e+00 6.109696136507389991e-03
6.001221852704104094e+04 1.019512731393392047e+00 6.139513947703447924e-03
6.001221856184839271e+04 1.019787799760446534e+00 6.119027343613842214e-03
6.001221859665574448e+04 1.019279213737162237e+00 6.243469562790511865e-03
6.001221863146309624e+04 1.019835369993211005e+00 6.147101839974924119e-03
6.001221866627044801e+04 1.025127810950085427e+00 6.156223759210399139e-03
6.001221870107779978e+04 1.019865860811465685e+00 6.139279934205169910e-03
6.001221873588514427e+04 1.027750710166135839e+00 6.219708973646331102e-03
6.001221877069249604e+04 1.031375595200413331e+00 6.236540346455186207e-03
6.001221880549984780e+04 1.013855032003268430e+00 6.074771934035027784e-03
6.001221884030719957e+04 1.021127953183562198e+00 6.137563758976126264e-03
6.001221887511455134e+04 1.024602628471425803e+00 6.175047164596922378e-03
6.001221890992190310e+04 1.021886104690824970e+00 6.150360365263240342e-03
6.001221894472925487e+04 1.025709934910909782e+00 6.136872128299747375e-03
6.001221897953660664e+04 1.026703940811810600e+00 6.221170262614554927e-03
6.001221901434395113e+04 1.037086546170229662e+00 6.188204126823775540e-03
6.001221904915130290e+04 1.031790680666295090e+00 6.166312308963016811e-03
6.001221908395865466e+04 1.038884786699378227e+00 6.247902159632937567e-03
6.001221911876600643e+04 1.026654451040350802e+00 6.159224907937580623e-03
6.001221915357335820e+04 1.028672885308458795e+00 6.169095934293433725e-03
6.001221918838070997e+04 1.028208246760925038e+00 6.179662787408095152e-03
6.001221922318806173e+04 1.026703026014058384e+00 6.158345106295945968e-03
6.001221925799541350e+04 1.010845387082841773e+00 6.029361229866204638e-03
6.001221929280276527e+04 1.014292908170668195e+00 6.089131953038278734e-03
6.001221932761011703e+04 1.007674437126042877e+00 6.130020529850300701e-03
6.001221936241746880e+04 1.012201690036214963e+00 6.167969478267185980e-03
6.001221939722482057e+04 1.019521605333798098e+00 6.137989986118808951e-03
6.001221943203217234e+04 1.011253252680481163e+00 6.079965672441816314e-03
6.001221946683952410e+04 1.006041646564522329e+00 6.051112416231269921e-03
6.001221950164687587e+04 1.001722334994156416e+00 6.041414750190494953e-03
6.001221953645422764e+04 1.006405139251133729e+00 6.142570702229958185e-03
6.001221957126157940e+04 1.003323520217652032e+00 6.071684978919674423e-03
6.001221960606893117e+04 1.003408257107203605e+00 6.111228626889755183e-03
6.001221964087628294e+04 1.009278709707972732e+00 6.115597910002937981e-03
6.001221967568363470e+04 1.005007703500079730e+00 6.089051091921273383e-03
6.001221971049098647e+04 1.005394676057148384e+00 6.075788556810918055e-03
6.001221974529833824e+04 9.908302716591497195e-01 6.023486929634540125e-03
6.001221978010568273e+04 9.930030057630313545e-01 5.956974719945074340e-03
6.001221981491303450e+04 9.855895537859709066e-01 5.921944514543858208e-03
6.001221984972038626e+04 9.934347415680158111e-01 6.017187823218257681e-03
6.001221988452773803e+04 9.840786087659253445e-01 5.979807357658747415e-03
6.001221991933508980e+04 9.803377146466151215e-01 5.897674918506507283e-03
6.001221995414244157e+04 1.001024511567093489e+00 6.101226137840393138e-03
6.001221998894979333e+04 9.861675324430972944e-01 5.941870295919735034e-03
6.001222002375714510e+04 9.860771861260381188e-01 5.921546008195935004e-03
6.001222005856449687e+04 9.842665487952022563e-01 5.934442107251127092e-03
6.001222009337184136e+04 9.897844308517352863e-01 5.975643324216536531e-03
6.001222012817919313e+04 9.909317049941808175e-01 5.984878925898287627e-03
6.001222016298654489e+04 9.823496177906051452e-01 5.966683710121342341e-03
6.001222019779389666e+04 9.862375525530399090e-01 5.962446865743749845e-03
6.001222023260124843e+04 9.807927693621413257e-01 5.941812253390806042e-03
6.001222026740860019e+04 9.893047124777785140e-01 5.961088763213277103e-03
6.001222030221595196e+04 9.804917233754566475e-01 5.956352207447872076e-03
6.001222033702330373e+04 9.794229159150777964e-01 5.909132869004683417e-03
6.001222037183065549e+04 9.812460180829865042e-01 5.920847168073103961e-03
6.001222040663800726e+04 9.868125224357157110e-01 6.027297395684937976e-03
6.001222044144535903e+04 9.715413151622105392e-01 5.915706481315818541e-03
6.001222047625271080e+04 9.823045407989074995e-01 5.946962201078955651e-03
6.001222051106006256e+04 9.905060845883995047e-01 5.969516762490040089e-03
6.001222054586741433e+04 9.759662790518213171e-01 5.871498777884487028e-03
6.001222058067476610e+04 9.678762297035095052e-01 5.870999763453272832e-03
6.001222061548211786e+04 9.667770385376069919e-01 5.844385714152806020e-03
6.001222065028946963e+04 9.808559320886529598e-01 5.950854524107572659e-03
6.001222068509682140e+04 9.782903732556127441e-01 5.936258671847789888e-03
6.001222071990417317e+04 9.786846159805129286e-01 5.901920428809066116e-03
6.001222075471152493e+04 9.780469341408024597e-01 5.951877634840369025e-03
6.001222078951887670e+04 9.728567902588854954e-01 5.914288096043811109e-03
6.001222082432622119e+04 9.702341223201186304e-01 5.928373485854113688e-03
6.001222085913357296e+04 9.842047726243303707e-01 5.996160020211250587e-03
6.001222089394092473e+04 9.910071386631231771e-01 6.067887298970299145e-03
6.001222092874827649e+04 9.893176464953499227e-01 5.961088365648526885e-03
6.001222096355562826e+04 9.870110242278832269e-01 6.024386653334832913e-03
6.001222099836298003e+04 9.845711332635214141e-01 5.956729894838932136e-03
6.001222103317033179e+04 9.807252006365612118e-01 5.984059616653472115e-03
6.001222106797768356e+04 9.820028699514711246e-01 5.956178183687599326e-03
6.001222110278502805e+04 9.935111418609270384e-01 5.955386133477592707e-03
6.001222113759237982e+04 9.763372055941210714e-01 5.933806701467768223e-03
6.001222117239973159e+04 9.859429364363656578e-01 5.958339745367214994e-03
6.001222120720708335e+04 9.795979263522355263e-01 5.916984034105256078e-03
6.001222124201443512e+04 9.847884498385949259e-01 5.910507671839734627e-03
6.001222127682178689e+04 9.920059666734416526e-01 5.996458730163473604e-03
6.001222131162913865e+04 9.843284195809945958e-01 5.952924516502440706e-03
6.001222134643649042e+04 9.864101211718531159e-01 5.917296799496960663e-03
6.001222138124384219e+04 9.909258273935297456e-01 5.988795652233926473e-03
6.001222141605119396e+04 1.001283769365370668e+00 6.006924526264359639e-03
6.001222145085854572e+04 9.870612753325846978e-01 5.938761829203292701e-03
6.001222148566589749e+04 1.006035774377736836e+00 6.109588050909638482e-03
6.001222152047324926e+04 1.005522249458870698e+00 6.028996544436907024e-03
6.001222155528060102e+04 1.011696466763623903e+00 6.082502953462074965e-03
6.001222159008795279e+04 1.008150198702489675e+00 6.064965452546792861e-03
6.001222162489530456e+04 1.009646895284480150e+00 6.102370721529523818e-03
6.001222165970265632e+04 1.010704289537853517e+00 6.088977310716358650e-03
6.001222169451000809e+04 1.016374271014363284e+00 6.099299368624887425e-03
6.001222172931735986e+04 1.016067739680980742e+00 6.088076402940775789e-03
6.001222176412471163e+04 1.008493507424352842e+00 6.108885986579037745e-03
6.001222179893206339e+04 1.009637885964807191e+00 5.997835184342233290e-03
6.001222183373941516e+04 1.009358609869977608e+00 6.051859880631434672e-03
6.001222186854676693e+04 1.008612612673888798e+00 6.066851779339767908e-03
6.001222190335411869e+04 1.017883620194623306e+00 6.066000368829359626e-03
6.001222193816146319e+04 1.023844796447280769e+00 6.140486390630843332e-03
6.001222197296881495e+04 1.011329929656977988e+00 6.055099331781188879e-03
6.001222200777616672e+04 1.019597337952661054e+00 6.105029317682849309e-03
6.001222204258351849e+04 9.961178095486953321e-01 5.980198580654222558e-03
6.001222207739087025e+04 1.024566757642014547e+00 6.139194738412047381e-03
6.001222211219822202e+04 1.012485334726854536e+00 6.075065953953890860e-03
6.001222214700557379e+04 1.012355905881472395e+00 6.044659076657793798e-03
6.001222218181292556e+04 1.015016840997752245e+00 6.132718142731142554e-03
6.001222221662027005e+04 1.009201756978625353e+00 6.001364655696203414e-03
6.001222225142762181e+04 1.025499124343257407e+00 6.146944118428672790e-03
6.001222228623497358e+04 1.022434567985876619e+00 6.187444987147307750e-03
6.001222232104232535e+04 1.007432768161615089e+00 6.023986504525092114e-03
6.001222235584967711e+04 1.010460254623493981e+00 6.118192710394004634e-03
6.001222239065702888e+04 1.004599070939727445e+00 6.019007494288823243e-03
6.001222242546438065e+04 1.003974694274166080e+00 6.047409206671201104e-03
6.001222246027173242e+04 1.020934743057224203e+00 6.132184491200586007e-03
6.001222249507908418e+04 1.007302761601432728e+00 6.022374198824880648e-03
6.001222252988643595e+04 1.011811778195023326e+00 6.076510032486904904e-03
6.001222256469378772e+04 1.007134337361786258e+00 6.007640556569479595e-03
6.001222259950113948e+04 1.017170079954874629e+00 6.105934123998613822e-03
6.001222263430849125e+04 1.015484747763686135e+00 6.061036981730440545e-03
6.001222266911584302e+04 1.002272416621104334e+00 5.998058530629681376e-03
6.001222270392319479e+04 1.023841660055431424e+00 6.095374481747728272e-03
6.001222273873054655e+04 1.009811363429967690e+00 6.023162052405219360e-03
6.001222277353789832e+04 1.012992574696640835e+00 6.065298169194527529e-03
6.001222280834525009e+04 1.000665069594782741e+00 5.995617181819767535e-03
6.001222284315260185e+04 1.004418630360650821e+00 5.986712654061271226e-03
6.001222287795995362e+04 1.016730857262830412e+00 6.111914683242512455e-03
6.001222291276730539e+04 1.008854227545568971e+00 6.057942061993003800e-03
6.001222294757465716e+04 1.006293535273726114e+00 6.061839421970349577e-03
6.001222298238200892e+04 1.007754760446235132e+00 6.015357400483929695e-03
6.001222301718935341e+04 1.010773130544993625e+00 5.978693159115747689e-03
6.001222305199670518e+04 1.002596087740240671e+00 5.989042780738564921e-03
6.001222308680405695e+04 1.008972639599545529e+00 6.034448708807930301e-03
6.001222312161140871e+04 1.010077939727983098e+00 6.055973199558235473e-03
6.001222315641876048e+04 1.002216562428325464e+00 6.020665356758515656e-03
6.001222319122611225e+04 1.012204676278193771e+00 6.082104158423484903e-03
6.001222322603346402e+04 1.016717777094000574e+00 6.047881745911959546e-03
6.001222326084081578e+04 1.006982675764069857e+00 6.034371923662068017e-03
6.001222329564816027e+04 9.990880189121440491e-01 5.980163447291493919e-03
6.001222333045551204e+04 1.007926184723518803e+00 6.045988761528869014e-03
6.001222336526286381e+04 9.944049496377421749e-01 5.980807739740182614e-03
6.001222340007021558e+04 9.918716456619940391e-01 5.984729099357201550e-03
6.001222343487756734e+04 1.000158009085522437e+00 6.020556722496001219e-03
6.001222346968491911e+04 1.007056274770624205e+00 6.038632300822121060e-03
6.001222350449227088e+04 9.996418773849852224e-01 5.989279829202492390e-03
6.001222353929962264e+04 1.004801606956138960e+00 6.053721057588227344e-03
6.001222357410697441e+04 1.006800416706385315e+00 6.089465052384441038e-03
6.001222360891432618e+04 9.988892989996888128e-01 6.007986893558990571e-03
6.001222364372167794e+04 9.992236195566681634e-01 5.985069194649684371e-03
6.001222367852902971e+04 9.977479973200997776e-01 6.022895330370885494e-03
6.001222371333638148e+04 9.975697686748140613e-01 5.941367834215101860e-03
6.001222374814373325e+04 1.011085094300044451e+00 6.104262958295236623e-03
6.001222378295108501e+04 1.016230429893607790e+00 6.137512328172833875e-03
6.001222381775843678e+04 1.008672721437184006e+00 6.125799507937999301e-03
6.001222385256578855e+04 1.006192953992748995e+00 6.122686733401833635e-03
6.001222388737314031e+04 1.003357492156114805e+00 6.064518993731611400e-03
6.001222392218049208e+04 9.975415750412314209e-01 6.007087159354288809e-03
6.001222395698784385e+04 9.995830511128280804e-01 5.979538742687960130e-03
6.001222399179519562e+04 1.008222492584036178e+00 5.966698881888706472e-03
6.001222402660254738e+04 1.005758292819343369e+00 6.020302212757536360e-03
6.001222406140989915e+04 9.987738275484703276e-01 5.978519677049497910e-03
6.001222409621724364e+04 9.992669122823806260e-01 6.018987665253570929e-03
6.001222413102459541e+04 1.007733055612260786e+00 6.139386979497591691e-03
6.001222416583194718e+04 1.010811305507014035e+00 6.115566953229290004e-03
6.001222420063929894e+04 9.956378752760514095e-01 6.019287001186961021e-03
6.001222423544665071e+04 1.000612429583428220e+00 6.013799254194922284e-03
6.001222427025400248e+04 9.959355464667970503e-01 5.928137910433362370e-03
6.001222430506135424e+04 1.005436534810369542e+00 6.103059412980625480e-03
6.001222433986870601e+04 1.005712884260497875e+00 6.026489014690620573e-03
6.001222437467605050e+04 9.972037574616656741e-01 5.991474263926479735e-03
6.001222440948340227e+04 9.894715491175869460e-01 5.907458593006203150e-03
6.001222444429075404e+04 9.913591959180534374e-01 5.889869362437023803e-03
6.001222447909810580e+04 1.000735209885324384e+00 5.935977598482792238e-03
6.001222451390545757e+04 1.002938360854560562e+00 5.961287522339386163e-03
6.001222454871280934e+04 9.997190461190053057e-01 5.972377907503585368e-03
6.001222458352016110e+04 9.966734483488425278e-01 5.936439260094154499e-03
6.001222461832751287e+04 9.966071729677529190e-01 5.946674903277136999e-03
6.001222465313486464e+04 1.004125120036346352e+00 5.986082802011321279e-03
6.001222468794221641e+04 9.960202919133761545e-01 5.899419373468635722e-03
6.001222472274956817e+04 1.001710947830707354e+00 5.915764604671081006e-03
6.001222475755691994e+04 1.000748942719623891e+00 5.960036142109628905e-03
6.001222479236427171e+04 1.000070011270106862e+00 5.926376252471674336e-03
6.001222482717162347e+04 1.008819010514908188e+00 6.058886394698113909e-03
6.001222486197897524e+04 1.006272334819583891e+00 5.953738793868915136e-03
6.001222489678632701e+04 1.010925832292859816e+00 6.026700533338104869e-03
6.001222493159367878e+04 1.002972274758106463e+00 5.968759704257683985e-03
6.001222496640103054e+04 1.004437073217729681e+00 5.986597486907651970e-03
6.001222500120838231e+04 1.006330367663382130e+00 5.973123996440366304e-03
6.001222503601572680e+04 1.005627915005323558e+00 6.014714677330355863e-03
6.001222507082307857e+04 1.010494312666026406e+00 6.027263655494484798e-03
6.001222510563043761e+04 1.018886101562648472e+00 6.108634392325025704e-03
6.001222514043778938e+04 9.977618781785683177e-01 5.950690920948562869e-03
6.001222517524513387e+04 1.001398563091971505e+00 5.951074418052867271e-03
6.001222521005248564e+04 1.001077968483560676e+00 6.011471388829666383e-03
6.001222524485983740e+04 1.007722556169556860e+00 6.021625252831032220e-03
6.001222527966718917e+04 1.009851154833190767e+00 6.081508032805590935e-03
6.001222531447453366e+04 1.002837391310296811e+00 5.971945105963715437e-03
6.001222534928188543e+04 1.019618276181522010e+00 6.097969528578993034e-03
6.001222538408924447e+04 1.008773958767019696e+00 5.962344139207438609e-03
6.001222541889659624e+04 1.003920654322405737e+00 5.954071624725557760e-03
6.001222545370394073e+04 1.014498683188128636e+00 6.000512618332876601e-03
6.001222548851129250e+04 1.020636300179297296e+00 6.070956454562235691e-03
6.001222552331864426e+04 1.024574105621805842e+00 6.089751412719617181e-03
6.001222555812599603e+04 1.033347997481216973e+00 6.105433279400616746e-03
6.001222559293334780e+04 1.028308932224331951e+00 6.098462292602696219e-03
6.001222562774069957e+04 1.023105075255693386e+00 6.089914812223686837e-03
6.001222566254805133e+04 1.023604255444307665e+00 6.108107907749273091e-03
6.001222569735540310e+04 1.034373795893653192e+00 6.188599325305305619e-03
6.001222573216275487e+04 1.039752206798518763e+00 6.211500942629830102e-03
6.001222576697010663e+04 1.029753890566815766e+00 6.103023861611113141e-03
6.001222580177745840e+04 1.039343774490383732e+00 6.161396226660497202e-03
6.001222583658481017e+04 1.029653416011515832e+00 6.085922168795244828e-03
6.001222587139216193e+04 1.024490416530599246e+00 6.075871575862370859e-03
6.001222590619951370e+04 1.023853249012731004e+00 6.095803235380174018e-03
6.001222594100686547e+04 1.011448185179176784e+00 6.001755614825143165e-03
6.001222597581421724e+04 1.020781165294163184e+00 6.067866254289576260e-03
6.001222601062156900e+04 1.022450982772434402e+00 6.050761851338291517e-03
6.001222604542892077e+04 1.022571607275967409e+00 6.039312456969404830e-03
6.001222608023627254e+04 1.030844083151060131e+00 6.108656999444612642e-03
6.001222611504361703e+04 1.026811646882475282e+00 6.054667868211220487e-03
6.001222614985096880e+04 1.024595481605861558e+00 6.050203142720878176e-03
6.001222618465832056e+04 1.034334363237437548e+00 6.093507174229482147e-03
6.001222621946567961e+04 1.028527226967264285e+00 6.083819241827969834e-03
6.001222625427302410e+04 1.023530702731989317e+00 6.014013432447567684e-03
6.001222628908037586e+04 1.032572118294407870e+00 6.122216712504470991e-03
6.001222632388772763e+04 1.029222630210002931e+00 6.090345731879549633e-03
6.001222635869507940e+04 1.020896087871428604e+00 6.012799262515181563e-03
6.001222639350242389e+04 1.030708539069783436e+00 6.096758863870506244e-03
6.001222642830977566e+04 1.020909417392013463e+00 6.040763856312857637e-03
6.001222646311712742e+04 1.007893083049851812e+00 5.945235575628077425e-03
6.001222649792448647e+04 1.040501568924851572e+00 6.138997196885704125e-03
6.001222653273183823e+04 1.045933889929552052e+00 6.151353169187734164e-03
6.001222656753918272e+04 1.046110792665081668e+00 6.174779700071807848e-03
6.001222660234653449e+04 1.019502725252862563e+00 6.021036149510174650e-03
6.001222663715388626e+04 1.030296486830581060e+00 6.046106414429029165e-03
6.001222667196123803e+04 1.035253312789965907e+00 6.157029093405320432e-03
6.001222670676858979e+04 1.040842461839287747e+00 6.151603828441494504e-03
6.001222674157594156e+04 1.034628496345229687e+00 6.144164735855842108e-03
6.001222677638329333e+04 1.051275973222643545e+00 6.224507641546227384e-03
6.001222681119064509e+04 1.042427152260069434e+00 6.173440442292714263e-03
6.001222684599799686e+04 1.044530689160086068e+00 6.142498509982463953e-03
6.001222688080534863e+04 1.044300466447431797e+00 6.140584903774944786e-03
6.001222691561270040e+04 1.036204763404280138e+00 6.083325397026016768e-03
6.001222695042005216e+04 1.041218610130784983e+00 6.151528652772909368e-03
6.001222698522740393e+04 1.044506343384855374e+00 6.180049560559354969e-03
6.001222702003475570e+04 1.036466065309290530e+00 6.131283654257096809e-03
6.001222705484210746e+04 1.030219346964523108e+00 6.099180995787262596e-03
6.001222708964945923e+04 1.024657741471900696e+00 6.042692676949272361e-03
6.001222712445681100e+04 1.027663398438916076e+00 6.060416693471248201e-03
6.001222715926416276e+04 1.020012091793691233e+00 6.002662963466000312e-03
6.001222719407151453e+04 1.026714856015995991e+00 6.060448792468025626e-03
6.001222722887885902e+04 1.033986352782985785e+00 6.159766940114502418e-03
6.001222726368621079e+04 1.033091185902403897e+00 6.078485140631738684e-03
6.001222729849356983e+04 1.038775046445750805e+00 6.179327508171457255e-03
6.001222733330092160e+04 1.048163097643801001e+00 6.172150935982520167e-03
6.001222736810826609e+04 1.024447192747252044e+00 6.017027034052969958e-03
6.001222740291561786e+04 1.017040892652498307e+00 6.050218378402821666e-03
6.001222743772296963e+04 1.018404159326258052e+00 6.057599925143502054e-03
6.001222747253032139e+04 1.017418895625552100e+00 6.063348289740460445e-03
6.001222750733766588e+04 1.029062365202387808e+00 6.130627436875767805e-03
6.001222754214501765e+04 1.025188052276894357e+00 6.054924388701142177e-03
6.001222757695237669e+04 1.018333130451033020e+00 6.006123621395173529e-03
6.001222761175972846e+04 1.022760799029184708e+00 6.055001473877847512e-03
6.001222764656708023e+04 1.020141837086705694e+00 6.040687224409794012e-03
6.001222768137442472e+04 1.015830372658316660e+00 6.029551198734813509e-03
6.001222771618177649e+04 1.004170990009861431e+00 5.969532312083084685e-03
6.001222775098912825e+04 1.017683698229556288e+00 6.004985673956301367e-03
6.001222778579648002e+04 1.013973021784779105e+00 6.017492556892913881e-03
6.001222782060383179e+04 1.020765611855975141e+00 6.062569532739164706e-03
6.001222785541118355e+04 1.019792500211716746e+00 6.022615623860022929e-03
6.001222789021853532e+04 1.008118865620335480e+00 5.974256619354258689e-03
6.001222792502588709e+04 1.000838770611834683e+00 5.962913887959735496e-03
6.001222795983323886e+04 1.003305406750590878e+00 5.988126812460428661e-03
6.001222799464059062e+04 1.009997410717544009e+00 6.059706954120515875e-03
6.001222802944794239e+04 1.004335282570299359e+00 5.987830784879550651e-03
6.001222806425529416e+04 1.004784256615498972e+00 6.013575827945352205e-03
6.001222809906264592e+04 9.934443537771735500e-01 5.977175852401614940e-03
6.001222813386999769e+04 9.866179294963137725e-01 5.927448649020850176e-03
6.001222816867734946e+04 9.962481292611274908e-01 5.941556871180145132e-03
6.001222820348470123e+04 9.916578449577426735e-01 5.908468472749355341e-03
6.001222823829205299e+04 9.910084244463615022e-01 5.898930101482711269e-03
6.001222827309940476e+04 9.970014681393020162e-01 5.947176991428293827e-03
6.001222830790674925e+04 1.006936624476374886e+00 6.050495828205625093e-03
6.001222834271410102e+04 9.980747160891385583e-01 5.966643646815013649e-03
6.001222837752145279e+04 9.990042501517910623e-01 5.954967729751128695e-03
6.001222841232881183e+04 9.854010725393301806e-01 5.909835868108946275e-03
6.001222844713615632e+04 9.840589389538646481e-01 5.901742846566581345e-03
6.001222848194350809e+04 9.899941628311819120e-01 5.942103430973776426e-03
6.001222851675085985e+04 9.901071851167290161e-01 5.933800609300506242e-03
6.001222855155821162e+04 9.920868898595911478e-01 5.915168877585614583e-03
6.001222858636556339e+04 9.894143005310106487e-01 5.882183252351267516e-03
6.001222862117290788e+04 9.925441086860180562e-01 5.933058881000136293e-03
6.001222865598025965e+04 9.884685654543478028e-01 5.893507052727286165e-03
6.001222869078761869e+04 9.812207784165384306e-01 5.905654781546369921e-03
6.001222872559497046e+04 9.909016518494888626e-01 5.926935723992209429e-03
6.001222876040231495e+04 9.788910886312376380e-01 5.859574363049831723e-03
6.001222879520966671e+04 9.932798159591850196e-01 5.991919729382220484e-03
6.001222883001701848e+04 9.927942785667190906e-01 5.929935783689512484e-03
6.001222886482437025e+04 9.899332141060749324e-01 5.921257558328461672e-03
6.001222889963172202e+04 9.845505154746549970e-01 5.854929032019612692e-03
6.001222893443907378e+04 9.881708664153213695e-01 5.905656177733597384e-03
6.001222896924642555e+04 9.939070262474561934e-01 5.932641268663860039e-03
6.001222900405377732e+04 9.974507607966761613e-01 5.925678680329910658e-03
6.001222903886112908e+04 1.009746953421313487e+00 6.011032531299093616e-03
6.001222907366848085e+04 1.001808083604401656e+00 5.968498367418653694e-03
6.001222910847583262e+04 9.985906361379617291e-01 5.936074568174644003e-03
6.001222914328318438e+04 9.978273914212998363e-01 5.980048906093665337e-03
6.001222917809053615e+04 9.952401358302702672e-01 5.936189114467325077e-03
6.001222921289788792e+04 9.922740011596764553e-01 5.886802699129022910e-03
6.001222924770523969e+04 1.004279198704488119e+00 6.030505994367782799e-03
6.001222928251259145e+04 1.010042161219262491e+00 5.998384811952451288e-03
6.001222931731994322e+04 1.009440004120772949e+00 5.983109395892586418e-03
6.001222935212729499e+04 1.010115330422530322e+00 6.020721836825216472e-03
6.001222938693463948e+04 9.930619345502317286e-01 5.992959592201359958e-03
6.001222942174199125e+04 1.000285371345949637e+00 5.954233984909511335e-03
6.001222945654934301e+04 1.003113298106941720e+00 5.978940818918468923e-03
6.001222949135669478e+04 1.003581623450026106e+00 6.022120475405829884e-03
6.001222952616404655e+04 1.008052147908273577e+00 5.980545308118562220e-03
6.001222956097139831e+04 1.011474230121194751e+00 5.992435610673828295e-03
6.001222959577875008e+04 9.975661087069502830e-01 5.964759287636715694e-03
6.001222963058610185e+04 1.006773404330627786e+00 5.980450761244562180e-03
6.001222966539344634e+04 1.011027588908960384e+00 6.008965567387058136e-03
6.001222970020079811e+04 1.006156231948918345e+00 6.052161852270337115e-03
6.001222973500814987e+04 9.999791436740156358e-01 5.975211584003770927e-03
6.001222976981550164e+04 1.000850924562264765e+00 5.959901926262910210e-03
6.001222980462285341e+04 1.004517754741568458e+00 5.969892735940239385e-03
6.001222983943020517e+04 1.010832675097867339e+00 6.025205233548687825e-03
6.001222987423755694e+04 1.001797889434142608e+00 5.915931807759131425e-03
6.001222990904490871e+04 1.007713167033301493e+00 5.987026841103402532e-03
6.001222994385226048e+04 9.992065477063191148e-01 5.925320238267852910e-03
6.001222997865961224e+04 9.998401754289484300e-01 5.997739466305809265e-03
6.001223001346696401e+04 1.006707459966150298e+00 5.965771343766458797e-03
6.001223004827431578e+04 1.012925434840897143e+00 6.016666492670199283e-03
6.001223008308166754e+04 1.006123762094430107e+00 5.984288816049065929e-03
6.001223011788901931e+04 9.939972300221391333e-01 5.904770145103651474e-03
6.001223015269637108e+04 9.912874417735773047e-01 5.895089090093998292e-03
6.001223018750372285e+04 9.968795716186962252e-01 5.956513105450028135e-03
6.001223022231107461e+04 1.002348341385538744e+00 5.995101658895423541e-03
6.001223025711842638e+04 1.007919347740967586e+00 6.036550344668989432e-03
6.001223029192577815e+04 1.005003173850264053e+00 6.014101210640575290e-03
6.001223032673312991e+04 9.994348231878046329e-01 5.983154916668158123e-03
6.001223036154048168e+04 9.941701663475739359e-01 5.944909800076627303e-03
6.001223039634783345e+04 9.896898312959997446e-01 5.890983805971685035e-03
6.001223043115517794e+04 9.883117671020358319e-01 5.896389473450222747e-03
6.001223046596252971e+04 9.906742479051159345e-01 5.932928821508660217e-03
6.001223050076988147e+04 9.890820865345734125e-01 5.921537574688148786e-03
6.001223053557723324e+04 9.910376082833652900e-01 5.928109470911674221e-03
6.001223057038458501e+04 1.001915199784669364e+00 5.990065742258774556e-03
6.001223060519193677e+04 9.958958796905462707e-01 5.962300707875607328e-03
6.001223063999928854e+04 9.889777524818276211e-01 5.922982779044734351e-03
6.001223067480663303e+04 9.894342247775693711e-01 5.973321042326337066e-03
6.001223070961398480e+04 9.735411654225530897e-01 5.846177470513411363e-03
6.001223074442133657e+04 9.877725364801770436e-01 5.997418135782719290e-03
6.001223077922868833e+04 9.843415887541766551e-01 5.919033825948386701e-03
6.001223081403604010e+04 9.881179635039397668e-01 5.932973582191861800e-03
6.001223084884339187e+04 9.871159752563049006e-01 5.906867134733272823e-03
6.001223088365074364e+04 9.780418097546840217e-01 5.864643934786469698e-03
6.001223091845809540e+04 9.879701700035184997e-01 5.905026831911071999e-03
6.001223095326544717e+04 9.788292207566213765e-01 5.871322803995633957e-03
6.001223098807279894e+04 9.753362804621180659e-01 5.861944325553980484e-03
6.001223102288015070e+04 9.738631769190099208e-01 5.894527135532550560e-03
6.001223105768750247e+04 9.815141013114713209e-01 5.952074497568046567e-03
6.001223109249485424e+04 9.749818947922839207e-01 5.882529939257935374e-03
6.001223112730220600e+04 9.701770314788338290e-01 5.861031479308330926e-03
6.001223116210955777e+04 9.868447809288428685e-01 5.947998055866424681e-03
6.001223119691690954e+04 9.811061430519818494e-01 5.924978987477186841e-03
6.001223123172426131e+04 9.700218728217312458e-01 5.888593767924009230e-03
6.001223126653161307e+04 9.724716405038288380e-01 5.876407963095265155e-03
6.001223130133896484e+04 9.716113333137188501e-01 5.927073562400498284e-03
6.001223133614631661e+04 9.725647583993566325e-01 5.861339867889755854e-03
6.001223137095366837e+04 9.663847754443994909e-01 5.831595488647118609e-03
6.001223140576102014e+04 9.659944097604764579e-01 5.832326546768915390e-03
6.001223144056837191e+04 9.625218739749927810e-01 5.794014849734093094e-03
6.001223147537572368e+04 9.610688829130376032e-01 5.835702531672445556e-03
6.001223151018306817e+04 9.672086702027821170e-01 5.833245259922494909e-03
6.001223154499041993e+04 9.706520114952514877e-01 5.852565615223162022e-03
6.001223157979777170e+04 9.633761802869306168e-01 5.829904340943938348e-03
6.001223161460512347e+04 9.646213041012777767e-01 5.796181698200217336e-03
6.001223164941247524e+04 9.731848220700308749e-01 5.897551060495132350e-03
6.001223168421982700e+04 9.686386587305446660e-01 5.851425241093340113e-03
6.001223171902717877e+04 9.658442835744646127e-01 5.816974505407969745e-03
6.001223175383452326e+04 9.613917682980267498e-01 5.833236002900810992e-03
6.001223178864187503e+04 9.599993095591534686e-01 5.782992817898926358e-03
6.001223182344922679e+04 9.675244841219945435e-01 5.875330935904483909e-03
6.001223185825657856e+04 9.557334017594290021e-01 5.767942185650912039e-03
6.001223189306393033e+04 9.682935350324034518e-01 5.864130319154871318e-03
6.001223192787128210e+04 9.571581205861658947e-01 5.747710996408925480e-03
6.001223196267863386e+04 9.520671537342327850e-01 5.732946043733471754e-03
6.001223199748598563e+04 9.492493836289782605e-01 5.785546463205138226e-03
6.001223203229333740e+04 9.531694211003155504e-01 5.781544520123575726e-03
6.001223206710068916e+04 9.520812648243146548e-01 5.776449630028738721e-03
6.001223210190804093e+04 9.616817696118565850e-01 5.815027473508840167e-03
6.001223213671539270e+04 9.471088730682409862e-01 5.782988668223828024e-03
6.001223217152274447e+04 9.569845080622718658e-01 5.805806292629927395e-03
6.001223220633009623e+04 9.587594583207106336e-01 5.767010509261129292e-03
6.001223224113744800e+04 9.513951724041929126e-01 5.765063898606843408e-03
6.001223227594479977e+04 9.586887845358862403e-01 5.835774500231049461e-03
6.001223231075215153e+04 9.588730239232295949e-01 5.874606390632523822e-03
6.001223234555950330e+04 9.603807823784430431e-01 5.871010886633228065e-03
6.001223238036685507e+04 9.561679667105507097e-01 5.763853769468403263e-03
6.001223241517420684e+04 9.622670476948146367e-01 5.863007087271825991e-03
6.001223244998155860e+04 9.546444468777754988e-01 5.811237533960750962e-03
6.001223248478891037e+04 9.480696426342720695e-01 5.740760309852255966e-03
6.001223251959626214e+04 9.576188682977959665e-01 5.845585633483714634e-03
6.001223255440361390e+04 9.566206043016611815e-01 5.830549856440775044e-03
6.001223258921095839e+04 9.549273442379895283e-01 5.787789247412221567e-03
6.001223262401831016e+04 9.550658281333073152e-01 5.758912552509164000e-03
6.001223265882566193e+04 9.561399112809993994e-01 5.736216532491881029e-03
6.001223269363301370e+04 9.621817064998883229e-01 5.797268314070021245e-03
6.001223272844036546e+04 9.572008790719670479e-01 5.787300615158916424e-03
6.001223276324771723e+04 9.482367723311018182e-01 5.772413254865875476e-03
6.001223279805506172e+04 9.604172229292294860e-01 5.791814769773483834e-03
6.001223283286241349e+04 9.643915056948558773e-01 5.824488588703212975e-03
6.001223286766976526e+04 9.689831984374512874e-01 5.838380763324312397e-03
6.001223290247711702e+04 9.667765545344048084e-01 5.839048387322095732e-03
6.001223293728446879e+04 9.612755788473354990e-01 5.813370382799577622e-03
6.001223297209182056e+04 9.689723599541338883e-01 5.853537364709791684e-03
6.001223300689917232e+04 9.466688424904020627e-01 5.730239866210909243e-03
6.001223304170652409e+04 9.606628637296327211e-01 5.849599545576739633e-03
6.001223307651387586e+04 9.688134783128210525e-01 5.855045954452429112e-03
6.001223311132122763e+04 9.744068428860184206e-01 5.889063993356806470e-03
6.001223314612857939e+04 9.810419179024121306e-01 5.941612589138659493e-03
6.001223318093593116e+04 9.703170927616985297e-01 5.902529890938383941e-03
6.001223321574328293e+04 9.810599310357953629e-01 5.901626652490736015e-03
6.001223325055063469e+04 9.768884075799153521e-01 5.925976172848570860e-03
6.001223328535798646e+04 9.738421888423191008e-01 5.832765442166472879e-03
6.001223332016533823e+04 9.729920746560537514e-01 5.852037398841945619e-03
6.001223335497268999e+04 9.746535230216052392e-01 5.873317996930528008e-03
6.001223338978004176e+04 9.776738676822003260e-01 5.891051510361463607e-03
6.001223342458739353e+04 9.788961519379574261e-01 5.917412810772521535e-03
6.001223345939473802e+04 9.790266426850945392e-01 5.900949547543105425e-03
6.001223349420208979e+04 9.766440598487281521e-01 5.887590538353977554e-03
6.001223352900944883e+04 9.709153612527805510e-01 5.888247673942911126e-03
6.001223356381680060e+04 9.827146023095156835e-01 5.974169787935244488e-03
6.001223359862414509e+04 9.817964520317351562e-01 5.913848010859147110e-03
6.001223363343149686e+04 9.733728325005823745e-01 5.831801913340760833e-03
6.001223366823884862e+04 9.867156196797991496e-01 5.938082565104440581e-03
6.001223370304620039e+04 9.775036433776254086e-01 5.886345038028407105e-03
6.001223373785354488e+04 9.872782432172840794e-01 5.937294621707851945e-03
6.001223377266089665e+04 9.850863108927905287e-01 5.944707017894483234e-03
6.001223380746825569e+04 9.810363293855103306e-01 5.915818894668475360e-03
6.001223384227560018e+04 9.984692792607549050e-01 6.017472901934485703e-03
6.001223387708295195e+04 9.888913196723304599e-01 5.960265238319695756e-03
6.001223391189030372e+04 9.946523228538538541e-01 5.977665387329631971e-03
6.001223394669765548e+04 9.918632024627694888e-01 6.030032436235344129e-03
6.001223398150500725e+04 9.893319559831565968e-01 5.969010326013066657e-03
6.001223401631235902e+04 9.895028622241982541e-01 6.002997332677999232e-03
6.001223405111971078e+04 1.006029874571607641e+00 6.138076686802723322e-03
6.001223408592706255e+04 1.005733652896829255e+00 6.141705373929533078e-03
6.001223412073441432e+04 1.004889139375369833e+00 6.086447659343503444e-03
6.001223415554176609e+04 1.019855902379380064e+00 6.145883195304108378e-03
6.001223419034911785e+04 1.006841963117109939e+00 6.086673809729974821e-03
6.001223422515646962e+04 1.009284640859377191e+00 6.076639058774528646e-03
6.001223425996382139e+04 1.007563879006060814e+00 6.045093458264039210e-03
6.001223429477117315e+04 1.001609286099921059e+00 5.994278431239789991e-03
6.001223432957852492e+04 9.965884167207840205e-01 5.989132783259092443e-03
6.001223436438587669e+04 9.988773859872170924e-01 6.002185374719856865e-03
6.001223439919322846e+04 1.004759312543743732e+00 6.017842221819416811e-03
6.001223443400058022e+04 1.005563822665293205e+00 6.027306669943463188e-03
6.001223446880793199e+04 1.013003751885074299e+00 6.088107965641612399e-03
6.001223450361528376e+04 1.001849674739399676e+00 6.031610546954214308e-03
6.001223453842263552e+04 1.004899658281138475e+00 6.041340033850884847e-03
6.001223457322998729e+04 1.008902870625245862e+00 6.051649174371591042e-03
6.001223460803733906e+04 1.010583050422974249e+00 6.111078943934191050e-03
6.001223464284469082e+04 1.007036743371467979e+00 6.096268923814636073e-03
6.001223467765204259e+04 1.002804519498619262e+00 6.029320217045016847e-03
6.001223471245938708e+04 9.990500040165271045e-01 6.024409185077789566e-03
6.001223474726673885e+04 1.005342879789559829e+00 6.030988213751304131e-03
6.001223478207409062e+04 9.963236260011945067e-01 5.990658150767522866e-03
6.001223481688144238e+04 9.897796353910240930e-01 5.953265517244601436e-03
6.001223485168878688e+04 9.937344616727030733e-01 5.953018418496990559e-03
6.001223488649613864e+04 9.914680491409730845e-01 5.952012655753226474e-03
6.001223492130349769e+04 1.008525555852364697e+00 6.123266390146031406e-03
6.001223495611084945e+04 9.807698558936799316e-01 5.880455307821507577e-03
6.001223499091819394e+04 9.969047107947346387e-01 6.019404813628044179e-03
6.001223502572554571e+04 9.872031336160180803e-01 5.961861781602850741e-03
6.001223506053289748e+04 1.000263041141388198e+00 6.008531693887275010e-03
6.001223509534024925e+04 1.002667295369533029e+00 6.081925545326369309e-03
6.001223513014760101e+04 9.924202818221398159e-01 6.044987994696859532e-03
6.001223516495495278e+04 9.891718929545485484e-01 5.997733227800189186e-03
6.001223519976230455e+04 9.884568873267619571e-01 6.001413001424429731e-03
6.001223523456965631e+04 9.922561911535420220e-01 6.051670803068524319e-03
6.001223526937700808e+04 9.859916648599166278e-01 5.958641876195574193e-03
6.001223530418435985e+04 9.796135569325539194e-01 5.900009080391879247e-03
6.001223533899171161e+04 9.812790978377073925e-01 5.968889536285988499e-03
6.001223537379906338e+04 9.849702462756309007e-01 5.944787250914846180e-03
6.001223540860641515e+04 9.941373300801672475e-01 6.011002899966102174e-03
6.001223544341376692e+04 9.824310606311236205e-01 5.906657564879408927e-03
6.001223547822111868e+04 9.816989804331097691e-01 5.950374833016127893e-03
6.001223551302847045e+04 9.866977349348839965e-01 6.011010102672911630e-03
6.001223554783582222e+04 9.909511685084565480e-01 5.986322822099473216e-03
6.001223558264317398e+04 9.807003767214510503e-01 5.948089945396906747e-03
6.001223561745052575e+04 9.850785496266133423e-01 5.936762602295259615e-03
6.001223565225787752e+04 9.867730469768588586e-01 6.031837443586988284e-03
6.001223568706522201e+04 9.742683625054271435e-01 5.940504814348132427e-03
6.001223572187257378e+04 9.814715664234925363e-01 5.931515230471237632e-03
6.001223575667993282e+04 9.820793188595674517e-01 5.892387650601584557e-03
6.001223579148727731e+04 9.819699307499221153e-01 5.926986014744648618e-03
6.001223582629462908e+04 9.861141666334649614e-01 6.018725143690654804e-03
6.001223586110198084e+04 9.650604312725542533e-01 5.860967116143097656e-03
6.001223589590932534e+04 9.811537870533344474e-01 5.938995781733348925e-03
6.001223593071667710e+04 9.811336888690335156e-01 5.895187920158714498e-03
6.001223596552402887e+04 9.817639890427699578e-01 5.952426508560212416e-03
6.001223600033138064e+04 9.775240012118130428e-01 5.903904325392330885e-03
6.001223603513873240e+04 9.577510175806223103e-01 5.794697836404101056e-03
6.001223606994608417e+04 9.686876225851803746e-01 5.889841223873073552e-03
6.001223610475343594e+04 9.730713989002556241e-01 5.865996100742007675e-03
6.001223613956078771e+04 9.701632802975567182e-01 5.884806192077837381e-03
6.001223617436813947e+04 9.773947848113665460e-01 5.867751140932520038e-03
6.001223620917549124e+04 9.728755262794555048e-01 5.897914433987351025e-03
6.001223624398284301e+04 9.691573749518492820e-01 5.851391130048171074e-03
6.001223627879019477e+04 9.641368500627657268e-01 5.891659576256628832e-03
6.001223631359754654e+04 9.625016867753353189e-01 5.887468482822151052e-03
6.001223634840489831e+04 9.621875065265972360e-01 5.837616913465232607e-03
6.001223638321225008e+04 9.639605691287732592e-01 5.917179447324412596e-03
6.001223641801960184e+04 9.789500589097236416e-01 5.920641039992253357e-03
6.001223645282695361e+04 9.761370728492334559e-01 5.890701039513075027e-03
6.001223648763430538e+04 9.789465242413095680e-01 5.927385196241191125e-03
6.001223652244165714e+04 9.577992441030616089e-01 5.787187994434088087e-03
6.001223655724900891e+04 9.723973665713231407e-01 5.922409668942787454e-03
6.001223659205636068e+04 9.808403002048444730e-01 5.927454471471211433e-03
6.001223662686371244e+04 9.656499826207854964e-01 5.923340457465780563e-03
6.001223666167106421e+04 9.784449885601894659e-01 6.005463089772369173e-03
6.001223669647841598e+04 9.816187871291440770e-01 5.979312277688280872e-03
6.001223673128576775e+04 9.661916590403973881e-01 5.840387028909021713e-03
6.001223676609311224e+04 9.727610025793976822e-01 5.959239184629472157e-03
6.001223680090046400e+04 9.725123493604065361e-01 5.953960951902997727e-03
6.001223683570782305e+04 9.608455703588446584e-01 5.834339290526490036e-03
6.001223687051516754e+04 9.694437941648241797e-01 5.932205769952444974e-03
6.001223690532251931e+04 9.807829677509277699e-01 5.949733832746250013e-03
6.001223694012987107e+04 9.792192523256889602e-01 5.981564933435099159e-03
6.001223697493722284e+04 9.754687283796872332e-01 6.000901909944164614e-03
6.001223700974456733e+04 9.835894645380423018e-01 5.988623072100311175e-03
6.001223704455191910e+04 9.836676963659714001e-01 5.963559802342589290e-03
6.001223707935927087e+04 9.858243210348783814e-01 6.003811307451882052e-03
6.001223711416662991e+04 9.727052014616082154e-01 5.895283888880342021e-03
6.001223714897397440e+04 9.833373200350828958e-01 5.954645066345909399e-03
6.001223718378132617e+04 9.883238397414353393e-01 5.962746391051123446e-03
6.001223721858867793e+04 9.987119198170084644e-01 6.073518483512762786e-03
6.001223725339602970e+04 9.879987805409171653e-01 6.007005133093485175e-03
6.001223728820338147e+04 9.978124049916304861e-01 6.044919318905842866e-03
6.001223732301073323e+04 9.995262283787466062e-01 6.029931706126879717e-03
6.001223735781808500e+04 9.914884352977115789e-01 5.973138722518866149e-03
6.001223739262543677e+04 9.960773866070270488e-01 5.953371267216673104e-03
6.001223742743278854e+04 9.854009577934639275e-01 5.938442197883739282e-03
6.001223746224014030e+04 1.011716636046957607e+00 6.046441456816279737e-03
6.001223749704749207e+04 1.003535640804173790e+00 5.980194810093998267e-03
6.001223753185484384e+04 1.014083224944726247e+00 6.084309491431921617e-03
6.001223756666219560e+04 9.942329112694188176e-01 5.976898569009964600e-03
6.001223760146954737e+04 9.938623540331861239e-01 5.974786489911058061e-03
6.001223763627689914e+04 1.001948530578704810e+00 5.969705856901818229e-03
6.001223767108425091e+04 9.993371305116369729e-01 6.003322371661300866e-03
6.001223770589160267e+04 1.005007889854167891e+00 6.040317435719830784e-03
6.001223774069895444e+04 1.012253185828315472e+00 6.092034978941163019e-03
6.001223777550630621e+04 1.018747522441177278e+00 6.163024277978559895e-03
6.001223781031365070e+04 1.001799890045627528e+00 6.034795730691245273e-03
6.001223784512100247e+04 1.007239882247088936e+00 6.068908950659819557e-03
6.001223787992835423e+04 1.006934252750879555e+00 6.143652629204357334e-03
6.001223791473570600e+04 1.020389506447309858e+00 6.212185972099045633e-03
6.001223794954305777e+04 1.013558810948029798e+00 6.170953617384350963e-03
6.001223798435040953e+04 1.022150121234322473e+00 6.286434415540512188e-03
6.001223801915776130e+04 1.025155413189076770e+00 6.305779662643840912e-03
6.001223805396510579e+04 1.013489779508231381e+00 6.197336101040359577e-03
6.001223808877245756e+04 1.024109196763682395e+00 6.235894281405618932e-03
6.001223812357980933e+04 1.011989469803213471e+00 6.239119681749443792e-03
6.001223815838716109e+04 1.012767240042580674e+00 6.170521500946891599e-03
6.001223819319451286e+04 1.021510218585194751e+00 6.235809898829002690e-03
6.001223822800186463e+04 1.033495850040658359e+00 6.247945396879442045e-03
6.001223826280921639e+04 1.024561601016026557e+00 6.213686397676460721e-03
6.001223829761656816e+04 1.028978638943051749e+00 6.276462392232748898e-03
6.001223833242391993e+04 1.016490191452425584e+00 6.215037314734119488e-03
6.001223836723127170e+04 1.033332219562850929e+00 6.361546736517805986e-03
6.001223840203862346e+04 1.027758605007035975e+00 6.368756362984556198e-03
6.001223843684597523e+04 1.030274999243969924e+00 6.430067368221202041e-03
6.001223847165332700e+04 1.039431126498487901e+00 6.616748445260052340e-03
6.001223850646067876e+04 1.022540110561556581e+00 6.459031540419071099e-03
6.001223854126803053e+04 1.016307128907949719e+00 6.333931982451091076e-03
6.001223857607538230e+04 1.021138378135614477e+00 6.310997793689506960e-03
6.001223861088273406e+04 1.022409013174899517e+00 6.307324325579392009e-03
6.001223864569008583e+04 1.014414663512019033e+00 6.295987963768818509e-03
6.001223868049743760e+04 1.018987098218658627e+00 6.268712356777518188e-03
6.001223871530478937e+04 1.015548671616769649e+00 6.174056224024024840e-03
6.001223875011214113e+04 1.011451161316452074e+00 6.208691494888093736e-03
6.001223878491948562e+04 1.025684976988881392e+00 6.358813112927137745e-03
6.001223881972683739e+04 1.004072221792971620e+00 6.156552894958533528e-03
6.001223885453418916e+04 1.002015233203765954e+00 6.137915363080569814e-03
6.001223888934154093e+04 1.016173647159212212e+00 6.332419799036701109e-03
6.001223892414889269e+04 1.018372378469581507e+00 6.271743651292125896e-03
6.001223895895624446e+04 1.017097303798913055e+00 6.272383254645731883e-03
6.001223899376359623e+04 1.019128405211453980e+00 6.307294597655718933e-03
6.001223902857094799e+04 1.016210322225513885e+00 6.225744518390461703e-03
6.001223906337829249e+04 1.019948789857654026e+00 6.347132763400202549e-03
6.001223909818564425e+04 1.012960983668947046e+00 6.187817822229497132e-03
6.001223913299299602e+04 1.007752456764467563e+00 6.163055041530450702e-03
6.001223916780034779e+04 1.013385976395076327e+00 6.230925712655762533e-03
6.001223920260769955e+04 1.015903169014084506e+00 6.194836165980138060e-03
6.001223923741505132e+04 1.022539700310325372e+00 6.371214040402931045e-03
6.001223927222240309e+04 1.018352616177151893e+00 6.325703030128867511e-03
6.001223930702975485e+04 1.017141760279508755e+00 6.416749799088155258e-03
6.001223934183710662e+04 1.011436583612756568e+00 6.214516043648417136e-03
6.001223937664445839e+04 1.001869027789953570e+00 6.317775254493326019e-03
6.001223941145181016e+04 9.993714377785372083e-01 6.265824309828195784e-03
6.001223944625916192e+04 9.932134356175092993e-01 6.145013763448216489e-03
6.001223948106651369e+04 1.001382277231214202e+00 6.095617597014020908e-03
6.001223951587386546e+04 9.996315003428110080e-01 6.162347151371958681e-03
6.001223955068121722e+04 9.989792285282825812e-01 6.247451754018034861e-03
6.001223958548856899e+04 1.010581794047362703e+00 6.297495343435534527e-03
6.001223962029592076e+04 9.899894964366010575e-01 6.058360290573073029e-03
6.001223965510327253e+04 1.003890658352447618e+00 6.180757823955944537e-03
6.001223968991062429e+04 9.994310619124047168e-01 6.174293045120077782e-03
6.001223972471797606e+04 1.005532232187661190e+00 6.208090958655964817e-03
6.001223975952532783e+04 9.906382061538026029e-01 6.118806749128282915e-03
6.001223979433267959e+04 9.887967946774258721e-01 6.080456822700241841e-03
6.001223982914003136e+04 9.868274320298633384e-01 6.032660269956597460e-03
6.001223986394738313e+04 9.853217401046471258e-01 6.063396022991780765e-03
6.001223989875473490e+04 9.964517779394209684e-01 6.205408255868314314e-03
6.001223993356207939e+04 9.892683338490534384e-01 6.088529791212131913e-03
6.001223996836943115e+04 1.010729568535492007e+00 6.228631318362386031e-03
6.001224000317678292e+04 1.005952129680442342e+00 6.165572486819701978e-03
6.001224003798413469e+04 9.972556215070949026e-01 6.132973550944035082e-03
6.001224007279148645e+04 1.000817050274668052e+00 6.396319738558797589e-03
6.001224010759883822e+04 9.985083948584109192e-01 6.368004158216550997e-03
6.001224014240618999e+04 9.930344001369160178e-01 6.446965179803693449e-03
6.001224017721354176e+04 9.998117336566679780e-01 6.481109850197552640e-03
6.001224021202088625e+04 1.009646585595952661e+00 6.626239812106783644e-03
6.001224024682823801e+04 1.016946024483200928e+00 6.569107606286262759e-03
6.001224028163558978e+04 1.011594477998274400e+00 6.681452904075292978e-03
6.001224031644294155e+04 1.007819865496218492e+00 6.452001373914889246e-03
6.001224035125029332e+04 1.005958810305175977e+00 6.441055708319251560e-03
6.001224038605764508e+04 1.016354868545032764e+00 6.616249821711989512e-03
6.001224042086499685e+04 1.011705272886723073e+00 6.747421858721546969e-03
6.001224045567234862e+04 1.010659292423843336e+00 6.702717191945094764e-03
6.001224049047970038e+04 1.021824063879054112e+00 6.666696955288128716e-03
6.001224052528705215e+04 1.009808939673710881e+00 6.639063135031160467e-03
6.001224056009440392e+04 1.017951935141395703e+00 6.547690077406650641e-03
6.001224059490175568e+04 1.028090648111849248e+00 6.758920613751328264e-03
6.001224062970910745e+04 1.009594116636695960e+00 6.794587863915950432e-03
6.001224066451645922e+04 9.988969939151121080e-01 6.714340830996133082e-03
6.001224069932381099e+04 1.005968455415638063e+00 6.606969771519752462e-03
6.001224073413116275e+04 1.010343826137464207e+00 6.542387067348828973e-03
6.001224076893851452e+04 1.006611134524100670e+00 6.451588217662877593e-03
6.001224080374586629e+04 9.923605779539214078e-01 6.400814183951443817e-03
6.001224083855321805e+04 9.980502412588981853e-01 6.505412727280085461e-03
6.001224087336056982e+04 1.010838847712534516e+00 6.551052891400260814e-03
6.001224090816792159e+04 9.958488062278327835e-01 6.394056339932535638e-03
6.001224094297527336e+04 1.001171942421208882e+00 6.497845022294002938e-03
6.001224097778262512e+04 1.021365135054800310e+00 6.533606781917726709e-03
6.001224101258996961e+04 1.013300608244789291e+00 6.388090727567923358e-03
6.001224104739732138e+04 1.000280744978067959e+00 6.245203326110921639e-03
6.001224108220467315e+04 1.004075187734831287e+00 6.274598697249706043e-03
6.001224111701202492e+04 1.007408613813010501e+00 6.280232446982318521e-03
6.001224115181937668e+04 1.015528807187570104e+00 6.565991046474665450e-03
6.001224118662672845e+04 1.015512065611238635e+00 6.384573123498361868e-03
6.001224122143408022e+04 1.006338585385991413e+00 6.226510397054667995e-03
6.001224125624143198e+04 1.021168448569175879e+00 6.406105075906079645e-03
6.001224129104877647e+04 1.010006966766454628e+00 6.277329945056800940e-03
6.001224132585612824e+04 1.011031160184438615e+00 6.328044927743278585e-03
6.001224136066348001e+04 1.023375039208169301e+00 6.467601827170034630e-03
6.001224139547083178e+04 1.021837121375980928e+00 6.742482827266065709e-03
6.001224143027818354e+04 1.012735426936824723e+00 6.398083406810216311e-03
6.001224146508553531e+04 1.015988770613219128e+00 6.375779624487044363e-03
6.001224149989288708e+04 1.027590371159450955e+00 6.537507189129246679e-03
6.001224153470023884e+04 1.028015879784254905e+00 6.528797403852553208e-03
6.001224156950759061e+04 1.035764923348375444e+00 6.746256501036144819e-03
6.001224160431494238e+04 1.030452169096008008e+00 6.550530392316125487e-03
6.001224163912229415e+04 1.034813105580048020e+00 6.593937343257393231e-03
6.001224167392964591e+04 1.037826822436668239e+00 6.615820752032870559e-03
6.001224170873699768e+04 1.020645709137478097e+00 6.359479855369339941e-03
6.001224174354434945e+04 1.043736994916845573e+00 6.636606698152105327e-03
6.001224177835170121e+04 1.043865151872235941e+00 6.722092215179881550e-03
6.001224181315905298e+04 1.054166644869575009e+00 6.826963371693922297e-03
6.001224184796639747e+04 1.032989833441488203e+00 6.546412196518866869e-03
6.001224188277374924e+04 1.032612414068154072e+00 6.738422924206433594e-03
6.001224191758110101e+04 1.035240155388574834e+00 6.616468231602903871e-03
6.001224195238846005e+04 1.032858756061377559e+00 6.412754791400329495e-03
6.001224198719580454e+04 1.060194575979337195e+00 6.680345951360381826e-03
6.001224202200315631e+04 1.052001176190153098e+00 6.463181166573573645e-03
6.001224205681050807e+04 1.047651549014888328e+00 6.451007441035778132e-03
6.001224209161785984e+04 1.038003780561983724e+00 6.390928271883026222e-03
6.001224212642520433e+04 1.031466022374690983e+00 6.416581595502690756e-03
6.001224216123255610e+04 1.042907004872654309e+00 6.412166641125971282e-03
6.001224219603990787e+04 1.037827443271654992e+00 6.372855231666117032e-03
6.001224223084725963e+04 1.061199242056469760e+00 6.495078990112433497e-03
6.001224226565461140e+04 1.055337893864013221e+00 6.544240124142655136e-03
6.001224230046196317e+04 1.044540224920966764e+00 6.392119015472911073e-03
6.001224233526931494e+04 1.040494342073775336e+00 6.392602831154729943e-03
6.001224237007666670e+04 1.035467286912189921e+00 6.411196902430720511e-03
6.001224240488401847e+04 1.040647141653151309e+00 6.420148364993459589e-03
6.001224243969137024e+04 1.041536012349848050e+00 6.481586092619382768e-03
6.001224247449872200e+04 1.055481377189199987e+00 6.624564632545199699e-03
6.001224250930607377e+04 1.052839758182080976e+00 6.600835420561329027e-03
6.001224254411342554e+04 1.042463833330747214e+00 6.482819200169804251e-03
6.001224257892077731e+04 1.037784361043695647e+00 6.526213243896664476e-03
6.001224261372812907e+04 1.042968669074435972e+00 6.425186872213438892e-03
6.001224264853548084e+04 1.034301157711775998e+00 6.365652082039793651e-03
6.001224268334283261e+04 1.025705820238144828e+00 6.369662326353596818e-03
6.001224271815018437e+04 1.043667700293177125e+00 6.534268646551145282e-03
6.001224275295753614e+04 1.053526056066916405e+00 6.646824973711740539e-03
6.001224278776488791e+04 1.045915132853102225e+00 6.602438903565585604e-03
6.001224282257223967e+04 1.046359736184926614e+00 6.550508766208328580e-03
6.001224285737959144e+04 1.037382536995277382e+00 6.537323802668589846e-03
6.001224289218693593e+04 1.038159828621344705e+00 6.502489133966551579e-03
6.001224292699428770e+04 1.049938136364506613e+00 6.592026279644809007e-03
6.001224296180163947e+04 1.035727968186333170e+00 6.408925598903033281e-03
6.001224299660899123e+04 1.052044153225457856e+00 6.574405403953453332e-03
6.001224303141634300e+04 1.055118963275806232e+00 6.562891775324838570e-03
6.001224306622368749e+04 1.055423977118141510e+00 6.492541693618806599e-03
6.001224310103103926e+04 1.044320486113514246e+00 6.446970364985349020e-03
6.001224313583839103e+04 1.028736621123997663e+00 6.434308330283082696e-03
6.001224317064574279e+04 1.035553969732044166e+00 6.358395852047896840e-03
6.001224320545309456e+04 1.038413644637417033e+00 6.410811104012521452e-03
6.001224324026044633e+04 1.047090741308235762e+00 6.412489567873247941e-03
6.001224327506779809e+04 1.038012834154283137e+00 6.361203692550928233e-03
6.001224330987514986e+04 1.044787146104567022e+00 6.446719598585053980e-03
6.001224334468250163e+04 1.033871577171191936e+00 6.339680708495052004e-03
6.001224337948985340e+04 1.027827092121494479e+00 6.294042198197615130e-03
6.001224341429720516e+04 1.030653998438545660e+00 6.335149952227748897e-03
6.001224344910455693e+04 1.038225161435520905e+00 6.382777559218405158e-03
6.001224348391190870e+04 1.040459771703380332e+00 6.449745721884128646e-03
6.001224351871926046e+04 1.033831840110268852e+00 6.336956001610240946e-03
6.001224355352661223e+04 1.030280359654687450e+00 6.331120386843872017e-03
6.001224358833396400e+04 1.018697203706293353e+00 6.291694981601717029e-03
6.001224362314131577e+04 1.014569215376839750e+00 6.184667790099867939e-03
6.001224365794866753e+04 1.014108867232117239e+00 6.225487913693950395e-03
6.001224369275601930e+04 1.017296847795015724e+00 6.254452589338500498e-03
6.001224372756337107e+04 1.029859364398358013e+00 6.384852035746418734e-03
6.001224376237072283e+04 1.024973951381653148e+00 6.215256314474947551e-03
6.001224379717807460e+04 1.026088792893272039e+00 6.314540136322211762e-03
6.001224383198542637e+04 1.006281098479448577e+00 6.251337785834736732e-03
6.001224386679277814e+04 1.015412801149429223e+00 6.266713044349838183e-03
6.001224390160012990e+04 1.011017608421825864e+00 6.207746662117494610e-03
6.001224393640747439e+04 1.012112700327416848e+00 6.330924363443731634e-03
6.001224397121482616e+04 1.009126356287554538e+00 6.267706619216753018e-03
6.001224400602217793e+04 1.009304859108436592e+00 6.256152719878364452e-03
6.001224404082952969e+04 1.026253293804784805e+00 6.414078283603794235e-03
6.001224407563688146e+04 1.031048091423511615e+00 6.407549030417153402e-03
6.001224411044423323e+04 1.010136403885047329e+00 6.275976741973295255e-03
6.001224414525158500e+04 1.014121566459069701e+00 6.374550888374783987e-03
6.001224418005892949e+04 1.006385656408930185e+00 6.259456957472371401e-03
6.001224421486628125e+04 9.919303994790007462e-01 6.150079448801096249e-03
6.001224424967363302e+04 1.010456546913365727e+00 6.311577638187201508e-03
6.001224428448098479e+04 1.008973697605585640e+00 6.233717445718879938e-03
6.001224431928833656e+04 1.013789276256172878e+00 6.357131306577274224e-03
6.001224435409568832e+04 1.002987590405999274e+00 6.297711295323508811e-03
6.001224438890304009e+04 9.859125445273410060e-01 6.125799580602642701e-03
6.001224442371039186e+04 1.004090773416701721e+00 6.354606993780528845e-03
6.001224445851774362e+04 1.004321762163669307e+00 6.306933136500432295e-03
6.001224449332509539e+04 1.012069917716193146e+00 6.221627343424326710e-03
6.001224452813244716e+04 1.005621813468090320e+00 6.234045652419241586e-03
6.001224456293979893e+04 1.002010525693335596e+00 6.198459556564715235e-03
6.001224459774715069e+04 9.984741204616303101e-01 6.178578420138290152e-03
6.001224463255450246e+04 9.953594280434504560e-01 6.255823138774245333e-03
6.001224466736185423e+04 9.967373123911649202e-01 6.240017105598460144e-03
6.001224470216920599e+04 1.000513955810218292e+00 6.195731282156603965e-03
6.001224473697655776e+04 1.009436943977644274e+00 6.288535811110504761e-03
6.001224477178390953e+04 1.005029725835730359e+00 6.158912084361037147e-03
6.001224480659126129e+04 1.001203342541768793e+00 6.244490509707360630e-03
6.001224484139861306e+04 9.945815877256094506e-01 6.252185646722864878e-03
6.001224487620596483e+04 1.003940298507462581e+00 6.313612246109834465e-03
6.001224491101331660e+04 1.001656960954849351e+00 6.208549353931130770e-03
6.001224494582066836e+04 1.001278092863171043e+00 6.204827881363047214e-03
6.001224498062801285e+04 1.008308239494786873e+00 6.255872919660432005e-03
6.001224501543536462e+04 1.007849304451406969e+00 6.212244658916168602e-03
6.001224505024271639e+04 1.009583193621859998e+00 6.342364138161703073e-03
6.001224508505006816e+04 1.002193168315290261e+00 6.249187865606579267e-03
6.001224511985741992e+04 1.002885572484401688e+00 6.248395248057402214e-03
6.001224515466477169e+04 1.005492060819806355e+00 6.328348657652685047e-03
6.001224518947212346e+04 1.012453216550371238e+00 6.369134139841282904e-03
6.001224522427946795e+04 1.006167307091373031e+00 6.359790745668301992e-03
6.001224525908681971e+04 1.027129911770253035e+00 6.410997834434139717e-03
6.001224529389417148e+04 1.013694234551288709e+00 6.330313287363528545e-03
6.001224532870152325e+04 1.007941337238683621e+00 6.268418032686380072e-03
6.001224536350887502e+04 1.003123016944430512e+00 6.240690668214259225e-03
6.001224539831622678e+04 1.002967785005075996e+00 6.243727778206109059e-03
6.001224543312357855e+04 9.953778615387525175e-01 6.216061321838467491e-03
6.001224546793093032e+04 1.006419547133262871e+00 6.203053136001022115e-03
6.001224550273828208e+04 1.014993056047983400e+00 6.244879186749164798e-03
6.001224553754563385e+04 1.017730306429893927e+00 6.308413878205419538e-03
6.001224557235298562e+04 1.012889192523924065e+00 6.276673557681638690e-03
6.001224560716033739e+04 1.010174381121520026e+00 6.247467491318286874e-03
6.001224564196768915e+04 1.006822676334871547e+00 6.234428562753812492e-03
6.001224567677504092e+04 1.022820093400901964e+00 6.409600090852582074e-03
6.001224571158239269e+04 1.008692693832492049e+00 6.252655887272578518e-03
6.001224574638974445e+04 1.019975402578380486e+00 6.422665988266527785e-03
6.001224578119709622e+04 1.022554212661983541e+00 6.436146394332767189e-03
6.001224581600444799e+04 1.018640387214930332e+00 6.470294669064149268e-03
6.001224585081179248e+04 1.020543076485641132e+00 6.622597262642944752e-03
6.001224588561914425e+04 1.019228815192445792e+00 6.422597806179861091e-03
6.001224592042649601e+04 1.020050356284624371e+00 6.349121938099659690e-03
6.001224595523384778e+04 1.025758731471522855e+00 6.328134287711280163e-03
6.001224599004120682e+04 1.013133201722775212e+00 6.185326977522379553e-03
6.001224602484855131e+04 1.021436195497545718e+00 6.308778564839995218e-03
6.001224605965590308e+04 1.009712994444271095e+00 6.206329904407895809e-03
6.001224609446325485e+04 1.008812869873740414e+00 6.267712129820682786e-03
6.001224612927060662e+04 1.010936506400508694e+00 6.249946075580868968e-03
6.001224616407795838e+04 1.017425510196996230e+00 6.326310129757181482e-03
6.001224619888530287e+04 1.017561028367680809e+00 6.302451174806183130e-03
6.001224623369265464e+04 1.012265910953054737e+00 6.340741879281770223e-03
6.001224626850001368e+04 1.008295922557528312e+00 6.166230347135006479e-03
6.001224630330735818e+04 1.003871482046305275e+00 6.178506579397770489e-03
6.001224633811470994e+04 1.022637125232709998e+00 6.288150170837185707e-03
6.001224637292206171e+04 1.007656671464686182e+00 6.234502929959898423e-03
6.001224640772941348e+04 1.012199258008250613e+00 6.205520380335665699e-03
6.001224644253676524e+04 1.015522803663547746e+00 6.250516987707811604e-03
6.001224647734411701e+04 1.012617832996523637e+00 6.422384848037205295e-03
6.001224651215146878e+04 1.001894431026035592e+00 6.285662499744559123e-03
6.001224654695882055e+04 1.003853468293725015e+00 6.243619833471159876e-03
6.001224658176617231e+04 9.995382794138578664e-01 6.205478997864556125e-03
6.001224661657352408e+04 1.018684486097831687e+00 6.297383962403143437e-03
6.001224665138087585e+04 9.859611735462566751e-01 6.073873879003737451e-03
6.001224668618822761e+04 9.990525504785835453e-01 6.151772013566360504e-03
6.001224672099557938e+04 1.005105424491764099e+00 6.155124997697272553e-03
6.001224675580293115e+04 1.010186786789925462e+00 6.260749271321840344e-03
6.001224679061028291e+04 9.939330330158696603e-01 6.130568336577482333e-03
6.001224682541763468e+04 9.873336039383436846e-01 6.075541223748432383e-03
6.001224686022498645e+04 9.902766167840019174e-01 6.129199134153641426e-03
6.001224689503233822e+04 9.917014098438329261e-01 6.105291545383083850e-03
6.001224692983968998e+04 9.998356973685360582e-01 6.268385069924048772e-03
6.001224696464704175e+04 9.972757535112897198e-01 6.239792353895181470e-03
6.001224699945438624e+04 9.893970091989893190e-01 6.291479150881898984e-03
6.001224703426173801e+04 9.860151342830574261e-01 6.264592924026808445e-03
6.001224706906909705e+04 9.814294555746403415e-01 6.089551475086242387e-03
6.001224710387644882e+04 9.791640998261393891e-01 6.255264887484194604e-03
6.001224713868379331e+04 9.870818748685835642e-01 6.472129506329344847e-03
6.001224717349114508e+04 9.815079256747060166e-01 6.285615560486205664e-03
6.001224720829849684e+04 9.845480660378177484e-01 6.406378007277104165e-03
6.001224724310584861e+04 9.647498757877670528e-01 6.241026206273956461e-03
6.001224727791319310e+04 9.680354582192673973e-01 6.261311097753181724e-03
6.001224731272054487e+04 9.781788717834092317e-01 6.241004682284580912e-03
6.001224734752790391e+04 9.715891831497355247e-01 6.033102688209306640e-03
6.001224738233524840e+04 9.695964217581313216e-01 6.032362535109535122e-03
6.001224741714260017e+04 9.717663528237138193e-01 6.191755212470680114e-03
6.001224745194995194e+04 9.692528580414596640e-01 6.327662170989453022e-03
6.001224748675730370e+04 9.761975742550955681e-01 6.246564816078322563e-03
6.001224752156465547e+04 9.806589192716305137e-01 6.229739438593977739e-03
6.001224755637200724e+04 9.801485619871740385e-01 6.130590296283324261e-03
6.001224759117935901e+04 9.796880860860378570e-01 6.307509475915010731e-03
6.001224762598671077e+04 9.694182494355160218e-01 6.081034745175878387e-03
6.001224766079406254e+04 9.636038988834125796e-01 6.052820973120218509e-03
6.001224769560141431e+04 9.542972218920222627e-01 5.970099439115730301e-03
6.001224773040876607e+04 9.696818289438865479e-01 6.042680221340286303e-03
6.001224776521611784e+04 9.621793384088938028e-01 6.070413946586960922e-03
6.001224780002346961e+04 9.620358437055492873e-01 6.024855168338425632e-03
6.001224783483082138e+04 9.637740637693182899e-01 6.046707247919240816e-03
6.001224786963817314e+04 9.627962696873735293e-01 6.074337331641403541e-03
6.001224790444552491e+04 9.561989697157823320e-01 6.002605525586757543e-03
6.001224793925287668e+04 9.564815312837791073e-01 5.994022278024992677e-03
6.001224797406022844e+04 9.500186919137911801e-01 5.990116062189194956e-03
6.001224800886757293e+04 9.584328739867871150e-01 6.046894939305398793e-03
6.001224804367492470e+04 9.534992621673273883e-01 5.946923748459756638e-03
6.001224807848227647e+04 9.580369955137403304e-01 5.986708306625275824e-03
6.001224811328962824e+04 9.615410184815850192e-01 5.952922030779845067e-03
6.001224814809698000e+04 9.513141073133077885e-01 5.874433340304601424e-03
6.001224818290433177e+04 9.619131466630940208e-01 5.935973691655084539e-03
6.001224821771168354e+04 9.720571751314245335e-01 6.049340920981407729e-03
6.001224825251903530e+04 9.591784579919369058e-01 5.966377954347951498e-03
6.001224828732638707e+04 9.583439308473016283e-01 5.961141134846394130e-03
6.001224832213373156e+04 9.538325697741588671e-01 5.952478153291755787e-03
6.001224835694108333e+04 9.599808659702662172e-01 6.025873812878087925e-03
6.001224839174843510e+04 9.530002147215892450e-01 5.958420699407340065e-03
6.001224842655578686e+04 9.492035450445213129e-01 5.919700726791340614e-03
6.001224846136313863e+04 9.468182286599584607e-01 5.920159908496276831e-03
6.001224849617049040e+04 9.583055600645146166e-01 5.971335163784639855e-03
6.001224853097784217e+04 9.520231975747991404e-01 5.951420137756299224e-03
6.001224856578519393e+04 9.593798460405836837e-01 6.064779393827164633e-03
6.001224860059254570e+04 9.631520142567751019e-01 5.985192351421019311e-03
6.001224863539989747e+04 9.682720256328635200e-01 6.080100464482376781e-03
6.001224867020724923e+04 9.714890702307646952e-01 6.064024610045227331e-03
6.001224870501460100e+04 9.650909494540257372e-01 6.019932399250558369e-03
6.001224873982195277e+04 9.613156895616159492e-01 6.006224114368430636e-03
6.001224877462930453e+04 9.585343800881078735e-01 5.948855904781141790e-03
6.001224880943665630e+04 9.547597965171797929e-01 5.892730097136755774e-03
6.001224884424400807e+04 9.504361569715005231e-01 5.868618955927612166e-03
6.001224887905135984e+04 9.612662057713455832e-01 5.947923540777842570e-03
6.001224891385871160e+04 9.558786252657679450e-01 5.894741424220109778e-03
6.001224894866606337e+04 9.626385045735207369e-01 5.949478193638380735e-03
6.001224898347341514e+04 9.527193103925777340e-01 5.910565545314788553e-03
6.001224901828076690e+04 9.507351894973919970e-01 5.899593021686530894e-03
6.001224905308811140e+04 9.578541386712273731e-01 5.912051016550871549e-03
6.001224908789546316e+04 9.800833776178274892e-01 6.055104244674538831e-03
6.001224912270281493e+04 9.774628408655012812e-01 6.156359575287065518e-03
6.001224915751016670e+04 9.721646087680355652e-01 6.031430461616741311e-03
6.001224919231751846e+04 9.654408322496749184e-01 5.976491123985370156e-03
6.001224922712487023e+04 9.697861640462472899e-01 6.114923125154323076e-03
6.001224926193222200e+04 9.667939105226811547e-01 6.073720564304876599e-03
6.001224929673957377e+04 9.780595078666948217e-01 6.135462177114403386e-03
6.001224933154691826e+04 9.735357751307358587e-01 6.088852635104651662e-03
6.001224936635427002e+04 9.800610607117934414e-01 6.137940567831109105e-03
6.001224940116162179e+04 9.935837092354692368e-01 6.180003370793623121e-03
6.001224943596897356e+04 9.741530510227731643e-01 6.069433942829015327e-03
6.001224947077632532e+04 9.748229438272058012e-01 6.054383054179234870e-03
6.001224950558367709e+04 9.779026276114957117e-01 6.083494308107143152e-03
6.001224954039102886e+04 9.691620439974424350e-01 6.022727250169590194e-03
6.001224957519838063e+04 9.697455295735901704e-01 5.973709038128619843e-03
6.001224961000573239e+04 9.837094434991752179e-01 6.056757448233809731e-03
6.001224964481308416e+04 9.869891156108027142e-01 6.108211098310872139e-03
6.001224967962043593e+04 1.003566177896395573e+00 6.244998950080193206e-03
6.001224971442778769e+04 9.882777861506485406e-01 6.216687130172895287e-03
6.001224974923513946e+04 9.893352691871343252e-01 6.230547600810664582e-03
6.001224978404249123e+04 9.888034226935505933e-01 6.266333771678020761e-03
6.001224981884984300e+04 9.978714219533081353e-01 6.342620288179884672e-03
6.001224985365719476e+04 9.907941024991925305e-01 6.076740124343091992e-03
6.001224988846454653e+04 9.994962347442223338e-01 6.159392492394165884e-03
6.001224992327189830e+04 1.001877577066561997e+00 6.187994552293097153e-03
6.001224995807925006e+04 1.003818442800005650e+00 6.270626563999934060e-03
6.001224999288660183e+04 9.990641362394975244e-01 6.266826420801474909e-03
6.001225002769395360e+04 9.882764326636381824e-01 6.220571766649258226e-03
6.001225006250129809e+04 1.002786244749604538e+00 6.246361421341046008e-03
6.001225009730864986e+04 1.012302736386280211e+00 6.268520703587342549e-03
6.001225013211600162e+04 1.021490653649244074e+00 6.374528584678152213e-03
6.001225016692334611e+04 1.015802574521715851e+00 6.291663052511928256e-03
6.001225020173069788e+04 1.010279104412215689e+00 6.253622381677360204e-03
6.001225023653804965e+04 1.002125200272667049e+00 6.187837360254971539e-03
6.001225027134540869e+04 1.001914247270810465e+00 6.219833653434135058e-03
6.001225030615275318e+04 1.011019409948832104e+00 6.234780499363774819e-03
6.001225034096010495e+04 1.018244075153555528e+00 6.300069339082565133e-03
6.001225037576745672e+04 1.025082027358101833e+00 6.268905497310575496e-03
6.001225041057480848e+04 1.033085224639423538e+00 6.366794243948747760e-03
6.001225044538216025e+04 1.018977860325598783e+00 6.247894298476151277e-03
6.001225048018951202e+04 1.018335758142368652e+00 6.308816242217555117e-03
6.001225051499686379e+04 1.024287459175742043e+00 6.328578920430337484e-03
6.001225054980421555e+04 1.014317408667356979e+00 6.250342202927613826e-03
6.001225058461156732e+04 1.020281638082685127e+00 6.184582239710220523e-03
6.001225061941891909e+04 1.021938614438182791e+00 6.243702694251128220e-03
6.001225065422627085e+04 1.033219843930076376e+00 6.306846873213537569e-03
6.001225068903362262e+04 1.026953975916212070e+00 6.364696564231824005e-03
6.001225072384097439e+04 1.026433635695541691e+00 6.309293579925195211e-03
6.001225075864832615e+04 1.019149919351322930e+00 6.240354887558824219e-03
6.001225079345567792e+04 1.014731523262869306e+00 6.231615217436627108e-03
6.001225082826302969e+04 1.022752483631998999e+00 6.379773391643632496e-03
6.001225086307038146e+04 1.022149292580516011e+00 6.291602284539757513e-03
6.001225089787773322e+04 1.019519716381982466e+00 6.313181771994838022e-03
6.001225093268508499e+04 1.027079949738708420e+00 6.265525577505690058e-03
6.001225096749243676e+04 1.029567206192821827e+00 6.319542396853460725e-03
6.001225100229978125e+04 1.030224735021892712e+00 6.338089730684444249e-03
6.001225103710713302e+04 1.030918022403216616e+00 6.354341058249459405e-03
6.001225107191448478e+04 1.029985039162192972e+00 6.319236793401392972e-03
6.001225110672184383e+04 1.027941148113153069e+00 6.229783528844816919e-03
6.001225114152918832e+04 1.024998294855359982e+00 6.244752960949172781e-03
6.001225117633654008e+04 1.014894449808209087e+00 6.228844156691693348e-03
6.001225121114388457e+04 1.016813761578587494e+00 6.199675026539791176e-03
6.001225124595123634e+04 1.015529982630368089e+00 6.255428572189678828e-03
6.001225128075858811e+04 9.950234518956948548e-01 6.137860473557042729e-03
6.001225131556593988e+04 1.019263543150895401e+00 6.243071808830207015e-03
6.001225135037329164e+04 1.022213718616869160e+00 6.245996826288425889e-03
6.001225138518064341e+04 1.023747383517080278e+00 6.435212853654953200e-03
6.001225141998799518e+04 1.013653217011995622e+00 6.217255735977714193e-03
6.001225145479534694e+04 1.009934651060496513e+00 6.185675189997027514e-03
6.001225148960269871e+04 1.017714333797301141e+00 6.320347085289106104e-03
6.001225152441005048e+04 1.010244358280565580e+00 6.207885255223326640e-03
6.001225155921740225e+04 9.986583770205139654e-01 6.096806354018601513e-03
6.001225159402475401e+04 1.003848133102199558e+00 6.194181358505298357e-03
6.001225162883210578e+04 1.002481669682645071e+00 6.245202855830958230e-03
6.001225166363945755e+04 9.832557138791913065e-01 6.038007338668494907e-03
6.001225169844680931e+04 9.851449325781717059e-01 6.084280712206246305e-03
6.001225173325416108e+04 9.905018743316860164e-01 6.076633773715483730e-03
6.001225176806151285e+04 9.951865934620505172e-01 6.151210425239880472e-03
6.001225180286886462e+04 9.981249891291112952e-01 6.137619195070121922e-03
6.001225183767621638e+04 9.993831970434924328e-01 6.118862880653323788e-03
6.001225187248356815e+04 9.989354257162752493e-01 6.085582786098568155e-03
6.001225190729091992e+04 9.889493839060098379e-01 6.069868952202378543e-03
6.001225194209827168e+04 9.843947774222459035e-01 6.127643618601132450e-03
6.001225197690562345e+04 9.861483569127722504e-01 6.073800921374493920e-03
6.001225201171297522e+04 9.932428267772140940e-01 6.080188085012148622e-03
6.001225204652031971e+04 1.000905620419650477e+00 6.240305412920594229e-03
6.001225208132767148e+04 9.958140728878704939e-01 6.095912038876445671e-03
6.001225211613502324e+04 9.880789789310944204e-01 6.053248974453299958e-03
6.001225215094237501e+04 1.000993725784541155e+00 6.159290402214479161e-03
6.001225218574972678e+04 9.887362493680375009e-01 6.084592970867096565e-03
6.001225222055707854e+04 9.853398551380085912e-01 5.990222942233492526e-03
6.001225225536443031e+04 9.844943601643838527e-01 6.048226358320282596e-03
6.001225229017177480e+04 9.813731572830465266e-01 6.114979807057698870e-03
6.001225232497912657e+04 9.859228963802232348e-01 6.027660563723813945e-03
6.001225235978647834e+04 9.940321425798603894e-01 6.092619340181448621e-03
6.001225239459383010e+04 9.985387424825353797e-01 6.196541199946686666e-03
6.001225242940118187e+04 1.000321373241835010e+00 6.137934599755096553e-03
6.001225246420853364e+04 9.860696759315535909e-01 6.097632994643878077e-03
6.001225249901588541e+04 9.908815492974981654e-01 6.067469077996968940e-03
6.001225253382323717e+04 9.911366033525396135e-01 6.128972702144475267e-03
6.001225256863058894e+04 9.954391927110480820e-01 6.147149227139201734e-03
6.001225260343794071e+04 1.001778085144475972e+00 6.170518371501872504e-03
6.001225263824529247e+04 9.925082994240503886e-01 6.080339542501147880e-03
6.001225267305264424e+04 9.924920503550115347e-01 6.100240080634095584e-03
6.001225270785999601e+04 9.880731439623878787e-01 6.104156138680156239e-03
6.001225274266734777e+04 9.947772075937298952e-01 6.124563948486173685e-03
6.001225277747469954e+04 9.834154217694027755e-01 6.044597304875044125e-03
6.001225281228205131e+04 1.001244522163423634e+00 6.157692739340755485e-03
6.001225284708940308e+04 9.998343935054362364e-01 6.109867914401409354e-03
6.001225288189675484e+04 9.870077536614512148e-01 6.093544988110530247e-03
6.001225291670410661e+04 9.852816034137377166e-01 6.070475598021823557e-03
6.001225295151145838e+04 9.877107049132654026e-01 6.060557121504213211e-03
6.001225298631880287e+04 9.913720797200882284e-01 6.175672972243289455e-03
6.001225302112615464e+04 9.827321411411148455e-01 6.094302956229919258e-03
6.001225305593350640e+04 9.860910917756479099e-01 6.088521611364482861e-03
6.001225309074085817e+04 9.967864885656338991e-01 6.133386363728491990e-03
6.001225312554820994e+04 9.904685441010917524e-01 6.060505228417042978e-03
6.001225316035556170e+04 9.906560835928865938e-01 6.112807174738331926e-03
6.001225319516291347e+04 9.903222467265648810e-01 6.126216260367287059e-03
6.001225322997026524e+04 9.938299833261807770e-01 6.200423805765688592e-03
6.001225326477760973e+04 9.915061325127443315e-01 6.142052428221761277e-03
6.001225329958496150e+04 9.957971435267614080e-01 6.185481631656917362e-03
6.001225333439231326e+04 9.919376337296994528e-01 6.118867959653471328e-03
6.001225336919966503e+04 1.002108888659429375e+00 6.116066475591809722e-03
6.001225340400701680e+04 9.959392036712586549e-01 6.214446709373756123e-03
6.001225343881436856e+04 1.006332796079747904e+00 6.245245041402240974e-03
6.001225347362172033e+04 1.004962477325092474e+00 6.223372544507715411e-03
6.001225350842907210e+04 9.948803487390099898e-01 6.151545443901626845e-03
6.001225354323642387e+04 1.000050633265007649e+00 6.092923191792666907e-03
6.001225357804377563e+04 1.009859308042446058e+00 6.347927360093721071e-03
6.001225361285112740e+04 1.017961630314487387e+00 6.316217973134285665e-03
6.001225364765847917e+04 1.008358211036115115e+00 6.275472123952270144e-03
6.001225368246583093e+04 1.013051582693904606e+00 6.258744671533849474e-03
6.001225371727318270e+04 1.003116206721778481e+00 6.208606302735784552e-03
6.001225375208053447e+04 1.003404097531885864e+00 6.461807550897207160e-03


==> figures/ground-lomb/20230309_tic3788_b.dat <==
6.001318405135815556e+04 1.649019213133821049e+00 1.785149187679533136e-02
6.001318414110651065e+04 1.685600022262064179e+00 1.560076971442299863e-02
6.001318424549384508e+04 1.659536619573227290e+00 1.515047359505568118e-02
6.001318434988116496e+04 1.654224812864308891e+00 1.511359807121535545e-02
6.001318445426850667e+04 1.624626335630605212e+00 1.465187749996296578e-02
6.001318455865584110e+04 1.664325820668454803e+00 1.498389957426315630e-02
6.001318466304316826e+04 1.659120580200388995e+00 1.554364015279824894e-02
6.001318476743050269e+04 1.634062823341077442e+00 1.504162879931899427e-02
6.001318487181782257e+04 1.623980621719822492e+00 1.502678958356667809e-02
6.001318497620515700e+04 1.618909138657490754e+00 1.489849841050618073e-02
6.001318508059249871e+04 1.632230844630065070e+00 1.506451181130474132e-02
6.001318518497983314e+04 1.656754614605062459e+00 1.533179307339156867e-02
6.001318528936716029e+04 1.670167659692392892e+00 1.542384286930461625e-02
6.001318539375449473e+04 1.685241472475515145e+00 1.521436868084510841e-02
6.001318549814181461e+04 1.678969930025846269e+00 1.539386255252221149e-02
6.001318560252915631e+04 1.675796584345825346e+00 1.551734813163630974e-02
6.001318570691649074e+04 1.635914000201877272e+00 1.531567924033212270e-02
6.001318581130381790e+04 1.651519910655079748e+00 1.560031420049871193e-02
6.001318591569115233e+04 1.640661159558000959e+00 1.526846957093447657e-02
6.001318602007847221e+04 1.638746640587098291e+00 1.522242085551860774e-02
6.001318612446580664e+04 1.680507367012586961e+00 1.593996953153532445e-02
6.001318622885314835e+04 1.688411545501333100e+00 1.555681848490860983e-02
6.001318633324048278e+04 1.674592202415891684e+00 1.509965405298667636e-02
6.001318643762780994e+04 1.713353037868205808e+00 1.582622034651073178e-02
6.001318654201514437e+04 1.713508080105157205e+00 1.543644701033942621e-02
6.001318664640246425e+04 1.749334958339681112e+00 1.633596833532681425e-02
6.001318675078980596e+04 1.746573693732868637e+00 1.657345559981391811e-02
6.001318685517714039e+04 1.727228133871497429e+00 1.630290066810305416e-02
6.001318695956446754e+04 1.702761523921409115e+00 1.707662191565962467e-02
6.001318706395179470e+04 1.713545944236871899e+00 1.695940512954549617e-02
6.001318716833912185e+04 1.735157338753763101e+00 1.684714633531457159e-02
6.001318727272646356e+04 1.714705747757642174e+00 1.765076203302708840e-02
6.001318737711379799e+04 1.727092425171997458e+00 1.633131597333426291e-02
6.001318748150112515e+04 1.711323303582768629e+00 1.638005376656882089e-02
6.001318758588845958e+04 1.725823051215930271e+00 1.644808635859610832e-02
6.001318769027579401e+04 1.702824717414542111e+00 1.700484336898107005e-02
6.001318779466311389e+04 1.668532255550190246e+00 1.569215677886240390e-02
6.001318789905045560e+04 1.727767765439993886e+00 1.747517783067364591e-02
6.001318800343779003e+04 1.693926915544959888e+00 1.666500154891225813e-02
6.001318810782511719e+04 1.725531923232180631e+00 1.621823643947401666e-02
6.001318821221245162e+04 1.709209181882707096e+00 1.611931144750467296e-02
6.001318831659977150e+04 1.712452229917166058e+00 1.670084745091219083e-02
6.001318842098710593e+04 1.693961596668253522e+00 1.718169479110261133e-02
6.001318852537444764e+04 1.676819880389623707e+00 1.664911927486733070e-02
6.001318862976178207e+04 1.691891891891891930e+00 1.629233791948678928e-02
6.001318873414910922e+04 1.643008115529185131e+00 1.687777782179829614e-02
6.001318883853644365e+04 1.648930269565184181e+00 1.603561452733882897e-02
6.001318894292376353e+04 1.701453135312242404e+00 1.770089446742651243e-02
6.001318904731110524e+04 1.689002293893835605e+00 1.691949841575958458e-02
6.001318915169843967e+04 1.691275036562571055e+00 1.730923496638750100e-02
6.001318925608576683e+04 1.662264972889715198e+00 1.690545193999664145e-02
6.001318936047309398e+04 1.663385780931015967e+00 1.684005778100327450e-02
6.001318946486042114e+04 1.653659333351481742e+00 1.611478350471881940e-02
6.001318956924776285e+04 1.661005865722721131e+00 1.595295739866550364e-02
6.001318967363509728e+04 1.651626128616178413e+00 1.588120455942863135e-02
6.001318977802243171e+04 1.647385380614511785e+00 1.588435554994193852e-02
6.001318988240975887e+04 1.669228761982240350e+00 1.701917112665255610e-02
6.001318998679709330e+04 1.659442901175843810e+00 1.625241255024851422e-02
6.001319009118442045e+04 1.645707084249477203e+00 1.557305518486468837e-02
6.001319019557175488e+04 1.653610430562103550e+00 1.554015857684015560e-02
6.001319029995908932e+04 1.651376571296367723e+00 1.610230772173050842e-02
6.001319040434641647e+04 1.649153650842501984e+00 1.581843287343229904e-02
6.001319050873375090e+04 1.650483755512965445e+00 1.587560778801454936e-02
6.001319061312108533e+04 1.648931780671190284e+00 1.690115236971927518e-02
6.001319071750840521e+04 1.652473215275415352e+00 1.656260847940340189e-02
6.001319082189573965e+04 1.664835942370431088e+00 1.677203589954993565e-02
6.001319092628308135e+04 1.656531041069722932e+00 1.632366875899254888e-02
6.001319103067040851e+04 1.668760929109732061e+00 1.619125293298757928e-02
6.001319113505774294e+04 1.640033787605680748e+00 1.595460178390986639e-02
6.001319123944507737e+04 1.662420012759294075e+00 1.619382239069414378e-02
6.001319134383239725e+04 1.642381106438045801e+00 1.599069891242613922e-02
6.001319144821973896e+04 1.640893064245235511e+00 1.580776862135687202e-02
6.001319155260706611e+04 1.640352256041222034e+00 1.560445641973241815e-02
6.001319165699440055e+04 1.645337633071722649e+00 1.574473315954344824e-02
6.001319176138172770e+04 1.633318357514117247e+00 1.491251613155586409e-02
6.001319186576905486e+04 1.636253196191181480e+00 1.561325891407330455e-02
6.001319197015639656e+04 1.654664339409631868e+00 1.615049917194381554e-02
6.001319207454373100e+04 1.625076085030318529e+00 1.532869383962775535e-02
6.001319217893106543e+04 1.609481777852436180e+00 1.486238523957879656e-02
6.001319228331839258e+04 1.613103242764143186e+00 1.565976321484570041e-02
6.001319238770572701e+04 1.576431829124505635e+00 1.542703929305722955e-02
6.001319249209304689e+04 1.651522825956671880e+00 1.635066465814826939e-02
6.001319259648038860e+04 1.634949742960178032e+00 1.568433312902500418e-02
6.001319270086772303e+04 1.619204479629272164e+00 1.549812353886165055e-02
6.001319280525505746e+04 1.634078417854141207e+00 1.581896543378992839e-02
6.001319290964238462e+04 1.592950088350921334e+00 1.575679409858988383e-02
6.001319301402971905e+04 1.614602186485292190e+00 1.540137595074427337e-02
6.001319311841705348e+04 1.578840532331821755e+00 1.467693984341657265e-02
6.001319322280437336e+04 1.573716235427921495e+00 1.496236867491720045e-02
6.001319332719171507e+04 1.584580215329264963e+00 1.477646986133557098e-02
6.001319343157904223e+04 1.604483787164437514e+00 1.498328923174097223e-02
6.001319353596637666e+04 1.625467575061639414e+00 1.653112418510242765e-02
6.001319364035369654e+04 1.589970523913663669e+00 1.527492606125464489e-02
6.001319374474103824e+04 1.619469369411254300e+00 1.516686933493857636e-02
6.001319384912837268e+04 1.616162936423118035e+00 1.538473513525270148e-02
6.001319395351570711e+04 1.621559276749099165e+00 1.474582140341578786e-02
6.001319405790303426e+04 1.614029435965906423e+00 1.493338960863287677e-02
6.001319416229036869e+04 1.623680770767315540e+00 1.533836155855507893e-02
6.001319426667769585e+04 1.618743335784096571e+00 1.514497771446655927e-02
6.001319437106502301e+04 1.620689122432978246e+00 1.556380746753343973e-02
6.001319447545236471e+04 1.650478767131218216e+00 1.534241405563998781e-02
6.001319457983969914e+04 1.634172204697883712e+00 1.539346028327217945e-02
6.001319468422702630e+04 1.623669492366033751e+00 1.523159457414818320e-02
6.001319478861436073e+04 1.663415358151359102e+00 1.651344792199477274e-02
6.001319489300168061e+04 1.658621671102632478e+00 1.544434064134630850e-02
6.001319499738901504e+04 1.641665450467404419e+00 1.583951583239017261e-02
6.001319510177635675e+04 1.638128237649180141e+00 1.532651364907776544e-02
6.001319520616369118e+04 1.640245561461259216e+00 1.539094499967849985e-02
6.001319531055101834e+04 1.669043797737600476e+00 1.576797234867557962e-02
6.001319541493835277e+04 1.673068151068846765e+00 1.551356857463283105e-02
6.001319551932567265e+04 1.707794551262362459e+00 1.614749129767627939e-02
6.001319562371301436e+04 1.674669621444871082e+00 1.564978128371363394e-02
6.001319572810034879e+04 1.681703544155081387e+00 1.621560410425147702e-02
6.001319583248767594e+04 1.655914350517049272e+00 1.636168840284931911e-02
6.001319593687501037e+04 1.657395089165558000e+00 1.596291729902167555e-02
6.001319604126233025e+04 1.642681455000993163e+00 1.611213710881352276e-02
6.001319614564966469e+04 1.651138104998243650e+00 1.635497960742950813e-02
6.001319625003700639e+04 1.621353536590968147e+00 1.551150373367266543e-02
6.001319635442434083e+04 1.664587978446674388e+00 1.560342121890168771e-02
6.001319645881166798e+04 1.632976448696067617e+00 1.554334456796696920e-02
6.001319656319900241e+04 1.659631407179881002e+00 1.593140789782006295e-02
6.001319666758632229e+04 1.614248519443180818e+00 1.537299553024897014e-02
6.001319677197366400e+04 1.626778310706446629e+00 1.530989542815530853e-02
6.001319687636099843e+04 1.631954592299764473e+00 1.546804232958564479e-02
6.001319698074833286e+04 1.594140155745664256e+00 1.489097842775950753e-02
6.001319708513566002e+04 1.627145669675055029e+00 1.546460554229832710e-02
6.001319718952299445e+04 1.599618993262967859e+00 1.473024887150507951e-02
6.001319729391032888e+04 1.664798553617720556e+00 1.554062010362148097e-02
6.001319739829764876e+04 1.642723354231975019e+00 1.540834812838908115e-02
6.001319750268499047e+04 1.626689450406705095e+00 1.511058655189430507e-02
6.001319760707232490e+04 1.650235877823549968e+00 1.528628171002688330e-02
6.001319771145965206e+04 1.616620747646892564e+00 1.468804653339333445e-02
6.001319781584698649e+04 1.635377794415263653e+00 1.506863142322254802e-02
6.001319792023431364e+04 1.653106224114799128e+00 1.512572272204607167e-02
6.001319802462164080e+04 1.626838780216438352e+00 1.504403673014303479e-02
6.001319812900898251e+04 1.635649367196126969e+00 1.498625777323349742e-02
6.001319823339631694e+04 1.673891495919094252e+00 1.555917147195926345e-02
6.001319833778364409e+04 1.696113920472391179e+00 1.572146136005628247e-02
6.001319844217097852e+04 1.684172162443596132e+00 1.745269604272732186e-02
6.001319854655829840e+04 1.651324586806855566e+00 1.535059503517012015e-02
6.001319865094563283e+04 1.681825783592683310e+00 1.577177457671660038e-02
6.001319875533297454e+04 1.690843461502595568e+00 1.566946827564561981e-02
6.001319885972030897e+04 1.680860647621414294e+00 1.585428417832981246e-02
6.001319896410763613e+04 1.649655314725933186e+00 1.536297788134193855e-02
6.001319906849497056e+04 1.672447680478789556e+00 1.513900685731796834e-02
6.001319917288230499e+04 1.690856645935726377e+00 1.561362134723017978e-02
6.001319927726963215e+04 1.672351033892083727e+00 1.588001503726053573e-02
6.001319938165696658e+04 1.671773036515943778e+00 1.513451123508103430e-02
6.001319948604430101e+04 1.686055297100142791e+00 1.504952276207515566e-02
6.001319959043163544e+04 1.687634494452935341e+00 1.601193866134034346e-02
6.001319969481896260e+04 1.659996321218902837e+00 1.549586467999283096e-02
6.001319979920629703e+04 1.668454984508839001e+00 1.590105470590651507e-02
6.001319990359363146e+04 1.696091025176770906e+00 1.630562716185608718e-02
6.001320000798095134e+04 1.670017497382950911e+00 1.618954855499501674e-02
6.001320011236829305e+04 1.708020917445303155e+00 1.621066261270454750e-02
6.001320021675562748e+04 1.674824612462471718e+00 1.595685016557077049e-02
6.001320032114295464e+04 1.692878907659126853e+00 1.612831319850928716e-02
6.001320042553028907e+04 1.680691229763792593e+00 1.555028080157316341e-02
6.001320052991760895e+04 1.662023957294181287e+00 1.613537954574345221e-02
6.001320063430494338e+04 1.667150205408780339e+00 1.629128773642461031e-02
6.001320073869228509e+04 1.716544988506372826e+00 1.657772317215979244e-02
6.001320084307961952e+04 1.667172588248821308e+00 1.626547375868362885e-02
6.001320094746694667e+04 1.630665247512958604e+00 1.445075129166079227e-02
6.001320105185428110e+04 1.655729339228522390e+00 1.492913509972045027e-02
6.001320115624160826e+04 1.655688173903015592e+00 1.475064479649182241e-02
6.001320126062893542e+04 1.658489762743352580e+00 1.540607955313530626e-02
6.001320136501627712e+04 1.680551872562018545e+00 1.483306875514626109e-02
6.001320146940361155e+04 1.664511823035850435e+00 1.557112848061253420e-02
6.001320157379094599e+04 1.680849262456272530e+00 1.579681524104944654e-02
6.001320167817827314e+04 1.694827645619637169e+00 1.584950106364188538e-02
6.001320178256560757e+04 1.661395313070726854e+00 1.520059464640802216e-02
6.001320188695293473e+04 1.705435828509461960e+00 1.614080972507407966e-02
6.001320199134026916e+04 1.705026243077728543e+00 1.525428834637971957e-02
6.001320209572760359e+04 1.695017792242809795e+00 1.588445955755887415e-02
6.001320220011493075e+04 1.717965491863602923e+00 1.577332863570881857e-02
6.001320230450226518e+04 1.693695082472637559e+00 1.568567978816474626e-02
6.001320240888959961e+04 1.697318340406893444e+00 1.570459302922370265e-02
6.001320251327691949e+04 1.704976783678964658e+00 1.595726366373411559e-02
6.001320261766425392e+04 1.708060521440066148e+00 1.542719450537238975e-02
6.001320272205159563e+04 1.723845797203627850e+00 1.583870049201243496e-02
6.001320282643893006e+04 1.750954216960843191e+00 1.657246682962743717e-02
6.001320293082625722e+04 1.743100620002207668e+00 1.664603583071904910e-02
6.001320303521359165e+04 1.722868165083840664e+00 1.640742622647839433e-02
6.001320313960091153e+04 1.745600808272546933e+00 1.600459713288220412e-02
6.001320324398825323e+04 1.719437213290625710e+00 1.583478627205619355e-02
6.001320334837558767e+04 1.725279880990979064e+00 1.606430972028384183e-02
6.001320345276292210e+04 1.744424588305374613e+00 1.627470445454037851e-02
6.001320355715024925e+04 1.708520127824907586e+00 1.561239850026974532e-02
6.001320366153758368e+04 1.700246413631067322e+00 1.575444439910252126e-02
6.001320376592491812e+04 1.693271486662391467e+00 1.567559640392593781e-02
6.001320387031223800e+04 1.723880482135434988e+00 1.618611506601788652e-02
6.001320397469957970e+04 1.708347421159402524e+00 1.497930131932003438e-02
6.001320407908691413e+04 1.682132050881431473e+00 1.544208618700240558e-02
6.001320418347424857e+04 1.719056128572571840e+00 1.576350074402037629e-02
6.001320428786157572e+04 1.727005093232381938e+00 1.516388634695902023e-02
6.001320439224891015e+04 1.707360245783395847e+00 1.518679434801998088e-02
6.001320449663623731e+04 1.679488563628792175e+00 1.489970454932014118e-02
6.001320460102356446e+04 1.679305240994044546e+00 1.567491062784205635e-02
6.001320470541090617e+04 1.666293190411285874e+00 1.487555682581734838e-02
6.001320480979823333e+04 1.666011878094450394e+00 1.485405978985713214e-02
6.001320491418556776e+04 1.664382057535164883e+00 1.459312838589022464e-02
6.001320501857290219e+04 1.666360413747693503e+00 1.504453942424397589e-02
6.001320512296022207e+04 1.669574578946561916e+00 1.558851429217819433e-02
6.001320522734755650e+04 1.654130462474378893e+00 1.487842307717556281e-02
6.001320533173489821e+04 1.676918914740666233e+00 1.506034555987759843e-02
6.001320543612223264e+04 1.669230500297171682e+00 1.550551230517189551e-02
6.001320554050955980e+04 1.645502381509811984e+00 1.511432215260946621e-02
6.001320564489689423e+04 1.642715544847357378e+00 1.524491549857549116e-02
6.001320574928421411e+04 1.630080400705510524e+00 1.441724360638532883e-02
6.001320585367154854e+04 1.667441526538627317e+00 1.574662249179677176e-02
6.001320595805889025e+04 1.639975589755325425e+00 1.484050747137359225e-02
6.001320606244622468e+04 1.650954151177199458e+00 1.479276595074550775e-02
6.001320616683355911e+04 1.673418618442840788e+00 1.541383510396073138e-02
6.001320627122088626e+04 1.691376264282242747e+00 1.564353996440371111e-02
6.001320637560822070e+04 1.673036068949355970e+00 1.528872601965076267e-02
6.001320647999554058e+04 1.680391702398887688e+00 1.577400263884815371e-02
6.001320658438288228e+04 1.690056491062665645e+00 1.567774285341662702e-02
6.001320668877021672e+04 1.678878753896962284e+00 1.573117846221565655e-02
6.001320679315755115e+04 1.671092987060546653e+00 1.551666053166230602e-02
6.001320689754487830e+04 1.657301320878639572e+00 1.587399586214514879e-02
6.001320700193221273e+04 1.682881186462438672e+00 1.581299219542767545e-02
6.001320710631954717e+04 1.677147947357330304e+00 1.551006410019620772e-02
6.001320721070686704e+04 1.666402450698831972e+00 1.577219029091075572e-02
6.001320731509420875e+04 1.670976894226471554e+00 1.487255845324346633e-02
6.001320741948154318e+04 1.632083462689770448e+00 1.463240890960932315e-02
6.001320752386887034e+04 1.673968079671188658e+00 1.566777709609526101e-02
6.001320762825620477e+04 1.619136154518839632e+00 1.414512991012237438e-02
6.001320773264352465e+04 1.682320218507660448e+00 1.557673290674686274e-02
6.001320783703085908e+04 1.654905265447032869e+00 1.476160322970148861e-02
6.001320794141820079e+04 1.629081108331879246e+00 1.449136160481521649e-02
6.001320804580553522e+04 1.621433767073466425e+00 1.458276979819888262e-02
6.001320815019286238e+04 1.599915557888490714e+00 1.515022922388763529e-02
6.001320825458019681e+04 1.658259194717050411e+00 1.529222725518850946e-02
6.001320835896751669e+04 1.633095853659487728e+00 1.450096855255765364e-02
6.001320846335485112e+04 1.629884649100787897e+00 1.468400221352944915e-02
6.001320856774219283e+04 1.642946991503515086e+00 1.521656355228002272e-02
6.001320867212952726e+04 1.634206432528948039e+00 1.475476453467241753e-02
6.001320877651686169e+04 1.614768510958274561e+00 1.456566939031814743e-02
6.001320888090418885e+04 1.600825242904947210e+00 1.471014673389348971e-02
6.001320898529152328e+04 1.626141054935770658e+00 1.492568693933718146e-02
6.001320908967884316e+04 1.590504246690641832e+00 1.440415483578708078e-02
6.001320919406617759e+04 1.620016543227759120e+00 1.478862430120226994e-02
6.001320929845351930e+04 1.626138128444836850e+00 1.473391005587972209e-02
6.001320940284085373e+04 1.593999733490700565e+00 1.448265696446350038e-02
6.001320950722818816e+04 1.672392213567175157e+00 1.549754674857410468e-02
6.001320961161551531e+04 1.634002509888885957e+00 1.512559168538115881e-02
6.001320971600284975e+04 1.618918762424967683e+00 1.486177002392654635e-02


==> figures/ground-lomb/20230309_tic3788_g.dat <==
6.001318401538648322e+04 1.343770618079231927e-01 1.868114947234147819e-03
6.001318403671917622e+04 1.370779599793706671e-01 5.190675172838794772e-04
6.001318407151495921e+04 1.361315067332040663e-01 5.240078470625533997e-04
6.001318410631073493e+04 1.366315941904514553e-01 4.944178864465510704e-04
6.001318414110651065e+04 1.363613076710654959e-01 4.909660302461984647e-04
6.001318417590228637e+04 1.361024997159304417e-01 4.978170464393530219e-04
6.001318421069806209e+04 1.364413358261853948e-01 5.153599619936974395e-04
6.001318424549384508e+04 1.355086525131517228e-01 4.968574898053263605e-04
6.001318428028962080e+04 1.348409891471940847e-01 4.890334299633467647e-04
6.001318431508539652e+04 1.353163004884374021e-01 4.834939103424607432e-04
6.001318434988117224e+04 1.359158909199468801e-01 4.851492124809093725e-04
6.001318438467694796e+04 1.352543242519932132e-01 4.809793726290059702e-04
6.001318441947273095e+04 1.344431242445569830e-01 4.796656559493702831e-04
6.001318445426850667e+04 1.339993975572198182e-01 4.988090928911634173e-04
6.001318448906428239e+04 1.347125349383725690e-01 5.089581111386832189e-04
6.001318452386005811e+04 1.339909509104146579e-01 4.938138365947976251e-04
6.001318455865583383e+04 1.357777471294840110e-01 4.870833387316135846e-04
6.001318459345161682e+04 1.347866456224632026e-01 4.909560870898960249e-04
6.001318462824739254e+04 1.352403343352862330e-01 4.920143081214525425e-04
6.001318466304316826e+04 1.353466324185128578e-01 5.254238209730420581e-04
6.001318469783894398e+04 1.362786058266746148e-01 5.153219291104969889e-04
6.001318473263471969e+04 1.353892330872004113e-01 4.930728969284244338e-04
6.001318476743050269e+04 1.351113456264036727e-01 5.025233579056250042e-04
6.001318480222627841e+04 1.352885352037202782e-01 5.077269922612137436e-04
6.001318483702205413e+04 1.351713282516096570e-01 4.997036390563620780e-04
6.001318487181782984e+04 1.345560049394030344e-01 4.968759108192060021e-04
6.001318490661360556e+04 1.351259640482094793e-01 5.120015376030936536e-04
6.001318494140938856e+04 1.353775048490637178e-01 5.167804832445491896e-04
6.001318497620516428e+04 1.343563806899298330e-01 5.137409252523256545e-04
6.001318501100093999e+04 1.347956582769761769e-01 5.166815264201918972e-04
6.001318504579671571e+04 1.330772389283664814e-01 5.054566135598940200e-04
6.001318508059249143e+04 1.339054056423089889e-01 5.002297168416670100e-04
6.001318511538827443e+04 1.351548693055359684e-01 4.980957373727249934e-04
6.001318515018405014e+04 1.344072934267077357e-01 5.065215330625714172e-04
6.001318518497982586e+04 1.357425221794594239e-01 4.953920808308842931e-04
6.001318521977560886e+04 1.346087652800372902e-01 5.000095381893437203e-04
6.001318525457138458e+04 1.349730369081897363e-01 4.984812904708166162e-04
6.001318528936716029e+04 1.354398791467281427e-01 4.926882479573690705e-04
6.001318532416293601e+04 1.364469512356688286e-01 5.103160128576793558e-04
6.001318535895871173e+04 1.379894607143603014e-01 4.965658240209173914e-04
6.001318539375449473e+04 1.372952279004141796e-01 4.911926447107582997e-04
6.001318542855027044e+04 1.364046907286461940e-01 4.895365671234041703e-04
6.001318546334604616e+04 1.364234571250658445e-01 4.939110831792895007e-04
6.001318549814182188e+04 1.360089400974933138e-01 4.851225623203665347e-04
6.001318553293759760e+04 1.345552656817064208e-01 4.861531864828093569e-04
6.001318556773338059e+04 1.371766436359300456e-01 4.959259323245176435e-04
6.001318560252915631e+04 1.368971812509795771e-01 5.101093663550621904e-04
6.001318563732493203e+04 1.378527340183966776e-01 4.980804972808920575e-04
6.001318567212070775e+04 1.375556485365983794e-01 5.119751496330630100e-04
6.001318570691648347e+04 1.371319062194758520e-01 5.379348876090264296e-04
6.001318574171226646e+04 1.363891629168969277e-01 5.500085323823353158e-04
6.001318577650804218e+04 1.352618625028068344e-01 4.984878181224617439e-04
6.001318581130381790e+04 1.363735627973672593e-01 4.809575517617726203e-04
6.001318584609959362e+04 1.356048156331184085e-01 4.785634782067506115e-04
6.001318588089536934e+04 1.366374323764270038e-01 4.854121395622646384e-04
6.001318591569115233e+04 1.358990437264725737e-01 4.933398666093815601e-04
6.001318595048692805e+04 1.365307003547763243e-01 4.817856115961439371e-04
6.001318598528270377e+04 1.361490620170800747e-01 4.823131690044987654e-04
6.001318602007847949e+04 1.356756764928317982e-01 4.868147250237041235e-04
6.001318605487425521e+04 1.358459214249625180e-01 4.860768799718669119e-04
6.001318608967003820e+04 1.362034513423088788e-01 4.852989787402790366e-04
6.001318612446581392e+04 1.380993868255443180e-01 4.952667457676602570e-04
6.001318615926158964e+04 1.394140929888889324e-01 4.966610429456210386e-04
6.001318619405737263e+04 1.376466462479001285e-01 4.885343572488287135e-04
6.001318622885314835e+04 1.375340317155425429e-01 4.872769096838877622e-04
6.001318626364892407e+04 1.379800599332191846e-01 4.889522959805912361e-04
6.001318629844469979e+04 1.383660929170852372e-01 4.769644803441980339e-04
6.001318633324047551e+04 1.385716872731085902e-01 4.891241145193192270e-04
6.001318636803625850e+04 1.407095311173458263e-01 4.888769071202483420e-04
6.001318640283203422e+04 1.402515171338330480e-01 4.923641663115639307e-04
6.001318643762780994e+04 1.400314552969388060e-01 4.878402837022409715e-04
6.001318647242358566e+04 1.400160415881505638e-01 4.936424586029262247e-04
6.001318650721936137e+04 1.404526255196957008e-01 4.950683653727153567e-04
6.001318654201514437e+04 1.405727587407905044e-01 4.914536760250467996e-04
6.001318657681092009e+04 1.419172106769835406e-01 4.983784361526456342e-04
6.001318661160669581e+04 1.421085912386379768e-01 4.956172814182378426e-04
6.001318664640247152e+04 1.427536694528051542e-01 4.980633732063180410e-04
6.001318668119824724e+04 1.423319508605543904e-01 4.968603787818238419e-04
6.001318671599403024e+04 1.413697948502405655e-01 5.058947380969541123e-04
6.001318675078980596e+04 1.406294795800333286e-01 4.942690524921806126e-04
6.001318678558558167e+04 1.408628144332838561e-01 4.939992334197103839e-04
6.001318682038135739e+04 1.415541566716958799e-01 4.998789693473483075e-04
6.001318685517713311e+04 1.434680691464599311e-01 5.126859238393989982e-04
6.001318688997291611e+04 1.407939218595745112e-01 5.055563522784185630e-04
6.001318692476869182e+04 1.399994055309127239e-01 4.987375127767215482e-04
6.001318695956446754e+04 1.396291254843711194e-01 4.956850936406458508e-04
6.001318699436024326e+04 1.397968652975969950e-01 4.965127893843837657e-04
6.001318702915601898e+04 1.391926115895724958e-01 4.965293160064938698e-04
6.001318706395179470e+04 1.385637308076083651e-01 4.910970618972239094e-04
6.001318709874757042e+04 1.413775525080359363e-01 4.970612526954167054e-04
6.001318713354335341e+04 1.415155354024165701e-01 4.979186292184957464e-04
6.001318716833912913e+04 1.415525733935576735e-01 4.995565831700945298e-04
6.001318720313490485e+04 1.401631931754827587e-01 4.982935597013498502e-04
6.001318723793068784e+04 1.394105926353462477e-01 4.959694715368912063e-04
6.001318727272646356e+04 1.399163827567543594e-01 5.020310169863271719e-04
6.001318730752223928e+04 1.390640316034579549e-01 4.872962872277431272e-04
6.001318734231801500e+04 1.402439868539167300e-01 4.885752762494468106e-04
6.001318737711379072e+04 1.417144729645024304e-01 4.977101259483114083e-04
6.001318741190957371e+04 1.407716359706659981e-01 4.949615669862748044e-04
6.001318744670534943e+04 1.399645031708521281e-01 4.932382582137948652e-04
6.001318748150112515e+04 1.399585897395677625e-01 4.877035502198096310e-04
6.001318751629690087e+04 1.391955897400401487e-01 4.891841093497618139e-04
6.001318755109267659e+04 1.388255836632754092e-01 4.888136491818973091e-04
6.001318758588845958e+04 1.391688254151024762e-01 4.913791515331809813e-04
6.001318762068423530e+04 1.402657443672340742e-01 4.948761800047132798e-04
6.001318765548001102e+04 1.395002353349784896e-01 5.037481696433667800e-04
6.001318769027579401e+04 1.410003300536606108e-01 4.976803874805909265e-04
6.001318772507156973e+04 1.399841008786932572e-01 4.990735981148596663e-04
6.001318775986734545e+04 1.385039831278471190e-01 4.876243979714458155e-04
6.001318779466312117e+04 1.397319923166922551e-01 4.913059580738694115e-04
6.001318782945889689e+04 1.390653222232108299e-01 4.911965348642124410e-04
6.001318786425467988e+04 1.399318909908879027e-01 5.005979903395345321e-04
6.001318789905045560e+04 1.387009425831279286e-01 4.948596288961062527e-04
6.001318793384623132e+04 1.390351040689056239e-01 5.034691521451152866e-04
6.001318796864200704e+04 1.381347618012946366e-01 4.962700582540520173e-04
6.001318800343778275e+04 1.381423424693313251e-01 4.927656249591615047e-04
6.001318803823356575e+04 1.389578464742500796e-01 4.941539150781114808e-04
6.001318807302934147e+04 1.397893176354207956e-01 5.028016607574338883e-04
6.001318810782511719e+04 1.394024612561437504e-01 4.948783919185396419e-04
6.001318814262089290e+04 1.393853886610824100e-01 4.956254435659014287e-04
6.001318817741666862e+04 1.390205969388213503e-01 4.950342637052818854e-04
6.001318821221245162e+04 1.385678609554448215e-01 4.909824629028133533e-04
6.001318824700822734e+04 1.392531815692976405e-01 4.944795562404011042e-04
6.001318828180400305e+04 1.378236451262668250e-01 4.893301927791323443e-04
6.001318831659977877e+04 1.389873710977608812e-01 4.948647037775631610e-04
6.001318835139555449e+04 1.385269208909038485e-01 4.939518753716024219e-04
6.001318838619133749e+04 1.376969550470731329e-01 4.941660063684006916e-04
6.001318842098711320e+04 1.376439282100054839e-01 4.994801694043482509e-04
6.001318845578288892e+04 1.369569139861128992e-01 4.988656833231366015e-04
6.001318849057866464e+04 1.373186342508091740e-01 5.031628678799289793e-04
6.001318852537444036e+04 1.372915963461676658e-01 5.029971518107542163e-04
6.001318856017022335e+04 1.370970973626733647e-01 5.030289347243104133e-04
6.001318859496599907e+04 1.362516754850575662e-01 5.001350736592040293e-04
6.001318862976177479e+04 1.366906324930825534e-01 4.943767846247660224e-04
6.001318866455755779e+04 1.375777405096801631e-01 4.934070293657798418e-04
6.001318869935333350e+04 1.361522425429019245e-01 4.956958249100795787e-04
6.001318873414910922e+04 1.351547594709516520e-01 4.921588307746056030e-04
6.001318876894488494e+04 1.349985757375327666e-01 4.920547552492616919e-04
6.001318880374066066e+04 1.356833431602336992e-01 4.937387745916268101e-04
6.001318883853644365e+04 1.371013960783005192e-01 4.956683403269904371e-04
6.001318887333221937e+04 1.376340121047279208e-01 4.998707392872717235e-04
6.001318890812799509e+04 1.356510939955496153e-01 4.978306652892411192e-04
6.001318894292377081e+04 1.363520679866176422e-01 5.057767764817107338e-04
6.001318897771954653e+04 1.365586107689348017e-01 5.110110456207541535e-04
6.001318901251532952e+04 1.356561327576929210e-01 5.090938752547683604e-04
6.001318904731110524e+04 1.351609140903223261e-01 4.954146174461270067e-04
6.001318908210688096e+04 1.344068556610151510e-01 4.827957920181999950e-04
6.001318911690265668e+04 1.351413176792166104e-01 4.899936030079138751e-04
6.001318915169843240e+04 1.349687219839293961e-01 4.943514722237048794e-04
6.001318918649421539e+04 1.360733967653197651e-01 4.938481858278582744e-04
6.001318922128999111e+04 1.360524410074158141e-01 5.029156882231654606e-04
6.001318925608576683e+04 1.337276021457671771e-01 4.827484329555381407e-04
6.001318929088154255e+04 1.339986357637951708e-01 4.911833440291327266e-04
6.001318932567731827e+04 1.353257149766546041e-01 5.057013277914851465e-04
6.001318936047309398e+04 1.350031547601005799e-01 4.975427079233917969e-04
6.001318939526886970e+04 1.347672629432076497e-01 4.934858178916458988e-04
6.001318943006465270e+04 1.361210601321669045e-01 4.998688569735207842e-04
6.001318946486042842e+04 1.359963446586407443e-01 5.007018109846218942e-04
6.001318949965620413e+04 1.359217656759534043e-01 5.006997248984025465e-04
6.001318953445198713e+04 1.358413184798071549e-01 4.917184896460146358e-04
6.001318956924776285e+04 1.346719955619366249e-01 4.909481080375361142e-04
6.001318960404353857e+04 1.349558990974004113e-01 4.875145811460495043e-04
6.001318963883931428e+04 1.350427614919178232e-01 4.883953592024925950e-04
6.001318967363509000e+04 1.347189306409205811e-01 4.865538791962399829e-04
6.001318970843087300e+04 1.353599169453778561e-01 4.830319882915911191e-04
6.001318974322664872e+04 1.365593999114489976e-01 4.987875566432024453e-04
6.001318977802242443e+04 1.355460320939911034e-01 4.870819456906543606e-04
6.001318981281820743e+04 1.361616524547425988e-01 4.944836367780143125e-04
6.001318984761398315e+04 1.351815949619763479e-01 4.894757986441960898e-04
6.001318988240975887e+04 1.364389926396201158e-01 4.928008579219715808e-04
6.001318991720553458e+04 1.360181443237400423e-01 4.917732618611327490e-04
6.001318995200131030e+04 1.379041314171333132e-01 4.957664416027500508e-04
6.001318998679709330e+04 1.370573812818328963e-01 4.911166556586185356e-04
6.001319002159286902e+04 1.362799255738736393e-01 4.915534230779233229e-04
6.001319005638864473e+04 1.351473300547562650e-01 4.908714256657234097e-04
6.001319009118442045e+04 1.368839548759126501e-01 4.961737345400023171e-04
6.001319012598019617e+04 1.374007330035481866e-01 4.921009068031934964e-04
6.001319016077597917e+04 1.367219100775677043e-01 4.947778818931638112e-04
6.001319019557175488e+04 1.362535090180669872e-01 4.914346367299130556e-04
6.001319023036753060e+04 1.365966526249982327e-01 4.871306790033456892e-04
6.001319026516330632e+04 1.371449870354963796e-01 4.860440985174773625e-04
6.001319029995908204e+04 1.359489491412083362e-01 4.853942930654087952e-04
6.001319033475486503e+04 1.364358207077812357e-01 4.877163511161019226e-04
6.001319036955064075e+04 1.360587665071788799e-01 4.845850782242550319e-04
6.001319040434641647e+04 1.362166570861010062e-01 4.857135009604789675e-04
6.001319043914219219e+04 1.371046049707456138e-01 4.813653238015140135e-04
6.001319047393796791e+04 1.353779578911507853e-01 4.765470912042382972e-04
6.001319050873375090e+04 1.370969930037016227e-01 4.875254721040611313e-04
6.001319054352952662e+04 1.361544929715228780e-01 4.879056637626704904e-04
6.001319057832530234e+04 1.368260603216539251e-01 4.965764947727975857e-04
6.001319061312108533e+04 1.365290532036649018e-01 4.994710589468669484e-04
6.001319064791686105e+04 1.370131739326072295e-01 4.980377087978664309e-04
6.001319068271263677e+04 1.374262503614482045e-01 5.006485622385656222e-04
6.001319071750841249e+04 1.380828035417762945e-01 5.034510611829291944e-04
6.001319075230418821e+04 1.364690578646049757e-01 4.992038347921296665e-04
6.001319078709997120e+04 1.372316196687017875e-01 5.090906501098174533e-04
6.001319082189574692e+04 1.373649206571566916e-01 4.977305319890320840e-04
6.001319085669152264e+04 1.380216095328378190e-01 4.950418516254470212e-04
6.001319089148729836e+04 1.378229405414342912e-01 4.956203029079502432e-04
6.001319092628307408e+04 1.381820683258703497e-01 4.874539568355966998e-04
6.001319096107885707e+04 1.385392215679442096e-01 4.888085836923655725e-04
6.001319099587463279e+04 1.373084434104588358e-01 4.834477440077050757e-04
6.001319103067040851e+04 1.380231589200616449e-01 4.914146523457090486e-04
6.001319106546618423e+04 1.372409944244057933e-01 4.934733384448242730e-04
6.001319110026195995e+04 1.370431306966625740e-01 4.990181115055154857e-04
6.001319113505774294e+04 1.368744300033817585e-01 4.958152280873621845e-04
6.001319116985351866e+04 1.367398102832718676e-01 4.932553236376333548e-04
6.001319120464929438e+04 1.374703206433860181e-01 4.974871182536992750e-04
6.001319123944507737e+04 1.365833197604895966e-01 4.924088965954310972e-04
6.001319127424085309e+04 1.359969150726450249e-01 4.808906815639836757e-04
6.001319130903662881e+04 1.363895374051393994e-01 4.859107999643115234e-04
6.001319134383240453e+04 1.348192761125973638e-01 4.835874434077468294e-04
6.001319137862818025e+04 1.351499664586338634e-01 4.972007940273910891e-04
6.001319141342395596e+04 1.343591700784123322e-01 4.805674813787817203e-04
6.001319144821973168e+04 1.352667279921664356e-01 4.854987149328102245e-04
6.001319148301551468e+04 1.349807699521278770e-01 4.888048736868976949e-04
6.001319151781129040e+04 1.356362454842895693e-01 4.887685819744070270e-04
6.001319155260706611e+04 1.346048758057915296e-01 4.818348728459598382e-04
6.001319158740284183e+04 1.346636665315725512e-01 4.759743018247912278e-04
6.001319162219861755e+04 1.339318449842510916e-01 4.788327721961616133e-04
6.001319165699440055e+04 1.337567429254192808e-01 4.797458428372608757e-04
6.001319169179017626e+04 1.342696970705478665e-01 4.802137491676634028e-04
6.001319172658595198e+04 1.348228293824930979e-01 4.775880887043029450e-04
6.001319176138172770e+04 1.331888035626786759e-01 4.709556803783831428e-04
6.001319179617750342e+04 1.333714198291896524e-01 4.784986177601774295e-04
6.001319183097328641e+04 1.342566102914480586e-01 4.804108284843438626e-04
6.001319186576906213e+04 1.342648834767364852e-01 4.768229766699246864e-04
6.001319190056483785e+04 1.342727853571131780e-01 4.813948557759372619e-04
6.001319193536062085e+04 1.346836700784992957e-01 4.768050462647879665e-04
6.001319197015639656e+04 1.344821437459763069e-01 4.772086085704728398e-04
6.001319200495217228e+04 1.354143712361227936e-01 4.842139293269358204e-04
6.001319203974794800e+04 1.354048412269376889e-01 4.812298554493759511e-04
6.001319207454372372e+04 1.348076750029131021e-01 4.796532555677756248e-04
6.001319210933950671e+04 1.340258272742866907e-01 4.793637972963556843e-04
6.001319214413528243e+04 1.336398243673995179e-01 4.760334970465236238e-04
6.001319217893105815e+04 1.338605751583368808e-01 4.851682990697935753e-04
6.001319221372684115e+04 1.338287336012125572e-01 4.791181957539258755e-04
6.001319224852261686e+04 1.330840253771161386e-01 4.775861814375146480e-04
6.001319228331839258e+04 1.326661852801046815e-01 4.825070650822425129e-04
6.001319231811416830e+04 1.330011528815966404e-01 4.857062217426482515e-04
6.001319235290994402e+04 1.329555256892414328e-01 4.777421770428662826e-04
6.001319238770572701e+04 1.323739283626848284e-01 4.803177564252093237e-04
6.001319242250150273e+04 1.326102814683463860e-01 4.780786575414642018e-04
6.001319245729727845e+04 1.330004853459779146e-01 4.803056556623555074e-04
6.001319249209305417e+04 1.329034569472382632e-01 4.782478364915699167e-04
6.001319252688882989e+04 1.331040831598112317e-01 4.778153937652331257e-04
6.001319256168461288e+04 1.331900587567126093e-01 4.770894712830362362e-04
6.001319259648038860e+04 1.328294021932155122e-01 4.850878030567266799e-04
6.001319263127616432e+04 1.326135717966674954e-01 4.863973466485482572e-04
6.001319266607194004e+04 1.327631071570251065e-01 4.781412524984001333e-04
6.001319270086771576e+04 1.325795219034740513e-01 4.804356772935248977e-04
6.001319273566349875e+04 1.328359739995095268e-01 4.834179136859004678e-04
6.001319277045927447e+04 1.332442989051481064e-01 4.865545656749053452e-04
6.001319280525505019e+04 1.327621561122549199e-01 4.813669406872109592e-04
6.001319284005083318e+04 1.322427328206284836e-01 4.810457519043429193e-04
6.001319287484660890e+04 1.313937742525324581e-01 4.755568004047118816e-04
6.001319290964238462e+04 1.313864983353533189e-01 4.840885731994868215e-04
6.001319294443816034e+04 1.314385820223257506e-01 4.758518585297052354e-04
6.001319297923393606e+04 1.319696676696510973e-01 4.776382875431958610e-04
6.001319301402971905e+04 1.313842727579244141e-01 4.806285445702832156e-04
6.001319304882549477e+04 1.320920756635083626e-01 4.847175862002897672e-04
6.001319308362127049e+04 1.309355633651199668e-01 4.779896395769393769e-04
6.001319311841705348e+04 1.303454824863430617e-01 4.685048589041264908e-04
6.001319315321282920e+04 1.306869077235235932e-01 4.755188022288809506e-04
6.001319318800860492e+04 1.310735137166843534e-01 4.745712295703497299e-04
6.001319322280438064e+04 1.315999878523173017e-01 4.794435208668541750e-04
6.001319325760015636e+04 1.306055659563958582e-01 4.758551111868451755e-04
6.001319329239593208e+04 1.311573173564665185e-01 4.758701524157787650e-04
6.001319332719170779e+04 1.311713962925746546e-01 4.774437076967572914e-04
6.001319336198749079e+04 1.314468071312624164e-01 4.745113952910777000e-04
6.001319339678326651e+04 1.312334650111226242e-01 4.739971618136714390e-04
6.001319343157904223e+04 1.313485415311964888e-01 4.812900804609221536e-04
6.001319346637481794e+04 1.311344645343041071e-01 4.791650238581098616e-04
6.001319350117059366e+04 1.319477704600104662e-01 4.792830694724874944e-04
6.001319353596637666e+04 1.311962793213155287e-01 4.794534853831494367e-04
6.001319357076215238e+04 1.314218910375237470e-01 4.834493579323538397e-04
6.001319360555792809e+04 1.309363165934550877e-01 4.771028065989731332e-04
6.001319364035370381e+04 1.305495210924574601e-01 4.801511145420530929e-04
6.001319367514947953e+04 1.308424669631198800e-01 4.799189595310142365e-04
6.001319370994526253e+04 1.325028525642089894e-01 4.828583803085744180e-04
6.001319374474103824e+04 1.324158601565524340e-01 4.756164261635116466e-04
6.001319377953681396e+04 1.311463706270497853e-01 4.704651083202338480e-04
6.001319381433258968e+04 1.320657498966397447e-01 4.746310042822231116e-04
6.001319384912836540e+04 1.311100208492044228e-01 4.731185244474514148e-04
6.001319388392414839e+04 1.316221722046105325e-01 4.803440025480613246e-04
6.001319391871992411e+04 1.309600037110057180e-01 4.808664192089322567e-04
6.001319395351569983e+04 1.317898132441333581e-01 4.692216754656785335e-04
6.001319398831148283e+04 1.322527334462124948e-01 4.711505332486880856e-04
6.001319402310725854e+04 1.315417219174841168e-01 4.699863190294136005e-04
6.001319405790303426e+04 1.313049093444373372e-01 4.759630985968577662e-04
6.001319409269880998e+04 1.321377944795602000e-01 4.702060440131255320e-04
6.001319412749458570e+04 1.319614117033790501e-01 4.742145378938711375e-04
6.001319416229036869e+04 1.323450190062036014e-01 4.742768907370665545e-04
6.001319419708614441e+04 1.307523566404108495e-01 4.797922536233218782e-04
6.001319423188192013e+04 1.324819330318912913e-01 4.727169176391696529e-04
6.001319426667769585e+04 1.336213790036734350e-01 4.797985420630443290e-04
6.001319430147347157e+04 1.339302172300912419e-01 4.818235288612360929e-04
6.001319433626925456e+04 1.332170493353858065e-01 4.773554042903085872e-04
6.001319437106503028e+04 1.344430597305541208e-01 4.821231056684735288e-04
6.001319440586080600e+04 1.332619026480830471e-01 4.709932256420338746e-04
6.001319444065658172e+04 1.341953535402505004e-01 4.751828392176669761e-04
6.001319447545235744e+04 1.349856373265333476e-01 4.840691471154318732e-04
6.001319451024814043e+04 1.352276094557441077e-01 4.793941199379912993e-04
6.001319454504391615e+04 1.357672276813988999e-01 4.820754167371081415e-04
6.001319457983969187e+04 1.352741898875450821e-01 4.799505573616610400e-04
6.001319461463547486e+04 1.347412175382456667e-01 4.797178978806393066e-04
6.001319464943125058e+04 1.339309314218306290e-01 4.840298918178158002e-04
6.001319468422702630e+04 1.344754728740592820e-01 4.744332262272633383e-04
6.001319471902280202e+04 1.344047083179265023e-01 4.791398987186874228e-04
6.001319475381857774e+04 1.364985938649959096e-01 4.828175036028670044e-04
6.001319478861436073e+04 1.371550606671212980e-01 4.813538254234067193e-04
6.001319482341013645e+04 1.367297628235371321e-01 4.813464757102797168e-04
6.001319485820591217e+04 1.364191224211872833e-01 4.854485479466265807e-04
6.001319489300168789e+04 1.352148489401614195e-01 4.799535397462857829e-04
6.001319492779746361e+04 1.358770429048012374e-01 4.772918533118367937e-04
6.001319496259324660e+04 1.344043038018058189e-01 4.780614397374024181e-04
6.001319499738902232e+04 1.352527028562115208e-01 4.869434868984771469e-04
6.001319503218479804e+04 1.357502299554891878e-01 4.821087624316074583e-04
6.001319506698058103e+04 1.356813944230299274e-01 4.799888038769768521e-04
6.001319510177635675e+04 1.363211903991349283e-01 4.769790434963895294e-04
6.001319513657213247e+04 1.358277740231536856e-01 4.846636315713312893e-04
6.001319517136790819e+04 1.361951709745786721e-01 4.857406336153523188e-04
6.001319520616368391e+04 1.357603914484594998e-01 4.852705733332589007e-04
6.001319524095946690e+04 1.370935458329462786e-01 4.823658160319338191e-04
6.001319527575524262e+04 1.370943398836573790e-01 4.894079586796578740e-04
6.001319531055101834e+04 1.376365773622460487e-01 4.878791778675630538e-04
6.001319534534679406e+04 1.353093699383552673e-01 4.876058116613995541e-04
6.001319538014256977e+04 1.372181019076441633e-01 4.864916529987124228e-04
6.001319541493835277e+04 1.362669173794146815e-01 4.849904494372680314e-04
6.001319544973412849e+04 1.379494408649816761e-01 4.909213494537278477e-04
6.001319548452990421e+04 1.372707056899556965e-01 4.912115600748790225e-04
6.001319551932567992e+04 1.383487818325814800e-01 4.897867655207745674e-04
6.001319555412145564e+04 1.394544085921093635e-01 4.940832731290380284e-04
6.001319558891723864e+04 1.381835130845361359e-01 4.887936007519677649e-04
6.001319562371301436e+04 1.379601864269216493e-01 4.907515358575086388e-04
6.001319565850879007e+04 1.367381752347551216e-01 4.827362683163712313e-04
6.001319569330456579e+04 1.365296838373902255e-01 4.825943021628544514e-04
6.001319572810034151e+04 1.362755828927201263e-01 4.893878700639516400e-04
6.001319576289612451e+04 1.365173887504810557e-01 4.936647557242451138e-04
6.001319579769190022e+04 1.375955715449802552e-01 4.991695542725093368e-04
6.001319583248767594e+04 1.356661705042233601e-01 4.981063916989920395e-04
6.001319586728345166e+04 1.372871267434224996e-01 4.976879920780555777e-04
6.001319590207922738e+04 1.360869014031019786e-01 4.932076437085751138e-04
6.001319593687501037e+04 1.360833835904039779e-01 4.917326442039529188e-04
6.001319597167078609e+04 1.353155667903616632e-01 4.907844100293274085e-04
6.001319600646656181e+04 1.367010521151231783e-01 4.956233822693896941e-04
6.001319604126233753e+04 1.356859129927351915e-01 5.032888723267550570e-04
6.001319607605811325e+04 1.359953938261946604e-01 4.867845097011161458e-04
6.001319611085389624e+04 1.349202432365890769e-01 4.863207527985823606e-04
6.001319614564967196e+04 1.345795792096413090e-01 4.929962487382889662e-04
6.001319618044544768e+04 1.342129269181032147e-01 4.872004919293472709e-04
6.001319621524123068e+04 1.346028396781805692e-01 4.870344810503845438e-04
6.001319625003700639e+04 1.335427003852553696e-01 4.864635037955882218e-04
6.001319628483278211e+04 1.361445472339196383e-01 4.908764694409594202e-04
6.001319631962855783e+04 1.361097947388472396e-01 4.924187921351288674e-04
6.001319635442433355e+04 1.358581641273179097e-01 4.862893955500350467e-04
6.001319638922011654e+04 1.333459147519810706e-01 4.810563677044438755e-04
6.001319642401589226e+04 1.341695935217705749e-01 4.814079457884894576e-04
6.001319645881166798e+04 1.347180503855422429e-01 4.846006493648367659e-04
6.001319649360744370e+04 1.349558055962104819e-01 4.868047049519743145e-04
6.001319652840321942e+04 1.353983384491500297e-01 4.837068239723971825e-04
6.001319656319900241e+04 1.347387543578839053e-01 4.829608359029998106e-04
6.001319659799477813e+04 1.352912293834954705e-01 4.848172757693371246e-04
6.001319663279055385e+04 1.326527835279981415e-01 4.757533307430655140e-04
6.001319666758632957e+04 1.331315538051878467e-01 4.787522722593166944e-04
6.001319670238210529e+04 1.325827582189615661e-01 4.796320037731120495e-04
6.001319673717788828e+04 1.325228116620583430e-01 4.846333512461729822e-04
6.001319677197366400e+04 1.325646839531813004e-01 4.727436776493811315e-04
6.001319680676943972e+04 1.334722990244086582e-01 4.821514847328709202e-04
6.001319684156522271e+04 1.333620945195402863e-01 4.789179560109651439e-04
6.001319687636099843e+04 1.335760792832081101e-01 4.816679644919790349e-04
6.001319691115677415e+04 1.326868010112369489e-01 4.780618843981598518e-04
6.001319694595254987e+04 1.323880650664572556e-01 4.791418789907596668e-04
6.001319698074832559e+04 1.327628029751327376e-01 4.836007487851870035e-04
6.001319701554410858e+04 1.311839584321097540e-01 4.726514316155266157e-04
6.001319705033988430e+04 1.318524726528333690e-01 4.793322951913724962e-04
6.001319708513566002e+04 1.312756998733974056e-01 4.737813667386577758e-04
6.001319711993143574e+04 1.322804604568009468e-01 4.796636288050990459e-04
6.001319715472721145e+04 1.315357922718085326e-01 4.754504070756694341e-04
6.001319718952299445e+04 1.306995396224412131e-01 4.759991470250341363e-04
6.001319722431877017e+04 1.322234572750648485e-01 4.699380622693632623e-04
6.001319725911454589e+04 1.311828580861778837e-01 4.688672664993351683e-04
6.001319729391032888e+04 1.327942259983796447e-01 4.768996320410436637e-04
6.001319732870610460e+04 1.340018969187481701e-01 4.810830870540226158e-04
6.001319736350188032e+04 1.336595391202874128e-01 4.837715299881400447e-04
6.001319739829765604e+04 1.335603662593715379e-01 4.760747251449677230e-04
6.001319743309343175e+04 1.328389588849788749e-01 4.772871678167675481e-04
6.001319746788921475e+04 1.322301956927710853e-01 4.761691443437458056e-04
6.001319750268499047e+04 1.337873840166364792e-01 4.733021532245199753e-04
6.001319753748076619e+04 1.331994496452068577e-01 4.739042521049561954e-04
6.001319757227654191e+04 1.330534878646917329e-01 4.771122601655619676e-04
6.001319760707231762e+04 1.343020676674411829e-01 4.780426176504024233e-04
6.001319764186810062e+04 1.338979669663086791e-01 4.800264165877196035e-04
6.001319767666387634e+04 1.328800079237582865e-01 4.727338014674839343e-04
6.001319771145965206e+04 1.340812222424986877e-01 4.755210605544109488e-04
6.001319774625542777e+04 1.336858302475587845e-01 4.753063178201823277e-04
6.001319778105120349e+04 1.331062692374524181e-01 4.689249929407726929e-04
6.001319781584698649e+04 1.333921827919514191e-01 4.790400630796312208e-04
6.001319785064276221e+04 1.328708379555275931e-01 4.710401532993840272e-04
6.001319788543853792e+04 1.338876036789911628e-01 4.730654850778702306e-04
6.001319792023431364e+04 1.335059253485792186e-01 4.702134051583692353e-04
6.001319795503008936e+04 1.332039719443516845e-01 4.721852997444667350e-04
6.001319798982587236e+04 1.336119377107460870e-01 4.680625030946868872e-04
6.001319802462164807e+04 1.332050587510041073e-01 4.728418242070554648e-04
6.001319805941742379e+04 1.346183592909237225e-01 4.802317001568729804e-04
6.001319809421320679e+04 1.349917905526849260e-01 4.771491621299136154e-04
6.001319812900898251e+04 1.351901309756561864e-01 4.789266158394118707e-04
6.001319816380475822e+04 1.344917410955074333e-01 4.729027508723972250e-04
6.001319819860053394e+04 1.348007026657155882e-01 4.742895392639929152e-04
6.001319823339630966e+04 1.342300878692643251e-01 4.787404385591434962e-04
6.001319826819209266e+04 1.364515067469202481e-01 4.858394847169516433e-04
6.001319830298786837e+04 1.363833933396599585e-01 4.782513534181118456e-04
6.001319833778364409e+04 1.353114639724813939e-01 4.782550696088648089e-04
6.001319837257941981e+04 1.360570085532400719e-01 4.794122535227712681e-04
6.001319840737519553e+04 1.353527450009438526e-01 4.885618501297888175e-04
6.001319844217097852e+04 1.356364042859247165e-01 4.927108773972348806e-04
6.001319847696675424e+04 1.357588193469102533e-01 4.753138003688571218e-04
6.001319851176252996e+04 1.365873044686047588e-01 4.813715182577945045e-04
6.001319854655830568e+04 1.375259220264332949e-01 4.860392234884587095e-04
6.001319858135408140e+04 1.381154052985128777e-01 4.853805020961981056e-04
6.001319861614986439e+04 1.364414440006629925e-01 4.862247821042389013e-04
6.001319865094564011e+04 1.369634069950352029e-01 4.877562553275740760e-04
6.001319868574141583e+04 1.367802536913839684e-01 4.810861942283818941e-04
6.001319872053719155e+04 1.365179396017976998e-01 4.819924126417394518e-04
6.001319875533296727e+04 1.367060743521991417e-01 4.836385867118483148e-04
6.001319879012875026e+04 1.370543634693825175e-01 4.878505677588421238e-04
6.001319882492452598e+04 1.371475041851078769e-01 4.841030427527442124e-04
6.001319885972030170e+04 1.379372535550923429e-01 4.841266021891669461e-04
6.001319889451608469e+04 1.372715858735154004e-01 4.779250348967076234e-04
6.001319892931186041e+04 1.363299092670785528e-01 4.733792287735150606e-04
6.001319896410763613e+04 1.363738801221205388e-01 4.870475143003132209e-04
6.001319899890341185e+04 1.352747273110359583e-01 4.719688932093101907e-04
6.001319903369918757e+04 1.363956581636381893e-01 4.737723160670207173e-04
6.001319906849497056e+04 1.374356176179984401e-01 4.777094165154435442e-04
6.001319910329074628e+04 1.381551363260203613e-01 4.861174129485707320e-04
6.001319913808652200e+04 1.377714444039886965e-01 4.798441553905034114e-04
6.001319917288230499e+04 1.381088298469338449e-01 4.821429263572657637e-04
6.001319920767808071e+04 1.375357092358738265e-01 4.783443682807313364e-04
6.001319924247385643e+04 1.376704242117852695e-01 4.885310679661483907e-04
6.001319927726963215e+04 1.373777388265571275e-01 4.801164466092099504e-04
6.001319931206540787e+04 1.385006507217013960e-01 4.882797075282371076e-04
6.001319934686119086e+04 1.394989607094506701e-01 4.813228687929165797e-04
6.001319938165696658e+04 1.381765526443888836e-01 4.836303935043669792e-04
6.001319941645274230e+04 1.381595643540592111e-01 4.823890119504499669e-04
6.001319945124851802e+04 1.380727944200814683e-01 4.805014116164186698e-04
6.001319948604429374e+04 1.373497081087950711e-01 4.770067248008310408e-04
6.001319952084007673e+04 1.380516878818420501e-01 4.717138155296656779e-04
6.001319955563585245e+04 1.370148455759111761e-01 4.752018167094368612e-04
6.001319959043162817e+04 1.378271716744278452e-01 4.765169173091826226e-04
6.001319962522741116e+04 1.374705978165194076e-01 4.792449472204456150e-04
6.001319966002318688e+04 1.374455519240416479e-01 4.778573538819009853e-04
6.001319969481896260e+04 1.367567195058760621e-01 4.772852230975260573e-04
6.001319972961473832e+04 1.375156629551874676e-01 4.818473541242990405e-04
6.001319976441051404e+04 1.373159749273931418e-01 4.874014909697187560e-04
6.001319979920629703e+04 1.377928845782283862e-01 4.787609257751336404e-04
6.001319983400207275e+04 1.364284601843029077e-01 4.745019078745594957e-04
6.001319986879784847e+04 1.369788575956606969e-01 4.726216549367304458e-04
6.001319990359363146e+04 1.364963823578269064e-01 4.737041677390088569e-04
6.001319993838940718e+04 1.371723766004649403e-01 4.786390079418160375e-04
6.001319997318518290e+04 1.369089999103098310e-01 4.716925125083852414e-04
6.001320000798095862e+04 1.370259368862992433e-01 4.873424333228195044e-04
6.001320004277673434e+04 1.374387361735291968e-01 4.775256005024745886e-04
6.001320007757251733e+04 1.372377392012843200e-01 4.771527392690270183e-04
6.001320011236829305e+04 1.373459784412416340e-01 4.770255940868655385e-04
6.001320014716406877e+04 1.379841944109907736e-01 4.822594249781844982e-04
6.001320018195984449e+04 1.375351507154892461e-01 4.840178396510571223e-04
6.001320021675562020e+04 1.362860782202740817e-01 4.776119622547125073e-04
6.001320025155140320e+04 1.356893572705489548e-01 4.761645164947076294e-04
6.001320028634717892e+04 1.366588749445157291e-01 4.749480594156008507e-04
6.001320032114295464e+04 1.372727105999999309e-01 4.783282504074981545e-04
6.001320035593873035e+04 1.372554898992097983e-01 4.808926706308356029e-04
6.001320039073450607e+04 1.364514598667936340e-01 4.783542073849803445e-04
6.001320042553028907e+04 1.364287946439955990e-01 4.771232358907409469e-04
6.001320046032606479e+04 1.359092565179002288e-01 4.794106026500682418e-04
6.001320049512184050e+04 1.357806094713197020e-01 4.771103130673974633e-04
6.001320052991761622e+04 1.349375075055150031e-01 4.734505934649746884e-04
6.001320056471339194e+04 1.364270750124342568e-01 4.807790286754837802e-04
6.001320059950917494e+04 1.366526251191351737e-01 4.785216759278131593e-04
6.001320063430495065e+04 1.356055082692181057e-01 4.747668457528770214e-04
6.001320066910072637e+04 1.356884276064849182e-01 4.745361807309873706e-04
6.001320070389650209e+04 1.358768921712203981e-01 4.792638714029438980e-04
6.001320073869227781e+04 1.347633496098890882e-01 4.836027773355544546e-04
6.001320077348806080e+04 1.347878733272313834e-01 4.793833005006281254e-04
6.001320080828383652e+04 1.346323268942256901e-01 4.766887372990410076e-04
6.001320084307961224e+04 1.346732696208729763e-01 4.763749289697356121e-04
6.001320087787539524e+04 1.355368448905797663e-01 4.749696213253592168e-04
6.001320091267117095e+04 1.352011201440279642e-01 4.697074045543087072e-04
6.001320094746694667e+04 1.338874144720644810e-01 4.643899834589263853e-04
6.001320098226272239e+04 1.335810783745019492e-01 4.696519744111014145e-04
6.001320101705849811e+04 1.350206145054093088e-01 4.774189353227514484e-04
6.001320105185428110e+04 1.349551389447999350e-01 4.716705653618375208e-04
6.001320108665005682e+04 1.354325580974843624e-01 4.765731235120050321e-04
6.001320112144583254e+04 1.353143980882206554e-01 4.711032943631924099e-04
6.001320115624160826e+04 1.349427568352313256e-01 4.728369778326493487e-04
6.001320119103738398e+04 1.347513937468099443e-01 4.670719844747101956e-04
6.001320122583316697e+04 1.336842108147386632e-01 4.655155232530169287e-04
6.001320126062894269e+04 1.351174340521957007e-01 4.776989319160029500e-04
6.001320129542471841e+04 1.348909409220418187e-01 4.678879652749620677e-04
6.001320133022050140e+04 1.360469066668174853e-01 4.670270306021960288e-04
6.001320136501627712e+04 1.364249651125467033e-01 4.755088234881938423e-04
6.001320139981205284e+04 1.350435925069075060e-01 4.692235738920161065e-04
6.001320143460782856e+04 1.355153961645703953e-01 4.761510031426478330e-04
6.001320146940360428e+04 1.364748324664010748e-01 4.743382327854607592e-04
6.001320150419938727e+04 1.355371010283323852e-01 4.749885423681141517e-04
6.001320153899516299e+04 1.357316576988541745e-01 4.740765993007637247e-04
6.001320157379093871e+04 1.369054503958107294e-01 4.859272406551946497e-04
6.001320160858672170e+04 1.360901621407853146e-01 4.695068352074675453e-04
6.001320164338249742e+04 1.368694990882353690e-01 4.834264503299044594e-04
6.001320167817827314e+04 1.362015870135404594e-01 4.717912512456303624e-04
6.001320171297404886e+04 1.358028113771999057e-01 4.708028343768818052e-04
6.001320174776982458e+04 1.353884123606702294e-01 4.744250514597113822e-04
6.001320178256560757e+04 1.363745163236080582e-01 4.805269493497387953e-04
6.001320181736138329e+04 1.355324030366268084e-01 4.699816212646684113e-04
6.001320185215715901e+04 1.369316044933548415e-01 4.795359351187601584e-04
6.001320188695293473e+04 1.369823906441987316e-01 4.734904546917861434e-04
6.001320192174871045e+04 1.371574480979471378e-01 4.736077546611773201e-04
6.001320195654449344e+04 1.375067117842223852e-01 4.734117680670641847e-04
6.001320199134026916e+04 1.365909269295637885e-01 4.723888075444670782e-04
6.001320202613604488e+04 1.369615225972913852e-01 4.781924717312148053e-04
6.001320206093182060e+04 1.360822436465167484e-01 4.777477509314982359e-04
6.001320209572759632e+04 1.374485221184646722e-01 4.736295583632522152e-04
6.001320213052337931e+04 1.382794817901576157e-01 4.719644286254129502e-04
6.001320216531915503e+04 1.383796417512941634e-01 4.727967296564964013e-04
6.001320220011493075e+04 1.389923076216096620e-01 4.809698083723528165e-04
6.001320223491070647e+04 1.386025060799885855e-01 4.774410800679836542e-04
6.001320226970648218e+04 1.381944983921457315e-01 4.765592867890756576e-04
6.001320230450226518e+04 1.377187093986015909e-01 4.733436176373546022e-04
6.001320233929804090e+04 1.383655192460459260e-01 4.763594754228251695e-04
6.001320237409381662e+04 1.403439066175805328e-01 4.890766711714017315e-04
6.001320240888959961e+04 1.400380048680912037e-01 4.912406612756145541e-04
6.001320244368537533e+04 1.395461172080454948e-01 4.801499333448402984e-04
6.001320247848115105e+04 1.388215762717599777e-01 4.844121079460417907e-04
6.001320251327692677e+04 1.382557872263366627e-01 4.750611266981146028e-04
6.001320254807270248e+04 1.393078671960618631e-01 4.766435088661940384e-04
6.001320258286848548e+04 1.387157947351472520e-01 4.732677461992779665e-04
6.001320261766426120e+04 1.398910608715348003e-01 4.804579793588087291e-04
6.001320265246003692e+04 1.406576893910893022e-01 4.750618376519413918e-04
6.001320268725581991e+04 1.394878215277494948e-01 4.800697831020796160e-04
6.001320272205159563e+04 1.391460826546890295e-01 4.766078350631024196e-04
6.001320275684737135e+04 1.387918218966226469e-01 4.793371449614446307e-04
6.001320279164314707e+04 1.384578306690994187e-01 4.747834127540012769e-04
6.001320282643892278e+04 1.402428564560679880e-01 4.770675174750449834e-04
6.001320286123470578e+04 1.408123808542780797e-01 4.847047846238620029e-04
6.001320289603048150e+04 1.418615558686619482e-01 4.829202174563490069e-04
6.001320293082625722e+04 1.404448476245579447e-01 4.809687134007450742e-04
6.001320296562203293e+04 1.400227349660099485e-01 4.798249169140704463e-04
6.001320300041780865e+04 1.405786783270753515e-01 4.820880862490181640e-04
6.001320303521359165e+04 1.401751497101492994e-01 4.830233197240657583e-04
6.001320307000936737e+04 1.403986582991105792e-01 4.857887314991266980e-04
6.001320310480514308e+04 1.423191723271696740e-01 4.849996862683103637e-04
6.001320313960091880e+04 1.426755619383050233e-01 4.836890893398854076e-04
6.001320317439669452e+04 1.417707340651953030e-01 4.860821302091132795e-04
6.001320320919247752e+04 1.411081440372854434e-01 4.762375145619130042e-04
6.001320324398825323e+04 1.408603829871844515e-01 4.793016133791162814e-04
6.001320327878402895e+04 1.401657871831694102e-01 4.789228711343547626e-04
6.001320331357980467e+04 1.399964735100375779e-01 4.810702718561200267e-04
6.001320334837558039e+04 1.403271441045965684e-01 4.843551020738836406e-04
6.001320338317136338e+04 1.406089822187438221e-01 4.793535016685343672e-04
6.001320341796713910e+04 1.406154611097829299e-01 4.809653634604147874e-04
6.001320345276291482e+04 1.401851008554310385e-01 4.803227952124645484e-04
6.001320348755869782e+04 1.397393920426023561e-01 4.780131240101653150e-04
6.001320352235447353e+04 1.393114060133150423e-01 4.767760286590304341e-04
6.001320355715024925e+04 1.396196368162440915e-01 4.740690156466576661e-04
6.001320359194602497e+04 1.389713548921132358e-01 4.742798961936156056e-04
6.001320362674180069e+04 1.400924476592342038e-01 4.729000872962261853e-04
6.001320366153758368e+04 1.398995793945026211e-01 4.804915901968049934e-04
6.001320369633335940e+04 1.388262690635412300e-01 4.753451952022787219e-04
6.001320373112913512e+04 1.399956050227374460e-01 4.805357264777774910e-04
6.001320376592491812e+04 1.391476232593537310e-01 4.807735834068354685e-04
6.001320380072069383e+04 1.381332071959100738e-01 4.719044731050431383e-04
6.001320383551646955e+04 1.370263796941676437e-01 4.790828297286885118e-04
6.001320387031224527e+04 1.397230352913218510e-01 4.832124282693993898e-04
6.001320390510802099e+04 1.401919786539222168e-01 4.794260267776868120e-04
6.001320393990380398e+04 1.386015358175385070e-01 4.787068895174573257e-04
6.001320397469957970e+04 1.389875603580402186e-01 4.783071328752051691e-04
6.001320400949535542e+04 1.383112771164737298e-01 4.763374201961872697e-04
6.001320404429113114e+04 1.383395481773589675e-01 4.786474094625197307e-04
6.001320407908690686e+04 1.371952563473547160e-01 4.698576529106065591e-04
6.001320411388268985e+04 1.387697542395976980e-01 4.785334624357772868e-04
6.001320414867846557e+04 1.388891911211887487e-01 4.766423564431638790e-04
6.001320418347424129e+04 1.397274951855552172e-01 4.774940111802221322e-04
6.001320421827002428e+04 1.384867595501874660e-01 4.769628791259435834e-04
6.001320425306580000e+04 1.384081091856671775e-01 4.765379879415021199e-04
6.001320428786157572e+04 1.374006021824346890e-01 4.722105611704280857e-04
6.001320432265735144e+04 1.371828086355651732e-01 4.703555680707432692e-04
6.001320435745312716e+04 1.375707815793384969e-01 4.725336238925225210e-04
6.001320439224891015e+04 1.378682971030178450e-01 4.738647266109819421e-04
6.001320442704468587e+04 1.375756731726869020e-01 4.739635568321994247e-04
6.001320446184046159e+04 1.369229343766108775e-01 4.742922971218998564e-04
6.001320449663623731e+04 1.363013549990507445e-01 4.722557398043422281e-04
6.001320453143201303e+04 1.365616397647968494e-01 4.707081061798592506e-04
6.001320456622779602e+04 1.349389391885223166e-01 4.672239518399751200e-04
6.001320460102357174e+04 1.351124222518295115e-01 4.672145507466288336e-04
6.001320463581934746e+04 1.359144535052917158e-01 4.650650711046979964e-04
6.001320467061512318e+04 1.360384146791090987e-01 4.706380447451674804e-04
6.001320470541089890e+04 1.356894798941362668e-01 4.677400760832516958e-04
6.001320474020668189e+04 1.353466781189725521e-01 4.651003456328579215e-04
6.001320477500245761e+04 1.352339551184511546e-01 4.725168880197341088e-04
6.001320480979823333e+04 1.354827579149474326e-01 4.652937336785550621e-04
6.001320484459400905e+04 1.347872119602166741e-01 4.658757096220965789e-04
6.001320487938978476e+04 1.357822223363190917e-01 4.719055375405365534e-04
6.001320491418556776e+04 1.369651363953655332e-01 4.666540091260805282e-04
6.001320494898134348e+04 1.360043935888890221e-01 4.749693445336920479e-04
6.001320498377711920e+04 1.363258458813254859e-01 4.653873760380622827e-04
6.001320501857290219e+04 1.346541378610510709e-01 4.685699490895777679e-04
6.001320505336867791e+04 1.353795304509878561e-01 4.722843109345917743e-04
6.001320508816445363e+04 1.343126676723923607e-01 4.680305850631054690e-04
6.001320512296022935e+04 1.345905493356459315e-01 4.700590042312316236e-04
6.001320515775600506e+04 1.350405468550220089e-01 4.690001977235002946e-04
6.001320519255178806e+04 1.363780939764513422e-01 4.666732303129647944e-04
6.001320522734756378e+04 1.350301823933544310e-01 4.664414936451615336e-04
6.001320526214333950e+04 1.351980774675070607e-01 4.701231793091670947e-04
6.001320529693911521e+04 1.344654255517495900e-01 4.649466035853469493e-04
6.001320533173489093e+04 1.340035435298933542e-01 4.643995620117529963e-04
6.001320536653067393e+04 1.352139433166184290e-01 4.639117746014864252e-04
6.001320540132644965e+04 1.354695763965974020e-01 4.679801354031374889e-04
6.001320543612222536e+04 1.346561073852638457e-01 4.675152990009318141e-04
6.001320547091800836e+04 1.351197746898086527e-01 4.640476335350361020e-04
6.001320550571378408e+04 1.348789714667838480e-01 4.671783046669964975e-04
6.001320554050955980e+04 1.350010677534481118e-01 4.661444311094483121e-04
6.001320557530533551e+04 1.344615983605378373e-01 4.664405603415976522e-04
6.001320561010111123e+04 1.329569536505006977e-01 4.605827187828043429e-04
6.001320564489689423e+04 1.345683381287215430e-01 4.675346550827868164e-04
6.001320567969266995e+04 1.345468131505857534e-01 4.612058788109577750e-04
6.001320571448844566e+04 1.355492540595778506e-01 4.693569978135119208e-04
6.001320574928422138e+04 1.356182011290782974e-01 4.704784958712735984e-04
6.001320578407999710e+04 1.362079905673809210e-01 4.717995977244397818e-04
6.001320581887578010e+04 1.346841751211542981e-01 4.671904460586835109e-04
6.001320585367155581e+04 1.352811394894906927e-01 4.727183645920880837e-04
6.001320588846733153e+04 1.351149368130455108e-01 4.666648899173578388e-04
6.001320592326310725e+04 1.356434496412375623e-01 4.674723305310246146e-04
6.001320595805888297e+04 1.360414787320582686e-01 4.660855848057716055e-04
6.001320599285466596e+04 1.358241693710696973e-01 4.650129916613972574e-04
6.001320602765044168e+04 1.364028970001324725e-01 4.683885261147653352e-04
6.001320606244621740e+04 1.365630681564322657e-01 4.674017291766447845e-04
6.001320609724200040e+04 1.366798899518409660e-01 4.669980225677540790e-04
6.001320613203777611e+04 1.365177194846305397e-01 4.726444912801603618e-04
6.001320616683355183e+04 1.355450991901514524e-01 4.645990620481603396e-04
6.001320620162933483e+04 1.363811732895960360e-01 4.649575149780789526e-04
6.001320623642511055e+04 1.369145742523266429e-01 4.656830516895405533e-04
6.001320627122088626e+04 1.376440253455890328e-01 4.684782054540061668e-04
6.001320630601666198e+04 1.372830915632332893e-01 4.756315857157462088e-04
6.001320634081243770e+04 1.359708483737196716e-01 4.687997514997018726e-04
6.001320637560822070e+04 1.366227678318139016e-01 4.685073613714041060e-04
6.001320641040399641e+04 1.357904885645717652e-01 4.695029161162346900e-04
6.001320644519977213e+04 1.371223113894572687e-01 4.730695332648058010e-04
6.001320647999554785e+04 1.367813086460361316e-01 4.713726731204051848e-04
6.001320651479132357e+04 1.364993429884669984e-01 4.699380503334463265e-04
6.001320654958710657e+04 1.367304989626853540e-01 4.729598846339813666e-04
6.001320658438288228e+04 1.373949624796908520e-01 4.708481248999755097e-04
6.001320661917865800e+04 1.373481434764218800e-01 4.770536269281912874e-04
6.001320665397443372e+04 1.379031114891204335e-01 4.792101139512820458e-04
6.001320668877020944e+04 1.371366241638364847e-01 4.778567389311777752e-04
6.001320672356599243e+04 1.371583739309195638e-01 4.727669415309625222e-04
6.001320675836176815e+04 1.379060676397622642e-01 4.734565004409459275e-04
6.001320679315754387e+04 1.377094756964491185e-01 4.741001225815172338e-04
6.001320682795332687e+04 1.370956089274567302e-01 4.698715045060190072e-04
6.001320686274910258e+04 1.363045647916391601e-01 4.791739072724345906e-04
6.001320689754487830e+04 1.364400990691464755e-01 4.786322170837941314e-04
6.001320693234065402e+04 1.365201795071144253e-01 4.760735306563859464e-04
6.001320696713642974e+04 1.370954650443838019e-01 4.765606809362709154e-04
6.001320700193221273e+04 1.360632037428957941e-01 4.737557324313823831e-04
6.001320703672798845e+04 1.360762039481939190e-01 4.701796394477393733e-04
6.001320707152376417e+04 1.374004745627465940e-01 4.702641359259651676e-04
6.001320710631954717e+04 1.363442312847570059e-01 4.685873224163827270e-04
6.001320714111532288e+04 1.361684002347490208e-01 4.689125181865804902e-04
6.001320717591109860e+04 1.358473722374965720e-01 4.662078939840772537e-04
6.001320721070687432e+04 1.357118365602451304e-01 4.676406474334887805e-04
6.001320724550265004e+04 1.357772971479719037e-01 4.712615199482158299e-04
6.001320728029843303e+04 1.357772853750356945e-01 4.668299787508192549e-04
6.001320731509420875e+04 1.362750252658852246e-01 4.685305641585602423e-04
6.001320734988998447e+04 1.352751438887616064e-01 4.697452999867611631e-04
6.001320738468576019e+04 1.357327169929364030e-01 4.747985336113002912e-04
6.001320741948153591e+04 1.352056322993467341e-01 4.640358001033519108e-04
6.001320745427731890e+04 1.364726177960960685e-01 4.692625631014953579e-04
6.001320748907309462e+04 1.358313609874689798e-01 4.772427077984775523e-04
6.001320752386887034e+04 1.366448122489325456e-01 4.768679261272428340e-04
6.001320755866464606e+04 1.343022577746067203e-01 4.665600221053260114e-04
6.001320759346042178e+04 1.349190959754940911e-01 4.686901355235521924e-04
6.001320762825620477e+04 1.349688033754586902e-01 4.672239637617540053e-04
6.001320766305198049e+04 1.345164608346322288e-01 4.630574527175619062e-04
6.001320769784775621e+04 1.348733000033298379e-01 4.697012452605478679e-04
6.001320773264353193e+04 1.356439215136592547e-01 4.693746966489836130e-04
6.001320776743930764e+04 1.337168265597641348e-01 4.681498309430594837e-04
6.001320780223509064e+04 1.342951533005923292e-01 4.691649994397204871e-04
6.001320783703086636e+04 1.338652215170367255e-01 4.663606180963426363e-04
6.001320787182664208e+04 1.341839753803125423e-01 4.660926010103546928e-04
6.001320790662242507e+04 1.331511627078534599e-01 4.646952241094085977e-04
6.001320794141820079e+04 1.329793412451116263e-01 4.643713160358912940e-04
6.001320797621397651e+04 1.333761769082538184e-01 4.643554771459284082e-04
6.001320801100975223e+04 1.334089115993366548e-01 4.717728613367593179e-04
6.001320804580552795e+04 1.331962911918687931e-01 4.698990064213224801e-04
6.001320808060131094e+04 1.333030197610941270e-01 4.657947213865227891e-04
6.001320811539708666e+04 1.317079916470440537e-01 4.584167412819884391e-04
6.001320815019286238e+04 1.320199085476358447e-01 4.664420210856388407e-04
6.001320818498863810e+04 1.328891151191152475e-01 4.670465660687965872e-04
6.001320821978441381e+04 1.333969546481552360e-01 4.594979492616685195e-04
6.001320825458019681e+04 1.334856272398699806e-01 4.653591748093578945e-04
6.001320828937597253e+04 1.329116706862494557e-01 4.692000557188126140e-04
6.001320832417174825e+04 1.323014709924618948e-01 4.674559846776750937e-04
6.001320835896752396e+04 1.316643695035190353e-01 4.587745152210400486e-04
6.001320839376329968e+04 1.320088992426997343e-01 4.553453724603649709e-04
6.001320842855908268e+04 1.310886820972507749e-01 4.567281474163103821e-04
6.001320846335485840e+04 1.318576964067940671e-01 4.615135573997472193e-04
6.001320849815063411e+04 1.325235519233786685e-01 4.567564178521157036e-04
6.001320853294641711e+04 1.338037210854237935e-01 4.628445005389263491e-04
6.001320856774219283e+04 1.325179935302786827e-01 4.614404061962343361e-04
6.001320860253796855e+04 1.328680402011961637e-01 4.640644153259989419e-04
6.001320863733374426e+04 1.316981708662834372e-01 4.563173539103228434e-04
6.001320867212951998e+04 1.314260900327664516e-01 4.552942865860535216e-04
6.001320870692530298e+04 1.321496880163318122e-01 4.629576429506100763e-04
6.001320874172107870e+04 1.316066821248984831e-01 4.602093320457516235e-04
6.001320877651685441e+04 1.312613310640372566e-01 4.591953374338704204e-04
6.001320881131263741e+04 1.302885872937409595e-01 4.520292793009965610e-04
6.001320884610841313e+04 1.306376405181338685e-01 4.572481403518499849e-04
6.001320888090418885e+04 1.304006952493836358e-01 4.588742129887236204e-04
6.001320891569996456e+04 1.299969801734461583e-01 4.551078720111587615e-04
6.001320895049574028e+04 1.301146261104908775e-01 4.579881974730474017e-04
6.001320898529152328e+04 1.305122932875167618e-01 4.589623790650727755e-04
6.001320902008729900e+04 1.307145270947218385e-01 4.594861489227185019e-04
6.001320905488307471e+04 1.312035606231906903e-01 4.587567599417892894e-04
6.001320908967885043e+04 1.304462125805319339e-01 4.600571585991614630e-04
6.001320912447462615e+04 1.307471918086825502e-01 4.571014451410230139e-04
6.001320915927040915e+04 1.306725471523474680e-01 4.600225424625127156e-04
6.001320919406618486e+04 1.308915571312609660e-01 4.615199658930428184e-04
6.001320922886196058e+04 1.323258497920432042e-01 4.593817009496338108e-04
6.001320926365774358e+04 1.331650221478813678e-01 4.650966108344781256e-04
6.001320929845351930e+04 1.310096362838090445e-01 4.585483788232882509e-04
6.001320933324929501e+04 1.308810508449190502e-01 4.582666428315076762e-04
6.001320936804507073e+04 1.304885313760506260e-01 4.562826763569246971e-04
6.001320940284084645e+04 1.304399788151375250e-01 4.547138021435785378e-04
6.001320943763662945e+04 1.301932485076037482e-01 4.600163192406655274e-04
6.001320947243240516e+04 1.317883718220891065e-01 4.616517545000756867e-04
6.001320950722818088e+04 1.322906631069827588e-01 4.592366245969626030e-04
6.001320954202396388e+04 1.326099103385906808e-01 4.573292225301461909e-04
6.001320957681973960e+04 1.318349121869877016e-01 4.608671303109908432e-04
6.001320961161551531e+04 1.308755776612001431e-01 4.613838193400313656e-04
6.001320964641129103e+04 1.315267917637913397e-01 4.630485711779638424e-04
6.001320968120706675e+04 1.310589436649793327e-01 4.582260453873973995e-04
6.001320971600284975e+04 1.317276948829931571e-01 4.604690388134829440e-04
6.001320975079862546e+04 1.326511113388907093e-01 4.711464615127717703e-04


==> figures/ground-lomb/20230309_tic3788_r.dat <==
6.001318401538648322e+04 4.121819564431479788e-01 8.913547285712650550e-03
6.001318403671917622e+04 4.079303876615256730e-01 2.440647144721280314e-03
6.001318407151495921e+04 4.113100501993016134e-01 2.478546630987276192e-03
6.001318410631073493e+04 4.087806792847832327e-01 2.447581536776517654e-03
6.001318414110651065e+04 4.080496416393425974e-01 2.455737793531439714e-03
6.001318417590228637e+04 4.087651744450953584e-01 2.467829009943667360e-03
6.001318421069806209e+04 4.083028473046734219e-01 2.477879565904176490e-03
6.001318424549384508e+04 4.057864074940793486e-01 2.444845369076304852e-03
6.001318428028962080e+04 4.047038552572290171e-01 2.421452257690522719e-03
6.001318431508539652e+04 4.071865511809458771e-01 2.416160064063915293e-03
6.001318434988117224e+04 4.040185876694053491e-01 2.413945886892484606e-03
6.001318438467694796e+04 4.045650358522230317e-01 2.402285109643619368e-03
6.001318441947273095e+04 4.040132648837804763e-01 2.420153723977911450e-03
6.001318445426850667e+04 4.044910368261361855e-01 2.436045690852967679e-03
6.001318448906428239e+04 4.003389739044057594e-01 2.406404605359740642e-03
6.001318452386005811e+04 4.049784904573137667e-01 2.448994517315435191e-03
6.001318455865583383e+04 4.011227654003307053e-01 2.406454810392737870e-03
6.001318459345161682e+04 4.024482242537011922e-01 2.424891729006832097e-03
6.001318462824739254e+04 4.046997942779579915e-01 2.437177524920896687e-03
6.001318466304316826e+04 4.033245318650201527e-01 2.439682409936416285e-03
6.001318469783894398e+04 4.005081728145437614e-01 2.402183674857166253e-03
6.001318473263471969e+04 4.041654160110199068e-01 2.418858642547363699e-03
6.001318476743050269e+04 3.989282969100596543e-01 2.403993145372614656e-03
6.001318480222627841e+04 4.052574747738020289e-01 2.446087912492136539e-03
6.001318483702205413e+04 4.017111616232129645e-01 2.466850353924740676e-03
6.001318487181782984e+04 4.008907814454981122e-01 2.402966849326168726e-03
6.001318490661360556e+04 4.009450949571722878e-01 2.475723467956195915e-03
6.001318494140938856e+04 4.038324377335245630e-01 2.501683543799284454e-03
6.001318497620516428e+04 4.023510612177538803e-01 2.478868857154183959e-03
6.001318501100093999e+04 4.026507838269391959e-01 2.429620693127473776e-03
6.001318504579671571e+04 4.067958094485075726e-01 2.484537142916031643e-03
6.001318508059249143e+04 4.012304461565026070e-01 2.442924902519062486e-03
6.001318511538827443e+04 4.032224479405884243e-01 2.432995445289697339e-03
6.001318515018405014e+04 4.036232362414269303e-01 2.450091326467287826e-03
6.001318518497982586e+04 4.004388485972339429e-01 2.418663308690740654e-03
6.001318521977560886e+04 4.001569114106813263e-01 2.458152036573713149e-03
6.001318525457138458e+04 3.997243703087916544e-01 2.432777551094987036e-03
6.001318528936716029e+04 4.083526728513146020e-01 2.477936895335959046e-03
6.001318532416293601e+04 4.091980466114415460e-01 2.455642648479956867e-03
6.001318535895871173e+04 4.067952952549746537e-01 2.430985870706475760e-03
6.001318539375449473e+04 4.091995791331227705e-01 2.446609030598935475e-03
6.001318542855027044e+04 4.036084338841951502e-01 2.422153911962645831e-03
6.001318546334604616e+04 4.068893460874261070e-01 2.439524426031238705e-03
6.001318549814182188e+04 4.094388162411584653e-01 2.438187747128119000e-03
6.001318553293759760e+04 4.082045200592551160e-01 2.461142591164813646e-03
6.001318556773338059e+04 4.110618289823169125e-01 2.472703039724182417e-03
6.001318560252915631e+04 4.125439062641763632e-01 2.479406527476350763e-03
6.001318563732493203e+04 4.078206765001236578e-01 2.445815675071783685e-03
6.001318567212070775e+04 4.093019044216932856e-01 2.482139833016921027e-03
6.001318570691648347e+04 4.068304618005141871e-01 2.480921278031151134e-03
6.001318574171226646e+04 4.091670994395913974e-01 2.605553507667387764e-03
6.001318577650804218e+04 4.053581196188120184e-01 2.467068983824441831e-03
6.001318581130381790e+04 4.031922262344625474e-01 2.406060053608750481e-03
6.001318584609959362e+04 4.068943887033841800e-01 2.414515775964192097e-03
6.001318588089536934e+04 4.116953824470146461e-01 2.462202449004857741e-03
6.001318591569115233e+04 4.097817969557179807e-01 2.441012537797116085e-03
6.001318595048692805e+04 4.021871479116838621e-01 2.405087158708681377e-03
6.001318598528270377e+04 4.089383047242235447e-01 2.466169407748511431e-03
6.001318602007847949e+04 4.095170791016037870e-01 2.472284062188023768e-03
6.001318605487425521e+04 4.117412329914503233e-01 2.463214419605953744e-03
6.001318608967003820e+04 4.119826913611664421e-01 2.479149679437825382e-03
6.001318612446581392e+04 4.132899442435751247e-01 2.467572049057515336e-03
6.001318615926158964e+04 4.144653544691080937e-01 2.485116033112601958e-03
6.001318619405737263e+04 4.182316934084717164e-01 2.490104224993062304e-03
6.001318622885314835e+04 4.160150849262521100e-01 2.480131944641437991e-03
6.001318626364892407e+04 4.114979326372443236e-01 2.424908817675251651e-03
6.001318629844469979e+04 4.127119243110748958e-01 2.436598601763614955e-03
6.001318633324047551e+04 4.179437385890726886e-01 2.458397839755534827e-03
6.001318636803625850e+04 4.194499124730162176e-01 2.442814210929691431e-03
6.001318640283203422e+04 4.195897801252430059e-01 2.463211311758364656e-03
6.001318643762780994e+04 4.234626887082859059e-01 2.483472687287527261e-03
6.001318647242358566e+04 4.176939442063943853e-01 2.458834659424825961e-03
6.001318650721936137e+04 4.178606547261225490e-01 2.466826938860585718e-03
6.001318654201514437e+04 4.200923861293046624e-01 2.471386884472117403e-03
6.001318657681092009e+04 4.265210046579741565e-01 2.518498345918986255e-03
6.001318661160669581e+04 4.270787932812817322e-01 2.524025545048658170e-03
6.001318664640247152e+04 4.278519297132204469e-01 2.532590189088251495e-03
6.001318668119824724e+04 4.307375563267208940e-01 2.555711743643251151e-03
6.001318671599403024e+04 4.336975881774489117e-01 2.617663433039366626e-03
6.001318675078980596e+04 4.210912780265960720e-01 2.514771331248885806e-03
6.001318678558558167e+04 4.251679736313091484e-01 2.524785498234202903e-03
6.001318682038135739e+04 4.235173569143084737e-01 2.491649183159179957e-03
6.001318685517713311e+04 4.258443878627597434e-01 2.497505427149400176e-03
6.001318688997291611e+04 4.290214699401337928e-01 2.640267008986555385e-03
6.001318692476869182e+04 4.330508796004088334e-01 2.616070559483965954e-03
6.001318695956446754e+04 4.295240065105022098e-01 2.599324397814364428e-03
6.001318699436024326e+04 4.312158327811601022e-01 2.765309595164497196e-03
6.001318702915601898e+04 4.302824194721554529e-01 2.703023970255599533e-03
6.001318706395179470e+04 4.294739449196898207e-01 2.661620748593449340e-03
6.001318709874757042e+04 4.309565669872600924e-01 2.615419925279958459e-03
6.001318713354335341e+04 4.321557703318107957e-01 2.603993354129453819e-03
6.001318716833912913e+04 4.289108461718167953e-01 2.561875298767807285e-03
6.001318720313490485e+04 4.318432216927518552e-01 2.637926753328159474e-03
6.001318723793068784e+04 4.324862168397322626e-01 2.710112822105743922e-03
6.001318727272646356e+04 4.283231735763380899e-01 2.648819128118715897e-03
6.001318730752223928e+04 4.275127423172890850e-01 2.583441895862078220e-03
6.001318734231801500e+04 4.299427548744549354e-01 2.567908929418744480e-03
6.001318737711379072e+04 4.237658920447558986e-01 2.503816317693517181e-03
6.001318741190957371e+04 4.263388331587749103e-01 2.521337035447883575e-03
6.001318744670534943e+04 4.294385198112697366e-01 2.567853545994493690e-03
6.001318748150112515e+04 4.281885529254742528e-01 2.562702860438511275e-03
6.001318751629690087e+04 4.270746743394618350e-01 2.531482127962976416e-03
6.001318755109267659e+04 4.212979202219690467e-01 2.508214691326038446e-03
6.001318758588845958e+04 4.237899148868148336e-01 2.517397174845078731e-03
6.001318762068423530e+04 4.306526936741671419e-01 2.632638681070075416e-03
6.001318765548001102e+04 4.307722063078605612e-01 2.696120887819222420e-03
6.001318769027579401e+04 4.267556559339047428e-01 2.585204911077919939e-03
6.001318772507156973e+04 4.323349743487420183e-01 2.701305084080947699e-03
6.001318775986734545e+04 4.215665470035487861e-01 2.527424721892913406e-03
6.001318779466312117e+04 4.228931773494526425e-01 2.523473985912264191e-03
6.001318782945889689e+04 4.245090016366612207e-01 2.560793364263554660e-03
6.001318786425467988e+04 4.278510965756059936e-01 2.636512805747576876e-03
6.001318789905045560e+04 4.214082995965138245e-01 2.552606952749377888e-03
6.001318793384623132e+04 4.312623249399808456e-01 2.729818553977090938e-03
6.001318796864200704e+04 4.217535995322435616e-01 2.564274358633342708e-03
6.001318800343778275e+04 4.248200863585478992e-01 2.614502818627631713e-03
6.001318803823356575e+04 4.237940611652412648e-01 2.561102454562577246e-03
6.001318807302934147e+04 4.241924452732524498e-01 2.543856722562269287e-03
6.001318810782511719e+04 4.235804324968316381e-01 2.516344064569884815e-03
6.001318814262089290e+04 4.224122690047614759e-01 2.519979787630462903e-03
6.001318817741666862e+04 4.230950841161909559e-01 2.626808139473693453e-03
6.001318821221245162e+04 4.242451922132515763e-01 2.582333893552218353e-03
6.001318824700822734e+04 4.168033415770059369e-01 2.495402375487731049e-03
6.001318828180400305e+04 4.166540283514581500e-01 2.462745542347068856e-03
6.001318831659977877e+04 4.210839808622803271e-01 2.639814543177050957e-03
6.001318835139555449e+04 4.203264664022693387e-01 2.622829859499964823e-03
6.001318838619133749e+04 4.222146050524686611e-01 2.557191187327658051e-03
6.001318842098711320e+04 4.196811021385860596e-01 2.613415185467875008e-03
6.001318845578288892e+04 4.202724002586673002e-01 2.579152247479776176e-03
6.001318849057866464e+04 4.139580824469505371e-01 2.585801462419413943e-03
6.001318852537444036e+04 4.130845785373541412e-01 2.572394642299864320e-03
6.001318856017022335e+04 4.139635634349551618e-01 2.525716399423835051e-03
6.001318859496599907e+04 4.139848710923282882e-01 2.522050301301797821e-03
6.001318862976177479e+04 4.192503063604379743e-01 2.514869812612327993e-03
6.001318866455755779e+04 4.133882989157703913e-01 2.488148976801717992e-03
6.001318869935333350e+04 4.156131610307326474e-01 2.540954075957693476e-03
6.001318873414910922e+04 4.131350869952429838e-01 2.520097753556524260e-03
6.001318876894488494e+04 4.139042688216405530e-01 2.563610145349963423e-03
6.001318880374066066e+04 4.119969682681328682e-01 2.595969622608802242e-03
6.001318883853644365e+04 4.121239545314411834e-01 2.501824849630929128e-03
6.001318887333221937e+04 4.155277303635445119e-01 2.528713341076240743e-03
6.001318890812799509e+04 4.222984021792559606e-01 2.691579695717218577e-03
6.001318894292377081e+04 4.231901164085157818e-01 2.806195555281259385e-03
6.001318897771954653e+04 4.148179513059747636e-01 2.592989653085487137e-03
6.001318901251532952e+04 4.123089418453407817e-01 2.606363733247162636e-03
6.001318904731110524e+04 4.168308303204474874e-01 2.647278236964865136e-03
6.001318908210688096e+04 4.135841030012181729e-01 2.562975342344213630e-03
6.001318911690265668e+04 4.060223627076471331e-01 2.540880590594072046e-03
6.001318915169843240e+04 4.146462657289862741e-01 2.651160757648647875e-03
6.001318918649421539e+04 4.052376672658278278e-01 2.490277578616595551e-03
6.001318922128999111e+04 4.043847641396692283e-01 2.457428248028975179e-03
6.001318925608576683e+04 4.134082447971849650e-01 2.640061593566119403e-03
6.001318929088154255e+04 4.082454296058651844e-01 2.629711461192765689e-03
6.001318932567731827e+04 4.069688906572501153e-01 2.518007798586076231e-03
6.001318936047309398e+04 4.127057919697424970e-01 2.604867768227830602e-03
6.001318939526886970e+04 4.043874847483006629e-01 2.479919990123587419e-03
6.001318943006465270e+04 4.106218247495335705e-01 2.517188361356037171e-03
6.001318946486042842e+04 4.116267022347133708e-01 2.532375137649877078e-03
6.001318949965620413e+04 4.093434209830167370e-01 2.463147459932255642e-03
6.001318953445198713e+04 4.111499642769484986e-01 2.506403985968150804e-03
6.001318956924776285e+04 4.105934842900050286e-01 2.493390248058354516e-03
6.001318960404353857e+04 4.134115517215794511e-01 2.522548934668576801e-03
6.001318963883931428e+04 4.099180308403521655e-01 2.480691349990737492e-03
6.001318967363509000e+04 4.145457400072298793e-01 2.550152697734412322e-03
6.001318970843087300e+04 4.142031877357342240e-01 2.549995562163506931e-03
6.001318974322664872e+04 4.066061173868331102e-01 2.477182549253744131e-03
6.001318977802242443e+04 4.159418318141278048e-01 2.521593635170083988e-03
6.001318981281820743e+04 4.067192246133720657e-01 2.477593067159818228e-03
6.001318984761398315e+04 4.154155320152778663e-01 2.606057658923670566e-03
6.001318988240975887e+04 4.226368324369785823e-01 2.668655583152130129e-03
6.001318991720553458e+04 4.245421376276024006e-01 2.624611062457953090e-03
6.001318995200131030e+04 4.194488003839703660e-01 2.646691145980036713e-03
6.001318998679709330e+04 4.142325913497427181e-01 2.511265860205936368e-03
6.001319002159286902e+04 4.180388608513194160e-01 2.595835103170524103e-03
6.001319005638864473e+04 4.159450543913708609e-01 2.533384658727785930e-03
6.001319009118442045e+04 4.172038443475946101e-01 2.521109370124289401e-03
6.001319012598019617e+04 4.130581083504434314e-01 2.485346417160512120e-03
6.001319016077597917e+04 4.133832214911368208e-01 2.521194030247427866e-03
6.001319019557175488e+04 4.139689456824304226e-01 2.488075057159416705e-03
6.001319023036753060e+04 4.133942355287855697e-01 2.510557265479324788e-03
6.001319026516330632e+04 4.168102399569576511e-01 2.512441149088527354e-03
6.001319029995908204e+04 4.121506454993791868e-01 2.535307344655109239e-03
6.001319033475486503e+04 4.201316582672228739e-01 2.661155652984165121e-03
6.001319036955064075e+04 4.206185546859729785e-01 2.564532688356156373e-03
6.001319040434641647e+04 4.188660254432219898e-01 2.611851336754159383e-03
6.001319043914219219e+04 4.141321751601887979e-01 2.481336812382330462e-03
6.001319047393796791e+04 4.168809321917995581e-01 2.550666329360940041e-03
6.001319050873375090e+04 4.153127650541061366e-01 2.544604602832646438e-03
6.001319054352952662e+04 4.194879612820394121e-01 2.543751044900270479e-03
6.001319057832530234e+04 4.180328263126147914e-01 2.666010307034119824e-03
6.001319061312108533e+04 4.191550608195364624e-01 2.629976074077341498e-03
6.001319064791686105e+04 4.164618481922189863e-01 2.616146131388127124e-03
6.001319068271263677e+04 4.217297154578073526e-01 2.592019659702971598e-03
6.001319071750841249e+04 4.190217396643511338e-01 2.569847619892466455e-03
6.001319075230418821e+04 4.193502889431228176e-01 2.626505873896442522e-03
6.001319078709997120e+04 4.190723259109798149e-01 2.748467588503374168e-03
6.001319082189574692e+04 4.177104048192210040e-01 2.655381236706774034e-03
6.001319085669152264e+04 4.161422700458685120e-01 2.510544702518152128e-03
6.001319089148729836e+04 4.252892391746813106e-01 2.582919675300432254e-03
6.001319092628307408e+04 4.236565733547143497e-01 2.565755734770162541e-03
6.001319096107885707e+04 4.236179562504552298e-01 2.541622320588480134e-03
6.001319099587463279e+04 4.201700424763403219e-01 2.512646339522546252e-03
6.001319103067040851e+04 4.187980518435819866e-01 2.518534722273285675e-03
6.001319106546618423e+04 4.196998087207713946e-01 2.573430421319047173e-03
6.001319110026195995e+04 4.141648723921063091e-01 2.569668791214121343e-03
6.001319113505774294e+04 4.150565094175899250e-01 2.531214284714142400e-03
6.001319116985351866e+04 4.226369144297966729e-01 2.669497000368124644e-03
6.001319120464929438e+04 4.204171293390624453e-01 2.618807660348055222e-03
6.001319123944507737e+04 4.172650176336554217e-01 2.551997540203838118e-03
6.001319127424085309e+04 4.182626132423694076e-01 2.542490688111345796e-03
6.001319130903662881e+04 4.209907612834862256e-01 2.589772944529730204e-03
6.001319134383240453e+04 4.101674322208624379e-01 2.497983554816284989e-03
6.001319137862818025e+04 4.171745702836350267e-01 2.594755747372024315e-03
6.001319141342395596e+04 4.101658977471746015e-01 2.489075764313438376e-03
6.001319144821973168e+04 4.127527763496396940e-01 2.499810923109118538e-03
6.001319148301551468e+04 4.137796021834153071e-01 2.588804192006394830e-03
6.001319151781129040e+04 4.221014914260452500e-01 2.574537783892936679e-03
6.001319155260706611e+04 4.168975069252077725e-01 2.517286938289048110e-03
6.001319158740284183e+04 4.079746025313693569e-01 2.482354025063747503e-03
6.001319162219861755e+04 4.126524841989691050e-01 2.502806523970554226e-03
6.001319165699440055e+04 4.076337596608958225e-01 2.494762323636893955e-03
6.001319169179017626e+04 4.118653333346419254e-01 2.490550031903650090e-03
6.001319172658595198e+04 4.078986879167639246e-01 2.416050737344590214e-03
6.001319176138172770e+04 4.093906147145816021e-01 2.423990003443766538e-03
6.001319179617750342e+04 4.025297350280240827e-01 2.441625750410432363e-03
6.001319183097328641e+04 4.091228656692936783e-01 2.471999740055330283e-03
6.001319186576906213e+04 4.077823937514086228e-01 2.441306765698336625e-03
6.001319190056483785e+04 4.101885804085908527e-01 2.503245020223835490e-03
6.001319193536062085e+04 4.098090215884817034e-01 2.448087531647262938e-03
6.001319197015639656e+04 4.067116971612714793e-01 2.515033384599361325e-03
6.001319200495217228e+04 4.089869730912463197e-01 2.504492636513242377e-03
6.001319203974794800e+04 4.141218960760269518e-01 2.579630529566150771e-03
6.001319207454372372e+04 4.074719793416322622e-01 2.455066935434232784e-03
6.001319210933950671e+04 4.080911375112823980e-01 2.451045177058623192e-03
6.001319214413528243e+04 4.027798768507729887e-01 2.438428540390688657e-03
6.001319217893105815e+04 4.016271625265702139e-01 2.438632387312887097e-03
6.001319221372684115e+04 4.023772768467743233e-01 2.447637337098462328e-03
6.001319224852261686e+04 4.055004147757770849e-01 2.507930627946296752e-03
6.001319228331839258e+04 4.031741343814695400e-01 2.590344394936604754e-03
6.001319231811416830e+04 4.048647860870438486e-01 2.541515174704773918e-03
6.001319235290994402e+04 4.030532929494908267e-01 2.444823705607568082e-03
6.001319238770572701e+04 4.027020431234970554e-01 2.578082975241012282e-03
6.001319242250150273e+04 4.014599683722478995e-01 2.480393400754512482e-03
6.001319245729727845e+04 4.029551710635371209e-01 2.501288083696855385e-03
6.001319249209305417e+04 4.059619623577234715e-01 2.543920908476572911e-03
6.001319252688882989e+04 4.019082262789295257e-01 2.470257978681746330e-03
6.001319256168461288e+04 3.990746359373468777e-01 2.422024386735781472e-03
6.001319259648038860e+04 4.007183396633797190e-01 2.450608961614628590e-03
6.001319263127616432e+04 4.064140408863010090e-01 2.557584302364124089e-03
6.001319266607194004e+04 3.966965515622065119e-01 2.441459750220104780e-03
6.001319270086771576e+04 4.037659838567521087e-01 2.495198657090740447e-03
6.001319273566349875e+04 3.996501266002228658e-01 2.443413690830253861e-03
6.001319277045927447e+04 4.036249002504739281e-01 2.456300039469434902e-03
6.001319280525505019e+04 4.041001341064212604e-01 2.471454378964842678e-03
6.001319284005083318e+04 4.000790150770643927e-01 2.490665449089447467e-03
6.001319287484660890e+04 3.997347139117427006e-01 2.471511977312167412e-03
6.001319290964238462e+04 3.985072271882224570e-01 2.474271042233927836e-03
6.001319294443816034e+04 4.001172134204523112e-01 2.541177192354350696e-03
6.001319297923393606e+04 3.946120063719493753e-01 2.438611481597016423e-03
6.001319301402971905e+04 4.036719773291739810e-01 2.512418836943735006e-03
6.001319304882549477e+04 3.999717423290167218e-01 2.489678502849166329e-03
6.001319308362127049e+04 3.939240208223963036e-01 2.437070312030084878e-03
6.001319311841705348e+04 3.904093508001624802e-01 2.421555331147640707e-03
6.001319315321282920e+04 3.945426046040291790e-01 2.417896910560438355e-03
6.001319318800860492e+04 3.938320003151964399e-01 2.404874656370121870e-03
6.001319322280438064e+04 4.009486334526527473e-01 2.457753770157170697e-03
6.001319325760015636e+04 3.979707340764705448e-01 2.430689222214701701e-03
6.001319329239593208e+04 3.918223346354089975e-01 2.376379088252718579e-03
6.001319332719170779e+04 3.960344347162949030e-01 2.442062207373782694e-03
6.001319336198749079e+04 3.945417029847291257e-01 2.406281741668784679e-03
6.001319339678326651e+04 3.958650969130239061e-01 2.397413154967766632e-03
6.001319343157904223e+04 3.923156011269760546e-01 2.403954717994784968e-03
6.001319346637481794e+04 3.952361382074304763e-01 2.492945576661235139e-03
6.001319350117059366e+04 4.005962571523307703e-01 2.501868106772127572e-03
6.001319353596637666e+04 4.002403085452666542e-01 2.499124044053028723e-03
6.001319357076215238e+04 3.932005780963558905e-01 2.431055413026037525e-03
6.001319360555792809e+04 3.944147335006528143e-01 2.489498186749675331e-03
6.001319364035370381e+04 3.923336283020702475e-01 2.397902147892740955e-03
6.001319367514947953e+04 3.940516045141819745e-01 2.440007004074121362e-03
6.001319370994526253e+04 3.976164862005279188e-01 2.437713684808779768e-03
6.001319374474103824e+04 4.028788852450050917e-01 2.465030456587225059e-03
6.001319377953681396e+04 3.977313202229471045e-01 2.415423820954246299e-03
6.001319381433258968e+04 3.974389378638700787e-01 2.408689521602886199e-03
6.001319384912836540e+04 3.933149529428561775e-01 2.415477746066573613e-03
6.001319388392414839e+04 4.020586670150289033e-01 2.508446575958955121e-03
6.001319391871992411e+04 3.990943993012233126e-01 2.460578838793618921e-03
6.001319395351569983e+04 3.986830919849780885e-01 2.423862780234814843e-03
6.001319398831148283e+04 3.973460515533294712e-01 2.395294888227038864e-03
6.001319402310725854e+04 4.029559650495617151e-01 2.437560572168089891e-03
6.001319405790303426e+04 3.935862872520390354e-01 2.384864602539663123e-03
6.001319409269880998e+04 3.947054373159629148e-01 2.401284870766110750e-03
6.001319412749458570e+04 3.994451394782094766e-01 2.419433274443707257e-03
6.001319416229036869e+04 3.976615147609260381e-01 2.390736390773386816e-03
6.001319419708614441e+04 4.018790403955061485e-01 2.493805291460592620e-03
6.001319423188192013e+04 3.994247992246867107e-01 2.389795615800444171e-03
6.001319426667769585e+04 4.075502000166476568e-01 2.445154228685260563e-03
6.001319430147347157e+04 4.032733510542659272e-01 2.426405964713680870e-03
6.001319433626925456e+04 4.064016380775768433e-01 2.502555374951342601e-03
6.001319437106503028e+04 4.047662314062459576e-01 2.507522595162658182e-03
6.001319440586080600e+04 4.010358103517464023e-01 2.405294777076251965e-03
6.001319444065658172e+04 4.011209965460975080e-01 2.402476250925658901e-03
6.001319447545235744e+04 4.056683390895873265e-01 2.420345366783560950e-03
6.001319451024814043e+04 4.084644143304320130e-01 2.436776595732138839e-03
6.001319454504391615e+04 4.098595024813264098e-01 2.482218363889700068e-03
6.001319457983969187e+04 4.049667037992437102e-01 2.403936271538280323e-03
6.001319461463547486e+04 4.051384170483127711e-01 2.451363340171313233e-03
6.001319464943125058e+04 4.135770872837682410e-01 2.580794969694059828e-03
6.001319468422702630e+04 4.055642025637452019e-01 2.432949567456879451e-03
6.001319471902280202e+04 4.090266187242082019e-01 2.459144575165671948e-03
6.001319475381857774e+04 4.114625968252673682e-01 2.463286278968866098e-03
6.001319478861436073e+04 4.132884996855193949e-01 2.494040985763724006e-03
6.001319482341013645e+04 4.181501932101798769e-01 2.556765648560155139e-03
6.001319485820591217e+04 4.140049426014222322e-01 2.495829538834547483e-03
6.001319489300168789e+04 4.097313016304825473e-01 2.469514301659796879e-03
6.001319492779746361e+04 4.064618959661562281e-01 2.418365083738911216e-03
6.001319496259324660e+04 4.120197686981501572e-01 2.522066032853623792e-03
6.001319499738902232e+04 4.132975903532720152e-01 2.503977274033863422e-03
6.001319503218479804e+04 4.085678788723235977e-01 2.471943087288640609e-03
6.001319506698058103e+04 4.157293004084851584e-01 2.511093272690360142e-03
6.001319510177635675e+04 4.074869757226293743e-01 2.457483069839494320e-03
6.001319513657213247e+04 4.145743012637210789e-01 2.484774659134727191e-03
6.001319517136790819e+04 4.189688561975912218e-01 2.520877654860588426e-03
6.001319520616368391e+04 4.146334253928622982e-01 2.510717386152094659e-03
6.001319524095946690e+04 4.113806263152935960e-01 2.468515168250674362e-03
6.001319527575524262e+04 4.185838356843918362e-01 2.510616910296493368e-03
6.001319531055101834e+04 4.162837332641646237e-01 2.521242554987359816e-03
6.001319534534679406e+04 4.115978891666301487e-01 2.477334403155795513e-03
6.001319538014256977e+04 4.108531378265238843e-01 2.460256281625796109e-03
6.001319541493835277e+04 4.146169905345456486e-01 2.508295574950727448e-03
6.001319544973412849e+04 4.154294311213939661e-01 2.505030150503201151e-03
6.001319548452990421e+04 4.143448960954281834e-01 2.498597198323747586e-03
6.001319551932567992e+04 4.176361981127808543e-01 2.525488795725660054e-03
6.001319555412145564e+04 4.222413484022982111e-01 2.504242063282481525e-03
6.001319558891723864e+04 4.231749631034179560e-01 2.525769371474441676e-03
6.001319562371301436e+04 4.179927214582414008e-01 2.505737065000308589e-03
6.001319565850879007e+04 4.130564453113350076e-01 2.466865286142185410e-03
6.001319569330456579e+04 4.154292414015228196e-01 2.527678983429520760e-03
6.001319572810034151e+04 4.132584508800213330e-01 2.467000479614170003e-03
6.001319576289612451e+04 4.147424215703564010e-01 2.547317864406447793e-03
6.001319579769190022e+04 4.144781032362981343e-01 2.548762860564177200e-03
6.001319583248767594e+04 4.173027588112246944e-01 2.559865012991813932e-03
6.001319586728345166e+04 4.107239506541498497e-01 2.510299773156835987e-03
6.001319590207922738e+04 4.091175364029830952e-01 2.489540997637993639e-03
6.001319593687501037e+04 4.057258456125267809e-01 2.497161055096745221e-03
6.001319597167078609e+04 4.115999042719625800e-01 2.545002986503524037e-03
6.001319600646656181e+04 4.151320434477356880e-01 2.560146044380115591e-03
6.001319604126233753e+04 4.121771090451345487e-01 2.537852646791089600e-03
6.001319607605811325e+04 4.090738046631249292e-01 2.472820702733644418e-03
6.001319611085389624e+04 4.075286172908371696e-01 2.507183469217806604e-03
6.001319614564967196e+04 4.100881060721858207e-01 2.549640243820640046e-03
6.001319618044544768e+04 4.065737478094245683e-01 2.494933196576993792e-03
6.001319621524123068e+04 4.017828442402527900e-01 2.458202578642755716e-03
6.001319625003700639e+04 4.068231801995523256e-01 2.477361330522490860e-03
6.001319628483278211e+04 4.141061866562468219e-01 2.600982424057910695e-03
6.001319631962855783e+04 4.085518161598223896e-01 2.467536672018646668e-03
6.001319635442433355e+04 4.063972381612073748e-01 2.465218770245812801e-03
6.001319638922011654e+04 4.071899238822339617e-01 2.493889956648467476e-03
6.001319642401589226e+04 3.994102764965907770e-01 2.439694917601697381e-03
6.001319645881166798e+04 4.012785913330157994e-01 2.428480141916261950e-03
6.001319649360744370e+04 4.057372066371019437e-01 2.469048776674104533e-03
6.001319652840321942e+04 4.047272734429894214e-01 2.487824445027952448e-03
6.001319656319900241e+04 4.127663624393393405e-01 2.540817432631326932e-03
6.001319659799477813e+04 4.057691727178094343e-01 2.523622890681254984e-03
6.001319663279055385e+04 4.049401539380872439e-01 2.502374726977753087e-03
6.001319666758632957e+04 3.992039305069352562e-01 2.446297882497779335e-03
6.001319670238210529e+04 3.997798985876826472e-01 2.438492147961334594e-03
6.001319673717788828e+04 3.966369979150013436e-01 2.415168219785198377e-03
6.001319677197366400e+04 4.012149913746325680e-01 2.451425428529768660e-03
6.001319680676943972e+04 4.002006869136148226e-01 2.435100690313335078e-03
6.001319684156522271e+04 4.016750521536384677e-01 2.449357822895693523e-03
6.001319687636099843e+04 4.007052467672073126e-01 2.414831574321141087e-03
6.001319691115677415e+04 4.017227430263003995e-01 2.445367543148570331e-03
6.001319694595254987e+04 3.981283135294519382e-01 2.443621239113712759e-03
6.001319698074832559e+04 3.959434551920938405e-01 2.409409899931326884e-03
6.001319701554410858e+04 3.926803934149166175e-01 2.415345511327374271e-03
6.001319705033988430e+04 3.997013409730458822e-01 2.424570863596002459e-03
6.001319708513566002e+04 3.989073464084784693e-01 2.446598325737318110e-03
6.001319711993143574e+04 3.992105921154464054e-01 2.457731871320195573e-03
6.001319715472721145e+04 3.930115852821829958e-01 2.407030410687689258e-03
6.001319718952299445e+04 3.963995503863314562e-01 2.406916786993009653e-03
6.001319722431877017e+04 3.978796180556942175e-01 2.401871354073842595e-03
6.001319725911454589e+04 4.006064954979750570e-01 2.453198148467952526e-03
6.001319729391032888e+04 3.966241979166050258e-01 2.405224425519972200e-03
6.001319732870610460e+04 3.970884072065004600e-01 2.385719379102573239e-03
6.001319736350188032e+04 4.038379129054657235e-01 2.441891108266507592e-03
6.001319739829765604e+04 4.004456276520121927e-01 2.426811217216836604e-03
6.001319743309343175e+04 3.983956448961142871e-01 2.402081605204854902e-03
6.001319746788921475e+04 3.993067662685350072e-01 2.419364654918499877e-03
6.001319750268499047e+04 3.985336658944618748e-01 2.394504986050368517e-03
6.001319753748076619e+04 3.983208657012243803e-01 2.404862959044581396e-03
6.001319757227654191e+04 4.017037402640221133e-01 2.418509844934267627e-03
6.001319760707231762e+04 3.977576049235846400e-01 2.391803302940823106e-03
6.001319764186810062e+04 4.037408804481181779e-01 2.429864987347502264e-03
6.001319767666387634e+04 3.975515425461013108e-01 2.383471423051744531e-03
6.001319771145965206e+04 3.987852247334243150e-01 2.380373287767006702e-03
6.001319774625542777e+04 3.991390024317795215e-01 2.396542579227255339e-03
6.001319778105120349e+04 3.977197296069510113e-01 2.359051008834653958e-03
6.001319781584698649e+04 3.995796441352141293e-01 2.432761828411754857e-03
6.001319785064276221e+04 4.008402701505370813e-01 2.434549408657325255e-03
6.001319788543853792e+04 4.011668689607339466e-01 2.410299573948850548e-03
6.001319792023431364e+04 4.010457372230873396e-01 2.404601049910821704e-03
6.001319795503008936e+04 3.991739372655423446e-01 2.380707467742305961e-03
6.001319798982587236e+04 3.986162012498700169e-01 2.395375482624063045e-03
6.001319802462164807e+04 4.033824458381629063e-01 2.428323604539457583e-03
6.001319805941742379e+04 4.077378072205066206e-01 2.464330646805605422e-03
6.001319809421320679e+04 4.086871516904427293e-01 2.428659401686690100e-03
6.001319812900898251e+04 4.039962758719472524e-01 2.406274979110189106e-03
6.001319816380475822e+04 4.037466986771456323e-01 2.441299289356103387e-03
6.001319819860053394e+04 4.014020664216856327e-01 2.390130933277065731e-03
6.001319823339630966e+04 4.065370857692126028e-01 2.454380780698089872e-03
6.001319826819209266e+04 4.110115535352652505e-01 2.475619397875088862e-03
6.001319830298786837e+04 4.070552907188152436e-01 2.422419171098674599e-03
6.001319833778364409e+04 4.108318113961869078e-01 2.449672027181539966e-03
6.001319837257941981e+04 4.105999131909573441e-01 2.488253883360005969e-03
6.001319840737519553e+04 4.188266522757674859e-01 2.715024140606185458e-03
6.001319844217097852e+04 4.154703998101791362e-01 2.692265280695766653e-03
6.001319847696675424e+04 4.137509768958625989e-01 2.496251912061637698e-03
6.001319851176252996e+04 4.118086512894362783e-01 2.474062270572241658e-03
6.001319854655830568e+04 4.150927633208442713e-01 2.511361511440522894e-03
6.001319858135408140e+04 4.148094535698362839e-01 2.507538029821842172e-03
6.001319861614986439e+04 4.107747046581919914e-01 2.500581684244112743e-03
6.001319865094564011e+04 4.140469241186449656e-01 2.511589817023160334e-03
6.001319868574141583e+04 4.118886977734225741e-01 2.461209088923820357e-03
6.001319872053719155e+04 4.134228753697971603e-01 2.459693796371777326e-03
6.001319875533296727e+04 4.156012585149017613e-01 2.519222660543361976e-03
6.001319879012875026e+04 4.118759994605321051e-01 2.519750572615777132e-03
6.001319882492452598e+04 4.137530173622270824e-01 2.496433536743542566e-03
6.001319885972030170e+04 4.177094382743939405e-01 2.491641948202498458e-03
6.001319889451608469e+04 4.134660943865665628e-01 2.427508269905178599e-03
6.001319892931186041e+04 4.115260930337122369e-01 2.451856023348859392e-03
6.001319896410763613e+04 4.135244909021709714e-01 2.494590784064591987e-03
6.001319899890341185e+04 4.101198846064086356e-01 2.432071880414782370e-03
6.001319903369918757e+04 4.166217900163705634e-01 2.462611487980341865e-03
6.001319906849497056e+04 4.133580152558102294e-01 2.418383428791869710e-03
6.001319910329074628e+04 4.231681813550193239e-01 2.516553399185683573e-03
6.001319913808652200e+04 4.174748090858076965e-01 2.474304849749778875e-03
6.001319917288230499e+04 4.187485327635750987e-01 2.459508752150777432e-03
6.001319920767808071e+04 4.182613963676081181e-01 2.486027177437178260e-03
6.001319924247385643e+04 4.215963166378703386e-01 2.562159323598252412e-03
6.001319927726963215e+04 4.190570005861115610e-01 2.485610504020922297e-03
6.001319931206540787e+04 4.215065715767988275e-01 2.550391004266865016e-03
6.001319934686119086e+04 4.178638043148218961e-01 2.440740294638559481e-03
6.001319938165696658e+04 4.218008005888853607e-01 2.485416045472898291e-03
6.001319941645274230e+04 4.163077185640007838e-01 2.491127188652822195e-03
6.001319945124851802e+04 4.130475365485307138e-01 2.431613914354945494e-03
6.001319948604429374e+04 4.147294572562071346e-01 2.435010860195111794e-03
6.001319952084007673e+04 4.138951663096553935e-01 2.423164920665722265e-03
6.001319955563585245e+04 4.152686069744934705e-01 2.431199315367616777e-03
6.001319959043162817e+04 4.175872568143393360e-01 2.462539339049019897e-03
6.001319962522741116e+04 4.191812723823515885e-01 2.493645537266588486e-03
6.001319966002318688e+04 4.154639155002632922e-01 2.456907842345342277e-03
6.001319969481896260e+04 4.132091390313932799e-01 2.452708500602887760e-03
6.001319972961473832e+04 4.086332650877111394e-01 2.448327827852788199e-03
6.001319976441051404e+04 4.158228061148432908e-01 2.512341126389992622e-03
6.001319979920629703e+04 4.134396212649112390e-01 2.482720512731012921e-03
6.001319983400207275e+04 4.138129958957630361e-01 2.435819688495189338e-03
6.001319986879784847e+04 4.193777222462253818e-01 2.501472434226658347e-03
6.001319990359363146e+04 4.162252570590549428e-01 2.455691830373227941e-03
6.001319993838940718e+04 4.202004235836422352e-01 2.478437141140619158e-03
6.001319997318518290e+04 4.121659166503619520e-01 2.428693158335825785e-03
6.001320000798095862e+04 4.160751791701903790e-01 2.562414155424541998e-03
6.001320004277673434e+04 4.132026866113052699e-01 2.471933625500504200e-03
6.001320007757251733e+04 4.173819428598175563e-01 2.464983140556780208e-03
6.001320011236829305e+04 4.230441609822248594e-01 2.498783863127546079e-03
6.001320014716406877e+04 4.180505956097195219e-01 2.504660307804059283e-03
6.001320018195984449e+04 4.195669351413501280e-01 2.523334312790173443e-03
6.001320021675562020e+04 4.105834994789400727e-01 2.463374929316389413e-03
6.001320025155140320e+04 4.146217910024823650e-01 2.505853044163845050e-03
6.001320028634717892e+04 4.163339062116375722e-01 2.456551084857842935e-03
6.001320032114295464e+04 4.121028572990684258e-01 2.443943814312986903e-03
6.001320035593873035e+04 4.175126422158090822e-01 2.502606244877874156e-03
6.001320039073450607e+04 4.144879010582367407e-01 2.474302268019774181e-03
6.001320042553028907e+04 4.059448383390457105e-01 2.419203068291477920e-03
6.001320046032606479e+04 4.149869846204742863e-01 2.509056234367004062e-03
6.001320049512184050e+04 4.102136091503821858e-01 2.485615968067128242e-03
6.001320052991761622e+04 4.107889666382155136e-01 2.451665979788133880e-03
6.001320056471339194e+04 4.136734137868515182e-01 2.487112961258430149e-03
6.001320059950917494e+04 4.140116229839592710e-01 2.522003991337035123e-03
6.001320063430495065e+04 4.139887796803820574e-01 2.510526125139431273e-03
6.001320066910072637e+04 4.104861532487075193e-01 2.477160378887861576e-03
6.001320070389650209e+04 4.031007601819944219e-01 2.427393092553603582e-03
6.001320073869227781e+04 4.054273035983256834e-01 2.446298968696766427e-03
6.001320077348806080e+04 4.046136083684399587e-01 2.472855453350901022e-03
6.001320080828383652e+04 4.057013294816919635e-01 2.435590531581358423e-03
6.001320084307961224e+04 4.094053773412839048e-01 2.468170694576995745e-03
6.001320087787539524e+04 4.107268645740604907e-01 2.488691746692667673e-03
6.001320091267117095e+04 4.069718400134649805e-01 2.406775642827606570e-03
6.001320094746694667e+04 4.075200561631397989e-01 2.434423478138492136e-03
6.001320098226272239e+04 4.048968005549046234e-01 2.421430660540827787e-03
6.001320101705849811e+04 4.109886252743395474e-01 2.480996948224245720e-03
6.001320105185428110e+04 4.028756280555879643e-01 2.400653540995857909e-03
6.001320108665005682e+04 4.090980943180820284e-01 2.426440899257864114e-03
6.001320112144583254e+04 4.067071457896670461e-01 2.407523166808643242e-03
6.001320115624160826e+04 4.032891442426798090e-01 2.410418608024882722e-03
6.001320119103738398e+04 4.017048870315353959e-01 2.365240988160247429e-03
6.001320122583316697e+04 4.034812124344115958e-01 2.393495408705582222e-03
6.001320126062894269e+04 4.114365492455928641e-01 2.483683732404852462e-03
6.001320129542471841e+04 4.062659970526642517e-01 2.402244243151226578e-03
6.001320133022050140e+04 4.029128171628759136e-01 2.350481510476513675e-03
6.001320136501627712e+04 4.099723849688278188e-01 2.428171721706453515e-03
6.001320139981205284e+04 4.096683233673200086e-01 2.428728682070095506e-03
6.001320143460782856e+04 4.053077320103692927e-01 2.426496384887634125e-03
6.001320146940360428e+04 4.111541867823433893e-01 2.456488283617089177e-03
6.001320150419938727e+04 4.132248339694896133e-01 2.460405802709839714e-03
6.001320153899516299e+04 4.110428385813632568e-01 2.434272190285858162e-03
6.001320157379093871e+04 4.139034991809285025e-01 2.517503045568873690e-03
6.001320160858672170e+04 4.084975577301474536e-01 2.394329144488030643e-03
6.001320164338249742e+04 4.129497497551481433e-01 2.492721544515900511e-03
6.001320167817827314e+04 4.126423896071931274e-01 2.468554335122125337e-03
6.001320171297404886e+04 4.133974274679407812e-01 2.437646802356295897e-03
6.001320174776982458e+04 4.061448638536033218e-01 2.397537777852616885e-03
6.001320178256560757e+04 4.135267124356827306e-01 2.467563828611585037e-03
6.001320181736138329e+04 4.103628148693982958e-01 2.446405453472216829e-03
6.001320185215715901e+04 4.180512241286925001e-01 2.471347617143874239e-03
6.001320188695293473e+04 4.207325722259707135e-01 2.540014112467058830e-03
6.001320192174871045e+04 4.132246968506601559e-01 2.426018189013712072e-03
6.001320195654449344e+04 4.117498612022409410e-01 2.396570204650250516e-03
6.001320199134026916e+04 4.080720846159979209e-01 2.404838611780970355e-03
6.001320202613604488e+04 4.156346128772110959e-01 2.446188588892259791e-03
6.001320206093182060e+04 4.142110905332400672e-01 2.455733172062995670e-03
6.001320209572759632e+04 4.176891313751428525e-01 2.485150566780555421e-03
6.001320213052337931e+04 4.168301197534471370e-01 2.446052953152720155e-03
6.001320216531915503e+04 4.195225197859416277e-01 2.457242470745362936e-03
6.001320220011493075e+04 4.152959050732156210e-01 2.442039214395292333e-03
6.001320223491070647e+04 4.161682148978399498e-01 2.460148068887265792e-03
6.001320226970648218e+04 4.146033379388487372e-01 2.439028188414852499e-03
6.001320230450226518e+04 4.174544352315394113e-01 2.470760836415519541e-03
6.001320233929804090e+04 4.194315497211330013e-01 2.450222471411272595e-03
6.001320237409381662e+04 4.283341177240542197e-01 2.555810388435186733e-03
6.001320240888959961e+04 4.278537605002095678e-01 2.559252432425135337e-03
6.001320244368537533e+04 4.231475204922958699e-01 2.482545331874877036e-03
6.001320247848115105e+04 4.240885609423634683e-01 2.535824810574272524e-03
6.001320251327692677e+04 4.152786745822796832e-01 2.413056804272193344e-03
6.001320254807270248e+04 4.189186960558239914e-01 2.468496819932206043e-03
6.001320258286848548e+04 4.190393038238835466e-01 2.473245229787436258e-03
6.001320261766426120e+04 4.261832202658455415e-01 2.512904875141793067e-03
6.001320265246003692e+04 4.197089113275917494e-01 2.414378880419621766e-03
6.001320268725581991e+04 4.236679546371766025e-01 2.472847149406493927e-03
6.001320272205159563e+04 4.202296955287982416e-01 2.472897247771589646e-03
6.001320275684737135e+04 4.257302282879560362e-01 2.514392425448945013e-03
6.001320279164314707e+04 4.249553493735300780e-01 2.481585963757340120e-03
6.001320282643892278e+04 4.235682245695268078e-01 2.464633058386215495e-03
6.001320286123470578e+04 4.304431880003108390e-01 2.525752279710956685e-03
6.001320289603048150e+04 4.281835682815984256e-01 2.512256162077563214e-03
6.001320293082625722e+04 4.270131472013925511e-01 2.516821815869165879e-03
6.001320296562203293e+04 4.311623457250835512e-01 2.525949726415587394e-03
6.001320300041780865e+04 4.259434030893086143e-01 2.497708193403537502e-03
6.001320303521359165e+04 4.298753216137811695e-01 2.596640430542746739e-03
6.001320307000936737e+04 4.337493828417520181e-01 2.548923204024542734e-03
6.001320310480514308e+04 4.296937017173614315e-01 2.497609365243490427e-03
6.001320313960091880e+04 4.321423836605614577e-01 2.496208835808007200e-03
6.001320317439669452e+04 4.264173328760854642e-01 2.507085162480849130e-03
6.001320320919247752e+04 4.300089360453954734e-01 2.504830258672312727e-03
6.001320324398825323e+04 4.231197521264998818e-01 2.432634714545596228e-03
6.001320327878402895e+04 4.261037338594146906e-01 2.498796165276128464e-03
6.001320331357980467e+04 4.305118939004922707e-01 2.527496515978774633e-03
6.001320334837558039e+04 4.277120254869217764e-01 2.509470996686520832e-03
6.001320338317136338e+04 4.291675404051966680e-01 2.546710521486799262e-03
6.001320341796713910e+04 4.275988246809305227e-01 2.535611810666707055e-03
6.001320345276291482e+04 4.239500176915657059e-01 2.513795866420684855e-03
6.001320348755869782e+04 4.248517478834660244e-01 2.463243568797432708e-03
6.001320352235447353e+04 4.225669654319145208e-01 2.468417595484837315e-03
6.001320355715024925e+04 4.201533532707575902e-01 2.433733480162381200e-03
6.001320359194602497e+04 4.215297643704769004e-01 2.458358690881814763e-03
6.001320362674180069e+04 4.306124438292604495e-01 2.487783784158405665e-03
6.001320366153758368e+04 4.258086261201055600e-01 2.470914873317743912e-03
6.001320369633335940e+04 4.213834900892698410e-01 2.445761281302547083e-03
6.001320373112913512e+04 4.203311101448825582e-01 2.501344498271274031e-03
6.001320376592491812e+04 4.191172547334273135e-01 2.462543267415735586e-03
6.001320380072069383e+04 4.140943386642388924e-01 2.427980010751341379e-03
6.001320383551646955e+04 4.228145223632287508e-01 2.503901104015656982e-03
6.001320387031224527e+04 4.237709964114693140e-01 2.484665989895942610e-03
6.001320390510802099e+04 4.201749693449280953e-01 2.468591189783575588e-03
6.001320393990380398e+04 4.199600717079530754e-01 2.480815236411788079e-03
6.001320397469957970e+04 4.234948523151609301e-01 2.474883914734209156e-03
6.001320400949535542e+04 4.167741773622519741e-01 2.447079264464444275e-03
6.001320404429113114e+04 4.179439371391843738e-01 2.450278716617839900e-03
6.001320407908690686e+04 4.183909621182583805e-01 2.442111103268372000e-03
6.001320411388268985e+04 4.200587171712603651e-01 2.488474116335258335e-03
6.001320414867846557e+04 4.211686656041320753e-01 2.467494349137192879e-03
6.001320418347424129e+04 4.191544493362199253e-01 2.445819685651183517e-03
6.001320421827002428e+04 4.214455138924061428e-01 2.474396054020589885e-03
6.001320425306580000e+04 4.187227852322164545e-01 2.432833344669132342e-03
6.001320428786157572e+04 4.128903889317921960e-01 2.406402373265443054e-03
6.001320432265735144e+04 4.142330763472326094e-01 2.422652683857159667e-03
6.001320435745312716e+04 4.107877427360577260e-01 2.391191164385531205e-03
6.001320439224891015e+04 4.165832292820065841e-01 2.434778372026182719e-03
6.001320442704468587e+04 4.180825796578504505e-01 2.456354996460179130e-03
6.001320446184046159e+04 4.119980886040788270e-01 2.423123754845817480e-03
6.001320449663623731e+04 4.128271193290896646e-01 2.410735203034834392e-03
6.001320453143201303e+04 4.109386476884858697e-01 2.433212302400466782e-03
6.001320456622779602e+04 4.134723535753344059e-01 2.415968717431701395e-03
6.001320460102357174e+04 4.114793801239442494e-01 2.422802099944445023e-03
6.001320463581934746e+04 4.095690379081647348e-01 2.383482761188250153e-03
6.001320467061512318e+04 4.087588828292844645e-01 2.396518978450167502e-03
6.001320470541089890e+04 4.096389537804265846e-01 2.394974880217326345e-03
6.001320474020668189e+04 4.101660740718883758e-01 2.403901501624582972e-03
6.001320477500245761e+04 4.103051824663880298e-01 2.429315369470593042e-03
6.001320480979823333e+04 4.052338392167423864e-01 2.375489260599534299e-03
6.001320484459400905e+04 4.082652281756272705e-01 2.381743611561624226e-03
6.001320487938978476e+04 4.067274330846775698e-01 2.367103099245338252e-03
6.001320491418556776e+04 4.064578738595012175e-01 2.371973755789681150e-03
6.001320494898134348e+04 4.116945257505019162e-01 2.433023445348165333e-03
6.001320498377711920e+04 4.093405299313052081e-01 2.379629222348382620e-03
6.001320501857290219e+04 4.070183316088475944e-01 2.417501333168398103e-03
6.001320505336867791e+04 4.113275061824883116e-01 2.470556483251163098e-03
6.001320508816445363e+04 4.045308041924345899e-01 2.396140352090478029e-03
6.001320512296022935e+04 4.072216610985937568e-01 2.426786858304939062e-03
6.001320515775600506e+04 4.043625601385967827e-01 2.382986165069243129e-03
6.001320519255178806e+04 4.088272777955472836e-01 2.389556640216922156e-03
6.001320522734756378e+04 4.102778030750368621e-01 2.413178559742624844e-03
6.001320526214333950e+04 4.029624466494070023e-01 2.376515067923194030e-03
6.001320529693911521e+04 4.015917873568003449e-01 2.382878507422898570e-03
6.001320533173489093e+04 4.064640231408943039e-01 2.408294970394310973e-03
6.001320536653067393e+04 4.046680981073932371e-01 2.401002573691110413e-03
6.001320540132644965e+04 4.034612107381761459e-01 2.360021075809222955e-03
6.001320543612222536e+04 4.092207401074506312e-01 2.426858733285258956e-03
6.001320547091800836e+04 4.085984396085061143e-01 2.406776260979469600e-03
6.001320550571378408e+04 4.058115343951434473e-01 2.428684725623138363e-03
6.001320554050955980e+04 4.044137650284668206e-01 2.367914119803588100e-03
6.001320557530533551e+04 4.084353855835642921e-01 2.412042090593759149e-03
6.001320561010111123e+04 4.048791246802130317e-01 2.399839624510309750e-03
6.001320564489689423e+04 4.071559599065173729e-01 2.395690663299517974e-03
6.001320567969266995e+04 4.077005931406235684e-01 2.393201113796320206e-03
6.001320571448844566e+04 4.064550766691383266e-01 2.385093086536680188e-03
6.001320574928422138e+04 4.113070895149485984e-01 2.413625042865771668e-03
6.001320578407999710e+04 4.074378100226251909e-01 2.390167401193090367e-03
6.001320581887578010e+04 4.102200909873355283e-01 2.401450968495645513e-03
6.001320585367155581e+04 4.070082460818230663e-01 2.410354498110517212e-03
6.001320588846733153e+04 4.088121250726843847e-01 2.417842636298361565e-03
6.001320592326310725e+04 4.121956988784867826e-01 2.435553316721233031e-03
6.001320595805888297e+04 4.106278353555533611e-01 2.383153185020954988e-03
6.001320599285466596e+04 4.106766718681973960e-01 2.406981065272685138e-03
6.001320602765044168e+04 4.111326840510970970e-01 2.405421279212009884e-03
6.001320606244621740e+04 4.096756568817364608e-01 2.407802564575710087e-03
6.001320609724200040e+04 4.129155581411755316e-01 2.431506368574263503e-03
6.001320613203777611e+04 4.145319320186979239e-01 2.429841727233763519e-03
6.001320616683355183e+04 4.141614773459308396e-01 2.419454391518249814e-03
6.001320620162933483e+04 4.082111482897031740e-01 2.370170440617323879e-03
6.001320623642511055e+04 4.139495727492524813e-01 2.403683029321016310e-03
6.001320627122088626e+04 4.141874811669103429e-01 2.419775110875592005e-03
6.001320630601666198e+04 4.148560649600236405e-01 2.459666035608366191e-03
6.001320634081243770e+04 4.123566441614987532e-01 2.415752174017066992e-03
6.001320637560822070e+04 4.157867730064947476e-01 2.418529236028175728e-03
6.001320641040399641e+04 4.163676369381682507e-01 2.454320681446122039e-03
6.001320644519977213e+04 4.157284181824356661e-01 2.466503973101162681e-03
6.001320647999554785e+04 4.160036268623676925e-01 2.452975860552156478e-03
6.001320651479132357e+04 4.180710977752410962e-01 2.453914078061487578e-03
6.001320654958710657e+04 4.160942630345449422e-01 2.435640029769040298e-03
6.001320658438288228e+04 4.147172245856232675e-01 2.428122001769689436e-03
6.001320661917865800e+04 4.130994439135859952e-01 2.419248232702582175e-03
6.001320665397443372e+04 4.188825440772144248e-01 2.517833213950677624e-03
6.001320668877020944e+04 4.218336886993603319e-01 2.515596791342056705e-03
6.001320672356599243e+04 4.171584181214313958e-01 2.415778879537555136e-03
6.001320675836176815e+04 4.162856395398780718e-01 2.439943606273791993e-03
6.001320679315754387e+04 4.190419426567074668e-01 2.449834157829333930e-03
6.001320682795332687e+04 4.193416420066246597e-01 2.476209099861548767e-03
6.001320686274910258e+04 4.175216178440731007e-01 2.511569437269325304e-03
6.001320689754487830e+04 4.165832202242884530e-01 2.447975120736599775e-03
6.001320693234065402e+04 4.175206939242754878e-01 2.472287883612998404e-03
6.001320696713642974e+04 4.161837953780605504e-01 2.466160508738378040e-03
6.001320700193221273e+04 4.143787221156757794e-01 2.438556686677785957e-03
6.001320703672798845e+04 4.109664412121878940e-01 2.415801632591863413e-03
6.001320707152376417e+04 4.123690172204402815e-01 2.405201465123306664e-03
6.001320710631954717e+04 4.135531756286164318e-01 2.432208158523114713e-03
6.001320714111532288e+04 4.129163525720560002e-01 2.418227814667260958e-03
6.001320717591109860e+04 4.143830593923263361e-01 2.424207181550484119e-03
6.001320721070687432e+04 4.094035277962765340e-01 2.396902324136798365e-03
6.001320724550265004e+04 4.128816166769713192e-01 2.422063290938143709e-03
6.001320728029843303e+04 4.118777915693384029e-01 2.417527998226852784e-03
6.001320731509420875e+04 4.135080455811914746e-01 2.432928982994148320e-03
6.001320734988998447e+04 4.126005893131089453e-01 2.421979880575877292e-03
6.001320738468576019e+04 4.090850713565726826e-01 2.421712429511340466e-03
6.001320741948153591e+04 4.121809749335343942e-01 2.404980460572575009e-03
6.001320745427731890e+04 4.133757138025029865e-01 2.409577295994216103e-03
6.001320748907309462e+04 4.133730809303096665e-01 2.448850034136063145e-03
6.001320752386887034e+04 4.156296791248238476e-01 2.460365619197121042e-03
6.001320755866464606e+04 4.065040014852888128e-01 2.381152474082447873e-03
6.001320759346042178e+04 4.082948009084086949e-01 2.382771658742250526e-03
6.001320762825620477e+04 4.039134598855627645e-01 2.372356817167210578e-03
6.001320766305198049e+04 4.057634607853625730e-01 2.380262119466173675e-03
6.001320769784775621e+04 4.134773715088454482e-01 2.478496385861418509e-03
6.001320773264353193e+04 4.108648249743772074e-01 2.407424040792841349e-03
6.001320776743930764e+04 4.033260537600257822e-01 2.360166191746233388e-03
6.001320780223509064e+04 4.061581753177213594e-01 2.371352090564593767e-03
6.001320783703086636e+04 4.043550601632578956e-01 2.364080154424414836e-03
6.001320787182664208e+04 4.073443719499992843e-01 2.386709567442003854e-03
6.001320790662242507e+04 4.006237426125422996e-01 2.353884265563126275e-03
6.001320794141820079e+04 3.970572229527196684e-01 2.335054817490135950e-03
6.001320797621397651e+04 4.064546409930396842e-01 2.383334682652542540e-03
6.001320801100975223e+04 4.092800412024613088e-01 2.421499853546170075e-03
6.001320804580552795e+04 4.023535556124948620e-01 2.378049190979160139e-03
6.001320808060131094e+04 3.987996014871333927e-01 2.386723207480846622e-03
6.001320811539708666e+04 4.026895727901443900e-01 2.397171046466540275e-03
6.001320815019286238e+04 4.038051081797054409e-01 2.397470551388241559e-03
6.001320818498863810e+04 4.012374765366106266e-01 2.371812459899951073e-03
6.001320821978441381e+04 4.055455699912083323e-01 2.376974530497166609e-03
6.001320825458019681e+04 4.081704351134222142e-01 2.410388817958085232e-03
6.001320828937597253e+04 4.071696176744077911e-01 2.451859109554001531e-03
6.001320832417174825e+04 4.004906328021691775e-01 2.390575524487788522e-03
6.001320835896752396e+04 3.981163874486914334e-01 2.365118650057983392e-03
6.001320839376329968e+04 3.950551981512132604e-01 2.343230946309753180e-03
6.001320842855908268e+04 3.986625056600968664e-01 2.357539603723067274e-03
6.001320846335485840e+04 3.992379651652304684e-01 2.348795598556270830e-03
6.001320849815063411e+04 3.977426570706088516e-01 2.329531906423462900e-03
6.001320853294641711e+04 4.062072578063614658e-01 2.377363009763267844e-03
6.001320856774219283e+04 4.043563336965546595e-01 2.397439840997755284e-03
6.001320860253796855e+04 4.064678756646564195e-01 2.392120799447541336e-03
6.001320863733374426e+04 3.997710904726108905e-01 2.357767805087509442e-03
6.001320867212951998e+04 3.913564352199399021e-01 2.302541538465597160e-03
6.001320870692530298e+04 3.996528068952820423e-01 2.353250269323617534e-03
6.001320874172107870e+04 3.977842400361646380e-01 2.347611616825099994e-03
6.001320877651685441e+04 3.976442887698664608e-01 2.326412321672885301e-03
6.001320881131263741e+04 3.949167583546729365e-01 2.315985984912121050e-03
6.001320884610841313e+04 3.946879998147851398e-01 2.344635826291060175e-03
6.001320888090418885e+04 3.935500215776332467e-01 2.364077111958478097e-03
6.001320891569996456e+04 3.931552797189968862e-01 2.317798549567806014e-03
6.001320895049574028e+04 3.904868307768502578e-01 2.349455657566712746e-03
6.001320898529152328e+04 3.991404311485157730e-01 2.411035876837178127e-03
6.001320902008729900e+04 3.929217512055469541e-01 2.379404630553289164e-03
6.001320905488307471e+04 3.888671733622873772e-01 2.324435114187661626e-03
6.001320908967885043e+04 3.945644790267549551e-01 2.345720174448123838e-03
6.001320912447462615e+04 3.898033208009059059e-01 2.310394555550066356e-03
6.001320915927040915e+04 3.945248346252200888e-01 2.353992101825907578e-03
6.001320919406618486e+04 3.987591876208897435e-01 2.381278091101390014e-03
6.001320922886196058e+04 3.935788298874452473e-01 2.332437752511642547e-03
6.001320926365774358e+04 3.984848073950386649e-01 2.376052641749741914e-03
6.001320929845351930e+04 3.913853076456450530e-01 2.341296328818651649e-03
6.001320933324929501e+04 3.940094224203891105e-01 2.336222378600808901e-03
6.001320936804507073e+04 3.966818655410355166e-01 2.343159763067517200e-03
6.001320940284084645e+04 3.948666156971708530e-01 2.326325656122171098e-03
6.001320943763662945e+04 3.931500700499190315e-01 2.316685023492676306e-03
6.001320947243240516e+04 3.954607679417459498e-01 2.339296965562727686e-03
6.001320950722818088e+04 4.001530905643368441e-01 2.377211288932521305e-03
6.001320954202396388e+04 4.022154682179588936e-01 2.356015553608263331e-03
6.001320957681973960e+04 3.990557090829942033e-01 2.354570659551522178e-03
6.001320961161551531e+04 3.979447568151125991e-01 2.354175663139423599e-03
6.001320964641129103e+04 3.932756166868953684e-01 2.358487327955199712e-03
6.001320968120706675e+04 3.935664601333197510e-01 2.329749890675176290e-03
6.001320971600284975e+04 3.947103704553849846e-01 2.346083470654336794e-03
6.001320975079862546e+04 3.968472727088883656e-01 2.388526771763462789e-03


==> figures/ground-lomb/20230310_tic3788_b.dat <==
6.001416466168137413e+04 1.696977388094139227e+00 3.006950580877202836e-02
6.001416473583730112e+04 1.623140567521706323e+00 2.082968634577014519e-02
6.001416480542885256e+04 1.631953926726989357e+00 2.020120153914829741e-02
6.001416487502041127e+04 1.672058624466239207e+00 2.082483891798509595e-02
6.001416494461196271e+04 1.671017630683575561e+00 2.051863349345071919e-02
6.001416501420352142e+04 1.651169726908379154e+00 2.021451198721571987e-02
6.001416508379507286e+04 1.589579464248150442e+00 1.900487906572095181e-02
6.001416515338663157e+04 1.613905994607928829e+00 1.993716245645105883e-02
6.001416522297817573e+04 1.632498836440241963e+00 1.969940958729936645e-02
6.001416529256973445e+04 1.633925470153327009e+00 1.970863841203850803e-02
6.001416536216128588e+04 1.618970235542157798e+00 1.984739030787516234e-02
6.001416543175283732e+04 1.621633774361248781e+00 1.916173600511016442e-02
6.001416550134439603e+04 1.576263311913597143e+00 1.873284090389082390e-02
6.001416557093595475e+04 1.618510912060177276e+00 1.916403571480538442e-02
6.001416564052749891e+04 1.630121755613881618e+00 1.931323908870270431e-02
6.001416571011905035e+04 1.638851392808933660e+00 1.952889588165573898e-02
6.001416577971060906e+04 1.617170080294372259e+00 1.935032259759327661e-02
6.001416584930216050e+04 1.621436284767767244e+00 1.932688986632893208e-02
6.001416591889371921e+04 1.565646100532314122e+00 1.975699552088615654e-02
6.001416598848527065e+04 1.632232832432699121e+00 2.042690802287531679e-02
6.001416605807682936e+04 1.616321700958873953e+00 2.037349511014495060e-02
6.001416612766837352e+04 1.606775593095172150e+00 1.998331426916137923e-02
6.001416619725992496e+04 1.599831676334177111e+00 1.970590464137630601e-02
6.001416626685148367e+04 1.635473555952771108e+00 2.022309417979597027e-02
6.001416633644303511e+04 1.618931016163602354e+00 1.971538227486785422e-02
6.001416640603459382e+04 1.588700109011846662e+00 1.942080213047677958e-02
6.001416647562614526e+04 1.624655931524985331e+00 2.045959744781911463e-02
6.001416654521770397e+04 1.630362325970384108e+00 1.960034880182586967e-02
6.001416661480924813e+04 1.634793612754927183e+00 2.014866268999153387e-02
6.001416668440080684e+04 1.633293071944005748e+00 1.879066439807915503e-02
6.001416675399235828e+04 1.638483123645317230e+00 2.028348562005942782e-02
6.001416682358391699e+04 1.611374876972311743e+00 1.834013271769776438e-02
6.001416689317546843e+04 1.591260473365543326e+00 1.808358181048441010e-02
6.001416696276702714e+04 1.598164283175863565e+00 1.826371992720887336e-02
6.001416703235857130e+04 1.604630273349780811e+00 1.805616326528753507e-02
6.001416710195012274e+04 1.588297097048463558e+00 1.763100063520206540e-02
6.001416717154168145e+04 1.639566378866857965e+00 1.836162221211168344e-02
6.001416724113324017e+04 1.603348158755392605e+00 1.785927949183456140e-02
6.001416731072479161e+04 1.627008140401905223e+00 1.840599734223674969e-02
6.001416738031635032e+04 1.620891626773543148e+00 1.818395565748503681e-02
6.001416744990789448e+04 1.616861645676005654e+00 1.781417876502116790e-02
6.001416751949944592e+04 1.656000902391336904e+00 1.865362765362993738e-02
6.001416758909100463e+04 1.632843758542707135e+00 1.842814266312975749e-02
6.001416765868255607e+04 1.611331965330311533e+00 1.814485367118790632e-02
6.001416772827411478e+04 1.640951779165427782e+00 1.861300708075349156e-02
6.001416779786567349e+04 1.645511187501918382e+00 1.854987742545467430e-02
6.001416786745722493e+04 1.622651544198587370e+00 1.831221818507941523e-02
6.001416793704876909e+04 1.610059442158207510e+00 1.809011227264708394e-02
6.001416800664032780e+04 1.625630657017063330e+00 1.852803427193495597e-02
6.001416807623187924e+04 1.619702888075539082e+00 1.859238140620402685e-02
6.001416814582343795e+04 1.609109143086370208e+00 1.823602574236584534e-02
6.001416821541498939e+04 1.636549979379158914e+00 1.846606732707013060e-02
6.001416828500654810e+04 1.647643081907966600e+00 1.875169188267407014e-02
6.001416835459809226e+04 1.627847596746671455e+00 1.831182599117554474e-02
6.001416842418964370e+04 1.610211934282049784e+00 1.826817690818221054e-02
6.001416849378120241e+04 1.624713210805476704e+00 1.858927705655976162e-02
6.001416856337275385e+04 1.626218029636907536e+00 1.881009405116141828e-02
6.001416863296431256e+04 1.608897738270630873e+00 1.819741736113025463e-02
6.001416870255586400e+04 1.597742435182956777e+00 1.750424850186496281e-02
6.001416877214742271e+04 1.617201997683484160e+00 1.802011966499353357e-02
6.001416884173896688e+04 1.557036623004204312e+00 1.728007130594947510e-02
6.001416891133051831e+04 1.613193578314215282e+00 1.784723776304212098e-02
6.001416898092207703e+04 1.597815170578123389e+00 1.791370365502077330e-02
6.001416905051362846e+04 1.576892405650171414e+00 1.790196215118578307e-02
6.001416912010518718e+04 1.590688312256596459e+00 1.802733737495789551e-02
6.001416918969674589e+04 1.564816305303433630e+00 1.725959602766343956e-02
6.001416925928829005e+04 1.594347705488951217e+00 1.744121806774914796e-02
6.001416932887984149e+04 1.590411543768678992e+00 1.759765141386285259e-02
6.001416939847140020e+04 1.550877730461689197e+00 1.721199062634902466e-02
6.001416946806295891e+04 1.607397551558410020e+00 1.806576518322467947e-02
6.001416953765451035e+04 1.589604595810435450e+00 1.807394653159454315e-02
6.001416960724606906e+04 1.590916487257798106e+00 1.815401615203247193e-02
6.001416967683761322e+04 1.544774789719769670e+00 1.743036275928788389e-02
6.001416974642916466e+04 1.564159835059643733e+00 1.771403839669214927e-02
6.001416981602072337e+04 1.584007571825481575e+00 1.766034764159110648e-02
6.001416988561228209e+04 1.581730095371583600e+00 1.775750752035916077e-02
6.001416995520383352e+04 1.545070422535211208e+00 1.713567407589568908e-02
6.001417002479539224e+04 1.569775340570849886e+00 1.747456669109086549e-02
6.001417009438693640e+04 1.537032895969443258e+00 1.705555377338182146e-02
6.001417016397848784e+04 1.552983972363618737e+00 1.741394854997149744e-02
6.001417023357004655e+04 1.557420947092395647e+00 1.743849635103886936e-02
6.001417030316159799e+04 1.617286196384438712e+00 1.837767103757227335e-02
6.001417037275315670e+04 1.584505653026249350e+00 1.767894572432964634e-02
6.001417044234471541e+04 1.581298377182957848e+00 1.786713485738337243e-02
6.001417051193625957e+04 1.581446369861320589e+00 1.773485362730576123e-02
6.001417058152781101e+04 1.606622738648995963e+00 1.822184025373138963e-02
6.001417065111936972e+04 1.615554138629061720e+00 1.802892620349694566e-02
6.001417072071092116e+04 1.584908086659400084e+00 1.729705505814093866e-02
6.001417079030247987e+04 1.586296427221863148e+00 1.763574103547129943e-02
6.001417085989403131e+04 1.614343252840475085e+00 1.796766395345785958e-02
6.001417092948559002e+04 1.617773173870734826e+00 1.841762220873770575e-02
6.001417099907713418e+04 1.569419971517536094e+00 1.734486677295547785e-02
6.001417106866869290e+04 1.612845783817873802e+00 1.793101568958209435e-02
6.001417113826024433e+04 1.627766285225021425e+00 1.833935717541970017e-02
6.001417120785179577e+04 1.587093190751727168e+00 1.787285018247565874e-02
6.001417127744335448e+04 1.613276905968120678e+00 1.800799557930373579e-02
6.001417134703491320e+04 1.646718433156931560e+00 1.942565686243679507e-02
6.001417141662645736e+04 1.625004630944589135e+00 1.856897972940392549e-02
6.001417148621800879e+04 1.645729956404911709e+00 1.873056800333902649e-02
6.001417155580956751e+04 1.610238833048210916e+00 1.829337208265186324e-02
6.001417162540111894e+04 1.630844055901003564e+00 1.844324810853940205e-02
6.001417169499267766e+04 1.624506562715878788e+00 1.827460929703646902e-02
6.001417176458423637e+04 1.699017352602890440e+00 1.940461968777664956e-02
6.001417183417578053e+04 1.665694192795504014e+00 1.918234334532070706e-02
6.001417190376733197e+04 1.632314634772718875e+00 1.868189244072384139e-02
6.001417197335889068e+04 1.627320056395451742e+00 1.888684286954760150e-02
6.001417204295044939e+04 1.611777099680325565e+00 1.837726526251026726e-02
6.001417211254200083e+04 1.634868681697111414e+00 1.948476697630296961e-02
6.001417218213355955e+04 1.616986716053332662e+00 1.882709538373220776e-02
6.001417225172510371e+04 1.630785506479767388e+00 1.884858937233540102e-02
6.001417232131666242e+04 1.652631643339532275e+00 1.910945206888943482e-02
6.001417239090821386e+04 1.591766167479605087e+00 1.987876362881456360e-02
6.001417246049977257e+04 1.630060191923427881e+00 1.925493019275854520e-02
6.001417253009132401e+04 1.591844782711570261e+00 1.912996484087299554e-02
6.001417259968288272e+04 1.597414712153518268e+00 1.944730442461364839e-02
6.001417266927442688e+04 1.580914795568193032e+00 1.813935775692175623e-02
6.001417273886598559e+04 1.556205847783149521e+00 1.801151360273708230e-02
6.001417280845753703e+04 1.593455061378076687e+00 1.899413880868476914e-02
6.001417287804909574e+04 1.631427966945440122e+00 1.987820963365189916e-02
6.001417294764065446e+04 1.595229289940828465e+00 1.923452960659895877e-02
6.001417301723219862e+04 1.584716433915819511e+00 1.861990966177374043e-02
6.001417308682375005e+04 1.558731584729970310e+00 1.831415359336715717e-02
6.001417315641530877e+04 1.595522643400053786e+00 1.895047861707196274e-02
6.001417322600686020e+04 1.561198135646157059e+00 1.828754370894963843e-02
6.001417329559841892e+04 1.564569271813029294e+00 1.793804840808633019e-02
6.001417336518997763e+04 1.578472591967001515e+00 1.796889702826124507e-02
6.001417343478152179e+04 1.596112137521086050e+00 1.851449987933624641e-02
6.001417350437307323e+04 1.577372200166642147e+00 1.862984368198795232e-02
6.001417357396463194e+04 1.587080548345732867e+00 1.884304192330638408e-02
6.001417364355618338e+04 1.602790140362889248e+00 1.831417728858344626e-02
6.001417371314774209e+04 1.589460123991255136e+00 1.829799671438966935e-02
6.001417378273929353e+04 1.572993236384095050e+00 1.797329220560606178e-02
6.001417385233085224e+04 1.538432212620724826e+00 1.757194547001473400e-02
6.001417392192239640e+04 1.528827831515525482e+00 1.759476004399665797e-02
6.001417399151394784e+04 1.574228801784457010e+00 1.809334727241511745e-02
6.001417406110550655e+04 1.571408980121056453e+00 1.845337372720263006e-02
6.001417413069706527e+04 1.559830032161063640e+00 1.780253100444298062e-02
6.001417420028861670e+04 1.562421632730453425e+00 1.749053974011788998e-02
6.001417426988017542e+04 1.543879999754500520e+00 1.739057299788655808e-02
6.001417433947171958e+04 1.535287326129054053e+00 1.753559150767265012e-02
6.001417440906327829e+04 1.530738600495313850e+00 1.769421934037892705e-02
6.001417447865482973e+04 1.543404646910580436e+00 1.759832223458945508e-02
6.001417454824638844e+04 1.529469965522264552e+00 1.733153544097461307e-02
6.001417461783794715e+04 1.547413135425122155e+00 1.746809242017118360e-02
6.001417468742949131e+04 1.566242303824171733e+00 1.791846674499141673e-02
6.001417475702105003e+04 1.593944558125649058e+00 1.810335467900982612e-02
6.001417482661260146e+04 1.573633110642794986e+00 1.798819610199502497e-02
6.001417489620416018e+04 1.548688406416850905e+00 1.745644680430760015e-02
6.001417496579571889e+04 1.573743517237596645e+00 1.799933728539885799e-02
6.001417503538726305e+04 1.595208974216423936e+00 1.848068240144104188e-02
6.001417510497882176e+04 1.580057672804584534e+00 1.852266611077396305e-02
6.001417517457037320e+04 1.584742136980942906e+00 1.801752645225576308e-02
6.001417524416192464e+04 1.587456910930723941e+00 1.817963142550899427e-02
6.001417531375348335e+04 1.594279949010107389e+00 1.811456105128552221e-02
6.001417538334504206e+04 1.597985966895636434e+00 1.826281119324301219e-02
6.001417545293658623e+04 1.613469264703168093e+00 1.898121837009834889e-02
6.001417552252813766e+04 1.612153382098815202e+00 1.861620264318844878e-02
6.001417559211969638e+04 1.598586017282010996e+00 1.817963643191025311e-02
6.001417566171125509e+04 1.607200063340093577e+00 1.883968022943211668e-02
6.001417573130280653e+04 1.592028813569633883e+00 1.864467097816635208e-02
6.001417580089436524e+04 1.619577521417746580e+00 1.836389134085012961e-02
6.001417587048590940e+04 1.556175337244993351e+00 1.726791687106071088e-02
6.001417594007746084e+04 1.602467270896273943e+00 1.834590088653075338e-02
6.001417600966901955e+04 1.608334694816079047e+00 1.816587239805294088e-02
6.001417607926057099e+04 1.612840394975283420e+00 1.851853869263901317e-02
6.001417614885212970e+04 1.601032371702740376e+00 1.823986315425229696e-02
6.001417621844368841e+04 1.618570548367221251e+00 1.832678410179967854e-02
6.001417628803523257e+04 1.611592821396491404e+00 1.824390169729791025e-02
6.001417635762679129e+04 1.602173966717693077e+00 1.839062270427292353e-02
6.001417642721834272e+04 1.597555012224938897e+00 1.840124470524458211e-02
6.001417649680989416e+04 1.588465494470716166e+00 1.762893913825553174e-02
6.001417656640145287e+04 1.606123015261291753e+00 1.758301222470024308e-02
6.001417663599301159e+04 1.597321840849622809e+00 1.789838998096614231e-02
6.001417670558455575e+04 1.618801982384258542e+00 1.839204689590137956e-02
6.001417677517611446e+04 1.624724671292802514e+00 1.792768883146022771e-02
6.001417684476766590e+04 1.615189609241685975e+00 1.831354463152127382e-02
6.001417691435922461e+04 1.584696844489333900e+00 1.800524362478521725e-02
6.001417698395077605e+04 1.601034703894630207e+00 1.801548706343992709e-02
6.001417705354233476e+04 1.591031165692103011e+00 1.842989740052526984e-02
6.001417712313387892e+04 1.589481186381827893e+00 1.760727821976114729e-02
6.001417719272543764e+04 1.565166428006065980e+00 1.757962429257712428e-02
6.001417726231698907e+04 1.604695674365190561e+00 1.816099408341278684e-02
6.001417733190854779e+04 1.604369900605941313e+00 1.870692081964056563e-02
6.001417740150009922e+04 1.564673132075925510e+00 1.766803790770370836e-02
6.001417747109165794e+04 1.610949871277991052e+00 1.847342324814666564e-02
6.001417754068320210e+04 1.609368490700125109e+00 1.822801888373743254e-02
6.001417761027476081e+04 1.599978030830068620e+00 1.840913007348580002e-02
6.001417767986631225e+04 1.634856134047759202e+00 1.870715876269389219e-02
6.001417774945787096e+04 1.586868518826595631e+00 1.810632158968945513e-02
6.001417781904942967e+04 1.571835140257540342e+00 1.806983487113918846e-02
6.001417788864097383e+04 1.573959255978742311e+00 1.755231982672308608e-02
6.001417795823252527e+04 1.577717556787040953e+00 1.797799738991923482e-02
6.001417802782408398e+04 1.587342165826957752e+00 1.788065775641489372e-02
6.001417809741563542e+04 1.573673466922733022e+00 1.739941567091262895e-02
6.001417816700719413e+04 1.539359621374930542e+00 1.741596827758160396e-02
6.001417823659875285e+04 1.580419410048543361e+00 1.761649661319274890e-02
6.001417830619029701e+04 1.559799019547916332e+00 1.781491736834696707e-02
6.001417837578184844e+04 1.592731619992690861e+00 1.826383961088966223e-02
6.001417844537340716e+04 1.569440917171570637e+00 1.756738764769139038e-02
6.001417851496495859e+04 1.599997530239134713e+00 1.809295162117370223e-02
6.001417858455651731e+04 1.573636995197390309e+00 1.810265538182693340e-02
6.001417865414807602e+04 1.591752740271504374e+00 1.744278021100018061e-02
6.001417872373962018e+04 1.591197116528124011e+00 1.762765389843842095e-02
6.001417879333117162e+04 1.610902601464473616e+00 1.779940172375975641e-02
6.001417886292273033e+04 1.559505344539431793e+00 1.733408213939011469e-02
6.001417893251428904e+04 1.645539718866384948e+00 1.848666054892762409e-02
6.001417900210584048e+04 1.622255464647698098e+00 1.805734324505012950e-02
6.001417907169739919e+04 1.614054930233401963e+00 1.795240062880584103e-02
6.001417914128894336e+04 1.612099208365731506e+00 1.785018102787547245e-02
6.001417921088050207e+04 1.595926827070379472e+00 1.762991495961927987e-02
6.001417928047205351e+04 1.623037128879170732e+00 1.825556709345825881e-02
6.001417935006361222e+04 1.642185027388922691e+00 1.833930878279180221e-02
6.001417941965517093e+04 1.627381077424018718e+00 1.846544546924879654e-02
6.001417948924671509e+04 1.620437689525410230e+00 1.814500486647090474e-02
6.001417955883827381e+04 1.643101447317519614e+00 1.806244090289167367e-02
6.001417962842982524e+04 1.665962180889635214e+00 1.822704059496782145e-02
6.001417969802138396e+04 1.689600457970617864e+00 1.870211024928579088e-02
6.001417976761294267e+04 1.639812828035758008e+00 1.838043545607964679e-02
6.001417983720448683e+04 1.629534225750601584e+00 1.841958285636612763e-02
6.001417990679604554e+04 1.618698733773990428e+00 1.815197942199120451e-02
6.001417997638759698e+04 1.599512769945598878e+00 1.828590253025690060e-02
6.001418004597915569e+04 1.576694117078825119e+00 1.839958835285087149e-02
6.001418011557070713e+04 1.601130794410402070e+00 1.795891024627166779e-02
6.001418018516226584e+04 1.643774548189985252e+00 1.861644227216624134e-02
6.001418025475381000e+04 1.634001999251813775e+00 1.870253248825283834e-02
6.001418032434536872e+04 1.639742660047228462e+00 1.862968715060283817e-02
6.001418039393692015e+04 1.633608662712271453e+00 1.954018531305820247e-02
6.001418046352847887e+04 1.649181938597200192e+00 1.915879287396912364e-02
6.001418053312003030e+04 1.627775606419620491e+00 1.867345796867466573e-02
6.001418060271158174e+04 1.650825953834589299e+00 1.878078947226077822e-02
6.001418067230313318e+04 1.608871649870707632e+00 1.830638370702155487e-02
6.001418074189469189e+04 1.621360828277014887e+00 1.828060419510489643e-02
6.001418081148624333e+04 1.619771956103078336e+00 1.808099858338338417e-02
6.001418088107780204e+04 1.590211585742487665e+00 1.794605034733473201e-02
6.001418095066936075e+04 1.609063528159473622e+00 1.827512750789436410e-02
6.001418102026090492e+04 1.586754569973029660e+00 1.824104366931104254e-02
6.001418108985246363e+04 1.617625489168952102e+00 1.845842371973841628e-02
6.001418115944401507e+04 1.601176785562167915e+00 1.804926474366504510e-02
6.001418122903557378e+04 1.574956959343133400e+00 1.784805698426004950e-02
6.001418129862713249e+04 1.602557327893430417e+00 1.788345548875178853e-02
6.001418136821867665e+04 1.628197161087080680e+00 1.862523447421948405e-02
6.001418143781022809e+04 1.616630669546436305e+00 1.797918873102360982e-02
6.001418150740178680e+04 1.606119610570236445e+00 1.817480576307544879e-02
6.001418157699333824e+04 1.577048346672155432e+00 1.748677732542837718e-02
6.001418164658489695e+04 1.620063429503956653e+00 1.821220742908321449e-02
6.001418171617645567e+04 1.598580801293939313e+00 1.776019963059169426e-02
6.001418178576799983e+04 1.592523604206617538e+00 1.756548135021134341e-02
6.001418185535955126e+04 1.590434127553066235e+00 1.765989983041790085e-02
6.001418192495110998e+04 1.605252061039778688e+00 1.771496684613550407e-02
6.001418199454266141e+04 1.574406332453825774e+00 1.811082110942697013e-02
6.001418206413422013e+04 1.586104469600858824e+00 1.773705414211511344e-02
6.001418213372577884e+04 1.567242249700449452e+00 1.738846880627112693e-02
6.001418220331732300e+04 1.618352585956206680e+00 1.814379870942357462e-02
6.001418227290887444e+04 1.633601402270048020e+00 1.797105777577354124e-02
6.001418234250043315e+04 1.592319499017681883e+00 1.773706289501093825e-02
6.001418241209199186e+04 1.594150053264343336e+00 1.784456700502167967e-02
6.001418248168354330e+04 1.581623151249833770e+00 1.734564449785020585e-02
6.001418255127510201e+04 1.619828741117566029e+00 1.811127820422623463e-02
6.001418262086664618e+04 1.605473455087953250e+00 1.784444525232827677e-02
6.001418269045820489e+04 1.610305977661083965e+00 1.798828807986458875e-02
6.001418276004975633e+04 1.611825463743676190e+00 1.803077322245821845e-02
6.001418282964131504e+04 1.610323229104102527e+00 1.784183486092602577e-02
6.001418289923286648e+04 1.613413264751693443e+00 1.779584906773527472e-02
6.001418296882442519e+04 1.652863588388872707e+00 1.866466243177673096e-02
6.001418303841596935e+04 1.626876881461082558e+00 1.842195921196122799e-02
6.001418310800752806e+04 1.620148896178085884e+00 1.859542572309516931e-02
6.001418317759907950e+04 1.600137520612879394e+00 1.815559506786168162e-02
6.001418324719063821e+04 1.630281346758661210e+00 1.877385371450559712e-02
6.001418331678218965e+04 1.629288534167715907e+00 1.984237511968596837e-02
6.001418338637374109e+04 1.605653744751489143e+00 1.876129998321481376e-02
6.001418345596529980e+04 1.598954750093541266e+00 1.835170668539685621e-02
6.001418352555685124e+04 1.631776605586085616e+00 1.926562988157096493e-02
6.001418359514840995e+04 1.611387527133484543e+00 1.887491849022079546e-02
6.001418366473996866e+04 1.596943347785017231e+00 1.805592099962371327e-02
6.001418373433151282e+04 1.620949335416386861e+00 1.892966972012344665e-02
6.001418380392306426e+04 1.627684612217558779e+00 1.919551679478965350e-02
6.001418387351462297e+04 1.600457607419081940e+00 1.846090976078351015e-02
6.001418394310618169e+04 1.608748349282729251e+00 1.894304884793426152e-02
6.001418401269774040e+04 1.620788784772343449e+00 1.871295006189203566e-02
6.001418408228928456e+04 1.604322446227578247e+00 1.828981638509918212e-02
6.001418415188084327e+04 1.576728478818030910e+00 1.774302331844473946e-02
6.001418422147239471e+04 1.585100341923713296e+00 1.810846761539281966e-02
6.001418429106395342e+04 1.631254073063066468e+00 1.888772865369786960e-02
6.001418436065551214e+04 1.623011838075342217e+00 1.856795881736660742e-02
6.001418443024705630e+04 1.602045695264033842e+00 1.808903923419024132e-02
6.001418449983860774e+04 1.632743983936821408e+00 1.867407260465078073e-02
6.001418456943016645e+04 1.621766977949445021e+00 1.828830851311252781e-02
6.001418463902172516e+04 1.603999514474722332e+00 1.776593492184284223e-02
6.001418470861327660e+04 1.625101744808719717e+00 1.836580354864182640e-02
6.001418477820483531e+04 1.625841719924581819e+00 1.845854862934351651e-02
6.001418484779637947e+04 1.606668495321690981e+00 1.827026340075868505e-02
6.001418491738793091e+04 1.582631479298614474e+00 1.839901949395933087e-02
6.001418498697948962e+04 1.600361130337957905e+00 1.825744912893415700e-02
6.001418505657104834e+04 1.598885776799887415e+00 1.877950597549075951e-02
6.001418512616259977e+04 1.591333261180658099e+00 1.896923840904781930e-02
6.001418519575415849e+04 1.607514596058298384e+00 1.833994754033598656e-02
6.001418526534570265e+04 1.548015583150718300e+00 1.778363969271760242e-02
6.001418533493726136e+04 1.574056943159625854e+00 1.849541181835977904e-02
6.001418540452881280e+04 1.563736799937350597e+00 1.794459806092942034e-02
6.001418547412036423e+04 1.571422480738191796e+00 1.805217982747187033e-02
6.001418554371192295e+04 1.562088616784435446e+00 1.791962491758773354e-02
6.001418561330348166e+04 1.578395133150237717e+00 1.847315760494432080e-02
6.001418568289502582e+04 1.598341797711558598e+00 1.908480514098155612e-02
6.001418575248657726e+04 1.585713489995605796e+00 1.889767784925126815e-02
6.001418582207813597e+04 1.584464862301083077e+00 1.870129799970647252e-02
6.001418589166968741e+04 1.573577489734149237e+00 1.865468366220997265e-02
6.001418596126124612e+04 1.564384635644765043e+00 1.832183430633580259e-02
6.001418603085280483e+04 1.560313145195957985e+00 1.853934303189877161e-02
6.001418610044434899e+04 1.582987892843447097e+00 1.912836222692096758e-02
6.001418617003590043e+04 1.577793532875065408e+00 1.882007701176635281e-02
6.001418623962745914e+04 1.584269662921348187e+00 1.876788480792233524e-02
6.001418630921901786e+04 1.585013719315691683e+00 1.849392285107321829e-02
6.001418637881056929e+04 1.577812337998963033e+00 1.811616948807903346e-02
6.001418644840212801e+04 1.553639593786761974e+00 1.733911351953595567e-02
6.001418651799367217e+04 1.553305875492054566e+00 1.762107380641432519e-02
6.001418658758523088e+04 1.569779046628238195e+00 1.749260126747189531e-02
6.001418665717678232e+04 1.587154039266967187e+00 1.799880542899683078e-02
6.001418672676834103e+04 1.563704041142692791e+00 1.751178145003848621e-02
6.001418679635989974e+04 1.582171832743915152e+00 1.813089677929846655e-02
6.001418686595144391e+04 1.607740200412614229e+00 1.919808825085130011e-02
6.001418693554300262e+04 1.575789072301901683e+00 1.922851633495746906e-02
6.001418700513455406e+04 1.571310100917711061e+00 1.793160727953131001e-02
6.001418707472611277e+04 1.580646139293467201e+00 1.917587862940124330e-02
6.001418714431767148e+04 1.588719439865197591e+00 2.042518852384933581e-02
6.001418721390921564e+04 1.614507414503717930e+00 1.993254297076634679e-02
6.001418728350077436e+04 1.572720449372911666e+00 1.846474429269695516e-02
6.001418735309232579e+04 1.593220338983050821e+00 1.890226587528268110e-02
6.001418742268388451e+04 1.576977724262492497e+00 1.957514875772784976e-02
6.001418749227543594e+04 1.590297097819592942e+00 1.846674131687883053e-02
6.001418756186699466e+04 1.618030864197530727e+00 1.967488981668416570e-02
6.001418763145853882e+04 1.573397019256930429e+00 1.871645384357025627e-02
6.001418770105009753e+04 1.588083196169385092e+00 1.902004745931805060e-02
6.001418777064164897e+04 1.621596508173270834e+00 1.974522161895576541e-02
6.001418784023320768e+04 1.621137823161735270e+00 1.982372836021118953e-02
6.001418790982475912e+04 1.606233078635461275e+00 1.996803549499320818e-02
6.001418797941631783e+04 1.607986025655647744e+00 1.969585261573407117e-02
6.001418804900786199e+04 1.625216005471120884e+00 2.002325216032612570e-02
6.001418811859942070e+04 1.627236904388666527e+00 1.886984311037735382e-02
6.001418818819097214e+04 1.627237225473153304e+00 1.863224439761554385e-02
6.001418825778253085e+04 1.636907812843230392e+00 1.866613532725628841e-02
6.001418832737408957e+04 1.640777840336082427e+00 1.909262651002966230e-02
6.001418839696563373e+04 1.636032655982919248e+00 1.934068361857460561e-02
6.001418846655719244e+04 1.615521724798866909e+00 1.962813095872618582e-02
6.001418853614874388e+04 1.614832886069773155e+00 1.902319615614951956e-02
6.001418860574030259e+04 1.667135528191345584e+00 2.025943091868010609e-02
6.001418867533186130e+04 1.598945837877135734e+00 1.938669362644030586e-02
6.001418874492340547e+04 1.614629800345235067e+00 1.979186060621551321e-02
6.001418881451496418e+04 1.603226104355856663e+00 1.954250514749424766e-02
6.001418888410651562e+04 1.594952878045202915e+00 1.979390457770113798e-02
6.001418895369807433e+04 1.662826238834272941e+00 2.058241016386386582e-02
6.001418902328962577e+04 1.611191988840903644e+00 2.021861427332174305e-02
6.001418909288118448e+04 1.605183816670779029e+00 1.904980881167668560e-02
6.001418916247272864e+04 1.592326590033665834e+00 1.820398045276156590e-02
6.001418923206428735e+04 1.574055626996057500e+00 1.821911638665732469e-02
6.001418930165583879e+04 1.569003828178777038e+00 1.802536093278891277e-02
6.001418937124739750e+04 1.599679929633385012e+00 1.852358333898266110e-02
6.001418944083894894e+04 1.576510703475438646e+00 1.792913781910477483e-02
6.001418951043050765e+04 1.560003880998872328e+00 1.833535507506002527e-02
6.001418958002205181e+04 1.583381394981756563e+00 1.944121282499738576e-02
6.001418964961361053e+04 1.579603115409539571e+00 1.903459276962708724e-02
6.001418971920516196e+04 1.561275578845196854e+00 1.845393525631684045e-02
6.001418978879672068e+04 1.570257195345988954e+00 1.830487066579478475e-02
6.001418985838827211e+04 1.579012702255925493e+00 1.864969876714836841e-02
6.001418992797983083e+04 1.600689101286853600e+00 1.843727536858467617e-02
6.001418999757137499e+04 1.569866989117291389e+00 1.818849693955822480e-02
6.001419006716293370e+04 1.571598477640342661e+00 1.844789854255690642e-02
6.001419013675448514e+04 1.580522576967631654e+00 1.848223097873957083e-02
6.001419020634604385e+04 1.593929057826092288e+00 1.865363486027554404e-02
6.001419027593760256e+04 1.548772444118724723e+00 1.792244474113060052e-02
6.001419034552914673e+04 1.614617878302343712e+00 1.928750649511658255e-02
6.001419041512069816e+04 1.572389264514876039e+00 1.863113840638767199e-02
6.001419048471225688e+04 1.571457501058561412e+00 1.867888721357953766e-02
6.001419055430381559e+04 1.586734382811642696e+00 1.890681636209626607e-02
6.001419062389537430e+04 1.570887668448939012e+00 1.803880608598709342e-02
6.001419069348691846e+04 1.593342777933830723e+00 1.939566549701468579e-02
6.001419076307846990e+04 1.581197740670399199e+00 1.813262139510475601e-02
6.001419083267002861e+04 1.584750650370588598e+00 1.839730538193796658e-02
6.001419090226158005e+04 1.560184037581393124e+00 1.808367516607718023e-02
6.001419097185313876e+04 1.612726183935152768e+00 1.898611270986348687e-02
6.001419104144469748e+04 1.570548739252246362e+00 1.828948248665105900e-02
6.001419111103624164e+04 1.596877296105804644e+00 1.846231938656216903e-02
6.001419118062780035e+04 1.606244584687801735e+00 1.847688511789335325e-02
6.001419125021935179e+04 1.583495139721591727e+00 1.837848429562906685e-02
6.001419131981091050e+04 1.565529004046232187e+00 1.802505853987983533e-02
6.001419138940246921e+04 1.569177522941370029e+00 1.793411183267067111e-02
6.001419145899401337e+04 1.596363481519332383e+00 1.842268286012771483e-02
6.001419152858557209e+04 1.616247092497552273e+00 1.867405836841926417e-02
6.001419159817712352e+04 1.629899911469604445e+00 1.843996024092414698e-02
6.001419166776868224e+04 1.641996970928299548e+00 1.851232725367408377e-02
6.001419173736024095e+04 1.632302987077354661e+00 1.823575085557811726e-02
6.001419180695178511e+04 1.622535280072789021e+00 1.843092441767627682e-02
6.001419187654333655e+04 1.630112740938295390e+00 1.794501836809548820e-02
6.001419194613489526e+04 1.620867989889160254e+00 1.822375116504949821e-02
6.001419201572644670e+04 1.621805617530361010e+00 1.777616999875817130e-02
6.001419208531800541e+04 1.620640070791239618e+00 1.823680247884062675e-02
6.001419215490955685e+04 1.607048596818325015e+00 1.786075785475920233e-02
6.001419222450110829e+04 1.622699217626944579e+00 1.813166115678673321e-02
6.001419229409265972e+04 1.609529234255797414e+00 1.781711771645301187e-02
6.001419236368421844e+04 1.627091745761361619e+00 1.865870635294950008e-02
6.001419243327576987e+04 1.647695498681481352e+00 1.914474713479738521e-02
6.001419250286732859e+04 1.633692512097904670e+00 1.797523946739756906e-02
6.001419257245888730e+04 1.650405111007759329e+00 1.861137203599014939e-02
6.001419264205043146e+04 1.657078073293295706e+00 1.822999529606342956e-02
6.001419271164199017e+04 1.641495084058610887e+00 1.871137867295595211e-02
6.001419278123354161e+04 1.652150112523569137e+00 1.852013929218646049e-02
6.001419285082510032e+04 1.696036079094590976e+00 1.914417483650766166e-02
6.001419292041665904e+04 1.687549231981094966e+00 1.895133408899443012e-02
6.001419299000820320e+04 1.650735159538771368e+00 1.849579461338068595e-02
6.001419305959975463e+04 1.633203976655067224e+00 1.803730370550774703e-02
6.001419312919131335e+04 1.634795508042369505e+00 1.812307260824144034e-02
6.001419319878286478e+04 1.652251566614088008e+00 1.804766397276314285e-02
6.001419326837442350e+04 1.662985664975617173e+00 1.833323448051781684e-02
6.001419333796598221e+04 1.617654484251021874e+00 1.797824861529574714e-02
6.001419340755752637e+04 1.621061603934410122e+00 1.793908138302844832e-02
6.001419347714907781e+04 1.644122947844968152e+00 1.820220769969228131e-02
6.001419354674063652e+04 1.650731761745070525e+00 1.816033529103381131e-02
6.001419361633218796e+04 1.645690380681503973e+00 1.834883455360020871e-02
6.001419368592374667e+04 1.634988444138473662e+00 1.808247952989611856e-02
6.001419375551530538e+04 1.628992795141023464e+00 1.781211188509801771e-02
6.001419382510684954e+04 1.605547173484535017e+00 1.791388624733142657e-02
6.001419389469840098e+04 1.588434067107052927e+00 1.775921381694057707e-02
6.001419396428995969e+04 1.598795543881449177e+00 1.786242067037227196e-02
6.001419403388151113e+04 1.580273092763287091e+00 1.764948125073786261e-02
6.001419410347306984e+04 1.587441820375797397e+00 1.738561386112637275e-02
6.001419417306462856e+04 1.589811265294124976e+00 1.792652636241479774e-02
6.001419424265617272e+04 1.619127112199284069e+00 1.810779336515470905e-02
6.001419431224773143e+04 1.600566675806599060e+00 1.785378263927875353e-02
6.001419438183928287e+04 1.615321490933098181e+00 1.809596943367459618e-02
6.001419445143084158e+04 1.626131770660573128e+00 1.822579980438891745e-02
6.001419452102239302e+04 1.600651155403795656e+00 1.803980356450895356e-02
6.001419459061395173e+04 1.620984283101863488e+00 1.890875534080188256e-02
6.001419466020549589e+04 1.578100017902229091e+00 1.824123147216091811e-02
6.001419472979705461e+04 1.626162540696602932e+00 1.888934473661540298e-02
6.001419479938860604e+04 1.595226718614082051e+00 1.845537848907137513e-02
6.001419486898016476e+04 1.598021414980537402e+00 1.817516229303883096e-02
6.001419493857171619e+04 1.592859676807711677e+00 1.834156700271270118e-02
6.001419500816326763e+04 1.602054328321267151e+00 1.820958266488470825e-02
6.001419507775481907e+04 1.593654599611909806e+00 1.873654321537914294e-02
6.001419514734637778e+04 1.579523844353422968e+00 1.801393221080726734e-02
6.001419521693792922e+04 1.627176521257613917e+00 1.862111816351896126e-02
6.001419528652948793e+04 1.589613671848895349e+00 1.811834370948076436e-02
6.001419535612104664e+04 1.622458975497861333e+00 1.863820823212136019e-02
6.001419542571259080e+04 1.650100227677687492e+00 1.867522299181222784e-02
6.001419549530414952e+04 1.601009948475714761e+00 1.844531096799919417e-02
6.001419556489570095e+04 1.610565693430656919e+00 1.878993986134799149e-02
6.001419563448725967e+04 1.641743028626472922e+00 1.871714228035291014e-02
6.001419570407881838e+04 1.620577704957825160e+00 1.809569653317498125e-02
6.001419577367036254e+04 1.635212535912719201e+00 1.809951118485537275e-02
6.001419584326192125e+04 1.608996602327767089e+00 1.793162773562675602e-02
6.001419591285347269e+04 1.627034130405413670e+00 1.798217716871397878e-02
6.001419598244503140e+04 1.619827172055630982e+00 1.826106899946665710e-02
6.001419605203659012e+04 1.602922940119651862e+00 1.827282408000926658e-02
6.001419612162814155e+04 1.617419619915495765e+00 1.818398477731563226e-02
6.001419619121968572e+04 1.637149014778324974e+00 1.871602924830660652e-02
6.001419626081124443e+04 1.619063978062561082e+00 1.867270081151959152e-02
6.001419633040279587e+04 1.639931782489203016e+00 1.883278410478123749e-02
6.001419639999435458e+04 1.671521055705356806e+00 1.921325230346336913e-02
6.001419646958591329e+04 1.591601392515230806e+00 1.782314093066023411e-02
6.001419653917745745e+04 1.628463282598944240e+00 1.846894812049869328e-02
6.001419660876900889e+04 1.595589924664739812e+00 1.784915870656235415e-02
6.001419667836056760e+04 1.610895487776597967e+00 1.812428474049731369e-02
6.001419674795211904e+04 1.594041310960651492e+00 1.780159650113264172e-02
6.001419681754367775e+04 1.623460457254147782e+00 1.819687380332049922e-02
6.001419688713522919e+04 1.613158714929140203e+00 1.826258134051129620e-02
6.001419695672678063e+04 1.593273254522421523e+00 1.781939221669324308e-02
6.001419702631833206e+04 1.624861415654487606e+00 1.811681312874746999e-02
6.001419709590989078e+04 1.650602483407215049e+00 1.830735053401964102e-02
6.001419716550144221e+04 1.599486069950243339e+00 1.815419265553172914e-02
6.001419723509300093e+04 1.645246608218641216e+00 1.920585604952145323e-02
6.001419730468455236e+04 1.586990623551641555e+00 1.746070493967690970e-02
6.001419737427610380e+04 1.623417952587255852e+00 1.838707661854900588e-02
6.001419744386766251e+04 1.646556890852358679e+00 1.891949899457558149e-02
6.001419751345921395e+04 1.629693930821809467e+00 1.844185786696414184e-02
6.001419758305077266e+04 1.615362947177621855e+00 1.821333387489181346e-02
6.001419765264233138e+04 1.590072910149670227e+00 1.778885392908367141e-02
6.001419772223387554e+04 1.603963186725652745e+00 1.788037845420807972e-02
6.001419779182543425e+04 1.620238271239897498e+00 1.840796487671518544e-02
6.001419786141698569e+04 1.630294540494710009e+00 1.861131423082666367e-02
6.001419793100854440e+04 1.613405006911380779e+00 1.871905441762716782e-02
6.001419800060009584e+04 1.621107995675041602e+00 1.890585632712532549e-02
6.001419807019165455e+04 1.609670461647814355e+00 1.864073833373532454e-02
6.001419813978319871e+04 1.618529726425187221e+00 1.899298605965138095e-02
6.001419820937475743e+04 1.601567415352851631e+00 1.817024195026019015e-02
6.001419827896630886e+04 1.592329062939777939e+00 1.856095663167809870e-02
6.001419834855786030e+04 1.630306142410015813e+00 1.878933930025403209e-02
6.001419841814941901e+04 1.622330442462678102e+00 1.858789753022935601e-02
6.001419848774097773e+04 1.562669583198862178e+00 1.778066904466520451e-02
6.001419855733252189e+04 1.652915765400038373e+00 1.922795204023093965e-02
6.001419862692407332e+04 1.663810958388250771e+00 1.906328311523670591e-02
6.001419869651563204e+04 1.629334272979605869e+00 1.867521447995577552e-02
6.001419876610718347e+04 1.644737169131353482e+00 1.943787071373409905e-02
6.001419883569874219e+04 1.624252123599655206e+00 1.914957435112720971e-02
6.001419890529030090e+04 1.645182584876209830e+00 1.932525235283217777e-02
6.001419897488184506e+04 1.640550860023724633e+00 1.856903155100980349e-02
6.001419904447340377e+04 1.593252831917625789e+00 1.853413070731027915e-02
6.001419911406495521e+04 1.612331727384588964e+00 1.966885539466108751e-02
6.001419918365651392e+04 1.634157012570865097e+00 1.938081363024782289e-02
6.001419925324807264e+04 1.682915024545391658e+00 1.992491560744459253e-02
6.001419932283961680e+04 1.673675325893275723e+00 1.953365792110738769e-02
6.001419939243116823e+04 1.647167923469263329e+00 1.908904030469998903e-02
6.001419946202272695e+04 1.633315269346225840e+00 1.897057520717632118e-02
6.001419953161428566e+04 1.626645844815971520e+00 1.851083498299633742e-02
6.001419960120583710e+04 1.634486421064331729e+00 1.864751491049867343e-02
6.001419967079738853e+04 1.617216139671174391e+00 1.811023881612370753e-02
6.001419974038893997e+04 1.645155103505450578e+00 1.810506626531473845e-02
6.001419980998049869e+04 1.627569483764555347e+00 1.813286055208726544e-02
6.001419987957205012e+04 1.622424467558197136e+00 1.795738908677301307e-02
6.001419994916360884e+04 1.635450739845291102e+00 1.821287047648954827e-02
6.001420001875516755e+04 1.630235481128239350e+00 1.791902736756279674e-02
6.001420008834671171e+04 1.613538967816402492e+00 1.764299854364020925e-02
6.001420015793827042e+04 1.595324856800399926e+00 1.747867858578592420e-02
6.001420022752982186e+04 1.636261171094043565e+00 1.815822611587121493e-02
6.001420029712138057e+04 1.638243338762715551e+00 1.812554928739484178e-02
6.001420036671293201e+04 1.613018290057932846e+00 1.786019914022984184e-02
6.001420043630449072e+04 1.640467196758425894e+00 1.770265903270355420e-02
6.001420050589603488e+04 1.633613952171719230e+00 1.784568048714691574e-02
6.001420057548759360e+04 1.586644544307982407e+00 1.751719372008986308e-02
6.001420064507914503e+04 1.583980561985868674e+00 1.716837004309641757e-02
6.001420071467070375e+04 1.638859061231038972e+00 1.831715051803682603e-02
6.001420078426226246e+04 1.620496175213411938e+00 1.834712154571097736e-02
6.001420085385380662e+04 1.595233275052912347e+00 1.792539199225428106e-02
6.001420092344535806e+04 1.634604069624908007e+00 1.835551209198784534e-02
6.001420099303691677e+04 1.578956995737986757e+00 1.775812983450783186e-02
6.001420106262846821e+04 1.609341165343355806e+00 1.783175717727878209e-02
6.001420113222002692e+04 1.581414104663149578e+00 1.771212584768117049e-02
6.001420120181157836e+04 1.601475946851190768e+00 1.771274507977816867e-02
6.001420127140312979e+04 1.584663023679417249e+00 1.776104314647991567e-02
6.001420134099468123e+04 1.572438012518802219e+00 1.746610952304615202e-02
6.001420141058623994e+04 1.611882111546353302e+00 1.775037284196995593e-02
6.001420148017779866e+04 1.637113782396163231e+00 1.785321874305945480e-02
6.001420154976935009e+04 1.627077885548611214e+00 1.821659991507628903e-02
6.001420161936090881e+04 1.589732533356330801e+00 1.774445026533591832e-02
6.001420168895245297e+04 1.586567546470215362e+00 1.786675566619106911e-02
6.001420175854401168e+04 1.609315967693541793e+00 1.808066678340587707e-02
6.001420182813556312e+04 1.582581457482418630e+00 1.775157955316858729e-02
6.001420189772712183e+04 1.601442985453179979e+00 1.823303099793800730e-02
6.001420196731868054e+04 1.532271579224572244e+00 1.707938145536876465e-02
6.001420203691022471e+04 1.592619454449347938e+00 1.793380658062687996e-02
6.001420210650178342e+04 1.599241599445736739e+00 1.802859480406756101e-02
6.001420217609333486e+04 1.581201571604082368e+00 1.737436978914794553e-02
6.001420224568489357e+04 1.627282638321068342e+00 1.851264427516733507e-02
6.001420231527644501e+04 1.649280812259095619e+00 1.900237665079372931e-02
6.001420238486800372e+04 1.592908672854900898e+00 1.798045292553018815e-02
6.001420245445954788e+04 1.631067049700519966e+00 1.926962845463301918e-02
6.001420252405110659e+04 1.580276524558708262e+00 1.835321073262085115e-02
6.001420259364265803e+04 1.608023577896944500e+00 1.862236433621421855e-02
6.001420266323421674e+04 1.621336937003646783e+00 1.840770060382055859e-02
6.001420273282576818e+04 1.617417253804529720e+00 1.828333387821531875e-02
6.001420280241732689e+04 1.589060771454591015e+00 1.744162741680597636e-02
6.001420287200887105e+04 1.613603464274667498e+00 1.818894868374138635e-02
6.001420294160042977e+04 1.596734271900751123e+00 1.758212842314304039e-02
6.001420301119198120e+04 1.595186225198259589e+00 1.794187463159651469e-02
6.001420308078353992e+04 1.632576512810288039e+00 1.826753506267917576e-02
6.001420315037509135e+04 1.583880767849206617e+00 1.740694083366653433e-02
6.001420321996665007e+04 1.632696589272016219e+00 1.825390033030671946e-02
6.001420328955819423e+04 1.589935416704496562e+00 1.730449051678866271e-02
6.001420335914975294e+04 1.629715401957110510e+00 1.794484524502961906e-02
6.001420342874130438e+04 1.634768996603164215e+00 1.807289430114615916e-02
6.001420349833286309e+04 1.634660888191486583e+00 1.828830178457434633e-02
6.001420356792442180e+04 1.613514308835430011e+00 1.774522541735757894e-02
6.001420363751596597e+04 1.617047624915285420e+00 1.776587863104413939e-02
6.001420370710752468e+04 1.626873404137216372e+00 1.874698118067806216e-02
6.001420377669907612e+04 1.616609651089232935e+00 1.834451074209928270e-02
6.001420384629063483e+04 1.632542535052317723e+00 1.832398445188481231e-02
6.001420391588218627e+04 1.632581348385383491e+00 1.831262746300220054e-02
6.001420398547373770e+04 1.649392293129921638e+00 1.865636488369271095e-02
6.001420405506528914e+04 1.634527404013988550e+00 1.850796804633529635e-02
6.001420412465684785e+04 1.636363636363636243e+00 1.865249901781325728e-02
6.001420419424840657e+04 1.618201419899418569e+00 1.831030865579658454e-02
6.001420426383995800e+04 1.640379129474555997e+00 1.863631002047283491e-02
6.001420433343151672e+04 1.632790877892173143e+00 1.833100673547108025e-02
6.001420440302306088e+04 1.585754762478900348e+00 1.795137072134032896e-02
6.001420447261461959e+04 1.599522404832139255e+00 1.808904082224265658e-02
6.001420454220617103e+04 1.655259498525257778e+00 1.893815718795291772e-02
6.001420461179772974e+04 1.612027234683527599e+00 1.861810926988789749e-02
6.001420468138928845e+04 1.615723289777094562e+00 1.862352888587415559e-02
6.001420475098083261e+04 1.581452816395086725e+00 1.796004173474126039e-02
6.001420482057239133e+04 1.581652979420247407e+00 1.854173166334477374e-02
6.001420489016394276e+04 1.609719197428060911e+00 1.878866584292046213e-02
6.001420495975549420e+04 1.619027518265846677e+00 1.890101618960958463e-02
6.001420502934705291e+04 1.607089387134119862e+00 1.915078152245396417e-02
6.001420509893861163e+04 1.613375388103099883e+00 1.898795686547234685e-02
6.001420516853015579e+04 1.554234099964542981e+00 1.796323053434897843e-02
6.001420523812171450e+04 1.603735856718327968e+00 1.854536479177973721e-02
6.001420530771326594e+04 1.605842187452157122e+00 1.832167241836779939e-02
6.001420537730482465e+04 1.590762329628077731e+00 1.853455458949887849e-02
6.001420544689638336e+04 1.564221977753330828e+00 1.773794751353632501e-02
6.001420551648792753e+04 1.577761763353751512e+00 1.794613958933336320e-02
6.001420558607947896e+04 1.588738636433389972e+00 1.776273864816176398e-02
6.001420565567103768e+04 1.619402613255608081e+00 1.877694693907224974e-02
6.001420572526258911e+04 1.586183340000615338e+00 1.809862448850910188e-02
6.001420579485414783e+04 1.583391147921437536e+00 1.785078889282116707e-02
6.001420586444570654e+04 1.586938307807937321e+00 1.786094559635793833e-02
6.001420593403725070e+04 1.544597963151447040e+00 1.713676769593352675e-02
6.001420600362880941e+04 1.597664155871485248e+00 1.782197962429521443e-02
6.001420607322036085e+04 1.578715487358495206e+00 1.761141422911741833e-02
6.001420614281191956e+04 1.572032903881912080e+00 1.754918558626171812e-02
6.001420621240347828e+04 1.567545279804024805e+00 1.747956118394297306e-02
6.001420628199502244e+04 1.573646187469645463e+00 1.756891024387341460e-02
6.001420635158657387e+04 1.592685641794200357e+00 1.776061513414706194e-02
6.001420642117813259e+04 1.543960528720229153e+00 1.739073713775537988e-02
6.001420649076968402e+04 1.573180488460293569e+00 1.756885941561990919e-02
6.001420656036124274e+04 1.539820756603464957e+00 1.713932907868384245e-02
6.001420662995280145e+04 1.577114792552411604e+00 1.752203654110015552e-02
6.001420669954434561e+04 1.591301448523691597e+00 1.773134334078167035e-02
6.001420676913589705e+04 1.561211989548068724e+00 1.750083563725974081e-02
6.001420683872745576e+04 1.572275898762953705e+00 1.743939866336327582e-02
6.001420690831900720e+04 1.597283644505301359e+00 1.799906683694708909e-02
6.001420697791056591e+04 1.594592430141442030e+00 1.786457459756269489e-02
6.001420704750212462e+04 1.629813114978843736e+00 1.832481427727443782e-02
6.001420711709366878e+04 1.626840299340722495e+00 1.796288565115679997e-02
6.001420718668522022e+04 1.583391741581593681e+00 1.743065727608388363e-02
6.001420725627677893e+04 1.554622354676540530e+00 1.706342664830052744e-02
6.001420732586833037e+04 1.619640635541553575e+00 1.821990790485410183e-02
6.001420739545988909e+04 1.603649698336203411e+00 1.810910210397218001e-02
6.001420746505144780e+04 1.552107327583641228e+00 1.749845764107455653e-02
6.001420753464299196e+04 1.662130795748168355e+00 1.895322707409502136e-02
6.001420760423454340e+04 1.614234705731300235e+00 1.827142529653398920e-02
6.001420767382610211e+04 1.612012075043058879e+00 1.800347862660266890e-02
6.001420774341766082e+04 1.610442648331687598e+00 1.793924419512208865e-02
6.001420781300921226e+04 1.598477929984779333e+00 1.769837342264100194e-02
6.001420788260077097e+04 1.630130269911312046e+00 1.843694465906086516e-02
6.001420795219232241e+04 1.629349023566122323e+00 1.866963674014002900e-02
6.001420802178387385e+04 1.577929451558347518e+00 1.757462495880342951e-02
6.001420809137543256e+04 1.608805054776565990e+00 1.794133002554692755e-02
6.001420816096699127e+04 1.616955539265873654e+00 1.797378903770968303e-02
6.001420823055853543e+04 1.607272017612870529e+00 1.794460549712877453e-02
6.001420830015008687e+04 1.654587858751139784e+00 1.820383305286124576e-02
6.001420836974164558e+04 1.611275331403321687e+00 1.742018179116674309e-02
6.001420843933320430e+04 1.624400446521669927e+00 1.751824612709382278e-02
6.001420850892475573e+04 1.607611029666713431e+00 1.743049494127250909e-02
6.001420857851630717e+04 1.607404498656293201e+00 1.755844137764143303e-02
6.001420864810785861e+04 1.601559001174092334e+00 1.718516804225108871e-02
6.001420871769941732e+04 1.609452386054057271e+00 1.748220776444167276e-02
6.001420878729096876e+04 1.608477007072379505e+00 1.756017128090977056e-02
6.001420885688252747e+04 1.596543818351233268e+00 1.743244906132770250e-02
6.001420892647408618e+04 1.592964609595599379e+00 1.737363353863348447e-02
6.001420899606563034e+04 1.593419456315651406e+00 1.761291618798552921e-02
6.001420906565718906e+04 1.553270971268906120e+00 1.670312269561070526e-02
6.001420913524874049e+04 1.565147760003410049e+00 1.695167870094310344e-02
6.001420920484029921e+04 1.582578828555477379e+00 1.747086386314775433e-02
6.001420927443185792e+04 1.592464893532326231e+00 1.711752195463921850e-02
6.001420934402340208e+04 1.590007797705246695e+00 1.732757661304743305e-02
6.001420941361495352e+04 1.596270424962304313e+00 1.746924908712356797e-02
6.001420948320651223e+04 1.608431390716204890e+00 1.770372346717396378e-02
6.001420955279806367e+04 1.603980553773258988e+00 1.784412227605034970e-02
6.001420962238962238e+04 1.597493667672182038e+00 1.740288543988913195e-02
6.001420969198118109e+04 1.601854979883910124e+00 1.749216177157388724e-02
6.001420976157272526e+04 1.618722682256606982e+00 1.782902889660861398e-02
6.001420983116428397e+04 1.591538802551535570e+00 1.755316415717456460e-02
6.001420990075583541e+04 1.566920818250078007e+00 1.726557870421631391e-02
6.001420997034738684e+04 1.581845849875131105e+00 1.737280187250800356e-02
6.001421003993894556e+04 1.615817290475543455e+00 1.795525390526612683e-02
6.001421010953050427e+04 1.594451620840253492e+00 1.785492108331127731e-02
6.001421017912204843e+04 1.577999126468019098e+00 1.759089475406406394e-02
6.001421024871360714e+04 1.585811672657809313e+00 1.743191763361143926e-02
6.001421031830515858e+04 1.595482826428132661e+00 1.782227376537534602e-02
6.001421038789671729e+04 1.573675988605385045e+00 1.720232907994101099e-02
6.001421045748826873e+04 1.623562358106928061e+00 1.799244410699312943e-02
6.001421052707982744e+04 1.620431086260595954e+00 1.801656758649671647e-02
6.001421059667137160e+04 1.617793712896337999e+00 1.805185141173236418e-02
6.001421066626293032e+04 1.597803710463408633e+00 1.776240888886197397e-02
6.001421073585448175e+04 1.596910060919778829e+00 1.756557944208529329e-02
6.001421080544604047e+04 1.613273615136234795e+00 1.771204352210578592e-02
6.001421087503759918e+04 1.603081558834473119e+00 1.784571972609250851e-02
6.001421094462915062e+04 1.617674515091795495e+00 1.831401088183614440e-02
6.001421101422069478e+04 1.612656657606217125e+00 1.768031566616951392e-02
6.001421108381225349e+04 1.617943856644853629e+00 1.774963211096753854e-02
6.001421111860803649e+04 1.672440419049209037e+00 2.812991496390294596e-02


==> figures/ground-lomb/20230310_tic3788_g.dat <==
6.001416468011598045e+04 1.412130648836599667e+00 7.432679162472218166e-03
6.001416471843941690e+04 1.394047384872506568e+00 7.467259654163980326e-03
6.001416475323519262e+04 1.401026901480200149e+00 7.438177480248551673e-03
6.001416478803096834e+04 1.411905824753401983e+00 7.608805322577494833e-03
6.001416482282674406e+04 1.395054771283171791e+00 7.504390042484190317e-03
6.001416485762252705e+04 1.384133202181473621e+00 7.327219079223585424e-03
6.001416489241830277e+04 1.420061779748685193e+00 7.655219219172917228e-03
6.001416492721407849e+04 1.406252555379100100e+00 7.458143258357775689e-03
6.001416496200985421e+04 1.404973865343324135e+00 7.411458276393963381e-03
6.001416499680562993e+04 1.396130933500960181e+00 7.289555573349203697e-03
6.001416503160140564e+04 1.381271555838142762e+00 7.230332399735373179e-03
6.001416506639718136e+04 1.395518256551915304e+00 7.355227037561084223e-03
6.001416510119296436e+04 1.385400100458684447e+00 7.255520542007536620e-03
6.001416513598874008e+04 1.394988979158492626e+00 7.374275307206496800e-03
6.001416517078451579e+04 1.400935862510152896e+00 7.371960732463536323e-03
6.001416520558029151e+04 1.382827204924041320e+00 7.315744826337616281e-03
6.001416524037606723e+04 1.392805082648037374e+00 7.240479788979444463e-03
6.001416527517185023e+04 1.386649667686222331e+00 7.391801107436164059e-03
6.001416530996762594e+04 1.375380553190875377e+00 7.281369997247217306e-03
6.001416534476340166e+04 1.377984206484739182e+00 7.374073214996541489e-03
6.001416537955917738e+04 1.383539400158509292e+00 7.247602077985518775e-03
6.001416541435495310e+04 1.373942295548743475e+00 7.051839392271130359e-03
6.001416544915072882e+04 1.389966392270798767e+00 7.213330839763128395e-03
6.001416548394650454e+04 1.377968580310404478e+00 7.157737401606665412e-03
6.001416551874228753e+04 1.369746977871382887e+00 7.088188357102127857e-03
6.001416555353806325e+04 1.385981249135107563e+00 7.157637990919523199e-03
6.001416558833383897e+04 1.379307462256332606e+00 7.161929984091958135e-03
6.001416562312961469e+04 1.366342560757296765e+00 7.025731159750927234e-03
6.001416565792539041e+04 1.379302914244833200e+00 7.156283764691664419e-03
6.001416569272116612e+04 1.373585439254765950e+00 7.122862665392629654e-03
6.001416572751694184e+04 1.384983596908082149e+00 7.206991526879600977e-03
6.001416576231272484e+04 1.368987230940730271e+00 7.100022579442076022e-03
6.001416579710850056e+04 1.368675633729953267e+00 7.093545799424609555e-03
6.001416583190427627e+04 1.367453786713707542e+00 7.103897339888177141e-03
6.001416586670005199e+04 1.367411228519920918e+00 7.205295704260386569e-03
6.001416590149582771e+04 1.367543709778461292e+00 7.226229123880476869e-03
6.001416593629160343e+04 1.380566564383420625e+00 7.617110401251010569e-03
6.001416597108737915e+04 1.367489165014358354e+00 7.326914108705739198e-03
6.001416600588316214e+04 1.363251748502050997e+00 7.240725696766181149e-03
6.001416604067893786e+04 1.369901652044790863e+00 7.378322298559478014e-03
6.001416607547471358e+04 1.363037035863139845e+00 7.123627240652640608e-03
6.001416611027048930e+04 1.361184641443899723e+00 7.202142927199900110e-03
6.001416614506626502e+04 1.393069390887676118e+00 7.453437862361465480e-03
6.001416617986204074e+04 1.382125689513672873e+00 7.390147230215434945e-03
6.001416621465781645e+04 1.380195302114695100e+00 7.259587420454320303e-03
6.001416624945359945e+04 1.389590599221968814e+00 7.322675642799092444e-03
6.001416628424937517e+04 1.364977594032368513e+00 7.199005980625932527e-03
6.001416631904515089e+04 1.362717611379510751e+00 7.079324863209291926e-03
6.001416635384092660e+04 1.381014690075241802e+00 7.332528091374367757e-03
6.001416638863670232e+04 1.371161456839690373e+00 7.196345349566615930e-03
6.001416642343247804e+04 1.381104655764694877e+00 7.335471679284322893e-03
6.001416645822825376e+04 1.381618571972985432e+00 7.371038376803291589e-03
6.001416649302403675e+04 1.381860833766407337e+00 7.306355384291619848e-03
6.001416652781981247e+04 1.373291013870261423e+00 7.157137909386944268e-03
6.001416656261558819e+04 1.382946921983888133e+00 7.365991707863274625e-03
6.001416659741136391e+04 1.380316801055331721e+00 7.281333797582741248e-03
6.001416663220713963e+04 1.381302650917050068e+00 7.294666040898631701e-03
6.001416666700292262e+04 1.387597985738333817e+00 7.379894742242264737e-03
6.001416670179869834e+04 1.373994313583659865e+00 7.191534029034973505e-03
6.001416673659447406e+04 1.376569333073969226e+00 7.290042844483491866e-03
6.001416677139024978e+04 1.392873627546575399e+00 7.405304884484851385e-03
6.001416680618602550e+04 1.388331218366662290e+00 7.362412521190637126e-03
6.001416684098180122e+04 1.380648280994152488e+00 7.500415403702381280e-03
6.001416687577757693e+04 1.346044015770448299e+00 7.219378380230172254e-03
6.001416691057335993e+04 1.389030623338445292e+00 7.358128867814757793e-03
6.001416694536913565e+04 1.382134410877922326e+00 7.186741950100475687e-03
6.001416698016491137e+04 1.389250354014714306e+00 7.606040375166766253e-03
6.001416701496068708e+04 1.382197500541790136e+00 7.236440172294149667e-03
6.001416704975646280e+04 1.385552756543896091e+00 7.307958472038941604e-03
6.001416708455223852e+04 1.383714701155582594e+00 7.208266849562450403e-03
6.001416711934801424e+04 1.404284362497119742e+00 7.393600354208049348e-03
6.001416715414379723e+04 1.403293569436875332e+00 7.336960370950471738e-03
6.001416718893957295e+04 1.394570601738650328e+00 7.307235535215607543e-03
6.001416722373534867e+04 1.395982106805413014e+00 7.284267548078222215e-03
6.001416725853112439e+04 1.394590125921221224e+00 7.327229684946151220e-03
6.001416729332690011e+04 1.393841665523292361e+00 7.434565495438943093e-03
6.001416732812268310e+04 1.393378573487052297e+00 7.413139120259149874e-03
6.001416736291845882e+04 1.386449369839200418e+00 7.224775616258252015e-03
6.001416739771423454e+04 1.384783685838897993e+00 7.351046841852924146e-03
6.001416743251001026e+04 1.394977554891906557e+00 7.271876588460129617e-03
6.001416746730578598e+04 1.410753486476256979e+00 7.321993797343445340e-03
6.001416750210156169e+04 1.412142372616600916e+00 7.463680142313717548e-03
6.001416753689733741e+04 1.396378627739254252e+00 7.262373695930158038e-03
6.001416757169312041e+04 1.398763957939833436e+00 7.277954705621308452e-03
6.001416760648889613e+04 1.396768373396163998e+00 7.298893574156643978e-03
6.001416764128467184e+04 1.390356627201848161e+00 7.241340622548945311e-03
6.001416767608044756e+04 1.400935168449478185e+00 7.325055483294841234e-03
6.001416771087622328e+04 1.404639660925554923e+00 7.436993615420637443e-03
6.001416774567200628e+04 1.390138739376669097e+00 7.347212474192362126e-03
6.001416778046778199e+04 1.390203729653982867e+00 7.359112976682375719e-03
6.001416781526355771e+04 1.384484298710421779e+00 7.276601091857693923e-03
6.001416785005933343e+04 1.393360729550766397e+00 7.241992744548376992e-03
6.001416788485510915e+04 1.391615491994921738e+00 7.339831505564632479e-03
6.001416791965088487e+04 1.393450099951647925e+00 7.305032781753001241e-03
6.001416795444666059e+04 1.405070797566342566e+00 7.456634588123413863e-03
6.001416798924244358e+04 1.386882942679725783e+00 7.290751509564590872e-03
6.001416802403821930e+04 1.399273958295818909e+00 7.536057869939473408e-03
6.001416805883399502e+04 1.390375484301169084e+00 7.349120866361589025e-03
6.001416809362977074e+04 1.409291170903681945e+00 7.386364675544364669e-03
6.001416812842554646e+04 1.389941275386311847e+00 7.327042178590706216e-03
6.001416816322132217e+04 1.392156976440777072e+00 7.312146354181496902e-03
6.001416819801709789e+04 1.399871215131641922e+00 7.390530838886463956e-03
6.001416823281288089e+04 1.388706528687179143e+00 7.324541848455296857e-03
6.001416826760865661e+04 1.398181515614061343e+00 7.307887868129956700e-03
6.001416830240443232e+04 1.388527415581523927e+00 7.359271775837292542e-03
6.001416833720020804e+04 1.391234383388713969e+00 7.190510622344680781e-03
6.001416837199598376e+04 1.380513070800651443e+00 7.214475377883315492e-03
6.001416840679175948e+04 1.396202211644721025e+00 7.264189329104436300e-03
6.001416844158753520e+04 1.389682613416638013e+00 7.288006860274597737e-03
6.001416847638331819e+04 1.395420231286558677e+00 7.349901619618353851e-03
6.001416851117909391e+04 1.392581027444931507e+00 7.368563772655135034e-03
6.001416854597486963e+04 1.388100917737554063e+00 7.243178329894453191e-03
6.001416858077064535e+04 1.381407965741236366e+00 7.295021390508877462e-03
6.001416861556642107e+04 1.381361211443207004e+00 7.315303783519691398e-03
6.001416865036219679e+04 1.371486682920562306e+00 7.209228785524692852e-03
6.001416868515797250e+04 1.365558495539480610e+00 7.065279932488235763e-03
6.001416871995375550e+04 1.380567586973641570e+00 7.163782433454682352e-03
6.001416875474953122e+04 1.376456545871566295e+00 7.179795292780361687e-03
6.001416878954530694e+04 1.365391652495856478e+00 7.047533993954224404e-03
6.001416882434108265e+04 1.378184045313524120e+00 7.167357170317733943e-03
6.001416885913685837e+04 1.372277279087630086e+00 7.235023164337986076e-03
6.001416889393263409e+04 1.370811075772929044e+00 7.213354350280209298e-03
6.001416892872840981e+04 1.373732472043106778e+00 7.160202260891270452e-03
6.001416896352419280e+04 1.368439765314171330e+00 7.166934732614218227e-03
6.001416899831996852e+04 1.376233869789021291e+00 7.100960577827812419e-03
6.001416903311574424e+04 1.382885189989020658e+00 7.322136015943454812e-03
6.001416906791151996e+04 1.359751328297249540e+00 7.117442563881259260e-03
6.001416910270729568e+04 1.370696514312464087e+00 7.288977351731075124e-03
6.001416913750307867e+04 1.364650251639513812e+00 7.123150941051516194e-03
6.001416917229885439e+04 1.350637131844452332e+00 7.037376388580963114e-03
6.001416920709463011e+04 1.368403808182164783e+00 7.067201474878500624e-03
6.001416924189040583e+04 1.364646863084221007e+00 7.237443066969633486e-03
6.001416927668618155e+04 1.367842418026256057e+00 7.091317990630651921e-03
6.001416931148195727e+04 1.359401918881808280e+00 7.050784768786365342e-03
6.001416934627773298e+04 1.361194963657489598e+00 7.057278148721186570e-03
6.001416938107351598e+04 1.366989657049537232e+00 7.084574639033882834e-03
6.001416941586929170e+04 1.350767333773225998e+00 7.061307963162186466e-03
6.001416945066506742e+04 1.347690383418255422e+00 7.046758615349569231e-03
6.001416948546084313e+04 1.359017902695015323e+00 7.087497892765934858e-03
6.001416952025661885e+04 1.359878889989800888e+00 7.163608173996129265e-03
6.001416955505240185e+04 1.366867468127252350e+00 7.310718134984003913e-03
6.001416958984817757e+04 1.350431091329912014e+00 7.072400072806304776e-03
6.001416962464395328e+04 1.348266491222196883e+00 7.155298082926185924e-03
6.001416965943972900e+04 1.346131301289566373e+00 7.116961423379275856e-03
6.001416969423550472e+04 1.339178656859012495e+00 6.932067972680868231e-03
6.001416972903128044e+04 1.347364020703416321e+00 7.123057787232925028e-03
6.001416976382705616e+04 1.362461924594031260e+00 7.209640961468674440e-03
6.001416979862283915e+04 1.367235138511386117e+00 7.279766833929298894e-03
6.001416983341861487e+04 1.356275530671313678e+00 7.140542078727649990e-03
6.001416986821439059e+04 1.351713026706487186e+00 7.144830488075735661e-03
6.001416990301016631e+04 1.341730873379788358e+00 7.040473992715567085e-03
6.001416993780594203e+04 1.329054346238548456e+00 6.945352851882895945e-03
6.001416997260172502e+04 1.333018295713711554e+00 6.906452980808728062e-03
6.001417000739750074e+04 1.336759595402140288e+00 6.868002130341143048e-03
6.001417004219327646e+04 1.332895467585945015e+00 6.896963903521638461e-03
6.001417007698905218e+04 1.349377432132273347e+00 7.146103141655403557e-03
6.001417011178482790e+04 1.352002614474018705e+00 7.069352813394143807e-03
6.001417014658060361e+04 1.347131583382244591e+00 7.089334346090963267e-03
6.001417018137637933e+04 1.342080290225883932e+00 7.181017327246947898e-03
6.001417021617216233e+04 1.334517280353861191e+00 7.044653060578982481e-03
6.001417025096793805e+04 1.329759359137513641e+00 7.018116465081893594e-03
6.001417028576371376e+04 1.347819309020836132e+00 7.073576687807529503e-03
6.001417032055948948e+04 1.351133909910742226e+00 7.131290737065186860e-03
6.001417035535526520e+04 1.342744014442029954e+00 7.109230640623073923e-03
6.001417039015104820e+04 1.351153026234427568e+00 7.033010679096284544e-03
6.001417042494682391e+04 1.330270329410884189e+00 6.942360557257750212e-03
6.001417045974259963e+04 1.344904094936617334e+00 7.100250161210281893e-03
6.001417049453837535e+04 1.347231944530642211e+00 7.074865352705445205e-03
6.001417052933415107e+04 1.344126160611189169e+00 7.113345938702664295e-03
6.001417056412992679e+04 1.358087072651116944e+00 7.178684879258165688e-03
6.001417059892570251e+04 1.363407917532792446e+00 7.220312807373542585e-03
6.001417063372148550e+04 1.369094189151668139e+00 7.336188257044288195e-03
6.001417066851726122e+04 1.367896694435891458e+00 7.147971565936067466e-03
6.001417070331303694e+04 1.352005343928855297e+00 7.033960519381272924e-03
6.001417073810881266e+04 1.345059197070115120e+00 6.970107852782591630e-03
6.001417077290458838e+04 1.373070816958592566e+00 7.199706111463840923e-03
6.001417080770036409e+04 1.374287266600583424e+00 7.211720433950323181e-03
6.001417084249613981e+04 1.382871507411367107e+00 7.143907518099024308e-03
6.001417087729192281e+04 1.369340446558876545e+00 7.171303159840980261e-03
6.001417091208769853e+04 1.375917537746806030e+00 7.166713672943758780e-03
6.001417094688347424e+04 1.367484056486829580e+00 7.239991334370293047e-03
6.001417098167924996e+04 1.359782451529038205e+00 7.147562670218082954e-03
6.001417101647502568e+04 1.372427186719054948e+00 7.160417088559882168e-03
6.001417105127080868e+04 1.369640379818716447e+00 7.179842139321560013e-03
6.001417108606658439e+04 1.371014501036604605e+00 7.134511584909008011e-03
6.001417112086236011e+04 1.372770854403437601e+00 7.241199828099930021e-03
6.001417115565813583e+04 1.368092761049130024e+00 7.191440868683844807e-03
6.001417119045391155e+04 1.374605068188777590e+00 7.230986624777093787e-03
6.001417122524968727e+04 1.360225256698899710e+00 7.097873541948500169e-03
6.001417126004546299e+04 1.377783121848185521e+00 7.256102768986785224e-03
6.001417129484124598e+04 1.376375640905113551e+00 7.379590896116989748e-03
6.001417132963702170e+04 1.395491545563751989e+00 7.494038436835508479e-03
6.001417136443279742e+04 1.386374487395297450e+00 7.385734991799077463e-03
6.001417139922857314e+04 1.388943218144077063e+00 7.305667602110917612e-03
6.001417143402434886e+04 1.392943562993552042e+00 7.454334703387105465e-03
6.001417146882012457e+04 1.376980198734173433e+00 7.341541531462254452e-03
6.001417150361590029e+04 1.369906978340713399e+00 7.263850665101683445e-03
6.001417153841168329e+04 1.396155309629365959e+00 7.361759552352362471e-03
6.001417157320745901e+04 1.412540328236779219e+00 7.497034500044930452e-03
6.001417160800323472e+04 1.412753182419030251e+00 7.395064526655066584e-03
6.001417164279901044e+04 1.406339827531140285e+00 7.328307998219597309e-03
6.001417167759478616e+04 1.414497995922339157e+00 7.525409370333085643e-03
6.001417171239056916e+04 1.406415822479498257e+00 7.413820222701919191e-03
6.001417174718634487e+04 1.404539324088543095e+00 7.469261910122066729e-03
6.001417178198212059e+04 1.404663384012900362e+00 7.563511071819810708e-03
6.001417181677789631e+04 1.421719736141461521e+00 7.659676607176978645e-03
6.001417185157367203e+04 1.414479676254013052e+00 7.486680253230201462e-03
6.001417188636944775e+04 1.413791003925707335e+00 7.522711310201373770e-03
6.001417192116522347e+04 1.393141927435164851e+00 7.506531093982411577e-03
6.001417195596100646e+04 1.394412241658903540e+00 7.508601606205166090e-03
6.001417199075678218e+04 1.399140928556015462e+00 7.725004299722718591e-03
6.001417202555255790e+04 1.379919149538678447e+00 7.443047581937052744e-03
6.001417206034833362e+04 1.390674283793514654e+00 7.420704270609788239e-03
6.001417209514410933e+04 1.403504832638843958e+00 7.577787845723610825e-03
6.001417212993989233e+04 1.422073234674269937e+00 7.994699598863093740e-03
6.001417216473566805e+04 1.400349488094202233e+00 7.628153535561216399e-03
6.001417219953144377e+04 1.399995065068522671e+00 7.557436672735225007e-03
6.001417223432721948e+04 1.391119264464779848e+00 7.481986440443785975e-03
6.001417226912299520e+04 1.386376375024072516e+00 7.466633801620517659e-03
6.001417230391877820e+04 1.409764839264162628e+00 7.641672108400669912e-03
6.001417233871455392e+04 1.392471386918490817e+00 7.661653028447268018e-03
6.001417237351032963e+04 1.391957564260895897e+00 8.209461520661771872e-03
6.001417240830610535e+04 1.395441469996894446e+00 8.190935527928754414e-03
6.001417244310188107e+04 1.377772693127951920e+00 7.774688628224580948e-03
6.001417247789765679e+04 1.375653344634429676e+00 7.504651690886638034e-03
6.001417251269343251e+04 1.388063839341795669e+00 7.735299855020411411e-03
6.001417254748921550e+04 1.390058951341841986e+00 7.782403265258567085e-03
6.001417258228499122e+04 1.402330219681904300e+00 7.837975246531049545e-03
6.001417261708076694e+04 1.405064111986304543e+00 7.980507454428915903e-03
6.001417265187654266e+04 1.388500583303745373e+00 7.514639521406216854e-03
6.001417268667231838e+04 1.373486851359070560e+00 7.314553431687792831e-03
6.001417272146810137e+04 1.387656307765913422e+00 7.574673296382223101e-03
6.001417275626387709e+04 1.380536725922320018e+00 7.546864608638213096e-03
6.001417279105965281e+04 1.383358193395243019e+00 7.465405580636776117e-03
6.001417282585542853e+04 1.391538574873342649e+00 7.778683173367276910e-03
6.001417286065120425e+04 1.381015988074708378e+00 7.613731991713786063e-03
6.001417289544698724e+04 1.368129307666639871e+00 7.821111129932776726e-03
6.001417293024276296e+04 1.369454410884605400e+00 7.414403614713203916e-03
6.001417296503853868e+04 1.372231069929057412e+00 7.589879050123219707e-03
6.001417299983431440e+04 1.370936838652178746e+00 7.564467549926663301e-03
6.001417303463009011e+04 1.372471103505286116e+00 7.469021293657427535e-03
6.001417306942586583e+04 1.373501686413560519e+00 7.452132084192025947e-03
6.001417310422164155e+04 1.374038237690606401e+00 7.418082634539763069e-03
6.001417313901742455e+04 1.381320513340009715e+00 7.802981434329486939e-03
6.001417317381320026e+04 1.380290229468440044e+00 7.707238290269640725e-03
6.001417320860897598e+04 1.372332790701745076e+00 7.387421516300288031e-03
6.001417324340475170e+04 1.352661905593371072e+00 7.548883214450245044e-03
6.001417327820052742e+04 1.339089615603291428e+00 7.097327145614628491e-03
6.001417331299631041e+04 1.358355030686256182e+00 7.413914436569974363e-03
6.001417334779208613e+04 1.337826864671018523e+00 7.113291752008837031e-03
6.001417338258786185e+04 1.360475839708603418e+00 7.198413991446277367e-03
6.001417341738363757e+04 1.365086077855189206e+00 7.299843632824426845e-03
6.001417345217941329e+04 1.364903668698212336e+00 7.495597242083004361e-03
6.001417348697518901e+04 1.349600511345477871e+00 7.311105942910930792e-03
6.001417352177096473e+04 1.343601875061794626e+00 7.258387295599848243e-03
6.001417355656674772e+04 1.353181917449224780e+00 7.281260034952621862e-03
6.001417359136252344e+04 1.356089085773506175e+00 7.330995677990859508e-03
6.001417362615829916e+04 1.361341426552875600e+00 7.282358251897388425e-03
6.001417366095407488e+04 1.355549514271088274e+00 7.277131062079347790e-03
6.001417369574985059e+04 1.351656953613900924e+00 7.257796049446913964e-03
6.001417373054562631e+04 1.339690404799764645e+00 7.311013572915905576e-03
6.001417376534140203e+04 1.347901991433385627e+00 7.319386663223612088e-03
6.001417380013718503e+04 1.344912791960812148e+00 7.139429194345191937e-03
6.001417383493296074e+04 1.332922496607013896e+00 7.227702661812177888e-03
6.001417386972873646e+04 1.336160428916134402e+00 7.191036080168892834e-03
6.001417390452451218e+04 1.340424705257659443e+00 7.546970682965911323e-03
6.001417393932028790e+04 1.344669857516077816e+00 7.173478190164339630e-03
6.001417397411606362e+04 1.327470883518219180e+00 7.072401176696184455e-03
6.001417400891183934e+04 1.339947399564134667e+00 7.422347956806475341e-03
6.001417404370762233e+04 1.330545788681892327e+00 7.149731368923446795e-03
6.001417407850339805e+04 1.343414496923014401e+00 7.283531835363183347e-03
6.001417411329917377e+04 1.335993320711130750e+00 7.159286846062767537e-03
6.001417414809494949e+04 1.337929981094664988e+00 7.075381578859681921e-03
6.001417418289072521e+04 1.339491650021591651e+00 7.088090769490987438e-03
6.001417421768650820e+04 1.327341731057357421e+00 7.003067685583921204e-03
6.001417425248228392e+04 1.349119574298381252e+00 7.163722395888287402e-03
6.001417428727805964e+04 1.332035057772540387e+00 7.065225469760493156e-03
6.001417432207383536e+04 1.333032857467881360e+00 7.212625906229552623e-03
6.001417435686961107e+04 1.325843199344174383e+00 7.087173861796160906e-03
6.001417439166539407e+04 1.341185299149756593e+00 7.130489709451276643e-03
6.001417442646116979e+04 1.337015515606400085e+00 7.154543341575894493e-03
6.001417446125694551e+04 1.342012720115474345e+00 7.177562177098823631e-03
6.001417449605272122e+04 1.352947284771268244e+00 7.252511941458822040e-03
6.001417453084849694e+04 1.327845841001554783e+00 7.058283413990115024e-03
6.001417456564427994e+04 1.323224872357102733e+00 7.034549410555508177e-03
6.001417460044005566e+04 1.345364508660967795e+00 7.087886540817341270e-03
6.001417463523583137e+04 1.343761077376646851e+00 7.193021278320953921e-03
6.001417467003160709e+04 1.334253281163173099e+00 7.021149777849509596e-03
6.001417470482738281e+04 1.341202089966293309e+00 7.047934868168223566e-03
6.001417473962316581e+04 1.351128816908457875e+00 7.236399369157047942e-03
6.001417477441894152e+04 1.352162555013885159e+00 7.160053396085446983e-03
6.001417480921471724e+04 1.345472052214172543e+00 7.152827314042415827e-03
6.001417484401049296e+04 1.351994168428649612e+00 7.122812470609993750e-03
6.001417487880626868e+04 1.343467238970429189e+00 7.082478779895031926e-03
6.001417491360205167e+04 1.365566424117478972e+00 7.221842562517715586e-03
6.001417494839782739e+04 1.349483670496379739e+00 7.257823482240163653e-03
6.001417498319360311e+04 1.367361536296395341e+00 7.270823147188652802e-03
6.001417501798937883e+04 1.367637769156438754e+00 7.475778276853262301e-03
6.001417505278515455e+04 1.366441350162111990e+00 7.445705880480057298e-03
6.001417508758093754e+04 1.354624326557879233e+00 7.499382577913497189e-03
6.001417512237671326e+04 1.360671021240126954e+00 7.345160276229592902e-03
6.001417515717248898e+04 1.354196554596570845e+00 7.243227341860539528e-03
6.001417519196826470e+04 1.361837061715728270e+00 7.254783007812018285e-03
6.001417522676404042e+04 1.374069154522159941e+00 7.328531886012615813e-03
6.001417526155981614e+04 1.363566021043045584e+00 7.250494752090047915e-03
6.001417529635559185e+04 1.366188146719204299e+00 7.295585533910034504e-03
6.001417533115137485e+04 1.373672715224666607e+00 7.303009907846892343e-03
6.001417536594715057e+04 1.368402651364111877e+00 7.221637255630531868e-03
6.001417540074292629e+04 1.366958024556002460e+00 7.314752316631186434e-03
6.001417543553870200e+04 1.375621865357379958e+00 7.362427739878189478e-03
6.001417547033447772e+04 1.373902217872511988e+00 7.392706776512192844e-03
6.001417550513025344e+04 1.375578171031864194e+00 7.382432180496198253e-03
6.001417553992602916e+04 1.393982050455130794e+00 7.538577679432679687e-03
6.001417557472181215e+04 1.388225014514148148e+00 7.449025527817490847e-03
6.001417560951758787e+04 1.377879016126424050e+00 7.354929297129624358e-03
6.001417564431336359e+04 1.390502341687553267e+00 7.623718750588963193e-03
6.001417567910913931e+04 1.379934548854605092e+00 7.558317792392594409e-03
6.001417571390491503e+04 1.385285970107735132e+00 7.568125699675910291e-03
6.001417574870069802e+04 1.381341612596307389e+00 7.561125612757553169e-03
6.001417578349647374e+04 1.367517463381841436e+00 7.195485090128523296e-03
6.001417581829224946e+04 1.377801876331273379e+00 7.269512753863833013e-03
6.001417585308802518e+04 1.387865567356470597e+00 7.310282248151574354e-03
6.001417588788380090e+04 1.368041354812323585e+00 7.095159003580862357e-03
6.001417592267957662e+04 1.368962331723528658e+00 7.172585630688274594e-03
6.001417595747535233e+04 1.375912147865173463e+00 7.350147546252809930e-03
6.001417599227113533e+04 1.381994233110736658e+00 7.386970439979482182e-03
6.001417602706691105e+04 1.387392619514606240e+00 7.287080906706932225e-03
6.001417606186268677e+04 1.385855419906811381e+00 7.324937397880314748e-03
6.001417609665846248e+04 1.399062753505620593e+00 7.488796735119292516e-03
6.001417613145423820e+04 1.366145505325703002e+00 7.214329779590278845e-03
6.001417616625002120e+04 1.384703128938177263e+00 7.522892702789774066e-03
6.001417620104579692e+04 1.379579302843887412e+00 7.203303448819114128e-03
6.001417623584157263e+04 1.377434780974519324e+00 7.327463998608021133e-03
6.001417627063734835e+04 1.385472583417336923e+00 7.438207068642297207e-03
6.001417630543312407e+04 1.383298737242691478e+00 7.257254212102165133e-03
6.001417634022890707e+04 1.381885924696910184e+00 7.344446910024901055e-03
6.001417637502468278e+04 1.377627119626403829e+00 7.226432263749790752e-03
6.001417640982045850e+04 1.380974317798470574e+00 7.392091571461811839e-03
6.001417644461623422e+04 1.377664798244908617e+00 7.337623903114420636e-03
6.001417647941200994e+04 1.378554021121039863e+00 7.141666452639690126e-03
6.001417651420778566e+04 1.386172575661485995e+00 7.289741722653082096e-03
6.001417654900356138e+04 1.373857902240734896e+00 7.162932214565626010e-03
6.001417658379934437e+04 1.375298480995573058e+00 7.160073663987359324e-03
6.001417661859512009e+04 1.368737437573438021e+00 7.152301479616845169e-03
6.001417665339089581e+04 1.384528279568806752e+00 7.243277051352527487e-03
6.001417668818667153e+04 1.381838959085221807e+00 7.260049014678249257e-03
6.001417672298244725e+04 1.373802527498581227e+00 7.348160282139253215e-03
6.001417675777823024e+04 1.378497272822021280e+00 7.232403464678942122e-03
6.001417679257400596e+04 1.387943827715138578e+00 7.279249480012625791e-03
6.001417682736978168e+04 1.359025344097120946e+00 7.154899597035355337e-03
6.001417686216555740e+04 1.367508168192740348e+00 7.240593085322565015e-03
6.001417689696133311e+04 1.376990158631993255e+00 7.244354726529318202e-03
6.001417693175710883e+04 1.369096489184523646e+00 7.207814237790716692e-03
6.001417696655288455e+04 1.351525219832154345e+00 7.079171216501833376e-03
6.001417700134866755e+04 1.371074074766381878e+00 7.239412295482818525e-03
6.001417703614444326e+04 1.365835361464120545e+00 7.301852089570708658e-03
6.001417707094021898e+04 1.354577377841838848e+00 7.118257696345190941e-03
6.001417710573599470e+04 1.368929357029949445e+00 7.174185781000890286e-03
6.001417714053177042e+04 1.353912292807710083e+00 7.022974371808056969e-03
6.001417717532755341e+04 1.358538922018282857e+00 7.239504850021514885e-03
6.001417721012332913e+04 1.366165057513743397e+00 7.225439314620277047e-03
6.001417724491910485e+04 1.366009990974781152e+00 7.205526694055795767e-03
6.001417727971488057e+04 1.378937151668303551e+00 7.347171759233945242e-03
6.001417731451065629e+04 1.369249103347122132e+00 7.290695251428305941e-03
6.001417734930643201e+04 1.369494369934734390e+00 7.374026751851939752e-03
6.001417738410220772e+04 1.370159219532919526e+00 7.211341357603006687e-03
6.001417741889799072e+04 1.365675285266385375e+00 7.335126148297005724e-03
6.001417745369376644e+04 1.366886314807241654e+00 7.197413896246613978e-03
6.001417748848954216e+04 1.385167498629425564e+00 7.302416517047584377e-03
6.001417752328531787e+04 1.369164366880192496e+00 7.236281418309517890e-03
6.001417755808109359e+04 1.383605848879924993e+00 7.281010506857365193e-03
6.001417759287687659e+04 1.375955732525751207e+00 7.285291725821519369e-03
6.001417762767265231e+04 1.383990011058352954e+00 7.447515045560684603e-03
6.001417766246842803e+04 1.375306131010330057e+00 7.276504017275455850e-03
6.001417769726420374e+04 1.358525994094998302e+00 7.336236663826831497e-03
6.001417773205997946e+04 1.353608802040851655e+00 7.049986762679386933e-03
6.001417776685576246e+04 1.351565571397918442e+00 7.196402644125689599e-03
6.001417780165153818e+04 1.363376355427796449e+00 7.204487809393258883e-03
6.001417783644731389e+04 1.367529807146785847e+00 7.253996108143513644e-03
6.001417787124308961e+04 1.361834481473501501e+00 7.211730563675259643e-03
6.001417790603886533e+04 1.343789051304098647e+00 7.086288077835849360e-03
6.001417794083464105e+04 1.352190093897187140e+00 7.188624807935631821e-03
6.001417797563041677e+04 1.360628035412787096e+00 7.321425985824248084e-03
6.001417801042619976e+04 1.352064143808147767e+00 7.143599493278925995e-03
6.001417804522197548e+04 1.352682995077245209e+00 7.035418822528591992e-03
6.001417808001775120e+04 1.356460359444662700e+00 7.038985633594209423e-03
6.001417811481352692e+04 1.360020556316100970e+00 7.121696784407040466e-03
6.001417814960930264e+04 1.342456818387074202e+00 7.098356643366240601e-03
6.001417818440508563e+04 1.352337369490918872e+00 7.210782371146840473e-03
6.001417821920086135e+04 1.352746653201115423e+00 7.014704861817819444e-03
6.001417825399663707e+04 1.354131317097768239e+00 7.164447075627619621e-03
6.001417828879241279e+04 1.339201794695516812e+00 7.084875690022352651e-03
6.001417832358818850e+04 1.365845640961493412e+00 7.209429507604441824e-03
6.001417835838396422e+04 1.363876822003035505e+00 7.234491735098412708e-03
6.001417839317973994e+04 1.356858891579815429e+00 7.126468382573962479e-03
6.001417842797552294e+04 1.362694600717277771e+00 7.115536070277509069e-03
6.001417846277129865e+04 1.365236637939119424e+00 7.120089819655590381e-03
6.001417849756707437e+04 1.356617021092394904e+00 7.156094374704746394e-03
6.001417853236285009e+04 1.367931328884888886e+00 7.255658799332868024e-03
6.001417856715862581e+04 1.382914317639290847e+00 7.426335585567789624e-03
6.001417860195440880e+04 1.371661165546281591e+00 7.396349529245871066e-03
6.001417863675018452e+04 1.364920878499604973e+00 7.176874314354396434e-03
6.001417867154596024e+04 1.359690510090558524e+00 7.112905793536053803e-03
6.001417870634173596e+04 1.383672043323822320e+00 7.278635007569343902e-03
6.001417874113751168e+04 1.374684054600005645e+00 7.303190440592004055e-03
6.001417877593328740e+04 1.367921695618006028e+00 7.122757893306886322e-03
6.001417881072906312e+04 1.378406544507929876e+00 7.160637163228919175e-03
6.001417884552484611e+04 1.382697807297826209e+00 7.421863878235473826e-03
6.001417888032062183e+04 1.390234042183234653e+00 7.262030489678211222e-03
6.001417891511639755e+04 1.385518114249799648e+00 7.281707911439254041e-03
6.001417894991217327e+04 1.385638584709629750e+00 7.352712717969885764e-03
6.001417898470794898e+04 1.388940361614889207e+00 7.242627921289587767e-03
6.001417901950373198e+04 1.379822627230079535e+00 7.312248285431831307e-03
6.001417905429950770e+04 1.398141165469854119e+00 7.373883747673760924e-03
6.001417908909528342e+04 1.387855786382642620e+00 7.290998024074286758e-03
6.001417912389105913e+04 1.388289716695124687e+00 7.298570043212356320e-03
6.001417915868683485e+04 1.390390442586573405e+00 7.287131417200384993e-03
6.001417919348261785e+04 1.398615417898608104e+00 7.322125077203574771e-03
6.001417922827839357e+04 1.394837569928354171e+00 7.272501713201001521e-03
6.001417926307416928e+04 1.392663813991854571e+00 7.445162031345249273e-03
6.001417929786994500e+04 1.393342055195830875e+00 7.295837133910021421e-03
6.001417933266572072e+04 1.396137004292854478e+00 7.402992211023172626e-03
6.001417936746150372e+04 1.405103139156372416e+00 7.308373557308469291e-03
6.001417940225727943e+04 1.403600480487062763e+00 7.306596740821028058e-03
6.001417943705305515e+04 1.403114186851211143e+00 7.523585018733278985e-03
6.001417947184883087e+04 1.407431515507266306e+00 7.403453405558265733e-03
6.001417950664460659e+04 1.397658110706706980e+00 7.378830014458257792e-03
6.001417954144038958e+04 1.409576915317752421e+00 7.468694606499730326e-03
6.001417957623616530e+04 1.407098359141349286e+00 7.289948456665364465e-03
6.001417961103194102e+04 1.407700624786839549e+00 7.229626375070107198e-03
6.001417964582771674e+04 1.407557553655627958e+00 7.233529125673930291e-03
6.001417968062349246e+04 1.409017860509910847e+00 7.236289142806722093e-03
6.001417971541927545e+04 1.397467317325590486e+00 7.298225029511312863e-03
6.001417975021505117e+04 1.411682724794370625e+00 7.396311007804762944e-03
6.001417978501082689e+04 1.400347951338875019e+00 7.305445161628705900e-03
6.001417981980660261e+04 1.395630727878415467e+00 7.402636536329059921e-03
6.001417985460237833e+04 1.412473885982124866e+00 7.709521735488287890e-03
6.001417988939816132e+04 1.400427125353767455e+00 7.363288340149132770e-03
6.001417992419393704e+04 1.411063891193766073e+00 7.420736728943733325e-03
6.001417995898971276e+04 1.416550829799944733e+00 7.621334493842030211e-03
6.001417999378548848e+04 1.392935838899814982e+00 7.407303578277352717e-03
6.001418002858126420e+04 1.391922315506553209e+00 7.567897644222721688e-03
6.001418006337703991e+04 1.401294845086204832e+00 7.553710634504913826e-03
6.001418009817281563e+04 1.398406281944057472e+00 7.428930714188050101e-03
6.001418013296859863e+04 1.401469221642042129e+00 7.495855181491970810e-03
6.001418016776437435e+04 1.412003298279436381e+00 7.539239472652075995e-03
6.001418020256015006e+04 1.390046950523146307e+00 7.366170868392004148e-03
6.001418023735592578e+04 1.399446609946344511e+00 7.476103420339842362e-03
6.001418027215170150e+04 1.389555999177909396e+00 7.359759907529880678e-03
6.001418030694748450e+04 1.397971930128232732e+00 7.473030830884973968e-03
6.001418034174326021e+04 1.418716931698264183e+00 7.473453004603353850e-03
6.001418037653903593e+04 1.417144295870129245e+00 7.622677895183957789e-03
6.001418041133481165e+04 1.405038989255202653e+00 7.573263579483924604e-03
6.001418044613058737e+04 1.391210316892336873e+00 7.472815727422355697e-03
6.001418048092636309e+04 1.394712717471775054e+00 7.433823817306219224e-03
6.001418051572213881e+04 1.389345363932901867e+00 7.408377360873420400e-03
6.001418055051792180e+04 1.408604014837824492e+00 7.559799811828292818e-03
6.001418058531369752e+04 1.391586987612742243e+00 7.367486133064151191e-03
6.001418062010947324e+04 1.396215349053837373e+00 7.354981433168621650e-03
6.001418065490524896e+04 1.398080033921046406e+00 7.440735507255152349e-03
6.001418068970102468e+04 1.403658822518564220e+00 7.423449361294193714e-03
6.001418072449680767e+04 1.408635966626895497e+00 7.445961670907638545e-03
6.001418075929258339e+04 1.385410264735554176e+00 7.239598480245839490e-03
6.001418079408835911e+04 1.388740016508364539e+00 7.342217578128128544e-03
6.001418082888413483e+04 1.399220083574936879e+00 7.314265064299082034e-03
6.001418086367991054e+04 1.400337889279628767e+00 7.443429566427578123e-03
6.001418089847569354e+04 1.396791826264696779e+00 7.368095673628721233e-03
6.001418093327146926e+04 1.381948834874344056e+00 7.413343054295836246e-03
6.001418096806724498e+04 1.380840864803603685e+00 7.317228042172068195e-03
6.001418100286302069e+04 1.372698927269691227e+00 7.247704322954824120e-03
6.001418103765879641e+04 1.393018641899750776e+00 7.423811873443915063e-03
6.001418107245457941e+04 1.373837529238725930e+00 7.255801932001473484e-03
6.001418110725035513e+04 1.372906301284222197e+00 7.231561217804800303e-03
6.001418114204613084e+04 1.374050580748893635e+00 7.349822076646910819e-03
6.001418117684190656e+04 1.385775236968199486e+00 7.387521275245154985e-03
6.001418121163768228e+04 1.385651138478356081e+00 7.417751144597012521e-03
6.001418124643346528e+04 1.385417192650888252e+00 7.365619470776388691e-03
6.001418128122924099e+04 1.375881911360920418e+00 7.331928166580055882e-03
6.001418131602501671e+04 1.377263907555217548e+00 7.411773870419367631e-03
6.001418135082079243e+04 1.364405568827368409e+00 7.480590906633094624e-03
6.001418138561656815e+04 1.384335497813551585e+00 7.312621909153937082e-03
6.001418142041234387e+04 1.374034634735243010e+00 7.211158038348506293e-03
6.001418145520811959e+04 1.368463777326794917e+00 7.217891927722850515e-03
6.001418149000390258e+04 1.377929888859525054e+00 7.147209769047236337e-03
6.001418152479967830e+04 1.367452466047176518e+00 7.253903906896160513e-03
6.001418155959545402e+04 1.380326795217082347e+00 7.276508766232462136e-03
6.001418159439122974e+04 1.380674613238650705e+00 7.267856554067760912e-03
6.001418162918700546e+04 1.380685709622608837e+00 7.192391252054825164e-03
6.001418166398278845e+04 1.368825311410927004e+00 7.192269936776244516e-03
6.001418169877856417e+04 1.380307051887335490e+00 7.241550090977958917e-03
6.001418173357433989e+04 1.381235010082482395e+00 7.184557660592600856e-03
6.001418176837011561e+04 1.385395880689212600e+00 7.215732377630080727e-03
6.001418180316589132e+04 1.358915298024411467e+00 7.105844065005075157e-03
6.001418183796166704e+04 1.357790766829245710e+00 7.247914411815186385e-03
6.001418187275744276e+04 1.383637756228012217e+00 7.233644895865045353e-03
6.001418190755322576e+04 1.356332277427722222e+00 7.045705341311242487e-03
6.001418194234900147e+04 1.378292140183442926e+00 7.081528641676139435e-03
6.001418197714477719e+04 1.376005207160712063e+00 7.154870418346222921e-03
6.001418201194055291e+04 1.365290938473537219e+00 7.084077204276545588e-03
6.001418204673632863e+04 1.352903495454917726e+00 7.038021347388011793e-03
6.001418208153211162e+04 1.360150544045312326e+00 7.085253726742532163e-03
6.001418211632788734e+04 1.371469797051850126e+00 7.216419265044030085e-03
6.001418215112366306e+04 1.378153890951445026e+00 7.169255277426881193e-03
6.001418218591943878e+04 1.368344301471907443e+00 7.140591992262848228e-03
6.001418222071521450e+04 1.378348156087951581e+00 7.176778010663948000e-03
6.001418225551099022e+04 1.389766670786949820e+00 7.232308246675985854e-03
6.001418229030676594e+04 1.372349537797039387e+00 7.200528339188249846e-03
6.001418232510254893e+04 1.372245556742001993e+00 7.118910763830909108e-03
6.001418235989832465e+04 1.369829596206153077e+00 7.211630041377403363e-03
6.001418239469410037e+04 1.374755749882111244e+00 7.182732174035501987e-03
6.001418242948987609e+04 1.364258124619298407e+00 7.095492862449429700e-03
6.001418246428565180e+04 1.377642680974427769e+00 7.167007356320023378e-03
6.001418249908143480e+04 1.379809691543748995e+00 7.138795772399023944e-03
6.001418253387721052e+04 1.373760904259552218e+00 7.155186234061417828e-03
6.001418256867298624e+04 1.373561991440365615e+00 7.194616607383338101e-03
6.001418260346876195e+04 1.362506004907794832e+00 7.097517603771809694e-03
6.001418263826453767e+04 1.378823404487352633e+00 7.278204357780775416e-03
6.001418267306032067e+04 1.377798403778503600e+00 7.157544383442085434e-03
6.001418270785609639e+04 1.366704969424656246e+00 7.145421281728348874e-03
6.001418274265187210e+04 1.363754324021962727e+00 7.187347927145755315e-03
6.001418277744764782e+04 1.386525819363189083e+00 7.314735220728482527e-03
6.001418281224342354e+04 1.369217198165076921e+00 7.197549134128888686e-03
6.001418284703919926e+04 1.376205671814905829e+00 7.199567735168027616e-03
6.001418288183497498e+04 1.380917775723305541e+00 7.206828800133904638e-03
6.001418291663075797e+04 1.375123648810179677e+00 7.163938371191102064e-03
6.001418295142653369e+04 1.377615480254864799e+00 7.221272301758526954e-03
6.001418298622230941e+04 1.374006795869982867e+00 7.248008166736107788e-03
6.001418302101808513e+04 1.400539296684136570e+00 7.299672640059053606e-03
6.001418305581386085e+04 1.384366597713788449e+00 7.258957773204230586e-03
6.001418309060964384e+04 1.367161519177311435e+00 7.263004035623188415e-03
6.001418312540541956e+04 1.399383512357985637e+00 7.524491550156233409e-03
6.001418316020119528e+04 1.395568301519869436e+00 7.434544306785651098e-03
6.001418319499697100e+04 1.399299799177307513e+00 7.501113735748471921e-03
6.001418322979274672e+04 1.394108985510613685e+00 7.502225119824907328e-03
6.001418326458852243e+04 1.397020693703830752e+00 7.398522745758542851e-03
6.001418329938429815e+04 1.402241144620660851e+00 7.725631803718689856e-03
6.001418333418008115e+04 1.400640780482172998e+00 7.811357054517120528e-03
6.001418336897585687e+04 1.400284825303248049e+00 7.682666480255599499e-03
6.001418340377163258e+04 1.391734399675460976e+00 7.404694393774243974e-03
6.001418343856741558e+04 1.398123695701670721e+00 7.489331091423998693e-03
6.001418347336319130e+04 1.398620681647983366e+00 7.546161583123594564e-03
6.001418350815896702e+04 1.417350484809685174e+00 7.798062236607363612e-03
6.001418354295474273e+04 1.405822098013307153e+00 7.562944639546733544e-03
6.001418357775051845e+04 1.418160760592738212e+00 7.661876981460582700e-03
6.001418361254630145e+04 1.415505645672433754e+00 7.769293597343795120e-03
6.001418364734207717e+04 1.401201192488194636e+00 7.578428535875318846e-03
6.001418368213785288e+04 1.385448887443126997e+00 7.386383962880475711e-03
6.001418371693362860e+04 1.407079594647348220e+00 7.715298249710062298e-03
6.001418375172940432e+04 1.385122065897500976e+00 7.496683128218570823e-03
6.001418378652518004e+04 1.394404474567044083e+00 7.569039930374206991e-03
6.001418382132095576e+04 1.399616753829562521e+00 7.709760754808296125e-03
6.001418385611673875e+04 1.393179246901838919e+00 7.605820804882029197e-03
6.001418389091251447e+04 1.397318770062019766e+00 7.471825886157552367e-03
6.001418392570829019e+04 1.394093784745305653e+00 7.481181144866970792e-03
6.001418396050407318e+04 1.390997467384966102e+00 7.495644209736584095e-03
6.001418399529984890e+04 1.403938752343292018e+00 7.634978762862581862e-03
6.001418403009562462e+04 1.389161864321099893e+00 7.251891887635841458e-03
6.001418406489140034e+04 1.387653430644300467e+00 7.304811424769878589e-03
6.001418409968717606e+04 1.399236668916026272e+00 7.467465355306938772e-03
6.001418413448295905e+04 1.389816334030725686e+00 7.349435700429020855e-03
6.001418416927873477e+04 1.385516424562443616e+00 7.329081020211996450e-03
6.001418420407451049e+04 1.384035769513671577e+00 7.380142811912341304e-03
6.001418423887028621e+04 1.399048962075877256e+00 7.559363646302911730e-03
6.001418427366606193e+04 1.382907081241664615e+00 7.301175491807805444e-03
6.001418430846184492e+04 1.397084407750505575e+00 7.386541125747787991e-03
6.001418434325762064e+04 1.391526131601307670e+00 7.373998350878416264e-03
6.001418437805339636e+04 1.392939786393799340e+00 7.327091510370619884e-03
6.001418441284917208e+04 1.380503402476018993e+00 7.258769896301987476e-03
6.001418444764494780e+04 1.385035591561501578e+00 7.559222521237378770e-03
6.001418448244072351e+04 1.384915598701385031e+00 7.427458445848730828e-03
6.001418451723649923e+04 1.385025814583944692e+00 7.367805819902538064e-03
6.001418455203228223e+04 1.386267920500764417e+00 7.270071798843896760e-03
6.001418458682805795e+04 1.381528152612994775e+00 7.159677406535047521e-03
6.001418462162383366e+04 1.378844095151700033e+00 7.285340967251252575e-03
6.001418465641960938e+04 1.371389090615670048e+00 7.136379755673986913e-03
6.001418469121538510e+04 1.388048172516738621e+00 7.254886341759939246e-03
6.001418472601116810e+04 1.385390101390753026e+00 7.486694880652011719e-03
6.001418476080694381e+04 1.379762973370279200e+00 7.342443502682403228e-03
6.001418479560271953e+04 1.386150053141109506e+00 7.392185811599187931e-03
6.001418483039849525e+04 1.373289321337907154e+00 7.278886105814478744e-03
6.001418486519427097e+04 1.374178853438501546e+00 7.294427093117189335e-03
6.001418489999004669e+04 1.375283423759008805e+00 7.476590189953303926e-03
6.001418493478582241e+04 1.374310238672992623e+00 7.268946968626673749e-03
6.001418496958160540e+04 1.378302059722945616e+00 7.352829533708402955e-03
6.001418500437738112e+04 1.382423359522717776e+00 7.374770902029383589e-03
6.001418503917315684e+04 1.375736155105399261e+00 7.519383942801348419e-03
6.001418507396893256e+04 1.378917093073810163e+00 7.449316231212394813e-03
6.001418510876470827e+04 1.383011595403855098e+00 7.496126276222238316e-03
6.001418514356049127e+04 1.397215429460511471e+00 7.634869658110052422e-03
6.001418517835626699e+04 1.370249628095051575e+00 7.438552031264131226e-03
6.001418521315204271e+04 1.362348064509164569e+00 7.275156346187468086e-03
6.001418524794781843e+04 1.373625620675679837e+00 7.373044736880395716e-03
6.001418528274359414e+04 1.353468330375489748e+00 7.272145013158089026e-03
6.001418531753937714e+04 1.364125805220455234e+00 7.325366462747724509e-03
6.001418535233515286e+04 1.340711097960186171e+00 7.216333010798867999e-03
6.001418538713092858e+04 1.365128463199237530e+00 7.533654640778872542e-03
6.001418542192670429e+04 1.340930902802795588e+00 7.151611430516526501e-03
6.001418545672248001e+04 1.348676648052370197e+00 7.182493265715282973e-03
6.001418549151825573e+04 1.346706877207682007e+00 7.079206775526525157e-03
6.001418552631403145e+04 1.356094054535266213e+00 7.227809717040467770e-03
6.001418556110981444e+04 1.354943141629033176e+00 7.236012067923174029e-03
6.001418559590559016e+04 1.350275334519921211e+00 7.359393117229355227e-03
6.001418563070136588e+04 1.367120432224031790e+00 7.399151239935547637e-03
6.001418566549714160e+04 1.349831644986761781e+00 7.187228578775150568e-03
6.001418570029291732e+04 1.357044780213830570e+00 7.412682333724972435e-03
6.001418573508869304e+04 1.337630983584740862e+00 7.234459354082158934e-03
6.001418576988446875e+04 1.356042722413972390e+00 7.532064649418935935e-03
6.001418580468025175e+04 1.361356422353950935e+00 7.464396867059937615e-03
6.001418583947602747e+04 1.346066340908503411e+00 7.326027298059468312e-03
6.001418587427180319e+04 1.346560293152325283e+00 7.361545326244246616e-03
6.001418590906757890e+04 1.360859980179196294e+00 7.618669773012347497e-03
6.001418594386335462e+04 1.353151952909009470e+00 7.435069107168437198e-03
6.001418597865913762e+04 1.344691410963845479e+00 7.320297983579967388e-03
6.001418601345491334e+04 1.353002132426771809e+00 7.566695975603911911e-03
6.001418604825068905e+04 1.345941946039068693e+00 7.334171856018892495e-03
6.001418608304646477e+04 1.360274072031007364e+00 7.601211891906726505e-03
6.001418611784224049e+04 1.344328916052322853e+00 7.343203840650527892e-03
6.001418615263801621e+04 1.356790835776167325e+00 7.389167051735990796e-03
6.001418618743379193e+04 1.347039673738060328e+00 7.524271446057414006e-03
6.001418622222957492e+04 1.332062640027850353e+00 7.279114904135757305e-03
6.001418625702535064e+04 1.341924751883072142e+00 7.313189623998139939e-03
6.001418629182112636e+04 1.336734414078454058e+00 7.176036702427554710e-03
6.001418632661690208e+04 1.350623965887076006e+00 7.391794319507090198e-03
6.001418636141267780e+04 1.343672880134935577e+00 7.118675228889460860e-03
6.001418639620846079e+04 1.350873609610784731e+00 7.235627750532071939e-03
6.001418643100423651e+04 1.356206244100631064e+00 7.247585338450419565e-03
6.001418646580001223e+04 1.349998273212343003e+00 7.143269137840021349e-03
6.001418650059578795e+04 1.349820871374090014e+00 7.262598976997439865e-03
6.001418653539156367e+04 1.343474711013707967e+00 7.132155784130997378e-03
6.001418657018734666e+04 1.330901310785132186e+00 7.010419221148955424e-03
6.001418660498312238e+04 1.370977315170027744e+00 7.258036235560006225e-03
6.001418663977889810e+04 1.347444703636789587e+00 7.093362822537582074e-03
6.001418667457467382e+04 1.345952906919086756e+00 7.056954889347656981e-03
6.001418670937044953e+04 1.349431740557891057e+00 7.138310388146327720e-03
6.001418674416623253e+04 1.340861403172294963e+00 7.068205678685178517e-03
6.001418677896200825e+04 1.359550335028659074e+00 7.214731194148358250e-03
6.001418681375778397e+04 1.355087218727708986e+00 7.210494808629456381e-03
6.001418684855355968e+04 1.380291096312113774e+00 7.382622309593739676e-03
6.001418688334933540e+04 1.390450176826692363e+00 7.833021092880974520e-03
6.001418691814511840e+04 1.350708541067724422e+00 7.785347518401001567e-03
6.001418695294089412e+04 1.361757958150848768e+00 7.302478376025987525e-03
6.001418698773666983e+04 1.369746045566681225e+00 7.280928066291874647e-03
6.001418702253244555e+04 1.352228883992312225e+00 7.171863777997443921e-03
6.001418705732822127e+04 1.375464003232398591e+00 7.602101766739360368e-03
6.001418709212400427e+04 1.380391622660321227e+00 8.059280999550746255e-03
6.001418712691977998e+04 1.379272886957727540e+00 8.136812512968695510e-03
6.001418716171555570e+04 1.375670926656988868e+00 7.955439859724506776e-03
6.001418719651133142e+04 1.364573119358651221e+00 7.511141332793737704e-03
6.001418723130710714e+04 1.386365552509397858e+00 7.872344868963628353e-03
6.001418726610289013e+04 1.372749625118098615e+00 7.575622317180237542e-03
6.001418730089866585e+04 1.362155169045493386e+00 7.380285282794532900e-03
6.001418733569444157e+04 1.359406782102624778e+00 7.269158874495917043e-03
6.001418737049021729e+04 1.371754995480314099e+00 7.495541571024561499e-03
6.001418740528599301e+04 1.387278879948877330e+00 8.076032104682514742e-03
6.001418744008176873e+04 1.373905383623933663e+00 7.790892571654156086e-03
6.001418747487754445e+04 1.377020576850315869e+00 7.461140783872123247e-03
6.001418750967332744e+04 1.361211410718591086e+00 7.349133167803437693e-03
6.001418754446910316e+04 1.366782792873863395e+00 7.540453360870504398e-03
6.001418757926487888e+04 1.388968504233957013e+00 7.545584645489392117e-03
6.001418761406065460e+04 1.377602389514892778e+00 7.853172353546742507e-03
6.001418764885643031e+04 1.402492548172835640e+00 7.648956358922006857e-03
6.001418768365221331e+04 1.387657521234364477e+00 7.662371164834760710e-03
6.001418771844798903e+04 1.394090743572937274e+00 7.916621307466851012e-03
6.001418775324376475e+04 1.387511753388592339e+00 7.662484763341434989e-03
6.001418778803954046e+04 1.398823137204091793e+00 7.588930742156899112e-03
6.001418782283531618e+04 1.408823097790157242e+00 7.814704396598978059e-03
6.001418785763109190e+04 1.393060298271398212e+00 7.615023463079235826e-03
6.001418789242686762e+04 1.383444789179782530e+00 7.658760905432704207e-03
6.001418792722265061e+04 1.411199198767872698e+00 8.086071365597587157e-03
6.001418796201842633e+04 1.398525984618969931e+00 7.831842119615876549e-03
6.001418799681420205e+04 1.405734823488912655e+00 7.874233179960773293e-03
6.001418803160997777e+04 1.404949245237914868e+00 8.143059344213667353e-03
6.001418806640575349e+04 1.397164553454690372e+00 8.057665619516868674e-03
6.001418810120153648e+04 1.413972216925085457e+00 7.739900051168172208e-03
6.001418813599731220e+04 1.402103813342149952e+00 7.469167392313105260e-03
6.001418817079308792e+04 1.417502488989752729e+00 7.745944899933516863e-03
6.001418820558886364e+04 1.396145477152626713e+00 7.337707307954102927e-03
6.001418824038463936e+04 1.384709440390347934e+00 7.364511470409488073e-03
6.001418827518042235e+04 1.395096158845515966e+00 7.401587485487689383e-03
6.001418830997619807e+04 1.394852286217884929e+00 7.378734945218344207e-03
6.001418834477197379e+04 1.377331735599070850e+00 7.446921297217436002e-03
6.001418837956774951e+04 1.397678202912290502e+00 7.563170868690014155e-03
6.001418841436352523e+04 1.385111706855396863e+00 7.586632176358110678e-03
6.001418844915930822e+04 1.396067337704582689e+00 7.776135921035134436e-03
6.001418848395508394e+04 1.397527368267406311e+00 7.987234290880482201e-03
6.001418851875085966e+04 1.376055690911383467e+00 7.615674443008113928e-03
6.001418855354663538e+04 1.389953890123114100e+00 7.581179935412822243e-03
6.001418858834241109e+04 1.390169806911587091e+00 7.633827313451407338e-03
6.001418862313819409e+04 1.397474691419325010e+00 7.795132966445219615e-03
6.001418865793396981e+04 1.391198603637394671e+00 8.085486404952175327e-03
6.001418869272974553e+04 1.403833428143538731e+00 8.031397255035174418e-03
6.001418872752552124e+04 1.389690268833156050e+00 8.116673093134680120e-03
6.001418876232129696e+04 1.360466833037812018e+00 7.399309893110778656e-03
6.001418879711707996e+04 1.389878794834507048e+00 7.676925235121733089e-03
6.001418883191285568e+04 1.383518201879375020e+00 7.715519583500560045e-03
6.001418886670863139e+04 1.367306306593085274e+00 7.531803146988277561e-03
6.001418890150440711e+04 1.381172498225743395e+00 7.755609424695178444e-03
6.001418893630018283e+04 1.384138452128233610e+00 7.580739153908573787e-03
6.001418897109595855e+04 1.396540970987799390e+00 7.907838733067584433e-03
6.001418900589173427e+04 1.392610013180936912e+00 7.961774055707577027e-03
6.001418904068751726e+04 1.375643272009882789e+00 7.914922385144608497e-03
6.001418907548329298e+04 1.385931512037414493e+00 7.583000681565421619e-03
6.001418911027906870e+04 1.385117726034420738e+00 7.668494973863254453e-03
6.001418914507484442e+04 1.374167323489871029e+00 7.460945829117065879e-03
6.001418917987062014e+04 1.378780351174301089e+00 7.313693209419940174e-03
6.001418921466640313e+04 1.371853837897486494e+00 7.265520834472495582e-03
6.001418924946217885e+04 1.371884654694966343e+00 7.336649318451190539e-03
6.001418928425795457e+04 1.361024432298121978e+00 7.234188172282848481e-03
6.001418931905373029e+04 1.371985018508348197e+00 7.239905750469142164e-03
6.001418935384950601e+04 1.355286226743716460e+00 7.299070453727215038e-03
6.001418938864528172e+04 1.362963134320158032e+00 7.284611088881134955e-03
6.001418942344105744e+04 1.356688629709981386e+00 7.221203701664602112e-03
6.001418945823684044e+04 1.351026666951950839e+00 7.251519768847520912e-03
6.001418949303261616e+04 1.359261385104830300e+00 7.375643549337714509e-03
6.001418952782839187e+04 1.345393142391950070e+00 7.330866578011303869e-03
6.001418956262416759e+04 1.347000254636323335e+00 7.347928619208418145e-03
6.001418959741994331e+04 1.342166330675579111e+00 7.641683243242951631e-03
6.001418963221572631e+04 1.340237837837837898e+00 7.294391752174019146e-03
6.001418966701150202e+04 1.357239889929986898e+00 7.473694923879184437e-03
6.001418970180727774e+04 1.360006517008227833e+00 7.424952270584058052e-03
6.001418973660305346e+04 1.342953395022971064e+00 7.180464063820691037e-03
6.001418977139882918e+04 1.339251648217837154e+00 7.150235487361481478e-03
6.001418980619460490e+04 1.339368224309881228e+00 7.235186226692601544e-03
6.001418984099038062e+04 1.342636089728948212e+00 7.351741489096046828e-03
6.001418987578616361e+04 1.352268886198896958e+00 7.422574240866289079e-03
6.001418991058193933e+04 1.358018415039966120e+00 7.356879960842997376e-03
6.001418994537771505e+04 1.362005445638595935e+00 7.372765692278707324e-03
6.001418998017349077e+04 1.351228232286813657e+00 7.301358509409703636e-03
6.001419001496926649e+04 1.357774937424978567e+00 7.336152085799112037e-03
6.001419004976504948e+04 1.356506596626096739e+00 7.248833735327919747e-03
6.001419008456082520e+04 1.354480295052306715e+00 7.386077347189993342e-03
6.001419011935660092e+04 1.337448190297778394e+00 7.262302945376531392e-03
6.001419015415237664e+04 1.349731302274839617e+00 7.450857991241057084e-03
6.001419018894815235e+04 1.355069882538016302e+00 7.393662726880007204e-03
6.001419022374393535e+04 1.356607878413811363e+00 7.363309502295491832e-03
6.001419025853971107e+04 1.356754025947176867e+00 7.411320362964533316e-03
6.001419029333548679e+04 1.358156781678575342e+00 7.287248230572556350e-03
6.001419032813126250e+04 1.341371583286257829e+00 7.285995950131924498e-03
6.001419036292703822e+04 1.343847586222849166e+00 7.404123319898105703e-03
6.001419039772281394e+04 1.358357966730423749e+00 7.456158706125703105e-03
6.001419043251858966e+04 1.348718533059669156e+00 7.373025249108888096e-03
6.001419046731437265e+04 1.346052868448150530e+00 7.326082882527046487e-03
6.001419050211014837e+04 1.349384849051923130e+00 7.284196967391702929e-03
6.001419053690592409e+04 1.352699401906757748e+00 7.419625626019743861e-03
6.001419057170170709e+04 1.356872323359847421e+00 7.344150490006418064e-03
6.001419060649748280e+04 1.353553869182605007e+00 7.466839300636050197e-03
6.001419064129325852e+04 1.344046730544398605e+00 7.181098510894039222e-03
6.001419067608903424e+04 1.345189150606709516e+00 7.300002060299980167e-03
6.001419071088480996e+04 1.359723504034640040e+00 7.292420359140599183e-03
6.001419074568058568e+04 1.348889674417535378e+00 7.218411039570040919e-03
6.001419078047636140e+04 1.344741702741702793e+00 7.221905874359818740e-03
6.001419081527214439e+04 1.346177838798022774e+00 7.184084024321027266e-03
6.001419085006792011e+04 1.351078801286859088e+00 7.182705874131754126e-03
6.001419088486369583e+04 1.354963246159191392e+00 7.230118914201893662e-03
6.001419091965947155e+04 1.346171092404293557e+00 7.206397392871490351e-03
6.001419095445524727e+04 1.355341792168892168e+00 7.401928383882012442e-03
6.001419098925103026e+04 1.364356203075656193e+00 7.271703972442497207e-03
6.001419102404680598e+04 1.380781376488692258e+00 7.447937445951091986e-03
6.001419105884258170e+04 1.359773306105591661e+00 7.425716903546808294e-03
6.001419109363835742e+04 1.358032113749050307e+00 7.351975540809524076e-03
6.001419112843413313e+04 1.351658785580502897e+00 7.212026360190045178e-03
6.001419116322991613e+04 1.364651960940880038e+00 7.377573983247526050e-03
6.001419119802569185e+04 1.358666394721193660e+00 7.237714461285217615e-03
6.001419123282146757e+04 1.358271191818955392e+00 7.221749228057270514e-03
6.001419126761724328e+04 1.368333294601566053e+00 7.263927065853126655e-03
6.001419130241301900e+04 1.358117178988158980e+00 7.189813903246499056e-03
6.001419133720880200e+04 1.377569943109525186e+00 7.479478060747725768e-03
6.001419137200457772e+04 1.370898062078850232e+00 7.416135693667316210e-03
6.001419140680035343e+04 1.371716847473207324e+00 7.448706562475481373e-03
6.001419144159612915e+04 1.365572593800978840e+00 7.430545085390117058e-03
6.001419147639190487e+04 1.377767115821698640e+00 7.347379369004337739e-03
6.001419151118768787e+04 1.384986393024908669e+00 7.368053460378667756e-03
6.001419154598346358e+04 1.393231314245891195e+00 7.358231416213550403e-03
6.001419158077923930e+04 1.388409535861463651e+00 7.364686661714054706e-03
6.001419161557501502e+04 1.404751135843033572e+00 7.351575005082074468e-03
6.001419165037079074e+04 1.391341408444192629e+00 7.377261916961702290e-03
6.001419168516657373e+04 1.400801487152462110e+00 7.267536498755652018e-03
6.001419171996234945e+04 1.400326444603732456e+00 7.354902659191741091e-03
6.001419175475812517e+04 1.417092750472876972e+00 7.454925247246136158e-03
6.001419178955390089e+04 1.407190278370928471e+00 7.349557725810335930e-03
6.001419182434967661e+04 1.403380627785658419e+00 7.422188210323893420e-03
6.001419185914545233e+04 1.395786225041936612e+00 7.199431658868976798e-03
6.001419189394122805e+04 1.397285226301069994e+00 7.276287421252749035e-03
6.001419192873701104e+04 1.400596240301331452e+00 7.285667255258147963e-03
6.001419196353278676e+04 1.410888951577153438e+00 7.400306436425620193e-03
6.001419199832856248e+04 1.407211923126449493e+00 7.312064256608414269e-03
6.001419203312433820e+04 1.390691136704477859e+00 7.208363179560927508e-03
6.001419206792011391e+04 1.407501569957752663e+00 7.360500693991156931e-03
6.001419210271588963e+04 1.398444086708009904e+00 7.361925523628434082e-03
6.001419213751166535e+04 1.389217074767730153e+00 7.255639153480994766e-03
6.001419217230744835e+04 1.380258953033759006e+00 7.171162968275429477e-03
6.001419220710322406e+04 1.401894283940457120e+00 7.306596019910847548e-03
6.001419224189899978e+04 1.393800956166319160e+00 7.292609404167509600e-03
6.001419227669477550e+04 1.394253864408584898e+00 7.358890235469318399e-03
6.001419231149055122e+04 1.393744881407539049e+00 7.256716606965365850e-03
6.001419234628633421e+04 1.406867155222863763e+00 7.453918812129193237e-03
6.001419238108210993e+04 1.403707449479056013e+00 7.409054611770500565e-03
6.001419241587788565e+04 1.385000200735264420e+00 7.183843189105562459e-03
6.001419245067366137e+04 1.403928483318095388e+00 7.280984746662452246e-03
6.001419248546943709e+04 1.406404657933042257e+00 7.302082453187424757e-03
6.001419252026522008e+04 1.405404390579937157e+00 7.227611417610508779e-03
6.001419255506099580e+04 1.412902405621399238e+00 7.311745477696324907e-03
6.001419258985677152e+04 1.394859702153924186e+00 7.185772781162239053e-03
6.001419262465254724e+04 1.420909412146349471e+00 7.318936963748853136e-03
6.001419265944832296e+04 1.404833145210250933e+00 7.301787866792652099e-03
6.001419269424410595e+04 1.415111671756354772e+00 7.402545579061949391e-03
6.001419272903988167e+04 1.415315041092316317e+00 7.437792976423555219e-03
6.001419276383565739e+04 1.415736908272589245e+00 7.414838621714906972e-03
6.001419279863143311e+04 1.420076938769562425e+00 7.472352426098958882e-03
6.001419283342720883e+04 1.428428313614235501e+00 7.531064109876284794e-03
6.001419286822299182e+04 1.417846127969073944e+00 7.523432589922501509e-03
6.001419290301876754e+04 1.415601266644920919e+00 7.473624647769020607e-03
6.001419293781454326e+04 1.420403382685912819e+00 7.478473621022148007e-03
6.001419297261031898e+04 1.416089286668988256e+00 7.312475867951154229e-03
6.001419300740609469e+04 1.418902818143697786e+00 7.451924724324257218e-03
6.001419304220187041e+04 1.422654408742991761e+00 7.438226769189618288e-03
6.001419307699764613e+04 1.402773177799093052e+00 7.324474975146520045e-03
6.001419311179342913e+04 1.398192285996029627e+00 7.282734525439674318e-03
6.001419314658920484e+04 1.386944357292329233e+00 7.099140884405124967e-03
6.001419318138498056e+04 1.392570911667943889e+00 7.153094988453062922e-03
6.001419321618075628e+04 1.412202814733626521e+00 7.297835983409129215e-03
6.001419325097653200e+04 1.410480336662591094e+00 7.213298233950916731e-03
6.001419328577231499e+04 1.405379019351084002e+00 7.278120349411867397e-03
6.001419332056809071e+04 1.400259106821357014e+00 7.265773594082268298e-03
6.001419335536386643e+04 1.391502750096875296e+00 7.215048279040469498e-03
6.001419339015964215e+04 1.395932691442454798e+00 7.240062322407693658e-03
6.001419342495541787e+04 1.396065828404510212e+00 7.221266169584556090e-03
6.001419345975119359e+04 1.408160680964039235e+00 7.235553089538604432e-03
6.001419349454696930e+04 1.401423341470429573e+00 7.186808085709155310e-03
6.001419352934275230e+04 1.393729263775701277e+00 7.206078627788168114e-03
6.001419356413852802e+04 1.398334780698765822e+00 7.182913098004677262e-03
6.001419359893430374e+04 1.389822762475685147e+00 7.227510895600860324e-03
6.001419363373007945e+04 1.395160031451267990e+00 7.261093804457938346e-03
6.001419366852585517e+04 1.384299836492740354e+00 7.083665948488926563e-03
6.001419370332163817e+04 1.381994929859198029e+00 7.146300414073059222e-03
6.001419373811741389e+04 1.391193386104998542e+00 7.230142144222866454e-03
6.001419377291318960e+04 1.383893192910129466e+00 7.114597644565181893e-03
6.001419380770896532e+04 1.381292621338617410e+00 7.146712693195229026e-03
6.001419384250474104e+04 1.378592253829258540e+00 7.174157973339210029e-03
6.001419387730051676e+04 1.380952104372826561e+00 7.232071521471624201e-03
6.001419391209629248e+04 1.374745340512997904e+00 7.243265991937353904e-03
6.001419394689207547e+04 1.366239357859376335e+00 7.159746022110004618e-03
6.001419398168785119e+04 1.359916428051584081e+00 7.088317697574580793e-03
6.001419401648362691e+04 1.367210309218032327e+00 7.152992165618434275e-03
6.001419405127940263e+04 1.374968919207490980e+00 7.182236039433332296e-03
6.001419408607517835e+04 1.366074079008148257e+00 7.079902883432279484e-03
6.001419412087096134e+04 1.373528561067531850e+00 7.192005518857067133e-03
6.001419415566673706e+04 1.362337649096282410e+00 7.111334643920315911e-03
6.001419419046251278e+04 1.370283589706203786e+00 7.144850117013635225e-03
6.001419422525828850e+04 1.374184446931780545e+00 7.150597713853484860e-03
6.001419426005406422e+04 1.396820261791907436e+00 7.426201328039743269e-03
6.001419429484984721e+04 1.375049190928095522e+00 7.308596518087672259e-03
6.001419432964562293e+04 1.371253702163668597e+00 7.243842124912808732e-03
6.001419436444139865e+04 1.370106586055039433e+00 7.201764099756387434e-03
6.001419439923717437e+04 1.382700657251224152e+00 7.265548073137190893e-03
6.001419443403295008e+04 1.379195247159927362e+00 7.210781638676321340e-03
6.001419446882872580e+04 1.384700801432571460e+00 7.282513243879793104e-03
6.001419450362450152e+04 1.372955271657797294e+00 7.213009850687650791e-03
6.001419453842028452e+04 1.375778136088894987e+00 7.208219558517862252e-03
6.001419457321606023e+04 1.362015461358151658e+00 7.260734866787842481e-03
6.001419460801183595e+04 1.377731655627979945e+00 7.381709072074600815e-03
6.001419464280761167e+04 1.368200885523595423e+00 7.309696231228970942e-03
6.001419467760338739e+04 1.370707488622258774e+00 7.439319368338083785e-03
6.001419471239917038e+04 1.379257287142948929e+00 7.347187384523976711e-03
6.001419474719494610e+04 1.378570058306834767e+00 7.332602276044955687e-03
6.001419478199072182e+04 1.381980063731888642e+00 7.420149708070788649e-03
6.001419481678649754e+04 1.360359739202006368e+00 7.274780185658816234e-03
6.001419485158227326e+04 1.357498210788689930e+00 7.087439248402285785e-03
6.001419488637804898e+04 1.370492580808014838e+00 7.269347967080543906e-03
6.001419492117382470e+04 1.377159995185105235e+00 7.595732579141480437e-03
6.001419495596960769e+04 1.369970068390248041e+00 7.247060817336166243e-03
6.001419499076538341e+04 1.374797399150203159e+00 7.271472071643429215e-03
6.001419502556115913e+04 1.368935548118306089e+00 7.187550348085636719e-03
6.001419506035693485e+04 1.373178254797978948e+00 7.260427061402197416e-03
6.001419509515271056e+04 1.369646567841493745e+00 7.270993890431812386e-03
6.001419512994849356e+04 1.382009712408207136e+00 7.273817506238510443e-03
6.001419516474426928e+04 1.366666909149104825e+00 7.286495624554912599e-03
6.001419519954004500e+04 1.387232079375021021e+00 7.238311237327699037e-03
6.001419523433582071e+04 1.391055240885842537e+00 7.374244438001525959e-03
6.001419526913159643e+04 1.387565245641266376e+00 7.371009862244070829e-03
6.001419530392737943e+04 1.390244786576612768e+00 7.369661648880221697e-03
6.001419533872315515e+04 1.383360597930798797e+00 7.235925095412903095e-03
6.001419537351893086e+04 1.401836631269914424e+00 7.464166983769314652e-03
6.001419540831470658e+04 1.397899502353028511e+00 7.287373743202383951e-03
6.001419544311048230e+04 1.396445988044241693e+00 7.333208066772168437e-03
6.001419547790626530e+04 1.400071639990196681e+00 7.375686993931694115e-03
6.001419551270204101e+04 1.394045296609680351e+00 7.451950824363336862e-03
6.001419554749781673e+04 1.412321778483802470e+00 7.500569139957079245e-03
6.001419558229359245e+04 1.392388863260705101e+00 7.401617889121093682e-03
6.001419561708936817e+04 1.399406409733491730e+00 7.417430968878373394e-03
6.001419565188515116e+04 1.413076824187318614e+00 7.407944213734468999e-03
6.001419568668092688e+04 1.410453172906508179e+00 7.419431420710149647e-03
6.001419572147670260e+04 1.394480214407761931e+00 7.270506085315041854e-03
6.001419575627247832e+04 1.395010906891859914e+00 7.238097887148245251e-03
6.001419579106825404e+04 1.388268704467762626e+00 7.151749944375684204e-03
6.001419582586403703e+04 1.392029486558401752e+00 7.220048439138961049e-03
6.001419586065981275e+04 1.414703633108738368e+00 7.370225949989679150e-03
6.001419589545558847e+04 1.410232224195616002e+00 7.361955809410811701e-03
6.001419593025136419e+04 1.399218840078404247e+00 7.206963253153351838e-03
6.001419596504713991e+04 1.396197604919562574e+00 7.282885147792917888e-03
6.001419599984292290e+04 1.398347197961525179e+00 7.364544303860186790e-03
6.001419603463869862e+04 1.410426741005253337e+00 7.619022459103948902e-03
6.001419606943447434e+04 1.397429977344550434e+00 7.399883754391791552e-03
6.001419610423025006e+04 1.403008322030291577e+00 7.410347058718473948e-03
6.001419613902602578e+04 1.410010541089867120e+00 7.395275475083195639e-03
6.001419617382180149e+04 1.394239912078174326e+00 7.421027350532779197e-03
6.001419620861757721e+04 1.406705187263615375e+00 7.432269713889847439e-03
6.001419624341336021e+04 1.392153763841543990e+00 7.346634783448339513e-03
6.001419627820913593e+04 1.416512538678785571e+00 7.518700720501543533e-03
6.001419631300491164e+04 1.403297638146749016e+00 7.388818606594738103e-03
6.001419634780068736e+04 1.399229828336455483e+00 7.487570439080639718e-03
6.001419638259646308e+04 1.405359240194301584e+00 7.520138206314055246e-03
6.001419641739224608e+04 1.387185341464119537e+00 7.253464650335612017e-03
6.001419645218802179e+04 1.392462188033199322e+00 7.327399367908594280e-03
6.001419648698379751e+04 1.397654927757956633e+00 7.290283194209534572e-03
6.001419652177957323e+04 1.401862584657953104e+00 7.452640975747496649e-03
6.001419655657534895e+04 1.396748601898816444e+00 7.292776309015524053e-03
6.001419659137112467e+04 1.409076194803441595e+00 7.342833196533492604e-03
6.001419662616690039e+04 1.404850146903347641e+00 7.382314904785967566e-03
6.001419666096268338e+04 1.399151534929255591e+00 7.283447108871768556e-03
6.001419669575845910e+04 1.388714606709101407e+00 7.254163637985600217e-03
6.001419673055423482e+04 1.394765714119638789e+00 7.453415524140264738e-03
6.001419676535001054e+04 1.382556577152766586e+00 7.108682421260322480e-03
6.001419680014578626e+04 1.390862966294943659e+00 7.176167596841817944e-03
6.001419683494156197e+04 1.398077562887850567e+00 7.265222539778855293e-03
6.001419686973733769e+04 1.399026771021009141e+00 7.364369526295579116e-03
6.001419690453312069e+04 1.397280944701537742e+00 7.295104756347417160e-03
6.001419693932889641e+04 1.390875665313063614e+00 7.363288129802132535e-03
6.001419697412467212e+04 1.379692850022393280e+00 7.245604390084769281e-03
6.001419700892044784e+04 1.397300114999941778e+00 7.348652563109627292e-03
6.001419704371622356e+04 1.385804651270167831e+00 7.165962301654329666e-03
6.001419707851200656e+04 1.394246204484911988e+00 7.345224492448909799e-03
6.001419711330778227e+04 1.397176192330434663e+00 7.498079003165338159e-03
6.001419714810355799e+04 1.388957259845417846e+00 7.425070791609023751e-03
6.001419718289933371e+04 1.401710181180190196e+00 7.417652792788206884e-03
6.001419721769510943e+04 1.396035134221027318e+00 7.492195228165621050e-03
6.001419725249089242e+04 1.404007434869073867e+00 7.713693090194645788e-03
6.001419728728666814e+04 1.377238296966103892e+00 7.219997210699197372e-03
6.001419732208244386e+04 1.390158040704008613e+00 7.284266355917523063e-03
6.001419735687821958e+04 1.394784560793685291e+00 7.422526230175777347e-03
6.001419739167399530e+04 1.393217819133166335e+00 7.366082891050100383e-03
6.001419742646977829e+04 1.398917427266918700e+00 7.460811278534793672e-03
6.001419746126555401e+04 1.395762832073598192e+00 7.395823933295377767e-03
6.001419749606132973e+04 1.393413329478097262e+00 7.375235265726995046e-03
6.001419753085710545e+04 1.403500456530715423e+00 7.353603147103397394e-03
6.001419756565288117e+04 1.392041201736506917e+00 7.286426983038133028e-03
6.001419760044866416e+04 1.396197552765317207e+00 7.551275574105970750e-03
6.001419763524443988e+04 1.386061127043407337e+00 7.352488062915020321e-03
6.001419767004021560e+04 1.389561590262189394e+00 7.386373862896999411e-03
6.001419770483599132e+04 1.392590677563611656e+00 7.377576120783955159e-03
6.001419773963176704e+04 1.371277385356614253e+00 7.203679880067256208e-03
6.001419777442755003e+04 1.383440976246813170e+00 7.282080131074118376e-03
6.001419780922332575e+04 1.393351416062784232e+00 7.329570279965862654e-03
6.001419784401910147e+04 1.387095562148562555e+00 7.324806081365824346e-03
6.001419787881487719e+04 1.376872781617784369e+00 7.392299637756587737e-03
6.001419791361065290e+04 1.387092579562480443e+00 7.380860453154312190e-03
6.001419794840642862e+04 1.399241922640524383e+00 7.447853826128923022e-03
6.001419798320220434e+04 1.385198916257291080e+00 7.445283671679191889e-03
6.001419801799798734e+04 1.386778749530206634e+00 7.636093425875044478e-03
6.001419805279376305e+04 1.382792995662344593e+00 7.325964989132659373e-03
6.001419808758953877e+04 1.373864205274575978e+00 7.404416065069879642e-03
6.001419812238531449e+04 1.382514261751031981e+00 7.467454596218309204e-03
6.001419815718109021e+04 1.395765388983988720e+00 7.576036692573996818e-03
6.001419819197687320e+04 1.393106646104091517e+00 7.464430585259965688e-03
6.001419822677264892e+04 1.378408335180669519e+00 7.373322376581962524e-03
6.001419826156842464e+04 1.376968508201906971e+00 7.491857248322649973e-03
6.001419829636420036e+04 1.377132000393288758e+00 7.499040523775517969e-03
6.001419833115997608e+04 1.380907188043120737e+00 7.406596929677685195e-03
6.001419836595575180e+04 1.381870280601364964e+00 7.320563335919311881e-03
6.001419840075152752e+04 1.408487717652576743e+00 7.407931427071717811e-03
6.001419843554731051e+04 1.408976107713292514e+00 7.690470545063898128e-03
6.001419847034308623e+04 1.394787660192470469e+00 7.439484292736333118e-03
6.001419850513886195e+04 1.386705806577308131e+00 7.450689541057427083e-03
6.001419853993463767e+04 1.392098240118841534e+00 7.404706644031792788e-03
6.001419857473041338e+04 1.380372386284700825e+00 7.421182502632275337e-03
6.001419860952618910e+04 1.404049936595904713e+00 7.452750314877509656e-03
6.001419864432196482e+04 1.381416827449774010e+00 7.273983496034456056e-03
6.001419867911774782e+04 1.382732009188339273e+00 7.295259791479533941e-03
6.001419871391352353e+04 1.398745948786825899e+00 7.434578001138197889e-03
6.001419874870929925e+04 1.407074938881915260e+00 7.573408677675353556e-03
6.001419878350507497e+04 1.394581373471307728e+00 7.585722953083974193e-03
6.001419881830085069e+04 1.384236715936839612e+00 7.496878945728333542e-03
6.001419885309663368e+04 1.392612343128707408e+00 7.618428008635784801e-03
6.001419888789240940e+04 1.397054723304890222e+00 7.547337545389043272e-03
6.001419892268818512e+04 1.390018940240871359e+00 7.466573258783769373e-03
6.001419895748396084e+04 1.380578464732683530e+00 7.326428603330560271e-03
6.001419899227973656e+04 1.388935405920147748e+00 7.490497870685105218e-03
6.001419902707551955e+04 1.390034007723788267e+00 7.403093874468972407e-03
6.001419906187129527e+04 1.390955682933066928e+00 7.608095025192384252e-03
6.001419909666707099e+04 1.406269442450347018e+00 7.923121306876586625e-03
6.001419913146284671e+04 1.397671843239757905e+00 7.627736906128324695e-03
6.001419916625862243e+04 1.416502245277512895e+00 7.686552095174635675e-03
6.001419920105440542e+04 1.409794047671176775e+00 7.798532227037608712e-03
6.001419923585018114e+04 1.394168914411670901e+00 7.577583998170716803e-03
6.001419927064595686e+04 1.395766326489217946e+00 7.639329644414741445e-03
6.001419930544173258e+04 1.402869039004691620e+00 7.545315599077812886e-03
6.001419934023750830e+04 1.403863184332399427e+00 7.492283486007224672e-03
6.001419937503328401e+04 1.414043142399067143e+00 7.586107552846217510e-03
6.001419940982905973e+04 1.422028418239126069e+00 7.615308781633758906e-03
6.001419944462484273e+04 1.432070107221950162e+00 7.727219893261341212e-03
6.001419947942061845e+04 1.407644890770612278e+00 7.414603066770553141e-03
6.001419951421639416e+04 1.413158495764591960e+00 7.437968547646135568e-03
6.001419954901216988e+04 1.401535498105535682e+00 7.373242338502662002e-03
6.001419958380794560e+04 1.390643192271778794e+00 7.360175657013339617e-03
6.001419961860372860e+04 1.391314797681668214e+00 7.224013276538175654e-03
6.001419965339950431e+04 1.405539781944446398e+00 7.392078579872314072e-03
6.001419968819528003e+04 1.398459530516703353e+00 7.247232552253277116e-03
6.001419972299105575e+04 1.401000247743865001e+00 7.261938370354409367e-03
6.001419975778683147e+04 1.394123870475397764e+00 7.239051279588041773e-03
6.001419979258261446e+04 1.395879630840022090e+00 7.279912032582189045e-03
6.001419982737839018e+04 1.384284958356589268e+00 7.205250162060903608e-03
6.001419986217416590e+04 1.389987023437556646e+00 7.222626632336066541e-03
6.001419989696994162e+04 1.401452352629136922e+00 7.264673314069876146e-03
6.001419993176571734e+04 1.400225560753008081e+00 7.309941472211341565e-03
6.001419996656150033e+04 1.399115437188204858e+00 7.204134155718050492e-03
6.001420000135727605e+04 1.412000192436936974e+00 7.336987308633340782e-03
6.001420003615305177e+04 1.400270125117437647e+00 7.214331057107940814e-03
6.001420007094882749e+04 1.400308101451137599e+00 7.245168154666674180e-03
6.001420010574460321e+04 1.390960687695572462e+00 7.192658829445895859e-03
6.001420014054038620e+04 1.389478274134174240e+00 7.117003678067802645e-03
6.001420017533616192e+04 1.394521129874277232e+00 7.224712495428313279e-03
6.001420021013193764e+04 1.390889265669698949e+00 7.202779526036325909e-03
6.001420024492771336e+04 1.399458897525456713e+00 7.326426197185950326e-03
6.001420027972348907e+04 1.390330748307193831e+00 7.290623408941959704e-03
6.001420031451926479e+04 1.398243942379629567e+00 7.279747706831617149e-03
6.001420034931504051e+04 1.398869897001429052e+00 7.285109932539966804e-03
6.001420038411082351e+04 1.389325367261469824e+00 7.187318226047158254e-03
6.001420041890659923e+04 1.407144495113250127e+00 7.207299025602341772e-03
6.001420045370237494e+04 1.411954626942182545e+00 7.303187260323018397e-03
6.001420048849815066e+04 1.396217488600511425e+00 7.238424570757278492e-03
6.001420052329392638e+04 1.404310287400765134e+00 7.245425378076940197e-03
6.001420055808970938e+04 1.391887205072056988e+00 7.203663871818003980e-03
6.001420059288548509e+04 1.381613787202552901e+00 7.083206950480575199e-03
6.001420062768126081e+04 1.394327756889665926e+00 7.189851214473616525e-03
6.001420066247703653e+04 1.388623941116264859e+00 7.136789190183561761e-03
6.001420069727281225e+04 1.382824219773511887e+00 7.137076523909035089e-03
6.001420073206859524e+04 1.390508976817151687e+00 7.302301826392671932e-03
6.001420076686437096e+04 1.387503015050551181e+00 7.269984890924317995e-03
6.001420080166014668e+04 1.374830258932940197e+00 7.309573557746762602e-03
6.001420083645592240e+04 1.367646230156723375e+00 7.133455246086206451e-03
6.001420087125169812e+04 1.371396703576134524e+00 7.107464234537081565e-03
6.001420090604747384e+04 1.366854186873585508e+00 7.115104867414015315e-03
6.001420094084324955e+04 1.398265644649729689e+00 7.411181091290603741e-03
6.001420097563903255e+04 1.391557627859536739e+00 7.391627535195020686e-03
6.001420101043480827e+04 1.377682023604854589e+00 7.166989868022052151e-03
6.001420104523058399e+04 1.365587462150201326e+00 7.072701805055485631e-03
6.001420108002635970e+04 1.361542460021054390e+00 7.017695777849423770e-03
6.001420111482213542e+04 1.369201509872241651e+00 7.150496582387423118e-03
6.001420114961791114e+04 1.364620316830823299e+00 7.149983197600522263e-03
6.001420118441368686e+04 1.368990048446256047e+00 7.157350018451871798e-03
6.001420121920946985e+04 1.383431113626813813e+00 7.172669253653874387e-03
6.001420125400524557e+04 1.379435805713020713e+00 7.190537306990907838e-03
6.001420128880102129e+04 1.377081837916694695e+00 7.213415260995864609e-03
6.001420132359679701e+04 1.337957517717624167e+00 6.999556487416630154e-03
6.001420135839257273e+04 1.357170175383102251e+00 7.095550430960606558e-03
6.001420139318835572e+04 1.373187286074974978e+00 7.146617497159884515e-03
6.001420142798413144e+04 1.372525770210794693e+00 7.034141033241310577e-03
6.001420146277990716e+04 1.366901298566202572e+00 7.043368845934510313e-03
6.001420149757568288e+04 1.387071154903517956e+00 7.111264791086041245e-03
6.001420153237145860e+04 1.389466556272665354e+00 7.274501604371392399e-03
6.001420156716724159e+04 1.370019758723389547e+00 7.206480787058379758e-03
6.001420160196301731e+04 1.362116067765839267e+00 7.112821926175017830e-03
6.001420163675879303e+04 1.354560906020474631e+00 7.140499143060203245e-03
6.001420167155456875e+04 1.361550621395571037e+00 7.085435337949557398e-03
6.001420170635034447e+04 1.365308745378927879e+00 7.333720147545331157e-03
6.001420174114612746e+04 1.360014518529272909e+00 7.147388825173723800e-03
6.001420177594190318e+04 1.359972336196575871e+00 7.002216441924559789e-03
6.001420181073767890e+04 1.351898554276623310e+00 7.017644396379927110e-03
6.001420184553345462e+04 1.355621366199943445e+00 7.192243842473743619e-03
6.001420188032923033e+04 1.356121740623722038e+00 7.170061791620078659e-03
6.001420191512501333e+04 1.360171187403103721e+00 7.137216137184480835e-03
6.001420194992078905e+04 1.367470605750306767e+00 7.141550099252825558e-03
6.001420198471656477e+04 1.373654983191398671e+00 7.245697092353101457e-03
6.001420201951234048e+04 1.348816646953779008e+00 7.038020352265665289e-03
6.001420205430811620e+04 1.346487890370524187e+00 7.059571117099113988e-03
6.001420208910389920e+04 1.358232480825872779e+00 7.135925236454219479e-03
6.001420212389967492e+04 1.361979922496109330e+00 7.169813426026086511e-03
6.001420215869545063e+04 1.354953989745337317e+00 7.148527315645194016e-03
6.001420219349122635e+04 1.374903027012708057e+00 7.230446986432164866e-03
6.001420222828700207e+04 1.367789037525349194e+00 7.228562006290089985e-03
6.001420226308277779e+04 1.372946548575973758e+00 7.325726696096421242e-03
6.001420229787855351e+04 1.390831319542379818e+00 7.433819773952511818e-03
6.001420233267433650e+04 1.358679799209667527e+00 7.179438079747230313e-03
6.001420236747011222e+04 1.369851861543605720e+00 7.261792436731185491e-03
6.001420240226588794e+04 1.376313923738478939e+00 7.391706788374927464e-03
6.001420243706166366e+04 1.401337827558949423e+00 7.556202909360702769e-03
6.001420247185743938e+04 1.387618595405708977e+00 7.602905287498669916e-03
6.001420250665322237e+04 1.357835036823959118e+00 7.300193622517927791e-03
6.001420254144899809e+04 1.365245258547526097e+00 7.268627947256469171e-03
6.001420257624477381e+04 1.360823393635298695e+00 7.337454724417667544e-03
6.001420261104054953e+04 1.369489459112583241e+00 7.350017556264513974e-03
6.001420264583632525e+04 1.368789737282974039e+00 7.176418017938217264e-03
6.001420268063210096e+04 1.369945944381327330e+00 7.290559135612290770e-03
6.001420271542787668e+04 1.368020633351915150e+00 7.288681329067840664e-03
6.001420275022365968e+04 1.356196274812517810e+00 7.097221011286574885e-03
6.001420278501943540e+04 1.366169704143385122e+00 7.116061259575610920e-03
6.001420281981521111e+04 1.353798678720445237e+00 7.084621630709822190e-03
6.001420285461098683e+04 1.363470143867584250e+00 7.243815012989258777e-03
6.001420288940676255e+04 1.372031800652970812e+00 7.264367771682301266e-03
6.001420292420254555e+04 1.375979952004726670e+00 7.230464236912308162e-03
6.001420295899832126e+04 1.372325330198104432e+00 7.140194845546305596e-03
6.001420299379409698e+04 1.376302905015776235e+00 7.127855254455101736e-03
6.001420302858987270e+04 1.373943690641666215e+00 7.272744534824577244e-03
6.001420306338564842e+04 1.361528959905209391e+00 7.164975970866861374e-03
6.001420309818142414e+04 1.352302545311234283e+00 7.108051385142723048e-03
6.001420313297719986e+04 1.369250480832641337e+00 7.216046735513591270e-03
6.001420316777298285e+04 1.371305195871673765e+00 7.102884111611482490e-03
6.001420320256875857e+04 1.372808786616949384e+00 7.092769167996122726e-03
6.001420323736453429e+04 1.377093647148926570e+00 7.181675129502944170e-03
6.001420327216031001e+04 1.384991420566025422e+00 7.151408679586067699e-03
6.001420330695608573e+04 1.378962343388077771e+00 7.135539081097910276e-03
6.001420334175186872e+04 1.397281886100169013e+00 7.254598186217381915e-03
6.001420337654764444e+04 1.373889207421603587e+00 7.141980678219484076e-03
6.001420341134342016e+04 1.375960747486659974e+00 7.096383758325719437e-03
6.001420344613919588e+04 1.399455276949667759e+00 7.203931077299625257e-03
6.001420348093497159e+04 1.384313366093222974e+00 7.217381463090606804e-03
6.001420351573075459e+04 1.389943912476630183e+00 7.303439113217005327e-03
6.001420355052653031e+04 1.376227365467992625e+00 7.163329330916733649e-03
6.001420358532230603e+04 1.384871587511996349e+00 7.197167071438891235e-03
6.001420362011808174e+04 1.388086412418162219e+00 7.182019028448626691e-03
6.001420365491385746e+04 1.384116826048720439e+00 7.211100055113448329e-03
6.001420368970964046e+04 1.382331836874919340e+00 7.336668054131447771e-03
6.001420372450541618e+04 1.392302510101664170e+00 7.371170662856452692e-03
6.001420375930119189e+04 1.386353885424295829e+00 7.301135051234911542e-03
6.001420379409696761e+04 1.383963665456192871e+00 7.255002173445948555e-03
6.001420382889274333e+04 1.379977157944562327e+00 7.316080600340398900e-03
6.001420386368851905e+04 1.377815233500915504e+00 7.233952924814836781e-03
6.001420389848429477e+04 1.388073186599513065e+00 7.301303635374191067e-03
6.001420393328007776e+04 1.385728796343321578e+00 7.408312872055092431e-03
6.001420396807585348e+04 1.402488781277100971e+00 7.503489817523289855e-03
6.001420400287162920e+04 1.410472092283606704e+00 7.516219568940984801e-03
6.001420403766740492e+04 1.403275331168511331e+00 7.626950169848790810e-03
6.001420407246318064e+04 1.397613094478413753e+00 7.360678680180207135e-03
6.001420410725896363e+04 1.396955333677560196e+00 7.441497596598626446e-03
6.001420414205473935e+04 1.393685879216802315e+00 7.338363697758858162e-03
6.001420417685051507e+04 1.390937397811687015e+00 7.360096194297624864e-03
6.001420421164629079e+04 1.412764642250038394e+00 7.505246331022514227e-03
6.001420424644206651e+04 1.423093742893627667e+00 7.604081467277549501e-03
6.001420428123784950e+04 1.416449109010241569e+00 7.424047614685539906e-03
6.001420431603362522e+04 1.409818399172783510e+00 7.309519451207558728e-03
6.001420435082940094e+04 1.389574540464494135e+00 7.320650539685473988e-03
6.001420438562517666e+04 1.370810830991558316e+00 7.205568720433548624e-03
6.001420442042095237e+04 1.387076301033042025e+00 7.302638572883215010e-03
6.001420445521673537e+04 1.393487165165584685e+00 7.321171277882145695e-03
6.001420449001251109e+04 1.403374914095893100e+00 7.395910846450135141e-03
6.001420452480828681e+04 1.391396293698117459e+00 7.368024444835769710e-03
6.001420455960406252e+04 1.398052903630661703e+00 7.412914170787696100e-03
6.001420459439983824e+04 1.406242678835332605e+00 7.598785947110242057e-03
6.001420462919562124e+04 1.390904075630921444e+00 7.464830612748918001e-03
6.001420466399139696e+04 1.390393499730179228e+00 7.596145982770521540e-03
6.001420469878717267e+04 1.392046961913067760e+00 7.519266499358741133e-03
6.001420473358294839e+04 1.380484537722179272e+00 7.469376338848207966e-03
6.001420476837872411e+04 1.390428019445560937e+00 7.466363189799823594e-03
6.001420480317450711e+04 1.383263035602052771e+00 7.356437564969659122e-03
6.001420483797028282e+04 1.398854871317535498e+00 7.743334324003277487e-03
6.001420487276605854e+04 1.368260570084806282e+00 7.578600540264942599e-03
6.001420490756183426e+04 1.376740695444311546e+00 7.419179370710030086e-03
6.001420494235760998e+04 1.363408762077769287e+00 7.517542812600508904e-03
6.001420497715338570e+04 1.388408881594483280e+00 7.536803486353804357e-03
6.001420501194916142e+04 1.384165879593067361e+00 7.711230861789909741e-03
6.001420504674494441e+04 1.389008636426032561e+00 7.562528613337838636e-03
6.001420508154072013e+04 1.371741291218851355e+00 7.449865077719089804e-03
6.001420511633649585e+04 1.377927859011066625e+00 7.554176135171924988e-03
6.001420515113227157e+04 1.367142933113333791e+00 7.344581940127687704e-03
6.001420518592804729e+04 1.371981511394140929e+00 7.408845595097337568e-03
6.001420522072383028e+04 1.369321928079214379e+00 7.370254757683138147e-03
6.001420525551960600e+04 1.372162861863624128e+00 7.457729327849820823e-03
6.001420529031538172e+04 1.389119323896346847e+00 7.490088886929536539e-03
6.001420532511115744e+04 1.375221275069335114e+00 7.396270513677375737e-03
6.001420535990693315e+04 1.368492575906941511e+00 7.429009743839594393e-03
6.001420539470271615e+04 1.377237155394925416e+00 7.540040966717800885e-03
6.001420542949849187e+04 1.354157520924972546e+00 7.269347677762816144e-03
6.001420546429426759e+04 1.341050902407528778e+00 7.150678753983367650e-03
6.001420549909004330e+04 1.356862062967472582e+00 7.331071175212620222e-03
6.001420553388581902e+04 1.354303860407837679e+00 7.248819883641603561e-03
6.001420556868159474e+04 1.353206979871957039e+00 7.124664704229427548e-03
6.001420560347737046e+04 1.381339616508631130e+00 7.279587843909201758e-03
6.001420563827315345e+04 1.361373325324412464e+00 7.157880847149029890e-03
6.001420567306892917e+04 1.353682407633961304e+00 7.384531379573523388e-03
6.001420570786470489e+04 1.339597323241942028e+00 7.187014776163268455e-03
6.001420574266048061e+04 1.340165985426375217e+00 7.144400392460518480e-03
6.001420577745625633e+04 1.348108759020555159e+00 7.178759180560561129e-03
6.001420581225203932e+04 1.358243362048704883e+00 7.183742488712490520e-03
6.001420584704781504e+04 1.355956034388943410e+00 7.123945296928165666e-03
6.001420588184359076e+04 1.357735684393331033e+00 7.185092697095342082e-03
6.001420591663936648e+04 1.350847133302074177e+00 7.149176996992520801e-03
6.001420595143514220e+04 1.349921803470436332e+00 7.107134816250540443e-03
6.001420598623092519e+04 1.341213506142111989e+00 7.061738690957461949e-03
6.001420602102670091e+04 1.352930092057753830e+00 7.046765546352229924e-03
6.001420605582247663e+04 1.364119799138120870e+00 7.063848234328816943e-03
6.001420609061825235e+04 1.372587385629886025e+00 7.203223386698485650e-03
6.001420612541402807e+04 1.374283150054976144e+00 7.197871144860104597e-03
6.001420616020981106e+04 1.358479149537364261e+00 7.189023289527149765e-03
6.001420619500558678e+04 1.363256168303700111e+00 7.155793275688980895e-03
6.001420622980136250e+04 1.353904803840059179e+00 7.197937336014426091e-03
6.001420626459713822e+04 1.352032715136957775e+00 7.017818268781304825e-03
6.001420629939291393e+04 1.347260982813553776e+00 7.010000454691970445e-03
6.001420633418868965e+04 1.344265053111566299e+00 6.975232793494088625e-03
6.001420636898446537e+04 1.344403529393054963e+00 7.054920200627331703e-03
6.001420640378024837e+04 1.354084770029144069e+00 7.159148050010487666e-03
6.001420643857602408e+04 1.337024267530490196e+00 7.113325979156738532e-03
6.001420647337179980e+04 1.333733931431119846e+00 6.946370128243917544e-03
6.001420650816757552e+04 1.355740926067838137e+00 7.067573559100484397e-03
6.001420654296335124e+04 1.347423502297467657e+00 7.067804947731592437e-03
6.001420657775913423e+04 1.342646418936559227e+00 7.075354733071657042e-03
6.001420661255490995e+04 1.364072170463222600e+00 7.144984310573696158e-03
6.001420664735068567e+04 1.339905827383011783e+00 6.964415613918470589e-03
6.001420668214646139e+04 1.344599303640744647e+00 6.992434277480604095e-03
6.001420671694223711e+04 1.353336139484144107e+00 7.069787520221422483e-03
6.001420675173801283e+04 1.350669870823452134e+00 7.143574773184132795e-03
6.001420678653378855e+04 1.356350556639238203e+00 7.121287937923707900e-03
6.001420682132957154e+04 1.370991864908351232e+00 7.198803313116995152e-03
6.001420685612534726e+04 1.376952052049863928e+00 7.281371605744512733e-03
6.001420689092112298e+04 1.359725789410545671e+00 7.125876032448454252e-03
6.001420692571689870e+04 1.362304041148994838e+00 7.210611757832953092e-03
6.001420696051267441e+04 1.356701732046477371e+00 7.131723136317508031e-03
6.001420699530845741e+04 1.362528775004862247e+00 7.106969471373226349e-03
6.001420703010423313e+04 1.369939332467695392e+00 7.173281461770032903e-03
6.001420706490000885e+04 1.355722324292880643e+00 7.092701124931809556e-03
6.001420709969578456e+04 1.367773287562102480e+00 7.163862096573919008e-03
6.001420713449156028e+04 1.363299591217985274e+00 7.066304107540983745e-03
6.001420716928733600e+04 1.373118207472363350e+00 7.110886290470489098e-03
6.001420720408311172e+04 1.361224898607357181e+00 7.153876221673366280e-03
6.001420723887889471e+04 1.367775310899249863e+00 7.119479947225833966e-03
6.001420727367467043e+04 1.365945140322125217e+00 7.092982549472283058e-03
6.001420730847044615e+04 1.377472130229954628e+00 7.165909649118041257e-03
6.001420734326622187e+04 1.385822898292553562e+00 7.374722507283681429e-03
6.001420737806199759e+04 1.373139546861149363e+00 7.220701268123275694e-03
6.001420741285778058e+04 1.362239911636460299e+00 7.162898809280320717e-03
6.001420744765355630e+04 1.366520578851712076e+00 7.240617958843997663e-03
6.001420748244933202e+04 1.385371797366732105e+00 7.435065432389456087e-03
6.001420751724510774e+04 1.369148335336625610e+00 7.244739664271308138e-03
6.001420755204088346e+04 1.393689270125896496e+00 7.413179187119700586e-03
6.001420758683665917e+04 1.390382883243383105e+00 7.334144057817372324e-03
6.001420762163243489e+04 1.389578535589018893e+00 7.327038040137795125e-03
6.001420765642821789e+04 1.389236514835637815e+00 7.250412004141003862e-03
6.001420769122399361e+04 1.380209207685227479e+00 7.218637199201544986e-03
6.001420772601976932e+04 1.375983530968467594e+00 7.275716527502137237e-03
6.001420776081554504e+04 1.381471879549237558e+00 7.152855385963733693e-03
6.001420779561132076e+04 1.381761859729561781e+00 7.210895185071889389e-03
6.001420783040710376e+04 1.405351475117997850e+00 7.371617885024289545e-03
6.001420786520287947e+04 1.385121537526243785e+00 7.358137763500445863e-03
6.001420789999865519e+04 1.387804045453493673e+00 7.234898239729376998e-03
6.001420793479443819e+04 1.378353214676580674e+00 7.237154862389952835e-03
6.001420796959021391e+04 1.389179478669908541e+00 7.363800947666981553e-03
6.001420800438598963e+04 1.386159525215355126e+00 7.224104427138426480e-03
6.001420803918176534e+04 1.376006005658510389e+00 7.068126882986846063e-03
6.001420807397754106e+04 1.384304760463444639e+00 7.217229258343527479e-03
6.001420810877332406e+04 1.388261568202975305e+00 7.229727093528899931e-03
6.001420814356909978e+04 1.380733409011904111e+00 7.198135136864269520e-03
6.001420817836487549e+04 1.390599445353054131e+00 7.300999535425248266e-03
6.001420821316065121e+04 1.404645539401018217e+00 7.392893095620923713e-03
6.001420824795642693e+04 1.387247045190856065e+00 7.125245755354046341e-03
6.001420828275220265e+04 1.375497625176752114e+00 7.012364708442639719e-03
6.001420831754797837e+04 1.389456978850999613e+00 7.166856323978254041e-03
6.001420835234376136e+04 1.386197698699327852e+00 7.079676735362748149e-03
6.001420838713953708e+04 1.386306363649514539e+00 7.203040250334157013e-03
6.001420842193531280e+04 1.395151994970369458e+00 7.215735227613264205e-03
6.001420845673108852e+04 1.388287412926143105e+00 7.191885986292401341e-03
6.001420849152686424e+04 1.388216820660252981e+00 7.156727256745053049e-03
6.001420852632264723e+04 1.392167856420334804e+00 7.242159521695768799e-03
6.001420856111842295e+04 1.401608700249575845e+00 7.204738263056100801e-03
6.001420859591419867e+04 1.390908013139327881e+00 7.134309942343009317e-03
6.001420863070997439e+04 1.392391478222933188e+00 7.150899045598835095e-03
6.001420866550575010e+04 1.383675127137501626e+00 7.047966081922541794e-03
6.001420870030153310e+04 1.390003782055090342e+00 7.190074490281113742e-03
6.001420873509730882e+04 1.386529301726606489e+00 7.109162522813610580e-03
6.001420876989308454e+04 1.394875844597051051e+00 7.197728379300316441e-03
6.001420880468886025e+04 1.364293875189818595e+00 7.053322389645572642e-03
6.001420883948463597e+04 1.377182003535617261e+00 7.096753020365032492e-03
6.001420887428041897e+04 1.388286116134217263e+00 7.168160945642399265e-03
6.001420890907619469e+04 1.368373730886629502e+00 7.102132046280794885e-03
6.001420894387197040e+04 1.376810816299885332e+00 7.079163907166021417e-03
6.001420897866774612e+04 1.379700031849899977e+00 7.168259239763817917e-03
6.001420901346352184e+04 1.373847845123663758e+00 7.073200053559569080e-03
6.001420904825930484e+04 1.382282995565937256e+00 7.122421439541930938e-03
6.001420908305508055e+04 1.362026640095124419e+00 7.024694020064062988e-03
6.001420911785085627e+04 1.360379267806427706e+00 7.026320580476608582e-03
6.001420915264663199e+04 1.352856539757209209e+00 6.889409928606011514e-03
6.001420918744240771e+04 1.369963598122109438e+00 7.108870172350170366e-03
6.001420922223819070e+04 1.367896901056363079e+00 7.049207216785345793e-03
6.001420925703396642e+04 1.379659639883448863e+00 7.119247336731504214e-03
6.001420929182974214e+04 1.376945842991496916e+00 7.036837879584124933e-03
6.001420932662551786e+04 1.377033480325791981e+00 7.052646835193359005e-03
6.001420936142129358e+04 1.375179533540875410e+00 7.078678624156142275e-03
6.001420939621706930e+04 1.368083465270166110e+00 7.069015865434289010e-03
6.001420943101284502e+04 1.375418528811334751e+00 7.108321674860735781e-03
6.001420946580862801e+04 1.372981538452616723e+00 7.020971172253402497e-03
6.001420950060440373e+04 1.373218170837305019e+00 7.093988385852908508e-03
6.001420953540017945e+04 1.370033248100367418e+00 7.117270313770955592e-03
6.001420957019595517e+04 1.377216089071232386e+00 7.175026165248913658e-03
6.001420960499173088e+04 1.357190441583610241e+00 7.060749640352676978e-03
6.001420963978751388e+04 1.384229429389109534e+00 7.126437313968823385e-03
6.001420967458328960e+04 1.386387425446595545e+00 7.195125116563532396e-03
6.001420970937906532e+04 1.365831369411832696e+00 7.048244425359192697e-03
6.001420974417484103e+04 1.368221500031861382e+00 7.001820627502732680e-03
6.001420977897061675e+04 1.361437254728821156e+00 7.075431601477452995e-03
6.001420981376639975e+04 1.365559966526808999e+00 7.073708137272186405e-03
6.001420984856217547e+04 1.358072886500011567e+00 6.965898920329483511e-03
6.001420988335795118e+04 1.366394119100925675e+00 7.089532035691833121e-03
6.001420991815372690e+04 1.355326344709813391e+00 7.124276850807928149e-03
6.001420995294950262e+04 1.356099420155769453e+00 7.033601714685339991e-03
6.001420998774527834e+04 1.363524281975202035e+00 7.026446247514328905e-03
6.001421002254105406e+04 1.366592169666916989e+00 7.073642825039561620e-03
6.001421005733683705e+04 1.371449146279065445e+00 7.126315549518505606e-03
6.001421009213261277e+04 1.360723085987270320e+00 7.079788551699663438e-03
6.001421012692838849e+04 1.361586307406700724e+00 7.211130350685301602e-03
6.001421016172416421e+04 1.355730001929051243e+00 7.093488204562735031e-03
6.001421019651993993e+04 1.367669274014366110e+00 7.224126036216508943e-03
6.001421023131572292e+04 1.366163262745921703e+00 7.098828736813337509e-03
6.001421026611149864e+04 1.364461356609233844e+00 7.072283875515135605e-03
6.001421030090727436e+04 1.366435491387370194e+00 7.113962389721028602e-03
6.001421033570305008e+04 1.352461826069172535e+00 7.068107829003247682e-03
6.001421037049882580e+04 1.370920453499633984e+00 7.147364317483030985e-03
6.001421040529460151e+04 1.370429391350580062e+00 7.156942737176409663e-03
6.001421044009037723e+04 1.380514941270968521e+00 7.195350798707442729e-03
6.001421047488616023e+04 1.376105995892688227e+00 7.138201707624687413e-03
6.001421050968193595e+04 1.388685060596553500e+00 7.240054388964732926e-03
6.001421054447771166e+04 1.372764125498010968e+00 7.104250062488251007e-03
6.001421057927348738e+04 1.383447393425708327e+00 7.191463086443253099e-03
6.001421061406926310e+04 1.371584382180508488e+00 7.162844330014800885e-03
6.001421064886504610e+04 1.377056762885760843e+00 7.235585478044770542e-03
6.001421068366082181e+04 1.371481486308223419e+00 7.186836181302139366e-03
6.001421071845659753e+04 1.375101273148148229e+00 7.115996681131070249e-03
6.001421075325237325e+04 1.381759036109615923e+00 7.142338526772859519e-03
6.001421078804814897e+04 1.395090415093456659e+00 7.319309783284016178e-03
6.001421082284393196e+04 1.390913767103915122e+00 7.169503478470369909e-03
6.001421085763970768e+04 1.379672949766652001e+00 7.183349223247200571e-03
6.001421089243548340e+04 1.381879913184645314e+00 7.329565236536752550e-03
6.001421092723125912e+04 1.376895038418359141e+00 7.281104896838223525e-03
6.001421096202703484e+04 1.382078323565105071e+00 7.288038100161028932e-03
6.001421099682281056e+04 1.392571116164641687e+00 7.227780450846396296e-03
6.001421103161858628e+04 1.391847462054493390e+00 7.218135004677544465e-03
6.001421106641436927e+04 1.388327351020213873e+00 7.195023077981112063e-03
6.001421110121014499e+04 1.397014899303069102e+00 7.122547494812680319e-03
6.001421113600592071e+04 1.387057354157883227e+00 7.366586299194138703e-03


==> figures/ground-lomb/20230310_tic3788_r.dat <==
6.001416468011598045e+04 4.221246037801147377e-01 2.651408106479686243e-03
6.001416471843941690e+04 4.249384838174176116e-01 2.657604679648230966e-03
6.001416475323519262e+04 4.284114657442749108e-01 2.768966734715338357e-03
6.001416478803096834e+04 4.207514588426417013e-01 2.768280352843689295e-03
6.001416482282674406e+04 4.239878895709742745e-01 2.688065323090957533e-03
6.001416485762252705e+04 4.183057574025625391e-01 2.666348890812755400e-03
6.001416489241830277e+04 4.254174952952357036e-01 2.698612556948335947e-03
6.001416492721407849e+04 4.256188516998313798e-01 2.694916368073822614e-03
6.001416496200985421e+04 4.199739119143460209e-01 2.654301004706829947e-03
6.001416499680562993e+04 4.206095533198798142e-01 2.629918113610618061e-03
6.001416503160140564e+04 4.205401364724208335e-01 2.672053711324168159e-03
6.001416506639718136e+04 4.162127472924294080e-01 2.592979400005339212e-03
6.001416510119296436e+04 4.195382061471905066e-01 2.668247050921013826e-03
6.001416513598874008e+04 4.245663639185017213e-01 2.744062323475578592e-03
6.001416517078451579e+04 4.214835784537083740e-01 2.628475161433992385e-03
6.001416520558029151e+04 4.192529293458820971e-01 2.709473380258176946e-03
6.001416524037606723e+04 4.198123416177419465e-01 2.647080964032595077e-03
6.001416527517185023e+04 4.207557800488038735e-01 2.635618519701151199e-03
6.001416530996762594e+04 4.158039646491042962e-01 2.581950877748245572e-03
6.001416534476340166e+04 4.104688103659793752e-01 2.654989082647533742e-03
6.001416537955917738e+04 4.182884912160371726e-01 2.655407011140499367e-03
6.001416541435495310e+04 4.200218616357914714e-01 2.629737002239225345e-03
6.001416544915072882e+04 4.177492311183804152e-01 2.605900420097387402e-03
6.001416548394650454e+04 4.171968766698806452e-01 2.641258466590429548e-03
6.001416551874228753e+04 4.169296615353445534e-01 2.596376687253580066e-03
6.001416555353806325e+04 4.120901974255311573e-01 2.534026411425514304e-03
6.001416558833383897e+04 4.129235991868474009e-01 2.578606477935344726e-03
6.001416562312961469e+04 4.166941506278121765e-01 2.588871572763537087e-03
6.001416565792539041e+04 4.157023967455523161e-01 2.605209752186183388e-03
6.001416569272116612e+04 4.160795073828982837e-01 2.598673528062387349e-03
6.001416572751694184e+04 4.139504217336278935e-01 2.586016073083203127e-03
6.001416576231272484e+04 4.122703496258311451e-01 2.612709544995942858e-03
6.001416579710850056e+04 4.132263943722845334e-01 2.571882547664171553e-03
6.001416583190427627e+04 4.098171089355236441e-01 2.539977597308278046e-03
6.001416586670005199e+04 4.133882637559931350e-01 2.676203332477721398e-03
6.001416590149582771e+04 4.086223202871351323e-01 2.622903410997466309e-03
6.001416593629160343e+04 4.107230240131956034e-01 2.747195306596014221e-03
6.001416597108737915e+04 4.112412838018416061e-01 2.685332215869382609e-03
6.001416600588316214e+04 4.174103737417185211e-01 2.658212174908017832e-03
6.001416604067893786e+04 4.097659431184614287e-01 2.697330648766825371e-03
6.001416607547471358e+04 4.140556403356705495e-01 2.645462985193141811e-03
6.001416611027048930e+04 4.096500342258829752e-01 2.647516765395287013e-03
6.001416614506626502e+04 4.130606999507077104e-01 2.664360858073711209e-03
6.001416617986204074e+04 4.175497353229410957e-01 2.711754099480523459e-03
6.001416621465781645e+04 4.135446445972931762e-01 2.623604092026908963e-03
6.001416624945359945e+04 4.159341264162663698e-01 2.694995080525239197e-03
6.001416628424937517e+04 4.106189098832488393e-01 2.564572099102693271e-03
6.001416631904515089e+04 4.110687507942559216e-01 2.641667072804738687e-03
6.001416635384092660e+04 4.142627340585183227e-01 2.633810699200318621e-03
6.001416638863670232e+04 4.144382334183043803e-01 2.633194070839821148e-03
6.001416642343247804e+04 4.139561978729372482e-01 2.664474857326989358e-03
6.001416645822825376e+04 4.193190509653798581e-01 2.787292347440680201e-03
6.001416649302403675e+04 4.146996029389389826e-01 2.644764349698263371e-03
6.001416652781981247e+04 4.166333604717143979e-01 2.620084301357262016e-03
6.001416656261558819e+04 4.174401304711742311e-01 2.672222856698695630e-03
6.001416659741136391e+04 4.173876359745820053e-01 2.631886012822974401e-03
6.001416663220713963e+04 4.152815374026629924e-01 2.685103544485973118e-03
6.001416666700292262e+04 4.152838492804135084e-01 2.598593722918494768e-03
6.001416670179869834e+04 4.168601980589237699e-01 2.634023599126548813e-03
6.001416673659447406e+04 4.176766081755916571e-01 2.691480888195162818e-03
6.001416677139024978e+04 4.119299517455426995e-01 2.626567502276171834e-03
6.001416680618602550e+04 4.106038736463118455e-01 2.495795387135908705e-03
6.001416684098180122e+04 4.127624981696448869e-01 2.584702005799595532e-03
6.001416687577757693e+04 4.100254153353514730e-01 2.557838083230112251e-03
6.001416691057335993e+04 4.140722841270351173e-01 2.568185803053601220e-03
6.001416694536913565e+04 4.125724659485266455e-01 2.577264586411472883e-03
6.001416698016491137e+04 4.188338934476520392e-01 2.602333391174127455e-03
6.001416701496068708e+04 4.085497292071790798e-01 2.503441954021237790e-03
6.001416704975646280e+04 4.133240733439681458e-01 2.518251281148399263e-03
6.001416708455223852e+04 4.066542583555102230e-01 2.468096605991205051e-03
6.001416711934801424e+04 4.087420014986744565e-01 2.530223457203020949e-03
6.001416715414379723e+04 4.100278867570746333e-01 2.490643263302010687e-03
6.001416718893957295e+04 4.158263967430440022e-01 2.522529952881461587e-03
6.001416722373534867e+04 4.173923913913113459e-01 2.539947526824890001e-03
6.001416725853112439e+04 4.173855089783263805e-01 2.542322505186007248e-03
6.001416729332690011e+04 4.187928463486153552e-01 2.590366902839212875e-03
6.001416732812268310e+04 4.152726559866695144e-01 2.554820482293597601e-03
6.001416736291845882e+04 4.103095058088636615e-01 2.493498626519132389e-03
6.001416739771423454e+04 4.102824631176656967e-01 2.521112457393719086e-03
6.001416743251001026e+04 4.098393649950130557e-01 2.494803734034940768e-03
6.001416746730578598e+04 4.122526744533331344e-01 2.483680061627097785e-03
6.001416750210156169e+04 4.164760672390369067e-01 2.517116615171901932e-03
6.001416753689733741e+04 4.158981333656542323e-01 2.531516963163926801e-03
6.001416757169312041e+04 4.177673028885022233e-01 2.520118676401945750e-03
6.001416760648889613e+04 4.138734617660146387e-01 2.509554667210237792e-03
6.001416764128467184e+04 4.134564788697236426e-01 2.548981355216859042e-03
6.001416767608044756e+04 4.150935287462470535e-01 2.543770186097416008e-03
6.001416771087622328e+04 4.126948862374050786e-01 2.526189357077898798e-03
6.001416774567200628e+04 4.186569964984568903e-01 2.605219148213987722e-03
6.001416778046778199e+04 4.205563004285680084e-01 2.643776532283266534e-03
6.001416781526355771e+04 4.206855853754654651e-01 2.541484670225307649e-03
6.001416785005933343e+04 4.133820355304665406e-01 2.486402334557857516e-03
6.001416788485510915e+04 4.193643810378440695e-01 2.583692577872536995e-03
6.001416791965088487e+04 4.112264984734050888e-01 2.487690288399199787e-03
6.001416795444666059e+04 4.184632734425733358e-01 2.572102687570998556e-03
6.001416798924244358e+04 4.122170064055914462e-01 2.544986389003103984e-03
6.001416802403821930e+04 4.195705684628965870e-01 2.589832476115492329e-03
6.001416805883399502e+04 4.163001610896679416e-01 2.549341618425110274e-03
6.001416809362977074e+04 4.158384833806580416e-01 2.554991473838818822e-03
6.001416812842554646e+04 4.106761460269746644e-01 2.562239439417280783e-03
6.001416816322132217e+04 4.154007847533631725e-01 2.537773567494611745e-03
6.001416819801709789e+04 4.178647749202865636e-01 2.547852865350844122e-03
6.001416823281288089e+04 4.191534300781031286e-01 2.565664019287896419e-03
6.001416826760865661e+04 4.173255577132094496e-01 2.557887867193729160e-03
6.001416830240443232e+04 4.125403388463089738e-01 2.524437524103701879e-03
6.001416833720020804e+04 4.149677904885618052e-01 2.540144169186879172e-03
6.001416837199598376e+04 4.146671931340106254e-01 2.527536757920385672e-03
6.001416840679175948e+04 4.114776131132928394e-01 2.520629948868465062e-03
6.001416844158753520e+04 4.180376516392469433e-01 2.590761623059607398e-03
6.001416847638331819e+04 4.140839480694722408e-01 2.561947987559149223e-03
6.001416851117909391e+04 4.141969500275899940e-01 2.541720240259543514e-03
6.001416854597486963e+04 4.127893229385663498e-01 2.540863670644401533e-03
6.001416858077064535e+04 4.146152960551014455e-01 2.546100386535775969e-03
6.001416861556642107e+04 4.112468653379890982e-01 2.542795706127468167e-03
6.001416865036219679e+04 4.048595812633428714e-01 2.491311634707081123e-03
6.001416868515797250e+04 4.064677792725641670e-01 2.468722473207537842e-03
6.001416871995375550e+04 4.045731243037020697e-01 2.428897384802136943e-03
6.001416875474953122e+04 4.104433186572590264e-01 2.495584398453229956e-03
6.001416878954530694e+04 4.089690072761146822e-01 2.469071910983753476e-03
6.001416882434108265e+04 4.086868723474507692e-01 2.471865648187970919e-03
6.001416885913685837e+04 4.106939806967205286e-01 2.525308772117865284e-03
6.001416889393263409e+04 4.062571217876695395e-01 2.483700186593805221e-03
6.001416892872840981e+04 4.067592159619239367e-01 2.458444740906002516e-03
6.001416896352419280e+04 4.090552031676086830e-01 2.505261386759109060e-03
6.001416899831996852e+04 4.088257301424072510e-01 2.473836241639489758e-03
6.001416903311574424e+04 4.095774890543411595e-01 2.504438943186824106e-03
6.001416906791151996e+04 4.081228825432406393e-01 2.495420663424789860e-03
6.001416910270729568e+04 4.107556401086882580e-01 2.512452573187425563e-03
6.001416913750307867e+04 4.053750251357329248e-01 2.509481842607596148e-03
6.001416917229885439e+04 4.088155331278643945e-01 2.490597952075914844e-03
6.001416920709463011e+04 4.020650365293281236e-01 2.448128746348451294e-03
6.001416924189040583e+04 4.053525401536049455e-01 2.452213739189025923e-03
6.001416927668618155e+04 4.100302913564614626e-01 2.473280625005323547e-03
6.001416931148195727e+04 4.144773231469038866e-01 2.559482781443225743e-03
6.001416934627773298e+04 4.002968425923051354e-01 2.450118504548273214e-03
6.001416938107351598e+04 4.021339080264448862e-01 2.459690907430208285e-03
6.001416941586929170e+04 4.010859575970880386e-01 2.476579150217849464e-03
6.001416945066506742e+04 4.040821560750701424e-01 2.490767815262011180e-03
6.001416948546084313e+04 4.028630593679970451e-01 2.459732498078541149e-03
6.001416952025661885e+04 4.031012825185611992e-01 2.481183913404724772e-03
6.001416955505240185e+04 4.027430584430352623e-01 2.502545862222131916e-03
6.001416958984817757e+04 3.958029711401606643e-01 2.425734128500767889e-03
6.001416962464395328e+04 4.000343316436779095e-01 2.504456610280182249e-03
6.001416965943972900e+04 3.992297469828243184e-01 2.482138758672294745e-03
6.001416969423550472e+04 3.996479172265788860e-01 2.450849800692808667e-03
6.001416972903128044e+04 3.972483922268946754e-01 2.490527764346907140e-03
6.001416976382705616e+04 4.028533889635528831e-01 2.498499688417448860e-03
6.001416979862283915e+04 4.028608654892708030e-01 2.508768671653006845e-03
6.001416983341861487e+04 4.030911869895733024e-01 2.458662071998914556e-03
6.001416986821439059e+04 4.073762683159184439e-01 2.521411625943583302e-03
6.001416990301016631e+04 4.006009928665801856e-01 2.468897259682989800e-03
6.001416993780594203e+04 4.021235018497645308e-01 2.443368642163049748e-03
6.001416997260172502e+04 3.949785511485675027e-01 2.398537674832061824e-03
6.001417000739750074e+04 3.945426524883914321e-01 2.413565402226790398e-03
6.001417004219327646e+04 3.983998854504124942e-01 2.463408482286940683e-03
6.001417007698905218e+04 3.974568516268260909e-01 2.481784715258914496e-03
6.001417011178482790e+04 4.015582453276880792e-01 2.452599772868220562e-03
6.001417014658060361e+04 3.978211848184487476e-01 2.453882882747970319e-03
6.001417018137637933e+04 3.932108486439195305e-01 2.450178349194077204e-03
6.001417021617216233e+04 3.965570465601732653e-01 2.489250845312567916e-03
6.001417025096793805e+04 3.998614019433770483e-01 2.474026069711728840e-03
6.001417028576371376e+04 3.970730765633177506e-01 2.464218772158500992e-03
6.001417032055948948e+04 4.001933320338450506e-01 2.462299006074339207e-03
6.001417035535526520e+04 3.992358931047120807e-01 2.460679544828841669e-03
6.001417039015104820e+04 4.064446290410606566e-01 2.500805225392467752e-03
6.001417042494682391e+04 3.976918770435038941e-01 2.437512661909784981e-03
6.001417045974259963e+04 3.991991352183142938e-01 2.469844507342038292e-03
6.001417049453837535e+04 3.987362430514393430e-01 2.455459110609358158e-03
6.001417052933415107e+04 3.980473600218950581e-01 2.444449934323040391e-03
6.001417056412992679e+04 4.057725745222467428e-01 2.493010677017568674e-03
6.001417059892570251e+04 4.051382925611582420e-01 2.490303077023507932e-03
6.001417063372148550e+04 4.047308080086453042e-01 2.492269945040986954e-03
6.001417066851726122e+04 4.023928970981875408e-01 2.503319880403196904e-03
6.001417070331303694e+04 3.993962289878262850e-01 2.486431116475733890e-03
6.001417073810881266e+04 3.984095283272552357e-01 2.435276261291371026e-03
6.001417077290458838e+04 4.055821988319364690e-01 2.498684187614360827e-03
6.001417080770036409e+04 4.066566406842134218e-01 2.507754574653519707e-03
6.001417084249613981e+04 4.066146948241189385e-01 2.484364780948406393e-03
6.001417087729192281e+04 4.067600953278059372e-01 2.497462960756651959e-03
6.001417091208769853e+04 4.089062715520256908e-01 2.495211098856912023e-03
6.001417094688347424e+04 4.057201726353902305e-01 2.486348107011853142e-03
6.001417098167924996e+04 4.045703096540980148e-01 2.492956596078552134e-03
6.001417101647502568e+04 4.059850649025208980e-01 2.488184329032797158e-03
6.001417105127080868e+04 4.057200900993672699e-01 2.495680925154046374e-03
6.001417108606658439e+04 4.096090601370404038e-01 2.472114786077133589e-03
6.001417112086236011e+04 4.083157484173575713e-01 2.504182464249005320e-03
6.001417115565813583e+04 4.067214945273771032e-01 2.487679448778539523e-03
6.001417119045391155e+04 4.062148048517650878e-01 2.496804499472165921e-03
6.001417122524968727e+04 4.057732697610065276e-01 2.488826971362674730e-03
6.001417126004546299e+04 4.054514428805104931e-01 2.496731946089084109e-03
6.001417129484124598e+04 4.081005806296776339e-01 2.548706056015525093e-03
6.001417132963702170e+04 4.154556535484236757e-01 2.616999954470566013e-03
6.001417136443279742e+04 4.109183620145596683e-01 2.576909975422778630e-03
6.001417139922857314e+04 4.074781686490479560e-01 2.552685068380678574e-03
6.001417143402434886e+04 4.120795847923712230e-01 2.544318221869417210e-03
6.001417146882012457e+04 4.149605910883824578e-01 2.595014816036961183e-03
6.001417150361590029e+04 4.101338963275737437e-01 2.530059256802859226e-03
6.001417153841168329e+04 4.112915058208071462e-01 2.497814303768588953e-03
6.001417157320745901e+04 4.168419700351677637e-01 2.538945702815261201e-03
6.001417160800323472e+04 4.196876537382163153e-01 2.544306274020266632e-03
6.001417164279901044e+04 4.168510660453492167e-01 2.534442074718696539e-03
6.001417167759478616e+04 4.177127008581105749e-01 2.526597604477371587e-03
6.001417171239056916e+04 4.166576140528752692e-01 2.521024126532182049e-03
6.001417174718634487e+04 4.156417370072619799e-01 2.593589158942054707e-03
6.001417178198212059e+04 4.173620674455155166e-01 2.588705267088746691e-03
6.001417181677789631e+04 4.200750206599476733e-01 2.609916827978600931e-03
6.001417185157367203e+04 4.171929888610347303e-01 2.528872776573101114e-03
6.001417188636944775e+04 4.177713651677135154e-01 2.563623541545863391e-03
6.001417192116522347e+04 4.156507162450472914e-01 2.587399329001374530e-03
6.001417195596100646e+04 4.187869231997445874e-01 2.592541163648540321e-03
6.001417199075678218e+04 4.227306777675550187e-01 2.696572621968131890e-03
6.001417202555255790e+04 4.150476902558299375e-01 2.560164211368089020e-03
6.001417206034833362e+04 4.170589660994960535e-01 2.567049409054762352e-03
6.001417209514410933e+04 4.193449090676808488e-01 2.571724265291186647e-03
6.001417212993989233e+04 4.210945022812633831e-01 2.755467524655655018e-03
6.001417216473566805e+04 4.136449502278571333e-01 2.584139127359707470e-03
6.001417219953144377e+04 4.147961213932448987e-01 2.598065377749380917e-03
6.001417223432721948e+04 4.159572820761428535e-01 2.527867899795767023e-03
6.001417226912299520e+04 4.151180759864440128e-01 2.612171971676041649e-03
6.001417230391877820e+04 4.137797670040268549e-01 2.563126333083558771e-03
6.001417233871455392e+04 4.192057327553807555e-01 2.603234448041738969e-03
6.001417237351032963e+04 4.173906338614751799e-01 2.741257350941713605e-03
6.001417240830610535e+04 4.185173176063690659e-01 2.728986097821919921e-03
6.001417244310188107e+04 4.212845088850346587e-01 2.675780604308108327e-03
6.001417247789765679e+04 4.142137010127363572e-01 2.591853628555476630e-03
6.001417251269343251e+04 4.168599151817440340e-01 2.691112744046191257e-03
6.001417254748921550e+04 4.145168302923979975e-01 2.605083611710102935e-03
6.001417258228499122e+04 4.161162443814881984e-01 2.642988280081255692e-03
6.001417261708076694e+04 4.155901728094113512e-01 2.704547429628654555e-03
6.001417265187654266e+04 4.146960559727591589e-01 2.545171166737143342e-03
6.001417268667231838e+04 4.099655440163059161e-01 2.514494837845755379e-03
6.001417272146810137e+04 4.115761601709481132e-01 2.581983921838304843e-03
6.001417275626387709e+04 4.083718457240127497e-01 2.555764024650123388e-03
6.001417279105965281e+04 4.077308317567376328e-01 2.533018714712938733e-03
6.001417282585542853e+04 4.115299254175375232e-01 2.581253967390711741e-03
6.001417286065120425e+04 4.135991304558250814e-01 2.621723189161106766e-03
6.001417289544698724e+04 4.134757317924818709e-01 2.650689763182634186e-03
6.001417293024276296e+04 4.150162462089674875e-01 2.636952922714565911e-03
6.001417296503853868e+04 4.107279112660754405e-01 2.613000503024250597e-03
6.001417299983431440e+04 4.154264512616306360e-01 2.616159191564729636e-03
6.001417303463009011e+04 4.111939059741858693e-01 2.572095738494320754e-03
6.001417306942586583e+04 4.099713331500380309e-01 2.584738616316166124e-03
6.001417310422164155e+04 4.078926396026139600e-01 2.549193852615155072e-03
6.001417313901742455e+04 4.084727502084840034e-01 2.577704041689892530e-03
6.001417317381320026e+04 4.047555060337130750e-01 2.542084663367996395e-03
6.001417320860897598e+04 4.072001785587468503e-01 2.549179397309343786e-03
6.001417324340475170e+04 4.026959672631116316e-01 2.557302717002851201e-03
6.001417327820052742e+04 4.066783008427683477e-01 2.503716738888730597e-03
6.001417331299631041e+04 4.043086121947245259e-01 2.547725698685248362e-03
6.001417334779208613e+04 4.014451723741599420e-01 2.501032034603387251e-03
6.001417338258786185e+04 4.022435688863749137e-01 2.480224616419403859e-03
6.001417341738363757e+04 4.059081897301039521e-01 2.507664084928184871e-03
6.001417345217941329e+04 4.066572286109061407e-01 2.560339822557676937e-03
6.001417348697518901e+04 4.046799216947408739e-01 2.589782455402433754e-03
6.001417352177096473e+04 4.104694214743138669e-01 2.604216428534659056e-03
6.001417355656674772e+04 4.045438673898274495e-01 2.565401651336960635e-03
6.001417359136252344e+04 4.048811324405560685e-01 2.552026267723898813e-03
6.001417362615829916e+04 4.023240609486182784e-01 2.509724496970143059e-03
6.001417366095407488e+04 4.046242074840740166e-01 2.526098686990218244e-03
6.001417369574985059e+04 4.034582946612323973e-01 2.515927351524086582e-03
6.001417373054562631e+04 4.000250449900930594e-01 2.560749837020896355e-03
6.001417376534140203e+04 3.996684213371670125e-01 2.514218159005564279e-03
6.001417380013718503e+04 4.003832596230944563e-01 2.466377029723714441e-03
6.001417383493296074e+04 3.996463872060094236e-01 2.500334943361645634e-03
6.001417386972873646e+04 3.917283745808637363e-01 2.438514052261124380e-03
6.001417390452451218e+04 4.001504679553410937e-01 2.569222087040415586e-03
6.001417393932028790e+04 3.912271353200042490e-01 2.429974176156014364e-03
6.001417397411606362e+04 3.938806717947225255e-01 2.445005477791376870e-03
6.001417400891183934e+04 3.967670628927753573e-01 2.510026336786797506e-03
6.001417404370762233e+04 3.946248803345593914e-01 2.515769301550315265e-03
6.001417407850339805e+04 3.990746154515346644e-01 2.516161839176523675e-03
6.001417411329917377e+04 3.965641662991620797e-01 2.439045187782022499e-03
6.001417414809494949e+04 3.939543550621924517e-01 2.432630181523258092e-03
6.001417418289072521e+04 3.963086778100289864e-01 2.448427684488551324e-03
6.001417421768650820e+04 3.955350397479855395e-01 2.440127806495309606e-03
6.001417425248228392e+04 3.943044508231611789e-01 2.447969502975584719e-03
6.001417428727805964e+04 3.892442974649379939e-01 2.424037430311364646e-03
6.001417432207383536e+04 3.946852646423578137e-01 2.464063898253552112e-03
6.001417435686961107e+04 3.949095530573953350e-01 2.520913452523140981e-03
6.001417439166539407e+04 3.988550521378165792e-01 2.479388100333440679e-03
6.001417442646116979e+04 3.934828265171936845e-01 2.448269495323003413e-03
6.001417446125694551e+04 3.962732692984906047e-01 2.454834251813897781e-03
6.001417449605272122e+04 3.988713808910850922e-01 2.512582408866067922e-03
6.001417453084849694e+04 3.958308844478004018e-01 2.471868463601784895e-03
6.001417456564427994e+04 3.932745130014676516e-01 2.443735840493304560e-03
6.001417460044005566e+04 3.942658045175127524e-01 2.448173343663477119e-03
6.001417463523583137e+04 3.955343384901282566e-01 2.464607741826857056e-03
6.001417467003160709e+04 4.001681588601944672e-01 2.507545992310494538e-03
6.001417470482738281e+04 3.926782807957959753e-01 2.397360613250180527e-03
6.001417473962316581e+04 4.001228232489157932e-01 2.460182362778411038e-03
6.001417477441894152e+04 3.972963826917882413e-01 2.455504090986946990e-03
6.001417480921471724e+04 4.001450275552355107e-01 2.482928080345646500e-03
6.001417484401049296e+04 4.002779223907696471e-01 2.492815109148452651e-03
6.001417487880626868e+04 4.001234570383581657e-01 2.470856835022384144e-03
6.001417491360205167e+04 3.974607574815888222e-01 2.472559422086780933e-03
6.001417494839782739e+04 4.016212011243749935e-01 2.521984619669788690e-03
6.001417498319360311e+04 4.015487269288129379e-01 2.462940096521857181e-03
6.001417501798937883e+04 4.019410557376061899e-01 2.512227164200137551e-03
6.001417505278515455e+04 4.032259194711357853e-01 2.546900526479448090e-03
6.001417508758093754e+04 4.049299602591409641e-01 2.652647329214654400e-03
6.001417512237671326e+04 3.997834090529379658e-01 2.480115400674876708e-03
6.001417515717248898e+04 4.030081071962596240e-01 2.519318984115646604e-03
6.001417519196826470e+04 4.048146847076019572e-01 2.505862378344550327e-03
6.001417522676404042e+04 4.057515241880709778e-01 2.519291982780365226e-03
6.001417526155981614e+04 4.011234591721649090e-01 2.532230051940102724e-03
6.001417529635559185e+04 4.026208811714709346e-01 2.506406290534192709e-03
6.001417533115137485e+04 4.064742957338626783e-01 2.538774925200980217e-03
6.001417536594715057e+04 4.087630037165068675e-01 2.538991704920416301e-03
6.001417540074292629e+04 4.097367969382808006e-01 2.554633558639644690e-03
6.001417543553870200e+04 4.084351524297430425e-01 2.522371312997326656e-03
6.001417547033447772e+04 4.091907516179882354e-01 2.611142962088331201e-03
6.001417550513025344e+04 4.093403408237396568e-01 2.525778583571649128e-03
6.001417553992602916e+04 4.082723411445577377e-01 2.536971567777130711e-03
6.001417557472181215e+04 4.131678021700731507e-01 2.561746378410318867e-03
6.001417560951758787e+04 4.070022852832198557e-01 2.527038955414461635e-03
6.001417564431336359e+04 4.094435194995207361e-01 2.578702281875558042e-03
6.001417567910913931e+04 4.122253435940695376e-01 2.686780878011572459e-03
6.001417571390491503e+04 4.102483009691679783e-01 2.553431844247157530e-03
6.001417574870069802e+04 4.147880136377526950e-01 2.643015157718716420e-03
6.001417578349647374e+04 4.121332216297024509e-01 2.539004674030145587e-03
6.001417581829224946e+04 4.141494609976030805e-01 2.571859805829929818e-03
6.001417585308802518e+04 4.115999552039582010e-01 2.518622823851583616e-03
6.001417588788380090e+04 4.075872879222265932e-01 2.468966151036625003e-03
6.001417592267957662e+04 4.103592859474252674e-01 2.537453625997539673e-03
6.001417595747535233e+04 4.113108554891152235e-01 2.525548256036817905e-03
6.001417599227113533e+04 4.064135955592956817e-01 2.504773695238702615e-03
6.001417602706691105e+04 4.150616561651672143e-01 2.540941924400358896e-03
6.001417606186268677e+04 4.109990863481173817e-01 2.509944648546418890e-03
6.001417609665846248e+04 4.127822023828638942e-01 2.554623922272861603e-03
6.001417613145423820e+04 4.087155339234116447e-01 2.481164018188367591e-03
6.001417616625002120e+04 4.100244361767490520e-01 2.549030298584680724e-03
6.001417620104579692e+04 4.112898274600505499e-01 2.519317194889463159e-03
6.001417623584157263e+04 4.173782069789839233e-01 2.547632264950108923e-03
6.001417627063734835e+04 4.112154153188621319e-01 2.522630151400076168e-03
6.001417630543312407e+04 4.082281491015576913e-01 2.481317885262287765e-03
6.001417634022890707e+04 4.145146254946254771e-01 2.544648101920436983e-03
6.001417637502468278e+04 4.088295782924021848e-01 2.506811984674021856e-03
6.001417640982045850e+04 4.104949649388923150e-01 2.517497764160615912e-03
6.001417644461623422e+04 4.090886450710566891e-01 2.549563883612839931e-03
6.001417647941200994e+04 4.151907888706576344e-01 2.532202748093009305e-03
6.001417651420778566e+04 4.088253925682484580e-01 2.489401732137716799e-03
6.001417654900356138e+04 4.088031402144365334e-01 2.488012296576302528e-03
6.001417658379934437e+04 4.103848903117984226e-01 2.457538663439104432e-03
6.001417661859512009e+04 4.108789503007695965e-01 2.507938372291400753e-03
6.001417665339089581e+04 4.081638186866988205e-01 2.452541166906018876e-03
6.001417668818667153e+04 4.079569487322847743e-01 2.464109646601883499e-03
6.001417672298244725e+04 4.105364564641630354e-01 2.547210607475835099e-03
6.001417675777823024e+04 4.069661538953179281e-01 2.486653867031570365e-03
6.001417679257400596e+04 4.058715766621876497e-01 2.496594056447584004e-03
6.001417682736978168e+04 4.136665309771243582e-01 2.572990383984799512e-03
6.001417686216555740e+04 4.098503341470247086e-01 2.509956934216857338e-03
6.001417689696133311e+04 4.083595279615244156e-01 2.496148124319081188e-03
6.001417693175710883e+04 4.064850225621659541e-01 2.524273183501358694e-03
6.001417696655288455e+04 4.081022767982739885e-01 2.491154957399385663e-03
6.001417700134866755e+04 4.067230440588519569e-01 2.507912313205757932e-03
6.001417703614444326e+04 4.056637178733977223e-01 2.524319252195546259e-03
6.001417707094021898e+04 4.081487204364829813e-01 2.491659680974097658e-03
6.001417710573599470e+04 4.037934867536066008e-01 2.463336560617131275e-03
6.001417714053177042e+04 4.007471822745744539e-01 2.470859609100675442e-03
6.001417717532755341e+04 4.037988671093368787e-01 2.482478605072110239e-03
6.001417721012332913e+04 4.023529856439627128e-01 2.476826575482784371e-03
6.001417724491910485e+04 4.093068694984698386e-01 2.503121704815506384e-03
6.001417727971488057e+04 4.039326608505997562e-01 2.480884608670126494e-03
6.001417731451065629e+04 4.073774816799480281e-01 2.534689405064106515e-03
6.001417734930643201e+04 4.084679781374958574e-01 2.533921857979436806e-03
6.001417738410220772e+04 4.062272744095973276e-01 2.542325212824352119e-03
6.001417741889799072e+04 4.077141204520124962e-01 2.508087836374722941e-03
6.001417745369376644e+04 4.053920805963092122e-01 2.513597061012418869e-03
6.001417748848954216e+04 4.098892422371118727e-01 2.553107051335867187e-03
6.001417752328531787e+04 4.069537383717512502e-01 2.498765497708878465e-03
6.001417755808109359e+04 4.107494741503376900e-01 2.537877681489588300e-03
6.001417759287687659e+04 4.085937531168587489e-01 2.496396074703505653e-03
6.001417762767265231e+04 4.032407006898660606e-01 2.485818049201216767e-03
6.001417766246842803e+04 4.035912389774471976e-01 2.487357705856842530e-03
6.001417769726420374e+04 4.055498931187511702e-01 2.516682380996618923e-03
6.001417773205997946e+04 4.054308876078663859e-01 2.491036329772224577e-03
6.001417776685576246e+04 4.030091180181793464e-01 2.481281176155591961e-03
6.001417780165153818e+04 4.042932272817817974e-01 2.513088718529640862e-03
6.001417783644731389e+04 4.070275430076434886e-01 2.509411935980445946e-03
6.001417787124308961e+04 3.950474672370133389e-01 2.425486590609350623e-03
6.001417790603886533e+04 4.040637806110060071e-01 2.493700869865581645e-03
6.001417794083464105e+04 4.007723785786133641e-01 2.491625383448265244e-03
6.001417797563041677e+04 3.997054553912290364e-01 2.493030104554852435e-03
6.001417801042619976e+04 4.061276066409330032e-01 2.519733206861018027e-03
6.001417804522197548e+04 4.010170463404942875e-01 2.459089441552526119e-03
6.001417808001775120e+04 4.002806842583582214e-01 2.436585718293914158e-03
6.001417811481352692e+04 4.019429592150014496e-01 2.479639200484074716e-03
6.001417814960930264e+04 4.015276220467431378e-01 2.448342829805385049e-03
6.001417818440508563e+04 3.974117164470217789e-01 2.463136383628754950e-03
6.001417821920086135e+04 4.005327078415433784e-01 2.463849175776676361e-03
6.001417825399663707e+04 3.978297185400545555e-01 2.460871405332919898e-03
6.001417828879241279e+04 4.042745106348202278e-01 2.489911912691718677e-03
6.001417832358818850e+04 4.007054155929422046e-01 2.446569326694676520e-03
6.001417835838396422e+04 4.086595271966821374e-01 2.545047094378407367e-03
6.001417839317973994e+04 4.005777704384530513e-01 2.440121998886041112e-03
6.001417842797552294e+04 4.010207845769609980e-01 2.437561993293839956e-03
6.001417846277129865e+04 4.033525797350930309e-01 2.530376127599577585e-03
6.001417849756707437e+04 3.996102458256726719e-01 2.439952528665829869e-03
6.001417853236285009e+04 4.061775527734038382e-01 2.536738942034348285e-03
6.001417856715862581e+04 4.083523190477044706e-01 2.597600799264123458e-03
6.001417860195440880e+04 4.092831413931307671e-01 2.537539750983484280e-03
6.001417863675018452e+04 4.064346968354939915e-01 2.492690301723185595e-03
6.001417867154596024e+04 4.069403724447499537e-01 2.485903992047704646e-03
6.001417870634173596e+04 4.074827087667686198e-01 2.487956582925461742e-03
6.001417874113751168e+04 4.044503607025209946e-01 2.447070112695113198e-03
6.001417877593328740e+04 4.025526385340498781e-01 2.473365883045001209e-03
6.001417881072906312e+04 4.099510837471514457e-01 2.486187660142948931e-03
6.001417884552484611e+04 4.118292788259705350e-01 2.534171358019627826e-03
6.001417888032062183e+04 4.108953012381024172e-01 2.506971757375416488e-03
6.001417891511639755e+04 4.086132866636047467e-01 2.512042168982253024e-03
6.001417894991217327e+04 4.098251978298213527e-01 2.511536465426321592e-03
6.001417898470794898e+04 4.047251552779417283e-01 2.442611179929869963e-03
6.001417901950373198e+04 4.082448165917100802e-01 2.522679673774738587e-03
6.001417905429950770e+04 4.119857261117317870e-01 2.468440822732933995e-03
6.001417908909528342e+04 4.115321218326081776e-01 2.496170599357492702e-03
6.001417912389105913e+04 4.083730625638687384e-01 2.483154634520862072e-03
6.001417915868683485e+04 4.102053966406873919e-01 2.475588312894605545e-03
6.001417919348261785e+04 4.104419884500981053e-01 2.504299451592859223e-03
6.001417922827839357e+04 4.120108321568351495e-01 2.515761509148796513e-03
6.001417926307416928e+04 4.131695118884635143e-01 2.507879086436102384e-03
6.001417929786994500e+04 4.151125009014495215e-01 2.572635888902719860e-03
6.001417933266572072e+04 4.165787012695112979e-01 2.534310777676051715e-03
6.001417936746150372e+04 4.136952957112448592e-01 2.488809323849834783e-03
6.001417940225727943e+04 4.164879174243989457e-01 2.548327201229797119e-03
6.001417943705305515e+04 4.207533623605192452e-01 2.625735318063623317e-03
6.001417947184883087e+04 4.168307929656971944e-01 2.563986677128273026e-03
6.001417950664460659e+04 4.104846905406356883e-01 2.499053410992732246e-03
6.001417954144038958e+04 4.149419703429679251e-01 2.502186006404133727e-03
6.001417957623616530e+04 4.182796534951890299e-01 2.509232143311546353e-03
6.001417961103194102e+04 4.215758775021788973e-01 2.531384688578344321e-03
6.001417964582771674e+04 4.151150209818494918e-01 2.469009252115562675e-03
6.001417968062349246e+04 4.132625872703077907e-01 2.476545592770291754e-03
6.001417971541927545e+04 4.196095774838685122e-01 2.613571180272005086e-03
6.001417975021505117e+04 4.172390040521486987e-01 2.552324177916212491e-03
6.001417978501082689e+04 4.146811631649512941e-01 2.495421184645645399e-03
6.001417981980660261e+04 4.143144512311680017e-01 2.547701087325361657e-03
6.001417985460237833e+04 4.201641797993665994e-01 2.598676141233399392e-03
6.001417988939816132e+04 4.199722202651152703e-01 2.565265708922810379e-03
6.001417992419393704e+04 4.125977590290142438e-01 2.522728174362685438e-03
6.001417995898971276e+04 4.177812801582950208e-01 2.565437711787459975e-03
6.001417999378548848e+04 4.117087621298169409e-01 2.528935111714421084e-03
6.001418002858126420e+04 4.150280334795251602e-01 2.606316401945600516e-03
6.001418006337703991e+04 4.159778780263808651e-01 2.598075891973528062e-03
6.001418009817281563e+04 4.237191545587961072e-01 2.606004234831493967e-03
6.001418013296859863e+04 4.140851811945805983e-01 2.523050578748164182e-03
6.001418016776437435e+04 4.163352043288645055e-01 2.540322168532564880e-03
6.001418020256015006e+04 4.168953980229112566e-01 2.565485357852032890e-03
6.001418023735592578e+04 4.212555759973789504e-01 2.598412358299958744e-03
6.001418027215170150e+04 4.170025860594290812e-01 2.545977988116175737e-03
6.001418030694748450e+04 4.148765386457992643e-01 2.538603383032217876e-03
6.001418034174326021e+04 4.164213122293141667e-01 2.547189691242983910e-03
6.001418037653903593e+04 4.173544305838904345e-01 2.595597721121337825e-03
6.001418041133481165e+04 4.210561025107090183e-01 2.643897071760971385e-03
6.001418044613058737e+04 4.182471898496614160e-01 2.649083871448120256e-03
6.001418048092636309e+04 4.154249558343639515e-01 2.559696357178660973e-03
6.001418051572213881e+04 4.157236816258193524e-01 2.546268105221728001e-03
6.001418055051792180e+04 4.214354985412905874e-01 2.610060048310282842e-03
6.001418058531369752e+04 4.179821997011628487e-01 2.545629024159407321e-03
6.001418062010947324e+04 4.184486410943325518e-01 2.572491412907800500e-03
6.001418065490524896e+04 4.203825415994228432e-01 2.590934136876553960e-03
6.001418068970102468e+04 4.202476721510969848e-01 2.599955897069788826e-03
6.001418072449680767e+04 4.147411517967346528e-01 2.510436309704718472e-03
6.001418075929258339e+04 4.157512771822851616e-01 2.519155311069998238e-03
6.001418079408835911e+04 4.128717042551063865e-01 2.506041027578043232e-03
6.001418082888413483e+04 4.132752455300932048e-01 2.513715497940495827e-03
6.001418086367991054e+04 4.196365430638736571e-01 2.595773482027981770e-03
6.001418089847569354e+04 4.182719729259709585e-01 2.535444776506697463e-03
6.001418093327146926e+04 4.174302784834588720e-01 2.592231887037878008e-03
6.001418096806724498e+04 4.111761942364783318e-01 2.542023551484388997e-03
6.001418100286302069e+04 4.120169731372645971e-01 2.545835456352593500e-03
6.001418103765879641e+04 4.127759627165061285e-01 2.542172438454318086e-03
6.001418107245457941e+04 4.103107236075543285e-01 2.511198461216533357e-03
6.001418110725035513e+04 4.073198878386540267e-01 2.520064413588923337e-03
6.001418114204613084e+04 4.097221455118401634e-01 2.544750139650395118e-03
6.001418117684190656e+04 4.143800629639832755e-01 2.543762546741136499e-03
6.001418121163768228e+04 4.130623423134219818e-01 2.548297541670294705e-03
6.001418124643346528e+04 4.071082619928889090e-01 2.491101791231242323e-03
6.001418128122924099e+04 4.118629292048717749e-01 2.515467219381041942e-03
6.001418131602501671e+04 4.080746393889786994e-01 2.505224034373767193e-03
6.001418135082079243e+04 4.087570750365531191e-01 2.508194699425246935e-03
6.001418138561656815e+04 4.100457765083970751e-01 2.517551718435114168e-03
6.001418142041234387e+04 4.047021336276918069e-01 2.464792454457321105e-03
6.001418145520811959e+04 4.028240584371392541e-01 2.475590453284858168e-03
6.001418149000390258e+04 4.012924563636969255e-01 2.427301311784432671e-03
6.001418152479967830e+04 4.042929946449544953e-01 2.516004681597107818e-03
6.001418155959545402e+04 4.030296501416332777e-01 2.485857117466180183e-03
6.001418159439122974e+04 4.021261146357623661e-01 2.476015304206000047e-03
6.001418162918700546e+04 4.017487860986565518e-01 2.450178593823245689e-03
6.001418166398278845e+04 4.070141980296407280e-01 2.498188570719889461e-03
6.001418169877856417e+04 4.052205697227819758e-01 2.477301526832405287e-03
6.001418173357433989e+04 4.049582052580643632e-01 2.474905858271558758e-03
6.001418176837011561e+04 4.060046662356489588e-01 2.460831070779787976e-03
6.001418180316589132e+04 4.050380739328003910e-01 2.479247473589221186e-03
6.001418183796166704e+04 4.082336187715457365e-01 2.502851031828165918e-03
6.001418187275744276e+04 4.071161477181721167e-01 2.470893427719049896e-03
6.001418190755322576e+04 4.032790606803016153e-01 2.451751764931339467e-03
6.001418194234900147e+04 4.038508508508508177e-01 2.440446647669165890e-03
6.001418197714477719e+04 4.062243011657264979e-01 2.443434185639262179e-03
6.001418201194055291e+04 4.037144290518221990e-01 2.475271853712299446e-03
6.001418204673632863e+04 4.036837742951609465e-01 2.479864486867831234e-03
6.001418208153211162e+04 4.055881755019551949e-01 2.479706094648550640e-03
6.001418211632788734e+04 4.017997250141949195e-01 2.467623908725964654e-03
6.001418215112366306e+04 4.061446788515133410e-01 2.485316002477967485e-03
6.001418218591943878e+04 4.091536063993386763e-01 2.507471802667962310e-03
6.001418222071521450e+04 4.064672996858957332e-01 2.470428221716117027e-03
6.001418225551099022e+04 4.060037406232490653e-01 2.448123525612632377e-03
6.001418229030676594e+04 4.083790879909748872e-01 2.482658284268708399e-03
6.001418232510254893e+04 4.035036056182316200e-01 2.458325076616015969e-03
6.001418235989832465e+04 4.094439539282376250e-01 2.485656187464877539e-03
6.001418239469410037e+04 4.076039260795052965e-01 2.483660987105092491e-03
6.001418242948987609e+04 4.093252257656962989e-01 2.492534895475422788e-03
6.001418246428565180e+04 4.111861535658292155e-01 2.487483085950158851e-03
6.001418249908143480e+04 4.091458549429505820e-01 2.475768761276898010e-03
6.001418253387721052e+04 4.072066262671574788e-01 2.491726675711461274e-03
6.001418256867298624e+04 4.054931016609332750e-01 2.476034666855556239e-03
6.001418260346876195e+04 4.060604032155006315e-01 2.450658216387331320e-03
6.001418263826453767e+04 4.102285800030010532e-01 2.509778856956207654e-03
6.001418267306032067e+04 4.075567079727842046e-01 2.481423072911837554e-03
6.001418270785609639e+04 4.129955925340257350e-01 2.555075427385953852e-03
6.001418274265187210e+04 4.073898147796295444e-01 2.494569116079089349e-03
6.001418277744764782e+04 4.093962766625631189e-01 2.463260391995743693e-03
6.001418281224342354e+04 4.081572048721711643e-01 2.483601970510180244e-03
6.001418284703919926e+04 4.089364996288564202e-01 2.498916695018819738e-03
6.001418288183497498e+04 4.088259260956448871e-01 2.493970324059440608e-03
6.001418291663075797e+04 4.102960627728660659e-01 2.534222840664647307e-03
6.001418295142653369e+04 4.137812869622541356e-01 2.528330105571850814e-03
6.001418298622230941e+04 4.130047100925970383e-01 2.547752553575565945e-03
6.001418302101808513e+04 4.127537367273483304e-01 2.530613303023068143e-03
6.001418305581386085e+04 4.094827415685887151e-01 2.527984032043034939e-03
6.001418309060964384e+04 4.124727166828290326e-01 2.535640190853192654e-03
6.001418312540541956e+04 4.155807763752520367e-01 2.612043914054085116e-03
6.001418316020119528e+04 4.119890656704718324e-01 2.529744719543450433e-03
6.001418319499697100e+04 4.161169652476560121e-01 2.580275018093110707e-03
6.001418322979274672e+04 4.155340039418467524e-01 2.567895964829103057e-03
6.001418326458852243e+04 4.154813297589485255e-01 2.565241517147869889e-03
6.001418329938429815e+04 4.151495098723156363e-01 2.666057738070418907e-03
6.001418333418008115e+04 4.214042640877544432e-01 2.726307007067800200e-03
6.001418336897585687e+04 4.192204781940490066e-01 2.657078278574371254e-03
6.001418340377163258e+04 4.186456277966875694e-01 2.589985765411772535e-03
6.001418343856741558e+04 4.174290378682642966e-01 2.566298548026926633e-03
6.001418347336319130e+04 4.246591613718905811e-01 2.669695051420139988e-03
6.001418350815896702e+04 4.211800123072962920e-01 2.651760316189551506e-03
6.001418354295474273e+04 4.220010938259601274e-01 2.596934522273750684e-03
6.001418357775051845e+04 4.174391154027750073e-01 2.603368402918059595e-03
6.001418361254630145e+04 4.187547591068139230e-01 2.616669312992670696e-03
6.001418364734207717e+04 4.155202739811930668e-01 2.593359685632780527e-03
6.001418368213785288e+04 4.167280375559535566e-01 2.538755668007951216e-03
6.001418371693362860e+04 4.212842209653426262e-01 2.610921779111830595e-03
6.001418375172940432e+04 4.188162940467456963e-01 2.602220768841742582e-03
6.001418378652518004e+04 4.170228751865652783e-01 2.609706387118543650e-03
6.001418382132095576e+04 4.117387922758151686e-01 2.575070367016805886e-03
6.001418385611673875e+04 4.163966807143600901e-01 2.602702353273287500e-03
6.001418389091251447e+04 4.141699602157388194e-01 2.528038761054035577e-03
6.001418392570829019e+04 4.126819437336079477e-01 2.563253752950541038e-03
6.001418396050407318e+04 4.156320191400118547e-01 2.602327778913740997e-03
6.001418399529984890e+04 4.219232262374044695e-01 2.649672505178090384e-03
6.001418403009562462e+04 4.178747512270096776e-01 2.540833524648533539e-03
6.001418406489140034e+04 4.161626487779305772e-01 2.537771411645616329e-03
6.001418409968717606e+04 4.167767496626760271e-01 2.558640340697895289e-03
6.001418413448295905e+04 4.109993936431904360e-01 2.512705076617287227e-03
6.001418416927873477e+04 4.118987367094432139e-01 2.543450261140839472e-03
6.001418420407451049e+04 4.181412307312961651e-01 2.549195825557024411e-03
6.001418423887028621e+04 4.177064394644461887e-01 2.606018245000160660e-03
6.001418427366606193e+04 4.167330452619781300e-01 2.527254782736728777e-03
6.001418430846184492e+04 4.183264404762264133e-01 2.541381349632256849e-03
6.001418434325762064e+04 4.150907308194866085e-01 2.521407729789533741e-03
6.001418437805339636e+04 4.114195822472470621e-01 2.531200932799350291e-03
6.001418441284917208e+04 4.118652343750000000e-01 2.505339383559648109e-03
6.001418444764494780e+04 4.112855005235675487e-01 2.536016982943662974e-03
6.001418448244072351e+04 4.118952716530350222e-01 2.521012159629324074e-03
6.001418451723649923e+04 4.145864687320222064e-01 2.554234591473221374e-03
6.001418455203228223e+04 4.149243447539399110e-01 2.532909207739529427e-03
6.001418458682805795e+04 4.106103887708183464e-01 2.483937296061317686e-03
6.001418462162383366e+04 4.111656074538824202e-01 2.517083838529876431e-03
6.001418465641960938e+04 4.067037678640051945e-01 2.487703734080159469e-03
6.001418469121538510e+04 4.091193092780378571e-01 2.468164266279040606e-03
6.001418472601116810e+04 4.125815232173690728e-01 2.576312871488783355e-03
6.001418476080694381e+04 4.157191984590405398e-01 2.542638242314888917e-03
6.001418479560271953e+04 4.076008726609255950e-01 2.487581633688020887e-03
6.001418483039849525e+04 4.092379807112233592e-01 2.488919199987026099e-03
6.001418486519427097e+04 4.114761855651340450e-01 2.533578961201251277e-03
6.001418489999004669e+04 4.107996232922297430e-01 2.533638909685464059e-03
6.001418493478582241e+04 4.085919690680201444e-01 2.492614613663359912e-03
6.001418496958160540e+04 4.110586038031157630e-01 2.537263771769708576e-03
6.001418500437738112e+04 4.126071815812284438e-01 2.568686228992966662e-03
6.001418503917315684e+04 4.121745062728554010e-01 2.580487239609485697e-03
6.001418507396893256e+04 4.146527993313818272e-01 2.588518602009455029e-03
6.001418510876470827e+04 4.117686305282152182e-01 2.607073340640855483e-03
6.001418514356049127e+04 4.117548516273741299e-01 2.592947225680214060e-03
6.001418517835626699e+04 4.044183275052131710e-01 2.511049446480026568e-03
6.001418521315204271e+04 4.073706401459604720e-01 2.533401298968738016e-03
6.001418524794781843e+04 4.084782909588065003e-01 2.535722417740455311e-03
6.001418528274359414e+04 4.040523675665196324e-01 2.497519834934283298e-03
6.001418531753937714e+04 4.058878684785745539e-01 2.567018999725978554e-03
6.001418535233515286e+04 4.047539993359441923e-01 2.540748317358320404e-03
6.001418538713092858e+04 4.028149894261499608e-01 2.557354307975245097e-03
6.001418542192670429e+04 4.023815263862992597e-01 2.499051343543035996e-03
6.001418545672248001e+04 4.021498312144868859e-01 2.501513520391250838e-03
6.001418549151825573e+04 4.021100311634452362e-01 2.493766160124772941e-03
6.001418552631403145e+04 4.009933999592737996e-01 2.467943268138795675e-03
6.001418556110981444e+04 4.023319787686117643e-01 2.506081497583560573e-03
6.001418559590559016e+04 4.041023737383871439e-01 2.519787151312242578e-03
6.001418563070136588e+04 4.033701514921844700e-01 2.505534208588728554e-03
6.001418566549714160e+04 4.042260220314323749e-01 2.500790746719806345e-03
6.001418570029291732e+04 4.011101831802247331e-01 2.544227539120824839e-03
6.001418573508869304e+04 3.991210031853554274e-01 2.506692185321989126e-03
6.001418576988446875e+04 4.083551987329376298e-01 2.606003672439826876e-03
6.001418580468025175e+04 4.079597541199379007e-01 2.604511534252743499e-03
6.001418583947602747e+04 4.063081117914061902e-01 2.558458350392069525e-03
6.001418587427180319e+04 3.993407559035349608e-01 2.540957850035787790e-03
6.001418590906757890e+04 4.048419771073877294e-01 2.575184609216984478e-03
6.001418594386335462e+04 3.965640024084380877e-01 2.518962861103262937e-03
6.001418597865913762e+04 3.996008643546935524e-01 2.500898007760684119e-03
6.001418601345491334e+04 4.047683160912123324e-01 2.563164242406883349e-03
6.001418604825068905e+04 4.056048557643158747e-01 2.594463064822780801e-03
6.001418608304646477e+04 4.015557939914163321e-01 2.579865915214693290e-03
6.001418611784224049e+04 4.030827378135709571e-01 2.608901897861383608e-03
6.001418615263801621e+04 4.029385385909929340e-01 2.571153744459518838e-03
6.001418618743379193e+04 3.986881733470781786e-01 2.582039346513272018e-03
6.001418622222957492e+04 3.969829269158413609e-01 2.489486482732258636e-03
6.001418625702535064e+04 4.033392152574515332e-01 2.542222061886482282e-03
6.001418629182112636e+04 3.978790346312144899e-01 2.516876332685079494e-03
6.001418632661690208e+04 3.981720025762782722e-01 2.505818814804938299e-03
6.001418636141267780e+04 4.010986328621613528e-01 2.469916081897271468e-03
6.001418639620846079e+04 3.991459301457809250e-01 2.477600908965375132e-03
6.001418643100423651e+04 3.948406388447191495e-01 2.497735297399149637e-03
6.001418646580001223e+04 3.964109719623699069e-01 2.481768905701659152e-03
6.001418650059578795e+04 3.994122901970567630e-01 2.485011291504372801e-03
6.001418653539156367e+04 3.966242306651659444e-01 2.414181407424770189e-03
6.001418657018734666e+04 3.945909460536699553e-01 2.429548712731438662e-03
6.001418660498312238e+04 4.010371066038545540e-01 2.476179094379703932e-03
6.001418663977889810e+04 3.984590892706956766e-01 2.449563987348699415e-03
6.001418667457467382e+04 3.963800358372425170e-01 2.420043320677996070e-03
6.001418670937044953e+04 3.991121012236630294e-01 2.471554028818606728e-03
6.001418674416623253e+04 3.995211257155290574e-01 2.472563793279836889e-03
6.001418677896200825e+04 4.045520877275488592e-01 2.504603446940203374e-03
6.001418681375778397e+04 4.035432913257218090e-01 2.497881294535177470e-03
6.001418684855355968e+04 4.058840650876560652e-01 2.576131899000314463e-03
6.001418688334933540e+04 4.120214608558779301e-01 2.663638649641488897e-03
6.001418691814511840e+04 4.097888413164827992e-01 2.825244078595389504e-03
6.001418695294089412e+04 4.006693746094313613e-01 2.517785949543848746e-03
6.001418698773666983e+04 4.006270906363555984e-01 2.458240240785804481e-03
6.001418702253244555e+04 4.014634342056430660e-01 2.517397444117182911e-03
6.001418705732822127e+04 4.070216147198746914e-01 2.575551778720608538e-03
6.001418709212400427e+04 4.138028137399642481e-01 2.705901152356243646e-03
6.001418712691977998e+04 4.098455949867901293e-01 2.811149270199816714e-03
6.001418716171555570e+04 4.078806423839186346e-01 2.673075966906192716e-03
6.001418719651133142e+04 4.088886121811221575e-01 2.639293257156955473e-03
6.001418723130710714e+04 4.136484787931862805e-01 2.735506113207000593e-03
6.001418726610289013e+04 4.056404037290383124e-01 2.576237360122696739e-03
6.001418730089866585e+04 4.053847305481325658e-01 2.505893261155185073e-03
6.001418733569444157e+04 4.063357502951405742e-01 2.544212656898354845e-03
6.001418737049021729e+04 4.076151673108757145e-01 2.521151479254447447e-03
6.001418740528599301e+04 4.202406799151829908e-01 2.748571582979047849e-03
6.001418744008176873e+04 4.194818453825003846e-01 2.720837114437197821e-03
6.001418747487754445e+04 4.083279263995692188e-01 2.559613281065730231e-03
6.001418750967332744e+04 4.099281791297000321e-01 2.579738426779483972e-03
6.001418754446910316e+04 4.132296601358485533e-01 2.620682884204216835e-03
6.001418757926487888e+04 4.164971683214131470e-01 2.615317361111038890e-03
6.001418761406065460e+04 4.167344244634041406e-01 2.712029860075217125e-03
6.001418764885643031e+04 4.201830881242135662e-01 2.633390002115178902e-03
6.001418768365221331e+04 4.118821288940354153e-01 2.598481534921132270e-03
6.001418771844798903e+04 4.158693044033184294e-01 2.663831305579299463e-03
6.001418775324376475e+04 4.152983860878268207e-01 2.643445390782884694e-03
6.001418778803954046e+04 4.171006008939884824e-01 2.607473897676507689e-03
6.001418782283531618e+04 4.202686276282611710e-01 2.682469146660935392e-03
6.001418785763109190e+04 4.167518531239394197e-01 2.627667565181521572e-03
6.001418789242686762e+04 4.195967420020293437e-01 2.681237067694003991e-03
6.001418792722265061e+04 4.252070943613232568e-01 2.783611931255172006e-03
6.001418796201842633e+04 4.208894707176494276e-01 2.729984770739980054e-03
6.001418799681420205e+04 4.182519425211174702e-01 2.666249071596330303e-03
6.001418803160997777e+04 4.227972439546612282e-01 2.745374034888243414e-03
6.001418806640575349e+04 4.185830935280793752e-01 2.715829826183347329e-03
6.001418810120153648e+04 4.151905469217638256e-01 2.551067782899847560e-03
6.001418813599731220e+04 4.187374140833322600e-01 2.583711175730938302e-03
6.001418817079308792e+04 4.193072851446193461e-01 2.601398255647397774e-03
6.001418820558886364e+04 4.162131445152400522e-01 2.553632729681923948e-03
6.001418824038463936e+04 4.202876625539139210e-01 2.588852079716353737e-03
6.001418827518042235e+04 4.152761526335462250e-01 2.540612726605886388e-03
6.001418830997619807e+04 4.163714448895636244e-01 2.537212202221820947e-03
6.001418834477197379e+04 4.201576404882080285e-01 2.613507599336098702e-03
6.001418837956774951e+04 4.123980477047559101e-01 2.573909755213427911e-03
6.001418841436352523e+04 4.171237096513206732e-01 2.641668349141189712e-03
6.001418844915930822e+04 4.161786300161008922e-01 2.622403280620043842e-03
6.001418848395508394e+04 4.202702203770860012e-01 2.715018099474571841e-03
6.001418851875085966e+04 4.233035625975689054e-01 2.670270728591327657e-03
6.001418855354663538e+04 4.140053155389054607e-01 2.575983225992322084e-03
6.001418858834241109e+04 4.141552007468330965e-01 2.560494976124665870e-03
6.001418862313819409e+04 4.099367017079237896e-01 2.630394159478417759e-03
6.001418865793396981e+04 4.238412983927712929e-01 2.821736617523351066e-03
6.001418869272974553e+04 4.184020082642771476e-01 2.748492768832331082e-03
6.001418872752552124e+04 4.187928132262674352e-01 2.803180572978721929e-03
6.001418876232129696e+04 4.116967635070397646e-01 2.607805704470570786e-03
6.001418879711707996e+04 4.104827522380192217e-01 2.612295259687300898e-03
6.001418883191285568e+04 4.109886715974420124e-01 2.587765925537598936e-03
6.001418886670863139e+04 4.120034813233077187e-01 2.649017186900355474e-03
6.001418890150440711e+04 4.134368634621245486e-01 2.690512249346517330e-03
6.001418893630018283e+04 4.138331261684400908e-01 2.637674442232499760e-03
6.001418897109595855e+04 4.137804733644681598e-01 2.685768879279194429e-03
6.001418900589173427e+04 4.188187350477109439e-01 2.732706538751643668e-03
6.001418904068751726e+04 4.138288282776370064e-01 2.672299429527814733e-03
6.001418907548329298e+04 4.098758881167133827e-01 2.592056782896987391e-03
6.001418911027906870e+04 4.095709918836302754e-01 2.584542431505705302e-03
6.001418914507484442e+04 4.142474484926062517e-01 2.631742902078442609e-03
6.001418917987062014e+04 4.116326400051180112e-01 2.555453180372856473e-03
6.001418921466640313e+04 4.065071899019234714e-01 2.534926048169050192e-03
6.001418924946217885e+04 4.116710811485743138e-01 2.567601447617782768e-03
6.001418928425795457e+04 4.010601011582549114e-01 2.472688416160246684e-03
6.001418931905373029e+04 4.061469089378306752e-01 2.512344915411825457e-03
6.001418935384950601e+04 4.038728425060748028e-01 2.551890636981152087e-03
6.001418938864528172e+04 4.072360885725805346e-01 2.533920128869499109e-03
6.001418942344105744e+04 4.032185711555675844e-01 2.498213603649462877e-03
6.001418945823684044e+04 4.034257243844479035e-01 2.577005915122346658e-03
6.001418949303261616e+04 4.049385579652777789e-01 2.511439119352934513e-03
6.001418952782839187e+04 4.022790832235044745e-01 2.572462055940719257e-03
6.001418956262416759e+04 4.078398354766554212e-01 2.584231599586427151e-03
6.001418959741994331e+04 4.073333346653107423e-01 2.670023376074729185e-03
6.001418963221572631e+04 4.019181668336511692e-01 2.553716817076136496e-03
6.001418966701150202e+04 4.023081939276775265e-01 2.601344061158113955e-03
6.001418970180727774e+04 4.015780068450968687e-01 2.538393636891532468e-03
6.001418973660305346e+04 4.027643627964850870e-01 2.537154517683370362e-03
6.001418977139882918e+04 4.011181395518331194e-01 2.481901719275079066e-03
6.001418980619460490e+04 4.015966406776398379e-01 2.555447489651438506e-03
6.001418984099038062e+04 3.962267728857811755e-01 2.530286220087804832e-03
6.001418987578616361e+04 4.022759922709752689e-01 2.560270168503634564e-03
6.001418991058193933e+04 4.039220249629400517e-01 2.529683772029356261e-03
6.001418994537771505e+04 4.025400868422899792e-01 2.514634261797168546e-03
6.001418998017349077e+04 4.089222180863351097e-01 2.554062224953527766e-03
6.001419001496926649e+04 4.021127430129857183e-01 2.512322366679621988e-03
6.001419004976504948e+04 4.003682321608366124e-01 2.481087141898461173e-03
6.001419008456082520e+04 3.993292802313380685e-01 2.537607637061252593e-03
6.001419011935660092e+04 3.951163443688274768e-01 2.531822676740023374e-03
6.001419015415237664e+04 4.020018908202491192e-01 2.596425427583815872e-03
6.001419018894815235e+04 3.980816116064500032e-01 2.515848291668786995e-03
6.001419022374393535e+04 3.960833235923625351e-01 2.474052422007683161e-03
6.001419025853971107e+04 3.998051650482687402e-01 2.543581535920279996e-03
6.001419029333548679e+04 4.040445970147413801e-01 2.515760172750245230e-03
6.001419032813126250e+04 3.966960148098554462e-01 2.526713235253671020e-03
6.001419036292703822e+04 4.001089967300980876e-01 2.607394903803263424e-03
6.001419039772281394e+04 4.000242574416217334e-01 2.536957805874592593e-03
6.001419043251858966e+04 4.003327943049875826e-01 2.558658897045369956e-03
6.001419046731437265e+04 4.030240169175771658e-01 2.545754066955710840e-03
6.001419050211014837e+04 4.005751661066311864e-01 2.537481240863491330e-03
6.001419053690592409e+04 4.005938564495221677e-01 2.521519890087194331e-03
6.001419057170170709e+04 4.037524982828211706e-01 2.608796681891662958e-03
6.001419060649748280e+04 3.981210042728178244e-01 2.504355942193430256e-03
6.001419064129325852e+04 4.053199772933924749e-01 2.538095106755271051e-03
6.001419067608903424e+04 3.991500470752383789e-01 2.500819502025999810e-03
6.001419071088480996e+04 3.991213544389157764e-01 2.517878182241794875e-03
6.001419074568058568e+04 4.002308650697325443e-01 2.495969411504142185e-03
6.001419078047636140e+04 4.008942179848882792e-01 2.514850154432966747e-03
6.001419081527214439e+04 3.988502900948998620e-01 2.441667778460859372e-03
6.001419085006792011e+04 4.014317751776627641e-01 2.524290794814291854e-03
6.001419088486369583e+04 3.990682917205197189e-01 2.467398667345841335e-03
6.001419091965947155e+04 3.990991923793745788e-01 2.485525245292471378e-03
6.001419095445524727e+04 4.036894011229132384e-01 2.564147112967104548e-03
6.001419098925103026e+04 4.069135116191949231e-01 2.563143689419141932e-03
6.001419102404680598e+04 4.091679780800907551e-01 2.575494133103540997e-03
6.001419105884258170e+04 4.053441099341448806e-01 2.573711330276435335e-03
6.001419109363835742e+04 4.074314434424097242e-01 2.531024650231931006e-03
6.001419112843413313e+04 4.004890775706116957e-01 2.524311851291694692e-03
6.001419116322991613e+04 4.051520739553723383e-01 2.547598454682078323e-03
6.001419119802569185e+04 4.057422223479502099e-01 2.534500194923993040e-03
6.001419123282146757e+04 4.083077933779943880e-01 2.569531811174426573e-03
6.001419126761724328e+04 4.050246139884722818e-01 2.505889914654349081e-03
6.001419130241301900e+04 4.082887278091919536e-01 2.526749119516164335e-03
6.001419133720880200e+04 4.093171483879176620e-01 2.574061697449330811e-03
6.001419137200457772e+04 4.094613448514691778e-01 2.618869375350636654e-03
6.001419140680035343e+04 4.104093547261735697e-01 2.518516182529457418e-03
6.001419144159612915e+04 4.137042145563077367e-01 2.605395133259357475e-03
6.001419147639190487e+04 4.127325148903911445e-01 2.519267177458750333e-03
6.001419151118768787e+04 4.173059845394441747e-01 2.552274434942788592e-03
6.001419154598346358e+04 4.094247077418189940e-01 2.503265513027765846e-03
6.001419158077923930e+04 4.105640395763901496e-01 2.510567196252481287e-03
6.001419161557501502e+04 4.128079067410035385e-01 2.503941931261553094e-03
6.001419165037079074e+04 4.134778750990753537e-01 2.554291517458208427e-03
6.001419168516657373e+04 4.118463537364181470e-01 2.474634717921461290e-03
6.001419171996234945e+04 4.105524504113610695e-01 2.486319282013019563e-03
6.001419175475812517e+04 4.170238464360045416e-01 2.499647242949992829e-03
6.001419178955390089e+04 4.235681846224879088e-01 2.592598275488953042e-03
6.001419182434967661e+04 4.190710960284108610e-01 2.567696217102295297e-03
6.001419185914545233e+04 4.141097852219586262e-01 2.491045290123265581e-03
6.001419189394122805e+04 4.136694504939431027e-01 2.514484163311905222e-03
6.001419192873701104e+04 4.142442504096067180e-01 2.511295883764498842e-03
6.001419196353278676e+04 4.244809804917311635e-01 2.570071201382511088e-03
6.001419199832856248e+04 4.195888681733071501e-01 2.501980649533919274e-03
6.001419203312433820e+04 4.179579923738260816e-01 2.496143770217364860e-03
6.001419206792011391e+04 4.111451209063358148e-01 2.497671286630598082e-03
6.001419210271588963e+04 4.157902905233224478e-01 2.510926825971949820e-03
6.001419213751166535e+04 4.098397146025551385e-01 2.500748621634534766e-03
6.001419217230744835e+04 4.137368722819511069e-01 2.521768000870405931e-03
6.001419220710322406e+04 4.148485246431565798e-01 2.503370241999919657e-03
6.001419224189899978e+04 4.136137854785212342e-01 2.485673147170925495e-03
6.001419227669477550e+04 4.201415161349148497e-01 2.580599392837284664e-03
6.001419231149055122e+04 4.134992381612069279e-01 2.481024671375415842e-03
6.001419234628633421e+04 4.132226499823452581e-01 2.514597233141735010e-03
6.001419238108210993e+04 4.236321286347584647e-01 2.593786553057634246e-03
6.001419241587788565e+04 4.160903251032850303e-01 2.532328621583937022e-03
6.001419245067366137e+04 4.173196099262728720e-01 2.535368256555001285e-03
6.001419248546943709e+04 4.160884535494316361e-01 2.489676780788076683e-03
6.001419252026522008e+04 4.133001789733845577e-01 2.480495209748572773e-03
6.001419255506099580e+04 4.167704083394089265e-01 2.524953057764650188e-03
6.001419258985677152e+04 4.155017641914373616e-01 2.495860381332073476e-03
6.001419262465254724e+04 4.131286205566690461e-01 2.482999689860581477e-03
6.001419265944832296e+04 4.164641530922419954e-01 2.502648668095608462e-03
6.001419269424410595e+04 4.191692423671315448e-01 2.551946608925803692e-03
6.001419272903988167e+04 4.234171964330677995e-01 2.567457847344977589e-03
6.001419276383565739e+04 4.188249408984648925e-01 2.542399508309938286e-03
6.001419279863143311e+04 4.211012818051521611e-01 2.537473632827574790e-03
6.001419283342720883e+04 4.242989835350403638e-01 2.553172611061192351e-03
6.001419286822299182e+04 4.226030764908337289e-01 2.583102794230764804e-03
6.001419290301876754e+04 4.194052073800916269e-01 2.590216186653957267e-03
6.001419293781454326e+04 4.204718885015736318e-01 2.544387118451310777e-03
6.001419297261031898e+04 4.146701006303261661e-01 2.502944587860974311e-03
6.001419300740609469e+04 4.200932670705970207e-01 2.572315681114815088e-03
6.001419304220187041e+04 4.182604201403826161e-01 2.487110192753088939e-03
6.001419307699764613e+04 4.187164066885776248e-01 2.531729892308664381e-03
6.001419311179342913e+04 4.157881348178133485e-01 2.507453373526573586e-03
6.001419314658920484e+04 4.132023445081739466e-01 2.461574602544091672e-03
6.001419318138498056e+04 4.178654087241633897e-01 2.518195474607852133e-03
6.001419321618075628e+04 4.157900694539897746e-01 2.487597014155084468e-03
6.001419325097653200e+04 4.204164686551054575e-01 2.511076153397331836e-03
6.001419328577231499e+04 4.155395164709447808e-01 2.484971740939511016e-03
6.001419332056809071e+04 4.113068007160551876e-01 2.509852034283121397e-03
6.001419335536386643e+04 4.155770536594829423e-01 2.503889984067697149e-03
6.001419339015964215e+04 4.136196841291967519e-01 2.514371036109151747e-03
6.001419342495541787e+04 4.131090662241665434e-01 2.495379567771583047e-03
6.001419345975119359e+04 4.116062451387703658e-01 2.518764864872831064e-03
6.001419349454696930e+04 4.107394790440775934e-01 2.469240444210504901e-03
6.001419352934275230e+04 4.136155159918710189e-01 2.501961651332891730e-03
6.001419356413852802e+04 4.132768758200699444e-01 2.494080745835986369e-03
6.001419359893430374e+04 4.126946083865104531e-01 2.526553236801921346e-03
6.001419363373007945e+04 4.117879734951847559e-01 2.493564525674325447e-03
6.001419366852585517e+04 4.089225386100386328e-01 2.479199161841467818e-03
6.001419370332163817e+04 4.147991928113006765e-01 2.498745025431685102e-03
6.001419373811741389e+04 4.029708720202069827e-01 2.450688458379087203e-03
6.001419377291318960e+04 4.072493288033464665e-01 2.428694570639420604e-03
6.001419380770896532e+04 4.064665499795713233e-01 2.446007550855879616e-03
6.001419384250474104e+04 4.141845058325907547e-01 2.510798549976483041e-03
6.001419387730051676e+04 4.042050371685343424e-01 2.487870478247135569e-03
6.001419391209629248e+04 4.055285092199126251e-01 2.471816637466704367e-03
6.001419394689207547e+04 4.006106778823846915e-01 2.469758768326525515e-03
6.001419398168785119e+04 4.004015899684464919e-01 2.431336313616832678e-03
6.001419401648362691e+04 3.991579781420215300e-01 2.439495313938607173e-03
6.001419405127940263e+04 4.052452234521932151e-01 2.464551348253691231e-03
6.001419408607517835e+04 4.040741879249052371e-01 2.447485500547261304e-03
6.001419412087096134e+04 3.991431168044315414e-01 2.432289109298008817e-03
6.001419415566673706e+04 3.998011134829573821e-01 2.446475780591497295e-03
6.001419419046251278e+04 4.065926316224273140e-01 2.455576417437195166e-03
6.001419422525828850e+04 4.034952552867501208e-01 2.441322922210344658e-03
6.001419426005406422e+04 4.077886324076611668e-01 2.495493636705530417e-03
6.001419429484984721e+04 4.106902826002745144e-01 2.516436009952141908e-03
6.001419432964562293e+04 4.019368857612424240e-01 2.460754148829717540e-03
6.001419436444139865e+04 4.071168371776044959e-01 2.478978030241843055e-03
6.001419439923717437e+04 4.031971094071137851e-01 2.465484334449916538e-03
6.001419443403295008e+04 4.071622419354513633e-01 2.493231592596894999e-03
6.001419446882872580e+04 4.033373595477106055e-01 2.457116307098310831e-03
6.001419450362450152e+04 4.038086167573122220e-01 2.467550685218419110e-03
6.001419453842028452e+04 4.065141540221919869e-01 2.525003399544952735e-03
6.001419457321606023e+04 4.047595854995124087e-01 2.517799274666599179e-03
6.001419460801183595e+04 4.058033759105757476e-01 2.529369298175770161e-03
6.001419464280761167e+04 4.094468741646600796e-01 2.523471190884672439e-03
6.001419467760338739e+04 4.056243878993611163e-01 2.572076020452988658e-03
6.001419471239917038e+04 4.074624471475570830e-01 2.525381364343041134e-03
6.001419474719494610e+04 4.017390154059059526e-01 2.493821201017886596e-03
6.001419478199072182e+04 4.120086954853549588e-01 2.548429482245282828e-03
6.001419481678649754e+04 4.063819944790971195e-01 2.521962413572057232e-03
6.001419485158227326e+04 4.048805395185181566e-01 2.498692610544248679e-03
6.001419488637804898e+04 4.083252620740437377e-01 2.524809037957212714e-03
6.001419492117382470e+04 4.043779872046506796e-01 2.554252931813487393e-03
6.001419495596960769e+04 4.085122717881518595e-01 2.526632546493864494e-03
6.001419499076538341e+04 4.036796013160441343e-01 2.483206369297124086e-03
6.001419502556115913e+04 4.009684868803694568e-01 2.451147887720322473e-03
6.001419506035693485e+04 4.038335397562502482e-01 2.489860044507214744e-03
6.001419509515271056e+04 4.070400197438558410e-01 2.560915272599426518e-03
6.001419512994849356e+04 4.051107328828978393e-01 2.487131166167360751e-03
6.001419516474426928e+04 4.120634681094264562e-01 2.540554094383716110e-03
6.001419519954004500e+04 4.166393714415114191e-01 2.534899089055320590e-03
6.001419523433582071e+04 4.126461623153537817e-01 2.523324614296974366e-03
6.001419526913159643e+04 4.173296943516981994e-01 2.629530654233508662e-03
6.001419530392737943e+04 4.168908106465641916e-01 2.579571304985968025e-03
6.001419533872315515e+04 4.130949686957833822e-01 2.527405905722810917e-03
6.001419537351893086e+04 4.155524221976029664e-01 2.558581165481035001e-03
6.001419540831470658e+04 4.109976021428178861e-01 2.464417307193539266e-03
6.001419544311048230e+04 4.115061346729784186e-01 2.500000409052897943e-03
6.001419547790626530e+04 4.124500460802513202e-01 2.526573353338689310e-03
6.001419551270204101e+04 4.197843013510308974e-01 2.591967244307736510e-03
6.001419554749781673e+04 4.173827222541970361e-01 2.600046610613362345e-03
6.001419558229359245e+04 4.190140774045453265e-01 2.544735585388356071e-03
6.001419561708936817e+04 4.159604670198425169e-01 2.531679175756848532e-03
6.001419565188515116e+04 4.138278695418237674e-01 2.498791399225028242e-03
6.001419568668092688e+04 4.176000803152372653e-01 2.531832343386743872e-03
6.001419572147670260e+04 4.155243325966683776e-01 2.502666606361194507e-03
6.001419575627247832e+04 4.141497499604988586e-01 2.518056834927998987e-03
6.001419579106825404e+04 4.173818824669955352e-01 2.514079598635649958e-03
6.001419582586403703e+04 4.172213625043564855e-01 2.531020507339577612e-03
6.001419586065981275e+04 4.145012666628896669e-01 2.508086843742987453e-03
6.001419589545558847e+04 4.166004430958917815e-01 2.516324957296722700e-03
6.001419593025136419e+04 4.100641190151175786e-01 2.485208590886447879e-03
6.001419596504713991e+04 4.213759680999917823e-01 2.552143984724406824e-03
6.001419599984292290e+04 4.131667178287094511e-01 2.506978018291299883e-03
6.001419603463869862e+04 4.163237852490188629e-01 2.603986196578100994e-03
6.001419606943447434e+04 4.130996315515461093e-01 2.562393539914561025e-03
6.001419610423025006e+04 4.192907510634513724e-01 2.569881468909131130e-03
6.001419613902602578e+04 4.181915875059560861e-01 2.525521073486310109e-03
6.001419617382180149e+04 4.224064821394456493e-01 2.623143972199681092e-03
6.001419620861757721e+04 4.184238143289606970e-01 2.550423203140597672e-03
6.001419624341336021e+04 4.175601487025116243e-01 2.543678863303065491e-03
6.001419627820913593e+04 4.176064534458056587e-01 2.569181984204199284e-03
6.001419631300491164e+04 4.212680256521708633e-01 2.579029579425858466e-03
6.001419634780068736e+04 4.143879774131875027e-01 2.538396102157651751e-03
6.001419638259646308e+04 4.154307338250013415e-01 2.550746156980811166e-03
6.001419641739224608e+04 4.137547728973669514e-01 2.532663683670216027e-03
6.001419645218802179e+04 4.155355560623828493e-01 2.532681531807605933e-03
6.001419648698379751e+04 4.144838353220263172e-01 2.505164873558820594e-03
6.001419652177957323e+04 4.199294355849128579e-01 2.584985338181661641e-03
6.001419655657534895e+04 4.170945015058379335e-01 2.532475091829374577e-03
6.001419659137112467e+04 4.155174262951593644e-01 2.523857332360189727e-03
6.001419662616690039e+04 4.189132891729300257e-01 2.563601010031444846e-03
6.001419666096268338e+04 4.134119493494636810e-01 2.520100669896265574e-03
6.001419669575845910e+04 4.186425570103594618e-01 2.557752603936883952e-03
6.001419673055423482e+04 4.137263718571855819e-01 2.504876544915036335e-03
6.001419676535001054e+04 4.140984503134502170e-01 2.509887492700357652e-03
6.001419680014578626e+04 4.162479661076716186e-01 2.520817932596747506e-03
6.001419683494156197e+04 4.137762259594322534e-01 2.524091996260201948e-03
6.001419686973733769e+04 4.207855566200498498e-01 2.543758008673609704e-03
6.001419690453312069e+04 4.158717847217896502e-01 2.494927880945794693e-03
6.001419693932889641e+04 4.125435184109420006e-01 2.524373700541261180e-03
6.001419697412467212e+04 4.137650887900382601e-01 2.508687092445793104e-03
6.001419700892044784e+04 4.141174851471322027e-01 2.495399488059122772e-03
6.001419704371622356e+04 4.122335869707342559e-01 2.494565796848449007e-03
6.001419707851200656e+04 4.130693009149321027e-01 2.528854134854446271e-03
6.001419711330778227e+04 4.181411598022931053e-01 2.546721467822480028e-03
6.001419714810355799e+04 4.179152584329832165e-01 2.595454649546488288e-03
6.001419718289933371e+04 4.156887017401450501e-01 2.526252864890751130e-03
6.001419721769510943e+04 4.146152570126509507e-01 2.587767026183669314e-03
6.001419725249089242e+04 4.165324500820464793e-01 2.617626688304095211e-03
6.001419728728666814e+04 4.112997581178048923e-01 2.519592305492041138e-03
6.001419732208244386e+04 4.111220284203080944e-01 2.507571235310990850e-03
6.001419735687821958e+04 4.129212971673778543e-01 2.519443790569940358e-03
6.001419739167399530e+04 4.135646697292074681e-01 2.523387004402916165e-03
6.001419742646977829e+04 4.123465043205818414e-01 2.553456129751510706e-03
6.001419746126555401e+04 4.189797190430653018e-01 2.574912255531740246e-03
6.001419749606132973e+04 4.125432775533756646e-01 2.546283694787788814e-03
6.001419753085710545e+04 4.113935717062107700e-01 2.508199512703375867e-03
6.001419756565288117e+04 4.135027565909050185e-01 2.519772125947407002e-03
6.001419760044866416e+04 4.121642529231237528e-01 2.539427162715551887e-03
6.001419763524443988e+04 4.125465007467200018e-01 2.532860897537610265e-03
6.001419767004021560e+04 4.085418929197528470e-01 2.481076817529287784e-03
6.001419770483599132e+04 4.096102700335064739e-01 2.497656302844482139e-03
6.001419773963176704e+04 4.076659428275101749e-01 2.503551645783290251e-03
6.001419777442755003e+04 4.081105531724572577e-01 2.494617187259835864e-03
6.001419780922332575e+04 4.102772940225433707e-01 2.504464328900336302e-03
6.001419784401910147e+04 4.125648462900875502e-01 2.535920886094798765e-03
6.001419787881487719e+04 4.124540637118551123e-01 2.557115819117406711e-03
6.001419791361065290e+04 4.136246791811211687e-01 2.568491532969782460e-03
6.001419794840642862e+04 4.056841479416106733e-01 2.519062715675046867e-03
6.001419798320220434e+04 4.100937035639493633e-01 2.560356675151262331e-03
6.001419801799798734e+04 4.100646673234389916e-01 2.592321058749005955e-03
6.001419805279376305e+04 4.086933669822617188e-01 2.523019390878147167e-03
6.001419808758953877e+04 4.095420207791100053e-01 2.579527986993009319e-03
6.001419812238531449e+04 4.093790388344510922e-01 2.556737583467841215e-03
6.001419815718109021e+04 4.151197275644435414e-01 2.565959782583550081e-03
6.001419819197687320e+04 4.054639526483433398e-01 2.481432826065196710e-03
6.001419822677264892e+04 4.079610706984069246e-01 2.508181910330290702e-03
6.001419826156842464e+04 4.101116737339220997e-01 2.571717635321693098e-03
6.001419829636420036e+04 4.103012385849252874e-01 2.592766900611935110e-03
6.001419833115997608e+04 4.090200587450581460e-01 2.532324093958630666e-03
6.001419836595575180e+04 4.107759061106766585e-01 2.546540236001573667e-03
6.001419840075152752e+04 4.074482020136792060e-01 2.480086861215168026e-03
6.001419843554731051e+04 4.113639868198935567e-01 2.563347331772364030e-03
6.001419847034308623e+04 4.131227412877523375e-01 2.546357742440486654e-03
6.001419850513886195e+04 4.120217849179623748e-01 2.584883914815401442e-03
6.001419853993463767e+04 4.141338124891116301e-01 2.594003807012370232e-03
6.001419857473041338e+04 4.141545225685210885e-01 2.590189315622650965e-03
6.001419860952618910e+04 4.067118307662707100e-01 2.490682596289239045e-03
6.001419864432196482e+04 4.093939669363064193e-01 2.555359477274744134e-03
6.001419867911774782e+04 4.139135229050574516e-01 2.559091968018268291e-03
6.001419871391352353e+04 4.135476676818702901e-01 2.568215350740773659e-03
6.001419874870929925e+04 4.125052919071279245e-01 2.580373500471664500e-03
6.001419878350507497e+04 4.141306632895039863e-01 2.590546304144187260e-03
6.001419881830085069e+04 4.137286362615506530e-01 2.562295955221200339e-03
6.001419885309663368e+04 4.107348840221310970e-01 2.571391423169427145e-03
6.001419888789240940e+04 4.140866163391301868e-01 2.584621574019908916e-03
6.001419892268818512e+04 4.146660423965514708e-01 2.570493530183453213e-03
6.001419895748396084e+04 4.146242224043978908e-01 2.556571427888575370e-03
6.001419899227973656e+04 4.139361336196765162e-01 2.552266224472154923e-03
6.001419902707551955e+04 4.146673224028390448e-01 2.583470248860241479e-03
6.001419906187129527e+04 4.119382745246908395e-01 2.572604260591850218e-03
6.001419909666707099e+04 4.127456513930936044e-01 2.673515672080714004e-03
6.001419913146284671e+04 4.154854424541327140e-01 2.637320743570695323e-03
6.001419916625862243e+04 4.171250464004024328e-01 2.586786765076073448e-03
6.001419920105440542e+04 4.200254957047045434e-01 2.673173928395008482e-03
6.001419923585018114e+04 4.162976947152942642e-01 2.595109580277243314e-03
6.001419927064595686e+04 4.160480874184760425e-01 2.607265518374950707e-03
6.001419930544173258e+04 4.177705530384256405e-01 2.561138013289414837e-03
6.001419934023750830e+04 4.123290482028688086e-01 2.516427644779933338e-03
6.001419937503328401e+04 4.180023510343841564e-01 2.622480739487618225e-03
6.001419940982905973e+04 4.183747963151186466e-01 2.559864967901324430e-03
6.001419944462484273e+04 4.218816173430865457e-01 2.612550887471238800e-03
6.001419947942061845e+04 4.161576947150097960e-01 2.551008273559720457e-03
6.001419951421639416e+04 4.122991083990578121e-01 2.520883722262705611e-03
6.001419954901216988e+04 4.191781481065648407e-01 2.588980327643450839e-03
6.001419958380794560e+04 4.178290056690581733e-01 2.549713279666243181e-03
6.001419961860372860e+04 4.158490337371421597e-01 2.525809165099946688e-03
6.001419965339950431e+04 4.162016924892649739e-01 2.544033123167129505e-03
6.001419968819528003e+04 4.163721216140798820e-01 2.515517317816525367e-03
6.001419972299105575e+04 4.185859973623004548e-01 2.497375149635572191e-03
6.001419975778683147e+04 4.151793846315763314e-01 2.484019060710866093e-03
6.001419979258261446e+04 4.136139895325227633e-01 2.512815422643993862e-03
6.001419982737839018e+04 4.117144650696755170e-01 2.495618164603708496e-03
6.001419986217416590e+04 4.166486692817285564e-01 2.511713072635767246e-03
6.001419989696994162e+04 4.145155427209052945e-01 2.477214880747671995e-03
6.001419993176571734e+04 4.176877694001061569e-01 2.497441366134927048e-03
6.001419996656150033e+04 4.096686435771365598e-01 2.468103925729087707e-03
6.001420000135727605e+04 4.116859515070682707e-01 2.473432553503479830e-03
6.001420003615305177e+04 4.097155166759997580e-01 2.470224535262710922e-03
6.001420007094882749e+04 4.121232400971400756e-01 2.461098152178160803e-03
6.001420010574460321e+04 4.130470263480957582e-01 2.486234994926510462e-03
6.001420014054038620e+04 4.149186547748391352e-01 2.470728166063684665e-03
6.001420017533616192e+04 4.133025245388228797e-01 2.485821210092162455e-03
6.001420021013193764e+04 4.142045536622663282e-01 2.460914794030613639e-03
6.001420024492771336e+04 4.132385784349740798e-01 2.510083810760669731e-03
6.001420027972348907e+04 4.145021479255440733e-01 2.501139912110238346e-03
6.001420031451926479e+04 4.139103570473050553e-01 2.480517527333568964e-03
6.001420034931504051e+04 4.159772972906711219e-01 2.490556342315615197e-03
6.001420038411082351e+04 4.110760002792677170e-01 2.465631160546007290e-03
6.001420041890659923e+04 4.133596642904915353e-01 2.470733706747830528e-03
6.001420045370237494e+04 4.103250372495998999e-01 2.440612608442774018e-03
6.001420048849815066e+04 4.205118586986215101e-01 2.509165288175982476e-03
6.001420052329392638e+04 4.110011230174093755e-01 2.461752670183781945e-03
6.001420055808970938e+04 4.096923076923077445e-01 2.457820123919352093e-03
6.001420059288548509e+04 4.139002303366776103e-01 2.476981238641319874e-03
6.001420062768126081e+04 4.120745226029074448e-01 2.469078421050736362e-03
6.001420066247703653e+04 4.092121956622429835e-01 2.486060052564903824e-03
6.001420069727281225e+04 4.075240724489908595e-01 2.505630239758693811e-03
6.001420073206859524e+04 4.147687754197636467e-01 2.524994457753736848e-03
6.001420076686437096e+04 4.101356695260692242e-01 2.517540805968263885e-03
6.001420080166014668e+04 4.113237476593062936e-01 2.509862528270943340e-03
6.001420083645592240e+04 4.139982418512655471e-01 2.510247119166281182e-03
6.001420087125169812e+04 4.077924787454144107e-01 2.452899930590993725e-03
6.001420090604747384e+04 4.099117033036989710e-01 2.490192833056177439e-03
6.001420094084324955e+04 4.075122334320063211e-01 2.506129604040112369e-03
6.001420097563903255e+04 4.103187915186059520e-01 2.508876765687640623e-03
6.001420101043480827e+04 4.092663699832937430e-01 2.514911321207906076e-03
6.001420104523058399e+04 4.042809338703396427e-01 2.447666600106708067e-03
6.001420108002635970e+04 4.038335454510394440e-01 2.446719888221646818e-03
6.001420111482213542e+04 4.041365033906015869e-01 2.470517728912401123e-03
6.001420114961791114e+04 4.080849395741473762e-01 2.510298260478163561e-03
6.001420118441368686e+04 4.073458665333605788e-01 2.475057205909695669e-03
6.001420121920946985e+04 4.056602250039869628e-01 2.470729275261625627e-03
6.001420125400524557e+04 4.059580901171474521e-01 2.474676255469790160e-03
6.001420128880102129e+04 4.033205987311058172e-01 2.461040761665063328e-03
6.001420132359679701e+04 4.068835511583648867e-01 2.501990291282766080e-03
6.001420135839257273e+04 4.035469832089025322e-01 2.450224273310147062e-03
6.001420139318835572e+04 4.043427283942680472e-01 2.436125544297771707e-03
6.001420142798413144e+04 4.063454444138787092e-01 2.450063560721584769e-03
6.001420146277990716e+04 4.101254617915491285e-01 2.473062385270590868e-03
6.001420149757568288e+04 4.087996044939075091e-01 2.477988293068031193e-03
6.001420153237145860e+04 4.068446181038590792e-01 2.474592197522186825e-03
6.001420156716724159e+04 4.046527124884995996e-01 2.508518533420320013e-03
6.001420160196301731e+04 4.029601864336382344e-01 2.450830340989697178e-03
6.001420163675879303e+04 4.051791116243121937e-01 2.477428643321756378e-03
6.001420167155456875e+04 4.027966524548798888e-01 2.444630141816579467e-03
6.001420170635034447e+04 4.005216259511413801e-01 2.516655163066539459e-03
6.001420174114612746e+04 4.032269721205162805e-01 2.456524664198992541e-03
6.001420177594190318e+04 4.024218653100479770e-01 2.472543480972744061e-03
6.001420181073767890e+04 3.988831364664488510e-01 2.451474745973267460e-03
6.001420184553345462e+04 4.000917249143495780e-01 2.470882381040786363e-03
6.001420188032923033e+04 4.044870746236499670e-01 2.487904550878015496e-03
6.001420191512501333e+04 4.027297626759019367e-01 2.454701693794012363e-03
6.001420194992078905e+04 4.021492953821778071e-01 2.448856523329048188e-03
6.001420198471656477e+04 4.001177753277977978e-01 2.448511204971734034e-03
6.001420201951234048e+04 3.957379998833225887e-01 2.448452503083550780e-03
6.001420205430811620e+04 4.026023170220205949e-01 2.451844705595735818e-03
6.001420208910389920e+04 3.972990881073574787e-01 2.442321844183816069e-03
6.001420212389967492e+04 4.002726894512021460e-01 2.448978606351130422e-03
6.001420215869545063e+04 4.027173052465111147e-01 2.486496927243072620e-03
6.001420219349122635e+04 3.975630862817087774e-01 2.409881828739423443e-03
6.001420222828700207e+04 4.029014244503844600e-01 2.490576635591761935e-03
6.001420226308277779e+04 4.046075165105894045e-01 2.520159029825665056e-03
6.001420229787855351e+04 4.019892661956845359e-01 2.500962953256691268e-03
6.001420233267433650e+04 4.023572122513677796e-01 2.515671549103398741e-03
6.001420236747011222e+04 4.003007294069959587e-01 2.473820215493529977e-03
6.001420240226588794e+04 4.045720139973717489e-01 2.541143523405144360e-03
6.001420243706166366e+04 4.013399246421744948e-01 2.493247253853183350e-03
6.001420247185743938e+04 4.082981269883486641e-01 2.624683886098809829e-03
6.001420250665322237e+04 4.109304789087781518e-01 2.560805750962441736e-03
6.001420254144899809e+04 4.078278147735499015e-01 2.521830950454501639e-03
6.001420257624477381e+04 4.027442281667498181e-01 2.495998178752016367e-03
6.001420261104054953e+04 3.998529299896036449e-01 2.515662241468250016e-03
6.001420264583632525e+04 3.987910849442962702e-01 2.464649319618075676e-03
6.001420268063210096e+04 4.060079596516842915e-01 2.524597998760632310e-03
6.001420271542787668e+04 4.052053422439148567e-01 2.471572879878577988e-03
6.001420275022365968e+04 4.039995636691348091e-01 2.477797579376576562e-03
6.001420278501943540e+04 4.002398074291979024e-01 2.490127835464300138e-03
6.001420281981521111e+04 3.988121322783526046e-01 2.462711783853811526e-03
6.001420285461098683e+04 4.017251832943561918e-01 2.474431038084538154e-03
6.001420288940676255e+04 4.036161639047126104e-01 2.487251475937882206e-03
6.001420292420254555e+04 4.044759153176605837e-01 2.487244915212320859e-03
6.001420295899832126e+04 3.990909044269670969e-01 2.437108969689561182e-03
6.001420299379409698e+04 4.016432612415409276e-01 2.442370055820664628e-03
6.001420302858987270e+04 4.043162014661214609e-01 2.490566250393797323e-03
6.001420306338564842e+04 4.048981097986393274e-01 2.518869789499182579e-03
6.001420309818142414e+04 4.015989348552779226e-01 2.455244895834865580e-03
6.001420313297719986e+04 4.005541418369014672e-01 2.462127092271130992e-03
6.001420316777298285e+04 4.067510280844323645e-01 2.463316748630265101e-03
6.001420320256875857e+04 4.067353276079540003e-01 2.457194982279498844e-03
6.001420323736453429e+04 4.060929565406160568e-01 2.454845880576196800e-03
6.001420327216031001e+04 4.073106441024247903e-01 2.476907909380635445e-03
6.001420330695608573e+04 4.088008778729701476e-01 2.468813265122565652e-03
6.001420334175186872e+04 4.057079420879781684e-01 2.445611199797951500e-03
6.001420337654764444e+04 4.086418517069007050e-01 2.485099168458744512e-03
6.001420341134342016e+04 4.062305042725490312e-01 2.476450195382796579e-03
6.001420344613919588e+04 4.047825639216494076e-01 2.435936782409378262e-03
6.001420348093497159e+04 4.056044670953479758e-01 2.445989989215961724e-03
6.001420351573075459e+04 4.066418326102841374e-01 2.479322316324671701e-03
6.001420355052653031e+04 4.095014217231078835e-01 2.485625308992616203e-03
6.001420358532230603e+04 4.076621274803701733e-01 2.488742726767580529e-03
6.001420362011808174e+04 4.079065433462176204e-01 2.465199520035668557e-03
6.001420365491385746e+04 4.075090031572716209e-01 2.472212702924205929e-03
6.001420368970964046e+04 4.105303334794586090e-01 2.511085809366953806e-03
6.001420372450541618e+04 4.127453270908851279e-01 2.522845967810778255e-03
6.001420375930119189e+04 4.137376463406058358e-01 2.547359992143737734e-03
6.001420379409696761e+04 4.108978724784329017e-01 2.493160256119631487e-03
6.001420382889274333e+04 4.072270147848436328e-01 2.463177988684040875e-03
6.001420386368851905e+04 4.146130906468087352e-01 2.504654887830598357e-03
6.001420389848429477e+04 4.110656372319294038e-01 2.495554733192614782e-03
6.001420393328007776e+04 4.083034309743884815e-01 2.486092467881887390e-03
6.001420396807585348e+04 4.204790519248094993e-01 2.579340329462329658e-03
6.001420400287162920e+04 4.215775555327183066e-01 2.595519172350326410e-03
6.001420403766740492e+04 4.198621176293041990e-01 2.588127342738400991e-03
6.001420407246318064e+04 4.196150063808249397e-01 2.559258435027566940e-03
6.001420410725896363e+04 4.163756965468378701e-01 2.535109069338774973e-03
6.001420414205473935e+04 4.140791702246635064e-01 2.527935228696911920e-03
6.001420417685051507e+04 4.135894935749753754e-01 2.522289843069117597e-03
6.001420421164629079e+04 4.138815332998468377e-01 2.531517356815684260e-03
6.001420424644206651e+04 4.181158078321797755e-01 2.585080442330753205e-03
6.001420428123784950e+04 4.183632279928298225e-01 2.527989705502089925e-03
6.001420431603362522e+04 4.103051482774283665e-01 2.494658060440490144e-03
6.001420435082940094e+04 4.112958796943718132e-01 2.551488518178881074e-03
6.001420438562517666e+04 4.088887807183269052e-01 2.515136729844560937e-03
6.001420442042095237e+04 4.144842789280453466e-01 2.562904542551656777e-03
6.001420445521673537e+04 4.100548231634240648e-01 2.494187860111021175e-03
6.001420449001251109e+04 4.089606510365580982e-01 2.496589909000590524e-03
6.001420452480828681e+04 4.158491727556161699e-01 2.561809301529808895e-03
6.001420455960406252e+04 4.171590988696723956e-01 2.565260061939687516e-03
6.001420459439983824e+04 4.178601333987815303e-01 2.595361097555585160e-03
6.001420462919562124e+04 4.115059287685187139e-01 2.563329078039351065e-03
6.001420466399139696e+04 4.149647434805632251e-01 2.596721886274308902e-03
6.001420469878717267e+04 4.148415854743234821e-01 2.564998752122801731e-03
6.001420473358294839e+04 4.138335919415969122e-01 2.568430058385578509e-03
6.001420476837872411e+04 4.140963948431589658e-01 2.550813052543693220e-03
6.001420480317450711e+04 4.112352403537374856e-01 2.537568561142024802e-03
6.001420483797028282e+04 4.144631310032030891e-01 2.603381842475725998e-03
6.001420487276605854e+04 4.109692546577395911e-01 2.601230145630068716e-03
6.001420490756183426e+04 4.101413128706624112e-01 2.542767795395914961e-03
6.001420494235760998e+04 4.108382061492585335e-01 2.606218343234755278e-03
6.001420497715338570e+04 4.060815819474762889e-01 2.559542541932543266e-03
6.001420501194916142e+04 4.156720211000195508e-01 2.642104684971717087e-03
6.001420504674494441e+04 4.148262473724799171e-01 2.561802429980924740e-03
6.001420508154072013e+04 4.094281591932510955e-01 2.572385194252018933e-03
6.001420511633649585e+04 4.126784533834803037e-01 2.587965573342366436e-03
6.001420515113227157e+04 4.059013989608655226e-01 2.536130126095232067e-03
6.001420518592804729e+04 4.087002567328860136e-01 2.556414468454348138e-03
6.001420522072383028e+04 4.150019530303920567e-01 2.582890401288090009e-03
6.001420525551960600e+04 4.112964514883373224e-01 2.559995221462841794e-03
6.001420529031538172e+04 4.093099945379459759e-01 2.530031161533133083e-03
6.001420532511115744e+04 4.060888091500336472e-01 2.485564178214299223e-03
6.001420535990693315e+04 4.063419585526510946e-01 2.534386417297162988e-03
6.001420539470271615e+04 4.022155048626068763e-01 2.509097214925135912e-03
6.001420542949849187e+04 4.052403567469720080e-01 2.517278285807581992e-03
6.001420546429426759e+04 3.995966768125852053e-01 2.466544230753753546e-03
6.001420549909004330e+04 4.021714959927948363e-01 2.514051246778910027e-03
6.001420553388581902e+04 3.996687325472842445e-01 2.466527246502537608e-03
6.001420556868159474e+04 4.023438742681806346e-01 2.440325543478234337e-03
6.001420560347737046e+04 4.011562956722442008e-01 2.461491268546286016e-03
6.001420563827315345e+04 3.998816717562191370e-01 2.456123870449142179e-03
6.001420567306892917e+04 3.988013260368803992e-01 2.533175564078015123e-03
6.001420570786470489e+04 4.015711753919491978e-01 2.492186348802410967e-03
6.001420574266048061e+04 3.999109329770652588e-01 2.476508009838763145e-03
6.001420577745625633e+04 4.017605788405829714e-01 2.499260145040788951e-03
6.001420581225203932e+04 3.973286057102874413e-01 2.450353413229503299e-03
6.001420584704781504e+04 3.982213225952325186e-01 2.466413804183721550e-03
6.001420588184359076e+04 3.972673838125195811e-01 2.474222846705678974e-03
6.001420591663936648e+04 3.947359588445472633e-01 2.433948098787020679e-03
6.001420595143514220e+04 3.957049143533396540e-01 2.435272345741955509e-03
6.001420598623092519e+04 3.973189606110986150e-01 2.460653210120446362e-03
6.001420602102670091e+04 3.983959510156120931e-01 2.417412507208806065e-03
6.001420605582247663e+04 4.028140311143906804e-01 2.445132707271615441e-03
6.001420609061825235e+04 4.036268776889481713e-01 2.478220629694788662e-03
6.001420612541402807e+04 3.973718119158161644e-01 2.433431051377606819e-03
6.001420616020981106e+04 4.018729027970125434e-01 2.471909520773561859e-03
6.001420619500558678e+04 3.990011110050432075e-01 2.448754903213806299e-03
6.001420622980136250e+04 4.030851031568732368e-01 2.482339480101518510e-03
6.001420626459713822e+04 3.970214698244668439e-01 2.410287784785159274e-03
6.001420629939291393e+04 4.005448948178552682e-01 2.440901732611369668e-03
6.001420633418868965e+04 3.943234074937659317e-01 2.424617412316649144e-03
6.001420636898446537e+04 3.904995487387631359e-01 2.395425881014718716e-03
6.001420640378024837e+04 3.934041654285200251e-01 2.427713998619792073e-03
6.001420643857602408e+04 3.939141527992026104e-01 2.457651210991170648e-03
6.001420647337179980e+04 3.967633775900731297e-01 2.427432703845076173e-03
6.001420650816757552e+04 3.922980598283991593e-01 2.396789545723639753e-03
6.001420654296335124e+04 3.997876137219472104e-01 2.444973506958828240e-03
6.001420657775913423e+04 3.951599685141979901e-01 2.430248289925070367e-03
6.001420661255490995e+04 4.021713320173126993e-01 2.462126896259794924e-03
6.001420664735068567e+04 3.930718448972118639e-01 2.441786327606924704e-03
6.001420668214646139e+04 3.971638599632859590e-01 2.414323449857333579e-03
6.001420671694223711e+04 3.977747027009349567e-01 2.435810304390122107e-03
6.001420675173801283e+04 4.042507398439602051e-01 2.506609803150504790e-03
6.001420678653378855e+04 4.020957373207891816e-01 2.475394016918873973e-03
6.001420682132957154e+04 3.996332986755861683e-01 2.445315093187860628e-03
6.001420685612534726e+04 3.999606581190545684e-01 2.469921147327039379e-03
6.001420689092112298e+04 4.023719067666085003e-01 2.474959769710629535e-03
6.001420692571689870e+04 4.044770585103212301e-01 2.465406991553132851e-03
6.001420696051267441e+04 4.039665992088856128e-01 2.452701614946779969e-03
6.001420699530845741e+04 4.053271234000807022e-01 2.485688714833267886e-03
6.001420703010423313e+04 4.043658004817350937e-01 2.461886291910193002e-03
6.001420706490000885e+04 4.040889118948877701e-01 2.473400247583217113e-03
6.001420709969578456e+04 4.042870533038993575e-01 2.453321490979691426e-03
6.001420713449156028e+04 4.016573348722189962e-01 2.456660937758260201e-03
6.001420716928733600e+04 4.040527630359188049e-01 2.477198096391312367e-03
6.001420720408311172e+04 4.030014921668898520e-01 2.466970994419768505e-03
6.001420723887889471e+04 4.012426245358554633e-01 2.424698282707815362e-03
6.001420727367467043e+04 4.036834068302150857e-01 2.473121499012963329e-03
6.001420730847044615e+04 4.035369023924610943e-01 2.461732623499538353e-03
6.001420734326622187e+04 4.049331555289730211e-01 2.520295489102612665e-03
6.001420737806199759e+04 4.101922062135929803e-01 2.506113544160663495e-03
6.001420741285778058e+04 4.024476734390810551e-01 2.498404095730211594e-03
6.001420744765355630e+04 4.035356097087810512e-01 2.517597286436835512e-03
6.001420748244933202e+04 4.080554330580941635e-01 2.548614470648597179e-03
6.001420751724510774e+04 4.078139589822649125e-01 2.501777710241050601e-03
6.001420755204088346e+04 4.102170961448840525e-01 2.534782242246125250e-03
6.001420758683665917e+04 4.087876881293636688e-01 2.496694342443980981e-03
6.001420762163243489e+04 4.123223618233850529e-01 2.527960318934514752e-03
6.001420765642821789e+04 4.131658437200137479e-01 2.526575472121352084e-03
6.001420769122399361e+04 4.029634704542381929e-01 2.465939991499723361e-03
6.001420772601976932e+04 4.091229554427523452e-01 2.523005628322582371e-03
6.001420776081554504e+04 4.071202738124228837e-01 2.448854392265528961e-03
6.001420779561132076e+04 4.108569839923337796e-01 2.500071148720858089e-03
6.001420783040710376e+04 4.082456672390405439e-01 2.487060263475219645e-03
6.001420786520287947e+04 4.148648428295971802e-01 2.525658784416574733e-03
6.001420789999865519e+04 4.104101541584012081e-01 2.492671114474495110e-03
6.001420793479443819e+04 4.095801706762725036e-01 2.504296817040556778e-03
6.001420796959021391e+04 4.096962824617574328e-01 2.532045712859411820e-03
6.001420800438598963e+04 4.113175907434791778e-01 2.524655499798091583e-03
6.001420803918176534e+04 4.065160821717697104e-01 2.485927060484816997e-03
6.001420807397754106e+04 4.122821482680078531e-01 2.505071417257573319e-03
6.001420810877332406e+04 4.109672419721533410e-01 2.475112718709644114e-03
6.001420814356909978e+04 4.114008656949266207e-01 2.487395780149966214e-03
6.001420817836487549e+04 4.115397128797430026e-01 2.502811362412589273e-03
6.001420821316065121e+04 4.069102413634739790e-01 2.471293994921095003e-03
6.001420824795642693e+04 4.050615085540515414e-01 2.443217566110305033e-03
6.001420828275220265e+04 4.099867899066344523e-01 2.485389249320200510e-03
6.001420831754797837e+04 4.086037527875444053e-01 2.452881292879930449e-03
6.001420835234376136e+04 4.117073140923863117e-01 2.463815736322499342e-03
6.001420838713953708e+04 4.124817906065634254e-01 2.480890696883074169e-03
6.001420842193531280e+04 4.096044392114044363e-01 2.453239047933126939e-03
6.001420845673108852e+04 4.087063474366179339e-01 2.458893838782372308e-03
6.001420849152686424e+04 4.129967157014381995e-01 2.477553198298325637e-03
6.001420852632264723e+04 4.130448853442504342e-01 2.506752282891229651e-03
6.001420856111842295e+04 4.138021393111213642e-01 2.476487370872507924e-03
6.001420859591419867e+04 4.103186884817795477e-01 2.450302307761720744e-03
6.001420863070997439e+04 4.057531701776441180e-01 2.433172437548445331e-03
6.001420866550575010e+04 4.085986854505767041e-01 2.434830858531991833e-03
6.001420870030153310e+04 4.123961731855277368e-01 2.471735968802893021e-03
6.001420873509730882e+04 4.038710654434350955e-01 2.421982147648766084e-03
6.001420876989308454e+04 4.061552429800284192e-01 2.437942729980328588e-03
6.001420880468886025e+04 4.091186620653039507e-01 2.446861180170514620e-03
6.001420883948463597e+04 4.054294746699664276e-01 2.455226594334698233e-03
6.001420887428041897e+04 4.055235618684313037e-01 2.442207002403859722e-03
6.001420890907619469e+04 4.033028966415839189e-01 2.429867008246692443e-03
6.001420894387197040e+04 4.029981914830855771e-01 2.427160581908678616e-03
6.001420897866774612e+04 4.044239922740248128e-01 2.450003037302004444e-03
6.001420901346352184e+04 4.095763217276717771e-01 2.462871731252926858e-03
6.001420904825930484e+04 4.019060256331132286e-01 2.410720070222115326e-03
6.001420908305508055e+04 4.023521312014468609e-01 2.432484527851796075e-03
6.001420911785085627e+04 3.985850954286523362e-01 2.411103364281941795e-03
6.001420915264663199e+04 4.046932275397364664e-01 2.436423622119785436e-03
6.001420918744240771e+04 4.050498938599594867e-01 2.451017616983111949e-03
6.001420922223819070e+04 4.055654779287823364e-01 2.424277129141300807e-03
6.001420925703396642e+04 4.041303705473013874e-01 2.415058935715704014e-03
6.001420929182974214e+04 4.029082572247802974e-01 2.405642259152652833e-03
6.001420932662551786e+04 4.056551463598917495e-01 2.436093438767002184e-03
6.001420936142129358e+04 4.016688971590248736e-01 2.439331580891975892e-03
6.001420939621706930e+04 4.046216233001327378e-01 2.442299051072909562e-03
6.001420943101284502e+04 4.035151789065053451e-01 2.430009368536653787e-03
6.001420946580862801e+04 3.996535388029441305e-01 2.420468282874512281e-03
6.001420950060440373e+04 4.009630812032975444e-01 2.416671033722242023e-03
6.001420953540017945e+04 4.002917132030823222e-01 2.425872301019334817e-03
6.001420957019595517e+04 4.006839512191668340e-01 2.455770762158758329e-03
6.001420960499173088e+04 4.059995629659367555e-01 2.466116964853878619e-03
6.001420963978751388e+04 4.080152545662524832e-01 2.454900269595723661e-03
6.001420967458328960e+04 4.052946539070735876e-01 2.466658797521928750e-03
6.001420970937906532e+04 4.048334438005362079e-01 2.443407606131535459e-03
6.001420974417484103e+04 4.043667854385955551e-01 2.449406354822305978e-03
6.001420977897061675e+04 4.031225703248228487e-01 2.445348726482622290e-03
6.001420981376639975e+04 4.041807303086267789e-01 2.454078051798124979e-03
6.001420984856217547e+04 4.023437980475524367e-01 2.443992438305366260e-03
6.001420988335795118e+04 4.040676334806935777e-01 2.437694224055876515e-03
6.001420991815372690e+04 3.985823712632485250e-01 2.428642956807360725e-03
6.001420995294950262e+04 3.986561898259629033e-01 2.420825417980642866e-03
6.001420998774527834e+04 4.021572326979638845e-01 2.427530001966028694e-03
6.001421002254105406e+04 4.020969542419928766e-01 2.426121150814651399e-03
6.001421005733683705e+04 3.968846182021912306e-01 2.432994403386471317e-03
6.001421009213261277e+04 4.021842067109704932e-01 2.435939012630038755e-03
6.001421012692838849e+04 4.038149857893201800e-01 2.505497880603918103e-03
6.001421016172416421e+04 3.997404455073300111e-01 2.474854380760892723e-03
6.001421019651993993e+04 3.961432200778831070e-01 2.437440928664230504e-03
6.001421023131572292e+04 4.009794072811958543e-01 2.434455580049081982e-03
6.001421026611149864e+04 3.974578813380680864e-01 2.451339386742391012e-03
6.001421030090727436e+04 4.017626286201367858e-01 2.445385037778957053e-03
6.001421033570305008e+04 4.008120938894514373e-01 2.460167669436786036e-03
6.001421037049882580e+04 4.020564048912737554e-01 2.438929621019766698e-03
6.001421040529460151e+04 4.035343938769695438e-01 2.448243573718991272e-03
6.001421044009037723e+04 4.074401308695527191e-01 2.463210438343502520e-03
6.001421047488616023e+04 4.046493837740985922e-01 2.443565675676134374e-03
6.001421050968193595e+04 4.049003276111660665e-01 2.442528907558146056e-03
6.001421054447771166e+04 4.045629261479057881e-01 2.460979808990269163e-03
6.001421057927348738e+04 4.045448514673993801e-01 2.504482731421501639e-03
6.001421061406926310e+04 4.064412528572715622e-01 2.467763233311420085e-03
6.001421064886504610e+04 4.052265832656244404e-01 2.479190876386875002e-03
6.001421068366082181e+04 4.048825154263679948e-01 2.479220030326381458e-03
6.001421071845659753e+04 4.067495723067603985e-01 2.452318708109245925e-03
6.001421075325237325e+04 4.029023986390232182e-01 2.431963113005174322e-03
6.001421078804814897e+04 4.070160423448619946e-01 2.469827976234353299e-03
6.001421082284393196e+04 4.029718627439841105e-01 2.439280593644085546e-03
6.001421085763970768e+04 4.023920685234174122e-01 2.461887550576008672e-03
6.001421089243548340e+04 4.106032993644260776e-01 2.521083125610258657e-03
6.001421092723125912e+04 4.046775567776468852e-01 2.501689321929103683e-03
6.001421096202703484e+04 4.059287967054733826e-01 2.508069049922045154e-03
6.001421099682281056e+04 4.069398745492935343e-01 2.473941787071551931e-03
6.001421103161858628e+04 4.091527163961320435e-01 2.452211707829393336e-03
6.001421106641436927e+04 4.090769982829021711e-01 2.484279364292008713e-03
6.001421110121014499e+04 4.082235584084379365e-01 2.451317970112428923e-03
6.001421113600592071e+04 4.101487197498336901e-01 2.567468713447988455e-03


==> figures/longterm-lc/asassn_lightcurve.csv <==
HJD,UT Date,Camera,FWHM,Limit,mag,mag_err,flux(mJy),flux_err,Filter
2457427.72516,2016-02-09.2243160,bf,1.48,16.308,14.110,0.030,8.708,0.236,V
2457427.72645,2016-02-09.2256020,bf,1.52,16.253,14.091,0.031,8.859,0.246,V
2457427.72772,2016-02-09.2268780,bf,1.50,16.139,14.192,0.036,8.077,0.272,V
2457436.81870,2016-02-18.3173329,bf,1.63,16.066,14.096,0.036,8.827,0.290,V
2457437.68518,2016-02-19.1837606,bf,1.50,15.905,14.153,0.044,8.370,0.336,V
2457437.68647,2016-02-19.1850466,bf,1.51,15.848,14.105,0.044,8.745,0.355,V
2457437.68776,2016-02-19.1863375,bf,1.59,15.813,14.183,0.049,8.141,0.365,V
2457440.76637,2016-02-22.2647796,bf,1.62,15.641,14.338,0.066,7.058,0.426,V
2457440.76766,2016-02-22.2660664,bf,1.55,15.918,14.104,0.041,8.752,0.332,V
2457440.76896,2016-02-22.2673716,bf,1.70,15.672,14.122,0.053,8.611,0.416,V
2457445.84189,2016-02-27.3400303,bf,1.56,15.927,14.075,0.040,8.992,0.330,V
2457445.84316,2016-02-27.3413056,bf,1.66,15.844,14.150,0.046,8.395,0.354,V
2457445.84445,2016-02-27.3425935,bf,1.63,15.951,14.079,0.039,8.958,0.322,V
2457448.85394,2016-03-01.3519230,bf,1.49,16.040,14.103,0.037,8.759,0.296,V
2457448.85522,2016-03-01.3532093,bf,1.46,16.050,14.156,0.038,8.348,0.294,V
2457448.85651,2016-03-01.3544958,bf,1.58,16.150,14.154,0.035,8.356,0.269,V
2457449.71017,2016-03-02.2081108,bf,1.56,16.095,14.133,0.036,8.524,0.283,V
2457449.71147,2016-03-02.2094158,bf,1.58,16.079,14.169,0.038,8.244,0.286,V
2457449.71276,2016-03-02.2107025,bf,1.55,15.925,14.103,0.042,8.761,0.332,V
2457452.83277,2016-03-05.3305625,bf,1.70,16.148,14.114,0.034,8.682,0.269,V
2457452.83406,2016-03-05.3318548,bf,1.67,16.036,14.152,0.039,8.378,0.298,V
2457452.83536,2016-03-05.3331526,bf,1.66,16.075,14.150,0.037,8.391,0.287,V
2457457.62070,2016-03-10.1182767,bf,1.50,16.165,14.141,0.034,8.457,0.265,V
2457457.62200,2016-03-10.1195747,bf,1.50,16.107,14.149,0.036,8.401,0.279,V
2457457.62329,2016-03-10.1208631,bf,1.48,16.206,14.154,0.033,8.367,0.255,V
2457458.67934,2016-03-11.1768706,bf,1.53,16.150,14.131,0.034,8.542,0.268,V
2457458.68063,2016-03-11.1781594,bf,1.50,16.099,14.087,0.034,8.896,0.281,V
2457458.68192,2016-03-11.1794439,bf,1.52,16.146,14.119,0.034,8.642,0.269,V
2457460.64392,2016-03-13.1413649,bf,1.50,16.110,14.115,0.035,8.665,0.280,V
2457460.64521,2016-03-13.1426510,bf,1.63,16.051,14.175,0.039,8.205,0.294,V
2457460.64648,2016-03-13.1439266,bf,1.55,16.163,14.198,0.036,8.032,0.265,V
2457462.79005,2016-03-15.2874013,bf,1.53,16.177,14.108,0.033,8.718,0.263,V
2457462.79132,2016-03-15.2886754,bf,1.54,16.180,14.169,0.034,8.244,0.261,V
2457462.79260,2016-03-15.2899582,bf,1.49,16.074,14.132,0.037,8.531,0.288,V
2457465.76519,2016-03-18.2624230,bf,1.66,16.105,14.117,0.035,8.653,0.281,V
2457465.76647,2016-03-18.2637113,bf,1.67,16.079,14.170,0.039,8.242,0.288,V
2457465.76776,2016-03-18.265,bf,1.59,16.031,14.139,0.038,8.476,0.299,V
2457468.69872,2016-03-21.1958553,bf,1.60,15.745,14.061,0.047,9.109,0.389,V
2457468.70001,2016-03-21.1971465,bf,1.72,15.832,14.114,0.045,8.675,0.359,V
2457468.70130,2016-03-21.1984343,bf,1.51,15.764,14.149,0.050,8.403,0.382,V
2457473.70641,2016-03-26.2033723,bg,1.65,15.609,14.225,0.062,7.830,0.442,V
2457476.87686,2016-03-29.3737318,bf,1.57,15.871,14.196,0.047,8.050,0.346,V
2457476.87815,2016-03-29.3750188,bf,1.58,15.796,14.145,0.048,8.432,0.370,V
2457476.87943,2016-03-29.3763087,bf,1.62,15.804,14.119,0.046,8.634,0.369,V
2457478.79185,2016-03-31.2886719,bf,1.61,16.069,14.130,0.037,8.553,0.290,V
2457478.79315,2016-03-31.2899679,bf,1.66,16.100,14.195,0.039,8.049,0.283,V
2457478.79444,2016-03-31.2912578,bf,1.55,16.164,14.183,0.036,8.135,0.267,V
2457480.85608,2016-04-02.3528501,bf,1.51,16.030,14.169,0.039,8.246,0.299,V
2457480.85735,2016-04-02.3541228,bf,1.46,16.061,14.197,0.039,8.035,0.291,V
2457480.85865,2016-04-02.3554141,bf,1.60,15.935,14.185,0.044,8.126,0.327,V
2457481.79738,2016-04-03.2941292,bf,1.58,16.034,14.160,0.039,8.321,0.299,V
2457481.79867,2016-04-03.2954164,bf,1.56,15.980,14.095,0.039,8.830,0.314,V
2457481.79996,2016-04-03.2967043,bf,1.48,16.028,14.100,0.037,8.783,0.301,V
2457485.68953,2016-04-07.1861925,bf,1.64,16.149,14.139,0.035,8.478,0.272,V
2457485.69085,2016-04-07.1875142,bf,1.57,16.116,14.157,0.036,8.337,0.278,V
2457485.69224,2016-04-07.1889004,bf,1.54,16.028,14.123,0.038,8.599,0.301,V
2457522.68464,2016-05-14.1812664,bf,1.52,15.464,14.138,0.065,8.484,0.503,V
2457522.68593,2016-05-14.1825667,bf,1.54,15.938,14.054,0.039,9.168,0.327,V
2457522.68725,2016-05-14.1838789,bf,1.45,15.920,14.119,0.042,8.635,0.332,V
2457526.69924,2016-05-18.1959482,bf,1.53,14.353,14.338,0.216,7.060,1.393,V
2457526.70059,2016-05-18.1972987,bf,1.70,13.799,>13.799,99.990,6.232,2.320,V
2457529.64442,2016-05-21.1411945,bf,1.63,15.598,14.088,0.055,8.883,0.444,V
2457529.64572,2016-05-21.1424957,bf,1.62,15.547,14.228,0.065,7.813,0.466,V
2457529.64702,2016-05-21.1437983,bf,1.77,15.662,14.165,0.055,8.280,0.419,V
2457534.62682,2016-05-26.1237293,bf,1.57,15.872,14.115,0.044,8.671,0.346,V
2457534.62812,2016-05-26.1250296,bf,1.50,15.992,14.122,0.039,8.605,0.311,V
2457534.62942,2016-05-26.1263277,bf,1.52,15.920,14.039,0.039,9.303,0.332,V
2457550.49271,2016-06-10.9901806,bf,2.36,99.990,99.990,99.990,99.990,99.990,V
2457550.49400,2016-06-10.9914723,bf,2.44,99.990,99.990,99.990,99.990,99.990,V
2457550.49541,2016-06-10.9928834,bf,2.45,99.990,99.990,99.990,99.990,99.990,V
2457555.49572,2016-06-15.9934097,bf,1.52,15.839,14.113,0.045,8.679,0.357,V
2457555.49701,2016-06-15.9946995,bf,1.54,15.852,14.132,0.045,8.528,0.353,V
2457555.49830,2016-06-15.9959902,bf,1.53,15.881,14.210,0.047,7.946,0.343,V
2457560.65331,2016-06-21.1512403,bf,1.60,15.548,14.182,0.062,8.145,0.465,V
2457560.65460,2016-06-21.1525261,bf,1.60,15.561,14.145,0.060,8.430,0.460,V
2457560.65588,2016-06-21.1538156,bf,1.48,15.463,14.183,0.068,8.138,0.503,V
2457561.53569,2016-06-22.0336645,bf,1.53,15.717,14.121,0.050,8.614,0.399,V
2457561.53698,2016-06-22.0349542,bf,1.51,15.739,14.167,0.052,8.260,0.392,V
2457561.53827,2016-06-22.0362451,bf,1.63,15.758,14.137,0.049,8.497,0.385,V
2457567.63088,2016-06-28.1291613,bf,1.57,15.847,14.098,0.045,8.806,0.356,V
2457567.63217,2016-06-28.1304498,bf,1.62,15.996,14.120,0.040,8.623,0.311,V
2457567.63346,2016-06-28.1317353,bf,1.67,16.101,14.096,0.036,8.818,0.283,V
2457568.58757,2016-06-29.0859026,bf,2.05,15.948,14.024,0.038,9.425,0.329,V
2457569.59728,2016-06-30.0956627,bf,1.64,15.812,14.106,0.046,8.746,0.367,V
2457569.59965,2016-06-30.0980390,bf,1.64,15.935,14.001,0.038,9.630,0.332,V
2457569.60093,2016-06-30.0993131,bf,1.66,15.868,14.021,0.041,9.454,0.350,V
2457573.59419,2016-07-04.0927881,bf,1.48,16.107,14.072,0.034,9.018,0.281,V
2457573.59548,2016-07-04.0940741,bf,1.54,16.194,14.113,0.032,8.685,0.259,V
2457573.59676,2016-07-04.0953623,bf,1.62,16.050,14.103,0.036,8.764,0.294,V
2457576.51495,2016-07-07.0137067,bf,1.63,16.039,14.100,0.038,8.785,0.300,V
2457576.51623,2016-07-07.0149921,bf,1.66,15.877,14.088,0.043,8.885,0.347,V
2457576.51755,2016-07-07.0163050,bf,1.49,99.990,99.990,99.990,99.990,99.990,V
2457586.52108,2016-07-17.0204138,bf,1.99,99.990,99.990,99.990,99.990,99.990,V
2457586.52237,2016-07-17.0216964,bf,2.11,99.990,99.990,99.990,99.990,99.990,V
2457586.52365,2016-07-17.0229832,bf,2.11,99.990,99.990,99.990,99.990,99.990,V
2457587.54973,2016-07-18.0491221,bf,1.63,15.613,14.116,0.055,8.657,0.439,V
2457590.56141,2016-07-21.0609723,bf,1.64,15.363,14.068,0.067,9.055,0.551,V
2457590.56269,2016-07-21.0622621,bf,1.61,15.145,14.190,0.091,8.090,0.673,V
2457590.56398,2016-07-21.06355,bf,1.70,15.447,14.139,0.066,8.471,0.510,V
2457591.55680,2016-07-22.0564253,bf,1.57,15.739,14.178,0.052,8.176,0.392,V
2457591.55813,2016-07-22.0577563,bf,1.58,15.690,14.128,0.052,8.562,0.410,V
2457591.55939,2016-07-22.0590115,bf,1.65,15.638,14.147,0.057,8.416,0.431,V
2457595.55430,2016-07-26.0541644,bf,1.49,16.087,14.098,0.035,8.811,0.285,V
2457595.55559,2016-07-26.0554515,bf,1.61,16.100,14.146,0.036,8.428,0.281,V
2457595.55689,2016-07-26.0567564,bf,1.53,15.976,14.195,0.043,8.055,0.315,V
2457603.46729,2016-08-02.9676179,bf,2.11,15.810,14.163,0.049,8.290,0.370,V
2457603.46857,2016-08-02.9689030,bf,2.16,15.855,14.147,0.047,8.422,0.360,V
2457603.46986,2016-08-02.9701893,bf,2.14,15.832,14.209,0.050,7.950,0.361,V
2457605.50735,2016-08-05.0078026,bf,1.61,15.976,14.194,0.043,8.056,0.315,V
2457605.50864,2016-08-05.0090910,bf,1.70,16.037,14.134,0.038,8.515,0.299,V
2457605.50994,2016-08-05.0103905,bf,1.70,16.087,14.093,0.035,8.838,0.286,V
2457608.49273,2016-08-07.9933556,bf,2.49,99.990,99.990,99.990,99.990,99.990,V
2457608.49402,2016-08-07.9946452,bf,2.47,99.990,99.990,99.990,99.990,99.990,V
2457611.49309,2016-08-10.9938895,bf,2.26,99.990,99.990,99.990,99.990,99.990,V
2457611.49442,2016-08-10.9952182,bf,2.11,99.990,99.990,99.990,99.990,99.990,V
2457611.49569,2016-08-10.9964910,bf,1.75,99.990,99.990,99.990,99.990,99.990,V
2457614.48998,2016-08-13.9909571,bf,2.11,15.584,14.123,0.058,8.604,0.454,V
2457614.49128,2016-08-13.9922546,bf,2.23,15.364,14.129,0.070,8.551,0.552,V
2457614.49257,2016-08-13.9935393,bf,2.13,15.724,14.219,0.056,7.878,0.398,V
2457617.47534,2016-08-16.9764869,bf,2.02,15.630,14.206,0.059,7.974,0.433,V
2457617.47664,2016-08-16.9777837,bf,2.05,15.605,14.248,0.064,7.667,0.444,V
2457617.47793,2016-08-16.9790724,bf,2.06,15.662,14.190,0.058,8.084,0.423,V
2457620.46447,2016-08-19.9657795,bf,1.61,15.571,14.220,0.063,7.870,0.456,V
2457620.46577,2016-08-19.9670782,bf,1.55,15.627,14.246,0.062,7.680,0.433,V
2457620.46706,2016-08-19.9683645,bf,1.55,15.850,14.205,0.048,7.976,0.354,V
2457622.46898,2016-08-21.9703960,bf,2.44,99.990,99.990,99.990,99.990,99.990,V
2457622.47027,2016-08-21.9716861,bf,2.36,99.990,99.990,99.990,99.990,99.990,V
2457622.47155,2016-08-21.9729680,bf,2.33,99.990,99.990,99.990,99.990,99.990,V
2457721.85533,2016-11-29.3582733,bf,1.68,15.371,14.015,0.063,9.503,0.547,V
2457722.85207,2016-11-30.3549855,bf,1.69,15.684,14.074,0.050,9.002,0.412,V
2457722.85339,2016-11-30.3562982,bf,1.63,15.720,14.192,0.054,8.070,0.398,V
2457722.85469,2016-11-30.3576001,bf,1.54,15.571,14.241,0.065,7.715,0.455,V
2457727.85996,2016-12-05.3626944,bf,1.73,15.039,14.103,0.093,8.766,0.742,V
2457727.86126,2016-12-05.3639872,bf,1.80,15.027,14.050,0.089,9.202,0.751,V
2457729.85992,2016-12-07.3625736,bf,1.61,15.216,14.178,0.084,8.183,0.630,V
2457729.86121,2016-12-07.3638625,bf,1.58,15.140,14.255,0.097,7.620,0.676,V
2457730.84505,2016-12-08.3476629,bf,1.73,15.889,14.111,0.043,8.701,0.341,V
2457730.84632,2016-12-08.3489358,bf,1.74,15.958,14.019,0.037,9.469,0.320,V
2457730.84761,2016-12-08.3502247,bf,1.70,16.023,14.151,0.039,8.390,0.302,V
2457732.83849,2016-12-10.3410233,bf,1.62,16.050,14.118,0.038,8.640,0.296,V
2457732.83978,2016-12-10.3423109,bf,1.56,15.956,14.127,0.041,8.566,0.321,V
2457732.84107,2016-12-10.3436017,bf,1.66,16.112,14.037,0.032,9.314,0.280,V
2457735.86075,2016-12-13.3631454,bf,1.73,15.186,14.196,0.088,8.047,0.648,V
2457735.86204,2016-12-13.3644364,bf,1.53,15.088,14.285,0.105,7.409,0.709,V
2457737.82694,2016-12-15.3292508,bf,1.55,15.408,14.106,0.066,8.740,0.531,V
2457738.82302,2016-12-16.3252862,bf,1.65,15.668,14.098,0.052,8.809,0.417,V
2457738.82431,2016-12-16.3265744,bf,1.57,15.620,14.181,0.058,8.151,0.436,V
2457738.82559,2016-12-16.3278599,bf,1.61,15.866,14.060,0.042,9.120,0.349,V
2457742.83165,2016-12-20.3337225,bf,1.50,15.981,14.125,0.040,8.592,0.313,V
2457742.83295,2016-12-20.3350209,bf,1.55,15.996,14.125,0.039,8.595,0.310,V
2457742.83424,2016-12-20.3363087,bf,1.58,16.068,14.071,0.035,9.032,0.290,V
2457747.83753,2016-12-25.3393444,bf,1.59,16.117,14.065,0.033,9.079,0.278,V
2457747.83888,2016-12-25.3406983,bf,1.55,16.044,14.101,0.037,8.779,0.296,V
2457747.84017,2016-12-25.3419873,bf,1.54,16.150,14.114,0.034,8.678,0.268,V
2457751.79068,2016-12-29.2922877,bf,1.54,15.967,14.097,0.039,8.811,0.318,V
2457752.78704,2016-12-30.2885927,bf,1.50,16.131,14.122,0.035,8.611,0.275,V
2457752.78834,2016-12-30.2898938,bf,1.54,16.193,14.130,0.033,8.556,0.258,V
2457752.78963,2016-12-30.2911855,bf,1.59,16.169,14.158,0.034,8.328,0.264,V
2457753.83902,2016-12-31.3405190,bf,1.56,16.091,14.161,0.037,8.306,0.284,V
2457753.84033,2016-12-31.3418237,bf,1.47,16.123,14.073,0.034,9.012,0.277,V
2457753.84162,2016-12-31.3431203,bf,1.63,16.149,14.093,0.033,8.848,0.269,V
2457756.77613,2017-01-03.2774633,bf,1.53,16.053,14.095,0.036,8.830,0.295,V
2457756.77744,2017-01-03.2787671,bf,1.59,16.063,14.117,0.037,8.651,0.292,V
2457756.77871,2017-01-03.2800447,bf,1.62,16.006,14.125,0.039,8.589,0.307,V
2457760.82955,2017-01-07.3306494,bf,1.54,15.989,14.122,0.039,8.612,0.311,V
2457760.83083,2017-01-07.3319270,bf,1.41,16.059,14.055,0.035,9.159,0.292,V
2457760.83211,2017-01-07.3332118,bf,1.58,15.993,14.191,0.042,8.078,0.310,V
2457763.78800,2017-01-10.2889253,bf,1.45,15.802,14.080,0.045,8.952,0.369,V
2457763.78929,2017-01-10.2902160,bf,1.51,15.679,14.080,0.050,8.948,0.413,V
2457763.79058,2017-01-10.2915055,bf,1.56,15.731,14.105,0.049,8.748,0.393,V
2457767.74616,2017-01-14.2468482,bf,1.60,15.542,13.990,0.053,9.725,0.469,V
2457767.74746,2017-01-14.2481461,bf,1.61,15.624,14.170,0.058,8.236,0.434,V
2457767.74874,2017-01-14.2494331,bf,1.58,15.715,14.323,0.061,7.160,0.399,V
2457769.79373,2017-01-16.2943003,bf,2.18,15.521,14.183,0.064,8.144,0.477,V
2457769.79502,2017-01-16.2955913,bf,2.14,15.727,14.136,0.051,8.501,0.396,V
2457769.79631,2017-01-16.2968774,bf,2.20,15.770,14.104,0.047,8.752,0.381,V
2457772.85841,2017-01-19.3587938,bf,1.49,15.977,14.127,0.040,8.572,0.314,V
2457772.85970,2017-01-19.3600805,bf,1.53,15.919,14.076,0.040,8.982,0.332,V
2457772.86100,2017-01-19.3613818,bf,1.56,15.934,14.058,0.039,9.134,0.328,V
2457774.83830,2017-01-21.3385579,bf,1.57,15.904,14.185,0.045,8.128,0.335,V
2457774.83960,2017-01-21.3398590,bf,1.52,15.828,14.088,0.044,8.888,0.360,V
2457774.84088,2017-01-21.3411407,bf,1.51,15.982,14.120,0.039,8.626,0.313,V
2457775.79251,2017-01-22.2927094,bf,1.56,15.927,14.076,0.040,8.991,0.329,V
2457775.79380,2017-01-22.2939993,bf,1.56,15.866,14.058,0.041,9.131,0.349,V
2457775.79510,2017-01-22.2952967,bf,1.57,16.013,14.033,0.035,9.349,0.305,V
2457777.72032,2017-01-24.2204068,bf,1.62,16.028,14.060,0.036,9.121,0.300,V
2457777.72161,2017-01-24.2216972,bf,1.50,15.935,14.094,0.040,8.836,0.327,V
2457777.72290,2017-01-24.2229858,bf,1.52,16.039,14.119,0.037,8.637,0.298,V
2457778.77346,2017-01-25.2734837,bf,1.49,15.989,14.123,0.039,8.602,0.312,V
2457778.77476,2017-01-25.2747761,bf,1.57,16.073,14.039,0.034,9.298,0.288,V
2457778.77604,2017-01-25.2760630,bf,1.54,16.036,14.135,0.038,8.505,0.298,V
2457779.80697,2017-01-26.3069274,bf,1.56,15.984,14.177,0.041,8.186,0.313,V
2457779.80826,2017-01-26.3082167,bf,1.61,16.035,14.129,0.038,8.561,0.298,V
2457779.80954,2017-01-26.3094920,bf,1.55,15.988,14.122,0.039,8.615,0.312,V
2457780.78526,2017-01-27.2851592,bf,1.52,15.911,14.098,0.041,8.801,0.334,V
2457780.78658,2017-01-27.2864783,bf,1.52,16.070,14.167,0.038,8.255,0.290,V
2457780.78790,2017-01-27.2877950,bf,1.52,16.041,14.157,0.039,8.334,0.296,V
2457782.70670,2017-01-29.2064761,bf,1.50,15.972,14.119,0.040,8.632,0.316,V
2457782.70801,2017-01-29.2077912,bf,1.47,16.024,14.074,0.036,9.003,0.302,V
2457782.70934,2017-01-29.2091200,bf,1.49,16.117,14.117,0.035,8.650,0.277,V
2457783.71441,2017-01-30.2141289,bf,1.59,16.008,14.136,0.039,8.503,0.306,V
2457783.71573,2017-01-30.2154436,bf,1.64,16.049,14.087,0.036,8.895,0.295,V
2457783.71704,2017-01-30.2167546,bf,1.56,15.963,14.135,0.041,8.506,0.318,V
2457784.74748,2017-01-31.2471372,bf,1.49,16.091,14.107,0.035,8.727,0.284,V
2457784.74880,2017-01-31.2484572,bf,1.60,16.114,14.054,0.033,9.169,0.278,V
2457784.75011,2017-01-31.2497645,bf,1.49,16.109,14.043,0.033,9.263,0.280,V
2457785.79273,2017-02-01.2923184,bf,1.55,16.038,14.113,0.038,8.679,0.299,V
2457785.79404,2017-02-01.2936299,bf,1.49,16.082,14.083,0.035,8.933,0.287,V
2457785.79534,2017-02-01.2949287,bf,1.60,15.988,14.134,0.040,8.514,0.312,V
2457787.72046,2017-02-03.2199278,bf,1.61,16.050,14.142,0.038,8.458,0.295,V
2457787.72172,2017-02-03.2211900,bf,1.53,15.965,14.158,0.042,8.328,0.318,V
2457787.72303,2017-02-03.2225042,bf,1.73,16.044,14.089,0.036,8.878,0.296,V
2457791.68457,2017-02-07.1837998,bf,1.65,15.663,14.144,0.054,8.435,0.419,V
2457791.68589,2017-02-07.1851188,bf,1.65,15.704,14.161,0.053,8.314,0.403,V
2457791.68719,2017-02-07.1864214,bf,1.62,15.602,14.204,0.060,7.992,0.443,V
2457794.83773,2017-02-10.3367805,bf,1.66,15.712,14.149,0.052,8.399,0.399,V
2457794.83905,2017-02-10.3380929,bf,1.62,15.601,14.278,0.065,7.462,0.443,V
2457794.84036,2017-02-10.3394065,bf,1.65,15.674,14.172,0.055,8.223,0.414,V
2457798.70612,2017-02-14.2049393,bf,1.55,15.767,14.198,0.052,8.024,0.381,V
2457798.70742,2017-02-14.2062400,bf,1.66,15.759,14.036,0.045,9.323,0.384,V
2457798.70874,2017-02-14.2075625,bf,1.50,15.617,14.097,0.054,8.805,0.436,V
2457801.80335,2017-02-17.3019983,bf,1.52,15.898,14.142,0.043,8.462,0.339,V
2457801.80466,2017-02-17.3033041,bf,1.54,15.876,14.169,0.046,8.247,0.344,V
2457801.80598,2017-02-17.3046225,bf,1.62,15.861,14.137,0.045,8.493,0.350,V
2457803.83971,2017-02-19.3382406,bf,1.47,16.062,14.158,0.039,8.333,0.292,V
2457803.84102,2017-02-19.3395496,bf,1.60,16.119,14.113,0.035,8.682,0.276,V
2457803.84234,2017-02-19.3408744,bf,1.66,15.965,14.115,0.040,8.668,0.318,V
2457804.78153,2017-02-20.2800087,bf,1.48,16.058,14.089,0.036,8.881,0.293,V
2457804.78284,2017-02-20.2813138,bf,1.58,16.239,14.117,0.031,8.651,0.249,V
2457804.78414,2017-02-20.2826208,bf,1.57,16.063,14.138,0.037,8.490,0.292,V
2457805.74301,2017-02-21.2414348,bf,1.49,15.988,14.054,0.038,9.169,0.313,V
2457805.74431,2017-02-21.2427336,bf,1.51,16.021,14.066,0.036,9.069,0.302,V
2457805.74562,2017-02-21.2440486,bf,1.53,16.031,14.108,0.037,8.719,0.300,V
2457807.64067,2017-02-23.1389944,bf,1.51,15.995,14.007,0.035,9.577,0.311,V
2457807.64199,2017-02-23.1403168,bf,1.49,16.127,14.041,0.032,9.279,0.275,V
2457807.64331,2017-02-23.1416303,bf,1.47,16.086,14.175,0.038,8.204,0.285,V
2457808.81442,2017-02-24.3126840,bf,1.71,16.095,14.148,0.036,8.409,0.283,V
2457812.62661,2017-02-28.1246670,bf,1.67,16.109,14.154,0.036,8.361,0.278,V
2457812.62791,2017-02-28.1259693,bf,1.54,16.113,14.073,0.033,9.008,0.278,V
2457812.62922,2017-02-28.1272782,bf,1.57,16.031,14.083,0.036,8.928,0.298,V
2457816.84777,2017-03-04.3456219,bf,2.03,15.950,14.123,0.041,8.602,0.323,V
2457816.84907,2017-03-04.3469232,bf,2.05,16.089,14.185,0.038,8.129,0.283,V
2457816.85037,2017-03-04.3482203,bf,2.05,15.949,14.172,0.043,8.230,0.322,V
2457820.65237,2017-03-08.1500401,bf,1.66,14.465,14.037,0.149,9.317,1.263,V
2457820.65367,2017-03-08.1513458,bf,1.61,14.201,>14.201,99.990,2.250,1.602,V
2457820.65501,2017-03-08.1526793,bf,1.46,14.245,>14.245,99.990,4.121,1.538,V
2457821.82217,2017-03-09.3197936,bf,2.18,15.841,14.168,0.047,8.259,0.357,V
2457821.82349,2017-03-09.3211076,bf,2.23,16.050,14.103,0.037,8.768,0.298,V
2457821.82481,2017-03-09.3224263,bf,2.22,16.019,14.119,0.038,8.635,0.303,V
2457823.66145,2017-03-11.1589878,bf,2.04,15.577,14.260,0.065,7.583,0.452,V
2457823.66276,2017-03-11.1602993,bf,2.05,15.754,14.104,0.048,8.760,0.386,V
2457823.66407,2017-03-11.1616043,bf,2.04,15.583,14.207,0.062,7.965,0.450,V
2457826.61994,2017-03-14.1173546,bf,1.56,15.592,14.024,0.052,9.424,0.449,V
2457826.62125,2017-03-14.1186635,bf,1.58,15.590,14.088,0.055,8.889,0.449,V
2457826.62256,2017-03-14.1199751,bf,1.56,15.479,14.143,0.064,8.444,0.496,V
2457828.75313,2017-03-16.2504552,bf,1.72,15.832,14.086,0.044,8.900,0.360,V
2457828.75444,2017-03-16.2517608,bf,1.66,15.791,14.197,0.051,8.037,0.373,V
2457828.75575,2017-03-16.2530768,bf,1.60,15.713,14.000,0.045,9.635,0.402,V
2457830.70525,2017-03-18.2024952,bf,1.52,15.766,14.124,0.048,8.591,0.382,V
2457830.70656,2017-03-18.2038074,bf,1.47,15.811,14.088,0.045,8.886,0.367,V
2457830.70786,2017-03-18.2051165,bf,1.47,15.842,14.059,0.042,9.124,0.356,V
2457831.68894,2017-03-19.1861549,bf,1.51,16.017,14.075,0.038,8.998,0.305,V
2457831.69028,2017-03-19.1874974,bf,1.58,15.889,14.104,0.043,8.755,0.343,V
2457831.69160,2017-03-19.1888190,bf,1.54,16.007,14.079,0.037,8.962,0.307,V
2457832.71213,2017-03-20.2093056,bf,1.49,15.967,14.118,0.040,8.649,0.319,V
2457833.79434,2017-03-21.2914741,bf,1.57,16.047,14.161,0.040,8.309,0.297,V
2457834.82620,2017-03-22.3232978,bf,1.53,16.003,14.090,0.038,8.875,0.308,V
2457834.82750,2017-03-22.3246013,bf,1.63,15.977,14.096,0.039,8.824,0.316,V
2457834.82881,2017-03-22.3259108,bf,1.63,16.024,14.052,0.036,9.187,0.302,V
2457835.77672,2017-03-23.2737879,bf,1.54,16.109,14.095,0.034,8.827,0.280,V
2457835.77801,2017-03-23.2750826,bf,1.54,16.068,14.143,0.038,8.440,0.291,V
2457835.77932,2017-03-23.2763893,bf,1.53,16.093,14.077,0.034,8.976,0.284,V
2457837.76721,2017-03-25.2642123,bf,1.56,16.166,14.121,0.033,8.621,0.265,V
2457837.76851,2017-03-25.2655178,bf,1.52,16.117,14.118,0.036,8.641,0.278,V
2457837.76982,2017-03-25.2668232,bf,1.53,16.064,14.090,0.036,8.866,0.291,V
2457839.63348,2017-03-27.1304207,bf,1.61,16.129,14.093,0.035,8.841,0.279,V
2457839.63491,2017-03-27.1318561,bf,1.49,16.254,14.119,0.032,8.641,0.246,V
2457839.63635,2017-03-27.1333013,bf,1.56,16.035,14.109,0.037,8.711,0.299,V
2457843.65759,2017-03-31.1544246,bf,1.69,16.087,14.178,0.039,8.176,0.288,V
2457843.65890,2017-03-31.1557358,bf,1.66,16.088,14.108,0.036,8.725,0.286,V
2457843.66021,2017-03-31.1570451,bf,1.60,16.063,14.140,0.038,8.472,0.293,V
2457846.85933,2017-04-03.3560761,bf,1.63,16.050,14.161,0.039,8.309,0.297,V
2457846.86064,2017-04-03.3573908,bf,1.62,15.878,14.074,0.042,8.998,0.345,V
2457846.86195,2017-04-03.3586987,bf,2.46,15.789,14.211,0.051,7.935,0.372,V
2457847.80485,2017-04-04.3015809,bf,1.60,16.001,14.154,0.040,8.366,0.308,V
2457847.80615,2017-04-04.3028828,bf,1.69,16.073,14.093,0.036,8.840,0.290,V
2457847.80741,2017-04-04.3041429,bf,1.63,15.984,14.174,0.041,8.212,0.314,V
2457850.59848,2017-04-07.0951510,bf,1.65,15.777,14.117,0.048,8.657,0.378,V
2457850.59979,2017-04-07.0964547,bf,1.54,15.929,14.043,0.039,9.268,0.330,V
2457850.60110,2017-04-07.0977637,bf,1.61,15.908,14.011,0.038,9.535,0.337,V
2457852.75097,2017-04-09.2475967,bf,2.45,15.510,13.964,0.053,9.966,0.484,V
2457852.75224,2017-04-09.2488694,bf,2.41,15.521,14.079,0.059,8.957,0.480,V
2457852.75351,2017-04-09.2501343,bf,2.40,15.491,14.170,0.065,8.243,0.491,V
2457854.60918,2017-04-11.1057790,bf,1.53,15.436,14.224,0.072,7.844,0.515,V
2457854.61044,2017-04-11.1070405,bf,1.57,15.709,14.107,0.050,8.732,0.402,V
2457856.69472,2017-04-13.1912886,bf,1.58,15.714,14.074,0.048,9.003,0.401,V
2457856.69599,2017-04-13.1925519,bf,1.56,15.604,14.099,0.055,8.795,0.442,V
2457856.69725,2017-04-13.1938174,bf,1.53,15.667,14.082,0.051,8.933,0.417,V
2457862.78148,2017-04-19.2779792,bf,1.70,15.957,14.116,0.040,8.659,0.320,V
2457862.78274,2017-04-19.2792425,bf,1.70,15.912,14.082,0.041,8.931,0.334,V
2457862.78401,2017-04-19.2805083,bf,1.62,15.940,14.114,0.041,8.677,0.326,V
2457864.74637,2017-04-21.2428568,bf,1.57,16.092,14.118,0.036,8.641,0.283,V
2457864.74763,2017-04-21.2441202,bf,1.48,16.080,14.134,0.036,8.523,0.286,V
2457864.74891,2017-04-21.2453959,bf,1.47,16.022,14.095,0.037,8.828,0.302,V
2457866.65383,2017-04-23.1503122,bf,1.53,16.186,14.170,0.034,8.243,0.261,V
2457866.65510,2017-04-23.1515861,bf,1.42,16.193,14.130,0.034,8.546,0.260,V
2457866.65637,2017-04-23.1528483,bf,1.46,16.190,14.142,0.033,8.455,0.260,V
2457869.70550,2017-04-26.2019707,bf,1.63,16.162,14.164,0.035,8.290,0.266,V
2457869.70678,2017-04-26.2032537,bf,1.56,16.098,14.125,0.036,8.592,0.281,V
2457869.70806,2017-04-26.2045369,bf,1.68,16.109,14.173,0.038,8.219,0.280,V
2457871.57050,2017-04-28.0669732,bf,1.53,16.171,14.193,0.035,8.064,0.262,V
2457871.57177,2017-04-28.0682487,bf,1.55,16.142,14.213,0.037,7.922,0.270,V
2457871.57305,2017-04-28.0695236,bf,1.59,16.219,14.155,0.033,8.356,0.253,V
2457873.60659,2017-04-30.1030695,bf,1.51,16.114,14.091,0.034,8.863,0.278,V
2457873.60785,2017-04-30.1043363,bf,1.57,16.122,14.113,0.034,8.681,0.275,V
2457873.60912,2017-04-30.1055994,bf,1.55,16.061,14.071,0.035,9.023,0.292,V
2457875.64476,2017-05-02.1412449,bf,1.44,15.579,14.149,0.059,8.403,0.452,V
2457875.64602,2017-05-02.1425108,bf,1.41,15.568,14.139,0.059,8.479,0.457,V
2457875.64728,2017-05-02.1437724,bf,1.52,15.686,14.235,0.058,7.764,0.410,V
2457876.58421,2017-05-03.0806986,bf,1.51,15.951,14.080,0.039,8.951,0.322,V
2457876.58547,2017-05-03.0819614,bf,1.47,15.895,14.178,0.045,8.180,0.339,V
2457876.58673,2017-05-03.0832270,bf,1.45,16.144,14.123,0.034,8.601,0.271,V
2457879.46595,2017-05-05.9624660,bf,1.99,15.563,14.214,0.063,7.916,0.460,V
2457879.46724,2017-05-05.9637563,bf,2.00,15.529,14.262,0.068,7.566,0.474,V
2457879.46851,2017-05-05.9650268,bf,1.70,15.739,14.189,0.054,8.099,0.395,V
2457883.70161,2017-05-10.1981770,bf,1.56,15.458,14.143,0.065,8.442,0.506,V
2457883.70288,2017-05-10.1994459,bf,1.60,15.542,14.148,0.061,8.408,0.468,V
2457883.70415,2017-05-10.2007087,bf,1.70,15.585,14.196,0.061,8.049,0.450,V
2457887.70994,2017-05-14.2065729,bf,1.61,14.798,14.348,0.145,6.992,0.925,V
2457887.71154,2017-05-14.2081715,bf,1.67,14.131,13.839,0.169,11.177,1.714,V
2457887.71312,2017-05-14.2097512,bf,1.54,13.915,>13.915,99.990,8.090,2.090,V
2457893.74324,2017-05-20.2399952,bf,1.56,15.984,14.138,0.040,8.484,0.312,V
2457893.74451,2017-05-20.2412642,bf,1.62,16.049,14.153,0.038,8.371,0.294,V
2457893.74579,2017-05-20.2425387,bf,1.52,15.926,14.117,0.041,8.652,0.329,V
2457894.66745,2017-05-21.1642187,bf,1.51,16.049,14.175,0.039,8.200,0.295,V
2457894.66872,2017-05-21.1654957,bf,1.51,16.134,14.120,0.034,8.623,0.273,V
2457894.66998,2017-05-21.1667574,bf,1.50,16.130,14.139,0.035,8.478,0.273,V
2457896.65684,2017-05-23.1536664,bf,1.59,16.113,14.102,0.035,8.766,0.280,V
2457896.65811,2017-05-23.1549289,bf,1.52,16.121,14.159,0.037,8.328,0.277,V
2457896.65937,2017-05-23.1561902,bf,1.54,16.048,14.155,0.038,8.352,0.296,V
2457902.66144,2017-05-29.1584368,bf,1.58,16.113,14.075,0.034,8.992,0.279,V
2457902.66274,2017-05-29.1597300,bf,1.60,16.118,14.055,0.033,9.164,0.277,V
2457902.66401,2017-05-29.1610003,bf,1.60,16.098,14.122,0.036,8.610,0.282,V
2457904.56517,2017-05-31.0622237,bf,1.48,16.023,14.062,0.036,9.102,0.301,V
2457904.56643,2017-05-31.0634877,bf,1.42,16.107,14.124,0.035,8.597,0.280,V
2457904.56770,2017-05-31.0647572,bf,1.53,16.033,14.105,0.038,8.747,0.301,V
2457905.71035,2017-06-01.2074465,bf,1.56,15.978,14.071,0.038,9.029,0.316,V
2457905.71162,2017-06-01.2087103,bf,1.52,15.933,14.077,0.040,8.972,0.328,V
2457908.60350,2017-06-04.1006950,bf,1.60,15.874,14.031,0.040,9.364,0.347,V
2457908.60478,2017-06-04.1019732,bf,1.56,15.883,14.095,0.043,8.826,0.345,V
2457908.60605,2017-06-04.1032473,bf,1.53,15.939,14.081,0.040,8.947,0.326,V
2457913.60318,2017-06-09.1005627,bf,1.56,15.580,14.096,0.056,8.822,0.452,V
2457913.60444,2017-06-09.1018277,bf,1.65,15.613,14.116,0.055,8.654,0.439,V
2457913.60571,2017-06-09.1030930,bf,1.64,15.649,14.065,0.051,9.076,0.424,V
2457915.62235,2017-06-11.1198151,bf,1.47,15.750,14.050,0.046,9.206,0.388,V
2457915.62360,2017-06-11.1210716,bf,1.57,15.669,14.126,0.053,8.580,0.417,V
2457915.62487,2017-06-11.1223358,bf,1.50,15.757,14.050,0.046,9.210,0.385,V
2457917.58217,2017-06-13.0797218,bf,1.54,15.855,14.098,0.044,8.797,0.353,V
2457917.58344,2017-06-13.0809920,bf,1.40,15.840,14.107,0.044,8.739,0.357,V
2457917.58471,2017-06-13.0822614,bf,1.46,15.905,14.043,0.039,9.265,0.336,V
2457922.53768,2017-06-18.0354453,bf,1.50,16.127,14.128,0.036,8.564,0.276,V
2457922.53894,2017-06-18.0367134,bf,1.61,16.034,14.159,0.039,8.329,0.300,V
2457922.54021,2017-06-18.0379797,bf,1.51,16.113,14.067,0.034,9.066,0.280,V
2457924.61949,2017-06-20.1173656,bf,1.54,16.202,14.043,0.030,9.264,0.257,V
2457924.62077,2017-06-20.1186383,bf,1.47,15.985,14.165,0.042,8.281,0.314,V
2457924.62204,2017-06-20.1199087,bf,1.55,16.120,14.063,0.033,9.093,0.276,V
2457928.57909,2017-06-24.0771509,bf,1.69,14.711,14.105,0.127,8.745,1.014,V
2457928.58036,2017-06-24.0784303,bf,1.61,14.360,14.273,0.204,7.488,1.394,V
2457928.58163,2017-06-24.0796934,bf,1.58,15.316,13.926,0.061,10.314,0.577,V
2457932.59288,2017-06-28.0911416,bf,2.01,16.012,14.049,0.036,9.210,0.305,V
2457932.59414,2017-06-28.0924046,bf,2.02,16.012,14.060,0.036,9.123,0.305,V
2457932.59542,2017-06-28.0936775,bf,2.03,15.952,14.138,0.041,8.483,0.322,V
2457935.52510,2017-07-01.0235214,bf,1.66,15.899,14.016,0.039,9.499,0.338,V
2457935.52636,2017-07-01.0247854,bf,1.65,15.999,14.069,0.037,9.045,0.310,V
2457935.52764,2017-07-01.0260630,bf,1.64,15.903,14.089,0.041,8.877,0.338,V
2457938.53615,2017-07-04.0347288,bf,1.53,15.950,14.108,0.040,8.724,0.322,V
2457938.53748,2017-07-04.0360575,bf,1.59,15.900,14.150,0.044,8.396,0.338,V
2457938.53875,2017-07-04.0373284,bf,1.49,15.960,14.058,0.038,9.136,0.319,V
2457943.60231,2017-07-09.1011642,bf,1.68,15.465,14.148,0.065,8.403,0.502,V
2457943.60359,2017-07-09.1024489,bf,1.57,15.376,14.073,0.066,9.007,0.544,V
2457943.60486,2017-07-09.1037180,bf,1.49,15.481,14.000,0.056,9.635,0.495,V
2457945.59825,2017-07-11.0972299,bf,1.52,15.610,14.094,0.054,8.837,0.440,V
2457945.59953,2017-07-11.0985035,bf,1.68,15.515,14.137,0.062,8.490,0.479,V
2457945.60080,2017-07-11.0997778,bf,1.53,15.809,14.064,0.044,9.085,0.368,V
2457947.56605,2017-07-13.0651372,bf,1.47,15.971,14.066,0.038,9.063,0.317,V
2457947.56732,2017-07-13.0664052,bf,1.48,15.917,14.136,0.043,8.506,0.335,V
2457947.56858,2017-07-13.0676729,bf,1.53,15.833,14.181,0.048,8.158,0.360,V
2457951.49705,2017-07-16.9963582,bf,1.63,16.182,14.112,0.033,8.687,0.262,V
2457951.49832,2017-07-16.9976346,bf,1.54,16.114,14.110,0.035,8.704,0.279,V
2457951.49959,2017-07-16.9988994,bf,1.68,16.116,14.118,0.035,8.649,0.278,V
2457953.57051,2017-07-19.0699453,bf,1.68,15.974,14.067,0.038,9.055,0.317,V
2457953.57179,2017-07-19.0712243,bf,1.67,15.956,14.091,0.039,8.865,0.322,V
2457953.57307,2017-07-19.0725122,bf,1.58,16.063,14.080,0.035,8.955,0.291,V
2457955.49800,2017-07-20.9975442,bf,1.51,15.569,13.980,0.051,9.818,0.458,V
2457955.49926,2017-07-20.9988119,bf,1.61,15.815,14.100,0.045,8.784,0.366,V
2457955.50053,2017-07-21.125e-05,bf,1.62,15.886,14.052,0.041,9.181,0.342,V
2457958.55941,2017-07-24.0591450,bf,1.62,16.100,14.065,0.035,9.078,0.283,V
2457958.56067,2017-07-24.0604074,bf,1.69,15.864,14.072,0.042,9.021,0.348,V
2457958.56194,2017-07-24.0616751,bf,1.54,15.965,14.137,0.041,8.490,0.317,V
2457960.54548,2017-07-26.0453206,bf,1.51,16.031,14.105,0.037,8.751,0.300,V
2457960.54675,2017-07-26.0465956,bf,1.64,16.015,14.068,0.036,9.056,0.304,V
2457960.54801,2017-07-26.0478560,bf,1.59,15.978,14.098,0.039,8.804,0.314,V
2457968.52125,2017-08-03.0215690,bf,1.52,15.912,14.100,0.041,8.788,0.333,V
2457968.52251,2017-08-03.0228346,bf,1.65,15.692,14.136,0.052,8.503,0.408,V
2457968.52378,2017-08-03.0240989,bf,1.61,15.826,14.128,0.046,8.565,0.361,V
2457971.51824,2017-08-06.0187369,bf,1.54,15.659,14.121,0.053,8.620,0.420,V
2457971.51951,2017-08-06.0200131,bf,1.50,15.618,14.140,0.056,8.472,0.436,V
2457971.52078,2017-08-06.0212787,bf,1.56,15.821,14.111,0.045,8.704,0.362,V
2457974.50740,2017-08-09.0080746,bf,1.51,15.676,14.134,0.053,8.518,0.414,V
2457974.50868,2017-08-09.0093516,bf,1.66,15.663,14.170,0.056,8.240,0.419,V
2457974.50994,2017-08-09.0106140,bf,1.56,15.886,13.988,0.038,9.742,0.343,V
2457980.48213,2017-08-14.9831476,bf,1.70,15.801,14.094,0.046,8.838,0.370,V
2457980.48340,2017-08-14.9844193,bf,1.59,15.852,14.070,0.043,9.032,0.354,V
2457980.48468,2017-08-14.9856914,bf,1.62,15.891,14.122,0.043,8.608,0.341,V
2457983.47717,2017-08-17.9783587,bf,2.09,15.811,14.040,0.044,9.290,0.368,V
2457983.47844,2017-08-17.9796320,bf,2.05,15.785,14.036,0.044,9.322,0.376,V
2457983.47971,2017-08-17.9809002,bf,2.02,15.790,14.092,0.046,8.850,0.374,V
2458086.85504,2017-11-29.3579940,bf,1.76,15.608,14.132,0.056,8.531,0.441,V
2458086.85631,2017-11-29.3592634,bf,1.71,15.521,14.159,0.063,8.325,0.477,V
2458087.85171,2017-11-30.3546224,bf,1.54,15.808,14.113,0.046,8.685,0.367,V
2458087.85297,2017-11-30.3558942,bf,1.48,15.721,14.087,0.049,8.892,0.397,V
2458087.85425,2017-11-30.3571677,bf,1.52,15.595,14.194,0.060,8.057,0.445,V
2458094.84766,2017-12-07.3503259,bf,1.52,15.642,14.168,0.056,8.258,0.427,V
2458094.84892,2017-12-07.3515813,bf,1.42,15.710,14.090,0.049,8.870,0.401,V
2458094.85019,2017-12-07.3528577,bf,1.51,15.732,14.233,0.055,7.771,0.393,V
2458101.83627,2017-12-14.3386429,bf,1.59,16.028,14.099,0.037,8.798,0.301,V
2458101.83754,2017-12-14.3399053,bf,1.60,16.108,14.083,0.034,8.931,0.279,V
2458101.83880,2017-12-14.3411695,bf,1.61,16.051,14.085,0.036,8.914,0.295,V
2458104.82741,2017-12-17.3296399,bf,1.58,16.043,14.092,0.036,8.851,0.297,V
2458104.82868,2017-12-17.3309137,bf,1.44,16.069,14.022,0.033,9.441,0.289,V
2458106.81658,2017-12-19.3187168,bf,1.63,16.044,14.036,0.035,9.316,0.297,V
2458106.81785,2017-12-19.3199886,bf,1.57,15.946,14.102,0.040,8.773,0.324,V
2458106.81913,2017-12-19.3212684,bf,1.65,16.077,14.003,0.033,9.613,0.290,V
2458110.81864,2017-12-23.3205790,bf,1.55,16.021,14.084,0.037,8.916,0.302,V
2458118.79116,2017-12-31.2926743,bf,1.48,15.788,14.097,0.046,8.813,0.374,V
2458119.78625,2018-01-01.2877016,bf,1.56,15.439,14.085,0.063,8.906,0.514,V
2458119.78993,2018-01-01.2913875,bf,1.55,15.522,14.131,0.061,8.542,0.477,V
2458121.78099,2018-01-03.2823333,bf,1.55,15.611,14.078,0.053,8.963,0.439,V
2458121.78474,2018-01-03.2860928,bf,1.49,15.492,14.022,0.057,9.449,0.491,V
2458122.78433,2018-01-04.2856231,bf,1.44,15.717,14.045,0.047,9.250,0.400,V
2458122.78832,2018-01-04.2896092,bf,1.56,15.662,14.040,0.049,9.290,0.420,V
2458123.78742,2018-01-05.2886578,bf,1.54,15.796,14.101,0.046,8.784,0.372,V
2458123.78871,2018-01-05.2899510,bf,1.45,15.850,14.130,0.045,8.554,0.354,V
2458123.78999,2018-01-05.2912260,bf,1.49,15.814,14.081,0.044,8.946,0.365,V
2458124.86761,2018-01-06.3687811,bf,1.54,15.491,14.086,0.060,8.907,0.490,V
2458153.73902,2018-02-04.2384526,bf,1.59,15.758,13.956,0.042,10.035,0.385,V
2458153.74029,2018-02-04.2397192,bf,1.49,15.787,14.124,0.047,8.598,0.374,V
2458153.74156,2018-02-04.2409952,bf,1.52,15.590,14.110,0.056,8.701,0.448,V
2458157.79679,2018-02-08.2959803,bf,1.92,15.878,14.040,0.040,9.283,0.345,V
2458157.79807,2018-02-08.2972591,bf,1.94,15.998,14.110,0.039,8.707,0.310,V
2458157.79934,2018-02-08.2985238,bf,1.95,16.024,14.111,0.038,8.701,0.303,V
2458161.66962,2018-02-12.1685768,bf,1.38,16.022,13.996,0.034,9.669,0.303,V
2458161.67090,2018-02-12.1698528,bf,1.38,16.010,14.034,0.035,9.340,0.306,V
2458161.67216,2018-02-12.1711189,bf,1.35,16.091,14.029,0.033,9.388,0.284,V
2458162.66894,2018-02-13.1678420,bf,1.46,15.941,14.035,0.038,9.333,0.324,V
2458162.67022,2018-02-13.1691201,bf,1.43,15.971,14.021,0.036,9.454,0.317,V
2458162.67151,2018-02-13.1704097,bf,1.42,15.948,14.078,0.039,8.967,0.324,V
2458163.66427,2018-02-14.1631049,bf,1.40,15.978,14.067,0.038,9.061,0.315,V
2458163.66558,2018-02-14.1644179,bf,1.41,16.167,14.060,0.032,9.118,0.267,V
2458163.66685,2018-02-14.1656947,bf,1.39,15.982,14.081,0.038,8.940,0.314,V
2458164.65984,2018-02-15.1586262,bf,1.39,16.014,14.018,0.035,9.479,0.306,V
2458164.66111,2018-02-15.1598972,bf,1.40,15.929,13.979,0.036,9.820,0.330,V
2458164.66238,2018-02-15.1611725,bf,1.44,15.899,14.021,0.040,9.452,0.340,V
2458165.72412,2018-02-16.2228362,bf,1.38,16.060,13.980,0.033,9.816,0.294,V
2458165.72538,2018-02-16.2241013,bf,1.41,16.009,13.983,0.034,9.792,0.306,V
2458165.72664,2018-02-16.2253620,bf,1.43,16.009,14.015,0.036,9.508,0.308,V
2458166.65460,2018-02-17.1532664,bf,1.44,14.645,14.149,0.139,8.402,1.065,V
2458166.65588,2018-02-17.1545417,bf,1.44,14.618,14.235,0.154,7.758,1.093,V
2458166.65715,2018-02-17.1558158,bf,1.46,14.881,14.156,0.113,8.348,0.861,V
2458168.64971,2018-02-19.1482681,bf,2.01,16.051,14.107,0.037,8.732,0.295,V
2458168.65099,2018-02-19.1495506,bf,2.03,15.996,14.073,0.037,9.015,0.309,V
2458169.64630,2018-02-20.1448010,bf,2.00,15.920,13.991,0.037,9.719,0.331,V
2458169.64759,2018-02-20.1460903,bf,2.00,15.894,14.060,0.040,9.118,0.340,V
2458169.64886,2018-02-20.1473660,bf,1.99,15.853,13.943,0.038,10.158,0.352,V
2458170.80785,2018-02-21.3062873,bf,1.98,15.975,14.027,0.037,9.392,0.317,V
2458170.80913,2018-02-21.3075646,bf,1.98,16.103,14.014,0.032,9.513,0.281,V
2458170.81041,2018-02-21.3088432,bf,1.99,15.978,14.035,0.037,9.331,0.315,V
2458171.66279,2018-02-22.1611799,bf,1.39,16.060,13.984,0.032,9.774,0.293,V
2458171.66406,2018-02-22.1624553,bf,1.43,15.917,13.952,0.036,10.076,0.334,V
2458171.66536,2018-02-22.1637524,bf,1.48,15.930,14.039,0.038,9.293,0.328,V
2458172.68100,2018-02-23.1793386,bf,1.96,15.908,14.003,0.038,9.604,0.335,V
2458172.68228,2018-02-23.1806187,bf,1.95,16.055,14.009,0.034,9.558,0.295,V
2458172.68355,2018-02-23.1819202,bf,1.99,16.062,14.014,0.034,9.514,0.293,V
2458173.81331,2018-02-24.3115909,bf,2.02,15.950,14.047,0.038,9.227,0.323,V
2458173.81460,2018-02-24.3128718,bf,2.03,16.020,13.927,0.033,10.306,0.305,V
2458175.63360,2018-02-26.1317818,bf,1.96,15.822,14.050,0.043,9.196,0.364,V
2458175.63487,2018-02-26.1330524,bf,1.92,15.877,14.114,0.043,8.674,0.345,V
2458175.63614,2018-02-26.1343175,bf,1.92,15.776,14.106,0.047,8.738,0.378,V
2458176.78267,2018-02-27.2807936,bf,2.16,15.721,14.008,0.045,9.571,0.398,V
2458176.78271,2018-02-27.2808281,bj,2.16,16.233,14.101,0.031,8.312,0.236,g
2458176.78393,2018-02-27.2820489,bj,2.19,16.171,14.065,0.032,8.593,0.250,g
2458176.78394,2018-02-27.2820599,bf,2.17,15.783,14.027,0.044,9.401,0.375,V
2458176.78515,2018-02-27.2832723,bj,2.13,16.292,14.083,0.029,8.443,0.224,g
2458176.78522,2018-02-27.2833399,bf,2.18,15.610,13.982,0.049,9.795,0.440,V
2458176.83366,2018-02-27.3317714,bf,2.20,16.055,14.071,0.035,9.022,0.294,V
2458176.83492,2018-02-27.3330384,bf,2.20,16.060,14.008,0.034,9.570,0.294,V
2458176.83619,2018-02-27.3343047,bf,2.19,15.899,14.006,0.038,9.579,0.339,V
2458177.80678,2018-02-28.3048487,bf,1.99,14.214,>14.214,99.990,6.420,1.587,V
2458177.80804,2018-02-28.3061113,bf,2.30,99.990,99.990,99.990,99.990,99.990,V
2458177.80932,2018-02-28.3073886,bf,2.04,99.990,99.990,99.990,99.990,99.990,V
2458178.85820,2018-03-01.3562184,bf,2.08,15.649,14.015,0.049,9.505,0.426,V
2458178.85949,2018-03-01.3575053,bf,2.07,15.513,14.006,0.055,9.578,0.481,V
2458178.86076,2018-03-01.3587693,bf,2.06,15.554,13.975,0.051,9.859,0.464,V
2458180.75123,2018-03-03.2491473,bf,1.96,15.389,14.061,0.065,9.107,0.538,V
2458180.75251,2018-03-03.2504333,bf,1.96,15.514,14.066,0.058,9.064,0.481,V
2458180.75379,2018-03-03.2517082,bf,1.96,15.588,14.007,0.051,9.579,0.450,V
2458181.74246,2018-03-04.2403273,bf,1.94,15.660,14.059,0.050,9.129,0.421,V
2458181.74373,2018-03-04.2416017,bf,1.94,15.472,14.118,0.063,8.649,0.499,V
2458181.74501,2018-03-04.2428810,bf,1.93,15.701,14.092,0.050,8.851,0.405,V
2458183.72532,2018-03-06.2231019,bf,1.35,15.678,14.039,0.049,9.291,0.413,V
2458183.72662,2018-03-06.2243903,bf,1.39,15.675,14.028,0.048,9.384,0.415,V
2458183.72788,2018-03-06.2256623,bf,1.38,15.962,13.990,0.036,9.734,0.319,V
2458185.76269,2018-03-08.2603719,bf,2.21,15.721,14.035,0.046,9.335,0.399,V
2458185.76396,2018-03-08.2616436,bf,2.20,15.665,14.028,0.049,9.387,0.419,V
2458186.79525,2018-03-09.2928822,bf,1.98,15.995,14.004,0.036,9.604,0.313,V
2458186.79655,2018-03-09.2941825,bf,2.00,15.858,14.072,0.042,9.015,0.351,V
2458186.79783,2018-03-09.2954636,bf,2.01,16.036,14.069,0.036,9.040,0.300,V
2458187.77564,2018-03-10.2732300,bf,1.45,15.902,13.967,0.037,9.933,0.338,V
2458187.77692,2018-03-10.2745100,bf,1.46,16.081,14.006,0.032,9.589,0.286,V
2458187.77820,2018-03-10.2757871,bf,1.44,15.944,14.035,0.038,9.337,0.325,V
2458189.86019,2018-03-12.3576877,bf,1.40,16.069,14.025,0.034,9.422,0.291,V
2458189.86146,2018-03-12.3589613,bf,1.41,16.070,14.058,0.034,9.136,0.290,V
2458189.86273,2018-03-12.3602288,bf,1.43,15.999,14.045,0.036,9.250,0.309,V
2458190.85162,2018-03-13.3490780,bf,1.37,16.139,14.061,0.032,9.108,0.272,V
2458190.85289,2018-03-13.3503450,bf,1.39,15.958,13.979,0.035,9.831,0.321,V
2458190.85415,2018-03-13.3516123,bf,1.46,16.022,14.065,0.037,9.075,0.304,V
2458192.86162,2018-03-15.3589893,bf,1.45,16.012,14.044,0.036,9.255,0.306,V
2458192.86288,2018-03-15.3602531,bf,1.38,15.937,13.970,0.037,9.899,0.329,V
2458192.86415,2018-03-15.3615293,bf,1.38,16.074,13.917,0.030,10.399,0.290,V
2458193.84245,2018-03-16.3397791,bf,1.45,16.004,14.083,0.037,8.925,0.307,V
2458193.84371,2018-03-16.3410494,bf,1.54,16.097,13.961,0.032,9.987,0.284,V
2458193.84500,2018-03-16.3423368,bf,1.42,16.113,13.999,0.031,9.648,0.279,V
2458194.84834,2018-03-17.3456314,bf,1.44,16.117,13.965,0.031,9.955,0.280,V
2458194.84962,2018-03-17.3469151,bf,1.47,16.014,13.989,0.034,9.730,0.305,V
2458194.85089,2018-03-17.3481892,bf,1.40,16.076,14.010,0.033,9.548,0.288,V
2458196.84007,2018-03-19.3372839,bf,1.36,16.194,13.986,0.029,9.757,0.259,V
2458196.84134,2018-03-19.3385572,bf,1.38,16.074,14.027,0.033,9.404,0.288,V
2458196.84262,2018-03-19.3398400,bf,1.43,16.004,14.036,0.036,9.322,0.307,V
2458197.83925,2018-03-20.3364312,bf,1.37,16.034,14.012,0.034,9.538,0.299,V
2458197.84053,2018-03-20.3377120,bf,1.38,15.907,14.045,0.039,9.242,0.335,V
2458197.84181,2018-03-20.3389916,bf,1.36,16.086,14.034,0.033,9.341,0.286,V
2458198.84228,2018-03-21.3394256,bf,1.47,15.887,14.005,0.039,9.589,0.342,V
2458198.84355,2018-03-21.3406987,bf,1.39,15.872,13.991,0.039,9.718,0.348,V
2458199.75016,2018-03-22.2472700,bf,1.50,16.087,13.971,0.031,9.898,0.286,V
2458199.75142,2018-03-22.2485377,bf,1.38,16.029,13.954,0.032,10.051,0.302,V
2458199.75269,2018-03-22.2498001,bf,1.41,16.081,14.020,0.034,9.461,0.288,V
2458200.76787,2018-03-23.2649523,bf,1.47,16.156,14.055,0.033,9.159,0.270,V
2458200.76915,2018-03-23.2662255,bf,1.48,16.108,13.995,0.031,9.674,0.280,V
2458200.77043,2018-03-23.2675087,bf,1.46,16.146,14.056,0.032,9.154,0.270,V
2458201.60135,2018-03-24.0983957,bf,1.38,15.993,14.023,0.036,9.438,0.311,V
2458201.60262,2018-03-24.0996701,bf,1.51,16.017,14.032,0.035,9.352,0.303,V
2458201.60390,2018-03-24.1009510,bf,1.51,15.952,14.055,0.038,9.154,0.323,V
2458201.83583,2018-03-24.3328740,bf,1.41,16.065,14.070,0.035,9.034,0.291,V
2458201.83711,2018-03-24.3341524,bf,1.44,15.976,14.018,0.036,9.477,0.314,V
2458201.83840,2018-03-24.3354391,bf,1.39,16.021,13.944,0.032,10.148,0.303,V
2458202.60428,2018-03-25.1012954,bf,1.39,16.022,14.000,0.034,9.634,0.302,V
2458202.60556,2018-03-25.1025773,bf,1.37,15.957,14.047,0.038,9.228,0.321,V
2458202.60681,2018-03-25.1038396,bf,1.37,15.862,14.053,0.041,9.177,0.351,V
2458202.81181,2018-03-25.3088207,bf,1.36,16.018,14.040,0.035,9.291,0.304,V
2458202.81309,2018-03-25.3101064,bf,1.35,15.981,13.993,0.035,9.701,0.315,V
2458202.81436,2018-03-25.3113758,bf,1.38,16.019,13.998,0.034,9.654,0.304,V
2458204.62609,2018-03-27.1230465,bf,1.47,15.752,14.014,0.044,9.514,0.387,V
2458204.62737,2018-03-27.1243265,bf,1.44,15.853,14.055,0.042,9.160,0.353,V
2458204.62865,2018-03-27.1256035,bf,1.39,99.990,99.990,99.990,99.990,99.990,V
2458205.69564,2018-03-28.1925552,bf,1.36,15.847,14.004,0.040,9.603,0.356,V
2458205.69692,2018-03-28.1938407,bf,1.37,15.786,13.964,0.041,9.962,0.376,V
2458205.69820,2018-03-28.1951199,bf,1.44,15.918,13.976,0.037,9.852,0.333,V
2458205.86658,2018-03-28.3634906,bf,1.41,15.820,13.982,0.040,9.796,0.364,V
2458205.86786,2018-03-28.3647702,bf,1.40,16.038,13.986,0.033,9.764,0.299,V
2458205.86912,2018-03-28.3660347,bf,1.40,15.931,14.077,0.040,8.978,0.329,V
2458206.78306,2018-03-29.2799537,bf,1.46,15.645,13.998,0.048,9.657,0.426,V
2458206.78434,2018-03-29.2812315,bf,1.40,15.694,14.089,0.050,8.874,0.407,V
2458207.80377,2018-03-30.3006361,bf,1.95,15.416,14.003,0.060,9.610,0.525,V
2458207.80505,2018-03-30.3019118,bf,1.95,15.602,14.063,0.053,9.093,0.443,V
2458207.80631,2018-03-30.3031748,bf,1.94,15.611,14.090,0.054,8.870,0.440,V
2458208.79912,2018-03-31.2959545,bf,1.98,15.219,13.971,0.070,9.896,0.630,V
2458208.80039,2018-03-31.2972269,bf,1.95,15.149,14.149,0.087,8.402,0.671,V
2458208.80167,2018-03-31.2985031,bf,1.95,15.427,14.076,0.063,8.985,0.519,V
2458209.56693,2018-04-01.0637451,bf,1.93,15.573,14.042,0.054,9.271,0.455,V
2458209.56822,2018-04-01.0650365,bf,1.43,15.526,13.998,0.054,9.651,0.476,V
2458209.56950,2018-04-01.0663143,bf,1.38,15.565,13.934,0.049,10.239,0.460,V
2458210.72970,2018-04-02.2264910,bf,1.92,15.670,14.066,0.050,9.071,0.417,V
2458210.73099,2018-04-02.2277795,bf,1.94,15.492,14.156,0.064,8.346,0.490,V
2458210.73226,2018-04-02.2290473,bf,1.97,15.547,13.992,0.052,9.713,0.466,V
2458211.81228,2018-04-03.3090354,bf,1.95,15.467,14.089,0.062,8.879,0.501,V
2458211.81357,2018-04-03.3103270,bf,1.95,15.542,14.036,0.055,9.323,0.467,V
2458211.81484,2018-04-03.3115925,bf,1.95,15.533,14.099,0.059,8.802,0.471,V
2458212.76203,2018-04-04.2587630,bf,1.38,15.953,13.929,0.034,10.295,0.322,V
2458212.76329,2018-04-04.2600265,bf,1.91,15.758,13.957,0.042,10.028,0.386,V
2458212.76455,2018-04-04.2612901,bf,1.45,15.534,14.031,0.055,9.371,0.472,V
2458213.69345,2018-04-05.1901620,bf,1.44,15.886,14.029,0.040,9.383,0.342,V
2458213.69471,2018-04-05.1914312,bf,1.40,15.768,14.015,0.044,9.498,0.381,V
2458213.69598,2018-04-05.1926969,bf,1.40,15.798,14.020,0.043,9.459,0.371,V
2458214.67707,2018-04-06.1737634,bf,1.35,15.867,14.099,0.043,8.796,0.348,V
2458214.67834,2018-04-06.1750312,bf,1.44,15.828,13.996,0.041,9.672,0.362,V
2458214.67961,2018-04-06.1763047,bf,1.41,15.946,14.014,0.037,9.520,0.324,V
2458215.72930,2018-04-07.2259726,bf,1.45,15.963,14.056,0.038,9.153,0.319,V
2458215.73057,2018-04-07.2272381,bf,1.33,15.847,14.054,0.042,9.164,0.354,V
2458215.73183,2018-04-07.2285034,bf,1.43,15.956,14.076,0.039,8.986,0.321,V
2458216.73224,2018-04-08.2288944,bf,1.37,15.936,14.028,0.038,9.394,0.327,V
2458216.73352,2018-04-08.2301739,bf,1.41,16.017,14.012,0.035,9.534,0.303,V
2458216.73487,2018-04-08.2315200,bf,1.39,15.876,13.998,0.039,9.649,0.345,V
2458217.61559,2018-04-09.1122284,bf,1.39,15.979,14.000,0.035,9.642,0.314,V
2458217.61686,2018-04-09.1134981,bf,1.46,16.102,14.026,0.032,9.407,0.282,V
2458217.61813,2018-04-09.1147707,bf,1.39,15.858,14.042,0.041,9.273,0.352,V
2458218.72999,2018-04-10.2266085,bf,1.49,15.613,14.115,0.055,8.667,0.438,V
2458218.73127,2018-04-10.2278883,bf,1.47,15.502,13.990,0.054,9.727,0.486,V
2458218.73262,2018-04-10.2292341,bf,1.43,15.622,14.086,0.053,8.907,0.435,V
2458220.78972,2018-04-12.2862987,bh,1.37,15.763,14.065,0.046,9.077,0.383,V
2458220.78972,2018-04-12.2862991,bf,1.41,15.902,14.069,0.041,9.045,0.338,V
2458220.79100,2018-04-12.2875799,bf,1.34,16.012,14.086,0.037,8.906,0.306,V
2458220.79227,2018-04-12.2888533,bf,1.39,15.982,14.080,0.039,8.954,0.315,V
2458222.80778,2018-04-14.3043366,bf,1.39,16.025,14.018,0.034,9.481,0.302,V
2458222.80905,2018-04-14.3056055,bf,1.40,15.947,14.066,0.039,9.072,0.324,V
2458222.81031,2018-04-14.3068671,bf,1.40,15.924,14.034,0.038,9.340,0.330,V
2458223.84108,2018-04-15.3376248,bf,1.43,15.906,14.090,0.041,8.870,0.336,V
2458223.84236,2018-04-15.3388996,bf,1.40,15.766,14.070,0.047,9.035,0.385,V
2458223.84362,2018-04-15.3401652,bf,1.47,15.634,14.243,0.063,7.704,0.442,V
2458224.84399,2018-04-16.3405261,bf,1.42,15.880,14.138,0.044,8.492,0.343,V
2458224.84527,2018-04-16.3418078,bf,1.44,15.845,13.961,0.039,9.993,0.356,V
2458224.84655,2018-04-16.3430831,bf,1.37,15.909,14.050,0.040,9.207,0.336,V
2458225.83544,2018-04-17.3319644,bf,1.39,15.931,14.074,0.040,9.002,0.327,V
2458225.83673,2018-04-17.3332498,bf,1.37,15.835,14.122,0.045,8.613,0.359,V
2458225.83801,2018-04-17.3345291,bf,1.46,15.884,14.089,0.042,8.882,0.343,V
2458226.83505,2018-04-18.3315564,bf,1.44,15.952,14.095,0.040,8.828,0.322,V
2458226.83631,2018-04-18.3328239,bf,1.39,15.897,14.064,0.041,9.087,0.338,V
2458226.83757,2018-04-18.3340888,bf,1.38,15.930,14.076,0.040,8.985,0.329,V
2458227.83037,2018-04-19.3268781,bf,1.99,15.878,14.001,0.039,9.631,0.344,V
2458227.83165,2018-04-19.3281564,bf,2.00,15.992,13.986,0.036,9.760,0.313,V
2458227.83292,2018-04-19.3294239,bf,2.00,15.867,14.067,0.042,9.065,0.348,V
2458228.83364,2018-04-20.3301313,bf,1.93,15.994,14.023,0.036,9.434,0.311,V
2458228.83491,2018-04-20.3314065,bf,1.95,15.989,14.053,0.037,9.177,0.312,V
2458228.83618,2018-04-20.3326709,bf,1.95,15.839,14.058,0.043,9.134,0.356,V
2458229.81858,2018-04-21.3150651,bf,1.93,15.863,14.038,0.041,9.304,0.349,V
2458229.81985,2018-04-21.3163344,bf,1.94,15.796,13.979,0.041,9.831,0.371,V
2458230.80334,2018-04-22.2998280,bf,2.01,15.878,14.008,0.039,9.567,0.343,V
2458230.80462,2018-04-22.3011060,bf,2.02,15.987,14.052,0.037,9.183,0.312,V
2458231.46960,2018-04-22.9660805,bf,1.42,15.672,13.980,0.046,9.814,0.416,V
2458231.47088,2018-04-22.9673618,bf,1.42,15.699,13.969,0.046,9.913,0.408,V
2458231.47216,2018-04-22.9686418,bf,1.41,15.787,14.025,0.043,9.420,0.375,V
2458231.78604,2018-04-23.2825223,bf,1.49,14.545,14.222,0.163,7.852,1.168,V
2458231.78732,2018-04-23.2838005,bf,1.52,14.050,>14.050,99.990,9.013,1.843,V
2458232.60529,2018-04-24.1017641,bf,2.00,15.614,14.036,0.051,9.324,0.439,V
2458232.60656,2018-04-24.1030393,bf,2.00,15.451,14.068,0.061,9.052,0.509,V
2458232.77505,2018-04-24.2715248,bf,1.53,13.780,>13.780,99.990,8.512,2.367,V
2458232.77632,2018-04-24.2727971,bf,1.50,14.160,14.010,0.192,9.541,1.673,V
2458233.61427,2018-04-25.1107452,bf,2.07,15.804,14.033,0.043,9.345,0.369,V
2458233.61554,2018-04-25.1120216,bf,2.08,15.741,14.051,0.046,9.192,0.390,V
2458233.61683,2018-04-25.1133055,bf,2.06,15.766,14.008,0.043,9.571,0.381,V
2458235.70026,2018-04-27.1967359,bf,1.45,15.271,14.024,0.070,9.425,0.601,V
2458235.70153,2018-04-27.1980027,bf,1.50,15.013,13.921,0.080,10.359,0.760,V
2458235.70279,2018-04-27.1992652,bf,1.48,14.624,14.260,0.157,7.585,1.086,V
2458236.55882,2018-04-28.0552980,bf,2.01,15.619,14.074,0.053,9.000,0.436,V
2458236.56010,2018-04-28.0565715,bf,1.95,15.661,14.000,0.048,9.637,0.419,V
2458236.56137,2018-04-28.0578480,bf,1.93,15.701,14.033,0.047,9.350,0.405,V
2458237.60534,2018-04-29.1018120,bf,2.03,13.997,13.527,0.142,14.901,1.939,V
2458240.79756,2018-05-02.2940506,bf,2.11,15.462,13.991,0.057,9.718,0.503,V
2458241.66928,2018-05-03.1657688,bf,1.99,15.727,14.039,0.046,9.296,0.395,V
2458241.67057,2018-05-03.1670620,bf,2.00,15.745,14.045,0.046,9.248,0.389,V
2458241.67187,2018-05-03.1683615,bf,2.02,99.990,99.990,99.990,99.990,99.990,V
2458243.64625,2018-05-05.1427584,bf,1.94,15.918,14.032,0.039,9.351,0.333,V
2458243.64753,2018-05-05.1440368,bf,1.45,15.922,14.013,0.038,9.523,0.330,V
2458243.64880,2018-05-05.1453020,bf,1.94,15.905,13.982,0.037,9.805,0.336,V
2458244.69900,2018-05-06.1955208,bf,1.39,99.990,99.990,99.990,99.990,99.990,V
2458260.53747,2018-05-22.0342537,bf,2.06,15.776,13.955,0.042,10.046,0.380,V
2458260.53874,2018-05-22.0355288,bf,2.06,15.824,14.000,0.041,9.636,0.363,V
2458260.54002,2018-05-22.0368072,bf,2.07,15.752,13.976,0.044,9.853,0.389,V
2458282.66343,2018-06-13.1609642,bj,2.12,16.487,14.096,0.024,8.352,0.188,g
2458282.66464,2018-06-13.1621791,bj,2.11,16.423,14.151,0.027,7.937,0.199,g
2458284.66928,2018-06-15.1669062,bj,2.06,16.435,14.132,0.026,8.076,0.197,g
2458284.67049,2018-06-15.1681237,bj,2.07,16.416,14.155,0.027,7.904,0.200,g
2458284.67171,2018-06-15.1693425,bj,2.07,16.443,14.148,0.026,7.958,0.195,g
2458299.63811,2018-06-30.1364642,bf,2.35,14.283,13.827,0.146,11.300,1.502,V
2458299.63938,2018-06-30.1377414,bf,2.39,14.238,>14.238,99.990,5.195,1.551,V
2458299.64065,2018-06-30.1390086,bf,2.39,14.299,>14.299,99.990,4.351,1.463,V
2458300.63139,2018-07-01.1298028,bf,1.95,15.663,14.126,0.053,8.579,0.419,V
2458300.63267,2018-07-01.1310782,bf,1.46,15.755,14.093,0.048,8.843,0.386,V
2458300.63394,2018-07-01.1323559,bf,1.97,15.599,14.055,0.053,9.156,0.444,V
2458301.60774,2018-07-02.1062081,bj,2.18,16.109,14.025,0.032,8.914,0.264,g
2458301.60897,2018-07-02.1074289,bj,2.21,15.988,14.030,0.036,8.878,0.294,g
2458301.61019,2018-07-02.1086519,bj,2.17,15.974,14.068,0.038,8.563,0.299,g
2458302.62191,2018-07-03.1204287,bf,1.59,99.990,99.990,99.990,99.990,99.990,V
2458302.62318,2018-07-03.1216936,bf,1.53,99.990,99.990,99.990,99.990,99.990,V
2458303.62417,2018-07-04.1227460,bf,1.97,99.990,99.990,99.990,99.990,99.990,V
2458303.62545,2018-07-04.1240252,bf,1.94,99.990,99.990,99.990,99.990,99.990,V
2458303.62673,2018-07-04.1252991,bf,1.96,99.990,99.990,99.990,99.990,99.990,V
2458305.61464,2018-07-06.1133192,bf,2.19,99.990,99.990,99.990,99.990,99.990,V
2458305.61592,2018-07-06.1145940,bf,2.06,16.147,14.069,0.032,9.038,0.269,V
2458305.61721,2018-07-06.1158862,bf,2.01,16.037,14.139,0.038,8.480,0.298,V
2458306.60703,2018-07-07.1057613,bf,1.95,99.990,99.990,99.990,99.990,99.990,V
2458306.60830,2018-07-07.1070347,bf,1.43,99.990,99.990,99.990,99.990,99.990,V
2458306.60957,2018-07-07.1083033,bf,1.43,99.990,99.990,99.990,99.990,99.990,V
2458308.61383,2018-07-09.1126773,bf,1.44,99.990,99.990,99.990,99.990,99.990,V
2458308.61510,2018-07-09.1139501,bf,1.92,99.990,99.990,99.990,99.990,99.990,V
2458308.61637,2018-07-09.1152136,bf,1.93,99.990,99.990,99.990,99.990,99.990,V
2458309.60011,2018-07-10.0990127,bf,1.98,99.990,99.990,99.990,99.990,99.990,V
2458309.60137,2018-07-10.1002804,bf,1.98,16.019,14.104,0.038,8.753,0.303,V
2458309.60265,2018-07-10.1015567,bf,1.98,99.990,99.990,99.990,99.990,99.990,V
2458310.59459,2018-07-11.0935484,bj,2.02,16.528,14.151,0.025,7.934,0.181,g
2458310.59580,2018-07-11.0947607,bj,2.04,16.497,14.141,0.025,8.008,0.186,g
2458310.59702,2018-07-11.0959781,bj,2.04,16.463,14.183,0.027,7.702,0.192,g
2458311.59617,2018-07-12.0951856,bf,1.44,99.990,99.990,99.990,99.990,99.990,V
2458311.59744,2018-07-12.0964524,bf,1.94,99.990,99.990,99.990,99.990,99.990,V
2458311.59871,2018-07-12.0977262,bf,1.94,99.990,99.990,99.990,99.990,99.990,V
2458312.59222,2018-07-13.0913043,bf,1.98,16.013,14.022,0.035,9.447,0.305,V
2458312.59350,2018-07-13.0925733,bf,1.99,16.100,14.018,0.032,9.479,0.283,V
2458312.59477,2018-07-13.0938482,bf,1.98,16.135,14.115,0.034,8.668,0.272,V
2458313.58579,2018-07-14.0849260,bf,2.05,15.887,14.022,0.039,9.437,0.342,V
2458313.58707,2018-07-14.0861990,bf,2.06,16.037,14.013,0.034,9.523,0.298,V
2458314.59687,2018-07-15.0960638,bf,1.45,16.090,14.064,0.034,9.087,0.284,V
2458314.59815,2018-07-15.0973372,bf,1.37,16.028,14.077,0.036,8.982,0.301,V
2458316.57869,2018-07-17.0779924,bf,1.43,14.438,13.977,0.146,9.843,1.312,V
2458316.57996,2018-07-17.0792603,bf,1.51,14.430,>14.430,99.990,4.289,1.305,V
2458316.58124,2018-07-17.0805474,bf,1.47,14.672,>14.672,99.990,3.716,1.044,V
2458321.55597,2018-07-22.0555677,bf,2.03,99.990,99.990,99.990,99.990,99.990,V
2458321.55725,2018-07-22.0568428,bf,1.98,99.990,99.990,99.990,99.990,99.990,V
2458321.55851,2018-07-22.0581059,bf,1.64,13.589,>13.589,99.990,3.927,2.813,V
2458322.55665,2018-07-23.0563033,bf,1.91,15.854,14.097,0.043,8.815,0.352,V
2458322.55794,2018-07-23.0575883,bf,1.92,15.667,14.033,0.049,9.353,0.418,V
2458322.55919,2018-07-23.0588494,bf,1.94,15.748,14.155,0.051,8.354,0.388,V
2458323.55711,2018-07-24.0568162,bj,2.12,16.001,14.107,0.038,8.263,0.291,g
2458323.55832,2018-07-24.0580343,bj,2.11,16.021,14.183,0.040,7.711,0.285,g
2458323.55954,2018-07-24.0592511,bj,2.16,15.976,14.154,0.041,7.920,0.297,g
2458324.55358,2018-07-25.0533572,bf,1.95,15.657,14.186,0.057,8.112,0.421,V
2458324.55486,2018-07-25.0546322,bf,1.94,15.761,14.120,0.048,8.622,0.383,V
2458324.55614,2018-07-25.0559077,bf,1.96,15.851,14.061,0.042,9.109,0.353,V
2458325.54269,2018-07-26.0425238,bj,2.07,15.460,14.235,0.071,7.341,0.477,g
2458325.54391,2018-07-26.0437432,bj,2.07,15.785,14.112,0.047,8.225,0.354,g
2458325.54513,2018-07-26.0449562,bj,2.07,15.787,14.114,0.047,8.215,0.355,g
2458326.55123,2018-07-27.0511184,bf,1.50,99.990,99.990,99.990,99.990,99.990,V
2458328.54269,2018-07-29.0427038,bf,1.99,15.725,14.079,0.048,8.965,0.397,V
2458328.54396,2018-07-29.0439732,bf,1.98,15.592,14.036,0.052,9.319,0.447,V
2458328.54523,2018-07-29.0452377,bf,1.97,15.523,14.055,0.057,9.163,0.476,V
2458329.50286,2018-07-30.0029196,bj,2.04,16.310,14.004,0.026,9.090,0.221,g
2458329.50407,2018-07-30.0041381,bj,2.04,16.283,14.153,0.031,7.920,0.226,g
2458329.50529,2018-07-30.0053555,bj,2.03,16.373,14.108,0.027,8.263,0.208,g
2458331.52184,2018-08-01.0220252,bj,2.26,16.420,14.106,0.027,8.273,0.202,g
2458331.52306,2018-08-01.0232472,bj,2.29,16.337,14.165,0.031,7.834,0.216,g
2458331.52428,2018-08-01.0244644,bj,2.27,16.352,14.205,0.031,7.557,0.212,g
2458332.50361,2018-08-02.0038611,bj,2.04,16.467,14.158,0.026,7.881,0.190,g
2458332.50483,2018-08-02.0050782,bj,2.06,16.428,14.149,0.027,7.947,0.198,g
2458332.50605,2018-08-02.0062921,bj,2.04,16.495,14.113,0.024,8.219,0.186,g
2458333.52507,2018-08-03.0253752,bf,1.52,14.553,14.253,0.167,7.631,1.168,V
2458333.52635,2018-08-03.0266534,bf,1.47,14.619,14.120,0.139,8.630,1.100,V
2458333.52761,2018-08-03.0279187,bf,1.52,14.854,14.327,0.135,7.131,0.880,V
2458334.52536,2018-08-04.0257179,bf,1.44,16.007,14.124,0.039,8.598,0.306,V
2458334.52663,2018-08-04.0269912,bf,1.90,16.087,14.066,0.035,9.065,0.287,V
2458334.52791,2018-08-04.0282697,bf,1.38,16.154,14.085,0.033,8.910,0.269,V
2458335.51773,2018-08-05.0181501,bf,1.44,99.990,99.990,99.990,99.990,99.990,V
2458335.51900,2018-08-05.0194222,bf,1.39,13.903,13.674,0.178,13.012,2.118,V
2458335.52028,2018-08-05.0207034,bf,1.43,99.990,99.990,99.990,99.990,99.990,V
2458336.51803,2018-08-06.0185084,bf,1.40,16.157,13.994,0.030,9.689,0.267,V
2458336.51930,2018-08-06.0197796,bf,1.35,16.082,14.103,0.035,8.769,0.286,V
2458336.52058,2018-08-06.0210643,bf,1.44,16.181,14.046,0.031,9.243,0.261,V
2458338.49960,2018-08-08.0002023,bf,1.95,16.066,14.057,0.034,9.142,0.291,V
2458338.50088,2018-08-08.0014762,bf,1.96,16.082,14.087,0.035,8.896,0.287,V
2458338.50215,2018-08-08.0027532,bf,1.95,16.160,14.116,0.033,8.663,0.266,V
2458339.49588,2018-08-08.9965395,bf,2.01,16.036,14.027,0.035,9.401,0.300,V
2458339.49715,2018-08-08.9978039,bf,1.99,15.938,14.019,0.037,9.465,0.327,V
2458339.49842,2018-08-08.9990780,bf,1.99,15.969,14.091,0.039,8.865,0.317,V
2458340.49988,2018-08-10.0005995,bf,2.00,15.824,14.154,0.047,8.366,0.361,V
2458340.50116,2018-08-10.0018731,bf,1.98,15.931,14.085,0.040,8.906,0.328,V
2458340.50243,2018-08-10.0031481,bf,2.01,16.021,14.074,0.036,9.002,0.303,V
2458341.49631,2018-08-10.9970803,bf,2.07,16.133,14.072,0.033,9.021,0.274,V
2458341.49758,2018-08-10.9983493,bf,2.07,16.110,14.057,0.033,9.146,0.279,V
2458341.49884,2018-08-10.9996121,bf,2.04,15.999,14.128,0.039,8.567,0.309,V
2458342.49536,2018-08-11.9961922,bj,2.17,16.423,14.112,0.027,8.224,0.200,g
2458342.49657,2018-08-11.9974047,bj,2.17,16.436,14.149,0.027,7.954,0.196,g
2458342.49779,2018-08-11.9986219,bj,2.19,16.472,14.133,0.025,8.066,0.191,g
2458343.49332,2018-08-12.9942099,bf,1.37,14.256,>14.256,99.990,4.698,1.523,V
2458343.49459,2018-08-12.9954802,bf,1.45,14.265,13.935,0.163,10.228,1.520,V
2458343.49587,2018-08-12.9967567,bf,1.41,14.305,>14.305,99.990,5.486,1.464,V
2458344.48203,2018-08-13.9829763,bf,1.41,16.019,14.107,0.038,8.730,0.304,V
2458344.48331,2018-08-13.9842515,bf,1.41,16.262,14.111,0.031,8.702,0.244,V
2458344.48458,2018-08-13.9855278,bf,1.41,16.152,14.089,0.033,8.881,0.269,V
2458345.49000,2018-08-14.9910041,bf,2.08,15.956,14.151,0.042,8.386,0.321,V
2458345.49127,2018-08-14.9922770,bf,2.06,15.920,14.145,0.043,8.431,0.331,V
2458345.49255,2018-08-14.9935521,bf,2.15,15.953,14.110,0.040,8.706,0.322,V
2458348.47909,2018-08-17.9802697,bf,1.57,13.867,>13.867,99.990,5.789,2.180,V
2458348.48035,2018-08-17.9815337,bf,1.62,99.990,99.990,99.990,99.990,99.990,V
2458348.48163,2018-08-17.9828003,bf,1.57,99.990,99.990,99.990,99.990,99.990,V
2458349.47142,2018-08-18.9726512,bj,2.05,16.133,14.161,0.036,7.864,0.258,g
2458349.47264,2018-08-18.9738678,bj,2.08,16.136,14.148,0.035,7.958,0.258,g
2458349.47386,2018-08-18.9750863,bj,2.08,16.086,14.191,0.038,7.650,0.269,g
2458351.47235,2018-08-20.9736937,bf,1.34,15.770,14.088,0.047,8.883,0.380,V
2458351.47362,2018-08-20.9749589,bf,1.91,15.795,14.070,0.045,9.034,0.372,V
2458351.47488,2018-08-20.9762222,bf,1.43,15.947,14.079,0.039,8.959,0.323,V
2458452.85534,2018-11-30.3582604,bj,2.20,15.611,14.180,0.059,7.730,0.416,g
2458453.85569,2018-12-01.3585924,bj,2.37,15.562,14.239,0.065,7.316,0.435,g
2458455.85467,2018-12-03.3574939,bj,2.13,15.739,14.102,0.049,8.300,0.371,g
2458455.85589,2018-12-03.3587168,bj,2.20,15.539,14.213,0.065,7.499,0.444,g
2458456.84340,2018-12-04.3461829,bF,2.08,16.371,14.205,0.030,7.554,0.208,g
2458456.84467,2018-12-04.34745,bF,2.12,16.458,14.167,0.027,7.824,0.193,g
2458456.84593,2018-12-04.3487151,bF,2.11,16.347,14.179,0.030,7.730,0.213,g
2458457.83900,2018-12-05.3417493,bj,2.04,16.358,14.239,0.032,7.314,0.212,g
2458457.84022,2018-12-05.3429650,bj,2.05,16.347,14.180,0.030,7.724,0.214,g
2458457.84143,2018-12-05.3441840,bj,2.07,16.372,14.154,0.028,7.919,0.209,g
2458458.83707,2018-12-06.3397820,bF,1.99,16.526,14.121,0.025,8.161,0.182,g
2458458.83835,2018-12-06.3410656,bF,2.03,16.518,14.161,0.026,7.862,0.183,g
2458458.83963,2018-12-06.3423401,bF,2.02,16.600,14.134,0.024,8.062,0.170,g
2458459.83778,2018-12-07.3404605,bF,2.07,16.408,14.184,0.029,7.701,0.204,g
2458459.83907,2018-12-07.3417427,bF,2.05,16.439,14.186,0.029,7.683,0.198,g
2458459.84034,2018-12-07.3430175,bF,2.05,16.491,14.163,0.027,7.845,0.190,g
2458460.85581,2018-12-08.3584398,bj,2.17,14.904,14.084,0.103,8.442,0.795,g
2458461.83126,2018-12-09.3338539,bF,1.98,16.577,14.144,0.024,7.986,0.174,g
2458461.83253,2018-12-09.3351232,bF,1.99,16.548,14.131,0.025,8.084,0.179,g
2458461.83381,2018-12-09.3363984,bF,2.01,16.590,14.144,0.024,7.992,0.172,g
2458462.84940,2018-12-10.3519465,bj,2.07,16.192,14.160,0.034,7.872,0.246,g
2458462.85062,2018-12-10.3531644,bj,2.09,16.081,14.167,0.038,7.823,0.271,g
2458462.85183,2018-12-10.3543813,bj,2.10,15.935,14.133,0.042,8.066,0.310,g
2458463.82473,2018-12-11.3272490,bF,1.98,16.536,14.167,0.026,7.814,0.180,g
2458463.82602,2018-12-11.3285307,bF,1.95,16.519,14.116,0.025,8.201,0.184,g
2458463.82733,2018-12-11.3298435,bF,1.97,16.573,14.180,0.025,7.729,0.174,g
2458464.82137,2018-12-12.3238335,bF,1.94,16.474,14.136,0.025,8.044,0.189,g
2458464.82264,2018-12-12.3251076,bF,1.96,16.571,14.129,0.023,8.100,0.174,g
2458464.82391,2018-12-12.3263761,bF,1.94,16.628,14.125,0.023,8.123,0.167,g
2458465.81800,2018-12-13.3204322,bF,2.01,16.634,14.130,0.022,8.087,0.164,g
2458465.81929,2018-12-13.3217174,bF,1.99,16.576,14.172,0.025,7.782,0.174,g
2458465.82056,2018-12-13.3229875,bF,2.02,16.582,14.174,0.024,7.765,0.172,g
2458466.81468,2018-12-14.3170607,bF,1.99,16.599,14.188,0.024,7.676,0.170,g
2458466.81596,2018-12-14.3183409,bF,2.00,16.734,14.168,0.022,7.815,0.152,g
2458466.81723,2018-12-14.3196125,bF,2.00,16.542,14.166,0.026,7.828,0.180,g
2458467.81524,2018-12-15.3175776,bF,1.97,16.637,14.135,0.023,8.052,0.165,g
2458467.81651,2018-12-15.3188517,bF,1.95,16.580,14.136,0.023,8.044,0.173,g
2458467.81781,2018-12-15.3201409,bF,1.97,16.519,14.104,0.025,8.290,0.183,g
2458469.85480,2018-12-17.3570418,bF,2.02,16.057,14.229,0.041,7.382,0.277,g
2458469.85607,2018-12-17.3583162,bF,2.02,16.049,14.269,0.043,7.118,0.278,g
2458471.82115,2018-12-19.3232961,bF,1.96,16.558,14.090,0.024,8.399,0.178,g
2458471.82370,2018-12-19.3258475,bF,1.97,16.538,14.200,0.026,7.588,0.181,g
2458474.81694,2018-12-22.3189415,bF,2.02,15.911,14.194,0.045,7.627,0.316,g
2458475.80881,2018-12-23.3107663,bj,2.20,15.667,14.203,0.057,7.564,0.395,g
2458475.81003,2018-12-23.3119854,bj,2.24,15.705,14.289,0.060,6.984,0.381,g
2458475.81125,2018-12-23.3132011,bj,2.23,15.694,14.270,0.059,7.117,0.385,g
2458476.80992,2018-12-24.3118266,bF,1.96,16.078,14.124,0.036,8.136,0.271,g
2458476.81119,2018-12-24.3130931,bF,2.01,16.083,14.241,0.040,7.308,0.270,g
2458476.81246,2018-12-24.3143571,bF,2.01,16.046,14.254,0.042,7.219,0.279,g
2458477.80134,2018-12-25.3031932,bj,2.05,16.055,14.202,0.040,7.570,0.277,g
2458477.80256,2018-12-25.3044150,bj,2.05,15.938,14.274,0.047,7.085,0.309,g
2458477.80378,2018-12-25.3056309,bj,2.07,15.920,14.192,0.045,7.645,0.314,g
2458478.80679,2018-12-26.3085907,bF,2.00,16.321,14.211,0.031,7.509,0.217,g
2458478.80806,2018-12-26.3098540,bF,2.00,16.278,14.162,0.032,7.861,0.228,g
2458478.80932,2018-12-26.3111156,bF,1.98,16.333,14.261,0.033,7.176,0.215,g
2458479.82750,2018-12-27.3292451,bj,2.05,16.139,14.225,0.038,7.411,0.258,g
2458479.82873,2018-12-27.3304756,bj,2.06,16.143,14.202,0.037,7.571,0.256,g
2458479.82995,2018-12-27.3316935,bj,2.06,16.173,14.222,0.037,7.431,0.250,g
2458480.79592,2018-12-28.2976053,bj,2.04,16.227,14.206,0.034,7.545,0.238,g
2458480.79713,2018-12-28.2988276,bj,2.06,16.302,14.211,0.032,7.511,0.222,g
2458480.79835,2018-12-28.3000456,bj,2.07,16.396,14.169,0.029,7.804,0.205,g
2458483.84697,2018-12-31.3484966,bj,2.05,16.410,14.185,0.028,7.692,0.201,g
2458483.84819,2018-12-31.3497141,bj,2.03,16.345,14.209,0.032,7.521,0.214,g
2458483.84941,2018-12-31.3509296,bj,2.06,16.498,14.195,0.027,7.620,0.186,g
2458484.84834,2019-01-01.3498104,bF,1.98,16.309,14.231,0.032,7.378,0.219,g
2458484.84961,2019-01-01.3510851,bF,1.96,16.423,14.200,0.028,7.582,0.199,g
2458484.85087,2019-01-01.3523456,bF,1.98,16.419,14.222,0.029,7.434,0.200,g
2458485.85857,2019-01-02.3599885,bj,2.00,99.990,99.990,99.990,99.990,99.990,g
2458485.85980,2019-01-02.3612145,bj,2.00,16.044,14.253,0.042,7.224,0.281,g
2458485.86102,2019-01-02.3624325,bj,2.03,15.939,14.229,0.045,7.391,0.308,g
2458486.79007,2019-01-03.2914319,bF,1.99,16.593,14.224,0.026,7.415,0.171,g
2458486.79134,2019-01-03.2927013,bF,1.97,16.664,14.193,0.023,7.640,0.161,g
2458486.79263,2019-01-03.2939932,bF,1.96,16.567,14.223,0.026,7.425,0.176,g
2458487.86016,2019-01-04.3614574,bF,2.02,16.364,14.169,0.029,7.800,0.210,g
2458487.86144,2019-01-04.3627341,bF,2.00,16.219,14.235,0.035,7.347,0.239,g
2458487.86270,2019-01-04.3639936,bF,2.00,16.059,14.203,0.040,7.561,0.276,g
2458488.85271,2019-01-05.3539634,bF,1.96,16.662,14.135,0.022,8.052,0.162,g
2458488.85399,2019-01-05.3552383,bF,1.96,16.405,14.200,0.029,7.591,0.202,g
2458488.85527,2019-01-05.3565165,bF,1.96,16.487,14.172,0.027,7.781,0.189,g
2458489.79042,2019-01-06.2916152,bF,1.96,16.626,14.168,0.024,7.815,0.167,g
2458489.79169,2019-01-06.2928824,bF,1.95,16.563,14.270,0.026,7.116,0.175,g
2458489.79297,2019-01-06.2941598,bF,1.95,16.548,14.229,0.026,7.381,0.177,g
2458490.85520,2019-01-07.3563354,bj,2.00,16.106,14.169,0.039,7.805,0.275,g
2458490.85642,2019-01-07.35755,bj,2.02,16.331,14.226,0.033,7.405,0.217,g
2458490.85764,2019-01-07.3587655,bj,2.03,16.291,14.278,0.034,7.060,0.224,g
2458491.86284,2019-01-08.3639099,bj,2.08,16.203,14.199,0.036,7.598,0.244,g
2458491.86405,2019-01-08.3651288,bj,2.05,16.188,14.213,0.036,7.498,0.245,g
2458491.86527,2019-01-08.3663466,bj,2.07,16.085,14.210,0.039,7.517,0.270,g
2458492.77116,2019-01-09.2721804,bF,1.99,16.616,14.209,0.025,7.529,0.169,g
2458492.77244,2019-01-09.2734567,bF,1.97,16.497,14.187,0.026,7.673,0.186,g
2458492.77371,2019-01-09.2747335,bF,1.98,16.627,14.252,0.026,7.237,0.166,g
2458493.77447,2019-01-10.2754335,bF,1.96,16.546,14.209,0.026,7.522,0.178,g
2458493.77575,2019-01-10.2767028,bF,1.97,16.572,14.220,0.026,7.451,0.175,g
2458493.77702,2019-01-10.2779833,bF,1.95,16.626,14.229,0.025,7.390,0.167,g
2458494.86371,2019-01-11.3645981,bj,2.05,16.467,14.219,0.028,7.455,0.191,g
2458494.86493,2019-01-11.3658196,bj,2.01,16.344,14.092,0.029,8.386,0.215,g
2458494.86615,2019-01-11.3670385,bj,2.03,16.135,14.187,0.036,7.675,0.258,g
2458495.86374,2019-01-12.3645672,bF,2.03,16.350,14.218,0.031,7.468,0.212,g
2458495.86501,2019-01-12.3658402,bF,2.07,16.279,14.180,0.032,7.730,0.226,g
2458495.86628,2019-01-12.3671099,bF,2.02,16.273,14.245,0.034,7.277,0.228,g
2458496.75519,2019-01-13.2559721,bF,1.96,16.471,14.196,0.028,7.615,0.191,g
2458496.75645,2019-01-13.2572322,bF,1.94,16.519,14.191,0.026,7.654,0.183,g
2458496.75773,2019-01-13.2585104,bF,1.96,16.615,14.222,0.025,7.437,0.168,g
2458498.77097,2019-01-15.2716349,bF,1.99,16.621,14.266,0.025,7.139,0.166,g
2458498.77224,2019-01-15.2728965,bF,1.96,16.611,14.174,0.024,7.771,0.168,g
2458498.77351,2019-01-15.2741708,bF,1.96,16.600,14.224,0.026,7.417,0.170,g
2458499.81192,2019-01-16.3125146,bj,2.01,16.353,14.176,0.030,7.759,0.213,g
2458499.81313,2019-01-16.3137265,bj,2.04,16.531,14.168,0.026,7.814,0.181,g
2458499.81435,2019-01-16.3149454,bj,2.02,16.515,14.182,0.027,7.714,0.184,g
2458500.76286,2019-01-17.2634001,bF,1.92,16.502,14.200,0.026,7.590,0.185,g
2458500.76416,2019-01-17.2647,bF,1.96,16.474,14.239,0.028,7.322,0.190,g
2458500.76543,2019-01-17.2659653,bF,1.95,16.512,14.225,0.027,7.410,0.183,g
2458501.81596,2019-01-18.3164339,bj,2.06,16.567,14.220,0.026,7.446,0.175,g
2458501.81717,2019-01-18.3176494,bj,2.03,16.543,14.227,0.027,7.401,0.180,g
2458501.81839,2019-01-18.3188640,bj,2.03,16.554,14.225,0.027,7.416,0.178,g
2458502.84585,2019-01-19.3462655,bF,1.93,16.617,14.157,0.023,7.896,0.167,g
2458502.84715,2019-01-19.3475656,bF,1.94,16.696,14.174,0.022,7.775,0.157,g
2458502.84843,2019-01-19.3488447,bF,1.95,16.643,14.186,0.024,7.683,0.164,g
2458504.74135,2019-01-21.2416459,bF,2.01,16.540,14.164,0.026,7.844,0.180,g
2458504.74262,2019-01-21.2429230,bF,1.96,16.509,14.201,0.026,7.579,0.183,g
2458504.74400,2019-01-21.2442940,bF,1.93,16.530,14.266,0.028,7.139,0.181,g
2458505.72977,2019-01-22.2300116,bF,2.02,15.881,14.172,0.045,7.784,0.325,g
2458505.73106,2019-01-22.2313024,bF,1.99,15.930,14.269,0.048,7.119,0.310,g
2458505.73234,2019-01-22.2325778,bF,2.05,15.953,14.210,0.044,7.521,0.304,g
2458506.75232,2019-01-23.2524903,bF,2.00,16.035,14.218,0.041,7.462,0.282,g
2458506.75360,2019-01-23.2537760,bF,2.04,16.025,14.226,0.042,7.410,0.284,g
2458506.75488,2019-01-23.2550576,bF,1.99,16.032,14.185,0.040,7.694,0.283,g
2458507.87312,2019-01-24.3732254,bF,1.99,15.597,14.160,0.058,7.872,0.421,g
2458507.87439,2019-01-24.3745023,bF,1.99,15.683,14.207,0.056,7.540,0.388,g
2458507.87567,2019-01-24.3757770,bF,1.98,15.829,14.177,0.048,7.748,0.341,g
2458508.76859,2019-01-25.2686400,bF,2.17,15.957,14.220,0.044,7.445,0.304,g
2458508.76987,2019-01-25.2699187,bF,2.19,15.972,14.272,0.047,7.105,0.300,g
2458508.77115,2019-01-25.2711958,bF,2.09,16.142,14.170,0.036,7.800,0.257,g
2458509.86858,2019-01-26.3685686,bF,2.05,16.274,14.194,0.032,7.626,0.228,g
2458509.86986,2019-01-26.3698460,bF,2.06,16.272,14.223,0.033,7.428,0.228,g
2458509.87114,2019-01-26.3711216,bF,2.04,16.189,14.166,0.034,7.826,0.246,g
2458510.85887,2019-01-27.3588041,bF,2.02,16.240,14.216,0.034,7.473,0.234,g
2458512.73277,2019-01-29.2325736,bF,1.95,16.526,14.166,0.025,7.826,0.182,g
2458512.73404,2019-01-29.2338475,bF,1.94,16.452,14.214,0.028,7.486,0.193,g
2458512.73531,2019-01-29.2351160,bF,1.96,16.483,14.221,0.027,7.440,0.188,g
2458513.85922,2019-01-30.3589666,bj,2.02,16.258,14.202,0.033,7.570,0.230,g
2458513.86046,2019-01-30.3601960,bj,2.03,16.384,14.186,0.029,7.685,0.205,g
2458513.86166,2019-01-30.3614114,bj,2.01,16.420,14.169,0.028,7.804,0.200,g
2458514.86264,2019-01-31.3623212,bF,2.03,16.491,14.183,0.027,7.706,0.188,g
2458514.86391,2019-01-31.3635859,bF,2.02,16.502,14.181,0.027,7.721,0.188,g
2458514.86517,2019-01-31.3648503,bF,2.00,16.513,14.207,0.027,7.536,0.185,g
2458517.85744,2019-02-03.3569391,bj,2.01,16.342,14.233,0.031,7.358,0.213,g
2458517.85866,2019-02-03.3581546,bj,2.01,16.288,14.243,0.033,7.290,0.224,g
2458517.85988,2019-02-03.3593725,bj,2.03,16.417,14.241,0.029,7.309,0.200,g
2458518.74087,2019-02-04.2403109,bF,2.22,16.525,14.255,0.028,7.216,0.185,g
2458518.74215,2019-02-04.2415909,bF,2.22,16.516,14.201,0.027,7.584,0.187,g
2458518.74342,2019-02-04.2428603,bF,2.20,16.521,14.240,0.028,7.310,0.186,g
2458518.88670,2019-02-04.3861384,bj,2.13,15.938,14.224,0.045,7.423,0.308,g
2458518.88792,2019-02-04.3873563,bj,2.07,16.003,14.222,0.043,7.434,0.290,g
2458518.88913,2019-02-04.3885754,bj,2.07,15.914,14.291,0.049,6.982,0.315,g
2458519.85647,2019-02-05.3558435,bF,2.09,16.506,14.173,0.027,7.781,0.186,g
2458519.85774,2019-02-05.3571166,bF,2.09,16.622,14.148,0.023,7.957,0.169,g
2458519.85902,2019-02-05.3583966,bF,2.12,16.522,14.162,0.026,7.852,0.184,g
2458520.88853,2019-02-06.3878516,bj,2.04,16.009,14.218,0.042,7.462,0.289,g
2458520.88976,2019-02-06.3890752,bj,2.04,15.838,14.205,0.049,7.551,0.338,g
2458520.89098,2019-02-06.3902917,bj,2.06,15.800,14.213,0.051,7.496,0.350,g
2458521.68479,2019-02-07.1840601,bF,1.53,14.894,14.571,0.164,5.394,0.803,g
2458521.68607,2019-02-07.1853342,bF,1.50,15.048,14.452,0.129,6.018,0.706,g
2458521.68734,2019-02-07.1866096,bF,1.60,14.995,13.961,0.088,9.451,0.757,g
2458522.68055,2019-02-08.1797533,bF,1.49,16.176,14.272,0.039,7.098,0.250,g
2458522.68182,2019-02-08.1810240,bF,1.49,16.104,14.230,0.039,7.380,0.265,g
2458522.68308,2019-02-08.1822878,bF,1.41,16.112,14.153,0.037,7.922,0.271,g
2458523.68020,2019-02-09.1793444,bF,1.93,16.451,14.172,0.027,7.782,0.194,g
2458523.68147,2019-02-09.1806100,bF,1.93,16.581,14.143,0.023,7.996,0.173,g
2458523.68273,2019-02-09.1818732,bF,1.46,16.459,14.215,0.028,7.478,0.192,g
2458524.67546,2019-02-10.1745430,bF,1.93,16.653,14.181,0.022,7.726,0.162,g
2458524.67672,2019-02-10.1758111,bF,1.91,16.513,14.225,0.027,7.408,0.183,g
2458524.67799,2019-02-10.1770836,bF,1.45,16.523,14.161,0.025,7.868,0.181,g
2458525.67595,2019-02-11.1749755,bF,1.93,16.552,14.147,0.024,7.963,0.177,g
2458525.67722,2019-02-11.1762539,bF,1.92,16.545,14.224,0.026,7.420,0.178,g
2458526.67878,2019-02-12.1777487,bF,1.94,16.538,14.186,0.026,7.685,0.180,g
2458526.68007,2019-02-12.1790364,bF,1.94,16.501,14.194,0.027,7.627,0.186,g
2458526.68135,2019-02-12.1803179,bF,1.93,16.518,14.205,0.026,7.552,0.182,g
2458527.67401,2019-02-13.1729265,bF,2.23,16.369,14.245,0.032,7.277,0.212,g
2458527.67529,2019-02-13.1742041,bF,2.24,16.526,14.229,0.027,7.387,0.184,g
2458527.67657,2019-02-13.1754826,bF,2.21,16.654,14.147,0.023,7.963,0.168,g
2458527.85563,2019-02-13.3545285,bj,2.06,16.364,14.247,0.031,7.262,0.209,g
2458527.85683,2019-02-13.3557395,bj,2.08,16.361,14.170,0.029,7.794,0.210,g
2458527.85805,2019-02-13.3569552,bj,2.09,16.376,14.225,0.030,7.418,0.207,g
2458528.76251,2019-02-14.2613568,bF,2.19,16.494,14.220,0.028,7.442,0.190,g
2458528.76378,2019-02-14.2626274,bF,2.20,16.533,14.251,0.028,7.234,0.183,g
2458528.76506,2019-02-14.2639010,bF,2.18,16.531,14.160,0.026,7.873,0.184,g
2458529.66291,2019-02-15.1617131,bj,2.05,16.198,14.270,0.038,7.113,0.245,g
2458529.66413,2019-02-15.1629254,bj,2.12,16.083,14.225,0.040,7.412,0.271,g
2458529.66535,2019-02-15.1641503,bj,2.11,16.098,14.247,0.040,7.265,0.267,g
2458530.66870,2019-02-16.1674351,bF,2.05,16.202,14.247,0.036,7.265,0.242,g
2458530.67002,2019-02-16.1687594,bF,2.03,16.149,14.235,0.038,7.348,0.255,g
2458530.67130,2019-02-16.1700343,bF,2.00,16.204,14.226,0.035,7.411,0.241,g
2458530.84017,2019-02-16.3389005,bj,2.01,16.490,14.227,0.027,7.399,0.187,g
2458530.84139,2019-02-16.3401209,bj,2.01,16.486,14.186,0.027,7.684,0.188,g
2458530.84260,2019-02-16.3413365,bj,2.01,16.440,14.247,0.029,7.263,0.196,g
2458531.72456,2019-02-17.2232412,bj,2.06,15.957,14.194,0.043,7.628,0.303,g
2458531.72578,2019-02-17.2244649,bj,2.04,16.088,14.239,0.040,7.316,0.269,g
2458531.72700,2019-02-17.2256782,bj,2.05,15.942,14.240,0.046,7.314,0.307,g
2458532.70837,2019-02-18.2069892,bj,2.04,15.849,14.187,0.047,7.681,0.335,g
2458532.70957,2019-02-18.2081996,bj,2.06,15.864,14.250,0.050,7.248,0.330,g
2458532.71079,2019-02-18.2094200,bj,2.07,15.861,14.193,0.047,7.638,0.331,g
2458532.88440,2019-02-18.3830106,bj,2.02,16.526,14.232,0.026,7.365,0.181,g
2458532.88561,2019-02-18.3842283,bj,2.04,16.455,14.207,0.028,7.539,0.193,g
2458532.88683,2019-02-18.3854440,bj,2.01,16.454,14.187,0.027,7.679,0.193,g
2458533.67351,2019-02-19.1720806,bF,2.03,15.901,14.147,0.044,7.962,0.319,g
2458533.67478,2019-02-19.1733534,bF,2.04,15.952,14.185,0.043,7.689,0.304,g
2458533.67606,2019-02-19.1746246,bF,2.06,15.754,14.260,0.055,7.175,0.364,g
2458534.69933,2019-02-20.1978431,bj,2.09,15.735,14.133,0.050,8.066,0.372,g
2458534.70057,2019-02-20.1990869,bj,2.10,15.909,14.191,0.045,7.646,0.317,g
2458534.70179,2019-02-20.2003024,bj,2.05,15.729,14.131,0.050,8.084,0.374,g
2458536.88217,2019-02-22.3805579,bF,2.14,15.938,14.204,0.045,7.556,0.311,g
2458536.88343,2019-02-22.3818253,bF,2.18,16.010,14.203,0.043,7.569,0.291,g
2458537.80585,2019-02-23.3041887,bj,2.03,16.099,14.166,0.037,7.829,0.266,g
2458537.80706,2019-02-23.3054113,bj,2.02,16.092,14.199,0.038,7.595,0.269,g
2458537.80828,2019-02-23.3066303,bj,2.05,16.100,14.159,0.037,7.881,0.266,g
2458538.84588,2019-02-24.3441680,bj,2.04,16.202,14.161,0.033,7.866,0.243,g
2458538.84711,2019-02-24.3453953,bj,2.07,16.100,14.219,0.039,7.453,0.266,g
2458538.84833,2019-02-24.3466119,bj,2.09,16.365,14.204,0.031,7.560,0.210,g
2458539.81214,2019-02-25.3103696,bF,2.05,16.413,14.174,0.029,7.769,0.202,g
2458539.81340,2019-02-25.3116339,bF,2.05,16.422,14.149,0.028,7.946,0.202,g
2458539.81467,2019-02-25.3129004,bF,2.05,16.359,14.200,0.031,7.591,0.213,g
2458540.79993,2019-02-26.2981108,bj,2.06,16.295,14.159,0.031,7.880,0.223,g
2458540.80115,2019-02-26.2993299,bj,2.05,16.271,14.226,0.033,7.409,0.228,g
2458540.80236,2019-02-26.3005443,bj,2.04,16.289,14.206,0.032,7.549,0.224,g
2458541.86008,2019-02-27.3582086,bF,2.10,16.419,14.152,0.027,7.934,0.200,g
2458541.86136,2019-02-27.3594930,bF,2.10,16.508,14.105,0.025,8.280,0.187,g
2458542.83982,2019-02-28.3378979,bF,2.06,16.384,14.194,0.030,7.627,0.209,g
2458542.84109,2019-02-28.3391634,bF,2.08,16.443,14.178,0.028,7.741,0.198,g
2458542.84239,2019-02-28.3404627,bF,2.08,16.470,14.174,0.027,7.772,0.193,g
2458543.79812,2019-03-01.2961532,bj,2.03,16.454,14.146,0.026,7.975,0.194,g
2458543.79933,2019-03-01.2973688,bj,2.01,16.396,14.197,0.029,7.606,0.203,g
2458543.80055,2019-03-01.2985843,bj,2.01,16.422,14.239,0.029,7.318,0.198,g
2458547.87918,2019-03-05.3770171,bj,2.05,16.345,14.220,0.031,7.447,0.213,g
2458547.88040,2019-03-05.3782340,bj,2.03,16.358,14.164,0.029,7.841,0.211,g
2458547.88163,2019-03-05.3794530,bj,2.03,16.428,14.168,0.028,7.817,0.199,g
2458548.87312,2019-03-06.3708961,bF,2.08,16.461,14.190,0.027,7.657,0.192,g
2458548.87439,2019-03-06.3721659,bF,2.05,16.524,14.158,0.026,7.883,0.184,g
2458548.87566,2019-03-06.3734344,bF,2.08,16.516,14.211,0.027,7.508,0.184,g
2458549.75648,2019-03-07.2542265,bj,2.16,16.387,14.172,0.028,7.779,0.205,g
2458549.75770,2019-03-07.2554431,bj,2.18,16.474,14.206,0.027,7.546,0.190,g
2458549.75893,2019-03-07.2566707,bj,2.14,16.427,14.222,0.029,7.434,0.198,g
2458550.79023,2019-03-08.2879219,bj,2.29,16.326,14.203,0.032,7.566,0.218,g
2458550.79145,2019-03-08.2891398,bj,2.28,16.277,14.169,0.032,7.811,0.229,g
2458550.79267,2019-03-08.2903568,bj,2.11,16.406,14.181,0.028,7.726,0.202,g
2458551.77955,2019-03-09.2771945,bF,2.02,16.557,14.166,0.024,7.833,0.177,g
2458551.78081,2019-03-09.2784591,bF,2.02,16.451,14.205,0.028,7.548,0.194,g
2458551.78209,2019-03-09.2797344,bF,2.00,16.558,14.151,0.025,7.938,0.177,g
2458552.83239,2019-03-10.3299835,bj,2.03,16.420,14.193,0.028,7.633,0.199,g
2458552.83360,2019-03-10.3312003,bj,2.01,16.423,14.227,0.029,7.402,0.198,g
2458553.60815,2019-03-11.1057160,bF,2.01,16.726,14.197,0.022,7.611,0.152,g
2458553.61070,2019-03-11.1082682,bF,1.99,16.573,14.213,0.026,7.491,0.175,g
2458554.63025,2019-03-12.1277640,bF,1.94,16.564,14.203,0.025,7.568,0.175,g
2458554.63151,2019-03-12.1290372,bF,1.94,16.540,14.190,0.025,7.660,0.179,g
2458554.63285,2019-03-12.1303790,bF,1.95,16.610,14.190,0.024,7.662,0.168,g
2458555.64187,2019-03-13.1393396,bF,1.96,16.512,14.199,0.026,7.591,0.183,g
2458555.64314,2019-03-13.1406179,bF,1.95,16.672,14.193,0.023,7.633,0.160,g
2458555.64443,2019-03-13.1419042,bF,1.97,16.565,14.153,0.025,7.927,0.176,g
2458556.58638,2019-03-14.0838203,bF,1.96,16.565,14.190,0.025,7.656,0.175,g
2458556.58766,2019-03-14.0850947,bF,1.96,16.545,14.195,0.025,7.617,0.179,g
2458556.58894,2019-03-14.0863768,bF,1.98,16.433,14.169,0.027,7.803,0.197,g
2458556.76769,2019-03-14.2651254,bF,2.04,16.603,14.154,0.024,7.914,0.170,g
2458556.76897,2019-03-14.2664012,bF,2.03,16.493,14.199,0.027,7.588,0.187,g
2458556.77025,2019-03-14.2676760,bF,2.03,16.627,14.202,0.024,7.571,0.166,g
2458558.64763,2019-03-16.1449859,bj,2.04,16.342,14.184,0.031,7.696,0.216,g
2458558.64884,2019-03-16.1462039,bj,2.02,16.295,14.233,0.034,7.358,0.224,g
2458558.65006,2019-03-16.1474222,bj,2.03,16.225,14.208,0.035,7.530,0.239,g
2458559.70310,2019-03-17.2004180,bj,2.07,16.385,14.162,0.029,7.854,0.206,g
2458559.70432,2019-03-17.2016407,bj,2.02,16.174,14.186,0.035,7.685,0.249,g
2458559.70554,2019-03-17.2028572,bj,2.03,16.000,14.207,0.042,7.534,0.291,g
2458559.90026,2019-03-17.3975660,bF,2.03,16.393,14.211,0.029,7.508,0.204,g
2458559.90154,2019-03-17.3988403,bF,2.03,16.468,14.196,0.027,7.617,0.191,g
2458559.90283,2019-03-17.4001277,bF,2.03,16.440,14.168,0.028,7.816,0.197,g
2458560.72662,2019-03-18.2238839,bF,2.02,16.253,14.141,0.031,8.008,0.231,g
2458560.72788,2019-03-18.2251509,bF,2.01,16.258,14.229,0.034,7.387,0.230,g
2458560.72916,2019-03-18.2264260,bF,2.01,16.264,14.207,0.033,7.537,0.229,g
2458560.87600,2019-03-18.3732603,bj,2.01,16.405,14.209,0.029,7.524,0.202,g
2458560.87721,2019-03-18.3744746,bj,2.03,16.379,14.206,0.030,7.548,0.207,g
2458560.87843,2019-03-18.3756927,bj,2.01,16.385,14.233,0.030,7.361,0.205,g
2458561.80524,2019-03-19.3024709,bF,2.39,99.990,99.990,99.990,99.990,99.990,g
2458561.80651,2019-03-19.3037350,bF,2.35,99.990,99.990,99.990,99.990,99.990,g
2458561.80778,2019-03-19.3050127,bF,2.40,99.990,99.990,99.990,99.990,99.990,g
2458562.69001,2019-03-20.1872043,bF,2.35,99.990,99.990,99.990,99.990,99.990,g
2458562.69259,2019-03-20.1897828,bF,2.39,99.990,99.990,99.990,99.990,99.990,g
2458564.79027,2019-03-22.2873905,bj,2.09,15.745,14.251,0.055,7.235,0.367,g
2458564.79149,2019-03-22.2886076,bj,2.07,15.797,14.260,0.053,7.177,0.350,g
2458564.79271,2019-03-22.2898255,bj,2.08,15.673,14.135,0.053,8.056,0.393,g
2458565.74514,2019-03-23.2422372,bj,2.02,15.983,14.367,0.050,6.505,0.295,g
2458565.74636,2019-03-23.2434493,bj,2.07,15.785,14.223,0.052,7.424,0.354,g
2458565.74759,2019-03-23.2446766,bj,2.05,15.967,14.212,0.044,7.502,0.300,g
2458566.82723,2019-03-24.3242915,bj,2.10,15.993,14.265,0.045,7.146,0.293,g
2458566.82846,2019-03-24.3255118,bj,2.09,16.063,14.255,0.042,7.207,0.275,g
2458566.82968,2019-03-24.3267333,bj,2.07,16.045,14.212,0.041,7.503,0.280,g
2458567.75867,2019-03-25.2556934,bF,2.36,99.990,99.990,99.990,99.990,99.990,g
2458567.75998,2019-03-25.2570052,bF,2.34,99.990,99.990,99.990,99.990,99.990,g
2458567.76126,2019-03-25.2582774,bF,2.30,99.990,99.990,99.990,99.990,99.990,g
2458568.79140,2019-03-26.2883878,bj,2.04,16.195,14.198,0.035,7.604,0.244,g
2458568.79263,2019-03-26.2896175,bj,2.01,16.208,14.271,0.037,7.103,0.241,g
2458568.79384,2019-03-26.2908357,bj,2.02,16.311,14.223,0.032,7.429,0.220,g
2458569.62634,2019-03-27.1233065,bF,2.26,99.990,99.990,99.990,99.990,99.990,g
2458569.62762,2019-03-27.1245805,bF,2.32,16.531,14.249,0.029,7.250,0.190,g
2458569.62891,2019-03-27.1258703,bF,2.26,99.990,99.990,99.990,99.990,99.990,g
2458570.28238,2019-03-27.7793212,bn,1.99,16.494,14.155,0.026,7.911,0.189,g
2458570.28365,2019-03-27.7805943,bn,1.98,16.443,14.235,0.030,7.343,0.197,g
2458570.28492,2019-03-27.7818618,bn,1.97,16.401,14.265,0.032,7.148,0.204,g
2458570.59644,2019-03-28.0933747,bn,2.01,16.394,14.239,0.030,7.314,0.204,g
2458570.59765,2019-03-28.0945839,bn,1.96,16.419,14.214,0.029,7.492,0.199,g
2458570.59887,2019-03-28.0957993,bn,1.95,16.369,14.164,0.029,7.839,0.209,g
2458570.84729,2019-03-28.3442166,bF,2.33,99.990,99.990,99.990,99.990,99.990,g
2458570.84857,2019-03-28.3454871,bF,2.32,99.990,99.990,99.990,99.990,99.990,g
2458570.84984,2019-03-28.3467616,bF,2.34,99.990,99.990,99.990,99.990,99.990,g
2458571.40064,2019-03-28.8975471,bn,1.95,99.990,99.990,99.990,99.990,99.990,g
2458571.40184,2019-03-28.8987511,bn,1.96,99.990,99.990,99.990,99.990,99.990,g
2458571.40305,2019-03-28.8999612,bn,1.97,99.990,99.990,99.990,99.990,99.990,g
2458571.60539,2019-03-29.1022927,bn,1.52,15.350,14.260,0.084,7.178,0.549,g
2458571.60660,2019-03-29.1035064,bn,1.46,15.228,14.260,0.091,7.179,0.595,g
2458571.60780,2019-03-29.1047114,bn,1.49,14.608,14.366,0.176,6.512,1.049,g
2458571.78916,2019-03-29.2860575,bj,2.00,16.241,14.221,0.034,7.439,0.234,g
2458571.79038,2019-03-29.2872777,bj,2.00,16.276,14.248,0.034,7.257,0.226,g
2458571.79161,2019-03-29.2885087,bj,2.02,16.361,14.255,0.031,7.212,0.210,g
2458573.38366,2019-03-30.8805128,bn,1.99,99.990,99.990,99.990,99.990,99.990,g
2458573.38486,2019-03-30.8817206,bn,1.95,16.385,14.189,0.030,7.665,0.208,g
2458573.38607,2019-03-30.882925,bn,1.92,16.425,14.154,0.028,7.916,0.201,g
2458574.71911,2019-04-01.2159270,bF,2.34,99.990,99.990,99.990,99.990,99.990,g
2458574.72040,2019-04-01.2172127,bF,2.29,99.990,99.990,99.990,99.990,99.990,g
2458574.72166,2019-04-01.2184865,bF,2.29,99.990,99.990,99.990,99.990,99.990,g
2458575.43941,2019-04-01.9362,bn,1.48,16.249,14.197,0.034,7.608,0.234,g
2458575.44062,2019-04-01.9374179,bn,1.56,15.480,14.375,0.079,6.462,0.468,g
2458575.44183,2019-04-01.9386328,bn,1.46,15.999,14.239,0.044,7.316,0.298,g
2458575.58591,2019-04-02.0827071,bj,2.04,16.361,14.270,0.033,7.118,0.211,g
2458575.58714,2019-04-02.0839334,bj,2.03,16.436,14.172,0.028,7.786,0.200,g
2458575.58836,2019-04-02.0851572,bj,2.01,16.395,14.218,0.030,7.466,0.206,g
2458575.86282,2019-04-02.3596134,bF,2.34,99.990,99.990,99.990,99.990,99.990,g
2458575.86412,2019-04-02.3609114,bF,2.31,99.990,99.990,99.990,99.990,99.990,g
2458575.86539,2019-04-02.3621834,bF,2.32,99.990,99.990,99.990,99.990,99.990,g
2458576.37470,2019-04-02.8714829,bn,2.13,99.990,99.990,99.990,99.990,99.990,g
2458576.37591,2019-04-02.8726821,bn,2.11,99.990,99.990,99.990,99.990,99.990,g
2458576.37712,2019-04-02.8738978,bn,2.13,99.990,99.990,99.990,99.990,99.990,g
2458576.61858,2019-04-03.1153568,bj,2.10,16.583,14.230,0.026,7.380,0.173,g
2458576.61981,2019-04-03.1165774,bj,2.02,16.395,14.166,0.029,7.834,0.205,g
2458576.62103,2019-04-03.1177942,bj,2.02,16.344,14.181,0.031,7.725,0.215,g
2458576.86179,2019-04-03.3585466,bF,2.42,99.990,99.990,99.990,99.990,99.990,g
2458576.86433,2019-04-03.3610924,bF,2.37,99.990,99.990,99.990,99.990,99.990,g
2458577.37421,2019-04-03.8709640,bn,1.48,99.990,99.990,99.990,99.990,99.990,g
2458577.37541,2019-04-03.8721671,bn,1.51,14.539,14.421,0.198,6.191,1.114,g
2458577.37662,2019-04-03.8733737,bn,1.48,99.990,99.990,99.990,99.990,99.990,g
2458577.57447,2019-04-04.0712202,bn,1.99,16.426,14.219,0.029,7.449,0.198,g
2458577.57567,2019-04-04.0724241,bn,1.99,16.633,14.203,0.023,7.569,0.164,g
2458577.57688,2019-04-04.0736317,bn,1.99,99.990,99.990,99.990,99.990,99.990,g
2458577.80311,2019-04-04.2998620,bj,2.05,16.363,14.181,0.030,7.717,0.211,g
2458577.80433,2019-04-04.3010784,bj,2.06,16.342,14.178,0.030,7.743,0.214,g
2458577.80555,2019-04-04.3022952,bj,2.13,16.332,14.183,0.030,7.702,0.215,g
2458578.57945,2019-04-05.0761771,bj,2.08,16.352,14.220,0.032,7.447,0.213,g
2458578.58068,2019-04-05.0774011,bj,2.08,16.351,14.163,0.030,7.850,0.213,g
2458578.58189,2019-04-05.0786170,bj,2.08,16.357,14.159,0.030,7.879,0.212,g
2458578.86662,2019-04-05.3633334,bj,2.00,16.340,14.108,0.028,8.261,0.213,g
2458578.86783,2019-04-05.3645465,bj,2.01,16.314,14.190,0.031,7.654,0.219,g
2458578.86905,2019-04-05.3657667,bj,1.98,16.308,14.184,0.031,7.698,0.221,g
2458579.37256,2019-04-05.8692651,bn,1.98,99.990,99.990,99.990,99.990,99.990,g
2458579.37378,2019-04-05.8704916,bn,2.02,99.990,99.990,99.990,99.990,99.990,g
2458579.37501,2019-04-05.8717100,bn,2.00,16.556,14.093,0.024,8.372,0.178,g
2458579.62988,2019-04-06.1265877,bj,2.02,16.372,14.166,0.030,7.831,0.210,g
2458579.63110,2019-04-06.1278092,bj,2.05,16.383,14.129,0.028,8.098,0.209,g
2458579.63233,2019-04-06.1290342,bj,2.00,16.439,14.118,0.027,8.182,0.198,g
2458580.46845,2019-04-06.9651340,bn,1.43,16.202,14.242,0.036,7.298,0.242,g
2458580.46966,2019-04-06.9663511,bn,1.45,15.994,14.251,0.044,7.241,0.293,g
2458580.47087,2019-04-06.9675569,bn,1.47,16.242,14.242,0.035,7.299,0.234,g
2458580.74563,2019-04-07.2423091,bF,2.29,99.990,99.990,99.990,99.990,99.990,g
2458580.74690,2019-04-07.2435770,bF,2.25,99.990,99.990,99.990,99.990,99.990,g
2458581.32642,2019-04-07.8230778,bn,1.99,99.990,99.990,99.990,99.990,99.990,g
2458581.32763,2019-04-07.8242972,bn,1.99,16.499,14.171,0.027,7.791,0.187,g
2458581.32885,2019-04-07.8255138,bn,2.01,16.505,14.198,0.027,7.599,0.185,g
2458581.60119,2019-04-08.0978493,bF,2.25,99.990,99.990,99.990,99.990,99.990,g
2458581.60246,2019-04-08.0991201,bF,2.24,99.990,99.990,99.990,99.990,99.990,g
2458581.60373,2019-04-08.1003876,bF,2.22,99.990,99.990,99.990,99.990,99.990,g
2458581.60759,2019-04-08.1042491,bF,1.52,99.990,99.990,99.990,99.990,99.990,g
2458581.86086,2019-04-08.3575186,bj,1.97,16.484,14.148,0.026,7.957,0.189,g
2458581.86208,2019-04-08.3587355,bj,2.02,16.298,14.205,0.032,7.548,0.222,g
2458581.86330,2019-04-08.3599569,bj,1.99,16.263,14.215,0.033,7.488,0.230,g
2458582.33289,2019-04-08.8295342,bn,1.94,16.730,14.160,0.021,7.874,0.152,g
2458582.33409,2019-04-08.8307395,bn,1.91,99.990,99.990,99.990,99.990,99.990,g
2458582.33530,2019-04-08.8319472,bn,1.93,16.618,14.173,0.024,7.775,0.168,g
2458582.59625,2019-04-09.0928848,bF,2.22,99.990,99.990,99.990,99.990,99.990,g
2458582.59880,2019-04-09.0954384,bF,2.34,99.990,99.990,99.990,99.990,99.990,g
2458582.85755,2019-04-09.3541791,bF,2.21,99.990,99.990,99.990,99.990,99.990,g
2458582.85882,2019-04-09.3554565,bF,2.23,16.590,14.178,0.027,7.745,0.190,g
2458582.86017,2019-04-09.3568008,bF,2.20,99.990,99.990,99.990,99.990,99.990,g
2458583.34248,2019-04-09.8391059,bn,1.50,15.908,14.150,0.043,7.949,0.318,g
2458583.34369,2019-04-09.8403184,bn,1.99,16.096,14.187,0.039,7.676,0.272,g
2458583.34492,2019-04-09.8415481,bn,1.46,16.216,14.113,0.033,8.220,0.241,g
2458583.46083,2019-04-09.9574586,bn,1.98,16.251,14.138,0.032,8.030,0.234,g
2458583.46207,2019-04-09.9586918,bn,1.98,16.390,14.147,0.029,7.969,0.207,g
2458583.46327,2019-04-09.9598959,bn,2.09,99.990,99.990,99.990,99.990,99.990,g
2458583.71601,2019-04-10.212625,bF,2.25,99.990,99.990,99.990,99.990,99.990,g
2458583.71860,2019-04-10.2152151,bF,2.28,99.990,99.990,99.990,99.990,99.990,g
2458584.31494,2019-04-10.8115540,bn,2.29,16.347,14.140,0.029,8.016,0.213,g
2458584.31616,2019-04-10.8127714,bn,2.28,16.447,14.174,0.027,7.772,0.195,g
2458584.31738,2019-04-10.8139871,bn,2.27,16.545,14.168,0.025,7.813,0.178,g
2458584.55256,2019-04-11.0491785,bn,1.95,16.495,14.165,0.027,7.835,0.187,g
2458584.55377,2019-04-11.0503826,bn,1.94,16.566,14.206,0.025,7.545,0.175,g
2458584.55498,2019-04-11.0515903,bn,1.95,16.476,14.202,0.027,7.571,0.190,g
2458585.38206,2019-04-11.8786466,bn,1.97,16.504,14.133,0.025,8.067,0.185,g
2458585.38328,2019-04-11.8798788,bn,1.98,16.526,14.183,0.026,7.708,0.183,g
2458585.38450,2019-04-11.8810946,bn,1.99,16.524,14.154,0.025,7.911,0.182,g
2458585.60538,2019-04-12.1019740,bn,1.97,16.452,14.151,0.026,7.934,0.194,g
2458585.60660,2019-04-12.1031940,bn,1.94,16.499,14.239,0.027,7.325,0.186,g
2458585.60781,2019-04-12.1044015,bn,1.92,16.494,14.208,0.027,7.530,0.187,g
2458586.23689,2019-04-12.7334724,bn,2.49,16.108,14.234,0.040,7.353,0.270,g
2458586.23810,2019-04-12.7346822,bn,2.50,16.039,14.295,0.045,6.950,0.285,g
2458586.23930,2019-04-12.7358843,bn,2.47,16.092,14.285,0.043,7.019,0.272,g
2458586.40558,2019-04-12.9021680,bn,1.99,16.417,14.173,0.029,7.780,0.201,g
2458586.40680,2019-04-12.9033826,bn,1.99,16.586,14.178,0.025,7.741,0.174,g
2458586.40800,2019-04-12.9045914,bn,2.00,16.408,14.174,0.029,7.776,0.202,g
2458586.82119,2019-04-13.3177618,bF,2.12,16.390,14.209,0.030,7.528,0.209,g
2458586.82253,2019-04-13.3191002,bF,2.11,16.391,14.194,0.030,7.627,0.209,g
2458586.82381,2019-04-13.3203753,bF,2.09,16.452,14.152,0.027,7.932,0.198,g
2458587.28148,2019-04-13.7780510,bn,2.00,16.361,14.180,0.030,7.725,0.212,g
2458587.28272,2019-04-13.7792959,bn,2.02,16.340,14.243,0.032,7.289,0.214,g
2458587.60606,2019-04-14.1026215,bj,2.03,16.229,14.174,0.034,7.772,0.238,g
2458587.60729,2019-04-14.1038512,bj,2.06,16.362,14.140,0.029,8.019,0.211,g
2458587.60850,2019-04-14.1050692,bj,2.04,16.257,14.201,0.034,7.584,0.232,g
2458588.82086,2019-04-15.3174099,bj,2.06,16.369,14.148,0.029,7.962,0.210,g
2458588.82207,2019-04-15.3186266,bj,2.05,16.337,14.151,0.029,7.936,0.215,g
2458588.82329,2019-04-15.3198446,bj,2.04,16.523,14.160,0.026,7.871,0.183,g
2458591.24034,2019-04-17.7368701,bn,2.04,15.866,14.263,0.050,7.158,0.330,g
2458591.24156,2019-04-17.7380869,bn,2.02,16.015,14.156,0.041,7.899,0.289,g
2458591.24279,2019-04-17.7393120,bn,2.01,16.051,14.222,0.041,7.433,0.279,g
2458591.58286,2019-04-18.0793843,bj,2.06,15.909,14.239,0.047,7.320,0.317,g
2458591.58408,2019-04-18.0805987,bj,2.10,15.875,14.211,0.048,7.513,0.328,g
2458591.58529,2019-04-18.0818181,bj,2.10,16.036,14.276,0.044,7.070,0.283,g
2458591.69102,2019-04-18.1875405,bj,2.06,15.824,14.259,0.052,7.179,0.342,g
2458591.69225,2019-04-18.1887738,bj,2.05,15.925,14.338,0.051,6.678,0.311,g
2458591.69348,2019-04-18.1899987,bj,2.02,15.862,14.148,0.045,7.954,0.332,g
2458591.83121,2019-04-18.3277221,bF,2.21,15.632,14.162,0.058,7.861,0.411,g
2458591.83249,2019-04-18.3289994,bF,2.24,15.663,14.249,0.061,7.247,0.400,g
2458591.83377,2019-04-18.3302785,bF,2.25,15.604,14.215,0.062,7.484,0.421,g
2458592.51703,2019-04-19.0135314,bn,2.07,15.739,14.137,0.050,8.038,0.370,g
2458592.51824,2019-04-19.0147450,bn,2.01,15.769,14.198,0.052,7.604,0.359,g
2458592.51945,2019-04-19.0159562,bn,2.09,15.765,14.259,0.055,7.183,0.361,g
2458593.21278,2019-04-19.7092902,bn,1.61,14.197,14.049,0.196,8.715,1.551,g
2458593.21400,2019-04-19.7105040,bn,1.63,14.182,14.061,0.196,8.624,1.544,g
2458593.21522,2019-04-19.7117202,bn,1.56,13.668,>13.668,99.990,10.506,2.512,g
2458593.63972,2019-04-20.1362185,bj,2.05,15.984,14.113,0.039,8.215,0.296,g
2458593.64093,2019-04-20.1374315,bj,2.04,15.800,14.282,0.054,7.033,0.349,g
2458593.64214,2019-04-20.1386493,bj,2.08,15.957,14.221,0.044,7.443,0.303,g
2458594.21940,2019-04-20.7159026,bn,2.08,15.944,14.216,0.046,7.474,0.310,g
2458594.22061,2019-04-20.7171112,bn,2.06,15.916,14.160,0.044,7.869,0.319,g
2458594.22181,2019-04-20.7183141,bn,2.06,15.922,14.189,0.045,7.663,0.315,g
2458594.70192,2019-04-21.1984202,bj,2.06,15.775,14.178,0.050,7.743,0.358,g
2458594.70315,2019-04-21.1996429,bj,2.06,15.951,14.208,0.044,7.533,0.305,g
2458594.70437,2019-04-21.2008622,bj,2.07,16.000,14.215,0.042,7.481,0.291,g
2458595.22146,2019-04-21.7179471,bn,2.11,16.509,14.250,0.028,7.245,0.187,g
2458595.22358,2019-04-21.7200615,bn,2.13,16.532,14.253,0.028,7.219,0.183,g
2458595.73977,2019-04-22.2362501,bj,2.04,15.965,14.201,0.043,7.579,0.300,g
2458595.74099,2019-04-22.2374787,bj,2.08,16.036,14.203,0.041,7.567,0.282,g
2458595.74222,2019-04-22.2386976,bj,2.07,15.882,14.228,0.048,7.393,0.324,g
2458596.70693,2019-04-23.2034079,bF,2.03,16.230,14.218,0.034,7.462,0.236,g
2458596.70820,2019-04-23.2046804,bF,2.06,16.197,14.229,0.036,7.390,0.244,g
2458596.70948,2019-04-23.2059540,bF,2.05,16.148,14.203,0.037,7.570,0.255,g
2458598.41886,2019-04-24.9153313,bn,1.95,16.335,14.202,0.031,7.569,0.215,g
2458598.42007,2019-04-24.9165438,bn,1.94,16.384,14.238,0.030,7.328,0.206,g
2458598.42129,2019-04-24.9177616,bn,1.94,16.448,14.256,0.029,7.200,0.194,g
2458599.23679,2019-04-25.7332656,bn,2.32,16.371,14.194,0.031,7.628,0.214,g
2458599.53766,2019-04-26.0341375,bn,1.96,16.322,14.193,0.031,7.635,0.218,g
2458599.53885,2019-04-26.0353309,bn,1.96,16.314,14.177,0.031,7.750,0.220,g
2458599.54006,2019-04-26.0365327,bn,1.95,16.373,14.165,0.029,7.834,0.208,g
2458599.81278,2019-04-26.3092510,bF,1.96,16.343,14.205,0.031,7.557,0.214,g
2458599.81406,2019-04-26.3105287,bF,1.96,16.218,14.183,0.034,7.700,0.239,g
2458599.81533,2019-04-26.3118037,bF,1.97,16.251,14.250,0.035,7.246,0.232,g
2458601.61025,2019-04-28.1067185,bF,2.04,16.571,14.183,0.024,7.708,0.174,g
2458601.61152,2019-04-28.1079932,bF,2.03,16.576,14.184,0.025,7.698,0.175,g
2458601.61279,2019-04-28.1092680,bF,2.01,16.551,14.219,0.026,7.452,0.177,g
2458602.31373,2019-04-28.8102006,bn,1.98,16.590,14.189,0.025,7.664,0.173,g
2458602.31493,2019-04-28.8114046,bn,1.96,16.556,14.193,0.026,7.629,0.178,g
2458602.31614,2019-04-28.8126168,bn,1.97,16.551,14.207,0.026,7.539,0.178,g
2458602.60553,2019-04-29.1020031,bF,2.02,16.464,14.151,0.026,7.936,0.191,g
2458602.60681,2019-04-29.1032858,bF,2.05,16.549,14.142,0.025,8.000,0.180,g
2458602.60811,2019-04-29.1045876,bF,2.04,16.432,14.174,0.028,7.773,0.198,g
2458602.81431,2019-04-29.3107885,bF,2.04,16.308,14.220,0.032,7.447,0.220,g
2458602.81559,2019-04-29.3120652,bF,2.00,16.309,14.233,0.032,7.366,0.220,g
2458602.81688,2019-04-29.3133530,bF,2.00,16.245,14.199,0.033,7.594,0.234,g
2458603.33264,2019-04-29.8291133,bn,1.96,16.489,14.161,0.027,7.863,0.188,g
2458603.33387,2019-04-29.8303444,bn,1.95,16.680,14.166,0.023,7.831,0.159,g
2458603.33508,2019-04-29.8315542,bn,1.98,16.555,14.189,0.026,7.670,0.178,g
2458603.60593,2019-04-30.1024081,bF,1.98,16.538,14.172,0.025,7.790,0.179,g
2458603.60720,2019-04-30.1036724,bF,1.32,99.990,99.990,99.990,99.990,99.990,g
2458603.60847,2019-04-30.1049461,bF,1.94,16.526,14.187,0.025,7.673,0.181,g
2458604.24241,2019-04-30.7388813,bn,1.98,16.536,14.192,0.026,7.645,0.181,g
2458604.24361,2019-04-30.7400877,bn,2.01,16.564,14.186,0.026,7.681,0.177,g
2458604.24482,2019-04-30.7413001,bn,1.98,99.990,99.990,99.990,99.990,99.990,g
2458604.53271,2019-05-01.0291861,bn,1.48,99.990,99.990,99.990,99.990,99.990,g
2458604.53393,2019-05-01.0304054,bn,1.45,99.990,99.990,99.990,99.990,99.990,g
2458604.53514,2019-05-01.0316212,bn,1.44,99.990,99.990,99.990,99.990,99.990,g
2458604.63806,2019-05-01.1345387,bj,2.00,16.384,14.247,0.031,7.265,0.206,g
2458604.63927,2019-05-01.1357554,bj,2.01,16.408,14.190,0.029,7.655,0.202,g
2458604.64051,2019-05-01.1369991,bj,2.03,16.548,14.207,0.026,7.543,0.179,g
2458607.49318,2019-05-03.9896753,bn,2.11,16.408,14.159,0.028,7.875,0.201,g
2458607.49439,2019-05-03.9908832,bn,2.12,16.420,14.171,0.028,7.792,0.199,g
2458607.49561,2019-05-03.9920991,bn,2.14,99.990,99.990,99.990,99.990,99.990,g
2458609.74086,2019-05-06.2373762,bF,2.03,16.397,14.230,0.031,7.380,0.205,g
2458609.74213,2019-05-06.2386410,bF,2.05,16.388,14.204,0.030,7.559,0.207,g
2458609.74340,2019-05-06.2399152,bF,2.04,16.362,14.186,0.031,7.687,0.211,g
2458611.76690,2019-05-08.2634372,bj,2.06,99.990,99.990,99.990,99.990,99.990,g
2458611.76812,2019-05-08.2646527,bj,1.56,99.990,99.990,99.990,99.990,99.990,g
2458611.76934,2019-05-08.2658743,bj,1.56,14.666,14.022,0.123,8.935,1.001,g
2458612.68304,2019-05-09.1795802,bj,2.11,16.246,14.220,0.034,7.446,0.233,g
2458612.68426,2019-05-09.1808027,bj,2.03,16.324,14.234,0.032,7.357,0.217,g
2458612.68547,2019-05-09.1820150,bj,2.00,16.474,14.217,0.028,7.466,0.190,g
2458613.46390,2019-05-09.9604578,bn,1.97,16.730,14.176,0.022,7.755,0.151,g
2458613.46511,2019-05-09.9616633,bn,1.96,99.990,99.990,99.990,99.990,99.990,g
2458613.46633,2019-05-09.9628774,bn,1.95,16.461,14.106,0.026,8.277,0.193,g
2458614.41237,2019-05-10.9089310,bn,1.96,16.546,14.236,0.026,7.334,0.178,g
2458614.41358,2019-05-10.9101432,bn,1.95,16.560,14.195,0.026,7.625,0.176,g
2458614.41478,2019-05-10.9113472,bn,1.95,16.667,14.190,0.023,7.656,0.160,g
2458614.73137,2019-05-11.2279398,bj,2.05,16.330,14.160,0.030,7.870,0.217,g
2458614.73259,2019-05-11.2291589,bj,2.07,16.314,14.208,0.032,7.528,0.220,g
2458614.73380,2019-05-11.2303768,bj,2.03,16.365,14.201,0.030,7.585,0.210,g
2458615.46911,2019-05-11.9656915,bn,1.95,16.413,14.188,0.029,7.670,0.201,g
2458615.47032,2019-05-11.9668991,bn,1.95,16.500,14.245,0.027,7.283,0.185,g
2458615.47152,2019-05-11.9681010,bn,1.95,16.530,14.235,0.026,7.348,0.180,g
2458616.21740,2019-05-12.7139964,bn,1.98,16.001,14.249,0.045,7.247,0.293,g
2458616.21863,2019-05-12.7152229,bn,1.97,15.988,14.202,0.043,7.569,0.296,g
2458616.21985,2019-05-12.7164403,bn,1.94,15.961,14.278,0.048,7.058,0.304,g
2458616.52972,2019-05-13.0263116,bj,2.02,16.229,14.246,0.036,7.269,0.238,g
2458616.53093,2019-05-13.0275331,bj,2.01,16.387,14.216,0.031,7.473,0.207,g
2458616.53215,2019-05-13.0287480,bj,2.04,16.250,14.223,0.035,7.431,0.233,g
2458616.75713,2019-05-13.2537336,bj,2.03,16.404,14.239,0.030,7.321,0.202,g
2458616.75835,2019-05-13.2549523,bj,2.01,16.409,14.217,0.029,7.467,0.201,g
2458616.75957,2019-05-13.2561689,bj,1.99,16.415,14.253,0.030,7.222,0.200,g
2458617.47891,2019-05-13.9755320,bn,1.60,13.669,>13.669,99.990,6.810,2.477,g
2458617.48027,2019-05-13.9768930,bn,1.53,13.887,>13.887,99.990,3.833,2.025,g
2458617.48149,2019-05-13.9781008,bn,1.61,13.803,>13.803,99.990,4.572,2.189,g
2458618.37492,2019-05-14.8715508,bn,1.98,15.896,14.213,0.047,7.490,0.320,g
2458618.37613,2019-05-14.8727678,bn,1.95,15.996,14.286,0.045,7.003,0.293,g
2458618.37734,2019-05-14.8739721,bn,1.98,16.048,14.256,0.042,7.203,0.279,g
2458618.66783,2019-05-15.1644664,bF,2.07,16.014,14.229,0.042,7.383,0.288,g
2458618.66910,2019-05-15.1657328,bF,2.08,16.088,14.214,0.039,7.493,0.269,g
2458619.49835,2019-05-15.9950064,bj,2.15,16.006,14.176,0.041,7.751,0.291,g
2458619.49958,2019-05-15.9962362,bj,2.06,16.250,14.237,0.035,7.333,0.233,g
2458619.50080,2019-05-15.9974506,bj,2.05,16.020,14.266,0.044,7.142,0.286,g
2458619.75191,2019-05-16.2485662,bj,2.04,15.794,14.240,0.052,7.312,0.351,g
2458619.75313,2019-05-16.2497938,bj,2.06,15.704,14.282,0.059,7.034,0.381,g
2458619.75435,2019-05-16.2510130,bj,2.07,15.825,14.208,0.050,7.536,0.341,g
2458620.20579,2019-05-16.7024662,bn,2.16,15.665,14.228,0.058,7.395,0.396,g
2458620.20702,2019-05-16.7036902,bn,2.16,15.846,14.213,0.050,7.496,0.339,g
2458620.47421,2019-05-16.9708915,bn,2.11,15.737,14.222,0.054,7.429,0.370,g
2458620.47544,2019-05-16.9721119,bn,2.13,15.709,14.302,0.060,6.905,0.379,g
2458620.47666,2019-05-16.9733324,bn,2.11,15.826,14.280,0.053,7.042,0.341,g
2458621.20788,2019-05-17.7045675,bn,2.34,15.768,14.325,0.058,6.764,0.361,g
2458621.20909,2019-05-17.7057776,bn,2.32,15.753,14.157,0.051,7.894,0.367,g
2458621.21030,2019-05-17.7069905,bn,2.33,15.737,14.234,0.055,7.349,0.371,g
2458621.58147,2019-05-18.0781608,bF,2.21,15.817,14.200,0.049,7.587,0.345,g
2458621.58280,2019-05-18.0794915,bF,2.17,15.897,14.202,0.046,7.569,0.321,g
2458622.27868,2019-05-18.7753824,bn,2.01,15.801,14.161,0.048,7.867,0.350,g
2458622.27988,2019-05-18.7765901,bn,2.05,15.859,14.225,0.049,7.409,0.332,g
2458622.28110,2019-05-18.7778105,bn,2.02,15.817,14.190,0.049,7.653,0.345,g
2458622.39397,2019-05-18.8906863,bn,2.26,15.716,14.341,0.063,6.664,0.379,g
2458622.39641,2019-05-18.8931175,bn,2.06,15.525,14.310,0.072,6.858,0.450,g
2458622.59562,2019-05-19.0923312,bF,2.15,15.890,14.253,0.049,7.225,0.323,g
2458622.59690,2019-05-19.0936074,bF,2.24,15.721,14.318,0.060,6.799,0.377,g
2458624.64649,2019-05-21.1432491,bj,2.04,16.010,14.165,0.040,7.837,0.289,g
2458624.64771,2019-05-21.1444787,bj,2.07,16.095,14.167,0.037,7.815,0.268,g
2458624.64894,2019-05-21.1457071,bj,2.05,16.031,14.298,0.044,6.933,0.283,g
2458625.53705,2019-05-22.0338346,bF,2.01,16.481,14.214,0.027,7.491,0.189,g
2458625.53832,2019-05-22.0351089,bF,2.01,16.405,14.204,0.029,7.560,0.202,g
2458625.53960,2019-05-22.0363842,bF,2.01,16.426,14.167,0.027,7.822,0.199,g
2458626.50692,2019-05-23.0037274,bn,2.04,15.962,14.235,0.045,7.346,0.301,g
2458627.46473,2019-05-23.9615553,bn,1.93,16.155,14.299,0.040,6.921,0.253,g
2458627.46595,2019-05-23.9627805,bn,1.95,16.134,14.251,0.039,7.240,0.258,g
2458627.46716,2019-05-23.9639846,bn,1.97,16.325,14.203,0.031,7.566,0.218,g
2458631.60335,2019-05-28.1003083,bj,2.01,16.531,14.217,0.026,7.472,0.181,g
2458631.60457,2019-05-28.1015251,bj,2.05,16.346,14.182,0.030,7.719,0.213,g
2458631.60580,2019-05-28.1027481,bj,2.05,16.506,14.168,0.025,7.810,0.185,g
2458634.52707,2019-05-31.0241061,bj,2.05,16.356,14.169,0.029,7.806,0.212,g
2458634.52829,2019-05-31.0253265,bj,1.98,15.958,14.163,0.043,7.851,0.305,g
2458634.52950,2019-05-31.0265445,bj,1.99,16.151,14.217,0.037,7.472,0.255,g
2458635.67080,2019-06-01.1678771,bj,2.00,16.324,14.157,0.030,7.894,0.217,g
2458635.67202,2019-06-01.1691041,bj,2.00,16.365,14.171,0.029,7.794,0.209,g
2458635.67325,2019-06-01.1703252,bj,2.02,16.355,14.222,0.031,7.435,0.211,g
2458636.68264,2019-06-02.1797521,bF,1.98,16.624,14.166,0.024,7.832,0.167,g
2458636.68392,2019-06-02.1810247,bF,1.96,16.449,14.185,0.027,7.689,0.194,g
2458636.68526,2019-06-02.1823649,bF,1.97,16.449,14.135,0.027,8.059,0.195,g
2458637.67853,2019-06-03.1756736,bF,2.02,16.582,14.153,0.023,7.924,0.173,g
2458637.67981,2019-06-03.1769503,bF,2.02,16.513,14.195,0.026,7.622,0.183,g
2458637.68108,2019-06-03.1782237,bF,2.01,16.514,14.228,0.027,7.397,0.183,g
2458639.52611,2019-06-05.0233241,bj,1.64,15.390,14.453,0.092,6.010,0.509,g
2458639.52733,2019-06-05.0245456,bj,1.95,15.953,14.195,0.043,7.626,0.305,g
2458639.52854,2019-06-05.0257586,bj,1.92,15.957,14.226,0.044,7.403,0.303,g
2458639.68628,2019-06-05.1835004,bF,1.57,15.284,14.320,0.090,6.795,0.561,g
2458639.68754,2019-06-05.1847593,bF,1.48,14.926,14.309,0.124,6.863,0.780,g
2458639.68880,2019-06-05.1860280,bF,1.53,14.860,14.111,0.110,8.238,0.829,g
2458640.59520,2019-06-06.0924615,bj,2.02,16.344,14.216,0.032,7.478,0.214,g
2458640.59642,2019-06-06.0936782,bj,2.02,16.231,14.190,0.033,7.662,0.237,g
2458640.59764,2019-06-06.0948901,bj,2.01,16.500,14.222,0.028,7.434,0.186,g
2458641.54912,2019-06-07.0464074,bj,2.03,16.281,14.167,0.032,7.821,0.227,g
2458641.55035,2019-06-07.0476355,bj,2.05,16.177,14.134,0.034,8.062,0.250,g
2458641.55157,2019-06-07.0488640,bj,2.04,16.370,14.201,0.030,7.580,0.209,g
2458642.52980,2019-06-08.0271231,bj,2.04,16.357,14.157,0.030,7.900,0.212,g
2458642.53102,2019-06-08.0283376,bj,2.02,16.402,14.188,0.029,7.665,0.203,g
2458642.53223,2019-06-08.0295577,bj,2.04,16.322,14.207,0.031,7.538,0.218,g
2458643.53425,2019-06-09.0316187,bj,2.24,16.276,14.185,0.032,7.692,0.227,g
2458643.53548,2019-06-09.0328427,bj,2.23,16.411,14.250,0.030,7.248,0.201,g
2458643.53671,2019-06-09.0340674,bj,2.22,16.338,14.241,0.032,7.306,0.214,g
2458644.56543,2019-06-10.0628357,bj,2.01,16.329,14.174,0.030,7.769,0.217,g
2458644.56664,2019-06-10.0640488,bj,2.04,16.236,14.246,0.035,7.268,0.235,g
2458644.56787,2019-06-10.0652714,bj,2.01,16.295,14.241,0.034,7.308,0.224,g
2458645.55694,2019-06-11.0543795,bj,2.06,16.220,14.286,0.037,7.006,0.239,g
2458645.55817,2019-06-11.0556106,bj,2.04,16.166,14.301,0.039,6.912,0.251,g
2458645.55939,2019-06-11.0568393,bj,2.05,16.217,14.211,0.035,7.509,0.239,g
2458646.60279,2019-06-12.1002751,bj,2.08,16.148,14.224,0.037,7.423,0.254,g
2458646.60401,2019-06-12.1014991,bj,2.08,16.058,14.244,0.041,7.280,0.277,g
2458646.60525,2019-06-12.1027311,bj,2.07,16.090,14.230,0.040,7.382,0.268,g
2458647.61685,2019-06-13.114375,bj,2.10,16.155,14.209,0.037,7.525,0.252,g
2458647.61806,2019-06-13.1155967,bj,2.09,16.051,14.172,0.039,7.786,0.278,g
2458647.61928,2019-06-13.1168145,bj,2.08,16.000,14.167,0.041,7.823,0.291,g
2458648.60518,2019-06-14.1027604,bj,2.09,16.023,14.218,0.042,7.459,0.285,g
2458648.60640,2019-06-14.1039783,bj,2.04,16.015,14.194,0.041,7.626,0.287,g
2458648.60762,2019-06-14.1051961,bj,2.08,15.864,14.200,0.047,7.584,0.329,g
2458650.55395,2019-06-16.0516146,bF,2.01,16.146,14.144,0.035,7.985,0.256,g
2458650.55524,2019-06-16.0528943,bF,2.01,15.950,14.279,0.047,7.052,0.304,g
2458650.55650,2019-06-16.0541569,bF,2.03,15.968,14.165,0.042,7.834,0.300,g
2458651.64303,2019-06-17.1407340,bj,2.18,15.536,14.247,0.067,7.263,0.445,g
2458651.64425,2019-06-17.1419542,bj,2.16,15.660,14.104,0.052,8.287,0.397,g
2458651.64546,2019-06-17.1431711,bj,2.17,15.648,14.277,0.062,7.071,0.401,g
2458653.62591,2019-06-19.1237032,bF,2.09,15.879,14.145,0.044,7.975,0.326,g
2458653.62719,2019-06-19.1249815,bF,2.12,15.875,14.111,0.043,8.233,0.328,g
2458653.62847,2019-06-19.1262650,bF,2.18,15.899,14.236,0.047,7.337,0.320,g
2458654.52669,2019-06-20.0245319,bF,2.12,16.063,14.232,0.042,7.365,0.280,g
2458654.52796,2019-06-20.0257953,bF,2.11,15.950,14.245,0.047,7.279,0.310,g
2458654.52924,2019-06-20.0270729,bF,2.17,15.806,14.194,0.051,7.627,0.350,g
2458657.66366,2019-06-23.1616526,bF,2.08,16.297,14.171,0.032,7.792,0.224,g
2458657.66495,2019-06-23.1629393,bF,2.08,16.233,14.165,0.033,7.830,0.237,g
2458657.66621,2019-06-23.1642023,bF,2.08,16.289,14.167,0.031,7.821,0.225,g
2458659.41189,2019-06-24.9099637,bn,1.48,99.990,99.990,99.990,99.990,99.990,g
2458659.41309,2019-06-24.9111712,bn,1.51,99.990,99.990,99.990,99.990,99.990,g
2458659.41430,2019-06-24.9123813,bn,1.55,99.990,99.990,99.990,99.990,99.990,g
2458661.27106,2019-06-26.7692284,bn,1.94,16.542,14.179,0.026,7.736,0.180,g
2458661.27227,2019-06-26.7704381,bn,1.94,16.462,14.201,0.027,7.581,0.192,g
2458661.27349,2019-06-26.7716525,bn,1.95,16.571,14.193,0.025,7.631,0.175,g
2458661.61980,2019-06-27.1179898,bj,1.51,99.990,99.990,99.990,99.990,99.990,g
2458661.62102,2019-06-27.1192046,bj,1.76,99.990,99.990,99.990,99.990,99.990,g
2458661.62224,2019-06-27.1204237,bj,1.70,99.990,99.990,99.990,99.990,99.990,g
2458667.58746,2019-07-03.0859664,bF,2.23,16.328,14.187,0.031,7.682,0.222,g
2458667.58875,2019-07-03.0872519,bF,2.26,16.408,14.098,0.027,8.332,0.209,g
2458667.59003,2019-07-03.0885259,bF,2.23,16.441,14.150,0.028,7.945,0.201,g
2458668.56441,2019-07-04.0629678,bj,2.09,16.371,14.240,0.031,7.315,0.209,g
2458668.56564,2019-07-04.0641902,bj,2.08,16.451,14.168,0.028,7.816,0.195,g
2458668.56687,2019-07-04.0654246,bj,2.05,16.468,14.216,0.028,7.479,0.192,g
2458671.49728,2019-07-06.9959973,bj,1.58,13.852,>13.852,99.990,6.499,2.092,g
2458671.49850,2019-07-06.9972108,bj,1.62,99.990,99.990,99.990,99.990,99.990,g
2458671.49972,2019-07-06.9984371,bj,1.56,99.990,99.990,99.990,99.990,99.990,g
2458671.62246,2019-07-07.1211903,bF,2.02,16.473,14.164,0.026,7.844,0.191,g
2458671.62372,2019-07-07.1224512,bF,2.04,16.444,14.180,0.028,7.726,0.196,g
2458671.62499,2019-07-07.1237151,bF,2.02,16.380,14.202,0.030,7.575,0.210,g
2458673.29253,2019-07-08.7913402,bn,1.99,16.337,14.196,0.032,7.611,0.216,g
2458673.29374,2019-07-08.7925491,bn,2.00,16.288,14.180,0.032,7.726,0.226,g
2458673.29495,2019-07-08.7937643,bn,2.00,16.480,14.172,0.027,7.784,0.190,g
2458673.60770,2019-07-09.1065379,bF,1.55,14.554,14.312,0.177,6.841,1.100,g
2458673.60897,2019-07-09.1078017,bF,1.54,99.990,99.990,99.990,99.990,99.990,g
2458673.61023,2019-07-09.1090648,bF,1.52,14.401,13.881,0.138,10.174,1.275,g
2458674.19545,2019-07-09.6943107,bn,2.36,15.792,14.202,0.052,7.570,0.357,g
2458674.19666,2019-07-09.6955277,bn,2.38,15.796,14.164,0.050,7.840,0.354,g
2458674.19794,2019-07-09.6968020,bn,2.34,15.872,14.236,0.050,7.339,0.329,g
2458674.61126,2019-07-10.1101481,bF,1.98,16.295,14.225,0.033,7.413,0.223,g
2458674.61252,2019-07-10.1114121,bF,1.97,16.269,14.205,0.033,7.551,0.228,g
2458674.61379,2019-07-10.1126769,bF,1.97,16.181,14.226,0.036,7.407,0.247,g
2458675.60641,2019-07-11.1053584,bj,1.93,15.146,14.454,0.116,6.004,0.636,g
2458675.60764,2019-07-11.1065894,bj,1.96,15.473,14.231,0.070,7.371,0.471,g
2458675.60886,2019-07-11.1078087,bj,1.99,15.637,14.180,0.057,7.723,0.405,g
2458676.60275,2019-07-12.1017491,bj,2.06,16.013,14.188,0.041,7.669,0.288,g
2458676.60397,2019-07-12.1029740,bj,2.11,15.773,14.289,0.056,6.991,0.358,g
2458676.60519,2019-07-12.1041905,bj,2.05,15.984,14.261,0.045,7.177,0.296,g
2458677.31567,2019-07-12.8147155,bn,2.10,16.114,14.242,0.039,7.297,0.262,g
2458677.31688,2019-07-12.8159267,bn,2.07,16.012,14.236,0.043,7.336,0.288,g
2458677.31809,2019-07-12.8171322,bn,2.01,16.074,14.282,0.042,7.035,0.272,g
2458678.31886,2019-07-13.8179627,bn,2.00,15.896,14.176,0.045,7.760,0.321,g
2458678.32007,2019-07-13.8191716,bn,1.95,16.065,14.274,0.042,7.087,0.275,g
2458678.32128,2019-07-13.8203767,bn,1.98,15.882,14.179,0.046,7.735,0.325,g
2458679.30557,2019-07-14.8047181,bn,2.00,15.975,14.242,0.044,7.297,0.298,g
2458679.30677,2019-07-14.8059268,bn,1.98,16.037,14.240,0.042,7.310,0.282,g
2458679.30798,2019-07-14.8071312,bn,1.99,15.909,14.284,0.049,7.018,0.316,g
2458679.58879,2019-07-15.0879719,bj,2.07,15.772,14.307,0.057,6.880,0.358,g
2458679.59001,2019-07-15.0891844,bj,2.10,15.855,14.248,0.050,7.255,0.332,g
2458679.59123,2019-07-15.0904037,bj,2.06,15.826,14.198,0.049,7.600,0.342,g
2458682.20513,2019-07-17.7044554,bn,2.46,15.693,14.121,0.052,8.160,0.386,g
2458682.58441,2019-07-18.0837600,bj,2.18,15.671,14.251,0.059,7.236,0.393,g
2458682.58562,2019-07-18.0849780,bj,2.13,15.754,14.208,0.053,7.532,0.365,g
2458682.58684,2019-07-18.0861958,bj,2.09,15.777,14.275,0.055,7.078,0.357,g
2458685.57510,2019-07-21.0746165,bj,1.47,99.990,99.990,99.990,99.990,99.990,g
2458685.57632,2019-07-21.0758344,bj,1.50,99.990,99.990,99.990,99.990,99.990,g
2458685.57754,2019-07-21.0770625,bj,1.55,99.990,99.990,99.990,99.990,99.990,g
2458688.57275,2019-07-24.0724479,bF,1.99,16.486,14.192,0.026,7.642,0.187,g
2458688.57402,2019-07-24.0737209,bF,1.97,16.351,14.195,0.030,7.622,0.212,g
2458688.57530,2019-07-24.0749976,bF,1.99,16.414,14.159,0.027,7.874,0.201,g
2458689.56923,2019-07-25.0689909,bF,1.98,16.525,14.178,0.025,7.744,0.181,g
2458689.57050,2019-07-25.0702538,bF,1.97,16.473,14.163,0.026,7.849,0.190,g
2458689.57177,2019-07-25.0715303,bF,1.98,16.450,14.120,0.027,8.164,0.195,g
2458690.28777,2019-07-25.7875740,bn,1.98,99.990,99.990,99.990,99.990,99.990,g
2458690.28899,2019-07-25.7887923,bn,2.00,16.588,14.197,0.025,7.611,0.173,g
2458690.29020,2019-07-25.7900093,bn,1.99,16.587,14.222,0.026,7.439,0.173,g
2458691.30977,2019-07-26.8096375,bn,2.00,16.481,14.205,0.027,7.552,0.189,g
2458691.31099,2019-07-26.8108519,bn,1.98,16.424,14.178,0.028,7.743,0.199,g
2458691.31220,2019-07-26.8120605,bn,1.98,16.431,14.226,0.029,7.410,0.198,g
2458692.54826,2019-07-28.0481910,bF,1.97,16.231,14.136,0.032,8.047,0.237,g
2458692.54952,2019-07-28.0494532,bF,1.95,16.262,14.177,0.033,7.744,0.232,g
2458692.55079,2019-07-28.0507182,bF,1.96,16.181,14.186,0.036,7.682,0.250,g
2458692.55372,2019-07-28.0536493,bj,2.03,16.128,14.194,0.037,7.630,0.259,g
2458692.55493,2019-07-28.0548707,bj,2.01,16.078,14.161,0.037,7.865,0.271,g
2458692.55615,2019-07-28.0560884,bj,2.03,16.131,14.184,0.036,7.700,0.258,g
2458694.53860,2019-07-30.0386633,bj,1.99,16.346,14.227,0.031,7.400,0.213,g
2458694.53983,2019-07-30.0398854,bj,1.98,16.382,14.213,0.030,7.500,0.206,g
2458694.54105,2019-07-30.0411002,bj,1.99,16.414,14.168,0.028,7.809,0.200,g
2458695.54212,2019-07-31.0422415,bj,2.00,16.395,14.202,0.030,7.566,0.205,g
2458695.54335,2019-07-31.0434677,bj,1.99,16.364,14.209,0.030,7.524,0.210,g
2458695.54457,2019-07-31.0446857,bj,2.01,16.301,14.168,0.031,7.815,0.222,g
2458696.26679,2019-07-31.7669420,bn,1.98,16.549,14.233,0.026,7.357,0.177,g
2458696.26799,2019-07-31.7681510,bn,1.96,16.544,14.245,0.026,7.273,0.178,g
2458696.26923,2019-07-31.7693785,bn,2.03,16.480,14.234,0.028,7.353,0.189,g
2458696.54255,2019-08-01.042725,bj,1.58,13.530,>13.530,99.990,5.344,2.816,g
2458696.54377,2019-08-01.0439417,bj,1.62,14.149,14.006,0.192,9.077,1.594,g
2458696.54498,2019-08-01.0451548,bj,1.53,14.753,14.266,0.142,7.138,0.925,g
2458698.27141,2019-08-02.7716851,bn,1.95,99.990,99.990,99.990,99.990,99.990,g
2458698.27261,2019-08-02.7728929,bn,1.96,99.990,99.990,99.990,99.990,99.990,g
2458698.27383,2019-08-02.7741113,bn,1.96,16.383,14.205,0.030,7.551,0.207,g
2458698.53564,2019-08-03.0359274,bj,2.01,16.305,14.177,0.031,7.752,0.222,g
2458698.53686,2019-08-03.0371479,bj,2.04,16.276,14.143,0.031,8.000,0.228,g
2458698.53807,2019-08-03.0383636,bj,2.03,16.327,14.213,0.031,7.495,0.217,g
2458699.52779,2019-08-04.0281358,bF,2.10,16.294,14.178,0.032,7.746,0.226,g
2458699.52905,2019-08-04.0293974,bF,2.11,16.132,14.222,0.039,7.436,0.261,g
2458699.53031,2019-08-04.0306607,bF,2.10,16.169,14.147,0.035,7.970,0.254,g
2458700.52442,2019-08-05.0248314,bF,2.12,16.280,14.201,0.033,7.578,0.228,g
2458700.52569,2019-08-05.0260982,bF,2.11,16.577,14.163,0.025,7.846,0.175,g
2458700.52696,2019-08-05.0273648,bF,2.14,16.400,14.184,0.029,7.699,0.205,g
2458701.52078,2019-08-06.0212511,bF,2.02,16.341,14.178,0.031,7.741,0.216,g
2458701.52207,2019-08-06.0225372,bF,2.04,16.364,14.134,0.029,8.066,0.211,g
2458701.52334,2019-08-06.0238034,bF,2.06,16.399,14.155,0.029,7.907,0.204,g
2458703.53095,2019-08-08.0315344,bF,1.99,16.198,14.210,0.035,7.511,0.243,g
2458703.53223,2019-08-08.0328199,bF,2.02,16.206,14.250,0.036,7.248,0.241,g
2458703.53350,2019-08-08.0340946,bF,1.98,16.349,14.228,0.031,7.392,0.212,g
2458704.52307,2019-08-09.0237099,bj,2.20,15.919,14.328,0.051,6.747,0.313,g
2458704.52428,2019-08-09.0249232,bj,2.21,15.983,14.285,0.046,7.013,0.296,g
2458705.51018,2019-08-10.0108815,bF,2.00,16.208,14.095,0.031,8.357,0.242,g
2458705.51146,2019-08-10.0121591,bF,1.96,16.060,14.142,0.037,8.008,0.276,g
2458705.51273,2019-08-10.0134300,bF,1.97,16.148,14.184,0.036,7.696,0.255,g
2458706.50194,2019-08-11.0027030,bF,2.22,16.109,14.173,0.038,7.779,0.266,g
2458706.50322,2019-08-11.0039796,bF,2.31,15.999,14.242,0.045,7.296,0.295,g
2458707.49532,2019-08-11.9961347,bj,2.01,15.975,14.169,0.042,7.806,0.299,g
2458707.49654,2019-08-11.9973590,bj,2.04,15.945,14.148,0.042,7.959,0.307,g
2458707.49776,2019-08-11.9985793,bj,2.02,16.009,14.178,0.041,7.741,0.290,g
2458708.49561,2019-08-12.9964783,bj,2.05,16.003,14.208,0.042,7.530,0.290,g
2458708.49681,2019-08-12.9976906,bj,2.05,15.826,14.260,0.052,7.177,0.341,g
2458708.49804,2019-08-12.9989086,bj,2.06,15.864,14.168,0.046,7.816,0.329,g
2458709.49210,2019-08-13.9930378,bF,1.95,14.466,14.435,0.213,6.112,1.189,g
2458710.48876,2019-08-14.9897571,bj,2.08,15.776,14.154,0.049,7.912,0.358,g
2458710.48998,2019-08-14.9909681,bj,2.06,15.748,14.207,0.053,7.535,0.367,g
2458710.49120,2019-08-14.9921859,bj,2.07,15.622,14.303,0.065,6.897,0.411,g
2458711.48658,2019-08-15.9876218,bF,2.07,15.531,14.268,0.069,7.127,0.448,g
2458711.48786,2019-08-15.9889027,bF,2.03,15.486,14.196,0.067,7.613,0.466,g
2458711.48914,2019-08-15.9901776,bF,2.04,15.234,14.091,0.077,8.390,0.587,g
2458712.48186,2019-08-16.9829612,bj,2.04,16.088,14.226,0.039,7.408,0.269,g
2458712.48307,2019-08-16.9841822,bj,2.03,16.145,14.192,0.036,7.641,0.255,g
2458712.48429,2019-08-16.9853975,bj,2.03,16.029,14.146,0.039,7.976,0.283,g
2458713.47846,2019-08-17.9796129,bj,2.09,16.261,14.161,0.032,7.861,0.230,g
2458713.47967,2019-08-17.9808278,bj,2.11,16.372,14.193,0.029,7.636,0.208,g
2458713.48090,2019-08-17.9820505,bj,2.09,16.305,14.168,0.031,7.814,0.221,g
2458714.47559,2019-08-18.9767998,bF,2.16,15.668,14.230,0.059,7.377,0.398,g
2458714.47686,2019-08-18.9780656,bF,2.16,15.753,14.232,0.055,7.371,0.366,g
2458714.47813,2019-08-18.9793394,bF,2.12,15.475,14.383,0.081,6.410,0.473,g
2458715.21982,2019-08-19.7210803,bn,2.11,16.326,14.186,0.032,7.685,0.218,g
2458715.22103,2019-08-19.7222914,bn,2.04,16.429,14.194,0.029,7.628,0.198,g
2458715.22225,2019-08-19.7235002,bn,1.94,16.438,14.201,0.028,7.583,0.196,g
2458715.47657,2019-08-19.9778414,bj,2.05,16.346,14.262,0.032,7.172,0.213,g
2458715.47779,2019-08-19.9790584,bj,2.07,16.231,14.222,0.034,7.433,0.236,g
2458716.46830,2019-08-20.9696208,bj,2.11,15.935,14.211,0.045,7.506,0.309,g
2458716.46950,2019-08-20.9708326,bj,2.05,16.054,14.227,0.041,7.402,0.278,g
2458716.47072,2019-08-20.9720475,bj,2.05,16.082,14.240,0.040,7.315,0.270,g
2458717.46974,2019-08-21.9711241,bj,2.12,16.012,14.201,0.041,7.580,0.289,g
2458717.47096,2019-08-21.9723482,bj,2.12,16.037,14.196,0.040,7.614,0.281,g
2458719.46540,2019-08-23.9668825,bF,2.24,15.640,14.283,0.063,7.029,0.404,g
2458719.46667,2019-08-23.9681604,bF,2.23,15.831,14.238,0.051,7.326,0.340,g
2458719.46794,2019-08-23.9694247,bF,2.13,15.858,14.190,0.047,7.656,0.332,g
2458727.35164,2019-08-31.8535415,bn,1.58,99.990,99.990,99.990,99.990,99.990,g
2458823.59600,2019-12-06.0987282,bn,2.12,15.620,14.170,0.058,7.799,0.413,g
2458823.59725,2019-12-06.0999788,bn,2.14,15.382,14.327,0.083,6.746,0.513,g
2458827.85021,2019-12-10.3527725,bF,1.99,16.063,14.221,0.040,7.441,0.276,g
2458827.85147,2019-12-10.3540403,bF,2.00,16.080,14.161,0.039,7.857,0.272,g
2458827.85275,2019-12-10.3553138,bF,2.00,15.929,14.151,0.043,7.931,0.311,g
2458828.59297,2019-12-11.0955098,bn,2.00,15.806,14.170,0.049,7.796,0.349,g
2458828.59420,2019-12-11.0967302,bn,2.02,15.622,14.285,0.064,7.013,0.413,g
2458828.59542,2019-12-11.0979486,bn,2.10,15.450,14.170,0.067,7.801,0.482,g
2458829.58983,2019-12-12.0923180,bn,2.13,15.193,14.112,0.081,8.227,0.612,g
2458829.59103,2019-12-12.0935324,bn,2.12,15.446,14.223,0.072,7.433,0.488,g
2458829.59225,2019-12-12.0947459,bn,2.15,15.559,14.247,0.067,7.264,0.438,g
2458829.84347,2019-12-12.3459600,bF,2.01,15.716,14.146,0.052,7.978,0.377,g
2458829.84475,2019-12-12.3472344,bF,2.04,15.781,14.110,0.047,8.244,0.356,g
2458829.84603,2019-12-12.3485131,bF,2.03,15.714,14.191,0.054,7.652,0.378,g
2458830.84000,2019-12-13.3424384,bF,1.97,15.955,14.196,0.043,7.610,0.304,g
2458830.84124,2019-12-13.3436846,bF,2.01,15.846,14.238,0.050,7.324,0.335,g
2458830.84252,2019-12-13.3449612,bF,1.97,15.908,14.186,0.045,7.685,0.316,g
2458832.83724,2019-12-15.3395870,bF,1.95,16.030,14.206,0.041,7.541,0.285,g
2458832.83853,2019-12-15.3408774,bF,1.97,16.028,14.120,0.039,8.170,0.286,g
2458832.83979,2019-12-15.3421391,bF,1.96,16.080,14.165,0.038,7.841,0.272,g
2458833.83493,2019-12-16.3372289,bF,1.95,16.086,14.172,0.038,7.785,0.270,g
2458835.85439,2019-12-18.3565997,bF,1.94,16.093,14.220,0.039,7.447,0.268,g
2458835.85568,2019-12-18.3578856,bF,2.01,15.912,14.224,0.046,7.418,0.316,g
2458835.85701,2019-12-18.3592189,bF,2.04,15.948,14.190,0.044,7.653,0.306,g
2458840.85118,2019-12-23.3531379,bF,1.93,16.248,14.140,0.032,8.016,0.234,g
2458840.85245,2019-12-23.3544089,bF,1.95,16.082,14.174,0.038,7.769,0.271,g
2458840.85372,2019-12-23.3556827,bF,1.94,16.049,14.172,0.039,7.788,0.279,g
2458841.55795,2019-12-24.0598744,bn,2.04,16.384,14.179,0.030,7.731,0.210,g
2458841.55921,2019-12-24.0611409,bn,2.04,99.990,99.990,99.990,99.990,99.990,g
2458841.56043,2019-12-24.0623577,bn,2.02,16.443,14.172,0.028,7.789,0.200,g
2458841.81452,2019-12-24.3164299,bj,1.98,16.376,14.225,0.031,7.413,0.210,g
2458841.81573,2019-12-24.3176493,bj,1.99,16.316,14.148,0.031,7.959,0.223,g
2458841.81695,2019-12-24.3188664,bj,1.99,16.294,14.156,0.032,7.896,0.227,g
2458842.56554,2019-12-25.0674174,bn,2.05,16.476,14.192,0.028,7.641,0.193,g
2458842.56676,2019-12-25.0686322,bn,2.05,16.494,14.206,0.028,7.543,0.191,g
2458842.56804,2019-12-25.0699054,bn,2.05,99.990,99.990,99.990,99.990,99.990,g
2458842.83010,2019-12-25.3319554,bF,2.02,16.477,14.175,0.027,7.760,0.190,g
2458842.83138,2019-12-25.3332368,bF,2.03,16.507,14.247,0.028,7.270,0.185,g
2458842.83265,2019-12-25.3345101,bF,2.02,16.508,14.151,0.026,7.937,0.185,g
2458846.84281,2019-12-29.3444597,bj,2.01,16.298,14.184,0.032,7.702,0.226,g
2458846.84403,2019-12-29.3456763,bj,1.99,16.367,14.186,0.030,7.681,0.213,g
2458846.84525,2019-12-29.3469017,bj,2.00,16.290,14.132,0.031,8.076,0.229,g
2458847.84291,2019-12-30.3445060,bj,2.02,16.350,14.167,0.030,7.820,0.214,g
2458847.84413,2019-12-30.3457263,bj,2.02,16.304,14.162,0.030,7.853,0.222,g
2458847.84535,2019-12-30.3469460,bj,2.00,16.303,14.164,0.032,7.837,0.224,g
2458849.84338,2020-01-01.3448704,bj,1.99,16.296,14.133,0.031,8.064,0.227,g
2458849.84460,2020-01-01.3460909,bj,1.99,16.204,14.100,0.033,8.324,0.246,g
2458849.84582,2020-01-01.3473047,bj,2.00,16.267,14.209,0.034,7.524,0.232,g
2458850.55643,2020-01-02.0578834,bn,1.95,16.433,14.153,0.028,7.918,0.201,g
2458850.55767,2020-01-02.0591158,bn,1.94,16.448,14.227,0.029,7.401,0.198,g
2458850.55890,2020-01-02.0603493,bn,1.97,99.990,99.990,99.990,99.990,99.990,g
2458851.52954,2020-01-03.0309399,bn,1.93,99.990,99.990,99.990,99.990,99.990,g
2458851.53077,2020-01-03.0321607,bn,1.95,99.990,99.990,99.990,99.990,99.990,g
2458851.53198,2020-01-03.0333731,bn,1.95,16.425,14.195,0.029,7.622,0.201,g
2458852.52600,2020-01-04.0273332,bn,2.02,16.370,14.175,0.030,7.762,0.210,g
2458852.52726,2020-01-04.0285994,bn,2.00,16.398,14.177,0.029,7.748,0.205,g
2458852.52848,2020-01-04.0298165,bn,1.95,16.434,14.201,0.029,7.580,0.199,g
2458852.85970,2020-01-04.3610166,bF,1.99,16.204,14.210,0.035,7.516,0.242,g
2458852.86098,2020-01-04.3622912,bF,1.97,16.201,14.186,0.034,7.687,0.243,g
2458852.86226,2020-01-04.3635680,bF,1.97,16.075,14.249,0.041,7.250,0.273,g
2458853.86270,2020-01-05.3639542,bj,2.01,15.830,14.122,0.046,8.155,0.342,g
2458853.86393,2020-01-05.3651842,bj,2.03,15.965,14.194,0.044,7.629,0.302,g
2458853.86514,2020-01-05.3664026,bj,2.04,15.832,14.253,0.051,7.224,0.341,g
2458855.78048,2020-01-07.2816304,bF,1.92,16.288,14.186,0.032,7.685,0.224,g
2458855.78176,2020-01-07.2829063,bF,1.94,16.230,14.206,0.034,7.541,0.237,g
2458855.78303,2020-01-07.2841803,bF,1.91,16.365,14.142,0.029,8.002,0.210,g
2458859.78038,2020-01-11.2812929,bF,2.03,15.686,14.176,0.055,7.757,0.389,g
2458859.78165,2020-01-11.2825655,bF,2.06,15.892,14.283,0.050,7.028,0.322,g
2458859.78293,2020-01-11.2838384,bF,2.07,15.978,14.230,0.044,7.383,0.298,g
2458860.81816,2020-01-12.3190196,bF,1.92,15.801,14.250,0.053,7.245,0.349,g
2458860.81944,2020-01-12.3202978,bF,1.96,15.840,14.093,0.044,8.369,0.337,g
2458860.82071,2020-01-12.3215702,bF,1.93,15.825,14.180,0.048,7.728,0.342,g
2458861.76084,2020-01-13.2616332,bF,1.99,15.928,14.150,0.043,7.942,0.311,g
2458861.76211,2020-01-13.2629112,bF,1.92,15.924,14.215,0.045,7.487,0.312,g
2458861.76339,2020-01-13.2641873,bF,1.96,16.046,14.202,0.040,7.574,0.280,g
2458862.76195,2020-01-14.2626886,bF,1.97,16.031,14.207,0.041,7.542,0.283,g
2458862.76323,2020-01-14.2639649,bF,2.01,15.846,14.163,0.047,7.848,0.335,g
2458864.79807,2020-01-16.2986806,bj,2.02,16.160,14.207,0.037,7.536,0.254,g
2458864.79930,2020-01-16.2999096,bj,2.00,16.048,14.176,0.040,7.754,0.281,g
2458864.80052,2020-01-16.3011335,bj,2.04,16.165,14.140,0.035,8.018,0.253,g
2458868.78723,2020-01-20.2876,bj,1.97,16.361,14.175,0.030,7.768,0.213,g
2458868.78844,2020-01-20.2888172,bj,1.98,16.271,14.079,0.030,8.482,0.232,g
2458869.80571,2020-01-21.3060215,bj,1.98,16.335,14.165,0.031,7.829,0.217,g
2458869.80816,2020-01-21.3084672,bj,1.97,16.279,14.199,0.033,7.593,0.229,g
2458870.78054,2020-01-22.2807855,bj,2.06,16.211,14.241,0.037,7.307,0.242,g
2458870.78300,2020-01-22.2832475,bj,2.03,16.233,14.175,0.034,7.764,0.240,g
2458871.78478,2020-01-23.2849655,bF,1.94,16.529,14.171,0.026,7.792,0.183,g
2458871.78606,2020-01-23.2862517,bF,1.93,16.434,14.186,0.029,7.685,0.199,g
2458871.78733,2020-01-23.2875201,bF,1.92,16.403,14.149,0.027,7.951,0.203,g
2458875.79231,2020-01-27.2922505,bF,1.91,16.457,14.175,0.028,7.764,0.194,g
2458875.79358,2020-01-27.2935179,bF,1.91,16.443,14.250,0.029,7.250,0.195,g
2458875.79485,2020-01-27.2947928,bF,1.44,16.385,14.197,0.029,7.611,0.205,g
2458876.82135,2020-01-28.3212349,bj,1.95,16.212,14.236,0.036,7.337,0.243,g
2458876.82257,2020-01-28.3224533,bj,1.95,16.229,14.257,0.037,7.200,0.238,g
2458876.82379,2020-01-28.3236704,bj,1.96,16.228,14.169,0.033,7.805,0.238,g
2458878.79533,2020-01-30.2950905,bj,1.98,16.174,14.293,0.040,6.967,0.250,g
2458878.79655,2020-01-30.2963099,bj,2.00,16.232,14.198,0.035,7.597,0.238,g
2458878.79776,2020-01-30.2975291,bj,2.00,16.231,14.223,0.035,7.431,0.239,g
2458879.80405,2020-01-31.3037421,bj,2.00,16.289,14.208,0.033,7.536,0.226,g
2458879.80526,2020-01-31.3049635,bj,1.97,16.284,14.247,0.035,7.264,0.227,g
2458880.80324,2020-02-01.3028740,bj,1.99,16.303,14.161,0.031,7.864,0.223,g
2458880.80445,2020-02-01.3040864,bj,1.98,16.288,14.166,0.032,7.825,0.226,g
2458881.81523,2020-02-02.3148091,bF,2.05,16.415,14.158,0.027,7.887,0.200,g
2458881.81651,2020-02-02.3160846,bF,2.03,16.396,14.170,0.028,7.796,0.204,g
2458881.81779,2020-02-02.3173599,bF,2.01,16.455,14.151,0.027,7.932,0.197,g
2458882.81373,2020-02-03.3132421,bj,2.01,16.270,14.200,0.034,7.588,0.229,g
2458882.81495,2020-02-03.3144635,bj,2.00,16.254,14.205,0.034,7.550,0.232,g
2458883.81103,2020-02-04.3104850,bF,1.98,16.426,14.146,0.027,7.974,0.199,g
2458883.81231,2020-02-04.3117622,bF,1.97,16.370,14.174,0.030,7.773,0.210,g
2458883.81359,2020-02-04.3130364,bF,1.98,16.539,14.173,0.025,7.780,0.179,g
2458884.82625,2020-02-05.3256413,bj,2.04,16.392,14.177,0.029,7.747,0.206,g
2458884.82748,2020-02-05.3268747,bj,2.03,16.312,14.208,0.033,7.525,0.221,g
2458884.82871,2020-02-05.3280987,bj,2.03,16.278,14.172,0.032,7.787,0.229,g
2458885.81833,2020-02-06.3176568,bj,2.00,16.315,14.193,0.032,7.635,0.221,g
2458885.81954,2020-02-06.3188731,bj,2.02,16.333,14.198,0.032,7.601,0.217,g
2458885.82075,2020-02-06.3200887,bj,2.03,16.306,14.187,0.032,7.677,0.222,g
2458886.83503,2020-02-07.3343063,bF,2.02,16.405,14.152,0.028,7.927,0.202,g
2458886.83631,2020-02-07.3355872,bF,2.01,16.239,14.139,0.032,8.027,0.236,g
2458886.83758,2020-02-07.3368612,bF,2.03,16.320,14.109,0.029,8.250,0.219,g
2458887.84358,2020-02-08.3427988,bj,2.00,15.934,14.185,0.045,7.694,0.311,g
2458887.84482,2020-02-08.3440288,bj,1.98,15.864,14.188,0.047,7.667,0.331,g
2458888.84185,2020-02-09.3409995,bF,2.11,15.609,14.197,0.060,7.605,0.416,g
2458888.84312,2020-02-09.3422773,bF,2.09,15.710,14.251,0.057,7.241,0.380,g
2458888.84441,2020-02-09.3435577,bF,2.06,15.653,14.176,0.056,7.756,0.400,g
2458892.89632,2020-02-13.3952312,bF,2.11,15.837,14.258,0.051,7.190,0.339,g
2458893.73494,2020-02-14.2338072,bj,1.99,16.091,14.172,0.038,7.782,0.271,g
2458893.73616,2020-02-14.2350223,bj,1.98,16.009,14.183,0.042,7.705,0.291,g
2458893.73738,2020-02-14.2362424,bj,2.01,15.800,14.275,0.055,7.079,0.352,g
2458894.73840,2020-02-15.2372053,bj,2.02,16.150,14.174,0.037,7.770,0.256,g
2458894.74085,2020-02-15.2396605,bj,2.01,16.065,14.182,0.040,7.716,0.277,g
2458894.89758,2020-02-15.3963753,bF,2.10,15.650,14.169,0.056,7.805,0.401,g
2458897.85511,2020-02-18.3537384,bF,2.12,16.404,14.159,0.029,7.875,0.204,g
2458897.85639,2020-02-18.3550256,bF,2.15,16.351,14.131,0.029,8.086,0.215,g
2458897.85767,2020-02-18.3563049,bF,2.10,16.324,14.212,0.032,7.503,0.219,g
2458898.73003,2020-02-19.2286141,bF,1.97,16.521,14.187,0.026,7.680,0.183,g
2458898.73131,2020-02-19.2298907,bF,1.96,16.401,14.174,0.029,7.775,0.204,g
2458898.73258,2020-02-19.2311618,bF,1.94,16.493,14.127,0.026,8.111,0.188,g
2458898.73389,2020-02-19.2324650,bF,1.46,99.990,99.990,99.990,99.990,99.990,g
2458899.72451,2020-02-20.2230320,bj,2.01,16.400,14.228,0.031,7.392,0.205,g
2458899.72697,2020-02-20.2254968,bj,1.98,16.327,14.262,0.034,7.168,0.218,g
2458901.51133,2020-02-22.0097626,bn,1.96,16.416,14.197,0.029,7.611,0.201,g
2458901.51255,2020-02-22.0109789,bn,1.97,16.497,14.258,0.029,7.190,0.187,g
2458901.51376,2020-02-22.0121878,bn,1.97,16.384,14.166,0.029,7.828,0.207,g
2458902.75202,2020-02-23.2503784,bj,1.99,16.281,14.170,0.032,7.795,0.227,g
2458902.75324,2020-02-23.2515966,bj,2.02,16.328,14.135,0.030,8.052,0.219,g
2458902.75446,2020-02-23.2528123,bj,2.01,16.359,14.163,0.030,7.848,0.213,g
2458903.61924,2020-02-24.1175609,bj,1.97,16.319,14.168,0.031,7.813,0.223,g
2458903.62047,2020-02-24.1187864,bj,1.97,16.172,14.163,0.035,7.849,0.252,g
2458904.62017,2020-02-25.1184334,bF,1.98,16.479,14.199,0.028,7.588,0.192,g
2458904.62145,2020-02-25.1197072,bF,1.96,16.420,14.174,0.029,7.770,0.201,g
2458904.62273,2020-02-25.1209847,bF,1.97,16.512,14.168,0.026,7.810,0.187,g
2458905.62330,2020-02-26.1214986,bj,2.00,16.329,14.212,0.032,7.503,0.221,g
2458905.62451,2020-02-26.1227170,bj,2.02,16.220,14.216,0.036,7.472,0.242,g
2458905.62573,2020-02-26.1239341,bj,2.00,16.320,14.220,0.033,7.450,0.222,g
2458906.64049,2020-02-27.1386395,bF,1.42,16.480,14.199,0.028,7.591,0.190,g
2458906.64177,2020-02-27.1399243,bF,1.43,16.392,14.208,0.030,7.529,0.205,g
2458906.64305,2020-02-27.1412070,bF,1.46,16.483,14.128,0.025,8.111,0.189,g
2458907.64074,2020-02-28.1388418,bF,1.94,16.479,14.173,0.027,7.774,0.190,g
2458907.64203,2020-02-28.1401300,bF,1.97,16.458,14.256,0.030,7.205,0.194,g
2458907.64331,2020-02-28.1414090,bF,1.94,16.456,14.208,0.029,7.534,0.194,g
2458908.61591,2020-02-29.1139642,bF,2.05,16.389,14.144,0.028,7.991,0.206,g
2458908.61719,2020-02-29.1152454,bF,2.04,16.495,14.142,0.026,7.998,0.188,g
2458908.61848,2020-02-29.1165297,bF,2.03,16.410,14.152,0.027,7.930,0.201,g
2458909.61240,2020-03-01.1104037,bF,1.95,16.508,14.150,0.026,7.941,0.185,g
2458909.61368,2020-03-01.1116849,bF,1.90,16.525,14.142,0.025,8.007,0.183,g
2458909.61496,2020-03-01.1129561,bF,1.90,16.587,14.125,0.024,8.126,0.173,g
2458910.61952,2020-03-02.1174690,bF,1.93,16.435,14.103,0.026,8.292,0.197,g
2458910.62080,2020-03-02.1187498,bF,1.93,16.341,14.175,0.030,7.758,0.215,g
2458910.62207,2020-03-02.1200230,bF,1.93,16.510,14.164,0.025,7.836,0.184,g
2458911.62661,2020-03-03.1245072,bF,1.93,16.370,14.190,0.029,7.655,0.209,g
2458911.62788,2020-03-03.1257799,bF,1.93,16.379,14.194,0.030,7.626,0.208,g
2458911.62915,2020-03-03.1270516,bF,1.92,16.206,14.186,0.034,7.688,0.242,g
2458912.62229,2020-03-04.1201462,bF,1.93,16.217,14.161,0.033,7.867,0.240,g
2458912.62357,2020-03-04.1214226,bF,1.94,16.272,14.151,0.031,7.939,0.228,g
2458913.66348,2020-03-05.1612839,bF,1.96,16.323,14.166,0.031,7.826,0.219,g
2458913.66474,2020-03-05.1625495,bF,1.96,16.274,14.184,0.033,7.699,0.228,g
2458913.66603,2020-03-05.1638361,bF,1.95,16.235,14.130,0.033,8.095,0.237,g
2458914.69812,2020-03-06.1958768,bF,1.64,14.046,13.899,0.192,10.015,1.754,g
2458914.69940,2020-03-06.1971482,bF,1.62,14.733,14.260,0.143,7.177,0.935,g
2458914.70067,2020-03-06.1984209,bF,1.50,14.679,14.085,0.127,8.438,0.978,g
2458915.67906,2020-03-07.1767634,bF,2.21,16.100,14.148,0.037,7.961,0.269,g
2458915.68034,2020-03-07.1780405,bF,2.05,15.971,14.085,0.039,8.431,0.300,g
2458915.68161,2020-03-07.1793140,bF,2.00,16.048,14.203,0.040,7.566,0.279,g
2458916.79829,2020-03-08.2959452,bj,2.10,15.858,14.162,0.047,7.855,0.333,g
2458916.79951,2020-03-08.2971670,bj,2.11,15.893,14.234,0.049,7.349,0.323,g
2458916.80074,2020-03-08.2983944,bj,2.07,15.880,14.143,0.045,7.993,0.327,g
2458917.57946,2020-03-09.0770777,bj,2.09,15.671,14.118,0.054,8.181,0.396,g
2458917.58191,2020-03-09.0795331,bj,2.07,15.493,14.107,0.062,8.264,0.465,g
2458918.79240,2020-03-10.2899587,bj,2.04,15.483,14.325,0.076,6.758,0.467,g
2458918.79362,2020-03-10.2911806,bj,2.04,15.524,14.193,0.064,7.630,0.450,g
2458918.79482,2020-03-10.2923932,bj,2.02,15.596,14.340,0.069,6.668,0.422,g
2458919.59577,2020-03-11.0932969,bF,1.92,15.910,14.126,0.042,8.116,0.316,g
2458919.59704,2020-03-11.0945725,bF,1.99,15.747,14.212,0.053,7.498,0.367,g
2458919.59831,2020-03-11.0958459,bF,1.97,15.752,14.136,0.050,8.047,0.366,g
2458920.78649,2020-03-12.2839762,bj,2.03,15.929,14.144,0.043,7.991,0.313,g
2458920.78772,2020-03-12.2852024,bj,2.05,15.778,14.152,0.049,7.931,0.358,g
2458920.78896,2020-03-12.2864391,bj,2.04,15.850,14.080,0.044,8.470,0.336,g
2458921.57150,2020-03-13.0689446,bj,2.15,16.141,14.143,0.036,7.998,0.260,g
2458921.57273,2020-03-13.0701734,bj,2.19,16.090,14.169,0.038,7.807,0.271,g
2458921.57395,2020-03-13.0713962,bj,2.14,16.039,14.142,0.039,7.999,0.284,g
2458921.90592,2020-03-13.4033644,bj,2.00,15.771,14.208,0.052,7.532,0.360,g
2458921.90715,2020-03-13.4045872,bj,2.03,15.595,14.221,0.062,7.443,0.422,g
2458921.90838,2020-03-13.4058152,bj,2.06,15.677,14.234,0.058,7.357,0.392,g
2458923.72136,2020-03-15.2187209,bF,1.98,16.294,14.204,0.032,7.556,0.224,g
2458923.72264,2020-03-15.2199994,bF,1.99,16.192,14.156,0.034,7.895,0.245,g
2458924.57755,2020-03-16.0748766,bj,1.97,16.281,14.138,0.031,8.029,0.230,g
2458924.57878,2020-03-16.0760996,bj,1.97,16.263,14.214,0.034,7.490,0.233,g
2458924.58001,2020-03-16.0773387,bj,1.96,16.304,14.152,0.031,7.925,0.226,g
2458925.55728,2020-03-17.0545620,bj,2.02,16.322,14.148,0.031,7.957,0.223,g
2458925.55850,2020-03-17.0557861,bj,2.04,16.323,14.153,0.031,7.925,0.221,g
2458925.55972,2020-03-17.0570123,bj,2.01,16.265,14.172,0.033,7.782,0.233,g
2458927.57881,2020-03-19.0760194,bn,2.05,16.453,14.091,0.026,8.388,0.197,g
2458927.58001,2020-03-19.0772225,bn,2.05,16.366,14.199,0.031,7.593,0.212,g
2458927.58124,2020-03-19.0784525,bn,2.04,99.990,99.990,99.990,99.990,99.990,g
2458931.29806,2020-03-22.7951431,bn,1.97,16.408,14.202,0.030,7.569,0.205,g
2458931.29928,2020-03-22.7963577,bn,1.96,16.344,14.170,0.031,7.795,0.217,g
2458931.30057,2020-03-22.7976465,bn,1.96,16.405,14.219,0.030,7.458,0.205,g
2458980.53589,2020-05-11.0324697,bn,1.98,15.806,14.146,0.049,7.976,0.349,g
2458980.53711,2020-05-11.0336869,bn,1.96,15.761,14.204,0.052,7.561,0.363,g
2458980.53831,2020-05-11.0348957,bn,2.04,15.494,14.183,0.066,7.702,0.464,g
2458983.28771,2020-05-13.7843309,bn,1.96,99.990,99.990,99.990,99.990,99.990,g
2458983.28893,2020-05-13.7855526,bn,1.94,99.990,99.990,99.990,99.990,99.990,g
2458983.29015,2020-05-13.7867802,bn,1.97,16.460,14.094,0.026,8.361,0.196,g
2458987.40664,2020-05-17.9033395,bn,1.53,16.309,14.141,0.031,8.013,0.223,g
2458987.40785,2020-05-17.9045579,bn,1.43,16.172,14.173,0.036,7.775,0.251,g
2458987.40907,2020-05-17.9057763,bn,1.44,99.990,99.990,99.990,99.990,99.990,g
2458991.26300,2020-05-21.7597865,bn,1.50,99.990,99.990,99.990,99.990,99.990,g
2458991.26420,2020-05-21.7609946,bn,1.48,99.990,99.990,99.990,99.990,99.990,g
2458991.26541,2020-05-21.7622025,bn,1.44,99.990,99.990,99.990,99.990,99.990,g
2458991.46151,2020-05-21.9583060,bn,1.94,99.990,99.990,99.990,99.990,99.990,g
2458991.46273,2020-05-21.9595256,bn,1.93,99.990,99.990,99.990,99.990,99.990,g
2458991.46395,2020-05-21.9607464,bn,1.94,16.431,14.152,0.028,7.927,0.199,g
2459000.29287,2020-05-30.7899251,bn,1.95,16.333,14.165,0.031,7.835,0.217,g
2459000.29408,2020-05-30.7911398,bn,1.91,16.267,14.132,0.032,8.079,0.232,g
2459000.29529,2020-05-30.7923521,bn,1.51,16.235,14.147,0.033,7.965,0.238,g
2459004.44364,2020-06-03.9408380,bn,2.10,15.342,14.141,0.074,8.005,0.537,g
2459004.44486,2020-06-03.9420552,bn,2.22,15.331,14.279,0.083,7.056,0.538,g
2459004.44608,2020-06-03.9432722,bn,2.08,15.097,14.190,0.095,7.657,0.667,g
2459008.41860,2020-06-07.9159416,bn,2.00,15.717,14.073,0.048,8.527,0.378,g
2459008.42086,2020-06-07.9182009,bn,1.97,15.794,14.114,0.047,8.214,0.353,g
2459008.42214,2020-06-07.9194853,bn,2.01,15.631,14.092,0.053,8.379,0.410,g
2459015.43993,2020-06-14.9375696,bn,2.13,99.990,99.990,99.990,99.990,99.990,g
2459015.44115,2020-06-14.9387892,bn,2.15,16.247,14.133,0.032,8.070,0.236,g
2459017.34176,2020-06-16.8394840,bn,1.93,16.530,14.091,0.024,8.383,0.184,g
2459017.34297,2020-06-16.8406965,bn,1.97,99.990,99.990,99.990,99.990,99.990,g
2459017.34418,2020-06-16.8419033,bn,1.93,16.438,14.107,0.027,8.259,0.199,g
2459023.30837,2020-06-22.8063726,bn,1.95,16.457,14.109,0.026,8.247,0.196,g
2459023.30958,2020-06-22.8075820,bn,1.95,16.419,14.126,0.027,8.122,0.202,g
2459023.31080,2020-06-22.8088076,bn,1.92,16.464,14.209,0.028,7.526,0.193,g
2459023.33829,2020-06-22.8362995,bn,1.94,16.519,14.165,0.026,7.836,0.186,g
2459023.33952,2020-06-22.8375261,bn,1.97,16.359,14.177,0.030,7.747,0.212,g
2459023.34074,2020-06-22.8387491,bn,1.93,16.431,14.119,0.027,8.178,0.200,g
2459032.33054,2020-07-01.8290085,bn,1.97,15.958,14.118,0.040,8.183,0.304,g
2459032.33184,2020-07-01.8303167,bn,1.99,15.806,14.167,0.048,7.821,0.349,g
2459032.33320,2020-07-01.8316744,bn,1.99,15.902,14.170,0.046,7.798,0.320,g
2459035.37515,2020-07-04.8737844,bn,2.05,15.362,14.092,0.068,8.380,0.522,g
2459035.37640,2020-07-04.8750391,bn,2.00,15.407,14.149,0.069,7.950,0.501,g
2459035.37767,2020-07-04.8763126,bn,2.03,15.389,14.179,0.073,7.734,0.511,g
2459038.35936,2020-07-07.8581658,bn,1.97,15.896,14.155,0.044,7.913,0.321,g
2459038.36059,2020-07-07.8593947,bn,1.97,15.774,14.243,0.054,7.296,0.358,g
2459038.36182,2020-07-07.8606248,bn,1.97,15.946,14.183,0.044,7.701,0.308,g
2459047.28369,2020-07-16.7830003,bn,1.95,16.415,14.167,0.029,7.815,0.204,g
2459047.28490,2020-07-16.7842173,bn,1.94,16.510,14.177,0.027,7.745,0.186,g
2459047.28613,2020-07-16.7854368,bn,1.98,16.396,14.162,0.029,7.859,0.205,g
2459051.30320,2020-07-20.8027435,bn,1.97,16.471,14.129,0.026,8.098,0.192,g
2459051.30442,2020-07-20.8039680,bn,1.95,16.430,14.132,0.027,8.077,0.200,g
2459051.30564,2020-07-20.8051873,bn,1.98,16.460,14.184,0.028,7.701,0.193,g
2459055.24504,2020-07-24.7448251,bn,2.11,16.256,14.194,0.034,7.626,0.235,g
2459055.24627,2020-07-24.7460456,bn,2.12,16.227,14.193,0.035,7.630,0.240,g
2459055.24751,2020-07-24.7472944,bn,2.12,16.231,14.133,0.033,8.067,0.240,g
2459066.21132,2020-08-04.7117486,bn,1.98,16.038,14.138,0.039,8.033,0.284,g
2459066.21253,2020-08-04.7129621,bn,2.02,16.005,14.134,0.040,8.059,0.292,g
2459066.21375,2020-08-04.7141815,bn,2.03,15.978,14.262,0.046,7.169,0.299,g
2459068.28282,2020-08-06.7833751,bn,1.99,99.990,99.990,99.990,99.990,99.990,g
2459068.28404,2020-08-06.7845895,bn,1.98,99.990,99.990,99.990,99.990,99.990,g
2459068.28527,2020-08-06.7858245,bn,1.98,99.990,99.990,99.990,99.990,99.990,g
2459075.25914,2020-08-13.7601050,bn,1.94,16.372,14.123,0.029,8.149,0.209,g
2459075.26038,2020-08-13.7613328,bn,1.93,16.304,14.179,0.032,7.730,0.223,g
2459075.26159,2020-08-13.7625498,bn,1.46,16.362,14.196,0.031,7.616,0.211,g
2459081.24214,2020-08-19.7434408,bn,1.53,99.990,99.990,99.990,99.990,99.990,g
2459081.24336,2020-08-19.7446559,bn,1.91,16.248,14.163,0.033,7.849,0.234,g
2459081.24457,2020-08-19.7458717,bn,1.48,16.524,14.129,0.025,8.098,0.185,g
2459088.22092,2020-08-26.7225953,bn,1.98,16.017,14.134,0.040,8.059,0.289,g
2459088.22214,2020-08-26.7238101,bn,1.94,15.925,14.148,0.044,7.964,0.314,g
2459088.22336,2020-08-26.7250319,bn,1.96,15.953,14.141,0.041,8.012,0.305,g
2459174.85376,2020-11-21.3569336,bF,2.10,15.990,14.170,0.042,7.800,0.296,g
2459174.85504,2020-11-21.3582218,bF,2.14,15.671,14.249,0.060,7.253,0.395,g
2459174.85634,2020-11-21.3595140,bF,2.21,15.661,14.348,0.066,6.623,0.398,g
2459177.84768,2020-11-24.3507826,bj,2.02,16.087,14.133,0.038,8.065,0.278,g
2459177.84890,2020-11-24.3519984,bj,2.04,16.027,14.066,0.037,8.576,0.292,g
2459177.85014,2020-11-24.3532282,bj,2.03,15.935,14.151,0.043,7.939,0.315,g
2459186.82437,2020-12-03.3271771,bF,1.94,15.949,14.066,0.039,8.579,0.305,g
2459186.82567,2020-12-03.3284769,bF,1.95,16.055,14.085,0.037,8.433,0.279,g
2459186.82698,2020-12-03.3297898,bF,1.96,16.054,14.130,0.038,8.087,0.279,g
2459188.81759,2020-12-05.3203291,bF,1.98,16.171,14.147,0.035,7.968,0.251,g
2459188.81890,2020-12-05.3216307,bF,1.96,16.092,14.110,0.036,8.241,0.271,g
2459188.82021,2020-12-05.3229435,bF,1.99,15.982,14.113,0.040,8.218,0.299,g
2459194.59008,2020-12-11.0925807,bn,1.60,15.399,14.263,0.078,7.153,0.508,g
2459194.59129,2020-12-11.0937968,bn,1.52,15.023,14.187,0.103,7.678,0.719,g
2459194.59251,2020-12-11.0950119,bn,1.94,15.148,14.141,0.088,8.009,0.641,g
2459194.84710,2020-12-11.3495844,bj,2.06,16.098,14.096,0.036,8.352,0.272,g
2459194.84833,2020-12-11.3508179,bj,2.02,16.045,14.110,0.038,8.240,0.286,g
2459194.84955,2020-12-11.3520363,bj,2.03,16.062,14.111,0.037,8.236,0.281,g
2459199.80048,2020-12-16.3027598,bF,1.93,16.421,14.124,0.026,8.132,0.200,g
2459199.80179,2020-12-16.3040625,bF,1.91,16.411,14.112,0.027,8.231,0.203,g
2459200.58581,2020-12-17.0880355,bn,1.96,16.171,14.104,0.034,8.287,0.255,g
2459200.58704,2020-12-17.0892655,bn,1.93,16.210,14.157,0.034,7.893,0.244,g
2459200.58827,2020-12-17.0905063,bn,1.93,16.153,14.204,0.037,7.556,0.257,g
2459201.59443,2020-12-18.0966137,bn,2.02,15.836,14.018,0.042,8.974,0.342,g
2459201.59566,2020-12-18.0978399,bn,2.04,15.785,14.147,0.049,7.959,0.356,g
2459201.59689,2020-12-18.0990807,bn,2.01,15.587,14.072,0.055,8.540,0.428,g
2459202.82138,2020-12-19.3235059,bF,1.96,16.504,14.091,0.024,8.385,0.185,g
2459202.82268,2020-12-19.3247983,bF,1.95,16.440,14.097,0.026,8.340,0.198,g
2459202.82397,2020-12-19.3260928,bF,1.97,16.340,14.093,0.029,8.368,0.216,g
2459205.78319,2020-12-22.2851696,bF,1.91,16.438,14.089,0.026,8.408,0.198,g
2459205.78451,2020-12-22.2864844,bF,1.91,16.425,14.107,0.027,8.265,0.200,g
2459205.78582,2020-12-22.2877928,bF,1.43,16.531,14.106,0.024,8.272,0.182,g
2459206.79212,2020-12-23.2940476,bF,2.01,16.416,14.098,0.027,8.333,0.201,g
2459206.79341,2020-12-23.2953418,bF,1.99,16.378,14.019,0.026,8.964,0.208,g
2459206.79472,2020-12-23.2966453,bF,2.07,16.297,14.076,0.028,8.503,0.224,g
2459206.83774,2020-12-23.3396579,bj,2.03,16.269,14.104,0.031,8.288,0.236,g
2459206.83897,2020-12-23.3408870,bj,2.01,16.255,14.180,0.033,7.725,0.236,g
2459206.84019,2020-12-23.3421160,bj,2.02,16.281,14.094,0.030,8.369,0.233,g
2459207.52246,2020-12-24.0243418,bn,1.98,16.346,14.129,0.029,8.096,0.220,g
2459207.52367,2020-12-24.0255570,bn,1.97,16.179,14.154,0.035,7.912,0.252,g
2459207.52490,2020-12-24.0267832,bn,1.97,16.271,14.150,0.032,7.938,0.230,g
2459208.78579,2020-12-25.2876079,bF,1.38,16.307,14.075,0.028,8.515,0.220,g
2459208.78709,2020-12-25.2889106,bF,1.43,16.359,14.080,0.028,8.476,0.212,g
2459208.78838,2020-12-25.2902055,bF,1.91,16.457,14.137,0.026,8.038,0.193,g
2459209.79467,2020-12-26.2964396,bj,2.01,16.247,14.113,0.032,8.222,0.241,g
2459209.79590,2020-12-26.2976672,bj,1.99,16.302,14.144,0.032,7.990,0.231,g
2459209.79713,2020-12-26.2989019,bj,2.00,16.305,14.128,0.030,8.104,0.229,g
2459210.76859,2020-12-27.2703093,bF,1.96,16.062,14.133,0.037,8.073,0.276,g
2459210.76990,2020-12-27.2716129,bF,1.97,16.038,14.078,0.036,8.493,0.282,g
2459210.77119,2020-12-27.2729078,bF,1.96,15.988,14.164,0.041,7.841,0.295,g
2459210.79339,2020-12-27.2951045,bj,2.03,15.989,14.198,0.043,7.599,0.301,g
2459210.79461,2020-12-27.2963311,bj,2.00,16.047,14.253,0.043,7.229,0.284,g
2459210.79584,2020-12-27.2975620,bj,2.02,15.957,14.140,0.042,8.015,0.308,g
2459212.76824,2020-12-29.2698503,bF,2.01,15.761,14.115,0.048,8.206,0.362,g
2459212.76956,2020-12-29.2711706,bF,1.97,15.832,14.142,0.046,8.007,0.340,g
2459212.77088,2020-12-29.2724903,bF,1.98,15.961,14.130,0.041,8.087,0.303,g
2459213.76759,2020-12-30.2691513,bj,2.09,15.399,14.177,0.072,7.743,0.507,g
2459213.76882,2020-12-30.2703793,bj,2.10,15.620,14.107,0.055,8.264,0.416,g
2459213.77004,2020-12-30.2716013,bj,2.08,15.402,14.168,0.071,7.814,0.506,g
2459214.76971,2020-12-31.2712060,bj,2.03,15.611,14.094,0.055,8.369,0.420,g
2459214.77095,2020-12-31.2724489,bj,2.02,15.812,14.145,0.048,7.982,0.350,g
2459214.77219,2020-12-31.2736871,bj,2.02,15.802,14.160,0.049,7.872,0.353,g
2459215.76826,2021-01-01.2696986,bj,2.00,15.714,14.140,0.052,8.014,0.383,g
2459215.76947,2021-01-01.2709175,bj,2.02,15.845,14.218,0.050,7.460,0.340,g
2459215.77070,2021-01-01.2721464,bj,2.04,15.681,14.224,0.058,7.426,0.393,g
2459216.59096,2021-01-02.0923590,bn,2.17,15.864,14.129,0.045,8.103,0.335,g
2459216.59218,2021-01-02.0935876,bn,2.19,15.841,14.194,0.049,7.626,0.340,g
2459216.59343,2021-01-02.0948293,bn,2.22,15.840,14.171,0.048,7.796,0.341,g
2459217.74022,2021-01-03.2415475,bj,2.05,16.071,14.214,0.041,7.487,0.278,g
2459217.74145,2021-01-03.2427790,bj,2.05,15.872,14.175,0.047,7.762,0.331,g
2459217.74267,2021-01-03.2440055,bj,2.03,15.838,14.206,0.050,7.547,0.342,g
2459217.77051,2021-01-03.2718401,bj,2.05,16.100,14.149,0.037,7.952,0.274,g
2459217.77174,2021-01-03.2730724,bj,2.02,15.962,14.168,0.043,7.812,0.306,g
2459217.77297,2021-01-03.2742964,bj,2.02,15.877,14.153,0.046,7.921,0.330,g
2459221.84847,2021-01-07.3495689,bj,2.02,16.107,14.134,0.037,8.064,0.268,g
2459221.84971,2021-01-07.3508082,bj,2.02,16.267,14.115,0.031,8.201,0.235,g
2459221.85094,2021-01-07.3520385,bj,2.00,16.118,14.108,0.035,8.257,0.267,g
2459222.79459,2021-01-08.2956407,bj,2.01,16.341,14.124,0.029,8.143,0.222,g
2459222.79583,2021-01-08.2968706,bj,2.00,16.205,14.174,0.035,7.768,0.248,g
2459223.78633,2021-01-09.2873187,bF,1.93,16.432,14.128,0.027,8.109,0.199,g
2459223.78761,2021-01-09.2886028,bF,1.93,16.429,14.137,0.028,8.036,0.199,g
2459223.78891,2021-01-09.2898998,bF,1.95,16.407,14.115,0.028,8.198,0.203,g
2459224.74817,2021-01-10.2491042,bj,2.00,16.155,14.151,0.036,7.934,0.259,g
2459224.74940,2021-01-10.2503311,bj,2.03,16.298,14.104,0.030,8.281,0.231,g
2459224.75063,2021-01-10.2515635,bj,2.00,16.354,14.084,0.029,8.439,0.222,g
2459224.79688,2021-01-10.2978098,bj,2.01,16.268,14.113,0.031,8.222,0.237,g
2459224.79812,2021-01-10.2990434,bj,2.00,16.314,14.098,0.030,8.333,0.229,g
2459224.79936,2021-01-10.3002826,bj,2.02,16.254,14.157,0.033,7.886,0.239,g
2459228.46462,2021-01-13.9653322,bn,1.94,99.990,99.990,99.990,99.990,99.990,g
2459228.46585,2021-01-13.9665574,bn,1.98,16.351,14.113,0.029,8.220,0.218,g
2459228.46709,2021-01-13.9678002,bn,1.98,16.346,14.130,0.029,8.087,0.219,g
2459229.71493,2021-01-15.2155592,bF,2.17,16.453,14.164,0.028,7.837,0.198,g
2459229.71623,2021-01-15.2168637,bF,2.09,16.396,14.180,0.029,7.724,0.206,g
2459229.71752,2021-01-15.2181541,bF,2.04,16.433,14.219,0.029,7.460,0.199,g
2459230.72272,2021-01-16.2232869,bj,2.00,16.232,14.187,0.034,7.680,0.242,g
2459230.72395,2021-01-16.2245180,bj,1.99,16.264,14.133,0.032,8.071,0.236,g
2459230.72518,2021-01-16.2257480,bj,1.98,16.334,14.156,0.031,7.903,0.224,g
2459231.73339,2021-01-17.2338971,bj,1.98,16.276,14.092,0.031,8.381,0.236,g
2459231.73461,2021-01-17.2351271,bj,1.98,16.301,14.156,0.031,7.895,0.229,g
2459231.73584,2021-01-17.2363620,bj,1.99,16.200,14.115,0.033,8.207,0.252,g
2459231.75069,2021-01-17.2511980,bF,1.48,16.377,14.104,0.028,8.288,0.210,g
2459231.75200,2021-01-17.2525105,bF,1.93,16.393,14.084,0.027,8.438,0.205,g
2459231.75331,2021-01-17.2538173,bF,1.48,16.485,14.168,0.027,7.812,0.189,g
2459234.81233,2021-01-20.3126666,bj,1.99,16.358,14.166,0.030,7.828,0.217,g
2459234.81359,2021-01-20.3139097,bj,2.00,16.269,14.108,0.031,8.258,0.234,g
2459234.81480,2021-01-20.3151362,bj,2.00,16.192,14.110,0.033,8.236,0.251,g
2459234.82750,2021-01-20.3278293,bj,2.03,16.359,14.178,0.030,7.747,0.216,g
2459234.82873,2021-01-20.3290510,bj,2.01,16.367,14.136,0.029,8.052,0.216,g
2459234.82994,2021-01-20.3302702,bj,2.02,16.312,14.134,0.030,8.058,0.226,g
2459236.70632,2021-01-22.2065307,bF,2.00,16.475,14.154,0.027,7.916,0.191,g
2459236.70762,2021-01-22.2078295,bF,2.02,16.298,14.134,0.030,8.067,0.223,g
2459236.70892,2021-01-22.2091331,bF,2.02,16.472,14.124,0.026,8.139,0.192,g
2459236.71419,2021-01-22.2143961,bF,2.00,16.489,14.095,0.025,8.353,0.189,g
2459236.71547,2021-01-22.2156802,bF,2.01,16.313,14.143,0.030,7.995,0.220,g
2459236.71676,2021-01-22.2169682,bF,2.00,16.449,14.118,0.027,8.185,0.196,g
2459236.76076,2021-01-22.2609641,bj,1.98,16.229,14.204,0.035,7.560,0.243,g
2459236.76198,2021-01-22.2621848,bj,2.00,16.216,14.158,0.034,7.880,0.247,g
2459236.76321,2021-01-22.2634135,bj,2.01,16.292,14.151,0.031,7.937,0.231,g
2459237.79342,2021-01-23.2935569,bF,2.08,16.415,14.182,0.029,7.716,0.204,g
2459237.79471,2021-01-23.2948574,bF,2.07,16.517,14.106,0.025,8.274,0.186,g
2459237.79602,2021-01-23.2961653,bF,2.07,16.329,14.166,0.031,7.831,0.220,g
2459237.79603,2021-01-23.2961755,bj,2.03,16.331,14.141,0.030,8.011,0.223,g
2459237.79727,2021-01-23.2974164,bj,2.00,16.187,14.123,0.034,8.142,0.252,g
2459237.79850,2021-01-23.2986466,bj,2.01,16.207,14.175,0.035,7.768,0.247,g
2459241.67612,2021-01-27.1760172,bF,1.97,15.906,14.170,0.044,7.798,0.318,g
2459241.67743,2021-01-27.1773365,bF,2.01,15.854,14.143,0.045,7.992,0.333,g
2459241.67874,2021-01-27.1786379,bF,1.95,15.930,14.186,0.044,7.684,0.311,g
2459242.83178,2021-01-28.3316170,bF,2.04,15.814,14.095,0.045,8.354,0.346,g
2459242.83308,2021-01-28.3329149,bF,2.04,15.964,14.144,0.041,7.989,0.302,g
2459242.83438,2021-01-28.3342145,bF,2.02,15.968,14.100,0.039,8.314,0.301,g
2459243.70955,2021-01-29.2093287,bF,1.99,15.658,14.135,0.054,8.054,0.398,g
2459243.71089,2021-01-29.2106665,bF,1.97,15.759,14.203,0.052,7.567,0.363,g
2459243.71218,2021-01-29.2119572,bF,2.00,15.815,14.149,0.047,7.955,0.345,g
2459243.76447,2021-01-29.2642567,bj,2.06,15.576,14.074,0.056,8.524,0.433,g
2459243.76571,2021-01-29.2654912,bj,2.02,15.750,14.188,0.053,7.674,0.370,g
2459243.76694,2021-01-29.2667258,bj,2.05,15.680,14.100,0.052,8.317,0.395,g
2459245.44815,2021-01-30.9478262,bn,2.00,15.790,14.150,0.049,7.945,0.355,g
2459245.44940,2021-01-30.9490658,bn,2.01,15.790,14.328,0.058,6.746,0.354,g
2459245.45063,2021-01-30.9503053,bn,1.96,15.935,14.093,0.041,8.368,0.312,g
2459246.88851,2021-02-01.3881069,bj,2.06,15.411,14.214,0.073,7.492,0.501,g
2459247.81663,2021-02-02.3161527,bj,2.03,16.062,14.152,0.039,7.926,0.281,g
2459247.81785,2021-02-02.3173803,bj,2.02,16.047,14.155,0.039,7.906,0.285,g
2459247.81908,2021-02-02.3186023,bj,2.01,16.000,14.178,0.042,7.742,0.296,g
2459249.65241,2021-02-04.1518289,bF,1.93,16.406,14.140,0.028,8.018,0.203,g
2459249.65371,2021-02-04.1531327,bF,1.92,16.368,14.066,0.027,8.587,0.211,g
2459249.65500,2021-02-04.1544305,bF,1.51,16.494,14.076,0.025,8.499,0.189,g
2459250.81818,2021-02-05.3175229,bj,2.03,16.176,14.195,0.036,7.625,0.252,g
2459250.81939,2021-02-05.3187434,bj,2.05,16.117,14.132,0.036,8.077,0.267,g
2459250.82062,2021-02-05.3199685,bj,2.01,16.120,14.165,0.037,7.838,0.265,g
2459251.78604,2021-02-06.2853246,bF,1.44,16.350,14.076,0.027,8.506,0.213,g
2459251.78732,2021-02-06.2866098,bF,1.42,16.403,14.071,0.027,8.543,0.204,g
2459251.78864,2021-02-06.2879232,bF,1.93,16.424,14.150,0.027,7.940,0.199,g
2459254.63994,2021-02-09.1390644,bF,1.91,16.361,14.131,0.028,8.082,0.210,g
2459254.64125,2021-02-09.1403725,bF,1.91,16.380,14.155,0.029,7.909,0.208,g
2459254.64254,2021-02-09.1416564,bF,1.45,16.430,14.175,0.027,7.764,0.198,g
2459255.63900,2021-02-10.1380559,bF,1.44,16.422,14.137,0.027,8.037,0.199,g
2459255.64030,2021-02-10.1393586,bF,1.42,16.339,14.130,0.030,8.091,0.216,g
2459255.64159,2021-02-10.1406561,bF,1.40,16.418,14.114,0.027,8.208,0.200,g
2459255.67450,2021-02-10.1735613,bF,1.92,16.520,14.112,0.025,8.230,0.184,g
2459255.67580,2021-02-10.1748591,bF,1.43,16.382,14.104,0.027,8.285,0.207,g
2459255.67711,2021-02-10.1761636,bF,1.46,16.505,14.092,0.025,8.379,0.187,g
2459256.65224,2021-02-11.1512494,bF,1.93,16.414,14.137,0.028,8.039,0.202,g
2459256.65355,2021-02-11.1525486,bF,1.47,16.399,14.122,0.027,8.150,0.204,g
2459256.65483,2021-02-11.1538342,bF,1.41,16.446,14.074,0.025,8.524,0.195,g
2459256.66710,2021-02-11.1660960,bj,2.03,16.248,14.139,0.032,8.026,0.241,g
2459256.66833,2021-02-11.1673273,bj,2.02,16.221,14.129,0.033,8.099,0.247,g
2459256.66955,2021-02-11.1685481,bj,2.01,16.254,14.121,0.033,8.163,0.241,g
2459256.68966,2021-02-11.1886547,bj,2.00,16.225,14.132,0.033,8.077,0.244,g
2459256.69089,2021-02-11.1898881,bj,2.02,16.240,14.072,0.031,8.534,0.242,g
2459256.69212,2021-02-11.1911159,bj,2.00,16.252,14.143,0.032,7.998,0.238,g
2459257.85594,2021-02-12.3548703,bj,2.06,16.266,14.088,0.030,8.406,0.234,g
2459257.85717,2021-02-12.3561004,bj,2.03,16.319,14.120,0.030,8.167,0.224,g
2459257.85840,2021-02-12.3573315,bj,2.02,16.385,14.095,0.028,8.359,0.213,g
2459259.62578,2021-02-14.1246136,bF,1.48,16.431,14.104,0.027,8.293,0.199,g
2459259.62711,2021-02-14.1259392,bF,1.37,16.390,14.190,0.030,7.661,0.206,g
2459262.75412,2021-02-17.2527718,bj,2.06,16.174,14.119,0.034,8.171,0.253,g
2459262.75534,2021-02-17.2539991,bj,2.06,16.334,14.097,0.029,8.338,0.221,g
2459262.75657,2021-02-17.2552281,bj,2.06,16.213,14.119,0.033,8.178,0.244,g
2459263.68114,2021-02-18.1797445,bj,1.99,16.362,14.115,0.029,8.203,0.218,g
2459263.68237,2021-02-18.1809769,bj,2.00,16.389,14.193,0.031,7.635,0.216,g
2459263.68360,2021-02-18.1822063,bj,2.00,16.343,14.122,0.029,8.153,0.222,g
2459264.71102,2021-02-19.2095548,bF,1.94,16.344,14.085,0.028,8.436,0.215,g
2459264.71232,2021-02-19.2108640,bF,1.95,16.316,14.122,0.030,8.147,0.221,g
2459264.71364,2021-02-19.212175,bF,1.95,16.387,14.105,0.028,8.279,0.207,g
2459265.75562,2021-02-20.2540957,bj,2.09,16.215,14.109,0.032,8.252,0.246,g
2459265.75684,2021-02-20.2553197,bj,2.02,16.191,14.118,0.033,8.184,0.251,g
2459265.75806,2021-02-20.2565358,bj,1.99,16.300,14.178,0.032,7.744,0.228,g
2459265.79330,2021-02-20.2917765,bj,2.02,16.200,14.196,0.036,7.615,0.247,g
2459265.79452,2021-02-20.2930013,bj,2.05,16.318,14.137,0.030,8.038,0.223,g
2459265.79576,2021-02-20.2942333,bj,2.04,16.348,14.159,0.030,7.884,0.218,g
2459266.70186,2021-02-21.2002914,bj,1.98,16.327,14.144,0.030,7.991,0.223,g
2459266.70308,2021-02-21.2015155,bj,2.00,16.246,14.179,0.034,7.735,0.239,g
2459266.70431,2021-02-21.2027525,bj,2.01,16.250,14.133,0.032,8.071,0.239,g
2459268.60867,2021-02-23.1069920,bF,2.01,15.966,14.116,0.040,8.193,0.301,g
2459268.60997,2021-02-23.1083001,bF,2.02,15.942,14.024,0.037,8.922,0.307,g
2459268.61128,2021-02-23.1095996,bF,2.01,16.100,14.137,0.036,8.037,0.267,g
2459269.72424,2021-02-24.2225181,bj,2.03,15.899,14.091,0.042,8.390,0.324,g
2459269.72548,2021-02-24.2237542,bj,2.00,16.036,14.129,0.039,8.103,0.287,g
2459269.72670,2021-02-24.2249643,bj,2.00,16.092,14.158,0.038,7.883,0.274,g
2459269.72681,2021-02-24.2250714,bF,1.94,16.105,14.103,0.035,8.298,0.266,g
2459269.72812,2021-02-24.2263799,bF,1.97,16.162,14.139,0.034,8.020,0.252,g
2459269.72943,2021-02-24.2277012,bF,1.96,16.109,14.105,0.035,8.284,0.264,g
2459270.73598,2021-02-25.2342023,bj,2.02,15.936,14.107,0.042,8.270,0.315,g
2459270.73721,2021-02-25.2354320,bj,1.99,15.922,14.108,0.042,8.254,0.318,g
2459270.73845,2021-02-25.2366643,bj,2.03,15.724,14.094,0.050,8.367,0.379,g
2459271.72643,2021-02-26.2245925,bj,2.03,15.430,14.171,0.070,7.792,0.494,g
2459271.72768,2021-02-26.2258355,bj,2.02,15.579,14.115,0.058,8.206,0.430,g
2459271.72891,2021-02-26.2270703,bj,2.05,15.628,14.119,0.056,8.172,0.412,g
2459272.67913,2021-02-27.1772406,bF,2.04,15.809,14.131,0.047,8.085,0.347,g
2459272.68045,2021-02-27.1785599,bF,1.98,15.808,14.132,0.047,8.078,0.348,g
2459272.68176,2021-02-27.1798714,bF,1.99,15.672,14.149,0.054,7.947,0.393,g
2459273.61401,2021-02-28.1120758,bj,2.03,15.662,14.051,0.051,8.703,0.401,g
2459273.61524,2021-02-28.1133038,bj,2.04,15.516,14.149,0.063,7.954,0.456,g
2459273.61648,2021-02-28.1145458,bj,2.04,15.448,14.074,0.063,8.517,0.487,g
2459275.65383,2021-03-02.1518002,bj,2.00,15.967,14.244,0.046,7.288,0.304,g
2459275.65506,2021-03-02.1530232,bj,2.10,15.956,14.190,0.044,7.660,0.308,g
2459275.65629,2021-03-02.1542523,bj,2.02,15.857,14.130,0.046,8.086,0.337,g
2459276.77949,2021-03-03.2773958,bF,2.06,15.935,14.068,0.039,8.562,0.310,g
2459276.78079,2021-03-03.2786932,bF,2.02,16.072,14.111,0.037,8.235,0.275,g
2459276.78210,2021-03-03.2800070,bF,2.04,16.072,14.127,0.037,8.118,0.274,g
2459278.75370,2021-03-05.2515099,bj,2.05,16.146,14.104,0.034,8.291,0.259,g
2459278.75494,2021-03-05.2527461,bj,2.03,16.027,14.079,0.037,8.487,0.289,g
2459278.75615,2021-03-05.2539600,bj,2.02,16.067,14.070,0.036,8.553,0.278,g
2459282.65284,2021-03-09.1504692,bn,1.53,15.137,14.308,0.102,6.868,0.642,g
2459282.65406,2021-03-09.1516840,bn,1.44,15.244,14.310,0.093,6.855,0.582,g
2459282.65527,2021-03-09.1529092,bn,1.51,15.037,14.275,0.109,7.079,0.703,g
2459282.83377,2021-03-09.3313913,bF,2.02,16.365,14.142,0.029,8.003,0.211,g
2459282.83507,2021-03-09.3326929,bF,2.00,16.360,14.136,0.028,8.049,0.211,g
2459282.83637,2021-03-09.3339896,bF,2.12,16.370,14.109,0.027,8.250,0.209,g
2459282.89549,2021-03-09.3931075,bF,1.99,16.280,14.087,0.029,8.418,0.227,g
2459282.89679,2021-03-09.3944077,bF,2.00,16.250,14.117,0.031,8.190,0.233,g
2459282.89809,2021-03-09.3957091,bF,1.99,16.272,14.162,0.031,7.856,0.228,g
2459284.80128,2021-03-11.2988189,bF,1.57,15.432,14.130,0.067,8.092,0.494,g
2459284.80257,2021-03-11.3001052,bF,1.55,15.716,14.269,0.058,7.115,0.379,g
2459284.80386,2021-03-11.3013902,bF,2.02,16.268,14.113,0.032,8.224,0.237,g
2459285.57959,2021-03-12.0770940,bF,2.01,16.366,14.160,0.029,7.869,0.209,g
2459285.58089,2021-03-12.0783937,bF,1.95,16.393,14.106,0.028,8.271,0.205,g
2459285.58218,2021-03-12.0796791,bF,1.97,16.432,14.149,0.027,7.948,0.198,g
2459285.59400,2021-03-12.0914940,bj,2.28,16.114,14.113,0.037,8.219,0.274,g
2459285.59522,2021-03-12.0927172,bj,2.27,16.057,14.123,0.038,8.145,0.285,g
2459285.59645,2021-03-12.0939464,bj,2.29,16.015,14.127,0.040,8.112,0.295,g
2459285.66529,2021-03-12.1627814,bj,2.29,16.151,14.115,0.036,8.204,0.264,g
2459285.66653,2021-03-12.1640219,bj,2.30,16.258,14.052,0.031,8.691,0.245,g
2459285.66775,2021-03-12.1652461,bj,2.30,16.024,14.025,0.037,8.917,0.296,g
2459286.79151,2021-03-13.2889599,bj,2.30,16.132,14.136,0.036,8.048,0.264,g
2459286.79273,2021-03-13.2901780,bj,2.33,15.974,14.105,0.040,8.281,0.303,g
2459286.79396,2021-03-13.2914070,bj,2.33,16.103,14.074,0.035,8.523,0.273,g
2459287.83247,2021-03-14.3298728,bj,2.19,16.050,14.084,0.037,8.435,0.283,g
2459287.83371,2021-03-14.3311160,bj,2.21,16.154,14.036,0.032,8.819,0.259,g
2459287.83494,2021-03-14.3323428,bj,2.20,16.104,14.036,0.034,8.826,0.269,g
2459289.80052,2021-03-16.2978449,bF,2.38,16.343,14.077,0.029,8.494,0.224,g
2459289.80729,2021-03-16.3046188,bj,2.03,16.177,14.101,0.033,8.308,0.253,g
2459289.80852,2021-03-16.3058454,bj,2.03,16.284,14.096,0.030,8.349,0.230,g
2459289.80975,2021-03-16.3070730,bj,2.02,16.404,14.095,0.027,8.351,0.208,g
2459291.65534,2021-03-18.1525873,bF,1.96,16.366,14.083,0.027,8.447,0.210,g
2459291.65664,2021-03-18.1539013,bF,1.95,16.523,14.104,0.025,8.288,0.183,g
2459291.65796,2021-03-18.1552127,bF,1.96,16.394,14.085,0.027,8.438,0.205,g
2459291.65972,2021-03-18.1569722,bF,1.97,16.532,14.108,0.023,8.261,0.180,g
2459291.66102,2021-03-18.1582690,bF,2.02,16.337,14.099,0.028,8.324,0.215,g
2459291.66231,2021-03-18.1595582,bF,2.05,16.355,14.087,0.028,8.419,0.213,g
2459292.85789,2021-03-19.3550959,bj,2.09,16.152,14.122,0.035,8.147,0.256,g
2459292.85913,2021-03-19.3563351,bj,2.06,16.025,14.037,0.036,8.815,0.287,g
2459292.86036,2021-03-19.3575653,bj,2.02,15.928,14.167,0.045,7.817,0.324,g
2459293.55792,2021-03-20.0551017,bF,1.93,16.387,14.073,0.027,8.525,0.207,g
2459293.55922,2021-03-20.0564009,bF,1.94,16.179,14.083,0.032,8.452,0.248,g
2459293.56052,2021-03-20.0577047,bF,1.93,16.306,14.085,0.028,8.430,0.221,g
2459294.59216,2021-03-21.0893009,bj,2.04,16.154,14.103,0.034,8.294,0.261,g
2459294.59337,2021-03-21.0905252,bj,2.03,16.052,14.141,0.039,8.011,0.285,g
2459294.59462,2021-03-21.0917730,bj,2.05,16.218,14.077,0.032,8.493,0.248,g
2459298.54050,2021-03-25.0375096,bj,1.99,15.857,14.110,0.045,8.247,0.338,g
2459298.54172,2021-03-25.0387369,bj,1.98,15.870,14.151,0.046,7.935,0.334,g
2459298.54295,2021-03-25.0399717,bj,2.00,15.986,14.204,0.043,7.560,0.300,g
2459299.70358,2021-03-26.2005535,bj,2.00,15.994,14.152,0.041,7.923,0.298,g
2459299.70481,2021-03-26.2017803,bj,2.03,16.040,14.005,0.035,9.080,0.287,g
2459299.70603,2021-03-26.2029984,bj,2.01,16.049,14.058,0.036,8.640,0.285,g
2459300.75437,2021-03-27.2513105,bF,2.02,16.027,14.096,0.037,8.349,0.285,g
2459300.75570,2021-03-27.2526384,bF,2.03,15.930,14.125,0.042,8.125,0.310,g
2459300.75700,2021-03-27.2539453,bF,2.01,15.841,14.122,0.045,8.145,0.337,g
2459301.79812,2021-03-28.2950351,bj,2.04,15.497,14.161,0.064,7.862,0.462,g
2459301.79935,2021-03-28.2962642,bj,2.00,15.664,14.127,0.053,8.110,0.397,g
2459301.80059,2021-03-28.2975057,bj,2.05,15.425,14.156,0.068,7.900,0.494,g
2459303.73500,2021-03-30.2318561,bj,2.20,15.506,14.058,0.059,8.645,0.460,g
2459303.73624,2021-03-30.2330965,bj,2.08,15.513,14.079,0.060,8.475,0.458,g
2459303.73746,2021-03-30.2343163,bj,2.08,15.649,14.023,0.050,8.928,0.405,g
2459304.53934,2021-03-31.0361784,bj,2.02,15.867,14.109,0.044,8.249,0.334,g
2459304.54058,2021-03-31.0374121,bj,2.02,15.997,14.135,0.040,8.060,0.298,g
2459304.54182,2021-03-31.0386561,bj,2.04,15.857,14.120,0.045,8.169,0.338,g
2459305.72218,2021-04-01.2189881,bF,2.03,15.905,14.050,0.040,8.707,0.318,g
2459305.72349,2021-04-01.2202967,bF,2.04,15.964,14.072,0.038,8.532,0.302,g
2459305.72478,2021-04-01.2215828,bF,2.05,16.060,14.031,0.034,8.865,0.277,g
2459305.74185,2021-04-01.2386482,bF,2.18,16.006,14.135,0.040,8.051,0.292,g
2459305.74316,2021-04-01.2399623,bF,2.16,16.111,14.147,0.037,7.964,0.267,g
2459305.74446,2021-04-01.2412634,bF,2.18,15.985,14.064,0.038,8.600,0.299,g
2459306.78440,2021-04-02.2811714,bF,2.01,16.007,14.133,0.039,8.074,0.290,g
2459306.78569,2021-04-02.2824697,bF,1.99,16.164,14.050,0.031,8.707,0.252,g
2459306.78699,2021-04-02.2837684,bF,2.01,16.044,14.078,0.036,8.489,0.280,g
2459307.34412,2021-04-02.8408796,bn,1.92,16.358,14.055,0.027,8.671,0.216,g
2459307.34536,2021-04-02.8421226,bn,1.46,16.273,14.100,0.031,8.317,0.230,g
2459307.34660,2021-04-02.8433633,bn,1.93,16.316,14.083,0.029,8.453,0.222,g
2459307.67238,2021-04-03.1691364,bF,1.55,14.094,13.757,0.162,11.403,1.684,g
2459307.67366,2021-04-03.1704209,bF,1.54,14.199,>14.199,99.990,3.747,1.520,g
2459307.67496,2021-04-03.1717108,bF,1.49,13.995,>13.995,99.990,5.994,1.834,g
2459307.69795,2021-04-03.1946997,bF,1.64,14.342,14.169,0.187,7.805,1.333,g
2459307.69924,2021-04-03.1959942,bF,1.57,14.580,14.112,0.145,8.227,1.081,g
2459307.70054,2021-04-03.1972971,bF,1.61,99.990,99.990,99.990,99.990,99.990,g
2459308.32459,2021-04-03.8213254,bn,1.97,16.385,14.124,0.029,8.136,0.214,g
2459308.32582,2021-04-03.8225622,bn,1.96,16.361,14.054,0.027,8.677,0.217,g
2459308.32704,2021-04-03.8237820,bn,1.93,16.374,14.069,0.028,8.562,0.217,g
2459308.36981,2021-04-03.8665495,bn,1.94,16.406,14.060,0.026,8.631,0.207,g
2459308.37105,2021-04-03.8677819,bn,1.92,16.390,14.134,0.028,8.059,0.207,g
2459308.37228,2021-04-03.8690180,bn,1.93,16.404,14.152,0.028,7.930,0.207,g
2459308.62812,2021-04-04.1248561,bF,1.45,16.082,14.046,0.035,8.746,0.275,g
2459308.62943,2021-04-04.1261623,bF,1.46,16.036,14.044,0.035,8.761,0.282,g
2459308.63073,2021-04-04.1274618,bF,1.44,15.871,14.111,0.043,8.232,0.328,g
2459310.31953,2021-04-05.8162223,bn,1.92,16.361,14.103,0.028,8.291,0.215,g
2459310.32075,2021-04-05.8174464,bn,1.93,16.305,14.124,0.030,8.132,0.225,g
2459310.32197,2021-04-05.8186638,bn,1.93,16.268,14.131,0.032,8.090,0.232,g
2459310.60927,2021-04-06.1059615,bF,2.03,16.498,14.096,0.025,8.344,0.189,g
2459310.61058,2021-04-06.1072707,bF,2.01,16.458,14.089,0.026,8.402,0.196,g
2459310.61190,2021-04-06.1085826,bF,2.01,16.358,14.077,0.028,8.496,0.214,g
2459310.62817,2021-04-06.1248611,bj,1.99,16.421,14.053,0.027,8.689,0.209,g
2459310.62940,2021-04-06.1260908,bj,2.00,16.301,14.088,0.030,8.411,0.229,g
2459310.63064,2021-04-06.1273267,bj,1.97,16.325,14.059,0.028,8.639,0.225,g
2459311.28665,2021-04-06.7833253,bn,1.94,16.392,14.090,0.027,8.393,0.209,g
2459311.28788,2021-04-06.7845553,bn,1.96,16.375,14.063,0.027,8.607,0.212,g
2459311.28910,2021-04-06.7857833,bn,1.95,16.344,14.088,0.028,8.413,0.218,g
2459311.60503,2021-04-07.1016974,bn,1.45,16.255,14.091,0.031,8.387,0.234,g
2459311.60625,2021-04-07.1029298,bn,1.91,16.341,14.098,0.029,8.337,0.216,g
2459311.60748,2021-04-07.1041572,bn,1.47,16.239,14.165,0.033,7.833,0.237,g
2459313.42257,2021-04-08.9192123,bn,1.97,16.401,14.060,0.026,8.633,0.206,g
2459313.42379,2021-04-08.9204263,bn,1.96,16.312,14.087,0.029,8.419,0.222,g
2459313.42503,2021-04-08.9216613,bn,1.95,16.337,14.091,0.029,8.388,0.217,g
2459314.31052,2021-04-09.8071309,bn,1.94,16.360,14.098,0.028,8.332,0.216,g
2459314.31175,2021-04-09.8083692,bn,1.92,16.282,14.056,0.029,8.656,0.230,g
2459314.31298,2021-04-09.8095967,bn,1.43,16.426,14.018,0.025,8.972,0.205,g
2459314.59070,2021-04-10.0873087,bF,1.97,16.390,14.090,0.026,8.393,0.205,g
2459314.59197,2021-04-10.0885899,bF,2.03,16.375,14.066,0.026,8.589,0.208,g
2459314.59327,2021-04-10.0898785,bF,2.05,16.333,14.079,0.028,8.478,0.217,g
2459314.61645,2021-04-10.1130618,bF,2.16,16.444,14.067,0.025,8.574,0.197,g
2459314.61774,2021-04-10.1143472,bF,2.14,16.367,14.048,0.027,8.726,0.210,g
2459314.61901,2021-04-10.1156225,bF,2.12,16.490,14.086,0.025,8.423,0.189,g
2459315.29341,2021-04-10.7900053,bn,1.96,16.461,14.032,0.024,8.853,0.200,g
2459315.29472,2021-04-10.7913160,bn,2.00,16.320,14.070,0.029,8.549,0.226,g
2459315.29601,2021-04-10.7926116,bn,1.95,16.327,14.050,0.028,8.705,0.224,g
2459315.46064,2021-04-10.9572395,bn,1.94,16.389,14.028,0.026,8.890,0.211,g
2459315.46214,2021-04-10.9587336,bn,1.97,16.178,14.059,0.032,8.637,0.249,g
2459315.46413,2021-04-10.9607297,bn,1.94,16.314,14.112,0.030,8.228,0.223,g
2459315.72854,2021-04-11.2251337,bj,2.15,16.299,14.047,0.029,8.732,0.225,g
2459315.72976,2021-04-11.2263582,bj,2.14,16.201,14.087,0.031,8.421,0.244,g
2459315.73098,2021-04-11.2275821,bj,2.14,16.253,14.068,0.030,8.567,0.234,g
2459316.63992,2021-04-12.1364972,bF,1.94,16.408,14.014,0.024,8.999,0.202,g
2459316.64120,2021-04-12.1377780,bF,1.47,16.453,14.072,0.025,8.537,0.195,g
2459316.67883,2021-04-12.1754053,bF,2.01,16.398,14.080,0.027,8.471,0.205,g
2459316.68010,2021-04-12.1766796,bF,2.00,16.392,14.083,0.027,8.451,0.206,g
2459316.68138,2021-04-12.1779572,bF,2.01,16.375,14.121,0.028,8.158,0.209,g
2459317.27966,2021-04-12.7762270,bn,1.42,16.222,14.147,0.034,7.963,0.251,g
2459317.28090,2021-04-12.7774699,bn,1.47,16.052,14.044,0.035,8.761,0.280,g
2459317.28213,2021-04-12.7786952,bn,1.47,16.078,14.082,0.036,8.455,0.277,g
2459317.63384,2021-04-13.1304056,bF,2.07,16.327,14.048,0.027,8.725,0.218,g
2459317.63512,2021-04-13.1316871,bF,2.03,16.517,14.055,0.024,8.674,0.185,g
2459317.63640,2021-04-13.1329690,bF,2.02,16.546,14.046,0.023,8.737,0.181,g
2459318.42250,2021-04-13.9190590,bn,1.43,16.351,14.056,0.027,8.661,0.217,g
2459318.42372,2021-04-13.9202819,bn,1.40,16.323,14.100,0.029,8.321,0.221,g
2459318.42495,2021-04-13.9215011,bn,1.48,16.311,14.063,0.029,8.608,0.224,g
2459318.53185,2021-04-14.0284041,bF,1.42,16.459,14.095,0.026,8.356,0.194,g
2459318.53315,2021-04-14.0297,bF,1.37,16.407,14.048,0.026,8.727,0.203,g
2459318.53445,2021-04-14.0310013,bF,1.92,16.421,14.085,0.026,8.428,0.201,g
2459318.68183,2021-04-14.1783863,bj,2.00,16.236,14.089,0.031,8.406,0.239,g
2459318.68305,2021-04-14.1796019,bj,1.99,16.215,14.080,0.032,8.474,0.244,g
2459318.68428,2021-04-14.1808339,bj,1.99,16.167,14.115,0.034,8.201,0.254,g
2459318.70796,2021-04-14.2045083,bj,2.04,16.345,14.043,0.027,8.766,0.220,g
2459318.70918,2021-04-14.2057384,bj,2.04,16.126,14.064,0.034,8.602,0.265,g
2459318.71041,2021-04-14.2069650,bj,2.06,16.314,14.042,0.028,8.778,0.226,g
2459319.26126,2021-04-14.7578027,bn,1.48,16.135,14.166,0.039,7.832,0.278,g
2459319.26249,2021-04-14.7590302,bn,1.45,16.250,14.079,0.033,8.487,0.251,g
2459319.26370,2021-04-14.7602483,bn,1.49,16.068,14.051,0.035,8.703,0.281,g
2459319.34861,2021-04-14.8451561,bn,1.93,16.381,14.030,0.026,8.878,0.211,g
2459319.34984,2021-04-14.8463825,bn,1.93,16.306,14.077,0.029,8.499,0.225,g
2459319.35106,2021-04-14.8476047,bn,1.47,16.306,14.104,0.030,8.281,0.225,g
2459319.61127,2021-04-15.1078207,bj,2.03,16.335,14.081,0.028,8.465,0.223,g
2459319.61250,2021-04-15.1090481,bj,2.01,16.252,14.054,0.030,8.681,0.239,g
2459319.61373,2021-04-15.1102732,bj,2.02,16.254,14.056,0.030,8.664,0.238,g
2459320.23058,2021-04-15.7271121,bn,1.92,16.188,14.036,0.031,8.828,0.252,g
2459320.23180,2021-04-15.7283422,bn,1.38,16.236,14.064,0.031,8.598,0.241,g
2459320.23304,2021-04-15.7295758,bn,1.93,16.218,14.016,0.030,8.995,0.246,g
2459320.54357,2021-04-16.0401121,bF,1.96,16.421,14.110,0.026,8.242,0.200,g
2459320.54486,2021-04-16.0413967,bF,1.94,16.432,14.083,0.025,8.452,0.197,g
2459320.54615,2021-04-16.0426759,bF,1.94,16.414,14.114,0.027,8.212,0.202,g
2459321.28287,2021-04-16.7793875,bn,1.97,16.357,14.045,0.027,8.751,0.219,g
2459321.28409,2021-04-16.7806252,bn,1.97,16.305,14.054,0.029,8.679,0.228,g
2459321.28531,2021-04-16.7818387,bn,1.98,16.267,14.144,0.032,7.986,0.235,g
2459321.42083,2021-04-16.9173642,bn,1.93,16.331,14.035,0.027,8.832,0.220,g
2459321.42206,2021-04-16.9185898,bn,1.96,16.446,14.102,0.026,8.302,0.199,g
2459321.42328,2021-04-16.9198084,bn,1.96,16.365,14.129,0.029,8.096,0.215,g
2459321.62694,2021-04-17.1234614,bj,2.09,16.218,14.074,0.031,8.523,0.245,g
2459321.62817,2021-04-17.1246832,bj,2.10,16.183,14.072,0.032,8.529,0.252,g
2459321.62940,2021-04-17.1259129,bj,2.04,16.263,14.093,0.031,8.368,0.235,g
2459322.60473,2021-04-18.1012376,bF,2.08,16.420,14.065,0.026,8.591,0.206,g
2459322.60600,2021-04-18.1025075,bF,2.06,16.316,14.075,0.029,8.515,0.225,g
2459322.63158,2021-04-18.1280895,bF,2.35,99.990,99.990,99.990,99.990,99.990,g
2459322.63287,2021-04-18.1293771,bF,2.33,16.194,14.111,0.036,8.237,0.269,g
2459322.63416,2021-04-18.1306653,bF,2.30,16.237,14.147,0.035,7.967,0.258,g
2459323.72039,2021-04-19.2168913,bF,2.29,16.111,14.120,0.035,8.164,0.263,g
2459323.72167,2021-04-19.2181791,bF,2.17,16.139,14.040,0.033,8.786,0.259,g
2459323.72296,2021-04-19.2194687,bF,2.16,16.156,14.212,0.038,7.500,0.260,g
2459324.72083,2021-04-20.2173185,bj,1.55,15.526,13.988,0.054,9.228,0.452,g
2459324.72206,2021-04-20.2185565,bj,2.02,15.988,14.055,0.038,8.668,0.297,g
2459324.72331,2021-04-20.2198101,bj,2.01,16.227,14.121,0.032,8.161,0.240,g
2459325.21171,2021-04-20.7081975,bn,2.35,15.304,14.287,0.087,7.000,0.553,g
2459325.21295,2021-04-20.7094417,bn,2.33,15.496,14.117,0.063,8.192,0.467,g
2459325.21418,2021-04-20.7106768,bn,2.33,15.511,14.137,0.063,8.035,0.461,g
2459325.53839,2021-04-21.0348756,bF,1.95,16.370,14.119,0.029,8.179,0.210,g
2459325.53968,2021-04-21.0361679,bF,1.97,16.237,14.029,0.029,8.876,0.236,g
2459325.54096,2021-04-21.0374515,bF,1.96,16.176,14.037,0.031,8.816,0.249,g
2459326.22231,2021-04-21.7187971,bn,2.00,14.843,14.541,0.167,5.541,0.843,g
2459326.22355,2021-04-21.7200379,bn,1.67,13.978,>13.978,99.990,9.173,1.865,g
2459326.22478,2021-04-21.7212631,bn,1.69,14.181,13.959,0.180,9.469,1.556,g
2459326.51895,2021-04-22.0154303,bF,1.95,16.236,14.111,0.031,8.240,0.236,g
2459326.52021,2021-04-22.0166974,bF,1.92,16.206,14.079,0.031,8.487,0.242,g
2459326.52149,2021-04-22.0179702,bF,1.95,16.121,14.091,0.035,8.385,0.263,g
2459326.52347,2021-04-22.0199598,bn,1.50,16.130,14.067,0.034,8.574,0.264,g
2459326.52471,2021-04-22.0212003,bn,1.45,15.749,14.129,0.050,8.097,0.374,g
2459326.52594,2021-04-22.0224282,bn,1.48,16.277,14.033,0.029,8.851,0.229,g
2459327.25200,2021-04-22.7484814,bn,1.95,15.920,14.134,0.043,8.066,0.316,g
2459327.25323,2021-04-22.7497081,bn,1.95,16.058,14.140,0.038,8.016,0.279,g
2459327.25445,2021-04-22.7509336,bn,1.94,15.886,14.083,0.043,8.453,0.326,g
2459327.55764,2021-04-23.0541166,bj,2.03,14.875,14.057,0.105,8.654,0.829,g
2459327.55887,2021-04-23.0553467,bj,2.17,14.590,14.030,0.132,8.871,1.069,g
2459327.56008,2021-04-23.0565594,bj,2.20,14.945,14.193,0.111,7.634,0.769,g
2459327.81985,2021-04-23.3163298,bF,1.93,16.319,14.099,0.028,8.328,0.219,g
2459327.82113,2021-04-23.3176187,bF,1.97,16.418,14.056,0.025,8.660,0.200,g
2459327.82242,2021-04-23.3189028,bF,1.93,16.512,14.026,0.023,8.913,0.186,g
2459328.44146,2021-04-23.9379344,bn,1.94,15.861,14.097,0.044,8.338,0.333,g
2459328.44268,2021-04-23.9391597,bn,1.95,16.042,14.151,0.039,7.935,0.282,g
2459328.44390,2021-04-23.9403802,bn,1.95,15.998,14.122,0.040,8.149,0.294,g
2459328.58059,2021-04-24.0770643,bn,1.43,16.195,14.100,0.032,8.315,0.245,g
2459328.58181,2021-04-24.0782825,bn,1.50,16.237,14.097,0.030,8.345,0.236,g
2459328.58303,2021-04-24.0795092,bn,1.53,16.241,14.177,0.034,7.748,0.236,g
2459329.53008,2021-04-25.0265516,bn,1.44,14.905,14.163,0.112,7.856,0.801,g
2459329.53130,2021-04-25.0277722,bn,1.46,15.412,14.189,0.072,7.661,0.500,g
2459331.78486,2021-04-27.2813318,bj,2.12,15.265,14.218,0.084,7.462,0.571,g
2459331.78610,2021-04-27.2825690,bj,2.19,15.141,14.206,0.093,7.541,0.640,g
2459331.78732,2021-04-27.2837884,bj,2.07,15.170,14.240,0.093,7.311,0.623,g
2459332.31640,2021-04-27.8128778,bn,1.97,15.550,14.108,0.059,8.259,0.441,g
2459332.31765,2021-04-27.8141221,bn,2.00,15.851,14.207,0.049,7.536,0.335,g
2459332.31889,2021-04-27.8153662,bn,1.98,15.638,14.051,0.051,8.702,0.407,g
2459332.79044,2021-04-28.2869149,bj,2.11,15.431,14.166,0.068,7.829,0.490,g
2459332.79166,2021-04-28.2881457,bj,2.10,15.380,14.095,0.067,8.352,0.514,g
2459332.79290,2021-04-28.2893762,bj,2.12,15.410,14.049,0.063,8.717,0.500,g
2459333.50012,2021-04-28.9966032,bF,1.97,16.260,13.996,0.027,9.158,0.231,g
2459333.50141,2021-04-28.9978839,bF,1.97,16.295,14.130,0.030,8.089,0.223,g
2459333.50268,2021-04-28.9991615,bF,1.96,16.182,14.054,0.031,8.676,0.248,g
2459333.55699,2021-04-29.0534633,bF,2.02,15.857,14.103,0.044,8.293,0.331,g
2459333.55828,2021-04-29.0547516,bF,2.02,15.872,14.119,0.044,8.176,0.328,g
2459333.55955,2021-04-29.0560253,bF,2.03,16.032,14.178,0.040,7.737,0.283,g
2459333.58726,2021-04-29.0837365,bj,2.03,15.891,14.149,0.045,7.952,0.327,g
2459333.58850,2021-04-29.0849769,bj,2.05,15.905,14.136,0.044,8.050,0.322,g
2459333.58974,2021-04-29.0862150,bj,2.06,15.786,14.025,0.044,8.912,0.361,g
2459336.25774,2021-05-01.7542269,bn,1.93,16.312,14.116,0.030,8.197,0.224,g
2459336.25897,2021-05-01.7554605,bn,1.92,16.411,14.102,0.027,8.306,0.205,g
2459336.26020,2021-05-01.7566896,bn,1.92,16.319,14.147,0.031,7.972,0.222,g
2459336.30723,2021-05-01.8037199,bn,1.96,16.368,14.107,0.028,8.260,0.215,g
2459336.30846,2021-05-01.8049466,bn,1.98,16.289,14.160,0.032,7.866,0.226,g
2459336.30969,2021-05-01.8061789,bn,1.97,16.393,14.097,0.027,8.344,0.206,g
2459336.35216,2021-05-01.8486440,bn,2.06,16.157,14.112,0.034,8.228,0.254,g
2459336.35340,2021-05-01.8498940,bn,2.08,16.274,14.104,0.031,8.283,0.229,g
2459336.35462,2021-05-01.8511125,bn,2.06,16.221,14.166,0.033,7.824,0.239,g
2459337.60702,2021-05-03.1035091,bj,1.95,16.059,14.156,0.039,7.905,0.279,g
2459337.60825,2021-05-03.1047413,bj,1.97,16.034,14.146,0.039,7.972,0.286,g
2459337.60949,2021-05-03.1059785,bj,1.95,16.005,14.130,0.040,8.088,0.292,g
2459338.36213,2021-05-03.8586325,bn,1.52,15.068,14.193,0.099,7.632,0.690,g
2459338.36342,2021-05-03.8599224,bn,1.64,14.537,>14.537,99.990,5.358,1.127,g
2459338.36482,2021-05-03.8613199,bn,1.57,14.525,>14.525,99.990,5.490,1.126,g
2459338.67079,2021-05-04.1672952,bj,2.01,16.174,14.075,0.033,8.517,0.253,g
2459338.67202,2021-05-04.1685145,bj,2.04,16.211,14.042,0.031,8.775,0.244,g
2459338.67323,2021-05-04.1697424,bj,2.05,16.137,14.038,0.033,8.805,0.261,g
2459339.56124,2021-05-05.0577608,bj,2.18,16.164,14.116,0.033,8.194,0.252,g
2459339.57036,2021-05-05.0668646,bj,2.22,16.165,14.080,0.033,8.470,0.253,g
2459339.57157,2021-05-05.0680851,bj,2.21,16.096,14.098,0.036,8.330,0.270,g
2459339.57280,2021-05-05.0693082,bj,2.20,16.100,14.074,0.035,8.514,0.269,g
2459341.73470,2021-05-07.2312243,bF,1.46,99.990,99.990,99.990,99.990,99.990,g
2459341.73596,2021-05-07.2324875,bF,1.57,15.704,14.078,0.052,8.487,0.403,g
2459341.73725,2021-05-07.2337743,bF,2.01,16.318,14.138,0.030,8.032,0.225,g
2459343.50938,2021-05-09.0059258,bj,2.01,16.191,14.077,0.032,8.498,0.252,g
2459343.51061,2021-05-09.0071642,bj,2.08,16.214,14.089,0.032,8.403,0.247,g
2459343.51185,2021-05-09.0083942,bj,2.02,16.378,14.072,0.027,8.536,0.215,g
2459343.54413,2021-05-09.0406821,bF,1.99,16.346,14.048,0.027,8.726,0.215,g
2459343.54541,2021-05-09.0419583,bF,1.97,16.373,14.048,0.027,8.723,0.210,g
2459343.54669,2021-05-09.0432349,bF,1.98,16.451,14.092,0.026,8.378,0.195,g
2459343.60789,2021-05-09.1044407,bj,2.05,16.339,14.029,0.027,8.875,0.220,g
2459343.60913,2021-05-09.1056813,bj,2.04,16.251,14.098,0.031,8.328,0.235,g
2459343.61037,2021-05-09.1069217,bj,2.04,16.229,14.074,0.031,8.520,0.242,g
2459345.29333,2021-05-10.7899021,bn,1.92,16.335,14.075,0.028,8.515,0.219,g
2459345.29455,2021-05-10.7911229,bn,1.94,16.340,14.058,0.028,8.646,0.217,g
2459345.29579,2021-05-10.7923552,bn,1.92,16.332,14.100,0.029,8.314,0.220,g
2459345.76126,2021-05-11.2578497,bj,2.01,16.111,14.091,0.035,8.389,0.267,g
2459345.76249,2021-05-11.2590707,bj,2.02,16.283,14.094,0.030,8.365,0.228,g
2459345.76372,2021-05-11.2602996,bj,2.00,16.161,14.103,0.034,8.299,0.255,g
2459346.26001,2021-05-11.7565989,bn,1.49,16.428,14.135,0.027,8.054,0.200,g
2459346.26127,2021-05-11.7578587,bn,1.93,16.461,14.085,0.026,8.433,0.198,g
2459346.26251,2021-05-11.7590966,bn,1.93,16.404,14.062,0.026,8.622,0.208,g
2459346.53219,2021-05-12.0287793,bF,1.45,16.475,14.023,0.023,8.930,0.189,g
2459346.53348,2021-05-12.0300679,bF,1.94,16.410,14.127,0.028,8.120,0.202,g
2459346.53476,2021-05-12.0313519,bF,1.93,16.483,14.084,0.025,8.438,0.191,g
2459346.55692,2021-05-12.0535055,bj,1.99,16.324,14.066,0.028,8.586,0.225,g
2459346.55816,2021-05-12.0547438,bj,2.01,16.250,14.069,0.030,8.559,0.238,g
2459346.55939,2021-05-12.0559847,bj,2.02,16.257,14.011,0.029,9.027,0.238,g
2459347.25983,2021-05-12.7564359,bn,1.99,16.291,14.045,0.029,8.749,0.230,g
2459347.26116,2021-05-12.7577687,bn,1.99,16.370,14.076,0.028,8.505,0.218,g
2459347.26246,2021-05-12.7590665,bn,1.98,16.371,14.085,0.028,8.429,0.214,g
2459347.43162,2021-05-12.9282262,bn,1.97,16.308,14.129,0.030,8.101,0.223,g
2459347.56282,2021-05-13.0594219,bj,2.01,16.282,14.068,0.030,8.560,0.231,g
2459347.56404,2021-05-13.0606520,bj,2.00,16.228,14.080,0.031,8.474,0.242,g
2459347.56528,2021-05-13.0618820,bj,2.02,16.225,14.079,0.031,8.475,0.242,g
2459349.64151,2021-05-15.1381565,bj,2.03,16.290,14.072,0.029,8.537,0.230,g
2459349.64274,2021-05-15.1393844,bj,2.03,16.273,14.104,0.031,8.283,0.233,g
2459349.64397,2021-05-15.1406149,bj,2.06,16.258,14.029,0.029,8.886,0.237,g
2459349.71090,2021-05-15.2075420,bF,2.03,16.323,14.064,0.028,8.596,0.219,g
2459349.71218,2021-05-15.2088273,bF,2.00,16.292,14.027,0.027,8.901,0.224,g
2459349.71345,2021-05-15.2100934,bF,2.01,16.262,14.051,0.029,8.700,0.231,g
2459350.75070,2021-05-16.2473682,bj,1.99,16.010,14.037,0.038,8.808,0.299,g
2459350.75194,2021-05-16.2485960,bj,2.00,16.170,14.043,0.032,8.769,0.257,g
2459350.75317,2021-05-16.2498378,bj,2.00,16.126,14.101,0.035,8.310,0.264,g
2459351.50449,2021-05-17.0011734,bF,2.10,16.476,14.019,0.024,8.962,0.192,g
2459351.50580,2021-05-17.0024770,bF,2.02,16.324,14.017,0.026,8.975,0.218,g
2459351.50709,2021-05-17.0037778,bF,2.00,16.288,14.006,0.028,9.074,0.226,g
2459352.62625,2021-05-18.1229484,bj,2.05,16.097,14.048,0.034,8.729,0.269,g
2459352.62747,2021-05-18.1241665,bj,2.03,16.136,14.040,0.033,8.792,0.263,g
2459352.62870,2021-05-18.1254001,bj,2.04,16.125,14.057,0.033,8.651,0.261,g
2459356.57109,2021-05-22.0678866,bj,2.02,15.935,14.075,0.041,8.511,0.314,g
2459356.57232,2021-05-22.0691130,bj,2.02,16.018,14.112,0.039,8.232,0.290,g
2459356.57356,2021-05-22.0703559,bj,2.01,15.972,14.143,0.042,7.991,0.303,g
2459357.42095,2021-05-22.9177612,bn,1.95,15.938,14.099,0.040,8.325,0.309,g
2459357.42216,2021-05-22.9189805,bn,1.94,15.881,14.086,0.043,8.428,0.327,g
2459357.42338,2021-05-22.9202015,bn,1.96,15.911,14.029,0.040,8.878,0.318,g
2459357.48590,2021-05-22.9827125,bj,2.05,15.938,14.105,0.042,8.283,0.313,g
2459357.48712,2021-05-22.9839356,bj,2.05,15.972,14.053,0.038,8.691,0.306,g
2459357.48834,2021-05-22.9851562,bj,2.06,15.997,14.072,0.038,8.536,0.297,g
2459358.52680,2021-05-24.0236398,bj,2.04,15.790,14.131,0.049,8.087,0.356,g
2459358.52802,2021-05-24.0248651,bj,2.09,15.980,14.039,0.038,8.797,0.303,g
2459358.52925,2021-05-24.0260965,bj,2.03,15.768,14.043,0.046,8.770,0.366,g
2459359.20611,2021-05-24.7029716,bn,2.22,14.767,14.421,0.160,6.191,0.902,g
2459359.20743,2021-05-24.7042932,bn,2.18,14.662,14.185,0.142,7.689,0.997,g
2459359.20868,2021-05-24.7055362,bn,2.15,15.099,13.988,0.080,9.221,0.668,g
2459359.66751,2021-05-25.1643855,bF,2.17,15.689,14.130,0.052,8.096,0.387,g
2459359.66880,2021-05-25.1656761,bF,2.15,15.601,14.041,0.052,8.780,0.419,g
2459359.67008,2021-05-25.1669589,bF,2.14,15.633,14.022,0.050,8.938,0.407,g
2459360.26318,2021-05-25.7600665,bn,2.01,15.604,14.056,0.054,8.654,0.421,g
2459360.26442,2021-05-25.7613049,bn,2.01,15.796,14.108,0.047,8.253,0.353,g
2459360.26570,2021-05-25.7625856,bn,2.01,15.613,14.111,0.056,8.230,0.417,g
2459360.71180,2021-05-26.2087105,bj,2.09,15.416,14.249,0.075,7.250,0.498,g
2459360.71303,2021-05-26.2099394,bj,2.18,15.290,14.173,0.078,7.776,0.558,g
2459360.71426,2021-05-26.2111637,bj,2.08,15.390,14.051,0.064,8.707,0.511,g
2459361.47332,2021-05-26.9702405,bj,2.10,15.669,14.009,0.049,9.041,0.398,g
2459361.47455,2021-05-26.9714716,bj,2.10,15.639,14.112,0.055,8.226,0.407,g
2459361.47579,2021-05-26.9727112,bj,2.04,15.719,14.176,0.054,7.752,0.379,g
2459363.68106,2021-05-29.1780466,bj,2.03,15.750,14.127,0.050,8.115,0.368,g
2459363.68230,2021-05-29.1792876,bj,2.04,15.802,14.015,0.043,8.997,0.352,g
2459363.68352,2021-05-29.1805129,bj,2.03,15.754,14.088,0.048,8.415,0.367,g
2459364.67755,2021-05-30.1745780,bF,2.01,15.975,14.030,0.037,8.870,0.300,g
2459364.67884,2021-05-30.1758629,bF,2.01,15.918,14.058,0.040,8.650,0.315,g
2459364.68013,2021-05-30.1771543,bF,2.00,16.016,14.009,0.035,9.046,0.289,g
2459366.57586,2021-06-01.0729494,bF,2.06,16.008,14.112,0.039,8.232,0.292,g
2459366.57713,2021-06-01.0742217,bF,2.07,15.992,14.039,0.036,8.805,0.295,g
2459366.57841,2021-06-01.0754983,bF,2.07,16.251,14.039,0.030,8.792,0.236,g
2459367.70301,2021-06-02.2001386,bj,1.98,16.272,14.067,0.030,8.581,0.232,g
2459367.70424,2021-06-02.2013678,bj,2.02,16.211,14.125,0.033,8.130,0.244,g
2459367.70547,2021-06-02.2025956,bj,1.98,16.169,14.107,0.034,8.265,0.252,g
2459368.63780,2021-06-03.1349716,bj,2.02,16.217,14.043,0.031,8.766,0.244,g
2459368.63903,2021-06-03.1361937,bj,2.02,16.114,14.123,0.036,8.143,0.266,g
2459368.64026,2021-06-03.1374238,bj,2.01,16.241,14.060,0.030,8.630,0.238,g
2459369.65272,2021-06-04.1499160,bj,1.98,16.235,14.110,0.032,8.239,0.239,g
2459369.65394,2021-06-04.1511369,bj,2.00,16.197,14.071,0.032,8.548,0.247,g
2459369.65518,2021-06-04.1523728,bj,1.98,16.154,14.078,0.033,8.484,0.257,g
2459369.68662,2021-06-04.1838195,bj,1.99,16.174,14.096,0.033,8.347,0.252,g
2459369.68786,2021-06-04.1850564,bj,2.01,16.165,14.094,0.034,8.364,0.256,g
2459369.68911,2021-06-04.1863076,bj,2.00,16.257,14.110,0.031,8.243,0.235,g
2459370.59641,2021-06-05.0936464,bj,1.56,14.337,>14.337,99.990,6.257,1.338,g
2459370.59764,2021-06-05.0948752,bj,1.57,14.082,14.023,0.208,8.925,1.693,g
2459370.59888,2021-06-05.0961109,bj,1.56,14.525,14.062,0.143,8.610,1.128,g
2459370.71477,2021-06-05.2120001,bF,1.99,16.401,14.050,0.025,8.707,0.204,g
2459370.71605,2021-06-05.2132851,bF,2.03,16.262,14.077,0.029,8.503,0.231,g
2459371.49830,2021-06-05.9955656,bj,1.61,15.621,14.025,0.051,8.913,0.414,g
2459371.49954,2021-06-05.9968026,bj,1.62,15.432,14.033,0.061,8.854,0.493,g
2459371.50078,2021-06-05.9980445,bj,1.47,15.426,14.110,0.066,8.243,0.497,g
2459371.53975,2021-06-06.0370119,bj,1.95,16.071,13.986,0.033,9.241,0.279,g
2459371.54099,2021-06-06.0382525,bj,1.95,16.057,14.030,0.035,8.872,0.280,g
2459371.54223,2021-06-06.0394929,bj,1.95,15.943,14.109,0.041,8.255,0.309,g
2459371.59116,2021-06-06.0884302,bF,1.91,16.184,14.105,0.033,8.275,0.248,g
2459371.59245,2021-06-06.0897214,bF,1.96,16.200,14.123,0.032,8.141,0.244,g
2459371.59373,2021-06-06.0910061,bF,1.95,16.264,14.066,0.029,8.580,0.230,g
2459373.55731,2021-06-08.0546542,bj,2.03,16.272,14.089,0.030,8.397,0.231,g
2459373.55854,2021-06-08.0558784,bj,2.02,16.302,14.071,0.029,8.544,0.225,g
2459373.62451,2021-06-08.1218538,bF,1.97,16.431,14.030,0.025,8.874,0.199,g
2459373.62580,2021-06-08.1231458,bF,1.97,16.434,14.018,0.025,8.967,0.200,g
2459373.62708,2021-06-08.1244224,bF,1.99,16.431,14.074,0.025,8.521,0.198,g
2459374.53973,2021-06-09.0371119,bj,2.01,16.289,14.065,0.029,8.596,0.231,g
2459374.54096,2021-06-09.0383396,bj,2.02,16.313,14.110,0.030,8.241,0.226,g
2459374.54219,2021-06-09.0395665,bj,2.04,16.188,14.071,0.032,8.537,0.251,g
2459374.61155,2021-06-09.1089290,bj,2.01,16.200,14.113,0.033,8.220,0.247,g
2459374.61277,2021-06-09.1101557,bj,1.99,16.194,14.012,0.030,9.022,0.250,g
2459374.61400,2021-06-09.1113857,bj,2.00,16.246,14.043,0.030,8.766,0.239,g
2459375.54727,2021-06-10.0446905,bj,2.06,16.251,14.051,0.030,8.702,0.237,g
2459375.54849,2021-06-10.0459145,bj,2.01,16.259,13.977,0.028,9.314,0.237,g
2459375.54972,2021-06-10.0471436,bj,2.02,16.315,14.078,0.029,8.492,0.224,g
2459375.58130,2021-06-10.0787232,bj,2.02,16.209,14.106,0.033,8.273,0.245,g
2459375.58254,2021-06-10.0799637,bj,2.00,16.166,14.074,0.033,8.521,0.255,g
2459375.58375,2021-06-10.0811797,bj,2.01,16.217,14.054,0.031,8.679,0.244,g
2459375.68016,2021-06-10.1775858,bj,1.99,16.261,14.063,0.030,8.605,0.234,g
2459375.68140,2021-06-10.1788299,bj,2.02,16.113,14.065,0.034,8.589,0.266,g
2459375.68265,2021-06-10.1800706,bj,2.02,16.165,14.064,0.033,8.600,0.254,g
2459376.62234,2021-06-11.1198201,bj,2.03,16.235,14.019,0.029,8.955,0.241,g
2459376.62358,2021-06-11.1210583,bj,2.02,16.388,14.023,0.026,8.928,0.211,g
2459376.62483,2021-06-11.1222905,bj,2.01,16.217,14.140,0.033,8.015,0.244,g
2459377.60499,2021-06-12.1024993,bF,2.07,16.437,14.039,0.024,8.805,0.197,g
2459377.60628,2021-06-12.1037906,bF,2.03,16.340,14.044,0.027,8.754,0.216,g
2459377.60756,2021-06-12.1050717,bF,2.02,16.470,14.070,0.025,8.552,0.192,g
2459377.62499,2021-06-12.1224997,bj,2.01,16.294,14.074,0.029,8.519,0.229,g
2459377.62622,2021-06-12.1237262,bj,2.01,16.220,14.093,0.032,8.370,0.244,g
2459377.62745,2021-06-12.1249584,bj,2.01,16.326,14.044,0.028,8.762,0.223,g
2459378.57672,2021-06-13.0742656,bj,2.01,16.308,14.034,0.028,8.842,0.225,g
2459378.57794,2021-06-13.0754891,bj,2.03,16.207,14.072,0.032,8.529,0.246,g
2459378.57917,2021-06-13.0767122,bj,2.03,16.344,14.056,0.028,8.664,0.218,g
2459378.58797,2021-06-13.0855119,bj,2.03,16.194,14.034,0.031,8.840,0.248,g
2459378.58919,2021-06-13.0867418,bj,2.01,16.473,14.071,0.025,8.544,0.196,g
2459378.59043,2021-06-13.0879751,bj,2.02,16.163,14.097,0.034,8.340,0.256,g
2459378.62765,2021-06-13.1251981,bF,2.01,16.472,14.055,0.025,8.669,0.193,g
2459378.62893,2021-06-13.1264818,bF,1.98,16.346,14.009,0.026,9.049,0.217,g
2459378.63021,2021-06-13.1277538,bF,2.03,16.318,14.027,0.028,8.896,0.224,g
2459380.59392,2021-06-15.0915517,bj,1.60,14.681,13.764,0.095,11.336,0.989,g
2459380.59516,2021-06-15.0927912,bj,1.64,99.990,99.990,99.990,99.990,99.990,g
2459380.59641,2021-06-15.0940390,bj,1.52,99.990,99.990,99.990,99.990,99.990,g
2459384.29431,2021-06-18.7921238,bn,2.08,16.131,14.071,0.034,8.548,0.264,g
2459384.29556,2021-06-18.7933738,bn,2.10,16.013,14.017,0.036,8.975,0.294,g
2459384.29681,2021-06-18.7946174,bn,2.08,16.083,14.037,0.034,8.813,0.275,g
2459385.33992,2021-06-19.8377738,bn,1.96,15.900,14.095,0.042,8.353,0.321,g
2459385.34116,2021-06-19.8390142,bn,1.94,15.865,14.039,0.042,8.796,0.332,g
2459385.34240,2021-06-19.8402547,bn,1.98,15.985,13.997,0.036,9.148,0.299,g
2459387.60278,2021-06-22.1007462,bF,2.05,15.859,14.121,0.044,8.158,0.332,g
2459387.60409,2021-06-22.1020511,bF,2.03,15.829,14.041,0.042,8.780,0.342,g
2459387.60539,2021-06-22.1033564,bF,2.04,15.821,14.074,0.044,8.523,0.344,g
2459392.64507,2021-06-27.1432832,bF,1.99,15.785,14.060,0.045,8.632,0.355,g
2459392.64637,2021-06-27.1445820,bF,1.99,15.701,14.090,0.050,8.396,0.383,g
2459392.64767,2021-06-27.1458792,bF,1.99,15.892,14.135,0.043,8.054,0.322,g
2459396.51206,2021-07-01.0104775,bF,2.27,99.990,99.990,99.990,99.990,99.990,g
2459396.51337,2021-07-01.0117844,bF,2.27,16.304,14.122,0.032,8.156,0.240,g
2459396.51467,2021-07-01.0130813,bF,2.43,99.990,99.990,99.990,99.990,99.990,g
2459399.60088,2021-07-04.0994621,bj,1.52,15.372,14.005,0.062,9.081,0.518,g
2459399.60213,2021-07-04.1007141,bj,1.60,15.318,14.025,0.067,8.916,0.544,g
2459399.60339,2021-07-04.1019664,bj,1.55,15.632,14.112,0.054,8.228,0.409,g
2459401.37349,2021-07-05.8721651,bn,2.49,16.047,14.023,0.036,8.931,0.292,g
2459401.37472,2021-07-05.8733996,bn,2.30,16.089,14.029,0.034,8.877,0.276,g
2459401.37596,2021-07-05.8746423,bn,1.91,16.143,13.998,0.031,9.141,0.261,g
2459401.59275,2021-07-06.0914357,bF,2.17,16.277,14.073,0.031,8.530,0.237,g
2459401.59406,2021-07-06.0927518,bF,2.15,16.290,14.074,0.030,8.513,0.238,g
2459401.59535,2021-07-06.0940439,bF,2.16,16.225,14.051,0.032,8.701,0.250,g
2459402.52022,2021-07-07.0189702,bj,2.11,16.289,14.050,0.029,8.710,0.230,g
2459402.52147,2021-07-07.0202096,bj,2.11,16.156,14.091,0.034,8.390,0.257,g
2459402.52270,2021-07-07.0214478,bj,2.05,16.148,14.066,0.033,8.585,0.259,g
2459402.54311,2021-07-07.0418547,bj,2.25,16.068,14.041,0.035,8.785,0.276,g
2459402.54435,2021-07-07.0430953,bj,2.20,16.158,14.036,0.032,8.820,0.256,g
2459402.54560,2021-07-07.0443359,bj,2.15,16.088,14.047,0.034,8.734,0.271,g
2459403.61473,2021-07-08.1135333,bj,2.00,16.271,14.067,0.030,8.572,0.234,g
2459403.61598,2021-07-08.1147825,bj,2.06,15.984,14.037,0.038,8.812,0.301,g
2459405.59304,2021-07-10.0919494,bF,1.98,16.361,14.088,0.028,8.409,0.211,g
2459405.59434,2021-07-10.0932569,bF,2.00,16.411,14.013,0.025,9.006,0.203,g
2459405.59565,2021-07-10.0945571,bF,1.97,16.341,14.024,0.027,8.921,0.215,g
2459409.46920,2021-07-13.9683401,bj,2.05,16.121,13.977,0.031,9.322,0.264,g
2459409.47044,2021-07-13.9695819,bj,2.06,16.204,14.028,0.031,8.886,0.245,g
2459409.47168,2021-07-13.9708239,bj,2.05,16.139,14.030,0.032,8.865,0.261,g
2459411.23539,2021-07-15.7346318,bn,1.95,16.254,14.019,0.029,8.963,0.236,g
2459411.23663,2021-07-15.7358722,bn,1.95,16.183,13.987,0.030,9.226,0.251,g
2459411.23788,2021-07-15.7371152,bn,1.93,16.212,13.971,0.029,9.365,0.246,g
2459412.22772,2021-07-16.7270200,bn,1.93,16.177,14.001,0.030,9.116,0.253,g
2459412.22896,2021-07-16.7282615,bn,1.93,16.273,14.022,0.029,8.938,0.236,g
2459412.23021,2021-07-16.7295093,bn,1.94,16.143,13.989,0.031,9.218,0.261,g
2459413.48145,2021-07-17.9808186,bj,2.05,16.075,14.017,0.034,8.981,0.276,g
2459413.48268,2021-07-17.9820482,bj,2.05,16.091,13.971,0.032,9.371,0.273,g
2459413.48391,2021-07-17.9832862,bj,2.01,16.052,13.981,0.034,9.282,0.282,g
2459415.47426,2021-07-19.9737474,bj,2.04,15.968,13.943,0.035,9.612,0.306,g
2459415.47550,2021-07-19.9749844,bj,2.01,15.923,14.023,0.039,8.926,0.317,g
2459415.47674,2021-07-19.9762271,bj,2.01,15.937,13.938,0.036,9.654,0.314,g
2459415.50096,2021-07-20.0004508,bj,1.98,15.982,14.046,0.038,8.744,0.300,g
2459415.50220,2021-07-20.0016974,bj,2.01,15.904,13.957,0.037,9.492,0.323,g
2459415.50346,2021-07-20.0029509,bj,2.01,15.855,13.966,0.039,9.414,0.337,g
2459416.51633,2021-07-21.0158756,bF,2.40,15.861,14.000,0.040,9.128,0.336,g
2459416.51763,2021-07-21.0171718,bF,2.39,99.990,99.990,99.990,99.990,99.990,g
2459417.56695,2021-07-22.0665554,bj,2.06,15.559,14.010,0.054,9.041,0.438,g
2459417.56818,2021-07-22.0677913,bj,2.08,15.585,13.975,0.051,9.332,0.429,g
2459417.56943,2021-07-22.0690309,bj,2.05,15.532,14.012,0.054,9.016,0.449,g
2459420.55557,2021-07-25.0553539,bj,2.41,15.503,13.871,0.050,10.277,0.463,g
2459425.52380,2021-07-30.0238836,bF,2.26,16.211,13.958,0.030,9.482,0.265,g
2459425.52508,2021-07-30.0251721,bF,2.27,16.378,13.992,0.029,9.189,0.244,g
2459425.52638,2021-07-30.0264690,bF,2.29,16.203,13.951,0.030,9.547,0.266,g
2459426.50600,2021-07-31.0061438,bF,1.96,16.214,13.928,0.027,9.741,0.242,g
2459426.50729,2021-07-31.0074344,bF,1.98,16.197,13.834,0.026,10.629,0.246,g
2459426.50857,2021-07-31.0087179,bF,1.98,16.276,13.939,0.026,9.649,0.230,g
2459427.50437,2021-08-01.0045651,bF,2.12,16.205,13.880,0.028,10.193,0.255,g
2459427.50567,2021-08-01.0058627,bF,2.11,16.258,13.916,0.027,9.858,0.244,g
2459427.50696,2021-08-01.0071613,bF,2.01,16.266,13.929,0.025,9.744,0.231,g
2459429.49385,2021-08-02.9941700,bj,1.99,16.176,13.923,0.028,9.793,0.254,g
2459429.49510,2021-08-02.9954109,bj,2.00,16.141,13.913,0.029,9.878,0.261,g
2459429.49634,2021-08-02.9966527,bj,2.06,16.133,13.952,0.030,9.530,0.262,g
2459430.53211,2021-08-04.0324818,bj,1.98,16.163,13.917,0.029,9.848,0.257,g
2459430.53334,2021-08-04.0337162,bj,1.97,16.096,13.887,0.030,10.122,0.272,g
2459430.53458,2021-08-04.0349497,bj,1.98,16.139,13.915,0.029,9.862,0.263,g
2459431.53339,2021-08-05.0338319,bF,2.02,16.256,13.884,0.026,10.151,0.233,g
2459431.53468,2021-08-05.0351179,bF,2.04,16.323,13.888,0.024,10.118,0.220,g
2459431.53598,2021-08-05.0364217,bF,1.99,16.267,13.889,0.024,10.104,0.230,g
2459433.25788,2021-08-06.7584232,bn,1.54,16.291,13.960,0.027,9.464,0.228,g
2459433.25913,2021-08-06.7596689,bn,1.94,16.279,13.936,0.026,9.676,0.236,g
2459433.26038,2021-08-06.7609239,bn,1.93,16.271,13.946,0.027,9.583,0.232,g
2459434.46504,2021-08-07.9656600,bF,2.15,15.896,13.919,0.036,9.831,0.331,g
2459434.46636,2021-08-07.9669697,bF,2.14,16.017,13.893,0.032,10.064,0.297,g
2459434.46765,2021-08-07.9682725,bF,2.14,16.084,13.858,0.029,10.400,0.279,g
2459437.26924,2021-08-10.7700194,bn,1.94,16.281,13.866,0.025,10.317,0.232,g
2459437.27049,2021-08-10.7712637,bn,1.94,16.297,13.917,0.025,9.841,0.228,g
2459437.27173,2021-08-10.7725113,bn,1.94,16.165,13.885,0.028,10.140,0.255,g
2459438.48921,2021-08-11.9900571,bj,2.01,16.171,13.881,0.028,10.176,0.255,g
2459438.49045,2021-08-11.9912942,bj,1.99,16.151,13.935,0.029,9.679,0.260,g
2459438.49169,2021-08-11.9925336,bj,2.00,16.197,13.921,0.028,9.810,0.249,g
2459440.50095,2021-08-14.0019086,bj,2.00,16.043,13.924,0.032,9.782,0.286,g
2459440.50219,2021-08-14.0031531,bj,2.00,16.028,13.873,0.031,10.253,0.290,g
2459440.50345,2021-08-14.0044151,bj,2.01,16.104,13.882,0.029,10.165,0.271,g
2459443.50158,2021-08-17.0027138,bF,2.19,15.953,13.933,0.036,9.698,0.316,g
2459443.50288,2021-08-17.0040121,bF,2.20,16.054,13.895,0.032,10.054,0.290,g
2459443.50418,2021-08-17.0053101,bF,2.20,15.953,13.904,0.034,9.968,0.315,g
2459448.24856,2021-08-21.7499572,bn,2.10,15.312,13.985,0.066,9.251,0.551,g
2459448.24980,2021-08-21.7511993,bn,2.00,15.570,13.898,0.048,10.028,0.434,g
2459448.25104,2021-08-21.7524453,bn,2.01,15.467,13.917,0.054,9.848,0.479,g
2459449.48527,2021-08-22.9867283,bj,1.94,15.022,14.024,0.088,8.918,0.720,g
2459449.48775,2021-08-22.9892165,bj,2.12,14.587,14.163,0.149,7.852,1.067,g
2459452.23282,2021-08-25.7344246,bn,2.36,15.714,14.011,0.047,9.033,0.388,g
2459452.23427,2021-08-25.7358788,bn,2.36,15.694,13.957,0.045,9.493,0.394,g
2459452.23579,2021-08-25.7373937,bn,2.35,15.750,13.967,0.043,9.402,0.376,g
2459453.47868,2021-08-26.9803626,bF,2.43,99.990,99.990,99.990,99.990,99.990,g
2459453.47997,2021-08-26.9816460,bF,2.44,99.990,99.990,99.990,99.990,99.990,g
2459453.48126,2021-08-26.9829381,bF,2.37,99.990,99.990,99.990,99.990,99.990,g
2459454.46694,2021-08-27.9686684,bj,2.32,13.865,13.691,0.188,12.129,2.079,g
2459454.46819,2021-08-27.9699113,bj,2.25,14.072,>14.072,99.990,8.421,1.710,g
2459454.46943,2021-08-27.9711530,bj,2.24,14.088,>14.088,99.990,7.860,1.687,g
2459455.22462,2021-08-28.7263841,bn,2.07,16.149,13.949,0.029,9.559,0.256,g
2459455.22586,2021-08-28.7276203,bn,2.10,16.039,13.852,0.030,10.455,0.284,g
2459455.22710,2021-08-28.7288622,bn,2.11,16.146,13.949,0.029,9.560,0.257,g
2459455.47124,2021-08-28.9730162,bF,2.16,15.691,13.874,0.042,10.238,0.393,g
2459455.47252,2021-08-28.9742991,bF,2.12,15.919,13.920,0.036,9.814,0.321,g
2459455.47382,2021-08-28.9755967,bF,2.12,16.064,13.965,0.033,9.417,0.282,g
2459540.85493,2021-11-22.3581009,bF,2.11,15.531,13.976,0.052,9.324,0.447,g
2459540.85623,2021-11-22.3593952,bF,2.14,15.525,13.855,0.047,10.419,0.452,g
2459541.85091,2021-11-23.3540454,bF,2.00,15.738,13.842,0.038,10.547,0.373,g
2459541.85221,2021-11-23.3553401,bF,1.98,15.566,13.932,0.050,9.711,0.436,g
2459541.85351,2021-11-23.3566400,bF,2.04,15.657,13.936,0.046,9.679,0.401,g
2459543.84831,2021-11-25.3513936,bj,2.00,15.793,13.901,0.039,9.992,0.363,g
2459543.84955,2021-11-25.3526319,bj,2.02,15.678,13.939,0.045,9.647,0.398,g
2459543.85079,2021-11-25.3538717,bj,2.05,15.758,13.889,0.040,10.110,0.372,g
2459551.82347,2021-12-03.3262947,bj,1.98,16.073,13.867,0.031,10.312,0.288,g
2459551.82471,2021-12-03.3275328,bj,2.00,16.237,13.853,0.026,10.434,0.252,g
2459551.82597,2021-12-03.3287878,bj,2.00,16.051,13.896,0.032,10.041,0.291,g
2459553.84500,2021-12-05.3477434,bj,2.00,16.030,13.928,0.034,9.751,0.299,g
2459553.84625,2021-12-05.3489898,bj,2.02,15.995,13.896,0.033,10.044,0.304,g
2459553.84749,2021-12-05.3502314,bj,2.04,15.937,13.927,0.036,9.753,0.323,g
2459554.83658,2021-12-06.3392899,bj,1.99,16.145,13.925,0.030,9.776,0.267,g
2459554.83783,2021-12-06.3405388,bj,1.99,16.103,13.900,0.031,10.002,0.277,g
2459554.83907,2021-12-06.3417820,bj,2.00,16.020,13.871,0.031,10.271,0.297,g
2459559.83700,2021-12-11.3395020,bF,1.97,16.213,13.885,0.027,10.147,0.247,g
2459559.83829,2021-12-11.3407932,bF,1.99,16.214,13.913,0.027,9.887,0.247,g
2459559.83958,2021-12-11.3420864,bF,1.99,16.274,13.891,0.025,10.085,0.235,g
2459562.84255,2021-12-14.3449243,bF,2.01,16.185,13.912,0.028,9.893,0.254,g
2459562.84386,2021-12-14.3462283,bF,2.00,16.153,13.896,0.028,10.041,0.262,g
2459562.84518,2021-12-14.3475519,bF,1.99,16.328,13.897,0.024,10.031,0.226,g
2459564.80001,2021-12-16.3022890,bF,1.99,16.038,13.849,0.029,10.488,0.284,g
2459564.81970,2021-12-16.3219837,bj,1.97,16.109,13.872,0.030,10.270,0.278,g
2459564.82095,2021-12-16.3232232,bj,1.98,16.159,13.910,0.030,9.917,0.267,g
2459564.82218,2021-12-16.3244618,bj,2.25,99.990,99.990,99.990,99.990,99.990,g
2459566.79105,2021-12-18.2932432,bj,2.03,15.501,13.959,0.054,9.470,0.466,g
2459566.79230,2021-12-18.2944935,bj,2.04,15.728,13.892,0.041,10.072,0.383,g
2459566.79354,2021-12-18.2957365,bj,2.02,15.548,13.881,0.048,10.179,0.447,g
2459571.84930,2021-12-23.3512343,bF,2.13,15.717,13.912,0.045,9.891,0.402,g
2459571.85061,2021-12-23.3525462,bF,2.12,15.998,13.901,0.035,9.990,0.319,g
2459571.85191,2021-12-23.3538450,bF,2.18,15.735,13.937,0.045,9.660,0.399,g
2459576.76434,2021-12-28.2660322,bj,1.96,16.130,13.931,0.031,9.714,0.277,g
2459576.76558,2021-12-28.2672730,bj,2.00,16.057,13.910,0.031,9.913,0.286,g
2459576.76684,2021-12-28.2685157,bj,2.01,15.968,13.883,0.033,10.156,0.309,g
2459578.75395,2021-12-30.2555312,bF,2.04,16.105,13.850,0.032,10.472,0.312,g
2459578.75525,2021-12-30.2568336,bF,2.04,16.297,13.829,0.029,10.671,0.279,g
2459578.75655,2021-12-30.2581310,bF,2.03,16.171,13.871,0.031,10.275,0.296,g
2459579.82515,2021-12-31.3266729,bj,2.02,16.153,13.895,0.028,10.045,0.262,g
2459579.82640,2021-12-31.3279087,bj,2.00,16.177,13.883,0.028,10.161,0.260,g
2459579.82762,2021-12-31.3291439,bj,1.99,16.227,13.890,0.027,10.087,0.249,g
2459581.50973,2022-01-02.0111521,bn,1.46,16.345,14.017,0.028,8.981,0.230,g
2459581.51098,2022-01-02.0124081,bn,1.42,16.101,13.795,0.028,11.017,0.285,g
2459581.51223,2022-01-02.0136582,bn,1.46,16.058,13.869,0.031,10.288,0.289,g
2459583.74267,2022-01-04.2439660,bF,1.45,16.268,13.871,0.029,10.274,0.276,g
2459583.74397,2022-01-04.2452599,bF,1.47,16.300,13.788,0.027,11.085,0.266,g
2459583.74528,2022-01-04.2465767,bF,1.91,16.323,13.905,0.029,9.959,0.264,g
2459584.77766,2022-01-05.2788891,bF,2.06,16.248,13.796,0.026,11.006,0.262,g
2459584.77896,2022-01-05.2801927,bF,2.06,16.202,13.859,0.028,10.379,0.271,g
2459584.78027,2022-01-05.2815015,bF,2.05,16.294,13.874,0.028,10.250,0.263,g
2459586.75280,2022-01-07.2539266,bF,1.47,16.197,13.874,0.031,10.243,0.285,g
2459586.75411,2022-01-07.2552320,bF,1.91,16.289,13.881,0.029,10.174,0.273,g
2459586.75541,2022-01-07.2565381,bF,1.91,16.275,13.837,0.028,10.602,0.274,g
2459587.74113,2022-01-08.2421981,bF,1.47,16.236,13.837,0.029,10.592,0.283,g
2459587.74242,2022-01-08.2434862,bF,1.40,16.231,13.821,0.028,10.750,0.279,g
2459587.74371,2022-01-08.2447835,bF,1.40,16.318,13.884,0.029,10.148,0.268,g
2459587.76097,2022-01-08.2620324,bF,1.98,16.212,13.793,0.029,11.030,0.293,g
2459587.76226,2022-01-08.2633351,bF,1.98,16.183,13.893,0.032,10.071,0.295,g
2459587.76357,2022-01-08.2646439,bF,2.00,16.194,13.785,0.029,11.117,0.294,g
2459588.73980,2022-01-09.2408090,bj,1.96,16.116,13.892,0.030,10.074,0.275,g
2459588.74104,2022-01-09.2420534,bj,1.95,16.192,13.914,0.029,9.876,0.258,g
2459588.74229,2022-01-09.2432952,bj,1.98,16.029,13.886,0.031,10.133,0.295,g
2459588.80093,2022-01-09.3019350,bj,2.12,16.002,13.830,0.031,10.670,0.300,g
2459588.80219,2022-01-09.3031932,bj,2.13,16.137,13.830,0.027,10.668,0.268,g
2459589.73913,2022-01-10.2400701,bj,1.55,14.587,13.709,0.100,11.925,1.083,g
2459589.74035,2022-01-10.2413011,bj,1.53,15.108,14.220,0.101,7.450,0.683,g
2459589.74161,2022-01-10.2425537,bj,1.61,15.635,13.824,0.046,10.722,0.449,g
2459592.47970,2022-01-12.9804829,bn,1.92,15.966,13.827,0.032,10.698,0.311,g
2459592.48094,2022-01-12.9817246,bn,1.93,15.955,13.894,0.034,10.056,0.309,g
2459592.48217,2022-01-12.9829605,bn,1.96,15.906,13.991,0.039,9.200,0.323,g
2459595.72533,2022-01-16.2259143,bF,1.95,15.841,13.872,0.037,10.264,0.349,g
2459595.72663,2022-01-16.2272164,bF,1.93,15.818,13.867,0.038,10.315,0.363,g
2459595.72792,2022-01-16.2285069,bF,1.95,15.816,13.896,0.039,10.035,0.358,g
2459597.70778,2022-01-18.2082539,bj,2.05,15.408,13.810,0.051,10.866,0.507,g
2459597.70902,2022-01-18.2094958,bj,2.05,15.476,13.865,0.051,10.330,0.476,g
2459597.71025,2022-01-18.2107210,bj,2.04,15.478,13.894,0.052,10.054,0.476,g
2459598.73243,2022-01-19.2328359,bF,1.97,15.870,13.879,0.036,10.198,0.333,g
2459598.73373,2022-01-19.2341303,bF,1.96,15.745,13.942,0.043,9.623,0.371,g
2459598.73505,2022-01-19.2354556,bF,2.00,15.630,13.896,0.045,10.041,0.412,g
2459598.74266,2022-01-19.2430700,bj,2.15,15.653,13.788,0.040,11.093,0.410,g
2459598.74390,2022-01-19.2443060,bj,2.15,15.500,13.887,0.051,10.119,0.465,g
2459598.74515,2022-01-19.2455581,bj,2.16,15.597,13.931,0.048,9.718,0.426,g
2459599.71169,2022-01-20.2120406,bF,1.93,15.705,13.839,0.040,10.583,0.385,g
2459599.71299,2022-01-20.2133400,bF,1.94,15.673,13.851,0.042,10.470,0.397,g
2459599.71429,2022-01-20.2146320,bF,1.92,15.694,13.915,0.044,9.864,0.388,g
2459600.72725,2022-01-21.2275413,bF,1.93,15.984,13.886,0.033,10.129,0.299,g
2459600.72854,2022-01-21.2288298,bF,1.97,15.851,13.904,0.037,9.961,0.336,g
2459600.72983,2022-01-21.2301127,bF,1.94,15.915,13.905,0.035,9.950,0.318,g
2459600.74291,2022-01-21.2431905,bj,2.03,15.800,13.981,0.042,9.285,0.356,g
2459600.74415,2022-01-21.2444370,bj,2.04,15.780,13.890,0.039,10.088,0.364,g
2459600.74540,2022-01-21.2456907,bj,2.05,15.803,13.889,0.039,10.104,0.356,g
2459601.73798,2022-01-22.2382075,bj,2.01,15.892,13.841,0.034,10.561,0.333,g
2459601.73923,2022-01-22.2394472,bj,2.02,15.793,13.856,0.038,10.413,0.361,g
2459601.74047,2022-01-22.2406973,bj,2.02,15.909,13.901,0.035,9.991,0.326,g
2459602.87683,2022-01-23.3769828,bj,2.07,15.703,13.897,0.043,10.031,0.387,g
2459602.87807,2022-01-23.3782293,bj,2.06,15.698,13.864,0.042,10.333,0.390,g
2459602.87931,2022-01-23.3794688,bj,2.06,15.583,13.906,0.048,9.949,0.432,g
2459604.47881,2022-01-24.9788737,bn,1.49,15.922,13.918,0.036,9.838,0.320,g
2459604.48006,2022-01-24.9801188,bn,1.49,15.878,13.864,0.035,10.339,0.336,g
2459604.48132,2022-01-24.9813747,bn,1.93,15.932,13.919,0.035,9.827,0.318,g
2459605.79781,2022-01-26.2977828,bj,2.00,16.099,13.860,0.030,10.369,0.280,g
2459605.79905,2022-01-26.2990305,bj,1.97,16.039,13.849,0.030,10.475,0.292,g
2459605.80030,2022-01-26.3002841,bj,2.00,16.217,13.818,0.026,10.785,0.254,g
2459606.67751,2022-01-27.1774341,bF,1.93,16.243,13.852,0.025,10.454,0.238,g
2459606.67882,2022-01-27.1787427,bF,1.47,16.234,13.870,0.026,10.280,0.239,g
2459606.68011,2022-01-27.1800292,bF,1.93,16.221,13.828,0.024,10.691,0.241,g
2459607.74329,2022-01-28.2431483,bj,2.00,16.106,13.837,0.028,10.595,0.274,g
2459607.74453,2022-01-28.2443918,bj,2.01,16.145,13.843,0.027,10.541,0.266,g
2459607.74578,2022-01-28.2456416,bj,2.01,16.070,13.879,0.030,10.198,0.283,g
2459608.86711,2022-01-29.3669076,bj,1.97,16.087,13.927,0.031,9.759,0.276,g
2459608.86835,2022-01-29.3681483,bj,1.99,16.108,13.864,0.029,10.331,0.273,g
2459608.86959,2022-01-29.3693878,bj,1.98,16.102,13.864,0.029,10.329,0.272,g
2459610.67402,2022-01-31.1737030,bF,1.39,16.327,13.857,0.023,10.408,0.224,g
2459610.67531,2022-01-31.1749888,bF,1.53,16.288,13.865,0.024,10.333,0.231,g
2459610.67660,2022-01-31.1762771,bF,1.43,16.191,13.919,0.028,9.827,0.250,g
2459611.67304,2022-02-01.1726601,bj,2.04,15.977,13.878,0.033,10.205,0.306,g
2459611.67429,2022-02-01.1739030,bj,2.05,16.034,13.846,0.030,10.507,0.291,g
2459611.67553,2022-02-01.1751532,bj,2.05,16.050,13.854,0.030,10.439,0.288,g
2459612.80281,2022-02-02.3023631,bj,1.99,16.082,13.876,0.030,10.223,0.279,g
2459612.80405,2022-02-02.3036050,bj,1.98,16.150,13.885,0.028,10.137,0.264,g
2459612.80531,2022-02-02.3048537,bj,1.99,16.057,13.844,0.030,10.526,0.285,g
2459614.54635,2022-02-04.0458016,bn,1.92,16.224,13.850,0.026,10.468,0.247,g
2459614.54760,2022-02-04.0470503,bn,1.93,16.188,13.837,0.026,10.600,0.256,g
2459614.54885,2022-02-04.0482907,bn,1.90,16.168,13.919,0.029,9.828,0.261,g
2459614.71757,2022-02-04.2170101,bj,2.00,16.176,13.835,0.027,10.624,0.263,g
2459614.71882,2022-02-04.2182520,bj,1.99,16.058,13.881,0.031,10.174,0.288,g
2459614.72005,2022-02-04.2194892,bj,1.99,16.070,13.851,0.030,10.465,0.286,g
2459614.87972,2022-02-04.3791372,bj,1.97,16.088,13.890,0.030,10.090,0.277,g
2459614.88097,2022-02-04.3803954,bj,1.99,16.042,13.858,0.030,10.391,0.290,g
2459614.88222,2022-02-04.3816420,bj,2.00,16.100,13.845,0.028,10.521,0.274,g
2459616.69940,2022-02-06.1987092,bF,1.41,16.292,13.862,0.024,10.356,0.230,g
2459616.70070,2022-02-06.2000079,bF,1.38,16.298,13.860,0.024,10.381,0.227,g
2459616.70199,2022-02-06.2012994,bF,1.42,16.254,13.872,0.025,10.268,0.238,g
2459617.66395,2022-02-07.1632133,bj,1.95,16.078,13.900,0.031,10.003,0.287,g
2459617.66519,2022-02-07.1644493,bj,1.97,16.106,13.851,0.029,10.467,0.284,g
2459617.66644,2022-02-07.1656899,bj,1.96,16.149,13.852,0.028,10.458,0.268,g
2459617.72429,2022-02-07.2235425,bj,1.98,16.142,13.888,0.029,10.121,0.268,g
2459617.72554,2022-02-07.2247890,bj,1.99,16.153,13.885,0.029,10.141,0.266,g
2459617.72679,2022-02-07.2260427,bj,2.00,16.114,13.846,0.028,10.510,0.273,g
2459618.82572,2022-02-08.3249098,bj,2.01,16.130,13.887,0.029,10.121,0.270,g
2459618.82697,2022-02-08.3261586,bj,2.01,16.126,13.911,0.029,9.902,0.270,g
2459618.82822,2022-02-08.3274098,bj,1.99,16.107,13.873,0.029,10.254,0.276,g
2459618.83711,2022-02-08.3362924,bj,2.01,16.143,13.888,0.028,10.107,0.265,g
2459618.83836,2022-02-08.3375497,bj,1.98,16.104,13.932,0.031,9.708,0.273,g
2459618.87055,2022-02-08.3697318,bF,2.00,16.349,13.843,0.023,10.538,0.216,g
2459618.87185,2022-02-08.3710305,bF,2.33,16.219,13.834,0.025,10.628,0.241,g
2459618.87315,2022-02-08.3723293,bF,2.01,16.242,13.896,0.026,10.034,0.237,g
2459620.39238,2022-02-09.8914687,bn,1.91,16.082,13.908,0.031,9.932,0.280,g
2459620.39362,2022-02-09.8927135,bn,1.93,16.132,13.907,0.030,9.931,0.271,g
2459620.39486,2022-02-09.8939549,bn,1.44,16.019,13.897,0.032,10.023,0.295,g
2459621.64392,2022-02-11.1429421,bF,1.93,15.940,13.939,0.036,9.644,0.312,g
2459621.64521,2022-02-11.1442325,bF,1.93,15.963,13.880,0.033,10.193,0.308,g
2459621.64650,2022-02-11.1455208,bF,1.96,16.019,13.939,0.033,9.648,0.292,g
2459622.64407,2022-02-12.1430344,bj,2.00,15.740,13.866,0.040,10.324,0.379,g
2459622.64531,2022-02-12.1442739,bj,2.01,15.764,13.899,0.040,10.006,0.370,g
2459622.64655,2022-02-12.1455206,bj,2.01,15.818,13.873,0.038,10.246,0.351,g
2459622.67245,2022-02-12.1714094,bF,1.91,16.038,13.880,0.031,10.189,0.286,g
2459622.67374,2022-02-12.1727068,bF,1.44,15.950,13.840,0.032,10.567,0.309,g
2459622.67504,2022-02-12.1739983,bF,1.50,15.963,13.902,0.034,9.984,0.306,g
2459623.67002,2022-02-13.1689141,bj,1.97,15.758,13.854,0.039,10.435,0.375,g
2459623.67126,2022-02-13.1701579,bj,1.96,15.635,13.934,0.048,9.698,0.418,g
2459623.67249,2022-02-13.1713936,bj,1.95,15.677,13.920,0.044,9.815,0.399,g
2459624.64182,2022-02-14.1406645,bF,2.03,15.636,13.868,0.044,10.304,0.413,g
2459624.64311,2022-02-14.1419512,bF,2.01,15.648,13.847,0.043,10.502,0.407,g
2459624.64441,2022-02-14.1432501,bF,2.04,15.703,13.950,0.045,9.551,0.387,g
2459624.65401,2022-02-14.1528581,bj,2.00,15.643,13.938,0.047,9.660,0.410,g
2459624.65528,2022-02-14.1541234,bj,2.01,15.601,13.979,0.050,9.295,0.425,g
2459624.65652,2022-02-14.1553615,bj,2.02,15.718,13.972,0.045,9.361,0.384,g
2459625.66870,2022-02-15.1674951,bj,2.02,15.741,13.859,0.041,10.393,0.384,g
2459625.66996,2022-02-15.1687383,bj,1.98,15.580,13.820,0.044,10.768,0.436,g
2459625.67118,2022-02-15.1699718,bj,2.00,15.550,13.914,0.050,9.872,0.447,g
2459626.62712,2022-02-16.1258473,bj,2.01,15.458,13.806,0.049,10.909,0.485,g
2459626.62836,2022-02-16.1270935,bj,2.03,15.421,13.937,0.057,9.668,0.500,g
2459626.62961,2022-02-16.1283366,bj,2.01,15.481,13.910,0.053,9.915,0.480,g
2459627.79004,2022-02-17.2887061,bj,2.02,15.662,13.885,0.044,10.141,0.402,g
2459627.79130,2022-02-17.2899725,bj,2.01,15.567,13.830,0.045,10.666,0.438,g
2459627.79256,2022-02-17.2912258,bj,2.02,15.582,13.893,0.047,10.065,0.432,g
2459627.82797,2022-02-17.3266312,bj,2.00,15.694,13.840,0.041,10.562,0.392,g
2459627.82921,2022-02-17.3278730,bj,2.01,15.671,13.932,0.045,9.711,0.399,g
2459627.83045,2022-02-17.3291122,bj,2.00,15.718,13.874,0.041,10.243,0.387,g
2459628.39260,2022-02-17.8912306,bn,1.97,15.625,13.957,0.048,9.491,0.418,g
2459628.39384,2022-02-17.8924724,bn,1.98,15.795,13.946,0.041,9.586,0.360,g
2459628.39509,2022-02-17.8937259,bn,1.98,15.502,13.912,0.052,9.897,0.464,g
2459629.63222,2022-02-19.1307760,bn,1.97,15.713,13.949,0.043,9.560,0.381,g
2459629.63347,2022-02-19.1320305,bn,1.96,15.772,13.861,0.038,10.372,0.361,g
2459629.63475,2022-02-19.1333049,bn,1.94,15.709,13.944,0.044,9.610,0.387,g
2459629.67890,2022-02-19.1774576,bF,1.94,15.807,13.924,0.040,9.777,0.351,g
2459629.68019,2022-02-19.1787438,bF,1.45,15.932,13.856,0.033,10.410,0.314,g
2459629.68148,2022-02-19.1800351,bF,1.96,15.798,13.946,0.041,9.581,0.354,g
2459630.64319,2022-02-20.1416998,bj,2.05,15.824,13.926,0.039,9.762,0.352,g
2459630.64444,2022-02-20.1429498,bj,2.04,15.686,13.949,0.045,9.559,0.396,g
2459630.64568,2022-02-20.1441929,bj,2.01,15.759,13.896,0.040,10.040,0.374,g
2459632.76486,2022-02-22.2632466,bF,1.91,16.053,13.928,0.032,9.751,0.281,g
2459632.76616,2022-02-22.2645472,bF,1.95,15.974,13.979,0.036,9.293,0.301,g
2459632.76745,2022-02-22.2658447,bF,1.95,16.079,13.887,0.030,10.126,0.274,g
2459633.81804,2022-02-23.3163709,bF,2.06,16.067,13.945,0.031,9.601,0.275,g
2459633.81934,2022-02-23.3176667,bF,2.05,16.149,13.894,0.027,10.054,0.257,g
2459633.82060,2022-02-23.3189377,bF,2.07,16.112,13.850,0.027,10.468,0.265,g
2459633.83706,2022-02-23.3353981,bj,2.01,15.962,13.853,0.032,10.449,0.311,g
2459633.83830,2022-02-23.3366378,bj,1.99,16.003,13.882,0.032,10.167,0.299,g
2459633.83954,2022-02-23.3378737,bj,2.02,16.055,13.920,0.032,9.821,0.285,g
2459633.87721,2022-02-23.3755378,bj,2.04,15.978,13.918,0.034,9.838,0.302,g
2459633.87844,2022-02-23.3767670,bj,2.03,15.962,13.954,0.035,9.515,0.307,g
2459633.87966,2022-02-23.3779913,bj,2.01,15.950,13.910,0.034,9.907,0.312,g
2459634.79688,2022-02-24.2951519,bF,1.98,16.245,13.961,0.028,9.455,0.238,g
2459634.79818,2022-02-24.2964554,bF,1.97,16.204,13.919,0.028,9.829,0.248,g
2459634.79947,2022-02-24.2977449,bF,1.98,16.133,13.890,0.029,10.094,0.263,g
2459635.71749,2022-02-25.2157150,bj,2.01,16.186,13.918,0.028,9.834,0.257,g
2459635.71874,2022-02-25.2169650,bj,2.00,16.128,13.934,0.031,9.695,0.271,g
2459635.71997,2022-02-25.2182009,bj,1.99,16.283,13.853,0.025,10.447,0.239,g
2459636.75088,2022-02-26.2490525,bF,1.39,16.285,13.910,0.026,9.903,0.229,g
2459636.75218,2022-02-26.2503475,bF,1.44,16.422,13.948,0.023,9.569,0.203,g
2459636.75346,2022-02-26.2516310,bF,1.42,16.353,13.914,0.024,9.868,0.216,g
2459637.66140,2022-02-27.1595248,bj,1.95,16.128,13.903,0.029,9.975,0.270,g
2459637.66264,2022-02-27.1607702,bj,1.98,16.100,13.914,0.030,9.878,0.277,g
2459637.66389,2022-02-27.1620233,bj,1.96,16.163,13.890,0.029,10.097,0.264,g
2459638.42741,2022-02-27.9255025,bn,1.51,16.103,13.919,0.030,9.826,0.268,g
2459638.42865,2022-02-27.9267385,bn,1.47,15.922,13.882,0.035,10.171,0.327,g
2459638.42993,2022-02-27.9280222,bn,1.54,16.115,13.975,0.031,9.332,0.272,g
2459638.70617,2022-02-28.2042512,bj,1.98,16.124,13.895,0.029,10.042,0.269,g
2459638.70740,2022-02-28.2054835,bj,1.99,16.082,13.884,0.030,10.151,0.280,g
2459638.70866,2022-02-28.2067302,bj,1.98,16.209,13.901,0.027,9.990,0.250,g
2459639.75349,2022-03-01.2515133,bF,1.91,16.339,13.941,0.025,9.637,0.218,g
2459639.75480,2022-03-01.2528240,bF,1.40,16.318,13.910,0.025,9.902,0.222,g
2459639.75610,2022-03-01.2541208,bF,1.41,16.264,13.879,0.025,10.196,0.232,g
2459639.77732,2022-03-01.2753503,bj,1.98,16.271,13.892,0.025,10.078,0.238,g
2459639.77856,2022-03-01.2765908,bj,1.96,16.121,13.900,0.029,9.994,0.269,g
2459639.77981,2022-03-01.2778311,bj,1.99,16.164,13.923,0.029,9.792,0.259,g
2459640.74328,2022-03-02.2412531,bj,2.01,16.141,13.892,0.029,10.073,0.268,g
2459640.74453,2022-03-02.2424986,bj,2.00,16.210,13.886,0.027,10.130,0.252,g
2459640.74577,2022-03-02.2437450,bj,1.98,16.066,13.907,0.031,9.942,0.285,g
2459640.85036,2022-03-02.3483258,bF,1.99,16.278,13.944,0.026,9.601,0.230,g
2459640.85165,2022-03-02.3496204,bF,2.00,16.275,13.928,0.026,9.748,0.230,g
2459640.85296,2022-03-02.3509218,bF,2.00,16.136,13.907,0.028,9.942,0.259,g
2459642.85563,2022-03-04.3534960,bj,1.99,16.447,13.859,0.021,10.389,0.198,g
2459642.85688,2022-03-04.3547541,bj,2.02,16.292,13.889,0.025,10.098,0.227,g
2459642.85812,2022-03-04.3559891,bj,2.01,16.372,13.860,0.023,10.383,0.212,g
2459642.88344,2022-03-04.3813040,bj,2.05,16.313,13.881,0.024,10.181,0.224,g
2459642.88469,2022-03-04.3825565,bj,2.05,16.426,13.889,0.022,10.100,0.202,g
2459642.88594,2022-03-04.3838089,bj,2.08,16.494,13.917,0.021,9.841,0.189,g
2459644.58735,2022-03-06.0851326,bn,2.06,16.238,13.892,0.026,10.074,0.243,g
2459644.58860,2022-03-06.0863857,bn,2.05,16.205,13.877,0.027,10.213,0.251,g
2459644.58984,2022-03-06.0876314,bn,1.97,16.186,13.926,0.028,9.762,0.254,g
2459644.66340,2022-03-06.1611775,bF,1.95,16.491,13.879,0.021,10.198,0.190,g
2459644.66470,2022-03-06.1624728,bF,1.96,16.523,13.943,0.021,9.615,0.185,g
2459644.66601,2022-03-06.1637858,bF,1.97,16.587,13.912,0.020,9.896,0.175,g
2459646.33081,2022-03-07.8285150,bn,1.92,16.145,13.882,0.028,10.167,0.262,g
2459646.33205,2022-03-07.8297478,bn,1.44,16.279,13.897,0.025,10.033,0.237,g
2459646.33330,2022-03-07.831,bn,1.46,16.150,13.939,0.030,9.648,0.263,g
2459646.34990,2022-03-07.8476098,bn,1.99,16.161,13.862,0.027,10.351,0.263,g
2459646.35116,2022-03-07.8488562,bn,1.95,16.184,13.933,0.028,9.701,0.257,g
2459646.35242,2022-03-07.8501212,bn,1.97,16.079,13.898,0.031,10.011,0.286,g
2459647.50000,2022-03-08.9976472,bn,1.40,16.306,13.899,0.025,10.010,0.227,g
2459647.50142,2022-03-08.9990740,bn,1.49,16.249,13.951,0.027,9.540,0.240,g
2459647.50269,2022-03-09.0003429,bn,1.44,16.384,13.855,0.022,10.429,0.213,g
2459648.62869,2022-03-10.1262907,bF,2.00,16.568,13.917,0.020,9.848,0.178,g
2459648.62999,2022-03-10.1275881,bF,1.97,16.394,13.889,0.023,10.101,0.207,g
2459648.63129,2022-03-10.1288887,bF,1.98,16.534,13.884,0.019,10.147,0.181,g
2459649.64460,2022-03-11.1421570,bj,2.03,16.295,13.835,0.024,10.612,0.228,g
2459649.64583,2022-03-11.1433895,bj,2.00,16.358,13.877,0.023,10.220,0.216,g
2459649.64707,2022-03-11.1446290,bj,2.02,16.243,13.888,0.026,10.118,0.239,g
2459649.69011,2022-03-11.1876704,bj,2.04,16.416,13.854,0.022,10.438,0.205,g
2459649.69136,2022-03-11.1889202,bj,2.02,16.418,13.836,0.021,10.603,0.206,g
2459649.69262,2022-03-11.1901693,bj,2.03,16.383,13.828,0.022,10.688,0.211,g
2459650.69064,2022-03-12.1881414,bj,2.08,16.334,13.837,0.023,10.597,0.222,g
2459650.69188,2022-03-12.1893915,bj,2.07,16.273,13.939,0.027,9.648,0.232,g
2459650.69313,2022-03-12.1906334,bj,2.07,16.348,13.893,0.024,10.062,0.218,g
2459650.71936,2022-03-12.216875,bF,2.03,16.517,13.894,0.021,10.052,0.186,g
2459650.72066,2022-03-12.2181634,bF,2.01,16.467,13.889,0.021,10.098,0.194,g
2459650.72195,2022-03-12.2194576,bF,2.01,16.520,13.859,0.020,10.394,0.187,g
2459651.69634,2022-03-13.1938174,bj,2.07,16.356,13.895,0.024,10.051,0.216,g
2459651.69760,2022-03-13.1950664,bj,2.04,16.240,13.897,0.026,10.024,0.238,g
2459651.69884,2022-03-13.1963092,bj,2.01,16.181,13.903,0.027,9.974,0.249,g
2459652.68891,2022-03-14.1863457,bF,2.02,16.295,13.875,0.025,10.233,0.225,g
2459652.69021,2022-03-14.1876409,bF,2.02,16.337,13.885,0.024,10.143,0.218,g
2459652.69152,2022-03-14.1889517,bF,1.99,16.311,13.877,0.024,10.216,0.222,g
2459652.72444,2022-03-14.2218642,bF,1.97,16.264,13.912,0.026,9.888,0.232,g
2459652.72573,2022-03-14.2231549,bF,1.97,16.465,13.886,0.021,10.124,0.194,g
2459652.72704,2022-03-14.2244658,bF,1.97,16.221,13.923,0.026,9.792,0.240,g
2459653.75666,2022-03-15.2540451,bF,2.05,16.193,13.917,0.028,9.841,0.247,g
2459653.75796,2022-03-15.2553361,bF,2.04,16.291,13.885,0.025,10.145,0.227,g
2459653.75924,2022-03-15.2566254,bF,2.05,16.252,13.888,0.026,10.112,0.234,g
2459654.69328,2022-03-16.1906252,bj,2.09,15.929,13.901,0.034,9.990,0.313,g
2459654.69454,2022-03-16.1918826,bj,2.05,16.053,13.927,0.031,9.755,0.279,g
2459654.69579,2022-03-16.1931313,bj,2.11,15.907,13.921,0.036,9.810,0.320,g
2459654.71683,2022-03-16.2141769,bF,2.02,16.049,13.888,0.031,10.107,0.282,g
2459654.71813,2022-03-16.2154739,bF,2.07,16.148,13.885,0.028,10.137,0.259,g
2459654.71944,2022-03-16.2167847,bF,2.03,16.102,13.934,0.031,9.686,0.268,g
2459655.66207,2022-03-17.1593729,bj,2.12,15.676,13.844,0.042,10.528,0.397,g
2459655.66332,2022-03-17.1606241,bj,2.07,15.839,13.871,0.037,10.269,0.343,g
2459655.66456,2022-03-17.1618682,bj,2.06,15.780,13.882,0.039,10.174,0.359,g
2459655.66962,2022-03-17.1669162,bj,2.14,15.699,13.921,0.044,9.814,0.390,g
2459655.67085,2022-03-17.1681535,bj,2.11,15.805,13.905,0.039,9.956,0.352,g
2459655.67209,2022-03-17.1693900,bj,2.19,15.519,13.937,0.052,9.664,0.459,g
2459656.70409,2022-03-18.2013531,bj,2.14,15.749,13.867,0.039,10.313,0.369,g
2459656.70533,2022-03-18.2026019,bj,2.11,15.821,13.916,0.039,9.857,0.345,g
2459656.70660,2022-03-18.2038599,bj,2.17,15.822,13.851,0.037,10.468,0.347,g
2459656.71722,2022-03-18.2144820,bF,2.11,15.923,13.940,0.035,9.643,0.314,g
2459656.71852,2022-03-18.2157832,bF,2.08,15.928,13.926,0.035,9.764,0.313,g
2459656.71982,2022-03-18.2170800,bF,2.12,15.801,13.940,0.040,9.640,0.351,g
2459656.76419,2022-03-18.2614458,bF,2.13,15.803,13.904,0.039,9.961,0.352,g
2459656.76546,2022-03-18.2627304,bF,2.13,15.919,13.932,0.036,9.711,0.316,g
2459656.76676,2022-03-18.2640285,bF,2.11,15.886,13.926,0.037,9.769,0.327,g
2459658.68208,2022-03-20.1792671,bF,2.07,16.133,13.901,0.029,9.997,0.261,g
2459658.68337,2022-03-20.1805537,bF,2.04,16.077,13.874,0.029,10.240,0.273,g
2459658.68467,2022-03-20.1818539,bF,2.04,16.047,13.878,0.030,10.207,0.281,g
2459658.73754,2022-03-20.2347224,bF,2.09,16.130,13.897,0.029,10.030,0.261,g
2459658.73883,2022-03-20.2360210,bF,2.08,16.149,13.910,0.029,9.910,0.259,g
2459658.74015,2022-03-20.2373334,bF,2.10,16.113,13.932,0.030,9.717,0.265,g
2459659.73863,2022-03-21.2357864,bj,2.07,16.084,13.905,0.030,9.959,0.274,g
2459659.73987,2022-03-21.2370258,bj,2.06,16.078,13.857,0.029,10.400,0.276,g
2459659.74112,2022-03-21.2382722,bj,2.08,15.925,13.925,0.036,9.767,0.315,g
2459659.77676,2022-03-21.2739023,bj,2.09,16.077,13.876,0.030,10.224,0.277,g
2459659.77800,2022-03-21.2751451,bj,2.19,16.013,13.901,0.032,9.991,0.292,g
2459659.77924,2022-03-21.2763846,bj,2.10,16.002,13.959,0.034,9.467,0.295,g
2459659.81612,2022-03-21.3132621,bj,2.10,15.888,13.910,0.036,9.908,0.325,g
2459659.81737,2022-03-21.3145168,bj,2.10,15.948,13.923,0.035,9.796,0.309,g
2459660.77838,2022-03-22.2754953,bF,2.09,16.166,13.961,0.030,9.453,0.254,g
2459660.77968,2022-03-22.2767928,bF,2.09,16.196,13.912,0.028,9.886,0.247,g
2459660.78097,2022-03-22.2780768,bF,2.09,16.163,13.867,0.027,10.305,0.254,g
2459661.61340,2022-03-23.1104833,bn,1.91,15.912,13.932,0.036,9.709,0.319,g
2459661.61464,2022-03-23.1117289,bn,1.90,15.776,13.973,0.043,9.348,0.361,g
2459661.61589,2022-03-23.1129788,bn,1.49,15.751,13.935,0.042,9.687,0.368,g
2459661.75377,2022-03-23.2508493,bj,2.36,15.914,13.815,0.033,10.808,0.318,g
2459661.75502,2022-03-23.2521017,bj,2.38,15.857,13.874,0.035,10.246,0.334,g
2459661.75626,2022-03-23.2533479,bj,2.36,15.973,13.920,0.034,9.813,0.301,g
2459661.78084,2022-03-23.2779288,bj,2.05,16.143,13.851,0.028,10.457,0.260,g
2459661.78208,2022-03-23.2791702,bj,2.04,16.128,13.858,0.028,10.392,0.265,g
2459661.78334,2022-03-23.2804178,bj,2.09,16.149,13.908,0.029,9.921,0.258,g
2459663.32418,2022-03-24.8212085,bn,1.92,16.168,13.965,0.030,9.416,0.259,g
2459663.32543,2022-03-24.8224597,bn,1.93,16.206,13.882,0.028,10.172,0.255,g
2459663.32668,2022-03-24.8237077,bn,1.93,16.299,13.883,0.026,10.162,0.235,g
2459665.88497,2022-03-27.3819204,bj,2.04,16.250,13.885,0.026,10.138,0.237,g
2459665.88622,2022-03-27.3831635,bj,2.03,16.208,13.880,0.027,10.186,0.246,g
2459665.88744,2022-03-27.3843995,bj,2.02,16.288,13.844,0.024,10.538,0.230,g
2459666.78680,2022-03-28.2837237,bj,2.02,16.321,13.816,0.023,10.806,0.224,g
2459666.78805,2022-03-28.2849666,bj,2.02,16.432,13.884,0.022,10.151,0.202,g
2459666.78928,2022-03-28.2862040,bj,2.02,16.413,13.910,0.023,9.912,0.206,g
2459666.82121,2022-03-28.3181265,bj,2.16,16.310,13.904,0.025,9.964,0.226,g
2459666.82245,2022-03-28.3193648,bj,2.10,16.328,13.914,0.025,9.874,0.222,g
2459666.82370,2022-03-28.3206188,bj,2.04,16.398,13.914,0.023,9.876,0.209,g
2459666.86340,2022-03-28.3603212,bj,2.00,16.401,13.875,0.022,10.229,0.208,g
2459666.86466,2022-03-28.3615804,bj,2.01,16.385,13.880,0.023,10.185,0.210,g
2459666.86591,2022-03-28.3628340,bj,2.01,16.441,13.908,0.022,9.931,0.200,g
2459668.70822,2022-03-30.2050954,bj,2.10,16.388,13.872,0.023,10.260,0.212,g
2459668.70948,2022-03-30.2063491,bj,2.03,16.401,13.883,0.023,10.156,0.211,g
2459668.71072,2022-03-30.2075858,bj,2.06,16.327,13.887,0.024,10.121,0.223,g
2459668.73819,2022-03-30.2350547,bF,2.06,16.463,13.867,0.021,10.303,0.196,g
2459668.73948,2022-03-30.2363472,bF,2.07,16.476,13.864,0.021,10.334,0.193,g
2459668.74079,2022-03-30.2376519,bF,2.10,16.455,13.872,0.021,10.265,0.197,g
2459669.76881,2022-03-31.2656513,bj,2.03,16.374,13.884,0.023,10.152,0.214,g
2459669.77006,2022-03-31.2669045,bj,2.05,16.415,13.894,0.022,10.051,0.205,g
2459669.77132,2022-03-31.2681484,bj,2.07,16.370,13.909,0.024,9.922,0.213,g
2459669.81342,2022-03-31.3102629,bj,2.01,16.369,13.884,0.023,10.150,0.214,g
2459669.81466,2022-03-31.3114991,bj,2.02,16.337,13.880,0.024,10.187,0.220,g
2459669.81591,2022-03-31.3127409,bj,2.03,16.401,13.869,0.022,10.295,0.209,g
2459670.72121,2022-04-01.2180244,bj,2.04,16.445,13.932,0.023,9.715,0.201,g
2459670.72247,2022-04-01.2192744,bj,2.07,16.442,13.881,0.022,10.182,0.202,g
2459670.72370,2022-04-01.2205034,bj,2.04,16.501,13.896,0.021,10.040,0.192,g
2459671.69498,2022-04-02.1917747,bj,2.08,16.477,13.905,0.021,9.957,0.196,g
2459671.69624,2022-04-02.1930270,bj,2.10,16.309,13.861,0.024,10.361,0.228,g
2459671.69749,2022-04-02.1942829,bj,2.09,16.319,13.850,0.024,10.466,0.227,g
2459671.73280,2022-04-02.2295827,bj,2.08,16.338,13.917,0.025,9.846,0.221,g
2459671.73404,2022-04-02.2308248,bj,2.35,99.990,99.990,99.990,99.990,99.990,g
2459671.73528,2022-04-02.2320700,bj,2.05,16.409,13.875,0.022,10.239,0.208,g
2459672.69642,2022-04-03.1931811,bj,2.29,16.284,13.882,0.025,10.163,0.234,g
2459672.69768,2022-04-03.1944429,bj,2.25,16.204,13.896,0.027,10.042,0.251,g
2459672.69892,2022-04-03.1956850,bj,2.26,16.292,13.884,0.025,10.142,0.233,g
2459673.63906,2022-04-04.1358048,bj,2.09,16.430,13.852,0.022,10.458,0.210,g
2459673.64033,2022-04-04.1370665,bj,2.08,16.303,13.908,0.025,9.925,0.231,g
2459673.64158,2022-04-04.1383212,bj,2.12,16.345,13.921,0.024,9.809,0.221,g
2459674.53687,2022-04-05.0335834,bj,2.02,16.249,13.821,0.024,10.749,0.242,g
2459674.53811,2022-04-05.0348237,bj,2.06,16.478,13.867,0.021,10.305,0.199,g
2459674.59802,2022-04-05.0947357,bF,1.97,16.558,13.901,0.020,9.990,0.180,g
2459674.59932,2022-04-05.0960372,bF,2.01,16.533,13.896,0.020,10.036,0.185,g
2459674.60063,2022-04-05.0973494,bF,2.01,16.501,13.928,0.020,9.743,0.186,g
2459675.54572,2022-04-06.0424193,bj,2.07,16.304,13.900,0.025,10.001,0.230,g
2459675.54698,2022-04-06.0436728,bj,2.04,16.385,13.896,0.023,10.046,0.217,g
2459675.54822,2022-04-06.0449192,bj,2.06,16.305,13.888,0.025,10.105,0.231,g
2459676.65158,2022-04-07.1482567,bj,2.08,16.345,13.901,0.024,9.991,0.221,g
2459676.65282,2022-04-07.1495043,bj,2.08,16.263,13.921,0.026,9.814,0.236,g
2459676.65406,2022-04-07.1507403,bj,2.09,16.410,13.927,0.023,9.753,0.211,g
2459677.63527,2022-04-08.1319271,bF,2.09,16.638,13.912,0.019,9.884,0.168,g
2459677.63656,2022-04-08.1332190,bF,2.07,16.480,13.900,0.021,10.004,0.193,g
2459677.63787,2022-04-08.1345306,bF,2.04,16.526,13.884,0.020,10.146,0.185,g
2459678.62755,2022-04-09.1241864,bj,2.02,16.380,13.840,0.022,10.568,0.216,g
2459678.62880,2022-04-09.1254337,bj,2.03,16.363,13.840,0.022,10.564,0.217,g
2459678.63003,2022-04-09.1266689,bj,2.02,16.322,13.876,0.024,10.226,0.228,g
2459679.65720,2022-04-10.1538311,bj,2.04,16.288,13.870,0.025,10.273,0.232,g
2459679.65847,2022-04-10.1550870,bj,2.06,16.281,13.869,0.025,10.287,0.234,g
2459679.65972,2022-04-10.1563428,bj,2.05,16.364,13.902,0.024,9.980,0.218,g
2459679.69566,2022-04-10.1922802,bj,2.08,16.383,13.894,0.023,10.056,0.213,g
2459679.69693,2022-04-10.1935527,bj,2.08,16.394,13.881,0.023,10.177,0.210,g
2459679.69819,2022-04-10.1948075,bj,2.07,16.302,13.903,0.025,9.969,0.228,g
2459681.50891,2022-04-12.0055,bj,2.12,16.157,13.892,0.028,10.079,0.260,g
2459681.51016,2022-04-12.0067542,bj,2.07,16.154,13.910,0.029,9.909,0.261,g
2459681.51141,2022-04-12.0080041,bj,2.10,16.151,13.908,0.029,9.922,0.262,g
2459681.57222,2022-04-12.0688089,bj,2.12,16.107,13.895,0.030,10.048,0.272,g
2459681.57345,2022-04-12.0700481,bj,2.10,16.110,13.910,0.030,9.918,0.272,g
2459681.57469,2022-04-12.0712819,bj,2.08,16.124,13.893,0.029,10.070,0.271,g
2459682.64120,2022-04-13.1377704,bF,2.08,16.181,13.907,0.027,9.938,0.249,g
2459682.64250,2022-04-13.1390716,bF,2.06,16.251,13.941,0.026,9.630,0.233,g
2459682.64303,2022-04-13.1396034,bj,2.08,16.021,13.898,0.032,10.020,0.291,g
2459682.64382,2022-04-13.1403842,bF,2.10,16.253,13.886,0.025,10.136,0.234,g
2459682.64427,2022-04-13.1408372,bj,2.06,16.050,13.924,0.032,9.779,0.284,g
2459682.64550,2022-04-13.1420721,bj,2.06,16.114,13.932,0.030,9.716,0.268,g
2459682.69276,2022-04-13.1893300,bj,2.02,16.061,13.949,0.032,9.562,0.280,g
2459682.69400,2022-04-13.1905709,bj,2.07,16.145,13.885,0.028,10.135,0.262,g
2459682.69525,2022-04-13.1918184,bj,2.08,15.992,13.903,0.033,9.967,0.298,g
2459683.71457,2022-04-14.2111280,bF,2.06,15.977,13.905,0.033,9.956,0.300,g
2459683.71587,2022-04-14.2124283,bF,2.06,16.131,13.900,0.028,9.999,0.260,g
2459683.71716,2022-04-14.2137165,bF,2.05,16.136,13.889,0.028,10.095,0.259,g
2459684.75572,2022-04-15.2522623,bF,2.11,16.015,13.937,0.032,9.664,0.289,g
2459684.75701,2022-04-15.2535634,bF,2.11,15.874,13.983,0.038,9.268,0.327,g
2459684.75831,2022-04-15.2548594,bF,2.12,15.996,13.976,0.034,9.329,0.294,g
2459684.77658,2022-04-15.2731218,bj,2.13,15.677,13.885,0.043,10.146,0.394,g
2459684.77782,2022-04-15.2743623,bj,2.09,15.702,13.909,0.043,9.920,0.385,g
2459684.77905,2022-04-15.2755997,bj,2.13,15.723,13.915,0.043,9.858,0.379,g
2459685.67051,2022-04-16.1670380,bF,2.11,15.976,13.920,0.033,9.818,0.300,g
2459685.67179,2022-04-16.1683259,bF,2.14,15.864,13.919,0.037,9.829,0.331,g
2459685.67308,2022-04-16.1696143,bF,2.13,15.879,13.995,0.039,9.160,0.326,g
2459685.74470,2022-04-16.2412430,bj,2.11,15.744,13.913,0.042,9.888,0.371,g
2459685.74596,2022-04-16.2424881,bj,2.14,15.601,13.922,0.047,9.796,0.421,g
2459685.74721,2022-04-16.2437386,bj,2.12,15.794,13.974,0.042,9.345,0.355,g
2459685.79048,2022-04-16.2870098,bF,2.15,15.706,13.975,0.045,9.330,0.381,g
2459685.79179,2022-04-16.2883200,bF,2.13,15.771,13.978,0.042,9.310,0.359,g
2459685.79309,2022-04-16.2896210,bF,2.12,15.898,13.894,0.035,10.058,0.321,g
2459685.83424,2022-04-16.3307677,bF,2.27,15.816,13.916,0.038,9.855,0.346,g
2459685.83552,2022-04-16.3320525,bF,2.19,15.720,13.995,0.045,9.162,0.377,g
2459685.83682,2022-04-16.3333449,bF,2.19,15.850,13.908,0.037,9.930,0.335,g
2459686.71467,2022-04-17.2111865,bj,2.11,15.671,13.859,0.042,10.388,0.397,g
2459686.71590,2022-04-17.2124270,bj,2.13,15.844,13.826,0.035,10.706,0.341,g
2459686.71715,2022-04-17.2136761,bj,2.10,15.494,13.970,0.054,9.376,0.464,g
2459686.73436,2022-04-17.2308759,bF,2.19,15.690,13.900,0.042,10.004,0.387,g
2459686.73564,2022-04-17.2321708,bF,2.26,15.796,13.924,0.039,9.778,0.353,g
2459686.73694,2022-04-17.2334711,bF,2.18,15.754,13.983,0.043,9.269,0.365,g
2459688.44548,2022-04-18.9419829,bn,2.02,15.574,13.878,0.048,10.205,0.448,g
2459688.44672,2022-04-18.9432283,bn,1.96,15.702,13.944,0.044,9.610,0.393,g
2459688.44797,2022-04-18.9444733,bn,1.97,15.576,13.783,0.044,11.136,0.448,g
2459690.82004,2022-04-21.3165318,bj,2.07,16.121,13.954,0.031,9.512,0.264,g
2459690.82128,2022-04-21.3177733,bj,2.05,15.846,13.919,0.038,9.831,0.338,g
2459690.82252,2022-04-21.3190152,bj,2.06,16.072,13.928,0.031,9.749,0.277,g
2459691.82089,2022-04-22.3173693,bj,2.01,16.228,13.886,0.026,10.126,0.241,g
2459691.82212,2022-04-22.3186052,bj,2.05,15.995,13.909,0.033,9.915,0.295,g
2459691.82336,2022-04-22.3198459,bj,2.04,16.057,13.894,0.031,10.056,0.281,g
2459692.62917,2022-04-23.1256505,bj,2.05,16.385,13.907,0.023,9.936,0.213,g
2459692.63042,2022-04-23.1268997,bj,2.05,16.356,13.933,0.025,9.698,0.218,g
2459692.63166,2022-04-23.1281402,bj,2.05,16.359,13.908,0.024,9.924,0.218,g
2459692.64234,2022-04-23.1388182,bF,2.04,16.491,13.901,0.021,9.992,0.191,g
2459692.64362,2022-04-23.1401064,bF,2.06,16.549,13.921,0.020,9.812,0.180,g
2459692.64495,2022-04-23.1414240,bF,2.07,16.445,13.909,0.022,9.914,0.198,g
2459693.82372,2022-04-24.3201935,bF,2.28,16.240,13.900,0.026,10.003,0.239,g
2459693.82500,2022-04-24.3214774,bF,2.29,16.159,13.953,0.030,9.519,0.255,g
2459693.82630,2022-04-24.3227755,bF,2.29,16.209,13.950,0.028,9.557,0.244,g
2459695.56099,2022-04-26.0574613,bn,1.48,16.154,13.897,0.029,10.035,0.267,g
2459695.56223,2022-04-26.0587040,bn,1.52,16.150,13.963,0.030,9.438,0.259,g
2459695.56347,2022-04-26.0599424,bn,1.48,16.170,13.946,0.029,9.585,0.255,g
2459697.68872,2022-04-28.1851960,bF,2.08,16.480,13.888,0.021,10.111,0.199,g
2459697.69002,2022-04-28.1864969,bF,2.09,16.560,13.895,0.020,10.054,0.184,g
2459697.69132,2022-04-28.1877906,bF,2.09,16.453,13.872,0.021,10.260,0.197,g
2459698.72843,2022-04-29.2249041,bj,2.01,16.349,13.927,0.025,9.748,0.217,g
2459698.72967,2022-04-29.2261494,bj,2.01,16.490,13.887,0.021,10.120,0.196,g
2459698.73090,2022-04-29.2273817,bj,2.00,16.489,13.943,0.022,9.613,0.194,g
2459698.76219,2022-04-29.2586599,bF,2.01,16.496,13.920,0.021,9.813,0.189,g
2459698.76349,2022-04-29.2599623,bF,2.03,16.485,13.911,0.021,9.895,0.191,g
2459698.76479,2022-04-29.2612608,bF,2.03,16.526,13.907,0.021,9.939,0.185,g
2459699.60713,2022-04-30.1036089,bF,2.04,16.427,13.937,0.023,9.664,0.207,g
2459699.60842,2022-04-30.1049009,bF,1.95,16.195,13.876,0.027,10.228,0.250,g
2459699.60971,2022-04-30.1061875,bF,2.00,16.552,13.947,0.021,9.578,0.181,g
2459699.64790,2022-04-30.1443851,bF,2.03,16.308,13.914,0.025,9.873,0.223,g
2459699.64920,2022-04-30.1456762,bF,1.99,16.145,13.885,0.028,10.140,0.258,g
2459699.65050,2022-04-30.1469711,bF,1.95,16.162,13.917,0.029,9.843,0.261,g
2459701.39610,2022-05-01.8925960,bn,2.00,16.254,13.905,0.026,9.954,0.236,g
2459701.39737,2022-05-01.8938517,bn,2.04,16.272,13.889,0.025,10.105,0.232,g
2459701.39861,2022-05-01.8950934,bn,2.02,16.323,13.905,0.025,9.956,0.223,g
2459702.24939,2022-05-02.7458842,bn,1.93,16.292,14.009,0.029,9.044,0.237,g
2459702.25064,2022-05-02.7471282,bn,1.92,16.268,13.961,0.028,9.449,0.239,g
2459702.25190,2022-05-02.7483929,bn,1.91,16.190,13.978,0.030,9.308,0.254,g
2459703.59214,2022-05-04.0886413,bj,2.02,16.390,13.896,0.023,10.041,0.213,g
2459703.59338,2022-05-04.0898851,bj,2.05,16.528,13.927,0.021,9.752,0.190,g
2459703.59463,2022-05-04.0911353,bj,2.04,16.462,13.926,0.022,9.766,0.201,g
2459704.62122,2022-05-05.1177370,bF,2.03,16.573,13.897,0.020,10.033,0.178,g
2459704.62252,2022-05-05.1190346,bF,2.02,16.550,13.910,0.020,9.912,0.181,g
2459704.62383,2022-05-05.1203427,bF,2.02,16.487,13.923,0.022,9.794,0.190,g
2459706.49229,2022-05-06.9888193,bF,1.47,16.057,14.011,0.034,9.028,0.280,g
2459706.49358,2022-05-06.9901064,bF,1.39,15.974,14.019,0.037,8.962,0.302,g
2459706.49487,2022-05-06.9913945,bF,1.49,14.909,14.239,0.118,7.318,0.792,g
2459706.55883,2022-05-07.0553565,bF,2.18,16.449,13.889,0.022,10.103,0.204,g
2459706.56010,2022-05-07.0566347,bF,2.17,16.422,13.935,0.023,9.679,0.207,g
2459706.56140,2022-05-07.0579326,bF,2.09,15.655,13.881,0.043,10.175,0.401,g
2459707.52759,2022-05-08.0241315,bj,1.51,15.531,13.874,0.048,10.242,0.450,g
2459707.52885,2022-05-08.0253789,bj,1.57,15.280,14.033,0.071,8.847,0.566,g
2459707.53010,2022-05-08.0266325,bj,1.60,14.782,13.818,0.091,10.788,0.902,g
2459708.51027,2022-05-09.0068101,bF,2.22,16.269,13.898,0.026,10.021,0.233,g
2459708.51157,2022-05-09.0081178,bF,2.23,16.328,13.941,0.025,9.633,0.225,g
2459708.51288,2022-05-09.0094252,bF,2.23,16.263,13.926,0.026,9.763,0.240,g
2459708.54458,2022-05-09.0411326,bj,2.12,15.823,13.899,0.038,10.006,0.348,g
2459708.54584,2022-05-09.0423885,bj,2.17,16.168,13.937,0.029,9.668,0.255,g
2459708.54711,2022-05-09.0436592,bj,2.16,16.163,13.894,0.029,10.051,0.264,g
2459709.47619,2022-05-09.9727483,bF,1.95,16.111,14.004,0.031,9.086,0.264,g
2459709.47749,2022-05-09.9740509,bF,1.95,16.049,13.944,0.032,9.609,0.280,g
2459709.47880,2022-05-09.9753572,bF,1.96,16.129,13.939,0.029,9.650,0.261,g
2459710.55747,2022-05-11.0540473,bj,2.04,16.311,13.889,0.025,10.105,0.228,g
2459710.55872,2022-05-11.0552983,bj,2.05,16.161,13.900,0.028,10.006,0.261,g
2459710.55996,2022-05-11.0565436,bj,2.00,16.147,13.913,0.029,9.880,0.261,g
2459711.71654,2022-05-12.2131391,bj,2.01,16.136,13.881,0.028,10.173,0.262,g
2459711.71779,2022-05-12.2143818,bj,2.04,16.255,13.968,0.028,9.387,0.235,g
2459711.71902,2022-05-12.2156188,bj,2.04,16.016,13.985,0.035,9.248,0.290,g
2459713.59715,2022-05-14.0937719,bF,2.06,16.238,13.909,0.026,9.923,0.237,g
2459713.59844,2022-05-14.0950570,bF,2.09,16.008,14.036,0.036,8.829,0.290,g
2459713.59973,2022-05-14.0963592,bF,2.09,16.046,13.933,0.031,9.703,0.280,g
2459713.65357,2022-05-14.1501931,bj,2.09,16.048,13.969,0.033,9.393,0.282,g
2459713.65481,2022-05-14.1514335,bj,2.09,15.790,13.937,0.040,9.663,0.355,g
2459713.65605,2022-05-14.1526740,bj,2.07,15.848,13.974,0.040,9.337,0.338,g
2459715.30874,2022-05-15.8053952,bn,1.98,15.442,13.786,0.049,11.113,0.491,g
2459715.30997,2022-05-15.8066322,bn,2.07,15.486,13.838,0.049,10.587,0.475,g
2459715.31122,2022-05-15.807875,bn,2.01,15.497,13.996,0.056,9.152,0.465,g
2459717.51830,2022-05-18.0149907,bn,2.05,15.036,14.111,0.095,8.230,0.707,g
2459717.51956,2022-05-18.0162533,bn,2.40,14.680,14.526,0.192,5.619,0.980,g
2459719.72170,2022-05-20.2184403,bF,2.00,16.176,13.919,0.027,9.828,0.250,g
2459719.72300,2022-05-20.2197379,bF,2.02,16.125,13.910,0.028,9.911,0.262,g
2459719.72428,2022-05-20.2210232,bF,2.01,16.176,13.976,0.029,9.331,0.250,g
2459719.74551,2022-05-20.2422562,bF,2.05,16.232,13.975,0.027,9.327,0.238,g
2459719.74681,2022-05-20.2435496,bF,2.05,16.198,13.954,0.029,9.509,0.245,g
2459719.74811,2022-05-20.2448504,bF,2.05,16.036,13.941,0.032,9.627,0.283,g
2459724.23275,2022-05-24.7296114,bn,1.96,16.237,13.951,0.028,9.541,0.241,g
2459724.50073,2022-05-24.9976002,bn,1.54,16.172,13.980,0.030,9.290,0.253,g
2459724.72945,2022-05-25.2263170,bj,1.51,15.662,13.952,0.045,9.534,0.398,g
2459724.73069,2022-05-25.2275657,bj,1.58,15.886,13.947,0.038,9.573,0.332,g
2459724.73194,2022-05-25.2288157,bj,1.55,15.853,13.936,0.037,9.679,0.335,g
2459725.20643,2022-05-25.7033206,bn,2.15,16.150,14.012,0.033,9.026,0.265,g
2459725.20769,2022-05-25.7045774,bn,2.13,16.132,13.984,0.032,9.254,0.270,g
2459725.20896,2022-05-25.7058545,bn,2.13,16.168,13.975,0.031,9.340,0.265,g
2459726.43003,2022-05-26.9269520,bn,1.47,16.184,13.970,0.029,9.373,0.251,g
2459726.43128,2022-05-26.9281971,bn,1.93,16.187,13.970,0.029,9.373,0.252,g
2459726.43251,2022-05-26.9294342,bn,1.90,16.166,13.974,0.030,9.344,0.255,g
2459731.29190,2022-05-31.7889758,bn,1.96,16.254,13.972,0.028,9.355,0.238,g
2459731.29315,2022-05-31.7902271,bn,1.94,16.218,13.977,0.029,9.308,0.247,g
2459731.29438,2022-05-31.7914534,bn,1.95,16.193,13.929,0.028,9.739,0.252,g
2459736.57493,2022-06-06.0721884,bj,2.11,16.201,13.905,0.027,9.957,0.247,g
2459736.57618,2022-06-06.0734384,bj,2.11,16.418,13.954,0.024,9.521,0.205,g
2459736.57743,2022-06-06.0746918,bj,2.10,16.365,13.938,0.024,9.657,0.215,g
2459738.50832,2022-06-08.0056591,bF,2.06,16.389,13.971,0.025,9.374,0.207,g
2459738.50962,2022-06-08.0069596,bF,2.03,16.465,13.967,0.023,9.402,0.194,g
2459738.51092,2022-06-08.0082559,bF,2.05,16.329,13.943,0.025,9.613,0.218,g
2459739.55942,2022-06-09.0567997,bj,2.01,16.359,13.941,0.025,9.635,0.217,g
2459739.56066,2022-06-09.0580379,bj,2.03,16.110,13.959,0.031,9.467,0.268,g
2459739.56190,2022-06-09.0592809,bj,2.02,16.240,13.989,0.029,9.218,0.239,g
2459740.62882,2022-06-10.1262451,bF,2.04,15.553,13.941,0.051,9.623,0.446,g
2459740.63012,2022-06-10.1275342,bF,1.99,15.259,14.076,0.074,8.504,0.576,g
2459740.63142,2022-06-10.1288387,bF,1.97,15.432,13.946,0.057,9.584,0.496,g
2459740.63289,2022-06-10.1303048,bF,1.94,15.265,13.958,0.067,9.478,0.575,g
2459740.63417,2022-06-10.1315850,bF,1.97,15.594,13.890,0.048,10.089,0.439,g
2459740.63545,2022-06-10.1328733,bF,2.11,15.540,13.926,0.051,9.766,0.447,g
2459741.63879,2022-06-11.1362462,bj,2.08,15.953,13.932,0.035,9.709,0.307,g
2459741.64004,2022-06-11.1374947,bj,2.07,15.958,13.987,0.037,9.223,0.306,g
2459741.64126,2022-06-11.1387225,bj,2.08,15.995,13.947,0.034,9.579,0.296,g
2459741.67379,2022-06-11.1712484,bF,2.06,15.899,13.998,0.038,9.145,0.320,g
2459741.67511,2022-06-11.1725630,bF,2.10,16.130,13.981,0.030,9.281,0.260,g
2459741.67641,2022-06-11.1738696,bF,2.11,16.050,13.940,0.031,9.643,0.280,g
2459743.50575,2022-06-13.0032858,bj,2.10,15.858,13.927,0.038,9.755,0.337,g
2459743.50699,2022-06-13.0045320,bj,2.11,15.939,13.965,0.037,9.413,0.313,g
2459743.50823,2022-06-13.0057736,bj,2.13,16.061,13.931,0.032,9.713,0.281,g
2459746.61788,2022-06-16.1155590,bF,2.10,15.758,13.976,0.043,9.326,0.365,g
2459746.61919,2022-06-16.1168612,bF,2.10,15.925,13.983,0.037,9.269,0.313,g
2459746.62048,2022-06-16.1181557,bF,2.10,15.840,13.927,0.039,9.748,0.340,g
2459749.67520,2022-06-19.1730093,bF,1.99,16.184,13.966,0.028,9.407,0.247,g
2459749.67648,2022-06-19.1742940,bF,2.00,16.317,13.930,0.025,9.727,0.220,g
2459749.67777,2022-06-19.1755843,bF,2.05,16.336,13.968,0.026,9.391,0.217,g
2459751.67219,2022-06-21.1700913,bF,1.35,99.990,99.990,99.990,99.990,99.990,g
2459755.59493,2022-06-25.0930349,bj,1.69,15.153,14.134,0.086,8.062,0.633,g
2459755.59617,2022-06-25.0942813,bj,1.96,15.449,13.926,0.054,9.767,0.482,g
2459755.59741,2022-06-25.0955173,bj,1.66,15.208,13.978,0.071,9.313,0.601,g
2459755.62952,2022-06-25.1276243,bj,1.66,15.396,14.025,0.062,8.912,0.508,g
2459755.63077,2022-06-25.1288763,bj,1.57,15.119,13.842,0.068,10.550,0.654,g
2459755.63202,2022-06-25.1301287,bj,1.54,15.059,14.073,0.088,8.524,0.690,g
2459757.33365,2022-06-26.8318333,bn,1.92,16.214,13.889,0.027,10.104,0.249,g
2459757.33489,2022-06-26.8330798,bn,1.92,16.131,13.975,0.031,9.334,0.266,g
2459757.33614,2022-06-26.8343320,bn,1.94,16.196,13.983,0.029,9.264,0.250,g
2459757.46278,2022-06-26.9609710,bj,1.60,14.398,13.948,0.147,9.570,1.279,g
2459757.46403,2022-06-26.9622238,bj,1.62,14.905,14.147,0.109,7.969,0.795,g
2459757.46528,2022-06-26.9634724,bj,1.57,14.370,14.077,0.169,8.490,1.304,g
2459757.55823,2022-06-27.0564341,bj,1.80,99.990,99.990,99.990,99.990,99.990,g
2459757.55947,2022-06-27.0576756,bj,1.87,99.990,99.990,99.990,99.990,99.990,g
2459757.56071,2022-06-27.0589173,bj,2.00,99.990,99.990,99.990,99.990,99.990,g
2459757.58499,2022-06-27.0831821,bj,1.64,99.990,99.990,99.990,99.990,99.990,g
2459757.58624,2022-06-27.0844354,bj,1.50,99.990,99.990,99.990,99.990,99.990,g
2459757.58749,2022-06-27.0856873,bj,1.60,99.990,99.990,99.990,99.990,99.990,g
2459759.40196,2022-06-28.9002556,bn,1.94,16.168,14.059,0.032,8.642,0.254,g
2459759.40320,2022-06-28.9014908,bn,1.56,16.151,14.014,0.032,8.999,0.259,g
2459759.40444,2022-06-28.9027291,bn,2.39,15.287,13.817,0.059,10.795,0.574,g
2459760.53656,2022-06-30.0349097,bF,2.11,16.550,13.959,0.021,9.471,0.183,g
2459760.53784,2022-06-30.0361975,bF,2.12,16.565,13.936,0.020,9.677,0.184,g
2459760.53914,2022-06-30.0374917,bF,2.10,16.450,13.920,0.022,9.816,0.198,g
2459760.55472,2022-06-30.0530733,bF,2.05,16.453,13.938,0.023,9.656,0.195,g
2459760.55601,2022-06-30.0543658,bF,2.06,16.458,13.938,0.022,9.660,0.196,g
2459760.55732,2022-06-30.0556700,bF,2.03,16.496,13.932,0.022,9.712,0.189,g
2459762.38144,2022-07-01.8798857,bn,1.50,99.990,99.990,99.990,99.990,99.990,g
2459762.48615,2022-07-01.9846085,bF,2.07,16.478,13.917,0.022,9.845,0.195,g
2459762.48745,2022-07-01.9859048,bF,2.06,16.633,13.912,0.019,9.890,0.170,g
2459762.48874,2022-07-01.9872012,bF,2.12,16.490,13.912,0.021,9.889,0.194,g
2459763.62163,2022-07-03.1201535,bj,2.06,16.284,13.901,0.025,9.993,0.229,g
2459763.62287,2022-07-03.1213950,bj,2.07,16.248,13.848,0.025,10.491,0.237,g
2459763.62413,2022-07-03.1226450,bj,2.06,16.239,13.959,0.028,9.470,0.238,g
2459764.62813,2022-07-04.1266952,bj,2.34,15.814,13.872,0.038,10.265,0.353,g
2459765.55575,2022-07-05.0543694,bF,1.95,16.144,13.982,0.030,9.274,0.257,g
2459765.55705,2022-07-05.0556672,bF,1.96,16.230,13.922,0.026,9.799,0.238,g
2459765.55834,2022-07-05.0569622,bF,1.92,16.268,13.893,0.025,10.060,0.230,g
2459766.56246,2022-07-06.0611380,bF,2.04,14.400,14.129,0.173,8.104,1.277,g
2459766.56375,2022-07-06.0624348,bF,1.51,14.886,13.858,0.087,10.399,0.828,g
2459766.56506,2022-07-06.0637444,bF,1.55,15.089,13.781,0.066,11.154,0.672,g
2459766.59592,2022-07-06.0946003,bj,1.58,14.199,>14.199,99.990,7.143,1.524,g
2459766.59716,2022-07-06.0958457,bj,1.60,14.599,14.276,0.165,7.074,1.061,g
2459766.59840,2022-07-06.0970839,bj,1.55,14.849,13.979,0.099,9.302,0.839,g
2459767.49247,2022-07-06.9912061,bj,2.24,16.080,13.960,0.032,9.463,0.273,g
2459767.49372,2022-07-06.9924556,bj,2.21,16.113,13.919,0.030,9.826,0.265,g
2459767.49496,2022-07-06.9936987,bj,2.19,16.134,13.931,0.029,9.719,0.260,g
2459767.58805,2022-07-07.0867868,bj,2.05,16.151,13.889,0.028,10.094,0.259,g
2459767.58933,2022-07-07.0880670,bj,2.06,16.118,13.963,0.031,9.429,0.266,g
2459767.59060,2022-07-07.0893278,bj,2.03,16.177,13.912,0.028,9.891,0.252,g
2459769.60421,2022-07-09.1030562,bj,2.09,15.794,13.915,0.039,9.863,0.354,g
2459769.60545,2022-07-09.1043001,bj,2.08,16.084,13.903,0.030,9.981,0.275,g
2459769.60670,2022-07-09.1055466,bj,2.11,15.907,13.881,0.035,10.177,0.321,g
2459773.58012,2022-07-13.0791832,bF,2.12,15.733,13.988,0.044,9.217,0.373,g
2459773.58140,2022-07-13.0804771,bF,2.11,15.636,14.009,0.049,9.045,0.407,g
2459773.58271,2022-07-13.0817753,bF,2.14,15.567,14.037,0.054,8.813,0.433,g
2459774.33813,2022-07-13.8372386,bn,2.04,15.082,14.168,0.096,7.813,0.679,g
2459774.33957,2022-07-13.8386883,bn,2.05,14.963,13.865,0.080,10.324,0.755,g
2459782.45954,2022-07-21.9591376,bj,2.40,16.009,13.939,0.034,9.654,0.292,g
2459782.46077,2022-07-21.9603668,bj,2.35,16.008,13.915,0.033,9.856,0.293,g
2459782.54662,2022-07-22.0462140,bj,2.11,16.275,13.913,0.026,9.878,0.229,g
2459782.54786,2022-07-22.0474523,bj,2.12,16.327,13.909,0.025,9.927,0.219,g
2459782.54909,2022-07-22.0486880,bj,2.10,16.385,13.935,0.024,9.682,0.207,g
2459783.57659,2022-07-23.0762486,bF,2.13,16.350,13.965,0.025,9.416,0.215,g
2459783.57789,2022-07-23.0775462,bF,2.15,16.298,13.966,0.027,9.412,0.224,g
2459783.57917,2022-07-23.0788282,bF,2.12,16.378,13.963,0.024,9.433,0.208,g
2459785.47575,2022-07-24.9755131,bj,2.07,16.341,13.929,0.025,9.739,0.219,g
2459785.47699,2022-07-24.9767547,bj,2.06,16.315,13.922,0.025,9.793,0.222,g
2459785.47823,2022-07-24.9779951,bj,2.06,16.381,13.899,0.023,10.014,0.212,g
2459787.32023,2022-07-26.8201107,bn,1.97,15.992,13.968,0.035,9.394,0.302,g
2459787.32147,2022-07-26.8213503,bn,1.97,15.959,13.947,0.035,9.575,0.311,g
2459787.32271,2022-07-26.8225908,bn,1.97,15.998,13.948,0.034,9.574,0.297,g
2459787.56453,2022-07-27.0644240,bF,2.03,16.335,13.982,0.025,9.275,0.216,g
2459787.56583,2022-07-27.0657228,bF,2.00,16.488,13.925,0.022,9.774,0.189,g
2459787.56713,2022-07-27.0670203,bF,1.99,16.467,13.962,0.023,9.446,0.193,g
2459789.50336,2022-07-29.0033604,bj,2.05,16.384,13.961,0.024,9.457,0.209,g
2459789.50458,2022-07-29.0045881,bj,2.04,16.345,13.948,0.024,9.567,0.214,g
2459789.50582,2022-07-29.0058288,bj,1.96,15.736,14.003,0.045,9.090,0.376,g
2459791.48128,2022-07-30.9814038,bj,2.33,16.209,13.935,0.028,9.678,0.248,g
2459791.48252,2022-07-30.9826432,bj,2.32,16.230,13.934,0.027,9.694,0.242,g
2459791.48376,2022-07-30.9838839,bj,2.32,16.228,13.897,0.027,10.027,0.245,g
2459792.52138,2022-08-01.0215686,bF,2.05,16.394,13.967,0.024,9.401,0.208,g
2459792.52266,2022-08-01.0228526,bF,2.08,16.447,13.936,0.023,9.680,0.198,g
2459792.52395,2022-08-01.0241402,bF,2.07,16.451,13.921,0.022,9.809,0.203,g
2459793.51636,2022-08-02.0166033,bj,2.02,16.378,13.922,0.024,9.800,0.213,g
2459793.51760,2022-08-02.0178427,bj,2.01,16.361,13.927,0.024,9.756,0.215,g
2459793.51883,2022-08-02.0190811,bj,2.05,16.327,13.958,0.026,9.484,0.220,g
2459794.51472,2022-08-03.0150216,bF,2.04,16.457,13.973,0.023,9.351,0.194,g
2459794.51602,2022-08-03.0163211,bF,2.01,16.379,13.980,0.025,9.293,0.208,g
2459794.51731,2022-08-03.0176090,bF,2.05,16.431,14.008,0.025,9.054,0.199,g
2459795.52796,2022-08-04.0283275,bj,2.13,16.278,13.935,0.026,9.681,0.231,g
2459795.52920,2022-08-04.0295708,bj,2.13,16.066,13.894,0.031,10.055,0.280,g
2459795.53045,2022-08-04.0308204,bj,2.17,16.098,13.874,0.029,10.242,0.271,g
2459797.27620,2022-08-05.7766768,bn,1.93,16.017,13.967,0.033,9.403,0.288,g
2459797.27744,2022-08-05.7779155,bn,1.92,15.812,13.928,0.040,9.748,0.351,g
2459797.27869,2022-08-05.7791538,bn,1.93,15.840,14.008,0.042,9.055,0.341,g
2459799.51403,2022-08-08.0146329,bj,2.09,15.895,13.950,0.038,9.543,0.323,g
2459799.51526,2022-08-08.0158616,bj,2.04,15.893,14.002,0.038,9.110,0.323,g
2459799.51651,2022-08-08.0171057,bj,2.08,15.784,13.929,0.041,9.737,0.357,g
2459800.52777,2022-08-09.0284313,bF,2.10,15.912,13.967,0.037,9.407,0.316,g
2459800.52910,2022-08-09.0297596,bF,2.05,16.120,13.954,0.030,9.517,0.263,g
2459800.53039,2022-08-09.0310498,bF,2.07,15.939,14.013,0.037,9.009,0.309,g
2459801.52704,2022-08-10.0277614,bF,2.15,15.646,13.945,0.047,9.587,0.407,g
2459801.52836,2022-08-10.0290723,bF,2.22,15.179,14.052,0.078,8.697,0.618,g
2459802.50715,2022-08-11.0079289,bj,2.13,15.151,13.892,0.069,10.078,0.634,g
2459802.50840,2022-08-11.0091797,bj,2.01,15.177,13.932,0.071,9.712,0.622,g
2459802.50965,2022-08-11.0104293,bj,2.04,14.896,14.005,0.096,9.082,0.801,g
2459805.48684,2022-08-13.9877914,bj,2.04,16.345,13.930,0.025,9.727,0.217,g
2459805.48808,2022-08-13.9890364,bj,2.02,16.349,13.946,0.025,9.581,0.216,g
2459805.48932,2022-08-13.9902746,bj,2.05,16.300,13.915,0.025,9.861,0.226,g
2459808.22173,2022-08-16.7228371,bn,2.08,16.137,13.955,0.030,9.500,0.263,g
2459809.50521,2022-08-18.0063797,bF,2.13,16.454,13.905,0.022,9.955,0.198,g
2459810.49060,2022-08-18.9918312,bj,2.04,16.298,13.954,0.026,9.514,0.225,g
2459810.49184,2022-08-18.9930730,bj,2.05,16.323,13.914,0.025,9.873,0.222,g
2459810.49308,2022-08-18.9943167,bj,2.04,16.394,13.935,0.024,9.685,0.208,g
2459813.23183,2022-08-21.7332136,bn,2.02,16.141,13.969,0.031,9.382,0.262,g
2459813.23309,2022-08-21.7344766,bn,1.93,16.158,13.979,0.030,9.293,0.257,g
2459813.23433,2022-08-21.7357125,bn,1.94,16.104,13.975,0.032,9.333,0.269,g
2459815.48908,2022-08-23.9905883,bF,2.06,16.413,13.905,0.023,9.957,0.202,g
2459815.49037,2022-08-23.9918767,bF,2.03,16.470,13.993,0.023,9.185,0.192,g
2459815.49167,2022-08-23.9931678,bF,2.02,16.453,13.966,0.022,9.409,0.194,g
2459818.47051,2022-08-26.9721748,bF,2.09,16.122,13.902,0.029,9.984,0.265,g
2459818.47180,2022-08-26.9734606,bF,2.08,16.183,14.013,0.031,9.011,0.251,g
2459818.47309,2022-08-26.9747532,bF,2.07,16.313,13.968,0.026,9.392,0.223,g
2459820.22369,2022-08-28.7254537,bn,1.50,16.043,14.015,0.035,8.997,0.284,g
2459820.22496,2022-08-28.7267098,bn,1.54,16.259,14.020,0.029,8.955,0.235,g
2459820.22619,2022-08-28.7279459,bn,1.54,16.143,13.974,0.031,9.338,0.262,g
2459822.47169,2022-08-30.9735557,bF,2.11,15.998,14.031,0.036,8.863,0.292,g
2459822.47298,2022-08-30.9748521,bF,2.08,16.068,13.951,0.031,9.541,0.275,g
2459822.47426,2022-08-30.9761363,bF,2.06,16.117,13.954,0.030,9.509,0.263,g
2459907.84756,2022-11-24.3506812,bF,2.13,16.233,13.941,0.028,9.633,0.238,g
2459907.84885,2022-11-24.3519640,bF,2.13,16.205,14.031,0.030,8.858,0.243,g
2459907.85014,2022-11-24.3532512,bF,2.14,16.172,13.949,0.028,9.557,0.250,g
2459917.82057,2022-12-04.3233675,bF,2.06,16.442,13.979,0.024,9.302,0.197,g
2459917.82188,2022-12-04.3246697,bF,2.06,16.342,13.944,0.025,9.601,0.219,g
2459917.82317,2022-12-04.3259644,bF,2.09,16.496,13.978,0.023,9.309,0.191,g
2459919.81762,2022-12-06.3203445,bj,2.03,15.853,13.991,0.041,9.193,0.351,g
2459919.81887,2022-12-06.3215932,bj,2.04,15.920,13.987,0.040,9.228,0.333,g
2459919.82012,2022-12-06.3228422,bj,2.03,16.030,14.056,0.039,8.660,0.302,g
2459921.81122,2022-12-08.3138504,bF,2.08,15.837,14.096,0.044,8.349,0.339,g
2459921.81254,2022-12-08.3151752,bF,2.07,15.960,13.945,0.034,9.592,0.304,g
2459921.81384,2022-12-08.3164738,bF,2.10,15.846,14.045,0.042,8.745,0.336,g
2459930.84016,2022-12-17.3424043,bF,2.00,16.345,14.029,0.026,8.880,0.214,g
2459930.84145,2022-12-17.3436961,bF,1.97,16.406,13.984,0.025,9.249,0.204,g
2459930.84274,2022-12-17.3449896,bF,1.97,16.540,13.994,0.022,9.171,0.181,g
2459933.79567,2022-12-20.2977723,bF,1.96,16.636,13.929,0.019,9.740,0.167,g
2459935.77476,2022-12-22.2767701,bF,1.94,16.604,14.011,0.020,9.032,0.170,g
2459935.77607,2022-12-22.2780737,bF,1.95,16.448,13.976,0.023,9.330,0.196,g
2459935.77736,2022-12-22.2793678,bF,1.94,16.614,14.003,0.021,9.101,0.170,g
2459938.79088,2022-12-25.2927280,bj,2.04,16.348,14.006,0.029,9.074,0.241,g
2459938.79212,2022-12-25.2939686,bj,2.04,16.291,13.976,0.030,9.329,0.255,g
2459938.79336,2022-12-25.2952160,bj,2.05,16.421,14.058,0.029,8.645,0.228,g
2459940.52884,2022-12-27.0306041,bn,1.96,16.221,14.084,0.033,8.440,0.250,g
2459940.53008,2022-12-27.0318495,bn,1.94,16.048,14.077,0.038,8.500,0.289,g
2459940.53133,2022-12-27.0330996,bn,1.52,16.247,14.050,0.031,8.712,0.243,g
2459941.77563,2022-12-28.2773262,bj,2.03,16.316,14.014,0.029,9.003,0.244,g
2459941.77688,2022-12-28.2785807,bj,2.02,16.194,14.053,0.033,8.684,0.267,g
2459941.77812,2022-12-28.2798192,bj,2.05,16.258,14.029,0.032,8.878,0.258,g
2459942.77004,2022-12-29.2716781,bj,2.00,16.429,13.976,0.026,9.330,0.224,g
2459942.77129,2022-12-29.2729303,bj,2.00,16.342,14.051,0.030,8.704,0.239,g
2459942.77253,2022-12-29.2741736,bj,1.97,16.404,14.048,0.028,8.729,0.225,g
2459942.82061,2022-12-29.3222537,bj,2.02,16.397,14.070,0.030,8.547,0.229,g
2459942.82187,2022-12-29.3235144,bj,2.01,16.250,14.054,0.032,8.681,0.258,g
2459942.82312,2022-12-29.3247684,bj,1.99,16.336,14.034,0.029,8.840,0.240,g
2459943.83609,2022-12-30.3376692,bj,2.03,16.274,14.034,0.031,8.842,0.247,g
2459943.83733,2022-12-30.3389137,bj,2.05,16.203,14.034,0.033,8.846,0.262,g
2459943.83858,2022-12-30.3401623,bj,2.04,16.404,14.113,0.030,8.221,0.225,g
2459944.50986,2022-12-31.0114067,bn,1.49,16.118,14.097,0.035,8.341,0.267,g
2459944.51115,2022-12-31.0126987,bn,1.93,16.222,14.059,0.031,8.641,0.245,g
2459944.51240,2022-12-31.0139440,bn,1.55,16.157,14.084,0.033,8.444,0.260,g
2459945.53168,2023-01-01.0331679,bn,1.94,16.164,14.169,0.037,7.809,0.260,g
2459945.53293,2023-01-01.0344228,bn,1.50,16.221,14.116,0.033,8.200,0.248,g
2459945.53418,2023-01-01.0356704,bn,1.93,16.127,14.128,0.037,8.107,0.271,g
2459946.78795,2023-01-02.2893701,bj,2.05,16.401,14.151,0.031,7.939,0.225,g
2459946.78920,2023-01-02.2906271,bj,2.03,16.353,14.179,0.033,7.729,0.233,g
2459946.79044,2023-01-02.2918678,bj,2.04,16.312,14.215,0.035,7.481,0.237,g
2459948.75457,2023-01-04.2558724,bj,2.03,15.713,14.059,0.049,8.640,0.388,g
2459948.75581,2023-01-04.2571153,bj,2.00,15.884,14.215,0.048,7.482,0.329,g
2459948.75704,2023-01-04.2583525,bj,2.02,15.769,14.103,0.048,8.292,0.366,g
2459950.74078,2023-01-06.2419722,bF,2.08,15.752,14.025,0.047,8.917,0.381,g
2459950.74207,2023-01-06.2432646,bF,2.01,15.935,14.196,0.044,7.614,0.309,g
2459950.74338,2023-01-06.2445790,bF,2.03,15.983,14.140,0.040,8.014,0.296,g
2459953.72908,2023-01-09.2301034,bj,2.06,15.746,14.035,0.046,8.834,0.374,g
2459953.73032,2023-01-09.2313480,bj,2.05,15.758,14.120,0.050,8.165,0.368,g
2459953.73156,2023-01-09.2325837,bj,2.06,15.729,14.211,0.055,7.507,0.380,g
2459954.73960,2023-01-10.2405670,bj,2.09,15.792,14.053,0.045,8.687,0.359,g
2459954.74086,2023-01-10.2418221,bj,2.08,15.938,14.098,0.041,8.338,0.315,g
2459954.74211,2023-01-10.2430682,bj,2.06,15.877,14.150,0.046,7.948,0.331,g
2459956.77893,2023-01-12.2797678,bj,2.05,15.931,14.152,0.044,7.929,0.315,g
2459956.78017,2023-01-12.2810107,bj,2.04,16.118,14.083,0.035,8.447,0.269,g
2459956.78141,2023-01-12.2822503,bj,2.01,16.148,14.170,0.036,7.801,0.261,g
2459958.79637,2023-01-14.2970895,bF,2.10,16.297,14.068,0.028,8.562,0.223,g
2459958.79763,2023-01-14.2983629,bF,2.07,16.366,14.132,0.028,8.076,0.209,g
2459958.79893,2023-01-14.2996511,bF,2.05,16.316,14.148,0.030,7.954,0.219,g
2459960.81202,2023-01-16.3126230,bF,2.12,16.415,14.056,0.026,8.667,0.201,g
2459960.81333,2023-01-16.3139259,bF,2.10,16.352,14.070,0.028,8.548,0.214,g
2459960.81462,2023-01-16.3152192,bF,2.13,16.362,14.103,0.028,8.296,0.212,g
2459961.71428,2023-01-17.214825,bF,2.06,16.527,14.134,0.024,8.060,0.181,g
2459961.71559,2023-01-17.2161363,bF,2.06,16.513,14.177,0.026,7.748,0.184,g
2459961.71689,2023-01-17.2174328,bF,2.09,16.386,14.117,0.027,8.190,0.206,g
2459962.75813,2023-01-18.2586134,bj,2.01,16.359,14.147,0.030,7.968,0.219,g
2459962.75938,2023-01-18.2598664,bj,2.01,16.306,14.188,0.033,7.672,0.229,g
2459962.76062,2023-01-18.2611037,bj,2.02,16.277,14.148,0.032,7.959,0.234,g
2459966.70296,2023-01-22.2032013,bj,2.02,16.254,14.144,0.033,7.984,0.241,g
2459966.70420,2023-01-22.2044417,bj,2.01,16.278,14.144,0.033,7.994,0.236,g
2459966.70547,2023-01-22.2057049,bj,2.00,16.363,14.118,0.030,8.183,0.219,g
2459967.79655,2023-01-23.296725,bF,2.09,16.522,14.118,0.025,8.183,0.184,g
2459967.79785,2023-01-23.2980267,bF,2.07,16.627,14.122,0.023,8.152,0.168,g
2459967.79915,2023-01-23.2993199,bF,2.06,16.607,14.188,0.025,7.676,0.169,g
2459968.83294,2023-01-24.3330475,bj,2.03,16.339,14.111,0.030,8.232,0.224,g
2459968.83419,2023-01-24.3343002,bj,2.03,16.225,14.105,0.032,8.283,0.246,g
2459968.83543,2023-01-24.3355458,bj,2.02,16.283,14.069,0.030,8.558,0.233,g
2459969.79816,2023-01-25.2982145,bF,2.02,16.576,14.073,0.023,8.533,0.176,g
2459969.79947,2023-01-25.2995181,bF,2.02,16.471,14.130,0.025,8.092,0.191,g
2459969.80075,2023-01-25.3008049,bF,2.03,16.758,14.078,0.020,8.489,0.149,g
2459970.77943,2023-01-26.2794248,bF,2.01,16.524,14.125,0.025,8.124,0.182,g
2459970.78073,2023-01-26.2807214,bF,2.03,16.572,14.067,0.022,8.572,0.174,g
2459970.78203,2023-01-26.2820221,bF,2.02,16.496,14.124,0.026,8.135,0.187,g
2459970.80379,2023-01-26.3037760,bj,2.02,16.348,14.064,0.029,8.599,0.223,g
2459970.80503,2023-01-26.3050214,bj,2.03,16.327,14.100,0.029,8.315,0.224,g
2459970.80629,2023-01-26.3062783,bj,1.99,16.222,14.137,0.033,8.046,0.246,g
2459972.68929,2023-01-28.1891638,bF,1.98,16.476,14.121,0.025,8.161,0.190,g
2459972.69060,2023-01-28.1904710,bF,2.01,16.596,14.154,0.023,7.913,0.170,g
2459972.70097,2023-01-28.2008464,bj,2.00,16.315,14.139,0.031,8.022,0.227,g
2459972.70221,2023-01-28.2020883,bj,2.00,16.377,14.135,0.030,8.057,0.217,g
2459972.70346,2023-01-28.2033277,bj,2.00,16.371,14.186,0.031,7.682,0.216,g
2459974.85925,2023-01-30.3589866,bF,2.17,16.453,14.078,0.026,8.481,0.200,g
2459974.86054,2023-01-30.3602885,bF,2.19,16.428,14.127,0.027,8.111,0.201,g
2459974.86185,2023-01-30.3615893,bF,2.15,16.421,14.178,0.029,7.739,0.204,g
2459975.71869,2023-01-31.2183828,bj,2.00,16.213,14.163,0.034,7.851,0.246,g
2459975.71993,2023-01-31.2196261,bj,2.00,16.263,14.121,0.032,8.166,0.238,g
2459975.72118,2023-01-31.2208692,bj,2.02,16.228,14.121,0.033,8.159,0.249,g
2459977.66942,2023-02-02.1689964,bF,2.02,16.142,14.191,0.036,7.653,0.256,g
2459977.67071,2023-02-02.1702848,bF,2.02,16.203,14.150,0.033,7.941,0.242,g
2459977.67201,2023-02-02.1715869,bF,2.03,16.203,14.152,0.033,7.935,0.242,g
2459978.68021,2023-02-03.1797230,bj,2.04,15.866,14.211,0.049,7.510,0.334,g
2459978.68147,2023-02-03.1809787,bj,2.06,15.960,14.189,0.044,7.660,0.307,g
2459978.68271,2023-02-03.1822168,bj,2.06,15.860,14.175,0.048,7.759,0.335,g
2459979.69234,2023-02-04.1917884,bj,2.14,15.826,14.084,0.045,8.441,0.345,g
2459979.69358,2023-02-04.1930302,bj,2.10,15.778,14.195,0.052,7.620,0.360,g
2459979.69481,2023-02-04.1942606,bj,2.12,15.844,14.167,0.048,7.824,0.340,g
2459980.69422,2023-02-05.1936046,bF,2.00,15.792,14.212,0.051,7.507,0.352,g
2459980.69552,2023-02-05.1949019,bF,2.04,15.941,14.223,0.045,7.424,0.307,g
2459980.69679,2023-02-05.1961827,bF,1.96,15.870,14.131,0.044,8.082,0.328,g
2459981.70825,2023-02-06.2075787,bj,2.09,15.596,14.122,0.057,8.149,0.426,g
2459981.70950,2023-02-06.2088275,bj,2.09,15.614,14.232,0.062,7.371,0.419,g
2459981.71076,2023-02-06.2100835,bj,2.08,15.600,14.187,0.061,7.676,0.426,g
2459982.72841,2023-02-07.2276758,bF,2.04,16.035,14.228,0.042,7.394,0.282,g
2459982.72969,2023-02-07.2289576,bF,2.00,15.895,14.115,0.043,8.201,0.320,g
2459982.73099,2023-02-07.2302533,bF,2.04,15.852,14.201,0.048,7.576,0.334,g
2459983.76707,2023-02-08.2662710,bF,2.09,16.083,14.191,0.038,7.648,0.270,g
2459983.76837,2023-02-08.2675687,bF,2.07,16.023,14.142,0.039,8.003,0.287,g
2459983.76966,2023-02-08.2688659,bF,2.07,16.078,14.210,0.039,7.519,0.272,g
2459983.81466,2023-02-08.3138690,bj,2.08,15.915,14.130,0.043,8.091,0.320,g
2459983.81590,2023-02-08.3151083,bj,2.04,15.836,14.099,0.045,8.328,0.343,g
2459983.81714,2023-02-08.3163409,bj,2.06,15.861,14.207,0.049,7.541,0.335,g
2459984.64603,2023-02-09.1451802,bj,2.14,15.987,14.039,0.037,8.795,0.300,g
2459984.64727,2023-02-09.1464290,bj,2.16,15.888,14.095,0.043,8.353,0.328,g
2459984.64852,2023-02-09.1476766,bj,2.15,15.793,14.128,0.048,8.104,0.355,g
2459985.65125,2023-02-10.1503447,bF,1.95,16.012,14.128,0.039,8.107,0.288,g
2459985.65255,2023-02-10.1516388,bF,1.99,16.157,14.216,0.037,7.475,0.252,g
2459985.65387,2023-02-10.1529550,bF,1.97,16.012,14.171,0.040,7.786,0.288,g
2459986.71690,2023-02-11.2159405,bj,2.07,15.771,14.260,0.056,7.179,0.362,g
2459986.71815,2023-02-11.2171787,bj,2.03,15.875,14.095,0.044,8.351,0.331,g
2459986.71940,2023-02-11.2184299,bj,2.05,15.866,14.120,0.045,8.166,0.334,g
2459987.66967,2023-02-12.1686401,bF,1.96,16.308,14.132,0.030,8.076,0.221,g
2459987.67095,2023-02-12.1699239,bF,1.96,16.144,14.203,0.037,7.569,0.256,g
2459987.67224,2023-02-12.1712133,bF,1.96,16.242,14.097,0.030,8.345,0.234,g
2459988.78119,2023-02-13.2800956,bF,2.09,16.426,14.135,0.028,8.058,0.199,g
2459988.78248,2023-02-13.2813953,bF,2.06,16.317,14.143,0.031,7.993,0.221,g
2459988.78378,2023-02-13.2826927,bF,2.06,16.390,14.113,0.027,8.213,0.205,g
2459988.78930,2023-02-13.2882094,bj,2.03,16.308,14.131,0.031,8.081,0.226,g
2459988.79054,2023-02-13.2894490,bj,2.06,16.148,14.165,0.036,7.829,0.261,g
2459988.79178,2023-02-13.2906884,bj,2.05,16.142,14.168,0.037,7.810,0.260,g
2459990.70349,2023-02-15.2022879,bF,2.07,16.504,14.191,0.027,7.645,0.185,g
2459990.70480,2023-02-15.2035909,bF,2.01,16.601,14.124,0.023,8.134,0.171,g
2459990.70608,2023-02-15.2048870,bF,2.01,16.513,14.158,0.025,7.886,0.183,g
2459994.63955,2023-02-19.1381243,bF,2.07,16.557,14.141,0.025,8.011,0.177,g
2459994.64085,2023-02-19.1394195,bF,2.06,16.432,14.145,0.028,7.983,0.198,g
2459994.64214,2023-02-19.1407195,bF,2.07,16.500,14.140,0.025,8.012,0.186,g
2459995.66692,2023-02-20.1654402,bF,2.02,16.527,14.159,0.025,7.876,0.181,g
2459995.66821,2023-02-20.1667318,bF,2.02,16.454,14.131,0.026,8.081,0.192,g
2459995.66950,2023-02-20.1680221,bF,2.02,16.601,14.124,0.022,8.136,0.170,g
2459996.65038,2023-02-21.1488438,bj,1.99,16.353,14.121,0.030,8.166,0.224,g
2459996.65162,2023-02-21.1500869,bj,2.01,16.330,14.140,0.031,8.019,0.225,g
2459996.65287,2023-02-21.1513368,bj,2.00,16.249,14.209,0.034,7.525,0.240,g
2459997.86117,2023-02-22.3595664,bF,2.19,16.533,14.153,0.027,7.922,0.198,g
2459997.86247,2023-02-22.3608651,bF,2.19,16.272,14.098,0.032,8.332,0.240,g
2459997.86377,2023-02-22.3621615,bF,2.16,16.321,14.188,0.032,7.673,0.222,g
2459999.49146,2023-02-23.9897734,bn,2.11,16.392,14.168,0.030,7.818,0.212,g
2459999.49273,2023-02-23.9910364,bn,2.13,16.425,14.197,0.030,7.604,0.207,g
2459999.49426,2023-02-23.9925674,bn,2.13,16.409,14.182,0.030,7.711,0.212,g
2460000.60767,2023-02-25.1059245,bF,2.15,16.395,14.158,0.029,7.884,0.205,g
2460000.60897,2023-02-25.1072186,bF,2.14,16.506,14.143,0.026,7.997,0.186,g
2460000.61027,2023-02-25.1085196,bF,2.15,16.485,14.181,0.027,7.722,0.189,g
2460002.59800,2023-02-27.0961390,bF,2.02,16.454,14.215,0.028,7.478,0.194,g
2460002.59929,2023-02-27.0974391,bF,2.02,16.393,14.156,0.028,7.904,0.204,g
2460002.60058,2023-02-27.0987318,bF,1.99,16.407,14.196,0.029,7.619,0.201,g
2460003.61881,2023-02-28.1169020,bj,2.04,16.137,14.147,0.036,7.967,0.264,g
2460003.62005,2023-02-28.1181496,bj,2.06,16.264,14.163,0.033,7.848,0.236,g
2460003.62132,2023-02-28.1194053,bj,2.04,16.071,14.181,0.040,7.717,0.283,g
2460004.67523,2023-03-01.1732700,bj,2.06,16.221,14.135,0.033,8.055,0.246,g
2460004.67648,2023-03-01.1745203,bj,2.04,16.182,14.127,0.034,8.114,0.256,g
2460004.67773,2023-03-01.1757634,bj,2.05,16.114,14.151,0.037,7.937,0.271,g
2460004.69075,2023-03-01.1887869,bF,2.21,16.411,14.148,0.028,7.962,0.203,g
2460004.69204,2023-03-01.1900716,bF,2.21,16.457,14.125,0.027,8.124,0.195,g
2460004.69333,2023-03-01.1913686,bF,2.19,16.501,14.138,0.026,8.033,0.187,g
2460005.70195,2023-03-02.1999375,bj,2.05,16.108,14.068,0.034,8.566,0.271,g
2460005.70320,2023-03-02.2011885,bj,2.08,16.141,14.229,0.039,7.381,0.261,g
2460005.70445,2023-03-02.2024340,bj,2.02,16.122,14.194,0.038,7.625,0.265,g
2460007.88369,2023-03-04.3815723,bj,1.99,16.382,14.109,0.028,8.246,0.212,g
2460007.88495,2023-03-04.3828266,bj,2.01,16.282,14.171,0.032,7.789,0.230,g
2460007.88620,2023-03-04.3840792,bj,2.05,16.300,14.148,0.031,7.962,0.227,g
2460009.68314,2023-03-06.1809266,bj,2.09,15.879,14.236,0.049,7.338,0.329,g
2460009.68437,2023-03-06.1821648,bj,2.06,15.835,14.148,0.047,7.961,0.344,g
2460009.68562,2023-03-06.1834065,bj,2.07,15.868,13.995,0.040,9.161,0.335,g
2460009.74727,2023-03-06.2450651,bF,2.30,99.990,99.990,99.990,99.990,99.990,g
2460009.74857,2023-03-06.2463675,bF,2.28,99.990,99.990,99.990,99.990,99.990,g
2460009.74987,2023-03-06.2476660,bF,2.26,99.990,99.990,99.990,99.990,99.990,g
2460011.68690,2023-03-08.1846075,bj,2.09,15.667,14.214,0.059,7.492,0.398,g
2460011.68816,2023-03-08.1858548,bj,2.07,15.666,14.126,0.054,8.123,0.402,g
2460011.68941,2023-03-08.1871105,bj,2.12,15.701,14.039,0.048,8.802,0.388,g
2460011.73032,2023-03-08.2280120,bF,2.31,99.990,99.990,99.990,99.990,99.990,g
2460011.73163,2023-03-08.2293190,bF,2.30,99.990,99.990,99.990,99.990,99.990,g
2460011.73294,2023-03-08.2306333,bF,2.31,99.990,99.990,99.990,99.990,99.990,g
2460012.81106,2023-03-09.3087053,bF,2.36,99.990,99.990,99.990,99.990,99.990,g
2460012.81236,2023-03-09.3100072,bF,2.38,99.990,99.990,99.990,99.990,99.990,g
2460012.81366,2023-03-09.3113053,bF,2.37,99.990,99.990,99.990,99.990,99.990,g
2460014.82263,2023-03-11.3201915,bj,2.08,15.772,14.165,0.051,7.828,0.362,g
2460014.82387,2023-03-11.3214320,bj,2.08,15.724,14.196,0.055,7.610,0.378,g
2460014.82511,2023-03-11.3226712,bj,2.07,15.937,14.089,0.041,8.402,0.315,g
2460015.79189,2023-03-12.2894053,bj,2.05,15.876,14.198,0.048,7.603,0.330,g
2460015.79314,2023-03-12.2906576,bj,2.05,15.958,14.228,0.046,7.392,0.308,g
2460015.79438,2023-03-12.2918984,bj,2.05,16.048,14.206,0.041,7.543,0.284,g

==> figures/sed/sed.dat <==
1.927999999999999992e-01 6.240000000000000213e+00 1.664331697709323932e-01
5.320000000000000284e-01 6.867468445341768479e+00 3.740737684806827446e-02
6.730000000000000426e-01 6.447074323257046657e+00 1.903550436341916452e-02
7.970000000000000417e-01 5.263928877447364485e+00 3.090590045652152895e-02
1.250000000000000000e+00 3.445083141326904297e+00 1.194245815277099609e-01
1.643999999999999906e+00 2.370280504226684570e+00 1.185762882232666016e-01
2.197999999999999954e+00 1.429550528526306152e+00 9.801387786865234375e-02
3.350000000000000089e+00 6.420953869819641113e-01 3.336459398269653320e-02
4.599999999999999645e+00 2.970296442508697510e-01 2.359715104103088379e-02


==> figures/trails/phase01.dat <==
/home/matthew/work/amcvns/tic378898110/soar_spec_analysis/phase01.dat

==> figures/trails/phase02.dat <==
/home/matthew/work/amcvns/tic378898110/soar_spec_analysis/phase02.dat

==> figures/trails/phase03.dat <==
/home/matthew/work/amcvns/tic378898110/soar_spec_analysis/phase03.dat

==> figures/trails/phase04.dat <==
/home/matthew/work/amcvns/tic378898110/soar_spec_analysis/phase04.dat

==> figures/trails/phase05.dat <==
/home/matthew/work/amcvns/tic378898110/soar_spec_analysis/phase05.dat

==> figures/trails/phase06.dat <==
/home/matthew/work/amcvns/tic378898110/soar_spec_analysis/phase06.dat

==> figures/trails/phase07.dat <==
/home/matthew/work/amcvns/tic378898110/soar_spec_analysis/phase07.dat

==> figures/trails/phase08.dat <==
/home/matthew/work/amcvns/tic378898110/soar_spec_analysis/phase08.dat

==> figures/trails/phase09.dat <==
/home/matthew/work/amcvns/tic378898110/soar_spec_analysis/phase09.dat

==> figures/trails/phase10.dat <==
/home/matthew/work/amcvns/tic378898110/soar_spec_analysis/phase10.dat

==> figures/trails/phase11.dat <==
/home/matthew/work/amcvns/tic378898110/soar_spec_analysis/phase11.dat

==> figures/trails/phase12.dat <==
/home/matthew/work/amcvns/tic378898110/soar_spec_analysis/phase12.dat

==> figures/trails/phase13.dat <==
/home/matthew/work/amcvns/tic378898110/soar_spec_analysis/phase13.dat

==> figures/trails/phase14.dat <==
/home/matthew/work/amcvns/tic378898110/soar_spec_analysis/phase14.dat

==> figures/trails/phase15.dat <==
/home/matthew/work/amcvns/tic378898110/soar_spec_analysis/phase15.dat

==> figures/trails/phase16.dat <==
/home/matthew/work/amcvns/tic378898110/soar_spec_analysis/phase16.dat

==> figures/trails/phase17.dat <==
/home/matthew/work/amcvns/tic378898110/soar_spec_analysis/phase17.dat

==> figures/trails/phase18.dat <==
/home/matthew/work/amcvns/tic378898110/soar_spec_analysis/phase18.dat

==> figures/trails/phase19.dat <==
/home/matthew/work/amcvns/tic378898110/soar_spec_analysis/phase19.dat

==> figures/trails/phase20.dat <==
/home/matthew/work/amcvns/tic378898110/soar_spec_analysis/phase20.dat

==> figures/usurper/usurper_pgram_3889.dat <==
1.000000000000000000e+00 1.619989046380040584e-02
1.020000000000000018e+00 1.619675668608580935e-02
1.040000000000000036e+00 1.619361846046398629e-02
1.060000000000000053e+00 1.619047577801732002e-02
1.080000000000000071e+00 1.618732862980567372e-02
1.100000000000000089e+00 1.618417700686633140e-02
1.120000000000000107e+00 1.618102090021368913e-02
1.140000000000000124e+00 1.617786030083979976e-02
1.160000000000000142e+00 1.617469519971347428e-02
1.180000000000000160e+00 1.617152558778086474e-02
1.200000000000000178e+00 1.616835145596506873e-02
1.220000000000000195e+00 1.616517279516632016e-02
1.240000000000000213e+00 1.616198959626164583e-02
1.260000000000000231e+00 1.615880185010481335e-02
1.280000000000000249e+00 1.615560954752646994e-02
1.300000000000000266e+00 1.615241267933401059e-02
1.320000000000000284e+00 1.614921123631139419e-02
1.340000000000000302e+00 1.614600520921914695e-02
1.360000000000000320e+00 1.614279458879426532e-02
1.380000000000000338e+00 1.613957936575013269e-02
1.400000000000000355e+00 1.613635953077664775e-02
1.420000000000000373e+00 1.613313507453973880e-02
1.440000000000000391e+00 1.612990598768175923e-02
1.460000000000000409e+00 1.612667226082101571e-02
1.480000000000000426e+00 1.612343388455213591e-02
1.500000000000000444e+00 1.612019084944533651e-02
1.520000000000000462e+00 1.611694314604706496e-02
1.540000000000000480e+00 1.611369076487953467e-02
1.560000000000000497e+00 1.611043369644081513e-02
1.580000000000000515e+00 1.610717193120441912e-02
1.600000000000000533e+00 1.610390545961977796e-02
1.620000000000000551e+00 1.610063427211166909e-02
1.640000000000000568e+00 1.609735835908048668e-02
1.660000000000000586e+00 1.609407771090194672e-02
1.680000000000000604e+00 1.609079231792703846e-02
1.700000000000000622e+00 1.608750217048227071e-02
1.720000000000000639e+00 1.608420725886897107e-02
1.740000000000000657e+00 1.608090757336380974e-02
1.760000000000000675e+00 1.607760310421846653e-02
1.780000000000000693e+00 1.607429384165947467e-02
1.800000000000000711e+00 1.607097977588843943e-02
1.820000000000000728e+00 1.606766089708142053e-02
1.840000000000000746e+00 1.606433719538960525e-02
1.860000000000000764e+00 1.606100866093862489e-02
1.880000000000000782e+00 1.605767528382866932e-02
1.900000000000000799e+00 1.605433705413453205e-02
1.920000000000000817e+00 1.605099396190520084e-02
1.940000000000000835e+00 1.604764599716436077e-02
1.960000000000000853e+00 1.604429314990962058e-02
1.980000000000000870e+00 1.604093541011309895e-02
2.000000000000000888e+00 1.603757276772063700e-02
2.020000000000000906e+00 1.603420521265247131e-02
2.040000000000000924e+00 1.603083273480254006e-02
2.060000000000000941e+00 1.602745532403880915e-02
2.080000000000000959e+00 1.602407297020288363e-02
2.100000000000000977e+00 1.602068566311022971e-02
2.120000000000000995e+00 1.601729339254985215e-02
2.140000000000001013e+00 1.601389614828432201e-02
2.160000000000001030e+00 1.601049392004974189e-02
2.180000000000001048e+00 1.600708669755556215e-02
2.200000000000001066e+00 1.600367447048450104e-02
2.220000000000001084e+00 1.600025722849249613e-02
2.240000000000001101e+00 1.599683496120877374e-02
2.260000000000001119e+00 1.599340765823542565e-02
2.280000000000001137e+00 1.598997530914776644e-02
2.300000000000001155e+00 1.598653790349372633e-02
2.320000000000001172e+00 1.598309543079427797e-02
2.340000000000001190e+00 1.597964788054305127e-02
2.360000000000001208e+00 1.597619524220625711e-02
2.380000000000001226e+00 1.597273750522279837e-02
2.400000000000001243e+00 1.596927465900390905e-02
2.420000000000001261e+00 1.596580669293344579e-02
2.440000000000001279e+00 1.596233359636734656e-02
2.460000000000001297e+00 1.595885535863390825e-02
2.480000000000001315e+00 1.595537196903358199e-02
2.500000000000001332e+00 1.595188341683874411e-02
2.520000000000001350e+00 1.594838969129395295e-02
2.540000000000001368e+00 1.594489078161537635e-02
2.560000000000001386e+00 1.594138667699134676e-02
2.580000000000001403e+00 1.593787736658159801e-02
2.600000000000001421e+00 1.593436283951759139e-02
2.620000000000001439e+00 1.593084308490241158e-02
2.640000000000001457e+00 1.592731809181046135e-02
2.660000000000001474e+00 1.592378784928756910e-02
2.680000000000001492e+00 1.592025234635090214e-02
2.700000000000001510e+00 1.591671157198879319e-02
2.720000000000001528e+00 1.591316551516055305e-02
2.740000000000001545e+00 1.590961416479665450e-02
2.760000000000001563e+00 1.590605750979838182e-02
2.780000000000001581e+00 1.590249553903796964e-02
2.800000000000001599e+00 1.589892824135828719e-02
2.820000000000001616e+00 1.589535560557295280e-02
2.840000000000001634e+00 1.589177762046608405e-02
2.860000000000001652e+00 1.588819427479223889e-02
2.880000000000001670e+00 1.588460555727643289e-02
2.900000000000001688e+00 1.588101145661390337e-02
2.920000000000001705e+00 1.587741196147022388e-02
2.940000000000001723e+00 1.587380706048085316e-02
2.960000000000001741e+00 1.587019674225148905e-02
2.980000000000001759e+00 1.586658099535755151e-02
3.000000000000001776e+00 1.586295980834438388e-02
3.020000000000001794e+00 1.585933316972719734e-02
3.040000000000001812e+00 1.585570106799050888e-02
3.060000000000001830e+00 1.585206349158876579e-02
3.080000000000001847e+00 1.584842042894558586e-02
3.100000000000001865e+00 1.584477186845403493e-02
3.120000000000001883e+00 1.584111779847648463e-02
3.140000000000001901e+00 1.583745820734444240e-02
3.160000000000001918e+00 1.583379308335848903e-02
3.180000000000001936e+00 1.583012241478821622e-02
3.200000000000001954e+00 1.582644618987200102e-02
3.220000000000001972e+00 1.582276439681710653e-02
3.240000000000001990e+00 1.581907702379941466e-02
3.260000000000002007e+00 1.581538405896344007e-02
3.280000000000002025e+00 1.581168549042215668e-02
3.300000000000002043e+00 1.580798130625704623e-02
3.320000000000002061e+00 1.580427149451766114e-02
3.340000000000002078e+00 1.580055604322199922e-02
3.360000000000002096e+00 1.579683494035598323e-02
3.380000000000002114e+00 1.579310817387358928e-02
3.400000000000002132e+00 1.578937573169670802e-02
3.420000000000002149e+00 1.578563760171510302e-02
3.440000000000002167e+00 1.578189377178604649e-02
3.460000000000002185e+00 1.577814422973455172e-02
3.480000000000002203e+00 1.577438896335320653e-02
3.500000000000002220e+00 1.577062796040170495e-02
3.520000000000002238e+00 1.576686120860736756e-02
3.540000000000002256e+00 1.576308869566455523e-02
3.560000000000002274e+00 1.575931040923467946e-02
3.580000000000002292e+00 1.575552633694618510e-02
3.600000000000002309e+00 1.575173646639451558e-02
3.620000000000002327e+00 1.574794078514167237e-02
3.640000000000002345e+00 1.574413928071652022e-02
3.660000000000002363e+00 1.574033194061431190e-02
3.680000000000002380e+00 1.573651875229714961e-02
3.700000000000002398e+00 1.573269970319297537e-02
3.720000000000002416e+00 1.572887478069642450e-02
3.740000000000002434e+00 1.572504397216806932e-02
3.760000000000002451e+00 1.572120726493454398e-02
3.780000000000002469e+00 1.571736464628848556e-02
3.800000000000002487e+00 1.571351610348836400e-02
3.820000000000002505e+00 1.570966162375841274e-02
3.840000000000002522e+00 1.570580119428838586e-02
3.860000000000002540e+00 1.570193480223354074e-02
3.880000000000002558e+00 1.569806243471462762e-02
3.900000000000002576e+00 1.569418407881769534e-02
3.920000000000002593e+00 1.569029972159399766e-02
3.940000000000002611e+00 1.568640935005972264e-02
3.960000000000002629e+00 1.568251295119612795e-02
3.980000000000002647e+00 1.567861051194939515e-02
4.000000000000002665e+00 1.567470201923031048e-02
4.020000000000003126e+00 1.567078745991449043e-02
4.040000000000002700e+00 1.566686682084181617e-02
4.060000000000002274e+00 1.566294008881684297e-02
4.080000000000002736e+00 1.565900725060823465e-02
4.100000000000003197e+00 1.565506829294894056e-02
4.120000000000002771e+00 1.565112320253607761e-02
4.140000000000002345e+00 1.564717196603042371e-02
4.160000000000002807e+00 1.564321457005706309e-02
4.180000000000003268e+00 1.563925100120436978e-02
4.200000000000002842e+00 1.563528124602461128e-02
4.220000000000002416e+00 1.563130529103345587e-02
4.240000000000002878e+00 1.562732312271004897e-02
4.260000000000003340e+00 1.562333472749668703e-02
4.280000000000002913e+00 1.561934009179901349e-02
4.300000000000002487e+00 1.561533920198548107e-02
4.320000000000002949e+00 1.561133204438775249e-02
4.340000000000003411e+00 1.560731860529999439e-02
4.360000000000002984e+00 1.560329887097936311e-02
4.380000000000002558e+00 1.559927282764538882e-02
4.400000000000003020e+00 1.559524046148011607e-02
4.420000000000003482e+00 1.559120175862794590e-02
4.440000000000003055e+00 1.558715670519542594e-02
4.460000000000002629e+00 1.558310528725148289e-02
4.480000000000003091e+00 1.557904749082660370e-02
4.500000000000003553e+00 1.557498330191353815e-02
4.520000000000003126e+00 1.557091270646634648e-02
4.540000000000002700e+00 1.556683569040113492e-02
4.560000000000003162e+00 1.556275223959525424e-02
4.580000000000003624e+00 1.555866233988755128e-02
4.600000000000003197e+00 1.555456597707794916e-02
4.620000000000002771e+00 1.555046313692779944e-02
4.640000000000003233e+00 1.554635380515911880e-02
4.660000000000003695e+00 1.554223796745506959e-02
4.680000000000003268e+00 1.553811560945942555e-02
4.700000000000002842e+00 1.553398671677668451e-02
4.720000000000003304e+00 1.552985127497177355e-02
4.740000000000003766e+00 1.552570926957008365e-02
4.760000000000003340e+00 1.552156068605724422e-02
4.780000000000002913e+00 1.551740550987888191e-02
4.800000000000003375e+00 1.551324372644087221e-02
4.820000000000003837e+00 1.550907532110875654e-02
4.840000000000003411e+00 1.550490027920799034e-02
4.860000000000002984e+00 1.550071858602348508e-02
4.880000000000003446e+00 1.549653022679975747e-02
4.900000000000003908e+00 1.549233518674067098e-02
4.920000000000003482e+00 1.548813345100937856e-02
4.940000000000003055e+00 1.548392500472787862e-02
4.960000000000003517e+00 1.547970983297751978e-02
4.980000000000003979e+00 1.547548792079826534e-02
5.000000000000003553e+00 1.547125925318877833e-02
5.020000000000003126e+00 1.546702381510644576e-02
5.040000000000003588e+00 1.546278159146697619e-02
5.060000000000004050e+00 1.545853256714444478e-02
5.080000000000003624e+00 1.545427672697106090e-02
5.100000000000003197e+00 1.545001405573731036e-02
5.120000000000003659e+00 1.544574453819115567e-02
5.140000000000004121e+00 1.544146815903869874e-02
5.160000000000003695e+00 1.543718490294362922e-02
5.180000000000003268e+00 1.543289475452704063e-02
5.200000000000003730e+00 1.542859769836756219e-02
5.220000000000004192e+00 1.542429371900081413e-02
5.240000000000003766e+00 1.541998280091975114e-02
5.260000000000003340e+00 1.541566492857416454e-02
5.280000000000003801e+00 1.541134008637079500e-02
5.300000000000004263e+00 1.540700825867291450e-02
5.320000000000003837e+00 1.540266942980044254e-02
5.340000000000003411e+00 1.539832358402965992e-02
5.360000000000003872e+00 1.539397070559319139e-02
5.380000000000004334e+00 1.538961077867974023e-02
5.400000000000003908e+00 1.538524378743398070e-02
5.420000000000003482e+00 1.538086971595647133e-02
5.440000000000003944e+00 1.537648854830341548e-02
5.460000000000004405e+00 1.537210026848675852e-02
5.480000000000003979e+00 1.536770486047363792e-02
5.500000000000003553e+00 1.536330230818660006e-02
5.520000000000004015e+00 1.535889259550327068e-02
5.540000000000004476e+00 1.535447570625639822e-02
5.560000000000004050e+00 1.535005162423339585e-02
5.580000000000003624e+00 1.534562033317641606e-02
5.600000000000004086e+00 1.534118181678231774e-02
5.620000000000004547e+00 1.533673605870218906e-02
5.640000000000004121e+00 1.533228304254146551e-02
5.660000000000003695e+00 1.532782275185969392e-02
5.680000000000004157e+00 1.532335517017037983e-02
5.700000000000004619e+00 1.531888028094088167e-02
5.720000000000004192e+00 1.531439806759217481e-02
5.740000000000003766e+00 1.530990851349876142e-02
5.760000000000004228e+00 1.530541160198859059e-02
5.780000000000004690e+00 1.530090731634272186e-02
5.800000000000004263e+00 1.529639563979535641e-02
5.820000000000003837e+00 1.529187655553366880e-02
5.840000000000004299e+00 1.528735004669750687e-02
5.860000000000004761e+00 1.528281609637927030e-02
5.880000000000004334e+00 1.527827468762402857e-02
5.900000000000003908e+00 1.527372580342908556e-02
5.920000000000004370e+00 1.526916942674372453e-02
5.940000000000004832e+00 1.526460554046945618e-02
5.960000000000004405e+00 1.526003412745956592e-02
5.980000000000003979e+00 1.525545517051892647e-02
6.000000000000004441e+00 1.525086865240418178e-02
6.020000000000004903e+00 1.524627455582307223e-02
6.040000000000004476e+00 1.524167286343477111e-02
6.060000000000004050e+00 1.523706355784941631e-02
6.080000000000004512e+00 1.523244662162810854e-02
6.100000000000004974e+00 1.522782203728257830e-02
6.120000000000004547e+00 1.522318978727534890e-02
6.140000000000004121e+00 1.521854985401911026e-02
6.160000000000004583e+00 1.521390221987707278e-02
6.180000000000005045e+00 1.520924686716238622e-02
6.200000000000004619e+00 1.520458377813817090e-02
6.220000000000004192e+00 1.519991293501740844e-02
6.240000000000004654e+00 1.519523431996258785e-02
6.260000000000005116e+00 1.519054791508575759e-02
6.280000000000004690e+00 1.518585370244817170e-02
6.300000000000004263e+00 1.518115166406034007e-02
6.320000000000004725e+00 1.517644178188153579e-02
6.340000000000005187e+00 1.517172403782002417e-02
6.360000000000004761e+00 1.516699841373253879e-02
6.380000000000004334e+00 1.516226489142447759e-02
6.400000000000004796e+00 1.515752345264937545e-02
6.420000000000005258e+00 1.515277407910880537e-02
6.440000000000004832e+00 1.514801675245259355e-02
6.460000000000004405e+00 1.514325145427819139e-02
6.480000000000004867e+00 1.513847816613064952e-02
6.500000000000005329e+00 1.513369686950246512e-02
6.520000000000004903e+00 1.512890754583348998e-02
6.540000000000004476e+00 1.512411017651067030e-02
6.560000000000004938e+00 1.511930474286786279e-02
6.580000000000005400e+00 1.511449122618566815e-02
6.600000000000004974e+00 1.510966960769134435e-02
6.620000000000004547e+00 1.510483986855851689e-02
6.640000000000005009e+00 1.510000198990716670e-02
6.660000000000005471e+00 1.509515595280312532e-02
6.680000000000005045e+00 1.509030173825832294e-02
6.700000000000004619e+00 1.508543932723032353e-02
6.720000000000005080e+00 1.508056870062224851e-02
6.740000000000005542e+00 1.507568983928255467e-02
6.760000000000005116e+00 1.507080272400493533e-02
6.780000000000004690e+00 1.506590733552803582e-02
6.800000000000005151e+00 1.506100365453540840e-02
6.820000000000005613e+00 1.505609166165513581e-02
6.840000000000005187e+00 1.505117133745989717e-02
6.860000000000004761e+00 1.504624266246661589e-02
6.880000000000005222e+00 1.504130561713626357e-02
6.900000000000005684e+00 1.503636018187376293e-02
6.920000000000005258e+00 1.503140633702786805e-02
6.940000000000004832e+00 1.502644406289075849e-02
6.960000000000005294e+00 1.502147333969800803e-02
6.980000000000005755e+00 1.501649414762857779e-02
7.000000000000005329e+00 1.501150646680402337e-02
7.020000000000004903e+00 1.500651027728918362e-02
7.040000000000005365e+00 1.500150555909122996e-02
7.060000000000005826e+00 1.499649229215979825e-02
7.080000000000005400e+00 1.499147045638688121e-02
7.100000000000004974e+00 1.498644003160650405e-02
7.120000000000005436e+00 1.498140099759448507e-02
7.140000000000005898e+00 1.497635333406852585e-02
7.160000000000005471e+00 1.497129702068760761e-02
7.180000000000005045e+00 1.496623203705203277e-02
7.200000000000005507e+00 1.496115836270349442e-02
7.220000000000005969e+00 1.495607597712423666e-02
7.240000000000005542e+00 1.495098485973742758e-02
7.260000000000005116e+00 1.494588498990687651e-02
7.280000000000005578e+00 1.494077634693630544e-02
7.300000000000006040e+00 1.493565891007004980e-02
7.320000000000005613e+00 1.493053265849229351e-02
7.340000000000005187e+00 1.492539757132672548e-02
7.360000000000005649e+00 1.492025362763683624e-02
7.380000000000006111e+00 1.491510080642534722e-02
7.400000000000005684e+00 1.490993908663426973e-02
7.420000000000005258e+00 1.490476844714432036e-02
7.440000000000005720e+00 1.489958886677520723e-02
7.460000000000006182e+00 1.489440032428524310e-02
7.480000000000005755e+00 1.488920279837084061e-02
7.500000000000005329e+00 1.488399626766669787e-02
7.520000000000005791e+00 1.487878071074555039e-02
7.540000000000006253e+00 1.487355610611776520e-02
7.560000000000005826e+00 1.486832243223132170e-02
7.580000000000005400e+00 1.486307966747143876e-02
7.600000000000005862e+00 1.485782779016058507e-02
7.620000000000006324e+00 1.485256677855812356e-02
7.640000000000005898e+00 1.484729661086012405e-02
7.660000000000005471e+00 1.484201726519915332e-02
7.680000000000005933e+00 1.483672871964418494e-02
7.700000000000006395e+00 1.483143095220005279e-02
7.720000000000005969e+00 1.482612394080772000e-02
7.740000000000005542e+00 1.482080766334380358e-02
7.760000000000006004e+00 1.481548209762017197e-02
7.780000000000006466e+00 1.481014722138420878e-02
7.800000000000006040e+00 1.480480301231820728e-02
7.820000000000005613e+00 1.479944944803925945e-02
7.840000000000006075e+00 1.479408650609918136e-02
7.860000000000006537e+00 1.478871416398409681e-02
7.880000000000006111e+00 1.478333239911430556e-02
7.900000000000005684e+00 1.477794118884414448e-02
7.920000000000006146e+00 1.477254051046169442e-02
7.940000000000006608e+00 1.476713034118845580e-02
7.960000000000006182e+00 1.476171065817943884e-02
7.980000000000005755e+00 1.475628143852256158e-02
8.000000000000007105e+00 1.475084265923874184e-02
8.020000000000006679e+00 1.474539429728147916e-02
8.040000000000006253e+00 1.473993632953672119e-02
8.060000000000005826e+00 1.473446873282260872e-02
8.080000000000005400e+00 1.472899148388936291e-02
8.100000000000006750e+00 1.472350455941895224e-02
8.120000000000006324e+00 1.471800793602474726e-02
8.140000000000005898e+00 1.471250159025157961e-02
8.160000000000007248e+00 1.470698549857526669e-02
8.180000000000006821e+00 1.470145963740264287e-02
8.200000000000006395e+00 1.469592398307100443e-02
8.220000000000005969e+00 1.469037851184819103e-02
8.240000000000005542e+00 1.468482319993206532e-02
8.260000000000006892e+00 1.467925802345057366e-02
8.280000000000006466e+00 1.467368295846139224e-02
8.300000000000006040e+00 1.466809798095160960e-02
8.320000000000007390e+00 1.466250306683759136e-02
8.340000000000006963e+00 1.465689819196476333e-02
8.360000000000006537e+00 1.465128333210721084e-02
8.380000000000006111e+00 1.464565846296774984e-02
8.400000000000005684e+00 1.464002356017743249e-02
8.420000000000007034e+00 1.463437859929538239e-02
8.440000000000006608e+00 1.462872355580860546e-02
8.460000000000006182e+00 1.462305840513176969e-02
8.480000000000007532e+00 1.461738312260673668e-02
8.500000000000007105e+00 1.461169768350263111e-02
8.520000000000006679e+00 1.460600206301546251e-02
8.540000000000006253e+00 1.460029623626789459e-02
8.560000000000005826e+00 1.459458017830901448e-02
8.580000000000007176e+00 1.458885386411404479e-02
8.600000000000006750e+00 1.458311726858408167e-02
8.620000000000006324e+00 1.457737036654606702e-02
8.640000000000007674e+00 1.457161313275213109e-02
8.660000000000007248e+00 1.456584554187992896e-02
8.680000000000006821e+00 1.456006756853174197e-02
8.700000000000006395e+00 1.455427918723471194e-02
8.720000000000005969e+00 1.454848037244041610e-02
8.740000000000007319e+00 1.454267109852463123e-02
8.760000000000006892e+00 1.453685133978700576e-02
8.780000000000006466e+00 1.453102107045103723e-02
8.800000000000007816e+00 1.452518026466362126e-02
8.820000000000007390e+00 1.451932889649474798e-02
8.840000000000006963e+00 1.451346693993746037e-02
8.860000000000006537e+00 1.450759436890747961e-02
8.880000000000006111e+00 1.450171115724298299e-02
8.900000000000007461e+00 1.449581727870420840e-02
8.920000000000007034e+00 1.448991270697354110e-02
8.940000000000006608e+00 1.448399741565476774e-02
8.960000000000007958e+00 1.447807137827330191e-02
8.980000000000007532e+00 1.447213456827565504e-02
9.000000000000007105e+00 1.446618695902917272e-02
9.020000000000006679e+00 1.446022852382193233e-02
9.040000000000006253e+00 1.445425923586221746e-02
9.060000000000007603e+00 1.444827906827858902e-02
9.080000000000007176e+00 1.444228799411939428e-02
9.100000000000006750e+00 1.443628598635258650e-02
9.120000000000008100e+00 1.443027301786538666e-02
9.140000000000007674e+00 1.442424906146404923e-02
9.160000000000007248e+00 1.441821408987377200e-02
9.180000000000006821e+00 1.441216807573804035e-02
9.200000000000006395e+00 1.440611099161878163e-02
9.220000000000007745e+00 1.440004280999584475e-02
9.240000000000007319e+00 1.439396350326671396e-02
9.260000000000006892e+00 1.438787304374646893e-02
9.280000000000008242e+00 1.438177140366716893e-02
9.300000000000007816e+00 1.437565855517800202e-02
9.320000000000007390e+00 1.436953447034456863e-02
9.340000000000006963e+00 1.436339912114894569e-02
9.360000000000006537e+00 1.435725247948923741e-02
9.380000000000007887e+00 1.435109451717929765e-02
9.400000000000007461e+00 1.434492520594862937e-02
9.420000000000007034e+00 1.433874451744185721e-02
9.440000000000008384e+00 1.433255242321868073e-02
9.460000000000007958e+00 1.432634889475348575e-02
9.480000000000007532e+00 1.432013390343481359e-02
9.500000000000007105e+00 1.431390742056568195e-02
9.520000000000006679e+00 1.430766941736273494e-02
9.540000000000008029e+00 1.430141986495624823e-02
9.560000000000007603e+00 1.429515873438975092e-02
9.580000000000007176e+00 1.428888599661977225e-02
9.600000000000008527e+00 1.428260162251560744e-02
9.620000000000008100e+00 1.427630558285877468e-02
9.640000000000007674e+00 1.426999784834318170e-02
9.660000000000007248e+00 1.426367838957436594e-02
9.680000000000006821e+00 1.425734717706957609e-02
9.700000000000008171e+00 1.425100418125715279e-02
9.720000000000007745e+00 1.424464937247659629e-02
9.740000000000007319e+00 1.423828272097790379e-02
9.760000000000008669e+00 1.423190419692163360e-02
9.780000000000008242e+00 1.422551377037831015e-02
9.800000000000007816e+00 1.421911141132825053e-02
9.820000000000007390e+00 1.421269708966138925e-02
9.840000000000006963e+00 1.420627077517679256e-02
9.860000000000008313e+00 1.419983243758232705e-02
9.880000000000007887e+00 1.419338204649463892e-02
9.900000000000007461e+00 1.418691957143864736e-02
9.920000000000008811e+00 1.418044498184716298e-02
9.940000000000008384e+00 1.417395824706083572e-02
9.960000000000007958e+00 1.416745933632766914e-02
9.980000000000007532e+00 1.416094821880270298e-02
1.000000000000000711e+01 1.415442486354799231e-02
1.002000000000000846e+01 1.414788923953164308e-02
1.004000000000000803e+01 1.414134131562851636e-02
1.006000000000000760e+01 1.413478106061891518e-02
1.008000000000000895e+01 1.412820844318891933e-02
1.010000000000000853e+01 1.412162343192977995e-02
1.012000000000000810e+01 1.411502599533770788e-02
1.014000000000000767e+01 1.410841610181360131e-02
1.016000000000000725e+01 1.410179371966263466e-02
1.018000000000000860e+01 1.409515881709403826e-02
1.020000000000000817e+01 1.408851136222076354e-02
1.022000000000000774e+01 1.408185132305906674e-02
1.024000000000000909e+01 1.407517866752832150e-02
1.026000000000000867e+01 1.406849336345072400e-02
1.028000000000000824e+01 1.406179537855073609e-02
1.030000000000000782e+01 1.405508468045514603e-02
1.032000000000000739e+01 1.404836123669231038e-02
1.034000000000000874e+01 1.404162501469233271e-02
1.036000000000000831e+01 1.403487598178623438e-02
1.038000000000000789e+01 1.402811410520607427e-02
1.040000000000000924e+01 1.402133935208425483e-02
1.042000000000000881e+01 1.401455168945340592e-02
1.044000000000000838e+01 1.400775108424608985e-02
1.046000000000000796e+01 1.400093750329433652e-02
1.048000000000000753e+01 1.399411091332945431e-02
1.050000000000000888e+01 1.398727128098155477e-02
1.052000000000000846e+01 1.398041857277932190e-02
1.054000000000000803e+01 1.397355275514971899e-02
1.056000000000000938e+01 1.396667379441751330e-02
1.058000000000000895e+01 1.395978165680510086e-02
1.060000000000000853e+01 1.395287630843211266e-02
1.062000000000000810e+01 1.394595771531491682e-02
1.064000000000000767e+01 1.393902584336664113e-02
1.066000000000000902e+01 1.393208065839653988e-02
1.068000000000000860e+01 1.392512212610982035e-02
1.070000000000000817e+01 1.391815021210704093e-02
1.072000000000000952e+01 1.391116488188428972e-02
1.074000000000000909e+01 1.390416610083209520e-02
1.076000000000000867e+01 1.389715383423589974e-02
1.078000000000000824e+01 1.389012804727518709e-02
1.080000000000000782e+01 1.388308870502328284e-02
1.082000000000000917e+01 1.387603577244695373e-02
1.084000000000000874e+01 1.386896921440621509e-02
1.086000000000000831e+01 1.386188899565382084e-02
1.088000000000000966e+01 1.385479508083500844e-02
1.090000000000000924e+01 1.384768743448715894e-02
1.092000000000000881e+01 1.384056602103936849e-02
1.094000000000000838e+01 1.383343080481216555e-02
1.096000000000000796e+01 1.382628175001719868e-02
1.098000000000000931e+01 1.381911882075668313e-02
1.100000000000000888e+01 1.381194198102333494e-02
1.102000000000000846e+01 1.380475119469988694e-02
1.104000000000000981e+01 1.379754642555860132e-02
1.106000000000000938e+01 1.379032763726109438e-02
1.108000000000000895e+01 1.378309479335793411e-02
1.110000000000000853e+01 1.377584785728823945e-02
1.112000000000000810e+01 1.376858679237939927e-02
1.114000000000000945e+01 1.376131156184667338e-02
1.116000000000000902e+01 1.375402212879278836e-02
1.118000000000000860e+01 1.374671845620754201e-02
1.120000000000000995e+01 1.373940050696761256e-02
1.122000000000000952e+01 1.373206824383607638e-02
1.124000000000000909e+01 1.372472162946204895e-02
1.126000000000000867e+01 1.371736062638034478e-02
1.128000000000000824e+01 1.370998519701104035e-02
1.130000000000000959e+01 1.370259530365917390e-02
1.132000000000000917e+01 1.369519090851448358e-02
1.134000000000000874e+01 1.368777197365071696e-02
1.136000000000001009e+01 1.368033846102572303e-02
1.138000000000000966e+01 1.367289033248055528e-02
1.140000000000000924e+01 1.366542754973949433e-02
1.142000000000000881e+01 1.365795007440955867e-02
1.144000000000000838e+01 1.365045786798013173e-02
1.146000000000000973e+01 1.364295089182246748e-02
1.148000000000000931e+01 1.363542910718947183e-02
1.150000000000000888e+01 1.362789247521536094e-02
1.152000000000001023e+01 1.362034095691507310e-02
1.154000000000000981e+01 1.361277451318402068e-02
1.156000000000000938e+01 1.360519310479778830e-02
1.158000000000000895e+01 1.359759669241153782e-02
1.160000000000000853e+01 1.358998523655992850e-02
1.162000000000000988e+01 1.358235869765629135e-02
1.164000000000000945e+01 1.357471703599275221e-02
1.166000000000000902e+01 1.356706021173952059e-02
1.168000000000001037e+01 1.355938818494447501e-02
1.170000000000000995e+01 1.355170091553307803e-02
1.172000000000000952e+01 1.354399836330769102e-02
1.174000000000000909e+01 1.353628048794724634e-02
1.176000000000000867e+01 1.352854724900707378e-02
1.178000000000001002e+01 1.352079860591808708e-02
1.180000000000000959e+01 1.351303451798685148e-02
1.182000000000000917e+01 1.350525494439492463e-02
1.184000000000001052e+01 1.349745984419850608e-02
1.186000000000001009e+01 1.348964917632798285e-02
1.188000000000000966e+01 1.348182289958766052e-02
1.190000000000000924e+01 1.347398097265541279e-02
1.192000000000000881e+01 1.346612335408200502e-02
1.194000000000001016e+01 1.345825000229109066e-02
1.196000000000000973e+01 1.345036087557827283e-02
1.198000000000000931e+01 1.344245593211133502e-02
1.200000000000001066e+01 1.343453512992946047e-02
1.202000000000001023e+01 1.342659842694267532e-02
1.204000000000000981e+01 1.341864578093204807e-02
1.206000000000000938e+01 1.341067714954847362e-02
1.208000000000000895e+01 1.340269249031309472e-02
1.210000000000001030e+01 1.339469176061621088e-02
1.212000000000000988e+01 1.338667491771733213e-02
1.214000000000000945e+01 1.337864191874453719e-02
1.216000000000001080e+01 1.337059272069405190e-02
1.218000000000001037e+01 1.336252728043010526e-02
1.220000000000000995e+01 1.335444555468411065e-02
1.222000000000000952e+01 1.334634750005458600e-02
1.224000000000000909e+01 1.333823307300664729e-02
1.226000000000001044e+01 1.333010222987147941e-02
1.228000000000001002e+01 1.332195492684604826e-02
1.230000000000000959e+01 1.331379111999267915e-02
1.232000000000001094e+01 1.330561076523856939e-02
1.234000000000001052e+01 1.329741381837552458e-02
1.236000000000001009e+01 1.328920023505920922e-02
1.238000000000000966e+01 1.328096997080911203e-02
1.240000000000000924e+01 1.327272298100794223e-02
1.242000000000001059e+01 1.326445922090125490e-02
1.244000000000001016e+01 1.325617864559682640e-02
1.246000000000000973e+01 1.324788121006461282e-02
1.248000000000001108e+01 1.323956686913598836e-02
1.250000000000001066e+01 1.323123557750366559e-02
1.252000000000001023e+01 1.322288728972059561e-02
1.254000000000000981e+01 1.321452196020049714e-02
1.256000000000000938e+01 1.320613954321662141e-02
1.258000000000001073e+01 1.319773999290178856e-02
1.260000000000001030e+01 1.318932326324785860e-02
1.262000000000000988e+01 1.318088930810505655e-02
1.264000000000001123e+01 1.317243808118175215e-02
1.266000000000001080e+01 1.316396953604419967e-02
1.268000000000001037e+01 1.315548362611580584e-02
1.270000000000000995e+01 1.314698030467672044e-02
1.272000000000000952e+01 1.313845952486371836e-02
1.274000000000001087e+01 1.312992123966927153e-02
1.276000000000001044e+01 1.312136540194149339e-02
1.278000000000001002e+01 1.311279196438366879e-02
1.280000000000001137e+01 1.310420087955369538e-02
1.282000000000001094e+01 1.309559209986354764e-02
1.284000000000001052e+01 1.308696557757914672e-02
1.286000000000001009e+01 1.307832126481963189e-02
1.288000000000000966e+01 1.306965911355711593e-02
1.290000000000001101e+01 1.306097907561611961e-02
1.292000000000001059e+01 1.305228110267324035e-02
1.294000000000001016e+01 1.304356514625657631e-02
1.296000000000001151e+01 1.303483115774542456e-02
1.298000000000001108e+01 1.302607908836961488e-02
1.300000000000001066e+01 1.301730888920936587e-02
1.302000000000001023e+01 1.300852051119471067e-02
1.304000000000000981e+01 1.299971390510487775e-02
1.306000000000001116e+01 1.299088902156803407e-02
1.308000000000001073e+01 1.298204581106099202e-02
1.310000000000001030e+01 1.297318422390823789e-02
1.312000000000001165e+01 1.296430421028208109e-02
1.314000000000001123e+01 1.295540572020171914e-02
1.316000000000001080e+01 1.294648870353338511e-02
1.318000000000001037e+01 1.293755310998897373e-02
1.320000000000000995e+01 1.292859888912650974e-02
1.322000000000001130e+01 1.291962599034924761e-02
1.324000000000001087e+01 1.291063436290520658e-02
1.326000000000001044e+01 1.290162395588677173e-02
1.328000000000001180e+01 1.289259471823039557e-02
1.330000000000001137e+01 1.288354659871596142e-02
1.332000000000001094e+01 1.287447954596631847e-02
1.334000000000001052e+01 1.286539350844690364e-02
1.336000000000001009e+01 1.285628843446526628e-02
1.338000000000001144e+01 1.284716427217069516e-02
1.340000000000001101e+01 1.283802096955350899e-02
1.342000000000001059e+01 1.282885847444497664e-02
1.344000000000001194e+01 1.281967673451637861e-02
1.346000000000001151e+01 1.281047569727905566e-02
1.348000000000001108e+01 1.280125531008364549e-02
1.350000000000001066e+01 1.279201552011950335e-02
1.352000000000001023e+01 1.278275627441460144e-02
1.354000000000001158e+01 1.277347751983491653e-02
1.356000000000001116e+01 1.276417920308375691e-02
1.358000000000001073e+01 1.275486127070167564e-02
1.360000000000001208e+01 1.274552366906559972e-02
1.362000000000001165e+01 1.273616634438877460e-02
1.364000000000001123e+01 1.272678924271995922e-02
1.366000000000001080e+01 1.271739230994324392e-02
1.368000000000001037e+01 1.270797549177716916e-02
1.370000000000001172e+01 1.269853873377490422e-02
1.372000000000001130e+01 1.268908198132312481e-02
1.374000000000001087e+01 1.267960517964198709e-02
1.376000000000001222e+01 1.267010827378447016e-02
1.378000000000001180e+01 1.266059120863580016e-02
1.380000000000001137e+01 1.265105392891341558e-02
1.382000000000001094e+01 1.264149637916596805e-02
1.384000000000001052e+01 1.263191850377321651e-02
1.386000000000001187e+01 1.262232024694533335e-02
1.388000000000001144e+01 1.261270155272268233e-02
1.390000000000001101e+01 1.260306236497520972e-02
1.392000000000001236e+01 1.259340262740173653e-02
1.394000000000001194e+01 1.258372228353001054e-02
1.396000000000001151e+01 1.257402127671570016e-02
1.398000000000001108e+01 1.256429955014251587e-02
1.400000000000001066e+01 1.255455704682101672e-02
1.402000000000001201e+01 1.254479370958880985e-02
1.404000000000001158e+01 1.253500948110963624e-02
1.406000000000001116e+01 1.252520430387304984e-02
1.408000000000001251e+01 1.251537812019404457e-02
1.410000000000001208e+01 1.250553087221247146e-02
1.412000000000001165e+01 1.249566250189255295e-02
1.414000000000001123e+01 1.248577295102239193e-02
1.416000000000001080e+01 1.247586216121367858e-02
1.418000000000001215e+01 1.246593007390101558e-02
1.420000000000001172e+01 1.245597663034145146e-02
1.422000000000001130e+01 1.244600177161428109e-02
1.424000000000001265e+01 1.243600543862016621e-02
1.426000000000001222e+01 1.242598757208101222e-02
1.428000000000001180e+01 1.241594811253924312e-02
1.430000000000001137e+01 1.240588700035754818e-02
1.432000000000001094e+01 1.239580417571820026e-02
1.434000000000001229e+01 1.238569957862274522e-02
1.436000000000001187e+01 1.237557314889145901e-02
1.438000000000001144e+01 1.236542482616290184e-02
1.440000000000001279e+01 1.235525454989333874e-02
1.442000000000001236e+01 1.234506225935658175e-02
1.444000000000001194e+01 1.233484789364300629e-02
1.446000000000001151e+01 1.232461139165964316e-02
1.448000000000001108e+01 1.231435269212926252e-02
1.450000000000001243e+01 1.230407173359010335e-02
1.452000000000001201e+01 1.229376845439537035e-02
1.454000000000001158e+01 1.228344279271291299e-02
1.456000000000001293e+01 1.227309468652442934e-02
1.458000000000001251e+01 1.226272407362523700e-02
1.460000000000001208e+01 1.225233089162379614e-02
1.462000000000001165e+01 1.224191507794114391e-02
1.464000000000001123e+01 1.223147656981049373e-02
1.466000000000001258e+01 1.222101530427671147e-02
1.468000000000001215e+01 1.221053121819589901e-02
1.470000000000001172e+01 1.220002424823492942e-02
1.472000000000001307e+01 1.218949433087099590e-02
1.474000000000001265e+01 1.217894140239099768e-02
1.476000000000001222e+01 1.216836539889124165e-02
1.478000000000001180e+01 1.215776625627697574e-02
1.480000000000001137e+01 1.214714391026183900e-02
1.482000000000001272e+01 1.213649829636737759e-02
1.484000000000001229e+01 1.212582934992265798e-02
1.486000000000001187e+01 1.211513700606379161e-02
1.488000000000001322e+01 1.210442119973354283e-02
1.490000000000001279e+01 1.209368186568058473e-02
1.492000000000001236e+01 1.208291893845941066e-02
1.494000000000001194e+01 1.207213235242955707e-02
1.496000000000001151e+01 1.206132204175546473e-02
1.498000000000001286e+01 1.205048794040574321e-02
1.500000000000001243e+01 1.203962998215268344e-02
1.502000000000001201e+01 1.202874810057215534e-02
1.504000000000001336e+01 1.201784222904284452e-02
1.506000000000001293e+01 1.200691230074583601e-02
1.508000000000001251e+01 1.199595824866424125e-02
1.510000000000001208e+01 1.198498000558269327e-02
1.512000000000001165e+01 1.197397750408682633e-02
1.514000000000001300e+01 1.196295067656311974e-02
1.516000000000001258e+01 1.195189945519798888e-02
1.518000000000001215e+01 1.194082377197772105e-02
1.520000000000001350e+01 1.192972355868785438e-02
1.522000000000001307e+01 1.191859874691281011e-02
1.524000000000001265e+01 1.190744926803523340e-02
1.526000000000001222e+01 1.189627505323600370e-02
1.528000000000001180e+01 1.188507603349319396e-02
1.530000000000001315e+01 1.187385213958212088e-02
1.532000000000001272e+01 1.186260330207468579e-02
1.534000000000001229e+01 1.185132945133896346e-02
1.536000000000001364e+01 1.184003051753875976e-02
1.538000000000001322e+01 1.182870643063322312e-02
1.540000000000001279e+01 1.181735712037633099e-02
1.542000000000001236e+01 1.180598251631653252e-02
1.544000000000001194e+01 1.179458254779629060e-02
1.546000000000001329e+01 1.178315714395153195e-02
1.548000000000001286e+01 1.177170623371152219e-02
1.550000000000001243e+01 1.176022974579809047e-02
1.552000000000001378e+01 1.174872760872546634e-02
1.554000000000001336e+01 1.173719975079966053e-02
1.556000000000001293e+01 1.172564610011820989e-02
1.558000000000001251e+01 1.171406658456959106e-02
1.560000000000001208e+01 1.170246113183297069e-02
1.562000000000001343e+01 1.169082966937775442e-02
1.564000000000001300e+01 1.167917212446287732e-02
1.566000000000001258e+01 1.166748842413703469e-02
1.568000000000001393e+01 1.165577849523750063e-02
1.570000000000001350e+01 1.164404226439035711e-02
1.572000000000001307e+01 1.163227965800970633e-02
1.574000000000001265e+01 1.162049060229741401e-02
1.576000000000001222e+01 1.160867502324270349e-02
1.578000000000001357e+01 1.159683284662165435e-02
1.580000000000001315e+01 1.158496399799695264e-02
1.582000000000001272e+01 1.157306840271751791e-02
1.584000000000001407e+01 1.156114598591784400e-02
1.586000000000001364e+01 1.154919667251784986e-02
1.588000000000001322e+01 1.153722038722245630e-02
1.590000000000001279e+01 1.152521705452112626e-02
1.592000000000001236e+01 1.151318659868756818e-02
1.594000000000001371e+01 1.150112894377928324e-02
1.596000000000001329e+01 1.148904401363723404e-02
1.598000000000001286e+01 1.147693173188544732e-02
1.600000000000001421e+01 1.146479202193064449e-02
1.602000000000001378e+01 1.145262480696185477e-02
1.604000000000001336e+01 1.144043000995014631e-02
1.606000000000001293e+01 1.142820755364801037e-02
1.608000000000001251e+01 1.141595736058944807e-02
1.610000000000001563e+01 1.140367935308901279e-02
1.612000000000001165e+01 1.139137345324203049e-02
1.614000000000001478e+01 1.137903958292391972e-02
1.616000000000001435e+01 1.136667766378984118e-02
1.618000000000001393e+01 1.135428761727461100e-02
1.620000000000001350e+01 1.134186936459206582e-02
1.622000000000001307e+01 1.132942282673468117e-02
1.624000000000001265e+01 1.131694792447381775e-02
1.626000000000001222e+01 1.130444457835855579e-02
1.628000000000001535e+01 1.129191270871589096e-02
1.630000000000001137e+01 1.127935223565042916e-02
1.632000000000001450e+01 1.126676307904378796e-02
1.634000000000001407e+01 1.125414515855446829e-02
1.636000000000001364e+01 1.124149839361744847e-02
1.638000000000001322e+01 1.122882270344401773e-02
1.640000000000001279e+01 1.121611800702129041e-02
1.642000000000001592e+01 1.120338422311198227e-02
1.644000000000001194e+01 1.119062127025419358e-02
1.646000000000001506e+01 1.117782906676092342e-02
1.648000000000001464e+01 1.116500753071990662e-02
1.650000000000001421e+01 1.115215657999348194e-02
1.652000000000001378e+01 1.113927613221785476e-02
1.654000000000001336e+01 1.112636610480338510e-02
1.656000000000001293e+01 1.111342641493385901e-02
1.658000000000001251e+01 1.110045697956636539e-02
1.660000000000001563e+01 1.108745771543127867e-02
1.662000000000001165e+01 1.107442853903155451e-02
1.664000000000001478e+01 1.106136936664279397e-02
1.666000000000001435e+01 1.104828011431294860e-02
1.668000000000001393e+01 1.103516069786186771e-02
1.670000000000001350e+01 1.102201103288146314e-02
1.672000000000001307e+01 1.100883103473495640e-02
1.674000000000001620e+01 1.099562061855716491e-02
1.676000000000001222e+01 1.098237969925383237e-02
1.678000000000001535e+01 1.096910819150175888e-02
1.680000000000001492e+01 1.095580600974827012e-02
1.682000000000001450e+01 1.094247306821137002e-02
1.684000000000001407e+01 1.092910928087912313e-02
1.686000000000001364e+01 1.091571456150986115e-02
1.688000000000001322e+01 1.090228882363165550e-02
1.690000000000001279e+01 1.088883198054239713e-02
1.692000000000001592e+01 1.087534394530932473e-02
1.694000000000001194e+01 1.086182463076916516e-02
1.696000000000001506e+01 1.084827394952768073e-02
1.698000000000001464e+01 1.083469181395976637e-02
1.700000000000001421e+01 1.082107813620907834e-02
1.702000000000001378e+01 1.080743282818789029e-02
1.704000000000001336e+01 1.079375580157708979e-02
1.706000000000001293e+01 1.078004696782607942e-02
1.708000000000001251e+01 1.076630623815228588e-02
1.710000000000001563e+01 1.075253352354147394e-02
1.712000000000001521e+01 1.073872873474731281e-02
1.714000000000001478e+01 1.072489178229142463e-02
1.716000000000001435e+01 1.071102257646319895e-02
1.718000000000001393e+01 1.069712102731971287e-02
1.720000000000001350e+01 1.068318704468572064e-02
1.722000000000001307e+01 1.066922053815339000e-02
1.724000000000001620e+01 1.065522141708230737e-02
1.726000000000001577e+01 1.064118959059960276e-02
1.728000000000001535e+01 1.062712496759946751e-02
1.730000000000001492e+01 1.061302745674351858e-02
1.732000000000001450e+01 1.059889696646036140e-02
1.734000000000001407e+01 1.058473340494599756e-02
1.736000000000001364e+01 1.057053668016328524e-02
1.738000000000001322e+01 1.055630669984226194e-02
1.740000000000001279e+01 1.054204337148018610e-02
1.742000000000001592e+01 1.052774660234100622e-02
1.744000000000001549e+01 1.051341629945606003e-02
1.746000000000001506e+01 1.049905236962354535e-02
1.748000000000001464e+01 1.048465471940882889e-02
1.750000000000001421e+01 1.047022325514420510e-02
1.752000000000001378e+01 1.045575788292919459e-02
1.754000000000001336e+01 1.044125850863047468e-02
1.756000000000001648e+01 1.042672503788188813e-02
1.758000000000001606e+01 1.041215737608456975e-02
1.760000000000001563e+01 1.039755542840683361e-02
1.762000000000001521e+01 1.038291909978450965e-02
1.764000000000001478e+01 1.036824829492090025e-02
1.766000000000001435e+01 1.035354291828681321e-02
1.768000000000001393e+01 1.033880287412074217e-02
1.770000000000001350e+01 1.032402806642888395e-02
1.772000000000001307e+01 1.030921839898549588e-02
1.774000000000001620e+01 1.029437377533279872e-02
1.776000000000001577e+01 1.027949409878104250e-02
1.778000000000001535e+01 1.026457927240891251e-02
1.780000000000001492e+01 1.024962919906351189e-02
1.782000000000001450e+01 1.023464378136064099e-02
1.784000000000001407e+01 1.021962292168486497e-02
1.786000000000001364e+01 1.020456652218988680e-02
1.788000000000001677e+01 1.018947448479846050e-02
1.790000000000001634e+01 1.017434671120279362e-02
1.792000000000001592e+01 1.015918310286486811e-02
1.794000000000001549e+01 1.014398356101637796e-02
1.796000000000001506e+01 1.012874798665927729e-02
1.798000000000001464e+01 1.011347628056578039e-02
1.800000000000001421e+01 1.009816834327889601e-02
1.802000000000001378e+01 1.008282407511235969e-02
1.804000000000001336e+01 1.006744337615130512e-02
1.806000000000001648e+01 1.005202614625237689e-02
1.808000000000001606e+01 1.003657228504383284e-02
1.810000000000001563e+01 1.002108169192639057e-02
1.812000000000001521e+01 1.000555426607305752e-02
1.814000000000001478e+01 9.989989906429727617e-03
1.816000000000001435e+01 9.974388511715505737e-03
1.818000000000001393e+01 9.958749980423120540e-03
1.820000000000001705e+01 9.943074210819136116e-03
1.822000000000001663e+01 9.927361100944677094e-03
1.824000000000001620e+01 9.911610548615439054e-03
1.826000000000001577e+01 9.895822451422590579e-03
1.828000000000001535e+01 9.879996706732637954e-03
1.830000000000001492e+01 9.864133211688360173e-03
1.832000000000001450e+01 9.848231863209091705e-03
1.834000000000001407e+01 9.832292557991235971e-03
1.836000000000001364e+01 9.816315192508664328e-03
1.838000000000001677e+01 9.800299663013281593e-03
1.840000000000001634e+01 9.784245865535624517e-03
1.842000000000001592e+01 9.768153695885338841e-03
1.844000000000001549e+01 9.752023049651684095e-03
1.846000000000001506e+01 9.735853822204133812e-03
1.848000000000001464e+01 9.719645908693031258e-03
1.850000000000001421e+01 9.703399204050035254e-03
1.852000000000001734e+01 9.687113602988847022e-03
1.854000000000001691e+01 9.670789000005846833e-03
1.856000000000001648e+01 9.654425289380555442e-03
1.858000000000001606e+01 9.638022365176576040e-03
1.860000000000001563e+01 9.621580121242045286e-03
1.862000000000001521e+01 9.605098451210342808e-03
1.864000000000001478e+01 9.588577248500906522e-03
1.866000000000001435e+01 9.572016406319916113e-03
1.868000000000001393e+01 9.555415817660849881e-03
1.870000000000001705e+01 9.538775375305659152e-03
1.872000000000001663e+01 9.522094971824950418e-03
1.874000000000001620e+01 9.505374499579340164e-03
1.876000000000001577e+01 9.488613850719926704e-03
1.878000000000001535e+01 9.471812917189166223e-03
1.880000000000001492e+01 9.454971590721793911e-03
1.882000000000001450e+01 9.438089762845549083e-03
1.884000000000001762e+01 9.421167324882250699e-03
1.886000000000001720e+01 9.404204167948532894e-03
1.888000000000001677e+01 9.387200182956667235e-03
1.890000000000001634e+01 9.370155260615777026e-03
1.892000000000001592e+01 9.353069291432581506e-03
1.894000000000001549e+01 9.335942165712334331e-03
1.896000000000001506e+01 9.318773773559992785e-03
1.898000000000001464e+01 9.301564004880984518e-03
1.900000000000001421e+01 9.284312749382487781e-03
1.902000000000001734e+01 9.267019896574250210e-03
1.904000000000001691e+01 9.249685335769837827e-03
1.906000000000001648e+01 9.232308956087469445e-03
1.908000000000001606e+01 9.214890646451501591e-03
1.910000000000001563e+01 9.197430295593053001e-03
1.912000000000001521e+01 9.179927792051720270e-03
1.914000000000001478e+01 9.162383024176224897e-03
1.916000000000001791e+01 9.144795880125903415e-03
1.918000000000001748e+01 9.127166247871890473e-03
1.920000000000001705e+01 9.109494015198095485e-03
1.922000000000001663e+01 9.091779069702878371e-03
1.924000000000001620e+01 9.074021298799937740e-03
1.926000000000001577e+01 9.056220589719846115e-03
1.928000000000001535e+01 9.038376829511146279e-03
1.930000000000001492e+01 9.020489905041936818e-03
1.932000000000001450e+01 9.002559703001126318e-03
1.934000000000001762e+01 8.984586109899666759e-03
1.936000000000001720e+01 8.966569012072215378e-03
1.938000000000001677e+01 8.948508295678378466e-03
1.940000000000001634e+01 8.930403846704296905e-03
1.942000000000001592e+01 8.912255550963962825e-03
1.944000000000001549e+01 8.894063294100905750e-03
1.946000000000001506e+01 8.875826961589594263e-03
1.948000000000001819e+01 8.857546438736940003e-03
1.950000000000001776e+01 8.839221610684112190e-03
1.952000000000001734e+01 8.820852362407843872e-03
1.954000000000001691e+01 8.802438578722170115e-03
1.956000000000001648e+01 8.783980144280159261e-03
1.958000000000001606e+01 8.765476943575475910e-03
1.960000000000001563e+01 8.746928860944157280e-03
1.962000000000001521e+01 8.728335780566217825e-03
1.964000000000001478e+01 8.709697586467618144e-03
1.966000000000001791e+01 8.691014162521834910e-03
1.968000000000001748e+01 8.672285392451593855e-03
1.970000000000001705e+01 8.653511159831197772e-03
1.972000000000001663e+01 8.634691348087772042e-03
1.974000000000001620e+01 8.615825840503441718e-03
1.976000000000001577e+01 8.596914520217279615e-03
1.978000000000001535e+01 8.577957270227185016e-03
1.980000000000001847e+01 8.558953973391793604e-03
1.982000000000001805e+01 8.539904512432631989e-03
1.984000000000001762e+01 8.520808769935939164e-03
1.986000000000001720e+01 8.501666628354961550e-03
1.988000000000001677e+01 8.482477970011807408e-03
1.990000000000001634e+01 8.463242677099636069e-03
1.992000000000001592e+01 8.443960631685003271e-03
1.994000000000001549e+01 8.424631715709582011e-03
1.996000000000001506e+01 8.405255810992925958e-03
1.998000000000001819e+01 8.385832799234254481e-03
2.000000000000001776e+01 8.366362562014924634e-03
2.002000000000001734e+01 8.346844980800611699e-03
2.004000000000001691e+01 8.327279936943829744e-03
2.006000000000001648e+01 8.307667311686098288e-03
2.008000000000001606e+01 8.288006986160403877e-03
2.010000000000001563e+01 8.268298841393562776e-03
2.012000000000001876e+01 8.248542758308932341e-03
2.014000000000001833e+01 8.228738617728348706e-03
2.016000000000001791e+01 8.208886300375282247e-03
2.018000000000001748e+01 8.188985686876986900e-03
2.020000000000001705e+01 8.169036657767143883e-03
2.022000000000001663e+01 8.149039093488604293e-03
2.024000000000001620e+01 8.128992874396086601e-03
2.026000000000001577e+01 8.108897880758331178e-03
2.028000000000001535e+01 8.088753992761689438e-03
2.030000000000001847e+01 8.068561090512132647e-03
2.032000000000001805e+01 8.048319054038383102e-03
2.034000000000001762e+01 8.028027763294719177e-03
2.036000000000001720e+01 8.007687098163846287e-03
2.038000000000001677e+01 7.987296938459653370e-03
2.040000000000001634e+01 7.966857163930217423e-03
2.042000000000001592e+01 7.946367654260899985e-03
2.044000000000001904e+01 7.925828289077117492e-03
2.046000000000001862e+01 7.905238947947548778e-03
2.048000000000001819e+01 7.884599510387247170e-03
2.050000000000001776e+01 7.863909855860490641e-03
2.052000000000001734e+01 7.843169863784362275e-03
2.054000000000001691e+01 7.822379413531466846e-03
2.056000000000001648e+01 7.801538384433506952e-03
2.058000000000001606e+01 7.780646655784397708e-03
2.060000000000001563e+01 7.759704106843789105e-03
2.062000000000001876e+01 7.738710616839799931e-03
2.064000000000001833e+01 7.717666064973332032e-03
2.066000000000001791e+01 7.696570330420681068e-03
2.068000000000001748e+01 7.675423292337437038e-03
2.070000000000001705e+01 7.654224829861735156e-03
2.072000000000001663e+01 7.632974822118166781e-03
2.074000000000001620e+01 7.611673148220846410e-03
2.076000000000001933e+01 7.590319687277574147e-03
2.078000000000001890e+01 7.568914318393097848e-03
2.080000000000001847e+01 7.547456920673035335e-03
2.082000000000001805e+01 7.525947373227519048e-03
2.084000000000001762e+01 7.504385555174993352e-03
2.086000000000001720e+01 7.482771345646331909e-03
2.088000000000001677e+01 7.461104623788164004e-03
2.090000000000001634e+01 7.439385268767256462e-03
2.092000000000001592e+01 7.417613159774301412e-03
2.094000000000001904e+01 7.395788176028052739e-03
2.096000000000001862e+01 7.373910196779042726e-03
2.098000000000001819e+01 7.351979101314194687e-03
2.100000000000001776e+01 7.329994768960536138e-03
2.102000000000001734e+01 7.307957079089459282e-03
2.104000000000001691e+01 7.285865911121239095e-03
2.106000000000001648e+01 7.263721144528809820e-03
2.108000000000001961e+01 7.241522658842670761e-03
2.110000000000001918e+01 7.219270333654769466e-03
2.112000000000001876e+01 7.196964048623159457e-03
2.114000000000001833e+01 7.174603683476356991e-03
2.116000000000001791e+01 7.152189118018018738e-03
2.118000000000001748e+01 7.129720232131214405e-03
2.120000000000001705e+01 7.107196905783332540e-03
2.122000000000001663e+01 7.084619019030447690e-03
2.124000000000001620e+01 7.061986452022226204e-03
2.126000000000001933e+01 7.039299085006738357e-03
2.128000000000001890e+01 7.016556798334868013e-03
2.130000000000001847e+01 6.993759472465556695e-03
2.132000000000001805e+01 6.970906987970474332e-03
2.134000000000001762e+01 6.947999225539108932e-03
2.136000000000001720e+01 6.925036065983727895e-03
2.138000000000001677e+01 6.902017390244197075e-03
2.140000000000001990e+01 6.878943079393271681e-03
2.142000000000001947e+01 6.855813014642052859e-03
2.144000000000001904e+01 6.832627077344359187e-03
2.146000000000001862e+01 6.809385149002778262e-03
2.148000000000001819e+01 6.786087111273548210e-03
2.150000000000001776e+01 6.762732845972017730e-03
2.152000000000001734e+01 6.739322235077993377e-03
2.154000000000001691e+01 6.715855160741279403e-03
2.156000000000001648e+01 6.692331505287030247e-03
2.158000000000001961e+01 6.668751151221572263e-03
2.160000000000001918e+01 6.645113981237646926e-03
2.162000000000001876e+01 6.621419878220506650e-03
2.164000000000001833e+01 6.597668725253178802e-03
2.166000000000001791e+01 6.573860405622576272e-03
2.168000000000001748e+01 6.549994802825209912e-03
2.170000000000001705e+01 6.526071800572972106e-03
2.172000000000002018e+01 6.502091282799327999e-03
2.174000000000001975e+01 6.478053133664955950e-03
2.176000000000001933e+01 6.453957237564009013e-03
2.178000000000001890e+01 6.429803479130376427e-03
2.180000000000001847e+01 6.405591743243404732e-03
2.182000000000001805e+01 6.381321915034344865e-03
2.184000000000001762e+01 6.356993879892823551e-03
2.186000000000001720e+01 6.332607523472801210e-03
2.188000000000001677e+01 6.308162731699097116e-03
2.190000000000001990e+01 6.283659390773988287e-03
2.192000000000001947e+01 6.259097387183421533e-03
2.194000000000001904e+01 6.234476607703820505e-03
2.196000000000001862e+01 6.209796939408348919e-03
2.198000000000001819e+01 6.185058269674048939e-03
2.200000000000001776e+01 6.160260486188282210e-03
2.202000000000001734e+01 6.135403476955432825e-03
2.204000000000002046e+01 6.110487130303949438e-03
2.206000000000002004e+01 6.085511334893138440e-03
2.208000000000001961e+01 6.060475979720177445e-03
2.210000000000001918e+01 6.035380954127052451e-03
2.212000000000001876e+01 6.010226147807775157e-03
2.214000000000001833e+01 5.985011450815337468e-03
2.216000000000001791e+01 5.959736753569053712e-03
2.218000000000001748e+01 5.934401946861808316e-03
2.220000000000001705e+01 5.909006921867171643e-03
2.222000000000002018e+01 5.883551570147093485e-03
2.224000000000001975e+01 5.858035783659181969e-03
2.226000000000001933e+01 5.832459454764073528e-03
2.228000000000001890e+01 5.806822476233286859e-03
2.230000000000001847e+01 5.781124741256563407e-03
2.232000000000001805e+01 5.755366143449723061e-03
2.234000000000001762e+01 5.729546576862254437e-03
2.236000000000002075e+01 5.703665935985292000e-03
2.238000000000002032e+01 5.677724115759445744e-03
2.240000000000001990e+01 5.651721011582556270e-03
2.242000000000001947e+01 5.625656519317944262e-03
2.244000000000001904e+01 5.599530535302170778e-03
2.246000000000001862e+01 5.573342956353492285e-03
2.248000000000001819e+01 5.547093679779727636e-03
2.250000000000001776e+01 5.520782603386687956e-03
2.252000000000001734e+01 5.494409625486305557e-03
2.254000000000002046e+01 5.467974644905222552e-03
2.256000000000002004e+01 5.441477560993135745e-03
2.258000000000001961e+01 5.414918273631020955e-03
2.260000000000001918e+01 5.388296683240220361e-03
2.262000000000001876e+01 5.361612690790419633e-03
2.264000000000001833e+01 5.334866197809034517e-03
2.266000000000001791e+01 5.308057106389249546e-03
2.268000000000002103e+01 5.281185319199205135e-03
2.270000000000002061e+01 5.254250739491005129e-03
2.272000000000002018e+01 5.227253271109259455e-03
2.274000000000001975e+01 5.200192818500371829e-03
2.276000000000001933e+01 5.173069286721330463e-03
2.278000000000001890e+01 5.145882581449269001e-03
2.280000000000001847e+01 5.118632608990209519e-03
2.282000000000001805e+01 5.091319276288421361e-03
2.284000000000001762e+01 5.063942490935971659e-03
2.286000000000002075e+01 5.036502161181747629e-03
2.288000000000002032e+01 5.008998195941236076e-03
2.290000000000001990e+01 4.981430504805708752e-03
2.292000000000001947e+01 4.953798998052033956e-03
2.294000000000001904e+01 4.926103586652188886e-03
2.296000000000001862e+01 4.898344182283041748e-03
2.298000000000001819e+01 4.870520697335947377e-03
2.300000000000002132e+01 4.842633044926660316e-03
2.302000000000002089e+01 4.814681138905332891e-03
2.304000000000002046e+01 4.786664893866298190e-03
2.306000000000002004e+01 4.758584225158043850e-03
2.308000000000001961e+01 4.730439048893547542e-03
2.310000000000001918e+01 4.702229281960051271e-03
2.312000000000001876e+01 4.673954842029607627e-03
2.314000000000001833e+01 4.645615647569155057e-03
2.316000000000001791e+01 4.617211617850723246e-03
2.318000000000002103e+01 4.588742672962172787e-03
2.320000000000002061e+01 4.560208733817303420e-03
2.322000000000002018e+01 4.531609722166445378e-03
2.324000000000001975e+01 4.502945560607297948e-03
2.326000000000001933e+01 4.474216172595126169e-03
2.328000000000001890e+01 4.445421482453790207e-03
2.330000000000001847e+01 4.416561415386276862e-03
2.332000000000002160e+01 4.387635897485803529e-03
2.334000000000002117e+01 4.358644855746419099e-03
2.336000000000002075e+01 4.329588218074099243e-03
2.338000000000002032e+01 4.300465913297593645e-03
2.340000000000001990e+01 4.271277871179640119e-03
2.342000000000001947e+01 4.242024022428166584e-03
2.344000000000001904e+01 4.212704298707088853e-03
2.346000000000001862e+01 4.183318632647993994e-03
2.348000000000001819e+01 4.153866957861201796e-03
2.350000000000002132e+01 4.124349208947085572e-03
2.352000000000002089e+01 4.094765321507673125e-03
2.354000000000002046e+01 4.065115232157845253e-03
2.356000000000002004e+01 4.035398878537326157e-03
2.358000000000001961e+01 4.005616199321580112e-03
2.360000000000001918e+01 3.975767134234248559e-03
2.362000000000001876e+01 3.945851624058293108e-03
2.364000000000002188e+01 3.915869610647748286e-03
2.366000000000002146e+01 3.885821036940018125e-03
2.368000000000002103e+01 3.855705846967113267e-03
2.370000000000002061e+01 3.825523985868199087e-03
2.372000000000002018e+01 3.795275399901095609e-03
2.374000000000001975e+01 3.764960036454490389e-03
2.376000000000001933e+01 3.734577844059940206e-03
2.378000000000001890e+01 3.704128772404356729e-03
2.380000000000001847e+01 3.673612772341542428e-03
2.382000000000002160e+01 3.643029795905169781e-03
2.384000000000002117e+01 3.612379796320462026e-03
2.386000000000002075e+01 3.581662728016885705e-03
2.388000000000002032e+01 3.550878546640466333e-03
2.390000000000001990e+01 3.520027209066186897e-03
2.392000000000001947e+01 3.489108673410536415e-03
2.394000000000001904e+01 3.458122899043978259e-03
2.396000000000002217e+01 3.427069846603572438e-03
2.398000000000002174e+01 3.395949478005718877e-03
2.400000000000002132e+01 3.364761756458632246e-03
2.402000000000002089e+01 3.333506646475196695e-03
2.404000000000002046e+01 3.302184113885790230e-03
2.406000000000002004e+01 3.270794125850946029e-03
2.408000000000001961e+01 3.239336650874228424e-03
2.410000000000001918e+01 3.207811658815439351e-03
2.412000000000001876e+01 3.176219120903059790e-03
2.414000000000002188e+01 3.144559009747612769e-03
2.416000000000002146e+01 3.112831299354569276e-03
2.418000000000002103e+01 3.081035965137429375e-03
2.420000000000002061e+01 3.049172983930666710e-03
2.422000000000002018e+01 3.017242334003212515e-03
2.424000000000001975e+01 2.985243995071271313e-03
2.426000000000001933e+01 2.953177948311777167e-03
2.428000000000002245e+01 2.921044176375522938e-03
2.430000000000002203e+01 2.888842663400485126e-03
2.432000000000002160e+01 2.856573395025057641e-03
2.434000000000002117e+01 2.824236358401520201e-03
2.436000000000002075e+01 2.791831542209480266e-03
2.438000000000002032e+01 2.759358936669002293e-03
2.440000000000001990e+01 2.726818533554288635e-03
2.442000000000001947e+01 2.694210326206882954e-03
2.444000000000001904e+01 2.661534309549632143e-03
2.446000000000002217e+01 2.628790480099651647e-03
2.448000000000002174e+01 2.595978835982401013e-03
2.450000000000002132e+01 2.563099376944646610e-03
2.452000000000002089e+01 2.530152104368697200e-03
2.454000000000002046e+01 2.497137021285470316e-03
2.456000000000002004e+01 2.464054132388452875e-03
2.458000000000001961e+01 2.430903444047236364e-03
2.460000000000002274e+01 2.397684964321094517e-03
2.462000000000002231e+01 2.364398702972976898e-03
2.464000000000002188e+01 2.331044671482748309e-03
2.466000000000002146e+01 2.297622883061350638e-03
2.468000000000002103e+01 2.264133352664141584e-03
2.470000000000002061e+01 2.230576097004893007e-03
2.472000000000002018e+01 2.196951134569527335e-03
2.474000000000001975e+01 2.163258485629637566e-03
2.476000000000001933e+01 2.129498172256543299e-03
2.478000000000002245e+01 2.095670218334833284e-03
2.480000000000002203e+01 2.061774649576254489e-03
2.482000000000002160e+01 2.027811493533448507e-03
2.484000000000002117e+01 1.993780779613808958e-03
2.486000000000002075e+01 1.959682539093016672e-03
2.488000000000002032e+01 1.925516805129105693e-03
2.490000000000001990e+01 1.891283612775953140e-03
2.492000000000002302e+01 1.856982998997452981e-03
2.494000000000002260e+01 1.822615002680722700e-03
2.496000000000002217e+01 1.788179664650360991e-03
2.498000000000002174e+01 1.753677027681876032e-03
2.500000000000002132e+01 1.719107136515569132e-03
2.502000000000002089e+01 1.684470037870090505e-03
2.504000000000002046e+01 1.649765780456328556e-03
2.506000000000002004e+01 1.614994414991032879e-03
2.508000000000001961e+01 1.580155994210383696e-03
2.510000000000002274e+01 1.545250572883799176e-03
2.512000000000002231e+01 1.510278207827542817e-03
2.514000000000002188e+01 1.475238957918148693e-03
2.516000000000002146e+01 1.440132884106094975e-03
2.518000000000002103e+01 1.404960049429541209e-03
2.520000000000002061e+01 1.369720519027611523e-03
2.522000000000002018e+01 1.334414360153877337e-03
2.524000000000002331e+01 1.299041642190085525e-03
2.526000000000002288e+01 1.263602436659388940e-03
2.528000000000002245e+01 1.228096817239639595e-03
2.530000000000002203e+01 1.192524859776913655e-03
2.532000000000002160e+01 1.156886642298889187e-03
2.534000000000002117e+01 1.121182245027816261e-03
2.536000000000002075e+01 1.085411750394030652e-03
2.538000000000002032e+01 1.049575243049010896e-03
2.540000000000001990e+01 1.013672809878494530e-03
2.542000000000002302e+01 9.777045400157365843e-04
2.544000000000002260e+01 9.416705248541755576e-04
2.546000000000002217e+01 9.055708580607068703e-04
2.548000000000002174e+01 8.694056355886363701e-04
2.550000000000002132e+01 8.331749556902536078e-04
2.552000000000002089e+01 7.968789189298495276e-04
2.554000000000002046e+01 7.605176281964922715e-04
2.556000000000002359e+01 7.240911887164660143e-04
2.558000000000002316e+01 6.875997080660554419e-04
2.560000000000002274e+01 6.510432961841281342e-04
2.562000000000002231e+01 6.144220653844601008e-04
2.564000000000002188e+01 5.777361303679416204e-04
2.566000000000002146e+01 5.409856082354723081e-04
2.568000000000002103e+01 5.041706184995538385e-04
2.570000000000002061e+01 4.672912830968481510e-04
2.572000000000002018e+01 4.303477264001251412e-04
2.574000000000002331e+01 3.933400752300772116e-04
2.576000000000002288e+01 3.562684588674534998e-04
2.578000000000002245e+01 3.191330090649473965e-04
2.580000000000002203e+01 2.819338600583637193e-04
2.582000000000002160e+01 2.446711485789237030e-04
2.584000000000002117e+01 2.073450138641981749e-04
2.586000000000002075e+01 1.699555976700467899e-04
2.588000000000002387e+01 1.325030442814270648e-04
2.590000000000002345e+01 9.498750052397891613e-05
2.592000000000002302e+01 5.740911577478204650e-05
2.594000000000002260e+01 1.976804197391247893e-05
2.596000000000002217e+01 -1.793556636531185098e-05
2.598000000000002174e+01 -5.570155214533542164e-05
2.600000000000002132e+01 -9.352975567347573081e-05
2.602000000000002089e+01 -1.314200146518688960e-04
2.604000000000002046e+01 -1.693721641666049154e-04
2.606000000000002359e+01 -2.073860366778083832e-04
2.608000000000002316e+01 -2.454614620091991680e-04
2.610000000000002274e+01 -2.835982673382016293e-04
2.612000000000002231e+01 -3.217962771863367159e-04
2.614000000000002188e+01 -3.600553134090041739e-04
2.616000000000002146e+01 -3.983751951861494900e-04
2.618000000000002103e+01 -4.367557390125138784e-04
2.620000000000002416e+01 -4.751967586888914373e-04
2.622000000000002373e+01 -5.136980653123942057e-04
2.624000000000002331e+01 -5.522594672676154823e-04
2.626000000000002288e+01 -5.908807702177244596e-04
2.628000000000002245e+01 -6.295617770957619239e-04
2.630000000000002203e+01 -6.683022880962693471e-04
2.632000000000002160e+01 -7.071021006663984285e-04
2.634000000000002117e+01 -7.459610094981593753e-04
2.636000000000002075e+01 -7.848788065201455118e-04
2.638000000000002387e+01 -8.238552808894668159e-04
2.640000000000002345e+01 -8.628902189843555516e-04
2.642000000000002302e+01 -8.990202856154990742e-04
2.644000000000002260e+01 -9.209533681370304795e-04
2.646000000000002217e+01 -9.429453256768977141e-04
2.648000000000002174e+01 -9.649960273226426037e-04
2.650000000000002132e+01 -9.871053402384602927e-04
2.652000000000002444e+01 -1.009273129657294651e-03
2.654000000000002402e+01 -1.031499258873727750e-03
2.656000000000002359e+01 -1.053783589237199158e-03
2.658000000000002316e+01 -1.076125980144041275e-03
2.660000000000002274e+01 -1.098526289031665848e-03
2.662000000000002231e+01 -1.120984371370867001e-03
2.664000000000002188e+01 -1.143500080659737121e-03
2.666000000000002146e+01 -1.166073268416769173e-03
2.668000000000002103e+01 -1.188703784174458813e-03
2.670000000000002416e+01 -1.211391475473355380e-03
2.672000000000002373e+01 -1.234136187855265675e-03
2.674000000000002331e+01 -1.256937764857953953e-03
2.676000000000002288e+01 -1.279796048008586835e-03
2.678000000000002245e+01 -1.302710876818489018e-03
2.680000000000002203e+01 -1.325682088777243922e-03
2.682000000000002160e+01 -1.348709519347404077e-03
2.684000000000002473e+01 -1.371793001958765889e-03
2.686000000000002430e+01 -1.394932368003902728e-03
2.688000000000002387e+01 -1.418127446832454864e-03
2.690000000000002345e+01 -1.441378065746452440e-03
2.692000000000002302e+01 -1.464684049995796950e-03
2.694000000000002260e+01 -1.488045222773575534e-03
2.696000000000002217e+01 -1.517008594263493911e-03
2.698000000000002174e+01 -1.567958576547508242e-03
2.700000000000002132e+01 -1.618970360140943934e-03
2.702000000000002444e+01 -1.670043551462142622e-03
2.704000000000002402e+01 -1.721177753082268370e-03
2.706000000000002359e+01 -1.772372563723519394e-03
2.708000000000002316e+01 -1.823627578258520685e-03
2.710000000000002274e+01 -1.874942387709125757e-03
2.712000000000002231e+01 -1.926316579246241216e-03
2.714000000000002188e+01 -1.977749736189919789e-03
2.716000000000002501e+01 -2.029241438009301342e-03
2.718000000000002458e+01 -2.080791260323967048e-03
2.720000000000002416e+01 -2.132398774904438552e-03
2.722000000000002373e+01 -2.184063549674079233e-03
2.724000000000002331e+01 -2.235785148711002829e-03
2.726000000000002288e+01 -2.287563132249746580e-03
2.728000000000002245e+01 -2.339397056684729831e-03
2.730000000000002203e+01 -2.391286474572615426e-03
2.732000000000002160e+01 -2.443230934636224979e-03
2.734000000000002473e+01 -2.495229981768144062e-03
2.736000000000002430e+01 -2.547283157034922838e-03
2.738000000000002387e+01 -2.599389997681749841e-03
2.740000000000002345e+01 -2.651550037137717728e-03
2.742000000000002302e+01 -2.703762805020856145e-03
2.744000000000002260e+01 -2.756027827144452626e-03
2.746000000000002217e+01 -2.808344625522965834e-03
2.748000000000002530e+01 -2.860712718379035575e-03
2.750000000000002487e+01 -2.913131620150187940e-03
2.752000000000002444e+01 -2.964817872944904096e-03
2.754000000000002402e+01 -3.010425596525083403e-03
2.756000000000002359e+01 -3.056091598453792094e-03
2.758000000000002316e+01 -3.101815421986525538e-03
2.760000000000002274e+01 -3.147596606592401210e-03
2.762000000000002231e+01 -3.193434687960271419e-03
2.764000000000002188e+01 -3.239329198005665243e-03
2.766000000000002501e+01 -3.285279664877525322e-03
2.768000000000002458e+01 -3.331285612965952103e-03
2.770000000000002416e+01 -3.377346562910251218e-03
2.772000000000002373e+01 -3.423462031607253219e-03
2.774000000000002331e+01 -3.469631532220218348e-03
2.776000000000002288e+01 -3.515854574188028402e-03
2.778000000000002245e+01 -3.562130663235373029e-03
2.780000000000002558e+01 -3.608459301382588649e-03
2.782000000000002515e+01 -3.654839986956567692e-03
2.784000000000002473e+01 -3.701272214601962745e-03
2.786000000000002430e+01 -3.747755475292720295e-03
2.788000000000002387e+01 -3.794289256344190401e-03
2.790000000000002345e+01 -3.840873041425618868e-03
2.792000000000002302e+01 -3.887506310573539750e-03
2.794000000000002260e+01 -3.934188540204807023e-03
2.796000000000002217e+01 -3.980919203130870929e-03
2.798000000000002530e+01 -4.027697768572310183e-03
2.800000000000002487e+01 -4.074523702173362023e-03
2.802000000000002444e+01 -4.121396466017715997e-03
2.804000000000002402e+01 -4.168315518644438722e-03
2.806000000000002359e+01 -4.215280315063870895e-03
2.808000000000002316e+01 -4.262290306775084678e-03
2.810000000000002274e+01 -4.309344941782818940e-03
2.812000000000002586e+01 -4.373742270616432816e-03
2.814000000000002544e+01 -4.442317497717129977e-03
2.816000000000002501e+01 -4.510952883319571498e-03
2.818000000000002458e+01 -4.579647596447120050e-03
2.820000000000002416e+01 -4.648400800603622041e-03
2.822000000000002373e+01 -4.717211653800830982e-03
2.824000000000002331e+01 -4.786079308587314930e-03
2.826000000000002288e+01 -4.855002912076853902e-03
2.828000000000002245e+01 -4.923981605979167037e-03
2.830000000000002558e+01 -4.993014526630451533e-03
2.832000000000002515e+01 -5.062100805025076915e-03
2.834000000000002473e+01 -5.131239566847859562e-03
2.836000000000002430e+01 -5.200429932507773592e-03
2.838000000000002387e+01 -5.269671017171831742e-03
2.840000000000002345e+01 -5.338961930799800658e-03
2.842000000000002302e+01 -5.408301778180502582e-03
2.844000000000002615e+01 -5.477689658967619182e-03
2.846000000000002572e+01 -5.547124667717901435e-03
2.848000000000002530e+01 -5.616605893928644858e-03
2.850000000000002487e+01 -5.686132422077421616e-03
2.852000000000002444e+01 -5.755703331661468289e-03
2.854000000000002402e+01 -5.825317697238271454e-03
2.856000000000002359e+01 -5.894974588467583564e-03
2.858000000000002316e+01 -5.964673070153229777e-03
2.860000000000002274e+01 -6.034412202286583600e-03
2.862000000000002586e+01 -6.104191040090185642e-03
2.864000000000002544e+01 -6.174008634062722392e-03
2.866000000000002501e+01 -6.243864030024558372e-03
2.868000000000002458e+01 -6.313756269163943967e-03
2.870000000000002416e+01 -6.383684388084604096e-03
2.872000000000002373e+01 -6.462434364739638205e-03
2.874000000000002331e+01 -6.570166140000886432e-03
2.876000000000002643e+01 -6.677964750577973681e-03
2.878000000000002601e+01 -6.785828669346281351e-03
2.880000000000002558e+01 -6.893756360639955415e-03
2.882000000000002515e+01 -7.001746280324977305e-03
2.884000000000002473e+01 -7.109796875874843831e-03
2.886000000000002430e+01 -7.217906586446611386e-03
2.888000000000002387e+01 -7.326073842959934281e-03
2.890000000000002345e+01 -7.434297068176178545e-03
2.892000000000002302e+01 -7.542574676779488160e-03
2.894000000000002615e+01 -7.650905075460522758e-03
2.896000000000002572e+01 -7.759286662999518788e-03
2.898000000000002530e+01 -7.867717830352734254e-03
2.900000000000002487e+01 -7.976196960739650663e-03
2.902000000000002444e+01 -8.084722429731575760e-03
2.904000000000002402e+01 -8.193292605341826601e-03
2.906000000000002359e+01 -8.301905848117477338e-03
2.908000000000002672e+01 -8.410560511232756734e-03
2.910000000000002629e+01 -8.519254940583273136e-03
2.912000000000002586e+01 -8.627987474882314184e-03
2.914000000000002544e+01 -8.736756445758346937e-03
2.916000000000002501e+01 -8.845560177854271816e-03
2.918000000000002458e+01 -8.954396988927210838e-03
2.920000000000002416e+01 -9.063265189951019360e-03
2.922000000000002373e+01 -9.172163085218827325e-03
2.924000000000002331e+01 -9.281088972448364727e-03
2.926000000000002643e+01 -9.390041142887509129e-03
2.928000000000002601e+01 -9.499017881421970358e-03
2.930000000000002558e+01 -9.608017466683804395e-03
2.932000000000002515e+01 -9.717038171161635970e-03
2.934000000000002473e+01 -9.826078261312364351e-03
2.936000000000002430e+01 -9.929874588328479676e-03
2.938000000000002387e+01 -1.002229822970376188e-02
2.940000000000002700e+01 -1.011476710648014608e-02
2.942000000000002657e+01 -1.020727965390840104e-02
2.944000000000002615e+01 -1.029983430002617655e-02
2.946000000000002572e+01 -1.039242946575655822e-02
2.948000000000002530e+01 -1.048506356500938062e-02
2.950000000000002487e+01 -1.057773500478293230e-02
2.952000000000002444e+01 -1.067044218526765065e-02
2.954000000000002402e+01 -1.076318349995158616e-02
2.956000000000002359e+01 -1.085595733572697688e-02
2.958000000000002672e+01 -1.094876207299885253e-02
2.960000000000002629e+01 -1.104159608579385367e-02
2.962000000000002586e+01 -1.113445774187237468e-02
2.964000000000002544e+01 -1.122734540284092003e-02
2.966000000000002501e+01 -1.132025742426574257e-02
2.968000000000002458e+01 -1.141319215578910640e-02
2.970000000000002416e+01 -1.150614794124565562e-02
2.972000000000002728e+01 -1.159912311878120474e-02
2.974000000000002686e+01 -1.169211602097199737e-02
2.976000000000002643e+01 -1.178512497494640758e-02
2.978000000000002601e+01 -1.187814830250678508e-02
2.980000000000002558e+01 -1.197118432025384531e-02
2.982000000000002515e+01 -1.206423133971122434e-02
2.984000000000002473e+01 -1.215728766745239990e-02
2.986000000000002430e+01 -1.225035160522811896e-02
2.988000000000002387e+01 -1.234342145009571096e-02
2.990000000000002700e+01 -1.243649549454877400e-02
2.992000000000002657e+01 -1.252957202664909710e-02
2.994000000000002615e+01 -1.262264933015923296e-02
2.996000000000002572e+01 -1.271572568467606648e-02
2.998000000000002530e+01 -1.280879936576644063e-02
3.000000000000002487e+01 -1.290186864510259671e-02
3.002000000000002444e+01 -1.299493179059993050e-02
3.004000000000002757e+01 -1.308463782020275606e-02
3.006000000000002714e+01 -1.317395557967177520e-02
3.008000000000002672e+01 -1.326329639347959347e-02
3.010000000000002629e+01 -1.335265851021090813e-02
3.012000000000002586e+01 -1.344204017222094469e-02
3.014000000000002544e+01 -1.353143961577278273e-02
3.016000000000002501e+01 -1.362085507117632814e-02
3.018000000000002458e+01 -1.371028476292811445e-02
3.020000000000002416e+01 -1.379972690985399077e-02
3.022000000000002728e+01 -1.388917972525187741e-02
3.024000000000002686e+01 -1.397864141703724153e-02
3.026000000000002643e+01 -1.406811018788989981e-02
3.028000000000002601e+01 -1.415758423540218469e-02
3.030000000000002558e+01 -1.424706175222786690e-02
3.032000000000002515e+01 -1.433654092623412764e-02
3.034000000000002473e+01 -1.442601994065334514e-02
3.036000000000002785e+01 -1.451549697423794999e-02
3.038000000000002743e+01 -1.460497020141435405e-02
3.040000000000002700e+01 -1.469443779244079644e-02
3.042000000000002657e+01 -1.478389791356519122e-02
3.044000000000002615e+01 -1.487334872718357008e-02
3.046000000000002572e+01 -1.496278839200176902e-02
3.048000000000002530e+01 -1.505221506319665177e-02
3.050000000000002487e+01 -1.514162689257886676e-02
3.052000000000002444e+01 -1.523102202875776905e-02
3.054000000000002757e+01 -1.532039861730631614e-02
3.056000000000002714e+01 -1.540975480092746097e-02
3.058000000000002672e+01 -1.549908871962222580e-02
3.060000000000002629e+01 -1.558839851085786800e-02
3.062000000000002586e+01 -1.567768230973758115e-02
3.064000000000002544e+01 -1.576693824917159426e-02
3.066000000000002501e+01 -1.585616446004815480e-02
3.068000000000002814e+01 -1.594535907140653616e-02
3.070000000000002771e+01 -1.603452021061014740e-02
3.072000000000002728e+01 -1.612364600352118524e-02
3.074000000000002686e+01 -1.615441343140412017e-02
3.076000000000002643e+01 -1.618422190320960991e-02
3.078000000000002601e+01 -1.621399860443560603e-02
3.080000000000002558e+01 -1.624374271327442762e-02
3.082000000000002515e+01 -1.627345340833263529e-02
3.084000000000002473e+01 -1.630312986871913783e-02
3.086000000000002785e+01 -1.633277127413379839e-02
3.088000000000002743e+01 -1.636237680495596439e-02
3.090000000000002700e+01 -1.639194564233429144e-02
3.092000000000002657e+01 -1.642147696827530104e-02
3.094000000000002615e+01 -1.645096996573351678e-02
3.096000000000002572e+01 -1.648042381870114953e-02
3.098000000000002530e+01 -1.650983771229780697e-02
3.100000000000002842e+01 -1.653921083286133062e-02
3.102000000000002800e+01 -1.656854236803748104e-02
3.104000000000002757e+01 -1.659783150687074368e-02
3.106000000000002714e+01 -1.662707743989466636e-02
3.108000000000002672e+01 -1.665627935922311606e-02
3.110000000000002629e+01 -1.668543645864012034e-02
3.112000000000002586e+01 -1.671454793369138089e-02
3.114000000000002544e+01 -1.674361298177445140e-02
3.116000000000002501e+01 -1.677263080223027544e-02
3.118000000000002814e+01 -1.680160059643338172e-02
3.120000000000002771e+01 -1.683052156788272108e-02
3.122000000000002728e+01 -1.685939292229237524e-02
3.124000000000002686e+01 -1.688821386768218219e-02
3.126000000000002643e+01 -1.691698361446838592e-02
3.128000000000002601e+01 -1.694570137555332159e-02
3.130000000000002558e+01 -1.697436636641624225e-02
3.132000000000002871e+01 -1.700297780520292415e-02
3.134000000000002828e+01 -1.703153491281579265e-02
3.136000000000002785e+01 -1.706003691300309391e-02
3.138000000000002743e+01 -1.708848303244834069e-02
3.140000000000002700e+01 -1.711687250085968878e-02
3.142000000000002657e+01 -1.714520455105797078e-02
3.144000000000002615e+01 -1.717347841906567696e-02
3.146000000000002572e+01 -1.717184027095687224e-02
3.148000000000002530e+01 -1.712031161935565968e-02
3.150000000000002842e+01 -1.706869248773978248e-02
3.152000000000002800e+01 -1.701698369962113128e-02
3.154000000000002757e+01 -1.696518608774764958e-02
3.156000000000002714e+01 -1.691330049405383174e-02
3.158000000000002672e+01 -1.686132776961043328e-02
3.160000000000002629e+01 -1.680926877457147514e-02
3.162000000000002586e+01 -1.675712437811877412e-02
3.164000000000002899e+01 -1.670489545840639356e-02
3.166000000000002856e+01 -1.665258290250123258e-02
3.168000000000002814e+01 -1.660018760632283458e-02
3.170000000000002771e+01 -1.654771047458110031e-02
3.172000000000002728e+01 -1.649515242071234594e-02
3.174000000000002686e+01 -1.644251436681230111e-02
3.176000000000002643e+01 -1.638979724356983206e-02
3.178000000000002601e+01 -1.633700199019513452e-02
3.180000000000002558e+01 -1.628412955434942883e-02
3.182000000000002871e+01 -1.623118089207150477e-02
3.184000000000002828e+01 -1.617815696770136258e-02
3.186000000000002785e+01 -1.612505875380449913e-02
3.188000000000002743e+01 -1.607188723109155559e-02
3.190000000000002700e+01 -1.601864338833885668e-02
3.192000000000002657e+01 -1.596532822230479695e-02
3.194000000000002615e+01 -1.591194273764640760e-02
3.196000000000002927e+01 -1.585848794683325513e-02
3.198000000000002885e+01 -1.580496487005866868e-02
3.200000000000002842e+01 -1.575137453515193520e-02
3.202000000000002444e+01 -1.569771797748548831e-02
3.204000000000002757e+01 -1.564399623988312754e-02
3.206000000000003070e+01 -1.559021037252482540e-02
3.208000000000002672e+01 -1.553636143285096367e-02
3.210000000000002274e+01 -1.548245048546419492e-02
3.212000000000002586e+01 -1.542847860203000639e-02
3.214000000000002899e+01 -1.537444686117600198e-02
3.216000000000002501e+01 -1.532035634838871049e-02
3.218000000000002814e+01 -1.526620815590992199e-02
3.220000000000003126e+01 -1.521200338263073611e-02
3.222000000000002728e+01 -1.515778701313986836e-02
3.224000000000002331e+01 -1.513511050040969308e-02
3.226000000000002643e+01 -1.511333194726873289e-02
3.228000000000002956e+01 -1.509148587187111694e-02
3.230000000000002558e+01 -1.506957255230257677e-02
3.232000000000002871e+01 -1.504759227313332698e-02
3.234000000000003183e+01 -1.502554532541217937e-02
3.236000000000002785e+01 -1.500343200666015564e-02
3.238000000000002387e+01 -1.498125262086183289e-02
3.240000000000002700e+01 -1.495900747845537761e-02
3.242000000000003013e+01 -1.493669689632274276e-02
3.244000000000002615e+01 -1.491432119777594441e-02
3.246000000000002927e+01 -1.489188071254467921e-02
3.248000000000003240e+01 -1.486937577676077440e-02
3.250000000000002842e+01 -1.484680673294226302e-02
3.252000000000002444e+01 -1.482417392997575044e-02
3.254000000000002757e+01 -1.480147772309767414e-02
3.256000000000003070e+01 -1.477871847387363970e-02
3.258000000000002672e+01 -1.475589655017755207e-02
3.260000000000002984e+01 -1.473301232616803028e-02
3.262000000000003297e+01 -1.471006618226470067e-02
3.264000000000002899e+01 -1.468705850512252997e-02
3.266000000000002501e+01 -1.466398968760489023e-02
3.268000000000002814e+01 -1.464086012875508852e-02
3.270000000000003126e+01 -1.461767023376752545e-02
3.272000000000002728e+01 -1.459442041395623939e-02
3.274000000000002331e+01 -1.457111108672291822e-02
3.276000000000002643e+01 -1.454774267552365330e-02
3.278000000000002956e+01 -1.452431560983372810e-02
3.280000000000002558e+01 -1.450083032511171807e-02
3.282000000000002871e+01 -1.447728726276247511e-02
3.284000000000003183e+01 -1.445368687009793845e-02
3.286000000000002785e+01 -1.443002960029704344e-02
3.288000000000002387e+01 -1.440631591236536321e-02
3.290000000000002700e+01 -1.438254627109154284e-02
3.292000000000003013e+01 -1.435872114700411685e-02
3.294000000000002615e+01 -1.433484101632653135e-02
3.296000000000002927e+01 -1.431090636093051982e-02
3.298000000000003240e+01 -1.428691766828911296e-02
3.300000000000002842e+01 -1.426287543142718862e-02
3.302000000000003155e+01 -1.423878014887256307e-02
3.304000000000002757e+01 -1.416956149906648324e-02
3.306000000000003070e+01 -1.407733078429007981e-02
3.308000000000002672e+01 -1.398499895193323558e-02
3.310000000000002984e+01 -1.389256802726432198e-02
3.312000000000002586e+01 -1.380004004837652280e-02
3.314000000000002899e+01 -1.370741706598754134e-02
3.316000000000002501e+01 -1.361470114323542167e-02
3.318000000000002814e+01 -1.352189435547215997e-02
3.320000000000003126e+01 -1.342899879005354964e-02
3.322000000000002728e+01 -1.333601654612568375e-02
3.324000000000003041e+01 -1.324294973440911377e-02
3.326000000000002643e+01 -1.314980047697921275e-02
3.328000000000002956e+01 -1.305657090704380116e-02
3.330000000000002558e+01 -1.296326316871830413e-02
3.332000000000002871e+01 -1.286987941679700737e-02
3.334000000000003183e+01 -1.277642181652279343e-02
3.336000000000002785e+01 -1.268289254335263488e-02
3.338000000000003098e+01 -1.258929378272145849e-02
3.340000000000002700e+01 -1.249562772980339180e-02
3.342000000000003013e+01 -1.240189658926890530e-02
3.344000000000002615e+01 -1.230810257504196328e-02
3.346000000000002927e+01 -1.221424791005204687e-02
3.348000000000003240e+01 -1.212033482598560280e-02
3.350000000000002842e+01 -1.202636556303414081e-02
3.352000000000003155e+01 -1.193234236964042100e-02
3.354000000000002757e+01 -1.183826750224256652e-02
3.356000000000003070e+01 -1.174414322501591765e-02
3.358000000000002672e+01 -1.164997180961194548e-02
3.360000000000002984e+01 -1.155575553489694360e-02
3.362000000000002586e+01 -1.146149668668695019e-02
3.364000000000002899e+01 -1.136719755748175076e-02
3.366000000000003212e+01 -1.127286044619685117e-02
3.368000000000002814e+01 -1.117848765789402135e-02
3.370000000000003126e+01 -1.108408150350955780e-02
3.372000000000002728e+01 -1.098964429958121727e-02
3.374000000000003041e+01 -1.089517836797402987e-02
3.376000000000002643e+01 -1.080068603560425076e-02
3.378000000000002956e+01 -1.070616963416163268e-02
3.380000000000002558e+01 -1.061163149983157528e-02
3.382000000000002871e+01 -1.051707397301465154e-02
3.384000000000003183e+01 -1.042249939804594343e-02
3.386000000000002785e+01 -1.032791012291316667e-02
3.388000000000003098e+01 -1.024071710050228172e-02
3.390000000000002700e+01 -1.016957810955096235e-02
3.392000000000003013e+01 -1.009837976975595970e-02
3.394000000000002615e+01 -1.002712375021823886e-02
3.396000000000002927e+01 -9.955811728754388606e-03
3.398000000000003240e+01 -9.884445391715793866e-03
3.400000000000002842e+01 -9.813026433804853885e-03
3.402000000000003155e+01 -9.741556557889117021e-03
3.404000000000002757e+01 -9.670037474812992126e-03
3.406000000000003070e+01 -9.598470903207574276e-03
3.408000000000002672e+01 -9.526858569297809443e-03
3.410000000000002984e+01 -9.455202206708130871e-03
3.412000000000003297e+01 -9.383503556265427453e-03
3.414000000000002899e+01 -9.311764365800234006e-03
3.416000000000003212e+01 -9.239986389946488674e-03
3.418000000000002814e+01 -9.168171389938018639e-03
3.420000000000003126e+01 -9.096321133404808995e-03
3.422000000000002728e+01 -9.024437394165876758e-03
3.424000000000003041e+01 -8.952521952022113663e-03
3.426000000000002643e+01 -8.880576592545296952e-03
3.428000000000002956e+01 -8.808603106867783639e-03
3.430000000000003268e+01 -8.736603291468632987e-03
3.432000000000002871e+01 -8.664578947959437547e-03
3.434000000000003183e+01 -8.592531882868102017e-03
3.436000000000002785e+01 -8.520463907421662805e-03
3.438000000000003098e+01 -8.448376837327006839e-03
3.440000000000002700e+01 -8.376272492551238222e-03
3.442000000000003013e+01 -8.304152697100285890e-03
3.444000000000002615e+01 -8.232019278796309097e-03
3.446000000000002927e+01 -8.159874069054185233e-03
3.448000000000003240e+01 -8.087718902656844053e-03
3.450000000000002842e+01 -8.015555617529904545e-03
3.452000000000003155e+01 -7.943386054514811265e-03
3.454000000000002757e+01 -7.871212057142158020e-03
3.456000000000003070e+01 -7.799035471402978453e-03
3.458000000000002672e+01 -7.726858145520084341e-03
3.460000000000002984e+01 -7.654681929719023108e-03
3.462000000000003297e+01 -7.582508675997474967e-03
3.464000000000002899e+01 -7.510340237895388182e-03
3.466000000000003212e+01 -7.438178470263337103e-03
3.468000000000002814e+01 -7.366025229031802207e-03
3.470000000000003126e+01 -7.293882370979061502e-03
3.472000000000002728e+01 -7.221751753499537282e-03
3.474000000000003041e+01 -7.149635234371982430e-03
3.476000000000003354e+01 -7.077534671526868743e-03
3.478000000000002956e+01 -7.058529879106214926e-03
3.480000000000003268e+01 -7.065523124153236072e-03
3.482000000000002871e+01 -7.072519077697395594e-03
3.484000000000003183e+01 -7.079517512551574548e-03
3.486000000000002785e+01 -7.086518202382248097e-03
3.488000000000003098e+01 -7.093520921741093901e-03
3.490000000000002700e+01 -7.100525446097624878e-03
3.492000000000003013e+01 -7.107531551870657077e-03
3.494000000000003325e+01 -7.114539016460716056e-03
3.496000000000002927e+01 -7.121547618280908015e-03
3.498000000000003240e+01 -7.128557136788710343e-03
3.500000000000002842e+01 -7.135567352516415142e-03
3.502000000000003155e+01 -7.142578047103110596e-03
3.504000000000002757e+01 -7.149589003324290093e-03
3.506000000000003070e+01 -7.156600005122061570e-03
3.508000000000002672e+01 -7.163610837636511311e-03
3.510000000000002984e+01 -7.170621287233934840e-03
3.512000000000003297e+01 -7.177631141537501626e-03
3.514000000000002899e+01 -7.184640189455631688e-03
3.516000000000003212e+01 -7.191648221211768659e-03
3.518000000000002814e+01 -7.198655028372209080e-03
3.520000000000003126e+01 -7.205660403874626467e-03
3.522000000000002728e+01 -7.212664142056163415e-03
3.524000000000003041e+01 -7.219666038680878396e-03
3.526000000000003354e+01 -7.226665890966856021e-03
3.528000000000002956e+01 -7.233663497613492498e-03
3.530000000000003268e+01 -7.240658658827689963e-03
3.532000000000002871e+01 -7.247651176349721204e-03
3.534000000000003183e+01 -7.254640853479816034e-03
3.536000000000002785e+01 -7.261627495102642577e-03
3.538000000000003098e+01 -7.268610907712703614e-03
3.540000000000003411e+01 -7.275590899439214262e-03
3.542000000000003013e+01 -7.282567280069255321e-03
3.544000000000003325e+01 -7.289539861072417623e-03
3.546000000000002927e+01 -7.296508455623679570e-03
3.548000000000003240e+01 -7.303472878626553547e-03
3.550000000000002842e+01 -7.310432946735010221e-03
3.552000000000003155e+01 -7.317388478375849541e-03
3.554000000000002757e+01 -7.324339293769936352e-03
3.556000000000003070e+01 -7.331285214953567851e-03
3.558000000000003382e+01 -7.338226065798837509e-03
3.560000000000002984e+01 -7.345161672033593929e-03
3.562000000000003297e+01 -7.352091861261519402e-03
3.564000000000002899e+01 -7.359016462980609921e-03
3.566000000000003212e+01 -7.365935308602608415e-03
3.568000000000002814e+01 -7.372848231470682454e-03
3.570000000000003126e+01 -7.379755066877060309e-03
3.572000000000002728e+01 -7.383553976183497049e-03
3.574000000000003041e+01 -7.385434761004287980e-03
3.576000000000003354e+01 -7.387312783576029628e-03
3.578000000000002956e+01 -7.389187957934246001e-03
3.580000000000003268e+01 -7.391060199621886373e-03
3.582000000000002871e+01 -7.392929425703515314e-03
3.584000000000003183e+01 -7.394795554780378768e-03
3.586000000000002785e+01 -7.396658507004094489e-03
3.588000000000003098e+01 -7.398518204090548042e-03
3.590000000000003411e+01 -7.400374569332702872e-03
3.592000000000003013e+01 -7.402227527614419107e-03
3.594000000000003325e+01 -7.404077005421924422e-03
3.596000000000002927e+01 -7.405922930856627569e-03
3.598000000000003240e+01 -7.407765233646780058e-03
3.600000000000002842e+01 -7.409603845158409252e-03
3.602000000000003155e+01 -7.411438698406773613e-03
3.604000000000003467e+01 -7.413269728066530784e-03
3.606000000000003070e+01 -7.415096870481616836e-03
3.608000000000003382e+01 -7.416920063675711862e-03
3.610000000000002984e+01 -7.418739247360632560e-03
3.612000000000003297e+01 -7.420554362945811638e-03
3.614000000000002899e+01 -7.422365353546140493e-03
3.616000000000003212e+01 -7.424172163990421652e-03
3.618000000000002814e+01 -7.425974740828644206e-03
3.620000000000003126e+01 -7.427773032339404953e-03
3.622000000000003439e+01 -7.429566988535840286e-03
3.624000000000003041e+01 -7.431356561172749835e-03
3.626000000000003354e+01 -7.433141703752010540e-03
3.628000000000002956e+01 -7.434922371527851945e-03
3.630000000000003268e+01 -7.436698521511487039e-03
3.632000000000002871e+01 -7.438470112476447405e-03
3.634000000000003183e+01 -7.440237104961769030e-03
3.636000000000002785e+01 -7.441999461275757531e-03
3.638000000000003098e+01 -7.443757145499402955e-03
3.640000000000003411e+01 -7.445510123488667011e-03
3.642000000000003013e+01 -7.447258362876765098e-03
3.644000000000003325e+01 -7.449001833076328641e-03
3.646000000000002927e+01 -7.450740505280130203e-03
3.648000000000003240e+01 -7.452474352462459990e-03
3.650000000000002842e+01 -7.454203349379328811e-03
3.652000000000003155e+01 -7.455927472568253840e-03
3.654000000000003467e+01 -7.457646700348198772e-03
3.656000000000003070e+01 -7.459361012818445380e-03
3.658000000000003382e+01 -7.461070391857112065e-03
3.660000000000002984e+01 -7.462774821119642042e-03
3.662000000000003297e+01 -7.464474286036347841e-03
3.664000000000002899e+01 -7.466168773809777996e-03
3.666000000000003212e+01 -7.467858273411612756e-03
3.668000000000003524e+01 -7.469542775579087086e-03
3.670000000000003126e+01 -7.471845236868574630e-03
3.672000000000003439e+01 -7.537433173674890075e-03
3.674000000000003041e+01 -7.603141714551466500e-03
3.676000000000003354e+01 -7.668864684761565222e-03
3.678000000000002956e+01 -7.734600368861204930e-03
3.680000000000003268e+01 -7.800347050575793563e-03
3.682000000000002871e+01 -7.866103013015128195e-03
3.684000000000003183e+01 -7.931866538886651538e-03
3.686000000000003496e+01 -7.997635910710898521e-03
3.688000000000003098e+01 -8.063409411035825716e-03
3.690000000000003411e+01 -8.129185322652105264e-03
3.692000000000003013e+01 -8.194961928807687618e-03
3.694000000000003325e+01 -8.260737513422676537e-03
3.696000000000002927e+01 -8.326510361305036745e-03
3.698000000000003240e+01 -8.392278758364317068e-03
3.700000000000002842e+01 -8.458040991826865432e-03
3.702000000000003155e+01 -8.523795350450018640e-03
3.704000000000003467e+01 -8.589540124736004187e-03
3.706000000000003070e+01 -8.655273607145496859e-03
3.708000000000003382e+01 -8.720994092310892579e-03
3.710000000000002984e+01 -8.786699877248968157e-03
3.712000000000003297e+01 -8.852389261572909604e-03
3.714000000000002899e+01 -8.918060547703846042e-03
3.716000000000003212e+01 -8.983712041081299421e-03
3.718000000000003524e+01 -9.049342050373729643e-03
3.720000000000003126e+01 -9.114948887687176690e-03
3.722000000000003439e+01 -9.180530868773621733e-03
3.724000000000003041e+01 -9.246086313239155682e-03
3.726000000000003354e+01 -9.311613544749092891e-03
3.728000000000002956e+01 -9.377110891234170797e-03
3.730000000000003268e+01 -9.442576685094412892e-03
3.732000000000003581e+01 -9.508009263402294325e-03
3.734000000000003183e+01 -9.573406968104207493e-03
3.736000000000003496e+01 -9.638768146221743729e-03
3.738000000000003098e+01 -9.704091150049632200e-03
3.740000000000003411e+01 -9.769374337354754315e-03
3.742000000000003013e+01 -9.834616071571352161e-03
3.744000000000003325e+01 -9.899814721996759090e-03
3.746000000000002927e+01 -9.964968663983615749e-03
3.748000000000003240e+01 -1.003007627913270715e-02
3.750000000000003553e+01 -1.009513595548158435e-02
3.752000000000003155e+01 -1.016014608769375167e-02
3.754000000000003467e+01 -1.022510507724466895e-02
3.756000000000003070e+01 -1.029001133260595835e-02
3.758000000000003382e+01 -1.035486326942932668e-02
3.760000000000002984e+01 -1.041965931072610235e-02
3.762000000000003297e+01 -1.048439788704701517e-02
3.764000000000002899e+01 -1.054907743665815627e-02
3.766000000000003212e+01 -1.061369640571663969e-02
3.768000000000003524e+01 -1.067825324844268696e-02
3.770000000000003126e+01 -1.074274642729027701e-02
3.772000000000003439e+01 -1.080717441311583246e-02
3.774000000000003041e+01 -1.087153568534362374e-02
3.776000000000003354e+01 -1.090582710074620987e-02
3.778000000000002956e+01 -1.091664575866522005e-02
3.780000000000003268e+01 -1.092743567708880613e-02
3.782000000000003581e+01 -1.093819655987828855e-02
3.784000000000003183e+01 -1.094892811420340555e-02
3.786000000000003496e+01 -1.095963005058053774e-02
3.788000000000003098e+01 -1.097030208291072638e-02
3.790000000000003411e+01 -1.098094392851721099e-02
3.792000000000003013e+01 -1.099155530818228185e-02
3.794000000000003325e+01 -1.100213594618283316e-02
3.796000000000003638e+01 -1.101268557032603068e-02
3.798000000000003240e+01 -1.102320391198322209e-02
3.800000000000003553e+01 -1.103369070612371036e-02
3.802000000000003155e+01 -1.104414569134784356e-02
3.804000000000003467e+01 -1.105456860991845328e-02
3.806000000000003070e+01 -1.106495920779253239e-02
3.808000000000003382e+01 -1.107531723465130999e-02
3.810000000000002984e+01 -1.108564244393018226e-02
3.812000000000003297e+01 -1.109593459284686535e-02
3.814000000000003610e+01 -1.110619344242982746e-02
3.816000000000003212e+01 -1.111641875754485267e-02
3.818000000000003524e+01 -1.112661030692161865e-02
3.820000000000003126e+01 -1.113676786317848756e-02
3.822000000000003439e+01 -1.114689120284722765e-02
3.824000000000003041e+01 -1.115698010639681187e-02
3.826000000000003354e+01 -1.116703435825530839e-02
3.828000000000002956e+01 -1.117705374683239557e-02
3.830000000000003268e+01 -1.118703806454001554e-02
3.832000000000003581e+01 -1.119698710781182049e-02
3.834000000000003183e+01 -1.120690067712317405e-02
3.836000000000003496e+01 -1.121677857700845680e-02
3.838000000000003098e+01 -1.122662061607888027e-02
3.840000000000003411e+01 -1.123642660703860069e-02
3.842000000000003013e+01 -1.124619636669989785e-02
3.844000000000003325e+01 -1.125592971599831231e-02
3.846000000000003638e+01 -1.126562648000548929e-02
3.848000000000003240e+01 -1.127528648794250306e-02
3.850000000000003553e+01 -1.128490957319085684e-02
3.852000000000003155e+01 -1.129449557330426158e-02
3.854000000000003467e+01 -1.130404433001742058e-02
3.856000000000003070e+01 -1.131355568925596251e-02
3.858000000000003382e+01 -1.132302950114376372e-02
3.860000000000003695e+01 -1.133246562001054801e-02
3.862000000000003297e+01 -1.134186390439790616e-02
3.864000000000003610e+01 -1.135122421706434744e-02
3.866000000000003212e+01 -1.136054642499013424e-02
3.868000000000003524e+01 -1.136983039938039251e-02
3.870000000000003126e+01 -1.137907601566746224e-02
3.872000000000003439e+01 -1.138828315351311446e-02
3.874000000000003041e+01 -1.139745169680869176e-02
3.876000000000003354e+01 -1.140658153367499553e-02
3.878000000000003666e+01 -1.141567255646155042e-02
3.880000000000003268e+01 -1.142472466174427465e-02
3.882000000000003581e+01 -1.143373775032269224e-02
3.884000000000003183e+01 -1.144271172721607159e-02
3.886000000000003496e+01 -1.145164650165894464e-02
3.888000000000003098e+01 -1.148884178708519527e-02
3.890000000000003411e+01 -1.152599482891438973e-02
3.892000000000003013e+01 -1.156312211209577570e-02
3.894000000000003325e+01 -1.160022272902796331e-02
3.896000000000003638e+01 -1.163729577507804924e-02
3.898000000000003240e+01 -1.167434034868865614e-02
3.900000000000003553e+01 -1.171135555148420174e-02
3.902000000000003155e+01 -1.174834048837641344e-02
3.904000000000003467e+01 -1.178529426766868754e-02
3.906000000000003070e+01 -1.182221600116017783e-02
3.908000000000003382e+01 -1.185910480424893880e-02
3.910000000000003695e+01 -1.189595979603490228e-02
3.912000000000003297e+01 -1.193278009942095978e-02
3.914000000000003610e+01 -1.196956484121416281e-02
3.916000000000003212e+01 -1.200631315222523698e-02
3.918000000000003524e+01 -1.204302416736854203e-02
3.920000000000003126e+01 -1.207969702575925619e-02
3.922000000000003439e+01 -1.211633087081163442e-02
3.924000000000003752e+01 -1.215292485033432623e-02
3.926000000000003354e+01 -1.218947811662666851e-02
3.928000000000003666e+01 -1.222598982657186438e-02
3.930000000000003268e+01 -1.226245914173151701e-02
3.932000000000003581e+01 -1.229888522843700961e-02
3.934000000000003183e+01 -1.233526725788051601e-02
3.936000000000003496e+01 -1.237160440620581857e-02
3.938000000000003098e+01 -1.240789585459617546e-02
3.940000000000003411e+01 -1.244414078936305693e-02
3.942000000000003723e+01 -1.248033840203193086e-02
3.944000000000003325e+01 -1.251648788942811945e-02
3.946000000000003638e+01 -1.255258845376047705e-02
3.948000000000003240e+01 -1.258863930270511834e-02
3.950000000000003553e+01 -1.262463964948606562e-02
3.952000000000003155e+01 -1.266058871295637663e-02
3.954000000000003467e+01 -1.269648571767693045e-02
3.956000000000003070e+01 -1.273232989399420735e-02
3.958000000000003382e+01 -1.276812047811715436e-02
3.960000000000003695e+01 -1.280385671219146787e-02
3.962000000000003297e+01 -1.283953784437434284e-02
3.964000000000003610e+01 -1.287516312890610651e-02
3.966000000000003212e+01 -1.291073182618117376e-02
3.968000000000003524e+01 -1.294624320281833121e-02
3.970000000000003126e+01 -1.298169653172821444e-02
3.972000000000003439e+01 -1.301709109218034989e-02
3.974000000000003752e+01 -1.305242616986825033e-02
3.976000000000003354e+01 -1.308770105697315729e-02
3.978000000000003666e+01 -1.312291505222658999e-02
3.980000000000003268e+01 -1.315806746097126709e-02
3.982000000000003581e+01 -1.319315759522031277e-02
3.984000000000003183e+01 -1.322818477371490858e-02
3.986000000000003496e+01 -1.326314832198063377e-02
3.988000000000003809e+01 -1.329804757238320541e-02
3.990000000000003411e+01 -1.333288186418056867e-02
3.992000000000003723e+01 -1.336765054357488824e-02
3.994000000000003325e+01 -1.340235296376365848e-02
3.996000000000003638e+01 -1.343698848498720531e-02
3.998000000000003240e+01 -1.347155647457651435e-02
4.000000000000003553e+01 -1.350605630699842734e-02
4.002000000000003155e+01 -1.354048736390003373e-02
4.004000000000003467e+01 -1.357356843438123697e-02
4.006000000000003780e+01 -1.353689381092732479e-02
4.008000000000003382e+01 -1.349970627044998379e-02
4.010000000000003695e+01 -1.346246787065179078e-02
4.012000000000003297e+01 -1.342517947024637372e-02
4.014000000000003610e+01 -1.338784193242626742e-02
4.016000000000003212e+01 -1.335045612477006247e-02
4.018000000000003524e+01 -1.331302291914711680e-02
4.020000000000003126e+01 -1.327554319162274794e-02
4.022000000000003439e+01 -1.323801782236103813e-02
4.024000000000003752e+01 -1.320044769552877230e-02
4.026000000000003354e+01 -1.316283369919678259e-02
4.028000000000003666e+01 -1.312517672524147506e-02
4.030000000000003268e+01 -1.308747766924582383e-02
4.032000000000003581e+01 -1.304973743039924798e-02
4.034000000000003183e+01 -1.301195691139672359e-02
4.036000000000003496e+01 -1.297413701833738213e-02
4.038000000000003809e+01 -1.293627866062322003e-02
4.040000000000003411e+01 -1.289838275085600922e-02
4.042000000000003723e+01 -1.286045020473412272e-02
4.044000000000003325e+01 -1.282248194094960658e-02
4.046000000000003638e+01 -1.278447888108349625e-02
4.048000000000003240e+01 -1.274644194950136714e-02
4.050000000000003553e+01 -1.270837207324863709e-02
4.052000000000003865e+01 -1.267027018194432503e-02
4.054000000000003467e+01 -1.263213720767659108e-02
4.056000000000003780e+01 -1.259397408489517506e-02
4.058000000000003382e+01 -1.255578175030538750e-02
4.060000000000003695e+01 -1.251756114276169653e-02
4.062000000000003297e+01 -1.247931320315984194e-02
4.064000000000003610e+01 -1.244103887433021041e-02
4.066000000000003212e+01 -1.240273910092972061e-02
4.068000000000003524e+01 -1.236441482933444552e-02
4.070000000000003837e+01 -1.232606700753121134e-02
4.072000000000003439e+01 -1.228769658501025971e-02
4.074000000000003752e+01 -1.224930451265610065e-02
4.076000000000003354e+01 -1.221089174264029624e-02
4.078000000000003666e+01 -1.217245922831206896e-02
4.080000000000003268e+01 -1.213400792409104374e-02
4.082000000000003581e+01 -1.209553878535797426e-02
4.084000000000003183e+01 -1.205705276834745376e-02
4.086000000000003496e+01 -1.201855083003861534e-02
4.088000000000003809e+01 -1.198003392804774907e-02
4.090000000000003411e+01 -1.194150302051979855e-02
4.092000000000003723e+01 -1.190295906602107691e-02
4.094000000000003325e+01 -1.186440302343104089e-02
4.096000000000003638e+01 -1.182583585183465645e-02
4.098000000000003240e+01 -1.178725851041596655e-02
4.100000000000003553e+01 -1.174867195835001960e-02
4.102000000000003865e+01 -1.171007715469681715e-02
4.104000000000003467e+01 -1.167147505829477412e-02
4.106000000000003780e+01 -1.163286662765438371e-02
4.108000000000003382e+01 -1.159425282085252244e-02
4.110000000000003695e+01 -1.155563459542737967e-02
4.112000000000003297e+01 -1.151701290827312867e-02
4.114000000000003610e+01 -1.147838871553566627e-02
4.116000000000003922e+01 -1.143976297250853293e-02
4.118000000000003524e+01 -1.140113663352905829e-02
4.120000000000003837e+01 -1.136251065187601425e-02
4.122000000000003439e+01 -1.132388597966613349e-02
4.124000000000003752e+01 -1.128526356775291610e-02
4.126000000000003354e+01 -1.124664436562484299e-02
4.128000000000003666e+01 -1.120802932130489024e-02
4.130000000000003268e+01 -1.117891132278798876e-02
4.132000000000003581e+01 -1.116262573817199295e-02
4.134000000000003894e+01 -1.114631545836480830e-02
4.136000000000003496e+01 -1.112998084244586593e-02
4.138000000000003809e+01 -1.111362225206873056e-02
4.140000000000003411e+01 -1.109724005142471645e-02
4.142000000000003723e+01 -1.108083460720603146e-02
4.144000000000003325e+01 -1.106440628856880659e-02
4.146000000000003638e+01 -1.104795546709479333e-02
4.148000000000003240e+01 -1.103148251675334889e-02
4.150000000000003553e+01 -1.101498781386253158e-02
4.152000000000003865e+01 -1.099847173705021351e-02
4.154000000000003467e+01 -1.098193466721464687e-02
4.156000000000003780e+01 -1.096537698748350532e-02
4.158000000000003382e+01 -1.094879908317454749e-02
4.160000000000003695e+01 -1.093220134175424373e-02
4.162000000000003297e+01 -1.091558415279672567e-02
4.164000000000003610e+01 -1.089894790794234368e-02
4.166000000000003922e+01 -1.088229300085503774e-02
4.168000000000003524e+01 -1.086561982718098861e-02
4.170000000000003837e+01 -1.084892878450523235e-02
4.172000000000003439e+01 -1.083222027230877800e-02
4.174000000000003752e+01 -1.081549469192569050e-02
4.176000000000003354e+01 -1.079875244649879974e-02
4.178000000000003666e+01 -1.078199394093632552e-02
4.180000000000003979e+01 -1.076521958186725698e-02
4.182000000000003581e+01 -1.074842977759702702e-02
4.184000000000003894e+01 -1.073162493806254815e-02
4.186000000000003496e+01 -1.071480547478740816e-02
4.188000000000003809e+01 -1.069797180083613408e-02
4.190000000000003411e+01 -1.068112433076918652e-02
4.192000000000003723e+01 -1.066426348059679695e-02
4.194000000000003325e+01 -1.064738966773312243e-02
4.196000000000003638e+01 -1.063050331095007940e-02
4.198000000000003951e+01 -1.061360483033089823e-02
4.200000000000003553e+01 -1.059669464722373146e-02
4.202000000000003865e+01 -1.057977318419470528e-02
4.204000000000003467e+01 -1.056284086498125718e-02
4.206000000000003780e+01 -1.054589811444502090e-02
4.208000000000003382e+01 -1.052894535852469220e-02
4.210000000000003695e+01 -1.051198302418891728e-02
4.212000000000003297e+01 -1.049501153938865207e-02
4.214000000000003610e+01 -1.047803133300974528e-02
4.216000000000003922e+01 -1.046104283482590831e-02
4.218000000000003524e+01 -1.044404647545031824e-02
4.220000000000003837e+01 -1.042704268628836736e-02
4.222000000000003439e+01 -1.041003189949016652e-02
4.224000000000003752e+01 -1.039301454790208211e-02
4.226000000000003354e+01 -1.037599106501977883e-02
4.228000000000003666e+01 -1.035896188494002043e-02
4.230000000000003979e+01 -1.034192744231264387e-02
4.232000000000003581e+01 -1.032488817229335575e-02
4.234000000000003894e+01 -1.030784451049546711e-02
4.236000000000003496e+01 -1.029079689294259449e-02
4.238000000000003809e+01 -1.027374575602051608e-02
4.240000000000003411e+01 -1.025669153643008098e-02
4.242000000000003723e+01 -1.023963467113927009e-02
4.244000000000004036e+01 -1.022257559733598387e-02
4.246000000000003638e+01 -1.020551475238047970e-02
4.248000000000003951e+01 -1.018845257375820823e-02
4.250000000000003553e+01 -1.017138949903280062e-02
4.252000000000003865e+01 -1.015432596579869499e-02
4.254000000000003467e+01 -1.013726241163455735e-02
4.256000000000003780e+01 -1.012019927405645794e-02
4.258000000000003382e+01 -1.010313699047131475e-02
4.260000000000003695e+01 -1.008607599813027278e-02
4.262000000000004007e+01 -1.006901673408280504e-02
4.264000000000003610e+01 -1.007681165068456501e-02
4.266000000000003922e+01 -1.009219906902101074e-02
4.268000000000003524e+01 -1.010758088278005534e-02
4.270000000000003837e+01 -1.012295678872492458e-02
4.272000000000003439e+01 -1.013832648490938654e-02
4.274000000000003752e+01 -1.015368967070785430e-02
4.276000000000003354e+01 -1.016904604684412163e-02
4.278000000000003666e+01 -1.018439531542043343e-02
4.280000000000003979e+01 -1.019973717994619548e-02
4.282000000000003581e+01 -1.021507134536636663e-02
4.284000000000003894e+01 -1.023039751808957343e-02
4.286000000000003496e+01 -1.024571540601591085e-02
4.288000000000003809e+01 -1.026102471856467011e-02
4.290000000000003411e+01 -1.027632516670153560e-02
4.292000000000003723e+01 -1.029161646296545239e-02
4.294000000000004036e+01 -1.030689832149573291e-02
4.296000000000003638e+01 -1.032217045805770665e-02
4.298000000000003951e+01 -1.033743259006954240e-02
4.300000000000003553e+01 -1.035268443662747812e-02
4.302000000000003865e+01 -1.036792571853127967e-02
4.304000000000003467e+01 -1.038315615830949501e-02
4.306000000000003780e+01 -1.039837548024430056e-02
4.308000000000004093e+01 -1.041358341039527909e-02
4.310000000000003695e+01 -1.042877967662451076e-02
4.312000000000004007e+01 -1.044396400861899443e-02
4.314000000000003610e+01 -1.045913613791521653e-02
4.316000000000003922e+01 -1.047429579792114214e-02
4.318000000000003524e+01 -1.048944272393950369e-02
4.320000000000003837e+01 -1.050457665318987877e-02
4.322000000000003439e+01 -1.051969732483015556e-02
4.324000000000003752e+01 -1.053480447997858470e-02
4.326000000000004064e+01 -1.054989786173473124e-02
4.328000000000003666e+01 -1.056497721519971018e-02
4.330000000000003979e+01 -1.058004228749749934e-02
4.332000000000003581e+01 -1.059509282779374888e-02
4.334000000000003894e+01 -1.061012858731628580e-02
4.336000000000003496e+01 -1.062514931937366333e-02
4.338000000000003809e+01 -1.064015477937384040e-02
4.340000000000003411e+01 -1.065514472484327922e-02
4.342000000000003723e+01 -1.067011891544384673e-02
4.344000000000004036e+01 -1.068507711299101354e-02
4.346000000000003638e+01 -1.070001908147062003e-02
4.348000000000003951e+01 -1.071494458705594781e-02
4.350000000000003553e+01 -1.072985339812329575e-02
4.352000000000003865e+01 -1.074474528526845815e-02
4.354000000000003467e+01 -1.075962002132175958e-02
4.356000000000003780e+01 -1.077447738136326841e-02
4.358000000000004093e+01 -1.078931714273707876e-02
4.360000000000003695e+01 -1.080413908506575558e-02
4.362000000000004007e+01 -1.081894299026359488e-02
4.364000000000003610e+01 -1.083372864255042513e-02
4.366000000000003922e+01 -1.084849582846408866e-02
4.368000000000003524e+01 -1.086324433687274257e-02
4.370000000000003837e+01 -1.087797395898707289e-02
4.372000000000004150e+01 -1.089268448837177501e-02
4.374000000000003752e+01 -1.090737572095651017e-02
4.376000000000004064e+01 -1.092204745504645087e-02
4.378000000000003666e+01 -1.093669949133286440e-02
4.380000000000003979e+01 -1.095133163290258269e-02
4.382000000000003581e+01 -1.096594368524726401e-02
4.384000000000003894e+01 -1.098053545627275009e-02
4.386000000000003496e+01 -1.099510675630669711e-02
4.388000000000003809e+01 -1.100965739810756856e-02
4.390000000000004121e+01 -1.102418719687148392e-02
4.392000000000003723e+01 -1.103869597023955651e-02
4.394000000000004036e+01 -1.105318353830478210e-02
4.396000000000003638e+01 -1.106764972361801158e-02
4.398000000000003951e+01 -1.108209435119415776e-02
4.400000000000003553e+01 -1.109651724851715322e-02
4.402000000000003865e+01 -1.111091824554535576e-02
4.404000000000003467e+01 -1.112529717471563706e-02
4.406000000000003780e+01 -1.116706684705984741e-02
4.408000000000004093e+01 -1.122687355930075334e-02
4.410000000000003695e+01 -1.128668676760047687e-02
4.412000000000004007e+01 -1.134650535270224393e-02
4.414000000000003610e+01 -1.140632819559378973e-02
4.416000000000003922e+01 -1.146615417760547297e-02
4.418000000000003524e+01 -1.152598218050982469e-02
4.420000000000003837e+01 -1.158581108661981343e-02
4.422000000000004150e+01 -1.164563977888760649e-02
4.424000000000003752e+01 -1.170546714100318894e-02
4.426000000000004064e+01 -1.176529205749262362e-02
4.428000000000003666e+01 -1.182511341381647062e-02
4.430000000000003979e+01 -1.188493009646808540e-02
4.432000000000003581e+01 -1.194474099307119876e-02
4.434000000000003894e+01 -1.200454499247794599e-02
4.436000000000004206e+01 -1.206434098486642952e-02
4.438000000000003809e+01 -1.212412786183805768e-02
4.440000000000004121e+01 -1.218390451651435794e-02
4.442000000000003723e+01 -1.224366984363420112e-02
4.444000000000004036e+01 -1.230342273964983059e-02
4.446000000000003638e+01 -1.236316210282321741e-02
4.448000000000003951e+01 -1.242288683332213803e-02
4.450000000000003553e+01 -1.248259583331528741e-02
4.452000000000003865e+01 -1.254228800706766109e-02
4.454000000000004178e+01 -1.260196226103509586e-02
4.456000000000003780e+01 -1.266161750395856586e-02
4.458000000000004093e+01 -1.272125264695813870e-02
4.460000000000003695e+01 -1.278086660362653254e-02
4.462000000000004007e+01 -1.284045829012174511e-02
4.464000000000003610e+01 -1.290002662525962032e-02
4.466000000000003922e+01 -1.295957053060587880e-02
4.468000000000003524e+01 -1.301908893056771821e-02
4.470000000000003837e+01 -1.307858075248415422e-02
4.472000000000004150e+01 -1.313804492671692171e-02
4.474000000000003752e+01 -1.319748038673980960e-02
4.476000000000004064e+01 -1.325688606922791231e-02
4.478000000000003666e+01 -1.331626091414630023e-02
4.480000000000003979e+01 -1.337560386483780533e-02
4.482000000000003581e+01 -1.343491386810998119e-02
4.484000000000003894e+01 -1.349418987432246184e-02
4.486000000000004206e+01 -1.355343083747196850e-02
4.488000000000003809e+01 -1.361263571527797020e-02
4.490000000000004121e+01 -1.367180346926714050e-02
4.492000000000003723e+01 -1.373093306485706142e-02
4.494000000000004036e+01 -1.379002347143939294e-02
4.496000000000003638e+01 -1.384907366246144501e-02
4.498000000000003951e+01 -1.390808261550897755e-02
4.500000000000004263e+01 -1.396704931238544785e-02
4.502000000000003865e+01 -1.402597273919273940e-02
4.504000000000004178e+01 -1.408485188640982641e-02
4.506000000000003780e+01 -1.414368574897154236e-02
4.508000000000004093e+01 -1.420247332634542656e-02
4.510000000000003695e+01 -1.426121362260809530e-02
4.512000000000004007e+01 -1.431990564652171026e-02
4.514000000000003610e+01 -1.437854841160779613e-02
4.516000000000003922e+01 -1.443714093622178000e-02
4.518000000000004235e+01 -1.449568224362560685e-02
4.520000000000003837e+01 -1.455417136205995610e-02
4.522000000000004150e+01 -1.461260732481499576e-02
4.524000000000003752e+01 -1.467098917030094235e-02
4.526000000000004064e+01 -1.472931594211712540e-02
4.528000000000003666e+01 -1.478758668911988802e-02
4.530000000000003979e+01 -1.484580046549060887e-02
4.532000000000003581e+01 -1.490395633080097981e-02
4.534000000000003894e+01 -1.496205335007911967e-02
4.536000000000004206e+01 -1.502009059387320218e-02
4.538000000000003809e+01 -1.507806713831494685e-02
4.540000000000004121e+01 -1.513598206518227546e-02
4.542000000000003723e+01 -1.519383446195959886e-02
4.544000000000004036e+01 -1.525162342189868327e-02
4.546000000000003638e+01 -1.530934804407759614e-02
4.548000000000003951e+01 -1.536700743345853319e-02
4.550000000000004263e+01 -1.542460070094482140e-02
4.552000000000003865e+01 -1.548212696343723681e-02
4.554000000000004178e+01 -1.553958534388839158e-02
4.556000000000003780e+01 -1.559697497135661623e-02
4.558000000000004093e+01 -1.562833063555983670e-02
4.560000000000003695e+01 -1.564133608297687411e-02
4.562000000000004007e+01 -1.565431327282641380e-02
4.564000000000004320e+01 -1.566726194567799602e-02
4.566000000000003922e+01 -1.568018184406672760e-02
4.568000000000004235e+01 -1.569307271251816835e-02
4.570000000000003837e+01 -1.570593429757222853e-02
4.572000000000004150e+01 -1.571876634780678544e-02
4.574000000000003752e+01 -1.573156861386124095e-02
4.576000000000004064e+01 -1.574434084845899307e-02
4.578000000000003666e+01 -1.575708280643171172e-02
4.580000000000003979e+01 -1.576979424474035663e-02
4.582000000000004292e+01 -1.578247492249803749e-02
4.584000000000003894e+01 -1.579512460099219764e-02
4.586000000000004206e+01 -1.580774304370603442e-02
4.588000000000003809e+01 -1.582033001633939215e-02
4.590000000000004121e+01 -1.583288528683055030e-02
4.592000000000003723e+01 -1.584540862537634626e-02
4.594000000000004036e+01 -1.585789980445249242e-02
4.596000000000003638e+01 -1.587035859883388980e-02
4.598000000000003951e+01 -1.588278478561387305e-02
4.600000000000004263e+01 -1.589517814422437836e-02
4.602000000000003865e+01 -1.590753845645354048e-02
4.604000000000004178e+01 -1.591986550646569409e-02
4.606000000000003780e+01 -1.593215908081883903e-02
4.608000000000004093e+01 -1.594441896848297624e-02
4.610000000000003695e+01 -1.595664496085730938e-02
4.612000000000004007e+01 -1.596883685178794240e-02
4.614000000000004320e+01 -1.598099443758410620e-02
4.616000000000003922e+01 -1.599311751703508602e-02
4.618000000000004235e+01 -1.600520589142620173e-02
4.620000000000003837e+01 -1.601725936455456259e-02
4.622000000000004150e+01 -1.602927774274403444e-02
4.624000000000003752e+01 -1.604126083486097365e-02
4.626000000000004064e+01 -1.605320845232795571e-02
4.628000000000004377e+01 -1.606512040913854467e-02
4.630000000000003979e+01 -1.607699652187088296e-02
4.632000000000004292e+01 -1.608883660970113205e-02
4.634000000000003894e+01 -1.610064049441637182e-02
4.636000000000004206e+01 -1.611240800042746182e-02
4.638000000000003809e+01 -1.612413895478097617e-02
4.640000000000004121e+01 -1.613583318717143333e-02
4.642000000000003723e+01 -1.614749052995222145e-02
4.644000000000004036e+01 -1.615911081814679767e-02
4.646000000000004349e+01 -1.617069388945964470e-02
4.648000000000003951e+01 -1.618223958428595746e-02
4.650000000000004263e+01 -1.619374774572179473e-02
4.652000000000003865e+01 -1.620521821957328357e-02
4.654000000000004178e+01 -1.621665085436562945e-02
4.656000000000003780e+01 -1.622804550135177257e-02
4.658000000000004093e+01 -1.623940201452048551e-02
4.660000000000003695e+01 -1.625072025060410319e-02
4.662000000000004007e+01 -1.626200006908570805e-02
4.664000000000004320e+01 -1.627324133220657901e-02
4.666000000000003922e+01 -1.628444390497198885e-02
4.668000000000004235e+01 -1.629560765515754295e-02
4.670000000000003837e+01 -1.630673245331532017e-02
4.672000000000004150e+01 -1.631781817277818888e-02
4.674000000000003752e+01 -1.632886468966576743e-02
4.676000000000004064e+01 -1.633987188288778258e-02
4.678000000000004377e+01 -1.635083963414868391e-02
4.680000000000003979e+01 -1.636176782795124851e-02
4.682000000000004292e+01 -1.637265635159959251e-02
4.684000000000003894e+01 -1.638350509520167947e-02
4.686000000000004206e+01 -1.639431395167241165e-02
4.688000000000003809e+01 -1.640508281673475760e-02
4.690000000000004121e+01 -1.641581158892192055e-02
4.692000000000004434e+01 -1.642650016957778597e-02
4.694000000000004036e+01 -1.643714846285850018e-02
4.696000000000004349e+01 -1.644775637573208174e-02
4.698000000000003951e+01 -1.645832381797849783e-02
4.700000000000004263e+01 -1.646885070218920971e-02
4.702000000000003865e+01 -1.647933694376622904e-02
4.704000000000004178e+01 -1.648978246092107011e-02
4.706000000000003780e+01 -1.650018717467236634e-02
4.708000000000004093e+01 -1.651055100884448595e-02
4.710000000000004405e+01 -1.652087389006472520e-02
4.712000000000004007e+01 -1.653115574776003668e-02
4.714000000000004320e+01 -1.654139651415472215e-02
4.716000000000003922e+01 -1.655159612426532201e-02
4.718000000000004235e+01 -1.656175451589812081e-02
4.720000000000003837e+01 -1.657595337087601137e-02
4.722000000000004150e+01 -1.663287715495937943e-02
4.724000000000003752e+01 -1.668979380113680064e-02
4.726000000000004064e+01 -1.674670232627587657e-02
4.728000000000004377e+01 -1.680360174725277142e-02
4.730000000000003979e+01 -1.686049108102945226e-02
4.732000000000004292e+01 -1.691736934472943751e-02
4.734000000000003894e+01 -1.697423555571513434e-02
4.736000000000004206e+01 -1.703108873166379877e-02
4.738000000000003809e+01 -1.708792789064446024e-02
4.740000000000004121e+01 -1.714475205119507517e-02
4.742000000000004434e+01 -1.720156023239855642e-02
4.744000000000004036e+01 -1.725835145396037787e-02
4.746000000000004349e+01 -1.731512473628482596e-02
4.748000000000003951e+01 -1.737187910055222606e-02
4.750000000000004263e+01 -1.742861356879529464e-02
4.752000000000003865e+01 -1.748532716397603951e-02
4.754000000000004178e+01 -1.754201891006274688e-02
4.756000000000004491e+01 -1.759868783210588594e-02
4.758000000000004093e+01 -1.765533295631541502e-02
4.760000000000004405e+01 -1.771195331013679028e-02
4.762000000000004007e+01 -1.776854792232730740e-02
4.764000000000004320e+01 -1.782511582303248840e-02
4.766000000000003922e+01 -1.788165604386166702e-02
4.768000000000004235e+01 -1.793816761796481959e-02
4.770000000000003837e+01 -1.799464958010711310e-02
4.772000000000004150e+01 -1.805110096674570827e-02
4.774000000000004462e+01 -1.810752081610415842e-02
4.776000000000004064e+01 -1.816390816824801219e-02
4.778000000000004377e+01 -1.822026206515952457e-02
4.780000000000003979e+01 -1.827658155081300639e-02
4.782000000000004292e+01 -1.833286567124833150e-02
4.784000000000003894e+01 -1.838911347464594614e-02
4.786000000000004206e+01 -1.844532401140008132e-02
4.788000000000003809e+01 -1.850149633419307521e-02
4.790000000000004121e+01 -1.855762949806824547e-02
4.792000000000004434e+01 -1.861372256050328883e-02
4.794000000000004036e+01 -1.866977458148223051e-02
4.796000000000004349e+01 -1.872578462356866771e-02
4.798000000000003951e+01 -1.878175175197713612e-02
4.800000000000004263e+01 -1.883767503464505583e-02
4.802000000000003865e+01 -1.889355354230380993e-02
4.804000000000004178e+01 -1.894938634854956630e-02
4.806000000000004491e+01 -1.900517252991389475e-02
4.808000000000004093e+01 -1.906091116593333634e-02
4.810000000000004405e+01 -1.911660133921949320e-02
4.812000000000004007e+01 -1.917224213552794557e-02
4.814000000000004320e+01 -1.922783264382695728e-02
4.816000000000003922e+01 -1.928337195636561571e-02
4.818000000000004235e+01 -1.933885916874164557e-02
4.820000000000004547e+01 -1.939429337996853922e-02
4.822000000000004150e+01 -1.944967369254210071e-02
4.824000000000004462e+01 -1.950499921250736096e-02
4.826000000000004064e+01 -1.956026904952359521e-02
4.828000000000004377e+01 -1.961548231692958333e-02
4.830000000000003979e+01 -1.967063813180823170e-02
4.832000000000004292e+01 -1.972573561505081702e-02
4.834000000000003894e+01 -1.978077389142020998e-02
4.836000000000004206e+01 -1.983575208961358208e-02
4.838000000000004519e+01 -1.989066934232525813e-02
4.840000000000004121e+01 -1.994552478630776116e-02
4.842000000000004434e+01 -2.000031756243323203e-02
4.844000000000004036e+01 -2.005504681575390885e-02
4.846000000000004349e+01 -2.010971169556164187e-02
4.848000000000003951e+01 -2.016431135544708569e-02
4.850000000000004263e+01 -2.021884495335858276e-02
4.852000000000003865e+01 -2.027331165165960694e-02
4.854000000000004178e+01 -2.032771061718588457e-02
4.856000000000004491e+01 -2.038204102130246678e-02
4.858000000000004093e+01 -2.043630203995858499e-02
4.860000000000004405e+01 -2.049049285374378304e-02
4.862000000000004007e+01 -2.054461264794137446e-02
4.864000000000004320e+01 -2.059866061258269071e-02
4.866000000000003922e+01 -2.065263594249997295e-02
4.868000000000004235e+01 -2.070653783737837900e-02
4.870000000000004547e+01 -2.076036550180760526e-02
4.872000000000004150e+01 -2.081411814533251983e-02
4.874000000000004462e+01 -2.086779498250334458e-02
4.876000000000004064e+01 -2.092139523292489353e-02
4.878000000000004377e+01 -2.097491812130455879e-02
4.880000000000003979e+01 -2.102836287750057404e-02
4.882000000000004292e+01 -2.108172873656868895e-02
4.884000000000004604e+01 -2.113501493880814291e-02
4.886000000000004206e+01 -2.118822072980726043e-02
4.888000000000004519e+01 -2.124134536048787048e-02
4.890000000000004121e+01 -2.129438808714893480e-02
4.892000000000004434e+01 -2.134734817150985356e-02
4.894000000000004036e+01 -2.140022488075173437e-02
4.896000000000004349e+01 -2.145885146361303786e-02
4.898000000000003951e+01 -2.152164690579767836e-02
4.900000000000004263e+01 -2.158441582749973803e-02
4.902000000000004576e+01 -2.164715714263082749e-02
4.904000000000004178e+01 -2.170986976548478636e-02
4.906000000000004491e+01 -2.177255261081982585e-02
4.908000000000004093e+01 -2.183520459394142424e-02
4.910000000000004405e+01 -2.189782463078441058e-02
4.912000000000004007e+01 -2.196041163799562074e-02
4.914000000000004320e+01 -2.202296453301634191e-02
4.916000000000003922e+01 -2.208548223416526013e-02
4.918000000000004235e+01 -2.214796366072082842e-02
4.920000000000004547e+01 -2.221040773300386045e-02
4.922000000000004150e+01 -2.227281337246066889e-02
4.924000000000004462e+01 -2.233517950174552374e-02
4.926000000000004064e+01 -2.239750504480311766e-02
4.928000000000004377e+01 -2.245978892695133303e-02
4.930000000000003979e+01 -2.252203007496392240e-02
4.932000000000004292e+01 -2.258422741715271700e-02
4.934000000000004604e+01 -2.264637988345037656e-02
4.936000000000004206e+01 -2.270848640549232370e-02
4.938000000000004519e+01 -2.277054591669908090e-02
4.940000000000004121e+01 -2.283255735235849987e-02
4.942000000000004434e+01 -2.289451964970758147e-02
4.944000000000004036e+01 -2.295643174801395917e-02
4.946000000000004349e+01 -2.301829258865789596e-02
4.948000000000004661e+01 -2.308010111521342084e-02
4.950000000000004263e+01 -2.314185627352969774e-02
4.952000000000004576e+01 -2.320355701181186364e-02
4.954000000000004178e+01 -2.326520228070176263e-02
4.956000000000004491e+01 -2.332679103335867643e-02
4.958000000000004093e+01 -2.338832222553947904e-02
4.960000000000004405e+01 -2.344979481567819116e-02
4.962000000000004007e+01 -2.351120776496655809e-02
4.964000000000004320e+01 -2.357256003743243150e-02
4.966000000000004633e+01 -2.363385060001954238e-02
4.968000000000004235e+01 -2.369507842266600425e-02
4.970000000000004547e+01 -2.375624247838270531e-02
4.972000000000004150e+01 -2.381734174333127729e-02
4.974000000000004462e+01 -2.387837519690166888e-02
4.976000000000004064e+01 -2.393934182178980574e-02
4.978000000000004377e+01 -2.400024060407423068e-02
4.980000000000003979e+01 -2.406107053329215734e-02
4.982000000000004292e+01 -2.412183060251634273e-02
4.984000000000004604e+01 -2.418251980842983651e-02
4.986000000000004206e+01 -2.424313715140180223e-02
4.988000000000004519e+01 -2.430368163556162822e-02
4.990000000000004121e+01 -2.436415226887344784e-02
4.992000000000004434e+01 -2.442454806320948357e-02
4.994000000000004036e+01 -2.448486803442382828e-02
4.996000000000004349e+01 -2.454511120242455421e-02
4.998000000000004661e+01 -2.460527659124603014e-02
5.000000000000004263e+01 -2.466536322912038851e-02
5.002000000000004576e+01 -2.472537014854889192e-02
5.004000000000004178e+01 -2.478529638637167951e-02
5.006000000000004491e+01 -2.484514098383886968e-02
5.008000000000004093e+01 -2.490490298667825605e-02
5.010000000000004405e+01 -2.496458144516538330e-02
5.012000000000004718e+01 -2.502417541419073993e-02
5.014000000000004320e+01 -2.508368395332761375e-02
5.016000000000004633e+01 -2.514310612689846930e-02
5.018000000000004235e+01 -2.520244100404143983e-02
5.020000000000004547e+01 -2.526168765877589983e-02
5.022000000000004150e+01 -2.532084517006677818e-02
5.024000000000004462e+01 -2.537991262188908984e-02
5.026000000000004064e+01 -2.543888910329092021e-02
5.028000000000004377e+01 -2.549777370845712765e-02
5.030000000000004690e+01 -2.555656553676986104e-02
5.032000000000004292e+01 -2.561526369287091959e-02
5.034000000000004604e+01 -2.567386728672197554e-02
5.036000000000004206e+01 -2.573237543366472396e-02
5.038000000000004519e+01 -2.579078725447884329e-02
5.040000000000004121e+01 -2.584910187544172191e-02
5.042000000000004434e+01 -2.590731842838508991e-02
5.044000000000004036e+01 -2.596543605075151556e-02
5.046000000000004349e+01 -2.602345388565120363e-02
5.048000000000004661e+01 -2.608137108191671549e-02
5.050000000000004263e+01 -2.613918679415681151e-02
5.052000000000004576e+01 -2.619690018281103927e-02
5.054000000000004178e+01 -2.625451041420121326e-02
5.056000000000004491e+01 -2.631201666058488250e-02
5.058000000000004093e+01 -2.636941810020432264e-02
5.060000000000004405e+01 -2.642671391733831740e-02
5.062000000000004718e+01 -2.648390330235161558e-02
5.064000000000004320e+01 -2.654098545174174775e-02
5.066000000000004633e+01 -2.659795956818867407e-02
5.068000000000004235e+01 -2.665482486059988013e-02
5.070000000000004547e+01 -2.671158054415773142e-02
5.072000000000004150e+01 -2.676822584036336536e-02
5.074000000000004462e+01 -2.682475997708145751e-02
5.076000000000004775e+01 -2.688118218858302766e-02
5.078000000000004377e+01 -2.694210027742091618e-02
5.080000000000004690e+01 -2.700446701692444870e-02
5.082000000000004292e+01 -2.706671827997852650e-02
5.084000000000004604e+01 -2.712688034608636695e-02
5.086000000000004206e+01 -2.718087470387583332e-02
5.088000000000004519e+01 -2.723480896353428979e-02
5.090000000000004121e+01 -2.728868211425416676e-02
5.092000000000004434e+01 -2.734249314685075621e-02
5.094000000000004746e+01 -2.739624105384145039e-02
5.096000000000004349e+01 -2.744992482952685747e-02
5.098000000000004661e+01 -2.750354347007099437e-02
5.100000000000004263e+01 -2.755709597358216301e-02
5.102000000000004576e+01 -2.761058134019240759e-02
5.104000000000004178e+01 -2.766399857213910213e-02
5.106000000000004491e+01 -2.771734667384395320e-02
5.108000000000004093e+01 -2.777062465199380339e-02
5.110000000000004405e+01 -2.782383151562034529e-02
5.112000000000004718e+01 -2.787696627618055020e-02
5.114000000000004320e+01 -2.793002794763510890e-02
5.116000000000004633e+01 -2.798301554652976239e-02
5.118000000000004235e+01 -2.803592809207348935e-02
5.120000000000004547e+01 -2.808876460621789403e-02
5.122000000000004150e+01 -2.814152411373680926e-02
5.124000000000004462e+01 -2.819420564230443876e-02
5.126000000000004775e+01 -2.824680822257441895e-02
5.128000000000004377e+01 -2.829933088825783635e-02
5.130000000000004690e+01 -2.835177267620189734e-02
5.132000000000004292e+01 -2.840413262646660983e-02
5.134000000000004604e+01 -2.845640978240365770e-02
5.136000000000004206e+01 -2.850860319073269394e-02
5.138000000000004519e+01 -2.856071190161892440e-02
5.140000000000004832e+01 -2.861273496874917888e-02
5.142000000000004434e+01 -2.866467144940782960e-02
5.144000000000004746e+01 -2.871652040455426741e-02
5.146000000000004349e+01 -2.876828089889652343e-02
5.148000000000004661e+01 -2.881995200096755180e-02
5.150000000000004263e+01 -2.887153278319954178e-02
5.152000000000004576e+01 -2.892302232199853856e-02
5.154000000000004178e+01 -2.897441969781809970e-02
5.156000000000004491e+01 -2.902572399523265997e-02
5.158000000000004803e+01 -2.907693430301091717e-02
5.160000000000004405e+01 -2.912804971418807981e-02
5.162000000000004718e+01 -2.917906932613792761e-02
5.164000000000004320e+01 -2.922999224064428553e-02
5.166000000000004633e+01 -2.928081756397261579e-02
5.168000000000004235e+01 -2.933154440694010767e-02
5.170000000000004547e+01 -2.938217188498539606e-02
5.172000000000004150e+01 -2.943269911823868240e-02
5.174000000000004462e+01 -2.948312523159000650e-02
5.176000000000004775e+01 -2.953344935475811506e-02
5.178000000000004377e+01 -2.958367062235766481e-02
5.180000000000004690e+01 -2.963378817396724110e-02
5.182000000000004292e+01 -2.968380115419427812e-02
5.184000000000004604e+01 -2.973370871274318150e-02
5.186000000000004206e+01 -2.978351000447826760e-02
5.188000000000004519e+01 -2.983320418948998479e-02
5.190000000000004832e+01 -2.988279043315906353e-02
5.192000000000004434e+01 -2.993226790621783193e-02
5.194000000000004746e+01 -2.998163578481518113e-02
5.196000000000004349e+01 -3.003089325057731532e-02
5.198000000000004661e+01 -3.008003949066906380e-02
5.200000000000004263e+01 -3.012907369785449221e-02
5.202000000000004576e+01 -3.017799507055661523e-02
5.204000000000004889e+01 -3.022680281291688364e-02
5.206000000000004491e+01 -3.027549613485292640e-02
5.208000000000004803e+01 -3.032407425211643137e-02
5.210000000000004405e+01 -3.037253638634955510e-02
5.212000000000004718e+01 -3.042088176514200909e-02
5.214000000000004320e+01 -3.046910962208489171e-02
5.216000000000004633e+01 -3.051721919682589060e-02
5.218000000000004235e+01 -3.056520973512316663e-02
5.220000000000004547e+01 -3.061308048889762115e-02
5.222000000000004860e+01 -3.066083071628529846e-02
5.224000000000004462e+01 -3.070845968168814735e-02
5.226000000000004775e+01 -3.075596665582503580e-02
5.228000000000004377e+01 -3.080335091578065634e-02
5.230000000000004690e+01 -3.085061174505455972e-02
5.232000000000004292e+01 -3.089774843360871756e-02
5.234000000000004604e+01 -3.094476027791449174e-02
5.236000000000004206e+01 -3.099164658099877803e-02
5.238000000000004519e+01 -3.103840665248935177e-02
5.240000000000004832e+01 -3.108503980865880492e-02
5.242000000000004434e+01 -3.113154537246781706e-02
5.244000000000004746e+01 -3.117792267360844360e-02
5.246000000000004349e+01 -3.122417104854486800e-02
5.248000000000004661e+01 -3.127028984055411909e-02
5.250000000000004263e+01 -3.131627839976664635e-02
5.252000000000004576e+01 -3.136213608320419927e-02
5.254000000000004889e+01 -3.140786225481837640e-02
5.256000000000004491e+01 -3.145345628552695394e-02
5.258000000000004803e+01 -3.149891755325066878e-02
5.260000000000004405e+01 -3.154424544294772564e-02
5.262000000000004718e+01 -3.158943934664841524e-02
5.264000000000004320e+01 -3.163449866348781725e-02
5.266000000000004633e+01 -3.167942279973828823e-02
5.268000000000004945e+01 -3.172421116884065195e-02
5.270000000000004547e+01 -3.176886319143481380e-02
5.272000000000004860e+01 -3.181337829538868206e-02
5.274000000000004462e+01 -3.185775591582674232e-02
5.276000000000004775e+01 -3.190199549515784078e-02
5.278000000000004377e+01 -3.194609648310068467e-02
5.280000000000004690e+01 -3.198669522686280187e-02
5.282000000000004292e+01 -3.201498471691838210e-02
5.284000000000004604e+01 -3.203771808182116071e-02
5.286000000000004917e+01 -3.204998748969454386e-02
5.288000000000004519e+01 -3.206348197371883951e-02
5.290000000000004832e+01 -3.207529298989268696e-02
5.292000000000004434e+01 -3.208699143195753445e-02
5.294000000000004746e+01 -3.209857685407930400e-02
5.296000000000004349e+01 -3.211004881544736456e-02
5.298000000000004661e+01 -3.212140688032606023e-02
5.300000000000004263e+01 -3.213265061810554463e-02
5.302000000000004576e+01 -3.214377960335103313e-02
5.304000000000004889e+01 -3.215479341585424783e-02
5.306000000000004491e+01 -3.216569164068058817e-02
5.308000000000004803e+01 -3.217647386821940320e-02
5.310000000000004405e+01 -3.218713969423091237e-02
5.312000000000004718e+01 -3.219768871989387576e-02
5.314000000000004320e+01 -3.220812055185256345e-02
5.316000000000004633e+01 -3.221843480226279505e-02
5.318000000000004945e+01 -3.222863108883761152e-02
5.320000000000004547e+01 -3.223870903489216982e-02
5.322000000000004860e+01 -3.224866826938781184e-02
5.324000000000004462e+01 -3.225850842697622345e-02
5.326000000000004775e+01 -3.226822914804201858e-02
5.328000000000004377e+01 -3.227783007874480969e-02
5.330000000000004690e+01 -3.228731087106143788e-02
5.332000000000005002e+01 -3.229667118282684296e-02
5.334000000000004604e+01 -3.230591067777351805e-02
5.336000000000004917e+01 -3.231502902557174817e-02
5.338000000000004519e+01 -3.232402590186818359e-02
5.340000000000004832e+01 -3.233290098832389964e-02
5.342000000000004434e+01 -3.234165397265167247e-02
5.344000000000004746e+01 -3.235028454865262332e-02
5.346000000000004349e+01 -3.235879241625179426e-02
5.348000000000004661e+01 -3.236717728153360590e-02
5.350000000000004974e+01 -3.237543885677553884e-02
5.352000000000004576e+01 -3.238357686048182887e-02
5.354000000000004889e+01 -3.239159101741653085e-02
5.356000000000004491e+01 -3.239948105863497962e-02
5.358000000000004803e+01 -3.240724672151488323e-02
5.360000000000004405e+01 -3.241488774978681237e-02
5.362000000000004718e+01 -3.242240389356310093e-02
5.364000000000004320e+01 -3.242979490936708648e-02
5.366000000000004633e+01 -3.243706056016072703e-02
5.368000000000004945e+01 -3.244420061537076766e-02
5.370000000000004547e+01 -3.245121485091628788e-02
5.372000000000004860e+01 -3.245810304923235634e-02
5.374000000000004462e+01 -3.246486499929530922e-02
5.376000000000004775e+01 -3.247150049664600940e-02
5.378000000000004377e+01 -3.247800934341231460e-02
5.380000000000004690e+01 -3.248439134833098346e-02
5.382000000000005002e+01 -3.249064632676874897e-02
5.384000000000004604e+01 -3.249677410074119921e-02
5.386000000000004917e+01 -3.250277449893337195e-02
5.388000000000004519e+01 -3.250864735671656069e-02
5.390000000000004832e+01 -3.251439251616684151e-02
5.392000000000004434e+01 -3.253205155356662936e-02
5.394000000000004746e+01 -3.256738521106129769e-02
5.396000000000005059e+01 -3.260258939418342328e-02
5.398000000000004661e+01 -3.263766340030090085e-02
5.400000000000004974e+01 -3.267260653341437504e-02
5.402000000000004576e+01 -3.270741810421830958e-02
5.404000000000004889e+01 -3.274209743016355534e-02
5.406000000000004491e+01 -3.277664383551662231e-02
5.408000000000004803e+01 -3.281105665142036026e-02
5.410000000000004405e+01 -3.284533521595193323e-02
5.412000000000004718e+01 -3.287947887418092574e-02
5.414000000000005031e+01 -3.291348697822581854e-02
5.416000000000004633e+01 -3.294735888731019358e-02
5.418000000000004945e+01 -3.298109396781743335e-02
5.420000000000004547e+01 -3.301469159334464998e-02
5.422000000000004860e+01 -3.304815114475569832e-02
5.424000000000004462e+01 -3.308147201023241279e-02
5.426000000000004775e+01 -3.311465358532678788e-02
5.428000000000004377e+01 -3.314769527300987645e-02
5.430000000000004690e+01 -3.318059648372091025e-02
5.432000000000005002e+01 -3.321335663541498395e-02
5.434000000000004604e+01 -3.324597515361034372e-02
5.436000000000004917e+01 -3.327845147143355248e-02
5.438000000000004519e+01 -3.331078502966430821e-02
5.440000000000004832e+01 -3.334297527677940187e-02
5.442000000000004434e+01 -3.337502166899462830e-02
5.444000000000004746e+01 -3.340692367030606569e-02
5.446000000000005059e+01 -3.343868075253172978e-02
5.448000000000004661e+01 -3.347029239534927980e-02
5.450000000000004974e+01 -3.350175808633445995e-02
5.452000000000004576e+01 -3.353307732099910371e-02
5.454000000000004889e+01 -3.356424960282546055e-02
5.456000000000004491e+01 -3.359527444330229207e-02
5.458000000000004803e+01 -3.362615136195758192e-02
5.460000000000005116e+01 -3.365687988639114864e-02
5.462000000000004718e+01 -3.368745955230674494e-02
5.464000000000005031e+01 -3.371788990354104842e-02
5.466000000000004633e+01 -3.374817049209329067e-02
5.468000000000004945e+01 -3.377830087815386628e-02
5.470000000000004547e+01 -3.380828063012905615e-02
5.472000000000004860e+01 -3.383810932466856797e-02
5.474000000000004462e+01 -3.386778654668913535e-02
5.476000000000004775e+01 -3.389731188939723583e-02
5.478000000000005087e+01 -3.392668495431201692e-02
5.480000000000004690e+01 -3.395590535128536341e-02
5.482000000000005002e+01 -3.398497269852195080e-02
5.484000000000004604e+01 -3.401388662259827167e-02
5.486000000000004917e+01 -3.404264675847855359e-02
5.488000000000004519e+01 -3.407125274953216876e-02
5.490000000000004832e+01 -3.409970424754815710e-02
5.492000000000004434e+01 -3.412800091274928449e-02
5.494000000000004746e+01 -3.415614241380373478e-02
5.496000000000005059e+01 -3.418412842783743327e-02
5.498000000000004661e+01 -3.421195864044436485e-02
5.500000000000004974e+01 -3.423875911476882694e-02
5.502000000000004576e+01 -3.426333979428181076e-02
5.504000000000004889e+01 -3.428696533263237561e-02
5.506000000000004491e+01 -3.430798379933451547e-02
5.508000000000004803e+01 -3.432071164517458417e-02
5.510000000000005116e+01 -3.428677849119411702e-02
5.512000000000004718e+01 -3.425267946255552975e-02
5.514000000000005031e+01 -3.421841477838524770e-02
5.516000000000004633e+01 -3.418398466744552999e-02
5.518000000000004945e+01 -3.414938936815014453e-02
5.520000000000004547e+01 -3.411462912858139601e-02
5.522000000000004860e+01 -3.407970420650346943e-02
5.524000000000005173e+01 -3.404461486937578052e-02
5.526000000000004775e+01 -3.400936139436500083e-02
5.528000000000005087e+01 -3.397394406835445996e-02
5.530000000000004690e+01 -3.393836318795387386e-02
5.532000000000005002e+01 -3.390261905950621435e-02
5.534000000000004604e+01 -3.386671199909443986e-02
5.536000000000004917e+01 -3.383064233254542974e-02
5.538000000000004519e+01 -3.379441039543396724e-02
5.540000000000004832e+01 -3.375801653308399541e-02
5.542000000000005144e+01 -3.372146110056940815e-02
5.544000000000004746e+01 -3.368474446271332856e-02
5.546000000000005059e+01 -3.364786699408470888e-02
5.548000000000004661e+01 -3.361082907899516636e-02
5.550000000000004974e+01 -3.357363111149459789e-02
5.552000000000004576e+01 -3.353627349536171531e-02
5.554000000000004889e+01 -3.349875664409858456e-02
5.556000000000004491e+01 -3.346108098091932909e-02
5.558000000000004803e+01 -3.342324693873967301e-02
5.560000000000005116e+01 -3.338525496016393757e-02
5.562000000000004718e+01 -3.334710549747081643e-02
5.564000000000005031e+01 -3.330879901259890113e-02
5.566000000000004633e+01 -3.327033597712781426e-02
5.568000000000004945e+01 -3.323171687226145893e-02
5.570000000000004547e+01 -3.319294218880641106e-02
5.572000000000004860e+01 -3.315401242715231012e-02
5.574000000000005173e+01 -3.311492809724717740e-02
5.576000000000004775e+01 -3.307568971857424711e-02
5.578000000000005087e+01 -3.303629782012486998e-02
5.580000000000004690e+01 -3.299675294037288098e-02
5.582000000000005002e+01 -3.295705562724345061e-02
5.584000000000004604e+01 -3.291720643808497548e-02
5.586000000000004917e+01 -3.287720593963588955e-02
5.588000000000005230e+01 -3.283705470799258563e-02
5.590000000000004832e+01 -3.279675332857304865e-02
5.592000000000005144e+01 -3.275630239608240402e-02
5.594000000000004746e+01 -3.271570251447454558e-02
5.596000000000005059e+01 -3.267495429691281983e-02
5.598000000000004661e+01 -3.263405836573039093e-02
5.600000000000004974e+01 -3.259301535238692121e-02
5.602000000000004576e+01 -3.255182589742699334e-02
5.604000000000004889e+01 -3.251049065043362662e-02
5.606000000000005201e+01 -3.246901026998338241e-02
5.608000000000004803e+01 -3.242738542359756976e-02
5.610000000000005116e+01 -3.238561678769478341e-02
5.612000000000004718e+01 -3.234370504753832087e-02
5.614000000000005031e+01 -3.230165089718655541e-02
5.616000000000004633e+01 -3.225945503943854903e-02
5.618000000000004945e+01 -3.221711818577958908e-02
5.620000000000004547e+01 -3.217464105632571181e-02
5.622000000000004860e+01 -3.214764367501121017e-02
5.624000000000005173e+01 -3.213028024225962620e-02
5.626000000000004775e+01 -3.211276728446511852e-02
5.628000000000005087e+01 -3.209510497654146505e-02
5.630000000000004690e+01 -3.207729350248259698e-02
5.632000000000005002e+01 -3.205933305536072531e-02
5.634000000000004604e+01 -3.204122383732192075e-02
5.636000000000004917e+01 -3.202296605958155490e-02
5.638000000000005230e+01 -3.200455994241813151e-02
5.640000000000004832e+01 -3.198600571516393293e-02
5.642000000000005144e+01 -3.196730361619730398e-02
5.644000000000004746e+01 -3.194845389293064081e-02
5.646000000000005059e+01 -3.192945680179869183e-02
5.648000000000004661e+01 -3.191031260824501309e-02
5.650000000000004974e+01 -3.189102158670665405e-02
5.652000000000005286e+01 -3.187158402059819817e-02
5.654000000000004889e+01 -3.185200020229316670e-02
5.656000000000005201e+01 -3.183227043310538074e-02
5.658000000000004803e+01 -3.181239502326838747e-02
5.660000000000005116e+01 -3.179237429191257569e-02
5.662000000000004718e+01 -3.177220856704268681e-02
5.664000000000005031e+01 -3.175189818551256427e-02
5.666000000000004633e+01 -3.173144349299832079e-02
5.668000000000004945e+01 -3.171084484397184572e-02
5.670000000000005258e+01 -3.169010260167087756e-02
5.672000000000004860e+01 -3.166921713806902100e-02
5.674000000000005173e+01 -3.164818883384403619e-02
5.676000000000004775e+01 -3.162701807834421980e-02
5.678000000000005087e+01 -3.160570526955436971e-02
5.680000000000004690e+01 -3.158425081406015383e-02
5.682000000000005002e+01 -3.156265512701047354e-02
5.684000000000004604e+01 -3.154091863207893198e-02
5.686000000000004917e+01 -3.151904176142438646e-02
5.688000000000005230e+01 -3.149702495564985633e-02
5.690000000000004832e+01 -3.147486866375922426e-02
5.692000000000005144e+01 -3.145257334311449271e-02
5.694000000000004746e+01 -3.143013945939054227e-02
5.696000000000005059e+01 -3.140756748652811375e-02
5.698000000000004661e+01 -3.138485790668695680e-02
5.700000000000004974e+01 -3.136201121019668858e-02
5.702000000000005286e+01 -3.133902789550713219e-02
5.704000000000004889e+01 -3.131590846913619858e-02
5.706000000000005201e+01 -3.129265344561785178e-02
5.708000000000004803e+01 -3.126926334744865171e-02
5.710000000000005116e+01 -3.124573870503198278e-02
5.712000000000004718e+01 -3.122208005662280642e-02
5.714000000000005031e+01 -3.119828794826999888e-02
5.716000000000005343e+01 -3.117436293375772105e-02
5.718000000000004945e+01 -3.115030557454610133e-02
5.720000000000005258e+01 -3.112611643971022884e-02
5.722000000000004860e+01 -3.110179610587914673e-02
5.724000000000005173e+01 -3.107734515717152854e-02
5.726000000000004775e+01 -3.105276418513359254e-02
5.728000000000005087e+01 -3.102805378867173544e-02
5.730000000000004690e+01 -3.100321457398853495e-02
5.732000000000005002e+01 -3.097824715451453700e-02
5.734000000000005315e+01 -3.095315215084024421e-02
5.736000000000004917e+01 -3.092793019064659157e-02
5.738000000000005230e+01 -3.090258190863633125e-02
5.740000000000004832e+01 -3.088015613382525532e-02
5.742000000000005144e+01 -3.085936106790387878e-02
5.744000000000004746e+01 -3.085780787037199074e-02
5.746000000000005059e+01 -3.087826037604992149e-02
5.748000000000004661e+01 -3.090894723481460785e-02
5.750000000000004974e+01 -3.096921708162323969e-02
5.752000000000005286e+01 -3.102938646698309363e-02
5.754000000000004889e+01 -3.108945387504656599e-02
5.756000000000005201e+01 -3.114941779277694694e-02
5.758000000000004803e+01 -3.120927671010610693e-02
5.760000000000005116e+01 -3.126902912009262708e-02
5.762000000000004718e+01 -3.132867351908161235e-02
5.764000000000005031e+01 -3.138820840686360608e-02
5.766000000000005343e+01 -3.144763228683272044e-02
5.768000000000004945e+01 -3.150694366614628650e-02
5.770000000000005258e+01 -3.156614105588340102e-02
5.772000000000004860e+01 -3.162522297120429204e-02
5.774000000000005173e+01 -3.168418793150849788e-02
5.776000000000004775e+01 -3.174303446059368455e-02
5.778000000000005087e+01 -3.180176108681375541e-02
5.780000000000005400e+01 -3.186036634323814037e-02
5.782000000000005002e+01 -3.191884876780824720e-02
5.784000000000005315e+01 -3.197720690349596662e-02
5.786000000000004917e+01 -3.203543929846092847e-02
5.788000000000005230e+01 -3.209354450620756360e-02
5.790000000000004832e+01 -3.215152108574084733e-02
5.792000000000005144e+01 -3.220936760172364577e-02
5.794000000000004746e+01 -3.226708262463142546e-02
5.796000000000005059e+01 -3.232466473090745557e-02
5.798000000000005372e+01 -3.238211250311793382e-02
5.800000000000004974e+01 -3.243942453010530830e-02
5.802000000000005286e+01 -3.249659940714205719e-02
5.804000000000004889e+01 -3.255363573608280325e-02
5.806000000000005201e+01 -3.261053212551708741e-02
5.808000000000004803e+01 -3.266728719091974154e-02
5.810000000000005116e+01 -3.272389955480215634e-02
5.812000000000004718e+01 -3.278036784686141208e-02
5.814000000000005031e+01 -3.283669070412859742e-02
5.816000000000005343e+01 -3.289286677111843971e-02
5.818000000000004945e+01 -3.294889469997406423e-02
5.820000000000005258e+01 -3.300477315061466077e-02
5.822000000000004860e+01 -3.306050079087960447e-02
5.824000000000005173e+01 -3.311607629667286112e-02
5.826000000000004775e+01 -3.317149835210587983e-02
5.828000000000005087e+01 -3.322676564963938234e-02
5.830000000000005400e+01 -3.328187689022413936e-02
5.832000000000005002e+01 -3.333683078343989414e-02
5.834000000000005315e+01 -3.339162604763452891e-02
5.836000000000004917e+01 -3.344626141006092068e-02
5.838000000000005230e+01 -3.350073560701222891e-02
5.840000000000004832e+01 -3.355504738395688469e-02
5.842000000000005144e+01 -3.360919549567166487e-02
5.844000000000005457e+01 -3.366317870637348941e-02
5.846000000000005059e+01 -3.371699578984950485e-02
5.848000000000005372e+01 -3.377064552958609217e-02
5.850000000000004974e+01 -3.382412671889730577e-02
5.852000000000005286e+01 -3.387743816104896860e-02
5.854000000000004889e+01 -3.393057866938480049e-02
5.856000000000005201e+01 -3.398354706744861897e-02
5.858000000000004803e+01 -3.403634218910588788e-02
5.860000000000005116e+01 -3.408896287866258756e-02
5.862000000000005429e+01 -3.414140799098430712e-02
5.864000000000005031e+01 -3.419367639161221412e-02
5.866000000000005343e+01 -3.424576695687738676e-02
5.868000000000004945e+01 -3.429767857401411907e-02
5.870000000000005258e+01 -3.434941014127097098e-02
5.872000000000004860e+01 -3.439381012602579085e-02
5.874000000000005173e+01 -3.443403462841418405e-02
5.876000000000004775e+01 -3.447409180161199738e-02
5.878000000000005087e+01 -3.451398061413273738e-02
5.880000000000005400e+01 -3.455370004426668029e-02
5.882000000000005002e+01 -3.459324908019790340e-02
5.884000000000005315e+01 -3.463262672012172583e-02
5.886000000000004917e+01 -3.467183197235911007e-02
5.888000000000005230e+01 -3.471086385547046682e-02
5.890000000000004832e+01 -3.474972139836731561e-02
5.892000000000005144e+01 -3.478840364042327243e-02
5.894000000000005457e+01 -3.482690963158188713e-02
5.896000000000005059e+01 -3.486523843246376597e-02
5.898000000000005372e+01 -3.490338911447327802e-02
5.900000000000004974e+01 -3.494136075990045276e-02
5.902000000000005286e+01 -3.497915246202402961e-02
5.904000000000004889e+01 -3.501676332521094087e-02
5.906000000000005201e+01 -3.505419246501637054e-02
5.908000000000005514e+01 -3.509143900827763063e-02
5.910000000000005116e+01 -3.512850209321139588e-02
5.912000000000005429e+01 -3.516538086950522085e-02
5.914000000000005031e+01 -3.520207449840961900e-02
5.916000000000005343e+01 -3.523858215282583278e-02
5.918000000000004945e+01 -3.527490301739406170e-02
5.920000000000005258e+01 -3.531103628857919924e-02
5.922000000000004860e+01 -3.534698117475239959e-02
5.924000000000005173e+01 -3.538273689627390028e-02
5.926000000000005485e+01 -3.541830268557182720e-02
5.928000000000005087e+01 -3.545367778721965346e-02
5.930000000000005400e+01 -3.548886145801082720e-02
5.932000000000005002e+01 -3.552385296703267775e-02
5.934000000000005315e+01 -3.555865159573710216e-02
5.936000000000004917e+01 -3.559325663800987777e-02
5.938000000000005230e+01 -3.562766740023743522e-02
5.940000000000004832e+01 -3.566188320137065465e-02
5.942000000000005144e+01 -3.569590337298961941e-02
5.944000000000005457e+01 -3.572972725936224281e-02
5.946000000000005059e+01 -3.576335421750304749e-02
5.948000000000005372e+01 -3.579678361722964802e-02
5.950000000000004974e+01 -3.583001484121657587e-02
5.952000000000005286e+01 -3.586304728504662725e-02
5.954000000000004889e+01 -3.589588035726069826e-02
5.956000000000005201e+01 -3.592851347940523299e-02
5.958000000000005514e+01 -3.596094608607729864e-02
5.960000000000005116e+01 -3.599317762496681561e-02
5.962000000000005429e+01 -3.602520755689789245e-02
5.964000000000005031e+01 -3.605703535586694819e-02
5.966000000000005343e+01 -3.608866050907880846e-02
5.968000000000004945e+01 -3.612008251698010236e-02
5.970000000000005258e+01 -3.615130089329186142e-02
5.972000000000005571e+01 -3.618231516503793432e-02
5.974000000000005173e+01 -3.621312487257212498e-02
5.976000000000005485e+01 -3.624372956960370679e-02
5.978000000000005087e+01 -3.627412882321895404e-02
5.980000000000005400e+01 -3.630432221390216679e-02
5.982000000000005002e+01 -3.633430933555290010e-02
5.984000000000005315e+01 -3.636408979550245779e-02
5.986000000000004917e+01 -3.639366321452640329e-02
5.988000000000005230e+01 -3.642302922685693167e-02
5.990000000000005542e+01 -3.645218748019073834e-02
5.992000000000005144e+01 -3.648113763569555551e-02
5.994000000000005457e+01 -3.650987936801580735e-02
5.996000000000005059e+01 -3.653841236527344966e-02
5.998000000000005372e+01 -3.656673632906833754e-02
6.000000000000004974e+01 -3.659193725136641179e-02
6.002000000000005286e+01 -3.660939473330795946e-02
6.004000000000004889e+01 -3.662664877601308488e-02
6.006000000000005201e+01 -3.664579568449765484e-02
6.008000000000005514e+01 -3.666487547187859825e-02
6.010000000000005116e+01 -3.670050688543705086e-02
6.012000000000005429e+01 -3.676171573709493406e-02
6.014000000000005031e+01 -3.682277314885082364e-02
6.016000000000005343e+01 -3.688367741117901805e-02
6.018000000000004945e+01 -3.694442682060004174e-02
6.020000000000005258e+01 -3.700501967988044372e-02
6.022000000000005571e+01 -3.706545429823199234e-02
6.024000000000005173e+01 -3.712572899151048850e-02
6.026000000000005485e+01 -3.718584208241396127e-02
6.028000000000005087e+01 -3.724579190067998924e-02
6.030000000000005400e+01 -3.730557678328420140e-02
6.032000000000005002e+01 -3.736519507463541279e-02
6.034000000000005315e+01 -3.742464512677345922e-02
6.036000000000005627e+01 -3.748392529956407621e-02
6.038000000000005230e+01 -3.754303396089297279e-02
6.040000000000005542e+01 -3.760196948686048146e-02
6.042000000000005144e+01 -3.766073026197534757e-02
6.044000000000005457e+01 -3.771931467934583337e-02
6.046000000000005059e+01 -3.777772114087161320e-02
6.048000000000005372e+01 -3.783594805743505790e-02
6.050000000000004974e+01 -3.789399384908967439e-02
6.052000000000005286e+01 -3.795185694524839254e-02
6.054000000000005599e+01 -3.800953578487169943e-02
6.056000000000005201e+01 -3.806702881665310206e-02
6.058000000000005514e+01 -3.812433449920453465e-02
6.060000000000005116e+01 -3.818145130123899028e-02
6.062000000000005429e+01 -3.823837770175387424e-02
6.064000000000005031e+01 -3.829511219021183160e-02
6.066000000000005343e+01 -3.835165326671983316e-02
6.068000000000004945e+01 -3.840799944220744944e-02
6.070000000000005258e+01 -3.846414923860328600e-02
6.072000000000005571e+01 -3.852010118901091906e-02
6.074000000000005173e+01 -3.857585383788077193e-02
6.076000000000005485e+01 -3.863140574118377468e-02
6.078000000000005087e+01 -3.868675546657975722e-02
6.080000000000005400e+01 -3.874190159358661262e-02
6.082000000000005002e+01 -3.879684271374778115e-02
6.084000000000005315e+01 -3.885157743079502290e-02
6.086000000000005627e+01 -3.890610436081323731e-02
6.088000000000005230e+01 -3.896042213240004382e-02
6.090000000000005542e+01 -3.901452938682610505e-02
6.092000000000005144e+01 -3.906842477819103682e-02
6.094000000000005457e+01 -3.912210697357892952e-02
6.096000000000005059e+01 -3.917557465321162141e-02
6.098000000000005372e+01 -3.922882651059923093e-02
6.100000000000005684e+01 -3.928186125268801066e-02
6.102000000000005286e+01 -3.933467760000780578e-02
6.104000000000005599e+01 -3.938727428681662590e-02
6.106000000000005201e+01 -3.943965006124124789e-02
6.108000000000005514e+01 -3.949180368541831826e-02
6.110000000000005116e+01 -3.954373393562952282e-02
6.112000000000005429e+01 -3.959543960243901844e-02
6.114000000000005031e+01 -3.964691949082455730e-02
6.116000000000005343e+01 -3.969817242030752175e-02
6.118000000000005656e+01 -3.974919722508053754e-02
6.120000000000005258e+01 -3.979999275413233922e-02
6.122000000000005571e+01 -3.985055787137133793e-02
6.124000000000005173e+01 -3.990089145574401280e-02
6.126000000000005485e+01 -3.995099240135288610e-02
6.128000000000005087e+01 -4.000085961757134795e-02
6.130000000000005400e+01 -4.005049202915558076e-02
6.132000000000005002e+01 -4.009988857635335413e-02
6.134000000000005315e+01 -4.014904821501075888e-02
6.136000000000005627e+01 -4.019796991667703989e-02
6.138000000000005230e+01 -4.024665266870393332e-02
6.140000000000005542e+01 -4.029509547434526745e-02
6.142000000000005144e+01 -4.034329735285167168e-02
6.144000000000005457e+01 -4.039125733956368952e-02
6.146000000000005059e+01 -4.038928723667038756e-02
6.148000000000005372e+01 -4.038550830049127821e-02
6.150000000000005684e+01 -4.038149469571974959e-02
6.152000000000005286e+01 -4.037724628861876636e-02
6.154000000000005599e+01 -4.037276296088651573e-02
6.156000000000005201e+01 -4.036804460969053987e-02
6.158000000000005514e+01 -4.036309114770120915e-02
6.160000000000005116e+01 -4.035790250312024791e-02
6.162000000000005429e+01 -4.035247861970690103e-02
6.164000000000005741e+01 -4.034681945680424625e-02
6.166000000000005343e+01 -4.034092498935848425e-02
6.168000000000005656e+01 -4.033479520793844392e-02
6.170000000000005258e+01 -4.032843011875120176e-02
6.172000000000005571e+01 -4.032182974365532135e-02
6.174000000000005173e+01 -4.031499412017155309e-02
6.176000000000005485e+01 -4.030792330149021024e-02
6.178000000000005087e+01 -4.030061735647588739e-02
6.180000000000005400e+01 -4.029307636966965311e-02
6.182000000000005713e+01 -4.028530044128873777e-02
6.184000000000005315e+01 -4.027728968722234237e-02
6.186000000000005627e+01 -4.026904423902671198e-02
6.188000000000005230e+01 -4.026056424391449839e-02
6.190000000000005542e+01 -4.025184986474417831e-02
6.192000000000005144e+01 -4.024290128000558575e-02
6.194000000000005457e+01 -4.023371868380127420e-02
6.196000000000005059e+01 -4.022430228582880851e-02
6.198000000000005372e+01 -4.021465231135561841e-02
6.200000000000005684e+01 -4.020476900119455271e-02
6.202000000000005286e+01 -4.019465261167563808e-02
6.204000000000005599e+01 -4.018430341461446537e-02
6.206000000000005201e+01 -4.017372169727938952e-02
6.208000000000005514e+01 -4.016290776235426768e-02
6.210000000000005116e+01 -4.015186192789867159e-02
6.212000000000005429e+01 -4.014058452730774607e-02
6.214000000000005741e+01 -4.012907590926603763e-02
6.216000000000005343e+01 -4.011733643770126062e-02
6.218000000000005656e+01 -4.010536649173333801e-02
6.220000000000005258e+01 -4.009316646562313680e-02
6.222000000000005571e+01 -4.008073676871621444e-02
6.224000000000005173e+01 -4.006807782538555213e-02
6.226000000000005485e+01 -4.005519007497101991e-02
6.228000000000005798e+01 -4.004207397171667682e-02
6.230000000000005400e+01 -4.002872998470450444e-02
6.232000000000005713e+01 -4.001515859778734946e-02
6.234000000000005315e+01 -4.000136030951808447e-02
6.236000000000005627e+01 -3.998733563307560468e-02
6.238000000000005230e+01 -3.997308509619135891e-02
6.240000000000005542e+01 -3.995860924106909434e-02
6.242000000000005144e+01 -3.994390862430568373e-02
6.244000000000005457e+01 -3.992898381680876074e-02
6.246000000000005770e+01 -3.991383540371051114e-02
6.248000000000005372e+01 -3.989846398428081170e-02
6.250000000000005684e+01 -3.988287017183744093e-02
6.252000000000005286e+01 -3.986705459365376403e-02
6.254000000000005599e+01 -3.985101789086437779e-02
6.256000000000005201e+01 -3.983476071836887511e-02
6.258000000000005514e+01 -3.981828374473272980e-02
6.260000000000005116e+01 -3.980158765208648142e-02
6.262000000000005429e+01 -3.978467313602265104e-02
6.264000000000005741e+01 -3.976754090549077664e-02
6.266000000000005343e+01 -3.975019168268940223e-02
6.268000000000005656e+01 -3.973262620295765074e-02
6.270000000000005258e+01 -3.971484521466371598e-02
6.272000000000005571e+01 -3.969684947909136313e-02
6.274000000000005173e+01 -3.967863977032486805e-02
6.276000000000005485e+01 -3.966021687513128502e-02
6.278000000000005798e+01 -3.964158159284333210e-02
6.280000000000005400e+01 -3.962273473523626049e-02
6.282000000000005713e+01 -3.960367712640646548e-02
6.284000000000005315e+01 -3.958440960264721781e-02
6.286000000000005627e+01 -3.956000058014212672e-02
6.288000000000005230e+01 -3.953308797770357930e-02
6.290000000000005542e+01 -3.950596422547337366e-02
6.292000000000005855e+01 -3.942600621479725592e-02
6.294000000000005457e+01 -3.932815906416063656e-02
6.296000000000005770e+01 -3.922860890385979071e-02
6.298000000000005372e+01 -3.912223687235220904e-02
6.300000000000005684e+01 -3.901556992097054977e-02
6.302000000000005286e+01 -3.890860973842042575e-02
6.304000000000005599e+01 -3.880135803562850816e-02
6.306000000000005201e+01 -3.869381654564586076e-02
6.308000000000005514e+01 -3.858598702354038013e-02
6.310000000000005826e+01 -3.847787124629222649e-02
6.312000000000005429e+01 -3.836947101267890875e-02
6.314000000000005741e+01 -3.826078814316107024e-02
6.316000000000005343e+01 -3.815182447976130098e-02
6.318000000000005656e+01 -3.804258188593909878e-02
6.320000000000005258e+01 -3.793306224646324221e-02
6.322000000000005571e+01 -3.782326746727929928e-02
6.324000000000005173e+01 -3.771319947537155048e-02
6.326000000000005485e+01 -3.760286021862488393e-02
6.328000000000005798e+01 -3.749225166567628914e-02
6.330000000000005400e+01 -3.738137580577034075e-02
6.332000000000005713e+01 -3.727023464860330232e-02
6.334000000000005315e+01 -3.715883022416815312e-02
6.336000000000005627e+01 -3.704716458259335599e-02
6.338000000000005230e+01 -3.693523979397856510e-02
6.340000000000005542e+01 -3.682305794822651052e-02
6.342000000000005855e+01 -3.671062115487051108e-02
6.344000000000005457e+01 -3.659793154289843475e-02
6.346000000000005770e+01 -3.648499126057313385e-02
6.348000000000005372e+01 -3.637180247524863380e-02
6.350000000000005684e+01 -3.625836737318351155e-02
6.352000000000005286e+01 -3.614468815934898660e-02
6.354000000000005599e+01 -3.603076705723496503e-02
6.356000000000005912e+01 -3.591660630865180920e-02
6.358000000000005514e+01 -3.580220817352853385e-02
6.360000000000005826e+01 -3.568757492970772022e-02
6.362000000000005429e+01 -3.557270887273589199e-02
6.364000000000005741e+01 -3.545761231565271177e-02
6.366000000000005343e+01 -3.534228758877405729e-02
6.368000000000005656e+01 -3.522673703947382801e-02
6.370000000000005258e+01 -3.511096303196210161e-02
6.372000000000005571e+01 -3.499496794705788533e-02
6.374000000000005883e+01 -3.487875418196315774e-02
6.376000000000005485e+01 -3.476232415002784154e-02
6.378000000000005798e+01 -3.464568028051771831e-02
6.380000000000005400e+01 -3.452882501837467588e-02
6.382000000000005713e+01 -3.441176082397654629e-02
6.384000000000005315e+01 -3.429449017289224605e-02
6.386000000000005627e+01 -3.417701555563679855e-02
6.388000000000005230e+01 -3.405933947741929951e-02
6.390000000000005542e+01 -3.394146445789274213e-02
6.392000000000005855e+01 -3.382339303089725024e-02
6.394000000000005457e+01 -3.370512774420356822e-02
6.396000000000005770e+01 -3.358667115925232510e-02
6.398000000000005372e+01 -3.346802585089059950e-02
6.400000000000005684e+01 -3.334919440710749916e-02
6.402000000000005286e+01 -3.323017942876647229e-02
6.404000000000004889e+01 -3.311098352933442013e-02
6.406000000000005912e+01 -3.299160933461028899e-02
6.408000000000005514e+01 -3.287205948245072035e-02
6.410000000000005116e+01 -3.275233662249229377e-02
6.412000000000006139e+01 -3.263244341587455410e-02
6.414000000000005741e+01 -3.251238253495791070e-02
6.416000000000005343e+01 -3.239215666304215424e-02
6.418000000000006366e+01 -3.227176849408153192e-02
6.420000000000005969e+01 -3.215122073239834455e-02
6.422000000000005571e+01 -3.203051609239587066e-02
6.424000000000006594e+01 -3.190965729826796687e-02
6.426000000000004775e+01 -3.178864708370934128e-02
6.428000000000005798e+01 -3.166748819162084477e-02
6.430000000000005400e+01 -3.154618337381770443e-02
6.432000000000005002e+01 -3.142473539073276090e-02
6.434000000000006025e+01 -3.130314701112053843e-02
6.436000000000005627e+01 -3.118142101175925759e-02
6.438000000000005230e+01 -3.105956017715230666e-02
6.440000000000006253e+01 -3.093756729922725671e-02
6.442000000000005855e+01 -3.081544517703639977e-02
6.444000000000005457e+01 -3.069328585441599005e-02
6.446000000000006480e+01 -3.060647481199537182e-02
6.448000000000004661e+01 -3.052151982335961009e-02
6.450000000000005684e+01 -3.043637753483911801e-02
6.452000000000005286e+01 -3.035104966792670500e-02
6.454000000000004889e+01 -3.026553795773595165e-02
6.456000000000005912e+01 -3.017984415283644570e-02
6.458000000000005514e+01 -3.009397001508718958e-02
6.460000000000005116e+01 -3.000791731946748225e-02
6.462000000000006139e+01 -2.992168785390513994e-02
6.464000000000005741e+01 -2.983528341910265946e-02
6.466000000000005343e+01 -2.974870582836022792e-02
6.468000000000006366e+01 -2.966195690739714327e-02
6.470000000000005969e+01 -2.957503849417085148e-02
6.472000000000005571e+01 -2.948795243869275357e-02
6.474000000000006594e+01 -2.940070060284330142e-02
6.476000000000004775e+01 -2.931328486018400584e-02
6.478000000000005798e+01 -2.922570709576714429e-02
6.480000000000005400e+01 -2.913796920594372702e-02
6.482000000000005002e+01 -2.905007309817001643e-02
6.484000000000006025e+01 -2.896202069080986569e-02
6.486000000000005627e+01 -2.887381391293853544e-02
6.488000000000005230e+01 -2.878545470414128893e-02
6.490000000000006253e+01 -2.869694501431245895e-02
6.492000000000005855e+01 -2.860828680345074357e-02
6.494000000000005457e+01 -2.851948204145539345e-02
6.496000000000006480e+01 -2.843053270791698686e-02
6.498000000000004661e+01 -2.834144079191097329e-02
6.500000000000005684e+01 -2.825220829178525309e-02
6.502000000000005286e+01 -2.816283721494994632e-02
6.504000000000006310e+01 -2.807332957766257853e-02
6.506000000000005912e+01 -2.798368740481415803e-02
6.508000000000005514e+01 -2.789391272971291844e-02
6.510000000000005116e+01 -2.780400759386567056e-02
6.512000000000006139e+01 -2.771397404676037568e-02
6.514000000000005741e+01 -2.762381414564518689e-02
6.516000000000005343e+01 -2.753352995530708447e-02
6.518000000000006366e+01 -2.744312354785028926e-02
6.520000000000005969e+01 -2.735259700247209130e-02
6.522000000000005571e+01 -2.726195240523887620e-02
6.524000000000005173e+01 -2.717119184885989636e-02
6.526000000000006196e+01 -2.708031743246229819e-02
6.528000000000005798e+01 -2.698933126136290883e-02
6.530000000000005400e+01 -2.689823544684068549e-02
6.532000000000005002e+01 -2.680703210590850566e-02
6.534000000000006025e+01 -2.671572336108328158e-02
6.536000000000005627e+01 -2.662431134015633138e-02
6.538000000000005230e+01 -2.653279817596309459e-02
6.540000000000006253e+01 -2.644118600615185874e-02
6.542000000000005855e+01 -2.634947697295297181e-02
6.544000000000005457e+01 -2.625767322294677436e-02
6.546000000000005059e+01 -2.616577690683102517e-02
6.548000000000006082e+01 -2.607379017918968339e-02
6.550000000000005684e+01 -2.598171519825969583e-02
6.552000000000005286e+01 -2.588955412569835662e-02
6.554000000000006310e+01 -2.579730912635083695e-02
6.556000000000005912e+01 -2.570498236801727066e-02
6.558000000000005514e+01 -2.561257602122059621e-02
6.560000000000005116e+01 -2.552009225897223371e-02
6.562000000000006139e+01 -2.542753325654123139e-02
6.564000000000005741e+01 -2.533490119122152814e-02
6.566000000000005343e+01 -2.524219824209979549e-02
6.568000000000006366e+01 -2.514942658982297768e-02
6.570000000000005969e+01 -2.505658841636820150e-02
6.572000000000005571e+01 -2.496368590481061814e-02
6.574000000000005173e+01 -2.487072123909335117e-02
6.576000000000006196e+01 -2.477769660379778791e-02
6.578000000000005798e+01 -2.468461418391371121e-02
6.580000000000005400e+01 -2.459147616461066291e-02
6.582000000000006423e+01 -2.449828473100950157e-02
6.584000000000006025e+01 -2.440504206795616332e-02
6.586000000000005627e+01 -2.431175035979372956e-02
6.588000000000005230e+01 -2.421841179013766929e-02
6.590000000000006253e+01 -2.412502854164988789e-02
6.592000000000005855e+01 -2.403160279581647782e-02
6.594000000000005457e+01 -2.393813673272349868e-02
6.596000000000006480e+01 -2.384463253083524137e-02
6.598000000000006082e+01 -2.375109236677428598e-02
6.600000000000005684e+01 -2.365107890625699899e-02
6.602000000000005286e+01 -2.354065325915467854e-02
6.604000000000006310e+01 -2.343017895519191110e-02
6.606000000000005912e+01 -2.329974154600656516e-02
6.608000000000005514e+01 -2.312774089852142126e-02
6.610000000000005116e+01 -2.295561490144261765e-02
6.612000000000006139e+01 -2.279516213582762421e-02
6.614000000000005741e+01 -2.264654476137673705e-02
6.616000000000005343e+01 -2.249772500389597002e-02
6.618000000000006366e+01 -2.234870562166680827e-02
6.620000000000005969e+01 -2.219948939080707007e-02
6.622000000000005571e+01 -2.205007910504722807e-02
6.624000000000005173e+01 -2.190047757550440607e-02
6.626000000000006196e+01 -2.175068763045222286e-02
6.628000000000005798e+01 -2.160071211508738862e-02
6.630000000000005400e+01 -2.145055389129176676e-02
6.632000000000006423e+01 -2.130021583739220847e-02
6.634000000000006025e+01 -2.114970084791726115e-02
6.636000000000005627e+01 -2.099901183334766316e-02
6.638000000000005230e+01 -2.084815171986754631e-02
6.640000000000006253e+01 -2.069712344910895618e-02
6.642000000000005855e+01 -2.054592997789535941e-02
6.644000000000005457e+01 -2.039457427798055042e-02
6.646000000000006480e+01 -2.024305933578491104e-02
6.648000000000006082e+01 -2.009138815212900553e-02
6.650000000000005684e+01 -1.993956374196280065e-02
6.652000000000005286e+01 -1.978758913409398718e-02
6.654000000000006310e+01 -1.963546737091117697e-02
6.656000000000005912e+01 -1.948320150810596216e-02
6.658000000000005514e+01 -1.933079461439076233e-02
6.660000000000005116e+01 -1.917824977121513827e-02
6.662000000000006139e+01 -1.902557007247832402e-02
6.664000000000005741e+01 -1.887275862424017334e-02
6.666000000000005343e+01 -1.871981854442872698e-02
6.668000000000006366e+01 -1.856675296254506682e-02
6.670000000000005969e+01 -1.841356501936707718e-02
6.672000000000005571e+01 -1.826025786664949718e-02
6.674000000000005173e+01 -1.810683466682168341e-02
6.676000000000006196e+01 -1.795329859268424838e-02
6.678000000000005798e+01 -1.779965282710258695e-02
6.680000000000005400e+01 -1.764590056269809901e-02
6.682000000000006423e+01 -1.749204500153798622e-02
6.684000000000006025e+01 -1.733808935482361938e-02
6.686000000000005627e+01 -1.718403684257487768e-02
6.688000000000005230e+01 -1.702989069331486624e-02
6.690000000000006253e+01 -1.687565414375222575e-02
6.692000000000005855e+01 -1.672133043846085396e-02
6.694000000000005457e+01 -1.656692282955950918e-02
6.696000000000006480e+01 -1.641243457638819764e-02
6.698000000000006082e+01 -1.625786894518539347e-02
6.700000000000005684e+01 -1.610322920876057148e-02
6.702000000000005286e+01 -1.594851864616934206e-02
6.704000000000006310e+01 -1.579374054238369407e-02
6.706000000000005912e+01 -1.563889818796422235e-02
6.708000000000005514e+01 -1.548399487872846939e-02
6.710000000000006537e+01 -1.532903391542070858e-02
6.712000000000006139e+01 -1.517401860337882179e-02
6.714000000000005741e+01 -1.501895225220191595e-02
6.716000000000005343e+01 -1.486383817541599150e-02
6.718000000000006366e+01 -1.470867969013983471e-02
6.720000000000005969e+01 -1.455348011674960709e-02
6.722000000000005571e+01 -1.439824277854328399e-02
6.724000000000006594e+01 -1.424297100140426570e-02
6.726000000000006196e+01 -1.408766811346590271e-02
6.728000000000005798e+01 -1.393233744477370348e-02
6.730000000000005400e+01 -1.377698232694845454e-02
6.732000000000006423e+01 -1.362160609284976051e-02
6.734000000000006025e+01 -1.346621207623893354e-02
6.736000000000005627e+01 -1.331080361144121836e-02
6.738000000000005230e+01 -1.315538403300932878e-02
6.740000000000006253e+01 -1.299995667538680205e-02
6.742000000000005855e+01 -1.284452487257099068e-02
6.744000000000005457e+01 -1.268909195777774036e-02
6.746000000000006480e+01 -1.253366126310463333e-02
6.748000000000006082e+01 -1.237823611919721366e-02
6.750000000000005684e+01 -1.222281985491271115e-02
6.752000000000005286e+01 -1.206741579698792852e-02
6.754000000000006310e+01 -1.191202726970434431e-02
6.756000000000005912e+01 -1.175665759455708434e-02
6.758000000000005514e+01 -1.160131008992312807e-02
6.760000000000006537e+01 -1.144598807073007180e-02
6.762000000000006139e+01 -1.129069484812835096e-02
6.764000000000005741e+01 -1.113543372916136510e-02
6.766000000000005343e+01 -1.098020801643939323e-02
6.768000000000006366e+01 -1.082502100781323681e-02
6.770000000000005969e+01 -1.066987599605064355e-02
6.772000000000005571e+01 -1.051477626851238939e-02
6.774000000000006594e+01 -1.035972510683125930e-02
6.776000000000006196e+01 -1.021934678007574947e-02
6.778000000000005798e+01 -1.008755279591721718e-02
6.780000000000005400e+01 -9.955706629366090424e-03
6.782000000000006423e+01 -9.823811001967823475e-03
6.784000000000006025e+01 -9.691868640679605906e-03
6.786000000000005627e+01 -9.559882277605739193e-03
6.788000000000005230e+01 -9.427854649733296080e-03
6.790000000000006253e+01 -9.295788498666432073e-03
6.792000000000005855e+01 -9.163686570359194650e-03
6.794000000000005457e+01 -9.031551614847758286e-03
6.796000000000006480e+01 -8.899386385981231801e-03
6.798000000000006082e+01 -8.767193641152836933e-03
6.800000000000005684e+01 -8.634976141028934127e-03
6.802000000000005286e+01 -8.502736649278220052e-03
6.804000000000006310e+01 -8.370477932299775006e-03
6.806000000000005912e+01 -8.238202758951344504e-03
6.808000000000005514e+01 -8.105913900275957262e-03
6.810000000000006537e+01 -7.973614129228485947e-03
6.812000000000006139e+01 -7.841306220403179358e-03
6.814000000000005741e+01 -7.708992949758158852e-03
6.816000000000005343e+01 -7.576677094342148221e-03
6.818000000000006366e+01 -7.444361432019868698e-03
6.820000000000005969e+01 -7.312048741197491215e-03
6.822000000000005571e+01 -7.179741800547557833e-03
6.824000000000006594e+01 -7.047443388735142623e-03
6.826000000000006196e+01 -6.915156284142342027e-03
6.828000000000005798e+01 -6.782883264594661253e-03
6.830000000000005400e+01 -6.650627107085986880e-03
6.832000000000006423e+01 -6.518390587505113777e-03
6.834000000000006025e+01 -6.386176480361787158e-03
6.836000000000005627e+01 -6.253987558513274606e-03
6.838000000000006651e+01 -6.121826592891555646e-03
6.840000000000006253e+01 -5.989696352230987515e-03
6.842000000000005855e+01 -5.857599602796513018e-03
6.844000000000005457e+01 -5.725539108111790329e-03
6.846000000000006480e+01 -5.593517628689739264e-03
6.848000000000006082e+01 -5.461537921761937427e-03
6.850000000000005684e+01 -5.329602741009765825e-03
6.852000000000006708e+01 -5.197714836296847725e-03
6.854000000000006310e+01 -5.065876953401321839e-03
6.856000000000005912e+01 -4.934091833749799927e-03
6.858000000000005514e+01 -4.802362214152353093e-03
6.860000000000006537e+01 -4.670690826538510289e-03
6.862000000000006139e+01 -4.539080397694648071e-03
6.864000000000005741e+01 -4.407533649001918116e-03
6.866000000000005343e+01 -4.276053296176309318e-03
6.868000000000006366e+01 -4.144642049009430659e-03
6.870000000000005969e+01 -4.013302611111543156e-03
6.872000000000005571e+01 -3.882037679654953919e-03
6.874000000000006594e+01 -3.750849945119307579e-03
6.876000000000006196e+01 -3.619742091039339707e-03
6.878000000000005798e+01 -3.488716793752810220e-03
6.880000000000005400e+01 -3.357776722151134714e-03
6.882000000000006423e+01 -3.226924537431182394e-03
6.884000000000006025e+01 -3.096162892849883830e-03
6.886000000000005627e+01 -2.965494433478686916e-03
6.888000000000006651e+01 -2.834921795962169234e-03
6.890000000000006253e+01 -2.704447608277144813e-03
6.892000000000005855e+01 -2.574074489494052043e-03
6.894000000000005457e+01 -2.443805049540644439e-03
6.896000000000006480e+01 -2.313641888967512411e-03
6.898000000000006082e+01 -2.183587598716224456e-03
6.900000000000005684e+01 -2.053644759888423321e-03
6.902000000000006708e+01 -1.923815943518793637e-03
6.904000000000006310e+01 -1.794103710349202654e-03
6.906000000000005912e+01 -1.664510610605170931e-03
6.908000000000005514e+01 -1.535039183775225051e-03
6.910000000000006537e+01 -1.405691958392238546e-03
6.912000000000006139e+01 -1.276471451817818778e-03
6.914000000000005741e+01 -1.147380170027692374e-03
6.916000000000005343e+01 -1.018420607401525260e-03
6.918000000000006366e+01 -8.895952465139267537e-04
6.920000000000005969e+01 -7.609065579286292905e-04
6.922000000000005571e+01 -6.323569999950553371e-04
6.924000000000006594e+01 -5.039490186476230059e-04
6.926000000000006196e+01 -3.756850472078617571e-04
6.928000000000005798e+01 -2.475675061891710062e-04
6.930000000000005400e+01 -1.195988031039426443e-04
6.932000000000006423e+01 8.218667725874770206e-06
6.934000000000006025e+01 1.358825253553558549e-04
6.936000000000005627e+01 2.633904024015002072e-04
6.938000000000006651e+01 3.907399452237206652e-04
6.940000000000006253e+01 5.179288141023881149e-04
6.942000000000005855e+01 6.449546834143309775e-04
6.944000000000005457e+01 7.718152418051538307e-04
6.946000000000006480e+01 8.985081923586192782e-04
6.948000000000006082e+01 1.007182449965989511e-03
6.950000000000005684e+01 1.107362233347990860e-03
6.952000000000006708e+01 1.207423914808667190e-03
6.954000000000006310e+01 1.282730975223340389e-03
6.956000000000005912e+01 1.310530467579847308e-03
6.958000000000005514e+01 1.338269999472799666e-03
6.960000000000006537e+01 1.372484853264305553e-03
6.962000000000006139e+01 1.461192107705292431e-03
6.964000000000005741e+01 1.549896805001776002e-03
6.966000000000006764e+01 1.638597199120658647e-03
6.968000000000006366e+01 1.727291540076212641e-03
6.970000000000005969e+01 1.815978074082006581e-03
6.972000000000005571e+01 1.904655043702763303e-03
6.974000000000006594e+01 1.993320688008228762e-03
6.976000000000006196e+01 2.081973242726976956e-03
6.978000000000005798e+01 2.170610940402690949e-03
6.980000000000006821e+01 2.259232010550329614e-03
6.982000000000006423e+01 2.347834679813102111e-03
6.984000000000006025e+01 2.436417172121612719e-03
6.986000000000005627e+01 2.524977708852531224e-03
6.988000000000006651e+01 2.613514508988935142e-03
6.990000000000006253e+01 2.702025789281167593e-03
6.992000000000005855e+01 2.790509764408442405e-03
6.994000000000005457e+01 2.878964647141619721e-03
6.996000000000006480e+01 2.967388648506028449e-03
6.998000000000006082e+01 3.055779977945657835e-03
7.000000000000005684e+01 3.144136843487581063e-03
7.002000000000006708e+01 3.232457451907277002e-03
7.004000000000006310e+01 3.320740008893983616e-03
7.006000000000005912e+01 3.408982719217613488e-03
7.008000000000005514e+01 3.497183786895144159e-03
7.010000000000006537e+01 3.585341415358145583e-03
7.012000000000006139e+01 3.673453807620390837e-03
7.014000000000005741e+01 3.761519166446220148e-03
7.016000000000006764e+01 3.849535694519064938e-03
7.018000000000006366e+01 3.937501594610108048e-03
7.020000000000005969e+01 4.025415069747787476e-03
7.022000000000005571e+01 4.113274323387186918e-03
7.024000000000006594e+01 4.201077559579584168e-03
7.026000000000006196e+01 4.288822983142286625e-03
7.028000000000005798e+01 4.376508799829033174e-03
7.030000000000006821e+01 4.464133216499775909e-03
7.032000000000006423e+01 4.551694441291029118e-03
7.034000000000006025e+01 4.639190683786046515e-03
7.036000000000005627e+01 4.726620155185381859e-03
7.038000000000006651e+01 4.813981068476696698e-03
7.040000000000006253e+01 4.901271638605255061e-03
7.042000000000005855e+01 4.988490082643813606e-03
7.044000000000005457e+01 5.075634619962523034e-03
7.046000000000006480e+01 5.162703472398857268e-03
7.048000000000006082e+01 5.249694864426604143e-03
7.050000000000005684e+01 5.336607023325589880e-03
7.052000000000006708e+01 5.423438179350585642e-03
7.054000000000006310e+01 5.510186565899246117e-03
7.056000000000005912e+01 5.596850419681204288e-03
7.058000000000005514e+01 5.683427980885365563e-03
7.060000000000006537e+01 5.769917493347285174e-03
7.062000000000006139e+01 5.856317204715901989e-03
7.064000000000005741e+01 5.942625366620304418e-03
7.066000000000006764e+01 6.028840234835203954e-03
7.068000000000006366e+01 6.114960069445797217e-03
7.070000000000005969e+01 6.200983135012943723e-03
7.072000000000005571e+01 6.286907700736487498e-03
7.074000000000006594e+01 6.372732040618794662e-03
7.076000000000006196e+01 6.458454433626550223e-03
7.078000000000005798e+01 6.544073163853110844e-03
7.080000000000006821e+01 6.629586520678780286e-03
7.082000000000006423e+01 6.714992798930782998e-03
7.084000000000006025e+01 6.800290299042718173e-03
7.086000000000005627e+01 6.885477327212154164e-03
7.088000000000006651e+01 6.970552195558138778e-03
7.090000000000006253e+01 7.055513222277019943e-03
7.092000000000005855e+01 7.140358731798138875e-03
7.094000000000006878e+01 7.225087054937504895e-03
7.096000000000006480e+01 7.309696529050746863e-03
7.098000000000006082e+01 7.394185498185247563e-03
7.100000000000005684e+01 7.478552313230558968e-03
7.102000000000006708e+01 7.562795332068236384e-03
7.104000000000006310e+01 7.646912919719800819e-03
7.106000000000005912e+01 7.730903448493940677e-03
7.108000000000006935e+01 7.814765298132232002e-03
7.110000000000006537e+01 7.898496855953649615e-03
7.112000000000006139e+01 7.982096516997438940e-03
7.114000000000005741e+01 8.065562684165077101e-03
7.116000000000006764e+01 8.148893768360497558e-03
7.118000000000006366e+01 8.232088188628727474e-03
7.120000000000005969e+01 8.315144372293728839e-03
7.122000000000005571e+01 8.398060755093941093e-03
7.124000000000006594e+01 8.480835781317121180e-03
7.126000000000006196e+01 8.563467903932633560e-03
7.128000000000005798e+01 8.645955584723152149e-03
7.130000000000006821e+01 8.728297294414474883e-03
7.132000000000006423e+01 8.810491512803107425e-03
7.134000000000006025e+01 8.892536728883411457e-03
7.136000000000005627e+01 8.974431440971614854e-03
7.138000000000006651e+01 9.056174156829693497e-03
7.140000000000006253e+01 9.137763393786080268e-03
7.142000000000005855e+01 9.222353658621236516e-03
7.144000000000006878e+01 9.315087342279725069e-03
7.146000000000006480e+01 9.407737537025135516e-03
7.148000000000006082e+01 9.500302364504942254e-03
7.150000000000005684e+01 9.592779948721963032e-03
7.152000000000006708e+01 9.685168416209918169e-03
7.154000000000006310e+01 9.777465896208162310e-03
7.156000000000005912e+01 9.869670520837826519e-03
7.158000000000006935e+01 9.961780425276059101e-03
7.160000000000006537e+01 1.005379374793057001e-02
7.162000000000006139e+01 1.014570863061482926e-02
7.164000000000005741e+01 1.023752321872137272e-02
7.166000000000006764e+01 1.032923566139602213e-02
7.168000000000006366e+01 1.042084411171080062e-02
7.170000000000005969e+01 1.051234672683713789e-02
7.172000000000005571e+01 1.060374166821837112e-02
7.174000000000006594e+01 1.069502710174126403e-02
7.176000000000006196e+01 1.078620119790760744e-02
7.178000000000005798e+01 1.087726213200486403e-02
7.180000000000006821e+01 1.096820808427653206e-02
7.182000000000006423e+01 1.105903724009123755e-02
7.184000000000006025e+01 1.114974779011172409e-02
7.186000000000005627e+01 1.124033793046306899e-02
7.188000000000006651e+01 1.133080586289966427e-02
7.190000000000006253e+01 1.142114979497139103e-02
7.192000000000005855e+01 1.151136794019008355e-02
7.194000000000006878e+01 1.160145851819339990e-02
7.196000000000006480e+01 1.169141975490886783e-02
7.198000000000006082e+01 1.178124988271697822e-02
7.200000000000005684e+01 1.187094714061274515e-02
7.202000000000006708e+01 1.196050977436676800e-02
7.204000000000006310e+01 1.204993603668451894e-02
7.206000000000005912e+01 1.213922418736555764e-02
7.208000000000006935e+01 1.222837249346105451e-02
7.210000000000006537e+01 1.231737922942947351e-02
7.212000000000006139e+01 1.240624267729265907e-02
7.214000000000005741e+01 1.249496112678927413e-02
7.216000000000006764e+01 1.258353287552757896e-02
7.218000000000006366e+01 1.267195622913688466e-02
7.220000000000005969e+01 1.276022950141767094e-02
7.222000000000006992e+01 1.284835101449024845e-02
7.224000000000006594e+01 1.293631909894197782e-02
7.226000000000006196e+01 1.302413209397350335e-02
7.228000000000005798e+01 1.311178834754301963e-02
7.230000000000006821e+01 1.319928621650942428e-02
7.232000000000006423e+01 1.328662406677333201e-02
7.234000000000006025e+01 1.337380027341795487e-02
7.236000000000007049e+01 1.346081322084661212e-02
7.238000000000006651e+01 1.354766130292002664e-02
7.240000000000006253e+01 1.363434292309151710e-02
7.242000000000005855e+01 1.372085649454034446e-02
7.244000000000006878e+01 1.380720044030395513e-02
7.246000000000006480e+01 1.389337319340768102e-02
7.248000000000006082e+01 1.397937319699386026e-02
7.250000000000005684e+01 1.406519890444815103e-02
7.252000000000006708e+01 1.415084877952460865e-02
7.254000000000006310e+01 1.423632129646894111e-02
7.256000000000005912e+01 1.432161494013995708e-02
7.258000000000006935e+01 1.440672820612915427e-02
7.260000000000006537e+01 1.449165960087805613e-02
7.262000000000006139e+01 1.457640764179474364e-02
7.264000000000005741e+01 1.466097085736718826e-02
7.266000000000006764e+01 1.474534778727566546e-02
7.268000000000006366e+01 1.482953698250261305e-02
7.270000000000005969e+01 1.491353700544111038e-02
7.272000000000006992e+01 1.499734643000073635e-02
7.274000000000006594e+01 1.508096384171201884e-02
7.276000000000006196e+01 1.516438783782859609e-02
7.278000000000005798e+01 1.524761702742754091e-02
7.280000000000006821e+01 1.533065003150735177e-02
7.282000000000006423e+01 1.541348548308412413e-02
7.284000000000006025e+01 1.549612202728581009e-02
7.286000000000007049e+01 1.557855832144422296e-02
7.288000000000006651e+01 1.566079303518460447e-02
7.290000000000006253e+01 1.574282485051412342e-02
7.292000000000005855e+01 1.582465246190716684e-02
7.294000000000006878e+01 1.590627457638899706e-02
7.296000000000006480e+01 1.598768991361750741e-02
7.298000000000006082e+01 1.606889720596236734e-02
7.300000000000005684e+01 1.614989519858254022e-02
7.302000000000006708e+01 1.623068264950116441e-02
7.304000000000006310e+01 1.631125832967845676e-02
7.306000000000005912e+01 1.639162102308283978e-02
7.308000000000006935e+01 1.647176952675937639e-02
7.310000000000006537e+01 1.655170265089606421e-02
7.312000000000006139e+01 1.663141921888855804e-02
7.314000000000005741e+01 1.671091806740180458e-02
7.316000000000006764e+01 1.679019804643034838e-02
7.318000000000006366e+01 1.686925801935600447e-02
7.320000000000005969e+01 1.694809686300320986e-02
7.322000000000006992e+01 1.702671346769282432e-02
7.324000000000006594e+01 1.710510673729293690e-02
7.326000000000006196e+01 1.718327558926820153e-02
7.328000000000005798e+01 1.726121895472653225e-02
7.330000000000006821e+01 1.733893577846376544e-02
7.332000000000006423e+01 1.741642501900624029e-02
7.334000000000006025e+01 1.748582389784706509e-02
7.336000000000007049e+01 1.754861379617789902e-02
7.338000000000006651e+01 1.761120707104732799e-02
7.340000000000006253e+01 1.767269727263760110e-02
7.342000000000005855e+01 1.768534658257287298e-02
7.344000000000006878e+01 1.769765632618497397e-02
7.346000000000006480e+01 1.770980317298681897e-02
7.348000000000006082e+01 1.770876816686866098e-02
7.350000000000007105e+01 1.768915341548512113e-02
7.352000000000006708e+01 1.766935745183405987e-02
7.354000000000006310e+01 1.764938032005453072e-02
7.356000000000005912e+01 1.762922207286491891e-02
7.358000000000006935e+01 1.760888277158781726e-02
7.360000000000006537e+01 1.758836248617403480e-02
7.362000000000006139e+01 1.756766129522478737e-02
7.364000000000007162e+01 1.754677928601365219e-02
7.366000000000006764e+01 1.752571655450663179e-02
7.368000000000006366e+01 1.750447320538133650e-02
7.370000000000005969e+01 1.748304935204522334e-02
7.372000000000006992e+01 1.746144511665206206e-02
7.374000000000006594e+01 1.743966063011814088e-02
7.376000000000006196e+01 1.741769603213602982e-02
7.378000000000005798e+01 1.739555147118830580e-02
7.380000000000006821e+01 1.737322710455955349e-02
7.382000000000006423e+01 1.735072309834708587e-02
7.384000000000006025e+01 1.732803962747043666e-02
7.386000000000007049e+01 1.730517687567992985e-02
7.388000000000006651e+01 1.728213503556369143e-02
7.390000000000006253e+01 1.725891430855354056e-02
7.392000000000005855e+01 1.723551490492971489e-02
7.394000000000006878e+01 1.721193704382397924e-02
7.396000000000006480e+01 1.718818095322206460e-02
7.398000000000006082e+01 1.716424686996432039e-02
7.400000000000007105e+01 1.714013503974521832e-02
7.402000000000006708e+01 1.711584571711183278e-02
7.404000000000006310e+01 1.709137916546071487e-02
7.406000000000005912e+01 1.706673565703375334e-02
7.408000000000006935e+01 1.704191547291245695e-02
7.410000000000006537e+01 1.701691890301129315e-02
7.412000000000006139e+01 1.699174624606938216e-02
7.414000000000007162e+01 1.696639780964114691e-02
7.416000000000006764e+01 1.694087391008570684e-02
7.418000000000006366e+01 1.691517487255452673e-02
7.420000000000005969e+01 1.688930103097862484e-02
7.422000000000006992e+01 1.686325272805348427e-02
7.424000000000006594e+01 1.683703031522336413e-02
7.426000000000006196e+01 1.681063415266406333e-02
7.428000000000005798e+01 1.678406460926448740e-02
7.430000000000006821e+01 1.675732206260658816e-02
7.432000000000006423e+01 1.673040689894469621e-02
7.434000000000006025e+01 1.670331951318286545e-02
7.436000000000007049e+01 1.667606030885104493e-02
7.438000000000006651e+01 1.664862969808067819e-02
7.440000000000006253e+01 1.662102810157772143e-02
7.442000000000005855e+01 1.659325594859571013e-02
7.444000000000006878e+01 1.656531367690671636e-02
7.446000000000006480e+01 1.653720173277126171e-02
7.448000000000006082e+01 1.650892057090702636e-02
7.450000000000007105e+01 1.648047065445610443e-02
7.452000000000006708e+01 1.645185245495142320e-02
7.454000000000006310e+01 1.642306645228119519e-02
7.456000000000005912e+01 1.639411313465297809e-02
7.458000000000006935e+01 1.636499299855574338e-02
7.460000000000006537e+01 1.633570654872109826e-02
7.462000000000006139e+01 1.630625429808338009e-02
7.464000000000007162e+01 1.627663676773801610e-02
7.466000000000006764e+01 1.624685448689936612e-02
7.468000000000006366e+01 1.621690799285683757e-02
7.470000000000005969e+01 1.618679783092978261e-02
7.472000000000006992e+01 1.615652455442185415e-02
7.474000000000006594e+01 1.612608872457310313e-02
7.476000000000006196e+01 1.609549091051225636e-02
7.478000000000007219e+01 1.606473168920644415e-02
7.480000000000006821e+01 1.603381164541082399e-02
7.482000000000006423e+01 1.600273137161645209e-02
7.484000000000006025e+01 1.597149146799755476e-02
7.486000000000007049e+01 1.594009254235703027e-02
7.488000000000006651e+01 1.590853521007143043e-02
7.490000000000006253e+01 1.587682009403452305e-02
7.492000000000007276e+01 1.584494782459993506e-02
7.494000000000006878e+01 1.581291903952265765e-02
7.496000000000006480e+01 1.578073438389933358e-02
7.498000000000006082e+01 1.574839451010782293e-02
7.500000000000007105e+01 1.571590007774567588e-02
7.502000000000006708e+01 1.568325175356720044e-02
7.504000000000006310e+01 1.565045021142009649e-02
7.506000000000005912e+01 1.561749613218063430e-02
7.508000000000006935e+01 1.558439020368820351e-02
7.510000000000006537e+01 1.555113312067870485e-02
7.512000000000006139e+01 1.551772558471688213e-02
7.514000000000007162e+01 1.548416830412829154e-02
7.516000000000006764e+01 1.545046199392944436e-02
7.518000000000006366e+01 1.541660737575806066e-02
7.520000000000005969e+01 1.538260517780154144e-02
7.522000000000006992e+01 1.534845613472522741e-02
7.524000000000006594e+01 1.531416098759956317e-02
7.526000000000006196e+01 1.527972048382619623e-02
7.528000000000007219e+01 1.524513537706381067e-02
7.530000000000006821e+01 1.521040642715269266e-02
7.532000000000006423e+01 1.517553440003864898e-02
7.534000000000006025e+01 1.514052006769615703e-02
7.536000000000007049e+01 1.510536420805102219e-02
7.538000000000006651e+01 1.507006760490180348e-02
7.540000000000006253e+01 1.503463104784096005e-02
7.542000000000007276e+01 1.499905533217517177e-02
7.544000000000006878e+01 1.496334125884488456e-02
7.546000000000006480e+01 1.492748963434342192e-02
7.548000000000006082e+01 1.489150127063519624e-02
7.550000000000007105e+01 1.486237356768120230e-02
7.552000000000006708e+01 1.488866671826109475e-02
7.554000000000006310e+01 1.491482172986065627e-02
7.556000000000005912e+01 1.494083796502708797e-02
7.558000000000006935e+01 1.496671479192833269e-02
7.560000000000006537e+01 1.499245158441983236e-02
7.562000000000006139e+01 1.501804772211045615e-02
7.564000000000007162e+01 1.504350259042776770e-02
7.566000000000006764e+01 1.506881558068272862e-02
7.568000000000006366e+01 1.509398609013329687e-02
7.570000000000005969e+01 1.511901352204774417e-02
7.572000000000006992e+01 1.514389728576722056e-02
7.574000000000006594e+01 1.516863679676697628e-02
7.576000000000006196e+01 1.519323147671766162e-02
7.578000000000007219e+01 1.521768075354508823e-02
7.580000000000006821e+01 1.524198406148968149e-02
7.582000000000006423e+01 1.526614084116497023e-02
7.584000000000006025e+01 1.529015053961509107e-02
7.586000000000007049e+01 1.531401261037177233e-02
7.588000000000006651e+01 1.533772651351007592e-02
7.590000000000006253e+01 1.536129171570359102e-02
7.592000000000007276e+01 1.538470769027885064e-02
7.594000000000006878e+01 1.540797391726807936e-02
7.596000000000006480e+01 1.543108988346211796e-02
7.598000000000006082e+01 1.545405508246170019e-02
7.600000000000007105e+01 1.547686901472803550e-02
7.602000000000006708e+01 1.549953118763239095e-02
7.604000000000006310e+01 1.552204111550477619e-02
7.606000000000007333e+01 1.554439831968160504e-02
7.608000000000006935e+01 1.556660232855251041e-02
7.610000000000006537e+01 1.558865267760587738e-02
7.612000000000006139e+01 1.561054890947392686e-02
7.614000000000007162e+01 1.563229057397603344e-02
7.616000000000006764e+01 1.565387722816176386e-02
7.618000000000006366e+01 1.567530843635241491e-02
7.620000000000007390e+01 1.569658377018170320e-02
7.622000000000006992e+01 1.571770280863543992e-02
7.624000000000006594e+01 1.573866513808996545e-02
7.626000000000006196e+01 1.575947035234982405e-02
7.628000000000007219e+01 1.578011805268389120e-02
7.630000000000006821e+01 1.580060784786118180e-02
7.632000000000006423e+01 1.582093935418478481e-02
7.634000000000006025e+01 1.584111219552513522e-02
7.636000000000007049e+01 1.586112600335203363e-02
7.638000000000006651e+01 1.588098041676595448e-02
7.640000000000006253e+01 1.590067508252722417e-02
7.642000000000007276e+01 1.592020965508575067e-02
7.644000000000006878e+01 1.593958379660779731e-02
7.646000000000006480e+01 1.595879717700275646e-02
7.648000000000006082e+01 1.597784947394900040e-02
7.650000000000007105e+01 1.599674037291730702e-02
7.652000000000006708e+01 1.601546956719458736e-02
7.654000000000006310e+01 1.603403675790561131e-02
7.656000000000007333e+01 1.605244165403377915e-02
7.658000000000006935e+01 1.607068397244094948e-02
7.660000000000006537e+01 1.608876343788587931e-02
7.662000000000006139e+01 1.610667978304132150e-02
7.664000000000007162e+01 1.612443274851075789e-02
7.666000000000006764e+01 1.614202208284295365e-02
7.668000000000006366e+01 1.615944754254595994e-02
7.670000000000007390e+01 1.617670889210001683e-02
7.672000000000006992e+01 1.619380590396885672e-02
7.674000000000006594e+01 1.621073835861032084e-02
7.676000000000006196e+01 1.622750604448531739e-02
7.678000000000007219e+01 1.624410875806615862e-02
7.680000000000006821e+01 1.626054630384310071e-02
7.682000000000006423e+01 1.627681849433063044e-02
7.684000000000006025e+01 1.629292515007152789e-02
7.686000000000007049e+01 1.630886609964041917e-02
7.688000000000006651e+01 1.632464117964622236e-02
7.690000000000006253e+01 1.634025023473300448e-02
7.692000000000007276e+01 1.635569311758020353e-02
7.694000000000006878e+01 1.637096968890093887e-02
7.696000000000006480e+01 1.638607981744040487e-02
7.698000000000006082e+01 1.640102337997163123e-02
7.700000000000007105e+01 1.641580026129147926e-02
7.702000000000006708e+01 1.643041035421436563e-02
7.704000000000006310e+01 1.644485355956577105e-02
7.706000000000007333e+01 1.645912978617388930e-02
7.708000000000006935e+01 1.647323895086079057e-02
7.710000000000006537e+01 1.648718097843191940e-02
7.712000000000006139e+01 1.650095580166487802e-02
7.714000000000007162e+01 1.651456336129683913e-02
7.716000000000006764e+01 1.652800360601117471e-02
7.718000000000006366e+01 1.654127649242255124e-02
7.720000000000007390e+01 1.655438198506129638e-02
7.722000000000006992e+01 1.656732005635663807e-02
7.724000000000006594e+01 1.658009068661877444e-02
7.726000000000006196e+01 1.659269386401970858e-02
7.728000000000007219e+01 1.660512958457364963e-02
7.730000000000006821e+01 1.661739785211571729e-02
7.732000000000006423e+01 1.662949867827960559e-02
7.734000000000007446e+01 1.664143208247505570e-02
7.736000000000007049e+01 1.665319809186312922e-02
7.738000000000006651e+01 1.666479674133142588e-02
7.740000000000006253e+01 1.667622807346777827e-02
7.742000000000007276e+01 1.668749213853299579e-02
7.744000000000006878e+01 1.669858899443310910e-02
7.746000000000006480e+01 1.670951870668978614e-02
7.748000000000007503e+01 1.672028134841074126e-02
7.750000000000007105e+01 1.673087700025818747e-02
7.752000000000006708e+01 1.674130575041735472e-02
7.754000000000006310e+01 1.675156769456346076e-02
7.756000000000007333e+01 1.676166293582772790e-02
7.758000000000006935e+01 1.677159158476292100e-02
7.760000000000006537e+01 1.678135375930756359e-02
7.762000000000006139e+01 1.679094958474965787e-02
7.764000000000007162e+01 1.680054435021902451e-02
7.766000000000006764e+01 1.681494241289324676e-02
7.768000000000006366e+01 1.682875411970796362e-02
7.770000000000007390e+01 1.684239875886215862e-02
7.772000000000006992e+01 1.685587622959593829e-02
7.774000000000006594e+01 1.685410959834141020e-02
7.776000000000006196e+01 1.685323328672920506e-02
7.778000000000007219e+01 1.685219537725314229e-02
7.780000000000006821e+01 1.685099570733476770e-02
7.782000000000006423e+01 1.681288037305410724e-02
7.784000000000007446e+01 1.677029698649308564e-02
7.786000000000007049e+01 1.672751890842017961e-02
7.788000000000006651e+01 1.668454654887241428e-02
7.790000000000006253e+01 1.664138032811945597e-02
7.792000000000007276e+01 1.659802067666726541e-02
7.794000000000006878e+01 1.655446803526051947e-02
7.796000000000006480e+01 1.651072285488264929e-02
7.798000000000007503e+01 1.646678559675574319e-02
7.800000000000007105e+01 1.642265673233831227e-02
7.802000000000006708e+01 1.637833674332105083e-02
7.804000000000006310e+01 1.633382612162221151e-02
7.806000000000007333e+01 1.628912536938090239e-02
7.808000000000006935e+01 1.624423499894881232e-02
7.810000000000006537e+01 1.619915553288082607e-02
7.812000000000006139e+01 1.615388750392351969e-02
7.814000000000007162e+01 1.610843145500312490e-02
7.816000000000006764e+01 1.606278793921099221e-02
7.818000000000006366e+01 1.601695751978807897e-02
7.820000000000007390e+01 1.597094077010767846e-02
7.822000000000006992e+01 1.592473827365720532e-02
7.824000000000006594e+01 1.587835062401733721e-02
7.826000000000006196e+01 1.583177842484088590e-02
7.828000000000007219e+01 1.578502228982918767e-02
7.830000000000006821e+01 1.573808284270759514e-02
7.832000000000006423e+01 1.569096071719905394e-02
7.834000000000007446e+01 1.564365655699611474e-02
7.836000000000007049e+01 1.559617101573185401e-02
7.838000000000006651e+01 1.554850475694890058e-02
7.840000000000006253e+01 1.550065845406674650e-02
7.842000000000007276e+01 1.545263279034817146e-02
7.844000000000006878e+01 1.540442845886352136e-02
7.846000000000006480e+01 1.535604616245383677e-02
7.848000000000007503e+01 1.530748661369198300e-02
7.850000000000007105e+01 1.525875053484320419e-02
7.852000000000006708e+01 1.520983865782284290e-02
7.854000000000006310e+01 1.516075172415376829e-02
7.856000000000007333e+01 1.511149048492141898e-02
7.858000000000006935e+01 1.506205570072789365e-02
7.860000000000006537e+01 1.501244814164417150e-02
7.862000000000007560e+01 1.496266858716128849e-02
7.864000000000007162e+01 1.491271782613932950e-02
7.866000000000006764e+01 1.486259665675561392e-02
7.868000000000006366e+01 1.481230588645100592e-02
7.870000000000007390e+01 1.476184633187478668e-02
7.872000000000006992e+01 1.471121881882859334e-02
7.874000000000006594e+01 1.466042418220766738e-02
7.876000000000007617e+01 1.460946326594230252e-02
7.878000000000007219e+01 1.455833692293624811e-02
7.880000000000006821e+01 1.450704601500520802e-02
7.882000000000006423e+01 1.445559141281215799e-02
7.884000000000007446e+01 1.440397399580332742e-02
7.886000000000007049e+01 1.435219465214096490e-02
7.888000000000006651e+01 1.430025427863554181e-02
7.890000000000006253e+01 1.424815378067684733e-02
7.892000000000007276e+01 1.419589407216303306e-02
7.894000000000006878e+01 1.414347607542874342e-02
7.896000000000006480e+01 1.409090072117188085e-02
7.898000000000007503e+01 1.403816894837891377e-02
7.900000000000007105e+01 1.398528170424890790e-02
7.902000000000006708e+01 1.393223994411631021e-02
7.904000000000006310e+01 1.387904463137243360e-02
7.906000000000007333e+01 1.382569673738576893e-02
7.908000000000006935e+01 1.377219724142087279e-02
7.910000000000006537e+01 1.371854713055615550e-02
7.912000000000007560e+01 1.366474739960003848e-02
7.914000000000007162e+01 1.361079905100705777e-02
7.916000000000006764e+01 1.355670309479109492e-02
7.918000000000006366e+01 1.350246054843904156e-02
7.920000000000007390e+01 1.344807243682208039e-02
7.922000000000006992e+01 1.339353979210689341e-02
7.924000000000006594e+01 1.333886365366474674e-02
7.926000000000007617e+01 1.329322440655526967e-02
7.928000000000007219e+01 1.325604155160857618e-02
7.930000000000006821e+01 1.321871372053587228e-02
7.932000000000006423e+01 1.318124161964809304e-02
7.934000000000007446e+01 1.314362596239952545e-02
7.936000000000007049e+01 1.310586746932537044e-02
7.938000000000006651e+01 1.306796686797770737e-02
7.940000000000006253e+01 1.302992489286117390e-02
7.942000000000007276e+01 1.299174228536671520e-02
7.944000000000006878e+01 1.295341979370492544e-02
7.946000000000006480e+01 1.291495817283827216e-02
7.948000000000007503e+01 1.287635818441204213e-02
7.950000000000007105e+01 1.283762059668463497e-02
7.952000000000006708e+01 1.279874618445679159e-02
7.954000000000006310e+01 1.275973572899974200e-02
7.956000000000007333e+01 1.272059001798236944e-02
7.958000000000006935e+01 1.268130984539813169e-02
7.960000000000006537e+01 1.264189601148977236e-02
7.962000000000007560e+01 1.260234932267452999e-02
7.964000000000007162e+01 1.256267059146759339e-02
7.966000000000006764e+01 1.252286063640486828e-02
7.968000000000006366e+01 1.248292028196533281e-02
7.970000000000007390e+01 1.244285035849181792e-02
7.972000000000006992e+01 1.240265170211183807e-02
7.974000000000006594e+01 1.236232515465677216e-02
7.976000000000007617e+01 1.232187156358106536e-02
7.978000000000007219e+01 1.228129178188022523e-02
7.980000000000006821e+01 1.224058666800801991e-02
7.982000000000006423e+01 1.219975708579345078e-02
7.984000000000007446e+01 1.215880390435621419e-02
7.986000000000007049e+01 1.211772799802287789e-02
7.988000000000006651e+01 1.207653024624044495e-02
7.990000000000007674e+01 1.203521153349117884e-02
7.992000000000007276e+01 1.199377274920560878e-02
7.994000000000006878e+01 1.195221478767534602e-02
7.996000000000006480e+01 1.191053854796542653e-02
7.998000000000007503e+01 1.186874493382592509e-02
8.000000000000007105e+01 1.182683485360319642e-02
8.002000000000006708e+01 1.178480922014993326e-02
8.004000000000007731e+01 1.174266895073624271e-02
8.006000000000007333e+01 1.170041496695835119e-02
8.008000000000006935e+01 1.166104293157455354e-02
8.010000000000006537e+01 1.169878041837379805e-02
8.012000000000007560e+01 1.173736701661439764e-02
8.014000000000007162e+01 1.177583848283353211e-02
8.016000000000006764e+01 1.181419393197319888e-02
8.018000000000006366e+01 1.185243248306212631e-02
8.020000000000007390e+01 1.189055325930631242e-02
8.022000000000006992e+01 1.192855538817946467e-02
8.024000000000006594e+01 1.196643800151272856e-02
8.026000000000007617e+01 1.200420023558460524e-02
8.028000000000007219e+01 1.204184123120973816e-02
8.030000000000006821e+01 1.207936013382761818e-02
8.032000000000006423e+01 1.211675609359076818e-02
8.034000000000007446e+01 1.215402826545255478e-02
8.036000000000007049e+01 1.219117580925376844e-02
8.038000000000006651e+01 1.222819788980985915e-02
8.040000000000007674e+01 1.226509367699650174e-02
8.042000000000007276e+01 1.230186234583514719e-02
8.044000000000006878e+01 1.233850307657799461e-02
8.046000000000006480e+01 1.237501505479187205e-02
8.048000000000007503e+01 1.241139747144206357e-02
8.050000000000007105e+01 1.244764952297517345e-02
8.052000000000006708e+01 1.248377041140109195e-02
8.054000000000007731e+01 1.251975934437484644e-02
8.056000000000007333e+01 1.255561553527706660e-02
8.058000000000006935e+01 1.259133820329426043e-02
8.060000000000006537e+01 1.262692657349794023e-02
8.062000000000007560e+01 1.266237987692322292e-02
8.064000000000007162e+01 1.269769735064637389e-02
8.066000000000006764e+01 1.273287823786189293e-02
8.068000000000006366e+01 1.276792178795861481e-02
8.070000000000007390e+01 1.280282725659457471e-02
8.072000000000006992e+01 1.283759390577160833e-02
8.074000000000006594e+01 1.287222100390880350e-02
8.076000000000007617e+01 1.290670782591505847e-02
8.078000000000007219e+01 1.294105365326048314e-02
8.080000000000006821e+01 1.297525777404729547e-02
8.082000000000006423e+01 1.300931948307963368e-02
8.084000000000007446e+01 1.304323808193220795e-02
8.086000000000007049e+01 1.307701287901793900e-02
8.088000000000006651e+01 1.309467954973942729e-02
8.090000000000007674e+01 1.310182114945450740e-02
8.092000000000007276e+01 1.310881835544288991e-02
8.094000000000006878e+01 1.311567098253168737e-02
8.096000000000006480e+01 1.312237885264753122e-02
8.098000000000007503e+01 1.312894179483798524e-02
8.100000000000007105e+01 1.313535964529106807e-02
8.102000000000006708e+01 1.314163224735448443e-02
8.104000000000007731e+01 1.314775945155315269e-02
8.106000000000007333e+01 1.315374111560625031e-02
8.108000000000006935e+01 1.315957710444249501e-02
8.110000000000006537e+01 1.316526729021486562e-02
8.112000000000007560e+01 1.317081155231412948e-02
8.114000000000007162e+01 1.317620977738103230e-02
8.116000000000006764e+01 1.318146185931742126e-02
8.118000000000007788e+01 1.318656769929678167e-02
8.120000000000007390e+01 1.319152720577288461e-02
8.122000000000006992e+01 1.319634029448788978e-02
8.124000000000006594e+01 1.320100688847903637e-02
8.126000000000007617e+01 1.320552691808458794e-02
8.128000000000007219e+01 1.320990032094796970e-02
8.130000000000006821e+01 1.321412704202180877e-02
8.132000000000007844e+01 1.321820703356970696e-02
8.134000000000007446e+01 1.322214025516790445e-02
8.136000000000007049e+01 1.322592667370527976e-02
8.138000000000006651e+01 1.322956626338233493e-02
8.140000000000007674e+01 1.323305900570898898e-02
8.142000000000007276e+01 1.323640488950168434e-02
8.144000000000006878e+01 1.323960391087885061e-02
8.146000000000006480e+01 1.324265607325539676e-02
8.148000000000007503e+01 1.324556138733645749e-02
8.150000000000007105e+01 1.324831987110953492e-02
8.152000000000006708e+01 1.325093154983587873e-02
8.154000000000007731e+01 1.325339645604067113e-02
8.156000000000007333e+01 1.325571462950218826e-02
8.158000000000006935e+01 1.325788611723969883e-02
8.160000000000006537e+01 1.325991097350023157e-02
8.162000000000007560e+01 1.326178925974502362e-02
8.164000000000007162e+01 1.326352104463341362e-02
8.166000000000006764e+01 1.326510640400736449e-02
8.168000000000007788e+01 1.326654542087362526e-02
8.170000000000007390e+01 1.326783818538571427e-02
8.172000000000006992e+01 1.326898479482388135e-02
8.174000000000006594e+01 1.326998535357524697e-02
8.176000000000007617e+01 1.327083997311174178e-02
8.178000000000007219e+01 1.327154877196807387e-02
8.180000000000006821e+01 1.327211187571773580e-02
8.182000000000007844e+01 1.327252941694856934e-02
8.184000000000007446e+01 1.327280153523704466e-02
8.186000000000007049e+01 1.327292837712212153e-02
8.188000000000006651e+01 1.327291009607693695e-02
8.190000000000007674e+01 1.327274685248085867e-02
8.192000000000007276e+01 1.327243881358968446e-02
8.194000000000006878e+01 1.327198615350526009e-02
8.196000000000006480e+01 1.327138905314387621e-02
8.198000000000007503e+01 1.327064770020427650e-02
8.200000000000007105e+01 1.326976228913384799e-02
8.202000000000006708e+01 1.326873302109479041e-02
8.204000000000007731e+01 1.326756010392875738e-02
8.206000000000007333e+01 1.326624375212079147e-02
8.208000000000006935e+01 1.326478418676285513e-02
8.210000000000006537e+01 1.326318163551533369e-02
8.212000000000007560e+01 1.326143633256893564e-02
8.214000000000007162e+01 1.325954851860485298e-02
8.216000000000006764e+01 1.325751844075477755e-02
8.218000000000007788e+01 1.325534635255926595e-02
8.220000000000007390e+01 1.325303251392588415e-02
8.222000000000006992e+01 1.325057719108688713e-02
8.224000000000006594e+01 1.324798065655472847e-02
8.226000000000007617e+01 1.324524318907847886e-02
8.228000000000007219e+01 1.324236507359859323e-02
8.230000000000006821e+01 1.323934660120046347e-02
8.232000000000007844e+01 1.323618806906834769e-02
8.234000000000007446e+01 1.323288978043796194e-02
8.236000000000007049e+01 1.322945204454816122e-02
8.238000000000006651e+01 1.322587517659243143e-02
8.240000000000007674e+01 1.322215949766945842e-02
8.242000000000007276e+01 1.321830533473281749e-02
8.244000000000006878e+01 1.321431302054033169e-02
8.246000000000007901e+01 1.321018289360277424e-02
8.248000000000007503e+01 1.320591529813178004e-02
8.250000000000007105e+01 1.320374562851725844e-02
8.252000000000006708e+01 1.321595007910917989e-02
8.254000000000007731e+01 1.322800474080476456e-02
8.256000000000007333e+01 1.324275214412148037e-02
8.258000000000006935e+01 1.326300927940157401e-02
8.260000000000007958e+01 1.327386840954723757e-02
8.262000000000007560e+01 1.328396334065194348e-02
8.264000000000007162e+01 1.329392014888071925e-02
8.266000000000006764e+01 1.330373842073025517e-02
8.268000000000007788e+01 1.331401175730849429e-02
8.270000000000007390e+01 1.333290870497176595e-02
8.272000000000006992e+01 1.335168053145986168e-02
8.274000000000006594e+01 1.337032657015171239e-02
8.276000000000007617e+01 1.338884615847204911e-02
8.278000000000007219e+01 1.340723863797428118e-02
8.280000000000006821e+01 1.342550335442234920e-02
8.282000000000007844e+01 1.344363965787299074e-02
8.284000000000007446e+01 1.346164690275718570e-02
8.286000000000007049e+01 1.347952444796212540e-02
8.288000000000006651e+01 1.349727165691190674e-02
8.290000000000007674e+01 1.351488789764897398e-02
8.292000000000007276e+01 1.353237254291416065e-02
8.294000000000006878e+01 1.354972497022763865e-02
8.296000000000007901e+01 1.356694456196859584e-02
8.298000000000007503e+01 1.358403070545473150e-02
8.300000000000007105e+01 1.360098279302123826e-02
8.302000000000006708e+01 1.361780022210032706e-02
8.304000000000007731e+01 1.363448239529852467e-02
8.306000000000007333e+01 1.365102872047552901e-02
8.308000000000006935e+01 1.366743861082078682e-02
8.310000000000007958e+01 1.368371148493119013e-02
8.312000000000007560e+01 1.369984676688666865e-02
8.314000000000007162e+01 1.371584388632684538e-02
8.316000000000006764e+01 1.373170227852564367e-02
8.318000000000007788e+01 1.374742138446645098e-02
8.320000000000007390e+01 1.376300065091607024e-02
8.322000000000006992e+01 1.377843953049836742e-02
8.324000000000006594e+01 1.379373748176693053e-02
8.326000000000007617e+01 1.380889396927760700e-02
8.328000000000007219e+01 1.382390846365973321e-02
8.330000000000006821e+01 1.383878044168712976e-02
8.332000000000007844e+01 1.385350938634848268e-02
8.334000000000007446e+01 1.386809478691624319e-02
8.336000000000007049e+01 1.388253613901575811e-02
8.338000000000006651e+01 1.389683294469273682e-02
8.340000000000007674e+01 1.391098471248083078e-02
8.342000000000007276e+01 1.392499095746747330e-02
8.344000000000006878e+01 1.393885120135958389e-02
8.346000000000007901e+01 1.395256497254813641e-02
8.348000000000007503e+01 1.396613180617165689e-02
8.350000000000007105e+01 1.397955124417959126e-02
8.352000000000006708e+01 1.399282283539391575e-02
8.354000000000007731e+01 1.400594613556997194e-02
8.356000000000007333e+01 1.401892070745739023e-02
8.358000000000006935e+01 1.403174612085809382e-02
8.360000000000007958e+01 1.404442195268559498e-02
8.362000000000007560e+01 1.405694778702137708e-02
8.364000000000007162e+01 1.406932321517168592e-02
8.366000000000006764e+01 1.408154783572219265e-02
8.368000000000007788e+01 1.409362125459268436e-02
8.370000000000007390e+01 1.410554308508957938e-02
8.372000000000006992e+01 1.411731294795857093e-02
8.374000000000008015e+01 1.412893047143503993e-02
8.376000000000007617e+01 1.414039529129425612e-02
8.378000000000007219e+01 1.415170705089996948e-02
8.380000000000006821e+01 1.416286540125220005e-02
8.382000000000007844e+01 1.417387000103362445e-02
8.384000000000007446e+01 1.418472051665478975e-02
8.386000000000007049e+01 1.419541662229855707e-02
8.388000000000008072e+01 1.420595799996301686e-02
8.390000000000007674e+01 1.421634433950305990e-02
8.392000000000007276e+01 1.422657533867151096e-02
8.394000000000006878e+01 1.423665070315810639e-02
8.396000000000007901e+01 1.424657014662771871e-02
8.398000000000007503e+01 1.425633339075750745e-02
8.400000000000007105e+01 1.426594016527248966e-02
8.402000000000006708e+01 1.427539020798007305e-02
8.404000000000007731e+01 1.428468326480313716e-02
8.406000000000007333e+01 1.429381908981200260e-02
8.408000000000006935e+01 1.430279744525521542e-02
8.410000000000007958e+01 1.431161810158849620e-02
8.412000000000007560e+01 1.432028083750330576e-02
8.414000000000007162e+01 1.432878543995315737e-02
8.416000000000006764e+01 1.433713170417933586e-02
8.418000000000007788e+01 1.434531943373467712e-02
8.420000000000007390e+01 1.435334844050662265e-02
8.422000000000006992e+01 1.436121854473871966e-02
8.424000000000008015e+01 1.436892957505052880e-02
8.426000000000007617e+01 1.437648136845631405e-02
8.428000000000007219e+01 1.438387377038269008e-02
8.430000000000006821e+01 1.439110663468453309e-02
8.432000000000007844e+01 1.439023723681962484e-02
8.434000000000007446e+01 1.437840234611798863e-02
8.436000000000007049e+01 1.436640619306209753e-02
8.438000000000008072e+01 1.435424896774566139e-02
8.440000000000007674e+01 1.434193086897902168e-02
8.442000000000007276e+01 1.432945210427640989e-02
8.444000000000006878e+01 1.431681288984116250e-02
8.446000000000007901e+01 1.430401345054955510e-02
8.448000000000007503e+01 1.429105401993339443e-02
8.450000000000007105e+01 1.427793484016124867e-02
8.452000000000006708e+01 1.426465616201773833e-02
8.454000000000007731e+01 1.425121824488221126e-02
8.456000000000007333e+01 1.423762135670542106e-02
8.458000000000006935e+01 1.422386577398498421e-02
8.460000000000007958e+01 1.420995178173927419e-02
8.462000000000007560e+01 1.419587967348056971e-02
8.464000000000007162e+01 1.418164975118566332e-02
8.466000000000006764e+01 1.416726232526640400e-02
8.468000000000007788e+01 1.415271771453761873e-02
8.470000000000007390e+01 1.413801624618483271e-02
8.472000000000006992e+01 1.412315825572972409e-02
8.474000000000008015e+01 1.410814408699458643e-02
8.476000000000007617e+01 1.409297409206571212e-02
8.478000000000007219e+01 1.407764863125486945e-02
8.480000000000006821e+01 1.406216807305992605e-02
8.482000000000007844e+01 1.404653279412386956e-02
8.484000000000007446e+01 1.403074317919295912e-02
8.486000000000007049e+01 1.401479962107293059e-02
8.488000000000008072e+01 1.399870252058461710e-02
8.490000000000007674e+01 1.398245228651756773e-02
8.492000000000007276e+01 1.396604933558319786e-02
8.494000000000006878e+01 1.394949409236615444e-02
8.496000000000007901e+01 1.393278698927471158e-02
8.498000000000007503e+01 1.391592846648966736e-02
8.500000000000007105e+01 1.389891897191236105e-02
8.502000000000008129e+01 1.388175896111127142e-02
8.504000000000007731e+01 1.386444889726783612e-02
8.506000000000007333e+01 1.384698925112048951e-02
8.508000000000006935e+01 1.382938050090786256e-02
8.510000000000007958e+01 1.381162313231122304e-02
8.512000000000007560e+01 1.379371763839513411e-02
8.514000000000007162e+01 1.377566451954746057e-02
8.516000000000008185e+01 1.375746428341822515e-02
8.518000000000007788e+01 1.373911744485748453e-02
8.520000000000007390e+01 1.372062452585150368e-02
8.522000000000006992e+01 1.370198605545904641e-02
8.524000000000008015e+01 1.368320256974594681e-02
8.526000000000007617e+01 1.365228529992494090e-02
8.528000000000007219e+01 1.361303004277643162e-02
8.530000000000006821e+01 1.357360064026821855e-02
8.532000000000007844e+01 1.353399771069133464e-02
8.534000000000007446e+01 1.349422188270207705e-02
8.536000000000007049e+01 1.345427379528369577e-02
8.538000000000008072e+01 1.341415409770707265e-02
8.540000000000007674e+01 1.337386344948885558e-02
8.542000000000007276e+01 1.333340252034852062e-02
8.544000000000006878e+01 1.329277199016311306e-02
8.546000000000007901e+01 1.325197254892047059e-02
8.548000000000007503e+01 1.321100489667084363e-02
8.550000000000007105e+01 1.316986974347603666e-02
8.552000000000008129e+01 1.312856780935791300e-02
8.554000000000007731e+01 1.308709982424399731e-02
8.556000000000007333e+01 1.304546652791232705e-02
8.558000000000006935e+01 1.300366866993377980e-02
8.560000000000007958e+01 1.296170700961303546e-02
8.562000000000007560e+01 1.291958231592834662e-02
8.564000000000007162e+01 1.287729536746831313e-02
8.566000000000008185e+01 1.283484695236816048e-02
8.568000000000007788e+01 1.279223786824382550e-02
8.570000000000007390e+01 1.274946892212467341e-02
8.572000000000006992e+01 1.270654093038384169e-02
8.574000000000008015e+01 1.266345471866798730e-02
8.576000000000007617e+01 1.262021112182438315e-02
8.578000000000007219e+01 1.257681098382738664e-02
8.580000000000006821e+01 1.253325515770239811e-02
8.582000000000007844e+01 1.248954450544879913e-02
8.584000000000007446e+01 1.244567989796131410e-02
8.586000000000007049e+01 1.240166221494945313e-02
8.588000000000008072e+01 1.235749234485573542e-02
8.590000000000007674e+01 1.231317118477256826e-02
8.592000000000007276e+01 1.226869964035668184e-02
8.594000000000006878e+01 1.222407862574383629e-02
8.596000000000007901e+01 1.217930906346011317e-02
8.598000000000007503e+01 1.213439188433299530e-02
8.600000000000007105e+01 1.208932802740088353e-02
8.602000000000008129e+01 1.204411843982076784e-02
8.604000000000007731e+01 1.199876407677498598e-02
8.606000000000007333e+01 1.195326590137642947e-02
8.608000000000006935e+01 1.190762488457222483e-02
8.610000000000007958e+01 1.186184200504650579e-02
8.612000000000007560e+01 1.181591824912175091e-02
8.614000000000007162e+01 1.176985461065866052e-02
8.616000000000008185e+01 1.169953891978414706e-02
8.618000000000007788e+01 1.161863954085486962e-02
8.620000000000007390e+01 1.153757883011612660e-02
8.622000000000006992e+01 1.145635844921177524e-02
8.624000000000008015e+01 1.137498006950242099e-02
8.626000000000007617e+01 1.129344537190435718e-02
8.628000000000007219e+01 1.121175604672641421e-02
8.630000000000008242e+01 1.112991379350508105e-02
8.632000000000007844e+01 1.104792032083857546e-02
8.634000000000007446e+01 1.096577734621863483e-02
8.636000000000007049e+01 1.088348659586078210e-02
8.638000000000008072e+01 1.080104980453333932e-02
8.640000000000007674e+01 1.071846871538531185e-02
8.642000000000007276e+01 1.063574507977116564e-02
8.644000000000008299e+01 1.055288065707623950e-02
8.646000000000007901e+01 1.046987721453924818e-02
8.648000000000007503e+01 1.038673652707422686e-02
8.650000000000007105e+01 1.030346037709098557e-02
8.652000000000008129e+01 1.022005055431374036e-02
8.654000000000007731e+01 1.013650885559974971e-02
8.656000000000007333e+01 1.005283708475547023e-02
8.658000000000006935e+01 9.969037052352467884e-03
8.660000000000007958e+01 9.885110575541613404e-03
8.662000000000007560e+01 9.801059477866812947e-03
8.664000000000007162e+01 9.716885589077295382e-03
8.666000000000008185e+01 9.632590744939037442e-03
8.668000000000007788e+01 9.548176787045763864e-03
8.670000000000007390e+01 9.463645562628027197e-03
8.672000000000006992e+01 9.378998924362703937e-03
8.674000000000008015e+01 9.294238730180520019e-03
8.676000000000007617e+01 9.209366843074081113e-03
8.678000000000007219e+01 9.124385130904220237e-03
8.680000000000008242e+01 9.039295466206031388e-03
8.682000000000007844e+01 8.954099725994743575e-03
8.684000000000007446e+01 8.868799791570274732e-03
8.686000000000007049e+01 8.783397548322051038e-03
8.688000000000008072e+01 8.697894885532660506e-03
8.690000000000007674e+01 8.612293696181959335e-03
8.692000000000007276e+01 8.526595876750194675e-03
8.694000000000008299e+01 8.440803327020707583e-03
8.696000000000007901e+01 8.354917949883165079e-03
8.698000000000007503e+01 8.268941651135898810e-03
8.700000000000007105e+01 8.182876339288035553e-03
8.702000000000008129e+01 8.096723925362092622e-03
8.704000000000007731e+01 8.010486322696462255e-03
8.706000000000007333e+01 7.924165446746758018e-03
8.708000000000006935e+01 7.837763214888915017e-03
8.710000000000007958e+01 7.751281546221222389e-03
8.712000000000007560e+01 7.664722361366295075e-03
8.714000000000007162e+01 7.578087582274574754e-03
8.716000000000008185e+01 7.491379132026626878e-03
8.718000000000007788e+01 7.404598934636202716e-03
8.720000000000007390e+01 7.317748914854009176e-03
8.722000000000006992e+01 7.230830997971100446e-03
8.724000000000008015e+01 7.143847109623375526e-03
8.726000000000007617e+01 7.056799175596184179e-03
8.728000000000007219e+01 6.969689121629389118e-03
8.730000000000008242e+01 6.882518873222763858e-03
8.732000000000007844e+01 6.795290355443041157e-03
8.734000000000007446e+01 6.708005492729855572e-03
8.736000000000007049e+01 6.620666208704093815e-03
8.738000000000008072e+01 6.533274425975533865e-03
8.740000000000007674e+01 6.445832065952571827e-03
8.742000000000007276e+01 6.358341048651455253e-03
8.744000000000008299e+01 6.270803292507074259e-03
8.746000000000007901e+01 6.183220714185060606e-03
8.748000000000007503e+01 6.095595228393547657e-03
8.750000000000007105e+01 6.007928747697055365e-03
8.752000000000008129e+01 5.920223182330788987e-03
8.754000000000007731e+01 5.832480440016571052e-03
8.756000000000007333e+01 5.744702425778590305e-03
8.758000000000008356e+01 5.656891041762121368e-03
8.760000000000007958e+01 5.569048187051573937e-03
8.762000000000007560e+01 5.481175757491155327e-03
8.764000000000007162e+01 5.393275645505873905e-03
8.766000000000008185e+01 5.305349739923970187e-03
8.768000000000007788e+01 5.217399925801519817e-03
8.770000000000007390e+01 5.129428084246941133e-03
8.772000000000008413e+01 5.041436092247741398e-03
8.774000000000008015e+01 4.953425822498924887e-03
8.776000000000007617e+01 4.865399143232200692e-03
8.778000000000007219e+01 4.777357918046665902e-03
8.780000000000008242e+01 4.689304005741694488e-03
8.782000000000007844e+01 4.601239260150959826e-03
8.784000000000007446e+01 4.513165529977373157e-03
8.786000000000007049e+01 4.425084658630904291e-03
8.788000000000008072e+01 4.336998484066929664e-03
8.790000000000007674e+01 4.248908838627060182e-03
8.792000000000007276e+01 4.160817548880957860e-03
8.794000000000008299e+01 4.072726435469979124e-03
8.796000000000007901e+01 3.984637312953343002e-03
8.798000000000007503e+01 3.896551989655122443e-03
8.800000000000007105e+01 3.821462903174905820e-03
8.802000000000008129e+01 3.774282955384391288e-03
8.804000000000007731e+01 3.727047037141202699e-03
8.806000000000007333e+01 3.679756194542041069e-03
8.808000000000008356e+01 3.650139002774537272e-03
8.810000000000007958e+01 3.613588383311202266e-03
8.812000000000007560e+01 3.547502184273866686e-03
8.814000000000007162e+01 3.481283486893580956e-03
8.816000000000008185e+01 3.414933477867288479e-03
8.818000000000007788e+01 3.348453353244642671e-03
8.820000000000007390e+01 3.282529749346810907e-03
8.822000000000008413e+01 3.212417386838640511e-03
8.824000000000008015e+01 3.141554620378713206e-03
8.826000000000007617e+01 3.070541515469703362e-03
8.828000000000007219e+01 2.999379257381408221e-03
8.830000000000008242e+01 2.928069042685533217e-03
8.832000000000007844e+01 2.856612079184324589e-03
8.834000000000007446e+01 2.785009585837345831e-03
8.836000000000007049e+01 2.713262792686081410e-03
8.838000000000008072e+01 2.641372940776864301e-03
8.840000000000007674e+01 2.569341282080913908e-03
8.842000000000007276e+01 2.497169079412440637e-03
8.844000000000008299e+01 2.424857606345184879e-03
8.846000000000007901e+01 2.352408147125754131e-03
8.848000000000007503e+01 2.279821996586030731e-03
8.850000000000007105e+01 2.207100460052479653e-03
8.852000000000008129e+01 2.134244853254001293e-03
8.854000000000007731e+01 2.061256502227436747e-03
8.856000000000007333e+01 1.988136743220751158e-03
8.858000000000008356e+01 1.914886922594614830e-03
8.860000000000007958e+01 1.841508396721783843e-03
8.862000000000007560e+01 1.768002531884279313e-03
8.864000000000007162e+01 1.694370704168362890e-03
8.866000000000008185e+01 1.620614299358221627e-03
8.868000000000007788e+01 1.546734712826856482e-03
8.870000000000007390e+01 1.472733349425506917e-03
8.872000000000008413e+01 1.398611623370467566e-03
8.874000000000008015e+01 1.324370958129475126e-03
8.876000000000007617e+01 1.250012786303578670e-03
8.878000000000007219e+01 1.175538549509909858e-03
8.880000000000008242e+01 1.100949698260541556e-03
8.882000000000007844e+01 1.026247691840734971e-03
8.884000000000007446e+01 9.514339981842209444e-04
8.886000000000008470e+01 8.765100937474683881e-04
8.888000000000008072e+01 8.014774633823690264e-04
8.890000000000007674e+01 7.263376002059667097e-04
8.892000000000007276e+01 6.510920054695163665e-04
8.894000000000008299e+01 5.757421884253846340e-04
8.896000000000007901e+01 5.002896661926828402e-04
8.898000000000007503e+01 4.247359636199223866e-04
8.900000000000008527e+01 3.490826131479670942e-04
8.902000000000008129e+01 2.733311546697997840e-04
8.904000000000007731e+01 1.974831353891860070e-04
8.906000000000007333e+01 1.215401096780530896e-04
8.908000000000008356e+01 4.550363893170767982e-05
8.910000000000007958e+01 -3.062470857629275050e-05
8.912000000000007560e+01 -1.068433578426121569e-04
8.914000000000007162e+01 -1.831507272821995857e-04
8.916000000000008185e+01 -2.595452288786800833e-04
8.918000000000007788e+01 -3.360252683362396713e-04
8.920000000000007390e+01 -4.125892452324194846e-04
8.922000000000008413e+01 -4.892355531723998957e-04
8.924000000000008015e+01 -5.659625799446157002e-04
8.926000000000007617e+01 -6.427687076777150897e-04
8.928000000000007219e+01 -7.196523129985118615e-04
8.930000000000008242e+01 -7.966117671911562186e-04
8.932000000000007844e+01 -8.736454363574187735e-04
8.934000000000007446e+01 -9.507516815785820984e-04
8.936000000000008470e+01 -1.027928859077510519e-03
8.938000000000008072e+01 -1.105175320382220010e-03
8.940000000000007674e+01 -1.182489412490947975e-03
8.942000000000007276e+01 -1.259869478037149845e-03
8.944000000000008299e+01 -1.337313855456040337e-03
8.946000000000007901e+01 -1.414820879152130662e-03
8.948000000000007503e+01 -1.492388879666941811e-03
8.950000000000008527e+01 -1.570016183848637302e-03
8.952000000000008129e+01 -1.647701115020857969e-03
8.954000000000007731e+01 -1.725441993153700856e-03
8.956000000000007333e+01 -1.803237135034800468e-03
8.958000000000008356e+01 -1.881084854440811171e-03
8.960000000000007958e+01 -1.958983462309895739e-03
8.962000000000007560e+01 -2.036931266914495352e-03
8.964000000000007162e+01 -2.114926574034905159e-03
8.966000000000008185e+01 -2.192967687132871095e-03
8.968000000000007788e+01 -2.271052907525990087e-03
8.970000000000007390e+01 -2.349180534562636102e-03
8.972000000000008413e+01 -2.427348865796421281e-03
8.974000000000008015e+01 -2.505556197162018845e-03
8.976000000000007617e+01 -2.583800823150436080e-03
8.978000000000007219e+01 -2.662081036985081833e-03
8.980000000000008242e+01 -2.740395130797497469e-03
8.982000000000007844e+01 -2.818741395803332859e-03
8.984000000000007446e+01 -2.897118122478857093e-03
8.986000000000008470e+01 -2.975523600737248024e-03
8.988000000000008072e+01 -3.053956120104243423e-03
8.990000000000007674e+01 -3.132413969894935323e-03
8.992000000000007276e+01 -3.210895439389673586e-03
8.994000000000008299e+01 -3.289398818009923054e-03
8.996000000000007901e+01 -3.367922395494262530e-03
8.998000000000007503e+01 -3.446464462073851182e-03
9.000000000000008527e+01 -3.525023308647865037e-03
9.002000000000008129e+01 -3.603597226958544456e-03
9.004000000000007731e+01 -3.682184509765886859e-03
9.006000000000007333e+01 -3.760783451022069266e-03
9.008000000000008356e+01 -3.835516511898562353e-03
9.010000000000007958e+01 -3.908636813408110887e-03
9.012000000000007560e+01 -3.981800867220182567e-03
9.014000000000008583e+01 -4.055007091202265587e-03
9.016000000000008185e+01 -4.128253901050157361e-03
9.018000000000007788e+01 -4.201539710450821231e-03
9.020000000000007390e+01 -4.274862931245068838e-03
9.022000000000008413e+01 -4.348221973590082889e-03
9.024000000000008015e+01 -4.421615246123375420e-03
9.026000000000007617e+01 -4.495041156126046086e-03
9.028000000000008640e+01 -4.568498109687018846e-03
9.030000000000008242e+01 -4.641984511866822406e-03
9.032000000000007844e+01 -4.715498766862100989e-03
9.034000000000007446e+01 -4.789039278169806776e-03
9.036000000000008470e+01 -4.862604448751991701e-03
9.038000000000008072e+01 -4.936192681199859378e-03
9.040000000000007674e+01 -5.009802377898728634e-03
9.042000000000007276e+01 -5.083431941192421977e-03
9.044000000000008299e+01 -5.157079773547486659e-03
9.046000000000007901e+01 -5.230744277717697642e-03
9.048000000000007503e+01 -5.304423856908144219e-03
9.050000000000008527e+01 -5.378116914939320981e-03
9.052000000000008129e+01 -5.451821856410532692e-03
9.054000000000007731e+01 -5.525537086863641784e-03
9.056000000000007333e+01 -5.599261012946222561e-03
9.058000000000008356e+01 -5.672992042574114338e-03
9.060000000000007958e+01 -5.746728585094036147e-03
9.062000000000007560e+01 -5.820469051445326288e-03
9.064000000000008583e+01 -5.894211854321698349e-03
9.066000000000008185e+01 -5.967955408332163703e-03
9.068000000000007788e+01 -6.041698130161429238e-03
9.070000000000007390e+01 -6.115438438729714835e-03
9.072000000000008413e+01 -6.189174755352193531e-03
9.074000000000008015e+01 -6.262905503897312799e-03
9.076000000000007617e+01 -6.336629110944978771e-03
9.078000000000008640e+01 -6.410344005943638922e-03
9.080000000000008242e+01 -6.484048621366447947e-03
9.082000000000007844e+01 -6.557741392867206393e-03
9.084000000000007446e+01 -6.631420759434804822e-03
9.086000000000008470e+01 -6.705085163547602062e-03
9.088000000000008072e+01 -6.778733051325468509e-03
9.090000000000007674e+01 -6.852362872682986501e-03
9.092000000000007276e+01 -6.925973081479515174e-03
9.094000000000008299e+01 -6.999562135669825172e-03
9.096000000000007901e+01 -7.073128497452726288e-03
9.098000000000007503e+01 -7.146670633419204173e-03
9.100000000000008527e+01 -7.220187014699140648e-03
9.102000000000008129e+01 -7.293676117106916851e-03
9.104000000000007731e+01 -7.367136421285928709e-03
9.106000000000007333e+01 -7.440566412851878572e-03
9.108000000000008356e+01 -7.513964582534871615e-03
9.110000000000007958e+01 -7.587329426319969206e-03
9.112000000000007560e+01 -7.660659445586852356e-03
9.114000000000008583e+01 -7.725819582461814113e-03
9.116000000000008185e+01 -7.750642441017737382e-03
9.118000000000007788e+01 -7.775477779226220264e-03
9.120000000000007390e+01 -7.800328041965507928e-03
9.122000000000008413e+01 -7.825192677169891253e-03
9.124000000000008015e+01 -7.850071132197418075e-03
9.126000000000007617e+01 -7.874962853887298650e-03
9.128000000000008640e+01 -7.899867288616189628e-03
9.130000000000008242e+01 -7.924783882355908304e-03
9.132000000000007844e+01 -7.949712080730433894e-03
9.134000000000007446e+01 -7.974651329073427497e-03
9.136000000000008470e+01 -7.999601072485724301e-03
9.138000000000008072e+01 -8.024560755892745992e-03
9.140000000000007674e+01 -8.049529824102757969e-03
9.142000000000008697e+01 -8.074507721864123896e-03
9.144000000000008299e+01 -8.099493893923269752e-03
9.146000000000007901e+01 -8.124487785082840433e-03
9.148000000000007503e+01 -8.149488840259214509e-03
9.150000000000008527e+01 -8.174496504540811753e-03
9.152000000000008129e+01 -8.199510223245770960e-03
9.154000000000007731e+01 -8.224529441979943484e-03
9.156000000000008754e+01 -8.249553606694950969e-03
9.158000000000008356e+01 -8.274582163745639388e-03
9.160000000000007958e+01 -8.299614559948395240e-03
9.162000000000007560e+01 -8.324650242638587452e-03
9.164000000000008583e+01 -8.349688659728160198e-03
9.166000000000008185e+01 -8.374729259763432146e-03
9.168000000000007788e+01 -8.399771491982312849e-03
9.170000000000007390e+01 -8.424814806371788006e-03
9.172000000000008413e+01 -8.449858653725040442e-03
9.174000000000008015e+01 -8.474902485698520768e-03
9.176000000000007617e+01 -8.499945754868579173e-03
9.178000000000008640e+01 -8.524987914788612411e-03
9.180000000000008242e+01 -8.550028420045202929e-03
9.182000000000007844e+01 -8.575066726314426249e-03
9.184000000000007446e+01 -8.600102290417995302e-03
9.186000000000008470e+01 -8.625134570379179230e-03
9.188000000000008072e+01 -8.650163025478146278e-03
9.190000000000007674e+01 -8.675187116307549531e-03
9.192000000000008697e+01 -8.700206304827352854e-03
9.194000000000008299e+01 -8.725220054419609989e-03
9.196000000000007901e+01 -8.750227829943111810e-03
9.198000000000007503e+01 -8.775229097787308474e-03
9.200000000000008527e+01 -8.800223325926215950e-03
9.202000000000008129e+01 -8.825209983971883665e-03
9.204000000000007731e+01 -8.850188543227447552e-03
9.206000000000008754e+01 -8.875158476740046057e-03
9.208000000000008356e+01 -8.900119259352971129e-03
9.210000000000007958e+01 -8.925070367757803602e-03
9.212000000000007560e+01 -8.950011280545957029e-03
9.214000000000008583e+01 -8.974941478259992542e-03
9.216000000000008185e+01 -8.999860443444021238e-03
9.218000000000007788e+01 -8.967930093859632565e-03
9.220000000000007390e+01 -8.933173207873516125e-03
9.222000000000008413e+01 -8.898400598642027329e-03
9.224000000000008015e+01 -8.863612990874994782e-03
9.226000000000007617e+01 -8.828811111657966504e-03
9.228000000000008640e+01 -8.793995690381558109e-03
9.230000000000008242e+01 -8.759167458670821804e-03
9.232000000000007844e+01 -8.724327150313180776e-03
9.234000000000007446e+01 -8.689475501186743472e-03
9.236000000000008470e+01 -8.654613249187656857e-03
9.238000000000008072e+01 -8.619741134157161283e-03
9.240000000000007674e+01 -8.584859897808536089e-03
9.242000000000008697e+01 -8.549970283652888123e-03
9.244000000000008299e+01 -8.515073036925424263e-03
9.246000000000007901e+01 -8.480168904510643202e-03
9.248000000000007503e+01 -8.445258634867676417e-03
9.250000000000008527e+01 -8.410342977954973417e-03
9.252000000000008129e+01 -8.375422685154818719e-03
9.254000000000007731e+01 -8.340498509197631985e-03
9.256000000000008754e+01 -8.305571204085475390e-03
9.258000000000008356e+01 -8.270641525016402332e-03
9.260000000000007958e+01 -8.235710228307147746e-03
9.262000000000007560e+01 -8.200778071316510570e-03
9.264000000000008583e+01 -8.165845812368592235e-03
9.266000000000008185e+01 -8.130914210675341258e-03
9.268000000000007788e+01 -8.095984026258993757e-03
9.270000000000008811e+01 -8.061056019874774173e-03
9.272000000000008413e+01 -8.026130952933127616e-03
9.274000000000008015e+01 -7.991209587421924457e-03
9.276000000000007617e+01 -7.956292685828451547e-03
9.278000000000008640e+01 -7.921381011061618543e-03
9.280000000000008242e+01 -7.886475326373735759e-03
9.282000000000007844e+01 -7.851576395282515788e-03
9.284000000000008868e+01 -7.816684981492941567e-03
9.286000000000008470e+01 -7.781801848819232433e-03
9.288000000000008072e+01 -7.746927761106787644e-03
9.290000000000007674e+01 -7.712063482153746520e-03
9.292000000000008697e+01 -7.677209775633609366e-03
9.294000000000008299e+01 -7.642367405016720419e-03
9.296000000000007901e+01 -7.607537133492813311e-03
9.298000000000007503e+01 -7.572719723893084690e-03
9.300000000000008527e+01 -7.537915938612565342e-03
9.302000000000008129e+01 -7.503126539532870357e-03
9.304000000000007731e+01 -7.468352287944734179e-03
9.306000000000008754e+01 -7.433593944470734752e-03
9.308000000000008356e+01 -7.398852268988711546e-03
9.310000000000007958e+01 -7.364128020554940729e-03
9.312000000000007560e+01 -7.329421957327394467e-03
9.314000000000008583e+01 -7.294734836490034124e-03
9.316000000000008185e+01 -7.260067414176439929e-03
9.318000000000007788e+01 -7.225420445394442441e-03
9.320000000000008811e+01 -7.190794683950467794e-03
9.322000000000008413e+01 -7.156190882374872594e-03
9.324000000000008015e+01 -7.121609791846986517e-03
9.326000000000007617e+01 -7.087052162120976301e-03
9.328000000000008640e+01 -7.052518741451668967e-03
9.330000000000008242e+01 -7.018010276521235470e-03
9.332000000000007844e+01 -6.983527512365927253e-03
9.334000000000008868e+01 -6.949071192303232607e-03
9.336000000000008470e+01 -6.914642057859900388e-03
9.338000000000008072e+01 -6.880240848699644557e-03
9.340000000000007674e+01 -6.845868302552277247e-03
9.342000000000008697e+01 -6.811525155142292808e-03
9.344000000000008299e+01 -6.777212140119118038e-03
9.346000000000007901e+01 -6.742929988986650323e-03
9.348000000000007503e+01 -6.708679431034239929e-03
9.350000000000008527e+01 -6.674461193267915149e-03
9.352000000000008129e+01 -6.640276000342000377e-03
9.354000000000007731e+01 -6.606124574491688273e-03
9.356000000000008754e+01 -6.572007635465532994e-03
9.358000000000008356e+01 -6.537925900459642600e-03
9.360000000000007958e+01 -6.503880084051230463e-03
9.362000000000007560e+01 -6.469870898133696716e-03
9.364000000000008583e+01 -6.435899051851914389e-03
9.366000000000008185e+01 -6.401965251538532971e-03
9.368000000000007788e+01 -6.368070200650408595e-03
9.370000000000008811e+01 -6.334214599705962311e-03
9.372000000000008413e+01 -6.300399146223910514e-03
9.374000000000008015e+01 -6.266624534661160983e-03
9.376000000000007617e+01 -6.232891456352999612e-03
9.378000000000008640e+01 -6.199200599453018670e-03
9.380000000000008242e+01 -6.165552648874229880e-03
9.382000000000007844e+01 -6.131948286230540050e-03
9.384000000000008868e+01 -6.098388189779509541e-03
9.386000000000008470e+01 -6.064873034365327563e-03
9.388000000000008072e+01 -6.031403491362846529e-03
9.390000000000007674e+01 -5.997980228622464688e-03
9.392000000000008697e+01 -5.964603910415655803e-03
9.394000000000008299e+01 -5.931275197381178851e-03
9.396000000000007901e+01 -5.897994746472348497e-03
9.398000000000008924e+01 -5.864763210905035024e-03
9.400000000000008527e+01 -5.831581240106466571e-03
9.402000000000008129e+01 -5.798449479664689703e-03
9.404000000000007731e+01 -5.765368571279324075e-03
9.406000000000008754e+01 -5.732339152712363946e-03
9.408000000000008356e+01 -5.699361857741061348e-03
9.410000000000007958e+01 -5.666437316110218593e-03
9.412000000000008981e+01 -5.633566153486349072e-03
9.414000000000008583e+01 -5.600748991412458216e-03
9.416000000000008185e+01 -5.567986447263667538e-03
9.418000000000007788e+01 -5.535279134203263673e-03
9.420000000000008811e+01 -5.502627661140639150e-03
9.422000000000008413e+01 -5.470032632689149875e-03
9.424000000000008015e+01 -5.437494649125216434e-03
9.426000000000007617e+01 -5.405014306348645756e-03
9.428000000000008640e+01 -5.378674577424420733e-03
9.430000000000008242e+01 -5.386986665002225019e-03
9.432000000000007844e+01 -5.393419386441516798e-03
9.434000000000008868e+01 -5.399868723562270371e-03
9.436000000000008470e+01 -5.396498072362137556e-03
9.438000000000008072e+01 -5.324033931962044580e-03
9.440000000000007674e+01 -5.258797562454813578e-03
9.442000000000008697e+01 -5.226990905109086573e-03
9.444000000000008299e+01 -5.195180649240322725e-03
9.446000000000007901e+01 -5.163367381941546402e-03
9.448000000000008924e+01 -5.131551692673944932e-03
9.450000000000008527e+01 -5.099734173221659103e-03
9.452000000000008129e+01 -5.077343223633755398e-03
9.454000000000007731e+01 -5.084592485461422555e-03
9.456000000000008754e+01 -5.091873718272715843e-03
9.458000000000008356e+01 -5.099186788766633949e-03
9.460000000000007958e+01 -5.106531562329845106e-03
9.462000000000008981e+01 -5.113907903046139604e-03
9.464000000000008583e+01 -5.121315673706348937e-03
9.466000000000008185e+01 -5.128754735818707305e-03
9.468000000000007788e+01 -5.136224949619247818e-03
9.470000000000008811e+01 -5.143726174081861280e-03
9.472000000000008413e+01 -5.151258266929777466e-03
9.474000000000008015e+01 -5.158821084646067999e-03
9.476000000000007617e+01 -5.166414482485274205e-03
9.478000000000008640e+01 -5.174038314484359288e-03
9.480000000000008242e+01 -5.181692433475004918e-03
9.482000000000007844e+01 -5.189376691094827083e-03
9.484000000000008868e+01 -5.197090937799936361e-03
9.486000000000008470e+01 -5.204835022876911840e-03
9.488000000000008072e+01 -5.212608794455489761e-03
9.490000000000007674e+01 -5.220412099521148930e-03
9.492000000000008697e+01 -5.228244783928008392e-03
9.494000000000008299e+01 -5.236106692411850866e-03
9.496000000000007901e+01 -5.243997668603688281e-03
9.498000000000008924e+01 -5.251917555042739244e-03
9.500000000000008527e+01 -5.259866193190642497e-03
9.502000000000008129e+01 -5.267843423444913166e-03
9.504000000000007731e+01 -5.275849085153145809e-03
9.506000000000008754e+01 -5.283883016627253897e-03
9.508000000000008356e+01 -5.291945055157811634e-03
9.510000000000007958e+01 -5.300035037028720183e-03
9.512000000000008981e+01 -5.308152797531961488e-03
9.514000000000008583e+01 -5.316298170982296581e-03
9.516000000000008185e+01 -5.324470990732758403e-03
9.518000000000007788e+01 -5.332671089189692723e-03
9.520000000000008811e+01 -5.340898297828224929e-03
9.522000000000008413e+01 -5.349152447207732898e-03
9.524000000000008015e+01 -5.357433366988038036e-03
9.526000000000009038e+01 -5.365740885944709007e-03
9.528000000000008640e+01 -5.374074831985506916e-03
9.530000000000008242e+01 -5.382435032166564201e-03
9.532000000000007844e+01 -5.390821312708521038e-03
9.534000000000008868e+01 -5.399233499013395519e-03
9.536000000000008470e+01 -5.407671415680717457e-03
9.538000000000008072e+01 -5.416134886524822702e-03
9.540000000000009095e+01 -5.424623734591203783e-03
9.542000000000008697e+01 -5.433137782174041024e-03
9.544000000000008299e+01 -5.441676850832964304e-03
9.546000000000007901e+01 -5.450240761410532139e-03
9.548000000000008924e+01 -5.458829334049445335e-03
9.550000000000008527e+01 -5.467442388210275867e-03
9.552000000000008129e+01 -5.476079742688776814e-03
9.554000000000007731e+01 -5.484741215633629451e-03
9.556000000000008754e+01 -5.493426624564611872e-03
9.558000000000008356e+01 -5.502135786389966178e-03
9.560000000000007958e+01 -5.510868517424626079e-03
9.562000000000008981e+01 -5.519624633408503483e-03
9.564000000000008583e+01 -5.528403949524228651e-03
9.566000000000008185e+01 -5.537206280415657954e-03
9.568000000000007788e+01 -5.546031440206015614e-03
9.570000000000008811e+01 -5.554879242516670354e-03
9.572000000000008413e+01 -5.563749500484914574e-03
9.574000000000008015e+01 -5.572642026783197235e-03
9.576000000000009038e+01 -5.581556633636988035e-03
9.578000000000008640e+01 -5.590493132844158615e-03
9.580000000000008242e+01 -5.599451335792921328e-03
9.582000000000007844e+01 -5.608431053481195694e-03
9.584000000000008868e+01 -5.617432096534764885e-03
9.586000000000008470e+01 -5.626454275226571919e-03
9.588000000000008072e+01 -5.635497399495301152e-03
9.590000000000009095e+01 -5.644561278964210435e-03
9.592000000000008697e+01 -5.653645722960195727e-03
9.594000000000008299e+01 -5.662750540532525238e-03
9.596000000000007901e+01 -5.671875540471681132e-03
9.598000000000008924e+01 -5.681020531328662658e-03
9.600000000000008527e+01 -5.690185321433492184e-03
9.602000000000008129e+01 -5.699369718914312766e-03
9.604000000000007731e+01 -5.708573531716428472e-03
9.606000000000008754e+01 -5.717796567620989957e-03
9.608000000000008356e+01 -5.727038634264138874e-03
9.610000000000007958e+01 -5.736299539155755890e-03
9.612000000000008981e+01 -5.745579089698325814e-03
9.614000000000008583e+01 -5.754877093206022150e-03
9.616000000000008185e+01 -5.764193356923085626e-03
9.618000000000007788e+01 -5.773527688043060546e-03
9.620000000000008811e+01 -5.782879893727310358e-03
9.622000000000008413e+01 -5.792249781123689351e-03
9.624000000000008015e+01 -5.801637157385367005e-03
9.626000000000009038e+01 -5.811041829689364384e-03
9.628000000000008640e+01 -5.820463605255012454e-03
9.630000000000008242e+01 -5.829902291362513631e-03
9.632000000000007844e+01 -5.839357695371548418e-03
9.634000000000008868e+01 -5.848829624739362507e-03
9.636000000000008470e+01 -5.858317887039160912e-03
9.638000000000008072e+01 -5.867822289978468289e-03
9.640000000000009095e+01 -5.877342641417020869e-03
9.642000000000008697e+01 -5.886878749385061720e-03
9.644000000000008299e+01 -5.896430422101059214e-03
9.646000000000007901e+01 -5.905997467989909482e-03
9.648000000000008924e+01 -5.915579695700385991e-03
9.650000000000008527e+01 -5.925176914123020215e-03
9.652000000000008129e+01 -5.934788932407626671e-03
9.654000000000009152e+01 -5.944415559980749039e-03
9.656000000000008754e+01 -5.954056606563046423e-03
9.658000000000008356e+01 -5.963711882186637989e-03
9.660000000000007958e+01 -5.973381197212000900e-03
9.662000000000008981e+01 -5.983064362345275056e-03
9.664000000000008583e+01 -5.992761188654800210e-03
9.666000000000008185e+01 -6.002597623517353341e-03
9.668000000000009209e+01 -6.039193951097802937e-03
9.670000000000008811e+01 -6.078546153439954094e-03
9.672000000000008413e+01 -6.117925369666308601e-03
9.674000000000008015e+01 -6.157330794915209099e-03
9.676000000000009038e+01 -6.196761623381234936e-03
9.678000000000008640e+01 -6.236217048393295076e-03
9.680000000000008242e+01 -6.275696262492545807e-03
9.682000000000007844e+01 -6.315198457510655394e-03
9.684000000000008868e+01 -6.354722824648047046e-03
9.686000000000008470e+01 -6.394268554552228617e-03
9.688000000000008072e+01 -6.433834837396621049e-03
9.690000000000009095e+01 -6.473420862958744089e-03
9.692000000000008697e+01 -6.513025820699100236e-03
9.694000000000008299e+01 -6.552648899839828844e-03
9.696000000000007901e+01 -6.592289289443336794e-03
9.698000000000008924e+01 -6.631946178491100914e-03
9.700000000000008527e+01 -6.671618755962182429e-03
9.702000000000008129e+01 -6.711306210912020703e-03
9.704000000000009152e+01 -6.751007732551147188e-03
9.706000000000008754e+01 -6.790722510323240167e-03
9.708000000000008356e+01 -6.830449733984266317e-03
9.710000000000007958e+01 -6.870188593680243150e-03
9.712000000000008981e+01 -6.909938280025671072e-03
9.714000000000008583e+01 -6.949697984181645374e-03
9.716000000000008185e+01 -6.989466897933705423e-03
9.718000000000009209e+01 -7.029244213769585831e-03
9.720000000000008811e+01 -7.069029124956685735e-03
9.722000000000008413e+01 -7.108820825619669055e-03
9.724000000000008015e+01 -7.148618510817237280e-03
9.726000000000009038e+01 -7.188421376619281294e-03
9.728000000000008640e+01 -7.228228620183122476e-03
9.730000000000008242e+01 -7.268039439830209156e-03
9.732000000000007844e+01 -7.307853035121934446e-03
9.734000000000008868e+01 -7.347668606935308343e-03
9.736000000000008470e+01 -7.387485357538522285e-03
9.738000000000008072e+01 -7.427302490665773846e-03
9.740000000000009095e+01 -7.467119211591917091e-03
9.742000000000008697e+01 -7.506934727207034870e-03
9.744000000000008299e+01 -7.546748246089897416e-03
9.746000000000007901e+01 -7.586558978581799118e-03
9.748000000000008924e+01 -7.626366136859450730e-03
9.750000000000008527e+01 -7.666168935007545461e-03
9.752000000000008129e+01 -7.705966589090953826e-03
9.754000000000009152e+01 -7.745758317226398085e-03
9.756000000000008754e+01 -7.785543339653490033e-03
9.758000000000008356e+01 -7.825320878805726299e-03
9.760000000000007958e+01 -7.865090159380166979e-03
9.762000000000008981e+01 -7.904850408407635559e-03
9.764000000000008583e+01 -7.944600855321143351e-03
9.766000000000008185e+01 -7.984340732024895054e-03
9.768000000000009209e+01 -8.024069272961894400e-03
9.770000000000008811e+01 -8.063785715181648675e-03
9.772000000000008413e+01 -8.103489298406468117e-03
9.774000000000008015e+01 -8.143179265097836433e-03
9.776000000000009038e+01 -8.182854860522000701e-03
9.778000000000008640e+01 -8.222515332814397254e-03
9.780000000000008242e+01 -8.262159933044282284e-03
9.782000000000009265e+01 -8.301787915278165467e-03
9.784000000000008868e+01 -8.341398536642374503e-03
9.786000000000008470e+01 -8.380991057385560675e-03
9.788000000000008072e+01 -8.420564740939891213e-03
9.790000000000009095e+01 -8.461048102818958735e-03
9.792000000000008697e+01 -8.504341359840222186e-03
9.794000000000008299e+01 -8.547654504303696041e-03
9.796000000000009322e+01 -8.590986653360560207e-03
9.798000000000008924e+01 -8.634336923033949021e-03
9.800000000000008527e+01 -8.677704428302700224e-03
9.802000000000008129e+01 -8.721088283184508932e-03
9.804000000000009152e+01 -8.764487600820223059e-03
9.806000000000008754e+01 -8.807901493557543718e-03
9.808000000000008356e+01 -8.851329073035532277e-03
9.810000000000007958e+01 -8.894769450269105274e-03
9.812000000000008981e+01 -8.938221735733888410e-03
9.814000000000008583e+01 -8.981685039450642075e-03
9.816000000000008185e+01 -9.025158471070901176e-03
9.818000000000009209e+01 -9.068641139961737194e-03
9.820000000000008811e+01 -9.112132155291066682e-03
9.822000000000008413e+01 -9.155630626113254664e-03
9.824000000000008015e+01 -9.199135661454256596e-03
9.826000000000009038e+01 -9.242646370397520142e-03
9.828000000000008640e+01 -9.286161862168880801e-03
9.830000000000008242e+01 -9.329681246222883487e-03
9.832000000000009265e+01 -9.373203632327841220e-03
9.834000000000008868e+01 -9.416728130651553022e-03
9.836000000000008470e+01 -9.460253851846572512e-03
9.838000000000008072e+01 -9.503779907136106209e-03
9.840000000000009095e+01 -9.547305408398950796e-03
9.842000000000008697e+01 -9.590829468254825907e-03
9.844000000000008299e+01 -9.634351200149665270e-03
9.846000000000009322e+01 -9.677869718440512345e-03
9.848000000000008924e+01 -9.721384138480426360e-03
9.850000000000008527e+01 -9.764893576703043143e-03
9.852000000000008129e+01 -9.808397150707217488e-03
9.854000000000009152e+01 -9.851893979341230095e-03
9.856000000000008754e+01 -9.895383182786699622e-03
9.858000000000008356e+01 -9.938863882642605743e-03
9.860000000000007958e+01 -9.982335202008639150e-03
9.862000000000008981e+01 -1.002579626556839368e-02
9.864000000000008583e+01 -1.006924619967234681e-02
9.866000000000008185e+01 -1.011268413242061986e-02
9.868000000000009209e+01 -1.015610919374504428e-02
9.870000000000008811e+01 -1.019952051549083936e-02
9.872000000000008413e+01 -1.024291723149875141e-02
9.874000000000008015e+01 -1.028629847768553277e-02
9.876000000000009038e+01 -1.032966339212501583e-02
9.878000000000008640e+01 -1.037301111512814629e-02
9.880000000000008242e+01 -1.041634078932293130e-02
9.882000000000009265e+01 -1.045965155973394012e-02
9.884000000000008868e+01 -1.050294257386051935e-02
9.886000000000008470e+01 -1.054621298175612877e-02
9.888000000000008072e+01 -1.058946193610533874e-02
9.890000000000009095e+01 -1.063268859230148862e-02
9.892000000000008697e+01 -1.067589210852341701e-02
9.894000000000008299e+01 -1.071907164581163349e-02
9.896000000000009322e+01 -1.076222636814382766e-02
9.898000000000008924e+01 -1.080535544250988203e-02
9.900000000000008527e+01 -1.084845803898636454e-02
9.902000000000008129e+01 -1.089153333081001665e-02
9.904000000000009152e+01 -1.093458049445135069e-02
9.906000000000008754e+01 -1.097759870968642582e-02
9.908000000000008356e+01 -1.101954696123131662e-02
9.910000000000009379e+01 -1.099856640053029425e-02
9.912000000000008981e+01 -1.097578616908915713e-02
9.914000000000008583e+01 -1.095298288727003175e-02
9.916000000000008185e+01 -1.093015697841370586e-02
9.918000000000009209e+01 -1.090730886837677424e-02
9.920000000000008811e+01 -1.088443898549653135e-02
9.922000000000008413e+01 -1.086154776055427325e-02
9.924000000000009436e+01 -1.083863562673888746e-02
9.926000000000009038e+01 -1.081570301960938993e-02
9.928000000000008640e+01 -1.079275037705759548e-02
9.930000000000008242e+01 -1.076977813926985501e-02
9.932000000000009265e+01 -1.074678674868861927e-02
9.934000000000008868e+01 -1.072377664997343528e-02
9.936000000000008470e+01 -1.070074828996178673e-02
9.938000000000008072e+01 -1.067770211762908254e-02
9.940000000000009095e+01 -1.065463858404869409e-02
9.942000000000008697e+01 -1.063155814235130017e-02
9.944000000000008299e+01 -1.060846124768392330e-02
9.946000000000009322e+01 -1.058534835716863805e-02
9.948000000000008924e+01 -1.056221992986103655e-02
9.950000000000008527e+01 -1.053907642670779722e-02
9.952000000000008129e+01 -1.051591831050475122e-02
9.954000000000009152e+01 -1.049274604585372604e-02
9.956000000000008754e+01 -1.046956009911980019e-02
9.958000000000008356e+01 -1.044636093838754824e-02
9.960000000000009379e+01 -1.042314903341776469e-02
9.962000000000008981e+01 -1.039992485560305158e-02
9.964000000000008583e+01 -1.037668887792395078e-02
9.966000000000008185e+01 -1.035344157490374582e-02
9.968000000000009209e+01 -1.033018342256416568e-02
9.970000000000008811e+01 -1.030691489837999401e-02
9.972000000000008413e+01 -1.028363648123369750e-02
9.974000000000009436e+01 -1.026034865136983033e-02
9.976000000000009038e+01 -1.023705189034925488e-02
9.978000000000008640e+01 -1.021374668100278639e-02
9.980000000000008242e+01 -1.019043350738534776e-02
9.982000000000009265e+01 -1.016711285472897061e-02
9.984000000000008868e+01 -1.014378520939646262e-02
9.986000000000008470e+01 -1.012045105883450057e-02
9.988000000000008072e+01 -1.009711089152635043e-02
9.990000000000009095e+01 -1.007376519694496569e-02
9.992000000000008697e+01 -1.005041446550538654e-02
9.994000000000008299e+01 -1.002705918851737495e-02
9.996000000000009322e+01 -1.000369985813787631e-02
9.998000000000008924e+01 -9.980336967323179265e-03
1.000000000000000853e+02 -9.956971009780929763e-03
1.000200000000000813e+02 -9.933602479922622186e-03
1.000400000000000915e+02 -9.910231872814940363e-03
1.000600000000000875e+02 -9.886859684132524514e-03
1.000800000000000836e+02 -9.863486410108836949e-03
1.001000000000000938e+02 -9.840112547488738190e-03
1.001200000000000898e+02 -9.816738593479822778e-03
1.001400000000000858e+02 -9.793365045704358757e-03
1.001600000000000819e+02 -9.769992402150817767e-03
1.001800000000000921e+02 -9.746621161125488403e-03
1.002000000000000881e+02 -9.723251821204646414e-03
1.002200000000000841e+02 -9.699884881185567853e-03
1.002400000000000944e+02 -9.676520840038940405e-03
1.002600000000000904e+02 -9.653160196859980613e-03
1.002800000000000864e+02 -9.629803450820905927e-03
1.003000000000000824e+02 -9.606451101122273975e-03
1.003200000000000927e+02 -9.583103646945069498e-03
1.003400000000000887e+02 -9.559761587402858946e-03
1.003600000000000847e+02 -9.536425421493785470e-03
1.003800000000000949e+02 -9.513095648052678419e-03
1.004000000000000909e+02 -9.489772765703501090e-03
1.004200000000000870e+02 -9.466457272811628493e-03
1.004400000000000830e+02 -9.443149667436511949e-03
1.004600000000000932e+02 -9.419850447284367975e-03
1.004800000000000892e+02 -9.396560109660940033e-03
1.005000000000000853e+02 -9.373279151424610683e-03
1.005200000000000955e+02 -9.350008068939312522e-03
1.005400000000000915e+02 -9.326747358028247489e-03
1.005600000000000875e+02 -9.303497513927087501e-03
1.005800000000000836e+02 -9.280259031237945294e-03
1.006000000000000938e+02 -9.257032403883100682e-03
1.006200000000000898e+02 -9.233818125059455387e-03
1.006400000000000858e+02 -9.210616687192495211e-03
1.006600000000000819e+02 -9.187428581891343357e-03
1.006800000000000921e+02 -9.164254299903338424e-03
1.007000000000000881e+02 -9.141094331069231707e-03
1.007200000000000841e+02 -9.117949164278642965e-03
1.007400000000000944e+02 -9.094819287425576909e-03
1.007600000000000904e+02 -9.071705187364539902e-03
1.007800000000000864e+02 -9.048607349866535227e-03
1.008000000000000824e+02 -9.025526259575780003e-03
1.008200000000000927e+02 -9.002462399966397813e-03
1.008400000000000887e+02 -8.979416253299709813e-03
1.008600000000000847e+02 -8.956388300581537981e-03
1.008800000000000949e+02 -8.933379021520023583e-03
1.009000000000000909e+02 -8.910388894483915745e-03
1.009200000000000870e+02 -8.887418396460795844e-03
1.009400000000000830e+02 -8.864468003016160585e-03
1.009600000000000932e+02 -8.841538188252293443e-03
1.009800000000000892e+02 -8.818629424768284486e-03
1.010000000000000853e+02 -8.795742183619391016e-03
1.010200000000000955e+02 -8.772876934277839753e-03
1.010400000000000915e+02 -8.750034144593202279e-03
1.010600000000000875e+02 -8.727214280753660403e-03
1.010800000000000836e+02 -8.704417807247420702e-03
1.011000000000000938e+02 -8.681645186824588772e-03
1.011200000000000898e+02 -8.658896880459635015e-03
1.011400000000000858e+02 -8.636173347313759810e-03
1.011600000000000819e+02 -8.613475044698643002e-03
1.011800000000000921e+02 -8.590802428039364183e-03
1.012000000000000881e+02 -8.568155950838905049e-03
1.012200000000000841e+02 -8.545536064642398483e-03
1.012400000000000944e+02 -8.522943219002050708e-03
1.012600000000000904e+02 -8.500377861442602948e-03
1.012800000000000864e+02 -8.477840437426940531e-03
1.013000000000000824e+02 -8.455331390322562424e-03
1.013200000000000927e+02 -8.432851161368160042e-03
1.013400000000000887e+02 -8.410400189641084254e-03
1.013600000000000847e+02 -8.387978912024668388e-03
1.013800000000000949e+02 -8.365587763176578207e-03
1.014000000000000909e+02 -8.343227175497531373e-03
1.014200000000000870e+02 -8.320897579100211203e-03
1.014400000000000830e+02 -8.298599401779124113e-03
1.014600000000000932e+02 -8.276333068980236754e-03
1.014800000000000892e+02 -8.254099003772323584e-03
1.015000000000000853e+02 -8.231897626817280544e-03
1.015200000000000955e+02 -8.209729356342173462e-03
1.015400000000000915e+02 -8.193795528500252487e-03
1.015600000000000875e+02 -8.180008455756287641e-03
1.015800000000000836e+02 -8.166236237180586263e-03
1.016000000000000938e+02 -8.152479152244757402e-03
1.016200000000000898e+02 -8.138737479930092250e-03
1.016400000000000858e+02 -8.145713349218425617e-03
1.016600000000000961e+02 -8.153878568282963910e-03
1.016800000000000921e+02 -8.152952679031297972e-03
1.017000000000000881e+02 -8.144292642420610656e-03
1.017200000000000841e+02 -8.135632104707279585e-03
1.017400000000000944e+02 -8.126971165409562978e-03
1.017600000000000904e+02 -8.118309925081225800e-03
1.017800000000000864e+02 -8.109648485309737392e-03
1.018000000000000966e+02 -8.100986948713752647e-03
1.018200000000000927e+02 -8.083587367697580434e-03
1.018400000000000887e+02 -8.063334331766574409e-03
1.018600000000000847e+02 -8.043068193351158440e-03
1.018800000000000949e+02 -8.022789228582710708e-03
1.019000000000000909e+02 -8.002497715850450874e-03
1.019200000000000870e+02 -7.982193935789914582e-03
1.019400000000000830e+02 -7.961878171271755816e-03
1.019600000000000932e+02 -7.941550707389768635e-03
1.019800000000000892e+02 -7.921211831448534205e-03
1.020000000000000853e+02 -7.900861832950622013e-03
1.020200000000000955e+02 -7.880501003583631481e-03
1.020400000000000915e+02 -7.860129637206586528e-03
1.020600000000000875e+02 -7.839748029835807985e-03
1.020800000000000836e+02 -7.819356479630987233e-03
1.021000000000000938e+02 -7.798955286879879871e-03
1.021200000000000898e+02 -7.778544753983698476e-03
1.021400000000000858e+02 -7.758125185441115852e-03
1.021600000000000961e+02 -7.737696887832421801e-03
1.021800000000000921e+02 -7.717260169803351159e-03
1.022000000000000881e+02 -7.696815342048027135e-03
1.022200000000000841e+02 -7.676362717291801419e-03
1.022400000000000944e+02 -7.655902610273937307e-03
1.022600000000000904e+02 -7.635435337729238985e-03
1.022800000000000864e+02 -7.614961218369999119e-03
1.023000000000000966e+02 -7.594480572866946395e-03
1.023200000000000927e+02 -7.573993723830288460e-03
1.023400000000000887e+02 -7.553500995790037552e-03
1.023600000000000847e+02 -7.533002715176026487e-03
1.023800000000000949e+02 -7.512499210297492701e-03
1.024000000000000909e+02 -7.491990811322591162e-03
1.024200000000000870e+02 -7.471477850256841302e-03
1.024400000000000830e+02 -7.450960660922050123e-03
1.024600000000000932e+02 -7.430439578934062636e-03
1.024800000000000892e+02 -7.409914941680677963e-03
1.025000000000000853e+02 -7.389387088298922726e-03
1.025200000000000955e+02 -7.368856359652023458e-03
1.025400000000000915e+02 -7.348323098306066767e-03
1.025600000000000875e+02 -7.327787648505995101e-03
1.025800000000000836e+02 -7.307250356151900883e-03
1.026000000000000938e+02 -7.286711568774017003e-03
1.026200000000000898e+02 -7.266171635508343087e-03
1.026400000000000858e+02 -7.245630907071049648e-03
1.026600000000000961e+02 -7.225089735733122506e-03
1.026800000000000921e+02 -7.204548475294487650e-03
1.027000000000000881e+02 -7.184007481057562775e-03
1.027200000000000841e+02 -7.163467109800840914e-03
1.027400000000000944e+02 -7.142927719751874724e-03
1.027600000000000904e+02 -7.122389670560118520e-03
1.027800000000000864e+02 -7.101853323269306274e-03
1.028000000000000966e+02 -7.081319040289355167e-03
1.028200000000000927e+02 -7.060787185368485111e-03
1.028400000000000887e+02 -7.040258123564429281e-03
1.028600000000000847e+02 -7.019732221215707960e-03
1.028800000000000949e+02 -6.999209845912538093e-03
1.029000000000000909e+02 -6.978691366467175590e-03
1.029200000000000870e+02 -6.958177152884343492e-03
1.029400000000000972e+02 -6.937667576331300184e-03
1.029600000000000932e+02 -6.917163009107323013e-03
1.029800000000000892e+02 -6.896663824613321128e-03
1.030000000000000853e+02 -6.876170397320868939e-03
1.030200000000000955e+02 -6.855683102741183185e-03
1.030400000000000915e+02 -6.835202317393616021e-03
1.030600000000000875e+02 -6.814728418774318973e-03
1.030800000000000978e+02 -6.794261785323913762e-03
1.031000000000000938e+02 -6.773802796395973248e-03
1.031200000000000898e+02 -6.753351832224174442e-03
1.031400000000000858e+02 -6.732909273890039584e-03
1.031600000000000961e+02 -6.712475503289887929e-03
1.031800000000000921e+02 -6.692050903102151824e-03
1.032000000000000881e+02 -6.671635856753878324e-03
1.032200000000000841e+02 -6.651230748387501439e-03
1.032400000000000944e+02 -6.630835962827152930e-03
1.032600000000000904e+02 -6.610451885544773622e-03
1.032800000000000864e+02 -6.590078902626385175e-03
1.033000000000000966e+02 -6.569717400737766846e-03
1.033200000000000927e+02 -6.549367767090083677e-03
1.033400000000000887e+02 -6.529030389405514681e-03
1.033600000000000847e+02 -6.508705655882728383e-03
1.033800000000000949e+02 -6.488393955161843134e-03
1.034000000000000909e+02 -6.468095676289568711e-03
1.034200000000000870e+02 -6.447811208684484964e-03
1.034400000000000972e+02 -6.427540942101422732e-03
1.034600000000000932e+02 -6.407285266596409422e-03
1.034800000000000892e+02 -6.387044572491363918e-03
1.035000000000000853e+02 -6.366819250338402909e-03
1.035200000000000955e+02 -6.346609690884238292e-03
1.035400000000000915e+02 -6.326416285034880752e-03
1.035600000000000875e+02 -6.306239423819350216e-03
1.035800000000000978e+02 -6.286079498354198158e-03
1.036000000000000938e+02 -6.265936899807623105e-03
1.036200000000000898e+02 -6.245812019363299918e-03
1.036400000000000858e+02 -6.225705248184661839e-03
1.036600000000000961e+02 -6.205616977378682064e-03
1.036800000000000921e+02 -6.185547597959939817e-03
1.037000000000000881e+02 -6.165497500814460033e-03
1.037200000000000841e+02 -6.145467076663625912e-03
1.037400000000000944e+02 -6.125456716028135698e-03
1.037600000000000904e+02 -6.105466809191871860e-03
1.037800000000000864e+02 -6.085497746165590728e-03
1.038000000000000966e+02 -6.065549916651332037e-03
1.038200000000000927e+02 -6.045623710005811925e-03
1.038400000000000887e+02 -6.025719515204796921e-03
1.038600000000000847e+02 -6.005837720806797043e-03
1.038800000000000949e+02 -5.985978714917480556e-03
1.039000000000000909e+02 -5.966142885153448601e-03
1.039200000000000870e+02 -5.946330618606586634e-03
1.039400000000000972e+02 -5.926542301808425395e-03
1.039600000000000932e+02 -5.906778320693957182e-03
1.039800000000000892e+02 -5.887039060566768775e-03
1.040000000000000853e+02 -5.867324906062922757e-03
1.040200000000000955e+02 -5.847636241115994164e-03
1.040400000000000915e+02 -5.827973448921482634e-03
1.040600000000000875e+02 -5.808336911901797010e-03
1.040800000000000978e+02 -5.788727011671081224e-03
1.041000000000000938e+02 -5.769144129000580538e-03
1.041200000000000898e+02 -5.749588643783446612e-03
1.041400000000000858e+02 -5.730060935000388239e-03
1.041600000000000961e+02 -5.710561380685143414e-03
1.041800000000000921e+02 -5.691090357890181244e-03
1.042000000000000881e+02 -5.671648242652383050e-03
1.042200000000000983e+02 -5.652235409959315005e-03
1.042400000000000944e+02 -5.632852233715112192e-03
1.042600000000000904e+02 -5.613499086707361002e-03
1.042800000000000864e+02 -5.594176340573078603e-03
1.043000000000000966e+02 -5.575926254832743595e-03
1.043200000000000927e+02 -5.632127324230689833e-03
1.043400000000000887e+02 -5.688368668070916366e-03
1.043600000000000989e+02 -5.744649189386736438e-03
1.043800000000000949e+02 -5.800967788934114841e-03
1.044000000000000909e+02 -5.857323365290776143e-03
1.044200000000000870e+02 -5.913714814955578318e-03
1.044400000000000972e+02 -5.970141032448797111e-03
1.044600000000000932e+02 -6.026600910412243869e-03
1.044800000000000892e+02 -6.083093339710312318e-03
1.045000000000000853e+02 -6.139617209530956812e-03
1.045200000000000955e+02 -6.196171407487330654e-03
1.045400000000000915e+02 -6.252754819719268282e-03
1.045600000000000875e+02 -6.309366330995714624e-03
1.045800000000000978e+02 -6.366004824817448476e-03
1.046000000000000938e+02 -6.422669183518808431e-03
1.046200000000000898e+02 -6.479358288371470098e-03
1.046400000000000858e+02 -6.536071019687094905e-03
1.046600000000000961e+02 -6.592806256920805477e-03
1.046800000000000921e+02 -6.649562878774442458e-03
1.047000000000000881e+02 -6.706339763300517808e-03
1.047200000000000983e+02 -6.763135788005538405e-03
1.047400000000000944e+02 -6.819949829954112877e-03
1.047600000000000904e+02 -6.876780765872893622e-03
1.047800000000000864e+02 -6.933627472254258635e-03
1.048000000000000966e+02 -6.990488825460564049e-03
1.048200000000000927e+02 -7.047363701828111317e-03
1.048400000000000887e+02 -7.104250977770972149e-03
1.048600000000000989e+02 -7.161149529885319984e-03
1.048800000000000949e+02 -7.218058235052802162e-03
1.049000000000000909e+02 -7.274975970544707467e-03
1.049200000000000870e+02 -7.331901614125877799e-03
1.049400000000000972e+02 -7.388834044157665745e-03
1.049600000000000932e+02 -7.445772139701990235e-03
1.049800000000000892e+02 -7.502714780624248139e-03
1.050000000000000853e+02 -7.559660847696563282e-03
1.050200000000000955e+02 -7.616609222700822940e-03
1.050400000000000915e+02 -7.673558788530532998e-03
1.050600000000000875e+02 -7.730508429294133746e-03
1.050800000000000978e+02 -7.787457030416604364e-03
1.051000000000000938e+02 -7.844403478741331093e-03
1.051200000000000898e+02 -7.901346662631295384e-03
1.051400000000000858e+02 -7.958285472070810232e-03
1.051600000000000961e+02 -8.015218798765627595e-03
1.051800000000000921e+02 -8.072145536243434394e-03
1.052000000000000881e+02 -8.129064579954027592e-03
1.052200000000000983e+02 -8.185974827368687826e-03
1.052400000000000944e+02 -8.242875178078914664e-03
1.052600000000000904e+02 -8.299764533895673604e-03
1.052800000000000864e+02 -8.356641798946660288e-03
1.053000000000000966e+02 -8.413505879774664520e-03
1.053200000000000927e+02 -8.470355685433821405e-03
1.053400000000000887e+02 -8.527190127586658716e-03
1.053600000000000989e+02 -8.584008120599784242e-03
1.053800000000000949e+02 -8.640808581639042307e-03
1.054000000000000909e+02 -8.697590430764449987e-03
1.054200000000000870e+02 -8.754352591024102889e-03
1.054400000000000972e+02 -8.811093988547560527e-03
1.054600000000000932e+02 -8.867813552638489222e-03
1.054800000000000892e+02 -8.924510215866942459e-03
1.055000000000000995e+02 -8.981182914160480701e-03
1.055200000000000955e+02 -9.037830586894746512e-03
1.055400000000000915e+02 -9.094452176983377004e-03
1.055600000000000875e+02 -9.151046630967394138e-03
1.055800000000000978e+02 -9.207612899102875920e-03
1.056000000000000938e+02 -9.256968457218598886e-03
1.056200000000000898e+02 -9.296946536105060027e-03
1.056400000000001000e+02 -9.336904725725294132e-03
1.056600000000000961e+02 -9.376842287499617679e-03
1.056800000000000921e+02 -9.405236726110152018e-03
1.057000000000000881e+02 -9.428400486019608215e-03
1.057200000000000983e+02 -9.451551090773046074e-03
1.057400000000000944e+02 -9.475257452282268011e-03
1.057600000000000904e+02 -9.490532600520957054e-03
1.057800000000000864e+02 -9.503053745150888063e-03
1.058000000000000966e+02 -9.515576664377630584e-03
1.058200000000000927e+02 -9.528101071139691985e-03
1.058400000000000887e+02 -9.540626678768229091e-03
1.058600000000000989e+02 -9.553153201016311227e-03
1.058800000000000949e+02 -9.565680352087836333e-03
1.059000000000000909e+02 -9.578207846667040337e-03
1.059200000000000870e+02 -9.590735399947212039e-03
1.059400000000000972e+02 -9.603262727659649112e-03
1.059600000000000932e+02 -9.615789546102728597e-03
1.059800000000000892e+02 -9.628315572170883727e-03
1.060000000000000995e+02 -9.640840523383108901e-03
1.060200000000000955e+02 -9.653364117911960793e-03
1.060400000000000915e+02 -9.665886074611936690e-03
1.060600000000000875e+02 -9.678406113048310805e-03
1.060800000000000978e+02 -9.690923953525273221e-03
1.061000000000000938e+02 -9.703439317114532017e-03
1.061200000000000898e+02 -9.715951925683370682e-03
1.061400000000001000e+02 -9.728461501922922375e-03
1.061600000000000961e+02 -9.740967769376085092e-03
1.061800000000000921e+02 -9.753470452465084692e-03
1.062000000000000881e+02 -9.765969276520004155e-03
1.062200000000000983e+02 -9.778463967805321386e-03
1.062400000000000944e+02 -9.790954253548247652e-03
1.062600000000000904e+02 -9.803439861965421512e-03
1.062800000000000864e+02 -9.815920522290367753e-03
1.063000000000000966e+02 -9.828395964800099374e-03
1.063200000000000927e+02 -9.840865920842361420e-03
1.063400000000000887e+02 -9.853330122861658769e-03
1.063600000000000989e+02 -9.865788304426185984e-03
1.063800000000000949e+02 -9.878240200253681630e-03
1.064000000000000909e+02 -9.890685546237410961e-03
1.064200000000000870e+02 -9.903124079472422694e-03
1.064400000000000972e+02 -9.915555538280546380e-03
1.064600000000000932e+02 -9.927979662236225897e-03
1.064800000000000892e+02 -9.940396192191286104e-03
1.065000000000000995e+02 -9.952804870300348272e-03
1.065200000000000955e+02 -9.965205440044760596e-03
1.065400000000000915e+02 -9.977597646257998013e-03
1.065600000000000875e+02 -9.989981235149136482e-03
1.065800000000000978e+02 -1.000235595432699340e-02
1.066000000000000938e+02 -1.001472155282394014e-02
1.066200000000000898e+02 -1.002707778111933991e-02
1.066400000000001000e+02 -1.003942439116258661e-02
1.066600000000000961e+02 -1.005176113639583146e-02
1.066800000000000921e+02 -1.006408777177719704e-02
1.067000000000000881e+02 -1.007640405380240932e-02
1.067200000000000983e+02 -1.008870974052743404e-02
1.067400000000000944e+02 -1.010100459158979821e-02
1.067600000000000904e+02 -1.011328836823019960e-02
1.067800000000001006e+02 -1.012556083331387149e-02
1.068000000000000966e+02 -1.013782175135117571e-02
1.068200000000000927e+02 -1.015007088851825612e-02
1.068400000000000887e+02 -1.016230801267720661e-02
1.068600000000000989e+02 -1.017453289339612620e-02
1.068800000000000949e+02 -1.018674530196858434e-02
1.069000000000000909e+02 -1.019894501143286947e-02
1.069200000000001012e+02 -1.021113179659129296e-02
1.069400000000000972e+02 -1.022330543402811404e-02
1.069600000000000932e+02 -1.023546570212852114e-02
1.069800000000000892e+02 -1.024761238109603463e-02
1.070000000000000995e+02 -1.025974525297055490e-02
1.070200000000000955e+02 -1.027186410164516832e-02
1.070400000000000915e+02 -1.028396871288334187e-02
1.070600000000000875e+02 -1.029605887433536482e-02
1.070800000000000978e+02 -1.030813437555457360e-02
1.071000000000000938e+02 -1.032019500801310309e-02
1.071200000000000898e+02 -1.033241037577849360e-02
1.071400000000001000e+02 -1.034194568752933203e-02
1.071600000000000961e+02 -1.035102719519764847e-02
1.071800000000000921e+02 -1.036010194609435740e-02
1.072000000000000881e+02 -1.036916971733490081e-02
1.072200000000000983e+02 -1.037823028707222060e-02
1.072400000000000944e+02 -1.038728343452136570e-02
1.072600000000000904e+02 -1.039632893998308251e-02
1.072800000000001006e+02 -1.040536658486863365e-02
1.073000000000000966e+02 -1.041439615172285588e-02
1.073200000000000927e+02 -1.042341742424882436e-02
1.073400000000000887e+02 -1.043243018733030700e-02
1.073600000000000989e+02 -1.044143422705575731e-02
1.073800000000000949e+02 -1.045042933074160144e-02
1.074000000000000909e+02 -1.045941528695451365e-02
1.074200000000001012e+02 -1.046839188553485428e-02
1.074400000000000972e+02 -1.047735891761867287e-02
1.074600000000000932e+02 -1.048631617566053893e-02
1.074800000000000892e+02 -1.049526345345517912e-02
1.075000000000000995e+02 -1.050420054615957936e-02
1.075200000000000955e+02 -1.051312725031483021e-02
1.075400000000000915e+02 -1.052204336386718467e-02
1.075600000000000875e+02 -1.053094868618934844e-02
1.075800000000000978e+02 -1.053984301810169041e-02
1.076000000000000938e+02 -1.054872616189254410e-02
1.076200000000000898e+02 -1.055759792133890984e-02
1.076400000000001000e+02 -1.056645810172636077e-02
1.076600000000000961e+02 -1.057530650986935987e-02
1.076800000000000921e+02 -1.058414295413061604e-02
1.077000000000000881e+02 -1.059296724444039675e-02
1.077200000000000983e+02 -1.060177919231559962e-02
1.077400000000000944e+02 -1.061057861087898874e-02
1.077600000000000904e+02 -1.061936531487718376e-02
1.077800000000001006e+02 -1.062813912069918848e-02
1.078000000000000966e+02 -1.063689984639414228e-02
1.078200000000000927e+02 -1.064564731168898132e-02
1.078400000000000887e+02 -1.067706992087409830e-02
1.078600000000000989e+02 -1.071389514089657845e-02
1.078800000000000949e+02 -1.075071083672883392e-02
1.079000000000000909e+02 -1.078751625544284963e-02
1.079200000000001012e+02 -1.082431064545931812e-02
1.079400000000000972e+02 -1.086109325661940156e-02
1.079600000000000932e+02 -1.089786334025714086e-02
1.079800000000000892e+02 -1.093462014927122639e-02
1.080000000000000995e+02 -1.097136293819649284e-02
1.080200000000000955e+02 -1.100809096327468734e-02
1.080400000000000915e+02 -1.104480348252623312e-02
1.080600000000001017e+02 -1.108149975582016673e-02
1.080800000000000978e+02 -1.111817904494447062e-02
1.081000000000000938e+02 -1.115484061367629301e-02
1.081200000000000898e+02 -1.119148372785114601e-02
1.081400000000001000e+02 -1.122810765543240212e-02
1.081600000000000961e+02 -1.126471166657959377e-02
1.081800000000000921e+02 -1.130129503371720724e-02
1.082000000000001023e+02 -1.133785703160237850e-02
1.082200000000000983e+02 -1.137439693739240171e-02
1.082400000000000944e+02 -1.141091403071177804e-02
1.082600000000000904e+02 -1.144740759371852025e-02
1.082800000000001006e+02 -1.148387691117074526e-02
1.083000000000000966e+02 -1.152032127049171066e-02
1.083200000000000927e+02 -1.155673996183503166e-02
1.083400000000000887e+02 -1.159313227814927696e-02
1.083600000000000989e+02 -1.162949751524186212e-02
1.083800000000000949e+02 -1.166583497184234437e-02
1.084000000000000909e+02 -1.170214394966548679e-02
1.084200000000001012e+02 -1.173842375347343772e-02
1.084400000000000972e+02 -1.177467369113723017e-02
1.084600000000000932e+02 -1.181089307369799675e-02
1.084800000000000892e+02 -1.184708121542737969e-02
1.085000000000000995e+02 -1.188323743388750367e-02
1.085200000000000955e+02 -1.191936104998960258e-02
1.085400000000000915e+02 -1.195545138805318396e-02
1.085600000000001017e+02 -1.199150777586326620e-02
1.085800000000000978e+02 -1.202752954472786212e-02
1.086000000000000938e+02 -1.206351602953446324e-02
1.086200000000000898e+02 -1.209946656880558913e-02
1.086400000000001000e+02 -1.213538050475400018e-02
1.086600000000000961e+02 -1.217125718333674118e-02
1.086800000000000921e+02 -1.220709595430917623e-02
1.087000000000001023e+02 -1.224289617127745713e-02
1.087200000000000983e+02 -1.227865719175066581e-02
1.087400000000000944e+02 -1.231437837719230599e-02
1.087600000000000904e+02 -1.235005909307072998e-02
1.087800000000001006e+02 -1.238569870890904312e-02
1.088000000000000966e+02 -1.242129659833370557e-02
1.088200000000000927e+02 -1.245685213912330405e-02
1.088400000000000887e+02 -1.249236471325546917e-02
1.088600000000000989e+02 -1.252783370695370255e-02
1.088800000000000949e+02 -1.256325851073303648e-02
1.089000000000000909e+02 -1.259863851944485399e-02
1.089200000000001012e+02 -1.263397313232137061e-02
1.089400000000000972e+02 -1.266926175301832068e-02
1.089600000000000932e+02 -1.270450378965791959e-02
1.089800000000000892e+02 -1.273969865487000266e-02
1.090000000000000995e+02 -1.277484576583304450e-02
1.090200000000000955e+02 -1.280994454431354582e-02
1.090400000000000915e+02 -1.284499441670561466e-02
1.090600000000001017e+02 -1.287999481406870532e-02
1.090800000000000978e+02 -1.291494517216460781e-02
1.091000000000000938e+02 -1.294984493149428997e-02
1.091200000000000898e+02 -1.298469353733306200e-02
1.091400000000001000e+02 -1.301949043976518422e-02
1.091600000000000961e+02 -1.305423509371740794e-02
1.091800000000000921e+02 -1.308892695899187969e-02
1.092000000000001023e+02 -1.312356550029812434e-02
1.092200000000000983e+02 -1.315815018728383641e-02
1.092400000000000944e+02 -1.319268049456493938e-02
1.092600000000000904e+02 -1.322715590175480536e-02
1.092800000000001006e+02 -1.326157589349268029e-02
1.093000000000000966e+02 -1.329593995947055303e-02
1.093200000000000927e+02 -1.333024759446022403e-02
1.093400000000001029e+02 -1.336449829833840849e-02
1.093600000000000989e+02 -1.339869157611130179e-02
1.093800000000000949e+02 -1.343282693793863142e-02
1.094000000000000909e+02 -1.346690389915630552e-02
1.094200000000001012e+02 -1.350092198029813340e-02
1.094400000000000972e+02 -1.353488070711686420e-02
1.094600000000000932e+02 -1.356877961060465494e-02
1.094800000000001035e+02 -1.360261822701158523e-02
1.095000000000000995e+02 -1.363639609786425171e-02
1.095200000000000955e+02 -1.367011276998341025e-02
1.095400000000000915e+02 -1.370376779549966478e-02
1.095600000000001017e+02 -1.373736073186977887e-02
1.095800000000000978e+02 -1.377089114189093341e-02
1.096000000000000938e+02 -1.380435859371448304e-02
1.096200000000000898e+02 -1.383776266085899771e-02
1.096400000000001000e+02 -1.387110292222215775e-02
1.096600000000000961e+02 -1.390437896209151085e-02
1.096800000000000921e+02 -1.393759037015536266e-02
1.097000000000001023e+02 -1.397073674151166553e-02
1.097200000000000983e+02 -1.400381767667619945e-02
1.097400000000000944e+02 -1.403683278159088485e-02
1.097600000000000904e+02 -1.406978166763002240e-02
1.097800000000001006e+02 -1.410266395160602801e-02
1.098000000000000966e+02 -1.413547925577474107e-02
1.098200000000000927e+02 -1.416822720783976301e-02
1.098400000000001029e+02 -1.420090744095505418e-02
1.098600000000000989e+02 -1.423351959372814828e-02
1.098800000000000949e+02 -1.426606331022139962e-02
1.099000000000000909e+02 -1.429853823995285399e-02
1.099200000000001012e+02 -1.433094403789616188e-02
1.099400000000000972e+02 -1.436328036448014309e-02
1.099600000000000932e+02 -1.439554688558672586e-02
1.099800000000001035e+02 -1.442774327254852350e-02
1.100000000000000995e+02 -1.445840401432441080e-02
1.100200000000000955e+02 -1.448184795865891349e-02
1.100400000000000915e+02 -1.450523981226430580e-02
1.100600000000001017e+02 -1.452857923654246076e-02
1.100800000000000978e+02 -1.454936734992823798e-02
1.101000000000000938e+02 -1.456903961135812449e-02
1.101200000000000898e+02 -1.464921393251353114e-02
1.101400000000001000e+02 -1.472967390765292720e-02
1.101600000000000961e+02 -1.479128049788956158e-02
1.101800000000000921e+02 -1.480969568466925478e-02
1.102000000000001023e+02 -1.482809623856576851e-02
1.102200000000000983e+02 -1.484648165306139481e-02
1.102400000000000944e+02 -1.486485142143722030e-02
1.102600000000000904e+02 -1.488320503682358242e-02
1.102800000000001006e+02 -1.490154199225079620e-02
1.103000000000000966e+02 -1.491986178070036327e-02
1.103200000000000927e+02 -1.494032188570662729e-02
1.103400000000001029e+02 -1.496267271775117251e-02
1.103600000000000989e+02 -1.498501506060104065e-02
1.103800000000000949e+02 -1.500734832824262600e-02
1.104000000000000909e+02 -1.502967193364108944e-02
1.104200000000001012e+02 -1.505198528879513227e-02
1.104400000000000972e+02 -1.507428780479132084e-02
1.104600000000000932e+02 -1.509657889185971914e-02
1.104800000000001035e+02 -1.511885795942970526e-02
1.105000000000000995e+02 -1.514112441618570455e-02
1.105200000000000955e+02 -1.516337767012462812e-02
1.105400000000000915e+02 -1.518561712861210208e-02
1.105600000000001017e+02 -1.520784219844067801e-02
1.105800000000000978e+02 -1.523005228588733724e-02
1.106000000000000938e+02 -1.525224679677183656e-02
1.106200000000001040e+02 -1.527442513651563853e-02
1.106400000000001000e+02 -1.529658671020076022e-02
1.106600000000000961e+02 -1.531873092262949626e-02
1.106800000000000921e+02 -1.534085717838389214e-02
1.107000000000001023e+02 -1.536296488188613682e-02
1.107200000000000983e+02 -1.538505343745900922e-02
1.107400000000000944e+02 -1.540712224938681901e-02
1.107600000000001046e+02 -1.542917072197637178e-02
1.107800000000001006e+02 -1.545119825961830534e-02
1.108000000000000966e+02 -1.547320426684899858e-02
1.108200000000000927e+02 -1.549518814841249585e-02
1.108400000000001029e+02 -1.551714930932294838e-02
1.108600000000000989e+02 -1.553908715492673641e-02
1.108800000000000949e+02 -1.556100109096544490e-02
1.109000000000000909e+02 -1.558289052363876805e-02
1.109200000000001012e+02 -1.560475485966761333e-02
1.109400000000000972e+02 -1.562659350635771383e-02
1.109600000000000932e+02 -1.564840587166288488e-02
1.109800000000001035e+02 -1.567019136424863471e-02
1.110000000000000995e+02 -1.569194939355650353e-02
1.110200000000000955e+02 -1.571367936986752326e-02
1.110400000000000915e+02 -1.573538070436691916e-02
1.110600000000001017e+02 -1.575705280920776039e-02
1.110800000000000978e+02 -1.577869509757549166e-02
1.111000000000000938e+02 -1.580030698375282580e-02
1.111200000000001040e+02 -1.582188788318339076e-02
1.111400000000001000e+02 -1.584343721253676091e-02
1.111600000000000961e+02 -1.586495438977325242e-02
1.111800000000000921e+02 -1.588643883420784095e-02
1.112000000000001023e+02 -1.590788996657537327e-02
1.112200000000000983e+02 -1.592930720909482845e-02
1.112400000000000944e+02 -1.595068998553410278e-02
1.112600000000001046e+02 -1.597203772127430907e-02
1.112800000000001006e+02 -1.599334984337428406e-02
1.113000000000000966e+02 -1.601462578063544279e-02
1.113200000000000927e+02 -1.603586496366529029e-02
1.113400000000001029e+02 -1.605706682494230028e-02
1.113600000000000989e+02 -1.607823079888004783e-02
1.113800000000000949e+02 -1.609935632189045049e-02
1.114000000000000909e+02 -1.612044283244848733e-02
1.114200000000001012e+02 -1.614148977115521105e-02
1.114400000000000972e+02 -1.616249658080164478e-02
1.114600000000000932e+02 -1.618346270643190518e-02
1.114800000000001035e+02 -1.620438759540617293e-02
1.115000000000000995e+02 -1.622527069746366318e-02
1.115200000000000955e+02 -1.624611146478536008e-02
1.115400000000000915e+02 -1.626690935205609909e-02
1.115600000000001017e+02 -1.628766381652685391e-02
1.115800000000000978e+02 -1.630837431807649271e-02
1.116000000000000938e+02 -1.632904031927302768e-02
1.116200000000001040e+02 -1.634966128543512143e-02
1.116400000000001000e+02 -1.637023668469294799e-02
1.116600000000000961e+02 -1.639076598804814489e-02
1.116800000000000921e+02 -1.641124866943449723e-02
1.117000000000001023e+02 -1.643168420577753933e-02
1.117200000000000983e+02 -1.645207207705350061e-02
1.117400000000000944e+02 -1.647241176634879969e-02
1.117600000000001046e+02 -1.649270275991799803e-02
1.117800000000001006e+02 -1.651294454724258273e-02
1.118000000000000966e+02 -1.653313662108741450e-02
1.118200000000000927e+02 -1.655327847755925022e-02
1.118400000000001029e+02 -1.657336961616223334e-02
1.118600000000000989e+02 -1.659340953985441458e-02
1.118800000000000949e+02 -1.661339775510400213e-02
1.119000000000001052e+02 -1.663333377194298190e-02
1.119200000000001012e+02 -1.665321710402343017e-02
1.119400000000000972e+02 -1.667304726867002360e-02
1.119600000000000932e+02 -1.669282378693445063e-02
1.119800000000001035e+02 -1.671254618364756070e-02
1.120000000000000995e+02 -1.673221398747223171e-02
1.120200000000000955e+02 -1.675182673095451311e-02
1.120400000000001057e+02 -1.677138395057491127e-02
1.120600000000001017e+02 -1.679088518679822464e-02
1.120800000000000978e+02 -1.681032998412437807e-02
1.121000000000000938e+02 -1.682971789113611380e-02
1.121200000000001040e+02 -1.684904846054849012e-02
1.121400000000001000e+02 -1.686832124925564599e-02
1.121600000000000961e+02 -1.688753581837869333e-02
1.121800000000000921e+02 -1.690669173331119796e-02
1.122000000000001023e+02 -1.692578856376562857e-02
1.122200000000000983e+02 -1.694482588381685667e-02
1.122400000000000944e+02 -1.696380327194769652e-02
1.122600000000001046e+02 -1.698272031109137811e-02
1.122800000000001006e+02 -1.700157658867395075e-02
1.123000000000000966e+02 -1.702037169665695376e-02
1.123200000000000927e+02 -1.703910523157772111e-02
1.123400000000001029e+02 -1.705777679458942570e-02
1.123600000000000989e+02 -1.707638599150123476e-02
1.123800000000000949e+02 -1.709493243281605401e-02
1.124000000000001052e+02 -1.711341573376908357e-02
1.124200000000001012e+02 -1.713720170239225321e-02
1.124400000000000972e+02 -1.717886913755378026e-02
1.124600000000000932e+02 -1.722048018871478667e-02
1.124800000000001035e+02 -1.726203394104742356e-02
1.125000000000000995e+02 -1.730352948372895425e-02
1.125200000000000955e+02 -1.734496591003608507e-02
1.125400000000001057e+02 -1.738634231743805061e-02
1.125600000000001017e+02 -1.742765780768896003e-02
1.125800000000000978e+02 -1.746891148691937651e-02
1.126000000000000938e+02 -1.751010246572822643e-02
1.126200000000001040e+02 -1.755122985927180801e-02
1.126400000000001000e+02 -1.759229278735412877e-02
1.126600000000000961e+02 -1.763329037451544234e-02
1.126800000000000921e+02 -1.767422175012020938e-02
1.127000000000001023e+02 -1.771508604844402451e-02
1.127200000000000983e+02 -1.775588240875982868e-02
1.127400000000000944e+02 -1.779660997542337197e-02
1.127600000000001046e+02 -1.783726789795748655e-02
1.127800000000001006e+02 -1.787785533113571412e-02
1.128000000000000966e+02 -1.791837143506475397e-02
1.128200000000000927e+02 -1.795881537526629670e-02
1.128400000000001029e+02 -1.799918632275742877e-02
1.128600000000000989e+02 -1.803948345413046092e-02
1.128800000000000949e+02 -1.807970595163151464e-02
1.129000000000001052e+02 -1.811985300323798453e-02
1.129200000000001012e+02 -1.815992380273578899e-02
1.129400000000000972e+02 -1.819991754979376208e-02
1.129600000000000932e+02 -1.823983345003868384e-02
1.129800000000001035e+02 -1.827967071512938066e-02
1.130000000000000995e+02 -1.831942856282704757e-02
1.130200000000000955e+02 -1.835910621706838414e-02
1.130400000000001057e+02 -1.839870290803419933e-02
1.130600000000001017e+02 -1.843821787221890107e-02
1.130800000000000978e+02 -1.847765035249784513e-02
1.131000000000000938e+02 -1.851699959819357380e-02
1.131200000000001040e+02 -1.855626486514195400e-02
1.131400000000001000e+02 -1.859544541575489790e-02
1.131600000000000961e+02 -1.863454051908421810e-02
1.131800000000001063e+02 -1.867354945088305074e-02
1.132000000000001023e+02 -1.871247149366561321e-02
1.132200000000000983e+02 -1.875130593676702095e-02
1.132400000000000944e+02 -1.879005207640083164e-02
1.132600000000001046e+02 -1.879621630129807083e-02
1.132800000000001006e+02 -1.878791778233088877e-02
1.133000000000000966e+02 -1.877954261066647548e-02
1.133200000000001069e+02 -1.877109082527100153e-02
1.133400000000001029e+02 -1.876256247068123703e-02
1.133600000000000989e+02 -1.875395759701396423e-02
1.133800000000000949e+02 -1.874527625997526176e-02
1.134000000000001052e+02 -1.873651852086763436e-02
1.134200000000001012e+02 -1.872768444659767689e-02
1.134400000000000972e+02 -1.871877410968081704e-02
1.134600000000000932e+02 -1.870978758824741114e-02
1.134800000000001035e+02 -1.870072496604549203e-02
1.135000000000000995e+02 -1.869158633244490109e-02
1.135200000000000955e+02 -1.868237178243831870e-02
1.135400000000001057e+02 -1.867308141664250631e-02
1.135600000000001017e+02 -1.866371534129894136e-02
1.135800000000000978e+02 -1.865427366827194025e-02
1.136000000000000938e+02 -1.864475651504720818e-02
1.136200000000001040e+02 -1.863516400472934806e-02
1.136400000000001000e+02 -1.862549626603651753e-02
1.136600000000000961e+02 -1.861575343329738980e-02
1.136800000000001063e+02 -1.860593564644356934e-02
1.137000000000001023e+02 -1.859604305100387781e-02
1.137200000000000983e+02 -1.858607579809595442e-02
1.137400000000000944e+02 -1.857603404441740547e-02
1.137600000000001046e+02 -1.856591795223600308e-02
1.137800000000001006e+02 -1.855572768937900976e-02
1.138000000000000966e+02 -1.854546342922095900e-02
1.138200000000001069e+02 -1.853512535067118952e-02
1.138400000000001029e+02 -1.852471363816000222e-02
1.138600000000000989e+02 -1.851422848162367213e-02
1.138800000000000949e+02 -1.850367007648862083e-02
1.139000000000001052e+02 -1.849303862365538065e-02
1.139200000000001012e+02 -1.848233432948001229e-02
1.139400000000000972e+02 -1.847155740575552249e-02
1.139600000000000932e+02 -1.846070806969333719e-02
1.139800000000001035e+02 -1.844978654390102071e-02
1.140000000000000995e+02 -1.843879305636180257e-02
1.140200000000000955e+02 -1.842772784041186301e-02
1.140400000000001057e+02 -1.841659113471688994e-02
1.140600000000001017e+02 -1.840538318324751177e-02
1.140800000000000978e+02 -1.839410423525392885e-02
1.141000000000000938e+02 -1.838275454524014238e-02
1.141200000000001040e+02 -1.837133437293590743e-02
1.141400000000001000e+02 -1.835984398326955327e-02
1.141600000000000961e+02 -1.834828364633863881e-02
1.141800000000001063e+02 -1.833665363737965390e-02
1.142000000000001023e+02 -1.832495423673786983e-02
1.142200000000000983e+02 -1.831318572983506310e-02
1.142400000000000944e+02 -1.830134840713729116e-02
1.142600000000001046e+02 -1.828944256412168290e-02
1.142800000000001006e+02 -1.827746850124164352e-02
1.143000000000000966e+02 -1.826542652389194846e-02
1.143200000000001069e+02 -1.825331694237275482e-02
1.143400000000001029e+02 -1.824114007185317216e-02
1.143600000000000989e+02 -1.822889623233272388e-02
1.143800000000000949e+02 -1.821658574860391538e-02
1.144000000000001052e+02 -1.820420895021234581e-02
1.144200000000001012e+02 -1.819176617141691349e-02
1.144400000000000972e+02 -1.817925775114901873e-02
1.144600000000001074e+02 -1.816668403297110046e-02
1.144800000000001035e+02 -1.815404536503373301e-02
1.145000000000000995e+02 -1.814134210003345501e-02
1.145200000000000955e+02 -1.812857459516823908e-02
1.145400000000001057e+02 -1.811574321209326668e-02
1.145600000000001017e+02 -1.810284831687558951e-02
1.145800000000000978e+02 -1.808989027994859985e-02
1.146000000000001080e+02 -1.807686947606462757e-02
1.146200000000001040e+02 -1.806378628424832114e-02
1.146400000000001000e+02 -1.805064108774864090e-02
1.146600000000000961e+02 -1.803743427398986354e-02
1.146800000000001063e+02 -1.802416623452299249e-02
1.147000000000001023e+02 -1.801083736497536072e-02
1.147200000000000983e+02 -1.799744806500038971e-02
1.147400000000000944e+02 -1.798399873822698405e-02
1.147600000000001046e+02 -1.797048979220702836e-02
1.147800000000001006e+02 -1.795789027350853245e-02
1.148000000000000966e+02 -1.794822807130768555e-02
1.148200000000001069e+02 -1.793850286673953978e-02
1.148400000000001029e+02 -1.792871496610504503e-02
1.148600000000000989e+02 -1.791886468003063906e-02
1.148800000000000949e+02 -1.794581110954059089e-02
1.149000000000001052e+02 -1.797535054150417588e-02
1.149200000000001012e+02 -1.800481808801785572e-02
1.149400000000000972e+02 -1.803421317910990085e-02
1.149600000000001074e+02 -1.808170330664445741e-02
1.149800000000001035e+02 -1.814595155356227632e-02
1.150000000000000995e+02 -1.821017273404312159e-02
1.150200000000000955e+02 -1.827436539054165185e-02
1.150400000000001057e+02 -1.833852806552230610e-02
1.150600000000001017e+02 -1.840265930160668584e-02
1.150800000000000978e+02 -1.846675764172340736e-02
1.151000000000001080e+02 -1.853082162925669130e-02
1.151200000000001040e+02 -1.859484980819565980e-02
1.151400000000001000e+02 -1.865884072328485507e-02
1.151600000000000961e+02 -1.872279292017424088e-02
1.151800000000001063e+02 -1.878670494556856571e-02
1.152000000000001023e+02 -1.885057534737867233e-02
1.152200000000000983e+02 -1.891440267487199539e-02
1.152400000000000944e+02 -1.897818547882245202e-02
1.152600000000001046e+02 -1.904192231166190047e-02
1.152800000000001006e+02 -1.910561172763096741e-02
1.153000000000000966e+02 -1.916925228292921599e-02
1.153200000000001069e+02 -1.923284253586604250e-02
1.153400000000001029e+02 -1.929638104701154530e-02
1.153600000000000989e+02 -1.935986637934702589e-02
1.153800000000000949e+02 -1.942329709841503216e-02
1.154000000000001052e+02 -1.948667177246944313e-02
1.154200000000001012e+02 -1.954998897262643157e-02
1.154400000000000972e+02 -1.961324727301249488e-02
1.154600000000001074e+02 -1.967644525091532745e-02
1.154800000000001035e+02 -1.973958148693231648e-02
1.155000000000000995e+02 -1.980265456511920777e-02
1.155200000000000955e+02 -1.986566307313817129e-02
1.155400000000001057e+02 -1.992860560240632128e-02
1.155600000000001017e+02 -1.999148074824234206e-02
1.155800000000000978e+02 -2.005428711001380412e-02
1.156000000000001080e+02 -2.011702329128383510e-02
1.156200000000001040e+02 -2.017968789995592399e-02
1.156400000000001000e+02 -2.024227954841936045e-02
1.156600000000000961e+02 -2.030479685369479537e-02
1.156800000000001063e+02 -2.036723843757633559e-02
1.157000000000001023e+02 -2.042960292677536288e-02
1.157200000000000983e+02 -2.049188895306309696e-02
1.157400000000001086e+02 -2.055409515341228080e-02
1.157600000000001046e+02 -2.061622017013638175e-02
1.157800000000001006e+02 -2.067826265103149541e-02
1.158000000000000966e+02 -2.074022124951327775e-02
1.158200000000001069e+02 -2.080209462475688872e-02
1.158400000000001029e+02 -2.086388144183197457e-02
1.158600000000000989e+02 -2.092558037184048814e-02
1.158800000000001091e+02 -2.098719009205087319e-02
1.159000000000001052e+02 -2.104870928603164854e-02
1.159200000000001012e+02 -2.111013664378522114e-02
1.159400000000000972e+02 -2.117147086187878488e-02
1.159600000000001074e+02 -2.123271064357535112e-02
1.159800000000001035e+02 -2.129385469896299607e-02
1.160000000000000995e+02 -2.135490174508305680e-02
1.160200000000000955e+02 -2.141585050605685631e-02
1.160400000000001057e+02 -2.147669971321193583e-02
1.160600000000001017e+02 -2.153744810520604944e-02
1.160800000000000978e+02 -2.159809442814964592e-02
1.161000000000001080e+02 -2.165863743572865596e-02
1.161200000000001040e+02 -2.171907588932385155e-02
1.161400000000001000e+02 -2.177940855813000065e-02
1.161600000000000961e+02 -2.183963421927367921e-02
1.161800000000001063e+02 -2.189975165792830414e-02
1.162000000000001023e+02 -2.195975966742929469e-02
1.162200000000000983e+02 -2.201965704938701335e-02
1.162400000000001086e+02 -2.207944261379778117e-02
1.162600000000001046e+02 -2.213911517915378296e-02
1.162800000000001006e+02 -2.219867357255167484e-02
1.163000000000000966e+02 -2.225811662979846825e-02
1.163200000000001069e+02 -2.231744319551728570e-02
1.163400000000001029e+02 -2.237665212325033390e-02
1.163600000000000989e+02 -2.243574227555983347e-02
1.163800000000001091e+02 -2.249471252412982292e-02
1.164000000000001052e+02 -2.255356174986201598e-02
1.164200000000001012e+02 -2.261228884297415004e-02
1.164400000000000972e+02 -2.267089270309365773e-02
1.164600000000001074e+02 -2.272937223935113382e-02
1.164800000000001035e+02 -2.278772637047088434e-02
1.165000000000000995e+02 -2.284595402486101420e-02
1.165200000000000955e+02 -2.290405414070046178e-02
1.165400000000001057e+02 -2.296202566602456238e-02
1.165600000000001017e+02 -2.301986755880919278e-02
1.165800000000000978e+02 -2.307757878705235174e-02
1.166000000000001080e+02 -2.316805627301662604e-02
1.166200000000001040e+02 -2.325919358980198248e-02
1.166400000000001000e+02 -2.335026669221917581e-02
1.166600000000000961e+02 -2.344127353405746697e-02
1.166800000000001063e+02 -2.353221207156974693e-02
1.167000000000001023e+02 -2.362308026368285796e-02
1.167200000000000983e+02 -2.371387607221219981e-02
1.167400000000001086e+02 -2.380459746207168326e-02
1.167600000000001046e+02 -2.389524240148608800e-02
1.167800000000001006e+02 -2.398580886220339978e-02
1.168000000000000966e+02 -2.407629481970463906e-02
1.168200000000001069e+02 -2.416669825341673586e-02
1.168400000000001029e+02 -2.425701714692117886e-02
1.168600000000000989e+02 -2.434724948816580428e-02
1.168800000000001091e+02 -2.443739326967350398e-02
1.169000000000001052e+02 -2.452744648875173142e-02
1.169200000000001012e+02 -2.461740714770141794e-02
1.169400000000000972e+02 -2.470727325402425831e-02
1.169600000000001074e+02 -2.479704282063102325e-02
1.169800000000001035e+02 -2.488671386604723174e-02
1.170000000000000995e+02 -2.497628441461895860e-02
1.170200000000001097e+02 -2.506575249671923883e-02
1.170400000000001057e+02 -2.515511614894961473e-02
1.170600000000001017e+02 -2.524437341434629736e-02
1.170800000000000978e+02 -2.533352234257982630e-02
1.171000000000001080e+02 -2.542256099015790388e-02
1.171200000000001040e+02 -2.551148742062445823e-02
1.171400000000001000e+02 -2.560029970475930991e-02
1.171600000000001103e+02 -2.568899592077566324e-02
1.171800000000001063e+02 -2.577757415451679274e-02
1.172000000000001023e+02 -2.586603249965154991e-02
1.172200000000000983e+02 -2.595436905786801737e-02
1.172400000000001086e+02 -2.604258193906656277e-02
1.172600000000001046e+02 -2.613066926155052302e-02
1.172800000000001006e+02 -2.621862915221688517e-02
1.173000000000000966e+02 -2.630645974674358789e-02
1.173200000000001069e+02 -2.639415918977780842e-02
1.173400000000001029e+02 -2.648172563511842076e-02
1.173600000000000989e+02 -2.656915724590326947e-02
1.173800000000001091e+02 -2.665645219478813069e-02
1.174000000000001052e+02 -2.674360866412791790e-02
1.174200000000001012e+02 -2.682719097856192669e-02
1.174400000000000972e+02 -2.690163483686072374e-02
1.174600000000001074e+02 -2.697597059565249797e-02
1.174800000000001035e+02 -2.705019659465910872e-02
1.175000000000000995e+02 -2.712431118015288384e-02
1.175200000000001097e+02 -2.719831270513058466e-02
1.175400000000001057e+02 -2.727219952948595205e-02
1.175600000000001017e+02 -2.734597002018038236e-02
1.175800000000000978e+02 -2.741962255141529303e-02
1.176000000000001080e+02 -2.749315550479948175e-02
1.176200000000001040e+02 -2.756656726951869224e-02
1.176400000000001000e+02 -2.763985624250180073e-02
1.176600000000001103e+02 -2.771302082858713781e-02
1.176800000000001063e+02 -2.778605944068698874e-02
1.177000000000001023e+02 -2.785897049995006425e-02
1.177200000000000983e+02 -2.793175243592411344e-02
1.177400000000001086e+02 -2.800440368671556352e-02
1.177600000000001046e+02 -2.807692269914940919e-02
1.177800000000001006e+02 -2.814930792892554601e-02
1.178000000000000966e+02 -2.822155784077611668e-02
1.178200000000001069e+02 -2.829367090861840267e-02
1.178400000000001029e+02 -2.836564561570860399e-02
1.178600000000000989e+02 -2.843748045479293357e-02
1.178800000000001091e+02 -2.850917392825686944e-02
1.179000000000001052e+02 -2.858072454827320988e-02
1.179200000000001012e+02 -2.865213083694816837e-02
1.179400000000000972e+02 -2.872339132646570606e-02
1.179600000000001074e+02 -2.879450455922957439e-02
1.179800000000001035e+02 -2.886546908800519812e-02
1.180000000000000995e+02 -2.893628347605734993e-02
1.180200000000001097e+02 -2.900694629728766891e-02
1.180400000000001057e+02 -2.907745613636972953e-02
1.180600000000001017e+02 -2.914781158888189727e-02
1.180800000000000978e+02 -2.921801126143872690e-02
1.181000000000001080e+02 -2.928805377181971370e-02
1.181200000000001040e+02 -2.935793774909661868e-02
1.181400000000001000e+02 -2.942766183375828543e-02
1.181600000000001103e+02 -2.949722467783382623e-02
1.181800000000001063e+02 -2.956662494501286625e-02
1.182000000000001023e+02 -2.963586131076489938e-02
1.182200000000000983e+02 -2.970493246245520594e-02
1.182400000000001086e+02 -2.977383709945900445e-02
1.182600000000001046e+02 -2.984257393327430924e-02
1.182800000000001006e+02 -2.991114168763110703e-02
1.183000000000001108e+02 -2.997953909859876059e-02
1.183200000000001069e+02 -3.004776491469235422e-02
1.183400000000001029e+02 -3.011581789697410222e-02
1.183600000000000989e+02 -3.018369681915585023e-02
1.183800000000001091e+02 -3.025140046769593180e-02
1.184000000000001052e+02 -3.031892764189566755e-02
1.184200000000001012e+02 -3.038627715399334905e-02
1.184400000000001114e+02 -3.045344782925543670e-02
1.184600000000001074e+02 -3.052043850606503059e-02
1.184800000000001035e+02 -3.058724803600838815e-02
1.185000000000000995e+02 -3.065387528395946415e-02
1.185200000000001097e+02 -3.072031912816088409e-02
1.185400000000001057e+02 -3.078657846030352987e-02
1.185600000000001017e+02 -3.085265218560260744e-02
1.185800000000000978e+02 -3.091853922287326334e-02
1.186000000000001080e+02 -3.098423850460076817e-02
1.186200000000001040e+02 -3.104974897701058209e-02
1.186400000000001000e+02 -3.111506960013479817e-02
1.186600000000001103e+02 -3.118019934787697248e-02
1.186800000000001063e+02 -3.124513720807393924e-02
1.187000000000001023e+02 -3.130988218255370548e-02
1.187200000000000983e+02 -3.137443328719412977e-02
1.187400000000001086e+02 -3.143878955197580011e-02
1.187600000000001046e+02 -3.150295002103467579e-02
1.187800000000001006e+02 -3.156691375271079847e-02
1.188000000000001108e+02 -3.163067981959494929e-02
1.188200000000001069e+02 -3.169424730857325206e-02
1.188400000000001029e+02 -3.175761532086824462e-02
1.188600000000000989e+02 -3.182078297207928397e-02
1.188800000000001091e+02 -3.188374939221710197e-02
1.189000000000001052e+02 -3.194651372574022069e-02
1.189200000000001012e+02 -3.200907513158563616e-02
1.189400000000001114e+02 -3.207143278319686541e-02
1.189600000000001074e+02 -3.213358586855270121e-02
1.189800000000001035e+02 -3.219553359019002026e-02
1.190000000000000995e+02 -3.225727516522572391e-02
1.190200000000001097e+02 -3.231880982537607694e-02
1.190400000000001057e+02 -3.238013681697337470e-02
1.190600000000001017e+02 -3.244125540098082017e-02
1.190800000000000978e+02 -3.250216485300325836e-02
1.191000000000001080e+02 -3.256286446329766798e-02
1.191200000000001040e+02 -3.262335353677965621e-02
1.191400000000001000e+02 -3.268363139302888493e-02
1.191600000000001103e+02 -3.274369736628955641e-02
1.191800000000001063e+02 -3.280355080547210644e-02
1.192000000000001023e+02 -3.286319107414990837e-02
1.192200000000000983e+02 -3.292261755055456152e-02
1.192400000000001086e+02 -3.298182962756850828e-02
1.192600000000001046e+02 -3.304082671271561106e-02
1.192800000000001006e+02 -3.309960822814934922e-02
1.193000000000001108e+02 -3.315817361063927438e-02
1.193200000000001069e+02 -3.321652231155357293e-02
1.193400000000001029e+02 -3.327465379684137886e-02
1.193600000000000989e+02 -3.333256754701161700e-02
1.193800000000001091e+02 -3.339026305711031289e-02
1.194000000000001052e+02 -3.344773983669483558e-02
1.194200000000001012e+02 -3.350499740980671104e-02
1.194400000000001114e+02 -3.356203531494279108e-02
1.194600000000001074e+02 -3.361885310502198826e-02
1.194800000000001035e+02 -3.367545034735403703e-02
1.195000000000000995e+02 -3.373182662360080242e-02
1.195200000000001097e+02 -3.378798152974113456e-02
1.195400000000001057e+02 -3.384391467602923531e-02
1.195600000000001017e+02 -3.389962568695296247e-02
1.195800000000001120e+02 -3.395511420119110002e-02
1.196000000000001080e+02 -3.401037987156597941e-02
1.196200000000001040e+02 -3.406542236499694731e-02
1.196400000000001000e+02 -3.412024136245002393e-02
1.196600000000001103e+02 -3.417483655888725602e-02
1.196800000000001063e+02 -3.422920766321185110e-02
1.197000000000001023e+02 -3.428335439821420666e-02
1.197200000000001125e+02 -3.433727650051542069e-02
1.197400000000001086e+02 -3.439097372050645141e-02
1.197600000000001046e+02 -3.444444582228953222e-02
1.197800000000001006e+02 -3.449769258361570085e-02
1.198000000000001108e+02 -3.455071379581971247e-02
1.198200000000001069e+02 -3.460350926375584113e-02
1.198400000000001029e+02 -3.465607880573016303e-02
1.198600000000000989e+02 -3.470842225343223619e-02
1.198800000000001091e+02 -3.476053945186367844e-02
1.199000000000001052e+02 -3.481243025926739759e-02
1.199200000000001012e+02 -3.486409454705393512e-02
1.199400000000001114e+02 -3.491553219972634570e-02
1.199600000000001074e+02 -3.496674311480409136e-02
1.199800000000001035e+02 -3.501772720274557577e-02
1.200000000000000995e+02 -3.504799836963057302e-02
1.200200000000001097e+02 -3.506089083241469007e-02
1.200400000000001057e+02 -3.507360332434059785e-02
1.200600000000001017e+02 -3.508613599726530252e-02
1.200800000000001120e+02 -3.509848901330597098e-02
1.201000000000001080e+02 -3.511250939533563237e-02
1.201200000000001040e+02 -3.512361756647515432e-02
1.201400000000001000e+02 -3.508203743998337953e-02
1.201600000000001103e+02 -3.503906632771336405e-02
1.201800000000001063e+02 -3.499655246630280908e-02
1.202000000000001023e+02 -3.498400004302243405e-02
1.202200000000001125e+02 -3.498045262532002708e-02
1.202400000000001086e+02 -3.497674188263424216e-02
1.202600000000001046e+02 -3.497286726538175600e-02
1.202800000000001006e+02 -3.496882823128586587e-02
1.203000000000001108e+02 -3.496462424547334968e-02
1.203200000000001069e+02 -3.496025478056965369e-02
1.203400000000001029e+02 -3.495571931679394145e-02
1.203600000000000989e+02 -3.495101734205385835e-02
1.203800000000001091e+02 -3.495285674851580926e-02
1.204000000000001052e+02 -3.497481663855796924e-02
1.204200000000001012e+02 -3.499664493963307310e-02
1.204400000000001114e+02 -3.501834065224774389e-02
1.204600000000001074e+02 -3.503990278080740262e-02
1.204800000000001035e+02 -3.506133033374009972e-02
1.205000000000000995e+02 -3.508262232361824412e-02
1.205200000000001097e+02 -3.510377776728218491e-02
1.205400000000001057e+02 -3.512479568596434121e-02
1.205600000000001017e+02 -3.514567510541192347e-02
1.205800000000001120e+02 -3.516641505601035556e-02
1.206000000000001080e+02 -3.518701457290688422e-02
1.206200000000001040e+02 -3.520747269613447999e-02
1.206400000000001000e+02 -3.522778847073508579e-02
1.206600000000001103e+02 -3.524796094688281006e-02
1.206800000000001063e+02 -3.526798918000739053e-02
1.207000000000001023e+02 -3.528787223091763015e-02
1.207200000000001125e+02 -3.530760916592456944e-02
1.207400000000001086e+02 -3.532719905696435347e-02
1.207600000000001046e+02 -3.534664098172043967e-02
1.207800000000001006e+02 -3.536593402374729744e-02
1.208000000000001108e+02 -3.538507727259109642e-02
1.208200000000001069e+02 -3.540406982391301749e-02
1.208400000000001029e+02 -3.542291077961076673e-02
1.208600000000001131e+02 -3.544159924793897909e-02
1.208800000000001091e+02 -3.546013434363119027e-02
1.209000000000001052e+02 -3.547851518801937998e-02
1.209200000000001012e+02 -3.549674090915511115e-02
1.209400000000001114e+02 -3.551481064192819892e-02
1.209600000000001074e+02 -3.553272352818681590e-02
1.209800000000001035e+02 -3.555047871685471095e-02
1.210000000000001137e+02 -3.556807536405089815e-02
1.210200000000001097e+02 -3.558551263320532815e-02
1.210400000000001057e+02 -3.560278969517791797e-02
1.210600000000001017e+02 -3.561990572837169661e-02
1.210800000000001120e+02 -3.563685991885133519e-02
1.211000000000001080e+02 -3.565365146045607753e-02
1.211200000000001040e+02 -3.567027955491396812e-02
1.211400000000001000e+02 -3.568674341195571947e-02
1.211600000000001103e+02 -3.570304224942699722e-02
1.211800000000001063e+02 -3.571917529339860287e-02
1.212000000000001023e+02 -3.573514177827990385e-02
1.212200000000001125e+02 -3.575094094692563007e-02
1.212400000000001086e+02 -3.576657205074728479e-02
1.212600000000001046e+02 -3.578203434981965664e-02
1.212800000000001006e+02 -3.579732711298834469e-02
1.213000000000001108e+02 -3.581244961797473703e-02
1.213200000000001069e+02 -3.582740115148234233e-02
1.213400000000001029e+02 -3.584218100929964512e-02
1.213600000000001131e+02 -3.585678849640256544e-02
1.213800000000001091e+02 -3.587122292705686305e-02
1.214000000000001052e+02 -3.588548362491777999e-02
1.214200000000001012e+02 -3.589956992312973855e-02
1.214400000000001114e+02 -3.591348116442366623e-02
1.214600000000001074e+02 -3.592721670121429983e-02
1.214800000000001035e+02 -3.594077589569535242e-02
1.215000000000001137e+02 -3.595415811993342425e-02
1.215200000000001097e+02 -3.596736275596145588e-02
1.215400000000001057e+02 -3.598038919586909329e-02
1.215600000000001017e+02 -3.599323684189328909e-02
1.215800000000001120e+02 -3.600590510650757137e-02
1.216000000000001080e+02 -3.601839341250793330e-02
1.216200000000001040e+02 -3.603070119309898650e-02
1.216400000000001000e+02 -3.604282789197889997e-02
1.216600000000001103e+02 -3.605477296342035620e-02
1.216800000000001063e+02 -3.606653587235459507e-02
1.217000000000001023e+02 -3.607811609444729756e-02
1.217200000000001125e+02 -3.608951311617959040e-02
1.217400000000001086e+02 -3.610072643492259065e-02
1.217600000000001046e+02 -3.611175555901357387e-02
1.217800000000001006e+02 -3.612260000782735458e-02
1.218000000000001108e+02 -3.613325931184924178e-02
1.218200000000001069e+02 -3.614373301274372702e-02
1.218400000000001029e+02 -3.615402066342263826e-02
1.218600000000001131e+02 -3.616412182811196141e-02
1.218800000000001091e+02 -3.617403608241511609e-02
1.219000000000001052e+02 -3.618376301337691142e-02
1.219200000000001012e+02 -3.619330221954338705e-02
1.219400000000001114e+02 -3.620265331102093254e-02
1.219600000000001074e+02 -3.621181590953459484e-02
1.219800000000001035e+02 -3.622078964848177846e-02
1.220000000000001137e+02 -3.622957417298701410e-02
1.220200000000001097e+02 -3.623816913995268896e-02
1.220400000000001057e+02 -3.624657421810933283e-02
1.220600000000001017e+02 -3.625478908806297612e-02
1.220800000000001120e+02 -3.626281344234087017e-02
1.221000000000001080e+02 -3.627064698543573662e-02
1.221200000000001040e+02 -3.627828943384737992e-02
1.221400000000001143e+02 -3.628574051612280804e-02
1.221600000000001103e+02 -3.629299997289377189e-02
1.221800000000001063e+02 -3.630006755691340958e-02
1.222000000000001023e+02 -3.630694303308903970e-02
1.222200000000001125e+02 -3.631362617851570385e-02
1.222400000000001086e+02 -3.632011678250426229e-02
1.222600000000001046e+02 -3.632641464661067604e-02
1.222800000000001148e+02 -3.633251958466088283e-02
1.223000000000001108e+02 -3.633843142277538157e-02
1.223200000000001069e+02 -3.634414999938966745e-02
1.223400000000001029e+02 -3.634967516527490283e-02
1.223600000000001131e+02 -3.635500678355581966e-02
1.223800000000001091e+02 -3.636014472972490252e-02
1.224000000000001052e+02 -3.636508889165622482e-02
1.224200000000001012e+02 -3.636983916961801511e-02
1.224400000000001114e+02 -3.637439547627989433e-02
1.224600000000001074e+02 -3.637875773672123725e-02
1.224800000000001035e+02 -3.638292588843596714e-02
1.225000000000001137e+02 -3.638689988133599756e-02
1.225200000000001097e+02 -3.639067967775126700e-02
1.225400000000001057e+02 -3.639426525242863558e-02
1.225600000000001017e+02 -3.639765659252944957e-02
1.225800000000001120e+02 -3.640085369762318529e-02
1.226000000000001080e+02 -3.640385657968048250e-02
1.226200000000001040e+02 -3.640666526306349238e-02
1.226400000000001143e+02 -3.640927978451419245e-02
1.226600000000001103e+02 -3.641170019314089040e-02
1.226800000000001063e+02 -3.641392655040228549e-02
1.227000000000001023e+02 -3.641595893008951756e-02
1.227200000000001125e+02 -3.641779741830674516e-02
1.227400000000001086e+02 -3.641944211344877447e-02
1.227600000000001046e+02 -3.642089312617772384e-02
1.227800000000001148e+02 -3.642215057939618417e-02
1.228000000000001108e+02 -3.642321460821952572e-02
1.228200000000001069e+02 -3.642408535994705321e-02
1.228400000000001029e+02 -3.642476299402816475e-02
1.228600000000001131e+02 -3.642524768202969054e-02
1.228800000000001091e+02 -3.642553960759897097e-02
1.229000000000001052e+02 -3.637749225280679372e-02
1.229200000000001012e+02 -3.632608794250745399e-02
1.229400000000001114e+02 -3.627448233457781362e-02
1.229600000000001074e+02 -3.622267641497657620e-02
1.229800000000001035e+02 -3.617067118272831311e-02
1.230000000000001137e+02 -3.611846764983427799e-02
1.230200000000001097e+02 -3.606606684118188189e-02
1.230400000000001057e+02 -3.601346979444786101e-02
1.230600000000001017e+02 -3.596067756000500409e-02
1.230800000000001120e+02 -3.590769120082390464e-02
1.231000000000001080e+02 -3.585451179236904401e-02
1.231200000000001040e+02 -3.580114042250127221e-02
1.231400000000001143e+02 -3.574757819136925585e-02
1.231600000000001103e+02 -3.569382621130498534e-02
1.231800000000001063e+02 -3.563988560671382810e-02
1.232000000000001023e+02 -3.558575751396460263e-02
1.232200000000001125e+02 -3.553144308127619000e-02
1.232400000000001086e+02 -3.547694346860367359e-02
1.232600000000001046e+02 -3.542225984752091911e-02
1.232800000000001148e+02 -3.536739340110216234e-02
1.233000000000001108e+02 -3.531234532380181368e-02
1.233200000000001069e+02 -3.525711682133202823e-02
1.233400000000001029e+02 -3.520170911053823598e-02
1.233600000000001131e+02 -3.514612341927414452e-02
1.233800000000001091e+02 -3.509036098627304340e-02
1.234000000000001052e+02 -3.503442306101864356e-02
1.234200000000001154e+02 -3.497831090361396000e-02
1.234400000000001114e+02 -3.492202578464923685e-02
1.234600000000001074e+02 -3.486556898506606994e-02
1.234800000000001035e+02 -3.480894179602242455e-02
1.235000000000001137e+02 -3.475214551875491220e-02
1.235200000000001097e+02 -3.469518146443897194e-02
1.235400000000001057e+02 -3.463805095404877410e-02
1.235600000000001160e+02 -3.458075531821498683e-02
1.235800000000001120e+02 -3.452329589708124508e-02
1.236000000000001080e+02 -3.446567404015822567e-02
1.236200000000001040e+02 -3.440789110617958196e-02
1.236400000000001143e+02 -3.434994846295166132e-02
1.236600000000001103e+02 -3.429184748720584541e-02
1.236800000000001063e+02 -3.423358956444867013e-02
1.237000000000001023e+02 -3.417517608880942664e-02
1.237200000000001125e+02 -3.411660846288826210e-02
1.237400000000001086e+02 -3.405788809760226105e-02
1.237600000000001046e+02 -3.399901641203080527e-02
1.237800000000001148e+02 -3.393999483325845640e-02
1.238000000000001108e+02 -3.388082479622051002e-02
1.238200000000001069e+02 -3.382150774354268641e-02
1.238400000000001029e+02 -3.376204512538296537e-02
1.238600000000001131e+02 -3.370243839927269947e-02
1.238800000000001091e+02 -3.365066323600226367e-02
1.239000000000001052e+02 -3.362467558678532142e-02
1.239200000000001154e+02 -3.359850526253259362e-02
1.239400000000001114e+02 -3.357215252207623735e-02
1.239600000000001074e+02 -3.354561763595708540e-02
1.239800000000001035e+02 -3.351890088642801857e-02
1.240000000000001137e+02 -3.349200256745368115e-02
1.240200000000001097e+02 -3.346492298470875315e-02
1.240400000000001057e+02 -3.343766245557410616e-02
1.240600000000001160e+02 -3.341022130913122445e-02
1.240800000000001120e+02 -3.338259988615518287e-02
1.241000000000001080e+02 -3.335479853910421066e-02
1.241200000000001040e+02 -3.332681763210922077e-02
1.241400000000001143e+02 -3.329865754096018871e-02
1.241600000000001103e+02 -3.327031865309021397e-02
1.241800000000001063e+02 -3.324180136755983811e-02
1.242000000000001023e+02 -3.321310609503561745e-02
1.242200000000001125e+02 -3.318423325777098559e-02
1.242400000000001086e+02 -3.315518328958216160e-02
1.242600000000001046e+02 -3.312595663582327404e-02
1.242800000000001148e+02 -3.309655375335997934e-02
1.243000000000001108e+02 -3.306697511053941635e-02
1.243200000000001069e+02 -3.303722118716066747e-02
1.243400000000001029e+02 -3.300729247444020298e-02
1.243600000000001131e+02 -3.297718947497989966e-02
1.243800000000001091e+02 -3.294691270272710748e-02
1.244000000000001052e+02 -3.291646268293912936e-02
1.244200000000001154e+02 -3.288583995214081762e-02
1.244400000000001114e+02 -3.285504505808296838e-02
1.244600000000001074e+02 -3.282407855969779464e-02
1.244800000000001035e+02 -3.279294102705281738e-02
1.245000000000001137e+02 -3.276163304130329246e-02
1.245200000000001097e+02 -3.273015519464134854e-02
1.245400000000001057e+02 -3.269850809024519439e-02
1.245600000000001160e+02 -3.266669234222460000e-02
1.245800000000001120e+02 -3.263470857556680094e-02
1.246000000000001080e+02 -3.260255742607713614e-02
1.246200000000001040e+02 -3.257023954032220447e-02
1.246400000000001143e+02 -3.253775557556719267e-02
1.246600000000001103e+02 -3.250510619971434118e-02
1.246800000000001063e+02 -3.247229209123714266e-02
1.247000000000001165e+02 -3.243931393911603234e-02
1.247200000000001125e+02 -3.240617244276842307e-02
1.247400000000001086e+02 -3.237286831198064874e-02
1.247600000000001046e+02 -3.233940226683520297e-02
1.247800000000001148e+02 -3.230577503763844283e-02
1.248000000000001108e+02 -3.227198736484528790e-02
1.248200000000001069e+02 -3.223803999898361416e-02
1.248400000000001171e+02 -3.220393370057487298e-02
1.248600000000001131e+02 -3.216966924005523754e-02
1.248800000000001091e+02 -3.213524739769429983e-02
1.249000000000001052e+02 -3.210066896351179005e-02
1.249200000000001154e+02 -3.206593473719284576e-02
1.249400000000001114e+02 -3.203104552800308674e-02
1.249600000000001074e+02 -3.199600215469960984e-02
1.249800000000001035e+02 -3.196080544544314256e-02
1.250000000000001137e+02 -3.192545623770682434e-02
1.250200000000001097e+02 -3.188995537818484216e-02
1.250400000000001057e+02 -3.185430372269791588e-02
1.250600000000001160e+02 -3.181850213609984518e-02
1.250800000000001120e+02 -3.178255149218069814e-02
1.251000000000001080e+02 -3.174645267356840383e-02
1.251200000000001040e+02 -3.171020657163162171e-02
1.251400000000001143e+02 -3.167381408637840595e-02
1.251600000000001103e+02 -3.163727612635464093e-02
1.251800000000001063e+02 -3.160059360854160920e-02
1.252000000000001165e+02 -3.156376745825212327e-02
1.252200000000001125e+02 -3.152679860902526249e-02
1.252400000000001086e+02 -3.148968800252009009e-02
1.252600000000001046e+02 -3.145243658840761458e-02
1.252800000000001148e+02 -3.141504532426325769e-02
1.253000000000001108e+02 -3.137751517545609575e-02
1.253200000000001069e+02 -3.133984711503823295e-02
1.253400000000001171e+02 -3.130204212363408428e-02
1.253600000000001131e+02 -3.126410118932533566e-02
1.253800000000001091e+02 -3.122602530754047326e-02
1.254000000000001052e+02 -3.118781548093584738e-02
1.254200000000001154e+02 -3.114947271928373076e-02
1.254400000000001114e+02 -3.111099803935360453e-02
1.254600000000001074e+02 -3.107239246479552922e-02
1.254800000000001035e+02 -3.103365702602162504e-02
1.255000000000001137e+02 -3.099479276008725373e-02
1.255200000000001097e+02 -3.095580071057086810e-02
1.255400000000001057e+02 -3.091668192745329266e-02
1.255600000000001160e+02 -3.087743746699733033e-02
1.255800000000001120e+02 -3.083806839162443053e-02
1.256000000000001080e+02 -3.079857576979382408e-02
1.256200000000001040e+02 -3.075896067587717553e-02
1.256400000000001143e+02 -3.071922419003662516e-02
1.256600000000001103e+02 -3.067936739809949340e-02
1.256800000000001063e+02 -3.063939139143333906e-02
1.257000000000001165e+02 -3.059929726682062215e-02
1.257200000000001125e+02 -3.054868409244100233e-02
1.257400000000001086e+02 -3.050043500533424282e-02
1.257600000000001046e+02 -3.045206284425538285e-02
1.257800000000001148e+02 -3.040356878560016018e-02
1.258000000000001108e+02 -3.035495401194494500e-02
1.258200000000001069e+02 -3.027049211364355591e-02
1.258400000000001171e+02 -3.014984537994619407e-02
1.258600000000001131e+02 -3.002904394042941322e-02
1.258800000000001091e+02 -2.990809020961063616e-02
1.259000000000001052e+02 -2.978698661162624758e-02
1.259200000000001154e+02 -2.966209291316887833e-02
1.259400000000001114e+02 -2.952916630206973633e-02
1.259600000000001074e+02 -2.939601145619850919e-02
1.259800000000001177e+02 -2.926263061358661335e-02
1.260000000000001137e+02 -2.912902602997099327e-02
1.260200000000001097e+02 -2.899519997863620607e-02
1.260400000000001057e+02 -2.886115475025205837e-02
1.260600000000001160e+02 -2.872689265270927939e-02
1.260800000000001120e+02 -2.859241601095180788e-02
1.261000000000001080e+02 -2.845772716680660883e-02
1.261200000000001182e+02 -2.832282847880644369e-02
1.261400000000001143e+02 -2.818772232201514558e-02
1.261600000000001103e+02 -2.805241108784592777e-02
1.261800000000001063e+02 -2.791689718387761407e-02
1.262000000000001165e+02 -2.778118303366734418e-02
1.262200000000001125e+02 -2.764527107656229374e-02
1.262400000000001086e+02 -2.750916376750518061e-02
1.262600000000001046e+02 -2.737286357683891766e-02
1.262800000000001148e+02 -2.723637299010830612e-02
1.263000000000001108e+02 -2.709969450785841213e-02
1.263200000000001069e+02 -2.696283064542857530e-02
1.263400000000001171e+02 -2.682578393274675371e-02
1.263600000000001131e+02 -2.668855691411851569e-02
1.263800000000001091e+02 -2.655115214801389775e-02
1.264000000000001052e+02 -2.641357220685257995e-02
1.264200000000001154e+02 -2.627581967678437394e-02
1.264400000000001114e+02 -2.613789715746949599e-02
1.264600000000001074e+02 -2.599980726185426028e-02
1.264800000000001177e+02 -2.586155261594453789e-02
1.265000000000001137e+02 -2.572313585857846641e-02
1.265200000000001097e+02 -2.558455964119426412e-02
1.265400000000001057e+02 -2.544582662759687502e-02
1.265600000000001160e+02 -2.530693949372259111e-02
1.265800000000001120e+02 -2.516790092740119056e-02
1.266000000000001080e+02 -2.502871362811354139e-02
1.266200000000001182e+02 -2.488938030675193896e-02
1.266400000000001143e+02 -2.474990368537249158e-02
1.266600000000001103e+02 -2.461028649695055914e-02
1.266800000000001063e+02 -2.447053148512969706e-02
1.267000000000001165e+02 -2.433064140397221339e-02
1.267200000000001125e+02 -2.419061901770545864e-02
1.267400000000001086e+02 -2.405046710046705727e-02
1.267600000000001046e+02 -2.391018843604846358e-02
1.267800000000001148e+02 -2.376978581763599871e-02
1.268000000000001108e+02 -2.362926204755182169e-02
1.268200000000001069e+02 -2.348861993699011622e-02
1.268400000000001171e+02 -2.334786230575501900e-02
1.268600000000001131e+02 -2.320699198199573446e-02
1.268800000000001091e+02 -2.306601180193829093e-02
1.269000000000001052e+02 -2.292492460961941328e-02
1.269200000000001154e+02 -2.278373325661585402e-02
1.269400000000001114e+02 -2.264244060177474441e-02
1.269600000000001074e+02 -2.250104951094049344e-02
1.269800000000001177e+02 -2.235956285668202689e-02
1.270000000000001137e+02 -2.221798351801848939e-02
1.270200000000001097e+02 -2.207631438014439132e-02
1.270400000000001057e+02 -2.193455833415170614e-02
1.270600000000001160e+02 -2.179271827675410833e-02
1.270800000000001120e+02 -2.165079711000785292e-02
1.271000000000001080e+02 -2.150879774103259950e-02
1.271200000000001182e+02 -2.136672308173150070e-02
1.271400000000001143e+02 -2.122457604851191518e-02
1.271600000000001103e+02 -2.108235956200175260e-02
1.271800000000001063e+02 -2.094007654676977720e-02
1.272000000000001165e+02 -2.079772993104249401e-02
1.272200000000001125e+02 -2.065532264642142013e-02
1.272400000000001086e+02 -2.051285762760019296e-02
1.272600000000001188e+02 -2.037033781208011721e-02
1.272800000000001148e+02 -2.022776613988862965e-02
1.273000000000001108e+02 -2.008514555329295181e-02
1.273200000000001069e+02 -1.994247899651745495e-02
1.273400000000001171e+02 -1.979976941545899538e-02
1.273600000000001131e+02 -1.965701975740353352e-02
1.273800000000001091e+02 -1.951423297074158375e-02
1.274000000000001194e+02 -1.937141200468396954e-02
1.274200000000001154e+02 -1.922855980897908434e-02
1.274400000000001114e+02 -1.908567933362845942e-02
1.274600000000001074e+02 -1.894277352860411837e-02
1.274800000000001177e+02 -1.879984534356639661e-02
1.275000000000001137e+02 -1.865689772758021003e-02
1.275200000000001097e+02 -1.851393362883477570e-02
1.275400000000001057e+02 -1.837095599436124743e-02
1.275600000000001160e+02 -1.822796776975309924e-02
1.275800000000001120e+02 -1.808497189888542966e-02
1.276000000000001080e+02 -1.794197132363621605e-02
1.276200000000001182e+02 -1.779896898360808569e-02
1.276400000000001143e+02 -1.765596781585074618e-02
1.276600000000001103e+02 -1.751297075458441849e-02
1.276800000000001063e+02 -1.736998073092450856e-02
1.277000000000001165e+02 -1.722700067260709775e-02
1.277200000000001125e+02 -1.708403350371525201e-02
1.277400000000001086e+02 -1.694108214440760360e-02
1.277600000000001188e+02 -1.679814951064717565e-02
1.277800000000001148e+02 -1.665523851393102550e-02
1.278000000000001108e+02 -1.651235206102319789e-02
1.278200000000001069e+02 -1.636949305368641180e-02
1.278400000000001171e+02 -1.622666438841822989e-02
1.278600000000001131e+02 -1.608386895618575674e-02
1.278800000000001091e+02 -1.595104678649247182e-02
1.279000000000001194e+02 -1.584373542725229025e-02
1.279200000000001154e+02 -1.573628611169698363e-02
1.279400000000001114e+02 -1.562874517544188963e-02
1.279600000000001074e+02 -1.552111466304743718e-02
1.279800000000001177e+02 -1.541339662741332377e-02
1.280000000000001137e+02 -1.530559312960086751e-02
1.280200000000000955e+02 -1.519770623865221264e-02
1.280400000000001057e+02 -1.508973803140812968e-02
1.280600000000001160e+02 -1.498169059232532310e-02
1.280800000000000978e+02 -1.487356601329128600e-02
1.281000000000001080e+02 -1.476536639343731250e-02
1.281200000000001182e+02 -1.465709383895153102e-02
1.281400000000001000e+02 -1.454875046288825295e-02
1.281600000000001103e+02 -1.444033838497804818e-02
1.281800000000001205e+02 -1.433185973143510927e-02
1.282000000000001023e+02 -1.422331663476442132e-02
1.282200000000001125e+02 -1.411471123356569657e-02
1.282400000000001228e+02 -1.400604567233891366e-02
1.282600000000001046e+02 -1.389732210128606996e-02
1.282800000000001148e+02 -1.378854267611266324e-02
1.283000000000001251e+02 -1.367970955782912314e-02
1.283200000000001069e+02 -1.357082491254982780e-02
1.283400000000001171e+02 -1.346189091129095829e-02
1.283600000000001273e+02 -1.335290972976896189e-02
1.283800000000001091e+02 -1.324388354819604555e-02
1.284000000000001194e+02 -1.313481455107666680e-02
1.284200000000001296e+02 -1.302570492700159087e-02
1.284400000000001114e+02 -1.291655686844269194e-02
1.284600000000000932e+02 -1.280737257154500493e-02
1.284800000000001319e+02 -1.269815423591990830e-02
1.285000000000001137e+02 -1.258890406443775867e-02
1.285200000000000955e+02 -1.247962426301719475e-02
1.285400000000001342e+02 -1.237031704041693589e-02
1.285600000000001160e+02 -1.226098460802700976e-02
1.285800000000000978e+02 -1.215162917965567635e-02
1.286000000000001080e+02 -1.204225297132101823e-02
1.286200000000001182e+02 -1.193285820103847511e-02
1.286400000000001000e+02 -1.182344708861039588e-02
1.286600000000001103e+02 -1.171402185541250279e-02
1.286800000000001205e+02 -1.160458472418405586e-02
1.287000000000001023e+02 -1.149513791881430665e-02
1.287200000000001125e+02 -1.138568366412974660e-02
1.287400000000001228e+02 -1.127622418568268586e-02
1.287600000000001046e+02 -1.116676170953859529e-02
1.287800000000001148e+02 -1.105729846206245093e-02
1.288000000000001251e+02 -1.094783666970769974e-02
1.288200000000001069e+02 -1.083837855880357554e-02
1.288400000000001171e+02 -1.072892635534123534e-02
1.288600000000001273e+02 -1.061948228476440603e-02
1.288800000000001091e+02 -1.051021805014834901e-02
1.289000000000001194e+02 -1.042811077560655900e-02
1.289200000000001296e+02 -1.034965805841252598e-02
1.289400000000001114e+02 -1.027115998982811897e-02
1.289600000000000932e+02 -1.019261808485802910e-02
1.289800000000001319e+02 -1.011403386344974023e-02
1.290000000000001137e+02 -1.003540885035967764e-02
1.290200000000001239e+02 -9.956744575017027060e-03
1.290400000000001057e+02 -9.878042571387411416e-03
1.290600000000001160e+02 -9.799304377835240526e-03
1.290800000000001262e+02 -9.720531536986022625e-03
1.291000000000001080e+02 -9.641725595586446776e-03
1.291200000000001182e+02 -9.562888104364028127e-03
1.291400000000001000e+02 -9.484020617886747967e-03
1.291600000000001103e+02 -9.405124694420364043e-03
1.291800000000001205e+02 -9.326201895786603857e-03
1.292000000000001023e+02 -9.247253787219111495e-03
1.292200000000001125e+02 -9.168281937219458638e-03
1.292400000000001228e+02 -9.089287917412373213e-03
1.292600000000001046e+02 -9.010273302400253342e-03
1.292800000000001148e+02 -8.931239669616543309e-03
1.293000000000001251e+02 -8.852188599179902292e-03
1.293200000000001069e+02 -8.773121673746022559e-03
1.293400000000001171e+02 -8.694040478359619378e-03
1.293600000000001273e+02 -8.614946600307045455e-03
1.293800000000001091e+02 -8.535841628966438568e-03
1.294000000000001194e+02 -8.456727155658944756e-03
1.294200000000001012e+02 -8.377604773498912791e-03
1.294400000000001114e+02 -8.298476077243217841e-03
1.294600000000001216e+02 -8.219342663141671057e-03
1.294800000000001035e+02 -8.140206128786155876e-03
1.295000000000001137e+02 -8.061068072958730429e-03
1.295200000000001239e+02 -7.981930095481374471e-03
1.295400000000001057e+02 -7.902793797063961678e-03
1.295600000000001160e+02 -7.823660779152464412e-03
1.295800000000001262e+02 -7.744532643778027567e-03
1.296000000000001080e+02 -7.665410993403732644e-03
1.296200000000001182e+02 -7.586297430773521547e-03
1.296400000000001000e+02 -7.507193558760331953e-03
1.296600000000001103e+02 -7.428100980212992352e-03
1.296800000000001205e+02 -7.349021297805626365e-03
1.297000000000001023e+02 -7.269956113884435897e-03
1.297200000000001125e+02 -7.190907030316602382e-03
1.297400000000001228e+02 -7.111875648338467255e-03
1.297600000000001046e+02 -7.032863568403745387e-03
1.297800000000001148e+02 -6.953872390032271936e-03
1.298000000000001251e+02 -6.874903711658828138e-03
1.298200000000001069e+02 -6.795959130482802368e-03
1.298400000000001171e+02 -6.717040242316374074e-03
1.298600000000001273e+02 -6.638148641435660628e-03
1.298800000000001091e+02 -6.559285920430268230e-03
1.299000000000001194e+02 -6.480453670053183679e-03
1.299200000000001012e+02 -6.401653479073034052e-03
1.299400000000001114e+02 -6.322886934124315010e-03
1.299600000000001216e+02 -6.244155619559906348e-03
1.299800000000001035e+02 -6.165461117303657791e-03
1.300000000000001137e+02 -6.086805006702498619e-03
1.300200000000001239e+02 -6.008188864381143295e-03
1.300400000000001057e+02 -5.929614264095838666e-03
1.300600000000001160e+02 -5.851082776588434689e-03
1.300800000000001262e+02 -5.772595969443387702e-03
1.301000000000001080e+02 -5.694155406943122652e-03
1.301200000000001182e+02 -5.615762649924613097e-03
1.301400000000001285e+02 -5.537419255638653497e-03
1.301600000000001103e+02 -5.459126777607101882e-03
1.301800000000001205e+02 -5.380886765482108779e-03
1.302000000000001023e+02 -5.302700764908023674e-03
1.302200000000001125e+02 -5.224570317380790481e-03
1.302400000000001228e+02 -5.146496960111100402e-03
1.302600000000001046e+02 -5.068482225887194388e-03
1.302800000000001148e+02 -4.990527642938707292e-03
1.303000000000001251e+02 -4.912634734801393267e-03
1.303200000000001069e+02 -4.834805020184357836e-03
1.303400000000001171e+02 -4.757040012835804174e-03
1.303600000000001273e+02 -4.679341221411885410e-03
1.303800000000001091e+02 -4.601710149346098164e-03
1.304000000000001194e+02 -4.524148294719224257e-03
1.304200000000001012e+02 -4.446657150131723586e-03
1.304400000000001114e+02 -4.369238202575471269e-03
1.304600000000001216e+02 -4.291892933308531430e-03
1.304800000000001035e+02 -4.214622817730408026e-03
1.305000000000001137e+02 -4.137429325257724159e-03
1.305200000000001239e+02 -4.060313919202705561e-03
1.305400000000001057e+02 -3.983278056652168886e-03
1.305600000000001160e+02 -3.906323188347416396e-03
1.305800000000001262e+02 -3.829450758566320303e-03
1.306000000000001080e+02 -3.752662205006371179e-03
1.306200000000001182e+02 -3.675958958668690876e-03
1.306400000000001285e+02 -3.599342443744648831e-03
1.306600000000001103e+02 -3.522814077502503093e-03
1.306800000000001205e+02 -3.446375270176201076e-03
1.307000000000001023e+02 -3.370027424855723784e-03
1.307200000000001125e+02 -3.293771937378215872e-03
1.307400000000001228e+02 -3.217610196222088145e-03
1.307600000000001046e+02 -3.141543582400724548e-03
1.307800000000001148e+02 -3.065573469358827668e-03
1.308000000000001251e+02 -2.989701222870266503e-03
1.308200000000001069e+02 -2.913928200937359290e-03
1.308400000000001171e+02 -2.838255753691335502e-03
1.308600000000001273e+02 -2.762685223295124545e-03
1.308800000000001091e+02 -2.687217943847093789e-03
1.309000000000001194e+02 -2.611855241286588965e-03
1.309200000000001296e+02 -2.536598433301094375e-03
1.309400000000001114e+02 -2.461448829235433986e-03
1.309600000000001216e+02 -2.386407730001649952e-03
1.309800000000001035e+02 -2.311476427991856607e-03
1.310000000000001137e+02 -2.236656206990701983e-03
1.310200000000001239e+02 -2.161948342092504406e-03
1.310400000000001057e+02 -2.087354099617258485e-03
1.310600000000001160e+02 -2.012874737029525518e-03
1.310800000000001262e+02 -1.938511502859125183e-03
1.311000000000001080e+02 -1.864265636623571067e-03
1.311200000000001182e+02 -1.790138368751231302e-03
1.311400000000001285e+02 -1.716130920507803834e-03
1.311600000000001103e+02 -1.642244503923170505e-03
1.311800000000001205e+02 -1.568480321719945524e-03
1.312000000000001023e+02 -1.494839567245595741e-03
1.312200000000001125e+02 -1.421323424403619397e-03
1.312400000000001228e+02 -1.347933067588427203e-03
1.312600000000001046e+02 -1.274669661621403256e-03
1.312800000000001148e+02 -1.201534361687910286e-03
1.313000000000001251e+02 -1.128528313277804476e-03
1.313200000000001069e+02 -1.055652652125729524e-03
1.313400000000001171e+02 -9.829085041543035930e-04
1.313600000000001273e+02 -9.102969854189919569e-04
1.313800000000001091e+02 -8.378192020544615506e-04
1.314000000000001194e+02 -7.654762502223791268e-04
1.314200000000001296e+02 -6.932692160617657477e-04
1.314400000000001114e+02 -6.211991756404622572e-04
1.314600000000001216e+02 -5.492671949083301284e-04
1.314800000000001035e+02 -4.774743296525076324e-04
1.315000000000001137e+02 -4.058216254541248012e-04
1.315200000000001239e+02 -3.343101176469423074e-04
1.315400000000001057e+02 -2.629408312778507267e-04
1.315600000000001160e+02 -1.917147810680475074e-04
1.315800000000001262e+02 -1.206329713776428523e-04
1.316000000000001080e+02 -4.969639617066112975e-05
1.316200000000001182e+02 2.109396101823683784e-05
1.316400000000001285e+02 9.173712711417147622e-05
1.316600000000001103e+02 1.622321395321883492e-04
1.316800000000001205e+02 2.325780462050906923e-04
1.317000000000001023e+02 3.027739056090666286e-04
1.317200000000001125e+02 3.728187867893262026e-04
1.317400000000001228e+02 4.427117693816096208e-04
1.317600000000001046e+02 5.124519436343872398e-04
1.317800000000001148e+02 5.820384104282121411e-04
1.318000000000001251e+02 6.514702812935347113e-04
1.318200000000001069e+02 7.207466784270088805e-04
1.318400000000001171e+02 7.898667347068930511e-04
1.318600000000001273e+02 8.588295937052509502e-04
1.318800000000001091e+02 9.276344097000967541e-04
1.319000000000001194e+02 9.962803476855164406e-04
1.319200000000001296e+02 1.064766583379540398e-03
1.319400000000001114e+02 1.133092303231658790e-03
1.319600000000001216e+02 1.201256704427971838e-03
1.319800000000001035e+02 1.269258994894676296e-03
1.320000000000001137e+02 1.347452853484190074e-03
1.320200000000001239e+02 1.425855464062241286e-03
1.320400000000001057e+02 1.504132980431168581e-03
1.320600000000001160e+02 1.582284119155696802e-03
1.320800000000001262e+02 1.660307605005212350e-03
1.321000000000001080e+02 1.752394788403122084e-03
1.321200000000001182e+02 1.890603834209379558e-03
1.321400000000001285e+02 2.051921169808059928e-03
1.321600000000001103e+02 2.183068694955573371e-03
1.321800000000001205e+02 2.307503999226759306e-03
1.322000000000001023e+02 2.431974855439565045e-03
1.322200000000001125e+02 2.556479012097483561e-03
1.322400000000001228e+02 2.664749805593918074e-03
1.322600000000001046e+02 2.773989737587635208e-03
1.322800000000001148e+02 2.883305729408350629e-03
1.323000000000001251e+02 2.992695997398547511e-03
1.323200000000001069e+02 3.102158746084357314e-03
1.323400000000001171e+02 3.211692168263358040e-03
1.323600000000001273e+02 3.321294445094628064e-03
1.323800000000001091e+02 3.430963746191811013e-03
1.324000000000001194e+02 3.540698229718204203e-03
1.324200000000001296e+02 3.650496042483996392e-03
1.324400000000001114e+02 3.760355320045724679e-03
1.324600000000001216e+02 3.867245509099704725e-03
1.324800000000001035e+02 3.968579275286124482e-03
1.325000000000001137e+02 4.069971177229666191e-03
1.325200000000001239e+02 4.171419499480638268e-03
1.325400000000001057e+02 4.272922515787563012e-03
1.325600000000001160e+02 4.374478489186661885e-03
1.325800000000001262e+02 4.476085672093129721e-03
1.326000000000001080e+02 4.577742306395205310e-03
1.326200000000001182e+02 4.679446623551537961e-03
1.326400000000001285e+02 4.781196844688432625e-03
1.326600000000001103e+02 4.882991180700679834e-03
1.326800000000001205e+02 4.984827832355789162e-03
1.327000000000001307e+02 5.086704990397545277e-03
1.327200000000001125e+02 5.188620835654045652e-03
1.327400000000001228e+02 5.290573539147561469e-03
1.327600000000001046e+02 5.392561262205769826e-03
1.327800000000001148e+02 5.494582156576122318e-03
1.328000000000001251e+02 5.596634364541537218e-03
1.328200000000001069e+02 5.698716019038721492e-03
1.328400000000001171e+02 5.800825243779480014e-03
1.328600000000001273e+02 5.902960153372048199e-03
1.328800000000001091e+02 6.005118853446785726e-03
1.329000000000001194e+02 6.107299440783045541e-03
1.329200000000001296e+02 6.209500003437617988e-03
1.329400000000001114e+02 6.311718620876439687e-03
1.329600000000001216e+02 6.413953364107841115e-03
1.329800000000001035e+02 6.516202295817415287e-03
1.330000000000001137e+02 6.618463470506256129e-03
1.330200000000001239e+02 6.720734934629458805e-03
1.330400000000001057e+02 6.823014726738069538e-03
1.330600000000001160e+02 6.925300877623477916e-03
1.330800000000001262e+02 7.027591410461472669e-03
1.331000000000001080e+02 7.129884340960532772e-03
1.331200000000001182e+02 7.232177677512123884e-03
1.331400000000001285e+02 7.334469421340688612e-03
1.331600000000001103e+02 7.436757566657874706e-03
1.331800000000001205e+02 7.539040100818409501e-03
1.332000000000001307e+02 7.641315004476039417e-03
1.332200000000001125e+02 7.743580251743667486e-03
1.332400000000001228e+02 7.845833810354136198e-03
1.332600000000001046e+02 7.948073641822279295e-03
1.332800000000001148e+02 8.050297701610606080e-03
1.333000000000001251e+02 8.152503939294784494e-03
1.333200000000001069e+02 8.254690298731838169e-03
1.333400000000001171e+02 8.356854718230548318e-03
1.333600000000001273e+02 8.458995130722291034e-03
1.333800000000001091e+02 8.561109463934376065e-03
1.334000000000001194e+02 8.663195640565432565e-03
1.334200000000001296e+02 8.765251578460593607e-03
1.334400000000001114e+02 8.867275190790696593e-03
1.334600000000001216e+02 8.969264386231540903e-03
1.334800000000001319e+02 9.071217069144295667e-03
1.335000000000001137e+02 9.173131139758575539e-03
1.335200000000001239e+02 9.275004494356886911e-03
1.335400000000001057e+02 9.376835025458721967e-03
1.335600000000001160e+02 9.478620622008788327e-03
1.335800000000001262e+02 9.580359169564123256e-03
1.336000000000001080e+02 9.682048550483718027e-03
1.336200000000001182e+02 9.783686644120130269e-03
1.336400000000001285e+02 9.885271327010150891e-03
1.336600000000001103e+02 9.986800473068489434e-03
1.336800000000001205e+02 1.008827195378297036e-02
1.337000000000001307e+02 1.018968363840823052e-02
1.337200000000001125e+02 1.029103339416385411e-02
1.337400000000001228e+02 1.039231908643142681e-02
1.337600000000001046e+02 1.049353857895259957e-02
1.337800000000001148e+02 1.059468973402987943e-02
1.338000000000001251e+02 1.069577041272579652e-02
1.338200000000001069e+02 1.079677847506502371e-02
1.338400000000001171e+02 1.089771178023705468e-02
1.338600000000001273e+02 1.099856818679808418e-02
1.338800000000001091e+02 1.109934555287562206e-02
1.339000000000001194e+02 1.120004173637306755e-02
1.339200000000001296e+02 1.130065459517445511e-02
1.339400000000001114e+02 1.140118198735028815e-02
1.339600000000001216e+02 1.150162177136475859e-02
1.339800000000001319e+02 1.160197180628150943e-02
1.340000000000001137e+02 1.170222995197181363e-02
1.340200000000001239e+02 1.180239406932257103e-02
1.340400000000001057e+02 1.190246202044386789e-02
1.340600000000001160e+02 1.200243166887870853e-02
1.340800000000001262e+02 1.210230087981105894e-02
1.341000000000001080e+02 1.220206752027507696e-02
1.341200000000001182e+02 1.230172945936576674e-02
1.341400000000001285e+02 1.240128456844710216e-02
1.341600000000001103e+02 1.250073072136241928e-02
1.341800000000001205e+02 1.260006579464478110e-02
1.342000000000001307e+02 1.269928766772577926e-02
1.342200000000001125e+02 1.279839422314612597e-02
1.342400000000001228e+02 1.289738334676540123e-02
1.342600000000001046e+02 1.299625292797117887e-02
1.342800000000001148e+02 1.309500085988924388e-02
1.343000000000001251e+02 1.319362503959235766e-02
1.343200000000001069e+02 1.329212336830938937e-02
1.343400000000001171e+02 1.339049375163442988e-02
1.343600000000001273e+02 1.348873409973467934e-02
1.343800000000001091e+02 1.358684232755835719e-02
1.344000000000001194e+02 1.368481635504321080e-02
1.344200000000001296e+02 1.378265410732228656e-02
1.344400000000001114e+02 1.388035351493085295e-02
1.344600000000001216e+02 1.397791251401305813e-02
1.344800000000001319e+02 1.407532904652584148e-02
1.345000000000001137e+02 1.417260106044428321e-02
1.345200000000001239e+02 1.426972650996578655e-02
1.345400000000001057e+02 1.436670335571207935e-02
1.345600000000001160e+02 1.446352956493231721e-02
1.345800000000001262e+02 1.456020311170405993e-02
1.346000000000001080e+02 1.465672197713339606e-02
1.346200000000001182e+02 1.475308414955517344e-02
1.346400000000001285e+02 1.484928762473052694e-02
1.346600000000001103e+02 1.494533040604452585e-02
1.346800000000001205e+02 1.504121050470295928e-02
1.347000000000001307e+02 1.513692593992664419e-02
1.347200000000001125e+02 1.523247473914552536e-02
1.347400000000001228e+02 1.532785493819184379e-02
1.347600000000001046e+02 1.542306458149046884e-02
1.347800000000001148e+02 1.551779748938710533e-02
1.348000000000001251e+02 1.558662725738442847e-02
1.348200000000001069e+02 1.565525147689364460e-02
1.348400000000001171e+02 1.572371139274100077e-02
1.348600000000001273e+02 1.579200556821252349e-02
1.348800000000001091e+02 1.586013257497575005e-02
1.349000000000001194e+02 1.592809099322180233e-02
1.349200000000001296e+02 1.599587941180452555e-02
1.349400000000001114e+02 1.606349642838000857e-02
1.349600000000001216e+02 1.613094064954425505e-02
1.349800000000001319e+02 1.619821069096865837e-02
1.350000000000001137e+02 1.626530517753490765e-02
1.350200000000001239e+02 1.633222274346815550e-02
1.350400000000001057e+02 1.639896203246855519e-02
1.350600000000001160e+02 1.646552169784151753e-02
1.350800000000001262e+02 1.653190040262608393e-02
1.351000000000001080e+02 1.659809681972155768e-02
1.351200000000001182e+02 1.666410963201383003e-02
1.351400000000001285e+02 1.672993753249779614e-02
1.351600000000001103e+02 1.679557922440018738e-02
1.351800000000001205e+02 1.686103342129961769e-02
1.352000000000001307e+02 1.692629884724514491e-02
1.352200000000001125e+02 1.699137423687288595e-02
1.352400000000001228e+02 1.705625833552140355e-02
1.352600000000001330e+02 1.712094989934447031e-02
1.352800000000001148e+02 1.718544769542307976e-02
1.353000000000001251e+02 1.724975050187433842e-02
1.353200000000001069e+02 1.731385710795941418e-02
1.353400000000001171e+02 1.737776631418947934e-02
1.353600000000001273e+02 1.744147693242914521e-02
1.353800000000001091e+02 1.750498778599869978e-02
1.354000000000001194e+02 1.756829770977413538e-02
1.354200000000001296e+02 1.763140555028453599e-02
1.354400000000001114e+02 1.769431016580878813e-02
1.354600000000001216e+02 1.775701042646934610e-02
1.354800000000001319e+02 1.781950521432372828e-02
1.355000000000001137e+02 1.787770458591401643e-02
1.355200000000001239e+02 1.792756518658215198e-02
1.355400000000001057e+02 1.797726075291702919e-02
1.355600000000001160e+02 1.802679012772116784e-02
1.355800000000001262e+02 1.807615216148341156e-02
1.356000000000001080e+02 1.812534571250237758e-02
1.356200000000001182e+02 1.817436964700885199e-02
1.356400000000001285e+02 1.822322283928709888e-02
1.356600000000001103e+02 1.827190417179508364e-02
1.356800000000001205e+02 1.832041253528373520e-02
1.357000000000001307e+02 1.836874682891421681e-02
1.357200000000001125e+02 1.841690596037526273e-02
1.357400000000001228e+02 1.846488884599840549e-02
1.357600000000001330e+02 1.851269441087190562e-02
1.357800000000001148e+02 1.856032158895385906e-02
1.358000000000001251e+02 1.860776932318369131e-02
1.358200000000001069e+02 1.865503656559217016e-02
1.358400000000001171e+02 1.870212227741098118e-02
1.358600000000001273e+02 1.874902542917882345e-02
1.358800000000001091e+02 1.879574500084863625e-02
1.359000000000001194e+02 1.884227998189156456e-02
1.359200000000001296e+02 1.888862937140014381e-02
1.359400000000001114e+02 1.893479217818962515e-02
1.359600000000001216e+02 1.898076742089862406e-02
1.359800000000001319e+02 1.902655412808695184e-02
1.360000000000001137e+02 1.907215133833268378e-02
1.360200000000001239e+02 1.911755810032796446e-02
1.360400000000001342e+02 1.916277347297184325e-02
1.360600000000001160e+02 1.920779652546298483e-02
1.360800000000001262e+02 1.925262633738988871e-02
1.361000000000001080e+02 1.929726199881948503e-02
1.361200000000001182e+02 1.934170261038436686e-02
1.361400000000001285e+02 1.938594728336766673e-02
1.361600000000001103e+02 1.942999513978689238e-02
1.361800000000001205e+02 1.947384531247585773e-02
1.362000000000001307e+02 1.951749694516425465e-02
1.362200000000001125e+02 1.956094919255610062e-02
1.362400000000001228e+02 1.960420122040628862e-02
1.362600000000001330e+02 1.964725220559476737e-02
1.362800000000001148e+02 1.969010133619947256e-02
1.363000000000001251e+02 1.973274781156734992e-02
1.363200000000001069e+02 1.977519084238296698e-02
1.363400000000001171e+02 1.981742965073607365e-02
1.363600000000001273e+02 1.985946347018630390e-02
1.363800000000001091e+02 1.990129154582675683e-02
1.364000000000001194e+02 1.994291313434560370e-02
1.364200000000001296e+02 1.998432750408475622e-02
1.364400000000001114e+02 2.002553393509826085e-02
1.364600000000001216e+02 2.006653171920726175e-02
1.364800000000001319e+02 2.010732016005367662e-02
1.365000000000001137e+02 2.014789857315182897e-02
1.365200000000001239e+02 2.018826628593821046e-02
1.365400000000001342e+02 2.022842263781882491e-02
1.365600000000001160e+02 2.026836698021487401e-02
1.365800000000001262e+02 2.030809867660678461e-02
1.366000000000001080e+02 2.034761710257511694e-02
1.366200000000001182e+02 2.038692164584090388e-02
1.366400000000001285e+02 2.042601170630278795e-02
1.366600000000001103e+02 2.046488669607262126e-02
1.366800000000001205e+02 2.050354603950940366e-02
1.367000000000001307e+02 2.054198917325035859e-02
1.367200000000001125e+02 2.062620732348366751e-02
1.367400000000001228e+02 2.072749416916225967e-02
1.367600000000001330e+02 2.082863820937124605e-02
1.367800000000001148e+02 2.092963714499373323e-02
1.368000000000001251e+02 2.103048868057034657e-02
1.368200000000001069e+02 2.113119052453406657e-02
1.368400000000001171e+02 2.123174038944666137e-02
1.368600000000001273e+02 2.133213599223346066e-02
1.368800000000001091e+02 2.143237505441916713e-02
1.369000000000001194e+02 2.153245530236385166e-02
1.369200000000001296e+02 2.163237446749717574e-02
1.369400000000001114e+02 2.173213028655383502e-02
1.369600000000001216e+02 2.183172050180874624e-02
1.369800000000001319e+02 2.193114286131046115e-02
1.370000000000001137e+02 2.203039511911551729e-02
1.370200000000001239e+02 2.212947503552266382e-02
1.370400000000001342e+02 2.222838037730467953e-02
1.370600000000001160e+02 2.232710891794160296e-02
1.370800000000001262e+02 2.242565843785227636e-02
1.371000000000001080e+02 2.252402672462556002e-02
1.371200000000001182e+02 2.262221157325090826e-02
1.371400000000001285e+02 2.272021078634786639e-02
1.371600000000001103e+02 2.281802217439449221e-02
1.371800000000001205e+02 2.291564355595616595e-02
1.372000000000001307e+02 2.301307275791156584e-02
1.372200000000001125e+02 2.311030761567905989e-02
1.372400000000001228e+02 2.320734597344222341e-02
1.372600000000001330e+02 2.330418568437220977e-02
1.372800000000001148e+02 2.340082461085155399e-02
1.373000000000001251e+02 2.349726062469516957e-02
1.373200000000001069e+02 2.359349160737001308e-02
1.373400000000001171e+02 2.368951545021525523e-02
1.373600000000001273e+02 2.378533005465764336e-02
1.373800000000001091e+02 2.388093333242906693e-02
1.374000000000001194e+02 2.397632320578071269e-02
1.374200000000001296e+02 2.407149760769576943e-02
1.374400000000001114e+02 2.416645448210041208e-02
1.374600000000001216e+02 2.426119178407462607e-02
1.374800000000001319e+02 2.435570748005922229e-02
1.375000000000001137e+02 2.444999954806270637e-02
1.375200000000001239e+02 2.454406597786558744e-02
1.375400000000001342e+02 2.463790477122300773e-02
1.375600000000001160e+02 2.473151394206564782e-02
1.375800000000001262e+02 2.482489151669869595e-02
1.376000000000001080e+02 2.492359929071066155e-02
1.376200000000001182e+02 2.502660152462451992e-02
1.376400000000001285e+02 2.512938919901007775e-02
1.376600000000001103e+02 2.523196006817397113e-02
1.376800000000001205e+02 2.533431189730410774e-02
1.377000000000001307e+02 2.543644246269811254e-02
1.377200000000001125e+02 2.553834955199159318e-02
1.377400000000001228e+02 2.564003096438350823e-02
1.377600000000001330e+02 2.574148451086033518e-02
1.377800000000001148e+02 2.584270801441792414e-02
1.378000000000001251e+02 2.594369931028286946e-02
1.378200000000001353e+02 2.604445624612955826e-02
1.378400000000001171e+02 2.614497668229755906e-02
1.378600000000001273e+02 2.624525849200610994e-02
1.378800000000001091e+02 2.634529956156567501e-02
1.379000000000001194e+02 2.644509779058943841e-02
1.379200000000001296e+02 2.654465109219987864e-02
1.379400000000001114e+02 2.664395739323568990e-02
1.379600000000001216e+02 2.674301463445523386e-02
1.379800000000001319e+02 2.684182077073751782e-02
1.380000000000001137e+02 2.694037377128104260e-02
1.380200000000001239e+02 2.703867161980071793e-02
1.380400000000001342e+02 2.713671231472146103e-02
1.380600000000001160e+02 2.723449386936983505e-02
1.380800000000001262e+02 2.733201431216372018e-02
1.381000000000001080e+02 2.742927168679736016e-02
1.381200000000001182e+02 2.752626405242671742e-02
1.381400000000001285e+02 2.762298948384953393e-02
1.381600000000001103e+02 2.771944607168390015e-02
1.381800000000001205e+02 2.781563192254478400e-02
1.382000000000001307e+02 2.791154515921573376e-02
1.382200000000001125e+02 2.800718392081966157e-02
1.382400000000001228e+02 2.810254636298650452e-02
1.382600000000001330e+02 2.819763065801667024e-02
1.382800000000001148e+02 2.829243499504274437e-02
1.383000000000001251e+02 2.838695758018895329e-02
1.383200000000001353e+02 2.848119663672476001e-02
1.383400000000001171e+02 2.857515040521924066e-02
1.383600000000001273e+02 2.866881714368983008e-02
1.383800000000001091e+02 2.876219512774809070e-02
1.384000000000001194e+02 2.885528265074388532e-02
1.384200000000001296e+02 2.894807802390509180e-02
1.384400000000001114e+02 2.904057957647451435e-02
1.384600000000001216e+02 2.913278565584428992e-02
1.384800000000001319e+02 2.922469462768564896e-02
1.385000000000001137e+02 2.931630487607680274e-02
1.385200000000001239e+02 2.940761480362722585e-02
1.385400000000001342e+02 2.949862283159793500e-02
1.385600000000001160e+02 2.958932740001997755e-02
1.385800000000001262e+02 2.967972696780791717e-02
1.386000000000001364e+02 2.976982001287126200e-02
1.386200000000001182e+02 2.985960503222180248e-02
1.386400000000001285e+02 2.994908054207847531e-02
1.386600000000001103e+02 3.003824507796748478e-02
1.386800000000001205e+02 3.012709719482080384e-02
1.387000000000001307e+02 3.021563546706951958e-02
1.387200000000001125e+02 3.030385848873498947e-02
1.387400000000001228e+02 3.039176487351631650e-02
1.387600000000001330e+02 3.047935325487443128e-02
1.387800000000001148e+02 3.056662228611216683e-02
1.388000000000001251e+02 3.065357064045150931e-02
1.388200000000001353e+02 3.074019701110803846e-02
1.388400000000001171e+02 3.082650011136011878e-02
1.388600000000001273e+02 3.091247867461653295e-02
1.388800000000001091e+02 3.099813145447963963e-02
1.389000000000001194e+02 3.108345722480530468e-02
1.389200000000001296e+02 3.116845477975960926e-02
1.389400000000001114e+02 3.124474651326421271e-02
1.389600000000001216e+02 3.130801294052916461e-02
1.389800000000001319e+02 3.137098131930461664e-02
1.390000000000001137e+02 3.143365062521855102e-02
1.390200000000001239e+02 3.149601985139047905e-02
1.390400000000001342e+02 3.155808800849804752e-02
1.390600000000001160e+02 3.161985412484186186e-02
1.390800000000001262e+02 3.164093238820187004e-02
1.391000000000001364e+02 3.164238252563079251e-02
1.391200000000001182e+02 3.164355790383842348e-02
1.391400000000001285e+02 3.164445829275212146e-02
1.391600000000001103e+02 3.164508347719704323e-02
1.391800000000001205e+02 3.164543325693741638e-02
1.392000000000001307e+02 3.166061825665201362e-02
1.392200000000001125e+02 3.172973835865617459e-02
1.392400000000001228e+02 3.179863992823024621e-02
1.392600000000001330e+02 3.186732109599571539e-02
1.392800000000001148e+02 3.193578000004503037e-02
1.393000000000001251e+02 3.200401478615318845e-02
1.393200000000001353e+02 3.207202360798856039e-02
1.393400000000001171e+02 3.213980462732343724e-02
1.393600000000001273e+02 3.220735601424526418e-02
1.393800000000001091e+02 3.227467594736503631e-02
1.394000000000001194e+02 3.234176261402779001e-02
1.394200000000001296e+02 3.240861421051990932e-02
1.394400000000001114e+02 3.247522894227717477e-02
1.394600000000001216e+02 3.254160502409240291e-02
1.394800000000001319e+02 3.260774068032027545e-02
1.395000000000001137e+02 3.267363414508375058e-02
1.395200000000001239e+02 3.273928366247788602e-02
1.395400000000001342e+02 3.280468748677338453e-02
1.395600000000001160e+02 3.286984388261882106e-02
1.395800000000001262e+02 3.293475112524218984e-02
1.396000000000001364e+02 3.299940750065060574e-02
1.396200000000001182e+02 3.306381130582956157e-02
1.396400000000001285e+02 3.312796084894112369e-02
1.396600000000001103e+02 3.319185444951942149e-02
1.396800000000001205e+02 3.325549043866653925e-02
1.397000000000001307e+02 3.331886715924645831e-02
1.397200000000001125e+02 3.338198296607607085e-02
1.397400000000001228e+02 3.344483622611801182e-02
1.397600000000001330e+02 3.350742531866846702e-02
1.397800000000001148e+02 3.356974863554548771e-02
1.398000000000001251e+02 3.363180458127476569e-02
1.398200000000001353e+02 3.369359157327496412e-02
1.398400000000001171e+02 3.375510804203906562e-02
1.398600000000001273e+02 3.381635243131685120e-02
1.398800000000001091e+02 3.387732319829288297e-02
1.399000000000001194e+02 3.393801881376426466e-02
1.399200000000001296e+02 3.399843776231563364e-02
1.399400000000001114e+02 3.405857854249333405e-02
1.399600000000001216e+02 3.411843966697605812e-02
1.399800000000001319e+02 3.417801966274459230e-02
1.400000000000001137e+02 3.423731707124838541e-02
1.400200000000001239e+02 3.429633044857229029e-02
1.400400000000001342e+02 3.435505836559749060e-02
1.400600000000001160e+02 3.441349940816382930e-02
1.400800000000001262e+02 3.447165217722741176e-02
1.401000000000001364e+02 3.452951528901719580e-02
1.401200000000001182e+02 3.458708737518816079e-02
1.401400000000001285e+02 3.464436708297409517e-02
1.401600000000001103e+02 3.470135307533508962e-02
1.401800000000001205e+02 3.475804403110504398e-02
1.402000000000001307e+02 3.481443864513562858e-02
1.402200000000001125e+02 3.487053562843710902e-02
1.402400000000001228e+02 3.492633370831867839e-02
1.402600000000001330e+02 3.498183162852348121e-02
1.402800000000001148e+02 3.503702814936311694e-02
1.403000000000001251e+02 3.509192204784832014e-02
1.403200000000001353e+02 3.514651211781773948e-02
1.403400000000001171e+02 3.520079717006294878e-02
1.403600000000001273e+02 3.525477603245186220e-02
1.403800000000001376e+02 3.530844755004874935e-02
1.404000000000001194e+02 3.536181058523068382e-02
1.404200000000001296e+02 3.541486401780322146e-02
1.404400000000001114e+02 3.546760674511072187e-02
1.404600000000001216e+02 3.552003768214596902e-02
1.404800000000001319e+02 3.557215576165486531e-02
1.405000000000001137e+02 3.562395993423960600e-02
1.405200000000001239e+02 3.567484785118709562e-02
1.405400000000001342e+02 3.571066951185466326e-02
1.405600000000001160e+02 3.574621630558278557e-02
1.405800000000001262e+02 3.578145849642976051e-02
1.406000000000001364e+02 3.581639524044450545e-02
1.406200000000001182e+02 3.585102571066404314e-02
1.406400000000001285e+02 3.588534909720602489e-02
1.406600000000001103e+02 3.591936460735612596e-02
1.406800000000001205e+02 3.595307146565491357e-02
1.407000000000001307e+02 3.598646891398069037e-02
1.407200000000001125e+02 3.601955621162918758e-02
1.407400000000001228e+02 3.605233263539162070e-02
1.407600000000001330e+02 3.608479747962801271e-02
1.407800000000001148e+02 3.611695005634046884e-02
1.408000000000001251e+02 3.614878969523994262e-02
1.408200000000001353e+02 3.618031574381309207e-02
1.408400000000001171e+02 3.621152756738477141e-02
1.408600000000001273e+02 3.624242454917758760e-02
1.408800000000001376e+02 3.627300609036877843e-02
1.409000000000001194e+02 3.630327161014439835e-02
1.409200000000001296e+02 3.633322054574965321e-02
1.409400000000001114e+02 3.636285235253688963e-02
1.409600000000001216e+02 3.639216650401054520e-02
1.409800000000001319e+02 3.642116249186851118e-02
1.410000000000001137e+02 3.644983982604131645e-02
1.410200000000001239e+02 3.647819803472754363e-02
1.410400000000001342e+02 3.650623666442665005e-02
1.410600000000001160e+02 3.653395527996824294e-02
1.410800000000001262e+02 3.656135346453904394e-02
1.411000000000001364e+02 3.658843081970618999e-02
1.411200000000001182e+02 3.661518696543728663e-02
1.411400000000001285e+02 3.664162154011865041e-02
1.411600000000001387e+02 3.666773420056860383e-02
1.411800000000001205e+02 3.669352462204970855e-02
1.412000000000001307e+02 3.671899249827597494e-02
1.412200000000001125e+02 3.674413754141915567e-02
1.412400000000001228e+02 3.676895948210987669e-02
1.412600000000001330e+02 3.679345806943716546e-02
1.412800000000001148e+02 3.681763307094430837e-02
1.413000000000001251e+02 3.684148427262239067e-02
1.413200000000001353e+02 3.686501147889966606e-02
1.413400000000001171e+02 3.688821451262881690e-02
1.413600000000001273e+02 3.691109321507105023e-02
1.413800000000001376e+02 3.693364744587689791e-02
1.414000000000001194e+02 3.695587708306487251e-02
1.414200000000001296e+02 3.697778202299540490e-02
1.414400000000001114e+02 3.699936218034420576e-02
1.414600000000001216e+02 3.702061748807099206e-02
1.414800000000001319e+02 3.704154789738574316e-02
1.415000000000001137e+02 3.706215337771214674e-02
1.415200000000001239e+02 3.708243391664813732e-02
1.415400000000001342e+02 3.710238951992385348e-02
1.415600000000001160e+02 3.712202021135617425e-02
1.415800000000001262e+02 3.714132603280066725e-02
1.416000000000001364e+02 3.715422655215244035e-02
1.416200000000001182e+02 3.715357472758773483e-02
1.416400000000001285e+02 3.715260680160033246e-02
1.416600000000001387e+02 3.715132243599141709e-02
1.416800000000001205e+02 3.714972130982240744e-02
1.417000000000001307e+02 3.714780311948191749e-02
1.417200000000001125e+02 3.714556757875029508e-02
1.417400000000001228e+02 3.714301441886193322e-02
1.417600000000001330e+02 3.714014338856262698e-02
1.417800000000001148e+02 3.713695425416799201e-02
1.418000000000001251e+02 3.713344679961477074e-02
1.418200000000001353e+02 3.712962082651295043e-02
1.418400000000001171e+02 3.712547615419279495e-02
1.418600000000001273e+02 3.712101261975019051e-02
1.418800000000001376e+02 3.711623007808854263e-02
1.419000000000001194e+02 3.711112840195839729e-02
1.419200000000001296e+02 3.710570748199326641e-02
1.419400000000001114e+02 3.709996722674405861e-02
1.419600000000001216e+02 3.709390756270846551e-02
1.419800000000001319e+02 3.708752843435961927e-02
1.420000000000001137e+02 3.708082980417065633e-02
1.420200000000001239e+02 3.707381165263607531e-02
1.420400000000001342e+02 3.706647397829101326e-02
1.420600000000001160e+02 3.705881679772735776e-02
1.420800000000001262e+02 3.705084014560591082e-02
1.421000000000001364e+02 3.704254407466703314e-02
1.421200000000001182e+02 3.703392865573770093e-02
1.421400000000001285e+02 3.702499397773497541e-02
1.421600000000001387e+02 3.701574014766739751e-02
1.421800000000001205e+02 3.700616729063305188e-02
1.422000000000001307e+02 3.699627554981477218e-02
1.422200000000001125e+02 3.698606508647141189e-02
1.422400000000001228e+02 3.697553607992804664e-02
1.422600000000001330e+02 3.696468872756129842e-02
1.422800000000001148e+02 3.695352324478292511e-02
1.423000000000001251e+02 3.694203986501937848e-02
1.423200000000001353e+02 3.693023883968952342e-02
1.423400000000001171e+02 3.691812043817846445e-02
1.423600000000001273e+02 3.690568494780897824e-02
1.423800000000001376e+02 3.689293267380971270e-02
1.424000000000001194e+02 3.687986393928043699e-02
1.424200000000001296e+02 3.686647908515432170e-02
1.424400000000001114e+02 3.685277847015770714e-02
1.424600000000001216e+02 3.683876247076616622e-02
1.424800000000001319e+02 3.682443148115852743e-02
1.425000000000001137e+02 3.680978591316746290e-02
1.425200000000001239e+02 3.679482619622718303e-02
1.425400000000001342e+02 3.677955277731846662e-02
1.425600000000001160e+02 3.676396612091088756e-02
1.425800000000001262e+02 3.674806670890210653e-02
1.426000000000001364e+02 3.673185504055405393e-02
1.426200000000001182e+02 3.671533163242689246e-02
1.426400000000001285e+02 3.669849701830995431e-02
1.426600000000001387e+02 3.668135174914934071e-02
1.426800000000001205e+02 3.666389639297443215e-02
1.427000000000001307e+02 3.664613153481898616e-02
1.427200000000001125e+02 3.662805777664289442e-02
1.427400000000001228e+02 3.660967573724777796e-02
1.427600000000001330e+02 3.659098605219296418e-02
1.427800000000001148e+02 3.657198937370687020e-02
1.428000000000001251e+02 3.655268637059700537e-02
1.428200000000001353e+02 3.653307772815607424e-02
1.428400000000001171e+02 3.652674809831640140e-02
1.428600000000001273e+02 3.652982156569452299e-02
1.428800000000001376e+02 3.653258401533793914e-02
1.429000000000001194e+02 3.653503506309462023e-02
1.429200000000001296e+02 3.653717434179519497e-02
1.429400000000001398e+02 3.653900150132076419e-02
1.429600000000001216e+02 3.654051620866824446e-02
1.429800000000001319e+02 3.654171814801281809e-02
1.430000000000001137e+02 3.654260702076778111e-02
1.430200000000001239e+02 3.654318254564192792e-02
1.430400000000001342e+02 3.654344445869309177e-02
1.430600000000001160e+02 3.654339251338105388e-02
1.430800000000001262e+02 3.654302648061497766e-02
1.431000000000001364e+02 3.654234614880056548e-02
1.431200000000001182e+02 3.654135132388261487e-02
1.431400000000001285e+02 3.654004182938556250e-02
1.431600000000001387e+02 3.653841750645114156e-02
1.431800000000001205e+02 3.653647821387293743e-02
1.432000000000001307e+02 3.653422382812838987e-02
1.432200000000001125e+02 3.653165424340686085e-02
1.432400000000001228e+02 3.652876937163750115e-02
1.432600000000001330e+02 3.652556914251056663e-02
1.432800000000001148e+02 3.652205350349836677e-02
1.433000000000001251e+02 3.651822241987286860e-02
1.433200000000001353e+02 3.651407587471933169e-02
1.433400000000001171e+02 3.650961386894869404e-02
1.433600000000001273e+02 3.650483642130519790e-02
1.433800000000001376e+02 3.649974356837267647e-02
1.434000000000001194e+02 3.649433536457662858e-02
1.434200000000001296e+02 3.648861188218423951e-02
1.434400000000001398e+02 3.648257321130120301e-02
1.434600000000001216e+02 3.647621945986511544e-02
1.434800000000001319e+02 3.646955075363682297e-02
1.435000000000001137e+02 3.646256723618793855e-02
1.435200000000001239e+02 3.645526906888590241e-02
1.435400000000001342e+02 3.644765643087634344e-02
1.435600000000001160e+02 3.643972951906147145e-02
1.435800000000001262e+02 3.642672995036658895e-02
1.436000000000001364e+02 3.638859792469745225e-02
1.436200000000001182e+02 3.635014225403259552e-02
1.436400000000001285e+02 3.631136355660182641e-02
1.436600000000001387e+02 3.627226246907382101e-02
1.436800000000001205e+02 3.623283964650896027e-02
1.437000000000001307e+02 3.619309576231141690e-02
1.437200000000001410e+02 3.615303150817720385e-02
1.437400000000001228e+02 3.611264759403894770e-02
1.437600000000001330e+02 3.607194474800851786e-02
1.437800000000001148e+02 3.603092371631601981e-02
1.438000000000001251e+02 3.598958526324528423e-02
1.438200000000001353e+02 3.594793017106762134e-02
1.438400000000001171e+02 3.590595923997249445e-02
1.438600000000001273e+02 3.586367328799291293e-02
1.438800000000001376e+02 3.582107315093134570e-02
1.439000000000001194e+02 3.577815968228037491e-02
1.439200000000001296e+02 3.573493375314101134e-02
1.439400000000001398e+02 3.569139625213813699e-02
1.439600000000001216e+02 3.564754808533372038e-02
1.439800000000001319e+02 3.560339017613566026e-02
1.440000000000001137e+02 3.555892346520518610e-02
1.440200000000001239e+02 3.551414891036127480e-02
1.440400000000001342e+02 3.546906748648135516e-02
1.440600000000001160e+02 3.542368018540023589e-02
1.440800000000001262e+02 3.537798801580580021e-02
1.441000000000001364e+02 3.533199200313229954e-02
1.441200000000001182e+02 3.528569318945021932e-02
1.441400000000001285e+02 3.523909263335481268e-02
1.441600000000001387e+02 3.519219140985082456e-02
1.441800000000001205e+02 3.514499061023471094e-02
1.442000000000001307e+02 3.509749134197500536e-02
1.442200000000001410e+02 3.504969472858969481e-02
1.442400000000001228e+02 3.500160190952102818e-02
1.442600000000001330e+02 3.495321404000735488e-02
1.442800000000001148e+02 3.490453229095453330e-02
1.443000000000001251e+02 3.485555784880167013e-02
1.443200000000001353e+02 3.480629191538778255e-02
1.443400000000001171e+02 3.475673570781392940e-02
1.443600000000001273e+02 3.470689045830335079e-02
1.443800000000001376e+02 3.465675741406085836e-02
1.444000000000001194e+02 3.460633783712773609e-02
1.444200000000001296e+02 3.455563300423600964e-02
1.444400000000001398e+02 3.450464420666018994e-02
1.444600000000001216e+02 3.445337275006689348e-02
1.444800000000001319e+02 3.440181995436147888e-02
1.445000000000001137e+02 3.434998715353504428e-02
1.445200000000001239e+02 3.429787569550570014e-02
1.445400000000001342e+02 3.424548694196248577e-02
1.445600000000001160e+02 3.419282226820306858e-02
1.445800000000001262e+02 3.413988306297172787e-02
1.446000000000001364e+02 3.408667072829624223e-02
1.446200000000001182e+02 3.403318667932070385e-02
1.446400000000001285e+02 3.397943234413827729e-02
1.446600000000001387e+02 3.392540916362254272e-02
1.446800000000001205e+02 3.387111859125521013e-02
1.447000000000001307e+02 3.381656209295431925e-02
1.447200000000001410e+02 3.376174114689998312e-02
1.447400000000001228e+02 3.370665724335811936e-02
1.447600000000001330e+02 3.365131188450395938e-02
1.447800000000001148e+02 3.359570658424303885e-02
1.448000000000001251e+02 3.353984286803123049e-02
1.448200000000001353e+02 3.348372227269362511e-02
1.448400000000001171e+02 3.342734634624149048e-02
1.448600000000001273e+02 3.337071664768889723e-02
1.448800000000001376e+02 3.331383474686724216e-02
1.449000000000001194e+02 3.325670222423986189e-02
1.449200000000001296e+02 3.319932067071323240e-02
1.449400000000001398e+02 3.314169168745035449e-02
1.449600000000001216e+02 3.308381688568058643e-02
1.449800000000001319e+02 3.302569788650906724e-02
1.450000000000001137e+02 3.296733632072611220e-02
1.450200000000001239e+02 3.290873382861499857e-02
1.450400000000001342e+02 3.284989205975914067e-02
1.450600000000001160e+02 3.279081267284848777e-02
1.450800000000001262e+02 3.273149733548490203e-02
1.451000000000001364e+02 3.267194772398758496e-02
1.451200000000001182e+02 3.261216552319771977e-02
1.451400000000001285e+02 3.255215242628130973e-02
1.451600000000001387e+02 3.249191013453377880e-02
1.451800000000001205e+02 3.243144035718169282e-02
1.452000000000001307e+02 3.237074481118649982e-02
1.452200000000001410e+02 3.230982522104477311e-02
1.452400000000001228e+02 3.224868331859198634e-02
1.452600000000001330e+02 3.218732084280247208e-02
1.452800000000001148e+02 3.212573953959115686e-02
1.453000000000001251e+02 3.206394116161473407e-02
1.453200000000001353e+02 3.200192746807255240e-02
1.453400000000001171e+02 3.193970022450731694e-02
1.453600000000001273e+02 3.187726120260545026e-02
1.453800000000001376e+02 3.181461217999896618e-02
1.454000000000001194e+02 3.175175494006530347e-02
1.454200000000001296e+02 3.168869127172796452e-02
1.454400000000001398e+02 3.162542296925878460e-02
1.454600000000001216e+02 3.156195183207848032e-02
1.454800000000001319e+02 3.149827966455743394e-02
1.455000000000001421e+02 3.143440827581856639e-02
1.455200000000001239e+02 3.137033947953886404e-02
1.455400000000001342e+02 3.130607509375115532e-02
1.455600000000001160e+02 3.124161694064803152e-02
1.455800000000001262e+02 3.117696684638399454e-02
1.456000000000001364e+02 3.111212664087982527e-02
1.456200000000001182e+02 3.104709815762678182e-02
1.456400000000001285e+02 3.098188323349043705e-02
1.456600000000001387e+02 3.091648370851744071e-02
1.456800000000001205e+02 3.085090142574066496e-02
1.457000000000001307e+02 3.078513823098582430e-02
1.457200000000001410e+02 3.071919597267917801e-02
1.457400000000001228e+02 3.065307650165607911e-02
1.457600000000001330e+02 3.058678167096901684e-02
1.457800000000001148e+02 3.052031333569829932e-02
1.458000000000001251e+02 3.045367335276185153e-02
1.458200000000001353e+02 3.038686358072769170e-02
1.458400000000001171e+02 3.031988587962587689e-02
1.458600000000001273e+02 3.025274211076205144e-02
1.458800000000001376e+02 3.018543413653199114e-02
1.459000000000001194e+02 3.011796382023715704e-02
1.459200000000001296e+02 3.005033302590125882e-02
1.459400000000001398e+02 2.998254361808824070e-02
1.459600000000001216e+02 2.991459746172065240e-02
1.459800000000001319e+02 2.984649642189976526e-02
1.460000000000001421e+02 2.977824236372721145e-02
1.460200000000001239e+02 2.970983715212716786e-02
1.460400000000001342e+02 2.964128265166979248e-02
1.460600000000001160e+02 2.957258072639665225e-02
1.460800000000001262e+02 2.950373323964699049e-02
1.461000000000001364e+02 2.943474205388467435e-02
1.461200000000001182e+02 2.936560903052879215e-02
1.461400000000001285e+02 2.929633602978194001e-02
1.461600000000001387e+02 2.922692491046404231e-02
1.461800000000001205e+02 2.915737752984453104e-02
1.462000000000001307e+02 2.908769574347674566e-02
1.462200000000001410e+02 2.901788140503581276e-02
1.462400000000001228e+02 2.894793636615437121e-02
1.462600000000001330e+02 2.887786247626325867e-02
1.462800000000001432e+02 2.880766158243176084e-02
1.463000000000001251e+02 2.873733552921023740e-02
1.463200000000001353e+02 2.866688615847378177e-02
1.463400000000001171e+02 2.859631530926846910e-02
1.463600000000001273e+02 2.852562481765801017e-02
1.463800000000001376e+02 2.845481651657254946e-02
1.464000000000001194e+02 2.838389223566042951e-02
1.464200000000001296e+02 2.831285380113865782e-02
1.464400000000001398e+02 2.824170303564810594e-02
1.464600000000001216e+02 2.817044175810901746e-02
1.464800000000001319e+02 2.809907178357778576e-02
1.465000000000001421e+02 2.802759492310700692e-02
1.465200000000001239e+02 2.795601298360556389e-02
1.465400000000001342e+02 2.788432776770126756e-02
1.465600000000001160e+02 2.781254107360626657e-02
1.465800000000001262e+02 2.774065469498216904e-02
1.466000000000001364e+02 2.766867042080824526e-02
1.466200000000001182e+02 2.759659003525229831e-02
1.466400000000001285e+02 2.752441531754063267e-02
1.466600000000001387e+02 2.745977129840633177e-02
1.466800000000001205e+02 2.737812861648653354e-02
1.467000000000001307e+02 2.729425989965322819e-02
1.467200000000001410e+02 2.721024236679406641e-02
1.467400000000001228e+02 2.712607791444664879e-02
1.467600000000001330e+02 2.704176844145657344e-02
1.467800000000001432e+02 2.697008766860059178e-02
1.468000000000001251e+02 2.690659430596087712e-02
1.468200000000001353e+02 2.680039215936203673e-02
1.468400000000001171e+02 2.669361032824097216e-02
1.468600000000001273e+02 2.659394008544317678e-02
1.468800000000001376e+02 2.649890903169135198e-02
1.469000000000001194e+02 2.640356022148821619e-02
1.469200000000001296e+02 2.630789461225310419e-02
1.469400000000001398e+02 2.621162823853129265e-02
1.469600000000001216e+02 2.609191872504892235e-02
1.469800000000001319e+02 2.596661790998669797e-02
1.470000000000001421e+02 2.584092702504374450e-02
1.470200000000001239e+02 2.571484706387649338e-02
1.470400000000001342e+02 2.558837904289410284e-02
1.470600000000001160e+02 2.546152400132035629e-02
1.470800000000001262e+02 2.533428300124983615e-02
1.471000000000001364e+02 2.520665712770333092e-02
1.471200000000001182e+02 2.507864748868008850e-02
1.471400000000001285e+02 2.495025521520596520e-02
1.471600000000001387e+02 2.482148146138026673e-02
1.471800000000001205e+02 2.469232740441918567e-02
1.472000000000001307e+02 2.456279424469519357e-02
1.472200000000001410e+02 2.443288320577593001e-02
1.472400000000001228e+02 2.430499687116846955e-02
1.472600000000001330e+02 2.417687868962992148e-02
1.472800000000001432e+02 2.404837913426505561e-02
1.473000000000001251e+02 2.391949936174357638e-02
1.473200000000001353e+02 2.379024055206833965e-02
1.473400000000001171e+02 2.366060390861911278e-02
1.473600000000001273e+02 2.353059065819329554e-02
1.473800000000001376e+02 2.340020205104349771e-02
1.474000000000001194e+02 2.326943936091220577e-02
1.474200000000001296e+02 2.313830388506253610e-02
1.474400000000001398e+02 2.300679694430720484e-02
1.474600000000001216e+02 2.287491988303353568e-02
1.474800000000001319e+02 2.274267406922449511e-02
1.475000000000001421e+02 2.261006089447836070e-02
1.475200000000001239e+02 2.247708177402331017e-02
1.475400000000001342e+02 2.234373814672958175e-02
1.475600000000001160e+02 2.221003147511831435e-02
1.475800000000001262e+02 2.207596324536615501e-02
1.476000000000001364e+02 2.194153496730813849e-02
1.476200000000001182e+02 2.180674817443539401e-02
1.476400000000001285e+02 2.167160442388985780e-02
1.476600000000001387e+02 2.153610529645657093e-02
1.476800000000001205e+02 2.140025239655101233e-02
1.477000000000001307e+02 2.126404735220351061e-02
1.477200000000001410e+02 2.112749181504031126e-02
1.477400000000001228e+02 2.099058746026077199e-02
1.477600000000001330e+02 2.085333598661055776e-02
1.477800000000001432e+02 2.071573911635246970e-02
1.478000000000001251e+02 2.057779859523228491e-02
1.478200000000001353e+02 2.043951619244059603e-02
1.478400000000001171e+02 2.030089370057374179e-02
1.478600000000001273e+02 2.016193293558646640e-02
1.478800000000001376e+02 2.002263573674566491e-02
1.479000000000001194e+02 1.988300396657734573e-02
1.479200000000001296e+02 1.974303951080961378e-02
1.479400000000001398e+02 1.960274427831411315e-02
1.479600000000001216e+02 1.946212020104260559e-02
1.479800000000001319e+02 1.932116923395752611e-02
1.480000000000001421e+02 1.917989335496313175e-02
1.480200000000001239e+02 1.903829456482925009e-02
1.480400000000001342e+02 1.889637488711194344e-02
1.480600000000001444e+02 1.875413636807151188e-02
1.480800000000001262e+02 1.861158107658616306e-02
1.481000000000001364e+02 1.846871110405942304e-02
1.481200000000001182e+02 1.832552856432882044e-02
1.481400000000001285e+02 1.818203559356467922e-02
1.481600000000001387e+02 1.803823435017028187e-02
1.481800000000001205e+02 1.789412701467444841e-02
1.482000000000001307e+02 1.774971578962172489e-02
1.482200000000001410e+02 1.760500289945928984e-02
1.482400000000001228e+02 1.745999059041907983e-02
1.482600000000001330e+02 1.731468113039532145e-02
1.482800000000001432e+02 1.716907680882055059e-02
1.483000000000001251e+02 1.702317993653546663e-02
1.483200000000001353e+02 1.687699284565533780e-02
1.483400000000001171e+02 1.673051788943430082e-02
1.483600000000001273e+02 1.658375744212321062e-02
1.483800000000001376e+02 1.643671389882598796e-02
1.484000000000001194e+02 1.628938967535028745e-02
1.484200000000001296e+02 1.614178720805546641e-02
1.484400000000001398e+02 1.599390895369688995e-02
1.484600000000001216e+02 1.584575738926539273e-02
1.484800000000001319e+02 1.569733501182356272e-02
1.485000000000001421e+02 1.554864433833896657e-02
1.485200000000001239e+02 1.539968790551292030e-02
1.485400000000001342e+02 1.525046826960426045e-02
1.485600000000001444e+02 1.510098800625302509e-02
1.485800000000001262e+02 1.495124971029669278e-02
1.486000000000001364e+02 1.480125599558407279e-02
1.486200000000001182e+02 1.465100949478738944e-02
1.486400000000001285e+02 1.450051285920756286e-02
1.486600000000001387e+02 1.434976875857869177e-02
1.486800000000001205e+02 1.419877988086727660e-02
1.487000000000001307e+02 1.404754893206839467e-02
1.487200000000001410e+02 1.389607863599943462e-02
1.487400000000001228e+02 1.374437173408879151e-02
1.487600000000001330e+02 1.359243098516150008e-02
1.487800000000001432e+02 1.344025916522277077e-02
1.488000000000001251e+02 1.328785906723713335e-02
1.488200000000001353e+02 1.313523350090326988e-02
1.488400000000001455e+02 1.298238529242834970e-02
1.488600000000001273e+02 1.282931728429667281e-02
1.488800000000001376e+02 1.267603233503542329e-02
1.489000000000001194e+02 1.252253331897934703e-02
1.489200000000001296e+02 1.236882312602918116e-02
1.489400000000001398e+02 1.221490466141009548e-02
1.489600000000001216e+02 1.206078084542516922e-02
1.489800000000001319e+02 1.190645461320535316e-02
1.490000000000001421e+02 1.175192891445974233e-02
1.490200000000001239e+02 1.159720671321919604e-02
1.490400000000001342e+02 1.144229098757914773e-02
1.490600000000001444e+02 1.128718472943972088e-02
1.490800000000001262e+02 1.113189094424250382e-02
1.491000000000001364e+02 1.097641265070455063e-02
1.491200000000001182e+02 1.082075288055053645e-02
1.491400000000001285e+02 1.066491467824126627e-02
1.491600000000001387e+02 1.050890110070142047e-02
1.491800000000001205e+02 1.035271521704320824e-02
1.492000000000001307e+02 1.019636010828687579e-02
1.492200000000001410e+02 1.003983886708278636e-02
1.492400000000001228e+02 9.883154597427001864e-03
1.492600000000001330e+02 9.726310414375849769e-03
1.492800000000001432e+02 9.569309443760342510e-03
1.493000000000001251e+02 9.412154821896594886e-03
1.493200000000001353e+02 9.254849695292744274e-03
1.493400000000001455e+02 9.097397220358488523e-03
1.493600000000001273e+02 8.939800563108760492e-03
1.493800000000001376e+02 8.782062898865657455e-03
1.494000000000001194e+02 8.624187411962334210e-03
1.494200000000001296e+02 8.466177295439906991e-03
1.494400000000001398e+02 8.308035750747800804e-03
1.494600000000001216e+02 8.149765987438557791e-03
1.494800000000001319e+02 7.991371222862945697e-03
1.495000000000001421e+02 7.832854681864717672e-03
1.495200000000001239e+02 7.674219596471199174e-03
1.495400000000001342e+02 7.515469205584411790e-03
1.495600000000001444e+02 7.356606754671682694e-03
1.495800000000001262e+02 7.197635495453355396e-03
1.496000000000001364e+02 7.038558685589420619e-03
1.496200000000001182e+02 6.879379588367816843e-03
1.496400000000001285e+02 6.720101472387401791e-03
1.496600000000001387e+02 6.560727611245051674e-03
1.496800000000001205e+02 6.401261283217152091e-03
1.497000000000001307e+02 6.241705770944050088e-03
1.497200000000001410e+02 6.082064361111691637e-03
1.497400000000001228e+02 5.922340344134273057e-03
1.497600000000001330e+02 5.762537013833812435e-03
1.497800000000001432e+02 5.602657667122900795e-03
1.498000000000001251e+02 5.442705603684372395e-03
1.498200000000001353e+02 5.282684125650745181e-03
1.498400000000001455e+02 5.122596537285536468e-03
1.498600000000001273e+02 4.962446144662300065e-03
1.498800000000001376e+02 4.802236255343793510e-03
1.499000000000001194e+02 4.641970178063415178e-03
1.499200000000001296e+02 4.481651222403060936e-03
1.499400000000001398e+02 4.321282698474552576e-03
1.499600000000001216e+02 4.160867916599361900e-03
1.499800000000001319e+02 4.000410186988419790e-03
1.500000000000001421e+02 3.839912819423881192e-03
1.500200000000001239e+02 3.679379122940357096e-03
1.500400000000001342e+02 3.518812405505401027e-03
1.500600000000001444e+02 3.358215973703654929e-03
1.500800000000001262e+02 3.197593132418726468e-03
1.501000000000001364e+02 3.036947184516870443e-03
1.501200000000001182e+02 2.880041007580003316e-03
1.501400000000001285e+02 2.726452946540001195e-03
1.501600000000001387e+02 2.572768888400385826e-03
1.501800000000001205e+02 2.418991970961296718e-03
1.502000000000001307e+02 2.265125337358502022e-03
1.502200000000001410e+02 2.111172135762703298e-03
1.502400000000001228e+02 1.957135519075841809e-03
1.502600000000001330e+02 1.803018644626842555e-03
1.502800000000001432e+02 1.648824673867553027e-03
1.503000000000001251e+02 1.494556772066927500e-03
1.503200000000001353e+02 1.340218108004977583e-03
1.503400000000001455e+02 1.185811853666429369e-03
1.503600000000001273e+02 1.031341183934010456e-03
1.503800000000001376e+02 8.768092762795193229e-04
1.504000000000001194e+02 7.222193104580171144e-04
1.504200000000001296e+02 5.675744681974761747e-04
1.504400000000001398e+02 4.128779328926143115e-04
1.504600000000001216e+02 2.581328892947427726e-04
1.504800000000001319e+02 1.033425232038088918e-04
1.505000000000001421e+02 -5.148997884028144734e-05
1.505200000000001239e+02 -2.063614298655150759e-04
1.505400000000001342e+02 -3.612686427776323197e-04
1.505600000000001444e+02 -5.162084306666155304e-04
1.505800000000001262e+02 -6.711776071153800110e-04
1.506000000000001364e+02 -8.261729865078677086e-04
1.506200000000001467e+02 -9.811913843349611732e-04
1.506400000000001285e+02 -1.136229617501463476e-03
1.506600000000001387e+02 -1.291284504633368043e-03
1.506800000000001205e+02 -1.446352866381185034e-03
1.507000000000001307e+02 -1.601431525726715798e-03
1.507200000000001410e+02 -1.756517308285755622e-03
1.507400000000001228e+02 -1.911607042611544564e-03
1.507600000000001330e+02 -2.066697560497514873e-03
1.507800000000001432e+02 -2.221785697277720798e-03
1.508000000000001251e+02 -2.376868292127941925e-03
1.508200000000001353e+02 -2.531942188364406671e-03
1.508400000000001455e+02 -2.687004233742055440e-03
1.508600000000001273e+02 -2.842051280750401612e-03
1.508800000000001376e+02 -2.997080186910700949e-03
1.509000000000001194e+02 -3.152087815068504908e-03
1.509200000000001296e+02 -3.307071033687364499e-03
1.509400000000001398e+02 -3.462026717139258993e-03
1.509600000000001216e+02 -3.616951745994588345e-03
1.509800000000001319e+02 -3.771843007311133453e-03
1.510000000000001421e+02 -3.913790324809934482e-03
1.510200000000001239e+02 -4.014943125500405191e-03
1.510400000000001342e+02 -4.116174439202716952e-03
1.510600000000001444e+02 -4.217482261311349123e-03
1.510800000000001262e+02 -4.318864581409862478e-03
1.511000000000001364e+02 -4.420319383455173674e-03
1.511200000000001467e+02 -4.521844645960578120e-03
1.511400000000001285e+02 -4.623438342182105247e-03
1.511600000000001387e+02 -4.725098440305473997e-03
1.511800000000001205e+02 -4.826822903632843609e-03
1.512000000000001307e+02 -4.928609690773403350e-03
1.512200000000001410e+02 -5.030456755831823334e-03
1.512400000000001228e+02 -5.132362048599586717e-03
1.512600000000001330e+02 -5.234323514747746958e-03
1.512800000000001432e+02 -5.336339096018134255e-03
1.513000000000001251e+02 -5.438406730418036614e-03
1.513200000000001353e+02 -5.540524352415035318e-03
1.513400000000001455e+02 -5.642689893130729308e-03
1.513600000000001273e+02 -5.744901280538000990e-03
1.513800000000001376e+02 -5.847156439657323623e-03
1.514000000000001478e+02 -5.949453292753620337e-03
1.514200000000001296e+02 -6.051789759534465830e-03
1.514400000000001398e+02 -6.154163757348965480e-03
1.514600000000001216e+02 -6.256573201385766218e-03
1.514800000000001319e+02 -6.359016004873325155e-03
1.515000000000001421e+02 -6.461490079279024606e-03
1.515200000000001239e+02 -6.563993334509996697e-03
1.515400000000001342e+02 -6.666523679113646114e-03
1.515600000000001444e+02 -6.769079020477854550e-03
1.515800000000001262e+02 -6.871657265032599798e-03
1.516000000000001364e+02 -6.974256318451541037e-03
1.516200000000001467e+02 -7.076874085852540713e-03
1.516400000000001285e+02 -7.179508471999852641e-03
1.516600000000001387e+02 -7.282157381505661303e-03
1.516800000000001205e+02 -7.384818719031506669e-03
1.517000000000001307e+02 -7.487490389490052481e-03
1.517200000000001410e+02 -7.590170298246506735e-03
1.517400000000001228e+02 -7.692856351319487911e-03
1.517600000000001330e+02 -7.795546455583635473e-03
1.517800000000001432e+02 -7.898238518968930463e-03
1.518000000000001251e+02 -8.000930450662442975e-03
1.518200000000001353e+02 -8.103620161308775979e-03
1.518400000000001455e+02 -8.206305563209630519e-03
1.518600000000001273e+02 -8.308984570523652788e-03
1.518800000000001376e+02 -8.411655099466276014e-03
1.519000000000001478e+02 -8.514315068507728734e-03
1.519200000000001296e+02 -8.616962398571185316e-03
1.519400000000001398e+02 -8.719595013231700581e-03
1.519600000000001216e+02 -8.822210838911468539e-03
1.519800000000001319e+02 -8.924807805077794240e-03
1.520000000000001421e+02 -9.027383844437492089e-03
1.520200000000001239e+02 -9.129936893132619899e-03
1.520400000000001342e+02 -9.232464890934693330e-03
1.520600000000001444e+02 -9.334965781437361623e-03
1.520800000000001262e+02 -9.437437512248994867e-03
1.521000000000001364e+02 -9.539878035185040545e-03
1.521200000000001467e+02 -9.642285306457460542e-03
1.521400000000001285e+02 -9.744657286864490814e-03
1.521600000000001387e+02 -9.846991941980029819e-03
1.521800000000001205e+02 -9.949287242339848944e-03
1.522000000000001307e+02 -1.005154116362896519e-02
1.522200000000001410e+02 -1.015375168686593992e-02
1.522400000000001228e+02 -1.025591679858722273e-02
1.522600000000001330e+02 -1.035803449103006070e-02
1.522800000000001432e+02 -1.046010276231323748e-02
1.523000000000001251e+02 -1.056350648158296129e-02
1.523200000000001353e+02 -1.067124567112741861e-02
1.523400000000001455e+02 -1.077893181170869186e-02
1.523600000000001273e+02 -1.088656279566015996e-02
1.523800000000001376e+02 -1.099413652183685829e-02
1.524000000000001478e+02 -1.110165089580280803e-02
1.524200000000001296e+02 -1.120910383001750936e-02
1.524400000000001398e+02 -1.131649324402131916e-02
1.524600000000001216e+02 -1.142381706461692049e-02
1.524800000000001319e+02 -1.153107322605286846e-02
1.525000000000001421e+02 -1.163834740932243039e-02
1.525200000000001239e+02 -1.173304097789670646e-02
1.525400000000001342e+02 -1.182481034477197816e-02
1.525600000000001444e+02 -1.191659996094297444e-02
1.525800000000001262e+02 -1.200840794860247134e-02
1.526000000000001364e+02 -1.210023242737496944e-02
1.526200000000001467e+02 -1.219207151449164077e-02
1.526400000000001285e+02 -1.228392332496786553e-02
1.526600000000001387e+02 -1.237578597178107254e-02
1.526800000000001205e+02 -1.246765756604818580e-02
1.527000000000001307e+02 -1.255953621720523085e-02
1.527200000000001410e+02 -1.265142003318624024e-02
1.527400000000001228e+02 -1.274330712060316173e-02
1.527600000000001330e+02 -1.283519558492693564e-02
1.527800000000001432e+02 -1.292708353066697631e-02
1.528000000000001251e+02 -1.301896906155412467e-02
1.528200000000001353e+02 -1.311085028072103698e-02
1.528400000000001455e+02 -1.320272529088457707e-02
1.528600000000001273e+02 -1.329459219452792593e-02
1.528800000000001376e+02 -1.338644909408347530e-02
1.529000000000001478e+02 -1.347829409211499276e-02
1.529200000000001296e+02 -1.357012529150052396e-02
1.529400000000001398e+02 -1.366194079561627341e-02
1.529600000000001216e+02 -1.375373870851795931e-02
1.529800000000001319e+02 -1.384551713512579239e-02
1.530000000000001421e+02 -1.393727418140623849e-02
1.530200000000001239e+02 -1.402900795455547765e-02
1.530400000000001342e+02 -1.412071656318291367e-02
1.530600000000001444e+02 -1.421239811749313610e-02
1.530800000000001262e+02 -1.430405072946887984e-02
1.531000000000001364e+02 -1.439567251305430041e-02
1.531200000000001467e+02 -1.448726158433609468e-02
1.531400000000001285e+02 -1.457881606172570059e-02
1.531600000000001387e+02 -1.467033406614187685e-02
1.531800000000001489e+02 -1.476181372119026759e-02
1.532000000000001307e+02 -1.485325315334558825e-02
1.532200000000001410e+02 -1.494465049213150945e-02
1.532400000000001228e+02 -1.503600387030033618e-02
1.532600000000001330e+02 -1.512731142401272690e-02
1.532800000000001432e+02 -1.521857129301604217e-02
1.533000000000001251e+02 -1.530978162082258752e-02
1.533200000000001353e+02 -1.540094055488754402e-02
1.533400000000001455e+02 -1.549204624678491606e-02
1.533600000000001273e+02 -1.558309685238429276e-02
1.533800000000001376e+02 -1.567409053202580352e-02
1.534000000000001478e+02 -1.576502545069449410e-02
1.534200000000001296e+02 -1.585589977819379728e-02
1.534400000000001398e+02 -1.594671168931896879e-02
1.534600000000001216e+02 -1.603745936402771813e-02
1.534800000000001319e+02 -1.612814098761196704e-02
1.535000000000001421e+02 -1.621875475086703711e-02
1.535200000000001239e+02 -1.630929885026060830e-02
1.535400000000001342e+02 -1.639977148810051882e-02
1.535600000000001444e+02 -1.649017087270087181e-02
1.535800000000001262e+02 -1.658049521854765979e-02
1.536000000000001364e+02 -1.667074274646326154e-02
1.536200000000001467e+02 -1.670856680289972696e-02
1.536400000000001285e+02 -1.674191151635510272e-02
1.536600000000001387e+02 -1.677521092287312041e-02
1.536800000000001489e+02 -1.680846429965826561e-02
1.537000000000001307e+02 -1.684167092703277649e-02
1.537200000000001410e+02 -1.687483008851037997e-02
1.537400000000001228e+02 -1.690794107086809189e-02
1.537600000000001330e+02 -1.694100316421914831e-02
1.537800000000001432e+02 -1.697401566208458362e-02
1.538000000000001251e+02 -1.700697786146378523e-02
1.538200000000001353e+02 -1.703988906290586011e-02
1.538400000000001455e+02 -1.707274857057942616e-02
1.538600000000001273e+02 -1.710555569234181381e-02
1.538800000000001376e+02 -1.713830973980858333e-02
1.539000000000001478e+02 -1.717101002842103333e-02
1.539200000000001296e+02 -1.720365587751457315e-02
1.539400000000001398e+02 -1.723624661038536746e-02
1.539600000000001501e+02 -1.726878155435665127e-02
1.539800000000001319e+02 -1.730126004084471536e-02
1.540000000000001421e+02 -1.733368140542354552e-02
1.540200000000001239e+02 -1.736604498788970469e-02
1.540400000000001342e+02 -1.739835013232524791e-02
1.540600000000001444e+02 -1.743059618716104667e-02
1.540800000000001262e+02 -1.746278250523879486e-02
1.541000000000001364e+02 -1.749490844387226185e-02
1.541200000000001467e+02 -1.752697336490819519e-02
1.541400000000001285e+02 -1.755897663478587015e-02
1.541600000000001387e+02 -1.759091762459596281e-02
1.541800000000001489e+02 -1.762279571013928778e-02
1.542000000000001307e+02 -1.765461027198358263e-02
1.542200000000001410e+02 -1.768636069552062887e-02
1.542400000000001228e+02 -1.771804637102134330e-02
1.542600000000001330e+02 -1.774966669369124408e-02
1.542800000000001432e+02 -1.778122106372385242e-02
1.543000000000001251e+02 -1.781270888635412206e-02
1.543200000000001353e+02 -1.784412957191062674e-02
1.543400000000001455e+02 -1.787548253586663041e-02
1.543600000000001273e+02 -1.790676719889066834e-02
1.543800000000001376e+02 -1.793798298689612547e-02
1.544000000000001478e+02 -1.796912933108926747e-02
1.544200000000001296e+02 -1.800020566801717459e-02
1.544400000000001398e+02 -1.803121143961447861e-02
1.544600000000001501e+02 -1.806214609324872933e-02
1.544800000000001319e+02 -1.809300908176509487e-02
1.545000000000001421e+02 -1.812379986353044800e-02
1.545200000000001239e+02 -1.815451790247560315e-02
1.545400000000001342e+02 -1.818516266813739735e-02
1.545600000000001444e+02 -1.821573363569932782e-02
1.545800000000001262e+02 -1.824623028603119049e-02
1.546000000000001364e+02 -1.827665210572783361e-02
1.546200000000001467e+02 -1.830699858714700257e-02
1.546400000000001285e+02 -1.833726922844574822e-02
1.546600000000001387e+02 -1.836746353361635303e-02
1.546800000000001489e+02 -1.839758101252080003e-02
1.547000000000001307e+02 -1.842762118092401702e-02
1.547200000000001410e+02 -1.845758356052711394e-02
1.547400000000001228e+02 -1.848746767899803536e-02
1.547600000000001330e+02 -1.851727307000278558e-02
1.547800000000001432e+02 -1.854699927323412781e-02
1.548000000000001251e+02 -1.857664583443999901e-02
1.548200000000001353e+02 -1.860621230545111277e-02
1.548400000000001455e+02 -1.863569824420670262e-02
1.548600000000001273e+02 -1.866510321478012657e-02
1.548800000000001376e+02 -1.869442678740220604e-02
1.549000000000001478e+02 -1.872366853848472096e-02
1.549200000000001296e+02 -1.875282805064222222e-02
1.549400000000001398e+02 -1.878190491271270607e-02
1.549600000000001501e+02 -1.881089871977741426e-02
1.549800000000001319e+02 -1.883980907317969397e-02
1.550000000000001421e+02 -1.886863558054239706e-02
1.550200000000001239e+02 -1.889737785578439813e-02
1.550400000000001342e+02 -1.892603551913624518e-02
1.550600000000001444e+02 -1.895460819715443640e-02
1.550800000000001262e+02 -1.898309552273472894e-02
1.551000000000001364e+02 -1.901149713512461509e-02
1.551200000000001467e+02 -1.903981267993425791e-02
1.551400000000001285e+02 -1.906804180914660474e-02
1.551600000000001387e+02 -1.909618418112696975e-02
1.551800000000001489e+02 -1.912423946063043431e-02
1.552000000000001307e+02 -1.915220731880926119e-02
1.552200000000001410e+02 -1.918008743321864343e-02
1.552400000000001228e+02 -1.920787948782164134e-02
1.552600000000001330e+02 -1.923558317299328344e-02
1.552800000000001432e+02 -1.926300312223654804e-02
1.553000000000001251e+02 -1.929181802403632726e-02
1.553200000000001353e+02 -1.932213960583823928e-02
1.553400000000001455e+02 -1.935237910468714725e-02
1.553600000000001273e+02 -1.938253602855308927e-02
1.553800000000001376e+02 -1.941260989143192561e-02
1.554000000000001478e+02 -1.944260021337774341e-02
1.554200000000001296e+02 -1.947250652053479636e-02
1.554400000000001398e+02 -1.950232834516884076e-02
1.554600000000001501e+02 -1.956288865026152568e-02
1.554800000000001319e+02 -1.962407890454461595e-02
1.555000000000001421e+02 -1.968522525802049103e-02
1.555200000000001239e+02 -1.974632640029739400e-02
1.555400000000001342e+02 -1.980738102272127862e-02
1.555600000000001444e+02 -1.986838781850318661e-02
1.555800000000001262e+02 -1.992934548284724938e-02
1.556000000000001364e+02 -1.999025271307948437e-02
1.556200000000001467e+02 -2.008965036695241693e-02
1.556400000000001285e+02 -2.019938511699344644e-02
1.556600000000001387e+02 -2.030913092217970922e-02
1.556800000000001489e+02 -2.041888551869402296e-02
1.557000000000001307e+02 -2.052864663782763902e-02
1.557200000000001410e+02 -2.063841200618256322e-02
1.557400000000001512e+02 -2.074817934587294688e-02
1.557600000000001330e+02 -2.085794637472980148e-02
1.557800000000001432e+02 -2.096771080650674385e-02
1.558000000000001251e+02 -2.107747035108591474e-02
1.558200000000001353e+02 -2.118722271468747448e-02
1.558400000000001455e+02 -2.129696560007776282e-02
1.558600000000001273e+02 -2.140669670678002623e-02
1.558800000000001376e+02 -2.151641373128779580e-02
1.559000000000001478e+02 -2.162611436727628414e-02
1.559200000000001296e+02 -2.173579630581700881e-02
1.559400000000001398e+02 -2.184545723559333172e-02
1.559600000000001501e+02 -2.195509484311611303e-02
1.559800000000001319e+02 -2.206470681294143976e-02
1.560000000000001421e+02 -2.217429082788855907e-02
1.560200000000001239e+02 -2.228384456925841528e-02
1.560400000000001342e+02 -2.239336571705460507e-02
1.560600000000001444e+02 -2.250285195020271245e-02
1.560800000000001262e+02 -2.261230094677219374e-02
1.561000000000001364e+02 -2.272171038419946304e-02
1.561200000000001467e+02 -2.283107793950900008e-02
1.561400000000001285e+02 -2.294040128953724750e-02
1.561600000000001387e+02 -2.304967811115773632e-02
1.561800000000001489e+02 -2.315890608150314792e-02
1.562000000000001307e+02 -2.326808287819214990e-02
1.562200000000001410e+02 -2.337720617955386243e-02
1.562400000000001512e+02 -2.348627366485371570e-02
1.562600000000001330e+02 -2.359528301451861709e-02
1.562800000000001432e+02 -2.370423191036444971e-02
1.563000000000001251e+02 -2.381311803582122910e-02
1.563200000000001353e+02 -2.392193907616039714e-02
1.563400000000001455e+02 -2.403069271872101259e-02
1.563600000000001273e+02 -2.413937665313639278e-02
1.563800000000001376e+02 -2.424798857156185150e-02
1.564000000000001478e+02 -2.435652616889957475e-02
1.564200000000001296e+02 -2.446498714302667091e-02
1.564400000000001398e+02 -2.457336919502092418e-02
1.564600000000001501e+02 -2.468167002938698174e-02
1.564800000000001319e+02 -2.478988735428230492e-02
1.565000000000001421e+02 -2.489801888174292960e-02
1.565200000000001523e+02 -2.500606232790862637e-02
1.565400000000001342e+02 -2.511401541324760969e-02
1.565600000000001444e+02 -2.522187586278134067e-02
1.565800000000001262e+02 -2.532964140630765415e-02
1.566000000000001364e+02 -2.543730977862531176e-02
1.566200000000001467e+02 -2.554487871975503685e-02
1.566400000000001285e+02 -2.565234597516283591e-02
1.566600000000001387e+02 -2.575970929598110984e-02
1.566800000000001489e+02 -2.586696643922838448e-02
1.567000000000001307e+02 -2.597411516802972803e-02
1.567200000000001410e+02 -2.608115325183603395e-02
1.567400000000001512e+02 -2.618807846664065325e-02
1.567600000000001330e+02 -2.629488859519680741e-02
1.567800000000001432e+02 -2.640158142723453977e-02
1.568000000000001251e+02 -2.650815475967424964e-02
1.568200000000001353e+02 -2.661460639684124288e-02
1.568400000000001455e+02 -2.672093415067721550e-02
1.568600000000001273e+02 -2.682713584095293077e-02
1.568800000000001376e+02 -2.693320929547798892e-02
1.569000000000001478e+02 -2.703915235030851516e-02
1.569200000000001296e+02 -2.714496284995577061e-02
1.569400000000001398e+02 -2.725063864759203272e-02
1.569600000000001501e+02 -2.735617760525424144e-02
1.569800000000001319e+02 -2.746157759404778409e-02
1.570000000000001421e+02 -2.756683649434836167e-02
1.570200000000001523e+02 -2.767195219600058348e-02
1.570400000000001342e+02 -2.777692259851759909e-02
1.570600000000001444e+02 -2.788174561127692089e-02
1.570800000000001262e+02 -2.798641915371533756e-02
1.571000000000001364e+02 -2.809094115552281112e-02
1.571200000000001467e+02 -2.819530955683224524e-02
1.571400000000001285e+02 -2.829952230841026664e-02
1.571600000000001387e+02 -2.840357737184484935e-02
1.571800000000001489e+02 -2.850747271972945210e-02
1.572000000000001307e+02 -2.861120633584853662e-02
1.572200000000001410e+02 -2.871477621535821825e-02
1.572400000000001512e+02 -2.881818036496570923e-02
1.572600000000001330e+02 -2.892141680310763435e-02
1.572800000000001432e+02 -2.896119294234145852e-02
1.573000000000001251e+02 -2.899158873196926861e-02
1.573200000000001353e+02 -2.902185512215604835e-02
1.573400000000001455e+02 -2.905199137400289733e-02
1.573600000000001273e+02 -2.908199675647802143e-02
1.573800000000001376e+02 -2.911187054649869502e-02
1.574000000000001478e+02 -2.914161202901089168e-02
1.574200000000001296e+02 -2.917122049706872070e-02
1.574400000000001398e+02 -2.920069525191176102e-02
1.574600000000001501e+02 -2.923003560304214890e-02
1.574800000000001319e+02 -2.925924086829893161e-02
1.575000000000001421e+02 -2.928831037393262934e-02
1.575200000000001523e+02 -2.931724345467723661e-02
1.575400000000001342e+02 -2.934603945382173451e-02
1.575600000000001444e+02 -2.937469772327994805e-02
1.575800000000001262e+02 -2.940321762365817604e-02
1.576000000000001364e+02 -2.943159852432333801e-02
1.576200000000001467e+02 -2.945983980346768283e-02
1.576400000000001285e+02 -2.948794084817300126e-02
1.576600000000001387e+02 -2.951590105447368662e-02
1.576800000000001489e+02 -2.954371982741764782e-02
1.577000000000001307e+02 -2.957139658112610536e-02
1.577200000000001410e+02 -2.959893073885178083e-02
1.577400000000001512e+02 -2.962632173303569871e-02
1.577600000000001330e+02 -2.965356900536213550e-02
1.577800000000001432e+02 -2.968067200681269793e-02
1.578000000000001251e+02 -2.970763019771778882e-02
1.578200000000001353e+02 -2.973444304780779174e-02
1.578400000000001455e+02 -2.976111003626163640e-02
1.578600000000001273e+02 -2.978763065175421901e-02
1.578800000000001376e+02 -2.981400439250266737e-02
1.579000000000001478e+02 -2.984023076630939672e-02
1.579200000000001296e+02 -2.986630929060607453e-02
1.579400000000001398e+02 -2.989223949249354001e-02
1.579600000000001501e+02 -2.991802090878161596e-02
1.579800000000001319e+02 -2.994365308602657885e-02
1.580000000000001421e+02 -2.996913558056754287e-02
1.580200000000001523e+02 -2.999446795856041889e-02
1.580400000000001342e+02 -3.001964979601089850e-02
1.580600000000001444e+02 -3.004468067880538412e-02
1.580800000000001262e+02 -3.006956020274070135e-02
1.581000000000001364e+02 -3.009428797355160473e-02
1.581200000000001467e+02 -3.011886360693702067e-02
1.581400000000001285e+02 -3.014328672858387556e-02
1.581600000000001387e+02 -3.016755697419081991e-02
1.581800000000001489e+02 -3.019167398948847947e-02
1.582000000000001307e+02 -3.021563743025899862e-02
1.582200000000001410e+02 -3.023944696235375193e-02
1.582400000000001512e+02 -3.026310226170951870e-02
1.582600000000001330e+02 -3.028660301436246483e-02
1.582800000000001432e+02 -3.030994891646088610e-02
1.583000000000001535e+02 -3.033313967427617511e-02
1.583200000000001353e+02 -3.035617500421198406e-02
1.583400000000001455e+02 -3.037905463281205878e-02
1.583600000000001273e+02 -3.040177829676579679e-02
1.583800000000001376e+02 -3.042434574291259450e-02
1.584000000000001478e+02 -3.043655485611139119e-02
1.584200000000001296e+02 -3.044310861321184586e-02
1.584400000000001398e+02 -3.044951225935469893e-02
1.584600000000001501e+02 -3.045576584958054403e-02
1.584800000000001319e+02 -3.046186944838374586e-02
1.585000000000001421e+02 -3.046730465305877433e-02
1.585200000000001523e+02 -3.045716914102876774e-02
1.585400000000001342e+02 -3.044688942692377540e-02
1.585600000000001444e+02 -3.043646590259921000e-02
1.585800000000001262e+02 -3.042589896863497068e-02
1.586000000000001364e+02 -3.041518903427950157e-02
1.586200000000001467e+02 -3.040827025287053814e-02
1.586400000000001285e+02 -3.039632686431195663e-02
1.586600000000001387e+02 -3.038423113221150329e-02
1.586800000000001489e+02 -3.037198305646060525e-02
1.587000000000001307e+02 -3.035958264658074682e-02
1.587200000000001410e+02 -3.034702992174707556e-02
1.587400000000001512e+02 -3.033432491080994414e-02
1.587600000000001330e+02 -3.032146765231449534e-02
1.587800000000001432e+02 -3.030845819452017420e-02
1.588000000000001535e+02 -3.029529659541706568e-02
1.588200000000001353e+02 -3.028198292274164247e-02
1.588400000000001455e+02 -3.026851725399079193e-02
1.588600000000001273e+02 -3.025489967643385861e-02
1.588800000000001376e+02 -3.024113028712356252e-02
1.589000000000001478e+02 -3.022720919290505098e-02
1.589200000000001296e+02 -3.021313651042330586e-02
1.589400000000001398e+02 -3.019891236612949614e-02
1.589600000000001501e+02 -3.018453689628484635e-02
1.589800000000001319e+02 -3.017001024696337394e-02
1.590000000000001421e+02 -3.015533257405291281e-02
1.590200000000001523e+02 -3.014050404325509941e-02
1.590400000000001342e+02 -3.012552483008245838e-02
1.590600000000001444e+02 -3.011039511985472844e-02
1.590800000000001546e+02 -3.009511510769395659e-02
1.591000000000001364e+02 -3.007968499851666061e-02
1.591200000000001467e+02 -3.006410500702551974e-02
1.591400000000001285e+02 -3.004837535769883800e-02
1.591600000000001387e+02 -3.003249628477873759e-02
1.591800000000001489e+02 -3.001646803225737140e-02
1.592000000000001307e+02 -3.000029085386149083e-02
1.592200000000001410e+02 -2.998396501303583414e-02
1.592400000000001512e+02 -2.996749078292440874e-02
1.592600000000001330e+02 -2.995086844635026779e-02
1.592800000000001432e+02 -2.993409829579402048e-02
1.593000000000001535e+02 -2.991718063336993097e-02
1.593200000000001353e+02 -2.990011577080109798e-02
1.593400000000001455e+02 -2.988290402939289617e-02
1.593600000000001273e+02 -2.986554574000460649e-02
1.593800000000001376e+02 -2.984804124301978362e-02
1.594000000000001478e+02 -2.983039088831400051e-02
1.594200000000001296e+02 -2.981259503522303358e-02
1.594400000000001398e+02 -2.979465405250705801e-02
1.594600000000001501e+02 -2.977656831831524895e-02
1.594800000000001319e+02 -2.975833822014749275e-02
1.595000000000001421e+02 -2.973996415481542505e-02
1.595200000000001523e+02 -2.972144652840116863e-02
1.595400000000001342e+02 -2.970278575621538089e-02
1.595600000000001444e+02 -2.968398226275270613e-02
1.595800000000001546e+02 -2.966503648164700579e-02
1.596000000000001364e+02 -2.964594885562393117e-02
1.596200000000001467e+02 -2.962671983645244478e-02
1.596400000000001285e+02 -2.960734988489516564e-02
1.596600000000001387e+02 -2.958783947065654618e-02
1.596800000000001489e+02 -2.956818907233059804e-02
1.597000000000001307e+02 -2.954839917734610605e-02
1.597200000000001410e+02 -2.952847028191082565e-02
1.597400000000001512e+02 -2.950840289095483723e-02
1.597600000000001330e+02 -2.948819751807156206e-02
1.597800000000001432e+02 -2.946785468545795941e-02
1.598000000000001535e+02 -2.944737492385341576e-02
1.598200000000001353e+02 -2.942675877247669450e-02
1.598400000000001455e+02 -2.940600677896207382e-02
1.598600000000001273e+02 -2.938511949929478034e-02
1.598800000000001376e+02 -2.936409749774309894e-02
1.599000000000001478e+02 -2.934294134679161017e-02
1.599200000000001296e+02 -2.932165162707156200e-02
1.599400000000001398e+02 -2.930022892729029077e-02
1.599600000000001501e+02 -2.927867384416016697e-02
1.599800000000001319e+02 -2.925698698232537254e-02
1.600000000000001421e+02 -2.923516895428805717e-02
1.600200000000001523e+02 -2.921322038033305479e-02
1.600400000000001342e+02 -2.919114188845174998e-02
1.600600000000001444e+02 -2.916893411426439014e-02
1.600800000000001546e+02 -2.914659770094177663e-02
1.601000000000001364e+02 -2.912413329912559926e-02
1.601200000000001467e+02 -2.910154156684746987e-02
1.601400000000001285e+02 -2.907882316944757767e-02
1.601600000000001387e+02 -2.905171822563435216e-02
1.601800000000001489e+02 -2.896972933999629463e-02
1.602000000000001307e+02 -2.888589094734880097e-02
1.602200000000001410e+02 -2.880187857926408412e-02
1.602400000000001512e+02 -2.871769373103718118e-02
1.602600000000001330e+02 -2.863333791070989814e-02
1.602800000000001432e+02 -2.854881263895016688e-02
1.603000000000001535e+02 -2.846411944893039586e-02
1.603200000000001353e+02 -2.837925988620275050e-02
1.603400000000001455e+02 -2.829423550857210895e-02
1.603600000000001273e+02 -2.820904788596719295e-02
1.603800000000001376e+02 -2.812369860030846172e-02
1.604000000000001478e+02 -2.803818924537579763e-02
1.604200000000001296e+02 -2.795252142667177184e-02
1.604400000000001398e+02 -2.786669676128377543e-02
1.604600000000001501e+02 -2.778071687774467599e-02
1.604800000000001319e+02 -2.769458341588975497e-02
1.605000000000001421e+02 -2.760829802671315239e-02
1.605200000000001523e+02 -2.752186237222113696e-02
1.605400000000001342e+02 -2.743527812528449850e-02
1.605600000000001444e+02 -2.734854696948739103e-02
1.605800000000001546e+02 -2.726167059897581860e-02
1.606000000000001364e+02 -2.717465071830328996e-02
1.606200000000001467e+02 -2.708748904227450613e-02
1.606400000000001285e+02 -2.700018729578820484e-02
1.606600000000001387e+02 -2.691274721367618861e-02
1.606800000000001489e+02 -2.682517054054354283e-02
1.607000000000001307e+02 -2.673745903060404869e-02
1.607200000000001410e+02 -2.664961444751567585e-02
1.607400000000001512e+02 -2.656163856421396921e-02
1.607600000000001330e+02 -2.647353316274415544e-02
1.607800000000001432e+02 -2.638530003409029004e-02
1.608000000000001535e+02 -2.629694097800479996e-02
1.608200000000001353e+02 -2.620845780283526105e-02
1.608400000000001455e+02 -2.611985232534957263e-02
1.608600000000001558e+02 -2.603112637056017795e-02
1.608800000000001376e+02 -2.594228177154738954e-02
1.609000000000001478e+02 -2.585332036927990088e-02
1.609200000000001296e+02 -2.576424401243522858e-02
1.609400000000001398e+02 -2.567505455721792729e-02
1.609600000000001501e+02 -2.558575386717790168e-02
1.609800000000001319e+02 -2.549634381302606431e-02
1.610000000000001421e+02 -2.540682627244939332e-02
1.610200000000001523e+02 -2.531720312992535860e-02
1.610400000000001342e+02 -2.522747627653463068e-02
1.610600000000001444e+02 -2.513764760977242607e-02
1.610800000000001546e+02 -2.504771903336058814e-02
1.611000000000001364e+02 -2.495791058398700787e-02
1.611200000000001467e+02 -2.489873436125735612e-02
1.611400000000001285e+02 -2.484438514611611235e-02
1.611600000000001387e+02 -2.478989899920689549e-02
1.611800000000001489e+02 -2.473527686436426815e-02
1.612000000000001307e+02 -2.468051969533033643e-02
1.612200000000001410e+02 -2.462562845568089243e-02
1.612400000000001512e+02 -2.457060411875254535e-02
1.612600000000001330e+02 -2.451544766756532170e-02
1.612800000000001432e+02 -2.446016009474519942e-02
1.613000000000001535e+02 -2.440474240244467144e-02
1.613200000000001353e+02 -2.434919560226108531e-02
1.613400000000001455e+02 -2.429352071515347364e-02
1.613600000000001558e+02 -2.423771877135801056e-02
1.613800000000001376e+02 -2.418179081030180991e-02
1.614000000000001478e+02 -2.412573788051405876e-02
1.614200000000001296e+02 -2.406956103953698453e-02
1.614400000000001398e+02 -2.401326135383406377e-02
1.614600000000001501e+02 -2.395683989869729774e-02
1.614800000000001319e+02 -2.390029775815278104e-02
1.615000000000001421e+02 -2.384363602486374439e-02
1.615200000000001523e+02 -2.378685580003405894e-02
1.615400000000001342e+02 -2.372995819330818781e-02
1.615600000000001444e+02 -2.367294432267062765e-02
1.615800000000001546e+02 -2.361581531434403178e-02
1.616000000000001364e+02 -2.355857230268523436e-02
1.616200000000001467e+02 -2.350121643007999431e-02
1.616400000000001569e+02 -2.344374884683694815e-02
1.616600000000001387e+02 -2.338617071107954026e-02
1.616800000000001489e+02 -2.332848318863615239e-02
1.617000000000001307e+02 -2.327068745293050037e-02
1.617200000000001410e+02 -2.321278468486857524e-02
1.617400000000001512e+02 -2.316091558534784725e-02
1.617600000000001330e+02 -2.313193410019349916e-02
1.617800000000001432e+02 -2.310284575452836373e-02
1.618000000000001535e+02 -2.307365111034546945e-02
1.618200000000001353e+02 -2.304435073699681938e-02
1.618400000000001455e+02 -2.301494521114164776e-02
1.618600000000001558e+02 -2.298543511669477388e-02
1.618800000000001376e+02 -2.295582104477217333e-02
1.619000000000001478e+02 -2.292610359363586592e-02
1.619200000000001296e+02 -2.289628336863806443e-02
1.619400000000001398e+02 -2.286636098216322799e-02
1.619600000000001501e+02 -2.283633705356977184e-02
1.619800000000001319e+02 -2.280621220912994532e-02
1.620000000000001421e+02 -2.277598708196863428e-02
1.620200000000001523e+02 -2.274566231200153901e-02
1.620400000000001342e+02 -2.271523854587133295e-02
1.620600000000001444e+02 -2.268471643688362710e-02
1.620800000000001546e+02 -2.265409664494100195e-02
1.621000000000001364e+02 -2.262337983647642881e-02
1.621200000000001467e+02 -2.259256668438530333e-02
1.621400000000001569e+02 -2.256165786795709741e-02
1.621600000000001387e+02 -2.253065407280461022e-02
1.621800000000001489e+02 -2.249955599079358354e-02
1.622000000000001307e+02 -2.246836431997075237e-02
1.622200000000001410e+02 -2.243707976449042796e-02
1.622400000000001512e+02 -2.240570303454087267e-02
1.622600000000001330e+02 -2.237423484626933912e-02
1.622800000000001432e+02 -2.234267592170599212e-02
1.623000000000001535e+02 -2.231102698868742476e-02
1.623200000000001353e+02 -2.227928878077864092e-02
1.623400000000001455e+02 -2.224746203719452087e-02
1.623600000000001558e+02 -2.221554750272040218e-02
1.623800000000001376e+02 -2.218354592763201530e-02
1.624000000000001478e+02 -2.215145806761357680e-02
1.624200000000001296e+02 -2.211928468367673276e-02
1.624400000000001398e+02 -2.208702654207701441e-02
1.624600000000001501e+02 -2.205468441423086984e-02
1.624800000000001319e+02 -2.202225907663123497e-02
1.625000000000001421e+02 -2.198975131076229966e-02
1.625200000000001523e+02 -2.195716190301412116e-02
1.625400000000001342e+02 -2.192449164459617586e-02
1.625600000000001444e+02 -2.189174133144981133e-02
1.625800000000001546e+02 -2.185891176416148926e-02
1.626000000000001364e+02 -2.182600374787365891e-02
1.626200000000001467e+02 -2.179301809219620981e-02
1.626400000000001569e+02 -2.175995561111679702e-02
1.626600000000001387e+02 -2.172681712291125652e-02
1.626800000000001489e+02 -2.169360345005215407e-02
1.627000000000001307e+02 -2.166031541911897160e-02
1.627200000000001410e+02 -2.162695386070511913e-02
1.627400000000001512e+02 -2.159351960932711853e-02
1.627600000000001330e+02 -2.156001350333150088e-02
1.627800000000001432e+02 -2.152643638480218960e-02
1.628000000000001535e+02 -2.149278909946684621e-02
1.628200000000001353e+02 -2.145907249660379892e-02
1.628400000000001455e+02 -2.142528742894770494e-02
1.628600000000001558e+02 -2.139143475259538962e-02
1.628800000000001376e+02 -2.135751532691089472e-02
1.629000000000001478e+02 -2.132353001443111282e-02
1.629200000000001296e+02 -2.128947968077029781e-02
1.629400000000001398e+02 -2.125536519452459958e-02
1.629600000000001501e+02 -2.122118742717693865e-02
1.629800000000001319e+02 -2.118694725300076728e-02
1.630000000000001421e+02 -2.115264554896433696e-02
1.630200000000001523e+02 -2.111828319463455311e-02
1.630400000000001342e+02 -2.108386107208100324e-02
1.630600000000001444e+02 -2.104938006577911427e-02
1.630800000000001546e+02 -2.101484106251459011e-02
1.631000000000001364e+02 -2.098024495128636077e-02
1.631200000000001467e+02 -2.094559262321028098e-02
1.631400000000001569e+02 -2.091088497142298136e-02
1.631600000000001387e+02 -2.087612289098503271e-02
1.631800000000001489e+02 -2.084130727878492559e-02
1.632000000000001307e+02 -2.080643903344245316e-02
1.632200000000001410e+02 -2.077151905521276362e-02
1.632400000000001512e+02 -2.073654824588973267e-02
1.632600000000001330e+02 -2.070152750871078612e-02
1.632800000000001432e+02 -2.066645774826002258e-02
1.633000000000001535e+02 -2.063133987037341424e-02
1.633200000000001353e+02 -2.059617478204281427e-02
1.633400000000001455e+02 -2.056096339132077594e-02
1.633600000000001558e+02 -2.052570660722543086e-02
1.633800000000001376e+02 -2.049040533964621713e-02
1.634000000000001478e+02 -2.045506049924813302e-02
1.634200000000001580e+02 -2.041967299737899519e-02
1.634400000000001398e+02 -2.038424374597446256e-02
1.634600000000001501e+02 -2.034877365746473946e-02
1.634800000000001319e+02 -2.031326364468164294e-02
1.635000000000001421e+02 -2.027771462076511169e-02
1.635200000000001523e+02 -2.024212749907126213e-02
1.635400000000001342e+02 -2.020650319308026077e-02
1.635600000000001444e+02 -2.017084261630435610e-02
1.635800000000001546e+02 -2.013514668219692355e-02
1.636000000000001364e+02 -2.009941630406183316e-02
1.636200000000001467e+02 -2.006365239496286576e-02
1.636400000000001569e+02 -2.002785586763433656e-02
1.636600000000001387e+02 -1.999202763439156261e-02
1.636800000000001489e+02 -1.995616860704219758e-02
1.637000000000001307e+02 -1.992027969679821195e-02
1.637200000000001410e+02 -1.988436181418819226e-02
1.637400000000001512e+02 -1.984841586897041765e-02
1.637600000000001330e+02 -1.981244277004624507e-02
1.637800000000001432e+02 -1.977644342537448682e-02
1.638000000000001535e+02 -1.974041874188609338e-02
1.638200000000001353e+02 -1.970436962539989095e-02
1.638400000000001455e+02 -1.966829698053819755e-02
1.638600000000001558e+02 -1.963220171064402123e-02
1.638800000000001376e+02 -1.959608471769842819e-02
1.639000000000001478e+02 -1.955994690223872290e-02
1.639200000000001580e+02 -1.952378916327692643e-02
1.639400000000001398e+02 -1.948761239822023594e-02
1.639600000000001501e+02 -1.945141750279031495e-02
1.639800000000001319e+02 -1.941520537094517176e-02
1.640000000000001421e+02 -1.937897689480052102e-02
1.640200000000001523e+02 -1.934273296455265786e-02
1.640400000000001342e+02 -1.930647446840178666e-02
1.640600000000001444e+02 -1.927020229247590130e-02
1.640800000000001546e+02 -1.923391732075625110e-02
1.641000000000001364e+02 -1.919762043500274074e-02
1.641200000000001467e+02 -1.916131251468059307e-02
1.641400000000001569e+02 -1.912499443688817774e-02
1.641600000000001387e+02 -1.908866707628458642e-02
1.641800000000001489e+02 -1.905233130501946329e-02
1.642000000000001592e+02 -1.901598799266244685e-02
1.642200000000001410e+02 -1.897963800613438473e-02
1.642400000000001512e+02 -1.894328220963890572e-02
1.642600000000001330e+02 -1.890692146459516804e-02
1.642800000000001432e+02 -1.887055662957089555e-02
1.643000000000001535e+02 -1.883418856021754420e-02
1.643200000000001353e+02 -1.879781810920492721e-02
1.643400000000001455e+02 -1.876144612615733218e-02
1.643600000000001558e+02 -1.872507345759158101e-02
1.643800000000001376e+02 -1.868870094685398664e-02
1.644000000000001478e+02 -1.865232943405965155e-02
1.644200000000001580e+02 -1.861595975603267533e-02
1.644400000000001398e+02 -1.857959274624658777e-02
1.644600000000001501e+02 -1.854322923476607599e-02
1.644800000000001319e+02 -1.850687004819008899e-02
1.645000000000001421e+02 -1.847051600959493528e-02
1.645200000000001523e+02 -1.843416793847913598e-02
1.645400000000001342e+02 -1.839782665070907250e-02
1.645600000000001444e+02 -1.836149295846527252e-02
1.645800000000001546e+02 -1.832516767018968484e-02
1.646000000000001364e+02 -1.828885159053462994e-02
1.646200000000001467e+02 -1.825254552031158051e-02
1.646400000000001569e+02 -1.821625025644152060e-02
1.646600000000001387e+02 -1.817996659190690423e-02
1.646800000000001489e+02 -1.814369531570281247e-02
1.647000000000001592e+02 -1.810743721279111859e-02
1.647200000000001410e+02 -1.807119306405393158e-02
1.647400000000001512e+02 -1.803496364624922188e-02
1.647600000000001330e+02 -1.799874973196674902e-02
1.647800000000001432e+02 -1.796255208958486699e-02
1.648000000000001535e+02 -1.792637148322877641e-02
1.648200000000001353e+02 -1.789020867272960585e-02
1.648400000000001455e+02 -1.785406441358400320e-02
1.648600000000001558e+02 -1.781793945691522579e-02
1.648800000000001376e+02 -1.778183454943513611e-02
1.649000000000001478e+02 -1.774575043340637093e-02
1.649200000000001580e+02 -1.770968784660682804e-02
1.649400000000001398e+02 -1.767364752229411140e-02
1.649600000000001501e+02 -1.763763018917073599e-02
1.649800000000001319e+02 -1.760413064147681866e-02
1.650000000000001421e+02 -1.758918874570391047e-02
1.650200000000001523e+02 -1.755956161457180101e-02
1.650400000000001342e+02 -1.752987580003098622e-02
1.650600000000001444e+02 -1.750016625903831266e-02
1.650800000000001546e+02 -1.747043364922668332e-02
1.651000000000001364e+02 -1.744067862855918152e-02
1.651200000000001467e+02 -1.740742296228863645e-02
1.651400000000001569e+02 -1.735397825067245756e-02
1.651600000000001387e+02 -1.725962119288183480e-02
1.651800000000001489e+02 -1.718098110622187299e-02
1.652000000000001592e+02 -1.710963771386884297e-02
1.652200000000001410e+02 -1.703819495594718555e-02
1.652400000000001512e+02 -1.693968097022634581e-02
1.652600000000001330e+02 -1.680870787855058210e-02
1.652800000000001432e+02 -1.667750654668005011e-02
1.653000000000001535e+02 -1.654607852810608890e-02
1.653200000000001353e+02 -1.641442539455828173e-02
1.653400000000001455e+02 -1.628254873598544011e-02
1.653600000000001558e+02 -1.615157000542028973e-02
1.653800000000001376e+02 -1.601531507649832028e-02
1.654000000000001478e+02 -1.587879559490374543e-02
1.654200000000001580e+02 -1.574201292080077211e-02
1.654400000000001398e+02 -1.560496843458033557e-02
1.654600000000001501e+02 -1.546766353689480594e-02
1.654800000000001319e+02 -1.533009964869330895e-02
1.655000000000001421e+02 -1.519227821124990996e-02
1.655200000000001523e+02 -1.505420068619321879e-02
1.655400000000001342e+02 -1.491586855553142521e-02
1.655600000000001444e+02 -1.477728332167459711e-02
1.655800000000001546e+02 -1.463844650745583890e-02
1.656000000000001364e+02 -1.449935965614728740e-02
1.656200000000001467e+02 -1.436002433147577292e-02
1.656400000000001569e+02 -1.422044211763463101e-02
1.656600000000001387e+02 -1.408061461929221297e-02
1.656800000000001489e+02 -1.394054346159850216e-02
1.657000000000001592e+02 -1.380023029018793632e-02
1.657200000000001410e+02 -1.365728526947183712e-02
1.657400000000001512e+02 -1.350583897224782309e-02
1.657600000000001330e+02 -1.335412953017024208e-02
1.657800000000001432e+02 -1.320215873209844987e-02
1.658000000000001535e+02 -1.304992838930489445e-02
1.658200000000001353e+02 -1.289744033547612564e-02
1.658400000000001455e+02 -1.274469642670885035e-02
1.658600000000001558e+02 -1.259169854150454099e-02
1.658800000000001376e+02 -1.243844858076091804e-02
1.659000000000001478e+02 -1.228494846775794735e-02
1.659200000000001580e+02 -1.213120014814265263e-02
1.659400000000001398e+02 -1.197720558991076378e-02
1.659600000000001501e+02 -1.182296678338174041e-02
1.659800000000001603e+02 -1.166848574117417166e-02
1.660000000000001421e+02 -1.151376449817634491e-02
1.660200000000001523e+02 -1.135880511151168490e-02
1.660400000000001342e+02 -1.120360966050374871e-02
1.660600000000001444e+02 -1.104818024663425068e-02
1.660800000000001546e+02 -1.089251899350066749e-02
1.661000000000001364e+02 -1.073662804676863737e-02
1.661200000000001467e+02 -1.058050957411959918e-02
1.661400000000001569e+02 -1.042416576519781223e-02
1.661600000000001387e+02 -1.026759883155120047e-02
1.661800000000001489e+02 -1.011081100656872206e-02
1.662000000000001592e+02 -9.953804545415809862e-03
1.662200000000001410e+02 -9.796581724964156801e-03
1.662400000000001512e+02 -9.639144843718014388e-03
1.662600000000001330e+02 -9.481496221738536234e-03
1.662800000000001432e+02 -9.323638200560728159e-03
1.663000000000001535e+02 -9.165573143111454754e-03
1.663200000000001353e+02 -9.007303433619526928e-03
1.663400000000001455e+02 -8.848831477522543787e-03
1.663600000000001558e+02 -8.690159701373021545e-03
1.663800000000001376e+02 -8.531290552736239124e-03
1.664000000000001478e+02 -8.372226500087610185e-03
1.664200000000001580e+02 -8.212970032705064344e-03
1.664400000000001398e+02 -8.053523660556489647e-03
1.664600000000001501e+02 -7.893889914184298862e-03
1.664800000000001603e+02 -7.734071344587300882e-03
1.665000000000001421e+02 -7.574070523096088602e-03
1.665200000000001523e+02 -7.413890041245645157e-03
1.665400000000001342e+02 -7.253532510645674218e-03
1.665600000000001444e+02 -7.093000562843254121e-03
1.665800000000001546e+02 -6.932296849186170284e-03
1.666000000000001364e+02 -6.771424040678651265e-03
1.666200000000001467e+02 -6.610384827834157526e-03
1.666400000000001569e+02 -6.449181920526173527e-03
1.666600000000001387e+02 -6.287818047832142467e-03
1.666800000000001489e+02 -6.126295957875141536e-03
1.667000000000001592e+02 -5.964618417661992321e-03
1.667200000000001410e+02 -5.802788212916760308e-03
1.667400000000001512e+02 -5.640808147909668648e-03
1.667600000000001614e+02 -5.478681045283744638e-03
1.667800000000001432e+02 -5.316409745877561342e-03
1.668000000000001535e+02 -5.153997108541133118e-03
1.668200000000001353e+02 -4.991446009952775660e-03
1.668400000000001455e+02 -4.828759344427630690e-03
1.668600000000001558e+02 -4.665940023726240088e-03
1.668800000000001376e+02 -4.502990976855725767e-03
1.669000000000001478e+02 -4.339915149869826363e-03
1.669200000000001580e+02 -4.176715505664404561e-03
1.669400000000001398e+02 -4.013395023768974099e-03
1.669600000000001501e+02 -3.849956700134460688e-03
1.669800000000001603e+02 -3.686403546917480043e-03
1.670000000000001421e+02 -3.522738592262288776e-03
1.670200000000001523e+02 -3.358964880075135037e-03
1.670400000000001342e+02 -3.195085469801033865e-03
1.670600000000001444e+02 -3.031103436190535783e-03
1.670800000000001546e+02 -2.867021869068730588e-03
1.671000000000001364e+02 -2.702843873096311307e-03
1.671200000000001467e+02 -2.538572567529046552e-03
1.671400000000001569e+02 -2.374211085975069715e-03
1.671600000000001387e+02 -2.209762576146342104e-03
1.671800000000001489e+02 -2.045230199607569934e-03
1.672000000000001592e+02 -1.880617131523303542e-03
1.672200000000001410e+02 -1.715926560399557701e-03
1.672400000000001512e+02 -1.551161687823084633e-03
1.672600000000001614e+02 -1.386325728198005685e-03
1.672800000000001432e+02 -1.221421908479267820e-03
1.673000000000001535e+02 -1.056453467901087183e-03
1.673200000000001353e+02 -8.914236577054238889e-04
1.673400000000001455e+02 -7.263357408640729344e-04
1.673600000000001558e+02 -5.611929918015964337e-04
1.673800000000001376e+02 -3.959986961116772515e-04
1.674000000000001478e+02 -2.307561502724721030e-04
1.674200000000001580e+02 -6.546866135919998002e-05
1.674400000000001398e+02 9.986045324583464524e-05
1.674600000000001501e+02 2.652278661477537667e-04
1.674800000000001603e+02 4.306302402339309355e-04
1.675000000000001421e+02 5.960642289723990829e-04
1.675200000000001523e+02 7.615264767135402789e-04
1.675400000000001342e+02 9.270136189926034536e-04
1.675600000000001444e+02 1.092522282836649134e-03
1.675800000000001546e+02 1.258049087070772050e-03
1.676000000000001364e+02 1.423590642631006103e-03
1.676200000000001467e+02 1.589143552875721442e-03
1.676400000000001569e+02 1.754704413900145220e-03
1.676600000000001387e+02 1.920269814853520652e-03
1.676800000000001489e+02 2.085836338259762415e-03
1.677000000000001592e+02 2.251400560335111399e-03
1.677200000000001410e+02 2.416959051313860921e-03
1.677400000000001512e+02 2.582508375772305052e-03
1.677600000000001614e+02 2.748045092954044810e-03
1.677800000000001432e+02 2.913565757098881322e-03
1.678000000000001535e+02 3.079066917773232940e-03
1.678200000000001353e+02 3.244545120199909208e-03
1.678400000000001455e+02 3.409996905592098913e-03
1.678600000000001558e+02 3.575418811486873270e-03
1.678800000000001376e+02 3.740807372080204394e-03
1.679000000000001478e+02 3.906159118565411589e-03
1.679200000000001580e+02 4.071470579468740997e-03
1.679400000000001398e+02 4.236738280988960707e-03
1.679600000000001501e+02 4.401958747339537563e-03
1.679800000000001603e+02 4.567128501086149296e-03
1.680000000000001421e+02 4.732244063490297255e-03
1.680200000000001523e+02 4.897301954852929969e-03
1.680400000000001342e+02 5.062298694854962429e-03
1.680600000000001444e+02 5.227230802903438424e-03
1.680800000000001546e+02 5.392094798474904305e-03
1.681000000000001364e+02 5.556887201460794165e-03
1.681200000000001467e+02 5.721604532513070024e-03
1.681400000000001569e+02 5.886243313388880155e-03
1.681600000000001387e+02 6.050800067296632952e-03
1.681800000000001489e+02 6.215271319243411731e-03
1.682000000000001592e+02 6.379653596379249690e-03
1.682200000000001410e+02 6.543943428343661738e-03
1.682400000000001512e+02 6.708137347612924857e-03
1.682600000000001614e+02 6.872231889843928923e-03
1.682800000000001432e+02 7.036223594221007772e-03
1.683000000000001535e+02 7.200109003801253259e-03
1.683200000000001353e+02 7.363884665858248108e-03
1.683400000000001455e+02 7.527547132227713905e-03
1.683600000000001558e+02 7.691092959649843165e-03
1.683800000000001376e+02 7.854518710113611579e-03
1.684000000000001478e+02 8.017820951198861151e-03
1.684200000000001580e+02 8.180996256417060603e-03
1.684400000000001398e+02 8.344041205552429202e-03
1.684600000000001501e+02 8.506952385002578346e-03
1.684800000000001603e+02 8.669726388114955967e-03
1.685000000000001421e+02 8.832359815526170596e-03
1.685200000000001523e+02 8.994849275497466060e-03
1.685400000000001626e+02 9.157191384250149349e-03
1.685600000000001444e+02 9.319382766297793635e-03
1.685800000000001546e+02 9.481420054780389378e-03
1.686000000000001364e+02 9.643299891793305142e-03
1.686200000000001467e+02 9.805018928717592827e-03
1.686400000000001569e+02 9.950254339472766260e-03
1.686600000000001387e+02 1.009242199631042551e-02
1.686800000000001489e+02 1.023446696055303924e-02
1.687000000000001592e+02 1.037638621328283717e-02
1.687200000000001410e+02 1.051817674141747490e-02
1.687400000000001512e+02 1.065983553801288196e-02
1.687600000000001614e+02 1.080135960256326487e-02
1.687800000000001432e+02 1.094274594130304791e-02
1.688000000000001535e+02 1.108399156750701671e-02
1.688200000000001353e+02 1.122509350178681371e-02
1.688400000000001455e+02 1.136604877239052666e-02
1.688600000000001558e+02 1.150685441549737474e-02
1.688800000000001376e+02 1.164750747551268964e-02
1.689000000000001478e+02 1.178800500536209862e-02
1.689200000000001580e+02 1.192834406678222256e-02
1.689400000000001398e+02 1.206852173061146762e-02
1.689600000000001501e+02 1.220853507707997214e-02
1.689800000000001603e+02 1.234838119609486633e-02
1.690000000000001421e+02 1.248805718752671670e-02
1.690200000000001523e+02 1.262756016149311176e-02
1.690400000000001626e+02 1.276688723864035160e-02
1.690600000000001444e+02 1.290603555042238795e-02
1.690800000000001546e+02 1.304500223938077387e-02
1.691000000000001364e+02 1.318378445941776819e-02
1.691200000000001467e+02 1.332237937607204901e-02
1.691400000000001569e+02 1.346078416678916749e-02
1.691600000000001387e+02 1.359899602119112906e-02
1.691800000000001489e+02 1.373701214134339169e-02
1.692000000000001592e+02 1.387482974201901392e-02
1.692200000000001410e+02 1.401244605096168931e-02
1.692400000000001512e+02 1.414985830914477528e-02
1.692600000000001614e+02 1.428706377102867582e-02
1.692800000000001432e+02 1.442405970481526294e-02
1.693000000000001535e+02 1.456084339270035700e-02
1.693200000000001637e+02 1.469741213112235774e-02
1.693400000000001455e+02 1.483376323100905371e-02
1.693600000000001558e+02 1.496989401802208998e-02
1.693800000000001376e+02 1.509707671484975845e-02
1.694000000000001478e+02 1.521944055288529558e-02
1.694200000000001580e+02 1.534167779222394938e-02
1.694400000000001398e+02 1.546378576638670656e-02
1.694600000000001501e+02 1.558576181346046051e-02
1.694800000000001603e+02 1.570760327636864379e-02
1.695000000000001421e+02 1.582930750314227170e-02
1.695200000000001523e+02 1.595087184719098938e-02
1.695400000000001626e+02 1.607229366757179437e-02
1.695600000000001444e+02 1.619357032925940187e-02
1.695800000000001546e+02 1.631469920341413124e-02
1.696000000000001364e+02 1.643567766764962232e-02
1.696200000000001467e+02 1.655650310630073230e-02
1.696400000000001569e+02 1.667717291068891022e-02
1.696600000000001387e+02 1.679768447938716214e-02
1.696800000000001489e+02 1.691803521848563030e-02
1.697000000000001592e+02 1.703822254185337337e-02
1.697200000000001410e+02 1.715824387140095497e-02
1.697400000000001512e+02 1.727809663734198795e-02
1.697600000000001614e+02 1.739777827845111549e-02
1.697800000000001432e+02 1.751728624232445214e-02
1.698000000000001535e+02 1.763661798563531322e-02
1.698200000000001637e+02 1.775577097438967369e-02
1.698400000000001455e+02 1.787474268418050988e-02
1.698600000000001558e+02 1.799353060044088515e-02
1.698800000000001376e+02 1.811213221869334075e-02
1.699000000000001478e+02 1.823054504480180540e-02
1.699200000000001580e+02 1.834876659521555639e-02
1.699400000000001398e+02 1.846679439721823912e-02
1.699600000000001501e+02 1.858462598916965636e-02
1.699800000000001603e+02 1.870225892074895563e-02
1.700000000000001421e+02 1.881969075319414944e-02
1.700200000000001523e+02 1.893691905954006036e-02
1.700400000000001626e+02 1.905394142485476033e-02
1.700600000000001444e+02 1.917075544647301247e-02
1.700800000000001546e+02 1.928735873422857822e-02
1.701000000000001364e+02 1.940374891068291641e-02
1.701200000000001467e+02 1.951992361135282059e-02
1.701400000000001569e+02 1.963588048493569369e-02
1.701600000000001387e+02 1.975161719353108955e-02
1.701800000000001489e+02 1.986713141286210182e-02
1.702000000000001592e+02 1.998242083249145845e-02
1.702200000000001410e+02 2.009748315603804639e-02
1.702400000000001512e+02 2.021231610138905788e-02
1.702600000000001614e+02 2.032691740090896565e-02
1.702800000000001432e+02 2.044128480164783893e-02
1.703000000000001535e+02 2.055541606554693243e-02
1.703200000000001637e+02 2.066930896963726019e-02
1.703400000000001455e+02 2.078296130624172899e-02
1.703600000000001558e+02 2.089637088317076660e-02
1.703800000000001376e+02 2.100953552391408505e-02
1.704000000000001478e+02 2.112245306783355411e-02
1.704200000000001580e+02 2.123512137034848021e-02
1.704400000000001398e+02 2.134753830312169365e-02
1.704600000000001501e+02 2.145970175424071272e-02
1.704800000000001603e+02 2.157160962839577839e-02
1.705000000000001421e+02 2.168325984705540485e-02
1.705200000000001523e+02 2.177445977506914376e-02
1.705400000000001626e+02 2.186989639275871075e-02
1.705600000000001444e+02 2.196517734242611417e-02
1.705800000000001546e+02 2.206030041899668948e-02
1.706000000000001364e+02 2.215526342230242710e-02
1.706200000000001467e+02 2.225006415731314163e-02
1.706400000000001569e+02 2.234470043436540335e-02
1.706600000000001387e+02 2.243917006939411332e-02
1.706800000000001489e+02 2.253347088416096308e-02
1.707000000000001592e+02 2.262760070648418484e-02
1.707200000000001410e+02 2.272155737046705620e-02
1.707400000000001512e+02 2.281533871672669980e-02
1.707600000000001614e+02 2.290894259262159227e-02
1.707800000000001432e+02 2.300236685247830301e-02
1.708000000000001535e+02 2.309560935781855562e-02
1.708200000000001637e+02 2.318866797758470724e-02
1.708400000000001455e+02 2.328154058836473528e-02
1.708600000000001558e+02 2.337422507461681814e-02
1.708800000000001376e+02 2.346671932889204948e-02
1.709000000000001478e+02 2.355902125205728767e-02
1.709200000000001580e+02 2.365112875351575369e-02
1.709400000000001398e+02 2.374303975142821529e-02
1.709600000000001501e+02 2.383475217293201665e-02
1.709800000000001603e+02 2.392626395435873757e-02
1.710000000000001421e+02 2.401757304145104438e-02
1.710200000000001523e+02 2.410867738957927706e-02
1.710400000000001626e+02 2.419957496395434837e-02
1.710600000000001444e+02 2.429026373984205858e-02
1.710800000000001546e+02 2.438074170277319819e-02
1.711000000000001648e+02 2.447100684875479215e-02
1.711200000000001467e+02 2.456105718447802386e-02
1.711400000000001569e+02 2.465089072752522231e-02
1.711600000000001387e+02 2.474050550657548586e-02
1.711800000000001489e+02 2.482989956160878281e-02
1.712000000000001592e+02 2.491907094410611423e-02
1.712200000000001410e+02 2.500801771725197353e-02
1.712400000000001512e+02 2.509673795613122024e-02
1.712600000000001614e+02 2.518522974792652622e-02
1.712800000000001432e+02 2.527349119211198467e-02
1.713000000000001535e+02 2.536152040064703142e-02
1.713200000000001637e+02 2.544931549816579347e-02
1.713400000000001455e+02 2.553687462216654505e-02
1.713600000000001558e+02 2.562419592319833614e-02
1.713800000000001376e+02 2.571127756504430067e-02
1.714000000000001478e+02 2.579811772490519031e-02
1.714200000000001580e+02 2.588471459357853319e-02
1.714400000000001398e+02 2.597106637563648818e-02
1.714600000000001501e+02 2.605717128960187423e-02
1.714800000000001603e+02 2.614302756811964085e-02
1.715000000000001421e+02 2.622863345812941754e-02
1.715200000000001523e+02 2.631398722103294938e-02
1.715400000000001626e+02 2.639908713285966935e-02
1.715600000000001444e+02 2.648393148443010242e-02
1.715800000000001546e+02 2.656851858151707338e-02
1.716000000000001648e+02 2.665284674500350767e-02
1.716200000000001467e+02 2.673691431103774815e-02
1.716400000000001569e+02 2.682071963118738689e-02
1.716600000000001387e+02 2.690426107258864913e-02
1.716800000000001489e+02 2.698753701809450053e-02
1.717000000000001592e+02 2.707054586641936822e-02
1.717200000000001410e+02 2.715328603228080520e-02
1.717400000000001512e+02 2.723575594653991974e-02
1.717600000000001614e+02 2.731795405633643398e-02
1.717800000000001432e+02 2.739987882522284743e-02
1.718000000000001535e+02 2.748152873329592905e-02
1.718200000000001637e+02 2.756290227732347345e-02
1.718400000000001455e+02 2.764399797086981858e-02
1.718600000000001558e+02 2.772481434441753656e-02
1.718800000000001660e+02 2.780534994548675143e-02
1.719000000000001478e+02 2.788560333875092501e-02
1.719200000000001580e+02 2.796557310615016556e-02
1.719400000000001398e+02 2.804525784700032456e-02
1.719600000000001501e+02 2.812465617810160426e-02
1.719800000000001603e+02 2.820376673384091329e-02
1.720000000000001421e+02 2.828258816629258127e-02
1.720200000000001523e+02 2.836111914531792844e-02
1.720400000000001626e+02 2.843935835865729969e-02
1.720600000000001444e+02 2.851730451202368066e-02
1.720800000000001546e+02 2.859495632918965941e-02
1.721000000000001648e+02 2.867231255207370461e-02
1.721200000000001467e+02 2.874937194082097247e-02
1.721400000000001569e+02 2.882613327388316646e-02
1.721600000000001387e+02 2.890312367180731049e-02
1.721800000000001489e+02 2.897894722058223099e-02
1.722000000000001592e+02 2.905427476118632030e-02
1.722200000000001410e+02 2.912930954037933756e-02
1.722400000000001512e+02 2.920405031150294026e-02
1.722600000000001614e+02 2.927849584575613687e-02
1.722800000000001432e+02 2.935264493227936894e-02
1.723000000000001535e+02 2.941437987412559227e-02
1.723200000000001637e+02 2.945722464600873669e-02
1.723400000000001455e+02 2.949980061747200372e-02
1.723600000000001558e+02 2.954210703354995943e-02
1.723800000000001660e+02 2.958414315463692851e-02
1.724000000000001478e+02 2.962590825654473278e-02
1.724200000000001580e+02 2.966699397619666778e-02
1.724400000000001398e+02 2.969619840552862808e-02
1.724600000000001501e+02 2.972168327322152054e-02
1.724800000000001603e+02 2.974692076614443223e-02
1.725000000000001421e+02 2.977191001578784191e-02
1.725200000000001523e+02 2.979665016576315065e-02
1.725400000000001626e+02 2.982114037191639644e-02
1.725600000000001444e+02 2.984537980244291247e-02
1.725800000000001546e+02 2.986936763799862699e-02
1.726000000000001648e+02 2.989310307180976026e-02
1.726200000000001467e+02 2.991658530978083194e-02
1.726400000000001569e+02 2.993981357060250190e-02
1.726600000000001387e+02 2.996278708585384254e-02
1.726800000000001489e+02 2.998550510010740411e-02
1.727000000000001592e+02 3.000796687102794472e-02
1.727200000000001410e+02 3.003017166947331840e-02
1.727400000000001512e+02 3.005211877959004796e-02
1.727600000000001614e+02 3.007380749890885968e-02
1.727800000000001432e+02 3.009523713843810164e-02
1.728000000000001535e+02 3.011640702275433096e-02
1.728200000000001637e+02 3.013731649009146821e-02
1.728400000000001455e+02 3.015796489242748846e-02
1.728600000000001558e+02 3.017835159556965172e-02
1.728800000000001660e+02 3.019847597923714516e-02
1.729000000000001478e+02 3.021833743714148063e-02
1.729200000000001580e+02 3.023793537706462309e-02
1.729400000000001398e+02 3.025726922093605747e-02
1.729600000000001501e+02 3.027633840490578584e-02
1.729800000000001603e+02 3.029514237941726557e-02
1.730000000000001421e+02 3.031368060927569150e-02
1.730200000000001523e+02 3.033195257371619491e-02
1.730400000000001626e+02 3.034995776646841684e-02
1.730600000000001444e+02 3.036769569581924955e-02
1.730800000000001546e+02 3.038516588467329166e-02
1.731000000000001648e+02 3.040236787061047913e-02
1.731200000000001467e+02 3.041930120594232498e-02
1.731400000000001569e+02 3.043596545776452653e-02
1.731600000000001387e+02 3.045236020800873994e-02
1.731800000000001489e+02 3.046848505348991737e-02
1.732000000000001592e+02 3.048433960595340469e-02
1.732200000000001410e+02 3.049992349211772674e-02
1.732400000000001512e+02 3.051523635371726495e-02
1.732600000000001614e+02 3.053027784753887391e-02
1.732800000000001432e+02 3.054504764545975040e-02
1.733000000000001535e+02 3.055954543448103841e-02
1.733200000000001637e+02 3.057377091675912359e-02
1.733400000000001455e+02 3.058772380963407575e-02
1.733600000000001558e+02 3.060140384565644342e-02
1.733800000000001660e+02 3.061481077261158507e-02
1.734000000000001478e+02 3.062794435354020475e-02
1.734200000000001580e+02 3.064080436675729185e-02
1.734400000000001398e+02 3.065339060586987074e-02
1.734600000000001501e+02 3.066570287978919590e-02
1.734800000000001603e+02 3.067774101274321069e-02
1.735000000000001421e+02 3.068950484428484976e-02
1.735200000000001523e+02 3.070099422929859281e-02
1.735400000000001626e+02 3.071220903800441285e-02
1.735600000000001444e+02 3.072314915595922638e-02
1.735800000000001546e+02 3.073381448405511709e-02
1.736000000000001648e+02 3.074420493851626884e-02
1.736200000000001467e+02 3.075432045089286984e-02
1.736400000000001569e+02 3.076416096805143635e-02
1.736600000000001671e+02 3.077372645216544869e-02
1.736800000000001489e+02 3.078301688069969358e-02
1.737000000000001592e+02 3.079203224639556064e-02
1.737200000000001410e+02 3.080077255725179736e-02
1.737400000000001512e+02 3.080923783650388673e-02
1.737600000000001614e+02 3.081742812259998313e-02
1.737800000000001432e+02 3.082534346917557150e-02
1.738000000000001535e+02 3.083298394502531278e-02
1.738200000000001637e+02 3.084034963407075378e-02
1.738400000000001455e+02 3.082655416698778725e-02
1.738600000000001558e+02 3.077291004109381639e-02
1.738800000000001660e+02 3.071897245064027573e-02
1.739000000000001478e+02 3.066474224289178832e-02
1.739200000000001580e+02 3.061022028212915733e-02
1.739400000000001398e+02 3.055540744959384797e-02
1.739600000000001501e+02 3.050030464342798689e-02
1.739800000000001603e+02 3.044491277861139517e-02
1.740000000000001421e+02 3.038923278689639740e-02
1.740200000000001523e+02 3.033326561673987606e-02
1.740400000000001626e+02 3.027701223323174887e-02
1.740600000000001444e+02 3.022047361802174606e-02
1.740800000000001546e+02 3.016365076924187177e-02
1.741000000000001648e+02 3.010654470142781064e-02
1.741200000000001467e+02 3.004915644543721537e-02
1.741400000000001569e+02 2.999148704836308507e-02
1.741600000000001671e+02 2.993353757344829544e-02
1.741800000000001489e+02 2.987530909999337389e-02
1.742000000000001592e+02 2.981680272326500680e-02
1.742200000000001410e+02 2.975801955439935295e-02
1.742400000000001512e+02 2.969896072030417736e-02
1.742600000000001614e+02 2.963962736355761976e-02
1.742800000000001432e+02 2.958002064230516592e-02
1.743000000000001535e+02 2.952014173015225090e-02
1.743200000000001637e+02 2.945999181605710865e-02
1.743400000000001455e+02 2.939957210421820927e-02
1.743600000000001558e+02 2.933888381396093994e-02
1.743800000000001660e+02 2.927792817962141317e-02
1.744000000000001478e+02 2.921670645042710041e-02
1.744200000000001580e+02 2.915521989037640413e-02
1.744400000000001683e+02 2.909346977811469795e-02
1.744600000000001501e+02 2.903145740680757383e-02
1.744800000000001603e+02 2.896918408401372158e-02
1.745000000000001421e+02 2.890665113155357208e-02
1.745200000000001523e+02 2.884385988537568890e-02
1.745400000000001626e+02 2.878081169542264992e-02
1.745600000000001444e+02 2.871750792549292511e-02
1.745800000000001546e+02 2.865394995310081849e-02
1.746000000000001648e+02 2.859013916933545243e-02
1.746200000000001467e+02 2.852607697871625478e-02
1.746400000000001569e+02 2.846176479904619083e-02
1.746600000000001671e+02 2.839720406126501617e-02
1.746800000000001489e+02 2.833239620929826202e-02
1.747000000000001592e+02 2.826734269990468368e-02
1.747200000000001410e+02 2.820204500252282767e-02
1.747400000000001512e+02 2.813650459911475055e-02
1.747600000000001614e+02 2.807072298400800983e-02
1.747800000000001432e+02 2.800470166373572600e-02
1.748000000000001535e+02 2.793844215687532606e-02
1.748200000000001637e+02 2.787194599388531993e-02
1.748400000000001455e+02 2.780521471693982519e-02
1.748600000000001558e+02 2.773824987976230422e-02
1.748800000000001660e+02 2.767105304745683461e-02
1.749000000000001478e+02 2.760362579633848790e-02
1.749200000000001580e+02 2.753596971376159538e-02
1.749400000000001683e+02 2.746808639794714318e-02
1.749600000000001501e+02 2.739997745780812025e-02
1.749800000000001603e+02 2.733164451277299289e-02
1.750000000000001421e+02 2.726308919261007796e-02
1.750200000000001523e+02 2.719431313724718358e-02
1.750400000000001626e+02 2.712531799659298817e-02
1.750600000000001444e+02 2.705610543035559881e-02
1.750800000000001546e+02 2.698667710785975990e-02
1.751000000000001648e+02 2.691703470786427008e-02
1.751200000000001467e+02 2.684717991837704681e-02
1.751400000000001569e+02 2.677711443646937570e-02
1.751600000000001671e+02 2.670683996808903213e-02
1.751800000000001489e+02 2.663635822787424265e-02
1.752000000000001592e+02 2.656567093896268841e-02
1.752200000000001410e+02 2.649477983280471016e-02
1.752400000000001512e+02 2.642368664897105229e-02
1.752600000000001614e+02 2.635239313496333391e-02
1.752800000000001432e+02 2.628090104602161942e-02
1.753000000000001535e+02 2.620921214493196136e-02
1.753200000000001637e+02 2.613732820183395020e-02
1.753400000000001455e+02 2.606525099402639406e-02
1.753600000000001558e+02 2.599298230577386931e-02
1.753800000000001660e+02 2.592052392811138029e-02
1.754000000000001478e+02 2.584787765865007025e-02
1.754200000000001580e+02 2.577504530138034419e-02
1.754400000000001683e+02 2.570202866647774281e-02
1.754600000000001501e+02 2.562882957010540613e-02
1.754800000000001603e+02 2.555544983421779645e-02
1.755000000000001421e+02 2.548189128636527828e-02
1.755200000000001523e+02 2.540815575949550292e-02
1.755400000000001626e+02 2.533424509175744022e-02
1.755600000000001444e+02 2.526016112630420293e-02
1.755800000000001546e+02 2.518590571109613485e-02
1.756000000000001648e+02 2.511148069870296207e-02
1.756200000000001467e+02 2.503688794610839027e-02
1.756400000000001569e+02 2.496212931451073647e-02
1.756600000000001671e+02 2.488720666912869542e-02
1.756800000000001489e+02 2.481212187900325508e-02
1.757000000000001592e+02 2.473687681680164854e-02
1.757200000000001410e+02 2.466147335862172926e-02
1.757400000000001512e+02 2.458591338379518751e-02
1.757600000000001614e+02 2.451019877469352501e-02
1.757800000000001432e+02 2.443433141653213875e-02
1.758000000000001535e+02 2.435831319717578908e-02
1.758200000000001637e+02 2.428214600694531336e-02
1.758400000000001455e+02 2.420583173842346877e-02
1.758600000000001558e+02 2.412937228626179861e-02
1.758800000000001660e+02 2.405276954698876493e-02
1.759000000000001478e+02 2.397602541881846405e-02
1.759200000000001580e+02 2.389914180145861697e-02
1.759400000000001683e+02 2.382212059592104386e-02
1.759600000000001501e+02 2.374496370433177433e-02
1.759800000000001603e+02 2.366767302974270848e-02
1.760000000000001421e+02 2.361921008518753570e-02
1.760200000000001523e+02 2.358696174975382850e-02
1.760400000000001626e+02 2.355451785807257878e-02
1.760600000000001444e+02 2.352187932426336864e-02
1.760800000000001546e+02 2.348904707103476389e-02
1.761000000000001648e+02 2.345602202957445398e-02
1.761200000000001467e+02 2.342280513943924627e-02
1.761400000000001569e+02 2.340958794697392889e-02
1.761600000000001671e+02 2.339902749846904315e-02
1.761800000000001489e+02 2.338825574700509682e-02
1.762000000000001592e+02 2.336505407097597131e-02
1.762200000000001694e+02 2.332688979621334174e-02
1.762400000000001512e+02 2.328848715172847361e-02
1.762600000000001614e+02 2.324984648096046699e-02
1.762800000000001432e+02 2.321096814033581437e-02
1.763000000000001535e+02 2.317185249927634222e-02
1.763200000000001637e+02 2.313249994020771458e-02
1.763400000000001455e+02 2.309291085856414807e-02
1.763600000000001558e+02 2.305308566279207216e-02
1.763800000000001660e+02 2.301302477435143712e-02
1.764000000000001478e+02 2.297430849749411766e-02
1.764200000000001580e+02 2.293400171615777791e-02
1.764400000000001683e+02 2.289241461582236514e-02
1.764600000000001501e+02 2.285058278640156315e-02
1.764800000000001603e+02 2.280850652067233433e-02
1.765000000000001421e+02 2.276618612479192408e-02
1.765200000000001523e+02 2.272362191832537695e-02
1.765400000000001626e+02 2.268081423427019752e-02
1.765600000000001444e+02 2.263776341908066772e-02
1.765800000000001546e+02 2.259446983268849005e-02
1.766000000000001648e+02 2.255093384852227545e-02
1.766200000000001467e+02 2.250715585352596262e-02
1.766400000000001569e+02 2.246313624817279295e-02
1.766600000000001671e+02 2.241887544647997582e-02
1.766800000000001489e+02 2.237437387601929478e-02
1.767000000000001592e+02 2.232963197792690521e-02
1.767200000000001694e+02 2.228465020691039813e-02
1.767400000000001512e+02 2.223942903125425419e-02
1.767600000000001614e+02 2.219396893282243183e-02
1.767800000000001432e+02 2.214827040706033798e-02
1.768000000000001535e+02 2.210233396299273248e-02
1.768200000000001637e+02 2.205616012322101499e-02
1.768400000000001455e+02 2.200974942391817693e-02
1.768600000000001558e+02 2.196310241482092585e-02
1.768800000000001660e+02 2.191621965922019646e-02
1.769000000000001478e+02 2.186910173394951418e-02
1.769200000000001580e+02 2.182174922937091949e-02
1.769400000000001683e+02 2.177416274935898080e-02
1.769600000000001501e+02 2.172634291128291983e-02
1.769800000000001603e+02 2.167829034598545493e-02
1.770000000000001705e+02 2.163000569776081169e-02
1.770200000000001523e+02 2.158148962432972565e-02
1.770400000000001626e+02 2.153274279681266501e-02
1.770600000000001444e+02 2.148376589970027450e-02
1.770800000000001546e+02 2.143455963082263258e-02
1.771000000000001648e+02 2.138512470131511203e-02
1.771200000000001467e+02 2.133546183558321721e-02
1.771400000000001569e+02 2.128557177126411820e-02
1.771600000000001671e+02 2.123545525918719631e-02
1.771800000000001489e+02 2.118511306333117905e-02
1.772000000000001592e+02 2.113454596078014752e-02
1.772200000000001694e+02 2.108375474167621666e-02
1.772400000000001512e+02 2.103274020917165685e-02
1.772600000000001614e+02 2.098150317937715753e-02
1.772800000000001432e+02 2.093004448130870304e-02
1.773000000000001535e+02 2.087836495683274840e-02
1.773200000000001637e+02 2.082646546060810955e-02
1.773400000000001455e+02 2.077434686002672254e-02
1.773600000000001558e+02 2.072201003515166534e-02
1.773800000000001660e+02 2.066945587865349002e-02
1.774000000000001478e+02 2.061668529574406383e-02
1.774200000000001580e+02 2.056369920410792279e-02
1.774400000000001683e+02 2.051049853383295554e-02
1.774600000000001501e+02 2.045708422733781909e-02
1.774800000000001603e+02 2.040345723929661362e-02
1.775000000000001705e+02 2.034961853656338734e-02
1.775200000000001523e+02 2.029556909809373047e-02
1.775400000000001626e+02 2.024130991486317380e-02
1.775600000000001444e+02 2.018684198978562550e-02
1.775800000000001546e+02 2.013216633762822394e-02
1.776000000000001648e+02 2.007728398492494501e-02
1.776200000000001467e+02 2.002219596988809996e-02
1.776400000000001569e+02 1.996690334231746716e-02
1.776600000000001671e+02 1.991140716350829967e-02
1.776800000000001489e+02 1.985570850615685917e-02
1.777000000000001592e+02 1.979980845426383348e-02
1.777200000000001694e+02 1.974370810303625184e-02
1.777400000000001512e+02 1.968740855878826912e-02
1.777600000000001614e+02 1.963091093883795671e-02
1.777800000000001432e+02 1.957421637140505100e-02
1.778000000000001535e+02 1.951732599550421235e-02
1.778200000000001637e+02 1.946024096083882535e-02
1.778400000000001455e+02 1.940296242769166957e-02
1.778600000000001558e+02 1.934549156681391116e-02
1.778800000000001660e+02 1.928782955931317503e-02
1.779000000000001478e+02 1.922997759653967756e-02
1.779200000000001580e+02 1.917193687996970874e-02
1.779400000000001683e+02 1.911370862108900323e-02
1.779600000000001501e+02 1.905529404127381463e-02
1.779800000000001603e+02 1.899669437166995323e-02
1.780000000000001705e+02 1.893791085307160171e-02
1.780200000000001523e+02 1.887894473579677587e-02
1.780400000000001626e+02 1.881979727956330228e-02
1.780600000000001444e+02 1.876046975336173941e-02
1.780800000000001546e+02 1.870096343532782687e-02
1.781000000000001648e+02 1.864127961261285993e-02
1.781200000000001467e+02 1.858141958125419935e-02
1.781400000000001569e+02 1.852138464604151380e-02
1.781600000000001671e+02 1.846117612038528782e-02
1.781800000000001489e+02 1.840079532618153768e-02
1.782000000000001592e+02 1.834024359367558005e-02
1.782200000000001694e+02 1.827952226132624480e-02
1.782400000000001512e+02 1.821863267566724981e-02
1.782600000000001614e+02 1.815757619116755914e-02
1.782800000000001432e+02 1.809635417009194946e-02
1.783000000000001535e+02 1.803496798235874540e-02
1.783200000000001637e+02 1.797341900539816545e-02
1.783400000000001455e+02 1.791170862400828095e-02
1.783600000000001558e+02 1.784983823021106183e-02
1.783800000000001660e+02 1.778780922310670837e-02
1.784000000000001478e+02 1.772562300872829524e-02
1.784200000000001580e+02 1.766328099989294270e-02
1.784400000000001683e+02 1.760078461605643976e-02
1.784600000000001501e+02 1.753813528316233022e-02
1.784800000000001603e+02 1.747533443349344809e-02
1.785000000000001705e+02 1.741238350552247113e-02
1.785200000000001523e+02 1.734928394375968505e-02
1.785400000000001626e+02 1.728918436821170329e-02
1.785600000000001444e+02 1.724082522885952637e-02
1.785800000000001546e+02 1.719227126928615096e-02
1.786000000000001648e+02 1.714352332156376599e-02
1.786200000000001467e+02 1.709458222887462117e-02
1.786400000000001569e+02 1.704544884544647795e-02
1.786600000000001671e+02 1.699612403648692940e-02
1.786800000000001489e+02 1.694660867811495150e-02
1.787000000000001592e+02 1.689690365729084459e-02
1.787200000000001694e+02 1.684700987174490849e-02
1.787400000000001512e+02 1.679692822990345655e-02
1.787600000000001614e+02 1.674665965081343494e-02
1.787800000000001717e+02 1.669620506406546689e-02
1.788000000000001535e+02 1.664556540971500950e-02
1.788200000000001637e+02 1.659474163820113396e-02
1.788400000000001455e+02 1.654373471026453560e-02
1.788600000000001558e+02 1.649254559686325061e-02
1.788800000000001660e+02 1.644117527908685317e-02
1.789000000000001478e+02 1.638962474806866104e-02
1.789200000000001580e+02 1.633789500489679289e-02
1.789400000000001683e+02 1.628598706052298770e-02
1.789600000000001501e+02 1.623390193567054995e-02
1.789800000000001603e+02 1.618164066073957130e-02
1.790000000000001705e+02 1.612920427571171156e-02
1.790200000000001523e+02 1.607659383005283563e-02
1.790400000000001626e+02 1.602381038261381854e-02
1.790600000000001444e+02 1.597085500153065316e-02
1.790800000000001546e+02 1.591772876412220900e-02
1.791000000000001648e+02 1.586443275678704745e-02
1.791200000000001467e+02 1.581096807489856815e-02
1.791400000000001569e+02 1.575733582269846222e-02
1.791600000000001671e+02 1.570353711318973888e-02
1.791800000000001489e+02 1.564957306802684800e-02
1.792000000000001592e+02 1.559544481740559978e-02
1.792200000000001694e+02 1.554115349995172264e-02
1.792400000000001512e+02 1.548670026260712783e-02
1.792600000000001614e+02 1.543208626051606643e-02
1.792800000000001717e+02 1.537731265690942505e-02
1.793000000000001535e+02 1.532238062298788180e-02
1.793200000000001637e+02 1.526729133780327548e-02
1.793400000000001455e+02 1.521204598814044663e-02
1.793600000000001558e+02 1.515664576839591965e-02
1.793800000000001660e+02 1.510109188045706541e-02
1.794000000000001478e+02 1.504538553357906080e-02
1.794200000000001580e+02 1.498952794426147879e-02
1.794400000000001683e+02 1.493352033612376124e-02
1.794600000000001501e+02 1.487736393977905601e-02
1.794800000000001603e+02 1.482105999270809729e-02
1.795000000000001705e+02 1.476460973913133572e-02
1.795200000000001523e+02 1.470801442988066247e-02
1.795400000000001626e+02 1.465127532226962077e-02
1.795600000000001728e+02 1.459439367996376649e-02
1.795800000000001546e+02 1.453737077284919174e-02
1.796000000000001648e+02 1.448020787690095998e-02
1.796200000000001467e+02 1.442290627405054364e-02
1.796400000000001569e+02 1.436546725205184449e-02
1.796600000000001671e+02 1.430789210434871631e-02
1.796800000000001489e+02 1.425018212993871963e-02
1.797000000000001592e+02 1.419233863323872413e-02
1.797200000000001694e+02 1.413436292394902073e-02
1.797400000000001512e+02 1.407625631691686655e-02
1.797600000000001614e+02 1.401802013199897161e-02
1.797800000000001717e+02 1.395965569392502471e-02
1.798000000000001535e+02 1.390116433215915839e-02
1.798200000000001637e+02 1.384254738076194126e-02
1.798400000000001455e+02 1.378380617825119593e-02
1.798600000000001558e+02 1.372494206746343280e-02
1.798800000000001660e+02 1.366595639541418397e-02
1.799000000000001478e+02 1.360685051315836669e-02
1.799200000000001580e+02 1.354762577565009514e-02
1.799400000000001683e+02 1.348828354160286000e-02
1.799600000000001501e+02 1.342882517334883369e-02
1.799800000000001603e+02 1.336925203669841501e-02
1.800000000000001705e+02 1.332166059019133410e-02
1.800200000000001523e+02 1.327648010900572308e-02
1.800400000000001626e+02 1.323117113678391396e-02
1.800600000000001728e+02 1.318573472221995849e-02
1.800800000000001546e+02 1.314017191906366976e-02
1.801000000000001648e+02 1.309448378600930850e-02
1.801200000000001467e+02 1.304867138658435607e-02
1.801400000000001569e+02 1.300716692246895595e-02
1.801600000000001671e+02 1.297082670171310903e-02
1.801800000000001489e+02 1.293434095745819336e-02
1.802000000000001592e+02 1.289771044529811755e-02
1.802200000000001694e+02 1.286093592799235179e-02
1.802400000000001512e+02 1.282401817539072578e-02
1.802600000000001614e+02 1.278695796435698299e-02
1.802800000000001717e+02 1.274675264227426164e-02
1.803000000000001535e+02 1.268551264296013947e-02
1.803200000000001637e+02 1.262409090593177678e-02
1.803400000000001455e+02 1.256248842182136442e-02
1.803600000000001558e+02 1.250070619229684717e-02
1.803800000000001660e+02 1.243874522999654716e-02
1.804000000000001478e+02 1.237660655846084881e-02
1.804200000000001580e+02 1.231429121206156774e-02
1.804400000000001683e+02 1.225180023593091735e-02
1.804600000000001501e+02 1.218913468588756280e-02
1.804800000000001603e+02 1.212629562836092800e-02
1.805000000000001705e+02 1.206328414031370561e-02
1.805200000000001523e+02 1.200010130916288886e-02
1.805400000000001626e+02 1.193674823269812169e-02
1.805600000000001728e+02 1.187322601899968265e-02
1.805800000000001546e+02 1.180953578635256414e-02
1.806000000000001648e+02 1.174567866316100946e-02
1.806200000000001467e+02 1.168165578785967593e-02
1.806400000000001569e+02 1.161746830882347779e-02
1.806600000000001671e+02 1.155311738427645084e-02
1.806800000000001489e+02 1.148860418219769912e-02
1.807000000000001592e+02 1.142392988022576834e-02
1.807200000000001694e+02 1.135909566556260464e-02
1.807400000000001512e+02 1.129410273487462153e-02
1.807600000000001614e+02 1.122895229419188304e-02
1.807800000000001717e+02 1.116364555880687386e-02
1.808000000000001535e+02 1.109818375317089476e-02
1.808200000000001637e+02 1.103256811078830862e-02
1.808400000000001455e+02 1.096679987411072581e-02
1.808600000000001558e+02 1.090088029442789520e-02
1.808800000000001660e+02 1.083481063175827097e-02
1.809000000000001478e+02 1.076859215473824696e-02
1.809200000000001580e+02 1.070222614050782284e-02
1.809400000000001683e+02 1.063571387459789040e-02
1.809600000000001501e+02 1.056905665081388050e-02
1.809800000000001603e+02 1.050225577111816092e-02
1.810000000000001705e+02 1.043531254551222955e-02
1.810200000000001523e+02 1.036822829191637145e-02
1.810400000000001626e+02 1.030100433604838606e-02
1.810600000000001728e+02 1.023364201130122324e-02
1.810800000000001546e+02 1.016614265861909110e-02
1.811000000000001648e+02 1.009850762637159657e-02
1.811200000000001467e+02 1.003073827022863893e-02
1.811400000000001569e+02 9.962835953031649872e-03
1.811600000000001671e+02 9.894802044665388860e-03
1.811800000000001489e+02 9.826637921928050440e-03
1.812000000000001592e+02 9.758344968399638650e-03
1.812200000000001694e+02 9.689924574310561714e-03
1.812400000000001512e+02 9.621378136408113846e-03
1.812600000000001614e+02 9.552707057821690703e-03
1.812800000000001717e+02 9.483912747928396891e-03
1.813000000000001535e+02 9.414996622216197097e-03
1.813200000000001637e+02 9.345960102147037735e-03
1.813400000000001739e+02 9.276804615018448968e-03
1.813600000000001558e+02 9.207531593825235214e-03
1.813800000000001660e+02 9.138142477118397014e-03
1.814000000000001478e+02 9.068638708866072137e-03
1.814200000000001580e+02 8.999021738310587423e-03
1.814400000000001683e+02 8.929293019827483011e-03
1.814600000000001501e+02 8.859454012782064583e-03
1.814800000000001603e+02 8.789506181385475098e-03
1.815000000000001705e+02 8.719450994551205397e-03
1.815200000000001523e+02 8.649289925749892652e-03
1.815400000000001626e+02 8.579024452863530728e-03
1.815600000000001728e+02 8.508656058040213119e-03
1.815800000000001546e+02 8.438186227546946860e-03
1.816000000000001648e+02 8.367616451622865437e-03
1.816200000000001467e+02 8.296948224332065247e-03
1.816400000000001569e+02 8.226183043415239912e-03
1.816600000000001671e+02 8.155322410141623360e-03
1.816800000000001489e+02 8.084367829160990157e-03
1.817000000000001592e+02 8.013320808353293148e-03
1.817200000000001694e+02 7.942182858681083590e-03
1.817400000000001512e+02 7.870955494039386449e-03
1.817600000000001614e+02 7.799640231105281658e-03
1.817800000000001717e+02 7.728238589189535823e-03
1.818000000000001535e+02 7.656752090085733320e-03
1.818200000000001637e+02 7.585182257920248736e-03
1.818400000000001739e+02 7.513530619002080531e-03
1.818600000000001558e+02 7.441798701673398540e-03
1.818800000000001660e+02 7.369988036157962968e-03
1.819000000000001478e+02 7.298100154412318075e-03
1.819200000000001580e+02 7.226136589974793169e-03
1.819400000000001683e+02 7.154098877815966845e-03
1.819600000000001501e+02 7.081988554188646361e-03
1.819800000000001603e+02 7.009807156477931150e-03
1.820000000000001705e+02 6.937556223051940738e-03
1.820200000000001523e+02 6.865237293112586014e-03
1.820400000000001626e+02 6.792851906546354401e-03
1.820600000000001728e+02 6.720401603775598073e-03
1.820800000000001546e+02 6.647887925610158726e-03
1.821000000000001648e+02 6.575312413099265556e-03
1.821200000000001751e+02 6.502676607384074228e-03
1.821400000000001569e+02 6.429982049550278696e-03
1.821600000000001671e+02 6.357230280481050017e-03
1.821800000000001489e+02 6.284422840711622292e-03
1.822000000000001592e+02 6.211561270282260107e-03
1.822200000000001694e+02 6.138647108594161121e-03
1.822400000000001512e+02 6.065681894264435790e-03
1.822600000000001614e+02 5.992667164981509489e-03
1.822800000000001717e+02 5.937159126495283011e-03
1.823000000000001535e+02 5.919293904254181032e-03
1.823200000000001637e+02 5.901330560634240191e-03
1.823400000000001739e+02 5.883263311155084892e-03
1.823600000000001558e+02 5.865092447812115216e-03
1.823800000000001660e+02 5.846818267882642438e-03
1.824000000000001478e+02 5.828441073905574546e-03
1.824200000000001580e+02 5.809961173659634187e-03
1.824400000000001683e+02 5.791378880141384924e-03
1.824600000000001501e+02 5.772694511542182834e-03
1.824800000000001603e+02 5.753908391224010072e-03
1.825000000000001705e+02 5.735020847694815779e-03
1.825200000000001523e+02 5.716032214583167438e-03
1.825400000000001626e+02 5.696942830611517045e-03
1.825600000000001728e+02 5.677753039569420450e-03
1.825800000000001546e+02 5.658463190285119120e-03
1.826000000000001648e+02 5.639073636596970106e-03
1.826200000000001751e+02 5.619584737323883757e-03
1.826400000000001569e+02 5.599996856234729266e-03
1.826600000000001671e+02 5.580310362017278786e-03
1.826800000000001489e+02 5.560525628246273770e-03
1.827000000000001592e+02 5.540643033350536352e-03
1.827200000000001694e+02 5.520662960579623621e-03
1.827400000000001512e+02 5.500585797969596326e-03
1.827600000000001614e+02 5.480411938307680822e-03
1.827800000000001717e+02 5.460141779096891121e-03
1.828000000000001535e+02 5.439775722519419286e-03
1.828200000000001637e+02 5.419314175399153263e-03
1.828400000000001739e+02 5.398757549164055064e-03
1.828600000000001558e+02 5.378106259807420922e-03
1.828800000000001660e+02 5.357360727848176074e-03
1.829000000000001478e+02 5.336521378291425415e-03
1.829200000000001580e+02 5.315588640587096819e-03
1.829400000000001683e+02 5.294562948588903660e-03
1.829600000000001501e+02 5.273444740511970714e-03
1.829800000000001603e+02 5.252234458890250174e-03
1.830000000000001705e+02 5.230932550533066820e-03
1.830200000000001523e+02 5.209539466481124571e-03
1.830400000000001626e+02 5.188055661961647400e-03
1.830600000000001728e+02 5.166481596343117794e-03
1.830800000000001546e+02 5.144817733089692563e-03
1.831000000000001648e+02 5.123064539714242138e-03
1.831200000000001751e+02 5.101222487731587631e-03
1.831400000000001569e+02 5.079292052610677975e-03
1.831600000000001671e+02 5.057273713726303903e-03
1.831800000000001489e+02 5.035167954310693084e-03
1.832000000000001592e+02 5.012975261403545754e-03
1.832200000000001694e+02 4.990696125802774642e-03
1.832400000000001512e+02 4.968331042013892675e-03
1.832600000000001614e+02 4.945880508199080629e-03
1.832800000000001717e+02 4.923345026125992840e-03
1.833000000000001535e+02 4.900725101115679071e-03
1.833200000000001637e+02 4.878021241990544536e-03
1.833400000000001739e+02 4.855233961021356709e-03
1.833600000000001558e+02 4.832363773874242575e-03
1.833800000000001660e+02 4.809411199556702307e-03
1.834000000000001478e+02 4.786376760363902222e-03
1.834200000000001580e+02 4.763260981824011045e-03
1.834400000000001683e+02 4.740064392643478924e-03
1.834600000000001501e+02 4.716787524651758733e-03
1.834800000000001603e+02 4.693430912745551187e-03
1.835000000000001705e+02 4.667354956212402955e-03
1.835200000000001523e+02 4.588428438768083796e-03
1.835400000000001626e+02 4.508904391591031513e-03
1.835600000000001728e+02 4.429257782210132416e-03
1.835800000000001546e+02 4.349490133947296958e-03
1.836000000000001648e+02 4.269602977872324727e-03
1.836200000000001751e+02 4.189597852668949969e-03
1.836400000000001569e+02 4.109476304498589465e-03
1.836600000000001671e+02 4.029239886862746867e-03
1.836800000000001489e+02 3.948890160465447392e-03
1.837000000000001592e+02 3.868428693071938092e-03
1.837200000000001694e+02 3.787857059368452805e-03
1.837400000000001512e+02 3.707176840819162954e-03
1.837600000000001614e+02 3.626389625521852025e-03
1.837800000000001717e+02 3.545497008063521957e-03
1.838000000000001535e+02 3.464500589374106074e-03
1.838200000000001637e+02 3.383401976577834515e-03
1.838400000000001739e+02 3.302202782845990465e-03
1.838600000000001558e+02 3.220904627246517441e-03
1.838800000000001660e+02 3.139509134592635611e-03
1.839000000000001762e+02 3.058017935291845821e-03
1.839200000000001580e+02 2.976432665192670253e-03
1.839400000000001683e+02 2.894754965430611574e-03
1.839600000000001501e+02 2.812986482273511016e-03
1.839800000000001603e+02 2.731128866965597604e-03
1.840000000000001705e+02 2.649183775571013928e-03
1.840200000000001523e+02 2.567152868816553919e-03
1.840400000000001626e+02 2.485037811932731388e-03
1.840600000000001728e+02 2.402840274495343393e-03
1.840800000000001546e+02 2.320561930265657106e-03
1.841000000000001648e+02 2.238204457029036292e-03
1.841200000000001751e+02 2.155769536435128177e-03
1.841400000000001569e+02 2.073258853835185846e-03
1.841600000000001671e+02 1.990674098119732394e-03
1.841800000000001489e+02 1.908016961556209664e-03
1.842000000000001592e+02 1.825289139624497849e-03
1.842200000000001694e+02 1.742492330854035140e-03
1.842400000000001512e+02 1.659628236659083404e-03
1.842600000000001614e+02 1.576698561173311671e-03
1.842800000000001717e+02 1.493705011085686525e-03
1.843000000000001535e+02 1.410649295474437166e-03
1.843200000000001637e+02 1.327533125641020039e-03
1.843400000000001739e+02 1.300349315187487777e-03
1.843600000000001558e+02 1.278961497228157419e-03
1.843800000000001660e+02 1.257497455461500978e-03
1.844000000000001762e+02 1.235957571143605918e-03
1.844200000000001580e+02 1.214342229296445528e-03
1.844400000000001683e+02 1.192651818676148875e-03
1.844600000000001501e+02 1.170886731740831662e-03
1.844800000000001603e+02 1.149047364617174606e-03
1.845000000000001705e+02 1.127134117067287626e-03
1.845200000000001523e+02 1.105147392454418039e-03
1.845400000000001626e+02 1.083087597707982873e-03
1.845600000000001728e+02 1.060955143288472161e-03
1.845800000000001546e+02 1.038750443151402469e-03
1.846000000000001648e+02 1.016473914710825256e-03
1.846200000000001751e+02 9.941259788023941706e-04
1.846400000000001569e+02 9.717070596457245968e-04
1.846600000000001671e+02 9.492175848061666296e-04
1.846800000000001774e+02 9.266579851561014460e-04
1.847000000000001592e+02 9.040286948360650669e-04
1.847200000000001694e+02 8.813301512146181314e-04
1.847400000000001512e+02 8.585627948483166112e-04
1.847600000000001614e+02 8.357270694409671668e-04
1.847800000000001717e+02 8.128234218023382357e-04
1.848000000000001535e+02 7.898523018066278250e-04
1.848200000000001637e+02 7.668141623498708455e-04
1.848400000000001739e+02 7.437094593077641898e-04
1.848600000000001558e+02 7.205386514922960429e-04
1.848800000000001660e+02 6.973022006081202977e-04
1.849000000000001762e+02 6.740005712087285489e-04
1.849200000000001580e+02 6.541641150476096159e-04
1.849400000000001683e+02 6.479857338985319090e-04
1.849600000000001501e+02 6.417439687366658209e-04
1.849800000000001603e+02 6.354389341920769910e-04
1.850000000000001705e+02 6.290707475732824861e-04
1.850200000000001523e+02 6.226395288560328863e-04
1.850400000000001626e+02 6.161454006720766974e-04
1.850600000000001728e+02 6.095884882972730503e-04
1.850800000000001546e+02 6.029689196392139065e-04
1.851000000000001648e+02 5.962868252248791157e-04
1.851200000000001751e+02 5.895423381874155457e-04
1.851400000000001569e+02 5.827355942529577381e-04
1.851600000000001671e+02 5.758667317267377600e-04
1.851800000000001774e+02 5.689358914791733729e-04
1.852000000000001592e+02 5.619432169311375192e-04
1.852200000000001694e+02 5.548888540393767796e-04
1.852400000000001512e+02 5.477729512811648155e-04
1.852600000000001614e+02 5.405956596387456953e-04
1.852800000000001717e+02 5.333571325835901938e-04
1.853000000000001535e+02 5.260575260599023670e-04
1.853200000000001637e+02 5.186969984681711211e-04
1.853400000000001739e+02 5.112757106482023394e-04
1.853600000000001558e+02 5.037938258618317134e-04
1.853800000000001660e+02 4.962515097753047218e-04
1.854000000000001762e+02 4.886489304413613828e-04
1.854200000000001580e+02 4.809862582809631103e-04
1.854400000000001683e+02 4.732636660646226986e-04
1.854600000000001501e+02 4.654813288937565872e-04
1.854800000000001603e+02 4.576394241811569154e-04
1.855000000000001705e+02 4.497381316316516873e-04
1.855200000000001523e+02 4.417776332224156600e-04
1.855400000000001626e+02 4.337581131825189837e-04
1.855600000000001728e+02 4.256797579729669316e-04
1.855800000000001546e+02 4.175427562656097279e-04
1.856000000000001648e+02 4.093472989224059347e-04
1.856200000000001751e+02 4.010935789741997362e-04
1.856400000000001569e+02 3.927817915991549109e-04
1.856600000000001671e+02 3.844121341008622421e-04
1.856800000000001774e+02 3.759848058865852718e-04
1.857000000000001592e+02 3.675000084448618769e-04
1.857200000000001694e+02 3.589579453228076348e-04
1.857400000000001512e+02 3.503588221036078951e-04
1.857600000000001614e+02 3.417028463833536914e-04
1.857800000000001717e+02 3.329902277478844299e-04
1.858000000000001535e+02 3.242211777493352412e-04
1.858200000000001637e+02 3.153959098823482291e-04
1.858400000000001739e+02 3.065146395603596686e-04
1.858600000000001558e+02 2.975775840913867350e-04
1.858800000000001660e+02 2.885849626536779499e-04
1.859000000000001762e+02 2.795369962714277026e-04
1.859200000000001580e+02 2.704339077899429794e-04
1.859400000000001683e+02 2.612759218507591883e-04
1.859600000000001501e+02 2.520632648667460647e-04
1.859800000000001603e+02 2.427961649968100627e-04
1.860000000000001705e+02 2.334748521204793017e-04
1.860200000000001523e+02 2.240995578124773443e-04
1.860400000000001626e+02 2.146705153169864867e-04
1.860600000000001728e+02 2.051879595218770319e-04
1.860800000000001546e+02 1.956521269326042553e-04
1.861000000000001648e+02 1.860632556463137806e-04
1.861200000000001751e+02 1.764215853254441841e-04
1.861400000000001569e+02 1.667273571715248643e-04
1.861600000000001671e+02 1.569808138985803183e-04
1.861800000000001774e+02 1.471821997066546841e-04
1.862000000000001592e+02 1.373317602551572532e-04
1.862200000000001694e+02 1.274297426360455432e-04
1.862400000000001512e+02 1.174763953469567623e-04
1.862600000000001614e+02 1.074719682643646168e-04
1.862800000000001717e+02 9.741671261649398903e-05
1.863000000000001535e+02 8.731088095623768962e-05
1.863200000000001637e+02 7.715472713412329883e-05
1.863400000000001739e+02 6.694850627088877427e-05
1.863600000000001558e+02 5.669247473049657070e-05
1.863800000000001660e+02 4.638689009257722558e-05
1.864000000000001762e+02 3.603201112526591366e-05
1.864200000000001580e+02 2.562809775774659233e-05
1.864400000000001683e+02 1.517541105290774686e-05
1.864600000000001785e+02 4.674213179851723520e-06
1.864800000000001603e+02 -5.875232613537078734e-06
1.865000000000001705e+02 -1.647266202798126084e-05
1.865200000000001523e+02 -2.711780974031691396e-05
1.865400000000001626e+02 -3.781040943092842289e-05
1.865600000000001728e+02 -4.855019381118675921e-05
1.865800000000001546e+02 -5.933689465084121897e-05
1.866000000000001648e+02 -7.017024280559186304e-05
1.866200000000001751e+02 -8.104996824422382791e-05
1.866400000000001569e+02 -9.197580007613708234e-05
1.866600000000001671e+02 -1.029474665786149251e-04
1.866800000000001774e+02 -1.139646952240731435e-04
1.867000000000001592e+02 -1.250272127074209796e-04
1.867200000000001694e+02 -1.361347449729392888e-04
1.867400000000001512e+02 -1.472870172417523114e-04
1.867600000000001614e+02 -1.584837540386507262e-04
1.867800000000001717e+02 -1.697246792191301618e-04
1.868000000000001535e+02 -1.810095159962898730e-04
1.868200000000001637e+02 -1.923379869677627240e-04
1.868400000000001739e+02 -2.037098141422974938e-04
1.868600000000001558e+02 -2.151247189665405951e-04
1.868800000000001660e+02 -2.265824223515806228e-04
1.869000000000001762e+02 -2.380826446993730174e-04
1.869200000000001580e+02 -2.496251059290908124e-04
1.869400000000001683e+02 -2.612095255034704226e-04
1.869600000000001785e+02 -2.728356224548243638e-04
1.869800000000001603e+02 -2.845031154111761908e-04
1.870000000000001705e+02 -2.962117226221601353e-04
1.870200000000001523e+02 -3.079611619846164632e-04
1.870400000000001626e+02 -3.197511510684486122e-04
1.870600000000001728e+02 -3.315814071420860047e-04
1.870800000000001546e+02 -3.434516471976670291e-04
1.871000000000001648e+02 -3.553615879766243674e-04
1.871200000000001751e+02 -3.673109459943707067e-04
1.871400000000001569e+02 -3.792994375654657824e-04
1.871600000000001671e+02 -3.913267788283616663e-04
1.871800000000001774e+02 -4.033926857698864367e-04
1.872000000000001592e+02 -4.154968742499041945e-04
1.872200000000001694e+02 -4.276390600254010481e-04
1.872400000000001796e+02 -4.398189587746917156e-04
1.872600000000001614e+02 -4.520362861213209787e-04
1.872800000000001717e+02 -4.642907576579314178e-04
1.873000000000001535e+02 -4.765820889696688431e-04
1.873200000000001637e+02 -4.889099956577471580e-04
1.873400000000001739e+02 -5.012741933625543874e-04
1.873600000000001558e+02 -5.136743977867208686e-04
1.873800000000001660e+02 -5.261103247180372788e-04
1.874000000000001762e+02 -5.385816900518561497e-04
1.874200000000001580e+02 -5.510882098137674136e-04
1.874400000000001683e+02 -5.636296001817433414e-04
1.874600000000001785e+02 -5.762055775081699645e-04
1.874800000000001603e+02 -5.888158583416801956e-04
1.875000000000001705e+02 -6.014601594487940708e-04
1.875200000000001523e+02 -6.141381978352707018e-04
1.875400000000001626e+02 -6.268496907674912366e-04
1.875600000000001728e+02 -6.395943557931479300e-04
1.875800000000001546e+02 -6.523719107622234564e-04
1.876000000000001648e+02 -6.651820738475235301e-04
1.876200000000001751e+02 -6.780245635649594007e-04
1.876400000000001569e+02 -6.908990987935524674e-04
1.876600000000001671e+02 -7.038053987955961025e-04
1.876800000000001774e+02 -7.167431832360080099e-04
1.877000000000001592e+02 -7.297121722018914004e-04
1.877200000000001694e+02 -7.427120862217692805e-04
1.877400000000001796e+02 -7.557426462844412220e-04
1.877600000000001614e+02 -7.688035738578069545e-04
1.877800000000001717e+02 -7.818945909073568915e-04
1.878000000000001535e+02 -7.950154199143432505e-04
1.878200000000001637e+02 -8.081657838939860844e-04
1.878400000000001739e+02 -8.213454064130300920e-04
1.878600000000001558e+02 -8.345540116075222817e-04
1.878800000000001660e+02 -8.477913242000094775e-04
1.879000000000001762e+02 -8.610570695166200328e-04
1.879200000000001580e+02 -8.743509735039597117e-04
1.879400000000001683e+02 -8.876727627456501091e-04
1.879600000000001785e+02 -9.010221644786057778e-04
1.879800000000001603e+02 -9.143989066093803110e-04
1.880000000000001705e+02 -9.278027177298534467e-04
1.880200000000001523e+02 -9.412333271328333873e-04
1.880400000000001626e+02 -9.546904648275548197e-04
1.880600000000001728e+02 -9.681738615547767551e-04
1.880800000000001546e+02 -9.816832488016089941e-04
1.881000000000001648e+02 -9.952183588163004274e-04
1.881200000000001751e+02 -1.008778924622508004e-03
1.881400000000001569e+02 -1.022364680033567867e-03
1.881600000000001671e+02 -1.035975359666334219e-03
1.881800000000001774e+02 -1.049610698954946955e-03
1.882000000000001592e+02 -1.063270434164172986e-03
1.882200000000001694e+02 -1.076954302402665818e-03
1.882400000000001796e+02 -1.090662041635851289e-03
1.882600000000001614e+02 -1.104393390698697307e-03
1.882800000000001717e+02 -1.118148089308202992e-03
1.883000000000001535e+02 -1.131925878075471696e-03
1.883200000000001637e+02 -1.145726498517868602e-03
1.883400000000001739e+02 -1.159549693070674806e-03
1.883600000000001558e+02 -1.173395205098582686e-03
1.883800000000001660e+02 -1.187262778906982659e-03
1.884000000000001762e+02 -1.201152159753082977e-03
1.884200000000001580e+02 -1.215063093856441449e-03
1.884400000000001683e+02 -1.228995328409841293e-03
1.884600000000001785e+02 -1.242948611589322601e-03
1.884800000000001603e+02 -1.256922692564497665e-03
1.885000000000001705e+02 -1.270917321508277997e-03
1.885200000000001523e+02 -1.284932249606468005e-03
1.885400000000001626e+02 -1.298967229067314426e-03
1.885600000000001728e+02 -1.316470074779282299e-03
1.885800000000001546e+02 -1.364246652523926550e-03
1.886000000000001648e+02 -1.410330758358242743e-03
1.886200000000001751e+02 -1.456413944317978132e-03
1.886400000000001569e+02 -1.502495436759942191e-03
1.886600000000001671e+02 -1.548574464706233608e-03
1.886800000000001774e+02 -1.594650259895199302e-03
1.887000000000001592e+02 -1.651047635863549419e-03
1.887200000000001694e+02 -1.703579276208885178e-03
1.887400000000001796e+02 -1.700435986633614142e-03
1.887600000000001614e+02 -1.657347600426300679e-03
1.887800000000001717e+02 -1.604118482896179070e-03
1.888000000000001535e+02 -1.563755734671014568e-03
1.888200000000001637e+02 -1.546482560882998531e-03
1.888400000000001739e+02 -1.529233653848020499e-03
1.888600000000001558e+02 -1.512009329445032592e-03
1.888800000000001660e+02 -1.487191049857681472e-03
1.889000000000001762e+02 -1.450728212877481138e-03
1.889200000000001580e+02 -1.414249587590560428e-03
1.889400000000001683e+02 -1.377755679558463359e-03
1.889600000000001785e+02 -1.341246998138972881e-03
1.889800000000001603e+02 -1.304724056474671021e-03
1.890000000000001705e+02 -1.268187371479765832e-03
1.890200000000001808e+02 -1.231637463827877851e-03
1.890400000000001626e+02 -1.212448019528216151e-03
1.890600000000001728e+02 -1.211852737396943878e-03
1.890800000000001546e+02 -1.211303782860404703e-03
1.891000000000001648e+02 -1.210801278201779170e-03
1.891200000000001751e+02 -1.210345344791623461e-03
1.891400000000001569e+02 -1.209936103072663032e-03
1.891600000000001671e+02 -1.209573672544623753e-03
1.891800000000001774e+02 -1.209258171749082785e-03
1.892000000000001592e+02 -1.208989718254139699e-03
1.892200000000001694e+02 -1.208768428639188852e-03
1.892400000000001796e+02 -1.208594418479734490e-03
1.892600000000001614e+02 -1.208467802331884269e-03
1.892800000000001717e+02 -1.208388693717263231e-03
1.893000000000001535e+02 -1.208357205107540725e-03
1.893200000000001637e+02 -1.208373447909100217e-03
1.893400000000001739e+02 -1.208437532447773945e-03
1.893600000000001558e+02 -1.208549567953361810e-03
1.893800000000001660e+02 -1.208709662544414599e-03
1.894000000000001762e+02 -1.208917923212856965e-03
1.894200000000001580e+02 -1.209174455808485283e-03
1.894400000000001683e+02 -1.209479365023788605e-03
1.894600000000001785e+02 -1.209832754378574026e-03
1.894800000000001603e+02 -1.210234726204575560e-03
1.895000000000001705e+02 -1.210859003168718003e-03
1.895200000000001808e+02 -1.214376385637892363e-03
1.895400000000001626e+02 -1.218811613227207711e-03
1.895600000000001728e+02 -1.223302447309951128e-03
1.895800000000001546e+02 -1.227848941534834606e-03
1.896000000000001648e+02 -1.232451147745976553e-03
1.896200000000001751e+02 -1.237109115967111256e-03
1.896400000000001569e+02 -1.241822894386249588e-03
1.896600000000001671e+02 -1.246592529340131766e-03
1.896800000000001774e+02 -1.251418065299012092e-03
1.897000000000001592e+02 -1.256299544851365198e-03
1.897200000000001694e+02 -1.261237008688976527e-03
1.897400000000001796e+02 -1.266230495591834631e-03
1.897600000000001614e+02 -1.271280042413397947e-03
1.897800000000001717e+02 -1.276385684065919901e-03
1.898000000000001819e+02 -1.281547453505859236e-03
1.898200000000001637e+02 -1.286765381719466193e-03
1.898400000000001739e+02 -1.292039497708502051e-03
1.898600000000001558e+02 -1.297369828476156207e-03
1.898800000000001660e+02 -1.302756399013103123e-03
1.899000000000001762e+02 -1.308199232283579431e-03
1.899200000000001580e+02 -1.313698349211840947e-03
1.899400000000001683e+02 -1.319253768668571768e-03
1.899600000000001785e+02 -1.324865507457704704e-03
1.899800000000001603e+02 -1.330533580303148262e-03
1.900000000000001705e+02 -1.336257999835913047e-03
1.900200000000001808e+02 -1.342038776581229702e-03
1.900400000000001626e+02 -1.347875918946005560e-03
1.900600000000001728e+02 -1.353769433206488152e-03
1.900800000000001546e+02 -1.359719323495889266e-03
1.901000000000001648e+02 -1.365725591792525282e-03
1.901200000000001751e+02 -1.371788237907859299e-03
1.901400000000001569e+02 -1.377907259475046747e-03
1.901600000000001671e+02 -1.384082651937438299e-03
1.901800000000001774e+02 -1.390314408537403259e-03
1.902000000000001592e+02 -1.396602520305452195e-03
1.902200000000001694e+02 -1.402946976049389283e-03
1.902400000000001796e+02 -1.409347762343963160e-03
1.902600000000001614e+02 -1.415804863520285766e-03
1.902800000000001717e+02 -1.422318261656285504e-03
1.903000000000001819e+02 -1.428887936566363088e-03
1.903200000000001637e+02 -1.435513865792193604e-03
1.903400000000001739e+02 -1.442196024593374402e-03
1.903600000000001558e+02 -1.448934385938184218e-03
1.903800000000001660e+02 -1.455728920495036847e-03
1.904000000000001762e+02 -1.462579596623731631e-03
1.904200000000001580e+02 -1.469486380367278355e-03
1.904400000000001683e+02 -1.476449235443869816e-03
1.904600000000001785e+02 -1.483468123239125441e-03
1.904800000000001603e+02 -1.490543002798584270e-03
1.905000000000001705e+02 -1.497673830820742428e-03
1.905200000000001808e+02 -1.504860561649811520e-03
1.905400000000001626e+02 -1.512103147269248981e-03
1.905600000000001728e+02 -1.519401537295612167e-03
1.905800000000001546e+02 -1.526755678972142915e-03
1.906000000000001648e+02 -1.534165517163401824e-03
1.906200000000001751e+02 -1.541630994349497919e-03
1.906400000000001569e+02 -1.549152050621244430e-03
1.906600000000001671e+02 -1.556728623675015773e-03
1.906800000000001774e+02 -1.564360648808523933e-03
1.907000000000001592e+02 -1.572048058916351116e-03
1.907200000000001694e+02 -1.579790784486246333e-03
1.907400000000001796e+02 -1.587588753595340664e-03
1.907600000000001614e+02 -1.595441891907018687e-03
1.907800000000001717e+02 -1.603350122667985059e-03
1.908000000000001819e+02 -1.611313366705600849e-03
1.908200000000001637e+02 -1.619331542425554889e-03
1.908400000000001739e+02 -1.627404565809986584e-03
1.908600000000001558e+02 -1.635532350415879995e-03
1.908800000000001660e+02 -1.643714807373653939e-03
1.909000000000001762e+02 -1.651951845386331061e-03
1.909200000000001580e+02 -1.660243370728894463e-03
1.909400000000001683e+02 -1.668589287248004515e-03
1.909600000000001785e+02 -1.676989496362172325e-03
1.909800000000001603e+02 -1.685443897061961399e-03
1.910000000000001705e+02 -1.693952385911036721e-03
1.910200000000001808e+02 -1.702514857047175223e-03
1.910400000000001626e+02 -1.711131202183661156e-03
1.910600000000001728e+02 -1.719801310611253266e-03
1.910800000000001546e+02 -1.728525069200321325e-03
1.911000000000001648e+02 -1.737302362403399421e-03
1.911200000000001751e+02 -1.746133072257989496e-03
1.911400000000001569e+02 -1.755017078390021029e-03
1.911600000000001671e+02 -1.763954258017419148e-03
1.911800000000001774e+02 -1.772944485953870065e-03
1.912000000000001592e+02 -1.781987634613474685e-03
1.912200000000001694e+02 -1.791083574015320040e-03
1.912400000000001796e+02 -1.800232171788568314e-03
1.912600000000001614e+02 -1.809433293177802830e-03
1.912800000000001717e+02 -1.818686801049109987e-03
1.913000000000001819e+02 -1.827992555895908587e-03
1.913200000000001637e+02 -1.837350415845669278e-03
1.913400000000001739e+02 -1.846760236666941061e-03
1.913600000000001558e+02 -1.856221871776325954e-03
1.913800000000001660e+02 -1.865735172246397143e-03
1.914000000000001762e+02 -1.875299986813524101e-03
1.914200000000001580e+02 -1.884916161886231786e-03
1.914400000000001683e+02 -1.894583541554184991e-03
1.914600000000001785e+02 -1.904301967596948699e-03
1.914800000000001603e+02 -1.914071279493720747e-03
1.915000000000001705e+02 -1.923891314432976457e-03
1.915200000000001808e+02 -1.933761907322812572e-03
1.915400000000001626e+02 -1.943682890801366660e-03
1.915600000000001728e+02 -1.953654095247823932e-03
1.915800000000001830e+02 -1.963675348793689907e-03
1.916000000000001648e+02 -1.973746477334310280e-03
1.916200000000001751e+02 -1.983867304541130430e-03
1.916400000000001569e+02 -1.994037651873652433e-03
1.916600000000001671e+02 -2.004257338592561714e-03
1.916800000000001774e+02 -2.014526181772343695e-03
1.917000000000001592e+02 -2.024843996315037111e-03
1.917200000000001694e+02 -2.035210594963932692e-03
1.917400000000001796e+02 -2.045625788317434902e-03
1.917600000000001614e+02 -2.056089384843775864e-03
1.917800000000001717e+02 -2.066601190895689388e-03
1.918000000000001819e+02 -2.077161010725527782e-03
1.918200000000001637e+02 -2.087768646500749465e-03
1.918400000000001739e+02 -2.098423898319746149e-03
1.918600000000001558e+02 -2.109126564227845231e-03
1.918800000000001660e+02 -2.119876440233925408e-03
1.919000000000001762e+02 -2.130673320327129000e-03
1.919200000000001580e+02 -2.141516996493953752e-03
1.919400000000001683e+02 -2.152407258735713255e-03
1.919600000000001785e+02 -2.163343895086276662e-03
1.919800000000001603e+02 -2.174326691630051270e-03
1.920000000000001705e+02 -2.185355432520542755e-03
1.920200000000001808e+02 -2.196429899998692935e-03
1.920400000000001626e+02 -2.207549874412235817e-03
1.920600000000001728e+02 -2.218715134234712765e-03
1.920800000000001830e+02 -2.229925456085127353e-03
1.921000000000001648e+02 -2.241180614747791903e-03
1.921200000000001751e+02 -2.252480383192508387e-03
1.921400000000001569e+02 -2.263824532594874671e-03
1.921600000000001671e+02 -2.275212832357135454e-03
1.921800000000001774e+02 -2.286645050129096097e-03
1.922000000000001592e+02 -2.298120951829327012e-03
1.922200000000001694e+02 -2.309640301666850311e-03
1.922400000000001796e+02 -2.321202862162578383e-03
1.922600000000001614e+02 -2.332808394171722189e-03
1.922800000000001717e+02 -2.344456656905827881e-03
1.923000000000001819e+02 -2.356147407955369848e-03
1.923200000000001637e+02 -2.367880403312512452e-03
1.923400000000001739e+02 -2.379655397394092511e-03
1.923600000000001842e+02 -2.391472143064904930e-03
1.923800000000001660e+02 -2.403330391661131875e-03
1.924000000000001762e+02 -2.415229893013965800e-03
1.924200000000001580e+02 -2.427170395473569452e-03
1.924400000000001683e+02 -2.439151645933182021e-03
1.924600000000001785e+02 -2.451173389853354093e-03
1.924800000000001603e+02 -2.463235371286480544e-03
1.925000000000001705e+02 -2.475337332901552008e-03
1.925200000000001808e+02 -2.487479016009010429e-03
1.925400000000001626e+02 -2.499660160585705226e-03
1.925600000000001728e+02 -2.511880505300333449e-03
1.925800000000001830e+02 -2.524139787538709056e-03
1.926000000000001648e+02 -2.536437743429346189e-03
1.926200000000001751e+02 -2.548774107869244531e-03
1.926400000000001569e+02 -2.555680728244366998e-03
1.926600000000001671e+02 -2.561194808753852227e-03
1.926800000000001774e+02 -2.566749329004638751e-03
1.927000000000001592e+02 -2.572344171112498148e-03
1.927200000000001694e+02 -2.577979215796052676e-03
1.927400000000001796e+02 -2.583654342387998928e-03
1.927600000000001614e+02 -2.589369428846755201e-03
1.927800000000001717e+02 -2.595124351768295784e-03
1.928000000000001819e+02 -2.600918986397962682e-03
1.928200000000001637e+02 -2.606753206642750936e-03
1.928400000000001739e+02 -2.612626885083480302e-03
1.928600000000001842e+02 -2.618539892987443562e-03
1.928800000000001660e+02 -2.624492100320820198e-03
1.929000000000001762e+02 -2.630483375761807387e-03
1.929200000000001580e+02 -2.636513586713361106e-03
1.929400000000001683e+02 -2.642582599316479347e-03
1.929600000000001785e+02 -2.648690278463498339e-03
1.929800000000001603e+02 -2.654836487811541423e-03
1.930000000000001705e+02 -2.661021089796171326e-03
1.930200000000001808e+02 -2.667243945645120934e-03
1.930400000000001626e+02 -2.673504915392344982e-03
1.930600000000001728e+02 -2.679803857891947718e-03
1.930800000000001830e+02 -2.686140630832475288e-03
1.931000000000001648e+02 -2.692515090751157383e-03
1.931200000000001751e+02 -2.698927093048645882e-03
1.931400000000001569e+02 -2.705376492003256934e-03
1.931600000000001671e+02 -2.711863140786093408e-03
1.931800000000001774e+02 -2.718386891475550651e-03
1.932000000000001592e+02 -2.724947595072627592e-03
1.932200000000001694e+02 -2.731545101515734774e-03
1.932400000000001796e+02 -2.738179259696129058e-03
1.932600000000001614e+02 -2.744849917473136253e-03
1.932800000000001717e+02 -2.751556921689633957e-03
1.933000000000001819e+02 -2.758300118187455036e-03
1.933200000000001637e+02 -2.765328335543373092e-03
1.933400000000001739e+02 -2.795145523599949604e-03
1.933600000000001842e+02 -2.830335514435359558e-03
1.933800000000001660e+02 -2.865571632555202579e-03
1.934000000000001762e+02 -2.900853152969754163e-03
1.934200000000001580e+02 -2.936179348572421494e-03
1.934400000000001683e+02 -2.971549490210169744e-03
1.934600000000001785e+02 -3.006962846754254997e-03
1.934800000000001603e+02 -3.042418685171092464e-03
1.935000000000001705e+02 -3.077916270593869345e-03
1.935200000000001808e+02 -3.113454866393970764e-03
1.935400000000001626e+02 -3.149033734253347226e-03
1.935600000000001728e+02 -3.184652134236386385e-03
1.935800000000001830e+02 -3.220309324862585375e-03
1.936000000000001648e+02 -3.256004563179251774e-03
1.936200000000001751e+02 -3.291737104834939649e-03
1.936400000000001569e+02 -3.327506204151963604e-03
1.936600000000001671e+02 -3.363311114200333990e-03
1.936800000000001774e+02 -3.399151086871272757e-03
1.937000000000001592e+02 -3.435025372950784375e-03
1.937200000000001694e+02 -3.470933222193887686e-03
1.937400000000001796e+02 -3.506873883398261855e-03
1.937600000000001614e+02 -3.542846604478665142e-03
1.937800000000001717e+02 -3.578850632541250888e-03
1.938000000000001819e+02 -3.614885213957586864e-03
1.938200000000001637e+02 -3.650949594439139526e-03
1.938400000000001739e+02 -3.687043019112035396e-03
1.938600000000001842e+02 -3.723164732591057857e-03
1.938800000000001660e+02 -3.759313979054154393e-03
1.939000000000001762e+02 -3.795490002317425220e-03
1.939200000000001580e+02 -3.831692045908673388e-03
1.939400000000001683e+02 -3.867919353142553439e-03
1.939600000000001785e+02 -3.904171167194549989e-03
1.939800000000001603e+02 -3.940446731174985368e-03
1.940000000000001705e+02 -3.976745288203837811e-03
1.940200000000001808e+02 -4.013066081484085133e-03
1.940400000000001626e+02 -4.049408354375971276e-03
1.940600000000001728e+02 -4.085771350470655296e-03
1.940800000000001830e+02 -4.122154313663985679e-03
1.941000000000001648e+02 -4.158556488229413380e-03
1.941200000000001751e+02 -4.194977118892042819e-03
1.941400000000001853e+02 -4.231415450900923025e-03
1.941600000000001671e+02 -4.267870730101860910e-03
1.941800000000001774e+02 -4.304342203010552009e-03
1.942000000000001592e+02 -4.340829116884160378e-03
1.942200000000001694e+02 -4.377330719793854318e-03
1.942400000000001796e+02 -4.413846260696067079e-03
1.942600000000001614e+02 -4.450374989504143550e-03
1.942800000000001717e+02 -4.486916157159506410e-03
1.943000000000001819e+02 -4.523469015701915910e-03
1.943200000000001637e+02 -4.585140932677356923e-03
1.943400000000001739e+02 -4.646281053708772174e-03
1.943600000000001842e+02 -4.707478606008414640e-03
1.943800000000001660e+02 -4.768732355064171126e-03
1.944000000000001762e+02 -4.830041062366408240e-03
1.944200000000001580e+02 -4.891403485521333104e-03
1.944400000000001683e+02 -4.952818378367085383e-03
1.944600000000001785e+02 -5.014284491089208290e-03
1.944800000000001603e+02 -5.075800570338281047e-03
1.945000000000001705e+02 -5.137365359347689266e-03
1.945200000000001808e+02 -5.198977598051682421e-03
1.945400000000001626e+02 -5.260636023204776600e-03
1.945600000000001728e+02 -5.322339368502385440e-03
1.945800000000001830e+02 -5.384086364700352983e-03
1.946000000000001648e+02 -5.445875739737094691e-03
1.946200000000001751e+02 -5.507706218855338599e-03
1.946400000000001853e+02 -5.569576524724290621e-03
1.946600000000001671e+02 -5.631485377562893586e-03
1.946800000000001774e+02 -5.693431495263918084e-03
1.947000000000001592e+02 -5.755413593517493855e-03
1.947200000000001694e+02 -5.817430385935818196e-03
1.947400000000001796e+02 -5.879480584178612031e-03
1.947600000000001614e+02 -5.941562898078111069e-03
1.947800000000001717e+02 -6.003676035765551436e-03
1.948000000000001819e+02 -6.065818703796931055e-03
1.948200000000001637e+02 -6.127989607280090283e-03
1.948400000000001739e+02 -6.190187450001216618e-03
1.948600000000001842e+02 -6.252410934552526424e-03
1.948800000000001660e+02 -6.314658762459227602e-03
1.949000000000001762e+02 -6.376929634307908212e-03
1.949200000000001864e+02 -6.439222249873856503e-03
1.949400000000001683e+02 -6.501535308249224016e-03
1.949600000000001785e+02 -6.563867507971767219e-03
1.949800000000001603e+02 -6.626217547152405199e-03
1.950000000000001705e+02 -6.688584123604235376e-03
1.950200000000001808e+02 -6.750965934970593399e-03
1.950400000000001626e+02 -6.813361678853759214e-03
1.950600000000001728e+02 -6.875770052943520026e-03
1.950800000000001830e+02 -6.938189755145034165e-03
1.951000000000001648e+02 -7.000619483707892776e-03
1.951200000000001751e+02 -7.063057937353871794e-03
1.951400000000001853e+02 -7.125503815405409905e-03
1.951600000000001671e+02 -7.187955817913121992e-03
1.951800000000001774e+02 -7.250412645783971786e-03
1.952000000000001592e+02 -7.312873000908804398e-03
1.952200000000001694e+02 -7.375335586289471189e-03
1.952400000000001796e+02 -7.437799106165903472e-03
1.952600000000001614e+02 -7.500262266142539158e-03
1.952800000000001717e+02 -7.562723773315636715e-03
1.953000000000001819e+02 -7.625182336398183928e-03
1.953200000000001637e+02 -7.687636665846371391e-03
1.953400000000001739e+02 -7.750085473984116152e-03
1.953600000000001842e+02 -7.812527475128448404e-03
1.953800000000001660e+02 -7.874961385713261444e-03
1.954000000000001762e+02 -7.937385924413413799e-03
1.954200000000001864e+02 -7.999799812267822594e-03
1.954400000000001683e+02 -8.062201772801973199e-03
1.954600000000001785e+02 -8.124590532150779282e-03
1.954800000000001603e+02 -8.186964819178452202e-03
1.955000000000001705e+02 -8.249323365601387084e-03
1.955200000000001808e+02 -8.311664906106373818e-03
1.955400000000001626e+02 -8.373988178471163807e-03
1.955600000000001728e+02 -8.436291923683329752e-03
1.955800000000001830e+02 -8.498574886057074992e-03
1.956000000000001648e+02 -8.560835813351515625e-03
1.956200000000001751e+02 -8.623073456887061367e-03
1.956400000000001853e+02 -8.685286571660255986e-03
1.956600000000001671e+02 -8.747473916458813753e-03
1.956800000000001774e+02 -8.809634253975955065e-03
1.957000000000001592e+02 -8.871766350922601421e-03
1.957200000000001694e+02 -8.933868978139761219e-03
1.957400000000001796e+02 -8.995940910709808794e-03
1.957600000000001614e+02 -9.057980928065978432e-03
1.957800000000001717e+02 -9.119987814102368390e-03
1.958000000000001819e+02 -9.183916037976023669e-03
1.958200000000001637e+02 -9.250011001787527415e-03
1.958400000000001739e+02 -9.316133221903400916e-03
1.958600000000001842e+02 -9.382281318349047772e-03
1.958800000000001660e+02 -9.448453908619196262e-03
1.959000000000001762e+02 -9.514649607811719381e-03
1.959200000000001864e+02 -9.580867028758020126e-03
1.959400000000001683e+02 -9.647104782157665120e-03
1.959600000000001785e+02 -9.713361476711703316e-03
1.959800000000001603e+02 -9.779635719256387152e-03
1.960000000000001705e+02 -9.845926114899187023e-03
1.960200000000001808e+02 -9.912231267152795192e-03
1.960400000000001626e+02 -9.978549778072188028e-03
1.960600000000001728e+02 -1.004488024839034731e-02
1.960800000000001830e+02 -1.011122127765504662e-02
1.961000000000001648e+02 -1.017757146436603331e-02
1.961200000000001751e+02 -1.024392940611258684e-02
1.961400000000001853e+02 -1.031029369971132176e-02
1.961600000000001671e+02 -1.037666294134388309e-02
1.961800000000001774e+02 -1.044303572669654304e-02
1.962000000000001592e+02 -1.050941065109729962e-02
1.962200000000001694e+02 -1.057578630965589316e-02
1.962400000000001796e+02 -1.064216129740238811e-02
1.962600000000001614e+02 -1.070853420942567691e-02
1.962800000000001717e+02 -1.077490364101450944e-02
1.963000000000001819e+02 -1.084126818779478606e-02
1.963200000000001637e+02 -1.090762644587029567e-02
1.963400000000001739e+02 -1.097397701196168099e-02
1.963600000000001842e+02 -1.104031848354580618e-02
1.963800000000001660e+02 -1.110664945899494070e-02
1.964000000000001762e+02 -1.117296853771638544e-02
1.964200000000001864e+02 -1.123927432029139285e-02
1.964400000000001683e+02 -1.130556540861382686e-02
1.964600000000001785e+02 -1.137184040602983587e-02
1.964800000000001603e+02 -1.143809791747497917e-02
1.965000000000001705e+02 -1.150433654961443945e-02
1.965200000000001808e+02 -1.157055491097922113e-02
1.965400000000001626e+02 -1.163675161210485191e-02
1.965600000000001728e+02 -1.170292526566929676e-02
1.965800000000001830e+02 -1.176907448662859075e-02
1.966000000000001648e+02 -1.183519789235421352e-02
1.966200000000001751e+02 -1.190129410276985662e-02
1.966400000000001853e+02 -1.196736174048573798e-02
1.966600000000001671e+02 -1.203339943093492855e-02
1.966800000000001774e+02 -1.209940580250788017e-02
1.967000000000001876e+02 -1.216537948668561589e-02
1.967200000000001694e+02 -1.223131911817445898e-02
1.967400000000001796e+02 -1.231202841674173577e-02
1.967600000000001614e+02 -1.240057545115484487e-02
1.967800000000001717e+02 -1.248910850770039785e-02
1.968000000000001819e+02 -1.257762572425597837e-02
1.968200000000001637e+02 -1.266612524002873851e-02
1.968400000000001739e+02 -1.275460519573937135e-02
1.968600000000001842e+02 -1.284306373380677407e-02
1.968800000000001660e+02 -1.293149899853123820e-02
1.969000000000001762e+02 -1.301990913628047787e-02
1.969200000000001864e+02 -1.310829229567074365e-02
1.969400000000001683e+02 -1.319664662775148906e-02
1.969600000000001785e+02 -1.328497028618785478e-02
1.969800000000001603e+02 -1.337326142744243301e-02
1.970000000000001705e+02 -1.346151821095825304e-02
1.970200000000001808e+02 -1.354973879933833898e-02
1.970400000000001626e+02 -1.363792135852813156e-02
1.970600000000001728e+02 -1.372606405799419761e-02
1.970800000000001830e+02 -1.381416507090446957e-02
1.971000000000001648e+02 -1.390222257430627668e-02
1.971200000000001751e+02 -1.399023474930503191e-02
1.971400000000001853e+02 -1.407819978124061344e-02
1.971600000000001671e+02 -1.416611585986388318e-02
1.971800000000001774e+02 -1.425398117951246976e-02
1.972000000000001876e+02 -1.434179393928495562e-02
1.972200000000001694e+02 -1.442955234321430767e-02
1.972400000000001796e+02 -1.451725460044081019e-02
1.972600000000001614e+02 -1.460489892538330628e-02
1.972800000000001717e+02 -1.469248353791007856e-02
1.973000000000001819e+02 -1.478000666350760828e-02
1.973200000000001637e+02 -1.486746653344927886e-02
1.973400000000001739e+02 -1.495486138496241076e-02
1.973600000000001842e+02 -1.504218946139393442e-02
1.973800000000001660e+02 -1.512944901237444316e-02
1.974000000000001762e+02 -1.521663829398290854e-02
1.974200000000001864e+02 -1.530375556890723604e-02
1.974400000000001683e+02 -1.539079910660510683e-02
1.974600000000001785e+02 -1.547776718346416565e-02
1.974800000000001887e+02 -1.556465808295847721e-02
1.975000000000001705e+02 -1.565147009580542675e-02
1.975200000000001808e+02 -1.573820152012106802e-02
1.975400000000001626e+02 -1.582485066157243020e-02
1.975600000000001728e+02 -1.591141583352960465e-02
1.975800000000001830e+02 -1.599789535721664324e-02
1.976000000000001648e+02 -1.608428756185833683e-02
1.976200000000001751e+02 -1.617059078482941878e-02
1.976400000000001853e+02 -1.625680337179750620e-02
1.976600000000001671e+02 -1.634292367686784181e-02
1.976800000000001774e+02 -1.642895006272541633e-02
1.977000000000001876e+02 -1.651488090077357987e-02
1.977200000000001694e+02 -1.660071457127305222e-02
1.977400000000001796e+02 -1.668644946347866767e-02
1.977600000000001614e+02 -1.677208397577344134e-02
1.977800000000001717e+02 -1.685761651580085924e-02
1.978000000000001819e+02 -1.694304550059641187e-02
1.978200000000001637e+02 -1.702836935671623447e-02
1.978400000000001739e+02 -1.711358652036400890e-02
1.978600000000001842e+02 -1.719869543751578397e-02
1.978800000000001660e+02 -1.728369456404308530e-02
1.979000000000001762e+02 -1.736858236583425918e-02
1.979200000000001864e+02 -1.745335731891292305e-02
1.979400000000001683e+02 -1.753801790955532292e-02
1.979600000000001785e+02 -1.762256263440499515e-02
1.979800000000001887e+02 -1.770700151863037475e-02
1.980000000000001705e+02 -1.777154295133074116e-02
1.980200000000001808e+02 -1.783836300182750287e-02
1.980400000000001626e+02 -1.790509201954696220e-02
1.980600000000001728e+02 -1.797172875502970474e-02
1.980800000000001830e+02 -1.803827196651766607e-02
1.981000000000001648e+02 -1.810472042005937740e-02
1.981200000000001751e+02 -1.817107288961213735e-02
1.981400000000001853e+02 -1.823732815714325384e-02
1.981600000000001671e+02 -1.830158987319794803e-02
1.981800000000001774e+02 -1.830875965308969081e-02
1.982000000000001876e+02 -1.831238465498698925e-02
1.982200000000001694e+02 -1.831594322115182027e-02
1.982400000000001796e+02 -1.831943524150388136e-02
1.982600000000001614e+02 -1.832286061073004971e-02
1.982800000000001717e+02 -1.832621922829801714e-02
1.983000000000001819e+02 -1.832951099846987300e-02
1.983200000000001637e+02 -1.833273583031424028e-02
1.983400000000001739e+02 -1.834696759717067277e-02
1.983600000000001842e+02 -1.837229486455787403e-02
1.983800000000001660e+02 -1.839757417885581892e-02
1.984000000000001762e+02 -1.842280487496732178e-02
1.984200000000001864e+02 -1.844798629016554739e-02
1.984400000000001683e+02 -1.847311776416872900e-02
1.984600000000001785e+02 -1.849819863921451160e-02
1.984800000000001887e+02 -1.852322826013452425e-02
1.985000000000001705e+02 -1.854820597442817520e-02
1.985200000000001808e+02 -1.857313113233652682e-02
1.985400000000001626e+02 -1.859800308691631626e-02
1.985600000000001728e+02 -1.862282119411282771e-02
1.985800000000001830e+02 -1.864758481283299366e-02
1.986000000000001648e+02 -1.867229330501810058e-02
1.986200000000001751e+02 -1.869694603571672720e-02
1.986400000000001853e+02 -1.872154237315591663e-02
1.986600000000001671e+02 -1.874608168881370523e-02
1.986800000000001774e+02 -1.877056335748968421e-02
1.987000000000001876e+02 -1.879498675737648061e-02
1.987200000000001694e+02 -1.881935127013002404e-02
1.987400000000001796e+02 -1.884365628093952541e-02
1.987600000000001614e+02 -1.886790117859722671e-02
1.987800000000001717e+02 -1.889208535556762339e-02
1.988000000000001819e+02 -1.891620820805564596e-02
1.988200000000001637e+02 -1.894026913607536888e-02
1.988400000000001739e+02 -1.896426754351742544e-02
1.988600000000001842e+02 -1.898820283821575985e-02
1.988800000000001660e+02 -1.901207443201476804e-02
1.989000000000001762e+02 -1.903588174083462037e-02
1.989200000000001864e+02 -1.905962418473691744e-02
1.989400000000001683e+02 -1.908330118798954450e-02
1.989600000000001785e+02 -1.910691217913059251e-02
1.989800000000001887e+02 -1.913045659103192186e-02
1.990000000000001705e+02 -1.915393386096181719e-02
1.990200000000001808e+02 -1.917734343064746855e-02
1.990400000000001626e+02 -1.920068474633616212e-02
1.990600000000001728e+02 -1.922395725885612042e-02
1.990800000000001830e+02 -1.924716042367663124e-02
1.991000000000001648e+02 -1.927029370096718097e-02
1.991200000000001751e+02 -1.929335655565600147e-02
1.991400000000001853e+02 -1.931634845748829779e-02
1.991600000000001671e+02 -1.933926888108249489e-02
1.991800000000001774e+02 -1.936211730598717470e-02
1.992000000000001876e+02 -1.938489321673612237e-02
1.992200000000001694e+02 -1.940759610290300474e-02
1.992400000000001796e+02 -1.943022545915495600e-02
1.992600000000001899e+02 -1.945278078530600016e-02
1.992800000000001717e+02 -1.947526158636831914e-02
1.993000000000001819e+02 -1.949766737260415217e-02
1.993200000000001637e+02 -1.951999765957570035e-02
1.993400000000001739e+02 -1.954225196819475013e-02
1.993600000000001842e+02 -1.956442982477092987e-02
1.993800000000001660e+02 -1.958653076105921001e-02
1.994000000000001762e+02 -1.960855431430710144e-02
1.994200000000001864e+02 -1.963050002729946689e-02
1.994400000000001683e+02 -1.965236744840413025e-02
1.994600000000001785e+02 -1.967415613161505386e-02
1.994800000000001887e+02 -1.969586563659543946e-02
1.995000000000001705e+02 -1.971749552871930600e-02
1.995200000000001808e+02 -1.973904537911261997e-02
1.995400000000001626e+02 -1.976051476469286097e-02
1.995600000000001728e+02 -1.978190326820801134e-02
1.995800000000001830e+02 -1.980321047827394293e-02
1.996000000000001648e+02 -1.982443598941196344e-02
1.996200000000001751e+02 -1.984557940208354215e-02
1.996400000000001853e+02 -1.986664032272604519e-02
1.996600000000001671e+02 -1.988761836378558079e-02
1.996800000000001774e+02 -1.990851314374988620e-02
1.997000000000001876e+02 -1.992932428717979210e-02
1.997200000000001694e+02 -1.995005142473973286e-02
1.997400000000001796e+02 -1.997069419322725081e-02
1.997600000000001899e+02 -1.999125223560101888e-02
1.997800000000001717e+02 -2.001172520100810703e-02
1.998000000000001819e+02 -2.003211274481036738e-02
1.998200000000001637e+02 -2.005241452860923035e-02
1.998400000000001739e+02 -2.007263022026958485e-02
1.998600000000001842e+02 -2.009275949394321789e-02
1.998800000000001660e+02 -2.011280203008946818e-02
1.999000000000001762e+02 -2.013275751549717385e-02
1.999200000000001864e+02 -2.015262564330290787e-02
1.999400000000001683e+02 -2.017240611301032369e-02
1.999600000000001785e+02 -2.019209863050725959e-02
1.999800000000001887e+02 -2.021170290808182654e-02
2.000000000000001705e+02 -2.023121866443727129e-02
2.000200000000001808e+02 -2.025064562470650295e-02
2.000400000000001910e+02 -2.026998352046446156e-02
2.000600000000001728e+02 -2.028923208974018136e-02
2.000800000000001830e+02 -2.030839107702740384e-02
2.001000000000001648e+02 -2.032746023329372667e-02
2.001200000000001751e+02 -2.034643931598958608e-02
2.001400000000001853e+02 -2.036532808905516800e-02
2.001600000000001671e+02 -2.038412632292684740e-02
2.001800000000001774e+02 -2.040283379454209747e-02
2.002000000000001876e+02 -2.041567690080232922e-02
2.002200000000001694e+02 -2.037138900776617675e-02
2.002400000000001796e+02 -2.032483519796337429e-02
2.002600000000001899e+02 -2.027818098331929386e-02
2.002800000000001717e+02 -2.023142719086766517e-02
2.003000000000001819e+02 -2.018457465530475517e-02
2.003200000000001637e+02 -2.013762421892387189e-02
2.003400000000001739e+02 -2.009057673154708221e-02
2.003600000000001842e+02 -2.004343305045756113e-02
2.003800000000001660e+02 -1.999619404032844036e-02
2.004000000000001762e+02 -1.994886057315104627e-02
2.004200000000001864e+02 -1.990143352816289152e-02
2.004400000000001683e+02 -1.985391379177261703e-02
2.004600000000001785e+02 -1.980630225748479870e-02
2.004800000000001887e+02 -1.975859982582296726e-02
2.005000000000001705e+02 -1.971080740425105310e-02
2.005200000000001808e+02 -1.966292590709473390e-02
2.005400000000001910e+02 -1.961495625546006913e-02
2.005600000000001728e+02 -1.956689937715164543e-02
2.005800000000001830e+02 -1.951875620658958047e-02
2.006000000000001648e+02 -1.947052768472512171e-02
2.006200000000001751e+02 -1.942221475895511071e-02
2.006400000000001853e+02 -1.937381838303479237e-02
2.006600000000001671e+02 -1.932533951699084290e-02
2.006800000000001774e+02 -1.927677912703121624e-02
2.007000000000001876e+02 -1.922813818545597228e-02
2.007200000000001694e+02 -1.917941767056556210e-02
2.007400000000001796e+02 -1.913061856656861695e-02
2.007600000000001899e+02 -1.908174186348866180e-02
2.007800000000001717e+02 -1.903278855706951045e-02
2.008000000000001819e+02 -1.898375964868014021e-02
2.008200000000001637e+02 -1.893465614521818233e-02
2.008400000000001739e+02 -1.888547905901239929e-02
2.008600000000001842e+02 -1.883622940772477355e-02
2.008800000000001660e+02 -1.878690821425096219e-02
2.009000000000001762e+02 -1.873751650662021026e-02
2.009200000000001864e+02 -1.868805531789447666e-02
2.009400000000001683e+02 -1.863852568606621379e-02
2.009600000000001785e+02 -1.858892865395642482e-02
2.009800000000001887e+02 -1.853926526911034087e-02
2.010000000000001705e+02 -1.848953658369359085e-02
2.010200000000001808e+02 -1.846496955281489577e-02
2.010400000000001910e+02 -1.845499886131831899e-02
2.010600000000001728e+02 -1.844495697048422617e-02
2.010800000000001830e+02 -1.843484404120327574e-02
2.011000000000001648e+02 -1.842466023955762269e-02
2.011200000000001751e+02 -1.841440573680983711e-02
2.011400000000001853e+02 -1.840408070939073340e-02
2.011600000000001671e+02 -1.839368533888673454e-02
2.011800000000001774e+02 -1.838321981202552940e-02
2.012000000000001876e+02 -1.837268432066184107e-02
2.012200000000001694e+02 -1.836207906176141533e-02
2.012400000000001796e+02 -1.835140423738491552e-02
2.012600000000001899e+02 -1.834066005467022142e-02
2.012800000000001717e+02 -1.832984672581430483e-02
2.013000000000001819e+02 -1.831896446805406087e-02
2.013200000000001637e+02 -1.830801350364659463e-02
2.013400000000001739e+02 -1.829699405984767935e-02
2.013600000000001842e+02 -1.828590636889083215e-02
2.013800000000001660e+02 -1.827475066796422493e-02
2.014000000000001762e+02 -1.826352719918726900e-02
2.014200000000001864e+02 -1.825223620958668982e-02
2.014400000000001683e+02 -1.824087795107110291e-02
2.014600000000001785e+02 -1.822945268040505884e-02
2.014800000000001887e+02 -1.821796065918243612e-02
2.015000000000001705e+02 -1.820640215379884519e-02
2.015200000000001808e+02 -1.819477743542313730e-02
2.015400000000001910e+02 -1.818308677996792813e-02
2.015600000000001728e+02 -1.817133046806030869e-02
2.015800000000001830e+02 -1.815950878501026641e-02
2.016000000000001648e+02 -1.814762202077946709e-02
2.016200000000001751e+02 -1.813567046994893350e-02
2.016400000000001853e+02 -1.812365443168580462e-02
2.016600000000001671e+02 -1.811157420970937321e-02
2.016800000000001774e+02 -1.809943011225657525e-02
2.017000000000001876e+02 -1.808722245204660503e-02
2.017200000000001694e+02 -1.807495154624478087e-02
2.017400000000001796e+02 -1.806261771642562672e-02
2.017600000000001899e+02 -1.805022128853529806e-02
2.017800000000001717e+02 -1.803776259285372330e-02
2.018000000000001819e+02 -1.802524196395511799e-02
2.018200000000001921e+02 -1.801265974066849213e-02
2.018400000000001739e+02 -1.800001626603774454e-02
2.018600000000001842e+02 -1.798731188728035224e-02
2.018800000000001660e+02 -1.797454695574573005e-02
2.019000000000001762e+02 -1.796172182687307342e-02
2.019200000000001864e+02 -1.794883686014871194e-02
2.019400000000001683e+02 -1.793589241906217574e-02
2.019600000000001785e+02 -1.792288887106246315e-02
2.019800000000001887e+02 -1.790982658751320150e-02
2.020000000000001705e+02 -1.789670594364752010e-02
2.020200000000001808e+02 -1.788352731852183714e-02
2.020400000000001910e+02 -1.787029109497008036e-02
2.020600000000001728e+02 -1.785699765955619384e-02
2.020800000000001830e+02 -1.784364740252691872e-02
2.021000000000001648e+02 -1.783024071776397046e-02
2.021200000000001751e+02 -1.781677800273504322e-02
2.021400000000001853e+02 -1.780325965844559155e-02
2.021600000000001671e+02 -1.778968608938856846e-02
2.021800000000001774e+02 -1.777605770349506564e-02
2.022000000000001876e+02 -1.776237491208367339e-02
2.022200000000001694e+02 -1.774863812980985445e-02
2.022400000000001796e+02 -1.773484777461438455e-02
2.022600000000001899e+02 -1.772100426767206360e-02
2.022800000000001717e+02 -1.770710803333946926e-02
2.023000000000001819e+02 -1.769315949910241909e-02
2.023200000000001921e+02 -1.767915909552358195e-02
2.023400000000001739e+02 -1.766510725618851765e-02
2.023600000000001842e+02 -1.765100441765317038e-02
2.023800000000001660e+02 -1.763685101938931160e-02
2.024000000000001762e+02 -1.762264750373046876e-02
2.024200000000001864e+02 -1.760839431581776374e-02
2.024400000000001683e+02 -1.759409190354491170e-02
2.024600000000001785e+02 -1.757974071750326509e-02
2.024800000000001887e+02 -1.756534121092655221e-02
2.025000000000001705e+02 -1.755089383963552227e-02
2.025200000000001808e+02 -1.753639906198171255e-02
2.025400000000001910e+02 -1.752185733879197890e-02
2.025600000000001728e+02 -1.750726913331203741e-02
2.025800000000001830e+02 -1.749263491115024202e-02
2.026000000000001933e+02 -1.747795514022091115e-02
2.026200000000001751e+02 -1.746323029068772709e-02
2.026400000000001853e+02 -1.744846083490686831e-02
2.026600000000001671e+02 -1.743364724736995094e-02
2.026800000000001774e+02 -1.741879000464696681e-02
2.027000000000001876e+02 -1.740388958532924912e-02
2.027200000000001694e+02 -1.738894646997189014e-02
2.027400000000001796e+02 -1.737396114103651260e-02
2.027600000000001899e+02 -1.735893408283387465e-02
2.027800000000001717e+02 -1.734386578146623198e-02
2.028000000000001819e+02 -1.732875672477006065e-02
2.028200000000001921e+02 -1.731360740225803066e-02
2.028400000000001739e+02 -1.729841830506219022e-02
2.028600000000001842e+02 -1.728318992587554725e-02
2.028800000000001660e+02 -1.726792275889535780e-02
2.029000000000001762e+02 -1.725261729976500930e-02
2.029200000000001864e+02 -1.723727404551676085e-02
2.029400000000001683e+02 -1.722189349451447304e-02
2.029600000000001785e+02 -1.720647614639614353e-02
2.029800000000001887e+02 -1.719102250201644949e-02
2.030000000000001705e+02 -1.717553306338991462e-02
2.030200000000001808e+02 -1.716000833363379857e-02
2.030400000000001910e+02 -1.714444881691097253e-02
2.030600000000001728e+02 -1.713065116688124861e-02
2.030800000000001830e+02 -1.712777349065827334e-02
2.031000000000001933e+02 -1.712278202732874996e-02
2.031200000000001751e+02 -1.711773868330214443e-02
2.031400000000001853e+02 -1.711264367392818786e-02
2.031600000000001671e+02 -1.710749721791818972e-02
2.031800000000001774e+02 -1.710229953731367061e-02
2.032000000000001876e+02 -1.709705085745462719e-02
2.032200000000001694e+02 -1.709175140694789777e-02
2.032400000000001796e+02 -1.708640141763403258e-02
2.032600000000001899e+02 -1.710309577648161730e-02
2.032800000000001717e+02 -1.712290914137034117e-02
2.033000000000001819e+02 -1.714266764759881170e-02
2.033200000000001921e+02 -1.716237089937883500e-02
2.033400000000001739e+02 -1.718136086484884847e-02
2.033600000000001842e+02 -1.718830410556139790e-02
2.033800000000001660e+02 -1.719520158890605610e-02
2.034000000000001762e+02 -1.720205299127711834e-02
2.034200000000001864e+02 -1.720885799146287115e-02
2.034400000000001683e+02 -1.721561627068985204e-02
2.034600000000001785e+02 -1.722232751266526349e-02
2.034800000000001887e+02 -1.722899140362114945e-02
2.035000000000001705e+02 -1.723560763235660112e-02
2.035200000000001808e+02 -1.724217589028058384e-02
2.035400000000001910e+02 -1.724869587145492697e-02
2.035600000000001728e+02 -1.725516727263594341e-02
2.035800000000001830e+02 -1.726158979331653132e-02
2.036000000000001933e+02 -1.726796313576805381e-02
2.036200000000001751e+02 -1.726885059106443229e-02
2.036400000000001853e+02 -1.726458173771968155e-02
2.036600000000001671e+02 -1.726025580245071911e-02
2.036800000000001774e+02 -1.725587263942044217e-02
2.037000000000001876e+02 -1.725143210625807930e-02
2.037200000000001694e+02 -1.724693406409256655e-02
2.037400000000001796e+02 -1.724237837758468839e-02
2.037600000000001899e+02 -1.723776491495968358e-02
2.037800000000001717e+02 -1.723309354803873039e-02
2.038000000000001819e+02 -1.722836415227062962e-02
2.038200000000001921e+02 -1.722357660676243976e-02
2.038400000000001739e+02 -1.721873079431014003e-02
2.038600000000001842e+02 -1.721382660142861329e-02
2.038800000000001660e+02 -1.720886391838114329e-02
2.039000000000001762e+02 -1.720384263920855458e-02
2.039200000000001864e+02 -1.719876266175774521e-02
2.039400000000001683e+02 -1.719362388770980660e-02
2.039600000000001785e+02 -1.718842622260779995e-02
2.039800000000001887e+02 -1.718316957588354038e-02
2.040000000000001705e+02 -1.717785386088423183e-02
2.040200000000001808e+02 -1.717247899489860244e-02
2.040400000000001910e+02 -1.716704489918235987e-02
2.040600000000001728e+02 -1.716155149898305338e-02
2.040800000000001830e+02 -1.715599872356433561e-02
2.041000000000001933e+02 -1.715038650623016553e-02
2.041200000000001751e+02 -1.714471478434750548e-02
2.041400000000001853e+02 -1.713898349936939652e-02
2.041600000000001671e+02 -1.713319259685661122e-02
2.041800000000001774e+02 -1.712734202649951465e-02
2.042000000000001876e+02 -1.712143174213870411e-02
2.042200000000001694e+02 -1.711546170178502788e-02
2.042400000000001796e+02 -1.710943186763932977e-02
2.042600000000001899e+02 -1.710334220611166994e-02
2.042800000000001717e+02 -1.709719268783919943e-02
2.043000000000001819e+02 -1.709098328770414579e-02
2.043200000000001921e+02 -1.708471398485073706e-02
2.043400000000001739e+02 -1.707838476270137282e-02
2.043600000000001842e+02 -1.707199560897257329e-02
2.043800000000001944e+02 -1.706554651568981812e-02
2.044000000000001762e+02 -1.705903747920213195e-02
2.044200000000001864e+02 -1.705246850019526833e-02
2.044400000000001683e+02 -1.704583958370513297e-02
2.044600000000001785e+02 -1.703915073912976724e-02
2.044800000000001887e+02 -1.703240198024098123e-02
2.045000000000001705e+02 -1.702559332519511248e-02
2.045200000000001808e+02 -1.701872479654345169e-02
2.045400000000001910e+02 -1.701179642124103775e-02
2.045600000000001728e+02 -1.700480823065603220e-02
2.045800000000001830e+02 -1.699776026057723058e-02
2.046000000000001933e+02 -1.699065255122150786e-02
2.046200000000001751e+02 -1.698348514724016753e-02
2.046400000000001853e+02 -1.697625809772474251e-02
2.046600000000001671e+02 -1.696897145621201197e-02
2.046800000000001774e+02 -1.696162528068830347e-02
2.047000000000001876e+02 -1.695421963359273337e-02
2.047200000000001694e+02 -1.694675458182053410e-02
2.047400000000001796e+02 -1.693923019672435512e-02
2.047600000000001899e+02 -1.693164655411599773e-02
2.047800000000001717e+02 -1.692400373426683133e-02
2.048000000000001819e+02 -1.691630182190715162e-02
2.048200000000001921e+02 -1.690854090622584058e-02
2.048400000000001739e+02 -1.690072108086774702e-02
2.048600000000001842e+02 -1.689284244393172638e-02
2.048800000000001944e+02 -1.688490509796708103e-02
2.049000000000001762e+02 -1.687690914996928596e-02
2.049200000000001864e+02 -1.686885471137560336e-02
2.049400000000001683e+02 -1.686074189805870580e-02
2.049600000000001785e+02 -1.685257083032113898e-02
2.049800000000001887e+02 -1.684434163288742528e-02
2.050000000000001705e+02 -1.683605443489643444e-02
2.050200000000001808e+02 -1.682770936989277238e-02
2.050400000000001910e+02 -1.681930657581708760e-02
2.050600000000001728e+02 -1.681084619499591606e-02
2.050800000000001830e+02 -1.680232837413066574e-02
2.051000000000001933e+02 -1.679375326428604598e-02
2.051200000000001751e+02 -1.678512102087723057e-02
2.051400000000001853e+02 -1.677643180365686465e-02
2.051600000000001955e+02 -1.676768577670088856e-02
2.051800000000001774e+02 -1.675888310839385859e-02
2.052000000000001876e+02 -1.675002397141339694e-02
2.052200000000001694e+02 -1.674110854271378818e-02
2.052400000000001796e+02 -1.673213700350938832e-02
2.052600000000001899e+02 -1.672310953925623678e-02
2.052800000000001717e+02 -1.671402633963433443e-02
2.053000000000001819e+02 -1.670488759852784347e-02
2.053200000000001921e+02 -1.669569351400545035e-02
2.053400000000001739e+02 -1.668644428829973991e-02
2.053600000000001842e+02 -1.667714012778563279e-02
2.053800000000001944e+02 -1.666778124295869093e-02
2.054000000000001762e+02 -1.665836784841197640e-02
2.054200000000001864e+02 -1.664890016281284080e-02
2.054400000000001683e+02 -1.663937840887863909e-02
2.054600000000001785e+02 -1.662980281335207575e-02
2.054800000000001887e+02 -1.661700715374034298e-02
2.055000000000001705e+02 -1.659284153622539448e-02
2.055200000000001808e+02 -1.656861529908103606e-02
2.055400000000001910e+02 -1.654432889621815575e-02
2.055600000000001728e+02 -1.651998278625301311e-02
2.055800000000001830e+02 -1.649557743246749322e-02
2.056000000000001933e+02 -1.647111330276794863e-02
2.056200000000001751e+02 -1.644659086964400316e-02
2.056400000000001853e+02 -1.642201061012613789e-02
2.056600000000001955e+02 -1.639737300574215656e-02
2.056800000000001774e+02 -1.637267854247395280e-02
2.057000000000001876e+02 -1.634792771071202910e-02
2.057200000000001694e+02 -1.632312100521032469e-02
2.057400000000001796e+02 -1.629825892503976650e-02
2.057600000000001899e+02 -1.627334197354129985e-02
2.057800000000001717e+02 -1.624837065827817312e-02
2.058000000000001819e+02 -1.622334549098687281e-02
2.058200000000001921e+02 -1.619826698752860339e-02
2.058400000000001739e+02 -1.617313566783871656e-02
2.058600000000001842e+02 -1.614795205587620311e-02
2.058800000000001944e+02 -1.612271667957229301e-02
2.059000000000001762e+02 -1.609743007077836172e-02
2.059200000000001864e+02 -1.607209276521324656e-02
2.059400000000001683e+02 -1.604670530240980345e-02
2.059600000000001785e+02 -1.602126822566070710e-02
2.059800000000001887e+02 -1.599578208196416468e-02
2.060000000000001705e+02 -1.597024742196826927e-02
2.060200000000001808e+02 -1.594466479991513488e-02
2.060400000000001910e+02 -1.591903477358463936e-02
2.060600000000001728e+02 -1.589335790423701197e-02
2.060800000000001830e+02 -1.586763475655561528e-02
2.061000000000001933e+02 -1.584186589858848498e-02
2.061200000000001751e+02 -1.581605190168952971e-02
2.061400000000001853e+02 -1.579019334045932491e-02
2.061600000000001955e+02 -1.576429079268581307e-02
2.061800000000001774e+02 -1.573834483928340799e-02
2.062000000000001876e+02 -1.571235606423256048e-02
2.062200000000001694e+02 -1.568632505451870648e-02
2.062400000000001796e+02 -1.566025240007030625e-02
2.062600000000001899e+02 -1.563413869369708817e-02
2.062800000000001717e+02 -1.560798453102730382e-02
2.063000000000001819e+02 -1.558179051044489283e-02
2.063200000000001921e+02 -1.555555723302635800e-02
2.063400000000001739e+02 -1.552928530247684596e-02
2.063600000000001842e+02 -1.550297532506633019e-02
2.063800000000001944e+02 -1.547662790956521456e-02
2.064000000000001762e+02 -1.545024366717938011e-02
2.064200000000001864e+02 -1.542382321148568630e-02
2.064400000000001683e+02 -1.539736715836609836e-02
2.064600000000001785e+02 -1.537181646958348316e-02
2.064800000000001887e+02 -1.537140887553808434e-02
2.065000000000001705e+02 -1.536936790523589849e-02
2.065200000000001808e+02 -1.536728024502006205e-02
2.065400000000001910e+02 -1.536514583116723592e-02
2.065600000000001728e+02 -1.536296460345632636e-02
2.065800000000001830e+02 -1.536073650518408537e-02
2.066000000000001933e+02 -1.535846148318143443e-02
2.066200000000001751e+02 -1.535613948782826692e-02
2.066400000000001853e+02 -1.535377047306794515e-02
2.066600000000001955e+02 -1.535135439642152169e-02
2.066800000000001774e+02 -1.534889121900104639e-02
2.067000000000001876e+02 -1.534638090552235649e-02
2.067200000000001694e+02 -1.534382342431710351e-02
2.067400000000001796e+02 -1.534121874734485809e-02
2.067600000000001899e+02 -1.533856685020355479e-02
2.067800000000001717e+02 -1.533586771214043992e-02
2.068000000000001819e+02 -1.533312131606153449e-02
2.068200000000001921e+02 -1.533032764854094093e-02
2.068400000000001739e+02 -1.532748669982928434e-02
2.068600000000001842e+02 -1.532459846386223165e-02
2.068800000000001944e+02 -1.532166293826686503e-02
2.069000000000001762e+02 -1.531868012436942220e-02
2.069200000000001864e+02 -1.531565002720042951e-02
2.069400000000001967e+02 -1.531257265550089140e-02
2.069600000000001785e+02 -1.530944802172684062e-02
2.069800000000001887e+02 -1.530627614205325865e-02
2.070000000000001705e+02 -1.530305703637803265e-02
2.070200000000001808e+02 -1.529979072832446732e-02
2.070400000000001910e+02 -1.529647724524404659e-02
2.070600000000001728e+02 -1.529311661821726800e-02
2.070800000000001830e+02 -1.528970888205537920e-02
2.071000000000001933e+02 -1.528625407530020963e-02
2.071200000000001751e+02 -1.528275224022400229e-02
2.071400000000001853e+02 -1.527920342282837116e-02
2.071600000000001955e+02 -1.527560767284277116e-02
2.071800000000001774e+02 -1.527196504372201231e-02
2.072000000000001876e+02 -1.526827559264362644e-02
2.072200000000001694e+02 -1.526453938050396572e-02
2.072400000000001796e+02 -1.526075647191400646e-02
2.072600000000001899e+02 -1.525692693519496886e-02
2.072800000000001717e+02 -1.525305084237192979e-02
2.073000000000001819e+02 -1.524912826916835495e-02
2.073200000000001921e+02 -1.524515929499907670e-02
2.073400000000001739e+02 -1.524114400296255716e-02
2.073600000000001842e+02 -1.523708247983323813e-02
2.073800000000001944e+02 -1.523297481605227766e-02
2.074000000000001762e+02 -1.522882110571874108e-02
2.074200000000001864e+02 -1.522462144657912853e-02
2.074400000000001967e+02 -1.522037594001688678e-02
2.074600000000001785e+02 -1.521608469104108324e-02
2.074800000000001887e+02 -1.521174780827462200e-02
2.075000000000001705e+02 -1.520736540394132183e-02
2.075200000000001808e+02 -1.520293759385325967e-02
2.075400000000001910e+02 -1.519846449739682172e-02
2.075600000000001728e+02 -1.519394623751793051e-02
2.075800000000001830e+02 -1.518938294070759469e-02
2.076000000000001933e+02 -1.518477473698599464e-02
2.076200000000001751e+02 -1.518012175988628885e-02
2.076400000000001853e+02 -1.517542414643784088e-02
2.076600000000001955e+02 -1.517068203714884954e-02
2.076800000000001774e+02 -1.516589557598830608e-02
2.077000000000001876e+02 -1.516106491036748119e-02
2.077200000000001978e+02 -1.515619019112055509e-02
2.077400000000001796e+02 -1.515127157248518860e-02
2.077600000000001899e+02 -1.514630921208213847e-02
2.077800000000001717e+02 -1.514130327089434694e-02
2.078000000000001819e+02 -1.513625391324535142e-02
2.078200000000001921e+02 -1.513116130677787802e-02
2.078400000000001739e+02 -1.512602562243079915e-02
2.078600000000001842e+02 -1.512084703441625259e-02
2.078800000000001944e+02 -1.511562572019621749e-02
2.079000000000001762e+02 -1.511036186045828025e-02
2.079200000000001864e+02 -1.510505563909114723e-02
2.079400000000001967e+02 -1.509970724315939754e-02
2.079600000000001785e+02 -1.509431686287800167e-02
2.079800000000001887e+02 -1.508888469158600060e-02
2.080000000000001705e+02 -1.508341092572034609e-02
2.080200000000001808e+02 -1.507789576478829260e-02
2.080400000000001910e+02 -1.507233941134018818e-02
2.080600000000001728e+02 -1.506674207094144645e-02
2.080800000000001830e+02 -1.506110395214389081e-02
2.081000000000001933e+02 -1.505542526645710887e-02
2.081200000000001751e+02 -1.504970622831888760e-02
2.081400000000001853e+02 -1.504394705506568661e-02
2.081600000000001955e+02 -1.503814796690201502e-02
2.081800000000001774e+02 -1.503230918687021786e-02
2.082000000000001876e+02 -1.502643094081932904e-02
2.082200000000001978e+02 -1.502051345737359482e-02
2.082400000000001796e+02 -1.501455696790074054e-02
2.082600000000001899e+02 -1.500856170647976891e-02
2.082800000000001717e+02 -1.500252790986844782e-02
2.083000000000001819e+02 -1.499645581747023615e-02
2.083200000000001921e+02 -1.499034567130126845e-02
2.083400000000001739e+02 -1.498419771595671003e-02
2.083600000000001842e+02 -1.497801219857654992e-02
2.083800000000001944e+02 -1.497178936881177549e-02
2.084000000000001762e+02 -1.496589323951895943e-02
2.084200000000001864e+02 -1.498888173797604563e-02
2.084400000000001967e+02 -1.501155317022907776e-02
2.084600000000001785e+02 -1.503417193167219147e-02
2.084800000000001887e+02 -1.505673763991137622e-02
2.085000000000001705e+02 -1.507924991691082621e-02
2.085200000000001808e+02 -1.510170838901944874e-02
2.085400000000001910e+02 -1.512411268699716607e-02
2.085600000000001728e+02 -1.514646244604021981e-02
2.085800000000001830e+02 -1.516875730580577626e-02
2.086000000000001933e+02 -1.519338305412923362e-02
2.086200000000001751e+02 -1.529443250349333226e-02
2.086400000000001853e+02 -1.539546620302398826e-02
2.086600000000001955e+02 -1.549648206427439029e-02
2.086800000000001774e+02 -1.559747799914031931e-02
2.087000000000001876e+02 -1.569845192006150830e-02
2.087200000000001978e+02 -1.579940174022317553e-02
2.087400000000001796e+02 -1.590032537375804175e-02
2.087600000000001899e+02 -1.600122073594829192e-02
2.087800000000001717e+02 -1.610208574342635382e-02
2.088000000000001819e+02 -1.618504231095550111e-02
2.088200000000001921e+02 -1.622946095611649264e-02
2.088400000000001739e+02 -1.627386028549781052e-02
2.088600000000001842e+02 -1.631823928953599068e-02
2.088800000000001944e+02 -1.636259695862025965e-02
2.089000000000001762e+02 -1.640693228319249977e-02
2.089200000000001864e+02 -1.645124425384869929e-02
2.089400000000001967e+02 -1.649553186143970854e-02
2.089600000000001785e+02 -1.653979409717227372e-02
2.089800000000001887e+02 -1.658402995271111846e-02
2.090000000000001705e+02 -1.662823842028035917e-02
2.090200000000001808e+02 -1.667241849276554846e-02
2.090400000000001910e+02 -1.671656916381577401e-02
2.090600000000001728e+02 -1.676068942794574010e-02
2.090800000000001830e+02 -1.680477828063886223e-02
2.091000000000001933e+02 -1.684883471844882477e-02
2.091200000000001751e+02 -1.689285773910291846e-02
2.091400000000001853e+02 -1.693684634160418090e-02
2.091600000000001955e+02 -1.698079952633427606e-02
2.091800000000001774e+02 -1.702471629515605808e-02
2.092000000000001876e+02 -1.706859565151648897e-02
2.092200000000001978e+02 -1.711243660054860560e-02
2.092400000000001796e+02 -1.715623814917497172e-02
2.092600000000001899e+02 -1.719999930620924253e-02
2.092800000000001717e+02 -1.724371908245902682e-02
2.093000000000001819e+02 -1.728739649082806570e-02
2.093200000000001921e+02 -1.733103054641791513e-02
2.093400000000001739e+02 -1.737462026663003437e-02
2.093600000000001842e+02 -1.741816467126780510e-02
2.093800000000001944e+02 -1.746166278263699967e-02
2.094000000000001762e+02 -1.750511362564782791e-02
2.094200000000001864e+02 -1.754851622791545399e-02
2.094400000000001967e+02 -1.759186961986037093e-02
2.094600000000001785e+02 -1.763517283480887238e-02
2.094800000000001887e+02 -1.767842490909306979e-02
2.095000000000001990e+02 -1.772162488215008394e-02
2.095200000000001808e+02 -1.776477179662109412e-02
2.095400000000001910e+02 -1.780786469845034581e-02
2.095600000000001728e+02 -1.785090263698305146e-02
2.095800000000001830e+02 -1.789388466506346836e-02
2.096000000000001933e+02 -1.793680983913192861e-02
2.096200000000001751e+02 -1.797967721932142160e-02
2.096400000000001853e+02 -1.802248586955422852e-02
2.096600000000001955e+02 -1.806523485763709275e-02
2.096800000000001774e+02 -1.810792325535635211e-02
2.097000000000001876e+02 -1.815055013857310925e-02
2.097200000000001978e+02 -1.819311458731563344e-02
2.097400000000001796e+02 -1.823561568587359766e-02
2.097600000000001899e+02 -1.827805252289032775e-02
2.097800000000001717e+02 -1.832042419145410786e-02
2.098000000000001819e+02 -1.836272978919003054e-02
2.098200000000001921e+02 -1.840496841834921363e-02
2.098400000000001739e+02 -1.844713918589942214e-02
2.098600000000001842e+02 -1.848924120361316800e-02
2.098800000000001944e+02 -1.853127358815583048e-02
2.099000000000001762e+02 -1.857323546117266994e-02
2.099200000000001864e+02 -1.861512594937541135e-02
2.099400000000001967e+02 -1.865694418462702023e-02
2.099600000000001785e+02 -1.869868930402722104e-02
2.099800000000001887e+02 -1.874036044999505268e-02
2.100000000000001990e+02 -1.878195677035227398e-02
2.100200000000001808e+02 -1.882347741840459387e-02
2.100400000000001910e+02 -1.886492155302301604e-02
2.100600000000001728e+02 -1.890628833872317130e-02
2.100800000000001830e+02 -1.894757694574435158e-02
2.101000000000001933e+02 -1.898878655012717701e-02
2.101200000000001751e+02 -1.902991633379057246e-02
2.101400000000001853e+02 -1.907096548460719687e-02
2.101600000000001955e+02 -1.911208143607869697e-02
2.101800000000001774e+02 -1.915154488337946631e-02
2.102000000000001876e+02 -1.919094631862755529e-02
2.102200000000001978e+02 -1.923028486240857537e-02
2.102400000000001796e+02 -1.926955963933469837e-02
2.102600000000001899e+02 -1.930876977813634002e-02
2.102800000000002001e+02 -1.934791441175226154e-02
2.103000000000001819e+02 -1.938699267741992097e-02
2.103200000000001921e+02 -1.942600371676496754e-02
2.103400000000001739e+02 -1.946494667588963279e-02
2.103600000000001842e+02 -1.950382070546086838e-02
2.103800000000001944e+02 -1.954262496079809536e-02
2.104000000000001762e+02 -1.958135860195885092e-02
2.104200000000001864e+02 -1.962002079382548642e-02
2.104400000000001967e+02 -1.965861070618949227e-02
2.104600000000001785e+02 -1.969712751383604493e-02
2.104800000000001887e+02 -1.973557039662755808e-02
2.105000000000001990e+02 -1.977393853958598832e-02
2.105200000000001808e+02 -1.981223113297429089e-02
2.105400000000001910e+02 -1.985044737237782325e-02
2.105600000000001728e+02 -1.988858645878366707e-02
2.105800000000001830e+02 -1.992664759866033877e-02
2.106000000000001933e+02 -1.996463000403492921e-02
2.106200000000001751e+02 -2.000253289257077419e-02
2.106400000000001853e+02 -2.004035548764393493e-02
2.106600000000001955e+02 -2.007809701841747896e-02
2.106800000000001774e+02 -2.011575671991595177e-02
2.107000000000001876e+02 -2.015333383309922399e-02
2.107200000000001978e+02 -2.019082760493324386e-02
2.107400000000001796e+02 -2.022823728846221900e-02
2.107600000000001899e+02 -2.026556214287780072e-02
2.107800000000002001e+02 -2.030280143358858744e-02
2.108000000000001819e+02 -2.033995443228726191e-02
2.108200000000001921e+02 -2.037702041701769384e-02
2.108400000000001739e+02 -2.041399867224020018e-02
2.108600000000001842e+02 -2.045088848889616007e-02
2.108800000000001944e+02 -2.048768916447077024e-02
2.109000000000001762e+02 -2.052440000305582116e-02
2.109200000000001864e+02 -2.056102031540991623e-02
2.109400000000001967e+02 -2.059754941901827466e-02
2.109600000000001785e+02 -2.063398663815142753e-02
2.109800000000001887e+02 -2.067033130392205431e-02
2.110000000000001990e+02 -2.070658275434179851e-02
2.110200000000001808e+02 -2.074274033437460696e-02
2.110400000000001910e+02 -2.077880339599209175e-02
2.110600000000001728e+02 -2.081477129822396563e-02
2.110800000000001830e+02 -2.085064340721039591e-02
2.111000000000001933e+02 -2.088641909625078494e-02
2.111200000000001751e+02 -2.092209774585299803e-02
2.111400000000001853e+02 -2.095767874377975348e-02
2.111600000000001955e+02 -2.099316148509490845e-02
2.111800000000001774e+02 -2.102854537220754522e-02
2.112000000000001876e+02 -2.104984215329880337e-02
2.112200000000001978e+02 -2.106890459780632122e-02
2.112400000000001796e+02 -2.108787444819801640e-02
2.112600000000001899e+02 -2.110675143086718566e-02
2.112800000000002001e+02 -2.112553527884892743e-02
2.113000000000001819e+02 -2.114422573183355816e-02
2.113200000000001921e+02 -2.116282253617793666e-02
2.113400000000001739e+02 -2.117516786298462642e-02
2.113600000000001842e+02 -2.117723503199698404e-02
2.113800000000001944e+02 -2.117921484781805710e-02
2.114000000000001762e+02 -2.118110739379612181e-02
2.114200000000001864e+02 -2.118291275919886169e-02
2.114400000000001967e+02 -2.118463103919114229e-02
2.114600000000001785e+02 -2.118626233481290047e-02
2.114800000000001887e+02 -2.118906302652223336e-02
2.115000000000001990e+02 -2.119029507672122101e-02
2.115200000000001808e+02 -2.118647084751245843e-02
2.115400000000001910e+02 -2.118255856470721912e-02
2.115600000000001728e+02 -2.117855815997521027e-02
2.115800000000001830e+02 -2.117446957094246129e-02
2.116000000000001933e+02 -2.117029274121216137e-02
2.116200000000001751e+02 -2.116602762038396687e-02
2.116400000000001853e+02 -2.116167416407318397e-02
2.116600000000001955e+02 -2.115723233392828237e-02
2.116800000000001774e+02 -2.115270209764761114e-02
2.117000000000001876e+02 -2.114808342899505977e-02
2.117200000000001978e+02 -2.114337630781496294e-02
2.117400000000001796e+02 -2.113858072004581520e-02
2.117600000000001899e+02 -2.113369665773310105e-02
2.117800000000002001e+02 -2.112872411904071629e-02
2.118000000000001819e+02 -2.112366310826205990e-02
2.118200000000001921e+02 -2.111851363582935293e-02
2.118400000000001739e+02 -2.111327571832240929e-02
2.118600000000001842e+02 -2.110794937847651487e-02
2.118800000000001944e+02 -2.110253464518853025e-02
2.119000000000001762e+02 -2.109703155352280271e-02
2.119200000000001864e+02 -2.109144014471555501e-02
2.119400000000001967e+02 -2.108576046617796282e-02
2.119600000000001785e+02 -2.107999257149923908e-02
2.119800000000001887e+02 -2.107413652044739724e-02
2.120000000000001990e+02 -2.106819237896970579e-02
2.120200000000001808e+02 -2.106216021919207412e-02
2.120400000000001910e+02 -2.105604011941692236e-02
2.120600000000002012e+02 -2.104983216412077349e-02
2.120800000000001830e+02 -2.104353644394962169e-02
2.121000000000001933e+02 -2.103715305571438043e-02
2.121200000000001751e+02 -2.103068210238511621e-02
2.121400000000001853e+02 -2.102412369308308965e-02
2.121600000000001955e+02 -2.101747794307340031e-02
2.121800000000001774e+02 -2.101074497375524444e-02
2.122000000000001876e+02 -2.100392491265193340e-02
2.122200000000001978e+02 -2.099701789339937855e-02
2.122400000000001796e+02 -2.099002405573392738e-02
2.122600000000001899e+02 -2.098294354547846491e-02
2.122800000000002001e+02 -2.097577651452865732e-02
2.123000000000001819e+02 -2.096852312083676353e-02
2.123200000000001921e+02 -2.096118352839566185e-02
2.123400000000001739e+02 -2.095375790722089904e-02
2.123600000000001842e+02 -2.094624643333208025e-02
2.123800000000001944e+02 -2.093864928873354764e-02
2.124000000000001762e+02 -2.093096666139339021e-02
2.124200000000001864e+02 -2.092319874522214490e-02
2.124400000000001967e+02 -2.091534574004975250e-02
2.124600000000001785e+02 -2.090740785160234358e-02
2.124800000000001887e+02 -2.089938529147698787e-02
2.125000000000001990e+02 -2.089127827711666219e-02
2.125200000000001808e+02 -2.088308703178327203e-02
2.125400000000001910e+02 -2.087481178453016312e-02
2.125600000000002012e+02 -2.086645277017362340e-02
2.125800000000001830e+02 -2.085801022926310130e-02
2.126000000000001933e+02 -2.084948440805107356e-02
2.126200000000001751e+02 -2.084087555846152878e-02
2.126400000000001853e+02 -2.083218393805728527e-02
2.126600000000001955e+02 -2.082340981000745453e-02
2.126800000000001774e+02 -2.081455344305268781e-02
2.127000000000001876e+02 -2.080561511147003759e-02
2.127200000000001978e+02 -2.079659509503737139e-02
2.127400000000001796e+02 -2.078749367899637365e-02
2.127600000000001899e+02 -2.077831115401480508e-02
2.127800000000002001e+02 -2.076904781614778012e-02
2.128000000000001819e+02 -2.075970396679854488e-02
2.128200000000001921e+02 -2.075027991267788113e-02
2.128400000000002024e+02 -2.074077596576357624e-02
2.128600000000001842e+02 -2.073119244325775240e-02
2.128800000000001944e+02 -2.072152966754464698e-02
2.129000000000001762e+02 -2.071178796614693562e-02
2.129200000000001864e+02 -2.070196767168157315e-02
2.129400000000001967e+02 -2.069206912181430560e-02
2.129600000000001785e+02 -2.068209265921428300e-02
2.129800000000001887e+02 -2.067203863150737439e-02
2.130000000000001990e+02 -2.066190739122881342e-02
2.130200000000001808e+02 -2.065169929577497301e-02
2.130400000000001910e+02 -2.064141470735537248e-02
2.130600000000002012e+02 -2.063105399294235670e-02
2.130800000000001830e+02 -2.062061752422152811e-02
2.131000000000001933e+02 -2.061010567754110664e-02
2.131200000000001751e+02 -2.059951883386032176e-02
2.131400000000001853e+02 -2.061857864805857754e-02
2.131600000000001955e+02 -2.064556830295965692e-02
2.131800000000001774e+02 -2.067248457848707560e-02
2.132000000000001876e+02 -2.069932680559976104e-02
2.132200000000001978e+02 -2.072609431978535491e-02
2.132400000000001796e+02 -2.075278646113484435e-02
2.132600000000001899e+02 -2.077940257441653754e-02
2.132800000000002001e+02 -2.080594200914959169e-02
2.133000000000001819e+02 -2.083240411967617750e-02
2.133200000000001921e+02 -2.085878826523432719e-02
2.133400000000002024e+02 -2.088509381002829832e-02
2.133600000000001842e+02 -2.091132012329927764e-02
2.133800000000001944e+02 -2.093746657939528702e-02
2.134000000000001762e+02 -2.096353255783992703e-02
2.134200000000001864e+02 -2.098951744340061057e-02
2.134400000000001967e+02 -2.101542062615547463e-02
2.134600000000001785e+02 -2.104124150156056611e-02
2.134800000000001887e+02 -2.106697947051458172e-02
2.135000000000001990e+02 -2.109263393942415951e-02
2.135200000000001808e+02 -2.111820432026760563e-02
2.135400000000001910e+02 -2.114369003065789260e-02
2.135600000000002012e+02 -2.116909049390455072e-02
2.135800000000001830e+02 -2.119440513907468876e-02
2.136000000000001933e+02 -2.121963340105356005e-02
2.136200000000001751e+02 -2.124477472060308167e-02
2.136400000000001853e+02 -2.126982854442082543e-02
2.136600000000001955e+02 -2.129479432519667745e-02
2.136800000000001774e+02 -2.131967152166904661e-02
2.137000000000001876e+02 -2.134445959868036188e-02
2.137200000000001978e+02 -2.136915802723116445e-02
2.137400000000001796e+02 -2.139376628453291962e-02
2.137600000000001899e+02 -2.141828385406046101e-02
2.137800000000002001e+02 -2.144271022560295323e-02
2.138000000000001819e+02 -2.146704489531323784e-02
2.138200000000001921e+02 -2.149128736575744297e-02
2.138400000000002024e+02 -2.151543714596227536e-02
2.138600000000001842e+02 -2.153949375146138948e-02
2.138800000000001944e+02 -2.156345670434148265e-02
2.139000000000001762e+02 -2.158732553328607251e-02
2.139200000000001864e+02 -2.161109977361892406e-02
2.139400000000001967e+02 -2.163477896734613756e-02
2.139600000000001785e+02 -2.165836266319664388e-02
2.139800000000001887e+02 -2.168185041666267215e-02
2.140000000000001990e+02 -2.170524179003731693e-02
2.140200000000001808e+02 -2.172853635245260151e-02
2.140400000000001910e+02 -2.175173367991538320e-02
2.140600000000002012e+02 -2.177483335534211029e-02
2.140800000000001830e+02 -2.179783496859286421e-02
2.141000000000001933e+02 -2.182073811650349360e-02
2.141200000000001751e+02 -2.184354240291733543e-02
2.141400000000001853e+02 -2.186624743871515980e-02
2.141600000000001955e+02 -2.188885284184356739e-02
2.141800000000001774e+02 -2.191135823734323418e-02
2.142000000000001876e+02 -2.193376325737504684e-02
2.142200000000001978e+02 -2.195606754124491272e-02
2.142400000000001796e+02 -2.197862236192170415e-02
2.142600000000001899e+02 -2.200323838925696135e-02
2.142800000000002001e+02 -2.202730591161219595e-02
2.143000000000001819e+02 -2.205129117379194675e-02
2.143200000000001921e+02 -2.207519354262784186e-02
2.143400000000002024e+02 -2.209901238996619249e-02
2.143600000000001842e+02 -2.212274709274085482e-02
2.143800000000001944e+02 -2.214639703304711882e-02
2.144000000000001762e+02 -2.216996159821341128e-02
2.144200000000001864e+02 -2.219344018087325565e-02
2.144400000000001967e+02 -2.221683217903621874e-02
2.144600000000001785e+02 -2.224013699615719208e-02
2.144800000000001887e+02 -2.226335404120647135e-02
2.145000000000001990e+02 -2.228648272873737235e-02
2.145200000000001808e+02 -2.230952247895434670e-02
2.145400000000001910e+02 -2.233247271777928297e-02
2.145600000000002012e+02 -2.235533287691717982e-02
2.145800000000001830e+02 -2.237810239392110448e-02
2.146000000000001933e+02 -2.240078071225632544e-02
2.146200000000002035e+02 -2.242336728136313032e-02
2.146400000000001853e+02 -2.244586155671842234e-02
2.146600000000001955e+02 -2.246826299989769515e-02
2.146800000000001774e+02 -2.249057107863431867e-02
2.147000000000001876e+02 -2.251278526687900197e-02
2.147200000000001978e+02 -2.253490504485772608e-02
2.147400000000001796e+02 -2.255692989912884416e-02
2.147600000000001899e+02 -2.257885932263897777e-02
2.147800000000002001e+02 -2.260069281477820533e-02
2.148000000000001819e+02 -2.262242988143329386e-02
2.148200000000001921e+02 -2.264407003504125340e-02
2.148400000000002024e+02 -2.266561279464035517e-02
2.148600000000001842e+02 -2.268705768592116367e-02
2.148800000000001944e+02 -2.270840424127553575e-02
2.149000000000001762e+02 -2.272965199984530033e-02
2.149200000000001864e+02 -2.275080050756900577e-02
2.149400000000001967e+02 -2.277184931722827863e-02
2.149600000000001785e+02 -2.279279798849243033e-02
2.149800000000001887e+02 -2.281364608796214791e-02
2.150000000000001990e+02 -2.283439318921164432e-02
2.150200000000001808e+02 -2.285503887283043753e-02
2.150400000000001910e+02 -2.287558272646284668e-02
2.150600000000002012e+02 -2.284694233268333777e-02
2.150800000000001830e+02 -2.281217920685761624e-02
2.151000000000001933e+02 -2.277730031180993583e-02
2.151200000000002035e+02 -2.274230621974519112e-02
2.151400000000001853e+02 -2.270719751115362825e-02
2.151600000000001955e+02 -2.267197477477065834e-02
2.151800000000001774e+02 -2.263663860753621984e-02
2.152000000000001876e+02 -2.260118961455069922e-02
2.152200000000001978e+02 -2.256562840903129571e-02
2.152400000000001796e+02 -2.252995561226577709e-02
2.152600000000001899e+02 -2.249417185356588841e-02
2.152800000000002001e+02 -2.245827777021750654e-02
2.153000000000001819e+02 -2.242227400743189089e-02
2.153200000000001921e+02 -2.238616121829314215e-02
2.153400000000002024e+02 -2.234994006370586220e-02
2.153600000000001842e+02 -2.231361121234066297e-02
2.153800000000001944e+02 -2.227717534057830490e-02
2.154000000000002046e+02 -2.224063313245297491e-02
2.154200000000001864e+02 -2.220398527959405524e-02
2.154400000000001967e+02 -2.216723248116536649e-02
2.154600000000001785e+02 -2.213037544380569085e-02
2.154800000000001887e+02 -2.209341488156474007e-02
2.155000000000001990e+02 -2.205635151584059081e-02
2.155200000000001808e+02 -2.201918607531420588e-02
2.155400000000001910e+02 -2.198191929588304283e-02
2.155600000000002012e+02 -2.194455192059393059e-02
2.155800000000001830e+02 -2.190708469957380194e-02
2.156000000000001933e+02 -2.186951838995967318e-02
2.156200000000002035e+02 -2.183185375582790896e-02
2.156400000000001853e+02 -2.179409156812115930e-02
2.156600000000001955e+02 -2.177408639691590098e-02
2.156800000000001774e+02 -2.176519334387334512e-02
2.157000000000001876e+02 -2.175620633935376746e-02
2.157200000000001978e+02 -2.174712553668118470e-02
2.157400000000001796e+02 -2.173795109569736164e-02
2.157600000000001899e+02 -2.172868318275020597e-02
2.157800000000002001e+02 -2.171932197068091389e-02
2.158000000000001819e+02 -2.170986763881013401e-02
2.158200000000001921e+02 -2.170032037292254218e-02
2.158400000000002024e+02 -2.169068036525090282e-02
2.158600000000001842e+02 -2.168094781445877028e-02
2.158800000000001944e+02 -2.167112292562185794e-02
2.159000000000002046e+02 -2.166120591020875841e-02
2.159200000000001864e+02 -2.165119698606036980e-02
2.159400000000001967e+02 -2.164109637736794448e-02
2.159600000000001785e+02 -2.163090431465067992e-02
2.159800000000001887e+02 -2.162062103473162689e-02
2.160000000000001990e+02 -2.161024678071286551e-02
2.160200000000001808e+02 -2.159978180194984179e-02
2.160400000000001910e+02 -2.158922635402350451e-02
2.160600000000002012e+02 -2.157858069871336840e-02
2.160800000000001830e+02 -2.156784510396744445e-02
2.161000000000001933e+02 -2.155701984387261433e-02
2.161200000000002035e+02 -2.154610519862321799e-02
2.161400000000001853e+02 -2.153510145448911048e-02
2.161600000000001955e+02 -2.152400890378190421e-02
2.161800000000001774e+02 -2.151282784482154084e-02
2.162000000000001876e+02 -2.150155858190027844e-02
2.162200000000001978e+02 -2.149020142524726840e-02
2.162400000000001796e+02 -2.147875669099061358e-02
2.162600000000001899e+02 -2.146722470111992950e-02
2.162800000000002001e+02 -2.145560578344676839e-02
2.163000000000001819e+02 -2.144390027156493905e-02
2.163200000000001921e+02 -2.143210850480938012e-02
2.163400000000002024e+02 -2.142023082821414848e-02
2.163600000000001842e+02 -2.140826759246992547e-02
2.163800000000001944e+02 -2.139621915388019088e-02
2.164000000000002046e+02 -2.138408587431657806e-02
2.164200000000001864e+02 -2.137186812117347970e-02
2.164400000000001967e+02 -2.135956626732188682e-02
2.164600000000001785e+02 -2.134718069106203084e-02
2.164800000000001887e+02 -2.133471177607556418e-02
2.165000000000001990e+02 -2.132215991137646413e-02
2.165200000000001808e+02 -2.130952549126191239e-02
2.165400000000001910e+02 -2.129680891526141914e-02
2.165600000000002012e+02 -2.128401058808577703e-02
2.165800000000001830e+02 -2.127113091957526930e-02
2.166000000000001933e+02 -2.125817032464668091e-02
2.166200000000002035e+02 -2.124512922324018130e-02
2.166400000000001853e+02 -2.123200804026476388e-02
2.166600000000001955e+02 -2.121880720554381386e-02
2.166800000000001774e+02 -2.120552715375921549e-02
2.167000000000001876e+02 -2.119216832439501860e-02
2.167200000000001978e+02 -2.117873116168115036e-02
2.167400000000001796e+02 -2.116521611453495155e-02
2.167600000000001899e+02 -2.115162363650392036e-02
2.167800000000002001e+02 -2.113795418570625639e-02
2.168000000000001819e+02 -2.112420822477164076e-02
2.168200000000001921e+02 -2.111038622078146437e-02
2.168400000000002024e+02 -2.109648864520806064e-02
2.168600000000001842e+02 -2.108251597385368131e-02
2.168800000000001944e+02 -2.106846868678907692e-02
2.169000000000002046e+02 -2.105434726829084544e-02
2.169200000000001864e+02 -2.104015220677941250e-02
2.169400000000001967e+02 -2.102588399475548500e-02
2.169600000000001785e+02 -2.101154312873673366e-02
2.169800000000001887e+02 -2.099713010919346950e-02
2.170000000000001990e+02 -2.098264544048438623e-02
2.170200000000001808e+02 -2.096808963079181687e-02
2.170400000000001910e+02 -2.095346319205609528e-02
2.170600000000002012e+02 -2.093876663991003917e-02
2.170800000000001830e+02 -2.092400049361332892e-02
2.171000000000001933e+02 -2.090916527598531832e-02
2.171200000000002035e+02 -2.089426151333902137e-02
2.171400000000001853e+02 -2.087928973541415892e-02
2.171600000000001955e+02 -2.086425047530908461e-02
2.171800000000002058e+02 -2.084914426941421664e-02
2.172000000000001876e+02 -2.083397165734324208e-02
2.172200000000001978e+02 -2.081873318186577837e-02
2.172400000000001796e+02 -2.080342938883886911e-02
2.172600000000001899e+02 -2.078806082713806347e-02
2.172800000000002001e+02 -2.077262804858913403e-02
2.173000000000001819e+02 -2.075713160789935049e-02
2.173200000000001921e+02 -2.074157206258781666e-02
2.173400000000002024e+02 -2.072594997291691762e-02
2.173600000000001842e+02 -2.071026590182243471e-02
2.173800000000001944e+02 -2.069452041484479837e-02
2.174000000000002046e+02 -2.067871408005896722e-02
2.174200000000001864e+02 -2.066284746800529926e-02
2.174400000000001967e+02 -2.064692115161959746e-02
2.174600000000001785e+02 -2.063093570616370345e-02
2.174800000000001887e+02 -2.061489170915560207e-02
2.175000000000001990e+02 -2.059878974029967849e-02
2.175200000000001808e+02 -2.058263038141729118e-02
2.175400000000001910e+02 -2.056641421637696657e-02
2.175600000000002012e+02 -2.055014183102448974e-02
2.175800000000001830e+02 -2.053381381311374793e-02
2.176000000000001933e+02 -2.051743075223701543e-02
2.176200000000002035e+02 -2.050099323975555429e-02
2.176400000000001853e+02 -2.048450186873018719e-02
2.176600000000001955e+02 -2.046795723385220339e-02
2.176800000000002058e+02 -2.045135993137423350e-02
2.177000000000001876e+02 -2.043471055904180766e-02
2.177200000000001978e+02 -2.041800971602335257e-02
2.177400000000001796e+02 -2.040125800284297089e-02
2.177600000000001899e+02 -2.038445602131131254e-02
2.177800000000002001e+02 -2.036760437445744171e-02
2.178000000000001819e+02 -2.035070366646101261e-02
2.178200000000001921e+02 -2.033375450258439326e-02
2.178400000000002024e+02 -2.031675748910524021e-02
2.178600000000001842e+02 -2.029971323324928495e-02
2.178800000000001944e+02 -2.028262234312309953e-02
2.179000000000002046e+02 -2.026548542764798622e-02
2.179200000000001864e+02 -2.024830309649286106e-02
2.179400000000001967e+02 -2.023107596000855643e-02
2.179600000000002069e+02 -2.021380462916239074e-02
2.179800000000001887e+02 -2.019648971547204075e-02
2.180000000000001990e+02 -2.017913183094092663e-02
2.180200000000001808e+02 -2.016173158799338533e-02
2.180400000000001910e+02 -2.014428959941033659e-02
2.180600000000002012e+02 -2.012680647826528210e-02
2.180800000000001830e+02 -2.010928283786083889e-02
2.181000000000001933e+02 -2.009171929166535253e-02
2.181200000000002035e+02 -2.007411645325037769e-02
2.181400000000001853e+02 -2.005647493622815525e-02
2.181600000000001955e+02 -2.003879535418993246e-02
2.181800000000002058e+02 -2.002107832064417212e-02
2.182000000000001876e+02 -2.000332444895593087e-02
2.182200000000001978e+02 -1.998553435228599129e-02
2.182400000000001796e+02 -1.996770864353117347e-02
2.182600000000001899e+02 -1.994984793526425812e-02
2.182800000000002001e+02 -1.993195283967534939e-02
2.183000000000001819e+02 -1.991402396851305046e-02
2.183200000000001921e+02 -1.989606193302628084e-02
2.183400000000002024e+02 -1.987806734390718671e-02
2.183600000000001842e+02 -1.986004081123328435e-02
2.183800000000001944e+02 -1.984198294441176860e-02
2.184000000000002046e+02 -1.982389435212301293e-02
2.184200000000001864e+02 -1.980577564226534623e-02
2.184400000000001967e+02 -1.978762742189994761e-02
2.184600000000002069e+02 -1.976945029719695199e-02
2.184800000000001887e+02 -1.975124487338123999e-02
2.185000000000001990e+02 -1.973301175467931379e-02
2.185200000000001808e+02 -1.971475154426710966e-02
2.185400000000001910e+02 -1.969646484421745322e-02
2.185600000000002012e+02 -1.967815225544879837e-02
2.185800000000001830e+02 -1.965981437767439638e-02
2.186000000000001933e+02 -1.964145180935219018e-02
2.186200000000002035e+02 -1.962306514763492368e-02
2.186400000000001853e+02 -1.960465498832114281e-02
2.186600000000001955e+02 -1.958622192580680363e-02
2.186800000000002058e+02 -1.956776655303761603e-02
2.187000000000001876e+02 -1.954928946146159557e-02
2.187200000000001978e+02 -1.953079124098268740e-02
2.187400000000001796e+02 -1.951227247991465033e-02
2.187600000000001899e+02 -1.949373376493580140e-02
2.187800000000002001e+02 -1.947517568104447511e-02
2.188000000000001819e+02 -1.945659881151485734e-02
2.188200000000001921e+02 -1.943800373785346119e-02
2.188400000000002024e+02 -1.941939103975662967e-02
2.188600000000001842e+02 -1.940076129506820846e-02
2.188800000000001944e+02 -1.938211507973810685e-02
2.189000000000002046e+02 -1.936345296778133399e-02
2.189200000000001864e+02 -1.934477553123836735e-02
2.189400000000001967e+02 -1.932608334013471291e-02
2.189600000000002069e+02 -1.930737696244295282e-02
2.189800000000001887e+02 -1.928865696404364477e-02
2.190000000000001990e+02 -1.926992390868843483e-02
2.190200000000001808e+02 -1.925117835796264984e-02
2.190400000000001910e+02 -1.923242087124948235e-02
2.190600000000002012e+02 -1.921365200569382162e-02
2.190800000000001830e+02 -1.919487231616765627e-02
2.191000000000001933e+02 -1.917608235523553945e-02
2.191200000000002035e+02 -1.915728267312117108e-02
2.191400000000001853e+02 -1.913847381767411551e-02
2.191600000000001955e+02 -1.911965633433766396e-02
2.191800000000002058e+02 -1.910083076611667971e-02
2.192000000000001876e+02 -1.908199765354712252e-02
2.192200000000001978e+02 -1.906315753466519131e-02
2.192400000000001796e+02 -1.904431094497779572e-02
2.192600000000001899e+02 -1.902545841743317340e-02
2.192800000000002001e+02 -1.900660048239257230e-02
2.193000000000001819e+02 -1.898773766760254028e-02
2.193200000000001921e+02 -1.896887049816725276e-02
2.193400000000002024e+02 -1.894999949652231147e-02
2.193600000000001842e+02 -1.893112518240883460e-02
2.193800000000001944e+02 -1.891224807284785578e-02
2.194000000000002046e+02 -1.889336868211586445e-02
2.194200000000001864e+02 -1.887448752172082161e-02
2.194400000000001967e+02 -1.885560510037831081e-02
2.194600000000002069e+02 -1.883672192398924000e-02
2.194800000000001887e+02 -1.881783849561743244e-02
2.195000000000001990e+02 -1.879895531546789400e-02
2.195200000000001808e+02 -1.878007288086609369e-02
2.195400000000001910e+02 -1.876119168623749736e-02
2.195600000000002012e+02 -1.874231222308781614e-02
2.195800000000001830e+02 -1.872343497998382733e-02
2.196000000000001933e+02 -1.870456044253482678e-02
2.196200000000002035e+02 -1.868568909337471259e-02
2.196400000000001853e+02 -1.866682141214457552e-02
2.196600000000001955e+02 -1.864795787547592065e-02
2.196800000000002058e+02 -1.862909895697427085e-02
2.197000000000001876e+02 -1.861024512720407462e-02
2.197200000000001978e+02 -1.859139685367273975e-02
2.197400000000002080e+02 -1.857255460081712675e-02
2.197600000000001899e+02 -1.855371882998892510e-02
2.197800000000002001e+02 -1.853488999944166368e-02
2.198000000000001819e+02 -1.851606856431737072e-02
2.198200000000001921e+02 -1.849725497663511076e-02
2.198400000000002024e+02 -1.847844968527850504e-02
2.198600000000001842e+02 -1.845965313598489296e-02
2.198800000000001944e+02 -1.844086577133481966e-02
2.199000000000002046e+02 -1.842208803074150622e-02
2.199200000000001864e+02 -1.840332035044152381e-02
2.199400000000001967e+02 -1.838456316348566211e-02
2.199600000000002069e+02 -1.836548686639270095e-02
2.199800000000001887e+02 -1.834977288412473206e-02
2.200000000000001990e+02 -1.834708319400664422e-02
2.200200000000001808e+02 -1.833379097588580531e-02
2.200400000000001910e+02 -1.832041878505281246e-02
2.200600000000002012e+02 -1.830701366033353483e-02
2.200800000000001830e+02 -1.829357597074340175e-02
2.201000000000001933e+02 -1.828010608628831066e-02
2.201200000000002035e+02 -1.826660437792835753e-02
2.201400000000001853e+02 -1.825307121754152564e-02
2.201600000000001955e+02 -1.823508283092102264e-02
2.201800000000002058e+02 -1.817420133546520170e-02
2.202000000000001876e+02 -1.809102058406278704e-02
2.202200000000001978e+02 -1.806192514517119055e-02
2.202400000000002080e+02 -1.803481239960472507e-02
2.202600000000001899e+02 -1.804772690001651969e-02
2.202800000000002001e+02 -1.806165582115707227e-02
2.203000000000001819e+02 -1.807602619453734308e-02
2.203200000000001921e+02 -1.805517689751814578e-02
2.203400000000002024e+02 -1.801255813538317832e-02
2.203600000000001842e+02 -1.796983345847520327e-02
2.203800000000001944e+02 -1.792700306623715503e-02
2.204000000000002046e+02 -1.788406716394084009e-02
2.204200000000001864e+02 -1.784986863607308447e-02
2.204400000000001967e+02 -1.784239012826087378e-02
2.204600000000002069e+02 -1.783486668625262547e-02
2.204800000000001887e+02 -1.782729808246204597e-02
2.205000000000001990e+02 -1.781968409001891129e-02
2.205200000000002092e+02 -1.781202448279776279e-02
2.205400000000001910e+02 -1.780431903544633584e-02
2.205600000000002012e+02 -1.779656752341448808e-02
2.205800000000001830e+02 -1.778876972298309989e-02
2.206000000000001933e+02 -1.778092541129359591e-02
2.206200000000002035e+02 -1.777356279673778308e-02
2.206400000000001853e+02 -1.776914370818482788e-02
2.206600000000001955e+02 -1.776503473366758401e-02
2.206800000000002058e+02 -1.776088806579779328e-02
2.207000000000001876e+02 -1.775670343592574904e-02
2.207200000000001978e+02 -1.775248057548651712e-02
2.207400000000002080e+02 -1.774821921602665400e-02
2.207600000000001899e+02 -1.774391908923175776e-02
2.207800000000002001e+02 -1.773957992695360600e-02
2.208000000000001819e+02 -1.773520146123849089e-02
2.208200000000001921e+02 -1.773078342435474575e-02
2.208400000000002024e+02 -1.772632554882151712e-02
2.208600000000001842e+02 -1.772182756743719695e-02
2.208800000000001944e+02 -1.771728921330860407e-02
2.209000000000002046e+02 -1.771271021988011715e-02
2.209200000000001864e+02 -1.770809032096309910e-02
2.209400000000001967e+02 -1.770342925076591814e-02
2.209600000000002069e+02 -1.769872674392388573e-02
2.209800000000001887e+02 -1.769398253552953437e-02
2.210000000000001990e+02 -1.768919636116338817e-02
2.210200000000002092e+02 -1.768436795692502131e-02
2.210400000000001910e+02 -1.767949705946367592e-02
2.210600000000002012e+02 -1.767458340601029548e-02
2.210800000000001830e+02 -1.766962673440877069e-02
2.211000000000001933e+02 -1.766462678314811505e-02
2.211200000000002035e+02 -1.765958329139450181e-02
2.211400000000001853e+02 -1.765449599902395306e-02
2.211600000000001955e+02 -1.764936464665467150e-02
2.211800000000002058e+02 -1.764418897568024655e-02
2.212000000000001876e+02 -1.763896872830276671e-02
2.212200000000001978e+02 -1.763370364756617140e-02
2.212400000000002080e+02 -1.762839347738973453e-02
2.212600000000001899e+02 -1.762303796260249536e-02
2.212800000000002001e+02 -1.761798688183801101e-02
2.213000000000001819e+02 -1.761514180031829857e-02
2.213200000000001921e+02 -1.761225576083258471e-02
2.213400000000002024e+02 -1.760932848040713122e-02
2.213600000000001842e+02 -1.760635967668364513e-02
2.213800000000001944e+02 -1.760334906795355328e-02
2.214000000000002046e+02 -1.760029637319245402e-02
2.214200000000001864e+02 -1.759720131209496427e-02
2.214400000000001967e+02 -1.759406360510961179e-02
2.214600000000002069e+02 -1.759088297347456697e-02
2.214800000000001887e+02 -1.758765913925252819e-02
2.215000000000001990e+02 -1.758439182536702949e-02
2.215200000000002092e+02 -1.758108075563799555e-02
2.215400000000001910e+02 -1.757772565481846919e-02
2.215600000000002012e+02 -1.757432624863045773e-02
2.215800000000001830e+02 -1.757088226380197279e-02
2.216000000000001933e+02 -1.756739342810384810e-02
2.216200000000002035e+02 -1.756385947038667170e-02
2.216400000000001853e+02 -1.756028012061812763e-02
2.216600000000001955e+02 -1.755665510992037576e-02
2.216800000000002058e+02 -1.755298417060783406e-02
2.217000000000001876e+02 -1.754926703622485679e-02
2.217200000000001978e+02 -1.754550344158379779e-02
2.217400000000002080e+02 -1.754169312280317097e-02
2.217600000000001899e+02 -1.753783581734591479e-02
2.217800000000002001e+02 -1.753393126405790661e-02
2.218000000000001819e+02 -1.752997920320668174e-02
2.218200000000001921e+02 -1.752597937651987486e-02
2.218400000000002024e+02 -1.752193152722465036e-02
2.218600000000001842e+02 -1.751783540008616802e-02
2.218800000000001944e+02 -1.751369074144719720e-02
2.219000000000002046e+02 -1.750949729926705445e-02
2.219200000000001864e+02 -1.750525482316118986e-02
2.219400000000001967e+02 -1.750096306444033287e-02
2.219600000000002069e+02 -1.749662177615049150e-02
2.219800000000001887e+02 -1.749223071311231323e-02
2.220000000000001990e+02 -1.748778963196072345e-02
2.220200000000002092e+02 -1.748329829118501141e-02
2.220400000000001910e+02 -1.747875645116827095e-02
2.220600000000002012e+02 -1.747416387422760786e-02
2.220800000000001830e+02 -1.746952032465384080e-02
2.221000000000001933e+02 -1.746482556875176076e-02
2.221200000000002035e+02 -1.746007937487974518e-02
2.221400000000001853e+02 -1.745528151348988560e-02
2.221600000000001955e+02 -1.745043175716817080e-02
2.221800000000002058e+02 -1.744552988067427438e-02
2.222000000000001876e+02 -1.744057566098176915e-02
2.222200000000001978e+02 -1.743556887731774127e-02
2.222400000000002080e+02 -1.743050931120304278e-02
2.222600000000001899e+02 -1.742539674649216594e-02
2.222800000000002001e+02 -1.742023096941287472e-02
2.223000000000002103e+02 -1.741501176860639488e-02
2.223200000000001921e+02 -1.740973893516671242e-02
2.223400000000002024e+02 -1.740441226268055544e-02
2.223600000000001842e+02 -1.739903154726668913e-02
2.223800000000001944e+02 -1.739359658761568603e-02
2.224000000000002046e+02 -1.738810718502909955e-02
2.224200000000001864e+02 -1.738256314345866874e-02
2.224400000000001967e+02 -1.737696426954567219e-02
2.224600000000002069e+02 -1.737131037265960201e-02
2.224800000000001887e+02 -1.736560126493733383e-02
2.225000000000001990e+02 -1.735983676132162382e-02
2.225200000000002092e+02 -1.735401667959944605e-02
2.225400000000001910e+02 -1.734814084044096830e-02
2.225600000000002012e+02 -1.734220906743677570e-02
2.225800000000001830e+02 -1.733622118713674942e-02
2.226000000000001933e+02 -1.733017702908703703e-02
2.226200000000002035e+02 -1.732407642586834828e-02
2.226400000000001853e+02 -1.731791921313246760e-02
2.226600000000001955e+02 -1.731170522963988365e-02
2.226800000000002058e+02 -1.730543431729644754e-02
2.227000000000001876e+02 -1.729910632118975000e-02
2.227200000000001978e+02 -1.729272108962571358e-02
2.227400000000002080e+02 -1.728627847416419616e-02
2.227600000000001899e+02 -1.727977832965511135e-02
2.227800000000002001e+02 -1.727322051427356009e-02
2.228000000000002103e+02 -1.726660488955499353e-02
2.228200000000001921e+02 -1.725993132042995259e-02
2.228400000000002024e+02 -1.725319967525845710e-02
2.228600000000001842e+02 -1.724640982586448171e-02
2.228800000000001944e+02 -1.723956164756892256e-02
2.229000000000002046e+02 -1.723265501922356668e-02
2.229200000000001864e+02 -1.722568982324413495e-02
2.229400000000001967e+02 -1.721866594564226347e-02
2.229600000000002069e+02 -1.721158327605837660e-02
2.229800000000001887e+02 -1.720444170779310625e-02
2.230000000000001990e+02 -1.719724113783861752e-02
2.230200000000002092e+02 -1.718998146691003148e-02
2.230400000000001910e+02 -1.718266259947524160e-02
2.230600000000002012e+02 -1.717528444378555938e-02
2.230800000000002115e+02 -1.716784691190496176e-02
2.231000000000001933e+02 -1.716034991973929349e-02
2.231200000000002035e+02 -1.715279338706508783e-02
2.231400000000001853e+02 -1.714517723755768983e-02
2.231600000000001955e+02 -1.713750139881833889e-02
2.231800000000002058e+02 -1.712976580240250374e-02
2.232000000000001876e+02 -1.712197038384533077e-02
2.232200000000001978e+02 -1.711411508268834841e-02
2.232400000000002080e+02 -1.710619984250520004e-02
2.232600000000001899e+02 -1.709822461092601331e-02
2.232800000000002001e+02 -1.709018933966266127e-02
2.233000000000002103e+02 -1.708209398453186881e-02
2.233200000000001921e+02 -1.707393850547925598e-02
2.233400000000002024e+02 -1.706572286660179918e-02
2.233600000000001842e+02 -1.705744703616971988e-02
2.233800000000001944e+02 -1.704911098664851216e-02
2.234000000000002046e+02 -1.704071469471956854e-02
2.234200000000001864e+02 -1.703225814130071916e-02
2.234400000000001967e+02 -1.702374131156582024e-02
2.234600000000002069e+02 -1.701516419496365215e-02
2.234800000000001887e+02 -1.700652678523701181e-02
2.235000000000001990e+02 -1.699782908043966784e-02
2.235200000000002092e+02 -1.698907108295404783e-02
2.235400000000001910e+02 -1.698025279950747535e-02
2.235600000000002012e+02 -1.697137424118816407e-02
2.235800000000002115e+02 -1.696243542346016764e-02
2.236000000000001933e+02 -1.695343636617782299e-02
2.236200000000002035e+02 -1.694437709359964891e-02
2.236400000000001853e+02 -1.693525763440132184e-02
2.236600000000001955e+02 -1.692607802168790213e-02
2.236800000000002058e+02 -1.691683829300584183e-02
2.237000000000001876e+02 -1.690753849035351794e-02
2.237200000000001978e+02 -1.689817866019144646e-02
2.237400000000002080e+02 -1.688875885345230907e-02
2.237600000000001899e+02 -1.687927912554908205e-02
2.237800000000002001e+02 -1.686973953638327625e-02
2.238000000000002103e+02 -1.686014015035233390e-02
2.238200000000001921e+02 -1.685048103635608183e-02
2.238400000000002024e+02 -1.684076226780246988e-02
2.238600000000001842e+02 -1.683098392261267451e-02
2.238800000000001944e+02 -1.682114608322532456e-02
2.239000000000002046e+02 -1.681124883659996377e-02
2.239200000000001864e+02 -1.680129227421992694e-02
2.239400000000001967e+02 -1.679127649209436260e-02
2.239600000000002069e+02 -1.678120159075914553e-02
2.239800000000001887e+02 -1.677106767527779263e-02
2.240000000000001990e+02 -1.676087485524062684e-02
2.240200000000002092e+02 -1.675062324476400341e-02
2.240400000000001910e+02 -1.674031296248843295e-02
2.240600000000002012e+02 -1.672994413157560811e-02
2.240800000000002115e+02 -1.671951687970511802e-02
2.241000000000001933e+02 -1.670903133907050003e-02
2.241200000000002035e+02 -1.669848764637365049e-02
2.241400000000001853e+02 -1.668788594281961010e-02
2.241600000000001955e+02 -1.667722637410944814e-02
2.241800000000002058e+02 -1.666650909043319861e-02
2.242000000000001876e+02 -1.665573424646176609e-02
2.242200000000001978e+02 -1.664490200133755815e-02
2.242400000000002080e+02 -1.663401251866518035e-02
2.242600000000001899e+02 -1.662306596650100013e-02
2.242800000000002001e+02 -1.661206251734119801e-02
2.243000000000002103e+02 -1.660100234811044337e-02
2.243200000000001921e+02 -1.658988564014848496e-02
2.243400000000002024e+02 -1.657871257919689770e-02
2.243600000000001842e+02 -1.656748335538453520e-02
2.243800000000001944e+02 -1.655619816321214285e-02
2.244000000000002046e+02 -1.654485720153669667e-02
2.244200000000001864e+02 -1.653346067355471877e-02
2.244400000000001967e+02 -1.652200878678428825e-02
2.244600000000002069e+02 -1.651050175304748235e-02
2.244800000000001887e+02 -1.649893978845096490e-02
2.245000000000001990e+02 -1.648732311336627634e-02
2.245200000000002092e+02 -1.647565195240929467e-02
2.245400000000001910e+02 -1.646392653441919665e-02
2.245600000000002012e+02 -1.645214709243638523e-02
2.245800000000002115e+02 -1.644031386367949751e-02
2.246000000000001933e+02 -1.642842708952239883e-02
2.246200000000002035e+02 -1.641648701546962949e-02
2.246400000000001853e+02 -1.640449389113176823e-02
2.246600000000001955e+02 -1.639244797019956054e-02
2.246800000000002058e+02 -1.638034951041811293e-02
2.247000000000001876e+02 -1.636819877355916164e-02
2.247200000000001978e+02 -1.635599602539414277e-02
2.247400000000002080e+02 -1.634374153566495180e-02
2.247600000000001899e+02 -1.633143557805566415e-02
2.247800000000002001e+02 -1.631907843016232665e-02
2.248000000000002103e+02 -1.630667037346282891e-02
2.248200000000001921e+02 -1.629421169328556726e-02
2.248400000000002024e+02 -1.629242281372097687e-02
2.248600000000002126e+02 -1.630313911587172315e-02
2.248800000000001944e+02 -1.631380016089595611e-02
2.249000000000002046e+02 -1.632440571431516274e-02
2.249200000000001864e+02 -1.633495554590604429e-02
2.249400000000001967e+02 -1.634544942972385867e-02
2.249600000000002069e+02 -1.635588714412413922e-02
2.249800000000001887e+02 -1.636626847178486444e-02
2.250000000000001990e+02 -1.637659319972711858e-02
2.250200000000002092e+02 -1.638686111933466624e-02
2.250400000000001910e+02 -1.639707202637406477e-02
2.250600000000002012e+02 -1.640722572101244864e-02
2.250800000000002115e+02 -1.641732200783556361e-02
2.251000000000001933e+02 -1.642736069586466299e-02
2.251200000000002035e+02 -1.643734159857264052e-02
2.251400000000001853e+02 -1.644726453389946594e-02
2.251600000000001955e+02 -1.645712932426676017e-02
2.251800000000002058e+02 -1.646693579659157594e-02
2.252000000000001876e+02 -1.647668378229943248e-02
2.252200000000001978e+02 -1.648637311733620880e-02
2.252400000000002080e+02 -1.649600364218026249e-02
2.252600000000001899e+02 -1.650557520185226210e-02
2.252800000000002001e+02 -1.651508764592525200e-02
2.253000000000002103e+02 -1.652454082853422115e-02
2.253200000000001921e+02 -1.653393460838317730e-02
2.253400000000002024e+02 -1.654326884875375811e-02
2.253600000000002126e+02 -1.655254341751067129e-02
2.253800000000001944e+02 -1.656175818710843226e-02
2.254000000000002046e+02 -1.657091303459583623e-02
2.254200000000001864e+02 -1.658000784162030894e-02
2.254400000000001967e+02 -1.658904249443119566e-02
2.254600000000002069e+02 -1.659801688388237370e-02
2.254800000000001887e+02 -1.660693090543411896e-02
2.255000000000001990e+02 -1.661578445915403227e-02
2.255200000000002092e+02 -1.662457744971714349e-02
2.255400000000001910e+02 -1.663360943013536195e-02
2.255600000000002012e+02 -1.666869307932779265e-02
2.255800000000002115e+02 -1.671040475385016794e-02
2.256000000000001933e+02 -1.675206535286772810e-02
2.256200000000002035e+02 -1.679367397060392911e-02
2.256400000000002137e+02 -1.683522970494978274e-02
2.256600000000001955e+02 -1.687673165755660537e-02
2.256800000000002058e+02 -1.691817893392689662e-02
2.257000000000001876e+02 -1.695957064350578358e-02
2.257200000000001978e+02 -1.700090589977092462e-02
2.257400000000002080e+02 -1.704218382032222576e-02
2.257600000000001899e+02 -1.708340352697093611e-02
2.257800000000002001e+02 -1.712456414582783776e-02
2.258000000000002103e+02 -1.716566480739016229e-02
2.258200000000001921e+02 -1.720670464662917010e-02
2.258400000000002024e+02 -1.724768280307563406e-02
2.258600000000002126e+02 -1.728859842090502488e-02
2.258800000000001944e+02 -1.732945064902183599e-02
2.259000000000002046e+02 -1.737023864114309660e-02
2.259200000000001864e+02 -1.741096155588156211e-02
2.259400000000001967e+02 -1.745161855682659385e-02
2.259600000000002069e+02 -1.749220881262592009e-02
2.259800000000001887e+02 -1.753273149706482265e-02
2.260000000000001990e+02 -1.757318578914611115e-02
2.260200000000002092e+02 -1.761357087316774150e-02
2.260400000000001910e+02 -1.765388593879986534e-02
2.260600000000002012e+02 -1.769413018116131400e-02
2.260800000000002115e+02 -1.773430280089490635e-02
2.261000000000001933e+02 -1.777440300424133410e-02
2.261200000000002035e+02 -1.781443000311243308e-02
2.261400000000002137e+02 -1.785438301516355936e-02
2.261600000000001955e+02 -1.789426126386410923e-02
2.261800000000002058e+02 -1.793406397856826817e-02
2.262000000000001876e+02 -1.797379039458308139e-02
2.262200000000001978e+02 -1.801343975323722868e-02
2.262400000000002080e+02 -1.805301130194662471e-02
2.262600000000001899e+02 -1.809250429428072363e-02
2.262800000000002001e+02 -1.813191799002713059e-02
2.263000000000002103e+02 -1.817125165525398933e-02
2.263200000000001921e+02 -1.821050456237282775e-02
2.263400000000002024e+02 -1.824967599019934952e-02
2.263600000000002126e+02 -1.828876522401286231e-02
2.263800000000001944e+02 -1.832777155561520280e-02
2.264000000000002046e+02 -1.836669428338771198e-02
2.264200000000001864e+02 -1.840553271234741592e-02
2.264400000000001967e+02 -1.844428615420230788e-02
2.264600000000002069e+02 -1.848295392740427825e-02
2.264800000000001887e+02 -1.852153535720204441e-02
2.265000000000001990e+02 -1.854197734479870463e-02
2.265200000000002092e+02 -1.853359663941188742e-02
2.265400000000001910e+02 -1.852514288853504207e-02
2.265600000000002012e+02 -1.851661615402129188e-02
2.265800000000002115e+02 -1.850801650300338760e-02
2.266000000000001933e+02 -1.849934400789883179e-02
2.266200000000002035e+02 -1.849059874641427459e-02
2.266400000000002137e+02 -1.848178080154871603e-02
2.266600000000001955e+02 -1.847289026159611852e-02
2.266800000000002058e+02 -1.846392722014684670e-02
2.267000000000001876e+02 -1.845489177608829190e-02
2.267200000000001978e+02 -1.844578403360456684e-02
2.267400000000002080e+02 -1.843660410217578052e-02
2.267600000000001899e+02 -1.842735209657506840e-02
2.267800000000002001e+02 -1.841802813686660087e-02
2.268000000000002103e+02 -1.840863234840110427e-02
2.268200000000001921e+02 -1.839916486181093769e-02
2.268400000000002024e+02 -1.838962581300478474e-02
2.268600000000002126e+02 -1.838001534316078406e-02
2.268800000000001944e+02 -1.837033359871889995e-02
2.269000000000002046e+02 -1.836058073137256108e-02
2.269200000000001864e+02 -1.835075689805925128e-02
2.269400000000001967e+02 -1.834086226094997635e-02
2.269600000000002069e+02 -1.833089698743862669e-02
2.269800000000001887e+02 -1.832086125012920286e-02
2.270000000000001990e+02 -1.831075522682303752e-02
2.270200000000002092e+02 -1.830057910050499753e-02
2.270400000000001910e+02 -1.829033305932842302e-02
2.270600000000002012e+02 -1.828001729659932059e-02
2.270800000000002115e+02 -1.826963201076008819e-02
2.271000000000001933e+02 -1.825917740537166822e-02
2.271200000000002035e+02 -1.824865368909502419e-02
2.271400000000002137e+02 -1.823806107567224263e-02
2.271600000000001955e+02 -1.822739978390575458e-02
2.271800000000002058e+02 -1.821667003763762990e-02
2.272000000000001876e+02 -1.820587206572783778e-02
2.272200000000001978e+02 -1.819500610203064056e-02
2.272400000000002080e+02 -1.818407238537173357e-02
2.272600000000001899e+02 -1.817307115952325122e-02
2.272800000000002001e+02 -1.816200267317849212e-02
2.273000000000002103e+02 -1.815086717992542634e-02
2.273200000000001921e+02 -1.813966493822020271e-02
2.273400000000002024e+02 -1.812839621135858489e-02
2.273600000000002126e+02 -1.811706126744751927e-02
2.273800000000001944e+02 -1.810566037937545378e-02
2.274000000000002046e+02 -1.809419382478247990e-02
2.274200000000002149e+02 -1.808266188602793839e-02
2.274400000000001967e+02 -1.807106485015986044e-02
2.274600000000002069e+02 -1.805940300888129665e-02
2.274800000000001887e+02 -1.804767665851716996e-02
2.275000000000001990e+02 -1.803588609997984829e-02
2.275200000000002092e+02 -1.802403163873390543e-02
2.275400000000001910e+02 -1.801211358476070834e-02
2.275600000000002012e+02 -1.800013225252163410e-02
2.275800000000002115e+02 -1.798808796092056864e-02
2.276000000000001933e+02 -1.797598103326651306e-02
2.276200000000002035e+02 -1.796381179723401111e-02
2.276400000000002137e+02 -1.795158058482456201e-02
2.276600000000001955e+02 -1.793928773232583707e-02
2.276800000000002058e+02 -1.792693358027141678e-02
2.277000000000001876e+02 -1.791451847339896666e-02
2.277200000000001978e+02 -1.790204276060830199e-02
2.277400000000002080e+02 -1.788950679491864426e-02
2.277600000000001899e+02 -1.787691093342505186e-02
2.277800000000002001e+02 -1.786425553725448992e-02
2.278000000000002103e+02 -1.785154097152143876e-02
2.278200000000001921e+02 -1.783876760528226718e-02
2.278400000000002024e+02 -1.782593581148961617e-02
2.278600000000002126e+02 -1.777295742622759731e-02
2.278800000000001944e+02 -1.771732779770816835e-02
2.279000000000002046e+02 -1.766160296481748826e-02
2.279200000000002149e+02 -1.760578388754305626e-02
2.279400000000001967e+02 -1.754987153381629833e-02
2.279600000000002069e+02 -1.749386687944097518e-02
2.279800000000001887e+02 -1.743777090801994570e-02
2.280000000000001990e+02 -1.738158461088249243e-02
2.280200000000002092e+02 -1.732530898700707436e-02
2.280400000000001910e+02 -1.726894504294517255e-02
2.280600000000002012e+02 -1.721249379274229080e-02
2.280800000000002115e+02 -1.715595625785809597e-02
2.281000000000001933e+02 -1.709933346708487206e-02
2.281200000000002035e+02 -1.704262645646444085e-02
2.281400000000002137e+02 -1.698583626920440945e-02
2.281600000000001955e+02 -1.692896395559210024e-02
2.281800000000002058e+02 -1.687201057290731165e-02
2.282000000000002160e+02 -1.681497718533445790e-02
2.282200000000001978e+02 -1.675786486387282823e-02
2.282400000000002080e+02 -1.670067468624476456e-02
2.282600000000001899e+02 -1.664340773680449831e-02
2.282800000000002001e+02 -1.658606510644318466e-02
2.283000000000002103e+02 -1.652864789249513730e-02
2.283200000000001921e+02 -1.647115719864123556e-02
2.283400000000002024e+02 -1.641359413481125948e-02
2.283600000000002126e+02 -1.635595981708562116e-02
2.283800000000001944e+02 -1.629825536759603802e-02
2.284000000000002046e+02 -1.624048191442297243e-02
2.284200000000002149e+02 -1.618264059149576023e-02
2.284400000000001967e+02 -1.612473253848775365e-02
2.284600000000002069e+02 -1.606675890071250154e-02
2.284800000000001887e+02 -1.600872082901829557e-02
2.285000000000001990e+02 -1.595061947968191146e-02
2.285200000000002092e+02 -1.589245601430080285e-02
2.285400000000001910e+02 -1.583423159968490659e-02
2.285600000000002012e+02 -1.577594740774645662e-02
2.285800000000002115e+02 -1.571760461539084205e-02
2.286000000000001933e+02 -1.565920440440341302e-02
2.286200000000002035e+02 -1.560074796133869429e-02
2.286400000000002137e+02 -1.554223647740631854e-02
2.286600000000001955e+02 -1.548367114835723195e-02
2.286800000000002058e+02 -1.542505317436827263e-02
2.287000000000002160e+02 -1.536638375992789400e-02
2.287200000000001978e+02 -1.530766411371745940e-02
2.287400000000002080e+02 -1.524889544849554641e-02
2.287600000000001899e+02 -1.519007898097968559e-02
2.287800000000002001e+02 -1.513121593172717626e-02
2.288000000000002103e+02 -1.507230752501545305e-02
2.288200000000001921e+02 -1.501335498872332849e-02
2.288400000000002024e+02 -1.495435955420855792e-02
2.288600000000002126e+02 -1.489532245618822512e-02
2.288800000000001944e+02 -1.483624493261532541e-02
2.289000000000002046e+02 -1.477712822455754145e-02
2.289200000000002149e+02 -1.471797357607383151e-02
2.289400000000001967e+02 -1.465878223409099873e-02
2.289600000000002069e+02 -1.459955544828013541e-02
2.289800000000001887e+02 -1.454029447093191200e-02
2.290000000000001990e+02 -1.448100055683215238e-02
2.290200000000002092e+02 -1.442167496313704125e-02
2.290400000000001910e+02 -1.436231894924741397e-02
2.290600000000002012e+02 -1.430293377668281907e-02
2.290800000000002115e+02 -1.424352070895611860e-02
2.291000000000001933e+02 -1.418408101144730954e-02
2.291200000000002035e+02 -1.412461595127629393e-02
2.291400000000002137e+02 -1.406512679717690853e-02
2.291600000000001955e+02 -1.400561481937010432e-02
2.291800000000002058e+02 -1.394608128943652069e-02
2.292000000000002160e+02 -1.388652748019053758e-02
2.292200000000001978e+02 -1.382695466555182613e-02
2.292400000000002080e+02 -1.376736412041870174e-02
2.292600000000001899e+02 -1.370775712054205994e-02
2.292800000000002001e+02 -1.364813494239622456e-02
2.293000000000002103e+02 -1.358849886305322011e-02
2.293200000000001921e+02 -1.352885016005577097e-02
2.293400000000002024e+02 -1.346919011128975240e-02
2.293600000000002126e+02 -1.340951999485741862e-02
2.293800000000001944e+02 -1.334984108895157472e-02
2.294000000000002046e+02 -1.329015467172843870e-02
2.294200000000002149e+02 -1.323046202118128428e-02
2.294400000000001967e+02 -1.317076441501510708e-02
2.294600000000002069e+02 -1.311106313052039229e-02
2.294800000000001887e+02 -1.305135944444794568e-02
2.295000000000001990e+02 -1.299165463288387730e-02
2.295200000000002092e+02 -1.293194997112477075e-02
2.295400000000001910e+02 -1.287224673355378754e-02
2.295600000000002012e+02 -1.281424386315777215e-02
2.295800000000002115e+02 -1.275818144987019530e-02
2.296000000000001933e+02 -1.270211312716732280e-02
2.296200000000002035e+02 -1.264604008807823643e-02
2.296400000000002137e+02 -1.258996352548162438e-02
2.296600000000001955e+02 -1.253388463198877416e-02
2.296800000000002058e+02 -1.247780459982589414e-02
2.297000000000002160e+02 -1.242172462071825835e-02
2.297200000000001978e+02 -1.236564588577323057e-02
2.297400000000002080e+02 -1.234288352144529040e-02
2.297600000000001899e+02 -1.232531137103068039e-02
2.297800000000002001e+02 -1.230771536690967484e-02
2.298000000000002103e+02 -1.229009590059454426e-02
2.298200000000001921e+02 -1.227245336570310930e-02
2.298400000000002024e+02 -1.225478815791797293e-02
2.298600000000002126e+02 -1.223710067494502944e-02
2.298800000000001944e+02 -1.221939131647238608e-02
2.299000000000002046e+02 -1.220474408977910430e-02
2.299200000000002149e+02 -1.221767208871060544e-02
2.299400000000001967e+02 -1.223235523211423786e-02
2.299600000000002069e+02 -1.224702109134627286e-02
2.299800000000002171e+02 -1.226166929760891429e-02
2.300000000000001990e+02 -1.227629948350249592e-02
2.300200000000002092e+02 -1.229091128306603574e-02
2.300400000000001910e+02 -1.230550433181861435e-02
2.300600000000002012e+02 -1.232007826679945572e-02
2.300800000000002115e+02 -1.233463272660876783e-02
2.301000000000001933e+02 -1.234916735144782687e-02
2.301200000000002035e+02 -1.236368178315917429e-02
2.301400000000002137e+02 -1.237817566526646686e-02
2.301600000000001955e+02 -1.239264864301392426e-02
2.301800000000002058e+02 -1.240710036340580968e-02
2.302000000000002160e+02 -1.242153047524569877e-02
2.302200000000001978e+02 -1.243593862917502166e-02
2.302400000000002080e+02 -1.245032447771207695e-02
2.302600000000001899e+02 -1.246468767528996664e-02
2.302800000000002001e+02 -1.247902787829489879e-02
2.303000000000002103e+02 -1.249334474510388308e-02
2.303200000000001921e+02 -1.250763793612206035e-02
2.303400000000002024e+02 -1.252190711382005460e-02
2.303600000000002126e+02 -1.253615194277043175e-02
2.303800000000001944e+02 -1.255037208968447227e-02
2.304000000000002046e+02 -1.256456722344822044e-02
2.304200000000002149e+02 -1.257873701515799594e-02
2.304400000000001967e+02 -1.259288113815636677e-02
2.304600000000002069e+02 -1.260699926806647594e-02
2.304800000000002171e+02 -1.262109108282725642e-02
2.305000000000001990e+02 -1.263515626272762940e-02
2.305200000000002092e+02 -1.264919449044004177e-02
2.305400000000001910e+02 -1.266320545105418041e-02
2.305600000000002012e+02 -1.267718883211021649e-02
2.305800000000002115e+02 -1.269114432363112333e-02
2.306000000000001933e+02 -1.270507161815496652e-02
2.306200000000002035e+02 -1.271897041076689404e-02
2.306400000000002137e+02 -1.273284039913009577e-02
2.306600000000001955e+02 -1.274668128351713267e-02
2.306800000000002058e+02 -1.276049276683999430e-02
2.307000000000002160e+02 -1.277427455468004534e-02
2.307200000000001978e+02 -1.278802635531803983e-02
2.307400000000002080e+02 -1.280174787976249597e-02
2.307600000000002183e+02 -1.281543884177831737e-02
2.307800000000002001e+02 -1.282909895791518873e-02
2.308000000000002103e+02 -1.284272794753484742e-02
2.308200000000001921e+02 -1.285632553283802028e-02
2.308400000000002024e+02 -1.286989143889111752e-02
2.308600000000002126e+02 -1.288342539365206971e-02
2.308800000000001944e+02 -1.289692712799586638e-02
2.309000000000002046e+02 -1.291039637573959502e-02
2.309200000000002149e+02 -1.292383287366648779e-02
2.309400000000001967e+02 -1.293723636155020944e-02
2.309600000000002069e+02 -1.295060658217800018e-02
2.309800000000002171e+02 -1.296394328137332429e-02
2.310000000000001990e+02 -1.297724620801801558e-02
2.310200000000002092e+02 -1.299051511407439512e-02
2.310400000000001910e+02 -1.300374975460576350e-02
2.310600000000002012e+02 -1.301694988779739104e-02
2.310800000000002115e+02 -1.303011527497609755e-02
2.311000000000001933e+02 -1.304324568063003689e-02
2.311200000000002035e+02 -1.305634087242686127e-02
2.311400000000002137e+02 -1.306940062123242846e-02
2.311600000000001955e+02 -1.308242470112859664e-02
2.311800000000002058e+02 -1.309541288942970595e-02
2.312000000000002160e+02 -1.306697628998338898e-02
2.312200000000001978e+02 -1.301516718349557747e-02
2.312400000000002080e+02 -1.296330638982129066e-02
2.312600000000002183e+02 -1.291139490923694580e-02
2.312800000000002001e+02 -1.285943374688038737e-02
2.313000000000002103e+02 -1.280742391266154363e-02
2.313200000000001921e+02 -1.275536642117373540e-02
2.313400000000002024e+02 -1.270326229160125171e-02
2.313600000000002126e+02 -1.265111254762867760e-02
2.313800000000001944e+02 -1.259891821734758846e-02
2.314000000000002046e+02 -1.254668033316253851e-02
2.314200000000002149e+02 -1.249439993169798417e-02
2.314400000000001967e+02 -1.244207805370125229e-02
2.314600000000002069e+02 -1.238971574394708008e-02
2.314800000000002171e+02 -1.233731405114167623e-02
2.315000000000001990e+02 -1.228487402782340449e-02
2.315200000000002092e+02 -1.223239673026494355e-02
2.315400000000001910e+02 -1.217988321837428466e-02
2.315600000000002012e+02 -1.212733455559468140e-02
2.315800000000002115e+02 -1.207475180880391956e-02
2.316000000000001933e+02 -1.202213604821329891e-02
2.316200000000002035e+02 -1.196948834726493070e-02
2.316400000000002137e+02 -1.191680978253037253e-02
2.316600000000001955e+02 -1.186410143360658136e-02
2.316800000000002058e+02 -1.181136438301209381e-02
2.317000000000002160e+02 -1.175859971608362101e-02
2.317200000000001978e+02 -1.170580852087046812e-02
2.317400000000002080e+02 -1.165299188802896950e-02
2.317600000000002183e+02 -1.160015091071789350e-02
2.317800000000002001e+02 -1.154728668449082375e-02
2.318000000000002103e+02 -1.149440030718996281e-02
2.318200000000001921e+02 -1.144149287883969648e-02
2.318400000000002024e+02 -1.138856550153763067e-02
2.318600000000002126e+02 -1.133561927934815909e-02
2.318800000000001944e+02 -1.128265531819359208e-02
2.319000000000002046e+02 -1.122967472574549520e-02
2.319200000000002149e+02 -1.117667861131641134e-02
2.319400000000001967e+02 -1.112366808575049673e-02
2.319600000000002069e+02 -1.107064426131404433e-02
2.319800000000002171e+02 -1.101760825158632634e-02
2.320000000000001990e+02 -1.096456117135016090e-02
2.320200000000002092e+02 -1.091150413648113091e-02
2.320400000000001910e+02 -1.085843826383860698e-02
2.320600000000002012e+02 -1.080536467115511545e-02
2.320800000000002115e+02 -1.075228447692629791e-02
2.321000000000001933e+02 -1.069919880030087422e-02
2.321200000000002035e+02 -1.064610876096993078e-02
2.321400000000002137e+02 -1.059301547905719919e-02
2.321600000000001955e+02 -1.053992007500852320e-02
2.321800000000002058e+02 -1.048682366948163087e-02
2.322000000000002160e+02 -1.043372738323589642e-02
2.322200000000001978e+02 -1.038063233702313411e-02
2.322400000000002080e+02 -1.032753965147624464e-02
2.322600000000002183e+02 -1.027445044700071343e-02
2.322800000000002001e+02 -1.022136584366462216e-02
2.323000000000002103e+02 -1.016828696108863957e-02
2.323200000000001921e+02 -1.011521491833809912e-02
2.323400000000002024e+02 -1.006215083381252658e-02
2.323600000000002126e+02 -1.000909582513827799e-02
2.323800000000001944e+02 -9.956051009059718737e-03
2.324000000000002046e+02 -9.903017501330629857e-03
2.324200000000002149e+02 -9.849996416607248451e-03
2.324400000000001967e+02 -9.796988868340622894e-03
2.324600000000002069e+02 -9.743995968669219576e-03
2.324800000000002171e+02 -9.691018828313493344e-03
2.325000000000001990e+02 -9.638058556468369342e-03
2.325200000000002092e+02 -9.585116260698488266e-03
2.325400000000002194e+02 -9.532193046832733441e-03
2.325600000000002012e+02 -9.479290018859935774e-03
2.325800000000002115e+02 -9.426408278823773801e-03
2.326000000000001933e+02 -9.373548926720369490e-03
2.326200000000002035e+02 -9.320713060394216973e-03
2.326400000000002137e+02 -9.267901775436425404e-03
2.326600000000001955e+02 -9.215116165082640892e-03
2.326800000000002058e+02 -9.162357320111728237e-03
2.327000000000002160e+02 -9.109626328745526469e-03
2.327200000000001978e+02 -9.056924276548944386e-03
2.327400000000002080e+02 -9.004252246330082116e-03
2.327600000000002183e+02 -8.951611318043098744e-03
2.327800000000002001e+02 -8.899002568689265424e-03
2.328000000000002103e+02 -8.846427072220650056e-03
2.328200000000001921e+02 -8.793885899443991058e-03
2.328400000000002024e+02 -8.741380117924586746e-03
2.328600000000002126e+02 -8.688910791892680979e-03
2.328800000000001944e+02 -8.636478982149179209e-03
2.329000000000002046e+02 -8.584085745972474743e-03
2.329200000000002149e+02 -8.531380380184217307e-03
2.329400000000001967e+02 -8.477617596549363518e-03
2.329600000000002069e+02 -8.425927076791342105e-03
2.329800000000002171e+02 -8.374255972222377845e-03
2.330000000000001990e+02 -8.322605333133449926e-03
2.330200000000002092e+02 -8.270976208581116984e-03
2.330400000000002194e+02 -8.219369646288955319e-03
2.330600000000002012e+02 -8.167786692548657107e-03
2.330800000000002115e+02 -8.116228392121619534e-03
2.331000000000001933e+02 -8.064695788141373542e-03
2.331200000000002035e+02 -8.013189922015658689e-03
2.331400000000002137e+02 -7.961711833330135588e-03
2.331600000000001955e+02 -7.910262559751265674e-03
2.331800000000002058e+02 -7.885085151700778686e-03
2.332000000000002160e+02 -7.859586154541006731e-03
2.332200000000001978e+02 -7.834080699406761883e-03
2.332400000000002080e+02 -7.808569264038636888e-03
2.332600000000002183e+02 -7.783052328044583190e-03
2.332800000000002001e+02 -7.757530372859373913e-03
2.333000000000002103e+02 -7.732003881702909781e-03
2.333200000000002206e+02 -7.706473339539218065e-03
2.333400000000002024e+02 -7.680939233034083692e-03
2.333600000000002126e+02 -7.655402050512771436e-03
2.333800000000001944e+02 -7.629862281917378607e-03
2.334000000000002046e+02 -7.604320418763617882e-03
2.334200000000002149e+02 -7.610462735133279900e-03
2.334400000000001967e+02 -7.631252506150341085e-03
2.334600000000002069e+02 -7.652064040559506362e-03
2.334800000000002171e+02 -7.672896898472646339e-03
2.335000000000001990e+02 -7.693750638763600241e-03
2.335200000000002092e+02 -7.714624819108628802e-03
2.335400000000002194e+02 -7.735518996027154238e-03
2.335600000000002012e+02 -7.756432724923049277e-03
2.335800000000002115e+02 -7.777365560126347707e-03
2.336000000000001933e+02 -7.798317054934945404e-03
2.336200000000002035e+02 -7.819286761656593643e-03
2.336400000000002137e+02 -7.840274231651105791e-03
2.336600000000001955e+02 -7.861279015373149465e-03
2.336800000000002058e+02 -7.882300662415008333e-03
2.337000000000002160e+02 -7.903338721549309220e-03
2.337200000000001978e+02 -7.924392740772445709e-03
2.337400000000002080e+02 -7.945462267348444088e-03
2.337600000000002183e+02 -7.966546847852010518e-03
2.337800000000002001e+02 -7.987646028212549640e-03
2.338000000000002103e+02 -8.008759353758563085e-03
2.338200000000002206e+02 -8.029886369261317672e-03
2.338400000000002024e+02 -8.051026618979613414e-03
2.338600000000002126e+02 -8.072179646704126521e-03
2.338800000000001944e+02 -8.093344995802324859e-03
2.339000000000002046e+02 -8.114522209262944527e-03
2.339200000000002149e+02 -8.135710829741059705e-03
2.339400000000001967e+02 -8.156910399603450879e-03
2.339600000000002069e+02 -8.178120460972946107e-03
2.339800000000002171e+02 -8.199340555774807526e-03
2.340000000000001990e+02 -8.220570225780959861e-03
2.340200000000002092e+02 -8.241809012656156619e-03
2.340400000000002194e+02 -8.263056458003112392e-03
2.340600000000002012e+02 -8.284312103408060166e-03
2.340800000000002115e+02 -8.305575490486478626e-03
2.341000000000001933e+02 -8.326846160928436102e-03
2.341200000000002035e+02 -8.348123656544333485e-03
2.341400000000002137e+02 -8.369407519310687049e-03
2.341600000000001955e+02 -8.390697291415517498e-03
2.341800000000002058e+02 -8.411992515304200432e-03
2.342000000000002160e+02 -8.433292733724494575e-03
2.342200000000001978e+02 -8.454597489773276950e-03
2.342400000000002080e+02 -8.475906326940750579e-03
2.342600000000002183e+02 -8.497218789156794558e-03
2.342800000000002001e+02 -8.518534420836039109e-03
2.343000000000002103e+02 -8.539852766923152275e-03
2.343200000000002206e+02 -8.561173372938428450e-03
2.343400000000002024e+02 -8.582495785022513021e-03
2.343600000000002126e+02 -8.603819549981959677e-03
2.343800000000001944e+02 -8.625144215333644532e-03
2.344000000000002046e+02 -8.646469329349738830e-03
2.344200000000002149e+02 -8.667794441102822170e-03
2.344400000000001967e+02 -8.689119100509640897e-03
2.344600000000002069e+02 -8.710442858376283778e-03
2.344800000000002171e+02 -8.731765266441695802e-03
2.345000000000001990e+02 -8.753085877422127001e-03
2.345200000000002092e+02 -8.774404245054894316e-03
2.345400000000002194e+02 -8.795719924141990817e-03
2.345600000000002012e+02 -8.817032470593413884e-03
2.345800000000002115e+02 -8.838341441470585341e-03
2.346000000000001933e+02 -8.859646395028982283e-03
2.346200000000002035e+02 -8.880946890761626591e-03
2.346400000000002137e+02 -8.902242489440650650e-03
2.346600000000001955e+02 -8.923532753159968064e-03
2.346800000000002058e+02 -8.944817245377783069e-03
2.347000000000002160e+02 -8.966095530957118864e-03
2.347200000000001978e+02 -8.987367176208431105e-03
2.347400000000002080e+02 -9.008631748929735519e-03
2.347600000000002183e+02 -9.029888818448301990e-03
2.347800000000002001e+02 -9.051137955660329415e-03
2.348000000000002103e+02 -9.072378733071841811e-03
2.348200000000002206e+02 -9.093610724838078682e-03
2.348400000000002024e+02 -9.106308131815702908e-03
2.348600000000002126e+02 -9.111326076421285419e-03
2.348800000000001944e+02 -9.116340386492810532e-03
2.349000000000002046e+02 -9.121350944257972451e-03
2.349200000000002149e+02 -9.126357633093681518e-03
2.349400000000001967e+02 -9.131360337538292279e-03
2.349600000000002069e+02 -9.136358943304908817e-03
2.349800000000002171e+02 -9.141353337293442807e-03
2.350000000000001990e+02 -9.146343407602928327e-03
2.350200000000002092e+02 -9.151329043543330113e-03
2.350400000000002194e+02 -9.156310135647577342e-03
2.350600000000002012e+02 -9.161286575682700550e-03
2.350800000000002115e+02 -9.166258256661275611e-03
2.351000000000002217e+02 -9.171225072852361160e-03
2.351200000000002035e+02 -9.176186919792357968e-03
2.351400000000002137e+02 -9.181143694295432894e-03
2.351600000000001955e+02 -9.186095294463703445e-03
2.351800000000002058e+02 -9.191041619697361623e-03
2.352000000000002160e+02 -9.195982570704435213e-03
2.352200000000001978e+02 -9.200918049510203867e-03
2.352400000000002080e+02 -9.205847959466524968e-03
2.352600000000002183e+02 -9.210772205260564505e-03
2.352800000000002001e+02 -9.215690692923958136e-03
2.353000000000002103e+02 -9.220603329840702453e-03
2.353200000000002206e+02 -9.225510024755710636e-03
2.353400000000002024e+02 -9.230410687782797385e-03
2.353600000000002126e+02 -9.235305230411732305e-03
2.353800000000001944e+02 -9.240193565516276880e-03
2.354000000000002046e+02 -9.245075607360968978e-03
2.354200000000002149e+02 -9.249951271607940312e-03
2.354400000000001967e+02 -9.254820475323275938e-03
2.354600000000002069e+02 -9.259683136983790086e-03
2.354800000000002171e+02 -9.264539176482403798e-03
2.355000000000001990e+02 -9.269388515134225140e-03
2.355200000000002092e+02 -9.274231075682010106e-03
2.355400000000002194e+02 -9.279066782300886274e-03
2.355600000000002012e+02 -9.283895560603725242e-03
2.355800000000002115e+02 -9.288717337645330252e-03
2.356000000000002217e+02 -9.293532041927036677e-03
2.356200000000002035e+02 -9.298339603400382694e-03
2.356400000000002137e+02 -9.303139953471243132e-03
2.356600000000001955e+02 -9.307933025002939828e-03
2.356800000000002058e+02 -9.312718752319622609e-03
2.357000000000002160e+02 -9.317497071208772491e-03
2.357200000000001978e+02 -9.322267918924565314e-03
2.357400000000002080e+02 -9.327031234189252576e-03
2.357600000000002183e+02 -9.331786957195992507e-03
2.357800000000002001e+02 -9.336535029609871819e-03
2.358000000000002103e+02 -9.341275394570240642e-03
2.358200000000002206e+02 -9.346007996690946715e-03
2.358400000000002024e+02 -9.350732782062023268e-03
2.358600000000002126e+02 -9.355449698249930154e-03
2.358800000000002228e+02 -9.360158694297890380e-03
2.359000000000002046e+02 -9.364859720726221443e-03
2.359200000000002149e+02 -9.369552729531882562e-03
2.359400000000001967e+02 -9.374237674187978556e-03
2.359600000000002069e+02 -9.378914509643196049e-03
2.359800000000002171e+02 -9.383583192320854582e-03
2.360000000000001990e+02 -9.407279215694425156e-03
2.360200000000002092e+02 -9.455245000979564662e-03
2.360400000000002194e+02 -9.503225955476228212e-03
2.360600000000002012e+02 -9.551221074297096617e-03
2.360800000000002115e+02 -9.599229351383789174e-03
2.361000000000002217e+02 -9.647249779603033273e-03
2.361200000000002035e+02 -9.695281350843833190e-03
2.361400000000002137e+02 -9.743323056115270331e-03
2.361600000000001955e+02 -9.791373885643753563e-03
2.361800000000002058e+02 -9.839432828970965175e-03
2.362000000000002160e+02 -9.887498875052989911e-03
2.362200000000001978e+02 -9.935571012357435200e-03
2.362400000000002080e+02 -9.983648228963221127e-03
2.362600000000002183e+02 -1.003172951265888894e-02
2.362800000000002001e+02 -1.007981385104139357e-02
2.363000000000002103e+02 -1.012790023161611562e-02
2.363200000000002206e+02 -1.017598764189570591e-02
2.363400000000002024e+02 -1.022407506949907577e-02
2.363600000000002126e+02 -1.027216150225151309e-02
2.363800000000002228e+02 -1.032024592828380098e-02
2.364000000000002046e+02 -1.036832733613154457e-02
2.364200000000002149e+02 -1.041640471483602955e-02
2.364400000000001967e+02 -1.046447705404155402e-02
2.364600000000002069e+02 -1.051254334409714927e-02
2.364800000000002171e+02 -1.056060257615432443e-02
2.365000000000001990e+02 -1.060865374226749314e-02
2.365200000000002092e+02 -1.065669583549275212e-02
2.365400000000002194e+02 -1.070472784998699987e-02
2.365600000000002012e+02 -1.075274878110664759e-02
2.365800000000002115e+02 -1.080075762550730331e-02
2.366000000000002217e+02 -1.084875338124124261e-02
2.366200000000002035e+02 -1.089673504785642830e-02
2.366400000000002137e+02 -1.094470162649435925e-02
2.366600000000001955e+02 -1.099265211998816036e-02
2.366800000000002058e+02 -1.104058553295952233e-02
2.367000000000002160e+02 -1.108850087191695123e-02
2.367200000000001978e+02 -1.113639714535148185e-02
2.367400000000002080e+02 -1.118427336383449877e-02
2.367600000000002183e+02 -1.123212854011246438e-02
2.367800000000002001e+02 -1.127996168920385178e-02
2.368000000000002103e+02 -1.132777182849419896e-02
2.368200000000002206e+02 -1.137555797783032854e-02
2.368400000000002024e+02 -1.142331915961578188e-02
2.368600000000002126e+02 -1.147105439890406392e-02
2.368800000000002228e+02 -1.151876272349229395e-02
2.369000000000002046e+02 -1.156644316401399773e-02
2.369200000000002149e+02 -1.161409475403155783e-02
2.369400000000001967e+02 -1.166171653012817132e-02
2.369600000000002069e+02 -1.170930753199840753e-02
2.369800000000002171e+02 -1.175686680253933830e-02
2.370000000000001990e+02 -1.180439338794032206e-02
2.370200000000002092e+02 -1.185188633777245482e-02
2.370400000000002194e+02 -1.189934470507638190e-02
2.370600000000002012e+02 -1.194676754645160321e-02
2.370800000000002115e+02 -1.199415392214204894e-02
2.371000000000002217e+02 -1.204150289612396230e-02
2.371200000000002035e+02 -1.209277291132947879e-02
2.371400000000002137e+02 -1.216485431469269303e-02
2.371600000000001955e+02 -1.223618463163824582e-02
2.371800000000002058e+02 -1.230752229220021324e-02
2.372000000000002160e+02 -1.237886580161514857e-02
2.372200000000001978e+02 -1.245021366400059920e-02
2.372400000000002080e+02 -1.252156438250140447e-02
2.372600000000002183e+02 -1.259291645943350427e-02
2.372800000000002001e+02 -1.266426839643058390e-02
2.373000000000002103e+02 -1.273561869459106238e-02
2.373200000000002206e+02 -1.280696585462292279e-02
2.373400000000002024e+02 -1.287830837699100589e-02
2.373600000000002126e+02 -1.294964476206432284e-02
2.373800000000002228e+02 -1.302097351026270181e-02
2.374000000000002046e+02 -1.309229312220423942e-02
2.374200000000002149e+02 -1.316360209885272629e-02
2.374400000000001967e+02 -1.323489894166537083e-02
2.374600000000002069e+02 -1.330618215273985695e-02
2.374800000000002171e+02 -1.337745023496217378e-02
2.375000000000001990e+02 -1.344870169215480263e-02
2.375200000000002092e+02 -1.351993502922321615e-02
2.375400000000002194e+02 -1.359114875230418330e-02
2.375600000000002012e+02 -1.366234136891287740e-02
2.375800000000002115e+02 -1.373351138809030328e-02
2.376000000000002217e+02 -1.380465732055003066e-02
2.376200000000002035e+02 -1.387577767882546866e-02
2.376400000000002137e+02 -1.394687097741619322e-02
2.376600000000002240e+02 -1.401793573293418430e-02
2.376800000000002058e+02 -1.408897046425031281e-02
2.377000000000002160e+02 -1.415997369264009563e-02
2.377200000000001978e+02 -1.423094394192838189e-02
2.377400000000002080e+02 -1.430187973863454587e-02
2.377600000000002183e+02 -1.436366096087477069e-02
2.377800000000002001e+02 -1.441791038024612705e-02
2.378000000000002103e+02 -1.447212516452582413e-02
2.378200000000002206e+02 -1.452630418449478954e-02
2.378400000000002024e+02 -1.458044631384925079e-02
2.378600000000002126e+02 -1.463455042931224859e-02
2.378800000000002228e+02 -1.468861541074356798e-02
2.379000000000002046e+02 -1.474264014124958104e-02
2.379200000000002149e+02 -1.479662350729213892e-02
2.379400000000001967e+02 -1.485056439879755066e-02
2.379600000000002069e+02 -1.490446170926457148e-02
2.379800000000002171e+02 -1.495831433587113159e-02
2.380000000000001990e+02 -1.501212117958174858e-02
2.380200000000002092e+02 -1.506588114525310093e-02
2.380400000000002194e+02 -1.511959314173921300e-02
2.380600000000002012e+02 -1.517325608199636931e-02
2.380800000000002115e+02 -1.522686888318652149e-02
2.381000000000002217e+02 -1.528043046678049209e-02
2.381200000000002035e+02 -1.533393975865968151e-02
2.381400000000002137e+02 -1.538739568921842528e-02
2.381600000000002240e+02 -1.544079719346326367e-02
2.381800000000002058e+02 -1.549414321111368224e-02
2.382000000000002160e+02 -1.554743268669955998e-02
2.382200000000001978e+02 -1.560066456966054116e-02
2.382400000000002080e+02 -1.565383781444146943e-02
2.382600000000002183e+02 -1.570695138058933113e-02
2.382800000000002001e+02 -1.576000423284714194e-02
2.383000000000002103e+02 -1.581299534124926132e-02
2.383200000000002206e+02 -1.586592368121315239e-02
2.383400000000002024e+02 -1.591878823363138129e-02
2.383600000000002126e+02 -1.597158798496325569e-02
2.383800000000002228e+02 -1.602432192732348645e-02
2.384000000000002046e+02 -1.607698905857121718e-02
2.384200000000002149e+02 -1.612958838239839099e-02
2.384400000000002251e+02 -1.618211890841457501e-02
2.384600000000002069e+02 -1.623457965223354740e-02
2.384800000000002171e+02 -1.628696963555658836e-02
2.385000000000001990e+02 -1.633928788625587519e-02
2.385200000000002092e+02 -1.639153343845600047e-02
2.385400000000002194e+02 -1.644370533261407114e-02
2.385600000000002012e+02 -1.649580261559971742e-02
2.385800000000002115e+02 -1.654782434077275988e-02
2.386000000000002217e+02 -1.659976956805965867e-02
2.386200000000002035e+02 -1.665163736402941463e-02
2.386400000000002137e+02 -1.670342680196817975e-02
2.386600000000002240e+02 -1.675513696195083183e-02
2.386800000000002058e+02 -1.680676693091419024e-02
2.387000000000002160e+02 -1.685831580272629387e-02
2.387200000000001978e+02 -1.690978267825568246e-02
2.387400000000002080e+02 -1.696116666543893980e-02
2.387600000000002183e+02 -1.701246687934709553e-02
2.387800000000002001e+02 -1.706368244225041353e-02
2.388000000000002103e+02 -1.711481248368197650e-02
2.388200000000002206e+02 -1.716585614049997641e-02
2.388400000000002024e+02 -1.721681255694810023e-02
2.388600000000002126e+02 -1.726768088471536747e-02
2.388800000000002228e+02 -1.731846028299400056e-02
2.389000000000002046e+02 -1.736914991853552234e-02
2.389200000000002149e+02 -1.741974896570639211e-02
2.389400000000002251e+02 -1.747025660654189308e-02
2.389600000000002069e+02 -1.752067203079740731e-02
2.389800000000002171e+02 -1.757099443600085298e-02
2.390000000000001990e+02 -1.762122302750048983e-02
2.390200000000002092e+02 -1.767135701851372392e-02
2.390400000000002194e+02 -1.772139563017385844e-02
2.390600000000002012e+02 -1.777133809157433256e-02
2.390800000000002115e+02 -1.782118363981304021e-02
2.391000000000002217e+02 -1.787093152003437629e-02
2.391200000000002035e+02 -1.792058098546911796e-02
2.391400000000002137e+02 -1.797013129747535368e-02
2.391600000000002240e+02 -1.801958172557453774e-02
2.391800000000002058e+02 -1.806893154748825600e-02
2.392000000000002160e+02 -1.811818004917439828e-02
2.392200000000001978e+02 -1.816732652485843896e-02
2.392400000000002080e+02 -1.821637027706664302e-02
2.392600000000002183e+02 -1.826531061665671862e-02
2.392800000000002001e+02 -1.831414686284581900e-02
2.393000000000002103e+02 -1.836287834323916540e-02
2.393200000000002206e+02 -1.841150439385555448e-02
2.393400000000002024e+02 -1.846002435915172074e-02
2.393600000000002126e+02 -1.850843759204657407e-02
2.393800000000002228e+02 -1.855674345394181524e-02
2.394000000000002046e+02 -1.860494131474315152e-02
2.394200000000002149e+02 -1.865303055287864664e-02
2.394400000000002251e+02 -1.870101055531661963e-02
2.394600000000002069e+02 -1.874888071758112895e-02
2.394800000000002171e+02 -1.879664044376694321e-02
2.395000000000001990e+02 -1.884428914655319337e-02
2.395200000000002092e+02 -1.889182624721413156e-02
2.395400000000002194e+02 -1.893925117563040328e-02
2.395600000000002012e+02 -1.898656337029784938e-02
2.395800000000002115e+02 -1.903376227833516662e-02
2.396000000000002217e+02 -1.908084735548985431e-02
2.396200000000002035e+02 -1.912781806614357802e-02
2.396400000000002137e+02 -1.917467388331567033e-02
2.396600000000002240e+02 -1.922141428866499732e-02
2.396800000000002058e+02 -1.926803877249110356e-02
2.397000000000002160e+02 -1.931454683373349385e-02
2.397200000000001978e+02 -1.936093797997025245e-02
2.397400000000002080e+02 -1.940721172741505587e-02
2.397600000000002183e+02 -1.945336760091159398e-02
2.397800000000002001e+02 -1.949940513392955585e-02
2.398000000000002103e+02 -1.954532386855664314e-02
2.398200000000002206e+02 -1.959112335549066664e-02
2.398400000000002024e+02 -1.963680315402979715e-02
2.398600000000002126e+02 -1.968236283206281981e-02
2.398800000000002228e+02 -1.972780196605588426e-02
2.399000000000002046e+02 -1.977312014104024018e-02
2.399200000000002149e+02 -1.981831695059792925e-02
2.399400000000002251e+02 -1.986339199684541978e-02
2.399600000000002069e+02 -1.990834489041828220e-02
2.399800000000002171e+02 -1.994414252194222359e-02
2.400000000000001990e+02 -1.995272897877370735e-02
2.400200000000002092e+02 -1.995509086677296415e-02
2.400400000000002194e+02 -1.995737932860511959e-02
2.400600000000002012e+02 -1.995959448273636194e-02
2.400800000000002115e+02 -1.996173645220066309e-02
2.401000000000002217e+02 -1.996380536457280017e-02
2.401200000000002035e+02 -1.996580135194083935e-02
2.401400000000002137e+02 -1.996772455087731518e-02
2.401600000000002240e+02 -1.996957510241122516e-02
2.401800000000002058e+02 -1.997172149898619395e-02
2.402000000000002160e+02 -1.997207816205251105e-02
2.402200000000002262e+02 -1.997236077408248364e-02
2.402400000000002080e+02 -1.996578068879767409e-02
2.402600000000002183e+02 -1.990493107123384939e-02
2.402800000000002001e+02 -1.984145411754363597e-02
2.403000000000002103e+02 -1.977786948045599791e-02
2.403200000000002206e+02 -1.971417820753216393e-02
2.403400000000002024e+02 -1.965038135462018540e-02
2.403600000000002126e+02 -1.958774562086362456e-02
2.403800000000002228e+02 -1.954173092992020702e-02
2.404000000000002046e+02 -1.951216768233084500e-02
2.404200000000002149e+02 -1.948250562536552391e-02
2.404400000000002251e+02 -1.945274494393542039e-02
2.404600000000002069e+02 -1.942288582948302131e-02
2.404800000000002171e+02 -1.939292848000341227e-02
2.405000000000001990e+02 -1.936287310006554532e-02
2.405200000000002092e+02 -1.933271990083207381e-02
2.405400000000002194e+02 -1.930246910007887146e-02
2.405600000000002012e+02 -1.927212092221309084e-02
2.405800000000002115e+02 -1.924167559829064594e-02
2.406000000000002217e+02 -1.921113336603213345e-02
2.406200000000002035e+02 -1.918049446983981221e-02
2.406400000000002137e+02 -1.914975916081073162e-02
2.406600000000002240e+02 -1.911892769675080719e-02
2.406800000000002058e+02 -1.908800034218820565e-02
2.407000000000002160e+02 -1.905697736838404127e-02
2.407200000000002262e+02 -1.902585905334360991e-02
2.407400000000002080e+02 -1.899469787263522585e-02
2.407600000000002183e+02 -1.897612896205353242e-02
2.407800000000002001e+02 -1.897056769544417168e-02
2.408000000000002103e+02 -1.896493781594563166e-02
2.408200000000002206e+02 -1.895923913347123679e-02
2.408400000000002024e+02 -1.895347146172932443e-02
2.408600000000002126e+02 -1.894763461826479839e-02
2.408800000000002228e+02 -1.894172842450113359e-02
2.409000000000002046e+02 -1.893575270578114547e-02
2.409200000000002149e+02 -1.892970729140799196e-02
2.409400000000002251e+02 -1.892359201468526639e-02
2.409600000000002069e+02 -1.891740671295734019e-02
2.409800000000002171e+02 -1.891115122764834913e-02
2.410000000000002274e+02 -1.890482540430179006e-02
2.410200000000002092e+02 -1.889842909261899712e-02
2.410400000000002194e+02 -1.889196214649693090e-02
2.410600000000002012e+02 -1.888542442406650895e-02
2.410800000000002115e+02 -1.887881578772951374e-02
2.411000000000002217e+02 -1.887213610419541734e-02
2.411200000000002035e+02 -1.886538524451717921e-02
2.411400000000002137e+02 -1.885856308412749843e-02
2.411600000000002240e+02 -1.885166950287391410e-02
2.411800000000002058e+02 -1.884470438505298981e-02
2.412000000000002160e+02 -1.883766761944465420e-02
2.412200000000002262e+02 -1.883055909934581301e-02
2.412400000000002080e+02 -1.882337872260324632e-02
2.412600000000002183e+02 -1.881612639164526729e-02
2.412800000000002001e+02 -1.880880201351486231e-02
2.413000000000002103e+02 -1.880140549989903556e-02
2.413200000000002206e+02 -1.879393676716061348e-02
2.413400000000002024e+02 -1.878639573636782870e-02
2.413600000000002126e+02 -1.877878233332296726e-02
2.413800000000002228e+02 -1.877109648859156057e-02
2.414000000000002046e+02 -1.876333813753007854e-02
2.414200000000002149e+02 -1.875550722031283507e-02
2.414400000000002251e+02 -1.874760368195902555e-02
2.414600000000002069e+02 -1.873962747235782475e-02
2.414800000000002171e+02 -1.873157854629451530e-02
2.415000000000002274e+02 -1.872345686347388904e-02
2.415200000000002092e+02 -1.871526238854447771e-02
2.415400000000002194e+02 -1.870699509112151021e-02
2.415600000000002012e+02 -1.869865494580877710e-02
2.415800000000002115e+02 -1.869024193222021749e-02
2.416000000000002217e+02 -1.868175603500090223e-02
2.416200000000002035e+02 -1.867319724384629981e-02
2.416400000000002137e+02 -1.866456555352207988e-02
2.416600000000002240e+02 -1.865586096388209200e-02
2.416800000000002058e+02 -1.864708347988597650e-02
2.417000000000002160e+02 -1.863823311161559235e-02
2.417200000000002262e+02 -1.862930987429194107e-02
2.417400000000002080e+02 -1.862031378828919378e-02
2.417600000000002183e+02 -1.861124487914931833e-02
2.417800000000002001e+02 -1.860210317759582177e-02
2.418000000000002103e+02 -1.859288871954630634e-02
2.418200000000002206e+02 -1.858360154612400186e-02
2.418400000000002024e+02 -1.857424170366880206e-02
2.418600000000002126e+02 -1.856480924374756536e-02
2.418800000000002228e+02 -1.855530422316304176e-02
2.419000000000002046e+02 -1.854572670396229667e-02
2.419200000000002149e+02 -1.853607675344438530e-02
2.419400000000002251e+02 -1.852635444416684748e-02
2.419600000000002069e+02 -1.851655985395120330e-02
2.419800000000002171e+02 -1.850669306588819188e-02
2.420000000000002274e+02 -1.849675416834143868e-02
2.420200000000002092e+02 -1.848674325495067855e-02
2.420400000000002194e+02 -1.847666042463393457e-02
2.420600000000002012e+02 -1.846650578158852418e-02
2.420800000000002115e+02 -1.845627943529165940e-02
2.421000000000002217e+02 -1.844598150050008600e-02
2.421200000000002035e+02 -1.843561209724837308e-02
2.421400000000002137e+02 -1.842517135084644278e-02
2.421600000000002240e+02 -1.841465939187659703e-02
2.421800000000002058e+02 -1.840407635618939580e-02
2.422000000000002160e+02 -1.839342238489844600e-02
2.422200000000002262e+02 -1.838269762437413565e-02
2.422400000000002080e+02 -1.837190222623717728e-02
2.422600000000002183e+02 -1.836103634735081896e-02
2.422800000000002001e+02 -1.835010014981157053e-02
2.423000000000002103e+02 -1.833909380094018299e-02
2.423200000000002206e+02 -1.832801747327066078e-02
2.423400000000002024e+02 -1.831687134453919424e-02
2.423600000000002126e+02 -1.830565559767134698e-02
2.423800000000002228e+02 -1.829437042076912170e-02
2.424000000000002046e+02 -1.828301600709676331e-02
2.424200000000002149e+02 -1.827159255506530244e-02
2.424400000000002251e+02 -1.826010026821708529e-02
2.424600000000002069e+02 -1.824853935520856507e-02
2.424800000000002171e+02 -1.823691002979267728e-02
2.425000000000002274e+02 -1.822521251079993118e-02
2.425200000000002092e+02 -1.821344702211928623e-02
2.425400000000002194e+02 -1.820161379267741519e-02
2.425600000000002012e+02 -1.818971305641730457e-02
2.425800000000002115e+02 -1.817774505227610568e-02
2.426000000000002217e+02 -1.816571002416276712e-02
2.426200000000002035e+02 -1.817712605954063462e-02
2.426400000000002137e+02 -1.819376962894581062e-02
2.426600000000002240e+02 -1.821034612492365701e-02
2.426800000000002058e+02 -1.822685517815754094e-02
2.427000000000002160e+02 -1.824329642422017547e-02
2.427200000000002262e+02 -1.825966950361101321e-02
2.427400000000002080e+02 -1.827597406179304676e-02
2.427600000000002183e+02 -1.829220974922965426e-02
2.427800000000002285e+02 -1.830837622141833973e-02
2.428000000000002103e+02 -1.832447313892619431e-02
2.428200000000002206e+02 -1.834050016742243272e-02
2.428400000000002024e+02 -1.835645697771141893e-02
2.428600000000002126e+02 -1.837234324576406466e-02
2.428800000000002228e+02 -1.838815865274843336e-02
2.429000000000002046e+02 -1.840390288505951849e-02
2.429200000000002149e+02 -1.841957563434823766e-02
2.429400000000002251e+02 -1.843517659754933050e-02
2.429600000000002069e+02 -1.845070547690846191e-02
2.429800000000002171e+02 -1.846616198000780931e-02
2.430000000000002274e+02 -1.848154581979221875e-02
2.430200000000002092e+02 -1.849685671459217959e-02
2.430400000000002194e+02 -1.851209438814812452e-02
2.430600000000002012e+02 -1.852725856963207546e-02
2.430800000000002115e+02 -1.854234899366945591e-02
2.431000000000002217e+02 -1.855736540035896748e-02
2.431200000000002035e+02 -1.857230753529262590e-02
2.431400000000002137e+02 -1.858717514957350728e-02
2.431600000000002240e+02 -1.860196799983390714e-02
2.431800000000002058e+02 -1.861668584825156361e-02
2.432000000000002160e+02 -1.863132846256534275e-02
2.432200000000002262e+02 -1.864589561608943208e-02
2.432400000000002080e+02 -1.866038708772742999e-02
2.432600000000002183e+02 -1.867480266198457209e-02
2.432800000000002285e+02 -1.868914212897977364e-02
2.433000000000002103e+02 -1.870340528445587486e-02
2.433200000000002206e+02 -1.871759192978958777e-02
2.433400000000002024e+02 -1.873170187200013867e-02
2.433600000000002126e+02 -1.874573492375709513e-02
2.433800000000002228e+02 -1.881661379660684238e-02
2.434000000000002046e+02 -1.891149986457733509e-02
2.434200000000002149e+02 -1.900634887149520169e-02
2.434400000000002251e+02 -1.910115877837805301e-02
2.434600000000002069e+02 -1.919592754753548028e-02
2.434800000000002171e+02 -1.929065314277410292e-02
2.435000000000002274e+02 -1.938533352960029529e-02
2.435200000000002092e+02 -1.947996667542402360e-02
2.435400000000002194e+02 -1.957455054976505945e-02
2.435600000000002296e+02 -1.966908312445313917e-02
2.435800000000002115e+02 -1.976356237383398995e-02
2.436000000000002217e+02 -1.985798627497317725e-02
2.436200000000002035e+02 -1.995235280785633003e-02
2.436400000000002137e+02 -2.004665995559532302e-02
2.436600000000002240e+02 -2.014090570462926180e-02
2.436800000000002058e+02 -2.023508804492570728e-02
2.437000000000002160e+02 -2.032920497018490813e-02
2.437200000000002262e+02 -2.042325447803796171e-02
2.437400000000002080e+02 -2.051723457024968306e-02
2.437600000000002183e+02 -2.061114325291804952e-02
2.437800000000002285e+02 -2.070497853667304863e-02
2.438000000000002103e+02 -2.079873843687642804e-02
2.438200000000002206e+02 -2.089242097381913132e-02
2.438400000000002024e+02 -2.098602417291842853e-02
2.438600000000002126e+02 -2.107954606491514379e-02
2.438800000000002228e+02 -2.117298468606849948e-02
2.439000000000002046e+02 -2.126633807835077647e-02
2.439200000000002149e+02 -2.135960428964223459e-02
2.439400000000002251e+02 -2.145278137392227225e-02
2.439600000000002069e+02 -2.154586739146191823e-02
2.439800000000002171e+02 -2.163886040901492544e-02
2.440000000000002274e+02 -2.173175850000620343e-02
2.440200000000002092e+02 -2.182455974472068821e-02
2.440400000000002194e+02 -2.191726223049083808e-02
2.440600000000002296e+02 -2.200986405188160369e-02
2.440800000000002115e+02 -2.210236331087563066e-02
2.441000000000002217e+02 -2.219475811705600571e-02
2.441200000000002035e+02 -2.228704658778870445e-02
2.441400000000002137e+02 -2.237922684840192022e-02
2.441600000000002240e+02 -2.247129703236618731e-02
2.441800000000002058e+02 -2.256325528147058029e-02
2.442000000000002160e+02 -2.265509974599993342e-02
2.442200000000002262e+02 -2.274682858490727905e-02
2.442400000000002080e+02 -2.283843996598852732e-02
2.442600000000002183e+02 -2.292993206605160525e-02
2.442800000000002285e+02 -2.302130307108742752e-02
2.443000000000002103e+02 -2.311255117643595813e-02
2.443200000000002206e+02 -2.320367458695236224e-02
2.443400000000002024e+02 -2.329467151717179094e-02
2.443600000000002126e+02 -2.338554019147078000e-02
2.443800000000002228e+02 -2.347627884422727115e-02
2.444000000000002046e+02 -2.356688571997948844e-02
2.444200000000002149e+02 -2.365735907358216053e-02
2.444400000000002251e+02 -2.374769717036049818e-02
2.444600000000002069e+02 -2.383789828626283608e-02
2.444800000000002171e+02 -2.392796070801183825e-02
2.445000000000002274e+02 -2.401788273325178996e-02
2.445200000000002092e+02 -2.410766267069418267e-02
2.445400000000002194e+02 -2.419729884026383324e-02
2.445600000000002296e+02 -2.428678957323896978e-02
2.445800000000002115e+02 -2.437613321239161593e-02
2.446000000000002217e+02 -2.446532811212570255e-02
2.446200000000002035e+02 -2.455437263861091901e-02
2.446400000000002137e+02 -2.464326516991777530e-02
2.446600000000002240e+02 -2.473200409614615541e-02
2.446800000000002058e+02 -2.482058781955555696e-02
2.447000000000002160e+02 -2.490901475469035550e-02
2.447200000000002262e+02 -2.499728332850410795e-02
2.447400000000002080e+02 -2.508453352100227171e-02
2.447600000000002183e+02 -2.518396486031548170e-02
2.447800000000002285e+02 -2.528394630442233268e-02
2.448000000000002103e+02 -2.538385460696431298e-02
2.448200000000002206e+02 -2.548368756802260951e-02
2.448400000000002024e+02 -2.558344299030562013e-02
2.448600000000002126e+02 -2.568311867937281973e-02
2.448800000000002228e+02 -2.578271244385746397e-02
2.449000000000002046e+02 -2.588222209568807192e-02
2.449200000000002149e+02 -2.598164545031247247e-02
2.449400000000002251e+02 -2.608098032691782628e-02
2.449600000000002069e+02 -2.618022454865456469e-02
2.449800000000002171e+02 -2.627937594285690431e-02
2.450000000000002274e+02 -2.637843234126400691e-02
2.450200000000002092e+02 -2.647739158024075765e-02
2.450400000000002194e+02 -2.657625150099895625e-02
2.450600000000002296e+02 -2.667500994981593723e-02
2.450800000000002115e+02 -2.677366477825430385e-02
2.451000000000002217e+02 -2.687221384338096819e-02
2.451200000000002035e+02 -2.697065500798317278e-02
2.451400000000002137e+02 -2.706898614078897050e-02
2.451600000000002240e+02 -2.716720511668016189e-02
2.451800000000002058e+02 -2.726530981690990577e-02
2.452000000000002160e+02 -2.736329812931651354e-02
2.452200000000002262e+02 -2.746116794853779158e-02
2.452400000000002080e+02 -2.755891717622289960e-02
2.452600000000002183e+02 -2.765654372124508667e-02
2.452800000000002285e+02 -2.775404549991147482e-02
2.453000000000002103e+02 -2.785142043617260671e-02
2.453200000000002206e+02 -2.794866646183096631e-02
2.453400000000002308e+02 -2.804578151674883696e-02
2.453600000000002126e+02 -2.814276354905090316e-02
2.453800000000002228e+02 -2.823961051533355193e-02
2.454000000000002046e+02 -2.833632038086301638e-02
2.454200000000002149e+02 -2.843289111978076003e-02
2.454400000000002251e+02 -2.852932071530117630e-02
2.454600000000002069e+02 -2.862560715991155705e-02
2.454800000000002171e+02 -2.872174845556783873e-02
2.455000000000002274e+02 -2.881774261389188907e-02
2.455200000000002092e+02 -2.891358765636289213e-02
2.455400000000002194e+02 -2.900928161451200166e-02
2.455600000000002296e+02 -2.910482253010972242e-02
2.455800000000002115e+02 -2.920020845535720513e-02
2.456000000000002217e+02 -2.929543745307160857e-02
2.456200000000002035e+02 -2.939050759687017456e-02
2.456400000000002137e+02 -2.948541697135476092e-02
2.456600000000002240e+02 -2.958016367229168025e-02
2.456800000000002058e+02 -2.967474580679020299e-02
2.457000000000002160e+02 -2.976916149348109164e-02
2.457200000000002262e+02 -2.986340886268969846e-02
2.457400000000002080e+02 -2.995748605660961475e-02
2.457600000000002183e+02 -3.005139122947294086e-02
2.457800000000002285e+02 -3.009883337986967583e-02
2.458000000000002103e+02 -3.013960604861593007e-02
2.458200000000002206e+02 -3.018024034252591789e-02
2.458400000000002308e+02 -3.022073530224086285e-02
2.458600000000002126e+02 -3.026108997692013303e-02
2.458800000000002228e+02 -3.030130342434336072e-02
2.459000000000002046e+02 -3.034137471101513647e-02
2.459200000000002149e+02 -3.038130291226553287e-02
2.459400000000002251e+02 -3.042108711234981638e-02
2.459600000000002069e+02 -3.046072640454785402e-02
2.459800000000002171e+02 -3.050021989126127167e-02
2.460000000000002274e+02 -3.053956668410812841e-02
2.460200000000002092e+02 -3.057876590401857608e-02
2.460400000000002194e+02 -3.061781668132662268e-02
2.460600000000002296e+02 -3.065671815586138924e-02
2.460800000000002115e+02 -3.069546947703680542e-02
2.461000000000002217e+02 -3.073406980393991045e-02
2.461200000000002319e+02 -3.077251830541682942e-02
2.461400000000002137e+02 -3.081081416015751112e-02
2.461600000000002240e+02 -3.084895655677910575e-02
2.461800000000002058e+02 -3.088694469390744490e-02
2.462000000000002160e+02 -3.092477778025643984e-02
2.462200000000002262e+02 -3.096245503470639038e-02
2.462400000000002080e+02 -3.099997568638052439e-02
2.462600000000002183e+02 -3.103733897471902189e-02
2.462800000000002285e+02 -3.107454414955244590e-02
2.463000000000002103e+02 -3.111159047117223464e-02
2.463200000000002206e+02 -3.114847721040026399e-02
2.463400000000002308e+02 -3.118520364865648431e-02
2.463600000000002126e+02 -3.122176907802405935e-02
2.463800000000002228e+02 -3.125817280131373138e-02
2.464000000000002046e+02 -3.129441413212500495e-02
2.464200000000002149e+02 -3.133049239490701826e-02
2.464400000000002251e+02 -3.136640692501657668e-02
2.464600000000002069e+02 -3.140215706877372975e-02
2.464800000000002171e+02 -3.143774218351749750e-02
2.465000000000002274e+02 -3.147316163765707941e-02
2.465200000000002092e+02 -3.150841481072354927e-02
2.465400000000002194e+02 -3.154350109341766406e-02
2.465600000000002296e+02 -3.157841988765714564e-02
2.465800000000002115e+02 -3.161317060662147127e-02
2.466000000000002217e+02 -3.164775267479442294e-02
2.466200000000002319e+02 -3.168216552800537378e-02
2.466400000000002137e+02 -3.171640861346753520e-02
2.466600000000002240e+02 -3.175048138981603069e-02
2.466800000000002058e+02 -3.178438332714209058e-02
2.467000000000002160e+02 -3.181811390702596332e-02
2.467200000000002262e+02 -3.185167262256855675e-02
2.467400000000002080e+02 -3.188505897842028314e-02
2.467600000000002183e+02 -3.191827249080801676e-02
2.467800000000002285e+02 -3.195131268756048332e-02
2.468000000000002103e+02 -3.198417910813059623e-02
2.468200000000002206e+02 -3.201687130361802885e-02
2.468400000000002308e+02 -3.204938883678708217e-02
2.468600000000002126e+02 -3.208173128208429564e-02
2.468800000000002228e+02 -3.211389822565391405e-02
2.469000000000002046e+02 -3.214588926535049546e-02
2.469200000000002149e+02 -3.217770401075102649e-02
2.469400000000002251e+02 -3.220934208316354741e-02
2.469600000000002069e+02 -3.224080311563439633e-02
2.469800000000002171e+02 -3.227208675295373946e-02
2.470000000000002274e+02 -3.230319265165946391e-02
2.470200000000002092e+02 -3.233412048003797556e-02
2.470400000000002194e+02 -3.236486991812360936e-02
2.470600000000002296e+02 -3.239544065769694309e-02
2.470800000000002115e+02 -3.242583240227982222e-02
2.471000000000002217e+02 -3.245604486712917736e-02
2.471200000000002319e+02 -3.248607777922928735e-02
2.471400000000002137e+02 -3.251593087728087833e-02
2.471600000000002240e+02 -3.254560391168971611e-02
2.471800000000002058e+02 -3.257509664455310316e-02
2.472000000000002160e+02 -3.260440884964350972e-02
2.472200000000002262e+02 -3.263354031239118491e-02
2.472400000000002080e+02 -3.266249082986450586e-02
2.472600000000002183e+02 -3.269126021075000055e-02
2.472800000000002285e+02 -3.271984827532730539e-02
2.473000000000002103e+02 -3.274825485544628767e-02
2.473200000000002206e+02 -3.277647979449883203e-02
2.473400000000002308e+02 -3.280452294739166774e-02
2.473600000000002126e+02 -3.283238418051531021e-02
2.473800000000002228e+02 -3.286006337171260006e-02
2.474000000000002046e+02 -3.288756041024496618e-02
2.474200000000002149e+02 -3.291487519675757867e-02
2.474400000000002251e+02 -3.294200764324132363e-02
2.474600000000002069e+02 -3.296895767299504870e-02
2.474800000000002171e+02 -3.300054869987476686e-02
2.475000000000002274e+02 -3.302557163149385383e-02
2.475200000000002092e+02 -3.304554245946834251e-02
2.475400000000002194e+02 -3.306533954301647815e-02
2.475600000000002296e+02 -3.308496269335722134e-02
2.475800000000002115e+02 -3.310441173275483623e-02
2.476000000000002217e+02 -3.312368649451106345e-02
2.476200000000002319e+02 -3.314278682295830614e-02
2.476400000000002137e+02 -3.316171257345070650e-02
2.476600000000002240e+02 -3.318046361235214153e-02
2.476800000000002058e+02 -3.319549678187531938e-02
2.477000000000002160e+02 -3.321070295372070824e-02
2.477200000000002262e+02 -3.322573784439223493e-02
2.477400000000002080e+02 -3.324060132120656985e-02
2.477600000000002183e+02 -3.327087046971572565e-02
2.477800000000002285e+02 -3.331843823489053641e-02
2.478000000000002103e+02 -3.336587242467142778e-02
2.478200000000002206e+02 -3.341317179915584412e-02
2.478400000000002308e+02 -3.346033512472888077e-02
2.478600000000002126e+02 -3.350736117420267252e-02
2.478800000000002228e+02 -3.355424872695476207e-02
2.479000000000002331e+02 -3.360099656906618409e-02
2.479200000000002149e+02 -3.364760349345737728e-02
2.479400000000002251e+02 -3.369406830002572711e-02
2.479600000000002069e+02 -3.374038979577976410e-02
2.479800000000002171e+02 -3.378656679497463178e-02
2.480000000000002274e+02 -3.383259811924548693e-02
2.480200000000002092e+02 -3.387848259774076803e-02
2.480400000000002194e+02 -3.392836044323344069e-02
2.480600000000002296e+02 -3.397334784893994014e-02
2.480800000000002115e+02 -3.401820547433655889e-02
2.481000000000002217e+02 -3.406293203068802566e-02
2.481200000000002319e+02 -3.410752623436301423e-02
2.481400000000002137e+02 -3.415198680698231654e-02
2.481600000000002240e+02 -3.419631247556721709e-02
2.481800000000002058e+02 -3.424050197268709711e-02
2.482000000000002160e+02 -3.428455403660658068e-02
2.482200000000002262e+02 -3.432846741143247282e-02
2.482400000000002080e+02 -3.437224084726046153e-02
2.482600000000002183e+02 -3.441587310032111213e-02
2.482800000000002285e+02 -3.445936293312567428e-02
2.483000000000002103e+02 -3.450270911461062601e-02
2.483200000000002206e+02 -3.454591042028303666e-02
2.483400000000002308e+02 -3.458896563236412564e-02
2.483600000000002126e+02 -3.463187353993236323e-02
2.483800000000002228e+02 -3.467463293906650201e-02
2.484000000000002331e+02 -3.471724263298808094e-02
2.484200000000002149e+02 -3.475970143220116770e-02
2.484400000000002251e+02 -3.480200815463459219e-02
2.484600000000002069e+02 -3.484416162578046067e-02
2.484800000000002171e+02 -3.488616067883375943e-02
2.485000000000002274e+02 -3.492800415482991139e-02
2.485200000000002092e+02 -3.496969090278167352e-02
2.485400000000002194e+02 -3.501121977981607597e-02
2.485600000000002296e+02 -3.505258965130837734e-02
2.485800000000002115e+02 -3.509379939101767848e-02
2.486000000000002217e+02 -3.513484788121856717e-02
2.486200000000002319e+02 -3.517573401283454609e-02
2.486400000000002137e+02 -3.521645668556726977e-02
2.486600000000002240e+02 -3.525701480802773818e-02
2.486800000000002342e+02 -3.529740729786427084e-02
2.487000000000002160e+02 -3.533763308188967583e-02
2.487200000000002262e+02 -3.537769109620746144e-02
2.487400000000002080e+02 -3.541758028633704147e-02
2.487600000000002183e+02 -3.545729960733657454e-02
2.487800000000002285e+02 -3.549684802392528288e-02
2.488000000000002103e+02 -3.553622451060455684e-02
2.488200000000002206e+02 -3.557542805177648509e-02
2.488400000000002308e+02 -3.561445764186300933e-02
2.488600000000002126e+02 -3.565331228542086006e-02
2.488800000000002228e+02 -3.569199099725726965e-02
2.489000000000002331e+02 -3.573049280254370075e-02
2.489200000000002149e+02 -3.576881673692648700e-02
2.489400000000002251e+02 -3.580696184663825776e-02
2.489600000000002069e+02 -3.584492718860535915e-02
2.489800000000002171e+02 -3.588271183055594810e-02
2.490000000000002274e+02 -3.592031485112422151e-02
2.490200000000002092e+02 -3.595773533995437476e-02
2.490400000000002194e+02 -3.599497239780289487e-02
2.490600000000002296e+02 -3.603202513663712053e-02
2.490800000000002115e+02 -3.606889267973552998e-02
2.491000000000002217e+02 -3.610557416178208912e-02
2.491200000000002319e+02 -3.614206872896268130e-02
2.491400000000002137e+02 -3.617837553905652731e-02
2.491600000000002240e+02 -3.621449376152782035e-02
2.491800000000002342e+02 -3.625042257761416920e-02
2.492000000000002160e+02 -3.628616118041400745e-02
2.492200000000002262e+02 -3.632170877497139377e-02
2.492400000000002080e+02 -3.635706457835928551e-02
2.492600000000002183e+02 -3.639222781976080706e-02
2.492800000000002285e+02 -3.642719774054768711e-02
2.493000000000002103e+02 -3.646197359435801588e-02
2.493200000000002206e+02 -3.649655464717132397e-02
2.493400000000002308e+02 -3.653094017738044846e-02
2.493600000000002126e+02 -3.656512947586386397e-02
2.493800000000002228e+02 -3.659912184605356583e-02
2.494000000000002331e+02 -3.663291660400210675e-02
2.494200000000002149e+02 -3.666651307844677465e-02
2.494400000000002251e+02 -3.669991061087175821e-02
2.494600000000002069e+02 -3.673310855556973648e-02
2.494800000000002171e+02 -3.676610627969807699e-02
2.495000000000002274e+02 -3.679890316333609551e-02
2.495200000000002092e+02 -3.683149859953777083e-02
2.495400000000002194e+02 -3.686389199438410563e-02
2.495600000000002296e+02 -3.689608276703179590e-02
2.495800000000002115e+02 -3.692807034976001296e-02
2.496000000000002217e+02 -3.695985418801646383e-02
2.496200000000002319e+02 -3.699143374045776866e-02
2.496400000000002137e+02 -3.702280847899202393e-02
2.496600000000002240e+02 -3.705397788881582832e-02
2.496800000000002342e+02 -3.708494146844967115e-02
2.497000000000002160e+02 -3.711569872977195372e-02
2.497200000000002262e+02 -3.714624919805048497e-02
2.497400000000002080e+02 -3.717659241197100728e-02
2.497600000000002183e+02 -3.720672792366390425e-02
2.497800000000002285e+02 -3.723665529872896562e-02
2.498000000000002103e+02 -3.726637411625742524e-02
2.498200000000002206e+02 -3.729588396885145929e-02
2.498400000000002308e+02 -3.732518446264219969e-02
2.498600000000002126e+02 -3.735427521730499273e-02
2.498800000000002228e+02 -3.738315586607226376e-02
2.499000000000002331e+02 -3.741182605574434883e-02
2.499200000000002149e+02 -3.744028544669821684e-02
2.499400000000002251e+02 -3.746853371289333989e-02
2.499600000000002069e+02 -3.750282638397025442e-02
2.499800000000002171e+02 -3.753962462279156198e-02


==> figures/usurper/usurper_pgram_4388.dat <==
1.000000000000000000e+00 -3.919845002234448664e-03
1.024999999999999911e+00 -3.917007408548541479e-03
1.049999999999999822e+00 -3.914165254857382426e-03
1.074999999999999734e+00 -3.911318530711570610e-03
1.099999999999999645e+00 -3.908467225631455030e-03
1.124999999999999556e+00 -3.905611329107028760e-03
1.149999999999999467e+00 -3.902750830597912900e-03
1.174999999999999378e+00 -3.899885719533169228e-03
1.199999999999999289e+00 -3.897015985311164457e-03
1.224999999999999201e+00 -3.894141617299619242e-03
1.249999999999999112e+00 -3.891262604835339298e-03
1.274999999999999023e+00 -3.888378937224144707e-03
1.299999999999998934e+00 -3.885490603740887269e-03
1.324999999999998845e+00 -3.882597593629217182e-03
1.349999999999998757e+00 -3.879699896101513647e-03
1.374999999999998668e+00 -3.876797500338794670e-03
1.399999999999998579e+00 -3.873890395490553994e-03
1.424999999999998490e+00 -3.870978570674723368e-03
1.449999999999998401e+00 -3.868062014977516425e-03
1.474999999999998312e+00 -3.865140717453430848e-03
1.499999999999998224e+00 -3.862214667124878008e-03
1.524999999999998135e+00 -3.859283852982429291e-03
1.549999999999998046e+00 -3.856348263984433599e-03
1.574999999999997957e+00 -3.853407889056977009e-03
1.599999999999997868e+00 -3.850462717093893188e-03
1.624999999999997780e+00 -3.847512736956406037e-03
1.649999999999997691e+00 -3.844557937473311402e-03
1.674999999999997602e+00 -3.841598307440656588e-03
1.699999999999997513e+00 -3.838633835621680507e-03
1.724999999999997424e+00 -3.835664510746733015e-03
1.749999999999997335e+00 -3.832690321513147411e-03
1.774999999999997247e+00 -3.829711256585153697e-03
1.799999999999997158e+00 -3.826727304593676056e-03
1.824999999999997069e+00 -3.823738454136342817e-03
1.849999999999996980e+00 -3.820744693777216715e-03
1.874999999999996891e+00 -3.817746012046861238e-03
1.899999999999996803e+00 -3.814742397442138534e-03
1.924999999999996714e+00 -3.811733838426028999e-03
1.949999999999996625e+00 -3.808720323427611763e-03
1.974999999999996536e+00 -3.805701840841892516e-03
1.999999999999996447e+00 -3.802678379029763613e-03
2.024999999999996358e+00 -3.799649926317870928e-03
2.049999999999996270e+00 -3.796616470998263881e-03
2.074999999999996181e+00 -3.793578001328607938e-03
2.099999999999996092e+00 -3.790534505532028049e-03
2.124999999999996003e+00 -3.787485971796703162e-03
2.149999999999995914e+00 -3.784432388275961630e-03
2.174999999999995826e+00 -3.781373743088284247e-03
2.199999999999995737e+00 -3.778310024316959038e-03
2.224999999999995648e+00 -3.775241220009901283e-03
2.249999999999995559e+00 -3.772167318179879460e-03
2.274999999999995470e+00 -3.769088306804061622e-03
2.299999999999995381e+00 -3.766004173824027967e-03
2.324999999999995293e+00 -3.762914907145658520e-03
2.349999999999995204e+00 -3.759820494638962691e-03
2.374999999999995115e+00 -3.756720924137940069e-03
2.399999999999995026e+00 -3.753616183440664118e-03
2.424999999999994937e+00 -3.750506260308697146e-03
2.449999999999994849e+00 -3.747391142467527015e-03
2.474999999999994760e+00 -3.744270817606088365e-03
2.499999999999994671e+00 -3.741145273376653754e-03
2.524999999999994582e+00 -3.738014497394842334e-03
2.549999999999994493e+00 -3.734878477239407784e-03
2.574999999999994404e+00 -3.731737200452129016e-03
2.599999999999994316e+00 -3.728590654537674437e-03
2.624999999999994227e+00 -3.725438826963461438e-03
2.649999999999994138e+00 -3.722281705159586132e-03
2.674999999999994049e+00 -3.719119276518655093e-03
2.699999999999993960e+00 -3.715951528395676495e-03
2.724999999999993872e+00 -3.712778448107793838e-03
2.749999999999993783e+00 -3.709600022934396533e-03
2.774999999999993694e+00 -3.706416240116839310e-03
2.799999999999993605e+00 -3.703227086858269616e-03
2.824999999999993516e+00 -3.700032550323616339e-03
2.849999999999993427e+00 -3.696832617639428040e-03
2.874999999999993339e+00 -3.693627275893689513e-03
2.899999999999993250e+00 -3.690416512135654813e-03
2.924999999999993161e+00 -3.687200313375819070e-03
2.949999999999993072e+00 -3.683978666585813536e-03
2.974999999999992983e+00 -3.680751558698010933e-03
2.999999999999992895e+00 -3.677518976605773527e-03
3.024999999999992806e+00 -3.674280907162957421e-03
3.049999999999992717e+00 -3.671037337184039628e-03
3.074999999999992628e+00 -3.667788253443789778e-03
3.099999999999992539e+00 -3.664533642677317380e-03
3.124999999999992450e+00 -3.661273491579762618e-03
3.149999999999992362e+00 -3.658007786806216979e-03
3.174999999999992273e+00 -3.654736514971690300e-03
3.199999999999992184e+00 -3.651459662650789403e-03
3.224999999999992095e+00 -3.648177216377691649e-03
3.249999999999992006e+00 -3.644889162645993143e-03
3.274999999999991918e+00 -3.641595487908618530e-03
3.299999999999991829e+00 -3.638296178577395557e-03
3.324999999999991740e+00 -3.634991221023428469e-03
3.349999999999991651e+00 -3.631680601576392411e-03
3.374999999999991562e+00 -3.628364306524885143e-03
3.399999999999991473e+00 -3.625042322115872365e-03
3.424999999999991385e+00 -3.621714634554837331e-03
3.449999999999991296e+00 -3.618381230005472508e-03
3.474999999999991207e+00 -3.615042094589637073e-03
3.499999999999991118e+00 -3.611697214387108411e-03
3.524999999999991029e+00 -3.608346575435520971e-03
3.549999999999990941e+00 -3.604990163730120364e-03
3.574999999999990852e+00 -3.601627965223804569e-03
3.599999999999990763e+00 -3.598259965826783487e-03
3.624999999999990674e+00 -3.594886151406483099e-03
3.649999999999990585e+00 -3.591506507787371998e-03
3.674999999999990496e+00 -3.588121020750993043e-03
3.699999999999990408e+00 -3.584729676035535752e-03
3.724999999999990319e+00 -3.581332459335954260e-03
3.749999999999990230e+00 -3.577929356303498516e-03
3.774999999999990141e+00 -3.574520352545945863e-03
3.799999999999990052e+00 -3.571105433627125292e-03
3.824999999999989964e+00 -3.567684585066939126e-03
3.849999999999989875e+00 -3.564257792341143580e-03
3.874999999999989786e+00 -3.560825040881200002e-03
3.899999999999989697e+00 -3.557386316074179905e-03
3.924999999999989608e+00 -3.553941603262534242e-03
3.949999999999989519e+00 -3.550490887743869197e-03
3.974999999999989431e+00 -3.547034154771082793e-03
3.999999999999989342e+00 -3.543571389551781591e-03
4.024999999999989697e+00 -3.540102577248597712e-03
4.049999999999989164e+00 -3.536627702978519666e-03
4.074999999999988631e+00 -3.533146751813239731e-03
4.099999999999988987e+00 -3.529659708778617056e-03
4.124999999999989342e+00 -3.526166558854627788e-03
4.149999999999988809e+00 -3.522667286975317367e-03
4.174999999999988276e+00 -3.519161878028496081e-03
4.199999999999988631e+00 -3.515650316855733863e-03
4.224999999999988987e+00 -3.512132588251897121e-03
4.249999999999988454e+00 -3.508608676965393330e-03
4.274999999999987921e+00 -3.505078567697641079e-03
4.299999999999988276e+00 -3.501542245103139890e-03
4.324999999999988631e+00 -3.497999693789289807e-03
4.349999999999988098e+00 -3.494450898316042720e-03
4.374999999999987566e+00 -3.490895843195951798e-03
4.399999999999987921e+00 -3.487334512893847105e-03
4.424999999999988276e+00 -3.483766891826747553e-03
4.449999999999987743e+00 -3.480192964363746418e-03
4.474999999999987210e+00 -3.476612714825664825e-03
4.499999999999987566e+00 -3.473026127485148891e-03
4.524999999999987921e+00 -3.469433186566177503e-03
4.549999999999987388e+00 -3.465833876244131268e-03
4.574999999999986855e+00 -3.462228180645612972e-03
4.599999999999987210e+00 -3.458616083848100198e-03
4.624999999999987566e+00 -3.454997569879929720e-03
4.649999999999987033e+00 -3.451372622720200786e-03
4.674999999999986500e+00 -3.447741226298260339e-03
4.699999999999986855e+00 -3.444103364493860883e-03
4.724999999999987210e+00 -3.440459021136926289e-03
4.749999999999986677e+00 -3.436808180007239547e-03
4.774999999999986144e+00 -3.433150824834482230e-03
4.799999999999986500e+00 -3.429486939297768724e-03
4.824999999999986855e+00 -3.425816507025667475e-03
4.849999999999986322e+00 -3.422139511596111652e-03
4.874999999999985789e+00 -3.418455936535863982e-03
4.899999999999986144e+00 -3.414765765320806456e-03
4.924999999999986500e+00 -3.411068981375422506e-03
4.949999999999985967e+00 -3.407365568072648256e-03
4.974999999999985434e+00 -3.403655508733814412e-03
4.999999999999985789e+00 -3.399938786628454133e-03
5.024999999999986144e+00 -3.396215384974068420e-03
5.049999999999985612e+00 -3.392485286935855490e-03
5.074999999999985079e+00 -3.388748475626693433e-03
5.099999999999985434e+00 -3.385004934106890413e-03
5.124999999999985789e+00 -3.381254645383951780e-03
5.149999999999985256e+00 -3.377497592412439555e-03
5.174999999999984723e+00 -3.373733758093883962e-03
5.199999999999985079e+00 -3.369963125276331968e-03
5.224999999999985434e+00 -3.366185676754378069e-03
5.249999999999984901e+00 -3.362401395269043729e-03
5.274999999999984368e+00 -3.358610263507246559e-03
5.299999999999984723e+00 -3.354812264102050978e-03
5.324999999999985079e+00 -3.351007379632061495e-03
5.349999999999984546e+00 -3.347195592621596619e-03
5.374999999999984013e+00 -3.343376885540121166e-03
5.399999999999984368e+00 -3.339551240802415832e-03
5.424999999999984723e+00 -3.335718640768299201e-03
5.449999999999984190e+00 -3.331879067742056586e-03
5.474999999999983658e+00 -3.328032503972922721e-03
5.499999999999984013e+00 -3.324178931654171460e-03
5.524999999999984368e+00 -3.320318332923481806e-03
5.549999999999983835e+00 -3.316450689862491651e-03
5.574999999999983302e+00 -3.312575984496621707e-03
5.599999999999983658e+00 -3.308694198794712073e-03
5.624999999999984013e+00 -3.304805314669276815e-03
5.649999999999983480e+00 -3.300909313975814406e-03
5.674999999999982947e+00 -3.297006178512895767e-03
5.699999999999983302e+00 -3.293095890021983854e-03
5.724999999999983658e+00 -3.289178430186906303e-03
5.749999999999983125e+00 -3.285253780634077910e-03
5.774999999999982592e+00 -3.281321922932018808e-03
5.799999999999982947e+00 -3.277382838591171455e-03
5.824999999999983302e+00 -3.273436509063952678e-03
5.849999999999982769e+00 -3.269482915744079728e-03
5.874999999999982236e+00 -3.265522039966868659e-03
5.899999999999982592e+00 -3.261553863008657527e-03
5.924999999999982947e+00 -3.257578366086823739e-03
5.949999999999982414e+00 -3.253595530359417159e-03
5.974999999999981881e+00 -3.249605336925121945e-03
5.999999999999982236e+00 -3.245607766822773427e-03
6.024999999999982592e+00 -3.241602801031473469e-03
6.049999999999982059e+00 -3.237590420470258263e-03
6.074999999999981526e+00 -3.233570605997717999e-03
6.099999999999981881e+00 -3.229543338411965635e-03
6.124999999999982236e+00 -3.225508598450453016e-03
6.149999999999981704e+00 -3.221466366789643449e-03
6.174999999999981171e+00 -3.217416624044739347e-03
6.199999999999981526e+00 -3.213359350769753355e-03
6.224999999999981881e+00 -3.209294527456981426e-03
6.249999999999981348e+00 -3.205222134536882695e-03
6.274999999999980815e+00 -3.201142152378068633e-03
6.299999999999981171e+00 -3.197054561286655997e-03
6.324999999999981526e+00 -3.192959341506466323e-03
6.349999999999980993e+00 -3.188856473218541938e-03
6.374999999999980460e+00 -3.184745936541070934e-03
6.399999999999980815e+00 -3.180627711529117850e-03
6.424999999999981171e+00 -3.176501778174383415e-03
6.449999999999980638e+00 -3.172368116404971228e-03
6.474999999999980105e+00 -3.168226706085220355e-03
6.499999999999980460e+00 -3.164077527015428208e-03
6.524999999999980815e+00 -3.159920558931639777e-03
6.549999999999980282e+00 -3.155755781505441195e-03
6.574999999999979750e+00 -3.151583174343703438e-03
6.599999999999980105e+00 -3.147402716988447445e-03
6.624999999999980460e+00 -3.143214388916268625e-03
6.649999999999979927e+00 -3.139018169538804366e-03
6.674999999999979394e+00 -3.134814038201710982e-03
6.699999999999979750e+00 -3.130601974184949940e-03
6.724999999999980105e+00 -3.126381956702413596e-03
6.749999999999979572e+00 -3.122153964901638965e-03
6.774999999999979039e+00 -3.117917977863608660e-03
6.799999999999979394e+00 -3.113673974602625561e-03
6.824999999999979750e+00 -3.109421934065834461e-03
6.849999999999979217e+00 -3.105161835133227275e-03
6.874999999999978684e+00 -3.100893656617294790e-03
6.899999999999979039e+00 -3.096617377262769494e-03
6.924999999999979394e+00 -3.092332975746481163e-03
6.949999999999978861e+00 -3.088040430677058048e-03
6.974999999999978328e+00 -3.083739720594583841e-03
6.999999999999978684e+00 -3.079430823970650145e-03
7.024999999999979039e+00 -3.075113719207756263e-03
7.049999999999978506e+00 -3.070788384639292282e-03
7.074999999999977973e+00 -3.066454798529336112e-03
7.099999999999978328e+00 -3.062112939072195086e-03
7.124999999999978684e+00 -3.057762784392347843e-03
7.149999999999978151e+00 -3.053404312544060091e-03
7.174999999999977618e+00 -3.049037501511366391e-03
7.199999999999977973e+00 -3.044662329207533259e-03
7.224999999999978328e+00 -3.040278773475017533e-03
7.249999999999977796e+00 -3.035886812085181012e-03
7.274999999999977263e+00 -3.031486422737888868e-03
7.299999999999977618e+00 -3.027077583061435050e-03
7.324999999999977973e+00 -3.022660270612385295e-03
7.349999999999977440e+00 -3.018234462874899715e-03
7.374999999999976907e+00 -3.013800137261033341e-03
7.399999999999977263e+00 -3.009357271110061748e-03
7.424999999999977618e+00 -3.004905841688350083e-03
7.449999999999977085e+00 -3.000445826189269798e-03
7.474999999999976552e+00 -2.995977201732627493e-03
7.499999999999976907e+00 -2.991499945364670121e-03
7.524999999999977263e+00 -2.987014034057777507e-03
7.549999999999976730e+00 -2.982519444709957977e-03
7.574999999999976197e+00 -2.978016154145076040e-03
7.599999999999976552e+00 -2.973504139112073501e-03
7.624999999999976907e+00 -2.968983376285140325e-03
7.649999999999976374e+00 -2.964453842263033764e-03
7.674999999999975842e+00 -2.959915513569277411e-03
7.699999999999976197e+00 -2.955368366651468185e-03
7.724999999999976552e+00 -2.950812377881312319e-03
7.749999999999976019e+00 -2.946247523554262806e-03
7.774999999999975486e+00 -2.941673779889102201e-03
7.799999999999975842e+00 -2.937091123027959529e-03
7.824999999999976197e+00 -2.932499529035989799e-03
7.849999999999975664e+00 -2.927898973900716108e-03
7.874999999999975131e+00 -2.923289433532344928e-03
7.899999999999975486e+00 -2.918670883763037523e-03
7.924999999999975842e+00 -2.914043300346974997e-03
7.949999999999975309e+00 -2.909406658959811428e-03
7.974999999999974776e+00 -2.904760935198492152e-03
7.999999999999975131e+00 -2.900106104581121492e-03
8.024999999999975486e+00 -2.895442142546476166e-03
8.049999999999975842e+00 -2.890769024453966260e-03
8.074999999999974420e+00 -2.886086725582966486e-03
8.099999999999974776e+00 -2.881395221133089407e-03
8.124999999999975131e+00 -2.876694486223396567e-03
8.149999999999973710e+00 -2.871984495892518190e-03
8.174999999999974065e+00 -2.867265225098008293e-03
8.199999999999974420e+00 -2.862536648716329513e-03
8.224999999999974776e+00 -2.857798741542615442e-03
8.249999999999975131e+00 -2.853051478290106850e-03
8.274999999999973710e+00 -2.848294833590031116e-03
8.299999999999974065e+00 -2.843528781991373679e-03
8.324999999999974420e+00 -2.838753297960686355e-03
8.349999999999972999e+00 -2.833968355881350942e-03
8.374999999999973355e+00 -2.829173930053844200e-03
8.399999999999973710e+00 -2.824369994695060445e-03
8.424999999999974065e+00 -2.819556523938262539e-03
8.449999999999974420e+00 -2.814733491832649079e-03
8.474999999999972999e+00 -2.809900872343169646e-03
8.499999999999973355e+00 -2.805058639350145773e-03
8.524999999999973710e+00 -2.800206766648972567e-03
8.549999999999972289e+00 -2.795345227949977331e-03
8.574999999999972644e+00 -2.790473996877947289e-03
8.599999999999972999e+00 -2.785593046971964783e-03
8.624999999999973355e+00 -2.780702351684980530e-03
8.649999999999973710e+00 -2.775801884383684390e-03
8.674999999999972289e+00 -2.770891618348102475e-03
8.699999999999972644e+00 -2.765971526771257138e-03
8.724999999999972999e+00 -2.761041582759079811e-03
8.749999999999971578e+00 -2.756101759329796473e-03
8.774999999999971934e+00 -2.751152029413930691e-03
8.799999999999972289e+00 -2.746192365853858224e-03
8.824999999999972644e+00 -2.741222741403450108e-03
8.849999999999972999e+00 -2.736243128727939514e-03
8.874999999999971578e+00 -2.731253500403423018e-03
8.899999999999971934e+00 -2.726253828916748272e-03
8.924999999999972289e+00 -2.721244086665090302e-03
8.949999999999970868e+00 -2.716224245955648799e-03
8.974999999999971223e+00 -2.711194279005524517e-03
8.999999999999971578e+00 -2.706154157941031892e-03
9.024999999999971934e+00 -2.701103854797743710e-03
9.049999999999972289e+00 -2.696043341520055255e-03
9.074999999999970868e+00 -2.690972589960898085e-03
9.099999999999971223e+00 -2.685891571881431680e-03
9.124999999999971578e+00 -2.680800258950634049e-03
9.149999999999970157e+00 -2.675698622745143005e-03
9.174999999999970512e+00 -2.670586634748797327e-03
9.199999999999970868e+00 -2.665464266352557399e-03
9.224999999999971223e+00 -2.660331488853866829e-03
9.249999999999971578e+00 -2.655188273456661561e-03
9.274999999999970157e+00 -2.650034591270737129e-03
9.299999999999970512e+00 -2.644870413311761672e-03
9.324999999999970868e+00 -2.639695710500608063e-03
9.349999999999969447e+00 -2.634510453663467099e-03
9.374999999999969802e+00 -2.629314613531033053e-03
9.399999999999970157e+00 -2.624108160738676272e-03
9.424999999999970512e+00 -2.618891065825649112e-03
9.449999999999970868e+00 -2.613663299235245100e-03
9.474999999999969447e+00 -2.608424831314107642e-03
9.499999999999969802e+00 -2.603175632311986298e-03
9.524999999999970157e+00 -2.597915672381545527e-03
9.549999999999968736e+00 -2.592644921577959196e-03
9.574999999999969091e+00 -2.587363349858498151e-03
9.599999999999969447e+00 -2.582070927082498555e-03
9.624999999999969802e+00 -2.576767623010598612e-03
9.649999999999970157e+00 -2.571453407304824870e-03
9.674999999999968736e+00 -2.566128249527931289e-03
9.699999999999969091e+00 -2.560792119143359344e-03
9.724999999999969447e+00 -2.555444985514765746e-03
9.749999999999968026e+00 -2.550086817905616084e-03
9.774999999999968381e+00 -2.544717585479050817e-03
9.799999999999968736e+00 -2.539337257297292864e-03
9.824999999999969091e+00 -2.533945802321690109e-03
9.849999999999969447e+00 -2.528543189412027145e-03
9.874999999999968026e+00 -2.523129387326281114e-03
9.899999999999968381e+00 -2.517704364720538875e-03
9.924999999999968736e+00 -2.512268090148233723e-03
9.949999999999967315e+00 -2.506820532060209140e-03
9.974999999999967670e+00 -2.501361658804057871e-03
9.999999999999968026e+00 -2.495891438624131889e-03
1.002499999999996838e+01 -2.490409839660880174e-03
1.004999999999996874e+01 -2.484916829950636202e-03
1.007499999999996732e+01 -2.479412377425394172e-03
1.009999999999996767e+01 -2.473896449912269934e-03
1.012499999999996803e+01 -2.468369015133305838e-03
1.014999999999996660e+01 -2.462830040705079552e-03
1.017499999999996696e+01 -2.457279494138337600e-03
1.019999999999996732e+01 -2.451717342837745131e-03
1.022499999999996767e+01 -2.446143554101393256e-03
1.024999999999996803e+01 -2.440558095120613866e-03
1.027499999999996660e+01 -2.434960932979640495e-03
1.029999999999996696e+01 -2.429352034654932643e-03
1.032499999999996732e+01 -2.423731367015337975e-03
1.034999999999996589e+01 -2.418098896821470421e-03
1.037499999999996625e+01 -2.412454590725252642e-03
1.039999999999996660e+01 -2.406798415269929044e-03
1.042499999999996696e+01 -2.401130336889280813e-03
1.044999999999996732e+01 -2.395450321907586881e-03
1.047499999999996589e+01 -2.389758336539280457e-03
1.049999999999996625e+01 -2.384054346888418632e-03
1.052499999999996660e+01 -2.378338318948377064e-03
1.054999999999996518e+01 -2.372610218601684320e-03
1.057499999999996554e+01 -2.366870011619436834e-03
1.059999999999996589e+01 -2.361117663661052579e-03
1.062499999999996625e+01 -2.355353140273938866e-03
1.064999999999996660e+01 -2.349576406893159278e-03
1.067499999999996518e+01 -2.343787428840991317e-03
1.069999999999996554e+01 -2.337986171326569048e-03
1.072499999999996589e+01 -2.332172599445715266e-03
1.074999999999996447e+01 -2.326346678180374675e-03
1.077499999999996483e+01 -2.320508372398304674e-03
1.079999999999996518e+01 -2.314657646852868924e-03
1.082499999999996554e+01 -2.308794466182527341e-03
1.084999999999996589e+01 -2.302918794910499990e-03
1.087499999999996447e+01 -2.297030597444440526e-03
1.089999999999996483e+01 -2.291129838076113104e-03
1.092499999999996518e+01 -2.285216480980979507e-03
1.094999999999996376e+01 -2.279290490217807975e-03
1.097499999999996412e+01 -2.273351829728577356e-03
1.099999999999996447e+01 -2.267400463337749823e-03
1.102499999999996483e+01 -2.261436354751988551e-03
1.104999999999996518e+01 -2.255459467560091795e-03
1.107499999999996376e+01 -2.249469765232395280e-03
1.109999999999996412e+01 -2.243467211120335481e-03
1.112499999999996447e+01 -2.237451768456335133e-03
1.114999999999996305e+01 -2.231423400353235546e-03
1.117499999999996341e+01 -2.225382069804075422e-03
1.119999999999996376e+01 -2.219327739681646768e-03
1.122499999999996412e+01 -2.213260372738168336e-03
1.124999999999996447e+01 -2.207179931604865385e-03
1.127499999999996305e+01 -2.201086378791842178e-03
1.129999999999996341e+01 -2.194979676687246282e-03
1.132499999999996376e+01 -2.188859787557498847e-03
1.134999999999996234e+01 -2.182726673546514853e-03
1.137499999999996270e+01 -2.176580296675409507e-03
1.139999999999996305e+01 -2.170420618842329105e-03
1.142499999999996341e+01 -2.164247601821845182e-03
1.144999999999996376e+01 -2.158061207264825275e-03
1.147499999999996234e+01 -2.151861396697735129e-03
1.149999999999996270e+01 -2.145648131522729339e-03
1.152499999999996305e+01 -2.139421373016881563e-03
1.154999999999996163e+01 -2.133181082332191465e-03
1.157499999999996199e+01 -2.126927220494757680e-03
1.159999999999996234e+01 -2.120659748404866290e-03
1.162499999999996270e+01 -2.114378626836465637e-03
1.164999999999996305e+01 -2.108083816436665849e-03
1.167499999999996163e+01 -2.101775277725519402e-03
1.169999999999996199e+01 -2.095452971095745735e-03
1.172499999999996234e+01 -2.089116856812220802e-03
1.174999999999996092e+01 -2.082766895011611049e-03
1.177499999999996128e+01 -2.076403045701937997e-03
1.179999999999996163e+01 -2.070025268762616406e-03
1.182499999999996199e+01 -2.063633523943658472e-03
1.184999999999996234e+01 -2.057227770865411014e-03
1.187499999999996092e+01 -2.050807969018403256e-03
1.189999999999996128e+01 -2.044374077762680687e-03
1.192499999999996163e+01 -2.037926056327729173e-03
1.194999999999996021e+01 -2.031463863811794508e-03
1.197499999999996056e+01 -2.024987459182006882e-03
1.199999999999996092e+01 -2.018496801273501808e-03
1.202499999999996128e+01 -2.011991848789342931e-03
1.204999999999996163e+01 -2.005472560300031529e-03
1.207499999999996021e+01 -1.998938894243395062e-03
1.209999999999996056e+01 -1.992390808923960935e-03
1.212499999999996092e+01 -1.985828262512678508e-03
1.214999999999995950e+01 -1.979251213046583861e-03
1.217499999999995985e+01 -1.972659618428422058e-03
1.219999999999996021e+01 -1.966053436426479749e-03
1.222499999999996056e+01 -1.959432624673728644e-03
1.224999999999996092e+01 -1.952797140668137985e-03
1.227499999999995950e+01 -1.946146941771629809e-03
1.229999999999995985e+01 -1.939481985210422853e-03
1.232499999999996021e+01 -1.932802228074181894e-03
1.234999999999995879e+01 -1.926107627315644995e-03
1.237499999999995914e+01 -1.919398139750761638e-03
1.239999999999995950e+01 -1.912673722057759871e-03
1.242499999999995985e+01 -1.905934330777148264e-03
1.244999999999996021e+01 -1.899179922311332097e-03
1.247499999999995879e+01 -1.892410452924080805e-03
1.249999999999995914e+01 -1.885625878740315254e-03
1.252499999999995950e+01 -1.878826155745936654e-03
1.254999999999995808e+01 -1.872011239787001484e-03
1.257499999999995843e+01 -1.865181086569876528e-03
1.259999999999995879e+01 -1.858335651660539571e-03
1.262499999999995914e+01 -1.851474890484544914e-03
1.264999999999995950e+01 -1.844598758326244491e-03
1.267499999999995808e+01 -1.837707210328969358e-03
1.269999999999995843e+01 -1.830800201494357056e-03
1.272499999999995879e+01 -1.823877686681928123e-03
1.274999999999995737e+01 -1.816939620609158085e-03
1.277499999999995772e+01 -1.809985957850666254e-03
1.279999999999995808e+01 -1.803016652838269071e-03
1.282499999999995843e+01 -1.796031659860294677e-03
1.284999999999995879e+01 -1.789030933061539754e-03
1.287499999999995737e+01 -1.782014426442814388e-03
1.289999999999995772e+01 -1.774982093860590993e-03
1.292499999999995808e+01 -1.767933889026609235e-03
1.294999999999995666e+01 -1.760869765507924603e-03
1.297499999999995701e+01 -1.753789676725912893e-03
1.299999999999995737e+01 -1.746693575956610430e-03
1.302499999999995772e+01 -1.739581416329962285e-03
1.304999999999995808e+01 -1.732453150829652922e-03
1.307499999999995666e+01 -1.725308732292792210e-03
1.309999999999995701e+01 -1.718148113409616188e-03
1.312499999999995737e+01 -1.710971246723022371e-03
1.314999999999995595e+01 -1.703778084628473476e-03
1.317499999999995630e+01 -1.696568579373443179e-03
1.319999999999995666e+01 -1.689342683057316148e-03
1.322499999999995701e+01 -1.682100347630804743e-03
1.324999999999995737e+01 -1.674841524896123141e-03
1.327499999999995595e+01 -1.667566166506097855e-03
1.329999999999995630e+01 -1.660274223964239510e-03
1.332499999999995666e+01 -1.652965648624433841e-03
1.334999999999995524e+01 -1.645640391690277081e-03
1.337499999999995559e+01 -1.638298404215298874e-03
1.339999999999995595e+01 -1.630939637102286812e-03
1.342499999999995630e+01 -1.623564041103135519e-03
1.344999999999995666e+01 -1.616171566818487126e-03
1.347499999999995524e+01 -1.608762164697469330e-03
1.349999999999995559e+01 -1.601335785037481590e-03
1.352499999999995595e+01 -1.593892377983857720e-03
1.354999999999995453e+01 -1.586431893529483602e-03
1.357499999999995488e+01 -1.578954281514576658e-03
1.359999999999995524e+01 -1.571459491626465326e-03
1.362499999999995559e+01 -1.563947473399291549e-03
1.364999999999995595e+01 -1.556418176213809771e-03
1.367499999999995453e+01 -1.548871549296779561e-03
1.369999999999995488e+01 -1.541307541721099192e-03
1.372499999999995524e+01 -1.533726102405371956e-03
1.374999999999995381e+01 -1.526127180113691492e-03
1.377499999999995417e+01 -1.518510723455156718e-03
1.379999999999995453e+01 -1.510876680883964634e-03
1.382499999999995488e+01 -1.503225000698999413e-03
1.384999999999995524e+01 -1.495555631043367925e-03
1.387499999999995381e+01 -1.487868519904680985e-03
1.389999999999995417e+01 -1.480163615114093610e-03
1.392499999999995453e+01 -1.472440864346710081e-03
1.394999999999995310e+01 -1.464700215121103859e-03
1.397499999999995346e+01 -1.456941614798815598e-03
1.399999999999995381e+01 -1.449165010584560443e-03
1.402499999999995417e+01 -1.441370349525756839e-03
1.404999999999995453e+01 -1.433557578512418109e-03
1.407499999999995310e+01 -1.425726644276686461e-03
1.409999999999995346e+01 -1.417877493392890242e-03
1.412499999999995381e+01 -1.410010072277210645e-03
1.414999999999995239e+01 -1.402124327187562452e-03
1.417499999999995275e+01 -1.394220204223220417e-03
1.419999999999995310e+01 -1.386297649324782838e-03
1.422499999999995346e+01 -1.378356608273706646e-03
1.424999999999995381e+01 -1.370397026692565887e-03
1.427499999999995239e+01 -1.362418850044460391e-03
1.429999999999995275e+01 -1.354422023632868757e-03
1.432499999999995310e+01 -1.346406492601861507e-03
1.434999999999995168e+01 -1.338372201935277526e-03
1.437499999999995204e+01 -1.330319096457110040e-03
1.439999999999995239e+01 -1.322247120831106758e-03
1.442499999999995275e+01 -1.314156219560580572e-03
1.444999999999995310e+01 -1.306046336988239340e-03
1.447499999999995168e+01 -1.297917417296239224e-03
1.449999999999995204e+01 -1.289769404505653871e-03
1.452499999999995239e+01 -1.281602242476796846e-03
1.454999999999995097e+01 -1.273415874908678889e-03
1.457499999999995133e+01 -1.265210245339082719e-03
1.459999999999995168e+01 -1.256985297144441391e-03
1.462499999999995204e+01 -1.248740973539436919e-03
1.464999999999995239e+01 -1.240477217577389294e-03
1.467499999999995097e+01 -1.232193972149635015e-03
1.469999999999995133e+01 -1.223891179985708583e-03
1.472499999999995168e+01 -1.215568783653069290e-03
1.474999999999995026e+01 -1.207226725557333444e-03
1.477499999999995062e+01 -1.198864947941725989e-03
1.479999999999995097e+01 -1.190483392887164852e-03
1.482499999999995133e+01 -1.182082002312457181e-03
1.484999999999995168e+01 -1.173660717973853311e-03
1.487499999999995026e+01 -1.165219481465114412e-03
1.489999999999995062e+01 -1.156758234217455028e-03
1.492499999999995097e+01 -1.148276917499546764e-03
1.494999999999994955e+01 -1.139775472417343949e-03
1.497499999999994991e+01 -1.131253839914193567e-03
1.499999999999995026e+01 -1.122711960770635120e-03
1.502499999999995062e+01 -1.114149775604392168e-03
1.504999999999995097e+01 -1.105567224870481835e-03
1.507499999999994955e+01 -1.096964248861156694e-03
1.509999999999994991e+01 -1.088340787705821067e-03
1.512499999999995026e+01 -1.079696781371067022e-03
1.514999999999994884e+01 -1.071032169660547304e-03
1.517499999999994920e+01 -1.062346892215370632e-03
1.519999999999994955e+01 -1.053640888513659134e-03
1.522499999999994991e+01 -1.044914097870988092e-03
1.524999999999995026e+01 -1.036166459439927332e-03
1.527499999999994884e+01 -1.027397912210605436e-03
1.529999999999994920e+01 -1.018608395010548199e-03
1.532499999999994955e+01 -1.009797846504550262e-03
1.534999999999994813e+01 -1.000966205194930760e-03
1.537499999999994849e+01 -9.921134094217506048e-04
1.539999999999994884e+01 -9.832393973627190191e-04
1.542499999999994920e+01 -9.743441070329953487e-04
1.544999999999994955e+01 -9.654274762859809626e-04
1.547499999999994813e+01 -9.564894428127329162e-04
1.549999999999994849e+01 -9.475299441426777904e-04
1.552499999999994884e+01 -9.385489176430780473e-04
1.554999999999994742e+01 -9.295463005198815023e-04
1.557499999999994778e+01 -9.205220298174203496e-04
1.559999999999994813e+01 -9.114760424184597349e-04
1.562499999999994849e+01 -9.024082750449143042e-04
1.564999999999994884e+01 -8.933186642573465435e-04
1.567499999999994742e+01 -8.842071464557185647e-04
1.569999999999994778e+01 -8.750736578792414014e-04
1.572499999999994813e+01 -8.659181346066696953e-04
1.574999999999994671e+01 -8.567405125565024900e-04
1.577499999999994706e+01 -8.475407274873035047e-04
1.579999999999994742e+01 -8.383187149978212635e-04
1.582499999999994778e+01 -8.290744105272624233e-04
1.584999999999994813e+01 -8.198077493555622815e-04
1.587499999999994671e+01 -8.105186666035939192e-04
1.589999999999994706e+01 -8.012070972335978702e-04
1.592499999999994742e+01 -7.918729760491726886e-04
1.594999999999994600e+01 -7.825162376961098927e-04
1.597499999999994635e+01 -7.731368166619829443e-04
1.599999999999994671e+01 -7.637346472770549424e-04
1.602499999999994884e+01 -7.543096637143081136e-04
1.604999999999994742e+01 -7.448617999899350643e-04
1.607499999999994600e+01 -7.353909899637092523e-04
1.609999999999994458e+01 -7.258971673391197534e-04
1.612499999999994671e+01 -7.163802656640499717e-04
1.614999999999994529e+01 -7.068402183311229582e-04
1.617499999999994742e+01 -6.972769585777468387e-04
1.619999999999994600e+01 -6.876904194870536247e-04
1.622499999999994458e+01 -6.780805339880614097e-04
1.624999999999994671e+01 -6.684472348561902328e-04
1.627499999999994529e+01 -6.587904547135784491e-04
1.629999999999994742e+01 -6.491101260297482125e-04
1.632499999999994600e+01 -6.394061811219098118e-04
1.634999999999994458e+01 -6.296785521557743881e-04
1.637499999999994316e+01 -6.199271711455822328e-04
1.639999999999994529e+01 -6.101519699552228771e-04
1.642499999999994742e+01 -6.003528802981111670e-04
1.644999999999994600e+01 -5.905298337383711044e-04
1.647499999999994458e+01 -5.806827616910550721e-04
1.649999999999994316e+01 -5.708115954228286165e-04
1.652499999999994529e+01 -5.609162660524906474e-04
1.654999999999994387e+01 -5.509967045516617982e-04
1.657499999999994600e+01 -5.410528417455369703e-04
1.659999999999994458e+01 -5.310846083133164124e-04
1.662499999999994316e+01 -5.210919347890077043e-04
1.664999999999994529e+01 -5.110747515620493904e-04
1.667499999999994387e+01 -5.010329888780440085e-04
1.669999999999994600e+01 -4.909665768394228143e-04
1.672499999999994458e+01 -4.808754454063740753e-04
1.674999999999994316e+01 -4.707595243971231204e-04
1.677499999999994174e+01 -4.606187434893236959e-04
1.679999999999994387e+01 -4.504530322203883228e-04
1.682499999999994600e+01 -4.402623199884254804e-04
1.684999999999994458e+01 -4.300465360530656062e-04
1.687499999999994316e+01 -4.198056095363038461e-04
1.689999999999994174e+01 -4.095394694234221681e-04
1.692499999999994387e+01 -3.992480445636295843e-04
1.694999999999994245e+01 -3.889312636712184516e-04
1.697499999999994458e+01 -3.785890553263482968e-04
1.699999999999994316e+01 -3.682213479759382764e-04
1.702499999999994174e+01 -3.578280699348457597e-04
1.704999999999994387e+01 -3.474091493864410636e-04
1.707499999999994245e+01 -3.369645143840073746e-04
1.709999999999994458e+01 -3.264940928514641831e-04
1.712499999999994316e+01 -3.159978125845378416e-04
1.714999999999994174e+01 -3.054756012517141996e-04
1.717499999999994387e+01 -2.949273863954589812e-04
1.719999999999994245e+01 -2.843530954331582221e-04
1.722499999999994102e+01 -2.737526556582810765e-04
1.724999999999994316e+01 -2.631259942415891361e-04
1.727499999999994174e+01 -2.524730382322067004e-04
1.729999999999994031e+01 -2.417937145587713049e-04
1.732499999999994245e+01 -2.310879500307508371e-04
1.734999999999994102e+01 -2.203556713395376859e-04
1.737499999999994316e+01 -2.095968050599021962e-04
1.739999999999994174e+01 -1.988112776509888611e-04
1.742499999999994031e+01 -1.879990154577162976e-04
1.744999999999994245e+01 -1.771599447123223703e-04
1.747499999999994102e+01 -1.662939915352363511e-04
1.749999999999994316e+01 -1.554010819369270224e-04
1.752499999999994174e+01 -1.444811418189630820e-04
1.754999999999994031e+01 -1.335340969756084102e-04
1.757499999999994245e+01 -1.225598730950999108e-04
1.759999999999994102e+01 -1.115583957613931445e-04
1.762499999999993960e+01 -1.005295904551491425e-04
1.764999999999994174e+01 -8.947338255586796728e-05
1.767499999999994031e+01 -7.838969734298306560e-05
1.769999999999993889e+01 -6.727845999765813035e-05
1.772499999999994102e+01 -5.613959560414776072e-05
1.774999999999993960e+01 -4.497302915173558198e-05
1.777499999999994174e+01 -3.377868553612564282e-05
1.779999999999994031e+01 -2.255648956126790348e-05
1.782499999999993889e+01 -1.130636594089664068e-05
1.784999999999994102e+01 -2.823930061620555228e-08
1.787499999999993960e+01 1.127796582095322499e-05
1.789999999999994174e+01 2.261232496965617499e-05
1.792499999999994031e+01 3.397491377453871206e-05
1.794999999999993889e+01 4.536580794566873225e-05
1.797499999999994102e+01 5.678508327259730625e-05
1.799999999999993960e+01 6.823281562195968053e-05
1.802499999999993818e+01 7.970908093604545520e-05
1.804999999999994031e+01 9.121395523046014293e-05
1.807499999999993889e+01 1.027475145923920107e-04
1.809999999999993747e+01 1.143098351782593478e-04
1.812499999999993960e+01 1.259009932120790933e-04
1.814999999999993818e+01 1.375210649828686820e-04
1.817499999999994031e+01 1.491701268429814408e-04
1.819999999999993889e+01 1.608482552056957711e-04
1.822499999999993747e+01 1.725555265430234739e-04
1.824999999999993960e+01 1.842920173834528214e-04
1.827499999999993818e+01 1.960578043099857977e-04
1.829999999999994031e+01 2.078529639574219019e-04
1.832499999999993889e+01 2.196775730102443333e-04
1.834999999999993747e+01 2.315317082003216721e-04
1.837499999999993960e+01 2.434154463043215972e-04
1.839999999999993818e+01 2.553288641414743930e-04
1.842499999999993676e+01 2.672720385709591827e-04
1.844999999999993889e+01 2.792450464892704009e-04
1.847499999999993747e+01 2.912479648281358002e-04
1.849999999999993605e+01 3.032808705514659399e-04
1.852499999999993818e+01 3.153438406530000579e-04
1.854999999999993676e+01 3.274369521533569867e-04
1.857499999999993889e+01 3.395602820977568106e-04
1.859999999999993747e+01 3.517139075529788117e-04
1.862499999999993605e+01 3.638979056047826947e-04
1.864999999999993818e+01 3.761123533548507572e-04
1.867499999999993676e+01 3.883573279181495928e-04
1.869999999999993889e+01 4.006329064200361378e-04
1.872499999999993747e+01 4.129391659932130153e-04
1.874999999999993605e+01 4.252761837747804806e-04
1.877499999999993818e+01 4.376440369033189962e-04
1.879999999999993676e+01 4.500428025157346369e-04
1.882499999999993534e+01 4.624725577441992004e-04
1.884999999999993747e+01 4.749333797129977807e-04
1.887499999999993605e+01 4.874253455354683371e-04
1.889999999999993463e+01 4.999485323104712600e-04
1.892499999999993676e+01 5.125030171194784514e-04
1.894999999999993534e+01 5.250888770230445176e-04
1.897499999999993747e+01 5.377061890575856587e-04
1.899999999999993605e+01 5.503550302316282750e-04
1.902499999999993463e+01 5.630354775231411792e-04
1.904999999999993676e+01 5.757476078749316399e-04
1.907499999999993534e+01 5.884914981922086379e-04
1.909999999999993747e+01 6.012672253382604767e-04
1.912499999999993605e+01 6.140748661310452923e-04
1.914999999999993463e+01 6.269144973396666371e-04
1.917499999999993676e+01 6.397861956804966983e-04
1.919999999999993534e+01 6.526900378132167915e-04
1.922499999999993392e+01 6.656261003375229038e-04
1.924999999999993605e+01 6.785944597886240867e-04
1.927499999999993463e+01 6.915951926337815742e-04
1.929999999999993321e+01 7.046283752682112574e-04
1.932499999999993534e+01 7.176940840108576814e-04
1.934999999999993392e+01 7.307923951008079384e-04
1.937499999999993605e+01 7.439233846923990964e-04
1.939999999999993463e+01 7.570871288518611847e-04
1.942499999999993321e+01 7.702837035526332232e-04
1.944999999999993534e+01 7.835131846711519644e-04
1.947499999999993392e+01 7.967756479825286375e-04
1.949999999999993605e+01 8.100711691562061762e-04
1.952499999999993463e+01 8.233998237514550097e-04
1.954999999999993321e+01 8.367616872130182555e-04
1.957499999999993534e+01 8.501568348664042228e-04
1.959999999999993392e+01 8.635853419131878051e-04
1.962499999999993250e+01 8.770472834266879831e-04
1.964999999999993463e+01 8.905427343470972631e-04
1.967499999999993321e+01 9.040717694764990094e-04
1.969999999999993179e+01 9.176344634743154212e-04
1.972499999999993392e+01 9.312308908524117093e-04
1.974999999999993250e+01 9.448611259698646040e-04
1.977499999999993463e+01 9.585252430282253672e-04
1.979999999999993321e+01 9.722233160665318119e-04
1.982499999999993179e+01 9.859554189558534642e-04
1.984999999999993392e+01 9.997216253944337955e-04
1.987499999999993250e+01 1.013522008902201449e-03
1.989999999999993463e+01 1.027356642815725881e-03
1.992499999999993321e+01 1.041225600282524866e-03
1.994999999999993179e+01 1.055128954256114244e-03
1.997499999999993392e+01 1.069066777489907335e-03
1.999999999999993250e+01 1.083039142532187492e-03
2.002499999999993108e+01 1.097046121720259265e-03
2.004999999999993321e+01 1.111087787174901403e-03
2.007499999999993179e+01 1.125164210794353439e-03
2.009999999999993037e+01 1.139275464248907035e-03
2.012499999999993250e+01 1.153421618974664886e-03
2.014999999999993108e+01 1.167602746168100187e-03
2.017499999999993321e+01 1.181818916779114490e-03
2.019999999999993179e+01 1.196070201506317307e-03
2.022499999999993037e+01 1.210356670789752842e-03
2.024999999999993250e+01 1.224678394805105153e-03
2.027499999999993108e+01 1.239035443457629868e-03
2.029999999999993321e+01 1.253427886375612114e-03
2.032499999999993179e+01 1.267855792903892958e-03
2.034999999999993037e+01 1.282319232097507743e-03
2.037499999999993250e+01 1.296818272715340474e-03
2.039999999999993108e+01 1.311352983212922757e-03
2.042499999999992966e+01 1.325923431736557865e-03
2.044999999999993179e+01 1.340529686115832795e-03
2.047499999999993037e+01 1.355171813857354839e-03
2.049999999999992895e+01 1.369849882137508679e-03
2.052499999999993108e+01 1.384563957795517273e-03
2.054999999999992966e+01 1.399314107326800902e-03
2.057499999999993179e+01 1.414100396875232930e-03
2.059999999999993037e+01 1.428922892226429896e-03
2.062499999999992895e+01 1.443781658800338385e-03
2.064999999999993108e+01 1.458676761643873084e-03
2.067499999999992966e+01 1.473608265423707918e-03
2.069999999999993179e+01 1.488576234418462641e-03
2.072499999999993037e+01 1.503580732511356714e-03
2.074999999999992895e+01 1.518621823182739151e-03
2.077499999999993108e+01 1.533699569502011001e-03
2.079999999999992966e+01 1.548814034119967405e-03
2.082499999999992824e+01 1.563965279261264997e-03
2.084999999999993037e+01 1.579153366715990497e-03
2.087499999999992895e+01 1.594378357832017734e-03
2.089999999999992752e+01 1.609640313506679240e-03
2.092499999999992966e+01 1.624939294178778934e-03
2.094999999999992824e+01 1.640275359820089372e-03
2.097499999999993037e+01 1.655648569927457240e-03
2.099999999999992895e+01 1.671058983513966454e-03
2.102499999999992752e+01 1.686506659100522366e-03
2.104999999999992966e+01 1.701991654707519673e-03
2.107499999999992824e+01 1.717514027846066445e-03
2.109999999999993037e+01 1.733073835509242426e-03
2.112499999999992895e+01 1.748671134163196431e-03
2.114999999999992752e+01 1.764305979738368209e-03
2.117499999999992966e+01 1.779978427620630297e-03
2.119999999999992824e+01 1.795688532641921600e-03
2.122499999999992681e+01 1.811436349071338710e-03
2.124999999999992895e+01 1.827221930606049869e-03
2.127499999999992752e+01 1.843045330361498110e-03
2.129999999999992610e+01 1.858906600862681672e-03
2.132499999999992824e+01 1.874805794033947322e-03
2.134999999999992681e+01 1.890742961190171670e-03
2.137499999999992895e+01 1.906718153026644479e-03
2.139999999999992752e+01 1.922731419609395847e-03
2.142499999999992610e+01 1.938782810365614461e-03
2.144999999999992824e+01 1.954872374073539365e-03
2.147499999999992681e+01 1.971000158852698886e-03
2.149999999999992895e+01 1.987166212153509883e-03
2.152499999999992752e+01 2.003370580747553757e-03
2.154999999999992610e+01 2.019613310717029760e-03
2.157499999999992824e+01 2.035894447444609907e-03
2.159999999999992681e+01 2.052214035603022822e-03
2.162499999999992539e+01 2.068572119144297585e-03
2.164999999999992752e+01 2.084968741289689766e-03
2.167499999999992610e+01 2.101403944518652478e-03
2.169999999999992468e+01 2.117877770558292735e-03
2.172499999999992681e+01 2.134390260372166000e-03
2.174999999999992539e+01 2.150941454149963693e-03
2.177499999999992752e+01 2.167531391296040159e-03
2.179999999999992610e+01 2.184160110418444881e-03
2.182499999999992468e+01 2.200827649317836296e-03
2.184999999999992681e+01 2.217534044976086395e-03
2.187499999999992539e+01 2.234279333545059233e-03
2.189999999999992752e+01 2.251063550335251958e-03
2.192499999999992610e+01 2.267886729803788356e-03
2.194999999999992468e+01 2.284748905543457134e-03
2.197499999999992681e+01 2.301650110270687683e-03
2.199999999999992539e+01 2.318590375813670262e-03
2.202499999999992397e+01 2.335569733100774977e-03
2.204999999999992610e+01 2.352588212148381836e-03
2.207499999999992468e+01 2.369645842048868651e-03
2.209999999999992326e+01 2.386742650958636677e-03
2.212499999999992539e+01 2.403878666085666142e-03
2.214999999999992397e+01 2.421053913677555323e-03
2.217499999999992610e+01 2.438268419008631990e-03
2.219999999999992468e+01 2.455522206368131264e-03
2.222499999999992326e+01 2.472815299047005644e-03
2.224999999999992539e+01 2.490147719325791920e-03
2.227499999999992397e+01 2.507519488461457200e-03
2.229999999999992610e+01 2.524930626675120967e-03
2.232499999999992468e+01 2.542381153138718961e-03
2.234999999999992326e+01 2.559871085962090332e-03
2.237499999999992539e+01 2.577400442180223083e-03
2.239999999999992397e+01 2.594969237739801291e-03
2.242499999999992255e+01 2.612577487486130064e-03
2.244999999999992468e+01 2.630225205149696634e-03
2.247499999999992326e+01 2.647912403333090546e-03
2.249999999999992184e+01 2.665639093497313653e-03
2.252499999999992397e+01 2.683405285948157332e-03
2.254999999999992255e+01 2.701210989822773554e-03
2.257499999999992468e+01 2.719056213075848275e-03
2.259999999999992326e+01 2.736940962465973879e-03
2.262499999999992184e+01 2.754865243541596183e-03
2.264999999999992397e+01 2.772829060627327036e-03
2.267499999999992255e+01 2.790832416809524430e-03
2.269999999999992468e+01 2.808875313922576042e-03
2.272499999999992326e+01 2.826957752534633300e-03
2.274999999999992184e+01 2.845079731933491604e-03
2.277499999999992397e+01 2.863241250111872929e-03
2.279999999999992255e+01 2.881442303753459569e-03
2.282499999999992113e+01 2.899682888218222277e-03
2.284999999999992326e+01 2.917962997528065431e-03
2.287499999999992184e+01 2.936282624351974763e-03
2.289999999999992042e+01 2.954641759991572317e-03
2.292499999999992255e+01 2.973040394366362194e-03
2.294999999999992113e+01 2.991478515998589448e-03
2.297499999999992326e+01 3.009956111998999748e-03
2.299999999999992184e+01 3.028473168051306220e-03
2.302499999999992042e+01 3.047029668397364510e-03
2.304999999999992255e+01 3.065625595822386428e-03
2.307499999999992113e+01 3.084260931639403337e-03
2.309999999999992326e+01 3.102935655674347089e-03
2.312499999999992184e+01 3.121649746250558521e-03
2.314999999999992042e+01 3.140403180173840635e-03
2.317499999999992255e+01 3.159195932716759789e-03
2.319999999999992113e+01 3.178027977603425230e-03
2.322499999999991971e+01 3.196899286993759061e-03
2.324999999999992184e+01 3.215809831468310030e-03
2.327499999999992042e+01 3.234759580012490105e-03
2.329999999999991900e+01 3.253748500000904712e-03
2.332499999999992113e+01 3.272776557181600147e-03
2.334999999999991971e+01 3.291843715660807551e-03
2.337499999999992184e+01 3.310949937886391477e-03
2.339999999999992042e+01 3.330095184632740016e-03
2.342499999999991900e+01 3.349279414984464472e-03
2.344999999999992113e+01 3.368502586320841052e-03
2.347499999999991971e+01 3.387764654299268985e-03
2.349999999999992184e+01 3.407065572840274267e-03
2.352499999999992042e+01 3.426405294110479883e-03
2.354999999999991900e+01 3.445783768507104747e-03
2.357499999999992113e+01 3.465200944641811266e-03
2.359999999999991971e+01 3.484656769324630081e-03
2.362499999999991829e+01 3.504151187547553063e-03
2.364999999999992042e+01 3.523684142468866583e-03
2.367499999999991900e+01 3.543255575396413604e-03
2.369999999999991758e+01 3.562865425771499350e-03
2.372499999999991971e+01 3.582513631153253202e-03
2.374999999999991829e+01 3.602200127201675255e-03
2.377499999999992042e+01 3.621924847661473455e-03
2.379999999999991900e+01 3.641687724346206068e-03
2.382499999999991758e+01 3.661488687121619654e-03
2.384999999999991971e+01 3.681327663889539994e-03
2.387499999999991829e+01 3.701204580571370098e-03
2.389999999999992042e+01 3.721119361091941233e-03
2.392499999999991900e+01 3.741071927363479304e-03
2.394999999999991758e+01 3.761062199268562500e-03
2.397499999999991971e+01 3.781090094644762485e-03
2.399999999999991829e+01 3.801155529267490583e-03
2.402499999999991687e+01 3.821258416834162359e-03
2.404999999999991900e+01 3.841398668948205631e-03
2.407499999999991758e+01 3.861576195102120034e-03
2.409999999999991616e+01 3.881790902661694069e-03
2.412499999999991829e+01 3.902042696849820566e-03
2.414999999999991687e+01 3.922331480730159060e-03
2.417499999999991900e+01 3.942657155190925668e-03
2.419999999999991758e+01 3.963019618928914981e-03
2.422499999999991616e+01 3.983418768433398365e-03
2.424999999999991829e+01 4.003854497969919907e-03
2.427499999999991687e+01 4.024326699564397675e-03
2.429999999999991900e+01 4.044835262987144311e-03
2.432499999999991758e+01 4.065380075736971764e-03
2.434999999999991616e+01 4.085961023025034070e-03
2.437499999999991829e+01 4.106577987759590410e-03
2.439999999999991687e+01 4.127230850529441109e-03
2.442499999999991545e+01 4.147919489588829459e-03
2.444999999999991758e+01 4.168643780841739879e-03
2.447499999999991616e+01 4.189403597825968814e-03
2.449999999999991473e+01 4.210198811697826206e-03
2.452499999999991687e+01 4.231029291216893348e-03
2.454999999999991545e+01 4.251894902730206545e-03
2.457499999999991758e+01 4.272795510157506756e-03
2.459999999999991616e+01 4.293730974975444939e-03
2.462499999999991473e+01 4.314701156203321758e-03
2.464999999999991687e+01 4.335705910387056133e-03
2.467499999999991545e+01 4.356745091585070666e-03
2.469999999999991758e+01 4.377818551353136224e-03
2.472499999999991616e+01 4.398926138729829759e-03
2.474999999999991473e+01 4.420067700221713691e-03
2.477499999999991687e+01 4.441243079789121591e-03
2.479999999999991545e+01 4.462452118831580425e-03
2.482499999999991402e+01 4.483694656173625726e-03
2.484999999999991616e+01 4.504970528050677471e-03
2.487499999999991473e+01 4.526279568095395618e-03
2.489999999999991331e+01 4.547621607323245468e-03
2.492499999999991545e+01 4.568996474118983304e-03
2.494999999999991402e+01 4.590403994223569636e-03
2.497499999999991616e+01 4.611843990719969623e-03
2.499999999999991473e+01 4.633316284020495661e-03
2.502499999999991331e+01 4.654820691853448281e-03
2.504999999999991545e+01 4.676357029250247099e-03
2.507499999999991402e+01 4.697925108532480243e-03
2.509999999999991616e+01 4.719524739299647657e-03
2.512499999999991473e+01 4.741155728416501965e-03
2.514999999999991331e+01 4.762817880000548044e-03
2.517499999999991545e+01 4.784510995410525339e-03
2.519999999999991402e+01 4.806234873234241367e-03
2.522499999999991260e+01 4.827989309276858008e-03
2.524999999999991473e+01 4.849774096549486560e-03
2.527499999999991331e+01 4.871589025258015251e-03
2.529999999999991189e+01 4.893433882791825736e-03
2.532499999999991402e+01 4.915308453713285002e-03
2.534999999999991260e+01 4.937212519746487019e-03
2.537499999999991473e+01 4.959145859767798495e-03
2.539999999999991331e+01 4.981108249794886748e-03
2.542499999999991189e+01 5.003099462977176129e-03
2.544999999999991402e+01 5.025119269586056370e-03
2.547499999999991260e+01 5.047167437005528091e-03
2.549999999999991473e+01 5.069243729722718202e-03
2.552499999999991331e+01 5.091347909319525467e-03
2.554999999999991189e+01 5.113479734463222647e-03
2.557499999999991402e+01 5.135638960898824580e-03
2.559999999999991260e+01 5.157825341440196859e-03
2.562499999999991118e+01 5.180038625962959942e-03
2.564999999999991331e+01 5.202278561396073142e-03
2.567499999999991189e+01 5.224544891715345897e-03
2.569999999999991047e+01 5.246837357936172744e-03
2.572499999999991260e+01 5.269155698106551058e-03
2.574999999999991118e+01 5.291499647300990442e-03
2.577499999999991331e+01 5.313868937614691854e-03
2.579999999999991189e+01 5.336263298156991228e-03
2.582499999999991047e+01 5.358682455046928986e-03
2.584999999999991260e+01 5.381126131407468205e-03
2.587499999999991118e+01 5.403594047360890662e-03
2.589999999999991331e+01 5.426085920024237112e-03
2.592499999999991189e+01 5.448601463505481357e-03
2.594999999999991047e+01 5.471140388899713852e-03
2.597499999999991260e+01 5.493702404285689608e-03
2.599999999999991118e+01 5.516287214722554767e-03
2.602499999999990976e+01 5.538894522247522940e-03
2.604999999999991189e+01 5.561524025873619201e-03
2.607499999999991047e+01 5.584175421587465708e-03
2.609999999999990905e+01 5.606848402347758623e-03
2.612499999999991118e+01 5.629542658084417221e-03
2.614999999999990976e+01 5.652257875697476279e-03
2.617499999999991189e+01 5.674993739056894380e-03
2.619999999999991047e+01 5.697749929002498409e-03
2.622499999999990905e+01 5.720526123344465801e-03
2.624999999999991118e+01 5.743321996864173690e-03
2.627499999999990976e+01 5.766137221315568474e-03
2.629999999999991189e+01 5.788971465426524972e-03
2.632499999999991047e+01 5.811824394901212582e-03
2.634999999999990905e+01 5.834695672422817066e-03
2.637499999999991118e+01 5.857584957655903243e-03
2.639999999999990976e+01 5.880491907250699757e-03
2.642499999999990834e+01 5.894492388463797895e-03
2.644999999999991047e+01 5.891004333889958249e-03
2.647499999999990905e+01 5.887530493770267923e-03
2.649999999999990763e+01 5.884070746945952064e-03
2.652499999999990976e+01 5.880624972104467330e-03
2.654999999999990834e+01 5.877193047785087693e-03
2.657499999999991047e+01 5.873774852383908257e-03
2.659999999999990905e+01 5.870370264159772804e-03
2.662499999999990763e+01 5.866979161239955012e-03
2.664999999999990976e+01 5.863601421625916008e-03
2.667499999999990834e+01 5.860236923198649042e-03
2.669999999999991047e+01 5.856885543725496961e-03
2.672499999999990905e+01 5.853547160865398002e-03
2.674999999999990763e+01 5.850221652175690255e-03
2.677499999999990976e+01 5.846908895117907366e-03
2.679999999999990834e+01 5.843608767064615087e-03
2.682499999999990692e+01 5.840321145305219126e-03
2.684999999999990905e+01 5.837045907053080122e-03
2.687499999999990763e+01 5.833782929452076965e-03
2.689999999999990621e+01 5.830532089583300229e-03
2.692499999999990834e+01 5.827293264471708305e-03
2.694999999999990692e+01 5.824066331093663042e-03
2.697499999999990905e+01 5.788526831542468130e-03
2.699999999999990763e+01 5.742724728748057825e-03
2.702499999999990621e+01 5.696924429085112838e-03
2.704999999999990834e+01 5.651126324101402205e-03
2.707499999999990692e+01 5.605330810194262756e-03
2.709999999999990905e+01 5.559538288606718538e-03
2.712499999999990763e+01 5.513749165423417233e-03
2.714999999999990621e+01 5.467963851565770320e-03
2.717499999999990834e+01 5.422182762785848591e-03
2.719999999999990692e+01 5.376406319660095509e-03
2.722499999999990550e+01 5.330634947581803715e-03
2.724999999999990763e+01 5.284869076753344330e-03
2.727499999999990621e+01 5.239109142176670217e-03
2.729999999999990479e+01 5.193355583643977959e-03
2.732499999999990692e+01 5.147608845727389727e-03
2.734999999999990550e+01 5.101869377767181447e-03
2.737499999999990763e+01 5.056137633859947647e-03
2.739999999999990621e+01 5.010414072845218066e-03
2.742499999999990479e+01 4.964699158292317123e-03
2.744999999999990692e+01 4.918993358484967382e-03
2.747499999999990550e+01 4.873297146406220873e-03
2.749999999999990763e+01 4.827610999721988760e-03
2.752499999999990621e+01 4.782677656493708289e-03
2.754999999999990479e+01 4.739585697457398411e-03
2.757499999999990692e+01 4.696491944980638565e-03
2.759999999999990550e+01 4.653396912609234458e-03
2.762499999999990408e+01 4.610301118792268366e-03
2.764999999999990621e+01 4.567205086865542066e-03
2.767499999999990479e+01 4.524109345034207919e-03
2.769999999999990337e+01 4.481014426353968801e-03
2.772499999999990550e+01 4.437920868711565936e-03
2.774999999999990408e+01 4.394829214804202473e-03
2.777499999999990621e+01 4.351740012118252357e-03
2.779999999999990479e+01 4.308653812906689841e-03
2.782499999999990337e+01 4.265571174165413114e-03
2.784999999999990550e+01 4.222492657608969448e-03
2.787499999999990408e+01 4.179418829644784145e-03
2.789999999999990621e+01 4.136350261347118869e-03
2.792499999999990479e+01 4.093287528428866777e-03
2.794999999999990337e+01 4.050231211213417039e-03
2.797499999999990550e+01 4.007181894604894788e-03
2.799999999999990408e+01 3.964140168057721063e-03
2.802499999999990266e+01 3.921106625544569860e-03
2.804999999999990479e+01 3.878081865524144346e-03
2.807499999999990337e+01 3.835066490907063086e-03
2.809999999999990195e+01 3.792061109021195500e-03
2.812499999999990408e+01 3.740461037951128831e-03
2.814999999999990266e+01 3.687727367909638537e-03
2.817499999999990479e+01 3.634986310226222522e-03
2.819999999999990337e+01 3.582238719187303636e-03
2.822499999999990195e+01 3.529485455624379979e-03
2.824999999999990408e+01 3.476727386865841648e-03
2.827499999999990266e+01 3.423965386687218438e-03
2.829999999999990479e+01 3.371200335260088766e-03
2.832499999999990337e+01 3.318433119099090806e-03
2.834999999999990195e+01 3.265664631007283037e-03
2.837499999999990408e+01 3.212895770020327349e-03
2.839999999999990266e+01 3.160127441348676344e-03
2.842499999999990123e+01 3.107360556317962166e-03
2.844999999999990337e+01 3.054596032308543561e-03
2.847499999999990195e+01 3.001834792692485536e-03
2.849999999999990052e+01 2.949077766769555436e-03
2.852499999999990266e+01 2.896325889701528971e-03
2.854999999999990123e+01 2.843580102444521682e-03
2.857499999999990337e+01 2.790841351680237517e-03
2.859999999999990195e+01 2.738110589745152649e-03
2.862499999999990052e+01 2.685388774558444217e-03
2.864999999999990266e+01 2.632676869548039502e-03
2.867499999999990123e+01 2.579975843575207494e-03
2.869999999999990337e+01 2.527286670857799549e-03
2.872499999999990195e+01 2.456173367362629763e-03
2.874999999999990052e+01 2.356643010306807770e-03
2.877499999999990266e+01 2.257085219963256631e-03
2.879999999999990123e+01 2.157502045136689903e-03
2.882499999999989981e+01 2.057895548213448719e-03
2.884999999999990195e+01 1.958267805003827567e-03
2.887499999999990052e+01 1.858620904580701857e-03
2.889999999999989910e+01 1.758956949113620917e-03
2.892499999999990123e+01 1.659278053699725147e-03
2.894999999999989981e+01 1.559586346190015415e-03
2.897499999999990195e+01 1.459883967012685782e-03
2.899999999999990052e+01 1.360173068991249240e-03
2.902499999999989910e+01 1.260455817160063092e-03
2.904999999999990123e+01 1.160734388575339077e-03
2.907499999999989981e+01 1.061010972122649340e-03
2.909999999999990195e+01 9.612877683201656413e-04
2.912499999999990052e+01 8.615669891187375693e-04
2.914999999999989910e+01 7.618508576977045315e-04
2.917499999999990123e+01 6.621416082574413647e-04
2.919999999999989981e+01 5.624414858076918220e-04
2.922499999999989839e+01 4.627527459528005911e-04
2.924999999999990052e+01 3.630776546726759407e-04
2.927499999999989910e+01 2.634184881010728156e-04
2.929999999999989768e+01 1.637775322993335046e-04
2.932499999999989981e+01 6.415708302699492263e-05
2.934999999999989839e+01 -3.544055449073603420e-05
2.937499999999990052e+01 -1.806753093628800269e-04
2.939999999999989910e+01 -3.343474762171325435e-04
2.942499999999989768e+01 -4.880630479569502658e-04
2.944999999999989981e+01 -6.418182521142329735e-04
2.947499999999989839e+01 -7.956092943300795877e-04
2.949999999999990052e+01 -9.494323587232265244e-04
2.952499999999989910e+01 -1.103283608264986598e-03
2.954999999999989768e+01 -1.257159185162754584e-03
2.957499999999989981e+01 -1.411055211249593374e-03
2.959999999999989839e+01 -1.564967788381752467e-03
2.962499999999989697e+01 -1.718892998843132196e-03
2.964999999999989910e+01 -1.872826905757219622e-03
2.967499999999989768e+01 -2.026765553505223243e-03
2.969999999999989626e+01 -2.180704968152048871e-03
2.972499999999989839e+01 -2.334641157878521167e-03
2.974999999999989697e+01 -2.488570113420861957e-03
2.977499999999989910e+01 -2.642487808516373864e-03
2.979999999999989768e+01 -2.796390200356238271e-03
2.982499999999989626e+01 -2.950273230044497992e-03
2.984999999999989839e+01 -3.104132823063490091e-03
2.987499999999989697e+01 -3.257964889745693701e-03
2.989999999999989910e+01 -3.411765325752012801e-03
2.992499999999989768e+01 -3.565530012555427099e-03
2.994999999999989626e+01 -3.719254817931542337e-03
2.997499999999989839e+01 -3.872935596454554676e-03
2.999999999999989697e+01 -4.026568189998676849e-03
3.002499999999989555e+01 -4.174779494141179353e-03
3.004999999999989768e+01 -4.289659122981600084e-03
3.007499999999989626e+01 -4.404534571974465934e-03
3.009999999999989484e+01 -4.519402530279394668e-03
3.012499999999989697e+01 -4.634259672394161131e-03
3.014999999999989555e+01 -4.749102658553576092e-03
3.017499999999989768e+01 -4.863928135134301320e-03
3.019999999999989626e+01 -4.978732735065923530e-03
3.022499999999989484e+01 -5.093513078247872625e-03
3.024999999999989697e+01 -5.208265771972441817e-03
3.027499999999989555e+01 -5.322987411352797689e-03
3.029999999999989768e+01 -5.437674579757843275e-03
3.032499999999989626e+01 -5.552323849251511630e-03
3.034999999999989484e+01 -5.666931781038039850e-03
3.037499999999989697e+01 -5.781494925912641566e-03
3.039999999999989555e+01 -5.896009824717034914e-03
3.042499999999989413e+01 -6.010473008800400196e-03
3.044999999999989626e+01 -6.124881000484807062e-03
3.047499999999989484e+01 -6.239230313536198863e-03
3.049999999999989342e+01 -6.353517453639331326e-03
3.052499999999989555e+01 -6.467738918877800891e-03
3.054999999999989413e+01 -6.581891200218277158e-03
3.057499999999989626e+01 -6.695970781998956782e-03
3.059999999999989484e+01 -6.809974142422373262e-03
3.062499999999989342e+01 -6.923897754052122863e-03
3.064999999999989555e+01 -7.037738084313208305e-03
3.067499999999989413e+01 -7.151491595996404410e-03
3.069999999999989626e+01 -7.265154747766136567e-03
3.072499999999989484e+01 -7.381927693149093611e-03
3.074999999999989342e+01 -7.512349750565194828e-03
3.077499999999989555e+01 -7.642745805208813088e-03
3.079999999999989413e+01 -7.773111622755533856e-03
3.082499999999989271e+01 -7.903442953946886868e-03
3.084999999999989484e+01 -8.033735535182488785e-03
3.087499999999989342e+01 -8.163985089118783872e-03
3.089999999999989200e+01 -8.294187325275955217e-03
3.092499999999989413e+01 -8.424337940651208459e-03
3.094999999999989271e+01 -8.554432620339315341e-03
3.097499999999989484e+01 -8.684467038159841140e-03
3.099999999999989342e+01 -8.814436857290847832e-03
3.102499999999989200e+01 -8.944337730908753781e-03
3.104999999999989413e+01 -9.074165302835203450e-03
3.107499999999989271e+01 -9.203915208188265251e-03
3.109999999999989484e+01 -9.333583074041224004e-03
3.112499999999989342e+01 -9.463164520085561027e-03
3.114999999999989200e+01 -9.592655159299837489e-03
3.117499999999989413e+01 -9.722050598623480089e-03
3.119999999999989271e+01 -9.851346439635784782e-03
3.122499999999989129e+01 -9.980538279238929458e-03
3.124999999999989342e+01 -1.010962171034609711e-02
3.127499999999989200e+01 -1.023859232257337375e-02
3.129999999999989058e+01 -1.036744570293551132e-02
3.132499999999989271e+01 -1.049617743654586433e-02
3.134999999999989129e+01 -1.062478310731923212e-02
3.137499999999989342e+01 -1.075325829867838229e-02
3.139999999999989200e+01 -1.088159859426317093e-02
3.142499999999989058e+01 -1.100979957864259111e-02
3.144999999999989271e+01 -1.113785683802920312e-02
3.147499999999989129e+01 -1.121246206738197096e-02
3.149999999999989342e+01 -1.128118361495459090e-02
3.152499999999989200e+01 -1.134979058920675132e-02
3.154999999999989058e+01 -1.141828030119510472e-02
3.157499999999989271e+01 -1.148665006313826301e-02
3.159999999999989129e+01 -1.155489718888164617e-02
3.162499999999988987e+01 -1.162301899436531984e-02
3.164999999999989200e+01 -1.169101279809291009e-02
3.167499999999989058e+01 -1.175887592160321238e-02
3.169999999999988916e+01 -1.182660568994274748e-02
3.172499999999989129e+01 -1.189419943214025180e-02
3.174999999999988987e+01 -1.196165448168226911e-02
3.177499999999989200e+01 -1.202896817698998790e-02
3.179999999999989058e+01 -1.209613786189651236e-02
3.182499999999988916e+01 -1.216316088612578485e-02
3.184999999999989129e+01 -1.223003460577107467e-02
3.187499999999988987e+01 -1.229675638377462216e-02
3.189999999999989200e+01 -1.236332359040664616e-02
3.192499999999989058e+01 -1.242973360374525875e-02
3.194999999999988916e+01 -1.249598381015533388e-02
3.197499999999989129e+01 -1.256207160476731713e-02
3.199999999999988987e+01 -1.262799439195562597e-02
3.202499999999989200e+01 -1.269374958581571781e-02
3.204999999999989058e+01 -1.275933461064065848e-02
3.207499999999988916e+01 -1.282474690139614147e-02
3.209999999999988773e+01 -1.288998390419427917e-02
3.212499999999988631e+01 -1.295504307676584137e-02
3.214999999999989200e+01 -1.301992188893046423e-02
3.217499999999989058e+01 -1.308461782306516441e-02
3.219999999999988916e+01 -1.314912837457031004e-02
3.222499999999988773e+01 -1.319550398808870539e-02
3.224999999999988631e+01 -1.316187987874071694e-02
3.227499999999989200e+01 -1.312804195641731515e-02
3.229999999999989058e+01 -1.309399093266607264e-02
3.232499999999988916e+01 -1.305972754278876026e-02
3.234999999999988773e+01 -1.302525254582130761e-02
3.237499999999988631e+01 -1.299056672450695296e-02
3.239999999999989200e+01 -1.295567088526210740e-02
3.242499999999988347e+01 -1.292056585813503022e-02
3.244999999999988916e+01 -1.288525249675760188e-02
3.247499999999988773e+01 -1.284973167828978857e-02
3.249999999999988631e+01 -1.281400430335685563e-02
3.252499999999989200e+01 -1.277807129597939226e-02
3.254999999999988347e+01 -1.274193360349624646e-02
3.257499999999988916e+01 -1.270559219648012897e-02
3.259999999999988773e+01 -1.266904806864592101e-02
3.262499999999988631e+01 -1.263230223675193727e-02
3.264999999999989200e+01 -1.259535574049392911e-02
3.267499999999988347e+01 -1.255820964239164061e-02
3.269999999999988916e+01 -1.252086502766865464e-02
3.272499999999988773e+01 -1.248332300412458712e-02
3.274999999999988631e+01 -1.244558470200038403e-02
3.277499999999989200e+01 -1.240765127383652855e-02
3.279999999999988347e+01 -1.236952389432414631e-02
3.282499999999988916e+01 -1.233120376014863566e-02
3.284999999999988773e+01 -1.229269208982723335e-02
3.287499999999988631e+01 -1.225399012353867688e-02
3.289999999999988489e+01 -1.221509912294648469e-02
3.292499999999988347e+01 -1.217602037101517612e-02
3.294999999999988916e+01 -1.213675517181976408e-02
3.297499999999988773e+01 -1.209730485034864363e-02
3.299999999999988631e+01 -1.205767075229939242e-02
3.302499999999988489e+01 -1.201785424386848239e-02
3.304999999999988347e+01 -1.198240160659364527e-02
3.307499999999988916e+01 -1.194696498624571619e-02
3.309999999999988773e+01 -1.191132105579683839e-02
3.312499999999988631e+01 -1.187547074590774784e-02
3.314999999999988489e+01 -1.183941501156616886e-02
3.317499999999988347e+01 -1.180315483200619631e-02
3.319999999999988916e+01 -1.176669121061926088e-02
3.322499999999988773e+01 -1.173002517485766290e-02
3.324999999999988631e+01 -1.169315777613013155e-02
3.327499999999988489e+01 -1.165609008968965070e-02
3.329999999999988347e+01 -1.161882321451343167e-02
3.332499999999988205e+01 -1.158135827317517859e-02
3.334999999999988773e+01 -1.154369641170946252e-02
3.337499999999988631e+01 -1.150583879946865534e-02
3.339999999999988489e+01 -1.146778662897177288e-02
3.342499999999988347e+01 -1.142954111574598017e-02
3.344999999999988205e+01 -1.139110349816018636e-02
3.347499999999988773e+01 -1.135247503725144574e-02
3.349999999999988631e+01 -1.131365701654330445e-02
3.352499999999988489e+01 -1.127465074185718570e-02
3.354999999999988347e+01 -1.123545754111596878e-02
3.357499999999988205e+01 -1.119607876414046611e-02
3.359999999999988063e+01 -1.115651578243837330e-02
3.362499999999988631e+01 -1.111676998898636186e-02
3.364999999999988489e+01 -1.107684279800457555e-02
3.367499999999988347e+01 -1.103673564472437175e-02
3.369999999999988205e+01 -1.099644998514918981e-02
3.372499999999988063e+01 -1.095598729580823764e-02
3.374999999999988631e+01 -1.091534907350349276e-02
3.377499999999988489e+01 -1.087453683505040791e-02
3.379999999999988347e+01 -1.083355211701123207e-02
3.382499999999988205e+01 -1.079239647542265708e-02
3.384999999999988063e+01 -1.075107148551693488e-02
3.387499999999988631e+01 -1.070947283360434640e-02
3.389999999999988489e+01 -1.068300399487281775e-02
3.392499999999988347e+01 -1.065634485034225830e-02
3.394999999999988205e+01 -1.062949610448822579e-02
3.397499999999988063e+01 -1.060245848401983153e-02
3.399999999999988631e+01 -1.057523273781752968e-02
3.402499999999988489e+01 -1.054781963686327387e-02
3.404999999999988347e+01 -1.052021997416306004e-02
3.407499999999988205e+01 -1.049243456466325032e-02
3.409999999999988063e+01 -1.046446424515853207e-02
3.412499999999987921e+01 -1.043630987419313753e-02
3.414999999999988489e+01 -1.040797233195481751e-02
3.417499999999988347e+01 -1.037945252016166109e-02
3.419999999999988205e+01 -1.035075136194142133e-02
3.422499999999988063e+01 -1.032186980170383787e-02
3.424999999999987921e+01 -1.029280880500607100e-02
3.427499999999988489e+01 -1.026356935841077865e-02
3.429999999999988347e+01 -1.023415246933705169e-02
3.432499999999988205e+01 -1.020455916590463051e-02
3.434999999999988063e+01 -1.017479049677096591e-02
3.437499999999987921e+01 -1.014484753096163080e-02
3.439999999999987779e+01 -1.011473135769357622e-02
3.442499999999988347e+01 -1.008444308619178310e-02
3.444999999999988205e+01 -1.005398384549953915e-02
3.447499999999988063e+01 -1.002335478428139671e-02
3.449999999999987921e+01 -9.992557070620184181e-03
3.452499999999987779e+01 -9.961591891807491245e-03
3.454999999999988347e+01 -9.930460454127562273e-03
3.457499999999988205e+01 -9.899163982634876999e-03
3.459999999999988063e+01 -9.867703720925997957e-03
3.462499999999987921e+01 -9.836080930904846781e-03
3.464999999999987779e+01 -9.804296892542370412e-03
3.467499999999988347e+01 -9.772352903629927603e-03
3.469999999999988205e+01 -9.740250279527476462e-03
3.472499999999988063e+01 -9.707990352905563822e-03
3.474999999999987921e+01 -9.675574473482318610e-03
3.477499999999987779e+01 -9.589477693839202135e-03
3.479999999999988347e+01 -9.402000786863149925e-03
3.482499999999988205e+01 -9.214264254300819773e-03
3.484999999999988063e+01 -9.026275366234473574e-03
3.487499999999987921e+01 -8.838041434489565459e-03
3.489999999999987779e+01 -8.649569811310327261e-03
3.492499999999987637e+01 -8.460867888018749200e-03
3.494999999999988205e+01 -8.271943093656525595e-03
3.497499999999988063e+01 -8.082802893611962247e-03
3.499999999999987921e+01 -7.893454788230737026e-03
3.502499999999987779e+01 -7.703906311412385410e-03
3.504999999999987637e+01 -7.514165029193312431e-03
3.507499999999988205e+01 -7.324238538315206923e-03
3.509999999999988063e+01 -7.134134464781572912e-03
3.512499999999987921e+01 -6.943860462401515131e-03
3.514999999999987779e+01 -6.753424211322267036e-03
3.517499999999987637e+01 -6.562833416550915844e-03
3.519999999999987494e+01 -6.372095806465402634e-03
3.522499999999988063e+01 -6.181219131316756030e-03
3.524999999999987921e+01 -5.990211161721797038e-03
3.527499999999987779e+01 -5.799079687147839883e-03
3.529999999999987637e+01 -5.607832514390016787e-03
3.532499999999987494e+01 -5.416477466041994329e-03
3.534999999999988063e+01 -5.225022378959897490e-03
3.537499999999987921e+01 -5.033475102721878675e-03
3.539999999999987779e+01 -4.841843498081872810e-03
3.542499999999987637e+01 -4.650135435420479739e-03
3.544999999999987494e+01 -4.458358793191707567e-03
3.547499999999988063e+01 -4.266521456367937913e-03
3.549999999999987921e+01 -4.074631314882695872e-03
3.552499999999987779e+01 -3.882696262072077732e-03
3.554999999999987637e+01 -3.690724193116651838e-03
3.557499999999987494e+01 -3.498723003482924910e-03
3.559999999999988063e+01 -3.306700587366153635e-03
3.562499999999987921e+01 -3.114664836135459108e-03
3.564999999999987779e+01 -2.922623636780547190e-03
3.567499999999987637e+01 -2.730584870362484651e-03
3.569999999999987494e+01 -2.538556410468015018e-03
3.572499999999987352e+01 -2.386290033597786558e-03
3.574999999999987921e+01 -2.248551855918762624e-03
3.577499999999987779e+01 -2.110688311396439771e-03
3.579999999999987637e+01 -1.972704919774818412e-03
3.582499999999987494e+01 -1.834607221086201681e-03
3.584999999999987352e+01 -1.696400774599137471e-03
3.587499999999987921e+01 -1.558091157757659313e-03
3.589999999999987779e+01 -1.419683965112151797e-03
3.592499999999987637e+01 -1.281184807242907600e-03
3.594999999999987494e+01 -1.142599309677290323e-03
3.597499999999987352e+01 -1.003933111799359523e-03
3.599999999999987210e+01 -8.651918657539162203e-04
3.602499999999987779e+01 -7.263812353452596751e-04
3.604999999999987637e+01 -5.875068949309849046e-04
3.607499999999987494e+01 -4.485745283099828703e-04
3.609999999999987352e+01 -3.095898276085184801e-04
3.612499999999987210e+01 -1.705584921607785644e-04
3.614999999999987779e+01 -3.148622738777063704e-05
3.617499999999987637e+01 1.076212563267785877e-04
3.619999999999987494e+01 2.467582447624692152e-04
3.622499999999987352e+01 3.859190209897142283e-04
3.624999999999987210e+01 5.250978664978547816e-04
3.627499999999987779e+01 6.642890623241183958e-04
3.629999999999987637e+01 8.034868901820203932e-04
3.632499999999987494e+01 9.426856335892145862e-04
3.634999999999987352e+01 1.081879578994643246e-03
3.637499999999987210e+01 1.221063016903208964e-03
3.639999999999987779e+01 1.360230242998763071e-03
3.642499999999987637e+01 1.499375559263759709e-03
3.644999999999987494e+01 1.638493275096844807e-03
3.647499999999987352e+01 1.777577708425321897e-03
3.649999999999987210e+01 1.916623186813981713e-03
3.652499999999987068e+01 2.055624048569468579e-03
3.654999999999987637e+01 2.194574643838461195e-03
3.657499999999987494e+01 2.333469335701019842e-03
3.659999999999987352e+01 2.472302501256948715e-03
3.662499999999987210e+01 2.611068532706006286e-03
3.664999999999987068e+01 2.749761838420150453e-03
3.667499999999987637e+01 2.888376844008968408e-03
3.669999999999987494e+01 3.027606168583320875e-03
3.672499999999987352e+01 3.235930522855346402e-03
3.674999999999987210e+01 3.444360465025522473e-03
3.677499999999987068e+01 3.652852277445237193e-03
3.679999999999986926e+01 3.861397543893090208e-03
3.682499999999987494e+01 4.069987835808432618e-03
3.684999999999987352e+01 4.278614713917201426e-03
3.687499999999987210e+01 4.487269729863323751e-03
3.689999999999987068e+01 4.695944427844472163e-03
3.692499999999986926e+01 4.904630346252498128e-03
3.694999999999987494e+01 5.113319019317016587e-03
3.697499999999987352e+01 5.322001978751202296e-03
3.699999999999987210e+01 5.530670755400695672e-03
3.702499999999987068e+01 5.739316880891659478e-03
3.704999999999986926e+01 5.947931889281308365e-03
3.707499999999987494e+01 6.156507318706499858e-03
3.709999999999987352e+01 6.365034713031890792e-03
3.712499999999987210e+01 6.573505623495964380e-03
3.714999999999987068e+01 6.781911610354566210e-03
3.717499999999986926e+01 6.990244244520957793e-03
3.719999999999987494e+01 7.198495109201600087e-03
3.722499999999987352e+01 7.406655801527310505e-03
3.724999999999987210e+01 7.614717934178285956e-03
3.727499999999987068e+01 7.822673137003641544e-03
3.729999999999986926e+01 8.030513058632785667e-03
3.732499999999986784e+01 8.238229368079465903e-03
3.734999999999987352e+01 8.445813756337619202e-03
3.737499999999987210e+01 8.653257937967062663e-03
3.739999999999987068e+01 8.860553652670331154e-03
3.742499999999986926e+01 9.067692666857423908e-03
3.744999999999986784e+01 9.274666775200895649e-03
3.747499999999987352e+01 9.481467802177165338e-03
3.749999999999987210e+01 9.688087603596212682e-03
3.752499999999987068e+01 9.894518068117743800e-03
3.754999999999986926e+01 1.010075111875300899e-02
3.757499999999986784e+01 1.030677871435177993e-02
3.759999999999986642e+01 1.051259285107499809e-02
3.762499999999987210e+01 1.071818556385003944e-02
3.764999999999987068e+01 1.092354892781074831e-02
3.767499999999986926e+01 1.112867505971973023e-02
3.769999999999986784e+01 1.133355611937272682e-02
3.772499999999986642e+01 1.153818431098508138e-02
3.774999999999987210e+01 1.174051741823487274e-02
3.777499999999987068e+01 1.189493542576105026e-02
3.779999999999986926e+01 1.204927938491764765e-02
3.782499999999986784e+01 1.220354314346046298e-02
3.784999999999986642e+01 1.235772055602189952e-02
3.787499999999987210e+01 1.251180548528186588e-02
3.789999999999987068e+01 1.266579180313755562e-02
3.792499999999986926e+01 1.281967339187114856e-02
3.794999999999986784e+01 1.297344414531452668e-02
3.797499999999986642e+01 1.312709797001089009e-02
3.799999999999987210e+01 1.328062878637308215e-02
3.802499999999987068e+01 1.343403052983653360e-02
3.804999999999986926e+01 1.358729715200890538e-02
3.807499999999986784e+01 1.374042262181365652e-02
3.809999999999986642e+01 1.389340092662752144e-02
3.812499999999986500e+01 1.404622607341266503e-02
3.814999999999987068e+01 1.419889208984130222e-02
3.817499999999986926e+01 1.435139302541306623e-02
3.819999999999986784e+01 1.450372295256523517e-02
3.822499999999986642e+01 1.465587596777399165e-02
3.824999999999986500e+01 1.480784619264746867e-02
3.827499999999987068e+01 1.495962777500952842e-02
3.829999999999986926e+01 1.511121488997310691e-02
3.832499999999986784e+01 1.526260174100472870e-02
3.834999999999986642e+01 1.541378256097721694e-02
3.837499999999986500e+01 1.556475161321258134e-02
3.839999999999986358e+01 1.571550319251198077e-02
3.842499999999986926e+01 1.586603162617522544e-02
3.844999999999986784e+01 1.601633127500695988e-02
3.847499999999986642e+01 1.616639653431061266e-02
3.849999999999986500e+01 1.631622183486903382e-02
3.852499999999986358e+01 1.646580164391151305e-02
3.854999999999986926e+01 1.661513046606732935e-02
3.857499999999986784e+01 1.676420284430431284e-02
3.859999999999986642e+01 1.691301336085340723e-02
3.862499999999986500e+01 1.706155663811766837e-02
3.864999999999986358e+01 1.720982733956647609e-02
3.867499999999986926e+01 1.735782017061374832e-02
3.869999999999986784e+01 1.750552987947983155e-02
3.872499999999986642e+01 1.765295125803765380e-02
3.874999999999986500e+01 1.780007914264232841e-02
3.877499999999986358e+01 1.794690841494315375e-02
3.879999999999986926e+01 1.809343400267888341e-02
3.882499999999986784e+01 1.823965088045531244e-02
3.884999999999986642e+01 1.838555407050624507e-02
3.887499999999986500e+01 1.855680225488918339e-02
3.889999999999986358e+01 1.874988270074798985e-02
3.892499999999986215e+01 1.894280791535349687e-02
3.894999999999986784e+01 1.913557052625758023e-02
3.897499999999986642e+01 1.932816317835312631e-02
3.899999999999986500e+01 1.952057853521676697e-02
3.902499999999986358e+01 1.971280928044593858e-02
3.904999999999986215e+01 1.990484811898954667e-02
3.907499999999986784e+01 2.009668777847327739e-02
3.909999999999986642e+01 2.028832101051704362e-02
3.912499999999986500e+01 2.047974059204471162e-02
3.914999999999986358e+01 2.067093932658631977e-02
3.917499999999986215e+01 2.086191004557067658e-02
3.919999999999986073e+01 2.105264560960956252e-02
3.922499999999986642e+01 2.124313890977184635e-02
3.924999999999986500e+01 2.143338286884601332e-02
3.927499999999986358e+01 2.162337044259424537e-02
3.929999999999986215e+01 2.181309462099314048e-02
3.932499999999986073e+01 2.200254842946282319e-02
3.934999999999986642e+01 2.219172493008510563e-02
3.937499999999986500e+01 2.238061722280552598e-02
3.939999999999986358e+01 2.256921844662629004e-02
3.942499999999986215e+01 2.275752178078152207e-02
3.944999999999986073e+01 2.294552044590070922e-02
3.947499999999986642e+01 2.313320770515563812e-02
3.949999999999986500e+01 2.332057686539296126e-02
3.952499999999986358e+01 2.350762127825148720e-02
3.954999999999986215e+01 2.369433434126175936e-02
3.957499999999986073e+01 2.388070949893132330e-02
3.959999999999986642e+01 2.406674024381064148e-02
3.962499999999986500e+01 2.425242011754352722e-02
3.964999999999986358e+01 2.443774271189960712e-02
3.967499999999986215e+01 2.462270166978699354e-02
3.969999999999986073e+01 2.480729068624921985e-02
3.972499999999985931e+01 2.499150350944077253e-02
3.974999999999986500e+01 2.517533394158547044e-02
3.977499999999986358e+01 2.535877583991428055e-02
3.979999999999986215e+01 2.554182311758373611e-02
3.982499999999986073e+01 2.572446974457421806e-02
3.984999999999985931e+01 2.590670974856772862e-02
3.987499999999986500e+01 2.608853721580597571e-02
3.989999999999986358e+01 2.626994629192563879e-02
3.992499999999986215e+01 2.645093118277513228e-02
3.994999999999986073e+01 2.663148615520785981e-02
3.997499999999985931e+01 2.681160553785480113e-02
3.999999999999985789e+01 2.699128372187569597e-02
4.002499999999986358e+01 2.717051516168758965e-02
4.004999999999986215e+01 2.734516791770635544e-02
4.007499999999986073e+01 2.751023653176817851e-02
4.009999999999985931e+01 2.767504644370760020e-02
4.012499999999985789e+01 2.783959167941438967e-02
4.014999999999986358e+01 2.800386629296513705e-02
4.017499999999986215e+01 2.816786436764966498e-02
4.019999999999986073e+01 2.833158001698526246e-02
4.022499999999985931e+01 2.849500738572531555e-02
4.024999999999985789e+01 2.865814065085595455e-02
4.027499999999986358e+01 2.882097402258591845e-02
4.029999999999986215e+01 2.898350174532292670e-02
4.032499999999986073e+01 2.914571809864311205e-02
4.034999999999985931e+01 2.930761739824629813e-02
4.037499999999985789e+01 2.946919399690299882e-02
4.039999999999986358e+01 2.963044228538789376e-02
4.042499999999986215e+01 2.979135669340166048e-02
4.044999999999986073e+01 2.995193169048147169e-02
4.047499999999985931e+01 3.011216178689740328e-02
4.049999999999985789e+01 3.027204153453773652e-02
4.052499999999985647e+01 3.043156552777822113e-02
4.054999999999986215e+01 3.059072840434065230e-02
4.057499999999986073e+01 3.074952484613563061e-02
4.059999999999985931e+01 3.090794958009123600e-02
4.062499999999985789e+01 3.106599737896770241e-02
4.064999999999985647e+01 3.122366306215756254e-02
4.067499999999986215e+01 3.138094149646903502e-02
4.069999999999986073e+01 3.153782759689541249e-02
4.072499999999985931e+01 3.169431632736873644e-02
4.074999999999985789e+01 3.185040270149732539e-02
4.077499999999985647e+01 3.200608178328623321e-02
4.079999999999985505e+01 3.216134868784319839e-02
4.082499999999986073e+01 3.231619858206607326e-02
4.084999999999985931e+01 3.247062668531495305e-02
4.087499999999985789e+01 3.262462827006627764e-02
4.089999999999985647e+01 3.277819866255025222e-02
4.092499999999985505e+01 3.293133324337060158e-02
4.094999999999986073e+01 3.308402744810724772e-02
4.097499999999985931e+01 3.323627676789967650e-02
4.099999999999985789e+01 3.338807675001592007e-02
4.102499999999985647e+01 3.353942299839860613e-02
4.104999999999985505e+01 3.369031117419786503e-02
4.107499999999986073e+01 3.384073699628206700e-02
4.109999999999985931e+01 3.399069624173271797e-02
4.112499999999985789e+01 3.414018474631960731e-02
4.114999999999985647e+01 3.428919840495841392e-02
4.117499999999985505e+01 3.443773317214764845e-02
4.119999999999986073e+01 3.458578506239015637e-02
4.122499999999985931e+01 3.473335015059349912e-02
4.124999999999985789e+01 3.488042457245156547e-02
4.127499999999985647e+01 3.502700452480853044e-02
4.129999999999985505e+01 3.517062290537119329e-02
4.132499999999985363e+01 3.530662612073617868e-02
4.134999999999985931e+01 3.544229770992773226e-02
4.137499999999985789e+01 3.557763304534234533e-02
4.139999999999985647e+01 3.571262753279445812e-02
4.142499999999985505e+01 3.584727661225498713e-02
4.144999999999985363e+01 3.598157575858311474e-02
4.147499999999985931e+01 3.611552048224619949e-02
4.149999999999985789e+01 3.624910633003085997e-02
4.152499999999985647e+01 3.638232888574432361e-02
4.154999999999985505e+01 3.651518377090498535e-02
4.157499999999985363e+01 3.664766664542146862e-02
4.159999999999985221e+01 3.677977320826276292e-02
4.162499999999985789e+01 3.691149919811550356e-02
4.164999999999985647e+01 3.704284039403107215e-02
4.167499999999985505e+01 3.717379261605992941e-02
4.169999999999985363e+01 3.730435172587594911e-02
4.172499999999985221e+01 3.743451362738668686e-02
4.174999999999985789e+01 3.756427426733294911e-02
4.177499999999985647e+01 3.769362963587500476e-02
4.179999999999985505e+01 3.782257576716694519e-02
4.182499999999985363e+01 3.795110873991788814e-02
4.184999999999985221e+01 3.807922467793981719e-02
4.187499999999985789e+01 3.820691975068288976e-02
4.189999999999985647e+01 3.833419017375695043e-02
4.192499999999985505e+01 3.846103220943997841e-02
4.194999999999985363e+01 3.858744216717259479e-02
4.197499999999985221e+01 3.871341640403831025e-02
4.199999999999985789e+01 3.883895132523163679e-02
4.202499999999985647e+01 3.896404338450908111e-02
4.204999999999985505e+01 3.908868908462931335e-02
4.207499999999985363e+01 3.921288497777705717e-02
4.209999999999985221e+01 3.933662766597253307e-02
4.212499999999985079e+01 3.945991380146758598e-02
4.214999999999985647e+01 3.958274008712608927e-02
4.217499999999985505e+01 3.970510327679008244e-02
4.219999999999985363e+01 3.982700017563168410e-02
4.222499999999985221e+01 3.994842764048946865e-02
4.224999999999985079e+01 4.006938258019030613e-02
4.227499999999985647e+01 4.018986195585610294e-02
4.229999999999985505e+01 4.030986278119606803e-02
4.232499999999985363e+01 4.042938212278338744e-02
4.234999999999985221e+01 4.054841710031711205e-02
4.237499999999985079e+01 4.066696488686914052e-02
4.239999999999984936e+01 4.078502270911628369e-02
4.242499999999985505e+01 4.090258784755687604e-02
4.244999999999985363e+01 4.101965763671230891e-02
4.247499999999985221e+01 4.113622946531487329e-02
4.249999999999985079e+01 4.125230077647772109e-02
4.252499999999984936e+01 4.136786906785325929e-02
4.254999999999985505e+01 4.148293189177378049e-02
4.257499999999985363e+01 4.159748685537992263e-02
4.259999999999985221e+01 4.171153162073091419e-02
4.262499999999985079e+01 4.182506390490282194e-02
4.264999999999984936e+01 4.193772391668918603e-02
4.267499999999985505e+01 4.204774349612046269e-02
4.269999999999985363e+01 4.215738472147820270e-02
4.272499999999985221e+01 4.226664406106946797e-02
4.274999999999985079e+01 4.237551801787856065e-02
4.277499999999984936e+01 4.248400313009390722e-02
4.279999999999985505e+01 4.259209597162628286e-02
4.282499999999985363e+01 4.269979315261692582e-02
4.284999999999985221e+01 4.280709131993833128e-02
4.287499999999985079e+01 4.291398715768481725e-02
4.289999999999984936e+01 4.302047738765312629e-02
4.292499999999984794e+01 4.312655876981393716e-02
4.294999999999985363e+01 4.323222810277364131e-02
4.297499999999985221e+01 4.333748222422579427e-02
4.299999999999985079e+01 4.344231801139307458e-02
4.302499999999984936e+01 4.354673238145753689e-02
4.304999999999984794e+01 4.365072229198246889e-02
4.307499999999985363e+01 4.375428474132186246e-02
4.309999999999985221e+01 4.385741676902052411e-02
4.312499999999985079e+01 4.396011545620298611e-02
4.314999999999984936e+01 4.406237792595053132e-02
4.317499999999984794e+01 4.416420134366894762e-02
4.319999999999984652e+01 4.426558291744411844e-02
4.322499999999985221e+01 4.436651989838631682e-02
4.324999999999985079e+01 4.446700958096343886e-02
4.327499999999984936e+01 4.456704930332285042e-02
4.329999999999984794e+01 4.466663644760134055e-02
4.332499999999984652e+01 4.476576844022493035e-02
4.334999999999985221e+01 4.486444275219370753e-02
4.337499999999985079e+01 4.496265689936021492e-02
4.339999999999984936e+01 4.506040844268936751e-02
4.342499999999984794e+01 4.515769498851414376e-02
4.344999999999984652e+01 4.525451418877181331e-02
4.347499999999985221e+01 4.535086374123432212e-02
4.349999999999985079e+01 4.544674138972294719e-02
4.352499999999984936e+01 4.554214492431322980e-02
4.354999999999984794e+01 4.563707218152603107e-02
4.357499999999984652e+01 4.573152104450810274e-02
4.359999999999985221e+01 4.582548944319937007e-02
4.362499999999985079e+01 4.591897535448969531e-02
4.364999999999984936e+01 4.601197680236195076e-02
4.367499999999984794e+01 4.610449185802328875e-02
4.369999999999984652e+01 4.619651864002684294e-02
4.372499999999984510e+01 4.628805531437706067e-02
4.374999999999985079e+01 4.637910009462665323e-02
4.377499999999984936e+01 4.646965124195995972e-02
4.379999999999984794e+01 4.655970706526495889e-02
4.382499999999984652e+01 4.664926592119309628e-02
4.384999999999984510e+01 4.673832621420703770e-02
4.387499999999985079e+01 4.682688639661758412e-02
4.389999999999984936e+01 4.691494496860637575e-02
4.392499999999984794e+01 4.700250047824115068e-02
4.394999999999984652e+01 4.708955152147499545e-02
4.397499999999984510e+01 4.717609674213665838e-02
4.399999999999984368e+01 4.726213483190910836e-02
4.402499999999984936e+01 4.734766453029430611e-02
4.404999999999984794e+01 4.742537864075046378e-02
4.407499999999984652e+01 4.742263689696430556e-02
4.409999999999984510e+01 4.741946238134791408e-02
4.412499999999984368e+01 4.741585495719333188e-02
4.414999999999984936e+01 4.741181452392298490e-02
4.417499999999984794e+01 4.740734101713094811e-02
4.419999999999984652e+01 4.740243440861738322e-02
4.422499999999984510e+01 4.739709470641536443e-02
4.424999999999984368e+01 4.739132195480879467e-02
4.427499999999984936e+01 4.738511623434137066e-02
4.429999999999984794e+01 4.737847766181683962e-02
4.432499999999984652e+01 4.737140639029304573e-02
4.434999999999984510e+01 4.736390260906535310e-02
4.437499999999984368e+01 4.735596654364247066e-02
4.439999999999984936e+01 4.734759845571404752e-02
4.442499999999984794e+01 4.733879864310919228e-02
4.444999999999984652e+01 4.732956743974788688e-02
4.447499999999984510e+01 4.731990521558324114e-02
4.449999999999984368e+01 4.730981237653527488e-02
4.452499999999984226e+01 4.729928936441683829e-02
4.454999999999984794e+01 4.728833665685035909e-02
4.457499999999984652e+01 4.727695476717855977e-02
4.459999999999984510e+01 4.726514424436450285e-02
4.462499999999984368e+01 4.725290567288453758e-02
4.464999999999984226e+01 4.724023967261326701e-02
4.467499999999984794e+01 4.722714689870069482e-02
4.469999999999984652e+01 4.721362804144019210e-02
4.472499999999984510e+01 4.719968382613016350e-02
4.474999999999984368e+01 4.718531501292656805e-02
4.477499999999984226e+01 4.717052239668773767e-02
4.479999999999984084e+01 4.715530680681197240e-02
4.482499999999984652e+01 4.713966910706737096e-02
4.484999999999984510e+01 4.712361019541360524e-02
4.487499999999984368e+01 4.710713100381629798e-02
4.489999999999984226e+01 4.709023249805437822e-02
4.492499999999984084e+01 4.707291567751938771e-02
4.494999999999984652e+01 4.705518157500777898e-02
4.497499999999984510e+01 4.703703125650615657e-02
4.499999999999984368e+01 4.701846582096956551e-02
4.502499999999984226e+01 4.699948640009162654e-02
4.504999999999984084e+01 4.698009415806989053e-02
4.507499999999984652e+01 4.696029029136121469e-02
4.509999999999984510e+01 4.694007602843410648e-02
4.512499999999984368e+01 4.691945262951132539e-02
4.514999999999984226e+01 4.689842138630807844e-02
4.517499999999984084e+01 4.687698362176159761e-02
4.519999999999984652e+01 4.685514068975771274e-02
4.522499999999984510e+01 4.683289397484795974e-02
4.524999999999984368e+01 4.681024489196208838e-02
4.527499999999984226e+01 4.678719488611518540e-02
4.529999999999984084e+01 4.676374543210799067e-02
4.532499999999983942e+01 4.673989803422099604e-02
4.534999999999984510e+01 4.671565422590589350e-02
4.537499999999984368e+01 4.669101556946682330e-02
4.539999999999984226e+01 4.666598365574176066e-02
4.542499999999984084e+01 4.664056010377344574e-02
4.544999999999983942e+01 4.661474656047970982e-02
4.547499999999984510e+01 4.658854470031553729e-02
4.549999999999984368e+01 4.656195622493255332e-02
4.552499999999984226e+01 4.653498286283343222e-02
4.554999999999984084e+01 4.650762636902008168e-02
4.557499999999983942e+01 4.645968313705981650e-02
4.559999999999983800e+01 4.634125120615704280e-02
4.562499999999984368e+01 4.622236737089412822e-02
4.564999999999984226e+01 4.610303447126511134e-02
4.567499999999984084e+01 4.598325538429668541e-02
4.569999999999983942e+01 4.586303302374181851e-02
4.572499999999983800e+01 4.574237033976383260e-02
4.574999999999984368e+01 4.562127031861279436e-02
4.577499999999984226e+01 4.549973598229292704e-02
4.579999999999984084e+01 4.537777038822291692e-02
4.582499999999983942e+01 4.525537662888787921e-02
4.584999999999983800e+01 4.513255783148300421e-02
4.587499999999984368e+01 4.500931715755043111e-02
4.589999999999984226e+01 4.488565780260736493e-02
4.592499999999984084e+01 4.476158299576773331e-02
4.594999999999983942e+01 4.463709599935551664e-02
4.597499999999983800e+01 4.451220010851144465e-02
4.599999999999984368e+01 4.438689865079094299e-02
4.602499999999984226e+01 4.426119498575813854e-02
4.604999999999984084e+01 4.413509250456792987e-02
4.607499999999983942e+01 4.400859462954700985e-02
4.609999999999983800e+01 4.388170481376318238e-02
4.612499999999983658e+01 4.375442654059046727e-02
4.614999999999984226e+01 4.362676332326791140e-02
4.617499999999984084e+01 4.349871870445070482e-02
4.619999999999983942e+01 4.337029625575582192e-02
4.622499999999983800e+01 4.324149957730156341e-02
4.624999999999983658e+01 4.311233229724094340e-02
4.627499999999984226e+01 4.298279807128971286e-02
4.629999999999984084e+01 4.285290058224845711e-02
4.632499999999983942e+01 4.272264353951794880e-02
4.634999999999983800e+01 4.259203067861137143e-02
4.637499999999983658e+01 4.246106576066036725e-02
4.639999999999983515e+01 4.232975257191474300e-02
4.642499999999984084e+01 4.219809492323921274e-02
4.644999999999983942e+01 4.206609664960450634e-02
4.647499999999983800e+01 4.193376160957357907e-02
4.649999999999983658e+01 4.180109368478359538e-02
4.652499999999983515e+01 4.166809677942473478e-02
4.654999999999984084e+01 4.153477481971255825e-02
4.657499999999983942e+01 4.140113175335860540e-02
4.659999999999983800e+01 4.126717154903623147e-02
4.662499999999983658e+01 4.113289819584343976e-02
4.664999999999983515e+01 4.099831570276044057e-02
4.667499999999984084e+01 4.086342809810684928e-02
4.669999999999983942e+01 4.072823942899389538e-02
4.672499999999983800e+01 4.059275376077295383e-02
4.674999999999983658e+01 4.045697517648391695e-02
4.677499999999983515e+01 4.032090777629880607e-02
4.679999999999984084e+01 4.018455567696355146e-02
4.682499999999983942e+01 4.004792301123756559e-02
4.684999999999983800e+01 3.991101392733235886e-02
4.687499999999983658e+01 3.977383258834530505e-02
4.689999999999983515e+01 3.963638317169578679e-02
4.692499999999983373e+01 3.949866986855579687e-02
4.694999999999983942e+01 3.936069688328269756e-02
4.697499999999983800e+01 3.922246843284769857e-02
4.699999999999983658e+01 3.908398874626534819e-02
4.702499999999983515e+01 3.894526206402189328e-02
4.704999999999983373e+01 3.880629263750232094e-02
4.707499999999983942e+01 3.866708472841707406e-02
4.709999999999983800e+01 3.852764260822903741e-02
4.712499999999983658e+01 3.838797055758023241e-02
4.714999999999983515e+01 3.824807286571734605e-02
4.717499999999983373e+01 3.810795382991902930e-02
4.719999999999983231e+01 3.796921690497361002e-02
4.722499999999983800e+01 3.785675796902488593e-02
4.724999999999983658e+01 3.774393781113589280e-02
4.727499999999983515e+01 3.763075889854412825e-02
4.729999999999983373e+01 3.751722372771010283e-02
4.732499999999983231e+01 3.740333482408416538e-02
4.734999999999983800e+01 3.728909474186747203e-02
4.737499999999983658e+01 3.717450606376813266e-02
4.739999999999983515e+01 3.705957140074884332e-02
4.742499999999983373e+01 3.694429339177063287e-02
4.744999999999983231e+01 3.682867470352910871e-02
4.747499999999983800e+01 3.671271803018492236e-02
4.749999999999983658e+01 3.659642609308889211e-02
4.752499999999983515e+01 3.647980164049988844e-02
4.754999999999983373e+01 3.636284744729855606e-02
4.757499999999983231e+01 3.624556631469366685e-02
4.759999999999983800e+01 3.612796106992399031e-02
4.762499999999983658e+01 3.601003456595345403e-02
4.764999999999983515e+01 3.589178968116178703e-02
4.767499999999983373e+01 3.577322931902920944e-02
4.769999999999983231e+01 3.565435640781455112e-02
4.772499999999983089e+01 3.553517390023095551e-02
4.774999999999983658e+01 3.541568477311327068e-02
4.777499999999983515e+01 3.529589202708194318e-02
4.779999999999983373e+01 3.517579868620161754e-02
4.782499999999983231e+01 3.505540779763385850e-02
4.784999999999983089e+01 3.493472243128787486e-02
4.787499999999983658e+01 3.481374567946094595e-02
4.789999999999983515e+01 3.469248065648142948e-02
4.792499999999983373e+01 3.457093049833991766e-02
4.794999999999983231e+01 3.444909836232167705e-02
4.797499999999983089e+01 3.432698742663130992e-02
4.799999999999982947e+01 3.420460089001386983e-02
4.802499999999983515e+01 3.408194197137346532e-02
4.804999999999983373e+01 3.395901390938482062e-02
4.807499999999983231e+01 3.383581996210375392e-02
4.809999999999983089e+01 3.371236340657162572e-02
4.812499999999982947e+01 3.358864753841803164e-02
4.814999999999983515e+01 3.346467567145765265e-02
4.817499999999983373e+01 3.334045113728607845e-02
4.819999999999983231e+01 3.321597728486982981e-02
4.822499999999983089e+01 3.309125748013495849e-02
4.824999999999982947e+01 3.296629510555219161e-02
4.827499999999983515e+01 3.284109355971701755e-02
4.829999999999983373e+01 3.271565625693058366e-02
4.832499999999983231e+01 3.258998662677435598e-02
4.834999999999983089e+01 3.246408811368409891e-02
4.837499999999982947e+01 3.233796417652063521e-02
4.839999999999983515e+01 3.221161828813841332e-02
4.842499999999983373e+01 3.208505393495088287e-02
4.844999999999983231e+01 3.195827461649637657e-02
4.847499999999983089e+01 3.183128384499783053e-02
4.849999999999982947e+01 3.170408514492479429e-02
4.852499999999982805e+01 3.157668205255030613e-02
4.854999999999983373e+01 3.144907811550892024e-02
4.857499999999983231e+01 3.132127689235075091e-02
4.859999999999983089e+01 3.119328195209592966e-02
4.862499999999982947e+01 3.106509687378681758e-02
4.864999999999982805e+01 3.093672524603960708e-02
4.867499999999983373e+01 3.080817066659476133e-02
4.869999999999983231e+01 3.067943674186617703e-02
4.872499999999983089e+01 3.055052708649060034e-02
4.874999999999982947e+01 3.042144532287527348e-02
4.877499999999982805e+01 3.029219508074638273e-02
4.879999999999982663e+01 3.016277999669541784e-02
4.882499999999983231e+01 3.003320371372690187e-02
4.884999999999983089e+01 2.990346988080627016e-02
4.887499999999982947e+01 2.977358215240513348e-02
4.889999999999982805e+01 2.964354418805012145e-02
4.892499999999982663e+01 2.951335965187013022e-02
4.894999999999983231e+01 2.938424125771088580e-02
4.897499999999983089e+01 2.930294520926439092e-02
4.899999999999982947e+01 2.922138842515717427e-02
4.902499999999982805e+01 2.913957254054213089e-02
4.904999999999982663e+01 2.905749921146516188e-02
4.907499999999983231e+01 2.897517011473342910e-02
4.909999999999983089e+01 2.889258694777939451e-02
4.912499999999982947e+01 2.880975142852008203e-02
4.914999999999982805e+01 2.872666529521274506e-02
4.917499999999982663e+01 2.864333030630554500e-02
4.919999999999983231e+01 2.855974824028430573e-02
4.922499999999983089e+01 2.847592089551480993e-02
4.924999999999982947e+01 2.839185009008117835e-02
4.927499999999982805e+01 2.830753766161960353e-02
4.929999999999982663e+01 2.822298546714863132e-02
4.932499999999982521e+01 2.813819538289429392e-02
4.934999999999983089e+01 2.805316930411268228e-02
4.937499999999982947e+01 2.796790914490643321e-02
4.939999999999982805e+01 2.788241683803909660e-02
4.942499999999982663e+01 2.779669433474460036e-02
4.944999999999982521e+01 2.771074360453299953e-02
4.947499999999983089e+01 2.762456663499169782e-02
4.949999999999982947e+01 2.753816543158407737e-02
4.952499999999982805e+01 2.745154201744412492e-02
4.954999999999982663e+01 2.736469843316523959e-02
4.957499999999982521e+01 2.727763673658884988e-02
4.959999999999982379e+01 2.719035900258629651e-02
4.962499999999982947e+01 2.710286732283889374e-02
4.964999999999982805e+01 2.701516380561361924e-02
4.967499999999982663e+01 2.692725057553637877e-02
4.969999999999982521e+01 2.683912977335978917e-02
4.972499999999982379e+01 2.675080355573001764e-02
4.974999999999982947e+01 2.666227409494924955e-02
4.977499999999982805e+01 2.657354357873432243e-02
4.979999999999982663e+01 2.648461420997260882e-02
4.982499999999982521e+01 2.639548820647587279e-02
4.984999999999982379e+01 2.630616780072942210e-02
4.987499999999982947e+01 2.621665523963920622e-02
4.989999999999982805e+01 2.612695278427575041e-02
4.992499999999982663e+01 2.603706270961538005e-02
4.994999999999982521e+01 2.594698730427877006e-02
4.997499999999982379e+01 2.585672887026604222e-02
4.999999999999982947e+01 2.576628972269042611e-02
5.002499999999982805e+01 2.567567218950843680e-02
5.004999999999982663e+01 2.558487861124831078e-02
5.007499999999982521e+01 2.549391134073454926e-02
5.009999999999982379e+01 2.540277274281245445e-02
5.012499999999982236e+01 2.531146519406871076e-02
5.014999999999982805e+01 2.521999108254928401e-02
5.017499999999982663e+01 2.512835280747786545e-02
5.019999999999982521e+01 2.503655277896937870e-02
5.022499999999982379e+01 2.494459341774304603e-02
5.024999999999982236e+01 2.485247715483318923e-02
5.027499999999982805e+01 2.476020643129900334e-02
5.029999999999982663e+01 2.466778369793110742e-02
5.032499999999982521e+01 2.457521141495800504e-02
5.034999999999982379e+01 2.448249205175016124e-02
5.037499999999982236e+01 2.438962808652300057e-02
5.039999999999982094e+01 2.429662200603815991e-02
5.042499999999982663e+01 2.420347630530382890e-02
5.044999999999982521e+01 2.411019348727372683e-02
5.047499999999982379e+01 2.401677606254539257e-02
5.049999999999982236e+01 2.392322654905641027e-02
5.052499999999982094e+01 2.382954747178065574e-02
5.054999999999982663e+01 2.373574136242330782e-02
5.057499999999982521e+01 2.364181075911547456e-02
5.059999999999982379e+01 2.354775820610736925e-02
5.062499999999982236e+01 2.345358625346158701e-02
5.064999999999982094e+01 2.335929745674552790e-02
5.067499999999982663e+01 2.326489437672338637e-02
5.069999999999982521e+01 2.317037957904842516e-02
5.072499999999982379e+01 2.307575563395323701e-02
5.074999999999982236e+01 2.298102511594236202e-02
5.077499999999982094e+01 2.288977494781856831e-02
5.079999999999982663e+01 2.280385040095066554e-02
5.082499999999982521e+01 2.271781465181914664e-02
5.084999999999982379e+01 2.263559648702788765e-02
5.087499999999982236e+01 2.255782473769619295e-02
5.089999999999982094e+01 2.247985378178863486e-02
5.092499999999981952e+01 2.240168519915649442e-02
5.094999999999982521e+01 2.232332058681467390e-02
5.097499999999982379e+01 2.224476155881384420e-02
5.099999999999982236e+01 2.216600974610953220e-02
5.102499999999982094e+01 2.208706679642801624e-02
5.104999999999981952e+01 2.200793437412754822e-02
5.107499999999982521e+01 2.192861416005690081e-02
5.109999999999982379e+01 2.184910785140952230e-02
5.112499999999982236e+01 2.176941716157468343e-02
5.114999999999982094e+01 2.168954381998451642e-02
5.117499999999981952e+01 2.160948957195794537e-02
5.119999999999981810e+01 2.152925617854074478e-02
5.122499999999982379e+01 2.144884541634245467e-02
5.124999999999982236e+01 2.136825907736928168e-02
5.127499999999982094e+01 2.128749896885471365e-02
5.129999999999981952e+01 2.120656691308490938e-02
5.132499999999981810e+01 2.112546474722274900e-02
5.134999999999982379e+01 2.104419432312722507e-02
5.137499999999982236e+01 2.096275750716997122e-02
5.139999999999982094e+01 2.088115618004841162e-02
5.142499999999981952e+01 2.079939223659629452e-02
5.144999999999981810e+01 2.071746758559001728e-02
5.147499999999982379e+01 2.063538414955320630e-02
5.149999999999982236e+01 2.055314386455696363e-02
5.152499999999982094e+01 2.047074868001739698e-02
5.154999999999981952e+01 2.038820055849169602e-02
5.157499999999981810e+01 2.030550147546838699e-02
5.159999999999982379e+01 2.022265341915725420e-02
5.162499999999982236e+01 2.013965839027588578e-02
5.164999999999982094e+01 2.005651840183229895e-02
5.167499999999981952e+01 1.997323547890653486e-02
5.169999999999981810e+01 1.988981165842784379e-02
5.172499999999981668e+01 1.980624898895144703e-02
5.174999999999982236e+01 1.972254953043050055e-02
5.177499999999982094e+01 1.963871535398735782e-02
5.179999999999981952e+01 1.955474854168104404e-02
5.182499999999981810e+01 1.947065118627347088e-02
5.184999999999981668e+01 1.938642539099295903e-02
5.187499999999982236e+01 1.930207326929566508e-02
5.189999999999982094e+01 1.921759694462397972e-02
5.192499999999981952e+01 1.913299855016430129e-02
5.194999999999981810e+01 1.904828022860161410e-02
5.197499999999981668e+01 1.896344413187273092e-02
5.199999999999981526e+01 1.887849242091736018e-02
5.202499999999982094e+01 1.879342726542727188e-02
5.204999999999981952e+01 1.870825084359395429e-02
5.207499999999981810e+01 1.862296534185470254e-02
5.209999999999981668e+01 1.853757295463630966e-02
5.212499999999981526e+01 1.845207588409808822e-02
5.214999999999982094e+01 1.836647633987323683e-02
5.217499999999981952e+01 1.828077653880838885e-02
5.219999999999981810e+01 1.819497870470199175e-02
5.222499999999981668e+01 1.810908506804164222e-02
5.224999999999981526e+01 1.802309786574021744e-02
5.227499999999982094e+01 1.793701934087056984e-02
5.229999999999981952e+01 1.785085174239962880e-02
5.232499999999981810e+01 1.776459732492092700e-02
5.234999999999981668e+01 1.767825834838691879e-02
5.237499999999981526e+01 1.759183707783977535e-02
5.239999999999982094e+01 1.750533578314261707e-02
5.242499999999981952e+01 1.741875673870828256e-02
5.244999999999981810e+01 1.733210222322922531e-02
5.247499999999981668e+01 1.724537451940592533e-02
5.249999999999981526e+01 1.715857591367495744e-02
5.252499999999981384e+01 1.707170869593721899e-02
5.254999999999981952e+01 1.698477515928498507e-02
5.257499999999981810e+01 1.689777759972994550e-02
5.259999999999981668e+01 1.681071831592970134e-02
5.262499999999981526e+01 1.672359960891551742e-02
5.264999999999981384e+01 1.663642378181910339e-02
5.267499999999981952e+01 1.654919313959970009e-02
5.269999999999981810e+01 1.646190998877219633e-02
5.272499999999981668e+01 1.637457663713400707e-02
5.274999999999981526e+01 1.628719539349332210e-02
5.277499999999981384e+01 1.619976856739768420e-02
5.279999999999981242e+01 1.611654504359760071e-02
5.282499999999981810e+01 1.605249685740239157e-02
5.284999999999981668e+01 1.597106318218685997e-02
5.287499999999981526e+01 1.590005640204569803e-02
5.289999999999981384e+01 1.592305352236831825e-02
5.292499999999981242e+01 1.594595996893998988e-02
5.294999999999981810e+01 1.596877490464317789e-02
5.297499999999981668e+01 1.599149749753738664e-02
5.299999999999981526e+01 1.601412692098298785e-02
5.302499999999981384e+01 1.603666235376335902e-02
5.304999999999981242e+01 1.605910298020672006e-02
5.307499999999981810e+01 1.608144799030790731e-02
5.309999999999981668e+01 1.610369657984802444e-02
5.312499999999981526e+01 1.612584795051453732e-02
5.314999999999981384e+01 1.614790131002038359e-02
5.317499999999981242e+01 1.616985587222112206e-02
5.319999999999981810e+01 1.619171085723300832e-02
5.322499999999981668e+01 1.621346549154820127e-02
5.324999999999981526e+01 1.623511900815064260e-02
5.327499999999981384e+01 1.625667064662975059e-02
5.329999999999981242e+01 1.627811965329371488e-02
5.332499999999981100e+01 1.629946528128159086e-02
5.334999999999981668e+01 1.632070679067416236e-02
5.337499999999981526e+01 1.634184344860323615e-02
5.339999999999981384e+01 1.636287452936096773e-02
5.342499999999981242e+01 1.638379931450658494e-02
5.344999999999981100e+01 1.640461709297232062e-02
5.347499999999981668e+01 1.642532716116874847e-02
5.349999999999981526e+01 1.644592882308773540e-02
5.352499999999981384e+01 1.646642139040442945e-02
5.354999999999981242e+01 1.648680418257807492e-02
5.357499999999981100e+01 1.650707652695132532e-02
5.359999999999980957e+01 1.652723775884741217e-02
5.362499999999981526e+01 1.654728722166691826e-02
5.364999999999981384e+01 1.656722426698199746e-02
5.367499999999981242e+01 1.658704825463006710e-02
5.369999999999981100e+01 1.660675855280453403e-02
5.372499999999980957e+01 1.662635453814538880e-02
5.374999999999981526e+01 1.664583559582697575e-02
5.377499999999981384e+01 1.666520111964488182e-02
5.379999999999981242e+01 1.668445051210031005e-02
5.382499999999981100e+01 1.670358318448357179e-02
5.384999999999980957e+01 1.672259855695533426e-02
5.387499999999981526e+01 1.674149605862597368e-02
5.389999999999981384e+01 1.676027512763350949e-02
5.392499999999981242e+01 1.675757975376574241e-02
5.394999999999981100e+01 1.673488384396255857e-02
5.397499999999980957e+01 1.671206757874468471e-02
5.399999999999981526e+01 1.668913149096168044e-02
5.402499999999981384e+01 1.666607612357619977e-02
5.404999999999981242e+01 1.664290202960672441e-02
5.407499999999981100e+01 1.661960977206757353e-02
5.409999999999980957e+01 1.659619992390736626e-02
5.412499999999980815e+01 1.657267306794465642e-02
5.414999999999981384e+01 1.654902979680180145e-02
5.417499999999981242e+01 1.652527071283634366e-02
5.419999999999981100e+01 1.650139642807050069e-02
5.422499999999980957e+01 1.647740756411843199e-02
5.424999999999980815e+01 1.645330475211125715e-02
5.427499999999981384e+01 1.642908863261989538e-02
5.429999999999981242e+01 1.640475985557666994e-02
5.432499999999981100e+01 1.638031908019359217e-02
5.434999999999980957e+01 1.635576697487958406e-02
5.437499999999980815e+01 1.633110421715508465e-02
5.439999999999980673e+01 1.630633149356550474e-02
5.442499999999981242e+01 1.628144949959144799e-02
5.444999999999981100e+01 1.625645893955871696e-02
5.447499999999980957e+01 1.623136052654442982e-02
5.449999999999980815e+01 1.620615498228317880e-02
5.452499999999980673e+01 1.618084303707003485e-02
5.454999999999981242e+01 1.615542542966229636e-02
5.457499999999981100e+01 1.612990290717956215e-02
5.459999999999980957e+01 1.610427622500167077e-02
5.462499999999980815e+01 1.607854614666527973e-02
5.464999999999980673e+01 1.605271344375846718e-02
5.467499999999981242e+01 1.602677889581409151e-02
5.469999999999981100e+01 1.600074329020124628e-02
5.472499999999980957e+01 1.597460742201507050e-02
5.474999999999980815e+01 1.594837209396530661e-02
5.477499999999980673e+01 1.592203811626331095e-02
5.479999999999981242e+01 1.589560630650698955e-02
5.482499999999981100e+01 1.586907748956563682e-02
5.484999999999980957e+01 1.584245249746197778e-02
5.487499999999980815e+01 1.581573216925376280e-02
5.489999999999980673e+01 1.578891735091331530e-02
5.492499999999980531e+01 1.576200889520703100e-02
5.494999999999981100e+01 1.573500766157189326e-02
5.497499999999980957e+01 1.570791451599259925e-02
5.499999999999980815e+01 1.568521547754895412e-02
5.502499999999980673e+01 1.568030437250387404e-02
5.504999999999980531e+01 1.567765184650911706e-02
5.507499999999981100e+01 1.567659126005917919e-02
5.509999999999980957e+01 1.566930831006067143e-02
5.512499999999980815e+01 1.566178007271781109e-02
5.514999999999980673e+01 1.565413325159689673e-02
5.517499999999980531e+01 1.564636772007371376e-02
5.519999999999980389e+01 1.563848336122698052e-02
5.522499999999980957e+01 1.563048006789907046e-02
5.524999999999980815e+01 1.562235774275529294e-02
5.527499999999980673e+01 1.561411629834127957e-02
5.529999999999980531e+01 1.560575565713807900e-02
5.532499999999980389e+01 1.559727575161528462e-02
5.534999999999980957e+01 1.558867652428233552e-02
5.537499999999980815e+01 1.557995792773750852e-02
5.539999999999980673e+01 1.557111992471503330e-02
5.542499999999980531e+01 1.556216248812966954e-02
5.544999999999980389e+01 1.555308560111961884e-02
5.547499999999980957e+01 1.554388925708683616e-02
5.549999999999980815e+01 1.553457345973562574e-02
5.552499999999980673e+01 1.552513822310823584e-02
5.554999999999980531e+01 1.551558357161910741e-02
5.557499999999980389e+01 1.550590954008610606e-02
5.559999999999980957e+01 1.549611617375991519e-02
5.562499999999980815e+01 1.548620352835089649e-02
5.564999999999980673e+01 1.547617167005376458e-02
5.567499999999980531e+01 1.546602067556955909e-02
5.569999999999980389e+01 1.545575063212584373e-02
5.572499999999980247e+01 1.544536163749404660e-02
5.574999999999980815e+01 1.543485380000450893e-02
5.577499999999980673e+01 1.542422723855917284e-02
5.579999999999980531e+01 1.541348208264183700e-02
5.582499999999980389e+01 1.540261847232621099e-02
5.584999999999980247e+01 1.539163655828068404e-02
5.587499999999980815e+01 1.538053650177195059e-02
5.589999999999980673e+01 1.536931847466492876e-02
5.592499999999980531e+01 1.535798265942104474e-02
5.594999999999980389e+01 1.534652924909334255e-02
5.597499999999980247e+01 1.533495844732022002e-02
5.599999999999980105e+01 1.532327046831511753e-02
5.602499999999980673e+01 1.531146553685510184e-02
5.604999999999980531e+01 1.529954388826619376e-02
5.607499999999980389e+01 1.528750576840657432e-02
5.609999999999980247e+01 1.527535143364686446e-02
5.612499999999980105e+01 1.526308115084862652e-02
5.614999999999980673e+01 1.525069519733946062e-02
5.617499999999980531e+01 1.523819386088650848e-02
5.619999999999980389e+01 1.522557743966687811e-02
5.622499999999980247e+01 1.520692695573767558e-02
5.624999999999980105e+01 1.518659264821043200e-02
5.627499999999980673e+01 1.516613523533414699e-02
5.629999999999980531e+01 1.514555517923447253e-02
5.632499999999980389e+01 1.512485295365753081e-02
5.634999999999980247e+01 1.510402904392480969e-02
5.637499999999980105e+01 1.508308394688545259e-02
5.639999999999980673e+01 1.506201817086553346e-02
5.642499999999980531e+01 1.504083223561449370e-02
5.644999999999980389e+01 1.501952667224871509e-02
5.647499999999980247e+01 1.499810202319267101e-02
5.649999999999980105e+01 1.497655884211650766e-02
5.652499999999979963e+01 1.495489769387152446e-02
5.654999999999980531e+01 1.493311915442262910e-02
5.657499999999980389e+01 1.491122381077821142e-02
5.659999999999980247e+01 1.488921226091667431e-02
5.662499999999980105e+01 1.486708511371138790e-02
5.664999999999979963e+01 1.484484298885160869e-02
5.667499999999980531e+01 1.482248651676189126e-02
5.669999999999980389e+01 1.480001633851815365e-02
5.672499999999980247e+01 1.477743310576164031e-02
5.674999999999980105e+01 1.475473748060948144e-02
5.677499999999979963e+01 1.473193013556388029e-02
5.679999999999979821e+01 1.470901175341751514e-02
5.682499999999980389e+01 1.468598302715772193e-02
5.684999999999980247e+01 1.466284465986691238e-02
5.687499999999980105e+01 1.463959736462162702e-02
5.689999999999979963e+01 1.461624186438856450e-02
5.692499999999979821e+01 1.459277889191843737e-02
5.694999999999980389e+01 1.456920918963773744e-02
5.697499999999980247e+01 1.454553350953776206e-02
5.699999999999980105e+01 1.452175261306172353e-02
5.702499999999979963e+01 1.449786727098955480e-02
5.704999999999979821e+01 1.447387826332045650e-02
5.707499999999980389e+01 1.444978637915363649e-02
5.709999999999980247e+01 1.442559241656630672e-02
5.712499999999980105e+01 1.440129718249064973e-02
5.714999999999979963e+01 1.437690149258774239e-02
5.717499999999979821e+01 1.435240617112023762e-02
5.719999999999980389e+01 1.432781205082267820e-02
5.722499999999980247e+01 1.430311997277059974e-02
5.724999999999980105e+01 1.427833078624685115e-02
5.727499999999979963e+01 1.425344534860726285e-02
5.729999999999979821e+01 1.422846452514374069e-02
5.732499999999979678e+01 1.420338918894586272e-02
5.734999999999980247e+01 1.417822022076131727e-02
5.737499999999980105e+01 1.415295850885449867e-02
5.739999999999979963e+01 1.414568376591757159e-02
5.742499999999979821e+01 1.415384935772577742e-02
5.744999999999979678e+01 1.412763969504945809e-02
5.747499999999980247e+01 1.409468971393303127e-02
5.749999999999980105e+01 1.413774271829011664e-02
5.752499999999979963e+01 1.418039343951781224e-02
5.754999999999979821e+01 1.422296927793742678e-02
5.757499999999979678e+01 1.426546863020474766e-02
5.759999999999979536e+01 1.430788989557958690e-02
5.762499999999980105e+01 1.435023147618123829e-02
5.764999999999979963e+01 1.439249177724418426e-02
5.767499999999979821e+01 1.443466920737453488e-02
5.769999999999979678e+01 1.447676217880622743e-02
5.772499999999979536e+01 1.451876910765850619e-02
5.774999999999980105e+01 1.456068841419230243e-02
5.777499999999979963e+01 1.460251852306743495e-02
5.779999999999979821e+01 1.464425786359982440e-02
5.782499999999979678e+01 1.468590487001824978e-02
5.784999999999979536e+01 1.472745798172081164e-02
5.787499999999980105e+01 1.476891564353161913e-02
5.789999999999979963e+01 1.481027630595680745e-02
5.792499999999979821e+01 1.485153842543950921e-02
5.794999999999979678e+01 1.489270046461524041e-02
5.797499999999979536e+01 1.493376089256607739e-02
5.799999999999980105e+01 1.497471818507375464e-02
5.802499999999979963e+01 1.501557082487258755e-02
5.804999999999979821e+01 1.505631730190090667e-02
5.807499999999979678e+01 1.509695611355170615e-02
5.809999999999979536e+01 1.513748576492197732e-02
5.812499999999979394e+01 1.517790476906090945e-02
5.814999999999979963e+01 1.521821164721694729e-02
5.817499999999979821e+01 1.525840492908258489e-02
5.819999999999979678e+01 1.529848315303894771e-02
5.822499999999979536e+01 1.533844486639778827e-02
5.824999999999979394e+01 1.537828862564185120e-02
5.827499999999979963e+01 1.541801299666433096e-02
5.829999999999979821e+01 1.545761655500468498e-02
5.832499999999979678e+01 1.549709788608460807e-02
5.834999999999979536e+01 1.553645558544037263e-02
5.837499999999979394e+01 1.557568825895353296e-02
5.839999999999979252e+01 1.561479452307964165e-02
5.842499999999979821e+01 1.565377300507407934e-02
5.844999999999979678e+01 1.569262234321602140e-02
5.847499999999979536e+01 1.573134118702958564e-02
5.849999999999979394e+01 1.576992819750257235e-02
5.852499999999979252e+01 1.580838204730230026e-02
5.854999999999979821e+01 1.584670142098884918e-02
5.857499999999979678e+01 1.588488501522578034e-02
5.859999999999979536e+01 1.592293153898740807e-02
5.862499999999979394e+01 1.596083971376318147e-02
5.864999999999979252e+01 1.599860827375974154e-02
5.867499999999979821e+01 1.603623596609861715e-02
5.869999999999979678e+01 1.607372155101192274e-02
5.872499999999979536e+01 1.607708158539512822e-02
5.874999999999979394e+01 1.606498753634884313e-02
5.877499999999979252e+01 1.605274890669145318e-02
5.879999999999979821e+01 1.604036589900561041e-02
5.882499999999979678e+01 1.602783873024401715e-02
5.884999999999979536e+01 1.601516763172613697e-02
5.887499999999979394e+01 1.600235284913104072e-02
5.889999999999979252e+01 1.598939464248700509e-02
5.892499999999979110e+01 1.597629328615651073e-02
5.894999999999979678e+01 1.596304906881821847e-02
5.897499999999979536e+01 1.594966229344454284e-02
5.899999999999979394e+01 1.593613327727627996e-02
5.902499999999979252e+01 1.592246235179224645e-02
5.904999999999979110e+01 1.590864986267647579e-02
5.907499999999979678e+01 1.589469616978058872e-02
5.909999999999979536e+01 1.588060164708283636e-02
5.912499999999979394e+01 1.586636668264371219e-02
5.914999999999979252e+01 1.585199167855702237e-02
5.917499999999979110e+01 1.583747705089816674e-02
5.919999999999978968e+01 1.582282322966776719e-02
5.922499999999979536e+01 1.580803065873242347e-02
5.924999999999979394e+01 1.579309979576123610e-02
5.927499999999979252e+01 1.577803111215901610e-02
5.929999999999979110e+01 1.576282509299566439e-02
5.932499999999978968e+01 1.574748223693194296e-02
5.934999999999979536e+01 1.573200305614184946e-02
5.937499999999979394e+01 1.571638807623131420e-02
5.939999999999979252e+01 1.570063783615344849e-02
5.942499999999979110e+01 1.568475288811989679e-02
5.944999999999978968e+01 1.566873379750968742e-02
5.947499999999979536e+01 1.565258114277342377e-02
5.949999999999979394e+01 1.563629551533533835e-02
5.952499999999979252e+01 1.561987751949084867e-02
5.954999999999979110e+01 1.560332777230168978e-02
5.957499999999978968e+01 1.558664690348749576e-02
5.959999999999979536e+01 1.556983555531386669e-02
5.962499999999979394e+01 1.555289438247793067e-02
5.964999999999979252e+01 1.553582405198988478e-02
5.967499999999979110e+01 1.551862524305236760e-02
5.969999999999978968e+01 1.550129864693620269e-02
5.972499999999978826e+01 1.548384496685362155e-02
5.974999999999979394e+01 1.546626491782782803e-02
5.977499999999979252e+01 1.544855922656080370e-02
5.979999999999979110e+01 1.543072863129712341e-02
5.982499999999978968e+01 1.541277388168603955e-02
5.984999999999978826e+01 1.539469573863996681e-02
5.987499999999979394e+01 1.537649497419127896e-02
5.989999999999979252e+01 1.535817237134563633e-02
5.992499999999979110e+01 1.533972872393331820e-02
5.994999999999978968e+01 1.532116483645816658e-02
5.997499999999978826e+01 1.530248152394356013e-02
5.999999999999978684e+01 1.527796181640265864e-02
6.002499999999979252e+01 1.523365734314449833e-02
6.004999999999979110e+01 1.520129490080370828e-02
6.007499999999978968e+01 1.520025664223099635e-02
6.009999999999978826e+01 1.519868932847453016e-02
6.012499999999978684e+01 1.519890414772188947e-02
6.014999999999979252e+01 1.519898766481895397e-02
6.017499999999979110e+01 1.519893947571011004e-02
6.019999999999978968e+01 1.519875918819367337e-02
6.022499999999978826e+01 1.519844642204209138e-02
6.024999999999978684e+01 1.519800080911946558e-02
6.027499999999979252e+01 1.519742199349639888e-02
6.029999999999979110e+01 1.519670963156274923e-02
6.032499999999978968e+01 1.519586339213634466e-02
6.034999999999978826e+01 1.519488295657028809e-02
6.037499999999978684e+01 1.519376801885611618e-02
6.039999999999979252e+01 1.519251828572513834e-02
6.042499999999979110e+01 1.519113347674565934e-02
6.044999999999978968e+01 1.518961332441817226e-02
6.047499999999978826e+01 1.518795757426667954e-02
6.049999999999978684e+01 1.518616598492727662e-02
6.052499999999978542e+01 1.518423832823319504e-02
6.054999999999979110e+01 1.518217438929739260e-02
6.057499999999978968e+01 1.517997396659035575e-02
6.059999999999978826e+01 1.517763687201625737e-02
6.062499999999978684e+01 1.517516293098429211e-02
6.064999999999978542e+01 1.517255198247779470e-02
6.067499999999979110e+01 1.516980387911866755e-02
6.069999999999978968e+01 1.516691848722949952e-02
6.072499999999978826e+01 1.516389568689126277e-02
6.074999999999978684e+01 1.516073537199773280e-02
6.077499999999978542e+01 1.515743745030629329e-02
6.079999999999978400e+01 1.515400184348538598e-02
6.082499999999978968e+01 1.515042848715766541e-02
6.084999999999978826e+01 1.514671733093986630e-02
6.087499999999978684e+01 1.514286833847893615e-02
6.089999999999978542e+01 1.513888148748444157e-02
6.092499999999978400e+01 1.513475676975685816e-02
6.094999999999978968e+01 1.513049419121240309e-02
6.097499999999978826e+01 1.512609377190421260e-02
6.099999999999978684e+01 1.512155554603906125e-02
6.102499999999978542e+01 1.511687956199099514e-02
6.104999999999978400e+01 1.511206588231054672e-02
6.107499999999978968e+01 1.510711458373009339e-02
6.109999999999978826e+01 1.510202575716612997e-02
6.112499999999978684e+01 1.509679950771654344e-02
6.114999999999978542e+01 1.509143595465459523e-02
6.117499999999978400e+01 1.508593523141938363e-02
6.119999999999978968e+01 1.508029748560137800e-02
6.122499999999978826e+01 1.507452287892529184e-02
6.124999999999978684e+01 1.506861158722816278e-02
6.127499999999978542e+01 1.506256380043384004e-02
6.129999999999978400e+01 1.505637972252392952e-02
6.132499999999978257e+01 1.505005957150453919e-02
6.134999999999978826e+01 1.504360357936906228e-02
6.137499999999978684e+01 1.503701199205756574e-02
6.139999999999978542e+01 1.503028506941208979e-02
6.142499999999978400e+01 1.502342308512835158e-02
6.144999999999978257e+01 1.501277539918904717e-02
6.147499999999978826e+01 1.499615269207676960e-02
6.149999999999978684e+01 1.497938706634075953e-02
6.152499999999978542e+01 1.496247892562329457e-02
6.154999999999978400e+01 1.494542868867056173e-02
6.157499999999978257e+01 1.492823678929223671e-02
6.159999999999978115e+01 1.491090367631729696e-02
6.162499999999978684e+01 1.489342981354485965e-02
6.164999999999978542e+01 1.487581567969166116e-02
6.167499999999978400e+01 1.485806176833465858e-02
6.169999999999978257e+01 1.484016858784991538e-02
6.172499999999978115e+01 1.482213666134709305e-02
6.174999999999978684e+01 1.480396652660010380e-02
6.177499999999978542e+01 1.478565873597339174e-02
6.179999999999978400e+01 1.476721385634388421e-02
6.182499999999978257e+01 1.474863246901979112e-02
6.184999999999978115e+01 1.472991516965436662e-02
6.187499999999978684e+01 1.471106256815628462e-02
6.189999999999978542e+01 1.469207528859558555e-02
6.192499999999978400e+01 1.467295396910636013e-02
6.194999999999978257e+01 1.465369926178468167e-02
6.197499999999978115e+01 1.463431183258349401e-02
6.199999999999978684e+01 1.461479236120312268e-02
6.202499999999978542e+01 1.459514154097801483e-02
6.204999999999978400e+01 1.457536007876035489e-02
6.207499999999978257e+01 1.455544869479894615e-02
6.209999999999978115e+01 1.453540812261561697e-02
6.212499999999977973e+01 1.451523910887716692e-02
6.214999999999978542e+01 1.449494241326399965e-02
6.217499999999978400e+01 1.447451880833560377e-02
6.219999999999978257e+01 1.445396907939215311e-02
6.222499999999978115e+01 1.443329402433291865e-02
6.224999999999977973e+01 1.441249445351146935e-02
6.227499999999978542e+01 1.439157118958751813e-02
6.229999999999978400e+01 1.437052506737530877e-02
6.232499999999978257e+01 1.434935693368971643e-02
6.234999999999978115e+01 1.432806764718804436e-02
6.237499999999977973e+01 1.430665807821001473e-02
6.239999999999977831e+01 1.428512910861414430e-02
6.242499999999978400e+01 1.426348163161120751e-02
6.244999999999978257e+01 1.424171655159551034e-02
6.247499999999978115e+01 1.421983478397304684e-02
6.249999999999977973e+01 1.419783725498675007e-02
6.252499999999977831e+01 1.417572490153971854e-02
6.254999999999978400e+01 1.415349867101590303e-02
6.257499999999978257e+01 1.413115952109772130e-02
6.259999999999978115e+01 1.410870841958220163e-02
6.262499999999977973e+01 1.408614634419444629e-02
6.264999999999977831e+01 1.406347428239895087e-02
6.267499999999978400e+01 1.404069323120877254e-02
6.269999999999978257e+01 1.401780419699282139e-02
6.272499999999978115e+01 1.399480819528104401e-02
6.274999999999977973e+01 1.397170625056826619e-02
6.277499999999977831e+01 1.394849939611557225e-02
6.279999999999978400e+01 1.392518867375021167e-02
6.282499999999978257e+01 1.390177513366446654e-02
6.284999999999978115e+01 1.387825983421215811e-02
6.287499999999977973e+01 1.384860335041133116e-02
6.289999999999977831e+01 1.381476467571280016e-02
6.292499999999977689e+01 1.383398129710444735e-02
6.294999999999978257e+01 1.386597916145558898e-02
6.297499999999978115e+01 1.383035161342051518e-02
6.299999999999977973e+01 1.376282261190117998e-02
6.302499999999977831e+01 1.369511445062216934e-02
6.304999999999977689e+01 1.362722896963799307e-02
6.307499999999978257e+01 1.355916803132454010e-02
6.309999999999978115e+01 1.349093352017084572e-02
6.312499999999977973e+01 1.342252734256477870e-02
6.314999999999977831e+01 1.335395142657219529e-02
6.317499999999977689e+01 1.328520772170879716e-02
6.319999999999977547e+01 1.321629819870555854e-02
6.322499999999978115e+01 1.314722484926755634e-02
6.324999999999977973e+01 1.307798968582652745e-02
6.327499999999977831e+01 1.300859474128633446e-02
6.329999999999977689e+01 1.293904206876243280e-02
6.332499999999977547e+01 1.286933374131521250e-02
6.334999999999978115e+01 1.279947185167624839e-02
6.337499999999977973e+01 1.272945851196919352e-02
6.339999999999977831e+01 1.265929585342404073e-02
6.342499999999977689e+01 1.258898602608556939e-02
6.344999999999977547e+01 1.251853119851588717e-02
6.347499999999978115e+01 1.244793355749055849e-02
6.349999999999977973e+01 1.237719530769038762e-02
6.352499999999977831e+01 1.230631867138519235e-02
6.354999999999977689e+01 1.223530588811471559e-02
6.357499999999977547e+01 1.216415921436189360e-02
6.359999999999978115e+01 1.209288092322203731e-02
6.362499999999977973e+01 1.202147330406617455e-02
6.364999999999977831e+01 1.194993866219960267e-02
6.367499999999977689e+01 1.187827931851520233e-02
6.369999999999977547e+01 1.180649760914204323e-02
6.372499999999977405e+01 1.173459588508907019e-02
6.374999999999977973e+01 1.166257651188418003e-02
6.377499999999977831e+01 1.159044186920905883e-02
6.379999999999977689e+01 1.151819435052904225e-02
6.382499999999977547e+01 1.144583636271957056e-02
6.384999999999977405e+01 1.137337032568766330e-02
6.387499999999977973e+01 1.130079867199001477e-02
6.389999999999977831e+01 1.122812384644729551e-02
6.392499999999977689e+01 1.115534830575409982e-02
6.394999999999977547e+01 1.108247451808637603e-02
6.397499999999977405e+01 1.100950496270433100e-02
6.399999999999977263e+01 1.093644212955337952e-02
6.402499999999977831e+01 1.086328851886051231e-02
6.404999999999978400e+01 1.079004664072929186e-02
6.407499999999977547e+01 1.071671901473104579e-02
6.409999999999976694e+01 1.064330816949322044e-02
6.412499999999977263e+01 1.056981664228658947e-02
6.414999999999977831e+01 1.049624697860869482e-02
6.417499999999978400e+01 1.042260173176611827e-02
6.419999999999977547e+01 1.034888346245440259e-02
6.422499999999976694e+01 1.027509473833585103e-02
6.424999999999977263e+01 1.020123813361642311e-02
6.427499999999977831e+01 1.012731622862042200e-02
6.429999999999978400e+01 1.005333160936434239e-02
6.432499999999977547e+01 9.979286867129240346e-03
6.434999999999976694e+01 9.905184598032091767e-03
6.437499999999977263e+01 9.831027402596875103e-03
6.439999999999977831e+01 9.756817885324045939e-03
6.442499999999978400e+01 9.682558654260412304e-03
6.444999999999977547e+01 9.646459846285154391e-03
6.447499999999976694e+01 9.675888133005225433e-03
6.449999999999977263e+01 9.705250145425239894e-03
6.452499999999977831e+01 9.734544816237067008e-03
6.454999999999978400e+01 9.763771084734392328e-03
6.457499999999977547e+01 9.792927896994639905e-03
6.459999999999976694e+01 9.822014206057732080e-03
6.462499999999977263e+01 9.851028972104563033e-03
6.464999999999977831e+01 9.879971162632847706e-03
6.467499999999978400e+01 9.908839752631303649e-03
6.469999999999977547e+01 9.937633724751645387e-03
6.472499999999976694e+01 9.966352069479229164e-03
6.474999999999977263e+01 9.994993785300601216e-03
6.477499999999977831e+01 1.002355787886987856e-02
6.479999999999976978e+01 1.005204336517209751e-02
6.482499999999977547e+01 1.008044926768493672e-02
6.484999999999976694e+01 1.010877461853757105e-02
6.487499999999977263e+01 1.013701845866751827e-02
6.489999999999977831e+01 1.016517983797470166e-02
6.492499999999976978e+01 1.019325781547305264e-02
6.494999999999977547e+01 1.022125145944007170e-02
6.497499999999976694e+01 1.024915984756251744e-02
6.499999999999977263e+01 1.027698206708106861e-02
6.502499999999977831e+01 1.030471721493038048e-02
6.504999999999976978e+01 1.033236439787816978e-02
6.507499999999977547e+01 1.035992273266007034e-02
6.509999999999976694e+01 1.038739134611230304e-02
6.512499999999977263e+01 1.041476937530116074e-02
6.514999999999977831e+01 1.044205596764966049e-02
6.517499999999976978e+01 1.046925028106086494e-02
6.519999999999977547e+01 1.049635148403867298e-02
6.522499999999976694e+01 1.052335875580481805e-02
6.524999999999977263e+01 1.055027128641341030e-02
6.527499999999977831e+01 1.057708827686178882e-02
6.529999999999976978e+01 1.060380893919806757e-02
6.532499999999977547e+01 1.063043249662639321e-02
6.534999999999976694e+01 1.065695818360753652e-02
6.537499999999977263e+01 1.068338524595732753e-02
6.539999999999977831e+01 1.070971294094082669e-02
6.542499999999976978e+01 1.073594053736408663e-02
6.544999999999977547e+01 1.076206731566190823e-02
6.547499999999976694e+01 1.078809256798198522e-02
6.549999999999977263e+01 1.081401559826648644e-02
6.552499999999976410e+01 1.083983572232928398e-02
6.554999999999976978e+01 1.086555226793029655e-02
6.557499999999977547e+01 1.089116457484624878e-02
6.559999999999976694e+01 1.091667199493755354e-02
6.562499999999977263e+01 1.094207389221238738e-02
6.564999999999976410e+01 1.096736964288673108e-02
6.567499999999976978e+01 1.099255863544102048e-02
6.569999999999977547e+01 1.101764027067356558e-02
6.572499999999976694e+01 1.104261396174979586e-02
6.574999999999977263e+01 1.106747913424903189e-02
6.577499999999976410e+01 1.109223522620641882e-02
6.579999999999976978e+01 1.111688168815259947e-02
6.582499999999977547e+01 1.114141798314924499e-02
6.584999999999976694e+01 1.116584358682093901e-02
6.587499999999977263e+01 1.119015798738391514e-02
6.589999999999976410e+01 1.121436068567130580e-02
6.592499999999976978e+01 1.123845119515484714e-02
6.594999999999977547e+01 1.126242904196276748e-02
6.597499999999976694e+01 1.128629376489509104e-02
6.599999999999977263e+01 1.129535006036826161e-02
6.602499999999976410e+01 1.126081205850464062e-02
6.604999999999976978e+01 1.122620613426142909e-02
6.607499999999977547e+01 1.119551583332878235e-02
6.609999999999976694e+01 1.116544066764797900e-02
6.612499999999977263e+01 1.111793167640011577e-02
6.614999999999976410e+01 1.105526558048918785e-02
6.617499999999976978e+01 1.099245823258647795e-02
6.619999999999976126e+01 1.092951137581694640e-02
6.622499999999976694e+01 1.086642677096807952e-02
6.624999999999977263e+01 1.080320619628181468e-02
6.627499999999976410e+01 1.073985144724039047e-02
6.629999999999976978e+01 1.067636433634799702e-02
6.632499999999976126e+01 1.061274669290606862e-02
6.634999999999976694e+01 1.054900036278432797e-02
6.637499999999977263e+01 1.048512720818593064e-02
6.639999999999976410e+01 1.042112910740801597e-02
6.642499999999976978e+01 1.035700795459710589e-02
6.644999999999976126e+01 1.029276565949954238e-02
6.647499999999976694e+01 1.022840414720710932e-02
6.649999999999977263e+01 1.016392535789775557e-02
6.652499999999976410e+01 1.009933124657197423e-02
6.654999999999976978e+01 1.003462378278372966e-02
6.657499999999976126e+01 9.969804950368010496e-03
6.659999999999976694e+01 9.904876747162753500e-03
6.662499999999977263e+01 9.839841184727388113e-03
6.664999999999976410e+01 9.774700288056121372e-03
6.667499999999976978e+01 9.709456095287867863e-03
6.669999999999976126e+01 9.644110657411894896e-03
6.672499999999976694e+01 9.578666037968749242e-03
6.674999999999977263e+01 9.513124312748410041e-03
6.677499999999976410e+01 9.447487569484089298e-03
6.679999999999976978e+01 9.381757907541803110e-03
6.682499999999976126e+01 9.315937437607517760e-03
6.684999999999976694e+01 9.250028281369828895e-03
6.687499999999977263e+01 9.184032571199903308e-03
6.689999999999976410e+01 9.117952449827637293e-03
6.692499999999976978e+01 9.051790070015271888e-03
6.694999999999976126e+01 8.985547594227502252e-03
6.697499999999976694e+01 8.919227194298665756e-03
6.699999999999977263e+01 8.852831051097891785e-03
6.702499999999976410e+01 8.786361354190577386e-03
6.704999999999976978e+01 8.719820301497812481e-03
6.707499999999976126e+01 8.653210098953667898e-03
6.709999999999976694e+01 8.586532960159589875e-03
6.712499999999975842e+01 8.519791106037229861e-03
6.714999999999976410e+01 8.452986764478691295e-03
6.717499999999976978e+01 8.386122169995326170e-03
6.719999999999976126e+01 8.319199563364569616e-03
6.722499999999976694e+01 8.252221191275110890e-03
6.724999999999975842e+01 8.185189305970575965e-03
6.727499999999976410e+01 8.118106164891820617e-03
6.729999999999976978e+01 8.050974030318234706e-03
6.732499999999976126e+01 7.983795169007469605e-03
6.734999999999976694e+01 7.916571851834605308e-03
6.737499999999975842e+01 7.849306353430174354e-03
6.739999999999976410e+01 7.782000951817817994e-03
6.742499999999976978e+01 7.714657928051119225e-03
6.744999999999976126e+01 7.647279565850003888e-03
6.747499999999976694e+01 7.579868151236977825e-03
6.749999999999975842e+01 7.512425972173246945e-03
6.752499999999976410e+01 7.444955318194596168e-03
6.754999999999976978e+01 7.377458480047483468e-03
6.757499999999976126e+01 7.309937749325471322e-03
6.759999999999976694e+01 7.242395418106002507e-03
6.762499999999975842e+01 7.174833778587518494e-03
6.764999999999976410e+01 7.107255122727340266e-03
6.767499999999976978e+01 7.039661741880566537e-03
6.769999999999976126e+01 6.972055926439520157e-03
6.772499999999976694e+01 6.904439965474296059e-03
6.774999999999975842e+01 6.837538013135165474e-03
6.777499999999976410e+01 6.762755419406944572e-03
6.779999999999975557e+01 6.687903022302463078e-03
6.782499999999976126e+01 6.612983212562651737e-03
6.784999999999976694e+01 6.537998389660648092e-03
6.787499999999975842e+01 6.462950961441961927e-03
6.789999999999976410e+01 6.387843343762186071e-03
6.792499999999975557e+01 6.312677960122791213e-03
6.794999999999976126e+01 6.237457241303710591e-03
6.797499999999976694e+01 6.162183624994449320e-03
6.799999999999975842e+01 6.086859555422514424e-03
6.802499999999976410e+01 6.011487482980202961e-03
6.804999999999975557e+01 5.936069863849435108e-03
6.807499999999976126e+01 5.860609159624859468e-03
6.809999999999976694e+01 5.785107836935472585e-03
6.812499999999975842e+01 5.709568367064785620e-03
6.814999999999976410e+01 5.633993225569509586e-03
6.817499999999975557e+01 5.558384891897456478e-03
6.819999999999976126e+01 5.482745849004091662e-03
6.822499999999976694e+01 5.407078582968381959e-03
6.824999999999975842e+01 5.331385582607848367e-03
6.827499999999976410e+01 5.255669339093083613e-03
6.829999999999975557e+01 5.179932345561466533e-03
6.832499999999976126e+01 5.104177096731330084e-03
6.834999999999976694e+01 5.028406088515182185e-03
6.837499999999975842e+01 4.952621817633270918e-03
6.839999999999976410e+01 4.876826781227016142e-03
6.842499999999975557e+01 4.801023476473242554e-03
6.844999999999976126e+01 4.725214400197828152e-03
6.847499999999976694e+01 4.649402048491007612e-03
6.849999999999975842e+01 4.573588916322646192e-03
6.852499999999976410e+01 4.497777497158055721e-03
6.854999999999975557e+01 4.421970282575829816e-03
6.857499999999976126e+01 4.346169761885388533e-03
6.859999999999976694e+01 4.270378421747063509e-03
6.862499999999975842e+01 4.194598745792456340e-03
6.864999999999976410e+01 4.118833214246965350e-03
6.867499999999975557e+01 4.043084303553594328e-03
6.869999999999976126e+01 3.967354485998544553e-03
6.872499999999975273e+01 3.891646229339064140e-03
6.874999999999975842e+01 3.815961996432497370e-03
6.877499999999976410e+01 3.740304244868478643e-03
6.879999999999975557e+01 3.664675426602466944e-03
6.882499999999976126e+01 3.589077987592341652e-03
6.884999999999975273e+01 3.513514367437166764e-03
6.887499999999975842e+01 3.437986999018570640e-03
6.889999999999976410e+01 3.362498308145053967e-03
6.892499999999975557e+01 3.287050713199351267e-03
6.894999999999976126e+01 3.211646624787910936e-03
6.897499999999975273e+01 3.136288445394697783e-03
6.899999999999975842e+01 3.060978569037043837e-03
6.902499999999976410e+01 2.985719380925919673e-03
6.904999999999975557e+01 2.910513257128542405e-03
6.907499999999976126e+01 2.835362564235416761e-03
6.909999999999975273e+01 2.760269659030538131e-03
6.912499999999975842e+01 2.685236888165084147e-03
6.914999999999976410e+01 2.610266587836214142e-03
6.917499999999975557e+01 2.535361083467716544e-03
6.919999999999976126e+01 2.460522689396567753e-03
6.922499999999975273e+01 2.385753708562765325e-03
6.924999999999975842e+01 2.311056432203226901e-03
6.927499999999976410e+01 2.236433139550532499e-03
6.929999999999975557e+01 2.161886097535441979e-03
6.932499999999976126e+01 2.087417560494221180e-03
6.934999999999975273e+01 2.013029769880536873e-03
6.937499999999975842e+01 1.938724953981531100e-03
6.939999999999974989e+01 1.864505327639182086e-03
6.942499999999975557e+01 1.790373091975879004e-03
6.944999999999976126e+01 1.716330434124975187e-03
6.947499999999975273e+01 1.631373690193043324e-03
6.949999999999975842e+01 1.515006060458911697e-03
6.952499999999974989e+01 1.398732206772836020e-03
6.954999999999975557e+01 1.387262326035218572e-03
6.957499999999976126e+01 1.422440751238257875e-03
6.959999999999975273e+01 1.457435183330220343e-03
6.962499999999975842e+01 1.504685575501303911e-03
6.964999999999974989e+01 1.551995622889617947e-03
6.967499999999975557e+01 1.599363943430906010e-03
6.969999999999976126e+01 1.646789147579019600e-03
6.972499999999975273e+01 1.694269838484453511e-03
6.974999999999975842e+01 1.741804612175378974e-03
6.977499999999974989e+01 1.789392057741032334e-03
6.979999999999975557e+01 1.837030757517337182e-03
6.982499999999976126e+01 1.884719287274691209e-03
6.984999999999975273e+01 1.932456216408241518e-03
6.987499999999975842e+01 1.980240108130387321e-03
6.989999999999974989e+01 2.028069519664582598e-03
6.992499999999975557e+01 2.075943002442352109e-03
6.994999999999976126e+01 2.123859102301361903e-03
6.997499999999975273e+01 2.171816359685766005e-03
6.999999999999975842e+01 2.219813309848505962e-03
7.002499999999974989e+01 2.267848483055120469e-03
7.004999999999975557e+01 2.315920404789463191e-03
7.007499999999976126e+01 2.364027595961175256e-03
7.009999999999975273e+01 2.412168573114415425e-03
7.012499999999975842e+01 2.460341848638453784e-03
7.014999999999974989e+01 2.508545930979621565e-03
7.017499999999975557e+01 2.556779324854444469e-03
7.019999999999976126e+01 2.605040531464595296e-03
7.022499999999975273e+01 2.653328048712311898e-03
7.024999999999975842e+01 2.701640371417928042e-03
7.027499999999974989e+01 2.749975991537560380e-03
7.029999999999975557e+01 2.798333398382794705e-03
7.032499999999974705e+01 2.846711078840263778e-03
7.034999999999975273e+01 2.895107517593135081e-03
7.037499999999975842e+01 2.943521197342698764e-03
7.039999999999974989e+01 2.991950599030863706e-03
7.042499999999975557e+01 3.040394202063478879e-03
7.044999999999974705e+01 3.088850484534091424e-03
7.047499999999975273e+01 3.137317923448181348e-03
7.049999999999975842e+01 3.185794994947912292e-03
7.052499999999974989e+01 3.234280174536887081e-03
7.054999999999975557e+01 3.282771937305911571e-03
7.057499999999974705e+01 3.331268758158168267e-03
7.059999999999975273e+01 3.379769112034915982e-03
7.062499999999975842e+01 3.428271474140901984e-03
7.064999999999974989e+01 3.476774320170256376e-03
7.067499999999975557e+01 3.525276126531727301e-03
7.069999999999974705e+01 3.573775370574110849e-03
7.072499999999975273e+01 3.622270530810981892e-03
7.074999999999975842e+01 3.670760087145187676e-03
7.077499999999974989e+01 3.719242521093487578e-03
7.079999999999975557e+01 3.767716316009707064e-03
7.082499999999974705e+01 3.816179957307935019e-03
7.084999999999975273e+01 3.864631932685091368e-03
7.087499999999975842e+01 3.913070732342063124e-03
7.089999999999974989e+01 3.961494849205008696e-03
7.092499999999975557e+01 4.009902779144903194e-03
7.094999999999974705e+01 4.058293021196420630e-03
7.097499999999975273e+01 4.106664077776221548e-03
7.099999999999974420e+01 4.155014454899101303e-03
7.102499999999974989e+01 4.203342662393729813e-03
7.104999999999975557e+01 4.251647214117150117e-03
7.107499999999974705e+01 4.299926628167353125e-03
7.109999999999975273e+01 4.348179427094952913e-03
7.112499999999974420e+01 4.396404138113043161e-03
7.114999999999974989e+01 4.444599293305948572e-03
7.117499999999975557e+01 4.492763429835444459e-03
7.119999999999974705e+01 4.540895090146647613e-03
7.122499999999975273e+01 4.588992822170794190e-03
7.124999999999974420e+01 4.637055179527149393e-03
7.127499999999974989e+01 4.685080721722393975e-03
7.129999999999975557e+01 4.733068014348468591e-03
7.132499999999974705e+01 4.781015629278262749e-03
7.134999999999975273e+01 4.828922144859438929e-03
7.137499999999974420e+01 4.876786146105213139e-03
7.139999999999974989e+01 4.924606224884646270e-03
7.142499999999975557e+01 4.950101116824645597e-03
7.144999999999974705e+01 4.949730237869735469e-03
7.147499999999975273e+01 4.949341061752100292e-03
7.149999999999974420e+01 4.948933572880602309e-03
7.152499999999974989e+01 4.948507758019795796e-03
7.154999999999975557e+01 4.948063606295987314e-03
7.157499999999974705e+01 4.947601109203583931e-03
7.159999999999975273e+01 4.947120260610715463e-03
7.162499999999974420e+01 4.946621056763717862e-03
7.164999999999974989e+01 4.946103496291755393e-03
7.167499999999975557e+01 4.945567580210053285e-03
7.169999999999974705e+01 4.945013311922994217e-03
7.172499999999975273e+01 4.944440697226586828e-03
7.174999999999974420e+01 4.943849744309987936e-03
7.177499999999974989e+01 4.943240463756751538e-03
7.179999999999975557e+01 4.942612868545226933e-03
7.182499999999974705e+01 4.941966974048347949e-03
7.184999999999975273e+01 4.941302798032677114e-03
7.187499999999974420e+01 4.940620360657350073e-03
7.189999999999974989e+01 4.939919684471646109e-03
7.192499999999974136e+01 4.939200794412425093e-03
7.194999999999974705e+01 4.938463717800728285e-03
7.197499999999975273e+01 4.937708484337875216e-03
7.199999999999974420e+01 4.936935126100822427e-03
7.202499999999974989e+01 4.936143677536867364e-03
7.204999999999974136e+01 4.935334175457897765e-03
7.207499999999974705e+01 4.934506659033937627e-03
7.209999999999975273e+01 4.933661169785968047e-03
7.212499999999974420e+01 4.932797751578014284e-03
7.214999999999974989e+01 4.931916450609414963e-03
7.217499999999974136e+01 4.931017315405133647e-03
7.219999999999974705e+01 4.930100396806786842e-03
7.222499999999975273e+01 4.929165747962199230e-03
7.224999999999974420e+01 4.928213424314759408e-03
7.227499999999974989e+01 4.927243483591981117e-03
7.229999999999974136e+01 4.926255985793773912e-03
7.232499999999974705e+01 4.925250993179578450e-03
7.234999999999975273e+01 4.924228570255705616e-03
7.237499999999974420e+01 4.923188783761345971e-03
7.239999999999974989e+01 4.922131702654362374e-03
7.242499999999974136e+01 4.921057398096702687e-03
7.244999999999974705e+01 4.919965943438836704e-03
7.247499999999975273e+01 4.918857414203973641e-03
7.249999999999974420e+01 4.917731888071634298e-03
7.252499999999974989e+01 4.916589444860511131e-03
7.254999999999974136e+01 4.915430166511411576e-03
7.257499999999974705e+01 4.914254137068611514e-03
7.259999999999973852e+01 4.913061442661951182e-03
7.262499999999974420e+01 4.911852171487447044e-03
7.264999999999974989e+01 4.910626413788010333e-03
7.267499999999974136e+01 4.909384261833227986e-03
7.269999999999974705e+01 4.908125809899043825e-03
7.272499999999973852e+01 4.906851154246882896e-03
7.274999999999974420e+01 4.905560393102056764e-03
7.277499999999974989e+01 4.904253626632197431e-03
7.279999999999974136e+01 4.902930956924751900e-03
7.282499999999974705e+01 4.901592487964499291e-03
7.284999999999973852e+01 4.900238325610246568e-03
7.287499999999974420e+01 4.898868577571366401e-03
7.289999999999974989e+01 4.897483353383975946e-03
7.292499999999974136e+01 4.896082764386530152e-03
7.294999999999974705e+01 4.894666923695167871e-03
7.297499999999973852e+01 4.893235946178658979e-03
7.299999999999974420e+01 4.891789948433055736e-03
7.302499999999974989e+01 4.890329048755954686e-03
7.304999999999974136e+01 4.888853367120160956e-03
7.307499999999974705e+01 4.887363025147871236e-03
7.309999999999973852e+01 4.885858146083296369e-03
7.312499999999974420e+01 4.884338854766130493e-03
7.314999999999974989e+01 4.882805277604079092e-03
7.317499999999974136e+01 4.881257542545198828e-03
7.319999999999974705e+01 4.879695779050203554e-03
7.322499999999973852e+01 4.878120118064432041e-03
7.324999999999974420e+01 4.876530691989265816e-03
7.327499999999974989e+01 4.874927634653926020e-03
7.329999999999974136e+01 4.873311081286244191e-03
7.332499999999974705e+01 4.871681168484074016e-03
7.334999999999973852e+01 4.880447673661201038e-03
7.337499999999974420e+01 4.888264378489602310e-03
7.339999999999974989e+01 4.897402193412255314e-03
7.342499999999974136e+01 4.972287138857207564e-03
7.344999999999974705e+01 5.047259659369507899e-03
7.347499999999973852e+01 5.131247408272246978e-03
7.349999999999974420e+01 5.264934663648739022e-03
7.352499999999973568e+01 5.398738533285162705e-03
7.354999999999974136e+01 5.532655295248313683e-03
7.357499999999974705e+01 5.666681208860774831e-03
7.359999999999973852e+01 5.800812515140246241e-03
7.362499999999974420e+01 5.935045437244689144e-03
7.364999999999973568e+01 6.069376180923204828e-03
7.367499999999974136e+01 6.203800934973974744e-03
7.369999999999974705e+01 6.338315871706401254e-03
7.372499999999973852e+01 6.472917147410193334e-03
7.374999999999974420e+01 6.607600902829823854e-03
7.377499999999973568e+01 6.742363263643658469e-03
7.379999999999974136e+01 6.877200340949611405e-03
7.382499999999974705e+01 7.012108231754829273e-03
7.384999999999973852e+01 7.147083019471148907e-03
7.387499999999974420e+01 7.282120774415588513e-03
7.389999999999973568e+01 7.417217554314422742e-03
7.392499999999974136e+01 7.552369404813945135e-03
7.394999999999974705e+01 7.687572359993507382e-03
7.397499999999973852e+01 7.822822442884324809e-03
7.399999999999974420e+01 7.958115665992542345e-03
7.402499999999973568e+01 8.093448031824669250e-03
7.404999999999974136e+01 8.228815533419484365e-03
7.407499999999974705e+01 8.364214154881116636e-03
7.409999999999973852e+01 8.499639871917359299e-03
7.412499999999974420e+01 8.635088652380832480e-03
7.414999999999973568e+01 8.770556456813155544e-03
7.417499999999974136e+01 8.906039238992691232e-03
7.419999999999973284e+01 9.041532946484390557e-03
7.422499999999973852e+01 9.177033521193452351e-03
7.424999999999974420e+01 9.312536899920391409e-03
7.427499999999973568e+01 9.448039014919256892e-03
7.429999999999974136e+01 9.583535794457719026e-03
7.432499999999973284e+01 9.719023163379301652e-03
7.434999999999973852e+01 9.854497043667392875e-03
7.437499999999974420e+01 9.989953355010641745e-03
7.439999999999973568e+01 1.012538801537026141e-02
7.442499999999974136e+01 1.026079694154864372e-02
7.444999999999973284e+01 1.039617604975817504e-02
7.447499999999973852e+01 1.053152125619284500e-02
7.449999999999974420e+01 1.066682847759781345e-02
7.452499999999973568e+01 1.080209363184243473e-02
7.454999999999974136e+01 1.093731263849177619e-02
7.457499999999973284e+01 1.107248141937869704e-02
7.459999999999973852e+01 1.120759589917630708e-02
7.462499999999974420e+01 1.134265200596966741e-02
7.464999999999973568e+01 1.147764567182761077e-02
7.467499999999974136e+01 1.161257283337377953e-02
7.469999999999973284e+01 1.174742943235649456e-02
7.472499999999973852e+01 1.188221141621844182e-02
7.474999999999974420e+01 1.201691473866435197e-02
7.477499999999973568e+01 1.215153536022798089e-02
7.479999999999974136e+01 1.228606924883752366e-02
7.482499999999973284e+01 1.242051238037864859e-02
7.484999999999973852e+01 1.255486073925662395e-02
7.487499999999974420e+01 1.268911031895566047e-02
7.489999999999973568e+01 1.282325712259588420e-02
7.492499999999974136e+01 1.295729716348875162e-02
7.494999999999973284e+01 1.309122646568867607e-02
7.497499999999973852e+01 1.322504106454292123e-02
7.499999999999974420e+01 1.335873700723739545e-02
7.502499999999973568e+01 1.349231035334036606e-02
7.504999999999974136e+01 1.362575717534230541e-02
7.507499999999973284e+01 1.375907355919178503e-02
7.509999999999973852e+01 1.389225560482876612e-02
7.512499999999972999e+01 1.402529942671299976e-02
7.514999999999973568e+01 1.415820115434902535e-02
7.517499999999974136e+01 1.429095693280645757e-02
7.519999999999973284e+01 1.442356292323663559e-02
7.522499999999973852e+01 1.455601530338414794e-02
7.524999999999972999e+01 1.468831026809370825e-02
7.527499999999973568e+01 1.482044402981272206e-02
7.529999999999974136e+01 1.495241281908817228e-02
7.532499999999973284e+01 1.508421288505873252e-02
7.534999999999973852e+01 1.521584049594197803e-02
7.537499999999972999e+01 1.534729193951498739e-02
7.539999999999973568e+01 1.547856352359098381e-02
7.542499999999974136e+01 1.560965157648863330e-02
7.544999999999973284e+01 1.574055244749666266e-02
7.547499999999973852e+01 1.587126250733237112e-02
7.549999999999972999e+01 1.599805053219698070e-02
7.552499999999973568e+01 1.608432839478338497e-02
7.554999999999974136e+01 1.617053349941737286e-02
7.557499999999973284e+01 1.625666315417894844e-02
7.559999999999973852e+01 1.634271466990696794e-02
7.562499999999972999e+01 1.642868536058041465e-02
7.564999999999973568e+01 1.651457254369998601e-02
7.567499999999974136e+01 1.660037354066950382e-02
7.569999999999973284e+01 1.668608567717751526e-02
7.572499999999973852e+01 1.677170628357902565e-02
7.574999999999972999e+01 1.685723269527565626e-02
7.577499999999973568e+01 1.694266225309718973e-02
7.579999999999972715e+01 1.702799230368106861e-02
7.582499999999973284e+01 1.711322019985205695e-02
7.584999999999973852e+01 1.719834330100053488e-02
7.587499999999972999e+01 1.728335897346038735e-02
7.589999999999973568e+01 1.736826459088561259e-02
7.592499999999972715e+01 1.745305753462559131e-02
7.594999999999973284e+01 1.753773519409932563e-02
7.597499999999973852e+01 1.762229496716779045e-02
7.599999999999972999e+01 1.770673426050544882e-02
7.602499999999973568e+01 1.779105048996963354e-02
7.604999999999972715e+01 1.787524108096774297e-02
7.607499999999973284e+01 1.795930346882367024e-02
7.609999999999973852e+01 1.804323509914080095e-02
7.612499999999972999e+01 1.812703342816373783e-02
7.614999999999973568e+01 1.821069592313766250e-02
7.617499999999972715e+01 1.829422006266477260e-02
7.619999999999973284e+01 1.837760333705905358e-02
7.622499999999973852e+01 1.846084324869739363e-02
7.624999999999972999e+01 1.854393731236846088e-02
7.627499999999973568e+01 1.862688305561928381e-02
7.629999999999972715e+01 1.870967801909746014e-02
7.632499999999973284e+01 1.879231975689153039e-02
7.634999999999973852e+01 1.887480583686778832e-02
7.637499999999972999e+01 1.895713384100282395e-02
7.639999999999973568e+01 1.903930136571467188e-02
7.642499999999972715e+01 1.912130602218808928e-02
7.644999999999973284e+01 1.920314543669801588e-02
7.647499999999973852e+01 1.928481725092829127e-02
7.649999999999972999e+01 1.936631912228694782e-02
7.652499999999973568e+01 1.944764872421728477e-02
7.654999999999972715e+01 1.952880374650525774e-02
7.657499999999973284e+01 1.960978189558255230e-02
7.659999999999973852e+01 1.969058089482512985e-02
7.662499999999972999e+01 1.977119848484809594e-02
7.664999999999973568e+01 1.985163242379557255e-02
7.667499999999972715e+01 1.993188048762633766e-02
7.669999999999973284e+01 2.001194047039516616e-02
7.672499999999972431e+01 2.009181018452871337e-02
7.674999999999972999e+01 2.017148746109759250e-02
7.677499999999973568e+01 2.025097015008286289e-02
7.679999999999972715e+01 2.033025612063823692e-02
7.682499999999973284e+01 2.040934326134678442e-02
7.684999999999972431e+01 2.048822948047310938e-02
7.687499999999972999e+01 2.056691270621014561e-02
7.689999999999973568e+01 2.064539088692052618e-02
7.692499999999972715e+01 2.072366199137325865e-02
7.694999999999973284e+01 2.080172400897495333e-02
7.697499999999972431e+01 2.087957494999528874e-02
7.699999999999972999e+01 2.095721284578773783e-02
7.702499999999973568e+01 2.103463574900410818e-02
7.704999999999972715e+01 2.111184173380420415e-02
7.707499999999973284e+01 2.118882889605987196e-02
7.709999999999972431e+01 2.126559535355268191e-02
7.712499999999972999e+01 2.134213924616713484e-02
7.714999999999973568e+01 2.141845873607728032e-02
7.717499999999972715e+01 2.149455200792808190e-02
7.719999999999973284e+01 2.157041726901076650e-02
7.722499999999972431e+01 2.164605274943257399e-02
7.724999999999972999e+01 2.172145670228093142e-02
7.727499999999973568e+01 2.179662740378099373e-02
7.729999999999972715e+01 2.187156315344805646e-02
7.732499999999973284e+01 2.194626227423435161e-02
7.734999999999972431e+01 2.202072311266854709e-02
7.737499999999972999e+01 2.209494403899133624e-02
7.739999999999972147e+01 2.216892344728314812e-02
7.742499999999972715e+01 2.224265975558732331e-02
7.744999999999973284e+01 2.231615140602688160e-02
7.747499999999972431e+01 2.238939686491511760e-02
7.749999999999972999e+01 2.246239462286046470e-02
7.752499999999972147e+01 2.253514319486590173e-02
7.754999999999972715e+01 2.260764112042120896e-02
7.757499999999973284e+01 2.267988696359085968e-02
7.759999999999972431e+01 2.275187931309443495e-02
7.762499999999972999e+01 2.282361678238254907e-02
7.764999999999972147e+01 2.292130113011275200e-02
7.767499999999972715e+01 2.306178469462506070e-02
7.769999999999973284e+01 2.320200198891577900e-02
7.772499999999972431e+01 2.334596777828762057e-02
7.774999999999972999e+01 2.353534807994817415e-02
7.777499999999972147e+01 2.372464701395058523e-02
7.779999999999972715e+01 2.391385884539052806e-02
7.782499999999973284e+01 2.410037017402091170e-02
7.784999999999972431e+01 2.428600039035251623e-02
7.787499999999972999e+01 2.447162734067677078e-02
7.789999999999972147e+01 2.465724539998472020e-02
7.792499999999972715e+01 2.484284892618422724e-02
7.794999999999973284e+01 2.502843226080745526e-02
7.797499999999972431e+01 2.521398972972558120e-02
7.799999999999972999e+01 2.539951564387257082e-02
7.802499999999972147e+01 2.558500429997354747e-02
7.804999999999972715e+01 2.577044998128257339e-02
7.807499999999973284e+01 2.595584695832575325e-02
7.809999999999972431e+01 2.614118948965108227e-02
7.812499999999972999e+01 2.632647182258524704e-02
7.814999999999972147e+01 2.651168819399615795e-02
7.817499999999972715e+01 2.669683283106161556e-02
7.819999999999973284e+01 2.688189995204331995e-02
7.822499999999972431e+01 2.706688376706635826e-02
7.824999999999972999e+01 2.725177847890583593e-02
7.827499999999972147e+01 2.743657828377450009e-02
7.829999999999972715e+01 2.762127737212013642e-02
7.832499999999971863e+01 2.780586992942304936e-02
7.834999999999972431e+01 2.799035013700150454e-02
7.837499999999972999e+01 2.817471217281854179e-02
7.839999999999972147e+01 2.835895021229395754e-02
7.842499999999972715e+01 2.854305842912023897e-02
7.844999999999971863e+01 2.872703099608028138e-02
7.847499999999972431e+01 2.891086208587044515e-02
7.849999999999972999e+01 2.909454587192361261e-02
7.852499999999972147e+01 2.927807652923724788e-02
7.854999999999972715e+01 2.946144823520331288e-02
7.857499999999971863e+01 2.964465517043823536e-02
7.859999999999972431e+01 2.982769151961747398e-02
7.862499999999972999e+01 3.001055147230958717e-02
7.864999999999972147e+01 3.019322922381254340e-02
7.867499999999972715e+01 3.037571897599042683e-02
7.869999999999971863e+01 3.055801493811031652e-02
7.872499999999972431e+01 3.074011132768161847e-02
7.874999999999972999e+01 3.092200237129279911e-02
7.877499999999972147e+01 3.110368230544991244e-02
7.879999999999972715e+01 3.128514537741424600e-02
7.882499999999971863e+01 3.146638584603794753e-02
7.884999999999972431e+01 3.164739798260121639e-02
7.887499999999972999e+01 3.182817607164552948e-02
7.889999999999972147e+01 3.200871441180679067e-02
7.892499999999972715e+01 3.218900731664681159e-02
7.894999999999971863e+01 3.236904911548113550e-02
7.897499999999972431e+01 3.254883415420686127e-02
7.899999999999971578e+01 3.272835679612473569e-02
7.902499999999972147e+01 3.290761142276154433e-02
7.904999999999972715e+01 3.308659243468631272e-02
7.907499999999971863e+01 3.326529425232484932e-02
7.909999999999972431e+01 3.344371131677042336e-02
7.912499999999971578e+01 3.362183809058841982e-02
7.914999999999972147e+01 3.379966905861955112e-02
7.917499999999972715e+01 3.397719872877607433e-02
7.919999999999971863e+01 3.415442163283387983e-02
7.922499999999972431e+01 3.433133232722034023e-02
7.924999999999971578e+01 3.450760028537951801e-02
7.927499999999972147e+01 3.465888659413447065e-02
7.929999999999972715e+01 3.480985945562296152e-02
7.932499999999971863e+01 3.496051418743089528e-02
7.934999999999972431e+01 3.511084613361770135e-02
7.937499999999971578e+01 3.526085066538860863e-02
7.939999999999972147e+01 3.541052318176236141e-02
7.942499999999972715e+01 3.555985911023130941e-02
7.944999999999971863e+01 3.570885390741501686e-02
7.947499999999972431e+01 3.585750305970739765e-02
7.949999999999971578e+01 3.600580208391580828e-02
7.952499999999972147e+01 3.615374652789360432e-02
7.954999999999972715e+01 3.630133197116441890e-02
7.957499999999971863e+01 3.644855402553909968e-02
7.959999999999972431e+01 3.659540833572472174e-02
7.962499999999971578e+01 3.674189057992424678e-02
7.964999999999972147e+01 3.688799647042975000e-02
7.967499999999972715e+01 3.703372175420532181e-02
7.969999999999971863e+01 3.717906221346227447e-02
7.972499999999972431e+01 3.732401366622410677e-02
7.974999999999971578e+01 3.746857196688445357e-02
7.977499999999972147e+01 3.761273300675332942e-02
7.979999999999972715e+01 3.775649271459575324e-02
7.982499999999971863e+01 3.789984705715922914e-02
7.984999999999972431e+01 3.804279203969346268e-02
7.987499999999971578e+01 3.818532370645703888e-02
7.989999999999972147e+01 3.832743814121754994e-02
7.992499999999971294e+01 3.846913146773855985e-02
7.994999999999971863e+01 3.861039985025802035e-02
7.997499999999972431e+01 3.875123949395474499e-02
7.999999999999971578e+01 3.889164664540573774e-02
8.002499999999972147e+01 3.903161759303196837e-02
8.004999999999971294e+01 3.917114866753242108e-02
8.007499999999971863e+01 3.931023624230866459e-02
8.009999999999972431e+01 3.944865513528249962e-02
8.012499999999971578e+01 3.958346626106726274e-02
8.014999999999972147e+01 3.971799089209177014e-02
8.017499999999971294e+01 3.985222432747951432e-02
8.019999999999971863e+01 3.998616188307690250e-02
8.022499999999972431e+01 4.011979889218710710e-02
8.024999999999971578e+01 4.025313070630179291e-02
8.027499999999972147e+01 4.038615269583076262e-02
8.029999999999971294e+01 4.051886025082835491e-02
8.032499999999971863e+01 4.065124878171863521e-02
8.034999999999972431e+01 4.078331372001561816e-02
8.037499999999971578e+01 4.091505051904195667e-02
8.039999999999972147e+01 4.104645465464328014e-02
8.042499999999971294e+01 4.117752162589818216e-02
8.044999999999971863e+01 4.130824695582580031e-02
8.047499999999972431e+01 4.143862619208737302e-02
8.049999999999971578e+01 4.156865490768434784e-02
8.052499999999972147e+01 4.169832870165100791e-02
8.054999999999971294e+01 4.182764319974249106e-02
8.057499999999971863e+01 4.195659405511800027e-02
8.059999999999971010e+01 4.208517694901622863e-02
8.062499999999971578e+01 4.221338759142880676e-02
8.064999999999972147e+01 4.234122172176327942e-02
8.067499999999971294e+01 4.246867510950390334e-02
8.069999999999971863e+01 4.259574355486275832e-02
8.072499999999971010e+01 4.272242288942582761e-02
8.074999999999971578e+01 4.284870897679238233e-02
8.077499999999972147e+01 4.297459771320511629e-02
8.079999999999971294e+01 4.310008502817529175e-02
8.082499999999971863e+01 4.322516688509866339e-02
8.084999999999971010e+01 4.334983928186396385e-02
8.087499999999971578e+01 4.346331972401573651e-02
8.089999999999972147e+01 4.354820997327980142e-02
8.092499999999971294e+01 4.363269382137213021e-02
8.094999999999971863e+01 4.371676841837475458e-02
8.097499999999971010e+01 4.380043094965359318e-02
8.099999999999971578e+01 4.388367863629895338e-02
8.102499999999972147e+01 4.396650873555740802e-02
8.104999999999971294e+01 4.404891854125545653e-02
8.107499999999971863e+01 4.413090538421537284e-02
8.109999999999971010e+01 4.421246663265957638e-02
8.112499999999971578e+01 4.429359969260864699e-02
8.114999999999972147e+01 4.437430200826811277e-02
8.117499999999971294e+01 4.445457106240624512e-02
8.119999999999971863e+01 4.453440437672341601e-02
8.122499999999971010e+01 4.461379951220985352e-02
8.124999999999971578e+01 4.469275406949568819e-02
8.127499999999972147e+01 4.477126568918994576e-02
8.129999999999971294e+01 4.484933205220832664e-02
8.132499999999971863e+01 4.492695088009439341e-02
8.134999999999971010e+01 4.500411993532664467e-02
8.137499999999971578e+01 4.508083702161775480e-02
8.139999999999972147e+01 4.515709998420235766e-02
8.142499999999971294e+01 4.523290671011467173e-02
8.144999999999971863e+01 4.530825512845529368e-02
8.147499999999971010e+01 4.538314321064750023e-02
8.149999999999971578e+01 4.545756897068292668e-02
8.152499999999970726e+01 4.553153046535621251e-02
8.154999999999971294e+01 4.560502579448903054e-02
8.157499999999971863e+01 4.567805310114232686e-02
8.159999999999971010e+01 4.575061057181931123e-02
8.162499999999971578e+01 4.582269643665558279e-02
8.164999999999970726e+01 4.589430896959961065e-02
8.167499999999971294e+01 4.596544648858095355e-02
8.169999999999971863e+01 4.603610735566862622e-02
8.172499999999971010e+01 4.610628997721700345e-02
8.174999999999971578e+01 4.617599280400175310e-02
8.177499999999970726e+01 4.624521433134344550e-02
8.179999999999971294e+01 4.631395309922121950e-02
8.182499999999971863e+01 4.638220769237373642e-02
8.184999999999971010e+01 4.644997674039133551e-02
8.187499999999971578e+01 4.651725891779360383e-02
8.189999999999970726e+01 4.658405294409950076e-02
8.192499999999971294e+01 4.665035758388316051e-02
8.194999999999971863e+01 4.671617164682111134e-02
8.197499999999971010e+01 4.678149398772621370e-02
8.199999999999971578e+01 4.684632350657272348e-02
8.202499999999970726e+01 4.691065914850794938e-02
8.204999999999971294e+01 4.697449990385565294e-02
8.207499999999971863e+01 4.703784480810631330e-02
8.209999999999971010e+01 4.710069294189699746e-02
8.212499999999971578e+01 4.716304343098184221e-02
8.214999999999970726e+01 4.722489544618971996e-02
8.217499999999971294e+01 4.728624820337305745e-02
8.219999999999970441e+01 4.734710096334455998e-02
8.222499999999971010e+01 4.740745303180502607e-02
8.224999999999971578e+01 4.746730375925859585e-02
8.227499999999970726e+01 4.752665254092036662e-02
8.229999999999971294e+01 4.758549881661107428e-02
8.232499999999970441e+01 4.764384207064362164e-02
8.234999999999971010e+01 4.770168183169864323e-02
8.237499999999971578e+01 4.775901767269008502e-02
8.239999999999970726e+01 4.781584921062109056e-02
8.242499999999971294e+01 4.787217610643028365e-02
8.244999999999970441e+01 4.792799806482880842e-02
8.247499999999971010e+01 4.798331483412702353e-02
8.249999999999971578e+01 4.804355282433855207e-02
8.252499999999970726e+01 4.811605639807632617e-02
8.254999999999971294e+01 4.818805495767284480e-02
8.257499999999970441e+01 4.826664305266272631e-02
8.259999999999971010e+01 4.834714002623913959e-02
8.262499999999971578e+01 4.842642603092497944e-02
8.264999999999970726e+01 4.850531007757200724e-02
8.267499999999971294e+01 4.858437801230839487e-02
8.269999999999970441e+01 4.867473745294599585e-02
8.272499999999971010e+01 4.876458612880967686e-02
8.274999999999971578e+01 4.885408089836937306e-02
8.277499999999970726e+01 4.894321755300166943e-02
8.279999999999971294e+01 4.903199189988658585e-02
8.282499999999970441e+01 4.912039976275304337e-02
8.284999999999971010e+01 4.920843698262285931e-02
8.287499999999971578e+01 4.929609941855644245e-02
8.289999999999970726e+01 4.938338294839887677e-02
8.292499999999971294e+01 4.947028346952487415e-02
8.294999999999970441e+01 4.955679689958378265e-02
8.297499999999971010e+01 4.964291917724366482e-02
8.299999999999971578e+01 4.972864626293413415e-02
8.302499999999970726e+01 4.981397413958932319e-02
8.304999999999971294e+01 4.989889881338640393e-02
8.307499999999970441e+01 4.998341631448544042e-02
8.309999999999971010e+01 5.006752269776575809e-02
8.312499999999970157e+01 5.015121404355797619e-02
8.314999999999970726e+01 5.023448645837772647e-02
8.317499999999971294e+01 5.031733607565191946e-02
8.319999999999970441e+01 5.039975905644460130e-02
8.322499999999971010e+01 5.048175159017821712e-02
8.324999999999970157e+01 5.056330989535061382e-02
8.327499999999970726e+01 5.064443022024960744e-02
8.329999999999971294e+01 5.072510884366079192e-02
8.332499999999970441e+01 5.080534207557274584e-02
8.334999999999971010e+01 5.088512625787594557e-02
8.337499999999970157e+01 5.096445776505673791e-02
8.339999999999970726e+01 5.104333300488684416e-02
8.342499999999971294e+01 5.112174841910482881e-02
8.344999999999970441e+01 5.119970048409364094e-02
8.347499999999971010e+01 5.127718571155076566e-02
8.349999999999970157e+01 5.135420064915160315e-02
8.352499999999970726e+01 5.143074188120629053e-02
8.354999999999971294e+01 5.150680602930958474e-02
8.357499999999970441e+01 5.158238975298255757e-02
8.359999999999971010e+01 5.165748975030676204e-02
8.362499999999970157e+01 5.173210275855038426e-02
8.364999999999970726e+01 5.180622555478795604e-02
8.367499999999971294e+01 5.187985495650775797e-02
8.369999999999970441e+01 5.195298782221348388e-02
8.372499999999971010e+01 5.202562105201678777e-02
8.374999999999970157e+01 5.209775158821815938e-02
8.377499999999970726e+01 5.216937641588161728e-02
8.379999999999969873e+01 5.224049256339673153e-02
8.382499999999970441e+01 5.231109710303256943e-02
8.384999999999971010e+01 5.238118715147994237e-02
8.387499999999970157e+01 5.245075987038481241e-02
8.389999999999970726e+01 5.251981246687003474e-02
8.392499999999969873e+01 5.258834219404610877e-02
8.394999999999970441e+01 5.265634635151142384e-02
8.397499999999971010e+01 5.272382228584025776e-02
8.399999999999970157e+01 5.279076739106048494e-02
8.402499999999970726e+01 5.285717910911937739e-02
8.404999999999969873e+01 5.292305493033602759e-02
8.407499999999970441e+01 5.298839239384332128e-02
8.409999999999971010e+01 5.305318908801768402e-02
8.412499999999970157e+01 5.311744265089478334e-02
8.414999999999970726e+01 5.318115077057446877e-02
8.417499999999969873e+01 5.324431118561153559e-02
8.419999999999970441e+01 5.330692168539531012e-02
8.422499999999971010e+01 5.336898011051340734e-02
8.424999999999970157e+01 5.343048435310565614e-02
8.427499999999970726e+01 5.349143235720140582e-02
8.429999999999969873e+01 5.355182211904636197e-02
8.432499999999970441e+01 5.361011352091173132e-02
8.434999999999971010e+01 5.366865452215605070e-02
8.437499999999970157e+01 5.372664857617676093e-02
8.439999999999970726e+01 5.378409343134591541e-02
8.442499999999969873e+01 5.384098688693090412e-02
8.444999999999970441e+01 5.389732679348607780e-02
8.447499999999971010e+01 5.395311105323170181e-02
8.449999999999970157e+01 5.400833762042137054e-02
8.452499999999970726e+01 5.406300450169295585e-02
8.454999999999969873e+01 5.411710975640803695e-02
8.457499999999970441e+01 5.417065149697720960e-02
8.459999999999971010e+01 5.422362788917127474e-02
8.462499999999970157e+01 5.427603715241846594e-02
8.464999999999970726e+01 5.432787756008729263e-02
8.467499999999969873e+01 5.437914743975638676e-02
8.469999999999970441e+01 5.442984517346784179e-02
8.472499999999969589e+01 5.447996919796932458e-02
8.474999999999970157e+01 5.452951800493751472e-02
8.477499999999970726e+01 5.457849014119127429e-02
8.479999999999969873e+01 5.462688420888773405e-02
8.482499999999970441e+01 5.467469886570307247e-02
8.484999999999969589e+01 5.472193282500184552e-02
8.487499999999970157e+01 5.476858485598722071e-02
8.489999999999970726e+01 5.481465378383938020e-02
8.492499999999969873e+01 5.486013848983892216e-02
8.494999999999970441e+01 5.490503791147333112e-02
8.497499999999969589e+01 5.494935104253097918e-02
8.499999999999970157e+01 5.499307693317861956e-02
8.502499999999970726e+01 5.503621469002455829e-02
8.504999999999969873e+01 5.507876347616701140e-02
8.507499999999970441e+01 5.512072251122737687e-02
8.509999999999969589e+01 5.516209107136841455e-02
8.512499999999970157e+01 5.520286848929871482e-02
8.514999999999970726e+01 5.524305415426099264e-02
8.517499999999969873e+01 5.528264751200622634e-02
8.519999999999970441e+01 5.532164806475276669e-02
8.522499999999969589e+01 5.536005537113252578e-02
8.524999999999970157e+01 5.539786904611957580e-02
8.527499999999970726e+01 5.544675714033628355e-02
8.529999999999969873e+01 5.549140456384802494e-02
8.532499999999970441e+01 5.553550599282612577e-02
8.534999999999969589e+01 5.557905888738051692e-02
8.537499999999970157e+01 5.562206075471263361e-02
8.539999999999969305e+01 5.566450914966452473e-02
8.542499999999969873e+01 5.570640167525597874e-02
8.544999999999970441e+01 5.574773598321267759e-02
8.547499999999969589e+01 5.578850977448111120e-02
8.549999999999970157e+01 5.582872079973313223e-02
8.552499999999969305e+01 5.586836685985858975e-02
8.554999999999969873e+01 5.590744580644503581e-02
8.557499999999970441e+01 5.594595554224725265e-02
8.559999999999969589e+01 5.598389402164089673e-02
8.562499999999970157e+01 5.602125925106858639e-02
8.564999999999969305e+01 5.605804928946771931e-02
8.567499999999969873e+01 5.609426224868847149e-02
8.569999999999970441e+01 5.612989629389847357e-02
8.572499999999969589e+01 5.616494964397290152e-02
8.574999999999970157e+01 5.619942057187103657e-02
8.577499999999969305e+01 5.623330740500030733e-02
8.579999999999969873e+01 5.626660852556548270e-02
8.582499999999970441e+01 5.629932237090236324e-02
8.584999999999969589e+01 5.633144743380087693e-02
8.587499999999970157e+01 5.636298226281019619e-02
8.589999999999969305e+01 5.639392546253000488e-02
8.592499999999969873e+01 5.642427569389019820e-02
8.594999999999970441e+01 5.645403167441042508e-02
8.597499999999969589e+01 5.648319217844984669e-02
8.599999999999970157e+01 5.651175603743789633e-02
8.602499999999969305e+01 5.653972214009349295e-02
8.604999999999969873e+01 5.656708943262539480e-02
8.607499999999970441e+01 5.659385691892027809e-02
8.609999999999969589e+01 5.662002366071308690e-02
8.612499999999970157e+01 5.664558877774444889e-02
8.614999999999969305e+01 5.666408940580371784e-02
8.617499999999969873e+01 5.665369367950733037e-02
8.619999999999970441e+01 5.664269373906965360e-02
8.622499999999969589e+01 5.663108946580258651e-02
8.624999999999970157e+01 5.661888079942804797e-02
8.627499999999969305e+01 5.660606773816011933e-02
8.629999999999969873e+01 5.659265033877616813e-02
8.632499999999969020e+01 5.657862871666928528e-02
8.634999999999969589e+01 5.656400304588703881e-02
8.637499999999970157e+01 5.654877355915199216e-02
8.639999999999969305e+01 5.653294054787080108e-02
8.642499999999969873e+01 5.651650436212251466e-02
8.644999999999969020e+01 5.649946541063437938e-02
8.647499999999969589e+01 5.648182416074105233e-02
8.649999999999970157e+01 5.646358113832754960e-02
8.652499999999969305e+01 5.644473692775737322e-02
8.654999999999969873e+01 5.642529217178340883e-02
8.657499999999969020e+01 5.640524757144516066e-02
8.659999999999969589e+01 5.638460388594872252e-02
8.662499999999970157e+01 5.636336193253131677e-02
8.664999999999969305e+01 5.634152258631118515e-02
8.667499999999969873e+01 5.631908678012070846e-02
8.669999999999969020e+01 5.629605550432591199e-02
8.672499999999969589e+01 5.627242980662815891e-02
8.674999999999970157e+01 5.624821079185279848e-02
8.677499999999969305e+01 5.622339962172132749e-02
8.679999999999969873e+01 5.619799751460980569e-02
8.682499999999969020e+01 5.617200574528983387e-02
8.684999999999969589e+01 5.614542564465838798e-02
8.687499999999970157e+01 5.611825859944914729e-02
8.689999999999969305e+01 5.609050605193253297e-02
8.692499999999969873e+01 5.606216949959873935e-02
8.694999999999969020e+01 5.603325049482756753e-02
8.697499999999969589e+01 5.600375064454523460e-02
8.699999999999968736e+01 5.597367160986512630e-02
8.702499999999969305e+01 5.594301510571649677e-02
8.704999999999969873e+01 5.591178290045822896e-02
8.707499999999969020e+01 5.587997681547990370e-02
8.709999999999969589e+01 5.584759872479107962e-02
8.712499999999968736e+01 5.581465055459334385e-02
8.714999999999969305e+01 5.578113428284454250e-02
8.717499999999969873e+01 5.574705193880674647e-02
8.719999999999969020e+01 5.571240560258373942e-02
8.722499999999969589e+01 5.567719740464556477e-02
8.724999999999968736e+01 5.564142952534067293e-02
8.727499999999969305e+01 5.560510419439861074e-02
8.729999999999969873e+01 5.556822369041717474e-02
8.732499999999969020e+01 5.553079034034242439e-02
8.734999999999969589e+01 5.549280651893570560e-02
8.737499999999968736e+01 5.545427464822855895e-02
8.739999999999969305e+01 5.541519719697143159e-02
8.742499999999969873e+01 5.537557668006684586e-02
8.744999999999969020e+01 5.533541565799708628e-02
8.747499999999969589e+01 5.529471673623848060e-02
8.749999999999968736e+01 5.525348256466933866e-02
8.752499999999969305e+01 5.521171583696683066e-02
8.754999999999969873e+01 5.516941928999577471e-02
8.757499999999969020e+01 5.512659570318818869e-02
8.759999999999969589e+01 5.508324789791497339e-02
8.762499999999968736e+01 5.503937873684991433e-02
8.764999999999969305e+01 5.499499112332410095e-02
8.767499999999969873e+01 5.495008800067590488e-02
8.769999999999969020e+01 5.490467235159111892e-02
8.772499999999969589e+01 5.485874719743723260e-02
8.774999999999968736e+01 5.481231559759104643e-02
8.777499999999969305e+01 5.476538064875993705e-02
8.779999999999969873e+01 5.471794548429748800e-02
8.782499999999969020e+01 5.467001327351302814e-02
8.784999999999969589e+01 5.462158722097472385e-02
8.787499999999968736e+01 5.457267056581018710e-02
8.789999999999969305e+01 5.452326658099993645e-02
8.792499999999968452e+01 5.447337857266705552e-02
8.794999999999969020e+01 5.442300987936248696e-02
8.797499999999969589e+01 5.437216387134751611e-02
8.799999999999968736e+01 5.433104759708289044e-02
8.802499999999969305e+01 5.431689443522630389e-02
8.804999999999968452e+01 5.430219577493250460e-02
8.807499999999969020e+01 5.426605492832719396e-02
8.809999999999969589e+01 5.419731846521449320e-02
8.812499999999968736e+01 5.406111896692376850e-02
8.814999999999969305e+01 5.392424231201935203e-02
8.817499999999968452e+01 5.378669123116205236e-02
8.819999999999969020e+01 5.364939005280527917e-02
8.822499999999969589e+01 5.348925918281164510e-02
8.824999999999968736e+01 5.332629997126114157e-02
8.827499999999969305e+01 5.316260524980387370e-02
8.829999999999968452e+01 5.299817789337674112e-02
8.832499999999969020e+01 5.283302085458245478e-02
8.834999999999969589e+01 5.266713716368730258e-02
8.837499999999968736e+01 5.250052992859641221e-02
8.839999999999969305e+01 5.233320233481063288e-02
8.842499999999968452e+01 5.216515764536348854e-02
8.844999999999969020e+01 5.199639920073610699e-02
8.847499999999969589e+01 5.182693041875365697e-02
8.849999999999968736e+01 5.165675479446015655e-02
8.852499999999969305e+01 5.148587589997206254e-02
8.854999999999968452e+01 5.131429738431296517e-02
8.857499999999969020e+01 5.114202297322493346e-02
8.859999999999968168e+01 5.096905646896127129e-02
8.862499999999968736e+01 5.079540175005709673e-02
8.864999999999969305e+01 5.062106277107834840e-02
8.867499999999968452e+01 5.044604356235096038e-02
8.869999999999969020e+01 5.027034822966734706e-02
8.872499999999968168e+01 5.009398095397447903e-02
8.874999999999968736e+01 4.991694599103633362e-02
8.877499999999969305e+01 4.973924767107956724e-02
8.879999999999968452e+01 4.956089039841608812e-02
8.882499999999969020e+01 4.938187865104282093e-02
8.884999999999968168e+01 4.920221698022468615e-02
8.887499999999968736e+01 4.902191001005067744e-02
8.889999999999969305e+01 4.884096243697484685e-02
8.892499999999968452e+01 4.865937902933183123e-02
8.894999999999969020e+01 4.847716462683365063e-02
8.897499999999968168e+01 4.829432414004496826e-02
8.899999999999968736e+01 4.811086254983747146e-02
8.902499999999969305e+01 4.792678490682466402e-02
8.904999999999968452e+01 4.774209633077489134e-02
8.907499999999969020e+01 4.755680201000421492e-02
8.909999999999968168e+01 4.737090720075054495e-02
8.912499999999968736e+01 4.718441722652461090e-02
8.914999999999969305e+01 4.699733747744440360e-02
8.917499999999968452e+01 4.680967340954821782e-02
8.919999999999969020e+01 4.662143054408734305e-02
8.922499999999968168e+01 4.643261446680110871e-02
8.924999999999968736e+01 4.624323082717123057e-02
8.927499999999969305e+01 4.605328533765896265e-02
8.929999999999968452e+01 4.586278377292233449e-02
8.932499999999969020e+01 4.567173196901387622e-02
8.934999999999968168e+01 4.548013582256311971e-02
8.937499999999968736e+01 4.528800128993824142e-02
8.939999999999969305e+01 4.509533438639150987e-02
8.942499999999968452e+01 4.490214118518731645e-02
8.944999999999969020e+01 4.470842781671225535e-02
8.947499999999968168e+01 4.451420046756930649e-02
8.949999999999968736e+01 4.431946537965514299e-02
8.952499999999967883e+01 4.412422884922071603e-02
8.954999999999968452e+01 4.392849722591704587e-02
8.957499999999969020e+01 4.373227691182506732e-02
8.959999999999968168e+01 4.353557436047014728e-02
8.962499999999968736e+01 4.333839607582093412e-02
8.964999999999967883e+01 4.314074861127620286e-02
8.967499999999968452e+01 4.294263856863483886e-02
8.969999999999969020e+01 4.274407259705436529e-02
8.972499999999968168e+01 4.254505739199444803e-02
8.974999999999968736e+01 4.234559969414836145e-02
8.977499999999967883e+01 4.214570628836208921e-02
8.979999999999968452e+01 4.194538400254128191e-02
8.982499999999969020e+01 4.174463970654497535e-02
8.984999999999968168e+01 4.154348031107102379e-02
8.987499999999968736e+01 4.134191276652796759e-02
8.989999999999967883e+01 4.113994406189765141e-02
8.992499999999968452e+01 4.093758122358761437e-02
8.994999999999969020e+01 4.073483131427507037e-02
8.997499999999968168e+01 4.053170143173930040e-02
8.999999999999968736e+01 4.032819870768805659e-02
9.002499999999967883e+01 4.012433030657438365e-02
9.004999999999968452e+01 3.992010342440520387e-02
9.007499999999969020e+01 3.973686868279237977e-02
9.009999999999968168e+01 3.958335619986366738e-02
9.012499999999968736e+01 3.942939320365532879e-02
9.014999999999967883e+01 3.927498468161217532e-02
9.017499999999968452e+01 3.912013566751707666e-02
9.019999999999967599e+01 3.896485124071848855e-02
9.022499999999968168e+01 3.880913652534549729e-02
9.024999999999968736e+01 3.865299668950996498e-02
9.027499999999967883e+01 3.849643694449601111e-02
9.029999999999968452e+01 3.833946254393712921e-02
9.032499999999967599e+01 3.818207878298299912e-02
9.034999999999968168e+01 3.802429099745293500e-02
9.037499999999968736e+01 3.786610456297963279e-02
9.039999999999967883e+01 3.770752489414147535e-02
9.042499999999968452e+01 3.754855744358423508e-02
9.044999999999967599e+01 3.738920770113312447e-02
9.047499999999968168e+01 3.722948119289456320e-02
9.049999999999968736e+01 3.706938348034864023e-02
9.052499999999967883e+01 3.690892015943303406e-02
9.054999999999968452e+01 3.674809685961684391e-02
9.057499999999967599e+01 3.658691924296691295e-02
9.059999999999968168e+01 3.642539300320658119e-02
9.062499999999968736e+01 3.626352386476560524e-02
9.064999999999967883e+01 3.610131758182423545e-02
9.067499999999968452e+01 3.593877993734750226e-02
9.069999999999967599e+01 3.577591674211792055e-02
9.072499999999968168e+01 3.561273383375622437e-02
9.074999999999968736e+01 3.544923707574069993e-02
9.077499999999967883e+01 3.528543235641935089e-02
9.079999999999968452e+01 3.512132558801685928e-02
9.082499999999967599e+01 3.495692270563759141e-02
9.084999999999968168e+01 3.479222966626407954e-02
9.087499999999968736e+01 3.462725244775149286e-02
9.089999999999967883e+01 3.446199704781916645e-02
9.092499999999968452e+01 3.429646948303771703e-02
9.094999999999967599e+01 3.413067578781635303e-02
9.097499999999968168e+01 3.396462201338391190e-02
9.099999999999968736e+01 3.379831422677169461e-02
9.102499999999967883e+01 3.363175850979265025e-02
9.104999999999968452e+01 3.346496095801985288e-02
9.107499999999967599e+01 3.329792767976516576e-02
9.109999999999968168e+01 3.313066479505574063e-02
9.112499999999967315e+01 3.296317843461334801e-02
9.114999999999967883e+01 3.275078773938545906e-02
9.117499999999968452e+01 3.248375883203638570e-02
9.119999999999967599e+01 3.221624033372871149e-02
9.122499999999968168e+01 3.194824046082554020e-02
9.124999999999967315e+01 3.167976748968506090e-02
9.127499999999967883e+01 3.141082975549857464e-02
9.129999999999968452e+01 3.114143565111495565e-02
9.132499999999967599e+01 3.087159362584165553e-02
9.134999999999968168e+01 3.060131218423038993e-02
9.137499999999967315e+01 3.033059988484547789e-02
9.139999999999967883e+01 3.005946533901242973e-02
9.142499999999968452e+01 2.978791720955337174e-02
9.144999999999967599e+01 2.951596420950236208e-02
9.147499999999968168e+01 2.924361510080690507e-02
9.149999999999967315e+01 2.897087869301526175e-02
9.152499999999967883e+01 2.869776384194369992e-02
9.154999999999968452e+01 2.842427944833592068e-02
9.157499999999967599e+01 2.815043445650288259e-02
9.159999999999968168e+01 2.787623785295114537e-02
9.162499999999967315e+01 2.760169866499899774e-02
9.164999999999967883e+01 2.732682595937799969e-02
9.167499999999968452e+01 2.705162884082382493e-02
9.169999999999967599e+01 2.677611645065488058e-02
9.172499999999968168e+01 2.650029796534028245e-02
9.174999999999967315e+01 2.622418259505633273e-02
9.177499999999967883e+01 2.594777958223379657e-02
9.179999999999967031e+01 2.567109820009642884e-02
9.182499999999967599e+01 2.539414775118788853e-02
9.184999999999968168e+01 2.511693756589334151e-02
9.187499999999967315e+01 2.483947700095125513e-02
9.189999999999967883e+01 2.456177543795883336e-02
9.192499999999967031e+01 2.428384228186991275e-02
9.194999999999967599e+01 2.400568695948751899e-02
9.197499999999968168e+01 2.372731891795054615e-02
9.199999999999967315e+01 2.344874762321496817e-02
9.202499999999967883e+01 2.316998255853178201e-02
9.204999999999967031e+01 2.289103322291927839e-02
9.207499999999967599e+01 2.261190912963334521e-02
9.209999999999968168e+01 2.233261980463563043e-02
9.212499999999967315e+01 2.205317478505771159e-02
9.214999999999967883e+01 2.177358361766461997e-02
9.217499999999967031e+01 2.148969168185552864e-02
9.219999999999967599e+01 2.120256682044490901e-02
9.222499999999968168e+01 2.091513029407503915e-02
9.224999999999967315e+01 2.062739148746035173e-02
9.227499999999967883e+01 2.033935982162846101e-02
9.229999999999967031e+01 2.005104475247312945e-02
9.232499999999967599e+01 1.976245576929366171e-02
9.234999999999968168e+01 1.947360239332626350e-02
9.237499999999967315e+01 1.918449417626353487e-02
9.239999999999967883e+01 1.889514069876511299e-02
9.242499999999967031e+01 1.860555156896079657e-02
9.244999999999967599e+01 1.831573642094281099e-02
9.247499999999968168e+01 1.802570491325226204e-02
9.249999999999967315e+01 1.773546672735881041e-02
9.252499999999967883e+01 1.744503156613013903e-02
9.254999999999967031e+01 1.715440915230125735e-02
9.257499999999967599e+01 1.686360922693211015e-02
9.259999999999968168e+01 1.657264154786478733e-02
9.262499999999967315e+01 1.628151588817441583e-02
9.264999999999967883e+01 1.599024203461617624e-02
9.267499999999967031e+01 1.569882978606985252e-02
9.269999999999967599e+01 1.540728895198150740e-02
9.272499999999966747e+01 1.511562935080349585e-02
9.274999999999967315e+01 1.482386080843144105e-02
9.277499999999967883e+01 1.453199315664258778e-02
9.279999999999967031e+01 1.424003623153327971e-02
9.282499999999967599e+01 1.394799987195439323e-02
9.284999999999966747e+01 1.365589391795203958e-02
9.287499999999967315e+01 1.336372820920496071e-02
9.289999999999967883e+01 1.307151258346824982e-02
9.292499999999967031e+01 1.277925687501680133e-02
9.294999999999967599e+01 1.248697091309263797e-02
9.297499999999966747e+01 1.219466452035701878e-02
9.299999999999967315e+01 1.190234751134541455e-02
9.302499999999967883e+01 1.161002969092922443e-02
9.304999999999967031e+01 1.131772085278091172e-02
9.307499999999967599e+01 1.102543077784606980e-02
9.309999999999966747e+01 1.073316923282319896e-02
9.312499999999967315e+01 1.044094596864802472e-02
9.314999999999967883e+01 1.014877071898847606e-02
9.317499999999967031e+01 9.856653198745606720e-03
9.319999999999967599e+01 9.564603102563604825e-03
9.322499999999966747e+01 9.272630103350699982e-03
9.324999999999967315e+01 8.980743850807368367e-03
9.327499999999967883e+01 8.688953969966843952e-03
9.329999999999967031e+01 8.397270059745959997e-03
9.332499999999967599e+01 8.105701691505245304e-03
9.334999999999966747e+01 7.814258407624646852e-03
9.337499999999967315e+01 7.522949720087838445e-03
9.339999999999966462e+01 7.231785109081550339e-03
9.342499999999967031e+01 6.940774021606173697e-03
9.344999999999967599e+01 6.649925870103106859e-03
9.347499999999966747e+01 6.359250031091941840e-03
9.349999999999967315e+01 6.068755843825270405e-03
9.352499999999966462e+01 5.778452608958057485e-03
9.354999999999967031e+01 5.488349587230726724e-03
9.357499999999967599e+01 5.198455998169974022e-03
9.359999999999966747e+01 4.908781018804082505e-03
9.362499999999967315e+01 4.619333782395638500e-03
9.364999999999966462e+01 4.330123377191702309e-03
9.367499999999967031e+01 4.041158845189017287e-03
9.369999999999967599e+01 3.752449180920145334e-03
9.372499999999966747e+01 3.464003330254159744e-03
9.374999999999967315e+01 3.175830189217666855e-03
9.377499999999966462e+01 2.887938602834199276e-03
9.379999999999967031e+01 2.600337363981629867e-03
9.382499999999967599e+01 2.313035212269802174e-03
9.384999999999966747e+01 2.026040832937351689e-03
9.387499999999967315e+01 1.739362855766704184e-03
9.389999999999966462e+01 1.453009854022576080e-03
9.392499999999967031e+01 1.166990343406194234e-03
9.394999999999967599e+01 8.813127810342912590e-04
9.397499999999966747e+01 5.959855644358446822e-04
9.399999999999967315e+01 3.110170305705563069e-04
9.402499999999966462e+01 2.641545486983224063e-05
9.404999999999967031e+01 -2.578109497044039043e-04
9.407499999999967599e+01 -5.416540335748316372e-04
9.409999999999966747e+01 -8.251057114460457614e-04
9.412499999999967315e+01 -1.108157963179119817e-03
9.414999999999966462e+01 -1.390802834642086358e-03
9.417499999999967031e+01 -1.673032438542406460e-03
9.419999999999967599e+01 -1.954838955232751814e-03
9.422499999999966747e+01 -2.236214633498522127e-03
9.424999999999967315e+01 -2.517151791321506175e-03
9.427499999999966462e+01 -2.797642816619407436e-03
9.429999999999967031e+01 -3.117226873677812673e-03
9.432499999999966178e+01 -3.444077428052251446e-03
9.434999999999966747e+01 -3.770580731544752231e-03
9.437499999999967315e+01 -4.055342955502657873e-03
9.439999999999966462e+01 -4.322795670149651853e-03
9.442499999999967031e+01 -4.588714491831513698e-03
9.444999999999966178e+01 -4.854831031876919063e-03
9.447499999999966747e+01 -5.121137372714276541e-03
9.449999999999967315e+01 -5.387625557204307920e-03
9.452499999999966462e+01 -5.647441631659762262e-03
9.454999999999967031e+01 -5.893698268509326051e-03
9.457499999999966178e+01 -6.140179624797396062e-03
9.459999999999966747e+01 -6.386878563159508089e-03
9.462499999999967315e+01 -6.633787900710215110e-03
9.464999999999966462e+01 -6.880900409868188558e-03
9.467499999999967031e+01 -7.128208819196198316e-03
9.469999999999966178e+01 -7.375705814256751196e-03
9.472499999999966747e+01 -7.623384038484847663e-03
9.474999999999967315e+01 -7.871236094073346540e-03
9.477499999999966462e+01 -8.119254542876515671e-03
9.479999999999967031e+01 -8.367431907327319007e-03
9.482499999999966178e+01 -8.615760671368549381e-03
9.484999999999966747e+01 -8.864233281400327527e-03
9.487499999999967315e+01 -9.112842147240802354e-03
9.489999999999966462e+01 -9.361579643101081150e-03
9.492499999999967031e+01 -9.610438108574351559e-03
9.494999999999966178e+01 -9.859409849637902970e-03
9.497499999999966747e+01 -1.010848713966959467e-02
9.499999999999965894e+01 -1.035766222047574021e-02
9.502499999999966462e+01 -1.060692730333405442e-02
9.504999999999967031e+01 -1.085627457004601989e-02
9.507499999999966178e+01 -1.110569617400366908e-02
9.509999999999966747e+01 -1.135518424126828220e-02
9.512499999999965894e+01 -1.160473087165856364e-02
9.514999999999966462e+01 -1.185432813985261291e-02
9.517499999999967031e+01 -1.210396809649809911e-02
9.519999999999966178e+01 -1.235364276933553947e-02
9.522499999999966747e+01 -1.260334416432970506e-02
9.524999999999965894e+01 -1.285306426681209584e-02
9.527499999999966462e+01 -1.310279504263247435e-02
9.529999999999967031e+01 -1.335252843931886320e-02
9.532499999999966178e+01 -1.360225638724709210e-02
9.534999999999966747e+01 -1.385197080081906548e-02
9.537499999999965894e+01 -1.410166357964752308e-02
9.539999999999966462e+01 -1.435132660974965287e-02
9.542499999999967031e+01 -1.460095176474708600e-02
9.544999999999966178e+01 -1.485053090707239183e-02
9.547499999999966747e+01 -1.510005588918423430e-02
9.549999999999965894e+01 -1.534951855478475062e-02
9.552499999999966462e+01 -1.559891074004560695e-02
9.554999999999967031e+01 -1.584822427483740040e-02
9.557499999999966178e+01 -1.609745098396402410e-02
9.559999999999966747e+01 -1.634658268840240639e-02
9.562499999999965894e+01 -1.659561120654415994e-02
9.564999999999966462e+01 -1.684452835544275606e-02
9.567499999999967031e+01 -1.709332595206102673e-02
9.569999999999966178e+01 -1.734199581452386396e-02
9.572499999999966747e+01 -1.759052976337109261e-02
9.574999999999965894e+01 -1.783891962281264690e-02
9.577499999999966462e+01 -1.808715722198508610e-02
9.579999999999967031e+01 -1.833523439620810339e-02
9.582499999999966178e+01 -1.858314298824207886e-02
9.584999999999966747e+01 -1.883087484954528226e-02
9.587499999999965894e+01 -1.907842184152884132e-02
9.589999999999966462e+01 -1.932577583681456893e-02
9.592499999999965610e+01 -1.957292872048540383e-02
9.594999999999966178e+01 -1.981987239134014311e-02
9.597499999999966747e+01 -2.006659876314020527e-02
9.599999999999965894e+01 -2.031309976585716354e-02
9.602499999999966462e+01 -2.055936734691590426e-02
9.604999999999965610e+01 -2.080539347243168941e-02
9.607499999999966178e+01 -2.105117012844825997e-02
9.609999999999966747e+01 -2.129668932216426461e-02
9.612499999999965894e+01 -2.154194308316090267e-02
9.614999999999966462e+01 -2.178692346461975557e-02
9.617499999999965610e+01 -2.203162254453657279e-02
9.619999999999966178e+01 -2.227603242692797678e-02
9.622499999999966747e+01 -2.252014524303127749e-02
9.624999999999965894e+01 -2.276395315249648416e-02
9.627499999999966462e+01 -2.300744834457215185e-02
9.629999999999965610e+01 -2.325062303928093418e-02
9.632499999999966178e+01 -2.349346948858794734e-02
9.634999999999966747e+01 -2.373597997755940228e-02
9.637499999999965894e+01 -2.397814682551252866e-02
9.639999999999966462e+01 -2.421996238715470873e-02
9.642499999999965610e+01 -2.446141905371351441e-02
9.644999999999966178e+01 -2.470250925405508696e-02
9.647499999999966747e+01 -2.494322545579200773e-02
9.649999999999965894e+01 -2.518356016637965725e-02
9.652499999999966462e+01 -2.542350593420185031e-02
9.654999999999965610e+01 -2.566305534964150731e-02
9.657499999999966178e+01 -2.590220104614306476e-02
9.659999999999965326e+01 -2.614093570125753177e-02
9.662499999999965894e+01 -2.637925203767849808e-02
9.664999999999966462e+01 -2.661714282426166228e-02
9.667499999999965610e+01 -2.680616402682607993e-02
9.669999999999966178e+01 -2.695519128172286366e-02
9.672499999999965326e+01 -2.710394659014886756e-02
9.674999999999965894e+01 -2.725242499246259900e-02
9.677499999999966462e+01 -2.740062155013491332e-02
9.679999999999965610e+01 -2.754853134651873148e-02
9.682499999999966178e+01 -2.769614948761408429e-02
9.684999999999965326e+01 -2.784347110282729340e-02
9.687499999999965894e+01 -2.799049134572584654e-02
9.689999999999966462e+01 -2.813720539478655608e-02
9.692499999999965610e+01 -2.828360845413883246e-02
9.694999999999966178e+01 -2.842969575430195558e-02
9.697499999999965326e+01 -2.857546255291466483e-02
9.699999999999965894e+01 -2.872090413545971485e-02
9.702499999999966462e+01 -2.886601581598039618e-02
9.704999999999965610e+01 -2.901079293779054366e-02
9.707499999999966178e+01 -2.915523087417705439e-02
9.709999999999965326e+01 -2.929932502909377012e-02
9.712499999999965894e+01 -2.944307083784939230e-02
9.714999999999966462e+01 -2.958646376778552300e-02
9.717499999999965610e+01 -2.972949931894679557e-02
9.719999999999966178e+01 -2.987217302474304281e-02
9.722499999999965326e+01 -3.001448045260167452e-02
9.724999999999965894e+01 -3.015641720461165534e-02
9.727499999999966462e+01 -3.029797891815771277e-02
9.729999999999965610e+01 -3.043916126654588883e-02
9.732499999999966178e+01 -3.057995995961789587e-02
9.734999999999965326e+01 -3.072037074435694792e-02
9.737499999999965894e+01 -3.086038940548316636e-02
9.739999999999966462e+01 -3.100001176603778275e-02
9.742499999999965610e+01 -3.113923368795874433e-02
9.744999999999966178e+01 -3.127805107264257367e-02
9.747499999999965326e+01 -3.141645986149912972e-02
9.749999999999965894e+01 -3.155445603649233849e-02
9.752499999999965041e+01 -3.169203562067088309e-02
9.754999999999965610e+01 -3.182919467868821489e-02
9.757499999999966178e+01 -3.196592931730917603e-02
9.759999999999965326e+01 -3.210223568590691440e-02
9.762499999999965894e+01 -3.223810997694744052e-02
9.764999999999965041e+01 -3.237354842646117392e-02
9.767499999999965610e+01 -3.250854731450379675e-02
9.769999999999966178e+01 -3.264310296560452018e-02
9.772499999999965326e+01 -3.277721174920125713e-02
9.774999999999965894e+01 -3.291087008006551157e-02
9.777499999999965041e+01 -3.304407441871102385e-02
9.779999999999965610e+01 -3.317682127179485269e-02
9.782499999999966178e+01 -3.330910719250052693e-02
9.784999999999965326e+01 -3.344092878091265569e-02
9.787499999999965894e+01 -3.357228268437610630e-02
9.789999999999965041e+01 -3.370406809132723419e-02
9.792499999999965610e+01 -3.382421236720282998e-02
9.794999999999966178e+01 -3.394403520461818785e-02
9.797499999999965326e+01 -3.406353238824000318e-02
9.799999999999965894e+01 -3.418269972482503027e-02
9.802499999999965041e+01 -3.430153304389384206e-02
9.804999999999965610e+01 -3.442002819840130762e-02
9.807499999999966178e+01 -3.453818106540245542e-02
9.809999999999965326e+01 -3.465598754671220944e-02
9.812499999999965894e+01 -3.477344356956428573e-02
9.814999999999965041e+01 -3.489054508725998593e-02
9.817499999999965610e+01 -3.500728807981570018e-02
9.819999999999964757e+01 -3.512366855460248571e-02
9.822499999999965326e+01 -3.523968254698191249e-02
9.824999999999965894e+01 -3.535532612093339466e-02
9.827499999999965041e+01 -3.547059536967701182e-02
9.829999999999965610e+01 -3.558548641629040443e-02
9.832499999999964757e+01 -3.569999541431637807e-02
9.834999999999965326e+01 -3.581411854836741987e-02
9.837499999999965894e+01 -3.592785203471849514e-02
9.839999999999965041e+01 -3.604119212189648563e-02
9.842499999999965610e+01 -3.615413509126037123e-02
9.844999999999964757e+01 -3.626667725757299482e-02
9.847499999999965326e+01 -3.637881496956615890e-02
9.849999999999965894e+01 -3.649054461049685422e-02
9.852499999999965041e+01 -3.660186259869484260e-02
9.854999999999965610e+01 -3.671276538810257228e-02
9.857499999999964757e+01 -3.682324946880521227e-02
9.859999999999965326e+01 -3.693331136755220040e-02
9.862499999999965894e+01 -3.704294764827058273e-02
9.864999999999965041e+01 -3.715215491256693842e-02
9.867499999999965610e+01 -3.726092980022167184e-02
9.869999999999964757e+01 -3.736926898967270205e-02
9.872499999999965326e+01 -3.747716919848996520e-02
9.874999999999965894e+01 -3.758462718383893258e-02
9.877499999999965041e+01 -3.769163974293521929e-02
9.879999999999965610e+01 -3.779820371348773661e-02
9.882499999999964757e+01 -3.790431597413199821e-02
9.884999999999965326e+01 -3.800997344485367024e-02
9.887499999999965894e+01 -3.811517308739904852e-02
9.889999999999965041e+01 -3.821991190567736868e-02
9.892499999999965610e+01 -3.832418694615009891e-02
9.894999999999964757e+01 -3.842799529821111504e-02
9.897499999999965326e+01 -3.853133409455346270e-02
9.899999999999965894e+01 -3.863420051152662016e-02
9.902499999999965041e+01 -3.873659176948116706e-02
9.904999999999965610e+01 -3.883850513310372482e-02
9.907499999999964757e+01 -3.893993791173752661e-02
9.909999999999965326e+01 -3.905597699945120849e-02
9.912499999999964473e+01 -3.917478159324158660e-02
9.914999999999965041e+01 -3.929320113525378022e-02
9.917499999999965610e+01 -3.941123155711608039e-02
9.919999999999964757e+01 -3.952886881994509272e-02
9.922499999999965326e+01 -3.964610891498578787e-02
9.924999999999964473e+01 -3.976294786424303118e-02
9.927499999999965041e+01 -3.987938172110779000e-02
9.929999999999965610e+01 -3.999540657097577778e-02
9.932499999999964757e+01 -4.011101853185979754e-02
9.934999999999965326e+01 -4.022621375499416119e-02
9.937499999999964473e+01 -4.034098842543124702e-02
9.939999999999965041e+01 -4.045533876263212453e-02
9.942499999999965610e+01 -4.056926102104637527e-02
9.944999999999964757e+01 -4.068275149068620311e-02
9.947499999999965326e+01 -4.079580649769184303e-02
9.949999999999964473e+01 -4.090842240488624937e-02
9.952499999999965041e+01 -4.102059561232468399e-02
9.954999999999965610e+01 -4.113232255783094704e-02
9.957499999999964757e+01 -4.124359971752875748e-02
9.959999999999965326e+01 -4.135442360636091413e-02
9.962499999999964473e+01 -4.146479077860000528e-02
9.964999999999965041e+01 -4.157469782834900124e-02
9.967499999999965610e+01 -4.168414139003324276e-02
9.969999999999964757e+01 -4.179311813888004351e-02
9.972499999999965326e+01 -4.190162479139050017e-02
9.974999999999964473e+01 -4.200965810579949250e-02
9.977499999999965041e+01 -4.211721488252537920e-02
9.979999999999964189e+01 -4.222429196461019441e-02
9.982499999999964757e+01 -4.233088623814682677e-02
9.984999999999965326e+01 -4.243699463269796912e-02
9.987499999999964473e+01 -4.254261412170121104e-02
9.989999999999965041e+01 -4.264774172286565218e-02
9.992499999999964189e+01 -4.275237449855485983e-02
9.994999999999964757e+01 -4.285650955616032709e-02
9.997499999999965326e+01 -4.296014404846219825e-02
9.999999999999964473e+01 -4.306327517397862820e-02
1.000249999999996504e+02 -4.316590017730364409e-02
1.000499999999996419e+02 -4.326801634943276686e-02
1.000749999999996476e+02 -4.336962102807792596e-02
1.000999999999996533e+02 -4.347071159796871143e-02
1.001249999999996447e+02 -4.357128549114228089e-02
1.001499999999996504e+02 -4.367134018722214350e-02
1.001749999999996419e+02 -4.377087321368262202e-02
1.001999999999996476e+02 -4.386988214610379466e-02
1.002249999999996533e+02 -4.396836460841169886e-02
1.002499999999996447e+02 -4.406631827310692612e-02
1.002749999999996504e+02 -4.416374086148265599e-02
1.002999999999996419e+02 -4.426063014382708438e-02
1.003249999999996476e+02 -4.435698393961636649e-02
1.003499999999996533e+02 -4.445280011769299489e-02
1.003749999999996447e+02 -4.454807659643359591e-02
1.003999999999996504e+02 -4.464281134390236938e-02
1.004249999999996419e+02 -4.473700237799378004e-02
1.004499999999996476e+02 -4.483064776656197487e-02
1.004749999999996533e+02 -4.492374562753718298e-02
1.004999999999996447e+02 -4.501629412903077054e-02
1.005249999999996504e+02 -4.510829148942779865e-02
1.005499999999996419e+02 -4.519973597746634181e-02
1.005749999999996476e+02 -4.529062591230556545e-02
1.005999999999996533e+02 -4.538095966358017541e-02
1.006249999999996447e+02 -4.547073565144459095e-02
1.006499999999996504e+02 -4.555995234660229626e-02
1.006749999999996419e+02 -4.564860827032544977e-02
1.006999999999996476e+02 -4.573670199446143447e-02
1.007249999999996390e+02 -4.582423214142698764e-02
1.007499999999996447e+02 -4.591119738419095070e-02
1.007749999999996504e+02 -4.599759644624491772e-02
1.007999999999996419e+02 -4.608342810156262903e-02
1.008249999999996476e+02 -4.616869117454675681e-02
1.008499999999996390e+02 -4.625338453996435256e-02
1.008749999999996447e+02 -4.633750712287194179e-02
1.008999999999996504e+02 -4.642105789852723347e-02
1.009249999999996419e+02 -4.650403589229081674e-02
1.009499999999996476e+02 -4.658644017951708155e-02
1.009749999999996390e+02 -4.666826988543236465e-02
1.009999999999996447e+02 -4.674952418500354090e-02
1.010249999999996504e+02 -4.683020230279616447e-02
1.010499999999996419e+02 -4.691030351281977318e-02
1.010749999999996476e+02 -4.698982713836538649e-02
1.010999999999996390e+02 -4.706877255182952136e-02
1.011249999999996447e+02 -4.714713917453164371e-02
1.011499999999996504e+02 -4.722492647651722192e-02
1.011749999999996419e+02 -4.730213397635407713e-02
1.011999999999996476e+02 -4.737876124091791596e-02
1.012249999999996390e+02 -4.745480788516764220e-02
1.012499999999996447e+02 -4.753027357191050295e-02
1.012749999999996504e+02 -4.760515801156003229e-02
1.012999999999996419e+02 -4.767946096188308003e-02
1.013249999999996476e+02 -4.775318222773769494e-02
1.013499999999996390e+02 -4.782632166080313246e-02
1.013749999999996447e+02 -4.789887915929970374e-02
1.013999999999996362e+02 -4.797085466770240753e-02
1.014249999999996419e+02 -4.804224817644254381e-02
1.014499999999996476e+02 -4.811305972160526828e-02
1.014749999999996390e+02 -4.818328938461569066e-02
1.014999999999996447e+02 -4.825293729191873493e-02
1.015249999999996362e+02 -4.832200361465147781e-02
1.015499999999996419e+02 -4.836989702708760497e-02
1.015749999999996476e+02 -4.840706593481539782e-02
1.015999999999996390e+02 -4.844370220158308177e-02
1.016249999999996447e+02 -4.848144702924146038e-02
1.016499999999996362e+02 -4.854994150752220405e-02
1.016749999999996419e+02 -4.862955693657830536e-02
1.016999999999996476e+02 -4.872975679715411262e-02
1.017249999999996390e+02 -4.882958094128633103e-02
1.017499999999996447e+02 -4.892902523095772616e-02
1.017749999999996362e+02 -4.902808554370478855e-02
1.017999999999996419e+02 -4.912675777328091159e-02
1.018249999999996476e+02 -4.924116205949643360e-02
1.018499999999996390e+02 -4.935755529746500836e-02
1.018749999999996447e+02 -4.947360980750488413e-02
1.018999999999996362e+02 -4.958932085195280615e-02
1.019249999999996419e+02 -4.970468370066633002e-02
1.019499999999996476e+02 -4.981969363174525156e-02
1.019749999999996390e+02 -4.993434593225681145e-02
1.019999999999996447e+02 -5.004863589896451498e-02
1.020249999999996362e+02 -5.016255883905715307e-02
1.020499999999996419e+02 -5.027611007088242379e-02
1.020749999999996476e+02 -5.038928492468155995e-02
1.020999999999996390e+02 -5.050207874332728747e-02
1.021249999999996447e+02 -5.061448688306138810e-02
1.021499999999996362e+02 -5.072650471423539170e-02
1.021749999999996419e+02 -5.083812762205287133e-02
1.021999999999996476e+02 -5.094935100731024652e-02
1.022249999999996390e+02 -5.106017028714120859e-02
1.022499999999996447e+02 -5.117058089576049379e-02
1.022749999999996362e+02 -5.128057828520756617e-02
1.022999999999996419e+02 -5.139015792609108457e-02
1.023249999999996334e+02 -5.149931530833221083e-02
1.023499999999996390e+02 -5.160804594190837591e-02
1.023749999999996447e+02 -5.171634535759660201e-02
1.023999999999996362e+02 -5.182420910771395189e-02
1.024249999999996419e+02 -5.193163276685886648e-02
1.024499999999996334e+02 -5.203861193265034435e-02
1.024749999999996390e+02 -5.214514222646374209e-02
1.024999999999996447e+02 -5.225121929416877420e-02
1.025249999999996362e+02 -5.235683880685890190e-02
1.025499999999996419e+02 -5.246199646158478808e-02
1.025749999999996334e+02 -5.256668798208030680e-02
1.025999999999996390e+02 -5.267090911948777571e-02
1.026249999999996447e+02 -5.277465565307869894e-02
1.026499999999996362e+02 -5.287792339097183852e-02
1.026749999999996419e+02 -5.298070817084700457e-02
1.026999999999996334e+02 -5.308300586065459181e-02
1.027249999999996390e+02 -5.318481235932103618e-02
1.027499999999996447e+02 -5.328612359744920590e-02
1.027749999999996362e+02 -5.338693553801506647e-02
1.027999999999996419e+02 -5.348724417705727485e-02
1.028249999999996334e+02 -5.358704554436315853e-02
1.028499999999996390e+02 -5.368633570414838019e-02
1.028749999999996447e+02 -5.378511075572978833e-02
1.028999999999996362e+02 -5.388336683419418099e-02
1.029249999999996419e+02 -5.398110011105811123e-02
1.029499999999996334e+02 -5.407830679492307835e-02
1.029749999999996390e+02 -5.417498313212299604e-02
1.029999999999996305e+02 -5.427112540736399315e-02
1.030249999999996362e+02 -5.436672994435766404e-02
1.030499999999996419e+02 -5.446179310644611721e-02
1.030749999999996334e+02 -5.455631129721969647e-02
1.030999999999996390e+02 -5.465028096112566069e-02
1.031249999999996305e+02 -5.474369858406929329e-02
1.031499999999996362e+02 -5.483656069400629635e-02
1.031749999999996419e+02 -5.492886386152587286e-02
1.031999999999996334e+02 -5.502060470042503815e-02
1.032249999999996390e+02 -5.511177986827476422e-02
1.032499999999996305e+02 -5.520238606697373124e-02
1.032749999999996362e+02 -5.529242004329652099e-02
1.032999999999996419e+02 -5.538187858942810599e-02
1.033249999999996334e+02 -5.547075854349027557e-02
1.033499999999996390e+02 -5.555905679005760517e-02
1.033749999999996305e+02 -5.564677026066221222e-02
1.033999999999996362e+02 -5.573389593428881850e-02
1.034249999999996419e+02 -5.582043083785782900e-02
1.034499999999996334e+02 -5.590637204669855753e-02
1.034749999999996390e+02 -5.599171668501032317e-02
1.034999999999996305e+02 -5.607646192631205589e-02
1.035249999999996362e+02 -5.616060499388143140e-02
1.035499999999996419e+02 -5.624414316118204332e-02
1.035749999999996334e+02 -5.632707375227679475e-02
1.035999999999996390e+02 -5.640939414223240800e-02
1.036249999999996305e+02 -5.649110175750892554e-02
1.036499999999996362e+02 -5.657219407633933689e-02
1.036749999999996419e+02 -5.665266862909455053e-02
1.036999999999996334e+02 -5.673252299863731224e-02
1.037249999999996390e+02 -5.681175482066394555e-02
1.037499999999996305e+02 -5.689036178403009125e-02
1.037749999999996362e+02 -5.696834163106880705e-02
1.037999999999996419e+02 -5.704569215789031394e-02
1.038249999999996334e+02 -5.712241121467251381e-02
1.038499999999996390e+02 -5.719849670593675495e-02
1.038749999999996305e+02 -5.727394659080934508e-02
1.038999999999996362e+02 -5.734875888327285731e-02
1.039249999999996277e+02 -5.742293165240070635e-02
1.039499999999996334e+02 -5.749646302257973435e-02
1.039749999999996390e+02 -5.756935117371989735e-02
1.039999999999996305e+02 -5.764159434144906086e-02
1.040249999999996362e+02 -5.771319081729541639e-02
1.040499999999996277e+02 -5.778413894885485458e-02
1.040749999999996334e+02 -5.785443713994604942e-02
1.040999999999996390e+02 -5.792408385075165089e-02
1.041249999999996305e+02 -5.799307759794381650e-02
1.041499999999996362e+02 -5.806141695479989651e-02
1.041749999999996277e+02 -5.812910055129905107e-02
1.041999999999996334e+02 -5.819612707421158160e-02
1.042249999999996390e+02 -5.826249526716838212e-02
1.042499999999996305e+02 -5.832820393072030152e-02
1.042749999999996362e+02 -5.839325192238329493e-02
1.042999999999996277e+02 -5.845285702123155513e-02
1.043249999999996334e+02 -5.839539499201024109e-02
1.043499999999996390e+02 -5.833728069848063968e-02
1.043749999999996305e+02 -5.827851521068444507e-02
1.043999999999996362e+02 -5.821909965512755969e-02
1.044249999999996277e+02 -5.815903521472370191e-02
1.044499999999996334e+02 -5.809832312872395543e-02
1.044749999999996390e+02 -5.803696469263305846e-02
1.044999999999996305e+02 -5.797496125811130857e-02
1.045249999999996362e+02 -5.791231423286456736e-02
1.045499999999996277e+02 -5.784902508051754932e-02
1.045749999999996334e+02 -5.778509532047639702e-02
1.045999999999996248e+02 -5.772052652777683035e-02
1.046249999999996305e+02 -5.765532033291615593e-02
1.046499999999996362e+02 -5.758947842167658204e-02
1.046749999999996277e+02 -5.752300253492981241e-02
1.046999999999996334e+02 -5.745589446843217540e-02
1.047249999999996248e+02 -5.738815607260349533e-02
1.047499999999996305e+02 -5.731978925229411215e-02
1.047749999999996362e+02 -5.725079596653946667e-02
1.047999999999996277e+02 -5.718117822829815039e-02
1.048249999999996334e+02 -5.711093810418004652e-02
1.048499999999996248e+02 -5.704007771416081535e-02
1.048749999999996305e+02 -5.696859923128080178e-02
1.048999999999996362e+02 -5.689650488133581041e-02
1.049249999999996277e+02 -5.682379694254976327e-02
1.049499999999996334e+02 -5.675047774523941241e-02
1.049749999999996248e+02 -5.667654967146251721e-02
1.049999999999996305e+02 -5.660201515465795169e-02
1.050249999999996362e+02 -5.652687667926858950e-02
1.050499999999996277e+02 -5.645113678035585530e-02
1.050749999999996334e+02 -5.637479804320067595e-02
1.050999999999996248e+02 -5.629786310289344731e-02
1.051249999999996305e+02 -5.622033464390990137e-02
1.051499999999996362e+02 -5.614221539967910457e-02
1.051749999999996277e+02 -5.606350815213778649e-02
1.051999999999996334e+02 -5.598421573127276840e-02
1.052249999999996248e+02 -5.590434101465461408e-02
1.052499999999996305e+02 -5.582388692695766652e-02
1.052749999999996362e+02 -5.574285643947288205e-02
1.052999999999996277e+02 -5.566125256960671036e-02
1.053249999999996334e+02 -5.557907838037137727e-02
1.053499999999996248e+02 -5.549633697986546682e-02
1.053749999999996305e+02 -5.541303152074264493e-02
1.053999999999996362e+02 -5.532916519967361751e-02
1.054249999999996277e+02 -5.524474125679589009e-02
1.054499999999996334e+02 -5.515976297515466642e-02
1.054749999999996248e+02 -5.507423368013719678e-02
1.054999999999996305e+02 -5.498815673889439343e-02
1.055249999999996220e+02 -5.490153555975734595e-02
1.055499999999996277e+02 -5.481437359164249151e-02
1.055749999999996334e+02 -5.472667432345152544e-02
1.055999999999996248e+02 -5.463129238752448269e-02
1.056249999999996305e+02 -5.452272956707345658e-02
1.056499999999996220e+02 -5.441363736998684059e-02
1.056749999999996277e+02 -5.431428461947362257e-02
1.056999999999996334e+02 -5.423339760525090064e-02
1.057249999999996248e+02 -5.415196412183718999e-02
1.057499999999996305e+02 -5.404718159779451497e-02
1.057749999999996220e+02 -5.389189240549471099e-02
1.057999999999996277e+02 -5.373593013925049428e-02
1.058249999999996334e+02 -5.357929848825941643e-02
1.058499999999996248e+02 -5.342200120540539776e-02
1.058749999999996305e+02 -5.326404210689918151e-02
1.058999999999996220e+02 -5.310542507190693651e-02
1.059249999999996277e+02 -5.294615404215612803e-02
1.059499999999996334e+02 -5.278623302153176433e-02
1.059749999999996248e+02 -5.262566607565109800e-02
1.059999999999996305e+02 -5.246445733142509477e-02
1.060249999999996220e+02 -5.230261097660496988e-02
1.060499999999996277e+02 -5.214013125930826859e-02
1.060749999999996334e+02 -5.197702248753528070e-02
1.060999999999996248e+02 -5.181328902866531860e-02
1.061249999999996305e+02 -5.164893530893800017e-02
1.061499999999996220e+02 -5.148396581292281893e-02
1.061749999999996277e+02 -5.131838508296793916e-02
1.061999999999996191e+02 -5.115219771863835363e-02
1.062249999999996248e+02 -5.098540837613745741e-02
1.062499999999996305e+02 -5.081802176771340468e-02
1.062749999999996220e+02 -5.065004266105224001e-02
1.062999999999996277e+02 -5.048147587865479957e-02
1.063249999999996191e+02 -5.031232629720146926e-02
1.063499999999996248e+02 -5.014259884690106667e-02
1.063749999999996305e+02 -4.997229851082717056e-02
1.063999999999996220e+02 -4.980143032424112770e-02
1.064249999999996277e+02 -4.962999937389875327e-02
1.064499999999996191e+02 -4.945801079734903072e-02
1.064749999999996248e+02 -4.928546978221429176e-02
1.064999999999996305e+02 -4.911238156546225003e-02
1.065249999999996220e+02 -4.893875143266234601e-02
1.065499999999996277e+02 -4.876458471723152388e-02
1.065749999999996191e+02 -4.858988679966824015e-02
1.065999999999996248e+02 -4.841466310677373930e-02
1.066249999999996305e+02 -4.823891911086164441e-02
1.066499999999996220e+02 -4.806266032895921414e-02
1.066749999999996277e+02 -4.788589232199293860e-02
1.066999999999996191e+02 -4.770862069396841765e-02
1.067249999999996248e+02 -4.753085109113622253e-02
1.067499999999996305e+02 -4.735258920115013870e-02
1.067749999999996220e+02 -4.717384075221445205e-02
1.067999999999996277e+02 -4.699461151222138200e-02
1.068249999999996191e+02 -4.681490728788097189e-02
1.068499999999996248e+02 -4.663473392384127891e-02
1.068749999999996305e+02 -4.645409730179940466e-02
1.068999999999996220e+02 -4.627300333960526757e-02
1.069249999999996277e+02 -4.609145799035724300e-02
1.069499999999996191e+02 -4.590946724149059383e-02
1.069749999999996248e+02 -4.572703711385697062e-02
1.069999999999996305e+02 -4.554417366080038693e-02
1.070249999999996220e+02 -4.536088296722294577e-02
1.070499999999996277e+02 -4.517717114864609057e-02
1.070749999999996191e+02 -4.499304435026755394e-02
1.070999999999996248e+02 -4.480850874600866840e-02
1.071249999999996163e+02 -4.463740933901796937e-02
1.071499999999996220e+02 -4.452694021661047358e-02
1.071749999999996277e+02 -4.441591759819039920e-02
1.071999999999996191e+02 -4.430434415624716349e-02
1.072249999999996248e+02 -4.419222261479727881e-02
1.072499999999996163e+02 -4.407955574911252838e-02
1.072749999999996220e+02 -4.396634638543536755e-02
1.072999999999996277e+02 -4.385259740068019052e-02
1.073249999999996191e+02 -4.373831172212354346e-02
1.073499999999996248e+02 -4.362349232707819074e-02
1.073749999999996163e+02 -4.350814224255752927e-02
1.073999999999996220e+02 -4.339226454492493834e-02
1.074249999999996277e+02 -4.327586235953029270e-02
1.074499999999996191e+02 -4.315893886033606019e-02
1.074749999999996248e+02 -4.304149726952721106e-02
1.074999999999996163e+02 -4.292354085711201639e-02
1.075249999999996220e+02 -4.280507294050835132e-02
1.075499999999996277e+02 -4.268609688411818814e-02
1.075749999999996191e+02 -4.256661609889068193e-02
1.075999999999996248e+02 -4.244663404187210692e-02
1.076249999999996163e+02 -4.232615421574482256e-02
1.076499999999996220e+02 -4.220518016835376335e-02
1.076749999999996277e+02 -4.208371549222212488e-02
1.076999999999996191e+02 -4.196176382405514271e-02
1.077249999999996248e+02 -4.183932884423206822e-02
1.077499999999996163e+02 -4.171641427628834664e-02
1.077749999999996220e+02 -4.159302388638555503e-02
1.077999999999996135e+02 -4.146916148277188935e-02
1.078249999999996191e+02 -4.134653706948809154e-02
1.078499999999996248e+02 -4.126876770807712258e-02
1.078749999999996163e+02 -4.119051906081384190e-02
1.078999999999996220e+02 -4.111179342593229702e-02
1.079249999999996135e+02 -4.103259314404861940e-02
1.079499999999996191e+02 -4.095292059783766508e-02
1.079749999999996248e+02 -4.087277821169702646e-02
1.079999999999996163e+02 -4.079216845140194725e-02
1.080249999999996220e+02 -4.071109382374814289e-02
1.080499999999996135e+02 -4.062955687618676620e-02
1.080749999999996191e+02 -4.054756019644720211e-02
1.080999999999996248e+02 -4.046510641215004395e-02
1.081249999999996163e+02 -4.038219819041211772e-02
1.081499999999996220e+02 -4.029883823743931476e-02
1.081749999999996135e+02 -4.021502929811127114e-02
1.081999999999996191e+02 -4.013077415555649230e-02
1.082249999999996248e+02 -4.004607563071808929e-02
1.082499999999996163e+02 -3.996093658190989772e-02
1.082749999999996220e+02 -3.987535990436442274e-02
1.082999999999996135e+02 -3.978934852977193681e-02
1.083249999999996191e+02 -3.970290542581023790e-02
1.083499999999996248e+02 -3.961603359566662208e-02
1.083749999999996163e+02 -3.952873607755177932e-02
1.083999999999996220e+02 -3.944101594420460627e-02
1.084249999999996135e+02 -3.935287630239103079e-02
1.084499999999996191e+02 -3.926432029239239341e-02
1.084749999999996248e+02 -3.917535108748894379e-02
1.084999999999996163e+02 -3.908597189343478162e-02
1.085249999999996220e+02 -3.899618594792570586e-02
1.085499999999996135e+02 -3.890599652006035414e-02
1.085749999999996191e+02 -3.881540690979499303e-02
1.085999999999996248e+02 -3.872442044739111272e-02
1.086249999999996163e+02 -3.863304049285709585e-02
1.086499999999996220e+02 -3.854127043538409236e-02
1.086749999999996135e+02 -3.844911369277601715e-02
1.086999999999996191e+02 -3.835657371087283773e-02
1.087249999999996106e+02 -3.826365396297050359e-02
1.087499999999996163e+02 -3.817035794923355485e-02
1.087749999999996220e+02 -3.807668919610445596e-02
1.087999999999996135e+02 -3.798265125570704503e-02
1.088249999999996191e+02 -3.788824770524589630e-02
1.088499999999996106e+02 -3.779348214640172732e-02
1.088749999999996163e+02 -3.769835820472245552e-02
1.088999999999996220e+02 -3.760287952901015390e-02
1.089249999999996135e+02 -3.750704979070436373e-02
1.089499999999996191e+02 -3.741087268326328402e-02
1.089749999999996106e+02 -3.731435192154072822e-02
1.089999999999996163e+02 -3.721749124115934781e-02
1.090249999999996220e+02 -3.712029439788306490e-02
1.090499999999996135e+02 -3.702276516698672221e-02
1.090749999999996191e+02 -3.692490734262175028e-02
1.090999999999996106e+02 -3.682672473718191786e-02
1.091249999999996163e+02 -3.672822118066650793e-02
1.091499999999996220e+02 -3.662940052004190483e-02
1.091749999999996135e+02 -3.653026661860223068e-02
1.091999999999996191e+02 -3.643082335532837890e-02
1.092249999999996106e+02 -3.633107462424720047e-02
1.092499999999996163e+02 -3.623102433378826842e-02
1.092749999999996220e+02 -3.613067640614340409e-02
1.092999999999996135e+02 -3.603003477662237303e-02
1.093249999999996191e+02 -3.592910339301101652e-02
1.093499999999996106e+02 -3.582788621492982023e-02
1.093749999999996163e+02 -3.572638721319115057e-02
1.093999999999996078e+02 -3.562461036915910706e-02
1.094249999999996135e+02 -3.552255967410937465e-02
1.094499999999996191e+02 -3.542023912859044305e-02
1.094749999999996106e+02 -3.531765274178624153e-02
1.094999999999996163e+02 -3.521480453088048079e-02
1.095249999999996078e+02 -3.511169852042236167e-02
1.095499999999996135e+02 -3.500833874169469173e-02
1.095749999999996191e+02 -3.490472923208489536e-02
1.095999999999996106e+02 -3.480087403445614180e-02
1.096249999999996163e+02 -3.469677719652366349e-02
1.096499999999996078e+02 -3.459244277023235808e-02
1.096749999999996135e+02 -3.448787481113804038e-02
1.096999999999996191e+02 -3.438307737779163625e-02
1.097249999999996106e+02 -3.427805453112627021e-02
1.097499999999996163e+02 -3.417281033384862027e-02
1.097749999999996078e+02 -3.406734884983415867e-02
1.097999999999996135e+02 -3.396167414352491143e-02
1.098249999999996191e+02 -3.385579027933275503e-02
1.098499999999996106e+02 -3.374970132104644638e-02
1.098749999999996163e+02 -3.364341133124260086e-02
1.098999999999996078e+02 -3.353692437070217996e-02
1.099249999999996135e+02 -3.343024449783044832e-02
1.099499999999996191e+02 -3.332337576808272472e-02
1.099749999999996106e+02 -3.321632223339518464e-02
1.099999999999996163e+02 -3.309257613164174466e-02
1.100249999999996078e+02 -3.293809907303486134e-02
1.100499999999996135e+02 -3.278339262963816947e-02
1.100749999999996191e+02 -3.262875172169895505e-02
1.100999999999996106e+02 -3.247466363129216521e-02
1.101249999999996163e+02 -3.227558469636392091e-02
1.101499999999996078e+02 -3.207615983397518744e-02
1.101749999999996135e+02 -3.190400190173910133e-02
1.101999999999996191e+02 -3.173474350514977199e-02
1.102249999999996106e+02 -3.156491093368840595e-02
1.102499999999996163e+02 -3.139450735985969271e-02
1.102749999999996078e+02 -3.122353601615407079e-02
1.102999999999996135e+02 -3.105200019496377056e-02
1.103249999999996049e+02 -3.088662317326435966e-02
1.103499999999996106e+02 -3.073086825477491790e-02
1.103749999999996163e+02 -3.057454876061531379e-02
1.103999999999996078e+02 -3.041766732119822320e-02
1.104249999999996135e+02 -3.026022662517886125e-02
1.104499999999996049e+02 -3.010222941947398104e-02
1.104749999999996106e+02 -2.994367850926828514e-02
1.104999999999996163e+02 -2.978457675800554733e-02
1.105249999999996078e+02 -2.962492708736698399e-02
1.105499999999996135e+02 -2.946473247723474520e-02
1.105749999999996049e+02 -2.930399596564308567e-02
1.105999999999996106e+02 -2.914272064871236551e-02
1.106249999999996163e+02 -2.898090968057249681e-02
1.106499999999996078e+02 -2.881856627326761719e-02
1.106749999999996135e+02 -2.865569369665050062e-02
1.106999999999996049e+02 -2.849229527825931918e-02
1.107249999999996106e+02 -2.832837440318082198e-02
1.107499999999996163e+02 -2.816393451389918173e-02
1.107749999999996078e+02 -2.799897911012932256e-02
1.107999999999996135e+02 -2.783351174863415642e-02
1.108249999999996049e+02 -2.766753604303034964e-02
1.108499999999996106e+02 -2.750105566357448003e-02
1.108749999999996163e+02 -2.733407433693800168e-02
1.108999999999996078e+02 -2.716659584596528912e-02
1.109249999999996135e+02 -2.699862402941533013e-02
1.109499999999996049e+02 -2.683016278169132393e-02
1.109749999999996106e+02 -2.666121605255158261e-02
1.109999999999996021e+02 -2.649178784680868842e-02
1.110249999999996078e+02 -2.632188222400981201e-02
1.110499999999996135e+02 -2.615150329810465163e-02
1.110749999999996049e+02 -2.598065523709707295e-02
1.110999999999996106e+02 -2.580934226268065401e-02
1.111249999999996021e+02 -2.563756864986063005e-02
1.111499999999996078e+02 -2.546533872655965675e-02
1.111749999999996135e+02 -2.529265687320872424e-02
1.111999999999996049e+02 -2.511952752232302771e-02
1.112249999999996106e+02 -2.494595515806220104e-02
1.112499999999996021e+02 -2.477194431577730768e-02
1.112749999999996078e+02 -2.459749958154053978e-02
1.112999999999996135e+02 -2.442262559166183053e-02
1.113249999999996049e+02 -2.424732703219030852e-02
1.113499999999996106e+02 -2.407160863840079879e-02
1.113749999999996021e+02 -2.389547519426606439e-02
1.113999999999996078e+02 -2.371893153191442782e-02
1.114249999999996135e+02 -2.354198253107355268e-02
1.114499999999996049e+02 -2.336463311849948377e-02
1.114749999999996106e+02 -2.318688826739116748e-02
1.114999999999996021e+02 -2.300875299679308594e-02
1.115249999999996078e+02 -2.283023237098136260e-02
1.115499999999996135e+02 -2.265133149883882813e-02
1.115749999999996049e+02 -2.247205553321443214e-02
1.115999999999996106e+02 -2.229240967027047368e-02
1.116249999999996021e+02 -2.211239914881781704e-02
1.116499999999996078e+02 -2.193202924963553319e-02
1.116749999999996135e+02 -2.175130529477952573e-02
1.116999999999996049e+02 -2.157023264687956549e-02
1.117249999999996106e+02 -2.138881670842105245e-02
1.117499999999996021e+02 -2.120706292101788570e-02
1.117749999999996078e+02 -2.102497676467130275e-02
1.117999999999996135e+02 -2.084256375701750222e-02
1.118249999999996049e+02 -2.065982945256513922e-02
1.118499999999996106e+02 -2.047677944191875904e-02
1.118749999999996021e+02 -2.029341935099544109e-02
1.118999999999996078e+02 -2.010975484022585816e-02
1.119249999999995993e+02 -1.992579160375014535e-02
1.119499999999996049e+02 -1.974153536859811139e-02
1.119749999999996106e+02 -1.955699189386467252e-02
1.119999999999996021e+02 -1.937216696987252920e-02
1.120249999999996078e+02 -1.918706641732581542e-02
1.120499999999995993e+02 -1.900169608645595545e-02
1.120749999999996049e+02 -1.881606185615785493e-02
1.120999999999996106e+02 -1.863016963311788995e-02
1.121249999999996021e+02 -1.844402535093320195e-02
1.121499999999996078e+02 -1.825763496922442816e-02
1.121749999999995993e+02 -1.807100447273935623e-02
1.121999999999996049e+02 -1.788413987045069792e-02
1.122249999999996106e+02 -1.769704719464569934e-02
1.122499999999996021e+02 -1.750973250001057122e-02
1.122749999999996078e+02 -1.732220186270761603e-02
1.122999999999995993e+02 -1.713446137944693928e-02
1.123249999999996049e+02 -1.694651716655113868e-02
1.123499999999996106e+02 -1.675837535901879283e-02
1.123749999999996021e+02 -1.657004210957732301e-02
1.123999999999996078e+02 -1.638152358773603892e-02
1.124249999999995993e+02 -1.619941840441665309e-02
1.124499999999996049e+02 -1.602385057504061155e-02
1.124749999999996106e+02 -1.584804633017777506e-02
1.124999999999996021e+02 -1.567201133496171073e-02
1.125249999999996078e+02 -1.549575127817676319e-02
1.125499999999995993e+02 -1.531927187139411721e-02
1.125749999999996049e+02 -1.514257884809998116e-02
1.125999999999995964e+02 -1.496567796281914747e-02
1.126249999999996021e+02 -1.478857499023109555e-02
1.126499999999996078e+02 -1.461127572428199371e-02
1.126749999999995993e+02 -1.443378597728988896e-02
1.126999999999996049e+02 -1.425611157904605950e-02
1.127249999999995964e+02 -1.407825837591163143e-02
1.127499999999996021e+02 -1.390023222990859932e-02
1.127749999999996078e+02 -1.372203901780904775e-02
1.127999999999995993e+02 -1.354368463021902134e-02
1.128249999999996049e+02 -1.336517497065886281e-02
1.128499999999995964e+02 -1.318651595464320238e-02
1.128749999999996021e+02 -1.300771350875399440e-02
1.128999999999996078e+02 -1.282877356971602774e-02
1.129249999999995993e+02 -1.264970208346694741e-02
1.129499999999996049e+02 -1.247050500422668129e-02
1.129749999999995964e+02 -1.229118829356668462e-02
1.129999999999996021e+02 -1.211175791947623377e-02
1.130249999999996078e+02 -1.193221985543066986e-02
1.130499999999995993e+02 -1.175258007945710961e-02
1.130749999999996049e+02 -1.157284457320073394e-02
1.130999999999995964e+02 -1.139301932099342357e-02
1.131249999999996021e+02 -1.121311030891991405e-02
1.131499999999996078e+02 -1.103312352388794576e-02
1.131749999999995993e+02 -1.085306495269923108e-02
1.131999999999996049e+02 -1.067294058111975877e-02
1.132249999999995964e+02 -1.049275639295623071e-02
1.132499999999996021e+02 -1.031927679313854145e-02
1.132749999999996078e+02 -1.019865114542231610e-02
1.132999999999995993e+02 -1.007780814747783263e-02
1.133249999999996049e+02 -9.956751457355318344e-03
1.133499999999995964e+02 -9.835484758254062210e-03
1.133749999999996021e+02 -9.714011758015226802e-03
1.133999999999996078e+02 -9.592336188607103811e-03
1.134249999999995993e+02 -9.470461805603222483e-03
1.134499999999996049e+02 -9.348392387651680360e-03
1.134749999999995964e+02 -9.226131735939200468e-03
1.134999999999996021e+02 -9.103683673646287625e-03
1.135249999999995936e+02 -8.981052045396864872e-03
1.135499999999995993e+02 -8.858240716699664757e-03
1.135749999999996049e+02 -8.735253573384973297e-03
1.135999999999995964e+02 -8.612094521034015238e-03
1.136249999999996021e+02 -8.488767484401001442e-03
1.136499999999995936e+02 -8.365276406831916728e-03
1.136749999999995993e+02 -8.241625249675177053e-03
1.136999999999996049e+02 -8.117817991687970719e-03
1.137249999999995964e+02 -7.993858628436982527e-03
1.137499999999996021e+02 -7.869751171693455810e-03
1.137749999999995936e+02 -7.745499648824567297e-03
1.137999999999995993e+02 -7.621108102178338409e-03
1.138249999999996049e+02 -7.496580588466461408e-03
1.138499999999995964e+02 -7.371921178140083443e-03
1.138749999999996021e+02 -7.247133954763549692e-03
1.138999999999995936e+02 -7.122223014383865201e-03
1.139249999999995993e+02 -6.997192464896063654e-03
1.139499999999996049e+02 -6.872046425406338338e-03
1.139749999999995964e+02 -6.746789025590320225e-03
1.139999999999996021e+02 -6.621424405049989963e-03
1.140249999999995936e+02 -6.495956712667751848e-03
1.140499999999995993e+02 -6.370390105957051373e-03
1.140749999999996049e+02 -6.244728750412352654e-03
1.140999999999995964e+02 -6.118976818855903152e-03
1.141249999999996021e+02 -5.993138490783088933e-03
1.141499999999995936e+02 -5.867217951707257365e-03
1.141749999999995993e+02 -5.741219392502069571e-03
1.141999999999995907e+02 -5.615147008743628237e-03
1.142249999999995964e+02 -5.489005000051678206e-03
1.142499999999996021e+02 -5.362797569430434973e-03
1.142749999999995936e+02 -5.236528922609074918e-03
1.142999999999995993e+02 -5.110203267382065068e-03
1.143249999999995907e+02 -4.983824812950630838e-03
1.143499999999995964e+02 -4.857397769262738856e-03
1.143749999999996021e+02 -4.730926346356738310e-03
1.143999999999995936e+02 -4.604414753702968342e-03
1.144249999999995993e+02 -4.477867199548536507e-03
1.144499999999995907e+02 -4.351287890263192716e-03
1.144749999999995964e+02 -4.224681029686369778e-03
1.144999999999996021e+02 -4.098050818476366326e-03
1.145249999999995936e+02 -3.971401453461951420e-03
1.145499999999995993e+02 -3.844737126996125402e-03
1.145749999999995907e+02 -3.718062026312894848e-03
1.145999999999995964e+02 -3.591380332885570591e-03
1.146249999999996021e+02 -3.464696221790346253e-03
1.146499999999995936e+02 -3.338013861071304888e-03
1.146749999999995993e+02 -3.211337411109608034e-03
1.146999999999995907e+02 -3.084671023996518515e-03
1.147249999999995964e+02 -2.958018842910255242e-03
1.147499999999996021e+02 -2.831385001497118466e-03
1.147749999999995936e+02 -2.702377363160922072e-03
1.147999999999995993e+02 -2.543477606342240023e-03
1.148249999999995907e+02 -2.384603437081828092e-03
1.148499999999995964e+02 -2.225760036696312894e-03
1.148749999999996021e+02 -2.094085613700539476e-03
1.148999999999995936e+02 -1.982515981260929080e-03
1.149249999999995993e+02 -1.870911135715565363e-03
1.149499999999995907e+02 -1.754254948696084377e-03
1.149749999999995964e+02 -1.571158894831583197e-03
1.149999999999996021e+02 -1.388666476033981753e-03
1.150249999999995936e+02 -1.205986773273032666e-03
1.150499999999995993e+02 -1.023125481840054781e-03
1.150749999999995907e+02 -8.400883253578488551e-04
1.150999999999995964e+02 -6.568810549804229935e-04
1.151249999999995879e+02 -4.735094485851781138e-04
1.151499999999995936e+02 -2.899793099514636342e-04
1.151749999999995993e+02 -1.062964679346514762e-04
1.151999999999995907e+02 7.753322437326536033e-05
1.152249999999995964e+02 2.615038904900349615e-04
1.152499999999995879e+02 4.456096313968658032e-04
1.152749999999995936e+02 6.298445264040965913e-04
1.152999999999995993e+02 8.142026340210245733e-04
1.153249999999995907e+02 9.986779928357603347e-04
1.153499999999995964e+02 1.183264622402554903e-03
1.153749999999995879e+02 1.367956524134665173e-03
1.153999999999995936e+02 1.552747682206066749e-03
1.154249999999995993e+02 1.737632064458642222e-03
1.154499999999995907e+02 1.922603623314630538e-03
1.154749999999995964e+02 2.107656296698571380e-03
1.154999999999995879e+02 2.292784008959111199e-03
1.155249999999995936e+02 2.477980671802370097e-03
1.155499999999995993e+02 2.663240185225122011e-03
1.155749999999995907e+02 2.848556438455702652e-03
1.155999999999995964e+02 3.033923310897570277e-03
1.156249999999995879e+02 3.219334673077677272e-03
1.156499999999995936e+02 3.404784387598173284e-03
1.156749999999995993e+02 3.590266310090374762e-03
1.156999999999995907e+02 3.775774290173444705e-03
1.157249999999995964e+02 3.961302172414677032e-03
1.157499999999995879e+02 4.146843797290594540e-03
1.157749999999995936e+02 4.332393002152813873e-03
1.157999999999995850e+02 4.517943622192491064e-03
1.158249999999995907e+02 4.703489491408594306e-03
1.158499999999995964e+02 4.889024443573602823e-03
1.158749999999995879e+02 5.074542313202701216e-03
1.158999999999995936e+02 5.260036936522323285e-03
1.159249999999995850e+02 5.445502152436071212e-03
1.159499999999995907e+02 5.630931803494001846e-03
1.159749999999995964e+02 5.816319736856583912e-03
1.159999999999995879e+02 6.001659805260762051e-03
1.160249999999995936e+02 6.186945867982200989e-03
1.160499999999995850e+02 6.372171791796154075e-03
1.160749999999995907e+02 6.557331451936377655e-03
1.160999999999995964e+02 6.742418733049627966e-03
1.161249999999995879e+02 6.927427530149269860e-03
1.161499999999995936e+02 7.112351749563119302e-03
1.161749999999995850e+02 7.297185309879017714e-03
1.161999999999995907e+02 7.481922142886174472e-03
1.162249999999995964e+02 7.666556194510465612e-03
1.162499999999995879e+02 7.851081425746427034e-03
1.162749999999995936e+02 8.035491813584221335e-03
1.162999999999995850e+02 8.219781351928329149e-03
1.163249999999995907e+02 8.403944052515275112e-03
1.163499999999995964e+02 8.587973945819841332e-03
1.163749999999995879e+02 8.771865081958180044e-03
1.163999999999995936e+02 8.955611531583480833e-03
1.164249999999995850e+02 9.139207386773590472e-03
1.164499999999995907e+02 9.322646761911962746e-03
1.164749999999995964e+02 9.505923794560767331e-03
1.164999999999995879e+02 9.689032646325652920e-03
1.165249999999995936e+02 9.871967503712525405e-03
1.165499999999995850e+02 1.005472257897487877e-02
1.165749999999995907e+02 1.023729211095431024e-02
1.165999999999995964e+02 1.044541359925007205e-02
1.166249999999995879e+02 1.067025564331884613e-02
1.166499999999995936e+02 1.089513798621371231e-02
1.166749999999995850e+02 1.112005318765086660e-02
1.166999999999995907e+02 1.134499379403204264e-02
1.167249999999995822e+02 1.156995233958403244e-02
1.167499999999995879e+02 1.179492134750768050e-02
1.167749999999995936e+02 1.201989333112962223e-02
1.167999999999995850e+02 1.224486079506062822e-02
1.168249999999995907e+02 1.246981623635917344e-02
1.168499999999995822e+02 1.269475214569631971e-02
1.168749999999995879e+02 1.291966100852838528e-02
1.168999999999995936e+02 1.314453530626974627e-02
1.169249999999995850e+02 1.336936751747058380e-02
1.169499999999995907e+02 1.359415011899611607e-02
1.169749999999995822e+02 1.381887558720891994e-02
1.169999999999995879e+02 1.404353639915167408e-02
1.170249999999995936e+02 1.426812503373229950e-02
1.170499999999995850e+02 1.449263397290890230e-02
1.170749999999995907e+02 1.471705570287634712e-02
1.170999999999995822e+02 1.494138271525105761e-02
1.171249999999995879e+02 1.516560750825799060e-02
1.171499999999995936e+02 1.538972258791283798e-02
1.171749999999995850e+02 1.561372046920645948e-02
1.171999999999995907e+02 1.583759367728519371e-02
1.172249999999995822e+02 1.606133474863017177e-02
1.172499999999995879e+02 1.628493623223398537e-02
1.172749999999995936e+02 1.650839069077193397e-02
1.172999999999995850e+02 1.673169070177315046e-02
1.173249999999995907e+02 1.695482885878570045e-02
1.173499999999995822e+02 1.717779777253713308e-02
1.173749999999995879e+02 1.740059007209092401e-02
1.173999999999995794e+02 1.762319840599693016e-02
1.174249999999995850e+02 1.782718486259441543e-02
1.174499999999995907e+02 1.800082657444715059e-02
1.174749999999995822e+02 1.817436847038348194e-02
1.174999999999995879e+02 1.834780471454340936e-02
1.175249999999995794e+02 1.852112947752036776e-02
1.175499999999995850e+02 1.869433693728343726e-02
1.175749999999995907e+02 1.886742128009636504e-02
1.175999999999995822e+02 1.904037670143931063e-02
1.176249999999995879e+02 1.921319740692484582e-02
1.176499999999995794e+02 1.938587761321418357e-02
1.176749999999995850e+02 1.955841154893198444e-02
1.176999999999995907e+02 1.973079345557575762e-02
1.177249999999995822e+02 1.990301758842520294e-02
1.177499999999995879e+02 2.007507821744687268e-02
1.177749999999995794e+02 2.024696962819482957e-02
1.177999999999995850e+02 2.041868612270843208e-02
1.178249999999995907e+02 2.059022202040569280e-02
1.178499999999995822e+02 2.076157165897069348e-02
1.178749999999995879e+02 2.093272939523818654e-02
1.178999999999995794e+02 2.110368960607107366e-02
1.179249999999995850e+02 2.127444668923396745e-02
1.179499999999995907e+02 2.144499506425836741e-02
1.179749999999995822e+02 2.161532917330533793e-02
1.179999999999995879e+02 2.178544348201763570e-02
1.180249999999995794e+02 2.195533248036810048e-02
1.180499999999995850e+02 2.212499068349956660e-02
1.180749999999995907e+02 2.229441263255750247e-02
1.180999999999995822e+02 2.246359289551395216e-02
1.181249999999995879e+02 2.263252606798612371e-02
1.181499999999995794e+02 2.280120677404380222e-02
1.181749999999995850e+02 2.296962966700980338e-02
1.181999999999995907e+02 2.313778943025072976e-02
1.182249999999995822e+02 2.330568077795949766e-02
1.182499999999995879e+02 2.347329845592709477e-02
1.182749999999995794e+02 2.364063724230659053e-02
1.182999999999995850e+02 2.380769194836496877e-02
1.183249999999995765e+02 2.397445741922693899e-02
1.183499999999995822e+02 2.414092853460630961e-02
1.183749999999995879e+02 2.430710020952853503e-02
1.183999999999995794e+02 2.447296739504072408e-02
1.184249999999995850e+02 2.463852507891250987e-02
1.184499999999995765e+02 2.480376828632283384e-02
1.184749999999995822e+02 2.496869208053856606e-02
1.184999999999995879e+02 2.513329156357773861e-02
1.185249999999995794e+02 2.529756187686368202e-02
1.185499999999995850e+02 2.546149820186630053e-02
1.185749999999995765e+02 2.562509576072906359e-02
1.185999999999995822e+02 2.578834981688768457e-02
1.186249999999995879e+02 2.595125567567018940e-02
1.186499999999995794e+02 2.611380868489034113e-02
1.186749999999995850e+02 2.627600423542431757e-02
1.186999999999995765e+02 2.643783776177413211e-02
1.187249999999995822e+02 2.659930474261999744e-02
1.187499999999995879e+02 2.676040070135754859e-02
1.187749999999995794e+02 2.692112120662105285e-02
1.187999999999995850e+02 2.708146187279567713e-02
1.188249999999995765e+02 2.724141836051208534e-02
1.188499999999995822e+02 2.740098637713078364e-02
1.188749999999995879e+02 2.756016167721019039e-02
1.188999999999995794e+02 2.771894006296083540e-02
1.189249999999995850e+02 2.787731738468670825e-02
1.189499999999995765e+02 2.803528954121071656e-02
1.189749999999995822e+02 2.819285248028735938e-02
1.189999999999995737e+02 2.835000219899901433e-02
1.190249999999995794e+02 2.850673474414143482e-02
1.190499999999995850e+02 2.866304621258952343e-02
1.190749999999995765e+02 2.881893275165384530e-02
1.190999999999995822e+02 2.897439055941910396e-02
1.191249999999995737e+02 2.912941588506933258e-02
1.191499999999995794e+02 2.928400502919859677e-02
1.191749999999995850e+02 2.943815434410738952e-02
1.191999999999995765e+02 2.959186023408368060e-02
1.192249999999995822e+02 2.974511915566855139e-02
1.192499999999995737e+02 2.989792761791107770e-02
1.192749999999995794e+02 3.005028218260393652e-02
1.192999999999995850e+02 3.020217946450693552e-02
1.193249999999995765e+02 3.035361613155692501e-02
1.193499999999995822e+02 3.050458890506099058e-02
1.193749999999995737e+02 3.065509455987621909e-02
1.193999999999995794e+02 3.080512992457743252e-02
1.194249999999995850e+02 3.095469188160559007e-02
1.194499999999995765e+02 3.110377736740741264e-02
1.194749999999995822e+02 3.125238337255757670e-02
1.194999999999995737e+02 3.140050694186719699e-02
1.195249999999995794e+02 3.154814517447990935e-02
1.195499999999995850e+02 3.169529522395203580e-02
1.195749999999995765e+02 3.184195429832147733e-02
1.195999999999995822e+02 3.198811966016006786e-02
1.196249999999995737e+02 3.213378862661433327e-02
1.196499999999995794e+02 3.227895856943344827e-02
1.196749999999995850e+02 3.242362691498024141e-02
1.196999999999995765e+02 3.256779114423401233e-02
1.197249999999995822e+02 3.271144879277608497e-02
1.197499999999995737e+02 3.285459745076469568e-02
1.197749999999995794e+02 3.299723476289719015e-02
1.197999999999995850e+02 3.313935842835740581e-02
1.198249999999995765e+02 3.328096620075293027e-02
1.198499999999995822e+02 3.342205588803948829e-02
1.198749999999995737e+02 3.356262535243133283e-02
1.198999999999995794e+02 3.370267251030280992e-02
1.199249999999995708e+02 3.384219533207469960e-02
1.199499999999995765e+02 3.398119184209121707e-02
1.199749999999995822e+02 3.411966011848494018e-02
1.199999999999995737e+02 3.425031983838538324e-02
1.200249999999995794e+02 3.438882403065057075e-02
1.200499999999995708e+02 3.452688004154155083e-02
1.200749999999995765e+02 3.466448471907758455e-02
1.200999999999995822e+02 3.482821554162149336e-02
1.201249999999995737e+02 3.501527116903958153e-02
1.201499999999995794e+02 3.519276660272047108e-02
1.201749999999995708e+02 3.537006094923110522e-02
1.201999999999995765e+02 3.555209891604441119e-02
1.202249999999995822e+02 3.573913390405702994e-02
1.202499999999995737e+02 3.592613791180178373e-02
1.202749999999995794e+02 3.611310481601157085e-02
1.202999999999995708e+02 3.630002846999716426e-02
1.203249999999995765e+02 3.648690270441004579e-02
1.203499999999995822e+02 3.667372132800999357e-02
1.203749999999995737e+02 3.685930225770506913e-02
1.203999999999995794e+02 3.704955299402094837e-02
1.204249999999995708e+02 3.724037925710035196e-02
1.204499999999995765e+02 3.743117399202176843e-02
1.204749999999995822e+02 3.762193086414578752e-02
1.204999999999995737e+02 3.781264351312862287e-02
1.205249999999995794e+02 3.800330555370190488e-02
1.205499999999995708e+02 3.819391057646578241e-02
1.205749999999995765e+02 3.838445214869361938e-02
1.205999999999995680e+02 3.857492381514837643e-02
1.206249999999995737e+02 3.876531909891060140e-02
1.206499999999995794e+02 3.895563150221702936e-02
1.206749999999995708e+02 3.914585450731188077e-02
1.206999999999995765e+02 3.933598157730609779e-02
1.207249999999995680e+02 3.952600615705181841e-02
1.207499999999995737e+02 3.971592167402288737e-02
1.207749999999995794e+02 3.990572153920837056e-02
1.207999999999995708e+02 4.009539914801457661e-02
1.208249999999995765e+02 4.028494788117909647e-02
1.208499999999995680e+02 4.047436110569104656e-02
1.208749999999995737e+02 4.066363217572401684e-02
1.208999999999995794e+02 4.085275443357627712e-02
1.209249999999995708e+02 4.104172121062019118e-02
1.209499999999995765e+02 4.123052582825976337e-02
1.209749999999995680e+02 4.141916159889694887e-02
1.209999999999995737e+02 4.160762182690651290e-02
1.210249999999995794e+02 4.179589980961750939e-02
1.210499999999995708e+02 4.198398883830273265e-02
1.210749999999995765e+02 4.217188219917496900e-02
1.210999999999995680e+02 4.235957317439019432e-02
1.211249999999995737e+02 4.254705504305838354e-02
1.211499999999995794e+02 4.273432108225774795e-02
1.211749999999995708e+02 4.292136456805854122e-02
1.211999999999995765e+02 4.310817877654902347e-02
1.212249999999995680e+02 4.329475698486801721e-02
1.212499999999995737e+02 4.348109247224375001e-02
1.212749999999995794e+02 4.366717852103453590e-02
1.212999999999995708e+02 4.385300841777556302e-02
1.213249999999995765e+02 4.403857545422804748e-02
1.213499999999995680e+02 4.422387292843364681e-02
1.213749999999995737e+02 4.440889414577163519e-02
1.213999999999995794e+02 4.459363242001621735e-02
1.214249999999995708e+02 4.477808107439985863e-02
1.214499999999995765e+02 4.496223344267715610e-02
1.214749999999995680e+02 4.514608287018889721e-02
1.214999999999995737e+02 4.532962271493028855e-02
1.215249999999995651e+02 4.551284634861722800e-02
1.215499999999995708e+02 4.569574715775554657e-02
1.215749999999995765e+02 4.587831854470870302e-02
1.215999999999995680e+02 4.606055392876536037e-02
1.216249999999995737e+02 4.624244674720677517e-02
1.216499999999995651e+02 4.642399045637473493e-02
1.216749999999995708e+02 4.660517853273327821e-02
1.216999999999995765e+02 4.678600447393529982e-02
1.217249999999995680e+02 4.696646179987980924e-02
1.217499999999995737e+02 4.714654405377441404e-02
1.217749999999995651e+02 4.732624480318572274e-02
1.217999999999995708e+02 4.750555764109582607e-02
1.218249999999995765e+02 4.768447618694697521e-02
1.218499999999995680e+02 4.786299408768667635e-02
1.218749999999995737e+02 4.804110501880924644e-02
1.218999999999995651e+02 4.821880268538592668e-02
1.219249999999995708e+02 4.839608082309770215e-02
1.219499999999995765e+02 4.857293319925729685e-02
1.219749999999995680e+02 4.874935361382562449e-02
1.219999999999995737e+02 4.892533590042463104e-02
1.220249999999995651e+02 4.910087392733917394e-02
1.220499999999995708e+02 4.927596159851487662e-02
1.220749999999995765e+02 4.945059285454736497e-02
1.220999999999995680e+02 4.962476167366111635e-02
1.221249999999995737e+02 4.979846207268565778e-02
1.221499999999995651e+02 4.997168810801601302e-02
1.221749999999995708e+02 5.014443387657045725e-02
1.221999999999995623e+02 5.031669351673320051e-02
1.222249999999995680e+02 5.048846120929190162e-02
1.222499999999995737e+02 5.065973117836244238e-02
1.222749999999995651e+02 5.083049769230309212e-02
1.222999999999995708e+02 5.100075506461953373e-02
1.223249999999995623e+02 5.117049765485747609e-02
1.223499999999995680e+02 5.133971986948325517e-02
1.223749999999995737e+02 5.150841616275470686e-02
1.223999999999995651e+02 5.167658103757606647e-02
1.224249999999995708e+02 5.184420904634579053e-02
1.224499999999995623e+02 5.201129479178653869e-02
1.224749999999995680e+02 5.217783292776548287e-02
1.224999999999995737e+02 5.234381816009832378e-02
1.225249999999995651e+02 5.250924524734324611e-02
1.225499999999995708e+02 5.267410900157732528e-02
1.225749999999995623e+02 5.283840428916129067e-02
1.225999999999995680e+02 5.300212603148888452e-02
1.226249999999995737e+02 5.316526920572158671e-02
1.226499999999995651e+02 5.332782884550723440e-02
1.226749999999995708e+02 5.348980004168601976e-02
1.226999999999995623e+02 5.365117794297833559e-02
1.227249999999995680e+02 5.381195775665990888e-02
1.227499999999995737e+02 5.397213474921613158e-02
1.227749999999995651e+02 5.413170424698678096e-02
1.227999999999995708e+02 5.429066163678981927e-02
1.228249999999995623e+02 5.444900236652893549e-02
1.228499999999995680e+02 5.460672194578713307e-02
1.228749999999995737e+02 5.476381594640080536e-02
1.228999999999995651e+02 5.492399622065740478e-02
1.229249999999995708e+02 5.508527131258846021e-02
1.229499999999995623e+02 5.524601848581301572e-02
1.229749999999995680e+02 5.540623228821164176e-02
1.229999999999995737e+02 5.556590731508124353e-02
1.230249999999995651e+02 5.572503820999367974e-02
1.230499999999995708e+02 5.588361966564175942e-02
1.230749999999995623e+02 5.604164642467359542e-02
1.230999999999995680e+02 5.619911328051336447e-02
1.231249999999995595e+02 5.635601507817186023e-02
1.231499999999995651e+02 5.651234671503988644e-02
1.231749999999995708e+02 5.666810314167181756e-02
1.231999999999995623e+02 5.682327936255390788e-02
1.232249999999995680e+02 5.697787043685815372e-02
1.232499999999995595e+02 5.713187147918347142e-02
1.232749999999995651e+02 5.728527766028008311e-02
1.232999999999995708e+02 5.743808420776153056e-02
1.233249999999995623e+02 5.759028640680056987e-02
1.233499999999995680e+02 5.774187960080938431e-02
1.233749999999995595e+02 5.789285919210476056e-02
1.233999999999995651e+02 5.804322064255749286e-02
1.234249999999995708e+02 5.819295947422690324e-02
1.234499999999995623e+02 5.834207126997720261e-02
1.234749999999995680e+02 5.849055167407851002e-02
1.234999999999995595e+02 5.863839639279283533e-02
1.235249999999995651e+02 5.878560119494066760e-02
1.235499999999995708e+02 5.893216191245236740e-02
1.235749999999995623e+02 5.907807444090211468e-02
1.235999999999995680e+02 5.922333474002541148e-02
1.236249999999995595e+02 5.936793883421780799e-02
1.236499999999995651e+02 5.951188281301791894e-02
1.236749999999995708e+02 5.965516283156968580e-02
1.236999999999995623e+02 5.979777511107249588e-02
1.237249999999995680e+02 5.993971593920792429e-02
1.237499999999995595e+02 6.008098167055039157e-02
1.237749999999995651e+02 6.022156872696250718e-02
1.237999999999995566e+02 6.036147359796752154e-02
1.238249999999995623e+02 6.050069284110805995e-02
1.238499999999995680e+02 6.063922308228286706e-02
1.238749999999995595e+02 6.077706101606927813e-02
1.238999999999995651e+02 6.092426542814163848e-02
1.239249999999995566e+02 6.107003381565443562e-02
1.239499999999995623e+02 6.121528236641195914e-02
1.239749999999995680e+02 6.136000554680644953e-02
1.239999999999995595e+02 6.150419786196670985e-02
1.240249999999995651e+02 6.164785385669771522e-02
1.240499999999995566e+02 6.179096811641229814e-02
1.240749999999995623e+02 6.193353526805778914e-02
1.240999999999995680e+02 6.207554998102988997e-02
1.241249999999995595e+02 6.221700696808295933e-02
1.241499999999995651e+02 6.235790098622641386e-02
1.241749999999995566e+02 6.249822683761704217e-02
1.241999999999995623e+02 6.263797937043677488e-02
1.242249999999995680e+02 6.277715347976368931e-02
1.242499999999995595e+02 6.291574410843250864e-02
1.242749999999995651e+02 6.305374624788195881e-02
1.242999999999995566e+02 6.319115493899458980e-02
1.243249999999995623e+02 6.332796527292250399e-02
1.243499999999995680e+02 6.346417239190318971e-02
1.243749999999995595e+02 6.359977149006393327e-02
1.243999999999995651e+02 6.373475781421020225e-02
1.244249999999995566e+02 6.386912666460768662e-02
1.244499999999995623e+02 6.400287339574532719e-02
1.244749999999995680e+02 6.413599341708986490e-02
1.244999999999995595e+02 6.426848219382386151e-02
1.245249999999995651e+02 6.440033524757261818e-02
1.245499999999995566e+02 6.453154815711466263e-02
1.245749999999995623e+02 6.466211655907995459e-02
1.245999999999995680e+02 6.479203614863253413e-02
1.246249999999995595e+02 6.492130268013958372e-02
1.246499999999995651e+02 6.504991196782303198e-02
1.246749999999995566e+02 6.517785988639990258e-02
1.246999999999995623e+02 6.530514237170317871e-02
1.247249999999995538e+02 6.543175542128933098e-02
1.247499999999995595e+02 6.555769509503041326e-02
1.247749999999995651e+02 6.568295751568832552e-02
1.247999999999995566e+02 6.580753886947277032e-02
1.248249999999995623e+02 6.593143540658591428e-02
1.248499999999995538e+02 6.605464344174552527e-02
1.248749999999995595e+02 6.617715935469628552e-02
1.248999999999995651e+02 6.629897959069940006e-02
1.249249999999995566e+02 6.642010066100907661e-02
1.249499999999995623e+02 6.654051914333034001e-02
1.249749999999995538e+02 6.666023168225729267e-02
1.249999999999995595e+02 6.677923498969659533e-02
1.250249999999995651e+02 6.689752584527364210e-02
1.250499999999995566e+02 6.701510109671740545e-02
1.250749999999995623e+02 6.713195766023159761e-02
1.250999999999995538e+02 6.724809252084489042e-02
1.251249999999995595e+02 6.736350273274477329e-02
1.251499999999995651e+02 6.747818541959201000e-02
1.251749999999995566e+02 6.759213777481740126e-02
1.251999999999995623e+02 6.770535706190262959e-02
1.252249999999995538e+02 6.781784061463762281e-02
1.252499999999995595e+02 6.792958583736406764e-02
1.252749999999995651e+02 6.804059020520014656e-02
1.252999999999995566e+02 6.815085126424241802e-02
1.253249999999995623e+02 6.826036663175752417e-02
1.253499999999995538e+02 6.836913399634710065e-02
1.253749999999995595e+02 6.847715111809896116e-02
1.253999999999995509e+02 6.858441582871883935e-02
1.254249999999995566e+02 6.869092603164561606e-02
1.254499999999995623e+02 6.879667970214299599e-02
1.254749999999995538e+02 6.890167488737908297e-02
1.254999999999995595e+02 6.900590970648474987e-02
1.255249999999995509e+02 6.910938235059303769e-02
1.255499999999995566e+02 6.921209108286313638e-02
1.255749999999995623e+02 6.931403423848359058e-02
1.255999999999995538e+02 6.941521022465929613e-02
1.256249999999995595e+02 6.951561752058095511e-02
1.256499999999995509e+02 6.961525467737504635e-02
1.256749999999995566e+02 6.971412031803848885e-02
1.256999999999995623e+02 6.981221313735386236e-02
1.257249999999995538e+02 6.991497020030701393e-02
1.257499999999995595e+02 7.001009844415533034e-02
1.257749999999995509e+02 7.010447128260675898e-02
1.257999999999995566e+02 7.019808700101018428e-02
1.258249999999995623e+02 7.034480389930643229e-02
1.258499999999995538e+02 7.052528570983115919e-02
1.258749999999995595e+02 7.070508078272071117e-02
1.258999999999995509e+02 7.088418343321147008e-02
1.259249999999995566e+02 7.103554711766614516e-02
1.259499999999995623e+02 7.113843617259353602e-02
1.259749999999995538e+02 7.124071355470973366e-02
1.259999999999995595e+02 7.134237459165432282e-02
1.260249999999995509e+02 7.144341465444911665e-02
1.260499999999995566e+02 7.154382915836074441e-02
1.260749999999995623e+02 7.164361356375627266e-02
1.260999999999995538e+02 7.174276337695176253e-02
1.261249999999995595e+02 7.184127415105226455e-02
1.261499999999995509e+02 7.193914148678087761e-02
1.261749999999995566e+02 7.203636103330404716e-02
1.261999999999995623e+02 7.213292848904187538e-02
1.262249999999995538e+02 7.222883960247333812e-02
1.262499999999995595e+02 7.232409017292948383e-02
1.262749999999995509e+02 7.241867605137750075e-02
1.262999999999995566e+02 7.251259314119234967e-02
1.263249999999995481e+02 7.260583739892104149e-02
1.263499999999995538e+02 7.269840483503159367e-02
1.263749999999995595e+02 7.279029151465440939e-02
1.263999999999995509e+02 7.288149355830941811e-02
1.264249999999995566e+02 7.297200714262232213e-02
1.264499999999995481e+02 7.306182850102777016e-02
1.264749999999995538e+02 7.315095392446055445e-02
1.264999999999995595e+02 7.323937976203406808e-02
1.265249999999995509e+02 7.332710242170570325e-02
1.265499999999995566e+02 7.341411837092619297e-02
1.265749999999995481e+02 7.350042413727998769e-02
1.265999999999995538e+02 7.358601630910753533e-02
1.266249999999995595e+02 7.367089153611557084e-02
1.266499999999995509e+02 7.375504652997146027e-02
1.266749999999995566e+02 7.383847806488504084e-02
1.266999999999995481e+02 7.392118297817300288e-02
1.267249999999995538e+02 7.400315817080915792e-02
1.267499999999995595e+02 7.408440060796026017e-02
1.267749999999995509e+02 7.416490731950482751e-02
1.267999999999995566e+02 7.424467540053647507e-02
1.268249999999995481e+02 7.432370201185198311e-02
1.268499999999995538e+02 7.440198438042247564e-02
1.268749999999995595e+02 7.447951979984913928e-02
1.268999999999995509e+02 7.455630563079865269e-02
1.269249999999995566e+02 7.463233930142997019e-02
1.269499999999995481e+02 7.470761830779433510e-02
1.269749999999995538e+02 7.478214021422632807e-02
1.269999999999995453e+02 7.485590265371269703e-02
1.270249999999995509e+02 7.492890332824776733e-02
1.270499999999995566e+02 7.500114000916610624e-02
1.270749999999995481e+02 7.507261053746504265e-02
1.270999999999995538e+02 7.514331282410242896e-02
1.271249999999995453e+02 7.521324485028010876e-02
1.271499999999995509e+02 7.528240466771134176e-02
1.271749999999995566e+02 7.535079039886523333e-02
1.271999999999995481e+02 7.541840023719746655e-02
1.272249999999995538e+02 7.548523244736220217e-02
1.272499999999995453e+02 7.555128536540399453e-02
1.272749999999995509e+02 7.561655739893367867e-02
1.272999999999995566e+02 7.568104702728541133e-02
1.273249999999995481e+02 7.574475280165410274e-02
1.273499999999995538e+02 7.580767334521740231e-02
1.273749999999995453e+02 7.586980735323729796e-02
1.273999999999995509e+02 7.593115359314393797e-02
1.274249999999995566e+02 7.599171090460099531e-02
1.274499999999995481e+02 7.605147819955503097e-02
1.274749999999995538e+02 7.611045446226309685e-02
1.274999999999995453e+02 7.616863874930429601e-02
1.275249999999995509e+02 7.622603018957362087e-02
1.275499999999995566e+02 7.628262798425676505e-02
1.275749999999995481e+02 7.633843140678696348e-02
1.275999999999995538e+02 7.639343980278449908e-02
1.276249999999995453e+02 7.644765258997840429e-02
1.276499999999995509e+02 7.650106925810996883e-02
1.276749999999995566e+02 7.655368936881778996e-02
1.276999999999995481e+02 7.660551255550790417e-02
1.277249999999995538e+02 7.665653852320399031e-02
1.277499999999995453e+02 7.670676704838087778e-02
1.277749999999995509e+02 7.675619797878123485e-02
1.277999999999995566e+02 7.680483123321585337e-02
1.278249999999995481e+02 7.685266680134510142e-02
1.278499999999995538e+02 7.689970474344635931e-02
1.278749999999995453e+02 7.694594519016087486e-02
1.278999999999995509e+02 7.701831599255559713e-02
1.279249999999995424e+02 7.708553898728587317e-02
1.279499999999995481e+02 7.715202486839969898e-02
1.279749999999995538e+02 7.721777049150031769e-02
1.279999999999995453e+02 7.728277277390858957e-02
1.280249999999995509e+02 7.734702869526871583e-02
1.280499999999995566e+02 7.741053529813771150e-02
1.280749999999995339e+02 7.747328968856116715e-02
1.280999999999995680e+02 7.753528903663639560e-02
1.281249999999995453e+02 7.759653057705660772e-02
1.281499999999995509e+02 7.765701160964337546e-02
1.281749999999995566e+02 7.771672949986398182e-02
1.281999999999995339e+02 7.777568167933050780e-02
1.282249999999995680e+02 7.783386564628427817e-02
1.282499999999995453e+02 7.789127896606670709e-02
1.282749999999995509e+02 7.794791927157079803e-02
1.282999999999995566e+02 7.800378426367737816e-02
1.283249999999995339e+02 7.805887171167552596e-02
1.283499999999995680e+02 7.811317945366540172e-02
1.283749999999995453e+02 7.816670539694545172e-02
1.283999999999995509e+02 7.821944751838168230e-02
1.284249999999995566e+02 7.827140386475753275e-02
1.284499999999995339e+02 7.832257255311204924e-02
1.284749999999995680e+02 7.837295177105593758e-02
1.284999999999995453e+02 7.842253977707064339e-02
1.285249999999995509e+02 7.847133490079226392e-02
1.285499999999995566e+02 7.851933554327443499e-02
1.285749999999995339e+02 7.856654017723578576e-02
1.285999999999995396e+02 7.861294734728895006e-02
1.286249999999995453e+02 7.865855567014931604e-02
1.286499999999995509e+02 7.870336383482939846e-02
1.286749999999995566e+02 7.874737060281167267e-02
1.286999999999995339e+02 7.879057480820668424e-02
1.287249999999995396e+02 7.883297535788758026e-02
1.287499999999995453e+02 7.887457123161206729e-02
1.287749999999995509e+02 7.891536148212309476e-02
1.287999999999995566e+02 7.895534523522998449e-02
1.288249999999995339e+02 7.899452168987512735e-02
1.288499999999995396e+02 7.903289011817717091e-02
1.288749999999995453e+02 7.907044986546214738e-02
1.288999999999995509e+02 7.920606343664136906e-02
1.289249999999995566e+02 7.937551663722175466e-02
1.289499999999995339e+02 7.954426688693311265e-02
1.289749999999995396e+02 7.971230794619149629e-02
1.289999999999995453e+02 7.987963363080043122e-02
1.290249999999995509e+02 8.004623781299306795e-02
1.290499999999995566e+02 8.021211442245287926e-02
1.290749999999995339e+02 8.037725744732733546e-02
1.290999999999995396e+02 8.054166093522992231e-02
1.291249999999995453e+02 8.070531899422410393e-02
1.291499999999995509e+02 8.086822579379691900e-02
1.291749999999995566e+02 8.103037556582150247e-02
1.291999999999995339e+02 8.119176260549945678e-02
1.292249999999995396e+02 8.135238127229323102e-02
1.292499999999995453e+02 8.151222599084352594e-02
1.292749999999995509e+02 8.167129125186711747e-02
1.292999999999995566e+02 8.182957161304535432e-02
1.293249999999995339e+02 8.198706169989222747e-02
1.293499999999995396e+02 8.214375620660893662e-02
1.293749999999995453e+02 8.229964989691837540e-02
1.293999999999995509e+02 8.245473760488844506e-02
1.294249999999995566e+02 8.260901423573178970e-02
1.294499999999995339e+02 8.276247476659383262e-02
1.294749999999995396e+02 8.291511424731895508e-02
1.294999999999995453e+02 8.306692780120202013e-02
1.295249999999995509e+02 8.321791062571791409e-02
1.295499999999995566e+02 8.336805799323614152e-02
1.295749999999995339e+02 8.351736525171504777e-02
1.295999999999995396e+02 8.366582782537602958e-02
1.296249999999995453e+02 8.381344121536195291e-02
1.296499999999995509e+02 8.396020100037150657e-02
1.296749999999995566e+02 8.410610283727777692e-02
1.296999999999995339e+02 8.425114246172453469e-02
1.297249999999995396e+02 8.439531568870436984e-02
1.297499999999995453e+02 8.453861841311394176e-02
1.297749999999995509e+02 8.468104661029385305e-02
1.297999999999995566e+02 8.482259633653992104e-02
1.298249999999995339e+02 8.496326372960237572e-02
1.298499999999995396e+02 8.510304500915875925e-02
1.298749999999995453e+02 8.524193647726685530e-02
1.298999999999995509e+02 8.537993451879791196e-02
1.299249999999995282e+02 8.551703560184686914e-02
1.299499999999995339e+02 8.565323627812335139e-02
1.299749999999995396e+02 8.578853318331941535e-02
1.299999999999995453e+02 8.592292303745485693e-02
1.300249999999995509e+02 8.605640264520522664e-02
1.300499999999995282e+02 8.618896889620358825e-02
1.300749999999995339e+02 8.632061876532455547e-02
1.300999999999995396e+02 8.645134931294193303e-02
1.301249999999995453e+02 8.658115768517006539e-02
1.301499999999995509e+02 8.671004111407838721e-02
1.301749999999995282e+02 8.683799691788832154e-02
1.301999999999995339e+02 8.696502250114676591e-02
1.302249999999995396e+02 8.709111535487666644e-02
1.302499999999995453e+02 8.721627305670792696e-02
1.302749999999995509e+02 8.734049327098587778e-02
1.302999999999995282e+02 8.746377374885794254e-02
1.303249999999995339e+02 8.758611232833758697e-02
1.303499999999995396e+02 8.770750693435222511e-02
1.303749999999995453e+02 8.782795557876089954e-02
1.303999999999995509e+02 8.794745636035807002e-02
1.304249999999995282e+02 8.806600746485228337e-02
1.304499999999995339e+02 8.818360716482780137e-02
1.304749999999995396e+02 8.830025381967807063e-02
1.304999999999995453e+02 8.841594587552639717e-02
1.305249999999995509e+02 8.853068186512048909e-02
1.305499999999995282e+02 8.864446040770893043e-02
1.305749999999995339e+02 8.875728020889663006e-02
1.305999999999995396e+02 8.886914006047910708e-02
1.306249999999995453e+02 8.898003884025749988e-02
1.306499999999995509e+02 8.908997551183496511e-02
1.306749999999995282e+02 8.919894912439078893e-02
1.306999999999995339e+02 8.930695881243688738e-02
1.307249999999995396e+02 8.941400379555423938e-02
1.307499999999995453e+02 8.952008337811004357e-02
1.307749999999995509e+02 8.962519694895762501e-02
1.307999999999995282e+02 8.972934398111306886e-02
1.308249999999995339e+02 8.983252403142122366e-02
1.308499999999995396e+02 8.993473674019675235e-02
1.308749999999995453e+02 9.003598183084814133e-02
1.308999999999995509e+02 9.013625910948908082e-02
1.309249999999995282e+02 9.023556846452461533e-02
1.309499999999995339e+02 9.033390986622825969e-02
1.309749999999995396e+02 9.043128336629549513e-02
1.309999999999995453e+02 9.052768909738623249e-02
1.310249999999995509e+02 9.062312727264371093e-02
1.310499999999995282e+02 9.071759818520769292e-02
1.310749999999995339e+02 9.081110220770159669e-02
1.310999999999995396e+02 9.090363979171235675e-02
1.311249999999995453e+02 9.099521146724731668e-02
1.311499999999995509e+02 9.108581784218458544e-02
1.311749999999995282e+02 9.117545960170282682e-02
1.311999999999995339e+02 9.126413750769961364e-02
1.312249999999995396e+02 9.135185239819403058e-02
1.312499999999995453e+02 9.143860518671975690e-02
1.312749999999995509e+02 9.152439686169780431e-02
1.312999999999995282e+02 9.160922848580424493e-02
1.313249999999995339e+02 9.169310119532184111e-02
1.313499999999995396e+02 9.177601619947492462e-02
1.313749999999995453e+02 9.185797477976351266e-02
1.313999999999995225e+02 9.193897828927279081e-02
1.314249999999995282e+02 9.201902815198381713e-02
1.314499999999995339e+02 9.209812586206102270e-02
1.314749999999995396e+02 9.217627298314108597e-02
1.314999999999995453e+02 9.225347114760278078e-02
1.315249999999995225e+02 9.232972205583181435e-02
1.315499999999995282e+02 9.240502747547400808e-02
1.315749999999995339e+02 9.247938924067876376e-02
1.315999999999995396e+02 9.255280925133711756e-02
1.316249999999995453e+02 9.262528947230809495e-02
1.316499999999995225e+02 9.269683193263711374e-02
1.316749999999995282e+02 9.276743872476901631e-02
1.316999999999995339e+02 9.283711200375009687e-02
1.317249999999995396e+02 9.290585398642771386e-02
1.317499999999995453e+02 9.297366695063831454e-02
1.317749999999995225e+02 9.304055323439136549e-02
1.317999999999995282e+02 9.310651523504968885e-02
1.318249999999995339e+02 9.317155540849796080e-02
1.318499999999995396e+02 9.323567626831062716e-02
1.318749999999995453e+02 9.329888038491529478e-02
1.318999999999995225e+02 9.336117038474803231e-02
1.319249999999995282e+02 9.342254894940467402e-02
1.319499999999995339e+02 9.348301881479226250e-02
1.319749999999995396e+02 9.354258277027176216e-02
1.319999999999995453e+02 9.358372247072002659e-02
1.320249999999995225e+02 9.360319686956758423e-02
1.320499999999995282e+02 9.362178809361898502e-02
1.320749999999995339e+02 9.363949774161914319e-02
1.320999999999995396e+02 9.364176158883952272e-02
1.321249999999995453e+02 9.366608236236777241e-02
1.321499999999995225e+02 9.368441973787747235e-02
1.321749999999995282e+02 9.366220224857996213e-02
1.321999999999995339e+02 9.363909958684128731e-02
1.322249999999995396e+02 9.361498941047470546e-02
1.322499999999995453e+02 9.358746671323145416e-02
1.322749999999995225e+02 9.355894230549793855e-02
1.322999999999995282e+02 9.352955030468972086e-02
1.323249999999995339e+02 9.349928742781686564e-02
1.323499999999995396e+02 9.346815044295005148e-02
1.323749999999995453e+02 9.343613617010922134e-02
1.323999999999995225e+02 9.340324148214583511e-02
1.324249999999995282e+02 9.336946330562487240e-02
1.324499999999995339e+02 9.333505342373132896e-02
1.324749999999995396e+02 9.329597202185298255e-02
1.324999999999995453e+02 9.325419378041080454e-02
1.325249999999995225e+02 9.321151842153750644e-02
1.325499999999995282e+02 9.316794290306217030e-02
1.325749999999995339e+02 9.312346423830059061e-02
1.325999999999995396e+02 9.307807949695595662e-02
1.326249999999995453e+02 9.303178580601112468e-02
1.326499999999995225e+02 9.298458035061873961e-02
1.326749999999995282e+02 9.293646037498740076e-02
1.326999999999995339e+02 9.288742318325582392e-02
1.327249999999995396e+02 9.283746614036648970e-02
1.327499999999995453e+02 9.278658667293276929e-02
1.327749999999995225e+02 9.273478227009225583e-02
1.327999999999995282e+02 9.268205048436346793e-02
1.328249999999995339e+02 9.262838893248466487e-02
1.328499999999995396e+02 9.257379529625307801e-02
1.328749999999995453e+02 9.251826732334675341e-02
1.328999999999995225e+02 9.246180282814646378e-02
1.329249999999995282e+02 9.240439969254439501e-02
1.329499999999995339e+02 9.234605586674106414e-02
1.329749999999995396e+02 9.228676937003667258e-02
1.329999999999995453e+02 9.222653829160899763e-02
1.330249999999995225e+02 9.216536079128356818e-02
1.330499999999995282e+02 9.210323510028850524e-02
1.330749999999995339e+02 9.204015952200432504e-02
1.330999999999995396e+02 9.197613243269382732e-02
1.331249999999995168e+02 9.191115228222664080e-02
1.331499999999995225e+02 9.184521759479034875e-02
1.331749999999995282e+02 9.177832696958398984e-02
1.331999999999995339e+02 9.171047908150420369e-02
1.332249999999995396e+02 9.164167268181472314e-02
1.332499999999995168e+02 9.157190659880169725e-02
1.332749999999995225e+02 9.150117973841799535e-02
1.332999999999995282e+02 9.142949108490625032e-02
1.333249999999995339e+02 9.135683970141664223e-02
1.333499999999995396e+02 9.128322473060079822e-02
1.333749999999995168e+02 9.120864539519345227e-02
1.333999999999995225e+02 9.113310099857932500e-02
1.334249999999995282e+02 9.105659092534132415e-02
1.334499999999995339e+02 9.097911464179453400e-02
1.334749999999995396e+02 9.090067169650112300e-02
1.334999999999995168e+02 9.082126172077019388e-02
1.335249999999995225e+02 9.074088442913801067e-02
1.335499999999995282e+02 9.065953961983261311e-02
1.335749999999995339e+02 9.057722717521771161e-02
1.335999999999995396e+02 9.049394706222137208e-02
1.336249999999995168e+02 9.040969933274325965e-02
1.336499999999995225e+02 9.032448412404599225e-02
1.336749999999995282e+02 9.023830165912355428e-02
1.336999999999995339e+02 9.015115224705398667e-02
1.337249999999995396e+02 9.006303628332901212e-02
1.337499999999995168e+02 8.997395425016790904e-02
1.337749999999995225e+02 8.988390671680658583e-02
1.337999999999995282e+02 8.979289433977022394e-02
1.338249999999995339e+02 8.970091786312378579e-02
1.338499999999995396e+02 8.960797811870124807e-02
1.338749999999995168e+02 8.951407602631421268e-02
1.338999999999995225e+02 8.941921259394085275e-02
1.339249999999995282e+02 8.932338891789054491e-02
1.339499999999995339e+02 8.922660618295222279e-02
1.339749999999995396e+02 8.912886566251265741e-02
1.339999999999995168e+02 8.903016871866430149e-02
1.340249999999995225e+02 8.893051680227856415e-02
1.340499999999995282e+02 8.882991145306912140e-02
1.340749999999995339e+02 8.872835429962439013e-02
1.340999999999995396e+02 8.862584705942110064e-02
1.341249999999995168e+02 8.852239153881663603e-02
1.341499999999995225e+02 8.841798963301548964e-02
1.341749999999995282e+02 8.831264332601804212e-02
1.341999999999995339e+02 8.820635469054197153e-02
1.342249999999995396e+02 8.809912588792423449e-02
1.342499999999995168e+02 8.799095916799838657e-02
1.342749999999995225e+02 8.788185686895103044e-02
1.342999999999995282e+02 8.777182141715483832e-02
1.343249999999995339e+02 8.766085532697812099e-02
1.343499999999995396e+02 8.754896120057222009e-02
1.343749999999995168e+02 8.743614172763776449e-02
1.343999999999995225e+02 8.732239968516351813e-02
1.344249999999995282e+02 8.720773793715037858e-02
1.344499999999995339e+02 8.709215943430495543e-02
1.344749999999995396e+02 8.697566721371630116e-02
1.344999999999995168e+02 8.685826439850494185e-02
1.345249999999995225e+02 8.673995419745561541e-02
1.345499999999995282e+02 8.662073990462379469e-02
1.345749999999995339e+02 8.650062489891992279e-02
1.345999999999995111e+02 8.637961264367434444e-02
1.346249999999995168e+02 8.625770668617678549e-02
1.346499999999995225e+02 8.613491065719741657e-02
1.346749999999995282e+02 8.601122827048486574e-02
1.346999999999995339e+02 8.588666332224104139e-02
1.347249999999995111e+02 8.576121969057864947e-02
1.347499999999995168e+02 8.563490133495310630e-02
1.347749999999995225e+02 8.550771229557881103e-02
1.347999999999995282e+02 8.535214010346707514e-02
1.348249999999995339e+02 8.518853021802887115e-02
1.348499999999995111e+02 8.502403181151624301e-02
1.348749999999995168e+02 8.485864999585464308e-02
1.348999999999995225e+02 8.469238996583978996e-02
1.349249999999995282e+02 8.452525699837014350e-02
1.349499999999995339e+02 8.435725645166042286e-02
1.349749999999995111e+02 8.418839376443343347e-02
1.349999999999995168e+02 8.401867445508766352e-02
1.350249999999995225e+02 8.384810412085309805e-02
1.350499999999995282e+02 8.367668843691579428e-02
1.350749999999995339e+02 8.350443315553375545e-02
1.350999999999995111e+02 8.333134410512255119e-02
1.351249999999995168e+02 8.315742718933050170e-02
1.351499999999995225e+02 8.298268838609094977e-02
1.351749999999995282e+02 8.280713374665554793e-02
1.351999999999995339e+02 8.263076939461329318e-02
1.352249999999995111e+02 8.245360152488620531e-02
1.352499999999995168e+02 8.227563640271291778e-02
1.352749999999995225e+02 8.209688036261204858e-02
1.352999999999995282e+02 8.191733980733052756e-02
1.353249999999995339e+02 8.173702120677608929e-02
1.353499999999995111e+02 8.155593109693258513e-02
1.353749999999995168e+02 8.137407607876016857e-02
1.353999999999995225e+02 8.119146281708256030e-02
1.354249999999995282e+02 8.100809803945799303e-02
1.354499999999995339e+02 8.082398853503697245e-02
1.354749999999995111e+02 8.063914115340541089e-02
1.354999999999995168e+02 8.046003706834263525e-02
1.355249999999995225e+02 8.030275545647506952e-02
1.355499999999995282e+02 8.014457832707998219e-02
1.355749999999995339e+02 7.998550982321779579e-02
1.355999999999995111e+02 7.982555417488391980e-02
1.356249999999995168e+02 7.966471569851621415e-02
1.356499999999995225e+02 7.950299879648357881e-02
1.356749999999995282e+02 7.934040795654989653e-02
1.356999999999995339e+02 7.917694775131564611e-02
1.357249999999995111e+02 7.901262283763728356e-02
1.357499999999995168e+02 7.884743795602032479e-02
1.357749999999995225e+02 7.868139792999932769e-02
1.357999999999995282e+02 7.851450766548298543e-02
1.358249999999995339e+02 7.834677215009025475e-02
1.358499999999995111e+02 7.817819645245241422e-02
1.358749999999995168e+02 7.800878572150561630e-02
1.358999999999995225e+02 7.783854518575143711e-02
1.359249999999995282e+02 7.766748015250342363e-02
1.359499999999995339e+02 7.749559600711208862e-02
1.359749999999995111e+02 7.732289821216510595e-02
1.359999999999995168e+02 7.714939230667136605e-02
1.360249999999995225e+02 7.697508390522499189e-02
1.360499999999995282e+02 7.679997869714641490e-02
1.360749999999995339e+02 7.662408244560843518e-02
1.360999999999995111e+02 7.644740098674031314e-02
1.361249999999995168e+02 7.626994022871369516e-02
1.361499999999995225e+02 7.609170615081153888e-02
1.361749999999995282e+02 7.591270480247609698e-02
1.361999999999995339e+02 7.573294230234313418e-02
1.362249999999995111e+02 7.555242483725642388e-02
1.362499999999995168e+02 7.537115866126514740e-02
1.362749999999995225e+02 7.518915009460563903e-02
1.362999999999995282e+02 7.500640552266697736e-02
1.363249999999995055e+02 7.482293139494178291e-02
1.363499999999995111e+02 7.463873422395672641e-02
1.363749999999995168e+02 7.445382058419676430e-02
1.363999999999995225e+02 7.426819711100630939e-02
1.364249999999995282e+02 7.408187049948188052e-02
1.364499999999995055e+02 7.389484750334800178e-02
1.364749999999995111e+02 7.370713493382104187e-02
1.364999999999995168e+02 7.351873965846192349e-02
1.365249999999995225e+02 7.332966860001226272e-02
1.365499999999995282e+02 7.313992873522387472e-02
1.365749999999995055e+02 7.294952709367158450e-02
1.365999999999995111e+02 7.275847075655873797e-02
1.366249999999995168e+02 7.256676685551144423e-02
1.366499999999995225e+02 7.237442257136210422e-02
1.366749999999995282e+02 7.218144513292334974e-02
1.366999999999995055e+02 7.198784181575343388e-02
1.367249999999995111e+02 7.174619715465423153e-02
1.367499999999995168e+02 7.147923840524848804e-02
1.367749999999995225e+02 7.121136525141201490e-02
1.367999999999995282e+02 7.094258462965608025e-02
1.368249999999995055e+02 7.067290357382750854e-02
1.368499999999995111e+02 7.040232921434830260e-02
1.368749999999995168e+02 7.013086877742648328e-02
1.368999999999995225e+02 6.985852958423960368e-02
1.369249999999995282e+02 6.958531905009070206e-02
1.369499999999995055e+02 6.931124468353995483e-02
1.369749999999995111e+02 6.903631408550627013e-02
1.369999999999995168e+02 6.876053494834734325e-02
1.370249999999995225e+02 6.848391505490852849e-02
1.370499999999995282e+02 6.820646227754964541e-02
1.370749999999995055e+02 6.792818457714576430e-02
1.370999999999995111e+02 6.764909000205880651e-02
1.371249999999995168e+02 6.736918668709258873e-02
1.371499999999995225e+02 6.708848285241406084e-02
1.371749999999995282e+02 6.680698680245598930e-02
1.371999999999995055e+02 6.652470692479334202e-02
1.372249999999995111e+02 6.624165168899773248e-02
1.372499999999995168e+02 6.595782964546650917e-02
1.372749999999995225e+02 6.567324942423038991e-02
1.372999999999995282e+02 6.538791973373773991e-02
1.373249999999995055e+02 6.510184935961967068e-02
1.373499999999995111e+02 6.481504716342603722e-02
1.373749999999995168e+02 6.452752208134922285e-02
1.373999999999995225e+02 6.423928312292227771e-02
1.374249999999995282e+02 6.395033936969614363e-02
1.374499999999995055e+02 6.366069997389847690e-02
1.374749999999995111e+02 6.337037415707112709e-02
1.374999999999995168e+02 6.307937120869343273e-02
1.375249999999995225e+02 6.278770048478024557e-02
1.375499999999995282e+02 6.249537140646665989e-02
1.375749999999995055e+02 6.220239345857467989e-02
1.375999999999995111e+02 6.191335774305996298e-02
1.376249999999995168e+02 6.162989614522540460e-02
1.376499999999995225e+02 6.134573129999050523e-02
1.376749999999995282e+02 6.106087214480683534e-02
1.376999999999995055e+02 6.077532768717636841e-02
1.377249999999995111e+02 6.048910700331137924e-02
1.377499999999995168e+02 6.020221923678289316e-02
1.377749999999995225e+02 5.991467359714510582e-02
1.377999999999994998e+02 5.962647935854318432e-02
1.378249999999995055e+02 5.933764585830376970e-02
1.378499999999995111e+02 5.904818249550958242e-02
1.378749999999995168e+02 5.875809872955545243e-02
1.378999999999995225e+02 5.846740407868964567e-02
1.379249999999994998e+02 5.817610811853909936e-02
1.379499999999995055e+02 5.788422048061929448e-02
1.379749999999995111e+02 5.759175085083101386e-02
1.379999999999995168e+02 5.729870896794405505e-02
1.380249999999995225e+02 5.700510462206385964e-02
1.380499999999994998e+02 5.671094765308855312e-02
1.380749999999995055e+02 5.641624794915350849e-02
1.380999999999995111e+02 5.612101544506380851e-02
1.381249999999995168e+02 5.582526012071569593e-02
1.381499999999995225e+02 5.552899199950697695e-02
1.381749999999994998e+02 5.523222114674077032e-02
1.381999999999995055e+02 5.493495766801453906e-02
1.382249999999995111e+02 5.463721170760534041e-02
1.382499999999995168e+02 5.433899344684643695e-02
1.382749999999995225e+02 5.404031310249270137e-02
1.382999999999994998e+02 5.374118092508476524e-02
1.383249999999995055e+02 5.344160719730205178e-02
1.383499999999995111e+02 5.314160223231428892e-02
1.383749999999995168e+02 5.284117637212457086e-02
1.383999999999995225e+02 5.254033998591144117e-02
1.384249999999994998e+02 5.223910346836423829e-02
1.384499999999995055e+02 5.193747723801662303e-02
1.384749999999995111e+02 5.163547173557809372e-02
1.384999999999995168e+02 5.133309742226480760e-02
1.385249999999995225e+02 5.103036477812467747e-02
1.385499999999994998e+02 5.072728430036722164e-02
1.385749999999995055e+02 5.042386650168842466e-02
1.385999999999995111e+02 5.012012190860141991e-02
1.386249999999995168e+02 4.981606105976398025e-02
1.386499999999995225e+02 4.951169450431039398e-02
1.386749999999994998e+02 4.920703280018363934e-02
1.386999999999995055e+02 4.890208651247152094e-02
1.387249999999995111e+02 4.859686621174952315e-02
1.387499999999995168e+02 4.829138247242121401e-02
1.387749999999995225e+02 4.798564587106949469e-02
1.387999999999994998e+02 4.767966698480978482e-02
1.388249999999995055e+02 4.737345638965045902e-02
1.388499999999995111e+02 4.706702465885882064e-02
1.388749999999995168e+02 4.676038236133591569e-02
1.388999999999995225e+02 4.645354005999752928e-02
1.389249999999994998e+02 4.614650831016207239e-02
1.389499999999995055e+02 4.582266313110176792e-02
1.389749999999995111e+02 4.548205591617209692e-02
1.389999999999995168e+02 4.514116927229504944e-02
1.390249999999995225e+02 4.480001464022149993e-02
1.390499999999994998e+02 4.445860347021642067e-02
1.390749999999995055e+02 4.418328438513924317e-02
1.390999999999995111e+02 4.401440737967961953e-02
1.391249999999995168e+02 4.384502292040801802e-02
1.391499999999995225e+02 4.367513596795770392e-02
1.391749999999994998e+02 4.350475153476225654e-02
1.391999999999995055e+02 4.333625117369761109e-02
1.392249999999995111e+02 4.319095303717625234e-02
1.392499999999995168e+02 4.304509142107782599e-02
1.392749999999995225e+02 4.289866956396621439e-02
1.392999999999994998e+02 4.275169076471947716e-02
1.393249999999995055e+02 4.260415838229733576e-02
1.393499999999995111e+02 4.245607583548870884e-02
1.393749999999995168e+02 4.230744660264635498e-02
1.393999999999995225e+02 4.215827422140249608e-02
1.394249999999994998e+02 4.200856228837011180e-02
1.394499999999995055e+02 4.185831445882556845e-02
1.394749999999995111e+02 4.170753444637814028e-02
1.394999999999995168e+02 4.155622602261945658e-02
1.395249999999994941e+02 4.140439301676025058e-02
1.395499999999994998e+02 4.125203931524798473e-02
1.395749999999995055e+02 4.109916886137029296e-02
1.395999999999995111e+02 4.094578565484183891e-02
1.396249999999995168e+02 4.079189375137446533e-02
1.396499999999994941e+02 4.063749726223214037e-02
1.396749999999994998e+02 4.048260035376905625e-02
1.396999999999995055e+02 4.032720724695459946e-02
1.397249999999995111e+02 4.017132221687920446e-02
1.397499999999995168e+02 4.001494959224680126e-02
1.397749999999994941e+02 3.985809375485185185e-02
1.397999999999994998e+02 3.970075913903915038e-02
1.398249999999995055e+02 3.954295023115222268e-02
1.398499999999995111e+02 3.938467156896302557e-02
1.398749999999995168e+02 3.922592774108869806e-02
1.398999999999994941e+02 3.906672338639329695e-02
1.399249999999994998e+02 3.890706319337438462e-02
1.399499999999995055e+02 3.874695189953739072e-02
1.399749999999995111e+02 3.858639429075347294e-02
1.399999999999995168e+02 3.842539520060411079e-02
1.400249999999994941e+02 3.826395950971326482e-02
1.400499999999994998e+02 3.810209214506408287e-02
1.400749999999995055e+02 3.793979807930433074e-02
1.400999999999995111e+02 3.777708233003664040e-02
1.401249999999995168e+02 3.761394995909783656e-02
1.401499999999994941e+02 3.745040607182469061e-02
1.401749999999994998e+02 3.728645581630731648e-02
1.401999999999995055e+02 3.712210438263074258e-02
1.402249999999995111e+02 3.695735700210521502e-02
1.402499999999995168e+02 3.679221894648318503e-02
1.402749999999994941e+02 3.662669552716778937e-02
1.402999999999994998e+02 3.646079209440702962e-02
1.403249999999995055e+02 3.629451403648025626e-02
1.403499999999995111e+02 3.612786677887224601e-02
1.403749999999995168e+02 3.596085578343819616e-02
1.403999999999994941e+02 3.579348654755893505e-02
1.404249999999994998e+02 3.562576460328419070e-02
1.404499999999995055e+02 3.545769551647198065e-02
1.404749999999995111e+02 3.528928488591331902e-02
1.404999999999995168e+02 3.512053834245152523e-02
1.405249999999994941e+02 3.494873528590768802e-02
1.405499999999994998e+02 3.477561960312369749e-02
1.405749999999995055e+02 3.460211987969488007e-02
1.405999999999995111e+02 3.442824166880377457e-02
1.406249999999995168e+02 3.425399056227614730e-02
1.406499999999994941e+02 3.407937218973391275e-02
1.406749999999994998e+02 3.390439221773905443e-02
1.406999999999995055e+02 3.372905634892697097e-02
1.407249999999995111e+02 3.355337032112910844e-02
1.407499999999995168e+02 3.337733990648776572e-02
1.407749999999994941e+02 3.320097091055930483e-02
1.407999999999994998e+02 3.302426917141031149e-02
1.408249999999995055e+02 3.284724055870537340e-02
1.408499999999995111e+02 3.266989097278414494e-02
1.408749999999995168e+02 3.249222634373420682e-02
1.408999999999994941e+02 3.231425263045261537e-02
1.409249999999994998e+02 3.213597581970283057e-02
1.409499999999995055e+02 3.195740192516397654e-02
1.409749999999995111e+02 3.177853698647319092e-02
1.409999999999994884e+02 3.159938706826287413e-02
1.410249999999994941e+02 3.141995825919001450e-02
1.410499999999994998e+02 3.124025667096333447e-02
1.410749999999995055e+02 3.106028843736282838e-02
1.410999999999995111e+02 3.088005971325489749e-02
1.411249999999994884e+02 3.069957667360420292e-02
1.411499999999994941e+02 3.051884551248105690e-02
1.411749999999994998e+02 3.033787244206444939e-02
1.411999999999995055e+02 3.015666369164380842e-02
1.412249999999995111e+02 2.997522550661582338e-02
1.412499999999994884e+02 2.979356414748002280e-02
1.412749999999994941e+02 2.961168588883135791e-02
1.412999999999994998e+02 2.942959701835283839e-02
1.413249999999995055e+02 2.924730383580531265e-02
1.413499999999995111e+02 2.906481265201561054e-02
1.413749999999994884e+02 2.888212978786669841e-02
1.413999999999994941e+02 2.869926157328486771e-02
1.414249999999994998e+02 2.851621434622945983e-02
1.414499999999995055e+02 2.833299445168064104e-02
1.414749999999995111e+02 2.814960824063085856e-02
1.414999999999994884e+02 2.796606206907501641e-02
1.415249999999994941e+02 2.778236229700355164e-02
1.415499999999994998e+02 2.759851528739788382e-02
1.415749999999995055e+02 2.741452740522758516e-02
1.415999999999995111e+02 2.723403467337453393e-02
1.416249999999994884e+02 2.707161590997180303e-02
1.416499999999994941e+02 2.690884602329724276e-02
1.416749999999994998e+02 2.674572981739392272e-02
1.416999999999995055e+02 2.658227213667433558e-02
1.417249999999995111e+02 2.641847786527127401e-02
1.417499999999994884e+02 2.625435192637523910e-02
1.417749999999994941e+02 2.608989928156115953e-02
1.417999999999994998e+02 2.592512493010351235e-02
1.418249999999995055e+02 2.576003390827957470e-02
1.418499999999995111e+02 2.559463128866162202e-02
1.418749999999994884e+02 2.542892217939796487e-02
1.418999999999994941e+02 2.526291172348367475e-02
1.419249999999994998e+02 2.509660509802154327e-02
1.419499999999995055e+02 2.493000751347137015e-02
1.419749999999995111e+02 2.476312421288996007e-02
1.419999999999994884e+02 2.459596047116203651e-02
1.420249999999994941e+02 2.442852159422041758e-02
1.420499999999994998e+02 2.426081291825837177e-02
1.420749999999995055e+02 2.409283980893211358e-02
1.420999999999995111e+02 2.392460766055553786e-02
1.421249999999994884e+02 2.375612189528577417e-02
1.421499999999994941e+02 2.358738796230059817e-02
1.421749999999994998e+02 2.341841133696958080e-02
1.421999999999995055e+02 2.324919752001609538e-02
1.422249999999995111e+02 2.307975203667302425e-02
1.422499999999994884e+02 2.291008043583186646e-02
1.422749999999994941e+02 2.274018828918345989e-02
1.422999999999994998e+02 2.257008119035585833e-02
1.423249999999995055e+02 2.239976475404270931e-02
1.423499999999995111e+02 2.222924461512958139e-02
1.423749999999994884e+02 2.205852642781047646e-02
1.423999999999994941e+02 2.188761586470390832e-02
1.424249999999994998e+02 2.171651861596256283e-02
1.424499999999995055e+02 2.154524038837777461e-02
1.424749999999995111e+02 2.137378690448098889e-02
1.424999999999994884e+02 2.120216390164228124e-02
1.425249999999994941e+02 2.103037713116351695e-02
1.425499999999994998e+02 2.085843235737078888e-02
1.425749999999995055e+02 2.068633535670331286e-02
1.425999999999995111e+02 2.051409191679914520e-02
1.426249999999994884e+02 2.034170783558078566e-02
1.426499999999994941e+02 2.016918892033698479e-02
1.426749999999994998e+02 1.999654098680609185e-02
1.426999999999995055e+02 1.982376985825560003e-02
1.427249999999994827e+02 1.965088136456316983e-02
1.427499999999994884e+02 1.947788134129560880e-02
1.427749999999994941e+02 1.930477562879024528e-02
1.427999999999994998e+02 1.913157007123434880e-02
1.428249999999995055e+02 1.895827051574732261e-02
1.428499999999994827e+02 1.874693225629964557e-02
1.428749999999994884e+02 1.853257791649833355e-02
1.428999999999994941e+02 1.831793742354529200e-02
1.429249999999994998e+02 1.810301744690757247e-02
1.429499999999995055e+02 1.788782469190289617e-02
1.429749999999994827e+02 1.767236589873876981e-02
1.429999999999994884e+02 1.745664784153770285e-02
1.430249999999994941e+02 1.724067732735345623e-02
1.430499999999994998e+02 1.702446119517617498e-02
1.430749999999995055e+02 1.680800631492617575e-02
1.430999999999994827e+02 1.659131958644013277e-02
1.431249999999994884e+02 1.637440793844415626e-02
1.431499999999994941e+02 1.615727832752123991e-02
1.431749999999994998e+02 1.593993773706863307e-02
1.431999999999995055e+02 1.572239317624472138e-02
1.432249999999994827e+02 1.550465167891132423e-02
1.432499999999994884e+02 1.528672030256432446e-02
1.432749999999994941e+02 1.506860612726084424e-02
1.432999999999994998e+02 1.485031625453646364e-02
1.433249999999995055e+02 1.463185780631731485e-02
1.433499999999994827e+02 1.441323792382514894e-02
1.433749999999994884e+02 1.419446376647672328e-02
1.433999999999994941e+02 1.397554251077911917e-02
1.434249999999994998e+02 1.375648134921788820e-02
1.434499999999995055e+02 1.353728748914171873e-02
1.434749999999994827e+02 1.331796815164344033e-02
1.434999999999994884e+02 1.309853057043548416e-02
1.435249999999994941e+02 1.287898199072368306e-02
1.435499999999994998e+02 1.265932966807797530e-02
1.435749999999995055e+02 1.243958086729870897e-02
1.435999999999994827e+02 1.217692236006592647e-02
1.436249999999994884e+02 1.191271740996800894e-02
1.436499999999994941e+02 1.164831983646205139e-02
1.436749999999994998e+02 1.138373816508602386e-02
1.436999999999995055e+02 1.111898094449556736e-02
1.437249999999994827e+02 1.085405674516811206e-02
1.437499999999994884e+02 1.058897415809732616e-02
1.437749999999994941e+02 1.032374179348475966e-02
1.437999999999994998e+02 1.005836827942152220e-02
1.438249999999995055e+02 9.792862260566822727e-03
1.438499999999994827e+02 9.527232396821327595e-03
1.438749999999994884e+02 9.261487361992538914e-03
1.438999999999994941e+02 8.995635842462285786e-03
1.439249999999994998e+02 8.729686535844922643e-03
1.439499999999995055e+02 8.463648149643891727e-03
1.439749999999994827e+02 8.197529399908108638e-03
1.439999999999994884e+02 7.931339009881209490e-03
1.440249999999994941e+02 7.665085708654735021e-03
1.440499999999994998e+02 7.398778229815720225e-03
1.440749999999995055e+02 7.132425310095546860e-03
1.440999999999994827e+02 6.866035688018114203e-03
1.441249999999994884e+02 6.599618102547861499e-03
1.441499999999994941e+02 6.333181291739695996e-03
1.441749999999994998e+02 6.066733991388855059e-03
1.441999999999994770e+02 5.800284933683916809e-03
1.442249999999994827e+02 5.533842845858765597e-03
1.442499999999994884e+02 5.267416448852542399e-03
1.442749999999994941e+02 5.001014455968419946e-03
1.442999999999994998e+02 4.734645571537161347e-03
1.443249999999994770e+02 4.468318489586257589e-03
1.443499999999994827e+02 4.202041892510475357e-03
1.443749999999994884e+02 3.935824449752463663e-03
1.443999999999994941e+02 3.669674816483598119e-03
1.444249999999994998e+02 3.403601632294224813e-03
1.444499999999994770e+02 3.137613519890072433e-03
1.444749999999994827e+02 2.871719083792562740e-03
1.444999999999994884e+02 2.605926909051969713e-03
1.445249999999994941e+02 2.340245559963833894e-03
1.445499999999994998e+02 2.074683578794623683e-03
1.445749999999994770e+02 1.809249484518362467e-03
1.445999999999994827e+02 1.543951771558436719e-03
1.446249999999994884e+02 1.278798908543262803e-03
1.446499999999994941e+02 1.013799337069114931e-03
1.446749999999994998e+02 7.489614704740662002e-04
1.446999999999994770e+02 4.842936926232771521e-04
1.447249999999994827e+02 2.198043567039281796e-04
1.447499999999994884e+02 -4.449821596553185502e-05
1.447749999999994941e+02 -3.086057371173179663e-04
1.447999999999994998e+02 -5.725099527012192553e-04
1.448249999999994770e+02 -8.362026440402292159e-04
1.448499999999994827e+02 -1.099675628974076860e-03
1.448749999999994884e+02 -1.362920762985918256e-03
1.448999999999994941e+02 -1.625929940319169450e-03
1.449249999999994998e+02 -1.888695095077669826e-03
1.449499999999994770e+02 -2.151208202312308772e-03
1.449749999999994827e+02 -2.413461279094070329e-03
1.449999999999994884e+02 -2.675446385568947590e-03
1.450249999999994941e+02 -2.937155626000457521e-03
1.450499999999994998e+02 -3.198581149795624943e-03
1.450749999999994770e+02 -3.459715152514322711e-03
1.450999999999994827e+02 -3.720549876864620922e-03
1.451249999999994884e+02 -3.981077613677832909e-03
1.451499999999994941e+02 -4.241290702870805819e-03
1.451749999999994998e+02 -4.501181534389464035e-03
1.451999999999994770e+02 -4.760742549134628493e-03
1.452249999999994827e+02 -5.019966239872820229e-03
1.452499999999994884e+02 -5.278845152126568178e-03
1.452749999999994941e+02 -5.537371885048916233e-03
1.452999999999994998e+02 -5.795539092279124171e-03
1.453249999999994770e+02 -6.053339482780492262e-03
1.453499999999994827e+02 -6.310765821661248887e-03
1.453749999999994884e+02 -6.567810930973022078e-03
1.453999999999994941e+02 -6.824467690495598926e-03
1.454249999999994998e+02 -7.080729038499272363e-03
1.454499999999994770e+02 -7.336587972489970813e-03
1.454749999999994827e+02 -7.592037549936470758e-03
1.454999999999994884e+02 -7.847070888974242570e-03
1.455249999999994941e+02 -8.101681169095735144e-03
1.455499999999994998e+02 -8.355861631816997176e-03
1.455749999999994770e+02 -8.609605581326815887e-03
1.455999999999994827e+02 -8.862906385117884020e-03
1.456249999999994884e+02 -9.115757474593600904e-03
1.456499999999994941e+02 -9.368152345661049513e-03
1.456749999999994998e+02 -9.620084559300693533e-03
1.456999999999994770e+02 -9.871547742118246677e-03
1.457249999999994827e+02 -1.012253558687618675e-02
1.457499999999994884e+02 -1.037304185300506019e-02
1.457749999999994941e+02 -1.062306036709703347e-02
1.457999999999994998e+02 -1.087258502337767191e-02
1.458249999999994770e+02 -1.112160978415929584e-02
1.458499999999994827e+02 -1.137012868027599370e-02
1.458749999999994884e+02 -1.161813581149553389e-02
1.458999999999994941e+02 -1.186562534691518178e-02
1.459249999999994714e+02 -1.211259152533650588e-02
1.459499999999994770e+02 -1.235902865562217914e-02
1.459749999999994827e+02 -1.260493111703083792e-02
1.459999999999994884e+02 -1.285029335953570724e-02
1.460249999999994941e+02 -1.309510990412186306e-02
1.460499999999994714e+02 -1.333937534306549669e-02
1.460749999999994770e+02 -1.358308434019581123e-02
1.460999999999994827e+02 -1.382623163113351136e-02
1.461249999999994884e+02 -1.406881202351524356e-02
1.461499999999994941e+02 -1.431082039719761174e-02
1.461749999999994714e+02 -1.455225170444235210e-02
1.461999999999994770e+02 -1.479310097008465150e-02
1.462249999999994827e+02 -1.503336329168058864e-02
1.462499999999994884e+02 -1.527303383963961661e-02
1.462749999999994941e+02 -1.551210785733812651e-02
1.462999999999994714e+02 -1.575058066121349382e-02
1.463249999999994770e+02 -1.598844764084460246e-02
1.463499999999994827e+02 -1.622570425901036228e-02
1.463749999999994884e+02 -1.646234605173396010e-02
1.463999999999994941e+02 -1.669836862831079738e-02
1.464249999999994714e+02 -1.693376767131612309e-02
1.464499999999994770e+02 -1.716853893660079400e-02
1.464749999999994827e+02 -1.740267825326639525e-02
1.464999999999994884e+02 -1.763618152362626812e-02
1.465249999999994941e+02 -1.786904472315076903e-02
1.465499999999994714e+02 -1.810126390039562549e-02
1.465749999999994770e+02 -1.833283517691728509e-02
1.465999999999994827e+02 -1.856375474716799936e-02
1.466249999999994884e+02 -1.879401887838136331e-02
1.466499999999994941e+02 -1.902182719296930183e-02
1.466749999999994714e+02 -1.924955234545167385e-02
1.466999999999994770e+02 -1.948124024154231429e-02
1.467249999999994827e+02 -1.971245596674959730e-02
1.467499999999994884e+02 -1.994319387779104266e-02
1.467749999999994941e+02 -2.018586023244631558e-02
1.467999999999994714e+02 -2.046918576829174705e-02
1.468249999999994770e+02 -2.070283844634274867e-02
1.468499999999994827e+02 -2.093651251989289350e-02
1.468749999999994884e+02 -2.115186332524360627e-02
1.468999999999994941e+02 -2.136728821117015592e-02
1.469249999999994714e+02 -2.158278101516872965e-02
1.469499999999994770e+02 -2.178305530383583752e-02
1.469749999999994827e+02 -2.194965886168613600e-02
1.469999999999994884e+02 -2.211634908348375853e-02
1.470249999999994941e+02 -2.228312130822653406e-02
1.470499999999994714e+02 -2.244997084158863523e-02
1.470749999999994770e+02 -2.261689295630966989e-02
1.470999999999994827e+02 -2.278388289259420871e-02
1.471249999999994884e+02 -2.295093585852382365e-02
1.471499999999994941e+02 -2.311804703047829618e-02
1.471749999999994714e+02 -2.328521155356940223e-02
1.471999999999994770e+02 -2.345242454208587221e-02
1.472249999999994827e+02 -2.361913408714269233e-02
1.472499999999994884e+02 -2.376972566402068762e-02
1.472749999999994941e+02 -2.391766099859192127e-02
1.472999999999994714e+02 -2.406561353041022921e-02
1.473249999999994770e+02 -2.421357875586488406e-02
1.473499999999994827e+02 -2.436155214500645635e-02
1.473749999999994884e+02 -2.450952914199145891e-02
1.473999999999994657e+02 -2.465750516553513044e-02
1.474249999999994714e+02 -2.480547560937657048e-02
1.474499999999994770e+02 -2.495343584275064655e-02
1.474749999999994827e+02 -2.510138121087279392e-02
1.474999999999994884e+02 -2.524930703543184704e-02
1.475249999999994657e+02 -2.539720861509305386e-02
1.475499999999994714e+02 -2.554508122601231723e-02
1.475749999999994770e+02 -2.569292012235653219e-02
1.475999999999994827e+02 -2.584072053683696135e-02
1.476249999999994884e+02 -2.598847768125120070e-02
1.476499999999994657e+02 -2.613618674703263589e-02
1.476749999999994714e+02 -2.628384290581247187e-02
1.476999999999994770e+02 -2.643144130998816357e-02
1.477249999999994827e+02 -2.657897709330185945e-02
1.477499999999994884e+02 -2.672644537142852134e-02
1.477749999999994657e+02 -2.687384124257204479e-02
1.477999999999994714e+02 -2.702115978807127089e-02
1.478249999999994770e+02 -2.716839607301258300e-02
1.478499999999994827e+02 -2.731554514685314780e-02
1.478749999999994884e+02 -2.746260204405170935e-02
1.478999999999994657e+02 -2.760956178470686320e-02
1.479249999999994714e+02 -2.775641937520536770e-02
1.479499999999994770e+02 -2.790316980887596471e-02
1.479749999999994827e+02 -2.804980806665326870e-02
1.479999999999994884e+02 -2.819632911774706471e-02
1.480249999999994657e+02 -2.834272792032090094e-02
1.480499999999994714e+02 -2.848899942217790124e-02
1.480749999999994770e+02 -2.863513856145166736e-02
1.480999999999994827e+02 -2.878114026730662148e-02
1.481249999999994884e+02 -2.892699946064328231e-02
1.481499999999994657e+02 -2.907271105481117751e-02
1.481749999999994714e+02 -2.921826995632810856e-02
1.481999999999994770e+02 -2.936367106560400925e-02
1.482249999999994827e+02 -2.950890927767264860e-02
1.482499999999994884e+02 -2.965397948292880156e-02
1.482749999999994657e+02 -2.979887656786930211e-02
1.482999999999994714e+02 -2.994359541584176373e-02
1.483249999999994770e+02 -3.008813090779620045e-02
1.483499999999994827e+02 -3.023247792304323625e-02
1.483749999999994884e+02 -3.037663134001553772e-02
1.483999999999994657e+02 -3.052058603703436748e-02
1.484249999999994714e+02 -3.066433689308095678e-02
1.484499999999994770e+02 -3.080787878856978967e-02
1.484749999999994827e+02 -3.095120660612753899e-02
1.484999999999994884e+02 -3.109431523137385495e-02
1.485249999999994657e+02 -3.123719955370710816e-02
1.485499999999994714e+02 -3.137985446709114917e-02
1.485749999999994770e+02 -3.152227487084525298e-02
1.485999999999994827e+02 -3.166445567043734560e-02
1.486249999999994884e+02 -3.180639177827813968e-02
1.486499999999994657e+02 -3.194807811451767787e-02
1.486749999999994714e+02 -3.208950960784363177e-02
1.486999999999994770e+02 -3.223068119627966327e-02
1.487249999999994827e+02 -3.237158782798677664e-02
1.487499999999994884e+02 -3.251222446206351174e-02
1.487749999999994657e+02 -3.265258606934783731e-02
1.487999999999994714e+02 -3.279266763321819766e-02
1.488249999999994770e+02 -3.293246415039560032e-02
1.488499999999994827e+02 -3.307197063174396878e-02
1.488749999999994884e+02 -3.321118210307074520e-02
1.488999999999994657e+02 -3.335009360592657013e-02
1.489249999999994714e+02 -3.348870019840278350e-02
1.489499999999994770e+02 -3.362699695592817617e-02
1.489749999999994827e+02 -3.376497897206343773e-02
1.489999999999994884e+02 -3.390264135929389744e-02
1.490249999999994657e+02 -3.403997924981939233e-02
1.490499999999994714e+02 -3.417698779634167905e-02
1.490749999999994770e+02 -3.431366217284846643e-02
1.490999999999994827e+02 -3.444999757539450591e-02
1.491249999999994600e+02 -3.458598922287931671e-02
1.491499999999994657e+02 -3.472163235782049079e-02
1.491749999999994714e+02 -3.485692224712255705e-02
1.491999999999994770e+02 -3.499185418284195964e-02
1.492249999999994827e+02 -3.512642348294850447e-02
1.492499999999994600e+02 -3.526062549207804181e-02
1.492749999999994657e+02 -3.539445558228456606e-02
1.492999999999994714e+02 -3.552790915378269132e-02
1.493249999999994770e+02 -3.566098163568705293e-02
1.493499999999994827e+02 -3.579366848674372936e-02
1.493749999999994600e+02 -3.592596519605699423e-02
1.493999999999994657e+02 -3.605786728380656198e-02
1.494249999999994714e+02 -3.618937030196220372e-02
1.494499999999994770e+02 -3.632046983498646298e-02
1.494749999999994827e+02 -3.645116150053286791e-02
1.494999999999994600e+02 -3.658144095013589336e-02
1.495249999999994657e+02 -3.671130386989248512e-02
1.495499999999994714e+02 -3.684074598113513954e-02
1.495749999999994770e+02 -3.696976304109721168e-02
1.495999999999994827e+02 -3.709835084356893214e-02
1.496249999999994600e+02 -3.722650521954463249e-02
1.496499999999994657e+02 -3.735422203786127604e-02
1.496749999999994714e+02 -3.748149720582635847e-02
1.496999999999994770e+02 -3.760832666983687095e-02
1.497249999999994827e+02 -3.773470641598915959e-02
1.497499999999994600e+02 -3.786063247067695398e-02
1.497749999999994657e+02 -3.798610090118114541e-02
1.497999999999994714e+02 -3.811110781624584692e-02
1.498249999999994770e+02 -3.823564936664840958e-02
1.498499999999994827e+02 -3.835972174575418003e-02
1.498749999999994600e+02 -3.848332119006228624e-02
1.498999999999994657e+02 -3.860644397974073716e-02
1.499249999999994714e+02 -3.872908643914749205e-02
1.499499999999994770e+02 -3.885124493734244677e-02
1.499749999999994827e+02 -3.897291588858711048e-02
1.499999999999994600e+02 -3.909409575283104288e-02
1.500249999999994657e+02 -3.921478103618753625e-02
1.500499999999994714e+02 -3.933496829139660617e-02
1.500749999999994770e+02 -3.945465411827537433e-02
1.500999999999994827e+02 -3.957383516415610702e-02
1.501249999999994600e+02 -3.967413941105858710e-02
1.501499999999994657e+02 -3.976610009990439593e-02
1.501749999999994714e+02 -3.985761641537218652e-02
1.501999999999994770e+02 -3.994868526300723865e-02
1.502249999999994827e+02 -4.003930358705390380e-02
1.502499999999994600e+02 -4.012946837093837177e-02
1.502749999999994657e+02 -4.021917663774192409e-02
1.502999999999994714e+02 -4.030842545066265492e-02
1.503249999999994770e+02 -4.039721191346955925e-02
1.503499999999994827e+02 -4.048553317094444326e-02
1.503749999999994600e+02 -4.057338640931418966e-02
1.503999999999994657e+02 -4.066076885667291307e-02
1.504249999999994714e+02 -4.074767778339360991e-02
1.504499999999994770e+02 -4.083411050252689495e-02
1.504749999999994827e+02 -4.092006437019161252e-02
1.504999999999994600e+02 -4.100553678595325602e-02
1.505249999999994657e+02 -4.109052519319075780e-02
1.505499999999994714e+02 -4.117502707945169121e-02
1.505749999999994770e+02 -4.125903997679789686e-02
1.505999999999994543e+02 -4.134256146213726585e-02
1.506249999999994600e+02 -4.142558915754596116e-02
1.506499999999994657e+02 -4.150812073057680990e-02
1.506749999999994714e+02 -4.159015389455662098e-02
1.506999999999994770e+02 -4.167168640887395498e-02
1.507249999999994543e+02 -4.175271607925032380e-02
1.507499999999994600e+02 -4.183324075800392422e-02
1.507749999999994657e+02 -4.191325834429684288e-02
1.507999999999994714e+02 -4.199276678437431631e-02
1.508249999999994770e+02 -4.207176407178872535e-02
1.508499999999994543e+02 -4.215024824761184896e-02
1.508749999999994600e+02 -4.222821740063698037e-02
1.508999999999994657e+02 -4.230566966756459796e-02
1.509249999999994714e+02 -4.238260323317939726e-02
1.509499999999994770e+02 -4.245901633051274437e-02
1.509749999999994543e+02 -4.253490724099313197e-02
1.509999999999994600e+02 -4.262117265241831959e-02
1.510249999999994657e+02 -4.277485977020984570e-02
1.510499999999994714e+02 -4.292815423868925201e-02
1.510749999999994770e+02 -4.308105060168556516e-02
1.510999999999994543e+02 -4.323354342960304686e-02
1.511249999999994600e+02 -4.338562732029944274e-02
1.511499999999994657e+02 -4.353729689996472391e-02
1.511749999999994714e+02 -4.368854682399201522e-02
1.511999999999994770e+02 -4.383937177784470729e-02
1.512249999999994543e+02 -4.398976647791630334e-02
1.512499999999994600e+02 -4.413972567238697714e-02
1.512749999999994657e+02 -4.428924414207036780e-02
1.512999999999994714e+02 -4.443831670125651667e-02
1.513249999999994770e+02 -4.458693819854622070e-02
1.513499999999994543e+02 -4.473510351767931437e-02
1.513749999999994600e+02 -4.488280757835516610e-02
1.513999999999994657e+02 -4.503004533704341866e-02
1.514249999999994714e+02 -4.517681178779048290e-02
1.514499999999994770e+02 -4.532310196301312516e-02
1.514749999999994543e+02 -4.546891093428650360e-02
1.514999999999994600e+02 -4.561423381312185860e-02
1.515249999999994657e+02 -4.575906575173533525e-02
1.515499999999994714e+02 -4.590340194380632122e-02
1.515749999999994770e+02 -4.604723762522697911e-02
1.515999999999994543e+02 -4.619056807484062110e-02
1.516249999999994600e+02 -4.633338861517143081e-02
1.516499999999994657e+02 -4.647569461314029343e-02
1.516749999999994714e+02 -4.661748148077299314e-02
1.516999999999994770e+02 -4.675874467589493516e-02
1.517249999999994543e+02 -4.689947970281581335e-02
1.517499999999994600e+02 -4.703968211300174618e-02
1.517749999999994657e+02 -4.717934750573572061e-02
1.517999999999994714e+02 -4.731847152876544199e-02
1.518249999999994770e+02 -4.745704987893997057e-02
1.518499999999994543e+02 -4.759507830283165458e-02
1.518749999999994600e+02 -4.773255259734858480e-02
1.518999999999994657e+02 -4.786946861032974343e-02
1.519249999999994714e+02 -4.800582224113066759e-02
1.519499999999994770e+02 -4.814160944119279251e-02
1.519749999999994543e+02 -4.827682621460197693e-02
1.519999999999994600e+02 -4.841146861863078465e-02
1.520249999999994657e+02 -4.854553276426786662e-02
1.520499999999994714e+02 -4.867901481673391623e-02
1.520749999999994770e+02 -4.881191099598088112e-02
1.520999999999994543e+02 -4.894421757718071808e-02
1.521249999999994600e+02 -4.907593089119584306e-02
1.521499999999994657e+02 -4.920704732503546758e-02
1.521749999999994714e+02 -4.933756332230037484e-02
1.521999999999994770e+02 -4.946747538360795476e-02
1.522249999999994543e+02 -4.959678006700565106e-02
1.522499999999994600e+02 -4.972547398836824062e-02
1.522749999999994657e+02 -4.985355382177864003e-02
1.522999999999994714e+02 -4.997968623195000321e-02
1.523249999999994486e+02 -5.009961144649317799e-02
1.523499999999994543e+02 -5.021892224219826756e-02
1.523749999999994600e+02 -5.033761563516563758e-02
1.523999999999994657e+02 -5.045568869996049782e-02
1.524249999999994714e+02 -5.057313856990689610e-02
1.524499999999994486e+02 -5.068996243736680063e-02
1.524749999999994543e+02 -5.080615755400305633e-02
1.524999999999994600e+02 -5.092175750719971777e-02
1.525249999999994657e+02 -5.107322001733538563e-02
1.525499999999994714e+02 -5.122330009576075288e-02
1.525749999999994486e+02 -5.137289555344755343e-02
1.525999999999994543e+02 -5.152200089985090048e-02
1.526249999999994600e+02 -5.167061067823570941e-02
1.526499999999994657e+02 -5.181871946658474226e-02
1.526749999999994714e+02 -5.196632187849705570e-02
1.526999999999994486e+02 -5.211341256408219547e-02
1.527249999999994543e+02 -5.225998621084695928e-02
1.527499999999994600e+02 -5.240603754457357627e-02
1.527749999999994657e+02 -5.255156133019207171e-02
1.527999999999994714e+02 -5.269655237264363884e-02
1.528249999999994486e+02 -5.284100551773671106e-02
1.528499999999994543e+02 -5.298491565299319472e-02
1.528749999999994600e+02 -5.312827770848724263e-02
1.528999999999994657e+02 -5.327108665767252282e-02
1.529249999999994714e+02 -5.341333751820329101e-02
1.529499999999994486e+02 -5.355502535274318104e-02
1.529749999999994543e+02 -5.369614526976462798e-02
1.529999999999994600e+02 -5.383669242433711255e-02
1.530249999999994657e+02 -5.397666201890681525e-02
1.530499999999994714e+02 -5.411604930406162944e-02
1.530749999999994486e+02 -5.425484957928920077e-02
1.530999999999994543e+02 -5.439305819372020762e-02
1.531249999999994600e+02 -5.453067054686087933e-02
1.531499999999994657e+02 -5.466768208931209461e-02
1.531749999999994714e+02 -5.480408832347968828e-02
1.531999999999994486e+02 -5.493988480426786197e-02
1.532249999999994543e+02 -5.507506713976197815e-02
1.532499999999994600e+02 -5.520963099189710871e-02
1.532749999999994657e+02 -5.534357207711518983e-02
1.532999999999994714e+02 -5.547688616700598152e-02
1.533249999999994486e+02 -5.560956908893523176e-02
1.533499999999994543e+02 -5.574161672665990663e-02
1.533749999999994600e+02 -5.587302502092726664e-02
1.533999999999994657e+02 -5.600378997006007220e-02
1.534249999999994714e+02 -5.613390763052795995e-02
1.534499999999994486e+02 -5.626337411750301221e-02
1.534749999999994543e+02 -5.639218560540048414e-02
1.534999999999994600e+02 -5.652033832840394623e-02
1.535249999999994657e+02 -5.664782858097620194e-02
1.535499999999994714e+02 -5.677465271835308719e-02
1.535749999999994486e+02 -5.690080715702208053e-02
1.535999999999994543e+02 -5.702628837518668864e-02
1.536249999999994600e+02 -5.718415124368491503e-02
1.536499999999994657e+02 -5.734365338748189517e-02
1.536749999999994714e+02 -5.750257472917192497e-02
1.536999999999994486e+02 -5.766090974909247879e-02
1.537249999999994543e+02 -5.781865297480329180e-02
1.537499999999994600e+02 -5.797579898196443537e-02
1.537749999999994657e+02 -5.813234239520835567e-02
1.537999999999994429e+02 -5.828827788899666740e-02
1.538249999999994486e+02 -5.844360018846790628e-02
1.538499999999994543e+02 -5.859830407027238203e-02
1.538749999999994600e+02 -5.875238436339426384e-02
1.538999999999994657e+02 -5.890583594996289668e-02
1.539249999999994429e+02 -5.905865376604993444e-02
1.539499999999994486e+02 -5.921083280245402480e-02
1.539749999999994543e+02 -5.936236810547090154e-02
1.539999999999994600e+02 -5.951325477765272848e-02
1.540249999999994657e+02 -5.966348797854988117e-02
1.540499999999994429e+02 -5.981306292544185527e-02
1.540749999999994486e+02 -5.996197489405077213e-02
1.540999999999994543e+02 -6.011021921924356720e-02
1.541249999999994600e+02 -6.025779129571487425e-02
1.541499999999994657e+02 -6.040468657865970953e-02
1.541749999999994429e+02 -6.055090058442643558e-02
1.541999999999994486e+02 -6.069642889115776235e-02
1.542249999999994543e+02 -6.084126713941223619e-02
1.542499999999994600e+02 -6.098541103277230896e-02
1.542749999999994657e+02 -6.112885633843631594e-02
1.542999999999994429e+02 -6.127159888779104557e-02
1.543249999999994486e+02 -6.141363457697256167e-02
1.543499999999994543e+02 -6.155495936740550816e-02
1.543749999999994600e+02 -6.169556928632800169e-02
1.543999999999994657e+02 -6.183546042729840680e-02
1.544249999999994429e+02 -6.197462895068622801e-02
1.544499999999994486e+02 -6.211307108414486355e-02
1.544749999999994543e+02 -6.225078312306561723e-02
1.544999999999994600e+02 -6.238776143101563976e-02
1.545249999999994657e+02 -6.252400244015769715e-02
1.545499999999994429e+02 -6.265950265165191879e-02
1.545749999999994486e+02 -6.279425863604043423e-02
1.545999999999994543e+02 -6.292826703361241447e-02
1.546249999999994600e+02 -6.306152455475232121e-02
1.546499999999994657e+02 -6.319402798026872714e-02
1.546749999999994429e+02 -6.332577416170688533e-02
1.546999999999994486e+02 -6.345676002164138407e-02
1.547249999999994543e+02 -6.358698255395095478e-02
1.547499999999994600e+02 -6.371643882407403148e-02
1.547749999999994657e+02 -6.384512596924839245e-02
1.547999999999994429e+02 -6.397304119872992967e-02
1.548249999999994486e+02 -6.410018179399425142e-02
1.548499999999994543e+02 -6.422654510891910584e-02
1.548749999999994600e+02 -6.435212856995012332e-02
1.548999999999994657e+02 -6.447692967624499283e-02
1.549249999999994429e+02 -6.460094599980426011e-02
1.549499999999994486e+02 -6.472417518557813110e-02
1.549749999999994543e+02 -6.484661495155973066e-02
1.549999999999994600e+02 -6.496826308885782220e-02
1.550249999999994657e+02 -6.508911746175163882e-02
1.550499999999994429e+02 -6.520917600772875578e-02
1.550749999999994486e+02 -6.532843673750370062e-02
1.550999999999994543e+02 -6.544689773501949359e-02
1.551249999999994600e+02 -6.556455715743096657e-02
1.551499999999994657e+02 -6.568141323507206697e-02
1.551749999999994429e+02 -6.579746427140231724e-02
1.551999999999994486e+02 -6.591270864293896636e-02
1.552249999999994543e+02 -6.602714479917110024e-02
1.552499999999994600e+02 -6.614077126245519744e-02
1.552749999999994657e+02 -6.625358662789536390e-02
1.552999999999994429e+02 -6.633037814756126416e-02
1.553249999999994486e+02 -6.639573411249918844e-02
1.553499999999994543e+02 -6.646034166883146854e-02
1.553749999999994600e+02 -6.652419977681225949e-02
1.553999999999994657e+02 -6.658730746228873343e-02
1.554249999999994429e+02 -6.664966381668768758e-02
1.554499999999994486e+02 -6.671794427272213779e-02
1.554749999999994543e+02 -6.678316950497004134e-02
1.554999999999994600e+02 -6.684771402015381170e-02
1.555249999999994373e+02 -6.691157475958053880e-02
1.555499999999994429e+02 -6.697474871825355447e-02
1.555749999999994486e+02 -6.703723294545738121e-02
1.555999999999994543e+02 -6.709902454532652716e-02
1.556249999999994600e+02 -6.718151180976628112e-02
1.556499999999994373e+02 -6.726948749559563678e-02
1.556749999999994429e+02 -6.735683269570516551e-02
1.556999999999994486e+02 -6.744354296078615418e-02
1.557249999999994543e+02 -6.752961388260399211e-02
1.557499999999994600e+02 -6.761504109484781089e-02
1.557749999999994373e+02 -6.769982027397547508e-02
1.557999999999994429e+02 -6.778394714005098187e-02
1.558249999999994486e+02 -6.786741745757668420e-02
1.558499999999994543e+02 -6.795022703631733996e-02
1.558749999999994600e+02 -6.803237173211652833e-02
1.558999999999994373e+02 -6.811384744770637711e-02
1.559249999999994429e+02 -6.819465013350788085e-02
1.559499999999994486e+02 -6.827477578842527928e-02
1.559749999999994543e+02 -6.835422046062751555e-02
1.559999999999994600e+02 -6.843298024832575321e-02
1.560249999999994373e+02 -6.851105130053682102e-02
1.560499999999994429e+02 -6.858842981784124548e-02
1.560749999999994486e+02 -6.866511205312648969e-02
1.560999999999994543e+02 -6.874109431232547363e-02
1.561249999999994600e+02 -6.881637295513982899e-02
1.561499999999994373e+02 -6.889094439575399464e-02
1.561749999999994429e+02 -6.896480510353900084e-02
1.561999999999994486e+02 -6.903795160374309736e-02
1.562249999999994543e+02 -6.911038047817197327e-02
1.562499999999994600e+02 -6.918208836585555688e-02
1.562749999999994373e+02 -6.925307196370396323e-02
1.562999999999994429e+02 -6.932332802714928632e-02
1.563249999999994486e+02 -6.939285337077553961e-02
1.563499999999994543e+02 -6.946164486893527390e-02
1.563749999999994600e+02 -6.952969945635209537e-02
1.563999999999994373e+02 -6.959701412871009685e-02
1.564249999999994429e+02 -6.966358594322935582e-02
1.564499999999994486e+02 -6.972941201922765175e-02
1.564749999999994543e+02 -6.979448953866483618e-02
1.564999999999994600e+02 -6.985881574667827942e-02
1.565249999999994373e+02 -6.992238795209781976e-02
1.565499999999994429e+02 -6.998520352794801447e-02
1.565749999999994486e+02 -7.004725991193569423e-02
1.565999999999994543e+02 -7.010855460692123897e-02
1.566249999999994600e+02 -7.016908518137293660e-02
1.566499999999994373e+02 -7.022884926980804687e-02
1.566749999999994429e+02 -7.028784457321662904e-02
1.566999999999994486e+02 -7.034606885946680099e-02
1.567249999999994543e+02 -7.040351996369804966e-02
1.567499999999994600e+02 -7.046019578869434918e-02
1.567749999999994373e+02 -7.051609430524213851e-02
1.567999999999994429e+02 -7.057121355247220063e-02
1.568249999999994486e+02 -7.062555163818069748e-02
1.568499999999994543e+02 -7.067910673913893604e-02
1.568749999999994600e+02 -7.073187710138116591e-02
1.568999999999994373e+02 -7.078386104047730554e-02
1.569249999999994429e+02 -7.083505694178744705e-02
1.569499999999994486e+02 -7.088546326069926351e-02
1.569749999999994543e+02 -7.093507852284715309e-02
1.569999999999994316e+02 -7.098390132431409150e-02
1.570249999999994373e+02 -7.103193033181705307e-02
1.570499999999994429e+02 -7.107916428287075483e-02
1.570749999999994486e+02 -7.112560198593932681e-02
1.570999999999994543e+02 -7.117124232056443178e-02
1.571249999999994316e+02 -7.121608423747874395e-02
1.571499999999994373e+02 -7.126012675870074808e-02
1.571749999999994429e+02 -7.130336897761191395e-02
1.571999999999994486e+02 -7.134581005901460826e-02
1.572249999999994543e+02 -7.138744923917358931e-02
1.572499999999994316e+02 -7.142828582583916897e-02
1.572749999999994373e+02 -7.145177614395564758e-02
1.572999999999994429e+02 -7.145861863020032401e-02
1.573249999999994486e+02 -7.146467389488903033e-02
1.573499999999994543e+02 -7.146994099781499299e-02
1.573749999999994316e+02 -7.147441906777816933e-02
1.573999999999994373e+02 -7.147810730282354308e-02
1.574249999999994429e+02 -7.148100497046629143e-02
1.574499999999994486e+02 -7.148311140789548324e-02
1.574749999999994543e+02 -7.148442602216467656e-02
1.574999999999994316e+02 -7.148494829036114440e-02
1.575249999999994373e+02 -7.148467775976249938e-02
1.575499999999994429e+02 -7.148361404796985119e-02
1.575749999999994486e+02 -7.148175684302889021e-02
1.575999999999994543e+02 -7.147910590352998805e-02
1.576249999999994316e+02 -7.147566105869211650e-02
1.576499999999994373e+02 -7.147142220842760130e-02
1.576749999999994429e+02 -7.146638932339113848e-02
1.576999999999994486e+02 -7.146056244500903487e-02
1.577249999999994543e+02 -7.145394168549167035e-02
1.577499999999994316e+02 -7.144652722782812715e-02
1.577749999999994373e+02 -7.143831932576202859e-02
1.577999999999994429e+02 -7.142931830375033597e-02
1.578249999999994486e+02 -7.141952455690546431e-02
1.578499999999994543e+02 -7.140893855091667852e-02
1.578749999999994316e+02 -7.139756082195644615e-02
1.578999999999994373e+02 -7.138539197656620927e-02
1.579249999999994429e+02 -7.137243269153004110e-02
1.579499999999994486e+02 -7.135868371372230956e-02
1.579749999999994543e+02 -7.134414585994543201e-02
1.579999999999994316e+02 -7.132882001674696604e-02
1.580249999999994373e+02 -7.131270714021756274e-02
1.580499999999994429e+02 -7.129580825577561121e-02
1.580749999999994486e+02 -7.127812445793102469e-02
1.580999999999994543e+02 -7.125965691003523228e-02
1.581249999999994316e+02 -7.124040684401089507e-02
1.581499999999994373e+02 -7.122037556006739767e-02
1.581749999999994429e+02 -7.119956442639867322e-02
1.581999999999994486e+02 -7.117797487886384777e-02
1.582249999999994543e+02 -7.115560842065229985e-02
1.582499999999994316e+02 -7.113246662193301040e-02
1.582749999999994373e+02 -7.110855111948614915e-02
1.582999999999994429e+02 -7.108386361632050565e-02
1.583249999999994486e+02 -7.105840588127448898e-02
1.583499999999994543e+02 -7.103217974860014106e-02
1.583749999999994316e+02 -7.100518711753463219e-02
1.583999999999994373e+02 -7.096712063353809163e-02
1.584249999999994429e+02 -7.091955934462015887e-02
1.584499999999994486e+02 -7.087124006559529510e-02
1.584749999999994543e+02 -7.082216532809150478e-02
1.584999999999994316e+02 -7.077312054662979190e-02
1.585249999999994373e+02 -7.075261955076256326e-02
1.585499999999994429e+02 -7.073134913967318860e-02
1.585749999999994486e+02 -7.070931100191163443e-02
1.585999999999994543e+02 -7.068650689127159437e-02
1.586249999999994316e+02 -7.063396902437478475e-02
1.586499999999994373e+02 -7.054644510935161039e-02
1.586749999999994429e+02 -7.045809509970300810e-02
1.586999999999994486e+02 -7.036892045363214720e-02
1.587249999999994259e+02 -7.027892270462651747e-02
1.587499999999994316e+02 -7.018810346144198353e-02
1.587749999999994373e+02 -7.009646440806761858e-02
1.587999999999994429e+02 -7.000400730367102586e-02
1.588249999999994486e+02 -6.991073398252498072e-02
1.588499999999994259e+02 -6.981664635391542084e-02
1.588749999999994316e+02 -6.972174640202938312e-02
1.588999999999994373e+02 -6.962603618582528797e-02
1.589249999999994429e+02 -6.952951783888319803e-02
1.589499999999994486e+02 -6.943219356923636953e-02
1.589749999999994259e+02 -6.933406565918288911e-02
1.589999999999994316e+02 -6.923513646508015762e-02
1.590249999999994373e+02 -6.913540841711784957e-02
1.590499999999994429e+02 -6.903488401907387217e-02
1.590749999999994486e+02 -6.893356584805093723e-02
1.590999999999994259e+02 -6.883145655419328768e-02
1.591249999999994316e+02 -6.872855886038467532e-02
1.591499999999994373e+02 -6.862487556193014315e-02
1.591749999999994429e+02 -6.852040952621518688e-02
1.591999999999994486e+02 -6.841516369234822148e-02
1.592249999999994259e+02 -6.830914107078631115e-02
1.592499999999994316e+02 -6.820234474293876414e-02
1.592749999999994373e+02 -6.809477786075521233e-02
1.592999999999994429e+02 -6.798644364629556625e-02
1.593249999999994486e+02 -6.787734539127884825e-02
1.593499999999994259e+02 -6.776748645661942461e-02
1.593749999999994316e+02 -6.765687027194002001e-02
1.593999999999994373e+02 -6.754550033507156215e-02
1.594249999999994429e+02 -6.743338021153223727e-02
1.594499999999994486e+02 -6.732051353399295945e-02
1.594749999999994259e+02 -6.720690400172170398e-02
1.594999999999994316e+02 -6.709255538001379637e-02
1.595249999999994373e+02 -6.697747149960671387e-02
1.595499999999994429e+02 -6.686165625607361218e-02
1.595749999999994486e+02 -6.674511360920740155e-02
1.595999999999994259e+02 -6.662784758238202154e-02
1.596249999999994316e+02 -6.650986226190400141e-02
1.596499999999994373e+02 -6.639116179634434178e-02
1.596749999999994429e+02 -6.627175039585714300e-02
1.596999999999994486e+02 -6.615163233148382838e-02
1.597249999999994259e+02 -6.603081193444042263e-02
1.597499999999994316e+02 -6.590929359539383914e-02
1.597749999999994373e+02 -6.578708176371943217e-02
1.597999999999994429e+02 -6.566418094675026407e-02
1.598249999999994486e+02 -6.554059570900873377e-02
1.598499999999994259e+02 -6.541633067142561819e-02
1.598749999999994316e+02 -6.529139051054798359e-02
1.598999999999994373e+02 -6.516577995773256693e-02
1.599249999999994429e+02 -6.503950379832905415e-02
1.599499999999994486e+02 -6.491256687084888399e-02
1.599749999999994259e+02 -6.478497406612300502e-02
1.599999999999994316e+02 -6.465673032645047336e-02
1.600249999999994373e+02 -6.452784064473394976e-02
1.600499999999994429e+02 -6.439831006360520471e-02
1.600749999999994486e+02 -6.426814367453929921e-02
1.600999999999994259e+02 -6.413734661696243733e-02
1.601249999999994316e+02 -6.400592407734502498e-02
1.601499999999994373e+02 -6.387388128828867806e-02
1.601749999999994429e+02 -6.378043358580864908e-02
1.601999999999994202e+02 -6.371489598316086578e-02
1.602249999999994259e+02 -6.364861464118742873e-02
1.602499999999994316e+02 -6.358159062150436913e-02
1.602749999999994373e+02 -6.351382505349077723e-02
1.602999999999994429e+02 -6.344531913428602676e-02
1.603249999999994202e+02 -6.337607412876686275e-02
1.603499999999994259e+02 -6.330609136951043103e-02
1.603749999999994316e+02 -6.323537225673872553e-02
1.603999999999994373e+02 -6.316391825824449469e-02
1.604249999999994429e+02 -6.309173090930202121e-02
1.604499999999994202e+02 -6.301881181256020759e-02
1.604749999999994259e+02 -6.294516263791621880e-02
1.604999999999994316e+02 -6.287078512237553873e-02
1.605249999999994373e+02 -6.279568106989147358e-02
1.605499999999994429e+02 -6.271985235118876512e-02
1.605749999999994202e+02 -6.264330090357075886e-02
1.605999999999994259e+02 -6.256602873070676862e-02
1.606249999999994316e+02 -6.248803790240559097e-02
1.606499999999994373e+02 -6.240933055437045129e-02
1.606749999999994429e+02 -6.232990888793531886e-02
1.606999999999994202e+02 -6.224977516978762171e-02
1.607249999999994259e+02 -6.216893173167010317e-02
1.607499999999994316e+02 -6.208738097007104884e-02
1.607749999999994373e+02 -6.200512534589104618e-02
1.607999999999994429e+02 -6.192216738409996035e-02
1.608249999999994202e+02 -6.183850967337400223e-02
1.608499999999994259e+02 -6.175415486571417950e-02
1.608749999999994316e+02 -6.166910567605538018e-02
1.608999999999994373e+02 -6.158336488185147534e-02
1.609249999999994429e+02 -6.149693532264999263e-02
1.609499999999994202e+02 -6.140981989964938020e-02
1.609749999999994259e+02 -6.132202157523979763e-02
1.609999999999994316e+02 -6.123354337252904372e-02
1.610249999999994373e+02 -6.114438837485425271e-02
1.610499999999994429e+02 -6.105455972527615988e-02
1.610749999999994202e+02 -6.096406062606197357e-02
1.610999999999994259e+02 -6.087311375747610220e-02
1.611249999999994316e+02 -6.071472671443952501e-02
1.611499999999994373e+02 -6.054920756997778097e-02
1.611749999999994429e+02 -6.038291506315552476e-02
1.611999999999994202e+02 -6.021585350371516654e-02
1.612249999999994259e+02 -6.004802727609207663e-02
1.612499999999994316e+02 -5.987944083892022401e-02
1.612749999999994373e+02 -5.971009872451727568e-02
1.612999999999994429e+02 -5.954000553834961490e-02
1.613249999999994202e+02 -5.936916595847990807e-02
1.613499999999994259e+02 -5.919758473499162066e-02
1.613749999999994316e+02 -5.902526668939755278e-02
1.613999999999994373e+02 -5.885221671402724591e-02
1.614249999999994429e+02 -5.867843977139599460e-02
1.614499999999994202e+02 -5.850394089355458876e-02
1.614749999999994259e+02 -5.832872518142052931e-02
1.614999999999994316e+02 -5.815279780409200044e-02
1.615249999999994373e+02 -5.797616399814099764e-02
1.615499999999994429e+02 -5.779882906689164102e-02
1.615749999999994202e+02 -5.762079837967767210e-02
1.615999999999994259e+02 -5.744207737108462941e-02
1.616249999999994316e+02 -5.726267154017402466e-02
1.616499999999994373e+02 -5.708258644968977613e-02
1.616749999999994429e+02 -5.690182772524924465e-02
1.616999999999994202e+02 -5.672040105451632563e-02
1.617249999999994259e+02 -5.653831218635951145e-02
1.617499999999994316e+02 -5.638250091422301880e-02
1.617749999999994373e+02 -5.624765469161677189e-02
1.617999999999994429e+02 -5.611213919444449361e-02
1.618249999999994202e+02 -5.597595854770126556e-02
1.618499999999994259e+02 -5.583911693746799326e-02
1.618749999999994316e+02 -5.570161861030688971e-02
1.618999999999994373e+02 -5.556346787263930637e-02
1.619249999999994145e+02 -5.542466909011105336e-02
1.619499999999994202e+02 -5.528522668694095532e-02
1.619749999999994259e+02 -5.514514514525357958e-02
1.619999999999994316e+02 -5.500442900439986987e-02
1.620249999999994373e+02 -5.486308286025952385e-02
1.620499999999994145e+02 -5.472111136453194913e-02
1.620749999999994202e+02 -5.457851922401166928e-02
1.620999999999994259e+02 -5.443531119985227373e-02
1.621249999999994316e+02 -5.429149210681148002e-02
1.621499999999994373e+02 -5.414706681249084608e-02
1.621749999999994145e+02 -5.400204023655435365e-02
1.621999999999994202e+02 -5.385641734994089935e-02
1.622249999999994259e+02 -5.371020317406068750e-02
1.622499999999994316e+02 -5.356340277998005578e-02
1.622749999999994373e+02 -5.341602128759662810e-02
1.622999999999994145e+02 -5.326806386479957661e-02
1.623249999999994202e+02 -5.311953572662208439e-02
1.623499999999994259e+02 -5.297044213438184546e-02
1.623749999999994316e+02 -5.282078839480940091e-02
1.623999999999994373e+02 -5.267057985916941132e-02
1.624249999999994145e+02 -5.251982192236986924e-02
1.624499999999994202e+02 -5.236852002206161122e-02
1.624749999999994259e+02 -5.221667963773150151e-02
1.624999999999994316e+02 -5.206430628978453434e-02
1.625249999999994373e+02 -5.191140553861627038e-02
1.625499999999994145e+02 -5.175798298368140815e-02
1.625749999999994202e+02 -5.160404426255097571e-02
1.625999999999994259e+02 -5.144959504996374222e-02
1.626249999999994316e+02 -5.129464105686971226e-02
1.626499999999994373e+02 -5.113918802946924164e-02
1.626749999999994145e+02 -5.098324174824313271e-02
1.626999999999994202e+02 -5.082680802697835121e-02
1.627249999999994259e+02 -5.066989271178822668e-02
1.627499999999994316e+02 -5.051250168012741404e-02
1.627749999999994373e+02 -5.035464083980190769e-02
1.627999999999994145e+02 -5.019631612797531561e-02
1.628249999999994202e+02 -5.003753351016972106e-02
1.628499999999994259e+02 -4.987829897926424755e-02
1.628749999999994316e+02 -4.971861855449086209e-02
1.628999999999994373e+02 -4.955849828042555028e-02
1.629249999999994145e+02 -4.939794422597781898e-02
1.629499999999994202e+02 -4.923696248337902648e-02
1.629749999999994259e+02 -4.907555916716632716e-02
1.629999999999994316e+02 -4.891374041317055055e-02
1.630249999999994373e+02 -4.875151237749422023e-02
1.630499999999994145e+02 -4.858888123550027249e-02
1.630749999999994202e+02 -4.842585318078929807e-02
1.630999999999994259e+02 -4.826243442418527707e-02
1.631249999999994316e+02 -4.809863119271701182e-02
1.631499999999994373e+02 -4.793444972860295972e-02
1.631749999999994145e+02 -4.776989628823527512e-02
1.631999999999994202e+02 -4.760497714116564139e-02
1.632249999999994259e+02 -4.743969856909661942e-02
1.632499999999994316e+02 -4.727406686486824300e-02
1.632749999999994373e+02 -4.710808833145433555e-02
1.632999999999994145e+02 -4.694176928095578072e-02
1.633249999999994202e+02 -4.677511603360179349e-02
1.633499999999994259e+02 -4.660813491675291215e-02
1.633749999999994316e+02 -4.644083226390544050e-02
1.633999999999994088e+02 -4.627321441370437632e-02
1.634249999999994145e+02 -4.610528770895797046e-02
1.634499999999994202e+02 -4.593705849565857952e-02
1.634749999999994259e+02 -4.576853312200780677e-02
1.634999999999994316e+02 -4.559971793744659052e-02
1.635249999999994088e+02 -4.543061929169341789e-02
1.635499999999994145e+02 -4.526124353378566806e-02
1.635749999999994202e+02 -4.509159701112924745e-02
1.635999999999994259e+02 -4.492168606855443530e-02
1.636249999999994316e+02 -4.475151704737724556e-02
1.636499999999994088e+02 -4.458109628447141926e-02
1.636749999999994145e+02 -4.441043011134241519e-02
1.636999999999994202e+02 -4.423952485321518829e-02
1.637249999999994259e+02 -4.406838682812526387e-02
1.637499999999994316e+02 -4.389702234601926961e-02
1.637749999999994088e+02 -4.372543770786652823e-02
1.637999999999994145e+02 -4.355363920477371004e-02
1.638249999999994202e+02 -4.338163311711498715e-02
1.638499999999994259e+02 -4.320942571366621909e-02
1.638749999999994316e+02 -4.303702325075015045e-02
1.638999999999994088e+02 -4.286443197139225975e-02
1.639249999999994145e+02 -4.269165810448406068e-02
1.639499999999994202e+02 -4.251870786395819946e-02
1.639749999999994259e+02 -4.234558744797412705e-02
1.639999999999994316e+02 -4.217230303810991232e-02
1.640249999999994088e+02 -4.199886079857132609e-02
1.640499999999994145e+02 -4.182526687540423505e-02
1.640749999999994202e+02 -4.165152739572360041e-02
1.640999999999994259e+02 -4.147764846695053964e-02
1.641249999999994316e+02 -4.130363617606071236e-02
1.641499999999994088e+02 -4.112949658884437060e-02
1.641749999999994145e+02 -4.095523574917707410e-02
1.641999999999994202e+02 -4.078085967830383241e-02
1.642249999999994259e+02 -4.060637437413253115e-02
1.642499999999994316e+02 -4.043178581054004961e-02
1.642749999999994088e+02 -4.025709993668982745e-02
1.642999999999994145e+02 -4.008232267636262919e-02
1.643249999999994202e+02 -3.990745992729741870e-02
1.643499999999994259e+02 -3.973251756054533429e-02
1.643749999999994316e+02 -3.955750141983580687e-02
1.643999999999994088e+02 -3.938241732095648651e-02
1.644249999999994145e+02 -3.920727105113977484e-02
1.644499999999994202e+02 -3.903206836846997291e-02
1.644749999999994259e+02 -3.885681500129697236e-02
1.644999999999994316e+02 -3.868151664766369263e-02
1.645249999999994088e+02 -3.850617897474706286e-02
1.645499999999994145e+02 -3.833080761831010597e-02
1.645749999999994202e+02 -3.815540818216816427e-02
1.645999999999994259e+02 -3.797998623766723342e-02
1.646249999999994316e+02 -3.780454732317415495e-02
1.646499999999994088e+02 -3.762909694357890328e-02
1.646749999999994145e+02 -3.745364056981140277e-02
1.646999999999994202e+02 -3.727818363837099441e-02
1.647249999999994259e+02 -3.710273155086554753e-02
1.647499999999994316e+02 -3.692728967356640607e-02
1.647749999999994088e+02 -3.675186333697472163e-02
1.647999999999994145e+02 -3.657645783539924256e-02
1.648249999999994202e+02 -3.640107842654911191e-02
1.648499999999994259e+02 -3.622573033113683783e-02
1.648749999999994316e+02 -3.605041873249451717e-02
1.648999999999994088e+02 -3.587514877620408965e-02
1.649249999999994145e+02 -3.569992556973589776e-02
1.649499999999994202e+02 -3.552475418210451069e-02
1.649749999999994259e+02 -3.535010456788441335e-02
1.649999999999994316e+02 -3.517588524140619760e-02
1.650249999999994088e+02 -3.500559008274281569e-02
1.650499999999994145e+02 -3.483512664622701732e-02
1.650749999999994202e+02 -3.466450330258759316e-02
1.650999999999994259e+02 -3.449372547386412441e-02
1.651249999999994031e+02 -3.432441573014682196e-02
1.651499999999994088e+02 -3.416548585233856322e-02
1.651749999999994145e+02 -3.401953243581596481e-02
1.651999999999994202e+02 -3.391046870901164023e-02
1.652249999999994259e+02 -3.380117881223392018e-02
1.652499999999994031e+02 -3.371649983687220742e-02
1.652749999999994088e+02 -3.363642313868649841e-02
1.652999999999994145e+02 -3.355587708527352914e-02
1.653249999999994202e+02 -3.347486188243487676e-02
1.653499999999994259e+02 -3.339261854909578164e-02
1.653749999999994031e+02 -3.331526072768852681e-02
1.653999999999994088e+02 -3.323877586577142496e-02
1.654249999999994145e+02 -3.316181564635274637e-02
1.654499999999994202e+02 -3.308437975133542847e-02
1.654749999999994259e+02 -3.300646789516407942e-02
1.654999999999994031e+02 -3.292807982518276833e-02
1.655249999999994088e+02 -3.284921532199228805e-02
1.655499999999994145e+02 -3.276987419980244981e-02
1.655749999999994202e+02 -3.269005630678188667e-02
1.655999999999994259e+02 -3.260976152540265294e-02
1.656249999999994031e+02 -3.252898977278404630e-02
1.656499999999994088e+02 -3.244774100102902625e-02
1.656749999999994145e+02 -3.236601519755994555e-02
1.656999999999994202e+02 -3.228381238544664189e-02
1.657249999999994259e+02 -3.220459334033199533e-02
1.657499999999994031e+02 -3.213075410285003153e-02
1.657749999999994088e+02 -3.205645223562575419e-02
1.657999999999994145e+02 -3.198168758290878544e-02
1.658249999999994202e+02 -3.190646002293421463e-02
1.658499999999994259e+02 -3.183076946825826037e-02
1.658749999999994031e+02 -3.175461586608847170e-02
1.658999999999994088e+02 -3.167799919861009894e-02
1.659249999999994145e+02 -3.160091948330858574e-02
1.659499999999994202e+02 -3.152337677328553162e-02
1.659749999999994259e+02 -3.144537115757269075e-02
1.659999999999994031e+02 -3.136690276143906664e-02
1.660249999999994088e+02 -3.128797174669257358e-02
1.660499999999994145e+02 -3.120857831197928339e-02
1.660749999999994202e+02 -3.112872269307292300e-02
1.660999999999994259e+02 -3.104840516316319937e-02
1.661249999999994031e+02 -3.096762603313473958e-02
1.661499999999994088e+02 -3.088638565184240875e-02
1.661749999999994145e+02 -3.080468440637953650e-02
1.661999999999994202e+02 -3.072252272234054712e-02
1.662249999999994259e+02 -3.063990106407642883e-02
1.662499999999994031e+02 -3.055681993494375331e-02
1.662749999999994088e+02 -3.047327987754765155e-02
1.662999999999994145e+02 -3.038928147397706656e-02
1.663249999999994202e+02 -3.030482534603383751e-02
1.663499999999994259e+02 -3.021991215545339823e-02
1.663749999999994031e+02 -3.013454260411916469e-02
1.663999999999994088e+02 -3.004871743426832525e-02
1.664249999999994145e+02 -2.996243742869241986e-02
1.664499999999994202e+02 -2.987570341092567888e-02
1.664749999999994259e+02 -2.978851624543048596e-02
1.664999999999994031e+02 -2.970087683777008700e-02
1.665249999999994088e+02 -2.961278613477663982e-02
1.665499999999994145e+02 -2.952424512470942439e-02
1.665749999999994202e+02 -2.943525483740331086e-02
1.665999999999993975e+02 -2.934581634441078141e-02
1.666249999999994031e+02 -2.925593075913278038e-02
1.666499999999994088e+02 -2.916559923694391279e-02
1.666749999999994145e+02 -2.907482297530460114e-02
1.666999999999994202e+02 -2.898360321386654267e-02
1.667249999999993975e+02 -2.889194123456852170e-02
1.667499999999994031e+02 -2.879983836172167813e-02
1.667749999999994088e+02 -2.870729596208674780e-02
1.667999999999994145e+02 -2.861431544494100893e-02
1.668249999999994202e+02 -2.852089826213379323e-02
1.668499999999993975e+02 -2.842704590813491250e-02
1.668749999999994031e+02 -2.833275992007121616e-02
1.668999999999994088e+02 -2.823804187775370497e-02
1.669249999999994145e+02 -2.814289340369340725e-02
1.669499999999994202e+02 -2.804731616310898387e-02
1.669749999999993975e+02 -2.795131186392206188e-02
1.669999999999994031e+02 -2.785488225674211810e-02
1.670249999999994088e+02 -2.775802913484314016e-02
1.670499999999994145e+02 -2.766075433412627446e-02
1.670749999999994202e+02 -2.756305973307416474e-02
1.670999999999993975e+02 -2.746494725269474357e-02
1.671249999999994031e+02 -2.736641885645084427e-02
1.671499999999994088e+02 -2.726747655018391114e-02
1.671749999999994145e+02 -2.716812238202327701e-02
1.671999999999994202e+02 -2.706835844228489343e-02
1.672249999999993975e+02 -2.696818686336058951e-02
1.672499999999994031e+02 -2.686760981959424727e-02
1.672749999999994088e+02 -2.676662952714892532e-02
1.672999999999994145e+02 -2.666524824386067721e-02
1.673249999999994202e+02 -2.656346826908416794e-02
1.673499999999993975e+02 -2.646129194352358702e-02
1.673749999999994031e+02 -2.635872164905523826e-02
1.673999999999994088e+02 -2.625575980853760844e-02
1.674249999999994145e+02 -2.615240888561104135e-02
1.674499999999994202e+02 -2.604867138448521344e-02
1.674749999999993975e+02 -2.594454984971672137e-02
1.674999999999994031e+02 -2.584004686597481115e-02
1.675249999999994088e+02 -2.573516505779570654e-02
1.675499999999994145e+02 -2.562990708932694900e-02
1.675749999999994202e+02 -2.552427566405996578e-02
1.675999999999993975e+02 -2.541827352455111252e-02
1.676249999999994031e+02 -2.531190345213331708e-02
1.676499999999994088e+02 -2.520516826661537563e-02
1.676749999999994145e+02 -2.509807082597159331e-02
1.676999999999994202e+02 -2.499061402601881685e-02
1.677249999999993975e+02 -2.488280080008609119e-02
1.677499999999994031e+02 -2.477463411866899848e-02
1.677749999999994088e+02 -2.466611698907886577e-02
1.677999999999994145e+02 -2.455725245507645732e-02
1.678249999999994202e+02 -2.444804359649891193e-02
1.678499999999993975e+02 -2.433849352887457532e-02
1.678749999999994031e+02 -2.422860540302832627e-02
1.678999999999994088e+02 -2.411838240467680666e-02
1.679249999999994145e+02 -2.400782775401370459e-02
1.679499999999994202e+02 -2.389694470528484771e-02
1.679749999999993975e+02 -2.378573654635444609e-02
1.679999999999994031e+02 -2.367420659826002111e-02
1.680249999999994088e+02 -2.356235821476148143e-02
1.680499999999994145e+02 -2.345019478187610959e-02
1.680749999999994202e+02 -2.333771971740828191e-02
1.680999999999993975e+02 -2.322493647046882520e-02
1.681249999999994031e+02 -2.311184852098459655e-02
1.681499999999994088e+02 -2.299845937920132546e-02
1.681749999999994145e+02 -2.288477258517640153e-02
1.681999999999994202e+02 -2.277079170826448729e-02
1.682249999999993975e+02 -2.265652034659390579e-02
1.682499999999994031e+02 -2.254196212653500342e-02
1.682749999999994088e+02 -2.242712070216276721e-02
1.682999999999994145e+02 -2.231199975470864183e-02
1.683249999999993918e+02 -2.219660299200859263e-02
1.683499999999993975e+02 -2.208093414793907416e-02
1.683749999999994031e+02 -2.196499698185228749e-02
1.683999999999994088e+02 -2.184879527799846871e-02
1.684249999999994145e+02 -2.173233284494594658e-02
1.684499999999993918e+02 -2.161561351499280761e-02
1.684749999999993975e+02 -2.149864114357151815e-02
1.684999999999994031e+02 -2.138141960865099292e-02
1.685249999999994088e+02 -2.126395281012924063e-02
1.685499999999994145e+02 -2.114624466922250534e-02
1.685749999999993918e+02 -2.102829912784806923e-02
1.685999999999993975e+02 -2.091012014800324240e-02
1.686249999999994031e+02 -2.079499587740664748e-02
1.686499999999994088e+02 -2.069064266962325829e-02
1.686749999999994145e+02 -2.058602218058750224e-02
1.686999999999993918e+02 -2.048113779794875911e-02
1.687249999999993975e+02 -2.037599293413855719e-02
1.687499999999994031e+02 -2.027059102584814060e-02
1.687749999999994088e+02 -2.016493553349868462e-02
1.687999999999994145e+02 -2.005902994070557152e-02
1.688249999999993918e+02 -1.995287775373687927e-02
1.688499999999993975e+02 -1.984648250096476482e-02
1.688749999999994031e+02 -1.973984773231253487e-02
1.688999999999994088e+02 -1.963297701869665818e-02
1.689249999999994145e+02 -1.952587395146017368e-02
1.689499999999993918e+02 -1.941854214180589039e-02
1.689749999999993975e+02 -1.931098522022036551e-02
1.689999999999994031e+02 -1.920320683589581481e-02
1.690249999999994088e+02 -1.909521065614700960e-02
1.690499999999994145e+02 -1.898700036582343098e-02
1.690749999999993918e+02 -1.887857966671759383e-02
1.690999999999993975e+02 -1.876995227697045646e-02
1.691249999999994031e+02 -1.866112193047170936e-02
1.691499999999994088e+02 -1.855209237625862762e-02
1.691749999999994145e+02 -1.844286737790993766e-02
1.691999999999993918e+02 -1.833345071293860859e-02
1.692249999999993975e+02 -1.822384617217962660e-02
1.692499999999994031e+02 -1.811405755917883803e-02
1.692749999999994088e+02 -1.800408868957580760e-02
1.692999999999994145e+02 -1.789394339048793262e-02
1.693249999999993918e+02 -1.778362549989042501e-02
1.693499999999993975e+02 -1.767313886599635245e-02
1.693749999999994031e+02 -1.756273051086360004e-02
1.693999999999994088e+02 -1.747080448419350424e-02
1.694249999999994145e+02 -1.737861871422761995e-02
1.694499999999993918e+02 -1.728617600216185088e-02
1.694749999999993975e+02 -1.719347917499668837e-02
1.694999999999994031e+02 -1.710053108513748948e-02
1.695249999999994088e+02 -1.700733460998667471e-02
1.695499999999994145e+02 -1.691389265152932336e-02
1.695749999999993918e+02 -1.682020813591141722e-02
1.695999999999993975e+02 -1.672628401301153034e-02
1.696249999999994031e+02 -1.663212325600637101e-02
1.696499999999994088e+02 -1.653772886092870834e-02
1.696749999999994145e+02 -1.644310384621978580e-02
1.696999999999993918e+02 -1.634825125227553841e-02
1.697249999999993975e+02 -1.625317414098604793e-02
1.697499999999994031e+02 -1.615787559527003328e-02
1.697749999999994088e+02 -1.606235871860390435e-02
1.697999999999993861e+02 -1.596662663454324199e-02
1.698249999999993918e+02 -1.587068248624166900e-02
1.698499999999993975e+02 -1.577452943596258095e-02
1.698749999999994031e+02 -1.567817066458643965e-02
1.698999999999994088e+02 -1.558160937111402640e-02
1.699249999999993861e+02 -1.548484877216382317e-02
1.699499999999993918e+02 -1.538789210146491310e-02
1.699749999999993975e+02 -1.529074260934772805e-02
1.699999999999994031e+02 -1.519340356222805347e-02
1.700249999999994088e+02 -1.509587824208835291e-02
1.700499999999993861e+02 -1.499816994595602922e-02
1.700749999999993918e+02 -1.490028198537641374e-02
1.700999999999993975e+02 -1.480221768588463847e-02
1.701249999999994031e+02 -1.470398038647285563e-02
1.701499999999994088e+02 -1.460557343905499392e-02
1.701749999999993861e+02 -1.450700020792939846e-02
1.701999999999993918e+02 -1.440826406923670540e-02
1.702249999999993975e+02 -1.430936841041980691e-02
1.702499999999994031e+02 -1.421031662967723284e-02
1.702749999999994088e+02 -1.411111213541671114e-02
1.702999999999993861e+02 -1.401175834570752600e-02
1.703249999999993918e+02 -1.391225868772979525e-02
1.703499999999993975e+02 -1.381261659722444156e-02
1.703749999999994031e+02 -1.371283551793992493e-02
1.703999999999994088e+02 -1.361291890108046014e-02
1.704249999999993861e+02 -1.351287020475118276e-02
1.704499999999993918e+02 -1.341269289340490597e-02
1.704749999999993975e+02 -1.331239043728727096e-02
1.704999999999994031e+02 -1.321196631188271964e-02
1.705249999999994088e+02 -1.313512999074217986e-02
1.705499999999993861e+02 -1.307087745827515031e-02
1.705749999999993918e+02 -1.300640701005423977e-02
1.705999999999993975e+02 -1.294172039753454378e-02
1.706249999999994031e+02 -1.287681939442257215e-02
1.706499999999994088e+02 -1.281170579646708288e-02
1.706749999999993861e+02 -1.274638142124314560e-02
1.706999999999993918e+02 -1.268084810793097122e-02
1.707249999999993975e+02 -1.261510771708798141e-02
1.707499999999994031e+02 -1.254916213041503033e-02
1.707749999999994088e+02 -1.248301325051648890e-02
1.707999999999993861e+02 -1.241666300065400255e-02
1.708249999999993918e+02 -1.235011332449528418e-02
1.708499999999993975e+02 -1.228336618585562645e-02
1.708749999999994031e+02 -1.221642356843602450e-02
1.708999999999994088e+02 -1.214928747555236825e-02
1.709249999999993861e+02 -1.208195992986260507e-02
1.709499999999993918e+02 -1.201444297308478480e-02
1.709749999999993975e+02 -1.194673866571284090e-02
1.709999999999994031e+02 -1.187884908672578316e-02
1.710249999999994088e+02 -1.181077633329072861e-02
1.710499999999993861e+02 -1.174252252046253074e-02
1.710749999999993918e+02 -1.167408978087686698e-02
1.710999999999993975e+02 -1.160548026443961565e-02
1.711249999999994031e+02 -1.153669613801077895e-02
1.711499999999994088e+02 -1.146773958508377246e-02
1.711749999999993861e+02 -1.139861280546012809e-02
1.711999999999993918e+02 -1.132931801491918362e-02
1.712249999999993975e+02 -1.125985744488506614e-02
1.712499999999994031e+02 -1.119023334208765937e-02
1.712749999999994088e+02 -1.112044796821960724e-02
1.712999999999993861e+02 -1.105050359959087493e-02
1.713249999999993918e+02 -1.098040252677729735e-02
1.713499999999993975e+02 -1.091014705426724372e-02
1.713749999999994031e+02 -1.083973950010306761e-02
1.713999999999994088e+02 -1.076918219552057236e-02
1.714249999999993861e+02 -1.069847748458374083e-02
1.714499999999993918e+02 -1.062762772381697050e-02
1.714749999999993975e+02 -1.055663528183427291e-02
1.714999999999994031e+02 -1.048550253896534182e-02
1.715249999999993804e+02 -1.041423188687846078e-02
1.715499999999993861e+02 -1.034282572820136720e-02
1.715749999999993918e+02 -1.027128647613947260e-02
1.715999999999993975e+02 -1.019961655409071938e-02
1.716249999999994031e+02 -1.012781839525996562e-02
1.716499999999993804e+02 -1.005589444226939397e-02
1.716749999999993861e+02 -9.983847146768091291e-03
1.716999999999993918e+02 -9.911678969039999440e-03
1.717249999999993975e+02 -9.839392377609347193e-03
1.717499999999994031e+02 -9.766989848844597269e-03
1.717749999999993804e+02 -9.694473866562320491e-03
1.717999999999993861e+02 -9.621846921627765295e-03
1.718249999999993918e+02 -9.549111511556667570e-03
1.718499999999993975e+02 -9.476270140114142690e-03
1.718749999999994031e+02 -9.403325316914028578e-03
1.718999999999993804e+02 -9.330279557016806294e-03
1.719249999999993861e+02 -9.257135380527881444e-03
1.719499999999993918e+02 -9.183895312194791799e-03
1.719749999999993975e+02 -9.110561881004465221e-03
1.719999999999994031e+02 -9.037137619781043102e-03
1.720249999999993804e+02 -8.963625064782373281e-03
1.720499999999993861e+02 -8.890026755298440636e-03
1.720749999999993918e+02 -8.816345233248883487e-03
1.720999999999993975e+02 -8.742583042781812766e-03
1.721249999999994031e+02 -8.668742729873330291e-03
1.721499999999993804e+02 -8.594826841927498060e-03
1.721749999999993861e+02 -8.501425860088984363e-03
1.721999999999993918e+02 -8.395578513472549964e-03
1.722249999999993975e+02 -8.289667356512049612e-03
1.722499999999994031e+02 -8.183695938318627169e-03
1.722749999999993804e+02 -8.077667806908519349e-03
1.722999999999993861e+02 -7.989125317968337123e-03
1.723249999999993918e+02 -7.931625086709510539e-03
1.723499999999993975e+02 -7.874017963870395473e-03
1.723749999999994031e+02 -7.816305889464410933e-03
1.723999999999993804e+02 -7.758490810705702054e-03
1.724249999999993861e+02 -7.693149364404897571e-03
1.724499999999993918e+02 -7.566278101388012635e-03
1.724749999999993975e+02 -7.440479533764489048e-03
1.724999999999994031e+02 -7.314481922113823080e-03
1.725249999999993804e+02 -7.188289052129564170e-03
1.725499999999993861e+02 -7.061904733727716529e-03
1.725749999999993918e+02 -6.935332800531455143e-03
1.725999999999993975e+02 -6.808577109347499490e-03
1.726249999999994031e+02 -6.681641539636191951e-03
1.726499999999993804e+02 -6.554529992972794178e-03
1.726749999999993861e+02 -6.427246392502430038e-03
1.726999999999993918e+02 -6.299794682388780084e-03
1.727249999999993975e+02 -6.172178827253722508e-03
1.727499999999994031e+02 -6.044402811613804744e-03
1.727749999999993804e+02 -5.916470639306540928e-03
1.727999999999993861e+02 -5.788386332912841790e-03
1.728249999999993918e+02 -5.660153933173267191e-03
1.728499999999993975e+02 -5.531777498396854044e-03
1.728749999999994031e+02 -5.403261103866447042e-03
1.728999999999993804e+02 -5.274608841236847617e-03
1.729249999999993861e+02 -5.145824817928067521e-03
1.729499999999993918e+02 -5.016913156514291559e-03
1.729749999999993975e+02 -4.887877994107504322e-03
1.729999999999993747e+02 -4.758723481736327338e-03
1.730249999999993804e+02 -4.629453783720247073e-03
1.730499999999993861e+02 -4.500073077040952878e-03
1.730749999999993918e+02 -4.370585550707592123e-03
1.730999999999993975e+02 -4.240995405120689607e-03
1.731249999999993747e+02 -4.111306851430725738e-03
1.731499999999993804e+02 -3.981524110893808199e-03
1.731749999999993861e+02 -3.851651414225472705e-03
1.731999999999993918e+02 -3.721693000949921008e-03
1.732249999999993975e+02 -3.591653118747785683e-03
1.732499999999993747e+02 -3.461536022801631109e-03
1.732749999999993804e+02 -3.331345975138270358e-03
1.732999999999993861e+02 -3.201087243970711718e-03
1.733249999999993918e+02 -3.070764103037256811e-03
1.733499999999993975e+02 -2.940380830940287748e-03
1.733749999999993747e+02 -2.809941710481944372e-03
1.733999999999993804e+02 -2.679451028002071376e-03
1.734249999999993861e+02 -2.548913072712127859e-03
1.734499999999993918e+02 -2.418332136031020249e-03
1.734749999999993975e+02 -2.287712510920484645e-03
1.734999999999993747e+02 -2.157058491218513674e-03
1.735249999999993804e+02 -2.026374370975855127e-03
1.735499999999993861e+02 -1.895664443791557352e-03
1.735749999999993918e+02 -1.764933002149243020e-03
1.735999999999993975e+02 -1.634184336755092242e-03
1.736249999999993747e+02 -1.503422735876794531e-03
1.736499999999993804e+02 -1.372652484683218070e-03
1.736749999999993861e+02 -1.241877864587599386e-03
1.736999999999993918e+02 -1.111103152591223298e-03
1.737249999999993975e+02 -9.803326206296683089e-04
1.737499999999993747e+02 -8.495705349216282724e-04
1.737749999999993804e+02 -7.188211553204670130e-04
1.737999999999993861e+02 -5.880887346689029271e-04
1.738249999999993918e+02 -4.573775181562167403e-04
1.738499999999993975e+02 -2.157188808266189155e-04
1.738749999999993747e+02 6.714353730738683321e-05
1.738999999999993804e+02 3.501842805796410844e-04
1.739249999999993861e+02 6.333943080835236590e-04
1.739499999999993918e+02 9.167645531652085511e-04
1.739749999999993975e+02 1.200285924767345537e-03
1.739999999999993747e+02 1.483949308785403745e-03
1.740249999999993804e+02 1.767745569431232672e-03
1.740499999999993861e+02 2.051665550604277709e-03
1.740749999999993918e+02 2.335700077270211079e-03
1.740999999999993975e+02 2.619839956848176322e-03
1.741249999999993747e+02 2.904075980602547399e-03
1.741499999999993804e+02 3.188398925043044608e-03
1.741749999999993861e+02 3.472799553325669076e-03
1.741999999999993918e+02 3.757268616665165352e-03
1.742249999999993975e+02 4.041796855747785411e-03
1.742499999999993747e+02 4.326375002147921089e-03
1.742749999999993804e+02 4.610993779750874842e-03
1.742999999999993861e+02 4.895643906176807940e-03
1.743249999999993918e+02 5.180316094206587757e-03
1.743499999999993975e+02 5.465001053211110578e-03
1.743749999999993747e+02 5.749689490581490030e-03
1.743999999999993804e+02 6.034372113161536218e-03
1.744249999999993861e+02 6.319039628676234588e-03
1.744499999999993918e+02 6.603682747166208719e-03
1.744749999999993975e+02 6.888292182416027448e-03
1.744999999999993747e+02 7.172858653386100271e-03
1.745249999999993804e+02 7.457372885639945367e-03
1.745499999999993861e+02 7.741825612769289225e-03
1.745749999999993918e+02 8.026207577817334390e-03
1.745999999999993975e+02 8.310509534700378370e-03
1.746249999999993747e+02 8.594722249621272389e-03
1.746499999999993804e+02 8.878836502484964421e-03
1.746749999999993861e+02 9.162843088302405695e-03
1.746999999999993918e+02 9.446732818594020045e-03
1.747249999999993690e+02 9.730496522786279481e-03
1.747499999999993747e+02 1.001412504960236434e-02
1.747749999999993804e+02 1.029760926844352706e-02
1.747999999999993861e+02 1.058094007076663609e-02
1.748249999999993918e+02 1.086410837145195159e-02
1.748499999999993690e+02 1.114710511016432128e-02
1.748749999999993747e+02 1.142992125270390381e-02
1.748999999999993804e+02 1.171254779234865394e-02
1.749249999999993861e+02 1.199497575118718511e-02
1.749499999999993918e+02 1.227719618144257514e-02
1.749749999999993690e+02 1.255920016678250921e-02
1.749999999999993747e+02 1.284097882362322633e-02
1.750249999999993804e+02 1.312252330241821252e-02
1.750499999999993861e+02 1.340382478893510122e-02
1.750749999999993918e+02 1.368487450552438589e-02
1.750999999999993690e+02 1.396566371236990928e-02
1.751249999999993747e+02 1.424618370873231669e-02
1.751499999999993804e+02 1.452642583417197014e-02
1.751749999999993861e+02 1.480638146976535549e-02
1.751999999999993918e+02 1.508604203930089677e-02
1.752249999999993690e+02 1.536539901046514271e-02
1.752499999999993747e+02 1.564444389601216123e-02
1.752749999999993804e+02 1.592316825491441740e-02
1.752999999999993861e+02 1.620156369350406536e-02
1.753249999999993918e+02 1.647962186659333167e-02
1.753499999999993690e+02 1.675733447858059055e-02
1.753749999999993747e+02 1.703469328454077641e-02
1.753999999999993804e+02 1.731169009129484779e-02
1.754249999999993861e+02 1.758831675846722273e-02
1.754499999999993918e+02 1.786456519952168281e-02
1.754749999999993690e+02 1.814042738278113728e-02
1.754999999999993747e+02 1.841589533243066096e-02
1.755249999999993804e+02 1.869096112949742219e-02
1.755499999999993861e+02 1.896561691281762815e-02
1.755749999999993918e+02 1.923985487998136276e-02
1.755999999999993690e+02 1.951366728825908170e-02
1.756249999999993747e+02 1.978704645550979566e-02
1.756499999999993804e+02 2.005998476106765974e-02
1.756749999999993861e+02 2.033247464661041767e-02
1.756999999999993918e+02 2.060450861700889244e-02
1.757249999999993690e+02 2.087607924115330790e-02
1.757499999999993747e+02 2.114717915276435531e-02
1.757749999999993804e+02 2.141780105117745830e-02
1.757999999999993861e+02 2.168793770211327812e-02
1.758249999999993918e+02 2.195758193842250322e-02
1.758499999999993690e+02 2.222672666081229251e-02
1.758749999999993747e+02 2.249536483855344576e-02
1.758999999999993804e+02 2.276348951016163302e-02
1.759249999999993861e+02 2.303109378406343472e-02
1.759499999999993918e+02 2.329817083923673218e-02
1.759749999999993690e+02 2.356471392583393137e-02
1.759999999999993747e+02 2.384654650742928580e-02
1.760249999999993804e+02 2.414114301606017088e-02
1.760499999999993861e+02 2.443530950931090823e-02
1.760749999999993918e+02 2.472903749476390231e-02
1.760999999999993690e+02 2.502231853577471105e-02
1.761249999999993747e+02 2.531203129773397162e-02
1.761499999999993804e+02 2.555893739417656671e-02
1.761749999999993861e+02 2.580553964180139215e-02
1.761999999999993634e+02 2.601961167100808048e-02
1.762249999999993690e+02 2.616790285065076146e-02
1.762499999999993747e+02 2.631609973798389873e-02
1.762749999999993804e+02 2.646419735666797127e-02
1.762999999999993861e+02 2.661219072657882573e-02
1.763249999999993634e+02 2.676007486453955628e-02
1.763499999999993690e+02 2.690784478505565611e-02
1.763749999999993747e+02 2.705549550105330534e-02
1.763999999999993804e+02 2.720460378567501197e-02
1.764249999999993861e+02 2.732793685424167104e-02
1.764499999999993634e+02 2.744675732863932627e-02
1.764749999999993690e+02 2.756547053397304450e-02
1.764999999999993747e+02 2.768407225432553340e-02
1.765249999999993804e+02 2.780255826972948333e-02
1.765499999999993861e+02 2.792092435678986129e-02
1.765749999999993634e+02 2.803916628931141589e-02
1.765999999999993690e+02 2.815727983893055730e-02
1.766249999999993747e+02 2.827526077574901708e-02
1.766499999999993804e+02 2.839310486897426988e-02
1.766749999999993861e+02 2.851080788756102380e-02
1.766999999999993634e+02 2.862836560085795651e-02
1.767249999999993690e+02 2.874577377925724431e-02
1.767499999999993747e+02 2.886302819484476423e-02
1.767749999999993804e+02 2.898012462205647177e-02
1.767999999999993861e+02 2.909705883833497986e-02
1.768249999999993634e+02 2.921382662478911804e-02
1.768499999999993690e+02 2.933042376685578503e-02
1.768749999999993747e+02 2.944684605496302246e-02
1.768999999999993804e+02 2.956308928519509396e-02
1.769249999999993861e+02 2.967914925995952108e-02
1.769499999999993634e+02 2.979502178865318235e-02
1.769749999999993690e+02 2.991070268833300252e-02
1.769999999999993747e+02 3.002618778438297456e-02
1.770249999999993804e+02 3.014147291118473432e-02
1.770499999999993861e+02 3.025655391278774670e-02
1.770749999999993634e+02 3.037142664357808663e-02
1.770999999999993690e+02 3.048608696894890974e-02
1.771249999999993747e+02 3.060053076596885857e-02
1.771499999999993804e+02 3.071475392405062510e-02
1.771749999999993861e+02 3.082875234561761185e-02
1.771999999999993634e+02 3.094252194677062431e-02
1.772249999999993690e+02 3.105605865795206533e-02
1.772499999999993747e+02 3.116935842460839476e-02
1.772749999999993804e+02 3.128241720785140956e-02
1.772999999999993861e+02 3.139523098511631111e-02
1.773249999999993634e+02 3.150779575081798234e-02
1.773499999999993690e+02 3.162010751700451705e-02
1.773749999999993747e+02 3.173216231400739773e-02
1.773999999999993804e+02 3.184395619108871395e-02
1.774249999999993861e+02 3.195548521708461293e-02
1.774499999999993634e+02 3.206674548104576639e-02
1.774749999999993690e+02 3.217773309287373651e-02
1.774999999999993747e+02 3.228844418395204752e-02
1.775249999999993804e+02 3.239887490777448864e-02
1.775499999999993861e+02 3.250902144056777576e-02
1.775749999999993634e+02 3.261887998190916155e-02
1.775999999999993690e+02 3.272844675534047204e-02
1.776249999999993747e+02 3.283771800897451743e-02
1.776499999999993804e+02 3.294669001609774883e-02
1.776749999999993861e+02 3.305535907576628157e-02
1.776999999999993634e+02 3.316372151339580521e-02
1.777249999999993690e+02 3.327177368134674740e-02
1.777499999999993747e+02 3.337951195950029232e-02
1.777749999999993804e+02 3.348693275583011081e-02
1.777999999999993861e+02 3.359403250696602755e-02
1.778249999999993634e+02 3.370080767875106853e-02
1.778499999999993690e+02 3.380725476679156266e-02
1.778749999999993747e+02 3.391337029699783429e-02
1.778999999999993804e+02 3.401915082612037150e-02
1.779249999999993577e+02 3.412459294227457307e-02
1.779499999999993634e+02 3.422969326546134589e-02
1.779749999999993690e+02 3.433444844807530955e-02
1.779999999999993747e+02 3.443885517540770658e-02
1.780249999999993804e+02 3.454291016613911941e-02
1.780499999999993577e+02 3.464661017282407579e-02
1.780749999999993634e+02 3.474995198236682098e-02
1.780999999999993690e+02 3.485293241648644569e-02
1.781249999999993747e+02 3.495554833217515145e-02
1.781499999999993804e+02 3.505779662214502518e-02
1.781749999999993577e+02 3.515967421526643849e-02
1.781999999999993634e+02 3.526117807699644807e-02
1.782249999999993690e+02 3.536230520979691261e-02
1.782499999999993747e+02 3.546305265354266628e-02
1.782749999999993804e+02 3.556341748592029006e-02
1.782999999999993577e+02 3.566339682281621098e-02
1.783249999999993634e+02 3.576298781869410165e-02
1.783499999999993690e+02 3.586218766696191301e-02
1.783749999999993747e+02 3.596099360032865150e-02
1.783999999999993804e+02 3.605940289115054653e-02
1.784249999999993577e+02 3.615741285176572034e-02
1.784499999999993634e+02 3.625502083481906002e-02
1.784749999999993690e+02 3.635222423357493959e-02
1.784999999999993747e+02 3.644902048221963092e-02
1.785249999999993804e+02 3.654540705615248741e-02
1.785499999999993577e+02 3.662033560420985961e-02
1.785749999999993634e+02 3.668520480898561364e-02
1.785999999999993690e+02 3.674974557008624243e-02
1.786249999999993747e+02 3.681395538210787549e-02
1.786499999999993804e+02 3.687783176740666580e-02
1.786749999999993577e+02 3.694137227653478128e-02
1.786999999999993634e+02 3.700457448866916604e-02
1.787249999999993690e+02 3.706743601203355692e-02
1.787499999999993747e+02 3.712995448431577472e-02
1.787749999999993804e+02 3.719212757307538419e-02
1.787999999999993577e+02 3.725395297614642748e-02
1.788249999999993634e+02 3.731542842203248306e-02
1.788499999999993690e+02 3.737655167029328707e-02
1.788749999999993747e+02 3.743732051192549121e-02
1.788999999999993804e+02 3.749773276973434460e-02
1.789249999999993577e+02 3.755778629869883922e-02
1.789499999999993634e+02 3.761747898632762654e-02
1.789749999999993690e+02 3.767680875300819660e-02
1.789999999999993747e+02 3.773577355234662700e-02
1.790249999999993804e+02 3.779437137149940090e-02
1.790499999999993577e+02 3.785260023149761982e-02
1.790749999999993634e+02 3.791045818756153679e-02
1.790999999999993690e+02 3.796794332940632566e-02
1.791249999999993747e+02 3.802505378153978044e-02
1.791499999999993804e+02 3.808178770355102882e-02
1.791749999999993577e+02 3.813814329038946183e-02
1.791999999999993634e+02 3.819411877263511473e-02
1.792249999999993690e+02 3.824971241676004829e-02
1.792499999999993747e+02 3.830492252537948117e-02
1.792749999999993804e+02 3.835974743749460958e-02
1.792999999999993577e+02 3.841418552872480352e-02
1.793249999999993634e+02 3.846823521153203140e-02
1.793499999999993690e+02 3.852189493543317633e-02
1.793749999999993747e+02 3.857516318720478204e-02
1.793999999999993520e+02 3.862803849107666887e-02
1.794249999999993577e+02 3.868051940891687607e-02
1.794499999999993634e+02 3.873260454040591827e-02
1.794749999999993690e+02 3.878429252320098053e-02
1.794999999999993747e+02 3.883558203309087076e-02
1.795249999999993520e+02 3.888647178414072342e-02
1.795499999999993577e+02 3.893696052882635039e-02
1.795749999999993634e+02 3.898704705815890514e-02
1.795999999999993690e+02 3.903673020179901365e-02
1.796249999999993747e+02 3.908600882816187089e-02
1.796499999999993520e+02 3.913488184451056895e-02
1.796749999999993577e+02 3.918334819704136912e-02
1.796999999999993634e+02 3.923140687095657414e-02
1.797249999999993690e+02 3.927905689052947624e-02
1.797499999999993747e+02 3.932629731915742582e-02
1.797749999999993520e+02 3.937312725940638608e-02
1.797999999999993577e+02 3.941954585304426745e-02
1.798249999999993634e+02 3.946555228106445740e-02
1.798499999999993690e+02 3.951114576369969128e-02
1.798749999999993747e+02 3.955632556042622261e-02
1.798999999999993520e+02 3.960109096995662048e-02
1.799249999999993577e+02 3.964544133022458033e-02
1.799499999999993634e+02 3.968937601835882678e-02
1.799749999999993690e+02 3.973289445064662889e-02
1.799999999999993747e+02 3.976076186827492975e-02
1.800249999999993520e+02 3.978106018699895802e-02
1.800499999999993577e+02 3.980095959305863379e-02
1.800749999999993634e+02 3.982046005798225291e-02
1.800999999999993690e+02 3.983956158979690132e-02
1.801249999999993747e+02 3.985826423292782028e-02
1.801499999999993520e+02 3.991951126120726195e-02
1.801749999999993577e+02 3.998922270663932826e-02
1.801999999999993634e+02 4.005854262889381456e-02
1.802249999999993690e+02 4.012746892967423290e-02
1.802499999999993747e+02 4.019599954750073534e-02
1.802749999999993520e+02 4.026108289372852533e-02
1.802999999999993577e+02 4.034217748392487229e-02
1.803249999999993634e+02 4.042257082249833128e-02
1.803499999999993690e+02 4.050263792662148199e-02
1.803749999999993747e+02 4.058237551621358963e-02
1.803999999999993520e+02 4.066178033402495506e-02
1.804249999999993577e+02 4.074084914621318304e-02
1.804499999999993634e+02 4.081957874291455152e-02
1.804749999999993690e+02 4.089796593881227238e-02
1.804999999999993747e+02 4.097600757370062352e-02
1.805249999999993520e+02 4.105370051304359919e-02
1.805499999999993577e+02 4.113104164852994515e-02
1.805749999999993634e+02 4.120802789862270527e-02
1.805999999999993690e+02 4.128465620910388295e-02
1.806249999999993747e+02 4.136092355361296186e-02
1.806499999999993520e+02 4.143682693418149210e-02
1.806749999999993577e+02 4.151236338176028662e-02
1.806999999999993634e+02 4.158752995674133007e-02
1.807249999999993690e+02 4.166232374947389377e-02
1.807499999999993747e+02 4.173674188077327457e-02
1.807749999999993520e+02 4.181078150242376057e-02
1.807999999999993577e+02 4.188443979767473430e-02
1.808249999999993634e+02 4.195771398172897654e-02
1.808499999999993690e+02 4.203060130222507906e-02
1.808749999999993747e+02 4.210309903971139883e-02
1.808999999999993520e+02 4.217520450811280963e-02
1.809249999999993577e+02 4.224691505519025114e-02
1.809499999999993634e+02 4.231822806299118112e-02
1.809749999999993690e+02 4.238914094829316498e-02
1.809999999999993747e+02 4.245965116303826448e-02
1.810249999999993520e+02 4.252975619475936331e-02
1.810499999999993577e+02 4.259945356699844365e-02
1.810749999999993634e+02 4.266874083971450987e-02
1.810999999999993690e+02 4.273761560968480228e-02
1.811249999999993463e+02 4.280607551089436053e-02
1.811499999999993520e+02 4.287411821491907138e-02
1.811749999999993577e+02 4.294174143129707300e-02
1.811999999999993634e+02 4.300894290789169377e-02
1.812249999999993690e+02 4.307572043124521799e-02
1.812499999999993463e+02 4.314207182692133408e-02
1.812749999999993520e+02 4.320799495983954075e-02
1.812999999999993577e+02 4.327348773459796516e-02
1.813249999999993634e+02 4.333854809578709805e-02
1.813499999999993690e+02 4.340317402829235033e-02
1.813749999999993463e+02 4.346736355758727688e-02
1.813999999999993520e+02 4.353111475001584380e-02
1.814249999999993577e+02 4.359442571306366282e-02
1.814499999999993634e+02 4.365729459561950437e-02
1.814749999999993690e+02 4.371971958822559734e-02
1.814999999999993463e+02 4.378169892331672253e-02
1.815249999999993520e+02 4.384323087544981373e-02
1.815499999999993577e+02 4.390431376152064552e-02
1.815749999999993634e+02 4.396494594097158370e-02
1.815999999999993690e+02 4.402512581598631153e-02
1.816249999999993463e+02 4.408485183167470955e-02
1.816499999999993520e+02 4.414412247624711905e-02
1.816749999999993577e+02 4.420293628117503981e-02
1.816999999999993634e+02 4.426129182134342505e-02
1.817249999999993690e+02 4.431918771518949390e-02
1.817499999999993463e+02 4.437662262483160064e-02
1.817749999999993520e+02 4.443359525618655742e-02
1.817999999999993577e+02 4.449010435907515409e-02
1.818249999999993634e+02 4.454614872731654102e-02
1.818499999999993690e+02 4.460172719881190517e-02
1.818749999999993463e+02 4.465683865561613508e-02
1.818999999999993520e+02 4.471148202399794630e-02
1.819249999999993577e+02 4.476565627449038270e-02
1.819499999999993634e+02 4.481936042192753711e-02
1.819749999999993690e+02 4.487259352547214725e-02
1.819999999999993463e+02 4.492535468863121523e-02
1.820249999999993520e+02 4.497764305926001127e-02
1.820499999999993577e+02 4.502945782955607157e-02
1.820749999999993634e+02 4.508079823604057429e-02
1.820999999999993690e+02 4.513166355953052156e-02
1.821249999999993463e+02 4.518205312509879917e-02
1.821499999999993520e+02 4.523196630202326596e-02
1.821749999999993577e+02 4.528140250372509473e-02
1.821999999999993634e+02 4.533036118769791234e-02
1.822249999999993690e+02 4.537884185542361004e-02
1.822499999999993463e+02 4.542684405227934846e-02
1.822749999999993520e+02 4.547453716883524677e-02
1.822999999999993577e+02 4.544143412155277756e-02
1.823249999999993634e+02 4.539882046850294423e-02
1.823499999999993690e+02 4.535574165357543486e-02
1.823749999999993463e+02 4.531219845115530553e-02
1.823999999999993520e+02 4.526819167899779478e-02
1.824249999999993577e+02 4.522372219819858347e-02
1.824499999999993634e+02 4.517879091315147450e-02
1.824749999999993690e+02 4.513339877149565721e-02
1.824999999999993463e+02 4.508754676405218181e-02
1.825249999999993520e+02 4.504123592474830462e-02
1.825499999999993577e+02 4.499446733053207720e-02
1.825749999999993634e+02 4.494724210127586106e-02
1.825999999999993406e+02 4.489956139966744947e-02
1.826249999999993463e+02 4.485142643109166216e-02
1.826499999999993520e+02 4.480283844350008149e-02
1.826749999999993577e+02 4.475379872727049818e-02
1.826999999999993634e+02 4.470430861505474140e-02
1.827249999999993406e+02 4.465436948161675274e-02
1.827499999999993463e+02 4.460398274365801052e-02
1.827749999999993520e+02 4.455314985963358676e-02
1.827999999999993577e+02 4.450187232955786498e-02
1.828249999999993634e+02 4.445015169479804573e-02
1.828499999999993406e+02 4.439798953785802776e-02
1.828749999999993463e+02 4.434538748215137438e-02
1.828999999999993520e+02 4.429234719176487756e-02
1.829249999999993577e+02 4.423887037120984023e-02
1.829499999999993634e+02 4.418495876516498333e-02
1.829749999999993406e+02 4.413061415820763306e-02
1.829999999999993463e+02 4.407583837453624837e-02
1.830249999999993520e+02 4.402063327768122869e-02
1.830499999999993577e+02 4.396500077020788072e-02
1.830749999999993634e+02 4.390894279340768619e-02
1.830999999999993406e+02 4.385246132698127769e-02
1.831249999999993463e+02 4.379555838871122819e-02
1.831499999999993520e+02 4.373823603412494571e-02
1.831749999999993577e+02 4.368049635615002535e-02
1.831999999999993634e+02 4.362234148475878370e-02
1.832249999999993406e+02 4.356377358660393218e-02
1.832499999999993463e+02 4.350479486464595147e-02
1.832749999999993520e+02 4.344540755777238916e-02
1.832999999999993577e+02 4.338561394040674896e-02
1.833249999999993634e+02 4.332541632211039245e-02
1.833499999999993406e+02 4.326481704717612814e-02
1.833749999999993463e+02 4.320381849421267573e-02
1.833999999999993520e+02 4.314242307572252466e-02
1.834249999999993577e+02 4.308063323767123004e-02
1.834499999999993634e+02 4.301845145904957535e-02
1.834749999999993406e+02 4.295588025142735300e-02
1.834999999999993463e+02 4.289738448496435014e-02
1.835249999999993520e+02 4.292290653928986649e-02
1.835499999999993577e+02 4.294827370989098142e-02
1.835749999999993634e+02 4.297323260739718126e-02
1.835999999999993406e+02 4.299778184093615979e-02
1.836249999999993463e+02 4.302192005521388724e-02
1.836499999999993520e+02 4.304564593080339313e-02
1.836749999999993577e+02 4.306895818442794260e-02
1.836999999999993634e+02 4.309185556923179894e-02
1.837249999999993406e+02 4.311433687504621221e-02
1.837499999999993463e+02 4.313640092864430564e-02
1.837749999999993520e+02 4.315804659398635862e-02
1.837999999999993577e+02 4.317927277245952461e-02
1.838249999999993634e+02 4.320007840310389341e-02
1.838499999999993406e+02 4.322046246283359899e-02
1.838749999999993463e+02 4.324042396664520838e-02
1.838999999999993520e+02 4.325996196781919240e-02
1.839249999999993577e+02 4.327907555810996815e-02
1.839499999999993634e+02 4.329776386792796861e-02
1.839749999999993406e+02 4.331602606651088067e-02
1.839999999999993463e+02 4.333386136208590422e-02
1.840249999999993520e+02 4.335126900202135314e-02
1.840499999999993577e+02 4.336824827296939522e-02
1.840749999999993634e+02 4.338479850099853652e-02
1.840999999999993406e+02 4.340091905171512138e-02
1.841249999999993463e+02 4.341660933037663761e-02
1.841499999999993520e+02 4.343186878199283701e-02
1.841749999999993577e+02 4.344669689141875124e-02
1.841999999999993634e+02 4.346109318343644584e-02
1.842249999999993406e+02 4.347505722282574148e-02
1.842499999999993463e+02 4.348858861442712886e-02
1.842749999999993520e+02 4.350168700319238108e-02
1.842999999999993577e+02 4.351435207422491708e-02
1.843249999999993349e+02 4.352636292565543324e-02
1.843499999999993406e+02 4.353953274292723941e-02
1.843749999999993463e+02 4.355228265518618080e-02
1.843999999999993520e+02 4.356461168491770897e-02
1.844249999999993577e+02 4.357651889175091775e-02
1.844499999999993349e+02 4.358800337268291247e-02
1.844749999999993406e+02 4.359906426229485238e-02
1.844999999999993463e+02 4.360970073295736965e-02
1.845249999999993520e+02 4.361991199502902872e-02
1.845499999999993577e+02 4.362969729704289923e-02
1.845749999999993349e+02 4.363905592588623872e-02
1.845999999999993406e+02 4.364798720696978773e-02
1.846249999999993463e+02 4.365649050438673295e-02
1.846499999999993520e+02 4.366456522106357957e-02
1.846749999999993577e+02 4.367221079890018509e-02
1.846999999999993349e+02 4.367942671890114731e-02
1.847249999999993406e+02 4.368621250129588879e-02
1.847499999999993463e+02 4.369256770565113634e-02
1.847749999999993520e+02 4.369849193097078560e-02
1.847999999999993577e+02 4.370398481578829930e-02
1.848249999999993349e+02 4.370904603824766338e-02
1.848499999999993406e+02 4.371367531617489921e-02
1.848749999999993463e+02 4.371787240713903566e-02
1.848999999999993520e+02 4.372163710850363733e-02
1.849249999999993577e+02 4.371610108454940247e-02
1.849499999999993349e+02 4.369461393144449118e-02
1.849749999999993406e+02 4.367269075395457945e-02
1.849999999999993463e+02 4.365033218116370906e-02
1.850249999999993520e+02 4.362753888227977744e-02
1.850499999999993577e+02 4.360431156653885726e-02
1.850749999999993349e+02 4.358065098310216073e-02
1.850999999999993406e+02 4.355655792094151324e-02
1.851249999999993463e+02 4.353203320871552873e-02
1.851499999999993520e+02 4.350707771463449558e-02
1.851749999999993577e+02 4.348169234631673458e-02
1.851999999999993349e+02 4.345587805063408360e-02
1.852249999999993406e+02 4.342963581354757768e-02
1.852499999999993463e+02 4.340296665993361586e-02
1.852749999999993520e+02 4.337587165340060086e-02
1.852999999999993577e+02 4.334835189609454603e-02
1.853249999999993349e+02 4.332040852849675799e-02
1.853499999999993406e+02 4.329204272921192281e-02
1.853749999999993463e+02 4.326325571474464587e-02
1.853999999999993520e+02 4.323404873926929570e-02
1.854249999999993577e+02 4.320442309438938394e-02
1.854499999999993349e+02 4.317438010888772354e-02
1.854749999999993406e+02 4.314392114846771209e-02
1.854999999999993463e+02 4.311304761548623299e-02
1.855249999999993520e+02 4.308176094867681438e-02
1.855499999999993577e+02 4.305006262286487778e-02
1.855749999999993349e+02 4.301795414867413264e-02
1.855999999999993406e+02 4.298543707222477611e-02
1.856249999999993463e+02 4.295251297482280406e-02
1.856499999999993520e+02 4.291918347264205708e-02
1.856749999999993577e+02 4.288545021639755123e-02
1.856999999999993349e+02 4.285131489101101643e-02
1.857249999999993406e+02 4.281677921526889918e-02
1.857499999999993463e+02 4.278184494147343336e-02
1.857749999999993520e+02 4.274651385508412837e-02
1.857999999999993292e+02 4.271078777435497603e-02
1.858249999999993349e+02 4.267466854996181808e-02
1.858499999999993406e+02 4.263815806462459973e-02
1.858749999999993463e+02 4.260125823272221252e-02
1.858999999999993520e+02 4.256397099989986388e-02
1.859249999999993292e+02 4.252629834267177000e-02
1.859499999999993349e+02 4.248824226801608400e-02
1.859749999999993406e+02 4.244980481296401625e-02
1.859999999999993463e+02 4.241098804418349383e-02
1.860249999999993520e+02 4.237179405755701206e-02
1.860499999999993292e+02 4.233222497775285947e-02
1.860749999999993349e+02 4.229228295779235980e-02
1.860999999999993406e+02 4.225197017861107712e-02
1.861249999999993463e+02 4.221128884861510833e-02
1.861499999999993520e+02 4.217024120323274727e-02
1.861749999999993292e+02 4.212882950446066033e-02
1.861999999999993349e+02 4.208705604040743203e-02
1.862249999999993406e+02 4.204492312483024130e-02
1.862499999999993463e+02 4.200243309666991387e-02
1.862749999999993520e+02 4.195958831958007673e-02
1.862999999999993292e+02 4.191639118145449455e-02
1.863249999999993349e+02 4.187284409394856355e-02
1.863499999999993406e+02 4.182894949199968820e-02
1.863749999999993463e+02 4.178470983334336281e-02
1.863999999999993520e+02 4.174012759802642192e-02
1.864249999999993292e+02 4.169520528791752223e-02
1.864499999999993349e+02 4.164994542621500845e-02
1.864749999999993406e+02 4.160435055695313467e-02
1.864999999999993463e+02 4.155842324450466363e-02
1.865249999999993520e+02 4.151216607308292478e-02
1.865499999999993292e+02 4.146558164624116610e-02
1.865749999999993349e+02 4.141867258637017823e-02
1.865999999999993406e+02 4.137144153419536341e-02
1.866249999999993463e+02 4.132389114827204890e-02
1.866499999999993520e+02 4.127602410447903103e-02
1.866749999999993292e+02 4.122784309551280613e-02
1.866999999999993349e+02 4.117935083037931043e-02
1.867249999999993406e+02 4.113055003388694369e-02
1.867499999999993463e+02 4.108144344613792048e-02
1.867749999999993520e+02 4.103203382201969784e-02
1.867999999999993292e+02 4.098232393069729806e-02
1.868249999999993349e+02 4.093231655510469469e-02
1.868499999999993406e+02 4.088201449143705896e-02
1.868749999999993463e+02 4.083142054864406789e-02
1.868999999999993520e+02 4.078053754792313607e-02
1.869249999999993292e+02 4.072936832221350778e-02
1.869499999999993349e+02 4.067791571569216724e-02
1.869749999999993406e+02 4.062618258327058141e-02
1.869999999999993463e+02 4.057417179009235875e-02
1.870249999999993520e+02 4.052188621103337829e-02
1.870499999999993292e+02 4.046932873020257782e-02
1.870749999999993349e+02 4.041650224044524009e-02
1.870999999999993406e+02 4.036340964284852034e-02
1.871249999999993463e+02 4.031005384624826438e-02
1.871499999999993520e+02 4.025643776673889368e-02
1.871749999999993292e+02 4.020256432718531669e-02
1.871999999999993349e+02 4.014843645673735195e-02
1.872249999999993406e+02 4.009405709034748189e-02
1.872499999999993463e+02 4.003942916829075771e-02
1.872749999999993520e+02 3.998455563568786841e-02
1.872999999999993292e+02 3.992943944203179024e-02
1.873249999999993349e+02 3.987408354071675376e-02
1.873499999999993406e+02 3.981849088857156160e-02
1.873749999999993463e+02 3.976266444539579281e-02
1.873999999999993520e+02 3.970660717349986518e-02
1.874249999999993292e+02 3.965032203724812299e-02
1.874499999999993349e+02 3.959381200260736478e-02
1.874749999999993406e+02 3.953708003669726551e-02
1.874999999999993463e+02 3.948012910734648162e-02
1.875249999999993236e+02 3.942296218265153168e-02
1.875499999999993292e+02 3.936558223054186650e-02
1.875749999999993349e+02 3.930799221834648666e-02
1.875999999999993406e+02 3.925019511236754050e-02
1.876249999999993463e+02 3.919219387745689898e-02
1.876499999999993236e+02 3.913399147659858690e-02
1.876749999999993292e+02 3.907559087049383012e-02
1.876999999999993349e+02 3.901699501715318735e-02
1.877249999999993406e+02 3.895820687149215839e-02
1.877499999999993463e+02 3.889922938493185073e-02
1.877749999999993236e+02 3.884006550500517657e-02
1.877999999999993292e+02 3.878071817496701185e-02
1.878249999999993349e+02 3.872119033341096112e-02
1.878499999999993406e+02 3.866148491388932823e-02
1.878749999999993463e+02 3.860160484454083774e-02
1.878999999999993236e+02 3.854155304772090285e-02
1.879249999999993292e+02 3.848133243963927641e-02
1.879499999999993349e+02 3.842094593000158070e-02
1.879749999999993406e+02 3.836039642165779001e-02
1.879999999999993463e+02 3.829968681025473082e-02
1.880249999999993236e+02 3.823881998389511150e-02
1.880499999999993292e+02 3.817779882280090270e-02
1.880749999999993349e+02 3.811662619898351784e-02
1.880999999999993406e+02 3.805530497591946837e-02
1.881249999999993463e+02 3.799383800822980078e-02
1.881499999999993236e+02 3.793222814136839455e-02
1.881749999999993292e+02 3.787047821131238334e-02
1.881999999999993349e+02 3.780859104426111811e-02
1.882249999999993406e+02 3.774656945633921012e-02
1.882499999999993463e+02 3.768441625330565953e-02
1.882749999999993236e+02 3.762213423026888187e-02
1.882999999999993292e+02 3.755972617140723724e-02
1.883249999999993349e+02 3.749719484969536026e-02
1.883499999999993406e+02 3.743454302663623556e-02
1.883749999999993463e+02 3.737177345199908102e-02
1.883999999999993236e+02 3.730888886356263645e-02
1.884249999999993292e+02 3.724589198686444752e-02
1.884499999999993349e+02 3.718278553495575622e-02
1.884749999999993406e+02 3.711957220816208131e-02
1.884999999999993463e+02 3.705625469384993959e-02
1.885249999999993236e+02 3.699283566619818164e-02
1.885499999999993292e+02 3.692908305300543481e-02
1.885749999999993349e+02 3.687115793733643926e-02
1.885999999999993406e+02 3.679775817319547171e-02
1.886249999999993463e+02 3.672415393245769683e-02
1.886499999999993236e+02 3.665034792168241073e-02
1.886749999999993292e+02 3.657634285411885677e-02
1.886999999999993349e+02 3.649084168526012251e-02
1.887249999999993406e+02 3.640828006970778935e-02
1.887499999999993463e+02 3.635761895371823066e-02
1.887749999999993236e+02 3.628268142165175930e-02
1.887999999999993292e+02 3.621259188315019417e-02
1.888249999999993349e+02 3.616030404301898149e-02
1.888499999999993406e+02 3.610765792817080544e-02
1.888749999999993463e+02 3.604869379661678613e-02
1.888999999999993236e+02 3.591410625513710014e-02
1.889249999999993292e+02 3.577647304472720419e-02
1.889499999999993349e+02 3.563829408959905826e-02
1.889749999999993406e+02 3.549957025300867763e-02
1.889999999999993179e+02 3.536030244197538308e-02
1.890249999999993236e+02 3.522047766016403458e-02
1.890499999999993292e+02 3.509755512913778630e-02
1.890749999999993349e+02 3.498204297122643747e-02
1.890999999999993406e+02 3.486601938721095584e-02
1.891249999999993179e+02 3.474948453023976591e-02
1.891499999999993236e+02 3.463243859025943311e-02
1.891749999999993292e+02 3.451488179438552684e-02
1.891999999999993349e+02 3.439681440726764794e-02
1.892249999999993406e+02 3.427823673145399819e-02
1.892499999999993179e+02 3.415914910774994068e-02
1.892749999999993236e+02 3.403955191557420101e-02
1.892999999999993292e+02 3.391944557331168925e-02
1.893249999999993349e+02 3.379883053866249848e-02
1.893499999999993406e+02 3.367770730898549114e-02
1.893749999999993179e+02 3.355607642163886684e-02
1.893999999999993236e+02 3.343393845431599093e-02
1.894249999999993292e+02 3.331129402537667816e-02
1.894499999999993349e+02 3.318814379417390353e-02
1.894749999999993406e+02 3.306448846137554493e-02
1.894999999999993179e+02 3.294045490453202663e-02
1.895249999999993236e+02 3.282219524012894296e-02
1.895499999999993292e+02 3.270576688644848823e-02
1.895749999999993349e+02 3.258884932993064143e-02
1.895999999999993406e+02 3.247144320538768864e-02
1.896249999999993179e+02 3.235354918803937802e-02
1.896499999999993236e+02 3.223516799382082632e-02
1.896749999999993292e+02 3.211630037968665752e-02
1.896999999999993349e+02 3.199694714390733524e-02
1.897249999999993406e+02 3.187710912636155386e-02
1.897499999999993179e+02 3.175678720882216949e-02
1.897749999999993236e+02 3.163598231523596926e-02
1.897999999999993292e+02 3.151469541199838909e-02
1.898249999999993349e+02 3.139292750822052225e-02
1.898499999999993406e+02 3.127067965599025084e-02
1.898749999999993179e+02 3.114795295062761094e-02
1.898999999999993236e+02 3.102474853093098103e-02
1.899249999999993292e+02 3.090106757941946114e-02
1.899499999999993349e+02 3.077691132256485732e-02
1.899749999999993406e+02 3.065228103101961393e-02
1.899999999999993179e+02 3.052717801983396290e-02
1.900249999999993236e+02 3.040160364866735868e-02
1.900499999999993292e+02 3.027555932199284261e-02
1.900749999999993349e+02 3.014904648929066927e-02
1.900999999999993406e+02 3.002206664523648580e-02
1.901249999999993179e+02 2.989462132988008128e-02
1.901499999999993236e+02 2.976671212881476167e-02
1.901749999999993292e+02 2.963834067334000441e-02
1.901999999999993349e+02 2.950950864061404472e-02
1.902249999999993406e+02 2.938021775379749331e-02
1.902499999999993179e+02 2.925046978218891203e-02
1.902749999999993236e+02 2.912026654134896794e-02
1.902999999999993292e+02 2.898960989321828705e-02
1.903249999999993349e+02 2.885850174622346664e-02
1.903499999999993406e+02 2.872694405537329354e-02
1.903749999999993179e+02 2.859493882234663206e-02
1.903999999999993236e+02 2.846248809556962966e-02
1.904249999999993292e+02 2.832959397028225051e-02
1.904499999999993349e+02 2.819625858859553177e-02
1.904749999999993406e+02 2.806248413953764745e-02
1.904999999999993179e+02 2.792827285909047982e-02
1.905249999999993236e+02 2.779362703021379458e-02
1.905499999999993292e+02 2.765854898286122451e-02
1.905749999999993349e+02 2.752304109398300697e-02
1.905999999999993406e+02 2.738710578751920102e-02
1.906249999999993179e+02 2.725074553438171926e-02
1.906499999999993236e+02 2.711396285242342538e-02
1.906749999999993292e+02 2.697676030639979336e-02
1.906999999999993349e+02 2.683914050791436426e-02
1.907249999999993122e+02 2.670110611535689640e-02
1.907499999999993179e+02 2.656265983382732551e-02
1.907749999999993236e+02 2.642380441504929220e-02
1.907999999999993292e+02 2.628454265727185601e-02
1.908249999999993349e+02 2.614487740515918091e-02
1.908499999999993122e+02 2.600481154966841069e-02
1.908749999999993179e+02 2.586434802791508919e-02
1.908999999999993236e+02 2.572348982302791881e-02
1.909249999999993292e+02 2.558223996399088679e-02
1.909499999999993349e+02 2.544060152547212780e-02
1.909749999999993122e+02 2.529857762764287435e-02
1.909999999999993179e+02 2.515617143598227606e-02
1.910249999999993236e+02 2.501338616107117926e-02
1.910499999999993292e+02 2.487022505837330547e-02
1.910749999999993349e+02 2.472669142800391559e-02
1.910999999999993122e+02 2.458278861448749339e-02
1.911249999999993179e+02 2.443852000650035758e-02
1.911499999999993236e+02 2.429388903660507568e-02
1.911749999999993292e+02 2.414889918096888716e-02
1.911999999999993349e+02 2.400355395907144418e-02
1.912249999999993122e+02 2.385785693340129396e-02
1.912499999999993179e+02 2.371181170913762293e-02
1.912749999999993236e+02 2.356542193382200195e-02
1.912999999999993292e+02 2.341869129701756522e-02
1.913249999999993349e+02 2.327162352995510233e-02
1.913499999999993122e+02 2.312422240516811417e-02
1.913749999999993179e+02 2.297649173611415740e-02
1.913999999999993236e+02 2.282843537678761955e-02
1.914249999999993292e+02 2.268005722131637494e-02
1.914499999999993349e+02 2.253136120355001340e-02
1.914749999999993122e+02 2.238235129663393441e-02
1.914999999999993179e+02 2.223303151257290458e-02
1.915249999999993236e+02 2.208340590178358917e-02
1.915499999999993292e+02 2.193347855263390322e-02
1.915749999999993349e+02 2.178325359097239150e-02
1.915999999999993122e+02 2.163273517964593370e-02
1.916249999999993179e+02 2.148192751800480013e-02
1.916499999999993236e+02 2.133083484139995656e-02
1.916749999999993292e+02 2.117946142066610277e-02
1.916999999999993349e+02 2.102781156159540255e-02
1.917249999999993122e+02 2.087588960440147495e-02
1.917499999999993179e+02 2.072369992316892839e-02
1.917749999999993236e+02 2.057124692529867238e-02
1.917999999999993292e+02 2.041853505093767229e-02
1.918249999999993349e+02 2.026556877240122748e-02
1.918499999999993122e+02 2.011235259358443508e-02
1.918749999999993179e+02 1.995889104936386660e-02
1.918999999999993236e+02 1.980518870499129933e-02
1.919249999999993292e+02 1.965125015547548870e-02
1.919499999999993349e+02 1.949708002495699130e-02
1.919749999999993122e+02 1.934268296607246154e-02
1.919999999999993179e+02 1.918806365931090621e-02
1.920249999999993236e+02 1.903322681236151864e-02
1.920499999999993292e+02 1.887817715945266928e-02
1.920749999999993349e+02 1.872291946068323221e-02
1.920999999999993122e+02 1.856745850134478362e-02
1.921249999999993179e+02 1.841179909123731584e-02
1.921499999999993236e+02 1.825594606397784939e-02
1.921749999999993292e+02 1.809990427630002105e-02
1.921999999999993065e+02 1.794367860734820061e-02
1.922249999999993122e+02 1.778727395796300681e-02
1.922499999999993179e+02 1.763069524996336776e-02
1.922749999999993236e+02 1.747394742541938731e-02
1.922999999999993292e+02 1.731703544591980948e-02
1.923249999999993065e+02 1.715996429183510100e-02
1.923499999999993122e+02 1.700273896157242573e-02
1.923749999999993179e+02 1.684536447082866928e-02
1.923999999999993236e+02 1.668784585183534508e-02
1.924249999999993292e+02 1.653018815260042657e-02
1.924499999999993065e+02 1.637239643614553028e-02
1.924749999999993122e+02 1.621447577973833543e-02
1.924999999999993179e+02 1.605643127412128765e-02
1.925249999999993236e+02 1.589826802273764175e-02
1.925499999999993292e+02 1.573999114095238697e-02
1.925749999999993065e+02 1.558160575527096046e-02
1.925999999999993122e+02 1.542311700255521827e-02
1.926249999999993179e+02 1.526453002923763846e-02
1.926499999999993236e+02 1.511006179279082186e-02
1.926749999999993292e+02 1.495544887782086947e-02
1.926999999999993065e+02 1.480070465090083977e-02
1.927249999999993122e+02 1.464583411300861802e-02
1.927499999999993179e+02 1.449084227878406038e-02
1.927749999999993236e+02 1.433573417576165625e-02
1.927999999999993292e+02 1.418051484360018447e-02
1.928249999999993065e+02 1.402518933331097645e-02
1.928499999999993122e+02 1.386976270648044435e-02
1.928749999999993179e+02 1.371424003449281913e-02
1.928999999999993236e+02 1.355862639774747802e-02
1.929249999999993292e+02 1.340292688487631015e-02
1.929499999999993065e+02 1.324714659195895365e-02
1.929749999999993122e+02 1.309129062173393018e-02
1.929999999999993179e+02 1.293536408281303722e-02
1.930249999999993236e+02 1.277937208889002967e-02
1.930499999999993292e+02 1.262331975795186537e-02
1.930749999999993065e+02 1.246721221148825928e-02
1.930999999999993122e+02 1.231105457369979783e-02
1.931249999999993179e+02 1.215485197070938564e-02
1.931499999999993236e+02 1.199860952977086122e-02
1.931749999999993292e+02 1.184233237848026851e-02
1.931999999999993065e+02 1.168602564398726028e-02
1.932249999999993122e+02 1.152969445220772618e-02
1.932499999999993179e+02 1.137334392703847653e-02
1.932749999999993236e+02 1.121697918957377353e-02
1.932999999999993292e+02 1.106060535732317045e-02
1.933249999999993065e+02 1.091506998238098852e-02
1.933499999999993122e+02 1.086226582853399431e-02
1.933749999999993179e+02 1.080936098573704977e-02
1.933999999999993236e+02 1.075635709353826679e-02
1.934249999999993292e+02 1.070325580275304292e-02
1.934499999999993065e+02 1.065005877522411104e-02
1.934749999999993122e+02 1.059676768357808475e-02
1.934999999999993179e+02 1.054338421097967410e-02
1.935249999999993236e+02 1.048991005088189578e-02
1.935499999999993292e+02 1.043634690677404039e-02
1.935749999999993065e+02 1.038269649192707922e-02
1.935999999999993122e+02 1.032896052913443753e-02
1.936249999999993179e+02 1.027514075045319469e-02
1.936499999999993236e+02 1.022123889693959779e-02
1.936749999999993292e+02 1.016725671838430121e-02
1.936999999999993065e+02 1.011319597304387655e-02
1.937249999999993122e+02 1.005905842737071440e-02
1.937499999999993179e+02 1.000484585574057741e-02
1.937749999999993236e+02 9.950560040178231189e-03
1.937999999999993292e+02 9.896202770080620575e-03
1.938249999999993065e+02 9.841775841938082275e-03
1.938499999999993122e+02 9.787281059054872209e-03
1.938749999999993179e+02 9.732720231266556513e-03
1.938999999999993236e+02 9.678095174656784969e-03
1.939249999999993008e+02 9.623407711272366147e-03
1.939499999999993065e+02 9.568659668836347609e-03
1.939749999999993122e+02 9.513852880461061423e-03
1.939999999999993179e+02 9.458989184358704630e-03
1.940249999999993236e+02 9.404070423551787877e-03
1.940499999999993008e+02 9.349098445582230965e-03
1.940749999999993065e+02 9.294075102219457457e-03
1.940999999999993122e+02 9.239002249168081632e-03
1.941249999999993179e+02 9.183881745775265837e-03
1.941499999999993236e+02 9.128715454736291077e-03
1.941749999999993008e+02 9.073505241801404358e-03
1.941999999999993065e+02 9.018252975480796005e-03
1.942249999999993122e+02 8.962960526750775661e-03
1.942499999999993179e+02 8.907629768758661137e-03
1.942749999999993236e+02 8.852262576528380222e-03
1.942999999999993008e+02 8.796860826666344849e-03
1.943249999999993065e+02 8.769236853080321359e-03
1.943499999999993122e+02 8.755014592773644605e-03
1.943749999999993179e+02 8.740721840165574172e-03
1.943999999999993236e+02 8.726358921081658893e-03
1.944249999999993008e+02 8.711926169120054811e-03
1.944499999999993065e+02 8.697423925622898774e-03
1.944749999999993122e+02 8.682852539646703643e-03
1.944999999999993179e+02 8.668212367929630999e-03
1.945249999999993236e+02 8.653503774857448927e-03
1.945499999999993008e+02 8.638727132426658739e-03
1.945749999999993065e+02 8.623882820206187072e-03
1.945999999999993122e+02 8.608971225296625090e-03
1.946249999999993179e+02 8.593992742287523065e-03
1.946499999999993236e+02 8.578947773212433278e-03
1.946749999999993008e+02 8.563836727502121063e-03
1.946999999999993065e+02 8.548660021935763562e-03
1.947249999999993122e+02 8.533418080589730281e-03
1.947499999999993179e+02 8.518111334785026176e-03
1.947749999999993236e+02 8.502740223031627839e-03
1.947999999999993008e+02 8.487305190972361732e-03
1.948249999999993065e+02 8.471806691323099589e-03
1.948499999999993122e+02 8.456245183812695354e-03
1.948749999999993179e+02 8.440621135119513382e-03
1.948999999999993236e+02 8.424935018806896728e-03
1.949249999999993008e+02 8.409187315256671721e-03
1.949499999999993065e+02 8.393378511600265574e-03
1.949749999999993122e+02 8.377509101648823037e-03
1.949999999999993179e+02 8.361579585820545779e-03
1.950249999999993236e+02 8.345590471066888574e-03
1.950499999999993008e+02 8.329542270796960052e-03
1.950749999999993065e+02 8.313435504799576367e-03
1.950999999999993122e+02 8.297270699164365979e-03
1.951249999999993179e+02 8.281048386200766734e-03
1.951499999999993236e+02 8.264769104355215376e-03
1.951749999999993008e+02 8.248433398127150498e-03
1.951999999999993065e+02 8.232041817982978932e-03
1.952249999999993122e+02 8.215594920268810483e-03
1.952499999999993179e+02 8.199093267121404169e-03
1.952749999999993236e+02 8.182537426377723203e-03
1.952999999999993008e+02 8.165927971482965161e-03
1.953249999999993065e+02 8.149265481397294578e-03
1.953499999999993122e+02 8.132550540500991729e-03
1.953749999999993179e+02 8.115783738498309058e-03
1.953999999999992951e+02 8.098965670320045634e-03
1.954249999999993008e+02 8.082096936024801490e-03
1.954499999999993065e+02 8.065178140698785192e-03
1.954749999999993122e+02 8.048209894354995189e-03
1.954999999999993179e+02 8.031192811830406217e-03
1.955249999999992951e+02 8.014127512682727231e-03
1.955499999999993008e+02 7.997014621085546046e-03
1.955749999999993065e+02 7.979854765722849477e-03
1.955999999999993122e+02 7.962648579682169575e-03
1.956249999999993179e+02 7.945396700347193836e-03
1.956499999999992951e+02 7.928099769288864465e-03
1.956749999999993008e+02 7.910758432155976308e-03
1.956999999999993065e+02 7.893373338565141603e-03
1.957249999999993122e+02 7.875945141989203896e-03
1.957499999999993179e+02 7.858474499645738687e-03
1.957749999999992951e+02 7.840962072384410897e-03
1.957999999999993008e+02 7.825958938085698577e-03
1.958249999999993065e+02 7.844487524153068853e-03
1.958499999999993122e+02 7.862975996257372951e-03
1.958749999999993179e+02 7.881423655813138418e-03
1.958999999999992951e+02 7.899829807546849408e-03
1.959249999999993008e+02 7.918193759615376262e-03
1.959499999999993065e+02 7.936514823723912412e-03
1.959749999999993122e+02 7.954792315243231285e-03
1.959999999999993179e+02 7.973025553326079304e-03
1.960249999999992951e+02 7.991213861023110931e-03
1.960499999999993008e+02 8.009356565398100328e-03
1.960749999999993065e+02 8.027452997642018501e-03
1.960999999999993122e+02 8.045502493186387077e-03
1.961249999999993179e+02 8.063504391816083902e-03
1.961499999999992951e+02 8.081458037780445136e-03
1.961749999999993008e+02 8.099362779904263274e-03
1.961999999999993065e+02 8.117217971697022680e-03
1.962249999999993122e+02 8.135022971461387462e-03
1.962499999999993179e+02 8.152777142400846264e-03
1.962749999999992951e+02 8.170479852725410705e-03
1.962999999999993008e+02 8.188130475757058810e-03
1.963249999999993065e+02 8.205728390033178304e-03
1.963499999999993122e+02 8.223272979409189387e-03
1.963749999999993179e+02 8.240763633159439716e-03
1.963999999999992951e+02 8.258199746077493977e-03
1.964249999999993008e+02 8.275580718574144026e-03
1.964499999999993065e+02 8.292905956774291459e-03
1.964749999999993122e+02 8.310174872612888231e-03
1.964999999999993179e+02 8.327386883928325489e-03
1.965249999999992951e+02 8.344541414555451189e-03
1.965499999999993008e+02 8.361637894416091427e-03
1.965749999999993065e+02 8.378675759608423396e-03
1.965999999999993122e+02 8.395654452494603209e-03
1.966249999999993179e+02 8.412573421786624303e-03
1.966499999999992951e+02 8.429432122630640609e-03
1.966749999999993008e+02 8.446230016689509901e-03
1.966999999999993065e+02 8.462966572223545175e-03
1.967249999999993122e+02 8.479641264169146195e-03
1.967499999999993179e+02 8.485699656647999189e-03
1.967749999999992951e+02 8.493621507234311654e-03
1.967999999999993008e+02 8.501485026674053189e-03
1.968249999999993065e+02 8.509289930117801964e-03
1.968499999999993122e+02 8.517035938905445636e-03
1.968749999999993179e+02 8.524722780613239181e-03
1.968999999999992951e+02 8.532350189099119353e-03
1.969249999999993008e+02 8.539917904546386745e-03
1.969499999999993065e+02 8.547425673505767638e-03
1.969749999999993122e+02 8.554873248935680394e-03
1.969999999999993179e+02 8.562260390240933675e-03
1.970249999999992951e+02 8.569586863309474820e-03
1.970499999999993008e+02 8.576852440547618611e-03
1.970749999999993065e+02 8.584056900913411212e-03
1.970999999999993122e+02 8.591200029947950595e-03
1.971249999999992895e+02 8.598281619805856965e-03
1.971499999999992951e+02 8.605301469282674448e-03
1.971749999999993008e+02 8.612259383841389809e-03
1.971999999999993065e+02 8.619155175637027363e-03
1.972249999999993122e+02 8.625988663538966192e-03
1.972499999999992895e+02 8.632759673152043053e-03
1.972749999999992951e+02 8.639468036835377604e-03
1.972999999999993008e+02 8.646113593719705753e-03
1.973249999999993065e+02 8.652696189722522066e-03
1.973499999999993122e+02 8.659215677561817037e-03
1.973749999999992895e+02 8.665671916767661576e-03
1.973999999999992951e+02 8.672064773692067172e-03
1.974249999999993008e+02 8.678394121516986442e-03
1.974499999999993065e+02 8.684659840260650077e-03
1.974749999999993122e+02 8.690861816781815172e-03
1.974999999999992895e+02 8.696999944782238950e-03
1.975249999999992951e+02 8.703074124807716125e-03
1.975499999999993008e+02 8.709084264246708465e-03
1.975749999999993065e+02 8.715030277327539751e-03
1.975999999999993122e+02 8.720912085113797022e-03
1.976249999999992895e+02 8.726729615497670969e-03
1.976499999999992951e+02 8.732482803191901621e-03
1.976749999999993008e+02 8.738171589719715207e-03
1.976999999999993065e+02 8.743795923402684564e-03
1.977249999999993122e+02 8.749355759347897388e-03
1.977499999999992895e+02 8.754851059431809426e-03
1.977749999999992951e+02 8.760281792283906854e-03
1.977999999999993008e+02 8.765647933267690234e-03
1.978249999999993065e+02 8.770949464460194370e-03
1.978499999999993122e+02 8.776186374630168957e-03
1.978749999999992895e+02 8.781358659213971130e-03
1.978999999999992951e+02 8.786466320290457072e-03
1.979249999999993008e+02 8.791509366553658389e-03
1.979499999999993065e+02 8.796487813284367338e-03
1.979749999999993122e+02 8.801401682319805186e-03
1.979999999999992895e+02 8.762157081728271305e-03
1.980249999999992951e+02 8.708692698884808181e-03
1.980499999999993008e+02 8.655195152020409358e-03
1.980749999999993065e+02 8.601666229960003296e-03
1.980999999999993122e+02 8.548107722598074359e-03
1.981249999999992895e+02 8.494521420622626676e-03
1.981499999999992951e+02 8.440909115239319735e-03
1.981749999999993008e+02 8.389202974593759979e-03
1.981999999999993065e+02 8.339173102719721689e-03
1.982249999999993122e+02 8.289073894430487241e-03
1.982499999999992895e+02 8.238906908404706325e-03
1.982749999999992951e+02 8.188673711048153128e-03
1.982999999999993008e+02 8.138375876265353456e-03
1.983249999999993065e+02 8.088014985227865578e-03
1.983499999999993122e+02 8.017250818822841199e-03
1.983749999999992895e+02 7.933272552195036117e-03
1.983999999999992951e+02 7.849171017244915838e-03
1.984249999999993008e+02 7.764948618622464702e-03
1.984499999999993065e+02 7.680607778333301341e-03
1.984749999999993122e+02 7.596150935438447487e-03
1.984999999999992895e+02 7.511580545749047856e-03
1.985249999999992951e+02 7.426899081515237096e-03
1.985499999999993008e+02 7.342109031110057547e-03
1.985749999999993065e+02 7.257212898707993305e-03
1.985999999999992838e+02 7.172213203957829124e-03
1.986249999999992895e+02 7.087112481650842052e-03
1.986499999999992951e+02 7.001913281384708303e-03
1.986749999999993008e+02 6.916618167220515458e-03
1.986999999999993065e+02 6.831229717337547296e-03
1.987249999999992838e+02 6.745750523681395133e-03
1.987499999999992895e+02 6.660183191608009916e-03
1.987749999999992951e+02 6.574530339524097509e-03
1.987999999999993008e+02 6.488794598521964614e-03
1.988249999999993065e+02 6.402978612011184061e-03
1.988499999999992838e+02 6.317085035345316145e-03
1.988749999999992895e+02 6.231116535444554232e-03
1.988999999999992951e+02 6.145075790415841129e-03
1.989249999999993008e+02 6.058965489167495930e-03
1.989499999999993065e+02 5.972788331021221427e-03
1.989749999999992838e+02 5.886547025320577886e-03
1.989999999999992895e+02 5.800244291035355076e-03
1.990249999999992951e+02 5.713882856363709101e-03
1.990499999999993008e+02 5.627465458330580851e-03
1.990749999999993065e+02 5.540994842383489827e-03
1.990999999999992838e+02 5.454473761984702379e-03
1.991249999999992895e+02 5.367904978201804012e-03
1.991499999999992951e+02 5.281291259295519541e-03
1.991749999999993008e+02 5.194635380304304072e-03
1.991999999999993065e+02 5.107940122627290316e-03
1.992249999999992838e+02 5.021208273605835132e-03
1.992499999999992895e+02 4.934442626101058840e-03
1.992749999999992951e+02 4.847645978072224159e-03
1.992999999999993008e+02 4.760821132151327358e-03
1.993249999999993065e+02 4.673970895217319059e-03
1.993499999999992838e+02 4.587098077968406427e-03
1.993749999999992895e+02 4.500205494493422949e-03
1.993999999999992951e+02 4.413295961842584984e-03
1.994249999999993008e+02 4.326372299595942876e-03
1.994499999999993065e+02 4.239437329433126157e-03
1.994749999999992838e+02 4.152493874700779845e-03
1.994999999999992895e+02 4.065544759980295637e-03
1.995249999999992951e+02 3.978592810655092078e-03
1.995499999999993008e+02 3.891640852478570837e-03
1.995749999999993065e+02 3.804691711140751557e-03
1.995999999999992838e+02 3.717748211836014328e-03
1.996249999999992895e+02 3.630813178830716824e-03
1.996499999999992951e+02 3.543889435032273813e-03
1.996749999999993008e+02 3.456979801557862834e-03
1.996999999999993065e+02 3.370087097303724882e-03
1.997249999999992838e+02 3.283214138517097109e-03
1.997499999999992895e+02 3.196363738367328459e-03
1.997749999999992951e+02 3.109538706519571379e-03
1.997999999999993008e+02 3.022741848709222922e-03
1.998249999999993065e+02 2.935975966318509541e-03
1.998499999999992838e+02 2.849243855954474835e-03
1.998749999999992895e+02 2.762548309028139970e-03
1.998999999999992951e+02 2.675892111337391157e-03
1.999249999999993008e+02 2.589278042650433945e-03
1.999499999999993065e+02 2.502708876292586860e-03
1.999749999999992838e+02 2.416187378734945077e-03
1.999999999999992895e+02 2.329716309185262367e-03
2.000249999999992951e+02 2.243298419183416183e-03
2.000499999999993008e+02 2.156936452197169389e-03
2.000749999999993065e+02 2.070633143222979158e-03
2.000999999999992838e+02 1.984391218389116099e-03
2.001249999999992895e+02 1.898213394561706381e-03
2.001499999999992951e+02 1.812102378954961058e-03
2.001749999999993008e+02 1.726060868744898683e-03
2.001999999999993065e+02 1.644548955206170905e-03
2.002249999999992838e+02 1.531821457966474473e-03
2.002499999999992895e+02 1.418658402889241008e-03
2.002749999999992951e+02 1.305454713751781149e-03
2.002999999999993008e+02 1.192213980065306815e-03
2.003249999999992781e+02 1.078939800436952076e-03
2.003499999999992838e+02 9.656357820417430567e-04
2.003749999999992895e+02 8.523055400913732418e-04
2.003999999999992951e+02 7.389526973003887307e-04
2.004249999999993008e+02 6.255808833476568867e-04
2.004499999999992781e+02 5.121937343366743476e-04
2.004749999999992838e+02 3.987948922522698480e-04
2.004999999999992895e+02 2.853880044154912194e-04
2.005249999999992951e+02 1.719767229350212896e-04
2.005499999999993008e+02 5.856470415880632056e-05
2.005749999999992781e+02 -5.484439187962847080e-05
2.005999999999992838e+02 -1.682469020131804719e-04
2.006249999999992895e+02 -2.816391604965228423e-04
2.006499999999992951e+02 -3.950174995628191201e-04
2.006749999999993008e+02 -5.083782499805208520e-04
2.006999999999992781e+02 -6.217177416121268899e-04
2.007249999999992838e+02 -7.350323039732035340e-04
2.007499999999992895e+02 -8.483182667915930815e-04
2.007749999999992951e+02 -9.615719605671504923e-04
2.007999999999993008e+02 -1.074789717132297595e-03
2.008249999999992781e+02 -1.187967870211617885e-03
2.008499999999992838e+02 -1.301102755981617528e-03
2.008749999999992895e+02 -1.414190713629456158e-03
2.008999999999992951e+02 -1.527228085911261661e-03
2.009249999999993008e+02 -1.640211219710623752e-03
2.009499999999992781e+02 -1.753136466593540905e-03
2.009749999999992838e+02 -1.866000183364971681e-03
2.009999999999992895e+02 -1.978798732622002489e-03
2.010249999999992951e+02 -2.127290932292508381e-03
2.010499999999993008e+02 -2.287393392734896232e-03
2.010749999999992781e+02 -2.447488256538755350e-03
2.010999999999992838e+02 -2.607570363379576456e-03
2.011249999999992895e+02 -2.767634550343055569e-03
2.011499999999992951e+02 -2.927675652707461672e-03
2.011749999999993008e+02 -3.087688504726030826e-03
2.011999999999992781e+02 -3.247667940410830026e-03
2.012249999999992838e+02 -3.407608794316712136e-03
2.012499999999992895e+02 -3.567505902326353721e-03
2.012749999999992951e+02 -3.727354102433686530e-03
2.012999999999993008e+02 -3.887148235529730694e-03
2.013249999999992781e+02 -4.046883146185846665e-03
2.013499999999992838e+02 -4.206553683437730048e-03
2.013749999999992895e+02 -4.366154701566789600e-03
2.013999999999992951e+02 -4.525681060881170913e-03
2.014249999999993008e+02 -4.685127628495907096e-03
2.014499999999992781e+02 -4.844489279109760044e-03
2.014749999999992838e+02 -5.003760895780410244e-03
2.014999999999992895e+02 -5.162937370697805173e-03
2.015249999999992951e+02 -5.322013605954060804e-03
2.015499999999993008e+02 -5.480984514310749747e-03
2.015749999999992781e+02 -5.639845019962658364e-03
2.015999999999992838e+02 -5.798590059299824767e-03
2.016249999999992895e+02 -5.957214581662077617e-03
2.016499999999992951e+02 -6.115713550092108201e-03
2.016749999999993008e+02 -6.274081942085660279e-03
2.016999999999992781e+02 -6.432314750332970843e-03
2.017249999999992838e+02 -6.590406983460024397e-03
2.017499999999992895e+02 -6.748353666760021664e-03
2.017749999999992951e+02 -6.906149842924274099e-03
2.017999999999992724e+02 -7.063790572763174042e-03
2.018249999999992781e+02 -7.221270935925718990e-03
2.018499999999992838e+02 -7.378586031608002152e-03
2.018749999999992895e+02 -7.535730979259853794e-03
2.018999999999992951e+02 -7.692700919282666715e-03
2.019249999999992724e+02 -7.849491013720110225e-03
2.019499999999992781e+02 -8.006096446944551553e-03
2.019749999999992838e+02 -8.162512426331916190e-03
2.019999999999992895e+02 -8.318734182933537613e-03
2.020249999999992951e+02 -8.474756972137321986e-03
2.020499999999992724e+02 -8.630576074322578520e-03
2.020749999999992781e+02 -8.786186795506226513e-03
2.020999999999992838e+02 -8.941584467980554299e-03
2.021249999999992895e+02 -9.096764450943239586e-03
2.021499999999992951e+02 -9.251722131118314540e-03
2.021749999999992724e+02 -9.406452923367197849e-03
2.021999999999992781e+02 -9.560952271294258925e-03
2.022249999999992838e+02 -9.715215647838096671e-03
2.022499999999992895e+02 -9.869238555857291414e-03
2.022749999999992951e+02 -1.002301652870657943e-02
2.022999999999992724e+02 -1.017654513079922773e-02
2.023249999999992781e+02 -1.032981995816665069e-02
2.023499999999992838e+02 -1.048283663900038964e-02
2.023749999999992895e+02 -1.063559083419008192e-02
2.023999999999992951e+02 -1.078807823784750167e-02
2.024249999999992724e+02 -1.094029457782142931e-02
2.024499999999992781e+02 -1.109223561620320542e-02
2.024749999999992838e+02 -1.124389714981905396e-02
2.024999999999992895e+02 -1.139527501071365204e-02
2.025249999999992951e+02 -1.154636506662281431e-02
2.025499999999992724e+02 -1.169716322143434135e-02
2.025749999999992781e+02 -1.184766541563862623e-02
2.025999999999992838e+02 -1.199786762676677623e-02
2.026249999999992895e+02 -1.214776586981983035e-02
2.026499999999992951e+02 -1.229735619768462275e-02
2.026749999999992724e+02 -1.244663470153920676e-02
2.026999999999992781e+02 -1.259559751124732230e-02
2.027249999999992838e+02 -1.274424079573980087e-02
2.027499999999992895e+02 -1.289256076338634281e-02
2.027749999999992951e+02 -1.304055366235431709e-02
2.027999999999992724e+02 -1.318821578095667919e-02
2.028249999999992781e+02 -1.333554344798809459e-02
2.028499999999992838e+02 -1.348253303304945867e-02
2.028749999999992895e+02 -1.362918094686025282e-02
2.028999999999992951e+02 -1.377548364155949806e-02
2.029249999999992724e+02 -1.392143761099529087e-02
2.029499999999992781e+02 -1.406703939100291401e-02
2.029749999999992838e+02 -1.421228555966860124e-02
2.029999999999992895e+02 -1.435717273758589825e-02
2.030249999999992951e+02 -1.450169758809690540e-02
2.030499999999992724e+02 -1.464585681752234893e-02
2.030749999999992781e+02 -1.477346760903349050e-02
2.030999999999992838e+02 -1.487511031284746536e-02
2.031249999999992895e+02 -1.497649637715307847e-02
2.031499999999992951e+02 -1.507762311537067315e-02
2.031749999999992724e+02 -1.517848786766890813e-02
2.031999999999992781e+02 -1.527908800126380300e-02
2.032249999999992838e+02 -1.537942091070983695e-02
2.032499999999992895e+02 -1.547955362487508403e-02
2.032749999999992951e+02 -1.559678024726895811e-02
2.032999999999992724e+02 -1.571382411162346518e-02
2.033249999999992781e+02 -1.583068158744768694e-02
2.033499999999992838e+02 -1.596070044364428578e-02
2.033749999999992895e+02 -1.609131043198315167e-02
2.033999999999992951e+02 -1.622187935051114943e-02
2.034249999999992724e+02 -1.635240300822696571e-02
2.034499999999992781e+02 -1.648287720315266477e-02
2.034749999999992838e+02 -1.661329772289430254e-02
2.034999999999992895e+02 -1.674366034521016997e-02
2.035249999999992667e+02 -1.687396083858379303e-02
2.035499999999992724e+02 -1.700419496280194259e-02
2.035749999999992781e+02 -1.713435846953826822e-02
2.035999999999992838e+02 -1.726444710294139720e-02
2.036249999999992895e+02 -1.740574298122435706e-02
2.036499999999992667e+02 -1.754965439408284061e-02
2.036749999999992724e+02 -1.769353563030634166e-02
2.036999999999992781e+02 -1.783738204624159968e-02
2.037249999999992838e+02 -1.798118898337142460e-02
2.037499999999992895e+02 -1.812495176892832405e-02
2.037749999999992667e+02 -1.826866571651278998e-02
2.037999999999992724e+02 -1.841232612672143512e-02
2.038249999999992781e+02 -1.855592828777870990e-02
2.038499999999992838e+02 -1.869946747617756352e-02
2.038749999999992895e+02 -1.884293895732790103e-02
2.038999999999992667e+02 -1.898633798620744453e-02
2.039249999999992724e+02 -1.912965980802225699e-02
2.039499999999992781e+02 -1.927289965887269210e-02
2.039749999999992838e+02 -1.941605276642340352e-02
2.039999999999992895e+02 -1.955911435058065723e-02
2.040249999999992667e+02 -1.970207962417506661e-02
2.040499999999992724e+02 -1.984494379364831057e-02
2.040749999999992781e+02 -1.998770205974631509e-02
2.040999999999992838e+02 -2.013034961821549840e-02
2.041249999999992895e+02 -2.027288166050583706e-02
2.041499999999992667e+02 -2.041529337447620454e-02
2.041749999999992724e+02 -2.055757994510520187e-02
2.041999999999992781e+02 -2.069973655520506578e-02
2.042249999999992838e+02 -2.084175838613952850e-02
2.042499999999992895e+02 -2.098364061854537249e-02
2.042749999999992667e+02 -2.112537843305692734e-02
2.042999999999992724e+02 -2.126696701103369599e-02
2.043249999999992781e+02 -2.140840153529054851e-02
2.043499999999992838e+02 -2.154967719082998695e-02
2.043749999999992895e+02 -2.169078916557766815e-02
2.043999999999992667e+02 -2.183173265111853709e-02
2.044249999999992724e+02 -2.197250284343708546e-02
2.044499999999992781e+02 -2.211309494365501851e-02
2.044749999999992838e+02 -2.225350415877482349e-02
2.044999999999992895e+02 -2.239372570242043059e-02
2.045249999999992667e+02 -2.253375479558112141e-02
2.045499999999992724e+02 -2.267358666735496200e-02
2.045749999999992781e+02 -2.281321655569115703e-02
2.045999999999992838e+02 -2.295263970813478729e-02
2.046249999999992895e+02 -2.309185138256951778e-02
2.046499999999992667e+02 -2.323084684795924740e-02
2.046749999999992724e+02 -2.336962138509137560e-02
2.046999999999992781e+02 -2.350817028731587779e-02
2.047249999999992838e+02 -2.364648886128424207e-02
2.047499999999992895e+02 -2.378457242768739627e-02
2.047749999999992667e+02 -2.392241632199102602e-02
2.047999999999992724e+02 -2.406001589516774605e-02
2.048249999999992781e+02 -2.419736651442897998e-02
2.048499999999992838e+02 -2.433446356395160132e-02
2.048749999999992895e+02 -2.447130244560384235e-02
2.048999999999992667e+02 -2.460787857966542994e-02
2.049249999999992724e+02 -2.474418740554672896e-02
2.049499999999992781e+02 -2.488022438250268517e-02
2.049749999999992838e+02 -2.501598499034193845e-02
2.049999999999992610e+02 -2.515146473013344167e-02
2.050249999999992667e+02 -2.528665912490735482e-02
2.050499999999992724e+02 -2.542156372035076980e-02
2.050749999999992781e+02 -2.555617408549979222e-02
2.050999999999992838e+02 -2.569048581342408058e-02
2.051249999999992610e+02 -2.582449452190804101e-02
2.051499999999992667e+02 -2.595819585412476385e-02
2.051749999999992724e+02 -2.609158547930366667e-02
2.051999999999992781e+02 -2.622465909339337722e-02
2.052249999999992838e+02 -2.635741241971561663e-02
2.052499999999992610e+02 -2.648984120961514824e-02
2.052749999999992667e+02 -2.662194124310049426e-02
2.052999999999992724e+02 -2.675370832947692248e-02
2.053249999999992781e+02 -2.688513830797564438e-02
2.053499999999992838e+02 -2.701622704836998540e-02
2.053749999999992610e+02 -2.714697045158792621e-02
2.053999999999992667e+02 -2.727736445031492957e-02
2.054249999999992724e+02 -2.740740500958752796e-02
2.054499999999992781e+02 -2.753708812737945197e-02
2.054749999999992838e+02 -2.766640983517998018e-02
2.054999999999992610e+02 -2.785129238611582306e-02
2.055249999999992667e+02 -2.804124083333115955e-02
2.055499999999992724e+02 -2.823090249093220677e-02
2.055749999999992781e+02 -2.842027109730157000e-02
2.055999999999992838e+02 -2.860934041297445024e-02
2.056249999999992610e+02 -2.879810422160143310e-02
2.056499999999992667e+02 -2.898655633091233932e-02
2.056749999999992724e+02 -2.917469057366878574e-02
2.056999999999992781e+02 -2.936250080861486575e-02
2.057249999999992838e+02 -2.954998092142169241e-02
2.057499999999992610e+02 -2.973712482562269194e-02
2.057749999999992667e+02 -2.992392646354710695e-02
2.057999999999992724e+02 -3.011037980723973301e-02
2.058249999999992781e+02 -3.029647885938071758e-02
2.058499999999992838e+02 -3.048221765419235549e-02
2.058749999999992610e+02 -3.066759025833810243e-02
2.058999999999992667e+02 -3.085259077181864290e-02
2.059249999999992724e+02 -3.103721332885092665e-02
2.059499999999992781e+02 -3.122145209874529689e-02
2.059749999999992838e+02 -3.140530128677079119e-02
2.059999999999992610e+02 -3.158875513500800092e-02
2.060249999999992667e+02 -3.177180792319952291e-02
2.060499999999992724e+02 -3.195445396958074974e-02
2.060749999999992781e+02 -3.213668763170712123e-02
2.060999999999992838e+02 -3.231850330726979831e-02
2.061249999999992610e+02 -3.249989543489632121e-02
2.061499999999992667e+02 -3.268085849494455075e-02
2.061749999999992724e+02 -3.286138701028330777e-02
2.061999999999992781e+02 -3.304147554705934298e-02
2.062249999999992838e+02 -3.322111871545618822e-02
2.062499999999992610e+02 -3.340031117043693737e-02
2.062749999999992667e+02 -3.357904761247761105e-02
2.062999999999992724e+02 -3.375732278828473543e-02
2.063249999999992781e+02 -3.393513149150251956e-02
2.063499999999992838e+02 -3.411246856340541256e-02
2.063749999999992610e+02 -3.428932889357789310e-02
2.063999999999992667e+02 -3.446570742057935427e-02
2.064249999999992724e+02 -3.464159913259853146e-02
2.064499999999992781e+02 -3.481699906808797401e-02
2.064749999999992838e+02 -3.501836462559927005e-02
2.064999999999992610e+02 -3.524535867766191710e-02
2.065249999999992667e+02 -3.547210756167119144e-02
2.065499999999992724e+02 -3.569860356545357521e-02
2.065749999999992781e+02 -3.592483898406010484e-02
2.065999999999992838e+02 -3.615080612095395579e-02
2.066249999999992610e+02 -3.637649728920168413e-02
2.066499999999992667e+02 -3.660190481266524520e-02
2.066749999999992724e+02 -3.682702102719161846e-02
2.066999999999992781e+02 -3.705183828181030786e-02
2.067249999999992554e+02 -3.727634893992080867e-02
2.067499999999992610e+02 -3.750054538048978175e-02
2.067749999999992667e+02 -3.772441999923817346e-02
2.067999999999992724e+02 -3.794796520983299143e-02
2.068249999999992781e+02 -3.817117344507601345e-02
2.068499999999992554e+02 -3.839403715808831219e-02
2.068749999999992610e+02 -3.861654882349419005e-02
2.068999999999992667e+02 -3.883870093860213035e-02
2.069249999999992724e+02 -3.906048602457951741e-02
2.069499999999992781e+02 -3.928189662762722467e-02
2.069749999999992554e+02 -3.950292532014677144e-02
2.069999999999992610e+02 -3.972356470190582106e-02
2.070249999999992667e+02 -3.994380740119381906e-02
2.070499999999992724e+02 -4.016364607597764508e-02
2.070749999999992781e+02 -4.038307341504610709e-02
2.070999999999992554e+02 -4.060208213915076497e-02
2.071249999999992610e+02 -4.082066500214044658e-02
2.071499999999992667e+02 -4.103881479208663918e-02
2.071749999999992724e+02 -4.125652433240076938e-02
2.071999999999992781e+02 -4.147378648294586939e-02
2.072249999999992554e+02 -4.169059414113793216e-02
2.072499999999992610e+02 -4.190694024303880799e-02
2.072749999999992667e+02 -4.212281776443881076e-02
2.072999999999992724e+02 -4.233821972193145544e-02
2.073249999999992781e+02 -4.255313917397696155e-02
2.073499999999992554e+02 -4.276756922195495275e-02
2.073749999999992610e+02 -4.298150301120805955e-02
2.073999999999992667e+02 -4.319493373207098502e-02
2.074249999999992724e+02 -4.340785462089243041e-02
2.074499999999992781e+02 -4.362025896103999267e-02
2.074749999999992554e+02 -4.383214008389850480e-02
2.074999999999992610e+02 -4.404349136985006435e-02
2.075249999999992667e+02 -4.425430624924517331e-02
2.075499999999992724e+02 -4.446457820335810579e-02
2.075749999999992781e+02 -4.467430076533086131e-02
2.075999999999992554e+02 -4.488346752110067284e-02
2.076249999999992610e+02 -4.509207211031455997e-02
2.076499999999992667e+02 -4.530010822723026104e-02
2.076749999999992724e+02 -4.550756962160029673e-02
2.076999999999992781e+02 -4.571445009954099026e-02
2.077249999999992554e+02 -4.592074352438824808e-02
2.077499999999992610e+02 -4.612644381753618072e-02
2.077749999999992667e+02 -4.633154495925884825e-02
2.077999999999992724e+02 -4.653604098951590745e-02
2.078249999999992781e+02 -4.673992600874534581e-02
2.078499999999992554e+02 -4.694319417863380972e-02
2.078749999999992610e+02 -4.714583972287390845e-02
2.078999999999992667e+02 -4.734785692790331041e-02
2.079249999999992724e+02 -4.754924014362638812e-02
2.079499999999992781e+02 -4.774998378411786371e-02
2.079749999999992554e+02 -4.795008232830924588e-02
2.079999999999992610e+02 -4.814953032065773936e-02
2.080249999999992667e+02 -4.834832237179507303e-02
2.080499999999992724e+02 -4.854645315916077813e-02
2.080749999999992781e+02 -4.874391742761462198e-02
2.080999999999992554e+02 -4.894070999003100053e-02
2.081249999999992610e+02 -4.913682572787656661e-02
2.081499999999992667e+02 -4.933225959176607694e-02
2.081749999999992724e+02 -4.952700660200053812e-02
2.081999999999992497e+02 -4.972106184908708926e-02
2.082249999999992554e+02 -4.991442049423850530e-02
2.082499999999992610e+02 -5.010707776985371537e-02
2.082749999999992667e+02 -5.029902897997969718e-02
2.082999999999992724e+02 -5.049026950075224951e-02
2.083249999999992497e+02 -5.068079478081904260e-02
2.083499999999992554e+02 -5.087060034174331613e-02
2.083749999999992610e+02 -5.105968177838620531e-02
2.083999999999992667e+02 -5.124804847019064080e-02
2.084249999999992724e+02 -5.147859361176450321e-02
2.084499999999992497e+02 -5.171957291867201184e-02
2.084749999999992554e+02 -5.195985181152906057e-02
2.084999999999992610e+02 -5.219942355704830506e-02
2.085249999999992667e+02 -5.243828149297756480e-02
2.085499999999992724e+02 -5.267641902892775813e-02
2.085749999999992497e+02 -5.291382964717796650e-02
2.085999999999992554e+02 -5.314082219630903575e-02
2.086249999999992610e+02 -5.325352491308138481e-02
2.086499999999992667e+02 -5.336567512280265824e-02
2.086749999999992724e+02 -5.347726874421034754e-02
2.086999999999992497e+02 -5.358830174107274275e-02
2.087249999999992554e+02 -5.369877012286437129e-02
2.087499999999992610e+02 -5.380866994542975873e-02
2.087749999999992667e+02 -5.391799731163923054e-02
2.087999999999992724e+02 -5.403290698577365575e-02
2.088249999999992497e+02 -5.414778279101257336e-02
2.088499999999992554e+02 -5.426216308953837192e-02
2.088749999999992610e+02 -5.437604300565290760e-02
2.088999999999992667e+02 -5.448941769449170552e-02
2.089249999999992724e+02 -5.460228234289030147e-02
2.089499999999992497e+02 -5.471463217024858522e-02
2.089749999999992554e+02 -5.482646242939106379e-02
2.089999999999992610e+02 -5.493776840741777107e-02
2.090249999999992667e+02 -5.504854542655485822e-02
2.090499999999992724e+02 -5.515878884499645501e-02
2.090749999999992497e+02 -5.526849405774508089e-02
2.090999999999992554e+02 -5.537765649743898316e-02
2.091249999999992610e+02 -5.548627163518056460e-02
2.091499999999992667e+02 -5.559433498135332719e-02
2.091749999999992724e+02 -5.570184208643115531e-02
2.091999999999992497e+02 -5.580878854178486503e-02
2.092249999999992554e+02 -5.591516998047540293e-02
2.092499999999992610e+02 -5.602098207804295099e-02
2.092749999999992667e+02 -5.612622055328702481e-02
2.092999999999992724e+02 -5.623088116903450506e-02
2.093249999999992497e+02 -5.633495973290311015e-02
2.093499999999992554e+02 -5.643845209805509883e-02
2.093749999999992610e+02 -5.654135416393603342e-02
2.093999999999992667e+02 -5.664366187701056626e-02
2.094249999999992724e+02 -5.674537123148507001e-02
2.094499999999992497e+02 -5.684647827001739623e-02
2.094749999999992554e+02 -5.694697908442024337e-02
2.094999999999992610e+02 -5.704686981635020276e-02
2.095249999999992667e+02 -5.714614665798688209e-02
2.095499999999992724e+02 -5.724480585270048938e-02
2.095749999999992497e+02 -5.734284369570551154e-02
2.095999999999992554e+02 -5.744025653470710008e-02
2.096249999999992610e+02 -5.753704077052670257e-02
2.096499999999992667e+02 -5.763319285772578598e-02
2.096749999999992724e+02 -5.772870930520650201e-02
2.096999999999992497e+02 -5.782358667680596170e-02
2.097249999999992554e+02 -5.791782159187416207e-02
2.097499999999992610e+02 -5.801141072583886060e-02
2.097749999999992667e+02 -5.810435081075709940e-02
2.097999999999992724e+02 -5.819663863585154695e-02
2.098249999999992497e+02 -5.828827104803455811e-02
2.098499999999992554e+02 -5.837924495241546274e-02
2.098749999999992610e+02 -5.846955731279494112e-02
2.098999999999992667e+02 -5.855920515214366184e-02
2.099249999999992440e+02 -5.864818555306651471e-02
2.099499999999992497e+02 -5.873649565825181385e-02
2.099749999999992554e+02 -5.882413267090311898e-02
2.099999999999992610e+02 -5.891109385515812258e-02
2.100249999999992667e+02 -5.899737653649295838e-02
2.100499999999992440e+02 -5.908297810210463852e-02
2.100749999999992497e+02 -5.916789600128526810e-02
2.100999999999992554e+02 -5.925212774577467978e-02
2.101249999999992610e+02 -5.933567091009969013e-02
2.101499999999992667e+02 -5.941847384900702383e-02
2.101749999999992440e+02 -5.948117279264740487e-02
2.101999999999992497e+02 -5.954289457443370792e-02
2.102249999999992554e+02 -5.960396513852481842e-02
2.102499999999992610e+02 -5.966438195825416596e-02
2.102749999999992667e+02 -5.972414256362792301e-02
2.102999999999992440e+02 -5.978324454178116781e-02
2.103249999999992497e+02 -5.984168553741930907e-02
2.103499999999992554e+02 -5.989946325324570220e-02
2.103749999999992610e+02 -5.995657545037409025e-02
2.103999999999992667e+02 -6.001301994872930423e-02
2.104249999999992440e+02 -6.006879462742947123e-02
2.104499999999992497e+02 -6.012389742515662078e-02
2.104749999999992554e+02 -6.017832634050952756e-02
2.104999999999992610e+02 -6.023207943234441808e-02
2.105249999999992667e+02 -6.028515482009827453e-02
2.105499999999992440e+02 -6.033755068409717842e-02
2.105749999999992497e+02 -6.038926526584977028e-02
2.105999999999992554e+02 -6.044029686832492337e-02
2.106249999999992610e+02 -6.049064385621268775e-02
2.106499999999992667e+02 -6.054030465617129403e-02
2.106749999999992440e+02 -6.058927775705751084e-02
2.106999999999992497e+02 -6.063756171013906515e-02
2.107249999999992554e+02 -6.068515512929539141e-02
2.107499999999992610e+02 -6.073205669119690481e-02
2.107749999999992667e+02 -6.077826513547307519e-02
2.107999999999992440e+02 -6.082377926486114833e-02
2.108249999999992497e+02 -6.086859794533967111e-02
2.108499999999992554e+02 -6.091272010624635552e-02
2.108749999999992610e+02 -6.095614474037806124e-02
2.108999999999992667e+02 -6.099887090407570683e-02
2.109249999999992440e+02 -6.104089771729334646e-02
2.109499999999992497e+02 -6.108222436364863644e-02
2.109749999999992554e+02 -6.112285009046070083e-02
2.109999999999992610e+02 -6.116277420876714555e-02
2.110249999999992667e+02 -6.120199609332930418e-02
2.110499999999992440e+02 -6.124051518261840188e-02
2.110749999999992497e+02 -6.127833097878598173e-02
2.110999999999992554e+02 -6.131544304761884362e-02
2.111249999999992610e+02 -6.135185101847832889e-02
2.111499999999992667e+02 -6.138755458422260475e-02
2.111749999999992440e+02 -6.142255350111304468e-02
2.111999999999992497e+02 -6.144269673027903667e-02
2.112249999999992554e+02 -6.145669548624059508e-02
2.112499999999992610e+02 -6.146999899929137673e-02
2.112749999999992667e+02 -6.148260768937733461e-02
2.112999999999992440e+02 -6.149452203791835186e-02
2.113249999999992497e+02 -6.150574258759608504e-02
2.113499999999992554e+02 -6.153705097342877101e-02
2.113749999999992610e+02 -6.157650379994037554e-02
2.113999999999992383e+02 -6.161525004914802234e-02
2.114249999999992440e+02 -6.165328942324534156e-02
2.114499999999992497e+02 -6.169062168784696792e-02
2.114749999999992554e+02 -6.172724667186334224e-02
2.114999999999992610e+02 -6.172075034118177511e-02
2.115249999999992383e+02 -6.168764624078602182e-02
2.115499999999992440e+02 -6.165383459757093482e-02
2.115749999999992497e+02 -6.161931539556803061e-02
2.115999999999992554e+02 -6.158408868181793061e-02
2.116249999999992610e+02 -6.154815456653455613e-02
2.116499999999992383e+02 -6.151151322325042192e-02
2.116749999999992440e+02 -6.147416488894897474e-02
2.116999999999992497e+02 -6.143610986417880754e-02
2.117249999999992554e+02 -6.139734851315469671e-02
2.117499999999992610e+02 -6.135788126384056351e-02
2.117749999999992383e+02 -6.131770860801676049e-02
2.117999999999992440e+02 -6.127683110133286259e-02
2.118249999999992497e+02 -6.123524936334200086e-02
2.118499999999992554e+02 -6.119296407752079781e-02
2.118749999999992610e+02 -6.114997599127203892e-02
2.118999999999992383e+02 -6.110628591591325820e-02
2.119249999999992440e+02 -6.106189472664316775e-02
2.119499999999992497e+02 -6.101680336250076692e-02
2.119749999999992554e+02 -6.097101282629868724e-02
2.119999999999992610e+02 -6.092452418454877977e-02
2.120249999999992383e+02 -6.087733856736338850e-02
2.120499999999992440e+02 -6.082945716834666644e-02
2.120749999999992497e+02 -6.078088124446652529e-02
2.120999999999992554e+02 -6.073161211590973746e-02
2.121249999999992610e+02 -6.068165116592385416e-02
2.121499999999992383e+02 -6.063099984063811954e-02
2.121749999999992440e+02 -6.057965964887273430e-02
2.121999999999992497e+02 -6.052763216193109141e-02
2.122249999999992554e+02 -6.047491901337327669e-02
2.122499999999992610e+02 -6.042152189877609408e-02
2.122749999999992383e+02 -6.036744257547688175e-02
2.122999999999992440e+02 -6.031268286230081349e-02
2.123249999999992497e+02 -6.025724463927342039e-02
2.123499999999992554e+02 -6.020112984731618155e-02
2.123749999999992610e+02 -6.014434048792821619e-02
2.123999999999992383e+02 -6.008687862285248121e-02
2.124249999999992440e+02 -6.002874637372395544e-02
2.124499999999992497e+02 -5.996994592170774158e-02
2.124749999999992554e+02 -5.991047950711687192e-02
2.124999999999992610e+02 -5.985034942901990701e-02
2.125249999999992383e+02 -5.978955804483111064e-02
2.125499999999992440e+02 -5.972810776988641407e-02
2.125749999999992497e+02 -5.966600107700693184e-02
2.125999999999992554e+02 -5.960324049604612956e-02
2.126249999999992610e+02 -5.953982861342384247e-02
2.126499999999992383e+02 -5.947576807164845630e-02
2.126749999999992440e+02 -5.941106156882147021e-02
2.126999999999992497e+02 -5.934571185813365679e-02
2.127249999999992554e+02 -5.927972174734335437e-02
2.127499999999992610e+02 -5.921309409824634939e-02
2.127749999999992383e+02 -5.914583182612868223e-02
2.127999999999992440e+02 -5.907793789921286787e-02
2.128249999999992497e+02 -5.900941533808276573e-02
2.128499999999992554e+02 -5.894026721510835232e-02
2.128749999999992610e+02 -5.887049665384794933e-02
2.128999999999992383e+02 -5.880010682844587916e-02
2.129249999999992440e+02 -5.872910096301595106e-02
2.129499999999992497e+02 -5.865748233101479581e-02
2.129749999999992554e+02 -5.858525425460464620e-02
2.129999999999992610e+02 -5.851242010400552196e-02
2.130249999999992383e+02 -5.843898329683724913e-02
2.130499999999992440e+02 -5.836494729745197313e-02
2.130749999999992497e+02 -5.829031561625701990e-02
2.130999999999992554e+02 -5.821509180902689068e-02
2.131249999999992326e+02 -5.813927947621055220e-02
2.131499999999992383e+02 -5.810815474208849002e-02
2.131749999999992440e+02 -5.809654349678284452e-02
2.131999999999992497e+02 -5.808427251461213692e-02
2.132249999999992554e+02 -5.807134134264530650e-02
2.132499999999992326e+02 -5.805774958657198420e-02
2.132749999999992383e+02 -5.804349691089038393e-02
2.132999999999992440e+02 -5.802858303908280113e-02
2.133249999999992497e+02 -5.801300775377634528e-02
2.133499999999992554e+02 -5.799677089688825421e-02
2.133749999999992326e+02 -5.797987236975599146e-02
2.133999999999992383e+02 -5.796231213325372250e-02
2.134249999999992440e+02 -5.794409020789264425e-02
2.134499999999992497e+02 -5.792520667390624323e-02
2.134749999999992554e+02 -5.790566167132269598e-02
2.134999999999992326e+02 -5.788545540001716061e-02
2.135249999999992383e+02 -5.786458811975414562e-02
2.135499999999992440e+02 -5.784306015021158792e-02
2.135749999999992497e+02 -5.782087187099015091e-02
2.135999999999992554e+02 -5.779802372160749296e-02
2.136249999999992326e+02 -5.777451620147635442e-02
2.136499999999992383e+02 -5.775034986986940511e-02
2.136749999999992440e+02 -5.772552534586541245e-02
2.136999999999992497e+02 -5.770004330828355787e-02
2.137249999999992554e+02 -5.767390449559937210e-02
2.137499999999992326e+02 -5.764710970584719513e-02
2.137749999999992383e+02 -5.761965979650734287e-02
2.137999999999992440e+02 -5.759155568437664824e-02
2.138249999999992497e+02 -5.756279834542479823e-02
2.138499999999992554e+02 -5.753338881463582188e-02
2.138749999999992326e+02 -5.750332818583409750e-02
2.138999999999992383e+02 -5.747261761149417836e-02
2.139249999999992440e+02 -5.744125830253775378e-02
2.139499999999992497e+02 -5.740925152811406779e-02
2.139749999999992554e+02 -5.737659861536775763e-02
2.139999999999992326e+02 -5.734330094918717313e-02
2.140249999999992383e+02 -5.730935997194441800e-02
2.140499999999992440e+02 -5.727477718321746791e-02
2.140749999999992497e+02 -5.723955413949636389e-02
2.140999999999992554e+02 -5.720369245387969814e-02
2.141249999999992326e+02 -5.716719379575289223e-02
2.141499999999992383e+02 -5.713005989045473465e-02
2.141749999999992440e+02 -5.709229251892936063e-02
2.141999999999992497e+02 -5.705389351736500636e-02
2.142249999999992554e+02 -5.701486477681916298e-02
2.142499999999992326e+02 -5.700500028568671051e-02
2.142749999999992383e+02 -5.704604754308259529e-02
2.142999999999992440e+02 -5.708647443467144977e-02
2.143249999999992497e+02 -5.712627870278925296e-02
2.143499999999992554e+02 -5.716545814213417481e-02
2.143749999999992326e+02 -5.720401060024472850e-02
2.143999999999992383e+02 -5.724193397795939581e-02
2.144249999999992440e+02 -5.727922622986972301e-02
2.144499999999992497e+02 -5.731588536475495238e-02
2.144749999999992554e+02 -5.735190944600877805e-02
2.144999999999992326e+02 -5.738729659204817868e-02
2.145249999999992383e+02 -5.742204497671451330e-02
2.145499999999992440e+02 -5.745615282965620130e-02
2.145749999999992497e+02 -5.748961843670089000e-02
2.145999999999992269e+02 -5.752244014021143381e-02
2.146249999999992326e+02 -5.755461633943247807e-02
2.146499999999992383e+02 -5.758614549081493561e-02
2.146749999999992440e+02 -5.761702610833577265e-02
2.146999999999992497e+02 -5.764725676379610364e-02
2.147249999999992269e+02 -5.767683608710776066e-02
2.147499999999992326e+02 -5.770576276656510378e-02
2.147749999999992383e+02 -5.773403554910160745e-02
2.147999999999992440e+02 -5.776165324053220140e-02
2.148249999999992497e+02 -5.778861470577949938e-02
2.148499999999992269e+02 -5.781491886908651096e-02
2.148749999999992326e+02 -5.784056471421159668e-02
2.148999999999992383e+02 -5.786555128461209896e-02
2.149249999999992440e+02 -5.788987768360941838e-02
2.149499999999992497e+02 -5.791354307453885908e-02
2.149749999999992269e+02 -5.793654668088646376e-02
2.149999999999992326e+02 -5.795888778640711364e-02
2.150249999999992383e+02 -5.798056573522986784e-02
2.150499999999992440e+02 -5.801258388249574960e-02
2.150749999999992497e+02 -5.806812360345180168e-02
2.150999999999992269e+02 -5.812304212432223283e-02
2.151249999999992326e+02 -5.817733679627707516e-02
2.151499999999992383e+02 -5.823100502265039086e-02
2.151749999999992440e+02 -5.828404425946071693e-02
2.151999999999992497e+02 -5.833645201591819429e-02
2.152249999999992269e+02 -5.838822585491797168e-02
2.152499999999992326e+02 -5.843936339352601844e-02
2.152749999999992383e+02 -5.848986230344530024e-02
2.152999999999992440e+02 -5.853972031147298971e-02
2.153249999999992497e+02 -5.858893519994466670e-02
2.153499999999992269e+02 -5.863750480716338476e-02
2.153749999999992326e+02 -5.868542702781574111e-02
2.153999999999992383e+02 -5.873269981337383983e-02
2.154249999999992440e+02 -5.877932117248424460e-02
2.154499999999992497e+02 -5.882528917134195040e-02
2.154749999999992269e+02 -5.887060193404990149e-02
2.154999999999992326e+02 -5.891525764296407647e-02
2.155249999999992383e+02 -5.895925453902572944e-02
2.155499999999992440e+02 -5.900259092207565254e-02
2.155749999999992497e+02 -5.904526515115625374e-02
2.155999999999992269e+02 -5.908727564479788336e-02
2.156249999999992326e+02 -5.912862088128936072e-02
2.156499999999992383e+02 -5.917285742910439322e-02
2.156749999999992440e+02 -5.926176743877122066e-02
2.156999999999992497e+02 -5.935003255585438731e-02
2.157249999999992269e+02 -5.943764964435906822e-02
2.157499999999992326e+02 -5.952461562560896341e-02
2.157749999999992383e+02 -5.961092747874845860e-02
2.157999999999992440e+02 -5.969658224123407242e-02
2.158249999999992497e+02 -5.978157700930978452e-02
2.158499999999992269e+02 -5.986590893846819444e-02
2.158749999999992326e+02 -5.994957524389638720e-02
2.158999999999992383e+02 -6.003257320090558957e-02
2.159249999999992440e+02 -6.011490014534832255e-02
2.159499999999992497e+02 -6.019655347401681872e-02
2.159749999999992269e+02 -6.027753064502715946e-02
2.159999999999992326e+02 -6.035782917818753590e-02
2.160249999999992383e+02 -6.043744665535226435e-02
2.160499999999992440e+02 -6.051638072075499891e-02
2.160749999999992497e+02 -6.059462908133362441e-02
2.160999999999992269e+02 -6.067218950702924635e-02
2.161249999999992326e+02 -6.074905983107754814e-02
2.161499999999992383e+02 -6.082523795027826308e-02
2.161749999999992440e+02 -6.090072182525260031e-02
2.161999999999992497e+02 -6.097550948067705090e-02
2.162249999999992269e+02 -6.104959900550877699e-02
2.162499999999992326e+02 -6.112298855318962221e-02
2.162749999999992383e+02 -6.119567634183456506e-02
2.162999999999992440e+02 -6.126766065440156228e-02
2.163249999999992212e+02 -6.133893983884979723e-02
2.163499999999992269e+02 -6.140951230827350338e-02
2.163749999999992326e+02 -6.147937654102768323e-02
2.163999999999992383e+02 -6.154853108082833368e-02
2.164249999999992440e+02 -6.161697453684293613e-02
2.164499999999992212e+02 -6.168470558375999113e-02
2.164749999999992269e+02 -6.175172296184369691e-02
2.164999999999992326e+02 -6.181802547697166222e-02
2.165249999999992383e+02 -6.188361200065434914e-02
2.165499999999992440e+02 -6.194848147004089478e-02
2.165749999999992212e+02 -6.201263288790574008e-02
2.165999999999992269e+02 -6.207606532261984028e-02
2.166249999999992326e+02 -6.213877790810513890e-02
2.166499999999992383e+02 -6.220076984377343604e-02
2.166749999999992440e+02 -6.226204039444831889e-02
2.166999999999992212e+02 -6.232258889027016135e-02
2.167249999999992269e+02 -6.238241472658705156e-02
2.167499999999992326e+02 -6.244151736382876072e-02
2.167749999999992383e+02 -6.249989632736421136e-02
2.167999999999992440e+02 -6.255755120734360353e-02
2.168249999999992212e+02 -6.261448165852638581e-02
2.168499999999992269e+02 -6.267068740009190675e-02
2.168749999999992326e+02 -6.272616821543502974e-02
2.168999999999992383e+02 -6.278092395194823094e-02
2.169249999999992440e+02 -6.283495452078695365e-02
2.169499999999992212e+02 -6.288825989662118199e-02
2.169749999999992269e+02 -6.294084011737220707e-02
2.169999999999992326e+02 -6.299269528393430795e-02
2.170249999999992383e+02 -6.304382555988195802e-02
2.170499999999992440e+02 -6.309423117116610968e-02
2.170749999999992212e+02 -6.314391240579188269e-02
2.170999999999992269e+02 -6.319286961348521969e-02
2.171249999999992326e+02 -6.324110320534692686e-02
2.171499999999992383e+02 -6.328861365349133794e-02
2.171749999999992440e+02 -6.333540149067176661e-02
2.171999999999992212e+02 -6.338146730989674404e-02
2.172249999999992269e+02 -6.342681176402929777e-02
2.172499999999992326e+02 -6.347143556537636344e-02
2.172749999999992383e+02 -6.351533948526472129e-02
2.172999999999992440e+02 -6.355852435360727359e-02
2.173249999999992212e+02 -6.360099105845397338e-02
2.173499999999992269e+02 -6.364274054553559212e-02
2.173749999999992326e+02 -6.368377381779381785e-02
2.173999999999992383e+02 -6.372409193489872448e-02
2.174249999999992440e+02 -6.376369601276142551e-02
2.174499999999992212e+02 -6.380258722302978303e-02
2.174749999999992269e+02 -6.384076679257831566e-02
2.174999999999992326e+02 -6.387823600298596360e-02
2.175249999999992383e+02 -6.391499619000678978e-02
2.175499999999992440e+02 -6.395104874302719178e-02
2.175749999999992212e+02 -6.398639510451901991e-02
2.175999999999992269e+02 -6.402103676947937250e-02
2.176249999999992326e+02 -6.405497528486545078e-02
2.176499999999992383e+02 -6.408821224901919966e-02
2.176749999999992440e+02 -6.412074931108405207e-02
2.176999999999992212e+02 -6.415258817041494255e-02
2.177249999999992269e+02 -6.418373057597985543e-02
2.177499999999992326e+02 -6.421417832575519735e-02
2.177749999999992383e+02 -6.424393326611363420e-02
2.177999999999992156e+02 -6.427299729120564131e-02
2.178249999999992212e+02 -6.430137234233433696e-02
2.178499999999992269e+02 -6.432906040732545849e-02
2.178749999999992326e+02 -6.435606351988909513e-02
2.178999999999992383e+02 -6.438238375897983867e-02
2.179249999999992156e+02 -6.440802324814771940e-02
2.179499999999992212e+02 -6.443298415488772635e-02
2.179749999999992269e+02 -6.445726868998044590e-02
2.179999999999992326e+02 -6.448087910683356072e-02
2.180249999999992383e+02 -6.450381770081478616e-02
2.180499999999992156e+02 -6.452608680858357149e-02
2.180749999999992212e+02 -6.454768880741856840e-02
2.180999999999992269e+02 -6.456862611454100565e-02
2.181249999999992326e+02 -6.458890118643663414e-02
2.181499999999992383e+02 -6.460851651817246799e-02
2.181749999999992156e+02 -6.462747464271431652e-02
2.181999999999992212e+02 -6.464577813023925090e-02
2.182249999999992269e+02 -6.466342958744827896e-02
2.182499999999992326e+02 -6.468043165687412110e-02
2.182749999999992383e+02 -6.469678701619144268e-02
2.182999999999992156e+02 -6.471249837752443557e-02
2.183249999999992212e+02 -6.472756848674986185e-02
2.183499999999992269e+02 -6.474200012280716121e-02
2.183749999999992326e+02 -6.475579609699867734e-02
2.183999999999992383e+02 -6.476895925229825268e-02
2.184249999999992156e+02 -6.478149246265309247e-02
2.184499999999992212e+02 -6.479339863229106877e-02
2.184749999999992269e+02 -6.480468069502391681e-02
2.184999999999992326e+02 -6.481534161355458068e-02
2.185249999999992383e+02 -6.482538437878400395e-02
2.185499999999992156e+02 -6.483481200911840603e-02
2.185749999999992212e+02 -6.484362754977966714e-02
2.185999999999992269e+02 -6.485183407211553286e-02
2.186249999999992326e+02 -6.485943467291255260e-02
2.186499999999992383e+02 -6.486643247370978138e-02
2.186749999999992156e+02 -6.487283062011685308e-02
2.186999999999992212e+02 -6.487863228113220637e-02
2.187249999999992269e+02 -6.488384064846432209e-02
2.187499999999992326e+02 -6.488845893585692970e-02
2.187749999999992383e+02 -6.489249037841474110e-02
2.187999999999992156e+02 -6.489593823193565147e-02
2.188249999999992212e+02 -6.489880577224238500e-02
2.188499999999992269e+02 -6.490109629451935869e-02
2.188749999999992326e+02 -6.490281311265505559e-02
2.188999999999992383e+02 -6.490395955858488386e-02
2.189249999999992156e+02 -6.490453898163779656e-02
2.189499999999992212e+02 -6.490455474789157131e-02
2.189749999999992269e+02 -6.490401023952752091e-02
2.189999999999992326e+02 -6.490290885418972811e-02
2.190249999999992383e+02 -6.490125400435359238e-02
2.190499999999992156e+02 -6.489904911669296117e-02
2.190749999999992212e+02 -6.489629763145475516e-02
2.190999999999992269e+02 -6.489300300184000503e-02
2.191249999999992326e+02 -6.488916869338723359e-02
2.191499999999992383e+02 -6.488479818336194416e-02
2.191749999999992156e+02 -6.487989496015157675e-02
2.191999999999992212e+02 -6.487446252266616809e-02
2.192249999999992269e+02 -6.486850437974299444e-02
2.192499999999992326e+02 -6.486202404955913881e-02
2.192749999999992383e+02 -6.485502505904595927e-02
2.192999999999992156e+02 -6.484751094331417387e-02
2.193249999999992212e+02 -6.483948524508074962e-02
2.193499999999992269e+02 -6.483095151410442347e-02
2.193749999999992326e+02 -6.482191330662427642e-02
2.193999999999992383e+02 -6.481237418480832735e-02
2.194249999999992156e+02 -6.480233771620415306e-02
2.194499999999992212e+02 -6.479180747319855660e-02
2.194749999999992269e+02 -6.478078703248441039e-02
2.194999999999992326e+02 -6.476927997452755492e-02
2.195249999999992099e+02 -6.475728988305001765e-02
2.195499999999992156e+02 -6.474482034451110868e-02
2.195749999999992212e+02 -6.473187494759921612e-02
2.195999999999992269e+02 -6.471845728272937470e-02
2.196249999999992326e+02 -6.470457094154719035e-02
2.196499999999992099e+02 -6.469021951644027268e-02
2.196749999999992156e+02 -6.467540660005387243e-02
2.196999999999992212e+02 -6.466013578481785706e-02
2.197249999999992269e+02 -6.464441066247436640e-02
2.197499999999992326e+02 -6.462823482361958194e-02
2.197749999999992099e+02 -6.461161185724348388e-02
2.197999999999992156e+02 -6.459454535028505417e-02
2.198249999999992212e+02 -6.457703888718964447e-02
2.198499999999992269e+02 -6.455909604947250580e-02
2.198749999999992326e+02 -6.454072041529237969e-02
2.198999999999992099e+02 -6.452191555902982156e-02
2.199249999999992156e+02 -6.450268505087300430e-02
2.199499999999992212e+02 -6.448303245641065495e-02
2.199749999999992269e+02 -6.446375469481656351e-02
2.199999999999992326e+02 -6.442368818552760001e-02
2.200249999999992099e+02 -6.438694717073628615e-02
2.200499999999992156e+02 -6.434957341053598734e-02
2.200749999999992212e+02 -6.431167802962999003e-02
2.200999999999992269e+02 -6.427326373976678664e-02
2.201249999999992326e+02 -6.423433327863939390e-02
2.201499999999992099e+02 -6.419625266712081224e-02
2.201749999999992156e+02 -6.415071620973777922e-02
2.201999999999992212e+02 -6.407905418964371380e-02
2.202249999999992269e+02 -6.397863704229213300e-02
2.202499999999992326e+02 -6.393061319447057578e-02
2.202749999999992099e+02 -6.396523674856936792e-02
2.202999999999992156e+02 -6.399963410348694093e-02
2.203249999999992212e+02 -6.406468717744367991e-02
2.203499999999992269e+02 -6.413893779219644042e-02
2.203749999999992326e+02 -6.421281631212094609e-02
2.203999999999992099e+02 -6.428631868867322463e-02
2.204249999999992156e+02 -6.434187773167102109e-02
2.204499999999992212e+02 -6.437814303437926211e-02
2.204749999999992269e+02 -6.441400358343508936e-02
2.204999999999992326e+02 -6.444945570817120495e-02
2.205249999999992099e+02 -6.448449573485377784e-02
2.205499999999992156e+02 -6.451911998712767105e-02
2.205749999999992212e+02 -6.455332478646597094e-02
2.205999999999992269e+02 -6.458710645262316641e-02
2.206249999999992326e+02 -6.461926600828533929e-02
2.206499999999992099e+02 -6.466847157919328182e-02
2.206749999999992156e+02 -6.471977518026558740e-02
2.206999999999992212e+02 -6.477071269968520673e-02
2.207249999999992269e+02 -6.482128013437289671e-02
2.207499999999992326e+02 -6.487147347177753265e-02
2.207749999999992099e+02 -6.492128869030201754e-02
2.207999999999992156e+02 -6.497072175973429842e-02
2.208249999999992212e+02 -6.501976864168414194e-02
2.208499999999992269e+02 -6.506842529003056819e-02
2.208749999999992326e+02 -6.511668765137770820e-02
2.208999999999992099e+02 -6.516455166551356204e-02
2.209249999999992156e+02 -6.521201326588260683e-02
2.209499999999992212e+02 -6.525906838006233224e-02
2.209749999999992269e+02 -6.530571293024838020e-02
2.209999999999992042e+02 -6.535194283374809454e-02
2.210249999999992099e+02 -6.539775400348035728e-02
2.210499999999992156e+02 -6.544314234848636058e-02
2.210749999999992212e+02 -6.548810377444264086e-02
2.210999999999992269e+02 -6.553263418418614483e-02
2.211249999999992042e+02 -6.557672947824594312e-02
2.211499999999992099e+02 -6.562038555538030060e-02
2.211749999999992156e+02 -6.566359831312436335e-02
2.211999999999992212e+02 -6.570636364834196719e-02
2.212249999999992269e+02 -6.574867745778803507e-02
2.212499999999992042e+02 -6.579053563867545695e-02
2.212749999999992099e+02 -6.583120309728876518e-02
2.212999999999992156e+02 -6.586484233493646034e-02
2.213249999999992212e+02 -6.589748381889072582e-02
2.213499999999992269e+02 -6.592964099147111123e-02
2.213749999999992042e+02 -6.596130986397943929e-02
2.213999999999992099e+02 -6.599248645258390389e-02
2.214249999999992156e+02 -6.602316677893008134e-02
2.214499999999992212e+02 -6.605334687076186428e-02
2.214749999999992269e+02 -6.608302276254428287e-02
2.214999999999992042e+02 -6.611219049609538823e-02
2.215249999999992099e+02 -6.614084612122424212e-02
2.215499999999992156e+02 -6.616898569637390259e-02
2.215749999999992212e+02 -6.619660528927084897e-02
2.215999999999992269e+02 -6.622370097758097096e-02
2.216249999999992042e+02 -6.625026884956863871e-02
2.216499999999992099e+02 -6.627630500476683340e-02
2.216749999999992156e+02 -6.630180555464561254e-02
2.216999999999992212e+02 -6.632676662329090034e-02
2.217249999999992269e+02 -6.635118434808708054e-02
2.217499999999992042e+02 -6.637505488040403023e-02
2.217749999999992099e+02 -6.639837438628938548e-02
2.217999999999992156e+02 -6.642113904716588635e-02
2.218249999999992212e+02 -6.644334506053205247e-02
2.218499999999992269e+02 -6.646498864066828494e-02
2.218749999999992042e+02 -6.648606601934656246e-02
2.218999999999992099e+02 -6.650657344654502257e-02
2.219249999999992156e+02 -6.652650719116426359e-02
2.219499999999992212e+02 -6.654586354175044682e-02
2.219749999999992269e+02 -6.656463880721748272e-02
2.219999999999992042e+02 -6.658282931757719680e-02
2.220249999999992099e+02 -6.660043142466945398e-02
2.220499999999992156e+02 -6.661744150289493349e-02
2.220749999999992212e+02 -6.663385594995188677e-02
2.220999999999992269e+02 -6.664967118757612885e-02
2.221249999999992042e+02 -6.666488366227969753e-02
2.221499999999992099e+02 -6.667948984609439744e-02
2.221749999999992156e+02 -6.669348623731671810e-02
2.221999999999992212e+02 -6.670686936125280742e-02
2.222249999999992269e+02 -6.671963577096649833e-02
2.222499999999992042e+02 -6.673178204802630853e-02
2.222749999999992099e+02 -6.674330480325554871e-02
2.222999999999992156e+02 -6.675420067748076558e-02
2.223249999999992212e+02 -6.676446634228150323e-02
2.223499999999992269e+02 -6.677409850074010611e-02
2.223749999999992042e+02 -6.678309388819081427e-02
2.223999999999992099e+02 -6.679144927296945533e-02
2.224249999999992156e+02 -6.679916145716002784e-02
2.224499999999992212e+02 -6.680622727734301936e-02
2.224749999999992269e+02 -6.681264360534024116e-02
2.224999999999992042e+02 -6.681840734895964917e-02
2.225249999999992099e+02 -6.682351545273759741e-02
2.225499999999992156e+02 -6.682796489867784406e-02
2.225749999999992212e+02 -6.683175270699066861e-02
2.225999999999992269e+02 -6.683487593682650718e-02
2.226249999999992042e+02 -6.683733168700969896e-02
2.226499999999992099e+02 -6.683911709676582102e-02
2.226749999999992156e+02 -6.684022934644721914e-02
2.226999999999992212e+02 -6.684066565825438899e-02
2.227249999999991985e+02 -6.684042329695411011e-02
2.227499999999992042e+02 -6.683949957059065472e-02
2.227749999999992099e+02 -6.683789183119476229e-02
2.227999999999992156e+02 -6.683559747548663277e-02
2.228249999999992212e+02 -6.683261394557421520e-02
2.228499999999991985e+02 -6.682893872964393300e-02
2.228749999999992042e+02 -6.682456936264867531e-02
2.228999999999992099e+02 -6.681950342698665668e-02
2.229249999999992156e+02 -6.681373855317530863e-02
2.229499999999992212e+02 -6.680727242051892611e-02
2.229749999999991985e+02 -6.680010275776684936e-02
2.229999999999992042e+02 -6.679222734376634441e-02
2.230249999999992099e+02 -6.678364400810929413e-02
2.230499999999992156e+02 -6.677435063176545560e-02
2.230749999999992212e+02 -6.676434514771389939e-02
2.230999999999991985e+02 -6.675362554156134831e-02
2.231249999999992042e+02 -6.674218985215302213e-02
2.231499999999992099e+02 -6.673003617217680705e-02
2.231749999999992156e+02 -6.671716264875249269e-02
2.231999999999992212e+02 -6.670356748401859437e-02
2.232249999999991985e+02 -6.668924893570155055e-02
2.232499999999992042e+02 -6.667420531768061820e-02
2.232749999999992099e+02 -6.665843500053957038e-02
2.232999999999992156e+02 -6.664193641210763852e-02
2.233249999999992212e+02 -6.662470803799024066e-02
2.233499999999991985e+02 -6.660674842208766377e-02
2.233749999999992042e+02 -6.658805616710232467e-02
2.233999999999992099e+02 -6.656862993503460946e-02
2.234249999999992156e+02 -6.654846844766587610e-02
2.234499999999992212e+02 -6.652757048702984122e-02
2.234749999999991985e+02 -6.650593489587028340e-02
2.234999999999992042e+02 -6.648356057808714470e-02
2.235249999999992099e+02 -6.646044649916967029e-02
2.235499999999992156e+02 -6.643659168661252001e-02
2.235749999999992212e+02 -6.641199523032642604e-02
2.235999999999991985e+02 -6.638665628302424515e-02
2.236249999999992042e+02 -6.636057406060404118e-02
2.236499999999992099e+02 -6.633374784250709033e-02
2.236749999999992156e+02 -6.630617697207233374e-02
2.236999999999992212e+02 -6.627786085686773743e-02
2.237249999999991985e+02 -6.624879896901085530e-02
2.237499999999992042e+02 -6.621899084547312742e-02
2.237749999999992099e+02 -6.618843608837059189e-02
2.237999999999992156e+02 -6.615713436523659730e-02
2.238249999999992212e+02 -6.612508540928130341e-02
2.238499999999991985e+02 -6.609228901963429270e-02
2.238749999999992042e+02 -6.605874506157240200e-02
2.238999999999992099e+02 -6.602445346672967952e-02
2.239249999999992156e+02 -6.598941423329272860e-02
2.239499999999992212e+02 -6.595362742618116059e-02
2.239749999999991985e+02 -6.591709317720637062e-02
2.239999999999992042e+02 -6.587981168522222264e-02
2.240249999999992099e+02 -6.584178321624893637e-02
2.240499999999992156e+02 -6.580300810359077102e-02
2.240749999999992212e+02 -6.576348674792767413e-02
2.240999999999991985e+02 -6.572321961739650831e-02
2.241249999999992042e+02 -6.568220724765246044e-02
2.241499999999992099e+02 -6.564045024191342281e-02
2.241749999999992156e+02 -6.559794927098780426e-02
2.241999999999991928e+02 -6.555470507328579888e-02
2.242249999999991985e+02 -6.551071845481200306e-02
2.242499999999992042e+02 -6.546599028914233676e-02
2.242749999999992099e+02 -6.542052151738243781e-02
2.242999999999992156e+02 -6.537431314810913940e-02
2.243249999999991928e+02 -6.532736625729607116e-02
2.243499999999991985e+02 -6.527968198821897106e-02
2.243749999999992042e+02 -6.523126155134706394e-02
2.243999999999992099e+02 -6.518210622421514999e-02
2.244249999999992156e+02 -6.513221735127826262e-02
2.244499999999991928e+02 -6.508159634375129676e-02
2.244749999999991985e+02 -6.503024467942768172e-02
2.244999999999992042e+02 -6.497816390248610519e-02
2.245249999999992099e+02 -6.492535562327592102e-02
2.245499999999992156e+02 -6.487182151808605635e-02
2.245749999999991928e+02 -6.481756332889966610e-02
2.245999999999991985e+02 -6.476258286313013590e-02
2.246249999999992042e+02 -6.470688199333851642e-02
2.246499999999992099e+02 -6.465046265693950855e-02
2.246749999999992156e+02 -6.459332685588593803e-02
2.246999999999991928e+02 -6.453547665633835306e-02
2.247249999999991985e+02 -6.447691418831902332e-02
2.247499999999992042e+02 -6.441764164535164483e-02
2.247749999999992099e+02 -6.435766128407968689e-02
2.247999999999992156e+02 -6.429697542387331766e-02
2.248249999999991928e+02 -6.423558644642127224e-02
2.248499999999991985e+02 -6.419382404995006841e-02
2.248749999999992042e+02 -6.415376170612135942e-02
2.248999999999992099e+02 -6.411297157721651541e-02
2.249249999999992156e+02 -6.407145494407595621e-02
2.249499999999991928e+02 -6.402921315378343192e-02
2.249749999999991985e+02 -6.398624761945805040e-02
2.249999999999992042e+02 -6.394255982003543837e-02
2.250249999999992099e+02 -6.389815130003016763e-02
2.250499999999992156e+02 -6.385302366927683715e-02
2.250749999999991928e+02 -6.380717860266500729e-02
2.250999999999991985e+02 -6.376061783984425524e-02
2.251249999999992042e+02 -6.371334318492269388e-02
2.251499999999992099e+02 -6.366535650614663089e-02
2.251749999999992156e+02 -6.361665973555961917e-02
2.251999999999991928e+02 -6.356725486865236197e-02
2.252249999999991985e+02 -6.351714396399096851e-02
2.252499999999992042e+02 -6.346632914283187321e-02
2.252749999999992099e+02 -6.341481258872262716e-02
2.252999999999992156e+02 -6.336259654708163713e-02
2.253249999999991928e+02 -6.330968332476925864e-02
2.253499999999991985e+02 -6.325607528964083404e-02
2.253749999999992042e+02 -6.320177487008230011e-02
2.253999999999992099e+02 -6.314678455453655304e-02
2.254249999999992156e+02 -6.309110689101009306e-02
2.254499999999991928e+02 -6.303474448656855300e-02
2.254749999999991985e+02 -6.297770000681622571e-02
2.254999999999992042e+02 -6.291997617536455867e-02
2.255249999999992099e+02 -6.286157577328350954e-02
2.255499999999992156e+02 -6.278279609995671140e-02
2.255749999999991928e+02 -6.265086848091981631e-02
2.255999999999991985e+02 -6.251819903358370178e-02
2.256249999999992042e+02 -6.238479167319571639e-02
2.256499999999992099e+02 -6.225065038444332205e-02
2.256749999999992156e+02 -6.211577922090120996e-02
2.256999999999991928e+02 -6.198018230446376842e-02
2.257249999999991985e+02 -6.184386382475285521e-02
2.257499999999992042e+02 -6.170682803851565423e-02
2.257749999999992099e+02 -6.156907926899687217e-02
2.257999999999992156e+02 -6.143062190530024225e-02
2.258249999999991928e+02 -6.129146040172882282e-02
2.258499999999991985e+02 -6.115159927710818455e-02
2.258749999999992042e+02 -6.101104311409713543e-02
2.258999999999992099e+02 -6.086979655847554738e-02
2.259249999999991871e+02 -6.072786431842177451e-02
2.259499999999991928e+02 -6.058525116377126013e-02
2.259749999999991985e+02 -6.044196192525753270e-02
2.259999999999992042e+02 -6.029800149374434787e-02
2.260249999999992099e+02 -6.015337481943472397e-02
2.260499999999991871e+02 -6.000808691107095694e-02
2.260749999999991928e+02 -5.986214283511667733e-02
2.260999999999991985e+02 -5.971554771492757624e-02
2.261249999999992042e+02 -5.956830672990599124e-02
2.261499999999992099e+02 -5.942042511464260685e-02
2.261749999999991871e+02 -5.927190815804567192e-02
2.261999999999991928e+02 -5.912276120245572170e-02
2.262249999999991985e+02 -5.897298964274885064e-02
2.262499999999992042e+02 -5.882259892542979207e-02
2.262749999999992099e+02 -5.867159454770756039e-02
2.262999999999991871e+02 -5.851998205656563229e-02
2.263249999999991928e+02 -5.836776704781726499e-02
2.263499999999991985e+02 -5.821495516515170360e-02
2.263749999999992042e+02 -5.806155209916871729e-02
2.263999999999992099e+02 -5.790756358640729989e-02
2.264249999999991871e+02 -5.775299540835544115e-02
2.264499999999991928e+02 -5.759785339046179925e-02
2.264749999999991985e+02 -5.744214340113158734e-02
2.264999999999992042e+02 -5.730343870582911558e-02
2.265249999999992099e+02 -5.723356665478274152e-02
2.265499999999991871e+02 -5.716300971511158874e-02
2.265749999999991928e+02 -5.709176921014583184e-02
2.265999999999991985e+02 -5.701984652635415374e-02
2.266249999999992042e+02 -5.694724311328433486e-02
2.266499999999992099e+02 -5.687396048348465627e-02
2.266749999999991871e+02 -5.680000021241111974e-02
2.266999999999991928e+02 -5.672536393831639767e-02
2.267249999999991985e+02 -5.665005336212462078e-02
2.267499999999992042e+02 -5.657407024728819400e-02
2.267749999999992099e+02 -5.649741641962940236e-02
2.267999999999991871e+02 -5.642009376716645985e-02
2.268249999999991928e+02 -5.634210423992117023e-02
2.268499999999991985e+02 -5.626344984971284879e-02
2.268749999999992042e+02 -5.618413266993389082e-02
2.268999999999992099e+02 -5.610415483531316222e-02
2.269249999999991871e+02 -5.602351854165694978e-02
2.269499999999991928e+02 -5.594222604558007211e-02
2.269749999999991985e+02 -5.586027966421942131e-02
2.269999999999992042e+02 -5.577768177492897078e-02
2.270249999999992099e+02 -5.569443481496371556e-02
2.270499999999991871e+02 -5.561054128114285150e-02
2.270749999999991928e+02 -5.552600372950326074e-02
2.270999999999991985e+02 -5.544082477493181976e-02
2.271249999999992042e+02 -5.535500709078745168e-02
2.271499999999992099e+02 -5.526855340850425624e-02
2.271749999999991871e+02 -5.518146651718214973e-02
2.271999999999991928e+02 -5.509374926316171900e-02
2.272249999999991985e+02 -5.500540454958331021e-02
2.272499999999992042e+02 -5.491643533593552201e-02
2.272749999999992099e+02 -5.482684463758388804e-02
2.272999999999991871e+02 -5.473663552528861692e-02
2.273249999999991928e+02 -5.464581112470891233e-02
2.273499999999991985e+02 -5.455437461589120879e-02
2.273749999999992042e+02 -5.446232923274683946e-02
2.273999999999991815e+02 -5.436967826251161429e-02
2.274249999999991871e+02 -5.427642504519705063e-02
2.274499999999991928e+02 -5.418257297302671305e-02
2.274749999999991985e+02 -5.408812548985846708e-02
2.274999999999992042e+02 -5.399308609059586678e-02
2.275249999999991815e+02 -5.389745832058758651e-02
2.275499999999991871e+02 -5.380124577501303046e-02
2.275749999999991928e+02 -5.370445209825678440e-02
2.275999999999991985e+02 -5.360708098327355425e-02
2.276249999999992042e+02 -5.350913617093856073e-02
2.276499999999991815e+02 -5.341062144938780315e-02
2.276749999999991871e+02 -5.331154065335017012e-02
2.276999999999991928e+02 -5.321189766346506173e-02
2.277249999999991985e+02 -5.311169640559246230e-02
2.277499999999992042e+02 -5.301094085011277823e-02
2.277749999999991815e+02 -5.290963501121461604e-02
2.277999999999991871e+02 -5.280778294617739094e-02
2.278249999999991928e+02 -5.270538875464062661e-02
2.278499999999991985e+02 -5.262654404902687710e-02
2.278749999999992042e+02 -5.267827772104425460e-02
2.278999999999991815e+02 -5.272946504963293285e-02
2.279249999999991871e+02 -5.278009922173371865e-02
2.279499999999991928e+02 -5.283017753432613095e-02
2.279749999999991985e+02 -5.287969732798411537e-02
2.279999999999992042e+02 -5.292865598742995531e-02
2.280249999999991815e+02 -5.297705094207476317e-02
2.280499999999991871e+02 -5.302487966655175522e-02
2.280749999999991928e+02 -5.307213968123926373e-02
2.280999999999991985e+02 -5.311882855277409721e-02
2.281249999999992042e+02 -5.316494389455343056e-02
2.281499999999991815e+02 -5.321048336722804251e-02
2.281749999999991871e+02 -5.325544467918440217e-02
2.281999999999991928e+02 -5.329982558701444606e-02
2.282249999999991985e+02 -5.334362389597707005e-02
2.282499999999992042e+02 -5.338683746044555617e-02
2.282749999999991815e+02 -5.342946418434580541e-02
2.282999999999991871e+02 -5.347150202158131721e-02
2.283249999999991928e+02 -5.351294897644765652e-02
2.283499999999991985e+02 -5.355380310403344557e-02
2.283749999999992042e+02 -5.359406251061066967e-02
2.283999999999991815e+02 -5.363372535401200042e-02
2.284249999999991871e+02 -5.367278984399492803e-02
2.284499999999991928e+02 -5.371125424259506898e-02
2.284749999999991985e+02 -5.374911686446372933e-02
2.284999999999992042e+02 -5.378637607719563563e-02
2.285249999999991815e+02 -5.382303030164160146e-02
2.285499999999991871e+02 -5.385907801220814195e-02
2.285749999999991928e+02 -5.389451773714543092e-02
2.285999999999991985e+02 -5.392934805881771654e-02
2.286249999999992042e+02 -5.396356761396481350e-02
2.286499999999991815e+02 -5.399717509394762888e-02
2.286749999999991871e+02 -5.403016924497974771e-02
2.286999999999991928e+02 -5.406254886834488405e-02
2.287249999999991985e+02 -5.409431282060091217e-02
2.287499999999992042e+02 -5.412546001377076255e-02
2.287749999999991815e+02 -5.415598941551712925e-02
2.287999999999991871e+02 -5.418590004930385479e-02
2.288249999999991928e+02 -5.421519099454312485e-02
2.288499999999991985e+02 -5.424386138672938201e-02
2.288749999999992042e+02 -5.427191041755611428e-02
2.288999999999991815e+02 -5.429933733502104176e-02
2.289249999999991871e+02 -5.432614144351466390e-02
2.289499999999991928e+02 -5.435232210389666363e-02
2.289749999999991985e+02 -5.437787873355479085e-02
2.289999999999992042e+02 -5.440281080645241463e-02
2.290249999999991815e+02 -5.442711785315904049e-02
2.290499999999991871e+02 -5.445079946086836542e-02
2.290749999999991928e+02 -5.447385527339958233e-02
2.290999999999991985e+02 -5.449628499118684688e-02
2.291249999999991758e+02 -5.451808837125136920e-02
2.291499999999991815e+02 -5.453926522716241732e-02
2.291749999999991871e+02 -5.455981542898133418e-02
2.291999999999991928e+02 -5.457973890319110094e-02
2.292249999999991985e+02 -5.459903563261508247e-02
2.292499999999991758e+02 -5.461770565631685753e-02
2.292749999999991815e+02 -5.463574906948993892e-02
2.292999999999991871e+02 -5.465316602333058355e-02
2.293249999999991928e+02 -5.466995672489854269e-02
2.293499999999991985e+02 -5.468612143696265776e-02
2.293749999999991758e+02 -5.470166047783403540e-02
2.293999999999991815e+02 -5.471657422118410968e-02
2.294249999999991871e+02 -5.473086309584946491e-02
2.294499999999991928e+02 -5.474452758562524390e-02
2.294749999999991985e+02 -5.475756822904160465e-02
2.294999999999991758e+02 -5.476998561912994196e-02
2.295249999999991815e+02 -5.478178040317488451e-02
2.295499999999991871e+02 -5.478913607146192188e-02
2.295749999999991928e+02 -5.477234911865049710e-02
2.295999999999991985e+02 -5.475495419431682109e-02
2.296249999999991758e+02 -5.473695268333683001e-02
2.296499999999991815e+02 -5.471834602244277784e-02
2.296749999999991871e+02 -5.469913569987485541e-02
2.296999999999991928e+02 -5.467932325502119356e-02
2.297249999999991985e+02 -5.466728159117011099e-02
2.297499999999991758e+02 -5.470600666189570638e-02
2.297749999999991815e+02 -5.474410720702570232e-02
2.297999999999991871e+02 -5.478158239817101927e-02
2.298249999999991928e+02 -5.481843146341288525e-02
2.298499999999991985e+02 -5.485465368734800812e-02
2.298749999999991758e+02 -5.489024841112166014e-02
2.298999999999991815e+02 -5.491641747415522412e-02
2.299249999999991871e+02 -5.490478471391279508e-02
2.299499999999991928e+02 -5.489504339991706922e-02
2.299749999999991985e+02 -5.488468221239820033e-02
2.299999999999991758e+02 -5.487370038761836544e-02
2.300249999999991815e+02 -5.486209721535348360e-02
2.300499999999991871e+02 -5.484987203916457527e-02
2.300749999999991928e+02 -5.483702425665592378e-02
2.300999999999991985e+02 -5.482355331972416090e-02
2.301249999999991758e+02 -5.480945873478957481e-02
2.301499999999991815e+02 -5.479474006301682937e-02
2.301749999999991871e+02 -5.477939692052286730e-02
2.301999999999991928e+02 -5.476342897856952691e-02
2.302249999999991985e+02 -5.474683596374465416e-02
2.302499999999991758e+02 -5.472961765812853902e-02
2.302749999999991815e+02 -5.471177389944640451e-02
2.302999999999991871e+02 -5.469330458120749694e-02
2.303249999999991928e+02 -5.467420965283160267e-02
2.303499999999991985e+02 -5.465448911975937657e-02
2.303749999999991758e+02 -5.463414304354879958e-02
2.303999999999991815e+02 -5.461317154196063117e-02
2.304249999999991871e+02 -5.459157478902464805e-02
2.304499999999991928e+02 -5.456935301509714675e-02
2.304749999999991985e+02 -5.454650650689925329e-02
2.304999999999991758e+02 -5.452303560754410278e-02
2.305249999999991815e+02 -5.449894071654814987e-02
2.305499999999991871e+02 -5.447422228983027359e-02
2.305749999999991928e+02 -5.444888083969174480e-02
2.305999999999991701e+02 -5.442291693478745751e-02
2.306249999999991758e+02 -5.439633120007950767e-02
2.306499999999991815e+02 -5.436912431677647789e-02
2.306749999999991871e+02 -5.434129702225926062e-02
2.306999999999991928e+02 -5.431285010999175461e-02
2.307249999999991701e+02 -5.428378442941804438e-02
2.307499999999991758e+02 -5.425410088584439738e-02
2.307749999999991815e+02 -5.422380044030662705e-02
2.307999999999991871e+02 -5.419288410942558337e-02
2.308249999999991928e+02 -5.416135296524466486e-02
2.308499999999991701e+02 -5.412920813505669310e-02
2.308749999999991758e+02 -5.409645080121502220e-02
2.308999999999991815e+02 -5.406308220092958389e-02
2.309249999999991871e+02 -5.402910362605303773e-02
2.309499999999991928e+02 -5.399451642284728431e-02
2.309749999999991701e+02 -5.395932199174201249e-02
2.309999999999991758e+02 -5.392352178707447707e-02
2.310249999999991815e+02 -5.388711731682091499e-02
2.310499999999991871e+02 -5.385011014230894205e-02
2.310749999999991928e+02 -5.381250187792221973e-02
2.310999999999991701e+02 -5.377429419078730982e-02
2.311249999999991758e+02 -5.373548880045064119e-02
2.311499999999991815e+02 -5.369608747854113379e-02
2.311749999999991871e+02 -5.365609204842002739e-02
2.311999999999991928e+02 -5.363029746328189240e-02
2.312249999999991701e+02 -5.361418241657214118e-02
2.312499999999991758e+02 -5.359745385386269212e-02
2.312749999999991815e+02 -5.358011159811556373e-02
2.312999999999991871e+02 -5.356215552680995001e-02
2.313249999999991928e+02 -5.354358557206652380e-02
2.313499999999991701e+02 -5.352440172075975666e-02
2.313749999999991758e+02 -5.350460401461597237e-02
2.313999999999991815e+02 -5.348419255029764063e-02
2.314249999999991871e+02 -5.346316747947438969e-02
2.314499999999991928e+02 -5.344152900887971791e-02
2.314749999999991701e+02 -5.341927740035321004e-02
2.314999999999991758e+02 -5.339641297087039523e-02
2.315249999999991815e+02 -5.337293609255659016e-02
2.315499999999991871e+02 -5.334884719268895986e-02
2.315749999999991928e+02 -5.332414675368307710e-02
2.315999999999991701e+02 -5.329883531306493089e-02
2.316249999999991758e+02 -5.327291346343027145e-02
2.316499999999991815e+02 -5.324638185238995958e-02
2.316749999999991871e+02 -5.321924118249932167e-02
2.316999999999991928e+02 -5.319149221117606963e-02
2.317249999999991701e+02 -5.316313575060242769e-02
2.317499999999991758e+02 -5.313417266761278485e-02
2.317749999999991815e+02 -5.310460388357026579e-02
2.317999999999991871e+02 -5.307443037422651666e-02
2.318249999999991928e+02 -5.304365316956798082e-02
2.318499999999991701e+02 -5.301227335365030213e-02
2.318749999999991758e+02 -5.298029206441703248e-02
2.318999999999991815e+02 -5.294771049350543990e-02
2.319249999999991871e+02 -5.291452988603901481e-02
2.319499999999991928e+02 -5.288075154040538378e-02
2.319749999999991701e+02 -5.284637680802221904e-02
2.319999999999991758e+02 -5.281140709308879827e-02
2.320249999999991815e+02 -5.277584385232496345e-02
2.320499999999991871e+02 -5.273968859469620879e-02
2.320749999999991928e+02 -5.270294288112752773e-02
2.320999999999991701e+02 -5.266560832420098814e-02
2.321249999999991758e+02 -5.262768658784485604e-02
2.321499999999991815e+02 -5.258917938700665567e-02
2.321749999999991871e+02 -5.255008848731634180e-02
2.321999999999991928e+02 -5.251041570473460873e-02
2.322249999999991701e+02 -5.247016290519148501e-02
2.322499999999991758e+02 -5.242933200421090456e-02
2.322749999999991815e+02 -5.238792496652494579e-02
2.322999999999991871e+02 -5.234594380567555300e-02
2.323249999999991644e+02 -5.230339058360614080e-02
2.323499999999991701e+02 -5.226026741023809263e-02
2.323749999999991758e+02 -5.221657644304159712e-02
2.323999999999991815e+02 -5.217231988659179476e-02
2.324249999999991871e+02 -5.212749999211493263e-02
2.324499999999991644e+02 -5.208211905702435363e-02
2.324749999999991701e+02 -5.203617942444591776e-02
2.324999999999991758e+02 -5.198968348273362572e-02
2.325249999999991815e+02 -5.194263366497536144e-02
2.325499999999991871e+02 -5.189503244848829577e-02
2.325749999999991644e+02 -5.184688235430478381e-02
2.325999999999991701e+02 -5.179818594665068499e-02
2.326249999999991758e+02 -5.174894583241183843e-02
2.326499999999991815e+02 -5.169916466059481380e-02
2.326749999999991871e+02 -5.164884512177667780e-02
2.326999999999991644e+02 -5.159798994754751650e-02
2.327249999999991701e+02 -5.154660190994514446e-02
2.327499999999991758e+02 -5.149468382088096680e-02
2.327749999999991815e+02 -5.144223853155911047e-02
2.327999999999991871e+02 -5.138926893188829753e-02
2.328249999999991644e+02 -5.133577794988614801e-02
2.328499999999991701e+02 -5.128176855107571125e-02
2.328749999999991758e+02 -5.122724373787834740e-02
2.328999999999991815e+02 -5.117220654899701238e-02
2.329249999999991871e+02 -5.110855580719176477e-02
2.329499999999991644e+02 -5.100329723239993562e-02
2.329749999999991701e+02 -5.089675389800638050e-02
2.329999999999991758e+02 -5.078969421038345006e-02
2.330249999999991815e+02 -5.068212216108589768e-02
2.330499999999991871e+02 -5.057404178115982446e-02
2.330749999999991644e+02 -5.046545714045675562e-02
2.330999999999991701e+02 -5.035637234693907810e-02
2.331249999999991758e+02 -5.024679154598045427e-02
2.331499999999991815e+02 -5.013671891965554989e-02
2.331749999999991871e+02 -5.003209162957379663e-02
2.331999999999991644e+02 -4.991528900977521693e-02
2.332249999999991701e+02 -4.979786830179162155e-02
2.332499999999991758e+02 -4.967983231542615757e-02
2.332749999999991815e+02 -4.956118391846568716e-02
2.332999999999991871e+02 -4.944192603640110845e-02
2.333249999999991644e+02 -4.932206165212942722e-02
2.333499999999991701e+02 -4.920159380564161772e-02
2.333749999999991758e+02 -4.908052559369840279e-02
2.333999999999991815e+02 -4.895886016948720193e-02
2.334249999999991871e+02 -4.885144748285941835e-02
2.334499999999991644e+02 -4.875132067087366294e-02
2.334749999999991701e+02 -4.865056938231925726e-02
2.334999999999991758e+02 -4.854919532709142671e-02
2.335249999999991815e+02 -4.844720027354191411e-02
2.335499999999991871e+02 -4.834458604845696256e-02
2.335749999999991644e+02 -4.824135453702462634e-02
2.335999999999991701e+02 -4.813750768278421410e-02
2.336249999999991758e+02 -4.803304748756381110e-02
2.336499999999991815e+02 -4.792797601140103003e-02
2.336749999999991871e+02 -4.782229537245125117e-02
2.336999999999991644e+02 -4.771600774687788371e-02
2.337249999999991701e+02 -4.760911536873098371e-02
2.337499999999991758e+02 -4.750162052980877458e-02
2.337749999999991815e+02 -4.739352557950621270e-02
2.337999999999991587e+02 -4.728483292464683713e-02
2.338249999999991644e+02 -4.717554502930008248e-02
2.338499999999991701e+02 -4.706566441458564370e-02
2.338749999999991758e+02 -4.695519365845982063e-02
2.338999999999991815e+02 -4.684413539548899080e-02
2.339249999999991587e+02 -4.673249231660848990e-02
2.339499999999991644e+02 -4.662026716886462363e-02
2.339749999999991701e+02 -4.650746275514538314e-02
2.339999999999991758e+02 -4.639408193389091273e-02
2.340249999999991815e+02 -4.628012761879565784e-02
2.340499999999991587e+02 -4.616560277849181271e-02
2.340749999999991644e+02 -4.605051043621772450e-02
2.340999999999991701e+02 -4.593485366947584747e-02
2.341249999999991758e+02 -4.581863560967142091e-02
2.341499999999991815e+02 -4.570185944173955211e-02
2.341749999999991587e+02 -4.558452840375928211e-02
2.341999999999991644e+02 -4.546664578654856931e-02
2.342249999999991701e+02 -4.534821493325150166e-02
2.342499999999991758e+02 -4.522923923890657255e-02
2.342749999999991815e+02 -4.510972215000449287e-02
2.342999999999991587e+02 -4.498966716403008520e-02
2.343249999999991644e+02 -4.486907782899132030e-02
2.343499999999991701e+02 -4.474795774293636313e-02
2.343749999999991758e+02 -4.462631055345553377e-02
2.343999999999991815e+02 -4.450413995717111132e-02
2.344249999999991587e+02 -4.438144969921375971e-02
2.344499999999991644e+02 -4.425824357268722670e-02
2.344749999999991701e+02 -4.413452541811992841e-02
2.344999999999991758e+02 -4.401029912290250340e-02
2.345249999999991815e+02 -4.388556862071730374e-02
2.345499999999991587e+02 -4.376033789095121890e-02
2.345749999999991644e+02 -4.363461095810007573e-02
2.345999999999991701e+02 -4.350839189115985467e-02
2.346249999999991758e+02 -4.338168480300869795e-02
2.346499999999991815e+02 -4.325449384977324979e-02
2.346749999999991587e+02 -4.312682323018932756e-02
2.346999999999991644e+02 -4.299867718494954083e-02
2.347249999999991701e+02 -4.287005999604003026e-02
2.347499999999991758e+02 -4.274097598606713816e-02
2.347749999999991815e+02 -4.261142951757638381e-02
2.347999999999991587e+02 -4.248142499235896263e-02
2.348249999999991644e+02 -4.235096685074929423e-02
2.348499999999991701e+02 -4.226960298272948446e-02
2.348749999999991758e+02 -4.220363407806001360e-02
2.348999999999991815e+02 -4.213716290826594740e-02
2.349249999999991587e+02 -4.207019133185066484e-02
2.349499999999991644e+02 -4.200272125315424737e-02
2.349749999999991701e+02 -4.193475462210618371e-02
2.349999999999991758e+02 -4.186629343396511271e-02
2.350249999999991815e+02 -4.179733972904711020e-02
2.350499999999991587e+02 -4.172789559244305391e-02
2.350749999999991644e+02 -4.165796315372388009e-02
2.350999999999991701e+02 -4.158754458663364156e-02
2.351249999999991758e+02 -4.151664210877357986e-02
2.351499999999991815e+02 -4.144525798127168120e-02
2.351749999999991587e+02 -4.137339450844339933e-02
2.351999999999991644e+02 -4.130105403744104009e-02
2.352249999999991701e+02 -4.122823895789166221e-02
2.352499999999991758e+02 -4.115495170152421583e-02
2.352749999999991815e+02 -4.108119474178709846e-02
2.352999999999991587e+02 -4.100697059345306816e-02
2.353249999999991644e+02 -4.093228181221643391e-02
2.353499999999991701e+02 -4.085713099427874806e-02
2.353749999999991758e+02 -4.078152077592404889e-02
2.353999999999991815e+02 -4.070545383308452059e-02
2.354249999999991587e+02 -4.062893288089777788e-02
2.354499999999991644e+02 -4.055196067325229220e-02
2.354749999999991701e+02 -4.047454000232530991e-02
2.354999999999991758e+02 -4.039667369811118097e-02
2.355249999999991530e+02 -4.031836462794008424e-02
2.355499999999991587e+02 -4.023961569598850235e-02
2.355749999999991644e+02 -4.016042984278057892e-02
2.355999999999991701e+02 -4.008081004468283526e-02
2.356249999999991758e+02 -4.000075931338799295e-02
2.356499999999991530e+02 -3.992028069539144131e-02
2.356749999999991587e+02 -3.983937727146315277e-02
2.356999999999991644e+02 -3.975805215610671989e-02
2.357249999999991701e+02 -3.967630849701588025e-02
2.357499999999991758e+02 -3.959414947452023770e-02
2.357749999999991530e+02 -3.951157830102575153e-02
2.357999999999991587e+02 -3.942859822044932766e-02
2.358249999999991644e+02 -3.934521250764490968e-02
2.358499999999991701e+02 -3.926142446782509426e-02
2.358749999999991758e+02 -3.917723743597543995e-02
2.358999999999991530e+02 -3.909265477626328034e-02
2.359249999999991587e+02 -3.900767988144211718e-02
2.359499999999991644e+02 -3.892231617224850559e-02
2.359749999999991701e+02 -3.883656709679673968e-02
2.359999999999991758e+02 -3.875706345631903249e-02
2.360249999999991530e+02 -3.869126437569298665e-02
2.360499999999991587e+02 -3.862498628100695386e-02
2.360749999999991644e+02 -3.855823058469230735e-02
2.360999999999991701e+02 -3.849099874358338086e-02
2.361249999999991758e+02 -3.842329225881126187e-02
2.361499999999991530e+02 -3.835511267568721822e-02
2.361749999999991587e+02 -3.828646158357316281e-02
2.361999999999991644e+02 -3.821734061574302843e-02
2.362249999999991701e+02 -3.814775144923022998e-02
2.362499999999991758e+02 -3.807769580466515563e-02
2.362749999999991530e+02 -3.800717544610110465e-02
2.362999999999991587e+02 -3.793619218082833200e-02
2.363249999999991644e+02 -3.786474785917853109e-02
2.363499999999991701e+02 -3.779284437431570248e-02
2.363749999999991758e+02 -3.772048366201739833e-02
2.363999999999991530e+02 -3.764766770044458699e-02
2.364249999999991587e+02 -3.757439850989921504e-02
2.364499999999991644e+02 -3.750067815257442788e-02
2.364749999999991701e+02 -3.742650873228826197e-02
2.364999999999991758e+02 -3.735189239421032176e-02
2.365249999999991530e+02 -3.727683132457813853e-02
2.365499999999991587e+02 -3.720132775040033840e-02
2.365749999999991644e+02 -3.712538393914925627e-02
2.365999999999991701e+02 -3.704900219844720066e-02
2.366249999999991758e+02 -3.697218487573592643e-02
2.366499999999991530e+02 -3.689493435794152787e-02
2.366749999999991587e+02 -3.681725307112525269e-02
2.366999999999991644e+02 -3.673914348012672498e-02
2.367249999999991701e+02 -3.666060808819519151e-02
2.367499999999991758e+02 -3.658164943661355167e-02
2.367749999999991530e+02 -3.650227010430985575e-02
2.367999999999991587e+02 -3.642247270746097609e-02
2.368249999999991644e+02 -3.634225989908636267e-02
2.368499999999991701e+02 -3.626163436863349965e-02
2.368749999999991758e+02 -3.618059884155220424e-02
2.368999999999991530e+02 -3.609915607886226424e-02
2.369249999999991587e+02 -3.601730887671068110e-02
2.369499999999991644e+02 -3.593506006592108587e-02
2.369749999999991701e+02 -3.585241251153499509e-02
2.369999999999991473e+02 -3.576936911234317173e-02
2.370249999999991530e+02 -3.568593280041126165e-02
2.370499999999991587e+02 -3.560210654059571544e-02
2.370749999999991644e+02 -3.551789333005310467e-02
2.370999999999991701e+02 -3.543329619774084061e-02
2.371249999999991473e+02 -3.535080728258672977e-02
2.371499999999991530e+02 -3.529318895058439209e-02
2.371749999999991587e+02 -3.523512880169545058e-02
2.371999999999991644e+02 -3.517662808137470704e-02
2.372249999999991701e+02 -3.511768807579421919e-02
2.372499999999991473e+02 -3.505831011174655176e-02
2.372749999999991530e+02 -3.499849555653754274e-02
2.372999999999991587e+02 -3.493824581786803690e-02
2.373249999999991644e+02 -3.487756234370655017e-02
2.373499999999991701e+02 -3.481644662214957581e-02
2.373749999999991473e+02 -3.475490018127228020e-02
2.373999999999991530e+02 -3.469292458896921366e-02
2.374249999999991587e+02 -3.463052145278516097e-02
2.374499999999991644e+02 -3.456769241973327994e-02
2.374749999999991701e+02 -3.450443917610581529e-02
2.374999999999991473e+02 -3.444076344727316219e-02
2.375249999999991530e+02 -3.437666699747195242e-02
2.375499999999991587e+02 -3.431215162958518167e-02
2.375749999999991644e+02 -3.424721918490979816e-02
2.375999999999991701e+02 -3.418187154291653373e-02
2.376249999999991473e+02 -3.411611062099848685e-02
2.376499999999991530e+02 -3.404993837420970670e-02
2.376749999999991587e+02 -3.398335679499482620e-02
2.376999999999991644e+02 -3.391636791290903591e-02
2.377249999999991701e+02 -3.384897379432713627e-02
2.377499999999991473e+02 -3.378228843869783560e-02
2.377749999999991530e+02 -3.374257938252435418e-02
2.377999999999991587e+02 -3.370246831011854821e-02
2.378249999999991644e+02 -3.366195641678131761e-02
2.378499999999991701e+02 -3.362104493376660841e-02
2.378749999999991473e+02 -3.357973512810402683e-02
2.378999999999991530e+02 -3.353802830241361943e-02
2.379249999999991587e+02 -3.349592579471274978e-02
2.379499999999991644e+02 -3.345342897821170641e-02
2.379749999999991701e+02 -3.341053926110175432e-02
2.379999999999991473e+02 -3.336725808633390911e-02
2.380249999999991530e+02 -3.332358693138916944e-02
2.380499999999991587e+02 -3.327952730803995091e-02
2.380749999999991644e+02 -3.323508076210262424e-02
2.380999999999991701e+02 -3.319024887318194200e-02
2.381249999999991473e+02 -3.314503325440690262e-02
2.381499999999991530e+02 -3.309943555215824618e-02
2.381749999999991587e+02 -3.305345744578784550e-02
2.381999999999991644e+02 -3.300710064733018007e-02
2.382249999999991701e+02 -3.296036690120505985e-02
2.382499999999991473e+02 -3.291325798391348673e-02
2.382749999999991530e+02 -3.286577570372517521e-02
2.382999999999991587e+02 -3.281792190035905804e-02
2.383249999999991644e+02 -3.276969844465520837e-02
2.383499999999991701e+02 -3.272110723824034340e-02
2.383749999999991473e+02 -3.267215021318622264e-02
2.383999999999991530e+02 -3.262282933166028159e-02
2.384249999999991587e+02 -3.257314658556963866e-02
2.384499999999991644e+02 -3.252310399619864206e-02
2.384749999999991701e+02 -3.247270361383852721e-02
2.384999999999991473e+02 -3.242194751741394459e-02
2.385249999999991530e+02 -3.237083781409771238e-02
2.385499999999991587e+02 -3.231937663892426454e-02
2.385749999999991644e+02 -3.226756615439577841e-02
2.385999999999991701e+02 -3.221540855007995474e-02
2.386249999999991473e+02 -3.216290604220668065e-02
2.386499999999991530e+02 -3.211006087325398578e-02
2.386749999999991587e+02 -3.205687531153349201e-02
2.386999999999991644e+02 -3.200335165076714783e-02
2.387249999999991417e+02 -3.194949220966091658e-02
2.387499999999991473e+02 -3.189529933147266377e-02
2.387749999999991530e+02 -3.184077538357568682e-02
2.387999999999991587e+02 -3.178592275701849074e-02
2.388249999999991644e+02 -3.173074386607901282e-02
2.388499999999991417e+02 -3.167524114781476718e-02
2.388749999999991473e+02 -3.161941706161065097e-02
2.388999999999991530e+02 -3.156327408872151852e-02
2.389249999999991587e+02 -3.150681473181107112e-02
2.389499999999991644e+02 -3.145004151448889396e-02
2.389749999999991417e+02 -3.139295698084195591e-02
2.389999999999991473e+02 -3.133556369496547783e-02
2.390249999999991530e+02 -3.127786424048914493e-02
2.390499999999991587e+02 -3.121986122010225045e-02
2.390749999999991644e+02 -3.116155725507412794e-02
2.390999999999991417e+02 -3.110295498477532242e-02
2.391249999999991473e+02 -3.104405706619333197e-02
2.391499999999991530e+02 -3.098486617344959476e-02
2.391749999999991587e+02 -3.092538499731200749e-02
2.391999999999991644e+02 -3.086561624470826604e-02
2.392249999999991417e+02 -3.080556263823618773e-02
2.392499999999991473e+02 -3.074522691567272564e-02
2.392749999999991530e+02 -3.068461182948383978e-02
2.392999999999991587e+02 -3.062372014633199871e-02
2.393249999999991644e+02 -3.056255464658266807e-02
2.393499999999991417e+02 -3.050111812381247831e-02
2.393749999999991473e+02 -3.043941338431345803e-02
2.393999999999991530e+02 -3.037744324660256873e-02
2.394249999999991587e+02 -3.031521054092476894e-02
2.394499999999991644e+02 -3.025271810876244485e-02
2.394749999999991417e+02 -3.018996880234069841e-02
2.394999999999991473e+02 -3.012696548413593481e-02
2.395249999999991530e+02 -3.006371102638389151e-02
2.395499999999991587e+02 -3.000020831058907225e-02
2.395749999999991644e+02 -2.993646022703532611e-02
2.395999999999991417e+02 -2.987246967429749156e-02
2.396249999999991473e+02 -2.980823955875411616e-02
2.396499999999991530e+02 -2.974377279410262212e-02
2.396749999999991587e+02 -2.967907230087504095e-02
2.396999999999991644e+02 -2.961414100595650273e-02
2.397249999999991417e+02 -2.954898184210611595e-02
2.397499999999991473e+02 -2.948359774747826359e-02
2.397749999999991530e+02 -2.941799166514761157e-02
2.397999999999991587e+02 -2.935216654263737499e-02
2.398249999999991644e+02 -2.928612533144742472e-02
2.398499999999991417e+02 -2.921987098658801810e-02
2.398749999999991473e+02 -2.915340646611470563e-02
2.398999999999991530e+02 -2.908673473066662046e-02
2.399249999999991587e+02 -2.901985874300859469e-02
2.399499999999991644e+02 -2.895278146757498949e-02
2.399749999999991417e+02 -2.888724861653082718e-02
2.399999999999991473e+02 -2.885115723029789067e-02
2.400249999999991530e+02 -2.880749174595009787e-02
2.400499999999991587e+02 -2.876354380336828415e-02
2.400749999999991644e+02 -2.871931533460667790e-02
2.400999999999991417e+02 -2.867480829021985811e-02
2.401249999999991473e+02 -2.863002463891192034e-02
2.401499999999991530e+02 -2.858496636718325240e-02
2.401749999999991587e+02 -2.853628530708564315e-02
2.401999999999991360e+02 -2.846155906469225588e-02
2.402249999999991417e+02 -2.838655062786606814e-02
2.402499999999991473e+02 -2.832469643239504675e-02
2.402749999999991530e+02 -2.829290632405758246e-02
2.402999999999991587e+02 -2.826077825096047144e-02
2.403249999999991360e+02 -2.822831257930838444e-02
2.403499999999991417e+02 -2.819550970389470348e-02
2.403749999999991473e+02 -2.817186547391125132e-02
2.403999999999991530e+02 -2.815608708500634202e-02
2.404249999999991587e+02 -2.813998382537379744e-02
2.404499999999991360e+02 -2.812355491308716343e-02
2.404749999999991417e+02 -2.810679958860351491e-02
2.404999999999991473e+02 -2.808971711503285146e-02
2.405249999999991530e+02 -2.807230677840340249e-02
2.405499999999991587e+02 -2.805456788792361211e-02
2.405749999999991360e+02 -2.803649977624166761e-02
2.405999999999991417e+02 -2.801810179969986200e-02
2.406249999999991473e+02 -2.799937333858662503e-02
2.406499999999991530e+02 -2.798031379738491475e-02
2.406749999999991587e+02 -2.796092260501454110e-02
2.406999999999991360e+02 -2.794119921507350404e-02
2.407249999999991417e+02 -2.792114310607285085e-02
2.407499999999991473e+02 -2.790363403596860317e-02
2.407749999999991530e+02 -2.788596840089666365e-02
2.407999999999991587e+02 -2.786717666946820701e-02
2.408249999999991360e+02 -2.784805309264990966e-02
2.408499999999991417e+02 -2.782859703169626372e-02
2.408749999999991473e+02 -2.780880787230795986e-02
2.408999999999991530e+02 -2.778868502488711367e-02
2.409249999999991587e+02 -2.776822792478828017e-02
2.409499999999991360e+02 -2.774743603256511759e-02
2.409749999999991417e+02 -2.772630883421292949e-02
2.409999999999991473e+02 -2.770484584140666881e-02
2.410249999999991530e+02 -2.768304659173508736e-02
2.410499999999991587e+02 -2.766091064892906362e-02
2.410749999999991360e+02 -2.763843760308605513e-02
2.410999999999991417e+02 -2.761562707088952712e-02
2.411249999999991473e+02 -2.759247869582318741e-02
2.411499999999991530e+02 -2.756899214837992690e-02
2.411749999999991587e+02 -2.754516712626650654e-02
2.411999999999991360e+02 -2.752100335460113192e-02
2.412249999999991417e+02 -2.749650058610778047e-02
2.412499999999991473e+02 -2.747165860130287157e-02
2.412749999999991530e+02 -2.744647720867773519e-02
2.412999999999991587e+02 -2.742095624487443650e-02
2.413249999999991360e+02 -2.739509557485630964e-02
2.413499999999991417e+02 -2.736889509207193066e-02
2.413749999999991473e+02 -2.734235471861335906e-02
2.413999999999991530e+02 -2.731547440536845339e-02
2.414249999999991587e+02 -2.728825413216566867e-02
2.414499999999991360e+02 -2.726069390791470773e-02
2.414749999999991417e+02 -2.723279377073764551e-02
2.414999999999991473e+02 -2.720455378809701757e-02
2.415249999999991530e+02 -2.717597405691365986e-02
2.415499999999991587e+02 -2.714705470368115534e-02
2.415749999999991360e+02 -2.711779588457054191e-02
2.415999999999991417e+02 -2.708819778553037474e-02
2.416249999999991473e+02 -2.705826062237887478e-02
2.416499999999991530e+02 -2.702798464088818770e-02
2.416749999999991587e+02 -2.699737011686364346e-02
2.416999999999991360e+02 -2.696641735621373853e-02
2.417249999999991417e+02 -2.693512669501416448e-02
2.417499999999991473e+02 -2.690349849956374592e-02
2.417749999999991530e+02 -2.687153316643422010e-02
2.417999999999991587e+02 -2.683923112251050333e-02
2.418249999999991360e+02 -2.680659282502602034e-02
2.418499999999991417e+02 -2.677361876158879106e-02
2.418749999999991473e+02 -2.674030945020017952e-02
2.418999999999991530e+02 -2.670666543926664485e-02
2.419249999999991303e+02 -2.667268730760376932e-02
2.419499999999991360e+02 -2.663837566443182439e-02
2.419749999999991417e+02 -2.660373114936521316e-02
2.419999999999991473e+02 -2.656875443239177514e-02
2.420249999999991530e+02 -2.653344621384728930e-02
2.420499999999991303e+02 -2.649780722438013769e-02
2.420749999999991360e+02 -2.646183822490878398e-02
2.420999999999991417e+02 -2.642554000657139010e-02
2.421249999999991473e+02 -2.638891339066825464e-02
2.421499999999991530e+02 -2.635195922859579279e-02
2.421749999999991303e+02 -2.631467840177285217e-02
2.421999999999991360e+02 -2.627707182155946189e-02
2.422249999999991417e+02 -2.623914042916790715e-02
2.422499999999991473e+02 -2.620088519556568879e-02
2.422749999999991530e+02 -2.616230712137082234e-02
2.422999999999991303e+02 -2.612340723673988591e-02
2.423249999999991360e+02 -2.608418660124783503e-02
2.423499999999991417e+02 -2.604464630376033055e-02
2.423749999999991473e+02 -2.600478746229901300e-02
2.423999999999991530e+02 -2.596461122389774612e-02
2.424249999999991303e+02 -2.592411876445336466e-02
2.424499999999991360e+02 -2.588331128856695071e-02
2.424749999999991417e+02 -2.584219002937897594e-02
2.424999999999991473e+02 -2.580075624839638440e-02
2.425249999999991530e+02 -2.575901123531305556e-02
2.425499999999991303e+02 -2.571695630782198927e-02
2.425749999999991360e+02 -2.567459281142071489e-02
2.425999999999991417e+02 -2.563192211921004951e-02
2.426249999999991473e+02 -2.562693481389738404e-02
2.426499999999991530e+02 -2.562934458297629753e-02
2.426749999999991303e+02 -2.563144414275682695e-02
2.426999999999991360e+02 -2.563323334991210109e-02
2.427249999999991417e+02 -2.563471208877942525e-02
2.427499999999991473e+02 -2.563588027138671149e-02
2.427749999999991530e+02 -2.563673783747437429e-02
2.427999999999991303e+02 -2.563728475450758118e-02
2.428249999999991360e+02 -2.563752101768387512e-02
2.428499999999991417e+02 -2.563744664993084302e-02
2.428749999999991473e+02 -2.563706170190009972e-02
2.428999999999991530e+02 -2.563636625195071100e-02
2.429249999999991303e+02 -2.563536040612843236e-02
2.429499999999991360e+02 -2.563404429813584059e-02
2.429749999999991417e+02 -2.563241808929689683e-02
2.429999999999991473e+02 -2.563048196851275273e-02
2.430249999999991530e+02 -2.562823615221242537e-02
2.430499999999991303e+02 -2.562568088429542992e-02
2.430749999999991360e+02 -2.562281643606734161e-02
2.430999999999991417e+02 -2.561964310616877960e-02
2.431249999999991473e+02 -2.561616122049747632e-02
2.431499999999991530e+02 -2.561237113212370964e-02
2.431749999999991303e+02 -2.560827322119809193e-02
2.431999999999991360e+02 -2.560386789485361719e-02
2.432249999999991417e+02 -2.559915558710005451e-02
2.432499999999991473e+02 -2.559413675871264823e-02
2.432749999999991530e+02 -2.558881189711356002e-02
2.432999999999991303e+02 -2.558318151624639977e-02
2.433249999999991360e+02 -2.557724615644566338e-02
2.433499999999991417e+02 -2.557100638429799302e-02
2.433749999999991473e+02 -2.550585607029884003e-02
2.433999999999991246e+02 -2.536051649994537291e-02
2.434249999999991303e+02 -2.521480317166359050e-02
2.434499999999991360e+02 -2.506872040233365170e-02
2.434749999999991417e+02 -2.492227254697093261e-02
2.434999999999991473e+02 -2.477546399813355948e-02
2.435249999999991246e+02 -2.462829918531551920e-02
2.435499999999991303e+02 -2.448078257432945160e-02
2.435749999999991360e+02 -2.433291866668103876e-02
2.435999999999991417e+02 -2.418471199893258358e-02
2.436249999999991473e+02 -2.403616714205492402e-02
2.436499999999991246e+02 -2.388728870077137106e-02
2.436749999999991303e+02 -2.373808131289124185e-02
2.436999999999991360e+02 -2.358854964863583287e-02
2.437249999999991417e+02 -2.343869840995279827e-02
2.437499999999991473e+02 -2.328853232982355109e-02
2.437749999999991246e+02 -2.313805617156095701e-02
2.437999999999991303e+02 -2.298727472810014466e-02
2.438249999999991360e+02 -2.283619282127893543e-02
2.438499999999991417e+02 -2.268481530111323211e-02
2.438749999999991473e+02 -2.253314704506251265e-02
2.438999999999991246e+02 -2.238119295728945371e-02
2.439249999999991303e+02 -2.222895796791125866e-02
2.439499999999991360e+02 -2.207644703224626373e-02
2.439749999999991417e+02 -2.192366513005043413e-02
2.439999999999991473e+02 -2.177061726475258696e-02
2.440249999999991246e+02 -2.161730846267909123e-02
2.440499999999991303e+02 -2.146374377227466823e-02
2.440749999999991360e+02 -2.130992826331933390e-02
2.440999999999991417e+02 -2.115586702613754880e-02
2.441249999999991473e+02 -2.100156517080365229e-02
2.441499999999991246e+02 -2.084702782634525672e-02
2.441749999999991303e+02 -2.069226013993634775e-02
2.441999999999991360e+02 -2.053726727609248709e-02
2.442249999999991417e+02 -2.038205441586012426e-02
2.442499999999991473e+02 -2.022662675600198079e-02
2.442749999999991246e+02 -2.007098950818065816e-02
2.442999999999991303e+02 -1.991514789813610825e-02
2.443249999999991360e+02 -1.975910716486797489e-02
2.443499999999991417e+02 -1.960287255980607685e-02
2.443749999999991473e+02 -1.944644934598918976e-02
2.443999999999991246e+02 -1.928984279723270148e-02
2.444249999999991303e+02 -1.913305819730187415e-02
2.444499999999991360e+02 -1.897610083908269143e-02
2.444749999999991417e+02 -1.881897602374932657e-02
2.444999999999991473e+02 -1.866168905993463578e-02
2.445249999999991246e+02 -1.850424526289831326e-02
2.445499999999991303e+02 -1.834664995369698556e-02
2.445749999999991360e+02 -1.818890845835374401e-02
2.445999999999991417e+02 -1.803102610702971703e-02
2.446249999999991473e+02 -1.787300823319479953e-02
2.446499999999991246e+02 -1.771486017280249001e-02
2.446749999999991303e+02 -1.755658726346407891e-02
2.446999999999991360e+02 -1.739819484362653892e-02
2.447249999999991417e+02 -1.723968825175139011e-02
2.447499999999991473e+02 -1.708121314731262871e-02
2.447749999999991246e+02 -1.690185817040796429e-02
2.447999999999991303e+02 -1.672219433614365730e-02
2.448249999999991360e+02 -1.654222704486056975e-02
2.448499999999991417e+02 -1.636196173203376472e-02
2.448749999999991473e+02 -1.618140386752661003e-02
2.448999999999991246e+02 -1.600055895483254095e-02
2.449249999999991303e+02 -1.581943253030524549e-02
2.449499999999991360e+02 -1.563803016238397847e-02
2.449749999999991417e+02 -1.545635745080163083e-02
2.449999999999991473e+02 -1.527442002578800230e-02
2.450249999999991246e+02 -1.509222354726435719e-02
2.450499999999991303e+02 -1.490977370402381784e-02
2.450749999999991360e+02 -1.472707621290978569e-02
2.450999999999991417e+02 -1.454413681797986531e-02
2.451249999999991189e+02 -1.436096128966531452e-02
2.451499999999991246e+02 -1.417755542391941487e-02
2.451749999999991303e+02 -1.399392504136330768e-02
2.451999999999991360e+02 -1.381007598641816742e-02
2.452249999999991417e+02 -1.362601412643387605e-02
2.452499999999991189e+02 -1.344174535081183938e-02
2.452749999999991246e+02 -1.325727557011732380e-02
2.452999999999991303e+02 -1.307261071519094653e-02
2.453249999999991360e+02 -1.288775673624924234e-02
2.453499999999991417e+02 -1.270271960198392572e-02
2.453749999999991189e+02 -1.251750529865277087e-02
2.453999999999991246e+02 -1.233211982916657470e-02
2.454249999999991303e+02 -1.214656921217370338e-02
2.454499999999991360e+02 -1.196085948113758367e-02
2.454749999999991417e+02 -1.177499668341086200e-02
2.454999999999991189e+02 -1.158898687930806463e-02
2.455249999999991246e+02 -1.140283614117186019e-02
2.455499999999991303e+02 -1.121655055243976802e-02
2.455749999999991360e+02 -1.103013620670508475e-02
2.455999999999991417e+02 -1.084359920677938419e-02
2.456249999999991189e+02 -1.065694566374948346e-02
2.456499999999991246e+02 -1.047018169603348287e-02
2.456749999999991303e+02 -1.028331342843995938e-02
2.456999999999991360e+02 -1.009634699122000968e-02
2.457249999999991417e+02 -9.909288519122960368e-03
2.457499999999991189e+02 -9.722144150450940173e-03
2.457749999999991246e+02 -9.544091872087864803e-03
2.457999999999991303e+02 -9.374548919714120743e-03
2.458249999999991360e+02 -9.204809002414729435e-03
2.458499999999991417e+02 -9.034877485002144534e-03
2.458749999999991189e+02 -8.864759753475450269e-03
2.458999999999991246e+02 -8.694461214219607881e-03
2.459249999999991303e+02 -8.523987293204015117e-03
2.459499999999991360e+02 -8.353343435168861936e-03
2.459749999999991417e+02 -8.182535102809780983e-03
2.459999999999991189e+02 -8.011567775957122162e-03
2.460249999999991246e+02 -7.840446950746572663e-03
2.460499999999991303e+02 -7.669178138789704141e-03
2.460749999999991360e+02 -7.497766866335801167e-03
2.460999999999991417e+02 -7.326218673433672335e-03
2.461249999999991189e+02 -7.154539113084840661e-03
2.461499999999991246e+02 -6.982733750396364486e-03
2.461749999999991303e+02 -6.810808161730424852e-03
2.461999999999991360e+02 -6.638767933847899462e-03
2.462249999999991417e+02 -6.466618663053603708e-03
2.462499999999991189e+02 -6.294365954335299704e-03
2.462749999999991246e+02 -6.122015420501386064e-03
2.462999999999991303e+02 -5.949572681320501946e-03
2.463249999999991360e+02 -5.777043362653650101e-03
2.463499999999991417e+02 -5.604433095589654058e-03
2.463749999999991189e+02 -5.431747515578098234e-03
2.463999999999991246e+02 -5.258992261561998283e-03
2.464249999999991303e+02 -5.086172975110996204e-03
2.464499999999991360e+02 -4.913295299552138118e-03
2.464749999999991417e+02 -4.740364879105569106e-03
2.464999999999991189e+02 -4.567387358016307582e-03
2.465249999999991246e+02 -4.394368379688171587e-03
2.465499999999991303e+02 -4.221313585823505132e-03
2.465749999999991360e+02 -4.048228615557187757e-03
2.465999999999991132e+02 -3.875119104598936503e-03
2.466249999999991189e+02 -3.701990684374004571e-03
2.466499999999991246e+02 -3.528848981168140019e-03
2.466749999999991303e+02 -3.355699615276008709e-03
2.466999999999991360e+02 -3.182548200150592602e-03
2.467249999999991132e+02 -3.009400341558400235e-03
2.467499999999991189e+02 -2.836261636736343416e-03
2.467749999999991246e+02 -2.663137673555805197e-03
2.467999999999991303e+02 -2.490034029686667965e-03
2.468249999999991360e+02 -2.316956271769548062e-03
2.468499999999991132e+02 -2.143909954592587101e-03
2.468749999999991189e+02 -1.970900620270772501e-03
2.468999999999991246e+02 -1.797933797434539014e-03
2.469249999999991303e+02 -1.625015000420941547e-03
2.469499999999991360e+02 -1.452149728472803799e-03
2.469749999999991132e+02 -1.279343464942427283e-03
2.469999999999991189e+02 -1.106601676504968389e-03
2.470249999999991246e+02 -9.339298123740124701e-04
2.470499999999991303e+02 -7.613333035294967809e-04
2.470749999999991360e+02 -5.888175619475121206e-04
2.470999999999991132e+02 -4.163879798423221847e-04
2.471249999999991189e+02 -2.440499289128760158e-04
2.471499999999991246e+02 -7.180875960029115587e-05
2.471749999999991303e+02 1.003301996507572540e-04
2.471999999999991360e+02 2.723616431168658495e-04
2.472249999999991132e+02 4.442802885159417912e-04
2.472499999999991189e+02 6.160808777168726765e-04
2.472749999999991246e+02 7.877581774406841640e-04
2.472999999999991303e+02 9.593069799517471834e-04
2.473249999999991360e+02 1.130722103739763111e-03
2.473499999999991132e+02 1.301998394192487203e-03
2.473749999999991189e+02 1.473130724258104457e-03
2.473999999999991246e+02 1.644113995097519791e-03
2.474249999999991303e+02 1.814943136727089354e-03
2.474499999999991360e+02 1.985613108649990268e-03
2.474749999999991132e+02 2.156002471852515139e-03
2.474999999999991189e+02 2.333074636862661217e-03
2.475249999999991246e+02 2.508994066678487886e-03
2.475499999999991303e+02 2.684825752187419614e-03
2.475749999999991360e+02 2.860564234318017148e-03
2.475999999999991132e+02 3.036204070889017559e-03
2.476249999999991189e+02 3.211739837386527654e-03
2.476499999999991246e+02 3.387166127727020849e-03
2.476749999999991303e+02 3.563909515581928367e-03
2.476999999999991360e+02 3.741568186523379445e-03
2.477249999999991132e+02 3.919151189719235172e-03
2.477499999999991189e+02 4.096652986410509803e-03
2.477749999999991246e+02 4.253897729916234632e-03
2.477999999999991303e+02 4.404568950128282673e-03
2.478249999999991360e+02 4.555344149292304447e-03
2.478499999999991132e+02 4.706218706440526596e-03
2.478749999999991189e+02 4.857187982766416647e-03
2.478999999999991246e+02 5.008247322261279687e-03
2.479249999999991303e+02 5.159392052357352453e-03
2.479499999999991360e+02 5.310617484579455670e-03
2.479749999999991132e+02 5.461918915196650737e-03
2.479999999999991189e+02 5.613291625889246100e-03
2.480249999999991246e+02 5.766203741826623694e-03
2.480499999999991303e+02 5.921415822019712033e-03
2.480749999999991360e+02 6.075365531384225790e-03
2.480999999999991132e+02 6.229441438796455392e-03
2.481249999999991189e+02 6.383638873233825166e-03
2.481499999999991246e+02 6.537953139909864937e-03
2.481749999999991303e+02 6.692379520881100441e-03
2.481999999999991360e+02 6.846913275663435265e-03
2.482249999999991132e+02 7.001549641854327641e-03
2.482499999999991189e+02 7.156283835765457103e-03
2.482749999999991246e+02 7.311111053061957084e-03
2.482999999999991303e+02 7.466026469412672534e-03
2.483249999999991076e+02 7.621025241143293723e-03
2.483499999999991132e+02 7.776102505901987851e-03
2.483749999999991189e+02 7.931253383328994502e-03
2.483999999999991246e+02 8.086472975736249541e-03
2.484249999999991303e+02 8.241756368791068252e-03
2.484499999999991076e+02 8.397098632208402358e-03
2.484749999999991132e+02 8.552494820450709870e-03
2.484999999999991189e+02 8.707939973431819136e-03
2.485249999999991246e+02 8.863429117227388312e-03
2.485499999999991303e+02 9.018957264792973327e-03
2.485749999999991076e+02 9.174519416686829909e-03
2.485999999999991132e+02 9.330110561797768862e-03
2.486249999999991189e+02 9.485725678077068859e-03
2.486499999999991246e+02 9.641359733279779298e-03
2.486749999999991303e+02 9.797007685704682209e-03
2.486999999999991076e+02 9.952664484944208009e-03
2.487249999999991132e+02 1.010832507263480402e-02
2.487499999999991189e+02 1.026398438321327912e-02
2.487749999999991246e+02 1.041963734467588922e-02
2.487999999999991303e+02 1.057527887934056783e-02
2.488249999999991076e+02 1.073090390461542594e-02
2.488499999999991132e+02 1.088650733376455432e-02
2.488749999999991189e+02 1.104208407668185593e-02
2.488999999999991246e+02 1.119762904066419311e-02
2.489249999999991303e+02 1.135313713118716282e-02
2.489499999999991076e+02 1.150860325268390424e-02
2.489749999999991132e+02 1.166402230932431401e-02
2.489999999999991189e+02 1.181938920579549655e-02
2.490249999999991246e+02 1.197469884808342183e-02
2.490499999999991303e+02 1.212994614425582686e-02
2.490749999999991076e+02 1.228512600524488303e-02
2.490999999999991132e+02 1.244023334563057123e-02
2.491249999999991189e+02 1.259526308442242282e-02
2.491499999999991246e+02 1.275021014584462424e-02
2.491749999999991303e+02 1.290506946011438054e-02
2.491999999999991076e+02 1.305983596422569983e-02
2.492249999999991132e+02 1.321450460272752259e-02
2.492499999999991189e+02 1.336907032850248242e-02
2.492749999999991246e+02 1.352352810354180181e-02
2.492999999999991303e+02 1.367787289972091994e-02
2.493249999999991076e+02 1.383209969957127292e-02
2.493499999999991132e+02 1.398620349704773197e-02
2.493749999999991189e+02 1.414017929829654817e-02
2.493999999999991246e+02 1.429402212241679890e-02
2.494249999999991303e+02 1.444772700222093052e-02
2.494499999999991076e+02 1.460128898499024781e-02
2.494749999999991132e+02 1.475470313322556001e-02
2.494999999999991189e+02 1.490796452539624485e-02
2.495249999999991246e+02 1.506106825668137271e-02
2.495499999999991303e+02 1.521400943970774820e-02
2.495749999999991076e+02 1.536678320528465924e-02
2.495999999999991132e+02 1.551938470312847276e-02
2.496249999999991189e+02 1.567180910258751322e-02
2.496499999999991246e+02 1.582405159335549885e-02
2.496749999999991303e+02 1.597610738618284246e-02
2.496999999999991076e+02 1.612797171357931506e-02
2.497249999999991132e+02 1.627963983051354535e-02
2.497499999999991189e+02 1.643110701509914798e-02
2.497749999999991246e+02 1.658236856928065397e-02
2.497999999999991019e+02 1.673341981950841190e-02
2.498249999999991076e+02 1.688425611740772964e-02
2.498499999999991132e+02 1.703487284043751770e-02
2.498749999999991189e+02 1.718526539254501898e-02
2.498999999999991246e+02 1.733542920480838495e-02
2.499249999999991019e+02 1.748535973607374949e-02
2.499499999999991076e+02 1.762998590142503610e-02
2.499749999999991132e+02 1.773805898769150249e-02


==> figures/usurper/usurper_pgram_4472.dat <==
1.000000000000000000e+00 5.344528802388566202e-01
1.024999999999999911e+00 5.344498543649599531e-01
1.049999999999999822e+00 5.344467913208599263e-01
1.074999999999999734e+00 5.344436909476482089e-01
1.099999999999999645e+00 5.344405530857363473e-01
1.124999999999999556e+00 5.344373775748321176e-01
1.149999999999999467e+00 5.344341642539517379e-01
1.174999999999999378e+00 5.344309129614117637e-01
1.199999999999999289e+00 5.344276235348256465e-01
1.224999999999999201e+00 5.344242958110878572e-01
1.249999999999999112e+00 5.344209296264019748e-01
1.274999999999999023e+00 5.344175248162379432e-01
1.299999999999998934e+00 5.344140812153644893e-01
1.324999999999998845e+00 5.344105986578174816e-01
1.349999999999998757e+00 5.344070769769124762e-01
1.374999999999998668e+00 5.344035160052456046e-01
1.399999999999998579e+00 5.343999155746683716e-01
1.424999999999998490e+00 5.343962755163045308e-01
1.449999999999998401e+00 5.343925956605426464e-01
1.474999999999998312e+00 5.343888758370207714e-01
1.499999999999998224e+00 5.343851158746405483e-01
1.524999999999998135e+00 5.343813156015502219e-01
1.549999999999998046e+00 5.343774748451496359e-01
1.574999999999997957e+00 5.343735934320783532e-01
1.599999999999997868e+00 5.343696711882143235e-01
1.624999999999997780e+00 5.343657079386804343e-01
1.649999999999997691e+00 5.343617035078281896e-01
1.674999999999997602e+00 5.343576577192326038e-01
1.699999999999997513e+00 5.343535703957068561e-01
1.724999999999997424e+00 5.343494413592773107e-01
1.749999999999997335e+00 5.343452704311880685e-01
1.774999999999997247e+00 5.343410574319074069e-01
1.799999999999997158e+00 5.343368021811027990e-01
1.824999999999997069e+00 5.343325044976562355e-01
1.849999999999996980e+00 5.343281641996462383e-01
1.874999999999996891e+00 5.343237811043589636e-01
1.899999999999996803e+00 5.343193550282704374e-01
1.924999999999996714e+00 5.343148857870491097e-01
1.949999999999996625e+00 5.343103731955535229e-01
1.974999999999996536e+00 5.343058170678238739e-01
1.999999999999996447e+00 5.343012172170782392e-01
2.024999999999996358e+00 5.342965734557167945e-01
2.049999999999996270e+00 5.342918855953077140e-01
2.074999999999996181e+00 5.342871534465817307e-01
2.099999999999996092e+00 5.342823768194466805e-01
2.124999999999996003e+00 5.342775555229580808e-01
2.149999999999995914e+00 5.342726893653346742e-01
2.174999999999995826e+00 5.342677781539373338e-01
2.199999999999995737e+00 5.342628216952955977e-01
2.224999999999995648e+00 5.342578197950518248e-01
2.249999999999995559e+00 5.342527722580178162e-01
2.274999999999995470e+00 5.342476788881209693e-01
2.299999999999995381e+00 5.342425394884264822e-01
2.324999999999995293e+00 5.342373538611242534e-01
2.349999999999995204e+00 5.342321218075333222e-01
2.374999999999995115e+00 5.342268431280777774e-01
2.399999999999995026e+00 5.342215176223130690e-01
2.424999999999994937e+00 5.342161450888897045e-01
2.449999999999994849e+00 5.342107253255687915e-01
2.474999999999994760e+00 5.342052581292174862e-01
2.499999999999994671e+00 5.341997432957906744e-01
2.524999999999994582e+00 5.341941806203411858e-01
2.549999999999994493e+00 5.341885698970086915e-01
2.574999999999994404e+00 5.341829109190128211e-01
2.599999999999994316e+00 5.341772034786610446e-01
2.624999999999994227e+00 5.341714473673270236e-01
2.649999999999994138e+00 5.341656423754507221e-01
2.674999999999994049e+00 5.341597882925530616e-01
2.699999999999993960e+00 5.341538849072031692e-01
2.724999999999993872e+00 5.341479320070244841e-01
2.749999999999993783e+00 5.341419293787057487e-01
2.774999999999993694e+00 5.341358768079663699e-01
2.799999999999993605e+00 5.341297740795827309e-01
2.824999999999993516e+00 5.341236209773558841e-01
2.849999999999993427e+00 5.341174172841327561e-01
2.874999999999993339e+00 5.341111627817757279e-01
2.899999999999993250e+00 5.341048572511792880e-01
2.924999999999993161e+00 5.340985004722551555e-01
2.949999999999993072e+00 5.340920922239253965e-01
2.974999999999992983e+00 5.340856322841247561e-01
2.999999999999992895e+00 5.340791204297941075e-01
3.024999999999992806e+00 5.340725564368646872e-01
3.049999999999992717e+00 5.340659400802698631e-01
3.074999999999992628e+00 5.340592711339304799e-01
3.099999999999992539e+00 5.340525493707529714e-01
3.124999999999992450e+00 5.340457745626169261e-01
3.149999999999992362e+00 5.340389464803914077e-01
3.174999999999992273e+00 5.340320648938974291e-01
3.199999999999992184e+00 5.340251295719290470e-01
3.224999999999992095e+00 5.340181402822353762e-01
3.249999999999992006e+00 5.340110967915275841e-01
3.274999999999991918e+00 5.340039988654587955e-01
3.299999999999991829e+00 5.339968462686267570e-01
3.324999999999991740e+00 5.339896387645682863e-01
3.349999999999991651e+00 5.339823761157567183e-01
3.374999999999991562e+00 5.339750580835883609e-01
3.399999999999991473e+00 5.339676844283810508e-01
3.424999999999991385e+00 5.339602549093819261e-01
3.449999999999991296e+00 5.339527692847358953e-01
3.474999999999991207e+00 5.339452273114970726e-01
3.499999999999991118e+00 5.339376287456305548e-01
3.524999999999991029e+00 5.339299733419867744e-01
3.549999999999990941e+00 5.339222608543093829e-01
3.574999999999990852e+00 5.339144910352323636e-01
3.599999999999990763e+00 5.339066636362600482e-01
3.624999999999990674e+00 5.338987784077758869e-01
3.649999999999990585e+00 5.338908350990307916e-01
3.674999999999990496e+00 5.338828334581361412e-01
3.699999999999990408e+00 5.338747732320681116e-01
3.724999999999990319e+00 5.338666541666405863e-01
3.749999999999990230e+00 5.338584760065196999e-01
3.774999999999990141e+00 5.338502384952173996e-01
3.799999999999990052e+00 5.338419413750673526e-01
3.824999999999989964e+00 5.338335843872431541e-01
3.849999999999989875e+00 5.338251672717344576e-01
3.874999999999989786e+00 5.338166897673425337e-01
3.899999999999989697e+00 5.338081516116902625e-01
3.924999999999989608e+00 5.337995525412005948e-01
3.949999999999989519e+00 5.337908922910905574e-01
3.974999999999989431e+00 5.337821705953756934e-01
3.999999999999989342e+00 5.337733871868571844e-01
4.024999999999989697e+00 5.337645417971119688e-01
4.049999999999989164e+00 5.337556341564959617e-01
4.074999999999988631e+00 5.337466639941349511e-01
4.099999999999988987e+00 5.337376310379104982e-01
4.124999999999989342e+00 5.337285350144640450e-01
4.149999999999988809e+00 5.337193756491918073e-01
4.174999999999988276e+00 5.337101526662217932e-01
4.199999999999988631e+00 5.337008657884253493e-01
4.224999999999988987e+00 5.336915147374123869e-01
4.249999999999988454e+00 5.336820992335017388e-01
4.274999999999987921e+00 5.336726189957463617e-01
4.299999999999988276e+00 5.336630737418918136e-01
4.324999999999988631e+00 5.336534631884076729e-01
4.349999999999988098e+00 5.336437870504524561e-01
4.374999999999987566e+00 5.336340450418768366e-01
4.399999999999987921e+00 5.336242368752243115e-01
4.424999999999988276e+00 5.336143622617031124e-01
4.449999999999987743e+00 5.336044209112068559e-01
4.474999999999987210e+00 5.335944125322928944e-01
4.499999999999987566e+00 5.335843368321676605e-01
4.524999999999987921e+00 5.335741935167018779e-01
4.549999999999987388e+00 5.335639822904042484e-01
4.574999999999986855e+00 5.335537028564231177e-01
4.599999999999987210e+00 5.335433549165402578e-01
4.624999999999987566e+00 5.335329381711624297e-01
4.649999999999987033e+00 5.335224523193098367e-01
4.674999999999986500e+00 5.335118970586182341e-01
4.699999999999986855e+00 5.335012720853272716e-01
4.724999999999987210e+00 5.334905770942663938e-01
4.749999999999986677e+00 5.334798117788593919e-01
4.774999999999986144e+00 5.334689758311152996e-01
4.799999999999986500e+00 5.334580689416152932e-01
4.824999999999986855e+00 5.334470907995082500e-01
4.849999999999986322e+00 5.334360410925005347e-01
4.874999999999985789e+00 5.334249195068632154e-01
4.899999999999986144e+00 5.334137257273960930e-01
4.924999999999986500e+00 5.334024594374530137e-01
4.949999999999985967e+00 5.333911203189154460e-01
4.974999999999985434e+00 5.333797080521831546e-01
4.999999999999985789e+00 5.333682223161754221e-01
5.024999999999986144e+00 5.333566627883259414e-01
5.049999999999985612e+00 5.333450291445556157e-01
5.074999999999985079e+00 5.333333210592956508e-01
5.099999999999985434e+00 5.333215382054518061e-01
5.124999999999985789e+00 5.333096802544091686e-01
5.149999999999985256e+00 5.332977468760322637e-01
5.174999999999984723e+00 5.332857377386367448e-01
5.199999999999985079e+00 5.332736525089941670e-01
5.224999999999985434e+00 5.332614908523335417e-01
5.249999999999984901e+00 5.332492524323162453e-01
5.274999999999984368e+00 5.332369369110288027e-01
5.299999999999984723e+00 5.332245439489889938e-01
5.324999999999985079e+00 5.332120732051272016e-01
5.349999999999984546e+00 5.331995243367800841e-01
5.374999999999984013e+00 5.331868969996855778e-01
5.399999999999984368e+00 5.331741908479674663e-01
5.424999999999984723e+00 5.331614055341361569e-01
5.449999999999984190e+00 5.331485407090694739e-01
5.474999999999983658e+00 5.331355960220204304e-01
5.499999999999984013e+00 5.331225711205934692e-01
5.524999999999984368e+00 5.331094656507385787e-01
5.549999999999983835e+00 5.330962792567560671e-01
5.574999999999983302e+00 5.330830115812671410e-01
5.599999999999983658e+00 5.330696622652272287e-01
5.624999999999984013e+00 5.330562309478976690e-01
5.649999999999983480e+00 5.330427172668460445e-01
5.674999999999982947e+00 5.330291208579460704e-01
5.699999999999983302e+00 5.330154413553492843e-01
5.724999999999983658e+00 5.330016783914931500e-01
5.749999999999983125e+00 5.329878315970874025e-01
5.774999999999982592e+00 5.329739006010965063e-01
5.799999999999982947e+00 5.329598850307439850e-01
5.824999999999983302e+00 5.329457845115005421e-01
5.849999999999982769e+00 5.329315986670584149e-01
5.874999999999982236e+00 5.329173271193514694e-01
5.899999999999982592e+00 5.329029694885192292e-01
5.924999999999982947e+00 5.328885253929166455e-01
5.949999999999982414e+00 5.328739944490895608e-01
5.974999999999981881e+00 5.328593762717795945e-01
5.999999999999982236e+00 5.328446704739050466e-01
6.024999999999982592e+00 5.328298766665535702e-01
6.049999999999982059e+00 5.328149944589666287e-01
6.074999999999981526e+00 5.328000234585528183e-01
6.099999999999981881e+00 5.327849632708562266e-01
6.124999999999982236e+00 5.327698134995449974e-01
6.149999999999981704e+00 5.327545737464157716e-01
6.174999999999981171e+00 5.327392436113770335e-01
6.199999999999981526e+00 5.327238226924452258e-01
6.224999999999981881e+00 5.327083105857178813e-01
6.249999999999981348e+00 5.326927068853865022e-01
6.274999999999980815e+00 5.326770111837119126e-01
6.299999999999981171e+00 5.326612230710170426e-01
6.324999999999981526e+00 5.326453421356800444e-01
6.349999999999980993e+00 5.326293679641229684e-01
6.374999999999980460e+00 5.326133001407923340e-01
6.399999999999980815e+00 5.325971382481666794e-01
6.424999999999981171e+00 5.325808818667352451e-01
6.449999999999980638e+00 5.325645305749839853e-01
6.474999999999980105e+00 5.325480839493968999e-01
6.499999999999980460e+00 5.325315415644331640e-01
6.524999999999980815e+00 5.325149029925272393e-01
6.549999999999980282e+00 5.324981678040713318e-01
6.574999999999979750e+00 5.324813355674060666e-01
6.599999999999980105e+00 5.324644058488092746e-01
6.624999999999980460e+00 5.324473782124922172e-01
6.649999999999979927e+00 5.324302522205814903e-01
6.674999999999979394e+00 5.324130274331020374e-01
6.699999999999979750e+00 5.323957034079859207e-01
6.724999999999980105e+00 5.323782797010387924e-01
6.749999999999979572e+00 5.323607558659486649e-01
6.774999999999979039e+00 5.323431314542561577e-01
6.799999999999979394e+00 5.323254060153640443e-01
6.824999999999979750e+00 5.323075790965003939e-01
6.849999999999979217e+00 5.322896502427305609e-01
6.874999999999978684e+00 5.322716189969411982e-01
6.899999999999979039e+00 5.322534848998139445e-01
6.924999999999979394e+00 5.322352474898296437e-01
6.949999999999978861e+00 5.322169063032510250e-01
6.974999999999978328e+00 5.321984608741051614e-01
6.999999999999978684e+00 5.321799107341923518e-01
7.024999999999979039e+00 5.321612554130478179e-01
7.049999999999978506e+00 5.321424944379431476e-01
7.074999999999977973e+00 5.321236273338796341e-01
7.099999999999978328e+00 5.321046536235661817e-01
7.124999999999978684e+00 5.320855728274113128e-01
7.149999999999978151e+00 5.320663844635042938e-01
7.174999999999977618e+00 5.320470880476252384e-01
7.199999999999977973e+00 5.320276830932023637e-01
7.224999999999978328e+00 5.320081691113233147e-01
7.249999999999977796e+00 5.319885456107074084e-01
7.274999999999977263e+00 5.319688120977063006e-01
7.299999999999977618e+00 5.319489680762794492e-01
7.324999999999977973e+00 5.319290130479854550e-01
7.349999999999977440e+00 5.319089465119801741e-01
7.374999999999976907e+00 5.318887679649835221e-01
7.399999999999977263e+00 5.318684769012851365e-01
7.424999999999977618e+00 5.318480728127288337e-01
7.449999999999977085e+00 5.318275551886730845e-01
7.474999999999976552e+00 5.318069235160284292e-01
7.499999999999976907e+00 5.317861772791931951e-01
7.524999999999977263e+00 5.317653159600785884e-01
7.549999999999976730e+00 5.317443390380708346e-01
7.574999999999976197e+00 5.317232459900274044e-01
7.599999999999976552e+00 5.317020362902654673e-01
7.624999999999976907e+00 5.316807094105485687e-01
7.649999999999976374e+00 5.316592648200609839e-01
7.674999999999975842e+00 5.316377019854174879e-01
7.699999999999976197e+00 5.316160203706231657e-01
7.724999999999976552e+00 5.315942194370797402e-01
7.749999999999976019e+00 5.315722986435550412e-01
7.774999999999975486e+00 5.315502574461949958e-01
7.799999999999975842e+00 5.315280952984740015e-01
7.824999999999976197e+00 5.315058116512119124e-01
7.849999999999975664e+00 5.314834059525436194e-01
7.874999999999975131e+00 5.314608776479078367e-01
7.899999999999975486e+00 5.314382261800343343e-01
7.924999999999975842e+00 5.314154509889286171e-01
7.949999999999975309e+00 5.313925515118650411e-01
7.974999999999974776e+00 5.313695271833498435e-01
7.999999999999975131e+00 5.313463774351327995e-01
8.024999999999975486e+00 5.313231016961726949e-01
8.049999999999975842e+00 5.312996993926449862e-01
8.074999999999974420e+00 5.312761699478989463e-01
8.099999999999974776e+00 5.312525127824642146e-01
8.124999999999975131e+00 5.312287273140202659e-01
8.149999999999973710e+00 5.312048129573990751e-01
8.174999999999974065e+00 5.311807691245535867e-01
8.199999999999974420e+00 5.311565952245478339e-01
8.224999999999974776e+00 5.311322906635479457e-01
8.249999999999975131e+00 5.311078548447898395e-01
8.274999999999973710e+00 5.310832871685892131e-01
8.299999999999974065e+00 5.310585870323007995e-01
8.324999999999974420e+00 5.310337538303122606e-01
8.349999999999972999e+00 5.310087869540411898e-01
8.374999999999973355e+00 5.309836857918892594e-01
8.399999999999973710e+00 5.309584497292596517e-01
8.424999999999974065e+00 5.309330781485197548e-01
8.449999999999974420e+00 5.309075704289822895e-01
8.474999999999972999e+00 5.308819259469117480e-01
8.499999999999973355e+00 5.308561440754828720e-01
8.524999999999973710e+00 5.308302241847777658e-01
8.549999999999972289e+00 5.308041656417625820e-01
8.574999999999972644e+00 5.307779678102814147e-01
8.599999999999972999e+00 5.307516300510243257e-01
8.624999999999973355e+00 5.307251517215243464e-01
8.649999999999973710e+00 5.306985321761321650e-01
8.674999999999972289e+00 5.306717707660026928e-01
8.699999999999972644e+00 5.306448668390758572e-01
8.724999999999972999e+00 5.306178197400548413e-01
8.749999999999971578e+00 5.305906288104023094e-01
8.774999999999971934e+00 5.305632933883083213e-01
8.799999999999972289e+00 5.305358128086867797e-01
8.824999999999972644e+00 5.305081864031409022e-01
8.849999999999972999e+00 5.304804134999571152e-01
8.874999999999971578e+00 5.304524934240900658e-01
8.899999999999971934e+00 5.304244254971245409e-01
8.924999999999972289e+00 5.303962090372948968e-01
8.949999999999970868e+00 5.303678433594186670e-01
8.974999999999971223e+00 5.303393277749223200e-01
8.999999999999971578e+00 5.303106615917955180e-01
9.024999999999971934e+00 5.302818441145792372e-01
9.049999999999972289e+00 5.302528746443562202e-01
9.074999999999970868e+00 5.302237524787198897e-01
9.099999999999971223e+00 5.301944769117576950e-01
9.124999999999971578e+00 5.301650472340416753e-01
9.149999999999970157e+00 5.301354627325992608e-01
9.174999999999970512e+00 5.301057226908999498e-01
9.199999999999970868e+00 5.300758263888285526e-01
9.224999999999971223e+00 5.300457731026787522e-01
9.249999999999971578e+00 5.300155621051160226e-01
9.274999999999970157e+00 5.299851926651769629e-01
9.299999999999970512e+00 5.299546640482392101e-01
9.324999999999970868e+00 5.299239755159961263e-01
9.349999999999969447e+00 5.298931263264515801e-01
9.374999999999969802e+00 5.298621157338858634e-01
9.399999999999970157e+00 5.298309429888437005e-01
9.424999999999970512e+00 5.297996073381178173e-01
9.449999999999970868e+00 5.297681080247125252e-01
9.474999999999969447e+00 5.297364442878409463e-01
9.499999999999969802e+00 5.297046153628920395e-01
9.524999999999970157e+00 5.296726204814181660e-01
9.549999999999968736e+00 5.296404588711082218e-01
9.574999999999969091e+00 5.296081297557703182e-01
9.599999999999969447e+00 5.295756323553092448e-01
9.624999999999969802e+00 5.295429658857083721e-01
9.649999999999970157e+00 5.295101295589965673e-01
9.674999999999968736e+00 5.294771225832436423e-01
9.699999999999969091e+00 5.294439441625329312e-01
9.724999999999969447e+00 5.294105934969238758e-01
9.749999999999968026e+00 5.293770697824655702e-01
9.774999999999968381e+00 5.293433722111243744e-01
9.799999999999968736e+00 5.293094999708215509e-01
9.824999999999969091e+00 5.292754522453548827e-01
9.849999999999969447e+00 5.292412282144136615e-01
9.874999999999968026e+00 5.292068270535459362e-01
9.899999999999968381e+00 5.291722479341232077e-01
9.924999999999968736e+00 5.291374900233315470e-01
9.949999999999967315e+00 5.291025524841601602e-01
9.974999999999967670e+00 5.290674344753433234e-01
9.999999999999968026e+00 5.290321351513701531e-01
1.002499999999996838e+01 5.289966536624413074e-01
1.004999999999996874e+01 5.289609891544670983e-01
1.007499999999996732e+01 5.289251407690137574e-01
1.009999999999996767e+01 5.288891076433036575e-01
1.012499999999996803e+01 5.288528889101882235e-01
1.014999999999996660e+01 5.288164836981129602e-01
1.017499999999996696e+01 5.287798911311070160e-01
1.019999999999996732e+01 5.287431103287477674e-01
1.022499999999996767e+01 5.287061404061391690e-01
1.024999999999996803e+01 5.286689804738980980e-01
1.027499999999996660e+01 5.286316296381117219e-01
1.029999999999996696e+01 5.285940870003305037e-01
1.032499999999996732e+01 5.285563516575234599e-01
1.034999999999996589e+01 5.285184227020767178e-01
1.037499999999996625e+01 5.284802992217516593e-01
1.039999999999996660e+01 5.284419802996629389e-01
1.042499999999996696e+01 5.284034650142538370e-01
1.044999999999996732e+01 5.283647524392718342e-01
1.047499999999996589e+01 5.283258416437462968e-01
1.049999999999996625e+01 5.282867316919516165e-01
1.052499999999996660e+01 5.282474216433918901e-01
1.054999999999996518e+01 5.282079105527756058e-01
1.057499999999996554e+01 5.281681974699775628e-01
1.059999999999996589e+01 5.281282814400196646e-01
1.062499999999996625e+01 5.280881615030486032e-01
1.064999999999996660e+01 5.280478366942980006e-01
1.067499999999996518e+01 5.280073060440800825e-01
1.069999999999996554e+01 5.279665685777341633e-01
1.072499999999996589e+01 5.279256233156194300e-01
1.074999999999996447e+01 5.278844692730813026e-01
1.077499999999996483e+01 5.278431054604131312e-01
1.079999999999996518e+01 5.278015308828455376e-01
1.082499999999996554e+01 5.277597445405144416e-01
1.084999999999996589e+01 5.277177454284222025e-01
1.087499999999996447e+01 5.276755325364251847e-01
1.089999999999996483e+01 5.276331048491860187e-01
1.092499999999996518e+01 5.275904613461648296e-01
1.094999999999996376e+01 5.275476010015809347e-01
1.097499999999996412e+01 5.275045227843873086e-01
1.099999999999996447e+01 5.274612256582367209e-01
1.102499999999996483e+01 5.274177085814492072e-01
1.104999999999996518e+01 5.273739705070064065e-01
1.107499999999996376e+01 5.273300103824879459e-01
1.109999999999996412e+01 5.272858271500688865e-01
1.112499999999996447e+01 5.272414197464725394e-01
1.114999999999996305e+01 5.271967871029566988e-01
1.117499999999996341e+01 5.271519281452637928e-01
1.119999999999996376e+01 5.271068417936115580e-01
1.122499999999996412e+01 5.270615269626450772e-01
1.124999999999996447e+01 5.270159825614187943e-01
1.127499999999996305e+01 5.269702074933589886e-01
1.129999999999996341e+01 5.269242006562292469e-01
1.132499999999996376e+01 5.268779609421160304e-01
1.134999999999996234e+01 5.268314872373719426e-01
1.137499999999996270e+01 5.267847784226095120e-01
1.139999999999996305e+01 5.267378333726523421e-01
1.142499999999996341e+01 5.266906509565051353e-01
1.144999999999996376e+01 5.266432300373360409e-01
1.147499999999996234e+01 5.265955694724239189e-01
1.149999999999996270e+01 5.265476681131433523e-01
1.152499999999996305e+01 5.264995248049235688e-01
1.154999999999996163e+01 5.264511383872110262e-01
1.157499999999996199e+01 5.264025076934468750e-01
1.159999999999996234e+01 5.263536315510335406e-01
1.162499999999996270e+01 5.263045087812888712e-01
1.164999999999996305e+01 5.262551381994227118e-01
1.167499999999996163e+01 5.262055186145068175e-01
1.169999999999996199e+01 5.261556488294322209e-01
1.172499999999996234e+01 5.261055276408773684e-01
1.174999999999996092e+01 5.260551538392813642e-01
1.177499999999996128e+01 5.260045262087921225e-01
1.179999999999996163e+01 5.259536435272578192e-01
1.182499999999996199e+01 5.259025045661650521e-01
1.184999999999996234e+01 5.258511080906219659e-01
1.187499999999996092e+01 5.257994528593181727e-01
1.189999999999996128e+01 5.257475376244837850e-01
1.192499999999996163e+01 5.256953611318621045e-01
1.194999999999996021e+01 5.256429221206737612e-01
1.197499999999996056e+01 5.255902193235660880e-01
1.199999999999996092e+01 5.255372514666020178e-01
1.202499999999996128e+01 5.254840172691983557e-01
1.204999999999996163e+01 5.254305154441124559e-01
1.207499999999996021e+01 5.253767446973839350e-01
1.209999999999996056e+01 5.253227037283071388e-01
1.212499999999996092e+01 5.252683912294074942e-01
1.214999999999995950e+01 5.252138058863702330e-01
1.217499999999995985e+01 5.251589463780467204e-01
1.219999999999996021e+01 5.251038113763755177e-01
1.222499999999996056e+01 5.250483995463750553e-01
1.224999999999996092e+01 5.249927095460776849e-01
1.227499999999995950e+01 5.249367400265259054e-01
1.229999999999995985e+01 5.248804896316997537e-01
1.232499999999996021e+01 5.248239569984982644e-01
1.234999999999995879e+01 5.247671407566917301e-01
1.237499999999995914e+01 5.247100395288961661e-01
1.239999999999995950e+01 5.246526519305090286e-01
1.242499999999995985e+01 5.245949765696851230e-01
1.244999999999996021e+01 5.245370120473076270e-01
1.247499999999995879e+01 5.244787569569235863e-01
1.249999999999995914e+01 5.244202098847243754e-01
1.252499999999995950e+01 5.243613694094895195e-01
1.254999999999995808e+01 5.243022341025518340e-01
1.257499999999995843e+01 5.242428025277683368e-01
1.259999999999995879e+01 5.241830732414578531e-01
1.262499999999995914e+01 5.241230447923778124e-01
1.264999999999995950e+01 5.240627157216662946e-01
1.267499999999995808e+01 5.240020845628102775e-01
1.269999999999995843e+01 5.239411498416121082e-01
1.272499999999995879e+01 5.238799100761241112e-01
1.274999999999995737e+01 5.238183637766280487e-01
1.277499999999995772e+01 5.237565094455784998e-01
1.279999999999995808e+01 5.236943455775643352e-01
1.282499999999995843e+01 5.236318706592721917e-01
1.284999999999995879e+01 5.235690831694275182e-01
1.287499999999995737e+01 5.235059815787667103e-01
1.289999999999995772e+01 5.234425643499878156e-01
1.292499999999995808e+01 5.233788299376952446e-01
1.294999999999995666e+01 5.233147767883784551e-01
1.297499999999995701e+01 5.232504033403387877e-01
1.299999999999995737e+01 5.231857080236778090e-01
1.302499999999995772e+01 5.231206892602197067e-01
1.304999999999995808e+01 5.230553454634877530e-01
1.307499999999995666e+01 5.229896750386516802e-01
1.309999999999995701e+01 5.229236763824789413e-01
1.312499999999995737e+01 5.228573478832905241e-01
1.314999999999995595e+01 5.227906879209163193e-01
1.317499999999995630e+01 5.227236948666540428e-01
1.319999999999995666e+01 5.226563670832106157e-01
1.322499999999995701e+01 5.225887029246629734e-01
1.324999999999995737e+01 5.225207007364052192e-01
1.327499999999995595e+01 5.224523588551067688e-01
1.329999999999995630e+01 5.223836756086629451e-01
1.332499999999995666e+01 5.223146493161449078e-01
1.334999999999995524e+01 5.222452782877577970e-01
1.337499999999995559e+01 5.221755608247794500e-01
1.339999999999995595e+01 5.221054952195273158e-01
1.342499999999995630e+01 5.220350797552959499e-01
1.344999999999995666e+01 5.219643127063172683e-01
1.347499999999995524e+01 5.218931923377008175e-01
1.349999999999995559e+01 5.218217169053996907e-01
1.352499999999995595e+01 5.217498846561442472e-01
1.354999999999995453e+01 5.216776938274030329e-01
1.357499999999995488e+01 5.216051426473256036e-01
1.359999999999995524e+01 5.215322293346935645e-01
1.362499999999995559e+01 5.214589520988706095e-01
1.364999999999995595e+01 5.213853091397574469e-01
1.367499999999995453e+01 5.213112986477174138e-01
1.369999999999995488e+01 5.212369188035543832e-01
1.372499999999995524e+01 5.211621677784478157e-01
1.374999999999995381e+01 5.210870437338901429e-01
1.377499999999995417e+01 5.210115448216495748e-01
1.379999999999995453e+01 5.209356691837084830e-01
1.382499999999995488e+01 5.208594149522191019e-01
1.384999999999995524e+01 5.207827802494313651e-01
1.387499999999995381e+01 5.207057631876669257e-01
1.389999999999995417e+01 5.206283618692404414e-01
1.392499999999995453e+01 5.205505743864158319e-01
1.394999999999995310e+01 5.204723988213540986e-01
1.397499999999995346e+01 5.203938332460539273e-01
1.399999999999995381e+01 5.203148757222992860e-01
1.402499999999995417e+01 5.202355243015953645e-01
1.404999999999995453e+01 5.201557770251362678e-01
1.407499999999995310e+01 5.200756319237200831e-01
1.409999999999995346e+01 5.199950870177109108e-01
1.412499999999995381e+01 5.199141403169743603e-01
1.414999999999995239e+01 5.198327898208309206e-01
1.417499999999995275e+01 5.197510335179893470e-01
1.419999999999995310e+01 5.196688693864847108e-01
1.422499999999995346e+01 5.195862953936465356e-01
1.424999999999995381e+01 5.195033094960033182e-01
1.427499999999995239e+01 5.194199096392601023e-01
1.429999999999995275e+01 5.193360937582106596e-01
1.432499999999995310e+01 5.192518597767050714e-01
1.434999999999995168e+01 5.191672056075685715e-01
1.437499999999995204e+01 5.190821291525608006e-01
1.439999999999995239e+01 5.189966283022998672e-01
1.442499999999995275e+01 5.189107009362140532e-01
1.444999999999995310e+01 5.188243449224787529e-01
1.447499999999995168e+01 5.187375581179562989e-01
1.449999999999995204e+01 5.186503383681285717e-01
1.452499999999995239e+01 5.185626835070494822e-01
1.454999999999995097e+01 5.184745913572773590e-01
1.457499999999995133e+01 5.183860597298034500e-01
1.459999999999995168e+01 5.182970864240105113e-01
1.462499999999995204e+01 5.182076692275933150e-01
1.464999999999995239e+01 5.181178059165011396e-01
1.467499999999995097e+01 5.180274942548819261e-01
1.469999999999995133e+01 5.179367319950142212e-01
1.472499999999995168e+01 5.178455168772423400e-01
1.474999999999995026e+01 5.177538466299118625e-01
1.477499999999995062e+01 5.176617189693148990e-01
1.479999999999995097e+01 5.175691315996175934e-01
1.482499999999995133e+01 5.174760822127962845e-01
1.484999999999995168e+01 5.173825684885763332e-01
1.487499999999995026e+01 5.172885880943682846e-01
1.489999999999995062e+01 5.171941386851965916e-01
1.492499999999995097e+01 5.170992179036401071e-01
1.494999999999994955e+01 5.170038233797613625e-01
1.497499999999994991e+01 5.169079527310493916e-01
1.499999999999995026e+01 5.168116035623402382e-01
1.502499999999995062e+01 5.167147734657582259e-01
1.504999999999995097e+01 5.166174600206566714e-01
1.507499999999994955e+01 5.165196607935292894e-01
1.509999999999994991e+01 5.164213733379685589e-01
1.512499999999995026e+01 5.163225951945755732e-01
1.514999999999994884e+01 5.162233238909078592e-01
1.517499999999994920e+01 5.161235569414004409e-01
1.519999999999994955e+01 5.160232918473022234e-01
1.522499999999994991e+01 5.159225260966078253e-01
1.524999999999995026e+01 5.158212571639866351e-01
1.527499999999994884e+01 5.157194825107139780e-01
1.529999999999994920e+01 5.156171995846017264e-01
1.532499999999994955e+01 5.155144058199219170e-01
1.534999999999994813e+01 5.154110986373515724e-01
1.537499999999994849e+01 5.153072754438833281e-01
1.539999999999994884e+01 5.152029336327701436e-01
1.542499999999994920e+01 5.150980705834394824e-01
1.544999999999994955e+01 5.149926836614427961e-01
1.547499999999994813e+01 5.148867702183638206e-01
1.549999999999994849e+01 5.147803275917428589e-01
1.552499999999994884e+01 5.146733531050372568e-01
1.554999999999994742e+01 5.145658440675094925e-01
1.557499999999994778e+01 5.144577977741742192e-01
1.559999999999994813e+01 5.143492115057308744e-01
1.562499999999994849e+01 5.142400825284716426e-01
1.564999999999994884e+01 5.141304080942207255e-01
1.567499999999994742e+01 5.140201854402617343e-01
1.569999999999994778e+01 5.139094117892527569e-01
1.572499999999994813e+01 5.137980843491569694e-01
1.574999999999994671e+01 5.136862003131773546e-01
1.577499999999994706e+01 5.135737568596602243e-01
1.579999999999994742e+01 5.134607511520424827e-01
1.582499999999994778e+01 5.133471803387646970e-01
1.584999999999994813e+01 5.132330415531929368e-01
1.587499999999994671e+01 5.131183319135443899e-01
1.589999999999994706e+01 5.130030485228119774e-01
1.592499999999994742e+01 5.128871884686938554e-01
1.594999999999994600e+01 5.127707488235048183e-01
1.597499999999994635e+01 5.126537266441090201e-01
1.599999999999994671e+01 5.125361189718253829e-01
1.602499999999994884e+01 5.124179228323819668e-01
1.604999999999994742e+01 5.122991352358010619e-01
1.607499999999994600e+01 5.121797531763434552e-01
1.609999999999994458e+01 5.120597736324256077e-01
1.612499999999994671e+01 5.119391935665357218e-01
1.614999999999994529e+01 5.118180099251594672e-01
1.617499999999994742e+01 5.116962196387009332e-01
1.619999999999994600e+01 5.115738196213978073e-01
1.622499999999994458e+01 5.114508067712425499e-01
1.624999999999994671e+01 5.113271779699078978e-01
1.627499999999994529e+01 5.112029300826657074e-01
1.629999999999994742e+01 5.110780599582928074e-01
1.632499999999994600e+01 5.109525644290154878e-01
1.634999999999994458e+01 5.108264403103951468e-01
1.637499999999994316e+01 5.106996844012827719e-01
1.639999999999994529e+01 5.105722934837045868e-01
1.642499999999994742e+01 5.104442643228042087e-01
1.644999999999994600e+01 5.103155936667509440e-01
1.647499999999994458e+01 5.101862782466526358e-01
1.649999999999994316e+01 5.100563147764829441e-01
1.652499999999994529e+01 5.099256999529887535e-01
1.654999999999994387e+01 5.097944304556197848e-01
1.657499999999994600e+01 5.096625029464296741e-01
1.659999999999994458e+01 5.095299140700055851e-01
1.662499999999994316e+01 5.093966604533782805e-01
1.664999999999994529e+01 5.092627387059388555e-01
1.667499999999994387e+01 5.091281454193516964e-01
1.669999999999994600e+01 5.089928771674838703e-01
1.672499999999994458e+01 5.088569305062947690e-01
1.674999999999994316e+01 5.087203019737808196e-01
1.677499999999994174e+01 5.085829880898722344e-01
1.679999999999994387e+01 5.084449853563446364e-01
1.682499999999994600e+01 5.083062902567508923e-01
1.684999999999994458e+01 5.081668992563234122e-01
1.687499999999994316e+01 5.080268088018894401e-01
1.689999999999994174e+01 5.078860153217842344e-01
1.692499999999994387e+01 5.077445152257771266e-01
1.694999999999994245e+01 5.076023049049604996e-01
1.697499999999994458e+01 5.074593807316940541e-01
1.699999999999994316e+01 5.073157390594907890e-01
1.702499999999994174e+01 5.071713762229496103e-01
1.704999999999994387e+01 5.070262885376594086e-01
1.707499999999994245e+01 5.068804723001116841e-01
1.709999999999994458e+01 5.067339237876168356e-01
1.712499999999994316e+01 5.065866392582121236e-01
1.714999999999994174e+01 5.064386149505880619e-01
1.717499999999994387e+01 5.062898470839747311e-01
1.719999999999994245e+01 5.061403318580814936e-01
1.722499999999994102e+01 5.059900654529890796e-01
1.724999999999994316e+01 5.058390440290768675e-01
1.727499999999994174e+01 5.056872637269255177e-01
1.729999999999994031e+01 5.055347206672304861e-01
1.732499999999994245e+01 5.053814109507103192e-01
1.734999999999994102e+01 5.052273306580260526e-01
1.737499999999994316e+01 5.050724758496958344e-01
1.739999999999994174e+01 5.049168425659849024e-01
1.742499999999994031e+01 5.047604268268393035e-01
1.744999999999994245e+01 5.046032246317889713e-01
1.747499999999994102e+01 5.044452319598617951e-01
1.749999999999994316e+01 5.042864447694899166e-01
1.752499999999994174e+01 5.041268589984231330e-01
1.754999999999994031e+01 5.039664705636326403e-01
1.757499999999994245e+01 5.038052753612500823e-01
1.759999999999994102e+01 5.036432692664364330e-01
1.762499999999993960e+01 5.034804481333196025e-01
1.764999999999994174e+01 5.033168077949113917e-01
1.767499999999994031e+01 5.031523440629973587e-01
1.769999999999993889e+01 5.029870527280605463e-01
1.772499999999994102e+01 5.028209295591810069e-01
1.774999999999993960e+01 5.026539703039760720e-01
1.777499999999994174e+01 5.024861706884661272e-01
1.779999999999994031e+01 5.023175264170269827e-01
1.782499999999993889e+01 5.021480331722761870e-01
1.784999999999994102e+01 5.019776866149915362e-01
1.787499999999993960e+01 5.018064823840253652e-01
1.789999999999994174e+01 5.016344160962112886e-01
1.792499999999994031e+01 5.014614833462789356e-01
1.794999999999993889e+01 5.012876797067589152e-01
1.797499999999994102e+01 5.011130007278992160e-01
1.799999999999993960e+01 5.009374419375753895e-01
1.802499999999993818e+01 5.007609988412132784e-01
1.804999999999994031e+01 5.005836669216676693e-01
1.807499999999993889e+01 5.004054416391745530e-01
1.809999999999993747e+01 5.002263184312398803e-01
1.812499999999993960e+01 5.000462927125562951e-01
1.814999999999993818e+01 4.998653598749078775e-01
1.817499999999994031e+01 4.996835152871056396e-01
1.819999999999993889e+01 4.995007542948723400e-01
1.822499999999993747e+01 4.993170722207659340e-01
1.824999999999993960e+01 4.991324643641108505e-01
1.827499999999993818e+01 4.989469260008710938e-01
1.829999999999994031e+01 4.987604523836033921e-01
1.832499999999993889e+01 4.985730387413463416e-01
1.834999999999993747e+01 4.983846802795439124e-01
1.837499999999993960e+01 4.981953721799549650e-01
1.839999999999993818e+01 4.980051096005781441e-01
1.842499999999993676e+01 4.978138876755467401e-01
1.844999999999993889e+01 4.976217015150640188e-01
1.847499999999993747e+01 4.974285462053019691e-01
1.849999999999993605e+01 4.972344168083318583e-01
1.852499999999993818e+01 4.970393083620267549e-01
1.854999999999993676e+01 4.968432158799858667e-01
1.857499999999993889e+01 4.966461343514409488e-01
1.859999999999993747e+01 4.964480587411946311e-01
1.862499999999993605e+01 4.962489839895130039e-01
1.864999999999993818e+01 4.960489050120532872e-01
1.867499999999993676e+01 4.958478166997807302e-01
1.869999999999993889e+01 4.956457139189069383e-01
1.872499999999993747e+01 4.954425915107578127e-01
1.874999999999993605e+01 4.952384442917479035e-01
1.877499999999993818e+01 4.950332670532773816e-01
1.879999999999993676e+01 4.948270545616408334e-01
1.882499999999993534e+01 4.946198015579664209e-01
1.884999999999993747e+01 4.944115027581267863e-01
1.887499999999993605e+01 4.942021528526678309e-01
1.889999999999993463e+01 4.939917465067230062e-01
1.892499999999993676e+01 4.937802783599422596e-01
1.894999999999993534e+01 4.935677430264124310e-01
1.897499999999993747e+01 4.933541350945848114e-01
1.899999999999993605e+01 4.931394491271926528e-01
1.902499999999993463e+01 4.929236796611814464e-01
1.904999999999993676e+01 4.927068212076421982e-01
1.907499999999993534e+01 4.924888682517178373e-01
1.909999999999993747e+01 4.922698152525487036e-01
1.912499999999993605e+01 4.920496566431940000e-01
1.914999999999993463e+01 4.918283868305575735e-01
1.917499999999993676e+01 4.916060001953279635e-01
1.919999999999993534e+01 4.913824910918945243e-01
1.922499999999993392e+01 4.911578538482801459e-01
1.924999999999993605e+01 4.909320827660858533e-01
1.927499999999993463e+01 4.907051721204166994e-01
1.929999999999993321e+01 4.904771161598019957e-01
1.932499999999993534e+01 4.902479091061486272e-01
1.934999999999993392e+01 4.900175451546667782e-01
1.937499999999993605e+01 4.897860184738047074e-01
1.939999999999993463e+01 4.895533232051901829e-01
1.942499999999993321e+01 4.893194534635649795e-01
1.944999999999993534e+01 4.890844033367308108e-01
1.947499999999993392e+01 4.888481668854709472e-01
1.949999999999993605e+01 4.886107381435109143e-01
1.952499999999993463e+01 4.883721111174540441e-01
1.954999999999993321e+01 4.881322797867201357e-01
1.957499999999993534e+01 4.878912381034873347e-01
1.959999999999993392e+01 4.876489799926456148e-01
1.962499999999993250e+01 4.874054993517447643e-01
1.964999999999993463e+01 4.871607900509259403e-01
1.967499999999993321e+01 4.869148459328817014e-01
1.969999999999993179e+01 4.866676608128073234e-01
1.972499999999993392e+01 4.864192284783520059e-01
1.974999999999993250e+01 4.861695426895585870e-01
1.977499999999993463e+01 4.859185971788282377e-01
1.979999999999993321e+01 4.856663856508780519e-01
1.982499999999993179e+01 4.854129017826802062e-01
1.984999999999993392e+01 4.851581392234412538e-01
1.987499999999993250e+01 4.849020915945467802e-01
1.989999999999993463e+01 4.846447524895270420e-01
1.992499999999993321e+01 4.843861154740105035e-01
1.994999999999993179e+01 4.841261740856964146e-01
1.997499999999993392e+01 4.838649218343202829e-01
1.999999999999993250e+01 4.836023522016131837e-01
2.002499999999993108e+01 4.833384586412679540e-01
2.004999999999993321e+01 4.830732345789114368e-01
2.007499999999993179e+01 4.828066734120910475e-01
2.009999999999993037e+01 4.825387685102137114e-01
2.012499999999993250e+01 4.822695132145531360e-01
2.014999999999993108e+01 4.819989008382008500e-01
2.017499999999993321e+01 4.817269246660633719e-01
2.019999999999993179e+01 4.814535779548259065e-01
2.022499999999993037e+01 4.811788539329491798e-01
2.024999999999993250e+01 4.809027458006324696e-01
2.027499999999993108e+01 4.806252467298235409e-01
2.029999999999993321e+01 4.803463498641787899e-01
2.032499999999993179e+01 4.800660483190729022e-01
2.034999999999993037e+01 4.797843351815814783e-01
2.037499999999993250e+01 4.795012035104697645e-01
2.039999999999993108e+01 4.792166463361968165e-01
2.042499999999992966e+01 4.789306566609058957e-01
2.044999999999993179e+01 4.786432274584259128e-01
2.047499999999993037e+01 4.783543516742689850e-01
2.049999999999992895e+01 4.780640222256370975e-01
2.052499999999993108e+01 4.777722320014356483e-01
2.054999999999992966e+01 4.774789738622580715e-01
2.057499999999993179e+01 4.771842406404218639e-01
2.059999999999993037e+01 4.768880251399638670e-01
2.062499999999992895e+01 4.765903201366661346e-01
2.064999999999993108e+01 4.762911183780655922e-01
2.067499999999992966e+01 4.759904125834793498e-01
2.069999999999993179e+01 4.756881954440156379e-01
2.072499999999993037e+01 4.753844596226162733e-01
2.074999999999992895e+01 4.750791977540716471e-01
2.077499999999993108e+01 4.747724024450544200e-01
2.079999999999992966e+01 4.744640662741478332e-01
2.082499999999992824e+01 4.741541817918873414e-01
2.084999999999993037e+01 4.738427415207977500e-01
2.087499999999992895e+01 4.735297379554270214e-01
2.089999999999992752e+01 4.732151635624020081e-01
2.092499999999992966e+01 4.728990107804637577e-01
2.094999999999992824e+01 4.725812720205185280e-01
2.097499999999993037e+01 4.722619396656999591e-01
2.099999999999992895e+01 4.719410060714140376e-01
2.102499999999992752e+01 4.716184635654039337e-01
2.104999999999992966e+01 4.712943044477979626e-01
2.107499999999992824e+01 4.709685209912018999e-01
2.109999999999993037e+01 4.706411054407368955e-01
2.112499999999992895e+01 4.703120500141297899e-01
2.114999999999992752e+01 4.699813469017728451e-01
2.117499999999992966e+01 4.696489882668293814e-01
2.119999999999992824e+01 4.693149662452709148e-01
2.122499999999992681e+01 4.689792729460096066e-01
2.124999999999992895e+01 4.686419004509413400e-01
2.127499999999992752e+01 4.683028408150741728e-01
2.129999999999992610e+01 4.679620860666017235e-01
2.132499999999992824e+01 4.676196282070110843e-01
2.134999999999992681e+01 4.672754592111761363e-01
2.137499999999992895e+01 4.669295710274781186e-01
2.139999999999992752e+01 4.665819555779000538e-01
2.142499999999992610e+01 4.662326047581573651e-01
2.144999999999992824e+01 4.658815104377896921e-01
2.147499999999992681e+01 4.655286644603095492e-01
2.149999999999992895e+01 4.651740586433157354e-01
2.152499999999992752e+01 4.648176847786200105e-01
2.154999999999992610e+01 4.644595346323878160e-01
2.157499999999992824e+01 4.640995999452648402e-01
2.159999999999992681e+01 4.637378724325380563e-01
2.162499999999992539e+01 4.633743437842574031e-01
2.164999999999992752e+01 4.630090056654073694e-01
2.167499999999992610e+01 4.626418497160472154e-01
2.169999999999992468e+01 4.622728675514800045e-01
2.172499999999992681e+01 4.619020507624144734e-01
2.174999999999992539e+01 4.615293909151264584e-01
2.177499999999992752e+01 4.611548795516330901e-01
2.179999999999992610e+01 4.607785081898810309e-01
2.182499999999992468e+01 4.604002683239146743e-01
2.184999999999992681e+01 4.600201514240730427e-01
2.187499999999992539e+01 4.596381489371714757e-01
2.189999999999992752e+01 4.592542522867093524e-01
2.192499999999992610e+01 4.588684528730643253e-01
2.194999999999992468e+01 4.584807420736952133e-01
2.197499999999992681e+01 4.580911112433673216e-01
2.199999999999992539e+01 4.576995517143446213e-01
2.202499999999992397e+01 4.573060547966437128e-01
2.204999999999992610e+01 4.569106117782274490e-01
2.207499999999992468e+01 4.565132139252685572e-01
2.209999999999992326e+01 4.561138524823570850e-01
2.212499999999992539e+01 4.557125186727629118e-01
2.214999999999992397e+01 4.553092036986761681e-01
2.217499999999992610e+01 4.549038987414656954e-01
2.219999999999992468e+01 4.544965949619353962e-01
2.222499999999992326e+01 4.540872835005828612e-01
2.224999999999992539e+01 4.536759554778805881e-01
2.227499999999992397e+01 4.532626019945496521e-01
2.229999999999992610e+01 4.528472141318377053e-01
2.232499999999992468e+01 4.524297829518091896e-01
2.234999999999992326e+01 4.520102994976333832e-01
2.237499999999992539e+01 4.515887547939034796e-01
2.239999999999992397e+01 4.511651398469134211e-01
2.242499999999992255e+01 4.507394456449972941e-01
2.244999999999992468e+01 4.503116631588236496e-01
2.247499999999992326e+01 4.498817833417483314e-01
2.249999999999992184e+01 4.494497971301121830e-01
2.252499999999992397e+01 4.490156954436020365e-01
2.254999999999992255e+01 4.485794691855874428e-01
2.257499999999992468e+01 4.481411092434654520e-01
2.259999999999992326e+01 4.477006064890267645e-01
2.262499999999992184e+01 4.472579517788107806e-01
2.264999999999992397e+01 4.468131359544743053e-01
2.267499999999992255e+01 4.463661498431796826e-01
2.269999999999992468e+01 4.459169842579615017e-01
2.272499999999992326e+01 4.454656299981297196e-01
2.274999999999992184e+01 4.450120778496593488e-01
2.277499999999992397e+01 4.445563185856039601e-01
2.279999999999992255e+01 4.440983429664916993e-01
2.282499999999992113e+01 4.436381417407499472e-01
2.284999999999992326e+01 4.431757056451370858e-01
2.287499999999992184e+01 4.427110254051736526e-01
2.289999999999992042e+01 4.422440917355631163e-01
2.292499999999992255e+01 4.417748953406677170e-01
2.294999999999992113e+01 4.413034269149462840e-01
2.297499999999992326e+01 4.408296771434122574e-01
2.299999999999992184e+01 4.403536367021100850e-01
2.302499999999992042e+01 4.398752962585896764e-01
2.304999999999992255e+01 4.393946464724063916e-01
2.307499999999992113e+01 4.389116779955759551e-01
2.309999999999992326e+01 4.384263814731160780e-01
2.312499999999992184e+01 4.379387475435259081e-01
2.314999999999992042e+01 4.374487668393123863e-01
2.317499999999992255e+01 4.369564299875083324e-01
2.319999999999992113e+01 4.364617276102180643e-01
2.322499999999991971e+01 4.359646503251305427e-01
2.324999999999992184e+01 4.354651887460939674e-01
2.327499999999992042e+01 4.349633334836539023e-01
2.329999999999991900e+01 4.344590751456195443e-01
2.332499999999992113e+01 4.339524043376519757e-01
2.334999999999991971e+01 4.334433116638081174e-01
2.337499999999992184e+01 4.329317877271660064e-01
2.339999999999992042e+01 4.324178231304106612e-01
2.342499999999991900e+01 4.319014084764211669e-01
2.344999999999992113e+01 4.313825343689094982e-01
2.347499999999991971e+01 4.308611914130290321e-01
2.349999999999992184e+01 4.303373702160053216e-01
2.352499999999992042e+01 4.298110613877784703e-01
2.354999999999991900e+01 4.292822555416609398e-01
2.357499999999992113e+01 4.287509432949624943e-01
2.359999999999991971e+01 4.282171152696965799e-01
2.362499999999991829e+01 4.276807620932264742e-01
2.364999999999992042e+01 4.271418743989529587e-01
2.367499999999991900e+01 4.266004428270143700e-01
2.369999999999991758e+01 4.260564580249848743e-01
2.372499999999991971e+01 4.255099106485779048e-01
2.374999999999991829e+01 4.249607913623680844e-01
2.377499999999992042e+01 4.244090908405149243e-01
2.379999999999991900e+01 4.238547997675134460e-01
2.382499999999991758e+01 4.232979088389238753e-01
2.384999999999991971e+01 4.227384087621307573e-01
2.387499999999991829e+01 4.221762902571141729e-01
2.389999999999992042e+01 4.216115440572082429e-01
2.392499999999991900e+01 4.210441609099030980e-01
2.394999999999991758e+01 4.204741315776170940e-01
2.397499999999991971e+01 4.199014468385066090e-01
2.399999999999991829e+01 4.193260974872763946e-01
2.402499999999991687e+01 4.187480743360002533e-01
2.404999999999991900e+01 4.181673682149394944e-01
2.407499999999991758e+01 4.175839699733914778e-01
2.409999999999991616e+01 4.169978704805334946e-01
2.412499999999991829e+01 4.164090606262784156e-01
2.414999999999991687e+01 4.158175313221372793e-01
2.417499999999991900e+01 4.152232735020962573e-01
2.419999999999991758e+01 4.146262781235080519e-01
2.422499999999991616e+01 4.140265361679755785e-01
2.424999999999991829e+01 4.134240386422611824e-01
2.427499999999991687e+01 4.128187765792003527e-01
2.429999999999991900e+01 4.122107410386113280e-01
2.432499999999991758e+01 4.115999231082460019e-01
2.434999999999991616e+01 4.109863139047117975e-01
2.437499999999991829e+01 4.103699045744390594e-01
2.439999999999991687e+01 4.097506862946206363e-01
2.442499999999991545e+01 4.091286502742039755e-01
2.444999999999991758e+01 4.085037877548457486e-01
2.447499999999991616e+01 4.078760900119189348e-01
2.449999999999991473e+01 4.072455483554953126e-01
2.452499999999991687e+01 4.066121541313580945e-01
2.454999999999991545e+01 4.059758987220141169e-01
2.457499999999991758e+01 4.053367735477268474e-01
2.459999999999991616e+01 4.046947700675321835e-01
2.462499999999991473e+01 4.040498797803007691e-01
2.464999999999991687e+01 4.034020942257798281e-01
2.467499999999991545e+01 4.027514049856550371e-01
2.469999999999991758e+01 4.020978036846171166e-01
2.472499999999991616e+01 4.014412819914485731e-01
2.474999999999991473e+01 4.007818316201078312e-01
2.477499999999991687e+01 4.001194443308299653e-01
2.479999999999991545e+01 3.994541119312201016e-01
2.482499999999991402e+01 3.987858262773837925e-01
2.484999999999991616e+01 3.981145792750441781e-01
2.487499999999991473e+01 3.974403628806726929e-01
2.489999999999991331e+01 3.967631691026266005e-01
2.492499999999991545e+01 3.960829900023058459e-01
2.494999999999991402e+01 3.953998176953096855e-01
2.497499999999991616e+01 3.947136443525981475e-01
2.499999999999991473e+01 3.940244622016679243e-01
2.502499999999991331e+01 3.933322635277413659e-01
2.504999999999991545e+01 3.926370406749463693e-01
2.507499999999991402e+01 3.919387860475317953e-01
2.509999999999991616e+01 3.912374921110591819e-01
2.512499999999991473e+01 3.905331513936213250e-01
2.514999999999991331e+01 3.898257564870765690e-01
2.517499999999991545e+01 3.891153000482626134e-01
2.519999999999991402e+01 3.884017748002480674e-01
2.522499999999991260e+01 3.876851735335740123e-01
2.524999999999991473e+01 3.869654891075035574e-01
2.527499999999991331e+01 3.862427144512879940e-01
2.529999999999991189e+01 3.855168425654353359e-01
2.532499999999991402e+01 3.847878665229813033e-01
2.534999999999991260e+01 3.840557794707670225e-01
2.537499999999991473e+01 3.833205746307369322e-01
2.539999999999991331e+01 3.825822453012332480e-01
2.542499999999991189e+01 3.818407848582958120e-01
2.544999999999991402e+01 3.810961867569570560e-01
2.547499999999991260e+01 3.803484445325864827e-01
2.549999999999991473e+01 3.795975518021792450e-01
2.552499999999991331e+01 3.788435022657046791e-01
2.554999999999991189e+01 3.780862897074296347e-01
2.557499999999991402e+01 3.773259079972526298e-01
2.559999999999991260e+01 3.765623510920662609e-01
2.562499999999991118e+01 3.757956130370759817e-01
2.564999999999991331e+01 3.750256879671824972e-01
2.567499999999991189e+01 3.742525701083187495e-01
2.569999999999991047e+01 3.734762537788313685e-01
2.572499999999991260e+01 3.726967333908361435e-01
2.574999999999991118e+01 3.719140034515989734e-01
2.577499999999991331e+01 3.711280585649052721e-01
2.579999999999991189e+01 3.703388934324397530e-01
2.582499999999991047e+01 3.695465028551871423e-01
2.584999999999991260e+01 3.687508817347978640e-01
2.587499999999991118e+01 3.679520250749946375e-01
2.589999999999991331e+01 3.671499279829654738e-01
2.592499999999991189e+01 3.663445856707515658e-01
2.594999999999991047e+01 3.655359934566582703e-01
2.597499999999991260e+01 3.647241467666559323e-01
2.599999999999991118e+01 3.639090411357776556e-01
2.602499999999990976e+01 3.630906722095387229e-01
2.604999999999991189e+01 3.622690357453364762e-01
2.607499999999991047e+01 3.614441276138573578e-01
2.609999999999990905e+01 3.606159438004988838e-01
2.612499999999991118e+01 3.597844804067792945e-01
2.614999999999990976e+01 3.589497336517410431e-01
2.617499999999991189e+01 3.581116998733833712e-01
2.619999999999991047e+01 3.572703755300567496e-01
2.622499999999990905e+01 3.564257572018921238e-01
2.624999999999991118e+01 3.555778415922032365e-01
2.627499999999990976e+01 3.547266255289113768e-01
2.629999999999991189e+01 3.538721059659480361e-01
2.632499999999991047e+01 3.530142799846696100e-01
2.634999999999990905e+01 3.521531447952719329e-01
2.637499999999991118e+01 3.512886977381896592e-01
2.639999999999990976e+01 3.504209362855055243e-01
2.642499999999990834e+01 3.495559529145361721e-01
2.644999999999991047e+01 3.486995062357666764e-01
2.647499999999990905e+01 3.478395900186218581e-01
2.649999999999990763e+01 3.469762022036241289e-01
2.652499999999990976e+01 3.461093408721722109e-01
2.654999999999990834e+01 3.452390042480235621e-01
2.657499999999991047e+01 3.443651906987571509e-01
2.659999999999990905e+01 3.434878987372357861e-01
2.662499999999990763e+01 3.426071270230585109e-01
2.664999999999990976e+01 3.417228743640167710e-01
2.667499999999990834e+01 3.408351397175434783e-01
2.669999999999991047e+01 3.399439221921435328e-01
2.672499999999990905e+01 3.390492210488398883e-01
2.674999999999990763e+01 3.381510357025938607e-01
2.677499999999990976e+01 3.372493657237295439e-01
2.679999999999990834e+01 3.363442108393412400e-01
2.682499999999990692e+01 3.354355709347068282e-01
2.684999999999990905e+01 3.345234460546781530e-01
2.687499999999990763e+01 3.336078364050784617e-01
2.689999999999990621e+01 3.326887423540711985e-01
2.692499999999990834e+01 3.317661644335438420e-01
2.694999999999990692e+01 3.308401033404556602e-01
2.697499999999990905e+01 3.299491065617800589e-01
2.699999999999990763e+01 3.290665396556721745e-01
2.702499999999990621e+01 3.281802230031355405e-01
2.704999999999990834e+01 3.272901573746787030e-01
2.707499999999990692e+01 3.263963437180963378e-01
2.709999999999990905e+01 3.254987831599409076e-01
2.712499999999990763e+01 3.245974770069945392e-01
2.714999999999990621e+01 3.236924267477256922e-01
2.717499999999990834e+01 3.227836340537240667e-01
2.719999999999990692e+01 3.218711007811344005e-01
2.722499999999990550e+01 3.209548289720656200e-01
2.724999999999990763e+01 3.200348208559965490e-01
2.727499999999990621e+01 3.191110788511553054e-01
2.729999999999990479e+01 3.181836055658892048e-01
2.732499999999990692e+01 3.172524038000188451e-01
2.734999999999990550e+01 3.163174765461816973e-01
2.737499999999990763e+01 3.153788269911399489e-01
2.739999999999990621e+01 3.144364585170885129e-01
2.742499999999990479e+01 3.134903747029447185e-01
2.744999999999990692e+01 3.125405793256084697e-01
2.747499999999990550e+01 3.115870763612138550e-01
2.749999999999990763e+01 3.106298699863592194e-01
2.752499999999990621e+01 3.097005093563723888e-01
2.754999999999990479e+01 3.088469498546388414e-01
2.757499999999990692e+01 3.079893489447215194e-01
2.759999999999990550e+01 3.071277096023266040e-01
2.762499999999990408e+01 3.062620350171051387e-01
2.764999999999990621e+01 3.053923285941028687e-01
2.767499999999990479e+01 3.045185939551936505e-01
2.769999999999990337e+01 3.036408349404917661e-01
2.772499999999990550e+01 3.027590556097385366e-01
2.774999999999990408e+01 3.018732602436760004e-01
2.777499999999990621e+01 3.009834533453711880e-01
2.779999999999990479e+01 3.000896396415568268e-01
2.782499999999990337e+01 2.991918240838988274e-01
2.784999999999990550e+01 2.982900118502851972e-01
2.787499999999990408e+01 2.973842083460513375e-01
2.789999999999990621e+01 2.964744192052045646e-01
2.792499999999990479e+01 2.955606502916018896e-01
2.794999999999990337e+01 2.946429077001195274e-01
2.797499999999990550e+01 2.937211977577762756e-01
2.799999999999990408e+01 2.927955270248364661e-01
2.802499999999990266e+01 2.918659022958900451e-01
2.804999999999990479e+01 2.909323306008831378e-01
2.807499999999990337e+01 2.899948192061413410e-01
2.809999999999990195e+01 2.890533756153501055e-01
2.812499999999990408e+01 2.882268359687579773e-01
2.814999999999990266e+01 2.874176848634065196e-01
2.817499999999990479e+01 2.866042255310776721e-01
2.819999999999990337e+01 2.857864628957230702e-01
2.822499999999990195e+01 2.849644021370978386e-01
2.824999999999990408e+01 2.841380486921432635e-01
2.827499999999990266e+01 2.833074082563172835e-01
2.829999999999990479e+01 2.824724867849221499e-01
2.832499999999990337e+01 2.816332904943559812e-01
2.834999999999990195e+01 2.807898258633613753e-01
2.837499999999990408e+01 2.799420996342228962e-01
2.839999999999990266e+01 2.790901188139312539e-01
2.842499999999990123e+01 2.782338906753072938e-01
2.844999999999990337e+01 2.773734227580924583e-01
2.847499999999990195e+01 2.765087228699907307e-01
2.849999999999990052e+01 2.756397990876870430e-01
2.852499999999990266e+01 2.747666597578059533e-01
2.854999999999990123e+01 2.738893134978409027e-01
2.857499999999990337e+01 2.730077691970459464e-01
2.859999999999990195e+01 2.721220360172713071e-01
2.862499999999990052e+01 2.712321233937677323e-01
2.864999999999990266e+01 2.703380410359443320e-01
2.867499999999990123e+01 2.694397989280794548e-01
2.869999999999990337e+01 2.685374073299852671e-01
2.872499999999990195e+01 2.676902436931015705e-01
2.874999999999990052e+01 2.669317658957417461e-01
2.877499999999990266e+01 2.661687510078228347e-01
2.879999999999990123e+01 2.654012053082911438e-01
2.882499999999989981e+01 2.646291353754729458e-01
2.884999999999990195e+01 2.638525480883872620e-01
2.887499999999990052e+01 2.630714506279863696e-01
2.889999999999989910e+01 2.622858504783588951e-01
2.892499999999990123e+01 2.614957554278921070e-01
2.894999999999989981e+01 2.607011735703685384e-01
2.897499999999990195e+01 2.599021133060183675e-01
2.899999999999990052e+01 2.590985833425233920e-01
2.902499999999989910e+01 2.582905926959606635e-01
2.904999999999990123e+01 2.574781506916965501e-01
2.907499999999989981e+01 2.566612669652408307e-01
2.909999999999990195e+01 2.558399514630113614e-01
2.912499999999990052e+01 2.550142144430794788e-01
2.914999999999989910e+01 2.541840664758439616e-01
2.917499999999990123e+01 2.533495184446395987e-01
2.919999999999989981e+01 2.525105815463067893e-01
2.922499999999989839e+01 2.516672672916929199e-01
2.924999999999990052e+01 2.508195875060904578e-01
2.927499999999989910e+01 2.499675543296244196e-01
2.929999999999989768e+01 2.491111802175778323e-01
2.932499999999989981e+01 2.482504779406561057e-01
2.934999999999989839e+01 2.473854605851871502e-01
2.937499999999990052e+01 2.466650177573894709e-01
2.939999999999989910e+01 2.459673377271764938e-01
2.942499999999989768e+01 2.452649620937890351e-01
2.944999999999989981e+01 2.445578981349120773e-01
2.947499999999989839e+01 2.438461534702447975e-01
2.949999999999990052e+01 2.431297360626683557e-01
2.952499999999989910e+01 2.424086542193678306e-01
2.954999999999989768e+01 2.416829165928686962e-01
2.957499999999989981e+01 2.409525321820235044e-01
2.959999999999989839e+01 2.402175103329290407e-01
2.962499999999989697e+01 2.394778607397611281e-01
2.964999999999989910e+01 2.387335934455658559e-01
2.967499999999989768e+01 2.379847188429578542e-01
2.969999999999989626e+01 2.372312476747653331e-01
2.972499999999989839e+01 2.364731910345900801e-01
2.974999999999989697e+01 2.357105603673074479e-01
2.977499999999989910e+01 2.349433674694884344e-01
2.979999999999989768e+01 2.341716244897480148e-01
2.982499999999989626e+01 2.333953439290243903e-01
2.984999999999989839e+01 2.326145386407758031e-01
2.987499999999989697e+01 2.318292218311059083e-01
2.989999999999989910e+01 2.310394070588244475e-01
2.992499999999989768e+01 2.302451082354075584e-01
2.994999999999989626e+01 2.294463396249084020e-01
2.997499999999989839e+01 2.286431158437675082e-01
2.999999999999989697e+01 2.278354518605640866e-01
3.002499999999989555e+01 2.270482403157815243e-01
3.004999999999989768e+01 2.264129112912734720e-01
3.007499999999989626e+01 2.257727824908955239e-01
3.009999999999989484e+01 2.251278615669350669e-01
3.012499999999989697e+01 2.244781565519727018e-01
3.014999999999989555e+01 2.238236758599702891e-01
3.017499999999989768e+01 2.231644282872990992e-01
3.019999999999989626e+01 2.225004230136577998e-01
3.022499999999989484e+01 2.218316696029447865e-01
3.024999999999989697e+01 2.211581780040035028e-01
3.027499999999989555e+01 2.204799585513229077e-01
3.029999999999989768e+01 2.197970219656201485e-01
3.032499999999989626e+01 2.191093793543646695e-01
3.034999999999989484e+01 2.184170422121891053e-01
3.037499999999989697e+01 2.177200224212328672e-01
3.039999999999989555e+01 2.170183322513816182e-01
3.042499999999989413e+01 2.163119843604295600e-01
3.044999999999989626e+01 2.156009917941384968e-01
3.047499999999989484e+01 2.148853679862211818e-01
3.049999999999989342e+01 2.141651267582172780e-01
3.052499999999989555e+01 2.134402823192899090e-01
3.054999999999989413e+01 2.127108492659185723e-01
3.057499999999989626e+01 2.119768425815110047e-01
3.059999999999989484e+01 2.112382776359108816e-01
3.062499999999989342e+01 2.104951701848173651e-01
3.064999999999989555e+01 2.097475363691065631e-01
3.067499999999989413e+01 2.089953927140617007e-01
3.069999999999989626e+01 2.082387561285056754e-01
3.072499999999989484e+01 2.075165312984724175e-01
3.074999999999989342e+01 2.069600568830073650e-01
3.077499999999989555e+01 2.063987633382084463e-01
3.079999999999989413e+01 2.058326581046593662e-01
3.082499999999989271e+01 2.052617490322467819e-01
3.084999999999989484e+01 2.046860443811708563e-01
3.087499999999989342e+01 2.041055528228588045e-01
3.089999999999989200e+01 2.035202834407594252e-01
3.092499999999989413e+01 2.029302457310721286e-01
3.094999999999989271e+01 2.023354496033439587e-01
3.097499999999989484e+01 2.017359053809852087e-01
3.099999999999989342e+01 2.011316238016787050e-01
3.102499999999989200e+01 2.005226160176811490e-01
3.104999999999989413e+01 1.999088935960329216e-01
3.107499999999989271e+01 1.992904685186507596e-01
3.109999999999989484e+01 1.986673531823183736e-01
3.112499999999989342e+01 1.980395603985867226e-01
3.114999999999989200e+01 1.974071033935392294e-01
3.117499999999989413e+01 1.967699958074787536e-01
3.119999999999989271e+01 1.961282516944912180e-01
3.122499999999989129e+01 1.954818855219037366e-01
3.124999999999989342e+01 1.948309121696402690e-01
3.127499999999989200e+01 1.941753469294633105e-01
3.129999999999989058e+01 1.935152055041036157e-01
3.132499999999989271e+01 1.928505040062933329e-01
3.134999999999989129e+01 1.921812589576769870e-01
3.137499999999989342e+01 1.915074872876194323e-01
3.139999999999989200e+01 1.908292063319007303e-01
3.142499999999989058e+01 1.901464338313070546e-01
3.144999999999989271e+01 1.894591879301079917e-01
3.147499999999989129e+01 1.889330751652196216e-01
3.149999999999989342e+01 1.884201737991086367e-01
3.152499999999989200e+01 1.879024766321882867e-01
3.154999999999989058e+01 1.873799919107470846e-01
3.157499999999989271e+01 1.868527283168995856e-01
3.159999999999989129e+01 1.863206949692639558e-01
3.162499999999988987e+01 1.857839014235276032e-01
3.164999999999989200e+01 1.852423576728873533e-01
3.167499999999989058e+01 1.846960741483867352e-01
3.169999999999988916e+01 1.841450617191279782e-01
3.172499999999989129e+01 1.835893316923707108e-01
3.174999999999988987e+01 1.830288958135099509e-01
3.177499999999989200e+01 1.824637662659308046e-01
3.179999999999989058e+01 1.818939556707606930e-01
3.182499999999988916e+01 1.813194770864734462e-01
3.184999999999989129e+01 1.807403440083997226e-01
3.187499999999988987e+01 1.801565703680963471e-01
3.189999999999989200e+01 1.795681705326083732e-01
3.192499999999989058e+01 1.789751593035948107e-01
3.194999999999988916e+01 1.783775519163486312e-01
3.197499999999989129e+01 1.777753640386756373e-01
3.199999999999988987e+01 1.771686117696668894e-01
3.202499999999989200e+01 1.765573116383389873e-01
3.204999999999989058e+01 1.759414806021519229e-01
3.207499999999988916e+01 1.753211360454097478e-01
3.209999999999988773e+01 1.746962957775357594e-01
3.212499999999988631e+01 1.740669780312139592e-01
3.214999999999989200e+01 1.734332014604367811e-01
3.217499999999989058e+01 1.727949851383975555e-01
3.219999999999988916e+01 1.721523485552837740e-01
3.222499999999988773e+01 1.715464402236924202e-01
3.224999999999988631e+01 1.711117221884968786e-01
3.227499999999989200e+01 1.706722994219640188e-01
3.229999999999989058e+01 1.702281792520533577e-01
3.232499999999988916e+01 1.697793694519328656e-01
3.234999999999988773e+01 1.693258782405766549e-01
3.237499999999988631e+01 1.688677142832340772e-01
3.239999999999989200e+01 1.684048866917768617e-01
3.242499999999988347e+01 1.679374050249186623e-01
3.244999999999988916e+01 1.674652792883085939e-01
3.247499999999988773e+01 1.669885199344961491e-01
3.249999999999988631e+01 1.665071378627708265e-01
3.252499999999989200e+01 1.660211444188650354e-01
3.254999999999988347e+01 1.655305513945385387e-01
3.257499999999988916e+01 1.650353710270229257e-01
3.259999999999988773e+01 1.645356159983395461e-01
3.262499999999988631e+01 1.640312994344892139e-01
3.264999999999989200e+01 1.635224349045070746e-01
3.267499999999988347e+01 1.630090364193834684e-01
3.269999999999988916e+01 1.624911184308636680e-01
3.272499999999988773e+01 1.619686958301038704e-01
3.274999999999988631e+01 1.614417839462063131e-01
3.277499999999989200e+01 1.609103985446131979e-01
3.279999999999988347e+01 1.603745558253782122e-01
3.282499999999988916e+01 1.598342724213035471e-01
3.284999999999988773e+01 1.592895653959429114e-01
3.287499999999988631e+01 1.587404522414797015e-01
3.289999999999988489e+01 1.581869508764786048e-01
3.292499999999988347e+01 1.576290796434916264e-01
3.294999999999988916e+01 1.570668573065582829e-01
3.297499999999988773e+01 1.565003030485640212e-01
3.299999999999988631e+01 1.559294364684709888e-01
3.302499999999988489e+01 1.553542775784317320e-01
3.304999999999988347e+01 1.549818697652685096e-01
3.307499999999988916e+01 1.546178982748398767e-01
3.309999999999988773e+01 1.542493645120735501e-01
3.312499999999988631e+01 1.538762752585848548e-01
3.314999999999988489e+01 1.534986377409340297e-01
3.317499999999988347e+01 1.531164596309563253e-01
3.319999999999988916e+01 1.527297490459737506e-01
3.322499999999988773e+01 1.523385145488682091e-01
3.324999999999988631e+01 1.519427651480284858e-01
3.327499999999988489e+01 1.515425102971592330e-01
3.329999999999988347e+01 1.511377598949558421e-01
3.332499999999988205e+01 1.507285242846435058e-01
3.334999999999988773e+01 1.503148142533875797e-01
3.337499999999988631e+01 1.498966410315600573e-01
3.339999999999988489e+01 1.494740162918756776e-01
3.342499999999988347e+01 1.490469521483917537e-01
3.344999999999988205e+01 1.486154611553697491e-01
3.347499999999988773e+01 1.481795563060037679e-01
3.349999999999988631e+01 1.477392510310125973e-01
3.352499999999988489e+01 1.472945591970959978e-01
3.354999999999988347e+01 1.468454951052518276e-01
3.357499999999988205e+01 1.463920734889656294e-01
3.359999999999988063e+01 1.459343095122609679e-01
3.362499999999988631e+01 1.454722187676138756e-01
3.364999999999988489e+01 1.450058172737380136e-01
3.367499999999988347e+01 1.445351214732359113e-01
3.369999999999988205e+01 1.440601482301170633e-01
3.372499999999988063e+01 1.435809148271825764e-01
3.374999999999988631e+01 1.430974389632852783e-01
3.377499999999988489e+01 1.426097387504561831e-01
3.379999999999988347e+01 1.421178327109016704e-01
3.382499999999988205e+01 1.416217397738775696e-01
3.384999999999988063e+01 1.411214792724362344e-01
3.387499999999988631e+01 1.406259538762640038e-01
3.389999999999988489e+01 1.403744554286554258e-01
3.392499999999988347e+01 1.401185750903593263e-01
3.394999999999988205e+01 1.398583167265118332e-01
3.397499999999988063e+01 1.395936846311446322e-01
3.399999999999988631e+01 1.393246835277624218e-01
3.402499999999988489e+01 1.390513185697911380e-01
3.404999999999988347e+01 1.387735953408929801e-01
3.407499999999988205e+01 1.384915198551517623e-01
3.409999999999988063e+01 1.382050985571339485e-01
3.412499999999987921e+01 1.379143383218016661e-01
3.414999999999988489e+01 1.376192464543038729e-01
3.417499999999988347e+01 1.373198306896366572e-01
3.419999999999988205e+01 1.370160991921571536e-01
3.422499999999988063e+01 1.367080605549720884e-01
3.424999999999987921e+01 1.363957237991962335e-01
3.427499999999988489e+01 1.360790983730674197e-01
3.429999999999988347e+01 1.357581941509287127e-01
3.432499999999988205e+01 1.354330214320839665e-01
3.434999999999988063e+01 1.351035909395127688e-01
3.437499999999987921e+01 1.347699138184533241e-01
3.439999999999987779e+01 1.344320016348507507e-01
3.442499999999988347e+01 1.340898663736792562e-01
3.444999999999988205e+01 1.337435204371182629e-01
3.447499999999988063e+01 1.333929766426110164e-01
3.449999999999987921e+01 1.330382482207866646e-01
3.452499999999987779e+01 1.326793488132491650e-01
3.454999999999988347e+01 1.323162924702397658e-01
3.457499999999988205e+01 1.319490936481703125e-01
3.459999999999988063e+01 1.315777672070321813e-01
3.462499999999987921e+01 1.312023284076699048e-01
3.464999999999987779e+01 1.308227929089404717e-01
3.467499999999988347e+01 1.304391767647422873e-01
3.469999999999988205e+01 1.300514964209233959e-01
3.472499999999988063e+01 1.296597687120625564e-01
3.474999999999987921e+01 1.292640108581491198e-01
3.477499999999987779e+01 1.289484063185555862e-01
3.479999999999988347e+01 1.287891757209743970e-01
3.482499999999988205e+01 1.286257350504171337e-01
3.484999999999988063e+01 1.284580859725553137e-01
3.487499999999987921e+01 1.282862305640782019e-01
3.489999999999987779e+01 1.281101713133528108e-01
3.492499999999987637e+01 1.279299111209475648e-01
3.494999999999988205e+01 1.277454533000419168e-01
3.497499999999988063e+01 1.275568015766922469e-01
3.499999999999987921e+01 1.273639600899879321e-01
3.502499999999987779e+01 1.271669333920577294e-01
3.504999999999987637e+01 1.269657264479676639e-01
3.507499999999988205e+01 1.267603446354705343e-01
3.509999999999988063e+01 1.265507937446425368e-01
3.512499999999987921e+01 1.263370799773744779e-01
3.514999999999987779e+01 1.261192099467448868e-01
3.517499999999987637e+01 1.258971906762543780e-01
3.519999999999987494e+01 1.256710295989387216e-01
3.522499999999988063e+01 1.254407345563440246e-01
3.524999999999987921e+01 1.252063137973761786e-01
3.527499999999987779e+01 1.249677759770252833e-01
3.529999999999987637e+01 1.247251301549505559e-01
3.532499999999987494e+01 1.244783857939488897e-01
3.534999999999988063e+01 1.242275527582879652e-01
3.537499999999987921e+01 1.239726413119196236e-01
3.539999999999987779e+01 1.237136621165539491e-01
3.542499999999987637e+01 1.234506262296286294e-01
3.544999999999987494e+01 1.231835451021329048e-01
3.547499999999988063e+01 1.229124305763228397e-01
3.549999999999987921e+01 1.226372948833080734e-01
3.552499999999987779e+01 1.223581506405162916e-01
3.554999999999987637e+01 1.220750108490451652e-01
3.557499999999987494e+01 1.217878888908881102e-01
3.559999999999988063e+01 1.214967985260400757e-01
3.562499999999987921e+01 1.212017538895071578e-01
3.564999999999987779e+01 1.209027694881728288e-01
3.567499999999987637e+01 1.205998601975792200e-01
3.569999999999987494e+01 1.202930412585766773e-01
3.572499999999987352e+01 1.201593940779856484e-01
3.574999999999987921e+01 1.200899806672297565e-01
3.577499999999987779e+01 1.200165122538382895e-01
3.579999999999987637e+01 1.199389881297159843e-01
3.582499999999987494e+01 1.198574079774886864e-01
3.584999999999987352e+01 1.197717718713074281e-01
3.587499999999987921e+01 1.196820802775267201e-01
3.589999999999987779e+01 1.195883340552602453e-01
3.592499999999987637e+01 1.194905344568183425e-01
3.594999999999987494e+01 1.193886831280215610e-01
3.597499999999987352e+01 1.192827821083877193e-01
3.599999999999987210e+01 1.191728338312045554e-01
3.602499999999987779e+01 1.190588411234709959e-01
3.604999999999987637e+01 1.189408072057191595e-01
3.607499999999987494e+01 1.188187356917095733e-01
3.609999999999987352e+01 1.186926305880074278e-01
3.612499999999987210e+01 1.185624962934339333e-01
3.614999999999987779e+01 1.184283375983895825e-01
3.617499999999987637e+01 1.182901596840612579e-01
3.619999999999987494e+01 1.181479681214989280e-01
3.622499999999987352e+01 1.180017688705802259e-01
3.624999999999987210e+01 1.178515682788450619e-01
3.627499999999987779e+01 1.176973730802068074e-01
3.629999999999987637e+01 1.175391903935519566e-01
3.632499999999987494e+01 1.173770277212117102e-01
3.634999999999987352e+01 1.172108929473180128e-01
3.637499999999987210e+01 1.170407943360400327e-01
3.639999999999987779e+01 1.168667405296998363e-01
3.642499999999987637e+01 1.166887405467796623e-01
3.644999999999987494e+01 1.165068037798048101e-01
3.647499999999987352e+01 1.163209399931173504e-01
3.649999999999987210e+01 1.161311593205336529e-01
3.652499999999987068e+01 1.159374722628930404e-01
3.654999999999987637e+01 1.157398896854943127e-01
3.657499999999987494e+01 1.155384228154199694e-01
3.659999999999987352e+01 1.153330832387597232e-01
3.662499999999987210e+01 1.151238828977196871e-01
3.664999999999987068e+01 1.149108340876356799e-01
3.667499999999987637e+01 1.146939494538741638e-01
3.669999999999987494e+01 1.144763865680172576e-01
3.672499999999987352e+01 1.145401653767848665e-01
3.674999999999987210e+01 1.146002556026487207e-01
3.677499999999987068e+01 1.146564326827841651e-01
3.679999999999986926e+01 1.147086917267622214e-01
3.682499999999987494e+01 1.147570282113737350e-01
3.684999999999987352e+01 1.148014379819527336e-01
3.687499999999987210e+01 1.148419172535994626e-01
3.689999999999987068e+01 1.148784626122847929e-01
3.692499999999986926e+01 1.149110710158463139e-01
3.694999999999987494e+01 1.149397397948679345e-01
3.697499999999987352e+01 1.149644666534408305e-01
3.699999999999987210e+01 1.149852496698188647e-01
3.702499999999987068e+01 1.150020872969546998e-01
3.704999999999986926e+01 1.150149783629154238e-01
3.707499999999987494e+01 1.150239220711909982e-01
3.709999999999987352e+01 1.150289180008804008e-01
3.712499999999987210e+01 1.150299661067675783e-01
3.714999999999987068e+01 1.150270667192741653e-01
3.717499999999986926e+01 1.150202205443028869e-01
3.719999999999987494e+01 1.150094286629601004e-01
3.722499999999987352e+01 1.149946925311686186e-01
3.724999999999987210e+01 1.149760139791581315e-01
3.727499999999987068e+01 1.149533952108441476e-01
3.729999999999986926e+01 1.149268388030952742e-01
3.732499999999986784e+01 1.148963477048777909e-01
3.734999999999987352e+01 1.148619252362992199e-01
3.737499999999987210e+01 1.148235750875238464e-01
3.739999999999987068e+01 1.147813013175876945e-01
3.742499999999986926e+01 1.147351083530991633e-01
3.744999999999986784e+01 1.146850009868232156e-01
3.747499999999987352e+01 1.146309843761655067e-01
3.749999999999987210e+01 1.145730640415351109e-01
3.752499999999987068e+01 1.145112458646133508e-01
3.754999999999986926e+01 1.144455360865047483e-01
3.757499999999986784e+01 1.143759413057862800e-01
3.759999999999986642e+01 1.143024684764555182e-01
3.762499999999987210e+01 1.142251249057689294e-01
3.764999999999987068e+01 1.141439182519820156e-01
3.767499999999986926e+01 1.140588565219897016e-01
3.769999999999986784e+01 1.139699480688672606e-01
3.772499999999986642e+01 1.138772015893102091e-01
3.774999999999987210e+01 1.137861172182152159e-01
3.777499999999987068e+01 1.139023060431165746e-01
3.779999999999986926e+01 1.140146513645685228e-01
3.782499999999986784e+01 1.141231467364439284e-01
3.784999999999986642e+01 1.142277860634044601e-01
3.787499999999987210e+01 1.143285636023388396e-01
3.789999999999987068e+01 1.144254739636835494e-01
3.792499999999986926e+01 1.145185121126460343e-01
3.794999999999986784e+01 1.146076733703222938e-01
3.797499999999986642e+01 1.146929534147045626e-01
3.799999999999987210e+01 1.147743482815840044e-01
3.802499999999987068e+01 1.148518543653476026e-01
3.804999999999986926e+01 1.149254684196678866e-01
3.807499999999986784e+01 1.149951875580829258e-01
3.809999999999986642e+01 1.150610092544673418e-01
3.812499999999986500e+01 1.151229313433967949e-01
3.814999999999987068e+01 1.151809520204097048e-01
3.817499999999986926e+01 1.152350698421464731e-01
3.819999999999986784e+01 1.152852837263941554e-01
3.822499999999986642e+01 1.153315929520177252e-01
3.824999999999986500e+01 1.153739971587820629e-01
3.827499999999987068e+01 1.154124963470639087e-01
3.829999999999986926e+01 1.154470908774657412e-01
3.832499999999986784e+01 1.154777814703106115e-01
3.834999999999986642e+01 1.155045692050370165e-01
3.837499999999986500e+01 1.155274555194854419e-01
3.839999999999986358e+01 1.155464422090806687e-01
3.842499999999986926e+01 1.155615314259056531e-01
3.844999999999986784e+01 1.155727256776737655e-01
3.847499999999986642e+01 1.155800278265927683e-01
3.849999999999986500e+01 1.155834410881366875e-01
3.852499999999986358e+01 1.155829690296947543e-01
3.854999999999986926e+01 1.155786155691464201e-01
3.857499999999986784e+01 1.155703849733080296e-01
3.859999999999986642e+01 1.155582818563027081e-01
3.862499999999986500e+01 1.155423111778180884e-01
3.864999999999986358e+01 1.155224782412705153e-01
3.867499999999986926e+01 1.154987886918778656e-01
3.869999999999986784e+01 1.154712485146296985e-01
3.872499999999986642e+01 1.154398640321690483e-01
3.874999999999986500e+01 1.154046419025844955e-01
3.877499999999986358e+01 1.153655891171010417e-01
3.879999999999986926e+01 1.153227129976926446e-01
3.882499999999986784e+01 1.152760211946055463e-01
3.884999999999986642e+01 1.152255216837832635e-01
3.887499999999986500e+01 1.152960641897730620e-01
3.889999999999986358e+01 1.154573673404609563e-01
3.892499999999986215e+01 1.156148804156451049e-01
3.894999999999986784e+01 1.157685961244820094e-01
3.897499999999986642e+01 1.159185075096474671e-01
3.899999999999986500e+01 1.160646079487006876e-01
3.902499999999986358e+01 1.162068911553509748e-01
3.904999999999986215e+01 1.163453511806317731e-01
3.907499999999986784e+01 1.164799824139710199e-01
3.909999999999986642e+01 1.166107795841670597e-01
3.912499999999986500e+01 1.167377377602769745e-01
3.914999999999986358e+01 1.168608523523861076e-01
3.917499999999986215e+01 1.169801191122990386e-01
3.919999999999986073e+01 1.170955341341195222e-01
3.922499999999986642e+01 1.172070938547425806e-01
3.924999999999986500e+01 1.173147950542310358e-01
3.927499999999986358e+01 1.174186348561139792e-01
3.929999999999986215e+01 1.175186107275686259e-01
3.932499999999986073e+01 1.176147204795154055e-01
3.934999999999986642e+01 1.177069622666060272e-01
3.937499999999986500e+01 1.177953345871149693e-01
3.939999999999986358e+01 1.178798362827408186e-01
3.942499999999986215e+01 1.179604665382964490e-01
3.944999999999986073e+01 1.180372248813076064e-01
3.947499999999986642e+01 1.181101111815217319e-01
3.949999999999986500e+01 1.181791256503015169e-01
3.952499999999986358e+01 1.182442688399432257e-01
3.954999999999986215e+01 1.183055416428825807e-01
3.957499999999986073e+01 1.183629452908131763e-01
3.959999999999986642e+01 1.184164813537127992e-01
3.962499999999986500e+01 1.184661517387668866e-01
3.964999999999986358e+01 1.185119586892092458e-01
3.967499999999986215e+01 1.185539047830613119e-01
3.969999999999986073e+01 1.185919929317871824e-01
3.972499999999985931e+01 1.186262263788544352e-01
3.974999999999986500e+01 1.186566086982060592e-01
3.977499999999986358e+01 1.186831437926488125e-01
3.979999999999986215e+01 1.187058358921395385e-01
3.982499999999986073e+01 1.187246895520085721e-01
3.984999999999985931e+01 1.187397096510731248e-01
3.987499999999986500e+01 1.187509013896860810e-01
3.989999999999986358e+01 1.187582702876924939e-01
3.992499999999986215e+01 1.187618221823045078e-01
3.994999999999986073e+01 1.187615632259008819e-01
3.997499999999985931e+01 1.187574998837448853e-01
3.999999999999985789e+01 1.187496389316240186e-01
4.002499999999986358e+01 1.187379874534179036e-01
4.004999999999986215e+01 1.188186508905816480e-01
4.007499999999986073e+01 1.190316367267116177e-01
4.009999999999985931e+01 1.192408893764413530e-01
4.012499999999985789e+01 1.194464002853822399e-01
4.014999999999986358e+01 1.196481612111597176e-01
4.017499999999986215e+01 1.198461642248470627e-01
4.019999999999986073e+01 1.200404017123048866e-01
4.022499999999985931e+01 1.202308663754452223e-01
4.024999999999985789e+01 1.204175512334025727e-01
4.027499999999986358e+01 1.206004496236214862e-01
4.029999999999986215e+01 1.207795552028589625e-01
4.032499999999986073e+01 1.209548619480924347e-01
4.034999999999985931e+01 1.211263641573499250e-01
4.037499999999985789e+01 1.212940564504429164e-01
4.039999999999986358e+01 1.214579337696196637e-01
4.042499999999986215e+01 1.216179913801264945e-01
4.044999999999986073e+01 1.217742248706745745e-01
4.047499999999985931e+01 1.219266301538327463e-01
4.049999999999985789e+01 1.220752034663166591e-01
4.052499999999985647e+01 1.222199413692025144e-01
4.054999999999986215e+01 1.223608407480426957e-01
4.057499999999986073e+01 1.224978988128952034e-01
4.059999999999985931e+01 1.226311130982747494e-01
4.062499999999985789e+01 1.227604814629994628e-01
4.064999999999985647e+01 1.228860020899674027e-01
4.067499999999986215e+01 1.230076734858313314e-01
4.069999999999986073e+01 1.231254944805962870e-01
4.072499999999985931e+01 1.232394642271292667e-01
4.074999999999985789e+01 1.233495822005755138e-01
4.077499999999985647e+01 1.234558481977042210e-01
4.079999999999985505e+01 1.235582623361521915e-01
4.082499999999986073e+01 1.236568250535979435e-01
4.084999999999985931e+01 1.237515371068437370e-01
4.087499999999985789e+01 1.238423995708155950e-01
4.089999999999985647e+01 1.239294138374862631e-01
4.092499999999985505e+01 1.240125816147095716e-01
4.094999999999986073e+01 1.240919049249820799e-01
4.097499999999985931e+01 1.241673861041164006e-01
4.099999999999985789e+01 1.242390277998433462e-01
4.102499999999985647e+01 1.243068329703307245e-01
4.104999999999985505e+01 1.243708048826304008e-01
4.107499999999986073e+01 1.244309471110435911e-01
4.109999999999985931e+01 1.244872635354135199e-01
4.112499999999985789e+01 1.245397583393488966e-01
4.114999999999985647e+01 1.245884360083687331e-01
4.117499999999985505e+01 1.246333013279723595e-01
4.119999999999986073e+01 1.246743593816531936e-01
4.122499999999985931e+01 1.247116155488268707e-01
4.124999999999985789e+01 1.247450755027017522e-01
4.127499999999985647e+01 1.247747452080791852e-01
4.129999999999985505e+01 1.248702084471273871e-01
4.132499999999985363e+01 1.251199864935294004e-01
4.134999999999985931e+01 1.253660809782523589e-01
4.137499999999985789e+01 1.256084825585684073e-01
4.139999999999985647e+01 1.258471821802679691e-01
4.142499999999985505e+01 1.260821710791084349e-01
4.144999999999985363e+01 1.263134407821875915e-01
4.147499999999985931e+01 1.265409831092503823e-01
4.149999999999985789e+01 1.267647901739116234e-01
4.152499999999985647e+01 1.269848543848114686e-01
4.154999999999985505e+01 1.272011684466904935e-01
4.157499999999985363e+01 1.274137253613915055e-01
4.159999999999985221e+01 1.276225184287875791e-01
4.162499999999985789e+01 1.278275412476249373e-01
4.164999999999985647e+01 1.280287877163003296e-01
4.167499999999985505e+01 1.282262520335567257e-01
4.169999999999985363e+01 1.284199286990957700e-01
4.172499999999985221e+01 1.286098125141260373e-01
4.174999999999985789e+01 1.287958985818255520e-01
4.177499999999985647e+01 1.289781823077250644e-01
4.179999999999985505e+01 1.291566594000237156e-01
4.182499999999985363e+01 1.293313258698178536e-01
4.184999999999985221e+01 1.295021780312572701e-01
4.187499999999985789e+01 1.296692125016256636e-01
4.189999999999985647e+01 1.298324262013397790e-01
4.192499999999985505e+01 1.299918163538771321e-01
4.194999999999985363e+01 1.301473804856235206e-01
4.197499999999985221e+01 1.302991164256471490e-01
4.199999999999985789e+01 1.304470223053930122e-01
4.202499999999985647e+01 1.305910965583059469e-01
4.204999999999985505e+01 1.307313379193790481e-01
4.207499999999985363e+01 1.308677454246225391e-01
4.209999999999985221e+01 1.310003184104591711e-01
4.212499999999985079e+01 1.311290565130581454e-01
4.214999999999985647e+01 1.312539596675703080e-01
4.217499999999985505e+01 1.313750281073234605e-01
4.219999999999985363e+01 1.314922623629125042e-01
4.222499999999985221e+01 1.316056632612470079e-01
4.224999999999985079e+01 1.317152319245068481e-01
4.227499999999985647e+01 1.318209697690398696e-01
4.229999999999985505e+01 1.319228785041876295e-01
4.232499999999985363e+01 1.320209601310379233e-01
4.234999999999985221e+01 1.321152169411158872e-01
4.237499999999985079e+01 1.322056515150069611e-01
4.239999999999984936e+01 1.322922667209092407e-01
4.242499999999985505e+01 1.323750657131257669e-01
4.244999999999985363e+01 1.324540519304919228e-01
4.247499999999985221e+01 1.325292290947348850e-01
4.249999999999985079e+01 1.326006012087773966e-01
4.252499999999984936e+01 1.326681725549751500e-01
4.254999999999985505e+01 1.327319476932955211e-01
4.257499999999985363e+01 1.327919314594410705e-01
4.259999999999985221e+01 1.328481289629018791e-01
4.262499999999985079e+01 1.329005455849695538e-01
4.264999999999984936e+01 1.331542540176427203e-01
4.267499999999985505e+01 1.334103966564494093e-01
4.269999999999985363e+01 1.336628940602474502e-01
4.272499999999985221e+01 1.339117370300347276e-01
4.274999999999985079e+01 1.341569166312861772e-01
4.277499999999984936e+01 1.343984241953073699e-01
4.279999999999985505e+01 1.346362513205212608e-01
4.282499999999985363e+01 1.348703898736988427e-01
4.284999999999985221e+01 1.351008319911223554e-01
4.287499999999985079e+01 1.353275700796837122e-01
4.289999999999984936e+01 1.355505968179276932e-01
4.292499999999984794e+01 1.357699051570150361e-01
4.294999999999985363e+01 1.359854883216398136e-01
4.297499999999985221e+01 1.361973398108664857e-01
4.299999999999985079e+01 1.364054533989090545e-01
4.302499999999984936e+01 1.366098231358494619e-01
4.304999999999984794e+01 1.368104433482747462e-01
4.307499999999985363e+01 1.370073086398702900e-01
4.309999999999985221e+01 1.372004138919251659e-01
4.312499999999985079e+01 1.373897542637932678e-01
4.314999999999984936e+01 1.375753251932663457e-01
4.317499999999984794e+01 1.377571223969031589e-01
4.319999999999984652e+01 1.379351418702758070e-01
4.322499999999985221e+01 1.381093798881566637e-01
4.324999999999985079e+01 1.382798330046448310e-01
4.327499999999984936e+01 1.384464980532154610e-01
4.329999999999984794e+01 1.386093721467112905e-01
4.332499999999984652e+01 1.387684526772714477e-01
4.334999999999985221e+01 1.389237373161851530e-01
4.337499999999985079e+01 1.390752240136893525e-01
4.339999999999984936e+01 1.392229109986969915e-01
4.342499999999984794e+01 1.393667967784658623e-01
4.344999999999984652e+01 1.395068801381942336e-01
4.347499999999985221e+01 1.396431601405625500e-01
4.349999999999985079e+01 1.397756361252096569e-01
4.352499999999984936e+01 1.399043077081366382e-01
4.354999999999984794e+01 1.400291747810628318e-01
4.357499999999984652e+01 1.401502375107076259e-01
4.359999999999985221e+01 1.402674963380192985e-01
4.362499999999985079e+01 1.403809519773377146e-01
4.364999999999984936e+01 1.404906054154946571e-01
4.367499999999984794e+01 1.405964579108623935e-01
4.369999999999984652e+01 1.406985109923339083e-01
4.372499999999984510e+01 1.407967664582497336e-01
4.374999999999985079e+01 1.408912263752657157e-01
4.377499999999984936e+01 1.409818930771606360e-01
4.379999999999984794e+01 1.410687691635903462e-01
4.382499999999984652e+01 1.411518574987857821e-01
4.384999999999984510e+01 1.412311612101927460e-01
4.387499999999985079e+01 1.413066836870583154e-01
4.389999999999984936e+01 1.413784285789650430e-01
4.392499999999984794e+01 1.414463997943120055e-01
4.394999999999984652e+01 1.415106014987398131e-01
4.397499999999984510e+01 1.415710381135088791e-01
4.399999999999984368e+01 1.416277143138251204e-01
4.402499999999984936e+01 1.416806350271165860e-01
4.404999999999984794e+01 1.417411581137278109e-01
4.407499999999984652e+01 1.419549622451405091e-01
4.409999999999984510e+01 1.421651637961233727e-01
4.412499999999984368e+01 1.423717545798756090e-01
4.414999999999984936e+01 1.425747266484709008e-01
4.417499999999984794e+01 1.427740722940826767e-01
4.419999999999984652e+01 1.429697840501690520e-01
4.422499999999984510e+01 1.431618546925928770e-01
4.424999999999984368e+01 1.433502772407038717e-01
4.427499999999984936e+01 1.435350449583528698e-01
4.429999999999984794e+01 1.437161513548694536e-01
4.432499999999984652e+01 1.438935901859745015e-01
4.434999999999984510e+01 1.440673554546441915e-01
4.437499999999984368e+01 1.442374414119224069e-01
4.439999999999984936e+01 1.444038425576784634e-01
4.442499999999984794e+01 1.445665536413036911e-01
4.444999999999984652e+01 1.447255696623664378e-01
4.447499999999984510e+01 1.448808858712012093e-01
4.449999999999984368e+01 1.450324977694482653e-01
4.452499999999984226e+01 1.451804011105436720e-01
4.454999999999984794e+01 1.453245919001416031e-01
4.457499999999984652e+01 1.454650663964917046e-01
4.459999999999984510e+01 1.456018211107616422e-01
4.462499999999984368e+01 1.457348528072956451e-01
4.464999999999984226e+01 1.458641585038303601e-01
4.467499999999984794e+01 1.459897354716453155e-01
4.469999999999984652e+01 1.461115812356644783e-01
4.472499999999984510e+01 1.462296935744961113e-01
4.474999999999984368e+01 1.463440705204297199e-01
4.477499999999984226e+01 1.464547103593641375e-01
4.479999999999984084e+01 1.465616116306905359e-01
4.482499999999984652e+01 1.466647731271172317e-01
4.484999999999984510e+01 1.467641938944407032e-01
4.487499999999984368e+01 1.468598732312611232e-01
4.489999999999984226e+01 1.469518106886465725e-01
4.492499999999984084e+01 1.470400060697420186e-01
4.494999999999984652e+01 1.471244594293274754e-01
4.497499999999984510e+01 1.472051710733119634e-01
4.499999999999984368e+01 1.472821415581931637e-01
4.502499999999984226e+01 1.473553716904509037e-01
4.504999999999984084e+01 1.474248625258883227e-01
4.507499999999984652e+01 1.474906153689308219e-01
4.509999999999984510e+01 1.475526317718633129e-01
4.512499999999984368e+01 1.476109135340238632e-01
4.514999999999984226e+01 1.476654627009414966e-01
4.517499999999984084e+01 1.477162815634290027e-01
4.519999999999984652e+01 1.477633726566201788e-01
4.522499999999984510e+01 1.478067387589636905e-01
4.524999999999984368e+01 1.478463828911655287e-01
4.527499999999984226e+01 1.478823083150802020e-01
4.529999999999984084e+01 1.479145185325649592e-01
4.532499999999983942e+01 1.479430172842733926e-01
4.534999999999984510e+01 1.479678085484112671e-01
4.537499999999984368e+01 1.479888965394479394e-01
4.539999999999984226e+01 1.480062857067719340e-01
4.542499999999984084e+01 1.480199807333181794e-01
4.544999999999983942e+01 1.480299865341379584e-01
4.547499999999984510e+01 1.480363082549281672e-01
4.549999999999984368e+01 1.480389512705269084e-01
4.552499999999984226e+01 1.480379211833555420e-01
4.554999999999984084e+01 1.480332238218253216e-01
4.557499999999983942e+01 1.480777405967858285e-01
4.559999999999983800e+01 1.482837001611259642e-01
4.562499999999984368e+01 1.484861243927903529e-01
4.564999999999984226e+01 1.486850048086069687e-01
4.567499999999984084e+01 1.488803331384455919e-01
4.569999999999983942e+01 1.490721013265339789e-01
4.572499999999983800e+01 1.492603015327380600e-01
4.574999999999984368e+01 1.494449261337893187e-01
4.577499999999984226e+01 1.496259677244832220e-01
4.579999999999984084e+01 1.498034191188233610e-01
4.582499999999983942e+01 1.499772733511366141e-01
4.584999999999983800e+01 1.501475236771265265e-01
4.587499999999984368e+01 1.503141635749085936e-01
4.589999999999984226e+01 1.504771867459754886e-01
4.592499999999984084e+01 1.506365871161386982e-01
4.594999999999983942e+01 1.507923588364142309e-01
4.597499999999983800e+01 1.509444962838685789e-01
4.599999999999984368e+01 1.510929940624164136e-01
4.602499999999984226e+01 1.512378470035792011e-01
4.604999999999984084e+01 1.513790501671894440e-01
4.607499999999983942e+01 1.515165988420581200e-01
4.609999999999983800e+01 1.516504885465906338e-01
4.612499999999983658e+01 1.517807150293578877e-01
4.614999999999984226e+01 1.519072742696225831e-01
4.617499999999984084e+01 1.520301624778189753e-01
4.619999999999983942e+01 1.521493760959805042e-01
4.622499999999983800e+01 1.522649117981315081e-01
4.624999999999983658e+01 1.523767664906240937e-01
4.627499999999984226e+01 1.524849373124289309e-01
4.629999999999984084e+01 1.525894216353796407e-01
4.632499999999983942e+01 1.526902170643779089e-01
4.634999999999983800e+01 1.527873214375338740e-01
4.637499999999983658e+01 1.528807328262803411e-01
4.639999999999983515e+01 1.529704495354266558e-01
4.642499999999984084e+01 1.530564701031675023e-01
4.644999999999983942e+01 1.531387933010493196e-01
4.647499999999983800e+01 1.532174181338853969e-01
4.649999999999983658e+01 1.532923438396297522e-01
4.652499999999983515e+01 1.533635698891969712e-01
4.654999999999984084e+01 1.534310959862399959e-01
4.657499999999983942e+01 1.534949220668843373e-01
4.659999999999983800e+01 1.535550482994098576e-01
4.662499999999983658e+01 1.536114750838913356e-01
4.664999999999983515e+01 1.536642030517927360e-01
4.667499999999984084e+01 1.537132330655129331e-01
4.669999999999983942e+01 1.537585662178886647e-01
4.672499999999983800e+01 1.538002038316559072e-01
4.674999999999983658e+01 1.538381474588556008e-01
4.677499999999983515e+01 1.538723988802117304e-01
4.679999999999984084e+01 1.539029601044454576e-01
4.682499999999983942e+01 1.539298333675650499e-01
4.684999999999983800e+01 1.539530211320957742e-01
4.687499999999983658e+01 1.539725260862790657e-01
4.689999999999983515e+01 1.539883511432229846e-01
4.692499999999983373e+01 1.540004994400070992e-01
4.694999999999983942e+01 1.540089743367566988e-01
4.697499999999983800e+01 1.540137794156649642e-01
4.699999999999983658e+01 1.540149184799757820e-01
4.702499999999983515e+01 1.540123955529309197e-01
4.704999999999983373e+01 1.540062148766748462e-01
4.707499999999983942e+01 1.539963809111159487e-01
4.709999999999983800e+01 1.539828983327553580e-01
4.712499999999983658e+01 1.539657720334709212e-01
4.714999999999983515e+01 1.539450071192668967e-01
4.717499999999983373e+01 1.539206089089857066e-01
4.719999999999983231e+01 1.539071953753461119e-01
4.722499999999983800e+01 1.540839310676499208e-01
4.724999999999983658e+01 1.542571588645973157e-01
4.727499999999983515e+01 1.544268706195989493e-01
4.729999999999983373e+01 1.545930583815025849e-01
4.732499999999983231e+01 1.547557143959132075e-01
4.734999999999983800e+01 1.549148311064711125e-01
4.737499999999983658e+01 1.550704011560999906e-01
4.739999999999983515e+01 1.552224173882166824e-01
4.742499999999983373e+01 1.553708728479089585e-01
4.744999999999983231e+01 1.555157607830781608e-01
4.747499999999983800e+01 1.556570746455426257e-01
4.749999999999983658e+01 1.557948080921030820e-01
4.752499999999983515e+01 1.559289549855789325e-01
4.754999999999983373e+01 1.560595093958046520e-01
4.757499999999983231e+01 1.561864656005777230e-01
4.759999999999983800e+01 1.563098180865881703e-01
4.762499999999983658e+01 1.564295615502926673e-01
4.764999999999983515e+01 1.565456908987619133e-01
4.767499999999983373e+01 1.566582012504813270e-01
4.769999999999983231e+01 1.567670879361167391e-01
4.772499999999983089e+01 1.568723464992402561e-01
4.774999999999983658e+01 1.569739726970168781e-01
4.777499999999983515e+01 1.570719625008479281e-01
4.779999999999983373e+01 1.571663120969825911e-01
4.782499999999983231e+01 1.572570178870766333e-01
4.784999999999983089e+01 1.573440764887247822e-01
4.787499999999983658e+01 1.574274847359393437e-01
4.789999999999983515e+01 1.575072396796016738e-01
4.792499999999983373e+01 1.575833385878575021e-01
4.794999999999983231e+01 1.576557789464853865e-01
4.797499999999983089e+01 1.577245584592129324e-01
4.799999999999982947e+01 1.577896750480037857e-01
4.802499999999983515e+01 1.578511268532864775e-01
4.804999999999983373e+01 1.579089122341589824e-01
4.807499999999983231e+01 1.579630297685425122e-01
4.809999999999983089e+01 1.580134782532932325e-01
4.812499999999982947e+01 1.580602567042818651e-01
4.814999999999983515e+01 1.581033643564136171e-01
4.817499999999983373e+01 1.581428006636298456e-01
4.819999999999983231e+01 1.581785652988502711e-01
4.822499999999983089e+01 1.582106581538792189e-01
4.824999999999982947e+01 1.582390793392760564e-01
4.827499999999983515e+01 1.582638291841728106e-01
4.829999999999983373e+01 1.582849082360657522e-01
4.832499999999983231e+01 1.583023172605501072e-01
4.834999999999983089e+01 1.583160572410257094e-01
4.837499999999982947e+01 1.583261293783562729e-01
4.839999999999983515e+01 1.583325350904871698e-01
4.842499999999983373e+01 1.583352760120313174e-01
4.844999999999983231e+01 1.583343539937999422e-01
4.847499999999983089e+01 1.583297711023093357e-01
4.849999999999982947e+01 1.583215296192332089e-01
4.852499999999982805e+01 1.583096320408282909e-01
4.854999999999983373e+01 1.582940810773142692e-01
4.857499999999983231e+01 1.582748796522064350e-01
4.859999999999983089e+01 1.582520309016319793e-01
4.862499999999982947e+01 1.582255381735817867e-01
4.864999999999982805e+01 1.581954050271422996e-01
4.867499999999983373e+01 1.581616352316833896e-01
4.869999999999983231e+01 1.581242327660044578e-01
4.872499999999983089e+01 1.580832018174519737e-01
4.874999999999982947e+01 1.580385467809917455e-01
4.877499999999982805e+01 1.579902722582504915e-01
4.879999999999982663e+01 1.579383830565201097e-01
4.882499999999983231e+01 1.578828841877209788e-01
4.884999999999983089e+01 1.578237808673415843e-01
4.887499999999982947e+01 1.577610785133291837e-01
4.889999999999982805e+01 1.576947827449543538e-01
4.892499999999982663e+01 1.576248993816430632e-01
4.894999999999983231e+01 1.575596809948145716e-01
4.897499999999983089e+01 1.576270684152719925e-01
4.899999999999982947e+01 1.576909045855749703e-01
4.902499999999982805e+01 1.577511838182317494e-01
4.904999999999982663e+01 1.578079006178672028e-01
4.907499999999983231e+01 1.578610496823061038e-01
4.909999999999983089e+01 1.579106259036330284e-01
4.912499999999982947e+01 1.579566243692114291e-01
4.914999999999982805e+01 1.579990403626790330e-01
4.917499999999982663e+01 1.580378693649028277e-01
4.919999999999983231e+01 1.580731070549059869e-01
4.922499999999983089e+01 1.581047493107551882e-01
4.924999999999982947e+01 1.581327922104233674e-01
4.927499999999982805e+01 1.581572320326094239e-01
4.929999999999982663e+01 1.581780652575266455e-01
4.932499999999982521e+01 1.581952885676586873e-01
4.934999999999983089e+01 1.582088988484771919e-01
4.937499999999982947e+01 1.582188931891237160e-01
4.939999999999982805e+01 1.582252688830586007e-01
4.942499999999982663e+01 1.582280234286724818e-01
4.944999999999982521e+01 1.582271545298607751e-01
4.947499999999983089e+01 1.582226600965628838e-01
4.949999999999982947e+01 1.582145382452646298e-01
4.952499999999982805e+01 1.582027872994633266e-01
4.954999999999982663e+01 1.581874057900971020e-01
4.957499999999982521e+01 1.581683924559329768e-01
4.959999999999982379e+01 1.581457462439248562e-01
4.962499999999982947e+01 1.581194663095258079e-01
4.964999999999982805e+01 1.580895520169691149e-01
4.967499999999982663e+01 1.580560029395070842e-01
4.969999999999982521e+01 1.580188188596138299e-01
4.972499999999982379e+01 1.579779997691516391e-01
4.974999999999982947e+01 1.579335458694956229e-01
4.977499999999982805e+01 1.578854575716255315e-01
4.979999999999982663e+01 1.578337354961665551e-01
4.982499999999982521e+01 1.577783804734164963e-01
4.984999999999982379e+01 1.577193935433051364e-01
4.987499999999982947e+01 1.576567759553361148e-01
4.989999999999982805e+01 1.575905291684841503e-01
4.992499999999982663e+01 1.575206548510511839e-01
4.994999999999982521e+01 1.574471548804886600e-01
4.997499999999982379e+01 1.573700313431809772e-01
4.999999999999982947e+01 1.572892865341845581e-01
5.002499999999982805e+01 1.572049229569404127e-01
5.004999999999982663e+01 1.571169433229378798e-01
5.007499999999982521e+01 1.570253505513433956e-01
5.009999999999982379e+01 1.569301477686001478e-01
5.012499999999982236e+01 1.568313383079734946e-01
5.014999999999982805e+01 1.567289257090757337e-01
5.017499999999982663e+01 1.566229137173419661e-01
5.019999999999982521e+01 1.565133062834745681e-01
5.022499999999982379e+01 1.564001075628460302e-01
5.024999999999982236e+01 1.562833219148732911e-01
5.027499999999982805e+01 1.561629539023457192e-01
5.029999999999982663e+01 1.560390082907220921e-01
5.032499999999982521e+01 1.559114900473924925e-01
5.034999999999982379e+01 1.557804043408997363e-01
5.037499999999982236e+01 1.556457565401302146e-01
5.039999999999982094e+01 1.555075522134652943e-01
5.042499999999982663e+01 1.553657971279025773e-01
5.044999999999982521e+01 1.552204972481346090e-01
5.047499999999982379e+01 1.550716587356035514e-01
5.049999999999982236e+01 1.549192879475101148e-01
5.052499999999982094e+01 1.547633914358022000e-01
5.054999999999982663e+01 1.546039759461141638e-01
5.057499999999982521e+01 1.544410484166910402e-01
5.059999999999982379e+01 1.542746159772638292e-01
5.062499999999982236e+01 1.541046859479013598e-01
5.064999999999982094e+01 1.539312658378303167e-01
5.067499999999982663e+01 1.537543633442206847e-01
5.069999999999982521e+01 1.535739863509416603e-01
5.072499999999982379e+01 1.533901429272827854e-01
5.074999999999982236e+01 1.532028413266569578e-01
5.077499999999982094e+01 1.530194512011994745e-01
5.079999999999982663e+01 1.528437606489917444e-01
5.082499999999982521e+01 1.526646050930860754e-01
5.084999999999982379e+01 1.525781521075750269e-01
5.087499999999982236e+01 1.525423004906455438e-01
5.089999999999982094e+01 1.525028884373756388e-01
5.092499999999981952e+01 1.524599126265866744e-01
5.094999999999982521e+01 1.524133699323234892e-01
5.097499999999982379e+01 1.523632574247615057e-01
5.099999999999982236e+01 1.523095723710942984e-01
5.102499999999982094e+01 1.522523122363787229e-01
5.104999999999981952e+01 1.521914746843500144e-01
5.107499999999982521e+01 1.521270575782089074e-01
5.109999999999982379e+01 1.520590589813657634e-01
5.112499999999982236e+01 1.519874771581551931e-01
5.114999999999982094e+01 1.519123105745211477e-01
5.117499999999981952e+01 1.518335578986551859e-01
5.119999999999981810e+01 1.517512180016160339e-01
5.122499999999982379e+01 1.516652899578975477e-01
5.124999999999982236e+01 1.515757730459720287e-01
5.127499999999982094e+01 1.514826667487951251e-01
5.129999999999981952e+01 1.513859707542724586e-01
5.132499999999981810e+01 1.512856849556940275e-01
5.134999999999982379e+01 1.511818094521265865e-01
5.137499999999982236e+01 1.510743445487761627e-01
5.139999999999982094e+01 1.509632907573070504e-01
5.142499999999981952e+01 1.508486487961290812e-01
5.144999999999981810e+01 1.507304195906441213e-01
5.147499999999982379e+01 1.506086042734595121e-01
5.149999999999982236e+01 1.504832041845551582e-01
5.152499999999982094e+01 1.503542208714259143e-01
5.154999999999981952e+01 1.502216560891730390e-01
5.157499999999981810e+01 1.500855118005694766e-01
5.159999999999982379e+01 1.499457901760776202e-01
5.162499999999982236e+01 1.498024935938357116e-01
5.164999999999982094e+01 1.496556246396007206e-01
5.167499999999981952e+01 1.495051861066601373e-01
5.169999999999981810e+01 1.493511809956971637e-01
5.172499999999981668e+01 1.491936125146267333e-01
5.174999999999982236e+01 1.490324840783832094e-01
5.177499999999982094e+01 1.488677993086804929e-01
5.179999999999981952e+01 1.486995620337261126e-01
5.182499999999981810e+01 1.485277762879009256e-01
5.184999999999981668e+01 1.483524463114014591e-01
5.187499999999982236e+01 1.481735765498385371e-01
5.189999999999982094e+01 1.479911716538062916e-01
5.192499999999981952e+01 1.478052364784089578e-01
5.194999999999981810e+01 1.476157760827479515e-01
5.197499999999981668e+01 1.474227957293776092e-01
5.199999999999981526e+01 1.472263008837165765e-01
5.202499999999982094e+01 1.470262972134252222e-01
5.204999999999981952e+01 1.468227905877499129e-01
5.207499999999981810e+01 1.466157870768202143e-01
5.209999999999981668e+01 1.464052929509251921e-01
5.212499999999981526e+01 1.461913146797293173e-01
5.214999999999982094e+01 1.459738589314817092e-01
5.217499999999981952e+01 1.457529325721643731e-01
5.219999999999981810e+01 1.455285426646151237e-01
5.222499999999981668e+01 1.453006964676218649e-01
5.224999999999981526e+01 1.450694014349621086e-01
5.227499999999982094e+01 1.448346652144294200e-01
5.229999999999981952e+01 1.445964956468125673e-01
5.232499999999981810e+01 1.443549007648392557e-01
5.234999999999981668e+01 1.441098887920951588e-01
5.237499999999981526e+01 1.438614681418986518e-01
5.239999999999982094e+01 1.436096474161518144e-01
5.242499999999981952e+01 1.433544354041516866e-01
5.244999999999981810e+01 1.430958410813722437e-01
5.247499999999981668e+01 1.428338736082104266e-01
5.249999999999981526e+01 1.425685423287079701e-01
5.252499999999981384e+01 1.422998567692321803e-01
5.254999999999981952e+01 1.420278266371356457e-01
5.257499999999981810e+01 1.417524618193759245e-01
5.259999999999981668e+01 1.414737723811105574e-01
5.262499999999981526e+01 1.411917685642649356e-01
5.264999999999981384e+01 1.409064607860643914e-01
5.267499999999981952e+01 1.406178596375371459e-01
5.269999999999981810e+01 1.403259758820022407e-01
5.272499999999981668e+01 1.400308204535106460e-01
5.274999999999981526e+01 1.397324044552745448e-01
5.277499999999981384e+01 1.394307391580615063e-01
5.279999999999981242e+01 1.391311184369141141e-01
5.282499999999981810e+01 1.388512672109905588e-01
5.284999999999981668e+01 1.385735737083892694e-01
5.287499999999981526e+01 1.383206000288692838e-01
5.289999999999981384e+01 1.381672368828218422e-01
5.292499999999981242e+01 1.380103283946858550e-01
5.294999999999981810e+01 1.378498740771864350e-01
5.297499999999981668e+01 1.376858736523439986e-01
5.299999999999981526e+01 1.375183270521994905e-01
5.302499999999981384e+01 1.373472344194951733e-01
5.304999999999981242e+01 1.371725961083232193e-01
5.307499999999981810e+01 1.369944126847356392e-01
5.309999999999981668e+01 1.368126849273150758e-01
5.312499999999981526e+01 1.366274138277049632e-01
5.314999999999981384e+01 1.364386005911037980e-01
5.317499999999981242e+01 1.362462466367194147e-01
5.319999999999981810e+01 1.360503535981828493e-01
5.322499999999981668e+01 1.358509233239225400e-01
5.324999999999981526e+01 1.356479578775007522e-01
5.327499999999981384e+01 1.354414595379042907e-01
5.329999999999981242e+01 1.352314307998023213e-01
5.332499999999981100e+01 1.350178743737539266e-01
5.334999999999981668e+01 1.348007931863860476e-01
5.337499999999981526e+01 1.345801903805171895e-01
5.339999999999981384e+01 1.343560693152539010e-01
5.342499999999981242e+01 1.341284335660325178e-01
5.344999999999981100e+01 1.338972869246290998e-01
5.347499999999981668e+01 1.336626333991213222e-01
5.349999999999981526e+01 1.334244772138112045e-01
5.352499999999981384e+01 1.331828228091068156e-01
5.354999999999981242e+01 1.329376748413611253e-01
5.357499999999981100e+01 1.326890381826656695e-01
5.359999999999980957e+01 1.324369179206040525e-01
5.362499999999981526e+01 1.321813193579689516e-01
5.364999999999981384e+01 1.319222480124269958e-01
5.367499999999981242e+01 1.316597096161468416e-01
5.369999999999981100e+01 1.313937101153860032e-01
5.372499999999980957e+01 1.311242556700321915e-01
5.374999999999981526e+01 1.308513526531053794e-01
5.377499999999981384e+01 1.305750076502174839e-01
5.379999999999981242e+01 1.302952274589863346e-01
5.382499999999981100e+01 1.300120190884152538e-01
5.384999999999980957e+01 1.297253897582214821e-01
5.387499999999981526e+01 1.294353468981324362e-01
5.389999999999981384e+01 1.291418981471343930e-01
5.392499999999981242e+01 1.288621517933795091e-01
5.394999999999981100e+01 1.285946635497988155e-01
5.397499999999980957e+01 1.283237134769306675e-01
5.399999999999981526e+01 1.280493081283388401e-01
5.402499999999981384e+01 1.277714542752242388e-01
5.404999999999981242e+01 1.274901589057797768e-01
5.407499999999981100e+01 1.272054292245019536e-01
5.409999999999980957e+01 1.269172726514622707e-01
5.412499999999980815e+01 1.266256968215266621e-01
5.414999999999981384e+01 1.263307095835435601e-01
5.417499999999981242e+01 1.260323189994770055e-01
5.419999999999981100e+01 1.257305333435046191e-01
5.422499999999980957e+01 1.254253611010688330e-01
5.424999999999980815e+01 1.251168109678897356e-01
5.427499999999981384e+01 1.248048918489311626e-01
5.429999999999981242e+01 1.244896128573272365e-01
5.432499999999981100e+01 1.241709833132683960e-01
5.434999999999980957e+01 1.238490127428447107e-01
5.437499999999980815e+01 1.235237108768478392e-01
5.439999999999980673e+01 1.231950876495349206e-01
5.442499999999981242e+01 1.228631531973488206e-01
5.444999999999981100e+01 1.225279178576018785e-01
5.447499999999980957e+01 1.221893921671191596e-01
5.449999999999980815e+01 1.218475868608411700e-01
5.452499999999980673e+01 1.215025128703922375e-01
5.454999999999981242e+01 1.211541813226034298e-01
5.457499999999981100e+01 1.208026035380093260e-01
5.459999999999980957e+01 1.204477910292937465e-01
5.462499999999980815e+01 1.200897554997114175e-01
5.464999999999980673e+01 1.197285088414659915e-01
5.467499999999981242e+01 1.193640631340560504e-01
5.469999999999981100e+01 1.189964306425841528e-01
5.472499999999980957e+01 1.186256238160312143e-01
5.474999999999980815e+01 1.182516552854997877e-01
5.477499999999980673e+01 1.178745378624211498e-01
5.479999999999981242e+01 1.174942845367306643e-01
5.482499999999981100e+01 1.171109084750109608e-01
5.484999999999980957e+01 1.167244230186039039e-01
5.487499999999980815e+01 1.163348416816905873e-01
5.489999999999980673e+01 1.159421781493440440e-01
5.492499999999980531e+01 1.155464462755469018e-01
5.494999999999981100e+01 1.151476600811862927e-01
5.497499999999980957e+01 1.147458337520173982e-01
5.499999999999980815e+01 1.143475696938137665e-01
5.502499999999980673e+01 1.139737132176569245e-01
5.504999999999980531e+01 1.136451497357421903e-01
5.507499999999981100e+01 1.133504405283075056e-01
5.509999999999980957e+01 1.131324862174997309e-01
5.512499999999980815e+01 1.129160202476170022e-01
5.514999999999980673e+01 1.126960814083673157e-01
5.517499999999980531e+01 1.124726705761109613e-01
5.519999999999980389e+01 1.122457888546185278e-01
5.522499999999980957e+01 1.120154375758080356e-01
5.524999999999980815e+01 1.117816183004279457e-01
5.527499999999980673e+01 1.115443328186984800e-01
5.529999999999980531e+01 1.113035831509093659e-01
5.532499999999980389e+01 1.110593715479678834e-01
5.534999999999980957e+01 1.108117004919022125e-01
5.537499999999980815e+01 1.105605726963198171e-01
5.539999999999980673e+01 1.103059911068138971e-01
5.542499999999980531e+01 1.100479589013279441e-01
5.544999999999980389e+01 1.097864794904678393e-01
5.547499999999980957e+01 1.095215565177671269e-01
5.549999999999980815e+01 1.092531938599050345e-01
5.552499999999980673e+01 1.089813956268758932e-01
5.554999999999980531e+01 1.087061661621051001e-01
5.557499999999980389e+01 1.084275100425204919e-01
5.559999999999980957e+01 1.081454320785734530e-01
5.562499999999980815e+01 1.078599373142082873e-01
5.564999999999980673e+01 1.075710310267823516e-01
5.567499999999980531e+01 1.072787187269380604e-01
5.569999999999980389e+01 1.069830061584203240e-01
5.572499999999980247e+01 1.066838992978494799e-01
5.574999999999980815e+01 1.063814043544367149e-01
5.577499999999980673e+01 1.060755277696567994e-01
5.579999999999980531e+01 1.057662762168629506e-01
5.582499999999980389e+01 1.054536566008563853e-01
5.584999999999980247e+01 1.051376760574010555e-01
5.587499999999980815e+01 1.048183419526908661e-01
5.589999999999980673e+01 1.044956618827656836e-01
5.592499999999980531e+01 1.041696436728747344e-01
5.594999999999980389e+01 1.038402953767936510e-01
5.597499999999980247e+01 1.035076252760831345e-01
5.599999999999980105e+01 1.031716418793096335e-01
5.602499999999980673e+01 1.028323539212036980e-01
5.604999999999980531e+01 1.024897703617762557e-01
5.607499999999980389e+01 1.021439003853820277e-01
5.609999999999980247e+01 1.017947533997318188e-01
5.612499999999980105e+01 1.014423390348614396e-01
5.614999999999980673e+01 1.010866671420449503e-01
5.617499999999980531e+01 1.007277477926609155e-01
5.619999999999980389e+01 1.003655912770145126e-01
5.622499999999980247e+01 1.000761038941765796e-01
5.624999999999980105e+01 9.981709654053734504e-02
5.627499999999980673e+01 9.955475383370959719e-02
5.629999999999980531e+01 9.928908177585515915e-02
5.632499999999980389e+01 9.902008660077724067e-02
5.634999999999980247e+01 9.874777477341005472e-02
5.637499999999980105e+01 9.847215298926036142e-02
5.639999999999980673e+01 9.819322817379205759e-02
5.642499999999980531e+01 9.791100748176467805e-02
5.644999999999980389e+01 9.762549829651349931e-02
5.647499999999980247e+01 9.733670822918637222e-02
5.649999999999980105e+01 9.704464511792126880e-02
5.652499999999979963e+01 9.674931702697801839e-02
5.654999999999980531e+01 9.645073224581700300e-02
5.657499999999980389e+01 9.614889928812636599e-02
5.659999999999980247e+01 9.584382689080082895e-02
5.662499999999980105e+01 9.553552401286921625e-02
5.664999999999979963e+01 9.522399983437242199e-02
5.667499999999980531e+01 9.490926375519105618e-02
5.669999999999980389e+01 9.459132539382503202e-02
5.672499999999980247e+01 9.427019458612369285e-02
5.674999999999980105e+01 9.394588138396672838e-02
5.677499999999979963e+01 9.361839605390029351e-02
5.679999999999979821e+01 9.328774907572191799e-02
5.682499999999980389e+01 9.295395114101799583e-02
5.684999999999980247e+01 9.261701315166241677e-02
5.687499999999980105e+01 9.227694621825464905e-02
5.689999999999979963e+01 9.193376165852640280e-02
5.692499999999979821e+01 9.158747099569893024e-02
5.694999999999980389e+01 9.123808595678915834e-02
5.697499999999980247e+01 9.088561847088046097e-02
5.699999999999980105e+01 9.053008066734759274e-02
5.702499999999979963e+01 9.017148487403701951e-02
5.704999999999979821e+01 8.980984361540711447e-02
5.707499999999980389e+01 8.944516961062580485e-02
5.709999999999980247e+01 8.907747577162937469e-02
5.712499999999980105e+01 8.870677520114024495e-02
5.714999999999979963e+01 8.833308119064353647e-02
5.717499999999979821e+01 8.795640721832860554e-02
5.719999999999980389e+01 8.757676694699184639e-02
5.722499999999980247e+01 8.719417422189945643e-02
5.724999999999980105e+01 8.680864306861763025e-02
5.727499999999979963e+01 8.642018769080621332e-02
5.729999999999979821e+01 8.602882246797587118e-02
5.732499999999979678e+01 8.563456195321364484e-02
5.734999999999980247e+01 8.523742087087714248e-02
5.737499999999980105e+01 8.483741411424902679e-02
5.739999999999979963e+01 8.446079462279057481e-02
5.742499999999979821e+01 8.410255318343086428e-02
5.744999999999979678e+01 8.383127446361265944e-02
5.747499999999980247e+01 8.358438905374732109e-02
5.749999999999980105e+01 8.339316477578886944e-02
5.752499999999979963e+01 8.319952660497643981e-02
5.754999999999979821e+01 8.300260900238924655e-02
5.757499999999979678e+01 8.280241255670936495e-02
5.759999999999979536e+01 8.259893808755690292e-02
5.762499999999980105e+01 8.239218664630862388e-02
5.764999999999979963e+01 8.218215951687045384e-02
5.767499999999979821e+01 8.196885821639829373e-02
5.769999999999979678e+01 8.175228449597138347e-02
5.772499999999979536e+01 8.153244034120782358e-02
5.774999999999980105e+01 8.130932797283867142e-02
5.777499999999979963e+01 8.108294984722048959e-02
5.779999999999979821e+01 8.085330865680136203e-02
5.782499999999979678e+01 8.062040733053185693e-02
5.784999999999979536e+01 8.038424903422337897e-02
5.787499999999980105e+01 8.014483717085189862e-02
5.789999999999979963e+01 7.990217538081036130e-02
5.792499999999979821e+01 7.965626754210235194e-02
5.794999999999979678e+01 7.940711777048478637e-02
5.797499999999979536e+01 7.915473041955577160e-02
5.799999999999980105e+01 7.889911008078159815e-02
5.802499999999979963e+01 7.864026158347914297e-02
5.804999999999979821e+01 7.837818999472949411e-02
5.807499999999979678e+01 7.811290061924493211e-02
5.809999999999979536e+01 7.784439899917855454e-02
5.812499999999979394e+01 7.757269091387400395e-02
5.814999999999979963e+01 7.729778237956037856e-02
5.817499999999979821e+01 7.701967964899480990e-02
5.819999999999979678e+01 7.673838921104210453e-02
5.822499999999979536e+01 7.645391779020264955e-02
5.824999999999979394e+01 7.616627234608210062e-02
5.827499999999979963e+01 7.587546007280311644e-02
5.829999999999979821e+01 7.558148839836535682e-02
5.832499999999979678e+01 7.528436498394171228e-02
5.834999999999979536e+01 7.498409772312746024e-02
5.837499999999979394e+01 7.468069474112373762e-02
5.839999999999979252e+01 7.437416439387274647e-02
5.842499999999979821e+01 7.406451526713313249e-02
5.844999999999979678e+01 7.375175617550050466e-02
5.847499999999979536e+01 7.343589616137348453e-02
5.849999999999979394e+01 7.311694449386314798e-02
5.852499999999979252e+01 7.279491066764924578e-02
5.854999999999979821e+01 7.246980440178203697e-02
5.857499999999979678e+01 7.214163563842788951e-02
5.859999999999979536e+01 7.181041454156295023e-02
5.862499999999979394e+01 7.147615149561308001e-02
5.864999999999979252e+01 7.113885710404199703e-02
5.867499999999979821e+01 7.079854218788302067e-02
5.869999999999979678e+01 7.045521778422585146e-02
5.872499999999979536e+01 7.020259397310586735e-02
5.874999999999979394e+01 6.998920896682603310e-02
5.877499999999979252e+01 6.977270220704033521e-02
5.879999999999979821e+01 6.955307857529088866e-02
5.882499999999979678e+01 6.933034318391834150e-02
5.884999999999979536e+01 6.910450137567709927e-02
5.887499999999979394e+01 6.887555872329026441e-02
5.889999999999979252e+01 6.864352102895114605e-02
5.892499999999979110e+01 6.840839432376745466e-02
5.894999999999979678e+01 6.817018486715180348e-02
5.897499999999979536e+01 6.792889914615132807e-02
5.899999999999979394e+01 6.768454387472980227e-02
5.902499999999979252e+01 6.743712599298523624e-02
5.904999999999979110e+01 6.718665266632105337e-02
5.907499999999979678e+01 6.693313128455438688e-02
5.909999999999979536e+01 6.667656946097497150e-02
5.912499999999979394e+01 6.641697503134526281e-02
5.914999999999979252e+01 6.615435605285302501e-02
5.917499999999979110e+01 6.588872080300210710e-02
5.919999999999978968e+01 6.562007777845309253e-02
5.922499999999979536e+01 6.534843569381347528e-02
5.924999999999979394e+01 6.507380348037128392e-02
5.927499999999979252e+01 6.479619028477670573e-02
5.929999999999979110e+01 6.451560546767320936e-02
5.932499999999978968e+01 6.423205860227929054e-02
5.934999999999979536e+01 6.394555947291336029e-02
5.937499999999979394e+01 6.365611807347304474e-02
5.939999999999979252e+01 6.336374460586634283e-02
5.942499999999979110e+01 6.306844947838610715e-02
5.944999999999978968e+01 6.277024330404432084e-02
5.947499999999979536e+01 6.246913689885356252e-02
5.949999999999979394e+01 6.216514128006258438e-02
5.952499999999979252e+01 6.185826766434262408e-02
5.954999999999979110e+01 6.154852746593541396e-02
5.957499999999978968e+01 6.123593229474644933e-02
5.959999999999979536e+01 6.092049395439933651e-02
5.962499999999979394e+01 6.060222444024648825e-02
5.964999999999979252e+01 6.028113593733384901e-02
5.967499999999979110e+01 5.995724081832686653e-02
5.969999999999978968e+01 5.963055164139342140e-02
5.972499999999978826e+01 5.930108114804592129e-02
5.974999999999979394e+01 5.896884226094472464e-02
5.977499999999979252e+01 5.863384808166385159e-02
5.979999999999979110e+01 5.829611188841525571e-02
5.982499999999978968e+01 5.795564713374019156e-02
5.984999999999978826e+01 5.761246744216346610e-02
5.987499999999979394e+01 5.726658660780970661e-02
5.989999999999979252e+01 5.691801859199128316e-02
5.992499999999979110e+01 5.656677752075671417e-02
5.994999999999978968e+01 5.621287768241089999e-02
5.997499999999978826e+01 5.585633352500424947e-02
5.999999999999978684e+01 5.550814512690314950e-02
6.002499999999979252e+01 5.519627309756498096e-02
6.004999999999979110e+01 5.491891746860368823e-02
6.007499999999978968e+01 5.473699996935153106e-02
6.009999999999978826e+01 5.456845975762204815e-02
6.012499999999978684e+01 5.442677885941428484e-02
6.014999999999979252e+01 5.428209976337923515e-02
6.017499999999979110e+01 5.413442234672544151e-02
6.019999999999978968e+01 5.398374670391103275e-02
6.022499999999978826e+01 5.383007314746841854e-02
6.024999999999978684e+01 5.367340220877168944e-02
6.027499999999979252e+01 5.351373463876088477e-02
6.029999999999979110e+01 5.335107140861428121e-02
6.032499999999978968e+01 5.318541371036551724e-02
6.034999999999978826e+01 5.301676295747572570e-02
6.037499999999978684e+01 5.284512078534944063e-02
6.039999999999979252e+01 5.267048905180017615e-02
6.042499999999979110e+01 5.249286983746252744e-02
6.044999999999978968e+01 5.231226544615111274e-02
6.047499999999978826e+01 5.212867840516621082e-02
6.049999999999978684e+01 5.194211146554632980e-02
6.052499999999978542e+01 5.175256760226466801e-02
6.054999999999979110e+01 5.156005001437304752e-02
6.057499999999978968e+01 5.136456212508968416e-02
6.059999999999978826e+01 5.116610758183313262e-02
6.062499999999978684e+01 5.096469025619959625e-02
6.064999999999978542e+01 5.076031424388605801e-02
6.067499999999979110e+01 5.055298386455706755e-02
6.069999999999978968e+01 5.034270366165652377e-02
6.072499999999978826e+01 5.012947840216159384e-02
6.074999999999978684e+01 4.991331307628456976e-02
6.077499999999978542e+01 4.969421289711354467e-02
6.079999999999978400e+01 4.947218330020173443e-02
6.082499999999978968e+01 4.924722994309792268e-02
6.084999999999978826e+01 4.901935870482169999e-02
6.087499999999978684e+01 4.878857568528398997e-02
6.089999999999978542e+01 4.855488720464817137e-02
6.092499999999978400e+01 4.831829980264059493e-02
6.094999999999978968e+01 4.807882023779951747e-02
6.097499999999978826e+01 4.783645548667517233e-02
6.099999999999978684e+01 4.759121274296806980e-02
6.102499999999978542e+01 4.734309941661701826e-02
6.104999999999978400e+01 4.709212313282962192e-02
6.107499999999978968e+01 4.683829173106100058e-02
6.109999999999978826e+01 4.658161326393421564e-02
6.112499999999978684e+01 4.632209599611177703e-02
6.114999999999978542e+01 4.605974840310901597e-02
6.117499999999978400e+01 4.579457917005900353e-02
6.119999999999978968e+01 4.552659719041923791e-02
6.122499999999978826e+01 4.525581156463226451e-02
6.124999999999978684e+01 4.498223159873115939e-02
6.127499999999978542e+01 4.470586680289119486e-02
6.129999999999978400e+01 4.442672688993876823e-02
6.132499999999978257e+01 4.414482177380103095e-02
6.134999999999978826e+01 4.386016156791210790e-02
6.137499999999978684e+01 4.357275658356906528e-02
6.139999999999978542e+01 4.328261732823791841e-02
6.142499999999978400e+01 4.298975450381399555e-02
6.144999999999978257e+01 4.275389858361446083e-02
6.147499999999978826e+01 4.261618207131639274e-02
6.149999999999978684e+01 4.247562930641488044e-02
6.152499999999978542e+01 4.233224325790883869e-02
6.154999999999978400e+01 4.218602710580926507e-02
6.157499999999978257e+01 4.203698424092071340e-02
6.159999999999978115e+01 4.188511826457535364e-02
6.162499999999978684e+01 4.173043298830948072e-02
6.164999999999978542e+01 4.157293243349081263e-02
6.167499999999978400e+01 4.141262083089004842e-02
6.169999999999978257e+01 4.124950262020118247e-02
6.172499999999978115e+01 4.108358244951001298e-02
6.174999999999978684e+01 4.091486517470750706e-02
6.177499999999978542e+01 4.074335585885280331e-02
6.179999999999978400e+01 4.056905977148460990e-02
6.182499999999978257e+01 4.039198238787814615e-02
6.184999999999978115e+01 4.021212938825291516e-02
6.187499999999978684e+01 4.002950665692713017e-02
6.189999999999978542e+01 3.984412028142200746e-02
6.192499999999978400e+01 3.965597655151663348e-02
6.194999999999978257e+01 3.946508195824730697e-02
6.197499999999978115e+01 3.927144319286394319e-02
6.199999999999978684e+01 3.907506714573039802e-02
6.202499999999978542e+01 3.887596090517897451e-02
6.204999999999978400e+01 3.867413175631587846e-02
6.207499999999978257e+01 3.846958717977610326e-02
6.209999999999978115e+01 3.826233485043363525e-02
6.212499999999977973e+01 3.805238263606169208e-02
6.214999999999978542e+01 3.783973859594691458e-02
6.217499999999978400e+01 3.762441097945922602e-02
6.219999999999978257e+01 3.740640822457142606e-02
6.222499999999978115e+01 3.718573895633940640e-02
6.224999999999977973e+01 3.696241198533409961e-02
6.227499999999978542e+01 3.673643630603069116e-02
6.229999999999978400e+01 3.650782109515553903e-02
6.232499999999978257e+01 3.627657570998947534e-02
6.234999999999978115e+01 3.604270968663104979e-02
6.237499999999977973e+01 3.580623273821657154e-02
6.239999999999977831e+01 3.556715475310329860e-02
6.242499999999978400e+01 3.532548579300964081e-02
6.244999999999978257e+01 3.508123609112017566e-02
6.247499999999978115e+01 3.483441605014962056e-02
6.249999999999977973e+01 3.458503624037316537e-02
6.252499999999977831e+01 3.433310739761828018e-02
6.254999999999978400e+01 3.407864042122259879e-02
6.257499999999978257e+01 3.382164637195615026e-02
6.259999999999978115e+01 3.356213646991295513e-02
6.262499999999977973e+01 3.330012209236544313e-02
6.264999999999977831e+01 3.303561477159300264e-02
6.267499999999978400e+01 3.276862619267471854e-02
6.269999999999978257e+01 3.249916819125491657e-02
6.272499999999978115e+01 3.222725275127976546e-02
6.274999999999977973e+01 3.195289200270536728e-02
6.277499999999977831e+01 3.167609821917956314e-02
6.279999999999978400e+01 3.139688381569694098e-02
6.282499999999978257e+01 3.111526134623054593e-02
6.284999999999978115e+01 3.083124350133717440e-02
6.287499999999977973e+01 3.060040774410119346e-02
6.289999999999977831e+01 3.036942334054726703e-02
6.292499999999977689e+01 3.024067643841474654e-02
6.294999999999978257e+01 3.013490699609942466e-02
6.297499999999978115e+01 3.001425188451717352e-02
6.299999999999977973e+01 2.988326506136777458e-02
6.302499999999977831e+01 2.974954384056046827e-02
6.304999999999977689e+01 2.961308871892096364e-02
6.307499999999978257e+01 2.947390039136787293e-02
6.309999999999978115e+01 2.933197975146084255e-02
6.312499999999977973e+01 2.918732789190138510e-02
6.314999999999977831e+01 2.903994610499006229e-02
6.317499999999977689e+01 2.888983588303226449e-02
6.319999999999977547e+01 2.873699891869828035e-02
6.322499999999978115e+01 2.858143710533535969e-02
6.324999999999977973e+01 2.842315253723038532e-02
6.327499999999977831e+01 2.826214750982394136e-02
6.329999999999977689e+01 2.809842451987535142e-02
6.332499999999977547e+01 2.793198626557832909e-02
6.334999999999978115e+01 2.776283564662752890e-02
6.337499999999977973e+01 2.759097576423493250e-02
6.339999999999977831e+01 2.741640992109443259e-02
6.342499999999977689e+01 2.723914162130033553e-02
6.344999999999977547e+01 2.705917457021115094e-02
6.347499999999978115e+01 2.687651267426610299e-02
6.349999999999977973e+01 2.669116004074972501e-02
6.352499999999977831e+01 2.650312097750530393e-02
6.354999999999977689e+01 2.631239999259910728e-02
6.357499999999977547e+01 2.611900179393438284e-02
6.359999999999978115e+01 2.592293128881155428e-02
6.362499999999977973e+01 2.572419358344139179e-02
6.364999999999977831e+01 2.552279398240676900e-02
6.367499999999977689e+01 2.531873798807192030e-02
6.369999999999977547e+01 2.511203129994465238e-02
6.372499999999977405e+01 2.490267981398567101e-02
6.374999999999977973e+01 2.469068962187009886e-02
6.377499999999977831e+01 2.447606701019705913e-02
6.379999999999977689e+01 2.425881845965121089e-02
6.382499999999977547e+01 2.403895064411523327e-02
6.384999999999977405e+01 2.381647042973172868e-02
6.387499999999977973e+01 2.359138487391785471e-02
6.389999999999977831e+01 2.336370122433120353e-02
6.392499999999977689e+01 2.313342691778667165e-02
6.394999999999977547e+01 2.290056957912705096e-02
6.397499999999977405e+01 2.266513702004572389e-02
6.399999999999977263e+01 2.242713723786297908e-02
6.402499999999977831e+01 2.218657841425391089e-02
6.404999999999978400e+01 2.194346891393399862e-02
6.407499999999977547e+01 2.169781728329655060e-02
6.409999999999976694e+01 2.144963224900493098e-02
6.412499999999977263e+01 2.119892271654332666e-02
6.414999999999977831e+01 2.094569776872058989e-02
6.417499999999978400e+01 2.068996666413287777e-02
6.419999999999977547e+01 2.043173883558327408e-02
6.422499999999976694e+01 2.017102388845834135e-02
6.424999999999977263e+01 1.990783159906482983e-02
6.427499999999977831e+01 1.964217191292589107e-02
6.429999999999978400e+01 1.937405494303579695e-02
6.432499999999977547e+01 1.910349096807719901e-02
6.434999999999976694e+01 1.883049043059826372e-02
6.437499999999977263e+01 1.855506393515374275e-02
6.439999999999977831e+01 1.827722224640814311e-02
6.442499999999978400e+01 1.799697628720249576e-02
6.444999999999977547e+01 1.777497658879901785e-02
6.447499999999976694e+01 1.764953698548668917e-02
6.449999999999977263e+01 1.752154785741369403e-02
6.452499999999977831e+01 1.739101215366398168e-02
6.454999999999978400e+01 1.725793300599335819e-02
6.457499999999977547e+01 1.712231372850308783e-02
6.459999999999976694e+01 1.698415781727059121e-02
6.462499999999977263e+01 1.684346894993310820e-02
6.464999999999977831e+01 1.670025098522705601e-02
6.467499999999978400e+01 1.655450796248236420e-02
6.469999999999977547e+01 1.640624410107144673e-02
6.472499999999976694e+01 1.625546379981393508e-02
6.474999999999977263e+01 1.610217163633714116e-02
6.477499999999977831e+01 1.594637236639123018e-02
6.479999999999976978e+01 1.578807092312189617e-02
6.482499999999977547e+01 1.562727241629730673e-02
6.484999999999976694e+01 1.546398213149367297e-02
6.487499999999977263e+01 1.529820552923572517e-02
6.489999999999977831e+01 1.512994824409541646e-02
6.492499999999976978e+01 1.495921608374864431e-02
6.494999999999977547e+01 1.478601502798723363e-02
6.497499999999976694e+01 1.461035122769260321e-02
6.499999999999977263e+01 1.443223100376561652e-02
6.502499999999977831e+01 1.425166084601616444e-02
6.504999999999976978e+01 1.406864741201337490e-02
6.507499999999977547e+01 1.388319752589372257e-02
6.509999999999976694e+01 1.369531817713145853e-02
6.512499999999977263e+01 1.350501651926912412e-02
6.514999999999977831e+01 1.331229986861033610e-02
6.517499999999976978e+01 1.311717570287377135e-02
6.519999999999977547e+01 1.291965165981022283e-02
6.522499999999976694e+01 1.271973553578380732e-02
6.524999999999977263e+01 1.251743528431467460e-02
6.527499999999977831e+01 1.231275901458958773e-02
6.529999999999976978e+01 1.210571498993413993e-02
6.532499999999977547e+01 1.189631162625321911e-02
6.534999999999976694e+01 1.168455749043685772e-02
6.537499999999977263e+01 1.147046129873329455e-02
6.539999999999977831e+01 1.125403191508996502e-02
6.542499999999976978e+01 1.103527834946338958e-02
6.544999999999977547e+01 1.081420975609713800e-02
6.547499999999976694e+01 1.059083543177169809e-02
6.549999999999977263e+01 1.036516481402280365e-02
6.552499999999976410e+01 1.013720747933344671e-02
6.554999999999976978e+01 9.906973141296715121e-03
6.557499999999977547e+01 9.674471648752260705e-03
6.559999999999976694e+01 9.439712983896619836e-03
6.562499999999977263e+01 9.202707260367775158e-03
6.564999999999976410e+01 8.963464721306275973e-03
6.567499999999976978e+01 8.721995737390780129e-03
6.569999999999977547e+01 8.478310804852923210e-03
6.572499999999976694e+01 8.232420543469119376e-03
6.574999999999977263e+01 7.984335694529606092e-03
6.577499999999976410e+01 7.734067118790903181e-03
6.579999999999976978e+01 7.481625794404199968e-03
6.582499999999977547e+01 7.227022814829744089e-03
6.584999999999976694e+01 6.970269386729313794e-03
6.587499999999977263e+01 6.711376827844266896e-03
6.589999999999976410e+01 6.450356564857279845e-03
6.592499999999976978e+01 6.187220131237691940e-03
6.594999999999977547e+01 5.921979165073980485e-03
6.597499999999976694e+01 5.654645406892254075e-03
6.599999999999977263e+01 5.400024319649005845e-03
6.602499999999976410e+01 5.184835070001476455e-03
6.604999999999976978e+01 4.967453269722777245e-03
6.607499999999977547e+01 4.886009776791039663e-03
6.609999999999976694e+01 4.820444034552026288e-03
6.612499999999977263e+01 4.756107893294920543e-03
6.614999999999976410e+01 4.690002017438848515e-03
6.617499999999976978e+01 4.621506167087024823e-03
6.619999999999976126e+01 4.550619463302889647e-03
6.622499999999976694e+01 4.477341185349049610e-03
6.624999999999977263e+01 4.401670771251926795e-03
6.627499999999976410e+01 4.323607818329913526e-03
6.629999999999976978e+01 4.243152083687205638e-03
6.632499999999976126e+01 4.160303484670801501e-03
6.634999999999976694e+01 4.075062099291948750e-03
6.637499999999977263e+01 3.987428166611124529e-03
6.639999999999976410e+01 3.897402087085703130e-03
6.642499999999976978e+01 3.804984422881208753e-03
6.644999999999976126e+01 3.710175898145063114e-03
6.647499999999976694e+01 3.612977399242765439e-03
6.649999999999977263e+01 3.513389974956490115e-03
6.652499999999976410e+01 3.411414836645801450e-03
6.654999999999976978e+01 3.307053358370007617e-03
6.657499999999976126e+01 3.200307076972698506e-03
6.659999999999976694e+01 3.091177692127374584e-03
6.662499999999977263e+01 2.979667066345305197e-03
6.664999999999976410e+01 2.865777224943753202e-03
6.667499999999976978e+01 2.749510355976403451e-03
6.669999999999976126e+01 2.630868810124789049e-03
6.672499999999976694e+01 2.509855100550315108e-03
6.674999999999977263e+01 2.386471902708302024e-03
6.677499999999976410e+01 2.260722054122757656e-03
6.679999999999976978e+01 2.132608554122039732e-03
6.682499999999976126e+01 2.002134563536138792e-03
6.684999999999976694e+01 1.869303404355027219e-03
6.687499999999977263e+01 1.734118559348275150e-03
6.689999999999976410e+01 1.596583671646098924e-03
6.692499999999976978e+01 1.456702544281697877e-03
6.694999999999976126e+01 1.314479139695692855e-03
6.697499999999976694e+01 1.169917579201425022e-03
6.699999999999977263e+01 1.023022142413393745e-03
6.702499999999976410e+01 8.737972666369683058e-04
6.704999999999976978e+01 7.222475462199591002e-04
6.707499999999976126e+01 5.683777318684574489e-04
6.709999999999976694e+01 4.121927299230135518e-04
6.712499999999975842e+01 2.536976016003608843e-04
6.714999999999976410e+01 9.289756219625706544e-05
6.717499999999976978e+01 -7.020201974654075006e-05
6.719999999999976126e+01 -2.355956233072072363e-04
6.722499999999976694e+01 -4.032775760916544236e-04
6.724999999999975842e+01 -5.732420551718006791e-04
6.727499999999976410e+01 -7.454830880611652572e-04
6.729999999999976978e+01 -9.199945537241424262e-04
6.732499999999976126e+01 -1.096770183619949273e-03
6.734999999999976694e+01 -1.275803562780678663e-03
6.737499999999975842e+01 -1.457088130922214522e-03
6.739999999999976410e+01 -1.640617183588814537e-03
6.742499999999976978e+01 -1.826383873329397731e-03
6.744999999999976126e+01 -2.014381210906348793e-03
6.747499999999976694e+01 -2.204602066536546189e-03
6.749999999999975842e+01 -2.397039171161713823e-03
6.752499999999976410e+01 -2.591685117751083879e-03
6.754999999999976978e+01 -2.788532362632855418e-03
6.757499999999976126e+01 -2.987573226855424948e-03
6.759999999999976694e+01 -3.188799897578302456e-03
6.762499999999975842e+01 -3.392204429489620310e-03
6.764999999999976410e+01 -3.597778746253080858e-03
6.767499999999976978e+01 -3.805514641980793471e-03
6.769999999999976126e+01 -4.015403782733262608e-03
6.772499999999976694e+01 -4.227437708045262733e-03
6.774999999999975842e+01 -4.428517918339683682e-03
6.777499999999976410e+01 -4.455516370486674836e-03
6.779999999999975557e+01 -4.484770778032145556e-03
6.782499999999976126e+01 -4.516281441311646543e-03
6.784999999999976694e+01 -4.550048514513512637e-03
6.787499999999975842e+01 -4.586072005538377981e-03
6.789999999999976410e+01 -4.624351775891965763e-03
6.792499999999975557e+01 -4.664887540611323442e-03
6.794999999999976126e+01 -4.707678868225555549e-03
6.797499999999976694e+01 -4.752725180749360102e-03
6.799999999999975842e+01 -4.800025753711345371e-03
6.802499999999976410e+01 -4.849579716215361887e-03
6.804999999999975557e+01 -4.901386051036335512e-03
6.807499999999976126e+01 -4.955443594749538161e-03
6.809999999999976694e+01 -5.011751037893616249e-03
6.812499999999975842e+01 -5.070306925167669156e-03
6.814999999999976410e+01 -5.131109655661649990e-03
6.817499999999975557e+01 -5.194157483120675003e-03
6.819999999999976126e+01 -5.259448516242477487e-03
6.822499999999976694e+01 -5.326980719008369593e-03
6.824999999999975842e+01 -5.396751911047612330e-03
6.827499999999976410e+01 -5.468759768034724481e-03
6.829999999999975557e+01 -5.543001822119558719e-03
6.832499999999976126e+01 -5.619475462390458899e-03
6.834999999999976694e+01 -5.698177935369779477e-03
6.837499999999975842e+01 -5.779106345541545897e-03
6.839999999999976410e+01 -5.862257655911762462e-03
6.842499999999975557e+01 -5.947628688600055391e-03
6.844999999999976126e+01 -6.035216125463220907e-03
6.847499999999976694e+01 -6.125016508750044317e-03
6.849999999999975842e+01 -6.217026241787119469e-03
6.852499999999976410e+01 -6.311241589695664247e-03
6.854999999999975557e+01 -6.407658680138354594e-03
6.857499999999976126e+01 -6.506273504096853587e-03
6.859999999999976694e+01 -6.607081916678470869e-03
6.862499999999975842e+01 -6.710079637952657584e-03
6.864999999999976410e+01 -6.815262253816796456e-03
6.867499999999975557e+01 -6.922625216889631214e-03
6.869999999999976126e+01 -7.032163847434479489e-03
6.872499999999975273e+01 -7.143873334308810906e-03
6.874999999999975842e+01 -7.257748735942555658e-03
6.877499999999976410e+01 -7.373784981342284758e-03
6.879999999999975557e+01 -7.491976871123083408e-03
6.882499999999976126e+01 -7.612319078565796433e-03
6.884999999999975273e+01 -7.734806150699985797e-03
6.887499999999975842e+01 -7.859432509412657419e-03
6.889999999999976410e+01 -7.986192452581003520e-03
6.892499999999975557e+01 -8.115080155229640116e-03
6.894999999999976126e+01 -8.246089670712079475e-03
6.897499999999975273e+01 -8.379214931914156367e-03
6.899999999999975842e+01 -8.514449752481804620e-03
6.902499999999976410e+01 -8.651787828069270464e-03
6.904999999999975557e+01 -8.791222737610304011e-03
6.907499999999976126e+01 -8.932747944610013036e-03
6.909999999999975273e+01 -9.076356798456530761e-03
6.912499999999975842e+01 -9.222042535754239323e-03
6.914999999999976410e+01 -9.369798281674505264e-03
6.917499999999975557e+01 -9.519617051326829255e-03
6.919999999999976126e+01 -9.671491751147788876e-03
6.922499999999975273e+01 -9.825415180306962606e-03
6.924999999999975842e+01 -9.981380032131179428e-03
6.927499999999976410e+01 -1.013937889554445207e-02
6.929999999999975557e+01 -1.029940425652383154e-02
6.932499999999976126e+01 -1.046144849957150735e-02
6.934999999999975273e+01 -1.062550390920042470e-02
6.937499999999975842e+01 -1.079156267143509956e-02
6.939999999999974989e+01 -1.095961687532499319e-02
6.942499999999975557e+01 -1.112965851447200727e-02
6.944999999999976126e+01 -1.130167948856923912e-02
6.947499999999975273e+01 -1.145975201364181177e-02
6.949999999999975842e+01 -1.158615730289087875e-02
6.952499999999974989e+01 -1.171462351411267470e-02
6.954999999999975557e+01 -1.172696444919032153e-02
6.957499999999976126e+01 -1.168781944707617503e-02
6.959999999999975273e+01 -1.165361500260077288e-02
6.962499999999975842e+01 -1.165053522181341318e-02
6.964999999999974989e+01 -1.164960188163051587e-02
6.967499999999975557e+01 -1.165081777899550607e-02
6.969999999999976126e+01 -1.165418558694291187e-02
6.972499999999975273e+01 -1.165970785386719055e-02
6.974999999999975842e+01 -1.166738700281578188e-02
6.977499999999974989e+01 -1.167722533080636435e-02
6.979999999999975557e+01 -1.168922500816896304e-02
6.982499999999976126e+01 -1.170338807791312594e-02
6.984999999999975273e+01 -1.171971645512042554e-02
6.987499999999975842e+01 -1.173821192636263083e-02
6.989999999999974989e+01 -1.175887614914589152e-02
6.992499999999975557e+01 -1.178171065138136284e-02
6.994999999999976126e+01 -1.180671683088187554e-02
6.997499999999975273e+01 -1.183389595488604229e-02
6.999999999999975842e+01 -1.186324915960911691e-02
7.002499999999974989e+01 -1.189477744982105935e-02
7.004999999999975557e+01 -1.192848169845223648e-02
7.007499999999976126e+01 -1.196436264622710924e-02
7.009999999999975273e+01 -1.200242090132546020e-02
7.012499999999975842e+01 -1.204265693907213657e-02
7.014999999999974989e+01 -1.208507110165498756e-02
7.017499999999975557e+01 -1.212966359787136586e-02
7.019999999999976126e+01 -1.217643450290308536e-02
7.022499999999975273e+01 -1.222538375812058827e-02
7.024999999999975842e+01 -1.227651117091575587e-02
7.027499999999974989e+01 -1.232981641456383157e-02
7.029999999999975557e+01 -1.238529902811472301e-02
7.032499999999974705e+01 -1.244295841631332111e-02
7.034999999999975273e+01 -1.250279384954927631e-02
7.037499999999975842e+01 -1.256480446383596156e-02
7.039999999999974989e+01 -1.262898926081970977e-02
7.042499999999975557e+01 -1.269534710781723696e-02
7.044999999999974705e+01 -1.276387673788391061e-02
7.047499999999975273e+01 -1.283457674991064085e-02
7.049999999999975842e+01 -1.290744560875080674e-02
7.052499999999974989e+01 -1.298248164537632587e-02
7.054999999999975557e+01 -1.305968305706392031e-02
7.057499999999974705e+01 -1.313904790760986492e-02
7.059999999999975273e+01 -1.322057412757510902e-02
7.062499999999975842e+01 -1.330425951455879545e-02
7.064999999999974989e+01 -1.339010173350183366e-02
7.067499999999975557e+01 -1.347809831701925545e-02
7.069999999999974705e+01 -1.356824666576154741e-02
7.072499999999975273e+01 -1.366054404880519615e-02
7.074999999999975842e+01 -1.375498760407151654e-02
7.077499999999974989e+01 -1.385157433877458495e-02
7.079999999999975557e+01 -1.395030112989765168e-02
7.082499999999974705e+01 -1.405116472469731745e-02
7.084999999999975273e+01 -1.415416174123659658e-02
7.087499999999975842e+01 -1.425928866894497077e-02
7.089999999999974989e+01 -1.436654186920688012e-02
7.092499999999975557e+01 -1.447591757597745110e-02
7.094999999999974705e+01 -1.458741189642513182e-02
7.097499999999975273e+01 -1.470102081160193710e-02
7.099999999999974420e+01 -1.481674017713951498e-02
7.102499999999974989e+01 -1.493456572397258535e-02
7.104999999999975557e+01 -1.505449305908780101e-02
7.107499999999974705e+01 -1.517651766629878919e-02
7.109999999999975273e+01 -1.530063490704678363e-02
7.112499999999974420e+01 -1.542684002122589153e-02
7.114999999999974989e+01 -1.555512812803438484e-02
7.117499999999975557e+01 -1.568549422684896097e-02
7.119999999999974705e+01 -1.581793319812473814e-02
7.122499999999975273e+01 -1.595243980431810746e-02
7.124999999999974420e+01 -1.608900869083328480e-02
7.127499999999974989e+01 -1.622763438699189459e-02
7.129999999999975557e+01 -1.636831130702532180e-02
7.132499999999974705e+01 -1.651103375108919219e-02
7.134999999999975273e+01 -1.665579590630011930e-02
7.137499999999974420e+01 -1.680259184779281725e-02
7.139999999999974989e+01 -1.695141553980012566e-02
7.142499999999975557e+01 -1.702671820486100981e-02
7.144999999999974705e+01 -1.700913001261379967e-02
7.147499999999975273e+01 -1.699364175160647875e-02
7.149999999999974420e+01 -1.698025528492974612e-02
7.152499999999974989e+01 -1.696897235291478304e-02
7.154999999999975557e+01 -1.695979457275543362e-02
7.157499999999974705e+01 -1.695272343815651048e-02
7.159999999999975273e+01 -1.694776031900703528e-02
7.162499999999974420e+01 -1.694490646108001361e-02
7.164999999999974989e+01 -1.694416298575802948e-02
7.167499999999975557e+01 -1.694553088978452068e-02
7.169999999999974705e+01 -1.694901104504246622e-02
7.172499999999975273e+01 -1.695460419835796359e-02
7.174999999999974420e+01 -1.696231097133141935e-02
7.177499999999974989e+01 -1.697213186019498263e-02
7.179999999999975557e+01 -1.698406723569585719e-02
7.182499999999974705e+01 -1.699811734300754260e-02
7.184999999999975273e+01 -1.701428230166675618e-02
7.187499999999974420e+01 -1.703256210553756936e-02
7.189999999999974989e+01 -1.705295662280202282e-02
7.192499999999974136e+01 -1.707546559597802882e-02
7.194999999999974705e+01 -1.710008864196315911e-02
7.197499999999975273e+01 -1.712682525210636533e-02
7.199999999999974420e+01 -1.715567479230499168e-02
7.202499999999974989e+01 -1.718663650312986929e-02
7.204999999999974136e+01 -1.721970949997603251e-02
7.207499999999974705e+01 -1.725489277324063556e-02
7.209999999999975273e+01 -1.729218518852696299e-02
7.212499999999974420e+01 -1.733158548687462747e-02
7.214999999999974989e+01 -1.737309228501737052e-02
7.217499999999974136e+01 -1.741670407566519446e-02
7.219999999999974705e+01 -1.746241922781364281e-02
7.222499999999975273e+01 -1.751023598707928536e-02
7.224999999999974420e+01 -1.756015247606027702e-02
7.227499999999974989e+01 -1.761216669472294785e-02
7.229999999999974136e+01 -1.766627652081336972e-02
7.232499999999974705e+01 -1.772247971029548147e-02
7.234999999999975273e+01 -1.778077389781234155e-02
7.237499999999974420e+01 -1.784115659717427568e-02
7.239999999999974989e+01 -1.790362520187032888e-02
7.242499999999974136e+01 -1.796817698560497847e-02
7.244999999999974705e+01 -1.803480910285829714e-02
7.247499999999975273e+01 -1.810351858947121043e-02
7.249999999999974420e+01 -1.817430236325335083e-02
7.252499999999974989e+01 -1.824715722461529507e-02
7.254999999999974136e+01 -1.832207985722322449e-02
7.257499999999974705e+01 -1.839906682867735802e-02
7.259999999999973852e+01 -1.847811459121213862e-02
7.262499999999974420e+01 -1.855921948241959912e-02
7.264999999999974989e+01 -1.864237772599404777e-02
7.267499999999974136e+01 -1.872758543249854191e-02
7.269999999999974705e+01 -1.881483860015394777e-02
7.272499999999973852e+01 -1.890413311564688101e-02
7.274999999999974420e+01 -1.899546475496015699e-02
7.277499999999974989e+01 -1.908882918422325978e-02
7.279999999999974136e+01 -1.918422196058150106e-02
7.282499999999974705e+01 -1.928163853308751535e-02
7.284999999999973852e+01 -1.938107424360863140e-02
7.287499999999974420e+01 -1.948252432775620518e-02
7.289999999999974989e+01 -1.958598391583163401e-02
7.292499999999974136e+01 -1.969144803379091827e-02
7.294999999999974705e+01 -1.979891160422759741e-02
7.297499999999973852e+01 -1.990836944737147882e-02
7.299999999999974420e+01 -2.001981628210661862e-02
7.302499999999974989e+01 -2.013324672700310750e-02
7.304999999999974136e+01 -2.024865530136739020e-02
7.307499999999974705e+01 -2.036603642630670230e-02
7.309999999999973852e+01 -2.048538442580934149e-02
7.312499999999974420e+01 -2.060669352783967359e-02
7.314999999999974989e+01 -2.072995786544757843e-02
7.317499999999974136e+01 -2.085517147789145431e-02
7.319999999999974705e+01 -2.098232831177566232e-02
7.322499999999973852e+01 -2.111142222220015532e-02
7.324999999999974420e+01 -2.124244697392313475e-02
7.327499999999974989e+01 -2.137539624253557632e-02
7.329999999999974136e+01 -2.151026361564786424e-02
7.332499999999974705e+01 -2.164704259408808604e-02
7.334999999999973852e+01 -2.173385481081990811e-02
7.337499999999974420e+01 -2.181935797672220761e-02
7.339999999999974989e+01 -2.190229660878099255e-02
7.342499999999974136e+01 -2.178618031691085741e-02
7.344999999999974705e+01 -2.167173727239318087e-02
7.347499999999973852e+01 -2.156047762177217345e-02
7.349999999999974420e+01 -2.145930636833976932e-02
7.352499999999973568e+01 -2.136008639843540655e-02
7.354999999999974136e+01 -2.126282324284933453e-02
7.357499999999974705e+01 -2.116752233947999384e-02
7.359999999999973852e+01 -2.107418903230773299e-02
7.362499999999974420e+01 -2.098282857038243424e-02
7.364999999999973568e+01 -2.089344610682435099e-02
7.367499999999974136e+01 -2.080604669784021435e-02
7.369999999999974705e+01 -2.072063530175401874e-02
7.372499999999973852e+01 -2.063721677805352775e-02
7.374999999999974420e+01 -2.055579588645113642e-02
7.377499999999973568e+01 -2.047637728596277129e-02
7.379999999999974136e+01 -2.039896553400099774e-02
7.382499999999974705e+01 -2.032356508548702895e-02
7.384999999999973852e+01 -2.025018029197803854e-02
7.387499999999974420e+01 -2.017881540081318051e-02
7.389999999999973568e+01 -2.010947455427663719e-02
7.392499999999974136e+01 -2.004216178877936752e-02
7.394999999999974705e+01 -1.997688103405922608e-02
7.397499999999973852e+01 -1.991363611239951870e-02
7.399999999999974420e+01 -1.985243073786727847e-02
7.402499999999973568e+01 -1.979326851557051611e-02
7.404999999999974136e+01 -1.973615294093560360e-02
7.407499999999974705e+01 -1.968108739900445436e-02
7.409999999999973852e+01 -1.962807516375210393e-02
7.412499999999974420e+01 -1.957711939742506554e-02
7.414999999999973568e+01 -1.952822314990057886e-02
7.417499999999974136e+01 -1.948138935806686262e-02
7.419999999999973284e+01 -1.943662084522519706e-02
7.422499999999973852e+01 -1.939392032051304865e-02
7.424999999999974420e+01 -1.935329037835011728e-02
7.427499999999973568e+01 -1.931473349790572419e-02
7.429999999999974136e+01 -1.927825204258861239e-02
7.432499999999973284e+01 -1.924384825956059614e-02
7.434999999999973852e+01 -1.921152427927083281e-02
7.437499999999974420e+01 -1.918128211501601843e-02
7.439999999999973568e+01 -1.915312366252062276e-02
7.442499999999974136e+01 -1.912705069954347484e-02
7.444999999999973284e+01 -1.910306488550588336e-02
7.447499999999973852e+01 -1.908116776114466076e-02
7.449999999999974420e+01 -1.906136074818825729e-02
7.452499999999973568e+01 -1.904364514905754896e-02
7.454999999999974136e+01 -1.902802214659052998e-02
7.457499999999973284e+01 -1.901449280379130177e-02
7.459999999999973852e+01 -1.900305806360349722e-02
7.462499999999974420e+01 -1.899371874870826871e-02
7.464999999999973568e+01 -1.898647556134654482e-02
7.467499999999974136e+01 -1.898132908316663148e-02
7.469999999999973284e+01 -1.897827977509587011e-02
7.472499999999973852e+01 -1.897732797723748407e-02
7.474999999999974420e+01 -1.897847390879170079e-02
7.477499999999973568e+01 -1.898171766800309246e-02
7.479999999999974136e+01 -1.898705923213119678e-02
7.482499999999973284e+01 -1.899449845744689835e-02
7.484999999999973852e+01 -1.900403507925397389e-02
7.487499999999974420e+01 -1.901566871193497571e-02
7.489999999999973568e+01 -1.902939884902214024e-02
7.492499999999974136e+01 -1.904522486329356459e-02
7.494999999999973284e+01 -1.906314600689356514e-02
7.497499999999973852e+01 -1.908316141147870654e-02
7.499999999999974420e+01 -1.910527008838736746e-02
7.502499999999973568e+01 -1.912947092883524394e-02
7.504999999999974136e+01 -1.915576270413401824e-02
7.507499999999973284e+01 -1.918414406593616992e-02
7.509999999999973852e+01 -1.921461354650261938e-02
7.512499999999972999e+01 -1.924716955899545903e-02
7.514999999999973568e+01 -1.928181039779440498e-02
7.517499999999974136e+01 -1.931853423883754528e-02
7.519999999999973284e+01 -1.935733913998626335e-02
7.522499999999973852e+01 -1.939822304141253229e-02
7.524999999999972999e+01 -1.944118376601135234e-02
7.527499999999973568e+01 -1.948621901983554894e-02
7.529999999999974136e+01 -1.953332639255430866e-02
7.532499999999973284e+01 -1.958250335793366298e-02
7.534999999999973852e+01 -1.963374727434107417e-02
7.537499999999972999e+01 -1.968705538527219800e-02
7.539999999999973568e+01 -1.974242481989893841e-02
7.542499999999974136e+01 -1.979985259364092087e-02
7.544999999999973284e+01 -1.985933560875852849e-02
7.547499999999973852e+01 -1.992087065496714327e-02
7.549999999999972999e+01 -1.997746589258270894e-02
7.552499999999973568e+01 -1.990525996092198241e-02
7.554999999999974136e+01 -1.983509552062929365e-02
7.557499999999973284e+01 -1.976697632159595680e-02
7.559999999999973852e+01 -1.970090600412261958e-02
7.562499999999972999e+01 -1.963688809822676518e-02
7.564999999999973568e+01 -1.957492602297008014e-02
7.567499999999974136e+01 -1.951502308580749245e-02
7.569999999999973284e+01 -1.945718248195623182e-02
7.572499999999973852e+01 -1.940140729378694862e-02
7.574999999999972999e+01 -1.934770049023563920e-02
7.577499999999973568e+01 -1.929606492623768890e-02
7.579999999999972715e+01 -1.924650334218394251e-02
7.582499999999973284e+01 -1.919901836339863582e-02
7.584999999999973852e+01 -1.915361249963979870e-02
7.587499999999972999e+01 -1.911028814462282718e-02
7.589999999999973568e+01 -1.906904757556585756e-02
7.592499999999972715e+01 -1.902989295275906920e-02
7.594999999999973284e+01 -1.899282631915662559e-02
7.597499999999973852e+01 -1.895784959999201325e-02
7.599999999999972999e+01 -1.892496460241714640e-02
7.602499999999973568e+01 -1.889417301516465100e-02
7.604999999999972715e+01 -1.886547640823451472e-02
7.607499999999973284e+01 -1.883887623260400296e-02
7.609999999999973852e+01 -1.881437381996225316e-02
7.612499999999972999e+01 -1.879197038246838841e-02
7.614999999999973568e+01 -1.877166701253433698e-02
7.617499999999972715e+01 -1.875346468263190333e-02
7.619999999999973284e+01 -1.873736424512370199e-02
7.622499999999973852e+01 -1.872336643211959875e-02
7.624999999999972999e+01 -1.871147185535633126e-02
7.627499999999973568e+01 -1.870168100610328232e-02
7.629999999999972715e+01 -1.869399425509119667e-02
7.632499999999973284e+01 -1.868841185246665135e-02
7.634999999999973852e+01 -1.868493392777111767e-02
7.637499999999972999e+01 -1.868356048994387897e-02
7.639999999999973568e+01 -1.868429142735046275e-02
7.642499999999972715e+01 -1.868712650783502238e-02
7.644999999999973284e+01 -1.869206537879800414e-02
7.647499999999973852e+01 -1.869910756729751405e-02
7.649999999999972999e+01 -1.870825248017587636e-02
7.652499999999973568e+01 -1.871949940421050243e-02
7.654999999999972715e+01 -1.873284750628842130e-02
7.657499999999973284e+01 -1.874829583360672347e-02
7.659999999999973852e+01 -1.876584331389484148e-02
7.662499999999972999e+01 -1.878548875566370124e-02
7.664999999999973568e+01 -1.880723084847578039e-02
7.667499999999972715e+01 -1.883106816324211716e-02
7.669999999999973284e+01 -1.885699915254064607e-02
7.672499999999972431e+01 -1.888502215095935050e-02
7.674999999999972999e+01 -1.891513537546243504e-02
7.677499999999973568e+01 -1.894733692577979869e-02
7.679999999999972715e+01 -1.898162478481994764e-02
7.682499999999973284e+01 -1.901799681910532058e-02
7.684999999999972431e+01 -1.905645077923027661e-02
7.687499999999972999e+01 -1.909698430034273420e-02
7.689999999999973568e+01 -1.913959490264598162e-02
7.692499999999972715e+01 -1.918427999192561309e-02
7.694999999999973284e+01 -1.923103686009493968e-02
7.697499999999972431e+01 -1.927986268576449558e-02
7.699999999999972999e+01 -1.933075453483250675e-02
7.702499999999973568e+01 -1.938370936109523254e-02
7.704999999999972715e+01 -1.943872400688010163e-02
7.707499999999973284e+01 -1.949579520369789168e-02
7.709999999999972431e+01 -1.955491957291576044e-02
7.712499999999972999e+01 -1.961609362645092697e-02
7.714999999999973568e+01 -1.967931376748307051e-02
7.717499999999972715e+01 -1.974457629118730670e-02
7.719999999999973284e+01 -1.981187738548527769e-02
7.722499999999972431e+01 -1.988121313181585859e-02
7.724999999999972999e+01 -1.995257950592420337e-02
7.727499999999973568e+01 -2.002597237866868968e-02
7.729999999999972715e+01 -2.010138751684619612e-02
7.732499999999973284e+01 -2.017882058403510509e-02
7.734999999999972431e+01 -2.025826714145398735e-02
7.737499999999972999e+01 -2.033972264884009382e-02
7.739999999999972147e+01 -2.042318246534109011e-02
7.742499999999972715e+01 -2.050864185042519314e-02
7.744999999999973284e+01 -2.059609596480630953e-02
7.747499999999972431e+01 -2.068553987138422104e-02
7.749999999999972999e+01 -2.077696853620166970e-02
7.752499999999972147e+01 -2.087037682941245142e-02
7.754999999999972715e+01 -2.096575952626814413e-02
7.757499999999973284e+01 -2.106311130811623980e-02
7.759999999999972431e+01 -2.116242676341162018e-02
7.762499999999972999e+01 -2.126370038874279833e-02
7.764999999999972147e+01 -2.134416835122902520e-02
7.767499999999972715e+01 -2.139275126066467539e-02
7.769999999999973284e+01 -2.144335722921244733e-02
7.772499999999972431e+01 -2.147727557536395840e-02
7.774999999999972999e+01 -2.139656549546264594e-02
7.777499999999972147e+01 -2.131785753172748751e-02
7.779999999999972715e+01 -2.124115555558312926e-02
7.782499999999973284e+01 -2.118736153310912113e-02
7.784999999999972431e+01 -2.113825385937886936e-02
7.787499999999972999e+01 -2.109115543602885570e-02
7.789999999999972147e+01 -2.104607043021090862e-02
7.792499999999972715e+01 -2.100300290953441978e-02
7.794999999999973284e+01 -2.096195684114053256e-02
7.797499999999972431e+01 -2.092293609079129424e-02
7.799999999999972999e+01 -2.088594442197485093e-02
7.802499999999972147e+01 -2.085098549502522811e-02
7.804999999999972715e+01 -2.081806286625942012e-02
7.807499999999973284e+01 -2.078717998713106377e-02
7.809999999999972431e+01 -2.075834020340028979e-02
7.812499999999972999e+01 -2.073154675432126171e-02
7.814999999999972147e+01 -2.070680277184835938e-02
7.817499999999972715e+01 -2.068411127985832557e-02
7.819999999999973284e+01 -2.066347519339302094e-02
7.822499999999972431e+01 -2.064489731791876656e-02
7.824999999999972999e+01 -2.062838034860662098e-02
7.827499999999972147e+01 -2.061392686963069848e-02
7.829999999999972715e+01 -2.060153935348692233e-02
7.832499999999971863e+01 -2.059122016033109945e-02
7.834999999999972431e+01 -2.058297153733804757e-02
7.837499999999972999e+01 -2.057679561808038043e-02
7.839999999999972147e+01 -2.057269442192921627e-02
7.842499999999972715e+01 -2.057066985347542551e-02
7.844999999999971863e+01 -2.057072370197231617e-02
7.847499999999972431e+01 -2.057285764080058615e-02
7.849999999999972999e+01 -2.057707322695400201e-02
7.852499999999972147e+01 -2.058337190054924243e-02
7.854999999999972715e+01 -2.059175498435614898e-02
7.857499999999971863e+01 -2.060222368335202364e-02
7.859999999999972431e+01 -2.061477908429878991e-02
7.862499999999972999e+01 -2.062942215534216417e-02
7.864999999999972147e+01 -2.064615374563627190e-02
7.867499999999972715e+01 -2.066497458498936166e-02
7.869999999999971863e+01 -2.068588528353489109e-02
7.872499999999972431e+01 -2.070888633142632315e-02
7.874999999999972999e+01 -2.073397809855549376e-02
7.877499999999972147e+01 -2.076116083429570616e-02
7.879999999999972715e+01 -2.079043466726938558e-02
7.882499999999971863e+01 -2.082179960513862171e-02
7.884999999999972431e+01 -2.085525553442367508e-02
7.887499999999972999e+01 -2.089080222034312914e-02
7.889999999999972147e+01 -2.092843930667957764e-02
7.892499999999972715e+01 -2.096816631567252273e-02
7.894999999999971863e+01 -2.100998264793316195e-02
7.897499999999972431e+01 -2.105388758238660452e-02
7.899999999999971578e+01 -2.109988027623840856e-02
7.902499999999972147e+01 -2.114795976496629606e-02
7.904999999999972715e+01 -2.119812496233817664e-02
7.907499999999971863e+01 -2.125037466045353457e-02
7.909999999999972431e+01 -2.130470752981278304e-02
7.912499999999971578e+01 -2.136112211940994696e-02
7.914999999999972147e+01 -2.141961685685126945e-02
7.917499999999972715e+01 -2.148019004849954436e-02
7.919999999999971863e+01 -2.154283987964408439e-02
7.922499999999972431e+01 -2.160756441469496511e-02
7.924999999999971578e+01 -2.167436520461482607e-02
7.927499999999972147e+01 -2.174351299633839676e-02
7.929999999999972715e+01 -2.181473477616033274e-02
7.932499999999971863e+01 -2.188802840005224168e-02
7.934999999999972431e+01 -2.196339160273323363e-02
7.937499999999971578e+01 -2.204082199794901720e-02
7.939999999999972147e+01 -2.212031707877816500e-02
7.942499999999972715e+01 -2.220187421796189844e-02
7.944999999999971863e+01 -2.228549066825996974e-02
7.947499999999972431e+01 -2.237116356283238433e-02
7.949999999999971578e+01 -2.245888991564451431e-02
7.952499999999972147e+01 -2.254866662189855195e-02
7.954999999999972715e+01 -2.264049045848880864e-02
7.957499999999971863e+01 -2.273435808448170947e-02
7.959999999999972431e+01 -2.283026604162113893e-02
7.962499999999971578e+01 -2.292821075485573790e-02
7.964999999999972147e+01 -2.302818853289303330e-02
7.967499999999972715e+01 -2.313019556877510610e-02
7.969999999999971863e+01 -2.323422794047946133e-02
7.972499999999972431e+01 -2.334028161154190831e-02
7.974999999999971578e+01 -2.344835243170373049e-02
7.977499999999972147e+01 -2.355843613758109786e-02
7.979999999999972715e+01 -2.367052835335770739e-02
7.982499999999971863e+01 -2.378462459149833369e-02
7.984999999999972431e+01 -2.390072025348752988e-02
7.987499999999971578e+01 -2.401881063058644919e-02
7.989999999999972147e+01 -2.413889090461417142e-02
7.992499999999971294e+01 -2.426095614874855880e-02
7.994999999999971863e+01 -2.438500132834946210e-02
7.997499999999972431e+01 -2.451102130180043276e-02
7.999999999999971578e+01 -2.463901082137394741e-02
8.002499999999972147e+01 -2.476896453411300825e-02
8.004999999999971294e+01 -2.490087698273558969e-02
8.007499999999971863e+01 -2.503474260655591879e-02
8.009999999999972431e+01 -2.505221527216051555e-02
8.012499999999971578e+01 -2.504681358630797203e-02
8.014999999999972147e+01 -2.504343869206406004e-02
8.017499999999971294e+01 -2.504209225806937680e-02
8.019999999999971863e+01 -2.504277583776104432e-02
8.022499999999972431e+01 -2.504549086889778370e-02
8.024999999999971578e+01 -2.505023867310801969e-02
8.027499999999972147e+01 -2.505702045546207013e-02
8.029999999999971294e+01 -2.506583730406632474e-02
8.032499999999971863e+01 -2.507669018968175512e-02
8.034999999999972431e+01 -2.508957996536608295e-02
8.037499999999971578e+01 -2.510450736614003656e-02
8.039999999999972147e+01 -2.512147300867754660e-02
8.042499999999971294e+01 -2.514047739102047430e-02
8.044999999999971863e+01 -2.516152089231811495e-02
8.047499999999972431e+01 -2.518460377259031449e-02
8.049999999999971578e+01 -2.520972617251710651e-02
8.052499999999972147e+01 -2.523688811325098050e-02
8.054999999999971294e+01 -2.526608949625653786e-02
8.057499999999971863e+01 -2.529733010317382000e-02
8.059999999999971010e+01 -2.533060959570686277e-02
8.062499999999971578e+01 -2.536592751553881295e-02
8.064999999999972147e+01 -2.540328328427067517e-02
8.067499999999971294e+01 -2.544267620338759930e-02
8.069999999999971863e+01 -2.548410545424789966e-02
8.072499999999971010e+01 -2.552757009810074570e-02
8.074999999999971578e+01 -2.557306907612736865e-02
8.077499999999972147e+01 -2.562060120950792816e-02
8.079999999999971294e+01 -2.567016519951573553e-02
8.082499999999971863e+01 -2.572175962763475002e-02
8.084999999999971010e+01 -2.577538295570329027e-02
8.087499999999971578e+01 -2.582607560885582382e-02
8.089999999999972147e+01 -2.586627375615949131e-02
8.092499999999971294e+01 -2.590850258823250776e-02
8.094999999999971863e+01 -2.595276116407246175e-02
8.097499999999971010e+01 -2.599904842218869749e-02
8.099999999999971578e+01 -2.604736318068941181e-02
8.102499999999972147e+01 -2.609770413739269032e-02
8.104999999999971294e+01 -2.615006986996529226e-02
8.107499999999971863e+01 -2.620445883608652285e-02
8.109999999999971010e+01 -2.626086937363743268e-02
8.112499999999971578e+01 -2.631929970091682197e-02
8.114999999999972147e+01 -2.637974791688103837e-02
8.117499999999971294e+01 -2.644221200141238029e-02
8.119999999999971863e+01 -2.650668981561020085e-02
8.122499999999971010e+01 -2.657317910210930598e-02
8.124999999999971578e+01 -2.664167748542215289e-02
8.127499999999972147e+01 -2.671218247230760720e-02
8.129999999999971294e+01 -2.678469145216452046e-02
8.132499999999971863e+01 -2.685920169744930239e-02
8.134999999999971010e+01 -2.693571036411888248e-02
8.137499999999971578e+01 -2.701421449209905415e-02
8.139999999999972147e+01 -2.709471100577528699e-02
8.142499999999971294e+01 -2.717719671450953903e-02
8.144999999999971863e+01 -2.726166831318073761e-02
8.147499999999971010e+01 -2.734812238274787755e-02
8.149999999999971578e+01 -2.743655539083889039e-02
8.152499999999970726e+01 -2.752696369235975091e-02
8.154999999999971294e+01 -2.761934353013050999e-02
8.157499999999971863e+01 -2.771369103554131158e-02
8.159999999999971010e+01 -2.781000222923143972e-02
8.162499999999971578e+01 -2.790827302179186079e-02
8.164999999999970726e+01 -2.800849921448862745e-02
8.167499999999971294e+01 -2.811067650000925733e-02
8.169999999999971863e+01 -2.821480046322888749e-02
8.172499999999971010e+01 -2.832086658199897342e-02
8.174999999999971578e+01 -2.842887022795650281e-02
8.177499999999970726e+01 -2.853880666735330793e-02
8.179999999999971294e+01 -2.865067106190581289e-02
8.182499999999971863e+01 -2.876445846966450143e-02
8.184999999999971010e+01 -2.888016384590318467e-02
8.187499999999971578e+01 -2.899778204402724685e-02
8.189999999999970726e+01 -2.911730781650032074e-02
8.192499999999971294e+01 -2.923873581578970496e-02
8.194999999999971863e+01 -2.936206059532956228e-02
8.197499999999971010e+01 -2.948727661050204799e-02
8.199999999999971578e+01 -2.961437821963587916e-02
8.202499999999970726e+01 -2.974335968502018340e-02
8.204999999999971294e+01 -2.987421517393718320e-02
8.207499999999971863e+01 -3.000693875970972951e-02
8.209999999999971010e+01 -3.014152442276362906e-02
8.212499999999971578e+01 -3.027796605170606642e-02
8.214999999999970726e+01 -3.041625744441938881e-02
8.217499999999971294e+01 -3.055639230916900803e-02
8.219999999999970441e+01 -3.069836426572314370e-02
8.222499999999971010e+01 -3.084216684648892828e-02
8.224999999999971578e+01 -3.098779349766097105e-02
8.227499999999970726e+01 -3.113523758038033371e-02
8.229999999999971294e+01 -3.128449237190907006e-02
8.232499999999970441e+01 -3.143555106681376193e-02
8.234999999999971010e+01 -3.158840677816170117e-02
8.237499999999971578e+01 -3.174305253872745231e-02
8.239999999999970726e+01 -3.189948130220970901e-02
8.242499999999971294e+01 -3.205768594445931874e-02
8.244999999999970441e+01 -3.221765926471440583e-02
8.247499999999971010e+01 -3.237939398684717973e-02
8.249999999999971578e+01 -3.252375472602642842e-02
8.252499999999970726e+01 -3.262719259986615605e-02
8.254999999999971294e+01 -3.273248812647629874e-02
8.257499999999970441e+01 -3.278473030588394121e-02
8.259999999999971010e+01 -3.275203887442391243e-02
8.262499999999971578e+01 -3.267043536344924753e-02
8.264999999999970726e+01 -3.259068665298339718e-02
8.267499999999971294e+01 -3.251290389037229250e-02
8.269999999999970441e+01 -3.248009522884785089e-02
8.272499999999971010e+01 -3.245129181523477568e-02
8.274999999999971578e+01 -3.242438801617267274e-02
8.277499999999970726e+01 -3.239938743591300879e-02
8.279999999999971294e+01 -3.237629357996415352e-02
8.282499999999970441e+01 -3.235510985416871488e-02
8.284999999999971010e+01 -3.233583956379207369e-02
8.287499999999971578e+01 -3.231848591263117298e-02
8.289999999999970726e+01 -3.230305200213581113e-02
8.292499999999971294e+01 -3.228954083055136925e-02
8.294999999999970441e+01 -3.227795529207539565e-02
8.297499999999971010e+01 -3.226829817603352191e-02
8.299999999999971578e+01 -3.226057216607440548e-02
8.302499999999970726e+01 -3.225477983938143667e-02
8.304999999999971294e+01 -3.225092366590542881e-02
8.307499999999970441e+01 -3.224900600761496094e-02
8.309999999999971010e+01 -3.224902911776824505e-02
8.312499999999970157e+01 -3.225099514020333957e-02
8.314999999999970726e+01 -3.225490610865065777e-02
8.317499999999971294e+01 -3.226076394606376685e-02
8.319999999999970441e+01 -3.226857046397587497e-02
8.322499999999971010e+01 -3.227832736187289525e-02
8.324999999999970157e+01 -3.229003622659062239e-02
8.327499999999970726e+01 -3.230369853173496730e-02
8.329999999999971294e+01 -3.231931563712345246e-02
8.332499999999970441e+01 -3.233688878824936275e-02
8.334999999999971010e+01 -3.235641911577027963e-02
8.337499999999970157e+01 -3.237790763501897928e-02
8.339999999999970726e+01 -3.240135524553738183e-02
8.342499999999971294e+01 -3.242676273063650055e-02
8.344999999999970441e+01 -3.245413075697876903e-02
8.347499999999971010e+01 -3.248345987418564673e-02
8.349999999999970157e+01 -3.251475051446977432e-02
8.352499999999970726e+01 -3.254800299229141519e-02
8.354999999999971294e+01 -3.258321750404139655e-02
8.357499999999970441e+01 -3.262039412774801750e-02
8.359999999999971010e+01 -3.265953282281062325e-02
8.362499999999970157e+01 -3.270063342975706305e-02
8.364999999999970726e+01 -3.274369567003010406e-02
8.367499999999971294e+01 -3.278871914579625790e-02
8.369999999999970441e+01 -3.283570333978361871e-02
8.372499999999971010e+01 -3.288464761514559714e-02
8.374999999999970157e+01 -3.293555121534849639e-02
8.377499999999970726e+01 -3.298841326408970265e-02
8.379999999999969873e+01 -3.304323276523914166e-02
8.382499999999970441e+01 -3.310000860281042678e-02
8.384999999999971010e+01 -3.315873954095502341e-02
8.387499999999970157e+01 -3.321942422398717343e-02
8.389999999999970726e+01 -3.328206117643455614e-02
8.392499999999969873e+01 -3.334664880311331847e-02
8.394999999999970441e+01 -3.341318538923419845e-02
8.397499999999971010e+01 -3.348166910053377437e-02
8.399999999999970157e+01 -3.355209798343064542e-02
8.402499999999970726e+01 -3.362446996521329529e-02
8.404999999999969873e+01 -3.369878285425009085e-02
8.407499999999970441e+01 -3.377503434022965240e-02
8.409999999999971010e+01 -3.385322199442696717e-02
8.412499999999970157e+01 -3.393334326999435102e-02
8.414999999999970726e+01 -3.401539550228352415e-02
8.417499999999969873e+01 -3.409937590918998146e-02
8.419999999999970441e+01 -3.418528159152593726e-02
8.422499999999971010e+01 -3.427310953342037336e-02
8.424999999999970157e+01 -3.436285660274277648e-02
8.427499999999970726e+01 -3.445451955155603291e-02
8.429999999999969873e+01 -3.454809501659353993e-02
8.432499999999970441e+01 -3.459741468076826115e-02
8.434999999999971010e+01 -3.460910306317941526e-02
8.437499999999970157e+01 -3.462271268090909293e-02
8.439999999999970726e+01 -3.463824343479363077e-02
8.442499999999969873e+01 -3.465569510907949569e-02
8.444999999999970441e+01 -3.467506737137779349e-02
8.447499999999971010e+01 -3.469635977264703269e-02
8.449999999999970157e+01 -3.471957174720019523e-02
8.452499999999970726e+01 -3.474470261273999994e-02
8.454999999999969873e+01 -3.477175157041961090e-02
8.457499999999970441e+01 -3.480071770492890182e-02
8.459999999999971010e+01 -3.483159998460905876e-02
8.462499999999970157e+01 -3.486439726159153152e-02
8.464999999999970726e+01 -3.489910827196383847e-02
8.467499999999969873e+01 -3.493573163596216252e-02
8.469999999999970441e+01 -3.497426585818932954e-02
8.472499999999969589e+01 -3.501470932785808593e-02
8.474999999999970157e+01 -3.505706031906341558e-02
8.477499999999970726e+01 -3.510131699107620767e-02
8.479999999999969873e+01 -3.514747738866576959e-02
8.482499999999970441e+01 -3.519553944244740995e-02
8.484999999999969589e+01 -3.524550096925457843e-02
8.487499999999970157e+01 -3.529735967253679052e-02
8.489999999999970726e+01 -3.535111314278280292e-02
8.492499999999969873e+01 -3.540675885796776973e-02
8.494999999999970441e+01 -3.546429418402730765e-02
8.497499999999969589e+01 -3.552371637535359228e-02
8.499999999999970157e+01 -3.558502257531625385e-02
8.502499999999970726e+01 -3.564820981680946743e-02
8.504999999999969873e+01 -3.571327502281958222e-02
8.507499999999970441e+01 -3.578021500701994428e-02
8.509999999999969589e+01 -3.584902647438555773e-02
8.512499999999970157e+01 -3.591970602183310740e-02
8.514999999999970726e+01 -3.599225013888354696e-02
8.517499999999969873e+01 -3.606665520834538563e-02
8.519999999999970441e+01 -3.614291750702347539e-02
8.522499999999969589e+01 -3.622103320644596419e-02
8.524999999999970157e+01 -3.630099837361538961e-02
8.527499999999970726e+01 -3.628398345472102354e-02
8.529999999999969873e+01 -3.626279922596281624e-02
8.532499999999970441e+01 -3.624349710229862048e-02
8.534999999999969589e+01 -3.622607912952913872e-02
8.537499999999970157e+01 -3.621054724325419721e-02
8.539999999999969305e+01 -3.619690326833490540e-02
8.542499999999969873e+01 -3.618514891837660424e-02
8.544999999999970441e+01 -3.617528579523710680e-02
8.547499999999969589e+01 -3.616731538855918332e-02
8.549999999999970157e+01 -3.616123907532462628e-02
8.552499999999969305e+01 -3.615705811943617509e-02
8.554999999999969873e+01 -3.615477367132064607e-02
8.557499999999970441e+01 -3.615438676755983877e-02
8.559999999999969589e+01 -3.615589833054345253e-02
8.562499999999970157e+01 -3.615930916814961288e-02
8.564999999999969305e+01 -3.616461997344996154e-02
8.567499999999969873e+01 -3.617183132443951149e-02
8.569999999999970441e+01 -3.618094368379351500e-02
8.572499999999969589e+01 -3.619195739864843053e-02
8.574999999999970157e+01 -3.620487270041167216e-02
8.577499999999969305e+01 -3.621968970459384096e-02
8.579999999999969873e+01 -3.623640841066972512e-02
8.582499999999970441e+01 -3.625502870196520983e-02
8.584999999999969589e+01 -3.627555034556951413e-02
8.587499999999970157e+01 -3.629797299227464913e-02
8.589999999999969305e+01 -3.632229617654200021e-02
8.592499999999969873e+01 -3.634851931649343837e-02
8.594999999999970441e+01 -3.637664171393150542e-02
8.597499999999969589e+01 -3.640666255438381599e-02
8.599999999999970157e+01 -3.643858090717589510e-02
8.602499999999969305e+01 -3.647239572553033493e-02
8.604999999999969873e+01 -3.650810584669090392e-02
8.607499999999970441e+01 -3.654570999207500809e-02
8.609999999999969589e+01 -3.658520676745213168e-02
8.612499999999970157e+01 -3.662659466314877738e-02
8.614999999999969305e+01 -3.665459066900583762e-02
8.617499999999969873e+01 -3.660950293867663158e-02
8.619999999999970441e+01 -3.656629491567229412e-02
8.622499999999969589e+01 -3.652496874912653652e-02
8.624999999999970157e+01 -3.648552647509568925e-02
8.627499999999969305e+01 -3.644797001614245857e-02
8.629999999999969873e+01 -3.641230118094790358e-02
8.632499999999969020e+01 -3.637852166394683895e-02
8.634999999999969589e+01 -3.634663304499056308e-02
8.637499999999970157e+01 -3.631663678903349068e-02
8.639999999999969305e+01 -3.628853424584849857e-02
8.642499999999969873e+01 -3.626232664976615505e-02
8.644999999999969020e+01 -3.623801511944117759e-02
8.647499999999969589e+01 -3.621560065764638237e-02
8.649999999999970157e+01 -3.619508415108983052e-02
8.652499999999969305e+01 -3.617646637026277617e-02
8.654999999999969873e+01 -3.615974796931083202e-02
8.657499999999969020e+01 -3.614492948593388960e-02
8.659999999999969589e+01 -3.613201134131154707e-02
8.662499999999970157e+01 -3.612099384005570263e-02
8.664999999999969305e+01 -3.611187717019018195e-02
8.667499999999969873e+01 -3.610466140315611583e-02
8.669999999999969020e+01 -3.609934649384637095e-02
8.672499999999969589e+01 -3.609593228066323989e-02
8.674999999999970157e+01 -3.609441848560527438e-02
8.677499999999969305e+01 -3.609480471438071547e-02
8.679999999999969873e+01 -3.609709045654556359e-02
8.682499999999969020e+01 -3.610127508567032711e-02
8.684999999999969589e+01 -3.610735785953164689e-02
8.687499999999970157e+01 -3.611533792033116280e-02
8.689999999999969305e+01 -3.612521429493933262e-02
8.692499999999969873e+01 -3.613698589516638193e-02
8.694999999999969020e+01 -3.615065151805842841e-02
8.697499999999969589e+01 -3.616620984622016116e-02
8.699999999999968736e+01 -3.618365944816192420e-02
8.702499999999969305e+01 -3.620299877867278610e-02
8.704999999999969873e+01 -3.622422617921806226e-02
8.707499999999969020e+01 -3.624733987836389199e-02
8.709999999999969589e+01 -3.627233799222429056e-02
8.712499999999968736e+01 -3.629921852493279283e-02
8.714999999999969305e+01 -3.632797936914056169e-02
8.717499999999969873e+01 -3.635861830653560473e-02
8.719999999999969020e+01 -3.639113300838831000e-02
8.722499999999969589e+01 -3.642552103611943620e-02
8.724999999999968736e+01 -3.646177984189051535e-02
8.727499999999969305e+01 -3.649990676921861105e-02
8.729999999999969873e+01 -3.653989905361264973e-02
8.732499999999969020e+01 -3.658175382323287234e-02
8.734999999999969589e+01 -3.662546809957197003e-02
8.737499999999968736e+01 -3.667103879815759859e-02
8.739999999999969305e+01 -3.671846272927656307e-02
8.742499999999969873e+01 -3.676773659872015904e-02
8.744999999999969020e+01 -3.681885700854913013e-02
8.747499999999969589e+01 -3.687182045788135742e-02
8.749999999999968736e+01 -3.692662334369573723e-02
8.752499999999969305e+01 -3.698326196165935276e-02
8.754999999999969873e+01 -3.704173250697077174e-02
8.757499999999969020e+01 -3.710203107522475063e-02
8.759999999999969589e+01 -3.716415366329282877e-02
8.762499999999968736e+01 -3.722809617022389272e-02
8.764999999999969305e+01 -3.729385439816051279e-02
8.767499999999969873e+01 -3.736142405327455562e-02
8.769999999999969020e+01 -3.743080074671642499e-02
8.772499999999969589e+01 -3.750197999558470274e-02
8.774999999999968736e+01 -3.757495722390750276e-02
8.777499999999969305e+01 -3.764972776364202550e-02
8.779999999999969873e+01 -3.772628685568815005e-02
8.782499999999969020e+01 -3.780462965091573729e-02
8.784999999999969589e+01 -3.788475121120854494e-02
8.787499999999968736e+01 -3.796664651051796097e-02
8.789999999999969305e+01 -3.805031043593423007e-02
8.792499999999968452e+01 -3.813573778876672843e-02
8.794999999999969020e+01 -3.822292328563845626e-02
8.797499999999969589e+01 -3.831186155959194484e-02
8.799999999999968736e+01 -3.838990219523816944e-02
8.802499999999969305e+01 -3.844997080643616783e-02
8.804999999999968452e+01 -3.851183878890037521e-02
8.807499999999969020e+01 -3.851881276790833364e-02
8.809999999999969589e+01 -3.847141974484263177e-02
8.812499999999968736e+01 -3.837897473375365825e-02
8.814999999999969305e+01 -3.828829140085156929e-02
8.817499999999968452e+01 -3.819937466140709004e-02
8.819999999999969020e+01 -3.811318983995690135e-02
8.822499999999969589e+01 -3.806788849614499426e-02
8.824999999999968736e+01 -3.802509491271281739e-02
8.827499999999969305e+01 -3.798411354215688873e-02
8.829999999999968452e+01 -3.794494839546617981e-02
8.832499999999969020e+01 -3.790760338982632899e-02
8.834999999999969589e+01 -3.787208234764994491e-02
8.837499999999968736e+01 -3.783838899562057267e-02
8.839999999999969305e+01 -3.780652696375492311e-02
8.842499999999968452e+01 -3.777649978447970847e-02
8.844999999999969020e+01 -3.774831089172313303e-02
8.847499999999969589e+01 -3.772196362002613185e-02
8.849999999999968736e+01 -3.769746120366942316e-02
8.852499999999969305e+01 -3.767480677581949017e-02
8.854999999999968452e+01 -3.765400336768942591e-02
8.857499999999969020e+01 -3.763505390772266257e-02
8.859999999999968168e+01 -3.761796122079310439e-02
8.862499999999968736e+01 -3.760272802742412046e-02
8.864999999999969305e+01 -3.758935694302971420e-02
8.867499999999968452e+01 -3.757785047717240173e-02
8.869999999999969020e+01 -3.756821103284495311e-02
8.872499999999968168e+01 -3.756044090577098649e-02
8.874999999999968736e+01 -3.755454228372610836e-02
8.877499999999969305e+01 -3.755051724588382572e-02
8.879999999999968452e+01 -3.754836776217869432e-02
8.882499999999969020e+01 -3.754809569269641767e-02
8.884999999999968168e+01 -3.754970278708331249e-02
8.887499999999968736e+01 -3.755319068397887372e-02
8.889999999999969305e+01 -3.755856091047402728e-02
8.892499999999968452e+01 -3.756581488158988735e-02
8.894999999999969020e+01 -3.757495389978116052e-02
8.897499999999968168e+01 -3.758597915446567489e-02
8.899999999999968736e+01 -3.759889172157496184e-02
8.902499999999969305e+01 -3.761369256313061571e-02
8.904999999999968452e+01 -3.763038252684804824e-02
8.907499999999969020e+01 -3.764896234576042139e-02
8.909999999999968168e+01 -3.766943263787285445e-02
8.912499999999968736e+01 -3.769179390583724670e-02
8.914999999999969305e+01 -3.771604653665766582e-02
8.917499999999968452e+01 -3.774219080141873878e-02
8.919999999999969020e+01 -3.777022685503882149e-02
8.922499999999968168e+01 -3.780015473605385923e-02
8.924999999999968736e+01 -3.783197436642376371e-02
8.927499999999969305e+01 -3.786568555136594905e-02
8.929999999999968452e+01 -3.790128797921745590e-02
8.932499999999969020e+01 -3.793878122132097325e-02
8.934999999999968168e+01 -3.797816473194131487e-02
8.937499999999968736e+01 -3.801943784820446814e-02
8.939999999999969305e+01 -3.806259979006785393e-02
8.942499999999968452e+01 -3.810764966031482404e-02
8.944999999999969020e+01 -3.815458644457775383e-02
8.947499999999968168e+01 -3.820340901138765538e-02
8.949999999999968736e+01 -3.825411611225153913e-02
8.952499999999967883e+01 -3.830670638175626141e-02
8.954999999999968452e+01 -3.836117833770062713e-02
8.957499999999969020e+01 -3.841753038125267361e-02
8.959999999999968168e+01 -3.847576079713786734e-02
8.962499999999968736e+01 -3.853586775384950508e-02
8.964999999999967883e+01 -3.859784930389039553e-02
8.967499999999968452e+01 -3.866170338403924350e-02
8.969999999999969020e+01 -3.872742781564495612e-02
8.972499999999968168e+01 -3.879502030494670628e-02
8.974999999999968736e+01 -3.886447844342196672e-02
8.977499999999967883e+01 -3.893579970815995439e-02
8.979999999999968452e+01 -3.900898146226287194e-02
8.982499999999969020e+01 -3.908402095527128278e-02
8.984999999999968168e+01 -3.916091532361801880e-02
8.987499999999968736e+01 -3.923966159110749141e-02
8.989999999999967883e+01 -3.932025666941774827e-02
8.992499999999968452e+01 -3.940269735863350525e-02
8.994999999999969020e+01 -3.948698034779907218e-02
8.997499999999968168e+01 -3.957310221550083135e-02
8.999999999999968736e+01 -3.966105943047086579e-02
9.002499999999967883e+01 -3.975084835221835700e-02
9.004999999999968452e+01 -3.984246523168333970e-02
9.007499999999969020e+01 -3.989111294287510379e-02
9.009999999999968168e+01 -3.987792093683631411e-02
9.012499999999968736e+01 -3.986658048922048225e-02
9.014999999999967883e+01 -3.985709250620030064e-02
9.017499999999968452e+01 -3.984945778149498463e-02
9.019999999999967599e+01 -3.984367699619162373e-02
9.022499999999968168e+01 -3.983975071858725236e-02
9.024999999999968736e+01 -3.983767940406068853e-02
9.027499999999967883e+01 -3.983746339496752054e-02
9.029999999999968452e+01 -3.983910292056279390e-02
9.032499999999967599e+01 -3.984259809694774834e-02
9.034999999999968168e+01 -3.984794892704579539e-02
9.037499999999968736e+01 -3.985515530060133177e-02
9.039999999999967883e+01 -3.986421699420540643e-02
9.042499999999968452e+01 -3.987513367134928877e-02
9.044999999999967599e+01 -3.988790488250203159e-02
9.047499999999968168e+01 -3.990253006521440188e-02
9.049999999999968736e+01 -3.991900854424890177e-02
9.052499999999967883e+01 -3.993733953173633777e-02
9.054999999999968452e+01 -3.995752212735708547e-02
9.057499999999967599e+01 -3.997955531854866656e-02
9.059999999999968168e+01 -4.000343798073856955e-02
9.062499999999968736e+01 -4.002916887760276515e-02
9.064999999999967883e+01 -4.005674666134993039e-02
9.067499999999968452e+01 -4.008616987303010443e-02
9.069999999999967599e+01 -4.011743694286971224e-02
9.072499999999968168e+01 -4.015054619062864705e-02
9.074999999999968736e+01 -4.018549582598575365e-02
9.077499999999967883e+01 -4.022228394894738351e-02
9.079999999999968452e+01 -4.026090855027839033e-02
9.082499999999967599e+01 -4.030136751196010392e-02
9.084999999999968168e+01 -4.034365860767123724e-02
9.087499999999968736e+01 -4.038777950329131700e-02
9.089999999999967883e+01 -4.043372775742912900e-02
9.092499999999968452e+01 -4.048150082197341654e-02
9.094999999999967599e+01 -4.053109604266773996e-02
9.097499999999968168e+01 -4.058251065970525095e-02
9.099999999999968736e+01 -4.063574180834993166e-02
9.102499999999967883e+01 -4.069078651957516030e-02
9.104999999999968452e+01 -4.074764172072927598e-02
9.107499999999967599e+01 -4.080630423621694342e-02
9.109999999999968168e+01 -4.086677078820715597e-02
9.112499999999967315e+01 -4.092903799735723991e-02
9.114999999999967883e+01 -4.094634938146734376e-02
9.117499999999968452e+01 -4.091668416795195967e-02
9.119999999999967599e+01 -4.088884252189559088e-02
9.122499999999968168e+01 -4.086282666113993933e-02
9.124999999999967315e+01 -4.083863869748790426e-02
9.127499999999967883e+01 -4.081628063618690516e-02
9.129999999999968452e+01 -4.079575437543541544e-02
9.132499999999967599e+01 -4.077706170591242213e-02
9.134999999999968168e+01 -4.076020431032931907e-02
9.137499999999967315e+01 -4.074518376300610700e-02
9.139999999999967883e+01 -4.073200152947244190e-02
9.142499999999968452e+01 -4.072065896608836194e-02
9.144999999999967599e+01 -4.071115731969539991e-02
9.147499999999968168e+01 -4.070349772728521637e-02
9.149999999999967315e+01 -4.069768121569860425e-02
9.152499999999967883e+01 -4.069370870134454699e-02
9.154999999999968452e+01 -4.069158098994703904e-02
9.157499999999967599e+01 -4.069129877631465220e-02
9.159999999999968168e+01 -4.069286264413686516e-02
9.162499999999967315e+01 -4.069627306580407555e-02
9.164999999999967883e+01 -4.070153040225365365e-02
9.167499999999968452e+01 -4.070863490284117037e-02
9.169999999999967599e+01 -4.071758670523668855e-02
9.172499999999968168e+01 -4.072838583534707513e-02
9.174999999999967315e+01 -4.074103220726175978e-02
9.177499999999967883e+01 -4.075552562322800471e-02
9.179999999999967031e+01 -4.077186577364810827e-02
9.182499999999967599e+01 -4.079005223710296252e-02
9.184999999999968168e+01 -4.081008448040299857e-02
9.187499999999967315e+01 -4.083196185866141970e-02
9.189999999999967883e+01 -4.085568361539616833e-02
9.192499999999967031e+01 -4.088124888265589479e-02
9.194999999999967599e+01 -4.090865668117132925e-02
9.197499999999968168e+01 -4.093790592053201532e-02
9.199999999999967315e+01 -4.096899539938840540e-02
9.202499999999967883e+01 -4.100192380567980327e-02
9.204999999999967031e+01 -4.103668971688651662e-02
9.207499999999967599e+01 -4.107329160030739196e-02
9.209999999999968168e+01 -4.111172781336298876e-02
9.212499999999967315e+01 -4.115199660392110381e-02
9.214999999999967883e+01 -4.119409611065030091e-02
9.217499999999967031e+01 -4.116431624606154555e-02
9.219999999999967599e+01 -4.107791940642072787e-02
9.222499999999968168e+01 -4.099333598713703064e-02
9.224999999999967315e+01 -4.091056969940295995e-02
9.227499999999967883e+01 -4.082962414904782456e-02
9.229999999999967031e+01 -4.075050283589382732e-02
9.232499999999967599e+01 -4.067320915313672042e-02
9.234999999999968168e+01 -4.059774638674921998e-02
9.237499999999967315e+01 -4.052411771490754128e-02
9.239999999999967883e+01 -4.045232620744248359e-02
9.242499999999967031e+01 -4.038237482531378125e-02
9.244999999999967599e+01 -4.031426642011010780e-02
9.247499999999968168e+01 -4.024800373357144412e-02
9.249999999999967315e+01 -4.018358939713805034e-02
9.252499999999967883e+01 -4.012102593152249569e-02
9.254999999999967031e+01 -4.006031574630884023e-02
9.257499999999967599e+01 -4.000146113957489535e-02
9.259999999999968168e+01 -3.994446429754050509e-02
9.262499999999967315e+01 -3.988932729424185530e-02
9.264999999999967883e+01 -3.983605209122986074e-02
9.267499999999967031e+01 -3.978464053729641181e-02
9.269999999999967599e+01 -3.973509436822379032e-02
9.272499999999966747e+01 -3.968741520656180605e-02
9.274999999999967315e+01 -3.964160456142932359e-02
9.277499999999967883e+01 -3.959766382834357945e-02
9.279999999999967031e+01 -3.955559428907313990e-02
9.282499999999967599e+01 -3.951539711151911410e-02
9.284999999999966747e+01 -3.947707334962084758e-02
9.287499999999967315e+01 -3.944062394328747001e-02
9.289999999999967883e+01 -3.940604971835707376e-02
9.292499999999967031e+01 -3.937335138658059480e-02
9.294999999999967599e+01 -3.934252954563133287e-02
9.297499999999966747e+01 -3.931358467914130433e-02
9.299999999999967315e+01 -3.928651715676314410e-02
9.302499999999967883e+01 -3.926132723425751481e-02
9.304999999999967031e+01 -3.923801505360594022e-02
9.307499999999967599e+01 -3.921658064315023534e-02
9.309999999999966747e+01 -3.919702391775672229e-02
9.312499999999967315e+01 -3.917934467900523188e-02
9.314999999999967883e+01 -3.916354261540506282e-02
9.317499999999967031e+01 -3.914961730263318701e-02
9.319999999999967599e+01 -3.913756820380067530e-02
9.322499999999966747e+01 -3.912739466974187591e-02
9.324999999999967315e+01 -3.911909593932757362e-02
9.327499999999967883e+01 -3.911267113980543969e-02
9.329999999999967031e+01 -3.910811928716031310e-02
9.332499999999967599e+01 -3.910543928650318801e-02
9.334999999999966747e+01 -3.910462993247971336e-02
9.337499999999967315e+01 -3.910568990970542114e-02
9.339999999999966462e+01 -3.910861779322238191e-02
9.342499999999967031e+01 -3.911341204897964691e-02
9.344999999999967599e+01 -3.912007103433563782e-02
9.347499999999966747e+01 -3.912859299858414269e-02
9.349999999999967315e+01 -3.913897608350183632e-02
9.352499999999966462e+01 -3.915121832391776913e-02
9.354999999999967031e+01 -3.916531764830430418e-02
9.357499999999967599e+01 -3.918127187939018929e-02
9.359999999999966747e+01 -3.919907873479258620e-02
9.362499999999967315e+01 -3.921873582767309435e-02
9.364999999999966462e+01 -3.924024066741046285e-02
9.367499999999967031e+01 -3.926359066029596473e-02
9.369999999999967599e+01 -3.928878311024671527e-02
9.372499999999966747e+01 -3.931581521954045227e-02
9.374999999999967315e+01 -3.934468408956510316e-02
9.377499999999966462e+01 -3.937538672159187486e-02
9.379999999999967031e+01 -3.940792001756369262e-02
9.382499999999967599e+01 -3.944228078090099981e-02
9.384999999999966747e+01 -3.947846571732751414e-02
9.387499999999967315e+01 -3.951647143570902188e-02
9.389999999999966462e+01 -3.955629444891418239e-02
9.392499999999967031e+01 -3.959793117468617812e-02
9.394999999999967599e+01 -3.964137793653373099e-02
9.397499999999966747e+01 -3.968663096463561496e-02
9.399999999999967315e+01 -3.973368639676174568e-02
9.402499999999966462e+01 -3.978254027920755803e-02
9.404999999999967031e+01 -3.983318856774240024e-02
9.407499999999967599e+01 -3.988562712857399162e-02
9.409999999999966747e+01 -3.993985173932265709e-02
9.412499999999967315e+01 -3.999585809001138942e-02
9.414999999999966462e+01 -4.005364178406620179e-02
9.417499999999967031e+01 -4.011319833933158635e-02
9.419999999999967599e+01 -4.017452318909182224e-02
9.422499999999966747e+01 -4.023761168311174030e-02
9.424999999999967315e+01 -4.030245908868038129e-02
9.427499999999966462e+01 -4.036906059166858046e-02
9.429999999999967031e+01 -4.040317179333278302e-02
9.432499999999966178e+01 -4.043738132412644931e-02
9.434999999999966747e+01 -4.047338860260030896e-02
9.437499999999967315e+01 -4.043896542250617621e-02
9.439999999999966462e+01 -4.036169925983806167e-02
9.442499999999967031e+01 -4.021536912281088033e-02
9.444999999999966178e+01 -4.007072766170896583e-02
9.447499999999966747e+01 -3.992778143532836610e-02
9.449999999999967315e+01 -3.978653692793537866e-02
9.452499999999966462e+01 -3.965904883408901543e-02
9.454999999999967031e+01 -3.955424840459704355e-02
9.457499999999966178e+01 -3.945117239776191331e-02
9.459999999999966747e+01 -3.934982661075862864e-02
9.462499999999967315e+01 -3.925021676505494744e-02
9.464999999999966462e+01 -3.915234850530578681e-02
9.467499999999967031e+01 -3.905622739825306139e-02
9.469999999999966178e+01 -3.896185893164024611e-02
9.472499999999966747e+01 -3.886924851313251078e-02
9.474999999999967315e+01 -3.877840146925043419e-02
9.477499999999966462e+01 -3.868932304431162844e-02
9.479999999999967031e+01 -3.860201839938522811e-02
9.482499999999966178e+01 -3.851649261125945217e-02
9.484999999999966747e+01 -3.843275067141726370e-02
9.487499999999967315e+01 -3.835079748502853020e-02
9.489999999999966462e+01 -3.827063786995273803e-02
9.492499999999967031e+01 -3.819227655575545277e-02
9.494999999999966178e+01 -3.811571818273885859e-02
9.497499999999966747e+01 -3.804096730098735502e-02
9.499999999999965894e+01 -3.796802836942411719e-02
9.502499999999966462e+01 -3.789690575488801477e-02
9.504999999999967031e+01 -3.782760373121991232e-02
9.507499999999966178e+01 -3.776012647837006381e-02
9.509999999999966747e+01 -3.769447808151796947e-02
9.512499999999965894e+01 -3.763066253021013496e-02
9.514999999999966462e+01 -3.756868371751451857e-02
9.517499999999967031e+01 -3.750854543919194400e-02
9.519999999999966178e+01 -3.745025139288505472e-02
9.522499999999966747e+01 -3.739380517732654452e-02
9.524999999999965894e+01 -3.733921029156273691e-02
9.527499999999966462e+01 -3.728647013419925105e-02
9.529999999999967031e+01 -3.723558800266314750e-02
9.532499999999966178e+01 -3.718656709248481518e-02
9.534999999999966747e+01 -3.713941049660131333e-02
9.537499999999965894e+01 -3.709412120467681789e-02
9.539999999999966462e+01 -3.705070210244500173e-02
9.542499999999967031e+01 -3.700915597107230781e-02
9.544999999999966178e+01 -3.696948548654067218e-02
9.547499999999966747e+01 -3.693169321905263175e-02
9.549999999999965894e+01 -3.689578163245695736e-02
9.552499999999966462e+01 -3.686175308369648435e-02
9.554999999999967031e+01 -3.682960982227762720e-02
9.557499999999966178e+01 -3.679935398976258432e-02
9.559999999999966747e+01 -3.677098761928213055e-02
9.562499999999965894e+01 -3.674451263507440280e-02
9.564999999999966462e+01 -3.671993085204277446e-02
9.567499999999967031e+01 -3.669724397533928595e-02
9.569999999999966178e+01 -3.667645359997065424e-02
9.572499999999966747e+01 -3.665756121042798577e-02
9.574999999999965894e+01 -3.664056818033831209e-02
9.577499999999966462e+01 -3.662547577214375627e-02
9.579999999999967031e+01 -3.661228513680014895e-02
9.582499999999966178e+01 -3.660099731350254654e-02
9.584999999999966747e+01 -3.659161322943587508e-02
9.587499999999965894e+01 -3.658413369954505168e-02
9.589999999999966462e+01 -3.657855942633654600e-02
9.592499999999965610e+01 -3.657489099969807311e-02
9.594999999999966178e+01 -3.657312889674720069e-02
9.597499999999966747e+01 -3.657327348170256315e-02
9.599999999999965894e+01 -3.657532500578010437e-02
9.602499999999966462e+01 -3.657928360711627802e-02
9.604999999999965610e+01 -3.658514931071190496e-02
9.607499999999966178e+01 -3.659292202840573605e-02
9.609999999999966747e+01 -3.660260155886904676e-02
9.612499999999965894e+01 -3.661418758762787634e-02
9.614999999999966462e+01 -3.662767968710813754e-02
9.617499999999965610e+01 -3.664307731670781582e-02
9.619999999999966178e+01 -3.666037982289219177e-02
9.622499999999966747e+01 -3.667958643931455709e-02
9.624999999999965894e+01 -3.670069628696191050e-02
9.627499999999966462e+01 -3.672370837432618884e-02
9.629999999999965610e+01 -3.674862159759774427e-02
9.632499999999966178e+01 -3.677543474088638964e-02
9.634999999999966747e+01 -3.680414647646438470e-02
9.637499999999965894e+01 -3.683475536503565823e-02
9.639999999999966462e+01 -3.686725985602815753e-02
9.642499999999965610e+01 -3.690165828791147629e-02
9.644999999999966178e+01 -3.693794888853638853e-02
9.647499999999966747e+01 -3.697612977550090302e-02
9.649999999999965894e+01 -3.701619895653738418e-02
9.652499999999966462e+01 -3.705815432992572156e-02
9.654999999999965610e+01 -3.710199368492712174e-02
9.657499999999966178e+01 -3.714771470224365740e-02
9.659999999999965326e+01 -3.719531495449900776e-02
9.662499999999965894e+01 -3.724479190674135493e-02
9.664999999999966462e+01 -3.729614291697130879e-02
9.667499999999965610e+01 -3.727178536892691851e-02
9.669999999999966178e+01 -3.719078201303480102e-02
9.672499999999965326e+01 -3.711165176099427004e-02
9.674999999999965894e+01 -3.703439795692520242e-02
9.677499999999966462e+01 -3.695902383770320598e-02
9.679999999999965610e+01 -3.688553253240629132e-02
9.682499999999966178e+01 -3.681392706178188839e-02
9.684999999999965326e+01 -3.674421033773724032e-02
9.687499999999965894e+01 -3.667638516285338934e-02
9.689999999999966462e+01 -3.661045422992290771e-02
9.692499999999965610e+01 -3.654642012151056857e-02
9.694999999999966178e+01 -3.648428530953798377e-02
9.697499999999965326e+01 -3.642405215489187553e-02
9.699999999999965894e+01 -3.636572290705768207e-02
9.702499999999966462e+01 -3.630929970377506921e-02
9.704999999999965610e+01 -3.625478457072046218e-02
9.707499999999966178e+01 -3.620217942121204541e-02
9.709999999999965326e+01 -3.615148605593992981e-02
9.712499999999965894e+01 -3.610270616272023836e-02
9.714999999999966462e+01 -3.605584131627704442e-02
9.717499999999965610e+01 -3.601089297804344752e-02
9.719999999999966178e+01 -3.596786249599379093e-02
9.722499999999965326e+01 -3.592675110449514847e-02
9.724999999999965894e+01 -3.588755992418814211e-02
9.727499999999966462e+01 -3.585028996188963785e-02
9.729999999999965610e+01 -3.581494211052249632e-02
9.732499999999966178e+01 -3.578151714906885328e-02
9.734999999999965326e+01 -3.575001574254829673e-02
9.737499999999965894e+01 -3.572043844202305030e-02
9.739999999999966462e+01 -3.569278568462499329e-02
9.742499999999965610e+01 -3.566705779360997142e-02
9.744999999999966178e+01 -3.564325497843461032e-02
9.747499999999965326e+01 -3.562137733486082924e-02
9.749999999999965894e+01 -3.560142484508196925e-02
9.752499999999965041e+01 -3.558339737787488688e-02
9.754999999999965610e+01 -3.556729468877675021e-02
9.757499999999966178e+01 -3.555311642028489288e-02
9.759999999999965326e+01 -3.554086210208250163e-02
9.762499999999965894e+01 -3.553053115128692457e-02
9.764999999999965041e+01 -3.552212287272172447e-02
9.767499999999965610e+01 -3.551563645921444745e-02
9.769999999999966178e+01 -3.551107099191536109e-02
9.772499999999965326e+01 -3.550842544064156808e-02
9.774999999999965894e+01 -3.550769866424333121e-02
9.777499999999965041e+01 -3.550888941099328983e-02
9.779999999999965610e+01 -3.551199631899915055e-02
9.782499999999966178e+01 -3.551701791663799262e-02
9.784999999999965326e+01 -3.552395262301404066e-02
9.787499999999965894e+01 -3.553279874843821851e-02
9.789999999999965041e+01 -3.553726815230594249e-02
9.792499999999965610e+01 -3.552402639240364451e-02
9.794999999999966178e+01 -3.551269457567785004e-02
9.797499999999965326e+01 -3.550327434011609634e-02
9.799999999999965894e+01 -3.549576721505539462e-02
9.802499999999965041e+01 -3.549017462079535196e-02
9.804999999999965610e+01 -3.548649786823112467e-02
9.807499999999966178e+01 -3.548473815851269780e-02
9.809999999999965326e+01 -3.548489658272292041e-02
9.812499999999965894e+01 -3.548697412158190873e-02
9.814999999999965041e+01 -3.549097164517299452e-02
9.817499999999965610e+01 -3.549688991269108612e-02
9.819999999999964757e+01 -3.550472957221685599e-02
9.822499999999965326e+01 -3.551449116051211274e-02
9.824999999999965894e+01 -3.552617510283998664e-02
9.827499999999965041e+01 -3.553978171280788856e-02
9.829999999999965610e+01 -3.555531119223618447e-02
9.832499999999964757e+01 -3.557276363104818623e-02
9.834999999999965326e+01 -3.559213900718604523e-02
9.837499999999965894e+01 -3.561343718654940566e-02
9.839999999999965041e+01 -3.563665792295943324e-02
9.842499999999965610e+01 -3.566180085814543710e-02
9.844999999999964757e+01 -3.568886552175597887e-02
9.847499999999965326e+01 -3.571785133139553786e-02
9.849999999999965894e+01 -3.574875759268284631e-02
9.852499999999965041e+01 -3.578158349933529409e-02
9.854999999999965610e+01 -3.581632813327691178e-02
9.857499999999964757e+01 -3.585299046476920354e-02
9.859999999999965326e+01 -3.589156935256773012e-02
9.862499999999965894e+01 -3.593206354410184017e-02
9.864999999999965041e+01 -3.597447167567773690e-02
9.867499999999965610e+01 -3.601879227270689959e-02
9.869999999999964757e+01 -3.606502374995568250e-02
9.872499999999965326e+01 -3.611316441182138570e-02
9.874999999999965894e+01 -3.616321245263007939e-02
9.877499999999965041e+01 -3.621516595695778440e-02
9.879999999999965610e+01 -3.626902289997633450e-02
9.882499999999964757e+01 -3.632478114781993034e-02
9.884999999999965326e+01 -3.638243845797722864e-02
9.887499999999965894e+01 -3.644199247970492106e-02
9.889999999999965041e+01 -3.650344075446317060e-02
9.892499999999965610e+01 -3.656678071637611133e-02
9.894999999999964757e+01 -3.663200969271082630e-02
9.897499999999965326e+01 -3.669912490438242275e-02
9.899999999999965894e+01 -3.676812346647741897e-02
9.902499999999965041e+01 -3.683900238880073036e-02
9.904999999999965610e+01 -3.691175857644479752e-02
9.907499999999964757e+01 -3.698638883037663749e-02
9.909999999999965326e+01 -3.694895035252852150e-02
9.912499999999964473e+01 -3.688948124915444188e-02
9.914999999999965041e+01 -3.683189392403794782e-02
9.917499999999965610e+01 -3.677619130232498423e-02
9.919999999999964757e+01 -3.672237620459774254e-02
9.922499999999965326e+01 -3.667045134636381931e-02
9.924999999999964473e+01 -3.662041933756800954e-02
9.927499999999965041e+01 -3.657228268212488198e-02
9.929999999999965610e+01 -3.652604377747267761e-02
9.932499999999964757e+01 -3.648170491415051592e-02
9.934999999999965326e+01 -3.643926827539517577e-02
9.937499999999964473e+01 -3.639873593676312691e-02
9.939999999999965041e+01 -3.636010986577275367e-02
9.942499999999965610e+01 -3.632339192156985169e-02
9.944999999999964757e+01 -3.628858385461645325e-02
9.947499999999965326e+01 -3.625568730640013615e-02
9.949999999999964473e+01 -3.622470380916989474e-02
9.952499999999965041e+01 -3.619563478569159248e-02
9.954999999999965610e+01 -3.616848154902795043e-02
9.957499999999964757e+01 -3.614324530234268307e-02
9.959999999999965326e+01 -3.611992713872519412e-02
9.962499999999964473e+01 -3.609852804104171642e-02
9.964999999999965041e+01 -3.607904888180795550e-02
9.967499999999965610e+01 -3.606149042308426367e-02
9.969999999999964757e+01 -3.604585331639771628e-02
9.972499999999965326e+01 -3.603213810268331152e-02
9.974999999999964473e+01 -3.602034521225159353e-02
9.977499999999965041e+01 -3.601047496477935428e-02
9.979999999999964189e+01 -3.600252756932190851e-02
9.982499999999964757e+01 -3.599650312435163230e-02
9.984999999999965326e+01 -3.599240161781699227e-02
9.987499999999964473e+01 -3.599022292722761640e-02
9.989999999999965041e+01 -3.598996681976043832e-02
9.992499999999964189e+01 -3.599163295238963500e-02
9.994999999999964757e+01 -3.599522087204131554e-02
9.997499999999965326e+01 -3.600073001576874210e-02
9.999999999999964473e+01 -3.600815971095246149e-02
1.000249999999996504e+02 -3.601750917552206527e-02
1.000499999999996419e+02 -3.602877751820145191e-02
1.000749999999996476e+02 -3.604196373877634890e-02
1.000999999999996533e+02 -3.605706672838415033e-02
1.001249999999996447e+02 -3.607408526982691654e-02
1.001499999999996504e+02 -3.609301803790495450e-02
1.001749999999996419e+02 -3.611386359977415694e-02
1.001999999999996476e+02 -3.613662041532410274e-02
1.002249999999996533e+02 -3.616128683757839635e-02
1.002499999999996447e+02 -3.618786111311444315e-02
1.002749999999996504e+02 -3.621634138250941215e-02
1.002999999999996419e+02 -3.624672568080082591e-02
1.003249999999996476e+02 -3.627901193797235940e-02
1.003499999999996533e+02 -3.631319797945958827e-02
1.003749999999996447e+02 -3.634928152667442347e-02
1.003999999999996504e+02 -3.638726019755135488e-02
1.004249999999996419e+02 -3.642713150711272829e-02
1.004499999999996476e+02 -3.646889286805377051e-02
1.004749999999996533e+02 -3.651254159134720290e-02
1.004999999999996447e+02 -3.655807488686627776e-02
1.005249999999996504e+02 -3.660548986402747951e-02
1.005499999999996419e+02 -3.665478353245045506e-02
1.005749999999996476e+02 -3.670595280263822674e-02
1.005999999999996533e+02 -3.675899448667251795e-02
1.006249999999996447e+02 -3.681390529892891728e-02
1.006499999999996504e+02 -3.687068185680856397e-02
1.006749999999996419e+02 -3.692932068148600810e-02
1.006999999999996476e+02 -3.698981819867533383e-02
1.007249999999996390e+02 -3.705217073941072248e-02
1.007499999999996447e+02 -3.711637454084454335e-02
1.007749999999996504e+02 -3.718242574705997450e-02
1.007999999999996419e+02 -3.725032040989949278e-02
1.008249999999996476e+02 -3.732005448980830337e-02
1.008499999999996390e+02 -3.739162385669092536e-02
1.008749999999996447e+02 -3.746502429078533980e-02
1.008999999999996504e+02 -3.754025148354622754e-02
1.009249999999996419e+02 -3.761730103854619978e-02
1.009499999999996476e+02 -3.769616847238797114e-02
1.009749999999996390e+02 -3.777684921562739218e-02
1.009999999999996447e+02 -3.785933861371405806e-02
1.010249999999996504e+02 -3.794363192793902967e-02
1.010499999999996419e+02 -3.802972433639532912e-02
1.010749999999996476e+02 -3.811761093495200786e-02
1.010999999999996390e+02 -3.820728673823524379e-02
1.011249999999996447e+02 -3.829874668062422521e-02
1.011499999999996504e+02 -3.839198561725219033e-02
1.011749999999996419e+02 -3.848699832502192747e-02
1.011999999999996476e+02 -3.858377950362795739e-02
1.012249999999996390e+02 -3.868232377658677168e-02
1.012499999999996447e+02 -3.878262569227829137e-02
1.012749999999996504e+02 -3.888467972499377173e-02
1.012999999999996419e+02 -3.898848027599170762e-02
1.013249999999996476e+02 -3.909402167456052513e-02
1.013499999999996390e+02 -3.920129817908985653e-02
1.013749999999996447e+02 -3.931030397814620075e-02
1.013999999999996362e+02 -3.942103319155748631e-02
1.014249999999996419e+02 -3.953347987150036824e-02
1.014499999999996476e+02 -3.964763800359564355e-02
1.014749999999996390e+02 -3.976350150800645605e-02
1.014999999999996447e+02 -3.988106424054393279e-02
1.015249999999996362e+02 -4.000031999377390290e-02
1.015499999999996419e+02 -4.007620818391310902e-02
1.015749999999996476e+02 -4.014054804951310701e-02
1.015999999999996390e+02 -4.020667526186947477e-02
1.016249999999996447e+02 -4.025724748903856953e-02
1.016499999999996362e+02 -4.015973548959701073e-02
1.016749999999996419e+02 -4.005285768155526782e-02
1.016999999999996476e+02 -3.992374191991791138e-02
1.017249999999996390e+02 -3.979633344500516090e-02
1.017499999999996447e+02 -3.967063825802540772e-02
1.017749999999996362e+02 -3.954666229063539401e-02
1.017999999999996419e+02 -3.942441140390734455e-02
1.018249999999996476e+02 -3.932498485288665052e-02
1.018499999999996390e+02 -3.923319411481025754e-02
1.018749999999996447e+02 -3.914315492585808409e-02
1.018999999999996362e+02 -3.905487266100170218e-02
1.019249999999996419e+02 -3.896835262257038190e-02
1.019499999999996476e+02 -3.888360003923994196e-02
1.019749999999996390e+02 -3.880062006502889987e-02
1.019999999999996447e+02 -3.871941777830215092e-02
1.020249999999996362e+02 -3.863999818078373699e-02
1.020499999999996419e+02 -3.856236619657779641e-02
1.020749999999996476e+02 -3.848652667119830534e-02
1.020999999999996390e+02 -3.841248437060937326e-02
1.021249999999996447e+02 -3.834024398027383734e-02
1.021499999999996362e+02 -3.826981010421372925e-02
1.021749999999996419e+02 -3.820118726407879806e-02
1.021999999999996476e+02 -3.813437989822965335e-02
1.022249999999996390e+02 -3.806939236082791667e-02
1.022499999999996447e+02 -3.800622892094102784e-02
1.022749999999996362e+02 -3.794489376165765399e-02
1.022999999999996419e+02 -3.788539097921644200e-02
1.023249999999996334e+02 -3.782772458214560263e-02
1.023499999999996390e+02 -3.777189849041765607e-02
1.023749999999996447e+02 -3.771791653461623040e-02
1.023999999999996362e+02 -3.766578245511652268e-02
1.024249999999996419e+02 -3.761549990128063015e-02
1.024499999999996334e+02 -3.756707243066655794e-02
1.024749999999996390e+02 -3.752050350825238134e-02
1.024999999999996447e+02 -3.747579650567477855e-02
1.025249999999996362e+02 -3.743295470048408485e-02
1.025499999999996419e+02 -3.739198127541329408e-02
1.025749999999996334e+02 -3.735287931766508029e-02
1.025999999999996390e+02 -3.731565181821331484e-02
1.026249999999996447e+02 -3.728030167112249271e-02
1.026499999999996362e+02 -3.724683167288306285e-02
1.026749999999996419e+02 -3.721524452176531300e-02
1.026999999999996334e+02 -3.718554281718879778e-02
1.027249999999996390e+02 -3.715772905911060575e-02
1.027499999999996447e+02 -3.713180564743297912e-02
1.027749999999996362e+02 -3.710777488142611574e-02
1.027999999999996419e+02 -3.708563895917221104e-02
1.028249999999996334e+02 -3.706539997702771455e-02
1.028499999999996390e+02 -3.704705992910377332e-02
1.028749999999996447e+02 -3.703062070676621520e-02
1.028999999999996362e+02 -3.701608409815680678e-02
1.029249999999996419e+02 -3.700345178773135207e-02
1.029499999999996334e+02 -3.699272535581969029e-02
1.029749999999996390e+02 -3.698390627820695442e-02
1.029999999999996305e+02 -3.697699592573123334e-02
1.030249999999996362e+02 -3.697199556390596414e-02
1.030499999999996419e+02 -3.696890635256189217e-02
1.030749999999996334e+02 -3.696772934550762724e-02
1.030999999999996390e+02 -3.696846549021606809e-02
1.031249999999996305e+02 -3.697111562752615488e-02
1.031499999999996362e+02 -3.697568049137147511e-02
1.031749999999996419e+02 -3.698216070852785448e-02
1.031999999999996334e+02 -3.699055679838154226e-02
1.032249999999996390e+02 -3.700086917272273762e-02
1.032499999999996305e+02 -3.701309813555703904e-02
1.032749999999996362e+02 -3.702724388294165864e-02
1.032999999999996419e+02 -3.704330650284344550e-02
1.033249999999996334e+02 -3.706128597501737870e-02
1.033499999999996390e+02 -3.708118217090974889e-02
1.033749999999996305e+02 -3.710299485358264232e-02
1.033999999999996362e+02 -3.712672367765987996e-02
1.034249999999996419e+02 -3.715236818929649326e-02
1.034499999999996334e+02 -3.717992782617148689e-02
1.034749999999996390e+02 -3.720940191750121001e-02
1.034999999999996305e+02 -3.724078968407617402e-02
1.035249999999996362e+02 -3.727409023832174706e-02
1.035499999999996419e+02 -3.730930258437856889e-02
1.035749999999996334e+02 -3.734642561820834816e-02
1.035999999999996390e+02 -3.738545812771962989e-02
1.036249999999996305e+02 -3.742639879291890376e-02
1.036499999999996362e+02 -3.746924618608086371e-02
1.036749999999996419e+02 -3.751399877194415422e-02
1.036999999999996334e+02 -3.756065490792749595e-02
1.037249999999996390e+02 -3.760921284436811313e-02
1.037499999999996305e+02 -3.765967072478373923e-02
1.037749999999996362e+02 -3.771202658615424586e-02
1.037999999999996419e+02 -3.776627835922939658e-02
1.038249999999996334e+02 -3.782242386885271285e-02
1.038499999999996390e+02 -3.788046083431276939e-02
1.038749999999996305e+02 -3.794038686971103191e-02
1.038999999999996362e+02 -3.800219948435638179e-02
1.039249999999996277e+02 -3.806589608317566958e-02
1.039499999999996334e+02 -3.813147396714954701e-02
1.039749999999996390e+02 -3.819893033376720731e-02
1.039999999999996305e+02 -3.826826227750162318e-02
1.040249999999996362e+02 -3.833946679030784954e-02
1.040499999999996277e+02 -3.841254076213851398e-02
1.040749999999996334e+02 -3.848748098148185859e-02
1.040999999999996390e+02 -3.856428413591896781e-02
1.041249999999996305e+02 -3.864294681270098036e-02
1.041499999999996362e+02 -3.872346549934454346e-02
1.041749999999996277e+02 -3.880583658424992255e-02
1.041999999999996334e+02 -3.889005635733432109e-02
1.042249999999996390e+02 -3.897612101068635704e-02
1.042499999999996305e+02 -3.906402663923833063e-02
1.042749999999996362e+02 -3.915376924145703291e-02
1.042999999999996277e+02 -3.924029347536573537e-02
1.043249999999996334e+02 -3.917527613985448409e-02
1.043499999999996390e+02 -3.911211470725722145e-02
1.043749999999996305e+02 -3.905081204896617558e-02
1.043999999999996362e+02 -3.899137093582600438e-02
1.044249999999996277e+02 -3.893379403761279556e-02
1.044499999999996334e+02 -3.887808392253241235e-02
1.044749999999996390e+02 -3.882424305673907311e-02
1.044999999999996305e+02 -3.877227380387420624e-02
1.045249999999996362e+02 -3.872217842462644805e-02
1.045499999999996277e+02 -3.867395907631054897e-02
1.045749999999996334e+02 -3.862761781246980275e-02
1.045999999999996248e+02 -3.858315658249605179e-02
1.046249999999996305e+02 -3.854057723127473495e-02
1.046499999999996362e+02 -3.849988149884808059e-02
1.046749999999996277e+02 -3.846107102010064976e-02
1.046999999999996334e+02 -3.842414732446781944e-02
1.047249999999996248e+02 -3.838911183566371538e-02
1.047499999999996305e+02 -3.835596587143261932e-02
1.047749999999996362e+02 -3.832471064332188676e-02
1.047999999999996277e+02 -3.829534725647606996e-02
1.048249999999996334e+02 -3.826787670945413361e-02
1.048499999999996248e+02 -3.824229989406852798e-02
1.048749999999996305e+02 -3.821861759524560614e-02
1.048999999999996362e+02 -3.819683049090985549e-02
1.049249999999996277e+02 -3.817693915188885567e-02
1.049499999999996334e+02 -3.815894404184168309e-02
1.049749999999996248e+02 -3.814284551720894395e-02
1.049999999999996305e+02 -3.812864382718573336e-02
1.050249999999996362e+02 -3.811633911371625077e-02
1.050499999999996277e+02 -3.810593141151122354e-02
1.050749999999996334e+02 -3.809742064808804840e-02
1.050999999999996248e+02 -3.809080664383204112e-02
1.051249999999996305e+02 -3.808608911208107711e-02
1.051499999999996362e+02 -3.808326765923202017e-02
1.051749999999996277e+02 -3.808234178486924471e-02
1.051999999999996334e+02 -3.808331088191467539e-02
1.052249999999996248e+02 -3.808617423680157182e-02
1.052499999999996305e+02 -3.809093102966825545e-02
1.052749999999996362e+02 -3.809758033457506105e-02
1.052999999999996277e+02 -3.810612111974109872e-02
1.053249999999996334e+02 -3.811655224780600287e-02
1.053499999999996248e+02 -3.812887247610955571e-02
1.053749999999996305e+02 -3.814308045699424388e-02
1.053999999999996362e+02 -3.815917473812956151e-02
1.054249999999996277e+02 -3.817715376285688716e-02
1.054499999999996334e+02 -3.819701587055370634e-02
1.054749999999996248e+02 -3.821875929702139157e-02
1.054999999999996305e+02 -3.824238217489143304e-02
1.055249999999996220e+02 -3.826788253405228463e-02
1.055499999999996277e+02 -3.829525830209744991e-02
1.055749999999996334e+02 -3.832450730479191464e-02
1.055999999999996248e+02 -3.834849030636217071e-02
1.056249999999996305e+02 -3.836255677679457909e-02
1.056499999999996220e+02 -3.837850035945315763e-02
1.056749999999996277e+02 -3.839672337732612240e-02
1.056999999999996334e+02 -3.841756744446692823e-02
1.057249999999996248e+02 -3.844028218620897802e-02
1.057499999999996305e+02 -3.845149799630663556e-02
1.057749999999996220e+02 -3.845114094424784829e-02
1.057999999999996277e+02 -3.845266738850418309e-02
1.058249999999996334e+02 -3.845607859292427683e-02
1.058499999999996248e+02 -3.846137571681864514e-02
1.058749999999996305e+02 -3.846855981458119356e-02
1.058999999999996220e+02 -3.847763183533078890e-02
1.059249999999996277e+02 -3.848859262257364744e-02
1.059499999999996334e+02 -3.850144291388758744e-02
1.059749999999996248e+02 -3.851618334062671678e-02
1.059999999999996305e+02 -3.853281442764908138e-02
1.060249999999996220e+02 -3.855133659306490823e-02
1.060499999999996277e+02 -3.857175014800632434e-02
1.060749999999996334e+02 -3.859405529641991850e-02
1.060999999999996248e+02 -3.861825213488151443e-02
1.061249999999996305e+02 -3.864434065243174676e-02
1.061499999999996220e+02 -3.867232073043570806e-02
1.061749999999996277e+02 -3.870219214246341244e-02
1.061999999999996191e+02 -3.873395455419348377e-02
1.062249999999996248e+02 -3.876760752334039439e-02
1.062499999999996305e+02 -3.880315049960122303e-02
1.062749999999996220e+02 -3.884058282462954370e-02
1.062999999999996277e+02 -3.887990373202730721e-02
1.063249999999996191e+02 -3.892111234736337494e-02
1.063499999999996248e+02 -3.896420768821226566e-02
1.063749999999996305e+02 -3.900918866421769493e-02
1.063999999999996220e+02 -3.905605407717679944e-02
1.064249999999996277e+02 -3.910480262114836986e-02
1.064499999999996191e+02 -3.915543288258445387e-02
1.064749999999996248e+02 -3.920794334048330332e-02
1.064999999999996305e+02 -3.926233236656594822e-02
1.065249999999996220e+02 -3.931859822547522504e-02
1.065499999999996277e+02 -3.937673907499702336e-02
1.065749999999996191e+02 -3.943675296630528432e-02
1.065999999999996248e+02 -3.949863784422787127e-02
1.066249999999996305e+02 -3.956239154753535270e-02
1.066499999999996220e+02 -3.962801180925350913e-02
1.066749999999996277e+02 -3.969549625699553969e-02
1.066999999999996191e+02 -3.976484241331829789e-02
1.067249999999996248e+02 -3.983604769609989243e-02
1.067499999999996305e+02 -3.990910941893809072e-02
1.067749999999996220e+02 -3.998402479157221745e-02
1.067999999999996277e+02 -4.006079092032532873e-02
1.068249999999996191e+02 -4.013940480856749426e-02
1.068499999999996248e+02 -4.021986335720122846e-02
1.068749999999996305e+02 -4.030216336516739828e-02
1.068999999999996220e+02 -4.038630152997140649e-02
1.069249999999996277e+02 -4.047227444823089243e-02
1.069499999999996191e+02 -4.056007861624338212e-02
1.069749999999996248e+02 -4.064971043057346439e-02
1.069999999999996305e+02 -4.074116618866099188e-02
1.070249999999996220e+02 -4.083444208944864845e-02
1.070499999999996277e+02 -4.092953423402780067e-02
1.070749999999996191e+02 -4.102643862630572791e-02
1.070999999999996248e+02 -4.112515117368963080e-02
1.071249999999996163e+02 -4.119987481126727302e-02
1.071499999999996220e+02 -4.114523750284521109e-02
1.071749999999996277e+02 -4.109242292777143257e-02
1.071999999999996191e+02 -4.104143390205087366e-02
1.072249999999996248e+02 -4.099227314323737603e-02
1.072499999999996163e+02 -4.094494326987234423e-02
1.072749999999996220e+02 -4.089944680094525359e-02
1.072999999999996277e+02 -4.085578615537414915e-02
1.073249999999996191e+02 -4.081396365150242317e-02
1.073499999999996248e+02 -4.077398150662000370e-02
1.073749999999996163e+02 -4.073584183650141854e-02
1.073999999999996220e+02 -4.069954665496662571e-02
1.074249999999996277e+02 -4.066509787346054422e-02
1.074499999999996191e+02 -4.063249730065435217e-02
1.074749999999996248e+02 -4.060174664206808726e-02
1.074999999999996163e+02 -4.057284749971359211e-02
1.075249999999996220e+02 -4.054580137175857468e-02
1.075499999999996277e+02 -4.052060965221380290e-02
1.075749999999996191e+02 -4.049727363063976987e-02
1.075999999999996248e+02 -4.047579449187641010e-02
1.076249999999996163e+02 -4.045617331579420134e-02
1.076499999999996220e+02 -4.043841107706800525e-02
1.076749999999996277e+02 -4.042250864497004548e-02
1.076999999999996191e+02 -4.040846678319034296e-02
1.077249999999996248e+02 -4.039628614967426951e-02
1.077499999999996163e+02 -4.038596729648433886e-02
1.077749999999996220e+02 -4.037751066968556235e-02
1.077999999999996135e+02 -4.037091660925189868e-02
1.078249999999996191e+02 -4.036546519371648351e-02
1.078499999999996248e+02 -4.034668009627277036e-02
1.078749999999996163e+02 -4.032975383129097646e-02
1.078999999999996220e+02 -4.031468730132114348e-02
1.079249999999996135e+02 -4.030148130282736052e-02
1.079499999999996191e+02 -4.029013652603728735e-02
1.079749999999996248e+02 -4.028065355480941329e-02
1.079999999999996163e+02 -4.027303286652702402e-02
1.080249999999996220e+02 -4.026727483201159030e-02
1.080499999999996135e+02 -4.026337971546105343e-02
1.080749999999996191e+02 -4.026134767440928824e-02
1.080999999999996248e+02 -4.026117875970971344e-02
1.081249999999996163e+02 -4.026287291554021125e-02
1.081499999999996220e+02 -4.026642997943168101e-02
1.081749999999996135e+02 -4.027184968231901918e-02
1.081999999999996191e+02 -4.027913164861504636e-02
1.082249999999996248e+02 -4.028827539630644439e-02
1.082499999999996163e+02 -4.029928033707233515e-02
1.082749999999996220e+02 -4.031214577642707603e-02
1.082999999999996135e+02 -4.032687091388272027e-02
1.083249999999996191e+02 -4.034345484313590219e-02
1.083499999999996248e+02 -4.036189655227642725e-02
1.083749999999996163e+02 -4.038219492401837196e-02
1.083999999999996220e+02 -4.040434873595211140e-02
1.084249999999996135e+02 -4.042835666081993906e-02
1.084499999999996191e+02 -4.045421726681253105e-02
1.084749999999996248e+02 -4.048192901788718462e-02
1.084999999999996163e+02 -4.051149027410849007e-02
1.085249999999996220e+02 -4.054289929200886877e-02
1.085499999999996135e+02 -4.057615422497092006e-02
1.085749999999996191e+02 -4.061125312363338818e-02
1.085999999999996248e+02 -4.064819393631230460e-02
1.086249999999996163e+02 -4.068697450944927518e-02
1.086499999999996220e+02 -4.072759258807540084e-02
1.086749999999996135e+02 -4.077004581629817964e-02
1.086999999999996191e+02 -4.081433173780728979e-02
1.087249999999996106e+02 -4.086044779640067570e-02
1.087499999999996163e+02 -4.090839133652977161e-02
1.087749999999996220e+02 -4.095815960386434140e-02
1.087999999999996135e+02 -4.100974974587789923e-02
1.088249999999996191e+02 -4.106315881244767402e-02
1.088499999999996106e+02 -4.111838375647886706e-02
1.088749999999996163e+02 -4.117542143454263476e-02
1.088999999999996220e+02 -4.123426860753476308e-02
1.089249999999996135e+02 -4.129492194135051669e-02
1.089499999999996191e+02 -4.135737800757759153e-02
1.089749999999996106e+02 -4.142163328420697677e-02
1.089999999999996163e+02 -4.148768415635888107e-02
1.090249999999996220e+02 -4.155552691702656815e-02
1.090499999999996135e+02 -4.162515776783664440e-02
1.090749999999996191e+02 -4.169657281982296765e-02
1.090999999999996106e+02 -4.176976809421971415e-02
1.091249999999996163e+02 -4.184473952326656088e-02
1.091499999999996220e+02 -4.192148295103024364e-02
1.091749999999996135e+02 -4.199999413423965988e-02
1.091999999999996191e+02 -4.208026874313717386e-02
1.092249999999996106e+02 -4.216230236234146111e-02
1.092499999999996163e+02 -4.224609049172520919e-02
1.092749999999996220e+02 -4.233162854730535690e-02
1.092999999999996135e+02 -4.241891186214598319e-02
1.093249999999996191e+02 -4.250793568727523342e-02
1.093499999999996106e+02 -4.259869519261175880e-02
1.093749999999996163e+02 -4.269118546790477003e-02
1.093999999999996078e+02 -4.278540152368397187e-02
1.094249999999996135e+02 -4.288133829222218196e-02
1.094499999999996191e+02 -4.297899062850710217e-02
1.094749999999996106e+02 -4.307835331122258915e-02
1.094999999999996163e+02 -4.317942104374267176e-02
1.095249999999996078e+02 -4.328218845513124441e-02
1.095499999999996135e+02 -4.338665010115431986e-02
1.095749999999996191e+02 -4.349280046529737515e-02
1.095999999999996106e+02 -4.360063395979450751e-02
1.096249999999996163e+02 -4.371014492666276674e-02
1.096499999999996078e+02 -4.382132763874497378e-02
1.096749999999996135e+02 -4.393417630076049823e-02
1.096999999999996191e+02 -4.404868505036061560e-02
1.097249999999996106e+02 -4.416484795919326661e-02
1.097499999999996163e+02 -4.428265903397030773e-02
1.097749999999996078e+02 -4.440211221754291476e-02
1.097999999999996135e+02 -4.452320138998146215e-02
1.098249999999996191e+02 -4.464592036965982225e-02
1.098499999999996106e+02 -4.477026291434400840e-02
1.098749999999996163e+02 -4.489622272228653566e-02
1.098999999999996078e+02 -4.502379343332201661e-02
1.099249999999996135e+02 -4.515296862996844712e-02
1.099499999999996191e+02 -4.528374183852839491e-02
1.099749999999996106e+02 -4.541610653019709926e-02
1.099999999999996163e+02 -4.554555325409357508e-02
1.100249999999996078e+02 -4.566098409226978377e-02
1.100499999999996135e+02 -4.577807653316357667e-02
1.100749999999996191e+02 -4.588857370885920939e-02
1.100999999999996106e+02 -4.594112622070520985e-02
1.101249999999996163e+02 -4.581244853263306827e-02
1.101499999999996078e+02 -4.568488558146094336e-02
1.101749999999996135e+02 -4.555974510953880036e-02
1.101999999999996191e+02 -4.543740095894250458e-02
1.102249999999996106e+02 -4.531666533475150332e-02
1.102499999999996163e+02 -4.519754425219687372e-02
1.102749999999996078e+02 -4.508004366565094428e-02
1.102999999999996135e+02 -4.496416946754856758e-02
1.103249999999996049e+02 -4.485885844161367764e-02
1.103499999999996106e+02 -4.476630221350096084e-02
1.103749999999996163e+02 -4.467540166397785534e-02
1.103999999999996078e+02 -4.458616226702034890e-02
1.104249999999996135e+02 -4.449858943112836723e-02
1.104499999999996049e+02 -4.441268849826256887e-02
1.104749999999996106e+02 -4.432846474278617777e-02
1.104999999999996163e+02 -4.424592337040975792e-02
1.105249999999996078e+02 -4.416506951714483514e-02
1.105499999999996135e+02 -4.408590824826370824e-02
1.105749999999996049e+02 -4.400844455726470733e-02
1.105999999999996106e+02 -4.393268336484411341e-02
1.106249999999996163e+02 -4.385862951787851405e-02
1.106499999999996078e+02 -4.378628778841148900e-02
1.106749999999996135e+02 -4.371566287265127998e-02
1.106999999999996049e+02 -4.364675938997616966e-02
1.107249999999996106e+02 -4.357958188194914484e-02
1.107499999999996163e+02 -4.351413481134078914e-02
1.107749999999996078e+02 -4.345042256116554008e-02
1.107999999999996135e+02 -4.338844943372330287e-02
1.108249999999996049e+02 -4.332821964965675315e-02
1.108499999999996106e+02 -4.326973734701582142e-02
1.108749999999996163e+02 -4.321300658033612463e-02
1.108999999999996078e+02 -4.315803131972780621e-02
1.109249999999996135e+02 -4.310481544997751130e-02
1.109499999999996049e+02 -4.305336276966208187e-02
1.109749999999996106e+02 -4.300367699027669854e-02
1.109999999999996021e+02 -4.295576173537492271e-02
1.110249999999996078e+02 -4.290962053972285223e-02
1.110499999999996135e+02 -4.286525684846845957e-02
1.110749999999996049e+02 -4.282267401632388476e-02
1.110999999999996106e+02 -4.278187530676411110e-02
1.111249999999996021e+02 -4.274286389123924113e-02
1.111499999999996078e+02 -4.270564284840366182e-02
1.111749999999996135e+02 -4.267021516336095416e-02
1.111999999999996049e+02 -4.263658372692491483e-02
1.112249999999996106e+02 -4.260475133489578098e-02
1.112499999999996021e+02 -4.257472068735686233e-02
1.112749999999996078e+02 -4.254649438798474570e-02
1.112999999999996135e+02 -4.252007494337966403e-02
1.113249999999996049e+02 -4.249546476241259502e-02
1.113499999999996106e+02 -4.247266615559063679e-02
1.113749999999996021e+02 -4.245168133444168074e-02
1.113999999999996078e+02 -4.243251241091728493e-02
1.114249999999996135e+02 -4.241516139681495573e-02
1.114499999999996049e+02 -4.239963020321996234e-02
1.114749999999996106e+02 -4.238592063996611536e-02
1.114999999999996021e+02 -4.237403441511770202e-02
1.115249999999996078e+02 -4.236397313447117646e-02
1.115499999999996135e+02 -4.235573830107689647e-02
1.115749999999996049e+02 -4.234933131478223201e-02
1.115999999999996106e+02 -4.234475347179559451e-02
1.116249999999996021e+02 -4.234200596427096369e-02
1.116499999999996078e+02 -4.234108987991470202e-02
1.116749999999996135e+02 -4.234200620161433781e-02
1.116999999999996049e+02 -4.234475580708720738e-02
1.117249999999996106e+02 -4.234933946855391762e-02
1.117499999999996021e+02 -4.235575785243188285e-02
1.117749999999996078e+02 -4.236401151905200280e-02
1.117999999999996135e+02 -4.237410092239803083e-02
1.118249999999996049e+02 -4.238602640986910419e-02
1.118499999999996106e+02 -4.239978822206321579e-02
1.118749999999996021e+02 -4.241538649258660976e-02
1.118999999999996078e+02 -4.243282124788278625e-02
1.119249999999995993e+02 -4.245209240708910231e-02
1.119499999999996049e+02 -4.247319978191221174e-02
1.119749999999996106e+02 -4.249614307652959527e-02
1.119999999999996021e+02 -4.252092188751386420e-02
1.120249999999996078e+02 -4.254753570378132926e-02
1.120499999999995993e+02 -4.257598390656302384e-02
1.120749999999996049e+02 -4.260626576939925692e-02
1.120999999999996106e+02 -4.263838045815974975e-02
1.121249999999996021e+02 -4.267232703108589376e-02
1.121499999999996078e+02 -4.270810443885689200e-02
1.121749999999995993e+02 -4.274571152468002733e-02
1.121999999999996049e+02 -4.278514702440455730e-02
1.122249999999996106e+02 -4.282640956665953458e-02
1.122499999999996021e+02 -4.286949767301450470e-02
1.122749999999996078e+02 -4.291440975816512848e-02
1.122999999999995993e+02 -4.296114413014134187e-02
1.123249999999996049e+02 -4.300969899053929540e-02
1.123499999999996106e+02 -4.306007243477592145e-02
1.123749999999996021e+02 -4.311226245237045201e-02
1.123999999999996078e+02 -4.316626692724372105e-02
1.124249999999995993e+02 -4.318993729517177360e-02
1.124499999999996049e+02 -4.316405762420437442e-02
1.124749999999996106e+02 -4.313999308979738628e-02
1.124999999999996021e+02 -4.311774475539473933e-02
1.125249999999996078e+02 -4.309731357864186180e-02
1.125499999999995993e+02 -4.307870041117824178e-02
1.125749999999996049e+02 -4.306190599845305389e-02
1.125999999999995964e+02 -4.304693097956362180e-02
1.126249999999996021e+02 -4.303377588711833346e-02
1.126499999999996078e+02 -4.302244114712092810e-02
1.126749999999995993e+02 -4.301292707888129674e-02
1.126999999999996049e+02 -4.300523389494841781e-02
1.127249999999995964e+02 -4.299936170106554573e-02
1.127499999999996021e+02 -4.299531049615117756e-02
1.127749999999996078e+02 -4.299308017230344531e-02
1.127999999999995993e+02 -4.299267051482586616e-02
1.128249999999996049e+02 -4.299408120227996705e-02
1.128499999999995964e+02 -4.299731180655971818e-02
1.128749999999996021e+02 -4.300236179298800449e-02
1.128999999999996078e+02 -4.300923052044106770e-02
1.129249999999995993e+02 -4.301791724149175294e-02
1.129499999999996049e+02 -4.302842110257782543e-02
1.129749999999995964e+02 -4.304074114419580155e-02
1.129999999999996021e+02 -4.305487630111367453e-02
1.130249999999996078e+02 -4.307082540261071568e-02
1.130499999999995993e+02 -4.308858717273774536e-02
1.130749999999996049e+02 -4.310816023060116270e-02
1.130999999999995964e+02 -4.312954309067041497e-02
1.131249999999996021e+02 -4.315273416310601295e-02
1.131499999999996078e+02 -4.317773175411258879e-02
1.131749999999995993e+02 -4.320453406631208360e-02
1.131999999999996049e+02 -4.323313919914007625e-02
1.132249999999995964e+02 -4.326354514926319256e-02
1.132499999999996021e+02 -4.328624168823926727e-02
1.132749999999996078e+02 -4.319552010358849309e-02
1.132999999999995993e+02 -4.310655964065941009e-02
1.133249999999996049e+02 -4.301936443237699276e-02
1.133499999999995964e+02 -4.293393851657924254e-02
1.133749999999996021e+02 -4.285028583522509232e-02
1.133999999999996078e+02 -4.276841023362452920e-02
1.134249999999995993e+02 -4.268831545968575919e-02
1.134499999999996049e+02 -4.261000516318225878e-02
1.134749999999995964e+02 -4.253348289504060853e-02
1.134999999999996021e+02 -4.245875210664638855e-02
1.135249999999995936e+02 -4.238581614917218132e-02
1.135499999999995993e+02 -4.231467827292526018e-02
1.135749999999996049e+02 -4.224534162671549770e-02
1.135999999999995964e+02 -4.217780925724674834e-02
1.136249999999996021e+02 -4.211208410852695927e-02
1.136499999999995936e+02 -4.204816902130167899e-02
1.136749999999995993e+02 -4.198606673250843135e-02
1.136999999999996049e+02 -4.192577987475452905e-02
1.137249999999995964e+02 -4.186731097581586347e-02
1.137499999999996021e+02 -4.181066245815896060e-02
1.137749999999995936e+02 -4.175583663848647653e-02
1.137999999999995993e+02 -4.170283572730434929e-02
1.138249999999996049e+02 -4.165166182851327836e-02
1.138499999999995964e+02 -4.160231693902226996e-02
1.138749999999996021e+02 -4.155480294838735655e-02
1.138999999999995936e+02 -4.150912163847359643e-02
1.139249999999995993e+02 -4.146527468313886133e-02
1.139499999999996049e+02 -4.142326364794412380e-02
1.139749999999995964e+02 -4.138308998988746851e-02
1.139999999999996021e+02 -4.134475505715987792e-02
1.140249999999995936e+02 -4.130826008892886370e-02
1.140499999999995993e+02 -4.127360621514299110e-02
1.140749999999996049e+02 -4.124079445636364555e-02
1.140999999999995964e+02 -4.120982572361951007e-02
1.141249999999996021e+02 -4.118070081828558576e-02
1.141499999999995936e+02 -4.115342043198845501e-02
1.141749999999995993e+02 -4.112798514653374926e-02
1.141999999999995907e+02 -4.110439543385922823e-02
1.142249999999995964e+02 -4.108265165601480279e-02
1.142499999999996021e+02 -4.106275406516218113e-02
1.142749999999995936e+02 -4.104470280360324186e-02
1.142999999999995993e+02 -4.102849790383132633e-02
1.143249999999995907e+02 -4.101413928860724034e-02
1.143499999999995964e+02 -4.100162677105941705e-02
1.143749999999996021e+02 -4.099096005480889343e-02
1.143999999999995936e+02 -4.098213873411778174e-02
1.144249999999995993e+02 -4.097516229406292232e-02
1.144499999999995907e+02 -4.097003011073353795e-02
1.144749999999995964e+02 -4.096674145145143969e-02
1.144999999999996021e+02 -4.096529547501624735e-02
1.145249999999995936e+02 -4.096569123197466022e-02
1.145499999999995993e+02 -4.096792766491278576e-02
1.145749999999995907e+02 -4.097200360877069347e-02
1.145999999999995964e+02 -4.097791779118246241e-02
1.146249999999996021e+02 -4.098566883283727424e-02
1.146499999999995936e+02 -4.099525524786522268e-02
1.146749999999995993e+02 -4.100667544424265593e-02
1.146999999999995907e+02 -4.101992772422457384e-02
1.147249999999995964e+02 -4.103501028479467766e-02
1.147499999999996021e+02 -4.105192121814026790e-02
1.147749999999995936e+02 -4.106677809075978680e-02
1.147999999999995993e+02 -4.105064544619827643e-02
1.148249999999995907e+02 -4.103635579433908415e-02
1.148499999999995964e+02 -4.102390835795387963e-02
1.148749999999996021e+02 -4.096409053752288199e-02
1.148999999999995936e+02 -4.086732830507140701e-02
1.149249999999995993e+02 -4.077241550156403965e-02
1.149499999999995907e+02 -4.067685285283469815e-02
1.149749999999995964e+02 -4.058788879642843961e-02
1.149999999999996021e+02 -4.050002935932792841e-02
1.150249999999995936e+02 -4.041394757451675229e-02
1.150499999999995993e+02 -4.032964781496888029e-02
1.150749999999995907e+02 -4.024713435927540495e-02
1.150999999999995964e+02 -4.016641139077312822e-02
1.151249999999995879e+02 -4.008748299668896814e-02
1.151499999999995936e+02 -4.001035316730055386e-02
1.151749999999995993e+02 -3.993502579512094031e-02
1.151999999999995907e+02 -3.986150467409633330e-02
1.152249999999995964e+02 -3.978979349882495048e-02
1.152499999999995879e+02 -3.971989586379734427e-02
1.152749999999995936e+02 -3.965181526265384310e-02
1.152999999999995993e+02 -3.958555508746286478e-02
1.153249999999995907e+02 -3.952111862802111519e-02
1.153499999999995964e+02 -3.945850907117236933e-02
1.153749999999995879e+02 -3.939772950014953923e-02
1.153999999999995936e+02 -3.933878289393643451e-02
1.154249999999995993e+02 -3.928167212665199109e-02
1.154499999999995907e+02 -3.922639996695667652e-02
1.154749999999995964e+02 -3.917296907748048229e-02
1.154999999999995879e+02 -3.912138201427376588e-02
1.155249999999995936e+02 -3.907164122628137976e-02
1.155499999999995993e+02 -3.902374905483829010e-02
1.155749999999995907e+02 -3.897770773319012699e-02
1.155999999999995964e+02 -3.893351938603571011e-02
1.156249999999995879e+02 -3.889118602909472089e-02
1.156499999999995936e+02 -3.885070956869732250e-02
1.156749999999995993e+02 -3.881209180139946757e-02
1.156999999999995907e+02 -3.877533441362127770e-02
1.157249999999995964e+02 -3.874043898131078467e-02
1.157499999999995879e+02 -3.870740696963116678e-02
1.157749999999995936e+02 -3.867623973267277082e-02
1.157999999999995850e+02 -3.864693851319084966e-02
1.158249999999995907e+02 -3.861950444236698921e-02
1.158499999999995964e+02 -3.859393853959647985e-02
1.158749999999995879e+02 -3.857024171229936349e-02
1.158999999999995936e+02 -3.854841475575861848e-02
1.159249999999995850e+02 -3.852845835298169402e-02
1.159499999999995907e+02 -3.851037307458900216e-02
1.159749999999995964e+02 -3.849415937872534971e-02
1.159999999999995879e+02 -3.847981761099991682e-02
1.160249999999995936e+02 -3.846734800444862740e-02
1.160499999999995850e+02 -3.845675067952387949e-02
1.160749999999995907e+02 -3.844802564410836065e-02
1.160999999999995964e+02 -3.844117279355543926e-02
1.161249999999995879e+02 -3.843619191075296759e-02
1.161499999999995936e+02 -3.843308266621524305e-02
1.161749999999995850e+02 -3.843184461819727088e-02
1.161999999999995907e+02 -3.843247721283518659e-02
1.162249999999995964e+02 -3.843497978431355960e-02
1.162499999999995879e+02 -3.843935155505435325e-02
1.162749999999995936e+02 -3.844559163593405660e-02
1.162999999999995850e+02 -3.845369902652213956e-02
1.163249999999995907e+02 -3.846367261534869297e-02
1.163499999999995964e+02 -3.847551118019096328e-02
1.163749999999995879e+02 -3.848921338838958567e-02
1.163999999999995936e+02 -3.850477779718505800e-02
1.164249999999995850e+02 -3.852220285408131106e-02
1.164499999999995907e+02 -3.854148689722978333e-02
1.164749999999995964e+02 -3.856262815584066833e-02
1.164999999999995879e+02 -3.858562475061477065e-02
1.165249999999995936e+02 -3.861047469420028633e-02
1.165499999999995850e+02 -3.863717589167180166e-02
1.165749999999995907e+02 -3.866572614103253036e-02
1.165999999999995964e+02 -3.860635827196100961e-02
1.166249999999995879e+02 -3.851170281821043873e-02
1.166499999999995936e+02 -3.841886151127077431e-02
1.166749999999995850e+02 -3.832783860344097376e-02
1.166999999999995907e+02 -3.823863824578126874e-02
1.167249999999995822e+02 -3.815126448731018249e-02
1.167499999999995879e+02 -3.806572127421829072e-02
1.167749999999995936e+02 -3.798201244910742042e-02
1.167999999999995850e+02 -3.790014175024946502e-02
1.168249999999995907e+02 -3.782011281086462839e-02
1.168499999999995822e+02 -3.774192915842584928e-02
1.168749999999995879e+02 -3.766559421398178037e-02
1.168999999999995936e+02 -3.759111129150499025e-02
1.169249999999995850e+02 -3.751848359726119714e-02
1.169499999999995907e+02 -3.744771422920205317e-02
1.169749999999995822e+02 -3.737880617638302677e-02
1.169999999999995879e+02 -3.731176231840190732e-02
1.170249999999995936e+02 -3.724658542486354584e-02
1.170499999999995850e+02 -3.718327815486807686e-02
1.170749999999995907e+02 -3.712184305652216354e-02
1.170999999999995822e+02 -3.706228256647792901e-02
1.171249999999995879e+02 -3.700459900949211456e-02
1.171499999999995936e+02 -3.694879459801519994e-02
1.171749999999995850e+02 -3.689487143180041062e-02
1.171999999999995907e+02 -3.684283149754243036e-02
1.172249999999995822e+02 -3.679267666853924118e-02
1.172499999999995879e+02 -3.674440870437906820e-02
1.172749999999995936e+02 -3.669802925065459437e-02
1.172999999999995850e+02 -3.665353983870141968e-02
1.173249999999995907e+02 -3.661094188536361677e-02
1.173499999999995822e+02 -3.657023669278416933e-02
1.173749999999995879e+02 -3.653142544822186172e-02
1.173999999999995794e+02 -3.649450922389447377e-02
1.174249999999995850e+02 -3.641878777636347458e-02
1.174499999999995907e+02 -3.627778749880507941e-02
1.174749999999995822e+02 -3.613863118546131736e-02
1.174999999999995879e+02 -3.600132434436850021e-02
1.175249999999995794e+02 -3.586587237767526609e-02
1.175499999999995850e+02 -3.573228058072126095e-02
1.175749999999995907e+02 -3.560055414114052241e-02
1.175999999999995822e+02 -3.547069813798563870e-02
1.176249999999995879e+02 -3.534271754087737333e-02
1.176499999999995794e+02 -3.521661720917633465e-02
1.176749999999995850e+02 -3.509240189117988906e-02
1.176999999999995907e+02 -3.497007622334322857e-02
1.177249999999995822e+02 -3.484964472952369746e-02
1.177499999999995879e+02 -3.473111182025196558e-02
1.177749999999995794e+02 -3.461448179202819553e-02
1.177999999999995850e+02 -3.449975882664197552e-02
1.178249999999995907e+02 -3.438694699052037562e-02
1.178499999999995822e+02 -3.427605023409936030e-02
1.178749999999995879e+02 -3.416707239122441370e-02
1.178999999999995794e+02 -3.406001717857511796e-02
1.179249999999995850e+02 -3.395488819511710554e-02
1.179499999999995907e+02 -3.385168892158228054e-02
1.179749999999995822e+02 -3.375042271997347881e-02
1.179999999999995879e+02 -3.365109283309778571e-02
1.180249999999995794e+02 -3.355370238412831024e-02
1.180499999999995850e+02 -3.345825437619038417e-02
1.180749999999995907e+02 -3.336475169197811175e-02
1.180999999999995822e+02 -3.327319709339803672e-02
1.181249999999995879e+02 -3.318359322123924648e-02
1.181499999999995794e+02 -3.309594259487215473e-02
1.181749999999995850e+02 -3.301024761197694085e-02
1.181999999999995907e+02 -3.292651054829683066e-02
1.182249999999995822e+02 -3.284473355742181105e-02
1.182499999999995879e+02 -3.276491867059980884e-02
1.182749999999995794e+02 -3.268706779657552797e-02
1.182999999999995850e+02 -3.261118272145761832e-02
1.183249999999995765e+02 -3.253726510861455756e-02
1.183499999999995822e+02 -3.246531649859762947e-02
1.183749999999995879e+02 -3.239533830909279571e-02
1.183999999999995794e+02 -3.232733183489974044e-02
1.184249999999995850e+02 -3.226129824793960710e-02
1.184499999999995765e+02 -3.219723859728992887e-02
1.184749999999995822e+02 -3.213515380924789749e-02
1.184999999999995879e+02 -3.207504468742108927e-02
1.185249999999995794e+02 -3.201691191284491977e-02
1.185499999999995850e+02 -3.196075604412904059e-02
1.185749999999995765e+02 -3.190657751762986105e-02
1.185999999999995822e+02 -3.185437664765006227e-02
1.186249999999995879e+02 -3.180415362666653978e-02
1.186499999999995794e+02 -3.175590852558263927e-02
1.186749999999995850e+02 -3.170964129400946629e-02
1.186999999999995765e+02 -3.166535176057214823e-02
1.187249999999995822e+02 -3.162303963324233219e-02
1.187499999999995879e+02 -3.158270449969675930e-02
1.187749999999995794e+02 -3.154434582770235945e-02
1.187999999999995850e+02 -3.150796296552488968e-02
1.188249999999995765e+02 -3.147355514236512691e-02
1.188499999999995822e+02 -3.144112146881747338e-02
1.188749999999995879e+02 -3.141066093735597059e-02
1.188999999999995794e+02 -3.138217242284168512e-02
1.189249999999995850e+02 -3.135565468305629572e-02
1.189499999999995765e+02 -3.133110635925889093e-02
1.189749999999995822e+02 -3.130852597676637983e-02
1.189999999999995737e+02 -3.128791194555485822e-02
1.190249999999995794e+02 -3.126926256088792544e-02
1.190499999999995850e+02 -3.125257600396341706e-02
1.190749999999995765e+02 -3.123785034258429530e-02
1.190999999999995822e+02 -3.122508353185081409e-02
1.191249999999995737e+02 -3.121427341487371596e-02
1.191499999999995794e+02 -3.120541772350887699e-02
1.191749999999995850e+02 -3.119851407911186994e-02
1.191999999999995765e+02 -3.119355999331394416e-02
1.192249999999995822e+02 -3.119055286881561653e-02
1.192499999999995737e+02 -3.118949000020228290e-02
1.192749999999995794e+02 -3.119036857477680558e-02
1.192999999999995850e+02 -3.119318567341180376e-02
1.193249999999995765e+02 -3.119793827141921494e-02
1.193499999999995822e+02 -3.120462323943858779e-02
1.193749999999995737e+02 -3.121323734434143168e-02
1.193999999999995794e+02 -3.122377725015457878e-02
1.194249999999995850e+02 -3.123623951899642120e-02
1.194499999999995765e+02 -3.125062061203323638e-02
1.194749999999995822e+02 -3.126691689044835964e-02
1.194999999999995737e+02 -3.128512461642685843e-02
1.195249999999995794e+02 -3.130523995415548932e-02
1.195499999999995850e+02 -3.132725897083751126e-02
1.195749999999995765e+02 -3.135117763771851779e-02
1.195999999999995822e+02 -3.137699183112951928e-02
1.196249999999995737e+02 -3.140469733353901116e-02
1.196499999999995794e+02 -3.143428983461994675e-02
1.196749999999995850e+02 -3.146576493232842997e-02
1.196999999999995765e+02 -3.149911813399212945e-02
1.197249999999995822e+02 -3.153434485741195975e-02
1.197499999999995737e+02 -3.157144043197292194e-02
1.197749999999995794e+02 -3.161040009976522763e-02
1.197999999999995850e+02 -3.165121901671533872e-02
1.198249999999995765e+02 -3.169389225372655494e-02
1.198499999999995822e+02 -3.173841479782750497e-02
1.198749999999995737e+02 -3.178478155332840893e-02
1.198999999999995794e+02 -3.183298734298822125e-02
1.199249999999995708e+02 -3.188302690918428522e-02
1.199499999999995765e+02 -3.193489491509379774e-02
1.199749999999995822e+02 -3.198858594587826454e-02
1.199999999999995737e+02 -3.204133788608183597e-02
1.200249999999995794e+02 -3.208087737958847940e-02
1.200499999999995708e+02 -3.212226752238569322e-02
1.200749999999995765e+02 -3.216550471277008355e-02
1.200999999999995822e+02 -3.215216828558010997e-02
1.201249999999995737e+02 -3.206065325307919101e-02
1.201499999999995794e+02 -3.186794564559238679e-02
1.201749999999995708e+02 -3.167699490960488445e-02
1.201999999999995765e+02 -3.148216166674378674e-02
1.202249999999995822e+02 -3.128856209270551580e-02
1.202499999999995737e+02 -3.109658632235415970e-02
1.202749999999995794e+02 -3.090624298764063291e-02
1.202999999999995708e+02 -3.071754067065636182e-02
1.203249999999995765e+02 -3.053048790223437947e-02
1.203499999999995822e+02 -3.034509316055328948e-02
1.203749999999995737e+02 -3.016231256507168057e-02
1.203999999999995794e+02 -2.999169522727153370e-02
1.204249999999995708e+02 -2.982310215970198145e-02
1.204499999999995765e+02 -2.965618794790565033e-02
1.204749999999995822e+02 -2.949096076395450738e-02
1.204999999999995737e+02 -2.932742872453376545e-02
1.205249999999995794e+02 -2.916559988955493010e-02
1.205499999999995708e+02 -2.900548226076705635e-02
1.205749999999995765e+02 -2.884708378036936541e-02
1.205999999999995680e+02 -2.869041232962726840e-02
1.206249999999995737e+02 -2.853547572748661373e-02
1.206499999999995794e+02 -2.838228172919322889e-02
1.206749999999995708e+02 -2.823083802491354113e-02
1.206999999999995765e+02 -2.808115223835952468e-02
1.207249999999995680e+02 -2.793323192541570868e-02
1.207499999999995737e+02 -2.778708457277272170e-02
1.207749999999995794e+02 -2.764271759656309821e-02
1.207999999999995708e+02 -2.750013834100409338e-02
1.208249999999995765e+02 -2.735935407704421368e-02
1.208499999999995680e+02 -2.722037200101843496e-02
1.208749999999995737e+02 -2.708319923330707035e-02
1.208999999999995794e+02 -2.694784281700472392e-02
1.209249999999995708e+02 -2.681430971659400780e-02
1.209499999999995765e+02 -2.668260681662948386e-02
1.209749999999995680e+02 -2.655274092042967174e-02
1.209999999999995737e+02 -2.642471874877716856e-02
1.210249999999995794e+02 -2.629854693862962098e-02
1.210499999999995708e+02 -2.617423204184041521e-02
1.210749999999995765e+02 -2.605178052388941110e-02
1.210999999999995680e+02 -2.593119876262562143e-02
1.211249999999995737e+02 -2.581249304702088257e-02
1.211499999999995794e+02 -2.569566957593594908e-02
1.211749999999995708e+02 -2.558073445689869330e-02
1.211999999999995765e+02 -2.546769370489602308e-02
1.212249999999995680e+02 -2.535655324117926102e-02
1.212499999999995737e+02 -2.524731889208256530e-02
1.212749999999995794e+02 -2.513999638785746268e-02
1.212999999999995708e+02 -2.503459136152130088e-02
1.213249999999995765e+02 -2.493110934772132040e-02
1.213499999999995680e+02 -2.482955578161550117e-02
1.213749999999995737e+02 -2.472993599776851861e-02
1.213999999999995794e+02 -2.463225522906538692e-02
1.214249999999995708e+02 -2.453651860564300471e-02
1.214499999999995765e+02 -2.444273115383807995e-02
1.214749999999995680e+02 -2.435089779515456354e-02
1.214999999999995737e+02 -2.426102334524912404e-02
1.215249999999995651e+02 -2.417311251293638094e-02
1.215499999999995708e+02 -2.408716989921259183e-02
1.215749999999995765e+02 -2.400319999630093001e-02
1.215999999999995680e+02 -2.392120718671525426e-02
1.216249999999995737e+02 -2.384119574234689828e-02
1.216499999999995651e+02 -2.376316982357049371e-02
1.216749999999995708e+02 -2.368713347837319780e-02
1.216999999999995765e+02 -2.361309064150437023e-02
1.217249999999995680e+02 -2.354104513364939713e-02
1.217499999999995737e+02 -2.347100066062453652e-02
1.217749999999995651e+02 -2.340296081259572378e-02
1.217999999999995708e+02 -2.333692906332100400e-02
1.218249999999995765e+02 -2.327290876941633807e-02
1.218499999999995680e+02 -2.321090316964532010e-02
1.218749999999995737e+02 -2.315091538423424966e-02
1.218999999999995651e+02 -2.309294841421100780e-02
1.219249999999995708e+02 -2.303700514076934686e-02
1.219499999999995765e+02 -2.298308832465889226e-02
1.219749999999995680e+02 -2.293120060560004114e-02
1.219999999999995737e+02 -2.288134450172488177e-02
1.220249999999995651e+02 -2.283352240904527874e-02
1.220499999999995708e+02 -2.278773660094544906e-02
1.220749999999995765e+02 -2.274398922770306045e-02
1.220999999999995680e+02 -2.270228231603558383e-02
1.221249999999995737e+02 -2.266261776867507099e-02
1.221499999999995651e+02 -2.262499736396916122e-02
1.221749999999995708e+02 -2.258942275550923293e-02
1.221999999999995623e+02 -2.255589547178740023e-02
1.222249999999995680e+02 -2.252441691588044290e-02
1.222499999999995737e+02 -2.249498836516115874e-02
1.222749999999995651e+02 -2.246761097103878654e-02
1.222999999999995708e+02 -2.244228575872644557e-02
1.223249999999995623e+02 -2.241901362703744433e-02
1.223499999999995680e+02 -2.239779534821029899e-02
1.223749999999995737e+02 -2.237863156776071644e-02
1.223999999999995651e+02 -2.236152280436335196e-02
1.224249999999995708e+02 -2.234646944976155514e-02
1.224499999999995623e+02 -2.233347176870576628e-02
1.224749999999995680e+02 -2.232252989891994957e-02
1.224999999999995737e+02 -2.231364385109738460e-02
1.225249999999995651e+02 -2.230681350892478945e-02
1.225499999999995708e+02 -2.230203862913375176e-02
1.225749999999995623e+02 -2.229931884158315239e-02
1.225999999999995680e+02 -2.229865364936773481e-02
1.226249999999995737e+02 -2.230004242895568256e-02
1.226499999999995651e+02 -2.230348443035569395e-02
1.226749999999995708e+02 -2.230897877731023021e-02
1.226999999999995623e+02 -2.231652446751916652e-02
1.227249999999995680e+02 -2.232612037288932150e-02
1.227499999999995737e+02 -2.233776523981330017e-02
1.227749999999995651e+02 -2.235145768947588429e-02
1.227999999999995708e+02 -2.236719621818753292e-02
1.228249999999995623e+02 -2.238497919774549288e-02
1.228499999999995680e+02 -2.240480487582252253e-02
1.228749999999995737e+02 -2.242667137638235109e-02
1.228999999999995651e+02 -2.234833706122490299e-02
1.229249999999995708e+02 -2.223677233961989658e-02
1.229499999999995623e+02 -2.212723584449455619e-02
1.229749999999995680e+02 -2.201973168298177255e-02
1.229999999999995737e+02 -2.191426383926682250e-02
1.230249999999995651e+02 -2.181083617392482604e-02
1.230499999999995708e+02 -2.170945242328591387e-02
1.230749999999995623e+02 -2.161011619882871604e-02
1.230999999999995680e+02 -2.151283098660040916e-02
1.231249999999995595e+02 -2.141760014666571968e-02
1.231499999999995651e+02 -2.132442691258290904e-02
1.231749999999995708e+02 -2.123331439090932887e-02
1.231999999999995623e+02 -2.114426556073427041e-02
1.232249999999995680e+02 -2.105728327324110638e-02
1.232499999999995595e+02 -2.097237025129851037e-02
1.232749999999995651e+02 -2.088952908907936931e-02
1.232999999999995708e+02 -2.080876225171041788e-02
1.233249999999995623e+02 -2.073007207494988180e-02
1.233499999999995680e+02 -2.065346076489476407e-02
1.233749999999995595e+02 -2.057893039771746188e-02
1.233999999999995651e+02 -2.050648291943211673e-02
1.234249999999995708e+02 -2.043612014568936888e-02
1.234499999999995623e+02 -2.036784376160210783e-02
1.234749999999995680e+02 -2.030165532160017189e-02
1.234999999999995595e+02 -2.023755624931343478e-02
1.235249999999995651e+02 -2.017554783748679026e-02
1.235499999999995708e+02 -2.011563124792252466e-02
1.235749999999995623e+02 -2.005780751145389007e-02
1.235999999999995680e+02 -2.000207752794581906e-02
1.236249999999995595e+02 -1.994844206632820360e-02
1.236499999999995651e+02 -1.989690176465610388e-02
1.236749999999995708e+02 -1.984745713020012389e-02
1.236999999999995623e+02 -1.980010853956552797e-02
1.237249999999995680e+02 -1.975485623884077474e-02
1.237499999999995595e+02 -1.971170034377534713e-02
1.237749999999995651e+02 -1.967064083998501176e-02
1.237999999999995566e+02 -1.963167758318746722e-02
1.238249999999995623e+02 -1.959481029946485639e-02
1.238499999999995680e+02 -1.956003858555570296e-02
1.238749999999995595e+02 -1.952736190917439552e-02
1.238999999999995651e+02 -1.937209738594856262e-02
1.239249999999995566e+02 -1.920585704616704567e-02
1.239499999999995623e+02 -1.904159276214734825e-02
1.239749999999995680e+02 -1.887931145393001442e-02
1.239999999999995595e+02 -1.871901993398327607e-02
1.240249999999995651e+02 -1.856072490598450336e-02
1.240499999999995566e+02 -1.840443296362622230e-02
1.240749999999995623e+02 -1.825015058943781424e-02
1.240999999999995680e+02 -1.809788415363303149e-02
1.241249999999995595e+02 -1.794763991297579353e-02
1.241499999999995651e+02 -1.779942400967111579e-02
1.241749999999995566e+02 -1.765324247027569293e-02
1.241999999999995623e+02 -1.750910120463455150e-02
1.242249999999995680e+02 -1.736700600483932766e-02
1.242499999999995595e+02 -1.722696254421104620e-02
1.242749999999995651e+02 -1.708897637630675884e-02
1.242999999999995566e+02 -1.695305293395244980e-02
1.243249999999995623e+02 -1.681919752829902359e-02
1.243499999999995680e+02 -1.668741534790538564e-02
1.243749999999995595e+02 -1.655771145784631221e-02
1.243999999999995651e+02 -1.643009079884793014e-02
1.244249999999995566e+02 -1.630455818644807944e-02
1.244499999999995623e+02 -1.618111831018468824e-02
1.244749999999995680e+02 -1.605977573281182347e-02
1.244999999999995595e+02 -1.594053488954096098e-02
1.245249999999995651e+02 -1.582340008731345643e-02
1.245499999999995566e+02 -1.570837550409813141e-02
1.245749999999995623e+02 -1.559546518821929018e-02
1.245999999999995680e+02 -1.548467305771180497e-02
1.246249999999995595e+02 -1.537600289970655378e-02
1.246499999999995651e+02 -1.526945836984344718e-02
1.246749999999995566e+02 -1.516504299171523781e-02
1.246999999999995623e+02 -1.506276015633961629e-02
1.247249999999995538e+02 -1.496261312166207065e-02
1.247499999999995595e+02 -1.486460501208751971e-02
1.247749999999995651e+02 -1.476873881804300660e-02
1.247999999999995566e+02 -1.467501739557001104e-02
1.248249999999995623e+02 -1.458344346594687806e-02
1.248499999999995538e+02 -1.449401961534264871e-02
1.248749999999995595e+02 -1.440674829449948777e-02
1.248999999999995651e+02 -1.432163181844892455e-02
1.249249999999995566e+02 -1.423867236625492132e-02
1.249499999999995623e+02 -1.415787198079012515e-02
1.249749999999995538e+02 -1.407923256854346980e-02
1.249999999999995595e+02 -1.400275589945584528e-02
1.250249999999995651e+02 -1.392844360678919223e-02
1.250499999999995566e+02 -1.385629718702543513e-02
1.250749999999995623e+02 -1.378631799979580623e-02
1.250999999999995538e+02 -1.371850726784177958e-02
1.251249999999995595e+02 -1.365286607700623780e-02
1.251499999999995651e+02 -1.358939537625523594e-02
1.251749999999995566e+02 -1.352809597773108052e-02
1.251999999999995623e+02 -1.346896855683449995e-02
1.252249999999995538e+02 -1.341201365233940165e-02
1.252499999999995595e+02 -1.335723166653534147e-02
1.252749999999995651e+02 -1.330462286540241498e-02
1.252999999999995566e+02 -1.325418737881482213e-02
1.253249999999995623e+02 -1.320592520077489181e-02
1.253499999999995538e+02 -1.315983618967666961e-02
1.253749999999995595e+02 -1.311592006859869930e-02
1.253999999999995509e+02 -1.307417642562675938e-02
1.254249999999995566e+02 -1.303460471420534589e-02
1.254499999999995623e+02 -1.299720425351771902e-02
1.254749999999995538e+02 -1.296197422889548874e-02
1.254999999999995595e+02 -1.292891369225572865e-02
1.255249999999995509e+02 -1.289802156256659310e-02
1.255499999999995566e+02 -1.286929662634109066e-02
1.255749999999995623e+02 -1.284273753815783937e-02
1.255999999999995538e+02 -1.281834282120942851e-02
1.256249999999995595e+02 -1.279611086787833980e-02
1.256499999999995509e+02 -1.277603994033854259e-02
1.256749999999995566e+02 -1.275812817118380030e-02
1.256999999999995623e+02 -1.274237356408268636e-02
1.257249999999995538e+02 -1.268114939650521848e-02
1.257499999999995595e+02 -1.261835126998253447e-02
1.257749999999995509e+02 -1.255773145963651714e-02
1.257999999999995566e+02 -1.249928995331422814e-02
1.258249999999995623e+02 -1.237409643815939528e-02
1.258499999999995538e+02 -1.220634707287065850e-02
1.258749999999995595e+02 -1.204072441536348237e-02
1.258999999999995509e+02 -1.187723395923259880e-02
1.259249999999995566e+02 -1.172686357580174366e-02
1.259499999999995623e+02 -1.160504215130993104e-02
1.259749999999995538e+02 -1.148527111867887578e-02
1.259999999999995595e+02 -1.136755665279897548e-02
1.260249999999995509e+02 -1.125190481934552553e-02
1.260499999999995566e+02 -1.113832157359332699e-02
1.260749999999995623e+02 -1.102681275925021867e-02
1.260999999999995538e+02 -1.091738410731275984e-02
1.261249999999995595e+02 -1.081004123493832514e-02
1.261499999999995509e+02 -1.070478964434006842e-02
1.261749999999995566e+02 -1.060163472170230596e-02
1.261999999999995623e+02 -1.050058173611730268e-02
1.262249999999995538e+02 -1.040163583854438779e-02
1.262499999999995595e+02 -1.030480206078995993e-02
1.262749999999995509e+02 -1.021008531451259894e-02
1.262999999999995566e+02 -1.011749039024882092e-02
1.263249999999995481e+02 -1.002702195646467537e-02
1.263499999999995538e+02 -9.938684558629552052e-03
1.263749999999995595e+02 -9.852482618315824836e-03
1.263999999999995509e+02 -9.768420432322292429e-03
1.264249999999995566e+02 -9.686502171823147336e-03
1.264499999999995481e+02 -9.606731881542736676e-03
1.264749999999995538e+02 -9.529113478955519856e-03
1.264999999999995595e+02 -9.453650753513186816e-03
1.265249999999995509e+02 -9.380347365897545586e-03
1.265499999999995566e+02 -9.309206847300818474e-03
1.265749999999995481e+02 -9.240232598732231462e-03
1.265999999999995538e+02 -9.173427890353901340e-03
1.266249999999995595e+02 -9.108795860842648293e-03
1.266499999999995509e+02 -9.046339516780752335e-03
1.266749999999995566e+02 -8.986061732074716868e-03
1.266999999999995481e+02 -8.927965247403541610e-03
1.267249999999995538e+02 -8.872052669693998236e-03
1.267499999999995595e+02 -8.818326471626492663e-03
1.267749999999995509e+02 -8.766788991170022111e-03
1.267999999999995566e+02 -8.717442431145449797e-03
1.268249999999995481e+02 -8.670288858819806890e-03
1.268499999999995538e+02 -8.625330205529078628e-03
1.268749999999995595e+02 -8.582568266332307391e-03
1.268999999999995509e+02 -8.542004699694658726e-03
1.269249999999995566e+02 -8.503641027200959518e-03
1.269499999999995481e+02 -8.467478633300457719e-03
1.269749999999995538e+02 -8.433518765080283072e-03
1.269999999999995453e+02 -8.401762532071352374e-03
1.270249999999995509e+02 -8.372210906083142265e-03
1.270499999999995566e+02 -8.344864721070644614e-03
1.270749999999995481e+02 -8.319724673030945775e-03
1.270999999999995538e+02 -8.296791319930765449e-03
1.271249999999995453e+02 -8.276065081664852816e-03
1.271499999999995509e+02 -8.257546240045309308e-03
1.271749999999995566e+02 -8.241234938821640280e-03
1.271999999999995481e+02 -8.227131183730251873e-03
1.272249999999995538e+02 -8.215234842577011712e-03
1.272499999999995453e+02 -8.205545645348040484e-03
1.272749999999995509e+02 -8.198063184352210805e-03
1.272999999999995566e+02 -8.192786914394314252e-03
1.273249999999995481e+02 -8.189716152977304098e-03
1.273499999999995538e+02 -8.188850080536727583e-03
1.273749999999995453e+02 -8.190187740703123651e-03
1.273999999999995509e+02 -8.193728040595489592e-03
1.274249999999995566e+02 -8.199469751145056773e-03
1.274499999999995481e+02 -8.207411507447555724e-03
1.274749999999995538e+02 -8.217551809145365316e-03
1.274999999999995453e+02 -8.229889020839334379e-03
1.275249999999995509e+02 -8.244421372529309525e-03
1.275499999999995566e+02 -8.261146960082895591e-03
1.275749999999995481e+02 -8.280063745734271910e-03
1.275999999999995538e+02 -8.301169558609874238e-03
1.276249999999995453e+02 -8.324462095282821050e-03
1.276499999999995509e+02 -8.349938920355490929e-03
1.276749999999995566e+02 -8.377597467068854595e-03
1.276999999999995481e+02 -8.407435037939409855e-03
1.277249999999995538e+02 -8.439448805423740291e-03
1.277499999999995453e+02 -8.473635812608144163e-03
1.277749999999995509e+02 -8.509992973925835022e-03
1.277999999999995566e+02 -8.548517075899993156e-03
1.278249999999995481e+02 -8.589204777911595839e-03
1.278499999999995538e+02 -8.632052612993443633e-03
1.278749999999995453e+02 -8.677056988648360059e-03
1.278999999999995509e+02 -8.612862320814332340e-03
1.279249999999995424e+02 -8.540128616309261567e-03
1.279499999999995481e+02 -8.469547457597670706e-03
1.279749999999995538e+02 -8.401122620662527032e-03
1.279999999999995453e+02 -8.334857754125494025e-03
1.280249999999995509e+02 -8.270756378494635574e-03
1.280499999999995566e+02 -8.208821885438246854e-03
1.280749999999995339e+02 -8.149057537086281180e-03
1.280999999999995680e+02 -8.091466465356951174e-03
1.281249999999995453e+02 -8.036051671313321557e-03
1.281499999999995509e+02 -7.982816024544115222e-03
1.281749999999995566e+02 -7.931762262575694014e-03
1.281999999999995339e+02 -7.882892990309623218e-03
1.282249999999995680e+02 -7.836210679489634401e-03
1.282499999999995453e+02 -7.791717668197707322e-03
1.282749999999995509e+02 -7.749416160377474612e-03
1.282999999999995566e+02 -7.709308225388078646e-03
1.283249999999995339e+02 -7.671395797586580238e-03
1.283499999999995680e+02 -7.635680675939305988e-03
1.283749999999995453e+02 -7.602164523664351262e-03
1.283999999999995509e+02 -7.570848867901419817e-03
1.284249999999995566e+02 -7.541735099414259742e-03
1.284499999999995339e+02 -7.514824472320362318e-03
1.284749999999995680e+02 -7.490118103853305766e-03
1.284999999999995453e+02 -7.467616974153093098e-03
1.285249999999995509e+02 -7.447321926088689044e-03
1.285499999999995566e+02 -7.429233665109362048e-03
1.285749999999995339e+02 -7.413352759127704930e-03
1.285999999999995396e+02 -7.399679638432132833e-03
1.286249999999995453e+02 -7.388214595630755374e-03
1.286499999999995509e+02 -7.378957785625067829e-03
1.286749999999995566e+02 -7.371909225614763257e-03
1.286999999999995339e+02 -7.367068795132406152e-03
1.287249999999995396e+02 -7.364436236109384894e-03
1.287499999999995453e+02 -7.364011152971831550e-03
1.287749999999995509e+02 -7.365793012766737140e-03
1.287999999999995566e+02 -7.369781145318927626e-03
1.288249999999995339e+02 -7.375974743418158182e-03
1.288499999999995396e+02 -7.384372863035962298e-03
1.288749999999995453e+02 -7.394974423573221108e-03
1.288999999999995509e+02 -7.295376402799049441e-03
1.289249999999995566e+02 -7.162349310161736718e-03
1.289499999999995339e+02 -7.031460358279769361e-03
1.289749999999995396e+02 -6.902715313040269293e-03
1.289999999999995453e+02 -6.776119816523031199e-03
1.290249999999995509e+02 -6.651679385987522078e-03
1.290499999999995566e+02 -6.529399412885104545e-03
1.290749999999995339e+02 -6.409285161898231609e-03
1.290999999999995396e+02 -6.291341770003153026e-03
1.291249999999995453e+02 -6.175574245561346945e-03
1.291499999999995509e+02 -6.061987467435794516e-03
1.291749999999995566e+02 -5.950586184135133253e-03
1.291999999999995339e+02 -5.841375012984553750e-03
1.292249999999995396e+02 -5.734358439324483206e-03
1.292499999999995453e+02 -5.629540815738040202e-03
1.292749999999995509e+02 -5.526926361305336058e-03
1.292999999999995566e+02 -5.426519160887705376e-03
1.293249999999995339e+02 -5.328323164439294907e-03
1.293499999999995396e+02 -5.232342186349684884e-03
1.293749999999995453e+02 -5.138579904814045626e-03
1.293999999999995509e+02 -5.047039861234101955e-03
1.294249999999995566e+02 -4.957725459648450878e-03
1.294499999999995339e+02 -4.870639966193142378e-03
1.294749999999995396e+02 -4.785786508591913582e-03
1.294999999999995453e+02 -4.703168075678165749e-03
1.295249999999995509e+02 -4.622787516946124525e-03
1.295499999999995566e+02 -4.544647542133709202e-03
1.295749999999995339e+02 -4.468750720836359852e-03
1.295999999999995396e+02 -4.395099482150758088e-03
1.296249999999995453e+02 -4.323696114351525781e-03
1.296499999999995509e+02 -4.254542764597793111e-03
1.296749999999995566e+02 -4.187641438671781818e-03
1.296999999999995339e+02 -4.122994000748594380e-03
1.297249999999995396e+02 -4.060602173197364398e-03
1.297499999999995453e+02 -4.000467536414642478e-03
1.297749999999995509e+02 -3.942591528688703557e-03
1.297999999999995566e+02 -3.886975446095051502e-03
1.298249999999995339e+02 -3.833620442425017885e-03
1.298499999999995396e+02 -3.782527529144161585e-03
1.298749999999995453e+02 -3.733697575383453787e-03
1.298999999999995509e+02 -3.687131307961351474e-03
1.299249999999995282e+02 -3.642829311437939012e-03
1.299499999999995339e+02 -3.600792028199036651e-03
1.299749999999995396e+02 -3.561019758573530716e-03
1.299999999999995453e+02 -3.523512660980423084e-03
1.300249999999995509e+02 -3.488270752107254426e-03
1.300499999999995282e+02 -3.455293907120075142e-03
1.300749999999995339e+02 -3.424581859903242688e-03
1.300999999999995396e+02 -3.396134203330744908e-03
1.301249999999995453e+02 -3.369950389567240908e-03
1.301499999999995509e+02 -3.346029730399825621e-03
1.301749999999995282e+02 -3.324371397599992436e-03
1.301999999999995339e+02 -3.304974423314683239e-03
1.302249999999995396e+02 -3.287837700488055199e-03
1.302499999999995453e+02 -3.272959983311680976e-03
1.302749999999995509e+02 -3.260339887704538902e-03
1.302999999999995282e+02 -3.249975891821617422e-03
1.303249999999995339e+02 -3.241866336591150716e-03
1.303499999999995396e+02 -3.236009426280292943e-03
1.303749999999995453e+02 -3.232403229088461755e-03
1.303999999999995509e+02 -3.231045677769152965e-03
1.304249999999995282e+02 -3.231934570278152067e-03
1.304499999999995339e+02 -3.235067570449932841e-03
1.304749999999995396e+02 -3.240442208699387261e-03
1.304999999999995453e+02 -3.248055882751705193e-03
1.305249999999995509e+02 -3.257905858396305167e-03
1.305499999999995282e+02 -3.269989270268183756e-03
1.305749999999995339e+02 -3.284303122653199365e-03
1.305999999999995396e+02 -3.300844290319039469e-03
1.306249999999995453e+02 -3.319609519369962243e-03
1.306499999999995509e+02 -3.340595428126450547e-03
1.306749999999995282e+02 -3.363798508027632424e-03
1.306999999999995339e+02 -3.389215124557633414e-03
1.307249999999995396e+02 -3.416841518193824978e-03
1.307499999999995453e+02 -3.446673805378657786e-03
1.307749999999995509e+02 -3.478707979512038907e-03
1.307999999999995282e+02 -3.512939911966076086e-03
1.308249999999995339e+02 -3.549365353120647812e-03
1.308499999999995396e+02 -3.587979933418656859e-03
1.308749999999995453e+02 -3.628779164442944016e-03
1.308999999999995509e+02 -3.671758440010724264e-03
1.309249999999995282e+02 -3.716913037288878223e-03
1.309499999999995339e+02 -3.764238117926875342e-03
1.309749999999995396e+02 -3.813728729207906901e-03
1.309999999999995453e+02 -3.865379805217620830e-03
1.310249999999995509e+02 -3.919186168030418423e-03
1.310499999999995282e+02 -3.975142528910991478e-03
1.310749999999995339e+02 -4.033243489534186349e-03
1.310999999999995396e+02 -4.093483543218000287e-03
1.311249999999995453e+02 -4.155857076173184728e-03
1.311499999999995509e+02 -4.220358368766850832e-03
1.311749999999995282e+02 -4.286981596800173121e-03
1.311999999999995339e+02 -4.355720832799724572e-03
1.312249999999995396e+02 -4.426570047321392795e-03
1.312499999999995453e+02 -4.499523110267246787e-03
1.312749999999995509e+02 -4.574573792214052352e-03
1.312999999999995282e+02 -4.651715765752833381e-03
1.313249999999995339e+02 -4.730942606841083593e-03
1.313499999999995396e+02 -4.812247796162291008e-03
1.313749999999995453e+02 -4.895624720498184881e-03
1.313999999999995225e+02 -4.981066674108853079e-03
1.314249999999995282e+02 -5.068566860122170580e-03
1.314499999999995339e+02 -5.158118391931119234e-03
1.314749999999995396e+02 -5.249714294599448078e-03
1.314999999999995453e+02 -5.343347506274013191e-03
1.315249999999995225e+02 -5.439010879604169214e-03
1.315499999999995282e+02 -5.536697183168085880e-03
1.315749999999995339e+02 -5.636399102903137670e-03
1.315999999999995396e+02 -5.738109243543302630e-03
1.316249999999995453e+02 -5.841820130060161598e-03
1.316499999999995225e+02 -5.947524209108809301e-03
1.316749999999995282e+02 -6.055213850477510727e-03
1.316999999999995339e+02 -6.164881348539812990e-03
1.317249999999995396e+02 -6.276518923710175217e-03
1.317499999999995453e+02 -6.390118723902530121e-03
1.317749999999995225e+02 -6.505672825988872456e-03
1.317999999999995282e+02 -6.623173237261499938e-03
1.318249999999995339e+02 -6.742611896893914956e-03
1.318499999999995396e+02 -6.863980677403838312e-03
1.318749999999995453e+02 -6.987271386115660038e-03
1.318999999999995225e+02 -7.112475766622263981e-03
1.319249999999995282e+02 -7.239585500246456876e-03
1.319499999999995339e+02 -7.368592207500260227e-03
1.319749999999995396e+02 -7.499487449543530866e-03
1.319999999999995453e+02 -7.623880474949896666e-03
1.320249999999995225e+02 -7.730131808604452821e-03
1.320499999999995282e+02 -7.838390804419757135e-03
1.320749999999995339e+02 -7.948651465752904280e-03
1.320999999999995396e+02 -8.060634461314507976e-03
1.321249999999995453e+02 -8.063771943386015967e-03
1.321499999999995225e+02 -8.022141778240548388e-03
1.321749999999995282e+02 -7.925429410552260051e-03
1.321999999999995339e+02 -7.830724171959209737e-03
1.322249999999995396e+02 -7.736084609028662414e-03
1.322499999999995453e+02 -7.645261339356049755e-03
1.322749999999995225e+02 -7.556943842738217745e-03
1.322999999999995282e+02 -7.470601020400222635e-03
1.323249999999995339e+02 -7.386240035190711102e-03
1.323499999999995396e+02 -7.303867973163295085e-03
1.323749999999995453e+02 -7.223491842171042392e-03
1.323999999999995225e+02 -7.145118570463793173e-03
1.324249999999995282e+02 -7.068755005289953722e-03
1.324499999999995339e+02 -6.994692711479665384e-03
1.324749999999995396e+02 -6.933830153261413311e-03
1.324999999999995453e+02 -6.877880058298615346e-03
1.325249999999995225e+02 -6.823980586641832657e-03
1.325499999999995282e+02 -6.772138234210357301e-03
1.325749999999995339e+02 -6.722359409877716636e-03
1.325999999999995396e+02 -6.674650434067266359e-03
1.326249999999995453e+02 -6.629017537353415306e-03
1.326499999999995225e+02 -6.585466859069517669e-03
1.326749999999995282e+02 -6.544004445922947839e-03
1.326999999999995339e+02 -6.504636250617751650e-03
1.327249999999995396e+02 -6.467368130484945146e-03
1.327499999999995453e+02 -6.432205846121914587e-03
1.327749999999995225e+02 -6.399155060040588941e-03
1.327999999999995282e+02 -6.368221335325227085e-03
1.328249999999995339e+02 -6.339410134300491918e-03
1.328499999999995396e+02 -6.312726817210238123e-03
1.328749999999995453e+02 -6.288176640906965008e-03
1.328999999999995225e+02 -6.265764757554179165e-03
1.329249999999995282e+02 -6.245496213339306844e-03
1.329499999999995339e+02 -6.227375947201310713e-03
1.329749999999995396e+02 -6.211408789569728035e-03
1.329999999999995453e+02 -6.197599461119219014e-03
1.330249999999995225e+02 -6.185952571537090862e-03
1.330499999999995282e+02 -6.176472618306896693e-03
1.330749999999995339e+02 -6.169163985506612158e-03
1.330999999999995396e+02 -6.164030942622926793e-03
1.331249999999995168e+02 -6.161077643382585102e-03
1.331499999999995225e+02 -6.160308124599752147e-03
1.331749999999995282e+02 -6.161726305041776743e-03
1.331999999999995339e+02 -6.165335984312261125e-03
1.332249999999995396e+02 -6.171140841753222119e-03
1.332499999999995168e+02 -6.179144435365871088e-03
1.332749999999995225e+02 -6.189350200751285100e-03
1.332999999999995282e+02 -6.201761450070480963e-03
1.333249999999995339e+02 -6.216381371025985099e-03
1.333499999999995396e+02 -6.233213025863507985e-03
1.333749999999995168e+02 -6.252259350395490863e-03
1.333999999999995225e+02 -6.273523153047070276e-03
1.334249999999995282e+02 -6.297007113923350219e-03
1.334499999999995339e+02 -6.322713783900547543e-03
1.334749999999995396e+02 -6.350645583740355780e-03
1.334999999999995168e+02 -6.380804803227756346e-03
1.335249999999995225e+02 -6.413193600333414249e-03
1.335499999999995282e+02 -6.447814000400551616e-03
1.335749999999995339e+02 -6.484667895357097006e-03
1.335999999999995396e+02 -6.523757042953157344e-03
1.336249999999995168e+02 -6.565083066024816894e-03
1.336499999999995225e+02 -6.608647451783792280e-03
1.336749999999995282e+02 -6.654451551134244608e-03
1.336999999999995339e+02 -6.702496578016066929e-03
1.337249999999995396e+02 -6.752783608776819803e-03
1.337499999999995168e+02 -6.805313581569916691e-03
1.337749999999995225e+02 -6.860087295782951039e-03
1.337999999999995282e+02 -6.917105411492026866e-03
1.338249999999995339e+02 -6.976368448947540754e-03
1.338499999999995396e+02 -7.037876788087484362e-03
1.338749999999995168e+02 -7.101630668080536474e-03
1.338999999999995225e+02 -7.167630186899668840e-03
1.339249999999995282e+02 -7.235875300924331580e-03
1.339499999999995339e+02 -7.306365824574387498e-03
1.339749999999995396e+02 -7.379101429973791704e-03
1.339999999999995168e+02 -7.454081646645220431e-03
1.340249999999995225e+02 -7.531305861236009883e-03
1.340499999999995282e+02 -7.610773317274998305e-03
1.340749999999995339e+02 -7.692483114960547985e-03
1.340999999999995396e+02 -7.776434210981091576e-03
1.341249999999995168e+02 -7.862625418366480171e-03
1.341499999999995225e+02 -7.951055406372135870e-03
1.341749999999995282e+02 -8.041722700394441509e-03
1.341999999999995339e+02 -8.134625681918944418e-03
1.342249999999995396e+02 -8.229762588500572768e-03
1.342499999999995168e+02 -8.327131513776772631e-03
1.342749999999995225e+02 -8.426730407512581303e-03
1.342999999999995282e+02 -8.528557075678415769e-03
1.343249999999995339e+02 -8.632609180560562451e-03
1.343499999999995396e+02 -8.738884240904432402e-03
1.343749999999995168e+02 -8.847379632090306145e-03
1.343999999999995225e+02 -8.958092586342282851e-03
1.344249999999995282e+02 -9.071020192968820561e-03
1.344499999999995339e+02 -9.186159398637318632e-03
1.344749999999995396e+02 -9.303507007679996318e-03
1.344999999999995168e+02 -9.423059682433140502e-03
1.345249999999995225e+02 -9.544813943609269796e-03
1.345499999999995282e+02 -9.668766170700360610e-03
1.345749999999995339e+02 -9.794912602414329594e-03
1.345999999999995111e+02 -9.923249337143214693e-03
1.346249999999995168e+02 -1.005377233346505493e-02
1.346499999999995225e+02 -1.018647741067422487e-02
1.346749999999995282e+02 -1.032136024934707588e-02
1.346999999999995339e+02 -1.045841639193718919e-02
1.347249999999995111e+02 -1.059764124340242461e-02
1.347499999999995168e+02 -1.073903007186344759e-02
1.347749999999995225e+02 -1.088257800929279956e-02
1.347999999999995282e+02 -1.101311253695615340e-02
1.348249999999995339e+02 -1.114215954263849014e-02
1.348499999999995111e+02 -1.127337905915789910e-02
1.348749999999995168e+02 -1.140676687249236355e-02
1.348999999999995225e+02 -1.154231863073080719e-02
1.349249999999995282e+02 -1.168002984469988445e-02
1.349499999999995339e+02 -1.181989588861939201e-02
1.349749999999995111e+02 -1.196191200079025838e-02
1.349999999999995168e+02 -1.210607328431321204e-02
1.350249999999995225e+02 -1.225237470783656531e-02
1.350499999999995282e+02 -1.240081110633646164e-02
1.350749999999995339e+02 -1.255137718192443110e-02
1.350999999999995111e+02 -1.270406750468734344e-02
1.351249999999995168e+02 -1.285887651355518101e-02
1.351499999999995225e+02 -1.301579851719694876e-02
1.351749999999995282e+02 -1.317482769494766719e-02
1.351999999999995339e+02 -1.333595809776128710e-02
1.352249999999995111e+02 -1.349918364919328213e-02
1.352499999999995168e+02 -1.366449814641030290e-02
1.352749999999995225e+02 -1.383189526122610702e-02
1.352999999999995282e+02 -1.400136854116497583e-02
1.353249999999995339e+02 -1.417291141055260564e-02
1.353499999999995111e+02 -1.434651717163050628e-02
1.353749999999995168e+02 -1.452217900569828350e-02
1.353999999999995225e+02 -1.469988997427918061e-02
1.354249999999995282e+02 -1.487964302031080134e-02
1.354499999999995339e+02 -1.506143096936079021e-02
1.354749999999995111e+02 -1.524524653086448481e-02
1.354999999999995168e+02 -1.540580221473531776e-02
1.355249999999995225e+02 -1.541080097693556770e-02
1.355499999999995282e+02 -1.541791797840461747e-02
1.355749999999995339e+02 -1.542715415859008052e-02
1.355999999999995111e+02 -1.543851032491297577e-02
1.356249999999995168e+02 -1.545198715247363304e-02
1.356499999999995225e+02 -1.546758518378771145e-02
1.356749999999995282e+02 -1.548530482855156078e-02
1.356999999999995339e+02 -1.550514636343719270e-02
1.357249999999995111e+02 -1.552710993191791684e-02
1.357499999999995168e+02 -1.555119554412216255e-02
1.357749999999995225e+02 -1.557740307671948154e-02
1.357999999999995282e+02 -1.560573227283511451e-02
1.358249999999995339e+02 -1.563618274199525190e-02
1.358499999999995111e+02 -1.566875396010299418e-02
1.358749999999995168e+02 -1.570344526944377275e-02
1.358999999999995225e+02 -1.574025587872173934e-02
1.359249999999995282e+02 -1.577918486312605839e-02
1.359499999999995339e+02 -1.582023116442786079e-02
1.359749999999995111e+02 -1.586339359110763847e-02
1.359999999999995168e+02 -1.590867081851165751e-02
1.360249999999995225e+02 -1.595606138904086604e-02
1.360499999999995282e+02 -1.600556371236752998e-02
1.360749999999995339e+02 -1.605717606568372174e-02
1.360999999999995111e+02 -1.611089659397882748e-02
1.361249999999995168e+02 -1.616672331034746390e-02
1.361499999999995225e+02 -1.622465409632711797e-02
1.361749999999995282e+02 -1.628468670226436085e-02
1.361999999999995339e+02 -1.634681874771286292e-02
1.362249999999995111e+02 -1.641104772185792218e-02
1.362499999999995168e+02 -1.647737098397258904e-02
1.362749999999995225e+02 -1.654578576390114755e-02
1.362999999999995282e+02 -1.661628916257195873e-02
1.363249999999995055e+02 -1.668887815253894749e-02
1.363499999999995111e+02 -1.676354957855095973e-02
1.363749999999995168e+02 -1.684030015814989151e-02
1.363999999999995225e+02 -1.691912648229565788e-02
1.364249999999995282e+02 -1.700002501601967364e-02
1.364499999999995055e+02 -1.708299209910497940e-02
1.364749999999995111e+02 -1.716802394679333571e-02
1.364999999999995168e+02 -1.725511665051978824e-02
1.365249999999995225e+02 -1.734426617867221646e-02
1.365499999999995282e+02 -1.743546837737811744e-02
1.365749999999995055e+02 -1.752871897131609569e-02
1.365999999999995111e+02 -1.762401356455413001e-02
1.366249999999995168e+02 -1.772134764141067298e-02
1.366499999999995225e+02 -1.782071656734213194e-02
1.366749999999995282e+02 -1.792211558985418868e-02
1.366999999999995055e+02 -1.802553983943598614e-02
1.367249999999995111e+02 -1.805064980336058139e-02
1.367499999999995168e+02 -1.804828736013796078e-02
1.367749999999995225e+02 -1.804800877051839642e-02
1.367999999999995282e+02 -1.804981598238263735e-02
1.368249999999995055e+02 -1.805371081727540419e-02
1.368499999999995111e+02 -1.805969496982699068e-02
1.368749999999995168e+02 -1.806777000720397042e-02
1.368999999999995225e+02 -1.807793736858461994e-02
1.369249999999995282e+02 -1.809019836466331174e-02
1.369499999999995055e+02 -1.810455417718188215e-02
1.369749999999995111e+02 -1.812100585848841483e-02
1.369999999999995168e+02 -1.813955433112483459e-02
1.370249999999995225e+02 -1.816020038744230181e-02
1.370499999999995282e+02 -1.818294468924580229e-02
1.370749999999995055e+02 -1.820778776746675640e-02
1.370999999999995111e+02 -1.823473002186481659e-02
1.371249999999995168e+02 -1.826377172075928715e-02
1.371499999999995225e+02 -1.829491300078906618e-02
1.371749999999995282e+02 -1.832815386670267818e-02
1.371999999999995055e+02 -1.836349419117759910e-02
1.372249999999995111e+02 -1.840093371466957478e-02
1.372499999999995168e+02 -1.844047204529125281e-02
1.372749999999995225e+02 -1.848210865872160560e-02
1.372999999999995282e+02 -1.852584289814485086e-02
1.373249999999995055e+02 -1.857167397421887953e-02
1.373499999999995111e+02 -1.861960096507591159e-02
1.373749999999995168e+02 -1.866962281635053261e-02
1.373999999999995225e+02 -1.872173834124067626e-02
1.374249999999995282e+02 -1.877594622059685497e-02
1.374499999999995055e+02 -1.883224500304240406e-02
1.374749999999995111e+02 -1.889063310512487798e-02
1.374999999999995168e+02 -1.895110881149604867e-02
1.375249999999995225e+02 -1.901367027512252533e-02
1.375499999999995282e+02 -1.907831551752787666e-02
1.375749999999995055e+02 -1.914504242906268916e-02
1.375999999999995111e+02 -1.918577933026391347e-02
1.376249999999995168e+02 -1.918944233726445001e-02
1.376499999999995225e+02 -1.919518705795512925e-02
1.376749999999995282e+02 -1.920301390958069690e-02
1.376999999999995055e+02 -1.921292317865920876e-02
1.377249999999995111e+02 -1.922491502086154727e-02
1.377499999999995168e+02 -1.923898946092074749e-02
1.377749999999995225e+02 -1.925514639257103894e-02
1.377999999999994998e+02 -1.927338557851690157e-02
1.378249999999995055e+02 -1.929370665043194169e-02
1.378499999999995111e+02 -1.931610910898751143e-02
1.378749999999995168e+02 -1.934059232391157138e-02
1.378999999999995225e+02 -1.936715553407734880e-02
1.379249999999994998e+02 -1.939579784762162848e-02
1.379499999999995055e+02 -1.942651824209314440e-02
1.379749999999995111e+02 -1.945931556463079484e-02
1.379999999999995168e+02 -1.949418853217114306e-02
1.380249999999995225e+02 -1.953113573168600847e-02
1.380499999999994998e+02 -1.957015562044916654e-02
1.380749999999995055e+02 -1.961124652633329871e-02
1.380999999999995111e+02 -1.965440664813437183e-02
1.381249999999995168e+02 -1.969963405592741607e-02
1.381499999999995225e+02 -1.974692669144963164e-02
1.381749999999994998e+02 -1.979628236851316975e-02
1.381999999999995055e+02 -1.984769877344590497e-02
1.382249999999995111e+02 -1.990117346556115677e-02
1.382499999999995168e+02 -1.995670387765551348e-02
1.382749999999995225e+02 -2.001428731653390192e-02
1.382999999999994998e+02 -2.007392096356412289e-02
1.383249999999995055e+02 -2.013560187525648137e-02
1.383499999999995111e+02 -2.019932698387340297e-02
1.383749999999995168e+02 -2.026509309806335049e-02
1.383999999999995225e+02 -2.033289690352300949e-02
1.384249999999994998e+02 -2.040273496368623374e-02
1.384499999999995055e+02 -2.047460372043729757e-02
1.384749999999995111e+02 -2.054849949485148403e-02
1.384999999999995168e+02 -2.062441848796010835e-02
1.385249999999995225e+02 -2.070235678154160389e-02
1.385499999999994998e+02 -2.078231033893651603e-02
1.385749999999995055e+02 -2.086427500588665385e-02
1.385999999999995111e+02 -2.094824651139925303e-02
1.386249999999995168e+02 -2.103422046863356529e-02
1.386499999999995225e+02 -2.112219237581165754e-02
1.386749999999994998e+02 -2.121215761715120746e-02
1.386999999999995055e+02 -2.130411146382154772e-02
1.387249999999995111e+02 -2.139804907492030839e-02
1.387499999999995168e+02 -2.149396549847248233e-02
1.387749999999995225e+02 -2.159185567245182347e-02
1.387999999999994998e+02 -2.169171442581946385e-02
1.388249999999995055e+02 -2.179353647958679613e-02
1.388499999999995111e+02 -2.189731644789491213e-02
1.388749999999995168e+02 -2.200304883911472636e-02
1.388999999999995225e+02 -2.211072805696571997e-02
1.389249999999994998e+02 -2.222034840165331565e-02
1.389499999999995055e+02 -2.230138946640942282e-02
1.389749999999995111e+02 -2.236761086172914248e-02
1.389999999999995168e+02 -2.243582610618899756e-02
1.390249999999995225e+02 -2.250603155742403674e-02
1.390499999999994998e+02 -2.257822345697379010e-02
1.390749999999995055e+02 -2.258991558286753409e-02
1.390999999999995111e+02 -2.249983456889222480e-02
1.391249999999995168e+02 -2.241174351756520383e-02
1.391499999999995225e+02 -2.232564630637882269e-02
1.391749999999994998e+02 -2.224154669503232082e-02
1.391999999999995055e+02 -2.216575258564130665e-02
1.392249999999995111e+02 -2.212098354703754752e-02
1.392499999999995168e+02 -2.207820870249355832e-02
1.392749999999995225e+02 -2.203743195586564674e-02
1.392999999999994998e+02 -2.199865709929019891e-02
1.393249999999995055e+02 -2.196188781224878497e-02
1.393499999999995111e+02 -2.192712766065372035e-02
1.393749999999995168e+02 -2.189438009595630688e-02
1.393999999999995225e+02 -2.186364845427461040e-02
1.394249999999994998e+02 -2.183493595554522951e-02
1.394499999999995055e+02 -2.180824570269643270e-02
1.394749999999995111e+02 -2.178358068084370117e-02
1.394999999999995168e+02 -2.176094375651037652e-02
1.395249999999994941e+02 -2.174033767686974969e-02
1.395499999999994998e+02 -2.172176506901243517e-02
1.395749999999995055e+02 -2.170522843923796893e-02
1.395999999999995111e+02 -2.169073017237078613e-02
1.396249999999995168e+02 -2.167827253110152924e-02
1.396499999999994941e+02 -2.166785765535371097e-02
1.396749999999994998e+02 -2.165948756167549241e-02
1.396999999999995055e+02 -2.165316414265902253e-02
1.397249999999995111e+02 -2.164888916638420258e-02
1.397499999999995168e+02 -2.164666427589063968e-02
1.397749999999994941e+02 -2.164649098867561447e-02
1.397999999999994998e+02 -2.164837069621948495e-02
1.398249999999995055e+02 -2.165230466353845751e-02
1.398499999999995111e+02 -2.165829402876536317e-02
1.398749999999995168e+02 -2.166633980275747828e-02
1.398999999999994941e+02 -2.167644286873401244e-02
1.399249999999994998e+02 -2.168860398193978717e-02
1.399499999999995055e+02 -2.170282376933971302e-02
1.399749999999995111e+02 -2.171910272933985642e-02
1.399999999999995168e+02 -2.173744123153917296e-02
1.400249999999994941e+02 -2.175783951650886797e-02
1.400499999999994998e+02 -2.178029769560205914e-02
1.400749999999995055e+02 -2.180481575079127113e-02
1.400999999999995111e+02 -2.183139353453726617e-02
1.401249999999995168e+02 -2.186003076968533881e-02
1.401499999999994941e+02 -2.189072704939240208e-02
1.401749999999994998e+02 -2.192348183708413972e-02
1.401999999999995055e+02 -2.195829446643982746e-02
1.402249999999995111e+02 -2.199516414140942344e-02
1.402499999999995168e+02 -2.203408993625795981e-02
1.402749999999994941e+02 -2.207507079564233199e-02
1.402999999999994998e+02 -2.211810553471527455e-02
1.403249999999995055e+02 -2.216319283926100614e-02
1.403499999999995111e+02 -2.221033126585894579e-02
1.403749999999995168e+02 -2.225951924207900806e-02
1.403999999999994941e+02 -2.231075506670480990e-02
1.404249999999994998e+02 -2.236403690998724908e-02
1.404499999999995055e+02 -2.241936281392752084e-02
1.404749999999995111e+02 -2.247673069258879913e-02
1.404999999999995168e+02 -2.253613833243839695e-02
1.405249999999994941e+02 -2.257740451730496506e-02
1.405499999999994998e+02 -2.255347891420745460e-02
1.405749999999995055e+02 -2.253159479421463357e-02
1.405999999999995111e+02 -2.251175340435821251e-02
1.406249999999995168e+02 -2.249395586418282897e-02
1.406499999999994941e+02 -2.247820316551402131e-02
1.406749999999994998e+02 -2.246449617225504403e-02
1.406999999999995055e+02 -2.245283562021375967e-02
1.407249999999995111e+02 -2.244322211695691863e-02
1.407499999999995168e+02 -2.243565614169632655e-02
1.407749999999994941e+02 -2.243013804520174737e-02
1.407999999999994998e+02 -2.242666804974505559e-02
1.408249999999995055e+02 -2.242524624907324751e-02
1.408499999999995111e+02 -2.242587260841066507e-02
1.408749999999995168e+02 -2.242854696449068930e-02
1.408999999999994941e+02 -2.243326902561732991e-02
1.409249999999994998e+02 -2.244003837175538238e-02
1.409499999999995055e+02 -2.244885445465086282e-02
1.409749999999995111e+02 -2.245971659797963565e-02
1.409999999999994884e+02 -2.247262399752637113e-02
1.410249999999994941e+02 -2.248757572139136601e-02
1.410499999999994998e+02 -2.250457071022759353e-02
1.410749999999995055e+02 -2.252360777750543261e-02
1.410999999999995111e+02 -2.254468560980719266e-02
1.411249999999994884e+02 -2.256780276714922748e-02
1.411499999999994941e+02 -2.259295768333360876e-02
1.411749999999994998e+02 -2.262014866632684057e-02
1.411999999999995055e+02 -2.264937389866728684e-02
1.412249999999995111e+02 -2.268063143790093397e-02
1.412499999999994884e+02 -2.271391921704341357e-02
1.412749999999994941e+02 -2.274923504507103678e-02
1.412999999999994998e+02 -2.278657660743793612e-02
1.413249999999995055e+02 -2.282594146661997420e-02
1.413499999999995111e+02 -2.286732706268728224e-02
1.413749999999994884e+02 -2.291073071389978025e-02
1.413999999999994941e+02 -2.295614961733244419e-02
1.414249999999994998e+02 -2.300358084952393994e-02
1.414499999999995055e+02 -2.305302136715140643e-02
1.414749999999995111e+02 -2.310446800773078430e-02
1.414999999999994884e+02 -2.315791749034168054e-02
1.415249999999994941e+02 -2.321336641637711598e-02
1.415499999999994998e+02 -2.327081127031671928e-02
1.415749999999995055e+02 -2.333024842052401626e-02
1.415999999999995111e+02 -2.336799750986358337e-02
1.416249999999994884e+02 -2.333470941030495530e-02
1.416499999999994941e+02 -2.330343269728033656e-02
1.416749999999994998e+02 -2.327416984456830151e-02
1.416999999999995055e+02 -2.324692320493038783e-02
1.417249999999995111e+02 -2.322169500953364177e-02
1.417499999999994884e+02 -2.319848736739575645e-02
1.417749999999994941e+02 -2.317730226485972822e-02
1.417999999999994998e+02 -2.315814156509274704e-02
1.418249999999995055e+02 -2.314100700761316867e-02
1.418499999999995111e+02 -2.312590020784452069e-02
1.418749999999994884e+02 -2.311282265669596311e-02
1.418999999999994941e+02 -2.310177572017151071e-02
1.419249999999994998e+02 -2.309276063900562656e-02
1.419499999999995055e+02 -2.308577852832830249e-02
1.419749999999995111e+02 -2.308083037735625745e-02
1.419999999999994884e+02 -2.307791704911447972e-02
1.420249999999994941e+02 -2.307703928018452894e-02
1.420499999999994998e+02 -2.307819768048195025e-02
1.420749999999995055e+02 -2.308139273306272776e-02
1.420999999999995111e+02 -2.308662479395750394e-02
1.421249999999994884e+02 -2.309389409203583057e-02
1.421499999999994941e+02 -2.310320072889853957e-02
1.421749999999994998e+02 -2.311454467879881999e-02
1.421999999999995055e+02 -2.312792578859364234e-02
1.422249999999995111e+02 -2.314334377772271981e-02
1.422499999999994884e+02 -2.316079823821766068e-02
1.422749999999994941e+02 -2.318028863473968124e-02
1.422999999999994998e+02 -2.320181430464650363e-02
1.423249999999995055e+02 -2.322537445808848383e-02
1.423499999999995111e+02 -2.325096817813405298e-02
1.423749999999994884e+02 -2.327859442092251180e-02
1.423999999999994941e+02 -2.330825201584916379e-02
1.424249999999994998e+02 -2.333993966577548734e-02
1.424499999999995055e+02 -2.337365594727059542e-02
1.424749999999995111e+02 -2.340939931087988521e-02
1.424999999999994884e+02 -2.344716808142405587e-02
1.425249999999994941e+02 -2.348696045832464330e-02
1.425499999999994998e+02 -2.352877451595862535e-02
1.425749999999995055e+02 -2.357260820404156326e-02
1.425999999999995111e+02 -2.361845934803813093e-02
1.426249999999994884e+02 -2.366632564960042401e-02
1.426499999999994941e+02 -2.371620468703404885e-02
1.426749999999994998e+02 -2.376809391579218222e-02
1.426999999999995055e+02 -2.382199066899501685e-02
1.427249999999994827e+02 -2.387789215797776754e-02
1.427499999999994884e+02 -2.393579547286494094e-02
1.427749999999994941e+02 -2.399569758317115706e-02
1.427999999999994998e+02 -2.405759533842657602e-02
1.428249999999995055e+02 -2.412148546883028863e-02
1.428499999999994827e+02 -2.403953089580548527e-02
1.428749999999994884e+02 -2.394051809408008144e-02
1.428999999999994941e+02 -2.384347635923541112e-02
1.429249999999994998e+02 -2.374841029236660073e-02
1.429499999999995055e+02 -2.365532437946127678e-02
1.429749999999994827e+02 -2.356422299052905733e-02
1.429999999999994884e+02 -2.347511037875773393e-02
1.430249999999994941e+02 -2.338799067969223044e-02
1.430499999999994998e+02 -2.330286791043940584e-02
1.430749999999995055e+02 -2.321974596889725753e-02
1.430999999999994827e+02 -2.313862863301024975e-02
1.431249999999994884e+02 -2.305951956005046141e-02
1.431499999999994941e+02 -2.298242228592440109e-02
1.431749999999994998e+02 -2.290734022450716459e-02
1.431999999999995055e+02 -2.283427666700250241e-02
1.432249999999994827e+02 -2.276323478133050054e-02
1.432499999999994884e+02 -2.269421761154168452e-02
1.432749999999994941e+02 -2.262722807726056523e-02
1.432999999999994998e+02 -2.256226897315447011e-02
1.433249999999995055e+02 -2.249934296843235371e-02
1.433499999999994827e+02 -2.243845260637071515e-02
1.433749999999994884e+02 -2.237960030386800664e-02
1.433999999999994941e+02 -2.232278835102887229e-02
1.434249999999994998e+02 -2.226801891077497680e-02
1.434499999999995055e+02 -2.221529401848675728e-02
1.434749999999994827e+02 -2.216461558167296883e-02
1.434999999999994884e+02 -2.211598537966990088e-02
1.435249999999994941e+02 -2.206940506336975416e-02
1.435499999999994998e+02 -2.202487615497884105e-02
1.435749999999995055e+02 -2.198240004780409318e-02
1.435999999999994827e+02 -2.185398142850860162e-02
1.436249999999994884e+02 -2.172281169326730627e-02
1.436499999999994941e+02 -2.159365182258550508e-02
1.436749999999994998e+02 -2.146650705585818192e-02
1.436999999999995055e+02 -2.134138251144005946e-02
1.437249999999994827e+02 -2.121828318577793221e-02
1.437499999999994884e+02 -2.109721395256714330e-02
1.437749999999994941e+02 -2.097817956193755509e-02
1.437999999999994998e+02 -2.086118463966443390e-02
1.438249999999995055e+02 -2.074623368640875556e-02
1.438499999999994827e+02 -2.063333107698420155e-02
1.438749999999994884e+02 -2.052248105965220892e-02
1.438999999999994941e+02 -2.041368775544691316e-02
1.439249999999994998e+02 -2.030695515752728789e-02
1.439499999999995055e+02 -2.020228713055829267e-02
1.439749999999994827e+02 -2.009968741012278792e-02
1.439999999999994884e+02 -1.999915960215994937e-02
1.440249999999994941e+02 -1.990070718243636474e-02
1.440499999999994998e+02 -1.980433349604484444e-02
1.440749999999995055e+02 -1.971004175693361407e-02
1.440999999999994827e+02 -1.961783504746603471e-02
1.441249999999994884e+02 -1.952771631800978916e-02
1.441499999999994941e+02 -1.943968838655728976e-02
1.441749999999994998e+02 -1.935375393837574995e-02
1.441999999999994770e+02 -1.926991552568873070e-02
1.442249999999994827e+02 -1.918817556738696903e-02
1.442499999999994884e+02 -1.910853634877128851e-02
1.442749999999994941e+02 -1.903100002132559337e-02
1.442999999999994998e+02 -1.895556860252072331e-02
1.443249999999994770e+02 -1.888224397564935292e-02
1.443499999999994827e+02 -1.881102788969102324e-02
1.443749999999994884e+02 -1.874192195920929352e-02
1.443999999999994941e+02 -1.867492766427879952e-02
1.444249999999994998e+02 -1.861004635044269384e-02
1.444499999999994770e+02 -1.854727922870215776e-02
1.444749999999994827e+02 -1.848662737553495930e-02
1.444999999999994884e+02 -1.842809173294613148e-02
1.445249999999994941e+02 -1.837167310854825181e-02
1.445499999999994998e+02 -1.831737217567189560e-02
1.445749999999994770e+02 -1.826518947350734209e-02
1.445999999999994827e+02 -1.821512540727513937e-02
1.446249999999994884e+02 -1.816718024842788395e-02
1.446499999999994941e+02 -1.812135413488081062e-02
1.446749999999994998e+02 -1.807764707127234097e-02
1.446999999999994770e+02 -1.803605892925504856e-02
1.447249999999994827e+02 -1.799658944781349149e-02
1.447499999999994884e+02 -1.795923823361379734e-02
1.447749999999994941e+02 -1.792400476137994900e-02
1.447999999999994998e+02 -1.789088837430004297e-02
1.448249999999994770e+02 -1.785988828445992521e-02
1.448499999999994827e+02 -1.783100357330492935e-02
1.448749999999994884e+02 -1.780423319213021022e-02
1.448999999999994941e+02 -1.777957596259698361e-02
1.449249999999994998e+02 -1.775703057727790260e-02
1.449499999999994770e+02 -1.773659560022726456e-02
1.449749999999994827e+02 -1.771826946757934854e-02
1.449999999999994884e+02 -1.770205048817150364e-02
1.450249999999994941e+02 -1.768793684419463913e-02
1.450499999999994998e+02 -1.767592659186793466e-02
1.450749999999994770e+02 -1.766601766213854452e-02
1.450999999999994827e+02 -1.765820786140779447e-02
1.451249999999994884e+02 -1.765249487227927433e-02
1.451499999999994941e+02 -1.764887625433291321e-02
1.451749999999994998e+02 -1.764734944492134944e-02
1.451999999999994770e+02 -1.764791175999003148e-02
1.452249999999994827e+02 -1.765056039492002293e-02
1.452499999999994884e+02 -1.765529242539280036e-02
1.452749999999994941e+02 -1.766210480827736656e-02
1.452999999999994998e+02 -1.767099438253799323e-02
1.453249999999994770e+02 -1.768195787016418885e-02
1.453499999999994827e+02 -1.769499187712004346e-02
1.453749999999994884e+02 -1.771009289431390091e-02
1.453999999999994941e+02 -1.772725729858862231e-02
1.454249999999994998e+02 -1.774648135372934935e-02
1.454499999999994770e+02 -1.776776121149077625e-02
1.454749999999994827e+02 -1.779109291264338935e-02
1.454999999999994884e+02 -1.781647238803598168e-02
1.455249999999994941e+02 -1.784389545967573695e-02
1.455499999999994998e+02 -1.787335784182609438e-02
1.455749999999994770e+02 -1.790485514211932402e-02
1.455999999999994827e+02 -1.793838286268611623e-02
1.456249999999994884e+02 -1.797393640129905934e-02
1.456499999999994941e+02 -1.801151105253272905e-02
1.456749999999994998e+02 -1.805110200893580638e-02
1.456999999999994770e+02 -1.809270436221852019e-02
1.457249999999994827e+02 -1.813631310445313130e-02
1.457499999999994884e+02 -1.818192312928569587e-02
1.457749999999994941e+02 -1.822952923316246282e-02
1.457999999999994998e+02 -1.827912611656547920e-02
1.458249999999994770e+02 -1.833070838526093191e-02
1.458499999999994827e+02 -1.838427055155788040e-02
1.458749999999994884e+02 -1.843980703557687381e-02
1.458999999999994941e+02 -1.849731216652822016e-02
1.459249999999994714e+02 -1.855678018399942175e-02
1.459499999999994770e+02 -1.861820523925216894e-02
1.459749999999994827e+02 -1.868158139652578015e-02
1.459999999999994884e+02 -1.874690263434930504e-02
1.460249999999994941e+02 -1.881416284686140972e-02
1.460499999999994714e+02 -1.888335584513521972e-02
1.460749999999994770e+02 -1.895447535851129892e-02
1.460999999999994827e+02 -1.902751503593423307e-02
1.461249999999994884e+02 -1.910246844729623222e-02
1.461499999999994941e+02 -1.917932908478432036e-02
1.461749999999994714e+02 -1.925809036423200074e-02
1.461999999999994770e+02 -1.933874562647554252e-02
1.462249999999994827e+02 -1.942128813871152326e-02
1.462499999999994884e+02 -1.950571109585914550e-02
1.462749999999994941e+02 -1.959200762192461406e-02
1.462999999999994714e+02 -1.968017077136609630e-02
1.463249999999994770e+02 -1.977019353046172156e-02
1.463499999999994827e+02 -1.986206881867754945e-02
1.463749999999994884e+02 -1.995578949003629088e-02
1.463999999999994941e+02 -2.005134833448730947e-02
1.464249999999994714e+02 -2.014873807927389238e-02
1.464499999999994770e+02 -2.024795139030218308e-02
1.464749999999994827e+02 -2.034898087350835161e-02
1.464999999999994884e+02 -2.045181907622226763e-02
1.465249999999994941e+02 -2.055645848853272784e-02
1.465499999999994714e+02 -2.066289154464742359e-02
1.465749999999994770e+02 -2.077111062425167701e-02
1.465999999999994827e+02 -2.088110805386276733e-02
1.466249999999994884e+02 -2.099287610818241848e-02
1.466499999999994941e+02 -2.111220281238773699e-02
1.466749999999994714e+02 -2.122860186760941806e-02
1.466999999999994770e+02 -2.134098904933966201e-02
1.467249999999994827e+02 -2.145521627656721969e-02
1.467499999999994884e+02 -2.157127744546222248e-02
1.467749999999994941e+02 -2.166570037029286536e-02
1.467999999999994714e+02 -2.167090175547187539e-02
1.468249999999994770e+02 -2.148898313613340980e-02
1.468499999999994827e+02 -2.129830266862973304e-02
1.468749999999994884e+02 -2.108580322258373288e-02
1.468999999999994941e+02 -2.087498122693198788e-02
1.469249999999994714e+02 -2.066584570444657612e-02
1.469499999999994770e+02 -2.046052223360324968e-02
1.469749999999994827e+02 -2.026310290303453415e-02
1.469999999999994884e+02 -2.006731024821310425e-02
1.470249999999994941e+02 -1.987315361893357557e-02
1.470499999999994714e+02 -1.968064233079754727e-02
1.470749999999994770e+02 -1.948978566382524383e-02
1.470999999999994827e+02 -1.930059286106074190e-02
1.471249999999994884e+02 -1.911307312716969964e-02
1.471499999999994941e+02 -1.892723562703231902e-02
1.471749999999994714e+02 -1.874308948432960517e-02
1.471999999999994770e+02 -1.856064378012351260e-02
1.472249999999994827e+02 -1.838011987942743744e-02
1.472499999999994884e+02 -1.821221738134870538e-02
1.472749999999994941e+02 -1.804941657133358329e-02
1.472999999999994714e+02 -1.788835867175972427e-02
1.473249999999994770e+02 -1.772905238502978792e-02
1.473499999999994827e+02 -1.757150636424625878e-02
1.473749999999994884e+02 -1.741572921177896721e-02
1.473999999999994657e+02 -1.726172947783116696e-02
1.474249999999994714e+02 -1.710951565900044671e-02
1.474499999999994770e+02 -1.695909619683984640e-02
1.474749999999994827e+02 -1.681047947641448742e-02
1.474999999999994884e+02 -1.666367382485805376e-02
1.475249999999994657e+02 -1.651868750992744814e-02
1.475499999999994714e+02 -1.637552873855602914e-02
1.475749999999994770e+02 -1.623420565540838884e-02
1.475999999999994827e+02 -1.609472634143366970e-02
1.476249999999994884e+02 -1.595709881241976977e-02
1.476499999999994657e+02 -1.582133101754938653e-02
1.476749999999994714e+02 -1.568743083795582152e-02
1.476999999999994770e+02 -1.555540608528354490e-02
1.477249999999994827e+02 -1.542526450024840970e-02
1.477499999999994884e+02 -1.529701375120311527e-02
1.477749999999994657e+02 -1.517066143270431010e-02
1.477999999999994714e+02 -1.504621506408450500e-02
1.478249999999994770e+02 -1.492368208802927892e-02
1.478499999999994827e+02 -1.480306986915781720e-02
1.478749999999994884e+02 -1.468438569260965137e-02
1.478999999999994657e+02 -1.456763676263793383e-02
1.479249999999994714e+02 -1.445283020120769618e-02
1.479499999999994770e+02 -1.433997304660293223e-02
1.479749999999994827e+02 -1.422907225203991037e-02
1.479999999999994884e+02 -1.412013468428837022e-02
1.480249999999994657e+02 -1.401316712230276512e-02
1.480499999999994714e+02 -1.390817625586008265e-02
1.480749999999994770e+02 -1.380516868421002852e-02
1.480999999999994827e+02 -1.370415091473309484e-02
1.481249999999994884e+02 -1.360512936161026309e-02
1.481499999999994657e+02 -1.350811034450367931e-02
1.481749999999994714e+02 -1.341310008724862571e-02
1.481999999999994770e+02 -1.332010471655819747e-02
1.482249999999994827e+02 -1.322913026074070721e-02
1.482499999999994884e+02 -1.314018264842930356e-02
1.482749999999994657e+02 -1.305326770732643908e-02
1.482999999999994714e+02 -1.296839116296179782e-02
1.483249999999994770e+02 -1.288555863746556132e-02
1.483499999999994827e+02 -1.280477564835696101e-02
1.483749999999994884e+02 -1.272604760734700503e-02
1.483999999999994657e+02 -1.264937981916061660e-02
1.484249999999994714e+02 -1.257477748037155382e-02
1.484499999999994770e+02 -1.250224567825843590e-02
1.484749999999994827e+02 -1.243178938967555609e-02
1.484999999999994884e+02 -1.236341347994385220e-02
1.485249999999994657e+02 -1.229712270175945324e-02
1.485499999999994714e+02 -1.223292169412190829e-02
1.485749999999994770e+02 -1.217081498128196569e-02
1.485999999999994827e+02 -1.211080697170946463e-02
1.486249999999994884e+02 -1.205290195708194102e-02
1.486499999999994657e+02 -1.199710411129440227e-02
1.486749999999994714e+02 -1.194341748948936008e-02
1.486999999999994770e+02 -1.189184602711099853e-02
1.487249999999994827e+02 -1.184239353897986909e-02
1.487499999999994884e+02 -1.179506371839094889e-02
1.487749999999994657e+02 -1.174986013623509351e-02
1.487999999999994714e+02 -1.170678624014340717e-02
1.488249999999994770e+02 -1.166584535365685661e-02
1.488499999999994827e+02 -1.162704067541905049e-02
1.488749999999994884e+02 -1.159037527839400575e-02
1.488999999999994657e+02 -1.155585210910973701e-02
1.489249999999994714e+02 -1.152347398692669077e-02
1.489499999999994770e+02 -1.149324360333183088e-02
1.489749999999994827e+02 -1.146516352126007721e-02
1.489999999999994884e+02 -1.143923617444067564e-02
1.490249999999994657e+02 -1.141546386677133595e-02
1.490499999999994714e+02 -1.139384877171938787e-02
1.490749999999994770e+02 -1.137439293175047071e-02
1.490999999999994827e+02 -1.135709825778436974e-02
1.491249999999994600e+02 -1.134196652867940601e-02
1.491499999999994657e+02 -1.132899939074480562e-02
1.491749999999994714e+02 -1.131819835728160514e-02
1.491999999999994770e+02 -1.130956480815220599e-02
1.492249999999994827e+02 -1.130309998937889179e-02
1.492499999999994600e+02 -1.129880501277176486e-02
1.492749999999994657e+02 -1.129668085558522758e-02
1.492999999999994714e+02 -1.129672836020499845e-02
1.493249999999994770e+02 -1.129894823386409612e-02
1.493499999999994827e+02 -1.130334104838896271e-02
1.493749999999994600e+02 -1.130990723997544502e-02
1.493999999999994657e+02 -1.131864710899488195e-02
1.494249999999994714e+02 -1.132956081983036573e-02
1.494499999999994770e+02 -1.134264840074384294e-02
1.494749999999994827e+02 -1.135790974377254292e-02
1.494999999999994600e+02 -1.137534460465689477e-02
1.495249999999994657e+02 -1.139495260279857480e-02
1.495499999999994714e+02 -1.141673322124893766e-02
1.495749999999994770e+02 -1.144068580672819545e-02
1.495999999999994827e+02 -1.146680956967551131e-02
1.496249999999994600e+02 -1.149510358432926163e-02
1.496499999999994657e+02 -1.152556678883789008e-02
1.496749999999994714e+02 -1.155819798540169176e-02
1.496999999999994770e+02 -1.159299584044465661e-02
1.497249999999994827e+02 -1.162995888481727948e-02
1.497499999999994600e+02 -1.166908551402912574e-02
1.497749999999994657e+02 -1.171037398851246074e-02
1.497999999999994714e+02 -1.175382243391489591e-02
1.498249999999994770e+02 -1.179942884142360510e-02
1.498499999999994827e+02 -1.184719106811847091e-02
1.498749999999994600e+02 -1.189710683735468143e-02
1.498999999999994657e+02 -1.194917373917657628e-02
1.499249999999994714e+02 -1.200338923075894987e-02
1.499499999999994770e+02 -1.205975063687922746e-02
1.499749999999994827e+02 -1.211825515041773868e-02
1.499999999999994600e+02 -1.217889983288726261e-02
1.500249999999994657e+02 -1.224168161499157928e-02
1.500499999999994714e+02 -1.230659729721119561e-02
1.500749999999994770e+02 -1.237364355041873504e-02
1.500999999999994827e+02 -1.244281691652086505e-02
1.501249999999994600e+02 -1.243458749939870683e-02
1.501499999999994657e+02 -1.239239352361993715e-02
1.501749999999994714e+02 -1.235234913868895126e-02
1.501999999999994770e+02 -1.231445605338631934e-02
1.502249999999994827e+02 -1.227871584251194123e-02
1.502499999999994600e+02 -1.224512994659732179e-02
1.502749999999994657e+02 -1.221369967164857157e-02
1.502999999999994714e+02 -1.218442618891870700e-02
1.503249999999994770e+02 -1.215731053471136303e-02
1.503499999999994827e+02 -1.213235361021353445e-02
1.503749999999994600e+02 -1.210955618135906887e-02
1.503999999999994657e+02 -1.208891887872275660e-02
1.504249999999994714e+02 -1.207044219744485107e-02
1.504499999999994770e+02 -1.205412649718541444e-02
1.504749999999994827e+02 -1.203997200210976670e-02
1.504999999999994600e+02 -1.202797880090402359e-02
1.505249999999994657e+02 -1.201814684682083433e-02
1.505499999999994714e+02 -1.201047595775655945e-02
1.505749999999994770e+02 -1.200496581635672293e-02
1.505999999999994543e+02 -1.200161597015410656e-02
1.506249999999994600e+02 -1.200042583173534239e-02
1.506499999999994657e+02 -1.200139467893751415e-02
1.506749999999994714e+02 -1.200452165507638787e-02
1.506999999999994770e+02 -1.200980576920262360e-02
1.507249999999994543e+02 -1.201724589638849573e-02
1.507499999999994600e+02 -1.202684077804429090e-02
1.507749999999994657e+02 -1.203858902226387015e-02
1.507999999999994714e+02 -1.205248910419949582e-02
1.508249999999994770e+02 -1.206853936646539761e-02
1.508499999999994543e+02 -1.208673801957086194e-02
1.508749999999994600e+02 -1.210708314238138211e-02
1.508999999999994657e+02 -1.212957268260802211e-02
1.509249999999994714e+02 -1.215420445732551084e-02
1.509499999999994770e+02 -1.218097615351776235e-02
1.509749999999994543e+02 -1.220988532865083416e-02
1.509999999999994600e+02 -1.222649093691964388e-02
1.510249999999994657e+02 -1.211710272812067425e-02
1.510499999999994714e+02 -1.200980444486542814e-02
1.510749999999994770e+02 -1.190460119957057958e-02
1.510999999999994543e+02 -1.180149798386833510e-02
1.511249999999994600e+02 -1.170049966765456667e-02
1.511499999999994657e+02 -1.160161099816339920e-02
1.511749999999994714e+02 -1.150483659906507104e-02
1.511999999999994770e+02 -1.141018096958952219e-02
1.512249999999994543e+02 -1.131764848367560611e-02
1.512499999999994600e+02 -1.122724338914594250e-02
1.512749999999994657e+02 -1.113896980690871376e-02
1.512999999999994714e+02 -1.105283173018523080e-02
1.513249999999994770e+02 -1.096883302376480511e-02
1.513499999999994543e+02 -1.088697742328704685e-02
1.513749999999994600e+02 -1.080726853455150904e-02
1.513999999999994657e+02 -1.072970983285478214e-02
1.514249999999994714e+02 -1.065430466235703540e-02
1.514499999999994770e+02 -1.058105623547486718e-02
1.514749999999994543e+02 -1.050996763230514081e-02
1.514999999999994600e+02 -1.044104180007514315e-02
1.515249999999994657e+02 -1.037428155262437764e-02
1.515499999999994714e+02 -1.030968956991365655e-02
1.515749999999994770e+02 -1.024726839756478526e-02
1.515999999999994543e+02 -1.018702044642964127e-02
1.516249999999994600e+02 -1.012894799218894137e-02
1.516499999999994657e+02 -1.007305317498116172e-02
1.516749999999994714e+02 -1.001933799906194397e-02
1.516999999999994770e+02 -9.967804332492754063e-03
1.517249999999994543e+02 -9.918453906861515387e-03
1.517499999999994600e+02 -9.871288317032196266e-03
1.517749999999994657e+02 -9.826309020925667534e-03
1.517999999999994714e+02 -9.783517339331516266e-03
1.518249999999994770e+02 -9.742914455750128697e-03
1.518499999999994543e+02 -9.704501416265201921e-03
1.518749999999994600e+02 -9.668279129448148490e-03
1.518999999999994657e+02 -9.634248366291795276e-03
1.519249999999994714e+02 -9.602409760176457490e-03
1.519499999999994770e+02 -9.572763806865607072e-03
1.519749999999994543e+02 -9.545310864532439987e-03
1.519999999999994600e+02 -9.520051153817826392e-03
1.520249999999994657e+02 -9.496984757918349590e-03
1.520499999999994714e+02 -9.476111622704602028e-03
1.520749999999994770e+02 -9.457431556871254488e-03
1.520999999999994543e+02 -9.440944232115723936e-03
1.521249999999994600e+02 -9.426649183348538227e-03
1.521499999999994657e+02 -9.414545808932965609e-03
1.521749999999994714e+02 -9.404633370955556987e-03
1.521999999999994770e+02 -9.396910995525191435e-03
1.522249999999994543e+02 -9.391377673103312035e-03
1.522499999999994600e+02 -9.388032258862061274e-03
1.522749999999994657e+02 -9.386873473073327478e-03
1.522999999999994714e+02 -9.385271187639458376e-03
1.523249999999994486e+02 -9.374804062166165047e-03
1.523499999999994543e+02 -9.366525460140049872e-03
1.523749999999994600e+02 -9.360434170583867286e-03
1.523999999999994657e+02 -9.356528848047804964e-03
1.524249999999994714e+02 -9.354808013053848847e-03
1.524499999999994486e+02 -9.355270052569713071e-03
1.524749999999994543e+02 -9.357913220510390151e-03
1.524999999999994600e+02 -9.362382224109832077e-03
1.525249999999994657e+02 -9.318617348505494821e-03
1.525499999999994714e+02 -9.274049206036799955e-03
1.525749999999994486e+02 -9.231639666929773377e-03
1.525999999999994543e+02 -9.191391762833232490e-03
1.526249999999994600e+02 -9.153308396464075736e-03
1.526499999999994657e+02 -9.117392340930024000e-03
1.526749999999994714e+02 -9.083646239078795731e-03
1.526999999999994486e+02 -9.052072602875561522e-03
1.527249999999994543e+02 -9.022673812806386584e-03
1.527499999999994600e+02 -8.995452117310530349e-03
1.527749999999994657e+02 -8.970409632240090511e-03
1.527999999999994714e+02 -8.947548340348523283e-03
1.528249999999994486e+02 -8.926870090806646868e-03
1.528499999999994543e+02 -8.908376598748431879e-03
1.528749999999994600e+02 -8.892069444844968862e-03
1.528999999999994657e+02 -8.877950074908005917e-03
1.529249999999994714e+02 -8.866019799522657438e-03
1.529499999999994486e+02 -8.856279793709653445e-03
1.529749999999994543e+02 -8.848731096617224942e-03
1.529999999999994600e+02 -8.843374611242961827e-03
1.530249999999994657e+02 -8.840211104185709268e-03
1.530499999999994714e+02 -8.839241205427001216e-03
1.530749999999994486e+02 -8.840465408143871606e-03
1.530999999999994543e+02 -8.843884068550642366e-03
1.531249999999994600e+02 -8.849497405772021458e-03
1.531499999999994657e+02 -8.857305501746357349e-03
1.531749999999994714e+02 -8.867308301159502679e-03
1.531999999999994486e+02 -8.879505611409412025e-03
1.532249999999994543e+02 -8.893897102600521395e-03
1.532499999999994600e+02 -8.910482307570228785e-03
1.532749999999994657e+02 -8.929260621944372367e-03
1.532999999999994714e+02 -8.950231304224410753e-03
1.533249999999994486e+02 -8.973393475904986941e-03
1.533499999999994543e+02 -8.998746121621365932e-03
1.533749999999994600e+02 -9.026288089328203187e-03
1.533999999999994657e+02 -9.056018090508223192e-03
1.534249999999994714e+02 -9.087934700411168937e-03
1.534499999999994486e+02 -9.122036358323116004e-03
1.534749999999994543e+02 -9.158321367866081864e-03
1.534999999999994600e+02 -9.196787897327174041e-03
1.535249999999994657e+02 -9.237433980017311849e-03
1.535499999999994714e+02 -9.280257514660961507e-03
1.535749999999994486e+02 -9.325256265813342341e-03
1.535999999999994543e+02 -9.372427864309099133e-03
1.536249999999994600e+02 -9.289943360450397120e-03
1.536499999999994657e+02 -9.199606348086409452e-03
1.536749999999994714e+02 -9.111426391606532518e-03
1.536999999999994486e+02 -9.025407381483848898e-03
1.537249999999994543e+02 -8.941553077371485608e-03
1.537499999999994600e+02 -8.859867107424052729e-03
1.537749999999994657e+02 -8.780352967646350149e-03
1.537999999999994429e+02 -8.703014021270473466e-03
1.538249999999994486e+02 -8.627853498162845608e-03
1.538499999999994543e+02 -8.554874494258632792e-03
1.538749999999994600e+02 -8.484079971027002134e-03
1.538999999999994657e+02 -8.415472754964660462e-03
1.539249999999994429e+02 -8.349055537119629347e-03
1.539499999999994486e+02 -8.284830872644189520e-03
1.539749999999994543e+02 -8.222801180378949693e-03
1.539999999999994600e+02 -8.162968742466308533e-03
1.540249999999994657e+02 -8.105335703993896135e-03
1.540499999999994429e+02 -8.049904072669630817e-03
1.540749999999994486e+02 -7.996675718526037244e-03
1.540999999999994543e+02 -7.945652373655987324e-03
1.541249999999994600e+02 -7.896835631979532560e-03
1.541499999999994657e+02 -7.850226949040282204e-03
1.541749999999994429e+02 -7.805827641834141815e-03
1.541999999999994486e+02 -7.763638888667771971e-03
1.542249999999994543e+02 -7.723661729049014456e-03
1.542499999999994600e+02 -7.685897063607458404e-03
1.542749999999994657e+02 -7.650345654046662551e-03
1.542999999999994429e+02 -7.617008123127080345e-03
1.543249999999994486e+02 -7.585884954679360942e-03
1.543499999999994543e+02 -7.556976493649762532e-03
1.543749999999994600e+02 -7.530282946175715156e-03
1.543999999999994657e+02 -7.505804379691615423e-03
1.544249999999994429e+02 -7.483540723066437785e-03
1.544499999999994486e+02 -7.463491766771344384e-03
1.544749999999994543e+02 -7.445657163077474758e-03
1.544999999999994600e+02 -7.430036426285113217e-03
1.545249999999994657e+02 -7.416628932981754983e-03
1.545499999999994429e+02 -7.405433922331149284e-03
1.545749999999994486e+02 -7.396450496392241274e-03
1.545999999999994543e+02 -7.389677620467312823e-03
1.546249999999994600e+02 -7.385114123479781002e-03
1.546499999999994657e+02 -7.382758698381734069e-03
1.546749999999994429e+02 -7.382609902590178859e-03
1.546999999999994486e+02 -7.384666158451977033e-03
1.547249999999994543e+02 -7.388925753738156271e-03
1.547499999999994600e+02 -7.395386842165432330e-03
1.547749999999994657e+02 -7.404047443947025381e-03
1.547999999999994429e+02 -7.414905446370425278e-03
1.548249999999994486e+02 -7.427958604402815253e-03
1.548499999999994543e+02 -7.443204541324264199e-03
1.548749999999994600e+02 -7.460640749386860879e-03
1.548999999999994657e+02 -7.480264590501308798e-03
1.549249999999994429e+02 -7.502073296949165505e-03
1.549499999999994486e+02 -7.526063972121250188e-03
1.549749999999994543e+02 -7.552233591281359154e-03
1.549999999999994600e+02 -7.580579002355234547e-03
1.550249999999994657e+02 -7.611096926744443693e-03
1.550499999999994429e+02 -7.643783960164248804e-03
1.550749999999994486e+02 -7.678636573506024757e-03
1.550999999999994543e+02 -7.715651113722459854e-03
1.551249999999994600e+02 -7.754823804736903081e-03
1.551499999999994657e+02 -7.796150748374666879e-03
1.551749999999994429e+02 -7.839627925316757298e-03
1.551999999999994486e+02 -7.885251196076224073e-03
1.552249999999994543e+02 -7.933016301994597064e-03
1.552499999999994600e+02 -7.982918866260685017e-03
1.552749999999994657e+02 -8.034954394948888232e-03
1.552999999999994429e+02 -8.040949588272413781e-03
1.553249999999994486e+02 -8.037042968872410570e-03
1.553499999999994543e+02 -8.035315949223640133e-03
1.553749999999994600e+02 -8.035766941976928493e-03
1.553999999999994657e+02 -8.038394229137433775e-03
1.554249999999994429e+02 -8.043195962536943758e-03
1.554499999999994486e+02 -8.010523220247457721e-03
1.554749999999994543e+02 -7.876047058631168232e-03
1.554999999999994600e+02 -7.743672590065257995e-03
1.555249999999994373e+02 -7.613405607442590324e-03
1.555499999999994429e+02 -7.485251785783143472e-03
1.555749999999994486e+02 -7.359216681184549760e-03
1.555999999999994543e+02 -7.235305729794905966e-03
1.556249999999994600e+02 -7.128771461248356242e-03
1.556499999999994373e+02 -7.029029493027610931e-03
1.556749999999994429e+02 -6.931385741090932522e-03
1.556999999999994486e+02 -6.835846067095327147e-03
1.557249999999994543e+02 -6.742416221976364581e-03
1.557499999999994600e+02 -6.651101844735015853e-03
1.557749999999994373e+02 -6.561908461243444457e-03
1.557999999999994429e+02 -6.474841483069100623e-03
1.558249999999994486e+02 -6.389906206318437913e-03
1.558499999999994543e+02 -6.307107810500442099e-03
1.558749999999994600e+02 -6.226451357409785829e-03
1.558999999999994373e+02 -6.147941790031760147e-03
1.559249999999994429e+02 -6.071583931467568196e-03
1.559499999999994486e+02 -5.997382483881839865e-03
1.559749999999994543e+02 -5.925342027472305789e-03
1.559999999999994600e+02 -5.855467019461593411e-03
1.560249999999994373e+02 -5.787761793112911925e-03
1.560499999999994429e+02 -5.722230556768454282e-03
1.560749999999994486e+02 -5.658877392912237993e-03
1.560999999999994543e+02 -5.597706257257335262e-03
1.561249999999994600e+02 -5.538720977857161144e-03
1.561499999999994373e+02 -5.481925254243299496e-03
1.561749999999994429e+02 -5.427322656587102445e-03
1.561999999999994486e+02 -5.374916624888985590e-03
1.562249999999994543e+02 -5.324710468193119550e-03
1.562499999999994600e+02 -5.276707363828473697e-03
1.562749999999994373e+02 -5.230910356678199202e-03
1.562999999999994429e+02 -5.187322358474439656e-03
1.563249999999994486e+02 -5.145946147123193169e-03
1.563499999999994543e+02 -5.106784366055164975e-03
1.563749999999994600e+02 -5.069839523605925574e-03
1.563999999999994373e+02 -5.035113992424350080e-03
1.564249999999994429e+02 -5.002610008910291992e-03
1.564499999999994486e+02 -4.972329672681245066e-03
1.564749999999994543e+02 -4.944274946067885729e-03
1.564999999999994600e+02 -4.918447653640513513e-03
1.565249999999994373e+02 -4.894849481763925356e-03
1.565499999999994429e+02 -4.873481978183346643e-03
1.565749999999994486e+02 -4.854346551640282767e-03
1.565999999999994543e+02 -4.837444471519122130e-03
1.566249999999994600e+02 -4.822776867523873891e-03
1.566499999999994373e+02 -4.810344729386390079e-03
1.566749999999994429e+02 -4.800148906604821339e-03
1.566999999999994486e+02 -4.792190108214019334e-03
1.567249999999994543e+02 -4.786468902586019265e-03
1.567499999999994600e+02 -4.782985717263071868e-03
1.567749999999994373e+02 -4.781740838821100723e-03
1.567999999999994429e+02 -4.782734412764797459e-03
1.568249999999994486e+02 -4.785966443455086893e-03
1.568499999999994543e+02 -4.791436794066569055e-03
1.568749999999994600e+02 -4.799145186578149085e-03
1.568999999999994373e+02 -4.809091201794237283e-03
1.569249999999994429e+02 -4.821274279397939205e-03
1.569499999999994486e+02 -4.835693718035897516e-03
1.569749999999994543e+02 -4.852348675434198406e-03
1.569999999999994316e+02 -4.871238168546747696e-03
1.570249999999994373e+02 -4.892361073733643775e-03
1.570499999999994429e+02 -4.915716126972721929e-03
1.570749999999994486e+02 -4.941301924100610643e-03
1.570999999999994543e+02 -4.969116921086123156e-03
1.571249999999994316e+02 -4.999159434334348416e-03
1.571499999999994373e+02 -5.031427641021599291e-03
1.571749999999994429e+02 -5.065919579461251876e-03
1.571999999999994486e+02 -5.102633149499886077e-03
1.572249999999994543e+02 -5.141566112944324224e-03
1.572499999999994316e+02 -5.182716094018739381e-03
1.572749999999994373e+02 -5.166499480866929353e-03
1.572999999999994429e+02 -5.094895454681418710e-03
1.573249999999994486e+02 -5.025496485127166693e-03
1.573499999999994543e+02 -4.958305977754225331e-03
1.573749999999994316e+02 -4.893327202548975255e-03
1.573999999999994373e+02 -4.830563293289799956e-03
1.574249999999994429e+02 -4.770017246932639794e-03
1.574499999999994486e+02 -4.711691923025382311e-03
1.574749999999994543e+02 -4.655590043153017867e-03
1.574999999999994316e+02 -4.601714190412964714e-03
1.575249999999994373e+02 -4.550066808919712644e-03
1.575499999999994429e+02 -4.500650203341625792e-03
1.575749999999994486e+02 -4.453466538467904488e-03
1.575999999999994543e+02 -4.408517838806039202e-03
1.576249999999994316e+02 -4.365805988211695146e-03
1.576499999999994373e+02 -4.325332729548560760e-03
1.576749999999994429e+02 -4.287099664380625980e-03
1.576999999999994486e+02 -4.251108252695837315e-03
1.577249999999994543e+02 -4.217359812661625879e-03
1.577499999999994316e+02 -4.185855520411304806e-03
1.577749999999994373e+02 -4.156596409864061342e-03
1.577999999999994429e+02 -4.129583372575286633e-03
1.578249999999994486e+02 -4.104817157619934653e-03
1.578499999999994543e+02 -4.082298371507630044e-03
1.578749999999994316e+02 -4.062027478129472818e-03
1.578999999999994373e+02 -4.044004798737702196e-03
1.579249999999994429e+02 -4.028230511956751130e-03
1.579499999999994486e+02 -4.014704653826584903e-03
1.579749999999994543e+02 -4.003427117878028893e-03
1.579999999999994316e+02 -3.994397655240471481e-03
1.580249999999994373e+02 -3.987615874780493612e-03
1.580499999999994429e+02 -3.983081243272900383e-03
1.580749999999994486e+02 -3.980793085603787779e-03
1.580999999999994543e+02 -3.980750585004429361e-03
1.581249999999994316e+02 -3.982952783317080143e-03
1.581499999999994373e+02 -3.987398581292077478e-03
1.581749999999994429e+02 -3.994086738915864250e-03
1.581999999999994486e+02 -4.003015875770074040e-03
1.582249999999994543e+02 -4.014184471421692983e-03
1.582499999999994316e+02 -4.027590865843332091e-03
1.582749999999994373e+02 -4.043233259864139131e-03
1.582999999999994429e+02 -4.061109715651169648e-03
1.583249999999994486e+02 -4.081218157219969854e-03
1.583499999999994543e+02 -4.103556370975215348e-03
1.583749999999994316e+02 -4.128122006280925127e-03
1.583999999999994373e+02 -4.143202677037292024e-03
1.584249999999994429e+02 -4.151463665019973319e-03
1.584499999999994486e+02 -4.161957366449146184e-03
1.584749999999994543e+02 -4.174681864515278340e-03
1.584999999999994316e+02 -4.189619733501247049e-03
1.585249999999994373e+02 -4.206209659382732259e-03
1.585499999999994429e+02 -4.225025847307846590e-03
1.585749999999994486e+02 -4.246066175930412329e-03
1.585999999999994543e+02 -4.269328386986973034e-03
1.586249999999994316e+02 -4.263831655245574857e-03
1.586499999999994373e+02 -4.244959064818015076e-03
1.586749999999994429e+02 -4.228309133409975315e-03
1.586999999999994486e+02 -4.213884304191189804e-03
1.587249999999994259e+02 -4.201686884260099654e-03
1.587499999999994316e+02 -4.191719044009965811e-03
1.587749999999994373e+02 -4.183982816523766288e-03
1.587999999999994429e+02 -4.178480096998215057e-03
1.588249999999994486e+02 -4.175212642197295536e-03
1.588499999999994259e+02 -4.174182069934707570e-03
1.588749999999994316e+02 -4.175389858587386788e-03
1.588999999999994373e+02 -4.178837346638142151e-03
1.589249999999994429e+02 -4.184525732249181132e-03
1.589499999999994486e+02 -4.192456072866408007e-03
1.589749999999994259e+02 -4.202629284854090229e-03
1.589999999999994316e+02 -4.215046143161083753e-03
1.590249999999994373e+02 -4.229707281017650207e-03
1.590499999999994429e+02 -4.246613189664695184e-03
1.590749999999994486e+02 -4.265764218113333832e-03
1.590999999999994259e+02 -4.287160572937188940e-03
1.591249999999994316e+02 -4.310802318095670327e-03
1.591499999999994373e+02 -4.336689374790123758e-03
1.591749999999994429e+02 -4.364821521351188414e-03
1.591999999999994486e+02 -4.395198393158663078e-03
1.592249999999994259e+02 -4.427819482593508930e-03
1.592499999999994316e+02 -4.462684139022181536e-03
1.592749999999994373e+02 -4.499791568813031779e-03
1.592999999999994429e+02 -4.539140835385163490e-03
1.593249999999994486e+02 -4.580730859289805848e-03
1.593499999999994259e+02 -4.624560418323216994e-03
1.593749999999994316e+02 -4.670628147673032242e-03
1.593999999999994373e+02 -4.718932540095976957e-03
1.594249999999994429e+02 -4.769471946127710853e-03
1.594499999999994486e+02 -4.822244574325559169e-03
1.594749999999994259e+02 -4.877248491542441992e-03
1.594999999999994316e+02 -4.934481623233674848e-03
1.595249999999994373e+02 -4.993941753794256186e-03
1.595499999999994429e+02 -5.055626526929127632e-03
1.595749999999994486e+02 -5.119533446054140569e-03
1.595999999999994259e+02 -5.185659874729131591e-03
1.596249999999994316e+02 -5.254003037121521280e-03
1.596499999999994373e+02 -5.324560018501155352e-03
1.596749999999994429e+02 -5.397327765766078526e-03
1.596999999999994486e+02 -5.472303087998856008e-03
1.597249999999994259e+02 -5.549482657053435644e-03
1.597499999999994316e+02 -5.628863008171638288e-03
1.597749999999994373e+02 -5.710440540630146340e-03
1.597999999999994429e+02 -5.794211518416386708e-03
1.598249999999994486e+02 -5.880172070934275297e-03
1.598499999999994259e+02 -5.968318193738935719e-03
1.598749999999994316e+02 -6.058645749299863131e-03
1.598999999999994373e+02 -6.151150467792312025e-03
1.599249999999994429e+02 -6.245827947917060620e-03
1.599499999999994486e+02 -6.342673657748037520e-03
1.599749999999994259e+02 -6.441682935606488775e-03
1.599999999999994316e+02 -6.542850990962960356e-03
1.600249999999994373e+02 -6.646172905365012665e-03
1.600499999999994429e+02 -6.751643633391959422e-03
1.600749999999994486e+02 -6.859258003634532801e-03
1.600999999999994259e+02 -6.969010719700554669e-03
1.601249999999994316e+02 -7.080896361245171515e-03
1.601499999999994373e+02 -7.194909385025353814e-03
1.601749999999994429e+02 -7.210540689286485186e-03
1.601999999999994202e+02 -7.174841215528199832e-03
1.602249999999994259e+02 -7.141323206698800205e-03
1.602499999999994316e+02 -7.109989369299542054e-03
1.602749999999994373e+02 -7.080842276091165940e-03
1.602999999999994429e+02 -7.053884365461349400e-03
1.603249999999994202e+02 -7.029117940822271308e-03
1.603499999999994259e+02 -7.006545170036081877e-03
1.603749999999994316e+02 -6.986168084870553359e-03
1.603999999999994373e+02 -6.967988580483157682e-03
1.604249999999994429e+02 -6.952008414935942349e-03
1.604499999999994202e+02 -6.938229208739962565e-03
1.604749999999994259e+02 -6.926652444429770052e-03
1.604999999999994316e+02 -6.917279466168666305e-03
1.605249999999994373e+02 -6.910111479384466182e-03
1.605499999999994429e+02 -6.905149550436131753e-03
1.605749999999994202e+02 -6.902394606311318924e-03
1.605999999999994259e+02 -6.901847434355334703e-03
1.606249999999994316e+02 -6.903508682031045396e-03
1.606499999999994373e+02 -6.907378856710648211e-03
1.606749999999994429e+02 -6.913458325498479662e-03
1.606999999999994202e+02 -6.921747315085742015e-03
1.607249999999994259e+02 -6.932245911637440958e-03
1.607499999999994316e+02 -6.944954060709815358e-03
1.607749999999994373e+02 -6.959871567201253266e-03
1.607999999999994429e+02 -6.976998095333730374e-03
1.608249999999994202e+02 -6.996333168666875151e-03
1.608499999999994259e+02 -7.017876170143918201e-03
1.608749999999994316e+02 -7.041626342169320270e-03
1.608999999999994373e+02 -7.067582786718242839e-03
1.609249999999994429e+02 -7.095744465478178754e-03
1.609499999999994202e+02 -7.126110200022377737e-03
1.609749999999994259e+02 -7.158678672014448345e-03
1.609999999999994316e+02 -7.193448423445421812e-03
1.610249999999994373e+02 -7.230417856901600292e-03
1.610499999999994429e+02 -7.269585235864263299e-03
1.610749999999994202e+02 -7.310948685040758767e-03
1.610999999999994259e+02 -7.354368822307035848e-03
1.611249999999994316e+02 -7.259789571898660372e-03
1.611499999999994373e+02 -7.159753260302572503e-03
1.611749999999994429e+02 -7.061867071181175855e-03
1.611999999999994202e+02 -6.966135906866509873e-03
1.612249999999994259e+02 -6.872564541166820834e-03
1.612499999999994316e+02 -6.781157618432628355e-03
1.612749999999994373e+02 -6.691919652649637625e-03
1.612999999999994429e+02 -6.604855026556250876e-03
1.613249999999994202e+02 -6.519967990793143486e-03
1.613499999999994259e+02 -6.437262663076385484e-03
1.613749999999994316e+02 -6.356743027402285071e-03
1.613999999999994373e+02 -6.278412933279528020e-03
1.614249999999994429e+02 -6.202276094990397115e-03
1.614499999999994202e+02 -6.128336090881521779e-03
1.614749999999994259e+02 -6.056596362684046886e-03
1.614999999999994316e+02 -5.987060214865037866e-03
1.615249999999994373e+02 -5.919730814006985732e-03
1.615499999999994429e+02 -5.854611188219483418e-03
1.615749999999994202e+02 -5.791704226581670910e-03
1.615999999999994259e+02 -5.731012678614014547e-03
1.616249999999994316e+02 -5.672539153783756442e-03
1.616499999999994373e+02 -5.616286121039363276e-03
1.616749999999994429e+02 -5.562255908378960050e-03
1.616999999999994202e+02 -5.510450702448136187e-03
1.617249999999994259e+02 -5.460872548171628177e-03
1.617499999999994316e+02 -5.402530721656062171e-03
1.617749999999994373e+02 -5.337995135464122451e-03
1.617999999999994429e+02 -5.275679589294996613e-03
1.618249999999994202e+02 -5.215586824117780448e-03
1.618499999999994259e+02 -5.157719440030085131e-03
1.618749999999994316e+02 -5.102079895816779946e-03
1.618999999999994373e+02 -5.048670508539462171e-03
1.619249999999994145e+02 -4.997493453158838132e-03
1.619499999999994202e+02 -4.948550762188422096e-03
1.619749999999994259e+02 -4.901844325381547914e-03
1.619999999999994316e+02 -4.857375889450384586e-03
1.620249999999994373e+02 -4.815147057816849055e-03
1.620499999999994145e+02 -4.775159290397416358e-03
1.620749999999994202e+02 -4.737413903419620577e-03
1.620999999999994259e+02 -4.701912069271891974e-03
1.621249999999994316e+02 -4.668654816385623546e-03
1.621499999999994373e+02 -4.637643029150960612e-03
1.621749999999994145e+02 -4.608877447863957665e-03
1.621999999999994202e+02 -4.582358668708416682e-03
1.622249999999994259e+02 -4.558087143768757912e-03
1.622499999999994316e+02 -4.536063181076939801e-03
1.622749999999994373e+02 -4.516286944691111360e-03
1.622999999999994145e+02 -4.498758454807677033e-03
1.623249999999994202e+02 -4.483477587905157317e-03
1.623499999999994259e+02 -4.470444076921272804e-03
1.623749999999994316e+02 -4.459657511461526461e-03
1.623999999999994373e+02 -4.451117338040868829e-03
1.624249999999994145e+02 -4.444822860355989759e-03
1.624499999999994202e+02 -4.440773239591528330e-03
1.624749999999994259e+02 -4.438967494756157310e-03
1.624999999999994316e+02 -4.439404503050908314e-03
1.625249999999994373e+02 -4.442083000268538112e-03
1.625499999999994145e+02 -4.447001581225078388e-03
1.625749999999994202e+02 -4.454158700220207934e-03
1.625999999999994259e+02 -4.463552671530065900e-03
1.626249999999994316e+02 -4.475181669929389691e-03
1.626499999999994373e+02 -4.489043731243856986e-03
1.626749999999994145e+02 -4.505136752932816652e-03
1.626999999999994202e+02 -4.523458494700572340e-03
1.627249999999994259e+02 -4.544006579137443470e-03
1.627499999999994316e+02 -4.566778492389371967e-03
1.627749999999994373e+02 -4.591771584856410397e-03
1.627999999999994145e+02 -4.618983071918346395e-03
1.628249999999994202e+02 -4.648410034689878963e-03
1.628499999999994259e+02 -4.680049420801231895e-03
1.628749999999994316e+02 -4.713898045206950382e-03
1.628999999999994373e+02 -4.749952591021471340e-03
1.629249999999994145e+02 -4.788209610379942638e-03
1.629499999999994202e+02 -4.828665525325704158e-03
1.629749999999994259e+02 -4.871316628722852093e-03
1.629999999999994316e+02 -4.916159085193722543e-03
1.630249999999994373e+02 -4.963188932080783537e-03
1.630499999999994145e+02 -5.012402080432896458e-03
1.630749999999994202e+02 -5.063794316014931171e-03
1.630999999999994259e+02 -5.117361300340461661e-03
1.631249999999994316e+02 -5.173098571727162247e-03
1.631499999999994373e+02 -5.231001546374343218e-03
1.631749999999994145e+02 -5.291065519462258976e-03
1.631999999999994202e+02 -5.353285666272476588e-03
1.632249999999994259e+02 -5.417657043329022863e-03
1.632499999999994316e+02 -5.484174589559429568e-03
1.632749999999994373e+02 -5.552833127475401837e-03
1.632999999999994145e+02 -5.623627364373154011e-03
1.633249999999994202e+02 -5.696551893551981757e-03
1.633499999999994259e+02 -5.771601195550286369e-03
1.633749999999994316e+02 -5.848769639400170153e-03
1.633999999999994088e+02 -5.928051483898482202e-03
1.634249999999994145e+02 -6.009440878894389999e-03
1.634499999999994202e+02 -6.092931866592266044e-03
1.634749999999994259e+02 -6.178518382871447251e-03
1.634999999999994316e+02 -6.266194258618982237e-03
1.635249999999994088e+02 -6.355953221077658040e-03
1.635499999999994145e+02 -6.447788895207874280e-03
1.635749999999994202e+02 -6.541694805061900632e-03
1.635999999999994259e+02 -6.637664375171306065e-03
1.636249999999994316e+02 -6.735690931945801686e-03
1.636499999999994088e+02 -6.835767705084730590e-03
1.636749999999994145e+02 -6.937887828998307721e-03
1.636999999999994202e+02 -7.042044344239332260e-03
1.637249999999994259e+02 -7.148230198945330037e-03
1.637499999999994316e+02 -7.256438250289588138e-03
1.637749999999994088e+02 -7.366661265940521383e-03
1.637999999999994145e+02 -7.478891925530727243e-03
1.638249999999994202e+02 -7.593122822130352403e-03
1.638499999999994259e+02 -7.709346463731585851e-03
1.638749999999994316e+02 -7.827555274736814825e-03
1.638999999999994088e+02 -7.947741597453355372e-03
1.639249999999994145e+02 -8.069897693594729748e-03
1.639499999999994202e+02 -8.194015745785159996e-03
1.639749999999994259e+02 -8.320087859069307326e-03
1.639999999999994316e+02 -8.448106062426250298e-03
1.640249999999994088e+02 -8.578062310285421502e-03
1.640499999999994145e+02 -8.709948484047378911e-03
1.640749999999994202e+02 -8.843756393604637958e-03
1.640999999999994259e+02 -8.979477778865572329e-03
1.641249999999994316e+02 -9.117104311279497844e-03
1.641499999999994088e+02 -9.256627595362011338e-03
1.641749999999994145e+02 -9.398039170221930694e-03
1.641999999999994202e+02 -9.541330511085403809e-03
1.642249999999994259e+02 -9.686493030821956979e-03
1.642499999999994316e+02 -9.833518081468404365e-03
1.642749999999994088e+02 -9.982396955751027950e-03
1.642999999999994145e+02 -1.013312088860563245e-02
1.643249999999994202e+02 -1.028568105869494612e-02
1.643499999999994259e+02 -1.044006858992404044e-02
1.643749999999994316e+02 -1.059627455295072788e-02
1.643999999999994088e+02 -1.075428996669338354e-02
1.644249999999994145e+02 -1.091410579983422176e-02
1.644499999999994202e+02 -1.107571297231707899e-02
1.644749999999994259e+02 -1.123910235684127783e-02
1.644999999999994316e+02 -1.140426478034891646e-02
1.645249999999994088e+02 -1.157119102550720202e-02
1.645499999999994145e+02 -1.173987183218418856e-02
1.645749999999994202e+02 -1.191029789891724817e-02
1.645999999999994259e+02 -1.208245988437480628e-02
1.646249999999994316e+02 -1.225634840881134613e-02
1.646499999999994088e+02 -1.243195405551414737e-02
1.646749999999994145e+02 -1.260926737224217498e-02
1.646999999999994202e+02 -1.278827887265514968e-02
1.647249999999994259e+02 -1.296897903773657282e-02
1.647499999999994316e+02 -1.315135831720541833e-02
1.647749999999994088e+02 -1.333540713091866357e-02
1.647999999999994145e+02 -1.352111587026642511e-02
1.648249999999994202e+02 -1.370847489955298766e-02
1.648499999999994259e+02 -1.389747455737165745e-02
1.648749999999994316e+02 -1.408810515796708046e-02
1.648999999999994088e+02 -1.428035699258624856e-02
1.649249999999994145e+02 -1.447422033082030809e-02
1.649499999999994202e+02 -1.466968542193372062e-02
1.649749999999994259e+02 -1.486791621329178192e-02
1.649999999999994316e+02 -1.505033953303318121e-02
1.650249999999994088e+02 -1.520780844563957360e-02
1.650499999999994145e+02 -1.536707349128197189e-02
1.650749999999994202e+02 -1.552814612627714808e-02
1.650999999999994259e+02 -1.569101883403096684e-02
1.651249999999994031e+02 -1.581134296672354750e-02
1.651499999999994088e+02 -1.581667113567419153e-02
1.651749999999994145e+02 -1.575643501571234728e-02
1.651999999999994202e+02 -1.559399662656062689e-02
1.652249999999994259e+02 -1.543317714258698840e-02
1.652499999999994031e+02 -1.526176497703658069e-02
1.652749999999994088e+02 -1.509079088028148635e-02
1.652999999999994145e+02 -1.492151874131079047e-02
1.653249999999994202e+02 -1.475395727658725294e-02
1.653499999999994259e+02 -1.458823909292399426e-02
1.653749999999994031e+02 -1.445932202583060516e-02
1.653999999999994088e+02 -1.433590584960728158e-02
1.654249999999994145e+02 -1.421425684270370693e-02
1.654499999999994202e+02 -1.409438338028488891e-02
1.654749999999994259e+02 -1.397629379402657961e-02
1.654999999999994031e+02 -1.385999637074777913e-02
1.655249999999994088e+02 -1.374549935103583538e-02
1.655499999999994145e+02 -1.363281092786642473e-02
1.655749999999994202e+02 -1.352193924521749926e-02
1.655999999999994259e+02 -1.341289239667732211e-02
1.656249999999994031e+02 -1.330567842404870027e-02
1.656499999999994088e+02 -1.320030531594706437e-02
1.656749999999994145e+02 -1.309678100639564795e-02
1.656999999999994202e+02 -1.299511337341552157e-02
1.657249999999994259e+02 -1.290261503670971088e-02
1.657499999999994031e+02 -1.282169471913253457e-02
1.657749999999994088e+02 -1.274268071536767931e-02
1.657999999999994145e+02 -1.266558050371845850e-02
1.658249999999994202e+02 -1.259040149839904879e-02
1.658499999999994259e+02 -1.251715104810477083e-02
1.658749999999994031e+02 -1.244583643457761873e-02
1.658999999999994088e+02 -1.237646487117381212e-02
1.659249999999994145e+02 -1.230904350142861606e-02
1.659499999999994202e+02 -1.224357939762162929e-02
1.659749999999994259e+02 -1.218007955934223042e-02
1.659999999999994031e+02 -1.211855091205649854e-02
1.660249999999994088e+02 -1.205900030567302710e-02
1.660499999999994145e+02 -1.200143451311356212e-02
1.660749999999994202e+02 -1.194586022888309562e-02
1.660999999999994259e+02 -1.189228406764368876e-02
1.661249999999994031e+02 -1.184071256279162210e-02
1.661499999999994088e+02 -1.179115216503666928e-02
1.661749999999994145e+02 -1.174360924098790185e-02
1.661999999999994202e+02 -1.169809007174074829e-02
1.662249999999994259e+02 -1.165460085147278224e-02
1.662499999999994031e+02 -1.161314768604169122e-02
1.662749999999994088e+02 -1.157373659159179405e-02
1.662999999999994145e+02 -1.153637349316554393e-02
1.663249999999994202e+02 -1.150106422332323498e-02
1.663499999999994259e+02 -1.146781452076988013e-02
1.663749999999994031e+02 -1.143663002898987271e-02
1.663999999999994088e+02 -1.140751629489114398e-02
1.664249999999994145e+02 -1.138047876745786752e-02
1.664499999999994202e+02 -1.135552279641336565e-02
1.664749999999994259e+02 -1.133265363089303729e-02
1.664999999999994031e+02 -1.131187641812815038e-02
1.665249999999994088e+02 -1.129319620214095342e-02
1.665499999999994145e+02 -1.127661792245223879e-02
1.665749999999994202e+02 -1.126214641280017317e-02
1.665999999999993975e+02 -1.124978639987340295e-02
1.666249999999994031e+02 -1.123954250205688558e-02
1.666499999999994088e+02 -1.123141922819207578e-02
1.666749999999994145e+02 -1.122542097635138500e-02
1.666999999999994202e+02 -1.122155203262843390e-02
1.667249999999993975e+02 -1.121981656994344538e-02
1.667499999999994031e+02 -1.122021864686485564e-02
1.667749999999994088e+02 -1.122276220644769819e-02
1.667999999999994145e+02 -1.122745107508981571e-02
1.668249999999994202e+02 -1.123428896140503570e-02
1.668499999999993975e+02 -1.124327945511535871e-02
1.668749999999994031e+02 -1.125442602596109405e-02
1.668999999999994088e+02 -1.126773202263178612e-02
1.669249999999994145e+02 -1.128320067171558611e-02
1.669499999999994202e+02 -1.130083507666978897e-02
1.669749999999993975e+02 -1.132063821681219586e-02
1.669999999999994031e+02 -1.134261294633355337e-02
1.670249999999994088e+02 -1.136676199333215391e-02
1.670499999999994145e+02 -1.139308795887061972e-02
1.670749999999994202e+02 -1.142159331605614551e-02
1.670999999999993975e+02 -1.145228040914252413e-02
1.671249999999994031e+02 -1.148515145265784944e-02
1.671499999999994088e+02 -1.152020853055544906e-02
1.671749999999994145e+02 -1.155745359538909618e-02
1.671999999999994202e+02 -1.159688846751451112e-02
1.672249999999993975e+02 -1.163851483431571632e-02
1.672499999999994031e+02 -1.168233424945704611e-02
1.672749999999994088e+02 -1.172834813216285486e-02
1.672999999999994145e+02 -1.177655776652209926e-02
1.673249999999994202e+02 -1.182696430082257749e-02
1.673499999999993975e+02 -1.187956874690998879e-02
1.673749999999994031e+02 -1.193437197957767683e-02
1.673999999999994088e+02 -1.199137473598247024e-02
1.674249999999994145e+02 -1.205057761509123818e-02
1.674499999999994202e+02 -1.211198107715445033e-02
1.674749999999993975e+02 -1.217558544321039986e-02
1.674999999999994031e+02 -1.224139089461923416e-02
1.675249999999994088e+02 -1.230939747262617574e-02
1.675499999999994145e+02 -1.237960507795538706e-02
1.675749999999994202e+02 -1.245201347043461276e-02
1.675999999999993975e+02 -1.252662226865023168e-02
1.676249999999994031e+02 -1.260343094963403687e-02
1.676499999999994088e+02 -1.268243884858067001e-02
1.676749999999994145e+02 -1.276364515859649759e-02
1.676999999999994202e+02 -1.284704893048158915e-02
1.677249999999993975e+02 -1.293264907254169233e-02
1.677499999999994031e+02 -1.302044435043439759e-02
1.677749999999994088e+02 -1.311043338704550275e-02
1.677999999999994145e+02 -1.320261466239999390e-02
1.678249999999994202e+02 -1.329698651360353319e-02
1.678499999999993975e+02 -1.339354713481873994e-02
1.678749999999994031e+02 -1.349229457727281825e-02
1.678999999999994088e+02 -1.359322674929843745e-02
1.679249999999994145e+02 -1.369634141640827148e-02
1.679499999999994202e+02 -1.380163620140169647e-02
1.679749999999993975e+02 -1.390910858450527914e-02
1.679999999999994031e+02 -1.401875590354630108e-02
1.680249999999994088e+02 -1.413057535415910594e-02
1.680499999999994145e+02 -1.424456399002479480e-02
1.680749999999994202e+02 -1.436071872314437572e-02
1.680999999999993975e+02 -1.447903632414456604e-02
1.681249999999994031e+02 -1.459951342261721872e-02
1.681499999999994088e+02 -1.472214650749008834e-02
1.681749999999994145e+02 -1.484693192743385959e-02
1.681999999999994202e+02 -1.497386589129808855e-02
1.682249999999993975e+02 -1.510294446858211938e-02
1.682499999999994031e+02 -1.523416358993921922e-02
1.682749999999994088e+02 -1.536751904771036827e-02
1.682999999999994145e+02 -1.550300649649288473e-02
1.683249999999993918e+02 -1.564062145373969898e-02
1.683499999999993975e+02 -1.578035930039193777e-02
1.683749999999994031e+02 -1.592221528154083923e-02
1.683999999999994088e+02 -1.606618450712412466e-02
1.684249999999994145e+02 -1.621226195265004430e-02
1.684499999999993918e+02 -1.636044245995618013e-02
1.684749999999993975e+02 -1.651072073799626783e-02
1.684999999999994031e+02 -1.666309136365747012e-02
1.685249999999994088e+02 -1.681754878260968700e-02
1.685499999999994145e+02 -1.697408731018245839e-02
1.685749999999993918e+02 -1.713270113227269645e-02
1.685999999999993975e+02 -1.729338430628167556e-02
1.686249999999994031e+02 -1.744931928847442276e-02
1.686499999999994088e+02 -1.752568511414975480e-02
1.686749999999994145e+02 -1.760415936529905259e-02
1.686999999999993918e+02 -1.768473959234362347e-02
1.687249999999993975e+02 -1.776742321114127901e-02
1.687499999999994031e+02 -1.785220750334648096e-02
1.687749999999994088e+02 -1.793908961680353714e-02
1.687999999999994145e+02 -1.802806656596838211e-02
1.688249999999993918e+02 -1.811913523236292900e-02
1.688499999999993975e+02 -1.821229236505966451e-02
1.688749999999994031e+02 -1.830753458119565788e-02
1.688999999999994088e+02 -1.840485836651805512e-02
1.689249999999994145e+02 -1.850426007595875472e-02
1.689499999999993918e+02 -1.860573593423878874e-02
1.689749999999993975e+02 -1.870928203650453273e-02
1.689999999999994031e+02 -1.881489434898845833e-02
1.690249999999994088e+02 -1.892256870970395258e-02
1.690499999999994145e+02 -1.903230082916650828e-02
1.690749999999993918e+02 -1.914408629114230584e-02
1.690999999999993975e+02 -1.925792055342817610e-02
1.691249999999994031e+02 -1.937379894865624841e-02
1.691499999999994088e+02 -1.949171668512755806e-02
1.691749999999994145e+02 -1.961166884767340593e-02
1.691999999999993918e+02 -1.973365039854138234e-02
1.692249999999993975e+02 -1.985765617831182842e-02
1.692499999999994031e+02 -1.998368090683453474e-02
1.692749999999994088e+02 -2.011171918419688356e-02
1.692999999999994145e+02 -2.024176549171362305e-02
1.693249999999993918e+02 -2.037381419294305787e-02
1.693499999999993975e+02 -2.050785953472726922e-02
1.693749999999994031e+02 -2.061262920739193732e-02
1.693999999999994088e+02 -2.056976514095063685e-02
1.694249999999994145e+02 -2.052894781467811888e-02
1.694499999999993918e+02 -2.049017963791158192e-02
1.694749999999993975e+02 -2.045346289380193042e-02
1.694999999999994031e+02 -2.041879973881845917e-02
1.695249999999994088e+02 -2.038619220228114065e-02
1.695499999999994145e+02 -2.035564218592120223e-02
1.695749999999993918e+02 -2.032715146347203669e-02
1.695999999999993975e+02 -2.030072168028610943e-02
1.696249999999994031e+02 -2.027635435298288935e-02
1.696499999999994088e+02 -2.025405086912537844e-02
1.696749999999994145e+02 -2.023381248692567719e-02
1.696999999999993918e+02 -2.021564033497980431e-02
1.697249999999993975e+02 -2.019953541203258623e-02
1.697499999999994031e+02 -2.018549858677219644e-02
1.697749999999994088e+02 -2.017353059765352938e-02
1.697999999999993861e+02 -2.016363205275251494e-02
1.698249999999993918e+02 -2.015580342964978441e-02
1.698499999999993975e+02 -2.015004507534381636e-02
1.698749999999994031e+02 -2.014635720619533873e-02
1.698999999999994088e+02 -2.014473990789991328e-02
1.699249999999993861e+02 -2.014519313549292812e-02
1.699499999999993918e+02 -2.014771671338148884e-02
1.699749999999993975e+02 -2.015231033540932151e-02
1.699999999999994031e+02 -2.015897356494933401e-02
1.700249999999994088e+02 -2.016770583502773204e-02
1.700499999999993861e+02 -2.017850644847653946e-02
1.700749999999993918e+02 -2.019137457811726391e-02
1.700999999999993975e+02 -2.020630926697219304e-02
1.701249999999994031e+02 -2.022330942850808153e-02
1.701499999999994088e+02 -2.024237384690628222e-02
1.701749999999993861e+02 -2.026350117736456374e-02
1.701999999999993918e+02 -2.028668994642598630e-02
1.702249999999993975e+02 -2.031193855233875273e-02
1.702499999999994031e+02 -2.033924526544337447e-02
1.702749999999994088e+02 -2.036860822858868950e-02
1.702999999999993861e+02 -2.040002545757725952e-02
1.703249999999993918e+02 -2.043349484163716964e-02
1.703499999999993975e+02 -2.046901414392374163e-02
1.703749999999994031e+02 -2.050658100204736170e-02
1.703999999999994088e+02 -2.054619292862968835e-02
1.704249999999993861e+02 -2.058784731188617947e-02
1.704499999999993918e+02 -2.063154141623672888e-02
1.704749999999993975e+02 -2.067727238294198369e-02
1.704999999999994031e+02 -2.072503723076625504e-02
1.705249999999994088e+02 -2.067364361128051775e-02
1.705499999999993861e+02 -2.061091090412729698e-02
1.705749999999993918e+02 -2.055019831205509573e-02
1.705999999999993975e+02 -2.049150967904421819e-02
1.706249999999994031e+02 -2.043484873075589528e-02
1.706499999999994088e+02 -2.038021907370667421e-02
1.706749999999993861e+02 -2.032762419446624766e-02
1.706999999999993918e+02 -2.027706745888189013e-02
1.707249999999993975e+02 -2.022855211132536940e-02
1.707499999999994031e+02 -2.018208127396832127e-02
1.707749999999994088e+02 -2.013765794608016191e-02
1.707999999999993861e+02 -2.009528500335482082e-02
1.708249999999993918e+02 -2.005496519726169755e-02
1.708499999999993975e+02 -2.001670115442511638e-02
1.708749999999994031e+02 -1.998049537602926765e-02
1.708999999999994088e+02 -1.994635023725131739e-02
1.709249999999993861e+02 -1.991426798672195006e-02
1.709499999999993918e+02 -1.988425074601309073e-02
1.709749999999993975e+02 -1.985630050915440301e-02
1.709999999999994031e+02 -1.983041914217804208e-02
1.710249999999994088e+02 -1.980660838269117721e-02
1.710499999999993861e+02 -1.978486983947776515e-02
1.710749999999993918e+02 -1.976520499212917892e-02
1.710999999999993975e+02 -1.974761519070376836e-02
1.711249999999994031e+02 -1.973210165541566460e-02
1.711499999999994088e+02 -1.971866547635307138e-02
1.711749999999993861e+02 -1.970730761322628602e-02
1.711999999999993918e+02 -1.969802889514403466e-02
1.712249999999993975e+02 -1.969083002042169156e-02
1.712499999999994031e+02 -1.968571155641776413e-02
1.712749999999994088e+02 -1.968267393940062102e-02
1.712999999999993861e+02 -1.968171747444601161e-02
1.713249999999993918e+02 -1.968284233536296557e-02
1.713499999999993975e+02 -1.968604856465120193e-02
1.713749999999994031e+02 -1.969133607348898252e-02
1.713999999999994088e+02 -1.969870464174850247e-02
1.714249999999993861e+02 -1.970815391804501410e-02
1.714499999999993918e+02 -1.971968341981304371e-02
1.714749999999993975e+02 -1.973329253341365302e-02
1.714999999999994031e+02 -1.974898051427267931e-02
1.715249999999993804e+02 -1.976674648704704676e-02
1.715499999999993861e+02 -1.978658944582274357e-02
1.715749999999993918e+02 -1.980850825434096046e-02
1.715999999999993975e+02 -1.983250164625492001e-02
1.716249999999994031e+02 -1.985856822541550923e-02
1.716499999999993804e+02 -1.988670646618756824e-02
1.716749999999993861e+02 -1.991691471379372982e-02
1.716999999999993918e+02 -1.994919118468779784e-02
1.717249999999993975e+02 -1.998353396695819878e-02
1.717499999999994031e+02 -2.001994102075879342e-02
1.717749999999993804e+02 -2.005841017876844670e-02
1.717999999999993861e+02 -2.009893914667958484e-02
1.718249999999993918e+02 -2.014152550371322431e-02
1.718499999999993975e+02 -2.018616670316397341e-02
1.718749999999994031e+02 -2.023286007297091932e-02
1.718999999999993804e+02 -2.028160281631554915e-02
1.719249999999993861e+02 -2.033239201224893225e-02
1.719499999999993918e+02 -2.038522461634241847e-02
1.719749999999993975e+02 -2.044009746136710159e-02
1.719999999999994031e+02 -2.049700725799916481e-02
1.720249999999993804e+02 -2.055595059554858259e-02
1.720499999999993861e+02 -2.061692394271687212e-02
1.720749999999993918e+02 -2.067992364837695912e-02
1.720999999999993975e+02 -2.074494594237914769e-02
1.721249999999994031e+02 -2.081198693638080036e-02
1.721499999999993804e+02 -2.088104262470056455e-02
1.721749999999993861e+02 -2.092678286698933590e-02
1.721999999999993918e+02 -2.096139612416563630e-02
1.722249999999993975e+02 -2.099804604116541074e-02
1.722499999999994031e+02 -2.103672983939516503e-02
1.722749999999993804e+02 -2.107744461879635517e-02
1.722999999999993861e+02 -2.108889592638373001e-02
1.723249999999993918e+02 -2.104124493106838967e-02
1.723499999999993975e+02 -2.099565575149798732e-02
1.723749999999994031e+02 -2.095212931297892392e-02
1.723999999999993804e+02 -2.091066641170146595e-02
1.724249999999993861e+02 -2.086714078694703808e-02
1.724499999999993918e+02 -2.082250379973885762e-02
1.724749999999993975e+02 -2.077863983593184957e-02
1.724999999999994031e+02 -2.073680460999212730e-02
1.725249999999993804e+02 -2.069700134670802993e-02
1.725499999999993861e+02 -2.065923315141261069e-02
1.725749999999993918e+02 -2.062350300924749302e-02
1.725999999999993975e+02 -2.058981378444899382e-02
1.726249999999994031e+02 -2.055816821966113470e-02
1.726499999999993804e+02 -2.052856893527279375e-02
1.726749999999993861e+02 -2.050101842878135350e-02
1.726999999999993918e+02 -2.047551907418152656e-02
1.727249999999993975e+02 -2.045207312138117711e-02
1.727499999999994031e+02 -2.043068269564328118e-02
1.727749999999993804e+02 -2.041134979705485838e-02
1.727999999999993861e+02 -2.039407630002269822e-02
1.728249999999993918e+02 -2.037886395279697727e-02
1.728499999999993975e+02 -2.036571437702147658e-02
1.728749999999994031e+02 -2.035462906731337618e-02
1.728999999999993804e+02 -2.034560939086894546e-02
1.729249999999993861e+02 -2.033865658709886962e-02
1.729499999999993918e+02 -2.033377176729098471e-02
1.729749999999993975e+02 -2.033095591430330792e-02
1.729999999999993747e+02 -2.033020988228351200e-02
1.730249999999993804e+02 -2.033153439641891685e-02
1.730499999999993861e+02 -2.033493005271495152e-02
1.730749999999993918e+02 -2.034039731780258597e-02
1.730999999999993975e+02 -2.034793652877587428e-02
1.731249999999993747e+02 -2.035754789305701043e-02
1.731499999999993804e+02 -2.036923148829333438e-02
1.731749999999993861e+02 -2.038298726228120195e-02
1.731999999999993918e+02 -2.039881503292164180e-02
1.732249999999993975e+02 -2.041671448820382359e-02
1.732499999999993747e+02 -2.043668518621911262e-02
1.732749999999993804e+02 -2.045872655520475369e-02
1.732999999999993861e+02 -2.048283789361619867e-02
1.733249999999993918e+02 -2.050901837023020105e-02
1.733499999999993975e+02 -2.053726702427672093e-02
1.733749999999993747e+02 -2.056758276560032711e-02
1.733999999999993804e+02 -2.059996437485140178e-02
1.734249999999993861e+02 -2.063441050370596469e-02
1.734499999999993918e+02 -2.067091967511596948e-02
1.734749999999993975e+02 -2.070949028358729307e-02
1.734999999999993747e+02 -2.075012059548801691e-02
1.735249999999993804e+02 -2.079280874938412710e-02
1.735499999999993861e+02 -2.083755275640655769e-02
1.735749999999993918e+02 -2.088435050064253382e-02
1.735999999999993975e+02 -2.093319973956092594e-02
1.736249999999993747e+02 -2.098409810445995075e-02
1.736499999999993804e+02 -2.103704310094779012e-02
1.736749999999993861e+02 -2.109203210944811044e-02
1.736999999999993918e+02 -2.114906238573349695e-02
1.737249999999993975e+02 -2.120813106148771235e-02
1.737499999999993747e+02 -2.126923514489357722e-02
1.737749999999993804e+02 -2.133237152124837360e-02
1.737999999999993861e+02 -2.139753695360464489e-02
1.738249999999993918e+02 -2.146472808343960828e-02
1.738499999999993975e+02 -2.141283551246671302e-02
1.738749999999993747e+02 -2.131582874274139117e-02
1.738999999999993804e+02 -2.122083057821962798e-02
1.739249999999993861e+02 -2.112784551352776125e-02
1.739499999999993918e+02 -2.103687792518440375e-02
1.739749999999993975e+02 -2.094793207076937891e-02
1.739999999999993747e+02 -2.086101208811509330e-02
1.740249999999993804e+02 -2.077612199452437761e-02
1.740499999999993861e+02 -2.069326568601355734e-02
1.740749999999993918e+02 -2.061244693658146124e-02
1.740999999999993975e+02 -2.053366939750475573e-02
1.741249999999993747e+02 -2.045693659665889438e-02
1.741499999999993804e+02 -2.038225193786809622e-02
1.741749999999993861e+02 -2.030961870028008889e-02
1.741999999999993918e+02 -2.023904003776978364e-02
1.742249999999993975e+02 -2.017051897836868307e-02
1.742499999999993747e+02 -2.010405842372559038e-02
1.742749999999993804e+02 -2.003966114859166356e-02
1.742999999999993861e+02 -1.997732980033500166e-02
1.743249999999993918e+02 -1.991706689848555048e-02
1.743499999999993975e+02 -1.985887483430635175e-02
1.743749999999993747e+02 -1.980275587039399474e-02
1.743999999999993804e+02 -1.974871214030896396e-02
1.744249999999993861e+02 -1.969674564823494997e-02
1.744499999999993918e+02 -1.964685826866706397e-02
1.744749999999993975e+02 -1.959905174612895998e-02
1.744999999999993747e+02 -1.955332769492067191e-02
1.745249999999993804e+02 -1.950968759889483428e-02
1.745499999999993861e+02 -1.946813281126394402e-02
1.745749999999993918e+02 -1.942866455443562068e-02
1.745999999999993975e+02 -1.939128391987859912e-02
1.746249999999993747e+02 -1.935599186801921154e-02
1.746499999999993804e+02 -1.932278922816526093e-02
1.746749999999993861e+02 -1.929167669846307276e-02
1.746999999999993918e+02 -1.926265484588095267e-02
1.747249999999993690e+02 -1.923572410622517367e-02
1.747499999999993747e+02 -1.921088478418382650e-02
1.747749999999993804e+02 -1.918813705340101372e-02
1.747999999999993861e+02 -1.916748095658106152e-02
1.748249999999993918e+02 -1.914891640562117400e-02
1.748499999999993690e+02 -1.913244318177487885e-02
1.748749999999993747e+02 -1.911806093584297178e-02
1.748999999999993804e+02 -1.910576918839598098e-02
1.749249999999993861e+02 -1.909556733002322482e-02
1.749499999999993918e+02 -1.908745462161268516e-02
1.749749999999993690e+02 -1.908143019465841778e-02
1.749999999999993747e+02 -1.907749305159738354e-02
1.750249999999993804e+02 -1.907564206617327549e-02
1.750499999999993861e+02 -1.907587598383034613e-02
1.750749999999993918e+02 -1.907819342213363037e-02
1.750999999999993690e+02 -1.908259287121779821e-02
1.751249999999993747e+02 -1.908907269426294781e-02
1.751499999999993804e+02 -1.909763112799734569e-02
1.751749999999993861e+02 -1.910826628322878293e-02
1.751999999999993918e+02 -1.912097614539920790e-02
1.752249999999993690e+02 -1.913575857517049381e-02
1.752499999999993747e+02 -1.915261130903146355e-02
1.752749999999993804e+02 -1.917153195993389833e-02
1.752999999999993861e+02 -1.919251801795281501e-02
1.753249999999993918e+02 -1.921556685097174783e-02
1.753499999999993690e+02 -1.924067570539329114e-02
1.753749999999993747e+02 -1.926784170687327602e-02
1.753999999999993804e+02 -1.929706186108080812e-02
1.754249999999993861e+02 -1.932833305447842487e-02
1.754499999999993918e+02 -1.936165205512999088e-02
1.754749999999993690e+02 -1.939701551352815412e-02
1.754999999999993747e+02 -1.943441996344598410e-02
1.755249999999993804e+02 -1.947386182280930883e-02
1.755499999999993861e+02 -1.951533739459317129e-02
1.755749999999993918e+02 -1.955884286773618488e-02
1.755999999999993690e+02 -1.960437431807881409e-02
1.756249999999993747e+02 -1.965192770932034858e-02
1.756499999999993804e+02 -1.970149889399668008e-02
1.756749999999993861e+02 -1.975308361447632860e-02
1.756999999999993918e+02 -1.980667750397719848e-02
1.757249999999993690e+02 -1.986227608760100447e-02
1.757499999999993747e+02 -1.991987478338533984e-02
1.757749999999993804e+02 -1.997946890337501044e-02
1.757999999999993861e+02 -2.004105365470872091e-02
1.758249999999993918e+02 -2.010462414072370849e-02
1.758499999999993690e+02 -2.017017536207617312e-02
1.758749999999993747e+02 -2.023770221787750054e-02
1.758999999999993804e+02 -2.030719950684578209e-02
1.759249999999993861e+02 -2.037866192847221508e-02
1.759499999999993918e+02 -2.045208408420045448e-02
1.759749999999993690e+02 -2.052746047862296502e-02
1.759999999999993747e+02 -2.057703073744407418e-02
1.760249999999993804e+02 -2.061921049252063778e-02
1.760499999999993861e+02 -2.066339495789487612e-02
1.760749999999993918e+02 -2.070958074080000641e-02
1.760999999999993690e+02 -2.075776433565480056e-02
1.761249999999993747e+02 -2.080068363273090623e-02
1.761499999999993804e+02 -2.074316498061766489e-02
1.761749999999993861e+02 -2.068769107699188967e-02
1.761999999999993634e+02 -2.061828795230958092e-02
1.762249999999993690e+02 -2.050261682686129600e-02
1.762499999999993747e+02 -2.038887493399700254e-02
1.762749999999993804e+02 -2.027706823985579374e-02
1.762999999999993861e+02 -2.016720261290871202e-02
1.763249999999993634e+02 -2.005928382281937927e-02
1.763499999999993690e+02 -1.995331753931594426e-02
1.763749999999993747e+02 -1.984930933108418338e-02
1.763999999999993804e+02 -1.974900211407330103e-02
1.764249999999993861e+02 -1.968462109780654348e-02
1.764499999999993634e+02 -1.962344468978026446e-02
1.764749999999993690e+02 -1.956425597499663813e-02
1.764999999999993747e+02 -1.950705991353027940e-02
1.765249999999993804e+02 -1.945186136310986247e-02
1.765499999999993861e+02 -1.939866507801440987e-02
1.765749999999993634e+02 -1.934747570798528091e-02
1.765999999999993690e+02 -1.929829779715521235e-02
1.766249999999993747e+02 -1.925113578299280509e-02
1.766499999999993804e+02 -1.920599399526758122e-02
1.766749999999993861e+02 -1.916287665502901250e-02
1.766999999999993634e+02 -1.912178787360628573e-02
1.767249999999993690e+02 -1.908273165162734791e-02
1.767499999999993747e+02 -1.904571187805434787e-02
1.767749999999993804e+02 -1.901073232924211168e-02
1.767999999999993861e+02 -1.897779666801388890e-02
1.768249999999993634e+02 -1.894690844276001804e-02
1.768499999999993690e+02 -1.891807108655567393e-02
1.768749999999993747e+02 -1.889128791630031307e-02
1.768999999999993804e+02 -1.886656213188021153e-02
1.769249999999993861e+02 -1.884389681535113617e-02
1.769499999999993634e+02 -1.882329493014552393e-02
1.769749999999993690e+02 -1.880475932030051950e-02
1.769999999999993747e+02 -1.878829270971146478e-02
1.770249999999993804e+02 -1.877389770140711761e-02
1.770499999999993861e+02 -1.876157677685014527e-02
1.770749999999993634e+02 -1.875133229526198750e-02
1.770999999999993690e+02 -1.874316649297078433e-02
1.771249999999993747e+02 -1.873708148278650787e-02
1.771499999999993804e+02 -1.873307925340006105e-02
1.771749999999993861e+02 -1.873116166880880659e-02
1.771999999999993634e+02 -1.873133046776646188e-02
1.772249999999993690e+02 -1.873358726326166887e-02
1.772499999999993747e+02 -1.873793354202058989e-02
1.772749999999993804e+02 -1.874437066403816451e-02
1.772999999999993861e+02 -1.875289986213520346e-02
1.773249999999993634e+02 -1.876352224154291190e-02
1.773499999999993690e+02 -1.877623877951537998e-02
1.773749999999993747e+02 -1.879105032496878810e-02
1.773999999999993804e+02 -1.880795759815010945e-02
1.774249999999993861e+02 -1.882696119033125046e-02
1.774499999999993634e+02 -1.884806156353472859e-02
1.774749999999993690e+02 -1.887125905028483319e-02
1.774999999999993747e+02 -1.889655385338928281e-02
1.775249999999993804e+02 -1.892394604574770475e-02
1.775499999999993861e+02 -1.895343557019170053e-02
1.775749999999993634e+02 -1.898502223935062336e-02
1.775999999999993690e+02 -1.901870573554865010e-02
1.776249999999993747e+02 -1.905448561072997649e-02
1.776499999999993804e+02 -1.909236128641404739e-02
1.776749999999993861e+02 -1.913233205367817491e-02
1.776999999999993634e+02 -1.917439707317183245e-02
1.777249999999993690e+02 -1.921855537515862813e-02
1.777499999999993747e+02 -1.926480585958715783e-02
1.777749999999993804e+02 -1.931314729619405465e-02
1.777999999999993861e+02 -1.936357832463177914e-02
1.778249999999993634e+02 -1.941609745463049666e-02
1.778499999999993690e+02 -1.947070306618530269e-02
1.778749999999993747e+02 -1.952739340977523164e-02
1.778999999999993804e+02 -1.958616660660982001e-02
1.779249999999993577e+02 -1.964702064890523972e-02
1.779499999999993634e+02 -1.970995340019019923e-02
1.779749999999993690e+02 -1.977496259563837205e-02
1.779999999999993747e+02 -1.984204584243233829e-02
1.780249999999993804e+02 -1.991120062015398068e-02
1.780499999999993577e+02 -1.998242428120447500e-02
1.780749999999993634e+02 -2.005571405125168571e-02
1.780999999999993690e+02 -2.013106702970650017e-02
1.781249999999993747e+02 -2.020848019022652639e-02
1.781499999999993804e+02 -2.028795038124662012e-02
1.781749999999993577e+02 -2.036947432653936352e-02
1.781999999999993634e+02 -2.045304862579998620e-02
1.782249999999993690e+02 -2.053866975526008262e-02
1.782499999999993747e+02 -2.062633406832686117e-02
1.782749999999993804e+02 -2.071603779625002043e-02
1.782999999999993577e+02 -2.080777704881458384e-02
1.783249999999993634e+02 -2.090154781505804138e-02
1.783499999999993690e+02 -2.099734596401576017e-02
1.783749999999993747e+02 -2.109516724548947050e-02
1.783999999999993804e+02 -2.119500729084213692e-02
1.784249999999993577e+02 -2.129686161381599135e-02
1.784499999999993634e+02 -2.140072561137680227e-02
1.784749999999993690e+02 -2.150659456458050081e-02
1.784999999999993747e+02 -2.161446363946350688e-02
1.785249999999993804e+02 -2.172432788795739325e-02
1.785499999999993577e+02 -2.173407443115143653e-02
1.785749999999993634e+02 -2.167988485882034813e-02
1.785999999999993690e+02 -2.162772444663741550e-02
1.786249999999993747e+02 -2.157759616826977062e-02
1.786499999999993804e+02 -2.152950287684587960e-02
1.786749999999993577e+02 -2.148344730435837457e-02
1.786999999999993634e+02 -2.143943206108923222e-02
1.787249999999993690e+02 -2.139745963506396384e-02
1.787499999999993747e+02 -2.135753239153007424e-02
1.787749999999993804e+02 -2.131965257246280776e-02
1.787999999999993577e+02 -2.128382229609784154e-02
1.788249999999993634e+02 -2.125004355648963533e-02
1.788499999999993690e+02 -2.121831822309855342e-02
1.788749999999993747e+02 -2.118864804040322333e-02
1.788999999999993804e+02 -2.116103462754290523e-02
1.789249999999993577e+02 -2.113547947798451523e-02
1.789499999999993634e+02 -2.111198395922028043e-02
1.789749999999993690e+02 -2.109054931249117540e-02
1.789999999999993747e+02 -2.107117665253908922e-02
1.790249999999993804e+02 -2.105386696738788602e-02
1.790499999999993577e+02 -2.103862111815117675e-02
1.790749999999993634e+02 -2.102543983886961954e-02
1.790999999999993690e+02 -2.101432373637610040e-02
1.791249999999993747e+02 -2.100527329018966882e-02
1.791499999999993804e+02 -2.099828885243708657e-02
1.791749999999993577e+02 -2.099337064780435608e-02
1.791999999999993634e+02 -2.099051877351553602e-02
1.792249999999993690e+02 -2.098973319933959691e-02
1.792499999999993747e+02 -2.099101376762891810e-02
1.792749999999993804e+02 -2.099436019338157475e-02
1.792999999999993577e+02 -2.099977206433648741e-02
1.793249999999993634e+02 -2.100724884109379104e-02
1.793499999999993690e+02 -2.101678985726524937e-02
1.793749999999993747e+02 -2.102839431965284472e-02
1.793999999999993520e+02 -2.104206130845461681e-02
1.794249999999993577e+02 -2.105778977749973163e-02
1.794499999999993634e+02 -2.107557855451006393e-02
1.794749999999993690e+02 -2.109542634139157172e-02
1.794999999999993747e+02 -2.111733171455134478e-02
1.795249999999993520e+02 -2.114129312524369239e-02
1.795499999999993577e+02 -2.116730889994226927e-02
1.795749999999993634e+02 -2.119537724074086610e-02
1.795999999999993690e+02 -2.122549622578009942e-02
1.796249999999993747e+02 -2.125766380970105576e-02
1.796499999999993520e+02 -2.129187782412555324e-02
1.796749999999993577e+02 -2.132813597816321516e-02
1.796999999999993634e+02 -2.136643585894364844e-02
1.797249999999993690e+02 -2.140677493217591279e-02
1.797499999999993747e+02 -2.144915054273130450e-02
1.797749999999993520e+02 -2.149355991525446485e-02
1.797999999999993577e+02 -2.154000015479656804e-02
1.798249999999993634e+02 -2.158846824747499143e-02
1.798499999999993690e+02 -2.163896106115651904e-02
1.798749999999993747e+02 -2.169147534616646528e-02
1.798999999999993520e+02 -2.174600773601784859e-02
1.799249999999993577e+02 -2.180255474816802583e-02
1.799499999999993634e+02 -2.186111278479616060e-02
1.799749999999993690e+02 -2.192167813360349979e-02
1.799999999999993747e+02 -2.195660052316994112e-02
1.800249999999993520e+02 -2.197948812531345594e-02
1.800499999999993577e+02 -2.200440770232559365e-02
1.800749999999993634e+02 -2.203135696196808005e-02
1.800999999999993690e+02 -2.206033349261232387e-02
1.801249999999993747e+02 -2.209133476381881095e-02
1.801499999999993520e+02 -2.203204555415041316e-02
1.801749999999993577e+02 -2.195527716554261308e-02
1.801999999999993634e+02 -2.188055187104854388e-02
1.802249999999993690e+02 -2.180787201775053266e-02
1.802499999999993747e+02 -2.173723982816360215e-02
1.802749999999993520e+02 -2.166565100049376927e-02
1.802999999999993577e+02 -2.158925175248883194e-02
1.803249999999993634e+02 -2.151435929197499999e-02
1.803499999999993690e+02 -2.144146050938165043e-02
1.803749999999993747e+02 -2.137055979372400744e-02
1.803999999999993520e+02 -2.130166142366309023e-02
1.804249999999993577e+02 -2.123476956660013890e-02
1.804499999999993634e+02 -2.116988827779640175e-02
1.804749999999993690e+02 -2.110702149950990925e-02
1.804999999999993747e+02 -2.104617306015607245e-02
1.805249999999993520e+02 -2.098734667349098568e-02
1.805499999999993577e+02 -2.093054593781444941e-02
1.805749999999993634e+02 -2.087577433520020412e-02
1.805999999999993690e+02 -2.082303523074421209e-02
1.806249999999993747e+02 -2.077233187184008081e-02
1.806499999999993520e+02 -2.072366738747761714e-02
1.806749999999993577e+02 -2.067704478756359279e-02
1.806999999999993634e+02 -2.063246696227001228e-02
1.807249999999993690e+02 -2.058993668140364844e-02
1.807499999999993747e+02 -2.054945659380463807e-02
1.807749999999993520e+02 -2.051102922676601922e-02
1.807999999999993577e+02 -2.047465698548240481e-02
1.808249999999993634e+02 -2.044034215252246364e-02
1.808499999999993690e+02 -2.040808688732781428e-02
1.808749999999993747e+02 -2.037789322573893905e-02
1.808999999999993520e+02 -2.034976307954727490e-02
1.809249999999993577e+02 -2.032369823607222542e-02
1.809499999999993634e+02 -2.029970035776943946e-02
1.809749999999993690e+02 -2.027777098186074253e-02
1.809999999999993747e+02 -2.025791151999570619e-02
1.810249999999993520e+02 -2.024012325793813835e-02
1.810499999999993577e+02 -2.022440735528152275e-02
1.810749999999993634e+02 -2.021076484519116270e-02
1.810999999999993690e+02 -2.019919663417513167e-02
1.811249999999993463e+02 -2.018970350188173044e-02
1.811499999999993520e+02 -2.018228610092681272e-02
1.811749999999993577e+02 -2.017694495674798513e-02
1.811999999999993634e+02 -2.017368046748687499e-02
1.812249999999993690e+02 -2.017249290390029509e-02
1.812499999999993463e+02 -2.017338240929980944e-02
1.812749999999993520e+02 -2.017634899951862779e-02
1.812999999999993577e+02 -2.018139256290765737e-02
1.813249999999993634e+02 -2.018851286035934847e-02
1.813499999999993690e+02 -2.019770952536071446e-02
1.813749999999993463e+02 -2.020898206407368072e-02
1.813999999999993520e+02 -2.022232985544367145e-02
1.814249999999993577e+02 -2.023775215133771441e-02
1.814499999999993634e+02 -2.025524807670898292e-02
1.814749999999993690e+02 -2.027481662979032165e-02
1.814999999999993463e+02 -2.029645668231537525e-02
1.815249999999993520e+02 -2.032016697976870429e-02
1.815499999999993577e+02 -2.034594614166152990e-02
1.815749999999993634e+02 -2.037379266183692028e-02
1.815999999999993690e+02 -2.040370490880162591e-02
1.816249999999993463e+02 -2.043568112608590628e-02
1.816499999999993520e+02 -2.046971943262920063e-02
1.816749999999993577e+02 -2.050581782319397389e-02
1.816999999999993634e+02 -2.054397416880686042e-02
1.817249999999993690e+02 -2.058418621722394454e-02
1.817499999999993463e+02 -2.062645159342517756e-02
1.817749999999993520e+02 -2.067076780013325094e-02
1.817999999999993577e+02 -2.071713221835927779e-02
1.818249999999993634e+02 -2.076554210797227837e-02
1.818499999999993690e+02 -2.081599460829819739e-02
1.818749999999993463e+02 -2.086848673873830176e-02
1.818999999999993520e+02 -2.092301539941773120e-02
1.819249999999993577e+02 -2.097957737185471641e-02
1.819499999999993634e+02 -2.103816931965679649e-02
1.819749999999993690e+02 -2.109878778923874112e-02
1.819999999999993463e+02 -2.116142921056590048e-02
1.820249999999993520e+02 -2.122608989791948536e-02
1.820499999999993577e+02 -2.129276605068558884e-02
1.820749999999993634e+02 -2.136145375416613132e-02
1.820999999999993690e+02 -2.143214898041276989e-02
1.821249999999993463e+02 -2.150484758908181165e-02
1.821499999999993520e+02 -2.157954532831162300e-02
1.821749999999993577e+02 -2.165623783561923532e-02
1.821999999999993634e+02 -2.173492063882061925e-02
1.822249999999993690e+02 -2.181558915696791071e-02
1.822499999999993463e+02 -2.189823870130914660e-02
1.822749999999993520e+02 -2.197904363512200379e-02
1.822999999999993577e+02 -2.196507786688656899e-02
1.823249999999993634e+02 -2.194668215428562455e-02
1.823499999999993690e+02 -2.193032091151979335e-02
1.823749999999993463e+02 -2.191599582888430903e-02
1.823999999999993520e+02 -2.190370847544249183e-02
1.824249999999993577e+02 -2.189346029861278381e-02
1.824499999999993634e+02 -2.188525262378111444e-02
1.824749999999993690e+02 -2.187908665394050489e-02
1.824999999999993463e+02 -2.187496346935589170e-02
1.825249999999993520e+02 -2.187288402725553679e-02
1.825499999999993577e+02 -2.187284916154939515e-02
1.825749999999993634e+02 -2.187485958257410004e-02
1.825999999999993406e+02 -2.187891587686470810e-02
1.826249999999993463e+02 -2.188501850695378712e-02
1.826499999999993520e+02 -2.189316781119672595e-02
1.826749999999993577e+02 -2.190336400362582689e-02
1.826999999999993634e+02 -2.191560717382982568e-02
1.827249999999993406e+02 -2.192989728686275258e-02
1.827499999999993463e+02 -2.194623418317825578e-02
1.827749999999993520e+02 -2.196461757859279051e-02
1.827999999999993577e+02 -2.198504706427617528e-02
1.828249999999993634e+02 -2.200752210676838044e-02
1.828499999999993406e+02 -2.203204204802641786e-02
1.828749999999993463e+02 -2.205860610549593634e-02
1.828999999999993520e+02 -2.208721337221213055e-02
1.829249999999993577e+02 -2.211786281692763520e-02
1.829499999999993634e+02 -2.215055328426812978e-02
1.829749999999993406e+02 -2.218528349491391549e-02
1.829999999999993463e+02 -2.222205204581174237e-02
1.830249999999993520e+02 -2.226085741041093288e-02
1.830499999999993577e+02 -2.230169793892811461e-02
1.830749999999993634e+02 -2.234457185863837972e-02
1.830999999999993406e+02 -2.238947727419491815e-02
1.831249999999993463e+02 -2.243641216797257268e-02
1.831499999999993520e+02 -2.248537440044094671e-02
1.831749999999993577e+02 -2.253636171056228737e-02
1.831999999999993634e+02 -2.258937171621593423e-02
1.832249999999993406e+02 -2.264440191464993368e-02
1.832499999999993463e+02 -2.270144968295689791e-02
1.832749999999993520e+02 -2.276051227857680756e-02
1.832999999999993577e+02 -2.282158683982589420e-02
1.833249999999993634e+02 -2.288467038644835874e-02
1.833499999999993406e+02 -2.294975982019628255e-02
1.833749999999993463e+02 -2.301685192543246813e-02
1.833999999999993520e+02 -2.308594336975737515e-02
1.834249999999993577e+02 -2.315703070466238606e-02
1.834499999999993634e+02 -2.323011036620531086e-02
1.834749999999993406e+02 -2.330517867571037932e-02
1.834999999999993463e+02 -2.337081884237774201e-02
1.835249999999993520e+02 -2.324424702821141844e-02
1.835499999999993577e+02 -2.311883883627607883e-02
1.835749999999993634e+02 -2.299539177663369877e-02
1.835999999999993406e+02 -2.287391115285561036e-02
1.836249999999993463e+02 -2.275440215839768035e-02
1.836499999999993520e+02 -2.263686987564639264e-02
1.836749999999993577e+02 -2.252131927499060465e-02
1.836999999999993634e+02 -2.240775521391231637e-02
1.837249999999993406e+02 -2.229618243610238457e-02
1.837499999999993463e+02 -2.218660557059797672e-02
1.837749999999993520e+02 -2.207902913094477587e-02
1.837999999999993577e+02 -2.197345751438180977e-02
1.838249999999993634e+02 -2.186989500105100681e-02
1.838499999999993406e+02 -2.176834575323175966e-02
1.838749999999993463e+02 -2.166881381459852610e-02
1.838999999999993520e+02 -2.157130310950599802e-02
1.839249999999993577e+02 -2.147581744229712722e-02
1.839499999999993634e+02 -2.138236049663890664e-02
1.839749999999993406e+02 -2.129093583488289934e-02
1.839999999999993463e+02 -2.120154689745186449e-02
1.840249999999993520e+02 -2.111419700225384416e-02
1.840499999999993577e+02 -2.102888934412119881e-02
1.840749999999993634e+02 -2.094562699427886948e-02
1.840999999999993406e+02 -2.086441289983783851e-02
1.841249999999993463e+02 -2.078524988331539522e-02
1.841499999999993520e+02 -2.070814064218602299e-02
1.841749999999993577e+02 -2.063308774845618032e-02
1.841999999999993634e+02 -2.056009364826891922e-02
1.842249999999993406e+02 -2.048916066153610299e-02
1.842499999999993463e+02 -2.042029098159899719e-02
1.842749999999993520e+02 -2.035348667491561694e-02
1.842999999999993577e+02 -2.028874968077894192e-02
1.843249999999993349e+02 -2.021021836033079846e-02
1.843499999999993406e+02 -2.001202612848922494e-02
1.843749999999993463e+02 -1.981578874991191466e-02
1.843999999999993520e+02 -1.962151400424144015e-02
1.844249999999993577e+02 -1.942920956439780564e-02
1.844499999999993349e+02 -1.923888299528259474e-02
1.844749999999993406e+02 -1.905054175250226953e-02
1.844999999999993463e+02 -1.886419318111581464e-02
1.845249999999993520e+02 -1.867984451440190402e-02
1.845499999999993577e+02 -1.849750287264790433e-02
1.845749999999993349e+02 -1.831717526196365714e-02
1.845999999999993406e+02 -1.813886857311331272e-02
1.846249999999993463e+02 -1.796258958037819445e-02
1.846499999999993520e+02 -1.778834494043609812e-02
1.846749999999993577e+02 -1.761614119126919328e-02
1.846999999999993349e+02 -1.744598475109599561e-02
1.847249999999993406e+02 -1.727788191732594972e-02
1.847499999999993463e+02 -1.711183886554392200e-02
1.847749999999993520e+02 -1.694786164851725188e-02
1.847999999999993577e+02 -1.678595619522993757e-02
1.848249999999993349e+02 -1.662612830994345328e-02
1.848499999999993406e+02 -1.646838367128501679e-02
1.848749999999993463e+02 -1.631272783136323776e-02
1.848999999999993520e+02 -1.615916621491049476e-02
1.849249999999993577e+02 -1.600771698186764444e-02
1.849499999999993349e+02 -1.585838437171579671e-02
1.849749999999993406e+02 -1.571114622766102073e-02
1.849999999999993463e+02 -1.556600776865405683e-02
1.850249999999993520e+02 -1.542297408503670066e-02
1.850499999999993577e+02 -1.528205013777405794e-02
1.850749999999993349e+02 -1.514324075771553840e-02
1.850999999999993406e+02 -1.500655064488516308e-02
1.851249999999993463e+02 -1.487198436780193776e-02
1.851499999999993520e+02 -1.473954636282717549e-02
1.851749999999993577e+02 -1.460924093354380379e-02
1.851999999999993349e+02 -1.448107225016508938e-02
1.852249999999993406e+02 -1.435504434897088948e-02
1.852499999999993463e+02 -1.423116113177877451e-02
1.852749999999993520e+02 -1.410942636544085249e-02
1.852999999999993577e+02 -1.398984368137365722e-02
1.853249999999993349e+02 -1.387241657511771586e-02
1.853499999999993406e+02 -1.375714840592881169e-02
1.853749999999993463e+02 -1.364404239639932861e-02
1.853999999999993520e+02 -1.353310163211045476e-02
1.854249999999993577e+02 -1.342432906131525022e-02
1.854499999999993349e+02 -1.331772749465496772e-02
1.854749999999993406e+02 -1.321329960490271078e-02
1.854999999999993463e+02 -1.311104792674140478e-02
1.855249999999993520e+02 -1.301097485657161379e-02
1.855499999999993577e+02 -1.291308265235139793e-02
1.855749999999993349e+02 -1.281737343346600090e-02
1.855999999999993406e+02 -1.272384918062935584e-02
1.856249999999993463e+02 -1.263251173581755524e-02
1.856499999999993520e+02 -1.254336280223216152e-02
1.856749999999993577e+02 -1.245640394429517982e-02
1.856999999999993349e+02 -1.237163658767436586e-02
1.857249999999993406e+02 -1.228906201933963223e-02
1.857499999999993463e+02 -1.220868138765095201e-02
1.857749999999993520e+02 -1.213049570247563477e-02
1.857999999999993292e+02 -1.205450583533604347e-02
1.858249999999993349e+02 -1.198071251958848955e-02
1.858499999999993406e+02 -1.190911635063203640e-02
1.858749999999993463e+02 -1.183971778614633340e-02
1.858999999999993520e+02 -1.177251714636027430e-02
1.859249999999993292e+02 -1.170751461434957341e-02
1.859499999999993349e+02 -1.164471023636345220e-02
1.859749999999993406e+02 -1.158410392218151702e-02
1.859999999999993463e+02 -1.152569544549811136e-02
1.860249999999993520e+02 -1.146948444433646894e-02
1.860499999999993292e+02 -1.141547042148921901e-02
1.860749999999993349e+02 -1.136365274498974710e-02
1.860999999999993406e+02 -1.131403064860931652e-02
1.861249999999993463e+02 -1.126660323238153766e-02
1.861499999999993520e+02 -1.122136946315579684e-02
1.861749999999993292e+02 -1.117832817517488281e-02
1.861999999999993349e+02 -1.113747807068123097e-02
1.862249999999993406e+02 -1.109881772054877036e-02
1.862499999999993463e+02 -1.106234556493905334e-02
1.862749999999993520e+02 -1.102805991398553460e-02
1.862999999999993292e+02 -1.099595894850048487e-02
1.863249999999993349e+02 -1.096604072070767044e-02
1.863499999999993406e+02 -1.093830315499914711e-02
1.863749999999993463e+02 -1.091274404871554228e-02
1.863999999999993520e+02 -1.088936107295087642e-02
1.864249999999993292e+02 -1.086815177337894719e-02
1.864499999999993349e+02 -1.084911357110316527e-02
1.864749999999993406e+02 -1.083224376352920001e-02
1.864999999999993463e+02 -1.081753952525766824e-02
1.865249999999993520e+02 -1.080499790900009416e-02
1.865499999999993292e+02 -1.079461584651406937e-02
1.865749999999993349e+02 -1.078639014956041080e-02
1.865999999999993406e+02 -1.078031751087872581e-02
1.866249999999993463e+02 -1.077639450518348523e-02
1.866499999999993520e+02 -1.077461759017940730e-02
1.866749999999993292e+02 -1.077498310759400328e-02
1.866999999999993349e+02 -1.077748728422953974e-02
1.867249999999993406e+02 -1.078212623303227008e-02
1.867499999999993463e+02 -1.078889595417821708e-02
1.867749999999993520e+02 -1.079779233617655931e-02
1.867999999999993292e+02 -1.080881115698807855e-02
1.868249999999993349e+02 -1.082194808516053278e-02
1.868499999999993406e+02 -1.083719868097766416e-02
1.868749999999993463e+02 -1.085455839762406241e-02
1.868999999999993520e+02 -1.087402258236406551e-02
1.869249999999993292e+02 -1.089558647773359104e-02
1.869499999999993349e+02 -1.091924522274551057e-02
1.869749999999993406e+02 -1.094499385410844204e-02
1.869999999999993463e+02 -1.097282730745617954e-02
1.870249999999993520e+02 -1.100274041859023409e-02
1.870499999999993292e+02 -1.103472792473249309e-02
1.870749999999993349e+02 -1.106878446578968625e-02
1.870999999999993406e+02 -1.110490458562600133e-02
1.871249999999993463e+02 -1.114308273334785153e-02
1.871499999999993520e+02 -1.118331326459609878e-02
1.871749999999993292e+02 -1.122559044284688820e-02
1.871999999999993349e+02 -1.126990844072264276e-02
1.872249999999993406e+02 -1.131626134130778345e-02
1.872499999999993463e+02 -1.136464313947378388e-02
1.872749999999993520e+02 -1.141504774321033117e-02
1.872999999999993292e+02 -1.146746897496235366e-02
1.873249999999993349e+02 -1.152190057297366663e-02
1.873499999999993406e+02 -1.157833619263480898e-02
1.873749999999993463e+02 -1.163676940783627337e-02
1.873999999999993520e+02 -1.169719371232581795e-02
1.874249999999993292e+02 -1.175960252106995896e-02
1.874499999999993349e+02 -1.182398917161907662e-02
1.874749999999993406e+02 -1.189034692547432173e-02
1.874999999999993463e+02 -1.195866896945784255e-02
1.875249999999993236e+02 -1.202894841708559634e-02
1.875499999999993292e+02 -1.210117830994028587e-02
1.875749999999993349e+02 -1.217535161904668636e-02
1.875999999999993406e+02 -1.225146124624761600e-02
1.876249999999993463e+02 -1.232950002557903040e-02
1.876499999999993236e+02 -1.240946072464609549e-02
1.876749999999993292e+02 -1.249133604599993869e-02
1.876999999999993349e+02 -1.257511862850959478e-02
1.877249999999993406e+02 -1.266080104873671883e-02
1.877499999999993463e+02 -1.274837582230630741e-02
1.877749999999993236e+02 -1.283783540527576317e-02
1.877999999999993292e+02 -1.292917219550196971e-02
1.878249999999993349e+02 -1.302237853400442687e-02
1.878499999999993406e+02 -1.311744670632624191e-02
1.878749999999993463e+02 -1.321436894389057919e-02
1.878999999999993236e+02 -1.331313742535407928e-02
1.879249999999993292e+02 -1.341374427795463328e-02
1.879499999999993349e+02 -1.351618157885656549e-02
1.879749999999993406e+02 -1.362044135648775821e-02
1.879999999999993463e+02 -1.372651559187433763e-02
1.880249999999993236e+02 -1.383439621996879199e-02
1.880499999999993292e+02 -1.394407513097105540e-02
1.880749999999993349e+02 -1.405554417164483517e-02
1.880999999999993406e+02 -1.416879514662591939e-02
1.881249999999993463e+02 -1.428381981972515723e-02
1.881499999999993236e+02 -1.440060991522306225e-02
1.881749999999993292e+02 -1.451915711915767460e-02
1.881999999999993349e+02 -1.463945308060433589e-02
1.882249999999993406e+02 -1.476148941294781400e-02
1.882499999999993463e+02 -1.488525769514505159e-02
1.882749999999993236e+02 -1.501074947298246427e-02
1.882999999999993292e+02 -1.513795626032036351e-02
1.883249999999993349e+02 -1.526686954033225872e-02
1.883499999999993406e+02 -1.539748076673241699e-02
1.883749999999993463e+02 -1.552978136499454619e-02
1.883999999999993236e+02 -1.566376273356237872e-02
1.884249999999993292e+02 -1.579941624504946698e-02
1.884499999999993349e+02 -1.593673324742717404e-02
1.884749999999993406e+02 -1.607570506520638112e-02
1.884999999999993463e+02 -1.621632300060497564e-02
1.885249999999993236e+02 -1.635857833470745828e-02
1.885499999999993292e+02 -1.650955054684837345e-02
1.885749999999993349e+02 -1.662801658766428423e-02
1.885999999999993406e+02 -1.673975309361580566e-02
1.886249999999993463e+02 -1.685329181361110151e-02
1.886499999999993236e+02 -1.696862651406080488e-02
1.886749999999993292e+02 -1.708575088929324692e-02
1.886999999999993349e+02 -1.719917733378903760e-02
1.887249999999993406e+02 -1.726089477701157199e-02
1.887499999999993463e+02 -1.724736776734024299e-02
1.887749999999993236e+02 -1.712347690421277269e-02
1.887999999999993292e+02 -1.697147072497380560e-02
1.888249999999993349e+02 -1.675803155325805704e-02
1.888499999999993406e+02 -1.654622522839063400e-02
1.888749999999993463e+02 -1.633643918934180733e-02
1.888999999999993236e+02 -1.616111635443401653e-02
1.889249999999993292e+02 -1.598981282281675131e-02
1.889499999999993349e+02 -1.582011868654062056e-02
1.889749999999993406e+02 -1.565204274573850363e-02
1.889999999999993179e+02 -1.548559377419448865e-02
1.890249999999993236e+02 -1.532081076381543693e-02
1.890499999999993292e+02 -1.517702052572170862e-02
1.890749999999993349e+02 -1.504224729096478516e-02
1.890999999999993406e+02 -1.490915506643708879e-02
1.891249999999993179e+02 -1.477775245377329835e-02
1.891499999999993236e+02 -1.464804802697291727e-02
1.891749999999993292e+02 -1.452005033117648516e-02
1.891999999999993349e+02 -1.439376788143302902e-02
1.892249999999993406e+02 -1.426920916145753976e-02
1.892499999999993179e+02 -1.414638262237838742e-02
1.892749999999993236e+02 -1.402529668147712259e-02
1.892999999999993292e+02 -1.390595972091943425e-02
1.893249999999993349e+02 -1.378838008647727438e-02
1.893499999999993406e+02 -1.367256608624277739e-02
1.893749999999993179e+02 -1.355852598933495606e-02
1.893999999999993236e+02 -1.344626802459719141e-02
1.894249999999993292e+02 -1.333580037929018788e-02
1.894499999999993349e+02 -1.322713119777444574e-02
1.894749999999993406e+02 -1.312026858018928120e-02
1.894999999999993179e+02 -1.301539777033403934e-02
1.895249999999993236e+02 -1.291862523424074788e-02
1.895499999999993292e+02 -1.282490004956183920e-02
1.895749999999993349e+02 -1.273302401883618165e-02
1.895999999999993406e+02 -1.264300498949743820e-02
1.896249999999993179e+02 -1.255485075734456661e-02
1.896499999999993236e+02 -1.246856906517483134e-02
1.896749999999993292e+02 -1.238416760141410750e-02
1.896999999999993349e+02 -1.230165399874085311e-02
1.897249999999993406e+02 -1.222103583270642627e-02
1.897499999999993179e+02 -1.214232062035280196e-02
1.897749999999993236e+02 -1.206551581882426595e-02
1.897999999999993292e+02 -1.199062882398006270e-02
1.898249999999993349e+02 -1.191766696900058500e-02
1.898499999999993406e+02 -1.184663752299389486e-02
1.898749999999993179e+02 -1.177754768959914967e-02
1.898999999999993236e+02 -1.171040460558945250e-02
1.899249999999993292e+02 -1.164521533947347233e-02
1.899499999999993349e+02 -1.158198689009578772e-02
1.899749999999993406e+02 -1.152072618523840297e-02
1.899999999999993179e+02 -1.146144008022174920e-02
1.900249999999993236e+02 -1.140413535650617455e-02
1.900499999999993292e+02 -1.134881872029568951e-02
1.900749999999993349e+02 -1.129549680114198991e-02
1.900999999999993406e+02 -1.124417615055166818e-02
1.901249999999993179e+02 -1.119486324059581171e-02
1.901499999999993236e+02 -1.114756446252137406e-02
1.901749999999993292e+02 -1.110228612536835226e-02
1.901999999999993349e+02 -1.105903445458844211e-02
1.902249999999993406e+02 -1.101781559066997672e-02
1.902499999999993179e+02 -1.097863558776690507e-02
1.902749999999993236e+02 -1.094150041233327153e-02
1.902999999999993292e+02 -1.090641594176376510e-02
1.903249999999993349e+02 -1.087338796304100803e-02
1.903499999999993406e+02 -1.084242217138798973e-02
1.903749999999993179e+02 -1.081352416893121421e-02
1.903999999999993236e+02 -1.078669946336787561e-02
1.904249999999993292e+02 -1.076195346664533467e-02
1.904499999999993349e+02 -1.073929149364503607e-02
1.904749999999993406e+02 -1.071871876088087081e-02
1.904999999999993179e+02 -1.070024038520307579e-02
1.905249999999993236e+02 -1.068386138251592107e-02
1.905499999999993292e+02 -1.066958666650338894e-02
1.905749999999993349e+02 -1.065742104736945063e-02
1.905999999999993406e+02 -1.064736923058792750e-02
1.906249999999993179e+02 -1.063943581566587082e-02
1.906499999999993236e+02 -1.063362529491993294e-02
1.906749999999993292e+02 -1.062994205226648094e-02
1.906999999999993349e+02 -1.062839036202509711e-02
1.907249999999993122e+02 -1.062897438773786549e-02
1.907499999999993179e+02 -1.063169818100237127e-02
1.907749999999993236e+02 -1.063656568032155664e-02
1.907999999999993292e+02 -1.064358070996910405e-02
1.908249999999993349e+02 -1.065274697887132367e-02
1.908499999999993122e+02 -1.066406807950671769e-02
1.908749999999993179e+02 -1.067754748682325436e-02
1.908999999999993236e+02 -1.069318855717287138e-02
1.909249999999993292e+02 -1.071099452726608468e-02
1.909499999999993349e+02 -1.073096851314444579e-02
1.909749999999993122e+02 -1.075311350917331800e-02
1.909999999999993179e+02 -1.077743238705509629e-02
1.910249999999993236e+02 -1.080392789486206082e-02
1.910499999999993292e+02 -1.083260265609159272e-02
1.910749999999993349e+02 -1.086345916874177121e-02
1.910999999999993122e+02 -1.089649980440943362e-02
1.911249999999993179e+02 -1.093172680741175996e-02
1.911499999999993236e+02 -1.096914229392883557e-02
1.911749999999993292e+02 -1.100874825117099075e-02
1.911999999999993349e+02 -1.105054653656992354e-02
1.912249999999993122e+02 -1.109453887699322731e-02
1.912499999999993179e+02 -1.114072686798481260e-02
1.912749999999993236e+02 -1.118911197302968619e-02
1.912999999999993292e+02 -1.123969552284320890e-02
1.913249999999993349e+02 -1.129247871468863455e-02
1.913499999999993122e+02 -1.134746261171927333e-02
1.913749999999993179e+02 -1.140464814234753294e-02
1.913999999999993236e+02 -1.146403609964122099e-02
1.914249999999993292e+02 -1.152562714074679973e-02
1.914499999999993349e+02 -1.158942178634127414e-02
1.914749999999993122e+02 -1.165542042011109662e-02
1.914999999999993179e+02 -1.172362328826048045e-02
1.915249999999993236e+02 -1.179403049904713223e-02
1.915499999999993292e+02 -1.186664202234845658e-02
1.915749999999993349e+02 -1.194145768925570540e-02
1.915999999999993122e+02 -1.201847719169861148e-02
1.916249999999993179e+02 -1.209770008210014382e-02
1.916499999999993236e+02 -1.217912577305967081e-02
1.916749999999993292e+02 -1.226275353706790874e-02
1.916999999999993349e+02 -1.234858250625310745e-02
1.917249999999993122e+02 -1.243661167215496903e-02
1.917499999999993179e+02 -1.252683988553379008e-02
1.917749999999993236e+02 -1.261926585620700390e-02
1.917999999999993292e+02 -1.271388815291903292e-02
1.918249999999993349e+02 -1.281070520324181956e-02
1.918499999999993122e+02 -1.290971529350792672e-02
1.918749999999993179e+02 -1.301091656877475383e-02
1.918999999999993236e+02 -1.311430703282010814e-02
1.919249999999993292e+02 -1.321988454817035925e-02
1.919499999999993349e+02 -1.332764683616111979e-02
1.919749999999993122e+02 -1.343759147702955348e-02
1.919999999999993179e+02 -1.354971591003810601e-02
1.920249999999993236e+02 -1.366401743363236145e-02
1.920499999999993292e+02 -1.378049320562867684e-02
1.920749999999993349e+02 -1.389914024343623204e-02
1.920999999999993122e+02 -1.401995542431064973e-02
1.921249999999993179e+02 -1.414293548563930018e-02
1.921499999999993236e+02 -1.426807702525960224e-02
1.921749999999993292e+02 -1.439537650180832545e-02
1.921999999999993065e+02 -1.452483023510408103e-02
1.922249999999993122e+02 -1.465643440656291471e-02
1.922499999999993179e+02 -1.479018505964171080e-02
1.922749999999993236e+02 -1.492607810031781543e-02
1.922999999999993292e+02 -1.506410929759829063e-02
1.923249999999993065e+02 -1.520427428406017842e-02
1.923499999999993122e+02 -1.534656855642393611e-02
1.923749999999993179e+02 -1.549098747615592492e-02
1.923999999999993236e+02 -1.563752627010381660e-02
1.924249999999993292e+02 -1.578618003116093876e-02
1.924499999999993065e+02 -1.593694371896256859e-02
1.924749999999993122e+02 -1.608981216061270911e-02
1.924999999999993179e+02 -1.624478005144015108e-02
1.925249999999993236e+02 -1.640184195578299475e-02
1.925499999999993292e+02 -1.656099230780668993e-02
1.925749999999993065e+02 -1.672222541234748630e-02
1.925999999999993122e+02 -1.688553544578675139e-02
1.926249999999993179e+02 -1.705091645695270067e-02
1.926499999999993236e+02 -1.715201184945337395e-02
1.926749999999993292e+02 -1.725417423007268025e-02
1.926999999999993065e+02 -1.735844020545651567e-02
1.927249999999993122e+02 -1.746480634923489039e-02
1.927499999999993179e+02 -1.757326910275202464e-02
1.927749999999993236e+02 -1.768382477558139501e-02
1.927999999999993292e+02 -1.779646954606867865e-02
1.928249999999993065e+02 -1.791119946190465606e-02
1.928499999999993122e+02 -1.802801044072985595e-02
1.928749999999993179e+02 -1.814689827076416614e-02
1.928999999999993236e+02 -1.826785861147097595e-02
1.929249999999993292e+02 -1.839088699424601750e-02
1.929499999999993065e+02 -1.851597882313549617e-02
1.929749999999993122e+02 -1.864312937558603583e-02
1.929999999999993179e+02 -1.877233380321749120e-02
1.930249999999993236e+02 -1.890358713262735302e-02
1.930499999999993292e+02 -1.903688426622136831e-02
1.930749999999993065e+02 -1.917221998307004627e-02
1.930999999999993122e+02 -1.930958893979591723e-02
1.931249999999993179e+02 -1.944898567148119900e-02
1.931499999999993236e+02 -1.959040459260683389e-02
1.931749999999993292e+02 -1.973383999801459412e-02
1.931999999999993065e+02 -1.987928606389622460e-02
1.932249999999993122e+02 -2.002673684880452998e-02
1.932499999999993179e+02 -2.017618629469304994e-02
1.932749999999993236e+02 -2.032762822797585731e-02
1.932999999999993292e+02 -2.048105636061373080e-02
1.933249999999993065e+02 -2.061662224480188821e-02
1.933499999999993122e+02 -2.063188234559781842e-02
1.933749999999993179e+02 -2.064920517441781039e-02
1.933999999999993236e+02 -2.066859094662399157e-02
1.934249999999993292e+02 -2.069003974904426446e-02
1.934499999999993065e+02 -2.071355153984745512e-02
1.934749999999993122e+02 -2.073912614844722335e-02
1.934999999999993179e+02 -2.076676327543677120e-02
1.935249999999993236e+02 -2.079646249255030430e-02
1.935499999999993292e+02 -2.082822324265563504e-02
1.935749999999993065e+02 -2.086204483977500621e-02
1.935999999999993122e+02 -2.089792646913586974e-02
1.936249999999993179e+02 -2.093586718724982365e-02
1.936499999999993236e+02 -2.097586592202239225e-02
1.936749999999993292e+02 -2.101792147288997561e-02
1.936999999999993065e+02 -2.106203251098798593e-02
1.937249999999993122e+02 -2.110819757934673940e-02
1.937499999999993179e+02 -2.115641509311665461e-02
1.937749999999993236e+02 -2.120668333982335049e-02
1.937999999999993292e+02 -2.125900047965013223e-02
1.938249999999993065e+02 -2.131336454574995348e-02
1.938499999999993122e+02 -2.136977344458646649e-02
1.938749999999993179e+02 -2.142822495630310187e-02
1.938999999999993236e+02 -2.148871673512007738e-02
1.939249999999993008e+02 -2.155124630975986666e-02
1.939499999999993065e+02 -2.161581108390223452e-02
1.939749999999993122e+02 -2.168240833666344042e-02
1.939999999999993179e+02 -2.175103522310774945e-02
1.940249999999993236e+02 -2.182168877478138022e-02
1.940499999999993008e+02 -2.189436590027789634e-02
1.940749999999993065e+02 -2.196906338582871321e-02
1.940999999999993122e+02 -2.204577789591890061e-02
1.941249999999993179e+02 -2.212450597393196550e-02
1.941499999999993236e+02 -2.220524404281932346e-02
1.941749999999993008e+02 -2.228798840579572851e-02
1.941999999999993065e+02 -2.237273524706040115e-02
1.942249999999993122e+02 -2.245948063254328553e-02
1.942499999999993179e+02 -2.254822051067625552e-02
1.942749999999993236e+02 -2.263895071318879418e-02
1.942999999999993008e+02 -2.273166695592807734e-02
1.943249999999993065e+02 -2.271156821478264101e-02
1.943499999999993122e+02 -2.267247134883480092e-02
1.943749999999993179e+02 -2.263538518848212319e-02
1.943999999999993236e+02 -2.260031263444620131e-02
1.944249999999993008e+02 -2.256725646872016419e-02
1.944499999999993065e+02 -2.253621935391759631e-02
1.944749999999993122e+02 -2.250720383264870339e-02
1.944999999999993179e+02 -2.248021232691937987e-02
1.945249999999993236e+02 -2.245524713755750121e-02
1.945499999999993008e+02 -2.243231044366453958e-02
1.945749999999993065e+02 -2.241140430209232967e-02
1.945999999999993122e+02 -2.239253064694722226e-02
1.946249999999993179e+02 -2.237569128912052577e-02
1.946499999999993236e+02 -2.236088791584462873e-02
1.946749999999993008e+02 -2.234812209027818228e-02
1.946999999999993065e+02 -2.233739525111582899e-02
1.947249999999993122e+02 -2.232870871222801534e-02
1.947499999999993179e+02 -2.232206366232580494e-02
1.947749999999993236e+02 -2.231746116465541455e-02
1.947999999999993008e+02 -2.231490215671942667e-02
1.948249999999993065e+02 -2.231438745002644469e-02
1.948499999999993122e+02 -2.231591772986918354e-02
1.948749999999993179e+02 -2.231949355512943822e-02
1.948999999999993236e+02 -2.232511535811364245e-02
1.949249999999993008e+02 -2.233278344441495811e-02
1.949499999999993065e+02 -2.234249799280489321e-02
1.949749999999993122e+02 -2.235425905515301889e-02
1.949999999999993179e+02 -2.236806655637496935e-02
1.950249999999993236e+02 -2.238392029441142045e-02
1.950499999999993008e+02 -2.240181994023114631e-02
1.950749999999993065e+02 -2.242176503786834710e-02
1.950999999999993122e+02 -2.244375500448460986e-02
1.951249999999993179e+02 -2.246778913046034581e-02
1.951499999999993236e+02 -2.249386657951684201e-02
1.951749999999993008e+02 -2.252198638886370244e-02
1.951999999999993065e+02 -2.255214746937813861e-02
1.952249999999993122e+02 -2.258434860581001735e-02
1.952499999999993179e+02 -2.261858845701672158e-02
1.952749999999993236e+02 -2.265486555622621412e-02
1.952999999999993008e+02 -2.269317831132674698e-02
1.953249999999993065e+02 -2.273352500518795866e-02
1.953499999999993122e+02 -2.277590379600556020e-02
1.953749999999993179e+02 -2.282031271767715960e-02
1.953999999999992951e+02 -2.286674968020337151e-02
1.954249999999993008e+02 -2.291521247011905210e-02
1.954499999999993065e+02 -2.296569875094733176e-02
1.954749999999993122e+02 -2.301820606368573316e-02
1.954999999999993179e+02 -2.307273182731472971e-02
1.955249999999992951e+02 -2.312927333933581867e-02
1.955499999999993008e+02 -2.318782777633470946e-02
1.955749999999993065e+02 -2.324839219456924927e-02
1.955999999999993122e+02 -2.331096353058623519e-02
1.956249999999993179e+02 -2.337553860186046550e-02
1.956499999999992951e+02 -2.344211410746085272e-02
1.956749999999993008e+02 -2.351068662874166229e-02
1.956999999999993065e+02 -2.358125263005661498e-02
1.957249999999993122e+02 -2.365380845949939179e-02
1.957499999999993179e+02 -2.372835034966581935e-02
1.957749999999992951e+02 -2.380487441844134078e-02
1.957999999999993008e+02 -2.386970771582445916e-02
1.958249999999993065e+02 -2.391729776657836731e-02
1.958499999999993122e+02 -2.396694135034916490e-02
1.958749999999993179e+02 -2.401863852282170100e-02
1.958999999999992951e+02 -2.407238921263068349e-02
1.959249999999993008e+02 -2.412819322111206533e-02
1.959499999999993065e+02 -2.418605022208097921e-02
1.959749999999993122e+02 -2.424595976163936364e-02
1.959999999999993179e+02 -2.430792125801007827e-02
1.960249999999992951e+02 -2.437193400140187996e-02
1.960499999999993008e+02 -2.443799715390116561e-02
1.960749999999993065e+02 -2.450610974939266759e-02
1.960999999999993122e+02 -2.457627069350920915e-02
1.961249999999993179e+02 -2.464847876361117227e-02
1.961499999999992951e+02 -2.472273260879189610e-02
1.961749999999993008e+02 -2.479903074991685399e-02
1.961999999999993065e+02 -2.487737157968730392e-02
1.962249999999993122e+02 -2.495775336273525769e-02
1.962499999999993179e+02 -2.504017423574847467e-02
1.962749999999992951e+02 -2.512463220762171240e-02
1.962999999999993008e+02 -2.521112515964004513e-02
1.963249999999993065e+02 -2.529965084568894587e-02
1.963499999999993122e+02 -2.539020689249547186e-02
1.963749999999993179e+02 -2.548279079989635224e-02
1.963999999999992951e+02 -2.557739994113670048e-02
1.964249999999993008e+02 -2.567403156319777308e-02
1.964499999999993065e+02 -2.577268278715019387e-02
1.964749999999993122e+02 -2.587335060854204991e-02
1.964999999999993179e+02 -2.597603189780823413e-02
1.965249999999992951e+02 -2.608072340071406967e-02
1.965499999999993008e+02 -2.618742173882529153e-02
1.965749999999993065e+02 -2.629612341000264406e-02
1.965999999999993122e+02 -2.640682478893230725e-02
1.966249999999993179e+02 -2.651952212767565500e-02
1.966499999999992951e+02 -2.663421155625184805e-02
1.966749999999993008e+02 -2.675088908324608702e-02
1.966999999999993065e+02 -2.686955059644493757e-02
1.967249999999993122e+02 -2.699019186349863042e-02
1.967499999999993179e+02 -2.703325486482092629e-02
1.967749999999992951e+02 -2.707170659015899553e-02
1.967999999999993008e+02 -2.711216054865580108e-02
1.968249999999993065e+02 -2.715461590979227971e-02
1.968499999999993122e+02 -2.719907171994056724e-02
1.968749999999993179e+02 -2.724552690246520234e-02
1.968999999999992951e+02 -2.729398025785080215e-02
1.969249999999993008e+02 -2.734443046385938436e-02
1.969499999999993065e+02 -2.739687607571279077e-02
1.969749999999993122e+02 -2.745131552630543717e-02
1.969999999999993179e+02 -2.750774712644299055e-02
1.970249999999992951e+02 -2.756616906510784074e-02
1.970499999999993008e+02 -2.762657940975476664e-02
1.970749999999993065e+02 -2.768897610662974379e-02
1.970999999999993122e+02 -2.775335698111969923e-02
1.971249999999992895e+02 -2.781971973812695509e-02
1.971499999999992951e+02 -2.788806196247046315e-02
1.971749999999993008e+02 -2.795838111931579079e-02
1.971999999999993065e+02 -2.803067455462869215e-02
1.972249999999993122e+02 -2.810493949565738905e-02
1.972499999999992895e+02 -2.818117305143962373e-02
1.972749999999992951e+02 -2.825937221333513563e-02
1.972999999999993008e+02 -2.833953385558652185e-02
1.973249999999993065e+02 -2.842165473590157684e-02
1.973499999999993122e+02 -2.850573149606404344e-02
1.973749999999992895e+02 -2.859176066256724491e-02
1.973999999999992951e+02 -2.867973864727417846e-02
1.974249999999993008e+02 -2.876966174810026769e-02
1.974499999999993065e+02 -2.886152614972025202e-02
1.974749999999993122e+02 -2.895532792430160346e-02
1.974999999999992895e+02 -2.905106303225619621e-02
1.975249999999992951e+02 -2.914872732302157057e-02
1.975499999999993008e+02 -2.924831653585943311e-02
1.975749999999993065e+02 -2.934982630067882806e-02
1.975999999999993122e+02 -2.945325213888236315e-02
1.976249999999992895e+02 -2.955858946423255140e-02
1.976499999999992951e+02 -2.966583358374119336e-02
1.976749999999993008e+02 -2.977497969857724469e-02
1.976999999999993065e+02 -2.988602290499748487e-02
1.977249999999993122e+02 -2.999895819529717345e-02
1.977499999999992895e+02 -3.011378045877990267e-02
1.977749999999992951e+02 -3.023048448274645930e-02
1.977999999999993008e+02 -3.034906495350369465e-02
1.978249999999993065e+02 -3.046951645739175499e-02
1.978499999999993122e+02 -3.059183348182819076e-02
1.978749999999992895e+02 -3.071601041637193885e-02
1.978999999999992951e+02 -3.084204155380248710e-02
1.979249999999993008e+02 -3.096992109121807224e-02
1.979499999999993065e+02 -3.109964313114596882e-02
1.979749999999993122e+02 -3.123120168267537813e-02
1.979999999999992895e+02 -3.132496040948524324e-02
1.980249999999992951e+02 -3.141092937740964930e-02
1.980499999999993008e+02 -3.149878923856148927e-02
1.980749999999993065e+02 -3.158853591194937804e-02
1.980999999999993122e+02 -3.168016521149032150e-02
1.981249999999992895e+02 -3.177367284681091586e-02
1.981499999999992951e+02 -3.186905442406981481e-02
1.981749999999993008e+02 -3.187575366817951145e-02
1.981999999999993065e+02 -3.183613650541119305e-02
1.982249999999993122e+02 -3.179843750628866955e-02
1.982499999999992895e+02 -3.176265852157994507e-02
1.982749999999992951e+02 -3.172880128945642503e-02
1.982999999999993008e+02 -3.169686743517542010e-02
1.983249999999993065e+02 -3.166685847078549998e-02
1.983499999999993122e+02 -3.164075972326813035e-02
1.983749999999992895e+02 -3.162416747395563332e-02
1.983999999999992951e+02 -3.160949972518875550e-02
1.984249999999993008e+02 -3.159675904351559594e-02
1.984499999999993065e+02 -3.158594788688464522e-02
1.984749999999993122e+02 -3.157706860398842158e-02
1.984999999999992895e+02 -3.157012343362636947e-02
1.985249999999992951e+02 -3.156511450409191927e-02
1.985499999999993008e+02 -3.156204383258030821e-02
1.985749999999993065e+02 -3.156091332461793270e-02
1.985999999999992838e+02 -3.156172477351566752e-02
1.986249999999992895e+02 -3.156447985984420224e-02
1.986499999999992951e+02 -3.156918015093123503e-02
1.986749999999993008e+02 -3.157582710038493029e-02
1.986999999999993065e+02 -3.158442204763804023e-02
1.987249999999992838e+02 -3.159496621751700651e-02
1.987499999999992895e+02 -3.160746071983576433e-02
1.987749999999992951e+02 -3.162190654901250036e-02
1.987999999999993008e+02 -3.163830458371162668e-02
1.988249999999993065e+02 -3.165665558651019340e-02
1.988499999999992838e+02 -3.167696020358998915e-02
1.988749999999992895e+02 -3.169921896445267173e-02
1.988999999999992951e+02 -3.172343228166203677e-02
1.989249999999993008e+02 -3.174960045061130109e-02
1.989499999999993065e+02 -3.177772364931468613e-02
1.989749999999992838e+02 -3.180780193822614621e-02
1.989999999999992895e+02 -3.183983526008282716e-02
1.990249999999992951e+02 -3.187382343977497590e-02
1.990499999999993008e+02 -3.190976618424165578e-02
1.990749999999993065e+02 -3.194766308239135183e-02
1.990999999999992838e+02 -3.198751360505144858e-02
1.991249999999992895e+02 -3.202931710494079376e-02
1.991499999999992951e+02 -3.207307281667046150e-02
1.991749999999993008e+02 -3.211877985676955816e-02
1.991999999999993065e+02 -3.216643722373929704e-02
1.992249999999992838e+02 -3.221604379812978425e-02
1.992499999999992895e+02 -3.226759834264751603e-02
1.992749999999992951e+02 -3.232109950228563566e-02
1.992999999999993008e+02 -3.237654580448137698e-02
1.993249999999993065e+02 -3.243393565930111772e-02
1.993499999999992838e+02 -3.249326735964980922e-02
1.993749999999992895e+02 -3.255453908150737763e-02
1.993999999999992951e+02 -3.261774888419114588e-02
1.994249999999993008e+02 -3.268289471064340923e-02
1.994499999999993065e+02 -3.274997438774611414e-02
1.994749999999992838e+02 -3.281898562665947622e-02
1.994999999999992895e+02 -3.288992602318938779e-02
1.995249999999992951e+02 -3.296279305817550326e-02
1.995499999999993008e+02 -3.303758409790896744e-02
1.995749999999993065e+02 -3.311429639457333374e-02
1.995999999999992838e+02 -3.319292708671041370e-02
1.996249999999992895e+02 -3.327347319971105805e-02
1.996499999999992951e+02 -3.335593164633160468e-02
1.996749999999993008e+02 -3.344029922723217724e-02
1.996999999999993065e+02 -3.352657263154248946e-02
1.997249999999992838e+02 -3.361474843744811924e-02
1.997499999999992895e+02 -3.370482311280416365e-02
1.997749999999992951e+02 -3.379679301576818395e-02
1.997999999999993008e+02 -3.389065439546059405e-02
1.998249999999993065e+02 -3.398640339264399207e-02
1.998499999999992838e+02 -3.408403604042842261e-02
1.998749999999992895e+02 -3.418354826499698379e-02
1.998999999999992951e+02 -3.428493588635348616e-02
1.999249999999993008e+02 -3.438819461909402297e-02
1.999499999999993065e+02 -3.449332007319624860e-02
1.999749999999992838e+02 -3.460030775483301929e-02
1.999999999999992895e+02 -3.470915306720580989e-02
2.000249999999992951e+02 -3.481985131139688633e-02
2.000499999999993008e+02 -3.493239768724429317e-02
2.000749999999993065e+02 -3.504678729423432726e-02
2.000999999999992838e+02 -3.516301513241409937e-02
2.001249999999992895e+02 -3.528107610332333055e-02
2.001499999999992951e+02 -3.540096501094390502e-02
2.001749999999993008e+02 -3.552267656266804713e-02
2.001999999999993065e+02 -3.563474604429933690e-02
2.002249999999992838e+02 -3.562642578877915633e-02
2.002499999999992895e+02 -3.561734657843396851e-02
2.002749999999992951e+02 -3.561016081419812740e-02
2.002999999999993008e+02 -3.560486992021335423e-02
2.003249999999992781e+02 -3.560147521049944475e-02
2.003499999999992838e+02 -3.559997788859499412e-02
2.003749999999992895e+02 -3.560037904721816138e-02
2.003999999999992951e+02 -3.560267966795335054e-02
2.004249999999993008e+02 -3.560688062096192819e-02
2.004499999999992781e+02 -3.561298266471465968e-02
2.004749999999992838e+02 -3.562098644575077688e-02
2.004999999999992895e+02 -3.563089249845918099e-02
2.005249999999992951e+02 -3.564270124488513880e-02
2.005499999999993008e+02 -3.565641299456138308e-02
2.005749999999992781e+02 -3.567202794436287461e-02
2.005999999999992838e+02 -3.568954617838773075e-02
2.006249999999992895e+02 -3.570896766786071930e-02
2.006499999999992951e+02 -3.573029227106395284e-02
2.006749999999993008e+02 -3.575351973329001648e-02
2.006999999999992781e+02 -3.577864968682122060e-02
2.007249999999992838e+02 -3.580568165093451355e-02
2.007499999999992895e+02 -3.583461503192960501e-02
2.007749999999992951e+02 -3.586544912318233302e-02
2.007999999999993008e+02 -3.589818310522435718e-02
2.008249999999992781e+02 -3.593281604584575711e-02
2.008499999999992838e+02 -3.596934690022433878e-02
2.008749999999992895e+02 -3.600777451107801258e-02
2.008999999999992951e+02 -3.604809760884320619e-02
2.009249999999993008e+02 -3.609031481187713331e-02
2.009499999999992781e+02 -3.613442462668588900e-02
2.009749999999992838e+02 -3.618042544817547806e-02
2.009999999999992895e+02 -3.622831555992821195e-02
2.010249999999992951e+02 -3.621342690342213566e-02
2.010499999999993008e+02 -3.617631250961182016e-02
2.010749999999992781e+02 -3.614108397920758053e-02
2.010999999999992838e+02 -3.610774321896330352e-02
2.011249999999992895e+02 -3.607629202572135152e-02
2.011499999999992951e+02 -3.604673208608031448e-02
2.011749999999993008e+02 -3.601906497608355767e-02
2.011999999999992781e+02 -3.599329216093401923e-02
2.012249999999992838e+02 -3.596941499473069875e-02
2.012499999999992895e+02 -3.594743472023317205e-02
2.012749999999992951e+02 -3.592735246864572213e-02
2.012999999999993008e+02 -3.590916925942932297e-02
2.013249999999992781e+02 -3.589288600013629260e-02
2.013499999999992838e+02 -3.587850348626968333e-02
2.013749999999992895e+02 -3.586602240116786716e-02
2.013999999999992951e+02 -3.585544331591323380e-02
2.014249999999993008e+02 -3.584676668926500831e-02
2.014499999999992781e+02 -3.583999286761770098e-02
2.014749999999992838e+02 -3.583512208498336460e-02
2.014999999999992895e+02 -3.583215446299967827e-02
2.015249999999992951e+02 -3.583109001095950708e-02
2.015499999999993008e+02 -3.583192862587047944e-02
2.015749999999992781e+02 -3.583467009253309826e-02
2.015999999999992838e+02 -3.583931408364835619e-02
2.016249999999992895e+02 -3.584586015994586927e-02
2.016499999999992951e+02 -3.585430777033844774e-02
2.016749999999993008e+02 -3.586465625210254887e-02
2.016999999999992781e+02 -3.587690483107797146e-02
2.017249999999992838e+02 -3.589105262189667273e-02
2.017499999999992895e+02 -3.590709862823256854e-02
2.017749999999992951e+02 -3.592504174307699361e-02
2.017999999999992724e+02 -3.594488074903557512e-02
2.018249999999992781e+02 -3.596661431865111336e-02
2.018499999999992838e+02 -3.599024101474803533e-02
2.018749999999992895e+02 -3.601575929080174515e-02
2.018999999999992951e+02 -3.604316749132836090e-02
2.019249999999992724e+02 -3.607246385230024333e-02
2.019499999999992781e+02 -3.610364650158223720e-02
2.019749999999992838e+02 -3.613671345939139384e-02
2.019999999999992895e+02 -3.617166263877783644e-02
2.020249999999992951e+02 -3.620849184612827398e-02
2.020499999999992724e+02 -3.624719878169162940e-02
2.020749999999992781e+02 -3.628778104012485295e-02
2.020999999999992838e+02 -3.633023611106143969e-02
2.021249999999992895e+02 -3.637456137970000031e-02
2.021499999999992951e+02 -3.642075412741354462e-02
2.021749999999992724e+02 -3.646881153237916534e-02
2.021999999999992781e+02 -3.651873067022898267e-02
2.022249999999992838e+02 -3.657050851471848468e-02
2.022499999999992895e+02 -3.662414193841650317e-02
2.022749999999992951e+02 -3.667962771341412576e-02
2.022999999999992724e+02 -3.673696251205075397e-02
2.023249999999992781e+02 -3.679614290766128337e-02
2.023499999999992838e+02 -3.685716537533881981e-02
2.023749999999992895e+02 -3.692002629271767811e-02
2.023999999999992951e+02 -3.698472194077186831e-02
2.024249999999992724e+02 -3.705124850463217129e-02
2.024499999999992781e+02 -3.711960207441902804e-02
2.024749999999992838e+02 -3.718977864609247785e-02
2.024999999999992895e+02 -3.726177412231809066e-02
2.025249999999992951e+02 -3.733558431334828981e-02
2.025499999999992724e+02 -3.741120493791857265e-02
2.025749999999992781e+02 -3.748863162416039146e-02
2.025999999999992838e+02 -3.756785991052675328e-02
2.026249999999992895e+02 -3.764888524673160042e-02
2.026499999999992951e+02 -3.773170299470562927e-02
2.026749999999992724e+02 -3.781630842956241328e-02
2.026999999999992781e+02 -3.790269674057984706e-02
2.027249999999992838e+02 -3.799086303219142979e-02
2.027499999999992895e+02 -3.808080232499290452e-02
2.027749999999992951e+02 -3.817250955675881297e-02
2.027999999999992724e+02 -3.826597958346916739e-02
2.028249999999992781e+02 -3.836120718034980587e-02
2.028499999999992838e+02 -3.845818704292158080e-02
2.028749999999992895e+02 -3.855691378805948394e-02
2.028999999999992951e+02 -3.865738195506182584e-02
2.029249999999992724e+02 -3.875958600672848448e-02
2.029499999999992781e+02 -3.886352033044927073e-02
2.029749999999992838e+02 -3.896917923929767852e-02
2.029999999999992895e+02 -3.907655697313552196e-02
2.030249999999992951e+02 -3.918564769972393558e-02
2.030499999999992724e+02 -3.929644551584135503e-02
2.030749999999992781e+02 -3.937708255186959938e-02
2.030999999999992838e+02 -3.943267822575654419e-02
2.031249999999992895e+02 -3.949006634694094547e-02
2.031499999999992951e+02 -3.954924351384418030e-02
2.031749999999992724e+02 -3.961020623236542054e-02
2.031999999999992781e+02 -3.967295091658088607e-02
2.032249999999992838e+02 -3.973747388945628178e-02
2.032499999999992895e+02 -3.976908055021539934e-02
2.032749999999992951e+02 -3.966978645153424604e-02
2.032999999999992724e+02 -3.957230660767455110e-02
2.033249999999992781e+02 -3.947664420164070237e-02
2.033499999999992838e+02 -3.936030473960201032e-02
2.033749999999992895e+02 -3.923274847375889107e-02
2.033999999999992951e+02 -3.910688998104023401e-02
2.034249999999992724e+02 -3.898273534060153062e-02
2.034499999999992781e+02 -3.886029055907013613e-02
2.034749999999992838e+02 -3.873956156944965284e-02
2.034999999999992895e+02 -3.862055423003249444e-02
2.035249999999992667e+02 -3.850327432332145694e-02
2.035499999999992724e+02 -3.838772755496146216e-02
2.035749999999992781e+02 -3.827391955268064777e-02
2.035999999999992838e+02 -3.816185586524120654e-02
2.036249999999992895e+02 -3.806669817765439418e-02
2.036499999999992667e+02 -3.798505919873685494e-02
2.036749999999992724e+02 -3.790518858297051152e-02
2.036999999999992781e+02 -3.782709132834304738e-02
2.037249999999992838e+02 -3.775077235146875876e-02
2.037499999999992895e+02 -3.767623648657233287e-02
2.037749999999992667e+02 -3.760348848448510917e-02
2.037999999999992724e+02 -3.753253301164917455e-02
2.038249999999992781e+02 -3.746337464913689769e-02
2.038499999999992838e+02 -3.739601789167867896e-02
2.038749999999992895e+02 -3.733046714670729821e-02
2.038999999999992667e+02 -3.726672673341111658e-02
2.039249999999992724e+02 -3.720480088180296019e-02
2.039499999999992781e+02 -3.714469373180265266e-02
2.039749999999992838e+02 -3.708640933233159354e-02
2.039999999999992895e+02 -3.702995164042504478e-02
2.040249999999992667e+02 -3.697532452035538764e-02
2.040499999999992724e+02 -3.692253174277315697e-02
2.040749999999992781e+02 -3.687157698386391708e-02
2.040999999999992838e+02 -3.682246382451840466e-02
2.041249999999992895e+02 -3.677519574952169829e-02
2.041499999999992667e+02 -3.672977614675772273e-02
2.041749999999992724e+02 -3.668620830643060104e-02
2.041999999999992781e+02 -3.664449542030485257e-02
2.042249999999992838e+02 -3.660464058096027373e-02
2.042499999999992895e+02 -3.656664678106899546e-02
2.042749999999992667e+02 -3.653051691268639767e-02
2.042999999999992724e+02 -3.649625376656508852e-02
2.043249999999992781e+02 -3.646386003148378852e-02
2.043499999999992838e+02 -3.643333829359930026e-02
2.043749999999992895e+02 -3.640469103581468746e-02
2.043999999999992667e+02 -3.637792063717000535e-02
2.044249999999992724e+02 -3.635302937225159958e-02
2.044499999999992781e+02 -3.633001941062343615e-02
2.044749999999992838e+02 -3.630889281627661808e-02
2.044999999999992895e+02 -3.628965154710290381e-02
2.045249999999992667e+02 -3.627229745438774466e-02
2.045499999999992724e+02 -3.625683228232498556e-02
2.045749999999992781e+02 -3.624325766755410322e-02
2.045999999999992838e+02 -3.623157513871792107e-02
2.046249999999992895e+02 -3.622178611604460335e-02
2.046499999999992667e+02 -3.621389191095078508e-02
2.046749999999992724e+02 -3.620789372566671216e-02
2.046999999999992781e+02 -3.620379265288613951e-02
2.047249999999992838e+02 -3.620158967543735118e-02
2.047499999999992895e+02 -3.620128566597788367e-02
2.047749999999992667e+02 -3.620288138671411832e-02
2.047999999999992724e+02 -3.620637748914124626e-02
2.048249999999992781e+02 -3.621177451381059342e-02
2.048499999999992838e+02 -3.621907289011637443e-02
2.048749999999992895e+02 -3.622827293611118743e-02
2.048999999999992667e+02 -3.623937485834063943e-02
2.049249999999992724e+02 -3.625237875170649743e-02
2.049499999999992781e+02 -3.626728459935045501e-02
2.049749999999992838e+02 -3.628409227256382263e-02
2.049999999999992610e+02 -3.630280153072164978e-02
2.050249999999992667e+02 -3.632341202124060586e-02
2.050499999999992724e+02 -3.634592327956123053e-02
2.050749999999992781e+02 -3.637033472915526811e-02
2.050999999999992838e+02 -3.639664568155683011e-02
2.051249999999992610e+02 -3.642485533641793422e-02
2.051499999999992667e+02 -3.645496278158868314e-02
2.051749999999992724e+02 -3.648696699322258319e-02
2.051999999999992781e+02 -3.652086683590489297e-02
2.052249999999992838e+02 -3.655666106280657662e-02
2.052499999999992610e+02 -3.659434831586148157e-02
2.052749999999992667e+02 -3.663392712596945378e-02
2.052999999999992724e+02 -3.667539591322097753e-02
2.053249999999992781e+02 -3.671875298714853686e-02
2.053499999999992838e+02 -3.676399654699986225e-02
2.053749999999992610e+02 -3.681112468203839860e-02
2.053999999999992667e+02 -3.686013537186222377e-02
2.054249999999992724e+02 -3.691102648675246428e-02
2.054499999999992781e+02 -3.696379578803992566e-02
2.054749999999992838e+02 -3.701844092849987389e-02
2.054999999999992610e+02 -3.697777979748005650e-02
2.055249999999992667e+02 -3.692943029256041954e-02
2.055499999999992724e+02 -3.688295983502742903e-02
2.055749999999992781e+02 -3.683837046602109894e-02
2.055999999999992838e+02 -3.679566411766870687e-02
2.056249999999992610e+02 -3.675484261272775333e-02
2.056499999999992667e+02 -3.671590766425242292e-02
2.056749999999992724e+02 -3.667886087528525463e-02
2.056999999999992781e+02 -3.664370373857107205e-02
2.057249999999992838e+02 -3.661043763629483194e-02
2.057499999999992610e+02 -3.657906383984510512e-02
2.057749999999992667e+02 -3.654958350959916502e-02
2.057999999999992724e+02 -3.652199769473424978e-02
2.058249999999992781e+02 -3.649630733306159780e-02
2.058499999999992838e+02 -3.647251325088708002e-02
2.058749999999992610e+02 -3.645061616289260731e-02
2.058999999999992667e+02 -3.643061667204602894e-02
2.059249999999992724e+02 -3.641251526953162565e-02
2.059499999999992781e+02 -3.639631233470805305e-02
2.059749999999992838e+02 -3.638200813508855880e-02
2.059999999999992610e+02 -3.636960282634796315e-02
2.060249999999992667e+02 -3.635909645235069210e-02
2.060499999999992724e+02 -3.635048894520670482e-02
2.060749999999992781e+02 -3.634378012534975055e-02
2.060999999999992838e+02 -3.633896970164072343e-02
2.061249999999992610e+02 -3.633605727149422787e-02
2.061499999999992667e+02 -3.633504232103037385e-02
2.061749999999992724e+02 -3.633592422525074028e-02
2.061999999999992781e+02 -3.633870224823716050e-02
2.062249999999992838e+02 -3.634337554337577214e-02
2.062499999999992610e+02 -3.634994315360301487e-02
2.062749999999992667e+02 -3.635840401167730884e-02
2.062999999999992724e+02 -3.636875694047371488e-02
2.063249999999992781e+02 -3.638100065330000799e-02
2.063499999999992838e+02 -3.639513375423829994e-02
2.063749999999992610e+02 -3.641115473850847772e-02
2.063999999999992667e+02 -3.642906199285508850e-02
2.064249999999992724e+02 -3.644885379595631109e-02
2.064499999999992781e+02 -3.647052831885466001e-02
2.064749999999992838e+02 -3.643012288253386077e-02
2.064999999999992610e+02 -3.632908919790778235e-02
2.065249999999992667e+02 -3.622988391130034513e-02
2.065499999999992724e+02 -3.613251172359970009e-02
2.065749999999992781e+02 -3.603697723900168431e-02
2.065999999999992838e+02 -3.594328496412965007e-02
2.066249999999992610e+02 -3.585143930717701877e-02
2.066499999999992667e+02 -3.576144457706387919e-02
2.066749999999992724e+02 -3.567330498261437471e-02
2.066999999999992781e+02 -3.558702463175328345e-02
2.067249999999992554e+02 -3.550260753072180531e-02
2.067499999999992610e+02 -3.542005758331193827e-02
2.067749999999992667e+02 -3.533937859012374616e-02
2.067999999999992724e+02 -3.526057424784039690e-02
2.068249999999992781e+02 -3.518364814852489170e-02
2.068499999999992554e+02 -3.510860377893928325e-02
2.068749999999992610e+02 -3.503544451988202524e-02
2.068999999999992667e+02 -3.496417364555021168e-02
2.069249999999992724e+02 -3.489479432292216798e-02
2.069499999999992781e+02 -3.482730961116160123e-02
2.069749999999992554e+02 -3.476172246104582142e-02
2.069999999999992610e+02 -3.469803571441481410e-02
2.070249999999992667e+02 -3.463625210364508489e-02
2.070499999999992724e+02 -3.457637425114446633e-02
2.070749999999992781e+02 -3.451840466887204362e-02
2.070999999999992554e+02 -3.446234575788111737e-02
2.071249999999992610e+02 -3.440819980788441951e-02
2.071499999999992667e+02 -3.435596899684588423e-02
2.071749999999992724e+02 -3.430565539059418634e-02
2.071999999999992781e+02 -3.425726094246120401e-02
2.072249999999992554e+02 -3.421078749294602372e-02
2.072499999999992610e+02 -3.416623676940017812e-02
2.072749999999992667e+02 -3.412361038574213828e-02
2.072999999999992724e+02 -3.408290984219192188e-02
2.073249999999992781e+02 -3.404413652503453930e-02
2.073499999999992554e+02 -3.400729170640454102e-02
2.073749999999992610e+02 -3.397237654409872298e-02
2.073999999999992667e+02 -3.393939208141244501e-02
2.074249999999992724e+02 -3.390833924700097091e-02
2.074499999999992781e+02 -3.387921885476620487e-02
2.074749999999992554e+02 -3.385203160376885900e-02
2.074999999999992610e+02 -3.382677807816535098e-02
2.075249999999992667e+02 -3.380345874717072263e-02
2.075499999999992724e+02 -3.378207396504506049e-02
2.075749999999992781e+02 -3.376262397110738056e-02
2.075999999999992554e+02 -3.374510888977310524e-02
2.076249999999992610e+02 -3.372952873061677709e-02
2.076499999999992667e+02 -3.371588338846075866e-02
2.076749999999992724e+02 -3.370417264348782999e-02
2.076999999999992781e+02 -3.369439616137969579e-02
2.077249999999992554e+02 -3.368655349347867561e-02
2.077499999999992610e+02 -3.368064407697749646e-02
2.077749999999992667e+02 -3.367666723512968002e-02
2.077999999999992724e+02 -3.367462217748674186e-02
2.078249999999992781e+02 -3.367450800015995421e-02
2.078499999999992554e+02 -3.367632368610545823e-02
2.078749999999992610e+02 -3.368006810543330842e-02
2.078999999999992667e+02 -3.368574001574176080e-02
2.079249999999992724e+02 -3.369333806247393898e-02
2.079499999999992781e+02 -3.370286077929882107e-02
2.079749999999992554e+02 -3.371430658851528456e-02
2.079999999999992610e+02 -3.372767380147962540e-02
2.080249999999992667e+02 -3.374296061905561472e-02
2.080499999999992724e+02 -3.376016513208764808e-02
2.080749999999992781e+02 -3.377928532189643229e-02
2.080999999999992554e+02 -3.380031906079640491e-02
2.081249999999992610e+02 -3.382326411263607280e-02
2.081499999999992667e+02 -3.384811813335864006e-02
2.081749999999992724e+02 -3.387487867158610333e-02
2.081999999999992497e+02 -3.390354316922254696e-02
2.082249999999992554e+02 -3.393410896207979532e-02
2.082499999999992610e+02 -3.396657328052238300e-02
2.082749999999992667e+02 -3.400093325013462536e-02
2.082999999999992724e+02 -3.403718589240530001e-02
2.083249999999992497e+02 -3.407532812543463685e-02
2.083499999999992554e+02 -3.411535676465811406e-02
2.083749999999992610e+02 -3.415726852359122351e-02
2.083999999999992667e+02 -3.420088211833502423e-02
2.084249999999992724e+02 -3.420323294539934916e-02
2.084499999999992497e+02 -3.420613853589996728e-02
2.084749999999992554e+02 -3.421095162436998266e-02
2.084999999999992610e+02 -3.421767073961305694e-02
2.085249999999992667e+02 -3.422629430116570087e-02
2.085499999999992724e+02 -3.423682061969768320e-02
2.085749999999992497e+02 -3.424924789743540032e-02
2.085999999999992554e+02 -3.425336927767028833e-02
2.086249999999992610e+02 -3.410952293374662492e-02
2.086499999999992667e+02 -3.396753028558908288e-02
2.086749999999992724e+02 -3.382739666581965204e-02
2.086999999999992497e+02 -3.368912730470553785e-02
2.087249999999992554e+02 -3.355272732927438994e-02
2.087499999999992610e+02 -3.341820176245297036e-02
2.087749999999992667e+02 -3.328555552222246805e-02
2.087999999999992724e+02 -3.316532452335864412e-02
2.088249999999992497e+02 -3.307543312565754123e-02
2.088499999999992554e+02 -3.298738955110189913e-02
2.088749999999992610e+02 -3.290119853386057336e-02
2.088999999999992667e+02 -3.281686471262481447e-02
2.089249999999992724e+02 -3.273439262965405910e-02
2.089499999999992497e+02 -3.265378672983677150e-02
2.089749999999992554e+02 -3.257505135976837551e-02
2.089999999999992610e+02 -3.249819076684771352e-02
2.090249999999992667e+02 -3.242320909839001286e-02
2.090499999999992724e+02 -3.235011040075823352e-02
2.090749999999992497e+02 -3.227889861851408054e-02
2.090999999999992554e+02 -3.220957759358607925e-02
2.091249999999992610e+02 -3.214215106445784259e-02
2.091499999999992667e+02 -3.207662266537692625e-02
2.091749999999992724e+02 -3.201299592558069784e-02
2.091999999999992497e+02 -3.195127426854712377e-02
2.092249999999992554e+02 -3.189146101126052318e-02
2.092499999999992610e+02 -3.183355936350410614e-02
2.092749999999992667e+02 -3.177757242716894998e-02
2.092999999999992724e+02 -3.172350319558756709e-02
2.093249999999992497e+02 -3.167135455288803969e-02
2.093499999999992554e+02 -3.162112927337080992e-02
2.093749999999992610e+02 -3.157283002090826435e-02
2.093999999999992667e+02 -3.152645934836593999e-02
2.094249999999992724e+02 -3.148201969704749609e-02
2.094499999999992497e+02 -3.143951339616360419e-02
2.094749999999992554e+02 -3.139894266232305664e-02
2.094999999999992610e+02 -3.136030959904814036e-02
2.095249999999992667e+02 -3.132361619631416488e-02
2.095499999999992724e+02 -3.128886433011349166e-02
2.095749999999992497e+02 -3.125605576204235764e-02
2.095999999999992554e+02 -3.122519213891472925e-02
2.096249999999992610e+02 -3.119627499239874605e-02
2.096499999999992667e+02 -3.116930573867871673e-02
2.096749999999992724e+02 -3.114428567814335469e-02
2.096999999999992497e+02 -3.112121599509680772e-02
2.097249999999992554e+02 -3.110009775749808178e-02
2.097499999999992610e+02 -3.108093191672307506e-02
2.097749999999992667e+02 -3.106371930735402770e-02
2.097999999999992724e+02 -3.104846064699393060e-02
2.098249999999992497e+02 -3.103515653610692399e-02
2.098499999999992554e+02 -3.102380745788487978e-02
2.098749999999992610e+02 -3.101441377813809325e-02
2.098999999999992667e+02 -3.100697574521550648e-02
2.099249999999992440e+02 -3.100149348994642867e-02
2.099499999999992497e+02 -3.099796702561249603e-02
2.099749999999992554e+02 -3.099639624794246762e-02
2.099999999999992610e+02 -3.099678093513498489e-02
2.100249999999992667e+02 -3.099912074790666522e-02
2.100499999999992440e+02 -3.100341522956551882e-02
2.100749999999992497e+02 -3.100966380611255499e-02
2.100999999999992554e+02 -3.101786578636651914e-02
2.101249999999992610e+02 -3.102802036211551109e-02
2.101499999999992667e+02 -3.103991909702406155e-02
2.101749999999992440e+02 -3.094861031354733533e-02
2.101999999999992497e+02 -3.085497521106993560e-02
2.102249999999992554e+02 -3.076326452766837277e-02
2.102499999999992610e+02 -3.067348209754566096e-02
2.102749999999992667e+02 -3.058563164298393547e-02
2.102999999999992440e+02 -3.049971677367947082e-02
2.103249999999992497e+02 -3.041574098609736362e-02
2.103499999999992554e+02 -3.033370766285674661e-02
2.103749999999992610e+02 -3.025362007213443574e-02
2.103999999999992667e+02 -3.017548136709570505e-02
2.104249999999992440e+02 -3.009929458535182470e-02
2.104499999999992497e+02 -3.002506264843869677e-02
2.104749999999992554e+02 -2.995278836132348604e-02
2.104999999999992610e+02 -2.988247441193734796e-02
2.105249999999992667e+02 -2.981412337073063162e-02
2.105499999999992440e+02 -2.974773769025844741e-02
2.105749999999992497e+02 -2.968331970478737744e-02
2.105999999999992554e+02 -2.962087162993273098e-02
2.106249999999992610e+02 -2.956039556231932278e-02
2.106499999999992667e+02 -2.950189347926959749e-02
2.106749999999992440e+02 -2.944536723851872914e-02
2.106999999999992497e+02 -2.939081857795521752e-02
2.107249999999992554e+02 -2.933824911538922275e-02
2.107499999999992610e+02 -2.928766034834781248e-02
2.107749999999992667e+02 -2.923905365389548733e-02
2.107999999999992440e+02 -2.919243028848398161e-02
2.108249999999992497e+02 -2.914779138782676304e-02
2.108499999999992554e+02 -2.910513796680274171e-02
2.108749999999992610e+02 -2.906447091938382452e-02
2.108999999999992667e+02 -2.902579101859323329e-02
2.109249999999992440e+02 -2.898909891648712711e-02
2.109499999999992497e+02 -2.895439514416695351e-02
2.109749999999992554e+02 -2.892168011181364684e-02
2.109999999999992610e+02 -2.889095410875469269e-02
2.110249999999992667e+02 -2.886221730355237325e-02
2.110499999999992440e+02 -2.883546974412286648e-02
2.110749999999992497e+02 -2.881071135787861143e-02
2.110999999999992554e+02 -2.878794195190053501e-02
2.111249999999992610e+02 -2.876716121313280597e-02
2.111499999999992667e+02 -2.874836870860748503e-02
2.111749999999992440e+02 -2.873156388569315586e-02
2.111999999999992497e+02 -2.870202034976009065e-02
2.112249999999992554e+02 -2.866964786948116364e-02
2.112499999999992610e+02 -2.863926729203287655e-02
2.112749999999992667e+02 -2.861087846941083243e-02
2.112999999999992440e+02 -2.858448113331494775e-02
2.113249999999992497e+02 -2.856007489538005956e-02
2.113499999999992554e+02 -2.853808303780531672e-02
2.113749999999992610e+02 -2.851825902576568192e-02
2.113999999999992383e+02 -2.850042143959576751e-02
2.114249999999992440e+02 -2.848456966985059638e-02
2.114499999999992497e+02 -2.847070298813575429e-02
2.114749999999992554e+02 -2.845882054742506634e-02
2.114999999999992610e+02 -2.841787124067408910e-02
2.115249999999992383e+02 -2.837730521685407487e-02
2.115499999999992440e+02 -2.833869523941613677e-02
2.115749999999992497e+02 -2.830204397862116569e-02
2.115999999999992554e+02 -2.826735399144690922e-02
2.116249999999992610e+02 -2.823462772099530685e-02
2.116499999999992383e+02 -2.820386749591969472e-02
2.116749999999992440e+02 -2.817507552987865566e-02
2.116999999999992497e+02 -2.814825392101110574e-02
2.117249999999992554e+02 -2.812340465143838356e-02
2.117499999999992610e+02 -2.810052958678924129e-02
2.117749999999992383e+02 -2.807963047574919130e-02
2.117999999999992440e+02 -2.806070894963621359e-02
2.118249999999992497e+02 -2.804376652200084655e-02
2.118499999999992554e+02 -2.802880458825174337e-02
2.118749999999992610e+02 -2.801582442530624328e-02
2.118999999999992383e+02 -2.800482719126818135e-02
2.119249999999992440e+02 -2.799581392512937028e-02
2.119499999999992497e+02 -2.798878554649880668e-02
2.119749999999992554e+02 -2.798374285535798478e-02
2.119999999999992610e+02 -2.798068653184128396e-02
2.120249999999992383e+02 -2.797961713604397299e-02
2.120499999999992440e+02 -2.798053510785585701e-02
2.120749999999992497e+02 -2.798344076682238862e-02
2.120999999999992554e+02 -2.798833431203111288e-02
2.121249999999992610e+02 -2.799521582202681852e-02
2.121499999999992383e+02 -2.800408525475153385e-02
2.121749999999992440e+02 -2.801494244751177864e-02
2.121999999999992497e+02 -2.802778711697407818e-02
2.122249999999992554e+02 -2.804261885918547109e-02
2.122499999999992610e+02 -2.805943714962148491e-02
2.122749999999992383e+02 -2.807824134326171103e-02
2.122999999999992440e+02 -2.809903067469128601e-02
2.123249999999992497e+02 -2.812180425822939991e-02
2.123499999999992554e+02 -2.814656108808418628e-02
2.123749999999992610e+02 -2.817330003853553422e-02
2.123999999999992383e+02 -2.820201986414304710e-02
2.124249999999992440e+02 -2.823271919998035853e-02
2.124499999999992497e+02 -2.826539656189860222e-02
2.124749999999992554e+02 -2.830005034681151374e-02
2.124999999999992610e+02 -2.833667883301110510e-02
2.125249999999992383e+02 -2.837528018050666442e-02
2.125499999999992440e+02 -2.841585243139095607e-02
2.125749999999992497e+02 -2.845839351023089075e-02
2.125999999999992554e+02 -2.850290122448572924e-02
2.126249999999992610e+02 -2.854937326494758412e-02
2.126499999999992383e+02 -2.859780720621097824e-02
2.126749999999992440e+02 -2.864820050716346961e-02
2.126999999999992497e+02 -2.870055051150351144e-02
2.127249999999992554e+02 -2.875485444828197040e-02
2.127499999999992610e+02 -2.881110943246818074e-02
2.127749999999992383e+02 -2.886931246553923677e-02
2.127999999999992440e+02 -2.892946043609418913e-02
2.128249999999992497e+02 -2.899155012049071251e-02
2.128499999999992554e+02 -2.905557818350523042e-02
2.128749999999992610e+02 -2.912154117901637196e-02
2.128999999999992383e+02 -2.918943555071026527e-02
2.129249999999992440e+02 -2.925925763280881609e-02
2.129499999999992497e+02 -2.933100365081953848e-02
2.129749999999992554e+02 -2.940466972230709394e-02
2.129999999999992610e+02 -2.948025185768539044e-02
2.130249999999992383e+02 -2.955774596103271507e-02
2.130499999999992440e+02 -2.963714783092485233e-02
2.130749999999992497e+02 -2.971845316128961592e-02
2.130999999999992554e+02 -2.980165754228240871e-02
2.131249999999992326e+02 -2.988675646117860615e-02
2.131499999999992383e+02 -2.988145093703173036e-02
2.131749999999992440e+02 -2.986232059610412909e-02
2.131999999999992497e+02 -2.984513581226236681e-02
2.132249999999992554e+02 -2.982989825875522957e-02
2.132499999999992326e+02 -2.981660949386380835e-02
2.132749999999992383e+02 -2.980527096049189958e-02
2.132999999999992440e+02 -2.979588398577900227e-02
2.133249999999992497e+02 -2.978844978074026914e-02
2.133499999999992554e+02 -2.978296943992854093e-02
2.133749999999992326e+02 -2.977944394112523596e-02
2.133999999999992383e+02 -2.977787414505293773e-02
2.134249999999992440e+02 -2.977826079511691759e-02
2.134499999999992497e+02 -2.978060451716969120e-02
2.134749999999992554e+02 -2.978490581930263656e-02
2.134999999999992326e+02 -2.979116509166385846e-02
2.135249999999992383e+02 -2.979938260630031824e-02
2.135499999999992440e+02 -2.980955851702856221e-02
2.135749999999992497e+02 -2.982169285932979863e-02
2.135999999999992554e+02 -2.983578555027172410e-02
2.136249999999992326e+02 -2.985183638845693641e-02
2.136499999999992383e+02 -2.986984505399707668e-02
2.136749999999992440e+02 -2.988981110851427619e-02
2.136999999999992497e+02 -2.991173399516809314e-02
2.137249999999992554e+02 -2.993561303870975396e-02
2.137499999999992326e+02 -2.996144744556114917e-02
2.137749999999992383e+02 -2.998923630392278869e-02
2.137999999999992440e+02 -3.001897858390516552e-02
2.138249999999992497e+02 -3.005067313768862089e-02
2.138499999999992554e+02 -3.008431869970917133e-02
2.138749999999992326e+02 -3.011991388686854898e-02
2.138999999999992383e+02 -3.015745719877312159e-02
2.139249999999992440e+02 -3.019694701799666842e-02
2.139499999999992497e+02 -3.023838161037002703e-02
2.139749999999992554e+02 -3.028175912529635153e-02
2.139999999999992326e+02 -3.032707759609142711e-02
2.140249999999992383e+02 -3.037433494035050863e-02
2.140499999999992440e+02 -3.042352896033950066e-02
2.140749999999992497e+02 -3.047465734341213775e-02
2.140999999999992554e+02 -3.052771766245078108e-02
2.141249999999992326e+02 -3.058270737633364197e-02
2.141499999999992383e+02 -3.063962383042614576e-02
2.141749999999992440e+02 -3.069846425709524262e-02
2.141999999999992497e+02 -3.075922577624992313e-02
2.142249999999992554e+02 -3.082190539590441702e-02
2.142499999999992326e+02 -3.083305146179763506e-02
2.142749999999992383e+02 -3.073701402075735417e-02
2.142999999999992440e+02 -3.064286499413344106e-02
2.143249999999992497e+02 -3.055060884959733686e-02
2.143499999999992554e+02 -3.046024994905066965e-02
2.143749999999992326e+02 -3.037179254778394483e-02
2.143999999999992383e+02 -3.028524079365245078e-02
2.144249999999992440e+02 -3.020059872627644040e-02
2.144499999999992497e+02 -3.011787027626323943e-02
2.144749999999992554e+02 -3.003705926444956084e-02
2.144999999999992326e+02 -2.995816940116834484e-02
2.145249999999992383e+02 -2.988120428553830976e-02
2.145499999999992440e+02 -2.980616740477650892e-02
2.145749999999992497e+02 -2.973306213353379274e-02
2.145999999999992269e+02 -2.966189173325495254e-02
2.146249999999992326e+02 -2.959265935156338290e-02
2.146499999999992383e+02 -2.952536802166830926e-02
2.146749999999992440e+02 -2.946002066179877546e-02
2.146999999999992497e+02 -2.939662007466129975e-02
2.147249999999992269e+02 -2.933516894692198354e-02
2.147499999999992326e+02 -2.927566984871596625e-02
2.147749999999992383e+02 -2.921812523318089924e-02
2.147999999999992440e+02 -2.916253743601598947e-02
2.148249999999992497e+02 -2.910890867506726876e-02
2.148499999999992269e+02 -2.905724104994018148e-02
2.148749999999992326e+02 -2.900753654163595874e-02
2.148999999999992383e+02 -2.895979701221685493e-02
2.149249999999992440e+02 -2.891402420449518465e-02
2.149499999999992497e+02 -2.887021974175238426e-02
2.149749999999992269e+02 -2.882838512748144358e-02
2.149999999999992326e+02 -2.878852174515804385e-02
2.150249999999992383e+02 -2.875063085803859775e-02
2.150499999999992440e+02 -2.867407682870322730e-02
2.150749999999992497e+02 -2.850515691075228980e-02
2.150999999999992269e+02 -2.833811229953321631e-02
2.151249999999992326e+02 -2.817294993349495069e-02
2.151499999999992383e+02 -2.800967664948865454e-02
2.151749999999992440e+02 -2.784829918158232206e-02
2.151999999999992497e+02 -2.768882415989569815e-02
2.152249999999992269e+02 -2.753125810945556556e-02
2.152499999999992326e+02 -2.737560744907062762e-02
2.152749999999992383e+02 -2.722187849022907752e-02
2.152999999999992440e+02 -2.707007743601578045e-02
2.153249999999992497e+02 -2.692021038005292660e-02
2.153499999999992269e+02 -2.677228330546248605e-02
2.153749999999992326e+02 -2.662630208384923411e-02
2.153999999999992383e+02 -2.648227247431221565e-02
2.154249999999992440e+02 -2.634020012247401815e-02
2.154499999999992497e+02 -2.620009055953704050e-02
2.154749999999992269e+02 -2.606194920136322909e-02
2.154999999999992326e+02 -2.592578134757880792e-02
2.155249999999992383e+02 -2.579159218070341958e-02
2.155499999999992440e+02 -2.565938676530563067e-02
2.155749999999992497e+02 -2.552917004718195659e-02
2.155999999999992269e+02 -2.540094685256525514e-02
2.156249999999992326e+02 -2.527472188735494993e-02
2.156499999999992383e+02 -2.514893082578412500e-02
2.156749999999992440e+02 -2.500918379229002605e-02
2.156999999999992497e+02 -2.487142128663940091e-02
2.157249999999992269e+02 -2.473564861283245736e-02
2.157499999999992326e+02 -2.460187095622743889e-02
2.157749999999992383e+02 -2.447009338271731449e-02
2.157999999999992440e+02 -2.434032083792967913e-02
2.158249999999992497e+02 -2.421255814645494400e-02
2.158499999999992269e+02 -2.408681001110073855e-02
2.158749999999992326e+02 -2.396308101217059852e-02
2.158999999999992383e+02 -2.384137560677569018e-02
2.159249999999992440e+02 -2.372169812816760093e-02
2.159499999999992497e+02 -2.360405278510368035e-02
2.159749999999992269e+02 -2.348844366123728836e-02
2.159999999999992326e+02 -2.337487471453756835e-02
2.160249999999992383e+02 -2.326334977673759005e-02
2.160499999999992440e+02 -2.315387255281000159e-02
2.160749999999992497e+02 -2.304644662047316411e-02
2.160999999999992269e+02 -2.294107542972323097e-02
2.161249999999992326e+02 -2.283776230239897495e-02
2.161499999999992383e+02 -2.273651043177230338e-02
2.161749999999992440e+02 -2.263732288216964081e-02
2.161999999999992497e+02 -2.254020258862362430e-02
2.162249999999992269e+02 -2.244515235655082999e-02
2.162499999999992326e+02 -2.235217486146331978e-02
2.162749999999992383e+02 -2.226127264870594175e-02
2.162999999999992440e+02 -2.217244813322603522e-02
2.163249999999992212e+02 -2.208570359937037098e-02
2.163499999999992269e+02 -2.200104120071392361e-02
2.163749999999992326e+02 -2.191846295991663543e-02
2.163999999999992383e+02 -2.183797076861080169e-02
2.164249999999992440e+02 -2.175956638731716894e-02
2.164499999999992212e+02 -2.168325144539124186e-02
2.164749999999992269e+02 -2.160902744099907694e-02
2.164999999999992326e+02 -2.153689574112226807e-02
2.165249999999992383e+02 -2.146685758159214488e-02
2.165499999999992440e+02 -2.139891406715351690e-02
2.165749999999992212e+02 -2.133306617155793922e-02
2.165999999999992269e+02 -2.126931473768413003e-02
2.166249999999992326e+02 -2.120766047769033144e-02
2.166499999999992383e+02 -2.114810397319260432e-02
2.166749999999992440e+02 -2.109064567547349472e-02
2.166999999999992212e+02 -2.103528590571774118e-02
2.167249999999992269e+02 -2.098202485527757982e-02
2.167499999999992326e+02 -2.093086258596450755e-02
2.167749999999992383e+02 -2.088179903037098301e-02
2.167999999999992440e+02 -2.083483399221712148e-02
2.168249999999992212e+02 -2.078996714672697727e-02
2.168499999999992269e+02 -2.074719804103008006e-02
2.168749999999992326e+02 -2.070652609459197949e-02
2.168999999999992383e+02 -2.066795059966877388e-02
2.169249999999992440e+02 -2.063147072179013358e-02
2.169499999999992212e+02 -2.059708550026730436e-02
2.169749999999992269e+02 -2.056479384872661811e-02
2.169999999999992326e+02 -2.053459455566901751e-02
2.170249999999992383e+02 -2.050648628505436291e-02
2.170499999999992440e+02 -2.048046757691057013e-02
2.170749999999992212e+02 -2.045653684796664568e-02
2.170999999999992269e+02 -2.043469239231050436e-02
2.171249999999992326e+02 -2.041493238207020902e-02
2.171499999999992383e+02 -2.039725486811827526e-02
2.171749999999992440e+02 -2.038165778079909299e-02
2.171999999999992212e+02 -2.036813893067917353e-02
2.172249999999992269e+02 -2.035669600931916054e-02
2.172499999999992326e+02 -2.034732659006788236e-02
2.172749999999992383e+02 -2.034002812887770670e-02
2.172999999999992440e+02 -2.033479796514062188e-02
2.173249999999992212e+02 -2.033163332254552327e-02
2.173499999999992269e+02 -2.033053130995497726e-02
2.173749999999992326e+02 -2.033148892230171936e-02
2.173999999999992383e+02 -2.033450304150460214e-02
2.174249999999992440e+02 -2.033957043740396847e-02
2.174499999999992212e+02 -2.034668776871375456e-02
2.174749999999992269e+02 -2.035585158399341732e-02
2.174999999999992326e+02 -2.036705832263592877e-02
2.175249999999992383e+02 -2.038030431587357569e-02
2.175499999999992440e+02 -2.039558578780002740e-02
2.175749999999992212e+02 -2.041289885640813762e-02
2.175999999999992269e+02 -2.043223953464431281e-02
2.176249999999992326e+02 -2.045360373147699085e-02
2.176499999999992383e+02 -2.047698725298083625e-02
2.176749999999992440e+02 -2.050238580343365785e-02
2.176999999999992212e+02 -2.052979498642877598e-02
2.177249999999992269e+02 -2.055921030599987265e-02
2.177499999999992326e+02 -2.059062716775778359e-02
2.177749999999992383e+02 -2.062404088004140754e-02
2.177999999999992156e+02 -2.065944665507865943e-02
2.178249999999992212e+02 -2.069683961015970214e-02
2.178499999999992269e+02 -2.073621476882130457e-02
2.178749999999992326e+02 -2.077756706204068882e-02
2.178999999999992383e+02 -2.082089132943946291e-02
2.179249999999992156e+02 -2.086618232049792382e-02
2.179499999999992212e+02 -2.091343469577756908e-02
2.179749999999992269e+02 -2.096264302815125172e-02
2.179999999999992326e+02 -2.101380180404349707e-02
2.180249999999992383e+02 -2.106690542467590244e-02
2.180499999999992156e+02 -2.112194820732141501e-02
2.180749999999992212e+02 -2.117892438656488949e-02
2.180999999999992269e+02 -2.123782811556843009e-02
2.181249999999992326e+02 -2.129865346734433409e-02
2.181499999999992383e+02 -2.136139443603184487e-02
2.181749999999992156e+02 -2.142604493817917496e-02
2.181999999999992212e+02 -2.149259881403015743e-02
2.182249999999992269e+02 -2.156104982881399540e-02
2.182499999999992326e+02 -2.163139167403900498e-02
2.182749999999992383e+02 -2.170361796878910940e-02
2.182999999999992156e+02 -2.177772226102327180e-02
2.183249999999992212e+02 -2.185369802887615620e-02
2.183499999999992269e+02 -2.193153868196120668e-02
2.183749999999992326e+02 -2.201123756267509002e-02
2.183999999999992383e+02 -2.209278794750261024e-02
2.184249999999992156e+02 -2.217618304832152248e-02
2.184499999999992212e+02 -2.226141601370926551e-02
2.184749999999992269e+02 -2.234847993024721008e-02
2.184999999999992326e+02 -2.243736782382491080e-02
2.185249999999992383e+02 -2.252807266094408387e-02
2.185499999999992156e+02 -2.262058735001954909e-02
2.185749999999992212e+02 -2.271490474267989779e-02
2.185999999999992269e+02 -2.281101763506433386e-02
2.186249999999992326e+02 -2.290891876911766920e-02
2.186499999999992383e+02 -2.300860083388298408e-02
2.186749999999992156e+02 -2.311005646678908690e-02
2.186999999999992212e+02 -2.321327825493657224e-02
2.187249999999992269e+02 -2.331825873637769983e-02
2.187499999999992326e+02 -2.342499040139392821e-02
2.187749999999992383e+02 -2.353346569376689110e-02
2.187999999999992156e+02 -2.364367701204613328e-02
2.188249999999992212e+02 -2.375561671081032403e-02
2.188499999999992269e+02 -2.386927710192253416e-02
2.188749999999992326e+02 -2.398465045578232480e-02
2.188999999999992383e+02 -2.410172900256704609e-02
2.189249999999992156e+02 -2.422050493347161632e-02
2.189499999999992212e+02 -2.434097040193804531e-02
2.189749999999992269e+02 -2.446311752487907720e-02
2.189999999999992326e+02 -2.458693838389533134e-02
2.190249999999992383e+02 -2.471242502648395706e-02
2.190499999999992156e+02 -2.483956946723849327e-02
2.190749999999992212e+02 -2.496836368904511647e-02
2.190999999999992269e+02 -2.509879964426409843e-02
2.191249999999992326e+02 -2.523086925590799570e-02
2.191499999999992383e+02 -2.536456441880981932e-02
2.191749999999992156e+02 -2.549987700078050479e-02
2.191999999999992212e+02 -2.563679884376009882e-02
2.192249999999992269e+02 -2.577532176495705638e-02
2.192499999999992326e+02 -2.591543755798037668e-02
2.192749999999992383e+02 -2.605713799395993971e-02
2.192999999999992156e+02 -2.620041482265844310e-02
2.193249999999992212e+02 -2.634525977357353443e-02
2.193499999999992269e+02 -2.649166455702755760e-02
2.193749999999992326e+02 -2.663962086525047818e-02
2.193999999999992383e+02 -2.678912037344895539e-02
2.194249999999992156e+02 -2.694015474086711853e-02
2.194499999999992212e+02 -2.709271561183532878e-02
2.194749999999992269e+02 -2.724679461680867137e-02
2.194999999999992326e+02 -2.740238337339451213e-02
2.195249999999992099e+02 -2.755947348736781030e-02
2.195499999999992156e+02 -2.771805655367759122e-02
2.195749999999992212e+02 -2.787812415743973898e-02
2.195999999999992269e+02 -2.803966787491826360e-02
2.196249999999992326e+02 -2.820267927449818593e-02
2.196499999999992099e+02 -2.836714991764283794e-02
2.196749999999992156e+02 -2.853307135984377643e-02
2.196999999999992212e+02 -2.870043515155270772e-02
2.197249999999992269e+02 -2.886923283910887775e-02
2.197499999999992326e+02 -2.903945596564955212e-02
2.197749999999992099e+02 -2.921109607201106961e-02
2.197999999999992156e+02 -2.938414469761546285e-02
2.198249999999992212e+02 -2.955859338134872449e-02
2.198499999999992269e+02 -2.973443366242294397e-02
2.198749999999992326e+02 -2.991165708122937861e-02
2.198999999999992099e+02 -3.009025518017887507e-02
2.199249999999992156e+02 -3.027021950452834370e-02
2.199499999999992212e+02 -3.045154160319692507e-02
2.199749999999992269e+02 -3.064683418053510897e-02
2.199999999999992326e+02 -3.083846701595531828e-02
2.200249999999992099e+02 -3.101666033194619074e-02
2.200499999999992156e+02 -3.119629530882169627e-02
2.200749999999992212e+02 -3.137745424695823071e-02
2.200999999999992269e+02 -3.156012972339650169e-02
2.201249999999992326e+02 -3.174431427100528336e-02
2.201499999999992099e+02 -3.191430874675466739e-02
2.201749999999992156e+02 -3.201308649784027904e-02
2.201999999999992212e+02 -3.203518645492417494e-02
2.202249999999992269e+02 -3.188974527212173893e-02
2.202499999999992326e+02 -3.172863260438264776e-02
2.202749999999992099e+02 -3.153189703646790826e-02
2.202999999999992156e+02 -3.133641520622692384e-02
2.203249999999992212e+02 -3.113585550206033822e-02
2.203499999999992269e+02 -3.093675550608903854e-02
2.203749999999992326e+02 -3.073905311063622123e-02
2.203999999999992099e+02 -3.054275652877308164e-02
2.204249999999992156e+02 -3.035165833496319618e-02
2.204499999999992212e+02 -3.016796635644348676e-02
2.204749999999992269e+02 -2.998565500167215889e-02
2.204999999999992326e+02 -2.980473262047709723e-02
2.205249999999992099e+02 -2.962520755894897800e-02
2.205499999999992156e+02 -2.944708815854907985e-02
2.205749999999992212e+02 -2.927038275520871605e-02
2.205999999999992269e+02 -2.909509967841795650e-02
2.206249999999992326e+02 -2.892222316109603966e-02
2.206499999999992099e+02 -2.876356435266022235e-02
2.206749999999992156e+02 -2.860912811318294668e-02
2.206999999999992212e+02 -2.845616303446027104e-02
2.207249999999992269e+02 -2.830467737000662981e-02
2.207499999999992326e+02 -2.815467936462667103e-02
2.207749999999992099e+02 -2.800617725346786838e-02
2.207999999999992156e+02 -2.785917926106024761e-02
2.208249999999992212e+02 -2.771369360034795296e-02
2.208499999999992269e+02 -2.756972847170611335e-02
2.208749999999992326e+02 -2.742729206194994759e-02
2.208999999999992099e+02 -2.728639254333271522e-02
2.209249999999992156e+02 -2.714703807253124324e-02
2.209499999999992212e+02 -2.700923678962292504e-02
2.209749999999992269e+02 -2.687299681705161009e-02
2.209999999999992042e+02 -2.673832625858287362e-02
2.210249999999992099e+02 -2.660523319824961361e-02
2.210499999999992156e+02 -2.647372569928854030e-02
2.210749999999992212e+02 -2.634381180306423140e-02
2.210999999999992269e+02 -2.621549952798672353e-02
2.211249999999992042e+02 -2.608879686841808140e-02
2.211499999999992099e+02 -2.596371179356812831e-02
2.211749999999992156e+02 -2.584025224638446944e-02
2.211999999999992212e+02 -2.571842614243051439e-02
2.212249999999992269e+02 -2.559824136875601258e-02
2.212499999999992042e+02 -2.547970578275894973e-02
2.212749999999992099e+02 -2.536317638282993212e-02
2.212999999999992156e+02 -2.525055018069662788e-02
2.213249999999992212e+02 -2.513975185745969537e-02
2.213499999999992269e+02 -2.503063671004372714e-02
2.213749999999992042e+02 -2.492321245354808465e-02
2.213999999999992099e+02 -2.481748676730875791e-02
2.214249999999992156e+02 -2.471346729370684989e-02
2.214499999999992212e+02 -2.461116163696839068e-02
2.214749999999992269e+02 -2.451057736195905168e-02
2.214999999999992042e+02 -2.441172199297044626e-02
2.215249999999992099e+02 -2.431460301250058798e-02
2.215499999999992156e+02 -2.421922786002903352e-02
2.215749999999992212e+02 -2.412560393078421947e-02
2.215999999999992269e+02 -2.403373857450733994e-02
2.216249999999992042e+02 -2.394363909420908765e-02
2.216499999999992099e+02 -2.385531274492238771e-02
2.216749999999992156e+02 -2.376876673244927851e-02
2.216999999999992212e+02 -2.368400821210564500e-02
2.217249999999992269e+02 -2.360104428745878752e-02
2.217499999999992042e+02 -2.351988200906396723e-02
2.217749999999992099e+02 -2.344052837319467869e-02
2.217999999999992156e+02 -2.336299032057305436e-02
2.218249999999992212e+02 -2.328727473509482546e-02
2.218499999999992269e+02 -2.321338844255269734e-02
2.218749999999992042e+02 -2.314133820935838221e-02
2.218999999999992099e+02 -2.307113074126178678e-02
2.219249999999992156e+02 -2.300277268206904133e-02
2.219499999999992212e+02 -2.293627061236076445e-02
2.219749999999992269e+02 -2.287163104820813878e-02
2.219999999999992042e+02 -2.280886043988944803e-02
2.220249999999992099e+02 -2.274796517060664533e-02
2.220499999999992156e+02 -2.268895155520312540e-02
2.220749999999992212e+02 -2.263182583888168758e-02
2.220999999999992269e+02 -2.257659419592422320e-02
2.221249999999992042e+02 -2.252326272841312371e-02
2.221499999999992099e+02 -2.247183746495439241e-02
2.221749999999992156e+02 -2.242232435940507557e-02
2.221999999999992212e+02 -2.237472928960129726e-02
2.222249999999992269e+02 -2.232905805609209857e-02
2.222499999999992042e+02 -2.228531638087558400e-02
2.222749999999992099e+02 -2.224350990614018531e-02
2.222999999999992156e+02 -2.220364419301052578e-02
2.223249999999992212e+02 -2.216572472029889468e-02
2.223499999999992269e+02 -2.212975688326168991e-02
2.223749999999992042e+02 -2.209574599236243178e-02
2.223999999999992099e+02 -2.206369727204198286e-02
2.224249999999992156e+02 -2.203361585949447504e-02
2.224499999999992212e+02 -2.200550680345199003e-02
2.224749999999992269e+02 -2.197937506297707733e-02
2.224999999999992042e+02 -2.195522550626268984e-02
2.225249999999992099e+02 -2.193306290944248282e-02
2.225499999999992156e+02 -2.191289195540928672e-02
2.225749999999992212e+02 -2.189471723264468234e-02
2.225999999999992269e+02 -2.187854323405751325e-02
2.226249999999992042e+02 -2.186437435583444763e-02
2.226499999999992099e+02 -2.185221489630109412e-02
2.226749999999992156e+02 -2.184206905479500402e-02
2.226999999999992212e+02 -2.183394093055136820e-02
2.227249999999991985e+02 -2.182783452160046156e-02
2.227499999999992042e+02 -2.182375372367938507e-02
2.227749999999992099e+02 -2.182170232915667599e-02
2.227999999999992156e+02 -2.182168402597112894e-02
2.228249999999992212e+02 -2.182370239658560848e-02
2.228499999999991985e+02 -2.182776091695550619e-02
2.228749999999992042e+02 -2.183386295551296985e-02
2.228999999999992099e+02 -2.184201177216654050e-02
2.229249999999992156e+02 -2.185221051731841418e-02
2.229499999999992212e+02 -2.186446223089744123e-02
2.229749999999991985e+02 -2.187876984140970510e-02
2.229999999999992042e+02 -2.189513616500743040e-02
2.230249999999992099e+02 -2.191356390457563016e-02
2.230499999999992156e+02 -2.193405564883764425e-02
2.230749999999992212e+02 -2.195661387147963481e-02
2.230999999999991985e+02 -2.198124093029467027e-02
2.231249999999992042e+02 -2.200793906634765720e-02
2.231499999999992099e+02 -2.203671040315808086e-02
2.231749999999992156e+02 -2.206755694590733369e-02
2.231999999999992212e+02 -2.210048058066390111e-02
2.232249999999991985e+02 -2.213548307363218809e-02
2.232499999999992042e+02 -2.217256607042268277e-02
2.232749999999992099e+02 -2.221173109534393952e-02
2.232999999999992156e+02 -2.225297955071898343e-02
2.233249999999992212e+02 -2.229631271622319402e-02
2.233499999999991985e+02 -2.234173174824636426e-02
2.233749999999992042e+02 -2.238923767927887901e-02
2.233999999999992099e+02 -2.243883141732208597e-02
2.234249999999992156e+02 -2.249051374532289385e-02
2.234499999999992212e+02 -2.254428532063315616e-02
2.234749999999991985e+02 -2.260014667449504466e-02
2.234999999999992042e+02 -2.265809821155159720e-02
2.235249999999992099e+02 -2.271814020938251258e-02
2.235499999999992156e+02 -2.278027281806691354e-02
2.235749999999992212e+02 -2.284449605977228667e-02
2.235999999999991985e+02 -2.291080982836993588e-02
2.236249999999992042e+02 -2.297921388907743501e-02
2.236499999999992099e+02 -2.304970787812784735e-02
2.236749999999992156e+02 -2.312229130246825845e-02
2.236999999999992212e+02 -2.319696353948278583e-02
2.237249999999991985e+02 -2.327372383674632117e-02
2.237499999999992042e+02 -2.335257131180562204e-02
2.237749999999992099e+02 -2.343350495198704558e-02
2.237999999999992156e+02 -2.351652361423491044e-02
2.238249999999992212e+02 -2.360162602497723611e-02
2.238499999999991985e+02 -2.368881078002050417e-02
2.238749999999992042e+02 -2.377807634447446500e-02
2.238999999999992099e+02 -2.386942105270261835e-02
2.239249999999992156e+02 -2.396284310830646552e-02
2.239499999999992212e+02 -2.405834058413476584e-02
2.239749999999991985e+02 -2.415591142232537819e-02
2.239999999999992042e+02 -2.425555343437453201e-02
2.240249999999992099e+02 -2.435726430123626857e-02
2.240499999999992156e+02 -2.446104157345037680e-02
2.240749999999992212e+02 -2.456688267130245976e-02
2.240999999999991985e+02 -2.467478488501027162e-02
2.241249999999992042e+02 -2.478474537494234492e-02
2.241499999999992099e+02 -2.489676117186385290e-02
2.241749999999992156e+02 -2.501082917721414792e-02
2.241999999999991928e+02 -2.512694616341219767e-02
2.242249999999991985e+02 -2.524510877419228194e-02
2.242499999999992042e+02 -2.536531352496873906e-02
2.242749999999992099e+02 -2.548755680322983136e-02
2.242999999999992156e+02 -2.561183486896153466e-02
2.243249999999991928e+02 -2.573814385509934702e-02
2.243499999999991985e+02 -2.586647976801024693e-02
2.243749999999992042e+02 -2.599683848800186589e-02
2.243999999999992099e+02 -2.612921576986244540e-02
2.244249999999992156e+02 -2.626360724342759537e-02
2.244499999999991928e+02 -2.640000841417547775e-02
2.244749999999991985e+02 -2.653841466385157416e-02
2.244999999999992042e+02 -2.667882125111994268e-02
2.245249999999992099e+02 -2.682122331224217476e-02
2.245499999999992156e+02 -2.696561586178543996e-02
2.245749999999991928e+02 -2.711199379335545168e-02
2.245999999999991985e+02 -2.726035188035829532e-02
2.246249999999992042e+02 -2.741068477678902660e-02
2.246499999999992099e+02 -2.756298701804370255e-02
2.246749999999992156e+02 -2.771725302176171121e-02
2.246999999999991928e+02 -2.787347708869145069e-02
2.247249999999991985e+02 -2.803165340358299701e-02
2.247499999999992042e+02 -2.819177603610290711e-02
2.247749999999992099e+02 -2.835383894177761002e-02
2.247999999999992156e+02 -2.851783596295941886e-02
2.248249999999991928e+02 -2.868376082981609690e-02
2.248499999999991985e+02 -2.878535453200996644e-02
2.248749999999992042e+02 -2.886908376557171044e-02
2.248999999999992099e+02 -2.895478970555077219e-02
2.249249999999992156e+02 -2.904246938814473641e-02
2.249499999999991928e+02 -2.913211972933342844e-02
2.249749999999991985e+02 -2.922373752534042704e-02
2.249999999999992042e+02 -2.931731945312104903e-02
2.250249999999992099e+02 -2.941286207087942528e-02
2.250499999999992156e+02 -2.951036181860943255e-02
2.250749999999991928e+02 -2.960981501866272181e-02
2.250999999999991985e+02 -2.971121787634369710e-02
2.251249999999992042e+02 -2.981456648052837818e-02
2.251499999999992099e+02 -2.991985680431066136e-02
2.251749999999992156e+02 -3.002708470567266863e-02
2.251999999999991928e+02 -3.013624592817982714e-02
2.252249999999991985e+02 -3.024733610170372844e-02
2.252499999999992042e+02 -3.036035074316361521e-02
2.252749999999992099e+02 -3.047528525729853097e-02
2.252999999999992156e+02 -3.059213493745848930e-02
2.253249999999991928e+02 -3.071089496642169167e-02
2.253499999999991985e+02 -3.083156041723498011e-02
2.253749999999992042e+02 -3.095412625407434337e-02
2.253999999999992099e+02 -3.107858733313225222e-02
2.254249999999992156e+02 -3.120493840352382350e-02
2.254499999999991928e+02 -3.133317410821578192e-02
2.254749999999991985e+02 -3.146328898497791071e-02
2.254999999999992042e+02 -3.159527746735390358e-02
2.255249999999992099e+02 -3.172913388565303666e-02
2.255499999999992156e+02 -3.181950579146287234e-02
2.255749999999991928e+02 -3.181961533937228970e-02
2.255999999999991985e+02 -3.182166297515801046e-02
2.256249999999992042e+02 -3.182564914561371305e-02
2.256499999999992099e+02 -3.183157418061775129e-02
2.256749999999992156e+02 -3.183943829301320860e-02
2.256999999999991928e+02 -3.184924157851391074e-02
2.257249999999991985e+02 -3.186098401563482174e-02
2.257499999999992042e+02 -3.187466546565051462e-02
2.257749999999992099e+02 -3.189028567257850416e-02
2.257999999999992156e+02 -3.190784426318980793e-02
2.258249999999991928e+02 -3.192734074704477176e-02
2.258499999999991985e+02 -3.194877451655574185e-02
2.258749999999992042e+02 -3.197214484707568138e-02
2.258999999999992099e+02 -3.199745089701323125e-02
2.259249999999991871e+02 -3.202469170797309778e-02
2.259499999999991928e+02 -3.205386620492387678e-02
2.259749999999991985e+02 -3.208497319638992790e-02
2.259999999999992042e+02 -3.211801137467121953e-02
2.260249999999992099e+02 -3.215297931608791099e-02
2.260499999999991871e+02 -3.218987548124978282e-02
2.260749999999991928e+02 -3.222869821535410961e-02
2.260999999999991985e+02 -3.226944574850518221e-02
2.261249999999992042e+02 -3.231211619606279978e-02
2.261499999999992099e+02 -3.235670755901266099e-02
2.261749999999991871e+02 -3.240321772436497577e-02
2.261999999999991928e+02 -3.245164446557564919e-02
2.262249999999991985e+02 -3.250198544299192499e-02
2.262499999999992042e+02 -3.255423820432493814e-02
2.262749999999992099e+02 -3.260840018514358368e-02
2.262999999999991871e+02 -3.266446870939462843e-02
2.263249999999991928e+02 -3.272244098994536027e-02
2.263499999999991985e+02 -3.278231412914962839e-02
2.263749999999992042e+02 -3.284408511943893993e-02
2.263999999999992099e+02 -3.290775084393389449e-02
2.264249999999991871e+02 -3.297330807708120232e-02
2.264499999999991928e+02 -3.304075348531092249e-02
2.264749999999991985e+02 -3.311008362771696023e-02
2.264999999999992042e+02 -3.316149361086302011e-02
2.265249999999992099e+02 -3.310450804853409812e-02
2.265499999999991871e+02 -3.304941289176630687e-02
2.265749999999991928e+02 -3.299621127335435056e-02
2.265999999999991985e+02 -3.294490621828852217e-02
2.266249999999992042e+02 -3.289550064312823929e-02
2.266499999999992099e+02 -3.284799735539645216e-02
2.266749999999991871e+02 -3.280239905299868475e-02
2.266999999999991928e+02 -3.275870832366351015e-02
2.267249999999991985e+02 -3.271692764440614631e-02
2.267499999999992042e+02 -3.267705938101683055e-02
2.267749999999992099e+02 -3.263910578756947650e-02
2.267999999999991871e+02 -3.260306900595941887e-02
2.268249999999991928e+02 -3.256895106545924096e-02
2.268499999999991985e+02 -3.253675388230348187e-02
2.268749999999992042e+02 -3.250647925929458365e-02
2.268999999999992099e+02 -3.247812888543658710e-02
2.269249999999991871e+02 -3.245170433558928341e-02
2.269499999999991928e+02 -3.242720707015162018e-02
2.269749999999991985e+02 -3.240463843476738132e-02
2.269999999999992042e+02 -3.238399966005708897e-02
2.270249999999992099e+02 -3.236529186137503122e-02
2.270499999999991871e+02 -3.234851603859100616e-02
2.270749999999991928e+02 -3.233367307589939815e-02
2.270999999999991985e+02 -3.232076374165099297e-02
2.271249999999992042e+02 -3.230978868821381828e-02
2.271499999999992099e+02 -3.230074845185629262e-02
2.271749999999991871e+02 -3.229364345265908071e-02
2.271999999999991928e+02 -3.228847399445050614e-02
2.272249999999991985e+02 -3.228524026476910225e-02
2.272499999999992042e+02 -3.228394233485146203e-02
2.272749999999992099e+02 -3.228458015964628947e-02
2.272999999999991871e+02 -3.228715357785346546e-02
2.273249999999991928e+02 -3.229166231199027265e-02
2.273499999999991985e+02 -3.229810596848138593e-02
2.273749999999992042e+02 -3.230648403777677119e-02
2.273999999999991815e+02 -3.231679589449368284e-02
2.274249999999991871e+02 -3.232904079758446014e-02
2.274499999999991928e+02 -3.234321789053090646e-02
2.274749999999991985e+02 -3.235932620156213579e-02
2.274999999999992042e+02 -3.237736464389958518e-02
2.275249999999991815e+02 -3.239733201602577883e-02
2.275499999999991871e+02 -3.241922700197875234e-02
2.275749999999991928e+02 -3.244304817167165816e-02
2.275999999999991985e+02 -3.246879398123644900e-02
2.276249999999992042e+02 -3.249646277339193062e-02
2.276499999999991815e+02 -3.252605277783717636e-02
2.276749999999991871e+02 -3.255756211166883213e-02
2.276999999999991928e+02 -3.259098877982078563e-02
2.277249999999991985e+02 -3.262633067553065425e-02
2.277499999999992042e+02 -3.266358558082671504e-02
2.277749999999991815e+02 -3.270275116704070978e-02
2.277999999999991871e+02 -3.274382499534156388e-02
2.278249999999991928e+02 -3.278680451729351630e-02
2.278499999999991985e+02 -3.280963981201494989e-02
2.278749999999992042e+02 -3.275643609440271470e-02
2.278999999999991815e+02 -3.270511799351048104e-02
2.279249999999991871e+02 -3.265569562428299183e-02
2.279499999999991928e+02 -3.260817228954282498e-02
2.279749999999991985e+02 -3.256255118644308527e-02
2.279999999999992042e+02 -3.251883540575432885e-02
2.280249999999991815e+02 -3.247702793117092368e-02
2.280499999999991871e+02 -3.243713163863862214e-02
2.280749999999991928e+02 -3.239914929570447688e-02
2.280999999999991985e+02 -3.236308356088740679e-02
2.281249999999992042e+02 -3.232893698307212627e-02
2.281499999999991815e+02 -3.229671200092305156e-02
2.281749999999991871e+02 -3.226641094232389484e-02
2.281999999999991928e+02 -3.223803602383854688e-02
2.282249999999991985e+02 -3.221158935019360903e-02
2.282499999999992042e+02 -3.218707291378814644e-02
2.282749999999991815e+02 -3.216448859422298828e-02
2.282999999999991871e+02 -3.214383815785655518e-02
2.283249999999991928e+02 -3.212512325738314106e-02
2.283499999999991985e+02 -3.210834543143694514e-02
2.283749999999992042e+02 -3.209350610421880801e-02
2.283999999999991815e+02 -3.208060658515000940e-02
2.284249999999991871e+02 -3.206964806854739614e-02
2.284499999999991928e+02 -3.206063163332674437e-02
2.284749999999991985e+02 -3.205355824272970028e-02
2.284999999999992042e+02 -3.204842874407611009e-02
2.285249999999991815e+02 -3.204524386854169099e-02
2.285499999999991871e+02 -3.204400423096082778e-02
2.285749999999991928e+02 -3.204471032965704874e-02
2.285999999999991985e+02 -3.204736254629533820e-02
2.286249999999992042e+02 -3.205196114576391170e-02
2.286499999999991815e+02 -3.205850627607985392e-02
2.286749999999991871e+02 -3.206699796832073596e-02
2.286999999999991928e+02 -3.207743613658267656e-02
2.287249999999991985e+02 -3.208982057796454929e-02
2.287499999999992042e+02 -3.210415097257647565e-02
2.287749999999991815e+02 -3.212042688357717724e-02
2.287999999999991871e+02 -3.213864775723414280e-02
2.288249999999991928e+02 -3.215881292301188410e-02
2.288499999999991985e+02 -3.218092159368500516e-02
2.288749999999992042e+02 -3.220497286547813892e-02
2.288999999999991815e+02 -3.223096571823025336e-02
2.289249999999991871e+02 -3.225889901558595674e-02
2.289499999999991928e+02 -3.228877150521129724e-02
2.289749999999991985e+02 -3.232058181903704058e-02
2.289999999999992042e+02 -3.235432847352484598e-02
2.290249999999991815e+02 -3.239000986996023318e-02
2.290499999999991871e+02 -3.242762429477121650e-02
2.290749999999991928e+02 -3.246716991987089185e-02
2.290999999999991985e+02 -3.250864480302515652e-02
2.291249999999991758e+02 -3.255204688824544362e-02
2.291499999999991815e+02 -3.259737400620647818e-02
2.291749999999991871e+02 -3.264462387468730631e-02
2.291999999999991928e+02 -3.269379409903711703e-02
2.292249999999991985e+02 -3.274488217266535023e-02
2.292499999999991758e+02 -3.279788547755501521e-02
2.292749999999991815e+02 -3.285280128479971945e-02
2.292999999999991871e+02 -3.290962675516407449e-02
2.293249999999991928e+02 -3.296835893966694464e-02
2.293499999999991985e+02 -3.302899478018756635e-02
2.293749999999991758e+02 -3.309153111009444787e-02
2.293999999999991815e+02 -3.315596465489636241e-02
2.294249999999991871e+02 -3.322229203291415106e-02
2.294499999999991928e+02 -3.329050975597634687e-02
2.294749999999991985e+02 -3.336061423013499116e-02
2.294999999999991758e+02 -3.343260175640054566e-02
2.295249999999991815e+02 -3.350646853150244381e-02
2.295499999999991871e+02 -3.357435964305268555e-02
2.295749999999991928e+02 -3.361481302408184102e-02
2.295999999999991985e+02 -3.365716590397312830e-02
2.296249999999991758e+02 -3.370141564083078967e-02
2.296499999999991815e+02 -3.374755948469625871e-02
2.296749999999991871e+02 -3.379559457813782058e-02
2.296999999999991928e+02 -3.384551795686410736e-02
2.297249999999991985e+02 -3.388678942753151763e-02
2.297499999999991758e+02 -3.385141372280664473e-02
2.297749999999991815e+02 -3.381795788415916520e-02
2.297999999999991871e+02 -3.378642254489622188e-02
2.298249999999991928e+02 -3.375680822393775649e-02
2.298499999999991985e+02 -3.372911532583763167e-02
2.298749999999991758e+02 -3.370334414083042684e-02
2.298999999999991815e+02 -3.367428730085435251e-02
2.299249999999991871e+02 -3.365174630520476745e-02
2.299499999999991928e+02 -3.362965290367822546e-02
2.299749999999991985e+02 -3.360946501802161701e-02
2.299999999999991758e+02 -3.359118483351848650e-02
2.300249999999991815e+02 -3.357481442651492898e-02
2.300499999999991871e+02 -3.356035576388161079e-02
2.300749999999991928e+02 -3.354781070250105468e-02
2.300999999999991985e+02 -3.353718098877582487e-02
2.301249999999991758e+02 -3.352846825816066523e-02
2.301499999999991815e+02 -3.352167403471624507e-02
2.301749999999991871e+02 -3.351679973068728835e-02
2.301999999999991928e+02 -3.351384664610456560e-02
2.302249999999991985e+02 -3.351281596840910426e-02
2.302499999999991758e+02 -3.351370877210099741e-02
2.302749999999991815e+02 -3.351652601841335899e-02
2.302999999999991871e+02 -3.352126855500858760e-02
2.303249999999991928e+02 -3.352793711570065116e-02
2.303499999999991985e+02 -3.353653232020068625e-02
2.303749999999991758e+02 -3.354705467388813256e-02
2.303999999999991815e+02 -3.355950456760693063e-02
2.304249999999991871e+02 -3.357388227748550613e-02
2.304499999999991928e+02 -3.359018796478231011e-02
2.304749999999991985e+02 -3.360842167575799067e-02
2.304999999999991758e+02 -3.362858334156976908e-02
2.305249999999991815e+02 -3.365067277819412672e-02
2.305499999999991871e+02 -3.367468968637277182e-02
2.305749999999991928e+02 -3.370063365158539742e-02
2.305999999999991701e+02 -3.372850414404680863e-02
2.306249999999991758e+02 -3.375830051873039001e-02
2.306499999999991815e+02 -3.379002201541610184e-02
2.306749999999991871e+02 -3.382366775876533699e-02
2.306999999999991928e+02 -3.385923675841948088e-02
2.307249999999991701e+02 -3.389672790912576228e-02
2.307499999999991758e+02 -3.393613999088705008e-02
2.307749999999991815e+02 -3.397747166913774736e-02
2.307999999999991871e+02 -3.402072149494486664e-02
2.308249999999991928e+02 -3.406588790523399496e-02
2.308499999999991701e+02 -3.411296922304103002e-02
2.308749999999991758e+02 -3.416196365778870203e-02
2.308999999999991815e+02 -3.421286930558757600e-02
2.309249999999991871e+02 -3.426568414956277647e-02
2.309499999999991928e+02 -3.432040606020418660e-02
2.309749999999991701e+02 -3.437703279574279291e-02
2.309999999999991758e+02 -3.443556200254958150e-02
2.310249999999991815e+02 -3.449599121556078812e-02
2.310499999999991871e+02 -3.455831785872505446e-02
2.310749999999991928e+02 -3.462253924547566836e-02
2.310999999999991701e+02 -3.468865257922720824e-02
2.311249999999991758e+02 -3.475665495389314991e-02
2.311499999999991815e+02 -3.482654335442948029e-02
2.311749999999991871e+02 -3.489831465739955119e-02
2.311999999999991928e+02 -3.488969279797365236e-02
2.312249999999991701e+02 -3.482696953099298498e-02
2.312499999999991758e+02 -3.476612702754532797e-02
2.312749999999991815e+02 -3.470716842609454511e-02
2.312999999999991871e+02 -3.465009675799828742e-02
2.313249999999991928e+02 -3.459491494691604302e-02
2.313499999999991701e+02 -3.454162580824069601e-02
2.313749999999991758e+02 -3.449023204855181102e-02
2.313999999999991815e+02 -3.444073626509287778e-02
2.314249999999991871e+02 -3.439314094527038540e-02
2.314499999999991928e+02 -3.434744846617734937e-02
2.314749999999991701e+02 -3.430366109413963277e-02
2.314999999999991758e+02 -3.426178098428550589e-02
2.315249999999991815e+02 -3.422181018014038706e-02
2.315499999999991871e+02 -3.418375061324444020e-02
2.315749999999991928e+02 -3.414760410279494424e-02
2.315999999999991701e+02 -3.411337235531308743e-02
2.316249999999991758e+02 -3.408105696433441634e-02
2.316499999999991815e+02 -3.405065941012505593e-02
2.316749999999991871e+02 -3.402218105942216714e-02
2.316999999999991928e+02 -3.399562316519959965e-02
2.317249999999991701e+02 -3.397098686645642907e-02
2.317499999999991758e+02 -3.394827318803467914e-02
2.317749999999991815e+02 -3.392748304045765245e-02
2.317999999999991871e+02 -3.390861721979669674e-02
2.318249999999991928e+02 -3.389167640756131361e-02
2.318499999999991701e+02 -3.387666117061526039e-02
2.318749999999991758e+02 -3.386357196111798584e-02
2.318999999999991815e+02 -3.385240911649071982e-02
2.319249999999991871e+02 -3.384317285940850739e-02
2.319499999999991928e+02 -3.383586329781795160e-02
2.319749999999991701e+02 -3.383048042497763253e-02
2.319999999999991758e+02 -3.382702411952805133e-02
2.320249999999991815e+02 -3.382549414558219669e-02
2.320499999999991871e+02 -3.382589015284453993e-02
2.320749999999991928e+02 -3.382821167675377494e-02
2.320999999999991701e+02 -3.383245813864960150e-02
2.321249999999991758e+02 -3.383862884596659792e-02
2.321499999999991815e+02 -3.384672299245102683e-02
2.321749999999991871e+02 -3.385673965840231558e-02
2.321999999999991928e+02 -3.386867781094103635e-02
2.322249999999991701e+02 -3.388253630429812618e-02
2.322499999999991758e+02 -3.389831388013096747e-02
2.322749999999991815e+02 -3.391600916786245007e-02
2.322999999999991871e+02 -3.393562068504402118e-02
2.323249999999991644e+02 -3.395714683774194581e-02
2.323499999999991701e+02 -3.398058592094849173e-02
2.323749999999991758e+02 -3.400593611901470137e-02
2.323999999999991815e+02 -3.403319550610756083e-02
2.324249999999991871e+02 -3.406236204668940809e-02
2.324499999999991644e+02 -3.409343359602038520e-02
2.324749999999991701e+02 -3.412640790068235952e-02
2.324999999999991758e+02 -3.416128259912648568e-02
2.325249999999991815e+02 -3.419805522224143857e-02
2.325499999999991871e+02 -3.423672319394369112e-02
2.325749999999991644e+02 -3.427728383178914318e-02
2.325999999999991701e+02 -3.431973434760584446e-02
2.326249999999991758e+02 -3.436407184814730537e-02
2.326499999999991815e+02 -3.441029333576631905e-02
2.326749999999991871e+02 -3.445839570910939897e-02
2.326999999999991644e+02 -3.450837576382884825e-02
2.327249999999991701e+02 -3.456023019331922602e-02
2.327499999999991758e+02 -3.461395558946598477e-02
2.327749999999991815e+02 -3.466954844342011455e-02
2.327999999999991871e+02 -3.472700514638523556e-02
2.328249999999991644e+02 -3.478632199042729078e-02
2.328499999999991701e+02 -3.484749516929874780e-02
2.328749999999991758e+02 -3.491052077928264580e-02
2.328999999999991815e+02 -3.497539482005165151e-02
2.329249999999991871e+02 -3.503067870967372516e-02
2.329499999999991644e+02 -3.504622153942279356e-02
2.329749999999991701e+02 -3.506349610362018143e-02
2.329999999999991758e+02 -3.508265942029249046e-02
2.330249999999991815e+02 -3.510370974124405602e-02
2.330499999999991871e+02 -3.512664521121383610e-02
2.330749999999991644e+02 -3.515146386829987035e-02
2.330999999999991701e+02 -3.517816364440537469e-02
2.331249999999991758e+02 -3.520674236570879578e-02
2.331499999999991815e+02 -3.523719775315180269e-02
2.331749999999991871e+02 -3.521670494088839642e-02
2.331999999999991644e+02 -3.512353625794537026e-02
2.332249999999991701e+02 -3.503221052710171063e-02
2.332499999999991758e+02 -3.494273186137249187e-02
2.332749999999991815e+02 -3.485510427409489742e-02
2.332999999999991871e+02 -3.476933167816861903e-02
2.333249999999991644e+02 -3.468541788531476211e-02
2.333499999999991701e+02 -3.460336660535513059e-02
2.333749999999991758e+02 -3.452318144551048962e-02
2.333999999999991815e+02 -3.444486590972090090e-02
2.334249999999991871e+02 -3.438658561300624028e-02
2.334499999999991644e+02 -3.433919875965292523e-02
2.334749999999991701e+02 -3.429368291650032596e-02
2.334999999999991758e+02 -3.425004150317987467e-02
2.335249999999991815e+02 -3.420827783909438646e-02
2.335499999999991871e+02 -3.416839514263745464e-02
2.335749999999991644e+02 -3.413039653043443283e-02
2.335999999999991701e+02 -3.409428501659945987e-02
2.336249999999991758e+02 -3.406006351201470300e-02
2.336499999999991815e+02 -3.402773482362456831e-02
2.336749999999991871e+02 -3.399730165375481478e-02
2.336999999999991644e+02 -3.396876659944708665e-02
2.337249999999991701e+02 -3.394213215181541426e-02
2.337499999999991758e+02 -3.391740069542482916e-02
2.337749999999991815e+02 -3.389457450768847135e-02
2.337999999999991587e+02 -3.387365575828719944e-02
2.338249999999991644e+02 -3.385464650861051000e-02
2.338499999999991701e+02 -3.383754871121929381e-02
2.338749999999991758e+02 -3.382236420932963061e-02
2.338999999999991815e+02 -3.380909473632055101e-02
2.339249999999991587e+02 -3.379774191526308674e-02
2.339499999999991644e+02 -3.378830725847224020e-02
2.339749999999991701e+02 -3.378079216708199106e-02
2.339999999999991758e+02 -3.377519793064384657e-02
2.340249999999991815e+02 -3.377152572674837344e-02
2.340499999999991587e+02 -3.376977662067005143e-02
2.340749999999991644e+02 -3.376995156503739826e-02
2.340999999999991701e+02 -3.377205139952477175e-02
2.341249999999991758e+02 -3.377607685056978337e-02
2.341499999999991815e+02 -3.378202853111497012e-02
2.341749999999991587e+02 -3.378990694037308645e-02
2.341999999999991644e+02 -3.379971246361818810e-02
2.342249999999991701e+02 -3.381144537199990557e-02
2.342499999999991758e+02 -3.382510582238305863e-02
2.342749999999991815e+02 -3.384069385721315965e-02
2.342999999999991587e+02 -3.385820940440518317e-02
2.343249999999991644e+02 -3.387765227725876571e-02
2.343499999999991701e+02 -3.389902217439726834e-02
2.343749999999991758e+02 -3.392231867973300591e-02
2.343999999999991815e+02 -3.394754126245794895e-02
2.344249999999991587e+02 -3.397468927705749042e-02
2.344499999999991644e+02 -3.400376196335239132e-02
2.344749999999991701e+02 -3.403475844656396465e-02
2.344999999999991758e+02 -3.406767773740488475e-02
2.345249999999991815e+02 -3.410251873219537211e-02
2.345499999999991587e+02 -3.413928021300533661e-02
2.345749999999991644e+02 -3.417796084782005750e-02
2.345999999999991701e+02 -3.421855919073178015e-02
2.346249999999991758e+02 -3.426107368215738219e-02
2.346499999999991815e+02 -3.430550264907823027e-02
2.346749999999991587e+02 -3.435184430530842381e-02
2.346999999999991644e+02 -3.440009675178482690e-02
2.347249999999991701e+02 -3.445025797688312102e-02
2.347499999999991758e+02 -3.450232585675862967e-02
2.347749999999991815e+02 -3.455629815570988167e-02
2.347999999999991587e+02 -3.461217252656913906e-02
2.348249999999991644e+02 -3.466994651111408171e-02
2.348499999999991701e+02 -3.464852128415971122e-02
2.348749999999991758e+02 -3.460265644705916993e-02
2.348999999999991815e+02 -3.455869483306065609e-02
2.349249999999991587e+02 -3.451663843319554420e-02
2.349499999999991644e+02 -3.447648912673931948e-02
2.349749999999991701e+02 -3.443824868085836044e-02
2.349999999999991758e+02 -3.440191875028419943e-02
2.350249999999991815e+02 -3.436750087700892603e-02
2.350499999999991587e+02 -3.433499649000593124e-02
2.350749999999991644e+02 -3.430440690497792849e-02
2.350999999999991701e+02 -3.427573332412631874e-02
2.351249999999991758e+02 -3.424897683594621545e-02
2.351499999999991815e+02 -3.422413841504948206e-02
2.351749999999991587e+02 -3.420121892200835012e-02
2.351999999999991644e+02 -3.418021910322732032e-02
2.352249999999991701e+02 -3.416113959083848933e-02
2.352499999999991758e+02 -3.414398090262391744e-02
2.352749999999991815e+02 -3.412874344196047821e-02
2.352999999999991587e+02 -3.411542749779285233e-02
2.353249999999991644e+02 -3.410403324462947527e-02
2.353499999999991701e+02 -3.409456074256509567e-02
2.353749999999991758e+02 -3.408700993732750179e-02
2.353999999999991815e+02 -3.408138066035090730e-02
2.354249999999991587e+02 -3.407767262887216597e-02
2.354499999999991644e+02 -3.407588544605379133e-02
2.354749999999991701e+02 -3.407601860113197018e-02
2.354999999999991758e+02 -3.407807146958811984e-02
2.355249999999991530e+02 -3.408204331334645232e-02
2.355499999999991587e+02 -3.408793328099559566e-02
2.355749999999991644e+02 -3.409574040803479283e-02
2.355999999999991701e+02 -3.410546361714574676e-02
2.356249999999991758e+02 -3.411710171848620493e-02
2.356499999999991530e+02 -3.413065341001018244e-02
2.356749999999991587e+02 -3.414611727781124983e-02
2.356999999999991644e+02 -3.416349179648859452e-02
2.357249999999991701e+02 -3.418277532953885312e-02
2.357499999999991758e+02 -3.420396612976973200e-02
2.357749999999991530e+02 -3.422706233973660944e-02
2.357999999999991587e+02 -3.425206199220414555e-02
2.358249999999991644e+02 -3.427896301062836187e-02
2.358499999999991701e+02 -3.430776320966281989e-02
2.358749999999991758e+02 -3.433846029568605324e-02
2.358999999999991530e+02 -3.437105186735217588e-02
2.359249999999991587e+02 -3.440553541616271638e-02
2.359499999999991644e+02 -3.444190832705903288e-02
2.359749999999991701e+02 -3.448016787903802199e-02
2.359999999999991758e+02 -3.448310555872086125e-02
2.360249999999991530e+02 -3.443600034536052623e-02
2.360499999999991587e+02 -3.439077949818458713e-02
2.360749999999991644e+02 -3.434744573132404027e-02
2.360999999999991701e+02 -3.430600165233756160e-02
2.361249999999991758e+02 -3.426644976163122081e-02
2.361499999999991530e+02 -3.422879245190244002e-02
2.361749999999991587e+02 -3.419303200760469980e-02
2.361999999999991644e+02 -3.415917060443492831e-02
2.362249999999991701e+02 -3.412721030884405260e-02
2.362499999999991758e+02 -3.409715307756873426e-02
2.362749999999991530e+02 -3.406900075718718307e-02
2.362999999999991587e+02 -3.404275508369845188e-02
2.363249999999991644e+02 -3.401841768212481021e-02
2.363499999999991701e+02 -3.399599006613685664e-02
2.363749999999991758e+02 -3.397547363770302142e-02
2.363999999999991530e+02 -3.395686968676476375e-02
2.364249999999991587e+02 -3.394017939093139924e-02
2.364499999999991644e+02 -3.392540381520490339e-02
2.364749999999991701e+02 -3.391254391172346394e-02
2.364999999999991758e+02 -3.390160051953405862e-02
2.365249999999991530e+02 -3.389257436438605775e-02
2.365499999999991587e+02 -3.388546605855301957e-02
2.365749999999991644e+02 -3.388027610067579493e-02
2.365999999999991701e+02 -3.387700487563308910e-02
2.366249999999991758e+02 -3.387565265443508861e-02
2.366499999999991530e+02 -3.387621959414407330e-02
2.366749999999991587e+02 -3.387870573781807254e-02
2.366999999999991644e+02 -3.388311101448059082e-02
2.367249999999991701e+02 -3.388943523911532724e-02
2.367499999999991758e+02 -3.389767811268613179e-02
2.367749999999991530e+02 -3.390783922218112284e-02
2.367999999999991587e+02 -3.391991804068319322e-02
2.368249999999991644e+02 -3.393391392746442081e-02
2.368499999999991701e+02 -3.394982612810641676e-02
2.368749999999991758e+02 -3.396765377464420338e-02
2.368999999999991530e+02 -3.398739588573710529e-02
2.369249999999991587e+02 -3.400905136686225433e-02
2.369499999999991644e+02 -3.403261901053419858e-02
2.369749999999991701e+02 -3.405809749654838819e-02
2.369999999999991473e+02 -3.408548539224977303e-02
2.370249999999991530e+02 -3.411478115282527007e-02
2.370499999999991587e+02 -3.414598312162132887e-02
2.370749999999991644e+02 -3.417908953048381243e-02
2.370999999999991701e+02 -3.421409850012360060e-02
2.371249999999991473e+02 -3.420904912284548210e-02
2.371499999999991530e+02 -3.407440757941165160e-02
2.371749999999991587e+02 -3.394160551767978762e-02
2.371999999999991644e+02 -3.381064854342376996e-02
2.372249999999991701e+02 -3.368154216339868529e-02
2.372499999999991473e+02 -3.355429178435821030e-02
2.372749999999991530e+02 -3.342890271208739938e-02
2.372999999999991587e+02 -3.330538015046086153e-02
2.373249999999991644e+02 -3.318372920051587682e-02
2.373499999999991701e+02 -3.306395485954694707e-02
2.373749999999991473e+02 -3.294606202022316854e-02
2.373999999999991530e+02 -3.283005546972284777e-02
2.374249999999991587e+02 -3.271593988889355542e-02
2.374499999999991644e+02 -3.260371985143156737e-02
2.374749999999991701e+02 -3.249339982308300373e-02
2.374999999999991473e+02 -3.238498416086944831e-02
2.375249999999991530e+02 -3.227847711233298306e-02
2.375499999999991587e+02 -3.217388281480829809e-02
2.375749999999991644e+02 -3.207120529471484821e-02
2.375999999999991701e+02 -3.197044846687258079e-02
2.376249999999991473e+02 -3.187161613384554421e-02
2.376499999999991530e+02 -3.177471198530287810e-02
2.376749999999991587e+02 -3.167973959741047368e-02
2.376999999999991644e+02 -3.158670243224351998e-02
2.377249999999991701e+02 -3.149560383722516815e-02
2.377499999999991473e+02 -3.140648131915298180e-02
2.377749999999991530e+02 -3.132014291348641372e-02
2.377999999999991587e+02 -3.123574343632761624e-02
2.378249999999991644e+02 -3.115328602629205065e-02
2.378499999999991701e+02 -3.107277370643830167e-02
2.378749999999991473e+02 -3.099420938379085499e-02
2.378999999999991530e+02 -3.091759584888414958e-02
2.379249999999991587e+02 -3.084293577533817055e-02
2.379499999999991644e+02 -3.077023171945529600e-02
2.379749999999991701e+02 -3.069948611984482656e-02
2.379999999999991473e+02 -3.063070129707350792e-02
2.380249999999991530e+02 -3.056387945334194250e-02
2.380499999999991587e+02 -3.049902267218862484e-02
2.380749999999991644e+02 -3.043613291821827341e-02
2.380999999999991701e+02 -3.037521203685781754e-02
2.381249999999991473e+02 -3.031626175413956389e-02
2.381499999999991530e+02 -3.025928367650962750e-02
2.381749999999991587e+02 -3.020427929066430914e-02
2.381999999999991644e+02 -3.015124996341157076e-02
2.382249999999991701e+02 -3.010019694156129341e-02
2.382499999999991473e+02 -3.005112135184071637e-02
2.382749999999991530e+02 -3.000402420083696231e-02
2.382999999999991587e+02 -2.995890637496612108e-02
2.383249999999991644e+02 -2.991576864047018267e-02
2.383499999999991701e+02 -2.987461164343846107e-02
2.383749999999991473e+02 -2.983543590985746063e-02
2.383999999999991530e+02 -2.979824184568644410e-02
2.384249999999991587e+02 -2.976302973695912554e-02
2.384499999999991644e+02 -2.972979974991257768e-02
2.384749999999991701e+02 -2.969855193114138633e-02
2.384999999999991473e+02 -2.966928620777878681e-02
2.385249999999991530e+02 -2.964200238770305085e-02
2.385499999999991587e+02 -2.961670015976956838e-02
2.385749999999991644e+02 -2.959337909407050438e-02
2.385999999999991701e+02 -2.957203864221603917e-02
2.386249999999991473e+02 -2.955267813764610521e-02
2.386499999999991530e+02 -2.953529679596263169e-02
2.386749999999991587e+02 -2.951989371528912845e-02
2.386999999999991644e+02 -2.950646787665501397e-02
2.387249999999991417e+02 -2.949501814440369171e-02
2.387499999999991473e+02 -2.948554326662498545e-02
2.387749999999991530e+02 -2.947804187561219036e-02
2.387999999999991587e+02 -2.947251248834271281e-02
2.388249999999991644e+02 -2.946895350698165369e-02
2.388499999999991417e+02 -2.946736321940953904e-02
2.388749999999991473e+02 -2.946773979977281716e-02
2.388999999999991530e+02 -2.947008130905665393e-02
2.389249999999991587e+02 -2.947438569568031422e-02
2.389499999999991644e+02 -2.948065079611465744e-02
2.389749999999991417e+02 -2.948887433552248652e-02
2.389999999999991473e+02 -2.949905392841782950e-02
2.390249999999991530e+02 -2.951118707934924368e-02
2.390499999999991587e+02 -2.952527118360225369e-02
2.390749999999991644e+02 -2.954130352792168346e-02
2.390999999999991417e+02 -2.955928129125652906e-02
2.391249999999991473e+02 -2.957920154552181810e-02
2.391499999999991530e+02 -2.960106125638180263e-02
2.391749999999991587e+02 -2.962485728405110652e-02
2.391999999999991644e+02 -2.965058638411464942e-02
2.392249999999991417e+02 -2.967824520836637170e-02
2.392499999999991473e+02 -2.970783030566564661e-02
2.392749999999991530e+02 -2.973933812280991559e-02
2.392999999999991587e+02 -2.977276500542659285e-02
2.393249999999991644e+02 -2.980810719887938554e-02
2.393499999999991417e+02 -2.984536084919290136e-02
2.393749999999991473e+02 -2.988452200399130398e-02
2.393999999999991530e+02 -2.992558661345351076e-02
2.394249999999991587e+02 -2.996855053128300375e-02
2.394499999999991644e+02 -3.001340951569217430e-02
2.394749999999991417e+02 -3.006015923040106230e-02
2.394999999999991473e+02 -3.010879524564926205e-02
2.395249999999991530e+02 -3.015931303922174747e-02
2.395499999999991587e+02 -3.021170799748717009e-02
2.395749999999991644e+02 -3.026597541644894182e-02
2.395999999999991417e+02 -3.032211050280771147e-02
2.396249999999991473e+02 -3.038010837503514472e-02
2.396499999999991530e+02 -3.043996406446058955e-02
2.396749999999991587e+02 -3.050167251636673113e-02
2.396999999999991644e+02 -3.056522859109475632e-02
2.397249999999991417e+02 -3.063062706516156419e-02
2.397499999999991473e+02 -3.069786263238560159e-02
2.397749999999991530e+02 -3.076692990501942934e-02
2.397999999999991587e+02 -3.083782341489395978e-02
2.398249999999991644e+02 -3.091053761456853330e-02
2.398499999999991417e+02 -3.098506687848929381e-02
2.398749999999991473e+02 -3.106140550415541907e-02
2.398999999999991530e+02 -3.113954771328935472e-02
2.399249999999991587e+02 -3.121948765301801182e-02
2.399499999999991644e+02 -3.130121939705445000e-02
2.399749999999991417e+02 -3.139090715251884739e-02
2.399999999999991473e+02 -3.146462781434628680e-02
2.400249999999991530e+02 -3.153399118656946554e-02
2.400499999999991587e+02 -3.160519018492127796e-02
2.400749999999991644e+02 -3.167822055684715865e-02
2.400999999999991417e+02 -3.175307795714017028e-02
2.401249999999991473e+02 -3.182975794878144943e-02
2.401499999999991530e+02 -3.190825600379288557e-02
2.401749999999991587e+02 -3.197789599541037836e-02
2.401999999999991360e+02 -3.195436382040491019e-02
2.402249999999991417e+02 -3.193270861587060166e-02
2.402499999999991473e+02 -3.184841163331050828e-02
2.402749999999991530e+02 -3.169542917161073670e-02
2.402999999999991587e+02 -3.154422551028388672e-02
2.403249999999991360e+02 -3.139480682367810221e-02
2.403499999999991417e+02 -3.124717919967927304e-02
2.403749999999991473e+02 -3.109602676093020657e-02
2.403999999999991530e+02 -3.094568961428796963e-02
2.404249999999991587e+02 -3.079704419850382013e-02
2.404499999999991360e+02 -3.065009798248811632e-02
2.404749999999991417e+02 -3.050485837518013971e-02
2.404999999999991473e+02 -3.036133272425149687e-02
2.405249999999991530e+02 -3.021952831480896953e-02
2.405499999999991587e+02 -3.007945236810256190e-02
2.405749999999991360e+02 -2.994111204023654563e-02
2.405999999999991417e+02 -2.980451442088348502e-02
2.406249999999991473e+02 -2.966966653200200921e-02
2.406499999999991530e+02 -2.953657532656177309e-02
2.406749999999991587e+02 -2.940524768727043048e-02
2.406999999999991360e+02 -2.927569042530766413e-02
2.407249999999991417e+02 -2.914791027906484672e-02
2.407499999999991473e+02 -2.902378775595458940e-02
2.407749999999991530e+02 -2.891061919369132191e-02
2.407999999999991587e+02 -2.879995272269170528e-02
2.408249999999991360e+02 -2.869108581673423392e-02
2.408499999999991417e+02 -2.858402489350846815e-02
2.408749999999991473e+02 -2.847877629470633998e-02
2.408999999999991530e+02 -2.837534628477613244e-02
2.409249999999991587e+02 -2.827374104968331456e-02
2.409499999999991360e+02 -2.817396669567799605e-02
2.409749999999991417e+02 -2.807602924807273137e-02
2.409999999999991473e+02 -2.797993465002647506e-02
2.410249999999991530e+02 -2.788568876133887264e-02
2.410499999999991587e+02 -2.779329735725527203e-02
2.410749999999991360e+02 -2.770276612727839982e-02
2.410999999999991417e+02 -2.761410067399345386e-02
2.411249999999991473e+02 -2.752730651190327116e-02
2.411499999999991530e+02 -2.744238906627502819e-02
2.411749999999991587e+02 -2.735935367199786306e-02
2.411999999999991360e+02 -2.727820557245402844e-02
2.412249999999991417e+02 -2.719894991840229523e-02
2.412499999999991473e+02 -2.712159176687435960e-02
2.412749999999991530e+02 -2.704613608008651221e-02
2.412999999999991587e+02 -2.697258772436268714e-02
2.413249999999991360e+02 -2.690095146907456325e-02
2.413499999999991417e+02 -2.683123198559621628e-02
2.413749999999991473e+02 -2.676343384627361335e-02
2.413999999999991530e+02 -2.669756152341033750e-02
2.414249999999991587e+02 -2.663361938827022227e-02
2.414499999999991360e+02 -2.657161171009693804e-02
2.414749999999991417e+02 -2.651154265514898967e-02
2.414999999999991473e+02 -2.645341628575562445e-02
2.415249999999991530e+02 -2.639723655938794322e-02
2.415499999999991587e+02 -2.634300732775010992e-02
2.415749999999991360e+02 -2.629073233588905337e-02
2.415999999999991417e+02 -2.624041522132385465e-02
2.416249999999991473e+02 -2.619205951319419912e-02
2.416499999999991530e+02 -2.614566863142975608e-02
2.416749999999991587e+02 -2.610124588593992073e-02
2.416999999999991360e+02 -2.605879447582355735e-02
2.417249999999991417e+02 -2.601831748860116214e-02
2.417499999999991473e+02 -2.597981789946881767e-02
2.417749999999991530e+02 -2.594329857057222494e-02
2.417999999999991587e+02 -2.590876225030541019e-02
2.418249999999991360e+02 -2.587621157263081395e-02
2.418499999999991417e+02 -2.584564905642254898e-02
2.418749999999991473e+02 -2.581707710483239354e-02
2.418999999999991530e+02 -2.579049800468111164e-02
2.419249999999991303e+02 -2.576591392587190485e-02
2.419499999999991360e+02 -2.574332692082841739e-02
2.419749999999991417e+02 -2.572273892395832845e-02
2.419999999999991473e+02 -2.570415175113999889e-02
2.420249999999991530e+02 -2.568756709923572870e-02
2.420499999999991303e+02 -2.567298654562852681e-02
2.420749999999991360e+02 -2.566041154778623060e-02
2.420999999999991417e+02 -2.564984344284988727e-02
2.421249999999991473e+02 -2.564128344724830519e-02
2.421499999999991530e+02 -2.563473265633961495e-02
2.421749999999991303e+02 -2.563019204407747387e-02
2.421999999999991360e+02 -2.562766246270556728e-02
2.422249999999991417e+02 -2.562714464247735358e-02
2.422499999999991473e+02 -2.562863919140316929e-02
2.422749999999991530e+02 -2.563214659502406276e-02
2.422999999999991303e+02 -2.563766721621311279e-02
2.423249999999991360e+02 -2.564520129500300408e-02
2.423499999999991417e+02 -2.565474894844186476e-02
2.423749999999991473e+02 -2.566631017047597135e-02
2.423999999999991530e+02 -2.567988483185964718e-02
2.424249999999991303e+02 -2.569547268009315932e-02
2.424499999999991360e+02 -2.571307333938803105e-02
2.424749999999991417e+02 -2.573268631065912804e-02
2.424999999999991473e+02 -2.575431097154595034e-02
2.425249999999991530e+02 -2.577794657646015342e-02
2.425499999999991303e+02 -2.580359225666060269e-02
2.425749999999991360e+02 -2.583124702035778306e-02
2.425999999999991417e+02 -2.586090975284372276e-02
2.426249999999991473e+02 -2.587792150606750899e-02
2.426499999999991530e+02 -2.589437630154679121e-02
2.426749999999991303e+02 -2.591284119342636069e-02
2.426999999999991360e+02 -2.593331571119603454e-02
2.427249999999991417e+02 -2.595579926100562151e-02
2.427499999999991473e+02 -2.598029112572059277e-02
2.427749999999991530e+02 -2.600679046500740596e-02
2.427999999999991303e+02 -2.603529631544417716e-02
2.428249999999991360e+02 -2.606580759066112751e-02
2.428499999999991417e+02 -2.609832308150740465e-02
2.428749999999991473e+02 -2.613284145624574298e-02
2.428999999999991530e+02 -2.616936126077400865e-02
2.429249999999991303e+02 -2.620788091887573529e-02
2.429499999999991360e+02 -2.624839873249553909e-02
2.429749999999991417e+02 -2.629091288204426710e-02
2.429999999999991473e+02 -2.633542142672849751e-02
2.430249999999991530e+02 -2.638192230490923537e-02
2.430499999999991303e+02 -2.643041333448625449e-02
2.430749999999991360e+02 -2.648089221330861276e-02
2.430999999999991417e+02 -2.653335651961262476e-02
2.431249999999991473e+02 -2.658780371248528271e-02
2.431499999999991530e+02 -2.664423113235318136e-02
2.431749999999991303e+02 -2.670263600149988190e-02
2.431999999999991360e+02 -2.676301542460412727e-02
2.432249999999991417e+02 -2.682536638930834924e-02
2.432499999999991473e+02 -2.688968576680893924e-02
2.432749999999991530e+02 -2.695597031247279687e-02
2.432999999999991303e+02 -2.702421666647772044e-02
2.433249999999991360e+02 -2.709442135447806543e-02
2.433499999999991417e+02 -2.716658078829254155e-02
2.433749999999991473e+02 -2.717350389172863007e-02
2.433999999999991246e+02 -2.708480861176224344e-02
2.434249999999991303e+02 -2.699806296263109612e-02
2.434499999999991360e+02 -2.691327093506702683e-02
2.434749999999991417e+02 -2.683043640643912112e-02
2.434999999999991473e+02 -2.674956314001212740e-02
2.435249999999991246e+02 -2.667065478422757721e-02
2.435499999999991303e+02 -2.659371487200679410e-02
2.435749999999991360e+02 -2.651874682008231385e-02
2.435999999999991417e+02 -2.644575392835107203e-02
2.436249999999991473e+02 -2.637473937925449707e-02
2.436499999999991246e+02 -2.630570623718229625e-02
2.436749999999991303e+02 -2.623865744790297022e-02
2.436999999999991360e+02 -2.617359583801989742e-02
2.437249999999991417e+02 -2.611052411445333871e-02
2.437499999999991473e+02 -2.604944486394887918e-02
2.437749999999991246e+02 -2.599036055261177286e-02
2.437999999999991303e+02 -2.593327352546886261e-02
2.438249999999991360e+02 -2.587818600605655550e-02
2.438499999999991417e+02 -2.582510009603593976e-02
2.438749999999991473e+02 -2.577401777483567802e-02
2.438999999999991246e+02 -2.572494089932148356e-02
2.439249999999991303e+02 -2.567787120349310920e-02
2.439499999999991360e+02 -2.563281029820963994e-02
2.439749999999991417e+02 -2.558975967094083773e-02
2.439999999999991473e+02 -2.554872068554834078e-02
2.440249999999991246e+02 -2.550969458209300864e-02
2.440499999999991303e+02 -2.547268247667090410e-02
2.440749999999991360e+02 -2.543768536127696475e-02
2.440999999999991417e+02 -2.540470410369683602e-02
2.441249999999991473e+02 -2.537373944742619264e-02
2.441499999999991246e+02 -2.534479201161918965e-02
2.441749999999991303e+02 -2.531786229106358643e-02
2.441999999999991360e+02 -2.529295065618407390e-02
2.442249999999991417e+02 -2.527005735307526202e-02
2.442499999999991473e+02 -2.524918250356012958e-02
2.442749999999991246e+02 -2.523032610527759304e-02
2.442999999999991303e+02 -2.521348803179805295e-02
2.443249999999991360e+02 -2.519866803276633177e-02
2.443499999999991417e+02 -2.518586573407127771e-02
2.443749999999991473e+02 -2.517508063804529614e-02
2.443999999999991246e+02 -2.516631212368864931e-02
2.444249999999991303e+02 -2.515955944692205640e-02
2.444499999999991360e+02 -2.515482174086729888e-02
2.444749999999991417e+02 -2.515209801615319804e-02
2.444999999999991473e+02 -2.515138716124894550e-02
2.445249999999991246e+02 -2.515268794282501594e-02
2.445499999999991303e+02 -2.515599900613819245e-02
2.445749999999991360e+02 -2.516131887544556522e-02
2.445999999999991417e+02 -2.516864595444223349e-02
2.446249999999991473e+02 -2.517797852672584366e-02
2.446499999999991246e+02 -2.518931475628672853e-02
2.446749999999991303e+02 -2.520265268802176009e-02
2.446999999999991360e+02 -2.521799024827589553e-02
2.447249999999991417e+02 -2.523532524540582703e-02
2.447499999999991473e+02 -2.523775995382074311e-02
2.447749999999991246e+02 -2.522706413957310004e-02
2.447999999999991303e+02 -2.521836952564431369e-02
2.448249999999991360e+02 -2.521167776494523741e-02
2.448499999999991417e+02 -2.520699039053119622e-02
2.448749999999991473e+02 -2.520430881515713789e-02
2.448999999999991246e+02 -2.520363433085898164e-02
2.449249999999991303e+02 -2.520496810856142147e-02
2.449499999999991360e+02 -2.520831119771144851e-02
2.449749999999991417e+02 -2.521366452593822374e-02
2.449999999999991473e+02 -2.522102889873926654e-02
2.450249999999991246e+02 -2.523040499919462082e-02
2.450499999999991303e+02 -2.524179338770602202e-02
2.450749999999991360e+02 -2.525519450176481537e-02
2.450999999999991417e+02 -2.527060865574570422e-02
2.451249999999991189e+02 -2.528803604072917682e-02
2.451499999999991246e+02 -2.530747672434969370e-02
2.451749999999991303e+02 -2.532893065067326130e-02
2.451999999999991360e+02 -2.535239764010063443e-02
2.452249999999991417e+02 -2.537787738929973141e-02
2.452499999999991189e+02 -2.540536947116505198e-02
2.452749999999991246e+02 -2.543487333480517337e-02
2.452999999999991303e+02 -2.546638830555701671e-02
2.453249999999991360e+02 -2.549991358503026981e-02
2.453499999999991417e+02 -2.553544825117680037e-02
2.453749999999991189e+02 -2.557299125838985096e-02
2.453999999999991246e+02 -2.561254143763030955e-02
2.454249999999991303e+02 -2.565409749658076333e-02
2.454499999999991360e+02 -2.569765801982722836e-02
2.454749999999991417e+02 -2.574322146906896439e-02
2.454999999999991189e+02 -2.579078618335525763e-02
2.455249999999991246e+02 -2.584035037935000431e-02
2.455499999999991303e+02 -2.589191215162382070e-02
2.455749999999991360e+02 -2.594546947297310738e-02
2.455999999999991417e+02 -2.600102019476659490e-02
2.456249999999991189e+02 -2.605856204731824347e-02
2.456499999999991246e+02 -2.611809264028828320e-02
2.456749999999991303e+02 -2.617960946310984513e-02
2.456999999999991360e+02 -2.624310988544192175e-02
2.457249999999991417e+02 -2.630859115764998951e-02
2.457499999999991189e+02 -2.637605041131151073e-02
2.457749999999991246e+02 -2.637951271159071076e-02
2.457999999999991303e+02 -2.631550838691428321e-02
2.458249999999991360e+02 -2.625347802863401553e-02
2.458499999999991417e+02 -2.619342462723459747e-02
2.458749999999991189e+02 -2.613535105544652695e-02
2.458999999999991246e+02 -2.607926006769785768e-02
2.459249999999991303e+02 -2.602515429959374044e-02
2.459499999999991360e+02 -2.597303626742095486e-02
2.459749999999991417e+02 -2.592290836767757733e-02
2.459999999999991189e+02 -2.587477287663150077e-02
2.460249999999991246e+02 -2.582863194990275488e-02
2.460499999999991303e+02 -2.578448762207399478e-02
2.460749999999991360e+02 -2.574234180632722219e-02
2.460999999999991417e+02 -2.570219629410839743e-02
2.461249999999991189e+02 -2.566405275481777742e-02
2.461499999999991246e+02 -2.562791273552798496e-02
2.461749999999991303e+02 -2.559377766073065580e-02
2.461999999999991360e+02 -2.556164883210822539e-02
2.462249999999991417e+02 -2.553152742833591712e-02
2.462499999999991189e+02 -2.550341450490850592e-02
2.462749999999991246e+02 -2.547731099399704047e-02
2.462999999999991303e+02 -2.545321770433258551e-02
2.463249999999991360e+02 -2.543113532111672057e-02
2.463499999999991417e+02 -2.541106440596156008e-02
2.463749999999991189e+02 -2.539300539685595062e-02
2.463999999999991246e+02 -2.537695860816028756e-02
2.464249999999991303e+02 -2.536292423062917051e-02
2.464499999999991360e+02 -2.535090233146123154e-02
2.464749999999991417e+02 -2.534089285437713529e-02
2.464999999999991189e+02 -2.533289561972477608e-02
2.465249999999991246e+02 -2.532691032461182115e-02
2.465499999999991303e+02 -2.532293654306723082e-02
2.465749999999991360e+02 -2.532097372622814369e-02
2.465999999999991132e+02 -2.532102120255454863e-02
2.466249999999991189e+02 -2.532307817807260067e-02
2.466499999999991246e+02 -2.532714373664268770e-02
2.466749999999991303e+02 -2.533321684025571091e-02
2.466999999999991360e+02 -2.534129632935598966e-02
2.467249999999991132e+02 -2.535138092318984723e-02
2.467499999999991189e+02 -2.536346922018162253e-02
2.467749999999991246e+02 -2.537755969833498451e-02
2.467999999999991303e+02 -2.539365071566046170e-02
2.468249999999991360e+02 -2.541174051062862135e-02
2.468499999999991132e+02 -2.543182720264895377e-02
2.468749999999991189e+02 -2.545390879257342781e-02
2.468999999999991246e+02 -2.547798316322600481e-02
2.469249999999991303e+02 -2.550404807995514805e-02
2.469499999999991360e+02 -2.553210119121295321e-02
2.469749999999991132e+02 -2.556214002915671232e-02
2.469999999999991189e+02 -2.559416201027486099e-02
2.470249999999991246e+02 -2.562816443603705557e-02
2.470499999999991303e+02 -2.566414449356610797e-02
2.470749999999991360e+02 -2.570209925633472337e-02
2.470999999999991132e+02 -2.574202568488275986e-02
2.471249999999991189e+02 -2.578392062755870476e-02
2.471499999999991246e+02 -2.582778082128100658e-02
2.471749999999991303e+02 -2.587360289232293331e-02
2.471999999999991360e+02 -2.592138335711710942e-02
2.472249999999991132e+02 -2.597111862308136565e-02
2.472499999999991189e+02 -2.602280498946492326e-02
2.472749999999991246e+02 -2.607643864821525964e-02
2.472999999999991303e+02 -2.613201568486278603e-02
2.473249999999991360e+02 -2.618953207942721975e-02
2.473499999999991132e+02 -2.624898370734042585e-02
2.473749999999991189e+02 -2.631036634038867381e-02
2.473999999999991246e+02 -2.637367564767406636e-02
2.474249999999991303e+02 -2.643890719659034230e-02
2.474499999999991360e+02 -2.650605645381946471e-02
2.474749999999991132e+02 -2.657459744767407331e-02
2.474999999999991189e+02 -2.658766101562754294e-02
2.475249999999991246e+02 -2.659733473862072040e-02
2.475499999999991303e+02 -2.660897705974850716e-02
2.475749999999991360e+02 -2.662258617245707656e-02
2.475999999999991132e+02 -2.663816015559373682e-02
2.476249999999991189e+02 -2.665569697388307790e-02
2.476499999999991246e+02 -2.667519447842608277e-02
2.476749999999991303e+02 -2.666086955152338622e-02
2.476999999999991360e+02 -2.661943756059497249e-02
2.477249999999991132e+02 -2.657999078240527377e-02
2.477499999999991189e+02 -2.654252942873729787e-02
2.477749999999991246e+02 -2.640059376491997456e-02
2.477999999999991303e+02 -2.623556520354751800e-02
2.478249999999991360e+02 -2.607238691209805281e-02
2.478499999999991132e+02 -2.591106586242772694e-02
2.478749999999991189e+02 -2.575160893391479494e-02
2.478999999999991246e+02 -2.559402291222975800e-02
2.479249999999991303e+02 -2.543831448812075222e-02
2.479499999999991360e+02 -2.528449025621278337e-02
2.479749999999991132e+02 -2.513255671382954443e-02
2.479999999999991189e+02 -2.498252025982144325e-02
2.480249999999991246e+02 -2.483466441604509703e-02
2.480499999999991303e+02 -2.472588502649378239e-02
2.480749999999991360e+02 -2.462514533987993776e-02
2.480999999999991132e+02 -2.452630981281381239e-02
2.481249999999991189e+02 -2.442938405565626969e-02
2.481499999999991246e+02 -2.433437358247485943e-02
2.481749999999991303e+02 -2.424128380991026621e-02
2.481999999999991360e+02 -2.415012005605840506e-02
2.482249999999991132e+02 -2.406088753937050614e-02
2.482499999999991189e+02 -2.397359137756671990e-02
2.482749999999991246e+02 -2.388823658656864801e-02
2.482999999999991303e+02 -2.380482807944700810e-02
2.483249999999991076e+02 -2.372337066538987224e-02
2.483499999999991132e+02 -2.364386904868535574e-02
2.483749999999991189e+02 -2.356632782772675322e-02
2.483999999999991246e+02 -2.349075149403184737e-02
2.484249999999991303e+02 -2.341714443128748227e-02
2.484499999999991076e+02 -2.334551091440922529e-02
2.484749999999991132e+02 -2.327585510862273735e-02
2.484999999999991189e+02 -2.320818106856658083e-02
2.485249999999991246e+02 -2.314249273741551469e-02
2.485499999999991303e+02 -2.307879394602495651e-02
2.485749999999991076e+02 -2.301708841209729878e-02
2.485999999999991132e+02 -2.295737973937054394e-02
2.486249999999991189e+02 -2.289967141683055957e-02
2.486499999999991246e+02 -2.284396681794371997e-02
2.486749999999991303e+02 -2.279026919991570047e-02
2.486999999999991076e+02 -2.273858170297166428e-02
2.487249999999991132e+02 -2.268890734966131847e-02
2.487499999999991189e+02 -2.264124904418913717e-02
2.487749999999991246e+02 -2.259560957176649093e-02
2.487999999999991303e+02 -2.255199159799194109e-02
2.488249999999991076e+02 -2.251039766825385993e-02
2.488499999999991132e+02 -2.247083020716048041e-02
2.488749999999991189e+02 -2.243329151799438106e-02
2.488999999999991246e+02 -2.239778378219373089e-02
2.489249999999991303e+02 -2.236430905885894785e-02
2.489499999999991076e+02 -2.233286928428685619e-02
2.489749999999991132e+02 -2.230346627152996267e-02
2.489999999999991189e+02 -2.227610170998458455e-02
2.490249999999991246e+02 -2.225077716500370797e-02
2.490499999999991303e+02 -2.222749407753940587e-02
2.490749999999991076e+02 -2.220625376381087784e-02
2.490999999999991132e+02 -2.218705741500083539e-02
2.491249999999991189e+02 -2.216990609697952821e-02
2.491499999999991246e+02 -2.215480075005661978e-02
2.491749999999991303e+02 -2.214174218876082192e-02
2.491999999999991076e+02 -2.213073110164807261e-02
2.492249999999991132e+02 -2.212176805113642147e-02
2.492499999999991189e+02 -2.211485347337210569e-02
2.492749999999991246e+02 -2.210998767812031793e-02
2.492999999999991303e+02 -2.210717084868697377e-02
2.493249999999991076e+02 -2.210640304186771779e-02
2.493499999999991132e+02 -2.210768418792585094e-02
2.493749999999991189e+02 -2.211101409059791287e-02
2.493999999999991246e+02 -2.211639242712901826e-02
2.494249999999991303e+02 -2.212381874833486625e-02
2.494499999999991076e+02 -2.213329247869396527e-02
2.494749999999991132e+02 -2.214481291646677730e-02
2.494999999999991189e+02 -2.215837923384371758e-02
2.495249999999991246e+02 -2.217399047712170432e-02
2.495499999999991303e+02 -2.219164556690798526e-02
2.495749999999991076e+02 -2.221134329835328450e-02
2.495999999999991132e+02 -2.223308234141064751e-02
2.496249999999991189e+02 -2.225686124112562225e-02
2.496499999999991246e+02 -2.228267841795033774e-02
2.496749999999991303e+02 -2.231053216808764894e-02
2.496999999999991076e+02 -2.234042066386130940e-02
2.497249999999991132e+02 -2.237234195411474599e-02
2.497499999999991189e+02 -2.240629396463527517e-02
2.497749999999991246e+02 -2.244227449860565146e-02
2.497999999999991019e+02 -2.248028123708277135e-02
2.498249999999991076e+02 -2.252031173950290108e-02
2.498499999999991132e+02 -2.256236344421120449e-02
2.498749999999991189e+02 -2.260643366901979312e-02
2.498999999999991246e+02 -2.265251961178950044e-02
2.499249999999991019e+02 -2.270061835103756240e-02
2.499499999999991076e+02 -2.274027695545278657e-02
2.499749999999991132e+02 -2.262725529157092949e-02


==> figures/usurper/usurper_pgram_4686.dat <==
1.000000000000000000e+00 1.530805861070810674e-02
1.024999999999999911e+00 1.532153689478867910e-02
1.049999999999999822e+00 1.533503477138822672e-02
1.074999999999999734e+00 1.534855228068670273e-02
1.099999999999999645e+00 1.536208946296569594e-02
1.124999999999999556e+00 1.537564635860816202e-02
1.149999999999999467e+00 1.538922300809943133e-02
1.174999999999999378e+00 1.540281945202699732e-02
1.199999999999999289e+00 1.541643573108089464e-02
1.224999999999999201e+00 1.543007188605409301e-02
1.249999999999999112e+00 1.544372795784269836e-02
1.274999999999999023e+00 1.545740398744628250e-02
1.299999999999998934e+00 1.547110001596821265e-02
1.324999999999998845e+00 1.548481608461579895e-02
1.349999999999998757e+00 1.549855223470083393e-02
1.374999999999998668e+00 1.551230850763949017e-02
1.399999999999998579e+00 1.552608494495296559e-02
1.424999999999998490e+00 1.553988158826776107e-02
1.449999999999998401e+00 1.555369847931574109e-02
1.474999999999998312e+00 1.556753565993450501e-02
1.499999999999998224e+00 1.558139317206802717e-02
1.524999999999998135e+00 1.559527105776632554e-02
1.549999999999998046e+00 1.560916935918630136e-02
1.574999999999997957e+00 1.562308811859170268e-02
1.599999999999997868e+00 1.563702737835357195e-02
1.624999999999997780e+00 1.565098718095064498e-02
1.649999999999997691e+00 1.566496756896947062e-02
1.674999999999997602e+00 1.567896858510462246e-02
1.699999999999997513e+00 1.569299027215947245e-02
1.724999999999997424e+00 1.570703267304573644e-02
1.749999999999997335e+00 1.572109583078469194e-02
1.774999999999997247e+00 1.573517978850648424e-02
1.799999999999997158e+00 1.574928458945139970e-02
1.824999999999997069e+00 1.576341027696939387e-02
1.849999999999996980e+00 1.577755689452097279e-02
1.874999999999996891e+00 1.579172448567715131e-02
1.899999999999996803e+00 1.580591309411968209e-02
1.924999999999996714e+00 1.582012276364186051e-02
1.949999999999996625e+00 1.583435353814822283e-02
1.974999999999996536e+00 1.584860546165531292e-02
1.999999999999996447e+00 1.586287857829183495e-02
2.024999999999996358e+00 1.587717293229883725e-02
2.049999999999996270e+00 1.589148856803020496e-02
2.074999999999996181e+00 1.590582552995294455e-02
2.099999999999996092e+00 1.592018386264745788e-02
2.124999999999996003e+00 1.593456361080766367e-02
2.149999999999995914e+00 1.594896481924196197e-02
2.174999999999995826e+00 1.596338753287258189e-02
2.199999999999995737e+00 1.597783179673673004e-02
2.224999999999995648e+00 1.599229765598659050e-02
2.249999999999995559e+00 1.600678515588946013e-02
2.274999999999995470e+00 1.602129434182844245e-02
2.299999999999995381e+00 1.603582525930256561e-02
2.324999999999995293e+00 1.605037795392693506e-02
2.349999999999995204e+00 1.606495247143350721e-02
2.374999999999995115e+00 1.607954885767079803e-02
2.399999999999995026e+00 1.609416715860491690e-02
2.424999999999994937e+00 1.610880742031942786e-02
2.449999999999994849e+00 1.612346968901536004e-02
2.474999999999994760e+00 1.613815401101266478e-02
2.499999999999994671e+00 1.615286043274922687e-02
2.524999999999994582e+00 1.616758900078206496e-02
2.549999999999994493e+00 1.618233976178732464e-02
2.574999999999994404e+00 1.619711276256056293e-02
2.599999999999994316e+00 1.621190805001728602e-02
2.624999999999994227e+00 1.622672567119318177e-02
2.649999999999994138e+00 1.624156567324428271e-02
2.674999999999994049e+00 1.625642810344784042e-02
2.699999999999993960e+00 1.627131300920180504e-02
2.724999999999993872e+00 1.628622043802572389e-02
2.749999999999993783e+00 1.630115043756128271e-02
2.774999999999993694e+00 1.631610305557191359e-02
2.799999999999993605e+00 1.633107833994397809e-02
2.824999999999993516e+00 1.634607633868623983e-02
2.849999999999993427e+00 1.636109709993104414e-02
2.874999999999993339e+00 1.637614067193385314e-02
2.899999999999993250e+00 1.639120710307424497e-02
2.924999999999993161e+00 1.640629644185598313e-02
2.949999999999993072e+00 1.642140873690725589e-02
2.974999999999992983e+00 1.643654403698120367e-02
2.999999999999992895e+00 1.645170239095601963e-02
3.024999999999992806e+00 1.646688384783574766e-02
3.049999999999992717e+00 1.648208845674998396e-02
3.074999999999992628e+00 1.649731626695484163e-02
3.099999999999992539e+00 1.651256732783284997e-02
3.124999999999992450e+00 1.652784168889365884e-02
3.149999999999992362e+00 1.654313939977384781e-02
3.174999999999992273e+00 1.655846051023805027e-02
3.199999999999992184e+00 1.657380507017859952e-02
3.224999999999992095e+00 1.658917312961618110e-02
3.249999999999992006e+00 1.660456473870016228e-02
3.274999999999991918e+00 1.661997994770904666e-02
3.299999999999991829e+00 1.663541880705055043e-02
3.324999999999991740e+00 1.665088136726217485e-02
3.349999999999991651e+00 1.666636767901163649e-02
3.374999999999991562e+00 1.668187779309653757e-02
3.399999999999991473e+00 1.669741176044610420e-02
3.424999999999991385e+00 1.671296963212011433e-02
3.449999999999991296e+00 1.672855145930992812e-02
3.474999999999991207e+00 1.674415729333874475e-02
3.499999999999991118e+00 1.675978718566222686e-02
3.524999999999991029e+00 1.677544118786821609e-02
3.549999999999990941e+00 1.679111935167764899e-02
3.574999999999990852e+00 1.680682172894477563e-02
3.599999999999990763e+00 1.682254837165755509e-02
3.624999999999990674e+00 1.683829933193761383e-02
3.649999999999990585e+00 1.685407466204141835e-02
3.674999999999990496e+00 1.686987441435974094e-02
3.699999999999990408e+00 1.688569864141853394e-02
3.724999999999990319e+00 1.690154739587950219e-02
3.749999999999990230e+00 1.691742073053956880e-02
3.774999999999990141e+00 1.693331869833242936e-02
3.799999999999990052e+00 1.694924135232798654e-02
3.824999999999989964e+00 1.696518874573311325e-02
3.849999999999989875e+00 1.698116093189205172e-02
3.874999999999989786e+00 1.699715796428641693e-02
3.899999999999989697e+00 1.701317989653617843e-02
3.924999999999989608e+00 1.702922678239946266e-02
3.949999999999989519e+00 1.704529867577330229e-02
3.974999999999989431e+00 1.706139563069353909e-02
3.999999999999989342e+00 1.707751770133595151e-02
4.024999999999989697e+00 1.709366494201572731e-02
4.049999999999989164e+00 1.710983740718862237e-02
4.074999999999988631e+00 1.712603515145087046e-02
4.099999999999988987e+00 1.714225822953961698e-02
4.124999999999989342e+00 1.715850669633351561e-02
4.149999999999988809e+00 1.717478060685285329e-02
4.174999999999988276e+00 1.719108001625997001e-02
4.199999999999988631e+00 1.720740497985972367e-02
4.224999999999988987e+00 1.722375555310013198e-02
4.249999999999988454e+00 1.724013179157180345e-02
4.274999999999987921e+00 1.725653375100955761e-02
4.299999999999988276e+00 1.727296148729196706e-02
4.324999999999988631e+00 1.728941505644189178e-02
4.349999999999988098e+00 1.730589451462718684e-02
4.374999999999987566e+00 1.732239991816066083e-02
4.399999999999987921e+00 1.733893132350070726e-02
4.424999999999988276e+00 1.735548878725143296e-02
4.449999999999987743e+00 1.737207236616359479e-02
4.474999999999987210e+00 1.738868211713437764e-02
4.499999999999987566e+00 1.740531809720803624e-02
4.524999999999987921e+00 1.742198036357615540e-02
4.549999999999987388e+00 1.743866897357843060e-02
4.574999999999986855e+00 1.745538398470255007e-02
4.599999999999987210e+00 1.747212545458486782e-02
4.624999999999987566e+00 1.748889344101057022e-02
4.649999999999987033e+00 1.750568800191452598e-02
4.674999999999986500e+00 1.752250919538097390e-02
4.699999999999986855e+00 1.753935707964465740e-02
4.724999999999987210e+00 1.755623171309059899e-02
4.749999999999986677e+00 1.757313315425484274e-02
4.774999999999986144e+00 1.759006146182485325e-02
4.799999999999986500e+00 1.760701669463971344e-02
4.824999999999986855e+00 1.762399891169044719e-02
4.849999999999986322e+00 1.764100817212088321e-02
4.874999999999985789e+00 1.765804453522745038e-02
4.899999999999986144e+00 1.767510806046003816e-02
4.924999999999986500e+00 1.769219880742219086e-02
4.949999999999985967e+00 1.770931683587146158e-02
4.974999999999985434e+00 1.772646220571993253e-02
4.999999999999985789e+00 1.774363497703448228e-02
5.024999999999986144e+00 1.776083521003721938e-02
5.049999999999985612e+00 1.777806296510616932e-02
5.074999999999985079e+00 1.779531830277491719e-02
5.099999999999985434e+00 1.781260128373410301e-02
5.124999999999985789e+00 1.782991196883051965e-02
5.149999999999985256e+00 1.784725041906889617e-02
5.174999999999984723e+00 1.786461669561128715e-02
5.199999999999985079e+00 1.788201085977758273e-02
5.224999999999985434e+00 1.789943297304644187e-02
5.249999999999984901e+00 1.791688309705531668e-02
5.274999999999984368e+00 1.793436129360080969e-02
5.299999999999984723e+00 1.795186762463931232e-02
5.324999999999985079e+00 1.796940215228708115e-02
5.349999999999984546e+00 1.798696493882088673e-02
5.374999999999984013e+00 1.800455604667852358e-02
5.399999999999984368e+00 1.802217553845883447e-02
5.424999999999984723e+00 1.803982347692238003e-02
5.449999999999984190e+00 1.805749992499190368e-02
5.474999999999983658e+00 1.807520494575257097e-02
5.499999999999984013e+00 1.809293860245220556e-02
5.524999999999984368e+00 1.811070095850240633e-02
5.549999999999983835e+00 1.812849207747783964e-02
5.574999999999983302e+00 1.814631202311782487e-02
5.599999999999983658e+00 1.816416085932581054e-02
5.624999999999984013e+00 1.818203865017044632e-02
5.649999999999983480e+00 1.819994545988536799e-02
5.674999999999982947e+00 1.821788135287029375e-02
5.699999999999983302e+00 1.823584639369076402e-02
5.724999999999983658e+00 1.825384064707899490e-02
5.749999999999983125e+00 1.827186417793415923e-02
5.774999999999982592e+00 1.828991705132295906e-02
5.799999999999982947e+00 1.830799933247946251e-02
5.824999999999983302e+00 1.832611108680616899e-02
5.849999999999982769e+00 1.834425237987417565e-02
5.874999999999982236e+00 1.836242327742358335e-02
5.899999999999982592e+00 1.838062384536365626e-02
5.924999999999982947e+00 1.839885414977391470e-02
5.949999999999982414e+00 1.841711425690363210e-02
5.974999999999981881e+00 1.843540423317313257e-02
5.999999999999982236e+00 1.845372414517334678e-02
6.024999999999982592e+00 1.847207405966717897e-02
6.049999999999982059e+00 1.849045404358894140e-02
6.074999999999981526e+00 1.850886416404553397e-02
6.099999999999981881e+00 1.852730448831645810e-02
6.124999999999982236e+00 1.854577508385432325e-02
6.149999999999981704e+00 1.856427601828518001e-02
6.174999999999981171e+00 1.858280735940910991e-02
6.199999999999981526e+00 1.860136917520038499e-02
6.224999999999981881e+00 1.861996153380843927e-02
6.249999999999981348e+00 1.863858450355730320e-02
6.274999999999980815e+00 1.865723815294689086e-02
6.299999999999981171e+00 1.867592255065326362e-02
6.324999999999981526e+00 1.869463776552847400e-02
6.349999999999980993e+00 1.871338386660190145e-02
6.374999999999980460e+00 1.873216092307964167e-02
6.399999999999980815e+00 1.875096900434587363e-02
6.424999999999981171e+00 1.876980817996251605e-02
6.449999999999980638e+00 1.878867851966998029e-02
6.474999999999980105e+00 1.880758009338788506e-02
6.499999999999980460e+00 1.882651297121477538e-02
6.524999999999980815e+00 1.884547722342912526e-02
6.549999999999980282e+00 1.886447292048935506e-02
6.574999999999979750e+00 1.888350013303460861e-02
6.599999999999980105e+00 1.890255893188467692e-02
6.624999999999980460e+00 1.892164938804101471e-02
6.649999999999979927e+00 1.894077157268679937e-02
6.674999999999979394e+00 1.895992555718725714e-02
6.699999999999979750e+00 1.897911141309028757e-02
6.724999999999980105e+00 1.899832921212681047e-02
6.749999999999979572e+00 1.901757902621107471e-02
6.774999999999979039e+00 1.903686092744118902e-02
6.799999999999979394e+00 1.905617498809954180e-02
6.824999999999979750e+00 1.907552128065322442e-02
6.849999999999979217e+00 1.909489987775417688e-02
6.874999999999978684e+00 1.911431085224002055e-02
6.899999999999979039e+00 1.913375427713429056e-02
6.924999999999979394e+00 1.915323022564644623e-02
6.949999999999978861e+00 1.917273877117316172e-02
6.974999999999978328e+00 1.919227998729776397e-02
6.999999999999978684e+00 1.921185394779133943e-02
7.024999999999979039e+00 1.923146072661281736e-02
7.049999999999978506e+00 1.925110039790963248e-02
7.074999999999977973e+00 1.927077303601775621e-02
7.099999999999978328e+00 1.929047871546224480e-02
7.124999999999978684e+00 1.931021751095785347e-02
7.149999999999978151e+00 1.932998949740944925e-02
7.174999999999977618e+00 1.934979474991197282e-02
7.199999999999977973e+00 1.936963334375116016e-02
7.224999999999978328e+00 1.938950535440408032e-02
7.249999999999977796e+00 1.940941085753942336e-02
7.274999999999977263e+00 1.942934992901765301e-02
7.299999999999977618e+00 1.944932264489162774e-02
7.324999999999977973e+00 1.946932908140723562e-02
7.349999999999977440e+00 1.948936931500332842e-02
7.374999999999976907e+00 1.950944342231241205e-02
7.399999999999977263e+00 1.952955148016113918e-02
7.424999999999977618e+00 1.954969356556999702e-02
7.449999999999977085e+00 1.956986975575505938e-02
7.474999999999976552e+00 1.959008012812715749e-02
7.499999999999976907e+00 1.961032476029262242e-02
7.524999999999977263e+00 1.963060373005388881e-02
7.549999999999976730e+00 1.965091711540976893e-02
7.574999999999976197e+00 1.967126499455593147e-02
7.599999999999976552e+00 1.969164744588497093e-02
7.624999999999976907e+00 1.971206454798740335e-02
7.649999999999976374e+00 1.973251637965136793e-02
7.674999999999975842e+00 1.975300301986341114e-02
7.699999999999976197e+00 1.977352454780890306e-02
7.724999999999976552e+00 1.979408104287219000e-02
7.749999999999976019e+00 1.981467258463754863e-02
7.774999999999975486e+00 1.983529925288854065e-02
7.799999999999975842e+00 1.985596112760942833e-02
7.824999999999976197e+00 1.987665828898493164e-02
7.849999999999975664e+00 1.989739081740113727e-02
7.874999999999975131e+00 1.991815879344509613e-02
7.899999999999975486e+00 1.993896229790602381e-02
7.924999999999975842e+00 1.995980141177529713e-02
7.949999999999975309e+00 1.998067621624671081e-02
7.974999999999974776e+00 2.000158679271716103e-02
7.999999999999975131e+00 2.002253322278682232e-02
8.024999999999975486e+00 2.004351558825948759e-02
8.049999999999975842e+00 2.006453397114328630e-02
8.074999999999974420e+00 2.008558845365056300e-02
8.099999999999974776e+00 2.010667911819859557e-02
8.124999999999975131e+00 2.012780604740976170e-02
8.149999999999973710e+00 2.014896932411211830e-02
8.174999999999974065e+00 2.017016903133957151e-02
8.199999999999974420e+00 2.019140525233240752e-02
8.224999999999974776e+00 2.021267807053747298e-02
8.249999999999975131e+00 2.023398756960868849e-02
8.274999999999973710e+00 2.025533383340730881e-02
8.299999999999974065e+00 2.027671694600247099e-02
8.324999999999974420e+00 2.029813699167123953e-02
8.349999999999972999e+00 2.031959405489907819e-02
8.374999999999973355e+00 2.034108822038063411e-02
8.399999999999973710e+00 2.036261957301929368e-02
8.424999999999974065e+00 2.038418819792810199e-02
8.449999999999974420e+00 2.040579418043001261e-02
8.474999999999972999e+00 2.042743760605816167e-02
8.499999999999973355e+00 2.044911856055614888e-02
8.524999999999973710e+00 2.047083712987862736e-02
8.549999999999972289e+00 2.049259340019127587e-02
8.574999999999972644e+00 2.051438745787155862e-02
8.599999999999972999e+00 2.053621938950853446e-02
8.624999999999973355e+00 2.055808928190385257e-02
8.649999999999973710e+00 2.057999722207159293e-02
8.674999999999972289e+00 2.060194329723861670e-02
8.699999999999972644e+00 2.062392759484516294e-02
8.724999999999972999e+00 2.064595020254483826e-02
8.749999999999971578e+00 2.066801120820544596e-02
8.774999999999971934e+00 2.069011069990867729e-02
8.799999999999972289e+00 2.071224876595083655e-02
8.824999999999972644e+00 2.073442549484305272e-02
8.849999999999972999e+00 2.075664097531156743e-02
8.874999999999971578e+00 2.077889529629826579e-02
8.899999999999971934e+00 2.080118854696041963e-02
8.924999999999972289e+00 2.082352081667168328e-02
8.949999999999970868e+00 2.084589219502190616e-02
8.974999999999971223e+00 2.086830277181773996e-02
8.999999999999971578e+00 2.089075263708268723e-02
9.024999999999971934e+00 2.091324188105753504e-02
9.049999999999972289e+00 2.093577059420047293e-02
9.074999999999970868e+00 2.095833886718785621e-02
9.099999999999971223e+00 2.098094679091392842e-02
9.124999999999971578e+00 2.100359445649125495e-02
9.149999999999970157e+00 2.102628195525128516e-02
9.174999999999970512e+00 2.104900937874445641e-02
9.199999999999970868e+00 2.107177681873999286e-02
9.224999999999971223e+00 2.109458436722725511e-02
9.249999999999971578e+00 2.111743211641493173e-02
9.274999999999970157e+00 2.114032015873181305e-02
9.299999999999970512e+00 2.116324858682703397e-02
9.324999999999970868e+00 2.118621749357030640e-02
9.349999999999969447e+00 2.120922697205210664e-02
9.374999999999969802e+00 2.123227711558385231e-02
9.399999999999970157e+00 2.125536801769833256e-02
9.424999999999970512e+00 2.127849977215011748e-02
9.449999999999970868e+00 2.130167247291503418e-02
9.474999999999969447e+00 2.132488621419123542e-02
9.499999999999969802e+00 2.134814109039919958e-02
9.524999999999970157e+00 2.137143719618163004e-02
9.549999999999968736e+00 2.139477462640395136e-02
9.574999999999969091e+00 2.141815347615457985e-02
9.599999999999969447e+00 2.144157384074516989e-02
9.624999999999969802e+00 2.146503581571041278e-02
9.649999999999970157e+00 2.148853949680866807e-02
9.674999999999968736e+00 2.151208498002222733e-02
9.699999999999969091e+00 2.153567236155700879e-02
9.724999999999969447e+00 2.155930173784315756e-02
9.749999999999968026e+00 2.158297320553521914e-02
9.774999999999968381e+00 2.160668686151217752e-02
9.799999999999968736e+00 2.163044280287766338e-02
9.824999999999969091e+00 2.165424112696045372e-02
9.849999999999969447e+00 2.167808193131384037e-02
9.874999999999968026e+00 2.170196531371674023e-02
9.899999999999968381e+00 2.172589137217315405e-02
9.924999999999968736e+00 2.174986020491288807e-02
9.949999999999967315e+00 2.177387191039115502e-02
9.974999999999967670e+00 2.179792658728902516e-02
9.999999999999968026e+00 2.182202433451355811e-02
1.002499999999996838e+01 2.184616525119791389e-02
1.004999999999996874e+01 2.187034943670157147e-02
1.007499999999996732e+01 2.189457699061016574e-02
1.009999999999996767e+01 2.191884801273576849e-02
1.012499999999996803e+01 2.194316260311722153e-02
1.014999999999996660e+01 2.196752086202007417e-02
1.017499999999996696e+01 2.199192288993626412e-02
1.019999999999996732e+01 2.201636878758522070e-02
1.022499999999996767e+01 2.204085865591281709e-02
1.024999999999996803e+01 2.206539259609245629e-02
1.027499999999996660e+01 2.208997070952414474e-02
1.029999999999996696e+01 2.211459309783562338e-02
1.032499999999996732e+01 2.213925986288162520e-02
1.034999999999996589e+01 2.216397110674431931e-02
1.037499999999996625e+01 2.218872693173333868e-02
1.039999999999996660e+01 2.221352744038563795e-02
1.042499999999996696e+01 2.223837273546565643e-02
1.044999999999996732e+01 2.226326291996557488e-02
1.047499999999996589e+01 2.228819809710501365e-02
1.049999999999996625e+01 2.231317837033105350e-02
1.052499999999996660e+01 2.233820384331864500e-02
1.054999999999996518e+01 2.236327461997008118e-02
1.057499999999996554e+01 2.238839080441539994e-02
1.059999999999996589e+01 2.241355250101231475e-02
1.062499999999996625e+01 2.243875981434591618e-02
1.064999999999996660e+01 2.246401284922900157e-02
1.067499999999996518e+01 2.248931171070208540e-02
1.069999999999996554e+01 2.251465650403285113e-02
1.072499999999996589e+01 2.254004733471682079e-02
1.074999999999996447e+01 2.256548430847649112e-02
1.077499999999996483e+01 2.259096753126215579e-02
1.079999999999996518e+01 2.261649710925114215e-02
1.082499999999996554e+01 2.264207314884820327e-02
1.084999999999996589e+01 2.266769575668513628e-02
1.087499999999996447e+01 2.269336503962084139e-02
1.089999999999996483e+01 2.271908110474094369e-02
1.092499999999996518e+01 2.274484405935827194e-02
1.094999999999996376e+01 2.277065401101218550e-02
1.097499999999996412e+01 2.279651106746879638e-02
1.099999999999996447e+01 2.282241533672044881e-02
1.102499999999996483e+01 2.284836692698620844e-02
1.104999999999996518e+01 2.287436594671115112e-02
1.107499999999996376e+01 2.290041250456615121e-02
1.109999999999996412e+01 2.292650670944851657e-02
1.112499999999996447e+01 2.295264867048055560e-02
1.114999999999996305e+01 2.297883849701082629e-02
1.117499999999996341e+01 2.300507629861267903e-02
1.119999999999996376e+01 2.303136218508471111e-02
1.122499999999996412e+01 2.305769626645049961e-02
1.124999999999996447e+01 2.308407865295792477e-02
1.127499999999996305e+01 2.311050945508022481e-02
1.129999999999996341e+01 2.313698878351372681e-02
1.132499999999996376e+01 2.316351674917938724e-02
1.134999999999996234e+01 2.319009346322165391e-02
1.137499999999996270e+01 2.321671903700820577e-02
1.139999999999996305e+01 2.324339358213017848e-02
1.142499999999996341e+01 2.327011721040117206e-02
1.144999999999996376e+01 2.329689003385758059e-02
1.147499999999996234e+01 2.332371216475773862e-02
1.149999999999996270e+01 2.335058371558223350e-02
1.152499999999996305e+01 2.337750479903258696e-02
1.154999999999996163e+01 2.340447552803214329e-02
1.157499999999996199e+01 2.343149601572454624e-02
1.159999999999996234e+01 2.345856637547405130e-02
1.162499999999996270e+01 2.348568672086500178e-02
1.164999999999996305e+01 2.351285716570132578e-02
1.167499999999996163e+01 2.354007782400624124e-02
1.169999999999996199e+01 2.356734881002170781e-02
1.172499999999996234e+01 2.359467023820812151e-02
1.174999999999996092e+01 2.362204222324387065e-02
1.177499999999996128e+01 2.364946488002450317e-02
1.179999999999996163e+01 2.367693832366296602e-02
1.182499999999996199e+01 2.370446266948846026e-02
1.184999999999996234e+01 2.373203803304619816e-02
1.187499999999996092e+01 2.375966453009715346e-02
1.189999999999996128e+01 2.378734227661695108e-02
1.192499999999996163e+01 2.381507138879576657e-02
1.194999999999996021e+01 2.384285198303758013e-02
1.197499999999996056e+01 2.387068417595986439e-02
1.199999999999996092e+01 2.389856808439278293e-02
1.202499999999996128e+01 2.392650382537835768e-02
1.204999999999996163e+01 2.395449151617061803e-02
1.207499999999996021e+01 2.398253127423382799e-02
1.209999999999996056e+01 2.401062321724321130e-02
1.212499999999996092e+01 2.403876746308316117e-02
1.214999999999995950e+01 2.406696412984722991e-02
1.217499999999995985e+01 2.409521333583702907e-02
1.219999999999996021e+01 2.412351519956187906e-02
1.222499999999996056e+01 2.415186983973771975e-02
1.224999999999996092e+01 2.418027737528704105e-02
1.227499999999995950e+01 2.420873792533717941e-02
1.229999999999995985e+01 2.423725160922037339e-02
1.232499999999996021e+01 2.426581854647256314e-02
1.234999999999995879e+01 2.429443885683287702e-02
1.237499999999995914e+01 2.432311266024235474e-02
1.239999999999995950e+01 2.435184007684358318e-02
1.242499999999995985e+01 2.438062122697998504e-02
1.244999999999996021e+01 2.440945623119403912e-02
1.247499999999995879e+01 2.443834521022733575e-02
1.249999999999995914e+01 2.446728828501973374e-02
1.252499999999995950e+01 2.449628557670699425e-02
1.254999999999995808e+01 2.452533720662221708e-02
1.257499999999995843e+01 2.455444329629276681e-02
1.259999999999995879e+01 2.458360396744024498e-02
1.262499999999995914e+01 2.461281934197952909e-02
1.264999999999995950e+01 2.464208954201757215e-02
1.267499999999995808e+01 2.467141468985235148e-02
1.269999999999995843e+01 2.470079490797181393e-02
1.272499999999995879e+01 2.473023031905311267e-02
1.274999999999995737e+01 2.475972104596108753e-02
1.277499999999995772e+01 2.478926721174746703e-02
1.279999999999995808e+01 2.481886893964961940e-02
1.282499999999995843e+01 2.484852635308909888e-02
1.284999999999995879e+01 2.487823957567149302e-02
1.287499999999995737e+01 2.490800873118391434e-02
1.289999999999995772e+01 2.493783394359481639e-02
1.292499999999995808e+01 2.496771533705181498e-02
1.294999999999995666e+01 2.499765303588159793e-02
1.297499999999995701e+01 2.502764716458781569e-02
1.299999999999995737e+01 2.505769784784975598e-02
1.302499999999995772e+01 2.508780521052178872e-02
1.304999999999995808e+01 2.511796937763093734e-02
1.307499999999995666e+01 2.514819047437649030e-02
1.309999999999995701e+01 2.517846862612803729e-02
1.312499999999995737e+01 2.520880395842423419e-02
1.314999999999995595e+01 2.523919659697130419e-02
1.317499999999995630e+01 2.526964666764212539e-02
1.319999999999995666e+01 2.530015429647351419e-02
1.322499999999995701e+01 2.533071960966610386e-02
1.324999999999995737e+01 2.536134273358158983e-02
1.327499999999995595e+01 2.539202379474256657e-02
1.329999999999995630e+01 2.542276291982930800e-02
1.332499999999995666e+01 2.545356023567965989e-02
1.334999999999995524e+01 2.548441586928625047e-02
1.337499999999995559e+01 2.551532994779579996e-02
1.339999999999995595e+01 2.554630259850652549e-02
1.342499999999995630e+01 2.557733394886733611e-02
1.344999999999995666e+01 2.560842412647534178e-02
1.347499999999995524e+01 2.563957325907421231e-02
1.349999999999995559e+01 2.567078147455309836e-02
1.352499999999995595e+01 2.570204890094386629e-02
1.354999999999995453e+01 2.573337566641977284e-02
1.357499999999995488e+01 2.576476189929370608e-02
1.359999999999995524e+01 2.579620772801560769e-02
1.362499999999995559e+01 2.582771328117122386e-02
1.364999999999995595e+01 2.585927868748020067e-02
1.367499999999995453e+01 2.589090407579336742e-02
1.369999999999995488e+01 2.592258957509135930e-02
1.372499999999995524e+01 2.595433531448226513e-02
1.374999999999995381e+01 2.598614142319981626e-02
1.377499999999995417e+01 2.601800803060103778e-02
1.379999999999995453e+01 2.604993526616415297e-02
1.382499999999995488e+01 2.608192325948642185e-02
1.384999999999995524e+01 2.611397214028197272e-02
1.387499999999995381e+01 2.614608203837960609e-02
1.389999999999995417e+01 2.617825308372042845e-02
1.392499999999995453e+01 2.621048540635546875e-02
1.394999999999995310e+01 2.624277913644365925e-02
1.397499999999995346e+01 2.627513440424918134e-02
1.399999999999995381e+01 2.630755134013899182e-02
1.402499999999995417e+01 2.634003007458107087e-02
1.404999999999995453e+01 2.637257073814075134e-02
1.407499999999995310e+01 2.640517346147938649e-02
1.409999999999995346e+01 2.643783837535116157e-02
1.412499999999995381e+01 2.647056561060058197e-02
1.414999999999995239e+01 2.650335529816029781e-02
1.417499999999995275e+01 2.653620756904769354e-02
1.419999999999995310e+01 2.656912255436279235e-02
1.422499999999995346e+01 2.660210038528567841e-02
1.424999999999995381e+01 2.663514119307286432e-02
1.427499999999995239e+01 2.666824510905569517e-02
1.429999999999995275e+01 2.670141226463630668e-02
1.432499999999995310e+01 2.673464279128591817e-02
1.434999999999995168e+01 2.676793682054075946e-02
1.437499999999995204e+01 2.680129448400000308e-02
1.439999999999995239e+01 2.683471591332266606e-02
1.442499999999995275e+01 2.686820124022433129e-02
1.444999999999995310e+01 2.690175059647357050e-02
1.447499999999995168e+01 2.693536411389000837e-02
1.449999999999995204e+01 2.696904192434079750e-02
1.452499999999995239e+01 2.700278415973638227e-02
1.454999999999995097e+01 2.703659095202880919e-02
1.457499999999995133e+01 2.707046243320707438e-02
1.459999999999995168e+01 2.710439873529519456e-02
1.462499999999995204e+01 2.713839999034763084e-02
1.464999999999995239e+01 2.717246633044629808e-02
1.467499999999995097e+01 2.720659788769744930e-02
1.469999999999995133e+01 2.724079479422777603e-02
1.472499999999995168e+01 2.727505718218108111e-02
1.474999999999995026e+01 2.730938518371427495e-02
1.477499999999995062e+01 2.734377893099456183e-02
1.479999999999995097e+01 2.737823855619474916e-02
1.482499999999995133e+01 2.741276419149054483e-02
1.484999999999995168e+01 2.744735596905611280e-02
1.487499999999995026e+01 2.748201402106021513e-02
1.489999999999995062e+01 2.751673847966279451e-02
1.492499999999995097e+01 2.755152947701075897e-02
1.494999999999994955e+01 2.758638714523401619e-02
1.497499999999994991e+01 2.762131161644162947e-02
1.499999999999995026e+01 2.765630302271752244e-02
1.502499999999995062e+01 2.769136149611661768e-02
1.504999999999995097e+01 2.772648716866032981e-02
1.507499999999994955e+01 2.776168017233271793e-02
1.509999999999994991e+01 2.779694063907595797e-02
1.512499999999995026e+01 2.783226870078620019e-02
1.514999999999994884e+01 2.786766448930894438e-02
1.517499999999994920e+01 2.790312813643488349e-02
1.519999999999994955e+01 2.793865977389507760e-02
1.522499999999994991e+01 2.797425953335706122e-02
1.524999999999995026e+01 2.800992754641952465e-02
1.527499999999994884e+01 2.804566394460773771e-02
1.529999999999994920e+01 2.808146885936961892e-02
1.532499999999994955e+01 2.811734242206986520e-02
1.534999999999994813e+01 2.815328476398606602e-02
1.537499999999994849e+01 2.818929601630325993e-02
1.539999999999994884e+01 2.822537631010919867e-02
1.542499999999994920e+01 2.826152577638930963e-02
1.544999999999994955e+01 2.829774454602158526e-02
1.547499999999994813e+01 2.833403274977196531e-02
1.549999999999994849e+01 2.837039051828810221e-02
1.552499999999994884e+01 2.840681798209515260e-02
1.554999999999994742e+01 2.844331527158990014e-02
1.557499999999994778e+01 2.847988251703568660e-02
1.559999999999994813e+01 2.851651984855694752e-02
1.562499999999994849e+01 2.855322739613338698e-02
1.564999999999994884e+01 2.859000528959492610e-02
1.567499999999994742e+01 2.862685365861565925e-02
1.569999999999994778e+01 2.866377263270851114e-02
1.572499999999994813e+01 2.870076234121924155e-02
1.574999999999994671e+01 2.873782291332069305e-02
1.577499999999994706e+01 2.877495447800707679e-02
1.579999999999994742e+01 2.881215716408777605e-02
1.582499999999994778e+01 2.884943110018143089e-02
1.584999999999994813e+01 2.888677641470977983e-02
1.587499999999994671e+01 2.892419323589172364e-02
1.589999999999994706e+01 2.896168169173688953e-02
1.592499999999994742e+01 2.899924191003929591e-02
1.594999999999994600e+01 2.903687401837115600e-02
1.597499999999994635e+01 2.907457814407640034e-02
1.599999999999994671e+01 2.911235441426410220e-02
1.602499999999994884e+01 2.915020295580169479e-02
1.604999999999994742e+01 2.918812389530869508e-02
1.607499999999994600e+01 2.922611735914988629e-02
1.609999999999994458e+01 2.926418347342817777e-02
1.612499999999994671e+01 2.930232236397790554e-02
1.614999999999994529e+01 2.934053415635816051e-02
1.617499999999994742e+01 2.937881897584534649e-02
1.619999999999994600e+01 2.941717694742601238e-02
1.622499999999994458e+01 2.945560819578981956e-02
1.624999999999994671e+01 2.949411284532292218e-02
1.627499999999994529e+01 2.953269102009888417e-02
1.629999999999994742e+01 2.957134284387316625e-02
1.632499999999994600e+01 2.961006844007443503e-02
1.634999999999994458e+01 2.964886793179687813e-02
1.637499999999994316e+01 2.968774144179367816e-02
1.639999999999994529e+01 2.972668909246760707e-02
1.642499999999994742e+01 2.976571100586466664e-02
1.644999999999994600e+01 2.980480730366500200e-02
1.647499999999994458e+01 2.984397810717566782e-02
1.649999999999994316e+01 2.988322353732207962e-02
1.652499999999994529e+01 2.992254371463973911e-02
1.654999999999994387e+01 2.996193875926642103e-02
1.657499999999994600e+01 3.000140879093329827e-02
1.659999999999994458e+01 3.004095392895669153e-02
1.662499999999994316e+01 3.008057429222945472e-02
1.664999999999994529e+01 3.012026999921214518e-02
1.667499999999994387e+01 3.016004116792501272e-02
1.669999999999994600e+01 3.019988791593789662e-02
1.672499999999994458e+01 3.023981036036242284e-02
1.674999999999994316e+01 3.027980861784256711e-02
1.677499999999994174e+01 3.031988280454527007e-02
1.679999999999994387e+01 3.036003303615161450e-02
1.682499999999994600e+01 3.040025942784718715e-02
1.684999999999994458e+01 3.044056209431298191e-02
1.687499999999994316e+01 3.048094114971567140e-02
1.689999999999994174e+01 3.052139670769811811e-02
1.692499999999994387e+01 3.056192888136934765e-02
1.694999999999994245e+01 3.060253778329509455e-02
1.697499999999994458e+01 3.064322352548785183e-02
1.699999999999994316e+01 3.068398621939644882e-02
1.702499999999994174e+01 3.072482597589671488e-02
1.704999999999994387e+01 3.076574290528030428e-02
1.707499999999994245e+01 3.080673711724484301e-02
1.709999999999994458e+01 3.084780872088363143e-02
1.712499999999994316e+01 3.088895782467522555e-02
1.714999999999994174e+01 3.093018453647166863e-02
1.717499999999994387e+01 3.097148896348923819e-02
1.719999999999994245e+01 3.101287121229659438e-02
1.722499999999994102e+01 3.105433138880398652e-02
1.724999999999994316e+01 3.109586959825252905e-02
1.727499999999994174e+01 3.113748594520234989e-02
1.729999999999994031e+01 3.117918053352190105e-02
1.732499999999994245e+01 3.122095346637594054e-02
1.734999999999994102e+01 3.126280484621444394e-02
1.737499999999994316e+01 3.130473477476112404e-02
1.739999999999994174e+01 3.134674335300061815e-02
1.742499999999994031e+01 3.138883068116773978e-02
1.744999999999994245e+01 3.143099685873466248e-02
1.747499999999994102e+01 3.147324198439944293e-02
1.749999999999994316e+01 3.151556615607320477e-02
1.752499999999994174e+01 3.155796947086790538e-02
1.754999999999994031e+01 3.160045202508401929e-02
1.757499999999994245e+01 3.164301391419793025e-02
1.759999999999994102e+01 3.168565523284863628e-02
1.762499999999993960e+01 3.172837607482557887e-02
1.764999999999994174e+01 3.177117653305539663e-02
1.767499999999994031e+01 3.181405669958842219e-02
1.769999999999993889e+01 3.185701666558593548e-02
1.772499999999994102e+01 3.190005652130696590e-02
1.774999999999993960e+01 3.194317635609363742e-02
1.777499999999994174e+01 3.198637625835858145e-02
1.779999999999994031e+01 3.202965631557119081e-02
1.782499999999993889e+01 3.207301661424305506e-02
1.784999999999994102e+01 3.211645723991447821e-02
1.787499999999993960e+01 3.215997827713981683e-02
1.789999999999994174e+01 3.220357980947344267e-02
1.792499999999994031e+01 3.224726191945555265e-02
1.794999999999993889e+01 3.229102468859693098e-02
1.797499999999994102e+01 3.233486819736498125e-02
1.799999999999993960e+01 3.237879252516821793e-02
1.802499999999993818e+01 3.242279775034159761e-02
1.804999999999994031e+01 3.246688395013145462e-02
1.807499999999993889e+01 3.251105120067980525e-02
1.809999999999993747e+01 3.255529957700942223e-02
1.812499999999993960e+01 3.259962915300791686e-02
1.814999999999993818e+01 3.264404000141204326e-02
1.817499999999994031e+01 3.268853219379224545e-02
1.819999999999993889e+01 3.273310580053576807e-02
1.822499999999993747e+01 3.277776089083171696e-02
1.824999999999993960e+01 3.282249753265360781e-02
1.827499999999993818e+01 3.286731579274339982e-02
1.829999999999994031e+01 3.291221573659527944e-02
1.832499999999993889e+01 3.295719742843818828e-02
1.834999999999993747e+01 3.300226093121913507e-02
1.837499999999993960e+01 3.304740630658652839e-02
1.839999999999993818e+01 3.309263361487245481e-02
1.842499999999993676e+01 3.313794291507563688e-02
1.844999999999993889e+01 3.318333426484342680e-02
1.847499999999993747e+01 3.322880772045497949e-02
1.849999999999993605e+01 3.327436333680254543e-02
1.852499999999993818e+01 3.332000116737375561e-02
1.854999999999993676e+01 3.336572126423376083e-02
1.857499999999993889e+01 3.341152367800652445e-02
1.859999999999993747e+01 3.345740845785625389e-02
1.862499999999993605e+01 3.350337565146933178e-02
1.864999999999993818e+01 3.354942530503474130e-02
1.867499999999993676e+01 3.359555746322559489e-02
1.869999999999993889e+01 3.364177216918007307e-02
1.872499999999993747e+01 3.368806946448163475e-02
1.874999999999993605e+01 3.373444938913966462e-02
1.877499999999993818e+01 3.378091198157026631e-02
1.879999999999993676e+01 3.382745727857580653e-02
1.882499999999993534e+01 3.387408531532528494e-02
1.884999999999993747e+01 3.392079612533468319e-02
1.887499999999993605e+01 3.396758974044503110e-02
1.889999999999993463e+01 3.401446619080380346e-02
1.892499999999993676e+01 3.406142550484277109e-02
1.894999999999993534e+01 3.410846770925813481e-02
1.897499999999993747e+01 3.415559282898885524e-02
1.899999999999993605e+01 3.420280088719584305e-02
1.902499999999993463e+01 3.425009190524005293e-02
1.904999999999993676e+01 3.429746590266174316e-02
1.907499999999993534e+01 3.434492289715786184e-02
1.909999999999993747e+01 3.439246290456065419e-02
1.912499999999993605e+01 3.444008593881534019e-02
1.914999999999993463e+01 3.448779201195797950e-02
1.917499999999993676e+01 3.453558113409260777e-02
1.919999999999993534e+01 3.458345331336939998e-02
1.922499999999993392e+01 3.463140855596055084e-02
1.924999999999993605e+01 3.467944686603861848e-02
1.927499999999993463e+01 3.472756824575246037e-02
1.929999999999993321e+01 3.477577269520405745e-02
1.932499999999993534e+01 3.482406021242500510e-02
1.934999999999993392e+01 3.487243079335203971e-02
1.937499999999993605e+01 3.492088443180475787e-02
1.939999999999993463e+01 3.496942111945946369e-02
1.942499999999993321e+01 3.501804084582611082e-02
1.944999999999993534e+01 3.506674359822360698e-02
1.947499999999993392e+01 3.511552936175428574e-02
1.949999999999993605e+01 3.516439811928000203e-02
1.952499999999993463e+01 3.521334985139645823e-02
1.954999999999993321e+01 3.526238453640800213e-02
1.957499999999993534e+01 3.531150215030200851e-02
1.959999999999993392e+01 3.536070266672353829e-02
1.962499999999993250e+01 3.540998605694905405e-02
1.964999999999993463e+01 3.545935228986038523e-02
1.967499999999993321e+01 3.550880133191857552e-02
1.969999999999993179e+01 3.555833314713741089e-02
1.972499999999993392e+01 3.560794769705678819e-02
1.974999999999993250e+01 3.565764494071520935e-02
1.977499999999993463e+01 3.570742483462363559e-02
1.979999999999993321e+01 3.575728733273751681e-02
1.982499999999993179e+01 3.580723238642974371e-02
1.984999999999993392e+01 3.585725994446240655e-02
1.987499999999993250e+01 3.590736995295953915e-02
1.989999999999993463e+01 3.595756235537863471e-02
1.992499999999993321e+01 3.600783709248246006e-02
1.994999999999993179e+01 3.605819410231059924e-02
1.997499999999993392e+01 3.610863332015054605e-02
1.999999999999993250e+01 3.615915467850922688e-02
2.002499999999993108e+01 3.620975810708351034e-02
2.004999999999993321e+01 3.626044353273078641e-02
2.007499999999993179e+01 3.631121087944007980e-02
2.009999999999993037e+01 3.636206006830178250e-02
2.012499999999993250e+01 3.641299101747789285e-02
2.014999999999993108e+01 3.646400364217168566e-02
2.017499999999993321e+01 3.651509785459809698e-02
2.019999999999993179e+01 3.656627356395187461e-02
2.022499999999993037e+01 3.661753067637852493e-02
2.024999999999993250e+01 3.666886909494184582e-02
2.027499999999993108e+01 3.672028871959383267e-02
2.029999999999993321e+01 3.677178944714245418e-02
2.032499999999993179e+01 3.682337117122094772e-02
2.034999999999993037e+01 3.687503378225538697e-02
2.037499999999993250e+01 3.692677716743294342e-02
2.039999999999993108e+01 3.697860121067004374e-02
2.042499999999992966e+01 3.703050579257919500e-02
2.044999999999993179e+01 3.708249079043703794e-02
2.047499999999993037e+01 3.713455607815174114e-02
2.049999999999992895e+01 3.718670152622928493e-02
2.052499999999993108e+01 3.723892700174069592e-02
2.054999999999992966e+01 3.729123236828876808e-02
2.057499999999993179e+01 3.734361748597393726e-02
2.059999999999993037e+01 3.739608221136100225e-02
2.062499999999992895e+01 3.744862639744495070e-02
2.064999999999993108e+01 3.750124989361679206e-02
2.067499999999992966e+01 3.755395254562880758e-02
2.069999999999993179e+01 3.760673419556049418e-02
2.072499999999993037e+01 3.765959468178311370e-02
2.074999999999992895e+01 3.771253383892543554e-02
2.077499999999993108e+01 3.776555149783775156e-02
2.079999999999992966e+01 3.781864748555704980e-02
2.082499999999992824e+01 3.787182162527098772e-02
2.084999999999993037e+01 3.792507373628264955e-02
2.087499999999992895e+01 3.797840363397352731e-02
2.089999999999992752e+01 3.803181112976886796e-02
2.092499999999992966e+01 3.808529603109946787e-02
2.094999999999992824e+01 3.813885814136680485e-02
2.097499999999993037e+01 3.819249725990496447e-02
2.099999999999992895e+01 3.824621318194437736e-02
2.102499999999992752e+01 3.830000569857442555e-02
2.104999999999992966e+01 3.835387459670655530e-02
2.107499999999992824e+01 3.840781965903588419e-02
2.109999999999993037e+01 3.846184066400406415e-02
2.112499999999992895e+01 3.851593738576154086e-02
2.114999999999992752e+01 3.857010959412907752e-02
2.117499999999992966e+01 3.862435705455957713e-02
2.119999999999992824e+01 3.867867952810004339e-02
2.122499999999992681e+01 3.873307677135193194e-02
2.124999999999992895e+01 3.878754853643403416e-02
2.127499999999992752e+01 3.884209457094213447e-02
2.129999999999992610e+01 3.889671461791002066e-02
2.132499999999992824e+01 3.895140841577070245e-02
2.134999999999992681e+01 3.900617569831688058e-02
2.137499999999992895e+01 3.906101619466088165e-02
2.139999999999992752e+01 3.911592962919525213e-02
2.142499999999992610e+01 3.917091572155236012e-02
2.144999999999992824e+01 3.922597418656499635e-02
2.147499999999992681e+01 3.928110473422504606e-02
2.149999999999992895e+01 3.933630706964411777e-02
2.152499999999992752e+01 3.939158089301261073e-02
2.154999999999992610e+01 3.944692589955812317e-02
2.157499999999992824e+01 3.950234177950597697e-02
2.159999999999992681e+01 3.955782821803739691e-02
2.162499999999992539e+01 3.961338489524796058e-02
2.164999999999992752e+01 3.966901148610722100e-02
2.167499999999992610e+01 3.972470766041688583e-02
2.169999999999992468e+01 3.978047308276857347e-02
2.172499999999992681e+01 3.983630741250317187e-02
2.174999999999992539e+01 3.989221030366856685e-02
2.177499999999992752e+01 3.994818140497716913e-02
2.179999999999992610e+01 4.000422035976431562e-02
2.182499999999992468e+01 4.006032680594674711e-02
2.184999999999992681e+01 4.011650037597872670e-02
2.187499999999992539e+01 4.017274069681066317e-02
2.189999999999992752e+01 4.022904738984686701e-02
2.192499999999992610e+01 4.028542007090177984e-02
2.194999999999992468e+01 4.034185835015837579e-02
2.197499999999992681e+01 4.039836183212479337e-02
2.199999999999992539e+01 4.045493011559130048e-02
2.202499999999992397e+01 4.051156279358752305e-02
2.204999999999992610e+01 4.056825945333968758e-02
2.207499999999992468e+01 4.062501967622666327e-02
2.209999999999992326e+01 4.068184303773752369e-02
2.212499999999992539e+01 4.073872910742775549e-02
2.214999999999992397e+01 4.079567744887569597e-02
2.217499999999992610e+01 4.085268761964018502e-02
2.219999999999992468e+01 4.090975917121574684e-02
2.222499999999992326e+01 4.096689164899024876e-02
2.224999999999992539e+01 4.102408459220012460e-02
2.227499999999992397e+01 4.108133753388779758e-02
2.229999999999992610e+01 4.113865000085739632e-02
2.232499999999992468e+01 4.119602151363185860e-02
2.234999999999992326e+01 4.125345158640823101e-02
2.237499999999992539e+01 4.131093972701439798e-02
2.239999999999992397e+01 4.136848543686572760e-02
2.242499999999992255e+01 4.142608821092094024e-02
2.244999999999992468e+01 4.148374753763852535e-02
2.247499999999992326e+01 4.154146289893283217e-02
2.249999999999992184e+01 4.159923377013049345e-02
2.252499999999992397e+01 4.165705961992683531e-02
2.254999999999992255e+01 4.171493991034214144e-02
2.257499999999992468e+01 4.177287409667809065e-02
2.259999999999992326e+01 4.183086162747401415e-02
2.262499999999992184e+01 4.188890194446332621e-02
2.264999999999992397e+01 4.194699448253053076e-02
2.267499999999992255e+01 4.200513866966684023e-02
2.269999999999992468e+01 4.206333392692802875e-02
2.272499999999992326e+01 4.212157966838979417e-02
2.274999999999992184e+01 4.217987530110596517e-02
2.277499999999992397e+01 4.223822022506434209e-02
2.279999999999992255e+01 4.229661383314352319e-02
2.282499999999992113e+01 4.235505551107149325e-02
2.284999999999992326e+01 4.241354463738112451e-02
2.287499999999992184e+01 4.247208058336804370e-02
2.289999999999992042e+01 4.253066271304888069e-02
2.292499999999992255e+01 4.258929038311738691e-02
2.294999999999992113e+01 4.264796294290361389e-02
2.297499999999992326e+01 4.270667973433102393e-02
2.299999999999992184e+01 4.276544009187394774e-02
2.302499999999992042e+01 4.282424334251753312e-02
2.304999999999992255e+01 4.288308880571470999e-02
2.307499999999992113e+01 4.294197579334495252e-02
2.309999999999992326e+01 4.300090360967354780e-02
2.312499999999992184e+01 4.305987155131043437e-02
2.314999999999992042e+01 4.311887890716922800e-02
2.317499999999992255e+01 4.317792495842694145e-02
2.319999999999992113e+01 4.323700897848317681e-02
2.322499999999991971e+01 4.329613023292074037e-02
2.324999999999992184e+01 4.335528797946557739e-02
2.327499999999992042e+01 4.341448146794658208e-02
2.329999999999991900e+01 4.347370994025762797e-02
2.332499999999992113e+01 4.353297263031741249e-02
2.334999999999991971e+01 4.359226876403121675e-02
2.337499999999992184e+01 4.365159755925283186e-02
2.339999999999992042e+01 4.371095822574631862e-02
2.342499999999991900e+01 4.377034996514797549e-02
2.344999999999992113e+01 4.382977197092934735e-02
2.347499999999991971e+01 4.388922342835987339e-02
2.349999999999992184e+01 4.394870351447087431e-02
2.352499999999992042e+01 4.400821139801897042e-02
2.354999999999991900e+01 4.406774623944968716e-02
2.357499999999992113e+01 4.412730719086258718e-02
2.359999999999991971e+01 4.418689339597670074e-02
2.362499999999991829e+01 4.424650399009438795e-02
2.364999999999992042e+01 4.430613810006844150e-02
2.367499999999991900e+01 4.436579484426800279e-02
2.369999999999991758e+01 4.442547333254517894e-02
2.372499999999991971e+01 4.448517266620213850e-02
2.374999999999991829e+01 4.454489193795958119e-02
2.377499999999992042e+01 4.460463023192360460e-02
2.379999999999991900e+01 4.466438662355556866e-02
2.382499999999991758e+01 4.472416017964073176e-02
2.384999999999991971e+01 4.478394995825839275e-02
2.387499999999991829e+01 4.484375500875189408e-02
2.389999999999992042e+01 4.490357437170007515e-02
2.392499999999991900e+01 4.496340707888812210e-02
2.394999999999991758e+01 4.502325215327983993e-02
2.397499999999991971e+01 4.508310860899086836e-02
2.399999999999991829e+01 4.514297545126139816e-02
2.402499999999991687e+01 4.520285167643033064e-02
2.404999999999991900e+01 4.526273627191024912e-02
2.407499999999991758e+01 4.532262821616218212e-02
2.409999999999991616e+01 4.538252647867192097e-02
2.412499999999991829e+01 4.544243001992678832e-02
2.414999999999991687e+01 4.550233779139253171e-02
2.417499999999991900e+01 4.556224873549202803e-02
2.419999999999991758e+01 4.562216178558443219e-02
2.422499999999991616e+01 4.568207586594311836e-02
2.424999999999991829e+01 4.574198989173847152e-02
2.427499999999991687e+01 4.580190276901770913e-02
2.429999999999991900e+01 4.586181339468634044e-02
2.432499999999991758e+01 4.592172065649260254e-02
2.434999999999991616e+01 4.598162343301012700e-02
2.437499999999991829e+01 4.604152059362202204e-02
2.439999999999991687e+01 4.610141099850765395e-02
2.442499999999991545e+01 4.616129349862756887e-02
2.444999999999991758e+01 4.622116693571185625e-02
2.447499999999991616e+01 4.628103014224676376e-02
2.449999999999991473e+01 4.634088194146545464e-02
2.452499999999991687e+01 4.640072114733684999e-02
2.454999999999991545e+01 4.646054656455646248e-02
2.457499999999991758e+01 4.652035698853927009e-02
2.459999999999991616e+01 4.658015120541201398e-02
2.462499999999991473e+01 4.663992799200741141e-02
2.464999999999991687e+01 4.669968611585852136e-02
2.467499999999991545e+01 4.675942433519556657e-02
2.469999999999991758e+01 4.681914139894303301e-02
2.472499999999991616e+01 4.687883604671708171e-02
2.474999999999991473e+01 4.693850700882558347e-02
2.477499999999991687e+01 4.699815300626820208e-02
2.479999999999991545e+01 4.705777275073848298e-02
2.482499999999991402e+01 4.711736494462533120e-02
2.484999999999991616e+01 4.717692828101834740e-02
2.487499999999991473e+01 4.723646144371194955e-02
2.489999999999991331e+01 4.729596310721130570e-02
2.492499999999991545e+01 4.735543193674181250e-02
2.494999999999991402e+01 4.741486658825488226e-02
2.497499999999991616e+01 4.747426570844020394e-02
2.499999999999991473e+01 4.753362793473633191e-02
2.502499999999991331e+01 4.759295189534266945e-02
2.504999999999991545e+01 4.765223620923444287e-02
2.507499999999991402e+01 4.771147948617635720e-02
2.509999999999991616e+01 4.777068032674045700e-02
2.512499999999991473e+01 4.782983732232372331e-02
2.514999999999991331e+01 4.788894905516627443e-02
2.517499999999991545e+01 4.794801409837339684e-02
2.519999999999991402e+01 4.800703101593695177e-02
2.522499999999991260e+01 4.806599836275869675e-02
2.524999999999991473e+01 4.812491468467540445e-02
2.527499999999991331e+01 4.818377851848511251e-02
2.529999999999991189e+01 4.824258839197560766e-02
2.532499999999991402e+01 4.830134282395236178e-02
2.534999999999991260e+01 4.836004032427052707e-02
2.537499999999991473e+01 4.841867939386727132e-02
2.539999999999991331e+01 4.847725852479484177e-02
2.542499999999991189e+01 4.853577620025721628e-02
2.544999999999991402e+01 4.859423089464565831e-02
2.547499999999991260e+01 4.865262107357896937e-02
2.549999999999991473e+01 4.871094519394229133e-02
2.552499999999991331e+01 4.876920170392993331e-02
2.554999999999991189e+01 4.882738904308799033e-02
2.557499999999991402e+01 4.888550564236059104e-02
2.559999999999991260e+01 4.894354992413547933e-02
2.562499999999991118e+01 4.900152030229307232e-02
2.564999999999991331e+01 4.905941518225696851e-02
2.567499999999991189e+01 4.911723296104486547e-02
2.569999999999991047e+01 4.917497202732309947e-02
2.572499999999991260e+01 4.923263076146132400e-02
2.574999999999991118e+01 4.929020753559007484e-02
2.577499999999991331e+01 4.934770071365911226e-02
2.579999999999991189e+01 4.940510865149820574e-02
2.582499999999991047e+01 4.946242969687997260e-02
2.584999999999991260e+01 4.951966218958335497e-02
2.587499999999991118e+01 4.957680446146027486e-02
2.589999999999991331e+01 4.963385483650312180e-02
2.592499999999991189e+01 4.969081163091444014e-02
2.594999999999991047e+01 4.974767315317866340e-02
2.597499999999991260e+01 4.980443770413532645e-02
2.599999999999991118e+01 4.986110357705439422e-02
2.602499999999990976e+01 4.991766905771362339e-02
2.604999999999991189e+01 4.997413242447735354e-02
2.607499999999991047e+01 5.003049194837752567e-02
2.609999999999990905e+01 5.008674589319644932e-02
2.612499999999991118e+01 5.014289251555194282e-02
2.614999999999990976e+01 5.019893006498380578e-02
2.617499999999991189e+01 5.025485678404244955e-02
2.619999999999991047e+01 5.031067090837954697e-02
2.622499999999990905e+01 5.036637066684070824e-02
2.624999999999991118e+01 5.042195428155993309e-02
2.627499999999990976e+01 5.047741996805613779e-02
2.629999999999991189e+01 5.053276593533159028e-02
2.632499999999991047e+01 5.058799038597267678e-02
2.634999999999990905e+01 5.064309151625168842e-02
2.637499999999991118e+01 5.069806751623211205e-02
2.639999999999990976e+01 5.075291656987455935e-02
2.642499999999990834e+01 5.081073311830833217e-02
2.644999999999991047e+01 5.087449048326649764e-02
2.647499999999990905e+01 5.093811259553934767e-02
2.649999999999990763e+01 5.100159749913045493e-02
2.652499999999990976e+01 5.106494323132379498e-02
2.654999999999990834e+01 5.112814782280807741e-02
2.657499999999991047e+01 5.119120929780017482e-02
2.659999999999990905e+01 5.125412567417549775e-02
2.662499999999990763e+01 5.131689496359641972e-02
2.664999999999990976e+01 5.137951517164550397e-02
2.667499999999990834e+01 5.144198429795941024e-02
2.669999999999991047e+01 5.150430033636670124e-02
2.672499999999990905e+01 5.156646127502682170e-02
2.674999999999990763e+01 5.162846509657024324e-02
2.677499999999990976e+01 5.169030977824379258e-02
2.679999999999990834e+01 5.175199329205547316e-02
2.682499999999990692e+01 5.181351360492331831e-02
2.684999999999990905e+01 5.187486867882466074e-02
2.687499999999990763e+01 5.193605647095004413e-02
2.689999999999990621e+01 5.199707493385721802e-02
2.692499999999990834e+01 5.205792201562822741e-02
2.694999999999990692e+01 5.211859566002945837e-02
2.697499999999990905e+01 5.215398077346634215e-02
2.699999999999990763e+01 5.218124221880123675e-02
2.702499999999990621e+01 5.220831295909981323e-02
2.704999999999990834e+01 5.223519122952892391e-02
2.707499999999990692e+01 5.226187526520993665e-02
2.709999999999990905e+01 5.228836330139407379e-02
2.712499999999990763e+01 5.231465357363740409e-02
2.714999999999990621e+01 5.234074431797916538e-02
2.717499999999990834e+01 5.236663377112076023e-02
2.719999999999990692e+01 5.239232017060638930e-02
2.722499999999990550e+01 5.241780175500702216e-02
2.724999999999990763e+01 5.244307676410302904e-02
2.727499999999990621e+01 5.246814343907095501e-02
2.729999999999990479e+01 5.249300002267109216e-02
2.732499999999990692e+01 5.251764475943579424e-02
2.734999999999990550e+01 5.254207589586052524e-02
2.737499999999990763e+01 5.256629168059506751e-02
2.739999999999990621e+01 5.259029036463804679e-02
2.742499999999990479e+01 5.261407020153081177e-02
2.744999999999990692e+01 5.263762944755481094e-02
2.747499999999990550e+01 5.266096636192758862e-02
2.749999999999990763e+01 5.268407920700396430e-02
2.752499999999990621e+01 5.269930260288123447e-02
2.754999999999990479e+01 5.269486389805162763e-02
2.757499999999990692e+01 5.269017403443694569e-02
2.759999999999990550e+01 5.268523157806816876e-02
2.762499999999990408e+01 5.268003510234021969e-02
2.764999999999990621e+01 5.267458318822573760e-02
2.767499999999990479e+01 5.266887442448828921e-02
2.769999999999990337e+01 5.266290740789774522e-02
2.772499999999990550e+01 5.265668074344585087e-02
2.774999999999990408e+01 5.265019304456194926e-02
2.777499999999990621e+01 5.264344293332963443e-02
2.779999999999990479e+01 5.263642904070413298e-02
2.782499999999990337e+01 5.262915000672951232e-02
2.784999999999990550e+01 5.262160448075630520e-02
2.787499999999990408e+01 5.261379112166054972e-02
2.789999999999990621e+01 5.260570859806168453e-02
2.792499999999990479e+01 5.259735558854126969e-02
2.794999999999990337e+01 5.258873078186308142e-02
2.797499999999990550e+01 5.257983287719013299e-02
2.799999999999990408e+01 5.257066058430589356e-02
2.802499999999990266e+01 5.256121262383284254e-02
2.804999999999990479e+01 5.255148772745123209e-02
2.807499999999990337e+01 5.254148463811848802e-02
2.809999999999990195e+01 5.253120211028895065e-02
2.812499999999990408e+01 5.250464871119057270e-02
2.814999999999990266e+01 5.247497836831879064e-02
2.817499999999990479e+01 5.244499202325853676e-02
2.819999999999990337e+01 5.241468866031682994e-02
2.822499999999990195e+01 5.238406727954693365e-02
2.824999999999990408e+01 5.235312689698584654e-02
2.827499999999990266e+01 5.232186654489437427e-02
2.829999999999990479e+01 5.229028527199397480e-02
2.832499999999990337e+01 5.225838214370386037e-02
2.834999999999990195e+01 5.222615624237518517e-02
2.837499999999990408e+01 5.219360666752655142e-02
2.839999999999990266e+01 5.216073253607707294e-02
2.842499999999990123e+01 5.212753298257713497e-02
2.844999999999990337e+01 5.209400715943941773e-02
2.847499999999990195e+01 5.206015423716763707e-02
2.849999999999990052e+01 5.202597340458428588e-02
2.852499999999990266e+01 5.199146386905566242e-02
2.854999999999990123e+01 5.195662485671630193e-02
2.857499999999990337e+01 5.192145561269119469e-02
2.859999999999990195e+01 5.188595540131643591e-02
2.862499999999990052e+01 5.185012350635756495e-02
2.864999999999990266e+01 5.181395923122558006e-02
2.867499999999990123e+01 5.177746189919234243e-02
2.869999999999990337e+01 5.174063085360205982e-02
2.872499999999990195e+01 5.171881441869433799e-02
2.874999999999990052e+01 5.172095671799924188e-02
2.877499999999990266e+01 5.172274252957611423e-02
2.879999999999990123e+01 5.172417020666853632e-02
2.882499999999989981e+01 5.172523811988871678e-02
2.884999999999990195e+01 5.172594465755090548e-02
2.887499999999990052e+01 5.172628822600278814e-02
2.889999999999989910e+01 5.172626724995611075e-02
2.892499999999990123e+01 5.172588017281713052e-02
2.894999999999989981e+01 5.172512545701413861e-02
2.897499999999990195e+01 5.172400158432581552e-02
2.899999999999990052e+01 5.172250705620512479e-02
2.902499999999989910e+01 5.172064039410532998e-02
2.904999999999990123e+01 5.171840013980120304e-02
2.907499999999989981e+01 5.171578485571031586e-02
2.909999999999990195e+01 5.171279312521136207e-02
2.912499999999990052e+01 5.170942355296107712e-02
2.914999999999989910e+01 5.170567476520977063e-02
2.917499999999990123e+01 5.170154541011223737e-02
2.919999999999989981e+01 5.169703415803902913e-02
2.922499999999989839e+01 5.169213970188397261e-02
2.924999999999990052e+01 5.168686075736918240e-02
2.927499999999989910e+01 5.168119606334717342e-02
2.929999999999989768e+01 5.167514438210121103e-02
2.932499999999989981e+01 5.166870449964195561e-02
2.934999999999989839e+01 5.166187522600030474e-02
2.937499999999990052e+01 5.166042570451790522e-02
2.939999999999989910e+01 5.165956379155720729e-02
2.942499999999989768e+01 5.165828748884825766e-02
2.944999999999989981e+01 5.165659514722902024e-02
2.947499999999989839e+01 5.165448514262564739e-02
2.949999999999990052e+01 5.165195587644733077e-02
2.952499999999989910e+01 5.164900577597603126e-02
2.954999999999989768e+01 5.164563329475426595e-02
2.957499999999989981e+01 5.164183691297034168e-02
2.959999999999989839e+01 5.163761513783923091e-02
2.962499999999989697e+01 5.163296650398103288e-02
2.964999999999989910e+01 5.162788957379538246e-02
2.967499999999989768e+01 5.162238293783283360e-02
2.969999999999989626e+01 5.161644521516185746e-02
2.972499999999989839e+01 5.161007505373180204e-02
2.974999999999989697e+01 5.160327113073271549e-02
2.977499999999989910e+01 5.159603215294920886e-02
2.979999999999989768e+01 5.158835685711280622e-02
2.982499999999989626e+01 5.158024401024569050e-02
2.984999999999989839e+01 5.157169241000371385e-02
2.987499999999989697e+01 5.156270088501210130e-02
2.989999999999989910e+01 5.155326829519680382e-02
2.992499999999989768e+01 5.154339353211156993e-02
2.994999999999989626e+01 5.153307551925842556e-02
2.997499999999989839e+01 5.152231321240340750e-02
2.999999999999989697e+01 5.151110559988680837e-02
3.002499999999989555e+01 5.149849067921858509e-02
3.004999999999989768e+01 5.147645154692347125e-02
3.007499999999989626e+01 5.145393345891117326e-02
3.009999999999989484e+01 5.143093527318561009e-02
3.012499999999989697e+01 5.140745588409524613e-02
3.014999999999989555e+01 5.138349422273039147e-02
3.017499999999989768e+01 5.135904925731411136e-02
3.019999999999989626e+01 5.133411999358541977e-02
3.022499999999989484e+01 5.130870547517838581e-02
3.024999999999989697e+01 5.128280478399206005e-02
3.027499999999989555e+01 5.125641704055591136e-02
3.029999999999989768e+01 5.122954140438530646e-02
3.032499999999989626e+01 5.120217707433343673e-02
3.034999999999989484e+01 5.117432328893163629e-02
3.037499999999989697e+01 5.114597932672632075e-02
3.039999999999989555e+01 5.111714450660449771e-02
3.042499999999989413e+01 5.108781818811419101e-02
3.044999999999989626e+01 5.105799977177450516e-02
3.047499999999989484e+01 5.102768869937873014e-02
3.049999999999989342e+01 5.099688445428936928e-02
3.052499999999989555e+01 5.096558656172249513e-02
3.054999999999989413e+01 5.093379458902596441e-02
3.057499999999989626e+01 5.090150814594692624e-02
3.059999999999989484e+01 5.086872688489012945e-02
3.062499999999989342e+01 5.083545050116956843e-02
3.064999999999989555e+01 5.080167873324611949e-02
3.067499999999989413e+01 5.076741136296113177e-02
3.069999999999989626e+01 5.073264821575527994e-02
3.072499999999989484e+01 5.068464294985464136e-02
3.074999999999989342e+01 5.058382889933792093e-02
3.077499999999989555e+01 5.048244157226144252e-02
3.079999999999989413e+01 5.038048226046148298e-02
3.082499999999989271e+01 5.027795231423436845e-02
3.084999999999989484e+01 5.017485314246445532e-02
3.087499999999989342e+01 5.007118621274002368e-02
3.089999999999989200e+01 4.996695305145205240e-02
3.092499999999989413e+01 4.986215524387990067e-02
3.094999999999989271e+01 4.975679443426028747e-02
3.097499999999989484e+01 4.965087232584438487e-02
3.099999999999989342e+01 4.954439068093609982e-02
3.102499999999989200e+01 4.943735132091715140e-02
3.104999999999989413e+01 4.932975612625718764e-02
3.107499999999989271e+01 4.922160703650677732e-02
3.109999999999989484e+01 4.911290605027546219e-02
3.112499999999989342e+01 4.900365522519543188e-02
3.114999999999989200e+01 4.889385667786726175e-02
3.117499999999989413e+01 4.878351258379053090e-02
3.119999999999989271e+01 4.867262517727900112e-02
3.122499999999989129e+01 4.856119675136013475e-02
3.124999999999989342e+01 4.844922965765693229e-02
3.127499999999989200e+01 4.833672630625521216e-02
3.129999999999989058e+01 4.822368916555311996e-02
3.132499999999989271e+01 4.811012076209705141e-02
3.134999999999989129e+01 4.799602368039819489e-02
3.137499999999989342e+01 4.788140056273515466e-02
3.139999999999989200e+01 4.776625410893885898e-02
3.142499999999989058e+01 4.765058707616317418e-02
3.144999999999989271e+01 4.753440227863583306e-02
3.147499999999989129e+01 4.744318686542708940e-02
3.149999999999989342e+01 4.735400345045487347e-02
3.152499999999989200e+01 4.726424215403016854e-02
3.154999999999989058e+01 4.717390429856610501e-02
3.157499999999989271e+01 4.708299126899483100e-02
3.159999999999989129e+01 4.699150451286376873e-02
3.162499999999988987e+01 4.689944554041577951e-02
3.164999999999989200e+01 4.680681592464997626e-02
3.167499999999989058e+01 4.671361730136771445e-02
3.169999999999988916e+01 4.661985136920013956e-02
3.172499999999989129e+01 4.652551988961712431e-02
3.174999999999988987e+01 4.643062468692073924e-02
3.177499999999989200e+01 4.633516764821919015e-02
3.179999999999989058e+01 4.623915072338385945e-02
3.182499999999988916e+01 4.614257592498790389e-02
3.184999999999989129e+01 4.604544532822615194e-02
3.187499999999988987e+01 4.594776107081940258e-02
3.189999999999989200e+01 4.584952535289725517e-02
3.192499999999989058e+01 4.575074043686490344e-02
3.194999999999988916e+01 4.565140864725103498e-02
3.197499999999989129e+01 4.555153237053683607e-02
3.199999999999988987e+01 4.545111405496821133e-02
3.202499999999989200e+01 4.535015621034755445e-02
3.204999999999989058e+01 4.524866140780930274e-02
3.207499999999988916e+01 4.514663227957541047e-02
3.209999999999988773e+01 4.504407151869298936e-02
3.212499999999988631e+01 4.494098187875467804e-02
3.214999999999989200e+01 4.483736617359939530e-02
3.217499999999989058e+01 4.473322727699506618e-02
3.219999999999988916e+01 4.462856812230436149e-02
3.222499999999988773e+01 4.451482543368617817e-02
3.224999999999988631e+01 4.436369865365130671e-02
3.227499999999989200e+01 4.421194952709011500e-02
3.229999999999989058e+01 4.405958190638648714e-02
3.232499999999988916e+01 4.390659972202014261e-02
3.234999999999988773e+01 4.375300698223438811e-02
3.237499999999988631e+01 4.359880777268076990e-02
3.239999999999989200e+01 4.344400625603791338e-02
3.242499999999988347e+01 4.328860667160614600e-02
3.244999999999988916e+01 4.313261333487642540e-02
3.247499999999988773e+01 4.297603063707669535e-02
3.249999999999988631e+01 4.281886304469118693e-02
3.252499999999989200e+01 4.266111509895675197e-02
3.254999999999988347e+01 4.250279141533402222e-02
3.257499999999988916e+01 4.234389668295473336e-02
3.259999999999988773e+01 4.218443566404379841e-02
3.262499999999988631e+01 4.202441319331873953e-02
3.264999999999989200e+01 4.186383417736317530e-02
3.267499999999988347e+01 4.170270359397821452e-02
3.269999999999988916e+01 4.154102649150891169e-02
3.272499999999988773e+01 4.137880798814827510e-02
3.274999999999988631e+01 4.121605327121622558e-02
3.277499999999989200e+01 4.105276759641787038e-02
3.279999999999988347e+01 4.088895628707660268e-02
3.282499999999988916e+01 4.072462473334580169e-02
3.284999999999988773e+01 4.055977839139798813e-02
3.287499999999988631e+01 4.039442278259158109e-02
3.289999999999988489e+01 4.022856349261576259e-02
3.292499999999988347e+01 4.006220617061450467e-02
3.294999999999988916e+01 3.989535652828805207e-02
3.297499999999988773e+01 3.972802033897476076e-02
3.299999999999988631e+01 3.956020343671182854e-02
3.302499999999988489e+01 3.939191171527550717e-02
3.304999999999988347e+01 3.924806444171009129e-02
3.307499999999988916e+01 3.910552683277153385e-02
3.309999999999988773e+01 3.896241506421010276e-02
3.312499999999988631e+01 3.881873328472405099e-02
3.314999999999988489e+01 3.867448571797242607e-02
3.317499999999988347e+01 3.852967666209156095e-02
3.319999999999988916e+01 3.838431048918500982e-02
3.322499999999988773e+01 3.823839164478919778e-02
3.324999999999988631e+01 3.809192464731361860e-02
3.327499999999988489e+01 3.794491408745622602e-02
3.329999999999988347e+01 3.779736462759435145e-02
3.332499999999988205e+01 3.764928100114978832e-02
3.334999999999988773e+01 3.750066801193108201e-02
3.337499999999988631e+01 3.735153053345009744e-02
3.339999999999988489e+01 3.720187350821495265e-02
3.342499999999988347e+01 3.705170194699958230e-02
3.344999999999988205e+01 3.690102092808808520e-02
3.347499999999988773e+01 3.674983559649759590e-02
3.349999999999988631e+01 3.659815116317681472e-02
3.352499999999988489e+01 3.644597290418153529e-02
3.354999999999988347e+01 3.629330615982773872e-02
3.357499999999988205e+01 3.614015633382291343e-02
3.359999999999988063e+01 3.598652889237487218e-02
3.362499999999988631e+01 3.583242936327860062e-02
3.364999999999988489e+01 3.567786333498275397e-02
3.367499999999988347e+01 3.552283645563336645e-02
3.369999999999988205e+01 3.536735443210035218e-02
3.372499999999988063e+01 3.521142302897943555e-02
3.374999999999988631e+01 3.505504806757785141e-02
3.377499999999988489e+01 3.489823542487924951e-02
3.379999999999988347e+01 3.474099103248923237e-02
3.382499999999988205e+01 3.458332087556324069e-02
3.384999999999988063e+01 3.442523099171642537e-02
3.387499999999988631e+01 3.426759531236621414e-02
3.389999999999988489e+01 3.413811149497798791e-02
3.392499999999988347e+01 3.400811141006209598e-02
3.394999999999988205e+01 3.387759915993336646e-02
3.397499999999988063e+01 3.374657891564546847e-02
3.399999999999988631e+01 3.361505491643084625e-02
3.402499999999988489e+01 3.348303146911600636e-02
3.404999999999988347e+01 3.335051294751303907e-02
3.407499999999988205e+01 3.321750379178783213e-02
3.409999999999988063e+01 3.308400850780474772e-02
3.412499999999987921e+01 3.295003166644729781e-02
3.414999999999988489e+01 3.281557790291701054e-02
3.417499999999988347e+01 3.268065191600801750e-02
3.419999999999988205e+01 3.254525846736033845e-02
3.422499999999988063e+01 3.240940238068990009e-02
3.424999999999987921e+01 3.227308854099652374e-02
3.427499999999988489e+01 3.213632189375129761e-02
3.429999999999988347e+01 3.199910744406044005e-02
3.432499999999988205e+01 3.186145025581012258e-02
3.434999999999988063e+01 3.172335545078885932e-02
3.437499999999987921e+01 3.158482820779020400e-02
3.439999999999987779e+01 3.144587376169550447e-02
3.442499999999988347e+01 3.130649740253595159e-02
3.444999999999988205e+01 3.116670447453648643e-02
3.447499999999988063e+01 3.102650037513976847e-02
3.449999999999987921e+01 3.088589055401258152e-02
3.452499999999987779e+01 3.074488051203265460e-02
3.454999999999988347e+01 3.060347580025957193e-02
3.457499999999988205e+01 3.046168201888737465e-02
3.459999999999988063e+01 3.031950481618068613e-02
3.462499999999987921e+01 3.017694988739411457e-02
3.464999999999987779e+01 3.003402297367695900e-02
3.467499999999988347e+01 2.989072986096141110e-02
3.469999999999988205e+01 2.974707637883688277e-02
3.472499999999988063e+01 2.960306839940958848e-02
3.474999999999987921e+01 2.945871183614792721e-02
3.477499999999987779e+01 2.934220388173638602e-02
3.479999999999988347e+01 2.927824863892678625e-02
3.482499999999988205e+01 2.921387587351238768e-02
3.484999999999988063e+01 2.914908748170661271e-02
3.487499999999987921e+01 2.908388541226462551e-02
3.489999999999987779e+01 2.901827166625161464e-02
3.492499999999987637e+01 2.895224829679378387e-02
3.494999999999988205e+01 2.888581740881101742e-02
3.497499999999988063e+01 2.881898115873198635e-02
3.499999999999987921e+01 2.875174175419188335e-02
3.502499999999987779e+01 2.868410145371198816e-02
3.504999999999987637e+01 2.861606256636238521e-02
3.507499999999988205e+01 2.854762745140663333e-02
3.509999999999988063e+01 2.847879851792983058e-02
3.512499999999987921e+01 2.840957822444904399e-02
3.514999999999987779e+01 2.833996907850647867e-02
3.517499999999987637e+01 2.826997363624709006e-02
3.519999999999987494e+01 2.819959450197767267e-02
3.522499999999988063e+01 2.812883432771101644e-02
3.524999999999987921e+01 2.805769581269261514e-02
3.527499999999987779e+01 2.798618170291217525e-02
3.529999999999987637e+01 2.791429479059812091e-02
3.532499999999987494e+01 2.784203791369736433e-02
3.534999999999988063e+01 2.776941395533915127e-02
3.537499999999987921e+01 2.769642584328363064e-02
3.539999999999987779e+01 2.762307654935512377e-02
3.542499999999987637e+01 2.754936908886172070e-02
3.544999999999987494e+01 2.747530651999903831e-02
3.547499999999988063e+01 2.740089194324051708e-02
3.549999999999987921e+01 2.732612850071413149e-02
3.552499999999987779e+01 2.725101937556424769e-02
3.554999999999987637e+01 2.717556779130146302e-02
3.557499999999987494e+01 2.709977701113885917e-02
3.559999999999988063e+01 2.702365033731549820e-02
3.562499999999987921e+01 2.694719111040740772e-02
3.564999999999987779e+01 2.687040270862750893e-02
3.567499999999987637e+01 2.679328854711246488e-02
3.569999999999987494e+01 2.671585207719902669e-02
3.572499999999987352e+01 2.658042978915725260e-02
3.574999999999987921e+01 2.642206600739168201e-02
3.577499999999987779e+01 2.626328413087795563e-02
3.579999999999987637e+01 2.610409012292187747e-02
3.582499999999987494e+01 2.594449000370722611e-02
3.584999999999987352e+01 2.578448984922851808e-02
3.587499999999987921e+01 2.562409579020429387e-02
3.589999999999987779e+01 2.546331401096897651e-02
3.592499999999987637e+01 2.530215074834555461e-02
3.594999999999987494e+01 2.514061229049987037e-02
3.597499999999987352e+01 2.497870497577392782e-02
3.599999999999987210e+01 2.481643519150322427e-02
3.602499999999987779e+01 2.465380937281512475e-02
3.604999999999987637e+01 2.449083400141025338e-02
3.607499999999987494e+01 2.432751560432699564e-02
3.609999999999987352e+01 2.416386075269008615e-02
3.612499999999987210e+01 2.399987606044405239e-02
3.614999999999987779e+01 2.383556818307050115e-02
3.617499999999987637e+01 2.367094381629220728e-02
3.619999999999987494e+01 2.350600969476212068e-02
3.622499999999987352e+01 2.334077259074071597e-02
3.624999999999987210e+01 2.317523931275937421e-02
3.627499999999987779e+01 2.300941670427202393e-02
3.629999999999987637e+01 2.284331164229614838e-02
3.632499999999987494e+01 2.267693103604234706e-02
3.634999999999987352e+01 2.251028182553380455e-02
3.637499999999987210e+01 2.234337098021654117e-02
3.639999999999987779e+01 2.217620549756111475e-02
3.642499999999987637e+01 2.200879240165558651e-02
3.644999999999987494e+01 2.184113874179137785e-02
3.647499999999987352e+01 2.167325159104247292e-02
3.649999999999987210e+01 2.150513804483799793e-02
3.652499999999987068e+01 2.133680521952963094e-02
3.654999999999987637e+01 2.116826025095421698e-02
3.657499999999987494e+01 2.099951029299236896e-02
3.659999999999987352e+01 2.083056251612341522e-02
3.662499999999987210e+01 2.066142410597759244e-02
3.664999999999987068e+01 2.049210226188636491e-02
3.667499999999987637e+01 2.032260419543081148e-02
3.669999999999987494e+01 2.015409049591564486e-02
3.672499999999987352e+01 2.002073240121875208e-02
3.674999999999987210e+01 1.988711317353455965e-02
3.677499999999987068e+01 1.975318907184427444e-02
3.679999999999986926e+01 1.961896524913667519e-02
3.682499999999987494e+01 1.948444689815568426e-02
3.684999999999987352e+01 1.934963925044555499e-02
3.687499999999987210e+01 1.921454757538297586e-02
3.689999999999987068e+01 1.907917717919452999e-02
3.692499999999986926e+01 1.894353340396195962e-02
3.694999999999987494e+01 1.880762162661462136e-02
3.697499999999987352e+01 1.867144725790893106e-02
3.699999999999987210e+01 1.853501574139714003e-02
3.702499999999987068e+01 1.839833255238367687e-02
3.704999999999986926e+01 1.826140319687164643e-02
3.707499999999987494e+01 1.812423321049844160e-02
3.709999999999987352e+01 1.798682815746136324e-02
3.712499999999987210e+01 1.784919362943379606e-02
3.714999999999987068e+01 1.771133524447328703e-02
3.717499999999986926e+01 1.757325864591989181e-02
3.719999999999987494e+01 1.743496950128782183e-02
3.722499999999987352e+01 1.729647350114920518e-02
3.724999999999987210e+01 1.715777635801062073e-02
3.727499999999987068e+01 1.701888380518382787e-02
3.729999999999986926e+01 1.687980159565063629e-02
3.732499999999986784e+01 1.674053550092200263e-02
3.734999999999987352e+01 1.660109130989313730e-02
3.737499999999987210e+01 1.646147482769353548e-02
3.739999999999987068e+01 1.632169187453337209e-02
3.742499999999986926e+01 1.618174828454798861e-02
3.744999999999986784e+01 1.604164990463749149e-02
3.747499999999987352e+01 1.590140259330664885e-02
3.749999999999987210e+01 1.576101221950159878e-02
3.752499999999987068e+01 1.562048466144594534e-02
3.754999999999986926e+01 1.547982580547655265e-02
3.757499999999986784e+01 1.533904154487915512e-02
3.759999999999986642e+01 1.519813777872499640e-02
3.762499999999987210e+01 1.505712041070765041e-02
3.764999999999987068e+01 1.491599534798234046e-02
3.767499999999986926e+01 1.477476850000735559e-02
3.769999999999986784e+01 1.463344577738717213e-02
3.772499999999986642e+01 1.449203309072017061e-02
3.774999999999987210e+01 1.434922513257730348e-02
3.777499999999987068e+01 1.421020209960419112e-02
3.779999999999986926e+01 1.407095919506492869e-02
3.782499999999986784e+01 1.393150177895867425e-02
3.784999999999986642e+01 1.379183523890659471e-02
3.787499999999987210e+01 1.365196498915788835e-02
3.789999999999987068e+01 1.351189646958794038e-02
3.792499999999986926e+01 1.337163514468489231e-02
3.794999999999986784e+01 1.323118650253106258e-02
3.797499999999986642e+01 1.309055605377354957e-02
3.799999999999987210e+01 1.294974933058894162e-02
3.802499999999987068e+01 1.280877188564022266e-02
3.804999999999986926e+01 1.266762929102714132e-02
3.807499999999986784e+01 1.252632713723098555e-02
3.809999999999986642e+01 1.238487103205218598e-02
3.812499999999986500e+01 1.224326659954494065e-02
3.814999999999987068e+01 1.210151947894455744e-02
3.817499999999986926e+01 1.195963532359287963e-02
3.819999999999986784e+01 1.181761979985809612e-02
3.822499999999986642e+01 1.167547858605226530e-02
3.824999999999986500e+01 1.153321737134573380e-02
3.827499999999987068e+01 1.139084185467927404e-02
3.829999999999986926e+01 1.124835774367427023e-02
3.832499999999986784e+01 1.110577075354150095e-02
3.834999999999986642e+01 1.096308660598937883e-02
3.837499999999986500e+01 1.082031102813131931e-02
3.839999999999986358e+01 1.067744975139375135e-02
3.842499999999986926e+01 1.053450851042429456e-02
3.844999999999986784e+01 1.039149304200110563e-02
3.847499999999986642e+01 1.024840908394378768e-02
3.849999999999986500e+01 1.010526237402676990e-02
3.852499999999986358e+01 9.962058648893839033e-03
3.854999999999986926e+01 9.818803642977848994e-03
3.857499999999986784e+01 9.675503087421544191e-03
3.859999999999986642e+01 9.532162709004012024e-03
3.862499999999986500e+01 9.388788229070587493e-03
3.864999999999986358e+01 9.245385362468204818e-03
3.867499999999986926e+01 9.101959816484973126e-03
3.869999999999986784e+01 8.958517289797332875e-03
3.872499999999986642e+01 8.815063471421219488e-03
3.874999999999986500e+01 8.671604039671586620e-03
3.877499999999986358e+01 8.528144661128127593e-03
3.879999999999986926e+01 8.384690989608326039e-03
3.882499999999986784e+01 8.241248665149253014e-03
3.884999999999986642e+01 8.097823312996426173e-03
3.887499999999986500e+01 7.987558100358345403e-03
3.889999999999986358e+01 7.901890349742486663e-03
3.892499999999986215e+01 7.816111761178664089e-03
3.894999999999986784e+01 7.730225554094140653e-03
3.897499999999986642e+01 7.644234960600179880e-03
3.899999999999986500e+01 7.558143224911934369e-03
3.902499999999986358e+01 7.471953602762742425e-03
3.904999999999986215e+01 7.385669360816271914e-03
3.907499999999986784e+01 7.299293776074187654e-03
3.909999999999986642e+01 7.212830135281675555e-03
3.912499999999986500e+01 7.126281734328813837e-03
3.914999999999986358e+01 7.039651877650747284e-03
3.917499999999986215e+01 6.952943877624359961e-03
3.919999999999986073e+01 6.866161053963260909e-03
3.922499999999986642e+01 6.779306733111054202e-03
3.924999999999986500e+01 6.692384247632856935e-03
3.927499999999986358e+01 6.605396935605288913e-03
3.929999999999986215e+01 6.518348140005984434e-03
3.932499999999986073e+01 6.431241208101467349e-03
3.934999999999986642e+01 6.344079490835114604e-03
3.937499999999986500e+01 6.256866342214851759e-03
3.939999999999986358e+01 6.169605118699996761e-03
3.942499999999986215e+01 6.082299178589590377e-03
3.944999999999986073e+01 5.994951881410367535e-03
3.947499999999986642e+01 5.907566587305265564e-03
3.949999999999986500e+01 5.820146656424321149e-03
3.952499999999986358e+01 5.732695448314744160e-03
3.954999999999986215e+01 5.645216321314569345e-03
3.957499999999986073e+01 5.557712631946857933e-03
3.959999999999986642e+01 5.470187734316057232e-03
3.962499999999986500e+01 5.382644979507153135e-03
3.964999999999986358e+01 5.295087714986978014e-03
3.967499999999986215e+01 5.207519284008142388e-03
3.969999999999986073e+01 5.119943025016332819e-03
3.972499999999985931e+01 5.032362271060865887e-03
3.974999999999986500e+01 4.944780349208300479e-03
3.977499999999986358e+01 4.857200579960464087e-03
3.979999999999986215e+01 4.769626276675347464e-03
3.982499999999986073e+01 4.682060744993708258e-03
3.984999999999985931e+01 4.594507282268649705e-03
3.987499999999986500e+01 4.506969177000807666e-03
3.989999999999986358e+01 4.419449708277547496e-03
3.992499999999986215e+01 4.331952145218094519e-03
3.994999999999986073e+01 4.244479746423338723e-03
3.997499999999985931e+01 4.157035759431067408e-03
3.999999999999985789e+01 4.069623420177321399e-03
4.002499999999986358e+01 3.982245952463181818e-03
4.004999999999986215e+01 3.888524339922383184e-03
4.007499999999986073e+01 3.787908392860661090e-03
4.009999999999985931e+01 3.687234065835502152e-03
4.012499999999985789e+01 3.586504974898399329e-03
4.014999999999986358e+01 3.485724742097288074e-03
4.017499999999986215e+01 3.384896994856903540e-03
4.019999999999986073e+01 3.284025365356252942e-03
4.022499999999985931e+01 3.183113489906304761e-03
4.024999999999985789e+01 3.082165008324836905e-03
4.027499999999986358e+01 2.981183563311608827e-03
4.029999999999986215e+01 2.880172799823436935e-03
4.032499999999986073e+01 2.779136364447238640e-03
4.034999999999985931e+01 2.678077904774422546e-03
4.037499999999985789e+01 2.577001068774507561e-03
4.039999999999986358e+01 2.475909504170595125e-03
4.042499999999986215e+01 2.374806857813752895e-03
4.044999999999986073e+01 2.273696775059370814e-03
4.047499999999985931e+01 2.172582899144660795e-03
4.049999999999985789e+01 2.071468870567025073e-03
4.052499999999985647e+01 1.970358326464930355e-03
4.054999999999986215e+01 1.869254899999904128e-03
4.057499999999986073e+01 1.768162219741554585e-03
4.059999999999985931e+01 1.667083909053486326e-03
4.062499999999985789e+01 1.566023585484402651e-03
4.064999999999985647e+01 1.464984860158836857e-03
4.067499999999986215e+01 1.363971337174021839e-03
4.069999999999986073e+01 1.262986612998725578e-03
4.072499999999985931e+01 1.162034275874923974e-03
4.074999999999985789e+01 1.061117905225155344e-03
4.077499999999985647e+01 9.602410710626192464e-04
4.079999999999985505e+01 8.594073334052319910e-04
4.082499999999986073e+01 7.586202416959973065e-04
4.084999999999985931e+01 6.578833342258056174e-04
4.087499999999985789e+01 5.572001375628606165e-04
4.089999999999985647e+01 4.565741659863388328e-04
4.092499999999985505e+01 3.560089209255271861e-04
4.094999999999986073e+01 2.555078904047973975e-04
4.097499999999985931e+01 1.550745484942374147e-04
4.099999999999985789e+01 5.471235476586262933e-05
4.102499999999985647e+01 -4.557524624396706728e-05
4.104999999999985505e+01 -1.457848255656738054e-04
4.107499999999986073e+01 -2.459129703206293328e-04
4.109999999999985931e+01 -3.459562842398242427e-04
4.112499999999985789e+01 -4.459113881749994751e-04
4.114999999999985647e+01 -5.457749206025592006e-04
4.117499999999985505e+01 -6.455435381209265579e-04
4.119999999999986073e+01 -7.452139159402676374e-04
4.122499999999985931e+01 -8.447827483650117552e-04
4.124999999999985789e+01 -9.442467492679875373e-04
4.127499999999985647e+01 -1.043602652558060784e-03
4.129999999999985505e+01 -1.136010290875504904e-03
4.132499999999985363e+01 -1.212604952078605563e-03
4.134999999999985931e+01 -1.289194463780457198e-03
4.137499999999985789e+01 -1.365776234114834042e-03
4.139999999999985647e+01 -1.442347671756806504e-03
4.142499999999985505e+01 -1.518906186336725552e-03
4.144999999999985363e+01 -1.595449188856396753e-03
4.147499999999985931e+01 -1.671974092102658299e-03
4.149999999999985789e+01 -1.748478311061305544e-03
4.152499999999985647e+01 -1.824959263330868525e-03
4.154999999999985505e+01 -1.901414369534477596e-03
4.157499999999985363e+01 -1.977841053731035394e-03
4.159999999999985221e+01 -2.054236743825661304e-03
4.162499999999985789e+01 -2.130598871978202791e-03
4.164999999999985647e+01 -2.206924875010561702e-03
4.167499999999985505e+01 -2.283212194812245504e-03
4.169999999999985363e+01 -2.359458278744265992e-03
4.172499999999985221e+01 -2.435660580040971933e-03
4.174999999999985789e+01 -2.511816558210058087e-03
4.177499999999985647e+01 -2.587923679429629965e-03
4.179999999999985505e+01 -2.663979416943725118e-03
4.182499999999985363e+01 -2.739981251454956090e-03
4.184999999999985221e+01 -2.815926671514386911e-03
4.187499999999985789e+01 -2.891813173908971881e-03
4.189999999999985647e+01 -2.967638264044749914e-03
4.192499999999985505e+01 -3.043399456329514557e-03
4.194999999999985363e+01 -3.119094274549706093e-03
4.197499999999985221e+01 -3.194720252245218921e-03
4.199999999999985789e+01 -3.270274933080251183e-03
4.202499999999985647e+01 -3.345755871211254784e-03
4.204999999999985505e+01 -3.421160631650257619e-03
4.207499999999985363e+01 -3.496486790625054179e-03
4.209999999999985221e+01 -3.571731935934788736e-03
4.212499999999985079e+01 -3.646893667301844000e-03
4.214999999999985647e+01 -3.721969596719523505e-03
4.217499999999985505e+01 -3.796957348795568926e-03
4.219999999999985363e+01 -3.871854561090056022e-03
4.222499999999985221e+01 -3.946658884450795178e-03
4.224999999999985079e+01 -4.021367983342051533e-03
4.227499999999985647e+01 -4.095979536170289183e-03
4.229999999999985505e+01 -4.170491235602954809e-03
4.232499999999985363e+01 -4.244900788884940247e-03
4.234999999999985221e+01 -4.319205918147962613e-03
4.237499999999985079e+01 -4.393404360714998728e-03
4.239999999999984936e+01 -4.467493869400927450e-03
4.242499999999985505e+01 -4.541472212806423915e-03
4.244999999999985363e+01 -4.615337175606697324e-03
4.247499999999985221e+01 -4.689086558835803449e-03
4.249999999999985079e+01 -4.762718180163820481e-03
4.252499999999984936e+01 -4.836229874170176399e-03
4.254999999999985505e+01 -4.909619492609865708e-03
4.257499999999985363e+01 -4.982884904674469810e-03
4.259999999999985221e+01 -5.056023997247329621e-03
4.262499999999985079e+01 -5.129034675153608565e-03
4.264999999999984936e+01 -5.111592076340372263e-03
4.267499999999985505e+01 -5.090734222127801800e-03
4.269999999999985363e+01 -5.069806518057645879e-03
4.272499999999985221e+01 -5.048809606533056875e-03
4.274999999999985079e+01 -5.027744135863512938e-03
4.277499999999984936e+01 -5.006610760170308524e-03
4.279999999999985505e+01 -4.985410139289684836e-03
4.282499999999985363e+01 -4.964142938675290655e-03
4.284999999999985221e+01 -4.942809829298859016e-03
4.287499999999985079e+01 -4.921411487549507378e-03
4.289999999999984936e+01 -4.899948595131958795e-03
4.292499999999984794e+01 -4.878421838963447298e-03
4.294999999999985363e+01 -4.856831911069461882e-03
4.297499999999985221e+01 -4.835179508477666435e-03
4.299999999999985079e+01 -4.813465333112005272e-03
4.302499999999984936e+01 -4.791690091684140673e-03
4.304999999999984794e+01 -4.769854495584946799e-03
4.307499999999985363e+01 -4.747959260774464035e-03
4.309999999999985221e+01 -4.726005107671010265e-03
4.312499999999985079e+01 -4.703992761039083904e-03
4.314999999999984936e+01 -4.681922949876978109e-03
4.317499999999984794e+01 -4.659796407302578720e-03
4.319999999999984652e+01 -4.637613870438957522e-03
4.322499999999985221e+01 -4.615376080299609003e-03
4.324999999999985079e+01 -4.593083781671623671e-03
4.327499999999984936e+01 -4.570737722999333209e-03
4.329999999999984794e+01 -4.548338656266765617e-03
4.332499999999984652e+01 -4.525887336879410791e-03
4.334999999999985221e+01 -4.503384523546087592e-03
4.337499999999985079e+01 -4.480830978159006800e-03
4.339999999999984936e+01 -4.458227465674785561e-03
4.342499999999984794e+01 -4.435574753993884109e-03
4.344999999999984652e+01 -4.412873613840117074e-03
4.347499999999985221e+01 -4.390124818640208162e-03
4.349999999999985079e+01 -4.367329144401519044e-03
4.352499999999984936e+01 -4.344487369591823467e-03
4.354999999999984794e+01 -4.321600275016520935e-03
4.357499999999984652e+01 -4.298668643697244225e-03
4.359999999999985221e+01 -4.275693260749684546e-03
4.362499999999985079e+01 -4.252674913261440121e-03
4.364999999999984936e+01 -4.229614390169373836e-03
4.367499999999984794e+01 -4.206512482137833922e-03
4.369999999999984652e+01 -4.183369981436237985e-03
4.372499999999984510e+01 -4.160187681816964085e-03
4.374999999999985079e+01 -4.136966378392944316e-03
4.377499999999984936e+01 -4.113706867515886344e-03
4.379999999999984794e+01 -4.090409946655009302e-03
4.382499999999984652e+01 -4.067076414274647771e-03
4.384999999999984510e+01 -4.043707069713665947e-03
4.387499999999985079e+01 -4.020302713064415577e-03
4.389999999999984936e+01 -3.996864145052214309e-03
4.392499999999984794e+01 -3.973392166914573378e-03
4.394999999999984652e+01 -3.949887580282361241e-03
4.397499999999984510e+01 -3.926351187059722546e-03
4.399999999999984368e+01 -3.902783789306294316e-03
4.402499999999984936e+01 -3.879186189117287981e-03
4.404999999999984794e+01 -3.851735364976857558e-03
4.407499999999984652e+01 -3.796643593622496798e-03
4.409999999999984510e+01 -3.741482789812234245e-03
4.412499999999984368e+01 -3.686254535928454312e-03
4.414999999999984936e+01 -3.630960420238893080e-03
4.417499999999984794e+01 -3.575602036683058274e-03
4.419999999999984652e+01 -3.520180984657924998e-03
4.422499999999984510e+01 -3.464698868801793091e-03
4.424999999999984368e+01 -3.409157298777841343e-03
4.427499999999984936e+01 -3.353557889055410086e-03
4.429999999999984794e+01 -3.297902258690602051e-03
4.432499999999984652e+01 -3.242192031105396548e-03
4.434999999999984510e+01 -3.186428833866918487e-03
4.437499999999984368e+01 -3.130614298464205920e-03
4.439999999999984936e+01 -3.074750060085123735e-03
4.442499999999984794e+01 -3.018837757392282047e-03
4.444999999999984652e+01 -2.962879032297838743e-03
4.447499999999984510e+01 -2.906875529738244760e-03
4.449999999999984368e+01 -2.850828897448214397e-03
4.452499999999984226e+01 -2.794740785733690770e-03
4.454999999999984794e+01 -2.738612847245220239e-03
4.457499999999984652e+01 -2.682446736750560522e-03
4.459999999999984510e+01 -2.626244110906359851e-03
4.462499999999984368e+01 -2.570006628031173187e-03
4.464999999999984226e+01 -2.513735947876628764e-03
4.467499999999984794e+01 -2.457433731399811562e-03
4.469999999999984652e+01 -2.401101640535083410e-03
4.472499999999984510e+01 -2.344741337966178927e-03
4.474999999999984368e+01 -2.288354486897753275e-03
4.477499999999984226e+01 -2.231942750828479032e-03
4.479999999999984084e+01 -2.175507793323615702e-03
4.482499999999984652e+01 -2.119051277787587471e-03
4.484999999999984510e+01 -2.062574867238211110e-03
4.487499999999984368e+01 -2.006080224079916877e-03
4.489999999999984226e+01 -1.949569009879133924e-03
4.492499999999984084e+01 -1.893042885139076563e-03
4.494999999999984652e+01 -1.836503509075956267e-03
4.497499999999984510e+01 -1.779952539395752466e-03
4.499999999999984368e+01 -1.723391632071697615e-03
4.502499999999984226e+01 -1.666822441123266916e-03
4.504999999999984084e+01 -1.610246618395707544e-03
4.507499999999984652e+01 -1.553665813340457348e-03
4.509999999999984510e+01 -1.497081672797470446e-03
4.512499999999984368e+01 -1.440495840777598121e-03
4.514999999999984226e+01 -1.383909958247796224e-03
4.517499999999984084e+01 -1.327325662915976095e-03
4.519999999999984652e+01 -1.270744589018541707e-03
4.522499999999984510e+01 -1.214168367108880032e-03
4.524999999999984368e+01 -1.157598623847211220e-03
4.527499999999984226e+01 -1.101036981792327890e-03
4.529999999999984084e+01 -1.044485059194966581e-03
4.532499999999983942e+01 -9.879444697926706258e-04
4.534999999999984510e+01 -9.314168226066365771e-04
4.537499999999984368e+01 -8.749037217403313541e-04
4.539999999999984226e+01 -8.184067661794052232e-04
4.542499999999984084e+01 -7.619275495950405099e-04
4.544999999999983942e+01 -7.054676601473962609e-04
4.547499999999984510e+01 -6.490286802924960085e-04
4.549999999999984368e+01 -5.926121865901930142e-04
4.552499999999984226e+01 -5.362197495156202469e-04
4.554999999999984084e+01 -4.798529332708977501e-04
4.557499999999983942e+01 -4.304121471639345471e-04
4.559999999999983800e+01 -4.005698342808133579e-04
4.562499999999984368e+01 -3.706983948297333954e-04
4.564999999999984226e+01 -3.407986260241460002e-04
4.567499999999984084e+01 -3.108713276917713948e-04
4.569999999999983942e+01 -2.809173021762098837e-04
4.572499999999983800e+01 -2.509373542381582427e-04
4.574999999999984368e+01 -2.209322909569665734e-04
4.577499999999984226e+01 -1.909029216300713147e-04
4.579999999999984084e+01 -1.608500576734023561e-04
4.582499999999983942e+01 -1.307745125197011093e-04
4.584999999999983800e+01 -1.006771015176320135e-04
4.587499999999984368e+01 -7.055864182978566017e-05
4.589999999999984226e+01 -4.041995233020967345e-05
4.592499999999984084e+01 -1.026185350171319554e-05
4.594999999999983942e+01 1.991483266754999831e-05
4.597499999999983800e+01 5.010928278717879610e-05
4.599999999999984368e+01 8.032067216886726833e-05
4.602499999999984226e+01 1.105481749304773972e-04
4.604999999999984084e+01 1.407909641004370833e-04
4.607499999999983942e+01 1.710482117222154495e-04
4.609999999999983800e+01 2.013190889599761194e-04
4.612499999999983658e+01 2.316027662027762162e-04
4.614999999999984226e+01 2.618984131705770079e-04
4.617499999999984084e+01 2.922051990191545890e-04
4.619999999999983942e+01 3.225222924456315129e-04
4.622499999999983800e+01 3.528488617942472996e-04
4.624999999999983658e+01 3.831840751615714748e-04
4.627499999999984226e+01 4.135271005021395017e-04
4.629999999999984084e+01 4.438771057340897431e-04
4.632499999999983942e+01 4.742332588443374684e-04
4.634999999999983800e+01 5.045947279939106246e-04
4.637499999999983658e+01 5.349606816233178075e-04
4.639999999999983515e+01 5.653302885574855875e-04
4.642499999999984084e+01 5.957027181103410852e-04
4.644999999999983942e+01 6.260771401898053510e-04
4.647499999999983800e+01 6.564527254015381768e-04
4.649999999999983658e+01 6.868286451535711955e-04
4.652499999999983515e+01 7.172040717598553682e-04
4.654999999999984084e+01 7.475781785431394105e-04
4.657499999999983942e+01 7.779501399388405892e-04
4.659999999999983800e+01 8.083191315962839430e-04
4.662499999999983658e+01 8.386843304827683440e-04
4.664999999999983515e+01 8.690449149833071344e-04
4.667499999999984084e+01 8.994000650027299390e-04
4.669999999999983942e+01 9.297489620662368866e-04
4.672499999999983800e+01 9.600907894194312233e-04
4.674999999999983658e+01 9.904247321276598778e-04
4.677499999999983515e+01 1.020749977175102385e-03
4.679999999999984084e+01 1.051065713562855403e-03
4.682499999999983942e+01 1.081371132406500936e-03
4.684999999999983800e+01 1.111665427032957568e-03
4.687499999999983658e+01 1.141947793076870596e-03
4.689999999999983515e+01 1.172217428575588133e-03
4.692499999999983373e+01 1.202473534064287712e-03
4.694999999999983942e+01 1.232715312669260387e-03
4.697499999999983800e+01 1.262941970201375899e-03
4.699999999999983658e+01 1.293152715247821794e-03
4.702499999999983515e+01 1.323346759263889375e-03
4.704999999999983373e+01 1.353523316662834331e-03
4.707499999999983942e+01 1.383681604905932956e-03
4.709999999999983800e+01 1.413820844590274982e-03
4.712499999999983658e+01 1.443940259536889703e-03
4.714999999999983515e+01 1.474039076877145830e-03
4.717499999999983373e+01 1.504116527138429481e-03
4.719999999999983231e+01 1.533410619943348851e-03
4.722499999999983800e+01 1.567625011038486973e-03
4.724999999999983658e+01 1.601856219441356605e-03
4.727499999999983515e+01 1.636103365485687151e-03
4.729999999999983373e+01 1.670365567411933455e-03
4.732499999999983231e+01 1.704641941468342100e-03
4.734999999999983800e+01 1.738931602013199041e-03
4.737499999999983658e+01 1.773233661617103045e-03
4.739999999999983515e+01 1.807547231165775817e-03
4.742499999999983373e+01 1.841871419964009014e-03
4.744999999999983231e+01 1.876205335839279927e-03
4.747499999999983800e+01 1.910548085246635032e-03
4.749999999999983658e+01 1.944898773373420669e-03
4.752499999999983515e+01 1.979256504244513316e-03
4.754999999999983373e+01 2.013620380828354782e-03
4.757499999999983231e+01 2.047989505142706803e-03
4.759999999999983800e+01 2.082362978361495046e-03
4.762499999999983658e+01 2.116739900920928865e-03
4.764999999999983515e+01 2.151119372626973929e-03
4.767499999999983373e+01 2.185500492762175190e-03
4.769999999999983231e+01 2.219882360193490764e-03
4.772499999999983089e+01 2.254264073479173014e-03
4.774999999999983658e+01 2.288644730977451146e-03
4.777499999999983515e+01 2.323023430953221041e-03
4.779999999999983373e+01 2.357399271687031419e-03
4.782499999999983231e+01 2.391771351582377796e-03
4.784999999999983089e+01 2.426138769273925369e-03
4.787499999999983658e+01 2.460500623735339867e-03
4.789999999999983515e+01 2.494856014387529519e-03
4.792499999999983373e+01 2.529204041206132431e-03
4.794999999999983231e+01 2.563543804829742506e-03
4.797499999999983089e+01 2.597874406666991765e-03
4.799999999999982947e+01 2.632194949004489602e-03
4.802499999999983515e+01 2.666504535114026537e-03
4.804999999999983373e+01 2.700802269359355110e-03
4.807499999999983231e+01 2.735087257303409677e-03
4.809999999999983089e+01 2.769358605814640616e-03
4.812499999999982947e+01 2.803615423173100914e-03
4.814999999999983515e+01 2.837856819176617744e-03
4.817499999999983373e+01 2.872081905246161304e-03
4.819999999999983231e+01 2.906289794530813805e-03
4.822499999999983089e+01 2.940479602012833430e-03
4.824999999999982947e+01 2.974650444611594627e-03
4.827499999999983515e+01 3.008801441287092121e-03
4.829999999999983373e+01 3.042931713143914169e-03
4.832499999999983231e+01 3.077040383532975848e-03
4.834999999999983089e+01 3.111126578154476199e-03
4.837499999999982947e+01 3.145189425158584177e-03
4.839999999999983515e+01 3.179228055247169341e-03
4.842499999999983373e+01 3.213241601773436130e-03
4.844999999999983231e+01 3.247229200841323955e-03
4.847499999999983089e+01 3.281189991405134530e-03
4.849999999999982947e+01 3.315123115366588359e-03
4.852499999999982805e+01 3.349027717673100282e-03
4.854999999999983373e+01 3.382902946413544453e-03
4.857499999999983231e+01 3.416747952914443026e-03
4.859999999999983089e+01 3.450561891834744935e-03
4.862499999999982947e+01 3.484343921259861789e-03
4.864999999999982805e+01 3.518093202794559705e-03
4.867499999999983373e+01 3.551808901655806924e-03
4.869999999999983231e+01 3.585490186763268684e-03
4.872499999999983089e+01 3.619136230830268322e-03
4.874999999999982947e+01 3.652746210453093438e-03
4.877499999999982805e+01 3.686319306198674890e-03
4.879999999999982663e+01 3.719854702693132283e-03
4.882499999999983231e+01 3.753351588706849151e-03
4.884999999999983089e+01 3.786809157240487479e-03
4.887499999999982947e+01 3.820226605608983885e-03
4.889999999999982805e+01 3.853603135524344501e-03
4.892499999999982663e+01 3.886937953177896886e-03
4.894999999999983231e+01 3.918976418547773059e-03
4.897499999999983089e+01 3.860261069902737926e-03
4.899999999999982947e+01 3.801488209844127320e-03
4.902499999999982805e+01 3.742659233097167179e-03
4.904999999999982663e+01 3.683775540716922002e-03
4.907499999999983231e+01 3.624838539943648404e-03
4.909999999999983089e+01 3.565849644058571074e-03
4.912499999999982947e+01 3.506810272235870093e-03
4.914999999999982805e+01 3.447721849394683874e-03
4.917499999999982663e+01 3.388585806048743758e-03
4.919999999999983231e+01 3.329403578155459148e-03
4.922499999999983089e+01 3.270176606962562314e-03
4.924999999999982947e+01 3.210906338854103547e-03
4.927499999999982805e+01 3.151594225194892865e-03
4.929999999999982663e+01 3.092241722173118094e-03
4.932499999999982521e+01 3.032850290643007620e-03
4.934999999999983089e+01 2.973421395964691988e-03
4.937499999999982947e+01 2.913956507844370821e-03
4.939999999999982805e+01 2.854457100171719358e-03
4.942499999999982663e+01 2.794924650857893034e-03
4.944999999999982521e+01 2.735360641670972048e-03
4.947499999999983089e+01 2.675766558071677407e-03
4.949999999999982947e+01 2.616143889047013987e-03
4.952499999999982805e+01 2.556494126943789115e-03
4.954999999999982663e+01 2.496818767300802364e-03
4.957499999999982521e+01 2.437119308680069530e-03
4.959999999999982379e+01 2.377397252498025804e-03
4.962499999999982947e+01 2.317654102854821169e-03
4.964999999999982805e+01 2.257891366363949312e-03
4.967499999999982663e+01 2.198110551980744180e-03
4.969999999999982521e+01 2.138313170829795815e-03
4.972499999999982379e+01 2.078500736032965097e-03
4.974999999999982947e+01 2.018674762535831602e-03
4.977499999999982805e+01 1.958836766933987929e-03
4.979999999999982663e+01 1.898988267299131288e-03
4.982499999999982521e+01 1.839130783004332180e-03
4.984999999999982379e+01 1.779265834549332344e-03
4.987499999999982947e+01 1.719394943385609172e-03
4.989999999999982805e+01 1.659519631740526135e-03
4.992499999999982663e+01 1.599641422442314807e-03
4.994999999999982521e+01 1.539761838744048992e-03
4.997499999999982379e+01 1.479882404147784321e-03
4.999999999999982947e+01 1.420004642229084034e-03
5.002499999999982805e+01 1.360130076460463371e-03
5.004999999999982663e+01 1.300260230036448354e-03
5.007499999999982521e+01 1.240396625697172406e-03
5.009999999999982379e+01 1.180540785552874807e-03
5.012499999999982236e+01 1.120694230908839562e-03
5.014999999999982805e+01 1.060858482089762668e-03
5.017499999999982663e+01 1.001035058265366436e-03
5.019999999999982521e+01 9.412254772755306899e-04
5.022499999999982379e+01 8.814312554558591684e-04
5.024999999999982236e+01 8.216539074646930048e-04
5.027499999999982805e+01 7.618949461089028581e-04
5.029999999999982663e+01 7.021558821719938630e-04
5.032499999999982521e+01 6.424382242411380865e-04
5.034999999999982379e+01 5.827434785360548989e-04
5.037499999999982236e+01 5.230731487380303399e-04
5.039999999999982094e+01 4.634287358193297786e-04
5.042499999999982663e+01 4.038117378742137292e-04
5.044999999999982521e+01 3.442236499499644548e-04
5.047499999999982379e+01 2.846659638787934305e-04
5.049999999999982236e+01 2.251401681115485290e-04
5.052499999999982094e+01 1.656477475505302888e-04
5.054999999999982663e+01 1.061901833856542893e-04
5.057499999999982521e+01 4.676895292951524128e-05
5.059999999999982379e+01 -1.261447054532022194e-05
5.062499999999982236e+01 -7.195861796839134780e-05
5.064999999999982094e+01 -1.312620246322903663e-04
5.067499999999982663e+01 -1.905232303518968506e-04
5.069999999999982521e+01 -2.497407796230666026e-04
5.072499999999982379e+01 -3.089132217800975573e-04
5.074999999999982236e+01 -3.680391111507070917e-04
5.077499999999982094e+01 -4.383233135147435828e-04
5.079999999999982663e+01 -5.255437041803670724e-04
5.082499999999982521e+01 -6.127006021403863653e-04
5.084999999999982379e+01 -6.561881128296802096e-04
5.087499999999982236e+01 -6.737645957629560941e-04
5.089999999999982094e+01 -6.913355707709038008e-04
5.092499999999981952e+01 -7.089005919788533535e-04
5.094999999999982521e+01 -7.264592128345655556e-04
5.097499999999982379e+01 -7.440109861579302999e-04
5.099999999999982236e+01 -7.615554641901786138e-04
5.102499999999982094e+01 -7.790921986437767755e-04
5.104999999999981952e+01 -7.966207407520396223e-04
5.107499999999982521e+01 -8.141406413198905116e-04
5.109999999999982379e+01 -8.316514507736873490e-04
5.112499999999982236e+01 -8.491527192123628871e-04
5.114999999999982094e+01 -8.666439964585100552e-04
5.117499999999981952e+01 -8.841248321091504849e-04
5.119999999999981810e+01 -9.015947755869332470e-04
5.122499999999982379e+01 -9.190533761920912292e-04
5.124999999999982236e+01 -9.365001831538881556e-04
5.127499999999982094e+01 -9.539347456825499191e-04
5.129999999999981952e+01 -9.713566130207709065e-04
5.132499999999981810e+01 -9.887653344966013808e-04
5.134999999999982379e+01 -1.006160459574746615e-03
5.137499999999982236e+01 -1.023541537909785281e-03
5.139999999999982094e+01 -1.040908119397690196e-03
5.142499999999981952e+01 -1.058259754228631786e-03
5.144999999999981810e+01 -1.075595992939744686e-03
5.147499999999982379e+01 -1.092916386467293914e-03
5.149999999999982236e+01 -1.110220486199141798e-03
5.152499999999982094e+01 -1.127507844027977532e-03
5.154999999999981952e+01 -1.144778012402906985e-03
5.157499999999981810e+01 -1.162030544382881966e-03
5.159999999999982379e+01 -1.179264993688984792e-03
5.162499999999982236e+01 -1.196480914756484952e-03
5.164999999999982094e+01 -1.213677862787835562e-03
5.167499999999981952e+01 -1.230855393804508634e-03
5.169999999999981810e+01 -1.248013064699880943e-03
5.172499999999981668e+01 -1.265150433290538256e-03
5.174999999999982236e+01 -1.282267058369251835e-03
5.177499999999982094e+01 -1.299362499756171428e-03
5.179999999999981952e+01 -1.316436318350582696e-03
5.182499999999981810e+01 -1.333488076183203270e-03
5.184999999999981668e+01 -1.350517336466719150e-03
5.187499999999982236e+01 -1.367523663647593523e-03
5.189999999999982094e+01 -1.384506623456926034e-03
5.192499999999981952e+01 -1.401465782961258070e-03
5.194999999999981810e+01 -1.418400710612936766e-03
5.197499999999981668e+01 -1.435310976300689352e-03
5.199999999999981526e+01 -1.452196151400050482e-03
5.202499999999982094e+01 -1.469055808822035967e-03
5.204999999999981952e+01 -1.485889523063829449e-03
5.207499999999981810e+01 -1.502696870257580171e-03
5.209999999999981668e+01 -1.519477428218680331e-03
5.212499999999981526e+01 -1.536230776495458618e-03
5.214999999999982094e+01 -1.552956496416715111e-03
5.217499999999981952e+01 -1.569654171139245108e-03
5.219999999999981810e+01 -1.586323385696458655e-03
5.222499999999981668e+01 -1.602963727044340965e-03
5.224999999999981526e+01 -1.619574784108736201e-03
5.227499999999982094e+01 -1.636156147831995715e-03
5.229999999999981952e+01 -1.652707411218070884e-03
5.232499999999981810e+01 -1.669228169378699032e-03
5.234999999999981668e+01 -1.685718019577906899e-03
5.237499999999981526e+01 -1.702176561277314462e-03
5.239999999999982094e+01 -1.718603396179453147e-03
5.242499999999981952e+01 -1.734998128271908252e-03
5.244999999999981810e+01 -1.751360363870321443e-03
5.247499999999981668e+01 -1.767689711661264446e-03
5.249999999999981526e+01 -1.783985782743898862e-03
5.252499999999981384e+01 -1.800248190672273495e-03
5.254999999999981952e+01 -1.816476551495664485e-03
5.257499999999981810e+01 -1.832670483800261357e-03
5.259999999999981668e+01 -1.848829608747780450e-03
5.262499999999981526e+01 -1.864953550116057882e-03
5.264999999999981384e+01 -1.881041934337510753e-03
5.267499999999981952e+01 -1.897094390537535031e-03
5.269999999999981810e+01 -1.913110550571828564e-03
5.272499999999981668e+01 -1.929090049064185932e-03
5.274999999999981526e+01 -1.945032523442727498e-03
5.277499999999981384e+01 -1.960937613975843093e-03
5.279999999999981242e+01 -1.974268748113196768e-03
5.282499999999981810e+01 -1.976896786946267387e-03
5.284999999999981668e+01 -1.975105939290520800e-03
5.287499999999981526e+01 -1.973326428933179413e-03
5.289999999999981384e+01 -1.979218116558695457e-03
5.292499999999981242e+01 -1.985086124888108591e-03
5.294999999999981810e+01 -1.990930261536510027e-03
5.297499999999981668e+01 -1.996750335178321990e-03
5.299999999999981526e+01 -2.002546155574417945e-03
5.302499999999981384e+01 -2.008317533599048976e-03
5.304999999999981242e+01 -2.014064281266440132e-03
5.307499999999981810e+01 -2.019786211758055079e-03
5.309999999999981668e+01 -2.025483139448096964e-03
5.312499999999981526e+01 -2.031154879931552828e-03
5.314999999999981384e+01 -2.036801250048389522e-03
5.317499999999981242e+01 -2.042422067911709577e-03
5.319999999999981810e+01 -2.048017152932243325e-03
5.322499999999981668e+01 -2.053586325844868055e-03
5.324999999999981526e+01 -2.059129408733948417e-03
5.327499999999981384e+01 -2.064646225059011200e-03
5.329999999999981242e+01 -2.070136599679546670e-03
5.332499999999981100e+01 -2.075600358880384539e-03
5.334999999999981668e+01 -2.081037330396487937e-03
5.337499999999981526e+01 -2.086447343437321071e-03
5.339999999999981384e+01 -2.091830228711554721e-03
5.342499999999981242e+01 -2.097185818450767337e-03
5.344999999999981100e+01 -2.102513946433926754e-03
5.347499999999981668e+01 -2.107814448010118975e-03
5.349999999999981526e+01 -2.113087160123225915e-03
5.352499999999981384e+01 -2.118331921333940337e-03
5.354999999999981242e+01 -2.123548571842871074e-03
5.357499999999981100e+01 -2.128736953513582324e-03
5.359999999999980957e+01 -2.133896909894485421e-03
5.362499999999981526e+01 -2.139028286240676410e-03
5.364999999999981384e+01 -2.144130929535871186e-03
5.367499999999981242e+01 -2.149204688514132471e-03
5.369999999999981100e+01 -2.154249413680250653e-03
5.372499999999980957e+01 -2.159264957330861434e-03
5.374999999999981526e+01 -2.164251173574698733e-03
5.377499999999981384e+01 -2.169207918353039267e-03
5.379999999999981242e+01 -2.174135049458984000e-03
5.382499999999981100e+01 -2.179032426557152898e-03
5.384999999999980957e+01 -2.183899911202490194e-03
5.387499999999981526e+01 -2.188737366859438722e-03
5.389999999999981384e+01 -2.193544658919501823e-03
5.392499999999981242e+01 -2.218044860834699709e-03
5.394999999999981100e+01 -2.260740574689823739e-03
5.397499999999980957e+01 -2.303407580540929069e-03
5.399999999999981526e+01 -2.346044704787516796e-03
5.402499999999981384e+01 -2.388650775007231108e-03
5.404999999999981242e+01 -2.431224620104818681e-03
5.407499999999981100e+01 -2.473765070460859535e-03
5.409999999999980957e+01 -2.516270958079875122e-03
5.412499999999980815e+01 -2.558741116739524524e-03
5.414999999999981384e+01 -2.601174382137593204e-03
5.417499999999981242e+01 -2.643569592040343093e-03
5.419999999999981100e+01 -2.685925586430378247e-03
5.422499999999980957e+01 -2.728241207652861225e-03
5.424999999999980815e+01 -2.770515300562896924e-03
5.427499999999981384e+01 -2.812746712671469664e-03
5.429999999999981242e+01 -2.854934294291026388e-03
5.432499999999981100e+01 -2.897076898681261951e-03
5.434999999999980957e+01 -2.939173382192595066e-03
5.437499999999980815e+01 -2.981222604411202463e-03
5.439999999999980673e+01 -3.023223428301494327e-03
5.442499999999981242e+01 -3.065174720349317459e-03
5.444999999999981100e+01 -3.107075350702863392e-03
5.447499999999980957e+01 -3.148924193314968194e-03
5.449999999999980815e+01 -3.190720126081613220e-03
5.452499999999980673e+01 -3.232462030982377870e-03
5.454999999999981242e+01 -3.274148794218307602e-03
5.457499999999981100e+01 -3.315779306349417224e-03
5.459999999999980957e+01 -3.357352462430616882e-03
5.462499999999980815e+01 -3.398867162147608569e-03
5.464999999999980673e+01 -3.440322309950770343e-03
5.467499999999981242e+01 -3.481716815188224800e-03
5.469999999999981100e+01 -3.523049592237706244e-03
5.472499999999980957e+01 -3.564319560637133760e-03
5.474999999999980815e+01 -3.605525645215125301e-03
5.477499999999980673e+01 -3.646666776217733115e-03
5.479999999999981242e+01 -3.687741889436302409e-03
5.482499999999981100e+01 -3.728749926332738766e-03
5.484999999999980957e+01 -3.769689834163572097e-03
5.487499999999980815e+01 -3.810560566103177085e-03
5.489999999999980673e+01 -3.851361081364625735e-03
5.492499999999980531e+01 -3.892090345319849931e-03
5.494999999999981100e+01 -3.932747329617886263e-03
5.497499999999980957e+01 -3.973331012301504518e-03
5.499999999999980815e+01 -4.009787337676751912e-03
5.502499999999980673e+01 -4.028345148991282001e-03
5.504999999999980531e+01 -4.066202164785632719e-03
5.507499999999981100e+01 -4.118780529019658646e-03
5.509999999999980957e+01 -4.091401408485802194e-03
5.512499999999980815e+01 -4.057543249144228079e-03
5.514999999999980673e+01 -4.023612799817377454e-03
5.517499999999980531e+01 -3.989610873916539166e-03
5.519999999999980389e+01 -3.955538292553480335e-03
5.522499999999980957e+01 -3.921395884462264107e-03
5.524999999999980815e+01 -3.887184485918255845e-03
5.527499999999980673e+01 -3.852904940656728602e-03
5.529999999999980531e+01 -3.818558099787954484e-03
5.532499999999980389e+01 -3.784144821710764238e-03
5.534999999999980957e+01 -3.749665972024889514e-03
5.537499999999980815e+01 -3.715122423440062049e-03
5.539999999999980673e+01 -3.680515055684213405e-03
5.542499999999980531e+01 -3.645844755409308972e-03
5.544999999999980389e+01 -3.611112416094954154e-03
5.547499999999980957e+01 -3.576318937951078990e-03
5.549999999999980815e+01 -3.541465227817355409e-03
5.552499999999980673e+01 -3.506552199062689529e-03
5.554999999999980531e+01 -3.471580771480594404e-03
5.557499999999980389e+01 -3.436551871184911032e-03
5.559999999999980957e+01 -3.401466430502293227e-03
5.562499999999980815e+01 -3.366325387863668573e-03
5.564999999999980673e+01 -3.331129687693951211e-03
5.567499999999980531e+01 -3.295880280299832554e-03
5.569999999999980389e+01 -3.260578121755776122e-03
5.572499999999980247e+01 -3.225224173789217885e-03
5.574999999999980815e+01 -3.189819403663040481e-03
5.577499999999980673e+01 -3.154364784057519210e-03
5.579999999999980531e+01 -3.118861292950033705e-03
5.582499999999980389e+01 -3.083309913493642498e-03
5.584999999999980247e+01 -3.047711633893987037e-03
5.587499999999980815e+01 -3.012067447285113244e-03
5.589999999999980673e+01 -2.976378351603576125e-03
5.592499999999980531e+01 -2.940645349461286709e-03
5.594999999999980389e+01 -2.904869448017137739e-03
5.597499999999980247e+01 -2.869051658847304037e-03
5.599999999999980105e+01 -2.833192997814146415e-03
5.602499999999980673e+01 -2.797294484934531415e-03
5.604999999999980531e+01 -2.761357144246041635e-03
5.607499999999980389e+01 -2.725382003672784884e-03
5.609999999999980247e+01 -2.689370094889942213e-03
5.612499999999980105e+01 -2.653322453187398691e-03
5.614999999999980673e+01 -2.617240117332119559e-03
5.617499999999980531e+01 -2.581124129429569671e-03
5.619999999999980389e+01 -2.544975534784542706e-03
5.622499999999980247e+01 -2.528249603474244742e-03
5.624999999999980105e+01 -2.519913328418586958e-03
5.627499999999980673e+01 -2.511539881660386324e-03
5.629999999999980531e+01 -2.503129482672406154e-03
5.632499999999980389e+01 -2.494682354042931927e-03
5.634999999999980247e+01 -2.486198721449564379e-03
5.637499999999980105e+01 -2.477678813633218610e-03
5.639999999999980673e+01 -2.469122862369639050e-03
5.642499999999980531e+01 -2.460531102442321295e-03
5.644999999999980389e+01 -2.451903771612976273e-03
5.647499999999980247e+01 -2.443241110592237701e-03
5.649999999999980105e+01 -2.434543363008798318e-03
5.652499999999979963e+01 -2.425810775378882660e-03
5.654999999999980531e+01 -2.417043597074554524e-03
5.657499999999980389e+01 -2.408242080290342625e-03
5.659999999999980247e+01 -2.399406480011289158e-03
5.662499999999980105e+01 -2.390537053978356377e-03
5.664999999999979963e+01 -2.381634062654015317e-03
5.667499999999980531e+01 -2.372697769187771203e-03
5.669999999999980389e+01 -2.363728439379422872e-03
5.672499999999980247e+01 -2.354726341643408570e-03
5.674999999999980105e+01 -2.345691746971297759e-03
5.677499999999979963e+01 -2.336624928894590839e-03
5.679999999999979821e+01 -2.327526163446159719e-03
5.682499999999980389e+01 -2.318395729121854043e-03
5.684999999999980247e+01 -2.309233906840488064e-03
5.687499999999980105e+01 -2.300040979904560863e-03
5.689999999999979963e+01 -2.290817233959712828e-03
5.692499999999979821e+01 -2.281562956953367242e-03
5.694999999999980389e+01 -2.272278439093532339e-03
5.697499999999980247e+01 -2.262963972806655757e-03
5.699999999999980105e+01 -2.253619852695174994e-03
5.702499999999979963e+01 -2.244246375494961167e-03
5.704999999999979821e+01 -2.234843840031350282e-03
5.707499999999980389e+01 -2.225412547175284212e-03
5.709999999999980247e+01 -2.215952799799406157e-03
5.712499999999980105e+01 -2.206464902733523345e-03
5.714999999999979963e+01 -2.196949162718810338e-03
5.717499999999979821e+01 -2.187405888363192809e-03
5.719999999999980389e+01 -2.177835390094644882e-03
5.722499999999980247e+01 -2.168237980115773639e-03
5.724999999999980105e+01 -2.158613972357143352e-03
5.727499999999979963e+01 -2.148963682429832957e-03
5.729999999999979821e+01 -2.139287427579548723e-03
5.732499999999979678e+01 -2.129585526637803490e-03
5.734999999999980247e+01 -2.119858299975527563e-03
5.737499999999980105e+01 -2.110106069454243186e-03
5.739999999999979963e+01 -2.103999806029030473e-03
5.742499999999979821e+01 -2.100981285346729347e-03
5.744999999999979678e+01 -2.076050202344565439e-03
5.747499999999980247e+01 -2.043105195244350122e-03
5.749999999999980105e+01 -1.923578163874798286e-03
5.752499999999979963e+01 -1.803001464569110651e-03
5.754999999999979821e+01 -1.682294007284829401e-03
5.757499999999979678e+01 -1.561459266992873624e-03
5.759999999999979536e+01 -1.440500739841100867e-03
5.762499999999980105e+01 -1.319421942728738048e-03
5.764999999999979963e+01 -1.198226412875263861e-03
5.767499999999979821e+01 -1.076917707379740439e-03
5.769999999999979678e+01 -9.554994027756176077e-04
5.772499999999979536e+01 -8.339750945774601588e-04
5.774999999999980105e+01 -7.123483968209671623e-04
5.777499999999979963e+01 -5.906229415973917023e-04
5.779999999999979821e+01 -4.688023785800238177e-04
5.782499999999979678e+01 -3.468903745460562055e-04
5.784999999999979536e+01 -2.248906128909410930e-04
5.787499999999980105e+01 -1.028067931375663708e-04
5.789999999999979963e+01 1.935736956069155588e-05
5.792499999999979821e+01 1.415981449231567494e-04
5.794999999999979678e+01 2.639117880495159166e-04
5.797499999999979536e+01 3.862945399340809776e-04
5.799999999999980105e+01 5.087426279844572572e-04
5.802499999999979963e+01 6.312522665461101686e-04
5.804999999999979821e+01 7.538196574306129608e-04
5.807499999999979678e+01 8.764409904505580809e-04
5.809999999999979536e+01 9.991124439570604841e-04
5.812499999999979394e+01 1.121830185383211479e-03
5.814999999999979963e+01 1.244590371791431038e-03
5.817499999999979821e+01 1.367389150424073259e-03
5.819999999999979678e+01 1.490222659258902274e-03
5.822499999999979536e+01 1.613087027568192982e-03
5.824999999999979394e+01 1.735978376480992215e-03
5.827499999999979963e+01 1.858892819548886880e-03
5.829999999999979821e+01 1.981826463314973526e-03
5.832499999999979678e+01 2.104775407885731836e-03
5.834999999999979536e+01 2.227735747505568513e-03
5.837499999999979394e+01 2.350703571134664729e-03
5.839999999999979252e+01 2.473674963027446775e-03
5.842499999999979821e+01 2.596646003316163947e-03
5.844999999999979678e+01 2.719612768592785494e-03
5.847499999999979536e+01 2.842571332495718358e-03
5.849999999999979394e+01 2.965517766296620755e-03
5.852499999999979252e+01 3.088448139489112683e-03
5.854999999999979821e+01 3.211358520378173372e-03
5.857499999999979678e+01 3.334244976670707947e-03
5.859999999999979536e+01 3.457103576067249023e-03
5.862499999999979394e+01 3.579930386853235474e-03
5.864999999999979252e+01 3.702721478492158620e-03
5.867499999999979821e+01 3.825472922216876549e-03
5.869999999999979678e+01 3.948180791622444598e-03
5.872499999999979536e+01 4.068091077993010729e-03
5.874999999999979394e+01 4.186605860247172468e-03
5.877499999999979252e+01 4.305127479035901830e-03
5.879999999999979821e+01 4.423652077449930289e-03
5.882499999999979678e+01 4.542175793617103316e-03
5.884999999999979536e+01 4.660694761287243262e-03
5.887499999999979394e+01 4.779205110418779934e-03
5.889999999999979252e+01 4.897702967767797629e-03
5.892499999999979110e+01 5.016184457479573242e-03
5.894999999999979678e+01 5.134645701680437893e-03
5.897499999999979536e+01 5.253082821072000384e-03
5.899999999999979394e+01 5.371491935526410619e-03
5.902499999999979252e+01 5.489869164682775748e-03
5.904999999999979110e+01 5.608210628543990051e-03
5.907499999999979678e+01 5.726512448074335890e-03
5.909999999999979536e+01 5.844770745797791579e-03
5.912499999999979394e+01 5.962981646395962808e-03
5.914999999999979252e+01 6.081141277306204018e-03
5.917499999999979110e+01 6.199245769319554171e-03
5.919999999999978968e+01 6.317291257178057548e-03
5.922499999999979536e+01 6.435273880171328217e-03
5.924999999999979394e+01 6.553189782732129175e-03
5.927499999999979252e+01 6.671035115031389434e-03
5.929999999999979110e+01 6.788806033570745670e-03
5.932499999999978968e+01 6.906498701774735176e-03
5.934999999999979536e+01 7.024109290580339039e-03
5.937499999999979394e+01 7.141633979024584154e-03
5.939999999999979252e+01 7.259068954830899707e-03
5.942499999999979110e+01 7.376410414991300783e-03
5.944999999999978968e+01 7.493654566347798286e-03
5.947499999999979536e+01 7.610797626169644656e-03
5.949999999999979394e+01 7.727835822727960151e-03
5.952499999999979252e+01 7.844765395867266122e-03
5.954999999999979110e+01 7.961582597573365824e-03
5.957499999999978968e+01 8.078283692537720218e-03
5.959999999999979536e+01 8.194864958717741968e-03
5.962499999999979394e+01 8.311322687893118663e-03
5.964999999999979252e+01 8.427653186217579778e-03
5.967499999999979110e+01 8.543852774767541139e-03
5.969999999999978968e+01 8.659917790083852124e-03
5.972499999999978826e+01 8.775844584710977211e-03
5.974999999999979394e+01 8.891629527729769458e-03
5.977499999999979252e+01 9.007269005285360730e-03
5.979999999999979110e+01 9.122759421110017766e-03
5.982499999999978968e+01 9.238097197040062020e-03
5.984999999999978826e+01 9.353278773527510734e-03
5.987499999999979394e+01 9.468300610145403626e-03
5.989999999999979252e+01 9.583159186087373757e-03
5.992499999999979110e+01 9.697851000660609108e-03
5.994999999999978968e+01 9.812372573773122525e-03
5.997499999999978826e+01 9.926720446414200733e-03
5.999999999999978684e+01 1.004282113074088552e-02
6.002499999999979252e+01 1.017100101299579090e-02
6.004999999999979110e+01 1.029432186984005106e-02
6.007499999999978968e+01 1.040219358836157008e-02
6.009999999999978826e+01 1.052765646954970796e-02
6.012499999999978684e+01 1.068946865679869761e-02
6.014999999999979252e+01 1.085132138644379941e-02
6.017499999999979110e+01 1.101320930916000959e-02
6.019999999999978968e+01 1.117512705725402442e-02
6.022499999999978826e+01 1.133706924543874742e-02
6.024999999999978684e+01 1.149903047161694031e-02
6.027499999999979252e+01 1.166100531767240087e-02
6.029999999999979110e+01 1.182298835026859667e-02
6.032499999999978968e+01 1.198497412165536527e-02
6.034999999999978826e+01 1.214695717048261056e-02
6.037499999999978684e+01 1.230893202262042102e-02
6.039999999999979252e+01 1.247089319198735509e-02
6.042499999999979110e+01 1.263283518138234689e-02
6.044999999999978968e+01 1.279475248332651374e-02
6.047499999999978826e+01 1.295663958090718069e-02
6.049999999999978684e+01 1.311849094862974248e-02
6.052499999999978542e+01 1.328030105327406875e-02
6.054999999999979110e+01 1.344206435475530509e-02
6.057499999999978968e+01 1.360377530699084965e-02
6.059999999999978826e+01 1.376542835876971849e-02
6.062499999999978684e+01 1.392701795462722610e-02
6.064999999999978542e+01 1.408853853572359163e-02
6.067499999999979110e+01 1.424998454072454353e-02
6.069999999999978968e+01 1.441135040668643091e-02
6.072499999999978826e+01 1.457263056994384000e-02
6.074999999999978684e+01 1.473381946699864851e-02
6.077499999999978542e+01 1.489491153541224085e-02
6.079999999999978400e+01 1.505590121469945267e-02
6.082499999999978968e+01 1.521678294722338988e-02
6.084999999999978826e+01 1.537755117909155554e-02
6.087499999999978684e+01 1.553820036105307140e-02
6.089999999999978542e+01 1.569872494939608329e-02
6.092499999999978400e+01 1.585911940684536087e-02
6.094999999999978968e+01 1.601937820345950350e-02
6.097499999999978826e+01 1.617949581752780794e-02
6.099999999999978684e+01 1.633946673646594419e-02
6.102499999999978542e+01 1.649928545771084387e-02
6.104999999999978400e+01 1.665894648961362481e-02
6.107499999999978968e+01 1.681844435233025015e-02
6.109999999999978826e+01 1.697777357871103204e-02
6.112499999999978684e+01 1.713692871518625316e-02
6.114999999999978542e+01 1.729590432264980701e-02
6.117499999999978400e+01 1.745469497733907402e-02
6.119999999999978968e+01 1.761329527171126216e-02
6.122499999999978826e+01 1.777169981531565371e-02
6.124999999999978684e+01 1.792990323566222288e-02
6.127499999999978542e+01 1.808790017908486550e-02
6.129999999999978400e+01 1.824568531159995177e-02
6.132499999999978257e+01 1.840325331975989007e-02
6.134999999999978826e+01 1.856059891150086197e-02
6.137499999999978684e+01 1.871771681698460726e-02
6.139999999999978542e+01 1.887460178943414085e-02
6.142499999999978400e+01 1.903124860596294710e-02
6.144999999999978257e+01 1.915948850094414957e-02
6.147499999999978826e+01 1.924342748112353729e-02
6.149999999999978684e+01 1.932719090660075037e-02
6.152499999999978542e+01 1.941077573019761582e-02
6.154999999999978400e+01 1.949417891897553892e-02
6.157499999999978257e+01 1.957739745475170143e-02
6.159999999999978115e+01 1.966042833461133232e-02
6.162499999999978684e+01 1.974326857141647795e-02
6.164999999999978542e+01 1.982591519431235044e-02
6.167499999999978400e+01 1.990836524922880851e-02
6.169999999999978257e+01 1.999061579937813291e-02
6.172499999999978115e+01 2.007266392574922481e-02
6.174999999999978684e+01 2.015450672759675627e-02
6.177499999999978542e+01 2.023614132292617801e-02
6.179999999999978400e+01 2.031756484897414769e-02
6.182499999999978257e+01 2.039877446268379205e-02
6.184999999999978115e+01 2.047976734117452902e-02
6.187499999999978684e+01 2.056054068220788608e-02
6.189999999999978542e+01 2.064109170464611259e-02
6.192499999999978400e+01 2.072141764890678139e-02
6.194999999999978257e+01 2.080151577741054178e-02
6.197499999999978115e+01 2.088138337502316866e-02
6.199999999999978684e+01 2.096101774949209878e-02
6.202499999999978542e+01 2.104041623187529603e-02
6.204999999999978400e+01 2.111957617696514841e-02
6.207499999999978257e+01 2.119849496370478786e-02
6.209999999999978115e+01 2.127716999559792210e-02
6.212499999999977973e+01 2.135559870111182132e-02
6.214999999999978542e+01 2.143377853407289757e-02
6.217499999999978400e+01 2.151170697405555346e-02
6.219999999999978257e+01 2.158938152676349517e-02
6.222499999999978115e+01 2.166679972440287844e-02
6.224999999999977973e+01 2.174395912604940029e-02
6.227499999999978542e+01 2.182085731800587763e-02
6.229999999999978400e+01 2.189749191415319221e-02
6.232499999999978257e+01 2.197386055629222193e-02
6.234999999999978115e+01 2.204996091447955150e-02
6.237499999999977973e+01 2.212579068735194901e-02
6.239999999999977831e+01 2.220134760244586378e-02
6.242499999999978400e+01 2.227662941650591921e-02
6.244999999999978257e+01 2.235163391578609202e-02
6.247499999999978115e+01 2.242635891634251616e-02
6.249999999999977973e+01 2.250080226431671118e-02
6.252499999999977831e+01 2.257496183621097302e-02
6.254999999999978400e+01 2.264883553915390813e-02
6.257499999999978257e+01 2.272242131115825153e-02
6.259999999999978115e+01 2.279571712136861661e-02
6.262499999999977973e+01 2.286872097030120954e-02
6.264999999999977831e+01 2.294143089007372183e-02
6.267499999999978400e+01 2.301384494462592467e-02
6.269999999999978257e+01 2.308596122993224545e-02
6.272499999999978115e+01 2.315777787420363401e-02
6.274999999999977973e+01 2.322929303808137641e-02
6.277499999999977831e+01 2.330050491482113517e-02
6.279999999999978400e+01 2.337141173046714676e-02
6.282499999999978257e+01 2.344201174401834564e-02
6.284999999999978115e+01 2.351230324758403489e-02
6.287499999999977973e+01 2.360028721817318889e-02
6.289999999999977831e+01 2.368653524173108815e-02
6.292499999999977689e+01 2.378974241339582713e-02
6.294999999999978257e+01 2.389655788174241055e-02
6.297499999999978115e+01 2.401297728556190877e-02
6.299999999999977973e+01 2.413335114800778738e-02
6.302499999999977831e+01 2.425357409310284137e-02
6.304999999999977689e+01 2.437364161923259373e-02
6.307499999999978257e+01 2.449354922824857617e-02
6.309999999999978115e+01 2.461329242621733762e-02
6.312499999999977973e+01 2.473286672416916826e-02
6.314999999999977831e+01 2.485226763885038659e-02
6.317499999999977689e+01 2.497149069347510963e-02
6.319999999999977547e+01 2.509053141848101645e-02
6.322499999999978115e+01 2.520938535228270383e-02
6.324999999999977973e+01 2.532804804202821655e-02
6.327499999999977831e+01 2.544651504435460967e-02
6.329999999999977689e+01 2.556478192614434347e-02
6.332499999999977547e+01 2.568284426528024550e-02
6.334999999999978115e+01 2.580069765140134697e-02
6.337499999999977973e+01 2.591833768665665130e-02
6.339999999999977831e+01 2.603575998645869805e-02
6.342499999999977689e+01 2.615296018023521504e-02
6.344999999999977547e+01 2.626993391217899779e-02
6.347499999999978115e+01 2.638667684199635238e-02
6.349999999999977973e+01 2.650318464565167009e-02
6.352499999999977831e+01 2.661945301611219269e-02
6.354999999999977689e+01 2.673547766408690407e-02
6.357499999999977547e+01 2.685125431876432545e-02
6.359999999999978115e+01 2.696677872854538402e-02
6.362499999999977973e+01 2.708204666177396400e-02
6.364999999999977831e+01 2.719705390746191692e-02
6.367499999999977689e+01 2.731179627601079685e-02
6.369999999999977547e+01 2.742626959992880420e-02
6.372499999999977405e+01 2.754046973454183506e-02
6.374999999999977973e+01 2.765439255870089791e-02
6.377499999999977831e+01 2.776803397548294541e-02
6.379999999999977689e+01 2.788138991288601626e-02
6.382499999999977547e+01 2.799445632451879815e-02
6.384999999999977405e+01 2.810722919028360231e-02
6.387499999999977973e+01 2.821970451705275301e-02
6.389999999999977831e+01 2.833187833933833652e-02
6.392499999999977689e+01 2.844374671995422710e-02
6.394999999999977547e+01 2.855530575067166330e-02
6.397499999999977405e+01 2.866655155286648368e-02
6.399999999999977263e+01 2.877748027815866735e-02
6.402499999999977831e+01 2.888808810904417920e-02
6.404999999999978400e+01 2.899837125951741992e-02
6.407499999999977547e+01 2.910832597568624794e-02
6.409999999999976694e+01 2.921794853637734585e-02
6.412499999999977263e+01 2.932723525373304163e-02
6.414999999999977831e+01 2.943618247379804070e-02
6.417499999999978400e+01 2.954478657709797007e-02
6.419999999999977547e+01 2.965304397920625820e-02
6.422499999999976694e+01 2.976095113130352438e-02
6.424999999999977263e+01 2.986850452072461679e-02
6.427499999999977831e+01 2.997570067149619641e-02
6.429999999999978400e+01 3.008253614486402355e-02
6.432499999999977547e+01 3.018900753980930871e-02
6.434999999999976694e+01 3.029511149355389524e-02
6.437499999999977263e+01 3.040084468205491927e-02
6.439999999999977831e+01 3.050620382048737506e-02
6.442499999999978400e+01 3.061118566371598404e-02
6.444999999999977547e+01 3.069802058231187181e-02
6.447499999999976694e+01 3.075522863350742958e-02
6.449999999999977263e+01 3.081211911134199705e-02
6.452499999999977831e+01 3.086868980651652147e-02
6.454999999999978400e+01 3.092493853918788782e-02
6.457499999999977547e+01 3.098086315936166013e-02
6.459999999999976694e+01 3.103646154727540338e-02
6.462499999999977263e+01 3.109173161377648195e-02
6.464999999999977831e+01 3.114667130069058085e-02
6.467499999999978400e+01 3.120127858118267039e-02
6.469999999999977547e+01 3.125555146010909613e-02
6.472499999999976694e+01 3.130948797436279574e-02
6.474999999999977263e+01 3.136308619320745533e-02
6.477499999999977831e+01 3.141634421860643039e-02
6.479999999999976978e+01 3.146926018553908300e-02
6.482499999999977547e+01 3.152183226231158181e-02
6.484999999999976694e+01 3.157405865085635699e-02
6.487499999999977263e+01 3.162593758702374885e-02
6.489999999999977831e+01 3.167746734086392818e-02
6.492499999999976978e+01 3.172864621689901882e-02
6.494999999999977547e+01 3.177947255438687280e-02
6.497499999999976694e+01 3.182994472757402077e-02
6.499999999999977263e+01 3.188006114593994189e-02
6.502499999999977831e+01 3.192982025443138333e-02
6.504999999999976978e+01 3.197922053368603551e-02
6.507499999999977547e+01 3.202826050024811660e-02
6.509999999999976694e+01 3.207693870677169601e-02
6.512499999999977263e+01 3.212525374221630869e-02
6.514999999999977831e+01 3.217320423203054447e-02
6.517499999999976978e+01 3.222078883832693585e-02
6.519999999999977547e+01 3.226800626004556333e-02
6.522499999999976694e+01 3.231485523310862612e-02
6.524999999999977263e+01 3.236133453056326548e-02
6.527499999999977831e+01 3.240744296271558939e-02
6.529999999999976978e+01 3.245317937725328977e-02
6.532499999999977547e+01 3.249854265935887138e-02
6.534999999999976694e+01 3.254353173181097347e-02
6.537499999999977263e+01 3.258814555507787147e-02
6.539999999999977831e+01 3.263238312739737829e-02
6.542499999999976978e+01 3.267624348484978597e-02
6.544999999999977547e+01 3.271972570141708919e-02
6.547499999999976694e+01 3.276282888903494367e-02
6.549999999999977263e+01 3.280555219763234970e-02
6.552499999999976410e+01 3.284789481516155879e-02
6.554999999999976978e+01 3.288985596761727359e-02
6.557499999999977547e+01 3.293143491904763215e-02
6.559999999999976694e+01 3.297263097155150174e-02
6.562499999999977263e+01 3.301344346526863260e-02
6.564999999999976410e+01 3.305387177835848039e-02
6.567499999999976978e+01 3.309391532696913385e-02
6.569999999999977547e+01 3.313357356519621572e-02
6.572499999999976694e+01 3.317284598503147247e-02
6.574999999999977263e+01 3.321173211630271821e-02
6.577499999999976410e+01 3.325023152660252362e-02
6.579999999999976978e+01 3.328834382120814117e-02
6.582499999999977547e+01 3.332606864299165333e-02
6.584999999999976694e+01 3.336340567232028154e-02
6.587499999999977263e+01 3.340035462694737611e-02
6.589999999999976410e+01 3.343691526189435104e-02
6.592499999999976978e+01 3.347308736932311929e-02
6.594999999999977547e+01 3.350887077839963257e-02
6.597499999999976694e+01 3.354426535514759555e-02
6.599999999999977263e+01 3.356868941982794202e-02
6.602499999999976410e+01 3.355100486370458240e-02
6.604999999999976978e+01 3.353297475914832071e-02
6.607499999999977547e+01 3.353680785657553454e-02
6.609999999999976694e+01 3.354391455190238597e-02
6.612499999999977263e+01 3.353655291384135401e-02
6.614999999999976410e+01 3.351770306448978443e-02
6.617499999999976978e+01 3.349848449461018118e-02
6.619999999999976126e+01 3.347889700205790992e-02
6.622499999999976694e+01 3.345894041836391941e-02
6.624999999999977263e+01 3.343861460889149123e-02
6.627499999999976410e+01 3.341791947298412835e-02
6.629999999999976978e+01 3.339685494410433997e-02
6.632499999999976126e+01 3.337542098996571643e-02
6.634999999999976694e+01 3.335361761265568520e-02
6.637499999999977263e+01 3.333144484874957236e-02
6.639999999999976410e+01 3.330890276941638611e-02
6.642499999999976978e+01 3.328599148051563511e-02
6.644999999999976126e+01 3.326271112268638919e-02
6.647499999999976694e+01 3.323906187142515456e-02
6.649999999999977263e+01 3.321504393715814935e-02
6.652499999999976410e+01 3.319065756530173439e-02
6.654999999999976978e+01 3.316590303631523906e-02
6.657499999999976126e+01 3.314078066574457915e-02
6.659999999999976694e+01 3.311529080425662519e-02
6.662499999999977263e+01 3.308943383766419638e-02
6.664999999999976410e+01 3.306321018694265840e-02
6.667499999999976978e+01 3.303662030823583534e-02
6.669999999999976126e+01 3.300966469285426808e-02
6.672499999999976694e+01 3.298234386726354300e-02
6.674999999999977263e+01 3.295465839306245537e-02
6.677499999999976410e+01 3.292660886695379652e-02
6.679999999999976978e+01 3.289819592070366422e-02
6.682499999999976126e+01 3.286942022109282102e-02
6.684999999999976694e+01 3.284028246985886551e-02
6.687499999999977263e+01 3.281078340362766910e-02
6.689999999999976410e+01 3.278092379383704125e-02
6.692499999999976978e+01 3.275070444665027780e-02
6.694999999999976126e+01 3.272012620286036261e-02
6.697499999999976694e+01 3.268918993778536369e-02
6.699999999999977263e+01 3.265789656115455908e-02
6.702499999999976410e+01 3.262624701698469548e-02
6.704999999999976978e+01 3.259424228344794117e-02
6.707499999999976126e+01 3.256188337273002026e-02
6.709999999999976694e+01 3.252917133088005508e-02
6.712499999999975842e+01 3.249610723765041648e-02
6.714999999999976410e+01 3.246269220632860136e-02
6.717499999999976978e+01 3.242892738355913212e-02
6.719999999999976126e+01 3.239481394915823265e-02
6.722499999999976694e+01 3.236035311591756169e-02
6.724999999999975842e+01 3.232554612940134742e-02
6.727499999999976410e+01 3.229039426773341881e-02
6.729999999999976978e+01 3.225489884137688196e-02
6.732499999999976126e+01 3.221906119290440795e-02
6.734999999999976694e+01 3.218288269676031210e-02
6.737499999999975842e+01 3.214636475901551382e-02
6.739999999999976410e+01 3.210950881711247679e-02
6.742499999999976978e+01 3.207231633960401507e-02
6.744999999999976126e+01 3.203478882588284282e-02
6.747499999999976694e+01 3.199692780590357444e-02
6.749999999999975842e+01 3.195873483989775804e-02
6.752499999999976410e+01 3.192021151808054763e-02
6.754999999999976978e+01 3.188135946034995755e-02
6.757499999999976126e+01 3.184218031597962906e-02
6.759999999999976694e+01 3.180267576330277762e-02
6.762499999999975842e+01 3.176284750939169926e-02
6.764999999999976410e+01 3.172269728972708369e-02
6.767499999999976978e+01 3.168222686786344167e-02
6.769999999999976126e+01 3.164143803508653874e-02
6.772499999999976694e+01 3.160033261006405664e-02
6.774999999999975842e+01 3.156067539987102849e-02
6.777499999999976410e+01 3.154864322798786591e-02
6.779999999999975557e+01 3.153627327860754337e-02
6.782499999999976126e+01 3.152356569589981339e-02
6.784999999999976694e+01 3.151052065557651688e-02
6.787499999999975842e+01 3.149713836490310170e-02
6.789999999999976410e+01 3.148341906270085699e-02
6.792499999999975557e+01 3.146936301934267349e-02
6.794999999999976126e+01 3.145497053673970700e-02
6.797499999999976694e+01 3.144024194831928493e-02
6.799999999999975842e+01 3.142517761899623480e-02
6.802499999999976410e+01 3.140977794513372112e-02
6.804999999999975557e+01 3.139404335449848260e-02
6.807499999999976126e+01 3.137797430620555689e-02
6.809999999999976694e+01 3.136157129065628851e-02
6.812499999999975842e+01 3.134483482946788524e-02
6.814999999999976410e+01 3.132776547539408568e-02
6.817499999999975557e+01 3.131036381223897130e-02
6.819999999999976126e+01 3.129263045476154276e-02
6.822499999999976694e+01 3.127456604857353772e-02
6.824999999999975842e+01 3.125617127002736778e-02
6.827499999999976410e+01 3.123744682609858048e-02
6.829999999999975557e+01 3.121839345425775347e-02
6.832499999999976126e+01 3.119901192233689308e-02
6.834999999999976694e+01 3.117930302838684345e-02
6.837499999999975842e+01 3.115926760052631361e-02
6.839999999999976410e+01 3.113890649678558234e-02
6.842499999999975557e+01 3.111822060493964551e-02
6.844999999999976126e+01 3.109721084233603786e-02
6.847499999999976694e+01 3.107587815571422399e-02
6.849999999999975842e+01 3.105422352101833497e-02
6.852499999999976410e+01 3.103224794320107865e-02
6.854999999999975557e+01 3.100995245602253952e-02
6.857499999999976126e+01 3.098733812184016612e-02
6.859999999999976694e+01 3.096440603139260714e-02
6.862499999999975842e+01 3.094115730357687583e-02
6.864999999999976410e+01 3.091759308521709049e-02
6.867499999999975557e+01 3.089371455082868048e-02
6.869999999999976126e+01 3.086952290237436267e-02
6.872499999999975273e+01 3.084501936901442101e-02
6.874999999999975842e+01 3.082020520685017223e-02
6.877499999999976410e+01 3.079508169866129047e-02
6.879999999999975557e+01 3.076965015363729988e-02
6.882499999999976126e+01 3.074391190710217686e-02
6.884999999999975273e+01 3.071786832023416791e-02
6.887499999999975842e+01 3.069152077977861659e-02
6.889999999999976410e+01 3.066487069775626628e-02
6.892499999999975557e+01 3.063791951116518614e-02
6.894999999999976126e+01 3.061066868167764896e-02
6.897499999999975273e+01 3.058311969533165919e-02
6.899999999999975842e+01 3.055527406221718659e-02
6.902499999999976410e+01 3.052713331615809420e-02
6.904999999999975557e+01 3.049869901438804348e-02
6.907499999999976126e+01 3.046997273722300628e-02
6.909999999999975273e+01 3.044095608772773992e-02
6.912499999999975842e+01 3.041165069137950067e-02
6.914999999999976410e+01 3.038205819572582442e-02
6.917499999999975557e+01 3.035218027003976429e-02
6.919999999999976126e+01 3.032201860496905668e-02
6.922499999999975273e+01 3.029157491218448239e-02
6.924999999999975842e+01 3.026085092402126808e-02
6.927499999999976410e+01 3.022984839311919011e-02
6.929999999999975557e+01 3.019856909205867121e-02
6.932499999999976126e+01 3.016701481299284907e-02
6.934999999999975273e+01 3.013518736727833353e-02
6.937499999999975842e+01 3.010308858510114469e-02
6.939999999999974989e+01 3.007072031510082261e-02
6.942499999999975557e+01 3.003808442399243453e-02
6.944999999999976126e+01 3.000518279618499817e-02
6.947499999999975273e+01 2.997360363014384479e-02
6.949999999999975842e+01 2.994659586912570490e-02
6.952499999999974989e+01 2.991930528303581374e-02
6.954999999999975557e+01 2.994689310483814038e-02
6.957499999999976126e+01 2.999844327767963240e-02
6.959999999999975273e+01 3.005025418328685985e-02
6.962499999999975842e+01 3.009594467847421378e-02
6.964999999999974989e+01 3.014138006355908395e-02
6.967499999999975557e+01 3.018655831116284077e-02
6.969999999999976126e+01 3.023147741142780814e-02
6.972499999999975273e+01 3.027613537238472985e-02
6.974999999999975842e+01 3.032053022031674927e-02
6.977499999999974989e+01 3.036466000012041574e-02
6.979999999999975557e+01 3.040852277566370374e-02
6.982499999999976126e+01 3.045211663014019479e-02
6.984999999999975273e+01 3.049543966642045620e-02
6.987499999999975842e+01 3.053849000739960323e-02
6.989999999999974989e+01 3.058126579634063563e-02
6.992499999999975557e+01 3.062376519721467238e-02
6.994999999999976126e+01 3.066598639503679419e-02
6.997499999999975273e+01 3.070792759619746237e-02
6.999999999999975842e+01 3.074958702879046143e-02
7.002499999999974989e+01 3.079096294293571720e-02
7.004999999999975557e+01 3.083205361109718837e-02
7.007499999999976126e+01 3.087285732839813862e-02
7.009999999999975273e+01 3.091337241292856433e-02
7.012499999999975842e+01 3.095359720605067241e-02
7.014999999999974989e+01 3.099353007269720420e-02
7.017499999999975557e+01 3.103316940166549534e-02
7.019999999999976126e+01 3.107251360590642872e-02
7.022499999999975273e+01 3.111156112280767314e-02
7.024999999999975842e+01 3.115031041447088866e-02
7.027499999999974989e+01 3.118875996798483111e-02
7.029999999999975557e+01 3.122690829569096591e-02
7.032499999999974705e+01 3.126475393544439485e-02
7.034999999999975273e+01 3.130229545086891246e-02
7.037499999999975842e+01 3.133953143160470717e-02
7.039999999999974989e+01 3.137646049355204136e-02
7.042499999999975557e+01 3.141308127910599074e-02
7.044999999999974705e+01 3.144939245738830047e-02
7.047499999999975273e+01 3.148539272446931880e-02
7.049999999999975842e+01 3.152108080358567016e-02
7.052499999999974989e+01 3.155645544535046892e-02
7.054999999999975557e+01 3.159151542795791273e-02
7.057499999999974705e+01 3.162625955737904948e-02
7.059999999999975273e+01 3.166068666755282590e-02
7.062499999999975842e+01 3.169479562056957272e-02
7.064999999999974989e+01 3.172858530684657258e-02
7.067499999999975557e+01 3.176205464529829881e-02
7.069999999999974705e+01 3.179520258349824435e-02
7.072499999999975273e+01 3.182802809783405462e-02
7.074999999999975842e+01 3.186053019365590877e-02
7.077499999999974989e+01 3.189270790541656048e-02
7.079999999999975557e+01 3.192456029680534879e-02
7.082499999999974705e+01 3.195608646087415988e-02
7.084999999999975273e+01 3.198728552015591559e-02
7.087499999999975842e+01 3.201815662677650470e-02
7.089999999999974989e+01 3.204869896255761741e-02
7.092499999999975557e+01 3.207891173911429222e-02
7.094999999999974705e+01 3.210879419794347711e-02
7.097499999999975273e+01 3.213834561050493699e-02
7.099999999999974420e+01 3.216756527829559703e-02
7.102499999999974989e+01 3.219645253291618381e-02
7.104999999999975557e+01 3.222500673612912342e-02
7.107499999999974705e+01 3.225322727991059013e-02
7.109999999999975273e+01 3.228111358649395773e-02
7.112499999999974420e+01 3.230866510840537525e-02
7.114999999999974989e+01 3.233588132849319480e-02
7.117499999999975557e+01 3.236276175994795556e-02
7.119999999999974705e+01 3.238930594631664328e-02
7.122499999999975273e+01 3.241551346150813029e-02
7.124999999999974420e+01 3.244138390979207226e-02
7.127499999999974989e+01 3.246691692578887456e-02
7.129999999999975557e+01 3.249211217445455852e-02
7.132499999999974705e+01 3.251696935105529568e-02
7.134999999999975273e+01 3.254148818113718200e-02
7.137499999999974420e+01 3.256566842048704002e-02
7.139999999999974989e+01 3.258950985508668463e-02
7.142499999999975557e+01 3.258193280541742121e-02
7.144999999999974705e+01 3.253408273551935959e-02
7.147499999999975273e+01 3.248588830692024365e-02
7.149999999999974420e+01 3.243735066200493372e-02
7.152499999999974989e+01 3.238847097393412339e-02
7.154999999999975557e+01 3.233925044652500441e-02
7.157499999999974705e+01 3.228969031412362578e-02
7.159999999999975273e+01 3.223979184146997384e-02
7.162499999999974420e+01 3.218955632355653684e-02
7.164999999999974989e+01 3.213898508547709254e-02
7.167499999999975557e+01 3.208807948227038187e-02
7.169999999999974705e+01 3.203684089875515756e-02
7.172499999999975273e+01 3.198527074935764158e-02
7.174999999999974420e+01 3.193337047793289724e-02
7.177499999999974989e+01 3.188114155757711121e-02
7.179999999999975557e+01 3.182858549043471319e-02
7.182499999999974705e+01 3.177570380749644707e-02
7.184999999999975273e+01 3.172249806839156500e-02
7.187499999999974420e+01 3.166896986117279794e-02
7.189999999999974989e+01 3.161512080209376296e-02
7.192499999999974136e+01 3.156095253538026418e-02
7.194999999999974705e+01 3.150646673299418304e-02
7.197499999999975273e+01 3.145166509439115826e-02
7.199999999999974420e+01 3.139654934627124361e-02
7.202499999999974989e+01 3.134112124232284191e-02
7.204999999999974136e+01 3.128538256296083814e-02
7.207499999999974705e+01 3.122933511505800869e-02
7.209999999999975273e+01 3.117298073166966180e-02
7.212499999999974420e+01 3.111632127175290724e-02
7.214999999999974989e+01 3.105935861987908081e-02
7.217499999999974136e+01 3.100209468594128728e-02
7.219999999999974705e+01 3.094453140485446674e-02
7.222499999999975273e+01 3.088667073625151957e-02
7.224999999999974420e+01 3.082851466417159403e-02
7.227499999999974989e+01 3.077006519674563637e-02
7.229999999999974136e+01 3.071132436587373921e-02
7.232499999999974705e+01 3.065229422689876027e-02
7.234999999999975273e+01 3.059297685827479935e-02
7.237499999999974420e+01 3.053337436122982584e-02
7.239999999999974989e+01 3.047348885942376823e-02
7.242499999999974136e+01 3.041332249860222853e-02
7.244999999999974705e+01 3.035287744624442022e-02
7.247499999999975273e+01 3.029215589120815011e-02
7.249999999999974420e+01 3.023116004336855525e-02
7.252499999999974989e+01 3.016989213325403651e-02
7.254999999999974136e+01 3.010835441167780333e-02
7.257499999999974705e+01 3.004654914936414831e-02
7.259999999999973852e+01 2.998447863657293863e-02
7.262499999999974420e+01 2.992214518271852849e-02
7.264999999999974989e+01 2.985955111598617012e-02
7.267499999999974136e+01 2.979669878294489635e-02
7.269999999999974705e+01 2.973359054815644803e-02
7.272499999999973852e+01 2.967022879378183528e-02
7.274999999999974420e+01 2.960661591918431826e-02
7.277499999999974989e+01 2.954275434052988994e-02
7.279999999999974136e+01 2.947864649038533721e-02
7.282499999999974705e+01 2.941429481731305459e-02
7.284999999999973852e+01 2.934970178546328010e-02
7.287499999999974420e+01 2.928486987416542911e-02
7.289999999999974989e+01 2.921980157751619123e-02
7.292499999999974136e+01 2.915449940396536849e-02
7.294999999999974705e+01 2.908896587590128341e-02
7.297499999999973852e+01 2.902320352923335595e-02
7.299999999999974420e+01 2.895721491297321287e-02
7.302499999999974989e+01 2.889100258881541206e-02
7.304999999999974136e+01 2.882456913071582486e-02
7.307499999999974705e+01 2.875791712446961954e-02
7.309999999999973852e+01 2.869104916728801996e-02
7.312499999999974420e+01 2.862396786737470694e-02
7.314999999999974989e+01 2.855667584350111629e-02
7.317499999999974136e+01 2.848917572458134484e-02
7.319999999999974705e+01 2.842147014924706339e-02
7.322499999999973852e+01 2.835356176542247475e-02
7.324999999999974420e+01 2.828545322989782507e-02
7.327499999999974989e+01 2.821714720790514941e-02
7.329999999999974136e+01 2.814864637269204675e-02
7.332499999999974705e+01 2.807995340509802235e-02
7.334999999999973852e+01 2.803456119800355056e-02
7.337499999999974420e+01 2.799172715326548461e-02
7.339999999999974989e+01 2.795094054805113623e-02
7.342499999999974136e+01 2.794794025616358438e-02
7.344999999999974705e+01 2.794477855323328902e-02
7.347499999999973852e+01 2.794598351789295831e-02
7.349999999999974420e+01 2.797901664538465435e-02
7.352499999999973568e+01 2.801182600724828539e-02
7.354999999999974136e+01 2.804441001408819467e-02
7.357499999999974705e+01 2.807676709028680828e-02
7.359999999999973852e+01 2.810889567428850877e-02
7.362499999999974420e+01 2.814079421888267957e-02
7.364999999999973568e+01 2.817246119148342220e-02
7.367499999999974136e+01 2.820389507440855190e-02
7.369999999999974705e+01 2.823509436515522428e-02
7.372499999999973852e+01 2.826605757667456989e-02
7.374999999999974420e+01 2.829678323764257125e-02
7.377499999999973568e+01 2.832726989272969093e-02
7.379999999999974136e+01 2.835751610286695382e-02
7.382499999999974705e+01 2.838752044551033984e-02
7.384999999999973852e+01 2.841728151490097165e-02
7.387499999999974420e+01 2.844679792232442800e-02
7.389999999999973568e+01 2.847606829636470036e-02
7.392499999999974136e+01 2.850509128315743823e-02
7.394999999999974705e+01 2.853386554663795219e-02
7.397499999999973852e+01 2.856238976878778049e-02
7.399999999999974420e+01 2.859066264987604467e-02
7.402499999999973568e+01 2.861868290869890030e-02
7.404999999999974136e+01 2.864644928281468925e-02
7.407499999999974705e+01 2.867396052877525109e-02
7.409999999999973852e+01 2.870121542235453196e-02
7.412499999999974420e+01 2.872821275877159020e-02
7.414999999999973568e+01 2.875495135291157231e-02
7.417499999999974136e+01 2.878143003954146753e-02
7.419999999999973284e+01 2.880764767352218814e-02
7.422499999999973852e+01 2.883360313001633729e-02
7.424999999999974420e+01 2.885929530469208762e-02
7.427499999999973568e+01 2.888472311392189032e-02
7.429999999999974136e+01 2.890988549497786400e-02
7.432499999999973284e+01 2.893478140622173650e-02
7.434999999999973852e+01 2.895940982729098764e-02
7.437499999999974420e+01 2.898376975927946173e-02
7.439999999999973568e+01 2.900786022491427807e-02
7.442499999999974136e+01 2.903168026872723559e-02
7.444999999999973284e+01 2.905522895722127338e-02
7.447499999999973852e+01 2.907850537903308025e-02
7.449999999999974420e+01 2.910150864508929264e-02
7.452499999999973568e+01 2.912423788875846339e-02
7.454999999999974136e+01 2.914669226599807608e-02
7.457499999999973284e+01 2.916887095549585557e-02
7.459999999999973852e+01 2.919077315880622484e-02
7.462499999999974420e+01 2.921239810048128702e-02
7.464999999999973568e+01 2.923374502819696061e-02
7.467499999999974136e+01 2.925481321287309519e-02
7.469999999999973284e+01 2.927560194878868829e-02
7.472499999999973852e+01 2.929611055369121114e-02
7.474999999999974420e+01 2.931633836890087594e-02
7.477499999999973568e+01 2.933628475940958102e-02
7.479999999999974136e+01 2.935594911397340981e-02
7.482499999999973284e+01 2.937533084520001919e-02
7.484999999999973852e+01 2.939442938963109445e-02
7.487499999999974420e+01 2.941324420781807683e-02
7.489999999999973568e+01 2.943177478439260378e-02
7.492499999999974136e+01 2.945002062813143959e-02
7.494999999999973284e+01 2.946798127201579950e-02
7.497499999999973852e+01 2.948565627328436980e-02
7.499999999999974420e+01 2.950304521348103351e-02
7.502499999999973568e+01 2.952014769849722539e-02
7.504999999999974136e+01 2.953696335860737585e-02
7.507499999999973284e+01 2.955349184849976815e-02
7.509999999999973852e+01 2.956973284730088011e-02
7.512499999999972999e+01 2.958568605859442438e-02
7.514999999999973568e+01 2.960135121043433459e-02
7.517499999999974136e+01 2.961672805535166264e-02
7.519999999999973284e+01 2.963181637035716340e-02
7.522499999999973852e+01 2.964661595693597954e-02
7.524999999999972999e+01 2.966112664103843707e-02
7.527499999999973568e+01 2.967534827306413797e-02
7.529999999999974136e+01 2.968928072784064384e-02
7.532499999999973284e+01 2.970292390459659468e-02
7.534999999999973852e+01 2.971627772692898503e-02
7.537499999999972999e+01 2.972934214276480927e-02
7.539999999999973568e+01 2.974211712431721819e-02
7.542499999999974136e+01 2.975460266803609324e-02
7.544999999999973284e+01 2.976679879455320504e-02
7.547499999999973852e+01 2.977870554862163330e-02
7.549999999999972999e+01 2.978831422939200863e-02
7.552499999999973568e+01 2.981250536678244425e-02
7.554999999999974136e+01 2.983643005171397050e-02
7.557499999999973284e+01 2.986008716165866952e-02
7.559999999999973852e+01 2.988347559447395579e-02
7.562499999999972999e+01 2.990659426860880696e-02
7.564999999999973568e+01 2.992944212330558504e-02
7.567499999999974136e+01 2.995201811879742021e-02
7.569999999999973284e+01 2.997432123650114674e-02
7.572499999999973852e+01 2.999635047920605480e-02
7.574999999999972999e+01 3.001810487125770172e-02
7.577499999999973568e+01 3.003958345873797980e-02
7.579999999999972715e+01 3.006078530963871703e-02
7.582499999999973284e+01 3.008170951403260629e-02
7.584999999999973852e+01 3.010235518423835105e-02
7.587499999999972999e+01 3.012272145498014198e-02
7.589999999999973568e+01 3.014280748354398673e-02
7.592499999999972715e+01 3.016261244992700721e-02
7.594999999999973284e+01 3.018213555698348941e-02
7.597499999999973852e+01 3.020137603056447656e-02
7.599999999999972999e+01 3.022033311965280702e-02
7.602499999999973568e+01 3.023900609649301380e-02
7.604999999999972715e+01 3.025739425671531910e-02
7.607499999999973284e+01 3.027549691945470925e-02
7.609999999999973852e+01 3.029331342746489561e-02
7.612499999999972999e+01 3.031084314722624559e-02
7.614999999999973568e+01 3.032808546904860320e-02
7.617499999999972715e+01 3.034503980716846128e-02
7.619999999999973284e+01 3.036170559984107883e-02
7.622499999999973852e+01 3.037808230942571491e-02
7.624999999999972999e+01 3.039416942246729939e-02
7.627499999999973568e+01 3.040996644977046401e-02
7.629999999999972715e+01 3.042547292646909096e-02
7.632499999999973284e+01 3.044068841208939433e-02
7.634999999999973852e+01 3.045561249060876885e-02
7.637499999999972999e+01 3.047024477050673183e-02
7.639999999999973568e+01 3.048458488481239209e-02
7.642499999999972715e+01 3.049863249114398087e-02
7.644999999999973284e+01 3.051238727174467730e-02
7.647499999999973852e+01 3.052584893351094689e-02
7.649999999999972999e+01 3.053901720801645986e-02
7.652499999999973568e+01 3.055189185152941411e-02
7.654999999999972715e+01 3.056447264502396705e-02
7.657499999999973284e+01 3.057675939418707037e-02
7.659999999999973852e+01 3.058875192941764784e-02
7.662499999999972999e+01 3.060045010582203642e-02
7.664999999999973568e+01 3.061185380320234281e-02
7.667499999999972715e+01 3.062296292603913089e-02
7.669999999999973284e+01 3.063377740346947056e-02
7.672499999999972431e+01 3.064429718925765211e-02
7.674999999999972999e+01 3.065452226176214670e-02
7.677499999999973568e+01 3.066445262389471196e-02
7.679999999999972715e+01 3.067408830307606291e-02
7.682499999999973284e+01 3.068342935118429510e-02
7.684999999999972431e+01 3.069247584449873514e-02
7.687499999999972999e+01 3.070122788363791044e-02
7.689999999999973568e+01 3.070968559349149252e-02
7.692499999999972715e+01 3.071784912314821925e-02
7.694999999999973284e+01 3.072571864581658332e-02
7.697499999999972431e+01 3.073329435874176327e-02
7.699999999999972999e+01 3.074057648311618110e-02
7.702499999999973568e+01 3.074756526398538664e-02
7.704999999999972715e+01 3.075426097014799520e-02
7.707499999999973284e+01 3.076066389405161458e-02
7.709999999999972431e+01 3.076677435168257563e-02
7.712499999999972999e+01 3.077259268245071192e-02
7.714999999999973568e+01 3.077811924907010444e-02
7.717499999999972715e+01 3.078335443743363681e-02
7.719999999999973284e+01 3.078829865648338715e-02
7.722499999999972431e+01 3.079295233807612456e-02
7.724999999999972999e+01 3.079731593684398999e-02
7.727499999999973568e+01 3.080138993005031994e-02
7.729999999999972715e+01 3.080517481744109859e-02
7.732499999999973284e+01 3.080867112109168110e-02
7.734999999999972431e+01 3.081187938524955136e-02
7.737499999999972999e+01 3.081480017617175757e-02
7.739999999999972147e+01 3.081743408195879164e-02
7.742499999999972715e+01 3.081978171238409364e-02
7.744999999999973284e+01 3.082184369871907373e-02
7.747499999999972431e+01 3.082362069355473050e-02
7.749999999999972999e+01 3.082511337061815543e-02
7.752499999999972147e+01 3.082632242458632071e-02
7.754999999999972715e+01 3.082724857089501336e-02
7.757499999999973284e+01 3.082789254554554187e-02
7.759999999999972431e+01 3.082825510490538878e-02
7.762499999999972999e+01 3.082833702550752744e-02
7.764999999999972147e+01 3.082657115864312347e-02
7.767499999999972715e+01 3.082133824153193355e-02
7.769999999999973284e+01 3.081582113878499757e-02
7.772499999999972431e+01 3.081999561704192384e-02
7.774999999999972999e+01 3.088321188223269037e-02
7.777499999999972147e+01 3.094617859681623312e-02
7.779999999999972715e+01 3.100889347152885681e-02
7.782499999999973284e+01 3.105807965040460056e-02
7.784999999999972431e+01 3.110568986504372996e-02
7.787499999999972999e+01 3.115306579330318071e-02
7.789999999999972147e+01 3.120020528286662417e-02
7.792499999999972715e+01 3.124710619344640838e-02
7.794999999999973284e+01 3.129376639714961245e-02
7.797499999999972431e+01 3.134018377884328910e-02
7.799999999999972999e+01 3.138635623651970380e-02
7.802499999999972147e+01 3.143228168165864561e-02
7.804999999999972715e+01 3.147795803959053257e-02
7.807499999999973284e+01 3.152338324985731743e-02
7.809999999999972431e+01 3.156855526657165872e-02
7.812499999999972999e+01 3.161347205877493294e-02
7.814999999999972147e+01 3.165813161079366472e-02
7.817499999999972715e+01 3.170253192259397251e-02
7.819999999999973284e+01 3.174667101013353698e-02
7.822499999999972431e+01 3.179054690571248704e-02
7.824999999999972999e+01 3.183415765832162125e-02
7.827499999999972147e+01 3.187750133398713215e-02
7.829999999999972715e+01 3.192057601611522633e-02
7.832499999999971863e+01 3.196337980583247029e-02
7.834999999999972431e+01 3.200591082232306234e-02
7.837499999999972999e+01 3.204816720316509132e-02
7.839999999999972147e+01 3.209014710466124437e-02
7.842499999999972715e+01 3.213184870216944516e-02
7.844999999999971863e+01 3.217327019042737213e-02
7.847499999999972431e+01 3.221440978387540843e-02
7.849999999999972999e+01 3.225526571697560213e-02
7.852499999999972147e+01 3.229583624452680296e-02
7.854999999999972715e+01 3.233611964197631583e-02
7.857499999999971863e+01 3.237611420572766158e-02
7.859999999999972431e+01 3.241581825344443113e-02
7.862499999999972999e+01 3.245523012434999022e-02
7.864999999999972147e+01 3.249434817952284033e-02
7.867499999999972715e+01 3.253317080218784407e-02
7.869999999999971863e+01 3.257169639800269051e-02
7.872499999999972431e+01 3.260992339534121709e-02
7.874999999999972999e+01 3.264785024556908499e-02
7.877499999999972147e+01 3.268547542331844136e-02
7.879999999999972715e+01 3.272279742675467812e-02
7.882499999999971863e+01 3.275981477783952017e-02
7.884999999999972431e+01 3.279652602258977673e-02
7.887499999999972999e+01 3.283292973132863335e-02
7.889999999999972147e+01 3.286902449893434192e-02
7.892499999999972715e+01 3.290480894508163168e-02
7.894999999999971863e+01 3.294028171447846431e-02
7.897499999999972431e+01 3.297544147709711299e-02
7.899999999999971578e+01 3.301028692839949596e-02
7.902499999999972147e+01 3.304481678955702856e-02
7.904999999999972715e+01 3.307902980766444512e-02
7.907499999999971863e+01 3.311292475594736218e-02
7.909999999999972431e+01 3.314650043396514395e-02
7.912499999999971578e+01 3.317975566780567709e-02
7.914999999999972147e+01 3.321268931027650251e-02
7.917499999999972715e+01 3.324530024108749565e-02
7.919999999999971863e+01 3.327758736702832870e-02
7.922499999999972431e+01 3.330954962214021514e-02
7.924999999999971578e+01 3.334129425561808274e-02
7.927499999999972147e+01 3.338092855109926760e-02
7.929999999999972715e+01 3.342023628615137243e-02
7.932499999999971863e+01 3.345921617478447158e-02
7.934999999999972431e+01 3.349786695883220228e-02
7.937499999999971578e+01 3.353618740814048177e-02
7.939999999999972147e+01 3.357417632075231778e-02
7.942499999999972715e+01 3.361183252308441033e-02
7.944999999999971863e+01 3.364915487009732115e-02
7.947499999999972431e+01 3.368614224545970343e-02
7.949999999999971578e+01 3.372279356170317793e-02
7.952499999999972147e+01 3.375910776037385763e-02
7.954999999999972715e+01 3.379508381217368601e-02
7.957499999999971863e+01 3.383072071709609246e-02
7.959999999999972431e+01 3.386601750455542348e-02
7.962499999999971578e+01 3.390097323350704794e-02
7.964999999999972147e+01 3.393558699256246647e-02
7.967499999999972715e+01 3.396985790009617034e-02
7.969999999999971863e+01 3.400378510434547141e-02
7.972499999999972431e+01 3.403736778350285874e-02
7.974999999999971578e+01 3.407060514580149274e-02
7.977499999999972147e+01 3.410349642959376038e-02
7.979999999999972715e+01 3.413604090342135106e-02
7.982499999999971863e+01 3.416823786607894875e-02
7.984999999999972431e+01 3.420008664667113785e-02
7.987499999999971578e+01 3.423158660465999703e-02
7.989999999999972147e+01 3.426273712990771797e-02
7.992499999999971294e+01 3.429353764271035609e-02
7.994999999999971863e+01 3.432398759382512821e-02
7.997499999999972431e+01 3.435408646448968872e-02
7.999999999999971578e+01 3.438383376643476541e-02
8.002499999999972147e+01 3.441322904188923865e-02
8.004999999999971294e+01 3.444227186357805975e-02
8.007499999999971863e+01 3.447096183471255737e-02
8.009999999999972431e+01 3.450300726244631688e-02
8.012499999999971578e+01 3.453761791529141867e-02
8.014999999999972147e+01 3.457191058981946147e-02
8.017499999999971294e+01 3.460588364488923624e-02
8.019999999999971863e+01 3.463953546379969217e-02
8.022499999999972431e+01 3.467286445460202732e-02
8.024999999999971578e+01 3.470586905040485420e-02
8.027499999999972147e+01 3.473854770967546579e-02
8.029999999999971294e+01 3.477089891653539766e-02
8.032499999999971863e+01 3.480292118105043214e-02
8.034999999999972431e+01 3.483461303951583543e-02
8.037499999999971578e+01 3.486597305473467662e-02
8.039999999999972147e+01 3.489699981629215686e-02
8.042499999999971294e+01 3.492769194082247231e-02
8.044999999999971863e+01 3.495804807227064631e-02
8.047499999999972431e+01 3.498806688214827626e-02
8.049999999999971578e+01 3.501774706978270230e-02
8.052499999999972147e+01 3.504708736255992413e-02
8.054999999999971294e+01 3.507608651616170303e-02
8.057499999999971863e+01 3.510474331479600946e-02
8.059999999999971010e+01 3.513305657141989335e-02
8.062499999999971578e+01 3.516102512795771240e-02
8.064999999999972147e+01 3.518864785551045760e-02
8.067499999999971294e+01 3.521592365455999268e-02
8.069999999999971863e+01 3.524285145516510565e-02
8.072499999999971010e+01 3.526943021715150256e-02
8.074999999999971578e+01 3.529565893029426582e-02
8.077499999999972147e+01 3.532153661449319998e-02
8.079999999999971294e+01 3.534706231994097503e-02
8.082499999999971863e+01 3.537223512728430302e-02
8.084999999999971010e+01 3.539705414777743336e-02
8.087499999999971578e+01 3.541186894311259409e-02
8.089999999999972147e+01 3.540146578936814725e-02
8.092499999999971294e+01 3.539070345973689691e-02
8.094999999999971863e+01 3.537958210755334787e-02
8.097499999999971010e+01 3.536810191801326858e-02
8.099999999999971578e+01 3.535626310817250456e-02
8.102499999999972147e+01 3.534406592693708354e-02
8.104999999999971294e+01 3.533151065504563926e-02
8.107499999999971863e+01 3.531859760504453549e-02
8.109999999999971010e+01 3.530532712125430267e-02
8.112499999999971578e+01 3.529169957972932981e-02
8.114999999999972147e+01 3.527771538820771713e-02
8.117499999999971294e+01 3.526337498605610493e-02
8.119999999999971863e+01 3.524867884420406633e-02
8.122499999999971010e+01 3.523362746507205379e-02
8.124999999999971578e+01 3.521822138249144224e-02
8.127499999999972147e+01 3.520246116161682148e-02
8.129999999999971294e+01 3.518634739883030882e-02
8.132499999999971863e+01 3.516988072163834689e-02
8.134999999999971010e+01 3.515306178856052177e-02
8.137499999999971578e+01 3.513589128901219161e-02
8.139999999999972147e+01 3.511836994317733829e-02
8.142499999999971294e+01 3.510049850187617337e-02
8.144999999999971863e+01 3.508227774642352220e-02
8.147499999999971010e+01 3.506370848848091443e-02
8.149999999999971578e+01 3.504479156990138178e-02
8.152499999999970726e+01 3.502552786256606099e-02
8.154999999999971294e+01 3.500591826821479458e-02
8.157499999999971863e+01 3.498596371826887680e-02
8.159999999999971010e+01 3.496566517364710358e-02
8.162499999999971578e+01 3.494502362457459210e-02
8.164999999999970726e+01 3.492404009038549417e-02
8.167499999999971294e+01 3.490271561931741068e-02
8.169999999999971863e+01 3.488105128830096269e-02
8.172499999999971010e+01 3.485904820274154936e-02
8.174999999999971578e+01 3.483670749629475677e-02
8.177499999999970726e+01 3.481403033063614622e-02
8.179999999999971294e+01 3.479101789522359711e-02
8.182499999999971863e+01 3.476767140705379344e-02
8.184999999999971010e+01 3.474399211041384605e-02
8.187499999999971578e+01 3.471998127662471317e-02
8.189999999999970726e+01 3.469564020378064495e-02
8.192499999999971294e+01 3.467097021648197358e-02
8.194999999999971863e+01 3.464597266556228988e-02
8.197499999999971010e+01 3.462064892781050590e-02
8.199999999999971578e+01 3.459500040568685292e-02
8.202499999999970726e+01 3.456902852703431367e-02
8.204999999999971294e+01 3.454273474478417039e-02
8.207499999999971863e+01 3.451612053665731317e-02
8.209999999999971010e+01 3.448918740485967804e-02
8.212499999999971578e+01 3.446193687577354947e-02
8.214999999999970726e+01 3.443437049964439417e-02
8.217499999999971294e+01 3.440648985026265733e-02
8.219999999999970441e+01 3.437829652464047259e-02
8.222499999999971010e+01 3.434979214268675529e-02
8.224999999999971578e+01 3.432097834687449639e-02
8.227499999999970726e+01 3.429185680190761920e-02
8.229999999999971294e+01 3.426242919438065443e-02
8.232499999999970441e+01 3.423269723243795026e-02
8.234999999999971010e+01 3.420266264542674156e-02
8.237499999999971578e+01 3.417232718354810267e-02
8.239999999999970726e+01 3.414169261750425038e-02
8.242499999999971294e+01 3.411076073814264809e-02
8.244999999999970441e+01 3.407953335609775064e-02
8.247499999999971010e+01 3.404801230142846802e-02
8.249999999999971578e+01 3.401475437391238144e-02
8.252499999999970726e+01 3.398023006253301365e-02
8.254999999999971294e+01 3.394538923859691942e-02
8.257499999999970441e+01 3.388565187501756809e-02
8.259999999999971010e+01 3.384784454643819523e-02
8.262499999999971578e+01 3.382656072959173976e-02
8.264999999999970726e+01 3.380492177714252561e-02
8.267499999999971294e+01 3.378242142712823554e-02
8.269999999999970441e+01 3.376381458090205179e-02
8.272499999999971010e+01 3.374521498000240122e-02
8.274999999999971578e+01 3.372626228062423209e-02
8.277499999999970726e+01 3.370695583581338056e-02
8.279999999999971294e+01 3.368729502698491335e-02
8.282499999999970441e+01 3.366727926419021966e-02
8.284999999999971010e+01 3.364690798637952340e-02
8.287499999999971578e+01 3.362618066165792841e-02
8.289999999999970726e+01 3.360509678753644675e-02
8.292499999999971294e+01 3.358365589117738581e-02
8.294999999999970441e+01 3.356185752963354585e-02
8.297499999999971010e+01 3.353970129008104761e-02
8.299999999999971578e+01 3.351718679004717788e-02
8.302499999999970726e+01 3.349431367763085893e-02
8.304999999999971294e+01 3.347108163171689382e-02
8.307499999999970441e+01 3.344749036218477856e-02
8.309999999999971010e+01 3.342353961010906260e-02
8.312499999999970157e+01 3.339922914795445674e-02
8.314999999999970726e+01 3.337455877976375218e-02
8.317499999999971294e+01 3.334952834133734362e-02
8.319999999999970441e+01 3.332413770040881795e-02
8.322499999999971010e+01 3.329838675680938526e-02
8.324999999999970157e+01 3.327227544262843784e-02
8.327499999999970726e+01 3.324580372236430464e-02
8.329999999999971294e+01 3.321897159306896191e-02
8.332499999999970441e+01 3.319177908448433384e-02
8.334999999999971010e+01 3.316422625917136990e-02
8.337499999999970157e+01 3.313631321263069834e-02
8.339999999999970726e+01 3.310804007341625749e-02
8.342499999999971294e+01 3.307940700324046163e-02
8.344999999999970441e+01 3.305041419707102635e-02
8.347499999999971010e+01 3.302106188322025127e-02
8.349999999999970157e+01 3.299135032342608020e-02
8.352499999999970726e+01 3.296127981292446690e-02
8.354999999999971294e+01 3.293085068051343489e-02
8.357499999999970441e+01 3.290006328860943519e-02
8.359999999999971010e+01 3.286891803329456546e-02
8.362499999999970157e+01 3.283741534435543480e-02
8.364999999999970726e+01 3.280555568531355604e-02
8.367499999999971294e+01 3.277333955344733513e-02
8.369999999999970441e+01 3.274076747980518565e-02
8.372499999999971010e+01 3.270784002921009459e-02
8.374999999999970157e+01 3.267455780025470963e-02
8.377499999999970726e+01 3.264092142528960544e-02
8.379999999999969873e+01 3.260693157040098905e-02
8.382499999999970441e+01 3.257258893537953032e-02
8.384999999999971010e+01 3.253789425368266985e-02
8.387499999999970157e+01 3.250284829238540146e-02
8.389999999999970726e+01 3.246745185212369239e-02
8.392499999999969873e+01 3.243170576702885527e-02
8.394999999999970441e+01 3.239561090465321869e-02
8.397499999999971010e+01 3.235916816588672862e-02
8.399999999999970157e+01 3.232237848486479992e-02
8.402499999999970726e+01 3.228524282886797298e-02
8.404999999999969873e+01 3.224776219821163387e-02
8.407499999999970441e+01 3.220993762612837930e-02
8.409999999999971010e+01 3.217177017864061850e-02
8.412499999999970157e+01 3.213326095442529257e-02
8.414999999999970726e+01 3.209441108466899728e-02
8.417499999999969873e+01 3.205522173291624338e-02
8.419999999999970441e+01 3.201569409490670481e-02
8.422499999999971010e+01 3.197582939840689503e-02
8.424999999999970157e+01 3.193562890303031782e-02
8.427499999999970726e+01 3.189509390005219880e-02
8.429999999999969873e+01 3.185422571221390581e-02
8.432499999999970441e+01 3.180097953552529777e-02
8.434999999999971010e+01 3.173752694478945702e-02
8.437499999999970157e+01 3.167372445653023755e-02
8.439999999999970726e+01 3.160957396891668492e-02
8.442499999999969873e+01 3.154507741413928312e-02
8.444999999999970441e+01 3.148023675814018429e-02
8.447499999999971010e+01 3.141505400033433454e-02
8.449999999999970157e+01 3.134953117332239109e-02
8.452499999999970726e+01 3.128367034259372376e-02
8.454999999999969873e+01 3.121747360622090239e-02
8.457499999999970441e+01 3.115094309454627744e-02
8.459999999999971010e+01 3.108408096985840197e-02
8.462499999999970157e+01 3.101688942606149746e-02
8.464999999999970726e+01 3.094937068833534047e-02
8.467499999999969873e+01 3.088152701278769341e-02
8.469999999999970441e+01 3.081336068609823522e-02
8.472499999999969589e+01 3.074487402515475865e-02
8.474999999999970157e+01 3.067606937668074241e-02
8.477499999999970726e+01 3.060694911685671663e-02
8.479999999999969873e+01 3.053751565093243761e-02
8.482499999999970441e+01 3.046777141283249155e-02
8.484999999999969589e+01 3.039771886475476845e-02
8.487499999999970157e+01 3.032736049676099804e-02
8.489999999999970726e+01 3.025669882636133554e-02
8.492499999999969873e+01 3.018573639809154704e-02
8.494999999999970441e+01 3.011447578308345391e-02
8.497499999999969589e+01 3.004291957862953444e-02
8.499999999999970157e+01 2.997107040774016004e-02
8.502499999999970726e+01 2.989893091869648412e-02
8.504999999999969873e+01 2.982650378459548307e-02
8.507499999999970441e+01 2.975379170289000827e-02
8.509999999999969589e+01 2.968079739492383157e-02
8.512499999999970157e+01 2.960752360546052217e-02
8.514999999999970726e+01 2.953397310220748362e-02
8.517499999999969873e+01 2.946014867533469292e-02
8.519999999999970441e+01 2.938605313698879062e-02
8.522499999999969589e+01 2.931168932080306308e-02
8.524999999999970157e+01 2.923706008140174867e-02
8.527499999999970726e+01 2.926905710519768153e-02
8.529999999999969873e+01 2.930873725045060260e-02
8.532499999999970441e+01 2.934813241602968192e-02
8.534999999999969589e+01 2.938724073452042909e-02
8.537499999999970157e+01 2.942606036188723934e-02
8.539999999999969305e+01 2.946458947784100918e-02
8.542499999999969873e+01 2.950282628620293571e-02
8.544999999999970441e+01 2.954076901526254961e-02
8.547499999999969589e+01 2.957841591813052673e-02
8.549999999999970157e+01 2.961576527308602477e-02
8.552499999999969305e+01 2.965281538391782712e-02
8.554999999999969873e+01 2.968956458026063283e-02
8.557499999999970441e+01 2.972601121792435228e-02
8.559999999999969589e+01 2.976215367921776142e-02
8.562499999999970157e+01 2.979799037326602215e-02
8.564999999999969305e+01 2.983351973632146492e-02
8.567499999999969873e+01 2.986874023206789394e-02
8.569999999999970441e+01 2.990365035191843573e-02
8.572499999999969589e+01 2.993824861530633083e-02
8.574999999999970157e+01 2.997253356996928964e-02
8.577499999999969305e+01 3.000650379222557021e-02
8.579999999999969873e+01 3.004015788724482758e-02
8.582499999999970441e+01 3.007349448930947064e-02
8.584999999999969589e+01 3.010651226207044368e-02
8.587499999999970157e+01 3.013920989879453893e-02
8.589999999999969305e+01 3.017158612260450318e-02
8.592499999999969873e+01 3.020363968671066490e-02
8.594999999999970441e+01 3.023536937463647614e-02
8.597499999999969589e+01 3.026677400043364941e-02
8.599999999999970157e+01 3.029785240889149023e-02
8.602499999999969305e+01 3.032860347573724732e-02
8.604999999999969873e+01 3.035902610782816730e-02
8.607499999999970441e+01 3.038911924333560777e-02
8.609999999999969589e+01 3.041888185192069202e-02
8.612499999999970157e+01 3.044831293490154328e-02
8.614999999999969305e+01 3.048317624415967930e-02
8.617499999999969873e+01 3.054784897328154461e-02
8.619999999999970441e+01 3.061221026566748535e-02
8.622499999999969589e+01 3.067625770401479629e-02
8.624999999999970157e+01 3.073998889934378975e-02
8.627499999999969305e+01 3.080340149141379963e-02
8.629999999999969873e+01 3.086649314913421024e-02
8.632499999999969020e+01 3.092926157096610729e-02
8.634999999999969589e+01 3.099170448531797864e-02
8.637499999999970157e+01 3.105381965093294630e-02
8.639999999999969305e+01 3.111560485726808101e-02
8.642499999999969873e+01 3.117705792486649002e-02
8.644999999999969020e+01 3.123817670572028721e-02
8.647499999999969589e+01 3.129895908362611417e-02
8.649999999999970157e+01 3.135940297453177622e-02
8.652499999999969305e+01 3.141950632687409012e-02
8.654999999999969873e+01 3.147926712190917548e-02
8.657499999999969020e+01 3.153868337403226141e-02
8.659999999999969589e+01 3.159775313109044331e-02
8.662499999999970157e+01 3.165647447468468434e-02
8.664999999999969305e+01 3.171484552046385103e-02
8.667499999999969873e+01 3.177286441840890957e-02
8.669999999999969020e+01 3.183052935310817788e-02
8.672499999999969589e+01 3.188783854402273132e-02
8.674999999999970157e+01 3.194479024574210790e-02
8.677499999999969305e+01 3.200138274823115941e-02
8.679999999999969873e+01 3.205761437706708405e-02
8.682499999999969020e+01 3.211348349366522498e-02
8.684999999999969589e+01 3.216898849549745809e-02
8.687499999999970157e+01 3.222412781629804823e-02
8.689999999999969305e+01 3.227889992626183785e-02
8.692499999999969873e+01 3.233330333223134734e-02
8.694999999999969020e+01 3.238733657787284947e-02
8.697499999999969589e+01 3.244099824384453351e-02
8.699999999999968736e+01 3.249428694795272743e-02
8.702499999999969305e+01 3.254720134529844044e-02
8.704999999999969873e+01 3.259974012841390656e-02
8.707499999999969020e+01 3.265190202738875447e-02
8.709999999999969589e+01 3.270368580998603281e-02
8.712499999999968736e+01 3.275509028174734827e-02
8.714999999999969305e+01 3.280611428608891378e-02
8.717499999999969873e+01 3.285675670438596013e-02
8.719999999999969020e+01 3.290701645604812015e-02
8.722499999999969589e+01 3.295689249858348158e-02
8.724999999999968736e+01 3.300638382765368889e-02
8.727499999999969305e+01 3.305548947711690194e-02
8.729999999999969873e+01 3.310420851906283740e-02
8.732499999999969020e+01 3.315254006383586832e-02
8.734999999999969589e+01 3.320048326004899214e-02
8.737499999999968736e+01 3.324803729458677970e-02
8.739999999999969305e+01 3.329520139259985884e-02
8.742499999999969873e+01 3.334197481748778225e-02
8.744999999999969020e+01 3.338835687087245152e-02
8.747499999999969589e+01 3.343434689256253450e-02
8.749999999999968736e+01 3.347994426050683592e-02
8.752499999999969305e+01 3.352514839073855724e-02
8.754999999999969873e+01 3.356995873731032087e-02
8.757499999999969020e+01 3.361437479221847380e-02
8.759999999999969589e+01 3.365839608531873139e-02
8.762499999999968736e+01 3.370202218423287710e-02
8.764999999999969305e+01 3.374525269424458185e-02
8.767499999999969873e+01 3.378808725818761849e-02
8.769999999999969020e+01 3.383052555632390379e-02
8.772499999999969589e+01 3.387256730621321377e-02
8.774999999999968736e+01 3.391421226257348293e-02
8.777499999999969305e+01 3.395546021713259643e-02
8.779999999999969873e+01 3.399631099847160581e-02
8.782499999999969020e+01 3.403676447185896570e-02
8.784999999999969589e+01 3.407682053907665903e-02
8.787499999999968736e+01 3.411647913823814132e-02
8.789999999999969305e+01 3.415574024359782634e-02
8.792499999999968452e+01 3.419460386535253665e-02
8.794999999999969020e+01 3.423307004943521026e-02
8.797499999999969589e+01 3.427113887730082881e-02
8.799999999999968736e+01 3.431358975737016509e-02
8.802499999999969305e+01 3.436192284618968390e-02
8.804999999999968452e+01 3.440985859406108655e-02
8.807499999999969020e+01 3.445942073855869092e-02
8.809999999999969589e+01 3.452093749027350389e-02
8.812499999999968736e+01 3.462658579384882140e-02
8.814999999999969305e+01 3.473197454995287370e-02
8.817499999999968452e+01 3.483709954514539048e-02
8.819999999999969020e+01 3.494295922601129561e-02
8.822499999999969589e+01 3.506528354491909860e-02
8.824999999999968736e+01 3.518749832403277045e-02
8.827499999999969305e+01 3.530950501299191802e-02
8.829999999999968452e+01 3.543129872625748467e-02
8.832499999999969020e+01 3.555287457940397439e-02
8.834999999999969589e+01 3.567422768991117266e-02
8.837499999999968736e+01 3.579535317796329885e-02
8.839999999999969305e+01 3.591624616725114932e-02
8.842499999999968452e+01 3.603690178577823033e-02
8.844999999999969020e+01 3.615731516667057555e-02
8.847499999999969589e+01 3.627748144899095584e-02
8.849999999999968736e+01 3.639739577855396341e-02
8.852499999999969305e+01 3.651705330874708416e-02
8.854999999999968452e+01 3.663644920135129129e-02
8.857499999999969020e+01 3.675557862736624631e-02
8.859999999999968168e+01 3.687443676783559027e-02
8.862499999999968736e+01 3.699301881467512848e-02
8.864999999999969305e+01 3.711131997150289574e-02
8.867499999999968452e+01 3.722933545446774350e-02
8.869999999999969020e+01 3.734706049308186837e-02
8.872499999999968168e+01 3.746449033105183485e-02
8.874999999999968736e+01 3.758162022710995892e-02
8.877499999999969305e+01 3.769844545584590673e-02
8.879999999999968452e+01 3.781496130853768955e-02
8.882499999999969020e+01 3.793116309398220087e-02
8.884999999999968168e+01 3.804704613932338025e-02
8.887499999999968736e+01 3.816260579088068955e-02
8.889999999999969305e+01 3.827783741497413350e-02
8.892499999999968452e+01 3.839273639874818400e-02
8.894999999999969020e+01 3.850729815099356024e-02
8.897499999999968168e+01 3.862151810296474835e-02
8.899999999999968736e+01 3.873539170919650110e-02
8.902499999999969305e+01 3.884891444831498064e-02
8.904999999999968452e+01 3.896208182384707647e-02
8.907499999999969020e+01 3.907488936502328397e-02
8.909999999999968168e+01 3.918733262757894548e-02
8.912499999999968736e+01 3.929940719454914216e-02
8.914999999999969305e+01 3.941110867705823612e-02
8.917499999999968452e+01 3.952243271510566536e-02
8.919999999999969020e+01 3.963337497834445305e-02
8.922499999999968168e+01 3.974393116685490113e-02
8.924999999999968736e+01 3.985409701191207354e-02
8.927499999999969305e+01 3.996386827674470316e-02
8.929999999999968452e+01 4.007324075729032375e-02
8.932499999999969020e+01 4.018221028294031300e-02
8.934999999999968168e+01 4.029077271727964094e-02
8.937499999999968736e+01 4.039892395881731352e-02
8.939999999999969305e+01 4.050665994170926654e-02
8.942499999999968452e+01 4.061397663647289824e-02
8.944999999999969020e+01 4.072087005069273402e-02
8.947499999999968168e+01 4.082733622971743831e-02
8.949999999999968736e+01 4.093337125734742427e-02
8.952499999999967883e+01 4.103897125651169431e-02
8.954999999999968452e+01 4.114413238993790828e-02
8.957499999999969020e+01 4.124885086080870567e-02
8.959999999999968168e+01 4.135312291341063790e-02
8.962499999999968736e+01 4.145694483376993061e-02
8.964999999999967883e+01 4.156031295028062011e-02
8.967499999999968452e+01 4.166322363431793768e-02
8.969999999999969020e+01 4.176567330084302032e-02
8.972499999999968168e+01 4.186765840899508984e-02
8.974999999999968736e+01 4.196917546267163457e-02
8.977499999999967883e+01 4.207022101109644113e-02
8.979999999999968452e+01 4.217079164937663494e-02
8.982499999999969020e+01 4.227088401904526699e-02
8.984999999999968168e+01 4.237049480859310380e-02
8.987499999999968736e+01 4.246962075398637987e-02
8.989999999999967883e+01 4.256825863917154673e-02
8.992499999999968452e+01 4.266640529656755970e-02
8.994999999999969020e+01 4.276405760754421748e-02
8.997499999999968168e+01 4.286121250288661005e-02
8.999999999999968736e+01 4.295786696324612602e-02
9.002499999999967883e+01 4.305401801957809554e-02
9.004999999999968452e+01 4.314966275356458408e-02
9.007499999999969020e+01 4.324180126197345320e-02
9.009999999999968168e+01 4.332629913310388076e-02
9.012499999999968736e+01 4.341033678756123920e-02
9.014999999999967883e+01 4.349391112298076068e-02
9.017499999999968452e+01 4.357701908044752520e-02
9.019999999999967599e+01 4.365965764502495461e-02
9.022499999999968168e+01 4.374182384627102460e-02
9.024999999999968736e+01 4.382351475874231989e-02
9.027499999999967883e+01 4.390472750248756301e-02
9.029999999999968452e+01 4.398545924352809805e-02
9.032499999999967599e+01 4.406570719432605088e-02
9.034999999999968168e+01 4.414546861424015201e-02
9.037499999999968736e+01 4.422474080996881968e-02
9.039999999999967883e+01 4.430352113598065578e-02
9.042499999999968452e+01 4.438180699493227133e-02
9.044999999999967599e+01 4.445959583807064519e-02
9.047499999999968168e+01 4.453688516562646221e-02
9.049999999999968736e+01 4.461367252718998616e-02
9.052499999999967883e+01 4.468995552207476879e-02
9.054999999999968452e+01 4.476573179966916727e-02
9.057499999999967599e+01 4.484099905977100009e-02
9.059999999999968168e+01 4.491575505291139220e-02
9.062499999999968736e+01 4.498999758066172389e-02
9.064999999999967883e+01 4.506372449592951218e-02
9.067499999999968452e+01 4.513693370323728499e-02
9.069999999999967599e+01 4.520962315898825745e-02
9.072499999999968168e+01 4.528179087171874118e-02
9.074999999999968736e+01 4.535343490233318536e-02
9.077499999999967883e+01 4.542455336432876800e-02
9.079999999999968452e+01 4.549514442400200837e-02
9.082499999999967599e+01 4.556520630064148786e-02
9.084999999999968168e+01 4.563473726670858044e-02
9.087499999999968736e+01 4.570373564799888599e-02
9.089999999999967883e+01 4.577219982379333169e-02
9.092499999999968452e+01 4.584012822699253670e-02
9.094999999999967599e+01 4.590751934423609876e-02
9.097499999999968168e+01 4.597437171600864819e-02
9.099999999999968736e+01 4.604068393673014375e-02
9.102499999999967883e+01 4.610645465483189515e-02
9.104999999999968452e+01 4.617168257281781263e-02
9.107499999999967599e+01 4.623636644731163314e-02
9.109999999999968168e+01 4.630050508908832574e-02
9.112499999999967315e+01 4.636409736309304863e-02
9.114999999999967883e+01 4.642826063987784413e-02
9.117499999999968452e+01 4.649552534546769894e-02
9.119999999999967599e+01 4.656232471416187763e-02
9.122499999999968168e+01 4.662865572395739899e-02
9.124999999999967315e+01 4.669451539244409699e-02
9.127499999999967883e+01 4.675990077739363565e-02
9.129999999999968452e+01 4.682480897733436176e-02
9.132499999999967599e+01 4.688923713212149458e-02
9.134999999999968168e+01 4.695318242349370841e-02
9.137499999999967315e+01 4.701664207562281095e-02
9.139999999999967883e+01 4.707961335565234023e-02
9.142499999999968452e+01 4.714209357422342178e-02
9.144999999999967599e+01 4.720408008599614319e-02
9.147499999999968168e+01 4.726557029015245742e-02
9.149999999999967315e+01 4.732656163089454110e-02
9.152499999999967883e+01 4.738705159792767213e-02
9.154999999999968452e+01 4.744703772693491944e-02
9.157499999999967599e+01 4.750651760003715696e-02
9.159999999999968168e+01 4.756548884624373086e-02
9.162499999999967315e+01 4.762394914188917278e-02
9.164999999999967883e+01 4.768189621105955317e-02
9.167499999999968452e+01 4.773932782600515123e-02
9.169999999999967599e+01 4.779624180754052376e-02
9.172499999999968168e+01 4.785263602543337463e-02
9.174999999999967315e+01 4.790850839877812406e-02
9.177499999999967883e+01 4.796385689635855598e-02
9.179999999999967031e+01 4.801867953699635871e-02
9.182499999999967599e+01 4.807297438988666904e-02
9.184999999999968168e+01 4.812673957491951648e-02
9.187499999999967315e+01 4.817997326298823629e-02
9.189999999999967883e+01 4.823267367628460145e-02
9.192499999999967031e+01 4.828483908857877926e-02
9.194999999999967599e+01 4.833646782548719351e-02
9.197499999999968168e+01 4.838755826472399685e-02
9.199999999999967315e+01 4.843810883634164233e-02
9.202499999999967883e+01 4.848811802295397572e-02
9.204999999999967031e+01 4.853758435994727505e-02
9.207499999999967599e+01 4.858650643567584415e-02
9.209999999999968168e+01 4.863488289164418638e-02
9.212499999999967315e+01 4.868271242267343396e-02
9.214999999999967883e+01 4.872999377705467677e-02
9.217499999999967031e+01 4.874023547684561836e-02
9.219999999999967599e+01 4.872451505740892780e-02
9.222499999999968168e+01 4.870825600469652628e-02
9.224999999999967315e+01 4.869145843483543845e-02
9.227499999999967883e+01 4.867412251535196965e-02
9.229999999999967031e+01 4.865624846520849589e-02
9.232499999999967599e+01 4.863783655482866591e-02
9.234999999999968168e+01 4.861888710610927367e-02
9.237499999999967315e+01 4.859940049241637944e-02
9.239999999999967883e+01 4.857937713856982920e-02
9.242499999999967031e+01 4.855881752081196712e-02
9.244999999999967599e+01 4.853772216676521811e-02
9.247499999999968168e+01 4.851609165537358603e-02
9.249999999999967315e+01 4.849392661683157857e-02
9.252499999999967883e+01 4.847122773249867150e-02
9.254999999999967031e+01 4.844799573480160909e-02
9.257499999999967599e+01 4.842423140712157070e-02
9.259999999999968168e+01 4.839993558366804949e-02
9.262499999999967315e+01 4.837510914933992878e-02
9.264999999999967883e+01 4.834975303957154968e-02
9.267499999999967031e+01 4.832386824016801641e-02
9.269999999999967599e+01 4.829745578712398707e-02
9.272499999999966747e+01 4.827051676643073080e-02
9.274999999999967315e+01 4.824305231387043813e-02
9.277499999999967883e+01 4.821506361479710456e-02
9.279999999999967031e+01 4.818655190390348092e-02
9.282499999999967599e+01 4.815751846497576261e-02
9.284999999999966747e+01 4.812796463063570562e-02
9.287499999999967315e+01 4.809789178207068278e-02
9.289999999999967883e+01 4.806730134874851595e-02
9.292499999999967031e+01 4.803619480812330172e-02
9.294999999999967599e+01 4.800457368532617258e-02
9.297499999999966747e+01 4.797243955284612865e-02
9.299999999999967315e+01 4.793979403019691526e-02
9.302499999999967883e+01 4.790663878357304811e-02
9.304999999999967031e+01 4.787297552549368840e-02
9.307499999999967599e+01 4.783880601443636638e-02
9.309999999999966747e+01 4.780413205445663977e-02
9.312499999999967315e+01 4.776895549479949488e-02
9.314999999999967883e+01 4.773327822949768873e-02
9.317499999999967031e+01 4.769710219695953018e-02
9.319999999999967599e+01 4.766042937954764053e-02
9.322499999999966747e+01 4.762326180314543911e-02
9.324999999999967315e+01 4.758560153671288762e-02
9.327499999999967883e+01 4.754745069183614198e-02
9.329999999999967031e+01 4.750881142226107828e-02
9.332499999999967599e+01 4.746968592342369619e-02
9.334999999999966747e+01 4.743007643196622131e-02
9.337499999999967315e+01 4.738998522524692780e-02
9.339999999999966462e+01 4.734941462083957359e-02
9.342499999999967031e+01 4.730836697602432139e-02
9.344999999999967599e+01 4.726684468727111038e-02
9.347499999999966747e+01 4.722485018971353532e-02
9.349999999999967315e+01 4.718238595661496809e-02
9.352499999999966462e+01 4.713945449882835786e-02
9.354999999999967031e+01 4.709605836424553271e-02
9.357499999999967599e+01 4.705220013724260159e-02
9.359999999999966747e+01 4.700788243811586387e-02
9.362499999999967315e+01 4.696310792251162658e-02
9.364999999999966462e+01 4.691787928085010967e-02
9.367499999999967031e+01 4.687219923774237768e-02
9.369999999999967599e+01 4.682607055140124153e-02
9.372499999999966747e+01 4.677949601304725452e-02
9.374999999999967315e+01 4.673247844630683961e-02
9.377499999999966462e+01 4.668502070660945913e-02
9.379999999999967031e+01 4.663712568057448715e-02
9.382499999999967599e+01 4.658879628539779744e-02
9.384999999999966747e+01 4.654003546823155119e-02
9.387499999999967315e+01 4.649084620555967579e-02
9.389999999999966462e+01 4.644123150257133820e-02
9.392499999999967031e+01 4.639119439252834681e-02
9.394999999999967599e+01 4.634073793613031900e-02
9.397499999999966747e+01 4.628986522087712857e-02
9.399999999999967315e+01 4.623857936042709976e-02
9.402499999999966462e+01 4.618688349395361908e-02
9.404999999999967031e+01 4.613478078549913125e-02
9.407499999999967599e+01 4.608227442332714363e-02
9.409999999999966747e+01 4.602936761927096943e-02
9.412499999999967315e+01 4.597606360808312309e-02
9.414999999999966462e+01 4.592236564678138511e-02
9.417499999999967031e+01 4.586827701399563695e-02
9.419999999999967599e+01 4.581380100931112254e-02
9.422499999999966747e+01 4.575894095261365951e-02
9.424999999999967315e+01 4.570370018343356683e-02
9.427499999999966462e+01 4.564808206028874576e-02
9.429999999999967031e+01 4.561927876934678688e-02
9.432499999999966178e+01 4.559685480509401145e-02
9.434999999999966747e+01 4.557398322314921979e-02
9.437499999999967315e+01 4.557156114870811875e-02
9.439999999999966462e+01 4.557845405533497013e-02
9.442499999999967031e+01 4.561464989428248851e-02
9.444999999999966178e+01 4.565042740436192625e-02
9.447499999999966747e+01 4.568578428474371483e-02
9.449999999999967315e+01 4.572071826459247340e-02
9.452499999999966462e+01 4.574168398447899658e-02
9.454999999999967031e+01 4.573749717634983253e-02
9.457499999999966178e+01 4.573285356704759330e-02
9.459999999999966747e+01 4.572775169955722169e-02
9.462499999999967315e+01 4.572219015084484639e-02
9.464999999999966462e+01 4.571616753227838309e-02
9.467499999999967031e+01 4.570968249004016271e-02
9.469999999999966178e+01 4.570273370553620124e-02
9.472499999999966747e+01 4.569531989579781600e-02
9.474999999999967315e+01 4.568743981387775321e-02
9.477499999999966462e+01 4.567909224923873135e-02
9.479999999999967031e+01 4.567027602813680809e-02
9.482499999999966178e+01 4.566099001399676754e-02
9.484999999999966747e+01 4.565123310778031185e-02
9.487499999999967315e+01 4.564100424834816733e-02
9.489999999999966462e+01 4.563030241281380156e-02
9.492499999999967031e+01 4.561912661688954929e-02
9.494999999999966178e+01 4.560747591522596595e-02
9.497499999999966747e+01 4.559534940174050227e-02
9.499999999999965894e+01 4.558274620994307025e-02
9.502499999999966462e+01 4.556966551324773129e-02
9.504999999999967031e+01 4.555610652527958271e-02
9.507499999999966178e+01 4.554206850017131214e-02
9.509999999999966747e+01 4.552755073285259108e-02
9.512499999999965894e+01 4.551255255932850491e-02
9.514999999999966462e+01 4.549707335695032245e-02
9.517499999999967031e+01 4.548111254467661346e-02
9.519999999999966178e+01 4.546466958332496394e-02
9.522499999999966747e+01 4.544774397581417130e-02
9.524999999999965894e+01 4.543033526739664180e-02
9.527499999999966462e+01 4.541244304588192005e-02
9.529999999999967031e+01 4.539406694184876939e-02
9.532499999999966178e+01 4.537520662884763495e-02
9.534999999999966747e+01 4.535586182359457180e-02
9.537499999999965894e+01 4.533603228615269709e-02
9.539999999999966462e+01 4.531571782010371946e-02
9.542499999999967031e+01 4.529491827271150961e-02
9.544999999999966178e+01 4.527363353506980853e-02
9.547499999999966747e+01 4.525186354224530749e-02
9.549999999999965894e+01 4.522960827340512940e-02
9.552499999999966462e+01 4.520686775193643453e-02
9.554999999999967031e+01 4.518364204555332803e-02
9.557499999999966178e+01 4.515993126639309546e-02
9.559999999999966747e+01 4.513573557110320961e-02
9.562499999999965894e+01 4.511105516091308554e-02
9.564999999999966462e+01 4.508589028169920909e-02
9.567499999999967031e+01 4.506024122403567284e-02
9.569999999999966178e+01 4.503410832323474083e-02
9.572499999999966747e+01 4.500749195937558261e-02
9.574999999999965894e+01 4.498039255732334818e-02
9.577499999999966462e+01 4.495281058673231134e-02
9.579999999999967031e+01 4.492474656204295536e-02
9.582499999999966178e+01 4.489620104246434817e-02
9.584999999999966747e+01 4.486717463194517946e-02
9.587499999999965894e+01 4.483766797913425750e-02
9.589999999999966462e+01 4.480768177732913360e-02
9.592499999999965610e+01 4.477721676441257653e-02
9.594999999999966178e+01 4.474627372277800719e-02
9.597499999999966747e+01 4.471485347924385872e-02
9.599999999999965894e+01 4.468295690495613370e-02
9.602499999999966462e+01 4.465058491527820056e-02
9.604999999999965610e+01 4.461773846967077156e-02
9.607499999999966178e+01 4.458441857156132671e-02
9.609999999999966747e+01 4.455062626819869531e-02
9.612499999999965894e+01 4.451636265050014363e-02
9.614999999999966462e+01 4.448162885288410584e-02
9.617499999999965610e+01 4.444642605309429700e-02
9.619999999999966178e+01 4.441075547201153717e-02
9.622499999999966747e+01 4.437461837345291205e-02
9.624999999999965894e+01 4.433801606396368250e-02
9.627499999999966462e+01 4.430094989259405341e-02
9.629999999999965610e+01 4.426342125066912159e-02
9.632499999999966178e+01 4.422543157154455035e-02
9.634999999999966747e+01 4.418698233035402850e-02
9.637499999999965894e+01 4.414807504374528707e-02
9.639999999999966462e+01 4.410871126960613092e-02
9.642499999999965610e+01 4.406889260677884085e-02
9.644999999999966178e+01 4.402862069476642937e-02
9.647499999999966747e+01 4.398789721342712122e-02
9.649999999999965894e+01 4.394672388265993823e-02
9.652499999999966462e+01 4.390510246208020884e-02
9.654999999999965610e+01 4.386303475068426688e-02
9.657499999999966178e+01 4.382052258650754456e-02
9.659999999999965326e+01 4.377756784626989084e-02
9.662499999999965894e+01 4.373417244501349305e-02
9.664999999999966462e+01 4.369033833573169462e-02
9.667499999999965610e+01 4.362296025813618833e-02
9.669999999999966178e+01 4.353742641502940380e-02
9.672499999999965326e+01 4.345140957682429306e-02
9.674999999999965894e+01 4.336491217583546970e-02
9.677499999999966462e+01 4.327793668963361012e-02
9.679999999999965610e+01 4.319048564071961693e-02
9.682499999999966178e+01 4.310256159618709726e-02
9.684999999999965326e+01 4.301416716737319762e-02
9.687499999999965894e+01 4.292530500949741368e-02
9.689999999999966462e+01 4.283597782128951287e-02
9.692499999999965610e+01 4.274618834460582051e-02
9.694999999999966178e+01 4.265593936403500042e-02
9.697499999999965326e+01 4.256523370649165083e-02
9.699999999999965894e+01 4.247407424080026916e-02
9.702499999999966462e+01 4.238246387726696957e-02
9.704999999999965610e+01 4.229040556724305427e-02
9.707499999999966178e+01 4.219790230267463776e-02
9.709999999999965326e+01 4.210495711564565813e-02
9.712499999999965894e+01 4.201157307790744783e-02
9.714999999999966462e+01 4.191775330040198311e-02
9.717499999999965610e+01 4.182350093277115155e-02
9.719999999999966178e+01 4.172881916286007298e-02
9.722499999999965326e+01 4.163371121620876303e-02
9.724999999999965894e+01 4.153818035553656640e-02
9.727499999999966462e+01 4.144222988021440540e-02
9.729999999999965610e+01 4.134586312573201167e-02
9.732499999999966178e+01 4.124908346315400709e-02
9.734999999999965326e+01 4.115189429856758868e-02
9.737499999999965894e+01 4.105429907252398231e-02
9.739999999999966462e+01 4.095630125946941175e-02
9.742499999999965610e+01 4.085790436717087748e-02
9.744999999999966178e+01 4.075911193613068056e-02
9.747499999999965326e+01 4.065992753899848322e-02
9.749999999999965894e+01 4.056035477997218391e-02
9.752499999999965041e+01 4.046039729419371317e-02
9.754999999999965610e+01 4.036005874713827907e-02
9.757499999999966178e+01 4.025934283399620200e-02
9.759999999999965326e+01 4.015825327905002406e-02
9.762499999999965894e+01 4.005679383504423541e-02
9.764999999999965041e+01 3.995496828255015037e-02
9.767499999999965610e+01 3.985278042932547532e-02
9.769999999999966178e+01 3.975023410966806864e-02
9.772499999999965326e+01 3.964733318376512106e-02
9.774999999999965894e+01 3.954408153703792284e-02
9.777499999999965041e+01 3.944048307948117005e-02
9.779999999999965610e+01 3.933654174499927325e-02
9.782499999999966178e+01 3.923226149073873875e-02
9.784999999999965326e+01 3.912764629641508202e-02
9.787499999999965894e+01 3.902270016363852678e-02
9.789999999999965041e+01 3.891673527549902034e-02
9.792499999999965610e+01 3.874060077987979966e-02
9.794999999999966178e+01 3.856397797553761525e-02
9.797499999999965326e+01 3.838687177625245417e-02
9.799999999999965894e+01 3.820928714549498562e-02
9.802499999999965041e+01 3.803122909580415600e-02
9.804999999999965610e+01 3.785270268814763805e-02
9.807499999999966178e+01 3.767371303127223930e-02
9.809999999999965326e+01 3.749426528104007894e-02
9.812499999999965894e+01 3.731436463975008194e-02
9.814999999999965041e+01 3.713401635545000162e-02
9.817499999999965610e+01 3.695322572123215660e-02
9.819999999999964757e+01 3.677199807451970309e-02
9.822499999999965326e+01 3.659033879633889069e-02
9.824999999999965894e+01 3.640825331058065994e-02
9.827499999999965041e+01 3.622574708324958342e-02
9.829999999999965610e+01 3.604282562170219029e-02
9.832499999999964757e+01 3.585949447387298122e-02
9.834999999999965326e+01 3.567575922749036815e-02
9.837499999999965894e+01 3.549162550928226800e-02
9.839999999999965041e+01 3.530709898417033754e-02
9.842499999999965610e+01 3.512218535445361250e-02
9.844999999999964757e+01 3.493689035898523559e-02
9.847499999999965326e+01 3.475121977233437687e-02
9.849999999999965894e+01 3.456517940394495531e-02
9.852499999999965041e+01 3.437877509728013564e-02
9.854999999999965610e+01 3.419201272896085775e-02
9.857499999999964757e+01 3.400489820789600465e-02
9.859999999999965326e+01 3.381743747440273812e-02
9.862499999999965894e+01 3.362963649932053378e-02
9.864999999999965041e+01 3.344150128311724340e-02
9.867499999999965610e+01 3.325303785498746889e-02
9.869999999999964757e+01 3.306425227194569744e-02
9.872499999999965326e+01 3.287515061790952792e-02
9.874999999999965894e+01 3.268573900278173849e-02
9.877499999999965041e+01 3.249602356152100219e-02
9.879999999999965610e+01 3.230601045321130488e-02
9.882499999999964757e+01 3.211570586012322398e-02
9.884999999999965326e+01 3.192511598677240381e-02
9.887499999999965894e+01 3.173424705897261167e-02
9.889999999999965041e+01 3.154310532288365915e-02
9.892499999999965610e+01 3.135169704405670055e-02
9.894999999999964757e+01 3.116002850647661693e-02
9.897499999999965326e+01 3.096810601159849866e-02
9.899999999999965894e+01 3.077593587738409672e-02
9.902499999999965041e+01 3.058352443733432235e-02
9.904999999999965610e+01 3.039087803951968231e-02
9.907499999999964757e+01 3.019800304560987803e-02
9.909999999999965326e+01 3.002480338407206156e-02
9.912499999999964473e+01 2.985657555340340275e-02
9.914999999999965041e+01 2.968797198178047686e-02
9.917499999999965610e+01 2.951899757263059740e-02
9.919999999999964757e+01 2.934965726653353257e-02
9.922499999999965326e+01 2.917995604055421965e-02
9.924999999999964473e+01 2.900989890756924816e-02
9.927499999999965041e+01 2.883949091557850772e-02
9.929999999999965610e+01 2.866873714701211745e-02
9.932499999999964757e+01 2.849764271802468843e-02
9.934999999999965326e+01 2.832621277778178681e-02
9.937499999999964473e+01 2.815445250773778579e-02
9.939999999999965041e+01 2.798236712090453396e-02
9.942499999999965610e+01 2.780996186111193980e-02
9.944999999999964757e+01 2.763724200226036487e-02
9.947499999999965326e+01 2.746421284756453071e-02
9.949999999999964473e+01 2.729087972879163174e-02
9.952499999999965041e+01 2.711724800549005637e-02
9.954999999999965610e+01 2.694332306421129072e-02
9.957499999999964757e+01 2.676911031772709337e-02
9.959999999999965326e+01 2.659461520423653594e-02
9.962499999999964473e+01 2.641984318657080236e-02
9.964999999999965041e+01 2.624479975138737514e-02
9.967499999999965610e+01 2.606949040836386775e-02
9.969999999999964757e+01 2.589392068938145205e-02
9.972499999999965326e+01 2.571809614770522931e-02
9.974999999999964473e+01 2.554202235716119748e-02
9.977499999999965041e+01 2.536570491130527016e-02
9.979999999999964189e+01 2.518914942259119216e-02
9.982499999999964757e+01 2.501236152153187356e-02
9.984999999999965326e+01 2.483534685585949905e-02
9.987499999999964473e+01 2.465811108967914597e-02
9.989999999999965041e+01 2.448065990262262431e-02
9.992499999999964189e+01 2.430299898899678304e-02
9.994999999999964757e+01 2.412513405693045981e-02
9.997499999999965326e+01 2.394707082751943925e-02
9.999999999999964473e+01 2.376881503396901726e-02
1.000249999999996504e+02 2.359037242073457399e-02
1.000499999999996419e+02 2.341174874266154296e-02
1.000749999999996476e+02 2.323294976412389190e-02
1.000999999999996533e+02 2.305398125816211438e-02
1.001249999999996447e+02 2.287484900562051712e-02
1.001499999999996504e+02 2.269555879428441364e-02
1.001749999999996419e+02 2.251611641801774116e-02
1.001999999999996476e+02 2.233652767590051796e-02
1.002249999999996533e+02 2.215679837136828867e-02
1.002499999999996447e+02 2.197693431135106304e-02
1.002749999999996504e+02 2.179694130541405886e-02
1.002999999999996419e+02 2.161682516490111283e-02
1.003249999999996476e+02 2.143659170207895190e-02
1.003499999999996533e+02 2.125624672928334499e-02
1.003749999999996447e+02 2.107579605806914405e-02
1.003999999999996504e+02 2.089524549836146994e-02
1.004249999999996419e+02 2.071460085761158906e-02
1.004499999999996476e+02 2.053386793995412227e-02
1.004749999999996533e+02 2.035305254537031830e-02
1.004999999999996447e+02 2.017216046885305855e-02
1.005249999999996504e+02 1.999119749957685085e-02
1.005499999999996419e+02 1.981016942007228152e-02
1.005749999999996476e+02 1.962908200540520662e-02
1.005999999999996533e+02 1.944794102236081443e-02
1.006249999999996447e+02 1.926675222863234380e-02
1.006499999999996504e+02 1.908552137201599899e-02
1.006749999999996419e+02 1.890425418961117626e-02
1.006999999999996476e+02 1.872295640702658151e-02
1.007249999999996390e+02 1.854163373759245073e-02
1.007499999999996447e+02 1.836029188157954628e-02
1.007749999999996504e+02 1.817893652542456120e-02
1.007999999999996419e+02 1.799757334096221961e-02
1.008249999999996476e+02 1.781620798466386490e-02
1.008499999999996390e+02 1.763484609688564450e-02
1.008749999999996447e+02 1.745349330112083708e-02
1.008999999999996504e+02 1.727215520326305306e-02
1.009249999999996419e+02 1.709083739087487869e-02
1.009499999999996476e+02 1.690954543246602285e-02
1.009749999999996390e+02 1.672828487677972126e-02
1.009999999999996447e+02 1.654706125208670053e-02
1.010249999999996504e+02 1.636588006548867977e-02
1.010499999999996419e+02 1.618474680223068451e-02
1.010749999999996476e+02 1.600366692502107335e-02
1.010999999999996390e+02 1.582264587336311423e-02
1.011249999999996447e+02 1.564168906289335054e-02
1.011499999999996504e+02 1.546080188473103120e-02
1.011749999999996419e+02 1.527998970483734030e-02
1.011999999999996476e+02 1.509925786338195235e-02
1.012249999999996390e+02 1.491861167412389388e-02
1.012499999999996447e+02 1.473805642379722933e-02
1.012749999999996504e+02 1.455759737151150930e-02
1.012999999999996419e+02 1.437723974815948574e-02
1.013249999999996476e+02 1.419698875583620852e-02
1.013499999999996390e+02 1.401684956726923642e-02
1.013749999999996447e+02 1.383682732525816188e-02
1.013999999999996362e+02 1.365692714212604283e-02
1.014249999999996419e+02 1.347715409918043457e-02
1.014499999999996476e+02 1.329751324618628529e-02
1.014749999999996390e+02 1.311800960085003805e-02
1.014999999999996447e+02 1.293864814831259535e-02
1.015249999999996362e+02 1.275943384065585627e-02
1.015499999999996419e+02 1.256254691607647245e-02
1.015749999999996476e+02 1.236062710747279358e-02
1.015999999999996390e+02 1.215876600049211297e-02
1.016249999999996447e+02 1.195861719826251182e-02
1.016499999999996362e+02 1.177673645177289979e-02
1.016749999999996419e+02 1.161394951970040612e-02
1.016999999999996476e+02 1.150683586125565358e-02
1.017249999999996390e+02 1.139949999237149271e-02
1.017499999999996447e+02 1.129194441667806005e-02
1.017749999999996362e+02 1.118417166383201336e-02
1.017999999999996419e+02 1.107618428930257949e-02
1.018249999999996476e+02 1.096508408119604115e-02
1.018499999999996390e+02 1.085150829485775556e-02
1.018749999999996447e+02 1.073768962239068925e-02
1.018999999999996362e+02 1.062363060721718128e-02
1.019249999999996419e+02 1.050933382210864249e-02
1.019499999999996476e+02 1.039480186900637072e-02
1.019749999999996390e+02 1.028003737883350505e-02
1.019999999999996447e+02 1.016504301129911303e-02
1.020249999999996362e+02 1.004982145469566525e-02
1.020499999999996419e+02 9.934375425687024322e-03
1.020749999999996476e+02 9.818707669090312104e-03
1.020999999999996390e+02 9.702820957649103267e-03
1.021249999999996447e+02 9.586718091798430985e-03
1.021499999999996362e+02 9.470401899423856393e-03
1.021749999999996419e+02 9.353875235610084604e-03
1.021999999999996476e+02 9.237140982385066978e-03
1.022249999999996390e+02 9.120202048453590962e-03
1.022499999999996447e+02 9.003061368924874727e-03
1.022749999999996362e+02 8.885721905032251469e-03
1.022999999999996419e+02 8.768186643845092554e-03
1.023249999999996334e+02 8.650458597973175942e-03
1.023499999999996390e+02 8.532540805263989087e-03
1.023749999999996447e+02 8.414436328492215164e-03
1.023999999999996362e+02 8.296148255041980307e-03
1.024249999999996419e+02 8.177679696581771629e-03
1.024499999999996334e+02 8.059033788732235942e-03
1.024749999999996390e+02 7.940213690726683968e-03
1.024999999999996447e+02 7.821222585064353805e-03
1.025249999999996362e+02 7.702063677157560372e-03
1.025499999999996419e+02 7.582740194969552795e-03
1.025749999999996334e+02 7.463255388648870267e-03
1.025999999999996390e+02 7.343612530153667724e-03
1.026249999999996447e+02 7.223814912871650944e-03
1.026499999999996362e+02 7.103865851232052733e-03
1.026749999999996419e+02 6.983768680311606102e-03
1.026999999999996334e+02 6.863526755434276767e-03
1.027249999999996390e+02 6.743143451763899780e-03
1.027499999999996447e+02 6.622622163891580746e-03
1.027749999999996362e+02 6.501966305416452194e-03
1.027999999999996419e+02 6.381179308520363615e-03
1.028249999999996334e+02 6.260264623536722015e-03
1.028499999999996390e+02 6.139225718513947883e-03
1.028749999999996447e+02 6.018066078772753812e-03
1.028999999999996362e+02 5.896789206458715946e-03
1.029249999999996419e+02 5.775398620087924748e-03
1.029499999999996334e+02 5.653897854089586991e-03
1.029749999999996390e+02 5.532290458341261249e-03
1.029999999999996305e+02 5.410579997700649957e-03
1.030249999999996362e+02 5.288770051531726732e-03
1.030499999999996419e+02 5.166864213227186954e-03
1.030749999999996334e+02 5.044866089724854563e-03
1.030999999999996390e+02 4.922779301020505788e-03
1.031249999999996305e+02 4.800607479677030005e-03
1.031499999999996362e+02 4.678354270328083722e-03
1.031749999999996419e+02 4.556023329179246552e-03
1.031999999999996334e+02 4.433618323504205476e-03
1.032249999999996390e+02 4.311142931137956248e-03
1.032499999999996305e+02 4.188600839966661986e-03
1.032749999999996362e+02 4.065995747413406539e-03
1.032999999999996419e+02 3.943331359922083897e-03
1.033249999999996334e+02 3.820611392436810711e-03
1.033499999999996390e+02 3.697839567880129713e-03
1.033749999999996305e+02 3.575019616627163853e-03
1.033999999999996362e+02 3.452155275978005793e-03
1.034249999999996419e+02 3.329250289628390026e-03
1.034499999999996334e+02 3.206308407136955387e-03
1.034749999999996390e+02 3.083333383391426846e-03
1.034999999999996305e+02 2.960328978073456345e-03
1.035249999999996362e+02 2.837298955120620865e-03
1.035499999999996419e+02 2.714247082188063140e-03
1.035749999999996334e+02 2.591177130109196917e-03
1.035999999999996390e+02 2.468092872353758096e-03
1.036249999999996305e+02 2.344998084486979092e-03
1.036499999999996362e+02 2.221896543626974280e-03
1.036749999999996419e+02 2.098792027902032179e-03
1.036999999999996334e+02 1.975688315907298334e-03
1.037249999999996390e+02 1.852589186161456665e-03
1.037499999999996305e+02 1.729498416564145477e-03
1.037749999999996362e+02 1.606419783852812292e-03
1.037999999999996419e+02 1.483357063060159560e-03
1.038249999999996334e+02 1.360314026972592833e-03
1.038499999999996390e+02 1.237294445589077682e-03
1.038749999999996305e+02 1.114302085581710513e-03
1.038999999999996362e+02 9.913407097559829954e-04
1.039249999999996277e+02 8.684140765145246122e-04
1.039499999999996334e+02 7.455259393203656588e-04
1.039749999999996390e+02 6.226800461631760595e-04
1.039999999999996305e+02 4.998801390270958978e-04
1.040249999999996362e+02 3.771299533602895035e-04
1.040499999999996277e+02 2.544332175472146531e-04
1.040749999999996334e+02 1.317936523831467752e-04
1.040999999999996390e+02 9.214970551420341240e-06
1.041249999999996305e+02 -1.132991238970142172e-04
1.041499999999996362e+02 -2.357449360605477296e-04
1.041749999999996277e+02 -3.581187807006784639e-04
1.041999999999996334e+02 -4.804169827536975421e-04
1.042249999999996390e+02 -6.026358778368722229e-04
1.042499999999996305e+02 -7.247718127529576308e-04
1.042749999999996362e+02 -8.468211459901222151e-04
1.042999999999996277e+02 -9.659126993830903724e-04
1.043249999999996334e+02 -1.023294967422928988e-03
1.043499999999996390e+02 -1.080680754161080035e-03
1.043749999999996305e+02 -1.138068299397941010e-03
1.043999999999996362e+02 -1.195455840505216423e-03
1.044249999999996277e+02 -1.252841612675256212e-03
1.044499999999996334e+02 -1.310223849172547934e-03
1.044749999999996390e+02 -1.367600781585238002e-03
1.044999999999996305e+02 -1.424970640078125281e-03
1.045249999999996362e+02 -1.482331653646042384e-03
1.045499999999996277e+02 -1.539682050367962738e-03
1.045749999999996334e+02 -1.597020057661760126e-03
1.045999999999996248e+02 -1.654343902539401031e-03
1.046249999999996305e+02 -1.711651811862867746e-03
1.046499999999996362e+02 -1.768942012599505334e-03
1.046749999999996277e+02 -1.826212732078847214e-03
1.046999999999996334e+02 -1.883462198248671846e-03
1.047249999999996248e+02 -1.940688639931381848e-03
1.047499999999996305e+02 -1.997890287080532519e-03
1.047749999999996362e+02 -2.055065371037066973e-03
1.047999999999996277e+02 -2.112212124785282832e-03
1.048249999999996334e+02 -2.169328783208858327e-03
1.048499999999996248e+02 -2.226413583346018195e-03
1.048749999999996305e+02 -2.283464764644682881e-03
1.048999999999996362e+02 -2.340480569216900428e-03
1.049249999999996277e+02 -2.397459242092311264e-03
1.049499999999996334e+02 -2.454399031471724869e-03
1.049749999999996248e+02 -2.511298188978845075e-03
1.049999999999996305e+02 -2.568154969912171421e-03
1.050249999999996362e+02 -2.624967633494885207e-03
1.050499999999996277e+02 -2.681734443124440207e-03
1.050749999999996334e+02 -2.738453666620939506e-03
1.050999999999996248e+02 -2.795123576473443252e-03
1.051249999999996305e+02 -2.851742450086444235e-03
1.051499999999996362e+02 -2.908308570023540596e-03
1.051749999999996277e+02 -2.964820224250284096e-03
1.051999999999996334e+02 -3.021275706375654499e-03
1.052249999999996248e+02 -3.077673315891431890e-03
1.052499999999996305e+02 -3.134011358410225458e-03
1.052749999999996362e+02 -3.190288145901313925e-03
1.052999999999996277e+02 -3.246501996924963749e-03
1.053249999999996334e+02 -3.302651236865120597e-03
1.053499999999996248e+02 -3.358734198158801806e-03
1.053749999999996305e+02 -3.414749220525195670e-03
1.053999999999996362e+02 -3.470694651190939142e-03
1.054249999999996277e+02 -3.526568845114189023e-03
1.054499999999996334e+02 -3.582370165206194296e-03
1.054749999999996248e+02 -3.638096982550095490e-03
1.054999999999996305e+02 -3.693747676617818894e-03
1.055249999999996220e+02 -3.749320635484104571e-03
1.055499999999996277e+02 -3.804814256037999508e-03
1.055749999999996334e+02 -3.860226944191963785e-03
1.055999999999996248e+02 -3.910514332751471693e-03
1.056249999999996305e+02 -3.952644026239838376e-03
1.056499999999996220e+02 -3.994700704022494282e-03
1.056749999999996277e+02 -4.034436567002758732e-03
1.056999999999996334e+02 -4.069941991536080335e-03
1.057249999999996248e+02 -4.105378070194538355e-03
1.057499999999996305e+02 -4.145502381211733749e-03
1.057749999999996220e+02 -4.191930012991426473e-03
1.057999999999996277e+02 -4.238332502644736634e-03
1.058249999999996334e+02 -4.284708373152485393e-03
1.058499999999996248e+02 -4.331056146804437325e-03
1.058749999999996305e+02 -4.377374345413477183e-03
1.058999999999996220e+02 -4.423661490529330435e-03
1.059249999999996277e+02 -4.469916103653987297e-03
1.059499999999996334e+02 -4.516136706456979309e-03
1.059749999999996248e+02 -4.562321820991812986e-03
1.059999999999996305e+02 -4.608469969912580393e-03
1.060249999999996220e+02 -4.654579676690893258e-03
1.060499999999996277e+02 -4.700649465833477147e-03
1.060749999999996334e+02 -4.746677863099799458e-03
1.060999999999996248e+02 -4.792663395719808442e-03
1.061249999999996305e+02 -4.838604592612308873e-03
1.061499999999996220e+02 -4.884499984602363662e-03
1.061749999999996277e+02 -4.930348104639980904e-03
1.061999999999996191e+02 -4.976147488017474731e-03
1.062249999999996248e+02 -5.021896672587598115e-03
1.062499999999996305e+02 -5.067594198980572388e-03
1.062749999999996220e+02 -5.113238610821476716e-03
1.062999999999996277e+02 -5.158828454947020879e-03
1.063249999999996191e+02 -5.204362281621483649e-03
1.063499999999996248e+02 -5.249838644752560096e-03
1.063749999999996305e+02 -5.295256102106542760e-03
1.063999999999996220e+02 -5.340613215522200911e-03
1.064249999999996277e+02 -5.385908551124827214e-03
1.064499999999996191e+02 -5.431140679538436038e-03
1.064749999999996248e+02 -5.476308176097868102e-03
1.064999999999996305e+02 -5.521409621059438812e-03
1.065249999999996220e+02 -5.566443599810370554e-03
1.065499999999996277e+02 -5.611408703077656011e-03
1.065749999999996191e+02 -5.656303527134968166e-03
1.065999999999996248e+02 -5.701126674008973570e-03
1.066249999999996305e+02 -5.745876751683679298e-03
1.066499999999996220e+02 -5.790552374303742540e-03
1.066749999999996277e+02 -5.835152162376159093e-03
1.066999999999996191e+02 -5.879674742970178968e-03
1.067249999999996248e+02 -5.924118749915960845e-03
1.067499999999996305e+02 -5.968482824001113650e-03
1.067749999999996220e+02 -6.012765613165730640e-03
1.067999999999996277e+02 -6.056965772695548263e-03
1.068249999999996191e+02 -6.101081965412919264e-03
1.068499999999996248e+02 -6.145112861866306071e-03
1.068749999999996305e+02 -6.189057140517205922e-03
1.068999999999996220e+02 -6.232913487925421069e-03
1.069249999999996277e+02 -6.276680598931811891e-03
1.069499999999996191e+02 -6.320357176839075906e-03
1.069749999999996248e+02 -6.363941933590226523e-03
1.069999999999996305e+02 -6.407433589944467114e-03
1.070249999999996220e+02 -6.450830875651098785e-03
1.070499999999996277e+02 -6.494132529620687266e-03
1.070749999999996191e+02 -6.537337300093778655e-03
1.070999999999996248e+02 -6.580443944807097198e-03
1.071249999999996163e+02 -6.638054527854249029e-03
1.071499999999996220e+02 -6.772967013869479747e-03
1.071749999999996277e+02 -6.907873557531580937e-03
1.071999999999996191e+02 -7.042769917480738891e-03
1.072249999999996248e+02 -7.177651846381647230e-03
1.072499999999996163e+02 -7.312515091534734120e-03
1.072749999999996220e+02 -7.447355395492350795e-03
1.072999999999996277e+02 -7.582168496676214287e-03
1.073249999999996191e+02 -7.716950129997271826e-03
1.073499999999996248e+02 -7.851696027479204698e-03
1.073749999999996163e+02 -7.986401918882215720e-03
1.073999999999996220e+02 -8.121063532329757945e-03
1.074249999999996277e+02 -8.255676594936903548e-03
1.074499999999996191e+02 -8.390236833439229658e-03
1.074749999999996248e+02 -8.524739974824224742e-03
1.074999999999996163e+02 -8.659181746962335904e-03
1.075249999999996220e+02 -8.793557879239802949e-03
1.075499999999996277e+02 -8.927864103191568770e-03
1.075749999999996191e+02 -9.062096153134134233e-03
1.075999999999996248e+02 -9.196249766799922259e-03
1.076249999999996163e+02 -9.330320685969463110e-03
1.076499999999996220e+02 -9.464304657105364685e-03
1.076749999999996277e+02 -9.598197431983796976e-03
1.076999999999996191e+02 -9.731994768326812650e-03
1.077249999999996248e+02 -9.865692430432542598e-03
1.077499999999996163e+02 -9.999286189804987290e-03
1.077749999999996220e+02 -1.013277182578149055e-02
1.077999999999996135e+02 -1.026614512615952289e-02
1.078249999999996191e+02 -1.040093486691678025e-02
1.078499999999996248e+02 -1.057287933921254898e-02
1.078749999999996163e+02 -1.074473058626194792e-02
1.078999999999996220e+02 -1.091648314768167878e-02
1.079249999999996135e+02 -1.108813156975716439e-02
1.079499999999996191e+02 -1.125967040625685915e-02
1.079749999999996248e+02 -1.143109421924268752e-02
1.079999999999996163e+02 -1.160239757988088850e-02
1.080249999999996220e+02 -1.177357506924954327e-02
1.080499999999996135e+02 -1.194462127914420677e-02
1.080749999999996191e+02 -1.211553081288098237e-02
1.080999999999996248e+02 -1.228629828609645140e-02
1.081249999999996163e+02 -1.245691832754482892e-02
1.081499999999996220e+02 -1.262738557989142620e-02
1.081749999999996135e+02 -1.279769470050239055e-02
1.081999999999996191e+02 -1.296784036223087161e-02
1.082249999999996248e+02 -1.313781725419801462e-02
1.082499999999996163e+02 -1.330762008257048955e-02
1.082749999999996220e+02 -1.347724357133319763e-02
1.082999999999996135e+02 -1.364668246305506677e-02
1.083249999999996191e+02 -1.381593151965292143e-02
1.083499999999996248e+02 -1.398498552314579764e-02
1.083749999999996163e+02 -1.415383927640683805e-02
1.083999999999996220e+02 -1.432248760390751781e-02
1.084249999999996135e+02 -1.449092535245525420e-02
1.084499999999996191e+02 -1.465914739192475565e-02
1.084749999999996248e+02 -1.482714861598397396e-02
1.084999999999996163e+02 -1.499492394280992416e-02
1.085249999999996220e+02 -1.516246831580068608e-02
1.085499999999996135e+02 -1.532977670427679816e-02
1.085749999999996191e+02 -1.549684410417762753e-02
1.085999999999996248e+02 -1.566366553874724496e-02
1.086249999999996163e+02 -1.583023605921413113e-02
1.086499999999996220e+02 -1.599655074546162473e-02
1.086749999999996135e+02 -1.616260470668906546e-02
1.086999999999996191e+02 -1.632839308206606582e-02
1.087249999999996106e+02 -1.649391104137534411e-02
1.087499999999996163e+02 -1.665915378564833751e-02
1.087749999999996220e+02 -1.682411654779081625e-02
1.087999999999996135e+02 -1.698879459319800611e-02
1.088249999999996191e+02 -1.715318322036182494e-02
1.088499999999996106e+02 -1.731727776146582687e-02
1.088749999999996163e+02 -1.748107358297247560e-02
1.088999999999996220e+02 -1.764456608619883321e-02
1.089249999999996135e+02 -1.780775070788139652e-02
1.089499999999996191e+02 -1.797062292073179149e-02
1.089749999999996106e+02 -1.813317823398065409e-02
1.089999999999996163e+02 -1.829541219391135273e-02
1.090249999999996220e+02 -1.845732038438184508e-02
1.090499999999996135e+02 -1.861889842733707029e-02
1.090749999999996191e+02 -1.878014198330835507e-02
1.090999999999996106e+02 -1.894104675190178000e-02
1.091249999999996163e+02 -1.910160847227734479e-02
1.091499999999996220e+02 -1.926182292361291667e-02
1.091749999999996135e+02 -1.942168592555966813e-02
1.091999999999996191e+02 -1.958119333868430997e-02
1.092249999999996106e+02 -1.974034106489945539e-02
1.092499999999996163e+02 -1.989912504788331898e-02
1.092749999999996220e+02 -2.005754127348592653e-02
1.092999999999996135e+02 -2.021558577012393804e-02
1.093249999999996191e+02 -2.037325460916397657e-02
1.093499999999996106e+02 -2.053054390529307494e-02
1.093749999999996163e+02 -2.068744981687720141e-02
1.093999999999996078e+02 -2.084396854630734749e-02
1.094249999999996135e+02 -2.100009634033431563e-02
1.094499999999996191e+02 -2.115582949038946961e-02
1.094749999999996106e+02 -2.131116433289492393e-02
1.094999999999996163e+02 -2.146609724956035845e-02
1.095249999999996078e+02 -2.162062466766821733e-02
1.095499999999996135e+02 -2.177474306034592536e-02
1.095749999999996191e+02 -2.192844894682580842e-02
1.095999999999996106e+02 -2.208173889269345741e-02
1.096249999999996163e+02 -2.223460951012300180e-02
1.096499999999996078e+02 -2.238705745809991751e-02
1.096749999999996135e+02 -2.253907944263309343e-02
1.096999999999996191e+02 -2.269067221695166350e-02
1.097249999999996106e+02 -2.284183258169366834e-02
1.097499999999996163e+02 -2.299255738507856653e-02
1.097749999999996078e+02 -2.314284352307018067e-02
1.097999999999996135e+02 -2.329268793952705627e-02
1.098249999999996191e+02 -2.344208762633958124e-02
1.098499999999996106e+02 -2.359103962355678027e-02
1.098749999999996163e+02 -2.373954101950035908e-02
1.098999999999996078e+02 -2.388758895086713976e-02
1.099249999999996135e+02 -2.403518060281933932e-02
1.099499999999996191e+02 -2.418231320906352039e-02
1.099749999999996106e+02 -2.432898405191809277e-02
1.099999999999996163e+02 -2.447989514680891376e-02
1.100249999999996078e+02 -2.462680380651386183e-02
1.100499999999996135e+02 -2.477333253374034219e-02
1.100749999999996191e+02 -2.492426638203161515e-02
1.100999999999996106e+02 -2.510368078790560856e-02
1.101249999999996163e+02 -2.527418467054916296e-02
1.101499999999996078e+02 -2.544431943522910272e-02
1.101749999999996135e+02 -2.555219591854320307e-02
1.101999999999996191e+02 -2.564884971652743595e-02
1.102249999999996106e+02 -2.574537957282888381e-02
1.102499999999996163e+02 -2.584178195048831075e-02
1.102749999999996078e+02 -2.593805330776748769e-02
1.102999999999996135e+02 -2.603419009864772066e-02
1.103249999999996049e+02 -2.612666682516303490e-02
1.103499999999996106e+02 -2.621318196707627876e-02
1.103749999999996163e+02 -2.629956557100623232e-02
1.103999999999996078e+02 -2.638581429976765216e-02
1.104249999999996135e+02 -2.647192481127952704e-02
1.104499999999996049e+02 -2.655789375903703023e-02
1.104749999999996106e+02 -2.664371779258858930e-02
1.104999999999996163e+02 -2.672939355801802822e-02
1.105249999999996078e+02 -2.681491769843048420e-02
1.105499999999996135e+02 -2.690028685444386183e-02
1.105749999999996049e+02 -2.698549766468354497e-02
1.105999999999996106e+02 -2.707054676628225728e-02
1.106249999999996163e+02 -2.715543079538331600e-02
1.106499999999996078e+02 -2.724014638764823276e-02
1.106749999999996135e+02 -2.732469017876811707e-02
1.106999999999996049e+02 -2.740905880497792463e-02
1.107249999999996106e+02 -2.749324890357575726e-02
1.107499999999996163e+02 -2.757725711344390790e-02
1.107749999999996078e+02 -2.766108007557386075e-02
1.107999999999996135e+02 -2.774471443359472628e-02
1.108249999999996049e+02 -2.782815683430314019e-02
1.108499999999996106e+02 -2.791140392819735361e-02
1.108749999999996163e+02 -2.799445237001304404e-02
1.108999999999996078e+02 -2.807729881926140578e-02
1.109249999999996135e+02 -2.815993994077052934e-02
1.109499999999996049e+02 -2.824237240522617029e-02
1.109749999999996106e+02 -2.832459288971810735e-02
1.109999999999996021e+02 -2.840659807828423838e-02
1.110249999999996078e+02 -2.848838466245959267e-02
1.110499999999996135e+02 -2.856994934182381651e-02
1.110749999999996049e+02 -2.865128882455091411e-02
1.110999999999996106e+02 -2.873239982796104222e-02
1.111249999999996021e+02 -2.881327907907027877e-02
1.111499999999996078e+02 -2.889392331514370818e-02
1.111749999999996135e+02 -2.897432928424639731e-02
1.111999999999996049e+02 -2.905449374579670979e-02
1.112249999999996106e+02 -2.913441347111750748e-02
1.112499999999996021e+02 -2.921408524398843784e-02
1.112749999999996078e+02 -2.929350586119707639e-02
1.112999999999996135e+02 -2.937267213308968408e-02
1.113249999999996049e+02 -2.945158088412073646e-02
1.113499999999996106e+02 -2.953022895340155426e-02
1.113749999999996021e+02 -2.960861319524799376e-02
1.113999999999996078e+02 -2.968673047972528872e-02
1.114249999999996135e+02 -2.976457769319318380e-02
1.114499999999996049e+02 -2.984215173884733480e-02
1.114749999999996106e+02 -2.991944953725934192e-02
1.114999999999996021e+02 -2.999646802691478126e-02
1.115249999999996078e+02 -3.007320416474787428e-02
1.115499999999996135e+02 -3.014965492667375999e-02
1.115749999999996049e+02 -3.022581730811806089e-02
1.115999999999996106e+02 -3.030168832454335770e-02
1.116249999999996021e+02 -3.037726501197102538e-02
1.116499999999996078e+02 -3.045254442750151488e-02
1.116749999999996135e+02 -3.052752364982912886e-02
1.116999999999996049e+02 -3.060219977975342856e-02
1.117249999999996106e+02 -3.067656994068721985e-02
1.117499999999996021e+02 -3.075063127915836705e-02
1.117749999999996078e+02 -3.082438096530867172e-02
1.117999999999996135e+02 -3.089781619338768590e-02
1.118249999999996049e+02 -3.097093418224039496e-02
1.118499999999996106e+02 -3.104373217579116384e-02
1.118749999999996021e+02 -3.111620744352141393e-02
1.118999999999996078e+02 -3.118835728094219648e-02
1.119249999999995993e+02 -3.126017901006086785e-02
1.119499999999996049e+02 -3.133166997984213747e-02
1.119749999999996106e+02 -3.140282756666167019e-02
1.119999999999996021e+02 -3.147364917475532070e-02
1.120249999999996078e+02 -3.154413223666165111e-02
1.120499999999995993e+02 -3.161427421365525792e-02
1.120749999999996049e+02 -3.168407259617708055e-02
1.120999999999996106e+02 -3.175352490425489838e-02
1.121249999999996021e+02 -3.182262868791786020e-02
1.121499999999996078e+02 -3.189138152760362388e-02
1.121749999999995993e+02 -3.195978103455782149e-02
1.121999999999996049e+02 -3.202782485122596806e-02
1.122249999999996106e+02 -3.209551065163781386e-02
1.122499999999996021e+02 -3.216283614178339773e-02
1.122749999999996078e+02 -3.222979905998136357e-02
1.122999999999995993e+02 -3.229639717723899878e-02
1.123249999999996049e+02 -3.236262829760414017e-02
1.123499999999996106e+02 -3.242849025850780970e-02
1.123749999999996021e+02 -3.249398093109947400e-02
1.123999999999996078e+02 -3.255909822057311692e-02
1.124249999999995993e+02 -3.263705053840006837e-02
1.124499999999996049e+02 -3.273505799686934892e-02
1.124749999999996106e+02 -3.283271307898407571e-02
1.124999999999996021e+02 -3.293001239280657355e-02
1.125249999999996078e+02 -3.302695257739251405e-02
1.125499999999995993e+02 -3.312353030333749920e-02
1.125749999999996049e+02 -3.321974227331770529e-02
1.125999999999995964e+02 -3.331558522262161037e-02
1.126249999999996021e+02 -3.341105591967270111e-02
1.126499999999996078e+02 -3.350615116654476200e-02
1.126749999999995993e+02 -3.360086779946914320e-02
1.126999999999996049e+02 -3.369520268933255680e-02
1.127249999999995964e+02 -3.378915274216404141e-02
1.127499999999996021e+02 -3.388271489961735411e-02
1.127749999999996078e+02 -3.397588613943916536e-02
1.127999999999995993e+02 -3.406866347593080768e-02
1.128249999999996049e+02 -3.416104396040037933e-02
1.128499999999995964e+02 -3.425302468160193459e-02
1.128749999999996021e+02 -3.434460276616951163e-02
1.128999999999996078e+02 -3.443577537903657476e-02
1.129249999999995993e+02 -3.452653972384833736e-02
1.129499999999996049e+02 -3.461689304336185852e-02
1.129749999999995964e+02 -3.470683261983644602e-02
1.129999999999996021e+02 -3.479635577541323466e-02
1.130249999999996078e+02 -3.488545987248380109e-02
1.130499999999995993e+02 -3.497414231404826629e-02
1.130749999999996049e+02 -3.506240054406199735e-02
1.130999999999995964e+02 -3.515023204777095733e-02
1.131249999999996021e+02 -3.523763435203739608e-02
1.131499999999996078e+02 -3.532460502565199639e-02
1.131749999999995993e+02 -3.541114167963572978e-02
1.131999999999996049e+02 -3.549724196753119287e-02
1.132249999999995964e+02 -3.558290358568028805e-02
1.132499999999996021e+02 -3.567400477251761459e-02
1.132749999999996078e+02 -3.578449814476986068e-02
1.132999999999995993e+02 -3.589466054314739696e-02
1.133249999999996049e+02 -3.600448777525520894e-02
1.133499999999995964e+02 -3.611397567219521570e-02
1.133749999999996021e+02 -3.622312008928485483e-02
1.133999999999996078e+02 -3.633191690677096963e-02
1.134249999999995993e+02 -3.644036203054035195e-02
1.134499999999996049e+02 -3.654845139282532351e-02
1.134749999999995964e+02 -3.665618095290294753e-02
1.134999999999996021e+02 -3.676354669779086093e-02
1.135249999999995936e+02 -3.687054464293521711e-02
1.135499999999995993e+02 -3.697717083289468049e-02
1.135749999999996049e+02 -3.708342134201741969e-02
1.135999999999995964e+02 -3.718929227511115487e-02
1.136249999999996021e+02 -3.729477976810748052e-02
1.136499999999995936e+02 -3.739987998871872193e-02
1.136749999999995993e+02 -3.750458913708718672e-02
1.136999999999996049e+02 -3.760890344642747046e-02
1.137249999999995964e+02 -3.771281918366150426e-02
1.137499999999996021e+02 -3.781633265004397115e-02
1.137749999999995936e+02 -3.791944018178085296e-02
1.137999999999995993e+02 -3.802213815064010155e-02
1.138249999999996049e+02 -3.812442296455083313e-02
1.138499999999995964e+02 -3.822629106819690203e-02
1.138749999999996021e+02 -3.832773894359931682e-02
1.138999999999995936e+02 -3.842876311068964962e-02
1.139249999999995993e+02 -3.852936012787372411e-02
1.139499999999996049e+02 -3.862952659258628296e-02
1.139749999999995964e+02 -3.872925914183438650e-02
1.139999999999996021e+02 -3.882855445273157569e-02
1.140249999999995936e+02 -3.892740924302101613e-02
1.140499999999995993e+02 -3.902582027158825462e-02
1.140749999999996049e+02 -3.912378433896302604e-02
1.140999999999995964e+02 -3.922129828781020094e-02
1.141249999999996021e+02 -3.931835900340939494e-02
1.141499999999995936e+02 -3.941496341412338567e-02
1.141749999999995993e+02 -3.951110849185445612e-02
1.141999999999995907e+02 -3.960679125249030874e-02
1.142249999999995964e+02 -3.970200875633679571e-02
1.142499999999996021e+02 -3.979675810853910284e-02
1.142749999999995936e+02 -3.989103645949134552e-02
1.142999999999995993e+02 -3.998484100523316126e-02
1.143249999999995907e+02 -4.007816898783404108e-02
1.143499999999995964e+02 -4.017101769576647552e-02
1.143749999999996021e+02 -4.026338446426348111e-02
1.143999999999995936e+02 -4.035526667566725206e-02
1.144249999999995993e+02 -4.044666175976145001e-02
1.144499999999995907e+02 -4.053756719409302295e-02
1.144749999999995964e+02 -4.062798050427983421e-02
1.144999999999996021e+02 -4.071789926430546824e-02
1.145249999999995936e+02 -4.080732109680092201e-02
1.145499999999995993e+02 -4.089624367331291116e-02
1.145749999999995907e+02 -4.098466471455910337e-02
1.145999999999995964e+02 -4.107258199067023025e-02
1.146249999999996021e+02 -4.115999332141794670e-02
1.146499999999995936e+02 -4.124689657642971463e-02
1.146749999999995993e+02 -4.133328967539112025e-02
1.146999999999995907e+02 -4.141917058823337688e-02
1.147249999999995964e+02 -4.150453733530717199e-02
1.147499999999996021e+02 -4.158938798754534261e-02
1.147749999999995936e+02 -4.167462620216612346e-02
1.147999999999995993e+02 -4.176881914638739396e-02
1.148249999999995907e+02 -4.186249637633830678e-02
1.148499999999995964e+02 -4.195565554166724720e-02
1.148749999999996021e+02 -4.203785735112666039e-02
1.148999999999995936e+02 -4.211072374607766761e-02
1.149249999999995993e+02 -4.218310736441210212e-02
1.149499999999995907e+02 -4.225238082704444592e-02
1.149749999999995964e+02 -4.225651159821878361e-02
1.149999999999996021e+02 -4.225869058556772084e-02
1.150249999999995936e+02 -4.226040483723616376e-02
1.150499999999995993e+02 -4.226165331841094663e-02
1.150749999999995907e+02 -4.226243503452593864e-02
1.150999999999995964e+02 -4.226274903156364282e-02
1.151249999999995879e+02 -4.226259439634640069e-02
1.151499999999995936e+02 -4.226197025681874969e-02
1.151749999999995993e+02 -4.226087578231942088e-02
1.151999999999995907e+02 -4.225931018384519733e-02
1.152249999999995964e+02 -4.225727271430246290e-02
1.152499999999995879e+02 -4.225476266874991782e-02
1.152749999999995936e+02 -4.225177938463191979e-02
1.152999999999995993e+02 -4.224832224199946001e-02
1.153249999999995907e+02 -4.224439066372213947e-02
1.153499999999995964e+02 -4.223998411568960498e-02
1.153749999999995879e+02 -4.223510210700069656e-02
1.153999999999995936e+02 -4.222974419014386555e-02
1.154249999999995993e+02 -4.222390996116563711e-02
1.154499999999995907e+02 -4.221759905982772759e-02
1.154749999999995964e+02 -4.221081116975348296e-02
1.154999999999995879e+02 -4.220354601856326354e-02
1.155249999999995936e+02 -4.219580337799903880e-02
1.155499999999995993e+02 -4.218758306403558311e-02
1.155749999999995907e+02 -4.217888493698311592e-02
1.155999999999995964e+02 -4.216970890157626523e-02
1.156249999999995879e+02 -4.216005490705247022e-02
1.156499999999995936e+02 -4.214992294721880278e-02
1.156749999999995993e+02 -4.213931306050595210e-02
1.156999999999995907e+02 -4.212822533001336217e-02
1.157249999999995964e+02 -4.211665988353932577e-02
1.157499999999995879e+02 -4.210461689360144033e-02
1.157749999999995936e+02 -4.209209657744467092e-02
1.157999999999995850e+02 -4.207909919703766571e-02
1.158249999999995907e+02 -4.206562505905736549e-02
1.158499999999995964e+02 -4.205167451486194197e-02
1.158749999999995879e+02 -4.203724796045182205e-02
1.158999999999995936e+02 -4.202234583641822202e-02
1.159249999999995850e+02 -4.200696862788154406e-02
1.159499999999995907e+02 -4.199111686441678315e-02
1.159749999999995964e+02 -4.197479111996749862e-02
1.159999999999995879e+02 -4.195799201274819090e-02
1.160249999999995936e+02 -4.194072020513504168e-02
1.160499999999995850e+02 -4.192297640354481630e-02
1.160749999999995907e+02 -4.190476135830296933e-02
1.160999999999995964e+02 -4.188607586349932937e-02
1.161249999999995879e+02 -4.186692075683230013e-02
1.161499999999995936e+02 -4.184729691944381186e-02
1.161749999999995850e+02 -4.182720527573895869e-02
1.161999999999995907e+02 -4.180664679319887056e-02
1.162249999999995964e+02 -4.178562248217957548e-02
1.162499999999995879e+02 -4.176413339570054367e-02
1.162749999999995936e+02 -4.174218062922291361e-02
1.162999999999995850e+02 -4.171976532041586638e-02
1.163249999999995907e+02 -4.169688864891344521e-02
1.163499999999995964e+02 -4.167355183605947477e-02
1.163749999999995879e+02 -4.164975614464370979e-02
1.163999999999995936e+02 -4.162550287862519516e-02
1.164249999999995850e+02 -4.160079338284813216e-02
1.164499999999995907e+02 -4.157562904274552523e-02
1.164749999999995964e+02 -4.155001128403405797e-02
1.164999999999995879e+02 -4.152394157239807509e-02
1.165249999999995936e+02 -4.149742141316561245e-02
1.165499999999995850e+02 -4.147045235097269328e-02
1.165749999999995907e+02 -4.144303596942085222e-02
1.165999999999995964e+02 -4.139569277534460578e-02
1.166249999999995879e+02 -4.134086226435423200e-02
1.166499999999995936e+02 -4.128553826631795043e-02
1.166749999999995850e+02 -4.122972189725179759e-02
1.166999999999995907e+02 -4.117341432044767380e-02
1.167249999999995822e+02 -4.111661674640814529e-02
1.167499999999995879e+02 -4.105933043276648042e-02
1.167749999999995936e+02 -4.100155668419596527e-02
1.167999999999995850e+02 -4.094329685230770760e-02
1.168249999999995907e+02 -4.088455233553201645e-02
1.168499999999995822e+02 -4.082532457899187839e-02
1.168749999999995879e+02 -4.076561507436014808e-02
1.168999999999995936e+02 -4.070542535970726045e-02
1.169249999999995850e+02 -4.064475701933440571e-02
1.169499999999995907e+02 -4.058361168359461008e-02
1.169749999999995822e+02 -4.052199102870376879e-02
1.169999999999995879e+02 -4.045989677653522021e-02
1.170249999999995936e+02 -4.039733069440532703e-02
1.170499999999995850e+02 -4.033429459484665774e-02
1.170749999999995907e+02 -4.027079033536600655e-02
1.170999999999995822e+02 -4.020681981819497486e-02
1.171249999999995879e+02 -4.014238499002410754e-02
1.171499999999995936e+02 -4.007748784172858458e-02
1.171749999999995850e+02 -4.001213040807947291e-02
1.171999999999995907e+02 -3.994631476744524984e-02
1.172249999999995822e+02 -3.988004304148031615e-02
1.172499999999995879e+02 -3.981331739480253873e-02
1.172749999999995936e+02 -3.974614003466021839e-02
1.172999999999995850e+02 -3.967851321058532554e-02
1.173249999999995907e+02 -3.961043921403874235e-02
1.173499999999995822e+02 -3.954192037804233478e-02
1.173749999999995879e+02 -3.947295907680076904e-02
1.173999999999995794e+02 -3.940355772531273226e-02
1.174249999999995850e+02 -3.933956920315130612e-02
1.174499999999995907e+02 -3.928532980632930965e-02
1.174749999999995822e+02 -3.923062740022853490e-02
1.174999999999995879e+02 -3.917546342588356517e-02
1.175249999999995794e+02 -3.911983936824800501e-02
1.175499999999995850e+02 -3.906375675601726771e-02
1.175749999999995907e+02 -3.900721716144179424e-02
1.175999999999995822e+02 -3.895022220012663017e-02
1.176249999999995879e+02 -3.889277353082114252e-02
1.176499999999995794e+02 -3.883487285519579557e-02
1.176749999999995850e+02 -3.877652191760851824e-02
1.176999999999995907e+02 -3.871772250485974731e-02
1.177249999999995822e+02 -3.865847644593461974e-02
1.177499999999995879e+02 -3.859878561173667871e-02
1.177749999999995794e+02 -3.853865191480829178e-02
1.177999999999995850e+02 -3.847807730904045237e-02
1.178249999999995907e+02 -3.841706378937291555e-02
1.178499999999995822e+02 -3.835561339148152449e-02
1.178749999999995879e+02 -3.829372819145775153e-02
1.178999999999995794e+02 -3.823141030547343860e-02
1.179249999999995850e+02 -3.816866188944046528e-02
1.179499999999995907e+02 -3.810548513865513048e-02
1.179749999999995822e+02 -3.804188228743560912e-02
1.179999999999995879e+02 -3.797785560874775146e-02
1.180249999999995794e+02 -3.791340741382256962e-02
1.180499999999995850e+02 -3.784854005176165048e-02
1.180749999999995907e+02 -3.778325590913539367e-02
1.180999999999995822e+02 -3.771755740957104946e-02
1.181249999999995879e+02 -3.765144701333009852e-02
1.181499999999995794e+02 -3.758492721687890087e-02
1.181749999999995850e+02 -3.751800055244916554e-02
1.181999999999995907e+02 -3.745066958758928172e-02
1.182249999999995822e+02 -3.738293692470884971e-02
1.182499999999995879e+02 -3.731480520061235956e-02
1.182749999999995794e+02 -3.724627708602740866e-02
1.182999999999995850e+02 -3.717735528512249726e-02
1.183249999999995765e+02 -3.710804253501930050e-02
1.183499999999995822e+02 -3.703834160529544811e-02
1.183749999999995879e+02 -3.696825529748135747e-02
1.183999999999995794e+02 -3.689778644454931589e-02
1.184249999999995850e+02 -3.682693791039511749e-02
1.184499999999995765e+02 -3.675571258931404489e-02
1.184749999999995822e+02 -3.668411340547006461e-02
1.184999999999995879e+02 -3.661214331235777136e-02
1.185249999999995794e+02 -3.653980529225960006e-02
1.185499999999995850e+02 -3.646710235569638331e-02
1.185749999999995765e+02 -3.639403754087223303e-02
1.185999999999995822e+02 -3.632061391311463411e-02
1.186249999999995879e+02 -3.624683456430910500e-02
1.186499999999995794e+02 -3.617270261232859857e-02
1.186749999999995850e+02 -3.609822120045810129e-02
1.186999999999995765e+02 -3.602339349681627639e-02
1.187249999999995822e+02 -3.594822269377002250e-02
1.187499999999995879e+02 -3.587271200734810928e-02
1.187749999999995794e+02 -3.579686467664932453e-02
1.187999999999995850e+02 -3.572068396324677708e-02
1.188249999999995765e+02 -3.564417315059062452e-02
1.188499999999995822e+02 -3.556733554340518050e-02
1.188749999999995879e+02 -3.549017446708653545e-02
1.188999999999995794e+02 -3.541269326709441112e-02
1.189249999999995850e+02 -3.533489530834310610e-02
1.189499999999995765e+02 -3.525678397459120622e-02
1.189749999999995822e+02 -3.517836266782736060e-02
1.189999999999995737e+02 -3.509963480765627974e-02
1.190249999999995794e+02 -3.502060383068193727e-02
1.190499999999995850e+02 -3.494127318989124348e-02
1.190749999999995765e+02 -3.486164635403458251e-02
1.190999999999995822e+02 -3.478172680700792468e-02
1.191249999999995737e+02 -3.470151804723276001e-02
1.191499999999995794e+02 -3.462102358703676719e-02
1.191749999999995850e+02 -3.454024695203403855e-02
1.191999999999995765e+02 -3.445919168050557563e-02
1.192249999999995822e+02 -3.437786132278020795e-02
1.192499999999995737e+02 -3.429625944061676784e-02
1.192749999999995794e+02 -3.421438960658556433e-02
1.192999999999995850e+02 -3.413225540345300735e-02
1.193249999999995765e+02 -3.404986042356610010e-02
1.193499999999995822e+02 -3.396720826823864531e-02
1.193749999999995737e+02 -3.388430254713968581e-02
1.193999999999995794e+02 -3.380114687768371456e-02
1.194249999999995850e+02 -3.371774488442257772e-02
1.194499999999995765e+02 -3.363410019844018800e-02
1.194749999999995822e+02 -3.355021645674940295e-02
1.194999999999995737e+02 -3.346609730169292085e-02
1.195249999999995794e+02 -3.338174638034399622e-02
1.195499999999995850e+02 -3.329716734391450356e-02
1.195749999999995765e+02 -3.321236384716293177e-02
1.195999999999995822e+02 -3.312733954780696516e-02
1.196249999999995737e+02 -3.304209810594028324e-02
1.196499999999995794e+02 -3.295664318345262883e-02
1.196749999999995850e+02 -3.287097844345348435e-02
1.196999999999995765e+02 -3.278510754970098001e-02
1.197249999999995822e+02 -3.269903416603450741e-02
1.197499999999995737e+02 -3.261276195581101767e-02
1.197749999999995794e+02 -3.252629458134788376e-02
1.197999999999995850e+02 -3.243963570336859392e-02
1.198249999999995765e+02 -3.235278898045536311e-02
1.198499999999995822e+02 -3.226575806850429801e-02
1.198749999999995737e+02 -3.217854662018843070e-02
1.198999999999995794e+02 -3.209115828442440227e-02
1.199249999999995708e+02 -3.200359670584505128e-02
1.199499999999995765e+02 -3.191586552427824047e-02
1.199749999999995822e+02 -3.182796837423017278e-02
1.199999999999995737e+02 -3.173031463857545892e-02
1.200249999999995794e+02 -3.162633518565879931e-02
1.200499999999995708e+02 -3.152212695105283125e-02
1.200749999999995765e+02 -3.141769375061375519e-02
1.200999999999995822e+02 -3.132876022918914399e-02
1.201249999999995737e+02 -3.126585536801389231e-02
1.201499999999995794e+02 -3.122483319696318579e-02
1.201749999999995708e+02 -3.118345779186415534e-02
1.201999999999995765e+02 -3.111970978649077416e-02
1.202249999999995822e+02 -3.104350907517734737e-02
1.202499999999995737e+02 -3.096688511000444954e-02
1.202749999999995794e+02 -3.088983859711650140e-02
1.202999999999995708e+02 -3.081237028000997913e-02
1.203249999999995765e+02 -3.073448093968143835e-02
1.203499999999995822e+02 -3.065617139476951511e-02
1.203749999999995737e+02 -3.057713506697783135e-02
1.203999999999995794e+02 -3.047715979880446721e-02
1.204249999999995708e+02 -3.037561681619332932e-02
1.204499999999995765e+02 -3.027361230419575722e-02
1.204749999999995822e+02 -3.017114757168101041e-02
1.204999999999995737e+02 -3.006822397120096496e-02
1.205249999999995794e+02 -2.996484289910424093e-02
1.205499999999995708e+02 -2.986100579563959537e-02
1.205749999999995765e+02 -2.975671414504954884e-02
1.205999999999995680e+02 -2.965196947565567828e-02
1.206249999999995737e+02 -2.954677335993187784e-02
1.206499999999995794e+02 -2.944112741457121860e-02
1.206749999999995708e+02 -2.933503330053833028e-02
1.206999999999995765e+02 -2.922849272311644694e-02
1.207249999999995680e+02 -2.912150743194002328e-02
1.207499999999995737e+02 -2.901407922101968337e-02
1.207749999999995794e+02 -2.890620992875604298e-02
1.207999999999995708e+02 -2.879790143794267246e-02
1.208249999999995765e+02 -2.868915567575818990e-02
1.208499999999995680e+02 -2.857997461374928161e-02
1.208749999999995737e+02 -2.847036026780038268e-02
1.208999999999995794e+02 -2.836031469809499952e-02
1.209249999999995708e+02 -2.824984000906440723e-02
1.209499999999995765e+02 -2.813893834932557070e-02
1.209749999999995680e+02 -2.802761191160927506e-02
1.209999999999995737e+02 -2.791586293267497854e-02
1.210249999999995794e+02 -2.780369369321647119e-02
1.210499999999995708e+02 -2.769110651775508886e-02
1.210749999999995765e+02 -2.757810377452149866e-02
1.210999999999995680e+02 -2.746468787532745093e-02
1.211249999999995737e+02 -2.735086127542456572e-02
1.211499999999995794e+02 -2.723662647335275272e-02
1.211749999999995708e+02 -2.712198601077692520e-02
1.211999999999995765e+02 -2.700694247231162290e-02
1.212249999999995680e+02 -2.689149848533559442e-02
1.212499999999995737e+02 -2.677565671979337605e-02
1.212749999999995794e+02 -2.665941988798590720e-02
1.212999999999995708e+02 -2.654279074435053620e-02
1.213249999999995765e+02 -2.642577208522801924e-02
1.213499999999995680e+02 -2.630836674861932942e-02
1.213749999999995737e+02 -2.619057761392976427e-02
1.213999999999995794e+02 -2.607240760170324856e-02
1.214249999999995708e+02 -2.595385967334379665e-02
1.214499999999995765e+02 -2.583493683082598372e-02
1.214749999999995680e+02 -2.571564211639515776e-02
1.214999999999995737e+02 -2.559597861225394733e-02
1.215249999999995651e+02 -2.547594944024100805e-02
1.215499999999995708e+02 -2.535555776149466672e-02
1.215749999999995765e+02 -2.523480677610896381e-02
1.215999999999995680e+02 -2.511369972277650853e-02
1.216249999999995737e+02 -2.499223987842098468e-02
1.216499999999995651e+02 -2.487043055781946663e-02
1.216749999999995708e+02 -2.474827511321219670e-02
1.216999999999995765e+02 -2.462577693390396311e-02
1.217249999999995680e+02 -2.450293944585306763e-02
1.217499999999995737e+02 -2.437976611125015208e-02
1.217749999999995651e+02 -2.425626042808829569e-02
1.217999999999995708e+02 -2.413242592971962322e-02
1.218249999999995765e+02 -2.400826618440530386e-02
1.218499999999995680e+02 -2.388378479485284492e-02
1.218749999999995737e+02 -2.375898539774495138e-02
1.218999999999995651e+02 -2.363387166325809502e-02
1.219249999999995708e+02 -2.350844729457202478e-02
1.219499999999995765e+02 -2.338271602736877522e-02
1.219749999999995680e+02 -2.325668162932397962e-02
1.219999999999995737e+02 -2.313034789958652929e-02
1.220249999999995651e+02 -2.300371866825290379e-02
1.220499999999995708e+02 -2.287679779582874745e-02
1.220749999999995765e+02 -2.274958917268479416e-02
1.220999999999995680e+02 -2.262209671850320611e-02
1.221249999999995737e+02 -2.249432438171480517e-02
1.221499999999995651e+02 -2.236627613893046179e-02
1.221749999999995708e+02 -2.223795599436186390e-02
1.221999999999995623e+02 -2.210936797923711283e-02
1.222249999999995680e+02 -2.198051615120622318e-02
1.222499999999995737e+02 -2.185140459374311506e-02
1.222749999999995651e+02 -2.172203741553567838e-02
1.222999999999995708e+02 -2.159241874987286730e-02
1.223249999999995623e+02 -2.146255275402369003e-02
1.223499999999995680e+02 -2.133244360860977323e-02
1.223749999999995737e+02 -2.120209551697110548e-02
1.223999999999995651e+02 -2.107151270452769024e-02
1.224249999999995708e+02 -2.094069941813317057e-02
1.224499999999995623e+02 -2.080965992542483517e-02
1.224749999999995680e+02 -2.067839851416638022e-02
1.224999999999995737e+02 -2.054691949158807263e-02
1.225249999999995651e+02 -2.041522718372009229e-02
1.225499999999995708e+02 -2.028332593472166601e-02
1.225749999999995623e+02 -2.015122010620687062e-02
1.225999999999995680e+02 -2.001891407656531535e-02
1.226249999999995737e+02 -1.988641224027931642e-02
1.226499999999995651e+02 -1.975371900723800478e-02
1.226749999999995708e+02 -1.962083880204652450e-02
1.226999999999995623e+02 -1.948777606333519305e-02
1.227249999999995680e+02 -1.935453524306183365e-02
1.227499999999995737e+02 -1.922112080581513810e-02
1.227749999999995651e+02 -1.908753722811354706e-02
1.227999999999995708e+02 -1.895378899770281539e-02
1.228249999999995623e+02 -1.881988061285206487e-02
1.228499999999995680e+02 -1.868581658164757478e-02
1.228749999999995737e+02 -1.855160142128551432e-02
1.228999999999995651e+02 -1.848297744377275578e-02
1.229249999999995708e+02 -1.843336314014869942e-02
1.229499999999995623e+02 -1.838352948099698445e-02
1.229749999999995680e+02 -1.833347798238795651e-02
1.229999999999995737e+02 -1.828321018067263770e-02
1.230249999999995651e+02 -1.823272763226253118e-02
1.230499999999995708e+02 -1.818203191340254238e-02
1.230749999999995623e+02 -1.813112461994070834e-02
1.230999999999995680e+02 -1.808000736709109921e-02
1.231249999999995595e+02 -1.802868178919265693e-02
1.231499999999995651e+02 -1.797714953946284028e-02
1.231749999999995708e+02 -1.792541228974652012e-02
1.231999999999995623e+02 -1.787347173025978855e-02
1.232249999999995680e+02 -1.782132956932953524e-02
1.232499999999995595e+02 -1.776898753312823945e-02
1.232749999999995651e+02 -1.771644736540393256e-02
1.232999999999995708e+02 -1.766371082720658361e-02
1.233249999999995623e+02 -1.761077969660958600e-02
1.233499999999995680e+02 -1.755765576842708078e-02
1.233749999999995595e+02 -1.750434085392754691e-02
1.233999999999995651e+02 -1.745083678054325932e-02
1.234249999999995708e+02 -1.739714539157572598e-02
1.234499999999995623e+02 -1.734326854589751318e-02
1.234749999999995680e+02 -1.728920811765108020e-02
1.234999999999995595e+02 -1.723496599594230919e-02
1.235249999999995651e+02 -1.718054408453279294e-02
1.235499999999995708e+02 -1.712594430152768535e-02
1.235749999999995623e+02 -1.707116857906040147e-02
1.235999999999995680e+02 -1.701621886297398356e-02
1.236249999999995595e+02 -1.696109711250116600e-02
1.236499999999995651e+02 -1.690580529993919098e-02
1.236749999999995708e+02 -1.685034541032418356e-02
1.236999999999995623e+02 -1.679471944110147788e-02
1.237249999999995680e+02 -1.673892940179417740e-02
1.237499999999995595e+02 -1.668297731366950171e-02
1.237749999999995651e+02 -1.662686520940235418e-02
1.237999999999995566e+02 -1.657059513273778997e-02
1.238249999999995623e+02 -1.651416913815033360e-02
1.238499999999995680e+02 -1.645758929050290462e-02
1.238749999999995595e+02 -1.640085766470310291e-02
1.238999999999995651e+02 -1.633305865010127936e-02
1.239249999999995566e+02 -1.626365016141387634e-02
1.239499999999995623e+02 -1.619401565759199385e-02
1.239749999999995680e+02 -1.612415701673633461e-02
1.239999999999995595e+02 -1.605407613977425166e-02
1.240249999999995651e+02 -1.598377495023361322e-02
1.240499999999995566e+02 -1.591325539401134900e-02
1.240749999999995623e+02 -1.584251943913381200e-02
1.240999999999995680e+02 -1.577156907551311577e-02
1.241249999999995595e+02 -1.570040631469578341e-02
1.241499999999995651e+02 -1.562903318960648727e-02
1.241749999999995566e+02 -1.555745175428494866e-02
1.241999999999995623e+02 -1.548566408361785884e-02
1.242249999999995680e+02 -1.541367227306421166e-02
1.242499999999995595e+02 -1.534147843837586726e-02
1.242749999999995651e+02 -1.526908471531129158e-02
1.242999999999995566e+02 -1.519649325934507682e-02
1.243249999999995623e+02 -1.512370624537118929e-02
1.243499999999995680e+02 -1.505072586740109630e-02
1.243749999999995595e+02 -1.497755433825656741e-02
1.243999999999995651e+02 -1.490419388925783538e-02
1.244249999999995566e+02 -1.483064676990591448e-02
1.244499999999995623e+02 -1.475691524756073472e-02
1.244749999999995680e+02 -1.468300160711408231e-02
1.244999999999995595e+02 -1.460890815065778517e-02
1.245249999999995651e+02 -1.453463719714738651e-02
1.245499999999995566e+02 -1.446019108206152148e-02
1.245749999999995623e+02 -1.438557215705689452e-02
1.245999999999995680e+02 -1.431078278961837869e-02
1.246249999999995595e+02 -1.423582536270623367e-02
1.246499999999995651e+02 -1.416070227439778645e-02
1.246749999999995566e+02 -1.408541593752668519e-02
1.246999999999995623e+02 -1.400996877931751268e-02
1.247249999999995538e+02 -1.393436324101728421e-02
1.247499999999995595e+02 -1.385860177752290187e-02
1.247749999999995651e+02 -1.378268685700570484e-02
1.247999999999995566e+02 -1.370662096053308285e-02
1.248249999999995623e+02 -1.363040658168591240e-02
1.248499999999995538e+02 -1.355404622617464167e-02
1.248749999999995595e+02 -1.347754241145078871e-02
1.248999999999995651e+02 -1.340089766631756552e-02
1.249249999999995566e+02 -1.332411453053676531e-02
1.249499999999995623e+02 -1.324719555443324565e-02
1.249749999999995538e+02 -1.317014329849844866e-02
1.249999999999995595e+02 -1.309296033299019862e-02
1.250249999999995651e+02 -1.301564923753179698e-02
1.250499999999995566e+02 -1.293821260070874418e-02
1.250749999999995623e+02 -1.286065301966385528e-02
1.250999999999995538e+02 -1.278297309969114726e-02
1.251249999999995595e+02 -1.270517545382794829e-02
1.251499999999995651e+02 -1.262726270244636864e-02
1.251749999999995566e+02 -1.254923747284328664e-02
1.251999999999995623e+02 -1.247110239882924174e-02
1.252249999999995538e+02 -1.239286012031767630e-02
1.252499999999995595e+02 -1.231451328291169496e-02
1.252749999999995651e+02 -1.223606453749246856e-02
1.252999999999995566e+02 -1.215751653980592407e-02
1.253249999999995623e+02 -1.207887195004940344e-02
1.253499999999995538e+02 -1.200013343245898666e-02
1.253749999999995595e+02 -1.192130365489623214e-02
1.253999999999995509e+02 -1.184238528843565251e-02
1.254249999999995566e+02 -1.176338100695252693e-02
1.254499999999995623e+02 -1.168429348671096157e-02
1.254749999999995538e+02 -1.160512540595321808e-02
1.254999999999995595e+02 -1.152587944448928321e-02
1.255249999999995509e+02 -1.144655828328806219e-02
1.255499999999995566e+02 -1.136716460406906985e-02
1.255749999999995623e+02 -1.128770108889589480e-02
1.255999999999995538e+02 -1.120817041977093670e-02
1.256249999999995595e+02 -1.112857527823157486e-02
1.256499999999995509e+02 -1.104891834494817898e-02
1.256749999999995566e+02 -1.096920229932373154e-02
1.256999999999995623e+02 -1.088942981909564976e-02
1.257249999999995538e+02 -1.079450009732985626e-02
1.257499999999995595e+02 -1.070306033191742966e-02
1.257749999999995509e+02 -1.061155394752755741e-02
1.257999999999995566e+02 -1.051998394937413497e-02
1.258249999999995623e+02 -1.042282217846125618e-02
1.258499999999995538e+02 -1.032283467411935704e-02
1.258749999999995595e+02 -1.022271894451040261e-02
1.258999999999995509e+02 -1.012247811923689886e-02
1.259249999999995566e+02 -1.002160721903148227e-02
1.259499999999995623e+02 -9.921621792321729319e-03
1.259749999999995538e+02 -9.821438784411417808e-03
1.259999999999995595e+02 -9.721060937399078616e-03
1.260249999999995509e+02 -9.620491016498488451e-03
1.260499999999995566e+02 -9.519731809712739592e-03
1.260749999999995623e+02 -9.418786127503133224e-03
1.260999999999995538e+02 -9.317656802451427037e-03
1.261249999999995595e+02 -9.216346688913341564e-03
1.261499999999995509e+02 -9.114858662668045425e-03
1.261749999999995566e+02 -9.013195620559433588e-03
1.261999999999995623e+02 -8.911360480132106063e-03
1.262249999999995538e+02 -8.809356179260345240e-03
1.262499999999995595e+02 -8.707185675770884661e-03
1.262749999999995509e+02 -8.604851947060562084e-03
1.262999999999995566e+02 -8.502357989706579161e-03
1.263249999999995481e+02 -8.399706819072393083e-03
1.263499999999995538e+02 -8.296901468906435137e-03
1.263749999999995595e+02 -8.193944990936296441e-03
1.263999999999995509e+02 -8.090840454457225508e-03
1.264249999999995566e+02 -7.987590945914476229e-03
1.264499999999995481e+02 -7.884199568481888021e-03
1.264749999999995538e+02 -7.780669441633654600e-03
1.264999999999995595e+02 -7.677003700712325789e-03
1.265249999999995509e+02 -7.573205496492005882e-03
1.265499999999995566e+02 -7.469277994735797066e-03
1.265749999999995481e+02 -7.365224375749612057e-03
1.265999999999995538e+02 -7.261047833931587488e-03
1.266249999999995595e+02 -7.156751577316998285e-03
1.266499999999995509e+02 -7.052338827118532529e-03
1.266749999999995566e+02 -6.947812817263726570e-03
1.266999999999995481e+02 -6.843176793927945381e-03
1.267249999999995538e+02 -6.738434015063473649e-03
1.267499999999995595e+02 -6.633587749925959690e-03
1.267749999999995509e+02 -6.528641278596663926e-03
1.267999999999995566e+02 -6.423597891502245798e-03
1.268249999999995481e+02 -6.318460888931097703e-03
1.268499999999995538e+02 -6.213233580546771544e-03
1.268749999999995595e+02 -6.107919284899666207e-03
1.268999999999995509e+02 -6.002521328935262954e-03
1.269249999999995566e+02 -5.897043047499743972e-03
1.269499999999995481e+02 -5.791487782845388885e-03
1.269749999999995538e+02 -5.685858884131408074e-03
1.269999999999995453e+02 -5.580159706925182789e-03
1.270249999999995509e+02 -5.474393612700482505e-03
1.270499999999995566e+02 -5.368563968335206098e-03
1.270749999999995481e+02 -5.262674145606752521e-03
1.270999999999995538e+02 -5.156727520687671637e-03
1.271249999999995453e+02 -5.050727473639512674e-03
1.271499999999995509e+02 -4.944677387905604092e-03
1.271749999999995566e+02 -4.838580649804802292e-03
1.271999999999995481e+02 -4.732440648022901049e-03
1.272249999999995538e+02 -4.626260773105468627e-03
1.272499999999995453e+02 -4.520044416950108092e-03
1.272749999999995509e+02 -4.413794972297812105e-03
1.272999999999995566e+02 -4.307515832227369959e-03
1.273249999999995481e+02 -4.201210389647216763e-03
1.273499999999995538e+02 -4.094882036789590680e-03
1.273749999999995453e+02 -3.988534164706017231e-03
1.273999999999995509e+02 -3.882170162762505622e-03
1.274249999999995566e+02 -3.775793418136855813e-03
1.274499999999995481e+02 -3.669407315317139550e-03
1.274749999999995538e+02 -3.563015235601946044e-03
1.274999999999995453e+02 -3.456620556601562241e-03
1.275249999999995509e+02 -3.350226651742534926e-03
1.275499999999995566e+02 -3.243836889773253282e-03
1.275749999999995481e+02 -3.137454634271238853e-03
1.275999999999995538e+02 -3.031083243154878131e-03
1.276249999999995453e+02 -2.924726068195557162e-03
1.276499999999995509e+02 -2.818386454533655921e-03
1.276749999999995566e+02 -2.712067740197408872e-03
1.276999999999995481e+02 -2.605773255624979547e-03
1.277249999999995538e+02 -2.499506323188449390e-03
1.277499999999995453e+02 -2.393270256723523375e-03
1.277749999999995509e+02 -2.287068361060338485e-03
1.277999999999995566e+02 -2.180903931559441660e-03
1.278249999999995481e+02 -2.074780253651287501e-03
1.278499999999995538e+02 -1.968700602379276545e-03
1.278749999999995453e+02 -1.862668241947645778e-03
1.278999999999995509e+02 -1.672517511507519601e-03
1.279249999999995424e+02 -1.472200031290143334e-03
1.279499999999995481e+02 -1.271754297786521076e-03
1.279749999999995538e+02 -1.071186480402512272e-03
1.279999999999995453e+02 -8.705027677701526788e-04
1.280249999999995509e+02 -6.697093668703772793e-04
1.280499999999995566e+02 -4.688125021500877160e-04
1.280749999999995339e+02 -2.678184146324944794e-04
1.280999999999995680e+02 -6.673336101937631278e-05
1.281249999999995453e+02 1.344363872066965139e-04
1.281499999999995509e+02 3.356845446933995358e-04
1.281749999999995566e+02 5.370048131273439914e-04
1.281999999999995339e+02 7.383908821515431211e-04
1.282249999999995680e+02 9.398364302876695275e-04
1.282499999999995453e+02 1.141335125858850734e-03
1.282749999999995509e+02 1.342880627920727422e-03
1.282999999999995566e+02 1.544466587192648002e-03
1.283249999999995339e+02 1.746086646993335201e-03
1.283499999999995680e+02 1.947734444180407743e-03
1.283749999999995453e+02 2.149403610088680347e-03
1.283999999999995509e+02 2.351087771476649026e-03
1.284249999999995566e+02 2.552780551468772710e-03
1.284499999999995339e+02 2.754475570502871225e-03
1.284749999999995680e+02 2.956166447278775304e-03
1.284999999999995453e+02 3.157846799704143795e-03
1.285249999999995509e+02 3.359510245847241883e-03
1.285499999999995566e+02 3.561150404882889274e-03
1.285749999999995339e+02 3.762760898042888293e-03
1.285999999999995396e+02 3.964335349566184413e-03
1.286249999999995453e+02 4.165867387643956178e-03
1.286499999999995509e+02 4.367350645367925645e-03
1.286749999999995566e+02 4.568778761676049391e-03
1.286999999999995339e+02 4.770145382294498082e-03
1.287249999999995396e+02 4.971444160681138744e-03
1.287499999999995453e+02 5.172668758962402531e-03
1.287749999999995509e+02 5.373812848870467354e-03
1.287999999999995566e+02 5.574870112676686557e-03
1.288249999999995339e+02 5.775834244119715417e-03
1.288499999999995396e+02 5.976698949333677548e-03
1.288749999999995453e+02 6.177457947768079209e-03
1.288999999999995509e+02 6.335578937140306892e-03
1.289249999999995566e+02 6.479928664721123881e-03
1.289499999999995339e+02 6.624299362842723908e-03
1.289749999999995396e+02 6.768686498758473211e-03
1.289999999999995453e+02 6.913085532866407486e-03
1.290249999999995509e+02 7.057491919370966448e-03
1.290499999999995566e+02 7.201901106943521015e-03
1.290749999999995339e+02 7.346308539387130625e-03
1.290999999999995396e+02 7.490709656304924378e-03
1.291249999999995453e+02 7.635099893767386715e-03
1.291499999999995509e+02 7.779474684984808222e-03
1.291749999999995566e+02 7.923829460980002723e-03
1.291999999999995339e+02 8.068159651262630724e-03
1.292249999999995396e+02 8.212460684505325237e-03
1.292499999999995453e+02 8.356727989219466315e-03
1.292749999999995509e+02 8.500956994433664371e-03
1.292999999999995566e+02 8.645143130371452447e-03
1.293249999999995339e+02 8.789281829129882290e-03
1.293499999999995396e+02 8.933368525357799489e-03
1.293749999999995453e+02 9.077398656934659860e-03
1.293999999999995509e+02 9.221367665647904263e-03
1.294249999999995566e+02 9.365270997870690783e-03
1.294499999999995339e+02 9.509104105238549640e-03
1.294749999999995396e+02 9.652862445324617360e-03
1.294999999999995453e+02 9.796541482313953289e-03
1.295249999999995509e+02 9.940136687675221044e-03
1.295499999999995566e+02 1.008364354083282101e-02
1.295749999999995339e+02 1.022705752983427488e-02
1.295999999999995396e+02 1.037037415201773859e-02
1.296249999999995453e+02 1.051358891467492514e-02
1.296499999999995509e+02 1.065669733571342898e-02
1.296749999999995566e+02 1.079969494431353740e-02
1.296999999999995339e+02 1.094257728158442786e-02
1.297249999999995396e+02 1.108533990121596084e-02
1.297499999999995453e+02 1.122797837012595550e-02
1.297749999999995509e+02 1.137048826910411897e-02
1.297999999999995566e+02 1.151286519345330432e-02
1.298249999999995339e+02 1.165510475362394917e-02
1.298499999999995396e+02 1.179720257584692886e-02
1.298749999999995453e+02 1.193915430275827201e-02
1.298999999999995509e+02 1.208095559402270341e-02
1.299249999999995282e+02 1.222260212694765112e-02
1.299499999999995339e+02 1.236408959709772541e-02
1.299749999999995396e+02 1.250541371889716917e-02
1.299999999999995453e+02 1.264657022623140448e-02
1.300249999999995509e+02 1.278755487304080764e-02
1.300499999999995282e+02 1.292836343390756093e-02
1.300749999999995339e+02 1.306899170463882674e-02
1.300999999999995396e+02 1.320943550284017082e-02
1.301249999999995453e+02 1.334969066848437462e-02
1.301499999999995509e+02 1.348975306447304859e-02
1.301749999999995282e+02 1.362961857719077220e-02
1.301999999999995339e+02 1.376928311705319201e-02
1.302249999999995396e+02 1.390874261904520050e-02
1.302499999999995453e+02 1.404799304325433928e-02
1.302749999999995509e+02 1.418703037539594501e-02
1.302999999999995282e+02 1.432585062732880284e-02
1.303249999999995339e+02 1.446444983756478390e-02
1.303499999999995396e+02 1.460282407176922287e-02
1.303749999999995453e+02 1.474096942325340935e-02
1.303999999999995509e+02 1.487888201345869549e-02
1.304249999999995282e+02 1.501655799243188649e-02
1.304499999999995339e+02 1.515399353929287353e-02
1.304749999999995396e+02 1.529118486269148876e-02
1.304999999999995453e+02 1.542812820125777015e-02
1.305249999999995509e+02 1.556481982404151268e-02
1.305499999999995282e+02 1.570125603094404618e-02
1.305749999999995339e+02 1.583743315313991193e-02
1.305999999999995396e+02 1.597334755348902083e-02
1.306249999999995453e+02 1.610899562694109721e-02
1.306499999999995509e+02 1.624437380092780617e-02
1.306749999999995282e+02 1.637947853574880583e-02
1.306999999999995339e+02 1.651430632494494538e-02
1.307249999999995396e+02 1.664885369566387538e-02
1.307499999999995453e+02 1.678311720901520462e-02
1.307749999999995509e+02 1.691709346041524176e-02
1.307999999999995282e+02 1.705077907992286895e-02
1.308249999999995339e+02 1.718417073256586769e-02
1.308499999999995396e+02 1.731726511865441451e-02
1.308749999999995453e+02 1.745005897408882442e-02
1.308999999999995509e+02 1.758254907065327777e-02
1.309249999999995282e+02 1.771473221630249367e-02
1.309499999999995339e+02 1.784660525543618065e-02
1.309749999999995396e+02 1.797816506916469909e-02
1.309999999999995453e+02 1.810940857556377417e-02
1.310249999999995509e+02 1.824033272991930701e-02
1.310499999999995282e+02 1.837093452496212434e-02
1.310749999999995339e+02 1.850121099109306583e-02
1.310999999999995396e+02 1.863115919659666386e-02
1.311249999999995453e+02 1.876077624784542111e-02
1.311499999999995509e+02 1.889005928949419669e-02
1.311749999999995282e+02 1.901900550466366704e-02
1.311999999999995339e+02 1.914761211511525202e-02
1.312249999999995396e+02 1.927587638141373128e-02
1.312499999999995453e+02 1.940379560308148552e-02
1.312749999999995509e+02 1.953136711874231546e-02
1.312999999999995282e+02 1.965858830625478657e-02
1.313249999999995339e+02 1.978545658283696260e-02
1.313499999999995396e+02 1.991196940517892325e-02
1.313749999999995453e+02 2.003812426954832554e-02
1.313999999999995225e+02 2.016391871188407889e-02
1.314249999999995282e+02 2.028935030788077756e-02
1.314499999999995339e+02 2.041441667306399116e-02
1.314749999999995396e+02 2.053911546285603143e-02
1.314999999999995453e+02 2.066344437263043649e-02
1.315249999999995225e+02 2.078740113776008161e-02
1.315499999999995282e+02 2.091098353365382703e-02
1.315749999999995339e+02 2.103418937578327430e-02
1.315999999999995396e+02 2.115701651970196273e-02
1.316249999999995453e+02 2.127946286105571530e-02
1.316499999999995225e+02 2.140152633558129944e-02
1.316749999999995282e+02 2.152320491909971018e-02
1.316999999999995339e+02 2.164449662749758432e-02
1.317249999999995396e+02 2.176539951670152309e-02
1.317499999999995453e+02 2.188591168264339762e-02
1.317749999999995225e+02 2.200603126121708150e-02
1.317999999999995282e+02 2.212575642822682542e-02
1.318249999999995339e+02 2.224508539932729470e-02
1.318499999999995396e+02 2.236401642995497138e-02
1.318749999999995453e+02 2.248254781525182641e-02
1.318999999999995225e+02 2.260067788998179616e-02
1.319249999999995282e+02 2.271840502843826964e-02
1.319499999999995339e+02 2.283572764434350574e-02
1.319749999999995396e+02 2.295264419074174653e-02
1.319999999999995453e+02 2.303053317061266522e-02
1.320249999999995225e+02 2.306531255130621003e-02
1.320499999999995282e+02 2.309984719786476945e-02
1.320749999999995339e+02 2.313413668575844268e-02
1.320999999999995396e+02 2.317327735872386912e-02
1.321249999999995453e+02 2.322916071999566248e-02
1.321499999999995225e+02 2.330510399543237604e-02
1.321749999999995282e+02 2.341281667974588060e-02
1.321999999999995339e+02 2.352043009317721436e-02
1.322249999999995396e+02 2.362465963540925917e-02
1.322499999999995453e+02 2.370371654002641215e-02
1.322749999999995225e+02 2.378264994971698854e-02
1.322999999999995282e+02 2.386150956583769911e-02
1.323249999999995339e+02 2.394029256152559182e-02
1.323499999999995396e+02 2.401899610130758811e-02
1.323749999999995453e+02 2.409761734144591147e-02
1.323999999999995225e+02 2.417615343029093367e-02
1.324249999999995282e+02 2.425460150863776101e-02
1.324499999999995339e+02 2.433255966310625754e-02
1.324749999999995396e+02 2.441557687453254494e-02
1.324999999999995453e+02 2.449951775508970794e-02
1.325249999999995225e+02 2.458338422089996825e-02
1.325499999999995282e+02 2.466717324654151000e-02
1.325749999999995339e+02 2.475088179692203766e-02
1.325999999999995396e+02 2.483450682765362197e-02
1.326249999999995453e+02 2.491804528543052621e-02
1.326499999999995225e+02 2.500149410841390543e-02
1.326749999999995282e+02 2.508485022662229960e-02
1.326999999999995339e+02 2.516811056232574548e-02
1.327249999999995396e+02 2.525127203044674057e-02
1.327499999999995453e+02 2.533433153896449269e-02
1.327749999999995225e+02 2.541728598932594188e-02
1.327999999999995282e+02 2.550013227686105319e-02
1.328249999999995339e+02 2.558286729120206465e-02
1.328499999999995396e+02 2.566548791670877558e-02
1.328749999999995453e+02 2.574799103289739099e-02
1.328999999999995225e+02 2.583037351487451130e-02
1.329249999999995282e+02 2.591263223377571548e-02
1.329499999999995339e+02 2.599476405720704472e-02
1.329749999999995396e+02 2.607676584969309888e-02
1.329999999999995453e+02 2.615863447312629861e-02
1.330249999999995225e+02 2.624036678722243762e-02
1.330499999999995282e+02 2.632195964997940257e-02
1.330749999999995339e+02 2.640340991813844296e-02
1.330999999999995396e+02 2.648471444765088112e-02
1.331249999999995168e+02 2.656587009414609554e-02
1.331499999999995225e+02 2.664687371340640487e-02
1.331749999999995282e+02 2.672772216183982863e-02
1.331999999999995339e+02 2.680841229696006439e-02
1.332249999999995396e+02 2.688894097786895601e-02
1.332499999999995168e+02 2.696930506573907288e-02
1.332749999999995225e+02 2.704950142430216642e-02
1.332999999999995282e+02 2.712952692033721719e-02
1.333249999999995339e+02 2.720937842416328023e-02
1.333499999999995396e+02 2.728905281013187592e-02
1.333749999999995168e+02 2.736854695712338803e-02
1.333999999999995225e+02 2.744785774904537692e-02
1.334249999999995282e+02 2.752698207533000804e-02
1.334499999999995339e+02 2.760591683143604966e-02
1.334749999999995396e+02 2.768465891935023224e-02
1.334999999999995168e+02 2.776320524809031826e-02
1.335249999999995225e+02 2.784155273420974366e-02
1.335499999999995282e+02 2.791969830230199567e-02
1.335749999999995339e+02 2.799763888550560118e-02
1.335999999999995396e+02 2.807537142601152988e-02
1.336249999999995168e+02 2.815289287556770395e-02
1.336499999999995225e+02 2.823020019598718525e-02
1.336749999999995282e+02 2.830729035965221310e-02
1.336999999999995339e+02 2.838416035002291546e-02
1.337249999999995396e+02 2.846080716213971254e-02
1.337499999999995168e+02 2.853722780313071999e-02
1.337749999999995225e+02 2.861341929271529055e-02
1.337999999999995282e+02 2.868937866370586259e-02
1.338249999999995339e+02 2.876510296251160587e-02
1.338499999999995396e+02 2.884058924963775472e-02
1.338749999999995168e+02 2.891583460018501764e-02
1.338999999999995225e+02 2.899083610434715144e-02
1.339249999999995282e+02 2.906559086790602708e-02
1.339499999999995339e+02 2.914009601272469704e-02
1.339749999999995396e+02 2.921434867723848514e-02
1.339999999999995168e+02 2.928834601694363382e-02
1.340249999999995225e+02 2.936208520488253065e-02
1.340499999999995282e+02 2.943556343212801185e-02
1.340749999999995339e+02 2.950877790826069921e-02
1.340999999999995396e+02 2.958172586184902933e-02
1.341249999999995168e+02 2.965440454091925609e-02
1.341499999999995225e+02 2.972681121342767019e-02
1.341749999999995282e+02 2.979894316772525517e-02
1.341999999999995339e+02 2.987079771301953332e-02
1.342249999999995396e+02 2.994237217983297325e-02
1.342499999999995168e+02 3.001366392045633907e-02
1.342749999999995225e+02 3.008467030939797338e-02
1.342999999999995282e+02 3.015538874382806683e-02
1.343249999999995339e+02 3.022581664401734203e-02
1.343499999999995396e+02 3.029595145377365906e-02
1.343749999999995168e+02 3.036579064086925364e-02
1.343999999999995225e+02 3.043533169746645561e-02
1.344249999999995282e+02 3.050457214053556645e-02
1.344499999999995339e+02 3.057350951226767491e-02
1.344749999999995396e+02 3.064214138048250782e-02
1.344999999999995168e+02 3.071046533902865860e-02
1.345249999999995225e+02 3.077847900817984664e-02
1.345499999999995282e+02 3.084618003502220471e-02
1.345749999999995339e+02 3.091356609383777432e-02
1.345999999999995111e+02 3.098063488647998659e-02
1.346249999999995168e+02 3.104738414274280101e-02
1.346499999999995225e+02 3.111381162072236750e-02
1.346749999999995282e+02 3.117991510717300907e-02
1.346999999999995339e+02 3.124569241785523852e-02
1.347249999999995111e+02 3.131114139787607997e-02
1.347499999999995168e+02 3.137625992202308645e-02
1.347749999999995225e+02 3.144104589509082864e-02
1.347999999999995282e+02 3.147773103056776545e-02
1.348249999999995339e+02 3.150711947872477520e-02
1.348499999999995111e+02 3.153617977702419251e-02
1.348749999999995168e+02 3.156491091289219397e-02
1.348999999999995225e+02 3.159331190385297056e-02
1.349249999999995282e+02 3.162138179768791968e-02
1.349499999999995339e+02 3.164911967258559472e-02
1.349749999999995111e+02 3.167652463728626300e-02
1.349999999999995168e+02 3.170359583121656194e-02
1.350249999999995225e+02 3.173033242461727188e-02
1.350499999999995282e+02 3.175673361866214461e-02
1.350749999999995339e+02 3.178279864557085471e-02
1.350999999999995111e+02 3.180852676871127882e-02
1.351249999999995168e+02 3.183391728269627935e-02
1.351499999999995225e+02 3.185896951346992023e-02
1.351749999999995282e+02 3.188368281838774992e-02
1.351999999999995339e+02 3.190805658628804303e-02
1.352249999999995111e+02 3.193209023755486792e-02
1.352499999999995168e+02 3.195578322417265416e-02
1.352749999999995225e+02 3.197913502977434153e-02
1.352999999999995282e+02 3.200214516967837819e-02
1.353249999999995339e+02 3.202481319092093104e-02
1.353499999999995111e+02 3.204713867227749341e-02
1.353749999999995168e+02 3.206912122427738737e-02
1.353999999999995225e+02 3.209076048921005037e-02
1.354249999999995282e+02 3.211205614112289802e-02
1.354499999999995339e+02 3.213300788581156808e-02
1.354749999999995111e+02 3.215361546080193478e-02
1.354999999999995168e+02 3.217752254186367206e-02
1.355249999999995225e+02 3.222787576074683663e-02
1.355499999999995282e+02 3.227791273502022412e-02
1.355749999999995339e+02 3.232763148596162761e-02
1.355999999999995111e+02 3.237703006201616412e-02
1.356249999999995168e+02 3.242610653914525243e-02
1.356499999999995225e+02 3.247485902117029644e-02
1.356749999999995282e+02 3.252328564010795175e-02
1.356999999999995339e+02 3.257138455650086806e-02
1.357249999999995111e+02 3.261915395973888354e-02
1.357499999999995168e+02 3.266659206837688872e-02
1.357749999999995225e+02 3.271369713044150473e-02
1.357999999999995282e+02 3.276046742373295295e-02
1.358249999999995339e+02 3.280690125611926411e-02
1.358499999999995111e+02 3.285299696582312523e-02
1.358749999999995168e+02 3.289875292169956028e-02
1.358999999999995225e+02 3.294416752350880911e-02
1.359249999999995282e+02 3.298923920217757683e-02
1.359499999999995339e+02 3.303396642005609202e-02
1.359749999999995111e+02 3.307834767116526326e-02
1.359999999999995168e+02 3.312238148143528682e-02
1.360249999999995225e+02 3.316606640893750291e-02
1.360499999999995282e+02 3.320940104410709248e-02
1.360749999999995339e+02 3.325238400995706584e-02
1.360999999999995111e+02 3.329501396228460447e-02
1.361249999999995168e+02 3.333728958986932611e-02
1.361499999999995225e+02 3.337920961466069730e-02
1.361749999999995282e+02 3.342077279195959649e-02
1.361999999999995339e+02 3.346197791058951043e-02
1.362249999999995111e+02 3.350282379305893204e-02
1.362499999999995168e+02 3.354330929571643777e-02
1.362749999999995225e+02 3.358343330889444756e-02
1.362999999999995282e+02 3.362319475704694804e-02
1.363249999999995055e+02 3.366259259887582206e-02
1.363499999999995111e+02 3.370162582744962165e-02
1.363749999999995168e+02 3.374029347031288345e-02
1.363999999999995225e+02 3.377859458958654137e-02
1.364249999999995282e+02 3.381652828205939515e-02
1.364499999999995055e+02 3.385409367926972557e-02
1.364749999999995111e+02 3.389128994757926311e-02
1.364999999999995168e+02 3.392811628823755310e-02
1.365249999999995225e+02 3.396457193743589176e-02
1.365499999999995282e+02 3.400065616635459392e-02
1.365749999999995055e+02 3.403636828119924185e-02
1.365999999999995111e+02 3.407170762322887791e-02
1.366249999999995168e+02 3.410667356877492701e-02
1.366499999999995225e+02 3.414126552925133423e-02
1.366749999999995282e+02 3.417548295115496043e-02
1.366999999999995055e+02 3.420932531605846288e-02
1.367249999999995111e+02 3.423890383278420380e-02
1.367499999999995168e+02 3.426879187741498772e-02
1.367749999999995225e+02 3.429834493920653343e-02
1.367999999999995282e+02 3.432756138581979921e-02
1.368249999999995055e+02 3.435643961241969385e-02
1.368499999999995111e+02 3.438497804201438857e-02
1.368749999999995168e+02 3.441317512579206150e-02
1.368999999999995225e+02 3.444102934344749761e-02
1.369249999999995282e+02 3.446853920350464312e-02
1.369499999999995055e+02 3.449570324363345625e-02
1.369749999999995111e+02 3.452252003095789695e-02
1.369999999999995168e+02 3.454898816235842801e-02
1.370249999999995225e+02 3.457510626476870824e-02
1.370499999999995282e+02 3.460087299546294598e-02
1.370749999999995055e+02 3.462628704233820104e-02
1.370999999999995111e+02 3.465134712418877633e-02
1.371249999999995168e+02 3.467605199097244933e-02
1.371499999999995225e+02 3.470040042407079861e-02
1.371749999999995282e+02 3.472439123654024601e-02
1.371999999999995055e+02 3.474802327335702046e-02
1.372249999999995111e+02 3.477129541165330240e-02
1.372499999999995168e+02 3.479420656094475706e-02
1.372749999999995225e+02 3.481675566335253047e-02
1.372999999999995282e+02 3.483894169381397676e-02
1.373249999999995055e+02 3.486076366028800083e-02
1.373499999999995111e+02 3.488222060394989554e-02
1.373749999999995168e+02 3.490331159937942046e-02
1.373999999999995225e+02 3.492403575473886079e-02
1.374249999999995282e+02 3.494439221194427236e-02
1.374499999999995055e+02 3.496438014682658885e-02
1.374749999999995111e+02 3.498399876928487418e-02
1.374999999999995168e+02 3.500324732343086664e-02
1.375249999999995225e+02 3.502212508772326732e-02
1.375499999999995282e+02 3.504063137509651898e-02
1.375749999999995055e+02 3.505876553307574889e-02
1.375999999999995111e+02 3.506452381082611480e-02
1.376249999999995168e+02 3.505298328161182003e-02
1.376499999999995225e+02 3.504106749936615472e-02
1.376749999999995282e+02 3.502877664744648983e-02
1.376999999999995055e+02 3.501611094441169775e-02
1.377249999999995111e+02 3.500307064401897428e-02
1.377499999999995168e+02 3.498965603521134171e-02
1.377749999999995225e+02 3.497586744209429249e-02
1.377999999999994998e+02 3.496170522390575075e-02
1.378249999999995055e+02 3.494716977497493160e-02
1.378499999999995111e+02 3.493226152467290846e-02
1.378749999999995168e+02 3.491698093735391001e-02
1.378999999999995225e+02 3.490132851228730515e-02
1.379249999999994998e+02 3.488530478358002618e-02
1.379499999999995055e+02 3.486891032009122038e-02
1.379749999999995111e+02 3.485214572533691657e-02
1.379999999999995168e+02 3.483501163738488005e-02
1.380249999999995225e+02 3.481750872874252861e-02
1.380499999999994998e+02 3.479963770623413499e-02
1.380749999999995055e+02 3.478139931086987602e-02
1.380999999999995111e+02 3.476279431770594452e-02
1.381249999999995168e+02 3.474382353569600151e-02
1.381499999999995225e+02 3.472448780753353836e-02
1.381749999999994998e+02 3.470478800948641196e-02
1.381999999999995055e+02 3.468472505122183885e-02
1.382249999999995111e+02 3.466429987562331949e-02
1.382499999999995168e+02 3.464351345859973536e-02
1.382749999999995225e+02 3.462236680888483575e-02
1.382999999999994998e+02 3.460086096782968162e-02
1.383249999999995055e+02 3.457899700918656144e-02
1.383499999999995111e+02 3.455677603888511473e-02
1.383749999999995168e+02 3.453419919479946282e-02
1.383999999999995225e+02 3.451126764650828266e-02
1.384249999999994998e+02 3.448798259504830960e-02
1.384499999999995055e+02 3.446434527265809789e-02
1.384749999999995111e+02 3.444035694251501578e-02
1.384999999999995168e+02 3.441601889846665485e-02
1.385249999999995225e+02 3.439133246475126887e-02
1.385499999999994998e+02 3.436629899571536084e-02
1.385749999999995055e+02 3.434091987552041064e-02
1.385999999999995111e+02 3.431519651784621650e-02
1.386249999999995168e+02 3.428913036558444566e-02
1.386499999999995225e+02 3.426272289052782055e-02
1.386749999999994998e+02 3.423597559305172761e-02
1.386999999999995055e+02 3.420889000178924111e-02
1.387249999999995111e+02 3.418146767330187963e-02
1.387499999999995168e+02 3.415371019174173045e-02
1.387749999999995225e+02 3.412561916850957722e-02
1.387999999999994998e+02 3.409719624190704623e-02
1.388249999999995055e+02 3.406844307678217471e-02
1.388499999999995111e+02 3.403936136417096830e-02
1.388749999999995168e+02 3.400995282093267902e-02
1.388999999999995225e+02 3.398021918938062824e-02
1.389249999999994998e+02 3.395016223690835999e-02
1.389499999999995055e+02 3.392352744071503584e-02
1.389749999999995111e+02 3.390019406408305291e-02
1.389999999999995168e+02 3.387651936986076084e-02
1.390249999999995225e+02 3.385250458346591301e-02
1.390499999999994998e+02 3.382815095975506142e-02
1.390749999999995055e+02 3.383528479063029060e-02
1.390999999999995111e+02 3.389205872534194197e-02
1.391249999999995168e+02 3.394850083170780630e-02
1.391499999999995225e+02 3.400460893413890379e-02
1.391749999999994998e+02 3.406038088559670829e-02
1.391999999999995055e+02 3.411713671921570712e-02
1.392249999999995111e+02 3.416822377352889128e-02
1.392499999999995168e+02 3.421900933651317311e-02
1.392749999999995225e+02 3.426949090550662075e-02
1.392999999999994998e+02 3.431966599832735748e-02
1.393249999999995055e+02 3.436953215375512100e-02
1.393499999999995111e+02 3.441908693201112951e-02
1.393749999999995168e+02 3.446832791523633116e-02
1.393999999999995225e+02 3.451725270796221490e-02
1.394249999999994998e+02 3.456585893758355732e-02
1.394499999999995055e+02 3.461414425482121915e-02
1.394749999999995111e+02 3.466210633418582293e-02
1.394999999999995168e+02 3.470974287443508166e-02
1.395249999999994941e+02 3.475705159902612446e-02
1.395499999999994998e+02 3.480403025656498422e-02
1.395749999999995055e+02 3.485067662124966686e-02
1.395999999999995111e+02 3.489698849330966773e-02
1.396249999999995168e+02 3.494296369943897945e-02
1.396499999999994941e+02 3.498860009322443676e-02
1.396749999999994998e+02 3.503389555556928048e-02
1.396999999999995055e+02 3.507884799510919971e-02
1.397249999999995111e+02 3.512345534862375274e-02
1.397499999999995168e+02 3.516771558144204946e-02
1.397749999999994941e+02 3.521162668784115490e-02
1.397999999999994998e+02 3.525518669143849759e-02
1.398249999999995055e+02 3.529839364557808140e-02
1.398499999999995111e+02 3.534124563370932143e-02
1.398749999999995168e+02 3.538374076975958626e-02
1.398999999999994941e+02 3.542587719849948219e-02
1.399249999999994998e+02 3.546765309590043519e-02
1.399499999999995055e+02 3.550906666948501489e-02
1.399749999999995111e+02 3.555011615867118002e-02
1.399999999999995168e+02 3.559079983510682332e-02
1.400249999999994941e+02 3.563111600299680853e-02
1.400499999999994998e+02 3.567106299942454650e-02
1.400749999999995055e+02 3.571063919466106046e-02
1.400999999999995111e+02 3.574984299247029734e-02
1.401249999999995168e+02 3.578867283040303160e-02
1.401499999999994941e+02 3.582712718008361497e-02
1.401749999999994998e+02 3.586520454748794856e-02
1.401999999999995055e+02 3.590290347321261483e-02
1.402249999999995111e+02 3.594022253273530809e-02
1.402499999999995168e+02 3.597716033666609192e-02
1.402749999999994941e+02 3.601371553098973999e-02
1.402999999999994998e+02 3.604988679729963230e-02
1.403249999999995055e+02 3.608567285302066718e-02
1.403499999999995111e+02 3.612107245162524821e-02
1.403749999999995168e+02 3.615608438283697545e-02
1.403999999999994941e+02 3.619070747282901457e-02
1.404249999999994998e+02 3.622494058440751952e-02
1.404499999999995055e+02 3.625878261719023971e-02
1.404749999999995111e+02 3.629223250777268567e-02
1.404999999999995168e+02 3.632528922988566972e-02
1.405249999999994941e+02 3.635276994732668243e-02
1.405499999999994998e+02 3.636441940511647014e-02
1.405749999999995055e+02 3.637568132400720300e-02
1.405999999999995111e+02 3.638655515368748039e-02
1.406249999999995168e+02 3.639704038020339510e-02
1.406499999999994941e+02 3.640713652606433759e-02
1.406749999999994998e+02 3.641684315033900943e-02
1.406999999999995055e+02 3.642615984874114643e-02
1.407249999999995111e+02 3.643508625370715098e-02
1.407499999999995168e+02 3.644362203446152582e-02
1.407749999999994941e+02 3.645176689707561174e-02
1.407999999999994998e+02 3.645952058451506356e-02
1.408249999999995055e+02 3.646688287667704947e-02
1.408499999999995111e+02 3.647385359041912384e-02
1.408749999999995168e+02 3.648043257957818419e-02
1.408999999999994941e+02 3.648661973497829836e-02
1.409249999999994998e+02 3.649241498443001747e-02
1.409499999999995055e+02 3.649781829272077949e-02
1.409749999999995111e+02 3.650282966159299619e-02
1.409999999999994884e+02 3.650744912971530531e-02
1.410249999999994941e+02 3.651167677264220701e-02
1.410499999999994998e+02 3.651551270276466588e-02
1.410749999999995055e+02 3.651895706925214341e-02
1.410999999999995111e+02 3.652201005798232092e-02
1.411249999999994884e+02 3.652467189146494514e-02
1.411499999999994941e+02 3.652694282875306592e-02
1.411749999999994998e+02 3.652882316534650231e-02
1.411999999999995055e+02 3.653031323308510159e-02
1.412249999999995111e+02 3.653141340003436544e-02
1.412499999999994884e+02 3.653212407035856535e-02
1.412749999999994941e+02 3.653244568418810567e-02
1.412999999999994998e+02 3.653237871747581911e-02
1.413249999999995055e+02 3.653192368184539351e-02
1.413499999999995111e+02 3.653108112442859934e-02
1.413749999999994884e+02 3.652985162769686878e-02
1.413999999999994941e+02 3.652823580928186986e-02
1.414249999999994998e+02 3.652623432178798285e-02
1.414499999999995055e+02 3.652384785259676220e-02
1.414749999999995111e+02 3.652107712366146203e-02
1.414999999999994884e+02 3.651792289129498353e-02
1.415249999999994941e+02 3.651438594594823284e-02
1.415499999999994998e+02 3.651046711198185912e-02
1.415749999999995055e+02 3.650616724742719588e-02
1.415999999999995111e+02 3.650324445134727619e-02
1.416249999999994884e+02 3.652501681149312313e-02
1.416499999999994941e+02 3.654641519222634471e-02
1.416749999999994998e+02 3.656743830712762960e-02
1.416999999999995055e+02 3.658808490266437369e-02
1.417249999999995111e+02 3.660835375847162204e-02
1.417499999999994884e+02 3.662824368762550298e-02
1.417749999999994941e+02 3.664775353690826604e-02
1.417999999999994998e+02 3.666688218706495861e-02
1.418249999999995055e+02 3.668562855305238651e-02
1.418499999999995111e+02 3.670399158427907482e-02
1.418749999999994884e+02 3.672197026483713794e-02
1.418999999999994941e+02 3.673956361372591323e-02
1.419249999999994998e+02 3.675677068506508216e-02
1.419499999999995055e+02 3.677359056830213635e-02
1.419749999999995111e+02 3.679002238840719391e-02
1.419999999999994884e+02 3.680606530606215371e-02
1.420249999999994941e+02 3.682171851783874045e-02
1.420499999999994998e+02 3.683698125636775816e-02
1.420749999999995055e+02 3.685185279050015583e-02
1.420999999999995111e+02 3.686633242545642869e-02
1.421249999999994884e+02 3.688041950296971905e-02
1.421499999999994941e+02 3.689411340141714873e-02
1.421749999999994998e+02 3.690741353594174240e-02
1.421999999999995055e+02 3.692031935856678743e-02
1.422249999999995111e+02 3.693283035829760669e-02
1.422499999999994884e+02 3.694494606121693364e-02
1.422749999999994941e+02 3.695666603056733251e-02
1.422999999999994998e+02 3.696798986682672816e-02
1.423249999999995055e+02 3.697891720777159164e-02
1.423499999999995111e+02 3.698944772853331175e-02
1.423749999999994884e+02 3.699958114164123707e-02
1.423999999999994941e+02 3.700931719705952833e-02
1.424249999999994998e+02 3.701865568221113234e-02
1.424499999999995055e+02 3.702759642199363738e-02
1.424749999999995111e+02 3.703613927878472017e-02
1.424999999999994884e+02 3.704428415243871120e-02
1.425249999999994941e+02 3.705203098027109315e-02
1.425499999999994998e+02 3.705937973703567895e-02
1.425749999999995055e+02 3.706633043489075685e-02
1.425999999999995111e+02 3.707288312335526442e-02
1.426249999999994884e+02 3.707903788925667049e-02
1.426499999999994941e+02 3.708479485666616587e-02
1.426749999999994998e+02 3.709015418682895526e-02
1.426999999999995055e+02 3.709511607808049088e-02
1.427249999999994827e+02 3.709968076575408807e-02
1.427499999999994884e+02 3.710384852208173379e-02
1.427749999999994941e+02 3.710761965608279367e-02
1.427999999999994998e+02 3.711099451344301858e-02
1.428249999999995055e+02 3.711397347638731303e-02
1.428499999999994827e+02 3.705662285517685728e-02
1.428749999999994884e+02 3.699025824169475951e-02
1.428999999999994941e+02 3.692346492433423027e-02
1.429249999999994998e+02 3.685624451001063423e-02
1.429499999999995055e+02 3.678859864760706394e-02
1.429749999999994827e+02 3.672052902781405836e-02
1.429999999999994884e+02 3.665203738295860075e-02
1.430249999999994941e+02 3.658312548682105675e-02
1.430499999999994998e+02 3.651379515444163476e-02
1.430749999999995055e+02 3.644404824191482817e-02
1.430999999999994827e+02 3.637388664617392103e-02
1.431249999999994884e+02 3.630331230476415566e-02
1.431499999999994941e+02 3.623232719560343790e-02
1.431749999999994998e+02 3.616093333673534027e-02
1.431999999999995055e+02 3.608913278606690200e-02
1.432249999999994827e+02 3.601692764110075995e-02
1.432499999999994884e+02 3.594432003865126457e-02
1.432749999999994941e+02 3.587131215455423294e-02
1.432999999999994998e+02 3.579790620336517626e-02
1.433249999999995055e+02 3.572410443804414221e-02
1.433499999999994827e+02 3.564990914963552665e-02
1.433749999999994884e+02 3.557532266693223810e-02
1.433999999999994941e+02 3.550034735613465803e-02
1.434249999999994998e+02 3.542498562049525151e-02
1.434499999999995055e+02 3.534923989995710641e-02
1.434749999999994827e+02 3.527311267078034329e-02
1.434999999999994884e+02 3.519660644515936604e-02
1.435249999999994941e+02 3.511972377083167479e-02
1.435499999999994998e+02 3.504246723067607622e-02
1.435749999999995055e+02 3.496483944230269203e-02
1.435999999999994827e+02 3.492170632057783886e-02
1.436249999999994884e+02 3.488062019951990861e-02
1.436499999999994941e+02 3.483914925682727454e-02
1.436749999999994998e+02 3.479729458104533629e-02
1.436999999999995055e+02 3.475505729714975511e-02
1.437249999999994827e+02 3.471243856641364339e-02
1.437499999999994884e+02 3.466943958626214628e-02
1.437749999999994941e+02 3.462606159012129869e-02
1.437999999999994998e+02 3.458230584725374701e-02
1.438249999999995055e+02 3.453817366258789961e-02
1.438499999999994827e+02 3.449366637653568379e-02
1.438749999999994884e+02 3.444878536480151798e-02
1.438999999999994941e+02 3.440353203818397043e-02
1.439249999999994998e+02 3.435790784236400497e-02
1.439499999999995055e+02 3.431191425768898712e-02
1.439749999999994827e+02 3.426555279894389489e-02
1.439999999999994884e+02 3.421882501511544494e-02
1.440249999999994941e+02 3.417173248914678191e-02
1.440499999999994998e+02 3.412427683768337605e-02
1.440749999999995055e+02 3.407645971081040004e-02
1.440999999999994827e+02 3.402828279178169574e-02
1.441249999999994884e+02 3.397974779673984536e-02
1.441499999999994941e+02 3.393085647442769387e-02
1.441749999999994998e+02 3.388161060589232887e-02
1.441999999999994770e+02 3.383201200418094884e-02
1.442249999999994827e+02 3.378206251402722515e-02
1.442499999999994884e+02 3.373176401153173826e-02
1.442749999999994941e+02 3.368111840383364308e-02
1.442999999999994998e+02 3.363012762877446576e-02
1.443249999999994770e+02 3.357879365455455900e-02
1.443499999999994827e+02 3.352711847938368017e-02
1.443749999999994884e+02 3.347510413112139011e-02
1.443999999999994941e+02 3.342275266691281665e-02
1.444249999999994998e+02 3.337006617281674387e-02
1.444499999999994770e+02 3.331704676342778226e-02
1.444749999999994827e+02 3.326369658148866509e-02
1.444999999999994884e+02 3.321001779750114291e-02
1.445249999999994941e+02 3.315601260932625471e-02
1.445499999999994998e+02 3.310168324178076882e-02
1.445749999999994770e+02 3.304703194622705259e-02
1.445999999999994827e+02 3.299206100015675963e-02
1.446249999999994884e+02 3.293677270677014546e-02
1.446499999999994941e+02 3.288116939454838183e-02
1.446749999999994998e+02 3.282525341682093062e-02
1.446999999999994770e+02 3.276902715132918448e-02
1.447249999999994827e+02 3.271249299978364750e-02
1.447499999999994884e+02 3.265565338741686918e-02
1.447749999999994941e+02 3.259851076253227758e-02
1.447999999999994998e+02 3.254106759604798171e-02
1.448249999999994770e+02 3.248332638103687553e-02
1.448499999999994827e+02 3.242528963226234962e-02
1.448749999999994884e+02 3.236695988571043625e-02
1.448999999999994941e+02 3.230833969811884587e-02
1.449249999999994998e+02 3.224943164650164590e-02
1.449499999999994770e+02 3.219023832767077542e-02
1.449749999999994827e+02 3.213076235775524231e-02
1.449999999999994884e+02 3.207100637171780844e-02
1.450249999999994941e+02 3.201097302286660951e-02
1.450499999999994998e+02 3.195066498236786429e-02
1.450749999999994770e+02 3.189008493875303274e-02
1.450999999999994827e+02 3.182923559742577985e-02
1.451249999999994884e+02 3.176811968016714227e-02
1.451499999999994941e+02 3.170673992463737129e-02
1.451749999999994998e+02 3.164509908387814346e-02
1.451999999999994770e+02 3.158319992581231500e-02
1.452249999999994827e+02 3.152104523274251030e-02
1.452499999999994884e+02 3.145863780084975220e-02
1.452749999999994941e+02 3.139598043969070440e-02
1.452999999999994998e+02 3.133307597169317227e-02
1.453249999999994770e+02 3.126992723165421956e-02
1.453499999999994827e+02 3.120653706623438550e-02
1.453749999999994884e+02 3.114290833345506257e-02
1.453999999999994941e+02 3.107904390219476051e-02
1.454249999999994998e+02 3.101494665168364959e-02
1.454499999999994770e+02 3.095061947100418223e-02
1.454749999999994827e+02 3.088606525858547322e-02
1.454999999999994884e+02 3.082128692170412604e-02
1.455249999999994941e+02 3.075628737598284923e-02
1.455499999999994998e+02 3.069106954489195932e-02
1.455749999999994770e+02 3.062563635925184130e-02
1.455999999999994827e+02 3.055999075673546117e-02
1.456249999999994884e+02 3.049413568137573916e-02
1.456499999999994941e+02 3.042807408307245803e-02
1.456749999999994998e+02 3.036180891710071536e-02
1.456999999999994770e+02 3.029534314362378189e-02
1.457249999999994827e+02 3.022867972720701818e-02
1.457499999999994884e+02 3.016182163633357449e-02
1.457749999999994941e+02 3.009477184292435464e-02
1.457999999999994998e+02 3.002753332185971805e-02
1.458249999999994770e+02 2.996010905050413772e-02
1.458499999999994827e+02 2.989250200823459838e-02
1.458749999999994884e+02 2.982471517597072228e-02
1.458999999999994941e+02 2.975675153571152864e-02
1.459249999999994714e+02 2.968861407007043762e-02
1.459499999999994770e+02 2.962030576181878122e-02
1.459749999999994827e+02 2.955182959343121904e-02
1.459999999999994884e+02 2.948318854663349586e-02
1.460249999999994941e+02 2.941438560195645466e-02
1.460499999999994714e+02 2.934542373829341147e-02
1.460749999999994770e+02 2.927630593246084365e-02
1.460999999999994827e+02 2.920703515876457365e-02
1.461249999999994884e+02 2.913761438857008154e-02
1.461499999999994941e+02 2.906804658987550971e-02
1.461749999999994714e+02 2.899833472689320249e-02
1.461999999999994770e+02 2.892848175963197779e-02
1.462249999999994827e+02 2.885849064348551887e-02
1.462499999999994884e+02 2.878836432882755231e-02
1.462749999999994941e+02 2.871810576060869133e-02
1.462999999999994714e+02 2.864771787796118255e-02
1.463249999999994770e+02 2.857720361380609517e-02
1.463499999999994827e+02 2.850656589446900688e-02
1.463749999999994884e+02 2.843580763929771243e-02
1.463999999999994941e+02 2.836493176028752339e-02
1.464249999999994714e+02 2.829394116171069645e-02
1.464499999999994770e+02 2.822283873975154136e-02
1.464749999999994827e+02 2.815162738214714924e-02
1.464999999999994884e+02 2.808030996783536168e-02
1.465249999999994941e+02 2.800888936660482498e-02
1.465499999999994714e+02 2.793736843875341616e-02
1.465749999999994770e+02 2.786575003475156437e-02
1.465999999999994827e+02 2.779403699491191787e-02
1.466249999999994884e+02 2.772223214906361505e-02
1.466499999999994941e+02 2.765091578815589979e-02
1.466749999999994714e+02 2.761547946694212219e-02
1.466999999999994770e+02 2.759580787126044224e-02
1.467249999999994827e+02 2.757590296613377304e-02
1.467499999999994884e+02 2.755576601500419817e-02
1.467749999999994941e+02 2.753608523210330367e-02
1.467999999999994714e+02 2.752178025843164330e-02
1.468249999999994770e+02 2.754060054752897543e-02
1.468499999999994827e+02 2.755745236634880163e-02
1.468749999999994884e+02 2.750158480902243144e-02
1.468999999999994941e+02 2.744539462628946616e-02
1.469249999999994714e+02 2.738888228135618469e-02
1.469499999999994770e+02 2.734079881816215557e-02
1.469749999999994827e+02 2.731846370200859131e-02
1.469999999999994884e+02 2.729585429381468226e-02
1.470249999999994941e+02 2.727296985634788604e-02
1.470499999999994714e+02 2.724980966910384161e-02
1.470749999999994770e+02 2.722637302855706806e-02
1.470999999999994827e+02 2.720265924841241620e-02
1.471249999999994884e+02 2.717866765985154157e-02
1.471499999999994941e+02 2.715439761178173317e-02
1.471749999999994714e+02 2.712984847107967681e-02
1.471999999999994770e+02 2.710501962283633909e-02
1.472249999999994827e+02 2.708037531389792529e-02
1.472499999999994884e+02 2.705959162809393193e-02
1.472749999999994941e+02 2.703751915194726324e-02
1.472999999999994714e+02 2.701517100790741185e-02
1.473249999999994770e+02 2.699254649661756572e-02
1.473499999999994827e+02 2.696964493647959968e-02
1.473749999999994884e+02 2.694646566390688017e-02
1.473999999999994657e+02 2.692300803357453379e-02
1.474249999999994714e+02 2.689927141866710683e-02
1.474499999999994770e+02 2.687525521112580154e-02
1.474749999999994827e+02 2.685095882189224986e-02
1.474999999999994884e+02 2.682638168115115615e-02
1.475249999999994657e+02 2.680152323857076108e-02
1.475499999999994714e+02 2.677638296354008240e-02
1.475749999999994770e+02 2.675096034540513229e-02
1.475999999999994827e+02 2.672525489370060695e-02
1.476249999999994884e+02 2.669926613838195795e-02
1.476499999999994657e+02 2.667299363005069812e-02
1.476749999999994714e+02 2.664643694018081765e-02
1.476999999999994770e+02 2.661959566133959357e-02
1.477249999999994827e+02 2.659246940740655346e-02
1.477499999999994884e+02 2.656505781378884837e-02
1.477749999999994657e+02 2.653736053763347882e-02
1.477999999999994714e+02 2.650937725803560394e-02
1.478249999999994770e+02 2.648110767624526143e-02
1.478499999999994827e+02 2.645255151586663536e-02
1.478749999999994884e+02 2.642370852305893705e-02
1.478999999999994657e+02 2.639457846672886923e-02
1.479249999999994714e+02 2.636516113872033537e-02
1.479499999999994770e+02 2.633545635400225821e-02
1.479749999999994827e+02 2.630546395085086794e-02
1.479999999999994884e+02 2.627518379102544710e-02
1.480249999999994657e+02 2.624461575994463738e-02
1.480499999999994714e+02 2.621375976685329581e-02
1.480749999999994770e+02 2.618261574498941327e-02
1.480999999999994827e+02 2.615118365174275150e-02
1.481249999999994884e+02 2.611946346881026740e-02
1.481499999999994657e+02 2.608745520234727333e-02
1.481749999999994714e+02 2.605515888311321290e-02
1.481999999999994770e+02 2.602257456661166701e-02
1.482249999999994827e+02 2.598970233322660250e-02
1.482499999999994884e+02 2.595654228835296215e-02
1.482749999999994657e+02 2.592309456252079453e-02
1.482999999999994714e+02 2.588935931151660139e-02
1.483249999999994770e+02 2.585533671649696552e-02
1.483499999999994827e+02 2.582102698409782446e-02
1.483749999999994884e+02 2.578643034653777324e-02
1.483999999999994657e+02 2.575154706171589244e-02
1.484249999999994714e+02 2.571637741330332072e-02
1.484499999999994770e+02 2.568092171083023040e-02
1.484749999999994827e+02 2.564518028976588149e-02
1.484999999999994884e+02 2.560915351159328418e-02
1.485249999999994657e+02 2.557284176387650959e-02
1.485499999999994714e+02 2.553624546032425349e-02
1.485749999999994770e+02 2.549936504084620789e-02
1.485999999999994827e+02 2.546220097160156043e-02
1.486249999999994884e+02 2.542475374504455168e-02
1.486499999999994657e+02 2.538702387996065110e-02
1.486749999999994714e+02 2.534901192149850366e-02
1.486999999999994770e+02 2.531071844119459069e-02
1.487249999999994827e+02 2.527214403699103509e-02
1.487499999999994884e+02 2.523328933324786236e-02
1.487749999999994657e+02 2.519415498074844759e-02
1.487999999999994714e+02 2.515474165669776344e-02
1.488249999999994770e+02 2.511505006471488957e-02
1.488499999999994827e+02 2.507508093481917305e-02
1.488749999999994884e+02 2.503483502340777059e-02
1.488999999999994657e+02 2.499431311322920443e-02
1.489249999999994714e+02 2.495351601334816483e-02
1.489499999999994770e+02 2.491244455910433114e-02
1.489749999999994827e+02 2.487109961206597497e-02
1.489999999999994884e+02 2.482948205997299179e-02
1.490249999999994657e+02 2.478759281667729589e-02
1.490499999999994714e+02 2.474543282207444447e-02
1.490749999999994770e+02 2.470300304202848254e-02
1.490999999999994827e+02 2.466030446829083761e-02
1.491249999999994600e+02 2.461733811841199104e-02
1.491499999999994657e+02 2.457410503564580115e-02
1.491749999999994714e+02 2.453060628884886143e-02
1.491999999999994770e+02 2.448684297237147672e-02
1.492249999999994827e+02 2.444281620594323384e-02
1.492499999999994600e+02 2.439852713454995076e-02
1.492749999999994657e+02 2.435397692830676419e-02
1.492999999999994714e+02 2.430916678232272407e-02
1.493249999999994770e+02 2.426409791655875087e-02
1.493499999999994827e+02 2.421877157568073924e-02
1.493749999999994600e+02 2.417318902890383883e-02
1.493999999999994657e+02 2.412735156983205134e-02
1.494249999999994714e+02 2.408126051629133971e-02
1.494499999999994770e+02 2.403491721015487900e-02
1.494749999999994827e+02 2.398832301716411972e-02
1.494999999999994600e+02 2.394147932674200660e-02
1.495249999999994657e+02 2.389438755179990048e-02
1.495499999999994714e+02 2.384704912854069409e-02
1.495749999999994770e+02 2.379946551625270260e-02
1.495999999999994827e+02 2.375163819709980029e-02
1.496249999999994600e+02 2.370356867590457661e-02
1.496499999999994657e+02 2.365525847992662814e-02
1.496749999999994714e+02 2.360670915863336342e-02
1.496999999999994770e+02 2.355792228346723430e-02
1.497249999999994827e+02 2.350889944760616371e-02
1.497499999999994600e+02 2.345964226571779082e-02
1.497749999999994657e+02 2.341015237371038560e-02
1.497999999999994714e+02 2.336043142847629706e-02
1.498249999999994770e+02 2.331048110763159209e-02
1.498499999999994827e+02 2.326030310924963318e-02
1.498749999999994600e+02 2.320989915159008682e-02
1.498999999999994657e+02 2.315927097282291514e-02
1.499249999999994714e+02 2.310842033074760049e-02
1.499499999999994770e+02 2.305734900250759611e-02
1.499749999999994827e+02 2.300605878430002707e-02
1.499999999999994600e+02 2.295455149108018358e-02
1.500249999999994657e+02 2.290282895626416515e-02
1.500499999999994714e+02 2.285089303142315287e-02
1.500749999999994770e+02 2.279874558597798015e-02
1.500999999999994827e+02 2.274638850688596656e-02
1.501249999999994600e+02 2.268501828365497575e-02
1.501499999999994657e+02 2.261647400013008791e-02
1.501749999999994714e+02 2.254768779099085296e-02
1.501999999999994770e+02 2.247866177789268130e-02
1.502249999999994827e+02 2.240939810522547815e-02
1.502499999999994600e+02 2.233989893980226071e-02
1.502749999999994657e+02 2.227016647053967069e-02
1.502999999999994714e+02 2.220020290813385158e-02
1.503249999999994770e+02 2.213001048473208637e-02
1.503499999999994827e+02 2.205959145359587953e-02
1.503749999999994600e+02 2.198894808876161039e-02
1.503999999999994657e+02 2.191808268469375848e-02
1.504249999999994714e+02 2.184699755593437834e-02
1.504499999999994770e+02 2.177569503674606222e-02
1.504749999999994827e+02 2.170417748075206474e-02
1.504999999999994600e+02 2.163244726056962400e-02
1.505249999999994657e+02 2.156050676743953218e-02
1.505499999999994714e+02 2.148835841085122711e-02
1.505749999999994770e+02 2.141600461816399806e-02
1.505999999999994543e+02 2.134344783422265426e-02
1.506249999999994600e+02 2.127069052096970669e-02
1.506499999999994657e+02 2.119773515705423300e-02
1.506749999999994714e+02 2.112458423743668323e-02
1.506999999999994770e+02 2.105124027298930708e-02
1.507249999999994543e+02 2.097770579009331643e-02
1.507499999999994600e+02 2.090398333023345961e-02
1.507749999999994657e+02 2.083007544958896326e-02
1.507999999999994714e+02 2.075598471862072705e-02
1.508249999999994770e+02 2.068171372165716199e-02
1.508499999999994543e+02 2.060726505647502566e-02
1.508749999999994600e+02 2.053264133388055246e-02
1.508999999999994657e+02 2.045784517728526861e-02
1.509249999999994714e+02 2.038287922228203264e-02
1.509499999999994770e+02 2.030774611621684669e-02
1.509749999999994543e+02 2.023244851776070247e-02
1.509999999999994600e+02 2.015241073979734399e-02
1.510249999999994657e+02 2.008389987429810147e-02
1.510499999999994714e+02 2.001514779516888609e-02
1.510749999999994770e+02 1.994615633724414194e-02
1.510999999999994543e+02 1.987692735962205692e-02
1.511249999999994600e+02 1.980746274544512020e-02
1.511499999999994657e+02 1.973776440167410509e-02
1.511749999999994714e+02 1.966783425885653899e-02
1.511999999999994770e+02 1.959767427088680153e-02
1.512249999999994543e+02 1.952728641476170549e-02
1.512499999999994600e+02 1.945667269032902089e-02
1.512749999999994657e+02 1.938583512002906711e-02
1.512999999999994714e+02 1.931477574863225272e-02
1.513249999999994770e+02 1.924349664296718526e-02
1.513499999999994543e+02 1.917199989164658155e-02
1.513749999999994600e+02 1.910028760478430648e-02
1.513999999999994657e+02 1.902836191370809241e-02
1.514249999999994714e+02 1.895622497066654089e-02
1.514499999999994770e+02 1.888387894852856450e-02
1.514749999999994543e+02 1.881132604048147555e-02
1.514999999999994600e+02 1.873856845971814955e-02
1.515249999999994657e+02 1.866560843912309919e-02
1.515499999999994714e+02 1.859244823095207791e-02
1.515749999999994770e+02 1.851909010650566387e-02
1.515999999999994543e+02 1.844553635579896517e-02
1.516249999999994600e+02 1.837178928722532287e-02
1.516499999999994657e+02 1.829785122721702337e-02
1.516749999999994714e+02 1.822372451989911699e-02
1.516999999999994770e+02 1.814941152674009670e-02
1.517249999999994543e+02 1.807491462619811862e-02
1.517499999999994600e+02 1.800023621336236182e-02
1.517749999999994657e+02 1.792537869959019009e-02
1.517999999999994714e+02 1.785034451214110793e-02
1.518249999999994770e+02 1.777513609380579340e-02
1.518499999999994543e+02 1.769975590253248729e-02
1.518749999999994600e+02 1.762420641104764027e-02
1.518999999999994657e+02 1.754849010647626176e-02
1.519249999999994714e+02 1.747260948995544086e-02
1.519499999999994770e+02 1.739656707624765916e-02
1.519749999999994543e+02 1.732036539334867037e-02
1.519999999999994600e+02 1.724400698209373542e-02
1.520249999999994657e+02 1.716749439576106470e-02
1.520499999999994714e+02 1.709083019967134326e-02
1.520749999999994770e+02 1.701401697078689865e-02
1.520999999999994543e+02 1.693705729730638279e-02
1.521249999999994600e+02 1.685995377825797586e-02
1.521499999999994657e+02 1.678270902309156321e-02
1.521749999999994714e+02 1.670532565126732483e-02
1.521999999999994770e+02 1.662780629184344716e-02
1.522249999999994543e+02 1.655015358306278703e-02
1.522499999999994600e+02 1.647237017193585451e-02
1.522749999999994657e+02 1.639445871382556527e-02
1.522999999999994714e+02 1.631108612051086412e-02
1.523249999999994486e+02 1.620516176950176357e-02
1.523499999999994543e+02 1.609912562142363016e-02
1.523749999999994600e+02 1.599298121173028595e-02
1.523999999999994657e+02 1.588673208058537928e-02
1.524249999999994714e+02 1.578038177231829223e-02
1.524499999999994486e+02 1.567393383488288258e-02
1.524749999999994543e+02 1.556739181931435234e-02
1.524999999999994600e+02 1.546049534779849084e-02
1.525249999999994657e+02 1.542405449963746809e-02
1.525499999999994714e+02 1.539634057416636864e-02
1.525749999999994486e+02 1.536846032573749646e-02
1.525999999999994543e+02 1.534041437497117577e-02
1.526249999999994600e+02 1.531220335843087518e-02
1.526499999999994657e+02 1.528382792857069759e-02
1.526749999999994714e+02 1.525528875367789666e-02
1.526999999999994486e+02 1.522658651781224823e-02
1.527249999999994543e+02 1.519772192074005622e-02
1.527499999999994600e+02 1.516869567786560853e-02
1.527749999999994657e+02 1.513950852015776873e-02
1.527999999999994714e+02 1.511016119407199675e-02
1.528249999999994486e+02 1.508065446146903202e-02
1.528499999999994543e+02 1.505098909952983996e-02
1.528749999999994600e+02 1.502116590066537340e-02
1.528999999999994657e+02 1.499118567242350986e-02
1.529249999999994714e+02 1.496104923739154449e-02
1.529499999999994486e+02 1.493075743309470876e-02
1.529749999999994543e+02 1.490031111189073047e-02
1.529999999999994600e+02 1.486971114086033802e-02
1.530249999999994657e+02 1.483895840169528572e-02
1.530499999999994714e+02 1.480805379058013072e-02
1.530749999999994486e+02 1.477699821807271566e-02
1.530999999999994543e+02 1.474579260897876908e-02
1.531249999999994600e+02 1.471443790222465471e-02
1.531499999999994657e+02 1.468293505072507978e-02
1.531749999999994714e+02 1.465128502124803285e-02
1.531999999999994486e+02 1.461948879427568508e-02
1.532249999999994543e+02 1.458754736386196592e-02
1.532499999999994600e+02 1.455546173748642307e-02
1.532749999999994657e+02 1.452323293590533290e-02
1.532999999999994714e+02 1.449086199299840297e-02
1.533249999999994486e+02 1.445834995561333207e-02
1.533499999999994543e+02 1.442569788340550968e-02
1.533749999999994600e+02 1.439290684867673524e-02
1.533999999999994657e+02 1.435997793620854245e-02
1.534249999999994714e+02 1.432691224309373852e-02
1.534499999999994486e+02 1.429371087856506038e-02
1.534749999999994543e+02 1.426037496381937254e-02
1.534999999999994600e+02 1.422690563184103064e-02
1.535249999999994657e+02 1.419330402722122735e-02
1.535499999999994714e+02 1.415957130597392429e-02
1.535749999999994486e+02 1.412570863535105026e-02
1.535999999999994543e+02 1.409171719365295665e-02
1.536249999999994600e+02 1.398651777996618058e-02
1.536499999999994657e+02 1.387920651820109992e-02
1.536749999999994714e+02 1.377172047822919181e-02
1.536999999999994486e+02 1.366406293102431432e-02
1.537249999999994543e+02 1.355623716569517509e-02
1.537499999999994600e+02 1.344824648901858481e-02
1.537749999999994657e+02 1.334009422496689259e-02
1.537999999999994429e+02 1.323178371422906174e-02
1.538249999999994486e+02 1.312331831372996055e-02
1.538499999999994543e+02 1.301470139614213130e-02
1.538749999999994600e+02 1.290593634939560599e-02
1.538999999999994657e+02 1.279702657618184136e-02
1.539249999999994429e+02 1.268797549345460594e-02
1.539499999999994486e+02 1.257878653192589721e-02
1.539749999999994543e+02 1.246946313555952202e-02
1.539999999999994600e+02 1.236000876106086062e-02
1.540249999999994657e+02 1.225042687736180476e-02
1.540499999999994429e+02 1.214072096510471904e-02
1.540749999999994486e+02 1.203089451612167349e-02
1.540999999999994543e+02 1.192095103291185981e-02
1.541249999999994600e+02 1.181089402811657564e-02
1.541499999999994657e+02 1.170072702399031946e-02
1.541749999999994429e+02 1.159045355187147790e-02
1.541999999999994486e+02 1.148007715164964422e-02
1.542249999999994543e+02 1.136960137123200869e-02
1.542499999999994600e+02 1.125902976600703584e-02
1.542749999999994657e+02 1.114836589830785381e-02
1.542999999999994429e+02 1.103761333687364177e-02
1.543249999999994486e+02 1.092677565630904499e-02
1.543499999999994543e+02 1.081585643654542524e-02
1.543749999999994600e+02 1.070485926229788540e-02
1.543999999999994657e+02 1.059378772252477993e-02
1.544249999999994429e+02 1.048264540988487481e-02
1.544499999999994486e+02 1.037143592019502611e-02
1.544749999999994543e+02 1.026016285188861496e-02
1.544999999999994600e+02 1.014882980547303880e-02
1.545249999999994657e+02 1.003744038298833539e-02
1.545499999999994429e+02 9.925998187466414033e-03
1.545749999999994486e+02 9.814506822390373433e-03
1.545999999999994543e+02 9.702969891156104296e-03
1.546249999999994600e+02 9.591390996533733990e-03
1.546499999999994657e+02 9.479773740131668125e-03
1.546749999999994429e+02 9.368121721860788245e-03
1.546999999999994486e+02 9.256438539401641921e-03
1.547249999999994543e+02 9.144727787672798577e-03
1.547499999999994600e+02 9.032993058302083225e-03
1.547749999999994657e+02 8.921237939098538780e-03
1.547999999999994429e+02 8.809466013529039172e-03
1.548249999999994486e+02 8.697680860195112357e-03
1.548499999999994543e+02 8.585886052314667394e-03
1.548749999999994600e+02 8.474085157205346955e-03
1.548999999999994657e+02 8.362281735771704902e-03
1.549249999999994429e+02 8.250479341995188912e-03
1.549499999999994486e+02 8.138681522427701834e-03
1.549749999999994543e+02 8.026891815689416593e-03
1.549999999999994600e+02 7.915113751969434300e-03
1.550249999999994657e+02 7.803350852530832951e-03
1.550499999999994429e+02 7.691606629220005230e-03
1.550749999999994486e+02 7.579884583979573306e-03
1.550999999999994543e+02 7.468188208366535567e-03
1.551249999999994600e+02 7.356520983074359837e-03
1.551499999999994657e+02 7.244886377459985004e-03
1.551749999999994429e+02 7.133287849075550628e-03
1.551999999999994486e+02 7.021728843204813782e-03
1.552249999999994543e+02 6.910212792405143883e-03
1.552499999999994600e+02 6.798743116054942019e-03
1.552749999999994657e+02 6.687323219904983337e-03
1.552999999999994429e+02 6.568135231737325629e-03
1.553249999999994486e+02 6.445648199117368429e-03
1.553499999999994543e+02 6.323166856716751216e-03
1.553749999999994600e+02 6.200695015359161850e-03
1.553999999999994657e+02 6.078236480047914496e-03
1.554249999999994429e+02 5.955795049421813703e-03
1.554499999999994486e+02 5.849291434689520008e-03
1.554749999999994543e+02 5.781239219591639660e-03
1.554999999999994600e+02 5.713098834637827389e-03
1.555249999999994373e+02 5.644872263781821470e-03
1.555499999999994429e+02 5.576561501902633014e-03
1.555749999999994486e+02 5.508168554541286940e-03
1.555999999999994543e+02 5.439695437633533179e-03
1.556249999999994600e+02 5.353681873482664562e-03
1.556499999999994373e+02 5.263615821830262831e-03
1.556749999999994429e+02 5.173420361458033398e-03
1.556999999999994486e+02 5.083097987534790883e-03
1.557249999999994543e+02 4.992651213568578480e-03
1.557499999999994600e+02 4.902082571116434841e-03
1.557749999999994373e+02 4.811394609487911617e-03
1.557999999999994429e+02 4.720589895444038224e-03
1.558249999999994486e+02 4.629671012889967005e-03
1.558499999999994543e+02 4.538640562561809672e-03
1.558749999999994600e+02 4.447501161708201922e-03
1.558999999999994373e+02 4.356255443767296197e-03
1.559249999999994429e+02 4.264906058036349763e-03
1.559499999999994486e+02 4.173455669338623983e-03
1.559749999999994543e+02 4.081906957683535501e-03
1.559999999999994600e+02 3.990262617921716028e-03
1.560249999999994373e+02 3.898525359396008954e-03
1.560499999999994429e+02 3.806697905586879736e-03
1.560749999999994486e+02 3.714782993753483822e-03
1.560999999999994543e+02 3.622783374569531287e-03
1.561249999999994600e+02 3.530701811755406622e-03
1.561499999999994373e+02 3.438541081705345434e-03
1.561749999999994429e+02 3.346303973109811605e-03
1.561999999999994486e+02 3.253993286574880309e-03
1.562249999999994543e+02 3.161611834236513138e-03
1.562499999999994600e+02 3.069162439371250599e-03
1.562749999999994373e+02 2.976647936003035295e-03
1.562999999999994429e+02 2.884071168505771606e-03
1.563249999999994486e+02 2.791434991203736032e-03
1.563499999999994543e+02 2.698742267966628989e-03
1.563749999999994600e+02 2.605995871802726637e-03
1.563999999999994373e+02 2.513198684448117014e-03
1.564249999999994429e+02 2.420353595952771594e-03
1.564499999999994486e+02 2.327463504264725563e-03
1.564749999999994543e+02 2.234531314809745650e-03
1.564999999999994600e+02 2.141559940070033013e-03
1.565249999999994373e+02 2.048552299159327877e-03
1.565499999999994429e+02 1.955511317395830159e-03
1.565749999999994486e+02 1.862439925873297323e-03
1.565999999999994543e+02 1.769341061029920930e-03
1.566249999999994600e+02 1.676217664214894269e-03
1.566499999999994373e+02 1.583072681253612154e-03
1.566749999999994429e+02 1.489909062010774752e-03
1.566999999999994486e+02 1.396729759953007841e-03
1.567249999999994543e+02 1.303537731708784286e-03
1.567499999999994600e+02 1.210335936628543054e-03
1.567749999999994373e+02 1.117127336342726984e-03
1.567999999999994429e+02 1.023914894319156174e-03
1.568249999999994486e+02 9.307015754203660108e-04
1.568499999999994543e+02 8.374903454597645066e-04
1.568749999999994600e+02 7.442841707576690769e-04
1.568999999999994373e+02 6.510860176967091630e-04
1.569249999999994429e+02 5.578988522774451552e-04
1.569499999999994486e+02 4.647256396744906025e-04
1.569749999999994543e+02 3.715693437920071030e-04
1.569999999999994316e+02 2.784329268204459719e-04
1.570249999999994373e+02 1.853193487926285742e-04
1.570499999999994429e+02 9.223156714203607103e-05
1.570749999999994486e+02 -8.274637389767149419e-07
1.570999999999994543e+02 -9.385479293988401397e-05
1.571249999999994316e+02 -1.868474734709241105e-04
1.571499999999994373e+02 -2.798025627023275523e-04
1.571749999999994429e+02 -3.727171227995697235e-04
1.571999999999994486e+02 -4.655882211592149260e-04
1.572249999999994543e+02 -5.584129308416843239e-04
1.572499999999994316e+02 -6.511883310027990904e-04
1.572749999999994373e+02 -7.370561285592402241e-04
1.572999999999994429e+02 -8.176475136450171580e-04
1.573249999999994486e+02 -8.982506005646368266e-04
1.573499999999994543e+02 -9.788628283102396733e-04
1.573749999999994316e+02 -1.059481632339973707e-03
1.573999999999994373e+02 -1.140104444957936456e-03
1.574249999999994429e+02 -1.220728695695417207e-03
1.574499999999994486e+02 -1.301351811693985533e-03
1.574749999999994543e+02 -1.381971218089309917e-03
1.574999999999994316e+02 -1.462584338395840058e-03
1.575249999999994373e+02 -1.543188594893211540e-03
1.575499999999994429e+02 -1.623781409011884180e-03
1.575749999999994486e+02 -1.704360201720812830e-03
1.575999999999994543e+02 -1.784922393914632451e-03
1.576249999999994316e+02 -1.865465406801373365e-03
1.576499999999994373e+02 -1.945986662291124096e-03
1.576749999999994429e+02 -2.026483583383256563e-03
1.576999999999994486e+02 -2.106953594554720945e-03
1.577249999999994543e+02 -2.187394122147759846e-03
1.577499999999994316e+02 -2.267802594757002514e-03
1.577749999999994373e+02 -2.348176443616719743e-03
1.577999999999994429e+02 -2.428513102986500603e-03
1.578249999999994486e+02 -2.508810010536613455e-03
1.578499999999994543e+02 -2.589064607732955835e-03
1.578749999999994316e+02 -2.669274340219708868e-03
1.578999999999994373e+02 -2.749436658202421453e-03
1.579249999999994429e+02 -2.829549016828013588e-03
1.579499999999994486e+02 -2.909608876564423637e-03
1.579749999999994543e+02 -2.989613703578821412e-03
1.579999999999994316e+02 -3.069560970113235226e-03
1.580249999999994373e+02 -3.149448154858848405e-03
1.580499999999994429e+02 -3.229272743328392807e-03
1.580749999999994486e+02 -3.309032228226118939e-03
1.580999999999994543e+02 -3.388724109815516132e-03
1.581249999999994316e+02 -3.468345896285199986e-03
1.581499999999994373e+02 -3.547895104111685547e-03
1.581749999999994429e+02 -3.627369258419590927e-03
1.581999999999994486e+02 -3.706765893339652139e-03
1.582249999999994543e+02 -3.786082552363217741e-03
1.582499999999994316e+02 -3.865316788694058130e-03
1.582749999999994373e+02 -3.944466165597313410e-03
1.582999999999994429e+02 -4.023528256744692520e-03
1.583249999999994486e+02 -4.102500646556759764e-03
1.583499999999994543e+02 -4.181380930541689876e-03
1.583749999999994316e+02 -4.260166715630380602e-03
1.583999999999994373e+02 -4.331285435257771488e-03
1.584249999999994429e+02 -4.396751477831309200e-03
1.584499999999994486e+02 -4.462130136699465899e-03
1.584749999999994543e+02 -4.527419435968392004e-03
1.584999999999994316e+02 -4.592451002894939495e-03
1.585249999999994373e+02 -4.651164521238571568e-03
1.585499999999994429e+02 -4.709792072661683933e-03
1.585749999999994486e+02 -4.768331894485606029e-03
1.585999999999994543e+02 -4.826782234131107678e-03
1.586249999999994316e+02 -4.892528365788986061e-03
1.586499999999994373e+02 -4.962406003970190431e-03
1.586749999999994429e+02 -5.032262980163243124e-03
1.586999999999994486e+02 -5.102097029088455485e-03
1.587249999999994259e+02 -5.171905883274333093e-03
1.587499999999994316e+02 -5.241687273393818951e-03
1.587749999999994373e+02 -5.311438928601691124e-03
1.587999999999994429e+02 -5.381158576873440978e-03
1.588249999999994486e+02 -5.450843945345533979e-03
1.588499999999994259e+02 -5.520492760656389546e-03
1.588749999999994316e+02 -5.590102749289008015e-03
1.588999999999994373e+02 -5.659671637913211636e-03
1.589249999999994429e+02 -5.729197153730040959e-03
1.589499999999994486e+02 -5.798677024815776515e-03
1.589749999999994259e+02 -5.868108980467088946e-03
1.589999999999994316e+02 -5.937490751546154431e-03
1.590249999999994373e+02 -6.006820070825946191e-03
1.590499999999994429e+02 -6.076094673335962273e-03
1.590749999999994486e+02 -6.145312296708042681e-03
1.590999999999994259e+02 -6.214470681521619237e-03
1.591249999999994316e+02 -6.283567571649308070e-03
1.591499999999994373e+02 -6.352600714601312933e-03
1.591749999999994429e+02 -6.421567861870296906e-03
1.591999999999994486e+02 -6.490466769274940914e-03
1.592249999999994259e+02 -6.559295197303053812e-03
1.592499999999994316e+02 -6.628050911454027617e-03
1.592749999999994373e+02 -6.696731682579725418e-03
1.592999999999994429e+02 -6.765335287224664117e-03
1.593249999999994486e+02 -6.833859507965396596e-03
1.593499999999994259e+02 -6.902302133747231956e-03
1.593749999999994316e+02 -6.970660960221355604e-03
1.593999999999994373e+02 -7.038933790078538873e-03
1.594249999999994429e+02 -7.107118433382194657e-03
1.594499999999994486e+02 -7.175212707899484947e-03
1.594749999999994259e+02 -7.243214439430242617e-03
1.594999999999994316e+02 -7.311121462134407417e-03
1.595249999999994373e+02 -7.378931618855820787e-03
1.595499999999994429e+02 -7.446642761445813365e-03
1.595749999999994486e+02 -7.514252751082640437e-03
1.595999999999994259e+02 -7.581759458589475836e-03
1.596249999999994316e+02 -7.649160764749372669e-03
1.596499999999994373e+02 -7.716454560617160528e-03
1.596749999999994429e+02 -7.783638747829231541e-03
1.596999999999994486e+02 -7.850711238909719933e-03
1.597249999999994259e+02 -7.917669957574063888e-03
1.597499999999994316e+02 -7.984512839029390269e-03
1.597749999999994373e+02 -8.051237830271206972e-03
1.597999999999994429e+02 -8.117842890377074266e-03
1.598249999999994486e+02 -8.184325990796832706e-03
1.598499999999994259e+02 -8.250685115639162098e-03
1.598749999999994316e+02 -8.316918261954986749e-03
1.598999999999994373e+02 -8.383023440015936745e-03
1.599249999999994429e+02 -8.448998673590146433e-03
1.599499999999994486e+02 -8.514842000213962425e-03
1.599749999999994259e+02 -8.580551471458877644e-03
1.599999999999994316e+02 -8.646125153195662050e-03
1.600249999999994373e+02 -8.711561125852869403e-03
1.600499999999994429e+02 -8.776857484672044574e-03
1.600749999999994486e+02 -8.842012339958878545e-03
1.600999999999994259e+02 -8.907023817328593718e-03
1.601249999999994316e+02 -8.971890057948642139e-03
1.601499999999994373e+02 -9.036609218775424127e-03
1.601749999999994429e+02 -9.118227880006537708e-03
1.601999999999994202e+02 -9.203366040793400926e-03
1.602249999999994259e+02 -9.288441158381706766e-03
1.602499999999994316e+02 -9.373450402008556837e-03
1.602749999999994373e+02 -9.458390942284976288e-03
1.602999999999994429e+02 -9.543259951630437762e-03
1.603249999999994202e+02 -9.628054604707279515e-03
1.603499999999994259e+02 -9.712772078855912844e-03
1.603749999999994316e+02 -9.797409554529823081e-03
1.603999999999994373e+02 -9.881964215731656523e-03
1.604249999999994429e+02 -9.966433250448636025e-03
1.604499999999994202e+02 -1.005081385108747699e-02
1.604749999999994259e+02 -1.013510321491052114e-02
1.604999999999994316e+02 -1.021929854446937055e-02
1.605249999999994373e+02 -1.030339704803941506e-02
1.605499999999994429e+02 -1.038739594005286780e-02
1.605749999999994202e+02 -1.047129244153130294e-02
1.605999999999994259e+02 -1.055508378051668236e-02
1.606249999999994316e+02 -1.063876719250129478e-02
1.606499999999994373e+02 -1.072233992085641456e-02
1.606749999999994429e+02 -1.080579921725917207e-02
1.606999999999994202e+02 -1.088914234211785931e-02
1.607249999999994259e+02 -1.097236656499570723e-02
1.607499999999994316e+02 -1.105546916503142782e-02
1.607749999999994373e+02 -1.113844743135908311e-02
1.607999999999994429e+02 -1.122129866352498950e-02
1.608249999999994202e+02 -1.130402017190141988e-02
1.608499999999994259e+02 -1.138660927809947467e-02
1.608749999999994316e+02 -1.146906331537683038e-02
1.608999999999994373e+02 -1.155137962904461031e-02
1.609249999999994429e+02 -1.163355557687017518e-02
1.609499999999994202e+02 -1.171558852947662648e-02
1.609749999999994259e+02 -1.179747587073980315e-02
1.609999999999994316e+02 -1.187921499818058585e-02
1.610249999999994373e+02 -1.196080332335448283e-02
1.610499999999994429e+02 -1.204223827223680106e-02
1.610749999999994202e+02 -1.212351728560490810e-02
1.610999999999994259e+02 -1.220468788213433832e-02
1.611249999999994316e+02 -1.234632926444393514e-02
1.611499999999994373e+02 -1.249154171262796716e-02
1.611749999999994429e+02 -1.263669360509961717e-02
1.611999999999994202e+02 -1.278178016369351487e-02
1.612249999999994259e+02 -1.292679660921345654e-02
1.612499999999994316e+02 -1.307173816215827233e-02
1.612749999999994373e+02 -1.321660004345021414e-02
1.612999999999994429e+02 -1.336137747516643291e-02
1.613249999999994202e+02 -1.350606568126873699e-02
1.613499999999994259e+02 -1.365065988833766113e-02
1.613749999999994316e+02 -1.379515532630416416e-02
1.613999999999994373e+02 -1.393954722918385770e-02
1.614249999999994429e+02 -1.408383083581079241e-02
1.614499999999994202e+02 -1.422800139057072213e-02
1.614749999999994259e+02 -1.437205414413512440e-02
1.614999999999994316e+02 -1.451598435419326587e-02
1.615249999999994373e+02 -1.465978728618485931e-02
1.615499999999994429e+02 -1.480345821402989821e-02
1.615749999999994202e+02 -1.494699242085903781e-02
1.615999999999994259e+02 -1.509038519974099414e-02
1.616249999999994316e+02 -1.523363185440797588e-02
1.616499999999994373e+02 -1.537672769997996958e-02
1.616749999999994429e+02 -1.551966806368524320e-02
1.616999999999994202e+02 -1.566244828557993019e-02
1.617249999999994259e+02 -1.580506371926270262e-02
1.617499999999994316e+02 -1.596955659038813702e-02
1.617749999999994373e+02 -1.615127755167364981e-02
1.617999999999994429e+02 -1.633285618956441254e-02
1.618249999999994202e+02 -1.651428658133325886e-02
1.618499999999994259e+02 -1.669556281573889370e-02
1.618749999999994316e+02 -1.687667899393147097e-02
1.618999999999994373e+02 -1.705762923035808107e-02
1.619249999999994145e+02 -1.723840765366224659e-02
1.619499999999994202e+02 -1.741900840758303648e-02
1.619749999999994259e+02 -1.759942565184757432e-02
1.619999999999994316e+02 -1.777965356306145106e-02
1.620249999999994373e+02 -1.795968633559346522e-02
1.620499999999994145e+02 -1.813951818245777142e-02
1.620749999999994202e+02 -1.831914333618860427e-02
1.620999999999994259e+02 -1.849855604971106793e-02
1.621249999999994316e+02 -1.867775059720550371e-02
1.621499999999994373e+02 -1.885672127496713923e-02
1.621749999999994145e+02 -1.903546240225848993e-02
1.621999999999994202e+02 -1.921396832215612957e-02
1.622249999999994259e+02 -1.939223340238875257e-02
1.622499999999994316e+02 -1.957025203617092368e-02
1.622749999999994373e+02 -1.974801864302725557e-02
1.622999999999994145e+02 -1.992552766960941149e-02
1.623249999999994202e+02 -2.010277359050635648e-02
1.623499999999994259e+02 -2.027975090904415856e-02
1.623749999999994316e+02 -2.045645415807920836e-02
1.623999999999994373e+02 -2.063287790078201581e-02
1.624249999999994145e+02 -2.080901673141132002e-02
1.624499999999994202e+02 -2.098486527608087529e-02
1.624749999999994259e+02 -2.116041819351357350e-02
1.624999999999994316e+02 -2.133567017578860345e-02
1.625249999999994373e+02 -2.151061594907779928e-02
1.625499999999994145e+02 -2.168525027437024494e-02
1.625749999999994202e+02 -2.185956794818935678e-02
1.625999999999994259e+02 -2.203356380329583863e-02
1.626249999999994316e+02 -2.220723270938242816e-02
1.626499999999994373e+02 -2.238056957375641684e-02
1.626749999999994145e+02 -2.255356934201030450e-02
1.626999999999994202e+02 -2.272622699868217036e-02
1.627249999999994259e+02 -2.289853756790340839e-02
1.627499999999994316e+02 -2.307049611403471159e-02
1.627749999999994373e+02 -2.324209774229030537e-02
1.627999999999994145e+02 -2.341333759934910441e-02
1.628249999999994202e+02 -2.358421087395565913e-02
1.628499999999994259e+02 -2.375471279750458048e-02
1.628749999999994316e+02 -2.392483864461639187e-02
1.628999999999994373e+02 -2.409458373369773726e-02
1.629249999999994145e+02 -2.426394342749012972e-02
1.629499999999994202e+02 -2.443291313360443362e-02
1.629749999999994259e+02 -2.460148830504332862e-02
1.629999999999994316e+02 -2.476966444070842141e-02
1.630249999999994373e+02 -2.493743708589709132e-02
1.630499999999994145e+02 -2.510480183278135380e-02
1.630749999999994202e+02 -2.527175432087840415e-02
1.630999999999994259e+02 -2.543829023750177748e-02
1.631249999999994316e+02 -2.560440531820343951e-02
1.631499999999994373e+02 -2.577009534719850586e-02
1.631749999999994145e+02 -2.593535615777837339e-02
1.631999999999994202e+02 -2.610018363270880104e-02
1.632249999999994259e+02 -2.626457370461347460e-02
1.632499999999994316e+02 -2.642852235634445685e-02
1.632749999999994373e+02 -2.659202562133739650e-02
1.632999999999994145e+02 -2.675507958395356711e-02
1.633249999999994202e+02 -2.691768037980809408e-02
1.633499999999994259e+02 -2.707982419608114671e-02
1.633749999999994316e+02 -2.724150727181838538e-02
1.633999999999994088e+02 -2.740272589821547700e-02
1.634249999999994145e+02 -2.756347641888869104e-02
1.634499999999994202e+02 -2.772375523013029253e-02
1.634749999999994259e+02 -2.788355878115163222e-02
1.634999999999994316e+02 -2.804288357431075976e-02
1.635249999999994088e+02 -2.820172616532560031e-02
1.635499999999994145e+02 -2.836008316347530048e-02
1.635749999999994202e+02 -2.851795123178375510e-02
1.635999999999994259e+02 -2.867532708719291307e-02
1.636249999999994316e+02 -2.883220750071918345e-02
1.636499999999994088e+02 -2.898858929759868391e-02
1.636749999999994145e+02 -2.914446935741614800e-02
1.636999999999994202e+02 -2.929984461422151243e-02
1.637249999999994259e+02 -2.945471205663268907e-02
1.637499999999994316e+02 -2.960906872792430297e-02
1.637749999999994088e+02 -2.976291172610371141e-02
1.637999999999994145e+02 -2.991623820397326661e-02
1.638249999999994202e+02 -3.006904536917856877e-02
1.638499999999994259e+02 -3.022133048424454488e-02
1.638749999999994316e+02 -3.037309086659895074e-02
1.638999999999994088e+02 -3.052432388858071499e-02
1.639249999999994145e+02 -3.067502697743830498e-02
1.639499999999994202e+02 -3.082519761531308730e-02
1.639749999999994259e+02 -3.097483333921125653e-02
1.639999999999994316e+02 -3.112393174096328430e-02
1.640249999999994088e+02 -3.127249046717071185e-02
1.640499999999994145e+02 -3.142050721914162181e-02
1.640749999999994202e+02 -3.156797975281261381e-02
1.640999999999994259e+02 -3.171490587866050703e-02
1.641249999999994316e+02 -3.186128346160138625e-02
1.641499999999994088e+02 -3.200711042087854563e-02
1.641749999999994145e+02 -3.215238472993951768e-02
1.641999999999994202e+02 -3.229710441630035539e-02
1.642249999999994259e+02 -3.244126756140004730e-02
1.642499999999994316e+02 -3.258487230044472549e-02
1.642749999999994088e+02 -3.272791682223957083e-02
1.642999999999994145e+02 -3.287039936901142018e-02
1.643249999999994202e+02 -3.301231823622022971e-02
1.643499999999994259e+02 -3.315367177236111518e-02
1.643749999999994316e+02 -3.329445837875610187e-02
1.643999999999994088e+02 -3.343467650933554941e-02
1.644249999999994145e+02 -3.357432467041146507e-02
1.644499999999994202e+02 -3.371340142043938171e-02
1.644749999999994259e+02 -3.385190536977268627e-02
1.644999999999994316e+02 -3.398983518040739338e-02
1.645249999999994088e+02 -3.412718956571751672e-02
1.645499999999994145e+02 -3.426396729018320320e-02
1.645749999999994202e+02 -3.440016716910842404e-02
1.645999999999994259e+02 -3.453578806833228210e-02
1.646249999999994316e+02 -3.467082890393120148e-02
1.646499999999994088e+02 -3.480528864191335947e-02
1.646749999999994145e+02 -3.493916629790687345e-02
1.646999999999994202e+02 -3.507246093683723948e-02
1.647249999999994259e+02 -3.520517167260171776e-02
1.647499999999994316e+02 -3.533729766773351794e-02
1.647749999999994088e+02 -3.546883813305953814e-02
1.647999999999994145e+02 -3.559979232735430155e-02
1.648249999999994202e+02 -3.573015955698275598e-02
1.648499999999994259e+02 -3.585993917554030491e-02
1.648749999999994316e+02 -3.598913058348676697e-02
1.648999999999994088e+02 -3.611773322777104417e-02
1.649249999999994145e+02 -3.624574660145553351e-02
1.649499999999994202e+02 -3.637317024332973464e-02
1.649749999999994259e+02 -3.649975668621149860e-02
1.649999999999994316e+02 -3.663452838521075172e-02
1.650249999999994088e+02 -3.676884097397672968e-02
1.650499999999994145e+02 -3.690263188152528850e-02
1.650749999999994202e+02 -3.703591317274122080e-02
1.650999999999994259e+02 -3.716868237182428814e-02
1.651249999999994031e+02 -3.732623468628161467e-02
1.651499999999994088e+02 -3.749821289007432279e-02
1.651749999999994145e+02 -3.767052600387903877e-02
1.651999999999994202e+02 -3.784147690037833328e-02
1.652249999999994259e+02 -3.801209635509257556e-02
1.652499999999994031e+02 -3.813243902679767233e-02
1.652749999999994088e+02 -3.823765172972257154e-02
1.652999999999994145e+02 -3.834270624073649741e-02
1.653249999999994202e+02 -3.844759859204009006e-02
1.653499999999994259e+02 -3.855360334572784792e-02
1.653749999999994031e+02 -3.866935236084159677e-02
1.653999999999994088e+02 -3.878523321843221905e-02
1.654249999999994145e+02 -3.890101998687781754e-02
1.654499999999994202e+02 -3.901670849190966989e-02
1.654749999999994259e+02 -3.913229453843716787e-02
1.654999999999994031e+02 -3.924777391095243123e-02
1.655249999999994088e+02 -3.936314237394540616e-02
1.655499999999994145e+02 -3.947839567232670072e-02
1.655749999999994202e+02 -3.959352953186163343e-02
1.655999999999994259e+02 -3.970853965961089471e-02
1.656249999999994031e+02 -3.982342174438231741e-02
1.656499999999994088e+02 -3.993817145719059936e-02
1.656749999999994145e+02 -4.005278445172631013e-02
1.656999999999994202e+02 -4.016725636483379352e-02
1.657249999999994259e+02 -4.027989588780741398e-02
1.657499999999994031e+02 -4.039181618598011725e-02
1.657749999999994088e+02 -4.050359191636709183e-02
1.657999999999994145e+02 -4.061521871747598988e-02
1.658249999999994202e+02 -4.072669221160583886e-02
1.658499999999994259e+02 -4.083800800534524017e-02
1.658749999999994031e+02 -4.094916169008236406e-02
1.658999999999994088e+02 -4.106014884252213309e-02
1.659249999999994145e+02 -4.117096502521287726e-02
1.659499999999994202e+02 -4.128160578708205825e-02
1.659749999999994259e+02 -4.139206666397892559e-02
1.659999999999994031e+02 -4.150234317922868454e-02
1.660249999999994088e+02 -4.161243084419315869e-02
1.660499999999994145e+02 -4.172232515883887716e-02
1.660749999999994202e+02 -4.183202161231729804e-02
1.660999999999994259e+02 -4.194151568354877180e-02
1.661249999999994031e+02 -4.205080284181762773e-02
1.661499999999994088e+02 -4.215987854737449775e-02
1.661749999999994145e+02 -4.226873825204623819e-02
1.661999999999994202e+02 -4.237737739985377589e-02
1.662249999999994259e+02 -4.248579142763728167e-02
1.662499999999994031e+02 -4.259397576568965671e-02
1.662749999999994088e+02 -4.270192583839740180e-02
1.662999999999994145e+02 -4.280963706488746107e-02
1.663249999999994202e+02 -4.291710485968207311e-02
1.663499999999994259e+02 -4.302432463336158114e-02
1.663749999999994031e+02 -4.313129179323134388e-02
1.663999999999994088e+02 -4.323800174399805574e-02
1.664249999999994145e+02 -4.334444988845109759e-02
1.664499999999994202e+02 -4.345063162815092361e-02
1.664749999999994259e+02 -4.355654236412133395e-02
1.664999999999994031e+02 -4.366217749755177402e-02
1.665249999999994088e+02 -4.376753243050154202e-02
1.665499999999994145e+02 -4.387260256661156682e-02
1.665749999999994202e+02 -4.397738331182098753e-02
1.665999999999993975e+02 -4.408187007508852090e-02
1.666249999999994031e+02 -4.418605826911983780e-02
1.666499999999994088e+02 -4.428994331109863819e-02
1.666749999999994145e+02 -4.439352062342262484e-02
1.666999999999994202e+02 -4.449678563444395274e-02
1.667249999999993975e+02 -4.459973377921313403e-02
1.667499999999994031e+02 -4.470236050022822344e-02
1.667749999999994088e+02 -4.480466124818534290e-02
1.667999999999994145e+02 -4.490663148273484062e-02
1.668249999999994202e+02 -4.500826667323924724e-02
1.668499999999993975e+02 -4.510956229953438229e-02
1.668749999999994031e+02 -4.521051385269402034e-02
1.668999999999994088e+02 -4.531111683579449462e-02
1.669249999999994145e+02 -4.541136676468492811e-02
1.669499999999994202e+02 -4.551125916875621569e-02
1.669749999999993975e+02 -4.561078959171346175e-02
1.669999999999994031e+02 -4.570995359234923672e-02
1.670249999999994088e+02 -4.580874674531758284e-02
1.670499999999994145e+02 -4.590716464190902624e-02
1.670749999999994202e+02 -4.600520289082685177e-02
1.670999999999993975e+02 -4.610285711896174032e-02
1.671249999999994031e+02 -4.620012297216948005e-02
1.671499999999994088e+02 -4.629699611604472936e-02
1.671749999999994145e+02 -4.639347223669702119e-02
1.671999999999994202e+02 -4.648954704152390149e-02
1.672249999999993975e+02 -4.658521625998537918e-02
1.672499999999994031e+02 -4.668047564437351193e-02
1.672749999999994088e+02 -4.677532097058344218e-02
1.672999999999994145e+02 -4.686974803888066532e-02
1.673249999999994202e+02 -4.696375267466623704e-02
1.673499999999993975e+02 -4.705733072923939941e-02
1.673749999999994031e+02 -4.715047808055761180e-02
1.673999999999994088e+02 -4.724319063399323726e-02
1.674249999999994145e+02 -4.733546432308617657e-02
1.674499999999994202e+02 -4.742729511029332434e-02
1.674749999999993975e+02 -4.751867898773374371e-02
1.674999999999994031e+02 -4.760961197792931698e-02
1.675249999999994088e+02 -4.770009013454128838e-02
1.675499999999994145e+02 -4.779010954310047160e-02
1.675749999999994202e+02 -4.787966632173363407e-02
1.675999999999993975e+02 -4.796875662188383044e-02
1.676249999999994031e+02 -4.805737662902415802e-02
1.676499999999994088e+02 -4.814552256336682851e-02
1.676749999999994145e+02 -4.823319068056373948e-02
1.676999999999994202e+02 -4.832037727240286878e-02
1.677249999999993975e+02 -4.840707866749559274e-02
1.677499999999994031e+02 -4.849329123195716962e-02
1.677749999999994088e+02 -4.857901137008068665e-02
1.677999999999994145e+02 -4.866423552500172278e-02
1.678249999999994202e+02 -4.874896017935533010e-02
1.678499999999993975e+02 -4.883318185592634003e-02
1.678749999999994031e+02 -4.891689711828798443e-02
1.678999999999994088e+02 -4.900010257143321696e-02
1.679249999999994145e+02 -4.908279486239805478e-02
1.679499999999994202e+02 -4.916497068087240241e-02
1.679749999999993975e+02 -4.924662675980466531e-02
1.679999999999994031e+02 -4.932775987599358203e-02
1.680249999999994088e+02 -4.940836685067128559e-02
1.680499999999994145e+02 -4.948844455007632426e-02
1.680749999999994202e+02 -4.956798988601394951e-02
1.680999999999993975e+02 -4.964699981640838949e-02
1.681249999999994031e+02 -4.972547134584238276e-02
1.681499999999994088e+02 -4.980340152608388887e-02
1.681749999999994145e+02 -4.988078745660563112e-02
1.681999999999994202e+02 -4.995762628508755576e-02
1.682249999999993975e+02 -5.003391520791135999e-02
1.682499999999994031e+02 -5.010965147064164876e-02
1.682749999999994088e+02 -5.018483236849312357e-02
1.682999999999994145e+02 -5.025945524678802900e-02
1.683249999999993918e+02 -5.033351750139924974e-02
1.683499999999993975e+02 -5.040701657917982803e-02
1.683749999999994031e+02 -5.047994997838132353e-02
1.683999999999994088e+02 -5.055231524905782342e-02
1.684249999999994145e+02 -5.062410999345640095e-02
1.684499999999993918e+02 -5.069533186639454264e-02
1.684749999999993975e+02 -5.076597857562387822e-02
1.684999999999994031e+02 -5.083604788218043513e-02
1.685249999999994088e+02 -5.090553760071927364e-02
1.685499999999994145e+02 -5.097444559983828338e-02
1.685749999999993918e+02 -5.104276980238368899e-02
1.685999999999993975e+02 -5.111050818574627841e-02
1.686249999999994031e+02 -5.118092085688818321e-02
1.686499999999994088e+02 -5.128482755014966005e-02
1.686749999999994145e+02 -5.138816671856503981e-02
1.686999999999993918e+02 -5.149093479499990827e-02
1.687249999999993975e+02 -5.159312826446268985e-02
1.687499999999994031e+02 -5.169474366467326915e-02
1.687749999999994088e+02 -5.179577758661722126e-02
1.687999999999994145e+02 -5.189622667508846793e-02
1.688249999999993918e+02 -5.199608762921510002e-02
1.688499999999993975e+02 -5.209535720297488182e-02
1.688749999999994031e+02 -5.219403220569170110e-02
1.688999999999994088e+02 -5.229210950251977907e-02
1.689249999999994145e+02 -5.238958601491471023e-02
1.689499999999993918e+02 -5.248645872108675947e-02
1.689749999999993975e+02 -5.258272465644065613e-02
1.689999999999994031e+02 -5.267838091399889427e-02
1.690249999999994088e+02 -5.277342464481171724e-02
1.690499999999994145e+02 -5.286785305834971332e-02
1.690749999999993918e+02 -5.296166342288133322e-02
1.690999999999993975e+02 -5.305485306583538480e-02
1.691249999999994031e+02 -5.314741937414622225e-02
1.691499999999994088e+02 -5.323935979458453704e-02
1.691749999999994145e+02 -5.333067183407135675e-02
1.691999999999993918e+02 -5.342135305997507827e-02
1.692249999999993975e+02 -5.351140110039443593e-02
1.692499999999994031e+02 -5.360081364442303292e-02
1.692749999999994088e+02 -5.368958844239878764e-02
1.692999999999994145e+02 -5.377772330613590779e-02
1.693249999999993918e+02 -5.386521610914257741e-02
1.693499999999993975e+02 -5.395206478681974921e-02
1.693749999999994031e+02 -5.404101791981074515e-02
1.693999999999994088e+02 -5.413841014172124377e-02
1.694249999999994145e+02 -5.423523707718296699e-02
1.694499999999993918e+02 -5.433149496728853500e-02
1.694749999999993975e+02 -5.442718010215186197e-02
1.694999999999994031e+02 -5.452228882156813505e-02
1.695249999999994088e+02 -5.461681751566156706e-02
1.695499999999994145e+02 -5.471076262552076325e-02
1.695749999999993918e+02 -5.480412064382107762e-02
1.695999999999993975e+02 -5.489688811543624869e-02
1.696249999999994031e+02 -5.498906163803380515e-02
1.696499999999994088e+02 -5.508063786266072237e-02
1.696749999999994145e+02 -5.517161349431280032e-02
1.696999999999993918e+02 -5.526198529249298774e-02
1.697249999999993975e+02 -5.535175007175369838e-02
1.697499999999994031e+02 -5.544090470222623468e-02
1.697749999999994088e+02 -5.552944611013448800e-02
1.697999999999993861e+02 -5.561737127829724514e-02
1.698249999999993918e+02 -5.570467724661201658e-02
1.698499999999993975e+02 -5.579136111252648578e-02
1.698749999999994031e+02 -5.587742003149476916e-02
1.698999999999994088e+02 -5.596285121741650243e-02
1.699249999999993861e+02 -5.604765194306274984e-02
1.699499999999993918e+02 -5.613181954048623162e-02
1.699749999999993975e+02 -5.621535140141459275e-02
1.699999999999994031e+02 -5.629824497762833668e-02
1.700249999999994088e+02 -5.638049778132361162e-02
1.700499999999993861e+02 -5.646210738545752450e-02
1.700749999999993918e+02 -5.654307142407961895e-02
1.700999999999993975e+02 -5.662338759264413240e-02
1.701249999999994031e+02 -5.670305364830837552e-02
1.701499999999994088e+02 -5.678206741021250836e-02
1.701749999999993861e+02 -5.686042675974578575e-02
1.701999999999993918e+02 -5.693812964079267291e-02
1.702249999999993975e+02 -5.701517405996467391e-02
1.702499999999994031e+02 -5.709155808681496552e-02
1.702749999999994088e+02 -5.716727985403578793e-02
1.702999999999993861e+02 -5.724233755763958459e-02
1.703249999999993918e+02 -5.731672945712356498e-02
1.703499999999993975e+02 -5.739045387561553940e-02
1.703749999999994031e+02 -5.746350920000667384e-02
1.703999999999994088e+02 -5.753589388106233188e-02
1.704249999999993861e+02 -5.760760643352160620e-02
1.704499999999993918e+02 -5.767864543617593626e-02
1.704749999999993975e+02 -5.774900953193259912e-02
1.704999999999994031e+02 -5.781869742786090172e-02
1.705249999999994088e+02 -5.783898494460491119e-02
1.705499999999993861e+02 -5.784954920963063935e-02
1.705749999999993918e+02 -5.785948607326039245e-02
1.705999999999993975e+02 -5.786879406003377080e-02
1.706249999999994031e+02 -5.787747174910810172e-02
1.706499999999994088e+02 -5.788551777464977233e-02
1.706749999999993861e+02 -5.789293082621249642e-02
1.706999999999993918e+02 -5.789970964910213375e-02
1.707249999999993975e+02 -5.790585304472949113e-02
1.707499999999994031e+02 -5.791135987094742088e-02
1.707749999999994088e+02 -5.791622904237618552e-02
1.707999999999993861e+02 -5.792045953071479902e-02
1.708249999999993918e+02 -5.792405036503648491e-02
1.708499999999993975e+02 -5.792700063207206068e-02
1.708749999999994031e+02 -5.792930947647820933e-02
1.708999999999994088e+02 -5.793097610109167184e-02
1.709249999999993861e+02 -5.793199976716770921e-02
1.709499999999993918e+02 -5.793237979460418019e-02
1.709749999999993975e+02 -5.793211556215348279e-02
1.709999999999994031e+02 -5.793120650761402618e-02
1.710249999999994088e+02 -5.792965212801209213e-02
1.710499999999993861e+02 -5.792745197976680027e-02
1.710749999999993918e+02 -5.792460567883647021e-02
1.710999999999993975e+02 -5.792111290085508873e-02
1.711249999999994031e+02 -5.791697338125001426e-02
1.711499999999994088e+02 -5.791218691534404106e-02
1.711749999999993861e+02 -5.790675335844447380e-02
1.711999999999993918e+02 -5.790067262591330755e-02
1.712249999999993975e+02 -5.789394469322409198e-02
1.712499999999994031e+02 -5.788656959600309293e-02
1.712749999999994088e+02 -5.787854743005253766e-02
1.712999999999993861e+02 -5.786987835136180730e-02
1.713249999999993918e+02 -5.786056257609806242e-02
1.713499999999993975e+02 -5.785060038058642551e-02
1.713749999999994031e+02 -5.783999210127045015e-02
1.713999999999994088e+02 -5.782873813465800455e-02
1.714249999999993861e+02 -5.781683893725297202e-02
1.714499999999993918e+02 -5.780429502546895887e-02
1.714749999999993975e+02 -5.779110697552832659e-02
1.714999999999994031e+02 -5.777727542334652050e-02
1.715249999999993804e+02 -5.776280106439943968e-02
1.715499999999993861e+02 -5.774768465357608960e-02
1.715749999999993918e+02 -5.773192700501549729e-02
1.715999999999993975e+02 -5.771552899192888830e-02
1.716249999999994031e+02 -5.769849154640548095e-02
1.716499999999993804e+02 -5.768081565920443743e-02
1.716749999999993861e+02 -5.766250237953066127e-02
1.716999999999993918e+02 -5.764355281479657811e-02
1.717249999999993975e+02 -5.762396813036829019e-02
1.717499999999994031e+02 -5.760374954929721458e-02
1.717749999999993804e+02 -5.758289835203739965e-02
1.717999999999993861e+02 -5.756141587614840155e-02
1.718249999999993918e+02 -5.753930351598315895e-02
1.718499999999993975e+02 -5.751656272236244788e-02
1.718749999999994031e+02 -5.749319500223548651e-02
1.718999999999993804e+02 -5.746920191832521896e-02
1.719249999999993861e+02 -5.744458508876285757e-02
1.719499999999993918e+02 -5.741934618670528623e-02
1.719749999999993975e+02 -5.739348693994160422e-02
1.719999999999994031e+02 -5.736700913048588257e-02
1.720249999999993804e+02 -5.733991459415757608e-02
1.720499999999993861e+02 -5.731220522014765506e-02
1.720749999999993918e+02 -5.728388295057369045e-02
1.720999999999993975e+02 -5.725494978002233087e-02
1.721249999999994031e+02 -5.722540775507933830e-02
1.721499999999993804e+02 -5.719525897384781371e-02
1.721749999999993861e+02 -5.717204563135463991e-02
1.721999999999993918e+02 -5.715258778220422969e-02
1.722249999999993975e+02 -5.713251281601072068e-02
1.722499999999994031e+02 -5.711182233593792984e-02
1.722749999999993804e+02 -5.709051799862485677e-02
1.722999999999993861e+02 -5.706384205067689674e-02
1.723249999999993918e+02 -5.702580578594847183e-02
1.723499999999993975e+02 -5.698714910021995123e-02
1.723749999999994031e+02 -5.694787369501021213e-02
1.723999999999993804e+02 -5.690798132711392260e-02
1.724249999999993861e+02 -5.686376976412733930e-02
1.724499999999993918e+02 -5.676320984308929479e-02
1.724749999999993975e+02 -5.665994117374625189e-02
1.724999999999994031e+02 -5.655598343079105278e-02
1.725249999999993804e+02 -5.645133873815644243e-02
1.725499999999993861e+02 -5.634600928616260301e-02
1.725749999999993918e+02 -5.623999733139022766e-02
1.725999999999993975e+02 -5.613330519653266654e-02
1.726249999999994031e+02 -5.602593527023277953e-02
1.726499999999993804e+02 -5.591789000690153277e-02
1.726749999999993861e+02 -5.580917192651985853e-02
1.726999999999993918e+02 -5.569978361442285558e-02
1.727249999999993975e+02 -5.558972772106548360e-02
1.727499999999994031e+02 -5.547900696177399810e-02
1.727749999999993804e+02 -5.536762411647645765e-02
1.727999999999993861e+02 -5.525558202941730640e-02
1.728249999999993918e+02 -5.514288360885706564e-02
1.728499999999993975e+02 -5.502953182675029281e-02
1.728749999999994031e+02 -5.491552971841084929e-02
1.728999999999993804e+02 -5.480088038215775309e-02
1.729249999999993861e+02 -5.468558697894317089e-02
1.729499999999993918e+02 -5.456965273196769800e-02
1.729749999999993975e+02 -5.445308092627398899e-02
1.729999999999993747e+02 -5.433587490832707950e-02
1.730249999999993804e+02 -5.421803808557682652e-02
1.730499999999993861e+02 -5.409957392600388965e-02
1.730749999999993918e+02 -5.398048595765105734e-02
1.730999999999993975e+02 -5.386077776813573414e-02
1.731249999999993747e+02 -5.374045300414974358e-02
1.731499999999993804e+02 -5.361951537093934128e-02
1.731749999999993861e+02 -5.349796863177484069e-02
1.731999999999993918e+02 -5.337581660739991463e-02
1.732249999999993975e+02 -5.325306317546799756e-02
1.732499999999993747e+02 -5.312971226996419938e-02
1.732749999999993804e+02 -5.300576788061016342e-02
1.732999999999993861e+02 -5.288123405225712836e-02
1.733249999999993918e+02 -5.275611488426269757e-02
1.733499999999993975e+02 -5.263041452985266211e-02
1.733749999999993747e+02 -5.250413719547160352e-02
1.733999999999993804e+02 -5.237728714011794656e-02
1.734249999999993861e+02 -5.224986867466449580e-02
1.734499999999993918e+02 -5.212188616117005568e-02
1.734749999999993975e+02 -5.199334401217183682e-02
1.734999999999993747e+02 -5.186424668997110382e-02
1.735249999999993804e+02 -5.173459870590219056e-02
1.735499999999993861e+02 -5.160440461959187042e-02
1.735749999999993918e+02 -5.147366903820635442e-02
1.735999999999993975e+02 -5.134239661568560514e-02
1.736249999999993747e+02 -5.121059205196826225e-02
1.736499999999993804e+02 -5.107826009220296781e-02
1.736749999999993861e+02 -5.094540552595260702e-02
1.736999999999993918e+02 -5.081203318638575356e-02
1.737249999999993975e+02 -5.067814794945758872e-02
1.737499999999993747e+02 -5.054375473308257011e-02
1.737749999999993804e+02 -5.040885849629886395e-02
1.737999999999993861e+02 -5.027346423842000284e-02
1.738249999999993918e+02 -5.013757699818123525e-02
1.738499999999993975e+02 -4.997165206048466424e-02
1.738749999999993747e+02 -4.979550014030798000e-02
1.738999999999993804e+02 -4.961870892135888944e-02
1.739249999999993861e+02 -4.944128338281345014e-02
1.739499999999993918e+02 -4.926322856778154319e-02
1.739749999999993975e+02 -4.908454958266025847e-02
1.739999999999993747e+02 -4.890525159647272219e-02
1.740249999999993804e+02 -4.872533984018701664e-02
1.740499999999993861e+02 -4.854481960601964019e-02
1.740749999999993918e+02 -4.836369624672153672e-02
1.740999999999993975e+02 -4.818197517484548026e-02
1.741249999999993747e+02 -4.799966186200141371e-02
1.741499999999993804e+02 -4.781676183809015906e-02
1.741749999999993861e+02 -4.763328069052579633e-02
1.741999999999993918e+02 -4.744922406343966836e-02
1.742249999999993975e+02 -4.726459765686792658e-02
1.742499999999993747e+02 -4.707940722592936916e-02
1.742749999999993804e+02 -4.689365857997936093e-02
1.742999999999993861e+02 -4.670735758175795227e-02
1.743249999999993918e+02 -4.652051014651835403e-02
1.743499999999993975e+02 -4.633312224114358863e-02
1.743749999999993747e+02 -4.614519988324754934e-02
1.743999999999993804e+02 -4.595674914026410401e-02
1.744249999999993861e+02 -4.576777612852366700e-02
1.744499999999993918e+02 -4.557828701231540075e-02
1.744749999999993975e+02 -4.538828800293758653e-02
1.744999999999993747e+02 -4.519778535773615741e-02
1.745249999999993804e+02 -4.500678537913067878e-02
1.745499999999993861e+02 -4.481529441363141242e-02
1.745749999999993918e+02 -4.462331885084151739e-02
1.745999999999993975e+02 -4.443086512245191660e-02
1.746249999999993747e+02 -4.423793970122454067e-02
1.746499999999993804e+02 -4.404454909996454587e-02
1.746749999999993861e+02 -4.385069987048543366e-02
1.746999999999993918e+02 -4.365639860256467081e-02
1.747249999999993690e+02 -4.346165192288700685e-02
1.747499999999993747e+02 -4.326646649398468297e-02
1.747749999999993804e+02 -4.307084901316558800e-02
1.747999999999993861e+02 -4.287480621143663351e-02
1.748249999999993918e+02 -4.267834485241914222e-02
1.748499999999993690e+02 -4.248147173125450815e-02
1.748749999999993747e+02 -4.228419367350958608e-02
1.748999999999993804e+02 -4.208651753407016000e-02
1.749249999999993861e+02 -4.188845019603398140e-02
1.749499999999993918e+02 -4.168999856959331590e-02
1.749749999999993690e+02 -4.149116959091962709e-02
1.749999999999993747e+02 -4.129197022103619358e-02
1.750249999999993804e+02 -4.109240744469273843e-02
1.750499999999993861e+02 -4.089248826923654739e-02
1.750749999999993918e+02 -4.069221972347592670e-02
1.750999999999993690e+02 -4.049160885654552039e-02
1.751249999999993747e+02 -4.029066273676710358e-02
1.751499999999993804e+02 -4.008938845051158995e-02
1.751749999999993861e+02 -3.988779310105542569e-02
1.751999999999993918e+02 -3.968588380743961336e-02
1.752249999999993690e+02 -3.948366770332686904e-02
1.752499999999993747e+02 -3.928115193585787063e-02
1.752749999999993804e+02 -3.907834366451070490e-02
1.752999999999993861e+02 -3.887525005995802474e-02
1.753249999999993918e+02 -3.867187830292672518e-02
1.753499999999993690e+02 -3.846823558305905583e-02
1.753749999999993747e+02 -3.826432909777611330e-02
1.753999999999993804e+02 -3.806016605114329737e-02
1.754249999999993861e+02 -3.785575365273800147e-02
1.754499999999993918e+02 -3.765109911652262525e-02
1.754749999999993690e+02 -3.744620965971759419e-02
1.754999999999993747e+02 -3.724109250168104041e-02
1.755249999999993804e+02 -3.703575486279327839e-02
1.755499999999993861e+02 -3.683020396334384106e-02
1.755749999999993918e+02 -3.662444702242458050e-02
1.755999999999993690e+02 -3.641849125682870836e-02
1.756249999999993747e+02 -3.621234387995402038e-02
1.756499999999993804e+02 -3.600601210071513458e-02
1.756749999999993861e+02 -3.579950312246006627e-02
1.756999999999993918e+02 -3.559282414189256227e-02
1.757249999999993690e+02 -3.538598234800605785e-02
1.757499999999993747e+02 -3.517898492101959040e-02
1.757749999999993804e+02 -3.497183903132639743e-02
1.757999999999993861e+02 -3.476455183844733010e-02
1.758249999999993918e+02 -3.455713048999516090e-02
1.758499999999993690e+02 -3.434958212064619792e-02
1.758749999999993747e+02 -3.414191385112050336e-02
1.758999999999993804e+02 -3.393413278717442860e-02
1.759249999999993861e+02 -3.372624601859889465e-02
1.759499999999993918e+02 -3.351826061823157815e-02
1.759749999999993690e+02 -3.331018364097566159e-02
1.759999999999993747e+02 -3.310283901047612193e-02
1.760249999999993804e+02 -3.290281295837339109e-02
1.760499999999993861e+02 -3.270257845163009741e-02
1.760749999999993918e+02 -3.250214222186677271e-02
1.760999999999993690e+02 -3.230151100493613980e-02
1.761249999999993747e+02 -3.210129880309649936e-02
1.761499999999993804e+02 -3.191406320526712914e-02
1.761749999999993861e+02 -3.172653527128466155e-02
1.761999999999993634e+02 -3.152872571384133377e-02
1.762249999999993690e+02 -3.132765305908368630e-02
1.762499999999993747e+02 -3.112605995821291632e-02
1.762749999999993804e+02 -3.092395149310874294e-02
1.762999999999993861e+02 -3.072133280323470494e-02
1.763249999999993634e+02 -3.051820908511832658e-02
1.763499999999993690e+02 -3.031458559181448784e-02
1.763749999999993747e+02 -3.011046763235395926e-02
1.763999999999993804e+02 -2.990454297232505651e-02
1.764249999999993861e+02 -2.969426839661988213e-02
1.764499999999993634e+02 -2.948379401365580285e-02
1.764749999999993690e+02 -2.927276490760282596e-02
1.764999999999993747e+02 -2.906118609441735515e-02
1.765249999999993804e+02 -2.884906265412193888e-02
1.765499999999993861e+02 -2.863639973038419398e-02
1.765749999999993634e+02 -2.842320253007839248e-02
1.765999999999993690e+02 -2.820947632282903503e-02
1.766249999999993747e+02 -2.799522644053590442e-02
1.766499999999993804e+02 -2.778045827688366276e-02
1.766749999999993861e+02 -2.756517728683122517e-02
1.766999999999993634e+02 -2.734938898608440042e-02
1.767249999999993690e+02 -2.713309895055066728e-02
1.767499999999993747e+02 -2.691631281577772442e-02
1.767749999999993804e+02 -2.669903627637344040e-02
1.767999999999993861e+02 -2.648127508540834910e-02
1.768249999999993634e+02 -2.626303505380160608e-02
1.768499999999993690e+02 -2.604432204968970543e-02
1.768749999999993747e+02 -2.582514199777734623e-02
1.768999999999993804e+02 -2.560550087867374813e-02
1.769249999999993861e+02 -2.538540472820867422e-02
1.769499999999993634e+02 -2.516485963673614074e-02
1.769749999999993690e+02 -2.494387174841761895e-02
1.769999999999993747e+02 -2.472244726049167146e-02
1.770249999999993804e+02 -2.450059242252784764e-02
1.770499999999993861e+02 -2.427831353566188566e-02
1.770749999999993634e+02 -2.405561695181849396e-02
1.770999999999993690e+02 -2.383250907291586951e-02
1.771249999999993747e+02 -2.360899635005698355e-02
1.771499999999993804e+02 -2.338508528270573372e-02
1.771749999999993861e+02 -2.316078241784683481e-02
1.771999999999993634e+02 -2.293609434913239722e-02
1.772249999999993690e+02 -2.271102771601305262e-02
1.772499999999993747e+02 -2.248558920285722781e-02
1.772749999999993804e+02 -2.225978553805337337e-02
1.772999999999993861e+02 -2.203362349310196075e-02
1.773249999999993634e+02 -2.180710988169146797e-02
1.773499999999993690e+02 -2.158025155876313467e-02
1.773749999999993747e+02 -2.135305541956221409e-02
1.773999999999993804e+02 -2.112552839867741505e-02
1.774249999999993861e+02 -2.089767746906807250e-02
1.774499999999993634e+02 -2.066950964107865454e-02
1.774749999999993690e+02 -2.044103196144253856e-02
1.774999999999993747e+02 -2.021225151227623584e-02
1.775249999999993804e+02 -1.998317541005907236e-02
1.775499999999993861e+02 -1.975381080460696451e-02
1.775749999999993634e+02 -1.952416487803188341e-02
1.775999999999993690e+02 -1.929424484369386683e-02
1.776249999999993747e+02 -1.906405794514445112e-02
1.776499999999993804e+02 -1.883361145505771730e-02
1.776749999999993861e+02 -1.860291267415696559e-02
1.776999999999993634e+02 -1.837196893013008647e-02
1.777249999999993690e+02 -1.814078757653605697e-02
1.777499999999993747e+02 -1.790937599170957031e-02
1.777749999999993804e+02 -1.767774157765052145e-02
1.777999999999993861e+02 -1.744589175891451266e-02
1.778249999999993634e+02 -1.721383398149041108e-02
1.778499999999993690e+02 -1.698157571167620630e-02
1.778749999999993747e+02 -1.674912443494830025e-02
1.778999999999993804e+02 -1.651648765482460757e-02
1.779249999999993577e+02 -1.628367289172419699e-02
1.779499999999993634e+02 -1.605068768182065300e-02
1.779749999999993690e+02 -1.581753957589440707e-02
1.779999999999993747e+02 -1.558423613817947091e-02
1.780249999999993804e+02 -1.535078494520736823e-02
1.780499999999993577e+02 -1.511719358464911657e-02
1.780749999999993634e+02 -1.488346965415197377e-02
1.780999999999993690e+02 -1.464962076018039294e-02
1.781249999999993747e+02 -1.441565451684987016e-02
1.781499999999993804e+02 -1.418157854476115830e-02
1.781749999999993577e+02 -1.394740046983632652e-02
1.781999999999993634e+02 -1.371312792215050209e-02
1.782249999999993690e+02 -1.347876853476764718e-02
1.782499999999993747e+02 -1.324432994257596780e-02
1.782749999999993804e+02 -1.300981978112229591e-02
1.782999999999993577e+02 -1.277524568545063653e-02
1.783249999999993634e+02 -1.254061528894071832e-02
1.783499999999993690e+02 -1.230593622215001015e-02
1.783749999999993747e+02 -1.207121611165913599e-02
1.783999999999993804e+02 -1.183646257891715799e-02
1.784249999999993577e+02 -1.160168323909421990e-02
1.784499999999993634e+02 -1.136688569993599303e-02
1.784749999999993690e+02 -1.113207756062264964e-02
1.784999999999993747e+02 -1.089726641063350383e-02
1.785249999999993804e+02 -1.066245982861531785e-02
1.785499999999993577e+02 -1.048415053172354824e-02
1.785749999999993634e+02 -1.034361792155807751e-02
1.785999999999993690e+02 -1.020289743054354249e-02
1.786249999999993747e+02 -1.006199338183573488e-02
1.786499999999993804e+02 -9.920910120230134674e-03
1.786749999999993577e+02 -9.779652011544142168e-03
1.786999999999993634e+02 -9.638223441991744869e-03
1.787249999999993690e+02 -9.496628817552421609e-03
1.787499999999993747e+02 -9.354872563333792995e-03
1.787749999999993804e+02 -9.212959122928195133e-03
1.787999999999993577e+02 -9.070892957763494052e-03
1.788249999999993634e+02 -8.928678546448538117e-03
1.788499999999993690e+02 -8.786320384114027285e-03
1.788749999999993747e+02 -8.643822981746734913e-03
1.788999999999993804e+02 -8.501190865520757978e-03
1.789249999999993577e+02 -8.358428576122832812e-03
1.789499999999993634e+02 -8.215540668073985364e-03
1.789749999999993690e+02 -8.072531709047040677e-03
1.789999999999993747e+02 -7.929406279179918721e-03
1.790249999999993804e+02 -7.786168970386459984e-03
1.790499999999993577e+02 -7.642824385661981836e-03
1.790749999999993634e+02 -7.499377138386565007e-03
1.790999999999993690e+02 -7.355831851627317453e-03
1.791249999999993747e+02 -7.212193157434546725e-03
1.791499999999993804e+02 -7.068465696138627116e-03
1.791749999999993577e+02 -6.924654115642830086e-03
1.791999999999993634e+02 -6.780763070715051417e-03
1.792249999999993690e+02 -6.636797222277984916e-03
1.792499999999993747e+02 -6.492761236698080078e-03
1.792749999999993804e+02 -6.348659785072467525e-03
1.792999999999993577e+02 -6.204497542516290362e-03
1.793249999999993634e+02 -6.060279187448460413e-03
1.793499999999993690e+02 -5.916009400877715423e-03
1.793749999999993747e+02 -5.771692865688200953e-03
1.793999999999993520e+02 -5.627334265926161629e-03
1.794249999999993577e+02 -5.482938286084306119e-03
1.794499999999993634e+02 -5.338509610391325121e-03
1.794749999999993690e+02 -5.194052922098329333e-03
1.794999999999993747e+02 -5.049572902768814132e-03
1.795249999999993520e+02 -4.905074231569031031e-03
1.795499999999993577e+02 -4.760561584559280281e-03
1.795749999999993634e+02 -4.616039633990851737e-03
1.795999999999993690e+02 -4.471513047599909134e-03
1.796249999999993747e+02 -4.326986487907646256e-03
1.796499999999993520e+02 -4.182464611522375593e-03
1.796749999999993577e+02 -4.037952068442485221e-03
1.796999999999993634e+02 -3.893453501366246974e-03
1.797249999999993690e+02 -3.748973545001539620e-03
1.797499999999993747e+02 -3.604516825380910203e-03
1.797749999999993520e+02 -3.460087959180813480e-03
1.797999999999993577e+02 -3.315691553044049309e-03
1.798249999999993634e+02 -3.171332202906630964e-03
1.798499999999993690e+02 -3.027014493330039326e-03
1.798749999999993747e+02 -2.882742996837559316e-03
1.798999999999993520e+02 -2.738522273255937153e-03
1.799249999999993577e+02 -2.594356869060855750e-03
1.799499999999993634e+02 -2.450251316730823938e-03
1.799749999999993690e+02 -2.306210134104502187e-03
1.799999999999993747e+02 -2.157276491908317103e-03
1.800249999999993520e+02 -2.000476376059015689e-03
1.800499999999993577e+02 -1.843728491885736776e-03
1.800749999999993634e+02 -1.687037777078116653e-03
1.800999999999993690e+02 -1.530409156283636142e-03
1.801249999999993747e+02 -1.373847540400110166e-03
1.801499999999993520e+02 -1.234178129432966353e-03
1.801749999999993577e+02 -1.101038565187816183e-03
1.801999999999993634e+02 -9.678788881767100543e-04
1.802249999999993690e+02 -8.347033259208091202e-04
1.802499999999993747e+02 -7.015161056951012275e-04
1.802749999999993520e+02 -5.684595853711615909e-04
1.802999999999993577e+02 -3.873553447894622606e-04
1.803249999999993634e+02 -2.052401134595632846e-04
1.803499999999993690e+02 -2.296974501590251275e-05
1.803749999999993747e+02 1.594502334607869436e-04
1.803999999999993520e+02 3.420142700521802931e-04
1.804249999999993577e+02 5.247167887550300896e-04
1.804499999999993634e+02 7.075521902415555456e-04
1.804749999999993690e+02 8.905148526266817334e-04
1.804999999999993747e+02 1.073599132246298715e-03
1.805249999999993520e+02 1.256799364441397050e-03
1.805499999999993577e+02 1.440109864351233129e-03
1.805749999999993634e+02 1.623524927712096701e-03
1.805999999999993690e+02 1.807038831664962118e-03
1.806249999999993747e+02 1.990645835569688615e-03
1.806499999999993520e+02 2.174340181825035797e-03
1.806749999999993577e+02 2.358116096697092118e-03
1.806999999999993634e+02 2.541967791150419927e-03
1.807249999999993690e+02 2.725889461688634809e-03
1.807499999999993747e+02 2.909875291198617871e-03
1.807749999999993520e+02 3.093919449799678503e-03
1.807999999999993577e+02 3.278016095699725838e-03
1.808249999999993634e+02 3.462159376053589987e-03
1.808499999999993690e+02 3.646343427827192316e-03
1.808749999999993747e+02 3.830562378666801070e-03
1.808999999999993520e+02 4.014810347768852511e-03
1.809249999999993577e+02 4.199081446758147311e-03
1.809499999999993634e+02 4.383369780563294363e-03
1.809749999999993690e+02 4.567669448301277940e-03
1.809999999999993747e+02 4.751974544159037230e-03
1.810249999999993520e+02 4.936279158281685515e-03
1.810499999999993577e+02 5.120577377660513393e-03
1.810749999999993634e+02 5.304863287022225371e-03
1.810999999999993690e+02 5.489130969721502801e-03
1.811249999999993463e+02 5.673374508632311741e-03
1.811499999999993520e+02 5.857587987042574447e-03
1.811749999999993577e+02 6.041765489546299488e-03
1.811999999999993634e+02 6.225901102937370264e-03
1.812249999999993690e+02 6.409988917104300632e-03
1.812499999999993463e+02 6.594023025921304237e-03
1.812749999999993520e+02 6.777997528141925174e-03
1.812999999999993577e+02 6.961906528288527851e-03
1.813249999999993634e+02 7.145744137542629076e-03
1.813499999999993690e+02 7.329504474631337411e-03
1.813749999999993463e+02 7.513181666713370128e-03
1.813999999999993520e+02 7.696769850262544406e-03
1.814249999999993577e+02 7.880263171946320228e-03
1.814499999999993634e+02 8.063655789504249605e-03
1.814749999999993690e+02 8.246941872621019534e-03
1.814999999999993463e+02 8.430115603796545926e-03
1.815249999999993520e+02 8.613171179212578132e-03
1.815499999999993577e+02 8.796102809592842506e-03
1.815749999999993634e+02 8.978904721062178074e-03
1.815999999999993690e+02 9.161571155997114829e-03
1.816249999999993463e+02 9.344096373873627889e-03
1.816499999999993520e+02 9.526474652109024818e-03
1.816749999999993577e+02 9.708700286896696299e-03
1.816999999999993634e+02 9.890767594036831839e-03
1.817249999999993690e+02 1.007267090975961718e-02
1.817499999999993463e+02 1.025440459154089087e-02
1.817749999999993520e+02 1.043596301891465752e-02
1.817999999999993577e+02 1.061734059427260450e-02
1.818249999999993634e+02 1.079853174366208687e-02
1.818499999999993690e+02 1.097953091757191552e-02
1.818749999999993463e+02 1.116033259171352911e-02
1.818999999999993520e+02 1.134093126779181851e-02
1.819249999999993577e+02 1.152132147426832530e-02
1.819499999999993634e+02 1.170149776711518208e-02
1.819749999999993690e+02 1.188145473056171665e-02
1.819999999999993463e+02 1.206118697783031130e-02
1.820249999999993520e+02 1.224068915186300559e-02
1.820499999999993577e+02 1.241995592603977253e-02
1.820749999999993634e+02 1.259898200488516508e-02
1.820999999999993690e+02 1.277776212476713566e-02
1.821249999999993463e+02 1.295629105458335865e-02
1.821499999999993520e+02 1.313456359643915168e-02
1.821749999999993577e+02 1.331257458631332317e-02
1.821999999999993634e+02 1.349031889471381980e-02
1.822249999999993690e+02 1.366779142732289613e-02
1.822499999999993463e+02 1.384498712562989321e-02
1.822749999999993520e+02 1.402325256769731791e-02
1.822999999999993577e+02 1.418047351242415766e-02
1.823249999999993634e+02 1.434043792526183345e-02
1.823499999999993690e+02 1.450033174439734930e-02
1.823749999999993463e+02 1.466014977200622363e-02
1.823999999999993520e+02 1.481988681062611397e-02
1.824249999999993577e+02 1.497953766394089295e-02
1.824499999999993634e+02 1.513909713756457324e-02
1.824749999999993690e+02 1.529856003982664643e-02
1.824999999999993463e+02 1.545792118255982089e-02
1.825249999999993520e+02 1.561717538188618984e-02
1.825499999999993577e+02 1.577631745900328480e-02
1.825749999999993634e+02 1.593534224097306259e-02
1.825999999999993406e+02 1.609424456150617203e-02
1.826249999999993463e+02 1.625301926175051412e-02
1.826499999999993520e+02 1.641166119107437607e-02
1.826749999999993577e+02 1.657016520785078995e-02
1.826999999999993634e+02 1.672852618024034746e-02
1.827249999999993406e+02 1.688673898697100328e-02
1.827499999999993463e+02 1.704479851811779509e-02
1.827749999999993520e+02 1.720269967587823370e-02
1.827999999999993577e+02 1.736043737534600714e-02
1.828249999999993634e+02 1.751800654528195417e-02
1.828499999999993406e+02 1.767540212888196391e-02
1.828749999999993463e+02 1.783261908454133668e-02
1.828999999999993520e+02 1.798965238661410018e-02
1.829249999999993577e+02 1.814649702617152430e-02
1.829499999999993634e+02 1.830314801175238204e-02
1.829749999999993406e+02 1.845960037011238827e-02
1.829999999999993463e+02 1.861584914696727891e-02
1.830249999999993520e+02 1.877188940773011350e-02
1.830499999999993577e+02 1.892771623824384200e-02
1.830749999999993634e+02 1.908332474550964927e-02
1.830999999999993406e+02 1.923871005840795123e-02
1.831249999999993463e+02 1.939386732841388503e-02
1.831499999999993520e+02 1.954879173030603726e-02
1.831749999999993577e+02 1.970347846286992985e-02
1.831999999999993634e+02 1.985792274959297804e-02
1.832249999999993406e+02 2.001211983935393193e-02
1.832499999999993463e+02 2.016606500710505998e-02
1.832749999999993520e+02 2.031975355454441676e-02
1.832999999999993577e+02 2.047318081078440544e-02
1.833249999999993634e+02 2.062634213300941141e-02
1.833499999999993406e+02 2.077923290712554300e-02
1.833749999999993463e+02 2.093184854840503262e-02
1.833999999999993520e+02 2.108418450211677411e-02
1.834249999999993577e+02 2.123623624415336628e-02
1.834499999999993634e+02 2.138799928164615907e-02
1.834749999999993406e+02 2.153946915357220215e-02
1.834999999999993463e+02 2.169623483148884827e-02
1.835249999999993520e+02 2.188436816036265498e-02
1.835499999999993577e+02 2.207262671427854400e-02
1.835749999999993634e+02 2.226076231401418609e-02
1.835999999999993406e+02 2.244876874885888204e-02
1.836249999999993463e+02 2.263663981118022028e-02
1.836499999999993520e+02 2.282436929737011871e-02
1.836749999999993577e+02 2.301195100879305233e-02
1.836999999999993634e+02 2.319937875273290345e-02
1.837249999999993406e+02 2.338664634334372897e-02
1.837499999999993463e+02 2.357374760259787691e-02
1.837749999999993520e+02 2.376067636123390184e-02
1.837999999999993577e+02 2.394742645970550712e-02
1.838249999999993634e+02 2.413399174912903358e-02
1.838499999999993406e+02 2.432036609222887683e-02
1.838749999999993463e+02 2.450654336428251603e-02
1.838999999999993520e+02 2.469251745406276372e-02
1.839249999999993577e+02 2.487828226477814889e-02
1.839499999999993634e+02 2.506383171501074328e-02
1.839749999999993406e+02 2.524915973965080260e-02
1.839999999999993463e+02 2.543426029082925671e-02
1.840249999999993520e+02 2.561912733884379872e-02
1.840499999999993577e+02 2.580375487308500179e-02
1.840749999999993634e+02 2.598813690295512929e-02
1.840999999999993406e+02 2.617226745878267757e-02
1.841249999999993463e+02 2.635614059273491336e-02
1.841499999999993520e+02 2.653975037971974260e-02
1.841749999999993577e+02 2.672309091828795058e-02
1.841999999999993634e+02 2.690615633152566161e-02
1.842249999999993406e+02 2.708894076794095621e-02
1.842499999999993463e+02 2.727143840234660249e-02
1.842749999999993520e+02 2.745364343673249719e-02
1.842999999999993577e+02 2.763555010113257285e-02
1.843249999999993349e+02 2.780547787874789248e-02
1.843499999999993406e+02 2.791896920558918985e-02
1.843749999999993463e+02 2.803224116717780573e-02
1.843999999999993520e+02 2.814528984684153828e-02
1.844249999999993577e+02 2.825811134310542150e-02
1.844499999999993349e+02 2.837070177031346049e-02
1.844749999999993406e+02 2.848305725924787229e-02
1.844999999999993463e+02 2.859517395774426041e-02
1.845249999999993520e+02 2.870704803130467650e-02
1.845499999999993577e+02 2.881867566370704958e-02
1.845749999999993349e+02 2.893005305761044144e-02
1.845999999999993406e+02 2.904117643515860547e-02
1.846249999999993463e+02 2.915204203857581222e-02
1.846499999999993520e+02 2.926264613076185600e-02
1.846749999999993577e+02 2.937298499588136824e-02
1.846999999999993349e+02 2.948305493994781909e-02
1.847249999999993406e+02 2.959285229140387261e-02
1.847499999999993463e+02 2.970237340169540330e-02
1.847749999999993520e+02 2.981161464584075257e-02
1.847999999999993577e+02 2.992057242299466305e-02
1.848249999999993349e+02 3.002924315700628358e-02
1.848499999999993406e+02 3.013762329697173767e-02
1.848749999999993463e+02 3.024570931777854910e-02
1.848999999999993520e+02 3.035349772064672644e-02
1.849249999999993577e+02 3.046398394151228831e-02
1.849499999999993349e+02 3.057942140197658296e-02
1.849749999999993406e+02 3.069456362554692092e-02
1.849999999999993463e+02 3.080940689030850499e-02
1.850249999999993520e+02 3.092394750133172290e-02
1.850499999999993577e+02 3.103818179123086357e-02
1.850749999999993349e+02 3.115210612071621712e-02
1.850999999999993406e+02 3.126571687914152936e-02
1.851249999999993463e+02 3.137901048503959067e-02
1.851499999999993520e+02 3.149198338665477187e-02
1.851749999999993577e+02 3.160463206246441614e-02
1.851999999999993349e+02 3.171695302169481173e-02
1.852249999999993406e+02 3.182894280482818916e-02
1.852499999999993463e+02 3.194059798410071871e-02
1.852749999999993520e+02 3.205191516399295143e-02
1.852999999999993577e+02 3.216289098171196126e-02
1.853249999999993349e+02 3.227352210766398777e-02
1.853499999999993406e+02 3.238380524591937676e-02
1.853749999999993463e+02 3.249373713466575248e-02
1.853999999999993520e+02 3.260331454665575668e-02
1.854249999999993577e+02 3.271253428964308180e-02
1.854499999999993349e+02 3.282139320680903943e-02
1.854749999999993406e+02 3.292988817718101729e-02
1.854999999999993463e+02 3.303801611603946614e-02
1.855249999999993520e+02 3.314577397531644209e-02
1.855499999999993577e+02 3.325315874398278998e-02
1.855749999999993349e+02 3.336016744842699999e-02
1.855999999999993406e+02 3.346679715282337153e-02
1.856249999999993463e+02 3.357304495948753437e-02
1.856499999999993520e+02 3.367890800922574562e-02
1.856749999999993577e+02 3.378438348167044775e-02
1.856999999999993349e+02 3.388946859560622998e-02
1.857249999999993406e+02 3.399416060928671379e-02
1.857499999999993463e+02 3.409845682073758821e-02
1.857749999999993520e+02 3.420235456805187368e-02
1.857999999999993292e+02 3.430585122967275830e-02
1.858249999999993349e+02 3.440894422466619917e-02
1.858499999999993406e+02 3.451163101298201918e-02
1.858749999999993463e+02 3.461390909570453978e-02
1.858999999999993520e+02 3.471577601529209772e-02
1.859249999999993292e+02 3.481722935580529310e-02
1.859499999999993349e+02 3.491826674312464157e-02
1.859749999999993406e+02 3.501888584515615299e-02
1.859999999999993463e+02 3.511908437202684863e-02
1.860249999999993520e+02 3.521886007626871817e-02
1.860499999999993292e+02 3.531821075299127616e-02
1.860749999999993349e+02 3.541713424004386962e-02
1.860999999999993406e+02 3.551562841816519045e-02
1.861249999999993463e+02 3.561369121112331615e-02
1.861499999999993520e+02 3.571132058584410712e-02
1.861749999999993292e+02 3.580851455252769683e-02
1.861999999999993349e+02 3.590527116475569769e-02
1.862249999999993406e+02 3.600158851958516759e-02
1.862499999999993463e+02 3.609746475763292439e-02
1.862749999999993520e+02 3.619289806314918145e-02
1.862999999999993292e+02 3.628788666407924135e-02
1.863249999999993349e+02 3.638242883211528084e-02
1.863499999999993406e+02 3.647652288273548621e-02
1.863749999999993463e+02 3.657016717523588895e-02
1.863999999999993520e+02 3.666336011274731743e-02
1.864249999999993292e+02 3.675610014224515304e-02
1.864499999999993349e+02 3.684838575454676274e-02
1.864749999999993406e+02 3.694021548429857194e-02
1.864999999999993463e+02 3.703158790995361022e-02
1.865249999999993520e+02 3.712250165373760097e-02
1.865499999999993292e+02 3.721295538160585004e-02
1.865749999999993349e+02 3.730294780318925418e-02
1.865999999999993406e+02 3.739247767173121267e-02
1.866249999999993463e+02 3.748154378401315212e-02
1.866499999999993520e+02 3.757014498027156507e-02
1.866749999999993292e+02 3.765828014410485536e-02
1.866999999999993349e+02 3.774594820237090614e-02
1.867249999999993406e+02 3.783314812507417718e-02
1.867499999999993463e+02 3.791987892524444764e-02
1.867749999999993520e+02 3.800613965880648287e-02
1.867999999999993292e+02 3.809192942443920260e-02
1.868249999999993349e+02 3.817724736342811148e-02
1.868499999999993406e+02 3.826209265950604455e-02
1.868749999999993463e+02 3.834646453868754273e-02
1.868999999999993520e+02 3.843036226909413156e-02
1.869249999999993292e+02 3.851378516077046815e-02
1.869499999999993349e+02 3.859673256549207843e-02
1.869749999999993406e+02 3.867920387656652303e-02
1.869999999999993463e+02 3.876119852862476567e-02
1.870249999999993520e+02 3.884271599740581060e-02
1.870499999999993292e+02 3.892375579953257642e-02
1.870749999999993349e+02 3.900431749228204514e-02
1.870999999999993406e+02 3.908440067334573859e-02
1.871249999999993463e+02 3.916400498058471985e-02
1.871499999999993520e+02 3.924313009177679556e-02
1.871749999999993292e+02 3.932177572435632124e-02
1.871999999999993349e+02 3.939994163514909387e-02
1.872249999999993406e+02 3.947762762009768972e-02
1.872499999999993463e+02 3.955483351398322162e-02
1.872749999999993520e+02 3.963155919013911649e-02
1.872999999999993292e+02 3.970780456015928633e-02
1.873249999999993349e+02 3.978356957360069945e-02
1.873499999999993406e+02 3.985885421767961651e-02
1.873749999999993463e+02 3.993365851696187296e-02
1.873999999999993520e+02 4.000798253304906765e-02
1.874249999999993292e+02 4.008182636425791645e-02
1.874499999999993349e+02 4.015519014529634473e-02
1.874749999999993406e+02 4.022807404693169026e-02
1.874999999999993463e+02 4.030047827565780283e-02
1.875249999999993236e+02 4.037240307335423356e-02
1.875499999999993292e+02 4.044384871694323841e-02
1.875749999999993349e+02 4.051481551804143183e-02
1.875999999999993406e+02 4.058530382260723546e-02
1.876249999999993463e+02 4.065531401058466998e-02
1.876499999999993236e+02 4.072484649554398289e-02
1.876749999999993292e+02 4.079390172431769657e-02
1.876999999999993349e+02 4.086248017663293014e-02
1.877249999999993406e+02 4.093058236474161199e-02
1.877499999999993463e+02 4.099820883304702845e-02
1.877749999999993236e+02 4.106536015772677822e-02
1.877999999999993292e+02 4.113203694635404056e-02
1.878249999999993349e+02 4.119823983751516594e-02
1.878499999999993406e+02 4.126396950042507394e-02
1.878749999999993463e+02 4.132922663454092344e-02
1.878999999999993236e+02 4.139401196917237569e-02
1.879249999999993292e+02 4.145832626309123997e-02
1.879499999999993349e+02 4.152217030413767745e-02
1.879749999999993406e+02 4.158554490882625243e-02
1.879999999999993463e+02 4.164845092194888881e-02
1.880249999999993236e+02 4.171088921617772949e-02
1.880499999999993292e+02 4.177286069166573357e-02
1.880749999999993349e+02 4.183436627564646182e-02
1.880999999999993406e+02 4.189540692203314043e-02
1.881249999999993463e+02 4.195598361101553903e-02
1.881499999999993236e+02 4.201609734865865975e-02
1.881749999999993292e+02 4.207574916649821362e-02
1.881999999999993349e+02 4.213494012113667281e-02
1.882249999999993406e+02 4.219367129383970461e-02
1.882499999999993463e+02 4.225194379013067630e-02
1.882749999999993236e+02 4.230975873938718629e-02
1.882999999999993292e+02 4.236711729443592284e-02
1.883249999999993349e+02 4.242402063114838334e-02
1.883499999999993406e+02 4.248046994803685028e-02
1.883749999999993463e+02 4.253646646585079044e-02
1.883999999999993236e+02 4.259201142717360111e-02
1.884249999999993292e+02 4.264710609602076485e-02
1.884499999999993349e+02 4.270175175743694262e-02
1.884749999999993406e+02 4.275594971709629349e-02
1.884999999999993463e+02 4.280970130090185760e-02
1.885249999999993236e+02 4.286300785458724283e-02
1.885499999999993292e+02 4.291540433054698983e-02
1.885749999999993349e+02 4.299758900582315024e-02
1.885999999999993406e+02 4.308805791253155631e-02
1.886249999999993463e+02 4.317804204229357817e-02
1.886499999999993236e+02 4.326754035521426095e-02
1.886749999999993292e+02 4.335655185024692854e-02
1.886999999999993349e+02 4.343522940538421112e-02
1.887249999999993406e+02 4.350376761872099679e-02
1.887499999999993463e+02 4.358214596967263654e-02
1.887749999999993236e+02 4.368089312061930463e-02
1.887999999999993292e+02 4.378184649412402568e-02
1.888249999999993349e+02 4.390633617823117701e-02
1.888499999999993406e+02 4.403063823430016649e-02
1.888749999999993463e+02 4.415658780255737881e-02
1.888999999999993236e+02 4.429910294815364580e-02
1.889249999999993292e+02 4.444175483033623725e-02
1.889499999999993349e+02 4.458435818871757383e-02
1.889749999999993406e+02 4.472690847900050864e-02
1.889999999999993179e+02 4.486940113083669884e-02
1.890249999999993236e+02 4.501184377908876849e-02
1.890499999999993292e+02 4.512845876594023115e-02
1.890749999999993349e+02 4.523439279274462516e-02
1.890999999999993406e+02 4.534022574851545584e-02
1.891249999999993179e+02 4.544595372234105229e-02
1.891499999999993236e+02 4.555157278162743489e-02
1.891749999999993292e+02 4.565707897241669949e-02
1.891999999999993349e+02 4.576246831971488016e-02
1.892249999999993406e+02 4.586773682782733369e-02
1.892499999999993179e+02 4.597288048070283933e-02
1.892749999999993236e+02 4.607789524228809303e-02
1.892999999999993292e+02 4.618277705688792617e-02
1.893249999999993349e+02 4.628752184953572463e-02
1.893499999999993406e+02 4.639212552637379805e-02
1.893749999999993179e+02 4.649658397503856483e-02
1.893999999999993236e+02 4.660089306505934420e-02
1.894249999999993292e+02 4.670504864826108271e-02
1.894499999999993349e+02 4.680904655917838414e-02
1.894749999999993406e+02 4.691288261547781752e-02
1.894999999999993179e+02 4.701636959487675432e-02
1.895249999999993236e+02 4.712347467930189104e-02
1.895499999999993292e+02 4.723344290486392039e-02
1.895749999999993349e+02 4.734325654109615422e-02
1.895999999999993406e+02 4.745291121403295842e-02
1.896249999999993179e+02 4.756240253191462708e-02
1.896499999999993236e+02 4.767172608564822223e-02
1.896749999999993292e+02 4.778087744927504710e-02
1.896999999999993349e+02 4.788985218044945064e-02
1.897249999999993406e+02 4.799864582092402965e-02
1.897499999999993179e+02 4.810725389704695321e-02
1.897749999999993236e+02 4.821567192026621901e-02
1.897999999999993292e+02 4.832389538764229886e-02
1.898249999999993349e+02 4.843191978237158801e-02
1.898499999999993406e+02 4.853974057431698075e-02
1.898749999999993179e+02 4.864735322054756367e-02
1.898999999999993236e+02 4.875475316588903651e-02
1.899249999999993292e+02 4.886193584347772734e-02
1.899499999999993349e+02 4.896889667532913076e-02
1.899749999999993406e+02 4.907563107290958959e-02
1.899999999999993179e+02 4.918213443772108395e-02
1.900249999999993236e+02 4.928840216188973278e-02
1.900499999999993292e+02 4.939442962876574444e-02
1.900749999999993349e+02 4.950021221352966794e-02
1.900999999999993406e+02 4.960574528380774784e-02
1.901249999999993179e+02 4.971102420029364227e-02
1.901499999999993236e+02 4.981604431737927247e-02
1.901749999999993292e+02 4.992080098379274300e-02
1.901999999999993349e+02 5.002528954324304833e-02
1.902249999999993406e+02 5.012950533507273820e-02
1.902499999999993179e+02 5.023344369491833383e-02
1.902749999999993236e+02 5.033709995537650334e-02
1.902999999999993292e+02 5.044046944667783527e-02
1.903249999999993349e+02 5.054354749736700986e-02
1.903499999999993406e+02 5.064632943499039475e-02
1.903749999999993179e+02 5.074881058678877566e-02
1.903999999999993236e+02 5.085098628039726176e-02
1.904249999999993292e+02 5.095285184455058264e-02
1.904499999999993349e+02 5.105440260979540040e-02
1.904749999999993406e+02 5.115563390920647990e-02
1.904999999999993179e+02 5.125654107910997126e-02
1.905249999999993236e+02 5.135711945981184107e-02
1.905499999999993292e+02 5.145736439633001591e-02
1.905749999999993349e+02 5.155727123913310395e-02
1.905999999999993406e+02 5.165683534488347411e-02
1.906249999999993179e+02 5.175605207718331213e-02
1.906499999999993236e+02 5.185491680732765007e-02
1.906749999999993292e+02 5.195342491505872129e-02
1.906999999999993349e+02 5.205157178932552642e-02
1.907249999999993122e+02 5.214935282904734071e-02
1.907499999999993179e+02 5.224676344387999688e-02
1.907749999999993236e+02 5.234379905498479091e-02
1.907999999999993292e+02 5.244045509580091274e-02
1.908249999999993349e+02 5.253672701282090240e-02
1.908499999999993122e+02 5.263261026636742446e-02
1.908749999999993179e+02 5.272810033137347724e-02
1.908999999999993236e+02 5.282319269816227597e-02
1.909249999999993292e+02 5.291788287323215961e-02
1.909499999999993349e+02 5.301216638003933973e-02
1.909749999999993122e+02 5.310603875978362615e-02
1.909999999999993179e+02 5.319949557219520730e-02
1.910249999999993236e+02 5.329253239632064654e-02
1.910499999999993292e+02 5.338514483130971100e-02
1.910749999999993349e+02 5.347732849720329695e-02
1.910999999999993122e+02 5.356907903571927337e-02
1.911249999999993179e+02 5.366039211103860312e-02
1.911499999999993236e+02 5.375126341059077717e-02
1.911749999999993292e+02 5.384168864583731978e-02
1.911999999999993349e+02 5.393166355305539089e-02
1.912249999999993122e+02 5.402118389411773858e-02
1.912499999999993179e+02 5.411024545727208951e-02
1.912749999999993236e+02 5.419884405791697973e-02
1.912999999999993292e+02 5.428697553937620462e-02
1.913249999999993349e+02 5.437463577367007694e-02
1.913499999999993122e+02 5.446182066228231339e-02
1.913749999999993179e+02 5.454852613692527663e-02
1.913999999999993236e+02 5.463474816029985359e-02
1.914249999999993292e+02 5.472048272685187814e-02
1.914499999999993349e+02 5.480572586352469577e-02
1.914749999999993122e+02 5.489047363050571920e-02
1.914999999999993179e+02 5.497472212196958391e-02
1.915249999999993236e+02 5.505846746681442028e-02
1.915499999999993292e+02 5.514170582939369181e-02
1.915749999999993349e+02 5.522443341024234342e-02
1.915999999999993122e+02 5.530664644679483821e-02
1.916249999999993179e+02 5.538834121410071698e-02
1.916499999999993236e+02 5.546951402552734167e-02
1.916749999999993292e+02 5.555016123346265960e-02
1.916999999999993349e+02 5.563027923000473524e-02
1.917249999999993122e+02 5.570986444764686879e-02
1.917499999999993179e+02 5.578891335995464495e-02
1.917749999999993236e+02 5.586742248223341284e-02
1.917999999999993292e+02 5.594538837218893113e-02
1.918249999999993349e+02 5.602280763057691793e-02
1.918499999999993122e+02 5.609967690184752831e-02
1.918749999999993179e+02 5.617599287477695325e-02
1.918999999999993236e+02 5.625175228309088615e-02
1.919249999999993292e+02 5.632695190607872604e-02
1.919499999999993349e+02 5.640158856919643554e-02
1.919749999999993122e+02 5.647565914466114861e-02
1.919999999999993179e+02 5.654916055203269842e-02
1.920249999999993236e+02 5.662208975878742223e-02
1.920499999999993292e+02 5.669444378087723502e-02
1.920749999999993349e+02 5.676621968328113277e-02
1.920999999999993122e+02 5.683741458054295675e-02
1.921249999999993179e+02 5.690802563729845109e-02
1.921499999999993236e+02 5.697805006878993439e-02
1.921749999999993292e+02 5.704748514136884913e-02
1.921999999999993065e+02 5.711632817298677861e-02
1.922249999999993122e+02 5.718457653367305105e-02
1.922499999999993179e+02 5.725222764599971481e-02
1.922749999999993236e+02 5.731927898553432210e-02
1.922999999999993292e+02 5.738572808127870295e-02
1.923249999999993065e+02 5.745157251609496474e-02
1.923499999999993122e+02 5.751680992711919599e-02
1.923749999999993179e+02 5.758143800615810742e-02
1.923999999999993236e+02 5.764545450007677735e-02
1.924249999999993292e+02 5.770885721116773143e-02
1.924499999999993065e+02 5.777164399750950308e-02
1.924749999999993122e+02 5.783381277330979647e-02
1.924999999999993179e+02 5.789536150923377950e-02
1.925249999999993236e+02 5.795628823271774255e-02
1.925499999999993292e+02 5.801659102827054493e-02
1.925749999999993065e+02 5.807626803775734620e-02
1.925999999999993122e+02 5.813531746067110428e-02
1.926249999999993179e+02 5.819373755438696227e-02
1.926499999999993236e+02 5.822678415220110953e-02
1.926749999999993292e+02 5.825871505562369573e-02
1.926999999999993065e+02 5.829002505058838296e-02
1.927249999999993122e+02 5.832071299542705006e-02
1.927499999999993179e+02 5.835077780577497403e-02
1.927749999999993236e+02 5.838021845475380167e-02
1.927999999999993292e+02 5.840903397313704226e-02
1.928249999999993065e+02 5.843722344950223746e-02
1.928499999999993122e+02 5.846478603036792815e-02
1.928749999999993179e+02 5.849172092031441200e-02
1.928999999999993236e+02 5.851802738209111593e-02
1.929249999999993292e+02 5.854370473670857805e-02
1.929499999999993065e+02 5.856875236351430369e-02
1.929749999999993122e+02 5.859316970025456317e-02
1.929999999999993179e+02 5.861695624312086156e-02
1.930249999999993236e+02 5.864011154678110127e-02
1.930499999999993292e+02 5.866263522439551376e-02
1.930749999999993065e+02 5.868452694761775584e-02
1.930999999999993122e+02 5.870578644658146911e-02
1.931249999999993179e+02 5.872641350987033854e-02
1.931499999999993236e+02 5.874640798447453710e-02
1.931749999999993292e+02 5.876576977573133576e-02
1.931999999999993065e+02 5.878449884725182872e-02
1.932249999999993122e+02 5.880259522083107482e-02
1.932499999999993179e+02 5.882005897634525610e-02
1.932749999999993236e+02 5.883689025163302277e-02
1.932999999999993292e+02 5.885308924236264116e-02
1.933249999999993065e+02 5.886424415446106506e-02
1.933499999999993122e+02 5.884547983333619087e-02
1.933749999999993179e+02 5.882608166265869409e-02
1.933999999999993236e+02 5.880604978471828947e-02
1.934249999999993292e+02 5.878538440064536019e-02
1.934499999999993065e+02 5.876408577045419412e-02
1.934749999999993122e+02 5.874215421306980961e-02
1.934999999999993179e+02 5.871959010633994586e-02
1.935249999999993236e+02 5.869639388703260657e-02
1.935499999999993292e+02 5.867256605081714455e-02
1.935749999999993065e+02 5.864810715223049697e-02
1.935999999999993122e+02 5.862301780462840506e-02
1.936249999999993179e+02 5.859729868012166637e-02
1.936499999999993236e+02 5.857095050949492898e-02
1.936749999999993292e+02 5.854397408211375886e-02
1.936999999999993065e+02 5.851637024581338165e-02
1.937249999999993122e+02 5.848813990677356744e-02
1.937499999999993179e+02 5.845928402937865254e-02
1.937749999999993236e+02 5.842980363606201100e-02
1.937999999999993292e+02 5.839969980713449055e-02
1.938249999999993065e+02 5.836897368060021268e-02
1.938499999999993122e+02 5.833762645195551128e-02
1.938749999999993179e+02 5.830565937397341747e-02
1.938999999999993236e+02 5.827307375647439863e-02
1.939249999999993008e+02 5.823987096608087416e-02
1.939499999999993065e+02 5.820605242595871393e-02
1.939749999999993122e+02 5.817161961554333238e-02
1.939999999999993179e+02 5.813657407025229346e-02
1.940249999999993236e+02 5.810091738118210863e-02
1.940499999999993008e+02 5.806465119479387732e-02
1.940749999999993065e+02 5.802777721258154525e-02
1.940999999999993122e+02 5.799029719072924111e-02
1.941249999999993179e+02 5.795221293975415244e-02
1.941499999999993236e+02 5.791352632413403895e-02
1.941749999999993008e+02 5.787423926192539897e-02
1.941999999999993065e+02 5.783435372436476068e-02
1.942249999999993122e+02 5.779387173545875306e-02
1.942499999999993179e+02 5.775279537156224191e-02
1.942749999999993236e+02 5.771112676094131838e-02
1.942999999999993008e+02 5.766886808332721825e-02
1.943249999999993065e+02 5.769999538819105961e-02
1.943499999999993122e+02 5.774286987645994157e-02
1.943749999999993179e+02 5.778516292660565434e-02
1.943999999999993236e+02 5.782687218435211829e-02
1.944249999999993008e+02 5.786799534481588958e-02
1.944499999999993065e+02 5.790853015300137518e-02
1.944749999999993122e+02 5.794847440428312763e-02
1.944999999999993179e+02 5.798782594487788405e-02
1.945249999999993236e+02 5.802658267230348388e-02
1.945499999999993008e+02 5.806474253582710743e-02
1.945749999999993065e+02 5.810230353689917193e-02
1.945999999999993122e+02 5.813926372957724936e-02
1.946249999999993179e+02 5.817562122093586363e-02
1.946499999999993236e+02 5.821137417146336757e-02
1.946749999999993008e+02 5.824652079544678090e-02
1.946999999999993065e+02 5.828105936134322929e-02
1.947249999999993122e+02 5.831498819213658952e-02
1.947499999999993179e+02 5.834830566568295629e-02
1.947749999999993236e+02 5.838101021504067678e-02
1.947999999999993008e+02 5.841310032878722913e-02
1.948249999999993065e+02 5.844457455132290313e-02
1.948499999999993122e+02 5.847543148315801492e-02
1.948749999999993179e+02 5.850566978118915129e-02
1.948999999999993236e+02 5.853528815895886472e-02
1.949249999999993008e+02 5.856428538690112290e-02
1.949499999999993065e+02 5.859266029257326897e-02
1.949749999999993122e+02 5.862041176087257055e-02
1.949999999999993179e+02 5.864753873423754482e-02
1.950249999999993236e+02 5.867404021283635640e-02
1.950499999999993008e+02 5.869991525473709088e-02
1.950749999999993065e+02 5.872516297606703017e-02
1.950999999999993122e+02 5.874978255115437947e-02
1.951249999999993179e+02 5.877377321265393750e-02
1.951499999999993236e+02 5.879713425166094992e-02
1.951749999999993008e+02 5.881986501780765708e-02
1.951999999999993065e+02 5.884196491934368112e-02
1.952249999999993122e+02 5.886343342320433936e-02
1.952499999999993179e+02 5.888427005506031292e-02
1.952749999999993236e+02 5.890447439935474899e-02
1.952999999999993008e+02 5.892404609932296727e-02
1.953249999999993065e+02 5.894298485699911438e-02
1.953499999999993122e+02 5.896129043320543633e-02
1.953749999999993179e+02 5.897896264752806178e-02
1.953999999999992951e+02 5.899600137827630542e-02
1.954249999999993008e+02 5.901240656242898869e-02
1.954499999999993065e+02 5.902817819556124834e-02
1.954749999999993122e+02 5.904331633176278238e-02
1.954999999999993179e+02 5.905782108353519605e-02
1.955249999999992951e+02 5.907169262167739215e-02
1.955499999999993008e+02 5.908493117515643822e-02
1.955749999999993065e+02 5.909753703096177341e-02
1.955999999999993122e+02 5.910951053394655069e-02
1.956249999999993179e+02 5.912085208665347064e-02
1.956499999999992951e+02 5.913156214912669573e-02
1.956749999999993008e+02 5.914164123870951223e-02
1.956999999999993065e+02 5.915108992982667097e-02
1.957249999999993122e+02 5.915990885375382868e-02
1.957499999999993179e+02 5.916809869837338920e-02
1.957749999999992951e+02 5.917566020791443365e-02
1.957999999999993008e+02 5.918350958108099802e-02
1.958249999999993065e+02 5.913247517587190416e-02
1.958499999999993122e+02 5.908078730958755270e-02
1.958749999999993179e+02 5.902844653249946644e-02
1.958999999999992951e+02 5.897545345546600926e-02
1.959249999999993008e+02 5.892180875001587492e-02
1.959499999999993065e+02 5.886751314841651150e-02
1.959749999999993122e+02 5.881256744372660022e-02
1.959999999999993179e+02 5.875697248983371285e-02
1.960249999999992951e+02 5.870072920147659939e-02
1.960499999999993008e+02 5.864383855425114173e-02
1.960749999999993065e+02 5.858630158460094439e-02
1.960999999999993122e+02 5.852811938979285422e-02
1.961249999999993179e+02 5.846929312787658289e-02
1.961499999999992951e+02 5.840982401762710025e-02
1.961749999999993008e+02 5.834971333847441960e-02
1.961999999999993065e+02 5.828896243041423869e-02
1.962249999999993122e+02 5.822757269390487628e-02
1.962499999999993179e+02 5.816554558974814521e-02
1.962749999999992951e+02 5.810288263895373867e-02
1.962999999999993008e+02 5.803958542258805947e-02
1.963249999999993065e+02 5.797565558160829025e-02
1.963499999999993122e+02 5.791109481667960912e-02
1.963749999999993179e+02 5.784590488797715369e-02
1.963999999999992951e+02 5.778008761497283735e-02
1.964249999999993008e+02 5.771364487620467276e-02
1.964499999999993065e+02 5.764657860903495135e-02
1.964749999999993122e+02 5.757889080938727311e-02
1.964999999999993179e+02 5.751058353147277258e-02
1.965249999999992951e+02 5.744165888749883098e-02
1.965499999999993008e+02 5.737211904736416734e-02
1.965749999999993065e+02 5.730196623833631875e-02
1.965999999999993122e+02 5.723120274471777541e-02
1.966249999999993179e+02 5.715983090749397755e-02
1.966499999999992951e+02 5.708785312396905121e-02
1.966749999999993008e+02 5.701527184738508502e-02
1.966999999999993065e+02 5.694208958652817454e-02
1.967249999999993122e+02 5.686830890532074828e-02
1.967499999999993179e+02 5.677828398546235639e-02
1.967749999999992951e+02 5.668699801090223284e-02
1.967999999999993008e+02 5.659508888318445785e-02
1.968249999999993065e+02 5.650255934933617885e-02
1.968499999999993122e+02 5.640941221493731006e-02
1.968749999999993179e+02 5.631565034372330858e-02
1.968999999999992951e+02 5.622127665717260164e-02
1.969249999999993008e+02 5.612629413407876217e-02
1.969499999999993065e+02 5.603070581010841100e-02
1.969749999999993122e+02 5.593451477734381894e-02
1.969999999999993179e+02 5.583772418381049291e-02
1.970249999999992951e+02 5.574033723299057219e-02
1.970499999999993008e+02 5.564235718332258968e-02
1.970749999999993065e+02 5.554378734768476711e-02
1.970999999999993122e+02 5.544463109286799224e-02
1.971249999999992895e+02 5.534489183903152504e-02
1.971499999999992951e+02 5.524457305914710903e-02
1.971749999999993008e+02 5.514367827842968361e-02
1.971999999999993065e+02 5.504221107375403821e-02
1.972249999999993122e+02 5.494017507305862247e-02
1.972499999999992895e+02 5.483757395473860125e-02
1.972749999999992951e+02 5.473441144702369948e-02
1.972999999999993008e+02 5.463069132734615918e-02
1.973249999999993065e+02 5.452641742169443695e-02
1.973499999999993122e+02 5.442159360395856793e-02
1.973749999999992895e+02 5.431622379526056255e-02
1.973999999999992951e+02 5.421031196327537327e-02
1.974249999999993008e+02 5.410386212154157798e-02
1.974499999999993065e+02 5.399687832876038512e-02
1.974749999999993122e+02 5.388936468808391139e-02
1.974999999999992895e+02 5.378132534639557677e-02
1.975249999999992951e+02 5.367276449357778756e-02
1.975499999999993008e+02 5.356368636177206294e-02
1.975749999999993065e+02 5.345409522463102220e-02
1.975999999999993122e+02 5.334399539655786115e-02
1.976249999999992895e+02 5.323339123194134603e-02
1.976499999999992951e+02 5.312228712437901818e-02
1.976749999999993008e+02 5.301068750589631867e-02
1.976999999999993065e+02 5.289859684615375035e-02
1.977249999999993122e+02 5.278601965165022336e-02
1.977499999999992895e+02 5.267296046491764389e-02
1.977749999999992951e+02 5.255942386370955621e-02
1.977999999999993008e+02 5.244541446018251285e-02
1.978249999999993065e+02 5.233093690007274701e-02
1.978499999999993122e+02 5.221599586186652375e-02
1.978749999999992895e+02 5.210059605596397553e-02
1.978999999999992951e+02 5.198474222384062704e-02
1.979249999999993008e+02 5.186843913720060734e-02
1.979499999999993065e+02 5.175169159712935535e-02
1.979749999999993122e+02 5.163450443323919226e-02
1.979999999999992895e+02 5.148781869885226542e-02
1.980249999999992951e+02 5.132138545135250807e-02
1.980499999999993008e+02 5.115450103365647150e-02
1.980749999999993065e+02 5.098717145220864333e-02
1.980999999999993122e+02 5.081940274509439553e-02
1.981249999999992895e+02 5.065120098104111679e-02
1.981499999999992951e+02 5.048257225841640966e-02
1.981749999999993008e+02 5.033383877989323213e-02
1.981999999999993065e+02 5.019848503105768522e-02
1.982249999999993122e+02 5.006257260849693302e-02
1.982499999999992895e+02 4.992610555320357163e-02
1.982749999999992951e+02 4.978908795845547741e-02
1.982999999999993008e+02 4.965152396924277928e-02
1.983249999999993065e+02 4.951341778168251440e-02
1.983499999999993122e+02 4.936123034447512797e-02
1.983749999999992895e+02 4.920257845379997358e-02
1.983999999999992951e+02 4.904328391416533373e-02
1.984249999999993008e+02 4.888335037833951846e-02
1.984499999999993065e+02 4.872278156499031815e-02
1.984749999999993122e+02 4.856158125837868600e-02
1.984999999999992895e+02 4.839975330803357456e-02
1.985249999999992951e+02 4.823730162840920987e-02
1.985499999999993008e+02 4.807423019852658658e-02
1.985749999999993065e+02 4.791054306159436144e-02
1.985999999999992838e+02 4.774624432461462703e-02
1.986249999999992895e+02 4.758133815796924265e-02
1.986499999999992951e+02 4.741582879499142006e-02
1.986749999999993008e+02 4.724972053151717255e-02
1.986999999999993065e+02 4.708301772542158176e-02
1.987249999999992838e+02 4.691572479613659308e-02
1.987499999999992895e+02 4.674784622415249086e-02
1.987749999999992951e+02 4.657938655050241489e-02
1.987999999999993008e+02 4.641035037622959908e-02
1.988249999999993065e+02 4.624074236183913639e-02
1.988499999999992838e+02 4.607056722673095323e-02
1.988749999999992895e+02 4.589982974861856607e-02
1.988999999999992951e+02 4.572853476293065045e-02
1.989249999999993008e+02 4.555668716219697656e-02
1.989499999999993065e+02 4.538429189541778874e-02
1.989749999999992838e+02 4.521135396741787771e-02
1.989999999999992895e+02 4.503787843818502640e-02
1.990249999999992951e+02 4.486387042219323884e-02
1.990499999999993008e+02 4.468933508771084223e-02
1.990749999999993065e+02 4.451427765609385773e-02
1.990999999999992838e+02 4.433870340106358526e-02
1.991249999999992895e+02 4.416261764797112938e-02
1.991499999999992951e+02 4.398602577304764477e-02
1.991749999999993008e+02 4.380893320263939267e-02
1.991999999999993065e+02 4.363134541242986997e-02
1.992249999999992838e+02 4.345326792664874066e-02
1.992499999999992895e+02 4.327470631726673678e-02
1.992749999999992951e+02 4.309566620317887425e-02
1.992999999999993008e+02 4.291615324937365222e-02
1.993249999999993065e+02 4.273617316609112926e-02
1.993499999999992838e+02 4.255573170796767696e-02
1.993749999999992895e+02 4.237483467316998514e-02
1.993999999999992951e+02 4.219348790251794407e-02
1.994249999999993008e+02 4.201169727859428021e-02
1.994499999999993065e+02 4.182946872484628181e-02
1.994749999999992838e+02 4.164680820467561717e-02
1.994999999999992895e+02 4.146372172051623201e-02
1.995249999999992951e+02 4.128021531290595320e-02
1.995499999999993008e+02 4.109629505954635886e-02
1.995749999999993065e+02 4.091196707435339891e-02
1.995999999999992838e+02 4.072723750650097951e-02
1.996249999999992895e+02 4.054211253945270294e-02
1.996499999999992951e+02 4.035659838999029747e-02
1.996749999999993008e+02 4.017070130723053578e-02
1.996999999999993065e+02 3.998442757163551270e-02
1.997249999999992838e+02 3.979778349401656007e-02
1.997499999999992895e+02 3.961077541453285333e-02
1.997749999999992951e+02 3.942340970168059511e-02
1.997999999999993008e+02 3.923569275127775785e-02
1.998249999999993065e+02 3.904763098544580813e-02
1.998499999999992838e+02 3.885923085158202173e-02
1.998749999999992895e+02 3.867049882132951588e-02
1.998999999999992951e+02 3.848144138954263938e-02
1.999249999999993008e+02 3.829206507324867809e-02
1.999499999999993065e+02 3.810237641060527924e-02
1.999749999999992838e+02 3.791238195985523196e-02
1.999999999999992895e+02 3.772208829827621707e-02
2.000249999999992951e+02 3.753150202113353373e-02
2.000499999999993008e+02 3.734062974062373613e-02
2.000749999999993065e+02 3.714947808482273184e-02
2.000999999999992838e+02 3.695805369662877315e-02
2.001249999999992895e+02 3.676636323270589257e-02
2.001499999999992951e+02 3.657441336242643615e-02
2.001749999999993008e+02 3.638221076681488059e-02
2.001999999999993065e+02 3.618776269129593548e-02
2.002249999999992838e+02 3.600085597878891625e-02
2.002499999999992895e+02 3.581521248493017145e-02
2.002749999999992951e+02 3.562910178405007816e-02
2.002999999999993008e+02 3.544252926220044925e-02
2.003249999999992781e+02 3.525550035488439482e-02
2.003499999999992838e+02 3.506802054633770260e-02
2.003749999999992895e+02 3.488009536879655564e-02
2.003999999999992951e+02 3.469173040175323880e-02
2.004249999999993008e+02 3.450293127119528208e-02
2.004499999999992781e+02 3.431370364883457730e-02
2.004749999999992838e+02 3.412405325131964706e-02
2.004999999999992895e+02 3.393398583943952468e-02
2.005249999999992951e+02 3.374350721731082109e-02
2.005499999999993008e+02 3.355262323155672188e-02
2.005749999999992781e+02 3.336133977046873422e-02
2.005999999999992838e+02 3.316966276316207080e-02
2.006249999999992895e+02 3.297759817871639965e-02
2.006499999999992951e+02 3.278515202530557504e-02
2.006749999999993008e+02 3.259233034931827838e-02
2.006999999999992781e+02 3.239913923446551686e-02
2.007249999999992838e+02 3.220558480088005909e-02
2.007499999999992895e+02 3.201167320420490736e-02
2.007749999999992951e+02 3.181741063467322106e-02
2.007999999999993008e+02 3.162280331617648571e-02
2.008249999999992781e+02 3.142785750532602063e-02
2.008499999999992838e+02 3.123257949050493865e-02
2.008749999999992895e+02 3.103697559091210534e-02
2.008999999999992951e+02 3.084105215559881583e-02
2.009249999999993008e+02 3.064481556249444225e-02
2.009499999999992781e+02 3.044827221743104037e-02
2.009749999999992838e+02 3.025142855315368640e-02
2.009999999999992895e+02 3.005429102833016494e-02
2.010249999999992951e+02 2.988250207717613530e-02
2.010499999999993008e+02 2.972091153145171513e-02
2.010749999999992781e+02 2.955896256890010523e-02
2.010999999999992838e+02 2.939666018431146000e-02
2.011249999999992895e+02 2.923400940766676323e-02
2.011499999999992951e+02 2.907101530340698570e-02
2.011749999999993008e+02 2.890768296969443638e-02
2.011999999999992781e+02 2.874401753766368459e-02
2.012249999999992838e+02 2.858002417066471401e-02
2.012499999999992895e+02 2.841570806349606043e-02
2.012749999999992951e+02 2.825107444163157608e-02
2.012999999999993008e+02 2.808612856043652892e-02
2.013249999999992781e+02 2.792087570437803284e-02
2.013499999999992838e+02 2.775532118622595079e-02
2.013749999999992895e+02 2.758947034624831610e-02
2.013999999999992951e+02 2.742332855139903783e-02
2.014249999999993008e+02 2.725690119449811558e-02
2.014499999999992781e+02 2.709019369340622679e-02
2.014749999999992838e+02 2.692321149019359650e-02
2.014999999999992895e+02 2.675596005030174765e-02
2.015249999999992951e+02 2.658844486170119578e-02
2.015499999999993008e+02 2.642067143404279450e-02
2.015749999999992781e+02 2.625264529780449094e-02
2.015999999999992838e+02 2.608437200343331416e-02
2.016249999999992895e+02 2.591585712048378662e-02
2.016499999999992951e+02 2.574710623675258853e-02
2.016749999999993008e+02 2.557812495740670669e-02
2.016999999999992781e+02 2.540891890411304047e-02
2.017249999999992838e+02 2.523949371415956655e-02
2.017499999999992895e+02 2.506985503957931752e-02
2.017749999999992951e+02 2.490000854626688714e-02
2.017999999999992724e+02 2.472995991309736435e-02
2.018249999999992781e+02 2.455971483103841849e-02
2.018499999999992838e+02 2.438927900226742218e-02
2.018749999999992895e+02 2.421865813928124680e-02
2.018999999999992951e+02 2.404785796400910058e-02
2.019249999999992724e+02 2.387688420692405875e-02
2.019499999999992781e+02 2.370574260615226567e-02
2.019749999999992838e+02 2.353443890658717466e-02
2.019999999999992895e+02 2.336297885899881258e-02
2.020249999999992951e+02 2.319136821914727711e-02
2.020499999999992724e+02 2.301961274689639375e-02
2.020749999999992781e+02 2.284771820532824002e-02
2.020999999999992838e+02 2.267569035986147924e-02
2.021249999999992895e+02 2.250353497736789360e-02
2.021499999999992951e+02 2.233125782529559594e-02
2.021749999999992724e+02 2.215886467079251562e-02
2.021999999999992781e+02 2.198636127983176133e-02
2.022249999999992838e+02 2.181375341634331916e-02
2.022499999999992895e+02 2.164104684134775941e-02
2.022749999999992951e+02 2.146824731209172679e-02
2.022999999999992724e+02 2.129536058119240599e-02
2.023249999999992781e+02 2.112239239578038094e-02
2.023499999999992838e+02 2.094934849665320079e-02
2.023749999999992895e+02 2.077623461742887645e-02
2.023999999999992951e+02 2.060305648370803350e-02
2.024249999999992724e+02 2.042981981224013116e-02
2.024499999999992781e+02 2.025653031009433044e-02
2.024749999999992838e+02 2.008319367384010790e-02
2.024999999999992895e+02 1.990981558872980881e-02
2.025249999999992951e+02 1.973640172789036668e-02
2.025499999999992724e+02 1.956295775152128158e-02
2.025749999999992781e+02 1.938948930609859719e-02
2.025999999999992838e+02 1.921600202358865819e-02
2.026249999999992895e+02 1.904250152066671448e-02
2.026499999999992951e+02 1.886899339794381736e-02
2.026749999999992724e+02 1.869548323920338859e-02
2.026999999999992781e+02 1.852197661064318088e-02
2.027249999999992838e+02 1.834847906012870497e-02
2.027499999999992895e+02 1.817499611645264149e-02
2.027749999999992951e+02 1.800153328860361682e-02
2.027999999999992724e+02 1.782809606504621308e-02
2.028249999999992781e+02 1.765468991300575205e-02
2.028499999999992838e+02 1.748132027776667929e-02
2.028749999999992895e+02 1.730799258197832091e-02
2.028999999999992951e+02 1.713471222497017776e-02
2.029249999999992724e+02 1.696148458207884929e-02
2.029499999999992781e+02 1.678831500398127521e-02
2.029749999999992838e+02 1.661520881604339195e-02
2.029999999999992895e+02 1.644217131767434364e-02
2.030249999999992951e+02 1.626920778169328383e-02
2.030499999999992724e+02 1.609632345370752907e-02
2.030749999999992781e+02 1.591136664456752753e-02
2.030999999999992838e+02 1.571673018274087966e-02
2.031249999999992895e+02 1.552208482948909743e-02
2.031499999999992951e+02 1.532743665633028336e-02
2.031749999999992724e+02 1.513279172320341516e-02
2.031999999999992781e+02 1.493815607762172433e-02
2.032249999999992838e+02 1.474353575383364340e-02
2.032499999999992895e+02 1.455249450032881225e-02
2.032749999999992951e+02 1.437899277816489900e-02
2.032999999999992724e+02 1.420533962994181831e-02
2.033249999999992781e+02 1.403154039118467526e-02
2.033499999999992838e+02 1.389674504494389784e-02
2.033749999999992895e+02 1.379899977600673212e-02
2.033999999999992951e+02 1.370101544873870980e-02
2.034249999999992724e+02 1.360279437074994602e-02
2.034499999999992781e+02 1.350433887746618072e-02
2.034749999999992838e+02 1.340565133193484873e-02
2.034999999999992895e+02 1.330673412462203033e-02
2.035249999999992667e+02 1.320758967320221668e-02
2.035499999999992724e+02 1.310822042234063324e-02
2.035749999999992781e+02 1.300862884346779338e-02
2.035999999999992838e+02 1.290881743454681992e-02
2.036249999999992895e+02 1.280827388695929790e-02
2.036499999999992667e+02 1.270313625030965003e-02
2.036749999999992724e+02 1.259775334775201962e-02
2.036999999999992781e+02 1.249212767695513822e-02
2.037249999999992838e+02 1.238626176552160875e-02
2.037499999999992895e+02 1.228015817078369556e-02
2.037749999999992667e+02 1.217381947959199351e-02
2.037999999999992724e+02 1.206724830809406679e-02
2.038249999999992781e+02 1.196044730150689142e-02
2.038499999999992838e+02 1.185341913387953985e-02
2.038749999999992895e+02 1.174616650784690054e-02
2.038999999999992667e+02 1.163869215437727568e-02
2.039249999999992724e+02 1.153099883250949427e-02
2.039499999999992781e+02 1.142308932908300996e-02
2.039749999999992838e+02 1.131496645845941028e-02
2.039999999999992895e+02 1.120663306223602766e-02
2.040249999999992667e+02 1.109809200895096534e-02
2.040499999999992724e+02 1.098934619378019728e-02
2.040749999999992781e+02 1.088039853822710470e-02
2.040999999999992838e+02 1.077125198980389241e-02
2.041249999999992895e+02 1.066190952170409899e-02
2.041499999999992667e+02 1.055237413246871807e-02
2.041749999999992724e+02 1.044264884564368411e-02
2.041999999999992781e+02 1.033273670943035509e-02
2.042249999999992838e+02 1.022264079632718113e-02
2.042499999999992895e+02 1.011236420276545415e-02
2.042749999999992667e+02 1.000191004873636665e-02
2.042999999999992724e+02 9.891281477410831385e-03
2.043249999999992781e+02 9.780481654752802914e-03
2.043499999999992838e+02 9.669513769125203870e-03
2.043749999999992895e+02 9.558381030888055477e-03
2.043999999999992667e+02 9.447086671990843551e-03
2.044249999999992724e+02 9.335633945556306296e-03
2.044499999999992781e+02 9.224026125460466422e-03
2.044749999999992838e+02 9.112266505902522074e-03
2.044999999999992895e+02 9.000358400970916162e-03
2.045249999999992667e+02 8.888305144201984545e-03
2.045499999999992724e+02 8.776110088132324516e-03
2.045749999999992781e+02 8.663776603845823807e-03
2.045999999999992838e+02 8.551308080513745496e-03
2.046249999999992895e+02 8.438707924929483850e-03
2.046499999999992667e+02 8.325979561038554869e-03
2.046749999999992724e+02 8.213126429461047734e-03
2.046999999999992781e+02 8.100151987010527008e-03
2.047249999999992838e+02 7.987059706207421880e-03
2.047499999999992895e+02 7.873853074786423684e-03
2.047749999999992667e+02 7.760535595199995022e-03
2.047999999999992724e+02 7.647110784116911524e-03
2.048249999999992781e+02 7.533582171915759011e-03
2.048499999999992838e+02 7.419953302175018479e-03
2.048749999999992895e+02 7.306227731157815923e-03
2.048999999999992667e+02 7.192409027293725741e-03
2.049249999999992724e+02 7.078500770655573801e-03
2.049499999999992781e+02 6.964506552433723414e-03
2.049749999999992838e+02 6.850429974405898743e-03
2.049999999999992610e+02 6.736274648404872757e-03
2.050249999999992667e+02 6.622044195780848672e-03
2.050499999999992724e+02 6.507742246863756387e-03
2.050749999999992781e+02 6.393372440420016893e-03
2.050999999999992838e+02 6.278938423109770711e-03
2.051249999999992610e+02 6.164443848937990571e-03
2.051499999999992667e+02 6.049892378706784972e-03
2.051749999999992724e+02 5.935287679464256588e-03
2.051999999999992781e+02 5.820633423950849657e-03
2.052249999999992838e+02 5.705933290046266357e-03
2.052499999999992610e+02 5.591190960212370775e-03
2.052749999999992667e+02 5.476410120936330526e-03
2.052999999999992724e+02 5.361594462174005572e-03
2.053249999999992781e+02 5.246747676788873598e-03
2.053499999999992838e+02 5.131873459994698919e-03
2.053749999999992610e+02 5.016975508794239286e-03
2.053999999999992667e+02 4.902057521419609341e-03
2.054249999999992724e+02 4.787123196772524389e-03
2.054499999999992781e+02 4.672176233864175528e-03
2.054749999999992838e+02 4.557220331255749241e-03
2.054999999999992610e+02 4.439058638468002492e-03
2.055249999999992667e+02 4.320110293597225794e-03
2.055499999999992724e+02 4.201097356107749183e-03
2.055749999999992781e+02 4.082023612760797560e-03
2.055999999999992838e+02 3.962892858263827173e-03
2.056249999999992610e+02 3.843708894705051733e-03
2.056499999999992667e+02 3.724475530981458549e-03
2.056749999999992724e+02 3.605196582228705968e-03
2.056999999999992781e+02 3.485875869246370454e-03
2.057249999999992838e+02 3.366517217921657576e-03
2.057499999999992610e+02 3.247124458653433913e-03
2.057749999999992667e+02 3.127701425771216553e-03
2.057999999999992724e+02 3.008251956958145085e-03
2.058249999999992781e+02 2.888779892667565907e-03
2.058499999999992838e+02 2.769289075542860027e-03
2.058749999999992610e+02 2.649783349835398670e-03
2.058999999999992667e+02 2.530266560820407240e-03
2.059249999999992724e+02 2.410742554216522508e-03
2.059499999999992781e+02 2.291215175601822671e-03
2.059749999999992838e+02 2.171688269831693191e-03
2.059999999999992610e+02 2.052165680457938152e-03
2.060249999999992667e+02 1.932651249146040895e-03
2.060499999999992724e+02 1.813148815096897633e-03
2.060749999999992781e+02 1.693662214466669976e-03
2.060999999999992838e+02 1.574195279788833182e-03
2.061249999999992610e+02 1.454751839398796785e-03
2.061499999999992667e+02 1.335335716858488363e-03
2.061749999999992724e+02 1.215950730384477655e-03
2.061999999999992781e+02 1.096600692277389152e-03
2.062249999999992838e+02 9.772894083533998147e-04
2.062499999999992610e+02 8.580206773792914670e-04
2.062749999999992667e+02 7.387982905083806265e-04
2.062999999999992724e+02 6.196260307220783844e-04
2.063249999999992781e+02 5.005076722718914458e-04
2.063499999999992838e+02 3.814469801263730949e-04
2.063749999999992610e+02 2.624477094206341789e-04
2.063999999999992667e+02 1.435136049101955896e-04
2.064249999999992724e+02 2.464840042839841852e-05
2.064499999999992781e+02 -9.414418165206338491e-05
2.064749999999992838e+02 -2.012559417754449388e-04
2.064999999999992610e+02 -2.973837125121761267e-04
2.065249999999992667e+02 -3.935650116427392531e-04
2.065499999999992724e+02 -4.897968548669408241e-04
2.065749999999992781e+02 -5.860762475297293973e-04
2.065999999999992838e+02 -6.824001850417732440e-04
2.066249999999992610e+02 -7.787656533042534163e-04
2.066499999999992667e+02 -8.751696291383442546e-04
2.066749999999992724e+02 -9.716090807155633707e-04
2.066999999999992781e+02 -1.068080967995372992e-03
2.067249999999992554e+02 -1.164582243161928470e-03
2.067499999999992610e+02 -1.261109851067794855e-03
2.067749999999992667e+02 -1.357660729677083629e-03
2.067999999999992724e+02 -1.454231810514055451e-03
2.068249999999992781e+02 -1.550820019112835292e-03
2.068499999999992554e+02 -1.647422275470745339e-03
2.068749999999992610e+02 -1.744035494502676770e-03
2.068999999999992667e+02 -1.840656586498846210e-03
2.069249999999992724e+02 -1.937282457584066364e-03
2.069499999999992781e+02 -2.033910010178578351e-03
2.069749999999992554e+02 -2.130536143461495002e-03
2.069999999999992610e+02 -2.227157753834762416e-03
2.070249999999992667e+02 -2.323771735389459914e-03
2.070499999999992724e+02 -2.420374980372497903e-03
2.070749999999992781e+02 -2.516964379654882192e-03
2.070999999999992554e+02 -2.613536823200496555e-03
2.071249999999992610e+02 -2.710089200536718035e-03
2.071499999999992667e+02 -2.806618401223778033e-03
2.071749999999992724e+02 -2.903121315325945303e-03
2.071999999999992781e+02 -2.999594833882249668e-03
2.072249999999992554e+02 -3.096035849378005883e-03
2.072499999999992610e+02 -3.192441256215454957e-03
2.072749999999992667e+02 -3.288807951183847327e-03
2.072999999999992724e+02 -3.385132833930754644e-03
2.073249999999992781e+02 -3.481412807430727015e-03
2.073499999999992554e+02 -3.577644778454561712e-03
2.073749999999992610e+02 -3.673825658037583111e-03
2.073999999999992667e+02 -3.769952361945372570e-03
2.074249999999992724e+02 -3.866021811140205218e-03
2.074499999999992781e+02 -3.962030932244553320e-03
2.074749999999992554e+02 -4.057976658003854126e-03
2.074999999999992610e+02 -4.153855927747421989e-03
2.075249999999992667e+02 -4.249665687846362026e-03
2.075499999999992724e+02 -4.345402892171135525e-03
2.075749999999992781e+02 -4.441064502545674121e-03
2.075999999999992554e+02 -4.536647489198845050e-03
2.076249999999992610e+02 -4.632148831214951898e-03
2.076499999999992667e+02 -4.727565516979606239e-03
2.076749999999992724e+02 -4.822894544623745720e-03
2.076999999999992781e+02 -4.918132922464428167e-03
2.077249999999992554e+02 -5.013277669442321900e-03
2.077499999999992610e+02 -5.108325815556622601e-03
2.077749999999992667e+02 -5.203274402295093859e-03
2.077999999999992724e+02 -5.298120483061071091e-03
2.078249999999992781e+02 -5.392861123597794855e-03
2.078499999999992554e+02 -5.487493402407173960e-03
2.078749999999992610e+02 -5.582014411165158070e-03
2.078999999999992667e+02 -5.676421255133439620e-03
2.079249999999992724e+02 -5.770711053566105961e-03
2.079499999999992781e+02 -5.864880940112098678e-03
2.079749999999992554e+02 -5.958928063212821750e-03
2.079999999999992610e+02 -6.052849586496475420e-03
2.080249999999992667e+02 -6.146642689164639323e-03
2.080499999999992724e+02 -6.240304566377262267e-03
2.080749999999992781e+02 -6.333832429630136332e-03
2.080999999999992554e+02 -6.427223507128078384e-03
2.081249999999992610e+02 -6.520475044153416569e-03
2.081499999999992667e+02 -6.613584303427880520e-03
2.081749999999992724e+02 -6.706548565469596171e-03
2.081999999999992497e+02 -6.799365128944798338e-03
2.082249999999992554e+02 -6.892031311013103144e-03
2.082499999999992610e+02 -6.984544447667786170e-03
2.082749999999992667e+02 -7.076901894069212787e-03
2.082999999999992724e+02 -7.169101024873070389e-03
2.083249999999992497e+02 -7.261139234552410268e-03
2.083499999999992554e+02 -7.353013937713252790e-03
2.083749999999992610e+02 -7.444722569404422022e-03
2.083999999999992667e+02 -7.536452504597056755e-03
2.084249999999992724e+02 -7.629648776577283541e-03
2.084499999999992497e+02 -7.722375067375784712e-03
2.084749999999992554e+02 -7.814962130576532176e-03
2.084999999999992610e+02 -7.907407200968576827e-03
2.085249999999992667e+02 -7.999707529428683184e-03
2.085499999999992724e+02 -8.091860383294912501e-03
2.085749999999992497e+02 -8.183863046734128274e-03
2.085999999999992554e+02 -8.270261652487058412e-03
2.086249999999992610e+02 -8.301683906606606433e-03
2.086499999999992667e+02 -8.333020000733945901e-03
2.086749999999992724e+02 -8.364268860148012935e-03
2.086999999999992497e+02 -8.395429416639283229e-03
2.087249999999992554e+02 -8.426500608680283222e-03
2.087499999999992610e+02 -8.457481381593752456e-03
2.087749999999992667e+02 -8.488370687720602978e-03
2.087999999999992724e+02 -8.521454484293887466e-03
2.088249999999992497e+02 -8.570565615542031015e-03
2.088499999999992554e+02 -8.619620224887243956e-03
2.088749999999992610e+02 -8.668616601741256297e-03
2.088999999999992667e+02 -8.717553035996033692e-03
2.089249999999992724e+02 -8.766427818286116197e-03
2.089499999999992497e+02 -8.815239240252169609e-03
2.089749999999992554e+02 -8.863985594804987822e-03
2.089999999999992610e+02 -8.912665176390352148e-03
2.090249999999992667e+02 -8.961276281254794418e-03
2.090499999999992724e+02 -9.009817207711441622e-03
2.090749999999992497e+02 -9.058286256407496392e-03
2.090999999999992554e+02 -9.106681730590409501e-03
2.091249999999992610e+02 -9.155001936375944949e-03
2.091499999999992667e+02 -9.203245183015358599e-03
2.091749999999992724e+02 -9.251409783163511841e-03
2.091999999999992497e+02 -9.299494053146306963e-03
2.092249999999992554e+02 -9.347496313228594381e-03
2.092499999999992610e+02 -9.395414887881318317e-03
2.092749999999992667e+02 -9.443248106049585353e-03
2.092999999999992724e+02 -9.490994301418354678e-03
2.093249999999992497e+02 -9.538651812679778061e-03
2.093499999999992554e+02 -9.586218983798926521e-03
2.093749999999992610e+02 -9.633694164278361685e-03
2.093999999999992667e+02 -9.681075709423435718e-03
2.094249999999992724e+02 -9.728361980605422857e-03
2.094499999999992497e+02 -9.775551345523875515e-03
2.094749999999992554e+02 -9.822642178469060195e-03
2.094999999999992610e+02 -9.869632860581623035e-03
2.095249999999992667e+02 -9.916521780112347306e-03
2.095499999999992724e+02 -9.963307332679428516e-03
2.095749999999992497e+02 -1.000998792152561073e-02
2.095999999999992554e+02 -1.005656195777279889e-02
2.096249999999992610e+02 -1.010302786067503525e-02
2.096499999999992667e+02 -1.014938405787094849e-02
2.096749999999992724e+02 -1.019562898563228757e-02
2.096999999999992497e+02 -1.024176108911300023e-02
2.097249999999992554e+02 -1.028777882259437546e-02
2.097499999999992610e+02 -1.033368064972943132e-02
2.097749999999992667e+02 -1.037946504378356276e-02
2.097999999999992724e+02 -1.042513048787493610e-02
2.098249999999992497e+02 -1.047067547521094398e-02
2.098499999999992554e+02 -1.051609850932294296e-02
2.098749999999992610e+02 -1.056139810429814960e-02
2.098999999999992667e+02 -1.060657278500918600e-02
2.099249999999992440e+02 -1.065162108734073534e-02
2.099499999999992497e+02 -1.069654155841374792e-02
2.099749999999992554e+02 -1.074133275680613439e-02
2.099999999999992610e+02 -1.078599325277124904e-02
2.100249999999992667e+02 -1.083052162845290524e-02
2.100499999999992440e+02 -1.087491647809748184e-02
2.100749999999992497e+02 -1.091917640826301980e-02
2.100999999999992554e+02 -1.096330003802435671e-02
2.101249999999992610e+02 -1.100728599917621779e-02
2.101499999999992667e+02 -1.105102425109138684e-02
2.101749999999992440e+02 -1.111766145852279529e-02
2.101999999999992497e+02 -1.118799043188219849e-02
2.102249999999992554e+02 -1.125821365585505038e-02
2.102499999999992610e+02 -1.132832876767954008e-02
2.102749999999992667e+02 -1.139833341221910441e-02
2.102999999999992440e+02 -1.146822524233081370e-02
2.103249999999992497e+02 -1.153800191923583761e-02
2.103499999999992554e+02 -1.160766111288544580e-02
2.103749999999992610e+02 -1.167720050232611516e-02
2.103999999999992667e+02 -1.174661777606363609e-02
2.104249999999992440e+02 -1.181591063242333310e-02
2.104499999999992497e+02 -1.188507677991026447e-02
2.104749999999992554e+02 -1.195411393756505569e-02
2.104999999999992610e+02 -1.202301983531764949e-02
2.105249999999992667e+02 -1.209179221434005663e-02
2.105499999999992440e+02 -1.216042882739456522e-02
2.105749999999992497e+02 -1.222892743917962724e-02
2.105999999999992554e+02 -1.229728582667295213e-02
2.106249999999992610e+02 -1.236550177947215619e-02
2.106499999999992667e+02 -1.243357310012983136e-02
2.106749999999992440e+02 -1.250149760448853072e-02
2.106999999999992497e+02 -1.256927312200973104e-02
2.107249999999992554e+02 -1.263689749610054890e-02
2.107499999999992610e+02 -1.270436858443570009e-02
2.107749999999992667e+02 -1.277168425927693342e-02
2.107999999999992440e+02 -1.283884240778758803e-02
2.108249999999992497e+02 -1.290584093234338307e-02
2.108499999999992554e+02 -1.297267775083917746e-02
2.108749999999992610e+02 -1.303935079699130271e-02
2.108999999999992667e+02 -1.310585802063549479e-02
2.109249999999992440e+02 -1.317219738802083429e-02
2.109499999999992497e+02 -1.323836688209857615e-02
2.109749999999992554e+02 -1.330436450280673977e-02
2.109999999999992610e+02 -1.337018826734949484e-02
2.110249999999992667e+02 -1.343583621047237178e-02
2.110499999999992440e+02 -1.350130638473215003e-02
2.110749999999992497e+02 -1.356659686076148140e-02
2.110999999999992554e+02 -1.363170572752886098e-02
2.111249999999992610e+02 -1.369663109259391248e-02
2.111499999999992667e+02 -1.376137108235593424e-02
2.111749999999992440e+02 -1.382592384229842236e-02
2.111999999999992497e+02 -1.388053097415217242e-02
2.112249999999992554e+02 -1.393204159569149184e-02
2.112499999999992610e+02 -1.398337117507128871e-02
2.112749999999992667e+02 -1.403451827472193547e-02
2.112999999999992440e+02 -1.408548147524905057e-02
2.113249999999992497e+02 -1.413625937560780872e-02
2.113499999999992554e+02 -1.418268782176840097e-02
2.113749999999992610e+02 -1.422716183240918530e-02
2.113999999999992383e+02 -1.427145380630777567e-02
2.114249999999992440e+02 -1.431556255869642982e-02
2.114499999999992497e+02 -1.435948692284767271e-02
2.114749999999992554e+02 -1.440322575020659863e-02
2.114999999999992610e+02 -1.446072085851530901e-02
2.115249999999992383e+02 -1.452125303581786736e-02
2.115499999999992440e+02 -1.458165557182027235e-02
2.115749999999992497e+02 -1.464192631153967382e-02
2.115999999999992554e+02 -1.470206310807620383e-02
2.116249999999992610e+02 -1.476206382296352433e-02
2.116499999999992383e+02 -1.482192632651628018e-02
2.116749999999992440e+02 -1.488164849817789036e-02
2.116999999999992497e+02 -1.494122822686553241e-02
2.117249999999992554e+02 -1.500066341131483551e-02
2.117499999999992610e+02 -1.505995196042145962e-02
2.117749999999992383e+02 -1.511909179358231041e-02
2.117999999999992440e+02 -1.517808084103401678e-02
2.118249999999992497e+02 -1.523691704418885483e-02
2.118499999999992554e+02 -1.529559835596944889e-02
2.118749999999992610e+02 -1.535412274114046800e-02
2.118999999999992383e+02 -1.541248817663808633e-02
2.119249999999992440e+02 -1.547069265189736018e-02
2.119499999999992497e+02 -1.552873416917515889e-02
2.119749999999992554e+02 -1.558661074387283040e-02
2.119999999999992610e+02 -1.564432040485374056e-02
2.120249999999992383e+02 -1.570186119475836667e-02
2.120499999999992440e+02 -1.575923117031749129e-02
2.120749999999992497e+02 -1.581642840265948605e-02
2.120999999999992554e+02 -1.587345097761705751e-02
2.121249999999992610e+02 -1.593029699602779847e-02
2.121499999999992383e+02 -1.598696457403343124e-02
2.121749999999992440e+02 -1.604345184337379118e-02
2.121999999999992497e+02 -1.609975695167675108e-02
2.122249999999992554e+02 -1.615587806274637606e-02
2.122499999999992610e+02 -1.621181335684359834e-02
2.122749999999992383e+02 -1.626756103096543490e-02
2.122999999999992440e+02 -1.632311929911951787e-02
2.123249999999992497e+02 -1.637848639259256375e-02
2.123499999999992554e+02 -1.643366056021657029e-02
2.123749999999992610e+02 -1.648864006862879594e-02
2.123999999999992383e+02 -1.654342320252797510e-02
2.124249999999992440e+02 -1.659800826492583911e-02
2.124499999999992497e+02 -1.665239357739282944e-02
2.124749999999992554e+02 -1.670657748030011935e-02
2.124999999999992610e+02 -1.676055833305554674e-02
2.125249999999992383e+02 -1.681433451433539394e-02
2.125499999999992440e+02 -1.686790442231118556e-02
2.125749999999992497e+02 -1.692126647486910315e-02
2.125999999999992554e+02 -1.697441910982734267e-02
2.126249999999992610e+02 -1.702736078514498555e-02
2.126499999999992383e+02 -1.708008997912846202e-02
2.126749999999992440e+02 -1.713260519063004514e-02
2.126999999999992497e+02 -1.718490493924141466e-02
2.127249999999992554e+02 -1.723698776548259273e-02
2.127499999999992610e+02 -1.728885223098458254e-02
2.127749999999992383e+02 -1.734049691866555026e-02
2.127999999999992440e+02 -1.739192043290265985e-02
2.128249999999992497e+02 -1.744312139969703135e-02
2.128499999999992554e+02 -1.749409846683341527e-02
2.128749999999992610e+02 -1.754485030403349355e-02
2.128999999999992383e+02 -1.759537560310383067e-02
2.129249999999992440e+02 -1.764567307807769422e-02
2.129499999999992497e+02 -1.769574146535039805e-02
2.129749999999992554e+02 -1.774557952380930240e-02
2.129999999999992610e+02 -1.779518603495746851e-02
2.130249999999992383e+02 -1.784455980303150530e-02
2.130499999999992440e+02 -1.789369965511276861e-02
2.130749999999992497e+02 -1.794260444123342221e-02
2.130999999999992554e+02 -1.799127303447514356e-02
2.131249999999992326e+02 -1.803970433106310417e-02
2.131499999999992383e+02 -1.801960950402841516e-02
2.131749999999992440e+02 -1.798414087729478458e-02
2.131999999999992497e+02 -1.794845305081175721e-02
2.132249999999992554e+02 -1.791254689913238454e-02
2.132499999999992326e+02 -1.787642331760068426e-02
2.132749999999992383e+02 -1.784008322226056376e-02
2.132999999999992440e+02 -1.780352754975903992e-02
2.133249999999992497e+02 -1.776675725724346025e-02
2.133499999999992554e+02 -1.772977332225445998e-02
2.133749999999992326e+02 -1.769257674261229263e-02
2.133999999999992383e+02 -1.765516853629842467e-02
2.134249999999992440e+02 -1.761754974133166590e-02
2.134499999999992497e+02 -1.757972141563914417e-02
2.134749999999992554e+02 -1.754168463692167348e-02
2.134999999999992326e+02 -1.750344050251442102e-02
2.135249999999992383e+02 -1.746499012924104463e-02
2.135499999999992440e+02 -1.742633465326483971e-02
2.135749999999992497e+02 -1.738747522993283959e-02
2.135999999999992554e+02 -1.734841303361596421e-02
2.136249999999992326e+02 -1.730914925754320835e-02
2.136499999999992383e+02 -1.726968511363234995e-02
2.136749999999992440e+02 -1.723002183231393120e-02
2.136999999999992497e+02 -1.719016066235208237e-02
2.137249999999992554e+02 -1.715010287065936792e-02
2.137499999999992326e+02 -1.710984974210765994e-02
2.137749999999992383e+02 -1.706940257933385954e-02
2.137999999999992440e+02 -1.702876270254113575e-02
2.138249999999992497e+02 -1.698793144929636525e-02
2.138499999999992554e+02 -1.694691017432194136e-02
2.138749999999992326e+02 -1.690570024928441176e-02
2.138999999999992383e+02 -1.686430306257749243e-02
2.139249999999992440e+02 -1.682272001910248282e-02
2.139499999999992497e+02 -1.678095254004347350e-02
2.139749999999992554e+02 -1.673900206263831750e-02
2.139999999999992326e+02 -1.669687003994723209e-02
2.140249999999992383e+02 -1.665455794061481212e-02
2.140499999999992440e+02 -1.661206724863174139e-02
2.140749999999992497e+02 -1.656939946308974565e-02
2.140999999999992554e+02 -1.652655609793448124e-02
2.141249999999992326e+02 -1.648353868171505837e-02
2.141499999999992383e+02 -1.644034875732926920e-02
2.141749999999992440e+02 -1.639698788176647756e-02
2.141999999999992497e+02 -1.635345762584649448e-02
2.142249999999992554e+02 -1.630975957395621595e-02
2.142499999999992326e+02 -1.629678906626889912e-02
2.142749999999992383e+02 -1.634976917847778127e-02
2.142999999999992440e+02 -1.640259509918429864e-02
2.143249999999992497e+02 -1.645526487280204314e-02
2.143499999999992554e+02 -1.650777655465852575e-02
2.143749999999992326e+02 -1.656012821132303928e-02
2.143999999999992383e+02 -1.661231792093189816e-02
2.144249999999992440e+02 -1.666434377351281443e-02
2.144499999999992497e+02 -1.671620387130522481e-02
2.144749999999992554e+02 -1.676789632908024311e-02
2.144999999999992326e+02 -1.681941927445616131e-02
2.145249999999992383e+02 -1.687077084821297229e-02
2.145499999999992440e+02 -1.692194920460262861e-02
2.145749999999992497e+02 -1.697295251165783711e-02
2.145999999999992269e+02 -1.702377895149629478e-02
2.146249999999992326e+02 -1.707442672062395306e-02
2.146499999999992383e+02 -1.712489403023207887e-02
2.146749999999992440e+02 -1.717517910649409008e-02
2.146999999999992497e+02 -1.722528019085679471e-02
2.147249999999992269e+02 -1.727519554032845225e-02
2.147499999999992326e+02 -1.732492342776450339e-02
2.147749999999992383e+02 -1.737446214214681192e-02
2.147999999999992440e+02 -1.742380998886215726e-02
2.148249999999992497e+02 -1.747296528997396153e-02
2.148499999999992269e+02 -1.752192638449198356e-02
2.148749999999992326e+02 -1.757069162863647213e-02
2.148999999999992383e+02 -1.761925939609826006e-02
2.149249999999992440e+02 -1.766762807829522913e-02
2.149499999999992497e+02 -1.771579608462309219e-02
2.149749999999992269e+02 -1.776376184270259465e-02
2.149999999999992326e+02 -1.781152379862153620e-02
2.150249999999992383e+02 -1.785908041717164732e-02
2.150499999999992440e+02 -1.793636978350780439e-02
2.150749999999992497e+02 -1.806807199531950542e-02
2.150999999999992269e+02 -1.819965162592251592e-02
2.151249999999992326e+02 -1.833110422766513065e-02
2.151499999999992383e+02 -1.846242535809631408e-02
2.151749999999992440e+02 -1.859361058066147723e-02
2.151999999999992497e+02 -1.872465546539530887e-02
2.152249999999992269e+02 -1.885555558961446096e-02
2.152499999999992326e+02 -1.898630653861288833e-02
2.152749999999992383e+02 -1.911690390635124165e-02
2.152999999999992440e+02 -1.924734329615111761e-02
2.153249999999992497e+02 -1.937762032138333132e-02
2.153499999999992269e+02 -1.950773060615756949e-02
2.153749999999992326e+02 -1.963766978601074603e-02
2.153999999999992383e+02 -1.976743350858983783e-02
2.154249999999992440e+02 -1.989701743433682987e-02
2.154499999999992497e+02 -2.002641723716853950e-02
2.154749999999992269e+02 -2.015562860515529575e-02
2.154999999999992326e+02 -2.028464724119498699e-02
2.155249999999992383e+02 -2.041346886368583524e-02
2.155499999999992440e+02 -2.054208920719402878e-02
2.155749999999992497e+02 -2.067050402311932863e-02
2.155999999999992269e+02 -2.079870908035477001e-02
2.156249999999992326e+02 -2.092670016594470536e-02
2.156499999999992383e+02 -2.105763206027173179e-02
2.156749999999992440e+02 -2.122516530210788802e-02
2.156999999999992497e+02 -2.139250926546457099e-02
2.157249999999992269e+02 -2.155965845608671938e-02
2.157499999999992326e+02 -2.172660739549749087e-02
2.157749999999992383e+02 -2.189335062184300656e-02
2.157999999999992440e+02 -2.205988269073377514e-02
2.158249999999992497e+02 -2.222619817608197448e-02
2.158499999999992269e+02 -2.239229167093419529e-02
2.158749999999992326e+02 -2.255815778830178725e-02
2.158999999999992383e+02 -2.272379116198089410e-02
2.159249999999992440e+02 -2.288918644737255800e-02
2.159499999999992497e+02 -2.305433832229511135e-02
2.159749999999992269e+02 -2.321924148778931052e-02
2.159999999999992326e+02 -2.338389066891933057e-02
2.160249999999992383e+02 -2.354828061556728941e-02
2.160499999999992440e+02 -2.371240610321883810e-02
2.160749999999992497e+02 -2.387626193374449077e-02
2.160999999999992269e+02 -2.403984293617153142e-02
2.161249999999992326e+02 -2.420314396744962723e-02
2.161499999999992383e+02 -2.436615991320788613e-02
2.161749999999992440e+02 -2.452888568850444123e-02
2.161999999999992497e+02 -2.469131623856634511e-02
2.162249999999992269e+02 -2.485344653952382965e-02
2.162499999999992326e+02 -2.501527159913123632e-02
2.162749999999992383e+02 -2.517678645748360269e-02
2.162999999999992440e+02 -2.533798618771953420e-02
2.163249999999992212e+02 -2.549886589671894119e-02
2.163499999999992269e+02 -2.565942072578659972e-02
2.163749999999992326e+02 -2.581964585132895396e-02
2.163999999999992383e+02 -2.597953648551876160e-02
2.164249999999992440e+02 -2.613908787695059729e-02
2.164499999999992212e+02 -2.629829531128542730e-02
2.164749999999992269e+02 -2.645715411188304111e-02
2.164999999999992326e+02 -2.661565964042500801e-02
2.165249999999992383e+02 -2.677380729752599359e-02
2.165499999999992440e+02 -2.693159252333345022e-02
2.165749999999992212e+02 -2.708901079811494930e-02
2.165999999999992269e+02 -2.724605764283697176e-02
2.166249999999992326e+02 -2.740272861972647966e-02
2.166499999999992383e+02 -2.755901933282484464e-02
2.166749999999992440e+02 -2.771492542852857163e-02
2.166999999999992212e+02 -2.787044259611636682e-02
2.167249999999992269e+02 -2.802556656826428461e-02
2.167499999999992326e+02 -2.818029312155017826e-02
2.167749999999992383e+02 -2.833461807694150417e-02
2.167999999999992440e+02 -2.848853730027403608e-02
2.168249999999992212e+02 -2.864204670271560185e-02
2.168499999999992269e+02 -2.879514224121737520e-02
2.168749999999992326e+02 -2.894781991895127582e-02
2.168999999999992383e+02 -2.910007578573629156e-02
2.169249999999992440e+02 -2.925190593844819581e-02
2.169499999999992212e+02 -2.940330652141839168e-02
2.169749999999992269e+02 -2.955427372681885406e-02
2.169999999999992326e+02 -2.970480379503231613e-02
2.170249999999992383e+02 -2.985489301501037529e-02
2.170499999999992440e+02 -3.000453772461793983e-02
2.170749999999992212e+02 -3.015373431096122700e-02
2.170999999999992269e+02 -3.030247921070815600e-02
2.171249999999992326e+02 -3.045076891038704658e-02
2.171499999999992383e+02 -3.059859994667826072e-02
2.171749999999992440e+02 -3.074596890668895161e-02
2.171999999999992212e+02 -3.089287242821465995e-02
2.172249999999992269e+02 -3.103930719998780272e-02
2.172499999999992326e+02 -3.118526996191020584e-02
2.172749999999992383e+02 -3.133075750527537784e-02
2.172999999999992440e+02 -3.147576667297432435e-02
2.173249999999992212e+02 -3.162029435968871649e-02
2.173499999999992269e+02 -3.176433751207092399e-02
2.173749999999992326e+02 -3.190789312890908447e-02
2.173999999999992383e+02 -3.205095826127950936e-02
2.174249999999992440e+02 -3.219353001268625281e-02
2.174499999999992212e+02 -3.233560553918615049e-02
2.174749999999992269e+02 -3.247718204950056364e-02
2.174999999999992326e+02 -3.261825680511416109e-02
2.175249999999992383e+02 -3.275882712036119054e-02
2.175499999999992440e+02 -3.289889036249722676e-02
2.175749999999992212e+02 -3.303844395175799253e-02
2.175999999999992269e+02 -3.317748536140741750e-02
2.176249999999992326e+02 -3.331601211776957783e-02
2.176499999999992383e+02 -3.345402180024982519e-02
2.176749999999992440e+02 -3.359151204134361995e-02
2.176999999999992212e+02 -3.372848052663133395e-02
2.177249999999992269e+02 -3.386492499476176365e-02
2.177499999999992326e+02 -3.400084323742279258e-02
2.177749999999992383e+02 -3.413623309930099298e-02
2.177999999999992156e+02 -3.427109247802629516e-02
2.178249999999992212e+02 -3.440541932410899617e-02
2.178499999999992269e+02 -3.453921164086120460e-02
2.178749999999992326e+02 -3.467246748430924397e-02
2.178999999999992383e+02 -3.480518496309235182e-02
2.179249999999992156e+02 -3.493736223835159499e-02
2.179499999999992212e+02 -3.506899752360927852e-02
2.179749999999992269e+02 -3.520008908463148622e-02
2.179999999999992326e+02 -3.533063523928695743e-02
2.180249999999992383e+02 -3.546063435738976838e-02
2.180499999999992156e+02 -3.559008486053490128e-02
2.180749999999992212e+02 -3.571898522192181596e-02
2.180999999999992269e+02 -3.584733396616754386e-02
2.181249999999992326e+02 -3.597512966911096954e-02
2.181499999999992383e+02 -3.610237095760734927e-02
2.181749999999992156e+02 -3.622905650930995092e-02
2.181999999999992212e+02 -3.635518505244911963e-02
2.182249999999992269e+02 -3.648075536559338555e-02
2.182499999999992326e+02 -3.660576627740811523e-02
2.182749999999992383e+02 -3.673021666640260280e-02
2.182999999999992156e+02 -3.685410546066824472e-02
2.183249999999992212e+02 -3.697743163760978252e-02
2.183499999999992269e+02 -3.710019422366482578e-02
2.183749999999992326e+02 -3.722239229402007910e-02
2.183999999999992383e+02 -3.734402497231513463e-02
2.184249999999992156e+02 -3.746509143034099792e-02
2.184499999999992212e+02 -3.758559088773051615e-02
2.184749999999992269e+02 -3.770552261164097224e-02
2.184999999999992326e+02 -3.782488591642920589e-02
2.185249999999992383e+02 -3.794368016332150956e-02
2.185499999999992156e+02 -3.806190476007422635e-02
2.185749999999992212e+02 -3.817955916063010824e-02
2.185999999999992269e+02 -3.829664286476641005e-02
2.186249999999992326e+02 -3.841315541773750869e-02
2.186499999999992383e+02 -3.852909640991247775e-02
2.186749999999992156e+02 -3.864446547640462692e-02
2.186999999999992212e+02 -3.875926229669702378e-02
2.187249999999992269e+02 -3.887348659426272807e-02
2.187499999999992326e+02 -3.898713813617904478e-02
2.187749999999992383e+02 -3.910021673273635784e-02
2.187999999999992156e+02 -3.921272223704409809e-02
2.188249999999992212e+02 -3.932465454462903687e-02
2.188499999999992269e+02 -3.943601359303168519e-02
2.188749999999992326e+02 -3.954679936139770396e-02
2.188999999999992383e+02 -3.965701187006413081e-02
2.189249999999992156e+02 -3.976665118014326150e-02
2.189499999999992212e+02 -3.987571739310172281e-02
2.189749999999992269e+02 -3.998421065033655464e-02
2.189999999999992326e+02 -4.009213113274806561e-02
2.190249999999992383e+02 -4.019947906030898327e-02
2.190499999999992156e+02 -4.030625469163008623e-02
2.190749999999992212e+02 -4.041245832352571843e-02
2.190999999999992269e+02 -4.051809029057277384e-02
2.191249999999992326e+02 -4.062315096467011832e-02
2.191499999999992383e+02 -4.072764075459484046e-02
2.191749999999992156e+02 -4.083156010555657328e-02
2.191999999999992212e+02 -4.093490949874866586e-02
2.192249999999992269e+02 -4.103768945089940334e-02
2.192499999999992326e+02 -4.113990051382094421e-02
2.192749999999992383e+02 -4.124154327395496838e-02
2.192999999999992156e+02 -4.134261835192094142e-02
2.193249999999992212e+02 -4.144312640205980586e-02
2.193499999999992269e+02 -4.154306811197713833e-02
2.193749999999992326e+02 -4.164244420208723652e-02
2.193999999999992383e+02 -4.174125542515530474e-02
2.194249999999992156e+02 -4.183950256583891109e-02
2.194499999999992212e+02 -4.193718644022983999e-02
2.194749999999992269e+02 -4.203430789539455703e-02
2.194999999999992326e+02 -4.213086780891564520e-02
2.195249999999992099e+02 -4.222686708843308850e-02
2.195499999999992156e+02 -4.232230667118592332e-02
2.195749999999992212e+02 -4.241718752355238403e-02
2.195999999999992269e+02 -4.251151064059327522e-02
2.196249999999992326e+02 -4.260527704559385898e-02
2.196499999999992099e+02 -4.269848778960730340e-02
2.196749999999992156e+02 -4.279114395099921364e-02
2.196999999999992212e+02 -4.288324663499091388e-02
2.197249999999992269e+02 -4.297479697320769065e-02
2.197499999999992326e+02 -4.306579612322455203e-02
2.197749999999992099e+02 -4.315624526811510930e-02
2.197999999999992156e+02 -4.324614561600120810e-02
2.198249999999992212e+02 -4.333549839960522398e-02
2.198499999999992269e+02 -4.342430487580067888e-02
2.198749999999992326e+02 -4.351256632516961598e-02
2.198999999999992099e+02 -4.360028405155749742e-02
2.199249999999992156e+02 -4.368745938163123843e-02
2.199499999999992212e+02 -4.377409366444059979e-02
2.199749999999992269e+02 -4.386176667640146604e-02
2.199999999999992326e+02 -4.395645965557134355e-02
2.200249999999992099e+02 -4.404663681607820513e-02
2.200499999999992156e+02 -4.413613791245726142e-02
2.200749999999992212e+02 -4.422513369141986561e-02
2.200999999999992269e+02 -4.431362340649730447e-02
2.201249999999992326e+02 -4.440160634868811629e-02
2.201499999999992099e+02 -4.449836653652226165e-02
2.201749999999992156e+02 -4.462036307522611323e-02
2.201999999999992212e+02 -4.474017272739182205e-02
2.202249999999992269e+02 -4.486090311565905930e-02
2.202499999999992326e+02 -4.497149297315456568e-02
2.202749999999992099e+02 -4.508454195537715814e-02
2.202999999999992156e+02 -4.519719694865140247e-02
2.203249999999992212e+02 -4.526822576780073493e-02
2.203499999999992269e+02 -4.532053460523959021e-02
2.203749999999992326e+02 -4.537259155648257908e-02
2.203999999999992099e+02 -4.542439379756525730e-02
2.204249999999992156e+02 -4.547095073413376376e-02
2.204499999999992212e+02 -4.550731370554179922e-02
2.204749999999992269e+02 -4.554342820238856809e-02
2.204999999999992326e+02 -4.557929153403748185e-02
2.205249999999992099e+02 -4.561490100463704706e-02
2.205499999999992156e+02 -4.565025391341665656e-02
2.205749999999992212e+02 -4.568534755498406680e-02
2.205999999999992269e+02 -4.572017921963003606e-02
2.206249999999992326e+02 -4.575504673341228290e-02
2.206499999999992099e+02 -4.578394782018549436e-02
2.206749999999992156e+02 -4.581099519695502192e-02
2.206999999999992212e+02 -4.583777147636523136e-02
2.207249999999992269e+02 -4.586427398089836655e-02
2.207499999999992326e+02 -4.589050002850189602e-02
2.207749999999992099e+02 -4.591644693289470558e-02
2.207999999999992156e+02 -4.594211200387601779e-02
2.208249999999992212e+02 -4.596749254764062598e-02
2.208499999999992269e+02 -4.599258586709913110e-02
2.208749999999992326e+02 -4.601738926220390324e-02
2.208999999999992099e+02 -4.604190003027826966e-02
2.209249999999992156e+02 -4.606611546635338422e-02
2.209499999999992212e+02 -4.609003286350770584e-02
2.209749999999992269e+02 -4.611364951321379052e-02
2.209999999999992042e+02 -4.613696270568858060e-02
2.210249999999992099e+02 -4.615996973024880795e-02
2.210499999999992156e+02 -4.618266787567262138e-02
2.210749999999992212e+02 -4.620505443056421163e-02
2.210999999999992269e+02 -4.622712668372586098e-02
2.211249999999992042e+02 -4.624888192453181779e-02
2.211499999999992099e+02 -4.627031744330958873e-02
2.211749999999992156e+02 -4.629143053172525557e-02
2.211999999999992212e+02 -4.631221848317244871e-02
2.212249999999992269e+02 -4.633267859316813481e-02
2.212499999999992042e+02 -4.635280815975013208e-02
2.212749999999992099e+02 -4.637220550500643912e-02
2.212999999999992156e+02 -4.639021264344791312e-02
2.213249999999992212e+02 -4.640778146929908088e-02
2.213499999999992269e+02 -4.642500880615130221e-02
2.213749999999992042e+02 -4.644189197417800813e-02
2.213999999999992099e+02 -4.645842829809316427e-02
2.214249999999992156e+02 -4.647461510757647934e-02
2.214499999999992212e+02 -4.649044973770479622e-02
2.214749999999992269e+02 -4.650592952938486374e-02
2.214999999999992042e+02 -4.652105182979334591e-02
2.215249999999992099e+02 -4.653581399281778858e-02
2.215499999999992156e+02 -4.655021337950348420e-02
2.215749999999992212e+02 -4.656424735850519386e-02
2.215999999999992269e+02 -4.657791330653954925e-02
2.216249999999992042e+02 -4.659120860884316540e-02
2.216499999999992099e+02 -4.660413065963521506e-02
2.216749999999992156e+02 -4.661667686258082893e-02
2.216999999999992212e+02 -4.662884463126020645e-02
2.217249999999992269e+02 -4.664063138964056471e-02
2.217499999999992042e+02 -4.665203457255005098e-02
2.217749999999992099e+02 -4.666305162615608931e-02
2.217999999999992156e+02 -4.667368000844624581e-02
2.218249999999992212e+02 -4.668391718971184878e-02
2.218499999999992269e+02 -4.669376065303409290e-02
2.218749999999992042e+02 -4.670320789477296064e-02
2.218999999999992099e+02 -4.671225642505935638e-02
2.219249999999992156e+02 -4.672090376828792052e-02
2.219499999999992212e+02 -4.672914746361361837e-02
2.219749999999992269e+02 -4.673698506544909925e-02
2.219999999999992042e+02 -4.674441414396566380e-02
2.220249999999992099e+02 -4.675143228559392600e-02
2.220499999999992156e+02 -4.675803709352708420e-02
2.220749999999992212e+02 -4.676422618822703714e-02
2.220999999999992269e+02 -4.676999720792922310e-02
2.221249999999992042e+02 -4.677534780915019313e-02
2.221499999999992099e+02 -4.678027566719689112e-02
2.221749999999992156e+02 -4.678477847667431022e-02
2.221999999999992212e+02 -4.678885395199667424e-02
2.222249999999992269e+02 -4.679249982789705081e-02
2.222499999999992042e+02 -4.679571385993874094e-02
2.222749999999992099e+02 -4.679849382502616895e-02
2.222999999999992156e+02 -4.680083752191560587e-02
2.223249999999992212e+02 -4.680274277172633002e-02
2.223499999999992269e+02 -4.680420741845111449e-02
2.223749999999992042e+02 -4.680522932946584030e-02
2.223999999999992099e+02 -4.680580639603990067e-02
2.224249999999992156e+02 -4.680593653384365616e-02
2.224499999999992212e+02 -4.680561768345616047e-02
2.224749999999992269e+02 -4.680484781087181773e-02
2.224999999999992042e+02 -4.680362490800467345e-02
2.225249999999992099e+02 -4.680194699319167873e-02
2.225499999999992156e+02 -4.679981211169382399e-02
2.225749999999992212e+02 -4.679721833619612803e-02
2.225999999999992269e+02 -4.679416376730368560e-02
2.226249999999992042e+02 -4.679064653403804813e-02
2.226499999999992099e+02 -4.678666479432727621e-02
2.226749999999992156e+02 -4.678221673549726872e-02
2.226999999999992212e+02 -4.677730057475681241e-02
2.227249999999991985e+02 -4.677191455968144479e-02
2.227499999999992042e+02 -4.676605696869313988e-02
2.227749999999992099e+02 -4.675972611153586533e-02
2.227999999999992156e+02 -4.675292032974933537e-02
2.228249999999992212e+02 -4.674563799713602613e-02
2.228499999999991985e+02 -4.673787752022647013e-02
2.228749999999992042e+02 -4.672963733873798653e-02
2.228999999999992099e+02 -4.672091592603121873e-02
2.229249999999992156e+02 -4.671171178955958736e-02
2.229499999999992212e+02 -4.670202347131539866e-02
2.229749999999991985e+02 -4.669184954826898631e-02
2.229999999999992042e+02 -4.668118863280438374e-02
2.230249999999992099e+02 -4.667003937314904288e-02
2.230499999999992156e+02 -4.665840045379530260e-02
2.230749999999992212e+02 -4.664627059592035829e-02
2.230999999999991985e+02 -4.663364855779485174e-02
2.231249999999992042e+02 -4.662053313518949027e-02
2.231499999999992099e+02 -4.660692316177274946e-02
2.231749999999992156e+02 -4.659281750950120676e-02
2.231999999999992212e+02 -4.657821508900612112e-02
2.232249999999991985e+02 -4.656311484996856348e-02
2.232499999999992042e+02 -4.654751578149016883e-02
2.232749999999992099e+02 -4.653141691245576972e-02
2.232999999999992156e+02 -4.651481731188771007e-02
2.233249999999992212e+02 -4.649771608929206823e-02
2.233499999999991985e+02 -4.648011239499834357e-02
2.233749999999992042e+02 -4.646200542048857518e-02
2.233999999999992099e+02 -4.644339439871997960e-02
2.234249999999992156e+02 -4.642427860443799209e-02
2.234499999999992212e+02 -4.640465735448100898e-02
2.234749999999991985e+02 -4.638453000807556820e-02
2.234999999999992042e+02 -4.636389596712285621e-02
2.235249999999992099e+02 -4.634275467647631236e-02
2.235499999999992156e+02 -4.632110562420858890e-02
2.235749999999992212e+02 -4.629894834187071873e-02
2.235999999999991985e+02 -4.627628240473947996e-02
2.236249999999992042e+02 -4.625310743205680863e-02
2.236499999999992099e+02 -4.622942308725810218e-02
2.236749999999992156e+02 -4.620522907819025332e-02
2.236999999999992212e+02 -4.618052515732117003e-02
2.237249999999991985e+02 -4.615531112193539676e-02
2.237499999999992042e+02 -4.612958681432342140e-02
2.237749999999992099e+02 -4.610335212195710436e-02
2.237999999999992156e+02 -4.607660697765565694e-02
2.238249999999992212e+02 -4.604935135974132926e-02
2.238499999999991985e+02 -4.602158529218242783e-02
2.238749999999992042e+02 -4.599330884472708353e-02
2.238999999999992099e+02 -4.596452213302468920e-02
2.239249999999992156e+02 -4.593522531873629050e-02
2.239499999999992212e+02 -4.590541860963473497e-02
2.239749999999991985e+02 -4.587510225969090860e-02
2.239999999999992042e+02 -4.584427656915196492e-02
2.240249999999992099e+02 -4.581294188460407341e-02
2.240499999999992156e+02 -4.578109859902816658e-02
2.240749999999992212e+02 -4.574874715183858964e-02
2.240999999999991985e+02 -4.571588802891494302e-02
2.241249999999992042e+02 -4.568252176261976272e-02
2.241499999999992099e+02 -4.564864893180411998e-02
2.241749999999992156e+02 -4.561427016180240324e-02
2.241999999999991928e+02 -4.557938612441601867e-02
2.242249999999991985e+02 -4.554399753788158922e-02
2.242499999999992042e+02 -4.550810516683182622e-02
2.242749999999992099e+02 -4.547170982224221086e-02
2.242999999999992156e+02 -4.543481236136484580e-02
2.243249999999991928e+02 -4.539741368765267543e-02
2.243499999999991985e+02 -4.535951475067017541e-02
2.243749999999992042e+02 -4.532111654599262768e-02
2.243999999999992099e+02 -4.528222011509380751e-02
2.244249999999992156e+02 -4.524282654522140262e-02
2.244499999999991928e+02 -4.520293696926091370e-02
2.244749999999991985e+02 -4.516255256558705800e-02
2.244999999999992042e+02 -4.512167455790570825e-02
2.245249999999992099e+02 -4.508030421508111424e-02
2.245499999999992156e+02 -4.503844285095259803e-02
2.245749999999991928e+02 -4.499609182414146535e-02
2.245999999999991985e+02 -4.495325253784464986e-02
2.246249999999992042e+02 -4.490992643961602693e-02
2.246499999999992099e+02 -4.486611502113901223e-02
2.246749999999992156e+02 -4.482181981798662868e-02
2.246999999999991928e+02 -4.477704240936925678e-02
2.247249999999991985e+02 -4.473178441787330900e-02
2.247499999999992042e+02 -4.468604750918769852e-02
2.247749999999992099e+02 -4.463983339182017729e-02
2.247999999999992156e+02 -4.459314381680216932e-02
2.248249999999991928e+02 -4.454598057738413941e-02
2.248499999999991985e+02 -4.452668732106183913e-02
2.248749999999992042e+02 -4.451471393742663374e-02
2.248999999999992099e+02 -4.450224740186883160e-02
2.249249999999992156e+02 -4.448928808650754602e-02
2.249499999999991928e+02 -4.447583640866259458e-02
2.249749999999991985e+02 -4.446189283079386018e-02
2.249999999999992042e+02 -4.444745786042630931e-02
2.250249999999992099e+02 -4.443253205006430367e-02
2.250499999999992156e+02 -4.441711599709591285e-02
2.250749999999991928e+02 -4.440121034368296055e-02
2.250999999999991985e+02 -4.438481577664137728e-02
2.251249999999992042e+02 -4.436793302730943078e-02
2.251499999999992099e+02 -4.435056287140529824e-02
2.251749999999992156e+02 -4.433270612887219020e-02
2.251999999999991928e+02 -4.431436366371276775e-02
2.252249999999991985e+02 -4.429553638381315828e-02
2.252499999999992042e+02 -4.427622524075396082e-02
2.252749999999992099e+02 -4.425643122961221698e-02
2.252999999999992156e+02 -4.423615538875105835e-02
2.253249999999991928e+02 -4.421539879959959785e-02
2.253499999999991985e+02 -4.419416258642103190e-02
2.253749999999992042e+02 -4.417244791607055632e-02
2.253999999999992099e+02 -4.415025599774314441e-02
2.254249999999992156e+02 -4.412758808271085437e-02
2.254499999999991928e+02 -4.410444546404878458e-02
2.254749999999991985e+02 -4.408082947635168919e-02
2.254999999999992042e+02 -4.405674149544183682e-02
2.255249999999992099e+02 -4.403218293806434452e-02
2.255499999999992156e+02 -4.403227092833190276e-02
2.255749999999991928e+02 -4.408466826013973661e-02
2.255999999999991985e+02 -4.413658797352399549e-02
2.256249999999992042e+02 -4.418802810193803166e-02
2.256499999999992099e+02 -4.423898672172828922e-02
2.256749999999992156e+02 -4.428946195246938333e-02
2.256999999999991928e+02 -4.433945195728878491e-02
2.257249999999991985e+02 -4.438895494317942475e-02
2.257499999999992042e+02 -4.443796916130145908e-02
2.257749999999992099e+02 -4.448649290727400146e-02
2.257999999999992156e+02 -4.453452452145379575e-02
2.258249999999991928e+02 -4.458206238920319614e-02
2.258499999999991985e+02 -4.462910494114712134e-02
2.258749999999992042e+02 -4.467565065341700531e-02
2.258999999999992099e+02 -4.472169804788388159e-02
2.259249999999991871e+02 -4.476724569237955365e-02
2.259499999999991928e+02 -4.481229220090576781e-02
2.259749999999991985e+02 -4.485683623383100033e-02
2.259999999999992042e+02 -4.490087649807524006e-02
2.260249999999992099e+02 -4.494441174728422417e-02
2.260499999999991871e+02 -4.498744078198830404e-02
2.260749999999991928e+02 -4.502996244975258910e-02
2.260999999999991985e+02 -4.507197564531137401e-02
2.261249999999992042e+02 -4.511347931069453060e-02
2.261499999999992099e+02 -4.515447243533610849e-02
2.261749999999991871e+02 -4.519495405617618422e-02
2.261999999999991928e+02 -4.523492325774618183e-02
2.262249999999991985e+02 -4.527437917224387542e-02
2.262499999999992042e+02 -4.531332097959527710e-02
2.262749999999992099e+02 -4.535174790750483298e-02
2.262999999999991871e+02 -4.538965923149160947e-02
2.263249999999991928e+02 -4.542705427491618153e-02
2.263499999999991985e+02 -4.546393240899131855e-02
2.263749999999992042e+02 -4.550029305278372599e-02
2.263999999999992099e+02 -4.553613567320117378e-02
2.264249999999991871e+02 -4.557145978496953548e-02
2.264499999999991928e+02 -4.560626495059508928e-02
2.264749999999991985e+02 -4.564055078031696577e-02
2.264999999999992042e+02 -4.568692635486828330e-02
2.265249999999992099e+02 -4.575167533283718002e-02
2.265499999999991871e+02 -4.581596087804592349e-02
2.265749999999991928e+02 -4.587978023846386172e-02
2.265999999999991985e+02 -4.594313070016119854e-02
2.266249999999992042e+02 -4.600600958781711491e-02
2.266499999999992099e+02 -4.606841426522004929e-02
2.266749999999991871e+02 -4.613034213575775699e-02
2.266999999999991928e+02 -4.619179064289845316e-02
2.267249999999991985e+02 -4.625275727066436443e-02
2.267499999999992042e+02 -4.631323954409348465e-02
2.267749999999992099e+02 -4.637323502969387806e-02
2.267999999999991871e+02 -4.643274133588644326e-02
2.268249999999991928e+02 -4.649175611343857317e-02
2.268499999999991985e+02 -4.655027705588787867e-02
2.268749999999992042e+02 -4.660830189995406742e-02
2.268999999999992099e+02 -4.666582842594268338e-02
2.269249999999991871e+02 -4.672285445813533639e-02
2.269499999999991928e+02 -4.677937786517191027e-02
2.269749999999991985e+02 -4.683539656041967730e-02
2.269999999999992042e+02 -4.689090850233184476e-02
2.270249999999992099e+02 -4.694591169479519349e-02
2.270499999999991871e+02 -4.700040418746628118e-02
2.270749999999991928e+02 -4.705438407609564139e-02
2.270999999999991985e+02 -4.710784950283969374e-02
2.271249999999992042e+02 -4.716079865656320341e-02
2.271499999999992099e+02 -4.721322977312675945e-02
2.271749999999991871e+02 -4.726514113566445546e-02
2.271999999999991928e+02 -4.731653107484819210e-02
2.272249999999991985e+02 -4.736739796914105766e-02
2.272499999999992042e+02 -4.741774024503669221e-02
2.272749999999992099e+02 -4.746755637728715393e-02
2.272999999999991871e+02 -4.751684488911898929e-02
2.273249999999991928e+02 -4.756560435243483570e-02
2.273499999999991985e+02 -4.761383338800494885e-02
2.273749999999992042e+02 -4.766153066564333962e-02
2.273999999999991815e+02 -4.770869490437322502e-02
2.274249999999991871e+02 -4.775532487257915654e-02
2.274499999999991928e+02 -4.780141938814570085e-02
2.274749999999991985e+02 -4.784697731858376935e-02
2.274999999999992042e+02 -4.789199758114411759e-02
2.275249999999991815e+02 -4.793647914291836176e-02
2.275499999999991871e+02 -4.798042102092611033e-02
2.275749999999991928e+02 -4.802382228218914778e-02
2.275999999999991985e+02 -4.806668204379452997e-02
2.276249999999992042e+02 -4.810899947294221962e-02
2.276499999999991815e+02 -4.815077378698223026e-02
2.276749999999991871e+02 -4.819200425343637961e-02
2.276999999999991928e+02 -4.823269019001046737e-02
2.277249999999991985e+02 -4.827283096458965389e-02
2.277499999999992042e+02 -4.831242599522465875e-02
2.277749999999991815e+02 -4.835147475010311696e-02
2.277999999999991871e+02 -4.838997674750956934e-02
2.278249999999991928e+02 -4.842793155577042319e-02
2.278499999999991985e+02 -4.847980128567652008e-02
2.278749999999992042e+02 -4.857541017808663514e-02
2.278999999999991815e+02 -4.867056072401001326e-02
2.279249999999991871e+02 -4.876525527925227449e-02
2.279499999999991928e+02 -4.885948988354163469e-02
2.279749999999991985e+02 -4.895326060961700115e-02
2.279999999999992042e+02 -4.904656356394161004e-02
2.280249999999991815e+02 -4.913939488740714373e-02
2.280499999999991871e+02 -4.923175075603287987e-02
2.280749999999991928e+02 -4.932362738165792931e-02
2.280999999999991985e+02 -4.941502101262729152e-02
2.281249999999992042e+02 -4.950592793446894485e-02
2.281499999999991815e+02 -4.959634447056462253e-02
2.281749999999991871e+02 -4.968626698281385784e-02
2.281999999999991928e+02 -4.977569187228639974e-02
2.282249999999991985e+02 -4.986461557987095089e-02
2.282499999999992042e+02 -4.995303458691147808e-02
2.282749999999991815e+02 -5.004094541583685440e-02
2.282999999999991871e+02 -5.012834463078004454e-02
2.283249999999991928e+02 -5.021522883819017069e-02
2.283499999999991985e+02 -5.030159468743147094e-02
2.283749999999992042e+02 -5.038743887137640820e-02
2.283999999999991815e+02 -5.047275812698493597e-02
2.284249999999991871e+02 -5.055754923587655464e-02
2.284499999999991928e+02 -5.064180902489019004e-02
2.284749999999991985e+02 -5.072553436663315707e-02
2.284999999999992042e+02 -5.080872218001997870e-02
2.285249999999991815e+02 -5.089136943080073416e-02
2.285499999999991871e+02 -5.097347313207421793e-02
2.285749999999991928e+02 -5.105503034479597080e-02
2.285999999999991985e+02 -5.113603817826704867e-02
2.286249999999992042e+02 -5.121649379061703894e-02
2.286499999999991815e+02 -5.129639438927169337e-02
2.286749999999991871e+02 -5.137573723140875792e-02
2.286999999999991928e+02 -5.145451962440183297e-02
2.287249999999991985e+02 -5.153273892624954389e-02
2.287499999999992042e+02 -5.161039254599562864e-02
2.287749999999991815e+02 -5.168747794413268426e-02
2.287999999999991871e+02 -5.176399263299345105e-02
2.288249999999991928e+02 -5.183993417712998847e-02
2.288499999999991985e+02 -5.191530019367820298e-02
2.288749999999992042e+02 -5.199008835270912260e-02
2.288999999999991815e+02 -5.206429637756694595e-02
2.289249999999991871e+02 -5.213792204519232532e-02
2.289499999999991928e+02 -5.221096318643308337e-02
2.289749999999991985e+02 -5.228341768633888026e-02
2.289999999999992042e+02 -5.235528348444427882e-02
2.290249999999991815e+02 -5.242655857503563527e-02
2.290499999999991871e+02 -5.249724100740507660e-02
2.290749999999991928e+02 -5.256732888608782461e-02
2.290999999999991985e+02 -5.263682037108964595e-02
2.291249999999991758e+02 -5.270571367809321478e-02
2.291499999999991815e+02 -5.277400707865719659e-02
2.291749999999991871e+02 -5.284169890039524392e-02
2.291999999999991928e+02 -5.290878752714223837e-02
2.292249999999991985e+02 -5.297527139910779975e-02
2.292499999999991758e+02 -5.304114901301082430e-02
2.292749999999991815e+02 -5.310641892220467619e-02
2.292999999999991871e+02 -5.317107973678330407e-02
2.293249999999991928e+02 -5.323513012367441649e-02
2.293499999999991985e+02 -5.329856880671889757e-02
2.293749999999991758e+02 -5.336139456673352072e-02
2.293999999999991815e+02 -5.342360624156141519e-02
2.294249999999991871e+02 -5.348520272610501891e-02
2.294499999999991928e+02 -5.354618297234819274e-02
2.294749999999991985e+02 -5.360654598936056420e-02
2.294999999999991758e+02 -5.366629084328884691e-02
2.295249999999991815e+02 -5.372541665733389371e-02
2.295499999999991871e+02 -5.378599861894665241e-02
2.295749999999991928e+02 -5.385559457817101076e-02
2.295999999999991985e+02 -5.392456993708284047e-02
2.296249999999991758e+02 -5.399292332259984784e-02
2.296499999999991815e+02 -5.406065341945810038e-02
2.296749999999991871e+02 -5.412775897026608080e-02
2.296999999999991928e+02 -5.419423877554584851e-02
2.297249999999991985e+02 -5.425887402558291633e-02
2.297499999999991758e+02 -5.430823912698787975e-02
2.297749999999991815e+02 -5.435700412649595303e-02
2.297999999999991871e+02 -5.440516784498303920e-02
2.298249999999991928e+02 -5.445272915845791872e-02
2.298499999999991985e+02 -5.449968699816186424e-02
2.298749999999991758e+02 -5.454604035065557799e-02
2.298999999999991815e+02 -5.458677602887409414e-02
2.299249999999991871e+02 -5.457218264387044687e-02
2.299499999999991928e+02 -5.455423486566991081e-02
2.299749999999991985e+02 -5.453568760343296962e-02
2.299999999999991758e+02 -5.451654037644302481e-02
2.300249999999991815e+02 -5.449679275673710577e-02
2.300499999999991871e+02 -5.447644436933420792e-02
2.300749999999991928e+02 -5.445549489244946861e-02
2.300999999999991985e+02 -5.443394405769740041e-02
2.301249999999991758e+02 -5.441179165028056652e-02
2.301499999999991815e+02 -5.438903750916537772e-02
2.301749999999991871e+02 -5.436568152724598896e-02
2.301999999999991928e+02 -5.434172365149335382e-02
2.302249999999991985e+02 -5.431716388309271865e-02
2.302499999999991758e+02 -5.429200227756545566e-02
2.302749999999991815e+02 -5.426623894487959260e-02
2.302999999999991871e+02 -5.423987404954399433e-02
2.303249999999991928e+02 -5.421290781069298959e-02
2.303499999999991985e+02 -5.418534050215277620e-02
2.303749999999991758e+02 -5.415717245249693917e-02
2.303999999999991815e+02 -5.412840404508677261e-02
2.304249999999991871e+02 -5.409903571809857731e-02
2.304499999999991928e+02 -5.406906796453561648e-02
2.304749999999991985e+02 -5.403850133222827534e-02
2.304999999999991758e+02 -5.400733642381735228e-02
2.305249999999991815e+02 -5.397557389672646283e-02
2.305499999999991871e+02 -5.394321446311750590e-02
2.305749999999991928e+02 -5.391025888983403541e-02
2.305999999999991701e+02 -5.387670799832994240e-02
2.306249999999991758e+02 -5.384256266458342655e-02
2.306499999999991815e+02 -5.380782381899867212e-02
2.306749999999991871e+02 -5.377249244629168923e-02
2.306999999999991928e+02 -5.373656958536279782e-02
2.307249999999991701e+02 -5.370005632915581667e-02
2.307499999999991758e+02 -5.366295382450261831e-02
2.307749999999991815e+02 -5.362526327195430570e-02
2.307999999999991871e+02 -5.358698592559803242e-02
2.308249999999991928e+02 -5.354812309286105521e-02
2.308499999999991701e+02 -5.350867613429959035e-02
2.308749999999991758e+02 -5.346864646337641525e-02
2.308999999999991815e+02 -5.342803554622262835e-02
2.309249999999991871e+02 -5.338684490138739802e-02
2.309499999999991928e+02 -5.334507609957430535e-02
2.309749999999991701e+02 -5.330273076336440596e-02
2.309999999999991758e+02 -5.325981056692541404e-02
2.310249999999991815e+02 -5.321631723570905553e-02
2.310499999999991871e+02 -5.317225254613601459e-02
2.310749999999991928e+02 -5.312761832526593370e-02
2.310999999999991701e+02 -5.308241645045782414e-02
2.311249999999991758e+02 -5.303664884901471144e-02
2.311499999999991815e+02 -5.299031749782045358e-02
2.311749999999991871e+02 -5.294342442295903173e-02
2.311999999999991928e+02 -5.290517453335286113e-02
2.312249999999991701e+02 -5.287041085114792954e-02
2.312499999999991758e+02 -5.283505464964596832e-02
2.312749999999991815e+02 -5.279910636844876992e-02
2.312999999999991871e+02 -5.276256650102059687e-02
2.313249999999991928e+02 -5.272543559471948998e-02
2.313499999999991701e+02 -5.268771425081406751e-02
2.313749999999991758e+02 -5.264940312448847248e-02
2.313999999999991815e+02 -5.261050292483140933e-02
2.314249999999991871e+02 -5.257101441481326631e-02
2.314499999999991928e+02 -5.253093841124772956e-02
2.314749999999991701e+02 -5.249027578474195488e-02
2.314999999999991758e+02 -5.244902745963039847e-02
2.315249999999991815e+02 -5.240719441389679600e-02
2.315499999999991871e+02 -5.236477767908150754e-02
2.315749999999991928e+02 -5.232177834017502638e-02
2.315999999999991701e+02 -5.227819753549878268e-02
2.316249999999991758e+02 -5.223403645657009875e-02
2.316499999999991815e+02 -5.218929634795620165e-02
2.316749999999991871e+02 -5.214397850711238735e-02
2.316999999999991928e+02 -5.209808428420761861e-02
2.317249999999991701e+02 -5.205161508193693193e-02
2.317499999999991758e+02 -5.200457235531849576e-02
2.317749999999991815e+02 -5.195695761148006603e-02
2.317999999999991871e+02 -5.190877240942969040e-02
2.318249999999991928e+02 -5.186001835981495639e-02
2.318499999999991701e+02 -5.181069712466739030e-02
2.318749999999991758e+02 -5.176081041713468528e-02
2.318999999999991815e+02 -5.171036000120085574e-02
2.319249999999991871e+02 -5.165934769139182703e-02
2.319499999999991928e+02 -5.160777535246905551e-02
2.319749999999991701e+02 -5.155564489911108883e-02
2.319999999999991758e+02 -5.150295829558097782e-02
2.320249999999991815e+02 -5.144971755538341185e-02
2.320499999999991871e+02 -5.139592474090887153e-02
2.320749999999991928e+02 -5.134158196306419508e-02
2.320999999999991701e+02 -5.128669138089376328e-02
2.321249999999991758e+02 -5.123125520118644582e-02
2.321499999999991815e+02 -5.117527567807318711e-02
2.321749999999991871e+02 -5.111875511261215060e-02
2.321999999999991928e+02 -5.106169585236047109e-02
2.322249999999991701e+02 -5.100410029094035874e-02
2.322499999999991758e+02 -5.094597086758794607e-02
2.322749999999991815e+02 -5.088731006669568180e-02
2.322999999999991871e+02 -5.082812041734263014e-02
2.323249999999991644e+02 -5.076840449281527085e-02
2.323499999999991701e+02 -5.070816491011612137e-02
2.323749999999991758e+02 -5.064740432946555210e-02
2.323999999999991815e+02 -5.058612545379134046e-02
2.324249999999991871e+02 -5.052433102820981514e-02
2.324499999999991644e+02 -5.046202383949772302e-02
2.324749999999991701e+02 -5.039920671555438159e-02
2.324999999999991758e+02 -5.033588252485579617e-02
2.325249999999991815e+02 -5.027205417589993702e-02
2.325499999999991871e+02 -5.020772461664384234e-02
2.325749999999991644e+02 -5.014289683393144403e-02
2.325999999999991701e+02 -5.007757385291513458e-02
2.326249999999991758e+02 -5.001175873646841047e-02
2.326499999999991815e+02 -4.994545458459256904e-02
2.326749999999991871e+02 -4.987866453381381571e-02
2.326999999999991644e+02 -4.981139175657691570e-02
2.327249999999991701e+02 -4.974363946062825004e-02
2.327499999999991758e+02 -4.967541088839598495e-02
2.327749999999991815e+02 -4.960670931636117914e-02
2.327999999999991871e+02 -4.953753805442625419e-02
2.328249999999991644e+02 -4.946790044527440283e-02
2.328499999999991701e+02 -4.939779986372552084e-02
2.328749999999991758e+02 -4.932723971608715674e-02
2.328999999999991815e+02 -4.925622343950005616e-02
2.329249999999991871e+02 -4.918632648864521006e-02
2.329499999999991644e+02 -4.914087433213539663e-02
2.329749999999991701e+02 -4.909433531165091624e-02
2.329999999999991758e+02 -4.904729332415767862e-02
2.330249999999991815e+02 -4.899975045758877407e-02
2.330499999999991871e+02 -4.895170884129895761e-02
2.330749999999991644e+02 -4.890317064565594118e-02
2.330999999999991701e+02 -4.885413808162386573e-02
2.331249999999991758e+02 -4.880461340033714901e-02
2.331499999999991815e+02 -4.875459889266599983e-02
2.331749999999991871e+02 -4.869361974839287593e-02
2.331999999999991644e+02 -4.862086997451980225e-02
2.332249999999991701e+02 -4.854756212295683465e-02
2.332499999999991758e+02 -4.847369767955292397e-02
2.332749999999991815e+02 -4.839927818145124683e-02
2.332999999999991871e+02 -4.832430521698995868e-02
2.333249999999991644e+02 -4.824878042559069963e-02
2.333499999999991701e+02 -4.817270549763417314e-02
2.333749999999991758e+02 -4.809608217432257554e-02
2.333999999999991815e+02 -4.801891224752879300e-02
2.334249999999991871e+02 -4.796697425671167525e-02
2.334499999999991644e+02 -4.792423393498179696e-02
2.334749999999991701e+02 -4.788095012261454897e-02
2.334999999999991758e+02 -4.783712285918022278e-02
2.335249999999991815e+02 -4.779275223187319510e-02
2.335499999999991871e+02 -4.774783837570346912e-02
2.335749999999991644e+02 -4.770238147367661385e-02
2.335999999999991701e+02 -4.765638175696047113e-02
2.336249999999991758e+02 -4.760983950504420886e-02
2.336499999999991815e+02 -4.756275504588328151e-02
2.336749999999991871e+02 -4.751512875603448871e-02
2.336999999999991644e+02 -4.746696106077818306e-02
2.337249999999991701e+02 -4.741825243422975039e-02
2.337499999999991758e+02 -4.736900339943812127e-02
2.337749999999991815e+02 -4.731921452847500514e-02
2.337999999999991587e+02 -4.726888644250908100e-02
2.338249999999991644e+02 -4.721801981186934949e-02
2.338499999999991701e+02 -4.716661535609740358e-02
2.338749999999991758e+02 -4.711467384398573127e-02
2.338999999999991815e+02 -4.706219609360505485e-02
2.339249999999991587e+02 -4.700918297231898579e-02
2.339499999999991644e+02 -4.695563539678577342e-02
2.339749999999991701e+02 -4.690155433294873610e-02
2.339999999999991758e+02 -4.684694079601268296e-02
2.340249999999991815e+02 -4.679179585041008671e-02
2.340499999999991587e+02 -4.673612060975181060e-02
2.340749999999991644e+02 -4.667991623676803065e-02
2.340999999999991701e+02 -4.662318394323537729e-02
2.341249999999991758e+02 -4.656592498989050449e-02
2.341499999999991815e+02 -4.650814068633359055e-02
2.341749999999991587e+02 -4.644983239091662885e-02
2.341999999999991644e+02 -4.639100151062118538e-02
2.342249999999991701e+02 -4.633164950092159839e-02
2.342499999999991758e+02 -4.627177786563855394e-02
2.342749999999991815e+02 -4.621138815677635486e-02
2.342999999999991587e+02 -4.615048197435149546e-02
2.343249999999991644e+02 -4.608906096620550563e-02
2.343499999999991701e+02 -4.602712682780832343e-02
2.343749999999991758e+02 -4.596468130204694330e-02
2.343999999999991815e+02 -4.590172617900315638e-02
2.344249999999991587e+02 -4.583826329571880770e-02
2.344499999999991644e+02 -4.577429453594857728e-02
2.344749999999991701e+02 -4.570982182990136061e-02
2.344999999999991758e+02 -4.564484715396824321e-02
2.345249999999991815e+02 -4.557937253044071213e-02
2.345499999999991587e+02 -4.551340002721512151e-02
2.345749999999991644e+02 -4.544693175748675679e-02
2.345999999999991701e+02 -4.537996987943095084e-02
2.346249999999991758e+02 -4.531251659587506170e-02
2.346499999999991815e+02 -4.524457415395590626e-02
2.346749999999991587e+02 -4.517614484476887432e-02
2.346999999999991644e+02 -4.510723100300387950e-02
2.347249999999991701e+02 -4.503783500657151939e-02
2.347499999999991758e+02 -4.496795927621845962e-02
2.347749999999991815e+02 -4.489760627513054991e-02
2.347999999999991587e+02 -4.482677850852804374e-02
2.348249999999991644e+02 -4.475547852324767567e-02
2.348499999999991701e+02 -4.469688162559883049e-02
2.348749999999991758e+02 -4.464260690886367317e-02
2.348999999999991815e+02 -4.458782881515165053e-02
2.349249999999991587e+02 -4.453254881892532158e-02
2.349499999999991644e+02 -4.447676844099431037e-02
2.349749999999991701e+02 -4.442048924832863593e-02
2.349999999999991758e+02 -4.436371285385663082e-02
2.350249999999991815e+02 -4.430644091625299263e-02
2.350499999999991587e+02 -4.424867513971497690e-02
2.350749999999991644e+02 -4.419041727372529510e-02
2.350999999999991701e+02 -4.413166911280547861e-02
2.351249999999991758e+02 -4.407243249625559384e-02
2.351499999999991815e+02 -4.401270930788363234e-02
2.351749999999991587e+02 -4.395250147572413169e-02
2.351999999999991644e+02 -4.389181097174239127e-02
2.352249999999991701e+02 -4.383063981153232508e-02
2.352499999999991758e+02 -4.376899005399868814e-02
2.352749999999991815e+02 -4.370686380103060154e-02
2.352999999999991587e+02 -4.364426319716391278e-02
2.353249999999991644e+02 -4.358119042923209313e-02
2.353499999999991701e+02 -4.351764772600835718e-02
2.353749999999991758e+02 -4.345363735783473735e-02
2.353999999999991815e+02 -4.338916163624254724e-02
2.354249999999991587e+02 -4.332422291356290839e-02
2.354499999999991644e+02 -4.325882358252520349e-02
2.354749999999991701e+02 -4.319296607584843101e-02
2.354999999999991758e+02 -4.312665286582080537e-02
2.355249999999991530e+02 -4.305988646387096108e-02
2.355499999999991587e+02 -4.299266942012803377e-02
2.355749999999991644e+02 -4.292500432297545465e-02
2.355999999999991701e+02 -4.285689379859401738e-02
2.356249999999991758e+02 -4.278834051049432846e-02
2.356499999999991530e+02 -4.271934715904460861e-02
2.356749999999991587e+02 -4.264991648098711424e-02
2.356999999999991644e+02 -4.258005124894702342e-02
2.357249999999991701e+02 -4.250975427093365427e-02
2.357499999999991758e+02 -4.243902838983331510e-02
2.357749999999991530e+02 -4.236787648289504910e-02
2.357999999999991587e+02 -4.229630146120844786e-02
2.358249999999991644e+02 -4.222430626917438728e-02
2.358499999999991701e+02 -4.215189388396908127e-02
2.358749999999991758e+02 -4.207906731500130754e-02
2.358999999999991530e+02 -4.200582960336188970e-02
2.359249999999991587e+02 -4.193218382126866206e-02
2.359499999999991644e+02 -4.185813307150416246e-02
2.359749999999991701e+02 -4.178368048684800995e-02
2.359999999999991758e+02 -4.172091430073536500e-02
2.360249999999991530e+02 -4.166944083870249838e-02
2.360499999999991587e+02 -4.161748694492738848e-02
2.360749999999991644e+02 -4.156505355158653797e-02
2.360999999999991701e+02 -4.151214163523174461e-02
2.361249999999991758e+02 -4.145875221675761335e-02
2.361499999999991530e+02 -4.140488636135923606e-02
2.361749999999991587e+02 -4.135054517847748523e-02
2.361999999999991644e+02 -4.129572982173351781e-02
2.362249999999991701e+02 -4.124044148885124689e-02
2.362499999999991758e+02 -4.118468142156975209e-02
2.362749999999991530e+02 -4.112845090554281824e-02
2.362999999999991587e+02 -4.107175127022857919e-02
2.363249999999991644e+02 -4.101458388876640798e-02
2.363499999999991701e+02 -4.095695017784427294e-02
2.363749999999991758e+02 -4.089885159755297234e-02
2.363999999999991530e+02 -4.084028965123024518e-02
2.364249999999991587e+02 -4.078126588529283614e-02
2.364499999999991644e+02 -4.072178188905897778e-02
2.364749999999991701e+02 -4.066183929455785551e-02
2.364999999999991758e+02 -4.060143977632842127e-02
2.365249999999991530e+02 -4.054058505120819444e-02
2.365499999999991587e+02 -4.047927687811022496e-02
2.365749999999991644e+02 -4.041751705778899584e-02
2.365999999999991701e+02 -4.035530743259603537e-02
2.366249999999991758e+02 -4.029264988622385801e-02
2.366499999999991530e+02 -4.022954634344105135e-02
2.366749999999991587e+02 -4.016599876981460232e-02
2.366999999999991644e+02 -4.010200917142281440e-02
2.367249999999991701e+02 -4.003757959455795518e-02
2.367499999999991758e+02 -3.997271212541839841e-02
2.367749999999991530e+02 -3.990740888979014966e-02
2.367999999999991587e+02 -3.984167205271901824e-02
2.368249999999991644e+02 -3.977550381817199221e-02
2.368499999999991701e+02 -3.970890642868993986e-02
2.368749999999991758e+02 -3.964188216502945866e-02
2.368999999999991530e+02 -3.957443334579552330e-02
2.369249999999991587e+02 -3.950656232706485638e-02
2.369499999999991644e+02 -3.943827150200045206e-02
2.369749999999991701e+02 -3.936956330045607300e-02
2.369999999999991473e+02 -3.930044018857176136e-02
2.370249999999991530e+02 -3.923090466836116202e-02
2.370499999999991587e+02 -3.916095927729077580e-02
2.370749999999991644e+02 -3.909060658784797165e-02
2.370999999999991701e+02 -3.901984920710434984e-02
2.371249999999991473e+02 -3.895080382205676900e-02
2.371499999999991530e+02 -3.888382154290383197e-02
2.371749999999991587e+02 -3.881637596094888315e-02
2.371999999999991644e+02 -3.874846857972956415e-02
2.372249999999991701e+02 -3.868010094637001212e-02
2.372499999999991473e+02 -3.861127465145226118e-02
2.372749999999991530e+02 -3.854199132887597967e-02
2.372999999999991587e+02 -3.847225265570811820e-02
2.373249999999991644e+02 -3.840206035201996354e-02
2.373499999999991701e+02 -3.833141618071271572e-02
2.373749999999991473e+02 -3.826032194733356567e-02
2.373999999999991530e+02 -3.818877949987865839e-02
2.374249999999991587e+02 -3.811679072858625839e-02
2.374499999999991644e+02 -3.804435756571832028e-02
2.374749999999991701e+02 -3.797148198533126934e-02
2.374999999999991473e+02 -3.789816600303513860e-02
2.375249999999991530e+02 -3.782441167574232543e-02
2.375499999999991587e+02 -3.775022110140582171e-02
2.375749999999991644e+02 -3.767559641874638349e-02
2.375999999999991701e+02 -3.760053980696769632e-02
2.376249999999991473e+02 -3.752505348546454622e-02
2.376499999999991530e+02 -3.744913971351510051e-02
2.376749999999991587e+02 -3.737280078996831761e-02
2.376999999999991644e+02 -3.729603905291743737e-02
2.377249999999991701e+02 -3.721885687936411086e-02
2.377499999999991473e+02 -3.714107459929884975e-02
2.377749999999991530e+02 -3.705838847069279490e-02
2.377999999999991587e+02 -3.697528019830129131e-02
2.378249999999991644e+02 -3.689175236064821256e-02
2.378499999999991701e+02 -3.680780757477464943e-02
2.378749999999991473e+02 -3.672344849585279514e-02
2.378999999999991530e+02 -3.663867781678906144e-02
2.379249999999991587e+02 -3.655349826782040845e-02
2.379499999999991644e+02 -3.646791261609728940e-02
2.379749999999991701e+02 -3.638192366525982990e-02
2.379999999999991473e+02 -3.629553425500432057e-02
2.380249999999991530e+02 -3.620874726063898902e-02
2.380499999999991587e+02 -3.612156559263404731e-02
2.380749999999991644e+02 -3.603399219615927018e-02
2.380999999999991701e+02 -3.594603005061607071e-02
2.381249999999991473e+02 -3.585768216915856399e-02
2.381499999999991530e+02 -3.576895159820926012e-02
2.381749999999991587e+02 -3.567984141696314837e-02
2.381999999999991644e+02 -3.559035473688788170e-02
2.382249999999991701e+02 -3.550049470121295625e-02
2.382499999999991473e+02 -3.541026448441270819e-02
2.382749999999991530e+02 -3.531966729168300317e-02
2.382999999999991587e+02 -3.522870635840902320e-02
2.383249999999991644e+02 -3.513738494962716924e-02
2.383499999999991701e+02 -3.504570635948051766e-02
2.383749999999991473e+02 -3.495367391066648427e-02
2.383999999999991530e+02 -3.486129095388070670e-02
2.384249999999991587e+02 -3.476856086725166328e-02
2.384499999999991644e+02 -3.467548705577309931e-02
2.384749999999991701e+02 -3.458207295072647514e-02
2.384999999999991473e+02 -3.448832200910309509e-02
2.385249999999991530e+02 -3.439423771301644561e-02
2.385499999999991587e+02 -3.429982356911293745e-02
2.385749999999991644e+02 -3.420508310797649998e-02
2.385999999999991701e+02 -3.411001988352740238e-02
2.386249999999991473e+02 -3.401463747242092911e-02
2.386499999999991530e+02 -3.391893947343731230e-02
2.386749999999991587e+02 -3.382292950687051936e-02
2.386999999999991644e+02 -3.372661121391337669e-02
2.387249999999991417e+02 -3.362998825603927266e-02
2.387499999999991473e+02 -3.353306431437941271e-02
2.387749999999991530e+02 -3.343584308909922087e-02
2.387999999999991587e+02 -3.333832829877126508e-02
2.388249999999991644e+02 -3.324052367974599659e-02
2.388499999999991417e+02 -3.314243298551893674e-02
2.388749999999991473e+02 -3.304405998609911271e-02
2.388999999999991530e+02 -3.294540846737274709e-02
2.389249999999991587e+02 -3.284648223046688492e-02
2.389499999999991644e+02 -3.274728509111225067e-02
2.389749999999991417e+02 -3.264782087900442581e-02
2.389999999999991473e+02 -3.254809343716424247e-02
2.390249999999991530e+02 -3.244810662129772594e-02
2.390499999999991587e+02 -3.234786429915711276e-02
2.390749999999991644e+02 -3.224737034989980794e-02
2.390999999999991417e+02 -3.214662866344874387e-02
2.391249999999991473e+02 -3.204564313985252405e-02
2.391499999999991530e+02 -3.194441768864774572e-02
2.391749999999991587e+02 -3.184295622821974037e-02
2.391999999999991644e+02 -3.174126268516677674e-02
2.392249999999991417e+02 -3.163934099366416675e-02
2.392499999999991473e+02 -3.153719509482950933e-02
2.392749999999991530e+02 -3.143482893609180623e-02
2.392999999999991587e+02 -3.133224647056098711e-02
2.393249999999991644e+02 -3.122945165639800374e-02
2.393499999999991417e+02 -3.112644845619211287e-02
2.393749999999991473e+02 -3.102324083633484220e-02
2.393999999999991530e+02 -3.091983276640149561e-02
2.394249999999991587e+02 -3.081622821853261321e-02
2.394499999999991644e+02 -3.071243116682114901e-02
2.394749999999991417e+02 -3.060844558669942664e-02
2.394999999999991473e+02 -3.050427545433407120e-02
2.395249999999991530e+02 -3.039992474602048328e-02
2.395499999999991587e+02 -3.029539743758529260e-02
2.395749999999991644e+02 -3.019069750378827049e-02
2.395999999999991417e+02 -3.008582891773340165e-02
2.396249999999991473e+02 -2.998079565028016064e-02
2.396499999999991530e+02 -2.987560166946230666e-02
2.396749999999991587e+02 -2.977025093990981128e-02
2.396999999999991644e+02 -2.966474742227644124e-02
2.397249999999991417e+02 -2.955909507267292721e-02
2.397499999999991473e+02 -2.945329784210333132e-02
2.397749999999991530e+02 -2.934735967590893294e-02
2.397999999999991587e+02 -2.924128451321741928e-02
2.398249999999991644e+02 -2.913507628639554203e-02
2.398499999999991417e+02 -2.902873892051123159e-02
2.398749999999991473e+02 -2.892227633279771323e-02
2.398999999999991530e+02 -2.881569243212694573e-02
2.399249999999991587e+02 -2.870899111848712257e-02
2.399499999999991644e+02 -2.860217628246706709e-02
2.399749999999991417e+02 -2.849289936798301073e-02
2.399999999999991473e+02 -2.836831487586540662e-02
2.400249999999991530e+02 -2.824431976329219718e-02
2.400499999999991587e+02 -2.812013817962188272e-02
2.400749999999991644e+02 -2.799577433514009034e-02
2.400999999999991417e+02 -2.787123244582483464e-02
2.401249999999991473e+02 -2.774651673271597008e-02
2.401499999999991530e+02 -2.762163142128675614e-02
2.401749999999991587e+02 -2.749647348060418883e-02
2.401999999999991360e+02 -2.740173757909987809e-02
2.402249999999991417e+02 -2.730682427168175733e-02
2.402499999999991473e+02 -2.723152232324295777e-02
2.402749999999991530e+02 -2.716646266348124797e-02
2.402999999999991587e+02 -2.710107391298960736e-02
2.403249999999991360e+02 -2.703535745872975155e-02
2.403499999999991417e+02 -2.696931471793279078e-02
2.403749999999991473e+02 -2.689232957436954452e-02
2.403999999999991530e+02 -2.678971191141356345e-02
2.404249999999991587e+02 -2.668667458102867707e-02
2.404499999999991360e+02 -2.658321912122343922e-02
2.404749999999991417e+02 -2.647934711076941477e-02
2.404999999999991473e+02 -2.637506016925399849e-02
2.405249999999991530e+02 -2.627035995712087221e-02
2.405499999999991587e+02 -2.616524817570280853e-02
2.405749999999991360e+02 -2.605972656724575912e-02
2.405999999999991417e+02 -2.595379691492257293e-02
2.406249999999991473e+02 -2.584746104283690976e-02
2.406499999999991530e+02 -2.574072081601929893e-02
2.406749999999991587e+02 -2.563357814041187371e-02
2.406999999999991360e+02 -2.552603496284378687e-02
2.407249999999991417e+02 -2.541809327099748064e-02
2.407499999999991473e+02 -2.530907788677010106e-02
2.407749999999991530e+02 -2.518007825526122692e-02
2.407999999999991587e+02 -2.504839159199653137e-02
2.408249999999991360e+02 -2.491626541042547827e-02
2.408499999999991417e+02 -2.478370223911868092e-02
2.408749999999991473e+02 -2.465070465376856604e-02
2.408999999999991530e+02 -2.451727527711445795e-02
2.409249999999991587e+02 -2.438341677885424649e-02
2.409499999999991360e+02 -2.424913187554623636e-02
2.409749999999991417e+02 -2.411442333049694867e-02
2.409999999999991473e+02 -2.397929395363895128e-02
2.410249999999991530e+02 -2.384374660139498142e-02
2.410499999999991587e+02 -2.370778417653222198e-02
2.410749999999991360e+02 -2.357140962800121503e-02
2.410999999999991417e+02 -2.343462595076547042e-02
2.411249999999991473e+02 -2.329743618561797361e-02
2.411499999999991530e+02 -2.315984341898486704e-02
2.411749999999991587e+02 -2.302185078271797719e-02
2.411999999999991360e+02 -2.288346145387333552e-02
2.412249999999991417e+02 -2.274467865447877060e-02
2.412499999999991473e+02 -2.260550565128964171e-02
2.412749999999991530e+02 -2.246594575553125320e-02
2.412999999999991587e+02 -2.232600232262794623e-02
2.413249999999991360e+02 -2.218567875192256275e-02
2.413499999999991417e+02 -2.204497848638153554e-02
2.413749999999991473e+02 -2.190390501228833831e-02
2.413999999999991530e+02 -2.176246185892458454e-02
2.414249999999991587e+02 -2.162065259823876470e-02
2.414499999999991360e+02 -2.147848084450396794e-02
2.414749999999991417e+02 -2.133595025396028966e-02
2.414999999999991473e+02 -2.119306452445028632e-02
2.415249999999991530e+02 -2.104982739503665282e-02
2.415499999999991587e+02 -2.090624264561273538e-02
2.415749999999991360e+02 -2.076231409649798368e-02
2.415999999999991417e+02 -2.061804560802256783e-02
2.416249999999991473e+02 -2.047344108010085498e-02
2.416499999999991530e+02 -2.032850445179306201e-02
2.416749999999991587e+02 -2.018323970085365154e-02
2.416999999999991360e+02 -2.003765084327089815e-02
2.417249999999991417e+02 -1.989174193279291680e-02
2.417499999999991473e+02 -1.974551706044358826e-02
2.417749999999991530e+02 -1.959898035402761821e-02
2.417999999999991587e+02 -1.945213597762230837e-02
2.418249999999991360e+02 -1.930498813106201056e-02
2.418499999999991417e+02 -1.915754104940913319e-02
2.418749999999991473e+02 -1.900979900241481918e-02
2.418999999999991530e+02 -1.886176629397107174e-02
2.419249999999991303e+02 -1.871344726155017152e-02
2.419499999999991360e+02 -1.856484627563443138e-02
2.419749999999991417e+02 -1.841596773913865490e-02
2.419999999999991473e+02 -1.826681608681847077e-02
2.420249999999991530e+02 -1.811739578467250894e-02
2.420499999999991303e+02 -1.796771132933355428e-02
2.420749999999991360e+02 -1.781776724745049584e-02
2.420999999999991417e+02 -1.766756809506202924e-02
2.421249999999991473e+02 -1.751711845695978070e-02
2.421499999999991530e+02 -1.736642294604615749e-02
2.421749999999991303e+02 -1.721548620267842819e-02
2.421999999999991360e+02 -1.706431289401042981e-02
2.422249999999991417e+02 -1.691290771332179185e-02
2.422499999999991473e+02 -1.676127537934187992e-02
2.422749999999991530e+02 -1.660942063556466314e-02
2.422999999999991303e+02 -1.645734824955753101e-02
2.423249999999991360e+02 -1.630506301226170018e-02
2.423499999999991417e+02 -1.615256973728673717e-02
2.423749999999991473e+02 -1.599987326019845085e-02
2.423999999999991530e+02 -1.584697843779922163e-02
2.424249999999991303e+02 -1.569389014740464258e-02
2.424499999999991360e+02 -1.554061328611002976e-02
2.424749999999991417e+02 -1.538715277005707656e-02
2.424999999999991473e+02 -1.523351353368994007e-02
2.425249999999991530e+02 -1.507970052900860572e-02
2.425499999999991303e+02 -1.492571872481909638e-02
2.425749999999991360e+02 -1.477157310597394628e-02
2.425999999999991417e+02 -1.461726867261369141e-02
2.426249999999991473e+02 -1.449580546384890596e-02
2.426499999999991530e+02 -1.438050239256092461e-02
2.426749999999991303e+02 -1.426502512885426295e-02
2.426999999999991360e+02 -1.414937738681184935e-02
2.427249999999991417e+02 -1.403356289693066979e-02
2.427499999999991473e+02 -1.391758540555388703e-02
2.427749999999991530e+02 -1.380144867429979570e-02
2.427999999999991303e+02 -1.368515647948658626e-02
2.428249999999991360e+02 -1.356871261155393783e-02
2.428499999999991417e+02 -1.345212087448022752e-02
2.428749999999991473e+02 -1.333538508519587287e-02
2.428999999999991530e+02 -1.321850907299530406e-02
2.429249999999991303e+02 -1.310149667894379942e-02
2.429499999999991360e+02 -1.298435175528261064e-02
2.429749999999991417e+02 -1.286707816483172000e-02
2.429999999999991473e+02 -1.274967978038994178e-02
2.430249999999991530e+02 -1.263216048413254300e-02
2.430499999999991303e+02 -1.251452416700753190e-02
2.430749999999991360e+02 -1.239677472812991156e-02
2.430999999999991417e+02 -1.227891607417469846e-02
2.431249999999991473e+02 -1.216095211876858963e-02
2.431499999999991530e+02 -1.204288678188067743e-02
2.431749999999991303e+02 -1.192472398921174369e-02
2.431999999999991360e+02 -1.180646767158442800e-02
2.432249999999991417e+02 -1.168812176433128326e-02
2.432499999999991473e+02 -1.156969020668423970e-02
2.432749999999991530e+02 -1.145117694116241404e-02
2.432999999999991303e+02 -1.133258591296324412e-02
2.433249999999991360e+02 -1.121392106934965965e-02
2.433499999999991417e+02 -1.109518635904227848e-02
2.433749999999991473e+02 -1.095031392593596650e-02
2.433999999999991246e+02 -1.077203445315469410e-02
2.434249999999991303e+02 -1.059354532826583921e-02
2.434499999999991360e+02 -1.041485212298045790e-02
2.434749999999991417e+02 -1.023596043411067850e-02
2.434999999999991473e+02 -1.005687588276179059e-02
2.435249999999991246e+02 -9.877604113511493505e-03
2.435499999999991303e+02 -9.698150793581782753e-03
2.435749999999991360e+02 -9.518521612006811822e-03
2.435999999999991417e+02 -9.338722278791341397e-03
2.436249999999991473e+02 -9.158758524062069264e-03
2.436499999999991246e+02 -8.978636097213917380e-03
2.436749999999991303e+02 -8.798360766049539636e-03
2.436999999999991360e+02 -8.617938315914491082e-03
2.437249999999991417e+02 -8.437374548824570081e-03
2.437499999999991473e+02 -8.256675282589843665e-03
2.437749999999991246e+02 -8.075846349932587487e-03
2.437999999999991303e+02 -7.894893597602273272e-03
2.438249999999991360e+02 -7.713822885484314731e-03
2.438499999999991417e+02 -7.532640085706920029e-03
2.438749999999991473e+02 -7.351351081742301188e-03
2.438999999999991246e+02 -7.169961767507190484e-03
2.439249999999991303e+02 -6.988478046457408457e-03
2.439499999999991360e+02 -6.806905830683201292e-03
2.439749999999991417e+02 -6.625251039998218683e-03
2.439999999999991473e+02 -6.443519601031246456e-03
2.440249999999991246e+02 -6.261717446312423628e-03
2.440499999999991303e+02 -6.079850513359188850e-03
2.440749999999991360e+02 -5.897924743763559990e-03
2.440999999999991417e+02 -5.715946082275340581e-03
2.441249999999991473e+02 -5.533920475886992471e-03
2.441499999999991246e+02 -5.351853872919915336e-03
2.441749999999991303e+02 -5.169752222106090145e-03
2.441999999999991360e+02 -4.987621471676086451e-03
2.442249999999991417e+02 -4.805467568445681049e-03
2.442499999999991473e+02 -4.623296456902920709e-03
2.442749999999991246e+02 -4.441114078299454940e-03
2.442999999999991303e+02 -4.258926369738646502e-03
2.443249999999991360e+02 -4.076739263275047827e-03
2.443499999999991417e+02 -3.894558685005609314e-03
2.443749999999991473e+02 -3.712390554174332599e-03
2.443999999999991246e+02 -3.530240782271466381e-03
2.444249999999991303e+02 -3.348115272141152961e-03
2.444499999999991360e+02 -3.166019917094069040e-03
2.444749999999991417e+02 -2.983960600019478892e-03
2.444999999999991473e+02 -2.801943192506089076e-03
2.445249999999991246e+02 -2.619973553965356493e-03
2.445499999999991303e+02 -2.438057530761723185e-03
2.445749999999991360e+02 -2.256200955346604649e-03
2.445999999999991417e+02 -2.074409645400159246e-03
2.446249999999991473e+02 -1.892689402976120271e-03
2.446499999999991246e+02 -1.711046013656124980e-03
2.446749999999991303e+02 -1.529485245708814105e-03
2.446999999999991360e+02 -1.348012849255858124e-03
2.447249999999991417e+02 -1.166634555445335286e-03
2.447499999999991473e+02 -9.922684568918801584e-04
2.447749999999991246e+02 -9.058316275451275788e-04
2.447999999999991303e+02 -8.193288522623051349e-04
2.448249999999991360e+02 -7.327628518914680415e-04
2.448499999999991417e+02 -6.461363569852784233e-04
2.448749999999991473e+02 -5.594521074065550003e-04
2.448999999999991246e+02 -4.727128519290214382e-04
2.449249999999991303e+02 -3.859213478349629882e-04
2.449499999999991360e+02 -2.990803605117613021e-04
2.449749999999991417e+02 -2.121926630424184317e-04
2.449999999999991473e+02 -1.252610357949680560e-04
2.450249999999991246e+02 -3.828826601007617958e-05
2.450499999999991303e+02 4.872285261638289691e-05
2.450749999999991360e+02 1.357695203502826044e-04
2.450999999999991417e+02 2.228489318407543985e-04
2.451249999999991189e+02 3.099582765422824438e-04
2.451499999999991246e+02 3.970947391403336453e-04
2.451749999999991303e+02 4.842554999757608838e-04
2.451999999999991360e+02 5.714377354746184336e-04
2.452249999999991417e+02 6.586386185770525545e-04
2.452499999999991189e+02 7.458553191677928015e-04
2.452749999999991246e+02 8.330850045089421667e-04
2.452999999999991303e+02 9.203248396718813210e-04
2.453249999999991360e+02 1.007571987972283051e-03
2.453499999999991417e+02 1.094823611403728403e-03
2.453749999999991189e+02 1.182076871073488734e-03
2.453999999999991246e+02 1.269328927638294861e-03
2.454249999999991303e+02 1.356576941739176837e-03
2.454499999999991360e+02 1.443818074437943581e-03
2.454749999999991417e+02 1.531049487653248983e-03
2.454999999999991189e+02 1.618268344595294971e-03
2.455249999999991246e+02 1.705471810202028584e-03
2.455499999999991303e+02 1.792657051572755633e-03
2.455749999999991360e+02 1.879821238402976016e-03
2.455999999999991417e+02 1.966961543416294311e-03
2.456249999999991189e+02 2.054075142797660673e-03
2.456499999999991246e+02 2.141159216623798878e-03
2.456749999999991303e+02 2.228210949292176116e-03
2.456999999999991360e+02 2.315227529949700439e-03
2.457249999999991417e+02 2.402206152919091932e-03
2.457499999999991189e+02 2.489144018123071178e-03
2.457749999999991246e+02 2.533374492322802880e-03
2.457999999999991303e+02 2.543183913911614864e-03
2.458249999999991360e+02 2.552979706419540844e-03
2.458499999999991417e+02 2.562761535658173405e-03
2.458749999999991189e+02 2.572529068713151536e-03
2.458999999999991246e+02 2.582281973997526802e-03
2.459249999999991303e+02 2.592019921304831997e-03
2.459499999999991360e+02 2.601742581861392171e-03
2.459749999999991417e+02 2.611449628379013382e-03
2.459999999999991189e+02 2.621140735106550820e-03
2.460249999999991246e+02 2.630815577881868983e-03
2.460499999999991303e+02 2.640473834182781830e-03
2.460749999999991360e+02 2.650115183178073167e-03
2.460999999999991417e+02 2.659739305777705613e-03
2.461249999999991189e+02 2.669345884682769367e-03
2.461499999999991246e+02 2.678934604435142565e-03
2.461749999999991303e+02 2.688505151466332420e-03
2.461999999999991360e+02 2.698057214145929954e-03
2.462249999999991417e+02 2.707590482829719085e-03
2.462499999999991189e+02 2.717104649907072303e-03
2.462749999999991246e+02 2.726599409847920048e-03
2.462999999999991303e+02 2.736074459248981957e-03
2.463249999999991360e+02 2.745529496879649430e-03
2.463499999999991417e+02 2.754964223727048109e-03
2.463749999999991189e+02 2.764378343040642394e-03
2.463999999999991246e+02 2.773771560376064524e-03
2.464249999999991303e+02 2.783143583638516931e-03
2.464499999999991360e+02 2.792494123125440798e-03
2.464749999999991417e+02 2.801822891567975083e-03
2.464999999999991189e+02 2.811129604172892590e-03
2.465249999999991246e+02 2.820413978662651266e-03
2.465499999999991303e+02 2.829675735315402129e-03
2.465749999999991360e+02 2.838914597004076491e-03
2.465999999999991132e+02 2.848130289234665231e-03
2.466249999999991189e+02 2.857322540184007581e-03
2.466499999999991246e+02 2.866491080736379912e-03
2.466749999999991303e+02 2.875635644519715459e-03
2.466999999999991360e+02 2.884755967940832652e-03
2.467249999999991132e+02 2.893851790220024200e-03
2.467499999999991189e+02 2.902922853424372025e-03
2.467749999999991246e+02 2.911968902501042237e-03
2.467999999999991303e+02 2.920989685308968999e-03
2.468249999999991360e+02 2.929984952650180590e-03
2.468499999999991132e+02 2.938954458300074672e-03
2.468749999999991189e+02 2.947897959036986214e-03
2.468999999999991246e+02 2.956815214670743212e-03
2.469249999999991303e+02 2.965705988070244017e-03
2.469499999999991360e+02 2.974570045190758419e-03
2.469749999999991132e+02 2.983407155099583770e-03
2.469999999999991189e+02 2.992217090001209751e-03
2.470249999999991246e+02 3.000999625261589754e-03
2.470499999999991303e+02 3.009754539431568326e-03
2.470749999999991360e+02 3.018481614269090830e-03
2.470999999999991132e+02 3.027180634760866240e-03
2.471249999999991189e+02 3.035851389143018591e-03
2.471499999999991246e+02 3.044493668920681545e-03
2.471749999999991303e+02 3.053107268886811037e-03
2.471999999999991360e+02 3.061691987140243744e-03
2.472249999999991132e+02 3.070247625102338288e-03
2.472499999999991189e+02 3.078773987533423451e-03
2.472749999999991246e+02 3.087270882547549829e-03
2.472999999999991303e+02 3.095738121627030718e-03
2.473249999999991360e+02 3.104175519635480295e-03
2.473499999999991132e+02 3.112582894830458018e-03
2.473749999999991189e+02 3.120960068874809382e-03
2.473999999999991246e+02 3.129306866847100278e-03
2.474249999999991303e+02 3.137623117251508824e-03
2.474499999999991360e+02 3.145908652026574437e-03
2.474749999999991132e+02 3.154470667537120562e-03
2.474999999999991189e+02 3.151552919329256557e-03
2.475249999999991246e+02 3.148921581581910940e-03
2.475499999999991303e+02 3.146268584099548050e-03
2.475749999999991360e+02 3.143594046883659704e-03
2.475999999999991132e+02 3.140898091935717760e-03
2.476249999999991189e+02 3.138180843232760489e-03
2.476499999999991246e+02 3.135442426703788192e-03
2.476749999999991303e+02 3.114654600344805239e-03
2.476999999999991360e+02 3.078959351417354020e-03
2.477249999999991132e+02 3.043255462391131812e-03
2.477499999999991189e+02 3.007544081428051817e-03
2.477749999999991246e+02 2.991756883605268310e-03
2.477999999999991303e+02 2.980323839053328986e-03
2.478249999999991360e+02 2.968860993809641600e-03
2.478499999999991132e+02 2.957368641836691150e-03
2.478749999999991189e+02 2.945847080568970901e-03
2.478999999999991246e+02 2.934296610881107284e-03
2.479249999999991303e+02 2.922717537054916621e-03
2.479499999999991360e+02 2.911110166745654784e-03
2.479749999999991132e+02 2.899474810947602014e-03
2.479999999999991189e+02 2.887811783957590795e-03
2.480249999999991246e+02 2.874389835174635376e-03
2.480499999999991303e+02 2.859258531467287652e-03
2.480749999999991360e+02 2.844515787830139385e-03
2.480999999999991132e+02 2.829738760672311209e-03
2.481249999999991189e+02 2.814927817609897808e-03
2.481499999999991246e+02 2.800083330567169643e-03
2.481749999999991303e+02 2.785205675741130819e-03
2.481999999999991360e+02 2.770295233564959349e-03
2.482249999999991132e+02 2.755352388670423078e-03
2.482499999999991189e+02 2.740377529848641528e-03
2.482749999999991246e+02 2.725371050010075812e-03
2.482999999999991303e+02 2.710333346142740438e-03
2.483249999999991076e+02 2.695264819269911193e-03
2.483499999999991132e+02 2.680165874405997239e-03
2.483749999999991189e+02 2.665036920511623924e-03
2.483999999999991246e+02 2.649878370447102723e-03
2.484249999999991303e+02 2.634690640925334802e-03
2.484499999999991076e+02 2.619474152462986354e-03
2.484749999999991132e+02 2.604229329330740202e-03
2.484999999999991189e+02 2.588956599502332655e-03
2.485249999999991246e+02 2.573656394602826664e-03
2.485499999999991303e+02 2.558329149855012325e-03
2.485749999999991076e+02 2.542975304025486046e-03
2.485999999999991132e+02 2.527595299368929054e-03
2.486249999999991189e+02 2.512189581572293971e-03
2.486499999999991246e+02 2.496758599696619150e-03
2.486749999999991303e+02 2.481302806118953173e-03
2.486999999999991076e+02 2.465822656472661713e-03
2.487249999999991132e+02 2.450318609586748641e-03
2.487499999999991189e+02 2.434791127424492350e-03
2.487749999999991246e+02 2.419240675020919388e-03
2.487999999999991303e+02 2.403667720419125787e-03
2.488249999999991076e+02 2.388072734605976508e-03
2.488499999999991132e+02 2.372456191446719372e-03
2.488749999999991189e+02 2.356818567619006592e-03
2.488999999999991246e+02 2.341160342545432239e-03
2.489249999999991303e+02 2.325481998325850709e-03
2.489499999999991076e+02 2.309784019668488682e-03
2.489749999999991132e+02 2.294066893820423912e-03
2.489999999999991189e+02 2.278331110497200124e-03
2.490249999999991246e+02 2.262577161811755392e-03
2.490499999999991303e+02 2.246805542202489226e-03
2.490749999999991076e+02 2.231016748360784095e-03
2.490999999999991132e+02 2.215211279157753253e-03
2.491249999999991189e+02 2.199389635570277775e-03
2.491499999999991246e+02 2.183552320606522729e-03
2.491749999999991303e+02 2.167699839230865719e-03
2.491999999999991076e+02 2.151832698287999262e-03
2.492249999999991132e+02 2.135951406426670179e-03
2.492499999999991189e+02 2.120056474023165275e-03
2.492749999999991246e+02 2.104148413103565807e-03
2.492999999999991303e+02 2.088227737266390525e-03
2.493249999999991076e+02 2.072294961604000552e-03
2.493499999999991132e+02 2.056350602624154329e-03
2.493749999999991189e+02 2.040395178170980543e-03
2.493999999999991246e+02 2.024429207345608463e-03
2.494249999999991303e+02 2.008453210426270914e-03
2.494499999999991076e+02 1.992467708788429361e-03
2.494749999999991132e+02 1.976473224824508261e-03
2.494999999999991189e+02 1.960470281863174909e-03
2.495249999999991246e+02 1.944459404088802728e-03
2.495499999999991303e+02 1.928441116460307900e-03
2.495749999999991076e+02 1.912415944630232100e-03
2.495999999999991132e+02 1.896384414863402619e-03
2.496249999999991189e+02 1.880347053955550842e-03
2.496499999999991246e+02 1.864304389152047397e-03
2.496749999999991303e+02 1.848256948066484854e-03
2.496999999999991076e+02 1.832205258599182811e-03
2.497249999999991132e+02 1.816149848855478938e-03
2.497499999999991189e+02 1.800091247064878079e-03
2.497749999999991246e+02 1.784029981499473620e-03
2.497999999999991019e+02 1.767966580392615417e-03
2.498249999999991076e+02 1.751901571858115268e-03
2.498499999999991132e+02 1.735835483809219492e-03
2.498749999999991189e+02 1.719768843878004792e-03
2.498999999999991246e+02 1.703702179334730957e-03
2.499249999999991019e+02 1.687636017007911309e-03
2.499499999999991076e+02 1.666553665870645169e-03
2.499749999999991132e+02 1.564771298488852949e-03


==> figures/usurper/usurper_pgram_4713.dat <==
1.000000000000000000e+00 -3.728522966563001251e-03
1.024999999999999911e+00 -3.731346507875816024e-03
1.049999999999999822e+00 -3.734174121806673515e-03
1.074999999999999734e+00 -3.737005816627475118e-03
1.099999999999999645e+00 -3.739841600630793191e-03
1.124999999999999556e+00 -3.742681482129613883e-03
1.149999999999999467e+00 -3.745525469457874467e-03
1.174999999999999378e+00 -3.748373570970232622e-03
1.199999999999999289e+00 -3.751225795042079439e-03
1.224999999999999201e+00 -3.754082150069781420e-03
1.249999999999999112e+00 -3.756942644470668766e-03
1.274999999999999023e+00 -3.759807286683002417e-03
1.299999999999998934e+00 -3.762676085166116735e-03
1.324999999999998845e+00 -3.765549048400577362e-03
1.349999999999998757e+00 -3.768426184887907569e-03
1.374999999999998668e+00 -3.771307503151060097e-03
1.399999999999998579e+00 -3.774193011734212466e-03
1.424999999999998490e+00 -3.777082719202872352e-03
1.449999999999998401e+00 -3.779976634144004231e-03
1.474999999999998312e+00 -3.782874765165846354e-03
1.499999999999998224e+00 -3.785777120898481483e-03
1.524999999999998135e+00 -3.788683709993392358e-03
1.549999999999998046e+00 -3.791594541123695893e-03
1.574999999999997957e+00 -3.794509622984215593e-03
1.599999999999997868e+00 -3.797428964291481128e-03
1.624999999999997780e+00 -3.800352573784095654e-03
1.649999999999997691e+00 -3.803280460222153384e-03
1.674999999999997602e+00 -3.806212632388041462e-03
1.699999999999997513e+00 -3.809149099085929087e-03
1.724999999999997424e+00 -3.812089869142080197e-03
1.749999999999997335e+00 -3.815034951404940207e-03
1.774999999999997247e+00 -3.817984354745056208e-03
1.799999999999997158e+00 -3.820938088055266489e-03
1.824999999999997069e+00 -3.823896160250654132e-03
1.849999999999996980e+00 -3.826858580268740432e-03
1.874999999999996891e+00 -3.829825357069331811e-03
1.899999999999996803e+00 -3.832796499634910561e-03
1.924999999999996714e+00 -3.835772016970293106e-03
1.949999999999996625e+00 -3.838751918103016410e-03
1.974999999999996536e+00 -3.841736212083217417e-03
1.999999999999996447e+00 -3.844724907983862461e-03
2.024999999999996358e+00 -3.847718014900574669e-03
2.049999999999996270e+00 -3.850715541951875952e-03
2.074999999999996181e+00 -3.853717498279241212e-03
2.099999999999996092e+00 -3.856723893047049774e-03
2.124999999999996003e+00 -3.859734735442708550e-03
2.149999999999995914e+00 -3.862750034676773036e-03
2.174999999999995826e+00 -3.865769799982948177e-03
2.199999999999995737e+00 -3.868794040618070591e-03
2.224999999999995648e+00 -3.871822765862422550e-03
2.249999999999995559e+00 -3.874855985019466133e-03
2.274999999999995470e+00 -3.877893707416146373e-03
2.299999999999995381e+00 -3.880935942402907301e-03
2.324999999999995293e+00 -3.883982699353659852e-03
2.349999999999995204e+00 -3.887033987665948400e-03
2.374999999999995115e+00 -3.890089816760936448e-03
2.399999999999995026e+00 -3.893150196083615660e-03
2.424999999999994937e+00 -3.896215135102695272e-03
2.449999999999994849e+00 -3.899284643310641993e-03
2.474999999999994760e+00 -3.902358730224048198e-03
2.499999999999994671e+00 -3.905437405383294092e-03
2.524999999999994582e+00 -3.908520678352923709e-03
2.549999999999994493e+00 -3.911608558721490526e-03
2.574999999999994404e+00 -3.914701056101838918e-03
2.599999999999994316e+00 -3.917798180130988364e-03
2.624999999999994227e+00 -3.920899940470189832e-03
2.649999999999994138e+00 -3.924006346805210266e-03
2.674999999999994049e+00 -3.927117408846096669e-03
2.699999999999993960e+00 -3.930233136327604578e-03
2.724999999999993872e+00 -3.933353539008781728e-03
2.749999999999993783e+00 -3.936478626673483271e-03
2.774999999999993694e+00 -3.939608409130243398e-03
2.799999999999993605e+00 -3.942742896212307439e-03
2.824999999999993516e+00 -3.945882097777728137e-03
2.849999999999993427e+00 -3.949026023709575547e-03
2.874999999999993339e+00 -3.952174683915737549e-03
2.899999999999993250e+00 -3.955328088329224286e-03
2.924999999999993161e+00 -3.958486246908026786e-03
2.949999999999993072e+00 -3.961649169635445694e-03
2.974999999999992983e+00 -3.964816866519883104e-03
2.999999999999992895e+00 -3.967989347595144399e-03
3.024999999999992806e+00 -3.971166622920162433e-03
3.049999999999992717e+00 -3.974348702579664529e-03
3.074999999999992628e+00 -3.977535596683532369e-03
3.099999999999992539e+00 -3.980727315367319809e-03
3.124999999999992450e+00 -3.983923868792381244e-03
3.149999999999992362e+00 -3.987125267145492577e-03
3.174999999999992273e+00 -3.990331520639347346e-03
3.199999999999992184e+00 -3.993542639512451774e-03
3.224999999999992095e+00 -3.996758634029182883e-03
3.249999999999992006e+00 -3.999979514479952425e-03
3.274999999999991918e+00 -4.003205291181136626e-03
3.299999999999991829e+00 -4.006435974475223635e-03
3.324999999999991740e+00 -4.009671574730909807e-03
3.349999999999991651e+00 -4.012912102343169085e-03
3.374999999999991562e+00 -4.016157567733195759e-03
3.399999999999991473e+00 -4.019407981348560588e-03
3.424999999999991385e+00 -4.022663353663437184e-03
3.449999999999991296e+00 -4.025923695178317517e-03
3.474999999999991207e+00 -4.029189016420430848e-03
3.499999999999991118e+00 -4.032459327943603219e-03
3.524999999999991029e+00 -4.035734640328345925e-03
3.549999999999990941e+00 -4.039014964182072349e-03
3.574999999999990852e+00 -4.042300310139013836e-03
3.599999999999990763e+00 -4.045590688860274328e-03
3.624999999999990674e+00 -4.048886111034133081e-03
3.649999999999990585e+00 -4.052186587375714195e-03
3.674999999999990496e+00 -4.055492128627520912e-03
3.699999999999990408e+00 -4.058802745559071321e-03
3.724999999999990319e+00 -4.062118448967349388e-03
3.749999999999990230e+00 -4.065439249676611536e-03
3.774999999999990141e+00 -4.068765158538533225e-03
3.799999999999990052e+00 -4.072096186432306100e-03
3.824999999999989964e+00 -4.075432344264731666e-03
3.849999999999989875e+00 -4.078773642970240365e-03
3.874999999999989786e+00 -4.082120093510900258e-03
3.899999999999989697e+00 -4.085471706876720593e-03
3.924999999999989608e+00 -4.088828494085422829e-03
3.949999999999989519e+00 -4.092190466182711248e-03
3.974999999999989431e+00 -4.095557634242391783e-03
3.999999999999989342e+00 -4.098930009366123957e-03
4.024999999999989697e+00 -4.102307602683945634e-03
4.049999999999989164e+00 -4.105690425353955564e-03
4.074999999999988631e+00 -4.109078488562699361e-03
4.099999999999988987e+00 -4.112471803524820821e-03
4.124999999999989342e+00 -4.115870381483728059e-03
4.149999999999988809e+00 -4.119274233711078294e-03
4.174999999999988276e+00 -4.122683371507226274e-03
4.199999999999988631e+00 -4.126097806201189586e-03
4.224999999999988987e+00 -4.129517549150724109e-03
4.249999999999988454e+00 -4.132942611742239890e-03
4.274999999999987921e+00 -4.136373005391215732e-03
4.299999999999988276e+00 -4.139808741541991036e-03
4.324999999999988631e+00 -4.143249831667899369e-03
4.349999999999988098e+00 -4.146696287271371684e-03
4.374999999999987566e+00 -4.150148119884150555e-03
4.399999999999987921e+00 -4.153605341066950174e-03
4.424999999999988276e+00 -4.157067962409998450e-03
4.449999999999987743e+00 -4.160535995532847059e-03
4.474999999999987210e+00 -4.164009452084625577e-03
4.499999999999987566e+00 -4.167488343743776941e-03
4.524999999999987921e+00 -4.170972682218544031e-03
4.549999999999987388e+00 -4.174462479246791001e-03
4.574999999999986855e+00 -4.177957746596100419e-03
4.599999999999987210e+00 -4.181458496063924189e-03
4.624999999999987566e+00 -4.184964739477668554e-03
4.649999999999987033e+00 -4.188476488694691489e-03
4.674999999999986500e+00 -4.191993755602292301e-03
4.699999999999986855e+00 -4.195516552118064638e-03
4.724999999999987210e+00 -4.199044890189864397e-03
4.749999999999986677e+00 -4.202578781795590288e-03
4.774999999999986144e+00 -4.206118238943630516e-03
4.799999999999986500e+00 -4.209663273672853250e-03
4.824999999999986855e+00 -4.213213898052538091e-03
4.849999999999986322e+00 -4.216770124182604197e-03
4.874999999999985789e+00 -4.220331964193654514e-03
4.899999999999986144e+00 -4.223899430246913327e-03
4.924999999999986500e+00 -4.227472534534570600e-03
4.949999999999985967e+00 -4.231051289279569479e-03
4.974999999999985434e+00 -4.234635706735889044e-03
4.999999999999985789e+00 -4.238225799188474925e-03
5.024999999999986144e+00 -4.241821578953500378e-03
5.049999999999985612e+00 -4.245423058378202351e-03
5.074999999999985079e+00 -4.249030249841157306e-03
5.099999999999985434e+00 -4.252643165752277750e-03
5.124999999999985789e+00 -4.256261818552826114e-03
5.149999999999985256e+00 -4.259886220715649804e-03
5.174999999999984723e+00 -4.263516384745095339e-03
5.199999999999985079e+00 -4.267152323177160131e-03
5.224999999999985434e+00 -4.270794048579616524e-03
5.249999999999984901e+00 -4.274441573551960617e-03
5.274999999999984368e+00 -4.278094910725677678e-03
5.299999999999984723e+00 -4.281754072764059130e-03
5.324999999999985079e+00 -4.285419072362483574e-03
5.349999999999984546e+00 -4.289089922248480978e-03
5.374999999999984013e+00 -4.292766635181710123e-03
5.399999999999984368e+00 -4.296449223954072229e-03
5.424999999999984723e+00 -4.300137701389777738e-03
5.449999999999984190e+00 -4.303832080345646426e-03
5.474999999999983658e+00 -4.307532373710664178e-03
5.499999999999984013e+00 -4.311238594406640451e-03
5.524999999999984368e+00 -4.314950755387893418e-03
5.549999999999983835e+00 -4.318668869641583904e-03
5.574999999999983302e+00 -4.322392950187483804e-03
5.599999999999983658e+00 -4.326123010078324754e-03
5.624999999999984013e+00 -4.329859062399848448e-03
5.649999999999983480e+00 -4.333601120270785811e-03
5.674999999999982947e+00 -4.337349196842895174e-03
5.699999999999983302e+00 -4.341103305301219004e-03
5.724999999999983658e+00 -4.344863458863965078e-03
5.749999999999983125e+00 -4.348629670782764960e-03
5.774999999999982592e+00 -4.352401954342536954e-03
5.799999999999982947e+00 -4.356180322861876418e-03
5.824999999999983302e+00 -4.359964789692748720e-03
5.849999999999982769e+00 -4.363755368220817096e-03
5.874999999999982236e+00 -4.367552071865536331e-03
5.899999999999982592e+00 -4.371354914080130202e-03
5.924999999999982947e+00 -4.375163908351687760e-03
5.949999999999982414e+00 -4.378979068201142508e-03
5.974999999999981881e+00 -4.382800407183619351e-03
5.999999999999982236e+00 -4.386627938888262856e-03
6.024999999999982592e+00 -4.390461676938396847e-03
6.049999999999982059e+00 -4.394301634991652772e-03
6.074999999999981526e+00 -4.398147826739929808e-03
6.099999999999981881e+00 -4.402000265909560527e-03
6.124999999999982236e+00 -4.405858966261461812e-03
6.149999999999981704e+00 -4.409723941590999556e-03
6.174999999999981171e+00 -4.413595205728155189e-03
6.199999999999981526e+00 -4.417472772537777218e-03
6.224999999999981881e+00 -4.421356655919358308e-03
6.249999999999981348e+00 -4.425246869807429075e-03
6.274999999999980815e+00 -4.429143428171307406e-03
6.299999999999981171e+00 -4.433046345015462762e-03
6.324999999999981526e+00 -4.436955634379395608e-03
6.349999999999980993e+00 -4.440871310337805682e-03
6.374999999999980460e+00 -4.444793387000646641e-03
6.399999999999980815e+00 -4.448721878513282185e-03
6.424999999999981171e+00 -4.452656799056359423e-03
6.449999999999980638e+00 -4.456598162846102038e-03
6.474999999999980105e+00 -4.460545984134290341e-03
6.499999999999980460e+00 -4.464500277208289895e-03
6.524999999999980815e+00 -4.468461056391243198e-03
6.549999999999980282e+00 -4.472428336042074890e-03
6.574999999999979750e+00 -4.476402130555614048e-03
6.599999999999980105e+00 -4.480382454362510924e-03
6.624999999999980460e+00 -4.484369321929533581e-03
6.649999999999979927e+00 -4.488362747759571357e-03
6.674999999999979394e+00 -4.492362746391640946e-03
6.699999999999979750e+00 -4.496369332400997412e-03
6.724999999999980105e+00 -4.500382520399254759e-03
6.749999999999979572e+00 -4.504402325034422352e-03
6.774999999999979039e+00 -4.508428760990931816e-03
6.799999999999979394e+00 -4.512461842989891163e-03
6.824999999999979750e+00 -4.516501585788861017e-03
6.849999999999979217e+00 -4.520548004182219776e-03
6.874999999999978684e+00 -4.524601113001222585e-03
6.899999999999979039e+00 -4.528660927113693432e-03
6.924999999999979394e+00 -4.532727461424599334e-03
6.949999999999978861e+00 -4.536800730875871664e-03
6.974999999999978328e+00 -4.540880750446454721e-03
6.999999999999978684e+00 -4.544967535152516502e-03
7.024999999999979039e+00 -4.549061100047426150e-03
7.049999999999978506e+00 -4.553161460221822471e-03
7.074999999999977973e+00 -4.557268630803754453e-03
7.099999999999978328e+00 -4.561382626958672588e-03
7.124999999999978684e+00 -4.565503463889603215e-03
7.149999999999978151e+00 -4.569631156837076526e-03
7.174999999999977618e+00 -4.573765721079411060e-03
7.199999999999977973e+00 -4.577907171932609626e-03
7.224999999999978328e+00 -4.582055524750327201e-03
7.249999999999977796e+00 -4.586210794924459010e-03
7.274999999999977263e+00 -4.590372997884538571e-03
7.299999999999977618e+00 -4.594542149098253779e-03
7.324999999999977973e+00 -4.598718264071426955e-03
7.349999999999977440e+00 -4.602901358347964537e-03
7.374999999999976907e+00 -4.607091447510032294e-03
7.399999999999977263e+00 -4.611288547178230522e-03
7.424999999999977618e+00 -4.615492673011398900e-03
7.449999999999977085e+00 -4.619703840706880157e-03
7.474999999999976552e+00 -4.623922066000608552e-03
7.499999999999976907e+00 -4.628147364667063897e-03
7.524999999999977263e+00 -4.632379752519427685e-03
7.549999999999976730e+00 -4.636619245409563141e-03
7.574999999999976197e+00 -4.640865859228207775e-03
7.599999999999976552e+00 -4.645119609904953435e-03
7.624999999999976907e+00 -4.649380513408328704e-03
7.649999999999976374e+00 -4.653648585745945483e-03
7.674999999999975842e+00 -4.657923842964374096e-03
7.699999999999976197e+00 -4.662206301149542272e-03
7.724999999999976552e+00 -4.666495976426361311e-03
7.749999999999976019e+00 -4.670792884959252579e-03
7.774999999999975486e+00 -4.675097042951842190e-03
7.799999999999975842e+00 -4.679408466647257646e-03
7.824999999999976197e+00 -4.683727172328114828e-03
7.849999999999975664e+00 -4.688053176316616874e-03
7.874999999999975131e+00 -4.692386494974516882e-03
7.899999999999975486e+00 -4.696727144703317404e-03
7.924999999999975842e+00 -4.701075141944315548e-03
7.949999999999975309e+00 -4.705430503178554408e-03
7.974999999999974776e+00 -4.709793244927006073e-03
7.999999999999975131e+00 -4.714163383750618469e-03
8.024999999999975486e+00 -4.718540936250273723e-03
8.049999999999975842e+00 -4.722925919067077864e-03
8.074999999999974420e+00 -4.727318348882206429e-03
8.099999999999974776e+00 -4.731718242416998142e-03
8.124999999999975131e+00 -4.736125616433186497e-03
8.149999999999973710e+00 -4.740540487732675112e-03
8.174999999999974065e+00 -4.744962873157946258e-03
8.199999999999974420e+00 -4.749392789591772891e-03
8.224999999999974776e+00 -4.753830253957682696e-03
8.249999999999975131e+00 -4.758275283219520931e-03
8.274999999999973710e+00 -4.762727894381945694e-03
8.299999999999974065e+00 -4.767188104490195470e-03
8.324999999999974420e+00 -4.771655930630414391e-03
8.349999999999972999e+00 -4.776131389929416313e-03
8.374999999999973355e+00 -4.780614499555051709e-03
8.399999999999973710e+00 -4.785105276716027263e-03
8.424999999999974065e+00 -4.789603738662051580e-03
8.449999999999974420e+00 -4.794109902683808301e-03
8.474999999999972999e+00 -4.798623786113278764e-03
8.499999999999973355e+00 -4.803145406323359491e-03
8.524999999999973710e+00 -4.807674780728445930e-03
8.549999999999972289e+00 -4.812211926784056883e-03
8.574999999999972644e+00 -4.816756861986980220e-03
8.599999999999972999e+00 -4.821309603875521821e-03
8.624999999999973355e+00 -4.825870170029398880e-03
8.649999999999973710e+00 -4.830438578069767667e-03
8.674999999999972289e+00 -4.835014845659419552e-03
8.699999999999972644e+00 -4.839598990502558956e-03
8.724999999999972999e+00 -4.844191030345257852e-03
8.749999999999971578e+00 -4.848790982975178208e-03
8.774999999999971934e+00 -4.853398866221746329e-03
8.799999999999972289e+00 -4.858014697956175403e-03
8.824999999999972644e+00 -4.862638496091592141e-03
8.849999999999972999e+00 -4.867270278582911010e-03
8.874999999999971578e+00 -4.871910063427095303e-03
8.899999999999971934e+00 -4.876557868663059132e-03
8.924999999999972289e+00 -4.881213712371658756e-03
8.949999999999970868e+00 -4.885877612675983139e-03
8.974999999999971223e+00 -4.890549587741197836e-03
8.999999999999971578e+00 -4.895229655774675954e-03
9.024999999999971934e+00 -4.899917835025826424e-03
9.049999999999972289e+00 -4.904614143786612673e-03
9.074999999999970868e+00 -4.909318600391041759e-03
9.099999999999971223e+00 -4.914031223215614523e-03
9.124999999999971578e+00 -4.918752030679129569e-03
9.149999999999970157e+00 -4.923481041242887962e-03
9.174999999999970512e+00 -4.928218273410542305e-03
9.199999999999970868e+00 -4.932963745728400316e-03
9.224999999999971223e+00 -4.937717476785192378e-03
9.249999999999971578e+00 -4.942479485212284904e-03
9.274999999999970157e+00 -4.947249789683599679e-03
9.299999999999970512e+00 -4.952028408915741357e-03
9.324999999999970868e+00 -4.956815361667974915e-03
9.349999999999969447e+00 -4.961610666742352280e-03
9.374999999999969802e+00 -4.966414342983588304e-03
9.399999999999970157e+00 -4.971226409279198670e-03
9.424999999999970512e+00 -4.976046884559591835e-03
9.449999999999970868e+00 -4.980875787797945861e-03
9.474999999999969447e+00 -4.985713138010222298e-03
9.499999999999969802e+00 -4.990558954255457612e-03
9.524999999999970157e+00 -4.995413255635564563e-03
9.549999999999968736e+00 -5.000276061295316592e-03
9.574999999999969091e+00 -5.005147390422574200e-03
9.599999999999969447e+00 -5.010027262248122754e-03
9.624999999999969802e+00 -5.014915696045845958e-03
9.649999999999970157e+00 -5.019812711132607026e-03
9.674999999999968736e+00 -5.024718326868428224e-03
9.699999999999969091e+00 -5.029632562656308724e-03
9.724999999999969447e+00 -5.034555437942457058e-03
9.749999999999968026e+00 -5.039486972216223465e-03
9.774999999999968381e+00 -5.044427185009963711e-03
9.799999999999968736e+00 -5.049376095899353947e-03
9.824999999999969091e+00 -5.054333724503215497e-03
9.849999999999969447e+00 -5.059300090483545218e-03
9.874999999999968026e+00 -5.064275213545439171e-03
9.899999999999968381e+00 -5.069259113437381455e-03
9.924999999999968736e+00 -5.074251809951052516e-03
9.949999999999967315e+00 -5.079253322921264101e-03
9.974999999999967670e+00 -5.084263672226181294e-03
9.999999999999968026e+00 -5.089282877787180276e-03
1.002499999999996838e+01 -5.094310959568886486e-03
1.004999999999996874e+01 -5.099347937579276971e-03
1.007499999999996732e+01 -5.104393831869469614e-03
1.009999999999996767e+01 -5.109448662533947784e-03
1.012499999999996803e+01 -5.114512449710362577e-03
1.014999999999996660e+01 -5.119585213579791287e-03
1.017499999999996696e+01 -5.124666974366530112e-03
1.019999999999996732e+01 -5.129757752337945828e-03
1.022499999999996767e+01 -5.134857567804949376e-03
1.024999999999996803e+01 -5.139966441121604675e-03
1.027499999999996660e+01 -5.145084392685120821e-03
1.029999999999996696e+01 -5.150211442936144385e-03
1.032499999999996732e+01 -5.155347612358345682e-03
1.034999999999996589e+01 -5.160492921478739697e-03
1.037499999999996625e+01 -5.165647390867621029e-03
1.039999999999996660e+01 -5.170811041138249908e-03
1.042499999999996696e+01 -5.175983892947249448e-03
1.044999999999996732e+01 -5.181165966994360182e-03
1.047499999999996589e+01 -5.186357284022364601e-03
1.049999999999996625e+01 -5.191557864817446244e-03
1.052499999999996660e+01 -5.196767730208528766e-03
1.054999999999996518e+01 -5.201986901067818907e-03
1.057499999999996554e+01 -5.207215398310530673e-03
1.059999999999996589e+01 -5.212453242894922630e-03
1.062499999999996625e+01 -5.217700455822225913e-03
1.064999999999996660e+01 -5.222957058136693670e-03
1.067499999999996518e+01 -5.228223070925318294e-03
1.069999999999996554e+01 -5.233498515318265112e-03
1.072499999999996589e+01 -5.238783412488345892e-03
1.074999999999996447e+01 -5.244077783651370991e-03
1.077499999999996483e+01 -5.249381650065831906e-03
1.079999999999996518e+01 -5.254695033033014891e-03
1.082499999999996554e+01 -5.260017953896824888e-03
1.084999999999996589e+01 -5.265350434043921703e-03
1.087499999999996447e+01 -5.270692494903645407e-03
1.089999999999996483e+01 -5.276044157947712768e-03
1.092499999999996518e+01 -5.281405444690519084e-03
1.094999999999996376e+01 -5.286776376688899666e-03
1.097499999999996412e+01 -5.292156975542043097e-03
1.099999999999996447e+01 -5.297547262891508582e-03
1.102499999999996483e+01 -5.302947260421245895e-03
1.104999999999996518e+01 -5.308356989857344714e-03
1.107499999999996376e+01 -5.313776472968065843e-03
1.109999999999996412e+01 -5.319205731563892391e-03
1.112499999999996447e+01 -5.324644787497266087e-03
1.114999999999996305e+01 -5.330093662662624583e-03
1.117499999999996341e+01 -5.335552378996404055e-03
1.119999999999996376e+01 -5.341020958476749500e-03
1.122499999999996412e+01 -5.346499423123552037e-03
1.124999999999996447e+01 -5.351987794998680492e-03
1.127499999999996305e+01 -5.357486096205179953e-03
1.129999999999996341e+01 -5.362994348887967395e-03
1.132499999999996376e+01 -5.368512575233220195e-03
1.134999999999996234e+01 -5.374040797468566943e-03
1.137499999999996270e+01 -5.379579037862841119e-03
1.139999999999996305e+01 -5.385127318726112312e-03
1.142499999999996341e+01 -5.390685662409532702e-03
1.144999999999996376e+01 -5.396254091305174860e-03
1.147499999999996234e+01 -5.401832627846086393e-03
1.149999999999996270e+01 -5.407421294506097389e-03
1.152499999999996305e+01 -5.413020113799629600e-03
1.154999999999996163e+01 -5.418629108281822204e-03
1.157499999999996199e+01 -5.424248300548234307e-03
1.159999999999996234e+01 -5.429877713234774680e-03
1.162499999999996270e+01 -5.435517369017599416e-03
1.164999999999996305e+01 -5.441167290613013047e-03
1.167499999999996163e+01 -5.446827500777418236e-03
1.169999999999996199e+01 -5.452498022306967104e-03
1.172499999999996234e+01 -5.458178878037654898e-03
1.174999999999996092e+01 -5.463870090845105755e-03
1.177499999999996128e+01 -5.469571683644524132e-03
1.179999999999996163e+01 -5.475283679390454544e-03
1.182499999999996199e+01 -5.481006101076550847e-03
1.184999999999996234e+01 -5.486738971735800018e-03
1.187499999999996092e+01 -5.492482314440046837e-03
1.189999999999996128e+01 -5.498236152299934912e-03
1.192499999999996163e+01 -5.504000508464781775e-03
1.194999999999996021e+01 -5.509775406122540721e-03
1.197499999999996056e+01 -5.515560868499301203e-03
1.199999999999996092e+01 -5.521356918859658333e-03
1.202499999999996128e+01 -5.527163580506013786e-03
1.204999999999996163e+01 -5.532980876778761416e-03
1.207499999999996021e+01 -5.538808831056034852e-03
1.209999999999996056e+01 -5.544647466753477652e-03
1.212499999999996092e+01 -5.550496807324117529e-03
1.214999999999995950e+01 -5.556356876258179874e-03
1.217499999999995985e+01 -5.562227697082931625e-03
1.219999999999996021e+01 -5.568109293362501731e-03
1.222499999999996056e+01 -5.574001688697582772e-03
1.224999999999996092e+01 -5.579904906725418820e-03
1.227499999999995950e+01 -5.585818971119481911e-03
1.229999999999995985e+01 -5.591743905589295974e-03
1.232499999999996021e+01 -5.597679733880252077e-03
1.234999999999995879e+01 -5.603626479773522566e-03
1.237499999999995914e+01 -5.609584167085576202e-03
1.239999999999995950e+01 -5.615552819668232810e-03
1.242499999999995985e+01 -5.621532461408191433e-03
1.244999999999996021e+01 -5.627523116227215946e-03
1.247499999999995879e+01 -5.633524808081418617e-03
1.249999999999995914e+01 -5.639537560961358983e-03
1.252499999999995950e+01 -5.645561398891712525e-03
1.254999999999995808e+01 -5.651596345931096319e-03
1.257499999999995843e+01 -5.657642426171664851e-03
1.259999999999995879e+01 -5.663699663739061446e-03
1.262499999999995914e+01 -5.669768082792063513e-03
1.264999999999995950e+01 -5.675847707522363970e-03
1.267499999999995808e+01 -5.681938562154352675e-03
1.269999999999995843e+01 -5.688040670944696613e-03
1.272499999999995879e+01 -5.694154058182273118e-03
1.274999999999995737e+01 -5.700278748187762208e-03
1.277499999999995772e+01 -5.706414765313521688e-03
1.279999999999995808e+01 -5.712562133943064127e-03
1.282499999999995843e+01 -5.718720878491073342e-03
1.284999999999995879e+01 -5.724891023402870101e-03
1.287499999999995737e+01 -5.731072593154257731e-03
1.289999999999995772e+01 -5.737265612251161301e-03
1.292499999999995808e+01 -5.743470105229417713e-03
1.294999999999995666e+01 -5.749686096654346365e-03
1.297499999999995701e+01 -5.755913611120449039e-03
1.299999999999995737e+01 -5.762152673251221685e-03
1.302499999999995772e+01 -5.768403307698736354e-03
1.304999999999995808e+01 -5.774665539143397468e-03
1.307499999999995666e+01 -5.780939392293373696e-03
1.309999999999995701e+01 -5.787224891884604032e-03
1.312499999999995737e+01 -5.793522062680253083e-03
1.314999999999995595e+01 -5.799830929470236630e-03
1.317499999999995630e+01 -5.806151517071376014e-03
1.319999999999995666e+01 -5.812483850326411079e-03
1.322499999999995701e+01 -5.818827954104025327e-03
1.324999999999995737e+01 -5.825183853298453000e-03
1.327499999999995595e+01 -5.831551572828871065e-03
1.329999999999995630e+01 -5.837931137639387931e-03
1.332499999999995666e+01 -5.844322572698267167e-03
1.334999999999995524e+01 -5.850725902997965661e-03
1.337499999999995559e+01 -5.857141153554274067e-03
1.339999999999995595e+01 -5.863568349406237008e-03
1.342499999999995630e+01 -5.870007515615766232e-03
1.344999999999995666e+01 -5.876458677266979680e-03
1.347499999999995524e+01 -5.882921859465905720e-03
1.349999999999995559e+01 -5.889397087340226405e-03
1.352499999999995595e+01 -5.895884386038653842e-03
1.354999999999995453e+01 -5.902383780730460945e-03
1.357499999999995488e+01 -5.908895296605158783e-03
1.359999999999995524e+01 -5.915418958872029065e-03
1.362499999999995559e+01 -5.921954792759686129e-03
1.364999999999995595e+01 -5.928502823515470650e-03
1.367499999999995453e+01 -5.935063076405198979e-03
1.369999999999995488e+01 -5.941635576712497868e-03
1.372499999999995524e+01 -5.948220349738510444e-03
1.374999999999995381e+01 -5.954817420801173690e-03
1.377499999999995417e+01 -5.961426815235038035e-03
1.379999999999995453e+01 -5.968048558390396524e-03
1.382499999999995488e+01 -5.974682675633084458e-03
1.384999999999995524e+01 -5.981329192343764686e-03
1.387499999999995381e+01 -5.987988133917611019e-03
1.389999999999995417e+01 -5.994659525763596127e-03
1.392499999999995453e+01 -6.001343393303952035e-03
1.394999999999995310e+01 -6.008039761973876097e-03
1.397499999999995346e+01 -6.014748657220609848e-03
1.399999999999995381e+01 -6.021470104503133698e-03
1.402499999999995417e+01 -6.028204129291623095e-03
1.404999999999995453e+01 -6.034950757066730349e-03
1.407499999999995310e+01 -6.041710013319052941e-03
1.409999999999995346e+01 -6.048481923548616572e-03
1.412499999999995381e+01 -6.055266513264181277e-03
1.414999999999995239e+01 -6.062063807982697589e-03
1.417499999999995275e+01 -6.068873833228756627e-03
1.419999999999995310e+01 -6.075696614533812080e-03
1.422499999999995346e+01 -6.082532177435750857e-03
1.424999999999995381e+01 -6.089380547477941594e-03
1.427499999999995239e+01 -6.096241750209012607e-03
1.429999999999995275e+01 -6.103115811181936828e-03
1.432499999999995310e+01 -6.110002755953409907e-03
1.434999999999995168e+01 -6.116902610083208361e-03
1.437499999999995204e+01 -6.123815399133464461e-03
1.439999999999995239e+01 -6.130741148668051275e-03
1.442499999999995275e+01 -6.137679884251905256e-03
1.444999999999995310e+01 -6.144631631450250819e-03
1.447499999999995168e+01 -6.151596415827854415e-03
1.449999999999995204e+01 -6.158574262948465945e-03
1.452499999999995239e+01 -6.165565198374003443e-03
1.454999999999995097e+01 -6.172569247663726479e-03
1.457499999999995133e+01 -6.179586436373542269e-03
1.459999999999995168e+01 -6.186616790055460106e-03
1.462499999999995204e+01 -6.193660334256441240e-03
1.464999999999995239e+01 -6.200717094517978201e-03
1.467499999999995097e+01 -6.207787096375050502e-03
1.469999999999995133e+01 -6.214870365355484524e-03
1.472499999999995168e+01 -6.221966926979106971e-03
1.474999999999995026e+01 -6.229076806756891384e-03
1.477499999999995062e+01 -6.236200030190249509e-03
1.479999999999995097e+01 -6.243336622770077199e-03
1.482499999999995133e+01 -6.250486609975883581e-03
1.484999999999995168e+01 -6.257650017275149211e-03
1.487499999999995026e+01 -6.264826870122180286e-03
1.489999999999995062e+01 -6.272017193957524911e-03
1.492499999999995097e+01 -6.279221014206753590e-03
1.494999999999994955e+01 -6.286438356279888499e-03
1.497499999999994991e+01 -6.293669245570321022e-03
1.499999999999995026e+01 -6.300913707453960864e-03
1.502499999999995062e+01 -6.308171767288216041e-03
1.504999999999995097e+01 -6.315443450411066528e-03
1.507499999999994955e+01 -6.322728782140320941e-03
1.509999999999994991e+01 -6.330027787772455131e-03
1.512499999999995026e+01 -6.337340492581554005e-03
1.514999999999994884e+01 -6.344666921818551721e-03
1.517499999999994920e+01 -6.352007100710205592e-03
1.519999999999994955e+01 -6.359361054457902604e-03
1.522499999999994991e+01 -6.366728808236802456e-03
1.524999999999995026e+01 -6.374110387194768107e-03
1.527499999999994884e+01 -6.381505816451349226e-03
1.529999999999994920e+01 -6.388915121096733554e-03
1.532499999999994955e+01 -6.396338326190468410e-03
1.534999999999994813e+01 -6.403775456760785016e-03
1.537499999999994849e+01 -6.411226537803135263e-03
1.539999999999994884e+01 -6.418691594279280974e-03
1.542499999999994920e+01 -6.426170651116116898e-03
1.544999999999994955e+01 -6.433663733204528397e-03
1.547499999999994813e+01 -6.441170865398407851e-03
1.549999999999994849e+01 -6.448692072513108157e-03
1.552499999999994884e+01 -6.456227379324765321e-03
1.554999999999994742e+01 -6.463776810568855162e-03
1.557499999999994778e+01 -6.471340390938822885e-03
1.559999999999994813e+01 -6.478918145085415213e-03
1.562499999999994849e+01 -6.486510097614771320e-03
1.564999999999994884e+01 -6.494116273087746291e-03
1.567499999999994742e+01 -6.501736696018342067e-03
1.569999999999994778e+01 -6.509371390872700433e-03
1.572499999999994813e+01 -6.517020382067520087e-03
1.574999999999994671e+01 -6.524683693968964630e-03
1.577499999999994706e+01 -6.532361350891336370e-03
1.579999999999994742e+01 -6.540053377095719767e-03
1.582499999999994778e+01 -6.547759796788686464e-03
1.584999999999994813e+01 -6.555480634120838986e-03
1.587499999999994671e+01 -6.563215913185623321e-03
1.589999999999994706e+01 -6.570965658017688740e-03
1.592499999999994742e+01 -6.578729892591820075e-03
1.594999999999994600e+01 -6.586508640821311412e-03
1.597499999999994635e+01 -6.594301926556456889e-03
1.599999999999994671e+01 -6.602109773583440464e-03
1.602499999999994884e+01 -6.609932205622540483e-03
1.604999999999994742e+01 -6.617769246326787869e-03
1.607499999999994600e+01 -6.625620919280579210e-03
1.609999999999994458e+01 -6.633487247997987141e-03
1.612499999999994671e+01 -6.641368255921353478e-03
1.614999999999994529e+01 -6.649263966419613481e-03
1.617499999999994742e+01 -6.657174402787108432e-03
1.619999999999994600e+01 -6.665099588241563816e-03
1.622499999999994458e+01 -6.673039545922676390e-03
1.624999999999994671e+01 -6.680994298890605837e-03
1.627499999999994529e+01 -6.688963870124252191e-03
1.629999999999994742e+01 -6.696948282519583559e-03
1.632499999999994600e+01 -6.704947558888178956e-03
1.634999999999994458e+01 -6.712961721955192605e-03
1.637499999999994316e+01 -6.720990794358095398e-03
1.639999999999994529e+01 -6.729034798644642663e-03
1.642499999999994742e+01 -6.737093757271145518e-03
1.644999999999994600e+01 -6.745167692601122117e-03
1.647499999999994458e+01 -6.753256626902824807e-03
1.649999999999994316e+01 -6.761360582348329394e-03
1.652499999999994529e+01 -6.769479581010974696e-03
1.654999999999994387e+01 -6.777613644863875013e-03
1.657499999999994600e+01 -6.785762795778240916e-03
1.659999999999994458e+01 -6.793927055521132782e-03
1.662499999999994316e+01 -6.802106445753808468e-03
1.664999999999994529e+01 -6.810300988029948689e-03
1.667499999999994387e+01 -6.818510703793440042e-03
1.669999999999994600e+01 -6.826735614376530994e-03
1.672499999999994458e+01 -6.834975740998231603e-03
1.674999999999994316e+01 -6.843231104761797294e-03
1.677499999999994174e+01 -6.851501726652952512e-03
1.679999999999994387e+01 -6.859787627538142113e-03
1.682499999999994600e+01 -6.868088828162058519e-03
1.684999999999994458e+01 -6.876405349145710971e-03
1.687499999999994316e+01 -6.884737210984639630e-03
1.689999999999994174e+01 -6.893084434046445330e-03
1.692499999999994387e+01 -6.901447038568815466e-03
1.694999999999994245e+01 -6.909825044657412832e-03
1.697499999999994458e+01 -6.918218472283702881e-03
1.699999999999994316e+01 -6.926627341282689913e-03
1.702499999999994174e+01 -6.935051671350779892e-03
1.704999999999994387e+01 -6.943491482043505358e-03
1.707499999999994245e+01 -6.951946792773373504e-03
1.709999999999994458e+01 -6.960417622807473989e-03
1.712499999999994316e+01 -6.968903991265248954e-03
1.714999999999994174e+01 -6.977405917116118184e-03
1.717499999999994387e+01 -6.985923419177148506e-03
1.719999999999994245e+01 -6.994456516110853297e-03
1.722499999999994102e+01 -7.003005226422560035e-03
1.724999999999994316e+01 -7.011569568457966077e-03
1.727499999999994174e+01 -7.020149560401095154e-03
1.729999999999994031e+01 -7.028745220271466303e-03
1.732499999999994245e+01 -7.037356565921616680e-03
1.734999999999994102e+01 -7.045983615034833412e-03
1.737499999999994316e+01 -7.054626385122526357e-03
1.739999999999994174e+01 -7.063284893521416981e-03
1.742499999999994031e+01 -7.071959157391349143e-03
1.744999999999994245e+01 -7.080649193712507464e-03
1.747499999999994102e+01 -7.089355019282663449e-03
1.749999999999994316e+01 -7.098076650714667084e-03
1.752499999999994174e+01 -7.106814104433895919e-03
1.754999999999994031e+01 -7.115567396675077060e-03
1.757499999999994245e+01 -7.124336543480306108e-03
1.759999999999994102e+01 -7.133121560695305369e-03
1.762499999999993960e+01 -7.141922463967532130e-03
1.764999999999994174e+01 -7.150739268742970292e-03
1.767499999999994031e+01 -7.159571990263285425e-03
1.769999999999993889e+01 -7.168420643562875734e-03
1.772499999999994102e+01 -7.177285243466278650e-03
1.774999999999993960e+01 -7.186165804585069143e-03
1.777499999999994174e+01 -7.195062341314732018e-03
1.779999999999994031e+01 -7.203974867832125747e-03
1.782499999999993889e+01 -7.212903398091997410e-03
1.784999999999994102e+01 -7.221847945824313823e-03
1.787499999999993960e+01 -7.230808524531198885e-03
1.789999999999994174e+01 -7.239785147483314073e-03
1.792499999999994031e+01 -7.248777827717595504e-03
1.794999999999993889e+01 -7.257786578033284877e-03
1.797499999999994102e+01 -7.266811410989449695e-03
1.799999999999993960e+01 -7.275852338901159927e-03
1.802499999999993818e+01 -7.284909373836794856e-03
1.804999999999994031e+01 -7.293982527614511178e-03
1.807499999999993889e+01 -7.303071811798790905e-03
1.809999999999993747e+01 -7.312177237697622435e-03
1.812499999999993960e+01 -7.321298816358574012e-03
1.814999999999993818e+01 -7.330436558565734534e-03
1.817499999999994031e+01 -7.339590474836344726e-03
1.819999999999993889e+01 -7.348760575417270444e-03
1.822499999999993747e+01 -7.357946870281358888e-03
1.824999999999993960e+01 -7.367149369124201611e-03
1.827499999999993818e+01 -7.376368081360493330e-03
1.829999999999994031e+01 -7.385603016120451461e-03
1.832499999999993889e+01 -7.394854182246233046e-03
1.834999999999993747e+01 -7.404121588288266678e-03
1.837499999999993960e+01 -7.413405242501646016e-03
1.839999999999993818e+01 -7.422705152842383643e-03
1.842499999999993676e+01 -7.432021326963788969e-03
1.844999999999993889e+01 -7.441353772212679595e-03
1.847499999999993747e+01 -7.450702495625259603e-03
1.849999999999993605e+01 -7.460067503923939816e-03
1.852499999999993818e+01 -7.469448803512901240e-03
1.854999999999993676e+01 -7.478846400474510256e-03
1.857499999999993889e+01 -7.488260300565268909e-03
1.859999999999993747e+01 -7.497690509211894436e-03
1.862499999999993605e+01 -7.507137031507405724e-03
1.864999999999993818e+01 -7.516599872206780435e-03
1.867499999999993676e+01 -7.526079035723546272e-03
1.869999999999993889e+01 -7.535574526124913346e-03
1.872499999999993747e+01 -7.545086347128111305e-03
1.874999999999993605e+01 -7.554614502096163552e-03
1.877499999999993818e+01 -7.564158994033598135e-03
1.879999999999993676e+01 -7.573719825582340796e-03
1.882499999999993534e+01 -7.583296999017225502e-03
1.884999999999993747e+01 -7.592890516241971623e-03
1.887499999999993605e+01 -7.602500378784595586e-03
1.889999999999993463e+01 -7.612126587793188563e-03
1.892499999999993676e+01 -7.621769144031453024e-03
1.894999999999993534e+01 -7.631428047874243628e-03
1.897499999999993747e+01 -7.641103299303078633e-03
1.899999999999993605e+01 -7.650794897901703334e-03
1.902499999999993463e+01 -7.660502842851293556e-03
1.904999999999993676e+01 -7.670227132926302725e-03
1.907499999999993534e+01 -7.679967766489268974e-03
1.909999999999993747e+01 -7.689724741486616243e-03
1.912499999999993605e+01 -7.699498055443743279e-03
1.914999999999993463e+01 -7.709287705460259217e-03
1.917499999999993676e+01 -7.719093688205231306e-03
1.919999999999993534e+01 -7.728915999912440438e-03
1.922499999999993392e+01 -7.738754636375401626e-03
1.924999999999993605e+01 -7.748609592942485962e-03
1.927499999999993463e+01 -7.758480864512291506e-03
1.929999999999993321e+01 -7.768368445528013241e-03
1.932499999999993534e+01 -7.778272329973108003e-03
1.934999999999993392e+01 -7.788192511365926371e-03
1.937499999999993605e+01 -7.798128982754524985e-03
1.939999999999993463e+01 -7.808081736711931613e-03
1.942499999999993321e+01 -7.818050765330410157e-03
1.944999999999993534e+01 -7.828036060216762154e-03
1.947499999999993392e+01 -7.838037612486904032e-03
1.949999999999993605e+01 -7.848055412760481658e-03
1.952499999999993463e+01 -7.858089451155698263e-03
1.954999999999993321e+01 -7.868139717283905571e-03
1.957499999999993534e+01 -7.878206200243985033e-03
1.959999999999993392e+01 -7.888288888617433353e-03
1.962499999999993250e+01 -7.898387770462237181e-03
1.964999999999993463e+01 -7.908502833307830271e-03
1.967499999999993321e+01 -7.918634064149363688e-03
1.969999999999993179e+01 -7.928781449441922244e-03
1.972499999999993392e+01 -7.938944975095311649e-03
1.974999999999993250e+01 -7.949124626467908919e-03
1.977499999999993463e+01 -7.959320388361180651e-03
1.979999999999993321e+01 -7.969532245014090271e-03
1.982499999999993179e+01 -7.979760180096745481e-03
1.984999999999993392e+01 -7.990004176705057040e-03
1.987499999999993250e+01 -8.000264217354785198e-03
1.989999999999993463e+01 -8.010540283975322445e-03
1.992499999999993321e+01 -8.020832357903972393e-03
1.994999999999993179e+01 -8.031140419879923345e-03
1.997499999999993392e+01 -8.041464450038062275e-03
1.999999999999993250e+01 -8.051804427903003908e-03
2.002499999999993108e+01 -8.062160332382928979e-03
2.004999999999993321e+01 -8.072532141763363520e-03
2.007499999999993179e+01 -8.082919833701034465e-03
2.009999999999993037e+01 -8.093323385217452912e-03
2.012499999999993250e+01 -8.103742772692840851e-03
2.014999999999993108e+01 -8.114177971859728306e-03
2.017499999999993321e+01 -8.124628957796396073e-03
2.019999999999993179e+01 -8.135095704920563067e-03
2.022499999999993037e+01 -8.145578186983162133e-03
2.024999999999993250e+01 -8.156076377061323088e-03
2.027499999999993108e+01 -8.166590247552257820e-03
2.029999999999993321e+01 -8.177119770166449766e-03
2.032499999999993179e+01 -8.187664915921316969e-03
2.034999999999993037e+01 -8.198225655133960926e-03
2.037499999999993250e+01 -8.208801957415112413e-03
2.039999999999993108e+01 -8.219393791661989621e-03
2.042499999999992966e+01 -8.230001126051602126e-03
2.044999999999993179e+01 -8.240623928033881385e-03
2.047499999999993037e+01 -8.251262164324845924e-03
2.049999999999992895e+01 -8.261915800899620813e-03
2.052499999999993108e+01 -8.272584802985828364e-03
2.054999999999992966e+01 -8.283269135055951887e-03
2.057499999999993179e+01 -8.293968760820724651e-03
2.059999999999993037e+01 -8.304683643222012315e-03
2.062499999999992895e+01 -8.315413744425827203e-03
2.064999999999993108e+01 -8.326159025814619183e-03
2.067499999999992966e+01 -8.336919447980884953e-03
2.069999999999993179e+01 -8.347694970719122393e-03
2.072499999999993037e+01 -8.358485553019249018e-03
2.074999999999992895e+01 -8.369291153058767974e-03
2.077499999999993108e+01 -8.380111728195676485e-03
2.079999999999992966e+01 -8.390947234961114096e-03
2.082499999999992824e+01 -8.401797629051615396e-03
2.084999999999993037e+01 -8.412662865322016736e-03
2.087499999999992895e+01 -8.423542897777766200e-03
2.089999999999992752e+01 -8.434437679567396637e-03
2.092499999999992966e+01 -8.445347162974891145e-03
2.094999999999992824e+01 -8.456271299412043349e-03
2.097499999999993037e+01 -8.467210039411017172e-03
2.099999999999992895e+01 -8.478163332616351494e-03
2.102499999999992752e+01 -8.489131127777495636e-03
2.104999999999992966e+01 -8.500113372740824430e-03
2.107499999999992824e+01 -8.511110014441864921e-03
2.109999999999993037e+01 -8.522120998897621952e-03
2.112499999999992895e+01 -8.533146271198515168e-03
2.114999999999992752e+01 -8.544185775500612659e-03
2.117499999999992966e+01 -8.555239455017472558e-03
2.119999999999992824e+01 -8.566307252012348925e-03
2.122499999999992681e+01 -8.577389107790272735e-03
2.124999999999992895e+01 -8.588484962689633267e-03
2.127499999999992752e+01 -8.599594756074462054e-03
2.129999999999992610e+01 -8.610718426326033348e-03
2.132499999999992824e+01 -8.621855910835011030e-03
2.134999999999992681e+01 -8.633007145992991835e-03
2.137499999999992895e+01 -8.644172067184608885e-03
2.139999999999992752e+01 -8.655350608778887567e-03
2.142499999999992610e+01 -8.666542704121132229e-03
2.144999999999992824e+01 -8.677748285525029720e-03
2.147499999999992681e+01 -8.688967284263691276e-03
2.149999999999992895e+01 -8.700199630561612080e-03
2.152499999999992752e+01 -8.711445253586332441e-03
2.154999999999992610e+01 -8.722704081439811019e-03
2.157499999999992824e+01 -8.733976041150219582e-03
2.159999999999992681e+01 -8.745261058663350920e-03
2.162499999999992539e+01 -8.756559058834146453e-03
2.164999999999992752e+01 -8.767869965418235989e-03
2.167499999999992610e+01 -8.779193701062957059e-03
2.169999999999992468e+01 -8.790530187299744683e-03
2.172499999999992681e+01 -8.801879344534637231e-03
2.174999999999992539e+01 -8.813241092040036487e-03
2.177499999999992752e+01 -8.824615347946011476e-03
2.179999999999992610e+01 -8.836002029231612709e-03
2.182499999999992468e+01 -8.847401051716457035e-03
2.184999999999992681e+01 -8.858812330051714021e-03
2.187499999999992539e+01 -8.870235777711399372e-03
2.189999999999992752e+01 -8.881671306983932035e-03
2.192499999999992610e+01 -8.893118828963202105e-03
2.194999999999992468e+01 -8.904578253539678634e-03
2.197499999999992681e+01 -8.916049489391982344e-03
2.199999999999992539e+01 -8.927532443977774859e-03
2.202499999999992397e+01 -8.939027023525074681e-03
2.204999999999992610e+01 -8.950533133023420504e-03
2.207499999999992468e+01 -8.962050676215199338e-03
2.209999999999992326e+01 -8.973579555586624207e-03
2.212499999999992539e+01 -8.985119672358845427e-03
2.214999999999992397e+01 -8.996670926479367197e-03
2.217499999999992610e+01 -9.008233216612893460e-03
2.219999999999992468e+01 -9.019806440132595304e-03
2.222499999999992326e+01 -9.031390493111312451e-03
2.224999999999992539e+01 -9.042985270312674934e-03
2.227499999999992397e+01 -9.054590665181822332e-03
2.229999999999992610e+01 -9.066206569837273119e-03
2.232499999999992468e+01 -9.077832875061286541e-03
2.234999999999992326e+01 -9.089469470291601863e-03
2.237499999999992539e+01 -9.101116243611994533e-03
2.239999999999992397e+01 -9.112773081744011960e-03
2.242499999999992255e+01 -9.124439870037543560e-03
2.244999999999992468e+01 -9.136116492462372646e-03
2.247499999999992326e+01 -9.147802831599206180e-03
2.249999999999992184e+01 -9.159498768630425225e-03
2.252499999999992397e+01 -9.171204183332091336e-03
2.254999999999992255e+01 -9.182918954064259870e-03
2.257499999999992468e+01 -9.194642957762795554e-03
2.259999999999992326e+01 -9.206376069930263459e-03
2.262499999999992184e+01 -9.218118164627113129e-03
2.264999999999992397e+01 -9.229869114463258237e-03
2.267499999999992255e+01 -9.241628790588915510e-03
2.269999999999992468e+01 -9.253397062686085500e-03
2.272499999999992326e+01 -9.265173798960007340e-03
2.274999999999992184e+01 -9.276958866130030623e-03
2.277499999999992397e+01 -9.288752129421396289e-03
2.279999999999992255e+01 -9.300553452556585554e-03
2.282499999999992113e+01 -9.312362697746429455e-03
2.284999999999992326e+01 -9.324179725681761358e-03
2.287499999999992184e+01 -9.336004395524897734e-03
2.289999999999992042e+01 -9.347836564901105053e-03
2.292499999999992255e+01 -9.359676089889979941e-03
2.294999999999992113e+01 -9.371522825017327210e-03
2.297499999999992326e+01 -9.383376623246541745e-03
2.299999999999992184e+01 -9.395237335970300918e-03
2.302499999999992042e+01 -9.407104813002357610e-03
2.304999999999992255e+01 -9.418978902569366193e-03
2.307499999999992113e+01 -9.430859451302229732e-03
2.309999999999992326e+01 -9.442746304228474136e-03
2.312499999999992184e+01 -9.454639304764042920e-03
2.314999999999992042e+01 -9.466538294704854306e-03
2.317499999999992255e+01 -9.478443114219147619e-03
2.319999999999992113e+01 -9.490353601839611117e-03
2.322499999999991971e+01 -9.502269594455296439e-03
2.324999999999992184e+01 -9.514190927303786335e-03
2.327499999999992042e+01 -9.526117433963667697e-03
2.329999999999991900e+01 -9.538048946346478971e-03
2.332499999999992113e+01 -9.549985294689660245e-03
2.334999999999991971e+01 -9.561926307548394843e-03
2.337499999999992184e+01 -9.573871811788443181e-03
2.339999999999992042e+01 -9.585821632578848256e-03
2.342499999999991900e+01 -9.597775593384247350e-03
2.344999999999992113e+01 -9.609733515958059774e-03
2.347499999999991971e+01 -9.621695220334961635e-03
2.349999999999992184e+01 -9.633660524824136026e-03
2.352499999999992042e+01 -9.645629246001865761e-03
2.354999999999991900e+01 -9.657601198705475717e-03
2.357499999999992113e+01 -9.669576196025214329e-03
2.359999999999991971e+01 -9.681554049298766659e-03
2.362499999999991829e+01 -9.693534568104161114e-03
2.364999999999992042e+01 -9.705517560253054329e-03
2.367499999999991900e+01 -9.717502831784673514e-03
2.369999999999991758e+01 -9.729490186959557571e-03
2.372499999999991971e+01 -9.741479428252918307e-03
2.374999999999991829e+01 -9.753470356349026871e-03
2.377499999999992042e+01 -9.765462770135012113e-03
2.379999999999991900e+01 -9.777456466695139473e-03
2.382499999999991758e+01 -9.789451241304888626e-03
2.384999999999991971e+01 -9.801446887425643503e-03
2.387499999999991829e+01 -9.813443196699040555e-03
2.389999999999992042e+01 -9.825439958941452334e-03
2.392499999999991900e+01 -9.837436962139225680e-03
2.394999999999991758e+01 -9.849433992443056007e-03
2.397499999999991971e+01 -9.861430834163456213e-03
2.399999999999991829e+01 -9.873427269765804037e-03
2.402499999999991687e+01 -9.885423079865691270e-03
2.404999999999991900e+01 -9.897418043224248674e-03
2.407499999999991758e+01 -9.909411936744090196e-03
2.409999999999991616e+01 -9.921404535464908511e-03
2.412499999999991829e+01 -9.933395612559388008e-03
2.414999999999991687e+01 -9.945384939329346766e-03
2.417499999999991900e+01 -9.957372285202095372e-03
2.419999999999991758e+01 -9.969357417726714202e-03
2.422499999999991616e+01 -9.981340102570689793e-03
2.424999999999991829e+01 -9.993320103516825301e-03
2.427499999999991687e+01 -1.000529718246001912e-02
2.429999999999991900e+01 -1.001727109940434880e-02
2.432499999999991758e+01 -1.002924161246062165e-02
2.434999999999991616e+01 -1.004120847784358526e-02
2.437499999999991829e+01 -1.005317144986975393e-02
2.439999999999991687e+01 -1.006513028095521768e-02
2.442499999999991545e+01 -1.007708472161370286e-02
2.444999999999991758e+01 -1.008903452045504558e-02
2.447499999999991616e+01 -1.010097942418329217e-02
2.449999999999991473e+01 -1.011291917759547798e-02
2.452499999999991687e+01 -1.012485352358081202e-02
2.454999999999991545e+01 -1.013678220311925969e-02
2.457499999999991758e+01 -1.014870495528126353e-02
2.459999999999991616e+01 -1.016062151722710132e-02
2.462499999999991473e+01 -1.017253162420660162e-02
2.464999999999991687e+01 -1.018443500955914030e-02
2.467499999999991545e+01 -1.019633140471380706e-02
2.469999999999991758e+01 -1.020822053918996400e-02
2.472499999999991616e+01 -1.022010214059777301e-02
2.474999999999991473e+01 -1.023197593463913944e-02
2.477499999999991687e+01 -1.024384164510888998e-02
2.479999999999991545e+01 -1.025569899389621419e-02
2.482499999999991402e+01 -1.026754770098625355e-02
2.484999999999991616e+01 -1.027938748446191250e-02
2.487499999999991473e+01 -1.029121806050612917e-02
2.489999999999991331e+01 -1.030303914340442023e-02
2.492499999999991545e+01 -1.031485044554732687e-02
2.494999999999991402e+01 -1.032665167743327013e-02
2.497499999999991616e+01 -1.033844254767233954e-02
2.499999999999991473e+01 -1.035022276298922135e-02
2.502499999999991331e+01 -1.036199202822711204e-02
2.504999999999991545e+01 -1.037375004635191292e-02
2.507499999999991402e+01 -1.038549651845645239e-02
2.509999999999991616e+01 -1.039723114376534495e-02
2.512499999999991473e+01 -1.040895361963947718e-02
2.514999999999991331e+01 -1.042066364158169937e-02
2.517499999999991545e+01 -1.043236090324200713e-02
2.519999999999991402e+01 -1.044404509642351923e-02
2.522499999999991260e+01 -1.045571591108857522e-02
2.524999999999991473e+01 -1.046737303536521280e-02
2.527499999999991331e+01 -1.047901615555388299e-02
2.529999999999991189e+01 -1.049064495613452434e-02
2.532499999999991402e+01 -1.050225911977396322e-02
2.534999999999991260e+01 -1.051385832733343038e-02
2.537499999999991473e+01 -1.052544225787706463e-02
2.539999999999991331e+01 -1.053701058867973460e-02
2.542499999999991189e+01 -1.054856299523609410e-02
2.544999999999991402e+01 -1.056009915126958180e-02
2.547499999999991260e+01 -1.057161872874167428e-02
2.549999999999991473e+01 -1.058312139786146168e-02
2.552499999999991331e+01 -1.059460682709616880e-02
2.554999999999991189e+01 -1.060607468318136223e-02
2.557499999999991402e+01 -1.061752463113106379e-02
2.559999999999991260e+01 -1.062895633425022836e-02
2.562499999999991118e+01 -1.064036945414488858e-02
2.564999999999991331e+01 -1.065176365073464484e-02
2.567499999999991189e+01 -1.066313858226486909e-02
2.569999999999991047e+01 -1.067449390531893978e-02
2.572499999999991260e+01 -1.068582927483155941e-02
2.574999999999991118e+01 -1.069714434410169897e-02
2.577499999999991331e+01 -1.070843876480662669e-02
2.579999999999991189e+01 -1.071971218701549787e-02
2.582499999999991047e+01 -1.073096425920432376e-02
2.584999999999991260e+01 -1.074219462827029001e-02
2.587499999999991118e+01 -1.075340293954733274e-02
2.589999999999991331e+01 -1.076458883682153422e-02
2.592499999999991189e+01 -1.077575196234701466e-02
2.594999999999991047e+01 -1.078689195686253696e-02
2.597499999999991260e+01 -1.079800845960802308e-02
2.599999999999991118e+01 -1.080910110834164273e-02
2.602499999999990976e+01 -1.082016953935786320e-02
2.604999999999991189e+01 -1.083121338750480875e-02
2.607499999999991047e+01 -1.084223228620290712e-02
2.609999999999990905e+01 -1.085322586746351702e-02
2.612499999999991118e+01 -1.086419376190811935e-02
2.614999999999990976e+01 -1.087513559878805838e-02
2.617499999999991189e+01 -1.088605100600411983e-02
2.619999999999991047e+01 -1.089693961012721396e-02
2.622499999999990905e+01 -1.090780103641919054e-02
2.624999999999991118e+01 -1.091863490885350632e-02
2.627499999999990976e+01 -1.092944085013778689e-02
2.629999999999991189e+01 -1.094021848173490873e-02
2.632499999999991047e+01 -1.095096742388601552e-02
2.634999999999990905e+01 -1.096168729563287356e-02
2.637499999999991118e+01 -1.097237771484220296e-02
2.639999999999990976e+01 -1.098303829822763755e-02
2.642499999999990834e+01 -1.098587861079919001e-02
2.644999999999991047e+01 -1.097340548173273561e-02
2.647499999999990905e+01 -1.096089725360811784e-02
2.649999999999990763e+01 -1.094835374346946229e-02
2.652499999999990976e+01 -1.093577476985879877e-02
2.654999999999990834e+01 -1.092316015284315427e-02
2.657499999999991047e+01 -1.091050971404068648e-02
2.659999999999990905e+01 -1.089782327664781322e-02
2.662499999999990763e+01 -1.088510066546632266e-02
2.664999999999990976e+01 -1.087234170692995099e-02
2.667499999999990834e+01 -1.085954622913172171e-02
2.669999999999991047e+01 -1.084671406185104374e-02
2.672499999999990905e+01 -1.083384503658081296e-02
2.674999999999990763e+01 -1.082093898655506203e-02
2.677499999999990976e+01 -1.080799574677570457e-02
2.679999999999990834e+01 -1.079501515404036535e-02
2.682499999999990692e+01 -1.078199704696970913e-02
2.684999999999990905e+01 -1.076894126603479551e-02
2.687499999999990763e+01 -1.075584765358469398e-02
2.689999999999990621e+01 -1.074271605387393073e-02
2.692499999999990834e+01 -1.072954631309014882e-02
2.694999999999990692e+01 -1.071633827938167811e-02
2.697499999999990905e+01 -1.069679216312152854e-02
2.699999999999990763e+01 -1.067512772374648242e-02
2.702499999999990621e+01 -1.065341725079806991e-02
2.704999999999990834e+01 -1.063166070529375333e-02
2.707499999999990692e+01 -1.060985805142316413e-02
2.709999999999990905e+01 -1.058800925657747347e-02
2.712499999999990763e+01 -1.056611429137706282e-02
2.714999999999990621e+01 -1.054417312970049037e-02
2.717499999999990834e+01 -1.052218574871196556e-02
2.719999999999990692e+01 -1.050015212888963725e-02
2.722499999999990550e+01 -1.047807225405303355e-02
2.724999999999990763e+01 -1.045594611139004718e-02
2.727499999999990621e+01 -1.043377369148468757e-02
2.729999999999990479e+01 -1.041155498834368115e-02
2.732499999999990692e+01 -1.038928999942302991e-02
2.734999999999990550e+01 -1.036697872565450589e-02
2.737499999999990763e+01 -1.034462117147153838e-02
2.739999999999990621e+01 -1.032221734483524181e-02
2.742499999999990479e+01 -1.029976725725970273e-02
2.744999999999990692e+01 -1.027727092383730681e-02
2.747499999999990550e+01 -1.025472836326354886e-02
2.749999999999990763e+01 -1.023213959786163467e-02
2.752499999999990621e+01 -1.021848470074673311e-02
2.754999999999990479e+01 -1.022703386210192106e-02
2.757499999999990692e+01 -1.023553461759885500e-02
2.759999999999990550e+01 -1.024398654908223807e-02
2.762499999999990408e+01 -1.025238923874465836e-02
2.764999999999990621e+01 -1.026074226917405782e-02
2.767499999999990479e+01 -1.026904522340215536e-02
2.769999999999990337e+01 -1.027729768495254728e-02
2.772499999999990550e+01 -1.028549923789059094e-02
2.774999999999990408e+01 -1.029364946687155377e-02
2.777499999999990621e+01 -1.030174795719123078e-02
2.779999999999990479e+01 -1.030979429483513433e-02
2.782499999999990337e+01 -1.031778806652935802e-02
2.784999999999990550e+01 -1.032572885979088882e-02
2.787499999999990408e+01 -1.033361626297872246e-02
2.789999999999990621e+01 -1.034144986534479664e-02
2.792499999999990479e+01 -1.034922925708595121e-02
2.794999999999990337e+01 -1.035695402939509034e-02
2.797499999999990550e+01 -1.036462377451389562e-02
2.799999999999990408e+01 -1.037223808578477922e-02
2.802499999999990266e+01 -1.037979655770359701e-02
2.804999999999990479e+01 -1.038729878597237886e-02
2.807499999999990337e+01 -1.039474436755245638e-02
2.809999999999990195e+01 -1.040213290071764426e-02
2.812499999999990408e+01 -1.039632701136115195e-02
2.814999999999990266e+01 -1.038786259273969531e-02
2.817499999999990479e+01 -1.037933262926112390e-02
2.819999999999990337e+01 -1.037073696541013397e-02
2.822499999999990195e+01 -1.036207544920192576e-02
2.824999999999990408e+01 -1.035334793222766024e-02
2.827499999999990266e+01 -1.034455426969985506e-02
2.829999999999990479e+01 -1.033569432049669286e-02
2.832499999999990337e+01 -1.032676794720659499e-02
2.834999999999990195e+01 -1.031777501617213606e-02
2.837499999999990408e+01 -1.030871539753430363e-02
2.839999999999990266e+01 -1.029958896527567030e-02
2.842499999999990123e+01 -1.029039559726351721e-02
2.844999999999990337e+01 -1.028113517529287424e-02
2.847499999999990195e+01 -1.027180758512836328e-02
2.849999999999990052e+01 -1.026241271654636245e-02
2.852499999999990266e+01 -1.025295046337707829e-02
2.854999999999990123e+01 -1.024342072354496314e-02
2.857499999999990337e+01 -1.023382339910969795e-02
2.859999999999990195e+01 -1.022415839630648471e-02
2.862499999999990052e+01 -1.021442562558576468e-02
2.864999999999990266e+01 -1.020462500165241274e-02
2.867499999999990123e+01 -1.019475644350442342e-02
2.869999999999990337e+01 -1.018481987447152244e-02
2.872499999999990195e+01 -1.016608960537538665e-02
2.874999999999990052e+01 -1.013378748785286922e-02
2.877499999999990266e+01 -1.010139913681573458e-02
2.879999999999990123e+01 -1.006892491924593104e-02
2.882499999999989981e+01 -1.003636521026961444e-02
2.884999999999990195e+01 -1.000372039317013947e-02
2.887499999999990052e+01 -9.970990859399019718e-03
2.889999999999989910e+01 -9.938177008586334196e-03
2.892499999999990123e+01 -9.905279248548341103e-03
2.894999999999989981e+01 -9.872297995294770576e-03
2.897499999999990195e+01 -9.839233673033744368e-03
2.899999999999990052e+01 -9.806086714175170707e-03
2.902499999999989910e+01 -9.772857559332588304e-03
2.904999999999990123e+01 -9.739546657323650339e-03
2.907499999999989981e+01 -9.706154465168514642e-03
2.909999999999990195e+01 -9.672681448086924150e-03
2.912499999999990052e+01 -9.639128079493282028e-03
2.914999999999989910e+01 -9.605494840990052782e-03
2.917499999999990123e+01 -9.571782222360193659e-03
2.919999999999989981e+01 -9.537990721556534671e-03
2.922499999999989839e+01 -9.504120844690745751e-03
2.924999999999990052e+01 -9.470173106019571727e-03
2.927499999999989910e+01 -9.436148027930035126e-03
2.929999999999989768e+01 -9.402046140922144454e-03
2.932499999999989981e+01 -9.367867983590773273e-03
2.934999999999989839e+01 -9.333614102604567697e-03
2.937499999999990052e+01 -9.357547047320870226e-03
2.939999999999989910e+01 -9.392412194018326735e-03
2.942499999999989768e+01 -9.427218058725376354e-03
2.944999999999989981e+01 -9.461963488404426595e-03
2.947499999999989839e+01 -9.496647329281595468e-03
2.949999999999990052e+01 -9.531268426999615212e-03
2.952499999999989910e+01 -9.565825626772011051e-03
2.954999999999989768e+01 -9.600317773537829849e-03
2.957499999999989981e+01 -9.634743712118584019e-03
2.959999999999989839e+01 -9.669102287374758270e-03
2.962499999999989697e+01 -9.703392344365121408e-03
2.964999999999989910e+01 -9.737612728505540272e-03
2.967499999999989768e+01 -9.771762285730303810e-03
2.969999999999989626e+01 -9.805839862652657862e-03
2.972499999999989839e+01 -9.839844306727752940e-03
2.974999999999989697e+01 -9.873774466415644047e-03
2.977499999999989910e+01 -9.907629191345241129e-03
2.979999999999989768e+01 -9.941407332479293424e-03
2.982499999999989626e+01 -9.975107742279614928e-03
2.984999999999989839e+01 -1.000872927487353285e-02
2.987499999999989697e+01 -1.004227078622033434e-02
2.989999999999989910e+01 -1.007573113427893269e-02
2.992499999999989768e+01 -1.010910917917531848e-02
2.994999999999989626e+01 -1.014240378337157716e-02
2.997499999999989839e+01 -1.017561381183389700e-02
2.999999999999989697e+01 -1.020873813220233087e-02
3.002499999999989555e+01 -1.024255737178007657e-02
3.004999999999989768e+01 -1.028011828691674165e-02
3.007499999999989626e+01 -1.031760643909675722e-02
3.009999999999989484e+01 -1.035502045271633267e-02
3.012499999999989697e+01 -1.039235895251830986e-02
3.014999999999989555e+01 -1.042962056379895426e-02
3.017499999999989768e+01 -1.046680391261614954e-02
3.019999999999989626e+01 -1.050390762599775867e-02
3.022499999999989484e+01 -1.054093033215205803e-02
3.024999999999989697e+01 -1.057787066067953849e-02
3.027499999999989555e+01 -1.061472724278442886e-02
3.029999999999989768e+01 -1.065149871148806347e-02
3.032499999999989626e+01 -1.068818370184324539e-02
3.034999999999989484e+01 -1.072478085114890109e-02
3.037499999999989697e+01 -1.076128879916558000e-02
3.039999999999989555e+01 -1.079770618833179527e-02
3.042499999999989413e+01 -1.083403166398100997e-02
3.044999999999989626e+01 -1.087026387455867875e-02
3.047499999999989484e+01 -1.090640147184045519e-02
3.049999999999989342e+01 -1.094244311114994476e-02
3.052499999999989555e+01 -1.097838745157741352e-02
3.054999999999989413e+01 -1.101423315619880737e-02
3.057499999999989626e+01 -1.104997889229377035e-02
3.059999999999989484e+01 -1.108562333156537343e-02
3.062499999999989342e+01 -1.112116515035889083e-02
3.064999999999989555e+01 -1.115660302987979934e-02
3.067499999999989413e+01 -1.119193565641390074e-02
3.069999999999989626e+01 -1.122716172154463767e-02
3.072499999999989484e+01 -1.126265225540058236e-02
3.074999999999989342e+01 -1.129988200737705797e-02
3.077499999999989555e+01 -1.133701987398202070e-02
3.079999999999989413e+01 -1.137406433579587518e-02
3.082499999999989271e+01 -1.141101387603180375e-02
3.084999999999989484e+01 -1.144786698079448828e-02
3.087499999999989342e+01 -1.148462213933996307e-02
3.089999999999989200e+01 -1.152127784433633860e-02
3.092499999999989413e+01 -1.155783259212529723e-02
3.094999999999989271e+01 -1.159428488298300600e-02
3.097499999999989484e+01 -1.163063322138361416e-02
3.099999999999989342e+01 -1.166687611626084781e-02
3.102499999999989200e+01 -1.170301208127143971e-02
3.104999999999989413e+01 -1.173903963505846387e-02
3.107499999999989271e+01 -1.177495730151421199e-02
3.109999999999989484e+01 -1.181076361004353842e-02
3.112499999999989342e+01 -1.184645709582674185e-02
3.114999999999989200e+01 -1.188203630008288596e-02
3.117499999999989413e+01 -1.191749977033192652e-02
3.119999999999989271e+01 -1.195284606065709354e-02
3.122499999999989129e+01 -1.198807373196659858e-02
3.124999999999989342e+01 -1.202318135225445735e-02
3.127499999999989200e+01 -1.205816749686092725e-02
3.129999999999989058e+01 -1.209303074873204278e-02
3.132499999999989271e+01 -1.212776969867792112e-02
3.134999999999989129e+01 -1.216238294563028524e-02
3.137499999999989342e+01 -1.219686909689938689e-02
3.139999999999989200e+01 -1.223122676842854778e-02
3.142499999999989058e+01 -1.226545458504789930e-02
3.144999999999989271e+01 -1.229955118072766085e-02
3.147499999999989129e+01 -1.232511611268812153e-02
3.149999999999989342e+01 -1.234967791897304684e-02
3.152499999999989200e+01 -1.237411755872493135e-02
3.154999999999989058e+01 -1.239843379530618586e-02
3.157499999999989271e+01 -1.242262540000547803e-02
3.159999999999989129e+01 -1.244669115229112000e-02
3.162499999999988987e+01 -1.247062984006317224e-02
3.164999999999989200e+01 -1.249444025990438870e-02
3.167499999999989058e+01 -1.251812121733118788e-02
3.169999999999988916e+01 -1.254167152704125689e-02
3.172499999999989129e+01 -1.256509001316247730e-02
3.174999999999988987e+01 -1.258837550949809363e-02
3.177499999999989200e+01 -1.261152685977192170e-02
3.179999999999989058e+01 -1.263454291787095493e-02
3.182499999999988916e+01 -1.265742254808689855e-02
3.184999999999989129e+01 -1.268016462535531512e-02
3.187499999999988987e+01 -1.270276803549320009e-02
3.189999999999989200e+01 -1.272523167543382523e-02
3.192499999999989058e+01 -1.274755445346084301e-02
3.194999999999988916e+01 -1.276973528943795011e-02
3.197499999999989129e+01 -1.279177311503825604e-02
3.199999999999988987e+01 -1.281366687396963584e-02
3.202499999999989200e+01 -1.283541552219859792e-02
3.204999999999989058e+01 -1.285701802817022614e-02
3.207499999999988916e+01 -1.287847337302666997e-02
3.209999999999988773e+01 -1.289978055082213054e-02
3.212499999999988631e+01 -1.292093856873367114e-02
3.214999999999989200e+01 -1.294194644727139805e-02
3.217499999999989058e+01 -1.296280322048348754e-02
3.219999999999988916e+01 -1.298350793615810246e-02
3.222499999999988773e+01 -1.302572534356316765e-02
3.224999999999988631e+01 -1.316056649710169515e-02
3.227499999999989200e+01 -1.329534046999759044e-02
3.229999999999989058e+01 -1.343004205014716908e-02
3.232499999999988916e+01 -1.356466601644249273e-02
3.234999999999988773e+01 -1.369920713967270540e-02
3.237499999999988631e+01 -1.383366018343423938e-02
3.239999999999989200e+01 -1.396801990504653070e-02
3.242499999999988347e+01 -1.410228105647430390e-02
3.244999999999988916e+01 -1.423643838525584342e-02
3.247499999999988773e+01 -1.437048663543638236e-02
3.249999999999988631e+01 -1.450442054850737891e-02
3.252499999999989200e+01 -1.463823486434959360e-02
3.254999999999988347e+01 -1.477192432218112257e-02
3.257499999999988916e+01 -1.490548366150982150e-02
3.259999999999988773e+01 -1.503890762308839404e-02
3.262499999999988631e+01 -1.517219094987350310e-02
3.264999999999989200e+01 -1.530532838798748935e-02
3.267499999999988347e+01 -1.543831468768218883e-02
3.269999999999988916e+01 -1.557114460430589382e-02
3.272499999999988773e+01 -1.570381289927031895e-02
3.274999999999988631e+01 -1.583631434102037924e-02
3.277499999999989200e+01 -1.596864370600404801e-02
3.279999999999988347e+01 -1.610079577964192155e-02
3.282499999999988916e+01 -1.623276535729881870e-02
3.284999999999988773e+01 -1.636454724525272450e-02
3.287499999999988631e+01 -1.649613626166453184e-02
3.289999999999988489e+01 -1.662752723754590267e-02
3.292499999999988347e+01 -1.675871501772487060e-02
3.294999999999988916e+01 -1.688969446181115552e-02
3.297499999999988773e+01 -1.702046044515653778e-02
3.299999999999988631e+01 -1.715100785981490267e-02
3.302499999999988489e+01 -1.728133161549671309e-02
3.304999999999988347e+01 -1.741208544749728998e-02
3.307499999999988916e+01 -1.754228492632681907e-02
3.309999999999988773e+01 -1.767234377074779900e-02
3.312499999999988631e+01 -1.780225655753411157e-02
3.314999999999988489e+01 -1.793201786492883490e-02
3.317499999999988347e+01 -1.806162227367593895e-02
3.319999999999988916e+01 -1.819106436805449645e-02
3.322499999999988773e+01 -1.832033873691700163e-02
3.324999999999988631e+01 -1.844943997473013145e-02
3.327499999999988489e+01 -1.857836268261778626e-02
3.329999999999988347e+01 -1.870710146940570209e-02
3.332499999999988205e+01 -1.883565095266803366e-02
3.334999999999988773e+01 -1.896400575977426686e-02
3.337499999999988631e+01 -1.909216052893636731e-02
3.339999999999988489e+01 -1.922010991025718124e-02
3.342499999999988347e+01 -1.934784856677670278e-02
3.344999999999988205e+01 -1.947537117551879915e-02
3.347499999999988773e+01 -1.960267242853522968e-02
3.349999999999988631e+01 -1.972974703394914445e-02
3.352499999999988489e+01 -1.985658971699481856e-02
3.354999999999988347e+01 -1.998319522105603332e-02
3.357499999999988205e+01 -2.010955830869964184e-02
3.359999999999988063e+01 -2.023567376270647006e-02
3.362499999999988631e+01 -2.036153638709768676e-02
3.364999999999988489e+01 -2.048714100815580627e-02
3.367499999999988347e+01 -2.061248247544194070e-02
3.369999999999988205e+01 -2.073755566280582191e-02
3.372499999999988063e+01 -2.086235546939080657e-02
3.374999999999988631e+01 -2.098687682063210547e-02
3.377499999999988489e+01 -2.111111466924718225e-02
3.379999999999988347e+01 -2.123506399622014998e-02
3.382499999999988205e+01 -2.135871981177713333e-02
3.384999999999988063e+01 -2.148207715635359547e-02
3.387499999999988631e+01 -2.160379760523308337e-02
3.389999999999988489e+01 -2.167584884148929594e-02
3.392499999999988347e+01 -2.174765829912694154e-02
3.394999999999988205e+01 -2.181922256198679660e-02
3.397499999999988063e+01 -2.189053823406355431e-02
3.399999999999988631e+01 -2.196160194024117038e-02
3.402499999999988489e+01 -2.203241032702166202e-02
3.404999999999988347e+01 -2.210296006325171772e-02
3.407499999999988205e+01 -2.217324784084366909e-02
3.409999999999988063e+01 -2.224327037549103658e-02
3.412499999999987921e+01 -2.231302440737936710e-02
3.414999999999988489e+01 -2.238250670189096542e-02
3.417499999999988347e+01 -2.245171405030275957e-02
3.419999999999988205e+01 -2.252064327047962819e-02
3.422499999999988063e+01 -2.258929120755904033e-02
3.424999999999987921e+01 -2.265765473462882235e-02
3.427499999999988489e+01 -2.272573075339905796e-02
3.429999999999988347e+01 -2.279351619486371522e-02
3.432499999999988205e+01 -2.286100801995602158e-02
3.434999999999988063e+01 -2.292820322019499882e-02
3.437499999999987921e+01 -2.299509881832224184e-02
3.439999999999987779e+01 -2.306169186893130066e-02
3.442499999999988347e+01 -2.312797945908587685e-02
3.444999999999988205e+01 -2.319395870892976969e-02
3.447499999999988063e+01 -2.325962677228575817e-02
3.449999999999987921e+01 -2.332498083724520235e-02
3.452499999999987779e+01 -2.339001812674637235e-02
3.454999999999988347e+01 -2.345473589914155374e-02
3.457499999999988205e+01 -2.351913144875496242e-02
3.459999999999988063e+01 -2.358320210642645895e-02
3.462499999999987921e+01 -2.364694524004614523e-02
3.464999999999987779e+01 -2.371035825507522565e-02
3.467499999999988347e+01 -2.377343859505646681e-02
3.469999999999988205e+01 -2.383618374211048455e-02
3.472499999999988063e+01 -2.389859121742081774e-02
3.474999999999987921e+01 -2.396065858170575921e-02
3.477499999999987779e+01 -2.399394417001764895e-02
3.479999999999988347e+01 -2.397377939242863881e-02
3.482499999999988205e+01 -2.395328091582793820e-02
3.484999999999988063e+01 -2.393244899617818361e-02
3.487499999999987921e+01 -2.391128392895598351e-02
3.489999999999987779e+01 -2.388978604920768273e-02
3.492499999999987637e+01 -2.386795573159366732e-02
3.494999999999988205e+01 -2.384579339041906221e-02
3.497499999999988063e+01 -2.382329947965124844e-02
3.499999999999987921e+01 -2.380047449292545594e-02
3.502499999999987779e+01 -2.377731896353611762e-02
3.504999999999987637e+01 -2.375383346441599028e-02
3.507499999999988205e+01 -2.373001860810146357e-02
3.509999999999988063e+01 -2.370587504668550394e-02
3.512499999999987921e+01 -2.368140347175713353e-02
3.514999999999987779e+01 -2.365660461432719797e-02
3.517499999999987637e+01 -2.363147924474201869e-02
3.519999999999987494e+01 -2.360602817258303579e-02
3.522499999999988063e+01 -2.358025224655434238e-02
3.524999999999987921e+01 -2.355415235435564386e-02
3.527499999999987779e+01 -2.352772942254391375e-02
3.529999999999987637e+01 -2.350098441638072064e-02
3.532499999999987494e+01 -2.347391833966740171e-02
3.534999999999988063e+01 -2.344653223456666380e-02
3.537499999999987921e+01 -2.341882718141295727e-02
3.539999999999987779e+01 -2.339080429850747336e-02
3.542499999999987637e+01 -2.336246474190328479e-02
3.544999999999987494e+01 -2.333380970517646286e-02
3.547499999999988063e+01 -2.330484041918458663e-02
3.549999999999987921e+01 -2.327555815181434062e-02
3.552499999999987779e+01 -2.324596420771518623e-02
3.554999999999987637e+01 -2.321605992802237492e-02
3.557499999999987494e+01 -2.318584669006737778e-02
3.559999999999988063e+01 -2.315532590707647387e-02
3.562499999999987921e+01 -2.312449902785861794e-02
3.564999999999987779e+01 -2.309336753648020407e-02
3.567499999999987637e+01 -2.306193295193066650e-02
3.569999999999987494e+01 -2.303019682777471960e-02
3.572499999999987352e+01 -2.296042190006637035e-02
3.574999999999987921e+01 -2.287548345792399240e-02
3.577499999999987779e+01 -2.279019674310021892e-02
3.579999999999987637e+01 -2.270456479973639516e-02
3.582499999999987494e+01 -2.261859071667907811e-02
3.584999999999987352e+01 -2.253227762696599981e-02
3.587499999999987921e+01 -2.244562870729596357e-02
3.589999999999987779e+01 -2.235864717748391878e-02
3.592499999999987637e+01 -2.227133629990006580e-02
3.594999999999987494e+01 -2.218369937889512131e-02
3.597499999999987352e+01 -2.209573976020882957e-02
3.599999999999987210e+01 -2.200746083036664996e-02
3.602499999999987779e+01 -2.191886601605969043e-02
3.604999999999987637e+01 -2.182995878351228977e-02
3.607499999999987494e+01 -2.174074263783487559e-02
3.609999999999987352e+01 -2.165122112236382568e-02
3.612499999999987210e+01 -2.156139781798831548e-02
3.614999999999987779e+01 -2.147127634246379438e-02
3.617499999999987637e+01 -2.138086034971374214e-02
3.619999999999987494e+01 -2.129015352911781817e-02
3.622499999999987352e+01 -2.119915960478969269e-02
3.624999999999987210e+01 -2.110788233484250584e-02
3.627499999999987779e+01 -2.101632551064257920e-02
3.629999999999987637e+01 -2.092449295605312495e-02
3.632499999999987494e+01 -2.083238852666760912e-02
3.634999999999987352e+01 -2.074001610903142626e-02
3.637499999999987210e+01 -2.064737961985558048e-02
3.639999999999987779e+01 -2.055448300521998603e-02
3.642499999999987637e+01 -2.046133023976742099e-02
3.644999999999987494e+01 -2.036792532588980326e-02
3.647499999999987352e+01 -2.027427229290549096e-02
3.649999999999987210e+01 -2.018037519622861362e-02
3.652499999999987068e+01 -2.008623811653145741e-02
3.654999999999987637e+01 -1.999186515889927671e-02
3.657499999999987494e+01 -1.989726045197859339e-02
3.659999999999987352e+01 -1.980242814711988611e-02
3.662499999999987210e+01 -1.970737241751288615e-02
3.664999999999987068e+01 -1.961209745731799098e-02
3.667499999999987637e+01 -1.951660748079162011e-02
3.669999999999987494e+01 -1.941979493533068507e-02
3.672499999999987352e+01 -1.926059445629559400e-02
3.674999999999987210e+01 -1.910112263710611255e-02
3.677499999999987068e+01 -1.894133655596905857e-02
3.679999999999986926e+01 -1.878124241086010643e-02
3.682499999999987494e+01 -1.862084644100909722e-02
3.684999999999987352e+01 -1.846015492574325234e-02
3.687499999999987210e+01 -1.829917418331589510e-02
3.689999999999987068e+01 -1.813791056972121826e-02
3.692499999999986926e+01 -1.797637047749522238e-02
3.694999999999987494e+01 -1.781456033450435489e-02
3.697499999999987352e+01 -1.765248660272002168e-02
3.699999999999987210e+01 -1.749015577698321763e-02
3.702499999999987068e+01 -1.732757438375551878e-02
3.704999999999986926e+01 -1.716474897986140780e-02
3.707499999999987494e+01 -1.700168615121797067e-02
3.709999999999987352e+01 -1.683839251155723124e-02
3.712499999999987210e+01 -1.667487470113743209e-02
3.714999999999987068e+01 -1.651113938544699136e-02
3.717499999999986926e+01 -1.634719325389972708e-02
3.719999999999987494e+01 -1.618304301852309737e-02
3.722499999999987352e+01 -1.601869541264015762e-02
3.724999999999987210e+01 -1.585415718954424902e-02
3.727499999999987068e+01 -1.568943512116877104e-02
3.729999999999986926e+01 -1.552453599675250769e-02
3.732499999999986784e+01 -1.535946662149977396e-02
3.734999999999987352e+01 -1.519423381523765139e-02
3.737499999999987210e+01 -1.502884441106935864e-02
3.739999999999987068e+01 -1.486330525402597413e-02
3.742499999999986926e+01 -1.469762319971571266e-02
3.744999999999986784e+01 -1.453180511297262091e-02
3.747499999999987352e+01 -1.436585786650405525e-02
3.749999999999987210e+01 -1.419978833953831378e-02
3.752499999999987068e+01 -1.403360341647387141e-02
3.754999999999986926e+01 -1.386730998552823148e-02
3.757499999999986784e+01 -1.370091493738987733e-02
3.759999999999986642e+01 -1.353442516387265426e-02
3.762499999999987210e+01 -1.336784755657277439e-02
3.764999999999987068e+01 -1.320118900552953375e-02
3.767499999999986926e+01 -1.303445639789093703e-02
3.769999999999986784e+01 -1.286765661658326176e-02
3.772499999999986642e+01 -1.270079653898759965e-02
3.774999999999987210e+01 -1.253582599656389435e-02
3.777499999999987068e+01 -1.244308584756275912e-02
3.779999999999986926e+01 -1.235015287881182332e-02
3.782499999999986784e+01 -1.225703063963675017e-02
3.784999999999986642e+01 -1.216372270276047315e-02
3.787499999999987210e+01 -1.207023266364991299e-02
3.789999999999987068e+01 -1.197656413985341561e-02
3.792499999999986926e+01 -1.188272077033180815e-02
3.794999999999986784e+01 -1.178870621478108997e-02
3.797499999999986642e+01 -1.169452415294951718e-02
3.799999999999987210e+01 -1.160017828394702653e-02
3.802499999999987068e+01 -1.150567232554885674e-02
3.804999999999986926e+01 -1.141101001349330984e-02
3.807499999999986784e+01 -1.131619510077340289e-02
3.809999999999986642e+01 -1.122123135692305700e-02
3.812499999999986500e+01 -1.112612256729923754e-02
3.814999999999987068e+01 -1.103087253235799335e-02
3.817499999999986926e+01 -1.093548506692730397e-02
3.819999999999986784e+01 -1.083996399947475056e-02
3.822499999999986642e+01 -1.074431317137254475e-02
3.824999999999986500e+01 -1.064853643615808892e-02
3.827499999999987068e+01 -1.055263765879244954e-02
3.829999999999986926e+01 -1.045662071491519803e-02
3.832499999999986784e+01 -1.036048949009748220e-02
3.834999999999986642e+01 -1.026424787909268645e-02
3.837499999999986500e+01 -1.016789978508524268e-02
3.839999999999986358e+01 -1.007144911893865721e-02
3.842499999999986926e+01 -9.974899798441830626e-03
3.844999999999986784e+01 -9.878255747554610944e-03
3.847499999999986642e+01 -9.781520895653832495e-03
3.849999999999986500e+01 -9.684699176778010371e-03
3.852499999999986358e+01 -9.587794528873308172e-03
3.854999999999986926e+01 -9.490810893040175361e-03
3.857499999999986784e+01 -9.393752212779722666e-03
3.859999999999986642e+01 -9.296622433243162745e-03
3.862499999999986500e+01 -9.199425500480811965e-03
3.864999999999986358e+01 -9.102165360695262455e-03
3.867499999999986926e+01 -9.004845959494967023e-03
3.869999999999986784e+01 -8.907471241151170352e-03
3.872499999999986642e+01 -8.810045147857962708e-03
3.874999999999986500e+01 -8.712571618994833372e-03
3.877499999999986358e+01 -8.615054590393673647e-03
3.879999999999986926e+01 -8.517497993608475620e-03
3.882499999999986784e+01 -8.419905755190526531e-03
3.884999999999986642e+01 -8.322281795966441145e-03
3.887499999999986500e+01 -8.220589586706216964e-03
3.889999999999986358e+01 -8.112357889100708583e-03
3.892499999999986215e+01 -8.003996376781570554e-03
3.894999999999986784e+01 -7.895509119746060497e-03
3.897499999999986642e+01 -7.786900202463018818e-03
3.899999999999986500e+01 -7.678173723137998209e-03
3.902499999999986358e+01 -7.569333792973876804e-03
3.904999999999986215e+01 -7.460384535427087675e-03
3.907499999999986784e+01 -7.351330085460379762e-03
3.909999999999986642e+01 -7.242174588792170062e-03
3.912499999999986500e+01 -7.132922201142412495e-03
3.914999999999986358e+01 -7.023577087476019082e-03
3.917499999999986215e+01 -6.914143421243360704e-03
3.919999999999986073e+01 -6.804625383619258665e-03
3.922499999999986642e+01 -6.695027162739439208e-03
3.924999999999986500e+01 -6.585352952935750320e-03
3.927499999999986358e+01 -6.475606953970417488e-03
3.929999999999986215e+01 -6.365793370269150209e-03
3.932499999999986073e+01 -6.255916410153645676e-03
3.934999999999986642e+01 -6.145980285074205234e-03
3.937499999999986500e+01 -6.035989208842349948e-03
3.939999999999986358e+01 -5.925947396863610536e-03
3.942499999999986215e+01 -5.815859065371562810e-03
3.944999999999986073e+01 -5.705728430662642889e-03
3.947499999999986642e+01 -5.595559708332426517e-03
3.949999999999986500e+01 -5.485357112513728102e-03
3.952499999999986358e+01 -5.375124855116715505e-03
3.954999999999986215e+01 -5.264867145071462987e-03
3.957499999999986073e+01 -5.154588187573055924e-03
3.959999999999986642e+01 -5.044292183329962889e-03
3.962499999999986500e+01 -4.933983327815268279e-03
3.964999999999986358e+01 -4.823665810522230479e-03
3.967499999999986215e+01 -4.713343814223050141e-03
3.969999999999986073e+01 -4.603021514232123572e-03
3.972499999999985931e+01 -4.492703077674183726e-03
3.974999999999986500e+01 -4.382392662756617527e-03
3.977499999999986358e+01 -4.272094418047390693e-03
3.979999999999986215e+01 -4.161812481758112546e-03
3.982499999999986073e+01 -4.051550981032632850e-03
3.984999999999985931e+01 -3.941314031242049327e-03
3.987499999999986500e+01 -3.831105735285499601e-03
3.989999999999986358e+01 -3.720930182897461396e-03
3.992499999999986215e+01 -3.610791449961971242e-03
3.994999999999986073e+01 -3.500693597833752588e-03
3.997499999999985931e+01 -3.390640672666409439e-03
3.999999999999985789e+01 -3.280636704748372476e-03
4.002499999999986358e+01 -3.170685707846109761e-03
4.004999999999986215e+01 -3.037507440315760903e-03
4.007499999999986073e+01 -2.871922642116930217e-03
4.009999999999985931e+01 -2.706264778799844384e-03
4.012499999999985789e+01 -2.540539801865237483e-03
4.014999999999986358e+01 -2.374753669779129574e-03
4.017499999999986215e+01 -2.208912346951798396e-03
4.019999999999986073e+01 -2.043021802714961241e-03
4.022499999999985931e+01 -1.877088010297893461e-03
4.024999999999985789e+01 -1.711116945802323552e-03
4.027499999999986358e+01 -1.545114587176954620e-03
4.029999999999986215e+01 -1.379086913191925360e-03
4.032499999999986073e+01 -1.213039902413829384e-03
4.034999999999985931e+01 -1.046979532180675578e-03
4.037499999999985789e+01 -8.809117775791079370e-04
4.039999999999986358e+01 -7.148426104223208014e-04
4.042499999999986215e+01 -5.487779982304163712e-04
4.044999999999986073e+01 -3.827239032128804791e-04
4.047499999999985931e+01 -2.166862812539264039e-04
4.049999999999985789e+01 -5.067108090129123719e-05
4.052499999999985647e+01 1.153157576417740421e-04
4.054999999999986215e+01 2.812683035205638710e-04
4.057499999999986073e+01 4.471806362277936319e-04
4.059999999999985931e+01 6.130468465988849749e-04
4.062499999999985789e+01 7.788610378010628939e-04
4.064999999999985647e+01 9.446173263175796459e-04
4.067499999999986215e+01 1.110309842925617622e-03
4.069999999999986073e+01 1.275932733667789086e-03
4.072499999999985931e+01 1.441480160817714372e-03
4.074999999999985789e+01 1.606946303837502622e-03
4.077499999999985647e+01 1.772325360328569658e-03
4.079999999999985505e+01 1.937611546974364564e-03
4.082499999999986073e+01 2.102799100475168798e-03
4.084999999999985931e+01 2.267882278474193502e-03
4.087499999999985789e+01 2.432855360475313054e-03
4.089999999999985647e+01 2.597712648751023239e-03
4.092499999999985505e+01 2.762448469241584638e-03
4.094999999999986073e+01 2.927057172444299995e-03
4.097499999999985931e+01 3.091533134291823363e-03
4.099999999999985789e+01 3.255870757021791725e-03
4.102499999999985647e+01 3.420064470034008680e-03
4.104999999999985505e+01 3.584108730737832569e-03
4.107499999999986073e+01 3.747998025387882116e-03
4.109999999999985931e+01 3.911726869908084721e-03
4.112499999999985789e+01 4.075289810704334562e-03
4.114999999999985647e+01 4.238681425464766936e-03
4.117499999999985505e+01 4.401896323947759003e-03
4.119999999999986073e+01 4.564929148757676004e-03
4.122499999999985931e+01 4.727774576107425346e-03
4.124999999999985789e+01 4.890427316568381894e-03
4.127499999999985647e+01 5.052882115806861356e-03
4.129999999999985505e+01 5.195314899163598100e-03
4.132499999999985363e+01 5.293124327517957813e-03
4.134999999999985931e+01 5.390898310391935115e-03
4.137499999999985789e+01 5.488633537588340737e-03
4.139999999999985647e+01 5.586326702756199553e-03
4.142499999999985505e+01 5.683974503920817024e-03
4.144999999999985363e+01 5.781573644012734554e-03
4.147499999999985931e+01 5.879120831395330884e-03
4.149999999999985789e+01 5.976612780390595098e-03
4.152499999999985647e+01 6.074046211803446789e-03
4.154999999999985505e+01 6.171417853443899107e-03
4.157499999999985363e+01 6.268724440646863440e-03
4.159999999999985221e+01 6.365962716789976515e-03
4.162499999999985789e+01 6.463129433808377858e-03
4.164999999999985647e+01 6.560221352707107205e-03
4.167499999999985505e+01 6.657235244070451412e-03
4.169999999999985363e+01 6.754167888567956350e-03
4.172499999999985221e+01 6.851016077457292019e-03
4.174999999999985789e+01 6.947776613083835560e-03
4.177499999999985647e+01 7.044446309375660721e-03
4.179999999999985505e+01 7.141021992336103047e-03
4.182499999999985363e+01 7.237500500530812120e-03
4.184999999999985221e+01 7.333878685571500015e-03
4.187499999999985789e+01 7.430153412595110959e-03
4.189999999999985647e+01 7.526321560738066102e-03
4.192499999999985505e+01 7.622380023606298988e-03
4.194999999999985363e+01 7.718325709740074710e-03
4.197499999999985221e+01 7.814155543073738469e-03
4.199999999999985789e+01 7.909866463390487212e-03
4.202499999999985647e+01 8.005455426771477395e-03
4.204999999999985505e+01 8.100919406039791895e-03
4.207499999999985363e+01 8.196255391198191409e-03
4.209999999999985221e+01 8.291460389861848163e-03
4.212499999999985079e+01 8.386531427684262158e-03
4.214999999999985647e+01 8.481465548777766816e-03
4.217499999999985505e+01 8.576259816127437471e-03
4.219999999999985363e+01 8.670911311998864140e-03
4.222499999999985221e+01 8.765417138339417352e-03
4.224999999999985079e+01 8.859774417172767633e-03
4.227499999999985647e+01 8.953980290986917126e-03
4.229999999999985505e+01 9.048031923115380792e-03
4.232499999999985363e+01 9.141926498111244831e-03
4.234999999999985221e+01 9.235661222114324373e-03
4.237499999999985079e+01 9.329233323211396159e-03
4.239999999999984936e+01 9.422640051788722104e-03
4.242499999999985505e+01 9.515878680877925405e-03
4.244999999999985363e+01 9.608946506493541706e-03
4.247499999999985221e+01 9.701840847964146586e-03
4.249999999999985079e+01 9.794559048254970757e-03
4.252499999999984936e+01 9.887098474283538205e-03
4.254999999999985505e+01 9.979456517227267356e-03
4.257499999999985363e+01 1.007163059282314803e-02
4.259999999999985221e+01 1.016361814166019846e-02
4.262499999999985079e+01 1.025541662946324872e-02
4.264999999999984936e+01 1.035177383084704729e-02
4.267499999999985505e+01 1.044829507976373188e-02
4.269999999999985363e+01 1.054473390293595922e-02
4.272499999999985221e+01 1.064108724285607425e-02
4.274999999999985079e+01 1.073735204950975776e-02
4.277499999999984936e+01 1.083352528083025672e-02
4.279999999999985505e+01 1.092960390315039255e-02
4.282499999999985363e+01 1.102558489165247381e-02
4.284999999999985221e+01 1.112146523081652960e-02
4.287499999999985079e+01 1.121724191486510140e-02
4.289999999999984936e+01 1.131291194820653774e-02
4.292499999999984794e+01 1.140847234587475528e-02
4.294999999999985363e+01 1.150392013396662680e-02
4.297499999999985221e+01 1.159925235007593786e-02
4.299999999999985079e+01 1.169446604372449336e-02
4.302499999999984936e+01 1.178955827678988474e-02
4.304999999999984794e+01 1.188452612392944946e-02
4.307499999999985363e+01 1.197936667300123631e-02
4.309999999999985221e+01 1.207407702548025236e-02
4.312499999999985079e+01 1.216865429687191170e-02
4.314999999999984936e+01 1.226309561712068258e-02
4.317499999999984794e+01 1.235739813101484862e-02
4.319999999999984652e+01 1.245155899858709468e-02
4.322499999999985221e+01 1.254557539551012964e-02
4.324999999999985079e+01 1.263944451348858640e-02
4.327499999999984936e+01 1.273316356064539169e-02
4.329999999999984794e+01 1.282672976190388572e-02
4.332499999999984652e+01 1.292014035936475333e-02
4.334999999999985221e+01 1.301339261267818806e-02
4.337499999999985079e+01 1.310648379941035946e-02
4.339999999999984936e+01 1.319941121540514975e-02
4.342499999999984794e+01 1.329217217514032899e-02
4.344999999999984652e+01 1.338476401207785646e-02
4.347499999999985221e+01 1.347718407900959370e-02
4.349999999999985079e+01 1.356942974839595202e-02
4.352499999999984936e+01 1.366149841269998291e-02
4.354999999999984794e+01 1.375338748471467178e-02
4.357499999999984652e+01 1.384509439788503965e-02
4.359999999999985221e+01 1.393661660662347604e-02
4.362499999999985079e+01 1.402795158661933154e-02
4.364999999999984936e+01 1.411909683514218396e-02
4.367499999999984794e+01 1.421004987133903108e-02
4.369999999999984652e+01 1.430080823652448395e-02
4.372499999999984510e+01 1.439136949446524587e-02
4.374999999999985079e+01 1.448173123165740796e-02
4.377499999999984936e+01 1.457189105759781889e-02
4.379999999999984794e+01 1.466184660504838387e-02
4.382499999999984652e+01 1.475159553029358958e-02
4.384999999999984510e+01 1.484113551339174934e-02
4.387499999999985079e+01 1.493046425841891393e-02
4.389999999999984936e+01 1.501957949370632747e-02
4.392499999999984794e+01 1.510847897207066859e-02
4.394999999999984652e+01 1.519716047103788527e-02
4.397499999999984510e+01 1.528562179305923557e-02
4.399999999999984368e+01 1.537386076572134531e-02
4.402499999999984936e+01 1.546187524194825649e-02
4.404999999999984794e+01 1.554770958530169410e-02
4.407499999999984652e+01 1.559294800354385849e-02
4.409999999999984510e+01 1.563805156030803958e-02
4.412499999999984368e+01 1.568301885919243938e-02
4.414999999999984936e+01 1.572784851441254642e-02
4.417499999999984794e+01 1.577253915099919440e-02
4.419999999999984652e+01 1.581708940499444022e-02
4.422499999999984510e+01 1.586149792364454150e-02
4.424999999999984368e+01 1.590576336559103646e-02
4.427499999999984936e+01 1.594988440105866295e-02
4.429999999999984794e+01 1.599385971204124457e-02
4.432499999999984652e+01 1.603768799248461718e-02
4.434999999999984510e+01 1.608136794846668632e-02
4.437499999999984368e+01 1.612489829837492408e-02
4.439999999999984936e+01 1.616827777308102454e-02
4.442499999999984794e+01 1.621150511611237077e-02
4.444999999999984652e+01 1.625457908382110100e-02
4.447499999999984510e+01 1.629749844554937918e-02
4.449999999999984368e+01 1.634026198379207734e-02
4.452499999999984226e+01 1.638286849435675874e-02
4.454999999999984794e+01 1.642531678651951849e-02
4.457499999999984652e+01 1.646760568317800003e-02
4.459999999999984510e+01 1.650973402100194831e-02
4.462499999999984368e+01 1.655170065057904108e-02
4.464999999999984226e+01 1.659350443655847190e-02
4.467499999999984794e+01 1.663514425779086259e-02
4.469999999999984652e+01 1.667661900746420650e-02
4.472499999999984510e+01 1.671792759323737290e-02
4.474999999999984368e+01 1.675906893736906628e-02
4.477499999999984226e+01 1.680004197684402401e-02
4.479999999999984084e+01 1.684084566349513395e-02
4.482499999999984652e+01 1.688147896412213467e-02
4.484999999999984510e+01 1.692194086060680100e-02
4.487499999999984368e+01 1.696223035002441051e-02
4.489999999999984226e+01 1.700234644475125470e-02
4.492499999999984084e+01 1.704228817256875708e-02
4.494999999999984652e+01 1.708205457676367084e-02
4.497499999999984510e+01 1.712164471622479311e-02
4.499999999999984368e+01 1.716105766553549516e-02
4.502499999999984226e+01 1.720029251506256449e-02
4.504999999999984084e+01 1.723934837104170587e-02
4.507499999999984652e+01 1.727822435565844195e-02
4.509999999999984510e+01 1.731691960712573516e-02
4.512499999999984368e+01 1.735543327975768574e-02
4.514999999999984226e+01 1.739376454403894837e-02
4.517499999999984084e+01 1.743191258669116520e-02
4.519999999999984652e+01 1.746987661073431258e-02
4.522499999999984510e+01 1.750765583554533822e-02
4.524999999999984368e+01 1.754524949691221858e-02
4.527499999999984226e+01 1.758265684708419999e-02
4.529999999999984084e+01 1.761987715481860145e-02
4.532499999999983942e+01 1.765690970542315233e-02
4.534999999999984510e+01 1.769375380079489871e-02
4.537499999999984368e+01 1.773040875945502623e-02
4.539999999999984226e+01 1.776687391657986309e-02
4.542499999999984084e+01 1.780314862402816375e-02
4.544999999999983942e+01 1.783923225036440283e-02
4.547499999999984510e+01 1.787512418087819702e-02
4.549999999999984368e+01 1.791082381760021949e-02
4.552499999999984226e+01 1.794633057931419376e-02
4.554999999999984084e+01 1.798164390156456460e-02
4.557499999999983942e+01 1.801776943262842559e-02
4.559999999999983800e+01 1.805466800899767008e-02
4.562499999999984368e+01 1.809142040627816778e-02
4.564999999999984226e+01 1.812802547346802420e-02
4.567499999999984084e+01 1.816448206970541074e-02
4.569999999999983942e+01 1.820078906442896757e-02
4.572499999999983800e+01 1.823694533753694377e-02
4.574999999999984368e+01 1.827294977954350974e-02
4.577499999999984226e+01 1.830880129173349455e-02
4.579999999999984084e+01 1.834449878631482997e-02
4.582499999999983942e+01 1.838004118656904121e-02
4.584999999999983800e+01 1.841542742699902452e-02
4.587499999999984368e+01 1.845065645347519420e-02
4.589999999999984226e+01 1.848572722337908300e-02
4.592499999999984084e+01 1.852063870574437512e-02
4.594999999999983942e+01 1.855538988139577086e-02
4.597499999999983800e+01 1.858997974308553361e-02
4.599999999999984368e+01 1.862440729562694561e-02
4.602499999999984226e+01 1.865867155602634470e-02
4.604999999999984084e+01 1.869277155361126139e-02
4.607499999999983942e+01 1.872670633015716471e-02
4.609999999999983800e+01 1.876047494001075594e-02
4.612499999999983658e+01 1.879407645021077822e-02
4.614999999999984226e+01 1.882750994060652591e-02
4.617499999999984084e+01 1.886077450397282210e-02
4.619999999999983942e+01 1.889386924612301497e-02
4.622499999999983800e+01 1.892679328601862623e-02
4.624999999999983658e+01 1.895954575587645644e-02
4.627499999999984226e+01 1.899212580127218261e-02
4.629999999999984084e+01 1.902453258124232535e-02
4.632499999999983942e+01 1.905676526838182006e-02
4.634999999999983800e+01 1.908882304893949958e-02
4.637499999999983658e+01 1.912070512291059315e-02
4.639999999999983515e+01 1.915241070412539159e-02
4.642499999999984084e+01 1.918393902033641019e-02
4.644999999999983942e+01 1.921528931330046541e-02
4.647499999999983800e+01 1.924646083885954082e-02
4.649999999999983658e+01 1.927745286701755545e-02
4.652499999999983515e+01 1.930826468201395779e-02
4.654999999999984084e+01 1.933889558239487022e-02
4.657499999999983942e+01 1.936934488108051078e-02
4.659999999999983800e+01 1.939961190542933284e-02
4.662499999999983658e+01 1.942969599729979860e-02
4.664999999999983515e+01 1.945959651310796151e-02
4.667499999999984084e+01 1.948931282388268599e-02
4.669999999999983942e+01 1.951884431531689459e-02
4.672499999999983800e+01 1.954819038781659482e-02
4.674999999999983658e+01 1.957735045654543371e-02
4.677499999999983515e+01 1.960632395146714654e-02
4.679999999999984084e+01 1.963511031738444240e-02
4.682499999999983942e+01 1.966370901397415313e-02
4.684999999999983800e+01 1.969211951581981146e-02
4.687499999999983658e+01 1.972034131244087066e-02
4.689999999999983515e+01 1.974837390831824663e-02
4.692499999999983373e+01 1.977621682291720237e-02
4.694999999999983942e+01 1.980386959070710995e-02
4.697499999999983800e+01 1.983133176117710117e-02
4.699999999999983658e+01 1.985860289884961924e-02
4.702499999999983515e+01 1.988568258328968566e-02
4.704999999999983373e+01 1.991257040911258852e-02
4.707499999999983942e+01 1.993926598598635622e-02
4.709999999999983800e+01 1.996576893863264562e-02
4.712499999999983658e+01 1.999207890682394226e-02
4.714999999999983515e+01 2.001819554537760670e-02
4.717499999999983373e+01 2.004411852414681589e-02
4.719999999999983231e+01 2.006552816817526452e-02
4.722499999999983800e+01 2.004582167288223790e-02
4.724999999999983658e+01 2.002593032996514283e-02
4.727499999999983515e+01 2.000585441738327377e-02
4.729999999999983373e+01 1.998559422651735931e-02
4.732499999999983231e+01 1.996515006216486102e-02
4.734999999999983800e+01 1.994452224253279865e-02
4.737499999999983658e+01 1.992371109922717876e-02
4.739999999999983515e+01 1.990271697724069547e-02
4.742499999999983373e+01 1.988154023493686126e-02
4.744999999999983231e+01 1.986018124403201440e-02
4.747499999999983800e+01 1.983864038957429063e-02
4.749999999999983658e+01 1.981691806992015234e-02
4.752499999999983515e+01 1.979501469670789937e-02
4.754999999999983373e+01 1.977293069482881707e-02
4.757499999999983231e+01 1.975066650239565985e-02
4.759999999999983800e+01 1.972822257070735302e-02
4.762499999999983658e+01 1.970559936421345179e-02
4.764999999999983515e+01 1.968279736047282014e-02
4.767499999999983373e+01 1.965981705011225766e-02
4.769999999999983231e+01 1.963665893678057453e-02
4.772499999999983089e+01 1.961332353710148677e-02
4.774999999999983658e+01 1.958981138062292418e-02
4.777499999999983515e+01 1.956612300976370844e-02
4.779999999999983373e+01 1.954225897975822579e-02
4.782499999999983231e+01 1.951821985859788014e-02
4.784999999999983089e+01 1.949400622697037774e-02
4.787499999999983658e+01 1.946961867819599346e-02
4.789999999999983515e+01 1.944505781816158879e-02
4.792499999999983373e+01 1.942032426525208341e-02
4.794999999999983231e+01 1.939541865027923778e-02
4.797499999999983089e+01 1.937034161640770538e-02
4.799999999999982947e+01 1.934509381907959305e-02
4.802499999999983515e+01 1.931967592593489963e-02
4.804999999999983373e+01 1.929408861673113235e-02
4.807499999999983231e+01 1.926833258325949191e-02
4.809999999999983089e+01 1.924240852925886841e-02
4.812499999999982947e+01 1.921631717032786998e-02
4.814999999999983515e+01 1.919005923383373252e-02
4.817499999999983373e+01 1.916363545881974093e-02
4.819999999999983231e+01 1.913704659590991300e-02
4.822499999999983089e+01 1.911029340721103614e-02
4.824999999999982947e+01 1.908337666621347933e-02
4.827499999999983515e+01 1.905629715768863974e-02
4.829999999999983373e+01 1.902905567758535199e-02
4.832499999999983231e+01 1.900165303292298408e-02
4.834999999999983089e+01 1.897409004168364166e-02
4.837499999999982947e+01 1.894636753270105556e-02
4.839999999999983515e+01 1.891848634554848044e-02
4.842499999999983373e+01 1.889044733042390817e-02
4.844999999999983231e+01 1.886225134803377543e-02
4.847499999999983089e+01 1.883389926947413862e-02
4.849999999999982947e+01 1.880539197611061364e-02
4.852499999999982805e+01 1.877673035945618546e-02
4.854999999999983373e+01 1.874791532104700537e-02
4.857499999999983231e+01 1.871894777231659923e-02
4.859999999999983089e+01 1.868982863446833412e-02
4.862499999999982947e+01 1.866055883834628892e-02
4.864999999999982805e+01 1.863113932430386296e-02
4.867499999999983373e+01 1.860157104207203066e-02
4.869999999999983231e+01 1.857185495062445291e-02
4.872499999999983089e+01 1.854199201804228314e-02
4.874999999999982947e+01 1.851198322137679458e-02
4.877499999999982805e+01 1.848182954651101176e-02
4.879999999999982663e+01 1.845153198801951361e-02
4.882499999999983231e+01 1.842109154902688700e-02
4.884999999999983089e+01 1.839050924106579166e-02
4.887499999999982947e+01 1.835978608393224951e-02
4.889999999999982805e+01 1.832892310554080223e-02
4.892499999999982663e+01 1.829792134177835039e-02
4.894999999999983231e+01 1.826288475362319863e-02
4.897499999999983089e+01 1.812061975988931914e-02
4.899999999999982947e+01 1.797811784199900703e-02
4.902499999999982805e+01 1.783538224373401593e-02
4.904999999999982663e+01 1.769241623018639673e-02
4.907499999999983231e+01 1.754922308744077605e-02
4.909999999999983089e+01 1.740580612225172200e-02
4.912499999999982947e+01 1.726216866171613462e-02
4.914999999999982805e+01 1.711831405294093542e-02
4.917499999999982663e+01 1.697424566270679808e-02
4.919999999999983231e+01 1.682996687712572798e-02
4.922499999999983089e+01 1.668548110129590423e-02
4.924999999999982947e+01 1.654079175895057166e-02
4.927499999999982805e+01 1.639590229210366457e-02
4.929999999999982663e+01 1.625081616069013607e-02
4.932499999999982521e+01 1.610553684220311643e-02
4.934999999999983089e+01 1.596006783132647086e-02
4.937499999999982947e+01 1.581441263956328072e-02
4.939999999999982805e+01 1.566857479485986651e-02
4.942499999999982663e+01 1.552255784122772569e-02
4.944999999999982521e+01 1.537636533835965921e-02
4.947499999999983089e+01 1.523000086124345898e-02
4.949999999999982947e+01 1.508346799977173039e-02
4.952499999999982805e+01 1.493677035834868431e-02
4.954999999999982663e+01 1.478991155549216896e-02
4.957499999999982521e+01 1.464289522343475286e-02
4.959999999999982379e+01 1.449572500771936084e-02
4.962499999999982947e+01 1.434840456679329843e-02
4.964999999999982805e+01 1.420093757159919708e-02
4.967499999999982663e+01 1.405332770516234606e-02
4.969999999999982521e+01 1.390557866217609351e-02
4.972499999999982379e+01 1.375769414858443555e-02
4.974999999999982947e+01 1.360967788116195301e-02
4.977499999999982805e+01 1.346153358709157102e-02
4.979999999999982663e+01 1.331326500353968191e-02
4.982499999999982521e+01 1.316487587722990280e-02
4.984999999999982379e+01 1.301636996401363787e-02
4.987499999999982947e+01 1.286775102843979932e-02
4.989999999999982805e+01 1.271902284332202503e-02
4.992499999999982663e+01 1.257018918930446344e-02
4.994999999999982521e+01 1.242125385442611682e-02
4.997499999999982379e+01 1.227222063368341165e-02
4.999999999999982947e+01 1.212309332859152697e-02
5.002499999999982805e+01 1.197387574674483625e-02
5.004999999999982663e+01 1.182457170137604825e-02
5.007499999999982521e+01 1.167518501091353855e-02
5.009999999999982379e+01 1.152571949853965598e-02
5.012499999999982236e+01 1.137617899174669933e-02
5.014999999999982805e+01 1.122656732189265122e-02
5.017499999999982663e+01 1.107688832375710274e-02
5.019999999999982521e+01 1.092714583509583372e-02
5.022499999999982379e+01 1.077734369619590300e-02
5.024999999999982236e+01 1.062748574943021308e-02
5.027499999999982805e+01 1.047757583881216842e-02
5.029999999999982663e+01 1.032761780955054193e-02
5.032499999999982521e+01 1.017761550760428249e-02
5.034999999999982379e+01 1.002757277923819329e-02
5.037499999999982236e+01 9.877493470578613613e-03
5.039999999999982094e+01 9.727381427170007921e-03
5.042499999999982663e+01 9.577240493531721452e-03
5.044999999999982521e+01 9.427074512716761973e-03
5.047499999999982379e+01 9.276887325869988266e-03
5.049999999999982236e+01 9.126682771788763651e-03
5.052499999999982094e+01 8.976464686483730943e-03
5.054999999999982663e+01 8.826236902741613558e-03
5.057499999999982521e+01 8.676003249689244815e-03
5.059999999999982379e+01 8.525767552358882659e-03
5.062499999999982236e+01 8.375533631255449932e-03
5.064999999999982094e+01 8.225305301925459056e-03
5.067499999999982663e+01 8.075086374527900429e-03
5.069999999999982521e+01 7.924880653407103195e-03
5.072499999999982379e+01 7.774691936667206711e-03
5.074999999999982236e+01 7.624524015749794409e-03
5.077499999999982094e+01 7.464656592587008178e-03
5.079999999999982663e+01 7.290074034159012978e-03
5.082499999999982521e+01 7.115528123602035161e-03
5.084999999999982379e+01 6.936340437232033605e-03
5.087499999999982236e+01 6.754523845837204221e-03
5.089999999999982094e+01 6.572545606715445195e-03
5.092499999999981952e+01 6.390410038488637638e-03
5.094999999999982521e+01 6.208121479198212833e-03
5.097499999999982379e+01 6.025684285866693933e-03
5.099999999999982236e+01 5.843102834053202563e-03
5.102499999999982094e+01 5.660381517404779531e-03
5.104999999999981952e+01 5.477524747202520451e-03
5.107499999999982521e+01 5.294536951902384901e-03
5.109999999999982379e+01 5.111422576672808478e-03
5.112499999999982236e+01 4.928186082925506070e-03
5.114999999999982094e+01 4.744831947843987027e-03
5.117499999999981952e+01 4.561364663906394314e-03
5.119999999999981810e+01 4.377788738404482169e-03
5.122499999999982379e+01 4.194108692958578750e-03
5.124999999999982236e+01 4.010329063028479114e-03
5.127499999999982094e+01 3.826454397420154044e-03
5.129999999999981952e+01 3.642489257788939991e-03
5.132499999999981810e+01 3.458438218139691083e-03
5.134999999999982379e+01 3.274305864321923418e-03
5.137499999999982236e+01 3.090096793523251090e-03
5.139999999999982094e+01 2.905815613758344889e-03
5.142499999999981952e+01 2.721466943355418597e-03
5.144999999999981810e+01 2.537055410439195951e-03
5.147499999999982379e+01 2.352585652411694900e-03
5.149999999999982236e+01 2.168062315430043310e-03
5.152499999999982094e+01 1.983490053880933648e-03
5.154999999999981952e+01 1.798873529853865305e-03
5.157499999999981810e+01 1.614217412611495574e-03
5.159999999999982379e+01 1.429526378057356661e-03
5.162499999999982236e+01 1.244805108202603431e-03
5.164999999999982094e+01 1.060058290629911420e-03
5.167499999999981952e+01 8.752906179559778689e-04
5.169999999999981810e+01 6.905067872928475790e-04
5.172499999999981668e+01 5.057114997070264600e-04
5.174999999999982236e+01 3.209094596776161483e-04
5.177499999999982094e+01 1.361053745539075551e-04
5.179999999999981952e+01 -4.869604598918741620e-05
5.182499999999981810e+01 -2.334900904960963096e-04
5.184999999999981668e+01 -4.182720462752280845e-04
5.187499999999982236e+01 -6.030371999462580705e-04
5.189999999999982094e+01 -7.877808379857545408e-04
5.192499999999981952e+01 -9.724982472744880205e-04
5.194999999999981810e+01 -1.157184715644007933e-03
5.197499999999981668e+01 -1.341835532424081809e-03
5.199999999999981526e+01 -1.526445988988625125e-03
5.202499999999982094e+01 -1.711011379302726076e-03
5.204999999999981952e+01 -1.895527000468233674e-03
5.207499999999981810e+01 -2.079988153268999117e-03
5.209999999999981668e+01 -2.264390142715322872e-03
5.212499999999981526e+01 -2.448728278587702662e-03
5.214999999999982094e+01 -2.632997875979184790e-03
5.217499999999981952e+01 -2.817194255836332015e-03
5.219999999999981810e+01 -3.001312745499436826e-03
5.222499999999981668e+01 -3.185348679240936672e-03
5.224999999999981526e+01 -3.369297398801284361e-03
5.227499999999982094e+01 -3.553154253925089497e-03
5.229999999999981952e+01 -3.736914602892710182e-03
5.232499999999981810e+01 -3.920573813051934919e-03
5.234999999999981668e+01 -4.104127261346115704e-03
5.237499999999981526e+01 -4.287570334840432387e-03
5.239999999999982094e+01 -4.470898431245587043e-03
5.242499999999981952e+01 -4.654106959438630842e-03
5.244999999999981810e+01 -4.837191339981055695e-03
5.247499999999981668e+01 -5.020147005634559637e-03
5.249999999999981526e+01 -5.202969401872324477e-03
5.252499999999981384e+01 -5.385653987388686233e-03
5.254999999999981952e+01 -5.568196234604530330e-03
5.257499999999981810e+01 -5.750591630168987514e-03
5.259999999999981668e+01 -5.932835675458508588e-03
5.262499999999981526e+01 -6.114923887071412392e-03
5.264999999999981384e+01 -6.296851797318757035e-03
5.267499999999981952e+01 -6.478614954711633261e-03
5.269999999999981810e+01 -6.660208924443213746e-03
5.272499999999981668e+01 -6.841629288868352962e-03
5.274999999999981526e+01 -7.022871647977321947e-03
5.277499999999981384e+01 -7.203931619865567952e-03
5.279999999999981242e+01 -7.385779112625367668e-03
5.282499999999981810e+01 -7.571330632563962396e-03
5.284999999999981668e+01 -7.741169475072874270e-03
5.287499999999981526e+01 -7.905757684509543901e-03
5.289999999999981384e+01 -8.082132702044350289e-03
5.292499999999981242e+01 -8.258540914938966582e-03
5.294999999999981810e+01 -8.434977729172708077e-03
5.297499999999981668e+01 -8.611438537810134006e-03
5.299999999999981526e+01 -8.787918721517979509e-03
5.302499999999981384e+01 -8.964413649085962998e-03
5.304999999999981242e+01 -9.140918677951847052e-03
5.307499999999981810e+01 -9.317429154731491844e-03
5.309999999999981668e+01 -9.493940415751798631e-03
5.312499999999981526e+01 -9.670447787589268526e-03
5.314999999999981384e+01 -9.846946587610708873e-03
5.317499999999981242e+01 -1.002343212451849153e-02
5.319999999999981810e+01 -1.019989969889986345e-02
5.322499999999981668e+01 -1.037634460377824704e-02
5.324999999999981526e+01 -1.055276212516923461e-02
5.327499999999981384e+01 -1.072914754263881026e-02
5.329999999999981242e+01 -1.090549612986451908e-02
5.332499999999981100e+01 -1.108180315520069029e-02
5.334999999999981668e+01 -1.125806388224439084e-02
5.337499999999981526e+01 -1.143427357040510163e-02
5.339999999999981384e+01 -1.161042747547697505e-02
5.342499999999981242e+01 -1.178652085021226342e-02
5.344999999999981100e+01 -1.196254894489750739e-02
5.347499999999981668e+01 -1.213850700793176439e-02
5.349999999999981526e+01 -1.231439028640531064e-02
5.352499999999981384e+01 -1.249019402668203466e-02
5.354999999999981242e+01 -1.266591347498063902e-02
5.357499999999981100e+01 -1.284154387795955789e-02
5.359999999999980957e+01 -1.301708048330081462e-02
5.362499999999981526e+01 -1.319251854029630799e-02
5.364999999999981384e+01 -1.336785330043382611e-02
5.367499999999981242e+01 -1.354308001798404382e-02
5.369999999999981100e+01 -1.371819395058806665e-02
5.372499999999980957e+01 -1.389319035984475960e-02
5.374999999999981526e+01 -1.406806451189811409e-02
5.377499999999981384e+01 -1.424281167802515097e-02
5.379999999999981242e+01 -1.441742713522243396e-02
5.382499999999981100e+01 -1.459190616679310361e-02
5.384999999999980957e+01 -1.476624406293307150e-02
5.387499999999981526e+01 -1.494043612131536886e-02
5.389999999999981384e+01 -1.511447764767559661e-02
5.392499999999981242e+01 -1.528444107475496888e-02
5.394999999999981100e+01 -1.545040392672491526e-02
5.397499999999980957e+01 -1.561623435705016341e-02
5.399999999999981526e+01 -1.578192777087598225e-02
5.402499999999981384e+01 -1.594747958030732354e-02
5.404999999999981242e+01 -1.611288520499496585e-02
5.407499999999981100e+01 -1.627814007271907726e-02
5.409999999999980957e+01 -1.644323961997159675e-02
5.412499999999980815e+01 -1.660817929253910474e-02
5.414999999999981384e+01 -1.677295454608192585e-02
5.417499999999981242e+01 -1.693756084671279444e-02
5.419999999999981100e+01 -1.710199367157378900e-02
5.422499999999980957e+01 -1.726624850941047701e-02
5.424999999999980815e+01 -1.743032086114469636e-02
5.427499999999981384e+01 -1.759420624044420733e-02
5.429999999999981242e+01 -1.775790017429060633e-02
5.432499999999981100e+01 -1.792139820354388124e-02
5.434999999999980957e+01 -1.808469588350430576e-02
5.437499999999980815e+01 -1.824778878447180785e-02
5.439999999999980673e+01 -1.841067249230122355e-02
5.442499999999981242e+01 -1.857334260895475778e-02
5.444999999999981100e+01 -1.873579475305097233e-02
5.447499999999980957e+01 -1.889802456040982556e-02
5.449999999999980815e+01 -1.906002768459399629e-02
5.452499999999980673e+01 -1.922179979744598546e-02
5.454999999999981242e+01 -1.938333658962175174e-02
5.457499999999981100e+01 -1.954463377111906666e-02
5.459999999999980957e+01 -1.970568707180183135e-02
5.462499999999980815e+01 -1.986649224192021598e-02
5.464999999999980673e+01 -2.002704505262530715e-02
5.467499999999981242e+01 -2.018734129647906800e-02
5.469999999999981100e+01 -2.034737678795974294e-02
5.472499999999980957e+01 -2.050714736396101745e-02
5.474999999999980815e+01 -2.066664888428725727e-02
5.477499999999980673e+01 -2.082587723214184700e-02
5.479999999999981242e+01 -2.098482831461058462e-02
5.482499999999981100e+01 -2.114349806313969848e-02
5.484999999999980957e+01 -2.130188243400713000e-02
5.487499999999980815e+01 -2.145997740878867813e-02
5.489999999999980673e+01 -2.161777899481765255e-02
5.492499999999980531e+01 -2.177528322563748037e-02
5.494999999999981100e+01 -2.193248616144986493e-02
5.497499999999980957e+01 -2.208938388955458687e-02
5.499999999999980815e+01 -2.223860660526682728e-02
5.502499999999980673e+01 -2.235800774805275087e-02
5.504999999999980531e+01 -2.249589877216928019e-02
5.507499999999981100e+01 -2.264744809943503023e-02
5.509999999999980957e+01 -2.267916969220003590e-02
5.512499999999980815e+01 -2.270183653497880386e-02
5.514999999999980673e+01 -2.272430900201486206e-02
5.517499999999980531e+01 -2.274658595008965598e-02
5.519999999999980389e+01 -2.276866624819915211e-02
5.522499999999980957e+01 -2.279054877776122770e-02
5.524999999999980815e+01 -2.281223243282327895e-02
5.527499999999980673e+01 -2.283371612026757064e-02
5.529999999999980531e+01 -2.285499876001351530e-02
5.532499999999980389e+01 -2.287607928521958114e-02
5.534999999999980957e+01 -2.289695664248131771e-02
5.537499999999980815e+01 -2.291762979202901021e-02
5.539999999999980673e+01 -2.293809770792135452e-02
5.542499999999980531e+01 -2.295835937823827513e-02
5.544999999999980389e+01 -2.297841380527002736e-02
5.547499999999980957e+01 -2.299826000570480769e-02
5.549999999999980815e+01 -2.301789701081325551e-02
5.552499999999980673e+01 -2.303732386663064416e-02
5.554999999999980531e+01 -2.305653963413583502e-02
5.557499999999980389e+01 -2.307554338942825051e-02
5.559999999999980957e+01 -2.309433422390150259e-02
5.562499999999980815e+01 -2.311291124441377035e-02
5.564999999999980673e+01 -2.313127357345634572e-02
5.567499999999980531e+01 -2.314942034931749895e-02
5.569999999999980389e+01 -2.316735072624509853e-02
5.572499999999980247e+01 -2.318506387460428017e-02
5.574999999999980815e+01 -2.320255898103317990e-02
5.577499999999980673e+01 -2.321983524859454889e-02
5.579999999999980531e+01 -2.323689189692489457e-02
5.582499999999980389e+01 -2.325372816237889981e-02
5.584999999999980247e+01 -2.327034329817166680e-02
5.587499999999980815e+01 -2.328673657451638124e-02
5.589999999999980673e+01 -2.330290727875975257e-02
5.592499999999980531e+01 -2.331885471551183378e-02
5.594999999999980389e+01 -2.333457820677392949e-02
5.597499999999980247e+01 -2.335007709206205970e-02
5.599999999999980105e+01 -2.336535072852643016e-02
5.602499999999980673e+01 -2.338039849106733625e-02
5.604999999999980531e+01 -2.339521977244740994e-02
5.607499999999980389e+01 -2.340981398339893327e-02
5.609999999999980247e+01 -2.342418055272894178e-02
5.612499999999980105e+01 -2.343831892741832235e-02
5.614999999999980673e+01 -2.345222857271844763e-02
5.617499999999980531e+01 -2.346590897224245034e-02
5.619999999999980389e+01 -2.347935962805376350e-02
5.622499999999980247e+01 -2.348390431893947194e-02
5.624999999999980105e+01 -2.348387187302414941e-02
5.627499999999980673e+01 -2.348360615121444436e-02
5.629999999999980531e+01 -2.348310691873136541e-02
5.632499999999980389e+01 -2.348237396011923842e-02
5.634999999999980247e+01 -2.348140707931008903e-02
5.637499999999980105e+01 -2.348020609968462860e-02
5.639999999999980673e+01 -2.347877086412864661e-02
5.642499999999980531e+01 -2.347710123508424049e-02
5.644999999999980389e+01 -2.347519709459718398e-02
5.647499999999980247e+01 -2.347305834435925442e-02
5.649999999999980105e+01 -2.347068490574638622e-02
5.652499999999979963e+01 -2.346807671985214408e-02
5.654999999999980531e+01 -2.346523374751619678e-02
5.657499999999980389e+01 -2.346215596934845063e-02
5.659999999999980247e+01 -2.345884338574877673e-02
5.662499999999980105e+01 -2.345529601692124960e-02
5.664999999999979963e+01 -2.345151390288473942e-02
5.667499999999980531e+01 -2.344749710347811961e-02
5.669999999999980389e+01 -2.344324569836099895e-02
5.672499999999980247e+01 -2.343875978700989474e-02
5.674999999999980105e+01 -2.343403948870900755e-02
5.677499999999979963e+01 -2.342908494253772428e-02
5.679999999999979821e+01 -2.342389630735197334e-02
5.682499999999980389e+01 -2.341847376176162121e-02
5.684999999999980247e+01 -2.341281750410334483e-02
5.687499999999980105e+01 -2.340692775240792514e-02
5.689999999999979963e+01 -2.340080474436417521e-02
5.692499999999979821e+01 -2.339444873727727567e-02
5.694999999999980389e+01 -2.338786000802280107e-02
5.697499999999980247e+01 -2.338103885299623597e-02
5.699999999999980105e+01 -2.337398558805752966e-02
5.702499999999979963e+01 -2.336670054847158132e-02
5.704999999999979821e+01 -2.335918408884427727e-02
5.707499999999980389e+01 -2.335143658305280714e-02
5.709999999999980247e+01 -2.334345842417323569e-02
5.712499999999980105e+01 -2.333525002440247492e-02
5.714999999999979963e+01 -2.332681181497605824e-02
5.717499999999979821e+01 -2.331814424608188302e-02
5.719999999999980389e+01 -2.330924778676884968e-02
5.722499999999980247e+01 -2.330012292485255515e-02
5.724999999999980105e+01 -2.329077016681478304e-02
5.727499999999979963e+01 -2.328119003770082532e-02
5.729999999999979821e+01 -2.327138308101099617e-02
5.732499999999979678e+01 -2.326134985858904075e-02
5.734999999999980247e+01 -2.325109095050588437e-02
5.737499999999980105e+01 -2.324060695493928089e-02
5.739999999999979963e+01 -2.322722718245203918e-02
5.742499999999979821e+01 -2.321220415913510804e-02
5.744999999999979678e+01 -2.318216897895443093e-02
5.747499999999980247e+01 -2.314743576054558230e-02
5.749999999999980105e+01 -2.303687813193067840e-02
5.752499999999979963e+01 -2.292517033031358023e-02
5.754999999999979821e+01 -2.281313579427361043e-02
5.757499999999979678e+01 -2.270077716737175025e-02
5.759999999999979536e+01 -2.258809712914466861e-02
5.762499999999980105e+01 -2.247509839487374025e-02
5.764999999999979963e+01 -2.236178371534502593e-02
5.767499999999979821e+01 -2.224815587659680419e-02
5.769999999999979678e+01 -2.213421769966137514e-02
5.772499999999979536e+01 -2.201997204029275401e-02
5.774999999999980105e+01 -2.190542178868791837e-02
5.777499999999979963e+01 -2.179056986919688382e-02
5.779999999999979821e+01 -2.167541924002294382e-02
5.782499999999979678e+01 -2.155997289291449598e-02
5.784999999999979536e+01 -2.144423385284542280e-02
5.787499999999980105e+01 -2.132820517768884566e-02
5.789999999999979963e+01 -2.121188995787800374e-02
5.792499999999979821e+01 -2.109529131606100588e-02
5.794999999999979678e+01 -2.097841240674374816e-02
5.797499999999979536e+01 -2.086125641592587177e-02
5.799999999999980105e+01 -2.074382656072560477e-02
5.802499999999979963e+01 -2.062612608899689823e-02
5.804999999999979821e+01 -2.050815827893775339e-02
5.807499999999979678e+01 -2.038992643868825852e-02
5.809999999999979536e+01 -2.027143390592205455e-02
5.812499999999979394e+01 -2.015268404742732652e-02
5.814999999999979963e+01 -2.003368025868019695e-02
5.817499999999979821e+01 -1.991442596340994853e-02
5.819999999999979678e+01 -1.979492461315559421e-02
5.822499999999979536e+01 -1.967517968681445351e-02
5.824999999999979394e+01 -1.955519469018222531e-02
5.827499999999979963e+01 -1.943497315548665255e-02
5.829999999999979821e+01 -1.931451864091214207e-02
5.832499999999979678e+01 -1.919383473011703617e-02
5.834999999999979536e+01 -1.907292503174424711e-02
5.837499999999979394e+01 -1.895179317892354762e-02
5.839999999999979252e+01 -1.883044282876793207e-02
5.842499999999979821e+01 -1.870887766186184881e-02
5.844999999999979678e+01 -1.858710138174390208e-02
5.847499999999979536e+01 -1.846511771438204622e-02
5.849999999999979394e+01 -1.834293040764231608e-02
5.852499999999979252e+01 -1.822054323075219737e-02
5.854999999999979821e+01 -1.809795997375715851e-02
5.857499999999979678e+01 -1.797518444697166623e-02
5.859999999999979536e+01 -1.785222048042412607e-02
5.862499999999979394e+01 -1.772907192329641751e-02
5.864999999999979252e+01 -1.760574264335904721e-02
5.867499999999979821e+01 -1.748223652639921757e-02
5.869999999999979678e+01 -1.735855747564677212e-02
5.872499999999979536e+01 -1.728314038022974938e-02
5.874999999999979394e+01 -1.723002548075431434e-02
5.877499999999979252e+01 -1.717670638748463111e-02
5.879999999999979821e+01 -1.712318459120851580e-02
5.882499999999979678e+01 -1.706946160321757763e-02
5.884999999999979536e+01 -1.701553895511501505e-02
5.887499999999979394e+01 -1.696141819862023725e-02
5.889999999999979252e+01 -1.690710090536581486e-02
5.892499999999979110e+01 -1.685258866669002431e-02
5.894999999999979678e+01 -1.679788309342403543e-02
5.897499999999979536e+01 -1.674298581567279509e-02
5.899999999999979394e+01 -1.668789848259194519e-02
5.902499999999979252e+01 -1.663262276215858246e-02
5.904999999999979110e+01 -1.657716034093678278e-02
5.907499999999979678e+01 -1.652151292383869513e-02
5.909999999999979536e+01 -1.646568223388049021e-02
5.912499999999979394e+01 -1.640967001193249092e-02
5.914999999999979252e+01 -1.635347801646637803e-02
5.917499999999979110e+01 -1.629710802329521757e-02
5.919999999999978968e+01 -1.624056182531065720e-02
5.922499999999979536e+01 -1.618384123221518547e-02
5.924999999999979394e+01 -1.612694807024950619e-02
5.927499999999979252e+01 -1.606988418191572163e-02
5.929999999999979110e+01 -1.601265142569611999e-02
5.932499999999978968e+01 -1.595525167576830605e-02
5.934999999999979536e+01 -1.589768682171551623e-02
5.937499999999979394e+01 -1.583995876823390131e-02
5.939999999999979252e+01 -1.578206943483470570e-02
5.942499999999979110e+01 -1.572402075554391737e-02
5.944999999999978968e+01 -1.566581467859762961e-02
5.947499999999979536e+01 -1.560745316613359676e-02
5.949999999999979394e+01 -1.554893819388044295e-02
5.952499999999979252e+01 -1.549027175084263450e-02
5.954999999999979110e+01 -1.543145583898211659e-02
5.957499999999978968e+01 -1.537249247289832615e-02
5.959999999999979536e+01 -1.531338367950309080e-02
5.962499999999979394e+01 -1.525413149769484084e-02
5.964999999999979252e+01 -1.519473797802886259e-02
5.967499999999979110e+01 -1.513520518238492714e-02
5.969999999999978968e+01 -1.507553518363351393e-02
5.972499999999978826e+01 -1.501573006529862038e-02
5.974999999999979394e+01 -1.495579192121862869e-02
5.977499999999979252e+01 -1.489572285520609357e-02
5.979999999999979110e+01 -1.483552498070384376e-02
5.982499999999978968e+01 -1.477520042044094817e-02
5.984999999999978826e+01 -1.471475130608582496e-02
5.987499999999979394e+01 -1.465417977789858217e-02
5.989999999999979252e+01 -1.459348798438154030e-02
5.992499999999979110e+01 -1.453267808192823356e-02
5.994999999999978968e+01 -1.447175223447259677e-02
5.997499999999978826e+01 -1.441071261313460992e-02
5.999999999999978684e+01 -1.434746326916252861e-02
6.002499999999979252e+01 -1.427140609540131916e-02
6.004999999999979110e+01 -1.419718745541023557e-02
6.007499999999978968e+01 -1.412692198719081235e-02
6.009999999999978826e+01 -1.406538040378572420e-02
6.012499999999978684e+01 -1.401568467344982763e-02
6.014999999999979252e+01 -1.396579296464312177e-02
6.017499999999979110e+01 -1.391570642391489789e-02
6.019999999999978968e+01 -1.386542621911352954e-02
6.022499999999978826e+01 -1.381495353929871640e-02
6.024999999999978684e+01 -1.376428959464681342e-02
6.027499999999979252e+01 -1.371343561635101488e-02
6.029999999999979110e+01 -1.366239285651565244e-02
6.032499999999978968e+01 -1.361116258804371225e-02
6.034999999999978826e+01 -1.355974610451928138e-02
6.037499999999978684e+01 -1.350814472008348560e-02
6.039999999999979252e+01 -1.345635976930528548e-02
6.042499999999979110e+01 -1.340439260704563880e-02
6.044999999999978968e+01 -1.335224460831584310e-02
6.047499999999978826e+01 -1.329991716813091335e-02
6.049999999999978684e+01 -1.324741170135582992e-02
6.052499999999978542e+01 -1.319472964254712541e-02
6.054999999999979110e+01 -1.314187244578830793e-02
6.057499999999978968e+01 -1.308884158451916607e-02
6.059999999999978826e+01 -1.303563855136034844e-02
6.062499999999978684e+01 -1.298226485793131657e-02
6.064999999999978542e+01 -1.292872203466311973e-02
6.067499999999979110e+01 -1.287501163060621352e-02
6.069999999999978968e+01 -1.282113521323155481e-02
6.072499999999978826e+01 -1.276709436822720187e-02
6.074999999999978684e+01 -1.271289069928968965e-02
6.077499999999978542e+01 -1.265852582790898129e-02
6.079999999999978400e+01 -1.260400139314921120e-02
6.082499999999978968e+01 -1.254931905142397594e-02
6.084999999999978826e+01 -1.249448047626646602e-02
6.087499999999978684e+01 -1.243948735809434665e-02
6.089999999999978542e+01 -1.238434140396963389e-02
6.092499999999978400e+01 -1.232904433735473697e-02
6.094999999999978968e+01 -1.227359789786153926e-02
6.097499999999978826e+01 -1.221800384099864904e-02
6.099999999999978684e+01 -1.216226393791076596e-02
6.102499999999978542e+01 -1.210637997511657300e-02
6.104999999999978400e+01 -1.205035375423964966e-02
6.107499999999978968e+01 -1.199418709173697035e-02
6.109999999999978826e+01 -1.193788181862162449e-02
6.112499999999978684e+01 -1.188143978018249905e-02
6.114999999999978542e+01 -1.182486283569901715e-02
6.117499999999978400e+01 -1.176815285815266572e-02
6.119999999999978968e+01 -1.171131173393373005e-02
6.122499999999978826e+01 -1.165434136254572643e-02
6.124999999999978684e+01 -1.159724365630445883e-02
6.127499999999978542e+01 -1.154002054003460363e-02
6.129999999999978400e+01 -1.148267395076307991e-02
6.132499999999978257e+01 -1.142520583740817136e-02
6.134999999999978826e+01 -1.136761816046597678e-02
6.137499999999978684e+01 -1.130991289169426192e-02
6.139999999999978542e+01 -1.125209201379258860e-02
6.142499999999978400e+01 -1.119415752007969257e-02
6.144999999999978257e+01 -1.113702606553946053e-02
6.147499999999978826e+01 -1.108150671761307798e-02
6.149999999999978684e+01 -1.102584126622553617e-02
6.152499999999978542e+01 -1.097003145480378306e-02
6.154999999999978400e+01 -1.091407904256546692e-02
6.157499999999978257e+01 -1.085798580426126578e-02
6.159999999999978115e+01 -1.080175352991391037e-02
6.162499999999978684e+01 -1.074538402455194053e-02
6.164999999999978542e+01 -1.068887910793889749e-02
6.167499999999978400e+01 -1.063224061429902945e-02
6.169999999999978257e+01 -1.057547039203768358e-02
6.172499999999978115e+01 -1.051857030345798236e-02
6.174999999999978684e+01 -1.046154222447380142e-02
6.177499999999978542e+01 -1.040438804431822496e-02
6.179999999999978400e+01 -1.034710966524815014e-02
6.182499999999978257e+01 -1.028970900224582610e-02
6.184999999999978115e+01 -1.023218798271582561e-02
6.187499999999978684e+01 -1.017454854617931906e-02
6.189999999999978542e+01 -1.011679264396451484e-02
6.192499999999978400e+01 -1.005892223889369615e-02
6.194999999999978257e+01 -1.000093930496725493e-02
6.197499999999978115e+01 -9.942845827045215801e-03
6.199999999999978684e+01 -9.884643800524506307e-03
6.202499999999978542e+01 -9.826335231014825602e-03
6.204999999999978400e+01 -9.767922134010838947e-03
6.207499999999978257e+01 -9.709406534562516067e-03
6.209999999999978115e+01 -9.650790466942393842e-03
6.212499999999977973e+01 -9.592075974311112946e-03
6.214999999999978542e+01 -9.533265108380154645e-03
6.217499999999978400e+01 -9.474359929073470840e-03
6.219999999999978257e+01 -9.415362504186095688e-03
6.222499999999978115e+01 -9.356274909041653945e-03
6.224999999999977973e+01 -9.297099226148299381e-03
6.227499999999978542e+01 -9.237837544852460503e-03
6.229999999999978400e+01 -9.178491960992385054e-03
6.232499999999978257e+01 -9.119064576548910686e-03
6.234999999999978115e+01 -9.059557499296374411e-03
6.237499999999977973e+01 -8.999972842452174174e-03
6.239999999999977831e+01 -8.940312724325050198e-03
6.242499999999978400e+01 -8.880579267963362861e-03
6.244999999999978257e+01 -8.820774600802425147e-03
6.247499999999978115e+01 -8.760900854311302541e-03
6.249999999999977973e+01 -8.700960163639529649e-03
6.252499999999977831e+01 -8.640954667263719274e-03
6.254999999999978400e+01 -8.580886506633758626e-03
6.257499999999978257e+01 -8.520757825819690739e-03
6.259999999999978115e+01 -8.460570771158233347e-03
6.262499999999977973e+01 -8.400327490900276126e-03
6.264999999999977831e+01 -8.340030134858065700e-03
6.267499999999978400e+01 -8.279680854054146180e-03
6.269999999999978257e+01 -8.219281800369971844e-03
6.272499999999978115e+01 -8.158835126196152185e-03
6.274999999999977973e+01 -8.098342984083359633e-03
6.277499999999977831e+01 -8.037807526394566068e-03
6.279999999999978400e+01 -7.977230904958231700e-03
6.282499999999978257e+01 -7.916615270723802861e-03
6.284999999999978115e+01 -7.855962773417273989e-03
6.287499999999977973e+01 -7.788738098957780250e-03
6.289999999999977831e+01 -7.721387944027865123e-03
6.292499999999977689e+01 -7.645815759938864691e-03
6.294999999999978257e+01 -7.568230195851682537e-03
6.297499999999978115e+01 -7.506536858695573265e-03
6.299999999999977973e+01 -7.448471958678132450e-03
6.302499999999977831e+01 -7.390273499686027085e-03
6.304999999999977689e+01 -7.331943146180601965e-03
6.307499999999978257e+01 -7.273482579329635864e-03
6.309999999999978115e+01 -7.214893496803625149e-03
6.312499999999977973e+01 -7.156177612566313323e-03
6.314999999999977831e+01 -7.097336656660521194e-03
6.317499999999977689e+01 -7.038372374988579455e-03
6.319999999999977547e+01 -6.979286529087767865e-03
6.322499999999978115e+01 -6.920080895900565868e-03
6.324999999999977973e+01 -6.860757267540397268e-03
6.327499999999977831e+01 -6.801317451051644251e-03
6.329999999999977689e+01 -6.741763268165668066e-03
6.332499999999977547e+01 -6.682096555052093045e-03
6.334999999999978115e+01 -6.622319162064264561e-03
6.337499999999977973e+01 -6.562432953481620035e-03
6.339999999999977831e+01 -6.502439807246310211e-03
6.342499999999977689e+01 -6.442341614696368325e-03
6.344999999999977547e+01 -6.382140280293571027e-03
6.347499999999978115e+01 -6.321837721347896635e-03
6.349999999999977973e+01 -6.261435867737200761e-03
6.352499999999977831e+01 -6.200936661622976666e-03
6.354999999999977689e+01 -6.140342057162153505e-03
6.357499999999977547e+01 -6.079654020215356607e-03
6.359999999999978115e+01 -6.018874528050539505e-03
6.362499999999977973e+01 -5.958005569043603629e-03
6.364999999999977831e+01 -5.897049142375346449e-03
6.367499999999977689e+01 -5.836007257724723334e-03
6.369999999999977547e+01 -5.774881934958758789e-03
6.372499999999977405e+01 -5.713675203819441883e-03
6.374999999999977973e+01 -5.652389103607270184e-03
6.377499999999977831e+01 -5.591025682861627821e-03
6.379999999999977689e+01 -5.529586999038662957e-03
6.382499999999977547e+01 -5.468075118186067896e-03
6.384999999999977405e+01 -5.406492114615180783e-03
6.387499999999977973e+01 -5.344840070570543340e-03
6.389999999999977831e+01 -5.283121075897381259e-03
6.392499999999977689e+01 -5.221337227706238787e-03
6.394999999999977547e+01 -5.159490630035574142e-03
6.397499999999977405e+01 -5.097583393512874345e-03
6.399999999999977263e+01 -5.035617635012806272e-03
6.402499999999977831e+01 -4.973595477314632189e-03
6.404999999999978400e+01 -4.911519048757295551e-03
6.407499999999977547e+01 -4.849390482893207489e-03
6.409999999999976694e+01 -4.787211918140369706e-03
6.412499999999977263e+01 -4.724985497433813013e-03
6.414999999999977831e+01 -4.662713367875456413e-03
6.417499999999978400e+01 -4.600397680382933147e-03
6.419999999999977547e+01 -4.538040589337878107e-03
6.422499999999976694e+01 -4.475644252233140601e-03
6.424999999999977263e+01 -4.413210829319542602e-03
6.427499999999977831e+01 -4.350742483252454870e-03
6.429999999999978400e+01 -4.288241378737582890e-03
6.432499999999977547e+01 -4.225709682177027776e-03
6.434999999999976694e+01 -4.163149561314755630e-03
6.437499999999977263e+01 -4.100563184882585581e-03
6.439999999999977831e+01 -4.037952722246651409e-03
6.442499999999978400e+01 -3.975320343053228254e-03
6.444999999999977547e+01 -3.953839668277496500e-03
6.447499999999976694e+01 -3.999841748586933400e-03
6.449999999999977263e+01 -4.045815095569711348e-03
6.452499999999977831e+01 -4.091758116308847996e-03
6.454999999999978400e+01 -4.137669219565945355e-03
6.457499999999977547e+01 -4.183546816040981976e-03
6.459999999999976694e+01 -4.229389318631549162e-03
6.462499999999977263e+01 -4.275195142692049879e-03
6.464999999999977831e+01 -4.320962706292588891e-03
6.467499999999978400e+01 -4.366690430477118690e-03
6.469999999999977547e+01 -4.412376739520988689e-03
6.472499999999976694e+01 -4.458020061188194307e-03
6.474999999999977263e+01 -4.503618826987325872e-03
6.477499999999977831e+01 -4.549171472427083855e-03
6.479999999999976978e+01 -4.594676437270085387e-03
6.482499999999977547e+01 -4.640132165786666450e-03
6.484999999999976694e+01 -4.685537107006501785e-03
6.487499999999977263e+01 -4.730889714969521362e-03
6.489999999999977831e+01 -4.776188448975041828e-03
6.492499999999976978e+01 -4.821431773830021916e-03
6.494999999999977547e+01 -4.866618160095090469e-03
6.497499999999976694e+01 -4.911746084329344543e-03
6.499999999999977263e+01 -4.956814029333203760e-03
6.502499999999977831e+01 -5.001820484389644418e-03
6.504999999999976978e+01 -5.046763945503070919e-03
6.507499999999977547e+01 -5.091642915636684918e-03
6.509999999999976694e+01 -5.136455904947465761e-03
6.512499999999977263e+01 -5.181201431018919203e-03
6.514999999999977831e+01 -5.225878019091770472e-03
6.517499999999976978e+01 -5.270484202291821074e-03
6.519999999999977547e+01 -5.315018521856282492e-03
6.522499999999976694e+01 -5.359479527356421011e-03
6.524999999999977263e+01 -5.403865776918453066e-03
6.527499999999977831e+01 -5.448175837441449065e-03
6.529999999999976978e+01 -5.492408284812485067e-03
6.532499999999977547e+01 -5.536561704118888802e-03
6.534999999999976694e+01 -5.580634689857856719e-03
6.537499999999977263e+01 -5.624625846142886076e-03
6.539999999999977831e+01 -5.668533786906924075e-03
6.542499999999976978e+01 -5.712357136102936585e-03
6.544999999999977547e+01 -5.756094527900935433e-03
6.547499999999976694e+01 -5.799744606881766101e-03
6.549999999999977263e+01 -5.843306028227735621e-03
6.552499999999976410e+01 -5.886777457909916737e-03
6.554999999999976978e+01 -5.930157572871622672e-03
6.557499999999977547e+01 -5.973445061209010920e-03
6.559999999999976694e+01 -6.016638622347589629e-03
6.562499999999977263e+01 -6.059736967215472239e-03
6.564999999999976410e+01 -6.102738818412946700e-03
6.567499999999976978e+01 -6.145642910378468562e-03
6.569999999999977547e+01 -6.188447989550246130e-03
6.572499999999976694e+01 -6.231152814525218325e-03
6.574999999999977263e+01 -6.273756156213334059e-03
6.577499999999976410e+01 -6.316256797987957090e-03
6.579999999999976978e+01 -6.358653535833234255e-03
6.582499999999977547e+01 -6.400945178486531877e-03
6.584999999999976694e+01 -6.443130547577414005e-03
6.587499999999977263e+01 -6.485208477762628189e-03
6.589999999999976410e+01 -6.527177816857197661e-03
6.592499999999976978e+01 -6.569037425961004109e-03
6.594999999999977547e+01 -6.610786179581914883e-03
6.597499999999976694e+01 -6.652422965754103273e-03
6.599999999999977263e+01 -6.704137244252673412e-03
6.602499999999976410e+01 -6.794065033365753042e-03
6.604999999999976978e+01 -6.883858297593002835e-03
6.607499999999977547e+01 -6.971578138920143594e-03
6.609999999999976694e+01 -7.058014811267388812e-03
6.612499999999977263e+01 -7.152681926797459233e-03
6.614999999999976410e+01 -7.256902931558127483e-03
6.617499999999976978e+01 -7.361135246396700339e-03
6.619999999999976126e+01 -7.465375421888981872e-03
6.622499999999976694e+01 -7.569619999952745260e-03
6.624999999999977263e+01 -7.673865514360077300e-03
6.627499999999976410e+01 -7.778108491255041577e-03
6.629999999999976978e+01 -7.882345449673975810e-03
6.632499999999976126e+01 -7.986572902070167637e-03
6.634999999999976694e+01 -8.090787354842182005e-03
6.637499999999977263e+01 -8.194985308865089871e-03
6.639999999999976410e+01 -8.299163260024972066e-03
6.642499999999976978e+01 -8.403317699757131137e-03
6.644999999999976126e+01 -8.507445115585902592e-03
6.647499999999976694e+01 -8.611541991668093463e-03
6.649999999999977263e+01 -8.715604809338275277e-03
6.652499999999976410e+01 -8.819630047656621882e-03
6.654999999999976978e+01 -8.923614183958723106e-03
6.657499999999976126e+01 -9.027553694406964882e-03
6.659999999999976694e+01 -9.131445054544207879e-03
6.662499999999977263e+01 -9.235284739847998692e-03
6.664999999999976410e+01 -9.339069226286729128e-03
6.667499999999976978e+01 -9.442794990876794692e-03
6.669999999999976126e+01 -9.546458512240061853e-03
6.672499999999976694e+01 -9.650056271162710947e-03
6.674999999999977263e+01 -9.753584751153806728e-03
6.677499999999976410e+01 -9.857040439004290458e-03
6.679999999999976978e+01 -9.960419825346613840e-03
6.682499999999976126e+01 -1.006371940521312049e-02
6.684999999999976694e+01 -1.016693567859491831e-02
6.687499999999977263e+01 -1.027006515099949772e-02
6.689999999999976410e+01 -1.037310433400785888e-02
6.692499999999976978e+01 -1.047604974583091902e-02
6.694999999999976126e+01 -1.057889791186381913e-02
6.697499999999976694e+01 -1.068164536523965973e-02
6.699999999999977263e+01 -1.078428864738103544e-02
6.702499999999976410e+01 -1.088682430854985041e-02
6.704999999999976978e+01 -1.098924890839553248e-02
6.707499999999976126e+01 -1.109155901649995675e-02
6.709999999999976694e+01 -1.119375121292113910e-02
6.712499999999975842e+01 -1.129582208873312031e-02
6.714999999999976410e+01 -1.139776824656395238e-02
6.717499999999976978e+01 -1.149958630112965334e-02
6.719999999999976126e+01 -1.160127287976569534e-02
6.722499999999976694e+01 -1.170282462295495901e-02
6.724999999999975842e+01 -1.180423818485116204e-02
6.727499999999976410e+01 -1.190551023379958495e-02
6.729999999999976978e+01 -1.200663745285332484e-02
6.732499999999976126e+01 -1.210761654028444552e-02
6.734999999999976694e+01 -1.220844421009247872e-02
6.737499999999975842e+01 -1.230911719250653985e-02
6.739999999999976410e+01 -1.240963223448407482e-02
6.742499999999976978e+01 -1.250998610020372971e-02
6.744999999999976126e+01 -1.261017557155307521e-02
6.747499999999976694e+01 -1.271019744861237241e-02
6.749999999999975842e+01 -1.281004855013044563e-02
6.752499999999976410e+01 -1.290972571399764610e-02
6.754999999999976978e+01 -1.300922579771056353e-02
6.757499999999976126e+01 -1.310854567883272710e-02
6.759999999999976694e+01 -1.320768225544782445e-02
6.762499999999975842e+01 -1.330663244660747722e-02
6.764999999999976410e+01 -1.340539319277221642e-02
6.767499999999976978e+01 -1.350396145624573399e-02
6.769999999999976126e+01 -1.360233422160311671e-02
6.772499999999976694e+01 -1.370050849611148015e-02
6.774999999999975842e+01 -1.379577336655328501e-02
6.777499999999976410e+01 -1.384270790691192847e-02
6.779999999999975557e+01 -1.388950976364467307e-02
6.782499999999976126e+01 -1.393617730268971976e-02
6.784999999999976694e+01 -1.398270890126817809e-02
6.787499999999975842e+01 -1.402910294814921181e-02
6.789999999999976410e+01 -1.407535784391151373e-02
6.792499999999975557e+01 -1.412147200120236062e-02
6.794999999999976126e+01 -1.416744384499382843e-02
6.797499999999976694e+01 -1.421327181283599597e-02
6.799999999999975842e+01 -1.425895435510676594e-02
6.802499999999976410e+01 -1.430448993525900575e-02
6.804999999999975557e+01 -1.434987703006405761e-02
6.807499999999976126e+01 -1.439511412985178783e-02
6.809999999999976694e+01 -1.444019973874785881e-02
6.812499999999975842e+01 -1.448513237490618201e-02
6.814999999999976410e+01 -1.452991057073941758e-02
6.817499999999975557e+01 -1.457453287314424382e-02
6.819999999999976126e+01 -1.461899784372375048e-02
6.822499999999976694e+01 -1.466330405900571898e-02
6.824999999999975842e+01 -1.470745011065647395e-02
6.827499999999976410e+01 -1.475143460569194008e-02
6.829999999999975557e+01 -1.479525616668289460e-02
6.832499999999976126e+01 -1.483891343195787790e-02
6.834999999999976694e+01 -1.488240505579994238e-02
6.837499999999975842e+01 -1.492572970864092588e-02
6.839999999999976410e+01 -1.496888607725029713e-02
6.842499999999975557e+01 -1.501187286491956381e-02
6.844999999999976126e+01 -1.505468879164252420e-02
6.847499999999976694e+01 -1.509733259429099292e-02
6.849999999999975842e+01 -1.513980302678547170e-02
6.852499999999976410e+01 -1.518209886026187713e-02
6.854999999999975557e+01 -1.522421888323265832e-02
6.857499999999976126e+01 -1.526616190174422474e-02
6.859999999999976694e+01 -1.530792673952818296e-02
6.862499999999975842e+01 -1.534951223814920267e-02
6.864999999999976410e+01 -1.539091725714719638e-02
6.867499999999975557e+01 -1.543214067417402954e-02
6.869999999999976126e+01 -1.547318138512719134e-02
6.872499999999975273e+01 -1.551403830427562462e-02
6.874999999999975842e+01 -1.555471036438352272e-02
6.877499999999976410e+01 -1.559519651682654377e-02
6.879999999999975557e+01 -1.563549573170493201e-02
6.882499999999976126e+01 -1.567560699795016513e-02
6.884999999999975273e+01 -1.571552932342681203e-02
6.887499999999975842e+01 -1.575526173503008845e-02
6.889999999999976410e+01 -1.579480327877689008e-02
6.892499999999975557e+01 -1.583415301989275770e-02
6.894999999999976126e+01 -1.587331004289323916e-02
6.897499999999975273e+01 -1.591227345165994664e-02
6.899999999999975842e+01 -1.595104236951190926e-02
6.902499999999976410e+01 -1.598961593927105546e-02
6.904999999999975557e+01 -1.602799332332319540e-02
6.907499999999976126e+01 -1.606617370367325812e-02
6.909999999999975273e+01 -1.610415628199607721e-02
6.912499999999975842e+01 -1.614194027968100104e-02
6.914999999999976410e+01 -1.617952493787239501e-02
6.917499999999975557e+01 -1.621690951750415222e-02
6.919999999999976126e+01 -1.625409329932990879e-02
6.922499999999975273e+01 -1.629107558394724334e-02
6.924999999999975842e+01 -1.632785569181762278e-02
6.927499999999976410e+01 -1.636443296328090116e-02
6.929999999999975557e+01 -1.640080675856458309e-02
6.932499999999976126e+01 -1.643697645778877461e-02
6.934999999999975273e+01 -1.647294146096533324e-02
6.937499999999975842e+01 -1.650870118799277475e-02
6.939999999999974989e+01 -1.654425507864577469e-02
6.942499999999975557e+01 -1.657960259256022195e-02
6.944999999999976126e+01 -1.661474320921320705e-02
6.947499999999975273e+01 -1.665372690673400102e-02
6.949999999999975842e+01 -1.669623187719874655e-02
6.952499999999974989e+01 -1.673853519689566180e-02
6.954999999999975557e+01 -1.672549164958736165e-02
6.957499999999976126e+01 -1.668831811152704514e-02
6.959999999999975273e+01 -1.664730943582923631e-02
6.962499999999975842e+01 -1.659692560831900476e-02
6.964999999999974989e+01 -1.654632702746215364e-02
6.967499999999975557e+01 -1.649551479039957150e-02
6.969999999999976126e+01 -1.644449001516964590e-02
6.972499999999975273e+01 -1.639325384062484750e-02
6.974999999999975842e+01 -1.634180742634229813e-02
6.977499999999974989e+01 -1.629015195252993958e-02
6.979999999999975557e+01 -1.623828861992651293e-02
6.982499999999976126e+01 -1.618621864969680205e-02
6.984999999999975273e+01 -1.613394328332103458e-02
6.987499999999975842e+01 -1.608146378247939795e-02
6.989999999999974989e+01 -1.602878142893090704e-02
6.992499999999975557e+01 -1.597589752438728986e-02
6.994999999999976126e+01 -1.592281339038149543e-02
6.997499999999975273e+01 -1.586953036813095949e-02
6.999999999999975842e+01 -1.581604981839533630e-02
7.002499999999974989e+01 -1.576237312132984167e-02
7.004999999999975557e+01 -1.570850167633261463e-02
7.007499999999976126e+01 -1.565443690188732945e-02
7.009999999999975273e+01 -1.560018023540092440e-02
7.012499999999975842e+01 -1.554573313303575163e-02
7.014999999999974989e+01 -1.549109706953740763e-02
7.017499999999975557e+01 -1.543627353805679218e-02
7.019999999999976126e+01 -1.538126404996800582e-02
7.022499999999975273e+01 -1.532607013468114537e-02
7.024999999999975842e+01 -1.527069333944998039e-02
7.027499999999974989e+01 -1.521513522917527540e-02
7.029999999999975557e+01 -1.515939738620315086e-02
7.032499999999974705e+01 -1.510348141011909860e-02
7.034999999999975273e+01 -1.504738891753719734e-02
7.037499999999975842e+01 -1.499112154188448308e-02
7.039999999999974989e+01 -1.493468093318198187e-02
7.042499999999975557e+01 -1.487806875781982723e-02
7.044999999999974705e+01 -1.482128669832959850e-02
7.047499999999975273e+01 -1.476433645315098318e-02
7.049999999999975842e+01 -1.470721973639550761e-02
7.052499999999974989e+01 -1.464993827760565151e-02
7.054999999999975557e+01 -1.459249382150961359e-02
7.057499999999974705e+01 -1.453488812777287663e-02
7.059999999999975273e+01 -1.447712297074532986e-02
7.062499999999975842e+01 -1.441920013920509717e-02
7.064999999999974989e+01 -1.436112143609840144e-02
7.067499999999975557e+01 -1.430288867827589697e-02
7.069999999999974705e+01 -1.424450369622543879e-02
7.072499999999975273e+01 -1.418596833380194461e-02
7.074999999999975842e+01 -1.412728444795324084e-02
7.077499999999974989e+01 -1.406845390844329788e-02
7.079999999999975557e+01 -1.400947859757171315e-02
7.082499999999974705e+01 -1.395036040989116634e-02
7.084999999999975273e+01 -1.389110125192076668e-02
7.087499999999975842e+01 -1.383170304185786341e-02
7.089999999999974989e+01 -1.377216770928590267e-02
7.092499999999975557e+01 -1.371249719488080998e-02
7.094999999999974705e+01 -1.365269345011382168e-02
7.097499999999975273e+01 -1.359275843695289913e-02
7.099999999999974420e+01 -1.353269412756117999e-02
7.102499999999974989e+01 -1.347250250399373295e-02
7.104999999999975557e+01 -1.341218555789157503e-02
7.107499999999974705e+01 -1.335174529017492048e-02
7.109999999999975273e+01 -1.329118371073296015e-02
7.112499999999974420e+01 -1.323050283811360098e-02
7.114999999999974989e+01 -1.316970469921014547e-02
7.117499999999975557e+01 -1.310879132894753052e-02
7.119999999999974705e+01 -1.304776476996667017e-02
7.122499999999975273e+01 -1.298662707230733952e-02
7.124999999999974420e+01 -1.292538029309056417e-02
7.127499999999974989e+01 -1.286402649619887081e-02
7.129999999999975557e+01 -1.280256775195723513e-02
7.132499999999974705e+01 -1.274100613681141379e-02
7.134999999999975273e+01 -1.267934373300650189e-02
7.137499999999974420e+01 -1.261758262826543665e-02
7.139999999999974989e+01 -1.255572491546540909e-02
7.142499999999975557e+01 -1.247027696789714674e-02
7.144999999999974705e+01 -1.235436634583099783e-02
7.147499999999975273e+01 -1.223827534383674712e-02
7.149999999999974420e+01 -1.212200735845469016e-02
7.152499999999974989e+01 -1.200556580453036697e-02
7.154999999999975557e+01 -1.188895411475155393e-02
7.157499999999974705e+01 -1.177217573917984338e-02
7.159999999999975273e+01 -1.165523414477694607e-02
7.162499999999974420e+01 -1.153813281492704207e-02
7.164999999999974989e+01 -1.142087524895387708e-02
7.167499999999975557e+01 -1.130346496163412741e-02
7.169999999999974705e+01 -1.118590548270617657e-02
7.172499999999975273e+01 -1.106820035637458288e-02
7.174999999999974420e+01 -1.095035314081136031e-02
7.177499999999974989e+01 -1.083236740765245593e-02
7.179999999999975557e+01 -1.071424674149213697e-02
7.182499999999974705e+01 -1.059599473937214952e-02
7.184999999999975273e+01 -1.047761501026928110e-02
7.187499999999974420e+01 -1.035911117457904290e-02
7.189999999999974989e+01 -1.024048686359615816e-02
7.192499999999974136e+01 -1.012174571899352934e-02
7.194999999999974705e+01 -1.000289139229707663e-02
7.197499999999975273e+01 -9.883927544359887712e-03
7.199999999999974420e+01 -9.764857844832707315e-03
7.202499999999974989e+01 -9.645685971633132655e-03
7.204999999999974136e+01 -9.526415610413450571e-03
7.207499999999974705e+01 -9.407050454025671360e-03
7.209999999999975273e+01 -9.287594201986066472e-03
7.212499999999974420e+01 -9.168050559938084251e-03
7.214999999999974989e+01 -9.048423239114056563e-03
7.217499999999974136e+01 -8.928715955796581033e-03
7.219999999999974705e+01 -8.808932430778019379e-03
7.222499999999975273e+01 -8.689076388820798913e-03
7.224999999999974420e+01 -8.569151558116609030e-03
7.227499999999974989e+01 -8.449161669745235137e-03
7.229999999999974136e+01 -8.329110457134244333e-03
7.232499999999974705e+01 -8.209001655517869644e-03
7.234999999999975273e+01 -8.088839001397198775e-03
7.237499999999974420e+01 -7.968626232000132134e-03
7.239999999999974989e+01 -7.848367084742551708e-03
7.242499999999974136e+01 -7.728065296690548973e-03
7.244999999999974705e+01 -7.607724604022976338e-03
7.247499999999975273e+01 -7.487348741496448017e-03
7.249999999999974420e+01 -7.366941441910605445e-03
7.252499999999974989e+01 -7.246506435575936211e-03
7.254999999999974136e+01 -7.126047449783086581e-03
7.257499999999974705e+01 -7.005568208273717061e-03
7.259999999999973852e+01 -6.885072430714427559e-03
7.262499999999974420e+01 -6.764563832172209960e-03
7.264999999999974989e+01 -6.644046122592881833e-03
7.267499999999974136e+01 -6.523523006281933996e-03
7.269999999999974705e+01 -6.402998181388116355e-03
7.272499999999973852e+01 -6.282475339390725631e-03
7.274999999999974420e+01 -6.161958164588640825e-03
7.277499999999974989e+01 -6.041450333594566326e-03
7.279999999999974136e+01 -5.920955514831156320e-03
7.282499999999974705e+01 -5.800477368031127338e-03
7.284999999999973852e+01 -5.680019543742126538e-03
7.287499999999974420e+01 -5.559585682833976562e-03
7.289999999999974989e+01 -5.439179416011268552e-03
7.292499999999974136e+01 -5.318804363329744656e-03
7.294999999999974705e+01 -5.198464133716613166e-03
7.297499999999973852e+01 -5.078162324496268178e-03
7.299999999999974420e+01 -4.957902520919520335e-03
7.302499999999974989e+01 -4.837688295698886962e-03
7.304999999999974136e+01 -4.717523208547708992e-03
7.307499999999974705e+01 -4.597410805724630803e-03
7.309999999999973852e+01 -4.477354619583693608e-03
7.312499999999974420e+01 -4.357358168128914848e-03
7.314999999999974989e+01 -4.237424954574947784e-03
7.317499999999974136e+01 -4.117558466912938329e-03
7.319999999999974705e+01 -3.997762177481690125e-03
7.322499999999973852e+01 -3.878039542545456703e-03
7.324999999999974420e+01 -3.758394001876294230e-03
7.327499999999974989e+01 -3.638828978343865757e-03
7.329999999999974136e+01 -3.519347877509891500e-03
7.332499999999974705e+01 -3.399954087229279526e-03
7.334999999999973852e+01 -3.271830605382205614e-03
7.337499999999974420e+01 -3.142613913713797162e-03
7.339999999999974989e+01 -3.011186090483539829e-03
7.342499999999974136e+01 -2.814746601800918475e-03
7.344999999999974705e+01 -2.618268941707656717e-03
7.347499999999973852e+01 -2.422576002749267030e-03
7.349999999999974420e+01 -2.235933870728131802e-03
7.352499999999973568e+01 -2.049082108747007306e-03
7.354999999999974136e+01 -1.862025736976019065e-03
7.357499999999974705e+01 -1.674769805967914584e-03
7.359999999999973852e+01 -1.487319396091997710e-03
7.362499999999974420e+01 -1.299679616957339582e-03
7.364999999999973568e+01 -1.111855606828896729e-03
7.367499999999974136e+01 -9.238525320324808597e-04
7.369999999999974705e+01 -7.356755863520053401e-04
7.372499999999973852e+01 -5.473299904178967204e-04
7.374999999999974420e+01 -3.588209910853670239e-04
7.377499999999973568e+01 -1.701538608066846493e-04
7.379999999999974136e+01 1.866610300771491052e-05
7.382499999999974705e+01 2.076335786337860231e-04
7.384999999999973852e+01 3.967432206882317062e-04
7.387499999999974420e+01 5.859896607900646776e-04
7.389999999999973568e+01 7.753675082294285989e-04
7.392499999999974136e+01 9.648713506451134887e-04
7.394999999999974705e+01 1.154495754707751329e-03
7.397499999999973852e+01 1.344235266811299014e-03
7.399999999999974420e+01 1.534084413771603581e-03
7.402499999999973568e+01 1.724037703530127046e-03
7.404999999999974136e+01 1.914089625866449490e-03
7.407499999999974705e+01 2.104234653114953578e-03
7.409999999999973852e+01 2.294467240888773893e-03
7.412499999999974420e+01 2.484781828809955271e-03
7.414999999999973568e+01 2.675172841243570864e-03
7.417499999999974136e+01 2.865634688039604173e-03
7.419999999999973284e+01 3.056161765277823697e-03
7.422499999999973852e+01 3.246748456019630299e-03
7.424999999999974420e+01 3.437389131062757331e-03
7.427499999999973568e+01 3.628078149701926495e-03
7.429999999999974136e+01 3.818809860493510913e-03
7.432499999999973284e+01 4.009578602023505453e-03
7.434999999999973852e+01 4.200378703680403281e-03
7.437499999999974420e+01 4.391204486430369189e-03
7.439999999999973568e+01 4.582050263596938386e-03
7.442499999999974136e+01 4.772910341643233668e-03
7.444999999999973284e+01 4.963779020956489776e-03
7.447499999999973852e+01 5.154650596636703788e-03
7.449999999999974420e+01 5.345519359285258627e-03
7.452499999999973568e+01 5.536379595797757611e-03
7.454999999999974136e+01 5.727225590157682122e-03
7.457499999999973284e+01 5.918051624231353801e-03
7.459999999999973852e+01 6.108851978564853492e-03
7.462499999999974420e+01 6.299620933181459756e-03
7.464999999999973568e+01 6.490352768379647683e-03
7.467499999999974136e+01 6.681041765532778204e-03
7.469999999999973284e+01 6.871682207887153289e-03
7.472499999999973852e+01 7.062268381362033116e-03
7.474999999999974420e+01 7.252794575347089323e-03
7.477499999999973568e+01 7.443255083501923441e-03
7.479999999999974136e+01 7.633644204552672737e-03
7.482499999999973284e+01 7.823956243088120779e-03
7.484999999999973852e+01 8.014185510355077702e-03
7.487499999999974420e+01 8.204326325051657098e-03
7.489999999999973568e+01 8.394373014117943038e-03
7.492499999999974136e+01 8.584319913526426357e-03
7.494999999999973284e+01 8.774161369067950619e-03
7.497499999999973852e+01 8.963891737136684898e-03
7.499999999999974420e+01 9.153505385510896791e-03
7.502499999999973568e+01 9.342996694131432134e-03
7.504999999999974136e+01 9.532360055876853630e-03
7.507499999999973284e+01 9.721589877333507157e-03
7.509999999999973852e+01 9.910680579564281820e-03
7.512499999999972999e+01 1.009962659887016223e-02
7.514999999999973568e+01 1.028842238755001831e-02
7.517499999999974136e+01 1.047706241465387079e-02
7.519999999999973284e+01 1.066554116673243575e-02
7.522499999999973852e+01 1.085385314858119260e-02
7.524999999999972999e+01 1.104199288397852106e-02
7.527499999999973568e+01 1.122995491641942505e-02
7.529999999999974136e+01 1.141773380984240777e-02
7.532499999999973284e+01 1.160532414935063102e-02
7.534999999999973852e+01 1.179272054192724746e-02
7.537499999999972999e+01 1.197991761714330486e-02
7.539999999999973568e+01 1.216691002786017203e-02
7.542499999999974136e+01 1.235369245092379255e-02
7.544999999999973284e+01 1.254025958785281308e-02
7.547499999999973852e+01 1.272660616551918138e-02
7.549999999999972999e+01 1.290970996257573451e-02
7.552499999999973568e+01 1.303859591281635900e-02
7.554999999999974136e+01 1.316743221462442215e-02
7.557499999999973284e+01 1.329621496527961556e-02
7.559999999999973852e+01 1.342494026042760635e-02
7.562499999999972999e+01 1.355360419461676402e-02
7.564999999999973568e+01 1.368220286183749815e-02
7.567499999999974136e+01 1.381073235606144860e-02
7.569999999999973284e+01 1.393918877178365427e-02
7.572499999999973852e+01 1.406756820456489358e-02
7.574999999999972999e+01 1.419586675157433198e-02
7.577499999999973568e+01 1.432408051213472124e-02
7.579999999999972715e+01 1.445220558826625090e-02
7.582499999999973284e+01 1.458023808523226453e-02
7.584999999999973852e+01 1.470817411208391427e-02
7.587499999999972999e+01 1.483600978220609573e-02
7.589999999999973568e+01 1.496374121386261774e-02
7.592499999999972715e+01 1.509136453074062106e-02
7.594999999999973284e+01 1.521887586249561115e-02
7.597499999999973852e+01 1.534627134529455324e-02
7.599999999999972999e+01 1.547354712235932996e-02
7.602499999999973568e+01 1.560069934450850591e-02
7.604999999999972715e+01 1.572772417069737139e-02
7.607499999999973284e+01 1.585461776855802071e-02
7.609999999999973852e+01 1.598137631493666208e-02
7.612499999999972999e+01 1.610799599642916483e-02
7.614999999999973568e+01 1.623447300991614356e-02
7.617499999999972715e+01 1.636080356309367254e-02
7.619999999999973284e+01 1.648698387500397225e-02
7.622499999999973852e+01 1.661301017656186679e-02
7.624999999999972999e+01 1.673887871107977710e-02
7.627499999999973568e+01 1.686458573478975820e-02
7.629999999999972715e+01 1.699012751736148769e-02
7.632499999999973284e+01 1.711550034241927920e-02
7.634999999999973852e+01 1.724070050805315280e-02
7.637499999999972999e+01 1.736572432732863894e-02
7.639999999999973568e+01 1.749056812879222489e-02
7.642499999999972715e+01 1.761522825697204100e-02
7.644999999999973284e+01 1.773970107287648618e-02
7.647499999999973852e+01 1.786398295448668461e-02
7.649999999999972999e+01 1.798807029724665274e-02
7.652499999999973568e+01 1.811195951454743283e-02
7.654999999999972715e+01 1.823564703820714991e-02
7.657499999999973284e+01 1.835912931894754727e-02
7.659999999999973852e+01 1.848240282686305566e-02
7.662499999999972999e+01 1.860546405188747907e-02
7.664999999999973568e+01 1.872830950425412658e-02
7.667499999999972715e+01 1.885093571495029610e-02
7.669999999999973284e+01 1.897333923616816020e-02
7.672499999999972431e+01 1.909551664174731836e-02
7.674999999999972999e+01 1.921746452761436894e-02
7.677499999999973568e+01 1.933917951221469922e-02
7.679999999999972715e+01 1.946065823693912331e-02
7.682499999999973284e+01 1.958189736654454213e-02
7.684999999999972431e+01 1.970289358956791095e-02
7.687499999999972999e+01 1.982364361873413527e-02
7.689999999999973568e+01 1.994414419135764893e-02
7.692499999999972715e+01 2.006439206973686246e-02
7.694999999999973284e+01 2.018438404154302215e-02
7.697499999999972431e+01 2.030411692020070435e-02
7.699999999999972999e+01 2.042358754526355999e-02
7.702499999999973568e+01 2.054279278278061185e-02
7.704999999999972715e+01 2.066172952565750731e-02
7.707499999999973284e+01 2.078039469400989880e-02
7.709999999999972431e+01 2.089878523550907016e-02
7.712499999999972999e+01 2.101689812572117219e-02
7.714999999999973568e+01 2.113473036843830852e-02
7.717499999999972715e+01 2.125227899600249867e-02
7.719999999999973284e+01 2.136954106962214023e-02
7.722499999999972431e+01 2.148651367968045303e-02
7.724999999999972999e+01 2.160319394603682844e-02
7.727499999999973568e+01 2.171957901831989002e-02
7.729999999999972715e+01 2.183566607621268210e-02
7.732499999999973284e+01 2.195145232973101657e-02
7.734999999999972431e+01 2.206693501949249028e-02
7.737499999999972999e+01 2.218211141697854633e-02
7.739999999999972147e+01 2.229697882478800033e-02
7.742499999999972715e+01 2.241153457688311798e-02
7.744999999999973284e+01 2.252577603882666840e-02
7.747499999999972431e+01 2.263970060801198322e-02
7.749999999999972999e+01 2.275330571388410605e-02
7.752499999999972147e+01 2.286658881815302469e-02
7.754999999999972715e+01 2.297954741499881257e-02
7.757499999999973284e+01 2.309217903126856153e-02
7.759999999999972431e+01 2.320448122666479013e-02
7.762499999999972999e+01 2.331645159392640651e-02
7.764999999999972147e+01 2.343124508630296463e-02
7.767499999999972715e+01 2.354860340733457014e-02
7.769999999999973284e+01 2.366567130961077028e-02
7.772499999999972431e+01 2.378270334622514803e-02
7.774999999999972999e+01 2.392779211744469267e-02
7.777499999999972147e+01 2.407273727499809057e-02
7.779999999999972715e+01 2.421753430845827865e-02
7.782499999999973284e+01 2.435897561601088959e-02
7.784999999999972431e+01 2.450060794086361335e-02
7.787499999999972999e+01 2.464215686639014552e-02
7.789999999999972147e+01 2.478361789247059480e-02
7.792499999999972715e+01 2.492498651123083511e-02
7.794999999999973284e+01 2.506625820763715151e-02
7.797499999999972431e+01 2.520742846009560098e-02
7.799999999999972999e+01 2.534849274105637623e-02
7.802499999999972147e+01 2.548944651762264160e-02
7.804999999999972715e+01 2.563028525216341086e-02
7.807499999999973284e+01 2.577100440293128569e-02
7.809999999999972431e+01 2.591159942468318142e-02
7.812499999999972999e+01 2.605206576930633317e-02
7.814999999999972147e+01 2.619239888644661618e-02
7.817499999999972715e+01 2.633259422414130010e-02
7.819999999999973284e+01 2.647264722945424573e-02
7.822499999999972431e+01 2.661255334911472731e-02
7.824999999999972999e+01 2.675230803015960293e-02
7.827499999999972147e+01 2.689190672057667486e-02
7.829999999999972715e+01 2.703134486995283428e-02
7.832499999999971863e+01 2.717061793012153989e-02
7.834999999999972431e+01 2.730972135581582680e-02
7.837499999999972999e+01 2.744865060532013928e-02
7.839999999999972147e+01 2.758740114112560871e-02
7.842499999999972715e+01 2.772596843058668450e-02
7.844999999999971863e+01 2.786434794657802194e-02
7.847499999999972431e+01 2.800253516815409335e-02
7.849999999999972999e+01 2.814052558120755040e-02
7.852499999999972147e+01 2.827831467912999414e-02
7.854999999999972715e+01 2.841589796347266175e-02
7.857499999999971863e+01 2.855327094460636053e-02
7.859999999999972431e+01 2.869042914238275135e-02
7.862499999999972999e+01 2.882736808679502161e-02
7.864999999999972147e+01 2.896408331863686500e-02
7.867499999999972715e+01 2.910057039016302263e-02
7.869999999999971863e+01 2.923682486574588971e-02
7.872499999999972431e+01 2.937284232253490820e-02
7.874999999999972999e+01 2.950861835111055070e-02
7.877499999999972147e+01 2.964414855613953237e-02
7.879999999999972715e+01 2.977942855702730984e-02
7.882499999999971863e+01 2.991445398856775253e-02
7.884999999999972431e+01 3.004922050159241145e-02
7.887499999999972999e+01 3.018372376361540613e-02
7.889999999999972147e+01 3.031795945947666007e-02
7.892499999999972715e+01 3.045192329198223580e-02
7.894999999999971863e+01 3.058561098254082913e-02
7.897499999999972431e+01 3.071901827179804659e-02
7.899999999999971578e+01 3.085214092026569710e-02
7.902499999999972147e+01 3.098497470894871070e-02
7.904999999999972715e+01 3.111751543996676972e-02
7.907499999999971863e+01 3.124975893717264752e-02
7.909999999999972431e+01 3.138170104676624161e-02
7.912499999999971578e+01 3.151333763790203912e-02
7.914999999999972147e+01 3.164466460329513203e-02
7.917499999999972715e+01 3.177567785981882248e-02
7.919999999999971863e+01 3.190637334909862677e-02
7.922499999999972431e+01 3.203674703810095031e-02
7.924999999999971578e+01 3.216712288840553602e-02
7.927499999999972147e+01 3.232205810139723162e-02
7.929999999999972715e+01 3.247667117548712346e-02
7.932499999999971863e+01 3.263095732291180356e-02
7.934999999999972431e+01 3.278491178230217434e-02
7.937499999999971578e+01 3.293852981937082924e-02
7.939999999999972147e+01 3.309180672759412523e-02
7.942499999999972715e+01 3.324473782888780204e-02
7.944999999999971863e+01 3.339731847427524630e-02
7.947499999999972431e+01 3.354954404455025296e-02
7.949999999999971578e+01 3.370140995093074548e-02
7.952499999999972147e+01 3.385291163570708362e-02
7.954999999999972715e+01 3.400404457288065674e-02
7.957499999999971863e+01 3.415480426879759224e-02
7.959999999999972431e+01 3.430518626277203470e-02
7.962499999999971578e+01 3.445518612770120254e-02
7.964999999999972147e+01 3.460479947067427592e-02
7.967499999999972715e+01 3.475402193357128577e-02
7.969999999999971863e+01 3.490284919365205241e-02
7.972499999999972431e+01 3.505127696413855298e-02
7.974999999999971578e+01 3.519930099478670721e-02
7.977499999999972147e+01 3.534691707244893427e-02
7.979999999999972715e+01 3.549412102162798066e-02
7.982499999999971863e+01 3.564090870501958330e-02
7.984999999999972431e+01 3.578727602404766645e-02
7.987499999999971578e+01 3.593321891938663221e-02
7.989999999999972147e+01 3.607873337147610854e-02
7.992499999999971294e+01 3.622381540102394964e-02
7.994999999999971863e+01 3.636846106949981339e-02
7.997499999999972431e+01 3.651266647961577683e-02
7.999999999999971578e+01 3.665642777580022799e-02
8.002499999999972147e+01 3.679974114465787982e-02
8.004999999999971294e+01 3.694260281541876523e-02
8.007499999999971863e+01 3.708500906037855843e-02
8.009999999999972431e+01 3.729286153269417009e-02
8.012499999999971578e+01 3.751356740100694059e-02
8.014999999999972147e+01 3.773402696526201305e-02
8.017499999999971294e+01 3.795423297201058060e-02
8.019999999999971863e+01 3.817417817567120286e-02
8.022499999999972431e+01 3.839385533960712471e-02
8.024999999999971578e+01 3.861325723720430286e-02
8.027499999999972147e+01 3.883237665295102836e-02
8.029999999999971294e+01 3.905120638351545354e-02
8.032499999999971863e+01 3.926973923882664391e-02
8.034999999999972431e+01 3.948796804315247294e-02
8.037499999999971578e+01 3.970588563617832856e-02
8.039999999999972147e+01 3.992348487408527158e-02
8.042499999999971294e+01 4.014075863062434996e-02
8.044999999999971863e+01 4.035769979819242570e-02
8.047499999999972431e+01 4.057430128890293641e-02
8.049999999999971578e+01 4.079055603565608784e-02
8.052499999999972147e+01 4.100645699320498716e-02
8.054999999999971294e+01 4.122199713921857051e-02
8.057499999999971863e+01 4.143716947534297618e-02
8.059999999999971010e+01 4.165196702825470221e-02
8.062499999999971578e+01 4.186638285071393739e-02
8.064999999999972147e+01 4.208041002260957952e-02
8.067499999999971294e+01 4.229404165200122134e-02
8.069999999999971863e+01 4.250727087615552291e-02
8.072499999999971010e+01 4.272009086257484711e-02
8.074999999999971578e+01 4.293249481002225920e-02
8.077499999999972147e+01 4.314447594953813719e-02
8.079999999999971294e+01 4.335602754545036380e-02
8.082499999999971863e+01 4.356714289637817622e-02
8.084999999999971010e+01 4.377781533622578103e-02
8.087499999999971578e+01 4.399163998232003686e-02
8.089999999999972147e+01 4.421498187132847507e-02
8.092499999999971294e+01 4.443789983851097192e-02
8.094999999999971863e+01 4.466038671261252785e-02
8.097499999999971010e+01 4.488243535651666866e-02
8.099999999999971578e+01 4.510403866831886460e-02
8.102499999999972147e+01 4.532518958239056123e-02
8.104999999999971294e+01 4.554588107043670842e-02
8.107499999999971863e+01 4.576610614254468523e-02
8.109999999999971010e+01 4.598585784822156047e-02
8.112499999999971578e+01 4.620512927742620457e-02
8.114999999999972147e+01 4.642391356158820370e-02
8.117499999999971294e+01 4.664220387461676109e-02
8.119999999999971863e+01 4.685999343390478966e-02
8.122499999999971010e+01 4.707727550131219491e-02
8.124999999999971578e+01 4.729404338414820719e-02
8.127499999999972147e+01 4.751029043613552022e-02
8.129999999999971294e+01 4.772601005836517307e-02
8.132499999999971863e+01 4.794119570024042015e-02
8.134999999999971010e+01 4.815584086040548828e-02
8.137499999999971578e+01 4.836993908766387684e-02
8.139999999999972147e+01 4.858348398188246098e-02
8.142499999999971294e+01 4.879646919488284107e-02
8.144999999999971863e+01 4.900888843131880057e-02
8.147499999999971010e+01 4.922073544954014973e-02
8.149999999999971578e+01 4.943200406244201150e-02
8.152499999999970726e+01 4.964268813830077787e-02
8.154999999999971294e+01 4.985278160159273275e-02
8.157499999999971863e+01 5.006227843380132297e-02
8.159999999999971010e+01 5.027117267420637414e-02
8.162499999999971578e+01 5.047945842065944960e-02
8.164999999999970726e+01 5.068712983034269481e-02
8.167499999999971294e+01 5.089418112051264514e-02
8.169999999999971863e+01 5.110060656922640193e-02
8.172499999999971010e+01 5.130640051605335483e-02
8.174999999999971578e+01 5.151155736276968183e-02
8.177499999999970726e+01 5.171607157403546734e-02
8.179999999999971294e+01 5.191993767805609672e-02
8.182499999999971863e+01 5.212315026722483258e-02
8.184999999999971010e+01 5.232570399875139527e-02
8.187499999999971578e+01 5.252759359526920635e-02
8.189999999999970726e+01 5.272881384542853905e-02
8.192499999999971294e+01 5.292935960446915056e-02
8.194999999999971863e+01 5.312922579477817597e-02
8.197499999999971010e+01 5.332840740642711547e-02
8.199999999999971578e+01 5.352689949769334071e-02
8.202499999999970726e+01 5.372469719556065976e-02
8.204999999999971294e+01 5.392179569620642043e-02
8.207499999999971863e+01 5.411819026546341865e-02
8.209999999999971010e+01 5.431387623927091263e-02
8.212499999999971578e+01 5.450884902410169791e-02
8.214999999999970726e+01 5.470310409737309809e-02
8.217499999999971294e+01 5.489663700783894290e-02
8.219999999999970441e+01 5.508944337596303337e-02
8.222499999999971010e+01 5.528151889427517646e-02
8.224999999999971578e+01 5.547285932770550793e-02
8.227499999999970726e+01 5.566346051390334837e-02
8.229999999999971294e+01 5.585331836353669976e-02
8.232499999999970441e+01 5.604242886057177880e-02
8.234999999999971010e+01 5.623078806253519607e-02
8.237499999999971578e+01 5.641839210075774713e-02
8.239999999999970726e+01 5.660523718059826820e-02
8.242499999999971294e+01 5.679131958165037353e-02
8.244999999999970441e+01 5.697663565793096435e-02
8.247499999999971010e+01 5.716118183804845543e-02
8.249999999999971578e+01 5.733339531202755190e-02
8.252499999999970726e+01 5.748836657563678038e-02
8.254999999999971294e+01 5.764265424879998212e-02
8.257499999999970441e+01 5.777745480667800804e-02
8.259999999999971010e+01 5.789078711649120468e-02
8.262499999999971578e+01 5.799224008786058732e-02
8.264999999999970726e+01 5.809317864419174388e-02
8.267499999999971294e+01 5.819359811267973276e-02
8.269999999999970441e+01 5.831747604052075346e-02
8.272499999999971010e+01 5.844230233495137372e-02
8.274999999999971578e+01 5.856668644388923761e-02
8.277499999999970726e+01 5.869062277125313559e-02
8.279999999999971294e+01 5.881410573853778495e-02
8.282499999999970441e+01 5.893712978577857892e-02
8.284999999999971010e+01 5.905968937252029094e-02
8.287499999999971578e+01 5.918177897878382915e-02
8.289999999999970726e+01 5.930339310603795211e-02
8.292499999999971294e+01 5.942452627816736943e-02
8.294999999999970441e+01 5.954517304244344444e-02
8.297499999999971010e+01 5.966532797049536180e-02
8.299999999999971578e+01 5.978498565927700681e-02
8.302499999999970726e+01 5.990414073203899348e-02
8.304999999999971294e+01 6.002278783929283767e-02
8.307499999999970441e+01 6.014092165977909937e-02
8.309999999999971010e+01 6.025853690143038316e-02
8.312499999999970157e+01 6.037562830233225708e-02
8.314999999999970726e+01 6.049219063168325555e-02
8.317499999999971294e+01 6.060821869074983770e-02
8.319999999999970441e+01 6.072370731381987463e-02
8.322499999999971010e+01 6.083865136914980848e-02
8.324999999999970157e+01 6.095304575991045831e-02
8.327499999999970726e+01 6.106688542512675455e-02
8.329999999999971294e+01 6.118016534061239409e-02
8.332499999999970441e+01 6.129288051989976310e-02
8.334999999999971010e+01 6.140502601516500264e-02
8.337499999999970157e+01 6.151659691814453934e-02
8.339999999999970726e+01 6.162758836104986759e-02
8.342499999999971294e+01 6.173799551746873143e-02
8.344999999999970441e+01 6.184781360326761096e-02
8.347499999999971010e+01 6.195703787747905422e-02
8.349999999999970157e+01 6.206566364318558821e-02
8.352499999999970726e+01 6.217368624839517827e-02
8.354999999999971294e+01 6.228110108690625146e-02
8.357499999999970441e+01 6.238790359916579487e-02
8.359999999999971010e+01 6.249408927311685819e-02
8.362499999999970157e+01 6.259965364503668195e-02
8.364999999999970726e+01 6.270459230036677656e-02
8.367499999999971294e+01 6.280890087452976889e-02
8.369999999999970441e+01 6.291257505373755443e-02
8.372499999999971010e+01 6.301561057578790315e-02
8.374999999999970157e+01 6.311800323085034470e-02
8.377499999999970726e+01 6.321974886223946655e-02
8.379999999999969873e+01 6.332084336717797024e-02
8.382499999999970441e+01 6.342128269754511438e-02
8.384999999999971010e+01 6.352106286061512397e-02
8.387499999999970157e+01 6.362017991978048681e-02
8.389999999999970726e+01 6.371862999526478610e-02
8.392499999999969873e+01 6.381640926481875475e-02
8.394999999999970441e+01 6.391351396440604626e-02
8.397499999999971010e+01 6.400994038887235227e-02
8.399999999999970157e+01 6.410568489260129454e-02
8.402499999999970726e+01 6.420074389015711924e-02
8.404999999999969873e+01 6.429511385690954428e-02
8.407499999999970441e+01 6.438879132964636653e-02
8.409999999999971010e+01 6.448177290716868015e-02
8.412499999999970157e+01 6.457405525087357712e-02
8.414999999999970726e+01 6.466563508531705806e-02
8.417499999999969873e+01 6.475650919876393963e-02
8.419999999999970441e+01 6.484667444372070599e-02
8.422499999999971010e+01 6.493612773745156830e-02
8.424999999999970157e+01 6.502486606247823153e-02
8.427499999999970726e+01 6.511288646706353545e-02
8.429999999999969873e+01 6.520018606567676289e-02
8.432499999999970441e+01 6.530190759482286389e-02
8.434999999999971010e+01 6.541695757810137013e-02
8.437499999999970157e+01 6.553130889626944400e-02
8.439999999999970726e+01 6.564495735638087304e-02
8.442499999999969873e+01 6.575789882866502067e-02
8.444999999999970441e+01 6.587012924723081864e-02
8.447499999999971010e+01 6.598164461075627096e-02
8.449999999999970157e+01 6.609244098316026383e-02
8.452499999999970726e+01 6.620251449425842982e-02
8.454999999999969873e+01 6.631186134040258084e-02
8.457499999999970441e+01 6.642047778510158651e-02
8.459999999999971010e+01 6.652836015962677874e-02
8.462499999999970157e+01 6.663550486359717806e-02
8.464999999999970726e+01 6.674190836554957929e-02
8.467499999999969873e+01 6.684756720348815351e-02
8.469999999999970441e+01 6.695247798541821560e-02
8.472499999999969589e+01 6.705663738985903621e-02
8.474999999999970157e+01 6.716004216634006985e-02
8.477499999999970726e+01 6.726268913587714338e-02
8.479999999999969873e+01 6.736457519143014550e-02
8.482499999999970441e+01 6.746569729834114848e-02
8.484999999999969589e+01 6.756605249475453046e-02
8.487499999999970157e+01 6.766563789201561485e-02
8.489999999999970726e+01 6.776445067505172670e-02
8.492499999999969873e+01 6.786248810273111387e-02
8.494999999999970441e+01 6.795974750820817090e-02
8.497499999999969589e+01 6.805622629923867295e-02
8.499999999999970157e+01 6.815192195848454593e-02
8.502499999999970726e+01 6.824683204379425328e-02
8.504999999999969873e+01 6.834095418846351799e-02
8.507499999999970441e+01 6.843428610147600510e-02
8.509999999999969589e+01 6.852682556772463074e-02
8.512499999999970157e+01 6.861857044821197127e-02
8.514999999999970726e+01 6.870951868023013331e-02
8.517499999999969873e+01 6.879966827752188874e-02
8.519999999999970441e+01 6.888901733042014641e-02
8.522499999999969589e+01 6.897756400596724569e-02
8.524999999999970157e+01 6.906530654801504299e-02
8.527499999999970726e+01 6.919292297381075818e-02
8.529999999999969873e+01 6.932276164464495904e-02
8.532499999999970441e+01 6.945192526136705069e-02
8.534999999999969589e+01 6.958040822360822553e-02
8.537499999999970157e+01 6.970820498351310013e-02
8.539999999999969305e+01 6.983531004679052745e-02
8.542499999999969873e+01 6.996171797374993451e-02
8.544999999999970441e+01 7.008742338033135955e-02
8.547499999999969589e+01 7.021242093912014037e-02
8.549999999999970157e+01 7.033670538035238784e-02
8.552499999999969305e+01 7.046027149290542968e-02
8.554999999999969873e+01 7.058311412527702722e-02
8.557499999999970441e+01 7.070522818655258779e-02
8.559999999999969589e+01 7.082660864735502992e-02
8.562499999999970157e+01 7.094725054078464266e-02
8.564999999999969305e+01 7.106714896334119513e-02
8.567499999999969873e+01 7.118629907583372274e-02
8.569999999999970441e+01 7.130469610427354887e-02
8.572499999999969589e+01 7.142233534075277668e-02
8.574999999999970157e+01 7.153921214430611353e-02
8.577499999999969305e+01 7.165532194175561198e-02
8.579999999999969873e+01 7.177066022854097782e-02
8.582499999999970441e+01 7.188522256953142064e-02
8.584999999999969589e+01 7.199900459981938006e-02
8.587499999999970157e+01 7.211200202549881977e-02
8.589999999999969305e+01 7.222421062442276052e-02
8.592499999999969873e+01 7.233562624694614418e-02
8.594999999999970441e+01 7.244624481664485582e-02
8.597499999999969589e+01 7.255606233102164515e-02
8.599999999999970157e+01 7.266507486218881651e-02
8.602499999999969305e+01 7.277327855753337738e-02
8.604999999999969873e+01 7.288066964036093998e-02
8.607499999999970441e+01 7.298724441052123479e-02
8.609999999999969589e+01 7.309299924501297396e-02
8.612499999999970157e+01 7.319793059856732897e-02
8.614999999999969305e+01 7.330901467029697638e-02
8.617499999999969873e+01 7.345269651883655493e-02
8.619999999999970441e+01 7.359560119446029169e-02
8.622499999999969589e+01 7.373772326998569160e-02
8.624999999999970157e+01 7.387905738860110760e-02
8.627499999999969305e+01 7.401959826480733473e-02
8.629999999999969873e+01 7.415934068534478507e-02
8.632499999999969020e+01 7.429827951010058162e-02
8.634999999999969589e+01 7.443640967299698652e-02
8.637499999999970157e+01 7.457372618286164934e-02
8.639999999999969305e+01 7.471022412427755222e-02
8.642499999999969873e+01 7.484589865841362322e-02
8.644999999999969020e+01 7.498074502383561546e-02
8.647499999999969589e+01 7.511475853729654428e-02
8.649999999999970157e+01 7.524793459450528077e-02
8.652499999999969305e+01 7.538026867087641025e-02
8.654999999999969873e+01 7.551175632225688716e-02
8.657499999999969020e+01 7.564239318563227565e-02
8.659999999999969589e+01 7.577217497980996697e-02
8.662499999999970157e+01 7.590109750608307893e-02
8.664999999999969305e+01 7.602915664886805702e-02
8.667499999999969873e+01 7.615634837632237475e-02
8.669999999999969020e+01 7.628266874094075112e-02
8.672499999999969589e+01 7.640811388012511141e-02
8.674999999999970157e+01 7.653268001673249610e-02
8.677499999999969305e+01 7.665636345960213927e-02
8.679999999999969873e+01 7.677916060405633181e-02
8.682499999999969020e+01 7.690106793237737326e-02
8.684999999999969589e+01 7.702208201426376244e-02
8.687499999999970157e+01 7.714219950725820230e-02
8.689999999999969305e+01 7.726141715715736935e-02
8.692499999999969873e+01 7.737973179839077731e-02
8.694999999999969020e+01 7.749714035438082238e-02
8.697499999999969589e+01 7.761363983787505916e-02
8.699999999999968736e+01 7.772922735125710469e-02
8.702499999999969305e+01 7.784390008683163276e-02
8.704999999999969873e+01 7.795765532708297252e-02
8.707499999999969020e+01 7.807049044491293222e-02
8.709999999999969589e+01 7.818240290385192193e-02
8.712499999999968736e+01 7.829339025824640086e-02
8.714999999999969305e+01 7.840345015341960988e-02
8.717499999999969873e+01 7.851258032581266699e-02
8.719999999999969020e+01 7.862077860309517330e-02
8.722499999999969589e+01 7.872804290425741702e-02
8.724999999999968736e+01 7.883437123967264315e-02
8.727499999999969305e+01 7.893976171114074070e-02
8.729999999999969873e+01 7.904421251190192621e-02
8.732499999999969020e+01 7.914772192663122041e-02
8.734999999999969589e+01 7.925028833140684847e-02
8.737499999999968736e+01 7.935191019365393783e-02
8.739999999999969305e+01 7.945258607206756585e-02
8.742499999999969873e+01 7.955231461650781599e-02
8.744999999999969020e+01 7.965109456787643205e-02
8.747499999999969589e+01 7.974892475796604985e-02
8.749999999999968736e+01 7.984580410928888983e-02
8.752499999999969305e+01 7.994173163488196843e-02
8.754999999999969873e+01 8.003670643808839802e-02
8.757499999999969020e+01 8.013072771231947999e-02
8.759999999999969589e+01 8.022379474078952799e-02
8.762499999999968736e+01 8.031590689623425983e-02
8.764999999999969305e+01 8.040706364060312694e-02
8.767499999999969873e+01 8.049726452473317251e-02
8.769999999999969020e+01 8.058650918799856178e-02
8.772499999999969589e+01 8.067479735794295947e-02
8.774999999999968736e+01 8.076212884988677454e-02
8.777499999999969305e+01 8.084850356651858416e-02
8.779999999999969873e+01 8.093392149746200803e-02
8.782499999999969020e+01 8.101838271882712272e-02
8.784999999999969589e+01 8.110188739273820058e-02
8.787499999999968736e+01 8.118443576684566954e-02
8.789999999999969305e+01 8.126602817381663180e-02
8.792499999999968452e+01 8.134666503080892341e-02
8.794999999999969020e+01 8.142634683892484293e-02
8.797499999999969589e+01 8.150507418264978099e-02
8.799999999999968736e+01 8.158332555135036634e-02
8.802499999999969305e+01 8.165259465742408240e-02
8.804999999999968452e+01 8.172092911296909012e-02
8.807499999999969020e+01 8.176498773127090225e-02
8.809999999999969589e+01 8.178840900277657699e-02
8.812499999999968736e+01 8.180989835368598917e-02
8.814999999999969305e+01 8.183053231722180187e-02
8.817499999999968452e+01 8.185030793993094966e-02
8.819999999999969020e+01 8.186967161380975799e-02
8.822499999999969589e+01 8.188350700397201143e-02
8.824999999999968736e+01 8.189656574427728319e-02
8.827499999999969305e+01 8.190877603172376509e-02
8.829999999999968452e+01 8.192013444026013946e-02
8.832499999999969020e+01 8.193063760781851834e-02
8.834999999999969589e+01 8.194028223724249271e-02
8.837499999999968736e+01 8.194906509720045751e-02
8.839999999999969305e+01 8.195698302309332994e-02
8.842499999999968452e+01 8.196403291794580881e-02
8.844999999999969020e+01 8.197021175328741971e-02
8.847499999999969589e+01 8.197551657002415115e-02
8.849999999999968736e+01 8.197994447928980133e-02
8.852499999999969305e+01 8.198349266329284235e-02
8.854999999999968452e+01 8.198615837614271762e-02
8.857499999999969020e+01 8.198793894466498144e-02
8.859999999999968168e+01 8.198883176920276905e-02
8.862499999999968736e+01 8.198883432440044750e-02
8.864999999999969305e+01 8.198794415997463780e-02
8.867499999999968452e+01 8.198615890146854213e-02
8.869999999999969020e+01 8.198347625098872937e-02
8.872499999999968168e+01 8.197989398792823734e-02
8.874999999999968736e+01 8.197540996967049576e-02
8.877499999999969305e+01 8.197002213227667922e-02
8.879999999999968452e+01 8.196372849115655945e-02
8.882499999999969020e+01 8.195652714171852704e-02
8.884999999999968168e+01 8.194841626000587409e-02
8.887499999999968736e+01 8.193939410330851325e-02
8.889999999999969305e+01 8.192945901076138793e-02
8.892499999999968452e+01 8.191860940391899881e-02
8.894999999999969020e+01 8.190684378731503956e-02
8.897499999999968168e+01 8.189416074899590059e-02
8.899999999999968736e+01 8.188055896104008691e-02
8.902499999999969305e+01 8.186603718005260044e-02
8.904999999999968452e+01 8.185059424764128122e-02
8.907499999999969020e+01 8.183422909087041675e-02
8.909999999999968168e+01 8.181694072269422857e-02
8.912499999999968736e+01 8.179872824236592010e-02
8.914999999999969305e+01 8.177959083583011268e-02
8.917499999999968452e+01 8.175952777608698485e-02
8.919999999999969020e+01 8.173853842353956400e-02
8.922499999999968168e+01 8.171662222631374817e-02
8.924999999999968736e+01 8.169377872055963441e-02
8.927499999999969305e+01 8.167000753072672925e-02
8.929999999999968452e+01 8.164530836981820361e-02
8.932499999999969020e+01 8.161968103962177756e-02
8.934999999999968168e+01 8.159312543091414016e-02
8.937499999999968736e+01 8.156564152364609299e-02
8.939999999999969305e+01 8.153722938710208923e-02
8.942499999999968452e+01 8.150788918003450123e-02
8.944999999999969020e+01 8.147762115077580858e-02
8.947499999999968168e+01 8.144642563732755469e-02
8.949999999999968736e+01 8.141430306742217238e-02
8.952499999999967883e+01 8.138125395856293798e-02
8.954999999999968452e+01 8.134727891803957001e-02
8.957499999999969020e+01 8.131237864291913919e-02
8.959999999999968168e+01 8.127655392001119361e-02
8.962499999999968736e+01 8.123980562581251119e-02
8.964999999999967883e+01 8.120213472642230645e-02
8.967499999999968452e+01 8.116354227743878547e-02
8.969999999999969020e+01 8.112402942382516968e-02
8.972499999999968168e+01 8.108359739975776193e-02
8.974999999999968736e+01 8.104224752844492452e-02
8.977499999999967883e+01 8.099998122192504646e-02
8.979999999999968452e+01 8.095679998083779583e-02
8.982499999999969020e+01 8.091270539417350083e-02
8.984999999999968168e+01 8.086769913899809203e-02
8.987499999999968736e+01 8.082178298015441076e-02
8.989999999999967883e+01 8.077495876993853741e-02
8.992499999999968452e+01 8.072722844775298556e-02
8.994999999999969020e+01 8.067859403973995369e-02
8.997499999999968168e+01 8.062905765838589145e-02
8.999999999999968736e+01 8.057862150210552687e-02
9.002499999999967883e+01 8.052728785480586793e-02
9.004999999999968452e+01 8.047505908542200437e-02
9.007499999999969020e+01 8.043068142093359740e-02
9.009999999999968168e+01 8.039915791736386430e-02
9.012499999999968736e+01 8.036671777746146050e-02
9.014999999999967883e+01 8.033336161772468287e-02
9.017499999999968452e+01 8.029909014328355521e-02
9.019999999999967599e+01 8.026390414786160887e-02
9.022499999999968168e+01 8.022780451370756238e-02
9.024999999999968736e+01 8.019079221150662851e-02
9.027499999999967883e+01 8.015286830026684128e-02
9.029999999999968452e+01 8.011403392718206840e-02
9.032499999999967599e+01 8.007429032747016839e-02
9.034999999999968168e+01 8.003363882418729203e-02
9.037499999999968736e+01 7.999208082802063136e-02
9.039999999999967883e+01 7.994961783705346881e-02
9.042499999999968452e+01 7.990625143651042261e-02
9.044999999999967599e+01 7.986198329847715716e-02
9.047499999999968168e+01 7.981681518159730593e-02
9.049999999999968736e+01 7.977074893074605211e-02
9.052499999999967883e+01 7.972378647667927032e-02
9.054999999999968452e+01 7.967592983566366971e-02
9.057499999999967599e+01 7.962718110907843205e-02
9.059999999999968168e+01 7.957754248299978017e-02
9.062499999999968736e+01 7.952701622775808221e-02
9.064999999999967883e+01 7.947560469747796952e-02
9.067499999999968452e+01 7.942331032959017156e-02
9.069999999999967599e+01 7.937013564432818247e-02
9.072499999999968168e+01 7.931608324419854583e-02
9.074999999999968736e+01 7.926115581343098904e-02
9.077499999999967883e+01 7.920535611740942006e-02
9.079999999999968452e+01 7.914868700207938756e-02
9.082499999999967599e+01 7.909115139333627864e-02
9.084999999999968168e+01 7.903275229639311616e-02
9.087499999999968736e+01 7.897349279512957954e-02
9.089999999999967883e+01 7.891337605141894584e-02
9.092499999999968452e+01 7.885240530443701767e-02
9.094999999999967599e+01 7.879058386995307917e-02
9.097499999999968168e+01 7.872791513960041010e-02
9.099999999999968736e+01 7.866440258012906417e-02
9.102499999999967883e+01 7.860004973264086980e-02
9.104999999999968452e+01 7.853486021180706989e-02
9.107499999999967599e+01 7.846883770506797584e-02
9.109999999999968168e+01 7.840198597181595452e-02
9.112499999999967315e+01 7.833430884256228910e-02
9.114999999999967883e+01 7.828721960211795783e-02
9.117499999999968452e+01 7.826049168503194930e-02
9.119999999999967599e+01 7.823287868478674689e-02
9.122499999999968168e+01 7.820438009293360915e-02
9.124999999999967315e+01 7.817499548395594189e-02
9.127499999999967883e+01 7.814472451556166155e-02
9.129999999999968452e+01 7.811356692895911336e-02
9.132499999999967599e+01 7.808152254910852297e-02
9.134999999999968168e+01 7.804859128495347798e-02
9.137499999999967315e+01 7.801477312962795674e-02
9.139999999999967883e+01 7.798006816064496916e-02
9.142499999999968452e+01 7.794447654006023130e-02
9.144999999999967599e+01 7.790799851461591152e-02
9.147499999999968168e+01 7.787063441585875823e-02
9.149999999999967315e+01 7.783238466023914559e-02
9.152499999999967883e+01 7.779324974918666591e-02
9.154999999999968452e+01 7.775323026916163005e-02
9.157499999999967599e+01 7.771232689168507124e-02
9.159999999999968168e+01 7.767054037334571170e-02
9.162499999999967315e+01 7.762787155578554366e-02
9.164999999999967883e+01 7.758432136565852899e-02
9.167499999999968452e+01 7.753989081457215993e-02
9.169999999999967599e+01 7.749458099900126407e-02
9.172499999999968168e+01 7.744839310018185319e-02
9.174999999999967315e+01 7.740132838398017245e-02
9.177499999999967883e+01 7.735338820073979493e-02
9.179999999999967031e+01 7.730457398510842681e-02
9.182499999999967599e+01 7.725488725583581906e-02
9.184999999999968168e+01 7.720432961555613594e-02
9.187499999999967315e+01 7.715290275054249858e-02
9.189999999999967883e+01 7.710060843044005963e-02
9.192499999999967031e+01 7.704744850798096734e-02
9.194999999999967599e+01 7.699342491866978389e-02
9.197499999999968168e+01 7.693853968045226421e-02
9.199999999999967315e+01 7.688279489336095895e-02
9.202499999999967883e+01 7.682619273913626756e-02
9.204999999999967031e+01 7.676873548083064380e-02
9.207499999999967599e+01 7.671042546238490689e-02
9.209999999999968168e+01 7.665126510819035566e-02
9.212499999999967315e+01 7.659125692262289120e-02
9.214999999999967883e+01 7.653040348956055561e-02
9.217499999999967031e+01 7.648408383555353740e-02
9.219999999999967599e+01 7.644897328788013979e-02
9.222499999999968168e+01 7.641299761639533394e-02
9.224999999999967315e+01 7.637615734234001752e-02
9.227499999999967883e+01 7.633845306925851615e-02
9.229999999999967031e+01 7.629988548300691009e-02
9.232499999999967599e+01 7.626045535174126588e-02
9.234999999999968168e+01 7.622016352587827892e-02
9.237499999999967315e+01 7.617901093803922108e-02
9.239999999999967883e+01 7.613699860297004629e-02
9.242499999999967031e+01 7.609412761743862552e-02
9.244999999999967599e+01 7.605039916011238632e-02
9.247499999999968168e+01 7.600581449141183277e-02
9.249999999999967315e+01 7.596037495334362344e-02
9.252499999999967883e+01 7.591408196930997387e-02
9.254999999999967031e+01 7.586693704390043425e-02
9.257499999999967599e+01 7.581894176265699392e-02
9.259999999999968168e+01 7.577009779182070082e-02
9.262499999999967315e+01 7.572040687805688119e-02
9.264999999999967883e+01 7.566987084815619824e-02
9.267499999999967031e+01 7.561849160871819686e-02
9.269999999999967599e+01 7.556627114581131177e-02
9.272499999999966747e+01 7.551321152461294706e-02
9.274999999999967315e+01 7.545931488902743456e-02
9.277499999999967883e+01 7.540458346128514622e-02
9.279999999999967031e+01 7.534901954151944359e-02
9.282499999999967599e+01 7.529262550732443438e-02
9.284999999999966747e+01 7.523540381329288373e-02
9.287499999999967315e+01 7.517735699053253173e-02
9.289999999999967883e+01 7.511848764616337049e-02
9.292499999999967031e+01 7.505879846279768508e-02
9.294999999999967599e+01 7.499829219799737656e-02
9.297499999999966747e+01 7.493697168371424300e-02
9.299999999999967315e+01 7.487483982571148389e-02
9.302499999999967883e+01 7.481189960296628916e-02
9.304999999999967031e+01 7.474815406705460907e-02
9.307499999999967599e+01 7.468360634151618993e-02
9.309999999999966747e+01 7.461825962120600952e-02
9.312499999999967315e+01 7.455211717162366081e-02
9.314999999999967883e+01 7.448518232822844143e-02
9.317499999999967031e+01 7.441745849573795646e-02
9.319999999999967599e+01 7.434894914740829142e-02
9.322499999999966747e+01 7.427965782429989117e-02
9.324999999999967315e+01 7.420958813452663283e-02
9.327499999999967883e+01 7.413874375249039639e-02
9.329999999999967031e+01 7.406712841809980075e-02
9.332499999999967599e+01 7.399474593597392402e-02
9.334999999999966747e+01 7.392160017463272892e-02
9.337499999999967315e+01 7.384769506567458175e-02
9.339999999999966462e+01 7.377303460293459236e-02
9.342499999999967031e+01 7.369762284163716703e-02
9.344999999999967599e+01 7.362146389753068676e-02
9.347499999999966747e+01 7.354456194601199925e-02
9.349999999999967315e+01 7.346692122123675561e-02
9.352499999999966462e+01 7.338854601522104559e-02
9.354999999999967031e+01 7.330944067692737875e-02
9.357499999999967599e+01 7.322960961134653002e-02
9.359999999999966747e+01 7.314905727855923467e-02
9.362499999999967315e+01 7.306778819279868831e-02
9.364999999999966462e+01 7.298580692149439497e-02
9.367499999999967031e+01 7.290311808431100549e-02
9.369999999999967599e+01 7.281972635218005030e-02
9.372499999999966747e+01 7.273563644631704517e-02
9.374999999999967315e+01 7.265085313723715355e-02
9.377499999999966462e+01 7.256538124375852550e-02
9.379999999999967031e+01 7.247922563200191737e-02
9.382499999999967599e+01 7.239239121438177660e-02
9.384999999999966747e+01 7.230488294859001297e-02
9.387499999999967315e+01 7.221670583657587017e-02
9.389999999999966462e+01 7.212786492351977441e-02
9.392499999999967031e+01 7.203836529680106293e-02
9.394999999999967599e+01 7.194821208496192388e-02
9.397499999999966747e+01 7.185741045666751980e-02
9.399999999999967315e+01 7.176596561966058774e-02
9.402499999999966462e+01 7.167388281971480424e-02
9.404999999999967031e+01 7.158116733958334865e-02
9.407499999999967599e+01 7.148782449794581495e-02
9.409999999999966747e+01 7.139385964835218146e-02
9.412499999999967315e+01 7.129927817816700264e-02
9.414999999999966462e+01 7.120408550750875754e-02
9.417499999999967031e+01 7.110828708819083577e-02
9.419999999999967599e+01 7.101188840266245417e-02
9.422499999999966747e+01 7.091489496294647865e-02
9.424999999999967315e+01 7.081731230958039636e-02
9.427499999999966462e+01 7.071914601055549754e-02
9.429999999999967031e+01 7.065653573766421391e-02
9.432499999999966178e+01 7.060041858777454937e-02
9.434999999999966747e+01 7.054361115611398891e-02
9.437499999999967315e+01 7.051352734749806450e-02
9.439999999999966462e+01 7.048901711285958382e-02
9.442499999999967031e+01 7.045530750038414558e-02
9.444999999999966178e+01 7.042084306919688119e-02
9.447499999999966747e+01 7.038562285122562656e-02
9.449999999999967315e+01 7.034964594084149037e-02
9.452499999999966462e+01 7.031264431913782087e-02
9.454999999999967031e+01 7.027119418738485279e-02
9.457499999999966178e+01 7.022898182573888981e-02
9.459999999999966747e+01 7.018600594375908053e-02
9.462499999999967315e+01 7.014226531142586651e-02
9.464999999999966462e+01 7.009775875968700387e-02
9.467499999999967031e+01 7.005248518099266297e-02
9.469999999999966178e+01 7.000644352981838514e-02
9.472499999999966747e+01 6.995963282317596565e-02
9.474999999999967315e+01 6.991205214111333166e-02
9.477499999999966462e+01 6.986370062720008434e-02
9.479999999999967031e+01 6.981457748900182780e-02
9.482499999999966178e+01 6.976468199854109209e-02
9.484999999999966747e+01 6.971401349274564119e-02
9.487499999999967315e+01 6.966257137388022491e-02
9.489999999999966462e+01 6.961035510996962938e-02
9.492499999999967031e+01 6.955736423520260392e-02
9.494999999999966178e+01 6.950359835032589306e-02
9.497499999999966747e+01 6.944905712301975564e-02
9.499999999999965894e+01 6.939374028826193752e-02
9.502499999999966462e+01 6.933764764867672570e-02
9.504999999999967031e+01 6.928077907486425435e-02
9.507499999999966178e+01 6.922313450572088744e-02
9.509999999999966747e+01 6.916471394873964507e-02
9.512499999999965894e+01 6.910551748029628016e-02
9.514999999999966462e+01 6.904554524591946518e-02
9.517499999999967031e+01 6.898479746054349271e-02
9.519999999999966178e+01 6.892327440874844446e-02
9.522499999999966747e+01 6.886097644497650438e-02
9.524999999999965894e+01 6.879790399374112464e-02
9.527499999999966462e+01 6.873405754981161409e-02
9.529999999999967031e+01 6.866943767838411261e-02
9.532499999999966178e+01 6.860404501523310883e-02
9.534999999999966747e+01 6.853788026685145307e-02
9.537499999999965894e+01 6.847094421056579283e-02
9.539999999999966462e+01 6.840323769463689529e-02
9.542499999999967031e+01 6.833476163834611983e-02
9.544999999999966178e+01 6.826551703205824273e-02
9.547499999999966747e+01 6.819550493727073726e-02
9.549999999999965894e+01 6.812472648664356922e-02
9.552499999999966462e+01 6.805318288400954985e-02
9.554999999999967031e+01 6.798087540437111609e-02
9.557499999999966178e+01 6.790780539387243631e-02
9.559999999999966747e+01 6.783397426975967814e-02
9.562499999999965894e+01 6.775938352031909973e-02
9.564999999999966462e+01 6.768403470479787687e-02
9.567499999999967031e+01 6.760792945330725001e-02
9.569999999999966178e+01 6.753106946670732469e-02
9.572499999999966747e+01 6.745345651647177698e-02
9.574999999999965894e+01 6.737509244453739055e-02
9.577499999999966462e+01 6.729597916313136141e-02
9.579999999999967031e+01 6.721611865458587687e-02
9.582499999999966178e+01 6.713551297112765881e-02
9.584999999999966747e+01 6.705416423465469788e-02
9.587499999999965894e+01 6.697207463649217096e-02
9.589999999999966462e+01 6.688924643713194118e-02
9.592499999999965610e+01 6.680568196595162989e-02
9.594999999999966178e+01 6.672138362091831199e-02
9.597499999999966747e+01 6.663635386827264362e-02
9.599999999999965894e+01 6.655059524219708589e-02
9.602499999999966462e+01 6.646411034446278454e-02
9.604999999999965610e+01 6.637690184406327965e-02
9.607499999999966178e+01 6.628897247682893901e-02
9.609999999999966747e+01 6.620032504502205983e-02
9.612499999999965894e+01 6.611096241691852282e-02
9.614999999999966462e+01 6.602088752636979530e-02
9.617499999999965610e+01 6.593010337234951612e-02
9.619999999999966178e+01 6.583861301848219216e-02
9.622499999999966747e+01 6.574641959255597690e-02
9.624999999999965894e+01 6.565352628602000307e-02
9.627499999999966462e+01 6.555993635346323012e-02
9.629999999999965610e+01 6.546565311208027427e-02
9.632499999999966178e+01 6.537067994111875335e-02
9.634999999999966747e+01 6.527502028131335066e-02
9.637499999999965894e+01 6.517867763430347516e-02
9.639999999999966462e+01 6.508165556203560076e-02
9.642499999999965610e+01 6.498395768615111701e-02
9.644999999999966178e+01 6.488558768735992743e-02
9.647499999999966747e+01 6.478654930479979535e-02
9.649999999999965894e+01 6.468684633537997997e-02
9.652499999999966462e+01 6.458648263311340953e-02
9.654999999999965610e+01 6.448546210843407456e-02
9.657499999999966178e+01 6.438378872750029347e-02
9.659999999999965326e+01 6.428146651148762547e-02
9.662499999999965894e+01 6.417849953586542144e-02
9.664999999999966462e+01 6.407489192966420166e-02
9.667499999999965610e+01 6.392543304571410290e-02
9.669999999999966178e+01 6.374098413293322052e-02
9.672499999999965326e+01 6.355579376765123356e-02
9.674999999999965894e+01 6.336986739496858201e-02
9.677499999999966462e+01 6.318321052995463927e-02
9.679999999999965610e+01 6.299582875688827799e-02
9.682499999999966178e+01 6.280772772848013108e-02
9.684999999999965326e+01 6.261891316507819938e-02
9.687499999999965894e+01 6.242939085385288550e-02
9.689999999999966462e+01 6.223916664796803888e-02
9.692499999999965610e+01 6.204824646572959512e-02
9.694999999999966178e+01 6.185663628972507683e-02
9.697499999999965326e+01 6.166434216593722623e-02
9.699999999999965894e+01 6.147137020284850623e-02
9.702499999999966462e+01 6.127772657052604766e-02
9.704999999999965610e+01 6.108341749969274648e-02
9.707499999999966178e+01 6.088844928077964680e-02
9.709999999999965326e+01 6.069282826296801964e-02
9.712499999999965894e+01 6.049656085321201276e-02
9.714999999999966462e+01 6.029965351525184980e-02
9.717499999999965610e+01 6.010211276860811386e-02
9.719999999999966178e+01 5.990394518756506081e-02
9.722499999999965326e+01 5.970515740014047112e-02
9.724999999999965894e+01 5.950575608704380959e-02
9.727499999999966462e+01 5.930574798061768321e-02
9.729999999999965610e+01 5.910513986377215895e-02
9.732499999999966178e+01 5.890393856890425994e-02
9.734999999999965326e+01 5.870215097680726857e-02
9.737499999999965894e+01 5.849978401556930191e-02
9.739999999999966462e+01 5.829684465945997318e-02
9.742499999999965610e+01 5.809333992780970485e-02
9.744999999999966178e+01 5.788927688387575377e-02
9.747499999999965326e+01 5.768466263370304603e-02
9.749999999999965894e+01 5.747950432497186957e-02
9.752499999999965041e+01 5.727380914584161847e-02
9.754999999999965610e+01 5.706758432378319923e-02
9.757499999999966178e+01 5.686083712440481719e-02
9.759999999999965326e+01 5.665357485027269074e-02
9.762499999999965894e+01 5.644580483972159307e-02
9.764999999999965041e+01 5.623753446566225750e-02
9.767499999999965610e+01 5.602877113438171214e-02
9.769999999999966178e+01 5.581952228433818830e-02
9.772499999999965326e+01 5.560979538495206681e-02
9.774999999999965894e+01 5.539959793539133565e-02
9.777499999999965041e+01 5.518893746335443162e-02
9.779999999999965610e+01 5.497782152384668442e-02
9.782499999999966178e+01 5.476625769795971654e-02
9.784999999999965326e+01 5.455425359164023380e-02
9.787499999999965894e+01 5.434181683446336064e-02
9.789999999999965041e+01 5.412298802821232518e-02
9.792499999999965610e+01 5.382070006902529152e-02
9.794999999999966178e+01 5.351768883279795636e-02
9.797499999999965326e+01 5.321396291705608045e-02
9.799999999999965894e+01 5.290953099425201034e-02
9.802499999999965041e+01 5.260440181064846704e-02
9.804999999999965610e+01 5.229858418517624452e-02
9.807499999999966178e+01 5.199208700827710750e-02
9.809999999999965326e+01 5.168491924072360355e-02
9.812499999999965894e+01 5.137708991241773937e-02
9.814999999999965041e+01 5.106860812117594572e-02
9.817499999999965610e+01 5.075948303148688362e-02
9.819999999999964757e+01 5.044972387325846047e-02
9.822499999999965326e+01 5.013933994054099036e-02
9.824999999999965894e+01 4.982834059023565770e-02
9.827499999999965041e+01 4.951673524078343408e-02
9.829999999999965610e+01 4.920453337084065154e-02
9.832499999999964757e+01 4.889174451793296128e-02
9.834999999999965326e+01 4.857837827709557410e-02
9.837499999999965894e+01 4.826444429950156600e-02
9.839999999999965041e+01 4.794995229106754908e-02
9.842499999999965610e+01 4.763491201105069656e-02
9.844999999999964757e+01 4.731933327062932959e-02
9.847499999999965326e+01 4.700322593146821076e-02
9.849999999999965894e+01 4.668659990427555945e-02
9.852499999999965041e+01 4.636946514734071462e-02
9.854999999999965610e+01 4.605183166506417874e-02
9.857499999999964757e+01 4.573370950647515781e-02
9.859999999999965326e+01 4.541510876373627825e-02
9.862499999999965894e+01 4.509603957063912372e-02
9.864999999999965041e+01 4.477651210108930802e-02
9.867499999999965610e+01 4.445653656758110500e-02
9.869999999999964757e+01 4.413612321966561836e-02
9.872499999999965326e+01 4.381528234240406050e-02
9.874999999999965894e+01 4.349402425482294665e-02
9.877499999999965041e+01 4.317235930835191388e-02
9.879999999999965610e+01 4.285029788526088790e-02
9.882499999999964757e+01 4.252785039708899262e-02
9.884999999999965326e+01 4.220502728306648604e-02
9.887499999999965894e+01 4.188183900853475333e-02
9.889999999999965041e+01 4.155829606335754295e-02
9.892499999999965610e+01 4.123440896033042646e-02
9.894999999999964757e+01 4.091018823358811424e-02
9.897499999999965326e+01 4.058564443700388852e-02
9.899999999999965894e+01 4.026078814259363009e-02
9.902499999999965041e+01 3.993562993891061619e-02
9.904999999999965610e+01 3.961018042944480094e-02
9.907499999999964757e+01 3.928445023101941047e-02
9.909999999999965326e+01 3.897698702198706261e-02
9.912499999999964473e+01 3.867471334842302599e-02
9.914999999999965041e+01 3.837190152522072101e-02
9.917499999999965610e+01 3.806856049776454615e-02
9.919999999999964757e+01 3.776469926587009557e-02
9.922499999999965326e+01 3.746032688254785636e-02
9.924999999999964473e+01 3.715545245275590075e-02
9.927499999999965041e+01 3.685008513213301751e-02
9.929999999999965610e+01 3.654423412572328778e-02
9.932499999999964757e+01 3.623790868668217563e-02
9.934999999999965326e+01 3.593111811497064906e-02
9.937499999999964473e+01 3.562387175604029427e-02
9.939999999999965041e+01 3.531617899949903577e-02
9.942499999999965610e+01 3.500804927777229764e-02
9.944999999999964757e+01 3.469949206474610276e-02
9.947499999999965326e+01 3.439051687440404514e-02
9.949999999999964473e+01 3.408113325945182764e-02
9.952499999999965041e+01 3.377135080993020483e-02
9.954999999999965610e+01 3.346117915182180574e-02
9.957499999999964757e+01 3.315062794564602872e-02
9.959999999999965326e+01 3.283970688504423557e-02
9.962499999999964473e+01 3.252842569536223971e-02
9.964999999999965041e+01 3.221679413221784083e-02
9.967499999999965610e+01 3.190482198006713149e-02
9.969999999999964757e+01 3.159251905076095740e-02
9.972499999999965326e+01 3.127989518209468162e-02
9.974999999999964473e+01 3.096696023635647430e-02
9.977499999999965041e+01 3.065372409886457997e-02
9.979999999999964189e+01 3.034019667650470625e-02
9.982499999999964757e+01 3.002638789625937735e-02
9.984999999999965326e+01 2.971230770373838731e-02
9.987499999999964473e+01 2.939796606170053811e-02
9.989999999999965041e+01 2.908337294857753566e-02
9.992499999999964189e+01 2.876853835699227577e-02
9.994999999999964757e+01 2.845347229227783090e-02
9.997499999999965326e+01 2.813818477099399099e-02
9.999999999999964473e+01 2.782268581944518510e-02
1.000249999999996504e+02 2.750698547219471504e-02
1.000499999999996419e+02 2.719109377058318705e-02
1.000749999999996476e+02 2.687502076124588524e-02
1.000999999999996533e+02 2.655877649463188328e-02
1.001249999999996447e+02 2.624237102352612247e-02
1.001499999999996504e+02 2.592581440157207956e-02
1.001749999999996419e+02 2.560911668179886858e-02
1.001999999999996476e+02 2.529228791515189187e-02
1.002249999999996533e+02 2.497533814902692939e-02
1.002499999999996447e+02 2.465827742580899151e-02
1.002749999999996504e+02 2.434111578141400292e-02
1.002999999999996419e+02 2.402386324384112731e-02
1.003249999999996476e+02 2.370652983172564371e-02
1.003499999999996533e+02 2.338912555290017722e-02
1.003749999999996447e+02 2.307166040296399975e-02
1.003999999999996504e+02 2.275414436385792341e-02
1.004249999999996419e+02 2.243658740244814861e-02
1.004499999999996476e+02 2.211899946911672493e-02
1.004749999999996533e+02 2.180139049636312457e-02
1.004999999999996447e+02 2.148377039741373659e-02
1.005249999999996504e+02 2.116614906483938255e-02
1.005499999999996419e+02 2.084853636918591879e-02
1.005749999999996476e+02 2.053094215761172223e-02
1.005999999999996533e+02 2.021337625254045547e-02
1.006249999999996447e+02 1.989584845032071198e-02
1.006499999999996504e+02 1.957836851989909130e-02
1.006749999999996419e+02 1.926094620150627795e-02
1.006999999999996476e+02 1.894359120535386853e-02
1.007249999999996390e+02 1.862631321034491708e-02
1.007499999999996447e+02 1.830912186279731041e-02
1.007749999999996504e+02 1.799202677518089294e-02
1.007999999999996419e+02 1.767503752486888902e-02
1.008249999999996476e+02 1.735816365290089591e-02
1.008499999999996390e+02 1.704141466276512529e-02
1.008749999999996447e+02 1.672480001919111198e-02
1.008999999999996504e+02 1.640832914696024186e-02
1.009249999999996419e+02 1.609201142973024079e-02
1.009499999999996476e+02 1.577585620887591439e-02
1.009749999999996390e+02 1.545987278234758899e-02
1.009999999999996447e+02 1.514407040354233229e-02
1.010249999999996504e+02 1.482845828019525684e-02
1.010499999999996419e+02 1.451304557328628002e-02
1.010749999999996476e+02 1.419784139596241314e-02
1.010999999999996390e+02 1.388285481248195674e-02
1.011249999999996447e+02 1.356809483716990040e-02
1.011499999999996504e+02 1.325357043339695645e-02
1.011749999999996419e+02 1.293929051257393381e-02
1.011999999999996476e+02 1.262526393316295084e-02
1.012249999999996390e+02 1.231149949971047791e-02
1.012499999999996447e+02 1.199800596189593699e-02
1.012749999999996504e+02 1.168479201360133474e-02
1.012999999999996419e+02 1.137186629199728703e-02
1.013249999999996476e+02 1.105923737665043781e-02
1.013499999999996390e+02 1.074691378864909598e-02
1.013749999999996447e+02 1.043490398974740441e-02
1.013999999999996362e+02 1.012321638153082862e-02
1.014249999999996419e+02 9.811859304599004905e-03
1.014499999999996476e+02 9.500841037770060837e-03
1.014749999999996390e+02 9.190169797303662097e-03
1.014999999999996447e+02 8.879853736143411905e-03
1.015249999999996362e+02 8.569900943180977851e-03
1.015499999999996419e+02 8.234035739667472029e-03
1.015749999999996476e+02 7.891429652229914327e-03
1.015999999999996390e+02 7.549033311465387468e-03
1.016249999999996447e+02 7.211817459512034900e-03
1.016499999999996362e+02 6.928929299652374432e-03
1.016749999999996419e+02 6.643750865750637329e-03
1.016999999999996476e+02 6.353212911328656211e-03
1.017249999999996390e+02 6.062279724257098150e-03
1.017499999999996447e+02 5.770958784448295027e-03
1.017749999999996362e+02 5.479257627667889416e-03
1.017999999999996419e+02 5.187183844775780303e-03
1.018249999999996476e+02 4.878801331717115032e-03
1.018499999999996390e+02 4.565829342209330732e-03
1.018749999999996447e+02 4.252397680101080261e-03
1.018999999999996362e+02 3.938514175361210526e-03
1.019249999999996419e+02 3.624186724960624679e-03
1.019499999999996476e+02 3.309423292171678483e-03
1.019749999999996390e+02 2.994231905845021798e-03
1.019999999999996447e+02 2.678620659667622222e-03
1.020249999999996362e+02 2.362597711401944866e-03
1.020499999999996419e+02 2.046171282104479808e-03
1.020749999999996476e+02 1.729349655326964386e-03
1.020999999999996390e+02 1.412141176296703802e-03
1.021249999999996447e+02 1.094554251076782165e-03
1.021499999999996362e+02 7.765973457120347017e-04
1.021749999999996419e+02 4.582789853495375376e-04
1.021999999999996476e+02 1.396077533468442777e-04
1.022249999999996390e+02 -1.794077096426068018e-04
1.022499999999996447e+02 -4.987587066009196730e-04
1.022749999999996362e+02 -8.184364850949656838e-04
1.022999999999996419e+02 -1.138432238243853017e-03
1.023249999999996334e+02 -1.458737105704799395e-03
1.023499999999996390e+02 -1.779342174675421643e-03
1.023749999999996447e+02 -2.100238480914174300e-03
1.023999999999996362e+02 -2.421417009777724564e-03
1.024249999999996419e+02 -2.742868697275178003e-03
1.024499999999996334e+02 -3.064584431138631711e-03
1.024749999999996390e+02 -3.386555051910555576e-03
1.024999999999996447e+02 -3.708771354047511824e-03
1.025249999999996362e+02 -4.031224087037508196e-03
1.025499999999996419e+02 -4.353903956537964401e-03
1.025749999999996334e+02 -4.676801625522234232e-03
1.025999999999996390e+02 -4.999907715446877572e-03
1.026249999999996447e+02 -5.323212807429928382e-03
1.026499999999996362e+02 -5.646707443445558861e-03
1.026749999999996419e+02 -5.970382127532168626e-03
1.026999999999996334e+02 -6.294227327012397524e-03
1.027249999999996390e+02 -6.618233473731001751e-03
1.027499999999996447e+02 -6.942390965300233516e-03
1.027749999999996362e+02 -7.266690166360858377e-03
1.027999999999996419e+02 -7.591121409856434535e-03
1.028249999999996334e+02 -7.915674998316236249e-03
1.028499999999996390e+02 -8.240341205153640589e-03
1.028749999999996447e+02 -8.565110275971156428e-03
1.028999999999996362e+02 -8.889972429879784005e-03
1.029249999999996419e+02 -9.214917860828158308e-03
1.029499999999996334e+02 -9.539936738938820451e-03
1.029749999999996390e+02 -9.865019211858533366e-03
1.029999999999996305e+02 -1.019015540611350502e-02
1.030249999999996362e+02 -1.051533542847626554e-02
1.030499999999996419e+02 -1.084054936733765302e-02
1.030749999999996334e+02 -1.116578729409058862e-02
1.030999999999996390e+02 -1.149103926451842429e-02
1.031249999999996305e+02 -1.181629532018950955e-02
1.031499999999996362e+02 -1.214154548986172075e-02
1.031749999999996419e+02 -1.246677979088888985e-02
1.031999999999996334e+02 -1.279198823063591381e-02
1.032249999999996390e+02 -1.311716080789728477e-02
1.032499999999996305e+02 -1.344228751432011149e-02
1.032749999999996362e+02 -1.376735833583320710e-02
1.032999999999996419e+02 -1.409236325407647351e-02
1.033249999999996334e+02 -1.441729224783716914e-02
1.033499999999996390e+02 -1.474213529448589396e-02
1.033749999999996305e+02 -1.506688237141655395e-02
1.033999999999996362e+02 -1.539152345748781917e-02
1.034249999999996419e+02 -1.571604853446452801e-02
1.034499999999996334e+02 -1.604044758846173008e-02
1.034749999999996390e+02 -1.636471061138780950e-02
1.034999999999996305e+02 -1.668882760238714000e-02
1.035249999999996362e+02 -1.701278856928361768e-02
1.035499999999996419e+02 -1.733658353002140440e-02
1.035749999999996334e+02 -1.766020251410360328e-02
1.035999999999996390e+02 -1.798363556403165253e-02
1.036249999999996305e+02 -1.830687273673864066e-02
1.036499999999996362e+02 -1.862990410502107438e-02
1.036749999999996419e+02 -1.895271975896707650e-02
1.036999999999996334e+02 -1.927530980738013239e-02
1.037249999999996390e+02 -1.959766437919911036e-02
1.037499999999996305e+02 -1.991977362491078804e-02
1.037749999999996362e+02 -2.024162771795981475e-02
1.037999999999996419e+02 -2.056321685615083300e-02
1.038249999999996334e+02 -2.088453126304439661e-02
1.038499999999996390e+02 -2.120556118934693521e-02
1.038749999999996305e+02 -2.152629691429009534e-02
1.038999999999996362e+02 -2.184672874700810050e-02
1.039249999999996277e+02 -2.216684702789962005e-02
1.039499999999996334e+02 -2.248664212998643594e-02
1.039749999999996390e+02 -2.280610446026053173e-02
1.039999999999996305e+02 -2.312522446102048546e-02
1.040249999999996362e+02 -2.344399261120097208e-02
1.040499999999996277e+02 -2.376239942768846453e-02
1.040749999999996334e+02 -2.408043546662684553e-02
1.040999999999996390e+02 -2.439809132471303099e-02
1.041249999999996305e+02 -2.471535764047921857e-02
1.041499999999996362e+02 -2.503222509556335407e-02
1.041749999999996277e+02 -2.534868441596644512e-02
1.041999999999996334e+02 -2.566472637329943879e-02
1.042249999999996390e+02 -2.598034178601207195e-02
1.042499999999996305e+02 -2.629552152061220838e-02
1.042749999999996362e+02 -2.661025649286934830e-02
1.042999999999996277e+02 -2.692106951575686663e-02
1.043249999999996334e+02 -2.716106935336084702e-02
1.043499999999996390e+02 -2.740089309917648208e-02
1.043749999999996305e+02 -2.764053315906657426e-02
1.043999999999996362e+02 -2.787998194595121479e-02
1.044249999999996277e+02 -2.811923188091684789e-02
1.044499999999996334e+02 -2.835827539432808284e-02
1.044749999999996390e+02 -2.859710492693700798e-02
1.044999999999996305e+02 -2.883571293099409377e-02
1.045249999999996362e+02 -2.907409187135637924e-02
1.045499999999996277e+02 -2.931223422659425676e-02
1.045749999999996334e+02 -2.955013249009722648e-02
1.045999999999996248e+02 -2.978777917117736429e-02
1.046249999999996305e+02 -3.002516679616951123e-02
1.046499999999996362e+02 -3.026228790952891975e-02
1.046749999999996277e+02 -3.049913507492555895e-02
1.046999999999996334e+02 -3.073570087633530762e-02
1.047249999999996248e+02 -3.097197791912505160e-02
1.047499999999996305e+02 -3.120795883113638286e-02
1.047749999999996362e+02 -3.144363626376170395e-02
1.047999999999996277e+02 -3.167900289301621430e-02
1.048249999999996334e+02 -3.191405142060479982e-02
1.048499999999996248e+02 -3.214877457498195590e-02
1.048749999999996305e+02 -3.238316511240642986e-02
1.048999999999996362e+02 -3.261721581798870950e-02
1.049249999999996277e+02 -3.285091950673040689e-02
1.049499999999996334e+02 -3.308426902455897239e-02
1.049749999999996248e+02 -3.331725724935135496e-02
1.049999999999996305e+02 -3.354987709195277751e-02
1.050249999999996362e+02 -3.378212149718499979e-02
1.050499999999996277e+02 -3.401398344484529712e-02
1.050749999999996334e+02 -3.424545595069999199e-02
1.050999999999996248e+02 -3.447653206746333077e-02
1.051249999999996305e+02 -3.470720488577132973e-02
1.051499999999996362e+02 -3.493746753514246489e-02
1.051749999999996277e+02 -3.516731318492980624e-02
1.051999999999996334e+02 -3.539673504526089087e-02
1.052249999999996248e+02 -3.562572636796814546e-02
1.052499999999996305e+02 -3.585428044750792881e-02
1.052749999999996362e+02 -3.608239062186587714e-02
1.052999999999996277e+02 -3.631005027345270836e-02
1.053249999999996334e+02 -3.653725282998861179e-02
1.053499999999996248e+02 -3.676399176537017283e-02
1.053749999999996305e+02 -3.699026060053258597e-02
1.053999999999996362e+02 -3.721605290429092633e-02
1.054249999999996277e+02 -3.744136229417355938e-02
1.054499999999996334e+02 -3.766618243724045856e-02
1.054749999999996248e+02 -3.789050705088699289e-02
1.054999999999996305e+02 -3.811432990363557843e-02
1.055249999999996220e+02 -3.833764481591124540e-02
1.055499999999996277e+02 -3.856044566080472913e-02
1.055749999999996334e+02 -3.878272636481953917e-02
1.055999999999996248e+02 -3.900703129920750356e-02
1.056249999999996305e+02 -3.923477254362688071e-02
1.056499999999996220e+02 -3.946199199197056307e-02
1.056749999999996277e+02 -3.968117368628348157e-02
1.056999999999996334e+02 -3.988593691209148945e-02
1.057249999999996248e+02 -4.009019097232829204e-02
1.057499999999996305e+02 -4.030555813291777228e-02
1.057749999999996220e+02 -4.054183031927922898e-02
1.057999999999996277e+02 -4.077783079808913053e-02
1.058249999999996334e+02 -4.101355175859033864e-02
1.058499999999996248e+02 -4.124898539962867233e-02
1.058749999999996305e+02 -4.148412393082302058e-02
1.058999999999996220e+02 -4.171895957373478875e-02
1.059249999999996277e+02 -4.195348456304032886e-02
1.059499999999996334e+02 -4.218769114770087175e-02
1.059749999999996248e+02 -4.242157159213470752e-02
1.059999999999996305e+02 -4.265511817738641687e-02
1.060249999999996220e+02 -4.288832320229656048e-02
1.060499999999996277e+02 -4.312117898466850952e-02
1.060749999999996334e+02 -4.335367786243538718e-02
1.060999999999996248e+02 -4.358581219482174363e-02
1.061249999999996305e+02 -4.381757436350618151e-02
1.061499999999996220e+02 -4.404895677377589081e-02
1.061749999999996277e+02 -4.427995185568414649e-02
1.061999999999996191e+02 -4.451055206519669710e-02
1.062249999999996248e+02 -4.474074988533987413e-02
1.062499999999996305e+02 -4.497053782734030530e-02
1.062749999999996220e+02 -4.519990843175963197e-02
1.062999999999996277e+02 -4.542885426962675610e-02
1.063249999999996191e+02 -4.565736794355969991e-02
1.063499999999996248e+02 -4.588544208888439141e-02
1.063749999999996305e+02 -4.611306937474574791e-02
1.063999999999996220e+02 -4.634024250520984989e-02
1.064249999999996277e+02 -4.656695422036262466e-02
1.064499999999996191e+02 -4.679319729739529754e-02
1.064749999999996248e+02 -4.701896455168641520e-02
1.064999999999996305e+02 -4.724424883787210067e-02
1.065249999999996220e+02 -4.746904305090868942e-02
1.065499999999996277e+02 -4.769334012712430487e-02
1.065749999999996191e+02 -4.791713304526325212e-02
1.065999999999996248e+02 -4.814041482751756779e-02
1.066249999999996305e+02 -4.836317854054987542e-02
1.066499999999996220e+02 -4.858541729650363294e-02
1.066749999999996277e+02 -4.880712425400489385e-02
1.066999999999996191e+02 -4.902829261914836562e-02
1.067249999999996248e+02 -4.924891564647679992e-02
1.067499999999996305e+02 -4.946898663994241802e-02
1.067749999999996220e+02 -4.968849895386045351e-02
1.067999999999996277e+02 -4.990744599384795699e-02
1.068249999999996191e+02 -5.012582121774808441e-02
1.068499999999996248e+02 -5.034361813654345680e-02
1.068749999999996305e+02 -5.056083031525447635e-02
1.068999999999996220e+02 -5.077745137382294605e-02
1.069249999999996277e+02 -5.099347498798174200e-02
1.069499999999996191e+02 -5.120889489011080931e-02
1.069749999999996248e+02 -5.142370487007778129e-02
1.069999999999996305e+02 -5.163789877606060619e-02
1.070249999999996220e+02 -5.185147051536053570e-02
1.070499999999996277e+02 -5.206441405519390137e-02
1.070749999999996191e+02 -5.227672342347089440e-02
1.070999999999996248e+02 -5.248839270955737296e-02
1.071249999999996163e+02 -5.269475803585732532e-02
1.071499999999996220e+02 -5.287350303379423355e-02
1.071749999999996277e+02 -5.305179972136371547e-02
1.071999999999996191e+02 -5.322964181571084030e-02
1.072249999999996248e+02 -5.340702306393602106e-02
1.072499999999996163e+02 -5.358393724409508257e-02
1.072749999999996220e+02 -5.376037816619735898e-02
1.072999999999996277e+02 -5.393633967319683836e-02
1.073249999999996191e+02 -5.411181564197623667e-02
1.073499999999996248e+02 -5.428679998432813653e-02
1.073749999999996163e+02 -5.446128664792591889e-02
1.073999999999996220e+02 -5.463526961729065629e-02
1.074249999999996277e+02 -5.480874291474935323e-02
1.074499999999996191e+02 -5.498170060138637266e-02
1.074749999999996248e+02 -5.515413677798551573e-02
1.074999999999996163e+02 -5.532604558596579403e-02
1.075249999999996220e+02 -5.549742120830698788e-02
1.075499999999996277e+02 -5.566825787046731505e-02
1.075749999999996191e+02 -5.583854984129018456e-02
1.075999999999996248e+02 -5.600829143390451126e-02
1.076249999999996163e+02 -5.617747700661020194e-02
1.076499999999996220e+02 -5.634610096375889526e-02
1.076749999999996277e+02 -5.651415775661918633e-02
1.076999999999996191e+02 -5.668164188423392008e-02
1.077249999999996248e+02 -5.684854789426557059e-02
1.077499999999996163e+02 -5.701487038382990064e-02
1.077749999999996220e+02 -5.718060400031634710e-02
1.077999999999996135e+02 -5.734574344220003117e-02
1.078249999999996191e+02 -5.751038956761459625e-02
1.078499999999996248e+02 -5.767065767793816411e-02
1.078749999999996163e+02 -5.783034542455962879e-02
1.078999999999996220e+02 -5.798944754939217017e-02
1.079249999999996135e+02 -5.814795884467698767e-02
1.079499999999996191e+02 -5.830587415378679639e-02
1.079749999999996248e+02 -5.846318837201220503e-02
1.079999999999996163e+02 -5.861989644733774096e-02
1.080249999999996220e+02 -5.877599338120446243e-02
1.080499999999996135e+02 -5.893147422925929663e-02
1.080749999999996191e+02 -5.908633410209127718e-02
1.080999999999996248e+02 -5.924056816595247438e-02
1.081249999999996163e+02 -5.939417164346796896e-02
1.081499999999996220e+02 -5.954713981432848552e-02
1.081749999999996135e+02 -5.969946801597058456e-02
1.081999999999996191e+02 -5.985115164424047174e-02
1.082249999999996248e+02 -6.000218615404520617e-02
1.082499999999996163e+02 -6.015256705998679038e-02
1.082749999999996220e+02 -6.030228993698142498e-02
1.082999999999996135e+02 -6.045135042086343530e-02
1.083249999999996191e+02 -6.059974420897401570e-02
1.083499999999996248e+02 -6.074746706073236302e-02
1.083749999999996163e+02 -6.089451479819266155e-02
1.083999999999996220e+02 -6.104088330658389433e-02
1.084249999999996135e+02 -6.118656853483307734e-02
1.084499999999996191e+02 -6.133156649607156979e-02
1.084749999999996248e+02 -6.147587326812668090e-02
1.084999999999996163e+02 -6.161948499399336893e-02
1.085249999999996220e+02 -6.176239788229189592e-02
1.085499999999996135e+02 -6.190460820770607442e-02
1.085749999999996191e+02 -6.204611231140626931e-02
1.085999999999996248e+02 -6.218690660145308885e-02
1.086249999999996163e+02 -6.232698755318558104e-02
1.086499999999996220e+02 -6.246635170959109057e-02
1.086749999999996135e+02 -6.260499568165628359e-02
1.086999999999996191e+02 -6.274291614870385059e-02
1.087249999999996106e+02 -6.288010985870826075e-02
1.087499999999996163e+02 -6.301657362859518219e-02
1.087749999999996220e+02 -6.315230434452352715e-02
1.087999999999996135e+02 -6.328729896214876915e-02
1.088249999999996191e+02 -6.342155450686903784e-02
1.088499999999996106e+02 -6.355506807405292280e-02
1.088749999999996163e+02 -6.368783682925102663e-02
1.088999999999996220e+02 -6.381985800838682610e-02
1.089249999999996135e+02 -6.395112891793194865e-02
1.089499999999996191e+02 -6.408164693506389342e-02
1.089749999999996106e+02 -6.421140950780350465e-02
1.089999999999996163e+02 -6.434041415513810924e-02
1.090249999999996220e+02 -6.446865846712308834e-02
1.090499999999996135e+02 -6.459614010497159720e-02
1.090749999999996191e+02 -6.472285680111851403e-02
1.090999999999996106e+02 -6.484880635927404990e-02
1.091249999999996163e+02 -6.497398665445894284e-02
1.091499999999996220e+02 -6.509839563301672571e-02
1.091749999999996135e+02 -6.522203131261612719e-02
1.091999999999996191e+02 -6.534489178223169825e-02
1.092249999999996106e+02 -6.546697520210903454e-02
1.092499999999996163e+02 -6.558827980371242927e-02
1.092749999999996220e+02 -6.570880388965702479e-02
1.092999999999996135e+02 -6.582854583362179879e-02
1.093249999999996191e+02 -6.594750408024996347e-02
1.093499999999996106e+02 -6.606567714502818711e-02
1.093749999999996163e+02 -6.618306361415418615e-02
1.093999999999996078e+02 -6.629966214438472172e-02
1.094249999999996135e+02 -6.641547146287034298e-02
1.094499999999996191e+02 -6.653049036697224194e-02
1.094749999999996106e+02 -6.664471772406475869e-02
1.094999999999996163e+02 -6.675815247132296792e-02
1.095249999999996078e+02 -6.687079361549319589e-02
1.095499999999996135e+02 -6.698264023265178280e-02
1.095749999999996191e+02 -6.709369146794434691e-02
1.095999999999996106e+02 -6.720394653531530649e-02
1.096249999999996163e+02 -6.731340471722034591e-02
1.096499999999996078e+02 -6.742206536432404640e-02
1.096749999999996135e+02 -6.752992789518781624e-02
1.096999999999996191e+02 -6.763699179593704591e-02
1.097249999999996106e+02 -6.774325661992242065e-02
1.097499999999996163e+02 -6.784872198736142945e-02
1.097749999999996078e+02 -6.795338758497221354e-02
1.097999999999996135e+02 -6.805725316559113613e-02
1.098249999999996191e+02 -6.816031854777798715e-02
1.098499999999996106e+02 -6.826258361541127917e-02
1.098749999999996163e+02 -6.836404831726902720e-02
1.098999999999996078e+02 -6.846471266659900912e-02
1.099249999999996135e+02 -6.856457674067707730e-02
1.099499999999996191e+02 -6.866364068035409052e-02
1.099749999999996106e+02 -6.876190468959246516e-02
1.099999999999996163e+02 -6.886204709655754930e-02
1.100249999999996078e+02 -6.897299511420736107e-02
1.100499999999996135e+02 -6.908316098358299739e-02
1.100749999999996191e+02 -6.919812080276065147e-02
1.100999999999996106e+02 -6.934245454316657897e-02
1.101249999999996163e+02 -6.945731928254429699e-02
1.101499999999996078e+02 -6.957180050995927234e-02
1.101749999999996135e+02 -6.959845935952901907e-02
1.101999999999996191e+02 -6.961023250761540215e-02
1.102249999999996106e+02 -6.962134779251161198e-02
1.102499999999996163e+02 -6.963180225163283221e-02
1.102749999999996078e+02 -6.964159296427929746e-02
1.102999999999996135e+02 -6.965071705235971466e-02
1.103249999999996049e+02 -6.966467163193643120e-02
1.103499999999996106e+02 -6.968763456700463599e-02
1.103749999999996163e+02 -6.970995992918088691e-02
1.103999999999996078e+02 -6.973164420859767620e-02
1.104249999999996135e+02 -6.975268393168659875e-02
1.104499999999996049e+02 -6.977307566197613053e-02
1.104749999999996106e+02 -6.979281600089011495e-02
1.104999999999996163e+02 -6.981190158854141958e-02
1.105249999999996078e+02 -6.983032910452349751e-02
1.105499999999996135e+02 -6.984809526869921459e-02
1.105749999999996049e+02 -6.986519684198515268e-02
1.105999999999996106e+02 -6.988163062713168006e-02
1.106249999999996163e+02 -6.989739346950117616e-02
1.106499999999996078e+02 -6.991248225783867898e-02
1.106749999999996135e+02 -6.992689392503993739e-02
1.106999999999996049e+02 -6.994062544891298250e-02
1.107249999999996106e+02 -6.995367385293516094e-02
1.107499999999996163e+02 -6.996603620700370119e-02
1.107749999999996078e+02 -6.997770962818142260e-02
1.107999999999996135e+02 -6.998869128143295204e-02
1.108249999999996049e+02 -6.999897838035797071e-02
1.108499999999996106e+02 -7.000856818791531544e-02
1.108749999999996163e+02 -7.001745801713997464e-02
1.108999999999996078e+02 -7.002564523185285383e-02
1.109249999999996135e+02 -7.003312724736099337e-02
1.109499999999996049e+02 -7.003990153115230433e-02
1.109749999999996106e+02 -7.004596560357821688e-02
1.109999999999996021e+02 -7.005131703853051395e-02
1.110249999999996078e+02 -7.005595346410581348e-02
1.110499999999996135e+02 -7.005987256326506873e-02
1.110749999999996049e+02 -7.006307207447565188e-02
1.110999999999996106e+02 -7.006554979235254943e-02
1.111249999999996021e+02 -7.006730356828143325e-02
1.111499999999996078e+02 -7.006833131103328005e-02
1.111749999999996135e+02 -7.006863098737121931e-02
1.111999999999996049e+02 -7.006820062264107474e-02
1.112249999999996106e+02 -7.006703830135146971e-02
1.112499999999996021e+02 -7.006514216774525905e-02
1.112749999999996078e+02 -7.006251042635457116e-02
1.112999999999996135e+02 -7.005914134254560832e-02
1.113249999999996049e+02 -7.005503324304890311e-02
1.113499999999996106e+02 -7.005018451647943012e-02
1.113749999999996021e+02 -7.004459361384017535e-02
1.113999999999996078e+02 -7.003825904901372912e-02
1.114249999999996135e+02 -7.003117939924022317e-02
1.114499999999996049e+02 -7.002335330557993287e-02
1.114749999999996106e+02 -7.001477947336370855e-02
1.114999999999996021e+02 -7.000545667262529637e-02
1.115249999999996078e+02 -6.999538373852338957e-02
1.115499999999996135e+02 -6.998455957174405662e-02
1.115749999999996049e+02 -6.997298313889174781e-02
1.115999999999996106e+02 -6.996065347286255232e-02
1.116249999999996021e+02 -6.994756967320180097e-02
1.116499999999996078e+02 -6.993373090644749990e-02
1.116749999999996135e+02 -6.991913640645548711e-02
1.116999999999996049e+02 -6.990378547471125248e-02
1.117249999999996106e+02 -6.988767748062042762e-02
1.117499999999996021e+02 -6.987081186178920045e-02
1.117749999999996078e+02 -6.985318812428238655e-02
1.117999999999996135e+02 -6.983480584286723414e-02
1.118249999999996049e+02 -6.981566466124042303e-02
1.118499999999996106e+02 -6.979576429223594003e-02
1.118749999999996021e+02 -6.977510451801818836e-02
1.118999999999996078e+02 -6.975368519025455794e-02
1.119249999999995993e+02 -6.973150623027411787e-02
1.119499999999996049e+02 -6.970856762920564498e-02
1.119749999999996106e+02 -6.968486944809879069e-02
1.119999999999996021e+02 -6.966041181802808124e-02
1.120249999999996078e+02 -6.963519494017904321e-02
1.120499999999995993e+02 -6.960921908591398422e-02
1.120749999999996049e+02 -6.958248459682396525e-02
1.120999999999996106e+02 -6.955499188475820771e-02
1.121249999999996021e+02 -6.952674143183781852e-02
1.121499999999996078e+02 -6.949773379045293131e-02
1.121749999999995993e+02 -6.946796958323633864e-02
1.121999999999996049e+02 -6.943744950302528640e-02
1.122249999999996106e+02 -6.940617431279960670e-02
1.122499999999996021e+02 -6.937414484560629202e-02
1.122749999999996078e+02 -6.934136200446158749e-02
1.122999999999995993e+02 -6.930782676223906646e-02
1.123249999999996049e+02 -6.927354016153433602e-02
1.123499999999996106e+02 -6.923850331451833484e-02
1.123749999999996021e+02 -6.920271740276673356e-02
1.123999999999996078e+02 -6.916618367707459691e-02
1.124249999999995993e+02 -6.912782365230450699e-02
1.124499999999996049e+02 -6.908532510838315266e-02
1.124749999999996106e+02 -6.904206384453780154e-02
1.124999999999996021e+02 -6.899804088325953155e-02
1.125249999999996078e+02 -6.895325731847738726e-02
1.125499999999995993e+02 -6.890771431544659431e-02
1.125749999999996049e+02 -6.886141311061942660e-02
1.125999999999995964e+02 -6.881435501149751888e-02
1.126249999999996021e+02 -6.876654139646344588e-02
1.126499999999996078e+02 -6.871797371459664738e-02
1.126749999999995993e+02 -6.866865348546855041e-02
1.126999999999996049e+02 -6.861858229892056626e-02
1.127249999999995964e+02 -6.856776181482285293e-02
1.127499999999996021e+02 -6.851619376281560536e-02
1.127749999999996078e+02 -6.846387994203159688e-02
1.127999999999995993e+02 -6.841082222079991615e-02
1.128249999999996049e+02 -6.835702253633360592e-02
1.128499999999995964e+02 -6.830248289439766474e-02
1.128749999999996021e+02 -6.824720536896081158e-02
1.128999999999996078e+02 -6.819119210182719715e-02
1.129249999999995993e+02 -6.813444530225531981e-02
1.129499999999996049e+02 -6.807696724655308562e-02
1.129749999999995964e+02 -6.801876027766276533e-02
1.129999999999996021e+02 -6.795982680472240078e-02
1.130249999999996078e+02 -6.790016930261646988e-02
1.130499999999995993e+02 -6.783979031150630390e-02
1.130749999999996049e+02 -6.777869243634362939e-02
1.130999999999995964e+02 -6.771687834637117598e-02
1.131249999999996021e+02 -6.765435077460528468e-02
1.131499999999996078e+02 -6.759111251730245962e-02
1.131749999999995993e+02 -6.752716643341202807e-02
1.131999999999996049e+02 -6.746251544401077327e-02
1.132249999999995964e+02 -6.739716253172627070e-02
1.132499999999996021e+02 -6.733914333704930921e-02
1.132749999999996078e+02 -6.737674628761454454e-02
1.132999999999995993e+02 -6.741364050542787700e-02
1.133249999999996049e+02 -6.744982357991825828e-02
1.133499999999995964e+02 -6.748529316206766659e-02
1.133749999999996021e+02 -6.752004696495253477e-02
1.133999999999996078e+02 -6.755408276427185554e-02
1.134249999999995993e+02 -6.758739839885961886e-02
1.134499999999996049e+02 -6.761999177118266369e-02
1.134749999999995964e+02 -6.765186084782337517e-02
1.134999999999996021e+02 -6.768300365994663059e-02
1.135249999999995936e+02 -6.771341830375016135e-02
1.135499999999995993e+02 -6.774310294089977424e-02
1.135749999999996049e+02 -6.777205579894886311e-02
1.135999999999995964e+02 -6.780027517174085083e-02
1.136249999999996021e+02 -6.782775941979424239e-02
1.136499999999995936e+02 -6.785450697067263448e-02
1.136749999999995993e+02 -6.788051631933646191e-02
1.136999999999996049e+02 -6.790578602847771594e-02
1.137249999999995964e+02 -6.793031472883870325e-02
1.137499999999996021e+02 -6.795410111951130649e-02
1.137749999999995936e+02 -6.797714396822042426e-02
1.137999999999995993e+02 -6.799944211158948093e-02
1.138249999999996049e+02 -6.802099445538610512e-02
1.138499999999995964e+02 -6.804179997475347241e-02
1.138749999999996021e+02 -6.806185771442010979e-02
1.138999999999995936e+02 -6.808116678889322704e-02
1.139249999999995993e+02 -6.809972638263449285e-02
1.139499999999996049e+02 -6.811753575021546603e-02
1.139749999999995964e+02 -6.813459421645749747e-02
1.139999999999996021e+02 -6.815090117654938606e-02
1.140249999999995936e+02 -6.816645609615085144e-02
1.140499999999995993e+02 -6.818125851147333050e-02
1.140749999999996049e+02 -6.819530802934589686e-02
1.140999999999995964e+02 -6.820860432726044698e-02
1.141249999999996021e+02 -6.822114715339810953e-02
1.141499999999995936e+02 -6.823293632663868236e-02
1.141749999999995993e+02 -6.824397173655082083e-02
1.141999999999995907e+02 -6.825425334336127081e-02
1.142249999999995964e+02 -6.826378117791126465e-02
1.142499999999996021e+02 -6.827255534158763184e-02
1.142749999999995936e+02 -6.828057600624069801e-02
1.142999999999995993e+02 -6.828784341408099257e-02
1.143249999999995907e+02 -6.829435787755888665e-02
1.143499999999995964e+02 -6.830011977922512134e-02
1.143749999999996021e+02 -6.830512957157336418e-02
1.143999999999995936e+02 -6.830938777686641761e-02
1.144249999999995993e+02 -6.831289498694118056e-02
1.144499999999995907e+02 -6.831565186299855263e-02
1.144749999999995964e+02 -6.831765913537482526e-02
1.144999999999996021e+02 -6.831891760329344976e-02
1.145249999999995936e+02 -6.831942813460330222e-02
1.145499999999995993e+02 -6.831919166549597910e-02
1.145749999999995907e+02 -6.831820920020864607e-02
1.145999999999995964e+02 -6.831648181070684722e-02
1.146249999999996021e+02 -6.831401063635374193e-02
1.146499999999995936e+02 -6.831079688355964907e-02
1.146749999999995993e+02 -6.830684182541829630e-02
1.146999999999995907e+02 -6.830214680132420946e-02
1.147249999999995964e+02 -6.829671321657454497e-02
1.147499999999996021e+02 -6.829054254195630891e-02
1.147749999999995936e+02 -6.828277807609371697e-02
1.147999999999995993e+02 -6.827512960269273290e-02
1.148249999999995907e+02 -6.826674187970567520e-02
1.148499999999995964e+02 -6.825761625105523922e-02
1.148749999999996021e+02 -6.824274390015724889e-02
1.148999999999995936e+02 -6.822375631625163250e-02
1.149249999999995993e+02 -6.820402615601391105e-02
1.149499999999995907e+02 -6.818318890899073559e-02
1.149749999999995964e+02 -6.810905078693089976e-02
1.149999999999996021e+02 -6.803286541749775651e-02
1.150249999999995936e+02 -6.795588712315625557e-02
1.150499999999995993e+02 -6.787811677234072139e-02
1.150749999999995907e+02 -6.779955530814571474e-02
1.150999999999995964e+02 -6.772020374844896218e-02
1.151249999999995879e+02 -6.764006318601338552e-02
1.151499999999995936e+02 -6.755913478856941101e-02
1.151749999999995993e+02 -6.747741979888145780e-02
1.151999999999995907e+02 -6.739491953479107011e-02
1.152249999999995964e+02 -6.731163538924368750e-02
1.152499999999995879e+02 -6.722756883029501473e-02
1.152749999999995936e+02 -6.714272140109722731e-02
1.152999999999995993e+02 -6.705709471986746883e-02
1.153249999999995907e+02 -6.697069047983318646e-02
1.153499999999995964e+02 -6.688351044916236721e-02
1.153749999999995879e+02 -6.679555647087091763e-02
1.153999999999995936e+02 -6.670683046270979577e-02
1.154249999999995993e+02 -6.661733441703499015e-02
1.154499999999995907e+02 -6.652707040065644617e-02
1.154749999999995964e+02 -6.643604055466495462e-02
1.154999999999995879e+02 -6.634424709424377453e-02
1.155249999999995936e+02 -6.625169230845565083e-02
1.155499999999995993e+02 -6.615837856001417772e-02
1.155749999999995907e+02 -6.606430828503241648e-02
1.155999999999995964e+02 -6.596948399275291697e-02
1.156249999999995879e+02 -6.587390826525892085e-02
1.156499999999995936e+02 -6.577758375716429018e-02
1.156749999999995993e+02 -6.568051319528568632e-02
1.156999999999995907e+02 -6.558269937829418195e-02
1.157249999999995964e+02 -6.548414517634820742e-02
1.157499999999995879e+02 -6.538485353070630501e-02
1.157749999999995936e+02 -6.528482745332249426e-02
1.157999999999995850e+02 -6.518407002642130632e-02
1.158249999999995907e+02 -6.508258440205402784e-02
1.158499999999995964e+02 -6.498037380163788901e-02
1.158749999999995879e+02 -6.487744151547447657e-02
1.158999999999995936e+02 -6.477379090225103553e-02
1.159249999999995850e+02 -6.466942538852445133e-02
1.159499999999995907e+02 -6.456434846818487339e-02
1.159749999999995964e+02 -6.445856370190464202e-02
1.159999999999995879e+02 -6.435207471656700928e-02
1.160249999999995936e+02 -6.424488520467815100e-02
1.160499999999995850e+02 -6.413699892376398259e-02
1.160749999999995907e+02 -6.402841969574704639e-02
1.160999999999995964e+02 -6.391915140630929915e-02
1.161249999999995879e+02 -6.380919800423656696e-02
1.161499999999995936e+02 -6.369856350074871998e-02
1.161749999999995850e+02 -6.358725196881215291e-02
1.161999999999995907e+02 -6.347526754243786040e-02
1.162249999999995964e+02 -6.336261441596412192e-02
1.162499999999995879e+02 -6.324929684332349089e-02
1.162749999999995936e+02 -6.313531913729564238e-02
1.162999999999995850e+02 -6.302068566874562128e-02
1.163249999999995907e+02 -6.290540086584764379e-02
1.163499999999995964e+02 -6.278946921329542352e-02
1.163749999999995879e+02 -6.267289525150007701e-02
1.163999999999995936e+02 -6.255568357577147298e-02
1.164249999999995850e+02 -6.243783883549205993e-02
1.164499999999995907e+02 -6.231936573327259005e-02
1.164749999999995964e+02 -6.220026902409959285e-02
1.164999999999995879e+02 -6.208055351446981757e-02
1.165249999999995936e+02 -6.196022406151322631e-02
1.165499999999995850e+02 -6.183928557210511406e-02
1.165749999999995907e+02 -6.171774300196721658e-02
1.165999999999995964e+02 -6.161718354950174864e-02
1.166249999999995879e+02 -6.151715262946037821e-02
1.166499999999995936e+02 -6.141639229157683927e-02
1.166749999999995850e+02 -6.131490480681686672e-02
1.166999999999995907e+02 -6.121269251730242222e-02
1.167249999999995822e+02 -6.110975783612040274e-02
1.167499999999995879e+02 -6.100610324711097654e-02
1.167749999999995936e+02 -6.090173130463787110e-02
1.167999999999995850e+02 -6.079664463334123747e-02
1.168249999999995907e+02 -6.069084592786579829e-02
1.168499999999995822e+02 -6.058433795257803234e-02
1.168749999999995879e+02 -6.047712354125786560e-02
1.168999999999995936e+02 -6.036920559677551312e-02
1.169249999999995850e+02 -6.026058709074760822e-02
1.169499999999995907e+02 -6.015127106317515182e-02
1.169749999999995822e+02 -6.004126062206485703e-02
1.169999999999995879e+02 -5.993055894302747738e-02
1.170249999999995936e+02 -5.981916926886336749e-02
1.170499999999995850e+02 -5.970709490912532585e-02
1.170749999999995907e+02 -5.959433923966632463e-02
1.170999999999995822e+02 -5.948090570216781753e-02
1.171249999999995879e+02 -5.936679780364984005e-02
1.171499999999995936e+02 -5.925201911596601062e-02
1.171749999999995850e+02 -5.913657327527820778e-02
1.171999999999995907e+02 -5.902046398151494094e-02
1.172249999999995822e+02 -5.890369499781398371e-02
1.172499999999995879e+02 -5.878627014994557143e-02
1.172749999999995936e+02 -5.866819332572258128e-02
1.172999999999995850e+02 -5.854946847438970842e-02
1.173249999999995907e+02 -5.843009960600021452e-02
1.173499999999995822e+02 -5.831009079077471846e-02
1.173749999999995879e+02 -5.818944615844533902e-02
1.173999999999995794e+02 -5.806816989758329522e-02
1.174249999999995850e+02 -5.797655591760176447e-02
1.174499999999995907e+02 -5.793649150269156861e-02
1.174749999999995822e+02 -5.789577440323488700e-02
1.174999999999995879e+02 -5.785440544166478571e-02
1.175249999999995794e+02 -5.781238550193879694e-02
1.175499999999995850e+02 -5.776971552947876565e-02
1.175749999999995907e+02 -5.772639653109516711e-02
1.175999999999995822e+02 -5.768242957489588818e-02
1.176249999999995879e+02 -5.763781579017840384e-02
1.176499999999995794e+02 -5.759255636730577915e-02
1.176749999999995850e+02 -5.754665255756644116e-02
1.176999999999995907e+02 -5.750010567301788722e-02
1.177249999999995822e+02 -5.745291708631470456e-02
1.177499999999995879e+02 -5.740508823052007520e-02
1.177749999999995794e+02 -5.735662059890215408e-02
1.177999999999995850e+02 -5.730751574471289189e-02
1.178249999999995907e+02 -5.725777528095342406e-02
1.178499999999995822e+02 -5.720740088012148811e-02
1.178749999999995879e+02 -5.715639427394499095e-02
1.178999999999995794e+02 -5.710475725309827055e-02
1.179249999999995850e+02 -5.705249166690547213e-02
1.179499999999995907e+02 -5.699959942302536969e-02
1.179749999999995822e+02 -5.694608248712437759e-02
1.179999999999995879e+02 -5.689194288253188875e-02
1.180249999999995794e+02 -5.683718268988246364e-02
1.180499999999995850e+02 -5.678180404674068593e-02
1.180749999999995907e+02 -5.672580914721627593e-02
1.180999999999995822e+02 -5.666920024155897712e-02
1.181249999999995879e+02 -5.661197963574453318e-02
1.181499999999995794e+02 -5.655414969104054917e-02
1.181749999999995850e+02 -5.649571282356573299e-02
1.181999999999995907e+02 -5.643667150382853520e-02
1.182249999999995822e+02 -5.637702825625688641e-02
1.182499999999995879e+02 -5.631678565871328646e-02
1.182749999999995794e+02 -5.625594634199487798e-02
1.182999999999995850e+02 -5.619451298932377770e-02
1.183249999999995765e+02 -5.613248833582266950e-02
1.183499999999995822e+02 -5.606987516797826143e-02
1.183749999999995879e+02 -5.600667632309380001e-02
1.183999999999995794e+02 -5.594289468872733206e-02
1.184249999999995850e+02 -5.587853320211986358e-02
1.184499999999995765e+02 -5.581359484961253420e-02
1.184749999999995822e+02 -5.574808266605056628e-02
1.184999999999995879e+02 -5.568199973417806842e-02
1.185249999999995794e+02 -5.561534918402080002e-02
1.185499999999995850e+02 -5.554813419226034554e-02
1.185749999999995765e+02 -5.548035798159568072e-02
1.185999999999995822e+02 -5.541202382009662725e-02
1.186249999999995879e+02 -5.534313502054766937e-02
1.186499999999995794e+02 -5.527369493978080001e-02
1.186749999999995850e+02 -5.520370697800183052e-02
1.186999999999995765e+02 -5.513317457810579247e-02
1.187249999999995822e+02 -5.506210122498494952e-02
1.187499999999995879e+02 -5.499049044482819809e-02
1.187749999999995794e+02 -5.491834580441332103e-02
1.187999999999995850e+02 -5.484567091039117825e-02
1.188249999999995765e+02 -5.477246940856213275e-02
1.188499999999995822e+02 -5.469874498314633571e-02
1.188749999999995879e+02 -5.462450135604776658e-02
1.188999999999995794e+02 -5.454974228611000897e-02
1.189249999999995850e+02 -5.447447156836855708e-02
1.189499999999995765e+02 -5.439869303329534361e-02
1.189749999999995822e+02 -5.432241054603907660e-02
1.189999999999995737e+02 -5.424562800565956716e-02
1.190249999999995794e+02 -5.416834934435838661e-02
1.190499999999995850e+02 -5.409057852670433320e-02
1.190749999999995765e+02 -5.401231954885435393e-02
1.190999999999995822e+02 -5.393357643777201005e-02
1.191249999999995737e+02 -5.385435325044084925e-02
1.191499999999995794e+02 -5.377465407307498169e-02
1.191749999999995850e+02 -5.369448302032864967e-02
1.191999999999995765e+02 -5.361384423449948311e-02
1.192249999999995822e+02 -5.353274188473344103e-02
1.192499999999995737e+02 -5.345118016622419505e-02
1.192749999999995794e+02 -5.336916329941408799e-02
1.192999999999995850e+02 -5.328669552919100549e-02
1.193249999999995765e+02 -5.320378112408622601e-02
1.193499999999995822e+02 -5.312042437547010582e-02
1.193749999999995737e+02 -5.303662959674731309e-02
1.193999999999995794e+02 -5.295240112255414355e-02
1.194249999999995850e+02 -5.286774330795213084e-02
1.194499999999995765e+02 -5.278266052762560501e-02
1.194749999999995822e+02 -5.269715717507707925e-02
1.194999999999995737e+02 -5.261123766182682765e-02
1.195249999999995794e+02 -5.252490641660952087e-02
1.195499999999995850e+02 -5.243816788457720396e-02
1.195749999999995765e+02 -5.235102652649978316e-02
1.195999999999995822e+02 -5.226348681796978701e-02
1.196249999999995737e+02 -5.217555324861022914e-02
1.196499999999995794e+02 -5.208723032128229069e-02
1.196749999999995850e+02 -5.199852255129820688e-02
1.196999999999995765e+02 -5.190943446563690139e-02
1.197249999999995822e+02 -5.181997060216275708e-02
1.197499999999995737e+02 -5.173013550884642681e-02
1.197749999999995794e+02 -5.163993374299250677e-02
1.197999999999995850e+02 -5.154936987046902092e-02
1.198249999999995765e+02 -5.145844846494283115e-02
1.198499999999995822e+02 -5.136717410711662268e-02
1.198749999999995737e+02 -5.127555138397523610e-02
1.198999999999995794e+02 -5.118358488803207568e-02
1.199249999999995708e+02 -5.109127921658526000e-02
1.199499999999995765e+02 -5.099863897097530602e-02
1.199749999999995822e+02 -5.090566875585093853e-02
1.199999999999995737e+02 -5.079626008870338771e-02
1.200249999999995794e+02 -5.066019855348821710e-02
1.200499999999995708e+02 -5.052375701834350280e-02
1.200749999999995765e+02 -5.038694069474256021e-02
1.200999999999995822e+02 -5.025940501765965851e-02
1.201249999999995737e+02 -5.013172957657937440e-02
1.201499999999995794e+02 -4.998533842494544410e-02
1.201749999999995708e+02 -4.983834181574736677e-02
1.201999999999995765e+02 -4.971815840856481233e-02
1.202249999999995822e+02 -4.960540937503325060e-02
1.202499999999995737e+02 -4.949201332277714666e-02
1.202749999999995794e+02 -4.937797118437119159e-02
1.202999999999995708e+02 -4.926328394915604342e-02
1.203249999999995765e+02 -4.914795266348796765e-02
1.203499999999995822e+02 -4.903197843097649444e-02
1.203749999999995737e+02 -4.891399215664072458e-02
1.203999999999995794e+02 -4.877323602146937248e-02
1.204249999999995708e+02 -4.863045245663278476e-02
1.204499999999995765e+02 -4.848697664006304531e-02
1.204749999999995822e+02 -4.834281019914989097e-02
1.204999999999995737e+02 -4.819795482557126531e-02
1.205249999999995794e+02 -4.805241227550681449e-02
1.205499999999995708e+02 -4.790618436983800493e-02
1.205749999999995765e+02 -4.775927299433341267e-02
1.205999999999995680e+02 -4.761168009982248012e-02
1.206249999999995737e+02 -4.746340770235148859e-02
1.206499999999995794e+02 -4.731445788332956648e-02
1.206749999999995708e+02 -4.716483278965710041e-02
1.206999999999995765e+02 -4.701453463384082376e-02
1.207249999999995680e+02 -4.686356569409443756e-02
1.207499999999995737e+02 -4.671192831442171761e-02
1.207749999999995794e+02 -4.655962490468999043e-02
1.207999999999995708e+02 -4.640665794068160599e-02
1.208249999999995765e+02 -4.625302996413457879e-02
1.208499999999995680e+02 -4.609874358276597195e-02
1.208749999999995737e+02 -4.594380147028025857e-02
1.208999999999995794e+02 -4.578820636636083546e-02
1.209249999999995708e+02 -4.563196107664646561e-02
1.209499999999995765e+02 -4.547506847269044278e-02
1.209749999999995680e+02 -4.531753149190554525e-02
1.209999999999995737e+02 -4.515935313749062929e-02
1.210249999999995794e+02 -4.500053647834119375e-02
1.210499999999995708e+02 -4.484108464894483864e-02
1.210749999999995765e+02 -4.468100084925807902e-02
1.210999999999995680e+02 -4.452028834456783768e-02
1.211249999999995737e+02 -4.435895046533537556e-02
1.211499999999995794e+02 -4.419699060702436677e-02
1.211749999999995708e+02 -4.403441222991064108e-02
1.211999999999995765e+02 -4.387121885887618894e-02
1.212249999999995680e+02 -4.370741408318587484e-02
1.212499999999995737e+02 -4.354300155624642177e-02
1.212749999999995794e+02 -4.337798499534915864e-02
1.212999999999995708e+02 -4.321236818139589930e-02
1.213249999999995765e+02 -4.304615495860643348e-02
1.213499999999995680e+02 -4.287934923421095335e-02
1.213749999999995737e+02 -4.271195497812236425e-02
1.213999999999995794e+02 -4.254397622259548789e-02
1.214249999999995708e+02 -4.237541706186581658e-02
1.214499999999995765e+02 -4.220628165177249536e-02
1.214749999999995680e+02 -4.203657420936564998e-02
1.214999999999995737e+02 -4.186629901249432767e-02
1.215249999999995651e+02 -4.169546039937960941e-02
1.215499999999995708e+02 -4.152406276816911906e-02
1.215749999999995765e+02 -4.135211057647726618e-02
1.215999999999995680e+02 -4.117960834090680922e-02
1.216249999999995737e+02 -4.100656063655391120e-02
1.216499999999995651e+02 -4.083297209649821430e-02
1.216749999999995708e+02 -4.065884741127614999e-02
1.216999999999995765e+02 -4.048419132833559059e-02
1.217249999999995680e+02 -4.030900865147920425e-02
1.217499999999995737e+02 -4.013330424028667409e-02
1.217749999999995651e+02 -3.995708300952607178e-02
1.217999999999995708e+02 -3.978034992854427576e-02
1.218249999999995765e+02 -3.960311002064752922e-02
1.218499999999995680e+02 -3.942536836246181980e-02
1.218749999999995737e+02 -3.924713008328129665e-02
1.218999999999995651e+02 -3.906840036439967329e-02
1.219249999999995708e+02 -3.888918443842947353e-02
1.219499999999995765e+02 -3.870948758860351391e-02
1.219749999999995680e+02 -3.852931514806484659e-02
1.219999999999995737e+02 -3.834867249913959109e-02
1.220249999999995651e+02 -3.816756507260014863e-02
1.220499999999995708e+02 -3.798599834690993826e-02
1.220749999999995765e+02 -3.780397784745832823e-02
1.220999999999995680e+02 -3.762150914578092642e-02
1.221249999999995737e+02 -3.743859785876639534e-02
1.221499999999995651e+02 -3.725524964785304621e-02
1.221749999999995708e+02 -3.707147021820822452e-02
1.221999999999995623e+02 -3.688726531790257473e-02
1.222249999999995680e+02 -3.670264073706436259e-02
1.222499999999995737e+02 -3.651760230703123694e-02
1.222749999999995651e+02 -3.633215589948158436e-02
1.222999999999995708e+02 -3.614630742556158155e-02
1.223249999999995623e+02 -3.596006283499900147e-02
1.223499999999995680e+02 -3.577342811520779070e-02
1.223749999999995737e+02 -3.558640929037931028e-02
1.223999999999995651e+02 -3.539901242057004460e-02
1.224249999999995708e+02 -3.521124360077353826e-02
1.224499999999995623e+02 -3.502310895998798912e-02
1.224749999999995680e+02 -3.483461466027117093e-02
1.224999999999995737e+02 -3.464576689579198371e-02
1.225249999999995651e+02 -3.445657189186897285e-02
1.225499999999995708e+02 -3.426703590400404648e-02
1.225749999999995623e+02 -3.407716521690859479e-02
1.225999999999995680e+02 -3.388696614352168512e-02
1.226249999999995737e+02 -3.369644502402270592e-02
1.226499999999995651e+02 -3.350560822483747425e-02
1.226749999999995708e+02 -3.331446213763754327e-02
1.226999999999995623e+02 -3.312301317833663689e-02
1.227249999999995680e+02 -3.293126778607807087e-02
1.227499999999995737e+02 -3.273923242222109842e-02
1.227749999999995651e+02 -3.254691356932089968e-02
1.227999999999995708e+02 -3.235431773010452594e-02
1.228249999999995623e+02 -3.216145142644503269e-02
1.228499999999995680e+02 -3.196832119832941632e-02
1.228749999999995737e+02 -3.177493360282643287e-02
1.228999999999995651e+02 -3.158880978738563827e-02
1.229249999999995708e+02 -3.140512272186499199e-02
1.229499999999995623e+02 -3.122105865714433146e-02
1.229749999999995680e+02 -3.103662338395306308e-02
1.229999999999995737e+02 -3.085182272936847631e-02
1.230249999999995651e+02 -3.066666255595073068e-02
1.230499999999995708e+02 -3.048114876086778849e-02
1.230749999999995623e+02 -3.029528727501237112e-02
1.230999999999995680e+02 -3.010908406210828850e-02
1.231249999999995595e+02 -2.992254511780957985e-02
1.231499999999995651e+02 -2.973567646878993651e-02
1.231749999999995708e+02 -2.954848417182574447e-02
1.231999999999995623e+02 -2.936097431286913487e-02
1.232249999999995680e+02 -2.917315300611594484e-02
1.232499999999995595e+02 -2.898502639306518511e-02
1.232749999999995651e+02 -2.879660064157151325e-02
1.232999999999995708e+02 -2.860788194489353661e-02
1.233249999999995623e+02 -2.841887652073314327e-02
1.233499999999995680e+02 -2.822959061027126640e-02
1.233749999999995595e+02 -2.804003047719753200e-02
1.233999999999995651e+02 -2.785020240673511879e-02
1.234249999999995708e+02 -2.766011270466042782e-02
1.234499999999995623e+02 -2.746976769631985157e-02
1.234749999999995680e+02 -2.727917372564138410e-02
1.234999999999995595e+02 -2.708833715414277199e-02
1.235249999999995651e+02 -2.689726435993715359e-02
1.235499999999995708e+02 -2.670596173673557214e-02
1.235749999999995623e+02 -2.651443569284817406e-02
1.235999999999995680e+02 -2.632269265017895751e-02
1.236249999999995595e+02 -2.613073904322601657e-02
1.236499999999995651e+02 -2.593858131807404155e-02
1.236749999999995708e+02 -2.574622593138885251e-02
1.236999999999995623e+02 -2.555367934941048594e-02
1.237249999999995680e+02 -2.536094804694684693e-02
1.237499999999995595e+02 -2.516803850636681328e-02
1.237749999999995651e+02 -2.497495721659251378e-02
1.237999999999995566e+02 -2.478171067209623477e-02
1.238249999999995623e+02 -2.458830537189374624e-02
1.238499999999995680e+02 -2.439474781854265514e-02
1.238749999999995595e+02 -2.420104451714169547e-02
1.238999999999995651e+02 -2.408258778824130461e-02
1.239249999999995566e+02 -2.396983859718369858e-02
1.239499999999995623e+02 -2.385676462774491413e-02
1.239749999999995680e+02 -2.374336898684276109e-02
1.239999999999995595e+02 -2.362965481519839137e-02
1.240249999999995651e+02 -2.351562528695207849e-02
1.240499999999995566e+02 -2.340128360927249199e-02
1.240749999999995623e+02 -2.328663302195207660e-02
1.240999999999995680e+02 -2.317167679699796631e-02
1.241249999999995595e+02 -2.305641823820996084e-02
1.241499999999995651e+02 -2.294086068075260748e-02
1.241749999999995566e+02 -2.282500749071584081e-02
1.241999999999995623e+02 -2.270886206466894361e-02
1.242249999999995680e+02 -2.259242782920439438e-02
1.242499999999995595e+02 -2.247570824047464416e-02
1.242749999999995651e+02 -2.235870678371965417e-02
1.242999999999995566e+02 -2.224142697278641903e-02
1.243249999999995623e+02 -2.212387234964117294e-02
1.243499999999995680e+02 -2.200604648387263079e-02
1.243749999999995595e+02 -2.188795297218825223e-02
1.243999999999995651e+02 -2.176959543790397272e-02
1.244249999999995566e+02 -2.165097753042379003e-02
1.244499999999995623e+02 -2.153210292471545093e-02
1.244749999999995680e+02 -2.141297532077720070e-02
1.244999999999995595e+02 -2.129359844309771169e-02
1.245249999999995651e+02 -2.117397604011077294e-02
1.245499999999995566e+02 -2.105411188364145550e-02
1.245749999999995623e+02 -2.093400976834876304e-02
1.245999999999995680e+02 -2.081367351115927591e-02
1.246249999999995595e+02 -2.069310695069727021e-02
1.246499999999995651e+02 -2.057231394670778687e-02
1.246749999999995566e+02 -2.045129837947505178e-02
1.246999999999995623e+02 -2.033006414923550081e-02
1.247249999999995538e+02 -2.020861517558532675e-02
1.247499999999995595e+02 -2.008695539688362675e-02
1.247749999999995651e+02 -1.996508876965106052e-02
1.247999999999995566e+02 -1.984301926796387325e-02
1.248249999999995623e+02 -1.972075088284347411e-02
1.248499999999995538e+02 -1.959828762164309013e-02
1.248749999999995595e+02 -1.947563350742914645e-02
1.248999999999995651e+02 -1.935279257836074185e-02
1.249249999999995566e+02 -1.922976888706495052e-02
1.249499999999995623e+02 -1.910656650000880363e-02
1.249749999999995538e+02 -1.898318949686944243e-02
1.249999999999995595e+02 -1.885964196990104133e-02
1.250249999999995651e+02 -1.873592802329903870e-02
1.250499999999995566e+02 -1.861205177256308740e-02
1.250749999999995623e+02 -1.848801734385759413e-02
1.250999999999995538e+02 -1.836382887337058289e-02
1.251249999999995595e+02 -1.823949050667112576e-02
1.251499999999995651e+02 -1.811500639806586099e-02
1.251749999999995566e+02 -1.799038070995436986e-02
1.251999999999995623e+02 -1.786561761218323149e-02
1.252249999999995538e+02 -1.774072128140107354e-02
1.252499999999995595e+02 -1.761569590041089928e-02
1.252749999999995651e+02 -1.749054565752563434e-02
1.252999999999995566e+02 -1.736527474592098122e-02
1.253249999999995623e+02 -1.723988736298968233e-02
1.253499999999995538e+02 -1.711438770969703205e-02
1.253749999999995595e+02 -1.698877998993632288e-02
1.253999999999995509e+02 -1.686306840988588754e-02
1.254249999999995566e+02 -1.673725717736782720e-02
1.254499999999995623e+02 -1.661135050120707279e-02
1.254749999999995538e+02 -1.648535259059345434e-02
1.254999999999995595e+02 -1.635926765444473477e-02
1.255249999999995509e+02 -1.623309990077318604e-02
1.255499999999995566e+02 -1.610685353605287307e-02
1.255749999999995623e+02 -1.598053276459062907e-02
1.255999999999995538e+02 -1.585414178790001821e-02
1.256249999999995595e+02 -1.572768480407761224e-02
1.256499999999995509e+02 -1.560116600718305241e-02
1.256749999999995566e+02 -1.547458958662216444e-02
1.256999999999995623e+02 -1.534795972653408419e-02
1.257249999999995538e+02 -1.521589690138762385e-02
1.257499999999995595e+02 -1.508376987120271621e-02
1.257749999999995509e+02 -1.495156515420178328e-02
1.257999999999995566e+02 -1.481928707217813369e-02
1.258249999999995623e+02 -1.468256392547469952e-02
1.258499999999995538e+02 -1.454303207341191458e-02
1.258749999999995595e+02 -1.440333393202351646e-02
1.258999999999995509e+02 -1.426347387007330901e-02
1.259249999999995566e+02 -1.413656770336692466e-02
1.259499999999995623e+02 -1.401863886347000897e-02
1.259749999999995538e+02 -1.390046506141004619e-02
1.259999999999995595e+02 -1.378204949261840374e-02
1.260249999999995509e+02 -1.366339538102631992e-02
1.260499999999995566e+02 -1.354450597869233733e-02
1.260749999999995623e+02 -1.342538456542162126e-02
1.260999999999995538e+02 -1.330603444837914588e-02
1.261249999999995595e+02 -1.318645896169098886e-02
1.261499999999995509e+02 -1.306666146604090577e-02
1.261749999999995566e+02 -1.294664534825702186e-02
1.261999999999995623e+02 -1.282641402089203936e-02
1.262249999999995538e+02 -1.270597092179455087e-02
1.262499999999995595e+02 -1.258531951367286052e-02
1.262749999999995509e+02 -1.246446328365297812e-02
1.262999999999995566e+02 -1.234340574282641843e-02
1.263249999999995481e+02 -1.222215042579385957e-02
1.263499999999995538e+02 -1.210070089019875395e-02
1.263749999999995595e+02 -1.197906071625626408e-02
1.263999999999995509e+02 -1.185723350627476864e-02
1.264249999999995566e+02 -1.173522288416920314e-02
1.264499999999995481e+02 -1.161303249497084612e-02
1.264749999999995538e+02 -1.149066600432764249e-02
1.264999999999995595e+02 -1.136812709800008418e-02
1.265249999999995509e+02 -1.124541948135114600e-02
1.265499999999995566e+02 -1.112254687882924080e-02
1.265749999999995481e+02 -1.099951303344594809e-02
1.265999999999995538e+02 -1.087632170624874307e-02
1.266249999999995595e+02 -1.075297667578788141e-02
1.266499999999995509e+02 -1.062948173757744148e-02
1.266749999999995566e+02 -1.050584070355244613e-02
1.266999999999995481e+02 -1.038205740152064668e-02
1.267249999999995538e+02 -1.025813567460942370e-02
1.267499999999995595e+02 -1.013407938070859556e-02
1.267749999999995509e+02 -1.000989239190868720e-02
1.267999999999995566e+02 -9.885578593935299280e-03
1.268249999999995481e+02 -9.761141885579374677e-03
1.268499999999995538e+02 -9.636586178123447352e-03
1.268749999999995595e+02 -9.511915394765669066e-03
1.268999999999995509e+02 -9.387133470039183553e-03
1.269249999999995566e+02 -9.262244349228187373e-03
1.269499999999995481e+02 -9.137251987783239632e-03
1.269749999999995538e+02 -9.012160350730550468e-03
1.269999999999995453e+02 -8.886973412082435284e-03
1.270249999999995509e+02 -8.761695154242427758e-03
1.270499999999995566e+02 -8.636329567409860297e-03
1.270749999999995481e+02 -8.510880648982440885e-03
1.270999999999995538e+02 -8.385352402956834997e-03
1.271249999999995453e+02 -8.259748839328211883e-03
1.271499999999995509e+02 -8.134073973487893072e-03
1.271749999999995566e+02 -8.008331825620978311e-03
1.271999999999995481e+02 -7.882526420102051179e-03
1.272249999999995538e+02 -7.756661784891054692e-03
1.272499999999995453e+02 -7.630741950929122684e-03
1.272749999999995509e+02 -7.504770951532122210e-03
1.272999999999995566e+02 -7.378752821788136379e-03
1.273249999999995481e+02 -7.252691597950808138e-03
1.273499999999995538e+02 -7.126591316836231559e-03
1.273749999999995453e+02 -7.000456015219593334e-03
1.273999999999995509e+02 -6.874289729232173352e-03
1.274249999999995566e+02 -6.748096493760235258e-03
1.274499999999995481e+02 -6.621880341844914482e-03
1.274749999999995538e+02 -6.495645304083602460e-03
1.274999999999995453e+02 -6.369395408032801041e-03
1.275249999999995509e+02 -6.243134677613656168e-03
1.275499999999995566e+02 -6.116867132519093579e-03
1.275749999999995481e+02 -5.990596787622733468e-03
1.275999999999995538e+02 -5.864327652391944194e-03
1.276249999999995453e+02 -5.738063730302071265e-03
1.276499999999995509e+02 -5.611809018253985717e-03
1.276749999999995566e+02 -5.485567505995403784e-03
1.276999999999995481e+02 -5.359343175545303907e-03
1.277249999999995538e+02 -5.233140000620613644e-03
1.277499999999995453e+02 -5.106961946068871820e-03
1.277749999999995509e+02 -4.980812967302488369e-03
1.277999999999995566e+02 -4.854697009738690588e-03
1.278249999999995481e+02 -4.728618008242715942e-03
1.278499999999995538e+02 -4.602579886576082385e-03
1.278749999999995453e+02 -4.476586556849118312e-03
1.278999999999995509e+02 -4.354756839235430707e-03
1.279249999999995424e+02 -4.232874156453910776e-03
1.279499999999995481e+02 -4.110884754018970938e-03
1.279749999999995538e+02 -3.988792343010924904e-03
1.279999999999995453e+02 -3.866600648838176748e-03
1.280249999999995509e+02 -3.744313410715931732e-03
1.280499999999995566e+02 -3.621934381140581600e-03
1.280749999999995339e+02 -3.499467325359612111e-03
1.280999999999995680e+02 -3.376916020835732217e-03
1.281249999999995453e+02 -3.254284256710242122e-03
1.281499999999995509e+02 -3.131575833258082482e-03
1.281749999999995566e+02 -3.008794561343111715e-03
1.281999999999995339e+02 -2.885944261867897254e-03
1.282249999999995680e+02 -2.763028765219466623e-03
1.282499999999995453e+02 -2.640051910714444425e-03
1.282749999999995509e+02 -2.517017546038011980e-03
1.282999999999995566e+02 -2.393929526682771116e-03
1.283249999999995339e+02 -2.270791715383425110e-03
1.283499999999995680e+02 -2.147607981549085662e-03
1.283749999999995453e+02 -2.024382200695101514e-03
1.283999999999995509e+02 -1.901118253869803253e-03
1.284249999999995566e+02 -1.777820027082372203e-03
1.284499999999995339e+02 -1.654491410727576637e-03
1.284749999999995680e+02 -1.531136299008770216e-03
1.284999999999995453e+02 -1.407758589361723760e-03
1.285249999999995509e+02 -1.284362181873930243e-03
1.285499999999995566e+02 -1.160950978706886370e-03
1.285749999999995339e+02 -1.037528883515440731e-03
1.285999999999995396e+02 -9.140998008664755984e-04
1.286249999999995453e+02 -7.906676356593923078e-04
1.286499999999995509e+02 -6.672362925449435442e-04
1.286749999999995566e+02 -5.438096753444260226e-04
1.286999999999995339e+02 -4.203916864698948653e-04
1.287249999999995396e+02 -2.969862263442369244e-04
1.287499999999995453e+02 -1.735971928228221336e-04
1.287749999999995509e+02 -5.022848061574274113e-05
1.287999999999995566e+02 7.311601928899217945e-05
1.288249999999995339e+02 1.964324202001061209e-04
1.288499999999995396e+02 3.197168402972941489e-04
1.288749999999995453e+02 4.429654032021773462e-04
1.288999999999995509e+02 4.859086722949029725e-04
1.289249999999995566e+02 5.031824263262908064e-04
1.289499999999995339e+02 5.204603810074474217e-04
1.289749999999995396e+02 5.377419965874603424e-04
1.289999999999995453e+02 5.550267323206145445e-04
1.290249999999995509e+02 5.723140465447282320e-04
1.290499999999995566e+02 5.896033967593504845e-04
1.290749999999995339e+02 6.068942397049859700e-04
1.290999999999995396e+02 6.241860314418709067e-04
1.291249999999995453e+02 6.414782274296522728e-04
1.291499999999995509e+02 6.587702826072259609e-04
1.291749999999995566e+02 6.760616514724744272e-04
1.291999999999995339e+02 6.933517881627689191e-04
1.292249999999995396e+02 7.106401465352471655e-04
1.292499999999995453e+02 7.279261802474200132e-04
1.292749999999995509e+02 7.452093428380425011e-04
1.292999999999995566e+02 7.624890878078819344e-04
1.293249999999995339e+02 7.797648687005430965e-04
1.293499999999995396e+02 7.970361391836964593e-04
1.293749999999995453e+02 8.143023531299657366e-04
1.293999999999995509e+02 8.315629646980373735e-04
1.294249999999995566e+02 8.488174284135199116e-04
1.294499999999995339e+02 8.660651992500314686e-04
1.294749999999995396e+02 8.833057327100574769e-04
1.294999999999995453e+02 9.005384849057349126e-04
1.295249999999995509e+02 9.177629126391928689e-04
1.295499999999995566e+02 9.349784734834373995e-04
1.295749999999995339e+02 9.521846258622179704e-04
1.295999999999995396e+02 9.693808291303189191e-04
1.296249999999995453e+02 9.865665436531623374e-04
1.296499999999995509e+02 1.003741230886282584e-03
1.296749999999995566e+02 1.020904353454793207e-03
1.296999999999995339e+02 1.038055375231794171e-03
1.297249999999995396e+02 1.055193761417332890e-03
1.297499999999995453e+02 1.072318978616124824e-03
1.297749999999995509e+02 1.089430494915361036e-03
1.297999999999995566e+02 1.106527779962064497e-03
1.298249999999995339e+02 1.123610305039768765e-03
1.298499999999995396e+02 1.140677543144737400e-03
1.298749999999995453e+02 1.157728969061842285e-03
1.298999999999995509e+02 1.174764059439732883e-03
1.299249999999995282e+02 1.191782292865374701e-03
1.299499999999995339e+02 1.208783149938326244e-03
1.299749999999995396e+02 1.225766113343897947e-03
1.299999999999995453e+02 1.242730667926084500e-03
1.300249999999995509e+02 1.259676300759743871e-03
1.300499999999995282e+02 1.276602501221744826e-03
1.300749999999995339e+02 1.293508761062072592e-03
1.300999999999995396e+02 1.310394574473437235e-03
1.301249999999995453e+02 1.327259438160633548e-03
1.301499999999995509e+02 1.344102851409017087e-03
1.301749999999995282e+02 1.360924316151964969e-03
1.301999999999995339e+02 1.377723337037982561e-03
1.302249999999995396e+02 1.394499421496297499e-03
1.302499999999995453e+02 1.411252079802255942e-03
1.302749999999995509e+02 1.427980825141247348e-03
1.302999999999995282e+02 1.444685173672360370e-03
1.303249999999995339e+02 1.461364644590462105e-03
1.303499999999995396e+02 1.478018760187937335e-03
1.303749999999995453e+02 1.494647045914944796e-03
1.303999999999995509e+02 1.511249030439023363e-03
1.304249999999995282e+02 1.527824245703673011e-03
1.304499999999995339e+02 1.544372226986018759e-03
1.304749999999995396e+02 1.560892512953012019e-03
1.304999999999995453e+02 1.577384645717229937e-03
1.305249999999995509e+02 1.593848170891063159e-03
1.305499999999995282e+02 1.610282637640297757e-03
1.305749999999995339e+02 1.626687598736434705e-03
1.305999999999995396e+02 1.643062610607590786e-03
1.306249999999995453e+02 1.659407233389066649e-03
1.306499999999995509e+02 1.675721030972081695e-03
1.306749999999995282e+02 1.692003571051676949e-03
1.306999999999995339e+02 1.708254425173750786e-03
1.307249999999995396e+02 1.724473168780266043e-03
1.307499999999995453e+02 1.740659381254088065e-03
1.307749999999995509e+02 1.756812645962248492e-03
1.307999999999995282e+02 1.772932550297944216e-03
1.308249999999995339e+02 1.789018685721763735e-03
1.308499999999995396e+02 1.805070647801306069e-03
1.308749999999995453e+02 1.821088036250029457e-03
1.308999999999995509e+02 1.837070454964572636e-03
1.309249999999995282e+02 1.853017512061074521e-03
1.309499999999995339e+02 1.868928819910188090e-03
1.309749999999995396e+02 1.884803995171111099e-03
1.309999999999995453e+02 1.900642658824068564e-03
1.310249999999995509e+02 1.916444436202008762e-03
1.310499999999995282e+02 1.932208957020590959e-03
1.310749999999995339e+02 1.947935855407546477e-03
1.310999999999995396e+02 1.963624769930369645e-03
1.311249999999995453e+02 1.979275343622934752e-03
1.311499999999995509e+02 1.994887224011133303e-03
1.311749999999995282e+02 2.010460063136858093e-03
1.311999999999995339e+02 2.025993517581343908e-03
1.312249999999995396e+02 2.041487248486805600e-03
1.312499999999995453e+02 2.056940921577119896e-03
1.312749999999995509e+02 2.072354207177261234e-03
1.312999999999995282e+02 2.087726780231706752e-03
1.313249999999995339e+02 2.103058320321394073e-03
1.313499999999995396e+02 2.118348511679573644e-03
1.313749999999995453e+02 2.133597043206579905e-03
1.313999999999995225e+02 2.148803608483518257e-03
1.314249999999995282e+02 2.163967905784441523e-03
1.314499999999995339e+02 2.179089638087768760e-03
1.314749999999995396e+02 2.194168513086091656e-03
1.314999999999995453e+02 2.209204243195478281e-03
1.315249999999995225e+02 2.224196545563072915e-03
1.315499999999995282e+02 2.239145142073698403e-03
1.315749999999995339e+02 2.254049759355706509e-03
1.315999999999995396e+02 2.268910128785110898e-03
1.316249999999995453e+02 2.283725986489143749e-03
1.316499999999995225e+02 2.298497073348546027e-03
1.316749999999995282e+02 2.313223134998595304e-03
1.316999999999995339e+02 2.327903921829515155e-03
1.317249999999995396e+02 2.342539188985122509e-03
1.317499999999995453e+02 2.357128696361378284e-03
1.317749999999995225e+02 2.371672208602963045e-03
1.317999999999995282e+02 2.386169495099421580e-03
1.318249999999995339e+02 2.400620329980188150e-03
1.318499999999995396e+02 2.415024492108512784e-03
1.318749999999995453e+02 2.429381765074380140e-03
1.318999999999995225e+02 2.443691937186590057e-03
1.319249999999995282e+02 2.457954801463977691e-03
1.319499999999995339e+02 2.472170155625241089e-03
1.319749999999995396e+02 2.486337802078372392e-03
1.319999999999995453e+02 2.483308939090335052e-03
1.320249999999995225e+02 2.455629171996750147e-03
1.320499999999995282e+02 2.427952967518492988e-03
1.320749999999995339e+02 2.400281135345674541e-03
1.320999999999995396e+02 2.388167039488629882e-03
1.321249999999995453e+02 2.386718691316314870e-03
1.321499999999995225e+02 2.381282884523557020e-03
1.321749999999995282e+02 2.334905078703436963e-03
1.321999999999995339e+02 2.288455958983962989e-03
1.322249999999995396e+02 2.242837259566340773e-03
1.322499999999995453e+02 2.183102273038224107e-03
1.322749999999995225e+02 2.122658098223317857e-03
1.322999999999995282e+02 2.062093089853462863e-03
1.323249999999995339e+02 2.001408557434629799e-03
1.323499999999995396e+02 1.940605826580101435e-03
1.323749999999995453e+02 1.879686238946050650e-03
1.323999999999995225e+02 1.818651152163112310e-03
1.324249999999995282e+02 1.757501939763345122e-03
1.324499999999995339e+02 1.696121747700187442e-03
1.324749999999995396e+02 1.642713428653816941e-03
1.324999999999995453e+02 1.591458646918133017e-03
1.325249999999995225e+02 1.540103081336964422e-03
1.325499999999995282e+02 1.488647866405967647e-03
1.325749999999995339e+02 1.437094150460142480e-03
1.325999999999995396e+02 1.385443095615677576e-03
1.326249999999995453e+02 1.333695877708213811e-03
1.326499999999995225e+02 1.281853686227711923e-03
1.326749999999995282e+02 1.229917724248970985e-03
1.326999999999995339e+02 1.177889208359299755e-03
1.327249999999995396e+02 1.125769368581726760e-03
1.327499999999995453e+02 1.073559448294879922e-03
1.327749999999995225e+02 1.021260704149174262e-03
1.327999999999995282e+02 9.688744059786228921e-04
1.328249999999995339e+02 9.164018367098445946e-04
1.328499999999995396e+02 8.638442922665708675e-04
1.328749999999995453e+02 8.112030814704684250e-04
1.328999999999995225e+02 7.584795259387615632e-04
1.329249999999995282e+02 7.056749599769164202e-04
1.329499999999995339e+02 6.527907304690683601e-04
1.329749999999995396e+02 5.998281967631889167e-04
1.329999999999995453e+02 5.467887305536071755e-04
1.330249999999995225e+02 4.936737157591143330e-04
1.330499999999995282e+02 4.404845483973211990e-04
1.330749999999995339e+02 3.872226364558232657e-04
1.330999999999995396e+02 3.338893997589788775e-04
1.331249999999995168e+02 2.804862698313882827e-04
1.331499999999995225e+02 2.270146897572207598e-04
1.331749999999995282e+02 1.734761140364345826e-04
1.331999999999995339e+02 1.198720084369122679e-04
1.332249999999995396e+02 6.620384984290437179e-05
1.332499999999995168e+02 1.247312610024624463e-05
1.332749999999995225e+02 -4.131866414285409488e-05
1.332999999999995282e+02 -9.517001159733345721e-05
1.333249999999995339e+02 -1.490793964996024788e-04
1.333499999999995396e+02 -2.030452887806405188e-04
1.333749999999995168e+02 -2.570661482390144558e-04
1.333999999999995225e+02 -3.111404247169918878e-04
1.334249999999995282e+02 -3.652665582802608292e-04
1.334499999999995339e+02 -4.194429794010581520e-04
1.334749999999995396e+02 -4.736681091445891514e-04
1.334999999999995168e+02 -5.279403593586736408e-04
1.335249999999995225e+02 -5.822581328669332703e-04
1.335499999999995282e+02 -6.366198236648503523e-04
1.335749999999995339e+02 -6.910238171189399215e-04
1.335999999999995396e+02 -7.454684901697128689e-04
1.336249999999995168e+02 -7.999522115367235092e-04
1.336499999999995225e+02 -8.544733419274861243e-04
1.336749999999995282e+02 -9.090302342488097102e-04
1.336999999999995339e+02 -9.636212338210709124e-04
1.337249999999995396e+02 -1.018244678595864794e-03
1.337499999999995168e+02 -1.072898899375531161e-03
1.337749999999995225e+02 -1.127582220036521792e-03
1.337999999999995282e+02 -1.182292957754104909e-03
1.338249999999995339e+02 -1.237029423230877811e-03
1.338499999999995396e+02 -1.291789920926994387e-03
1.338749999999995168e+02 -1.346572749293182929e-03
1.338999999999995225e+02 -1.401376201006533000e-03
1.339249999999995282e+02 -1.456198563207317283e-03
1.339499999999995339e+02 -1.511038117739605096e-03
1.339749999999995396e+02 -1.565893141392952961e-03
1.339999999999995168e+02 -1.620761906146687926e-03
1.340249999999995225e+02 -1.675642679416256301e-03
1.340499999999995282e+02 -1.730533724300894463e-03
1.340749999999995339e+02 -1.785433299833871171e-03
1.340999999999995396e+02 -1.840339661234202673e-03
1.341249999999995168e+02 -1.895251060159794821e-03
1.341499999999995225e+02 -1.950165744962937056e-03
1.341749999999995282e+02 -2.005081960946306172e-03
1.341999999999995339e+02 -2.059997950621281389e-03
1.342249999999995396e+02 -2.114911953966925121e-03
1.342499999999995168e+02 -2.169822208690899701e-03
1.342749999999995225e+02 -2.224726950490987353e-03
1.342999999999995282e+02 -2.279624413317983198e-03
1.343249999999995339e+02 -2.334512829639282579e-03
1.343499999999995396e+02 -2.389390430703840565e-03
1.343749999999995168e+02 -2.444255446807412462e-03
1.343999999999995225e+02 -2.499106107559245869e-03
1.344249999999995282e+02 -2.553940642148214580e-03
1.344499999999995339e+02 -2.608757279610711063e-03
1.344749999999995396e+02 -2.663554249098140821e-03
1.344999999999995168e+02 -2.718329780145016961e-03
1.345249999999995225e+02 -2.773082102937852750e-03
1.345499999999995282e+02 -2.827809448582917044e-03
1.345749999999995339e+02 -2.882510049375174542e-03
1.345999999999995111e+02 -2.937182139066705187e-03
1.346249999999995168e+02 -2.991823953135378140e-03
1.346499999999995225e+02 -3.046433729052489686e-03
1.346749999999995282e+02 -3.101009706550797527e-03
1.346999999999995339e+02 -3.155550127892081062e-03
1.347249999999995111e+02 -3.210053238133538100e-03
1.347499999999995168e+02 -3.264517285394577962e-03
1.347749999999995225e+02 -3.318940521121885919e-03
1.347999999999995282e+02 -3.366425184868499995e-03
1.348249999999995339e+02 -3.411752982997172043e-03
1.348499999999995111e+02 -3.457045129403524091e-03
1.348749999999995168e+02 -3.502300153397532381e-03
1.348999999999995225e+02 -3.547516587311552814e-03
1.349249999999995282e+02 -3.592692966725212662e-03
1.349499999999995339e+02 -3.637827830688639998e-03
1.349749999999995111e+02 -3.682919721945918622e-03
1.349999999999995168e+02 -3.727967187156294802e-03
1.350249999999995225e+02 -3.772968777115564415e-03
1.350499999999995282e+02 -3.817923046975629526e-03
1.350749999999995339e+02 -3.862828556463113443e-03
1.350999999999995111e+02 -3.907683870096800502e-03
1.351249999999995168e+02 -3.952487557403833347e-03
1.351499999999995225e+02 -3.997238193134152948e-03
1.351749999999995282e+02 -4.041934357473743814e-03
1.351999999999995339e+02 -4.086574636256254216e-03
1.352249999999995111e+02 -4.131157621173097219e-03
1.352499999999995168e+02 -4.175681909981817860e-03
1.352749999999995225e+02 -4.220146106712353504e-03
1.352999999999995282e+02 -4.264548821871946317e-03
1.353249999999995339e+02 -4.308888672647954998e-03
1.353499999999995111e+02 -4.353164283108590903e-03
1.353749999999995168e+02 -4.397374284401774601e-03
1.353999999999995225e+02 -4.441517314951609792e-03
1.354249999999995282e+02 -4.485592020653048767e-03
1.354499999999995339e+02 -4.529597055064016504e-03
1.354749999999995111e+02 -4.573531079595367227e-03
1.354999999999995168e+02 -4.611420881609283595e-03
1.355249999999995225e+02 -4.600358171034564687e-03
1.355499999999995282e+02 -4.589241394542582612e-03
1.355749999999995339e+02 -4.578070854233138275e-03
1.355999999999995111e+02 -4.566846857453313487e-03
1.356249999999995168e+02 -4.555569716760006146e-03
1.356499999999995225e+02 -4.544239749880728090e-03
1.356749999999995282e+02 -4.532857279673346493e-03
1.356999999999995339e+02 -4.521422634084232804e-03
1.357249999999995111e+02 -4.509936146105127976e-03
1.357499999999995168e+02 -4.498398153728724869e-03
1.357749999999995225e+02 -4.486808999902728440e-03
1.357999999999995282e+02 -4.475169032482645241e-03
1.358249999999995339e+02 -4.463478604183460964e-03
1.358499999999995111e+02 -4.451738072529798362e-03
1.358749999999995168e+02 -4.439947799804660512e-03
1.358999999999995225e+02 -4.428108152997468905e-03
1.359249999999995282e+02 -4.416219503750146505e-03
1.359499999999995339e+02 -4.404282228302603200e-03
1.359749999999995111e+02 -4.392296707436541166e-03
1.359999999999995168e+02 -4.380263326418306138e-03
1.360249999999995225e+02 -4.368182474940631929e-03
1.360499999999995282e+02 -4.356054547063018846e-03
1.360749999999995339e+02 -4.343879941150981076e-03
1.360999999999995111e+02 -4.331659059814771916e-03
1.361249999999995168e+02 -4.319392309845905033e-03
1.361499999999995225e+02 -4.307080102153933339e-03
1.361749999999995282e+02 -4.294722851700930218e-03
1.361999999999995339e+02 -4.282320977436093919e-03
1.362249999999995111e+02 -4.269874902228530493e-03
1.362499999999995168e+02 -4.257385052799391410e-03
1.362749999999995225e+02 -4.244851859653122998e-03
1.362999999999995282e+02 -4.232275757007881480e-03
1.363249999999995055e+02 -4.219657182724675590e-03
1.363499999999995111e+02 -4.206996578236067708e-03
1.363749999999995168e+02 -4.194294388473931295e-03
1.363999999999995225e+02 -4.181551061796164905e-03
1.364249999999995282e+02 -4.168767049913072245e-03
1.364499999999995055e+02 -4.155942807812612085e-03
1.364749999999995111e+02 -4.143078793684980277e-03
1.364999999999995168e+02 -4.130175468846915103e-03
1.365249999999995225e+02 -4.117233297664682490e-03
1.365499999999995282e+02 -4.104252747476893823e-03
1.365749999999995055e+02 -4.091234288516805082e-03
1.365999999999995111e+02 -4.078178393833531770e-03
1.366249999999995168e+02 -4.065085539213173643e-03
1.366499999999995225e+02 -4.051956203099338349e-03
1.366749999999995282e+02 -4.038790866513110832e-03
1.366999999999995055e+02 -4.025590012972589046e-03
1.367249999999995111e+02 -4.019688863921249203e-03
1.367499999999995168e+02 -4.018749281249659258e-03
1.367749999999995225e+02 -4.017766084710734827e-03
1.367999999999995282e+02 -4.016739221056988760e-03
1.368249999999995055e+02 -4.015668640895332479e-03
1.368499999999995111e+02 -4.014554298707091219e-03
1.368749999999995168e+02 -4.013396152867917781e-03
1.368999999999995225e+02 -4.012194165666387903e-03
1.369249999999995282e+02 -4.010948303321500152e-03
1.369499999999995055e+02 -4.009658535999656263e-03
1.369749999999995111e+02 -4.008324837830235486e-03
1.369999999999995168e+02 -4.006947186920596475e-03
1.370249999999995225e+02 -4.005525565369696603e-03
1.370499999999995282e+02 -4.004059959281131009e-03
1.370749999999995055e+02 -4.002550358774862801e-03
1.370999999999995111e+02 -4.000996757998007830e-03
1.371249999999995168e+02 -3.999399155134765980e-03
1.371499999999995225e+02 -3.997757552415129485e-03
1.371749999999995282e+02 -3.996071956122703057e-03
1.371999999999995055e+02 -3.994342376601417270e-03
1.372249999999995111e+02 -3.992568828261263553e-03
1.372499999999995168e+02 -3.990751329582938045e-03
1.372749999999995225e+02 -3.988889903121433343e-03
1.372999999999995282e+02 -3.986984575508699565e-03
1.373249999999995055e+02 -3.985035377454956666e-03
1.373499999999995111e+02 -3.983042343749452520e-03
1.373749999999995168e+02 -3.981005513259533099e-03
1.373999999999995225e+02 -3.978924928929275517e-03
1.374249999999995282e+02 -3.976800637776591908e-03
1.374499999999995055e+02 -3.974632690889495432e-03
1.374749999999995111e+02 -3.972421143421398307e-03
1.374999999999995168e+02 -3.970166054584984769e-03
1.375249999999995225e+02 -3.967867487645340696e-03
1.375499999999995282e+02 -3.965525509912111793e-03
1.375749999999995055e+02 -3.963140192730194196e-03
1.375999999999995111e+02 -3.974013561116384458e-03
1.376249999999995168e+02 -4.001903602443937849e-03
1.376499999999995225e+02 -4.029755998524008585e-03
1.376749999999995282e+02 -4.057569814265286727e-03
1.376999999999995055e+02 -4.085344117665648360e-03
1.377249999999995111e+02 -4.113077979959563722e-03
1.377499999999995168e+02 -4.140770475764287556e-03
1.377749999999995225e+02 -4.168420683225623584e-03
1.377999999999994998e+02 -4.196027684162532793e-03
1.378249999999995055e+02 -4.223590564211341866e-03
1.378499999999995111e+02 -4.251108412968439797e-03
1.378749999999995168e+02 -4.278580324132437614e-03
1.378999999999995225e+02 -4.306005395644953333e-03
1.379249999999994998e+02 -4.333382729830455825e-03
1.379499999999995055e+02 -4.360711433535198814e-03
1.379749999999995111e+02 -4.387990618264291792e-03
1.379999999999995168e+02 -4.415219400318230562e-03
1.380249999999995225e+02 -4.442396900927699128e-03
1.380499999999994998e+02 -4.469522246387214529e-03
1.380749999999995055e+02 -4.496594568187354396e-03
1.380999999999995111e+02 -4.523613003145393781e-03
1.381249999999995168e+02 -4.550576693534653938e-03
1.381499999999995225e+02 -4.577484787212178843e-03
1.381749999999994998e+02 -4.604336437744941529e-03
1.381999999999995055e+02 -4.631130804534483968e-03
1.382249999999995111e+02 -4.657867052939449262e-03
1.382499999999995168e+02 -4.684544354397065201e-03
1.382749999999995225e+02 -4.711161886542457669e-03
1.382999999999994998e+02 -4.737718833326140869e-03
1.383249999999995055e+02 -4.764214385130189147e-03
1.383499999999995111e+02 -4.790647738881733883e-03
1.383749999999995168e+02 -4.817018098165323260e-03
1.383999999999995225e+02 -4.843324673332718121e-03
1.384249999999994998e+02 -4.869566681611408460e-03
1.384499999999995055e+02 -4.895743347210488802e-03
1.384749999999995111e+02 -4.921853901424692174e-03
1.384999999999995168e+02 -4.947897582736606077e-03
1.385249999999995225e+02 -4.973873636916517973e-03
1.385499999999994998e+02 -4.999781317120000415e-03
1.385749999999995055e+02 -5.025619883984076310e-03
1.385999999999995111e+02 -5.051388605719899991e-03
1.386249999999995168e+02 -5.077086758204714043e-03
1.386499999999995225e+02 -5.102713625070406933e-03
1.386749999999994998e+02 -5.128268497790559703e-03
1.386999999999995055e+02 -5.153750675764680669e-03
1.387249999999995111e+02 -5.179159466400591778e-03
1.387499999999995168e+02 -5.204494185194030731e-03
1.387749999999995225e+02 -5.229754155806466340e-03
1.387999999999994998e+02 -5.254938710139981338e-03
1.388249999999995055e+02 -5.280047188410470771e-03
1.388499999999995111e+02 -5.305078939217499311e-03
1.388749999999995168e+02 -5.330033319612901763e-03
1.388999999999995225e+02 -5.354909695165965301e-03
1.389249999999994998e+02 -5.379707440026758151e-03
1.389499999999995055e+02 -5.411210250773297592e-03
1.389749999999995111e+02 -5.441297424345899018e-03
1.389999999999995168e+02 -5.471310624746338926e-03
1.390249999999995225e+02 -5.501248976799059422e-03
1.390499999999994998e+02 -5.531111613311927300e-03
1.390749999999995055e+02 -5.527613195799186557e-03
1.390999999999995111e+02 -5.472680569600466352e-03
1.391249999999995168e+02 -5.417667399230188981e-03
1.391499999999995225e+02 -5.362575386892463880e-03
1.391749999999994998e+02 -5.307406243724496070e-03
1.391999999999995055e+02 -5.244060111403161042e-03
1.392249999999995111e+02 -5.171977138133017522e-03
1.392499999999995168e+02 -5.099770169966162670e-03
1.392749999999995225e+02 -5.027441250242526034e-03
1.392999999999994998e+02 -4.954992439044261961e-03
1.393249999999995055e+02 -4.882425812951216026e-03
1.393499999999995111e+02 -4.809743464791579361e-03
1.393749999999995168e+02 -4.736947503386427193e-03
1.393999999999995225e+02 -4.664040053289646506e-03
1.394249999999994998e+02 -4.591023254522955295e-03
1.394499999999995055e+02 -4.517899262304485124e-03
1.394749999999995111e+02 -4.444670246774547369e-03
1.394999999999995168e+02 -4.371338392714398981e-03
1.395249999999994941e+02 -4.297905899261467676e-03
1.395499999999994998e+02 -4.224374979618975706e-03
1.395749999999995055e+02 -4.150747860761662238e-03
1.395999999999995111e+02 -4.077026783136368342e-03
1.396249999999995168e+02 -4.003214000358184567e-03
1.396499999999994941e+02 -3.929311778902135066e-03
1.396749999999994998e+02 -3.855322397790677570e-03
1.396999999999995055e+02 -3.781248148277034388e-03
1.397249999999995111e+02 -3.707091333524196574e-03
1.397499999999995168e+02 -3.632854268279626844e-03
1.397749999999994941e+02 -3.558539278547024308e-03
1.397999999999994998e+02 -3.484148701252499924e-03
1.398249999999995055e+02 -3.409684883909193734e-03
1.398499999999995111e+02 -3.335150184276693998e-03
1.398749999999995168e+02 -3.260546970017280492e-03
1.398999999999994941e+02 -3.185877618349207494e-03
1.399249999999994998e+02 -3.111144515696307421e-03
1.399499999999995055e+02 -3.036350057334752991e-03
1.399749999999995111e+02 -2.961496647036457493e-03
1.399999999999995168e+02 -2.886586696709837838e-03
1.400249999999994941e+02 -2.811622626037701446e-03
1.400499999999994998e+02 -2.736606862112191032e-03
1.400749999999995055e+02 -2.661541839067948275e-03
1.400999999999995111e+02 -2.586429997712168857e-03
1.401249999999995168e+02 -2.511273785152525525e-03
1.401499999999994941e+02 -2.436075654423359039e-03
1.401749999999994998e+02 -2.360838064108966051e-03
1.401999999999995055e+02 -2.285563477966428159e-03
1.402249999999995111e+02 -2.210254364545413859e-03
1.402499999999995168e+02 -2.134913196806839490e-03
1.402749999999994941e+02 -2.059542451740500185e-03
1.402999999999994998e+02 -1.984144609980457823e-03
1.403249999999995055e+02 -1.908722155420183950e-03
1.403499999999995111e+02 -1.833277574826333144e-03
1.403749999999995168e+02 -1.757813357451164368e-03
1.403999999999994941e+02 -1.682331994645108048e-03
1.404249999999994998e+02 -1.606835979467744141e-03
1.404499999999995055e+02 -1.531327806299158378e-03
1.404749999999995111e+02 -1.455809970450530665e-03
1.404999999999995168e+02 -1.380284967774507085e-03
1.405249999999994941e+02 -1.301664627014876988e-03
1.405499999999994998e+02 -1.208934459282824062e-03
1.405749999999995055e+02 -1.116172684546196765e-03
1.405999999999995111e+02 -1.023382353950380054e-03
1.406249999999995168e+02 -9.305665225944042412e-04
1.406499999999994941e+02 -8.377282490564146381e-04
1.406749999999994998e+02 -7.448705949181615160e-04
1.406999999999995055e+02 -6.519966242888101645e-04
1.407249999999995111e+02 -5.591094033272176692e-04
1.407499999999995168e+02 -4.662119997640648420e-04
1.407749999999994941e+02 -3.733074824232204261e-04
1.407999999999994998e+02 -2.803989207424711525e-04
1.408249999999995055e+02 -1.874893842951606826e-04
1.408499999999995111e+02 -9.458194231047449031e-05
1.408749999999995168e+02 -1.679663195127989421e-06
1.408999999999994941e+02 9.121438594537073920e-05
1.409249999999994998e+02 1.840971397849904228e-04
1.409499999999995055e+02 2.769655352536284768e-04
1.409749999999995111e+02 3.698165120139024925e-04
1.409999999999994884e+02 4.626470129362327639e-04
1.410249999999994941e+02 5.554539845731215142e-04
1.410499999999994998e+02 6.482343776312932343e-04
1.410749999999995055e+02 7.409851474427616618e-04
1.410999999999995111e+02 8.337032544342177099e-04
1.411249999999994884e+02 9.263856645942604310e-04
1.411499999999994941e+02 1.019029349938606159e-03
1.411749999999994998e+02 1.111631288972871967e-03
1.411999999999995055e+02 1.204188467153191697e-03
1.412249999999995111e+02 1.296697877344044070e-03
1.412499999999994884e+02 1.389156520273515357e-03
1.412749999999994941e+02 1.481561404985552418e-03
1.412999999999994998e+02 1.573909549288964212e-03
1.413249999999995055e+02 1.666197980203307314e-03
1.413499999999995111e+02 1.758423734401731329e-03
1.413749999999994884e+02 1.850583858649790638e-03
1.413999999999994941e+02 1.942675410240903358e-03
1.414249999999994998e+02 2.034695457427727634e-03
1.414499999999995055e+02 2.126641079849740396e-03
1.414749999999995111e+02 2.218509368956554130e-03
1.414999999999994884e+02 2.310297428427291258e-03
1.415249999999994941e+02 2.402002374585436757e-03
1.415499999999994998e+02 2.493621336808731631e-03
1.415749999999995055e+02 2.585151457934765570e-03
1.415999999999995111e+02 2.661640294598135222e-03
1.416249999999994884e+02 2.696846172836508265e-03
1.416499999999994941e+02 2.732042352820291710e-03
1.416749999999994998e+02 2.767227659321085283e-03
1.416999999999995055e+02 2.802400916271272861e-03
1.417249999999995111e+02 2.837560946945181378e-03
1.417499999999994884e+02 2.872706574141070234e-03
1.417749999999994941e+02 2.907836620363432947e-03
1.417999999999994998e+02 2.942949908006207375e-03
1.418249999999995055e+02 2.978045259535847585e-03
1.418499999999995111e+02 3.013121497675325111e-03
1.418749999999994884e+02 3.048177445588293264e-03
1.418999999999994941e+02 3.083211927063240609e-03
1.419249999999994998e+02 3.118223766697922426e-03
1.419499999999995055e+02 3.153211790084068863e-03
1.419749999999995111e+02 3.188174823991990741e-03
1.419999999999994884e+02 3.223111696555092977e-03
1.420249999999994941e+02 3.258021237454408400e-03
1.420499999999994998e+02 3.292902278102860947e-03
1.420749999999995055e+02 3.327753651829405690e-03
1.420999999999995111e+02 3.362574194062782022e-03
1.421249999999994884e+02 3.397362742514708697e-03
1.421499999999994941e+02 3.432118137363194665e-03
1.421749999999994998e+02 3.466839221434802991e-03
1.421999999999995055e+02 3.501524840386366182e-03
1.422249999999995111e+02 3.536173842886439558e-03
1.422499999999994884e+02 3.570785080795624462e-03
1.422749999999994941e+02 3.605357409346646863e-03
1.422999999999994998e+02 3.639889687322758922e-03
1.423249999999995055e+02 3.674380777236095023e-03
1.423499999999995111e+02 3.708829545504525958e-03
1.423749999999994884e+02 3.743234862627600225e-03
1.423999999999994941e+02 3.777595603361646581e-03
1.424249999999994998e+02 3.811910646893123655e-03
1.424499999999995055e+02 3.846178877011360679e-03
1.424749999999995111e+02 3.880399182279581707e-03
1.424999999999994884e+02 3.914570456204833487e-03
1.425249999999994941e+02 3.948691597406278793e-03
1.425499999999994998e+02 3.982761509782353944e-03
1.425749999999995055e+02 4.016779102675770499e-03
1.425999999999995111e+02 4.050743291037614893e-03
1.426249999999994884e+02 4.084652995589558959e-03
1.426499999999994941e+02 4.118507142984089396e-03
1.426749999999994998e+02 4.152304665963306961e-03
1.426999999999995055e+02 4.186044503515758478e-03
1.427249999999994827e+02 4.219725601031371065e-03
1.427499999999994884e+02 4.253346910454698475e-03
1.427749999999994941e+02 4.286907390435833361e-03
1.427999999999994998e+02 4.320406006479570078e-03
1.428249999999995055e+02 4.353841731092251630e-03
1.428499999999994827e+02 4.442358556449752145e-03
1.428749999999994884e+02 4.538708431836616618e-03
1.428999999999994941e+02 4.635061487626886134e-03
1.429249999999994998e+02 4.731414548621297456e-03
1.429499999999995055e+02 4.827764435271921818e-03
1.429749999999994827e+02 4.924107964168109551e-03
1.429999999999994884e+02 5.020441948524551924e-03
1.430249999999994941e+02 5.116763198671510533e-03
1.430499999999994998e+02 5.213068522546289614e-03
1.430749999999995055e+02 5.309354726186975640e-03
1.430999999999994827e+02 5.405618614226609733e-03
1.431249999999994884e+02 5.501856990390029817e-03
1.431499999999994941e+02 5.598066657990121223e-03
1.431749999999994998e+02 5.694244420425404775e-03
1.431999999999995055e+02 5.790387081679574700e-03
1.432249999999994827e+02 5.886491446819350389e-03
1.432499999999994884e+02 5.982554322494601506e-03
1.432749999999994941e+02 6.078572517437340339e-03
1.432999999999994998e+02 6.174542842960935307e-03
1.433249999999995055e+02 6.270462113459390405e-03
1.433499999999994827e+02 6.366327146906133709e-03
1.433749999999994884e+02 6.462134765352003582e-03
1.433999999999994941e+02 6.557881795422327610e-03
1.434249999999994998e+02 6.653565068813069132e-03
1.434499999999995055e+02 6.749181422786609472e-03
1.434749999999994827e+02 6.844727700664639258e-03
1.434999999999994884e+02 6.940200752321365463e-03
1.435249999999994941e+02 7.035597434673133629e-03
1.435499999999994998e+02 7.130914612167631172e-03
1.435749999999995055e+02 7.226149157270280420e-03
1.435999999999994827e+02 7.346137452008689138e-03
1.436249999999994884e+02 7.467101905681771193e-03
1.436499999999994941e+02 7.588028688882477238e-03
1.436749999999994998e+02 7.708913811819826170e-03
1.436999999999995055e+02 7.829753286119844891e-03
1.437249999999994827e+02 7.950543125443335427e-03
1.437499999999994884e+02 8.071279346106069799e-03
1.437749999999994941e+02 8.191957967696006371e-03
1.437999999999994998e+02 8.312575013692964296e-03
1.438249999999995055e+02 8.433126512085765275e-03
1.438499999999994827e+02 8.553608495989037039e-03
1.438749999999994884e+02 8.674017004260228467e-03
1.438999999999994941e+02 8.794348082112784029e-03
1.439249999999994998e+02 8.914597781730232429e-03
1.439499999999995055e+02 9.034762162877744279e-03
1.439749999999994827e+02 9.154837293510798002e-03
1.439999999999994884e+02 9.274819250383788474e-03
1.440249999999994941e+02 9.394704119653742025e-03
1.440499999999994998e+02 9.514487997483393050e-03
1.440749999999995055e+02 9.634166990640583017e-03
1.440999999999994827e+02 9.753737217094765946e-03
1.441249999999994884e+02 9.873194806610384455e-03
1.441499999999994941e+02 9.992535901336524820e-03
1.441749999999994998e+02 1.011175665639296381e-02
1.441999999999994770e+02 1.023085324045219964e-02
1.442249999999994827e+02 1.034982183631884441e-02
1.442499999999994884e+02 1.046865864150151905e-02
1.442749999999994941e+02 1.058735986878386881e-02
1.442999999999994998e+02 1.070592174678821652e-02
1.443249999999994770e+02 1.082434052053542900e-02
1.443499999999994827e+02 1.094261245200073632e-02
1.443749999999994884e+02 1.106073382066109952e-02
1.443999999999994941e+02 1.117870092404078634e-02
1.444249999999994998e+02 1.129651007824912512e-02
1.444499999999994770e+02 1.141415761851244728e-02
1.444749999999994827e+02 1.153163989970162201e-02
1.444999999999994884e+02 1.164895329685112710e-02
1.445249999999994941e+02 1.176609420567352633e-02
1.445499999999994998e+02 1.188305904306691252e-02
1.445749999999994770e+02 1.199984424761497796e-02
1.445999999999994827e+02 1.211644628008204383e-02
1.446249999999994884e+02 1.223286162389857802e-02
1.446499999999994941e+02 1.234908678564171879e-02
1.446749999999994998e+02 1.246511829550715246e-02
1.446999999999994770e+02 1.258095270777441661e-02
1.447249999999994827e+02 1.269658660126451663e-02
1.447499999999994884e+02 1.281201657978873858e-02
1.447749999999994941e+02 1.292723927259145124e-02
1.447999999999994998e+02 1.304225133478324403e-02
1.448249999999994770e+02 1.315704944776679465e-02
1.448499999999994827e+02 1.327163031965527921e-02
1.448749999999994884e+02 1.338599068568027337e-02
1.448999999999994941e+02 1.350012730859378313e-02
1.449249999999994998e+02 1.361403697905979454e-02
1.449499999999994770e+02 1.372771651603837788e-02
1.449749999999994827e+02 1.384116276716085454e-02
1.449999999999994884e+02 1.395437260909547332e-02
1.450249999999994941e+02 1.406734294790521617e-02
1.450499999999994998e+02 1.418007071939569354e-02
1.450749999999994770e+02 1.429255288945495937e-02
1.450999999999994827e+02 1.440478645438401754e-02
1.451249999999994884e+02 1.451676844121701712e-02
1.451499999999994941e+02 1.462849590803369168e-02
1.451749999999994998e+02 1.473996594426223161e-02
1.451999999999994770e+02 1.485117567097176891e-02
1.452249999999994827e+02 1.496212224115746336e-02
1.452499999999994884e+02 1.507280284001419335e-02
1.452749999999994941e+02 1.518321468520179851e-02
1.452999999999994998e+02 1.529335502710113710e-02
1.453249999999994770e+02 1.540322114905955109e-02
1.453499999999994827e+02 1.551281036762882336e-02
1.453749999999994884e+02 1.562212003279089302e-02
1.453999999999994941e+02 1.573114752817638545e-02
1.454249999999994998e+02 1.583989027127255533e-02
1.454499999999994770e+02 1.594834571362166789e-02
1.454749999999994827e+02 1.605651134101076377e-02
1.454999999999994884e+02 1.616438467365007015e-02
1.455249999999994941e+02 1.627196326634422138e-02
1.455499999999994998e+02 1.637924470865192994e-02
1.455749999999994770e+02 1.648622662503767752e-02
1.455999999999994827e+02 1.659290667501363975e-02
1.456249999999994884e+02 1.669928255327078961e-02
1.456499999999994941e+02 1.680535198980325981e-02
1.456749999999994998e+02 1.691111275002075975e-02
1.456999999999994770e+02 1.701656263485390105e-02
1.457249999999994827e+02 1.712169948084840687e-02
1.457499999999994884e+02 1.722652116025152544e-02
1.457749999999994941e+02 1.733102558108868055e-02
1.457999999999994998e+02 1.743521068723095230e-02
1.458249999999994770e+02 1.753907445845384952e-02
1.458499999999994827e+02 1.764261491048763411e-02
1.458749999999994884e+02 1.774583009505714334e-02
1.458999999999994941e+02 1.784871809991456920e-02
1.459249999999994714e+02 1.795127704886247469e-02
1.459499999999994770e+02 1.805350510176897960e-02
1.459749999999994827e+02 1.815540045457325960e-02
1.459999999999994884e+02 1.825696133928354781e-02
1.460249999999994941e+02 1.835818602396640034e-02
1.460499999999994714e+02 1.845907281272719802e-02
1.460749999999994770e+02 1.855962004568425736e-02
1.460999999999994827e+02 1.865982609893186359e-02
1.461249999999994884e+02 1.875968938449769363e-02
1.461499999999994941e+02 1.885920835029166950e-02
1.461749999999994714e+02 1.895838148004673485e-02
1.461999999999994770e+02 1.905720729325236645e-02
1.462249999999994827e+02 1.915568434507974524e-02
1.462499999999994884e+02 1.925381122630017566e-02
1.462749999999994941e+02 1.935158656319646911e-02
1.462999999999994714e+02 1.944900901746557040e-02
1.463249999999994770e+02 1.954607728611606685e-02
1.463499999999994827e+02 1.964279010135664208e-02
1.463749999999994884e+02 1.973914623047927711e-02
1.463999999999994941e+02 1.983514447573506492e-02
1.464249999999994714e+02 1.993078367420277747e-02
1.464499999999994770e+02 2.002606269765237063e-02
1.464749999999994827e+02 2.012098045240042626e-02
1.464999999999994884e+02 2.021553587916041089e-02
1.465249999999994941e+02 2.030972795288651586e-02
1.465499999999994714e+02 2.040355568261125255e-02
1.465749999999994770e+02 2.049701811127777745e-02
1.465999999999994827e+02 2.059011431556560454e-02
1.466249999999994884e+02 2.068284340571110297e-02
1.466499999999994941e+02 2.077648835369879168e-02
1.466749999999994714e+02 2.088881714344435758e-02
1.466999999999994770e+02 2.100456607884479410e-02
1.467249999999994827e+02 2.111998649774472075e-02
1.467499999999994884e+02 2.123507586153399601e-02
1.467749999999994941e+02 2.133809560988709358e-02
1.467999999999994714e+02 2.139997409300689601e-02
1.468249999999994770e+02 2.153385536942898151e-02
1.468499999999994827e+02 2.165649763163637539e-02
1.468749999999994884e+02 2.168591578811943782e-02
1.468999999999994941e+02 2.171517450292495890e-02
1.469249999999994714e+02 2.174427229403374379e-02
1.469499999999994770e+02 2.177330820519449150e-02
1.469749999999994827e+02 2.179898724425549661e-02
1.469999999999994884e+02 2.182452122906879122e-02
1.470249999999994941e+02 2.184990861629848569e-02
1.470499999999994714e+02 2.187514786487139429e-02
1.470749999999994770e+02 2.190023743622067018e-02
1.470999999999994827e+02 2.192517579453092877e-02
1.471249999999994884e+02 2.194996140698633399e-02
1.471499999999994941e+02 2.197459274401811907e-02
1.471749999999994714e+02 2.199906827955641631e-02
1.471999999999994770e+02 2.202338649128170525e-02
1.472249999999994827e+02 2.204776727421645099e-02
1.472499999999994884e+02 2.207162716895550922e-02
1.472749999999994941e+02 2.209363323875844498e-02
1.472999999999994714e+02 2.211547806259597793e-02
1.473249999999994770e+02 2.213716014426976922e-02
1.473499999999994827e+02 2.215867799196622259e-02
1.473749999999994884e+02 2.218003011851468406e-02
1.473999999999994657e+02 2.220121504164588103e-02
1.474249999999994714e+02 2.222223128425248120e-02
1.474499999999994770e+02 2.224307737465061260e-02
1.474749999999994827e+02 2.226375184684230984e-02
1.474999999999994884e+02 2.228425324077968131e-02
1.475249999999994657e+02 2.230458010262915264e-02
1.475499999999994714e+02 2.232473098503773984e-02
1.475749999999994770e+02 2.234470444739885056e-02
1.475999999999994827e+02 2.236449905612031622e-02
1.476249999999994884e+02 2.238411338489182043e-02
1.476499999999994657e+02 2.240354601495409340e-02
1.476749999999994714e+02 2.242279553536719386e-02
1.476999999999994770e+02 2.244186054328077204e-02
1.477249999999994827e+02 2.246073964420331956e-02
1.477499999999994884e+02 2.247943145227273773e-02
1.477749999999994657e+02 2.249793459052607317e-02
1.477999999999994714e+02 2.251624769117047120e-02
1.478249999999994770e+02 2.253436939585271026e-02
1.478499999999994827e+02 2.255229835592966955e-02
1.478749999999994884e+02 2.257003323273850878e-02
1.478999999999994657e+02 2.258757269786558150e-02
1.479249999999994714e+02 2.260491543341614298e-02
1.479499999999994770e+02 2.262206013228287155e-02
1.479749999999994827e+02 2.263900549841389026e-02
1.479999999999994884e+02 2.265575024707986232e-02
1.480249999999994657e+02 2.267229310514070131e-02
1.480499999999994714e+02 2.268863281131120943e-02
1.480749999999994770e+02 2.270476811642559850e-02
1.480999999999994827e+02 2.272069778370082796e-02
1.481249999999994884e+02 2.273642058899877708e-02
1.481499999999994657e+02 2.275193532108754288e-02
1.481749999999994714e+02 2.276724078190071193e-02
1.481999999999994770e+02 2.278233578679473778e-02
1.482249999999994827e+02 2.279721916480631147e-02
1.482499999999994884e+02 2.281188975890638404e-02
1.482749999999994657e+02 2.282634642625253410e-02
1.482999999999994714e+02 2.284058803844046803e-02
1.483249999999994770e+02 2.285461348175261281e-02
1.483499999999994827e+02 2.286842165740443980e-02
1.483749999999994884e+02 2.288201148178869299e-02
1.483999999999994657e+02 2.289538188671809069e-02
1.484249999999994714e+02 2.290853181966412758e-02
1.484499999999994770e+02 2.292146024399464160e-02
1.484749999999994827e+02 2.293416613920737715e-02
1.484999999999994884e+02 2.294664850116245533e-02
1.485249999999994657e+02 2.295890634231028543e-02
1.485499999999994714e+02 2.297093869191795326e-02
1.485749999999994770e+02 2.298274459629121372e-02
1.485999999999994827e+02 2.299432311899457862e-02
1.486249999999994884e+02 2.300567334106702611e-02
1.486499999999994657e+02 2.301679436123557285e-02
1.486749999999994714e+02 2.302768529612411047e-02
1.486999999999994770e+02 2.303834528045941438e-02
1.487249999999994827e+02 2.304877346727373516e-02
1.487499999999994884e+02 2.305896902810303239e-02
1.487749999999994657e+02 2.306893115318199225e-02
1.487999999999994714e+02 2.307865905163420522e-02
1.488249999999994770e+02 2.308815195165991874e-02
1.488499999999994827e+02 2.309740910071801309e-02
1.488749999999994884e+02 2.310642976570483412e-02
1.488999999999994657e+02 2.311521323312868206e-02
1.489249999999994714e+02 2.312375880927946756e-02
1.489499999999994770e+02 2.313206582039453382e-02
1.489749999999994827e+02 2.314013361281982289e-02
1.489999999999994884e+02 2.314796155316623319e-02
1.490249999999994657e+02 2.315554902846136617e-02
1.490499999999994714e+02 2.316289544629719990e-02
1.490749999999994770e+02 2.317000023497213859e-02
1.490999999999994827e+02 2.317686284362846863e-02
1.491249999999994600e+02 2.318348274238554371e-02
1.491499999999994657e+02 2.318985942246679782e-02
1.491749999999994714e+02 2.319599239632307366e-02
1.491999999999994770e+02 2.320188119774920649e-02
1.492249999999994827e+02 2.320752538199784970e-02
1.492499999999994600e+02 2.321292452588506056e-02
1.492749999999994657e+02 2.321807822789340170e-02
1.492999999999994714e+02 2.322298610826815934e-02
1.493249999999994770e+02 2.322764780910848564e-02
1.493499999999994827e+02 2.323206299445346179e-02
1.493749999999994600e+02 2.323623135036271062e-02
1.493999999999994657e+02 2.324015258499074338e-02
1.494249999999994714e+02 2.324382642865696624e-02
1.494499999999994770e+02 2.324725263390960139e-02
1.494749999999994827e+02 2.325043097558342556e-02
1.494999999999994600e+02 2.325336125085319602e-02
1.495249999999994657e+02 2.325604327928039450e-02
1.495499999999994714e+02 2.325847690285443026e-02
1.495749999999994770e+02 2.326066198602882648e-02
1.495999999999994827e+02 2.326259841575116852e-02
1.496249999999994600e+02 2.326428610148713327e-02
1.496499999999994657e+02 2.326572497523977587e-02
1.496749999999994714e+02 2.326691499156150270e-02
1.496999999999994770e+02 2.326785612756238422e-02
1.497249999999994827e+02 2.326854838291088703e-02
1.497499999999994600e+02 2.326899177982972092e-02
1.497749999999994657e+02 2.326918636308590929e-02
1.497999999999994714e+02 2.326913219997493384e-02
1.498249999999994770e+02 2.326882938029974091e-02
1.498499999999994827e+02 2.326827801634304485e-02
1.498749999999994600e+02 2.326747824283470489e-02
1.498999999999994657e+02 2.326643021691329055e-02
1.499249999999994714e+02 2.326513411808195028e-02
1.499499999999994770e+02 2.326359014815855553e-02
1.499749999999994827e+02 2.326179853122027283e-02
1.499999999999994600e+02 2.325975951354250157e-02
1.500249999999994657e+02 2.325747336353306549e-02
1.500499999999994714e+02 2.325494037165916350e-02
1.500749999999994770e+02 2.325216085037067754e-02
1.500999999999994827e+02 2.324913513401690932e-02
1.501249999999994600e+02 2.324897522015459753e-02
1.501499999999994657e+02 2.325112910719842260e-02
1.501749999999994714e+02 2.325303460562659977e-02
1.501999999999994770e+02 2.325469156519918354e-02
1.502249999999994827e+02 2.325609985817571682e-02
1.502499999999994600e+02 2.325725937934615406e-02
1.502749999999994657e+02 2.325817004605654909e-02
1.502999999999994714e+02 2.325883179822846314e-02
1.503249999999994770e+02 2.325924459837284269e-02
1.503499999999994827e+02 2.325940843159894286e-02
1.503749999999994600e+02 2.325932330561587477e-02
1.503999999999994657e+02 2.325898925072997225e-02
1.504249999999994714e+02 2.325840631983553883e-02
1.504499999999994770e+02 2.325757458840002623e-02
1.504749999999994827e+02 2.325649415444352996e-02
1.504999999999994600e+02 2.325516513851249439e-02
1.505249999999994657e+02 2.325358768364824136e-02
1.505499999999994714e+02 2.325176195534834137e-02
1.505749999999994770e+02 2.324968814152441124e-02
1.505999999999994543e+02 2.324736645245235184e-02
1.506249999999994600e+02 2.324479712071799570e-02
1.506499999999994657e+02 2.324198040115682540e-02
1.506749999999994714e+02 2.323891657078827611e-02
1.506999999999994770e+02 2.323560592874446273e-02
1.507249999999994543e+02 2.323204879619299168e-02
1.507499999999994600e+02 2.322824551625503331e-02
1.507749999999994657e+02 2.322419645391769760e-02
1.507999999999994714e+02 2.321990199594015092e-02
1.508249999999994770e+02 2.321536255075632230e-02
1.508499999999994543e+02 2.321057854837007411e-02
1.508749999999994600e+02 2.320555044024700045e-02
1.508999999999994657e+02 2.320027869919979308e-02
1.509249999999994714e+02 2.319476381926918740e-02
1.509499999999994770e+02 2.318900631559997483e-02
1.509749999999994543e+02 2.318300672431060014e-02
1.509999999999994600e+02 2.317133247185561296e-02
1.510249999999994657e+02 2.311373169488205315e-02
1.510499999999994714e+02 2.305585408419202204e-02
1.510749999999994770e+02 2.299770108090529522e-02
1.510999999999994543e+02 2.293927415277329657e-02
1.511249999999994600e+02 2.288057479402335129e-02
1.511499999999994657e+02 2.282160452519816154e-02
1.511749999999994714e+02 2.276236489298524499e-02
1.511999999999994770e+02 2.270285747004216134e-02
1.512249999999994543e+02 2.264308385481321462e-02
1.512499999999994600e+02 2.258304567134055557e-02
1.512749999999994657e+02 2.252274456906697142e-02
1.512999999999994714e+02 2.246218222263320768e-02
1.513249999999994770e+02 2.240136033166847257e-02
1.513499999999994543e+02 2.234028062057354450e-02
1.513749999999994600e+02 2.227894483829814115e-02
1.513999999999994657e+02 2.221735475811115884e-02
1.514249999999994714e+02 2.215551217736543357e-02
1.514499999999994770e+02 2.209341891725475487e-02
1.514749999999994543e+02 2.203107682256611258e-02
1.514999999999994600e+02 2.196848776142415471e-02
1.515249999999994657e+02 2.190565362503129818e-02
1.515499999999994714e+02 2.184257632740034885e-02
1.515749999999994770e+02 2.177925780508179962e-02
1.515999999999994543e+02 2.171570001688525459e-02
1.516249999999994600e+02 2.165190494359501422e-02
1.516499999999994657e+02 2.158787458768004347e-02
1.516749999999994714e+02 2.152361097299856918e-02
1.516999999999994770e+02 2.145911614449661983e-02
1.517249999999994543e+02 2.139439216790193707e-02
1.517499999999994600e+02 2.132944112941224934e-02
1.517749999999994657e+02 2.126426513537819918e-02
1.517999999999994714e+02 2.119886631198209664e-02
1.518249999999994770e+02 2.113324680491071236e-02
1.518499999999994543e+02 2.106740877902428880e-02
1.518749999999994600e+02 2.100135441801935510e-02
1.518999999999994657e+02 2.093508592408931807e-02
1.519249999999994714e+02 2.086860551757862767e-02
1.519499999999994770e+02 2.080191543663336903e-02
1.519749999999994543e+02 2.073501793684784725e-02
1.519999999999994600e+02 2.066791529090689777e-02
1.520249999999994657e+02 2.060060978822432498e-02
1.520499999999994714e+02 2.053310373457796489e-02
1.520749999999994770e+02 2.046539945174018216e-02
1.520999999999994543e+02 2.039749927710613961e-02
1.521249999999994600e+02 2.032940556331747084e-02
1.521499999999994657e+02 2.026112067788372190e-02
1.521749999999994714e+02 2.019264700280021599e-02
1.521999999999994770e+02 2.012398693416279222e-02
1.522249999999994543e+02 2.005514288178095877e-02
1.522499999999994600e+02 1.998611726878605013e-02
1.522749999999994657e+02 1.991691253123976241e-02
1.522999999999994714e+02 1.984288686388057180e-02
1.523249999999994486e+02 1.974916454855646028e-02
1.523499999999994543e+02 1.965527744183041825e-02
1.523749999999994600e+02 1.956122875778394318e-02
1.523999999999994657e+02 1.946702172016345073e-02
1.524249999999994714e+02 1.937265956187172664e-02
1.524499999999994486e+02 1.927814552446061036e-02
1.524749999999994543e+02 1.918348285762067756e-02
1.524999999999994600e+02 1.908865299789409831e-02
1.525249999999994657e+02 1.899340278821310887e-02
1.525499999999994714e+02 1.889829920374922964e-02
1.525749999999994486e+02 1.880294499085245763e-02
1.525999999999994543e+02 1.870734279320398000e-02
1.526249999999994600e+02 1.861149528071373571e-02
1.526499999999994657e+02 1.851540514918873642e-02
1.526749999999994714e+02 1.841907511999466701e-02
1.526999999999994486e+02 1.832250793971096359e-02
1.527249999999994543e+02 1.822570637977685357e-02
1.527499999999994600e+02 1.812867323613245180e-02
1.527749999999994657e+02 1.803141132885243206e-02
1.527999999999994714e+02 1.793392350177148292e-02
1.528249999999994486e+02 1.783621262210506250e-02
1.528499999999994543e+02 1.773828158006210756e-02
1.528749999999994600e+02 1.764013328845213946e-02
1.528999999999994657e+02 1.754177068228581632e-02
1.529249999999994714e+02 1.744319671836872671e-02
1.529499999999994486e+02 1.734441437489052384e-02
1.529749999999994543e+02 1.724542665100596561e-02
1.529999999999994600e+02 1.714623656641239488e-02
1.530249999999994657e+02 1.704684716091998953e-02
1.530499999999994714e+02 1.694726149401745013e-02
1.530749999999994486e+02 1.684748264443151206e-02
1.530999999999994543e+02 1.674751370968146844e-02
1.531249999999994600e+02 1.664735780562948131e-02
1.531499999999994657e+02 1.654701806602463729e-02
1.531749999999994714e+02 1.644649764204300993e-02
1.531999999999994486e+02 1.634579970182307648e-02
1.532249999999994543e+02 1.624492742999629480e-02
1.532499999999994600e+02 1.614388402721387769e-02
1.532749999999994657e+02 1.604267270966929990e-02
1.532999999999994714e+02 1.594129670861654108e-02
1.533249999999994486e+02 1.583975926988530000e-02
1.533499999999994543e+02 1.573806365339103577e-02
1.533749999999994600e+02 1.563621313264407578e-02
1.533999999999994657e+02 1.553421099425291926e-02
1.534249999999994714e+02 1.543206053742620862e-02
1.534499999999994486e+02 1.532976507347068827e-02
1.534749999999994543e+02 1.522732792528700731e-02
1.534999999999994600e+02 1.512475242686328950e-02
1.535249999999994657e+02 1.502204192276552358e-02
1.535499999999994714e+02 1.491919976762620843e-02
1.535749999999994486e+02 1.481622932563114378e-02
1.535999999999994543e+02 1.471313397000366570e-02
1.536249999999994600e+02 1.461603916687785262e-02
1.536499999999994657e+02 1.451903358998204996e-02
1.536749999999994714e+02 1.442184003113066576e-02
1.536999999999994486e+02 1.432446142625047950e-02
1.537249999999994543e+02 1.422690073008929870e-02
1.537499999999994600e+02 1.412916091579865564e-02
1.537749999999994657e+02 1.403124497451225215e-02
1.537999999999994429e+02 1.393315591491800336e-02
1.538249999999994486e+02 1.383489676282657378e-02
1.538499999999994543e+02 1.373647056073460000e-02
1.538749999999994600e+02 1.363788036738323647e-02
1.538999999999994657e+02 1.353912925731254151e-02
1.539249999999994429e+02 1.344022032041217347e-02
1.539499999999994486e+02 1.334115666146588712e-02
1.539749999999994543e+02 1.324194139969498210e-02
1.539999999999994600e+02 1.314257766829608938e-02
1.540249999999994657e+02 1.304306861397564951e-02
1.540499999999994429e+02 1.294341739648123893e-02
1.540749999999994486e+02 1.284362718812921862e-02
1.540999999999994543e+02 1.274370117332962807e-02
1.541249999999994600e+02 1.264364254810837994e-02
1.541499999999994657e+02 1.254345451962519606e-02
1.541749999999994429e+02 1.244314030569123458e-02
1.541999999999994486e+02 1.234270313428192933e-02
1.542249999999994543e+02 1.224214624304934516e-02
1.542499999999994600e+02 1.214147287883127896e-02
1.542749999999994657e+02 1.204068629715909430e-02
1.542999999999994429e+02 1.193978976176378326e-02
1.543249999999994486e+02 1.183878654407932197e-02
1.543499999999994543e+02 1.173767992274680864e-02
1.543749999999994600e+02 1.163647318311506265e-02
1.543999999999994657e+02 1.153516961674199391e-02
1.544249999999994429e+02 1.143377252089396168e-02
1.544499999999994486e+02 1.133228519804430241e-02
1.544749999999994543e+02 1.123071095537292279e-02
1.544999999999994600e+02 1.112905310426383354e-02
1.545249999999994657e+02 1.102731495980327839e-02
1.545499999999994429e+02 1.092549984027781605e-02
1.545749999999994486e+02 1.082361106667235028e-02
1.545999999999994543e+02 1.072165196216912086e-02
1.546249999999994600e+02 1.061962585164647789e-02
1.546499999999994657e+02 1.051753606117933164e-02
1.546749999999994429e+02 1.041538591753894509e-02
1.546999999999994486e+02 1.031317874769560605e-02
1.547249999999994543e+02 1.021091787832145714e-02
1.547499999999994600e+02 1.010860663529485927e-02
1.547749999999994657e+02 1.000624834320636668e-02
1.547999999999994429e+02 9.903846324866971002e-03
1.548249999999994486e+02 9.801403900816973297e-03
1.548499999999994543e+02 9.698924388838544089e-03
1.548749999999994600e+02 9.596411103469279155e-03
1.548999999999994657e+02 9.493867355518796278e-03
1.549249999999994429e+02 9.391296451587569788e-03
1.549499999999994486e+02 9.288701693588396688e-03
1.549749999999994543e+02 9.186086378271422423e-03
1.549999999999994600e+02 9.083453796751328121e-03
1.550249999999994657e+02 8.980807234037827685e-03
1.550499999999994429e+02 8.878149968570376790e-03
1.550749999999994486e+02 8.775485271754689467e-03
1.550999999999994543e+02 8.672816407504752023e-03
1.551249999999994600e+02 8.570146631787026181e-03
1.551499999999994657e+02 8.467479192169703739e-03
1.551749999999994429e+02 8.364817327374807904e-03
1.551999999999994486e+02 8.262164266835309717e-03
1.552249999999994543e+02 8.159523230256565673e-03
1.552499999999994600e+02 8.056897427181700100e-03
1.552749999999994657e+02 7.954290056561544656e-03
1.552999999999994429e+02 7.855030367658579621e-03
1.553249999999994486e+02 7.754371252820363089e-03
1.553499999999994543e+02 7.653683301459059639e-03
1.553749999999994600e+02 7.552969686110099813e-03
1.553999999999994657e+02 7.452233577166567959e-03
1.554249999999994429e+02 7.351478142420494501e-03
1.554499999999994486e+02 7.248538102782552985e-03
1.554749999999994543e+02 7.166345143934132154e-03
1.554999999999994600e+02 7.084031688544606929e-03
1.555249999999994373e+02 7.001600120094329631e-03
1.555499999999994429e+02 6.919052836156748196e-03
1.555749999999994486e+02 6.836392248084177496e-03
1.555999999999994543e+02 6.753620780687784493e-03
1.556249999999994600e+02 6.663469979518816741e-03
1.556499999999994373e+02 6.572865197209580915e-03
1.556749999999994429e+02 6.482107164280823293e-03
1.556999999999994486e+02 6.391198341828318967e-03
1.557249999999994543e+02 6.300141211006415019e-03
1.557499999999994600e+02 6.208938272749632559e-03
1.557749999999994373e+02 6.117592047488741060e-03
1.557999999999994429e+02 6.026105074860407286e-03
1.558249999999994486e+02 5.934479913411320855e-03
1.558499999999994543e+02 5.842719140295731320e-03
1.558749999999994600e+02 5.750825350967453224e-03
1.558999999999994373e+02 5.658801158866308759e-03
1.559249999999994429e+02 5.566649195098223937e-03
1.559499999999994486e+02 5.474372108110399024e-03
1.559749999999994543e+02 5.381972563360828965e-03
1.559999999999994600e+02 5.289453242981590093e-03
1.560249999999994373e+02 5.196816845437836861e-03
1.560499999999994429e+02 5.104066085180682805e-03
1.560749999999994486e+02 5.011203692295778528e-03
1.560999999999994543e+02 4.918232412145780857e-03
1.561249999999994600e+02 4.825155005008582333e-03
1.561499999999994373e+02 4.731974245710581992e-03
1.561749999999994429e+02 4.638692923254660906e-03
1.561999999999994486e+02 4.545313840444448021e-03
1.562249999999994543e+02 4.451839813503330641e-03
1.562499999999994600e+02 4.358273671689073467e-03
1.562749999999994373e+02 4.264618256904682825e-03
1.562999999999994429e+02 4.170876423304144785e-03
1.563249999999994486e+02 4.077051036895228131e-03
1.563499999999994543e+02 3.983144975137806534e-03
1.563749999999994600e+02 3.889161126538148369e-03
1.563999999999994373e+02 3.795102390240004224e-03
1.564249999999994429e+02 3.700971675611502022e-03
1.564499999999994486e+02 3.606771901829979986e-03
1.564749999999994543e+02 3.512505997461854400e-03
1.564999999999994600e+02 3.418176900040622093e-03
1.565249999999994373e+02 3.323787555641477629e-03
1.565499999999994429e+02 3.229340918452710402e-03
1.565749999999994486e+02 3.134839950345255123e-03
1.565999999999994543e+02 3.040287620438971924e-03
1.566249999999994600e+02 2.945686904666954507e-03
1.566499999999994373e+02 2.851040785337330755e-03
1.566749999999994429e+02 2.756352250692720163e-03
1.566999999999994486e+02 2.661624294469026007e-03
1.567249999999994543e+02 2.566859915450488746e-03
1.567499999999994600e+02 2.472062117024926772e-03
1.567749999999994373e+02 2.377233906736359471e-03
1.567999999999994429e+02 2.282378295836448492e-03
1.568249999999994486e+02 2.187498298835476723e-03
1.568499999999994543e+02 2.092596933051501899e-03
1.568749999999994600e+02 1.997677218159280791e-03
1.568999999999994373e+02 1.902742175737908402e-03
1.569249999999994429e+02 1.807794828818102195e-03
1.569499999999994486e+02 1.712838201430050538e-03
1.569749999999994543e+02 1.617875318149448365e-03
1.569999999999994316e+02 1.522909203644776197e-03
1.570249999999994373e+02 1.427942882223749320e-03
1.570499999999994429e+02 1.332979377380864383e-03
1.570749999999994486e+02 1.238021711345147456e-03
1.570999999999994543e+02 1.143072904627916815e-03
1.571249999999994316e+02 1.048135975572240999e-03
1.571499999999994373e+02 9.532139399020333288e-04
1.571749999999994429e+02 8.583098102738567162e-04
1.571999999999994486e+02 7.634265958283819589e-04
1.572249999999994543e+02 6.685673017444631943e-04
1.572499999999994316e+02 5.737349287937979544e-04
1.572749999999994373e+02 4.857563178482155234e-04
1.572999999999994429e+02 4.040276632137197819e-04
1.573249999999994486e+02 3.222637884166394706e-04
1.573499999999994543e+02 2.404672730403266628e-04
1.573749999999994316e+02 1.586407020659566795e-04
1.573999999999994373e+02 7.678666549181712320e-05
1.574249999999994429e+02 -5.092242048401166014e-06
1.574499999999994486e+02 -8.699342167020374409e-05
1.574749999999994543e+02 -1.689142706238491655e-04
1.574999999999994316e+02 -2.508521826812021727e-04
1.575249999999994373e+02 -3.328045485247237102e-04
1.575499999999994429e+02 -4.147687561364249409e-04
1.575749999999994486e+02 -4.967421911888008973e-04
1.575999999999994543e+02 -5.787222374363696579e-04
1.576249999999994316e+02 -6.607062771077703775e-04
1.576499999999994373e+02 -7.426916912991174185e-04
1.576749999999994429e+02 -8.246758603668655077e-04
1.576999999999994486e+02 -9.066561643217170823e-04
1.577249999999994543e+02 -9.886299832228375491e-04
1.577499999999994316e+02 -1.070594697571382835e-03
1.577749999999994373e+02 -1.152547688705123606e-03
1.577999999999994429e+02 -1.234486339191562124e-03
1.578249999999994486e+02 -1.316408033221459686e-03
1.578499999999994543e+02 -1.398310157002053550e-03
1.578749999999994316e+02 -1.480190099148649078e-03
1.578999999999994373e+02 -1.562045251077185271e-03
1.579249999999994429e+02 -1.643873007393759338e-03
1.579499999999994486e+02 -1.725670766284476305e-03
1.579749999999994543e+02 -1.807435929904335640e-03
1.579999999999994316e+02 -1.889165904763584307e-03
1.580249999999994373e+02 -1.970858102113753896e-03
1.580499999999994429e+02 -2.052509938331557957e-03
1.580749999999994486e+02 -2.134118835301012772e-03
1.580999999999994543e+02 -2.215682220794058885e-03
1.581249999999994316e+02 -2.297197528849112894e-03
1.581499999999994373e+02 -2.378662200147185421e-03
1.581749999999994429e+02 -2.460073682385991584e-03
1.581999999999994486e+02 -2.541429430651875702e-03
1.582249999999994543e+02 -2.622726907788875458e-03
1.582499999999994316e+02 -2.703963584765322302e-03
1.582749999999994373e+02 -2.785136941037836752e-03
1.582999999999994429e+02 -2.866244464912362077e-03
1.583249999999994486e+02 -2.947283653901844758e-03
1.583499999999994543e+02 -3.028252015081591298e-03
1.583749999999994316e+02 -3.109147065440539745e-03
1.583999999999994373e+02 -3.192772859290465576e-03
1.584249999999994429e+02 -3.278164763936876076e-03
1.584499999999994486e+02 -3.363481814234172470e-03
1.584749999999994543e+02 -3.448721387587959635e-03
1.584999999999994316e+02 -3.533274635824042165e-03
1.585249999999994373e+02 -3.595060331460636898e-03
1.585499999999994429e+02 -3.656779906386930980e-03
1.585749999999994486e+02 -3.718431479132730793e-03
1.585999999999994543e+02 -3.780013176996973537e-03
1.586249999999994316e+02 -3.847370951873694146e-03
1.586499999999994373e+02 -3.920769756622339598e-03
1.586749999999994429e+02 -3.994171053328028978e-03
1.586999999999994486e+02 -4.067572494125750934e-03
1.587249999999994259e+02 -4.140971727013460953e-03
1.587499999999994316e+02 -4.214366396196283886e-03
1.587749999999994373e+02 -4.287754142431667546e-03
1.587999999999994429e+02 -4.361132603377285838e-03
1.588249999999994486e+02 -4.434499413940204762e-03
1.588499999999994259e+02 -4.507852206627489117e-03
1.588749999999994316e+02 -4.581188611899020095e-03
1.588999999999994373e+02 -4.654506258520326768e-03
1.589249999999994429e+02 -4.727802773917686580e-03
1.589499999999994486e+02 -4.801075784534419334e-03
1.589749999999994259e+02 -4.874322916187141287e-03
1.589999999999994316e+02 -4.947541794424198912e-03
1.590249999999994373e+02 -5.020730044883353269e-03
1.590499999999994429e+02 -5.093885293651161800e-03
1.590749999999994486e+02 -5.167005167622662834e-03
1.590999999999994259e+02 -5.240087294860947334e-03
1.591249999999994316e+02 -5.313129304957482646e-03
1.591499999999994373e+02 -5.386128829391899353e-03
1.591749999999994429e+02 -5.459083501892407833e-03
1.591999999999994486e+02 -5.531990958795566030e-03
1.592249999999994259e+02 -5.604848839405940537e-03
1.592499999999994316e+02 -5.677654786355489265e-03
1.592749999999994373e+02 -5.750406445961918876e-03
1.592999999999994429e+02 -5.823101468586794165e-03
1.593249999999994486e+02 -5.895737508992922316e-03
1.593499999999994259e+02 -5.968312226699960810e-03
1.593749999999994316e+02 -6.040823286340356660e-03
1.593999999999994373e+02 -6.113268358012778105e-03
1.594249999999994429e+02 -6.185645117634769145e-03
1.594499999999994486e+02 -6.257951247294124726e-03
1.594749999999994259e+02 -6.330184435598460932e-03
1.594999999999994316e+02 -6.402342378023301132e-03
1.595249999999994373e+02 -6.474422777257707491e-03
1.595499999999994429e+02 -6.546423343549024297e-03
1.595749999999994486e+02 -6.618341795044407720e-03
1.595999999999994259e+02 -6.690175858131491675e-03
1.596249999999994316e+02 -6.761923267775206067e-03
1.596499999999994373e+02 -6.833581767853752834e-03
1.596749999999994429e+02 -6.905149111490573033e-03
1.596999999999994486e+02 -6.976623061384756158e-03
1.597249999999994259e+02 -7.048001390138263628e-03
1.597499999999994316e+02 -7.119281880580391464e-03
1.597749999999994373e+02 -7.190462326089008989e-03
1.597999999999994429e+02 -7.261540530908808591e-03
1.598249999999994486e+02 -7.332514310466558757e-03
1.598499999999994259e+02 -7.403381491682695971e-03
1.598749999999994316e+02 -7.474139913280396057e-03
1.598999999999994373e+02 -7.544787426089197627e-03
1.599249999999994429e+02 -7.615321893347310606e-03
1.599499999999994486e+02 -7.685741190998800383e-03
1.599749999999994259e+02 -7.756043207987167211e-03
1.599999999999994316e+02 -7.826225846545688605e-03
1.600249999999994373e+02 -7.896287022482635642e-03
1.600499999999994429e+02 -7.966224665463369353e-03
1.600749999999994486e+02 -8.036036719288217403e-03
1.600999999999994259e+02 -8.105721142165194307e-03
1.601249999999994316e+02 -8.175275906979771745e-03
1.601499999999994373e+02 -8.244699001558988480e-03
1.601749999999994429e+02 -8.280008592272404891e-03
1.601999999999994202e+02 -8.298848780816193982e-03
1.602249999999994259e+02 -8.317610670941555373e-03
1.602499999999994316e+02 -8.336293541649863678e-03
1.602749999999994373e+02 -8.354896677972088737e-03
1.602999999999994429e+02 -8.373419371092915078e-03
1.603249999999994202e+02 -8.391860918473065950e-03
1.603499999999994259e+02 -8.410220623971184986e-03
1.603749999999994316e+02 -8.428497797963599783e-03
1.603999999999994373e+02 -8.446691757463115763e-03
1.604249999999994429e+02 -8.464801826235953883e-03
1.604499999999994202e+02 -8.482827334918020476e-03
1.604749999999994259e+02 -8.500767621128483068e-03
1.604999999999994316e+02 -8.518622029582915978e-03
1.605249999999994373e+02 -8.536389912203816085e-03
1.605499999999994429e+02 -8.554070628230218271e-03
1.605749999999994202e+02 -8.571663544325310718e-03
1.605999999999994259e+02 -8.589168034681968558e-03
1.606249999999994316e+02 -8.606583481127307381e-03
1.606499999999994373e+02 -8.623909273224494160e-03
1.606749999999994429e+02 -8.641144808373121822e-03
1.606999999999994202e+02 -8.658289491908104096e-03
1.607249999999994259e+02 -8.675342737195460008e-03
1.607499999999994316e+02 -8.692303965727456519e-03
1.607749999999994373e+02 -8.709172607214682449e-03
1.607999999999994429e+02 -8.725948099676687775e-03
1.608249999999994202e+02 -8.742629889530154422e-03
1.608499999999994259e+02 -8.759217431675325391e-03
1.608749999999994316e+02 -8.775710189579871701e-03
1.608999999999994373e+02 -8.792107635360793885e-03
1.609249999999994429e+02 -8.808409249864267848e-03
1.609499999999994202e+02 -8.824614522742720360e-03
1.609749999999994259e+02 -8.840722952530442186e-03
1.609999999999994316e+02 -8.856734046715926054e-03
1.610249999999994373e+02 -8.872647321812816845e-03
1.610499999999994429e+02 -8.888462303427806938e-03
1.610749999999994202e+02 -8.904178526326630289e-03
1.610999999999994259e+02 -8.920158120281787215e-03
1.611249999999994316e+02 -9.039444346109150666e-03
1.611499999999994373e+02 -9.164888518797775080e-03
1.611749999999994429e+02 -9.290306476464681856e-03
1.611999999999994202e+02 -9.415694122424170254e-03
1.612249999999994259e+02 -9.541047357008924576e-03
1.612499999999994316e+02 -9.666362078187881041e-03
1.612749999999994373e+02 -9.791634182187550217e-03
1.612999999999994429e+02 -9.916859564115162659e-03
1.613249999999994202e+02 -1.004203411858233842e-02
1.613499999999994259e+02 -1.016715374033164664e-02
1.613749999999994316e+02 -1.029221432486286149e-02
1.613999999999994373e+02 -1.041721176906081070e-02
1.614249999999994429e+02 -1.054214197182395257e-02
1.614499999999994202e+02 -1.066700083469341101e-02
1.614749999999994259e+02 -1.079178426248192553e-02
1.614999999999994316e+02 -1.091648816390317252e-02
1.615249999999994373e+02 -1.104110845220085228e-02
1.615499999999994429e+02 -1.116564104577691223e-02
1.615749999999994202e+02 -1.129008186881975268e-02
1.615999999999994259e+02 -1.141442685193139704e-02
1.616249999999994316e+02 -1.153867193275268099e-02
1.616499999999994373e+02 -1.166281305658855433e-02
1.616749999999994429e+02 -1.178684617703020139e-02
1.616999999999994202e+02 -1.191076725657762292e-02
1.617249999999994259e+02 -1.203457226725734505e-02
1.617499999999994316e+02 -1.215406066894887498e-02
1.617749999999994373e+02 -1.226946271025318794e-02
1.617999999999994429e+02 -1.238475912643488899e-02
1.618249999999994202e+02 -1.249994615055861208e-02
1.618499999999994259e+02 -1.261502002454503724e-02
1.618749999999994316e+02 -1.272997699974765667e-02
1.618999999999994373e+02 -1.284481333752865440e-02
1.619249999999994145e+02 -1.295952530983137015e-02
1.619499999999994202e+02 -1.307410919975113793e-02
1.619749999999994259e+02 -1.318856130210221619e-02
1.619999999999994316e+02 -1.330287792398283410e-02
1.620249999999994373e+02 -1.341705538533604497e-02
1.620499999999994145e+02 -1.353109001950855358e-02
1.620749999999994202e+02 -1.364497817380466195e-02
1.620999999999994259e+02 -1.375871621003684278e-02
1.621249999999994316e+02 -1.387230050507260067e-02
1.621499999999994373e+02 -1.398572745137685244e-02
1.621749999999994145e+02 -1.409899345755040272e-02
1.621999999999994202e+02 -1.421209494886359510e-02
1.622249999999994259e+02 -1.432502836778440196e-02
1.622499999999994316e+02 -1.443779017450342976e-02
1.622749999999994373e+02 -1.455037684745234643e-02
1.622999999999994145e+02 -1.466278488381714436e-02
1.623249999999994202e+02 -1.477501080004719851e-02
1.623499999999994259e+02 -1.488705113235695883e-02
1.623749999999994316e+02 -1.499890243722299711e-02
1.623999999999994373e+02 -1.511056129187489036e-02
1.624249999999994145e+02 -1.522202429477970305e-02
1.624499999999994202e+02 -1.533328806612093212e-02
1.624749999999994259e+02 -1.544434924826966135e-02
1.624999999999994316e+02 -1.555520450625033461e-02
1.625249999999994373e+02 -1.566585052819971166e-02
1.625499999999994145e+02 -1.577628402581804021e-02
1.625749999999994202e+02 -1.588650173481455721e-02
1.625999999999994259e+02 -1.599650041534423153e-02
1.626249999999994316e+02 -1.610627685243882015e-02
1.626499999999994373e+02 -1.621582785642945029e-02
1.626749999999994145e+02 -1.632515026336200242e-02
1.626999999999994202e+02 -1.643424093540501313e-02
1.627249999999994259e+02 -1.654309676124937276e-02
1.627499999999994316e+02 -1.665171465650051516e-02
1.627749999999994373e+02 -1.676009156406262079e-02
1.627999999999994145e+02 -1.686822445451391719e-02
1.628249999999994202e+02 -1.697611032647602936e-02
1.628499999999994259e+02 -1.708374620697154095e-02
1.628749999999994316e+02 -1.719112915177626114e-02
1.628999999999994373e+02 -1.729825624576188797e-02
1.629249999999994145e+02 -1.740512460322962002e-02
1.629499999999994202e+02 -1.751173136823613516e-02
1.629749999999994259e+02 -1.761807371491040664e-02
1.629999999999994316e+02 -1.772414884776118624e-02
1.630249999999994373e+02 -1.782995400197702821e-02
1.630499999999994145e+02 -1.793548644371597764e-02
1.630749999999994202e+02 -1.804074347038805981e-02
1.630999999999994259e+02 -1.814572241092644520e-02
1.631249999999994316e+02 -1.825042062605213705e-02
1.631499999999994373e+02 -1.835483550852750126e-02
1.631749999999994145e+02 -1.845896448340211826e-02
1.631999999999994202e+02 -1.856280500824921548e-02
1.632249999999994259e+02 -1.866635457339212503e-02
1.632499999999994316e+02 -1.876961070212292484e-02
1.632749999999994373e+02 -1.887257095091045972e-02
1.632999999999994145e+02 -1.897523290960056314e-02
1.633249999999994202e+02 -1.907759420160643621e-02
1.633499999999994259e+02 -1.917965248408933301e-02
1.633749999999994316e+02 -1.928140544813101639e-02
1.633999999999994088e+02 -1.938285081889669359e-02
1.634249999999994145e+02 -1.948398635578823396e-02
1.634499999999994202e+02 -1.958480985258907736e-02
1.634749999999994259e+02 -1.968531913759945240e-02
1.634999999999994316e+02 -1.978551207376279611e-02
1.635249999999994088e+02 -1.988538655878231698e-02
1.635499999999994145e+02 -1.998494052523049069e-02
1.635749999999994202e+02 -2.008417194064663139e-02
1.635999999999994259e+02 -2.018307880762805831e-02
1.636249999999994316e+02 -2.028165916391084025e-02
1.636499999999994088e+02 -2.037991108244233823e-02
1.636749999999994145e+02 -2.047783267144480043e-02
1.636999999999994202e+02 -2.057542207446977009e-02
1.637249999999994259e+02 -2.067267747044436443e-02
1.637499999999994316e+02 -2.076959707370831798e-02
1.637749999999994088e+02 -2.086617913404343119e-02
1.637999999999994145e+02 -2.096242193669301326e-02
1.638249999999994202e+02 -2.105832380237407028e-02
1.638499999999994259e+02 -2.115388308728061509e-02
1.638749999999994316e+02 -2.124909818307922638e-02
1.638999999999994088e+02 -2.134396751689501479e-02
1.639249999999994145e+02 -2.143848955129167358e-02
1.639499999999994202e+02 -2.153266278424098915e-02
1.639749999999994259e+02 -2.162648574908640139e-02
1.639999999999994316e+02 -2.171995701449793217e-02
1.640249999999994088e+02 -2.181307518441857884e-02
1.640499999999994145e+02 -2.190583889800513592e-02
1.640749999999994202e+02 -2.199824682955885818e-02
1.640999999999994259e+02 -2.209029768845068714e-02
1.641249999999994316e+02 -2.218199021903801901e-02
1.641499999999994088e+02 -2.227332320057457890e-02
1.641749999999994145e+02 -2.236429544711383832e-02
1.641999999999994202e+02 -2.245490580740341913e-02
1.642249999999994259e+02 -2.254515316477461936e-02
1.642499999999994316e+02 -2.263503643702470883e-02
1.642749999999994088e+02 -2.272455457629137324e-02
1.642999999999994145e+02 -2.281370656892194038e-02
1.643249999999994202e+02 -2.290249143533513304e-02
1.643499999999994259e+02 -2.299090822987790578e-02
1.643749999999994316e+02 -2.307895604067386822e-02
1.643999999999994088e+02 -2.316663398946767691e-02
1.644249999999994145e+02 -2.325394123146269643e-02
1.644499999999994202e+02 -2.334087695515223507e-02
1.644749999999994259e+02 -2.342744038214576371e-02
1.644999999999994316e+02 -2.351363076698986462e-02
1.645249999999994088e+02 -2.359944739698239743e-02
1.645499999999994145e+02 -2.368488959198296329e-02
1.645749999999994202e+02 -2.376995670421699208e-02
1.645999999999994259e+02 -2.385464811807467417e-02
1.646249999999994316e+02 -2.393896324990606519e-02
1.646499999999994088e+02 -2.402290154781014722e-02
1.646749999999994145e+02 -2.410646249142023648e-02
1.646999999999994202e+02 -2.418964559168357287e-02
1.647249999999994259e+02 -2.427245039063810617e-02
1.647499999999994316e+02 -2.435487646118314822e-02
1.647749999999994088e+02 -2.443692340684746472e-02
1.647999999999994145e+02 -2.451859086155246115e-02
1.648249999999994202e+02 -2.459987848937140661e-02
1.648499999999994259e+02 -2.468078598428516401e-02
1.648749999999994316e+02 -2.476131306993458250e-02
1.648999999999994088e+02 -2.484145949936814382e-02
1.649249999999994145e+02 -2.492122505478828326e-02
1.649499999999994202e+02 -2.500060954729184728e-02
1.649749999999994259e+02 -2.507969417926483174e-02
1.649999999999994316e+02 -2.518755860058101773e-02
1.650249999999994088e+02 -2.530990879628240708e-02
1.650499999999994145e+02 -2.543188425527104571e-02
1.650749999999994202e+02 -2.555348065110477421e-02
1.650999999999994259e+02 -2.567469549139854770e-02
1.651249999999994031e+02 -2.581788880743765557e-02
1.651499999999994088e+02 -2.597428508403276659e-02
1.651749999999994145e+02 -2.614764508476836308e-02
1.651999999999994202e+02 -2.637909567781730399e-02
1.652249999999994259e+02 -2.661058721805525246e-02
1.652499999999994031e+02 -2.674683430877010729e-02
1.652749999999994088e+02 -2.685821913958189727e-02
1.652999999999994145e+02 -2.696956642293140902e-02
1.653249999999994202e+02 -2.708087257421609717e-02
1.653499999999994259e+02 -2.719250943407447788e-02
1.653749999999994031e+02 -2.729949206822407382e-02
1.653999999999994088e+02 -2.740493601187302466e-02
1.654249999999994145e+02 -2.751037011193915860e-02
1.654499999999994202e+02 -2.761579099378271354e-02
1.654749999999994259e+02 -2.772119526115409890e-02
1.654999999999994031e+02 -2.782657949647582285e-02
1.655249999999994088e+02 -2.793194026113372461e-02
1.655499999999994145e+02 -2.803727409577397647e-02
1.655749999999994202e+02 -2.814257752060994600e-02
1.655999999999994259e+02 -2.824784703573560152e-02
1.656249999999994031e+02 -2.835307912144834075e-02
1.656499999999994088e+02 -2.845827023857816843e-02
1.656749999999994145e+02 -2.856341682882593616e-02
1.656999999999994202e+02 -2.866851531510888895e-02
1.657249999999994259e+02 -2.877114201013607556e-02
1.657499999999994031e+02 -2.887012141164381138e-02
1.657749999999994088e+02 -2.896904218802558162e-02
1.657999999999994145e+02 -2.906790084799646540e-02
1.658249999999994202e+02 -2.916669388304546362e-02
1.658499999999994259e+02 -2.926541776779693904e-02
1.658749999999994031e+02 -2.936406896038049399e-02
1.658999999999994088e+02 -2.946264390280802295e-02
1.659249999999994145e+02 -2.956113902135793989e-02
1.659499999999994202e+02 -2.965955072696808623e-02
1.659749999999994259e+02 -2.975787541563525151e-02
1.659999999999994031e+02 -2.985610946882277447e-02
1.660249999999994088e+02 -2.995424925387589823e-02
1.660499999999994145e+02 -3.005229112444325265e-02
1.660749999999994202e+02 -3.015023142090710040e-02
1.660999999999994259e+02 -3.024806647082039016e-02
1.661249999999994031e+02 -3.034579258935079030e-02
1.661499999999994088e+02 -3.044340607973269192e-02
1.661749999999994145e+02 -3.054090323372517582e-02
1.661999999999994202e+02 -3.063828033207787946e-02
1.662249999999994259e+02 -3.073553364500339335e-02
1.662499999999994031e+02 -3.083265943265708908e-02
1.662749999999994088e+02 -3.092965394562309164e-02
1.662999999999994145e+02 -3.102651342540677787e-02
1.663249999999994202e+02 -3.112323410493501863e-02
1.663499999999994259e+02 -3.121981220906151419e-02
1.663749999999994031e+02 -3.131624395507911357e-02
1.663999999999994088e+02 -3.141252555323893053e-02
1.664249999999994145e+02 -3.150865320727416763e-02
1.664499999999994202e+02 -3.160462311493228427e-02
1.664749999999994259e+02 -3.170043146850964888e-02
1.664999999999994031e+02 -3.179607445539583271e-02
1.665249999999994088e+02 -3.189154825862067916e-02
1.665499999999994145e+02 -3.198684905740794421e-02
1.665749999999994202e+02 -3.208197302773434234e-02
1.665999999999993975e+02 -3.217691634289382430e-02
1.666249999999994031e+02 -3.227167517406640679e-02
1.666499999999994088e+02 -3.236624569089267822e-02
1.666749999999994145e+02 -3.246062406205222489e-02
1.666999999999994202e+02 -3.255480645584730298e-02
1.667249999999993975e+02 -3.264878904079071553e-02
1.667499999999994031e+02 -3.274256798619813724e-02
1.667749999999994088e+02 -3.283613946278396423e-02
1.667999999999994145e+02 -3.292949964326150059e-02
1.668249999999994202e+02 -3.302264470294678789e-02
1.668499999999993975e+02 -3.311557082036604288e-02
1.668749999999994031e+02 -3.320827417786696711e-02
1.668999999999994088e+02 -3.330075096223116676e-02
1.669249999999994145e+02 -3.339299736529247747e-02
1.669499999999994202e+02 -3.348500958455587206e-02
1.669749999999993975e+02 -3.357678382381949767e-02
1.669999999999994031e+02 -3.366831629380029334e-02
1.670249999999994088e+02 -3.375960321275888604e-02
1.670499999999994145e+02 -3.385064080713008627e-02
1.670749999999994202e+02 -3.394142531215198905e-02
1.670999999999993975e+02 -3.403195297249823198e-02
1.671249999999994031e+02 -3.412222004291201594e-02
1.671499999999994088e+02 -3.421222278883902235e-02
1.671749999999994145e+02 -3.430195748706346692e-02
1.671999999999994202e+02 -3.439142042634325130e-02
1.672249999999993975e+02 -3.448060790804702291e-02
1.672499999999994031e+02 -3.456951624678952784e-02
1.672749999999994088e+02 -3.465814177106876087e-02
1.672999999999994145e+02 -3.474648082390130455e-02
1.673249999999994202e+02 -3.483452976345818158e-02
1.673499999999993975e+02 -3.492228496369933349e-02
1.673749999999994031e+02 -3.500974281500782853e-02
1.673999999999994088e+02 -3.509689972482210596e-02
1.674249999999994145e+02 -3.518375211826650639e-02
1.674499999999994202e+02 -3.527029643878171888e-02
1.674749999999993975e+02 -3.535652914875114100e-02
1.674999999999994031e+02 -3.544244673012696134e-02
1.675249999999994088e+02 -3.552804568505187749e-02
1.675499999999994145e+02 -3.561332253648057805e-02
1.675749999999994202e+02 -3.569827382879532662e-02
1.675999999999993975e+02 -3.578289612842194822e-02
1.676249999999994031e+02 -3.586718602443882131e-02
1.676499999999994088e+02 -3.595114012918498858e-02
1.676749999999994145e+02 -3.603475507886242518e-02
1.676999999999994202e+02 -3.611802753413633632e-02
1.677249999999993975e+02 -3.620095418072846044e-02
1.677499999999994031e+02 -3.628353173000874871e-02
1.677749999999994088e+02 -3.636575691957940476e-02
1.677999999999994145e+02 -3.644762651385630853e-02
1.678249999999994202e+02 -3.652913730464277947e-02
1.678499999999993975e+02 -3.661028611170023817e-02
1.678749999999994031e+02 -3.669106978331152652e-02
1.678999999999994088e+02 -3.677148519683873240e-02
1.679249999999994145e+02 -3.685152925927493578e-02
1.679499999999994202e+02 -3.693119890778903680e-02
1.679749999999993975e+02 -3.701049111026511601e-02
1.679999999999994031e+02 -3.708940286583360668e-02
1.680249999999994088e+02 -3.716793120539606948e-02
1.680499999999994145e+02 -3.724607319214282009e-02
1.680749999999994202e+02 -3.732382592206287542e-02
1.680999999999993975e+02 -3.740118652444588548e-02
1.681249999999994031e+02 -3.747815216237765368e-02
1.681499999999994088e+02 -3.755472003322451319e-02
1.681749999999994145e+02 -3.763088736911346377e-02
1.681999999999994202e+02 -3.770665143740076913e-02
1.682249999999993975e+02 -3.778200954113256071e-02
1.682499999999994031e+02 -3.785695901949809317e-02
1.682749999999994088e+02 -3.793149724827232089e-02
1.682999999999994145e+02 -3.800562164024944012e-02
1.683249999999993918e+02 -3.807932964566838885e-02
1.683499999999993975e+02 -3.815261875262730001e-02
1.683749999999994031e+02 -3.822548648748955863e-02
1.683999999999994088e+02 -3.829793041527920078e-02
1.684249999999994145e+02 -3.836994814006637611e-02
1.684499999999993918e+02 -3.844153730534333180e-02
1.684749999999993975e+02 -3.851269559438998819e-02
1.684999999999994031e+02 -3.858342073062782929e-02
1.685249999999994088e+02 -3.865371047796598014e-02
1.685499999999994145e+02 -3.872356264113382268e-02
1.685749999999993918e+02 -3.879297506600409839e-02
1.685999999999993975e+02 -3.886194563990624101e-02
1.686249999999994031e+02 -3.893069704098570116e-02
1.686499999999994088e+02 -3.898877179832232337e-02
1.686749999999994145e+02 -3.904642141742896422e-02
1.686999999999993918e+02 -3.910364387733408081e-02
1.687249999999993975e+02 -3.916043719646362942e-02
1.687499999999994031e+02 -3.921679943296525056e-02
1.687749999999994088e+02 -3.927272868502361403e-02
1.687999999999994145e+02 -3.932822309116252441e-02
1.688249999999993918e+02 -3.938328083053991430e-02
1.688499999999993975e+02 -3.943790012322957728e-02
1.688749999999994031e+02 -3.949207923049337376e-02
1.688999999999994088e+02 -3.954581645504215426e-02
1.689249999999994145e+02 -3.959911014128585788e-02
1.689499999999993918e+02 -3.965195867557287646e-02
1.689749999999993975e+02 -3.970436048641772658e-02
1.689999999999994031e+02 -3.975631404471782065e-02
1.690249999999994088e+02 -3.980781786395923283e-02
1.690499999999994145e+02 -3.985887050041114071e-02
1.690749999999993918e+02 -3.990947055330727744e-02
1.690999999999993975e+02 -3.995961666501966769e-02
1.691249999999994031e+02 -4.000930752121654999e-02
1.691499999999994088e+02 -4.005854185101170167e-02
1.691749999999994145e+02 -4.010731842710107964e-02
1.691999999999993918e+02 -4.015563606588821999e-02
1.692249999999993975e+02 -4.020349362759834122e-02
1.692499999999994031e+02 -4.025089001637949943e-02
1.692749999999994088e+02 -4.029782418039425107e-02
1.692999999999994145e+02 -4.034429511189727147e-02
1.693249999999993918e+02 -4.039030184730367512e-02
1.693499999999993975e+02 -4.043584346724445056e-02
1.693749999999994031e+02 -4.047646081840022836e-02
1.693999999999994088e+02 -4.048362760353548667e-02
1.694249999999994145e+02 -4.049035364316967700e-02
1.694499999999993918e+02 -4.049663827559908669e-02
1.694749999999993975e+02 -4.050248087957915299e-02
1.694999999999994031e+02 -4.050788087448829733e-02
1.695249999999994088e+02 -4.051283772048056009e-02
1.695499999999994145e+02 -4.051735091862843779e-02
1.695749999999993918e+02 -4.052142001105430574e-02
1.695999999999993975e+02 -4.052504458105236212e-02
1.696249999999994031e+02 -4.052822425319935196e-02
1.696499999999994088e+02 -4.053095869345418184e-02
1.696749999999994145e+02 -4.053324760924786885e-02
1.696999999999993918e+02 -4.053509074956138797e-02
1.697249999999993975e+02 -4.053648790499450594e-02
1.697499999999994031e+02 -4.053743890782084830e-02
1.697749999999994088e+02 -4.053794363203579165e-02
1.697999999999993861e+02 -4.053800199338952054e-02
1.698249999999993918e+02 -4.053761394941290258e-02
1.698499999999993975e+02 -4.053677949942872949e-02
1.698749999999994031e+02 -4.053549868455606081e-02
1.698999999999994088e+02 -4.053377158769877475e-02
1.699249999999993861e+02 -4.053159833352793645e-02
1.699499999999993918e+02 -4.052897908844964314e-02
1.699749999999993975e+02 -4.052591406056460510e-02
1.699999999999994031e+02 -4.052240349961424432e-02
1.700249999999994088e+02 -4.051844769691759912e-02
1.700499999999993861e+02 -4.051404698529751519e-02
1.700749999999993918e+02 -4.050920173899503346e-02
1.700999999999993975e+02 -4.050391237357293256e-02
1.701249999999994031e+02 -4.049817934581029233e-02
1.701499999999994088e+02 -4.049200315358367219e-02
1.701749999999993861e+02 -4.048538433574069145e-02
1.701999999999993918e+02 -4.047832347195935015e-02
1.702249999999993975e+02 -4.047082118260193068e-02
1.702499999999994031e+02 -4.046287812855277333e-02
1.702749999999994088e+02 -4.045449501105052165e-02
1.702999999999993861e+02 -4.044567257150723932e-02
1.703249999999993918e+02 -4.043641159131827756e-02
1.703499999999993975e+02 -4.042671289166235166e-02
1.703749999999994031e+02 -4.041657733329179214e-02
1.703999999999994088e+02 -4.040600581631208221e-02
1.704249999999993861e+02 -4.039499927995213180e-02
1.704499999999993918e+02 -4.038355870232510775e-02
1.704749999999993975e+02 -4.037168510018016021e-02
1.704999999999994031e+02 -4.035937952864310230e-02
1.705249999999994088e+02 -4.037147589987243046e-02
1.705499999999993861e+02 -4.038599459953384069e-02
1.705749999999993918e+02 -4.040008728162202550e-02
1.705999999999993975e+02 -4.041375269636981321e-02
1.706249999999994031e+02 -4.042698963083450614e-02
1.706499999999994088e+02 -4.043979690920140868e-02
1.706749999999993861e+02 -4.045217339307895232e-02
1.706999999999993918e+02 -4.046411798178569524e-02
1.707249999999993975e+02 -4.047562961262841236e-02
1.707499999999994031e+02 -4.048670726116905538e-02
1.707749999999994088e+02 -4.049734994148580791e-02
1.707999999999993861e+02 -4.050755670642255946e-02
1.708249999999993918e+02 -4.051732664782949772e-02
1.708499999999993975e+02 -4.052665889679387540e-02
1.708749999999994031e+02 -4.053555262386201313e-02
1.708999999999994088e+02 -4.054400703925120641e-02
1.709249999999993861e+02 -4.055202139305005143e-02
1.709499999999993918e+02 -4.055959497541203329e-02
1.709749999999993975e+02 -4.056672711673561804e-02
1.709999999999994031e+02 -4.057341718783687851e-02
1.710249999999994088e+02 -4.057966460010987292e-02
1.710499999999993861e+02 -4.058546880567850262e-02
1.710749999999993918e+02 -4.059082929753585200e-02
1.710999999999993975e+02 -4.059574560967492418e-02
1.711249999999994031e+02 -4.060021731720765692e-02
1.711499999999994088e+02 -4.060424403647430042e-02
1.711749999999993861e+02 -4.060782542514043691e-02
1.711999999999993918e+02 -4.061096118228586099e-02
1.712249999999993975e+02 -4.061365104847947105e-02
1.712499999999994031e+02 -4.061589480584647943e-02
1.712749999999994088e+02 -4.061769227812267458e-02
1.712999999999993861e+02 -4.061904333069905892e-02
1.713249999999993918e+02 -4.061994787065422580e-02
1.713499999999993975e+02 -4.062040584677720223e-02
1.713749999999994031e+02 -4.062041724957917571e-02
1.713999999999994088e+02 -4.061998211129298070e-02
1.714249999999993861e+02 -4.061910050586331478e-02
1.714499999999993918e+02 -4.061777254892551953e-02
1.714749999999993975e+02 -4.061599839777248200e-02
1.714999999999994031e+02 -4.061377825131223807e-02
1.715249999999993804e+02 -4.061111235001309272e-02
1.715499999999993861e+02 -4.060800097584021939e-02
1.715749999999993918e+02 -4.060444445217777087e-02
1.715999999999993975e+02 -4.060044314374420399e-02
1.716249999999994031e+02 -4.059599745649474650e-02
1.716499999999993804e+02 -4.059110783751234547e-02
1.716749999999993861e+02 -4.058577477489103830e-02
1.716999999999993918e+02 -4.057999879760552236e-02
1.717249999999993975e+02 -4.057378047537197469e-02
1.717499999999994031e+02 -4.056712041849869221e-02
1.717749999999993804e+02 -4.056001927772457522e-02
1.717999999999993861e+02 -4.055247774405022071e-02
1.718249999999993918e+02 -4.054449654855597079e-02
1.718499999999993975e+02 -4.053607646221069755e-02
1.718749999999994031e+02 -4.052721829567328127e-02
1.718999999999993804e+02 -4.051792289907943379e-02
1.719249999999993861e+02 -4.050819116182260982e-02
1.719499999999993918e+02 -4.049802401232360793e-02
1.719749999999993975e+02 -4.048742241779074852e-02
1.719999999999994031e+02 -4.047638738397143360e-02
1.720249999999993804e+02 -4.046491995489284038e-02
1.720499999999993861e+02 -4.045302121259487099e-02
1.720749999999993918e+02 -4.044069227685359591e-02
1.720999999999993975e+02 -4.042793430489562828e-02
1.721249999999994031e+02 -4.041474849110392870e-02
1.721499999999993804e+02 -4.040113606671496410e-02
1.721749999999993861e+02 -4.038424912399592170e-02
1.721999999999993918e+02 -4.036736996668763983e-02
1.722249999999993975e+02 -4.035006382151699877e-02
1.722499999999994031e+02 -4.033233191452830629e-02
1.722749999999993804e+02 -4.031417550874909911e-02
1.722999999999993861e+02 -4.029023172120314161e-02
1.723249999999993918e+02 -4.025669472260313270e-02
1.723499999999993975e+02 -4.022272819119593334e-02
1.723749999999994031e+02 -4.018833354242665190e-02
1.723999999999993804e+02 -4.015351222998202879e-02
1.724249999999993861e+02 -4.011718122155864819e-02
1.724499999999993918e+02 -4.001515021034072334e-02
1.724749999999993975e+02 -3.991038701483237694e-02
1.724999999999994031e+02 -3.980512344718483558e-02
1.725249999999993804e+02 -3.969936201975154955e-02
1.725499999999993861e+02 -3.959310529506323423e-02
1.725749999999993918e+02 -3.948635588558905424e-02
1.725999999999993975e+02 -3.937911645348571993e-02
1.726249999999994031e+02 -3.927138971033272002e-02
1.726499999999993804e+02 -3.916317841685415524e-02
1.726749999999993861e+02 -3.905448538262696473e-02
1.726999999999993918e+02 -3.894531346577630865e-02
1.727249999999993975e+02 -3.883566557265612923e-02
1.727499999999994031e+02 -3.872554465751925495e-02
1.727749999999993804e+02 -3.861495372217161465e-02
1.727999999999993861e+02 -3.850389581561448199e-02
1.728249999999993918e+02 -3.839237403367484064e-02
1.728499999999993975e+02 -3.828039151862065725e-02
1.728749999999994031e+02 -3.816795145876519801e-02
1.728999999999993804e+02 -3.805505708805762694e-02
1.729249999999993861e+02 -3.794171168566144031e-02
1.729499999999993918e+02 -3.782791857552068177e-02
1.729749999999993975e+02 -3.771368112591384075e-02
1.729999999999993747e+02 -3.759900274899509454e-02
1.730249999999993804e+02 -3.748388690032364995e-02
1.730499999999993861e+02 -3.736833707838185803e-02
1.730749999999993918e+02 -3.725235682408088722e-02
1.730999999999993975e+02 -3.713594972025521107e-02
1.731249999999993747e+02 -3.701911939114582717e-02
1.731499999999993804e+02 -3.690186950187180487e-02
1.731749999999993861e+02 -3.678420375789077240e-02
1.731999999999993918e+02 -3.666612590445020303e-02
1.732249999999993975e+02 -3.654763972602467770e-02
1.732499999999993747e+02 -3.642874904574706224e-02
1.732749999999993804e+02 -3.630945772482482153e-02
1.732999999999993861e+02 -3.618976966195040779e-02
1.733249999999993918e+02 -3.606968879269881190e-02
1.733499999999993975e+02 -3.594921908891750978e-02
1.733749999999993747e+02 -3.582836455810591014e-02
1.733999999999993804e+02 -3.570712924278564293e-02
1.734249999999993861e+02 -3.558551721986231292e-02
1.734499999999993918e+02 -3.546353259997923196e-02
1.734749999999993975e+02 -3.534117952686093023e-02
1.734999999999993747e+02 -3.521846217665024203e-02
1.735249999999993804e+02 -3.509538475723598255e-02
1.735499999999993861e+02 -3.497195150757399090e-02
1.735749999999993918e+02 -3.484816669700083885e-02
1.735999999999993975e+02 -3.472403462453901163e-02
1.736249999999993747e+02 -3.459955961819680820e-02
1.736499999999993804e+02 -3.447474603426011613e-02
1.736749999999993861e+02 -3.434959825657923904e-02
1.736999999999993918e+02 -3.422412069584835487e-02
1.737249999999993975e+02 -3.409831778887967985e-02
1.737499999999993747e+02 -3.397219399787294175e-02
1.737749999999993804e+02 -3.384575380967728281e-02
1.737999999999993861e+02 -3.371900173505095605e-02
1.738249999999993918e+02 -3.359194230791415214e-02
1.738499999999993975e+02 -3.341170760037657367e-02
1.738749999999993747e+02 -3.321304479879836485e-02
1.738999999999993804e+02 -3.301392028893491287e-02
1.739249999999993861e+02 -3.281433999771925930e-02
1.739499999999993918e+02 -3.261430990110169431e-02
1.739749999999993975e+02 -3.241383602323130025e-02
1.739999999999993747e+02 -3.221292443562173008e-02
1.740249999999993804e+02 -3.201158125630295531e-02
1.740499999999993861e+02 -3.180981264896123872e-02
1.740749999999993918e+02 -3.160762482206493779e-02
1.740999999999993975e+02 -3.140502402797647891e-02
1.741249999999993747e+02 -3.120201656205320861e-02
1.741499999999993804e+02 -3.099860876173377716e-02
1.741749999999993861e+02 -3.079480700561668810e-02
1.741999999999993918e+02 -3.059061771252205575e-02
1.742249999999993975e+02 -3.038604734054473067e-02
1.742499999999993747e+02 -3.018110238609697515e-02
1.742749999999993804e+02 -2.997578938293805895e-02
1.742999999999993861e+02 -2.977011490119482739e-02
1.743249999999993918e+02 -2.956408554637402278e-02
1.743499999999993975e+02 -2.935770795836021435e-02
1.743749999999993747e+02 -2.915098881041010281e-02
1.743999999999993804e+02 -2.894393480813156963e-02
1.744249999999993861e+02 -2.873655268846098468e-02
1.744499999999993918e+02 -2.852884921862636203e-02
1.744749999999993975e+02 -2.832083119510654320e-02
1.744999999999993747e+02 -2.811250544258011783e-02
1.745249999999993804e+02 -2.790387881286882435e-02
1.745499999999993861e+02 -2.769495818387457398e-02
1.745749999999993918e+02 -2.748575045850933443e-02
1.745999999999993975e+02 -2.727626256361803322e-02
1.746249999999993747e+02 -2.706650144889902881e-02
1.746499999999993804e+02 -2.685647408581474938e-02
1.746749999999993861e+02 -2.664618746650313993e-02
1.746999999999993918e+02 -2.643564860268038039e-02
1.747249999999993690e+02 -2.622486452454120265e-02
1.747499999999993747e+02 -2.601384227965516244e-02
1.747749999999993804e+02 -2.580258893186170022e-02
1.747999999999993861e+02 -2.559111156015956082e-02
1.748249999999993918e+02 -2.537941725759652878e-02
1.748499999999993690e+02 -2.516751313015468117e-02
1.748749999999993747e+02 -2.495540629563591101e-02
1.748999999999993804e+02 -2.474310388254660764e-02
1.749249999999993861e+02 -2.453061302898002990e-02
1.749499999999993918e+02 -2.431794088149964381e-02
1.749749999999993690e+02 -2.410509459402227980e-02
1.749999999999993747e+02 -2.389208132670101944e-02
1.750249999999993804e+02 -2.367890824481040310e-02
1.750499999999993861e+02 -2.346558251763225869e-02
1.750749999999993918e+02 -2.325211131734276210e-02
1.750999999999993690e+02 -2.303850181790275536e-02
1.751249999999993747e+02 -2.282476119394819675e-02
1.751499999999993804e+02 -2.261089661968752537e-02
1.751749999999993861e+02 -2.239691526779836322e-02
1.751999999999993918e+02 -2.218282430833007704e-02
1.752249999999993690e+02 -2.196863090761010107e-02
1.752499999999993747e+02 -2.175434222715244906e-02
1.752749999999993804e+02 -2.153996542257647154e-02
1.752999999999993861e+02 -2.132550764252436060e-02
1.753249999999993918e+02 -2.111097602758814709e-02
1.753499999999993690e+02 -2.089637770924187427e-02
1.753749999999993747e+02 -2.068171980877895125e-02
1.753999999999993804e+02 -2.046700943625783670e-02
1.754249999999993861e+02 -2.025225368945315907e-02
1.754499999999993918e+02 -2.003745965281476110e-02
1.754749999999993690e+02 -1.982263439643477607e-02
1.754999999999993747e+02 -1.960778497502070269e-02
1.755249999999993804e+02 -1.939291842688077583e-02
1.755499999999993861e+02 -1.917804177291364959e-02
1.755749999999993918e+02 -1.896316201560899195e-02
1.755999999999993690e+02 -1.874828613805824828e-02
1.756249999999993747e+02 -1.853342110297119538e-02
1.756499999999993804e+02 -1.831857385170819127e-02
1.756749999999993861e+02 -1.810375130331692839e-02
1.756999999999993918e+02 -1.788896035358257183e-02
1.757249999999993690e+02 -1.767420787408816724e-02
1.757499999999993747e+02 -1.745950071128430509e-02
1.757749999999993804e+02 -1.724484568557320061e-02
1.757999999999993861e+02 -1.703024959040051051e-02
1.758249999999993918e+02 -1.681571919136182203e-02
1.758499999999993690e+02 -1.660126122531927970e-02
1.758749999999993747e+02 -1.638688239952950862e-02
1.758999999999993804e+02 -1.617258939078789273e-02
1.759249999999993861e+02 -1.595838884458029502e-02
1.759499999999993918e+02 -1.574428737425141722e-02
1.759749999999993690e+02 -1.553029156018337353e-02
1.759999999999993747e+02 -1.533014790053464915e-02
1.760249999999993804e+02 -1.515134241020515797e-02
1.760499999999993861e+02 -1.497250763180460638e-02
1.760749999999993918e+02 -1.479364928973739453e-02
1.760999999999993690e+02 -1.461477309926903327e-02
1.761249999999993747e+02 -1.443921024454918912e-02
1.761499999999993804e+02 -1.432927355818011846e-02
1.761749999999993861e+02 -1.421921719439505835e-02
1.761999999999993634e+02 -1.412193140231564857e-02
1.762249999999993690e+02 -1.407169108726917528e-02
1.762499999999993747e+02 -1.402125946870899816e-02
1.762749999999993804e+02 -1.397063765979561153e-02
1.762999999999993861e+02 -1.391982679301905293e-02
1.763249999999993634e+02 -1.386882802011409239e-02
1.763499999999993690e+02 -1.381764251196891842e-02
1.763749999999993747e+02 -1.376627145852975589e-02
1.763999999999993804e+02 -1.371480485428482401e-02
1.764249999999993861e+02 -1.368561155046586417e-02
1.764499999999993634e+02 -1.365693347390649695e-02
1.764749999999993690e+02 -1.362808342805709241e-02
1.764999999999993747e+02 -1.359906178610441330e-02
1.765249999999993804e+02 -1.356986893724197556e-02
1.765499999999993861e+02 -1.354050528669933744e-02
1.765749999999993634e+02 -1.351097125576688519e-02
1.765999999999993690e+02 -1.348126728181779990e-02
1.766249999999993747e+02 -1.345139381832546194e-02
1.766499999999993804e+02 -1.342135133487749182e-02
1.766749999999993861e+02 -1.339114031718581163e-02
1.766999999999993634e+02 -1.336076126709325601e-02
1.767249999999993690e+02 -1.333021470257422965e-02
1.767499999999993747e+02 -1.329950115773509065e-02
1.767749999999993804e+02 -1.326862118280698263e-02
1.767999999999993861e+02 -1.323757534413624350e-02
1.768249999999993634e+02 -1.320636422417151117e-02
1.768499999999993690e+02 -1.317498842144499034e-02
1.768749999999993747e+02 -1.314344855055100438e-02
1.768999999999993804e+02 -1.311174524212014442e-02
1.769249999999993861e+02 -1.307987914278917196e-02
1.769499999999993634e+02 -1.304785091516675807e-02
1.769749999999993690e+02 -1.301566123779532291e-02
1.769999999999993747e+02 -1.298331080510897913e-02
1.770249999999993804e+02 -1.295080032738631266e-02
1.770499999999993861e+02 -1.291813053070074192e-02
1.770749999999993634e+02 -1.288530215686474120e-02
1.770999999999993690e+02 -1.285231596337148806e-02
1.771249999999993747e+02 -1.281917272333210275e-02
1.771499999999993804e+02 -1.278587322540756903e-02
1.771749999999993861e+02 -1.275241827373820719e-02
1.771999999999993634e+02 -1.271880868786813903e-02
1.772249999999993690e+02 -1.268504530266495282e-02
1.772499999999993747e+02 -1.265112896823770809e-02
1.772749999999993804e+02 -1.261706054984725739e-02
1.772999999999993861e+02 -1.258284092781596260e-02
1.773249999999993634e+02 -1.254847099743115063e-02
1.773499999999993690e+02 -1.251395166884521071e-02
1.773749999999993747e+02 -1.247928386697212504e-02
1.773999999999993804e+02 -1.244446853137903125e-02
1.774249999999993861e+02 -1.240950661617494857e-02
1.774499999999993634e+02 -1.237439908989471440e-02
1.774749999999993690e+02 -1.233914693537940810e-02
1.774999999999993747e+02 -1.230375114965257671e-02
1.775249999999993804e+02 -1.226821274379318212e-02
1.775499999999993861e+02 -1.223253274280460511e-02
1.775749999999993634e+02 -1.219671218547926927e-02
1.775999999999993690e+02 -1.216075212426003492e-02
1.776249999999993747e+02 -1.212465362509846170e-02
1.776499999999993804e+02 -1.208841776730815686e-02
1.776749999999993861e+02 -1.205204564341557684e-02
1.776999999999993634e+02 -1.201553835900739768e-02
1.777249999999993690e+02 -1.197889703257294831e-02
1.777499999999993747e+02 -1.194212279534509653e-02
1.777749999999993804e+02 -1.190521679113660213e-02
1.777999999999993861e+02 -1.186818017617347412e-02
1.778249999999993634e+02 -1.183101411892508587e-02
1.778499999999993690e+02 -1.179371979993033316e-02
1.778749999999993747e+02 -1.175629841162275160e-02
1.778999999999993804e+02 -1.171875115814944267e-02
1.779249999999993577e+02 -1.168107925518989051e-02
1.779499999999993634e+02 -1.164328392977012454e-02
1.779749999999993690e+02 -1.160536642007420176e-02
1.779999999999993747e+02 -1.156732797525358153e-02
1.780249999999993804e+02 -1.152916985523284692e-02
1.780499999999993577e+02 -1.149089333051375554e-02
1.780749999999993634e+02 -1.145249968197492585e-02
1.780999999999993690e+02 -1.141399020067136033e-02
1.781249999999993747e+02 -1.137536618762999621e-02
1.781499999999993804e+02 -1.133662895364270784e-02
1.781749999999993577e+02 -1.129777981905772180e-02
1.781999999999993634e+02 -1.125882011356829464e-02
1.782249999999993690e+02 -1.121975117600027341e-02
1.782499999999993747e+02 -1.118057435409568028e-02
1.782749999999993804e+02 -1.114129100429601775e-02
1.782999999999993577e+02 -1.110190249152307775e-02
1.783249999999993634e+02 -1.106241018895750584e-02
1.783499999999993690e+02 -1.102281547781617556e-02
1.783749999999993747e+02 -1.098311974712813319e-02
1.783999999999993804e+02 -1.094332439350764567e-02
1.784249999999993577e+02 -1.090343082092780358e-02
1.784499999999993634e+02 -1.086344044049010991e-02
1.784749999999993690e+02 -1.082335467019576898e-02
1.784999999999993747e+02 -1.078317493471313802e-02
1.785249999999993804e+02 -1.074290266514536449e-02
1.785499999999993577e+02 -1.067012306135776446e-02
1.785749999999993634e+02 -1.057486514608506518e-02
1.785999999999993690e+02 -1.047944865640954883e-02
1.786249999999993747e+02 -1.038387648187875413e-02
1.786499999999993804e+02 -1.028815152966904185e-02
1.786749999999993577e+02 -1.019227672417879170e-02
1.786999999999993634e+02 -1.009625500661646622e-02
1.787249999999993690e+02 -1.000008933458227875e-02
1.787499999999993747e+02 -9.903782681647219435e-03
1.787749999999993804e+02 -9.807338036924857783e-03
1.787999999999993577e+02 -9.710758404640734004e-03
1.788249999999993634e+02 -9.614046803695250332e-03
1.788499999999993690e+02 -9.517206267223920352e-03
1.788749999999993747e+02 -9.420239842152376003e-03
1.788999999999993804e+02 -9.323150588747731657e-03
1.789249999999993577e+02 -9.225941580166008640e-03
1.789499999999993634e+02 -9.128615901996196130e-03
1.789749999999993690e+02 -9.031176651799541558e-03
1.789999999999993747e+02 -8.933626938646953633e-03
1.790249999999993804e+02 -8.835969882652802351e-03
1.790499999999993577e+02 -8.738208614504619845e-03
1.790749999999993634e+02 -8.640346274990601608e-03
1.790999999999993690e+02 -8.542386014525303606e-03
1.791249999999993747e+02 -8.444330992670605329e-03
1.791499999999993804e+02 -8.346184377656681516e-03
1.791749999999993577e+02 -8.247949345898984014e-03
1.791999999999993634e+02 -8.149629081513438608e-03
1.792249999999993690e+02 -8.051226775830658267e-03
1.792499999999993747e+02 -7.952745626908057364e-03
1.792749999999993804e+02 -7.854188839039181677e-03
1.792999999999993577e+02 -7.755559622264193709e-03
1.793249999999993634e+02 -7.656861191876164312e-03
1.793499999999993690e+02 -7.558096767929585631e-03
1.793749999999993747e+02 -7.459269574744829996e-03
1.793999999999993520e+02 -7.360382840414907320e-03
1.794249999999993577e+02 -7.261439796309367145e-03
1.794499999999993634e+02 -7.162443676579414997e-03
1.794749999999993690e+02 -7.063397717662510920e-03
1.794999999999993747e+02 -6.964305157786907299e-03
1.795249999999993520e+02 -6.865169236476185814e-03
1.795499999999993577e+02 -6.765993194054421497e-03
1.795749999999993634e+02 -6.666780271153213352e-03
1.795999999999993690e+02 -6.567533708216412129e-03
1.796249999999993747e+02 -6.468256745009415623e-03
1.796499999999993520e+02 -6.368952620126901859e-03
1.796749999999993577e+02 -6.269624570502778382e-03
1.796999999999993634e+02 -6.170275830922561031e-03
1.797249999999993690e+02 -6.070909633535227952e-03
1.797499999999993747e+02 -5.971529207368707869e-03
1.797749999999993520e+02 -5.872137777847062298e-03
1.797999999999993577e+02 -5.772738566308887286e-03
1.798249999999993634e+02 -5.673334789528655490e-03
1.798499999999993690e+02 -5.573929659241217208e-03
1.798749999999993747e+02 -5.474526381667034307e-03
1.798999999999993520e+02 -5.375128157042586251e-03
1.799249999999993577e+02 -5.275738179151144742e-03
1.799499999999993634e+02 -5.176359634858971985e-03
1.799749999999993690e+02 -5.076995703653897248e-03
1.799999999999993747e+02 -4.970786407480151659e-03
1.800249999999993520e+02 -4.855779590625863493e-03
1.800499999999993577e+02 -4.740782656178489825e-03
1.800749999999993634e+02 -4.625799273398342910e-03
1.800999999999993690e+02 -4.510833104628694280e-03
1.801249999999993747e+02 -4.395887804763059376e-03
1.801499999999993520e+02 -4.284528902285714147e-03
1.801749999999993577e+02 -4.172815546533946429e-03
1.801999999999993634e+02 -4.061059403136619249e-03
1.802249999999993690e+02 -3.949264028086572204e-03
1.802499999999993747e+02 -3.837432979710251289e-03
1.802749999999993520e+02 -3.729534355586597988e-03
1.802999999999993577e+02 -3.635273295481851290e-03
1.803249999999993634e+02 -3.539179013542866851e-03
1.803499999999993690e+02 -3.442972379175668601e-03
1.803749999999993747e+02 -3.346656240942585264e-03
1.803999999999993520e+02 -3.250233463194059005e-03
1.804249999999993577e+02 -3.153706925691767641e-03
1.804499999999993634e+02 -3.057079523226498893e-03
1.804749999999993690e+02 -2.960354165231349113e-03
1.804999999999993747e+02 -2.863533775389255111e-03
1.805249999999993520e+02 -2.766621291236774204e-03
1.805499999999993577e+02 -2.669619663761464440e-03
1.805749999999993634e+02 -2.572531856997109425e-03
1.805999999999993690e+02 -2.475360847612124819e-03
1.806249999999993747e+02 -2.378109624495054839e-03
1.806499999999993520e+02 -2.280781188335630465e-03
1.806749999999993577e+02 -2.183378551200763559e-03
1.806999999999993634e+02 -2.085904736108680057e-03
1.807249999999993690e+02 -1.988362776597180689e-03
1.807499999999993747e+02 -1.890755716289288122e-03
1.807749999999993520e+02 -1.793086608455723464e-03
1.807999999999993577e+02 -1.695358515572690551e-03
1.808249999999993634e+02 -1.597574508877837914e-03
1.808499999999993690e+02 -1.499737667922923252e-03
1.808749999999993747e+02 -1.401851080122107698e-03
1.808999999999993520e+02 -1.303917840300358299e-03
1.809249999999993577e+02 -1.205941050235506381e-03
1.809499999999993634e+02 -1.107923818202092474e-03
1.809749999999993690e+02 -1.009869258508454054e-03
1.809999999999993747e+02 -9.117804910362569586e-04
1.810249999999993520e+02 -8.136606407740536217e-04
1.810499999999993577e+02 -7.155128373512671712e-04
1.810749999999993634e+02 -6.173402145703874673e-04
1.810999999999993690e+02 -5.191459099369741216e-04
1.811249999999993463e+02 -4.209330641889280069e-04
1.811499999999993520e+02 -3.227048208238765255e-04
1.811749999999993577e+02 -2.244643256268324754e-04
1.811999999999993634e+02 -1.262147261961773918e-04
1.812249999999993690e+02 -2.795917146816562899e-05
1.812499999999993463e+02 7.029918875648156758e-05
1.812749999999993520e+02 1.685572042891430081e-04
1.812999999999993577e+02 2.668117250280188407e-04
1.813249999999993634e+02 3.650596014343301162e-04
1.813499999999993690e+02 4.632976850061188237e-04
1.813749999999993463e+02 5.615228287544395949e-04
1.813999999999993520e+02 6.597318876772529815e-04
1.814249999999993577e+02 7.579217192325660244e-04
1.814499999999993634e+02 8.560891838116080604e-04
1.814749999999993690e+02 9.542311452103388082e-04
1.814999999999993463e+02 1.052344471099615894e-03
1.815249999999993520e+02 1.150426033494999709e-03
1.815499999999993577e+02 1.248472709223356295e-03
1.815749999999993634e+02 1.346481380389595757e-03
1.815999999999993690e+02 1.444448934839900238e-03
1.816249999999993463e+02 1.542372266623685340e-03
1.816499999999993520e+02 1.640248276454356986e-03
1.816749999999993577e+02 1.738073872165086164e-03
1.816999999999993634e+02 1.835845969165051609e-03
1.817249999999993690e+02 1.933561490891238556e-03
1.817499999999993463e+02 2.031217369257252471e-03
1.817749999999993520e+02 2.128810545101096283e-03
1.817999999999993577e+02 2.226337968626727112e-03
1.818249999999993634e+02 2.323796599845980547e-03
1.818499999999993690e+02 2.421183409013575975e-03
1.818749999999993463e+02 2.518495377061211182e-03
1.818999999999993520e+02 2.615729496026778476e-03
1.819249999999993577e+02 2.712882769479710212e-03
1.819499999999993634e+02 2.809952212942405138e-03
1.819749999999993690e+02 2.906934854308170987e-03
1.819999999999993463e+02 3.003827734253824988e-03
1.820249999999993520e+02 3.100627906649236053e-03
1.820499999999993577e+02 3.197332438961127208e-03
1.820749999999993634e+02 3.293938412652514750e-03
1.820999999999993690e+02 3.390442923578656283e-03
1.821249999999993463e+02 3.486843082375789670e-03
1.821499999999993520e+02 3.583136014847840192e-03
1.821749999999993577e+02 3.679318862344922898e-03
1.821999999999993634e+02 3.775388782138702944e-03
1.822249999999993690e+02 3.871342947792250338e-03
1.822499999999993463e+02 3.967178549523409439e-03
1.822749999999993520e+02 4.063615922069014480e-03
1.822999999999993577e+02 4.153980668126349210e-03
1.823249999999993634e+02 4.242715364051034312e-03
1.823499999999993690e+02 4.331444481576698056e-03
1.823749999999993463e+02 4.420165181628360127e-03
1.823999999999993520e+02 4.508874622237145878e-03
1.824249999999993577e+02 4.597569958962310736e-03
1.824499999999993634e+02 4.686248345314412977e-03
1.824749999999993690e+02 4.774906933178935803e-03
1.824999999999993463e+02 4.863542873243043192e-03
1.825249999999993520e+02 4.952153315422209989e-03
1.825499999999993577e+02 5.040735409286433918e-03
1.825749999999993634e+02 5.129286304490470426e-03
1.825999999999993406e+02 5.217803151200770678e-03
1.826249999999993463e+02 5.306283100527153622e-03
1.826499999999993520e+02 5.394723304950420524e-03
1.826749999999993577e+02 5.483120918753133649e-03
1.826999999999993634e+02 5.571473098449443440e-03
1.827249999999993406e+02 5.659777003214219206e-03
1.827499999999993463e+02 5.748029795313077533e-03
1.827749999999993520e+02 5.836228640530780054e-03
1.827999999999993577e+02 5.924370708599359728e-03
1.828249999999993634e+02 6.012453173625790896e-03
1.828499999999993406e+02 6.100473214518656664e-03
1.828749999999993463e+02 6.188428015413674835e-03
1.828999999999993520e+02 6.276314766097221103e-03
1.829249999999993577e+02 6.364130662430204401e-03
1.829499999999993634e+02 6.451872906768395602e-03
1.829749999999993406e+02 6.539538708382833417e-03
1.829999999999993463e+02 6.627125283877792136e-03
1.830249999999993520e+02 6.714629857605782133e-03
1.830499999999993577e+02 6.802049662081958818e-03
1.830749999999993634e+02 6.889381938395395220e-03
1.830999999999993406e+02 6.976623936618128047e-03
1.831249999999993463e+02 7.063772916212037942e-03
1.831499999999993520e+02 7.150826146432072948e-03
1.831749999999993577e+02 7.237780906727906381e-03
1.831999999999993634e+02 7.324634487141437438e-03
1.832249999999993406e+02 7.411384188701722678e-03
1.832499999999993463e+02 7.498027323817792016e-03
1.832749999999993520e+02 7.584561216664891838e-03
1.832999999999993577e+02 7.670983203571474923e-03
1.833249999999993634e+02 7.757290633398921005e-03
1.833499999999993406e+02 7.843480867919328317e-03
1.833749999999993463e+02 7.929551282189752429e-03
1.833999999999993520e+02 8.015499264920632888e-03
1.834249999999993577e+02 8.101322218842053197e-03
1.834499999999993634e+02 8.187017561064392421e-03
1.834749999999993406e+02 8.272582723435624452e-03
1.834999999999993463e+02 8.364020993533350865e-03
1.835249999999993520e+02 8.523598601127786722e-03
1.835499999999993577e+02 8.682992868434510556e-03
1.835749999999993634e+02 8.842380292701073827e-03
1.835999999999993406e+02 9.001755753535293364e-03
1.836249999999993463e+02 9.161114124399294401e-03
1.836499999999993520e+02 9.320450273370042837e-03
1.836749999999993577e+02 9.479759063903808389e-03
1.836999999999993634e+02 9.639035355601805605e-03
1.837249999999993406e+02 9.798274004980851715e-03
1.837499999999993463e+02 9.957469866244595194e-03
1.837749999999993520e+02 1.011661779205670804e-02
1.837999999999993577e+02 1.027571263431637308e-02
1.838249999999993634e+02 1.043474924493588418e-02
1.838499999999993406e+02 1.059372247661801575e-02
1.838749999999993463e+02 1.075262718363574448e-02
1.838999999999993520e+02 1.091145822261143684e-02
1.839249999999993577e+02 1.107021045329719539e-02
1.839499999999993634e+02 1.122887873935516853e-02
1.839749999999993406e+02 1.138745794913748055e-02
1.839999999999993463e+02 1.154594295646630894e-02
1.840249999999993520e+02 1.170432864141195822e-02
1.840499999999993577e+02 1.186260989107169178e-02
1.840749999999993634e+02 1.202078160034612299e-02
1.840999999999993406e+02 1.217883867271343790e-02
1.841249999999993463e+02 1.233677602100468999e-02
1.841499999999993520e+02 1.249458856817227924e-02
1.841749999999993577e+02 1.265227124806106787e-02
1.841999999999993634e+02 1.280981900617354959e-02
1.842249999999993406e+02 1.296722680043248081e-02
1.842499999999993463e+02 1.312448960194229942e-02
1.842749999999993520e+02 1.328160239574451527e-02
1.842999999999993577e+02 1.343856018157048131e-02
1.843249999999993349e+02 1.359626122753440636e-02
1.843499999999993406e+02 1.375894330589328383e-02
1.843749999999993463e+02 1.392157378960380207e-02
1.843999999999993520e+02 1.408414740994442561e-02
1.844249999999993577e+02 1.424665889655856235e-02
1.844499999999993349e+02 1.440910297824572230e-02
1.844749999999993406e+02 1.457147438375411101e-02
1.844999999999993463e+02 1.473376784257394642e-02
1.845249999999993520e+02 1.489597808573205583e-02
1.845499999999993577e+02 1.505809984658919472e-02
1.845749999999993349e+02 1.522012786163573668e-02
1.845999999999993406e+02 1.538205687129143642e-02
1.846249999999993463e+02 1.554388162069956017e-02
1.846499999999993520e+02 1.570559686052737380e-02
1.846749999999993577e+02 1.586719734776177726e-02
1.846999999999993349e+02 1.602867784650643598e-02
1.847249999999993406e+02 1.619003312877772757e-02
1.847499999999993463e+02 1.635125797529788857e-02
1.847749999999993520e+02 1.651234717628905294e-02
1.847999999999993577e+02 1.667329553226340119e-02
1.848249999999993349e+02 1.683409785481333049e-02
1.848499999999993406e+02 1.699474896739758267e-02
1.848749999999993463e+02 1.715524370612466626e-02
1.848999999999993520e+02 1.731557692053488362e-02
1.849249999999993577e+02 1.748464894576876733e-02
1.849499999999993349e+02 1.766914488154970597e-02
1.849749999999993406e+02 1.785348465397245538e-02
1.849999999999993463e+02 1.803766235595036932e-02
1.850249999999993520e+02 1.822167209465085091e-02
1.850499999999993577e+02 1.840550799238293428e-02
1.850749999999993349e+02 1.858916418748006449e-02
1.850999999999993406e+02 1.877263483518239878e-02
1.851249999999993463e+02 1.895591410850898384e-02
1.851499999999993520e+02 1.913899619913094624e-02
1.851749999999993577e+02 1.932187531823539167e-02
1.851999999999993349e+02 1.950454569738643493e-02
1.852249999999993406e+02 1.968700158938084879e-02
1.852499999999993463e+02 1.986923726909512952e-02
1.852749999999993520e+02 2.005124703432882224e-02
1.852999999999993577e+02 2.023302520664112952e-02
1.853249999999993349e+02 2.041456613217953325e-02
1.853499999999993406e+02 2.059586418250307707e-02
1.853749999999993463e+02 2.077691375539525084e-02
1.853999999999993520e+02 2.095770927567362427e-02
1.854249999999993577e+02 2.113824519598742069e-02
1.854499999999993349e+02 2.131851599760980001e-02
1.854749999999993406e+02 2.149851619122056592e-02
1.854999999999993463e+02 2.167824031767957502e-02
1.855249999999993520e+02 2.185768294879282536e-02
1.855499999999993577e+02 2.203683868806727633e-02
1.855749999999993349e+02 2.221570217145826462e-02
1.855999999999993406e+02 2.239426806810721274e-02
1.856249999999993463e+02 2.257253108106641037e-02
1.856499999999993520e+02 2.275048594801790114e-02
1.856749999999993577e+02 2.292812744197867542e-02
1.856999999999993349e+02 2.310545037199678714e-02
1.857249999999993406e+02 2.328244958383867205e-02
1.857499999999993463e+02 2.345911996065958016e-02
1.857749999999993520e+02 2.363545642366965752e-02
1.857999999999993292e+02 2.381145393278428363e-02
1.858249999999993349e+02 2.398710748726480546e-02
1.858499999999993406e+02 2.416241212634632346e-02
1.858749999999993463e+02 2.433736292985447941e-02
1.858999999999993520e+02 2.451195501881015676e-02
1.859249999999993292e+02 2.468618355602111153e-02
1.859499999999993349e+02 2.486004374666287917e-02
1.859749999999993406e+02 2.503353083884470032e-02
1.859999999999993463e+02 2.520664012416499664e-02
1.860249999999993520e+02 2.537936693825337472e-02
1.860499999999993292e+02 2.555170666129880433e-02
1.860749999999993349e+02 2.572365471856711411e-02
1.860999999999993406e+02 2.589520658090205263e-02
1.861249999999993463e+02 2.606635776521552122e-02
1.861499999999993520e+02 2.623710383496391171e-02
1.861749999999993292e+02 2.640744040061080919e-02
1.861999999999993349e+02 2.657736312007664622e-02
1.862249999999993406e+02 2.674686769917339682e-02
1.862499999999993463e+02 2.691594989202707872e-02
1.862749999999993520e+02 2.708460550148652710e-02
1.862999999999993292e+02 2.725283037951661824e-02
1.863249999999993349e+02 2.742062042758126525e-02
1.863499999999993406e+02 2.758797159700709239e-02
1.863749999999993463e+02 2.775487988933919917e-02
1.863999999999993520e+02 2.792134135667804704e-02
1.864249999999993292e+02 2.808735210200600033e-02
1.864499999999993349e+02 2.825290827949748784e-02
1.864749999999993406e+02 2.841800609481649406e-02
1.864999999999993463e+02 2.858264180539927396e-02
1.865249999999993520e+02 2.874681172072432109e-02
1.865499999999993292e+02 2.891051220256623047e-02
1.865749999999993349e+02 2.907373966523866746e-02
1.865999999999993406e+02 2.923649057582047850e-02
1.866249999999993463e+02 2.939876145436948196e-02
1.866499999999993520e+02 2.956054887412231866e-02
1.866749999999993292e+02 2.972184946167977584e-02
1.866999999999993349e+02 2.988265989718019364e-02
1.867249999999993406e+02 3.004297691445619728e-02
1.867499999999993463e+02 3.020279730118018494e-02
1.867749999999993520e+02 3.036211789899620483e-02
1.867999999999993292e+02 3.052093560363657032e-02
1.868249999999993349e+02 3.067924736502760513e-02
1.868499999999993406e+02 3.083705018737876655e-02
1.868749999999993463e+02 3.099434112926197429e-02
1.868999999999993520e+02 3.115111730367559062e-02
1.869249999999993292e+02 3.130737587809650363e-02
1.869499999999993349e+02 3.146311407451773262e-02
1.869749999999993406e+02 3.161832916947553834e-02
1.869999999999993463e+02 3.177301849406163892e-02
1.870249999999993520e+02 3.192717943392413271e-02
1.870499999999993292e+02 3.208080942925498752e-02
1.870749999999993349e+02 3.223390597476700342e-02
1.870999999999993406e+02 3.238646661965582929e-02
1.871249999999993463e+02 3.253848896755229259e-02
1.871499999999993520e+02 3.268997067646134402e-02
1.871749999999993292e+02 3.284090945868994860e-02
1.871999999999993349e+02 3.299130308076392987e-02
1.872249999999993406e+02 3.314114936333084627e-02
1.872499999999993463e+02 3.329044618105404807e-02
1.872749999999993520e+02 3.343919146249534763e-02
1.872999999999993292e+02 3.358738318998434613e-02
1.873249999999993349e+02 3.373501939948041900e-02
1.873499999999993406e+02 3.388209818042097615e-02
1.873749999999993463e+02 3.402861767556006334e-02
1.873999999999993520e+02 3.417457608079804005e-02
1.874249999999993292e+02 3.431997164499861475e-02
1.874499999999993349e+02 3.446480266979868451e-02
1.874749999999993406e+02 3.460906750940508786e-02
1.874999999999993463e+02 3.475276457038484895e-02
1.875249999999993236e+02 3.489589231144382686e-02
1.875499999999993292e+02 3.503844924319711451e-02
1.875749999999993349e+02 3.518043392792997298e-02
1.875999999999993406e+02 3.532184497934971051e-02
1.876249999999993463e+02 3.546268106232899897e-02
1.876499999999993236e+02 3.560294089264079420e-02
1.876749999999993292e+02 3.574262323668580404e-02
1.876999999999993349e+02 3.588172691120852104e-02
1.877249999999993406e+02 3.602025078300975791e-02
1.877499999999993463e+02 3.615819376864776863e-02
1.877749999999993236e+02 3.629555483413399869e-02
1.877999999999993292e+02 3.643233299462057123e-02
1.878249999999993349e+02 3.656852731408069546e-02
1.878499999999993406e+02 3.670413690498156717e-02
1.878749999999993463e+02 3.683916092795185004e-02
1.878999999999993236e+02 3.697359859144087879e-02
1.879249999999993292e+02 3.710744915137281080e-02
1.879499999999993349e+02 3.724071191079397769e-02
1.879749999999993406e+02 3.737338621951376283e-02
1.879999999999993463e+02 3.750547147374021228e-02
1.880249999999993236e+02 3.763696711571031667e-02
1.880499999999993292e+02 3.776787263331440186e-02
1.880749999999993349e+02 3.789818755971505193e-02
1.880999999999993406e+02 3.802791147296104984e-02
1.881249999999993463e+02 3.815704399559665533e-02
1.881499999999993236e+02 3.828558479426672628e-02
1.881749999999993292e+02 3.841353357931628215e-02
1.881999999999993349e+02 3.854089010438611906e-02
1.882249999999993406e+02 3.866765416600469185e-02
1.882499999999993463e+02 3.879382560317528456e-02
1.882749999999993236e+02 3.891940429696093273e-02
1.882999999999993292e+02 3.904439017006351015e-02
1.883249999999993349e+02 3.916878318640166362e-02
1.883499999999993406e+02 3.929258335068383512e-02
1.883749999999993463e+02 3.941579070797883444e-02
1.883999999999993236e+02 3.953840534328425388e-02
1.884249999999993292e+02 3.966042738109131632e-02
1.884499999999993349e+02 3.978185698494685757e-02
1.884749999999993406e+02 3.990269435701435108e-02
1.884999999999993463e+02 4.002293973763119267e-02
1.885249999999993236e+02 4.014259340486515948e-02
1.885499999999993292e+02 4.026313511715312599e-02
1.885749999999993349e+02 4.043238107198192377e-02
1.885999999999993406e+02 4.062969503037817259e-02
1.886249999999993463e+02 4.082640350711518734e-02
1.886499999999993236e+02 4.102250283511379991e-02
1.886749999999993292e+02 4.121798940326190652e-02
1.886999999999993349e+02 4.141627717047408758e-02
1.887249999999993406e+02 4.163316925384823869e-02
1.887499999999993463e+02 4.185899503039460651e-02
1.887749999999993236e+02 4.205075102641200185e-02
1.887999999999993292e+02 4.222896684896305236e-02
1.888249999999993349e+02 4.238987268763157873e-02
1.888499999999993406e+02 4.255064780596613805e-02
1.888749999999993463e+02 4.270796705120857850e-02
1.888999999999993236e+02 4.286452354985795243e-02
1.889249999999993292e+02 4.302484331901821474e-02
1.889499999999993349e+02 4.318515365432376574e-02
1.889749999999993406e+02 4.334544973659613942e-02
1.889999999999993179e+02 4.350572671599173963e-02
1.890249999999993236e+02 4.366598442835070010e-02
1.890499999999993292e+02 4.382213702591363641e-02
1.890749999999993349e+02 4.397391771400629978e-02
1.890999999999993406e+02 4.412570374450582034e-02
1.891249999999993179e+02 4.427749051811262493e-02
1.891499999999993236e+02 4.442927340132069719e-02
1.891749999999993292e+02 4.458104772669874150e-02
1.891999999999993349e+02 4.473280879318384390e-02
1.892249999999993406e+02 4.488455186638354300e-02
1.892499999999993179e+02 4.503627217889062673e-02
1.892749999999993236e+02 4.518796493060927427e-02
1.892999999999993292e+02 4.533962528908930256e-02
1.893249999999993349e+02 4.549124838987380487e-02
1.893499999999993406e+02 4.564282933685846755e-02
1.893749999999993179e+02 4.579436320265847793e-02
1.893999999999993236e+02 4.594584502899135697e-02
1.894249999999993292e+02 4.609726982706661980e-02
1.894499999999993349e+02 4.624863257798798866e-02
1.894749999999993406e+02 4.639992823316924087e-02
1.894999999999993179e+02 4.655113959481226721e-02
1.895249999999993236e+02 4.670808249225650438e-02
1.895499999999993292e+02 4.686800305299034658e-02
1.895749999999993349e+02 4.702786787500602694e-02
1.895999999999993406e+02 4.718767164181351947e-02
1.896249999999993179e+02 4.734740900547515507e-02
1.896499999999993236e+02 4.750707458706841801e-02
1.896749999999993292e+02 4.766666297715725642e-02
1.896999999999993349e+02 4.782616873627783260e-02
1.897249999999993406e+02 4.798558639543523685e-02
1.897499999999993179e+02 4.814491045661262875e-02
1.897749999999993236e+02 4.830413539329364569e-02
1.897999999999993292e+02 4.846325565099371402e-02
1.898249999999993349e+02 4.862226564780702115e-02
1.898499999999993406e+02 4.878115977496310512e-02
1.898749999999993179e+02 4.893993239739596879e-02
1.898999999999993236e+02 4.909857785432738403e-02
1.899249999999993292e+02 4.925709045985675327e-02
1.899499999999993349e+02 4.941546450357008069e-02
1.899749999999993406e+02 4.957369425115311368e-02
1.899999999999993179e+02 4.973177394502312915e-02
1.900249999999993236e+02 4.988969780496781831e-02
1.900499999999993292e+02 5.004746002879732758e-02
1.900749999999993349e+02 5.020505479300826912e-02
1.900999999999993406e+02 5.036247625345815354e-02
1.901249999999993179e+02 5.051971854605216000e-02
1.901499999999993236e+02 5.067677578744075872e-02
1.901749999999993292e+02 5.083364207572862309e-02
1.901999999999993349e+02 5.099031149119394313e-02
1.902249999999993406e+02 5.114677809701923678e-02
1.902499999999993179e+02 5.130303594003374212e-02
1.902749999999993236e+02 5.145907905146494821e-02
1.902999999999993292e+02 5.161490144770179006e-02
1.903249999999993349e+02 5.177049713106684353e-02
1.903499999999993406e+02 5.192586009060176644e-02
1.903749999999993179e+02 5.208098430285864472e-02
1.903999999999993236e+02 5.223586373270554251e-02
1.904249999999993292e+02 5.239049233413751311e-02
1.904499999999993349e+02 5.254486405110167513e-02
1.904749999999993406e+02 5.269897281832813113e-02
1.904999999999993179e+02 5.285281256217062851e-02
1.905249999999993236e+02 5.300637720146000875e-02
1.905499999999993292e+02 5.315966064835975224e-02
1.905749999999993349e+02 5.331265680923596290e-02
1.905999999999993406e+02 5.346535958553398638e-02
1.906249999999993179e+02 5.361776287466089863e-02
1.906499999999993236e+02 5.376986057088017912e-02
1.906749999999993292e+02 5.392164656620941632e-02
1.906999999999993349e+02 5.407311475132977469e-02
1.907249999999993122e+02 5.422425901649909064e-02
1.907499999999993179e+02 5.437507325247518952e-02
1.907749999999993236e+02 5.452555135144303289e-02
1.907999999999993292e+02 5.467568720794960258e-02
1.908249999999993349e+02 5.482547471984518944e-02
1.908499999999993122e+02 5.497490778923008053e-02
1.908749999999993179e+02 5.512398032340757453e-02
1.908999999999993236e+02 5.527268623584064011e-02
1.909249999999993292e+02 5.542101944711568667e-02
1.909499999999993349e+02 5.556897388590952003e-02
1.909749999999993122e+02 5.571654348996161327e-02
1.909999999999993179e+02 5.586372220704978464e-02
1.910249999999993236e+02 5.601050399597057999e-02
1.910499999999993292e+02 5.615688282752204913e-02
1.910749999999993349e+02 5.630285268549055366e-02
1.910999999999993122e+02 5.644840756764016310e-02
1.911249999999993179e+02 5.659354148670412560e-02
1.911499999999993236e+02 5.673824847137969724e-02
1.911749999999993292e+02 5.688252256732247852e-02
1.911999999999993349e+02 5.702635783814580250e-02
1.912249999999993122e+02 5.716974836641677826e-02
1.912499999999993179e+02 5.731268825465858641e-02
1.912749999999993236e+02 5.745517162634720260e-02
1.912999999999993292e+02 5.759719262691288810e-02
1.913249999999993349e+02 5.773874542473970972e-02
1.913499999999993122e+02 5.787982421216339435e-02
1.913749999999993179e+02 5.802042320647141788e-02
1.913999999999993236e+02 5.816053665089679359e-02
1.914249999999993292e+02 5.830015881561469854e-02
1.914499999999993349e+02 5.843928399873563745e-02
1.914749999999993122e+02 5.857790652729406855e-02
1.914999999999993179e+02 5.871602075823818129e-02
1.915249999999993236e+02 5.885362107941156246e-02
1.915499999999993292e+02 5.899070191053618767e-02
1.915749999999993349e+02 5.912725770418816168e-02
1.915999999999993122e+02 5.926328294677020436e-02
1.916249999999993179e+02 5.939877215948100031e-02
1.916499999999993236e+02 5.953371989927511154e-02
1.916749999999993292e+02 5.966812075982317470e-02
1.916999999999993349e+02 5.980196937246156502e-02
1.917249999999993122e+02 5.993526040713856307e-02
1.917499999999993179e+02 6.006798857335356873e-02
1.917749999999993236e+02 6.020014862108836323e-02
1.917999999999993292e+02 6.033173534173285474e-02
1.918249999999993349e+02 6.046274356900001312e-02
1.918499999999993122e+02 6.059316817983757125e-02
1.918749999999993179e+02 6.072300409532759013e-02
1.918999999999993236e+02 6.085224628157808596e-02
1.919249999999993292e+02 6.098088975060674682e-02
1.919499999999993349e+02 6.110892956121419251e-02
1.919749999999993122e+02 6.123636081984817209e-02
1.919999999999993179e+02 6.136317868145686749e-02
1.920249999999993236e+02 6.148937835033280175e-02
1.920499999999993292e+02 6.161495508094456258e-02
1.920749999999993349e+02 6.173990417875901277e-02
1.920999999999993122e+02 6.186422100105141292e-02
1.921249999999993179e+02 6.198790095770326941e-02
1.921499999999993236e+02 6.211093951198892738e-02
1.921749999999993292e+02 6.223333218134920880e-02
1.921999999999993065e+02 6.235507453815263695e-02
1.922249999999993122e+02 6.247616221044494794e-02
1.922499999999993179e+02 6.259659088268224036e-02
1.922749999999993236e+02 6.271635629645333498e-02
1.922999999999993292e+02 6.283545425118720884e-02
1.923249999999993065e+02 6.295388060484710668e-02
1.923499999999993122e+02 6.307163127461042074e-02
1.923749999999993179e+02 6.318870223753009219e-02
1.923999999999993236e+02 6.330508953118803295e-02
1.924249999999993292e+02 6.342078925432736991e-02
1.924499999999993065e+02 6.353579756747247675e-02
1.924749999999993122e+02 6.365011069353239404e-02
1.924999999999993179e+02 6.376372491838942780e-02
1.925249999999993236e+02 6.387663659146869399e-02
1.925499999999993292e+02 6.398884212629675494e-02
1.925749999999993065e+02 6.410033800103728807e-02
1.925999999999993122e+02 6.421112075901723448e-02
1.926249999999993179e+02 6.432118700922925814e-02
1.926499999999993236e+02 6.440983956986710834e-02
1.926749999999993292e+02 6.449836043514164952e-02
1.926999999999993065e+02 6.458618323629691793e-02
1.927249999999993122e+02 6.467330498051598875e-02
1.927499999999993179e+02 6.475972273886244912e-02
1.927749999999993236e+02 6.484543364674721921e-02
1.927999999999993292e+02 6.493043490437881704e-02
1.928249999999993065e+02 6.501472377719537399e-02
1.928499999999993122e+02 6.509829759628156520e-02
1.928749999999993179e+02 6.518115375876713802e-02
1.928999999999993236e+02 6.526328972820991114e-02
1.929249999999993292e+02 6.534470303496001109e-02
1.929499999999993065e+02 6.542539127650745523e-02
1.929749999999993122e+02 6.550535211781227662e-02
1.929999999999993179e+02 6.558458329161694078e-02
1.930249999999993236e+02 6.566308259874142905e-02
1.930499999999993292e+02 6.574084790835897640e-02
1.930749999999993065e+02 6.581787715825655749e-02
1.930999999999993122e+02 6.589416835507573567e-02
1.931249999999993179e+02 6.596971957453552637e-02
1.931499999999993236e+02 6.604452896163727493e-02
1.931749999999993292e+02 6.611859473085278383e-02
1.931999999999993065e+02 6.619191516629277516e-02
1.932249999999993122e+02 6.626448862185724265e-02
1.932499999999993179e+02 6.633631352136941384e-02
1.932749999999993236e+02 6.640738835868910395e-02
1.932999999999993292e+02 6.647771169780969380e-02
1.933249999999993065e+02 6.653668724371591958e-02
1.933499999999993122e+02 6.652806683445672276e-02
1.933749999999993179e+02 6.651872200191252804e-02
1.933999999999993236e+02 6.650865249377084509e-02
1.934249999999993292e+02 6.649785812437569721e-02
1.934499999999993065e+02 6.648633877484076693e-02
1.934749999999993122e+02 6.647409439314277968e-02
1.934999999999993179e+02 6.646112499419946917e-02
1.935249999999993236e+02 6.644743065992980702e-02
1.935499999999993292e+02 6.643301153929619118e-02
1.935749999999993065e+02 6.641786784833161872e-02
1.935999999999993122e+02 6.640199987014579197e-02
1.936249999999993179e+02 6.638540795491755520e-02
1.936499999999993236e+02 6.636809251986730551e-02
1.936749999999993292e+02 6.635005404921349992e-02
1.936999999999993065e+02 6.633129309411123220e-02
1.937249999999993122e+02 6.631181027257324057e-02
1.937499999999993179e+02 6.629160626937360967e-02
1.937749999999993236e+02 6.627068183593584627e-02
1.937999999999993292e+02 6.624903779020002714e-02
1.938249999999993065e+02 6.622667501647640231e-02
1.938499999999993122e+02 6.620359446528017999e-02
1.938749999999993179e+02 6.617979715314942224e-02
1.938999999999993236e+02 6.615528416244563503e-02
1.939249999999993008e+02 6.613005664113763560e-02
1.939499999999993065e+02 6.610411580257043174e-02
1.939749999999993122e+02 6.607746292521282649e-02
1.939999999999993179e+02 6.605009935239371244e-02
1.940249999999993236e+02 6.602202649201857620e-02
1.940499999999993008e+02 6.599324581627101505e-02
1.940749999999993065e+02 6.596375886129661470e-02
1.940999999999993122e+02 6.593356722687242211e-02
1.941249999999993179e+02 6.590267257606070850e-02
1.941499999999993236e+02 6.587107663484384479e-02
1.941749999999993008e+02 6.583878119174844945e-02
1.941999999999993065e+02 6.580578809744956625e-02
1.942249999999993122e+02 6.577209926436242138e-02
1.942499999999993179e+02 6.573771666621854026e-02
1.942749999999993236e+02 6.570264233762597439e-02
1.942999999999993008e+02 6.566687837361691316e-02
1.943249999999993065e+02 6.566694666532441049e-02
1.943499999999993122e+02 6.568404714178492643e-02
1.943749999999993179e+02 6.570045459955645151e-02
1.943999999999993236e+02 6.571616735104508777e-02
1.944249999999993008e+02 6.573118376899131365e-02
1.944499999999993065e+02 6.574550228688959275e-02
1.944749999999993122e+02 6.575912139939411871e-02
1.944999999999993179e+02 6.577203966271072400e-02
1.945249999999993236e+02 6.578425569497189929e-02
1.945499999999993008e+02 6.579576817659940624e-02
1.945749999999993065e+02 6.580657585064915438e-02
1.945999999999993122e+02 6.581667752314325492e-02
1.946249999999993179e+02 6.582607206338544903e-02
1.946499999999993236e+02 6.583475840425979941e-02
1.946749999999993008e+02 6.584273554251580951e-02
1.946999999999993065e+02 6.585000253903736112e-02
1.947249999999993122e+02 6.585655851909212599e-02
1.947499999999993179e+02 6.586240267256965319e-02
1.947749999999993236e+02 6.586753425420031893e-02
1.947999999999993008e+02 6.587195258375838636e-02
1.948249999999993065e+02 6.587565704624881446e-02
1.948499999999993122e+02 6.587864709207688629e-02
1.948749999999993179e+02 6.588092223720128093e-02
1.948999999999993236e+02 6.588248206327158851e-02
1.949249999999993008e+02 6.588332621774661835e-02
1.949499999999993065e+02 6.588345441399805213e-02
1.949749999999993122e+02 6.588286643139598664e-02
1.949999999999993179e+02 6.588156211537631035e-02
1.950249999999993236e+02 6.587954137749453543e-02
1.950499999999993008e+02 6.587680419545850763e-02
1.950749999999993065e+02 6.587335061314630869e-02
1.950999999999993122e+02 6.586918074060715833e-02
1.951249999999993179e+02 6.586429475404267930e-02
1.951499999999993236e+02 6.585869289577518659e-02
1.951749999999993008e+02 6.585237547419547921e-02
1.951999999999993065e+02 6.584534286369400635e-02
1.952249999999993122e+02 6.583759550457722598e-02
1.952499999999993179e+02 6.582913390296338263e-02
1.952749999999993236e+02 6.581995863066496255e-02
1.952999999999993008e+02 6.581007032505169219e-02
1.953249999999993065e+02 6.579946968889786862e-02
1.953499999999993122e+02 6.578815749021178771e-02
1.953749999999993179e+02 6.577613456205108622e-02
1.953999999999992951e+02 6.576340180231772525e-02
1.954249999999993008e+02 6.574996017354042821e-02
1.954499999999993065e+02 6.573581070263624648e-02
1.954749999999993122e+02 6.572095448066181400e-02
1.954999999999993179e+02 6.570539266254200872e-02
1.955249999999992951e+02 6.568912646678709555e-02
1.955499999999993008e+02 6.567215717519235552e-02
1.955749999999993065e+02 6.565448613252228283e-02
1.955999999999993122e+02 6.563611474617890573e-02
1.956249999999993179e+02 6.561704448585543858e-02
1.956499999999992951e+02 6.559727688317344707e-02
1.956749999999993008e+02 6.557681353130585811e-02
1.956999999999993065e+02 6.555565608458580051e-02
1.957249999999993122e+02 6.553380625809883397e-02
1.957499999999993179e+02 6.551126582726297942e-02
1.957749999999992951e+02 6.548803662739149933e-02
1.957999999999993008e+02 6.545361188893948634e-02
1.958249999999993065e+02 6.534779840080343072e-02
1.958499999999993122e+02 6.524122124312164983e-02
1.958749999999993179e+02 6.513388257427704664e-02
1.958999999999992951e+02 6.502578462570628159e-02
1.959249999999993008e+02 6.491692970176939081e-02
1.959499999999993065e+02 6.480732017960190439e-02
1.959749999999993122e+02 6.469695850894406630e-02
1.959999999999993179e+02 6.458584721195553824e-02
1.960249999999992951e+02 6.447398888300774622e-02
1.960499999999993008e+02 6.436138618845881065e-02
1.960749999999993065e+02 6.424804186640922787e-02
1.960999999999993122e+02 6.413395872643730400e-02
1.961249999999993179e+02 6.401913964931864320e-02
1.961499999999992951e+02 6.390358758672258499e-02
1.961749999999993008e+02 6.378730556089416692e-02
1.961999999999993065e+02 6.367029666431399393e-02
1.962249999999993122e+02 6.355256405934064934e-02
1.962499999999993179e+02 6.343411097783570318e-02
1.962749999999992951e+02 6.331494072076804258e-02
1.962999999999993008e+02 6.319505665779993897e-02
1.963249999999993065e+02 6.307446222685762771e-02
1.963499999999993122e+02 6.295316093368032162e-02
1.963749999999993179e+02 6.283115635135316790e-02
1.963999999999992951e+02 6.270845211982238598e-02
1.964249999999993008e+02 6.258505194538976912e-02
1.964499999999993065e+02 6.246095960019546617e-02
1.964749999999993122e+02 6.233617892167633151e-02
1.964999999999993179e+02 6.221071381201306177e-02
1.965249999999992951e+02 6.208456823755605786e-02
1.965499999999993008e+02 6.195774622823705530e-02
1.965749999999993065e+02 6.183025187696353925e-02
1.965999999999993122e+02 6.170208933899490322e-02
1.966249999999993179e+02 6.157326283130530598e-02
1.966499999999992951e+02 6.144377663192944483e-02
1.966749999999993008e+02 6.131363507929034340e-02
1.966999999999993065e+02 6.118284257151591909e-02
1.967249999999993122e+02 6.105140356573685034e-02
1.967499999999993179e+02 6.094516071203900931e-02
1.967749999999992951e+02 6.084180295897333168e-02
1.967999999999993008e+02 6.073776446853629274e-02
1.968249999999993065e+02 6.063304836186212549e-02
1.968499999999993122e+02 6.052765782377943216e-02
1.968749999999993179e+02 6.042159610236044059e-02
1.968999999999992951e+02 6.031486650845013092e-02
1.969249999999993008e+02 6.020747241518156073e-02
1.969499999999993065e+02 6.009941725747246916e-02
1.969749999999993122e+02 5.999070453151043175e-02
1.969999999999993179e+02 5.988133779421491582e-02
1.970249999999992951e+02 5.977132066268972532e-02
1.970499999999993008e+02 5.966065681365798762e-02
1.970749999999993065e+02 5.954934998287986919e-02
1.970999999999993122e+02 5.943740396455879371e-02
1.971249999999992895e+02 5.932482261072945240e-02
1.971499999999992951e+02 5.921160983063312316e-02
1.971749999999993008e+02 5.909776959007780051e-02
1.971999999999993065e+02 5.898330591078489865e-02
1.972249999999993122e+02 5.886822286972061280e-02
1.972499999999992895e+02 5.875252459841510261e-02
1.972749999999992951e+02 5.863621528226720114e-02
1.972999999999993008e+02 5.851929915983748731e-02
1.973249999999993065e+02 5.840178052212598170e-02
1.973499999999993122e+02 5.828366371184034306e-02
1.973749999999992895e+02 5.816495312264895884e-02
1.973999999999992951e+02 5.804565319842400206e-02
1.974249999999993008e+02 5.792576843247185248e-02
1.974499999999993065e+02 5.780530336675326897e-02
1.974749999999993122e+02 5.768426259109005888e-02
1.974999999999992895e+02 5.756265074236475293e-02
1.975249999999992951e+02 5.744047250370568070e-02
1.975499999999993008e+02 5.731773260366496148e-02
1.975749999999993065e+02 5.719443581538629501e-02
1.975999999999993122e+02 5.707058695576174706e-02
1.976249999999992895e+02 5.694619088458145045e-02
1.976499999999992951e+02 5.682125250367212055e-02
1.976749999999993008e+02 5.669577675603046374e-02
1.976999999999993065e+02 5.656976862494521308e-02
1.977249999999993122e+02 5.644323313311418872e-02
1.977499999999992895e+02 5.631617534175077655e-02
1.977749999999992951e+02 5.618860034968737455e-02
1.977999999999993008e+02 5.606051329246891646e-02
1.978249999999993065e+02 5.593191934144110117e-02
1.978499999999993122e+02 5.580282370283456278e-02
1.978749999999992895e+02 5.567323161683886829e-02
1.978999999999992951e+02 5.554314835667698014e-02
1.979249999999993008e+02 5.541257922767010152e-02
1.979499999999993065e+02 5.528152956630107834e-02
1.979749999999993122e+02 5.515000473927238883e-02
1.979999999999992895e+02 5.499523201333227085e-02
1.980249999999992951e+02 5.482589793396899086e-02
1.980499999999993008e+02 5.465606679844581262e-02
1.980749999999993065e+02 5.448574476551903967e-02
1.980999999999993122e+02 5.431493802922113950e-02
1.981249999999992895e+02 5.414365281783000555e-02
1.981499999999992951e+02 5.397189539283388238e-02
1.981749999999993008e+02 5.381669121497362901e-02
1.981999999999993065e+02 5.367462972020992096e-02
1.982249999999993122e+02 5.353196079144803554e-02
1.982499999999992895e+02 5.338868866102491895e-02
1.982749999999992951e+02 5.324481761777369315e-02
1.982999999999993008e+02 5.310035200642460040e-02
1.983249999999993065e+02 5.295529622699209071e-02
1.983499999999993122e+02 5.281663192577906035e-02
1.983749999999992895e+02 5.267517834570981106e-02
1.983999999999992951e+02 5.253305041814622378e-02
1.984249999999993008e+02 5.239025117589797553e-02
1.984499999999993065e+02 5.224678371880224492e-02
1.984749999999993122e+02 5.210265121351598250e-02
1.984999999999992895e+02 5.195785689328884932e-02
1.985249999999992951e+02 5.181240405772050139e-02
1.985499999999993008e+02 5.166629607249970113e-02
1.985749999999993065e+02 5.151953636912476320e-02
1.985999999999992838e+02 5.137212844460799926e-02
1.986249999999992895e+02 5.122407586116094202e-02
1.986499999999992951e+02 5.107538224586413017e-02
1.986749999999993008e+02 5.092605129031738814e-02
1.986999999999993065e+02 5.077608675027417418e-02
1.987249999999992838e+02 5.062549244525826192e-02
1.987499999999992895e+02 5.047427225816130542e-02
1.987749999999992951e+02 5.032243013482673444e-02
1.987999999999993008e+02 5.016997008361292337e-02
1.988249999999993065e+02 5.001689617494275986e-02
1.988499999999992838e+02 4.986321254083229959e-02
1.988749999999992895e+02 4.970892337440587644e-02
1.988999999999992951e+02 4.955403292939324078e-02
1.989249999999993008e+02 4.939854551961023188e-02
1.989499999999993065e+02 4.924246551842327568e-02
1.989749999999992838e+02 4.908579735819660478e-02
1.989999999999992895e+02 4.892854552972424748e-02
1.990249999999992951e+02 4.877071458164636969e-02
1.990499999999993008e+02 4.861230911984880387e-02
1.990749999999993065e+02 4.845333380684754832e-02
1.990999999999992838e+02 4.829379336115757759e-02
1.991249999999992895e+02 4.813369255664626950e-02
1.991499999999992951e+02 4.797303622187318317e-02
1.991749999999993008e+02 4.781182923941249691e-02
1.991999999999993065e+02 4.765007654516257435e-02
1.992249999999992838e+02 4.748778312764165982e-02
1.992499999999992895e+02 4.732495402726680928e-02
1.992749999999992951e+02 4.716159433562262804e-02
1.992999999999993008e+02 4.699770919471302905e-02
1.993249999999993065e+02 4.683330379620166684e-02
1.993499999999992838e+02 4.666838338063789698e-02
1.993749999999992895e+02 4.650295323667073127e-02
1.993999999999992951e+02 4.633701870025080244e-02
1.994249999999993008e+02 4.617058515381761152e-02
1.994499999999993065e+02 4.600365802547752569e-02
1.994749999999992838e+02 4.583624278816920972e-02
1.994999999999992895e+02 4.566834495881591516e-02
1.995249999999992951e+02 4.549997009746930415e-02
1.995499999999993008e+02 4.533112380644072764e-02
1.995749999999993065e+02 4.516181172942289324e-02
1.995999999999992838e+02 4.499203955060094434e-02
1.996249999999992895e+02 4.482181299375325584e-02
1.996499999999992951e+02 4.465113782134445819e-02
1.996749999999993008e+02 4.448001983360784506e-02
1.996999999999993065e+02 4.430846486761801095e-02
1.997249999999992838e+02 4.413647879635850674e-02
1.997499999999992895e+02 4.396406752777780313e-02
1.997749999999992951e+02 4.379123700383934226e-02
1.997999999999993008e+02 4.361799319956312371e-02
1.998249999999993065e+02 4.344434212206222529e-02
1.998499999999992838e+02 4.327028980957067089e-02
1.998749999999992895e+02 4.309584233046476198e-02
1.998999999999992951e+02 4.292100578228034286e-02
1.999249999999993008e+02 4.274578629072358499e-02
1.999499999999993065e+02 4.257019000867632436e-02
1.999749999999992838e+02 4.239422311519633335e-02
1.999999999999992895e+02 4.221789181451290895e-02
2.000249999999992951e+02 4.204120233502115639e-02
2.000499999999993008e+02 4.186416092826802243e-02
2.000749999999993065e+02 4.168677386793925160e-02
2.000999999999992838e+02 4.150904744883973652e-02
2.001249999999992895e+02 4.133098798587477030e-02
2.001499999999992951e+02 4.115260181302572012e-02
2.001749999999993008e+02 4.097389528232717182e-02
2.001999999999993065e+02 4.080130156921522866e-02
2.002249999999992838e+02 4.070351350844629568e-02
2.002499999999992895e+02 4.060468424171713442e-02
2.002749999999992951e+02 4.050537089730384815e-02
2.002999999999993008e+02 4.040557603532771158e-02
2.003249999999992781e+02 4.030530226303000868e-02
2.003499999999992838e+02 4.020455223447902404e-02
2.003749999999992895e+02 4.010332865026679933e-02
2.003999999999992951e+02 4.000163425719247684e-02
2.004249999999993008e+02 3.989947184793287555e-02
2.004499999999992781e+02 3.979684426070262404e-02
2.004749999999992838e+02 3.969375437889795244e-02
2.004999999999992895e+02 3.959020513073375352e-02
2.005249999999992951e+02 3.948619948886424036e-02
2.005499999999993008e+02 3.938174046999418088e-02
2.005749999999992781e+02 3.927683113447683061e-02
2.005999999999992838e+02 3.917147458590131137e-02
2.006249999999992895e+02 3.906567397066801339e-02
2.006499999999992951e+02 3.895943247755186134e-02
2.006749999999993008e+02 3.885275333725612262e-02
2.006999999999992781e+02 3.874563982195255302e-02
2.007249999999992838e+02 3.863809524481277152e-02
2.007499999999992895e+02 3.853012295952780442e-02
2.007749999999992951e+02 3.842172635981786627e-02
2.007999999999993008e+02 3.831290887892944974e-02
2.008249999999992781e+02 3.820367398912472012e-02
2.008499999999992838e+02 3.809402520115901664e-02
2.008749999999992895e+02 3.798396606374959683e-02
2.008999999999992951e+02 3.787350016303392408e-02
2.009249999999993008e+02 3.776263112201750510e-02
2.009499999999992781e+02 3.765136260001543389e-02
2.009749999999992838e+02 3.753969829208041176e-02
2.009999999999992895e+02 3.742764192842533422e-02
2.010249999999992951e+02 3.733967762148299174e-02
2.010499999999993008e+02 3.725988726951400681e-02
2.010749999999992781e+02 3.717967274871680078e-02
2.010999999999992838e+02 3.709903637942114918e-02
2.011249999999992895e+02 3.701798052160199665e-02
2.011499999999992951e+02 3.693650757455844286e-02
2.011749999999993008e+02 3.685461997658413119e-02
2.011999999999992781e+02 3.677232020462689599e-02
2.012249999999992838e+02 3.668961077393734227e-02
2.012499999999992895e+02 3.660649423770943878e-02
2.012749999999992951e+02 3.652297318670958554e-02
2.012999999999993008e+02 3.643905024889666083e-02
2.013249999999992781e+02 3.635472808903213865e-02
2.013499999999992838e+02 3.627000940828110226e-02
2.013749999999992895e+02 3.618489694380375155e-02
2.013999999999992951e+02 3.609939346833779261e-02
2.014249999999993008e+02 3.601350178977130723e-02
2.014499999999992781e+02 3.592722475070780908e-02
2.014749999999992838e+02 3.584056522802165495e-02
2.014999999999992895e+02 3.575352613240494193e-02
2.015249999999992951e+02 3.566611040790673010e-02
2.015499999999993008e+02 3.557832103146384151e-02
2.015749999999992781e+02 3.549016101242235405e-02
2.015999999999992838e+02 3.540163339205316950e-02
2.016249999999992895e+02 3.531274124305852635e-02
2.016499999999992951e+02 3.522348766907235779e-02
2.016749999999993008e+02 3.513387580415102546e-02
2.016999999999992781e+02 3.504390881226006338e-02
2.017249999999992838e+02 3.495358988675104084e-02
2.017499999999992895e+02 3.486292224983367910e-02
2.017749999999992951e+02 3.477190915204073779e-02
2.017999999999992724e+02 3.468055387168712117e-02
2.018249999999992781e+02 3.458885971432124756e-02
2.018499999999992838e+02 3.449683001217332401e-02
2.018749999999992895e+02 3.440446812359500284e-02
2.018999999999992951e+02 3.431177743249632511e-02
2.019249999999992724e+02 3.421876134777478845e-02
2.019499999999992781e+02 3.412542330274099395e-02
2.019749999999992838e+02 3.403176675454023387e-02
2.019999999999992895e+02 3.393779518356707103e-02
2.020249999999992951e+02 3.384351209287778106e-02
2.020499999999992724e+02 3.374892100759752794e-02
2.020749999999992781e+02 3.365402547432385510e-02
2.020999999999992838e+02 3.355882906052751191e-02
2.021249999999992895e+02 3.346333535394731273e-02
2.021499999999992951e+02 3.336754796198498907e-02
2.021749999999992724e+02 3.327147051109539955e-02
2.021999999999992781e+02 3.317510664617245170e-02
2.022249999999992838e+02 3.307846002993567597e-02
2.022499999999992895e+02 3.298153434231324704e-02
2.022749999999992951e+02 3.288433327982092508e-02
2.022999999999992724e+02 3.278686055494329371e-02
2.023249999999992781e+02 3.268911989550837144e-02
2.023499999999992838e+02 3.259111504406617815e-02
2.023749999999992895e+02 3.249284975726147301e-02
2.023999999999992951e+02 3.239432780520883765e-02
2.024249999999992724e+02 3.229555297086515037e-02
2.024499999999992781e+02 3.219652904940271260e-02
2.024749999999992838e+02 3.209725984758184103e-02
2.024999999999992895e+02 3.199774918312289079e-02
2.025249999999992951e+02 3.189800088407963863e-02
2.025499999999992724e+02 3.179801878821199301e-02
2.025749999999992781e+02 3.169780674235948836e-02
2.025999999999992838e+02 3.159736860181688173e-02
2.026249999999992895e+02 3.149670822970981887e-02
2.026499999999992951e+02 3.139582949637070852e-02
2.026749999999992724e+02 3.129473627871926650e-02
2.026999999999992781e+02 3.119343245964106143e-02
2.027249999999992838e+02 3.109192192737120566e-02
2.027499999999992895e+02 3.099020857487784150e-02
2.027749999999992951e+02 3.088829629924921827e-02
2.027999999999992724e+02 3.078618900108379478e-02
2.028249999999992781e+02 3.068389058388043544e-02
2.028499999999992838e+02 3.058140495343532328e-02
2.028749999999992895e+02 3.047873601723891449e-02
2.028999999999992951e+02 3.037588768387757682e-02
2.029249999999992724e+02 3.027286386243925251e-02
2.029499999999992781e+02 3.016966846192030080e-02
2.029749999999992838e+02 3.006630539063972693e-02
2.029999999999992895e+02 2.996277855565487175e-02
2.030249999999992951e+02 2.985909186218149367e-02
2.030499999999992724e+02 2.975524921301999151e-02
2.030749999999992781e+02 2.963560376921688111e-02
2.030999999999992838e+02 2.950517262097899704e-02
2.031249999999992895e+02 2.937453593664200030e-02
2.031499999999992951e+02 2.924369816559873811e-02
2.031749999999992724e+02 2.911266376560054867e-02
2.031999999999992781e+02 2.898143720207710036e-02
2.032249999999992838e+02 2.885002294745816001e-02
2.032499999999992895e+02 2.873046576635724519e-02
2.032749999999992951e+02 2.866799653537626183e-02
2.032999999999992724e+02 2.860522786141146689e-02
2.033249999999992781e+02 2.854216164322083762e-02
2.033499999999992838e+02 2.848110365888752160e-02
2.033749999999992895e+02 2.842270147009809053e-02
2.033999999999992951e+02 2.836395064030950916e-02
2.034249999999992724e+02 2.830485190928682532e-02
2.034499999999992781e+02 2.824540604844741690e-02
2.034749999999992838e+02 2.818561386092002796e-02
2.034999999999992895e+02 2.812547618159403143e-02
2.035249999999992667e+02 2.806499387716223509e-02
2.035499999999992724e+02 2.800416784615725879e-02
2.035749999999992781e+02 2.794299901897918936e-02
2.035999999999992838e+02 2.788148835791664365e-02
2.036249999999992895e+02 2.780964596773318268e-02
2.036499999999992667e+02 2.773062816320934557e-02
2.036749999999992724e+02 2.765123758475041341e-02
2.036999999999992781e+02 2.757147547560361012e-02
2.037249999999992838e+02 2.749134311499115690e-02
2.037499999999992895e+02 2.741084181812942708e-02
2.037749999999992667e+02 2.732997293624060686e-02
2.037999999999992724e+02 2.724873785655448563e-02
2.038249999999992781e+02 2.716713800230368889e-02
2.038499999999992838e+02 2.708517483270792350e-02
2.038749999999992895e+02 2.700284984295049998e-02
2.038999999999992667e+02 2.692016456414662862e-02
2.039249999999992724e+02 2.683712056330177578e-02
2.039499999999992781e+02 2.675371944326156506e-02
2.039749999999992838e+02 2.666996284265258504e-02
2.039999999999992895e+02 2.658585243581489468e-02
2.040249999999992667e+02 2.650138993272418628e-02
2.040499999999992724e+02 2.641657707890556969e-02
2.040749999999992781e+02 2.633141565533908546e-02
2.040999999999992838e+02 2.624590747835419888e-02
2.041249999999992895e+02 2.616005439951669953e-02
2.041499999999992667e+02 2.607385830550586550e-02
2.041749999999992724e+02 2.598732111798217337e-02
2.041999999999992781e+02 2.590044479344690356e-02
2.042249999999992838e+02 2.581323132309040411e-02
2.042499999999992895e+02 2.572568273263397057e-02
2.042749999999992667e+02 2.563780108216008602e-02
2.042999999999992724e+02 2.554958846593478189e-02
2.043249999999992781e+02 2.546104701222025313e-02
2.043499999999992838e+02 2.537217888307920569e-02
2.043749999999992895e+02 2.528298627416861177e-02
2.043999999999992667e+02 2.519347141452602315e-02
2.044249999999992724e+02 2.510363656634474402e-02
2.044499999999992781e+02 2.501348402474311283e-02
2.044749999999992838e+02 2.492301611752090543e-02
2.044999999999992895e+02 2.483223520490990960e-02
2.045249999999992667e+02 2.474114367931428207e-02
2.045499999999992724e+02 2.464974396504214862e-02
2.045749999999992781e+02 2.455803851802868323e-02
2.045999999999992838e+02 2.446602982555001055e-02
2.046249999999992895e+02 2.437372040592892045e-02
2.046499999999992667e+02 2.428111280823247106e-02
2.046749999999992724e+02 2.418820961195946098e-02
2.046999999999992781e+02 2.409501342672086890e-02
2.047249999999992838e+02 2.400152689191241764e-02
2.047499999999992895e+02 2.390775267637708021e-02
2.047749999999992667e+02 2.381369347806098699e-02
2.047999999999992724e+02 2.371935202366061077e-02
2.048249999999992781e+02 2.362473106826233626e-02
2.048499999999992838e+02 2.352983339497423734e-02
2.048749999999992895e+02 2.343466181454946506e-02
2.048999999999992667e+02 2.333921916500325197e-02
2.049249999999992724e+02 2.324350831122091315e-02
2.049499999999992781e+02 2.314753214456026498e-02
2.049749999999992838e+02 2.305129358244492957e-02
2.049999999999992610e+02 2.295479556795287576e-02
2.050249999999992667e+02 2.285804106939475985e-02
2.050499999999992724e+02 2.276103307988919244e-02
2.050749999999992781e+02 2.266377461692817286e-02
2.050999999999992838e+02 2.256626872193860309e-02
2.051249999999992610e+02 2.246851845983455914e-02
2.051499999999992667e+02 2.237052691856627334e-02
2.051749999999992724e+02 2.227229720866139365e-02
2.051999999999992781e+02 2.217383246276001182e-02
2.052249999999992838e+02 2.207513583514592731e-02
2.052499999999992610e+02 2.197621050127000417e-02
2.052749999999992667e+02 2.187705965726891369e-02
2.052999999999992724e+02 2.177768651948036593e-02
2.053249999999992781e+02 2.167809432395021579e-02
2.053499999999992838e+02 2.157828632593759496e-02
2.053749999999992610e+02 2.147826579941313624e-02
2.053999999999992667e+02 2.137803603655357224e-02
2.054249999999992724e+02 2.127760034723293406e-02
2.054499999999992781e+02 2.117696205850794211e-02
2.054749999999992838e+02 2.107612451410029175e-02
2.054999999999992610e+02 2.092174697744090747e-02
2.055249999999992667e+02 2.076023608618438390e-02
2.055499999999992724e+02 2.059846436577492113e-02
2.055749999999992781e+02 2.043643686435519385e-02
2.055999999999992838e+02 2.027415865615225798e-02
2.056249999999992610e+02 2.011163484073588345e-02
2.056499999999992667e+02 1.994887054226357134e-02
2.056749999999992724e+02 1.978587090872535939e-02
2.056999999999992781e+02 1.962264111117732746e-02
2.057249999999992838e+02 1.945918634296940272e-02
2.057499999999992610e+02 1.929551181897040668e-02
2.057749999999992667e+02 1.913162277478144824e-02
2.057999999999992724e+02 1.896752446595114175e-02
2.058249999999992781e+02 1.880322216717857098e-02
2.058499999999992838e+02 1.863872117151654795e-02
2.058749999999992610e+02 1.847402678956795719e-02
2.058999999999992667e+02 1.830914434867654539e-02
2.059249999999992724e+02 1.814407919211720108e-02
2.059499999999992781e+02 1.797883667827936127e-02
2.059749999999992838e+02 1.781342217984761833e-02
2.059999999999992610e+02 1.764784108298101187e-02
2.060249999999992667e+02 1.748209878648549279e-02
2.060499999999992724e+02 1.731620070098889921e-02
2.060749999999992781e+02 1.715015224810951741e-02
2.060999999999992838e+02 1.698395885962410493e-02
2.061249999999992610e+02 1.681762597663501169e-02
2.061499999999992667e+02 1.665115904873389063e-02
2.061749999999992724e+02 1.648456353316712572e-02
2.061999999999992781e+02 1.631784489399788068e-02
2.062249999999992838e+02 1.615100860126903598e-02
2.062499999999992610e+02 1.598406013016560531e-02
2.062749999999992667e+02 1.581700496017634031e-02
2.062999999999992724e+02 1.564984857425846809e-02
2.063249999999992781e+02 1.548259645799958222e-02
2.063499999999992838e+02 1.531525409878328747e-02
2.063749999999992610e+02 1.514782698495448741e-02
2.063999999999992667e+02 1.498032060498710738e-02
2.064249999999992724e+02 1.481274044665338921e-02
2.064499999999992781e+02 1.464509199619590078e-02
2.064749999999992838e+02 1.444690142064292832e-02
2.064999999999992610e+02 1.422234602487447083e-02
2.065249999999992667e+02 1.399748500185832648e-02
2.065499999999992724e+02 1.377232501568081274e-02
2.065749999999992781e+02 1.354687276954312687e-02
2.065999999999992838e+02 1.332113500486876816e-02
2.066249999999992610e+02 1.309511850039718484e-02
2.066499999999992667e+02 1.286883007126378951e-02
2.066749999999992724e+02 1.264227656807307212e-02
2.066999999999992781e+02 1.241546487595249389e-02
2.067249999999992554e+02 1.218840191360383296e-02
2.067499999999992610e+02 1.196109463233516190e-02
2.067749999999992667e+02 1.173355001509051102e-02
2.067999999999992724e+02 1.150577507546249323e-02
2.068249999999992781e+02 1.127777685669883491e-02
2.068499999999992554e+02 1.104956243069755463e-02
2.068749999999992610e+02 1.082113889699387599e-02
2.068999999999992667e+02 1.059251338173731322e-02
2.069249999999992724e+02 1.036369303666097828e-02
2.069499999999992781e+02 1.013468503804194724e-02
2.069749999999992554e+02 9.905496585653900121e-03
2.069999999999992610e+02 9.676134901711808817e-03
2.070249999999992667e+02 9.446607229810676659e-03
2.070499999999992724e+02 9.216920833855514125e-03
2.070749999999992781e+02 8.987082996986651626e-03
2.070999999999992554e+02 8.757101020498920044e-03
2.071249999999992610e+02 8.526982222751958163e-03
2.071499999999992667e+02 8.296733938079260684e-03
2.071749999999992724e+02 8.066363515691281350e-03
2.071999999999992781e+02 7.835878318571650944e-03
2.072249999999992554e+02 7.605285722371332713e-03
2.072499999999992610e+02 7.374593114298528575e-03
2.072749999999992667e+02 7.143807892005669263e-03
2.072999999999992724e+02 6.912937462471850820e-03
2.073249999999992781e+02 6.681989240884254541e-03
2.073499999999992554e+02 6.450970649516593602e-03
2.073749999999992610e+02 6.219889116604676582e-03
2.073999999999992667e+02 5.988752075224541838e-03
2.074249999999992724e+02 5.757566962163729318e-03
2.074499999999992781e+02 5.526341216797335011e-03
2.074749999999992554e+02 5.295082279959884702e-03
2.074999999999992610e+02 5.063797592819276397e-03
2.075249999999992667e+02 4.832494595752354245e-03
2.075499999999992724e+02 4.601180727218513559e-03
2.075749999999992781e+02 4.369863422636895839e-03
2.075999999999992554e+02 4.138550113265661128e-03
2.076249999999992610e+02 3.907248225081138941e-03
2.076499999999992667e+02 3.675965177661693738e-03
2.076749999999992724e+02 3.444708383074322582e-03
2.076999999999992781e+02 3.213485244763754269e-03
2.077249999999992554e+02 2.982303156446123801e-03
2.077499999999992610e+02 2.751169501005102779e-03
2.077749999999992667e+02 2.520091649394796962e-03
2.077999999999992724e+02 2.289076959548100396e-03
2.078249999999992781e+02 2.058132775285476720e-03
2.078499999999992554e+02 1.827266425235286786e-03
2.078749999999992610e+02 1.596485221756839589e-03
2.078999999999992667e+02 1.365796459870588292e-03
2.079249999999992724e+02 1.135207416194711780e-03
2.079499999999992781e+02 9.047253478897088978e-04
2.079749999999992554e+02 6.743574916101499356e-04
2.079999999999992610e+02 4.441110624621004508e-04
2.080249999999992667e+02 2.139932529734821101e-04
2.080499999999992724e+02 -1.598876793256544812e-05
2.080749999999992781e+02 -2.458278559516305405e-04
2.080999999999992554e+02 -4.755168924035885723e-04
2.081249999999992610e+02 -7.050487852312662968e-04
2.081499999999992667e+02 -9.344164699857141713e-04
2.081749999999992724e+02 -1.163612910803084278e-03
2.081999999999992497e+02 -1.392631101371656155e-03
2.082249999999992554e+02 -1.621464065887077239e-03
2.082499999999992610e+02 -1.850104859997733168e-03
2.082749999999992667e+02 -2.078546571737294787e-03
2.082999999999992724e+02 -2.306782322447672572e-03
2.083249999999992497e+02 -2.534805267688284951e-03
2.083499999999992554e+02 -2.762608598135453657e-03
2.083749999999992610e+02 -2.990185540467553329e-03
2.083999999999992667e+02 -3.218114941739012511e-03
2.084249999999992724e+02 -3.454464497884857880e-03
2.084499999999992497e+02 -3.686449297134826355e-03
2.084749999999992554e+02 -3.918275390324547566e-03
2.084999999999992610e+02 -4.149935617226790940e-03
2.085249999999992667e+02 -4.381422842040133200e-03
2.085499999999992724e+02 -4.612729954397770324e-03
2.085749999999992497e+02 -4.843849870367128961e-03
2.085999999999992554e+02 -5.067157406952507367e-03
2.086249999999992610e+02 -5.213178283482050070e-03
2.086499999999992667e+02 -5.359197613862077929e-03
2.086749999999992724e+02 -5.505210752289157149e-03
2.086999999999992497e+02 -5.651213049087409034e-03
2.087249999999992554e+02 -5.797199851398934269e-03
2.087499999999992610e+02 -5.943166503876015291e-03
2.087749999999992667e+02 -6.089108349376541780e-03
2.087999999999992724e+02 -6.222963812291922719e-03
2.088249999999992497e+02 -6.352492913704860418e-03
2.088499999999992554e+02 -6.482068699338584990e-03
2.088749999999992610e+02 -6.611687102838667909e-03
2.088999999999992667e+02 -6.741344043588843281e-03
2.089249999999992724e+02 -6.871035427272466703e-03
2.089499999999992497e+02 -7.000757146442461269e-03
2.089749999999992554e+02 -7.130505081094822353e-03
2.089999999999992610e+02 -7.260275099247839176e-03
2.090249999999992667e+02 -7.390063057527595201e-03
2.090499999999992724e+02 -7.519864801757426311e-03
2.090749999999992497e+02 -7.649676167553191158e-03
2.090999999999992554e+02 -7.779492980922860131e-03
2.091249999999992610e+02 -7.909311058870332686e-03
2.091499999999992667e+02 -8.039126210004621936e-03
2.091749999999992724e+02 -8.168934235151567580e-03
2.091999999999992497e+02 -8.298730927971073937e-03
2.092249999999992554e+02 -8.428512075577447929e-03
2.092499999999992610e+02 -8.558273459162255015e-03
2.092749999999992667e+02 -8.688010854622896240e-03
2.092999999999992724e+02 -8.817720033191846218e-03
2.093249999999992497e+02 -8.947396762069887918e-03
2.093499999999992554e+02 -9.077036805062459537e-03
2.093749999999992610e+02 -9.206635923217004053e-03
2.093999999999992667e+02 -9.336189875464024138e-03
2.094249999999992724e+02 -9.465694419259930784e-03
2.094499999999992497e+02 -9.595145311230460911e-03
2.094749999999992554e+02 -9.724538307816867067e-03
2.094999999999992610e+02 -9.853869165923229492e-03
2.095249999999992667e+02 -9.983133643564347584e-03
2.095499999999992724e+02 -1.011232750051539384e-02
2.095749999999992497e+02 -1.024144649896084440e-02
2.095999999999992554e+02 -1.037048640414603429e-02
2.096249999999992610e+02 -1.049944298502509914e-02
2.096499999999992667e+02 -1.062831201491444902e-02
2.096749999999992724e+02 -1.075708927213925477e-02
2.096999999999992497e+02 -1.088577054068610821e-02
2.097249999999992554e+02 -1.101435161084959521e-02
2.097499999999992610e+02 -1.114282827988085506e-02
2.097749999999992667e+02 -1.127119635263362438e-02
2.097999999999992724e+02 -1.139945164220951095e-02
2.098249999999992497e+02 -1.152758997060123435e-02
2.098499999999992554e+02 -1.165560716933400874e-02
2.098749999999992610e+02 -1.178349908010496543e-02
2.098999999999992667e+02 -1.191126155541945807e-02
2.099249999999992440e+02 -1.203889045922504342e-02
2.099499999999992497e+02 -1.216638166754461722e-02
2.099749999999992554e+02 -1.229373106910207868e-02
2.099999999999992610e+02 -1.242093456594928723e-02
2.100249999999992667e+02 -1.254798807408676227e-02
2.100499999999992440e+02 -1.267488752408127937e-02
2.100749999999992497e+02 -1.280162886167976639e-02
2.100999999999992554e+02 -1.292820804841907263e-02
2.101249999999992610e+02 -1.305462106223069345e-02
2.101499999999992667e+02 -1.318085009576562897e-02
2.101749999999992440e+02 -1.331392713242227424e-02
2.101999999999992497e+02 -1.344610771020375746e-02
2.102249999999992554e+02 -1.357819023359392238e-02
2.102499999999992610e+02 -1.371017033843815493e-02
2.102749999999992667e+02 -1.384204366629009260e-02
2.102999999999992440e+02 -1.397380586508584384e-02
2.103249999999992497e+02 -1.410545258981749268e-02
2.103499999999992554e+02 -1.423697950320476288e-02
2.103749999999992610e+02 -1.436838227636571402e-02
2.103999999999992667e+02 -1.449965658948748452e-02
2.104249999999992440e+02 -1.463079813249267003e-02
2.104499999999992497e+02 -1.476180260570645990e-02
2.104749999999992554e+02 -1.489266572051973700e-02
2.104999999999992610e+02 -1.502338320004924233e-02
2.105249999999992667e+02 -1.515395077979827740e-02
2.105499999999992440e+02 -1.528436420831024226e-02
2.105749999999992497e+02 -1.541461924782221334e-02
2.105999999999992554e+02 -1.554471167491367455e-02
2.106249999999992610e+02 -1.567463728115198879e-02
2.106499999999992667e+02 -1.580439187373362114e-02
2.106749999999992440e+02 -1.593397127612189781e-02
2.106999999999992497e+02 -1.606337132868042653e-02
2.107249999999992554e+02 -1.619258788930133877e-02
2.107499999999992610e+02 -1.632161683402875985e-02
2.107749999999992667e+02 -1.645045405767848329e-02
2.107999999999992440e+02 -1.657909547445084175e-02
2.108249999999992497e+02 -1.670753701853975107e-02
2.108499999999992554e+02 -1.683577464473437826e-02
2.108749999999992610e+02 -1.696380432901608767e-02
2.108999999999992667e+02 -1.709162206914999899e-02
2.109249999999992440e+02 -1.721922388526828454e-02
2.109499999999992497e+02 -1.734660582044827287e-02
2.109749999999992554e+02 -1.747376394128492480e-02
2.109999999999992610e+02 -1.760069433845379283e-02
2.110249999999992667e+02 -1.772739312726942865e-02
2.110499999999992440e+02 -1.785385644823518636e-02
2.110749999999992497e+02 -1.798008046758633668e-02
2.110999999999992554e+02 -1.810606137782502095e-02
2.111249999999992610e+02 -1.823179539824852299e-02
2.111499999999992667e+02 -1.835727877546762879e-02
2.111749999999992440e+02 -1.848250778391899093e-02
2.111999999999992497e+02 -1.861180160096318967e-02
2.112249999999992554e+02 -1.874195952353529399e-02
2.112499999999992610e+02 -1.887186163852590248e-02
2.112749999999992667e+02 -1.900150407023021987e-02
2.112999999999992440e+02 -1.913088297163821963e-02
2.113249999999992497e+02 -1.925999452495429434e-02
2.113499999999992554e+02 -1.937301606421099401e-02
2.113749999999992610e+02 -1.947904577762464215e-02
2.113999999999992383e+02 -1.958481961032480095e-02
2.114249999999992440e+02 -1.969033450291740248e-02
2.114499999999992497e+02 -1.979558742393848839e-02
2.114749999999992554e+02 -1.990057537024613257e-02
2.114999999999992610e+02 -2.001999843091510634e-02
2.115249999999992383e+02 -2.014585371994176421e-02
2.115499999999992440e+02 -2.027156741377674626e-02
2.115749999999992497e+02 -2.039713521703941795e-02
2.115999999999992554e+02 -2.052255284044113975e-02
2.116249999999992610e+02 -2.064781600145677160e-02
2.116499999999992383e+02 -2.077292042499690947e-02
2.116749999999992440e+02 -2.089786184408080894e-02
2.116999999999992497e+02 -2.102263600050525288e-02
2.117249999999992554e+02 -2.114723864551864771e-02
2.117499999999992610e+02 -2.127166554048832633e-02
2.117749999999992383e+02 -2.139591245757169885e-02
2.117999999999992440e+02 -2.151997518038234122e-02
2.118249999999992497e+02 -2.164384950465602156e-02
2.118499999999992554e+02 -2.176753123891532124e-02
2.118749999999992610e+02 -2.189101620513061661e-02
2.118999999999992383e+02 -2.201430023938009267e-02
2.119249999999992440e+02 -2.213737919250798047e-02
2.119499999999992497e+02 -2.226024893077547390e-02
2.119749999999992554e+02 -2.238290533651517492e-02
2.119999999999992610e+02 -2.250534430877677849e-02
2.120249999999992383e+02 -2.262756176397137664e-02
2.120499999999992440e+02 -2.274955363651336854e-02
2.120749999999992497e+02 -2.287131587945435279e-02
2.120999999999992554e+02 -2.299284446511756091e-02
2.121249999999992610e+02 -2.311413538572380799e-02
2.121499999999992383e+02 -2.323518465401467128e-02
2.121749999999992440e+02 -2.335598830387162345e-02
2.121999999999992497e+02 -2.347654239092667600e-02
2.122249999999992554e+02 -2.359684299317172870e-02
2.122499999999992610e+02 -2.371688621155864513e-02
2.122749999999992383e+02 -2.383666817059601484e-02
2.122999999999992440e+02 -2.395618501893945901e-02
2.123249999999992497e+02 -2.407543292997377585e-02
2.123499999999992554e+02 -2.419440810239128006e-02
2.123749999999992610e+02 -2.431310676076135421e-02
2.123999999999992383e+02 -2.443152515609422690e-02
2.124249999999992440e+02 -2.454965956639892227e-02
2.124499999999992497e+02 -2.466750629722914284e-02
2.124749999999992554e+02 -2.478506168222862835e-02
2.124999999999992610e+02 -2.490232208366244260e-02
2.125249999999992383e+02 -2.501928389294464511e-02
2.125499999999992440e+02 -2.513594353115749733e-02
2.125749999999992497e+02 -2.525229744955849454e-02
2.125999999999992554e+02 -2.536834213008553121e-02
2.126249999999992610e+02 -2.548407408584714429e-02
2.126499999999992383e+02 -2.559948986160917248e-02
2.126749999999992440e+02 -2.571458603427024397e-02
2.126999999999992497e+02 -2.582935921332685930e-02
2.127249999999992554e+02 -2.594380604133334281e-02
2.127499999999992610e+02 -2.605792319434790602e-02
2.127749999999992383e+02 -2.617170738237301064e-02
2.127999999999992440e+02 -2.628515534978511856e-02
2.128249999999992497e+02 -2.639826387575257977e-02
2.128499999999992554e+02 -2.651102977464767085e-02
2.128749999999992610e+02 -2.662344989644525525e-02
2.128999999999992383e+02 -2.673552112711321052e-02
2.129249999999992440e+02 -2.684724038899297810e-02
2.129499999999992497e+02 -2.695860464116842450e-02
2.129749999999992554e+02 -2.706961087982565073e-02
2.129999999999992610e+02 -2.718025613860195963e-02
2.130249999999992383e+02 -2.729053748892460579e-02
2.130499999999992440e+02 -2.740045204033887336e-02
2.130749999999992497e+02 -2.750999694082478103e-02
2.130999999999992554e+02 -2.761916937710443692e-02
2.131249999999992326e+02 -2.772796657493803787e-02
2.131499999999992383e+02 -2.785343678038254903e-02
2.131749999999992440e+02 -2.798096995056354591e-02
2.131999999999992497e+02 -2.810826273264502989e-02
2.132249999999992554e+02 -2.823531067987672047e-02
2.132499999999992326e+02 -2.836210936174763872e-02
2.132749999999992383e+02 -2.848865436470203807e-02
2.132999999999992440e+02 -2.861494129285032176e-02
2.133249999999992497e+02 -2.874096576868025513e-02
2.133499999999992554e+02 -2.886672343376109687e-02
2.133749999999992326e+02 -2.899220994944751162e-02
2.133999999999992383e+02 -2.911742099757660962e-02
2.134249999999992440e+02 -2.924235228116438615e-02
2.134499999999992497e+02 -2.936699952509431999e-02
2.134749999999992554e+02 -2.949135847680273148e-02
2.134999999999992326e+02 -2.961542490696074045e-02
2.135249999999992383e+02 -2.973919461014883428e-02
2.135499999999992440e+02 -2.986266340552704360e-02
2.135749999999992497e+02 -2.998582713750014977e-02
2.135999999999992554e+02 -3.010868167637503756e-02
2.136249999999992326e+02 -3.023122291901485584e-02
2.136499999999992383e+02 -3.035344678948345351e-02
2.136749999999992440e+02 -3.047534923968674495e-02
2.136999999999992497e+02 -3.059692625000345195e-02
2.137249999999992554e+02 -3.071817382991295919e-02
2.137499999999992326e+02 -3.083908801861184532e-02
2.137749999999992383e+02 -3.095966488562515787e-02
2.137999999999992440e+02 -3.107990053141111708e-02
2.138249999999992497e+02 -3.119979108795285436e-02
2.138499999999992554e+02 -3.131933271934927987e-02
2.138749999999992326e+02 -3.143852162239050424e-02
2.138999999999992383e+02 -3.155735402713057136e-02
2.139249999999992440e+02 -3.167582619744577915e-02
2.139499999999992497e+02 -3.179393443158960719e-02
2.139749999999992554e+02 -3.191167506273265980e-02
2.139999999999992326e+02 -3.202904445950028461e-02
2.140249999999992383e+02 -3.214603902649341982e-02
2.140499999999992440e+02 -3.226265520480396665e-02
2.140749999999992497e+02 -3.237888947251979510e-02
2.140999999999992554e+02 -3.249473834521887650e-02
2.141249999999992326e+02 -3.261019837645261904e-02
2.141499999999992383e+02 -3.272526615822188983e-02
2.141749999999992440e+02 -3.283993832143793090e-02
2.141999999999992497e+02 -3.295421153637589223e-02
2.142249999999992554e+02 -3.306808251311701280e-02
2.142499999999992326e+02 -3.316864968593690594e-02
2.142749999999992383e+02 -3.323931700338934175e-02
2.142999999999992440e+02 -3.330966941234209805e-02
2.143249999999992497e+02 -3.337970412977367407e-02
2.143499999999992554e+02 -3.344941839727216815e-02
2.143749999999992326e+02 -3.351880948152307499e-02
2.143999999999992383e+02 -3.358787467479433519e-02
2.144249999999992440e+02 -3.365661129541542423e-02
2.144499999999992497e+02 -3.372501668824932214e-02
2.144749999999992554e+02 -3.379308822516130517e-02
2.144999999999992326e+02 -3.386082330547939695e-02
2.145249999999992383e+02 -3.392821935645097542e-02
2.145499999999992440e+02 -3.399527383368998457e-02
2.145749999999992497e+02 -3.406198422162209222e-02
2.145999999999992269e+02 -3.412834803391791988e-02
2.146249999999992326e+02 -3.419436281392446153e-02
2.146499999999992383e+02 -3.426002613508553202e-02
2.146749999999992440e+02 -3.432533560135715700e-02
2.146999999999992497e+02 -3.439028884761639177e-02
2.147249999999992269e+02 -3.445488354005855902e-02
2.147499999999992326e+02 -3.451911737659275198e-02
2.147749999999992383e+02 -3.458298808722454210e-02
2.147999999999992440e+02 -3.464649343443327451e-02
2.148249999999992497e+02 -3.470963121354043307e-02
2.148499999999992269e+02 -3.477239925306958856e-02
2.148749999999992326e+02 -3.483479541509969940e-02
2.148999999999992383e+02 -3.489681759560595009e-02
2.149249999999992440e+02 -3.495846372479743946e-02
2.149499999999992497e+02 -3.501973176744060251e-02
2.149749999999992269e+02 -3.508061972317812194e-02
2.149999999999992326e+02 -3.514112562683561342e-02
2.150249999999992383e+02 -3.520124754872117068e-02
2.150499999999992440e+02 -3.526419948574342073e-02
2.150749999999992497e+02 -3.533512799114109371e-02
2.150999999999992269e+02 -3.540572115440524664e-02
2.151249999999992326e+02 -3.547597620516299705e-02
2.151499999999992383e+02 -3.554589039995259547e-02
2.151749999999992440e+02 -3.561546102270930769e-02
2.151999999999992497e+02 -3.568468538524165179e-02
2.152249999999992269e+02 -3.575356082770459604e-02
2.152499999999992326e+02 -3.582208471906636604e-02
2.152749999999992383e+02 -3.589025445756647420e-02
2.152999999999992440e+02 -3.595806747117063357e-02
2.153249999999992497e+02 -3.602552121801401441e-02
2.153499999999992269e+02 -3.609261318684342523e-02
2.153749999999992326e+02 -3.615934089744780172e-02
2.153999999999992383e+02 -3.622570190108184707e-02
2.154249999999992440e+02 -3.629169378088505787e-02
2.154499999999992497e+02 -3.635731415228952296e-02
2.154749999999992269e+02 -3.642256066342301063e-02
2.154999999999992326e+02 -3.648743099550112723e-02
2.155249999999992383e+02 -3.655192286321301554e-02
2.155499999999992440e+02 -3.661603401509936490e-02
2.155749999999992497e+02 -3.667976223392004770e-02
2.155999999999992269e+02 -3.674310533701468512e-02
2.156249999999992326e+02 -3.680606117665417149e-02
2.156499999999992383e+02 -3.686867351979364327e-02
2.156749999999992440e+02 -3.692506399371636022e-02
2.156999999999992497e+02 -3.698107318365668333e-02
2.157249999999992269e+02 -3.703669911169584633e-02
2.157499999999992326e+02 -3.709193983428943353e-02
2.157749999999992383e+02 -3.714679344258416116e-02
2.157999999999992440e+02 -3.720125806272771979e-02
2.158249999999992497e+02 -3.725533185616905496e-02
2.158499999999992269e+02 -3.730901301994932195e-02
2.158749999999992326e+02 -3.736229978698540205e-02
2.158999999999992383e+02 -3.741519042634157410e-02
2.159249999999992440e+02 -3.746768324349495499e-02
2.159499999999992497e+02 -3.751977658058893578e-02
2.159749999999992269e+02 -3.757146881667906141e-02
2.159999999999992326e+02 -3.762275836796828005e-02
2.160249999999992383e+02 -3.767364368803259589e-02
2.160499999999992440e+02 -3.772412326803845084e-02
2.160749999999992497e+02 -3.777419563694837251e-02
2.160999999999992269e+02 -3.782385936171712287e-02
2.161249999999992326e+02 -3.787311304748004065e-02
2.161499999999992383e+02 -3.792195533772912963e-02
2.161749999999992440e+02 -3.797038491447927988e-02
2.161999999999992497e+02 -3.801840049842589858e-02
2.162249999999992269e+02 -3.806600084909175091e-02
2.162499999999992326e+02 -3.811318476496294849e-02
2.162749999999992383e+02 -3.815995108361593807e-02
2.162999999999992440e+02 -3.820629868183362393e-02
2.163249999999992212e+02 -3.825222647571122764e-02
2.163499999999992269e+02 -3.829773342075326603e-02
2.163749999999992326e+02 -3.834281851195680407e-02
2.163999999999992383e+02 -3.838748078389034313e-02
2.164249999999992440e+02 -3.843171931075613224e-02
2.164499999999992212e+02 -3.847553320644674091e-02
2.164749999999992269e+02 -3.851892162458965541e-02
2.164999999999992326e+02 -3.856188375858128625e-02
2.165249999999992383e+02 -3.860441884161240622e-02
2.165499999999992440e+02 -3.864652614668178526e-02
2.165749999999992212e+02 -3.868820498660065221e-02
2.165999999999992269e+02 -3.872945471398697714e-02
2.166249999999992326e+02 -3.877027472124953272e-02
2.166499999999992383e+02 -3.881066444056148479e-02
2.166749999999992440e+02 -3.885062334382579502e-02
2.166999999999992212e+02 -3.889015094262778666e-02
2.167249999999992269e+02 -3.892924678818186074e-02
2.167499999999992326e+02 -3.896791047126445945e-02
2.167749999999992383e+02 -3.900614162213977137e-02
2.167999999999992440e+02 -3.904393991047510476e-02
2.168249999999992212e+02 -3.908130504524652549e-02
2.168499999999992269e+02 -3.911823677463593940e-02
2.168749999999992326e+02 -3.915473488591738466e-02
2.168999999999992383e+02 -3.919079920533535821e-02
2.169249999999992440e+02 -3.922642959797351114e-02
2.169499999999992212e+02 -3.926162596761326173e-02
2.169749999999992269e+02 -3.929638825658549051e-02
2.169999999999992326e+02 -3.933071644561113300e-02
2.170249999999992383e+02 -3.936461055363470879e-02
2.170499999999992440e+02 -3.939807063764876743e-02
2.170749999999992212e+02 -3.943109679250821759e-02
2.170999999999992269e+02 -3.946368915073953515e-02
2.171249999999992326e+02 -3.949584788233721083e-02
2.171499999999992383e+02 -3.952757319455789398e-02
2.171749999999992440e+02 -3.955886533169929858e-02
2.171999999999992212e+02 -3.958972457487762442e-02
2.172249999999992269e+02 -3.962015124179420894e-02
2.172499999999992326e+02 -3.965014568649401216e-02
2.172749999999992383e+02 -3.967970829911805081e-02
2.172999999999992440e+02 -3.970883950564768616e-02
2.173249999999992212e+02 -3.973753976764308332e-02
2.173499999999992269e+02 -3.976580958197156734e-02
2.173749999999992326e+02 -3.979364948053255857e-02
2.173999999999992383e+02 -3.982106002997295308e-02
2.174249999999992440e+02 -3.984804183139824263e-02
2.174499999999992212e+02 -3.987459552007514146e-02
2.174749999999992269e+02 -3.990072176512911989e-02
2.174999999999992326e+02 -3.992642126923563739e-02
2.175249999999992383e+02 -3.995169476830496419e-02
2.175499999999992440e+02 -3.997654303116161822e-02
2.175749999999992212e+02 -4.000096685921818163e-02
2.175999999999992269e+02 -4.002496708614297627e-02
2.176249999999992326e+02 -4.004854457752299313e-02
2.176499999999992383e+02 -4.007170023052231134e-02
2.176749999999992440e+02 -4.009443497353341879e-02
2.176999999999992212e+02 -4.011674976582647184e-02
2.177249999999992269e+02 -4.013864559719064473e-02
2.177499999999992326e+02 -4.016012348757576345e-02
2.177749999999992383e+02 -4.018118448672316351e-02
2.177999999999992156e+02 -4.020182967379861555e-02
2.178249999999992212e+02 -4.022206015701675075e-02
2.178499999999992269e+02 -4.024187707326500746e-02
2.178749999999992326e+02 -4.026128158772142307e-02
2.178999999999992383e+02 -4.028027489346996254e-02
2.179249999999992156e+02 -4.029885821111245381e-02
2.179499999999992212e+02 -4.031703278837845544e-02
2.179749999999992269e+02 -4.033479989972976743e-02
2.179999999999992326e+02 -4.035216084596388725e-02
2.180249999999992383e+02 -4.036911695381448922e-02
2.180499999999992156e+02 -4.038566957554989151e-02
2.180749999999992212e+02 -4.040182008856790796e-02
2.180999999999992269e+02 -4.041756989498943020e-02
2.181249999999992326e+02 -4.043292042125021246e-02
2.181499999999992383e+02 -4.044787311769044991e-02
2.181749999999992156e+02 -4.046242945814210179e-02
2.181999999999992212e+02 -4.047659093951640197e-02
2.182249999999992269e+02 -4.049035908138855222e-02
2.182499999999992326e+02 -4.050373542558118045e-02
2.182749999999992383e+02 -4.051672153574747970e-02
2.182999999999992156e+02 -4.052931899695440265e-02
2.183249999999992212e+02 -4.054152941526095733e-02
2.183499999999992269e+02 -4.055335441730233831e-02
2.183749999999992326e+02 -4.056479564986789632e-02
2.183999999999992383e+02 -4.057585477948153635e-02
2.184249999999992156e+02 -4.058653349198226151e-02
2.184499999999992212e+02 -4.059683349210265607e-02
2.184749999999992269e+02 -4.060675650304969991e-02
2.184999999999992326e+02 -4.061630426608451444e-02
2.185249999999992383e+02 -4.062547854010380849e-02
2.185499999999992156e+02 -4.063428110121893727e-02
2.185749999999992212e+02 -4.064271374234049161e-02
2.185999999999992269e+02 -4.065077827275821731e-02
2.186249999999992326e+02 -4.065847651772603460e-02
2.186499999999992383e+02 -4.066581031804639840e-02
2.186749999999992156e+02 -4.067278152965530386e-02
2.186999999999992212e+02 -4.067939202321057407e-02
2.187249999999992269e+02 -4.068564368367847545e-02
2.187499999999992326e+02 -4.069153840992557891e-02
2.187749999999992383e+02 -4.069707811430866434e-02
2.187999999999992156e+02 -4.070226472226935038e-02
2.188249999999992212e+02 -4.070710017192833569e-02
2.188499999999992269e+02 -4.071158641368339409e-02
2.188749999999992326e+02 -4.071572540980696736e-02
2.188999999999992383e+02 -4.071951913405011392e-02
2.189249999999992156e+02 -4.072296957124324490e-02
2.189499999999992212e+02 -4.072607871690431952e-02
2.189749999999992269e+02 -4.072884857684597876e-02
2.189999999999992326e+02 -4.073128116678700200e-02
2.190249999999992383e+02 -4.073337851196590087e-02
2.190499999999992156e+02 -4.073514264675686530e-02
2.190749999999992212e+02 -4.073657561428915830e-02
2.190999999999992269e+02 -4.073767946606894619e-02
2.191249999999992326e+02 -4.073845626160377265e-02
2.191499999999992383e+02 -4.073890806803144582e-02
2.191749999999992156e+02 -4.073903695975042427e-02
2.191999999999992212e+02 -4.073884501805326991e-02
2.192249999999992269e+02 -4.073833433076545080e-02
2.192499999999992326e+02 -4.073750699188461583e-02
2.192749999999992383e+02 -4.073636510122636417e-02
2.192999999999992156e+02 -4.073491076406952904e-02
2.193249999999992212e+02 -4.073314609080883053e-02
2.193499999999992269e+02 -4.073107319660844439e-02
2.193749999999992326e+02 -4.072869420106065702e-02
2.193999999999992383e+02 -4.072601122784624827e-02
2.194249999999992156e+02 -4.072302640440145921e-02
2.194499999999992212e+02 -4.071974186158574399e-02
2.194749999999992269e+02 -4.071615973335561411e-02
2.194999999999992326e+02 -4.071228215643955123e-02
2.195249999999992099e+02 -4.070811127002065682e-02
2.195499999999992156e+02 -4.070364921541878844e-02
2.195749999999992212e+02 -4.069889813578076582e-02
2.195999999999992269e+02 -4.069386017577033415e-02
2.196249999999992326e+02 -4.068853748126646797e-02
2.196499999999992099e+02 -4.068293219906206348e-02
2.196749999999992156e+02 -4.067704647656806421e-02
2.196999999999992212e+02 -4.067088246152226333e-02
2.197249999999992269e+02 -4.066444230170100649e-02
2.197499999999992326e+02 -4.065772814463587681e-02
2.197749999999992099e+02 -4.065074213733362724e-02
2.197999999999992156e+02 -4.064348642600074113e-02
2.198249999999992212e+02 -4.063596315577279461e-02
2.198499999999992269e+02 -4.062817447044552582e-02
2.198749999999992326e+02 -4.062012251221377296e-02
2.198999999999992099e+02 -4.061180942141034977e-02
2.199249999999992156e+02 -4.060323733625314374e-02
2.199499999999992212e+02 -4.059440839259333828e-02
2.199749999999992269e+02 -4.058655530205949880e-02
2.199999999999992326e+02 -4.057731272280171164e-02
2.200249999999992099e+02 -4.058168959209857568e-02
2.200499999999992156e+02 -4.058565361375406771e-02
2.200749999999992212e+02 -4.058926895486793945e-02
2.200999999999992269e+02 -4.059253666967214957e-02
2.201249999999992326e+02 -4.059545783277104108e-02
2.201499999999992099e+02 -4.060720285417571823e-02
2.201749999999992156e+02 -4.064045092180137986e-02
2.201999999999992212e+02 -4.066890990276653822e-02
2.202249999999992269e+02 -4.065765965612648525e-02
2.202499999999992326e+02 -4.066529906539601003e-02
2.202749999999992099e+02 -4.072059516972313664e-02
2.202999999999992156e+02 -4.077573605333543322e-02
2.203249999999992212e+02 -4.075174120554682367e-02
2.203499999999992269e+02 -4.069720210340853350e-02
2.203749999999992326e+02 -4.064223972146274733e-02
2.203999999999992099e+02 -4.058685328055907510e-02
2.204249999999992156e+02 -4.053717930562444893e-02
2.204499999999992212e+02 -4.049907116183538991e-02
2.204749999999992269e+02 -4.046057770337342652e-02
2.204999999999992326e+02 -4.042169746800412106e-02
2.205249999999992099e+02 -4.038242900670344082e-02
2.205499999999992156e+02 -4.034277088399334382e-02
2.205749999999992212e+02 -4.030272167827784330e-02
2.205999999999992269e+02 -4.026227998218352006e-02
2.206249999999992326e+02 -4.022118949737275850e-02
2.206499999999992099e+02 -4.018716776170293964e-02
2.206749999999992156e+02 -4.015594715608150622e-02
2.206999999999992212e+02 -4.012435744091345791e-02
2.207249999999992269e+02 -4.009239696501440409e-02
2.207499999999992326e+02 -4.006006408757550180e-02
2.207749999999992099e+02 -4.002735717850292030e-02
2.207999999999992156e+02 -3.999427461875947054e-02
2.208249999999992212e+02 -3.996081480070737962e-02
2.208499999999992269e+02 -3.992697612845586691e-02
2.208749999999992326e+02 -3.989275701820880343e-02
2.208999999999992099e+02 -3.985815589861631952e-02
2.209249999999992156e+02 -3.982317121112956965e-02
2.209499999999992212e+02 -3.978780141035321433e-02
2.209749999999992269e+02 -3.975204496440762347e-02
2.209999999999992042e+02 -3.971590035528486246e-02
2.210249999999992099e+02 -3.967936607921344200e-02
2.210499999999992156e+02 -3.964244064702148601e-02
2.210749999999992212e+02 -3.960512258450128720e-02
2.210999999999992269e+02 -3.956741043277901132e-02
2.211249999999992042e+02 -3.952930274868309002e-02
2.211499999999992099e+02 -3.949079810511405692e-02
2.211749999999992156e+02 -3.945189509141911605e-02
2.211999999999992212e+02 -3.941259231376406658e-02
2.212249999999992269e+02 -3.937288839550954350e-02
2.212499999999992042e+02 -3.933278197758707101e-02
2.212749999999992099e+02 -3.929226050203396547e-02
2.212999999999992156e+02 -3.925143953051290352e-02
2.213249999999992212e+02 -3.921015423053245824e-02
2.213499999999992269e+02 -3.916846164496609606e-02
2.213749999999992042e+02 -3.912636046380633947e-02
2.213999999999992099e+02 -3.908384939625093174e-02
2.214249999999992156e+02 -3.904092717108880589e-02
2.214499999999992212e+02 -3.899759253708597745e-02
2.214749999999992269e+02 -3.895384426337258205e-02
2.214999999999992042e+02 -3.890968113983057919e-02
2.215249999999992099e+02 -3.886510197747981843e-02
2.215499999999992156e+02 -3.882010560886749867e-02
2.215749999999992212e+02 -3.877469088845513639e-02
2.215999999999992269e+02 -3.872885669300652617e-02
2.216249999999992042e+02 -3.868260192197561786e-02
2.216499999999992099e+02 -3.863592549789296449e-02
2.216749999999992156e+02 -3.858882636675390471e-02
2.216999999999992212e+02 -3.854130349840399067e-02
2.217249999999992269e+02 -3.849335588692508192e-02
2.217499999999992042e+02 -3.844498255102005158e-02
2.217749999999992099e+02 -3.839618253439641693e-02
2.217999999999992156e+02 -3.834695490614939417e-02
2.218249999999992212e+02 -3.829729876114384285e-02
2.218499999999992269e+02 -3.824721322039321275e-02
2.218749999999992042e+02 -3.819669743143960794e-02
2.218999999999992099e+02 -3.814575056872957642e-02
2.219249999999992156e+02 -3.809437183398980270e-02
2.219499999999992212e+02 -3.804256045660058677e-02
2.219749999999992269e+02 -3.799031569396602026e-02
2.219999999999992042e+02 -3.793763683188356578e-02
2.220249999999992099e+02 -3.788452318490979909e-02
2.220499999999992156e+02 -3.783097409672516592e-02
2.220749999999992212e+02 -3.777698894049359712e-02
2.220999999999992269e+02 -3.772256711922210987e-02
2.221249999999992042e+02 -3.766770806611553085e-02
2.221499999999992099e+02 -3.761241124492811089e-02
2.221749999999992156e+02 -3.755667615031258594e-02
2.221999999999992212e+02 -3.750050230816497077e-02
2.222249999999992269e+02 -3.744388927596598027e-02
2.222499999999992042e+02 -3.738683664311957811e-02
2.222749999999992099e+02 -3.732934403128489870e-02
2.222999999999992156e+02 -3.727141109470751695e-02
2.223249999999992212e+02 -3.721303752054362646e-02
2.223499999999992269e+02 -3.715422302918127556e-02
2.223749999999992042e+02 -3.709496737455571236e-02
2.223999999999992099e+02 -3.703527034446171817e-02
2.224249999999992156e+02 -3.697513176085873154e-02
2.224499999999992212e+02 -3.691455148017406401e-02
2.224749999999992269e+02 -3.685352939359622798e-02
2.224999999999992042e+02 -3.679206542736814661e-02
2.225249999999992099e+02 -3.673015954307053826e-02
2.225499999999992156e+02 -3.666781173790104736e-02
2.225749999999992212e+02 -3.660502204494928136e-02
2.225999999999992269e+02 -3.654179053346149481e-02
2.226249999999992042e+02 -3.647811730910467676e-02
2.226499999999992099e+02 -3.641400251421810647e-02
2.226749999999992156e+02 -3.634944632806406950e-02
2.226999999999992212e+02 -3.628444896706813777e-02
2.227249999999991985e+02 -3.621901068505391924e-02
2.227499999999992042e+02 -3.615313177347127122e-02
2.227749999999992099e+02 -3.608681256161645062e-02
2.227999999999992156e+02 -3.602005341684513806e-02
2.228249999999992212e+02 -3.595285474478021603e-02
2.228499999999991985e+02 -3.588521698950694616e-02
2.228749999999992042e+02 -3.581714063376588431e-02
2.228999999999992099e+02 -3.574862619913649064e-02
2.229249999999992156e+02 -3.567967424620895056e-02
2.229499999999992212e+02 -3.561028537475449673e-02
2.229749999999991985e+02 -3.554046022388111792e-02
2.229999999999992042e+02 -3.547019947218508357e-02
2.230249999999992099e+02 -3.539950383789301075e-02
2.230499999999992156e+02 -3.532837407899411253e-02
2.230749999999992212e+02 -3.525681099336518132e-02
2.230999999999991985e+02 -3.518481541888576064e-02
2.231249999999992042e+02 -3.511238823354501798e-02
2.231499999999992099e+02 -3.503953035553947909e-02
2.231749999999992156e+02 -3.496624274336071481e-02
2.231999999999992212e+02 -3.489252639587573507e-02
2.232249999999991985e+02 -3.481838235239562152e-02
2.232499999999992042e+02 -3.474381169273551423e-02
2.232749999999992099e+02 -3.466881553726736120e-02
2.232999999999992156e+02 -3.459339504695859574e-02
2.233249999999992212e+02 -3.451755142340528354e-02
2.233499999999991985e+02 -3.444128590885306429e-02
2.233749999999992042e+02 -3.436459978620844818e-02
2.233999999999992099e+02 -3.428749437904134167e-02
2.234249999999992156e+02 -3.420997105157620038e-02
2.234499999999992212e+02 -3.413203120867432105e-02
2.234749999999991985e+02 -3.405367629580450389e-02
2.234999999999992042e+02 -3.397490779900479152e-02
2.235249999999992099e+02 -3.389572724483431998e-02
2.235499999999992156e+02 -3.381613620031289486e-02
2.235749999999992212e+02 -3.373613627285182437e-02
2.235999999999991985e+02 -3.365572911017429558e-02
2.236249999999992042e+02 -3.357491640022559898e-02
2.236499999999992099e+02 -3.349369987107126551e-02
2.236749999999992156e+02 -3.341208129078670347e-02
2.236999999999992212e+02 -3.333006246733569156e-02
2.237249999999991985e+02 -3.324764524843832475e-02
2.237499999999992042e+02 -3.316483152142783719e-02
2.237749999999992099e+02 -3.308162321309909143e-02
2.237999999999992156e+02 -3.299802228954364092e-02
2.238249999999992212e+02 -3.291403075597697930e-02
2.238499999999991985e+02 -3.282965065655415321e-02
2.238749999999992042e+02 -3.274488407417436298e-02
2.238999999999992099e+02 -3.265973313027702857e-02
2.239249999999992156e+02 -3.257419998462517813e-02
2.239499999999992212e+02 -3.248828683508122456e-02
2.239749999999991985e+02 -3.240199591736928758e-02
2.239999999999992042e+02 -3.231532950483063243e-02
2.240249999999992099e+02 -3.222828990816607730e-02
2.240499999999992156e+02 -3.214087947517067778e-02
2.240749999999992212e+02 -3.205310059045561599e-02
2.240999999999991985e+02 -3.196495567516397657e-02
2.241249999999992042e+02 -3.187644718667210358e-02
2.241499999999992099e+02 -3.178757761828456679e-02
2.241749999999992156e+02 -3.169834949891878889e-02
2.241999999999991928e+02 -3.160876539277770320e-02
2.242249999999991985e+02 -3.151882789901633286e-02
2.242499999999992042e+02 -3.142853965139574823e-02
2.242749999999992099e+02 -3.133790331793102901e-02
2.242999999999992156e+02 -3.124692160052590026e-02
2.243249999999991928e+02 -3.115559723460195607e-02
2.243499999999991985e+02 -3.106393298871636469e-02
2.243749999999992042e+02 -3.097193166417231552e-02
2.243999999999992099e+02 -3.087959609461986277e-02
2.244249999999992156e+02 -3.078692914564843189e-02
2.244499999999991928e+02 -3.069393371437005233e-02
2.244749999999991985e+02 -3.060061272899617865e-02
2.244999999999992042e+02 -3.050696914840405130e-02
2.245249999999992099e+02 -3.041300596169623643e-02
2.245499999999992156e+02 -3.031872618775223807e-02
2.245749999999991928e+02 -3.022413287477239766e-02
2.245999999999991985e+02 -3.012922909981388328e-02
2.246249999999992042e+02 -3.003401796831819612e-02
2.246499999999992099e+02 -2.993850261363504781e-02
2.246749999999992156e+02 -2.984268619653554153e-02
2.246999999999991928e+02 -2.974657190471849746e-02
2.247249999999991985e+02 -2.965016295231340943e-02
2.247499999999992042e+02 -2.955346257937346496e-02
2.247749999999992099e+02 -2.945647405136397196e-02
2.247999999999992156e+02 -2.935920065864413078e-02
2.248249999999991928e+02 -2.926164571594309580e-02
2.248499999999991985e+02 -2.915610042218343828e-02
2.248749999999992042e+02 -2.904618402988175946e-02
2.248999999999992099e+02 -2.893595580071515322e-02
2.249249999999992156e+02 -2.882541930235543726e-02
2.249499999999991928e+02 -2.871457813125980613e-02
2.249749999999991985e+02 -2.860343591211769732e-02
2.249999999999992042e+02 -2.849199629729406297e-02
2.250249999999992099e+02 -2.838026296626167469e-02
2.250499999999992156e+02 -2.826823962502956686e-02
2.250749999999991928e+02 -2.815593000556275774e-02
2.250999999999991985e+02 -2.804333786519651664e-02
2.251249999999992042e+02 -2.793046698604370257e-02
2.251499999999992099e+02 -2.781732117439703750e-02
2.251749999999992156e+02 -2.770390426012486057e-02
2.251999999999991928e+02 -2.759022009606178216e-02
2.252249999999991985e+02 -2.747627255739152480e-02
2.252499999999992042e+02 -2.736206554103042671e-02
2.252749999999992099e+02 -2.724760296499871212e-02
2.252999999999992156e+02 -2.713288876779319098e-02
2.253249999999991928e+02 -2.701792690775143072e-02
2.253499999999991985e+02 -2.690272136241467563e-02
2.253749999999992042e+02 -2.678727612788424015e-02
2.253999999999992099e+02 -2.667159521817618825e-02
2.254249999999992156e+02 -2.655568266457202994e-02
2.254499999999991928e+02 -2.643954251496564642e-02
2.254749999999991985e+02 -2.632317883320636417e-02
2.254999999999992042e+02 -2.620659569844288952e-02
2.255249999999992099e+02 -2.608979720446019668e-02
2.255499999999992156e+02 -2.601099280208230696e-02
2.255749999999991928e+02 -2.601099783002837340e-02
2.255999999999991985e+02 -2.601072023944189446e-02
2.256249999999992042e+02 -2.601015987735709814e-02
2.256499999999992099e+02 -2.600931661682419349e-02
2.256749999999992156e+02 -2.600819035695335624e-02
2.256999999999991928e+02 -2.600678102294910060e-02
2.257249999999991985e+02 -2.600508856614248271e-02
2.257499999999992042e+02 -2.600311296401186176e-02
2.257749999999992099e+02 -2.600085422019954989e-02
2.257999999999992156e+02 -2.599831236452250505e-02
2.258249999999991928e+02 -2.599548745297237951e-02
2.258499999999991985e+02 -2.599237956771349028e-02
2.258749999999992042e+02 -2.598898881707072117e-02
2.258999999999992099e+02 -2.598531533551154057e-02
2.259249999999991871e+02 -2.598135928362244051e-02
2.259499999999991928e+02 -2.597712084807714261e-02
2.259749999999991985e+02 -2.597260024159717129e-02
2.259999999999992042e+02 -2.596779770290951958e-02
2.260249999999992099e+02 -2.596271349669337924e-02
2.260499999999991871e+02 -2.595734791352229467e-02
2.260749999999991928e+02 -2.595170126979964853e-02
2.260999999999991985e+02 -2.594577390768616418e-02
2.261249999999992042e+02 -2.593956619502395949e-02
2.261499999999992099e+02 -2.593307852524911333e-02
2.261749999999991871e+02 -2.592631131730297259e-02
2.261999999999991928e+02 -2.591926501553262416e-02
2.262249999999991985e+02 -2.591194008958815770e-02
2.262499999999992042e+02 -2.590433703431159126e-02
2.262749999999992099e+02 -2.589645636962021463e-02
2.262999999999991871e+02 -2.588829864038331638e-02
2.263249999999991928e+02 -2.587986441629393924e-02
2.263499999999991985e+02 -2.587115429173219433e-02
2.263749999999992042e+02 -2.586216888562422808e-02
2.263999999999992099e+02 -2.585290884129596775e-02
2.264249999999991871e+02 -2.584337482631782895e-02
2.264499999999991928e+02 -2.583356753234643949e-02
2.264749999999991985e+02 -2.582348767495925776e-02
2.264999999999992042e+02 -2.582555894607344374e-02
2.265249999999992099e+02 -2.589472937813977471e-02
2.265499999999991871e+02 -2.596366163563304866e-02
2.265749999999991928e+02 -2.603235313469186990e-02
2.265999999999991985e+02 -2.610080130959048506e-02
2.266249999999992042e+02 -2.616900361317685275e-02
2.266499999999992099e+02 -2.623695751730605388e-02
2.266749999999991871e+02 -2.630466051327031568e-02
2.266999999999991928e+02 -2.637211011222528878e-02
2.267249999999991985e+02 -2.643930384561113747e-02
2.267499999999992042e+02 -2.650623926557019866e-02
2.267749999999992099e+02 -2.657291394535986687e-02
2.267999999999991871e+02 -2.663932547976023690e-02
2.268249999999991928e+02 -2.670547148547814872e-02
2.268499999999991985e+02 -2.677134960154468890e-02
2.268749999999992042e+02 -2.683695748970830672e-02
2.268999999999992099e+02 -2.690229283482314937e-02
2.269249999999991871e+02 -2.696735334523052072e-02
2.269499999999991928e+02 -2.703213675313633282e-02
2.269749999999991985e+02 -2.709664081498161861e-02
2.269999999999992042e+02 -2.716086331180725053e-02
2.270249999999992099e+02 -2.722480204961351402e-02
2.270499999999991871e+02 -2.728845485971240215e-02
2.270749999999991928e+02 -2.735181959907476840e-02
2.270999999999991985e+02 -2.741489415066931945e-02
2.271249999999992042e+02 -2.747767642379697617e-02
2.271499999999992099e+02 -2.754016435441739366e-02
2.271749999999991871e+02 -2.760235590546879225e-02
2.271999999999991928e+02 -2.766424906718148100e-02
2.272249999999991985e+02 -2.772584185738317247e-02
2.272499999999992042e+02 -2.778713232179894771e-02
2.272749999999992099e+02 -2.784811853434100010e-02
2.272999999999991871e+02 -2.790879859739506252e-02
2.273249999999991928e+02 -2.796917064209602719e-02
2.273499999999991985e+02 -2.802923282859711221e-02
2.273749999999992042e+02 -2.808898334633191940e-02
2.273999999999991815e+02 -2.814842041426836305e-02
2.274249999999991871e+02 -2.820754228115415416e-02
2.274499999999991928e+02 -2.826634722575589731e-02
2.274749999999991985e+02 -2.832483355708840730e-02
2.274999999999992042e+02 -2.838299961463748924e-02
2.275249999999991815e+02 -2.844084376857402077e-02
2.275499999999991871e+02 -2.849836441995907618e-02
2.275749999999991928e+02 -2.855556000094300328e-02
2.275999999999991985e+02 -2.861242897495374846e-02
2.276249999999992042e+02 -2.866896983687792361e-02
2.276499999999991815e+02 -2.872518111323445200e-02
2.276749999999991871e+02 -2.878106136233850310e-02
2.276999999999991928e+02 -2.883660917445660804e-02
2.277249999999991985e+02 -2.889182317195491609e-02
2.277499999999992042e+02 -2.894670200943760818e-02
2.277749999999991815e+02 -2.900124437387787898e-02
2.277999999999991871e+02 -2.905544898473903445e-02
2.278249999999991928e+02 -2.910931459408766520e-02
2.278499999999991985e+02 -2.916612142479202419e-02
2.278749999999992042e+02 -2.924859392258897378e-02
2.278999999999991815e+02 -2.933081487514361055e-02
2.279249999999991871e+02 -2.941278520789990247e-02
2.279499999999991928e+02 -2.949450176884246821e-02
2.279749999999991985e+02 -2.957596142235564829e-02
2.279999999999992042e+02 -2.965716104975939238e-02
2.280249999999991815e+02 -2.973809754984099718e-02
2.280499999999991871e+02 -2.981876783938603587e-02
2.280749999999991928e+02 -2.989916885370514157e-02
2.280999999999991985e+02 -2.997929754715779327e-02
2.281249999999992042e+02 -3.005915089367291668e-02
2.281499999999991815e+02 -3.013872588726706353e-02
2.281749999999991871e+02 -3.021801954255713338e-02
2.281999999999991928e+02 -3.029702889527002146e-02
2.282249999999991985e+02 -3.037575100274867920e-02
2.282499999999992042e+02 -3.045418294445267557e-02
2.282749999999991815e+02 -3.053232182245504620e-02
2.282999999999991871e+02 -3.061016476193491667e-02
2.283249999999991928e+02 -3.068770891166431453e-02
2.283499999999991985e+02 -3.076495144448955846e-02
2.283749999999992042e+02 -3.084188955780921282e-02
2.283999999999991815e+02 -3.091852047404490544e-02
2.284249999999991871e+02 -3.099484144110743744e-02
2.284499999999991928e+02 -3.107084973285616572e-02
2.284749999999991985e+02 -3.114654264955336871e-02
2.284999999999992042e+02 -3.122191751831239134e-02
2.285249999999991815e+02 -3.129697169353838626e-02
2.285499999999991871e+02 -3.137170255736446839e-02
2.285749999999991928e+02 -3.144610752007861998e-02
2.285999999999991985e+02 -3.152018402054598822e-02
2.286249999999992042e+02 -3.159392952662374437e-02
2.286499999999991815e+02 -3.166734153556772374e-02
2.286749999999991871e+02 -3.174041757443323009e-02
2.286999999999991928e+02 -3.181315520046706230e-02
2.287249999999991985e+02 -3.188555200149219282e-02
2.287499999999992042e+02 -3.195760559628636754e-02
2.287749999999991815e+02 -3.202931363495056805e-02
2.287999999999991871e+02 -3.210067379927013242e-02
2.288249999999991928e+02 -3.217168380306874298e-02
2.288499999999991985e+02 -3.224234139255350434e-02
2.288749999999992042e+02 -3.231264434665027246e-02
2.288999999999991815e+02 -3.238259047733307167e-02
2.289249999999991871e+02 -3.245217762994331845e-02
2.289499999999991928e+02 -3.252140368349934474e-02
2.289749999999991985e+02 -3.259026655100021735e-02
2.289999999999992042e+02 -3.265876417971678297e-02
2.290249999999991815e+02 -3.272689455147662768e-02
2.290499999999991871e+02 -3.279465568293885025e-02
2.290749999999991928e+02 -3.286204562585927358e-02
2.290999999999991985e+02 -3.292906246734667031e-02
2.291249999999991758e+02 -3.299570433010938497e-02
2.291499999999991815e+02 -3.306196937269394870e-02
2.291749999999991871e+02 -3.312785578971173123e-02
2.291999999999991928e+02 -3.319336181205741199e-02
2.292249999999991985e+02 -3.325848570711856245e-02
2.292499999999991758e+02 -3.332322577897357807e-02
2.292749999999991815e+02 -3.338758036858217176e-02
2.292999999999991871e+02 -3.345154785396348140e-02
2.293249999999991928e+02 -3.351512665036760624e-02
2.293499999999991985e+02 -3.357831521043332795e-02
2.293749999999991758e+02 -3.364111202433976017e-02
2.293999999999991815e+02 -3.370351561994550799e-02
2.294249999999991871e+02 -3.376552456291976451e-02
2.294499999999991928e+02 -3.382713745686170143e-02
2.294749999999991985e+02 -3.388835294341140114e-02
2.294999999999991758e+02 -3.394916970234945763e-02
2.295249999999991815e+02 -3.400958645168886130e-02
2.295499999999991871e+02 -3.406731994369326111e-02
2.295749999999991928e+02 -3.412402988707549656e-02
2.295999999999991985e+02 -3.418034646943111932e-02
2.296249999999991758e+02 -3.423626841751171296e-02
2.296499999999991815e+02 -3.429179449550306263e-02
2.296749999999991871e+02 -3.434692350511742848e-02
2.296999999999991928e+02 -3.440165428567908135e-02
2.297249999999991985e+02 -3.445355160268662870e-02
2.297499999999991758e+02 -3.449178960567553937e-02
2.297749999999991815e+02 -3.452965157224913845e-02
2.297999999999991871e+02 -3.456713653105156214e-02
2.298249999999991928e+02 -3.460424354563422511e-02
2.298499999999991985e+02 -3.464097171455080004e-02
2.298749999999991758e+02 -3.467732017144865148e-02
2.298999999999991815e+02 -3.471169800948653572e-02
2.299249999999991871e+02 -3.467919159031494780e-02
2.299499999999991928e+02 -3.464321261644644212e-02
2.299749999999991985e+02 -3.460684321218393533e-02
2.299999999999991758e+02 -3.457008384452516653e-02
2.300249999999991815e+02 -3.453293501638358270e-02
2.300499999999991871e+02 -3.449539726662215200e-02
2.300749999999991928e+02 -3.445747117007860044e-02
2.300999999999991985e+02 -3.441915733758082324e-02
2.301249999999991758e+02 -3.438045641595502411e-02
2.301499999999991815e+02 -3.434136908802164212e-02
2.301749999999991871e+02 -3.430189607258605361e-02
2.301999999999991928e+02 -3.426203812441663832e-02
2.302249999999991985e+02 -3.422179603421553890e-02
2.302499999999991758e+02 -3.418117062858046229e-02
2.302749999999991815e+02 -3.414016276995539972e-02
2.302999999999991871e+02 -3.409877335657380409e-02
2.303249999999991928e+02 -3.405700332239322559e-02
2.303499999999991985e+02 -3.401485363701708953e-02
2.303749999999991758e+02 -3.397232530561180436e-02
2.303999999999991815e+02 -3.392941936881143511e-02
2.304249999999991871e+02 -3.388613690261456368e-02
2.304499999999991928e+02 -3.384247901827135141e-02
2.304749999999991985e+02 -3.379844686216258720e-02
2.304999999999991758e+02 -3.375404161566729344e-02
2.305249999999991815e+02 -3.370926449502276850e-02
2.305499999999991871e+02 -3.366411675117753077e-02
2.305749999999991928e+02 -3.361859966963019752e-02
2.305999999999991701e+02 -3.357271457026402006e-02
2.306249999999991758e+02 -3.352646280717000438e-02
2.306499999999991815e+02 -3.347984576846212840e-02
2.306749999999991871e+02 -3.343286487608321950e-02
2.306999999999991928e+02 -3.338552158560299798e-02
2.307249999999991701e+02 -3.333781738600496980e-02
2.307499999999991758e+02 -3.328975379946832319e-02
2.307749999999991815e+02 -3.324133238113840400e-02
2.307999999999991871e+02 -3.319255471888993281e-02
2.308249999999991928e+02 -3.314342243308122243e-02
2.308499999999991701e+02 -3.309393717630056825e-02
2.308749999999991758e+02 -3.304410063310474904e-02
2.308999999999991815e+02 -3.299391451974836159e-02
2.309249999999991871e+02 -3.294338058390615387e-02
2.309499999999991928e+02 -3.289250060438705242e-02
2.309749999999991701e+02 -3.284127639084020306e-02
2.309999999999991758e+02 -3.278970978345369103e-02
2.310249999999991815e+02 -3.273780265264531614e-02
2.310499999999991871e+02 -3.268555689874682452e-02
2.310749999999991928e+02 -3.263297445167904348e-02
2.310999999999991701e+02 -3.258005727062215917e-02
2.311249999999991758e+02 -3.252680734367682097e-02
2.311499999999991815e+02 -3.247322668751980584e-02
2.311749999999991871e+02 -3.241931734705153639e-02
2.311999999999991928e+02 -3.237304508184731672e-02
2.312249999999991701e+02 -3.232730080422481500e-02
2.312499999999991758e+02 -3.228118832177970937e-02
2.312749999999991815e+02 -3.223470868495933311e-02
2.312999999999991871e+02 -3.218786297868523466e-02
2.313249999999991928e+02 -3.214065232225529756e-02
2.313499999999991701e+02 -3.209307786923788069e-02
2.313749999999991758e+02 -3.204514080735716003e-02
2.313999999999991815e+02 -3.199684235836890850e-02
2.314249999999991871e+02 -3.194818377792837949e-02
2.314499999999991928e+02 -3.189916635544848278e-02
2.314749999999991701e+02 -3.184979141394884278e-02
2.314999999999991758e+02 -3.180006030989801502e-02
2.315249999999991815e+02 -3.174997443304446859e-02
2.315499999999991871e+02 -3.169953520624078924e-02
2.315749999999991928e+02 -3.164874408525823746e-02
2.315999999999991701e+02 -3.159760255859315331e-02
2.316249999999991758e+02 -3.154611214726455587e-02
2.316499999999991815e+02 -3.149427440460361716e-02
2.316749999999991871e+02 -3.144209091603444861e-02
2.316999999999991928e+02 -3.138956329884726171e-02
2.317249999999991701e+02 -3.133669320196195984e-02
2.317499999999991758e+02 -3.128348230568493010e-02
2.317749999999991815e+02 -3.122993232145668263e-02
2.317999999999991871e+02 -3.117604499159247131e-02
2.318249999999991928e+02 -3.112182208901487918e-02
2.318499999999991701e+02 -3.106726541697757416e-02
2.318749999999991758e+02 -3.101237680878233746e-02
2.318999999999991815e+02 -3.095715812748863968e-02
2.319249999999991871e+02 -3.090161126561478261e-02
2.319499999999991928e+02 -3.084573814483321241e-02
2.319749999999991701e+02 -3.078954071565625020e-02
2.319999999999991758e+02 -3.073302095711766616e-02
2.320249999999991815e+02 -3.067618087644415417e-02
2.320499999999991871e+02 -3.061902250872285125e-02
2.320749999999991928e+02 -3.056154791655947903e-02
2.320999999999991701e+02 -3.050375918973178072e-02
2.321249999999991758e+02 -3.044565844483542935e-02
2.321499999999991815e+02 -3.038724782492416635e-02
2.321749999999991871e+02 -3.032852949914344870e-02
2.321999999999991928e+02 -3.026950566235752857e-02
2.322249999999991701e+02 -3.021017853477210233e-02
2.322499999999991758e+02 -3.015055036154959400e-02
2.322749999999991815e+02 -3.009062341241956762e-02
2.322999999999991871e+02 -3.003039998128374105e-02
2.323249999999991644e+02 -2.996988238581586861e-02
2.323499999999991701e+02 -2.990907296705478530e-02
2.323749999999991758e+02 -2.984797408899610149e-02
2.323999999999991815e+02 -2.978658813817473827e-02
2.324249999999991871e+02 -2.972491752324617209e-02
2.324499999999991644e+02 -2.966296467456162531e-02
2.324749999999991701e+02 -2.960073204373870823e-02
2.324999999999991758e+02 -2.953822210322894562e-02
2.325249999999991815e+02 -2.947543734588101150e-02
2.325499999999991871e+02 -2.941238028449951955e-02
2.325749999999991644e+02 -2.934905345140073271e-02
2.325999999999991701e+02 -2.928545939796508082e-02
2.326249999999991758e+02 -2.922160069418516457e-02
2.326499999999991815e+02 -2.915747992821259710e-02
2.326749999999991871e+02 -2.909309970589967972e-02
2.326999999999991644e+02 -2.902846265034122325e-02
2.327249999999991701e+02 -2.896357140140943393e-02
2.327499999999991758e+02 -2.889842861529189413e-02
2.327749999999991815e+02 -2.883303696402189295e-02
2.327999999999991871e+02 -2.876739913501166063e-02
2.328249999999991644e+02 -2.870151783057914643e-02
2.328499999999991701e+02 -2.863539576747682613e-02
2.328749999999991758e+02 -2.856903567641707817e-02
2.328999999999991815e+02 -2.850244030159623451e-02
2.329249999999991871e+02 -2.843345169889242505e-02
2.329499999999991644e+02 -2.837414804468466056e-02
2.329749999999991701e+02 -2.831444748480844639e-02
2.329999999999991758e+02 -2.825447768642422308e-02
2.330249999999991815e+02 -2.819424087031303580e-02
2.330499999999991871e+02 -2.813373927808535818e-02
2.330749999999991644e+02 -2.807297517180194421e-02
2.330999999999991701e+02 -2.801195083358908391e-02
2.331249999999991758e+02 -2.795066856525189880e-02
2.331499999999991815e+02 -2.788913068788219374e-02
2.331749999999991871e+02 -2.783922531050947100e-02
2.331999999999991644e+02 -2.777952017689928194e-02
2.332249999999991701e+02 -2.771949180560718401e-02
2.332499999999991758e+02 -2.765914161062028864e-02
2.332749999999991815e+02 -2.759847103659202050e-02
2.332999999999991871e+02 -2.753748155870516107e-02
2.333249999999991644e+02 -2.747617468252664882e-02
2.333499999999991701e+02 -2.741455194385348376e-02
2.333749999999991758e+02 -2.735261490855288649e-02
2.333999999999991815e+02 -2.729036517239247575e-02
2.334249999999991871e+02 -2.724145429121832204e-02
2.334499999999991644e+02 -2.719511994556808240e-02
2.334749999999991701e+02 -2.714846349496006367e-02
2.334999999999991758e+02 -2.710148563070238076e-02
2.335249999999991815e+02 -2.705418707417386881e-02
2.335499999999991871e+02 -2.700656857684324841e-02
2.335749999999991644e+02 -2.695863092028244132e-02
2.335999999999991701e+02 -2.691037491617022034e-02
2.336249999999991758e+02 -2.686180140628986052e-02
2.336499999999991815e+02 -2.681291126251901524e-02
2.336749999999991871e+02 -2.676370538681200131e-02
2.336999999999991644e+02 -2.671418471117430193e-02
2.337249999999991701e+02 -2.666435019762969025e-02
2.337499999999991758e+02 -2.661420283817937660e-02
2.337749999999991815e+02 -2.656374365475489691e-02
2.337999999999991587e+02 -2.651297369916105762e-02
2.338249999999991644e+02 -2.646189405301291667e-02
2.338499999999991701e+02 -2.641050582766501370e-02
2.338749999999991758e+02 -2.635881016413131606e-02
2.338999999999991815e+02 -2.630680823300012364e-02
2.339249999999991587e+02 -2.625450123433863484e-02
2.339499999999991644e+02 -2.620189039759134031e-02
2.339749999999991701e+02 -2.614897698147046826e-02
2.339999999999991758e+02 -2.609576227383817587e-02
2.340249999999991815e+02 -2.604224759158232927e-02
2.340499999999991587e+02 -2.598843428048325244e-02
2.340749999999991644e+02 -2.593432371507282258e-02
2.340999999999991701e+02 -2.587991729848835437e-02
2.341249999999991758e+02 -2.582521646231543400e-02
2.341499999999991815e+02 -2.577022266642575374e-02
2.341749999999991587e+02 -2.571493739880673438e-02
2.341999999999991644e+02 -2.565936217538294581e-02
2.342249999999991701e+02 -2.560349853983186555e-02
2.342499999999991758e+02 -2.554734806339016215e-02
2.342749999999991815e+02 -2.549091234465404240e-02
2.342999999999991587e+02 -2.543419300937279151e-02
2.343249999999991644e+02 -2.537719171023271325e-02
2.343499999999991701e+02 -2.531991012663770482e-02
2.343749999999991758e+02 -2.526234996447897577e-02
2.343999999999991815e+02 -2.520451295590047866e-02
2.344249999999991587e+02 -2.514640085905619354e-02
2.344499999999991644e+02 -2.508801545786060183e-02
2.344749999999991701e+02 -2.502935856173324133e-02
2.344999999999991758e+02 -2.497043200533560076e-02
2.345249999999991815e+02 -2.491123764830241796e-02
2.345499999999991587e+02 -2.485177737496551548e-02
2.345749999999991644e+02 -2.479205309407167893e-02
2.345999999999991701e+02 -2.473206673849472417e-02
2.346249999999991758e+02 -2.467182026494133679e-02
2.346499999999991815e+02 -2.461131565364906362e-02
2.346749999999991587e+02 -2.455055490808170926e-02
2.346999999999991644e+02 -2.448954005461571881e-02
2.347249999999991701e+02 -2.442827314222192903e-02
2.347499999999991758e+02 -2.436675624214300340e-02
2.347749999999991815e+02 -2.430499144756302632e-02
2.347999999999991587e+02 -2.424298087327397128e-02
2.348249999999991644e+02 -2.418072665533469931e-02
2.348499999999991701e+02 -2.417176633833620011e-02
2.348749999999991758e+02 -2.418215993229000382e-02
2.348999999999991815e+02 -2.419229599065933489e-02
2.349249999999991587e+02 -2.420217403310009896e-02
2.349499999999991644e+02 -2.421179360252807139e-02
2.349749999999991701e+02 -2.422115426521091741e-02
2.349999999999991758e+02 -2.423025561085313112e-02
2.350249999999991815e+02 -2.423909725267648502e-02
2.350499999999991587e+02 -2.424767882749213899e-02
2.350749999999991644e+02 -2.425599999576993557e-02
2.350999999999991701e+02 -2.426406044169908405e-02
2.351249999999991758e+02 -2.427185987324289793e-02
2.351499999999991815e+02 -2.427939802218982354e-02
2.351749999999991587e+02 -2.428667464419585753e-02
2.351999999999991644e+02 -2.429368951882143399e-02
2.352249999999991701e+02 -2.430044244956339888e-02
2.352499999999991758e+02 -2.430693326387962927e-02
2.352749999999991815e+02 -2.431316181320740746e-02
2.352999999999991587e+02 -2.431912797297645923e-02
2.353249999999991644e+02 -2.432483164261584063e-02
2.353499999999991701e+02 -2.433027274555336211e-02
2.353749999999991758e+02 -2.433545122921109902e-02
2.353999999999991815e+02 -2.434036706499229097e-02
2.354249999999991587e+02 -2.434502024826382810e-02
2.354499999999991644e+02 -2.434941079833252697e-02
2.354749999999991701e+02 -2.435353875841403740e-02
2.354999999999991758e+02 -2.435740419559720427e-02
2.355249999999991530e+02 -2.436100720080190338e-02
2.355499999999991587e+02 -2.436434788872996610e-02
2.355749999999991644e+02 -2.436742639781157641e-02
2.355999999999991701e+02 -2.437024289014430925e-02
2.356249999999991758e+02 -2.437279755142760657e-02
2.356499999999991530e+02 -2.437509059089038727e-02
2.356749999999991587e+02 -2.437712224121281815e-02
2.356999999999991644e+02 -2.437889275844285636e-02
2.357249999999991701e+02 -2.438040242190710541e-02
2.357499999999991758e+02 -2.438165153411481906e-02
2.357749999999991530e+02 -2.438264042065784939e-02
2.357999999999991587e+02 -2.438336943010373584e-02
2.358249999999991644e+02 -2.438383893388397158e-02
2.358499999999991701e+02 -2.438404932617621590e-02
2.358749999999991758e+02 -2.438400102378190243e-02
2.358999999999991530e+02 -2.438369446599774129e-02
2.359249999999991587e+02 -2.438313011448216619e-02
2.359499999999991644e+02 -2.438230845311675082e-02
2.359749999999991701e+02 -2.438122998786214010e-02
2.359999999999991758e+02 -2.440991830558744691e-02
2.360249999999991530e+02 -2.448188048146433121e-02
2.360499999999991587e+02 -2.455362323907944386e-02
2.360749999999991644e+02 -2.462514392393470863e-02
2.360999999999991701e+02 -2.469643989724475477e-02
2.361249999999991758e+02 -2.476750853638096453e-02
2.361499999999991530e+02 -2.483834723531008759e-02
2.361749999999991587e+02 -2.490895340503280347e-02
2.361999999999991644e+02 -2.497932447401651074e-02
2.362249999999991701e+02 -2.504945788862565983e-02
2.362499999999991758e+02 -2.511935111354893571e-02
2.362749999999991530e+02 -2.518900163222208971e-02
2.362999999999991587e+02 -2.525840694724683019e-02
2.363249999999991644e+02 -2.532756458080534165e-02
2.363499999999991701e+02 -2.539647207507223989e-02
2.363749999999991758e+02 -2.546512699261955365e-02
2.363999999999991530e+02 -2.553352691681918737e-02
2.364249999999991587e+02 -2.560166945224003412e-02
2.364499999999991644e+02 -2.566955222503949571e-02
2.364749999999991701e+02 -2.573717288335119341e-02
2.364999999999991758e+02 -2.580452909766745018e-02
2.365249999999991530e+02 -2.587161856121467096e-02
2.365499999999991587e+02 -2.593843899032588496e-02
2.365749999999991644e+02 -2.600498812480571062e-02
2.365999999999991701e+02 -2.607126372829057445e-02
2.366249999999991758e+02 -2.613726358860263277e-02
2.366499999999991530e+02 -2.620298551809826723e-02
2.366749999999991587e+02 -2.626842735400992598e-02
2.366999999999991644e+02 -2.633358695878151509e-02
2.367249999999991701e+02 -2.639846222039822152e-02
2.367499999999991758e+02 -2.646305105270934863e-02
2.367749999999991530e+02 -2.652735139574462567e-02
2.367999999999991587e+02 -2.659136121602356795e-02
2.368249999999991644e+02 -2.665507850685877242e-02
2.368499999999991701e+02 -2.671850128865124394e-02
2.368749999999991758e+02 -2.678162760917947305e-02
2.368999999999991530e+02 -2.684445554388102673e-02
2.369249999999991587e+02 -2.690698319612708916e-02
2.369499999999991644e+02 -2.696920869748987634e-02
2.369749999999991701e+02 -2.703113020800153657e-02
2.369999999999991473e+02 -2.709274591640740970e-02
2.370249999999991530e+02 -2.715405404040981824e-02
2.370499999999991587e+02 -2.721505282690628302e-02
2.370749999999991644e+02 -2.727574055221729937e-02
2.370999999999991701e+02 -2.733611552230889863e-02
2.371249999999991473e+02 -2.738845385046425815e-02
2.371499999999991530e+02 -2.740467880279737548e-02
2.371749999999991587e+02 -2.742062139791485303e-02
2.371999999999991644e+02 -2.743628070469898012e-02
2.372249999999991701e+02 -2.745165581620832851e-02
2.372499999999991473e+02 -2.746674584987482057e-02
2.372749999999991530e+02 -2.748154994769665821e-02
2.372999999999991587e+02 -2.749606727642463569e-02
2.373249999999991644e+02 -2.751029702774251962e-02
2.373499999999991701e+02 -2.752423841844227337e-02
2.373749999999991473e+02 -2.753789069059205119e-02
2.373999999999991530e+02 -2.755125311169943220e-02
2.374249999999991587e+02 -2.756432497486707711e-02
2.374499999999991644e+02 -2.757710559894357635e-02
2.374749999999991701e+02 -2.758959432866623859e-02
2.374999999999991473e+02 -2.760179053479977496e-02
2.375249999999991530e+02 -2.761369361426591409e-02
2.375499999999991587e+02 -2.762530299026867697e-02
2.375749999999991644e+02 -2.763661811241217153e-02
2.375999999999991701e+02 -2.764763845681117091e-02
2.376249999999991473e+02 -2.765836352619660890e-02
2.376499999999991530e+02 -2.766879285001298122e-02
2.376749999999991587e+02 -2.767892598450880787e-02
2.376999999999991644e+02 -2.768876251282255396e-02
2.377249999999991701e+02 -2.769830204505831575e-02
2.377499999999991473e+02 -2.770668183758015490e-02
2.377749999999991530e+02 -2.769352783822127267e-02
2.377999999999991587e+02 -2.768007355549083684e-02
2.378249999999991644e+02 -2.766631934812500623e-02
2.378499999999991701e+02 -2.765226560231077990e-02
2.378749999999991473e+02 -2.763791273163632850e-02
2.378999999999991530e+02 -2.762326117703382475e-02
2.379249999999991587e+02 -2.760831140671573050e-02
2.379499999999991644e+02 -2.759306391610394024e-02
2.379749999999991701e+02 -2.757751922775123973e-02
2.379999999999991473e+02 -2.756167789125750500e-02
2.380249999999991530e+02 -2.754554048317752260e-02
2.380499999999991587e+02 -2.752910760692183281e-02
2.380749999999991644e+02 -2.751237989265218481e-02
2.380999999999991701e+02 -2.749535799716907453e-02
2.381249999999991473e+02 -2.747804260379257610e-02
2.381499999999991530e+02 -2.746043442223672360e-02
2.381749999999991587e+02 -2.744253418847776224e-02
2.381999999999991644e+02 -2.742434266461468706e-02
2.382249999999991701e+02 -2.740586063872424774e-02
2.382499999999991473e+02 -2.738708892470881340e-02
2.382749999999991530e+02 -2.736802836213888396e-02
2.382999999999991587e+02 -2.734867981608751081e-02
2.383249999999991644e+02 -2.732904417696029389e-02
2.383499999999991701e+02 -2.730912236031816584e-02
2.383749999999991473e+02 -2.728891530669421209e-02
2.383999999999991530e+02 -2.726842398140485318e-02
2.384249999999991587e+02 -2.724764937435440390e-02
2.384499999999991644e+02 -2.722659249983483062e-02
2.384749999999991701e+02 -2.720525439631814313e-02
2.384999999999991473e+02 -2.718363612624525791e-02
2.385249999999991530e+02 -2.716173877580691301e-02
2.385499999999991587e+02 -2.713956345472122098e-02
2.385749999999991644e+02 -2.711711129600444248e-02
2.385999999999991701e+02 -2.709438345573710397e-02
2.386249999999991473e+02 -2.707138111282462664e-02
2.386499999999991530e+02 -2.704810546875308780e-02
2.386749999999991587e+02 -2.702455774734004515e-02
2.386999999999991644e+02 -2.700073919448018125e-02
2.387249999999991417e+02 -2.697665107788667013e-02
2.387499999999991473e+02 -2.695229468682771787e-02
2.387749999999991530e+02 -2.692767133185810721e-02
2.387999999999991587e+02 -2.690278234454709233e-02
2.388249999999991644e+02 -2.687762907720191163e-02
2.388499999999991417e+02 -2.685221290258626645e-02
2.388749999999991473e+02 -2.682653521363578819e-02
2.388999999999991530e+02 -2.680059742316981061e-02
2.389249999999991587e+02 -2.677440096359706354e-02
2.389499999999991644e+02 -2.674794728662109947e-02
2.389749999999991417e+02 -2.672123786293957234e-02
2.389999999999991473e+02 -2.669427418194118135e-02
2.390249999999991530e+02 -2.666705775139862136e-02
2.390499999999991587e+02 -2.663959009715976059e-02
2.390749999999991644e+02 -2.661187276283424885e-02
2.390999999999991417e+02 -2.658390730947806854e-02
2.391249999999991473e+02 -2.655569531527449123e-02
2.391499999999991530e+02 -2.652723837521426403e-02
2.391749999999991587e+02 -2.649853810077091795e-02
2.391999999999991644e+02 -2.646959611957507702e-02
2.392249999999991417e+02 -2.644041407508672045e-02
2.392499999999991473e+02 -2.641099362626398231e-02
2.392749999999991530e+02 -2.638133644723159726e-02
2.392999999999991587e+02 -2.635144422694670960e-02
2.393249999999991644e+02 -2.632131866886218419e-02
2.393499999999991417e+02 -2.629096149059040322e-02
2.393749999999991473e+02 -2.626037442356321180e-02
2.393999999999991530e+02 -2.622955921269227997e-02
2.394249999999991587e+02 -2.619851761602757720e-02
2.394499999999991644e+02 -2.616725140441485825e-02
2.394749999999991417e+02 -2.613576236115201790e-02
2.394999999999991473e+02 -2.610405228164534852e-02
2.395249999999991530e+02 -2.607212297306399015e-02
2.395499999999991587e+02 -2.603997625399496335e-02
2.395749999999991644e+02 -2.600761395409708840e-02
2.395999999999991417e+02 -2.597503791375484206e-02
2.396249999999991473e+02 -2.594224998373171817e-02
2.396499999999991530e+02 -2.590925202482454934e-02
2.396749999999991587e+02 -2.587604590751613198e-02
2.396999999999991644e+02 -2.584263351162970068e-02
2.397249999999991417e+02 -2.580901672598331226e-02
2.397499999999991473e+02 -2.577519744804365742e-02
2.397749999999991530e+02 -2.574117758358193675e-02
2.397999999999991587e+02 -2.570695904632895948e-02
2.398249999999991644e+02 -2.567254375763227195e-02
2.398499999999991417e+02 -2.563793364611336237e-02
2.398749999999991473e+02 -2.560313064732598620e-02
2.398999999999991530e+02 -2.556813670341586547e-02
2.399249999999991587e+02 -2.553295376278114440e-02
2.399499999999991644e+02 -2.549758377973506199e-02
2.399749999999991417e+02 -2.545960701115353511e-02
2.399999999999991473e+02 -2.538692660396515977e-02
2.400249999999991530e+02 -2.529883092228303945e-02
2.400499999999991587e+02 -2.521055731347963264e-02
2.400749999999991644e+02 -2.512210887398735187e-02
2.400999999999991417e+02 -2.503348870801376871e-02
2.401249999999991473e+02 -2.494469992706277103e-02
2.401499999999991530e+02 -2.485574564945743081e-02
2.401749999999991587e+02 -2.476862472672291746e-02
2.401999999999991360e+02 -2.468864307033680899e-02
2.402249999999991417e+02 -2.460841539980662337e-02
2.402499999999991473e+02 -2.450752359663991090e-02
2.402749999999991530e+02 -2.438727881252238452e-02
2.402999999999991587e+02 -2.426670293223393005e-02
2.403249999999991360e+02 -2.414579902639974601e-02
2.403499999999991417e+02 -2.402457019948480224e-02
2.403749999999991473e+02 -2.391849267569642196e-02
2.403999999999991530e+02 -2.382079768600446276e-02
2.404249999999991587e+02 -2.372272864035964574e-02
2.404499999999991360e+02 -2.362428709022278139e-02
2.404749999999991417e+02 -2.352547462436016534e-02
2.404999999999991473e+02 -2.342629286887180223e-02
2.405249999999991530e+02 -2.332674348720718827e-02
2.405499999999991587e+02 -2.322682818017514708e-02
2.405749999999991360e+02 -2.312654868594421140e-02
2.405999999999991417e+02 -2.302590678003416796e-02
2.406249999999991473e+02 -2.292490427529817604e-02
2.406499999999991530e+02 -2.282354302189835635e-02
2.406749999999991587e+02 -2.272182490726916068e-02
2.406999999999991360e+02 -2.261975185607422237e-02
2.407249999999991417e+02 -2.251732583015268740e-02
2.407499999999991473e+02 -2.241156385773269630e-02
2.407749999999991530e+02 -2.228375604542709443e-02
2.407999999999991587e+02 -2.215270801518167895e-02
2.408249999999991360e+02 -2.202125973719087568e-02
2.408499999999991417e+02 -2.188941385501269599e-02
2.408749999999991473e+02 -2.175717305673081567e-02
2.408999999999991530e+02 -2.162454007484498897e-02
2.409249999999991587e+02 -2.149151768615035346e-02
2.409499999999991360e+02 -2.135810871160540372e-02
2.409749999999991417e+02 -2.122431601618871705e-02
2.409999999999991473e+02 -2.109014250874368876e-02
2.410249999999991530e+02 -2.095559114181154772e-02
2.410499999999991587e+02 -2.082066491145460538e-02
2.410749999999991360e+02 -2.068536685706427042e-02
2.410999999999991417e+02 -2.054970006116077497e-02
2.411249999999991473e+02 -2.041366764917975155e-02
2.411499999999991530e+02 -2.027727278924699311e-02
2.411749999999991587e+02 -2.014051869194195821e-02
2.411999999999991360e+02 -2.000340861004883466e-02
2.412249999999991417e+02 -1.986594583829612293e-02
2.412499999999991473e+02 -1.972813371308528713e-02
2.412749999999991530e+02 -1.958997561220724229e-02
2.412999999999991587e+02 -1.945147495454509559e-02
2.413249999999991360e+02 -1.931263519976899462e-02
2.413499999999991417e+02 -1.917345984801615416e-02
2.413749999999991473e+02 -1.903395243956033933e-02
2.413999999999991530e+02 -1.889411655447023955e-02
2.414249999999991587e+02 -1.875395581225481820e-02
2.414499999999991360e+02 -1.861347387149967642e-02
2.414749999999991417e+02 -1.847267442948791194e-02
2.414999999999991473e+02 -1.833156122181458028e-02
2.415249999999991530e+02 -1.819013802198552257e-02
2.415499999999991587e+02 -1.804840864100741571e-02
2.415749999999991360e+02 -1.790637692696572456e-02
2.415999999999991417e+02 -1.776404676459151719e-02
2.416249999999991473e+02 -1.762142207481735834e-02
2.416499999999991530e+02 -1.747850681432323861e-02
2.416749999999991587e+02 -1.733530497507016974e-02
2.416999999999991360e+02 -1.719182058382360406e-02
2.417249999999991417e+02 -1.704805770166678558e-02
2.417499999999991473e+02 -1.690402042350344636e-02
2.417749999999991530e+02 -1.675971287755017095e-02
2.417999999999991587e+02 -1.661513922481733588e-02
2.418249999999991360e+02 -1.647030365858229845e-02
2.418499999999991417e+02 -1.632521040385116404e-02
2.418749999999991473e+02 -1.617986371681041230e-02
2.418999999999991530e+02 -1.603426788427071703e-02
2.419249999999991303e+02 -1.588842722309909486e-02
2.419499999999991360e+02 -1.574234607964274113e-02
2.419749999999991417e+02 -1.559602882914546892e-02
2.419999999999991473e+02 -1.544947987515150369e-02
2.420249999999991530e+02 -1.530270364890399561e-02
2.420499999999991303e+02 -1.515570460873324338e-02
2.420749999999991360e+02 -1.500848723943644034e-02
2.420999999999991417e+02 -1.486105605165039673e-02
2.421249999999991473e+02 -1.471341558121456311e-02
2.421499999999991530e+02 -1.456557038852891901e-02
2.421749999999991303e+02 -1.441752505790034125e-02
2.421999999999991360e+02 -1.426928419688601457e-02
2.422249999999991417e+02 -1.412085243562681731e-02
2.422499999999991473e+02 -1.397223442617440831e-02
2.422749999999991530e+02 -1.382343484181221445e-02
2.422999999999991303e+02 -1.367445837636932851e-02
2.423249999999991360e+02 -1.352530974352865109e-02
2.423499999999991417e+02 -1.337599367612876504e-02
2.423749999999991473e+02 -1.322651492546070458e-02
2.423999999999991530e+02 -1.307687826055737440e-02
2.424249999999991303e+02 -1.292708846748134854e-02
2.424499999999991360e+02 -1.277715034860229561e-02
2.424749999999991417e+02 -1.262706872187601900e-02
2.424999999999991473e+02 -1.247684842011354336e-02
2.425249999999991530e+02 -1.232649429024878368e-02
2.425499999999991303e+02 -1.217601119260314571e-02
2.425749999999991360e+02 -1.202540400014213452e-02
2.425999999999991417e+02 -1.187467759773350694e-02
2.426249999999991473e+02 -1.171757764959523510e-02
2.426499999999991530e+02 -1.155846528852223255e-02
2.426749999999991303e+02 -1.139921642006697447e-02
2.426999999999991360e+02 -1.123983619067127002e-02
2.427249999999991417e+02 -1.108032976024493979e-02
2.427499999999991473e+02 -1.092070230137742910e-02
2.427749999999991530e+02 -1.076095899854637855e-02
2.427999999999991303e+02 -1.060110504732466111e-02
2.428249999999991360e+02 -1.044114565358254115e-02
2.428499999999991417e+02 -1.028108603268884993e-02
2.428749999999991473e+02 -1.012093140870792135e-02
2.428999999999991530e+02 -9.960687013596591921e-03
2.429249999999991303e+02 -9.800358086397254267e-03
2.429499999999991360e+02 -9.639949872431085795e-03
2.429749999999991417e+02 -9.479467622488741210e-03
2.429999999999991473e+02 -9.318916592021801379e-03
2.430249999999991530e+02 -9.158302040331835203e-03
2.430499999999991303e+02 -8.997629229759775485e-03
2.430749999999991360e+02 -8.836903424875686835e-03
2.430999999999991417e+02 -8.676129891668361849e-03
2.431249999999991473e+02 -8.515313896735890453e-03
2.431499999999991530e+02 -8.354460706476317736e-03
2.431749999999991303e+02 -8.193575586279411987e-03
2.431999999999991360e+02 -8.032663799721811992e-03
2.432249999999991417e+02 -7.871730607760583573e-03
2.432499999999991473e+02 -7.710781267931780814e-03
2.432749999999991530e+02 -7.549821033548857231e-03
2.432999999999991303e+02 -7.388855152907271642e-03
2.433249999999991360e+02 -7.227888868485926425e-03
2.433499999999991417e+02 -7.066927416158236969e-03
2.433749999999991473e+02 -6.868940185447381871e-03
2.433999999999991246e+02 -6.623396571670385653e-03
2.434249999999991303e+02 -6.377666715652661848e-03
2.434499999999991360e+02 -6.131758404257022996e-03
2.434749999999991417e+02 -5.885679450033806659e-03
2.434999999999991473e+02 -5.639437690074315147e-03
2.435249999999991246e+02 -5.393040984849715655e-03
2.435499999999991303e+02 -5.146497217040890346e-03
2.435749999999991360e+02 -4.899814290366290639e-03
2.435999999999991417e+02 -4.653000128398122881e-03
2.436249999999991473e+02 -4.406062673371274191e-03
2.436499999999991246e+02 -4.159009884987600533e-03
2.436749999999991303e+02 -3.911849739213674876e-03
2.436999999999991360e+02 -3.664590227073266562e-03
2.437249999999991417e+02 -3.417239353433695372e-03
2.437499999999991473e+02 -3.169805135787574259e-03
2.437749999999991246e+02 -2.922295603030136343e-03
2.437999999999991303e+02 -2.674718794234337126e-03
2.438249999999991360e+02 -2.427082757419183473e-03
2.438499999999991417e+02 -2.179395548318566970e-03
2.438749999999991473e+02 -1.931665229144648730e-03
2.438999999999991246e+02 -1.683899867351293421e-03
2.439249999999991303e+02 -1.436107534393753909e-03
2.439499999999991360e+02 -1.188296304489994126e-03
2.439749999999991417e+02 -9.404742533764456468e-04
2.439999999999991473e+02 -6.926494570699612404e-04
2.440249999999991246e+02 -4.448299906235123036e-04
2.440499999999991303e+02 -1.970239268855632838e-04
2.440749999999991360e+02 5.076066473822058583e-05
2.440999999999991417e+02 2.985157195253229602e-04
2.441249999999991473e+02 5.462331786727009017e-04
2.441499999999991246e+02 7.939049905289319959e-04
2.441749999999991303e+02 1.041523111829901387e-03
2.441999999999991360e+02 1.289079508923948172e-03
2.442249999999991417e+02 1.536566158997174428e-03
2.442499999999991473e+02 1.783975051294363215e-03
2.442749999999991246e+02 2.031298188333475942e-03
2.442999999999991303e+02 2.278527587121341371e-03
2.443249999999991360e+02 2.525655280352078272e-03
2.443499999999991417e+02 2.772673317614049882e-03
2.443749999999991473e+02 3.019573766577480535e-03
2.443999999999991246e+02 3.266348714185499449e-03
2.444249999999991303e+02 3.512990267833490318e-03
2.444499999999991360e+02 3.759490556538061610e-03
2.444749999999991417e+02 4.005841732105558037e-03
2.444999999999991473e+02 4.252035970285895396e-03
2.445249999999991246e+02 4.498065471921318739e-03
2.445499999999991303e+02 4.743922464084089109e-03
2.445749999999991360e+02 4.989599201205680533e-03
2.445999999999991417e+02 5.235087966195157982e-03
2.446249999999991473e+02 5.480381071549967655e-03
2.446499999999991246e+02 5.725470860452518129e-03
2.446749999999991303e+02 5.970349707858532001e-03
2.446999999999991360e+02 6.215010021573306488e-03
2.447249999999991417e+02 6.459444243316911707e-03
2.447499999999991473e+02 6.682654855825836959e-03
2.447749999999991246e+02 6.808992002586071804e-03
2.447999999999991303e+02 6.935323696521544616e-03
2.448249999999991360e+02 7.061645821417014343e-03
2.448499999999991417e+02 7.187954255546376466e-03
2.448749999999991473e+02 7.314244872290718083e-03
2.448999999999991246e+02 7.440513540760891956e-03
2.449249999999991303e+02 7.566756126423717851e-03
2.449499999999991360e+02 7.692968491725903600e-03
2.449749999999991417e+02 7.819146496726455883e-03
2.449999999999991473e+02 7.945285999726955581e-03
2.450249999999991246e+02 8.071382857903432531e-03
2.450499999999991303e+02 8.197432927942706338e-03
2.450749999999991360e+02 8.323432066676000191e-03
2.450999999999991417e+02 8.449376131717156041e-03
2.451249999999991189e+02 8.575260982099246893e-03
2.451499999999991246e+02 8.701082478913872709e-03
2.451749999999991303e+02 8.826836485947148203e-03
2.451999999999991360e+02 8.952518870320514896e-03
2.452249999999991417e+02 9.078125503128224236e-03
2.452499999999991189e+02 9.203652260075009806e-03
2.452749999999991246e+02 9.329095022114451685e-03
2.452999999999991303e+02 9.454449676084287699e-03
2.453249999999991360e+02 9.579712115343077747e-03
2.453499999999991417e+02 9.704878240403653697e-03
2.453749999999991189e+02 9.829943959566402739e-03
2.453999999999991246e+02 9.954905189550724079e-03
2.454249999999991303e+02 1.007975785612280108e-02
2.454499999999991360e+02 1.020449789472322247e-02
2.454749999999991417e+02 1.032912125109178118e-02
2.454999999999991189e+02 1.045362388188824689e-02
2.455249999999991246e+02 1.057800175531264063e-02
2.455499999999991303e+02 1.070225085171929227e-02
2.455749999999991360e+02 1.082636716423133159e-02
2.455999999999991417e+02 1.095034669934751535e-02
2.456249999999991189e+02 1.107418547754898501e-02
2.456499999999991246e+02 1.119787953390067627e-02
2.456749999999991303e+02 1.132142491864646106e-02
2.456999999999991360e+02 1.144481769780367371e-02
2.457249999999991417e+02 1.156805395375062710e-02
2.457499999999991189e+02 1.169112978580916749e-02
2.457749999999991246e+02 1.181692868894882766e-02
2.457999999999991303e+02 1.194508725804647835e-02
2.458249999999991360e+02 1.207316460999381669e-02
2.458499999999991417e+02 1.220115650405562829e-02
2.458749999999991189e+02 1.232905870379302597e-02
2.458999999999991246e+02 1.245686697772203574e-02
2.459249999999991303e+02 1.258457709996765872e-02
2.459499999999991360e+02 1.271218485092232356e-02
2.459749999999991417e+02 1.283968601790009233e-02
2.459999999999991189e+02 1.296707639578993827e-02
2.460249999999991246e+02 1.309435178771021190e-02
2.460499999999991303e+02 1.322150800565813702e-02
2.460749999999991360e+02 1.334854087116037376e-02
2.460999999999991417e+02 1.347544621591866519e-02
2.461249999999991189e+02 1.360221988245653713e-02
2.461499999999991246e+02 1.372885772476056809e-02
2.461749999999991303e+02 1.385535560892005823e-02
2.461999999999991360e+02 1.398170941376445514e-02
2.462249999999991417e+02 1.410791503149549757e-02
2.462499999999991189e+02 1.423396836831787755e-02
2.462749999999991246e+02 1.435986534506634472e-02
2.462999999999991303e+02 1.448560189782584391e-02
2.463249999999991360e+02 1.461117397855141511e-02
2.463499999999991417e+02 1.473657755568193867e-02
2.463749999999991189e+02 1.486180861474885838e-02
2.463999999999991246e+02 1.498686315898064420e-02
2.464249999999991303e+02 1.511173720990244274e-02
2.464499999999991360e+02 1.523642680793097295e-02
2.464749999999991417e+02 1.536092801296147850e-02
2.464999999999991189e+02 1.548523690495265913e-02
2.465249999999991246e+02 1.560934958450447066e-02
2.465499999999991303e+02 1.573326217342682978e-02
2.465749999999991360e+02 1.585697081530744804e-02
2.465999999999991132e+02 1.598047167606869365e-02
2.466249999999991189e+02 1.610376094452082088e-02
2.466499999999991246e+02 1.622683483290681197e-02
2.466749999999991303e+02 1.634968957744012061e-02
2.466999999999991360e+02 1.647232143883684691e-02
2.467249999999991132e+02 1.659472670283852064e-02
2.467499999999991189e+02 1.671690168072981902e-02
2.467749999999991246e+02 1.683884270984524131e-02
2.467999999999991303e+02 1.696054615407198429e-02
2.468249999999991360e+02 1.708200840434193069e-02
2.468499999999991132e+02 1.720322587911591108e-02
2.468749999999991189e+02 1.732419502486146762e-02
2.468999999999991246e+02 1.744491231651968538e-02
2.469249999999991303e+02 1.756537425796547702e-02
2.469499999999991360e+02 1.768557738245829861e-02
2.469749999999991132e+02 1.780551825308463593e-02
2.469999999999991189e+02 1.792519346318976331e-02
2.470249999999991246e+02 1.804459963680411783e-02
2.470499999999991303e+02 1.816373342905534122e-02
2.470749999999991360e+02 1.828259152657662687e-02
2.470999999999991132e+02 1.840117064790151163e-02
2.471249999999991189e+02 1.851946754385110777e-02
2.471499999999991246e+02 1.863747899791122833e-02
2.471749999999991303e+02 1.875520182660057877e-02
2.471999999999991360e+02 1.887263287982805793e-02
2.472249999999991132e+02 1.898976904124092743e-02
2.472499999999991189e+02 1.910660722856317301e-02
2.472749999999991246e+02 1.922314439392385985e-02
2.472999999999991303e+02 1.933937752417554459e-02
2.473249999999991360e+02 1.945530364120229977e-02
2.473499999999991132e+02 1.957091980221786071e-02
2.473749999999991189e+02 1.968622310005398862e-02
2.473999999999991246e+02 1.980121066343758923e-02
2.474249999999991303e+02 1.991587965725889753e-02
2.474499999999991360e+02 2.003022728282845624e-02
2.474749999999991132e+02 2.014347772881932772e-02
2.474999999999991189e+02 2.021557750514170471e-02
2.475249999999991246e+02 2.029092685501157969e-02
2.475499999999991303e+02 2.036602284230606616e-02
2.475749999999991360e+02 2.044086342519520552e-02
2.475999999999991132e+02 2.051544658745726654e-02
2.476249999999991189e+02 2.058977033871938617e-02
2.476499999999991246e+02 2.066383271468672997e-02
2.476749999999991303e+02 2.072205222498797045e-02
2.476999999999991360e+02 2.076937248641409772e-02
2.477249999999991132e+02 2.081645606956306072e-02
2.477499999999991189e+02 2.086330173969197857e-02
2.477749999999991246e+02 2.086596425825179221e-02
2.477999999999991303e+02 2.086035590673987819e-02
2.478249999999991360e+02 2.085452676978091432e-02
2.478499999999991132e+02 2.084847657214163388e-02
2.478749999999991189e+02 2.084220505742652441e-02
2.478999999999991246e+02 2.083571198818317746e-02
2.479249999999991303e+02 2.082899714600401977e-02
2.479499999999991360e+02 2.082206033162211159e-02
2.479749999999991132e+02 2.081490136500482868e-02
2.479999999999991189e+02 2.080752008544066445e-02
2.480249999999991246e+02 2.079966437793131367e-02
2.480499999999991303e+02 2.080528008482397315e-02
2.480749999999991360e+02 2.081403522496690431e-02
2.480999999999991132e+02 2.082258445565344021e-02
2.481249999999991189e+02 2.083092691587179121e-02
2.481499999999991246e+02 2.083906176017318035e-02
2.481749999999991303e+02 2.084698815887592316e-02
2.481999999999991360e+02 2.085470529826823766e-02
2.482249999999991132e+02 2.086221238080694998e-02
2.482499999999991189e+02 2.086950862531335160e-02
2.482749999999991246e+02 2.087659326716596528e-02
2.482999999999991303e+02 2.088346555849047645e-02
2.483249999999991076e+02 2.089012476834544232e-02
2.483499999999991132e+02 2.089657018290593665e-02
2.483749999999991189e+02 2.090280110564178215e-02
2.483999999999991246e+02 2.090881685749393717e-02
2.484249999999991303e+02 2.091461677704656644e-02
2.484499999999991076e+02 2.092020022069503854e-02
2.484749999999991132e+02 2.092556656281051655e-02
2.484999999999991189e+02 2.093071519590074953e-02
2.485249999999991246e+02 2.093564553076618373e-02
2.485499999999991303e+02 2.094035699665250383e-02
2.485749999999991076e+02 2.094484904139954154e-02
2.485999999999991132e+02 2.094912113158501482e-02
2.486249999999991189e+02 2.095317275266402393e-02
2.486499999999991246e+02 2.095700340910536252e-02
2.486749999999991303e+02 2.096061262452177457e-02
2.486999999999991076e+02 2.096399994179742182e-02
2.487249999999991132e+02 2.096716492320904041e-02
2.487499999999991189e+02 2.097010715054405464e-02
2.487749999999991246e+02 2.097282622521324039e-02
2.487999999999991303e+02 2.097532176835848958e-02
2.488249999999991076e+02 2.097759342095624133e-02
2.488499999999991132e+02 2.097964084391616690e-02
2.488749999999991189e+02 2.098146371817454989e-02
2.488999999999991246e+02 2.098306174478258360e-02
2.489249999999991303e+02 2.098443464499061967e-02
2.489499999999991076e+02 2.098558216032674062e-02
2.489749999999991132e+02 2.098650405266983682e-02
2.489999999999991189e+02 2.098720010431841254e-02
2.490249999999991246e+02 2.098767011805436136e-02
2.490499999999991303e+02 2.098791391720035079e-02
2.490749999999991076e+02 2.098793134567334545e-02
2.490999999999991132e+02 2.098772226803249236e-02
2.491249999999991189e+02 2.098728656952105615e-02
2.491499999999991246e+02 2.098662415610424645e-02
2.491749999999991303e+02 2.098573495450072740e-02
2.491999999999991076e+02 2.098461891220981812e-02
2.492249999999991132e+02 2.098327599753202141e-02
2.492499999999991189e+02 2.098170619958593039e-02
2.492749999999991246e+02 2.097990952831793252e-02
2.492999999999991303e+02 2.097788601450809726e-02
2.493249999999991076e+02 2.097563570976994710e-02
2.493499999999991132e+02 2.097315868654466356e-02
2.493749999999991189e+02 2.097045503809090439e-02
2.493999999999991246e+02 2.096752487846813978e-02
2.494249999999991303e+02 2.096436834251524592e-02
2.494499999999991076e+02 2.096098558582368612e-02
2.494749999999991132e+02 2.095737678470526583e-02
2.494999999999991189e+02 2.095354213615481173e-02
2.495249999999991246e+02 2.094948185780698413e-02
2.495499999999991303e+02 2.094519618788850610e-02
2.495749999999991076e+02 2.094068538516486583e-02
2.495999999999991132e+02 2.093594972888134648e-02
2.496249999999991189e+02 2.093098951870000363e-02
2.496499999999991246e+02 2.092580507462961023e-02
2.496749999999991303e+02 2.092039673695279128e-02
2.496999999999991076e+02 2.091476486614575123e-02
2.497249999999991132e+02 2.090890984279500375e-02
2.497499999999991189e+02 2.090283206750730843e-02
2.497749999999991246e+02 2.089653196081596442e-02
2.497999999999991019e+02 2.089000996308112978e-02
2.498249999999991076e+02 2.088326653438616481e-02
2.498499999999991132e+02 2.087630215442834794e-02
2.498749999999991189e+02 2.086911732240582726e-02
2.498999999999991246e+02 2.086171255689793849e-02
2.499249999999991019e+02 2.085408839574383333e-02
2.499499999999991076e+02 2.084792753546044208e-02
2.499749999999991132e+02 2.091259741518141854e-02


==> figures/usurper/usurper_pgram_4922.dat <==
1.000000000000000000e+00 5.416469921062310483e-06
1.024999999999999911e+00 -1.908761433077553077e-06
1.049999999999999822e+00 -9.245148225900168731e-06
1.074999999999999734e+00 -1.659271461439869189e-05
1.099999999999999645e+00 -2.395148482097621704e-05
1.124999999999999556e+00 -3.132148313366308831e-05
1.149999999999999467e+00 -3.870273390654470444e-05
1.174999999999999378e+00 -4.609526155965874323e-05
1.199999999999999289e+00 -5.349909057944749743e-05
1.224999999999999201e+00 -6.091424551868552118e-05
1.249999999999999112e+00 -6.834075099709578216e-05
1.274999999999999023e+00 -7.577863170108505519e-05
1.299999999999998934e+00 -8.322791238426620959e-05
1.324999999999998845e+00 -9.068861786760047683e-05
1.349999999999998757e+00 -9.816077303968739323e-05
1.374999999999998668e+00 -1.056444028567613577e-04
1.399999999999998579e+00 -1.131395323429847051e-04
1.424999999999998490e+00 -1.206461865908780667e-04
1.449999999999998401e+00 -1.281643907611167165e-04
1.474999999999998312e+00 -1.356941700832192969e-04
1.499999999999998224e+00 -1.432355498553987004e-04
1.524999999999998135e+00 -1.507885554448809876e-04
1.549999999999998046e+00 -1.583532122881610557e-04
1.574999999999997957e+00 -1.659295458913550582e-04
1.599999999999997868e+00 -1.735175818300016169e-04
1.624999999999997780e+00 -1.811173457496853729e-04
1.649999999999997691e+00 -1.887288633661189804e-04
1.674999999999997602e+00 -1.963521604655269945e-04
1.699999999999997513e+00 -2.039872629040982417e-04
1.724999999999997424e+00 -2.116341966096134234e-04
1.749999999999997335e+00 -2.192929875801502267e-04
1.774999999999997247e+00 -2.269636618854332911e-04
1.799999999999997158e+00 -2.346462456665233953e-04
1.824999999999997069e+00 -2.423407651360578519e-04
1.849999999999996980e+00 -2.500472465788457070e-04
1.874999999999996891e+00 -2.577657163514283944e-04
1.899999999999996803e+00 -2.654962008828527179e-04
1.924999999999996714e+00 -2.732387266749795505e-04
1.949999999999996625e+00 -2.809933203020384710e-04
1.974999999999996536e+00 -2.887600084117495887e-04
1.999999999999996447e+00 -2.965388177245264914e-04
2.024999999999996358e+00 -3.043297750347639529e-04
2.049999999999996270e+00 -3.121329072105133765e-04
2.074999999999996181e+00 -3.199482411934087989e-04
2.099999999999996092e+00 -3.277758039996127477e-04
2.124999999999996003e+00 -3.356156227196403839e-04
2.149999999999995914e+00 -3.434677245185332453e-04
2.174999999999995826e+00 -3.513321366362479330e-04
2.199999999999995737e+00 -3.592088863880132476e-04
2.224999999999995648e+00 -3.670980011642643783e-04
2.249999999999995559e+00 -3.749995084308354568e-04
2.274999999999995470e+00 -3.829134357297720045e-04
2.299999999999995381e+00 -3.908398106789063588e-04
2.324999999999995293e+00 -3.987786609724048702e-04
2.349999999999995204e+00 -4.067300143810088659e-04
2.374999999999995115e+00 -4.146938987523248908e-04
2.399999999999995026e+00 -4.226703420107231720e-04
2.424999999999994937e+00 -4.306593721581932171e-04
2.449999999999994849e+00 -4.386610172737627359e-04
2.474999999999994760e+00 -4.466753055147224634e-04
2.499999999999994671e+00 -4.547022651159381796e-04
2.524999999999994582e+00 -4.627419243907173125e-04
2.549999999999994493e+00 -4.707943117307082691e-04
2.574999999999994404e+00 -4.788594556063926100e-04
2.599999999999994316e+00 -4.869373845671921678e-04
2.624999999999994227e+00 -4.950281272417036147e-04
2.649999999999994138e+00 -5.031317123381152294e-04
2.674999999999994049e+00 -5.112481686441491639e-04
2.699999999999993960e+00 -5.193775250275487919e-04
2.724999999999993872e+00 -5.275198104364677747e-04
2.749999999999993783e+00 -5.356750538992214542e-04
2.774999999999993694e+00 -5.438432845250009079e-04
2.799999999999993605e+00 -5.520245315040841518e-04
2.824999999999993516e+00 -5.602188241077156851e-04
2.849999999999993427e+00 -5.684261916888106803e-04
2.874999999999993339e+00 -5.766466636819683180e-04
2.899999999999993250e+00 -5.848802696038249123e-04
2.924999999999993161e+00 -5.931270390531757745e-04
2.949999999999993072e+00 -6.013870017112927764e-04
2.974999999999992983e+00 -6.096601873425208781e-04
2.999999999999992895e+00 -6.179466257939331348e-04
3.024999999999992806e+00 -6.262463469958527403e-04
3.049999999999992717e+00 -6.345593809624181132e-04
3.074999999999992628e+00 -6.428857577913881741e-04
3.099999999999992539e+00 -6.512255076646829288e-04
3.124999999999992450e+00 -6.595786608482974911e-04
3.149999999999992362e+00 -6.679452476935267974e-04
3.174999999999992273e+00 -6.763252986355932240e-04
3.199999999999992184e+00 -6.847188441956675396e-04
3.224999999999992095e+00 -6.931259149797883894e-04
3.249999999999992006e+00 -7.015465416799133210e-04
3.274999999999991918e+00 -7.099807550739739700e-04
3.299999999999991829e+00 -7.184285860257801082e-04
3.324999999999991740e+00 -7.268900654862969421e-04
3.349999999999991651e+00 -7.353652244924266867e-04
3.374999999999991562e+00 -7.438540941685843448e-04
3.399999999999991473e+00 -7.523567057264490994e-04
3.424999999999991385e+00 -7.608730904652169329e-04
3.449999999999991296e+00 -7.694032797717978434e-04
3.474999999999991207e+00 -7.779473051213903634e-04
3.499999999999991118e+00 -7.865051980776062435e-04
3.524999999999991029e+00 -7.950769902925590308e-04
3.549999999999990941e+00 -8.036627135073791742e-04
3.574999999999990852e+00 -8.122623995526469460e-04
3.599999999999990763e+00 -8.208760803481495805e-04
3.624999999999990674e+00 -8.295037879035714774e-04
3.649999999999990585e+00 -8.381455543186625782e-04
3.674999999999990496e+00 -8.468014117837368822e-04
3.699999999999990408e+00 -8.554713925793831818e-04
3.724999999999990319e+00 -8.641555290773846824e-04
3.749999999999990230e+00 -8.728538537405748036e-04
3.774999999999990141e+00 -8.815663991233652942e-04
3.799999999999990052e+00 -8.902931978718975868e-04
3.824999999999989964e+00 -8.990342827246115701e-04
3.849999999999989875e+00 -9.077896865118419405e-04
3.874999999999989786e+00 -9.165594421569704924e-04
3.899999999999989697e+00 -9.253435826761276370e-04
3.924999999999989608e+00 -9.341421411787748357e-04
3.949999999999989519e+00 -9.429551508678034799e-04
3.974999999999989431e+00 -9.517826450399759436e-04
3.999999999999989342e+00 -9.606246570861341847e-04
4.024999999999989697e+00 -9.694812204913780956e-04
4.049999999999989164e+00 -9.783523688359034836e-04
4.074999999999988631e+00 -9.872381357944530304e-04
4.099999999999988987e+00 -9.961385551372548865e-04
4.124999999999989342e+00 -1.005053660730262930e-03
4.149999999999988809e+00 -1.013983486534989365e-03
4.174999999999988276e+00 -1.022928066609481807e-03
4.199999999999988631e+00 -1.031887435107887649e-03
4.224999999999988987e+00 -1.040861626281610469e-03
4.249999999999988454e+00 -1.049850674478699630e-03
4.274999999999987921e+00 -1.058854614144849691e-03
4.299999999999988276e+00 -1.067873479823544611e-03
4.324999999999988631e+00 -1.076907306155937185e-03
4.349999999999988098e+00 -1.085956127881757818e-03
4.374999999999987566e+00 -1.095019979839203725e-03
4.399999999999987921e+00 -1.104098896965696784e-03
4.424999999999988276e+00 -1.113192914297362040e-03
4.449999999999987743e+00 -1.122302066970417645e-03
4.474999999999987210e+00 -1.131426390220583540e-03
4.499999999999987566e+00 -1.140565919383854923e-03
4.524999999999987921e+00 -1.149720689896781105e-03
4.549999999999987388e+00 -1.158890737296529045e-03
4.574999999999986855e+00 -1.168076097221551653e-03
4.599999999999987210e+00 -1.177276805411624000e-03
4.624999999999987566e+00 -1.186492897708246643e-03
4.649999999999987033e+00 -1.195724410055085812e-03
4.674999999999986500e+00 -1.204971378497962133e-03
4.699999999999986855e+00 -1.214233839185710397e-03
4.724999999999987210e+00 -1.223511828369882497e-03
4.749999999999986677e+00 -1.232805382405515685e-03
4.774999999999986144e+00 -1.242114537751211724e-03
4.799999999999986500e+00 -1.251439330969685709e-03
4.824999999999986855e+00 -1.260779798727800112e-03
4.849999999999986322e+00 -1.270135977797158490e-03
4.874999999999985789e+00 -1.279507905054201762e-03
4.899999999999986144e+00 -1.288895617480716052e-03
4.924999999999986500e+00 -1.298299152164168789e-03
4.949999999999985967e+00 -1.307718546297824067e-03
4.974999999999985434e+00 -1.317153837181098261e-03
4.999999999999985789e+00 -1.326605062220348897e-03
5.024999999999986144e+00 -1.336072258928667133e-03
5.049999999999985612e+00 -1.345555464926210610e-03
5.074999999999985079e+00 -1.355054717941051728e-03
5.099999999999985434e+00 -1.364570055809007651e-03
5.124999999999985789e+00 -1.374101516474102603e-03
5.149999999999985256e+00 -1.383649137989024754e-03
5.174999999999984723e+00 -1.393212958515414619e-03
5.199999999999985079e+00 -1.402793016324150200e-03
5.224999999999985434e+00 -1.412389349795648832e-03
5.249999999999984901e+00 -1.422001997420335772e-03
5.274999999999984368e+00 -1.431630997798856268e-03
5.299999999999984723e+00 -1.441276389642575165e-03
5.324999999999985079e+00 -1.450938211773746033e-03
5.349999999999984546e+00 -1.460616503125821471e-03
5.374999999999984013e+00 -1.470311302744210531e-03
5.399999999999984368e+00 -1.480022649786081603e-03
5.424999999999984723e+00 -1.489750583520738211e-03
5.449999999999984190e+00 -1.499495143330762401e-03
5.474999999999983658e+00 -1.509256368711205934e-03
5.499999999999984013e+00 -1.519034299270870724e-03
5.524999999999984368e+00 -1.528828974732030638e-03
5.549999999999983835e+00 -1.538640434931047747e-03
5.574999999999983302e+00 -1.548468719819035650e-03
5.599999999999983658e+00 -1.558313869461565434e-03
5.624999999999984013e+00 -1.568175924039522844e-03
5.649999999999983480e+00 -1.578054923848955845e-03
5.674999999999982947e+00 -1.587950909302377834e-03
5.699999999999983302e+00 -1.597863920927872303e-03
5.724999999999983658e+00 -1.607793999370473901e-03
5.749999999999983125e+00 -1.617741185392022711e-03
5.774999999999982592e+00 -1.627705519871580587e-03
5.799999999999982947e+00 -1.637687043805854427e-03
5.824999999999983302e+00 -1.647685798309646114e-03
5.849999999999982769e+00 -1.657701824615899575e-03
5.874999999999982236e+00 -1.667735164076593075e-03
5.899999999999982592e+00 -1.677785858162506982e-03
5.924999999999982947e+00 -1.687853948464044726e-03
5.949999999999982414e+00 -1.697939476691233233e-03
5.974999999999981881e+00 -1.708042484674507236e-03
5.999999999999982236e+00 -1.718163014364565075e-03
6.024999999999982592e+00 -1.728301107833477403e-03
6.049999999999982059e+00 -1.738456807273975084e-03
6.074999999999981526e+00 -1.748630155000802707e-03
6.099999999999981881e+00 -1.758821193450912012e-03
6.124999999999982236e+00 -1.769029965183142265e-03
6.149999999999981704e+00 -1.779256512879493759e-03
6.174999999999981171e+00 -1.789500879344956084e-03
6.199999999999981526e+00 -1.799763107508050219e-03
6.224999999999981881e+00 -1.810043240421122359e-03
6.249999999999981348e+00 -1.820341321260925040e-03
6.274999999999980815e+00 -1.830657393328585705e-03
6.299999999999981171e+00 -1.840991500050618689e-03
6.324999999999981526e+00 -1.851343684978565274e-03
6.349999999999980993e+00 -1.861713991790145970e-03
6.374999999999980460e+00 -1.872102464288726443e-03
6.399999999999980815e+00 -1.882509146404608364e-03
6.424999999999981171e+00 -1.892934082194907977e-03
6.449999999999980638e+00 -1.903377315843934056e-03
6.474999999999980105e+00 -1.913838891663708752e-03
6.499999999999980460e+00 -1.924318854094539616e-03
6.524999999999980815e+00 -1.934817247704882781e-03
6.549999999999980282e+00 -1.945334117192371644e-03
6.574999999999979750e+00 -1.955869507383403792e-03
6.599999999999980105e+00 -1.966423463234424473e-03
6.624999999999980460e+00 -1.976996029831693501e-03
6.649999999999979927e+00 -1.987587252391829085e-03
6.674999999999979394e+00 -1.998197176262432335e-03
6.699999999999979750e+00 -2.008825846922050826e-03
6.724999999999980105e+00 -2.019473309980957063e-03
6.749999999999979572e+00 -2.030139611181319345e-03
6.774999999999979039e+00 -2.040824796397749941e-03
6.799999999999979394e+00 -2.051528911637390089e-03
6.824999999999979750e+00 -2.062252003040784733e-03
6.849999999999979217e+00 -2.072994116882053827e-03
6.874999999999978684e+00 -2.083755299568891030e-03
6.899999999999979039e+00 -2.094535597643883400e-03
6.924999999999979394e+00 -2.105335057783776741e-03
6.949999999999978861e+00 -2.116153726800929728e-03
6.974999999999978328e+00 -2.126991651642883702e-03
6.999999999999978684e+00 -2.137848879393611668e-03
7.024999999999979039e+00 -2.148725457272810096e-03
7.049999999999978506e+00 -2.159621432637360856e-03
7.074999999999977973e+00 -2.170536852981234510e-03
7.099999999999978328e+00 -2.181471765935870648e-03
7.124999999999978684e+00 -2.192426219270691371e-03
7.149999999999978151e+00 -2.203400260893686752e-03
7.174999999999977618e+00 -2.214393938851209713e-03
7.199999999999977973e+00 -2.225407301329270990e-03
7.224999999999978328e+00 -2.236440396653193927e-03
7.249999999999977796e+00 -2.247493273288405074e-03
7.274999999999977263e+00 -2.258565979840591181e-03
7.299999999999977618e+00 -2.269658565056691460e-03
7.324999999999977973e+00 -2.280771077824331628e-03
7.349999999999977440e+00 -2.291903567173166588e-03
7.374999999999976907e+00 -2.303056082274948513e-03
7.399999999999977263e+00 -2.314228672443701621e-03
7.424999999999977618e+00 -2.325421387136264711e-03
7.449999999999977085e+00 -2.336634275953355846e-03
7.474999999999976552e+00 -2.347867388638677239e-03
7.499999999999976907e+00 -2.359120775080538520e-03
7.524999999999977263e+00 -2.370394485311838086e-03
7.549999999999976730e+00 -2.381688569510221395e-03
7.574999999999976197e+00 -2.393003077998889783e-03
7.599999999999976552e+00 -2.404338061246812097e-03
7.624999999999976907e+00 -2.415693569869258560e-03
7.649999999999976374e+00 -2.427069654628112149e-03
7.674999999999975842e+00 -2.438466366432507845e-03
7.699999999999976197e+00 -2.449883756338780590e-03
7.724999999999976552e+00 -2.461321875551417213e-03
7.749999999999976019e+00 -2.472780775423356545e-03
7.774999999999975486e+00 -2.484260507456116911e-03
7.799999999999975842e+00 -2.495761123300429315e-03
7.824999999999976197e+00 -2.507282674756911803e-03
7.849999999999975664e+00 -2.518825213776001385e-03
7.874999999999975131e+00 -2.530388792458765444e-03
7.899999999999975486e+00 -2.541973463056997149e-03
7.924999999999975842e+00 -2.553579277974113611e-03
7.949999999999975309e+00 -2.565206289765061334e-03
7.974999999999974776e+00 -2.576854551137241264e-03
7.999999999999975131e+00 -2.588524114950571664e-03
8.024999999999975486e+00 -2.600215034217836368e-03
8.049999999999975842e+00 -2.611927362105726045e-03
8.074999999999974420e+00 -2.623661151934541559e-03
8.099999999999974776e+00 -2.635416457179159781e-03
8.124999999999975131e+00 -2.647193331468991086e-03
8.149999999999973710e+00 -2.658991828589090008e-03
8.174999999999974065e+00 -2.670812002479769267e-03
8.199999999999974420e+00 -2.682653907237674863e-03
8.224999999999974776e+00 -2.694517597116036743e-03
8.249999999999975131e+00 -2.706403126524692219e-03
8.274999999999973710e+00 -2.718310550031411733e-03
8.299999999999974065e+00 -2.730239922361436984e-03
8.324999999999974420e+00 -2.742191298398454977e-03
8.349999999999972999e+00 -2.754164733184813561e-03
8.374999999999973355e+00 -2.766160281922051389e-03
8.399999999999973710e+00 -2.778177999971358919e-03
8.424999999999974065e+00 -2.790217942853754057e-03
8.449999999999974420e+00 -2.802280166251040587e-03
8.474999999999972999e+00 -2.814364726005681109e-03
8.499999999999973355e+00 -2.826471678121622328e-03
8.524999999999973710e+00 -2.838601078764692309e-03
8.549999999999972289e+00 -2.850752984262695452e-03
8.574999999999972644e+00 -2.862927451106388708e-03
8.599999999999972999e+00 -2.875124535949424333e-03
8.624999999999973355e+00 -2.887344295609187757e-03
8.649999999999973710e+00 -2.899586787066992313e-03
8.674999999999972289e+00 -2.911852067468792635e-03
8.699999999999972644e+00 -2.924140194124901903e-03
8.724999999999972999e+00 -2.936451224511706180e-03
8.749999999999971578e+00 -2.948785216270755419e-03
8.774999999999971934e+00 -2.961142227210101802e-03
8.799999999999972289e+00 -2.973522315304535663e-03
8.824999999999972644e+00 -2.985925538695776305e-03
8.849999999999972999e+00 -2.998351955693011502e-03
8.874999999999971578e+00 -3.010801624773770929e-03
8.899999999999971934e+00 -3.023274604583907083e-03
8.924999999999972289e+00 -3.035770953937885850e-03
8.949999999999970868e+00 -3.048290731819791773e-03
8.974999999999971223e+00 -3.060833997383380529e-03
8.999999999999971578e+00 -3.073400809952720782e-03
9.024999999999971934e+00 -3.085991229022464356e-03
9.049999999999972289e+00 -3.098605314258426509e-03
9.074999999999970868e+00 -3.111243125497774580e-03
9.099999999999971223e+00 -3.123904722750098749e-03
9.124999999999971578e+00 -3.136590166197101518e-03
9.149999999999970157e+00 -3.149299516193500639e-03
9.174999999999970512e+00 -3.162032833267259830e-03
9.199999999999970868e+00 -3.174790178120277459e-03
9.224999999999971223e+00 -3.187571611628624204e-03
9.249999999999971578e+00 -3.200377194842905174e-03
9.274999999999970157e+00 -3.213206988989158498e-03
9.299999999999970512e+00 -3.226061055468752541e-03
9.324999999999970868e+00 -3.238939455858999995e-03
9.349999999999969447e+00 -3.251842251914007897e-03
9.374999999999969802e+00 -3.264769505564405708e-03
9.399999999999970157e+00 -3.277721278918422580e-03
9.424999999999970512e+00 -3.290697634261950232e-03
9.449999999999970868e+00 -3.303698634059243355e-03
9.474999999999969447e+00 -3.316724340953020652e-03
9.499999999999969802e+00 -3.329774817765300109e-03
9.524999999999970157e+00 -3.342850127497831378e-03
9.549999999999968736e+00 -3.355950333331893676e-03
9.574999999999969091e+00 -3.369075498629712194e-03
9.599999999999969447e+00 -3.382225686933965862e-03
9.624999999999969802e+00 -3.395400961969061941e-03
9.649999999999970157e+00 -3.408601387641034541e-03
9.674999999999968736e+00 -3.421827028037967896e-03
9.699999999999969091e+00 -3.435077947430885837e-03
9.724999999999969447e+00 -3.448354210273904454e-03
9.749999999999968026e+00 -3.461655881204323600e-03
9.774999999999968381e+00 -3.474983025043854642e-03
9.799999999999968736e+00 -3.488335706798436145e-03
9.824999999999969091e+00 -3.501713991658759496e-03
9.849999999999969447e+00 -3.515117945000997921e-03
9.874999999999968026e+00 -3.528547632387039369e-03
9.899999999999968381e+00 -3.542003119564922364e-03
9.924999999999968736e+00 -3.555484472469152158e-03
9.949999999999967315e+00 -3.568991757221382042e-03
9.974999999999967670e+00 -3.582525040130889096e-03
9.999999999999968026e+00 -3.596084387694539058e-03
1.002499999999996838e+01 -3.609669866597909130e-03
1.004999999999996874e+01 -3.623281543715003040e-03
1.007499999999996732e+01 -3.636919486109255022e-03
1.009999999999996767e+01 -3.650583761033684201e-03
1.012499999999996803e+01 -3.664274435931406775e-03
1.014999999999996660e+01 -3.677991578435823791e-03
1.017499999999996696e+01 -3.691735256371624693e-03
1.019999999999996732e+01 -3.705505537754525368e-03
1.022499999999996767e+01 -3.719302490792302050e-03
1.024999999999996803e+01 -3.733126183884536309e-03
1.027499999999996660e+01 -3.746976685623784695e-03
1.029999999999996696e+01 -3.760854064795619497e-03
1.032499999999996732e+01 -3.774758390378859033e-03
1.034999999999996589e+01 -3.788689731546563810e-03
1.037499999999996625e+01 -3.802648157665621930e-03
1.039999999999996660e+01 -3.816633738298019340e-03
1.042499999999996696e+01 -3.830646543200859344e-03
1.044999999999996732e+01 -3.844686642326675726e-03
1.047499999999996589e+01 -3.858754105823995664e-03
1.049999999999996625e+01 -3.872849004037781217e-03
1.052499999999996660e+01 -3.886971407509797090e-03
1.054999999999996518e+01 -3.901121386978956274e-03
1.057499999999996554e+01 -3.915299013381767605e-03
1.059999999999996589e+01 -3.929504357852964605e-03
1.062499999999996625e+01 -3.943737491725352387e-03
1.064999999999996660e+01 -3.957998486530787778e-03
1.067499999999996518e+01 -3.972287414000568763e-03
1.069999999999996554e+01 -3.986604346065168204e-03
1.072499999999996589e+01 -4.000949354855451619e-03
1.074999999999996447e+01 -4.015322512702440387e-03
1.077499999999996483e+01 -4.029723892138231157e-03
1.079999999999996518e+01 -4.044153565895928192e-03
1.082499999999996554e+01 -4.058611606910415316e-03
1.084999999999996589e+01 -4.073098088318545876e-03
1.087499999999996447e+01 -4.087613083459396002e-03
1.089999999999996483e+01 -4.102156665874863960e-03
1.092499999999996518e+01 -4.116728909310384855e-03
1.094999999999996376e+01 -4.131329887714281848e-03
1.097499999999996412e+01 -4.145959675239274493e-03
1.099999999999996447e+01 -4.160618346242184705e-03
1.102499999999996483e+01 -4.175305975284546514e-03
1.104999999999996518e+01 -4.190022637132974695e-03
1.107499999999996376e+01 -4.204768406759365126e-03
1.109999999999996412e+01 -4.219543359341564395e-03
1.112499999999996447e+01 -4.234347570263390613e-03
1.114999999999996305e+01 -4.249181115115361999e-03
1.117499999999996341e+01 -4.264044069694595401e-03
1.119999999999996376e+01 -4.278936510005736972e-03
1.122499999999996412e+01 -4.293858512260880639e-03
1.124999999999996447e+01 -4.308810152880046020e-03
1.127499999999996305e+01 -4.323791508491325007e-03
1.129999999999996341e+01 -4.338802655931867092e-03
1.132499999999996376e+01 -4.353843672247519406e-03
1.134999999999996234e+01 -4.368914634693546635e-03
1.137499999999996270e+01 -4.384015620734870410e-03
1.139999999999996305e+01 -4.399146708046178592e-03
1.142499999999996341e+01 -4.414307974512893251e-03
1.144999999999996376e+01 -4.429499498230756935e-03
1.147499999999996234e+01 -4.444721357506645383e-03
1.149999999999996270e+01 -4.459973630858661206e-03
1.152499999999996305e+01 -4.475256397016654300e-03
1.154999999999996163e+01 -4.490569734922174143e-03
1.157499999999996199e+01 -4.505913723729328482e-03
1.159999999999996234e+01 -4.521288442804658435e-03
1.162499999999996270e+01 -4.536693971727378746e-03
1.164999999999996305e+01 -4.552130390290150611e-03
1.167499999999996163e+01 -4.567597778499090343e-03
1.169999999999996199e+01 -4.583096216573899484e-03
1.172499999999996234e+01 -4.598625784948456342e-03
1.174999999999996092e+01 -4.614186564270914004e-03
1.177499999999996128e+01 -4.629778635404160902e-03
1.179999999999996163e+01 -4.645402079426100110e-03
1.182499999999996199e+01 -4.661056977629464589e-03
1.184999999999996234e+01 -4.676743411522597815e-03
1.187499999999996092e+01 -4.692461462829740880e-03
1.189999999999996128e+01 -4.708211213490948351e-03
1.192499999999996163e+01 -4.723992745662593945e-03
1.194999999999996021e+01 -4.739806141717474615e-03
1.197499999999996056e+01 -4.755651484245182643e-03
1.199999999999996092e+01 -4.771528856052380599e-03
1.202499999999996128e+01 -4.787438340162970471e-03
1.204999999999996163e+01 -4.803380019818021679e-03
1.207499999999996021e+01 -4.819353978476865683e-03
1.209999999999996056e+01 -4.835360299816255508e-03
1.212499999999996092e+01 -4.851399067731331123e-03
1.214999999999995950e+01 -4.867470366335554383e-03
1.217499999999995985e+01 -4.883574279961135772e-03
1.219999999999996021e+01 -4.899710893158716954e-03
1.222499999999996056e+01 -4.915880290698317057e-03
1.224999999999996092e+01 -4.932082557568962314e-03
1.227499999999995950e+01 -4.948317778978988772e-03
1.229999999999995985e+01 -4.964586040356456891e-03
1.232499999999996021e+01 -4.980887427349066539e-03
1.234999999999995879e+01 -4.997222025824521290e-03
1.237499999999995914e+01 -5.013589921870511938e-03
1.239999999999995950e+01 -5.029991201795103346e-03
1.242499999999995985e+01 -5.046425952126554898e-03
1.244999999999996021e+01 -5.062894259613990103e-03
1.247499999999995879e+01 -5.079396211227031437e-03
1.249999999999995914e+01 -5.095931894156083969e-03
1.252499999999995950e+01 -5.112501395812709196e-03
1.254999999999995808e+01 -5.129104803829580804e-03
1.257499999999995843e+01 -5.145742206060307730e-03
1.259999999999995879e+01 -5.162413690580180091e-03
1.262499999999995914e+01 -5.179119345685708614e-03
1.264999999999995950e+01 -5.195859259894946430e-03
1.267499999999995808e+01 -5.212633521947824741e-03
1.269999999999995843e+01 -5.229442220805593372e-03
1.272499999999995879e+01 -5.246285445651616142e-03
1.274999999999995737e+01 -5.263163285891007438e-03
1.277499999999995772e+01 -5.280075831150839519e-03
1.279999999999995808e+01 -5.297023171280117355e-03
1.282499999999995843e+01 -5.314005396349909607e-03
1.284999999999995879e+01 -5.331022596653483929e-03
1.287499999999995737e+01 -5.348074862706097068e-03
1.289999999999995772e+01 -5.365162285244976653e-03
1.292499999999995808e+01 -5.382284955229969109e-03
1.294999999999995666e+01 -5.399442963842640206e-03
1.297499999999995701e+01 -5.416636402487025326e-03
1.299999999999995737e+01 -5.433865362789069148e-03
1.302499999999995772e+01 -5.451129936597231065e-03
1.304999999999995808e+01 -5.468430215981672469e-03
1.307499999999995666e+01 -5.485766293234932423e-03
1.309999999999995701e+01 -5.503138260871648368e-03
1.312499999999995737e+01 -5.520546211628180565e-03
1.314999999999995595e+01 -5.537990238463124694e-03
1.317499999999995630e+01 -5.555470434556898131e-03
1.319999999999995666e+01 -5.572986893311589890e-03
1.322499999999995701e+01 -5.590539708351069045e-03
1.324999999999995737e+01 -5.608128973521074936e-03
1.327499999999995595e+01 -5.625754782888529350e-03
1.329999999999995630e+01 -5.643417230741984078e-03
1.332499999999995666e+01 -5.661116411591187239e-03
1.334999999999995524e+01 -5.678852420166950569e-03
1.337499999999995559e+01 -5.696625351421299478e-03
1.339999999999995595e+01 -5.714435300527075795e-03
1.342499999999995630e+01 -5.732282362877664551e-03
1.344999999999995666e+01 -5.750166634087183933e-03
1.347499999999995524e+01 -5.768088209989820012e-03
1.349999999999995559e+01 -5.786047186640064406e-03
1.352499999999995595e+01 -5.804043660312303149e-03
1.354999999999995453e+01 -5.822077727500697859e-03
1.357499999999995488e+01 -5.840149484918755532e-03
1.359999999999995524e+01 -5.858259029499412671e-03
1.362499999999995559e+01 -5.876406458394240785e-03
1.364999999999995595e+01 -5.894591868973845378e-03
1.367499999999995453e+01 -5.912815358827244044e-03
1.369999999999995488e+01 -5.931077025761552490e-03
1.372499999999995524e+01 -5.949376967801693096e-03
1.374999999999995381e+01 -5.967715283190114760e-03
1.377499999999995417e+01 -5.986092070386694018e-03
1.379999999999995453e+01 -6.004507428067892838e-03
1.382499999999995488e+01 -6.022961455126948568e-03
1.384999999999995524e+01 -6.041454250673122806e-03
1.387499999999995381e+01 -6.059985914031507971e-03
1.389999999999995417e+01 -6.078556544742584958e-03
1.392499999999995453e+01 -6.097166242561853633e-03
1.394999999999995310e+01 -6.115815107459344514e-03
1.397499999999995346e+01 -6.134503239619293509e-03
1.399999999999995381e+01 -6.153230739439650987e-03
1.402499999999995417e+01 -6.171997707531510190e-03
1.404999999999995453e+01 -6.190804244718855695e-03
1.407499999999995310e+01 -6.209650452037784527e-03
1.409999999999995346e+01 -6.228536430736483602e-03
1.412499999999995381e+01 -6.247462282274036244e-03
1.414999999999995239e+01 -6.266428108320456873e-03
1.417499999999995275e+01 -6.285434010756004060e-03
1.419999999999995310e+01 -6.304480091670430254e-03
1.422499999999995346e+01 -6.323566453362529025e-03
1.424999999999995381e+01 -6.342693198339615507e-03
1.427499999999995239e+01 -6.361860429316799556e-03
1.429999999999995275e+01 -6.381068249216354307e-03
1.432499999999995310e+01 -6.400316761167261677e-03
1.434999999999995168e+01 -6.419606068504279082e-03
1.437499999999995204e+01 -6.438936274767403413e-03
1.439999999999995239e+01 -6.458307483701225711e-03
1.442499999999995275e+01 -6.477719799254162691e-03
1.444999999999995310e+01 -6.497173325577758514e-03
1.447499999999995168e+01 -6.516668167025709869e-03
1.449999999999995204e+01 -6.536204428153519035e-03
1.452499999999995239e+01 -6.555782213717504213e-03
1.454999999999995097e+01 -6.575401628673759567e-03
1.457499999999995133e+01 -6.595062778177858583e-03
1.459999999999995168e+01 -6.614765767583507920e-03
1.462499999999995204e+01 -6.634510702441935928e-03
1.464999999999995239e+01 -6.654297688501166659e-03
1.467499999999995097e+01 -6.674126831704704083e-03
1.469999999999995133e+01 -6.693998238191026413e-03
1.472499999999995168e+01 -6.713912014292384815e-03
1.474999999999995026e+01 -6.733868266534063542e-03
1.477499999999995062e+01 -6.753867101633202058e-03
1.479999999999995097e+01 -6.773908626497871302e-03
1.482499999999995133e+01 -6.793992948226170760e-03
1.484999999999995168e+01 -6.814120174104923953e-03
1.487499999999995026e+01 -6.834290411609125933e-03
1.489999999999995062e+01 -6.854503768400048956e-03
1.492499999999995097e+01 -6.874760352325064681e-03
1.494999999999994955e+01 -6.895060271415788013e-03
1.497499999999994991e+01 -6.915403633887330301e-03
1.499999999999995026e+01 -6.935790548137029526e-03
1.502499999999995062e+01 -6.956221122743136247e-03
1.504999999999995097e+01 -6.976695466463845620e-03
1.507499999999994955e+01 -6.997213688235901820e-03
1.509999999999994991e+01 -7.017775897173151277e-03
1.512499999999995026e+01 -7.038382202565654500e-03
1.514999999999994884e+01 -7.059032713878212427e-03
1.517499999999994920e+01 -7.079727540748924873e-03
1.519999999999994955e+01 -7.100466792987793208e-03
1.522499999999994991e+01 -7.121250580575659572e-03
1.524999999999995026e+01 -7.142079013662355064e-03
1.527499999999994884e+01 -7.162952202565624205e-03
1.529999999999994920e+01 -7.183870257769645225e-03
1.532499999999994955e+01 -7.204833289923124467e-03
1.534999999999994813e+01 -7.225841409838350098e-03
1.537499999999994849e+01 -7.246894728489283906e-03
1.539999999999994884e+01 -7.267993357010001793e-03
1.542499999999994920e+01 -7.289137406693414409e-03
1.544999999999994955e+01 -7.310326988989189825e-03
1.547499999999994813e+01 -7.331562215502512338e-03
1.549999999999994849e+01 -7.352843197991990390e-03
1.552499999999994884e+01 -7.374170048368502116e-03
1.554999999999994742e+01 -7.395542878692793615e-03
1.557499999999994778e+01 -7.416961801174328829e-03
1.559999999999994813e+01 -7.438426928168988435e-03
1.562499999999994849e+01 -7.459938372177656041e-03
1.564999999999994884e+01 -7.481496245844107031e-03
1.567499999999994742e+01 -7.503100661953094296e-03
1.569999999999994778e+01 -7.524751733428627389e-03
1.572499999999994813e+01 -7.546449573331935959e-03
1.574999999999994671e+01 -7.568194294859444463e-03
1.577499999999994706e+01 -7.589986011340726056e-03
1.579999999999994742e+01 -7.611824836236648177e-03
1.582499999999994778e+01 -7.633710883136935257e-03
1.584999999999994813e+01 -7.655644265758507726e-03
1.587499999999994671e+01 -7.677625097943145335e-03
1.589999999999994706e+01 -7.699653493655044673e-03
1.592499999999994742e+01 -7.721729566978932646e-03
1.594999999999994600e+01 -7.743853432117838234e-03
1.597499999999994635e+01 -7.766025203390528563e-03
1.599999999999994671e+01 -7.788244995229614588e-03
1.602499999999994884e+01 -7.810512922178531811e-03
1.604999999999994742e+01 -7.832829098889982494e-03
1.607499999999994600e+01 -7.855193640122836579e-03
1.609999999999994458e+01 -7.877606660739940730e-03
1.612499999999994671e+01 -7.900068275705730489e-03
1.614999999999994529e+01 -7.922578600083536246e-03
1.617499999999994742e+01 -7.945137749032851054e-03
1.619999999999994600e+01 -7.967745837807242021e-03
1.622499999999994458e+01 -7.990402981750879124e-03
1.624999999999994671e+01 -8.013109296296849066e-03
1.627499999999994529e+01 -8.035864896963526224e-03
1.629999999999994742e+01 -8.058669899352366092e-03
1.632499999999994600e+01 -8.081524419144770627e-03
1.634999999999994458e+01 -8.104428572099512187e-03
1.637499999999994316e+01 -8.127382474049491337e-03
1.639999999999994529e+01 -8.150386240899256188e-03
1.642499999999994742e+01 -8.173439988621645710e-03
1.644999999999994600e+01 -8.196543833254885808e-03
1.647499999999994458e+01 -8.219697890899565693e-03
1.649999999999994316e+01 -8.242902277715513648e-03
1.652499999999994529e+01 -8.266157109918586057e-03
1.654999999999994387e+01 -8.289462503777714902e-03
1.657499999999994600e+01 -8.312818575611183314e-03
1.659999999999994458e+01 -8.336225441783969708e-03
1.662499999999994316e+01 -8.359683218703813437e-03
1.664999999999994529e+01 -8.383192022818361164e-03
1.667499999999994387e+01 -8.406751970611274147e-03
1.669999999999994600e+01 -8.430363178599058899e-03
1.672499999999994458e+01 -8.454025763327571719e-03
1.674999999999994316e+01 -8.477739841368250873e-03
1.677499999999994174e+01 -8.501505529314666229e-03
1.679999999999994387e+01 -8.525322943778688989e-03
1.682499999999994600e+01 -8.549192201387178364e-03
1.684999999999994458e+01 -8.573113418777521602e-03
1.687499999999994316e+01 -8.597086712594534039e-03
1.689999999999994174e+01 -8.621112199486188205e-03
1.692499999999994387e+01 -8.645189996099799171e-03
1.694999999999994245e+01 -8.669320219078192544e-03
1.697499999999994458e+01 -8.693502985055319085e-03
1.699999999999994316e+01 -8.717738410652492095e-03
1.702499999999994174e+01 -8.742026612474380204e-03
1.704999999999994387e+01 -8.766367707104441576e-03
1.707499999999994245e+01 -8.790761811100982620e-03
1.709999999999994458e+01 -8.815209040992640771e-03
1.712499999999994316e+01 -8.839709513274337377e-03
1.714999999999994174e+01 -8.864263344402502007e-03
1.717499999999994387e+01 -8.888870650791120751e-03
1.719999999999994245e+01 -8.913531548806571947e-03
1.722499999999994102e+01 -8.938246154763709178e-03
1.724999999999994316e+01 -8.963014584920690059e-03
1.727499999999994174e+01 -8.987836955474661979e-03
1.729999999999994031e+01 -9.012713382556785183e-03
1.732499999999994245e+01 -9.037643982227640954e-03
1.734999999999994102e+01 -9.062628870471989284e-03
1.737499999999994316e+01 -9.087668163194329712e-03
1.739999999999994174e+01 -9.112761976213431744e-03
1.742499999999994031e+01 -9.137910425257755181e-03
1.744999999999994245e+01 -9.163113625959926761e-03
1.747499999999994102e+01 -9.188371693851525579e-03
1.749999999999994316e+01 -9.213684744358458314e-03
1.752499999999994174e+01 -9.239052892794863414e-03
1.754999999999994031e+01 -9.264476254358220905e-03
1.757499999999994245e+01 -9.289954944123737096e-03
1.759999999999994102e+01 -9.315489077038939178e-03
1.762499999999993960e+01 -9.341078767917950637e-03
1.764999999999994174e+01 -9.366724131436059836e-03
1.767499999999994031e+01 -9.392425282123736952e-03
1.769999999999993889e+01 -9.418182334361022146e-03
1.772499999999994102e+01 -9.443995402371865161e-03
1.774999999999993960e+01 -9.469864600217689499e-03
1.777499999999994174e+01 -9.495790041791818750e-03
1.779999999999994031e+01 -9.521771840813656601e-03
1.782499999999993889e+01 -9.547810110821439156e-03
1.784999999999994102e+01 -9.573904965167601491e-03
1.787499999999993960e+01 -9.600056517011254162e-03
1.789999999999994174e+01 -9.626264879312286873e-03
1.792499999999994031e+01 -9.652530164825111336e-03
1.794999999999993889e+01 -9.678852486091859414e-03
1.797499999999994102e+01 -9.705231955435754745e-03
1.799999999999993960e+01 -9.731668684954812229e-03
1.802499999999993818e+01 -9.758162786514880047e-03
1.804999999999994031e+01 -9.784714371742959244e-03
1.807499999999993889e+01 -9.811323552019883196e-03
1.809999999999993747e+01 -9.837990438474110769e-03
1.812499999999993960e+01 -9.864715141973869755e-03
1.814999999999993818e+01 -9.891497773120637785e-03
1.817499999999994031e+01 -9.918338442241696890e-03
1.819999999999993889e+01 -9.945237259382707154e-03
1.822499999999993747e+01 -9.972194334300483326e-03
1.824999999999993960e+01 -9.999209776455780102e-03
1.827499999999993818e+01 -1.002628369500511984e-02
1.829999999999994031e+01 -1.005341619879384328e-02
1.832499999999993889e+01 -1.008060739634791467e-02
1.834999999999993747e+01 -1.010785739586638962e-02
1.837499999999993960e+01 -1.013516630521356550e-02
1.839999999999993818e+01 -1.016253423191052635e-02
1.842499999999993676e+01 -1.018996128312792820e-02
1.844999999999993889e+01 -1.021744756567699933e-02
1.847499999999993747e+01 -1.024499318600189529e-02
1.849999999999993605e+01 -1.027259825017090566e-02
1.852499999999993818e+01 -1.030026286386854367e-02
1.854999999999993676e+01 -1.032798713238664533e-02
1.857499999999993889e+01 -1.035577116061595603e-02
1.859999999999993747e+01 -1.038361505303711171e-02
1.862499999999993605e+01 -1.041151891371243886e-02
1.864999999999993818e+01 -1.043948284627662509e-02
1.867499999999993676e+01 -1.046750695392762755e-02
1.869999999999993889e+01 -1.049559133941824381e-02
1.872499999999993747e+01 -1.052373610504609217e-02
1.874999999999993605e+01 -1.055194135264491198e-02
1.877499999999993818e+01 -1.058020718357517535e-02
1.879999999999993676e+01 -1.060853369871411940e-02
1.882499999999993534e+01 -1.063692099844697724e-02
1.884999999999993747e+01 -1.066536918265653666e-02
1.887499999999993605e+01 -1.069387835071391665e-02
1.889999999999993463e+01 -1.072244860146826309e-02
1.892499999999993676e+01 -1.075108003323724942e-02
1.894999999999993534e+01 -1.077977274379656770e-02
1.897499999999993747e+01 -1.080852683036985507e-02
1.899999999999993605e+01 -1.083734238961861496e-02
1.902499999999993463e+01 -1.086621951763172729e-02
1.904999999999993676e+01 -1.089515830991472783e-02
1.907499999999993534e+01 -1.092415886137942417e-02
1.909999999999993747e+01 -1.095322126633320459e-02
1.912499999999993605e+01 -1.098234561846805728e-02
1.914999999999993463e+01 -1.101153201084982373e-02
1.917499999999993676e+01 -1.104078053590689876e-02
1.919999999999993534e+01 -1.107009128541936761e-02
1.922499999999993392e+01 -1.109946435050744237e-02
1.924999999999993605e+01 -1.112889982162043774e-02
1.927499999999993463e+01 -1.115839778852497147e-02
1.929999999999993321e+01 -1.118795834029349956e-02
1.932499999999993534e+01 -1.121758156529260343e-02
1.934999999999993392e+01 -1.124726755117095960e-02
1.937499999999993605e+01 -1.127701638484783497e-02
1.939999999999993463e+01 -1.130682815250049628e-02
1.942499999999993321e+01 -1.133670293955244164e-02
1.944999999999993534e+01 -1.136664083066065908e-02
1.947499999999993392e+01 -1.139664190970370375e-02
1.949999999999993605e+01 -1.142670625976893034e-02
1.952499999999993463e+01 -1.145683396313965791e-02
1.954999999999993321e+01 -1.148702510128265034e-02
1.957499999999993534e+01 -1.151727975483503308e-02
1.959999999999993392e+01 -1.154759800359140241e-02
1.962499999999993250e+01 -1.157797992649057216e-02
1.964999999999993463e+01 -1.160842560160245049e-02
1.967499999999993321e+01 -1.163893510611432001e-02
1.969999999999993179e+01 -1.166950851631761397e-02
1.972499999999993392e+01 -1.170014590759435591e-02
1.974999999999993250e+01 -1.173084735440280656e-02
1.977499999999993463e+01 -1.176161293026417760e-02
1.979999999999993321e+01 -1.179244270774848155e-02
1.982499999999993179e+01 -1.182333675846003809e-02
1.984999999999993392e+01 -1.185429515302341766e-02
1.987499999999993250e+01 -1.188531796106906575e-02
1.989999999999993463e+01 -1.191640525121880935e-02
1.992499999999993321e+01 -1.194755709107077866e-02
1.994999999999993179e+01 -1.197877354718499161e-02
1.997499999999993392e+01 -1.201005468506828947e-02
1.999999999999993250e+01 -1.204140056915919271e-02
2.002499999999993108e+01 -1.207281126281277948e-02
2.004999999999993321e+01 -1.210428682828515110e-02
2.007499999999993179e+01 -1.213582732671824801e-02
2.009999999999993037e+01 -1.216743281812403960e-02
2.012499999999993250e+01 -1.219910336136852125e-02
2.014999999999993108e+01 -1.223083901415644541e-02
2.017499999999993321e+01 -1.226263983301472023e-02
2.019999999999993179e+01 -1.229450587327629574e-02
2.022499999999993037e+01 -1.232643718906440561e-02
2.024999999999993250e+01 -1.235843383327522513e-02
2.027499999999993108e+01 -1.239049585756229512e-02
2.029999999999993321e+01 -1.242262331231870284e-02
2.032499999999993179e+01 -1.245481624666117462e-02
2.034999999999993037e+01 -1.248707470841257418e-02
2.037499999999993250e+01 -1.251939874408466470e-02
2.039999999999993108e+01 -1.255178839886120570e-02
2.042499999999992966e+01 -1.258424371658019812e-02
2.044999999999993179e+01 -1.261676473971646076e-02
2.047499999999993037e+01 -1.264935150936361517e-02
2.049999999999992895e+01 -1.268200406521669509e-02
2.052499999999993108e+01 -1.271472244555386238e-02
2.054999999999992966e+01 -1.274750668721812662e-02
2.057499999999993179e+01 -1.278035682559936978e-02
2.059999999999993037e+01 -1.281327289461538406e-02
2.062499999999992895e+01 -1.284625492669397469e-02
2.064999999999993108e+01 -1.287930295275366462e-02
2.067499999999992966e+01 -1.291241700218496644e-02
2.069999999999993179e+01 -1.294559710283137502e-02
2.072499999999993037e+01 -1.297884328097027168e-02
2.074999999999992895e+01 -1.301215556129330791e-02
2.077499999999993108e+01 -1.304553396688729397e-02
2.079999999999992966e+01 -1.307897851921438481e-02
2.082499999999992824e+01 -1.311248923809211868e-02
2.084999999999993037e+01 -1.314606614167387888e-02
2.087499999999992895e+01 -1.317970924642865131e-02
2.089999999999992752e+01 -1.321341856712064493e-02
2.092499999999992966e+01 -1.324719411678909262e-02
2.094999999999992824e+01 -1.328103590672773983e-02
2.097499999999993037e+01 -1.331494394646423433e-02
2.099999999999992895e+01 -1.334891824373892616e-02
2.102499999999992752e+01 -1.338295880448453490e-02
2.104999999999992966e+01 -1.341706563280451250e-02
2.107499999999992824e+01 -1.345123873095181027e-02
2.109999999999993037e+01 -1.348547809930791992e-02
2.112499999999992895e+01 -1.351978373636077493e-02
2.114999999999992752e+01 -1.355415563868331459e-02
2.117499999999992966e+01 -1.358859380091168717e-02
2.119999999999992824e+01 -1.362309821572284425e-02
2.122499999999992681e+01 -1.365766887381287403e-02
2.124999999999992895e+01 -1.369230576387451929e-02
2.127499999999992752e+01 -1.372700887257452713e-02
2.129999999999992610e+01 -1.376177818453122072e-02
2.132499999999992824e+01 -1.379661368229172930e-02
2.134999999999992681e+01 -1.383151534630923732e-02
2.137499999999992895e+01 -1.386648315491950841e-02
2.139999999999992752e+01 -1.390151708431822120e-02
2.142499999999992610e+01 -1.393661710853708047e-02
2.144999999999992824e+01 -1.397178319942096215e-02
2.147499999999992681e+01 -1.400701532660367926e-02
2.149999999999992895e+01 -1.404231345748452146e-02
2.152499999999992752e+01 -1.407767755720425694e-02
2.154999999999992610e+01 -1.411310758862117584e-02
2.157499999999992824e+01 -1.414860351228682325e-02
2.159999999999992681e+01 -1.418416528642129498e-02
2.162499999999992539e+01 -1.421979286688939727e-02
2.164999999999992752e+01 -1.425548620717550889e-02
2.167499999999992610e+01 -1.429124525835897760e-02
2.169999999999992468e+01 -1.432706996908922857e-02
2.172499999999992681e+01 -1.436296028556052935e-02
2.174999999999992539e+01 -1.439891615148719724e-02
2.177499999999992752e+01 -1.443493750807765645e-02
2.179999999999992610e+01 -1.447102429400960212e-02
2.182499999999992468e+01 -1.450717644540390656e-02
2.184999999999992681e+01 -1.454339389579918651e-02
2.187499999999992539e+01 -1.457967657612577357e-02
2.189999999999992752e+01 -1.461602441467979401e-02
2.192499999999992610e+01 -1.465243733709692235e-02
2.194999999999992468e+01 -1.468891526632623394e-02
2.197499999999992681e+01 -1.472545812260381108e-02
2.199999999999992539e+01 -1.476206582342606648e-02
2.202499999999992397e+01 -1.479873828352315686e-02
2.204999999999992610e+01 -1.483547541483249375e-02
2.207499999999992468e+01 -1.487227712647134527e-02
2.209999999999992326e+01 -1.490914332471032604e-02
2.212499999999992539e+01 -1.494607391294567982e-02
2.214999999999992397e+01 -1.498306879167263413e-02
2.217499999999992610e+01 -1.502012785845765162e-02
2.219999999999992468e+01 -1.505725100791100238e-02
2.222499999999992326e+01 -1.509443813165916790e-02
2.224999999999992539e+01 -1.513168911831734402e-02
2.227499999999992397e+01 -1.516900385346108167e-02
2.229999999999992610e+01 -1.520638221959898229e-02
2.232499999999992468e+01 -1.524382409614437849e-02
2.234999999999992326e+01 -1.528132935938693315e-02
2.237499999999992539e+01 -1.531889788246492204e-02
2.239999999999992397e+01 -1.535652953533638704e-02
2.242499999999992255e+01 -1.539422418475117245e-02
2.244999999999992468e+01 -1.543198169422188744e-02
2.247499999999992326e+01 -1.546980192399573760e-02
2.249999999999992184e+01 -1.550768473102546834e-02
2.252499999999992397e+01 -1.554562996894077141e-02
2.254999999999992255e+01 -1.558363748801939487e-02
2.257499999999992468e+01 -1.562170713515769263e-02
2.259999999999992326e+01 -1.565983875384254972e-02
2.262499999999992184e+01 -1.569803218412110443e-02
2.264999999999992397e+01 -1.573628726257259372e-02
2.267499999999992255e+01 -1.577460382227822977e-02
2.269999999999992468e+01 -1.581298169279230295e-02
2.272499999999992326e+01 -1.585142070011268112e-02
2.274999999999992184e+01 -1.588992066665146849e-02
2.277499999999992397e+01 -1.592848141120501923e-02
2.279999999999992255e+01 -1.596710274892489123e-02
2.282499999999992113e+01 -1.600578449128786662e-02
2.284999999999992326e+01 -1.604452644606648229e-02
2.287499999999992184e+01 -1.608332841729892895e-02
2.289999999999992042e+01 -1.612219020525965107e-02
2.292499999999992255e+01 -1.616111160642939165e-02
2.294999999999992113e+01 -1.620009241346526477e-02
2.297499999999992326e+01 -1.623913241517099121e-02
2.299999999999992184e+01 -1.627823139646673509e-02
2.302499999999992042e+01 -1.631738913835946089e-02
2.304999999999992255e+01 -1.635660541791303033e-02
2.307499999999992113e+01 -1.639588000821755667e-02
2.309999999999992326e+01 -1.643521267836040023e-02
2.312499999999992184e+01 -1.647460319339542900e-02
2.314999999999992042e+01 -1.651405131431327861e-02
2.317499999999992255e+01 -1.655355679801132074e-02
2.319999999999992113e+01 -1.659311939726378429e-02
2.322499999999991971e+01 -1.663273886069160240e-02
2.324999999999992184e+01 -1.667241493273256825e-02
2.327499999999992042e+01 -1.671214735361114395e-02
2.329999999999991900e+01 -1.675193585930912638e-02
2.332499999999992113e+01 -1.679178018153495294e-02
2.334999999999991971e+01 -1.683168004769439868e-02
2.337499999999992184e+01 -1.687163518086068348e-02
2.339999999999992042e+01 -1.691164529974447522e-02
2.342499999999991900e+01 -1.695171011866437524e-02
2.344999999999992113e+01 -1.699182934751711921e-02
2.347499999999991971e+01 -1.703200269174793419e-02
2.349999999999992184e+01 -1.707222985232130161e-02
2.352499999999992042e+01 -1.711251052569100206e-02
2.354999999999991900e+01 -1.715284440377109684e-02
2.357499999999992113e+01 -1.719323117390648623e-02
2.359999999999991971e+01 -1.723367051884354753e-02
2.362499999999991829e+01 -1.727416211670127974e-02
2.364999999999992042e+01 -1.731470564094206646e-02
2.367499999999991900e+01 -1.735530076034275462e-02
2.369999999999991758e+01 -1.739594713896603154e-02
2.372499999999991971e+01 -1.743664443613140644e-02
2.374999999999991829e+01 -1.747739230638718083e-02
2.377499999999992042e+01 -1.751819039948117676e-02
2.379999999999991900e+01 -1.755903836033337675e-02
2.382499999999991758e+01 -1.759993582900714476e-02
2.384999999999991971e+01 -1.764088244068144629e-02
2.387499999999991829e+01 -1.768187782562312058e-02
2.389999999999992042e+01 -1.772292160915872952e-02
2.392499999999991900e+01 -1.776401341164792966e-02
2.394999999999991758e+01 -1.780515284845515106e-02
2.397499999999991971e+01 -1.784633952992333364e-02
2.399999999999991829e+01 -1.788757306134639014e-02
2.402499999999991687e+01 -1.792885304294269955e-02
2.404999999999991900e+01 -1.797017906982879137e-02
2.407499999999991758e+01 -1.801155073199268292e-02
2.409999999999991616e+01 -1.805296761426810476e-02
2.412499999999991829e+01 -1.809442929630831337e-02
2.414999999999991687e+01 -1.813593535256080927e-02
2.417499999999991900e+01 -1.817748535224188167e-02
2.419999999999991758e+01 -1.821907885931167703e-02
2.422499999999991616e+01 -1.826071543244867437e-02
2.424999999999991829e+01 -1.830239462502621442e-02
2.427499999999991687e+01 -1.834411598508738431e-02
2.429999999999991900e+01 -1.838587905532130390e-02
2.432499999999991758e+01 -1.842768337303958906e-02
2.434999999999991616e+01 -1.846952847015261370e-02
2.437499999999991829e+01 -1.851141387314685777e-02
2.439999999999991687e+01 -1.855333910306184581e-02
2.442499999999991545e+01 -1.859530367546793558e-02
2.444999999999991758e+01 -1.863730710044438771e-02
2.447499999999991616e+01 -1.867934888255698769e-02
2.449999999999991473e+01 -1.872142852083761091e-02
2.452499999999991687e+01 -1.876354550876273980e-02
2.454999999999991545e+01 -1.880569933423284143e-02
2.457499999999991758e+01 -1.884788947955229679e-02
2.459999999999991616e+01 -1.889011542140950697e-02
2.462499999999991473e+01 -1.893237663085771058e-02
2.464999999999991687e+01 -1.897467257329557913e-02
2.467499999999991545e+01 -1.901700270844914123e-02
2.469999999999991758e+01 -1.905936649035327307e-02
2.472499999999991616e+01 -1.910176336733424018e-02
2.474999999999991473e+01 -1.914419278199228774e-02
2.477499999999991687e+01 -1.918665417118509478e-02
2.479999999999991545e+01 -1.922914696601151982e-02
2.482499999999991402e+01 -1.927167059179553735e-02
2.484999999999991616e+01 -1.931422446807112142e-02
2.487499999999991473e+01 -1.935680800856743461e-02
2.489999999999991331e+01 -1.939942062119462754e-02
2.492499999999991545e+01 -1.944206170802995765e-02
2.494999999999991402e+01 -1.948473066530464690e-02
2.497499999999991616e+01 -1.952742688339113852e-02
2.499999999999991473e+01 -1.957014974679121069e-02
2.502499999999991331e+01 -1.961289863412414916e-02
2.504999999999991545e+01 -1.965567291811608913e-02
2.507499999999991402e+01 -1.969847196558922181e-02
2.509999999999991616e+01 -1.974129513745256567e-02
2.512499999999991473e+01 -1.978414178869239426e-02
2.514999999999991331e+01 -1.982701126836386787e-02
2.517499999999991545e+01 -1.986990291958301569e-02
2.519999999999991402e+01 -1.991281607951960256e-02
2.522499999999991260e+01 -1.995575007939053708e-02
2.524999999999991473e+01 -1.999870424445353637e-02
2.527499999999991331e+01 -2.004167789400262273e-02
2.529999999999991189e+01 -2.008467034136281540e-02
2.532499999999991402e+01 -2.012768089388640783e-02
2.534999999999991260e+01 -2.017070885294996313e-02
2.537499999999991473e+01 -2.021375351395179876e-02
2.539999999999991331e+01 -2.025681416631012338e-02
2.542499999999991189e+01 -2.029989009346217302e-02
2.544999999999991402e+01 -2.034298057286363162e-02
2.547499999999991260e+01 -2.038608487598991131e-02
2.549999999999991473e+01 -2.042920226833642994e-02
2.552499999999991331e+01 -2.047233200942137621e-02
2.554999999999991189e+01 -2.051547335278827364e-02
2.557499999999991402e+01 -2.055862554600988712e-02
2.559999999999991260e+01 -2.060178783069234465e-02
2.562499999999991118e+01 -2.064495944248053230e-02
2.564999999999991331e+01 -2.068813961106460639e-02
2.567499999999991189e+01 -2.073132756018630438e-02
2.569999999999991047e+01 -2.077452250764741729e-02
2.572499999999991260e+01 -2.081772366531820309e-02
2.574999999999991118e+01 -2.086093023914671954e-02
2.577499999999991331e+01 -2.090414142916983964e-02
2.579999999999991189e+01 -2.094735642952398960e-02
2.582499999999991047e+01 -2.099057442845818355e-02
2.584999999999991260e+01 -2.103379460834635048e-02
2.587499999999991118e+01 -2.107701614570208978e-02
2.589999999999991331e+01 -2.112023821119353093e-02
2.592499999999991189e+01 -2.116345996965915757e-02
2.594999999999991047e+01 -2.120668058012498483e-02
2.597499999999991260e+01 -2.124989919582245812e-02
2.599999999999991118e+01 -2.129311496420730615e-02
2.602499999999990976e+01 -2.133632702697934452e-02
2.604999999999991189e+01 -2.137953452010351446e-02
2.607499999999991047e+01 -2.142273657383179236e-02
2.609999999999990905e+01 -2.146593231272591815e-02
2.612499999999991118e+01 -2.150912085568138996e-02
2.614999999999990976e+01 -2.155230131595247886e-02
2.617499999999991189e+01 -2.159547280117811788e-02
2.619999999999991047e+01 -2.163863441340918917e-02
2.622499999999990905e+01 -2.168178524913629696e-02
2.624999999999991118e+01 -2.172492439931917804e-02
2.627499999999990976e+01 -2.176805094941678884e-02
2.629999999999991189e+01 -2.181116397941875243e-02
2.632499999999991047e+01 -2.185426256387778057e-02
2.634999999999990905e+01 -2.189734577194294221e-02
2.637499999999991118e+01 -2.194041266739466325e-02
2.639999999999990976e+01 -2.198346230868016699e-02
2.642499999999990834e+01 -2.201736254204473414e-02
2.644999999999991047e+01 -2.203333053455226384e-02
2.647499999999990905e+01 -2.204927491419457833e-02
2.649999999999990763e+01 -2.206519494725656810e-02
2.652499999999990976e+01 -2.208108989772694999e-02
2.654999999999990834e+01 -2.209695902734180525e-02
2.657499999999991047e+01 -2.211280159562763886e-02
2.659999999999990905e+01 -2.212861685994687092e-02
2.662499999999990763e+01 -2.214440407554266882e-02
2.664999999999990976e+01 -2.216016249558559748e-02
2.667499999999990834e+01 -2.217589137122046722e-02
2.669999999999991047e+01 -2.219158995161428158e-02
2.672499999999990905e+01 -2.220725748400498301e-02
2.674999999999990763e+01 -2.222289321375086821e-02
2.677499999999990976e+01 -2.223849638438082921e-02
2.679999999999990834e+01 -2.225406623764559361e-02
2.682499999999990692e+01 -2.226960201356941588e-02
2.684999999999990905e+01 -2.228510295050306622e-02
2.687499999999990763e+01 -2.230056828517699291e-02
2.689999999999990621e+01 -2.231599725275594526e-02
2.692499999999990834e+01 -2.233138908689364516e-02
2.694999999999990692e+01 -2.234674301978930785e-02
2.697499999999990905e+01 -2.234851717816341635e-02
2.699999999999990763e+01 -2.234597583460270001e-02
2.702499999999990621e+01 -2.234338695918788170e-02
2.704999999999990834e+01 -2.234074997363002038e-02
2.707499999999990692e+01 -2.233806430037766494e-02
2.709999999999990905e+01 -2.233532936267654256e-02
2.712499999999990763e+01 -2.233254458463067652e-02
2.714999999999990621e+01 -2.232970939126318125e-02
2.717499999999990834e+01 -2.232682320857793182e-02
2.719999999999990692e+01 -2.232388546362154211e-02
2.722499999999990550e+01 -2.232089558454601608e-02
2.724999999999990763e+01 -2.231785300067147190e-02
2.727499999999990621e+01 -2.231475714254949755e-02
2.729999999999990479e+01 -2.231160744202739799e-02
2.732499999999990692e+01 -2.230840333231175546e-02
2.734999999999990550e+01 -2.230514424803355794e-02
2.737499999999990763e+01 -2.230182962531285923e-02
2.739999999999990621e+01 -2.229845890182453189e-02
2.742499999999990479e+01 -2.229503151686367327e-02
2.744999999999990692e+01 -2.229154691141224318e-02
2.747499999999990550e+01 -2.228800452820497296e-02
2.749999999999990763e+01 -2.228440381179655483e-02
2.752499999999990621e+01 -2.227141381991627062e-02
2.754999999999990479e+01 -2.223469211840430754e-02
2.757499999999990692e+01 -2.219789229829639832e-02
2.759999999999990550e+01 -2.216101428293164310e-02
2.762499999999990408e+01 -2.212405800189353594e-02
2.764999999999990621e+01 -2.208702339106819248e-02
2.767499999999990479e+01 -2.204991039270080486e-02
2.769999999999990337e+01 -2.201271895545228729e-02
2.772499999999990550e+01 -2.197544903445542569e-02
2.774999999999990408e+01 -2.193810059136994811e-02
2.777499999999990621e+01 -2.190067359443731779e-02
2.779999999999990479e+01 -2.186316801853520689e-02
2.782499999999990337e+01 -2.182558384523035355e-02
2.784999999999990550e+01 -2.178792106283219954e-02
2.787499999999990408e+01 -2.175017966644440803e-02
2.789999999999990621e+01 -2.171235965801675966e-02
2.792499999999990479e+01 -2.167446104639559473e-02
2.794999999999990337e+01 -2.163648384737429375e-02
2.797499999999990550e+01 -2.159842808374187739e-02
2.799999999999990408e+01 -2.156029378533214080e-02
2.802499999999990266e+01 -2.152208098907110179e-02
2.804999999999990479e+01 -2.148378973902361627e-02
2.807499999999990337e+01 -2.144542008644000422e-02
2.809999999999990195e+01 -2.140697208980077773e-02
2.812499999999990408e+01 -2.138805596063227815e-02
2.814999999999990266e+01 -2.137248570692500127e-02
2.817499999999990479e+01 -2.135682256158467213e-02
2.819999999999990337e+01 -2.134106619137765906e-02
2.822499999999990195e+01 -2.132521626859818983e-02
2.824999999999990408e+01 -2.130927247115013343e-02
2.827499999999990266e+01 -2.129323448262876103e-02
2.829999999999990479e+01 -2.127710199240161540e-02
2.832499999999990337e+01 -2.126087469568900198e-02
2.834999999999990195e+01 -2.124455229364474382e-02
2.837499999999990408e+01 -2.122813449343543060e-02
2.839999999999990266e+01 -2.121162100832039293e-02
2.842499999999990123e+01 -2.119501155772978568e-02
2.844999999999990337e+01 -2.117830586734354911e-02
2.847499999999990195e+01 -2.116150366916890596e-02
2.849999999999990052e+01 -2.114460470161754618e-02
2.852499999999990266e+01 -2.112760870958232950e-02
2.854999999999990123e+01 -2.111051544451294018e-02
2.857499999999990337e+01 -2.109332466449169441e-02
2.859999999999990195e+01 -2.107603613430736669e-02
2.862499999999990052e+01 -2.105864962553011255e-02
2.864999999999990266e+01 -2.104116491658372320e-02
2.867499999999990123e+01 -2.102358179281833481e-02
2.869999999999990337e+01 -2.100590004658221127e-02
2.872499999999990195e+01 -2.099615446967453142e-02
2.874999999999990052e+01 -2.099834331865024425e-02
2.877499999999990266e+01 -2.100042511548903118e-02
2.879999999999990123e+01 -2.100239918688571669e-02
2.882499999999989981e+01 -2.100426486482252775e-02
2.884999999999990195e+01 -2.100602148669289751e-02
2.887499999999990052e+01 -2.100766839542633768e-02
2.889999999999989910e+01 -2.100920493961146857e-02
2.892499999999990123e+01 -2.101063047362048200e-02
2.894999999999989981e+01 -2.101194435773194938e-02
2.897499999999990195e+01 -2.101314595825460804e-02
2.899999999999990052e+01 -2.101423464764964541e-02
2.902499999999989910e+01 -2.101520980465346536e-02
2.904999999999990123e+01 -2.101607081439954561e-02
2.907499999999989981e+01 -2.101681706854054490e-02
2.909999999999990195e+01 -2.101744796536873794e-02
2.912499999999990052e+01 -2.101796290993740782e-02
2.914999999999989910e+01 -2.101836131418025055e-02
2.917499999999990123e+01 -2.101864259703096344e-02
2.919999999999989981e+01 -2.101880618454261482e-02
2.922499999999989839e+01 -2.101885151000503979e-02
2.924999999999990052e+01 -2.101877801406266261e-02
2.927499999999989910e+01 -2.101858514483106316e-02
2.929999999999989768e+01 -2.101827235801254079e-02
2.932499999999989981e+01 -2.101783911701153237e-02
2.934999999999989839e+01 -2.101728489304829570e-02
2.937499999999990052e+01 -2.103093491371869211e-02
2.939999999999989910e+01 -2.104697699337282693e-02
2.942499999999989768e+01 -2.106289590242888324e-02
2.944999999999989981e+01 -2.107869059764837932e-02
2.947499999999989839e+01 -2.109436004166887271e-02
2.949999999999990052e+01 -2.110990320318759453e-02
2.952499999999989910e+01 -2.112531905714534405e-02
2.954999999999989768e+01 -2.114060658491009881e-02
2.957499999999989981e+01 -2.115576477446050319e-02
2.959999999999989839e+01 -2.117079262056913505e-02
2.962499999999989697e+01 -2.118568912498566478e-02
2.964999999999989910e+01 -2.120045329661944186e-02
2.967499999999989768e+01 -2.121508415172163389e-02
2.969999999999989626e+01 -2.122958071406729624e-02
2.972499999999989839e+01 -2.124394201513636962e-02
2.974999999999989697e+01 -2.125816709429442092e-02
2.977499999999989910e+01 -2.127225499897269015e-02
2.979999999999989768e+01 -2.128620478484756842e-02
2.982499999999989626e+01 -2.130001551601878873e-02
2.984999999999989839e+01 -2.131368626518711368e-02
2.987499999999989697e+01 -2.132721611383138482e-02
2.989999999999989910e+01 -2.134060415238395875e-02
2.992499999999989768e+01 -2.135384948040548389e-02
2.994999999999989626e+01 -2.136695120675897661e-02
2.997499999999989839e+01 -2.137990844978146857e-02
2.999999999999989697e+01 -2.139272033745577561e-02
3.002499999999989555e+01 -2.140503946126038129e-02
3.004999999999989768e+01 -2.141481689446965778e-02
3.007499999999989626e+01 -2.142444367323976043e-02
3.009999999999989484e+01 -2.143391883703278308e-02
3.012499999999989697e+01 -2.144324143520866255e-02
3.014999999999989555e+01 -2.145241052723317887e-02
3.017499999999989768e+01 -2.146142518288288864e-02
3.019999999999989626e+01 -2.147028448244986745e-02
3.022499999999989484e+01 -2.147898751694530400e-02
3.024999999999989697e+01 -2.148753338830119639e-02
3.027499999999989555e+01 -2.149592120957130245e-02
3.029999999999989768e+01 -2.150415010513000852e-02
3.032499999999989626e+01 -2.151221921087009478e-02
3.034999999999989484e+01 -2.152012767439843988e-02
3.037499999999989697e+01 -2.152787465523050420e-02
3.039999999999989555e+01 -2.153545932498239848e-02
3.042499999999989413e+01 -2.154288086756134951e-02
3.044999999999989626e+01 -2.155013847935456292e-02
3.047499999999989484e+01 -2.155723136941549781e-02
3.049999999999989342e+01 -2.156415875964780987e-02
3.052499999999989555e+01 -2.157091988498799004e-02
3.054999999999989413e+01 -2.157751399358468283e-02
3.057499999999989626e+01 -2.158394034697662042e-02
3.059999999999989484e+01 -2.159019822026685825e-02
3.062499999999989342e+01 -2.159628690229606351e-02
3.064999999999989555e+01 -2.160220569581164721e-02
3.067499999999989413e+01 -2.160795391763511986e-02
3.069999999999989626e+01 -2.161353089882665432e-02
3.072499999999989484e+01 -2.163581484737903821e-02
3.074999999999989342e+01 -2.173263733977999143e-02
3.077499999999989555e+01 -2.182934137284613801e-02
3.079999999999989413e+01 -2.192592330087292374e-02
3.082499999999989271e+01 -2.202237947620613867e-02
3.084999999999989484e+01 -2.211870624981865721e-02
3.087499999999989342e+01 -2.221489997189044635e-02
3.089999999999989200e+01 -2.231095699239341729e-02
3.092499999999989413e+01 -2.240687366167854258e-02
3.094999999999989271e+01 -2.250264633106694931e-02
3.097499999999989484e+01 -2.259827135344397858e-02
3.099999999999989342e+01 -2.269374508385581246e-02
3.102499999999989200e+01 -2.278906388010885214e-02
3.104999999999989413e+01 -2.288422410337259683e-02
3.107499999999989271e+01 -2.297922211878241847e-02
3.109999999999989484e+01 -2.307405429604700298e-02
3.112499999999989342e+01 -2.316871701005601691e-02
3.114999999999989200e+01 -2.326320664148936665e-02
3.117499999999989413e+01 -2.335751957742890697e-02
3.119999999999989271e+01 -2.345165221197009764e-02
3.122499999999989129e+01 -2.354560094683531141e-02
3.124999999999989342e+01 -2.363936219198800939e-02
3.127499999999989200e+01 -2.373293236624623992e-02
3.129999999999989058e+01 -2.382630789789769513e-02
3.132499999999989271e+01 -2.391948522531432003e-02
3.134999999999989129e+01 -2.401246079756601606e-02
3.137499999999989342e+01 -2.410523107503510440e-02
3.139999999999989200e+01 -2.419779253002938071e-02
3.142499999999989058e+01 -2.429014164739380296e-02
3.144999999999989271e+01 -2.438227492512207162e-02
3.147499999999989129e+01 -2.447929177355184782e-02
3.149999999999989342e+01 -2.457674588791275774e-02
3.152499999999989200e+01 -2.467403094846663467e-02
3.154999999999989058e+01 -2.477114292984109595e-02
3.157499999999989271e+01 -2.486807781093684083e-02
3.159999999999989129e+01 -2.496483157564316491e-02
3.162499999999988987e+01 -2.506140021355679134e-02
3.164999999999989200e+01 -2.515777972070114971e-02
3.167499999999989058e+01 -2.525396610024963767e-02
3.169999999999988916e+01 -2.534995536324877521e-02
3.172499999999989129e+01 -2.544574352934400943e-02
3.174999999999988987e+01 -2.554132662750586286e-02
3.177499999999989200e+01 -2.563670069675753199e-02
3.179999999999989058e+01 -2.573186178690158032e-02
3.182499999999988916e+01 -2.582680595924930628e-02
3.184999999999989129e+01 -2.592152928734726622e-02
3.187499999999988987e+01 -2.601602785770574036e-02
3.189999999999989200e+01 -2.611029777052484638e-02
3.192499999999989058e+01 -2.620433514042094097e-02
3.194999999999988916e+01 -2.629813609715096409e-02
3.197499999999989129e+01 -2.639169678633528776e-02
3.199999999999988987e+01 -2.648501337017921536e-02
3.202499999999989200e+01 -2.657808202819228818e-02
3.204999999999989058e+01 -2.667089895790352577e-02
3.207499999999988916e+01 -2.676346037557689531e-02
3.209999999999988773e+01 -2.685576251692100777e-02
3.212499999999988631e+01 -2.694780163779608370e-02
3.214999999999989200e+01 -2.703957401491895174e-02
3.217499999999989058e+01 -2.713107594656143096e-02
3.219999999999988916e+01 -2.722230375324630539e-02
3.222499999999988773e+01 -2.729174540075953934e-02
3.224999999999988631e+01 -2.727009937556708688e-02
3.227499999999989200e+01 -2.724815442818537617e-02
3.229999999999989058e+01 -2.722591044190052559e-02
3.232499999999988916e+01 -2.720336733261374124e-02
3.234999999999988773e+01 -2.718052504901792912e-02
3.237499999999988631e+01 -2.715738357276618539e-02
3.239999999999989200e+01 -2.713394291863060678e-02
3.242499999999988347e+01 -2.711020313465197992e-02
3.244999999999988916e+01 -2.708616430228074148e-02
3.247499999999988773e+01 -2.706182653650783879e-02
3.249999999999988631e+01 -2.703718998598668433e-02
3.252499999999989200e+01 -2.701225483314453890e-02
3.254999999999988347e+01 -2.698702129428539806e-02
3.257499999999988916e+01 -2.696148961968243205e-02
3.259999999999988773e+01 -2.693566009365974678e-02
3.262499999999988631e+01 -2.690953303466565860e-02
3.264999999999989200e+01 -2.688310879533489794e-02
3.267499999999988347e+01 -2.685638776254064414e-02
3.269999999999988916e+01 -2.682937035743660631e-02
3.272499999999988773e+01 -2.680205703548897353e-02
3.274999999999988631e+01 -2.677444828649719333e-02
3.277499999999989200e+01 -2.674654463460577475e-02
3.279999999999988347e+01 -2.671834663830366732e-02
3.282499999999988916e+01 -2.668985489041528214e-02
3.284999999999988773e+01 -2.666107001807898128e-02
3.287499999999988631e+01 -2.663199268271698034e-02
3.289999999999988489e+01 -2.660262357999245569e-02
3.292499999999988347e+01 -2.657296343975846381e-02
3.294999999999988916e+01 -2.654301302599406873e-02
3.297499999999988773e+01 -2.651277313673126856e-02
3.299999999999988631e+01 -2.648224460397091695e-02
3.302499999999988489e+01 -2.645142829358753181e-02
3.304999999999988347e+01 -2.642382926690305459e-02
3.307499999999988916e+01 -2.639691569934642795e-02
3.309999999999988773e+01 -2.636969336186489876e-02
3.312499999999988631e+01 -2.634216248740699554e-02
3.314999999999988489e+01 -2.631432334525222669e-02
3.317499999999988347e+01 -2.628617624111500087e-02
3.319999999999988916e+01 -2.625772151723753528e-02
3.322499999999988773e+01 -2.622895955247112401e-02
3.324999999999988631e+01 -2.619989076234783068e-02
3.327499999999988489e+01 -2.617051559913880984e-02
3.329999999999988347e+01 -2.614083455190261210e-02
3.332499999999988205e+01 -2.611084814652220656e-02
3.334999999999988773e+01 -2.608055694572898250e-02
3.337499999999988631e+01 -2.604996154911716488e-02
3.339999999999988489e+01 -2.601906259314491418e-02
3.342499999999988347e+01 -2.598786075112503174e-02
3.344999999999988205e+01 -2.595635673320252634e-02
3.347499999999988773e+01 -2.592455128632195627e-02
3.349999999999988631e+01 -2.589244519418196569e-02
3.352499999999988489e+01 -2.586003927717806308e-02
3.354999999999988347e+01 -2.582733439233395045e-02
3.357499999999988205e+01 -2.579433143322104258e-02
3.359999999999988063e+01 -2.576103132986506949e-02
3.362499999999988631e+01 -2.572743504864288822e-02
3.364999999999988489e+01 -2.569354359216531949e-02
3.367499999999988347e+01 -2.565935799914934035e-02
3.369999999999988205e+01 -2.562487934427864697e-02
3.372499999999988063e+01 -2.559010873805176237e-02
3.374999999999988631e+01 -2.555504732661892028e-02
3.377499999999988489e+01 -2.551969629160740979e-02
3.379999999999988347e+01 -2.548405684993434311e-02
3.382499999999988205e+01 -2.544813025360995185e-02
3.384999999999988063e+01 -2.541191778952704705e-02
3.387499999999988631e+01 -2.537466769611915890e-02
3.389999999999988489e+01 -2.531321307557243827e-02
3.392499999999988347e+01 -2.525143120505177544e-02
3.394999999999988205e+01 -2.518932380829747367e-02
3.397499999999988063e+01 -2.512689265191733398e-02
3.399999999999988631e+01 -2.506413954520286466e-02
3.402499999999988489e+01 -2.500106633992816782e-02
3.404999999999988347e+01 -2.493767493013755374e-02
3.407499999999988205e+01 -2.487396725191633531e-02
3.409999999999988063e+01 -2.480994528314832762e-02
3.412499999999987921e+01 -2.474561104325880695e-02
3.414999999999988489e+01 -2.468096659294295378e-02
3.417499999999988347e+01 -2.461601403388019235e-02
3.419999999999988205e+01 -2.455075550843432292e-02
3.422499999999988063e+01 -2.448519319933982127e-02
3.424999999999987921e+01 -2.441932932937332032e-02
3.427499999999988489e+01 -2.435316616101254258e-02
3.429999999999988347e+01 -2.428670599608007130e-02
3.432499999999988205e+01 -2.421995117537461759e-02
3.434999999999988063e+01 -2.415290407828805247e-02
3.437499999999987921e+01 -2.408556712240924463e-02
3.439999999999987779e+01 -2.401794276311480791e-02
3.442499999999988347e+01 -2.395003349314659552e-02
3.444999999999988205e+01 -2.388184184217638853e-02
3.447499999999988063e+01 -2.381337037635802845e-02
3.449999999999987921e+01 -2.374462169786628607e-02
3.452499999999987779e+01 -2.367559844442470099e-02
3.454999999999988347e+01 -2.360630328881982085e-02
3.457499999999988205e+01 -2.353673893840427592e-02
3.459999999999988063e+01 -2.346690813458816513e-02
3.462499999999987921e+01 -2.339681365231894780e-02
3.464999999999987779e+01 -2.332645829954919231e-02
3.467499999999988347e+01 -2.325584491669461379e-02
3.469999999999988205e+01 -2.318497637608071468e-02
3.472499999999988063e+01 -2.311385558137841675e-02
3.474999999999987921e+01 -2.304248546703025619e-02
3.477499999999987779e+01 -2.295679809739240018e-02
3.479999999999988347e+01 -2.284484884856693640e-02
3.482499999999988205e+01 -2.273257549625314414e-02
3.484999999999988063e+01 -2.261998203115187303e-02
3.487499999999987921e+01 -2.250707249031993346e-02
3.489999999999987779e+01 -2.239385095651033955e-02
3.492499999999987637e+01 -2.228032155749563523e-02
3.494999999999988205e+01 -2.216648846537297782e-02
3.497499999999988063e+01 -2.205235589585471945e-02
3.499999999999987921e+01 -2.193792810754140524e-02
3.502499999999987779e+01 -2.182320940117947819e-02
3.504999999999987637e+01 -2.170820411890310442e-02
3.507499999999988205e+01 -2.159291664346033035e-02
3.509999999999988063e+01 -2.147735139742544194e-02
3.512499999999987921e+01 -2.136151284239460116e-02
3.514999999999987779e+01 -2.124540547816942612e-02
3.517499999999987637e+01 -2.112903384192448344e-02
3.519999999999987494e+01 -2.101240250736278667e-02
3.522499999999988063e+01 -2.089551608385672998e-02
3.524999999999987921e+01 -2.077837921557710785e-02
3.527499999999987779e+01 -2.066099658060887440e-02
3.529999999999987637e+01 -2.054337289005500611e-02
3.532499999999987494e+01 -2.042551288712905408e-02
3.534999999999988063e+01 -2.030742134623550466e-02
3.537499999999987921e+01 -2.018910307204040480e-02
3.539999999999987779e+01 -2.007056289852998665e-02
3.542499999999987637e+01 -1.995180568806088212e-02
3.544999999999987494e+01 -1.983283633039939139e-02
3.547499999999988063e+01 -1.971365974175264685e-02
3.549999999999987921e+01 -1.959428086379002773e-02
3.552499999999987779e+01 -1.947470466265744521e-02
3.554999999999987637e+01 -1.935493612798262070e-02
3.557499999999987494e+01 -1.923498027187417470e-02
3.559999999999988063e+01 -1.911484212791288162e-02
3.562499999999987921e+01 -1.899452675013799455e-02
3.564999999999987779e+01 -1.887403921202535431e-02
3.567499999999987637e+01 -1.875338460546230324e-02
3.569999999999987494e+01 -1.863256803971677367e-02
3.572499999999987352e+01 -1.846511755832771357e-02
3.574999999999987921e+01 -1.828070396728824487e-02
3.577499999999987779e+01 -1.809600347345968752e-02
3.579999999999987637e+01 -1.791102325566146236e-02
3.582499999999987494e+01 -1.772577053678791453e-02
3.584999999999987352e+01 -1.754025258247780827e-02
3.587499999999987921e+01 -1.735447669976682150e-02
3.589999999999987779e+01 -1.716845023572366458e-02
3.592499999999987637e+01 -1.698218057607033329e-02
3.594999999999987494e+01 -1.679567514378739121e-02
3.597499999999987352e+01 -1.660894139770404537e-02
3.599999999999987210e+01 -1.642198683107519430e-02
3.602499999999987779e+01 -1.623481897014415060e-02
3.604999999999987637e+01 -1.604744537269346336e-02
3.607499999999987494e+01 -1.585987362658312222e-02
3.609999999999987352e+01 -1.567211134827737121e-02
3.612499999999987210e+01 -1.548416618136173525e-02
3.614999999999987779e+01 -1.529604579504845532e-02
3.617499999999987637e+01 -1.510775788267419706e-02
3.619999999999987494e+01 -1.491931016018751069e-02
3.622499999999987352e+01 -1.473071036462996614e-02
3.624999999999987210e+01 -1.454196625260857460e-02
3.627499999999987779e+01 -1.435308559876252374e-02
3.629999999999987637e+01 -1.416407619422397832e-02
3.632499999999987494e+01 -1.397494584507326734e-02
3.634999999999987352e+01 -1.378570237079028947e-02
3.637499999999987210e+01 -1.359635360270185570e-02
3.639999999999987779e+01 -1.340690738242596679e-02
3.642499999999987637e+01 -1.321737156031456591e-02
3.644999999999987494e+01 -1.302775399389364576e-02
3.647499999999987352e+01 -1.283806254630378077e-02
3.649999999999987210e+01 -1.264830508473951086e-02
3.652499999999987068e+01 -1.245848947889007484e-02
3.654999999999987637e+01 -1.226862359938142751e-02
3.657499999999987494e+01 -1.207871531622021349e-02
3.659999999999987352e+01 -1.188877249724050109e-02
3.662499999999987210e+01 -1.169880300655421791e-02
3.664999999999987068e+01 -1.150881470300577428e-02
3.667499999999987637e+01 -1.131881543863157667e-02
3.669999999999987494e+01 -1.112911173380910085e-02
3.672499999999987352e+01 -1.092213585733020458e-02
3.674999999999987210e+01 -1.071498416056280295e-02
3.677499999999987068e+01 -1.050765702826235957e-02
3.679999999999986926e+01 -1.030016269634478031e-02
3.682499999999987494e+01 -1.009250942886974652e-02
3.684999999999987352e+01 -9.884705516472216263e-03
3.687499999999987210e+01 -9.676759274782995024e-03
3.689999999999987068e+01 -9.468679042839069776e-03
3.692499999999986926e+01 -9.260473181484724786e-03
3.694999999999987494e+01 -9.052150071763787748e-03
3.697499999999987352e+01 -8.843718113303618636e-03
3.699999999999987210e+01 -8.635185722691852625e-03
3.702499999999987068e+01 -8.426561331846901468e-03
3.704999999999986926e+01 -8.217853386382336506e-03
3.707499999999987494e+01 -8.009070343965933939e-03
3.709999999999987352e+01 -7.800220672675204671e-03
3.712499999999987210e+01 -7.591312849348357504e-03
3.714999999999987068e+01 -7.382355357932992440e-03
3.717499999999986926e+01 -7.173356687832775636e-03
3.719999999999987494e+01 -6.964325332252222639e-03
3.722499999999987352e+01 -6.755269786541953474e-03
3.724999999999987210e+01 -6.546198546542915560e-03
3.727499999999987068e+01 -6.337120106932300594e-03
3.729999999999986926e+01 -6.128042959571151048e-03
3.732499999999986784e+01 -5.918975591854125536e-03
3.734999999999987352e+01 -5.709926485062900153e-03
3.737499999999987210e+01 -5.500904112722954271e-03
3.739999999999987068e+01 -5.291916938965339316e-03
3.742499999999986926e+01 -5.082973416894378572e-03
3.744999999999986784e+01 -4.874081986960412428e-03
3.747499999999987352e+01 -4.665251075340488655e-03
3.749999999999987210e+01 -4.456489092326604805e-03
3.752499999999987068e+01 -4.247804430721119351e-03
3.754999999999986926e+01 -4.039205464242942405e-03
3.757499999999986784e+01 -3.830700545942085627e-03
3.759999999999986642e+01 -3.622298006625407178e-03
3.762499999999987210e+01 -3.414006153293036496e-03
3.764999999999987068e+01 -3.205833267587136423e-03
3.767499999999986926e+01 -2.997787604252533013e-03
3.769999999999986784e+01 -2.789877389610739573e-03
3.772499999999986642e+01 -2.582110820047950426e-03
3.774999999999987210e+01 -2.376512932244923514e-03
3.777499999999987068e+01 -2.242865543093643978e-03
3.779999999999986926e+01 -2.109189300474115236e-03
3.782499999999986784e+01 -1.975489460202873616e-03
3.784999999999986642e+01 -1.841771285124583959e-03
3.787499999999987210e+01 -1.708040044122553780e-03
3.789999999999987068e+01 -1.574301011127499051e-03
3.792499999999986926e+01 -1.440559464122981477e-03
3.794999999999986784e+01 -1.306820684149361932e-03
3.797499999999986642e+01 -1.173089954305830311e-03
3.799999999999987210e+01 -1.039372558751657568e-03
3.802499999999987068e+01 -9.056737817067119075e-04
3.804999999999986926e+01 -7.719989064514185678e-04
3.807499999999986784e+01 -6.383532143273268605e-04
3.809999999999986642e+01 -5.047419837381630437e-04
3.812499999999986500e+01 -3.711704891520642164e-04
3.814999999999987068e+01 -2.376440001051719647e-04
3.817499999999986926e+01 -1.041677802075054345e-04
3.819999999999986784e+01 2.925291384886009690e-05
3.822499999999986642e+01 1.626128332789872550e-04
3.824999999999986500e+01 2.959067381905712470e-04
3.827499999999987068e+01 4.291293985659790935e-04
3.829999999999986926e+01 5.622755952397171008e-04
3.832499999999986784e+01 6.953401208721826177e-04
3.834999999999986642e+01 8.283177809171083945e-04
3.837499999999986500e+01 9.612033945848515474e-04
3.839999999999986358e+01 1.093991795798944207e-03
3.842499999999986926e+01 1.226677834146615515e-03
3.844999999999986784e+01 1.359256375822891130e-03
3.847499999999986642e+01 1.491722304567347050e-03
3.849999999999986500e+01 1.624070522593366612e-03
3.852499999999986358e+01 1.756295951509750496e-03
3.854999999999986926e+01 1.888393533233944776e-03
3.857499999999986784e+01 2.020358230896560428e-03
3.859999999999986642e+01 2.152185029737196682e-03
3.862499999999986500e+01 2.283868937990423276e-03
3.864999999999986358e+01 2.415404987762752569e-03
3.867499999999986926e+01 2.546788235898723649e-03
3.869999999999986784e+01 2.678013764837261588e-03
3.872499999999986642e+01 2.809076683456864214e-03
3.874999999999986500e+01 2.939972127910007137e-03
3.877499999999986358e+01 3.070695262446095260e-03
3.879999999999986926e+01 3.201241280222480272e-03
3.882499999999986784e+01 3.331605404103810814e-03
3.884999999999986642e+01 3.461782887449076519e-03
3.887499999999986500e+01 3.586402799244579626e-03
3.889999999999986358e+01 3.706935750308401958e-03
3.892499999999986215e+01 3.827409581735514727e-03
3.894999999999986784e+01 3.947819700453687221e-03
3.897499999999986642e+01 4.068161518020823979e-03
3.899999999999986500e+01 4.188430451459033282e-03
3.902499999999986358e+01 4.308621924087019037e-03
3.904999999999986215e+01 4.428731366350855889e-03
3.907499999999986784e+01 4.548754216652935514e-03
3.909999999999986642e+01 4.668685922178396688e-03
3.912499999999986500e+01 4.788521939718991434e-03
3.914999999999986358e+01 4.908257736493721116e-03
3.917499999999986215e+01 5.027888790965975331e-03
3.919999999999986073e+01 5.147410593657335796e-03
3.922499999999986642e+01 5.266818647956714693e-03
3.924999999999986500e+01 5.386108470925325339e-03
3.927499999999986358e+01 5.505275594097144322e-03
3.929999999999986215e+01 5.624315564273500712e-03
3.932499999999986073e+01 5.743223944313115975e-03
3.934999999999986642e+01 5.861996313915662955e-03
3.937499999999986500e+01 5.980628270399352200e-03
3.939999999999986358e+01 6.099115429472538701e-03
3.942499999999986215e+01 6.217453425998000285e-03
3.944999999999986073e+01 6.335637914750672645e-03
3.947499999999986642e+01 6.453664571167476612e-03
3.949999999999986500e+01 6.571529092090120684e-03
3.952499999999986358e+01 6.689227196499353961e-03
3.954999999999986215e+01 6.806754626241376394e-03
3.957499999999986073e+01 6.924107146745885934e-03
3.959999999999986642e+01 7.041280547734472817e-03
3.962499999999986500e+01 7.158270643921053195e-03
3.964999999999986358e+01 7.275073275702118210e-03
3.967499999999986215e+01 7.391684309837868831e-03
3.969999999999986073e+01 7.508099640123308376e-03
3.972499999999985931e+01 7.624315188049245878e-03
3.974999999999986500e+01 7.740326903452970052e-03
3.977499999999986358e+01 7.856130765158474138e-03
3.979999999999986215e+01 7.971722781605740729e-03
3.982499999999986073e+01 8.087098991469225326e-03
3.984999999999985931e+01 8.202255464264875118e-03
3.987499999999986500e+01 8.317188300945854706e-03
3.989999999999986358e+01 8.431893634486816586e-03
3.992499999999986215e+01 8.546367630456064984e-03
3.994999999999986073e+01 8.660606487576133494e-03
3.997499999999985931e+01 8.774606438271900441e-03
3.999999999999985789e+01 8.888363749206467518e-03
4.002499999999986358e+01 9.001874721804943927e-03
4.004999999999986215e+01 9.129607686601403857e-03
4.007499999999986073e+01 9.275737503779076659e-03
4.009999999999985931e+01 9.421747761977992269e-03
4.012499999999985789e+01 9.567633176708315382e-03
4.014999999999986358e+01 9.713388474961111990e-03
4.017499999999986215e+01 9.859008396113467382e-03
4.019999999999986073e+01 1.000448769283110266e-02
4.022499999999985931e+01 1.014982113196643936e-02
4.024999999999985789e+01 1.029500349545312519e-02
4.027499999999986358e+01 1.044002958119530540e-02
4.029999999999986215e+01 1.058489420395256758e-02
4.032499999999986073e+01 1.072959219621958706e-02
4.034999999999985931e+01 1.087411840909997644e-02
4.037499999999985789e+01 1.101846771317415916e-02
4.039999999999986358e+01 1.116263499936111757e-02
4.042499999999986215e+01 1.130661517977354577e-02
4.044999999999986073e+01 1.145040318856572689e-02
4.047499999999985931e+01 1.159399398277464327e-02
4.049999999999985789e+01 1.173738254315305138e-02
4.052499999999985647e+01 1.188056387499442784e-02
4.054999999999986215e+01 1.202353300895051859e-02
4.057499999999986073e+01 1.216628500183907294e-02
4.059999999999985931e+01 1.230881493744412358e-02
4.062499999999985789e+01 1.245111792730557720e-02
4.064999999999985647e+01 1.259318911150093812e-02
4.067499999999986215e+01 1.273502365941582559e-02
4.069999999999986073e+01 1.287661677050503869e-02
4.072499999999985931e+01 1.301796367504401419e-02
4.074999999999985789e+01 1.315905963486826633e-02
4.077499999999985647e+01 1.329989994410337405e-02
4.079999999999985505e+01 1.344047992988280961e-02
4.082499999999986073e+01 1.358079495305494246e-02
4.084999999999985931e+01 1.372084040887864599e-02
4.087499999999985789e+01 1.386061172770663465e-02
4.089999999999985647e+01 1.400010437565695973e-02
4.092499999999985505e+01 1.413931385527214535e-02
4.094999999999986073e+01 1.427823570616620387e-02
4.097499999999985931e+01 1.441686550565844487e-02
4.099999999999985789e+01 1.455519886939494328e-02
4.102499999999985647e+01 1.469323145195661033e-02
4.104999999999985505e+01 1.483095894745412903e-02
4.107499999999986073e+01 1.496837709010945781e-02
4.109999999999985931e+01 1.510548165482388829e-02
4.112499999999985789e+01 1.524226845773256171e-02
4.114999999999985647e+01 1.537873335674438784e-02
4.117499999999985505e+01 1.551487225206899488e-02
4.119999999999986073e+01 1.565068108672886329e-02
4.122499999999985931e+01 1.578615584705731975e-02
4.124999999999985789e+01 1.592129256318247990e-02
4.127499999999985647e+01 1.605608730949643556e-02
4.129999999999985505e+01 1.617532468499355974e-02
4.132499999999985363e+01 1.625870730962465649e-02
4.134999999999985931e+01 1.634188534806918155e-02
4.137499999999985789e+01 1.642485595010193672e-02
4.139999999999985647e+01 1.650761628433847911e-02
4.142499999999985505e+01 1.659016353868954935e-02
4.144999999999985363e+01 1.667249492081118376e-02
4.147499999999985931e+01 1.675460765854899781e-02
4.149999999999985789e+01 1.683649900037762978e-02
4.152499999999985647e+01 1.691816621583343283e-02
4.154999999999985505e+01 1.699960659594310086e-02
4.157499999999985363e+01 1.708081745364436327e-02
4.159999999999985221e+01 1.716179612420220407e-02
4.162499999999985789e+01 1.724253996561799993e-02
4.164999999999985647e+01 1.732304635903230555e-02
4.167499999999985505e+01 1.740331270912134562e-02
4.169999999999985363e+01 1.748333644448673077e-02
4.172499999999985221e+01 1.756311501803816885e-02
4.174999999999985789e+01 1.764264590736968480e-02
4.177499999999985647e+01 1.772192661512774978e-02
4.179999999999985505e+01 1.780095466937402920e-02
4.182499999999985363e+01 1.787972762393849960e-02
4.184999999999985221e+01 1.795824305876678184e-02
4.187499999999985789e+01 1.803649858025986943e-02
4.189999999999985647e+01 1.811449182160461066e-02
4.192499999999985505e+01 1.819222044309872985e-02
4.194999999999985363e+01 1.826968213246602663e-02
4.197499999999985221e+01 1.834687460516456342e-02
4.199999999999985789e+01 1.842379560468673100e-02
4.202499999999985647e+01 1.850044290285073056e-02
4.204999999999985505e+01 1.857681430008458617e-02
4.207499999999985363e+01 1.865290762570092839e-02
4.209999999999985221e+01 1.872872073816419722e-02
4.212499999999985079e+01 1.880425152534883487e-02
4.214999999999985647e+01 1.887949790478942250e-02
4.217499999999985505e+01 1.895445782392190040e-02
4.219999999999985363e+01 1.902912926031619795e-02
4.222499999999985221e+01 1.910351022190073453e-02
4.224999999999985079e+01 1.917759874717716792e-02
4.227499999999985647e+01 1.925139290542753415e-02
4.229999999999985505e+01 1.932489079691165207e-02
4.232499999999985363e+01 1.939809055305621865e-02
4.234999999999985221e+01 1.947099033663515083e-02
4.237499999999985079e+01 1.954358834194050779e-02
4.239999999999984936e+01 1.961588279494516293e-02
4.242499999999985505e+01 1.968787195345608407e-02
4.244999999999985363e+01 1.975955410725917238e-02
4.247499999999985221e+01 1.983092757825460906e-02
4.249999999999985079e+01 1.990199072058391680e-02
4.252499999999984936e+01 1.997274192074777535e-02
4.254999999999985505e+01 2.004317959771484067e-02
4.257499999999985363e+01 2.011330220302210217e-02
4.259999999999985221e+01 2.018310822086599038e-02
4.262499999999985079e+01 2.025259616818509203e-02
4.264999999999984936e+01 2.030756613091774104e-02
4.267499999999985505e+01 2.036032217018377694e-02
4.269999999999985363e+01 2.041283753957411073e-02
4.272499999999985221e+01 2.046511052351175294e-02
4.274999999999985079e+01 2.051713942683183398e-02
4.277499999999984936e+01 2.056892257503717750e-02
4.279999999999985505e+01 2.062045831454836428e-02
4.282499999999985363e+01 2.067174501294922334e-02
4.284999999999985221e+01 2.072278105922677194e-02
4.287499999999985079e+01 2.077356486400527141e-02
4.289999999999984936e+01 2.082409485977644581e-02
4.292499999999984794e+01 2.087436950112218914e-02
4.294999999999985363e+01 2.092438726493344933e-02
4.297499999999985221e+01 2.097414665062247857e-02
4.299999999999985079e+01 2.102364618032957766e-02
4.302499999999984936e+01 2.107288439912492414e-02
4.304999999999984794e+01 2.112185987520262195e-02
4.307499999999985363e+01 2.117057120007144813e-02
4.309999999999985221e+01 2.121901698873696063e-02
4.312499999999985079e+01 2.126719587988024421e-02
4.314999999999984936e+01 2.131510653602796887e-02
4.317499999999984794e+01 2.136274764371887472e-02
4.319999999999984652e+01 2.141011791366208977e-02
4.322499999999985221e+01 2.145721608089043789e-02
4.324999999999985079e+01 2.150404090490710615e-02
4.327499999999984936e+01 2.155059116982585565e-02
4.329999999999984794e+01 2.159686568450548683e-02
4.332499999999984652e+01 2.164286328267764348e-02
4.334999999999985221e+01 2.168858282306787566e-02
4.337499999999985079e+01 2.173402318951104389e-02
4.339999999999984936e+01 2.177918329106003428e-02
4.342499999999984794e+01 2.182406206208788862e-02
4.344999999999984652e+01 2.186865846238310318e-02
4.347499999999985221e+01 2.191297147724003205e-02
4.349999999999985079e+01 2.195700011754114431e-02
4.352499999999984936e+01 2.200074341983311935e-02
4.354999999999984794e+01 2.204420044639770690e-02
4.357499999999984652e+01 2.208737028531454830e-02
4.359999999999985221e+01 2.213025205051857500e-02
4.362499999999985079e+01 2.217284488185028782e-02
4.364999999999984936e+01 2.221514794510022484e-02
4.367499999999984794e+01 2.225716043204673325e-02
4.369999999999984652e+01 2.229888156048703829e-02
4.372499999999984510e+01 2.234031057426208097e-02
4.374999999999985079e+01 2.238144674327574926e-02
4.377499999999984936e+01 2.242228936350595600e-02
4.379999999999984794e+01 2.246283775701194904e-02
4.382499999999984652e+01 2.250309127193239611e-02
4.384999999999984510e+01 2.254304928248030901e-02
4.387499999999985079e+01 2.258271118892891949e-02
4.389999999999984936e+01 2.262207641759309690e-02
4.392499999999984794e+01 2.266114442080443409e-02
4.394999999999984652e+01 2.269991467687991829e-02
4.397499999999984510e+01 2.273838669008400662e-02
4.399999999999984368e+01 2.277655999058625022e-02
4.402499999999984936e+01 2.281443413441143486e-02
4.404999999999984794e+01 2.284841017987465986e-02
4.407499999999984652e+01 2.286638296024896821e-02
4.409999999999984510e+01 2.288409781445505803e-02
4.412499999999984368e+01 2.290155408293422998e-02
4.414999999999984936e+01 2.291875112607838147e-02
4.417499999999984794e+01 2.293568832433203267e-02
4.419999999999984652e+01 2.295236507829016143e-02
4.422499999999984510e+01 2.296878080879210041e-02
4.424999999999984368e+01 2.298493495700990041e-02
4.427499999999984936e+01 2.300082698453275593e-02
4.429999999999984794e+01 2.301645637344701054e-02
4.432499999999984652e+01 2.303182262641027822e-02
4.434999999999984510e+01 2.304692526672291741e-02
4.437499999999984368e+01 2.306176383839265293e-02
4.439999999999984936e+01 2.307633790619623149e-02
4.442499999999984794e+01 2.309064705573533535e-02
4.444999999999984652e+01 2.310469089348796481e-02
4.447499999999984510e+01 2.311846904685534512e-02
4.449999999999984368e+01 2.313198116420351821e-02
4.452499999999984226e+01 2.314522691490109030e-02
4.454999999999984794e+01 2.315820598935070668e-02
4.457499999999984652e+01 2.317091809901724100e-02
4.459999999999984510e+01 2.318336297645032587e-02
4.462499999999984368e+01 2.319554037530197760e-02
4.464999999999984226e+01 2.320745007034032137e-02
4.467499999999984794e+01 2.321909185745730381e-02
4.469999999999984652e+01 2.323046555367249896e-02
4.472499999999984510e+01 2.324157099713145339e-02
4.474999999999984368e+01 2.325240804710040216e-02
4.477499999999984226e+01 2.326297658395420562e-02
4.479999999999984084e+01 2.327327650916172219e-02
4.482499999999984652e+01 2.328330774526508884e-02
4.484999999999984510e+01 2.329307023585460573e-02
4.487499999999984368e+01 2.330256394553878452e-02
4.489999999999984226e+01 2.331178885991009447e-02
4.492499999999984084e+01 2.332074498550557734e-02
4.494999999999984652e+01 2.332943234976335087e-02
4.497499999999984510e+01 2.333785100097361329e-02
4.499999999999984368e+01 2.334600100822619220e-02
4.502499999999984226e+01 2.335388246135268464e-02
4.504999999999984084e+01 2.336149547086454129e-02
4.507499999999984652e+01 2.336884016788613738e-02
4.509999999999984510e+01 2.337591670408427705e-02
4.512499999999984368e+01 2.338272525159238585e-02
4.514999999999984226e+01 2.338926600293050190e-02
4.517499999999984084e+01 2.339553917092201257e-02
4.519999999999984652e+01 2.340154498860433710e-02
4.522499999999984510e+01 2.340728370913672252e-02
4.524999999999984368e+01 2.341275560570324141e-02
4.527499999999984226e+01 2.341796097141200794e-02
4.529999999999984084e+01 2.342290011919009179e-02
4.532499999999983942e+01 2.342757338167408138e-02
4.534999999999984510e+01 2.343198111109745865e-02
4.537499999999984368e+01 2.343612367917323816e-02
4.539999999999984226e+01 2.344000147697362230e-02
4.542499999999984084e+01 2.344361491480437959e-02
4.544999999999983942e+01 2.344696442207738069e-02
4.547499999999984510e+01 2.345005044717776363e-02
4.549999999999984368e+01 2.345287345732863585e-02
4.552499999999984226e+01 2.345543393845137686e-02
4.554999999999984084e+01 2.345773239502329383e-02
4.557499999999983942e+01 2.346189719310348004e-02
4.559999999999983800e+01 2.347119834822784107e-02
4.562499999999984368e+01 2.348024873382430905e-02
4.564999999999984226e+01 2.348904787078007206e-02
4.567499999999984084e+01 2.349759529770028416e-02
4.569999999999983942e+01 2.350589057099389603e-02
4.572499999999983800e+01 2.351393326495463190e-02
4.574999999999984368e+01 2.352172297183869817e-02
4.577499999999984226e+01 2.352925930193843981e-02
4.579999999999984084e+01 2.353654188365287420e-02
4.582499999999983942e+01 2.354357036355380142e-02
4.584999999999983800e+01 2.355034440644937152e-02
4.587499999999984368e+01 2.355686369544188544e-02
4.589999999999984226e+01 2.356312793198409722e-02
4.592499999999984084e+01 2.356913683592990263e-02
4.594999999999983942e+01 2.357489014558212387e-02
4.597499999999983800e+01 2.358038761773575964e-02
4.599999999999984368e+01 2.358562902771861591e-02
4.602499999999984226e+01 2.359061416942612177e-02
4.604999999999984084e+01 2.359534285535418163e-02
4.607499999999983942e+01 2.359981491662689612e-02
4.609999999999983800e+01 2.360403020302075452e-02
4.612499999999983658e+01 2.360798858298466391e-02
4.614999999999984226e+01 2.361168994365673776e-02
4.617499999999984084e+01 2.361513419087616847e-02
4.619999999999983942e+01 2.361832124919161641e-02
4.622499999999983800e+01 2.362125106186603596e-02
4.624999999999983658e+01 2.362392359087707797e-02
4.627499999999984226e+01 2.362633881691315885e-02
4.629999999999984084e+01 2.362849673936675068e-02
4.632499999999983942e+01 2.363039737632275511e-02
4.634999999999983800e+01 2.363204076454288038e-02
4.637499999999983658e+01 2.363342695944728455e-02
4.639999999999983515e+01 2.363455603509097627e-02
4.642499999999984084e+01 2.363542808413662127e-02
4.644999999999983942e+01 2.363604321782414655e-02
4.647499999999983800e+01 2.363640156593587935e-02
4.649999999999983658e+01 2.363650327675760957e-02
4.652499999999983515e+01 2.363634851703664413e-02
4.654999999999984084e+01 2.363593747193507358e-02
4.657499999999983942e+01 2.363527034498037402e-02
4.659999999999983800e+01 2.363434735801044420e-02
4.662499999999983658e+01 2.363316875111751147e-02
4.664999999999983515e+01 2.363173478258568869e-02
4.667499999999984084e+01 2.363004572882623777e-02
4.669999999999983942e+01 2.362810188430923899e-02
4.672499999999983800e+01 2.362590356149101012e-02
4.674999999999983658e+01 2.362345109073817756e-02
4.677499999999983515e+01 2.362074482024825034e-02
4.679999999999984084e+01 2.361778511596650254e-02
4.682499999999983942e+01 2.361457236149975061e-02
4.684999999999983800e+01 2.361110695802588408e-02
4.687499999999983658e+01 2.360738932420100231e-02
4.689999999999983515e+01 2.360341989606182939e-02
4.692499999999983373e+01 2.359919912692624855e-02
4.694999999999983942e+01 2.359472748728961428e-02
4.697499999999983800e+01 2.359000546471778231e-02
4.699999999999983658e+01 2.358503356373742310e-02
4.702499999999983515e+01 2.357981230572269229e-02
4.704999999999983373e+01 2.357434222877930960e-02
4.707499999999983942e+01 2.356862388762463387e-02
4.709999999999983800e+01 2.356265785346598265e-02
4.712499999999983658e+01 2.355644471387468436e-02
4.714999999999983515e+01 2.354998507265814583e-02
4.717499999999983373e+01 2.354327954972858586e-02
4.719999999999983231e+01 2.353665037198928930e-02
4.722499999999983800e+01 2.350649071116154426e-02
4.724999999999983658e+01 2.347606925304749140e-02
4.727499999999983515e+01 2.344538646846126145e-02
4.729999999999983373e+01 2.341444284655804647e-02
4.732499999999983231e+01 2.338323889481597889e-02
4.734999999999983800e+01 2.335177513901345869e-02
4.737499999999983658e+01 2.332005212320343787e-02
4.739999999999983515e+01 2.328807040968324665e-02
4.742499999999983373e+01 2.325583057896151232e-02
4.744999999999983231e+01 2.322333322972132755e-02
4.747499999999983800e+01 2.319057897877892585e-02
4.749999999999983658e+01 2.315756846104016428e-02
4.752499999999983515e+01 2.312430232945195466e-02
4.754999999999983373e+01 2.309078125495101982e-02
4.757499999999983231e+01 2.305700592640859761e-02
4.759999999999983800e+01 2.302297705057104044e-02
4.762499999999983658e+01 2.298869535199832975e-02
4.764999999999983515e+01 2.295416157299729962e-02
4.767499999999983373e+01 2.291937647355165794e-02
4.769999999999983231e+01 2.288434083124998505e-02
4.772499999999983089e+01 2.284905544120740400e-02
4.774999999999983658e+01 2.281352111598611287e-02
4.777499999999983515e+01 2.277773868551153519e-02
4.779999999999983373e+01 2.274170899698450127e-02
4.782499999999983231e+01 2.270543291479033138e-02
4.784999999999983089e+01 2.266891132040524046e-02
4.787499999999983658e+01 2.263214511229751785e-02
4.789999999999983515e+01 2.259513520582727072e-02
4.792499999999983373e+01 2.255788253314099448e-02
4.794999999999983231e+01 2.252038804306440156e-02
4.797499999999983089e+01 2.248265270099064628e-02
4.799999999999982947e+01 2.244467748876598223e-02
4.802499999999983515e+01 2.240646340457166930e-02
4.804999999999983373e+01 2.236801146280337563e-02
4.807499999999983231e+01 2.232932269394653085e-02
4.809999999999983089e+01 2.229039814444899389e-02
4.812499999999982947e+01 2.225123887659055319e-02
4.814999999999983515e+01 2.221184596834918645e-02
4.817499999999983373e+01 2.217222051326440263e-02
4.819999999999983231e+01 2.213236362029794013e-02
4.822499999999983089e+01 2.209227641369028786e-02
4.824999999999982947e+01 2.205196003281598843e-02
4.827499999999983515e+01 2.201141563203434445e-02
4.829999999999983373e+01 2.197064438053924693e-02
4.832499999999983231e+01 2.192964746220377528e-02
4.834999999999983089e+01 2.188842607542430818e-02
4.837499999999982947e+01 2.184698143296088038e-02
4.839999999999983515e+01 2.180531476177464609e-02
4.842499999999983373e+01 2.176342730286372554e-02
4.844999999999983231e+01 2.172132031109536704e-02
4.847499999999983089e+01 2.167899505503661714e-02
4.849999999999982947e+01 2.163645281678166360e-02
4.852499999999982805e+01 2.159369489177802998e-02
4.854999999999983373e+01 2.155072258864878729e-02
4.857499999999983231e+01 2.150753722901396769e-02
4.859999999999983089e+01 2.146414014730885569e-02
4.862499999999982947e+01 2.142053269060077356e-02
4.864999999999982805e+01 2.137671621840301489e-02
4.867499999999983373e+01 2.133269210248749451e-02
4.869999999999983231e+01 2.128846172669488987e-02
4.872499999999983089e+01 2.124402648674312763e-02
4.874999999999982947e+01 2.119938779003378154e-02
4.877499999999982805e+01 2.115454705545709302e-02
4.879999999999982663e+01 2.110950571319455266e-02
4.882499999999983231e+01 2.106426520452051032e-02
4.884999999999983089e+01 2.101882698160173479e-02
4.887499999999982947e+01 2.097319250729550583e-02
4.889999999999982805e+01 2.092736325494639130e-02
4.892499999999982663e+01 2.088134070818135207e-02
4.894999999999983231e+01 2.083489484202696515e-02
4.897499999999983089e+01 2.082223108445880808e-02
4.899999999999982947e+01 2.080934556624694162e-02
4.902499999999982805e+01 2.079623829050909756e-02
4.904999999999982663e+01 2.078290927470519828e-02
4.907499999999983231e+01 2.076935855067384845e-02
4.909999999999983089e+01 2.075558616466700868e-02
4.912499999999982947e+01 2.074159217738040864e-02
4.914999999999982805e+01 2.072737666398275641e-02
4.917499999999982663e+01 2.071293971414209928e-02
4.919999999999983231e+01 2.069828143204830578e-02
4.922499999999983089e+01 2.068340193643462485e-02
4.924999999999982947e+01 2.066830136059513712e-02
4.927499999999982805e+01 2.065297985240019049e-02
4.929999999999982663e+01 2.063743757430888323e-02
4.932499999999982521e+01 2.062167470337861880e-02
4.934999999999983089e+01 2.060569143127266925e-02
4.937499999999982947e+01 2.058948796426380776e-02
4.939999999999982805e+01 2.057306452323596352e-02
4.942499999999982663e+01 2.055642134368324339e-02
4.944999999999982521e+01 2.053955867570560895e-02
4.947499999999983089e+01 2.052247678400174330e-02
4.949999999999982947e+01 2.050517594785970787e-02
4.952499999999982805e+01 2.048765646114470915e-02
4.954999999999982663e+01 2.046991863228297612e-02
4.957499999999982521e+01 2.045196278424485717e-02
4.959999999999982379e+01 2.043378925452276132e-02
4.962499999999982947e+01 2.041539839510827029e-02
4.964999999999982805e+01 2.039679057246574292e-02
4.967499999999982663e+01 2.037796616750225595e-02
4.969999999999982521e+01 2.035892557553637197e-02
4.972499999999982379e+01 2.033966920626307379e-02
4.974999999999982947e+01 2.032019748371583293e-02
4.977499999999982805e+01 2.030051084622674223e-02
4.979999999999982663e+01 2.028060974638307493e-02
4.982499999999982521e+01 2.026049465098123809e-02
4.984999999999982379e+01 2.024016604097875205e-02
4.987499999999982947e+01 2.021962441144205952e-02
4.989999999999982805e+01 2.019887027149329731e-02
4.992499999999982663e+01 2.017790414425273474e-02
4.994999999999982521e+01 2.015672656678000815e-02
4.997499999999982379e+01 2.013533809001147312e-02
4.999999999999982947e+01 2.011373927869581843e-02
5.002499999999982805e+01 2.009193071132613084e-02
5.004999999999982663e+01 2.006991298007050964e-02
5.007499999999982521e+01 2.004768669069881271e-02
5.009999999999982379e+01 2.002525246250816751e-02
5.012499999999982236e+01 2.000261092824416262e-02
5.014999999999982805e+01 1.997976273402154307e-02
5.017499999999982663e+01 1.995670853924111018e-02
5.019999999999982521e+01 1.993344901650397766e-02
5.022499999999982379e+01 1.990998485152450231e-02
5.024999999999982236e+01 1.988631674303974889e-02
5.027499999999982805e+01 1.986244540271692519e-02
5.029999999999982663e+01 1.983837155505856209e-02
5.032499999999982521e+01 1.981409593730498395e-02
5.034999999999982379e+01 1.978961929933505809e-02
5.037499999999982236e+01 1.976494240356395024e-02
5.039999999999982094e+01 1.974006602483936376e-02
5.042499999999982663e+01 1.971499095033450374e-02
5.044999999999982521e+01 1.968971797944038885e-02
5.047499999999982379e+01 1.966424792365455143e-02
5.049999999999982236e+01 1.963858160646840198e-02
5.052499999999982094e+01 1.961271986325222733e-02
5.054999999999982663e+01 1.958666354113840907e-02
5.057499999999982521e+01 1.956041349890220993e-02
5.059999999999982379e+01 1.953397060684121736e-02
5.062499999999982236e+01 1.950733574665214701e-02
5.064999999999982094e+01 1.948050981130616116e-02
5.067499999999982663e+01 1.945349370492213334e-02
5.069999999999982521e+01 1.942628834263879570e-02
5.072499999999982379e+01 1.939889465048354536e-02
5.074999999999982236e+01 1.937131356524140341e-02
5.077499999999982094e+01 1.934781894653272993e-02
5.079999999999982663e+01 1.933061237192369719e-02
5.082499999999982521e+01 1.931321214895700619e-02
5.084999999999982379e+01 1.926328735741865417e-02
5.087499999999982236e+01 1.919152827020463581e-02
5.089999999999982094e+01 1.911952810218632906e-02
5.092499999999981952e+01 1.904728827620680298e-02
5.094999999999982521e+01 1.897481023353139729e-02
5.097499999999982379e+01 1.890209543373854925e-02
5.099999999999982236e+01 1.882914535460934735e-02
5.102499999999982094e+01 1.875596149201064905e-02
5.104999999999981952e+01 1.868254535977674491e-02
5.107499999999982521e+01 1.860889848958552362e-02
5.109999999999982379e+01 1.853502243083206963e-02
5.112499999999982236e+01 1.846091875049734807e-02
5.114999999999982094e+01 1.838658903301462061e-02
5.117499999999981952e+01 1.831203488013072311e-02
5.119999999999981810e+01 1.823725791076439423e-02
5.122499999999982379e+01 1.816225976086146762e-02
5.124999999999982236e+01 1.808704208324508206e-02
5.127499999999982094e+01 1.801160654746357045e-02
5.129999999999981952e+01 1.793595483963396006e-02
5.132499999999981810e+01 1.786008866228278730e-02
5.134999999999982379e+01 1.778400973418231903e-02
5.137499999999982236e+01 1.770771979018419262e-02
5.139999999999982094e+01 1.763122058104949277e-02
5.142499999999981952e+01 1.755451387327506413e-02
5.144999999999981810e+01 1.747760144891638903e-02
5.147499999999982379e+01 1.740048510540851898e-02
5.149999999999982236e+01 1.732316665538135778e-02
5.152499999999982094e+01 1.724564792647413636e-02
5.154999999999981952e+01 1.716793076114474584e-02
5.157499999999981810e+01 1.709001701647759955e-02
5.159999999999982379e+01 1.701190856398697437e-02
5.162499999999982236e+01 1.693360728941839879e-02
5.164999999999982094e+01 1.685511509254637719e-02
5.167499999999981952e+01 1.677643388696927612e-02
5.169999999999981810e+01 1.669756559990183756e-02
5.172499999999981668e+01 1.661851217196402830e-02
5.174999999999982236e+01 1.653927555696782514e-02
5.177499999999982094e+01 1.645985772170086361e-02
5.179999999999981952e+01 1.638026064570754711e-02
5.182499999999981810e+01 1.630048632106748108e-02
5.184999999999981668e+01 1.622053675217155835e-02
5.187499999999982236e+01 1.614041395549519961e-02
5.189999999999982094e+01 1.606011995936951903e-02
5.192499999999981952e+01 1.597965680374966932e-02
5.194999999999981810e+01 1.589902653998170184e-02
5.197499999999981668e+01 1.581823123056582542e-02
5.199999999999981526e+01 1.573727294891896084e-02
5.202499999999982094e+01 1.565615377913433595e-02
5.204999999999981952e+01 1.557487581573882562e-02
5.207499999999981810e+01 1.549344116344897500e-02
5.209999999999981668e+01 1.541185193692498623e-02
5.212499999999981526e+01 1.533011026052214475e-02
5.214999999999982094e+01 1.524821826804132960e-02
5.217499999999981952e+01 1.516617810247740568e-02
5.219999999999981810e+01 1.508399191576596104e-02
5.222499999999981668e+01 1.500166186852841532e-02
5.224999999999981526e+01 1.491919012981589646e-02
5.227499999999982094e+01 1.483657887685168458e-02
5.229999999999981952e+01 1.475383029477170087e-02
5.232499999999981810e+01 1.467094657636449848e-02
5.234999999999981668e+01 1.458792992180950321e-02
5.237499999999981526e+01 1.450478253841446137e-02
5.239999999999982094e+01 1.442150664035156057e-02
5.242499999999981952e+01 1.433810444839257563e-02
5.244999999999981810e+01 1.425457818964331533e-02
5.247499999999981668e+01 1.417093009727714639e-02
5.249999999999981526e+01 1.408716241026735337e-02
5.252499999999981384e+01 1.400327737311960787e-02
5.254999999999981952e+01 1.391927723560274638e-02
5.257499999999981810e+01 1.383516425248028717e-02
5.259999999999981668e+01 1.375094068324022277e-02
5.262499999999981526e+01 1.366660879182528439e-02
5.264999999999981384e+01 1.358217084636259217e-02
5.267499999999981952e+01 1.349762911889271916e-02
5.269999999999981810e+01 1.341298588509941443e-02
5.272499999999981668e+01 1.332824342403843634e-02
5.274999999999981526e+01 1.324340401786641523e-02
5.277499999999981384e+01 1.315846995157058351e-02
5.279999999999981242e+01 1.307756540194828822e-02
5.282499999999981810e+01 1.301554749260616650e-02
5.284999999999981668e+01 1.297270482426314368e-02
5.287499999999981526e+01 1.294828325579731182e-02
5.289999999999981384e+01 1.297823506831624965e-02
5.292499999999981242e+01 1.300805249610933328e-02
5.294999999999981810e+01 1.303773451829391868e-02
5.297499999999981668e+01 1.306728012048459509e-02
5.299999999999981526e+01 1.309668829494030177e-02
5.302499999999981384e+01 1.312595804071100235e-02
5.304999999999981242e+01 1.315508836378322458e-02
5.307499999999981810e+01 1.318407827722495491e-02
5.309999999999981668e+01 1.321292680132970208e-02
5.312499999999981526e+01 1.324163296375956318e-02
5.314999999999981384e+01 1.327019579968748836e-02
5.317499999999981242e+01 1.329861435193809352e-02
5.319999999999981810e+01 1.332688767112817640e-02
5.322499999999981668e+01 1.335501481580551354e-02
5.324999999999981526e+01 1.338299485258658689e-02
5.327499999999981384e+01 1.341082685629345003e-02
5.329999999999981242e+01 1.343850991008910777e-02
5.332499999999981100e+01 1.346604310561167958e-02
5.334999999999981668e+01 1.349342554310732460e-02
5.337499999999981526e+01 1.352065633156157576e-02
5.339999999999981384e+01 1.354773458882968344e-02
5.342499999999981242e+01 1.357465944176513423e-02
5.344999999999981100e+01 1.360143002634677314e-02
5.347499999999981668e+01 1.362804548780460583e-02
5.349999999999981526e+01 1.365450498074364215e-02
5.352499999999981384e+01 1.368080766926663659e-02
5.354999999999981242e+01 1.370695272709472785e-02
5.357499999999981100e+01 1.373293933768674445e-02
5.359999999999980957e+01 1.375876669435610426e-02
5.362499999999981526e+01 1.378443400038745388e-02
5.364999999999981384e+01 1.380994046914928511e-02
5.367499999999981242e+01 1.383528532420689149e-02
5.369999999999981100e+01 1.386046779943214680e-02
5.372499999999980957e+01 1.388548713911144476e-02
5.374999999999981526e+01 1.391034259805242791e-02
5.377499999999981384e+01 1.393503344168803976e-02
5.379999999999981242e+01 1.395955894617861154e-02
5.382499999999981100e+01 1.398391839851245537e-02
5.384999999999980957e+01 1.400811109660381019e-02
5.387499999999981526e+01 1.403213634938873904e-02
5.389999999999981384e+01 1.405599347691911805e-02
5.392499999999981242e+01 1.409072185034681776e-02
5.394999999999981100e+01 1.413545579203626112e-02
5.397499999999980957e+01 1.418002280475772967e-02
5.399999999999981526e+01 1.422442159778702919e-02
5.402499999999981384e+01 1.426865089128766945e-02
5.404999999999981242e+01 1.431270941648276132e-02
5.407499999999981100e+01 1.435659591582564426e-02
5.409999999999980957e+01 1.440030914316742239e-02
5.412499999999980815e+01 1.444384786392295845e-02
5.414999999999981384e+01 1.448721085523428653e-02
5.417499999999981242e+01 1.453039690613175741e-02
5.419999999999981100e+01 1.457340481769297744e-02
5.422499999999980957e+01 1.461623340319905158e-02
5.424999999999980815e+01 1.465888148828856444e-02
5.427499999999981384e+01 1.470134791110916037e-02
5.429999999999981242e+01 1.474363152246608091e-02
5.432499999999981100e+01 1.478573118596882875e-02
5.434999999999980957e+01 1.482764577817432920e-02
5.437499999999980815e+01 1.486937418872826683e-02
5.439999999999980673e+01 1.491091532050305320e-02
5.442499999999981242e+01 1.495226808973333654e-02
5.444999999999981100e+01 1.499343142614852943e-02
5.447499999999980957e+01 1.503440427310276210e-02
5.449999999999980815e+01 1.507518558770159188e-02
5.452499999999980673e+01 1.511577434092594048e-02
5.454999999999981242e+01 1.515616951775342752e-02
5.457499999999981100e+01 1.519637011727590151e-02
5.459999999999980957e+01 1.523637515281488219e-02
5.462499999999980815e+01 1.527618365203312935e-02
5.464999999999980673e+01 1.531579465704402052e-02
5.467499999999981242e+01 1.535520722451651915e-02
5.469999999999981100e+01 1.539442042577881566e-02
5.472499999999980957e+01 1.543343334691679031e-02
5.474999999999980815e+01 1.547224508887093397e-02
5.477499999999980673e+01 1.551085476752929113e-02
5.479999999999981242e+01 1.554926151381699415e-02
5.482499999999981100e+01 1.558746447378344530e-02
5.484999999999980957e+01 1.562546280868492427e-02
5.487499999999980815e+01 1.566325569506512791e-02
5.489999999999980673e+01 1.570084232483191095e-02
5.492499999999980531e+01 1.573822190533031087e-02
5.494999999999981100e+01 1.577539365941300203e-02
5.497499999999980957e+01 1.581235682550693675e-02
5.499999999999980815e+01 1.585161186604734651e-02
5.502499999999980673e+01 1.590119870911163927e-02
5.504999999999980531e+01 1.597191359956003434e-02
5.507499999999981100e+01 1.605883159559775078e-02
5.509999999999980957e+01 1.619207749113494438e-02
5.512499999999980815e+01 1.632871690995504887e-02
5.514999999999980673e+01 1.646526306008952445e-02
5.517499999999980531e+01 1.660171181280821820e-02
5.519999999999980389e+01 1.673805903461006092e-02
5.522499999999980957e+01 1.687430058776320449e-02
5.524999999999980815e+01 1.701043233084831643e-02
5.527499999999980673e+01 1.714645011930588520e-02
5.529999999999980531e+01 1.728234980598600257e-02
5.532499999999980389e+01 1.741812724170151497e-02
5.534999999999980957e+01 1.755377827578384967e-02
5.537499999999980815e+01 1.768929875664143267e-02
5.539999999999980673e+01 1.782468453232082667e-02
5.542499999999980531e+01 1.795993145107039127e-02
5.544999999999980389e+01 1.809503536190533446e-02
5.547499999999980957e+01 1.822999211517557436e-02
5.549999999999980815e+01 1.836479756313476319e-02
5.552499999999980673e+01 1.849944756051177808e-02
5.554999999999980531e+01 1.863393796508260383e-02
5.557499999999980389e+01 1.876826463824479360e-02
5.559999999999980957e+01 1.890242344559176987e-02
5.562499999999980815e+01 1.903641025748873880e-02
5.564999999999980673e+01 1.917022094964971821e-02
5.567499999999980531e+01 1.930385140371410763e-02
5.569999999999980389e+01 1.943729750782478838e-02
5.572499999999980247e+01 1.957055515720500585e-02
5.574999999999980815e+01 1.970362025473730572e-02
5.577499999999980673e+01 1.983648871153995824e-02
5.579999999999980531e+01 1.996915644754516245e-02
5.582499999999980389e+01 2.010161939207526227e-02
5.584999999999980247e+01 2.023387348441859496e-02
5.587499999999980815e+01 2.036591467440498904e-02
5.589999999999980673e+01 2.049773892297942351e-02
5.592499999999980531e+01 2.062934220277456640e-02
5.594999999999980389e+01 2.076072049868227590e-02
5.597499999999980247e+01 2.089186980842305461e-02
5.599999999999980105e+01 2.102278614311352267e-02
5.602499999999980673e+01 2.115346552783230888e-02
5.604999999999980531e+01 2.128390400218288514e-02
5.607499999999980389e+01 2.141409762085550589e-02
5.609999999999980247e+01 2.154404245418458513e-02
5.612499999999980105e+01 2.167373458870495637e-02
5.614999999999980673e+01 2.180317012770419116e-02
5.617499999999980531e+01 2.193234519177192365e-02
5.619999999999980389e+01 2.206125591934664579e-02
5.622499999999980247e+01 2.217913417194494752e-02
5.624999999999980105e+01 2.229232564815154111e-02
5.627499999999980673e+01 2.240528133075994979e-02
5.629999999999980531e+01 2.251799761772247874e-02
5.632499999999980389e+01 2.263047092185530018e-02
5.634999999999980247e+01 2.274269767136906373e-02
5.637499999999980105e+01 2.285467431039608574e-02
5.639999999999980673e+01 2.296639729951572076e-02
5.642499999999980531e+01 2.307786311627602754e-02
5.644999999999980389e+01 2.318906825571274977e-02
5.647499999999980247e+01 2.330000923086443521e-02
5.649999999999980105e+01 2.341068257328477939e-02
5.652499999999979963e+01 2.352108483355064283e-02
5.654999999999980531e+01 2.363121258176666822e-02
5.657499999999980389e+01 2.374106240806507853e-02
5.659999999999980247e+01 2.385063092310255040e-02
5.662499999999980105e+01 2.395991475855188679e-02
5.664999999999979963e+01 2.406891056758895392e-02
5.667499999999980531e+01 2.417761502537540269e-02
5.669999999999980389e+01 2.428602482953651567e-02
5.672499999999980247e+01 2.439413670063388453e-02
5.674999999999980105e+01 2.450194738263263700e-02
5.677499999999979963e+01 2.460945364336364349e-02
5.679999999999979821e+01 2.471665227498053355e-02
5.682499999999980389e+01 2.482354009441036652e-02
5.684999999999980247e+01 2.493011394379873388e-02
5.687499999999980105e+01 2.503637069094926532e-02
5.689999999999979963e+01 2.514230722975682036e-02
5.692499999999979821e+01 2.524792048063407429e-02
5.694999999999980389e+01 2.535320739093241058e-02
5.697499999999980247e+01 2.545816493535599592e-02
5.699999999999980105e+01 2.556279011636891293e-02
5.702499999999979963e+01 2.566707996459615532e-02
5.704999999999979821e+01 2.577103153921707704e-02
5.707499999999980389e+01 2.587464192835257568e-02
5.709999999999980247e+01 2.597790824944422663e-02
5.712499999999980105e+01 2.608082764962686359e-02
5.714999999999979963e+01 2.618339730609411595e-02
5.717499999999979821e+01 2.628561442645490492e-02
5.719999999999980389e+01 2.638747624908446832e-02
5.722499999999980247e+01 2.648898004346593796e-02
5.724999999999980105e+01 2.659012311052527666e-02
5.727499999999979963e+01 2.669090278295819726e-02
5.729999999999979821e+01 2.679131642554816520e-02
5.732499999999979678e+01 2.689136143547773972e-02
5.734999999999980247e+01 2.699103524263067252e-02
5.737499999999980105e+01 2.709033530988688016e-02
5.739999999999979963e+01 2.719938962288249648e-02
5.742499999999979821e+01 2.731612891447810637e-02
5.744999999999979678e+01 2.742459537210496789e-02
5.747499999999980247e+01 2.753110604023588023e-02
5.749999999999980105e+01 2.767548528591752890e-02
5.752499999999979963e+01 2.781989878318237228e-02
5.754999999999979821e+01 2.796411289036091624e-02
5.757499999999979678e+01 2.810812255225673614e-02
5.759999999999979536e+01 2.825192271527071294e-02
5.762499999999980105e+01 2.839550832816695528e-02
5.764999999999979963e+01 2.853887434283857924e-02
5.767499999999979821e+01 2.868201571508013220e-02
5.769999999999979678e+01 2.882492740536001657e-02
5.772499999999979536e+01 2.896760437959607776e-02
5.774999999999980105e+01 2.911004160993534151e-02
5.777499999999979963e+01 2.925223407553149274e-02
5.779999999999979821e+01 2.939417676332879009e-02
5.782499999999979678e+01 2.953586466884379827e-02
5.784999999999979536e+01 2.967729279695023592e-02
5.787499999999980105e+01 2.981845616266372637e-02
5.789999999999979963e+01 2.995934979192774184e-02
5.792499999999979821e+01 3.009996872239922849e-02
5.794999999999979678e+01 3.024030800423503987e-02
5.797499999999979536e+01 3.038036270087778393e-02
5.799999999999980105e+01 3.052012788984043851e-02
5.802499999999979963e+01 3.065959866349178206e-02
5.804999999999979821e+01 3.079877012983889273e-02
5.807499999999979678e+01 3.093763741331028230e-02
5.809999999999979536e+01 3.107619565553484259e-02
5.812499999999979394e+01 3.121444001612195401e-02
5.814999999999979963e+01 3.135236567343670927e-02
5.817499999999979821e+01 3.148996782537379080e-02
5.819999999999979678e+01 3.162724169012899600e-02
5.822499999999979536e+01 3.176418250696660256e-02
5.824999999999979394e+01 3.190078553698483255e-02
5.827499999999979963e+01 3.203704606387566822e-02
5.829999999999979821e+01 3.217295939468292620e-02
5.832499999999979678e+01 3.230852086055470418e-02
5.834999999999979536e+01 3.244372581749210144e-02
5.837499999999979394e+01 3.257856964709265196e-02
5.839999999999979252e+01 3.271304775728923336e-02
5.842499999999979821e+01 3.284715558308348715e-02
5.844999999999979678e+01 3.298088858727332706e-02
5.847499999999979536e+01 3.311424226117555547e-02
5.849999999999979394e+01 3.324721212534131193e-02
5.852499999999979252e+01 3.337979373026569996e-02
5.854999999999979821e+01 3.351198265709086355e-02
5.857499999999979678e+01 3.364377451830222188e-02
5.859999999999979536e+01 3.377516495841692556e-02
5.862499999999979394e+01 3.390614965466545033e-02
5.864999999999979252e+01 3.403672431766598117e-02
5.867499999999979821e+01 3.416688469209000489e-02
5.869999999999979678e+01 3.429662655731981896e-02
5.872499999999979536e+01 3.442378173753487397e-02
5.874999999999979394e+01 3.454988832133410598e-02
5.877499999999979252e+01 3.467562632534105377e-02
5.879999999999979821e+01 3.480099124279437128e-02
5.882499999999979678e+01 3.492597859424669687e-02
5.884999999999979536e+01 3.505058392830807945e-02
5.887499999999979394e+01 3.517480282238445027e-02
5.889999999999979252e+01 3.529863088340973176e-02
5.892499999999979110e+01 3.542206374857145845e-02
5.894999999999979678e+01 3.554509708603056928e-02
5.897499999999979536e+01 3.566772659563351155e-02
5.899999999999979394e+01 3.578994800961850242e-02
5.902499999999979252e+01 3.591175709331292237e-02
5.904999999999979110e+01 3.603314964582546992e-02
5.907499999999979678e+01 3.615412150072705444e-02
5.909999999999979536e+01 3.627466852672751874e-02
5.912499999999979394e+01 3.639478662834016304e-02
5.914999999999979252e+01 3.651447174654091216e-02
5.917499999999979110e+01 3.663371985941701187e-02
5.919999999999978968e+01 3.675252698280605940e-02
5.922499999999979536e+01 3.687088917092770646e-02
5.924999999999979394e+01 3.698880251700275429e-02
5.927499999999979252e+01 3.710626315386660740e-02
5.929999999999979110e+01 3.722326725456810009e-02
5.932499999999978968e+01 3.733981103296225151e-02
5.934999999999979536e+01 3.745589074428913590e-02
5.937499999999979394e+01 3.757150268574384333e-02
5.939999999999979252e+01 3.768664319703639992e-02
5.942499999999979110e+01 3.780130866093810854e-02
5.944999999999978968e+01 3.791549550381856371e-02
5.947499999999979536e+01 3.802920019617075931e-02
5.949999999999979394e+01 3.814241925312453207e-02
5.952499999999979252e+01 3.825514923494766073e-02
5.954999999999979110e+01 3.836738674753619599e-02
5.957499999999978968e+01 3.847912844289082257e-02
5.959999999999979536e+01 3.859037101958325694e-02
5.962499999999979394e+01 3.870111122320802483e-02
5.964999999999979252e+01 3.881134584682240790e-02
5.967499999999979110e+01 3.892107173137529519e-02
5.969999999999978968e+01 3.903028576612023459e-02
5.972499999999978826e+01 3.913898488901663281e-02
5.974999999999979394e+01 3.924716608712010280e-02
5.977499999999979252e+01 3.935482639695628282e-02
5.979999999999979110e+01 3.946196290488257485e-02
5.982499999999978968e+01 3.956857274743778852e-02
5.984999999999978826e+01 3.967465311167606840e-02
5.987499999999979394e+01 3.978020123548922649e-02
5.989999999999979252e+01 3.988521440791378131e-02
5.992499999999979110e+01 3.998968996942576376e-02
5.994999999999978968e+01 4.009362531222053494e-02
5.997499999999978826e+01 4.019701788047949642e-02
5.999999999999978684e+01 4.029590891318261814e-02
6.002499999999979252e+01 4.037995021426822595e-02
6.004999999999979110e+01 4.046890457925798185e-02
6.007499999999978968e+01 4.057204611651449300e-02
6.009999999999978826e+01 4.067766234882565224e-02
6.012499999999978684e+01 4.078565282837188360e-02
6.014999999999979252e+01 4.089325973026384370e-02
6.017499999999979110e+01 4.100047844911578615e-02
6.019999999999978968e+01 4.110730440110690193e-02
6.022499999999978826e+01 4.121373302481212003e-02
6.024999999999978684e+01 4.131975978203197147e-02
6.027499999999979252e+01 4.142538015861806783e-02
6.029999999999979110e+01 4.153058966529888513e-02
6.032499999999978968e+01 4.163538383850037133e-02
6.034999999999978826e+01 4.173975824116503419e-02
6.037499999999978684e+01 4.184370846356649798e-02
6.039999999999979252e+01 4.194723012412127777e-02
6.042499999999979110e+01 4.205031887019465564e-02
6.044999999999978968e+01 4.215297037890523846e-02
6.047499999999978826e+01 4.225518035792118904e-02
6.049999999999978684e+01 4.235694454625378580e-02
6.052499999999978542e+01 4.245825871504477905e-02
6.054999999999979110e+01 4.255911866834813373e-02
6.057499999999978968e+01 4.265952024390515240e-02
6.059999999999978826e+01 4.275945931391456067e-02
6.062499999999978684e+01 4.285893178579373852e-02
6.064999999999978542e+01 4.295793360293622548e-02
6.067499999999979110e+01 4.305646074545833174e-02
6.069999999999978968e+01 4.315450923093999691e-02
6.072499999999978826e+01 4.325207511515802294e-02
6.074999999999978684e+01 4.334915449281100813e-02
6.077499999999978542e+01 4.344574349823308868e-02
6.079999999999978400e+01 4.354183830610366956e-02
6.082499999999978968e+01 4.363743513214335401e-02
6.084999999999978826e+01 4.373253023380410665e-02
6.087499999999978684e+01 4.382711991094593446e-02
6.089999999999978542e+01 4.392120050650872437e-02
6.092499999999978400e+01 4.401476840716723321e-02
6.094999999999978968e+01 4.410782004398250411e-02
6.097499999999978826e+01 4.420035189303674755e-02
6.099999999999978684e+01 4.429236047606052024e-02
6.102499999999978542e+01 4.438384236104740699e-02
6.104999999999978400e+01 4.447479416285718412e-02
6.107499999999978968e+01 4.456521254380732544e-02
6.109999999999978826e+01 4.465509421425237907e-02
6.112499999999978684e+01 4.474443593315080570e-02
6.114999999999978542e+01 4.483323450861992354e-02
6.117499999999978400e+01 4.492148679847735027e-02
6.119999999999978968e+01 4.500918971077014219e-02
6.122499999999978826e+01 4.509634020429025003e-02
6.124999999999978684e+01 4.518293528907713075e-02
6.127499999999978542e+01 4.526897202690550320e-02
6.129999999999978400e+01 4.535444753176213345e-02
6.132499999999978257e+01 4.543935897030489113e-02
6.134999999999978826e+01 4.552370356231089793e-02
6.137499999999978684e+01 4.560747858110874436e-02
6.139999999999978542e+01 4.569068135399705077e-02
6.142499999999978400e+01 4.577330926264772115e-02
6.144999999999978257e+01 4.583012854397477270e-02
6.147499999999978826e+01 4.584303881016808802e-02
6.149999999999978684e+01 4.585539488534193936e-02
6.152499999999978542e+01 4.586719578268459024e-02
6.154999999999978400e+01 4.587844056668590603e-02
6.157499999999978257e+01 4.588912835337747437e-02
6.159999999999978115e+01 4.589925831055898658e-02
6.162499999999978684e+01 4.590882965801087318e-02
6.164999999999978542e+01 4.591784166769243003e-02
6.167499999999978400e+01 4.592629366392805140e-02
6.169999999999978257e+01 4.593418502357873856e-02
6.172499999999978115e+01 4.594151517619775305e-02
6.174999999999978684e+01 4.594828360417543139e-02
6.177499999999978542e+01 4.595448984286833183e-02
6.179999999999978400e+01 4.596013348071301130e-02
6.182499999999978257e+01 4.596521415932816601e-02
6.184999999999978115e+01 4.596973157360018103e-02
6.187499999999978684e+01 4.597368547175537112e-02
6.189999999999978542e+01 4.597707565541798991e-02
6.192499999999978400e+01 4.597990197965328568e-02
6.194999999999978257e+01 4.598216435299662397e-02
6.197499999999978115e+01 4.598386273746737918e-02
6.199999999999978684e+01 4.598499714857020443e-02
6.202499999999978542e+01 4.598556765527898188e-02
6.204999999999978400e+01 4.598557438000896308e-02
6.207499999999978257e+01 4.598501749857310250e-02
6.209999999999978115e+01 4.598389724012565127e-02
6.212499999999977973e+01 4.598221388708743224e-02
6.214999999999978542e+01 4.597996777506209443e-02
6.217499999999978400e+01 4.597715929273441665e-02
6.219999999999978257e+01 4.597378888175582962e-02
6.222499999999978115e+01 4.596985703661514433e-02
6.224999999999977973e+01 4.596536430449532640e-02
6.227499999999978542e+01 4.596031128511716968e-02
6.229999999999978400e+01 4.595469863056780846e-02
6.232499999999978257e+01 4.594852704511600411e-02
6.234999999999978115e+01 4.594179728501442128e-02
6.237499999999977973e+01 4.593451015828602102e-02
6.239999999999977831e+01 4.592666652449953202e-02
6.242499999999978400e+01 4.591826729453063471e-02
6.244999999999978257e+01 4.590931343030887901e-02
6.247499999999978115e+01 4.589980594455320834e-02
6.249999999999977973e+01 4.588974590049244712e-02
6.252499999999977831e+01 4.587913441157582400e-02
6.254999999999978400e+01 4.586797264116734135e-02
6.257499999999978257e+01 4.585626180223004861e-02
6.259999999999978115e+01 4.584400315699850570e-02
6.262499999999977973e+01 4.583119801663581433e-02
6.264999999999977831e+01 4.581784774088217688e-02
6.267499999999978400e+01 4.580395373768932077e-02
6.269999999999978257e+01 4.578951746284449370e-02
6.272499999999978115e+01 4.577454041958264191e-02
6.274999999999977973e+01 4.575902415818741686e-02
6.277499999999977831e+01 4.574297027558030942e-02
6.279999999999978400e+01 4.572638041490033334e-02
6.282499999999978257e+01 4.570925626507239131e-02
6.284999999999978115e+01 4.569159956036577402e-02
6.287499999999977973e+01 4.564816047871348564e-02
6.289999999999977831e+01 4.560329300634888283e-02
6.292499999999977689e+01 4.557314563232434806e-02
6.294999999999978257e+01 4.554601648134771336e-02
6.297499999999978115e+01 4.546814449768706717e-02
6.299999999999977973e+01 4.536738902972716619e-02
6.302499999999977831e+01 4.526600204134326177e-02
6.304999999999977689e+01 4.516398549681029106e-02
6.307499999999978257e+01 4.506134142379149971e-02
6.309999999999978115e+01 4.495807191327123864e-02
6.312499999999977973e+01 4.485417911946793651e-02
6.314999999999977831e+01 4.474966525973295833e-02
6.317499999999977689e+01 4.464453261443146470e-02
6.319999999999977547e+01 4.453878352680453595e-02
6.322499999999978115e+01 4.443242040281607935e-02
6.324999999999977973e+01 4.432544571098093883e-02
6.327499999999977831e+01 4.421786198217748237e-02
6.329999999999977689e+01 4.410967180943990013e-02
6.332499999999977547e+01 4.400087784773767940e-02
6.334999999999978115e+01 4.389148281373220217e-02
6.337499999999977973e+01 4.378148948552245540e-02
6.339999999999977831e+01 4.367090070236671895e-02
6.342499999999977689e+01 4.355971936439254760e-02
6.344999999999977547e+01 4.344794843228663023e-02
6.347499999999978115e+01 4.333559092696918913e-02
6.349999999999977973e+01 4.322264992924945010e-02
6.352499999999977831e+01 4.310912857946540278e-02
6.354999999999977689e+01 4.299503007710731017e-02
6.357499999999977547e+01 4.288035768042258722e-02
6.359999999999978115e+01 4.276511470600517090e-02
6.362499999999977973e+01 4.264930452836856317e-02
6.364999999999977831e+01 4.253293057950133932e-02
6.367499999999977689e+01 4.241599634840746702e-02
6.369999999999977547e+01 4.229850538062853577e-02
6.372499999999977405e+01 4.218046127775319093e-02
6.374999999999977973e+01 4.206186769690755528e-02
6.377499999999977831e+01 4.194272835023038493e-02
6.379999999999977689e+01 4.182304700433478462e-02
6.382499999999977547e+01 4.170282747975264520e-02
6.384999999999977405e+01 4.158207365036316328e-02
6.387499999999977973e+01 4.146078944280914835e-02
6.389999999999977831e+01 4.133897883589612854e-02
6.392499999999977689e+01 4.121664585997750901e-02
6.394999999999977547e+01 4.109379459632520742e-02
6.397499999999977405e+01 4.097042917648797966e-02
6.399999999999977263e+01 4.084655378163261352e-02
6.402499999999977831e+01 4.072217264187399932e-02
6.404999999999978400e+01 4.059729003559113536e-02
6.407499999999977547e+01 4.047191028872992868e-02
6.409999999999976694e+01 4.034603777409196540e-02
6.412499999999977263e+01 4.021967691061366368e-02
6.414999999999977831e+01 4.009283216263011262e-02
6.417499999999978400e+01 3.996550803912816974e-02
6.419999999999977547e+01 3.983770909298817858e-02
6.422499999999976694e+01 3.970943992021341157e-02
6.424999999999977263e+01 3.958070515914907661e-02
6.427499999999977831e+01 3.945150948968943749e-02
6.429999999999978400e+01 3.932185763247678795e-02
6.432499999999977547e+01 3.919175434808750552e-02
6.434999999999976694e+01 3.906120443620916122e-02
6.437499999999977263e+01 3.893021273481007960e-02
6.439999999999977831e+01 3.879878411929666565e-02
6.442499999999978400e+01 3.866692350166304332e-02
6.444999999999977547e+01 3.858608443530512494e-02
6.447499999999976694e+01 3.858798100947941762e-02
6.449999999999977263e+01 3.858939965747289896e-02
6.452499999999977831e+01 3.859033994533490192e-02
6.454999999999978400e+01 3.859080148381569680e-02
6.457499999999977547e+01 3.859078392848719341e-02
6.459999999999976694e+01 3.859028697985256162e-02
6.462499999999977263e+01 3.858931038344406289e-02
6.464999999999977831e+01 3.858785392990862761e-02
6.467499999999978400e+01 3.858591745508123394e-02
6.469999999999977547e+01 3.858350084004616432e-02
6.472499999999976694e+01 3.858060401118642430e-02
6.474999999999977263e+01 3.857722694022080318e-02
6.477499999999977831e+01 3.857336964422854175e-02
6.479999999999976978e+01 3.856903218566193337e-02
6.482499999999977547e+01 3.856421467234665695e-02
6.484999999999976694e+01 3.855891725747018217e-02
6.487499999999977263e+01 3.855314013955712937e-02
6.489999999999977831e+01 3.854688356243328451e-02
6.492499999999976978e+01 3.854014781517673544e-02
6.494999999999977547e+01 3.853293323205782966e-02
6.497499999999976694e+01 3.852524019246454656e-02
6.499999999999977263e+01 3.851706912081976492e-02
6.502499999999977831e+01 3.850842048648189797e-02
6.504999999999976978e+01 3.849929480363717405e-02
6.507499999999977547e+01 3.848969263117764383e-02
6.509999999999976694e+01 3.847961457256836998e-02
6.512499999999977263e+01 3.846906127570245276e-02
6.514999999999977831e+01 3.845803343274415559e-02
6.517499999999976978e+01 3.844653177996015109e-02
6.519999999999977547e+01 3.843455709754008826e-02
6.522499999999976694e+01 3.842211020940455163e-02
6.524999999999977263e+01 3.840919198300146026e-02
6.527499999999977831e+01 3.839580332909282162e-02
6.529999999999976978e+01 3.838194520152776040e-02
6.532499999999977547e+01 3.836761859700699162e-02
6.534999999999976694e+01 3.835282455483406128e-02
6.537499999999977263e+01 3.833756415665755257e-02
6.539999999999977831e+01 3.832183852620093395e-02
6.542499999999976978e+01 3.830564882898341433e-02
6.544999999999977547e+01 3.828899627202890510e-02
6.547499999999976694e+01 3.827188210356509412e-02
6.549999999999977263e+01 3.825430761271378377e-02
6.552499999999976410e+01 3.823627412916887069e-02
6.554999999999976978e+01 3.821778302286537449e-02
6.557499999999977547e+01 3.819883570364018821e-02
6.559999999999976694e+01 3.817943362088103282e-02
6.562499999999977263e+01 3.815957826316798696e-02
6.564999999999976410e+01 3.813927115790428923e-02
6.567499999999976978e+01 3.811851387093948690e-02
6.569999999999977547e+01 3.809730800618315455e-02
6.572499999999976694e+01 3.807565520520950209e-02
6.574999999999977263e+01 3.805355714685458579e-02
6.577499999999976410e+01 3.803101554680517887e-02
6.579999999999976978e+01 3.800803215717850347e-02
6.582499999999977547e+01 3.798460876609524584e-02
6.584999999999976694e+01 3.796074719724526481e-02
6.587499999999977263e+01 3.793644930944394672e-02
6.589999999999976410e+01 3.791171699618368918e-02
6.592499999999976978e+01 3.788655218517729406e-02
6.594999999999977547e+01 3.786095683789442168e-02
6.597499999999976694e+01 3.783493294909157784e-02
6.599999999999977263e+01 3.780868831033885186e-02
6.602499999999976410e+01 3.777897598544985303e-02
6.604999999999976978e+01 3.774882886279648520e-02
6.607499999999977547e+01 3.773873922412513543e-02
6.609999999999976694e+01 3.772948866634162624e-02
6.612499999999977263e+01 3.771360674029846510e-02
6.614999999999976410e+01 3.769463606985863635e-02
6.617499999999976978e+01 3.767520035586591903e-02
6.619999999999976126e+01 3.765529923582816574e-02
6.622499999999976694e+01 3.763493238809326180e-02
6.624999999999977263e+01 3.761409953205419737e-02
6.627499999999976410e+01 3.759280042834261398e-02
6.629999999999976978e+01 3.757103487901412159e-02
6.632499999999976126e+01 3.754880272772193051e-02
6.634999999999976694e+01 3.752610385988262159e-02
6.637499999999977263e+01 3.750293820282868396e-02
6.639999999999976410e+01 3.747930572595344068e-02
6.642499999999976978e+01 3.745520644084476825e-02
6.644999999999976126e+01 3.743064040140708926e-02
6.647499999999976694e+01 3.740560770397414331e-02
6.649999999999977263e+01 3.738010848741078751e-02
6.652499999999976410e+01 3.735414293320386131e-02
6.654999999999976978e+01 3.732771126554184499e-02
6.657499999999976126e+01 3.730081375138436656e-02
6.659999999999976694e+01 3.727345070052028725e-02
6.662499999999977263e+01 3.724562246561453904e-02
6.664999999999976410e+01 3.721732944224464407e-02
6.667499999999976978e+01 3.718857206892502154e-02
6.669999999999976126e+01 3.715935082712138599e-02
6.672499999999976694e+01 3.712966624125270398e-02
6.674999999999977263e+01 3.709951887868286058e-02
6.677499999999976410e+01 3.706890934970041851e-02
6.679999999999976978e+01 3.703783830748769157e-02
6.682499999999976126e+01 3.700630644807783448e-02
6.684999999999976694e+01 3.697431451030144811e-02
6.687499999999977263e+01 3.694186327572097917e-02
6.689999999999976410e+01 3.690895356855471154e-02
6.692499999999976978e+01 3.687558625558907954e-02
6.694999999999976126e+01 3.684176224607890737e-02
6.697499999999976694e+01 3.680748249163839220e-02
6.699999999999977263e+01 3.677274798611900736e-02
6.702499999999976410e+01 3.673755976547715685e-02
6.704999999999976978e+01 3.670191890762958958e-02
6.707499999999976126e+01 3.666582653230038291e-02
6.709999999999976694e+01 3.662928380085301444e-02
6.712499999999975842e+01 3.659229191611514109e-02
6.714999999999976410e+01 3.655485212218989588e-02
6.717499999999976978e+01 3.651696570425738697e-02
6.719999999999976126e+01 3.647863398836593413e-02
6.722499999999976694e+01 3.643985834121105105e-02
6.724999999999975842e+01 3.640064016990565698e-02
6.727499999999976410e+01 3.636098092173799257e-02
6.729999999999976978e+01 3.632088208392067474e-02
6.732499999999976126e+01 3.628034518332818453e-02
6.734999999999976694e+01 3.623937178622534810e-02
6.737499999999975842e+01 3.619796349798456297e-02
6.739999999999976410e+01 3.615612196279335139e-02
6.742499999999976978e+01 3.611384886335303190e-02
6.744999999999976126e+01 3.607114592056592794e-02
6.747499999999976694e+01 3.602801489321492967e-02
6.749999999999975842e+01 3.598445757763137770e-02
6.752499999999976410e+01 3.594047580735603570e-02
6.754999999999976978e+01 3.589607145278874561e-02
6.757499999999976126e+01 3.585124642083030444e-02
6.759999999999976694e+01 3.580600265451543140e-02
6.762499999999975842e+01 3.576034213263658279e-02
6.764999999999976410e+01 3.571426686935843392e-02
6.767499999999976978e+01 3.566777891382697657e-02
6.769999999999976126e+01 3.562088034976593209e-02
6.772499999999976694e+01 3.557357329506971588e-02
6.774999999999975842e+01 3.552916977789677411e-02
6.777499999999976410e+01 3.553174265863012077e-02
6.779999999999975557e+01 3.553388873856751229e-02
6.782499999999976126e+01 3.553560762889049207e-02
6.784999999999976694e+01 3.553689897884259458e-02
6.787499999999975842e+01 3.553776247582735720e-02
6.789999999999976410e+01 3.553819784549859528e-02
6.792499999999975557e+01 3.553820485183964428e-02
6.794999999999976126e+01 3.553778329723402546e-02
6.797499999999976694e+01 3.553693302252502323e-02
6.799999999999975842e+01 3.553565390706636684e-02
6.802499999999976410e+01 3.553394586876243433e-02
6.804999999999975557e+01 3.553180886409887385e-02
6.807499999999976126e+01 3.552924288816345505e-02
6.809999999999976694e+01 3.552624797465621376e-02
6.812499999999975842e+01 3.552282419589049972e-02
6.814999999999976410e+01 3.551897166278371321e-02
6.817499999999975557e+01 3.551469052483807731e-02
6.819999999999976126e+01 3.550998097011126564e-02
6.822499999999976694e+01 3.550484322517822450e-02
6.824999999999975842e+01 3.549927755508051896e-02
6.827499999999976410e+01 3.549328426326955888e-02
6.829999999999975557e+01 3.548686369153587067e-02
6.832499999999976126e+01 3.548001621993236709e-02
6.834999999999976694e+01 3.547274226668450936e-02
6.837499999999975842e+01 3.546504228809317649e-02
6.839999999999976410e+01 3.545691677842661982e-02
6.842499999999975557e+01 3.544836626980295974e-02
6.844999999999976126e+01 3.543939133206291947e-02
6.847499999999976694e+01 3.542999257263408641e-02
6.849999999999975842e+01 3.542017063638419616e-02
6.852499999999976410e+01 3.540992620546590947e-02
6.854999999999975557e+01 3.539925999915214533e-02
6.857499999999976126e+01 3.538817277366228253e-02
6.859999999999976694e+01 3.537666532197867447e-02
6.862499999999975842e+01 3.536473847365530221e-02
6.864999999999976410e+01 3.535239309461566531e-02
6.867499999999975557e+01 3.533963008694339381e-02
6.869999999999976126e+01 3.532645038866373544e-02
6.872499999999975273e+01 3.531285497351532854e-02
6.874999999999975842e+01 3.529884485071538985e-02
6.877499999999976410e+01 3.528442106471398748e-02
6.879999999999975557e+01 3.526958469494292925e-02
6.882499999999976126e+01 3.525433685555314639e-02
6.884999999999975273e+01 3.523867869514744205e-02
6.887499999999975842e+01 3.522261139650211675e-02
6.889999999999976410e+01 3.520613617628336189e-02
6.892499999999975557e+01 3.518925428475445927e-02
6.894999999999976126e+01 3.517196700547556981e-02
6.897499999999975273e+01 3.515427565499718021e-02
6.899999999999975842e+01 3.513618158254472323e-02
6.902499999999976410e+01 3.511768616969754286e-02
6.904999999999975557e+01 3.509879083006041400e-02
6.907499999999976126e+01 3.507949700892733919e-02
6.909999999999975273e+01 3.505980618294043255e-02
6.912499999999975842e+01 3.503971985974110165e-02
6.914999999999976410e+01 3.501923957761499118e-02
6.917499999999975557e+01 3.499836690513161153e-02
6.919999999999976126e+01 3.497710344077661904e-02
6.922499999999975273e+01 3.495545081257959291e-02
6.924999999999975842e+01 3.493341067773556713e-02
6.927499999999976410e+01 3.491098472222113613e-02
6.929999999999975557e+01 3.488817466040460002e-02
6.932499999999976126e+01 3.486498223465267499e-02
6.934999999999975273e+01 3.484140921493017462e-02
6.937499999999975842e+01 3.481745739839647857e-02
6.939999999999974989e+01 3.479312860899685944e-02
6.942499999999975557e+01 3.476842469704868877e-02
6.944999999999976126e+01 3.474334753882498544e-02
6.947499999999975273e+01 3.471667816449834632e-02
6.949999999999975842e+01 3.468165506172856544e-02
6.952499999999974989e+01 3.464625465796914577e-02
6.954999999999975557e+01 3.465562923351463848e-02
6.957499999999976126e+01 3.468426974591202333e-02
6.959999999999975273e+01 3.471035074565784889e-02
6.962499999999975842e+01 3.472060659767604862e-02
6.964999999999974989e+01 3.473047745033749911e-02
6.967499999999975557e+01 3.473996214463902915e-02
6.969999999999976126e+01 3.474905955100014016e-02
6.972499999999975273e+01 3.475776856954356647e-02
6.974999999999975842e+01 3.476608813036858453e-02
6.977499999999974989e+01 3.477401719381890965e-02
6.979999999999975557e+01 3.478155475074511116e-02
6.982499999999976126e+01 3.478869982275814565e-02
6.984999999999975273e+01 3.479545146247958742e-02
6.987499999999975842e+01 3.480180875378180438e-02
6.989999999999974989e+01 3.480777081202467149e-02
6.992499999999975557e+01 3.481333678428343709e-02
6.994999999999976126e+01 3.481850584956962258e-02
6.997499999999975273e+01 3.482327721904611428e-02
6.999999999999975842e+01 3.482765013623375511e-02
7.002499999999974989e+01 3.483162387721183695e-02
7.004999999999975557e+01 3.483519775080946151e-02
7.007499999999976126e+01 3.483837109879198840e-02
7.009999999999975273e+01 3.484114329603720667e-02
7.012499999999975842e+01 3.484351375070626755e-02
7.014999999999974989e+01 3.484548190440511783e-02
7.017499999999975557e+01 3.484704723233902207e-02
7.019999999999976126e+01 3.484820924345853610e-02
7.022499999999975273e+01 3.484896748059909677e-02
7.024999999999975842e+01 3.484932152060996741e-02
7.027499999999974989e+01 3.484927097447742400e-02
7.029999999999975557e+01 3.484881548743895552e-02
7.032499999999974705e+01 3.484795473908879060e-02
7.034999999999975273e+01 3.484668844347602740e-02
7.037499999999975842e+01 3.484501634919331264e-02
7.039999999999974989e+01 3.484293823945847079e-02
7.042499999999975557e+01 3.484045393218686976e-02
7.044999999999974705e+01 3.483756328005534197e-02
7.047499999999975273e+01 3.483426617055782742e-02
7.049999999999975842e+01 3.483056252605286340e-02
7.052499999999974989e+01 3.482645230380138068e-02
7.054999999999975557e+01 3.482193549599772731e-02
7.057499999999974705e+01 3.481701212978988852e-02
7.059999999999975273e+01 3.481168226729303844e-02
7.062499999999975842e+01 3.480594600559364787e-02
7.064999999999974989e+01 3.479980347674491853e-02
7.067499999999975557e+01 3.479325484775361993e-02
7.069999999999974705e+01 3.478630032055852334e-02
7.072499999999975273e+01 3.477894013200005796e-02
7.074999999999975842e+01 3.477117455378166827e-02
7.077499999999974989e+01 3.476300389242188010e-02
7.079999999999975557e+01 3.475442848919869931e-02
7.082499999999974705e+01 3.474544872008442781e-02
7.084999999999975273e+01 3.473606499567350597e-02
7.087499999999975842e+01 3.472627776110000231e-02
7.089999999999974989e+01 3.471608749594794208e-02
7.092499999999975557e+01 3.470549471415272647e-02
7.094999999999974705e+01 3.469449996389478708e-02
7.097499999999975273e+01 3.468310382748377579e-02
7.099999999999974420e+01 3.467130692123539248e-02
7.102499999999974989e+01 3.465910989534003173e-02
7.104999999999975557e+01 3.464651343372291553e-02
7.107499999999974705e+01 3.463351825389563571e-02
7.109999999999975273e+01 3.462012510680116673e-02
7.112499999999974420e+01 3.460633477664959434e-02
7.114999999999974989e+01 3.459214808074630859e-02
7.117499999999975557e+01 3.457756586931275133e-02
7.119999999999974705e+01 3.456258902529910776e-02
7.122499999999975273e+01 3.454721846418892101e-02
7.124999999999974420e+01 3.453145513379807241e-02
7.127499999999974989e+01 3.451530001406320769e-02
7.129999999999975557e+01 3.449875411682608306e-02
7.132499999999974705e+01 3.448181848560776669e-02
7.134999999999975273e+01 3.446449419537809394e-02
7.137499999999974420e+01 3.444678235231622698e-02
7.139999999999974989e+01 3.442868409356601017e-02
7.142499999999975557e+01 3.445051826699663255e-02
7.144999999999974705e+01 3.451870568040835141e-02
7.147499999999975273e+01 3.458653167149810387e-02
7.149999999999974420e+01 3.465399380951858510e-02
7.152499999999974989e+01 3.472108969175072279e-02
7.154999999999975557e+01 3.478781694389415646e-02
7.157499999999974705e+01 3.485417322045106930e-02
7.159999999999975273e+01 3.492015620510457302e-02
7.162499999999974420e+01 3.498576361108964028e-02
7.164999999999974989e+01 3.505099318155818072e-02
7.167499999999975557e+01 3.511584268993626218e-02
7.169999999999974705e+01 3.518030994027650238e-02
7.172499999999975273e+01 3.524439276760010786e-02
7.174999999999974420e+01 3.530808903823624834e-02
7.177499999999974989e+01 3.537139665014951001e-02
7.179999999999975557e+01 3.543431353326299132e-02
7.182499999999974705e+01 3.549683764977325934e-02
7.184999999999975273e+01 3.555896699445685455e-02
7.187499999999974420e+01 3.562069959497059929e-02
7.189999999999974989e+01 3.568203351214137287e-02
7.192499999999974136e+01 3.574296684025184828e-02
7.194999999999974705e+01 3.580349770731446751e-02
7.197499999999975273e+01 3.586362427533969915e-02
7.199999999999974420e+01 3.592334474059463018e-02
7.202499999999974989e+01 3.598265733385444531e-02
7.204999999999974136e+01 3.604156032064465692e-02
7.207499999999974705e+01 3.610005200147523713e-02
7.209999999999975273e+01 3.615813071206638862e-02
7.212499999999974420e+01 3.621579482356454549e-02
7.214999999999974989e+01 3.627304274275187923e-02
7.217499999999974136e+01 3.632987291224497317e-02
7.219999999999974705e+01 3.638628381068594042e-02
7.222499999999975273e+01 3.644227395292368860e-02
7.224999999999974420e+01 3.649784189018742686e-02
7.227499999999974989e+01 3.655298621025129813e-02
7.229999999999974136e+01 3.660770553758739554e-02
7.232499999999974705e+01 3.666199853351437971e-02
7.234999999999975273e+01 3.671586389633225977e-02
7.237499999999974420e+01 3.676930036145173442e-02
7.239999999999974989e+01 3.682230670151247914e-02
7.242499999999974136e+01 3.687488172649257268e-02
7.244999999999974705e+01 3.692702428380954111e-02
7.247499999999975273e+01 3.697873325841172232e-02
7.249999999999974420e+01 3.703000757286031147e-02
7.252499999999974989e+01 3.708084618740214305e-02
7.254999999999974136e+01 3.713124810003488180e-02
7.257499999999974705e+01 3.718121234656066032e-02
7.259999999999973852e+01 3.723073800063213257e-02
7.262499999999974420e+01 3.727982417378963853e-02
7.264999999999974989e+01 3.732847001548749571e-02
7.267499999999974136e+01 3.737667471311396927e-02
7.269999999999974705e+01 3.742443749199941827e-02
7.272499999999973852e+01 3.747175761541747530e-02
7.274999999999974420e+01 3.751863438457610916e-02
7.277499999999974989e+01 3.756506713860002789e-02
7.279999999999974136e+01 3.761105525450472720e-02
7.282499999999974705e+01 3.765659814716106057e-02
7.284999999999973852e+01 3.770169526925087194e-02
7.287499999999974420e+01 3.774634611121517602e-02
7.289999999999974989e+01 3.779055020119140990e-02
7.292499999999974136e+01 3.783430710494502941e-02
7.294999999999974705e+01 3.787761642578963556e-02
7.297499999999973852e+01 3.792047780450047423e-02
7.299999999999974420e+01 3.796289091921944275e-02
7.302499999999974989e+01 3.800485548535088159e-02
7.304999999999974136e+01 3.804637125544922671e-02
7.307499999999974705e+01 3.808743801910006999e-02
7.309999999999973852e+01 3.812805560279122069e-02
7.312499999999974420e+01 3.816822386977632847e-02
7.314999999999974989e+01 3.820794271993209479e-02
7.317499999999974136e+01 3.824721208960486091e-02
7.319999999999974705e+01 3.828603195145246357e-02
7.322499999999973852e+01 3.832440231427666072e-02
7.324999999999974420e+01 3.836232322284852114e-02
7.327499999999974989e+01 3.839979475772704876e-02
7.329999999999974136e+01 3.843681703506936220e-02
7.332499999999974705e+01 3.847339020643536500e-02
7.334999999999973852e+01 3.852053802300439006e-02
7.337499999999974420e+01 3.856810479374189055e-02
7.339999999999974989e+01 3.861520004888681357e-02
7.342499999999974136e+01 3.870441391257967850e-02
7.344999999999974705e+01 3.879327852296274998e-02
7.347499999999973852e+01 3.887707056488558938e-02
7.349999999999974420e+01 3.893378493209625341e-02
7.352499999999973568e+01 3.899014432033715699e-02
7.354999999999974136e+01 3.904614614553279794e-02
7.357499999999974705e+01 3.910178784409516772e-02
7.359999999999973852e+01 3.915706687337368319e-02
7.362499999999974420e+01 3.921198071210247466e-02
7.364999999999973568e+01 3.926652686084474569e-02
7.367499999999974136e+01 3.932070284243342762e-02
7.369999999999974705e+01 3.937450620241036287e-02
7.372499999999973852e+01 3.942793450946076306e-02
7.374999999999974420e+01 3.948098535584562002e-02
7.377499999999973568e+01 3.953365635782907228e-02
7.379999999999974136e+01 3.958594515610358577e-02
7.382499999999974705e+01 3.963784941621048552e-02
7.384999999999973852e+01 3.968936682895589374e-02
7.387499999999974420e+01 3.974049511082418384e-02
7.389999999999973568e+01 3.979123200438538371e-02
7.392499999999974136e+01 3.984157527869874871e-02
7.394999999999974705e+01 3.989152272971225460e-02
7.397499999999973852e+01 3.994107218065645615e-02
7.399999999999974420e+01 3.999022148243365493e-02
7.402499999999973568e+01 4.003896851400206430e-02
7.404999999999974136e+01 4.008731118275490890e-02
7.407499999999974705e+01 4.013524742489359143e-02
7.409999999999973852e+01 4.018277520579572465e-02
7.412499999999974420e+01 4.022989252037790370e-02
7.414999999999973568e+01 4.027659739345167828e-02
7.417499999999974136e+01 4.032288788007400843e-02
7.419999999999973284e+01 4.036876206589217614e-02
7.422499999999973852e+01 4.041421806748132090e-02
7.424999999999974420e+01 4.045925403267695147e-02
7.427499999999973568e+01 4.050386814089995680e-02
7.429999999999974136e+01 4.054805860347507340e-02
7.432499999999973284e+01 4.059182366394364222e-02
7.434999999999973852e+01 4.063516159836839253e-02
7.437499999999974420e+01 4.067807071563079441e-02
7.439999999999973568e+01 4.072054935772392165e-02
7.442499999999974136e+01 4.076259590003448313e-02
7.444999999999973284e+01 4.080420875162027450e-02
7.447499999999973852e+01 4.084538635548014274e-02
7.449999999999974420e+01 4.088612718881360492e-02
7.452499999999973568e+01 4.092642976327631743e-02
7.454999999999974136e+01 4.096629262522624021e-02
7.457499999999973284e+01 4.100571435596158526e-02
7.459999999999973852e+01 4.104469357195188878e-02
7.462499999999974420e+01 4.108322892506001411e-02
7.464999999999973568e+01 4.112131910275729912e-02
7.467499999999974136e+01 4.115896282832950254e-02
7.469999999999973284e+01 4.119615886107492325e-02
7.472499999999973852e+01 4.123290599649449828e-02
7.474999999999974420e+01 4.126920306647277603e-02
7.477499999999973568e+01 4.130504893945188133e-02
7.479999999999974136e+01 4.134044252059503738e-02
7.482499999999973284e+01 4.137538275194294762e-02
7.484999999999973852e+01 4.140986861256163581e-02
7.487499999999974420e+01 4.144389911868060633e-02
7.489999999999973568e+01 4.147747332382279578e-02
7.492499999999974136e+01 4.151059031892719020e-02
7.494999999999973284e+01 4.154324923245945184e-02
7.497499999999973852e+01 4.157544923051710584e-02
7.499999999999974420e+01 4.160718951692424228e-02
7.502499999999973568e+01 4.163846933331716987e-02
7.504999999999974136e+01 4.166928795922232587e-02
7.507499999999973284e+01 4.169964471212352780e-02
7.509999999999973852e+01 4.172953894752266107e-02
7.512499999999972999e+01 4.175897005898938918e-02
7.514999999999973568e+01 4.178793747820279403e-02
7.517499999999974136e+01 4.181644067498447442e-02
7.519999999999973284e+01 4.184447915732241591e-02
7.522499999999973852e+01 4.187205247138497261e-02
7.524999999999972999e+01 4.189916020152801429e-02
7.527499999999973568e+01 4.192580197029122796e-02
7.529999999999974136e+01 4.195197743838710580e-02
7.532499999999973284e+01 4.197768630467939993e-02
7.534999999999973852e+01 4.200292830615549866e-02
7.537499999999972999e+01 4.202770321788622254e-02
7.539999999999973568e+01 4.205201085298079788e-02
7.542499999999974136e+01 4.207585106253032559e-02
7.544999999999973284e+01 4.209922373554402658e-02
7.547499999999973852e+01 4.212212879887661243e-02
7.549999999999972999e+01 4.214199921502082696e-02
7.552499999999973568e+01 4.211936935070282467e-02
7.554999999999974136e+01 4.209627365397058951e-02
7.557499999999973284e+01 4.207271212790951453e-02
7.559999999999973852e+01 4.204868481277942993e-02
7.562499999999972999e+01 4.202419178610363598e-02
7.564999999999973568e+01 4.199923316274969953e-02
7.567499999999974136e+01 4.197380909500159768e-02
7.569999999999973284e+01 4.194791977262359722e-02
7.572499999999973852e+01 4.192156542291595317e-02
7.574999999999972999e+01 4.189474631076132993e-02
7.577499999999973568e+01 4.186746273866363138e-02
7.579999999999972715e+01 4.183971504677804626e-02
7.582499999999973284e+01 4.181150361293180934e-02
7.584999999999973852e+01 4.178282885263705920e-02
7.587499999999972999e+01 4.175369121909506404e-02
7.589999999999973568e+01 4.172409120319129500e-02
7.592499999999972715e+01 4.169402933348198559e-02
7.594999999999973284e+01 4.166350617617236435e-02
7.597499999999973852e+01 4.163252233508572125e-02
7.599999999999972999e+01 4.160107845162352991e-02
7.602499999999973568e+01 4.156917520471833244e-02
7.604999999999972715e+01 4.153681331077534872e-02
7.607499999999973284e+01 4.150399352360786137e-02
7.609999999999973852e+01 4.147071663436294187e-02
7.612499999999972999e+01 4.143698347143781602e-02
7.614999999999973568e+01 4.140279490038795140e-02
7.617499999999972715e+01 4.136815182382805323e-02
7.619999999999973284e+01 4.133305518132204814e-02
7.622499999999973852e+01 4.129750594926569901e-02
7.624999999999972999e+01 4.126150514076039333e-02
7.627499999999973568e+01 4.122505380547929199e-02
7.629999999999972715e+01 4.118815302952355539e-02
7.632499999999973284e+01 4.115080393527081881e-02
7.634999999999973852e+01 4.111300768121587540e-02
7.637499999999972999e+01 4.107476546180195004e-02
7.639999999999973568e+01 4.103607850724465961e-02
7.642499999999972715e+01 4.099694808334700125e-02
7.644999999999973284e+01 4.095737549130662458e-02
7.647499999999973852e+01 4.091736206751497851e-02
7.649999999999972999e+01 4.087690918334885293e-02
7.652499999999973568e+01 4.083601824495287219e-02
7.654999999999972715e+01 4.079469069301517453e-02
7.657499999999973284e+01 4.075292800253540321e-02
7.659999999999973852e+01 4.071073168258386443e-02
7.662499999999972999e+01 4.066810327605459296e-02
7.664999999999973568e+01 4.062504435940952202e-02
7.667499999999972715e+01 4.058155654241696331e-02
7.669999999999973284e+01 4.053764146788023381e-02
7.672499999999972431e+01 4.049330081136225112e-02
7.674999999999972999e+01 4.044853628090017833e-02
7.677499999999973568e+01 4.040334961671495501e-02
7.679999999999972715e+01 4.035774259091320926e-02
7.682499999999973284e+01 4.031171700718199497e-02
7.684999999999972431e+01 4.026527470047878282e-02
7.687499999999972999e+01 4.021841753671197284e-02
7.689999999999973568e+01 4.017114741241763209e-02
7.692499999999972715e+01 4.012346625442854420e-02
7.694999999999973284e+01 4.007537601953733292e-02
7.697499999999972431e+01 4.002687869415456207e-02
7.699999999999972999e+01 3.997797629395916791e-02
7.702499999999973568e+01 3.992867086354472822e-02
7.704999999999972715e+01 3.987896447605941003e-02
7.707499999999973284e+01 3.982885923284013030e-02
7.709999999999972431e+01 3.977835726304232433e-02
7.712499999999972999e+01 3.972746072326356626e-02
7.714999999999973568e+01 3.967617179716295683e-02
7.717499999999972715e+01 3.962449269507527239e-02
7.719999999999973284e+01 3.957242565361930586e-02
7.722499999999972431e+01 3.951997293530386951e-02
7.724999999999972999e+01 3.946713682812749008e-02
7.727499999999973568e+01 3.941391964517408641e-02
7.729999999999972715e+01 3.936032372420508740e-02
7.732499999999973284e+01 3.930635142724765718e-02
7.734999999999972431e+01 3.925200514017727904e-02
7.737499999999972999e+01 3.919728727229979809e-02
7.739999999999972147e+01 3.914220025592680258e-02
7.742499999999972715e+01 3.908674654594902070e-02
7.744999999999973284e+01 3.903092861940739983e-02
7.747499999999972431e+01 3.897474897505912722e-02
7.749999999999972999e+01 3.891821013294203407e-02
7.752499999999972147e+01 3.886131463393635577e-02
7.754999999999972715e+01 3.880406503932257167e-02
7.757499999999973284e+01 3.874646393033920333e-02
7.759999999999972431e+01 3.868851390773509619e-02
7.762499999999972999e+01 3.863021759132274913e-02
7.764999999999972147e+01 3.857854653800968370e-02
7.767499999999972715e+01 3.853473926427106871e-02
7.769999999999973284e+01 3.849054389674513160e-02
7.772499999999972431e+01 3.844752731632040260e-02
7.774999999999972999e+01 3.841472417304273718e-02
7.777499999999972147e+01 3.838149107840486268e-02
7.779999999999972715e+01 3.834782830518380925e-02
7.782499999999973284e+01 3.829657507513768711e-02
7.784999999999972431e+01 3.824381087128403411e-02
7.787499999999972999e+01 3.819058923378829823e-02
7.789999999999972147e+01 3.813691042065715103e-02
7.792499999999972715e+01 3.808277472640515804e-02
7.794999999999973284e+01 3.802818248220355551e-02
7.797499999999972431e+01 3.797313405602078390e-02
7.799999999999972999e+01 3.791762985275688030e-02
7.802499999999972147e+01 3.786167031436862146e-02
7.804999999999972715e+01 3.780525591998849105e-02
7.807499999999973284e+01 3.774838718603496651e-02
7.809999999999972431e+01 3.769106466631491625e-02
7.812499999999972999e+01 3.763328895211866254e-02
7.814999999999972147e+01 3.757506067230586416e-02
7.817499999999972715e+01 3.751638049338471698e-02
7.819999999999973284e+01 3.745724911958157877e-02
7.822499999999972431e+01 3.739766729290326663e-02
7.824999999999972999e+01 3.733763579319055587e-02
7.827499999999972147e+01 3.727715543816297050e-02
7.829999999999972715e+01 3.721622708345598274e-02
7.832499999999971863e+01 3.715485162264906688e-02
7.834999999999972431e+01 3.709302998728457312e-02
7.837499999999972999e+01 3.703076314687946125e-02
7.839999999999972147e+01 3.696805210892731980e-02
7.842499999999972715e+01 3.690489791889066395e-02
7.844999999999971863e+01 3.684130166018757813e-02
7.847499999999972431e+01 3.677726445416581308e-02
7.849999999999972999e+01 3.671278746007036742e-02
7.852499999999972147e+01 3.664787187500165994e-02
7.854999999999972715e+01 3.658251893386468834e-02
7.857499999999971863e+01 3.651672990930884127e-02
7.859999999999972431e+01 3.645050611165939758e-02
7.862499999999972999e+01 3.638384888884033108e-02
7.864999999999972147e+01 3.631675962628674176e-02
7.867499999999972715e+01 3.624923974684982064e-02
7.869999999999971863e+01 3.618129071069165620e-02
7.872499999999972431e+01 3.611291401517242178e-02
7.874999999999972999e+01 3.604411119472671066e-02
7.877499999999972147e+01 3.597488382073317503e-02
7.879999999999972715e+01 3.590523350137291014e-02
7.882499999999971863e+01 3.583516188148063580e-02
7.884999999999972431e+01 3.576467064238618432e-02
7.887499999999972999e+01 3.569376150174722456e-02
7.889999999999972147e+01 3.562243621337309041e-02
7.892499999999972715e+01 3.555069656704019226e-02
7.894999999999971863e+01 3.547854438829832480e-02
7.897499999999972431e+01 3.540598153826762795e-02
7.899999999999971578e+01 3.533300991342838010e-02
7.902499999999972147e+01 3.525963144540105593e-02
7.904999999999972715e+01 3.518584810071781477e-02
7.907499999999971863e+01 3.511166188058569004e-02
7.909999999999972431e+01 3.503707482064218753e-02
7.912499999999971578e+01 3.496208899070012838e-02
7.914999999999972147e+01 3.488670649448770422e-02
7.917499999999972715e+01 3.481092946937706933e-02
7.919999999999971863e+01 3.473476008610613258e-02
7.922499999999972431e+01 3.465820054849273052e-02
7.924999999999971578e+01 3.458164136412268663e-02
7.927499999999972147e+01 3.453415039264226549e-02
7.929999999999972715e+01 3.448626702019208512e-02
7.932499999999971863e+01 3.443799260570706150e-02
7.934999999999972431e+01 3.438932854091142355e-02
7.937499999999971578e+01 3.434027625013559570e-02
7.939999999999972147e+01 3.429083719012204073e-02
7.942499999999972715e+01 3.424101284982605797e-02
7.944999999999971863e+01 3.419080475020749854e-02
7.947499999999972431e+01 3.414021444401538208e-02
7.949999999999971578e+01 3.408924351556451987e-02
7.952499999999972147e+01 3.403789358050512276e-02
7.954999999999972715e+01 3.398616628558490116e-02
7.957499999999971863e+01 3.393406330840379598e-02
7.959999999999972431e+01 3.388158635716130573e-02
7.962499999999971578e+01 3.382873717039702050e-02
7.964999999999972147e+01 3.377551751672365488e-02
7.967499999999972715e+01 3.372192919455392623e-02
7.969999999999971863e+01 3.366797403181997356e-02
7.972499999999972431e+01 3.361365388568537255e-02
7.974999999999971578e+01 3.355897064225250859e-02
7.977499999999972147e+01 3.350392621626140793e-02
7.979999999999972715e+01 3.344852255078276104e-02
7.982499999999971863e+01 3.339276161690557521e-02
7.984999999999972431e+01 3.333664541341731929e-02
7.987499999999971578e+01 3.328017596647839943e-02
7.989999999999972147e+01 3.322335532929133334e-02
7.992499999999971294e+01 3.316618558176324949e-02
7.994999999999971863e+01 3.310866883016302942e-02
7.997499999999972431e+01 3.305080720677326667e-02
7.999999999999971578e+01 3.299260286953540483e-02
8.002499999999972147e+01 3.293405800169203757e-02
8.004999999999971294e+01 3.287517481142124276e-02
8.007499999999971863e+01 3.281595553146767624e-02
8.009999999999972431e+01 3.279724648827670591e-02
8.012499999999971578e+01 3.278479291441863813e-02
8.014999999999972147e+01 3.277195973569105997e-02
8.017499999999971294e+01 3.275874670230123631e-02
8.019999999999971863e+01 3.274515359546405213e-02
8.022499999999972431e+01 3.273118022752788403e-02
8.024999999999971578e+01 3.271682644209417123e-02
8.027499999999972147e+01 3.270209211412802852e-02
8.029999999999971294e+01 3.268697715006398108e-02
8.032499999999971863e+01 3.267148148790223472e-02
8.034999999999972431e+01 3.265560509729939498e-02
8.037499999999971578e+01 3.263934797965079015e-02
8.039999999999972147e+01 3.262271016816604974e-02
8.042499999999971294e+01 3.260569172793671006e-02
8.044999999999971863e+01 3.258829275599665898e-02
8.047499999999972431e+01 3.257051338137467722e-02
8.049999999999971578e+01 3.255235376514011708e-02
8.052499999999972147e+01 3.253381410044013655e-02
8.054999999999971294e+01 3.251489461252934920e-02
8.057499999999971863e+01 3.249559555879304867e-02
8.059999999999971010e+01 3.247591722876049664e-02
8.062499999999971578e+01 3.245585994411271519e-02
8.064999999999972147e+01 3.243542405868096723e-02
8.067499999999971294e+01 3.241460995843856163e-02
8.069999999999971863e+01 3.239341806148356151e-02
8.072499999999971010e+01 3.237184881801526831e-02
8.074999999999971578e+01 3.234990271030204617e-02
8.077499999999972147e+01 3.232758025264104856e-02
8.079999999999971294e+01 3.230488199131087423e-02
8.082499999999971863e+01 3.228180850451620870e-02
8.084999999999971010e+01 3.225836040232470114e-02
8.087499999999971578e+01 3.224097757700863237e-02
8.089999999999972147e+01 3.223972741744835641e-02
8.092499999999971294e+01 3.223810110924795608e-02
8.094999999999971863e+01 3.223609852632892958e-02
8.097499999999971010e+01 3.223371957454292808e-02
8.099999999999971578e+01 3.223096419171045390e-02
8.102499999999972147e+01 3.222783234765157906e-02
8.104999999999971294e+01 3.222432404420942642e-02
8.107499999999971863e+01 3.222043931526510918e-02
8.109999999999971010e+01 3.221617822674549547e-02
8.112499999999971578e+01 3.221154087662302795e-02
8.114999999999972147e+01 3.220652739490723754e-02
8.117499999999971294e+01 3.220113794362913090e-02
8.119999999999971863e+01 3.219537271681685575e-02
8.122499999999971010e+01 3.218923194046480196e-02
8.124999999999971578e+01 3.218271587249341842e-02
8.127499999999972147e+01 3.217582480270265999e-02
8.129999999999971294e+01 3.216855905271666372e-02
8.132499999999971863e+01 3.216091897592082000e-02
8.134999999999971010e+01 3.215290495739200199e-02
8.137499999999971578e+01 3.214451741381968430e-02
8.139999999999972147e+01 3.213575679342055985e-02
8.142499999999971294e+01 3.212662357584499667e-02
8.144999999999971863e+01 3.211711827207618108e-02
8.147499999999971010e+01 3.210724142432132278e-02
8.149999999999971578e+01 3.209699360589597650e-02
8.152499999999970726e+01 3.208637542110057139e-02
8.154999999999971294e+01 3.207538750508934916e-02
8.157499999999971863e+01 3.206403052373238416e-02
8.159999999999971010e+01 3.205230517347050501e-02
8.162499999999971578e+01 3.204021218116228503e-02
8.164999999999970726e+01 3.202775230392476691e-02
8.167499999999971294e+01 3.201492632896638796e-02
8.169999999999971863e+01 3.200173507341366047e-02
8.172499999999971010e+01 3.198817938413050371e-02
8.174999999999971578e+01 3.197426013753059543e-02
8.177499999999970726e+01 3.195997823938380444e-02
8.179999999999971294e+01 3.194533462461495582e-02
8.182499999999971863e+01 3.193033025709678813e-02
8.184999999999971010e+01 3.191496612943644368e-02
8.187499999999971578e+01 3.189924326275486027e-02
8.189999999999970726e+01 3.188316270646106287e-02
8.192499999999971294e+01 3.186672553801921104e-02
8.194999999999971863e+01 3.184993286271039364e-02
8.197499999999971010e+01 3.183278581338769286e-02
8.199999999999971578e+01 3.181528555022666849e-02
8.202499999999970726e+01 3.179743326046843149e-02
8.204999999999971294e+01 3.177923015815875551e-02
8.207499999999971863e+01 3.176067748388030493e-02
8.209999999999971010e+01 3.174177650448087307e-02
8.212499999999971578e+01 3.172252851279484115e-02
8.214999999999970726e+01 3.170293482736070284e-02
8.217499999999971294e+01 3.168299679213321118e-02
8.219999999999970441e+01 3.166271577619020339e-02
8.222499999999971010e+01 3.164209317343559535e-02
8.224999999999971578e+01 3.162113040229666550e-02
8.227499999999970726e+01 3.159982890541764705e-02
8.229999999999971294e+01 3.157819014934837298e-02
8.232499999999970441e+01 3.155621562422940285e-02
8.234999999999971010e+01 3.153390684347215367e-02
8.237499999999971578e+01 3.151126534343597768e-02
8.239999999999970726e+01 3.148829268310016083e-02
8.242499999999971294e+01 3.146499044373354120e-02
8.244999999999970441e+01 3.144136022856029028e-02
8.247499999999971010e+01 3.141740366242130184e-02
8.249999999999971578e+01 3.139008241795621101e-02
8.252499999999970726e+01 3.135513066811141530e-02
8.254999999999971294e+01 3.131983911691280792e-02
8.257499999999970441e+01 3.131767892871148429e-02
8.259999999999971010e+01 3.129793178187185998e-02
8.262499999999971578e+01 3.126198286774894280e-02
8.264999999999970726e+01 3.122564287196592445e-02
8.267499999999971294e+01 3.118810207209029781e-02
8.269999999999970441e+01 3.113783813488559676e-02
8.272499999999971010e+01 3.108865851083690568e-02
8.274999999999971578e+01 3.103906570120452610e-02
8.277499999999970726e+01 3.098905993047280580e-02
8.279999999999971294e+01 3.093864145873890734e-02
8.282499999999970441e+01 3.088781058188401832e-02
8.284999999999971010e+01 3.083656763173587764e-02
8.287499999999971578e+01 3.078491297622509490e-02
8.289999999999970726e+01 3.073284701953216472e-02
8.292499999999971294e+01 3.068037020222709466e-02
8.294999999999970441e+01 3.062748300140125113e-02
8.297499999999971010e+01 3.057418593079054212e-02
8.299999999999971578e+01 3.052047954089018647e-02
8.302499999999970726e+01 3.046636441906212453e-02
8.304999999999971294e+01 3.041184118963159710e-02
8.307499999999970441e+01 3.035691051397837112e-02
8.309999999999971010e+01 3.030157309061667914e-02
8.312499999999970157e+01 3.024582965526689468e-02
8.314999999999970726e+01 3.018968098091949839e-02
8.317499999999971294e+01 3.013312787788834796e-02
8.319999999999970441e+01 3.007617119385681825e-02
8.322499999999971010e+01 3.001881181391312728e-02
8.324999999999970157e+01 2.996105066057745334e-02
8.327499999999970726e+01 2.990288869381949391e-02
8.329999999999971294e+01 2.984432691106702132e-02
8.332499999999970441e+01 2.978536634720471352e-02
8.334999999999971010e+01 2.972600807456345431e-02
8.337499999999970157e+01 2.966625320290117857e-02
8.339999999999970726e+01 2.960610287937269144e-02
8.342499999999971294e+01 2.954555828849132412e-02
8.344999999999970441e+01 2.948462065207995905e-02
8.347499999999971010e+01 2.942329122921333306e-02
8.349999999999970157e+01 2.936157131615004662e-02
8.352499999999970726e+01 2.929946224625535126e-02
8.354999999999971294e+01 2.923696538991384791e-02
8.357499999999970441e+01 2.917408215443295302e-02
8.359999999999971010e+01 2.911081398393640038e-02
8.362499999999970157e+01 2.904716235924808751e-02
8.364999999999970726e+01 2.898312879776628048e-02
8.367499999999971294e+01 2.891871485332816669e-02
8.369999999999970441e+01 2.885392211606479726e-02
8.372499999999971010e+01 2.878875221224587791e-02
8.374999999999970157e+01 2.872320680411580979e-02
8.377499999999970726e+01 2.865728758971955101e-02
8.379999999999969873e+01 2.859099630271898923e-02
8.382499999999970441e+01 2.852433471219955122e-02
8.384999999999971010e+01 2.845730462246801040e-02
8.387499999999970157e+01 2.838990787284038572e-02
8.389999999999970726e+01 2.832214633742028559e-02
8.392499999999969873e+01 2.825402192486831457e-02
8.394999999999970441e+01 2.818553657816192867e-02
8.397499999999971010e+01 2.811669227434651294e-02
8.399999999999970157e+01 2.804749102427654336e-02
8.402499999999970726e+01 2.797793487234858517e-02
8.404999999999969873e+01 2.790802589622494098e-02
8.407499999999970441e+01 2.783776620654786205e-02
8.409999999999971010e+01 2.776715794664610937e-02
8.412499999999970157e+01 2.769620329223197730e-02
8.414999999999970726e+01 2.762490445108956721e-02
8.417499999999969873e+01 2.755326366275568165e-02
8.419999999999970441e+01 2.748128319819086521e-02
8.422499999999971010e+01 2.740896535944334703e-02
8.424999999999970157e+01 2.733631247930409791e-02
8.427499999999970726e+01 2.726332692095423046e-02
8.429999999999969873e+01 2.719001107760450966e-02
8.432499999999970441e+01 2.710816867234385613e-02
8.434999999999971010e+01 2.701960446897326909e-02
8.437499999999970157e+01 2.693068636226185128e-02
8.439999999999970726e+01 2.684141709569054166e-02
8.442499999999969873e+01 2.675179944616734584e-02
8.444999999999970441e+01 2.666183622362340924e-02
8.447499999999971010e+01 2.657153027060209921e-02
8.449999999999970157e+01 2.648088446183806399e-02
8.452499999999970726e+01 2.638990170382827030e-02
8.454999999999969873e+01 2.629858493439444708e-02
8.457499999999970441e+01 2.620693712223653646e-02
8.459999999999971010e+01 2.611496126647915722e-02
8.462499999999970157e+01 2.602266039620883611e-02
8.464999999999970726e+01 2.593003757000392553e-02
8.467499999999969873e+01 2.583709587545715211e-02
8.469999999999970441e+01 2.574383842868953678e-02
8.472499999999969589e+01 2.565026837385850009e-02
8.474999999999970157e+01 2.555638888265741870e-02
8.477499999999970726e+01 2.546220315380900989e-02
8.479999999999969873e+01 2.536771441255180476e-02
8.482499999999970441e+01 2.527292591011972428e-02
8.484999999999969589e+01 2.517784092321576767e-02
8.487499999999970157e+01 2.508246275347891102e-02
8.489999999999970726e+01 2.498679472694568734e-02
8.492499999999969873e+01 2.489084019350530988e-02
8.494999999999970441e+01 2.479460252634979947e-02
8.497499999999969589e+01 2.469808512141848447e-02
8.499999999999970157e+01 2.460129139683716465e-02
8.502499999999970726e+01 2.450422479235273357e-02
8.504999999999969873e+01 2.440688876876296112e-02
8.507499999999970441e+01 2.430928680734148473e-02
8.509999999999969589e+01 2.421142240925898761e-02
8.512499999999970157e+01 2.411329909499993276e-02
8.514999999999970726e+01 2.401492040377589329e-02
8.517499999999969873e+01 2.391628989293476115e-02
8.519999999999970441e+01 2.381741113736682638e-02
8.522499999999969589e+01 2.371828772890820572e-02
8.524999999999970157e+01 2.361892327574023967e-02
8.527499999999970726e+01 2.350991701061231134e-02
8.529999999999969873e+01 2.339688091708365739e-02
8.532499999999970441e+01 2.328347504669455587e-02
8.534999999999969589e+01 2.316970253391638021e-02
8.537499999999970157e+01 2.305556655254560258e-02
8.539999999999969305e+01 2.294107031532491292e-02
8.542499999999969873e+01 2.282621707355099797e-02
8.544999999999970441e+01 2.271101011667366401e-02
8.547499999999969589e+01 2.259545277188153636e-02
8.549999999999970157e+01 2.247954840367788476e-02
8.552499999999969305e+01 2.236330041344541594e-02
8.554999999999969873e+01 2.224671223899965175e-02
8.557499999999970441e+01 2.212978735413263440e-02
8.559999999999969589e+01 2.201252926814508543e-02
8.562499999999970157e+01 2.189494152536884328e-02
8.564999999999969305e+01 2.177702770467871904e-02
8.567499999999969873e+01 2.165879141899412427e-02
8.569999999999970441e+01 2.154023631477122724e-02
8.572499999999969589e+01 2.142136607148519695e-02
8.574999999999970157e+01 2.130218440110194511e-02
8.577499999999969305e+01 2.118269504754193358e-02
8.579999999999969873e+01 2.106290178613357683e-02
8.582499999999970441e+01 2.094280842305804025e-02
8.584999999999969589e+01 2.082241879478492763e-02
8.587499999999970157e+01 2.070173676749921879e-02
8.589999999999969305e+01 2.058076623652052226e-02
8.592499999999969873e+01 2.045951112571241584e-02
8.594999999999970441e+01 2.033797538688567400e-02
8.597499999999969589e+01 2.021616299919207910e-02
8.599999999999970157e+01 2.009407796851079078e-02
8.602499999999969305e+01 1.997172432682880680e-02
8.604999999999969873e+01 1.984910613161147350e-02
8.607499999999970441e+01 1.972622746516912093e-02
8.609999999999969589e+01 1.960309243401443455e-02
8.612499999999970157e+01 1.947970516821435905e-02
8.614999999999969305e+01 1.935345806283874856e-02
8.617499999999969873e+01 1.921799852179896170e-02
8.619999999999970441e+01 1.908224096193947630e-02
8.622499999999969589e+01 1.894618973355293584e-02
8.624999999999970157e+01 1.880984921712592142e-02
8.627499999999969305e+01 1.867322382267920175e-02
8.629999999999969873e+01 1.853631798909717576e-02
8.632499999999969020e+01 1.839913618345107721e-02
8.634999999999969589e+01 1.826168290031245783e-02
8.637499999999970157e+01 1.812396266105953391e-02
8.639999999999969305e+01 1.798598001317612202e-02
8.642499999999969873e+01 1.784773952954215107e-02
8.644999999999969020e+01 1.770924580771847737e-02
8.647499999999969589e+01 1.757050346922361256e-02
8.649999999999970157e+01 1.743151715880452909e-02
8.652499999999969305e+01 1.729229154370148444e-02
8.654999999999969873e+01 1.715283131290514310e-02
8.657499999999969020e+01 1.701314117641048243e-02
8.659999999999969589e+01 1.687322586446297901e-02
8.662499999999970157e+01 1.673309012680069402e-02
8.664999999999969305e+01 1.659273873189128640e-02
8.667499999999969873e+01 1.645217646616422766e-02
8.669999999999969020e+01 1.631140813323894712e-02
8.672499999999969589e+01 1.617043855314833148e-02
8.674999999999970157e+01 1.602927256155979932e-02
8.677499999999969305e+01 1.588791500899118178e-02
8.679999999999969873e+01 1.574637076002459793e-02
8.682499999999969020e+01 1.560464469251750079e-02
8.684999999999969589e+01 1.546274169681022097e-02
8.687499999999970157e+01 1.532066667493269842e-02
8.689999999999969305e+01 1.517842453980783324e-02
8.692499999999969873e+01 1.503602021445406278e-02
8.694999999999969020e+01 1.489345863118628210e-02
8.697499999999969589e+01 1.475074473081579296e-02
8.699999999999968736e+01 1.460788346184974627e-02
8.702499999999969305e+01 1.446487977968918814e-02
8.704999999999969873e+01 1.432173864582870007e-02
8.707499999999969020e+01 1.417846502705412057e-02
8.709999999999969589e+01 1.403506389464256009e-02
8.712499999999968736e+01 1.389154022356182266e-02
8.714999999999969305e+01 1.374789899167181556e-02
8.717499999999969873e+01 1.360414517892663024e-02
8.719999999999969020e+01 1.346028376657906929e-02
8.722499999999969589e+01 1.331631973638576147e-02
8.724999999999968736e+01 1.317225806981609480e-02
8.727499999999969305e+01 1.302810374726220445e-02
8.729999999999969873e+01 1.288386174725332858e-02
8.732499999999969020e+01 1.273953704567158847e-02
8.734999999999969589e+01 1.259513461497197354e-02
8.737499999999968736e+01 1.245065942340613588e-02
8.739999999999969305e+01 1.230611643424948248e-02
8.742499999999969873e+01 1.216151060503325998e-02
8.744999999999969020e+01 1.201684688677997180e-02
8.747499999999969589e+01 1.187213022324434819e-02
8.749999999999968736e+01 1.172736555015921854e-02
8.752499999999969305e+01 1.158255779448572574e-02
8.754999999999969873e+01 1.143771187367052106e-02
8.757499999999969020e+01 1.129283269490737214e-02
8.759999999999969589e+01 1.114792515440473329e-02
8.762499999999968736e+01 1.100299413666084788e-02
8.764999999999969305e+01 1.085804451374328995e-02
8.767499999999969873e+01 1.071308114457695387e-02
8.769999999999969020e+01 1.056810887423777039e-02
8.772499999999969589e+01 1.042313253325375007e-02
8.774999999999968736e+01 1.027815693691397358e-02
8.777499999999969305e+01 1.013318688458373674e-02
8.779999999999969873e+01 9.988227159029083868e-03
8.782499999999969020e+01 9.843282525747584430e-03
8.784999999999969589e+01 9.698357732308350576e-03
8.787499999999968736e+01 9.553457507700056917e-03
8.789999999999969305e+01 9.408586561686884536e-03
8.792499999999968452e+01 9.263749584174141294e-03
8.794999999999969020e+01 9.118951244581291124e-03
8.797499999999969589e+01 8.974196191225454131e-03
8.799999999999968736e+01 8.841846819050216966e-03
8.802499999999969305e+01 8.737176330721980327e-03
8.804999999999968452e+01 8.632447640925900584e-03
8.807499999999969020e+01 8.522279806738898567e-03
8.809999999999969589e+01 8.399528263147671911e-03
8.812499999999968736e+01 8.257146499205792953e-03
8.814999999999969305e+01 8.114499562266563881e-03
8.817499999999968452e+01 7.971591555505794235e-03
8.819999999999969020e+01 7.830870816424410907e-03
8.822499999999969589e+01 7.740183412483584921e-03
8.824999999999968736e+01 7.648674351894722834e-03
8.827499999999969305e+01 7.556929089451448409e-03
8.829999999999968452e+01 7.464949959998568724e-03
8.832499999999969020e+01 7.372739327261203061e-03
8.834999999999969589e+01 7.280299583635591737e-03
8.837499999999968736e+01 7.187633149969129692e-03
8.839999999999969305e+01 7.094742475333610382e-03
8.842499999999968452e+01 7.001630036789495068e-03
8.844999999999969020e+01 6.908298339140894403e-03
8.847499999999969589e+01 6.814749914682620598e-03
8.849999999999968736e+01 6.720987322939620673e-03
8.852499999999969305e+01 6.627013150395646632e-03
8.854999999999968452e+01 6.532830010216242669e-03
8.857499999999969020e+01 6.438440541961121949e-03
8.859999999999968168e+01 6.343847411289721579e-03
8.862499999999968736e+01 6.249053309657757842e-03
8.864999999999969305e+01 6.154060954006035020e-03
8.867499999999968452e+01 6.058873086440693355e-03
8.869999999999969020e+01 5.963492473905387080e-03
8.872499999999968168e+01 5.867921907846174873e-03
8.874999999999968736e+01 5.772164203867523324e-03
8.877499999999969305e+01 5.676222201381235337e-03
8.879999999999968452e+01 5.580098763247269555e-03
8.882499999999969020e+01 5.483796775406997275e-03
8.884999999999968168e+01 5.387319146508911562e-03
8.887499999999968736e+01 5.290668807526693190e-03
8.889999999999969305e+01 5.193848711370337677e-03
8.892499999999968452e+01 5.096861832489781377e-03
8.894999999999969020e+01 4.999711166471058725e-03
8.897499999999968168e+01 4.902399729626421773e-03
8.899999999999968736e+01 4.804930558576109637e-03
8.902499999999969305e+01 4.707306709824933717e-03
8.904999999999968452e+01 4.609531259331118257e-03
8.907499999999969020e+01 4.511607302069131804e-03
8.909999999999968168e+01 4.413537951586003934e-03
8.912499999999968736e+01 4.315326339550960670e-03
8.914999999999969305e+01 4.216975615300555709e-03
8.917499999999968452e+01 4.118488945375710884e-03
8.919999999999969020e+01 4.019869513054642740e-03
8.922499999999968168e+01 3.921120517879388839e-03
8.924999999999968736e+01 3.822245175177110387e-03
8.927499999999969305e+01 3.723246715576153387e-03
8.929999999999968452e+01 3.624128384517037033e-03
8.932499999999969020e+01 3.524893441757775622e-03
8.934999999999968168e+01 3.425545160875800420e-03
8.937499999999968736e+01 3.326086828764110090e-03
8.939999999999969305e+01 3.226521745123073475e-03
8.942499999999968452e+01 3.126853221949100342e-03
8.944999999999969020e+01 3.027084583017810877e-03
8.947499999999968168e+01 2.927219163363904437e-03
8.949999999999968736e+01 2.827260308757996443e-03
8.952499999999967883e+01 2.727211375179308412e-03
8.954999999999968452e+01 2.627075728284329094e-03
8.957499999999969020e+01 2.526856742874328526e-03
8.959999999999968168e+01 2.426557802358398231e-03
8.962499999999968736e+01 2.326182298213909719e-03
8.964999999999967883e+01 2.225733629445572192e-03
8.967499999999968452e+01 2.125215202040829556e-03
8.969999999999969020e+01 2.024630428423979805e-03
8.972499999999968168e+01 1.923982726908718627e-03
8.974999999999968736e+01 1.823275521147438424e-03
8.977499999999967883e+01 1.722512239581297771e-03
8.979999999999968452e+01 1.621696314887347262e-03
8.982499999999969020e+01 1.520831183425014159e-03
8.984999999999968168e+01 1.419920284682132548e-03
8.987499999999968736e+01 1.318967060720342048e-03
8.989999999999967883e+01 1.217974955618998135e-03
8.992499999999968452e+01 1.116947414920677539e-03
8.994999999999969020e+01 1.015887885075056254e-03
8.997499999999968168e+01 9.147998128839960035e-04
8.999999999999968736e+01 8.136866449464531109e-04
9.002499999999967883e+01 7.125518271046902543e-04
9.004999999999968452e+01 6.113988038904341225e-04
9.007499999999969020e+01 5.136120796955199195e-04
9.009999999999968168e+01 4.208512553397964254e-04
9.012499999999968736e+01 3.280229523146821610e-04
9.014999999999967883e+01 2.351302981310782897e-04
9.017499999999968452e+01 1.421764268615753450e-04
9.019999999999967599e+01 4.916447864040243763e-05
9.022499999999968168e+01 -4.390240083862000087e-05
9.024999999999968736e+01 -1.370210608252308399e-04
9.027499999999967883e+01 -2.301883460182231470e-04
9.029999999999968452e+01 -3.234010970721893871e-04
9.032499999999967599e+01 -4.166561511047815226e-04
9.034999999999968168e+01 -5.099503422054778301e-04
9.037499999999968736e+01 -6.032805019451924254e-04
9.039999999999967883e+01 -6.966434598861672789e-04
9.042499999999968452e+01 -7.900360440923958954e-04
9.044999999999967599e+01 -8.834550816404467943e-04
9.047499999999968168e+01 -9.768973991296590192e-04
9.049999999999968736e+01 -1.070359823193216828e-03
9.052499999999967883e+01 -1.163839181007444122e-03
9.054999999999968452e+01 -1.257332300802333890e-03
9.057499999999967599e+01 -1.350836012369218721e-03
9.059999999999968168e+01 -1.444347147569343152e-03
9.062499999999968736e+01 -1.537862540840038419e-03
9.064999999999967883e+01 -1.631379029700081229e-03
9.067499999999968452e+01 -1.724893455254236565e-03
9.069999999999967599e+01 -1.818402662693715871e-03
9.072499999999968168e+01 -1.911903501798132080e-03
9.074999999999968736e+01 -2.005392827432462329e-03
9.077499999999967883e+01 -2.098867500043163047e-03
9.079999999999968452e+01 -2.192324386151717642e-03
9.082499999999967599e+01 -2.285760358845106369e-03
9.084999999999968168e+01 -2.379172298263886390e-03
9.087499999999968736e+01 -2.472557092087373978e-03
9.089999999999967883e+01 -2.565911636015044163e-03
9.092499999999968452e+01 -2.659232834245141373e-03
9.094999999999967599e+01 -2.752517599949644549e-03
9.097499999999968168e+01 -2.845762855745820070e-03
9.099999999999968736e+01 -2.938965534163463008e-03
9.102499999999967883e+01 -3.032122578108085217e-03
9.104999999999968452e+01 -3.125230941320983075e-03
9.107499999999967599e+01 -3.218287588833525139e-03
9.109999999999968168e+01 -3.311289497418243560e-03
9.112499999999967315e+01 -3.404233656034227808e-03
9.114999999999967883e+01 -3.501313031634477844e-03
9.117499999999968452e+01 -3.604225629843027089e-03
9.119999999999967599e+01 -3.707201526344212385e-03
9.122499999999968168e+01 -3.810237315078497753e-03
9.124999999999967315e+01 -3.913329579824562608e-03
9.127499999999967883e+01 -4.016474894720867619e-03
9.129999999999968452e+01 -4.119669824790055113e-03
9.132499999999967599e+01 -4.222910926468497264e-03
9.134999999999968168e+01 -4.326194748138493217e-03
9.137499999999967315e+01 -4.429517830663714031e-03
9.139999999999967883e+01 -4.532876707928454492e-03
9.142499999999968452e+01 -4.636267907378876368e-03
9.144999999999967599e+01 -4.739687950568280579e-03
9.147499999999968168e+01 -4.843133353703501717e-03
9.149999999999967315e+01 -4.946600628194318394e-03
9.152499999999967883e+01 -5.050086281205686846e-03
9.154999999999968452e+01 -5.153586816210437710e-03
9.157499999999967599e+01 -5.257098733545017243e-03
9.159999999999968168e+01 -5.360618530966060336e-03
9.162499999999967315e+01 -5.464142704208473610e-03
9.164999999999967883e+01 -5.567667747544824755e-03
9.167499999999968452e+01 -5.671190154345443976e-03
9.169999999999967599e+01 -5.774706417638263492e-03
9.172499999999968168e+01 -5.878213030672042351e-03
9.174999999999967315e+01 -5.981706487476225881e-03
9.177499999999967883e+01 -6.085183283423479216e-03
9.179999999999967031e+01 -6.188639915790445332e-03
9.182499999999967599e+01 -6.292072884319854439e-03
9.184999999999968168e+01 -6.395478691780346996e-03
9.187499999999967315e+01 -6.498853844526296733e-03
9.189999999999967883e+01 -6.602194853057035198e-03
9.192499999999967031e+01 -6.705498232574073555e-03
9.194999999999967599e+01 -6.808760503537130901e-03
9.197499999999968168e+01 -6.911978192219466952e-03
9.199999999999967315e+01 -7.015147831259399211e-03
9.202499999999967883e+01 -7.118265960212137589e-03
9.204999999999967031e+01 -7.221329126097563236e-03
9.207499999999967599e+01 -7.324333883946292610e-03
9.209999999999968168e+01 -7.427276797343516750e-03
9.212499999999967315e+01 -7.530154438968528034e-03
9.214999999999967883e+01 -7.632963391133279832e-03
9.217499999999967031e+01 -7.783617145981227593e-03
9.219999999999967599e+01 -7.973024138259352314e-03
9.222499999999968168e+01 -8.162454800967557447e-03
9.224999999999967315e+01 -8.351902790004210944e-03
9.227499999999967883e+01 -8.541361756203909306e-03
9.229999999999967031e+01 -8.730825346339891879e-03
9.232499999999967599e+01 -8.920287204128660857e-03
9.234999999999968168e+01 -9.109740971235635171e-03
9.237499999999967315e+01 -9.299180288282655332e-03
9.239999999999967883e+01 -9.488598795857658419e-03
9.242499999999967031e+01 -9.677990135522016382e-03
9.244999999999967599e+01 -9.867347950822176472e-03
9.247499999999968168e+01 -1.005666588829784609e-02
9.249999999999967315e+01 -1.024593759849098430e-02
9.252499999999967883e+01 -1.043515673695510904e-02
9.254999999999967031e+01 -1.062431696526071334e-02
9.257499999999967599e+01 -1.081341195200199480e-02
9.259999999999968168e+01 -1.100243537379960723e-02
9.262499999999967315e+01 -1.119138091630182338e-02
9.264999999999967883e+01 -1.138024227518253002e-02
9.267499999999967031e+01 -1.156901315713758718e-02
9.269999999999967599e+01 -1.175768728087550792e-02
9.272499999999966747e+01 -1.194625837810599570e-02
9.274999999999967315e+01 -1.213472019452370605e-02
9.277499999999967883e+01 -1.232306649078740782e-02
9.279999999999967031e+01 -1.251129104349436340e-02
9.282499999999967599e+01 -1.269938764614989002e-02
9.284999999999966747e+01 -1.288735011012978951e-02
9.287499999999967315e+01 -1.307517226563916120e-02
9.289999999999967883e+01 -1.326284796266207280e-02
9.292499999999967031e+01 -1.345037107190768209e-02
9.294999999999967599e+01 -1.363773548574643592e-02
9.297499999999966747e+01 -1.382493511914114834e-02
9.299999999999967315e+01 -1.401196391056915534e-02
9.302499999999967883e+01 -1.419881582293688708e-02
9.304999999999967031e+01 -1.438548484448562599e-02
9.307499999999967599e+01 -1.457196498969064689e-02
9.309999999999966747e+01 -1.475825030014786196e-02
9.312499999999967315e+01 -1.494433484545523889e-02
9.314999999999967883e+01 -1.513021272408092942e-02
9.317499999999967031e+01 -1.531587806422454734e-02
9.319999999999967599e+01 -1.550132502466715703e-02
9.322499999999966747e+01 -1.568654779560995499e-02
9.324999999999967315e+01 -1.587154059950421706e-02
9.327499999999967883e+01 -1.605629769186901409e-02
9.329999999999967031e+01 -1.624081336209701534e-02
9.332499999999967599e+01 -1.642508193425190610e-02
9.334999999999966747e+01 -1.660909776785027270e-02
9.337499999999967315e+01 -1.679285525863432466e-02
9.339999999999966462e+01 -1.697634883933085703e-02
9.342499999999967031e+01 -1.715957298039940196e-02
9.344999999999967599e+01 -1.734252219076542686e-02
9.347499999999966747e+01 -1.752519101854357539e-02
9.349999999999967315e+01 -1.770757405174599314e-02
9.352499999999966462e+01 -1.788966591897713995e-02
9.354999999999967031e+01 -1.807146129011772198e-02
9.357499999999967599e+01 -1.825295487699123489e-02
9.359999999999966747e+01 -1.843414143402041794e-02
9.362499999999967315e+01 -1.861501575886777282e-02
9.364999999999966462e+01 -1.879557269306246850e-02
9.367499999999967031e+01 -1.897580712261323979e-02
9.369999999999967599e+01 -1.915571397860606553e-02
9.372499999999966747e+01 -1.933528823778921449e-02
9.374999999999967315e+01 -1.951452492314176973e-02
9.377499999999966462e+01 -1.969341910442876098e-02
9.379999999999967031e+01 -1.987196589874079891e-02
9.382499999999967599e+01 -2.005016047101869717e-02
9.384999999999966747e+01 -2.022799803456383494e-02
9.387499999999967315e+01 -2.040547385153265378e-02
9.389999999999966462e+01 -2.058258323341661047e-02
9.392499999999967031e+01 -2.075932154150685743e-02
9.394999999999967599e+01 -2.093568418734217604e-02
9.397499999999966747e+01 -2.111166663314510347e-02
9.399999999999967315e+01 -2.128726439223829064e-02
9.402499999999966462e+01 -2.146247302944860255e-02
9.404999999999967031e+01 -2.163728816149537021e-02
9.407499999999967599e+01 -2.181170545736102820e-02
9.409999999999966747e+01 -2.198572063864961956e-02
9.412499999999967315e+01 -2.215932947992774529e-02
9.414999999999966462e+01 -2.233252780904954049e-02
9.417499999999967031e+01 -2.250531150746909806e-02
9.419999999999967599e+01 -2.267767651053322758e-02
9.422499999999966747e+01 -2.284961880776283094e-02
9.424999999999967315e+01 -2.302113444311753090e-02
9.427499999999966462e+01 -2.319221951524370190e-02
9.429999999999967031e+01 -2.331383887777831870e-02
9.432499999999966178e+01 -2.342828522949559275e-02
9.434999999999966747e+01 -2.354242904274728154e-02
9.437499999999967315e+01 -2.366080110017672322e-02
9.439999999999966462e+01 -2.378384879964236601e-02
9.442499999999967031e+01 -2.395593013874647292e-02
9.444999999999966178e+01 -2.412798599444637010e-02
9.447499999999966747e+01 -2.430001075477835476e-02
9.449999999999967315e+01 -2.447199879550243651e-02
9.452499999999966462e+01 -2.464088116409746121e-02
9.454999999999967031e+01 -2.480504094729371611e-02
9.457499999999966178e+01 -2.496920166585926693e-02
9.459999999999966747e+01 -2.513335795114131355e-02
9.462499999999967315e+01 -2.529750441603940969e-02
9.464999999999966462e+01 -2.546163565572517884e-02
9.467499999999967031e+01 -2.562574624836635659e-02
9.469999999999966178e+01 -2.578983075586273668e-02
9.472499999999966747e+01 -2.595388372458892062e-02
9.474999999999967315e+01 -2.611789968614426985e-02
9.477499999999966462e+01 -2.628187315811317606e-02
9.479999999999967031e+01 -2.644579864483128512e-02
9.482499999999966178e+01 -2.660967063815894429e-02
9.484999999999966747e+01 -2.677348361826319481e-02
9.487499999999967315e+01 -2.693723205440579430e-02
9.489999999999966462e+01 -2.710091040573776172e-02
9.492499999999967031e+01 -2.726451312210252317e-02
9.494999999999966178e+01 -2.742803464484203438e-02
9.497499999999966747e+01 -2.759146940761160460e-02
9.499999999999965894e+01 -2.775481183719954656e-02
9.502499999999966462e+01 -2.791805635435280417e-02
9.504999999999967031e+01 -2.808119737460661874e-02
9.507499999999966178e+01 -2.824422930912078369e-02
9.509999999999966747e+01 -2.840714656551926454e-02
9.512499999999965894e+01 -2.856994354873556088e-02
9.514999999999966462e+01 -2.873261466186148930e-02
9.517499999999967031e+01 -2.889515430699940088e-02
9.519999999999966178e+01 -2.905755688611897855e-02
9.522499999999966747e+01 -2.921981680191666764e-02
9.524999999999965894e+01 -2.938192845867963060e-02
9.527499999999966462e+01 -2.954388626314845279e-02
9.529999999999967031e+01 -2.970568462538820606e-02
9.532499999999966178e+01 -2.986731795965553993e-02
9.534999999999966747e+01 -3.002878068527288849e-02
9.537499999999965894e+01 -3.019006722750114044e-02
9.539999999999966462e+01 -3.035117201841234028e-02
9.542499999999967031e+01 -3.051208949776811410e-02
9.544999999999966178e+01 -3.067281411389279761e-02
9.547499999999966747e+01 -3.083334032455204918e-02
9.549999999999965894e+01 -3.099366259782790345e-02
9.552499999999966462e+01 -3.115377541299445274e-02
9.554999999999967031e+01 -3.131367326139423285e-02
9.557499999999966178e+01 -3.147335064731040383e-02
9.559999999999966747e+01 -3.163280208884199085e-02
9.562499999999965894e+01 -3.179202211877333456e-02
9.564999999999966462e+01 -3.195100528544434632e-02
9.567499999999967031e+01 -3.210974615361701645e-02
9.569999999999966178e+01 -3.226823930533977841e-02
9.572499999999966747e+01 -3.242647934080953448e-02
9.574999999999965894e+01 -3.258446087922936552e-02
9.577499999999966462e+01 -3.274217855966373575e-02
9.579999999999967031e+01 -3.289962704188889586e-02
9.582499999999966178e+01 -3.305680100723948356e-02
9.584999999999966747e+01 -3.321369515945214734e-02
9.587499999999965894e+01 -3.337030422549975422e-02
9.589999999999966462e+01 -3.352662295642761664e-02
9.592499999999965610e+01 -3.368264612817694487e-02
9.594999999999966178e+01 -3.383836854240823699e-02
9.597499999999966747e+01 -3.399378502731491281e-02
9.599999999999965894e+01 -3.414889043843274963e-02
9.602499999999966462e+01 -3.430367965944238623e-02
9.604999999999965610e+01 -3.445814760296286861e-02
9.607499999999966178e+01 -3.461228921134229530e-02
9.609999999999966747e+01 -3.476609945743557722e-02
9.612499999999965894e+01 -3.491957334537892921e-02
9.614999999999966462e+01 -3.507270591135358551e-02
9.617499999999965610e+01 -3.522549222434245841e-02
9.619999999999966178e+01 -3.537792738687867145e-02
9.622499999999966747e+01 -3.553000653578263640e-02
9.624999999999965894e+01 -3.568172484289233032e-02
9.627499999999966462e+01 -3.583307751578520411e-02
9.629999999999965610e+01 -3.598405979848584568e-02
9.632499999999966178e+01 -3.613466697217000700e-02
9.634999999999966747e+01 -3.628489435585237344e-02
9.637499999999965894e+01 -3.643473730706799085e-02
9.639999999999966462e+01 -3.658419122254250727e-02
9.642499999999965610e+01 -3.673325153885011879e-02
9.644999999999966178e+01 -3.688191373306076021e-02
9.647499999999966747e+01 -3.703017332337834450e-02
9.649999999999965894e+01 -3.717802586976357015e-02
9.652499999999966462e+01 -3.732546697454932477e-02
9.654999999999965610e+01 -3.747249228304046220e-02
9.657499999999966178e+01 -3.761909748410422610e-02
9.659999999999965326e+01 -3.776527831074660835e-02
9.662499999999965894e+01 -3.791103054067754274e-02
9.664999999999966462e+01 -3.805634999686366426e-02
9.667499999999965610e+01 -3.814240466789465406e-02
9.669999999999966178e+01 -3.818462796141883914e-02
9.672499999999965326e+01 -3.822649808935160015e-02
9.674999999999965894e+01 -3.826801345626715256e-02
9.677499999999966462e+01 -3.830917249892339810e-02
9.679999999999965610e+01 -3.834997368653692701e-02
9.682499999999966178e+01 -3.839041552104526661e-02
9.684999999999965326e+01 -3.843049653736376609e-02
9.687499999999965894e+01 -3.847021530363290559e-02
9.689999999999966462e+01 -3.850957042145736198e-02
9.692499999999965610e+01 -3.854856052613789275e-02
9.694999999999966178e+01 -3.858718428689322105e-02
9.697499999999965326e+01 -3.862544040707329568e-02
9.699999999999965894e+01 -3.866332762436516107e-02
9.702499999999966462e+01 -3.870084471098923090e-02
9.704999999999965610e+01 -3.873799047388676309e-02
9.707499999999966178e+01 -3.877476375489782856e-02
9.709999999999965326e+01 -3.881116343093179988e-02
9.712499999999965894e+01 -3.884718841412741763e-02
9.714999999999966462e+01 -3.888283765200444692e-02
9.717499999999965610e+01 -3.891811012760552219e-02
9.719999999999966178e+01 -3.895300485963097692e-02
9.722499999999965326e+01 -3.898752090255986485e-02
9.724999999999965894e+01 -3.902165734676873304e-02
9.727499999999966462e+01 -3.905541331863289500e-02
9.729999999999965610e+01 -3.908878798062529608e-02
9.732499999999966178e+01 -3.912178053140230594e-02
9.734999999999965326e+01 -3.915439020588102476e-02
9.737499999999965894e+01 -3.918661627530832525e-02
9.739999999999966462e+01 -3.921845804731793200e-02
9.742499999999965610e+01 -3.924991486598128354e-02
9.744999999999966178e+01 -3.928098611184695915e-02
9.747499999999965326e+01 -3.931167120197093939e-02
9.749999999999965894e+01 -3.934196958993827625e-02
9.752499999999965041e+01 -3.937188076587488234e-02
9.754999999999965610e+01 -3.940140425644999417e-02
9.757499999999966178e+01 -3.943053962487009373e-02
9.759999999999965326e+01 -3.945928647086182489e-02
9.762499999999965894e+01 -3.948764443064831792e-02
9.764999999999965041e+01 -3.951561317691319741e-02
9.767499999999965610e+01 -3.954319241875865754e-02
9.769999999999966178e+01 -3.957038190165190761e-02
9.772499999999965326e+01 -3.959718140736288861e-02
9.774999999999965894e+01 -3.962359075389604302e-02
9.777499999999965041e+01 -3.964960979540828323e-02
9.779999999999965610e+01 -3.967523842212142965e-02
9.782499999999966178e+01 -3.970047656022571148e-02
9.784999999999965326e+01 -3.972532417177253306e-02
9.787499999999965894e+01 -3.974978125456139766e-02
9.789999999999965041e+01 -3.977750252322291569e-02
9.792499999999965610e+01 -3.980490231261375050e-02
9.794999999999966178e+01 -3.983194211621925857e-02
9.797499999999965326e+01 -3.985862055947257676e-02
9.799999999999965894e+01 -3.988493629882253894e-02
9.802499999999965041e+01 -3.991088802200833119e-02
9.804999999999965610e+01 -3.993647444832369720e-02
9.807499999999966178e+01 -3.996169432887745204e-02
9.809999999999965326e+01 -3.998654644684385140e-02
9.812499999999965894e+01 -4.001102961770659772e-02
9.814999999999965041e+01 -4.003514268949511651e-02
9.817499999999965610e+01 -4.005888454301335944e-02
9.819999999999964757e+01 -4.008225409205912887e-02
9.822499999999965326e+01 -4.010525028363880196e-02
9.824999999999965894e+01 -4.012787209816914835e-02
9.827499999999965041e+01 -4.015011854967609484e-02
9.829999999999965610e+01 -4.017198868598231831e-02
9.832499999999964757e+01 -4.019348158888588068e-02
9.834999999999965326e+01 -4.021459637433465184e-02
9.837499999999965894e+01 -4.023533219258620258e-02
9.839999999999965041e+01 -4.025568822836476934e-02
9.842499999999965610e+01 -4.027566370100616605e-02
9.844999999999964757e+01 -4.029525786459589587e-02
9.847499999999965326e+01 -4.031447000809720155e-02
9.849999999999965894e+01 -4.033329945547202422e-02
9.852499999999965041e+01 -4.035174556579144284e-02
9.854999999999965610e+01 -4.036980773333748163e-02
9.857499999999964757e+01 -4.038748538769897090e-02
9.859999999999965326e+01 -4.040477799385387703e-02
9.862499999999965894e+01 -4.042168505224583847e-02
9.864999999999965041e+01 -4.043820609885132727e-02
9.867499999999965610e+01 -4.045434070523667297e-02
9.869999999999964757e+01 -4.047008847860749520e-02
9.872499999999965326e+01 -4.048544906184808195e-02
9.874999999999965894e+01 -4.050042213355235093e-02
9.877499999999965041e+01 -4.051500740804603318e-02
9.879999999999965610e+01 -4.052920463539849694e-02
9.882499999999964757e+01 -4.054301360142719551e-02
9.884999999999965326e+01 -4.055643412769229655e-02
9.887499999999965894e+01 -4.056946607148265854e-02
9.889999999999965041e+01 -4.058210932579192631e-02
9.892499999999965610e+01 -4.059436381928784726e-02
9.894999999999964757e+01 -4.060622951626902122e-02
9.897499999999965326e+01 -4.061770641661717474e-02
9.899999999999965894e+01 -4.062879455573759069e-02
9.902499999999965041e+01 -4.063949400449085037e-02
9.904999999999965610e+01 -4.064980486911770607e-02
9.907499999999964757e+01 -4.065972729115393397e-02
9.909999999999965326e+01 -4.067811542667257307e-02
9.912499999999964473e+01 -4.070067255448839294e-02
9.914999999999965041e+01 -4.072285871009984765e-02
9.917499999999965610e+01 -4.074467282556275272e-02
9.919999999999964757e+01 -4.076611386551414612e-02
9.922499999999965326e+01 -4.078718082737563949e-02
9.924999999999964473e+01 -4.080787274155248806e-02
9.927499999999965041e+01 -4.082818867162099630e-02
9.929999999999965610e+01 -4.084812771451144103e-02
9.932499999999964757e+01 -4.086768900068121074e-02
9.934999999999965326e+01 -4.088687169427857038e-02
9.937499999999964473e+01 -4.090567499330145795e-02
9.939999999999965041e+01 -4.092409812974561606e-02
9.942499999999965610e+01 -4.094214036974399423e-02
9.944999999999964757e+01 -4.095980101370028104e-02
9.947499999999965326e+01 -4.097707939641202779e-02
9.949999999999964473e+01 -4.099397488718475868e-02
9.952499999999965041e+01 -4.101048688993978730e-02
9.954999999999965610e+01 -4.102661484331191627e-02
9.957499999999964757e+01 -4.104235822073815793e-02
9.959999999999965326e+01 -4.105771653053975900e-02
9.962499999999964473e+01 -4.107268931599258183e-02
9.964999999999965041e+01 -4.108727615539246175e-02
9.967499999999965610e+01 -4.110147666210745704e-02
9.969999999999964757e+01 -4.111529048462669866e-02
9.972499999999965326e+01 -4.112871730659477254e-02
9.974999999999964473e+01 -4.114175684684186207e-02
9.977499999999965041e+01 -4.115440885940269827e-02
9.979999999999964189e+01 -4.116667313352753016e-02
9.982499999999964757e+01 -4.117854949368519868e-02
9.984999999999965326e+01 -4.119003779955510841e-02
9.987499999999964473e+01 -4.120113794601249629e-02
9.989999999999965041e+01 -4.121184986310452714e-02
9.992499999999964189e+01 -4.122217351601775021e-02
9.994999999999964757e+01 -4.123210890503644505e-02
9.997499999999965326e+01 -4.124165606549205776e-02
9.999999999999964473e+01 -4.125081506770588574e-02
1.000249999999996504e+02 -4.125958601692052835e-02
1.000499999999996419e+02 -4.126796905322503012e-02
1.000749999999996476e+02 -4.127596435147058013e-02
1.000999999999996533e+02 -4.128357212117707981e-02
1.001249999999996447e+02 -4.129079260643375715e-02
1.001499999999996504e+02 -4.129762608578815136e-02
1.001749999999996419e+02 -4.130407287212998352e-02
1.001999999999996476e+02 -4.131013331256461196e-02
1.002249999999996533e+02 -4.131580778827928513e-02
1.002499999999996447e+02 -4.132109671440172688e-02
1.002749999999996504e+02 -4.132600053984942373e-02
1.002999999999996419e+02 -4.133051974717288912e-02
1.003249999999996476e+02 -4.133465485238980303e-02
1.003499999999996533e+02 -4.133840640481125511e-02
1.003749999999996447e+02 -4.134177498686200658e-02
1.003999999999996504e+02 -4.134476121389036446e-02
1.004249999999996419e+02 -4.134736573397401055e-02
1.004499999999996476e+02 -4.134958922771662937e-02
1.004749999999996533e+02 -4.135143240803643150e-02
1.004999999999996447e+02 -4.135289601995000008e-02
1.005249999999996504e+02 -4.135398084034686700e-02
1.005499999999996419e+02 -4.135468767775801052e-02
1.005749999999996476e+02 -4.135501737211880885e-02
1.005999999999996533e+02 -4.135497079452333385e-02
1.006249999999996447e+02 -4.135454884697241373e-02
1.006499999999996504e+02 -4.135375246211708128e-02
1.006749999999996419e+02 -4.135258260299329997e-02
1.006999999999996476e+02 -4.135104026275260997e-02
1.007249999999996390e+02 -4.134912646438477363e-02
1.007499999999996447e+02 -4.134684226043584127e-02
1.007749999999996504e+02 -4.134418873272093647e-02
1.007999999999996419e+02 -4.134116699202920742e-02
1.008249999999996476e+02 -4.133777817782585684e-02
1.008499999999996390e+02 -4.133402345794552624e-02
1.008749999999996447e+02 -4.132990402828563142e-02
1.008999999999996504e+02 -4.132542111248838773e-02
1.009249999999996419e+02 -4.132057596162247437e-02
1.009499999999996476e+02 -4.131536985385787786e-02
1.009749999999996390e+02 -4.130980409413723825e-02
1.009999999999996447e+02 -4.130388001384072139e-02
1.010249999999996504e+02 -4.129759897044850414e-02
1.010499999999996419e+02 -4.129096234719886738e-02
1.010749999999996476e+02 -4.128397155274044633e-02
1.010999999999996390e+02 -4.127662802078239934e-02
1.011249999999996447e+02 -4.126893320974100998e-02
1.011499999999996504e+02 -4.126088860237950989e-02
1.011749999999996419e+02 -4.125249570544929634e-02
1.011999999999996476e+02 -4.124375604932345452e-02
1.012249999999996390e+02 -4.123467118763050887e-02
1.012499999999996447e+02 -4.122524269688132570e-02
1.012749999999996504e+02 -4.121547217609797253e-02
1.012999999999996419e+02 -4.120536124643549986e-02
1.013249999999996476e+02 -4.119491155080379913e-02
1.013499999999996390e+02 -4.118412475348542934e-02
1.013749999999996447e+02 -4.117300253975224311e-02
1.013999999999996362e+02 -4.116154661548065280e-02
1.014249999999996419e+02 -4.114975870676199771e-02
1.014499999999996476e+02 -4.113764055951427134e-02
1.014749999999996390e+02 -4.112519393909033760e-02
1.014999999999996447e+02 -4.111242062988491180e-02
1.015249999999996362e+02 -4.109932243494157644e-02
1.015499999999996419e+02 -4.108166600389768358e-02
1.015749999999996476e+02 -4.106358528733941582e-02
1.015999999999996390e+02 -4.104516097852630580e-02
1.016249999999996447e+02 -4.102526727993428129e-02
1.016499999999996362e+02 -4.099256831287843850e-02
1.016749999999996419e+02 -4.097925800356551351e-02
1.016999999999996476e+02 -4.103335298284296884e-02
1.017249999999996390e+02 -4.108716329266302175e-02
1.017499999999996447e+02 -4.114068636031468357e-02
1.017749999999996362e+02 -4.119391962803593127e-02
1.017999999999996419e+02 -4.124686055345946206e-02
1.018249999999996476e+02 -4.130852546144801046e-02
1.018499999999996390e+02 -4.137318299128053128e-02
1.018749999999996447e+02 -4.143757952126813499e-02
1.018999999999996362e+02 -4.150171205072143710e-02
1.019249999999996419e+02 -4.156557758857930274e-02
1.019499999999996476e+02 -4.162917315390220196e-02
1.019749999999996390e+02 -4.169249577636685578e-02
1.019999999999996447e+02 -4.175554249676085433e-02
1.020249999999996362e+02 -4.181831036747855890e-02
1.020499999999996419e+02 -4.188079645301798909e-02
1.020749999999996476e+02 -4.194299783047720359e-02
1.020999999999996390e+02 -4.200491159005131925e-02
1.021249999999996447e+02 -4.206653483552982853e-02
1.021499999999996362e+02 -4.212786468479338270e-02
1.021749999999996419e+02 -4.218889827031079010e-02
1.021999999999996476e+02 -4.224963273963484867e-02
1.022249999999996390e+02 -4.231006525589843525e-02
1.022499999999996447e+02 -4.237019299830905444e-02
1.022749999999996362e+02 -4.243001316264243677e-02
1.022999999999996419e+02 -4.248952296173655330e-02
1.023249999999996334e+02 -4.254871962598089086e-02
1.023499999999996390e+02 -4.260760040380897479e-02
1.023749999999996447e+02 -4.266616256218429964e-02
1.023999999999996362e+02 -4.272440338708888286e-02
1.024249999999996419e+02 -4.278232018400539294e-02
1.024499999999996334e+02 -4.283991027840160920e-02
1.024749999999996390e+02 -4.289717101620869888e-02
1.024999999999996447e+02 -4.295409976430011184e-02
1.025249999999996362e+02 -4.301069391096380701e-02
1.025499999999996419e+02 -4.306695086637631065e-02
1.025749999999996334e+02 -4.312286806307023129e-02
1.025999999999996390e+02 -4.317844295639937380e-02
1.026249999999996447e+02 -4.323367302500105702e-02
1.026499999999996362e+02 -4.328855577125422655e-02
1.026749999999996419e+02 -4.334308872173462529e-02
1.026999999999996334e+02 -4.339726942766368445e-02
1.027249999999996390e+02 -4.345109546535685929e-02
1.027499999999996447e+02 -4.350456443666414486e-02
1.027749999999996362e+02 -4.355767396940896791e-02
1.027999999999996419e+02 -4.361042171782002208e-02
1.028249999999996334e+02 -4.366280536295984865e-02
1.028499999999996390e+02 -4.371482261314847684e-02
1.028749999999996447e+02 -4.376647120438022232e-02
1.028999999999996362e+02 -4.381774890073794615e-02
1.029249999999996419e+02 -4.386865349479848741e-02
1.029499999999996334e+02 -4.391918280803525781e-02
1.029749999999996390e+02 -4.396933469121373783e-02
1.029999999999996305e+02 -4.401910702478155357e-02
1.030249999999996362e+02 -4.406849771925124004e-02
1.030499999999996419e+02 -4.411750471557863290e-02
1.030749999999996334e+02 -4.416612598553264907e-02
1.030999999999996390e+02 -4.421435953206163255e-02
1.031249999999996305e+02 -4.426220338964843154e-02
1.031499999999996362e+02 -4.430965562466338686e-02
1.031749999999996419e+02 -4.435671433570727296e-02
1.031999999999996334e+02 -4.440337765394769542e-02
1.032249999999996390e+02 -4.444964374344936159e-02
1.032499999999996305e+02 -4.449551080149523330e-02
1.032749999999996362e+02 -4.454097705890214948e-02
1.032999999999996419e+02 -4.458604078032666479e-02
1.033249999999996334e+02 -4.463070026456459477e-02
1.033499999999996390e+02 -4.467495384484197751e-02
1.033749999999996305e+02 -4.471879988909960996e-02
1.033999999999996362e+02 -4.476223680026597540e-02
1.034249999999996419e+02 -4.480526301652625748e-02
1.034499999999996334e+02 -4.484787701157935680e-02
1.034749999999996390e+02 -4.489007729488967563e-02
1.034999999999996305e+02 -4.493186241192701630e-02
1.035249999999996362e+02 -4.497323094440135866e-02
1.035499999999996419e+02 -4.501418151048608429e-02
1.035749999999996334e+02 -4.505471276503467126e-02
1.035999999999996390e+02 -4.509482339978559962e-02
1.036249999999996305e+02 -4.513451214356328095e-02
1.036499999999996362e+02 -4.517377776246399301e-02
1.036749999999996419e+02 -4.521261906003730402e-02
1.036999999999996334e+02 -4.525103487745613801e-02
1.037249999999996390e+02 -4.528902409367941556e-02
1.037499999999996305e+02 -4.532658562560237109e-02
1.037749999999996362e+02 -4.536371842820127731e-02
1.037999999999996419e+02 -4.540042149466663735e-02
1.038249999999996334e+02 -4.543669385652752274e-02
1.038499999999996390e+02 -4.547253458376660645e-02
1.038749999999996305e+02 -4.550794278492498179e-02
1.038999999999996362e+02 -4.554291760719954979e-02
1.039249999999996277e+02 -4.557745823652813166e-02
1.039499999999996334e+02 -4.561156389766780894e-02
1.039749999999996390e+02 -4.564523385426230012e-02
1.039999999999996305e+02 -4.567846740889892204e-02
1.040249999999996362e+02 -4.571126390315849441e-02
1.040499999999996277e+02 -4.574362271765389232e-02
1.040749999999996334e+02 -4.577554327205913404e-02
1.040999999999996390e+02 -4.580702502513049612e-02
1.041249999999996305e+02 -4.583806747471586701e-02
1.041499999999996362e+02 -4.586867015775659973e-02
1.041749999999996277e+02 -4.589883265027894926e-02
1.041999999999996334e+02 -4.592855456737586495e-02
1.042249999999996390e+02 -4.595783556318055324e-02
1.042499999999996305e+02 -4.598667533082990283e-02
1.042749999999996362e+02 -4.601507360241781364e-02
1.042999999999996277e+02 -4.604141216601802949e-02
1.043249999999996334e+02 -4.604506516734476612e-02
1.043499999999996390e+02 -4.604829087886037897e-02
1.043749999999996305e+02 -4.605108869618804862e-02
1.043999999999996362e+02 -4.605345805207387844e-02
1.044249999999996277e+02 -4.605539841654129191e-02
1.044499999999996334e+02 -4.605690929703539632e-02
1.044749999999996390e+02 -4.605799023855900592e-02
1.044999999999996305e+02 -4.605864082380149716e-02
1.045249999999996362e+02 -4.605886067325544453e-02
1.045499999999996277e+02 -4.605864944532671312e-02
1.045749999999996334e+02 -4.605800683643461457e-02
1.045999999999996248e+02 -4.605693258110270250e-02
1.046249999999996305e+02 -4.605542645204114410e-02
1.046499999999996362e+02 -4.605348826021887776e-02
1.046749999999996277e+02 -4.605111785492645160e-02
1.046999999999996334e+02 -4.604831512383190245e-02
1.047249999999996248e+02 -4.604507999302220184e-02
1.047499999999996305e+02 -4.604141242704169051e-02
1.047749999999996362e+02 -4.603731242891660053e-02
1.047999999999996277e+02 -4.603278004017070241e-02
1.048249999999996334e+02 -4.602781534083399267e-02
1.048499999999996248e+02 -4.602241844943923132e-02
1.048749999999996305e+02 -4.601658952301029143e-02
1.048999999999996362e+02 -4.601032875704187675e-02
1.049249999999996277e+02 -4.600363638546669381e-02
1.049499999999996334e+02 -4.599651268061767662e-02
1.049749999999996248e+02 -4.598895795317765878e-02
1.049999999999996305e+02 -4.598097255212015705e-02
1.050249999999996362e+02 -4.597255686464182811e-02
1.050499999999996277e+02 -4.596371131608453786e-02
1.050749999999996334e+02 -4.595443636984881258e-02
1.050999999999996248e+02 -4.594473252729764506e-02
1.051249999999996305e+02 -4.593460032765164097e-02
1.051499999999996362e+02 -4.592404034787384709e-02
1.051749999999996277e+02 -4.591305320254762679e-02
1.051999999999996334e+02 -4.590163954374255201e-02
1.052249999999996248e+02 -4.588980006087420987e-02
1.052499999999996305e+02 -4.587753548055237968e-02
1.052749999999996362e+02 -4.586484656642343671e-02
1.052999999999996277e+02 -4.585173411900032858e-02
1.053249999999996334e+02 -4.583819897548747219e-02
1.053499999999996248e+02 -4.582424200959443750e-02
1.053749999999996305e+02 -4.580986413134160301e-02
1.053999999999996362e+02 -4.579506628685849068e-02
1.054249999999996277e+02 -4.577984945817298312e-02
1.054499999999996334e+02 -4.576421466299129132e-02
1.054749999999996248e+02 -4.574816295447133030e-02
1.054999999999996305e+02 -4.573169542098789314e-02
1.055249999999996220e+02 -4.571481318588804105e-02
1.055499999999996277e+02 -4.569751740724136563e-02
1.055749999999996334e+02 -4.567980927757991222e-02
1.055999999999996248e+02 -4.565456055764365723e-02
1.056249999999996305e+02 -4.561597214209858059e-02
1.056499999999996220e+02 -4.557698056096643607e-02
1.056749999999996277e+02 -4.552861059188485077e-02
1.056999999999996334e+02 -4.546322286378566557e-02
1.057249999999996248e+02 -4.539744358993477030e-02
1.057499999999996305e+02 -4.532506887647553412e-02
1.057749999999996220e+02 -4.522818296772756347e-02
1.057999999999996277e+02 -4.513081993334627784e-02
1.058249999999996334e+02 -4.503298192250138748e-02
1.058499999999996248e+02 -4.493467113023547760e-02
1.058749999999996305e+02 -4.483588979728206358e-02
1.058999999999996220e+02 -4.473664020987468126e-02
1.059249999999996277e+02 -4.463692469954128744e-02
1.059499999999996334e+02 -4.453674564289070853e-02
1.059749999999996248e+02 -4.443610546138391376e-02
1.059999999999996305e+02 -4.433500662109630258e-02
1.060249999999996220e+02 -4.423345163246696771e-02
1.060499999999996277e+02 -4.413144305003720291e-02
1.060749999999996334e+02 -4.402898347217745062e-02
1.060999999999996248e+02 -4.392607554080329296e-02
1.061249999999996305e+02 -4.382272194107902918e-02
1.061499999999996220e+02 -4.371892540111142061e-02
1.061749999999996277e+02 -4.361468869163064727e-02
1.061999999999996191e+02 -4.351001462566227856e-02
1.062249999999996248e+02 -4.340490605818669856e-02
1.062499999999996305e+02 -4.329936588578768564e-02
1.062749999999996220e+02 -4.319339704629143739e-02
1.062999999999996277e+02 -4.308700251839326506e-02
1.063249999999996191e+02 -4.298018532127514252e-02
1.063499999999996248e+02 -4.287294851421155628e-02
1.063749999999996305e+02 -4.276529519616601577e-02
1.063999999999996220e+02 -4.265722850537779359e-02
1.064249999999996277e+02 -4.254875161893532237e-02
1.064499999999996191e+02 -4.243986775234454001e-02
1.064749999999996248e+02 -4.233058015908366251e-02
1.064999999999996305e+02 -4.222089213014941500e-02
1.065249999999996220e+02 -4.211080699359496388e-02
1.065499999999996277e+02 -4.200032811405541439e-02
1.065749999999996191e+02 -4.188945889226778491e-02
1.065999999999996248e+02 -4.177820276457959447e-02
1.066249999999996305e+02 -4.166656320244830486e-02
1.066499999999996220e+02 -4.155454371193465640e-02
1.066749999999996277e+02 -4.144214783318308365e-02
1.066999999999996191e+02 -4.132937913989929296e-02
1.067249999999996248e+02 -4.121624123881380275e-02
1.067499999999996305e+02 -4.110273776914307592e-02
1.067749999999996220e+02 -4.098887240203817617e-02
1.067999999999996277e+02 -4.087464884002856708e-02
1.068249999999996191e+02 -4.076007081645786900e-02
1.068499999999996248e+02 -4.064514209491235097e-02
1.068749999999996305e+02 -4.052986646864142201e-02
1.068999999999996220e+02 -4.041424775997382035e-02
1.069249999999996277e+02 -4.029828981972417845e-02
1.069499999999996191e+02 -4.018199652659582705e-02
1.069749999999996248e+02 -4.006537178657508524e-02
1.069999999999996305e+02 -3.994841953232252524e-02
1.070249999999996220e+02 -3.983114372255527197e-02
1.070499999999996277e+02 -3.971354834142647866e-02
1.070749999999996191e+02 -3.959563739789787734e-02
1.070999999999996248e+02 -3.947741492510786071e-02
1.071249999999996163e+02 -3.934859497476680956e-02
1.071499999999996220e+02 -3.918259620750292466e-02
1.071749999999996277e+02 -3.901614175244540877e-02
1.071999999999996191e+02 -3.884923612078151206e-02
1.072249999999996248e+02 -3.868188387120075067e-02
1.072499999999996163e+02 -3.851408960934644271e-02
1.072749999999996220e+02 -3.834585798725037575e-02
1.072999999999996277e+02 -3.817719370275808599e-02
1.073249999999996191e+02 -3.800810149894012085e-02
1.073499999999996248e+02 -3.783858616348978465e-02
1.073749999999996163e+02 -3.766865252811097547e-02
1.073999999999996220e+02 -3.749830546789131164e-02
1.074249999999996277e+02 -3.732754990066479428e-02
1.074499999999996191e+02 -3.715639078636307630e-02
1.074749999999996248e+02 -3.698483312635271469e-02
1.074999999999996163e+02 -3.681288196276445018e-02
1.075249999999996220e+02 -3.664054237780850487e-02
1.075499999999996277e+02 -3.646781949307956183e-02
1.075749999999996191e+02 -3.629471846885248820e-02
1.075999999999996248e+02 -3.612124450336563070e-02
1.076249999999996163e+02 -3.594740283209539589e-02
1.076499999999996220e+02 -3.577319872701843068e-02
1.076749999999996277e+02 -3.559863749586768267e-02
1.076999999999996191e+02 -3.542372448137474927e-02
1.077249999999996248e+02 -3.524846506050657163e-02
1.077499999999996163e+02 -3.507286464368965240e-02
1.077749999999996220e+02 -3.489692867402954812e-02
1.077999999999996135e+02 -3.472066262651764962e-02
1.078249999999996191e+02 -3.454339483939306704e-02
1.078499999999996248e+02 -3.435004030532487485e-02
1.078749999999996163e+02 -3.415633368421502891e-02
1.078999999999996220e+02 -3.396228095743637071e-02
1.079249999999996135e+02 -3.376788814024118263e-02
1.079499999999996191e+02 -3.357316128088799756e-02
1.079749999999996248e+02 -3.337810645975813895e-02
1.079999999999996163e+02 -3.318272978846523863e-02
1.080249999999996220e+02 -3.298703740895461006e-02
1.080499999999996135e+02 -3.279103549259791694e-02
1.080749999999996191e+02 -3.259473023927757229e-02
1.080999999999996248e+02 -3.239812787646419168e-02
1.081249999999996163e+02 -3.220123465828974435e-02
1.081499999999996220e+02 -3.200405686461075400e-02
1.081749999999996135e+02 -3.180660080006809942e-02
1.081999999999996191e+02 -3.160887279313936288e-02
1.082249999999996248e+02 -3.141087919518589094e-02
1.082499999999996163e+02 -3.121262637949544574e-02
1.082749999999996220e+02 -3.101412074031825034e-02
1.082999999999996135e+02 -3.081536869190164285e-02
1.083249999999996191e+02 -3.061637666751636233e-02
1.083499999999996248e+02 -3.041715111848332723e-02
1.083749999999996163e+02 -3.021769851319378378e-02
1.083999999999996220e+02 -3.001802533612737967e-02
1.084249999999996135e+02 -2.981813808686799294e-02
1.084499999999996191e+02 -2.961804327911668130e-02
1.084749999999996248e+02 -2.941774743970199807e-02
1.084999999999996163e+02 -2.921725710758994385e-02
1.085249999999996220e+02 -2.901657883289068818e-02
1.085499999999996135e+02 -2.881571917586632156e-02
1.085749999999996191e+02 -2.861468470593630034e-02
1.085999999999996248e+02 -2.841348200068328361e-02
1.086249999999996163e+02 -2.821211764485901871e-02
1.086499999999996220e+02 -2.801059822939001853e-02
1.086749999999996135e+02 -2.780893035038509153e-02
1.086999999999996191e+02 -2.760712060814246929e-02
1.087249999999996106e+02 -2.740517560615990736e-02
1.087499999999996163e+02 -2.720310195014485899e-02
1.087749999999996220e+02 -2.700090624702793790e-02
1.087999999999996135e+02 -2.679859510397894495e-02
1.088249999999996191e+02 -2.659617512742380036e-02
1.088499999999996106e+02 -2.639365292206760985e-02
1.088749999999996163e+02 -2.619103508991815418e-02
1.088999999999996220e+02 -2.598832822931446129e-02
1.089249999999996135e+02 -2.578553893396048555e-02
1.089499999999996191e+02 -2.558267379196024760e-02
1.089749999999996106e+02 -2.537973938486140502e-02
1.089999999999996163e+02 -2.517674228670029046e-02
1.090249999999996220e+02 -2.497368906305445432e-02
1.090499999999996135e+02 -2.477058627010091454e-02
1.090749999999996191e+02 -2.456744045367791757e-02
1.090999999999996106e+02 -2.436425814835651085e-02
1.091249999999996163e+02 -2.416104587651524832e-02
1.091499999999996220e+02 -2.395781014742416268e-02
1.091749999999996135e+02 -2.375455745633399049e-02
1.091999999999996191e+02 -2.355129428357395985e-02
1.092249999999996106e+02 -2.334802709365696796e-02
1.092499999999996163e+02 -2.314476233439143049e-02
1.092749999999996220e+02 -2.294150643600350453e-02
1.092999999999996135e+02 -2.273826581026562599e-02
1.093249999999996191e+02 -2.253504684963469895e-02
1.093499999999996106e+02 -2.233185592639892747e-02
1.093749999999996163e+02 -2.212869939183390727e-02
1.093999999999996078e+02 -2.192558357536768254e-02
1.094249999999996135e+02 -2.172251478375584327e-02
1.094499999999996191e+02 -2.151949930026591032e-02
1.094749999999996106e+02 -2.131654338387261802e-02
1.094999999999996163e+02 -2.111365326846227630e-02
1.095249999999996078e+02 -2.091083516204758283e-02
1.095499999999996135e+02 -2.070809524599406815e-02
1.095749999999996191e+02 -2.050543967425750083e-02
1.095999999999996106e+02 -2.030287457262958117e-02
1.096249999999996163e+02 -2.010040603799807812e-02
1.096499999999996078e+02 -1.989804013761682297e-02
1.096749999999996135e+02 -1.969578290838614257e-02
1.096999999999996191e+02 -1.949364035614731608e-02
1.097249999999996106e+02 -1.929161845498646166e-02
1.097499999999996163e+02 -1.908972314655154809e-02
1.097749999999996078e+02 -1.888796033938154248e-02
1.097999999999996135e+02 -1.868633590824662558e-02
1.098249999999996191e+02 -1.848485569350235766e-02
1.098499999999996106e+02 -1.828352550045444017e-02
1.098749999999996163e+02 -1.808235109873725099e-02
1.098999999999996078e+02 -1.788133822170441881e-02
1.099249999999996135e+02 -1.768049256583235918e-02
1.099499999999996191e+02 -1.747981979013640830e-02
1.099749999999996106e+02 -1.727932551559968610e-02
1.099999999999996163e+02 -1.707418410225144956e-02
1.100249999999996078e+02 -1.686187697696730700e-02
1.100499999999996135e+02 -1.664962089678851190e-02
1.100749999999996191e+02 -1.643315932711833516e-02
1.100999999999996106e+02 -1.618946950044946806e-02
1.101249999999996163e+02 -1.593249500804518742e-02
1.101499999999996078e+02 -1.567525328032828846e-02
1.101749999999996135e+02 -1.539037271342226509e-02
1.101999999999996191e+02 -1.510032750461378151e-02
1.102249999999996106e+02 -1.480977250748497127e-02
1.102499999999996163e+02 -1.451871484714031824e-02
1.102749999999996078e+02 -1.422716172139306193e-02
1.102999999999996135e+02 -1.393512040017735529e-02
1.103249999999996049e+02 -1.364008318116186058e-02
1.103499999999996106e+02 -1.334477358830753017e-02
1.103749999999996163e+02 -1.304892684057055476e-02
1.103999999999996078e+02 -1.275255003163013913e-02
1.104249999999996135e+02 -1.245565033341716928e-02
1.104499999999996049e+02 -1.215823499560565388e-02
1.104749999999996106e+02 -1.186031134508325896e-02
1.104999999999996163e+02 -1.156188678539780794e-02
1.105249999999996078e+02 -1.126296879618167955e-02
1.105499999999996135e+02 -1.096356493255326581e-02
1.105749999999996049e+02 -1.066368282449767918e-02
1.105999999999996106e+02 -1.036333017622193160e-02
1.106249999999996163e+02 -1.006251476549017108e-02
1.106499999999996078e+02 -9.761244442934960061e-03
1.106749999999996135e+02 -9.459527131346096018e-03
1.106999999999996049e+02 -9.157370824938391649e-03
1.107249999999996106e+02 -8.854783588594716121e-03
1.107499999999996163e+02 -8.551773557089241418e-03
1.107749999999996078e+02 -8.248348934287209194e-03
1.107999999999996135e+02 -7.944517992320522526e-03
1.108249999999996049e+02 -7.640289070747088504e-03
1.108499999999996106e+02 -7.335670575680632369e-03
1.108749999999996163e+02 -7.030670978905645928e-03
1.108999999999996078e+02 -6.725298816966938757e-03
1.109249999999996135e+02 -6.419562690236607638e-03
1.109499999999996049e+02 -6.113471261964680513e-03
1.109749999999996106e+02 -5.807033257302167059e-03
1.109999999999996021e+02 -5.500257462309617387e-03
1.110249999999996078e+02 -5.193152722938731806e-03
1.110499999999996135e+02 -4.885727943998273946e-03
1.110749999999996049e+02 -4.577992088098019677e-03
1.110999999999996106e+02 -4.269954174570217073e-03
1.111249999999996021e+02 -3.961623278375475503e-03
1.111499999999996078e+02 -3.653008528985537788e-03
1.111749999999996135e+02 -3.344119109249353919e-03
1.111999999999996049e+02 -3.034964254237304624e-03
1.112249999999996106e+02 -2.725553250068893027e-03
1.112499999999996021e+02 -2.415895432721782386e-03
1.112749999999996078e+02 -2.106000186821201103e-03
1.112999999999996135e+02 -1.795876944412824272e-03
1.113249999999996049e+02 -1.485535183718198707e-03
1.113499999999996106e+02 -1.174984427871920197e-03
1.113749999999996021e+02 -8.642342436433343147e-04
1.113999999999996078e+02 -5.532942401408910780e-04
1.114249999999996135e+02 -2.421740675010997101e-04
1.114499999999996049e+02 6.911658443843927426e-05
1.114749999999996106e+02 3.805679874824391927e-04
1.114999999999996021e+02 6.921703764327945306e-04
1.115249999999996078e+02 1.003913950462768110e-03
1.115499999999996135e+02 1.315788874499671055e-03
1.115749999999996049e+02 1.627785280626312201e-03
1.115999999999996106e+02 1.939893269492926281e-03
1.116249999999996021e+02 2.252102911739972766e-03
1.116499999999996078e+02 2.564404249437882838e-03
1.116749999999996135e+02 2.876787297534795420e-03
1.116999999999996049e+02 3.189242045315967677e-03
1.117249999999996106e+02 3.501758457876136526e-03
1.117499999999996021e+02 3.814326477599418608e-03
1.117749999999996078e+02 4.126936025650332004e-03
1.117999999999996135e+02 4.439577003475431854e-03
1.118249999999996049e+02 4.752239294310150151e-03
1.118499999999996106e+02 5.064912764698409169e-03
1.118749999999996021e+02 5.377587266014607556e-03
1.118999999999996078e+02 5.690252635999466443e-03
1.119249999999995993e+02 6.002898700294703738e-03
1.119499999999996049e+02 6.315515273992058920e-03
1.119749999999996106e+02 6.628092163180478169e-03
1.119999999999996021e+02 6.940619166502688675e-03
1.120249999999996078e+02 7.253086076716549514e-03
1.120499999999995993e+02 7.565482682256608957e-03
1.120749999999996049e+02 7.877798768802842660e-03
1.120999999999996106e+02 8.190024120850025041e-03
1.121249999999996021e+02 8.502148523280437381e-03
1.121499999999996078e+02 8.814161762937033906e-03
1.121749999999995993e+02 9.126053630199354796e-03
1.121999999999996049e+02 9.437813920557728761e-03
1.122249999999996106e+02 9.749432436190006573e-03
1.122499999999996021e+02 1.006089898753554507e-02
1.122749999999996078e+02 1.037220339486875226e-02
1.122999999999995993e+02 1.068333548987120477e-02
1.123249999999996049e+02 1.099428511720196289e-02
1.123499999999996106e+02 1.130504213606147758e-02
1.123749999999996021e+02 1.161559642175801453e-02
1.123999999999996078e+02 1.192593786726443318e-02
1.124249999999995993e+02 1.222903071446743845e-02
1.124499999999996049e+02 1.252191946677977223e-02
1.124749999999996106e+02 1.281467791710265772e-02
1.124999999999996021e+02 1.310729638516730002e-02
1.125249999999996078e+02 1.339976519737104063e-02
1.125499999999995993e+02 1.369207468828512533e-02
1.125749999999996049e+02 1.398421520216186834e-02
1.125999999999995964e+02 1.427617709443909991e-02
1.126249999999996021e+02 1.456795073324431734e-02
1.126499999999996078e+02 1.485952650089342707e-02
1.126749999999995993e+02 1.515089479539025348e-02
1.126999999999996049e+02 1.544204603191983924e-02
1.127249999999995964e+02 1.573297064433698891e-02
1.127499999999996021e+02 1.602365908665345784e-02
1.127749999999996078e+02 1.631410183451545079e-02
1.127999999999995993e+02 1.660428938667849602e-02
1.128249999999996049e+02 1.689421226647610727e-02
1.128499999999995964e+02 1.718386102327779802e-02
1.128749999999996021e+02 1.747322623394569757e-02
1.128999999999996078e+02 1.776229850427642198e-02
1.129249999999995993e+02 1.805106847044046781e-02
1.129499999999996049e+02 1.833952680040944888e-02
1.129749999999995964e+02 1.862766419537390666e-02
1.129999999999996021e+02 1.891547139115304366e-02
1.130249999999996078e+02 1.920293915959082540e-02
1.130499999999995993e+02 1.949005830994408883e-02
1.130749999999996049e+02 1.977681969025917377e-02
1.130999999999995964e+02 2.006321418873228263e-02
1.131249999999996021e+02 2.034923273506427169e-02
1.131499999999996078e+02 2.063486630179679759e-02
1.131749999999995993e+02 2.092010590563616809e-02
1.131999999999996049e+02 2.120494260876804732e-02
1.132249999999995964e+02 2.148936752015065746e-02
1.132499999999996021e+02 2.176860630521078310e-02
1.132749999999996078e+02 2.199540308685975915e-02
1.132999999999995993e+02 2.222205942550178892e-02
1.133249999999996049e+02 2.244856761836874770e-02
1.133499999999995964e+02 2.267491996207573676e-02
1.133749999999996021e+02 2.290110875382229960e-02
1.133999999999996078e+02 2.312712629259856129e-02
1.134249999999995993e+02 2.335296488039352233e-02
1.134499999999996049e+02 2.357861682340654449e-02
1.134749999999995964e+02 2.380407443325917305e-02
1.134999999999996021e+02 2.402933002821062633e-02
1.135249999999995936e+02 2.425437593437202582e-02
1.135499999999995993e+02 2.447920448692414083e-02
1.135749999999996049e+02 2.470380803133188918e-02
1.135999999999995964e+02 2.492817892456140189e-02
1.136249999999996021e+02 2.515230953629581448e-02
1.136499999999995936e+02 2.537619225014793589e-02
1.136749999999995993e+02 2.559981946487470059e-02
1.136999999999996049e+02 2.582318359558627430e-02
1.137249999999995964e+02 2.604627707495461506e-02
1.137499999999996021e+02 2.626909235441908172e-02
1.137749999999995936e+02 2.649162190538732406e-02
1.137999999999995993e+02 2.671385822043393504e-02
1.138249999999996049e+02 2.693579381449312526e-02
1.138499999999995964e+02 2.715742122604826100e-02
1.138749999999996021e+02 2.737873301831581993e-02
1.138999999999995936e+02 2.759972178042251895e-02
1.139249999999995993e+02 2.782038012857780337e-02
1.139499999999996049e+02 2.804070070723914745e-02
1.139749999999995964e+02 2.826067619027108554e-02
1.139999999999996021e+02 2.848029928209618380e-02
1.140249999999995936e+02 2.869956271883799051e-02
1.140499999999995993e+02 2.891845926945700238e-02
1.140749999999996049e+02 2.913698173687683315e-02
1.140999999999995964e+02 2.935512295910164271e-02
1.141249999999996021e+02 2.957287581032484736e-02
1.141499999999995936e+02 2.979023320202718594e-02
1.141749999999995993e+02 3.000718808406404106e-02
1.141999999999995907e+02 3.022373344574347601e-02
1.142249999999995964e+02 3.043986231689303421e-02
1.142499999999996021e+02 3.065556776891415272e-02
1.142749999999995936e+02 3.087084291582480391e-02
1.142999999999995993e+02 3.108568091529173572e-02
1.143249999999995907e+02 3.130007496964760938e-02
1.143499999999995964e+02 3.151401832689895710e-02
1.143749999999996021e+02 3.172750428171523807e-02
1.143999999999995936e+02 3.194052617641120889e-02
1.144249999999995993e+02 3.215307740190950780e-02
1.144499999999995907e+02 3.236515139869258068e-02
1.144749999999995964e+02 3.257674165773895292e-02
1.144999999999996021e+02 3.278784172144409703e-02
1.145249999999995936e+02 3.299844518452738074e-02
1.145499999999995993e+02 3.320854569492309033e-02
1.145749999999995907e+02 3.341813695465452316e-02
1.145999999999995964e+02 3.362721272069504885e-02
1.146249999999996021e+02 3.383576680580948487e-02
1.146499999999995936e+02 3.404379307938118493e-02
1.146749999999995993e+02 3.425128546822206466e-02
1.146999999999995907e+02 3.445823795736516898e-02
1.147249999999995964e+02 3.466464459084018374e-02
1.147499999999996021e+02 3.487049947243172493e-02
1.147749999999995936e+02 3.507795196666273901e-02
1.147999999999995993e+02 3.530175244329492035e-02
1.148249999999995907e+02 3.552500710276146334e-02
1.148499999999995964e+02 3.574770934684244617e-02
1.148749999999996021e+02 3.596480842558011370e-02
1.148999999999995936e+02 3.617902796937048221e-02
1.149249999999995993e+02 3.639277509816314649e-02
1.149499999999995907e+02 3.660627649018306090e-02
1.149749999999995964e+02 3.686181068054678739e-02
1.149999999999996021e+02 3.711764968029514916e-02
1.150249999999995936e+02 3.737324322939256788e-02
1.150499999999995993e+02 3.762858236587583727e-02
1.150749999999995907e+02 3.788365813041447150e-02
1.150999999999995964e+02 3.813846156772830731e-02
1.151249999999995879e+02 3.839298372800398207e-02
1.151499999999995936e+02 3.864721566832154259e-02
1.151749999999995993e+02 3.890114845407745270e-02
1.151999999999995907e+02 3.915477316041525435e-02
1.152249999999995964e+02 3.940808087365701984e-02
1.152499999999995879e+02 3.966106269273299983e-02
1.152749999999995936e+02 3.991370973061917488e-02
1.152999999999995993e+02 4.016601311576756261e-02
1.153249999999995907e+02 4.041796399354198599e-02
1.153499999999995964e+02 4.066955352765160708e-02
1.153749999999995879e+02 4.092077290158285113e-02
1.153999999999995936e+02 4.117161332003007462e-02
1.154249999999995993e+02 4.142206601032491498e-02
1.154499999999995907e+02 4.167212222386001974e-02
1.154749999999995964e+02 4.192177323751546808e-02
1.154999999999995879e+02 4.217101035507419410e-02
1.155249999999995936e+02 4.241982490863852040e-02
1.155499999999995993e+02 4.266820826003941275e-02
1.155749999999995907e+02 4.291615180224093995e-02
1.155999999999995964e+02 4.316364696073916873e-02
1.156249999999995879e+02 4.341068519495364098e-02
1.156499999999995936e+02 4.365725799961429204e-02
1.156749999999995993e+02 4.390335690613654529e-02
1.156999999999995907e+02 4.414897348399314525e-02
1.157249999999995964e+02 4.439409934207520780e-02
1.157499999999995879e+02 4.463872613004349343e-02
1.157749999999995936e+02 4.488284553967222118e-02
1.157999999999995850e+02 4.512644930618032318e-02
1.158249999999995907e+02 4.536952920955550361e-02
1.158499999999995964e+02 4.561207707586360099e-02
1.158749999999995879e+02 4.585408477854863163e-02
1.158999999999995936e+02 4.609554423972126586e-02
1.159249999999995850e+02 4.633644743143167793e-02
1.159499999999995907e+02 4.657678637693433293e-02
1.159749999999995964e+02 4.681655315193460065e-02
1.159999999999995879e+02 4.705573988582358036e-02
1.160249999999995936e+02 4.729433876290021349e-02
1.160499999999995850e+02 4.753234202357403682e-02
1.160749999999995907e+02 4.776974196555897750e-02
1.160999999999995964e+02 4.800653094504483964e-02
1.161249999999995879e+02 4.824270137785671708e-02
1.161499999999995936e+02 4.847824574059935582e-02
1.161749999999995850e+02 4.871315657177879843e-02
1.161999999999995907e+02 4.894742647291316223e-02
1.162249999999995964e+02 4.918104810962083823e-02
1.162499999999995879e+02 4.941401421269418781e-02
1.162749999999995936e+02 4.964631757915229787e-02
1.162999999999995850e+02 4.987795107327632621e-02
1.163249999999995907e+02 5.010890762762568174e-02
1.163499999999995964e+02 5.033918024403323532e-02
1.163749999999995879e+02 5.056876199458342630e-02
1.163999999999995936e+02 5.079764602256830325e-02
1.164249999999995850e+02 5.102582554342262322e-02
1.164499999999995907e+02 5.125329384564118740e-02
1.164749999999995964e+02 5.148004429167195306e-02
1.164999999999995879e+02 5.170607031878978604e-02
1.165249999999995936e+02 5.193136543994879284e-02
1.165499999999995850e+02 5.215592324461081064e-02
1.165749999999995907e+02 5.237973739955600200e-02
1.165999999999995964e+02 5.261739271056450895e-02
1.166249999999995879e+02 5.286084863371583870e-02
1.166499999999995936e+02 5.310381955669350729e-02
1.166749999999995850e+02 5.334629670885597530e-02
1.166999999999995907e+02 5.358827135134723585e-02
1.167249999999995822e+02 5.382973477854736954e-02
1.167499999999995879e+02 5.407067831952033082e-02
1.167749999999995936e+02 5.431109333945564888e-02
1.167999999999995850e+02 5.455097124110426521e-02
1.168249999999995907e+02 5.479030346620844538e-02
1.168499999999995822e+02 5.502908149692099793e-02
1.168749999999995879e+02 5.526729685722055890e-02
1.168999999999995936e+02 5.550494111431657218e-02
1.169249999999995850e+02 5.574200588004579043e-02
1.169499999999995907e+02 5.597848281225897837e-02
1.169749999999995822e+02 5.621436361619799871e-02
1.169999999999995879e+02 5.644964004586207340e-02
1.170249999999995936e+02 5.668430390536242924e-02
1.170499999999995850e+02 5.691834705026675018e-02
1.170749999999995907e+02 5.715176138893129226e-02
1.170999999999995822e+02 5.738453888381841311e-02
1.171249999999995879e+02 5.761667155280413011e-02
1.171499999999995936e+02 5.784815147046901140e-02
1.171749999999995850e+02 5.807897076937693776e-02
1.171999999999995907e+02 5.830912164133898040e-02
1.172249999999995822e+02 5.853859633866125012e-02
1.172499999999995879e+02 5.876738717537922929e-02
1.172749999999995936e+02 5.899548652847317470e-02
1.172999999999995850e+02 5.922288683906934414e-02
1.173249999999995907e+02 5.944958061362425050e-02
1.173499999999995822e+02 5.967556042509106901e-02
1.173749999999995879e+02 5.990081891406655312e-02
1.173999999999995794e+02 6.012534878992362164e-02
1.174249999999995850e+02 6.035053151561977497e-02
1.174499999999995907e+02 6.057845790853129408e-02
1.174749999999995822e+02 6.080576281761458646e-02
1.174999999999995879e+02 6.103243822498372745e-02
1.175249999999995794e+02 6.125847616452986810e-02
1.175499999999995850e+02 6.148386872323564900e-02
1.175749999999995907e+02 6.170860804247135789e-02
1.175999999999995822e+02 6.193268631928606355e-02
1.176249999999995879e+02 6.215609580768027831e-02
1.176499999999995794e+02 6.237882881986320238e-02
1.176749999999995850e+02 6.260087772750468071e-02
1.176999999999995907e+02 6.282223496295988308e-02
1.177249999999995822e+02 6.304289302049007060e-02
1.177499999999995879e+02 6.326284445746115093e-02
1.177749999999995794e+02 6.348208189552735636e-02
1.177999999999995850e+02 6.370059802180076669e-02
1.178249999999995907e+02 6.391838559000059816e-02
1.178499999999995822e+02 6.413543742158729632e-02
1.178749999999995879e+02 6.435174640687753300e-02
1.178999999999995794e+02 6.456730550614331321e-02
1.179249999999995850e+02 6.478210775068818372e-02
1.179499999999995907e+02 6.499614624390871731e-02
1.179749999999995822e+02 6.520941416233393129e-02
1.179999999999995879e+02 6.542190475664681759e-02
1.180249999999995794e+02 6.563361135268468149e-02
1.180499999999995850e+02 6.584452735241715093e-02
1.180749999999995907e+02 6.605464623490939213e-02
1.180999999999995822e+02 6.626396155725509940e-02
1.181249999999995879e+02 6.647246695549814677e-02
1.181499999999995794e+02 6.668015614552387504e-02
1.181749999999995850e+02 6.688702292393385040e-02
1.181999999999995907e+02 6.709306116889569849e-02
1.182249999999995822e+02 6.729826484097090056e-02
1.182499999999995879e+02 6.750262798392057950e-02
1.182749999999995794e+02 6.770614472548688867e-02
1.182999999999995850e+02 6.790880927815301504e-02
1.183249999999995765e+02 6.811061593987631502e-02
1.183499999999995822e+02 6.831155909480098043e-02
1.183749999999995879e+02 6.851163321394719563e-02
1.183999999999995794e+02 6.871083285587105405e-02
1.184249999999995850e+02 6.890915266730740507e-02
1.184499999999995765e+02 6.910658738378096244e-02
1.184749999999995822e+02 6.930313183020099521e-02
1.184999999999995879e+02 6.949878092142240671e-02
1.185249999999995794e+02 6.969352966278867523e-02
1.185499999999995850e+02 6.988737315064885713e-02
1.185749999999995765e+02 7.008030657284518294e-02
1.185999999999995822e+02 7.027232520918161307e-02
1.186249999999995879e+02 7.046342443186226490e-02
1.186499999999995794e+02 7.065359970590910643e-02
1.186749999999995850e+02 7.084284658955032621e-02
1.186999999999995765e+02 7.103116073458615176e-02
1.187249999999995822e+02 7.121853788672838359e-02
1.187499999999995879e+02 7.140497388591472705e-02
1.187749999999995794e+02 7.159046466659703400e-02
1.187999999999995850e+02 7.177500625800815881e-02
1.188249999999995765e+02 7.195859478439757539e-02
1.188499999999995822e+02 7.214122646524608051e-02
1.188749999999995879e+02 7.232289761545637741e-02
1.188999999999995794e+02 7.250360464551321160e-02
1.189249999999995850e+02 7.268334406162489658e-02
1.189499999999995765e+02 7.286211246583615408e-02
1.189749999999995822e+02 7.303990655611822258e-02
1.189999999999995737e+02 7.321672312643116853e-02
1.190249999999995794e+02 7.339255906676846186e-02
1.190499999999995850e+02 7.356741136316914675e-02
1.190749999999995765e+02 7.374127709771061134e-02
1.190999999999995822e+02 7.391415344847888924e-02
1.191249999999995737e+02 7.408603768950859647e-02
1.191499999999995794e+02 7.425692719070764447e-02
1.191749999999995850e+02 7.442681941775278198e-02
1.191999999999995765e+02 7.459571193196247452e-02
1.192249999999995822e+02 7.476360239014991083e-02
1.192499999999995737e+02 7.493048854445022444e-02
1.192749999999995794e+02 7.509636824212706507e-02
1.192999999999995850e+02 7.526123942535457856e-02
1.193249999999995765e+02 7.542510013098184529e-02
1.193499999999995822e+02 7.558794849027028473e-02
1.193749999999995737e+02 7.574978272861135342e-02
1.193999999999995794e+02 7.591060116522795054e-02
1.194249999999995850e+02 7.607040221284576409e-02
1.194499999999995765e+02 7.622918437735257124e-02
1.194749999999995822e+02 7.638694625743222555e-02
1.194999999999995737e+02 7.654368654417956219e-02
1.195249999999995794e+02 7.669940402069752583e-02
1.195499999999995850e+02 7.685409756167239925e-02
1.195749999999995765e+02 7.700776613293158768e-02
1.195999999999995822e+02 7.716040879098340355e-02
1.196249999999995737e+02 7.731202468253475790e-02
1.196499999999995794e+02 7.746261304399697234e-02
1.196749999999995850e+02 7.761217320096709671e-02
1.196999999999995765e+02 7.776070456769747230e-02
1.197249999999995822e+02 7.790820664654525551e-02
1.197499999999995737e+02 7.805467902740648167e-02
1.197749999999995794e+02 7.820012138713361427e-02
1.197999999999995850e+02 7.834453348893703761e-02
1.198249999999995765e+02 7.848791518177206106e-02
1.198499999999995822e+02 7.863026639970925602e-02
1.198749999999995737e+02 7.877158716129115112e-02
1.198999999999995794e+02 7.891187756887485527e-02
1.199249999999995708e+02 7.905113780795883227e-02
1.199499999999995765e+02 7.918936814649964184e-02
1.199749999999995822e+02 7.932656893421093092e-02
1.199999999999995737e+02 7.945439556033948025e-02
1.200249999999995794e+02 7.957523819404276055e-02
1.200499999999995708e+02 7.969512318975149889e-02
1.200749999999995765e+02 7.981404916539328043e-02
1.200999999999995822e+02 7.994910295127231892e-02
1.201249999999995737e+02 8.011751496808706963e-02
1.201499999999995794e+02 8.033789406985192283e-02
1.201749999999995708e+02 8.055757524436134298e-02
1.201999999999995765e+02 8.079340334762487308e-02
1.202249999999995822e+02 8.103404603834971076e-02
1.202499999999995737e+02 8.127423145186460363e-02
1.202749999999995794e+02 8.151395015263059041e-02
1.202999999999995708e+02 8.175319270059580590e-02
1.203249999999995765e+02 8.199194965257913803e-02
1.203499999999995822e+02 8.223021156365400985e-02
1.203749999999995737e+02 8.246838074674811558e-02
1.203999999999995794e+02 8.268752365255276071e-02
1.204249999999995708e+02 8.290533202026749426e-02
1.204499999999995765e+02 8.312263783538897943e-02
1.204749999999995822e+02 8.333943202102736536e-02
1.204999999999995737e+02 8.355570549929847157e-02
1.205249999999995794e+02 8.377144919268891821e-02
1.205499999999995708e+02 8.398665402543163683e-02
1.205749999999995765e+02 8.420131092489566149e-02
1.205999999999995680e+02 8.441541082297870924e-02
1.206249999999995737e+02 8.462894465751959194e-02
1.206499999999995794e+02 8.484190337370846324e-02
1.206749999999995708e+02 8.505427792551509270e-02
1.206999999999995765e+02 8.526605927711988775e-02
1.207249999999995680e+02 8.547723840435522691e-02
1.207499999999995737e+02 8.568780629615316280e-02
1.207749999999995794e+02 8.589775395600282581e-02
1.207999999999995708e+02 8.610707240340886859e-02
1.208249999999995765e+02 8.631575267536262253e-02
1.208499999999995680e+02 8.652378582781319882e-02
1.208749999999995737e+02 8.673116293714813740e-02
1.208999999999995794e+02 8.693787510167615140e-02
1.209249999999995708e+02 8.714391344311557541e-02
1.209499999999995765e+02 8.734926910808281375e-02
1.209749999999995680e+02 8.755393326959121092e-02
1.209999999999995737e+02 8.775789712854455138e-02
1.210249999999995794e+02 8.796115191523913579e-02
1.210499999999995708e+02 8.816368889086280414e-02
1.210749999999995765e+02 8.836549934899842751e-02
1.210999999999995680e+02 8.856657461712573454e-02
1.211249999999995737e+02 8.876690605812533053e-02
1.211499999999995794e+02 8.896648507177933041e-02
1.211749999999995708e+02 8.916530309627403172e-02
1.211999999999995765e+02 8.936335160970015901e-02
1.212249999999995680e+02 8.956062213154793172e-02
1.212499999999995737e+02 8.975710622420481066e-02
1.212749999999995794e+02 8.995279549444561151e-02
1.212999999999995708e+02 9.014768159492143884e-02
1.213249999999995765e+02 9.034175622564213914e-02
1.213499999999995680e+02 9.053501113545570078e-02
1.213749999999995737e+02 9.072743812352221382e-02
1.213999999999995794e+02 9.091902904077919789e-02
1.214249999999995708e+02 9.110977579140461247e-02
1.214499999999995765e+02 9.129967033426727996e-02
1.214749999999995680e+02 9.148870468437715620e-02
1.214999999999995737e+02 9.167687091431711566e-02
1.215249999999995651e+02 9.186416115567636043e-02
1.215499999999995708e+02 9.205056760046738396e-02
1.215749999999995765e+02 9.223608250253570451e-02
1.215999999999995680e+02 9.242069817895855188e-02
1.216249999999995737e+02 9.260440701143200781e-02
1.216499999999995651e+02 9.278720144764890376e-02
1.216749999999995708e+02 9.296907400266038457e-02
1.216999999999995765e+02 9.315001726022832662e-02
1.217249999999995680e+02 9.333002387416274026e-02
1.217499999999995737e+02 9.350908656964682097e-02
1.217749999999995651e+02 9.368719814454584682e-02
1.217999999999995708e+02 9.386435147070136542e-02
1.218249999999995765e+02 9.404053949521377909e-02
1.218499999999995680e+02 9.421575524170049121e-02
1.218749999999995737e+02 9.438999181155041662e-02
1.218999999999995651e+02 9.456324238514718372e-02
1.219249999999995708e+02 9.473550022308685481e-02
1.219499999999995765e+02 9.490675866737208199e-02
1.219749999999995680e+02 9.507701114258601538e-02
1.219999999999995737e+02 9.524625115705384615e-02
1.220249999999995651e+02 9.541447230397952228e-02
1.220499999999995708e+02 9.558166826256374315e-02
1.220749999999995765e+02 9.574783279910512035e-02
1.220999999999995680e+02 9.591295976807452661e-02
1.221249999999995737e+02 9.607704311317399881e-02
1.221499999999995651e+02 9.624007686837218745e-02
1.221749999999995708e+02 9.640205515891807353e-02
1.221999999999995623e+02 9.656297220232809564e-02
1.222249999999995680e+02 9.672282230936127267e-02
1.222499999999995737e+02 9.688159988495807784e-02
1.222749999999995651e+02 9.703929942916528217e-02
1.222999999999995708e+02 9.719591553803413886e-02
1.223249999999995623e+02 9.735144290449394833e-02
1.223499999999995680e+02 9.750587631919928333e-02
1.223749999999995737e+02 9.765921067135920064e-02
1.223999999999995651e+02 9.781144094953024559e-02
1.224249999999995708e+02 9.796256224239804911e-02
1.224499999999995623e+02 9.811256973951917870e-02
1.224749999999995680e+02 9.826145873204762682e-02
1.224999999999995737e+02 9.840922461342876959e-02
1.225249999999995651e+02 9.855586288007067708e-02
1.225499999999995708e+02 9.870136913198689077e-02
1.225749999999995623e+02 9.884573907341216714e-02
1.225999999999995680e+02 9.898896851339150649e-02
1.226249999999995737e+02 9.913105336634350784e-02
1.226499999999995651e+02 9.927198965259222130e-02
1.226749999999995708e+02 9.941177349887669878e-02
1.226999999999995623e+02 9.955040113882868136e-02
1.227249999999995680e+02 9.968786891342304446e-02
1.227499999999995737e+02 9.982417327140249985e-02
1.227749999999995651e+02 9.995931076967178031e-02
1.227999999999995708e+02 1.000932780736651928e-01
1.228249999999995623e+02 1.002260719576841680e-01
1.228499999999995680e+02 1.003576893052081642e-01
1.228749999999995737e+02 1.004881271091768308e-01
1.228999999999995651e+02 1.005827402284153876e-01
1.229249999999995708e+02 1.006636029950781080e-01
1.229499999999995623e+02 1.007433560350508572e-01
1.229749999999995680e+02 1.008219962668379932e-01
1.229999999999995737e+02 1.008995207083804996e-01
1.230249999999995651e+02 1.009759264775811488e-01
1.230499999999995708e+02 1.010512107927996617e-01
1.230749999999995623e+02 1.011253709733271750e-01
1.230999999999995680e+02 1.011984044398324817e-01
1.231249999999995595e+02 1.012703087147821951e-01
1.231499999999995651e+02 1.013410814228353357e-01
1.231749999999995708e+02 1.014107202912129663e-01
1.231999999999995623e+02 1.014792231500415837e-01
1.232249999999995680e+02 1.015465879326669374e-01
1.232499999999995595e+02 1.016128126759444500e-01
1.232749999999995651e+02 1.016778955205043938e-01
1.232999999999995708e+02 1.017418347109847188e-01
1.233249999999995623e+02 1.018046285962443398e-01
1.233499999999995680e+02 1.018662756295416472e-01
1.233749999999995595e+02 1.019267743686962380e-01
1.233999999999995651e+02 1.019861234762131225e-01
1.234249999999995708e+02 1.020443217193870988e-01
1.234499999999995623e+02 1.021013679703787758e-01
1.234749999999995680e+02 1.021572612062618679e-01
1.234999999999995595e+02 1.022120005090450673e-01
1.235249999999995651e+02 1.022655850656692261e-01
1.235499999999995708e+02 1.023180141679724403e-01
1.235749999999995623e+02 1.023692872126338860e-01
1.235999999999995680e+02 1.024194037010875552e-01
1.236249999999995595e+02 1.024683632394116362e-01
1.236499999999995651e+02 1.025161655381897907e-01
1.236749999999995708e+02 1.025628104123485623e-01
1.236999999999995623e+02 1.026082977809646413e-01
1.237249999999995680e+02 1.026526276670509802e-01
1.237499999999995595e+02 1.026958001973125728e-01
1.237749999999995651e+02 1.027378156018801114e-01
1.237999999999995566e+02 1.027786742140170545e-01
1.238249999999995623e+02 1.028183764697991609e-01
1.238499999999995680e+02 1.028569229077728464e-01
1.238749999999995595e+02 1.028943141685843277e-01
1.238999999999995651e+02 1.029386516619512498e-01
1.239249999999995566e+02 1.029806963385375557e-01
1.239499999999995623e+02 1.030216394425279569e-01
1.239749999999995680e+02 1.030614778986796015e-01
1.239999999999995595e+02 1.031002087243747950e-01
1.240249999999995651e+02 1.031378290303254786e-01
1.240499999999995566e+02 1.031743360212563632e-01
1.240749999999995623e+02 1.032097269965602526e-01
1.240999999999995680e+02 1.032439993509410292e-01
1.241249999999995595e+02 1.032771505750268853e-01
1.241499999999995651e+02 1.033091782559628219e-01
1.241749999999995566e+02 1.033400800779800538e-01
1.241999999999995623e+02 1.033698538229443076e-01
1.242249999999995680e+02 1.033984973708777233e-01
1.242499999999995595e+02 1.034260087004567757e-01
1.242749999999995651e+02 1.034523858894894066e-01
1.242999999999995566e+02 1.034776271153653310e-01
1.243249999999995623e+02 1.035017306554820576e-01
1.243499999999995680e+02 1.035246948876482748e-01
1.243749999999995595e+02 1.035465182904568571e-01
1.243999999999995651e+02 1.035671994436433291e-01
1.244249999999995566e+02 1.035867370284053596e-01
1.244499999999995623e+02 1.036051298277112648e-01
1.244749999999995680e+02 1.036223767265692652e-01
1.244999999999995595e+02 1.036384767122831424e-01
1.245249999999995651e+02 1.036534288746737281e-01
1.245499999999995566e+02 1.036672324062786615e-01
1.245749999999995623e+02 1.036798866025247651e-01
1.245999999999995680e+02 1.036913908618760372e-01
1.246249999999995595e+02 1.037017446859524461e-01
1.246499999999995651e+02 1.037109476796261309e-01
1.246749999999995566e+02 1.037189995510882784e-01
1.246999999999995623e+02 1.037259001118929352e-01
1.247249999999995538e+02 1.037316492769708720e-01
1.247499999999995595e+02 1.037362470646214507e-01
1.247749999999995651e+02 1.037396935964759875e-01
1.247999999999995566e+02 1.037419890974332348e-01
1.248249999999995623e+02 1.037431338955703553e-01
1.248499999999995538e+02 1.037431284220321631e-01
1.248749999999995595e+02 1.037419732108845610e-01
1.248999999999995651e+02 1.037396688989522392e-01
1.249249999999995566e+02 1.037362162256238035e-01
1.249499999999995623e+02 1.037316160326318126e-01
1.249749999999995538e+02 1.037258692638122065e-01
1.249999999999995595e+02 1.037189769648314414e-01
1.250249999999995651e+02 1.037109402828930715e-01
1.250499999999995566e+02 1.037017604664181997e-01
1.250749999999995623e+02 1.036914388646961172e-01
1.250999999999995538e+02 1.036799769275193878e-01
1.251249999999995595e+02 1.036673762047851804e-01
1.251499999999995651e+02 1.036536383460770067e-01
1.251749999999995566e+02 1.036387651002214916e-01
1.251999999999995623e+02 1.036227583148192355e-01
1.252249999999995538e+02 1.036056199357555524e-01
1.252499999999995595e+02 1.035873520066817322e-01
1.252749999999995651e+02 1.035679566684797603e-01
1.252999999999995566e+02 1.035474361586997821e-01
1.253249999999995623e+02 1.035257928109746817e-01
1.253499999999995538e+02 1.035030290544145803e-01
1.253749999999995595e+02 1.034791474129772154e-01
1.253999999999995509e+02 1.034541505048167387e-01
1.254249999999995566e+02 1.034280410416122536e-01
1.254499999999995623e+02 1.034008218278731489e-01
1.254749999999995538e+02 1.033724957602244754e-01
1.254999999999995595e+02 1.033430658266719093e-01
1.255249999999995509e+02 1.033125351058487157e-01
1.255499999999995566e+02 1.032809067662352059e-01
1.255749999999995623e+02 1.032481840653689809e-01
1.255999999999995538e+02 1.032143703490295134e-01
1.256249999999995595e+02 1.031794690504046069e-01
1.256499999999995509e+02 1.031434836892419354e-01
1.256749999999995566e+02 1.031064178709768103e-01
1.256999999999995623e+02 1.030682752858493034e-01
1.257249999999995538e+02 1.030127208388926102e-01
1.257499999999995595e+02 1.029556011118259590e-01
1.257749999999995509e+02 1.028974012672750904e-01
1.257999999999995566e+02 1.028381249146147480e-01
1.258249999999995623e+02 1.028039991110798745e-01
1.258499999999995538e+02 1.027851675821271349e-01
1.258749999999995595e+02 1.027652189007357969e-01
1.258999999999995509e+02 1.027441536102230851e-01
1.259249999999995566e+02 1.027026063835748404e-01
1.259499999999995623e+02 1.026307180411334258e-01
1.259749999999995538e+02 1.025576718734926285e-01
1.259999999999995595e+02 1.024834676068011180e-01
1.260249999999995509e+02 1.024081050662121462e-01
1.260499999999995566e+02 1.023315841762945100e-01
1.260749999999995623e+02 1.022539049614129697e-01
1.260999999999995538e+02 1.021750675460935537e-01
1.261249999999995595e+02 1.020950721553631618e-01
1.261499999999995509e+02 1.020139191150625652e-01
1.261749999999995566e+02 1.019316088521399905e-01
1.261999999999995623e+02 1.018481418949185036e-01
1.262249999999995538e+02 1.017635188733391621e-01
1.262499999999995595e+02 1.016777405191835598e-01
1.262749999999995509e+02 1.015908076662658949e-01
1.262999999999995566e+02 1.015027212506057208e-01
1.263249999999995481e+02 1.014134823105735106e-01
1.263499999999995538e+02 1.013230919870109770e-01
1.263749999999995595e+02 1.012315515233284668e-01
1.263999999999995509e+02 1.011388622655741282e-01
1.264249999999995566e+02 1.010450256624810667e-01
1.264499999999995481e+02 1.009500432654875240e-01
1.264749999999995538e+02 1.008539167287296062e-01
1.264999999999995595e+02 1.007566478090141104e-01
1.265249999999995509e+02 1.006582383657576990e-01
1.265499999999995566e+02 1.005586903609099053e-01
1.265749999999995481e+02 1.004580058588403491e-01
1.265999999999995538e+02 1.003561870262087846e-01
1.266249999999995595e+02 1.002532361318058812e-01
1.266499999999995509e+02 1.001491555463652483e-01
1.266749999999995566e+02 1.000439477423560319e-01
1.266999999999995481e+02 9.993761529374575736e-02
1.267249999999995538e+02 9.983016087573660935e-02
1.267499999999995595e+02 9.972158726448077104e-02
1.267749999999995509e+02 9.961189733676426017e-02
1.267999999999995566e+02 9.950109406967035108e-02
1.268249999999995481e+02 9.938918054021422810e-02
1.268499999999995538e+02 9.927615992495489317e-02
1.268749999999995595e+02 9.916203549957976204e-02
1.268999999999995509e+02 9.904681063846473843e-02
1.269249999999995566e+02 9.893048881421075136e-02
1.269499999999995481e+02 9.881307359715305050e-02
1.269749999999995538e+02 9.869456865484937946e-02
1.269999999999995453e+02 9.857497775153986619e-02
1.270249999999995509e+02 9.845430474758389006e-02
1.270499999999995566e+02 9.833255359887657643e-02
1.270749999999995481e+02 9.820972835623520414e-02
1.270999999999995538e+02 9.808583316476543468e-02
1.271249999999995453e+02 9.796087226320636387e-02
1.271499999999995509e+02 9.783484998324602777e-02
1.271749999999995566e+02 9.770777074882205926e-02
1.271999999999995481e+02 9.757963907539107806e-02
1.272249999999995538e+02 9.745045956918452212e-02
1.272499999999995453e+02 9.732023692643557156e-02
1.272749999999995509e+02 9.718897593258699064e-02
1.272999999999995566e+02 9.705668146147834741e-02
1.273249999999995481e+02 9.692335847450993247e-02
1.273499999999995538e+02 9.678901201978926117e-02
1.273749999999995453e+02 9.665364723125124957e-02
1.273999999999995509e+02 9.651726932776676093e-02
1.274249999999995566e+02 9.637988361222167566e-02
1.274499999999995481e+02 9.624149547058531706e-02
1.274749999999995538e+02 9.610211037095511832e-02
1.274999999999995453e+02 9.596173386258118054e-02
1.275249999999995509e+02 9.582037157487899304e-02
1.275499999999995566e+02 9.567802921641799241e-02
1.275749999999995481e+02 9.553471257389369031e-02
1.275999999999995538e+02 9.539042751108822715e-02
1.276249999999995453e+02 9.524517996780691720e-02
1.276499999999995509e+02 9.509897595880258125e-02
1.276749999999995566e+02 9.495182157268346190e-02
1.276999999999995481e+02 9.480372297080792710e-02
1.277249999999995538e+02 9.465468638615925911e-02
1.277499999999995453e+02 9.450471812221108991e-02
1.277749999999995509e+02 9.435382455177541983e-02
1.277999999999995566e+02 9.420201211584069978e-02
1.278249999999995481e+02 9.404928732239269118e-02
1.278499999999995538e+02 9.389565674522595828e-02
1.278749999999995453e+02 9.374112702274284281e-02
1.278999999999995509e+02 9.362027500579089834e-02
1.279249999999995424e+02 9.349684093933566253e-02
1.279499999999995481e+02 9.337232769019448986e-02
1.279749999999995538e+02 9.324673772816141626e-02
1.279999999999995453e+02 9.312007362051770432e-02
1.280249999999995509e+02 9.299233803187911818e-02
1.280499999999995566e+02 9.286353372401284778e-02
1.280749999999995339e+02 9.273366355563716912e-02
1.280999999999995680e+02 9.260273048218611858e-02
1.281249999999995453e+02 9.247073755556030339e-02
1.281499999999995509e+02 9.233768792384537683e-02
1.281749999999995566e+02 9.220358483101136204e-02
1.281999999999995339e+02 9.206843161658592734e-02
1.282249999999995680e+02 9.193223171530233440e-02
1.282499999999995453e+02 9.179498865672479357e-02
1.282749999999995509e+02 9.165670606484770111e-02
1.282999999999995566e+02 9.151738765767376826e-02
1.283249999999995339e+02 9.137703724676689288e-02
1.283499999999995680e+02 9.123565873677889904e-02
1.283749999999995453e+02 9.109325612495720870e-02
1.283999999999995509e+02 9.094983350062446625e-02
1.284249999999995566e+02 9.080539504463881750e-02
1.284499999999995339e+02 9.065994502882866735e-02
1.284749999999995680e+02 9.051348781540281829e-02
1.284999999999995453e+02 9.036602785634292867e-02
1.285249999999995509e+02 9.021756969276834015e-02
1.285499999999995566e+02 9.006811795428124046e-02
1.285749999999995339e+02 8.991767735828867791e-02
1.285999999999995396e+02 8.976625270930153888e-02
1.286249999999995453e+02 8.961384889821603916e-02
1.286499999999995509e+02 8.946047090156791781e-02
1.286749999999995566e+02 8.930612378076879798e-02
1.286999999999995339e+02 8.915081268132307724e-02
1.287249999999995396e+02 8.899454283202012927e-02
1.287499999999995453e+02 8.883731954410938048e-02
1.287749999999995509e+02 8.867914821045484730e-02
1.287999999999995566e+02 8.852003430466720557e-02
1.288249999999995339e+02 8.835998338022230114e-02
1.288499999999995396e+02 8.819900106955344543e-02
1.288749999999995453e+02 8.803709308313036053e-02
1.288999999999995509e+02 8.799342730161695270e-02
1.289249999999995566e+02 8.798576474351225973e-02
1.289499999999995339e+02 8.797714007524079505e-02
1.289749999999995396e+02 8.796755235662902239e-02
1.289999999999995453e+02 8.795700072999582120e-02
1.290249999999995509e+02 8.794548442045511949e-02
1.290499999999995566e+02 8.793300273619807095e-02
1.290749999999995339e+02 8.791955506875320792e-02
1.290999999999995396e+02 8.790514089322949698e-02
1.291249999999995453e+02 8.788975976853891092e-02
1.291499999999995509e+02 8.787341133759450640e-02
1.291749999999995566e+02 8.785609532749497075e-02
1.291999999999995339e+02 8.783781154968245408e-02
1.292249999999995396e+02 8.781855990008165247e-02
1.292499999999995453e+02 8.779834035922133573e-02
1.292749999999995509e+02 8.777715299232934087e-02
1.292999999999995566e+02 8.775499794941259146e-02
1.293249999999995339e+02 8.773187546531112380e-02
1.293499999999995396e+02 8.770778585973321162e-02
1.293749999999995453e+02 8.768272953727236640e-02
1.293999999999995509e+02 8.765670698739670696e-02
1.294249999999995566e+02 8.762971878442321616e-02
1.294499999999995339e+02 8.760176558746909925e-02
1.294749999999995396e+02 8.757284814038000798e-02
1.294999999999995453e+02 8.754296727164112557e-02
1.295249999999995509e+02 8.751212389426221705e-02
1.295499999999995566e+02 8.748031900564764984e-02
1.295749999999995339e+02 8.744755368743981072e-02
1.295999999999995396e+02 8.741382910534489792e-02
1.296249999999995453e+02 8.737914650893818802e-02
1.296499999999995509e+02 8.734350723144650164e-02
1.296749999999995566e+02 8.730691268951007444e-02
1.296999999999995339e+02 8.726936438292649811e-02
1.297249999999995396e+02 8.723086389437226251e-02
1.297499999999995453e+02 8.719141288910338405e-02
1.297749999999995509e+02 8.715101311463657741e-02
1.297999999999995566e+02 8.710966640041155340e-02
1.298249999999995339e+02 8.706737465743119575e-02
1.298499999999995396e+02 8.702413987788296112e-02
1.298749999999995453e+02 8.697996413474118338e-02
1.298999999999995509e+02 8.693484958134907459e-02
1.299249999999995282e+02 8.688879845098261556e-02
1.299499999999995339e+02 8.684181305639297743e-02
1.299749999999995396e+02 8.679389578933305316e-02
1.299999999999995453e+02 8.674504912006451851e-02
1.300249999999995509e+02 8.669527559684307716e-02
1.300499999999995282e+02 8.664457784539131291e-02
1.300749999999995339e+02 8.659295856835003136e-02
1.300999999999995396e+02 8.654042054470947876e-02
1.301249999999995453e+02 8.648696662923115175e-02
1.301499999999995509e+02 8.643259975184271193e-02
1.301749999999995282e+02 8.637732291702222842e-02
1.301999999999995339e+02 8.632113920316340783e-02
1.302249999999995396e+02 8.626405176192633584e-02
1.302499999999995453e+02 8.620606381756847070e-02
1.302749999999995509e+02 8.614717866626407650e-02
1.302999999999995282e+02 8.608739967540550431e-02
1.303249999999995339e+02 8.602673028288783386e-02
1.303499999999995396e+02 8.596517399638443913e-02
1.303749999999995453e+02 8.590273439260044663e-02
1.303999999999995509e+02 8.583941511651765888e-02
1.304249999999995282e+02 8.577521988062294933e-02
1.304499999999995339e+02 8.571015246412401478e-02
1.304749999999995396e+02 8.564421671214893228e-02
1.304999999999995453e+02 8.557741653493983192e-02
1.305249999999995509e+02 8.550975590702464268e-02
1.305499999999995282e+02 8.544123886638493870e-02
1.305749999999995339e+02 8.537186951360599407e-02
1.305999999999995396e+02 8.530165201101859440e-02
1.306249999999995453e+02 8.523059058182987091e-02
1.306499999999995509e+02 8.515868950923974334e-02
1.306749999999995282e+02 8.508595313555135375e-02
1.306999999999995339e+02 8.501238586126977359e-02
1.307249999999995396e+02 8.493799214418853993e-02
1.307499999999995453e+02 8.486277649847179250e-02
1.307749999999995509e+02 8.478674349372401775e-02
1.307999999999995282e+02 8.470989775405074473e-02
1.308249999999995339e+02 8.463224395711392567e-02
1.308499999999995396e+02 8.455378683317771316e-02
1.308749999999995453e+02 8.447453116414643803e-02
1.308999999999995509e+02 8.439448178259795208e-02
1.309249999999995282e+02 8.431364357080688154e-02
1.309499999999995339e+02 8.423202145976307897e-02
1.309749999999995396e+02 8.414962042818766030e-02
1.309999999999995453e+02 8.406644550153696827e-02
1.310249999999995509e+02 8.398250175100532844e-02
1.310499999999995282e+02 8.389779429252577914e-02
1.310749999999995339e+02 8.381232828575983784e-02
1.310999999999995396e+02 8.372610893308703173e-02
1.311249999999995453e+02 8.363914147859395631e-02
1.311499999999995509e+02 8.355143120705298132e-02
1.311749999999995282e+02 8.346298344290381532e-02
1.311999999999995339e+02 8.337380354922939441e-02
1.312249999999995396e+02 8.328389692673356104e-02
1.312499999999995453e+02 8.319326901271176244e-02
1.312749999999995509e+02 8.310192528002396939e-02
1.312999999999995282e+02 8.300987123606662355e-02
1.313249999999995339e+02 8.291711242174142071e-02
1.313499999999995396e+02 8.282365441042663368e-02
1.313749999999995453e+02 8.272950280694724157e-02
1.313999999999995225e+02 8.263466324654444861e-02
1.314249999999995282e+02 8.253914139384817272e-02
1.314499999999995339e+02 8.244294294184924266e-02
1.314749999999995396e+02 8.234607361087238619e-02
1.314999999999995453e+02 8.224853914755364537e-02
1.315249999999995225e+02 8.215034532381594590e-02
1.315499999999995282e+02 8.205149793585157780e-02
1.315749999999995339e+02 8.195200280310273311e-02
1.315999999999995396e+02 8.185186576724831631e-02
1.316249999999995453e+02 8.175109269119618105e-02
1.316499999999995225e+02 8.164968945806998224e-02
1.316749999999995282e+02 8.154766197021140473e-02
1.316999999999995339e+02 8.144501614818025481e-02
1.317249999999995396e+02 8.134175792975778529e-02
1.317499999999995453e+02 8.123789326895927698e-02
1.317749999999995225e+02 8.113342813505027007e-02
1.317999999999995282e+02 8.102836851156577924e-02
1.318249999999995339e+02 8.092272039533784933e-02
1.318499999999995396e+02 8.081648979552898127e-02
1.318749999999995453e+02 8.070968273266898585e-02
1.318999999999995225e+02 8.060230523770130218e-02
1.319249999999995282e+02 8.049436335103478390e-02
1.319499999999995339e+02 8.038586312160130032e-02
1.319749999999995396e+02 8.027681060592353757e-02
1.319999999999995453e+02 8.016947921131628574e-02
1.320249999999995225e+02 8.006355697994683995e-02
1.320499999999995282e+02 7.995693314601555468e-02
1.320749999999995339e+02 7.984961250924314802e-02
1.320999999999995396e+02 7.976254827435597106e-02
1.321249999999995453e+02 7.971623141208163121e-02
1.321499999999995225e+02 7.967291413890155438e-02
1.321749999999995282e+02 7.964801757181433350e-02
1.321999999999995339e+02 7.962229642646315164e-02
1.322249999999995396e+02 7.959420600056288375e-02
1.322499999999995453e+02 7.957117014038816993e-02
1.322749999999995225e+02 7.954814738004004071e-02
1.322999999999995282e+02 7.952432333215511684e-02
1.323249999999995339e+02 7.949969501381465298e-02
1.323499999999995396e+02 7.947425948827988029e-02
1.323749999999995453e+02 7.944801386578730085e-02
1.323999999999995225e+02 7.942095530434291339e-02
1.324249999999995282e+02 7.939308101051537059e-02
1.324499999999995339e+02 7.936498833585432788e-02
1.324749999999995396e+02 7.935128784133102520e-02
1.324999999999995453e+02 7.934137329877065381e-02
1.325249999999995225e+02 7.933067240296294564e-02
1.325499999999995282e+02 7.931918179898367338e-02
1.325749999999995339e+02 7.930689817572976474e-02
1.325999999999995396e+02 7.929381826676328016e-02
1.326249999999995453e+02 7.927993885115265649e-02
1.326499999999995225e+02 7.926525675431320139e-02
1.326749999999995282e+02 7.924976884884041284e-02
1.326999999999995339e+02 7.923347205534465865e-02
1.327249999999995396e+02 7.921636334327707141e-02
1.327499999999995453e+02 7.919843973175530460e-02
1.327749999999995225e+02 7.917969829038294660e-02
1.327999999999995282e+02 7.916013614006520149e-02
1.328249999999995339e+02 7.913975045381674289e-02
1.328499999999995396e+02 7.911853845756715298e-02
1.328749999999995453e+02 7.909649743096057450e-02
1.328999999999995225e+02 7.907362470814729982e-02
1.329249999999995282e+02 7.904991767856794915e-02
1.329499999999995339e+02 7.902537378773587251e-02
1.329749999999995396e+02 7.899999053800681181e-02
1.329999999999995453e+02 7.897376548934365026e-02
1.330249999999995225e+02 7.894669626007441710e-02
1.330499999999995282e+02 7.891878052763968976e-02
1.330749999999995339e+02 7.889001602933395918e-02
1.330999999999995396e+02 7.886040056303439405e-02
1.331249999999995168e+02 7.882993198792552503e-02
1.331499999999995225e+02 7.879860822521109198e-02
1.331749999999995282e+02 7.876642725881674578e-02
1.331999999999995339e+02 7.873338713608114825e-02
1.332249999999995396e+02 7.869948596844174304e-02
1.332499999999995168e+02 7.866472193210219399e-02
1.332749999999995225e+02 7.862909326869514659e-02
1.332999999999995282e+02 7.859259828592959907e-02
1.333249999999995339e+02 7.855523535822930836e-02
1.333499999999995396e+02 7.851700292735518116e-02
1.333749999999995168e+02 7.847789950302043460e-02
1.333999999999995225e+02 7.843792366348928402e-02
1.334249999999995282e+02 7.839707405616165581e-02
1.334499999999995339e+02 7.835534939814983724e-02
1.334749999999995396e+02 7.831274847683578066e-02
1.334999999999995168e+02 7.826927015041773572e-02
1.335249999999995225e+02 7.822491334844133837e-02
1.335499999999995282e+02 7.817967707231697483e-02
1.335749999999995339e+02 7.813356039582140811e-02
1.335999999999995396e+02 7.808656246558492997e-02
1.336249999999995168e+02 7.803868250156416331e-02
1.336499999999995225e+02 7.798991979749669845e-02
1.336749999999995282e+02 7.794027372134104681e-02
1.336999999999995339e+02 7.788974371570288324e-02
1.337249999999995396e+02 7.783832929823999991e-02
1.337499999999995168e+02 7.778603006205579706e-02
1.337749999999995225e+02 7.773284567607154083e-02
1.337999999999995282e+02 7.767877588538352196e-02
1.338249999999995339e+02 7.762382051160521268e-02
1.338499999999995396e+02 7.756797945318591458e-02
1.338749999999995168e+02 7.751125268571801286e-02
1.338999999999995225e+02 7.745364026222174847e-02
1.339249999999995282e+02 7.739514231341421135e-02
1.339499999999995339e+02 7.733575904795970957e-02
1.339749999999995396e+02 7.727549075270093160e-02
1.339999999999995168e+02 7.721433779287154020e-02
1.340249999999995225e+02 7.715230061228998959e-02
1.340499999999995282e+02 7.708937973353673090e-02
1.340749999999995339e+02 7.702557575810616008e-02
1.340999999999995396e+02 7.696088936654708890e-02
1.341249999999995168e+02 7.689532131857762520e-02
1.341499999999995225e+02 7.682887245318355263e-02
1.341749999999995282e+02 7.676154368869661515e-02
1.341999999999995339e+02 7.669333602285348384e-02
1.342249999999995396e+02 7.662425053283285215e-02
1.342499999999995168e+02 7.655428837527521180e-02
1.342749999999995225e+02 7.648345078628200622e-02
1.342999999999995282e+02 7.641173908139257953e-02
1.343249999999995339e+02 7.633915465554572122e-02
1.343499999999995396e+02 7.626569898301471806e-02
1.343749999999995168e+02 7.619137361732918057e-02
1.343999999999995225e+02 7.611618019117134815e-02
1.344249999999995282e+02 7.604012041625395069e-02
1.344499999999995339e+02 7.596319608318079231e-02
1.344749999999995396e+02 7.588540906128071750e-02
1.344999999999995168e+02 7.580676129842876809e-02
1.345249999999995225e+02 7.572725482084105564e-02
1.345499999999995282e+02 7.564689173285446544e-02
1.345749999999995339e+02 7.556567421668176909e-02
1.345999999999995111e+02 7.548360453215163801e-02
1.346249999999995168e+02 7.540068501642500920e-02
1.346499999999995225e+02 7.531691808369236907e-02
1.346749999999995282e+02 7.523230622485238550e-02
1.346999999999995339e+02 7.514685200717077795e-02
1.347249999999995111e+02 7.506055807391859291e-02
1.347499999999995168e+02 7.497342714399218844e-02
1.347749999999995225e+02 7.488546201151255466e-02
1.347999999999995282e+02 7.481842937042940123e-02
1.348249999999995339e+02 7.475596438654313891e-02
1.348499999999995111e+02 7.469265225165515332e-02
1.348749999999995168e+02 7.462849483305672438e-02
1.348999999999995225e+02 7.456349407464760159e-02
1.349249999999995282e+02 7.449765199666152915e-02
1.349499999999995339e+02 7.443097069537479848e-02
1.349749999999995111e+02 7.436345234279442828e-02
1.349999999999995168e+02 7.429509918632545840e-02
1.350249999999995225e+02 7.422591354842116018e-02
1.350499999999995282e+02 7.415589782621408166e-02
1.350749999999995339e+02 7.408505449112587349e-02
1.350999999999995111e+02 7.401338608845997591e-02
1.351249999999995168e+02 7.394089523697698618e-02
1.351499999999995225e+02 7.386758462844797424e-02
1.351749999999995282e+02 7.379345702719251887e-02
1.351999999999995339e+02 7.371851526959859180e-02
1.352249999999995111e+02 7.364276226362136135e-02
1.352499999999995168e+02 7.356620098826825715e-02
1.352749999999995225e+02 7.348883449306375937e-02
1.352999999999995282e+02 7.341066589749799254e-02
1.353249999999995339e+02 7.333169839045819427e-02
1.353499999999995111e+02 7.325193522964357218e-02
1.353749999999995168e+02 7.317137974096216135e-02
1.353999999999995225e+02 7.309003531791331831e-02
1.354249999999995282e+02 7.300790542095302038e-02
1.354499999999995339e+02 7.292499357684323336e-02
1.354749999999995111e+02 7.284130337798666588e-02
1.354999999999995168e+02 7.276606756774596507e-02
1.355249999999995225e+02 7.275010923262945073e-02
1.355499999999995282e+02 7.273332066569281051e-02
1.355749999999995339e+02 7.271570152241309259e-02
1.355999999999995111e+02 7.269725153272346696e-02
1.356249999999995168e+02 7.267797050118982027e-02
1.356499999999995225e+02 7.265785830716750548e-02
1.356749999999995282e+02 7.263691490493955072e-02
1.356999999999995339e+02 7.261514032383639683e-02
1.357249999999995111e+02 7.259253466833623381e-02
1.357499999999995168e+02 7.256909811814564459e-02
1.357749999999995225e+02 7.254483092826291557e-02
1.357999999999995282e+02 7.251973342901890662e-02
1.358249999999995339e+02 7.249380602610280833e-02
1.358499999999995111e+02 7.246704920056468158e-02
1.358749999999995168e+02 7.243946350880112184e-02
1.358999999999995225e+02 7.241104958252050916e-02
1.359249999999995282e+02 7.238180812868885705e-02
1.359499999999995339e+02 7.235173992945827248e-02
1.359749999999995111e+02 7.232084584207186528e-02
1.359999999999995168e+02 7.228912679875404423e-02
1.360249999999995225e+02 7.225658380657858093e-02
1.360499999999995282e+02 7.222321794731796640e-02
1.360749999999995339e+02 7.218903037727457395e-02
1.360999999999995111e+02 7.215402232709100527e-02
1.361249999999995168e+02 7.211819510154385271e-02
1.361499999999995225e+02 7.208155007931554836e-02
1.361749999999995282e+02 7.204408871274896320e-02
1.361999999999995339e+02 7.200581252758475603e-02
1.362249999999995111e+02 7.196672312267521354e-02
1.362499999999995168e+02 7.192682216968571129e-02
1.362749999999995225e+02 7.188611141277338745e-02
1.362999999999995282e+02 7.184459266824848311e-02
1.363249999999995055e+02 7.180226782421879339e-02
1.363499999999995111e+02 7.175913884021492550e-02
1.363749999999995168e+02 7.171520774679757126e-02
1.363999999999995225e+02 7.167047664514833438e-02
1.364249999999995282e+02 7.162494770664282195e-02
1.364499999999995055e+02 7.157862317240469563e-02
1.364749999999995111e+02 7.153150535284498457e-02
1.364999999999995168e+02 7.148359662718349605e-02
1.365249999999995225e+02 7.143489944295368377e-02
1.365499999999995282e+02 7.138541631549033539e-02
1.365749999999995055e+02 7.133514982740316035e-02
1.365999999999995111e+02 7.128410262803162867e-02
1.366249999999995168e+02 7.123227743288640390e-02
1.366499999999995225e+02 7.117967702307424760e-02
1.366749999999995282e+02 7.112630424470758883e-02
1.366999999999995055e+02 7.107216200829975794e-02
1.367249999999995111e+02 7.104699495019070610e-02
1.367499999999995168e+02 7.103121045014368362e-02
1.367749999999995225e+02 7.101461621364675569e-02
1.367999999999995282e+02 7.099721123489492747e-02
1.368249999999995055e+02 7.097899457858468375e-02
1.368499999999995111e+02 7.095996538029214484e-02
1.368749999999995168e+02 7.094012284683542946e-02
1.368999999999995225e+02 7.091946625661631198e-02
1.369249999999995282e+02 7.089799495994730805e-02
1.369499999999995055e+02 7.087570837936293944e-02
1.369749999999995111e+02 7.085260600990880842e-02
1.369999999999995168e+02 7.082868741941758528e-02
1.370249999999995225e+02 7.080395224876372129e-02
1.370499999999995282e+02 7.077840021210274335e-02
1.370749999999995055e+02 7.075203109709048144e-02
1.370999999999995111e+02 7.072484476508461571e-02
1.371249999999995168e+02 7.069684115132852942e-02
1.371499999999995225e+02 7.066802026511466439e-02
1.371749999999995282e+02 7.063838218993141738e-02
1.371999999999995055e+02 7.060792708358991365e-02
1.372249999999995111e+02 7.057665517833136559e-02
1.372499999999995168e+02 7.054456678091704236e-02
1.372749999999995225e+02 7.051166227269828335e-02
1.372999999999995282e+02 7.047794210966708273e-02
1.373249999999995055e+02 7.044340682248755037e-02
1.373499999999995111e+02 7.040805701650967863e-02
1.373749999999995168e+02 7.037189337176061321e-02
1.373999999999995225e+02 7.033491664292107481e-02
1.374249999999995282e+02 7.029712765927641216e-02
1.374499999999995055e+02 7.025852732465637240e-02
1.374749999999995111e+02 7.021911661734714372e-02
1.374999999999995168e+02 7.017889658998974212e-02
1.375249999999995225e+02 7.013786836945699876e-02
1.375499999999995282e+02 7.009603315671143753e-02
1.375749999999995055e+02 7.005339222664505594e-02
1.375999999999995111e+02 7.002900248345812761e-02
1.376249999999995168e+02 7.003065766522738322e-02
1.376499999999995225e+02 7.003150717274635173e-02
1.376749999999995282e+02 7.003155054647849931e-02
1.376999999999995055e+02 7.003078740038258532e-02
1.377249999999995111e+02 7.002921742203564726e-02
1.377499999999995168e+02 7.002684037273491924e-02
1.377749999999995225e+02 7.002365608758198690e-02
1.377999999999994998e+02 7.001966447554656969e-02
1.378249999999995055e+02 7.001486551951516257e-02
1.378499999999995111e+02 7.000925927631355961e-02
1.378749999999995168e+02 7.000284587671658232e-02
1.378999999999995225e+02 6.999562552543549254e-02
1.379249999999994998e+02 6.998759850108740577e-02
1.379499999999995055e+02 6.997876515614330495e-02
1.379749999999995111e+02 6.996912591686049732e-02
1.379999999999995168e+02 6.995868128319367163e-02
1.380249999999995225e+02 6.994743182868576326e-02
1.380499999999994998e+02 6.993537820034245733e-02
1.380749999999995055e+02 6.992252111848723528e-02
1.380999999999995111e+02 6.990886137659427235e-02
1.381249999999995168e+02 6.989439984110747128e-02
1.381499999999995225e+02 6.987913745123686127e-02
1.381749999999994998e+02 6.986307521873844073e-02
1.381999999999995055e+02 6.984621422767395282e-02
1.382249999999995111e+02 6.982855563415416023e-02
1.382499999999995168e+02 6.981010066606210818e-02
1.382749999999995225e+02 6.979085062275877660e-02
1.382999999999994998e+02 6.977080687477099641e-02
1.383249999999995055e+02 6.974997086346140795e-02
1.383499999999995111e+02 6.972834410068121103e-02
1.383749999999995168e+02 6.970592816840277817e-02
1.383999999999995225e+02 6.968272471833950044e-02
1.384249999999994998e+02 6.965873547154360912e-02
1.384499999999995055e+02 6.963396221799131314e-02
1.384749999999995111e+02 6.960840681614786918e-02
1.384999999999995168e+02 6.958207119251778872e-02
1.385249999999995225e+02 6.955495734117843332e-02
1.385499999999994998e+02 6.952706732329705375e-02
1.385749999999995055e+02 6.949840326663257739e-02
1.385999999999995111e+02 6.946896736502157499e-02
1.386249999999995168e+02 6.943876187784837895e-02
1.386499999999995225e+02 6.940778912950064383e-02
1.386749999999994998e+02 6.937605150880958582e-02
1.386999999999995055e+02 6.934355146847577533e-02
1.387249999999995111e+02 6.931029152448159314e-02
1.387499999999995168e+02 6.927627425548697759e-02
1.387749999999995225e+02 6.924150230221458313e-02
1.387999999999994998e+02 6.920597836681961768e-02
1.388249999999995055e+02 6.916970521224624635e-02
1.388499999999995111e+02 6.913268566157233785e-02
1.388749999999995168e+02 6.909492259734059671e-02
1.388999999999995225e+02 6.905641896087888476e-02
1.389249999999994998e+02 6.901717775160565171e-02
1.389499999999995055e+02 6.897903955355115524e-02
1.389749999999995111e+02 6.893651661627793470e-02
1.389999999999995168e+02 6.889323588091508799e-02
1.390249999999995225e+02 6.884919973347483624e-02
1.390499999999994998e+02 6.880441062416556286e-02
1.390749999999995055e+02 6.879108889638899105e-02
1.390999999999995111e+02 6.882741612832318778e-02
1.391249999999995168e+02 6.886297724558895772e-02
1.391499999999995225e+02 6.889777032782794242e-02
1.391749999999994998e+02 6.893179352177643271e-02
1.391999999999995055e+02 6.896294251839896194e-02
1.392249999999995111e+02 6.898924549292179131e-02
1.392499999999995168e+02 6.901480472161818092e-02
1.392749999999995225e+02 6.903961740030965799e-02
1.392999999999994998e+02 6.906368078293831370e-02
1.393249999999995055e+02 6.908699218225937411e-02
1.393499999999995111e+02 6.910954897052336288e-02
1.393749999999995168e+02 6.913134858014817474e-02
1.393999999999995225e+02 6.915238850437593898e-02
1.394249999999994998e+02 6.917266629792104271e-02
1.394499999999995055e+02 6.919217957760218085e-02
1.394749999999995111e+02 6.921092602296148588e-02
1.394999999999995168e+02 6.922890337687273576e-02
1.395249999999994941e+02 6.924610944613406038e-02
1.395499999999994998e+02 6.926254210204552120e-02
1.395749999999995055e+02 6.927819928097554703e-02
1.395999999999995111e+02 6.929307898490860707e-02
1.396249999999995168e+02 6.930717928198187883e-02
1.396499999999994941e+02 6.932049830700516557e-02
1.396749999999994998e+02 6.933303426196479879e-02
1.396999999999995055e+02 6.934478541651302452e-02
1.397249999999995111e+02 6.935575010844081956e-02
1.397499999999995168e+02 6.936592674413535886e-02
1.397749999999994941e+02 6.937531379901962225e-02
1.397999999999994998e+02 6.938390981797665225e-02
1.398249999999995055e+02 6.939171341575779695e-02
1.398499999999995111e+02 6.939872327737164892e-02
1.398749999999995168e+02 6.940493815845664993e-02
1.398999999999994941e+02 6.941035688563890194e-02
1.399249999999994998e+02 6.941497835686662177e-02
1.399499999999995055e+02 6.941880154173341033e-02
1.399749999999995111e+02 6.942182548177880386e-02
1.399999999999995168e+02 6.942404929077308773e-02
1.400249999999994941e+02 6.942547215498220958e-02
1.400499999999994998e+02 6.942609333341651090e-02
1.400749999999995055e+02 6.942591215805861415e-02
1.400999999999995111e+02 6.942492803407399049e-02
1.401249999999995168e+02 6.942314044000295892e-02
1.401499999999994941e+02 6.942054892793159127e-02
1.401749999999994998e+02 6.941715312364893364e-02
1.401999999999995055e+02 6.941295272677609762e-02
1.402249999999995111e+02 6.940794751088738557e-02
1.402499999999995168e+02 6.940213732360259180e-02
1.402749999999994941e+02 6.939552208666573130e-02
1.402999999999994998e+02 6.938810179600192474e-02
1.403249999999995055e+02 6.937987652175693631e-02
1.403499999999995111e+02 6.937084640831357729e-02
1.403749999999995168e+02 6.936101167429435665e-02
1.403999999999994941e+02 6.935037261253962360e-02
1.404249999999994998e+02 6.933892959006872359e-02
1.404499999999995055e+02 6.932668304802153125e-02
1.404749999999995111e+02 6.931363350157980496e-02
1.404999999999995168e+02 6.929978153987162437e-02
1.405249999999994941e+02 6.928306796030081482e-02
1.405499999999994998e+02 6.926141425525871032e-02
1.405749999999995055e+02 6.923895323675401114e-02
1.405999999999995111e+02 6.921568528698368583e-02
1.406249999999995168e+02 6.919161086266881200e-02
1.406499999999994941e+02 6.916673049503355153e-02
1.406749999999994998e+02 6.914104478976708379e-02
1.406999999999995055e+02 6.911455442696090579e-02
1.407249999999995111e+02 6.908726016103226841e-02
1.407499999999995168e+02 6.905916282062402045e-02
1.407749999999994941e+02 6.903026330848729963e-02
1.407999999999994998e+02 6.900056260134411479e-02
1.408249999999995055e+02 6.897006174973015213e-02
1.408499999999995111e+02 6.893876187781936005e-02
1.408749999999995168e+02 6.890666418322886899e-02
1.408999999999994941e+02 6.887376993680378867e-02
1.409249999999994998e+02 6.884008048238425548e-02
1.409499999999995055e+02 6.880559723655349513e-02
1.409749999999995111e+02 6.877032168836652581e-02
1.409999999999994884e+02 6.873425539906036219e-02
1.410249999999994941e+02 6.869740000174469341e-02
1.410499999999994998e+02 6.865975720107592162e-02
1.410749999999995055e+02 6.862132877291236832e-02
1.410999999999995111e+02 6.858211656395013511e-02
1.411249999999994884e+02 6.854212249134095103e-02
1.411499999999994941e+02 6.850134854229530945e-02
1.411749999999994998e+02 6.845979677366384464e-02
1.411999999999995055e+02 6.841746931150376188e-02
1.412249999999995111e+02 6.837436835062728202e-02
1.412499999999994884e+02 6.833049615413326616e-02
1.412749999999994941e+02 6.828585505292195101e-02
1.412999999999994998e+02 6.824044744519305872e-02
1.413249999999995055e+02 6.819427579592668431e-02
1.413499999999995111e+02 6.814734263635048583e-02
1.413749999999994884e+02 6.809965056338816713e-02
1.413999999999994941e+02 6.805120223909391641e-02
1.414249999999994998e+02 6.800200039007178732e-02
1.414499999999995055e+02 6.795204780687862101e-02
1.414749999999995111e+02 6.790134734341224387e-02
1.414999999999994884e+02 6.784990191628779976e-02
1.415249999999994941e+02 6.779771450419559697e-02
1.415499999999994998e+02 6.774478814724894937e-02
1.415749999999995055e+02 6.769112594631490620e-02
1.415999999999995111e+02 6.764283517978392224e-02
1.416249999999994884e+02 6.759367004873781393e-02
1.416499999999994941e+02 6.754370360490777325e-02
1.416749999999994998e+02 6.749293629576424980e-02
1.416999999999995055e+02 6.744136864230294848e-02
1.417249999999995111e+02 6.738900123915167462e-02
1.417499999999994884e+02 6.733583475465812485e-02
1.417749999999994941e+02 6.728186993096053892e-02
1.417999999999994998e+02 6.722710758403670217e-02
1.418249999999995055e+02 6.717154860373655834e-02
1.418499999999995111e+02 6.711519395379393627e-02
1.418749999999994884e+02 6.705804467182077677e-02
1.418999999999994941e+02 6.700010186928034850e-02
1.419249999999994998e+02 6.694136673144257532e-02
1.419499999999995055e+02 6.688184051732047608e-02
1.419749999999995111e+02 6.682152455958458026e-02
1.419999999999994884e+02 6.676042026446295241e-02
1.420249999999994941e+02 6.669852911161540387e-02
1.420499999999994998e+02 6.663585265399657454e-02
1.420749999999995055e+02 6.657239251769070387e-02
1.420999999999995111e+02 6.650815040173509163e-02
1.421249999999994884e+02 6.644312807791991071e-02
1.421499999999994941e+02 6.637732739056916020e-02
1.421749999999994998e+02 6.631075025630514541e-02
1.421999999999995055e+02 6.624339866379069797e-02
1.422249999999995111e+02 6.617527467345486747e-02
1.422499999999994884e+02 6.610638041719867075e-02
1.422749999999994941e+02 6.603671809808216164e-02
1.422999999999994998e+02 6.596628998999286286e-02
1.423249999999995055e+02 6.589509843729628169e-02
1.423499999999995111e+02 6.582314585446875921e-02
1.423749999999994884e+02 6.575043472570707426e-02
1.423999999999994941e+02 6.567696760452837457e-02
1.424249999999994998e+02 6.560274711334450337e-02
1.424499999999995055e+02 6.552777594302325315e-02
1.424749999999995111e+02 6.545205685242891369e-02
1.424999999999994884e+02 6.537559266794862323e-02
1.425249999999994941e+02 6.529838628299763914e-02
1.425499999999994998e+02 6.522044065751132769e-02
1.425749999999995055e+02 6.514175881741722518e-02
1.425999999999995111e+02 6.506234385409351284e-02
1.426249999999994884e+02 6.498219892380717455e-02
1.426499999999994941e+02 6.490132724714051116e-02
1.426749999999994998e+02 6.481973210839761523e-02
1.426999999999995055e+02 6.473741685499927179e-02
1.427249999999994827e+02 6.465438489685698675e-02
1.427499999999994884e+02 6.457063970573827250e-02
1.427749999999994941e+02 6.448618481461122764e-02
1.427999999999994998e+02 6.440102381697986045e-02
1.428249999999995055e+02 6.431516036619953913e-02
1.428499999999994827e+02 6.432390015784907045e-02
1.428749999999994884e+02 6.434012328092662825e-02
1.428999999999994941e+02 6.435561383866911234e-02
1.429249999999994998e+02 6.437037033312041634e-02
1.429499999999995055e+02 6.438439133105397505e-02
1.429749999999994827e+02 6.439767546434142786e-02
1.429999999999994884e+02 6.441022143030906977e-02
1.430249999999994941e+02 6.442202799207512320e-02
1.430499999999994998e+02 6.443309397887407586e-02
1.430749999999995055e+02 6.444341828636040992e-02
1.430999999999994827e+02 6.445299987689798171e-02
1.431249999999994884e+02 6.446183777983438556e-02
1.431499999999994941e+02 6.446993109175309933e-02
1.431749999999994998e+02 6.447727897671437503e-02
1.431999999999995055e+02 6.448388066647584016e-02
1.432249999999994827e+02 6.448973546069433627e-02
1.432499999999994884e+02 6.449484272711422661e-02
1.432749999999994941e+02 6.449920190173621948e-02
1.432999999999994998e+02 6.450281248896698461e-02
1.433249999999995055e+02 6.450567406175318486e-02
1.433499999999994827e+02 6.450778626169843821e-02
1.433749999999994884e+02 6.450914879915965738e-02
1.433999999999994941e+02 6.450976145332806833e-02
1.434249999999994998e+02 6.450962407229043905e-02
1.434499999999995055e+02 6.450873657307425180e-02
1.434749999999994827e+02 6.450709894167278025e-02
1.434999999999994884e+02 6.450471123305444310e-02
1.435249999999994941e+02 6.450157357115238188e-02
1.435499999999994998e+02 6.449768614883605311e-02
1.435749999999995055e+02 6.449304922786744387e-02
1.435999999999994827e+02 6.448602336163986037e-02
1.436249999999994884e+02 6.447936656669749078e-02
1.436499999999994941e+02 6.447196342239364109e-02
1.436749999999994998e+02 6.446381365695220966e-02
1.436999999999995055e+02 6.445491706636827245e-02
1.437249999999994827e+02 6.444527351451211084e-02
1.437499999999994884e+02 6.443488293321632254e-02
1.437749999999994941e+02 6.442374532234602935e-02
1.437999999999994998e+02 6.441186074985122412e-02
1.438249999999995055e+02 6.439922935180049379e-02
1.438499999999994827e+02 6.438585133239908831e-02
1.438749999999994884e+02 6.437172696398717198e-02
1.438999999999994941e+02 6.435685658702264278e-02
1.439249999999994998e+02 6.434124061004474482e-02
1.439499999999995055e+02 6.432487950962076373e-02
1.439749999999994827e+02 6.430777383027459770e-02
1.439999999999994884e+02 6.428992418439789802e-02
1.440249999999994941e+02 6.427133125214477827e-02
1.440499999999994998e+02 6.425199578130698363e-02
1.440749999999995055e+02 6.423191858717307301e-02
1.440999999999994827e+02 6.421110055236982361e-02
1.441249999999994884e+02 6.418954262668616351e-02
1.441499999999994941e+02 6.416724582688045075e-02
1.441749999999994998e+02 6.414421123646847633e-02
1.441999999999994770e+02 6.412044000549838030e-02
1.442249999999994827e+02 6.409593335030473737e-02
1.442499999999994884e+02 6.407069255324733537e-02
1.442749999999994941e+02 6.404471896243371654e-02
1.442999999999994998e+02 6.401801399142409421e-02
1.443249999999994770e+02 6.399057911891972705e-02
1.443499999999994827e+02 6.396241588843824821e-02
1.443749999999994884e+02 6.393352590796615165e-02
1.443999999999994941e+02 6.390391084960231338e-02
1.444249999999994998e+02 6.387357244918108468e-02
1.444499999999994770e+02 6.384251250588206250e-02
1.444749999999994827e+02 6.381073288182287362e-02
1.444999999999994884e+02 6.377823550163727595e-02
1.445249999999994941e+02 6.374502235203959033e-02
1.445499999999994998e+02 6.371109548137114664e-02
1.445749999999994770e+02 6.367645699913518365e-02
1.445999999999994827e+02 6.364110907551498442e-02
1.446249999999994884e+02 6.360505394087979936e-02
1.446499999999994941e+02 6.356829388527443503e-02
1.446749999999994998e+02 6.353083125789794894e-02
1.446999999999994770e+02 6.349266846656598240e-02
1.447249999999994827e+02 6.345380797716160259e-02
1.447499999999994884e+02 6.341425231307340482e-02
1.447749999999994941e+02 6.337400405461839081e-02
1.447999999999994998e+02 6.333306583845592364e-02
1.448249999999994770e+02 6.329144035698704152e-02
1.448499999999994827e+02 6.324913035774165637e-02
1.448749999999994884e+02 6.320613864275662075e-02
1.448999999999994941e+02 6.316246806793902879e-02
1.449249999999994998e+02 6.311812154242159301e-02
1.449499999999994770e+02 6.307310202790419873e-02
1.449749999999994827e+02 6.302741253798832544e-02
1.449999999999994884e+02 6.298105613749770126e-02
1.450249999999994941e+02 6.293403594179314275e-02
1.450499999999994998e+02 6.288635511607329476e-02
1.450749999999994770e+02 6.283801687466948616e-02
1.450999999999994827e+02 6.278902448033071848e-02
1.451249999999994884e+02 6.273938124349855150e-02
1.451499999999994941e+02 6.268909052157692341e-02
1.451749999999994998e+02 6.263815571818985573e-02
1.451999999999994770e+02 6.258658028243514748e-02
1.452249999999994827e+02 6.253436770812798029e-02
1.452499999999994884e+02 6.248152153303907635e-02
1.452749999999994941e+02 6.242804533812588985e-02
1.452999999999994998e+02 6.237394274675683165e-02
1.453249999999994770e+02 6.231921742392908942e-02
1.453499999999994827e+02 6.226387307548311711e-02
1.453749999999994884e+02 6.220791344730831895e-02
1.453999999999994941e+02 6.215134232454565949e-02
1.454249999999994998e+02 6.209416353078506257e-02
1.454499999999994770e+02 6.203638092725925757e-02
1.454749999999994827e+02 6.197799841203065208e-02
1.454999999999994884e+02 6.191901991917884984e-02
1.455249999999994941e+02 6.185944941798016128e-02
1.455499999999994998e+02 6.179929091208664210e-02
1.455749999999994770e+02 6.173854843870262704e-02
1.455999999999994827e+02 6.167722606775530997e-02
1.456249999999994884e+02 6.161532790106856450e-02
1.456499999999994941e+02 6.155285807152956201e-02
1.456749999999994998e+02 6.148982074225774197e-02
1.456999999999994770e+02 6.142622010576914010e-02
1.457249999999994827e+02 6.136206038314256928e-02
1.457499999999994884e+02 6.129734582318496772e-02
1.457749999999994941e+02 6.123208070159303490e-02
1.457999999999994998e+02 6.116626932011937773e-02
1.458249999999994770e+02 6.109991600573593667e-02
1.458499999999994827e+02 6.103302510979845968e-02
1.458749999999994884e+02 6.096560100721296754e-02
1.458999999999994941e+02 6.089764809560194170e-02
1.459249999999994714e+02 6.082917079447119901e-02
1.459499999999994770e+02 6.076017354438261603e-02
1.459749999999994827e+02 6.069066080612237069e-02
1.459999999999994884e+02 6.062063705987739276e-02
1.460249999999994941e+02 6.055010680441030857e-02
1.460499999999994714e+02 6.047907455623872941e-02
1.460749999999994770e+02 6.040754484881748904e-02
1.460999999999994827e+02 6.033552223172409384e-02
1.461249999999994884e+02 6.026301126984685147e-02
1.461499999999994941e+02 6.019001654257825906e-02
1.461749999999994714e+02 6.011654264301034833e-02
1.461999999999994770e+02 6.004259417713631725e-02
1.462249999999994827e+02 5.996817576305481928e-02
1.462499999999994884e+02 5.989329203018061570e-02
1.462749999999994941e+02 5.981794761845783681e-02
1.462999999999994714e+02 5.974214717758177806e-02
1.463249999999994770e+02 5.966589536622039780e-02
1.463499999999994827e+02 5.958919685124887400e-02
1.463749999999994884e+02 5.951205630698273158e-02
1.463999999999994941e+02 5.943447841442160012e-02
1.464249999999994714e+02 5.935646786049574714e-02
1.464499999999994770e+02 5.927802933732163881e-02
1.464749999999994827e+02 5.919916754146269805e-02
1.464999999999994884e+02 5.911988717319602987e-02
1.465249999999994941e+02 5.904019293578683519e-02
1.465499999999994714e+02 5.896008953476977038e-02
1.465749999999994770e+02 5.887958167723590652e-02
1.465999999999994827e+02 5.879867407113009703e-02
1.466249999999994884e+02 5.871737142455204367e-02
1.466499999999994941e+02 5.863591955194224353e-02
1.466749999999994714e+02 5.855647024730932515e-02
1.466999999999994770e+02 5.847763650171712568e-02
1.467249999999994827e+02 5.839828985634417519e-02
1.467499999999994884e+02 5.831843408698741266e-02
1.467749999999994941e+02 5.823833190238968116e-02
1.467999999999994714e+02 5.816110167395773661e-02
1.468249999999994770e+02 5.813269189766305522e-02
1.468499999999994827e+02 5.810564557721286522e-02
1.468749999999994884e+02 5.812842843148156857e-02
1.468999999999994941e+02 5.815066666471488399e-02
1.469249999999994714e+02 5.817235762228054052e-02
1.469499999999994770e+02 5.818574530070719231e-02
1.469749999999994827e+02 5.818083167695214941e-02
1.469999999999994884e+02 5.817535416571159579e-02
1.470249999999994941e+02 5.816931011595094514e-02
1.470499999999994714e+02 5.816269690365273581e-02
1.470749999999994770e+02 5.815551193242714245e-02
1.470999999999994827e+02 5.814775263412416684e-02
1.471249999999994884e+02 5.813941646944259523e-02
1.471499999999994941e+02 5.813050092854221002e-02
1.471749999999994714e+02 5.812100353165292055e-02
1.471999999999994770e+02 5.811092182968274900e-02
1.472249999999994827e+02 5.810023762280283610e-02
1.472499999999994884e+02 5.809932200682087905e-02
1.472749999999994941e+02 5.810136873024168008e-02
1.472999999999994714e+02 5.810285153053595941e-02
1.473249999999994770e+02 5.810376762764427744e-02
1.473499999999994827e+02 5.810411426946373442e-02
1.473749999999994884e+02 5.810388873248807651e-02
1.473999999999994657e+02 5.810308832244451271e-02
1.474249999999994714e+02 5.810171037493087887e-02
1.474499999999994770e+02 5.809975225605170518e-02
1.474749999999994827e+02 5.809721136305420752e-02
1.474999999999994884e+02 5.809408512496121169e-02
1.475249999999994657e+02 5.809037100320429969e-02
1.475499999999994714e+02 5.808606649225474955e-02
1.475749999999994770e+02 5.808116912025080431e-02
1.475999999999994827e+02 5.807567644962494113e-02
1.476249999999994884e+02 5.806958607772786524e-02
1.476499999999994657e+02 5.806289563745035270e-02
1.476749999999994714e+02 5.805560279783987532e-02
1.476999999999994770e+02 5.804770526471781517e-02
1.477249999999994827e+02 5.803920078128865095e-02
1.477499999999994884e+02 5.803008712875098313e-02
1.477749999999994657e+02 5.802036212689887923e-02
1.477999999999994714e+02 5.801002363472308049e-02
1.478249999999994770e+02 5.799906955100703199e-02
1.478499999999994827e+02 5.798749781491612659e-02
1.478749999999994884e+02 5.797530640658481865e-02
1.478999999999994657e+02 5.796249334769726369e-02
1.479249999999994714e+02 5.794905670206138004e-02
1.479499999999994770e+02 5.793499457618044024e-02
1.479749999999994827e+02 5.792030511981498264e-02
1.479999999999994884e+02 5.790498652654153117e-02
1.480249999999994657e+02 5.788903703430311326e-02
1.480499999999994714e+02 5.787245492595360918e-02
1.480749999999994770e+02 5.785523852979564119e-02
1.480999999999994827e+02 5.783738622011044828e-02
1.481249999999994884e+02 5.781889641768131471e-02
1.481499999999994657e+02 5.779976759030821393e-02
1.481749999999994714e+02 5.777999825331581185e-02
1.481999999999994770e+02 5.775958697005201953e-02
1.482249999999994827e+02 5.773853235237930148e-02
1.482499999999994884e+02 5.771683306115661660e-02
1.482749999999994657e+02 5.769448780671244253e-02
1.482999999999994714e+02 5.767149534930966076e-02
1.483249999999994770e+02 5.764785449959970026e-02
1.483499999999994827e+02 5.762356411906845860e-02
1.483749999999994884e+02 5.759862312047066280e-02
1.483999999999994657e+02 5.757303046825785336e-02
1.484249999999994714e+02 5.754678517899033258e-02
1.484499999999994770e+02 5.751988632174465099e-02
1.484749999999994827e+02 5.749233301850630029e-02
1.484999999999994884e+02 5.746412444455350349e-02
1.485249999999994657e+02 5.743525982882902170e-02
1.485499999999994714e+02 5.740573845430211458e-02
1.485749999999994770e+02 5.737555965831606097e-02
1.485999999999994827e+02 5.734472283292770672e-02
1.486249999999994884e+02 5.731322742523214941e-02
1.486499999999994657e+02 5.728107293767661229e-02
1.486749999999994714e+02 5.724825892836337554e-02
1.486999999999994770e+02 5.721478501133565875e-02
1.487249999999994827e+02 5.718065085685830606e-02
1.487499999999994884e+02 5.714585619167828617e-02
1.487749999999994657e+02 5.711040079927732355e-02
1.487999999999994714e+02 5.707428452010843839e-02
1.488249999999994770e+02 5.703750725182177989e-02
1.488499999999994827e+02 5.700006894947434039e-02
1.488749999999994884e+02 5.696196962572944861e-02
1.488999999999994657e+02 5.692320935103890173e-02
1.489249999999994714e+02 5.688378825381447401e-02
1.489499999999994770e+02 5.684370652058366030e-02
1.489749999999994827e+02 5.680296439613342907e-02
1.489999999999994884e+02 5.676156218363568456e-02
1.490249999999994657e+02 5.671950024476477697e-02
1.490499999999994714e+02 5.667677899979380735e-02
1.490749999999994770e+02 5.663339892768302908e-02
1.490999999999994827e+02 5.658936056614877891e-02
1.491249999999994600e+02 5.654466451172100033e-02
1.491499999999994657e+02 5.649931141978355165e-02
1.491749999999994714e+02 5.645330200460330072e-02
1.491999999999994770e+02 5.640663703933989498e-02
1.492249999999994827e+02 5.635931735604582382e-02
1.492499999999994600e+02 5.631134384564775303e-02
1.492749999999994657e+02 5.626271745791346784e-02
1.492999999999994714e+02 5.621343920140781797e-02
1.493249999999994770e+02 5.616351014342783193e-02
1.493499999999994827e+02 5.611293140992748563e-02
1.493749999999994600e+02 5.606170418542652523e-02
1.493999999999994657e+02 5.600982971290122819e-02
1.494249999999994714e+02 5.595730929366617840e-02
1.494499999999994770e+02 5.590414428723630008e-02
1.494749999999994827e+02 5.585033611117502100e-02
1.494999999999994600e+02 5.579588624093067412e-02
1.495249999999994657e+02 5.574079620965277648e-02
1.495499999999994714e+02 5.568506760799879496e-02
1.495749999999994770e+02 5.562870208392349525e-02
1.495999999999994827e+02 5.557170134245276866e-02
1.496249999999994600e+02 5.551406714544746684e-02
1.496499999999994657e+02 5.545580131134694724e-02
1.496749999999994714e+02 5.539690571490183540e-02
1.496999999999994770e+02 5.533738228689275007e-02
1.497249999999994827e+02 5.527723301383222210e-02
1.497499999999994600e+02 5.521645993765580962e-02
1.497749999999994657e+02 5.515506515539663618e-02
1.497999999999994714e+02 5.509305081884723065e-02
1.498249999999994770e+02 5.503041913420812781e-02
1.498499999999994827e+02 5.496717236172166815e-02
1.498749999999994600e+02 5.490331281529339108e-02
1.498999999999994657e+02 5.483884286210029269e-02
1.499249999999994714e+02 5.477376492218455351e-02
1.499499999999994770e+02 5.470808146803580324e-02
1.499749999999994827e+02 5.464179502416057627e-02
1.499999999999994600e+02 5.457490816663765343e-02
1.500249999999994657e+02 5.450742352266309959e-02
1.500499999999994714e+02 5.443934377007998010e-02
1.500749999999994770e+02 5.437067163690065263e-02
1.500999999999994827e+02 5.430140990081236407e-02
1.501249999999994600e+02 5.424906142911219142e-02
1.501499999999994657e+02 5.420444516553264008e-02
1.501749999999994714e+02 5.415920137185264993e-02
1.501999999999994770e+02 5.411333128297696193e-02
1.502249999999994827e+02 5.406683618995576646e-02
1.502499999999994600e+02 5.401971743981980739e-02
1.502749999999994657e+02 5.397197643539847212e-02
1.502999999999994714e+02 5.392361463512545389e-02
1.503249999999994770e+02 5.387463355283125116e-02
1.503499999999994827e+02 5.382503475751809069e-02
1.503749999999994600e+02 5.377481987312501127e-02
1.503999999999994657e+02 5.372399057827531577e-02
1.504249999999994714e+02 5.367254860601460009e-02
1.504499999999994770e+02 5.362049574352930476e-02
1.504749999999994827e+02 5.356783383185748093e-02
1.504999999999994600e+02 5.351456476558201503e-02
1.505249999999994657e+02 5.346069049251228611e-02
1.505499999999994714e+02 5.340621301335250759e-02
1.505749999999994770e+02 5.335113438135574704e-02
1.505999999999994543e+02 5.329545670196744744e-02
1.506249999999994600e+02 5.323918213245260739e-02
1.506499999999994657e+02 5.318231288151337166e-02
1.506749999999994714e+02 5.312485120889250123e-02
1.506999999999994770e+02 5.306679942496599078e-02
1.507249999999994543e+02 5.300815989032046233e-02
1.507499999999994600e+02 5.294893501532141333e-02
1.507749999999994657e+02 5.288912725966964795e-02
1.507999999999994714e+02 5.282873913194302551e-02
1.508249999999994770e+02 5.276777318913059012e-02
1.508499999999994543e+02 5.270623203615255881e-02
1.508749999999994600e+02 5.264411832537085195e-02
1.508999999999994657e+02 5.258143475608801493e-02
1.509249999999994714e+02 5.251818407403519712e-02
1.509499999999994770e+02 5.245436907085110345e-02
1.509749999999994543e+02 5.238999258354887917e-02
1.509999999999994600e+02 5.232052834208788389e-02
1.510249999999994657e+02 5.221632980126532375e-02
1.510499999999994714e+02 5.211148004286947355e-02
1.510749999999994770e+02 5.200598148204516741e-02
1.510999999999994543e+02 5.189983659419199896e-02
1.511249999999994600e+02 5.179304791473780117e-02
1.511499999999994657e+02 5.168561803890049655e-02
1.511749999999994714e+02 5.157754962143012295e-02
1.511999999999994770e+02 5.146884537633680812e-02
1.512249999999994543e+02 5.135950807660624035e-02
1.512499999999994600e+02 5.124954055389507185e-02
1.512749999999994657e+02 5.113894569821495623e-02
1.512999999999994714e+02 5.102772645759886400e-02
1.513249999999994770e+02 5.091588583775481791e-02
1.513499999999994543e+02 5.080342690170159409e-02
1.513749999999994600e+02 5.069035276939256457e-02
1.513999999999994657e+02 5.057666661732181101e-02
1.514249999999994714e+02 5.046237167811902513e-02
1.514499999999994770e+02 5.034747124012635411e-02
1.514749999999994543e+02 5.023196864696338054e-02
1.514999999999994600e+02 5.011586729707515064e-02
1.515249999999994657e+02 4.999917064327007166e-02
1.515499999999994714e+02 4.988188219223940040e-02
1.515749999999994770e+02 4.976400550406538670e-02
1.515999999999994543e+02 4.964554419171624683e-02
1.516249999999994600e+02 4.952650192052431011e-02
1.516499999999994657e+02 4.940688240765547107e-02
1.516749999999994714e+02 4.928668942156169686e-02
1.516999999999994770e+02 4.916592678142142625e-02
1.517249999999994543e+02 4.904459835656962280e-02
1.517499999999994600e+02 4.892270806591082072e-02
1.517749999999994657e+02 4.880025987732382331e-02
1.517999999999994714e+02 4.867725780705250971e-02
1.518249999999994770e+02 4.855370591908395733e-02
1.518499999999994543e+02 4.842960832451711356e-02
1.518749999999994600e+02 4.830496918091700675e-02
1.518999999999994657e+02 4.817979269166029060e-02
1.519249999999994714e+02 4.805408310526859683e-02
1.519499999999994770e+02 4.792784471473143793e-02
1.519749999999994543e+02 4.780108185681777866e-02
1.519999999999994600e+02 4.767379891137885073e-02
1.520249999999994657e+02 4.754600030063974025e-02
1.520499999999994714e+02 4.741769048848167023e-02
1.520749999999994770e+02 4.728887397971504730e-02
1.520999999999994543e+02 4.715955531934327288e-02
1.521249999999994600e+02 4.702973909181672185e-02
1.521499999999994657e+02 4.689942992027942847e-02
1.521749999999994714e+02 4.676863246580730687e-02
1.521999999999994770e+02 4.663735142663721911e-02
1.522249999999994543e+02 4.650559153738972884e-02
1.522499999999994600e+02 4.637335756828235567e-02
1.522749999999994657e+02 4.624065432433861061e-02
1.522999999999994714e+02 4.610969656966074776e-02
1.523249999999994486e+02 4.598756243170628449e-02
1.523499999999994543e+02 4.586495955528086671e-02
1.523749999999994600e+02 4.574189245576986557e-02
1.523999999999994657e+02 4.561836568219119342e-02
1.524249999999994714e+02 4.549438381643263613e-02
1.524499999999994486e+02 4.536995147248050475e-02
1.524749999999994543e+02 4.524507329564288888e-02
1.524999999999994600e+02 4.512013691260848003e-02
1.525249999999994657e+02 4.496489192022016385e-02
1.525499999999994714e+02 4.480013727678994889e-02
1.525749999999994486e+02 4.463478134741361014e-02
1.525999999999994543e+02 4.446882848718296949e-02
1.526249999999994600e+02 4.430228311006303987e-02
1.526499999999994657e+02 4.413514968838175290e-02
1.526749999999994714e+02 4.396743275230624581e-02
1.526999999999994486e+02 4.379913688930443805e-02
1.527249999999994543e+02 4.363026674358826823e-02
1.527499999999994600e+02 4.346082701554357386e-02
1.527749999999994657e+02 4.329082246114569071e-02
1.527999999999994714e+02 4.312025789135722625e-02
1.528249999999994486e+02 4.294913817151253810e-02
1.528499999999994543e+02 4.277746822068778654e-02
1.528749999999994600e+02 4.260525301105615170e-02
1.528999999999994657e+02 4.243249756722758392e-02
1.529249999999994714e+02 4.225920696557659145e-02
1.529499999999994486e+02 4.208538633355454056e-02
1.529749999999994543e+02 4.191104084898777254e-02
1.529999999999994600e+02 4.173617573936445196e-02
1.530249999999994657e+02 4.156079628110597585e-02
1.530499999999994714e+02 4.138490779882636472e-02
1.530749999999994486e+02 4.120851566457877507e-02
1.530999999999994543e+02 4.103162529708880013e-02
1.531249999999994600e+02 4.085424216097694600e-02
1.531499999999994657e+02 4.067637176596812509e-02
1.531749999999994714e+02 4.049801966608868736e-02
1.531999999999994486e+02 4.031919145885407701e-02
1.532249999999994543e+02 4.013989278444257680e-02
1.532499999999994600e+02 3.996012932486080194e-02
1.532749999999994657e+02 3.977990680309695382e-02
1.532999999999994714e+02 3.959923098226403315e-02
1.533249999999994486e+02 3.941810766473414357e-02
1.533499999999994543e+02 3.923654269125981947e-02
1.533749999999994600e+02 3.905454194009105873e-02
1.533999999999994657e+02 3.887211132607935188e-02
1.534249999999994714e+02 3.868925679977364140e-02
1.534499999999994486e+02 3.850598434650923801e-02
1.534749999999994543e+02 3.832229998548626615e-02
1.534999999999994600e+02 3.813820976884387676e-02
1.535249999999994657e+02 3.795371978072307334e-02
1.535499999999994714e+02 3.776883613632567999e-02
1.535749999999994486e+02 3.758356498096419168e-02
1.535999999999994543e+02 3.739791248910639965e-02
1.536249999999994600e+02 3.714767107976050392e-02
1.536499999999994657e+02 3.689132615461000742e-02
1.536749999999994714e+02 3.663445895522970952e-02
1.536999999999994486e+02 3.637707723219239797e-02
1.537249999999994543e+02 3.611918878701737140e-02
1.537499999999994600e+02 3.586080147106874422e-02
1.537749999999994657e+02 3.560192318444357212e-02
1.537999999999994429e+02 3.534256187484155487e-02
1.538249999999994486e+02 3.508272553642552416e-02
1.538499999999994543e+02 3.482242220866822724e-02
1.538749999999994600e+02 3.456165997518630129e-02
1.538999999999994657e+02 3.430044696256263903e-02
1.539249999999994429e+02 3.403879133915857502e-02
1.539499999999994486e+02 3.377670131391068142e-02
1.539749999999994543e+02 3.351418513512368497e-02
1.539999999999994600e+02 3.325125108924723016e-02
1.540249999999994657e+02 3.298790749964625874e-02
1.540499999999994429e+02 3.272416272536037701e-02
1.540749999999994486e+02 3.246002515985359910e-02
1.540999999999994543e+02 3.219550322975858747e-02
1.541249999999994600e+02 3.193060539361090855e-02
1.541499999999994657e+02 3.166534014057403867e-02
1.541749999999994429e+02 3.139971598916056067e-02
1.541999999999994486e+02 3.113374148594390267e-02
1.542249999999994543e+02 3.086742520426598996e-02
1.542499999999994600e+02 3.060077574293755889e-02
1.542749999999994657e+02 3.033380172493299956e-02
1.542999999999994429e+02 3.006651179608316182e-02
1.543249999999994486e+02 2.979891462375801672e-02
1.543499999999994543e+02 2.953101889555249937e-02
1.543749999999994600e+02 2.926283331796351514e-02
1.543999999999994657e+02 2.899436661506615484e-02
1.544249999999994429e+02 2.872562752718795659e-02
1.544499999999994486e+02 2.845662480957739798e-02
1.544749999999994543e+02 2.818736723107747102e-02
1.544999999999994600e+02 2.791786357279196773e-02
1.545249999999994657e+02 2.764812262675373986e-02
1.545499999999994429e+02 2.737815319459335414e-02
1.545749999999994486e+02 2.710796408620606487e-02
1.545999999999994543e+02 2.683756411842195058e-02
1.546249999999994600e+02 2.656696211367465602e-02
1.546499999999994657e+02 2.629616689867557075e-02
1.546749999999994429e+02 2.602518730308530856e-02
1.546999999999994486e+02 2.575403215819159833e-02
1.547249999999994543e+02 2.548271029558900336e-02
1.547499999999994600e+02 2.521123054586233911e-02
1.547749999999994657e+02 2.493960173727340079e-02
1.547999999999994429e+02 2.466783269445309290e-02
1.548249999999994486e+02 2.439593223709699693e-02
1.548499999999994543e+02 2.412390917866870377e-02
1.548749999999994600e+02 2.385177232510602569e-02
1.548999999999994657e+02 2.357953047353566686e-02
1.549249999999994429e+02 2.330719241099302869e-02
1.549499999999994486e+02 2.303476691314871802e-02
1.549749999999994543e+02 2.276226274304510994e-02
1.549999999999994600e+02 2.248968864983780583e-02
1.550249999999994657e+02 2.221705336754573393e-02
1.550499999999994429e+02 2.194436561381185938e-02
1.550749999999994486e+02 2.167163408867017749e-02
1.550999999999994543e+02 2.139886747332499922e-02
1.551249999999994600e+02 2.112607442893654069e-02
1.551499999999994657e+02 2.085326359542092473e-02
1.551749999999994429e+02 2.058044359025616374e-02
1.551999999999994486e+02 2.030762300730132308e-02
1.552249999999994543e+02 2.003481041562850049e-02
1.552499999999994600e+02 1.976201435836256667e-02
1.552749999999994657e+02 1.948924335153557827e-02
1.552999999999994429e+02 1.922675149668194930e-02
1.553249999999994486e+02 1.896409249771924266e-02
1.553499999999994543e+02 1.870133069168866680e-02
1.553749999999994600e+02 1.843847437197876360e-02
1.553999999999994657e+02 1.817553182774955464e-02
1.554249999999994429e+02 1.791251134273114110e-02
1.554499999999994486e+02 1.764918700094438367e-02
1.554749999999994543e+02 1.738559514135654127e-02
1.554999999999994600e+02 1.712163367252501553e-02
1.555249999999994373e+02 1.685731029340038767e-02
1.555499999999994429e+02 1.659263274574651267e-02
1.555749999999994486e+02 1.632760881311506526e-02
1.555999999999994543e+02 1.606224631980585071e-02
1.556249999999994600e+02 1.577560302561938771e-02
1.556499999999994373e+02 1.548529254007437878e-02
1.556749999999994429e+02 1.519450681848648343e-02
1.556999999999994486e+02 1.490325384245303267e-02
1.557249999999994543e+02 1.461154165578720972e-02
1.557499999999994600e+02 1.431937836360019575e-02
1.557749999999994373e+02 1.402677213136475226e-02
1.557999999999994429e+02 1.373373118395940402e-02
1.558249999999994486e+02 1.344026380469480475e-02
1.558499999999994543e+02 1.314637833431978216e-02
1.558749999999994600e+02 1.285208317001008960e-02
1.558999999999994373e+02 1.255738676433969421e-02
1.559249999999994429e+02 1.226229762423308028e-02
1.559499999999994486e+02 1.196682430990001628e-02
1.559749999999994543e+02 1.167097543375592017e-02
1.559999999999994600e+02 1.137475965932032221e-02
1.560249999999994373e+02 1.107818570010320018e-02
1.560499999999994429e+02 1.078126231847219285e-02
1.560749999999994486e+02 1.048399832450554355e-02
1.560999999999994543e+02 1.018640257482863846e-02
1.561249999999994600e+02 9.888483971434252479e-03
1.561499999999994373e+02 9.590251460490356941e-03
1.561749999999994429e+02 9.291714031129468324e-03
1.561999999999994486e+02 8.992880714228181777e-03
1.562249999999994543e+02 8.693760581169739099e-03
1.562499999999994600e+02 8.394362742593280968e-03
1.562749999999994373e+02 8.094696347131981329e-03
1.562999999999994429e+02 7.794770580134959513e-03
1.563249999999994486e+02 7.494594662381182278e-03
1.563499999999994543e+02 7.194177848778759467e-03
1.563749999999994600e+02 6.893529427052358556e-03
1.563999999999994373e+02 6.592658716421673226e-03
1.564249999999994429e+02 6.291575066266440891e-03
1.564499999999994486e+02 5.990287854785247314e-03
1.564749999999994543e+02 5.688806487640156798e-03
1.564999999999994600e+02 5.387140396595200588e-03
1.565249999999994373e+02 5.085299038145274855e-03
1.565499999999994429e+02 4.783291892135163766e-03
1.565749999999994486e+02 4.481128460373068681e-03
1.565999999999994543e+02 4.178818265235103788e-03
1.566249999999994600e+02 3.876370848264000350e-03
1.566499999999994373e+02 3.573795768759776160e-03
1.566749999999994429e+02 3.271102602364558531e-03
1.566999999999994486e+02 2.968300939645669538e-03
1.567249999999994543e+02 2.665400384667543972e-03
1.567499999999994600e+02 2.362410553564465217e-03
1.567749999999994373e+02 2.059341073106900864e-03
1.567999999999994429e+02 1.756201579262642613e-03
1.568249999999994486e+02 1.453001715760428780e-03
1.568499999999994543e+02 1.149751132644975587e-03
1.568749999999994600e+02 8.464594848346225714e-04
1.568999999999994373e+02 5.431364306741695569e-04
1.569249999999994429e+02 2.397916304879113320e-04
1.569499999999994486e+02 -6.356525486491400952e-05
1.569749999999994543e+02 -3.669245654394004061e-04
1.569999999999994316e+02 -6.702766436505073816e-04
1.570249999999994373e+02 -9.736118357192875957e-04
1.570499999999994429e+02 -1.276920493115403944e-03
1.570749999999994486e+02 -1.580192973998994750e-03
1.570999999999994543e+02 -1.883419644660113811e-03
1.571249999999994316e+02 -2.186590880953621658e-03
1.571499999999994373e+02 -2.489697069733622006e-03
1.571749999999994429e+02 -2.792728610278827437e-03
1.571999999999994486e+02 -3.095675915717777636e-03
1.572249999999994543e+02 -3.398529414446279338e-03
1.572499999999994316e+02 -3.701279551540661693e-03
1.572749999999994373e+02 -4.003407601595134445e-03
1.572999999999994429e+02 -4.305570080793165444e-03
1.573249999999994486e+02 -4.607842489868578008e-03
1.573499999999994543e+02 -4.910215255837895899e-03
1.573749999999994316e+02 -5.212678788620805914e-03
1.573999999999994373e+02 -5.515223482459144337e-03
1.574249999999994429e+02 -5.817839717336858313e-03
1.574499999999994486e+02 -6.120517860412442480e-03
1.574749999999994543e+02 -6.423248267451682654e-03
1.574999999999994316e+02 -6.726021284265712094e-03
1.575249999999994373e+02 -7.028827248156102950e-03
1.575499999999994429e+02 -7.331656489358734721e-03
1.575749999999994486e+02 -7.634499332493989258e-03
1.575999999999994543e+02 -7.937346098019179216e-03
1.576249999999994316e+02 -8.240187103681000796e-03
1.576499999999994373e+02 -8.543012665973136882e-03
1.576749999999994429e+02 -8.845813101590513025e-03
1.576999999999994486e+02 -9.148578728886542361e-03
1.577249999999994543e+02 -9.451299869330664558e-03
1.577499999999994316e+02 -9.753966848963560241e-03
1.577749999999994373e+02 -1.005656999985370115e-02
1.577999999999994429e+02 -1.035909966154923909e-02
1.578249999999994486e+02 -1.066154618252971448e-02
1.578499999999994543e+02 -1.096389992165619671e-02
1.578749999999994316e+02 -1.126615124961439021e-02
1.578999999999994373e+02 -1.156829055036020029e-02
1.579249999999994429e+02 -1.187030822255425930e-02
1.579499999999994486e+02 -1.217219468099590626e-02
1.579749999999994543e+02 -1.247394035805285753e-02
1.579999999999994316e+02 -1.277553570508145088e-02
1.580249999999994373e+02 -1.307697119384428411e-02
1.580499999999994429e+02 -1.337823731791908805e-02
1.580749999999994486e+02 -1.367932459410080813e-02
1.580999999999994543e+02 -1.398022356379714781e-02
1.581249999999994316e+02 -1.428092479441465425e-02
1.581499999999994373e+02 -1.458141888073741753e-02
1.581749999999994429e+02 -1.488169644629514995e-02
1.581999999999994486e+02 -1.518174814472338097e-02
1.582249999999994543e+02 -1.548156466111300783e-02
1.582499999999994316e+02 -1.578113671334877011e-02
1.582749999999994373e+02 -1.608045505343859080e-02
1.582999999999994429e+02 -1.637951046882959658e-02
1.583249999999994486e+02 -1.667829378371316756e-02
1.583499999999994543e+02 -1.697679586031871149e-02
1.583749999999994316e+02 -1.727500760019332407e-02
1.583999999999994373e+02 -1.756139053051029505e-02
1.584249999999994429e+02 -1.783743635237221639e-02
1.584499999999994486e+02 -1.811320487030970358e-02
1.584749999999994543e+02 -1.838868767950889091e-02
1.584999999999994316e+02 -1.866317294634156979e-02
1.585249999999994373e+02 -1.891104134083354538e-02
1.585499999999994429e+02 -1.915863818272268634e-02
1.585749999999994486e+02 -1.940595595898366929e-02
1.585999999999994543e+02 -1.965298719333365488e-02
1.586249999999994316e+02 -1.988229224938242723e-02
1.586499999999994373e+02 -2.008396008708807426e-02
1.586749999999994429e+02 -2.028557786749877676e-02
1.586999999999994486e+02 -2.048713901177988753e-02
1.587249999999994259e+02 -2.068863693563670336e-02
1.587499999999994316e+02 -2.089006505029772018e-02
1.587749999999994373e+02 -2.109141676349881797e-02
1.587999999999994429e+02 -2.129268548047371160e-02
1.588249999999994486e+02 -2.149386460494610157e-02
1.588499999999994259e+02 -2.169494754012465595e-02
1.588749999999994316e+02 -2.189592768970231862e-02
1.588999999999994373e+02 -2.209679845885399382e-02
1.589249999999994429e+02 -2.229755325523957374e-02
1.589499999999994486e+02 -2.249818549000721576e-02
1.589749999999994259e+02 -2.269868857879739008e-02
1.589999999999994316e+02 -2.289905594274820044e-02
1.590249999999994373e+02 -2.309928100949992444e-02
1.590499999999994429e+02 -2.329935721420071243e-02
1.590749999999994486e+02 -2.349927800051214780e-02
1.590999999999994259e+02 -2.369903682161336733e-02
1.591249999999994316e+02 -2.389862714120439408e-02
1.591499999999994373e+02 -2.409804243450723582e-02
1.591749999999994429e+02 -2.429727618926720220e-02
1.591999999999994486e+02 -2.449632190675006191e-02
1.592249999999994259e+02 -2.469517310273740274e-02
1.592499999999994316e+02 -2.489382330852027078e-02
1.592749999999994373e+02 -2.509226607188719954e-02
1.592999999999994429e+02 -2.529049495811085124e-02
1.593249999999994486e+02 -2.548850355093005421e-02
1.593499999999994259e+02 -2.568628545352652504e-02
1.593749999999994316e+02 -2.588383428949926970e-02
1.593999999999994373e+02 -2.608114370383140049e-02
1.594249999999994429e+02 -2.627820736385345218e-02
1.594499999999994486e+02 -2.647501896020034579e-02
1.594749999999994259e+02 -2.667157220776226675e-02
1.594999999999994316e+02 -2.686786084663035298e-02
1.595249999999994373e+02 -2.706387864303298058e-02
1.595499999999994429e+02 -2.725961939026844139e-02
1.595749999999994486e+02 -2.745507690962764244e-02
1.595999999999994259e+02 -2.765024505131097668e-02
1.596249999999994316e+02 -2.784511769533597886e-02
1.596499999999994373e+02 -2.803968875243715089e-02
1.596749999999994429e+02 -2.823395216495729748e-02
1.596999999999994486e+02 -2.842790190772900155e-02
1.597249999999994259e+02 -2.862153198894950429e-02
1.597499999999994316e+02 -2.881483645104259209e-02
1.597749999999994373e+02 -2.900780937151362093e-02
1.597999999999994429e+02 -2.920044486379218956e-02
1.598249999999994486e+02 -2.939273707806610431e-02
1.598499999999994259e+02 -2.958468020210356514e-02
1.598749999999994316e+02 -2.977626846206691755e-02
1.598999999999994373e+02 -2.996749612331022286e-02
1.599249999999994429e+02 -3.015835749117068768e-02
1.599499999999994486e+02 -3.034884691174584426e-02
1.599749999999994259e+02 -3.053895877265873013e-02
1.599999999999994316e+02 -3.072868750381235747e-02
1.600249999999994373e+02 -3.091802757812952412e-02
1.600499999999994429e+02 -3.110697351228216764e-02
1.600749999999994486e+02 -3.129551986740725100e-02
1.600999999999994259e+02 -3.148366124980874620e-02
1.601249999999994316e+02 -3.167139231164815827e-02
1.601499999999994373e+02 -3.185870775161947499e-02
1.601749999999994429e+02 -3.203804399014291426e-02
1.601999999999994202e+02 -3.221776871381873408e-02
1.602249999999994259e+02 -3.239728668812678208e-02
1.602499999999994316e+02 -3.257659178715508613e-02
1.602749999999994373e+02 -3.275567789593803597e-02
1.602999999999994429e+02 -3.293453891141903678e-02
1.603249999999994202e+02 -3.311316874340790306e-02
1.603499999999994259e+02 -3.329156131554161097e-02
1.603749999999994316e+02 -3.346971056624015867e-02
1.603999999999994373e+02 -3.364761044966223247e-02
1.604249999999994429e+02 -3.382525493665954064e-02
1.604499999999994202e+02 -3.400263801572626920e-02
1.604749999999994259e+02 -3.417975369394887775e-02
1.604999999999994316e+02 -3.435659599794926855e-02
1.605249999999994373e+02 -3.453315897482735902e-02
1.605499999999994429e+02 -3.470943669309789481e-02
1.605749999999994202e+02 -3.488542324362461228e-02
1.605999999999994259e+02 -3.506111274054827392e-02
1.606249999999994316e+02 -3.523649932221109560e-02
1.606499999999994373e+02 -3.541157715207506745e-02
1.606749999999994429e+02 -3.558634041963509853e-02
1.606999999999994202e+02 -3.576078334132653386e-02
1.607249999999994259e+02 -3.593490016142665555e-02
1.607499999999994316e+02 -3.610868515294741316e-02
1.607749999999994373e+02 -3.628213261852474697e-02
1.607999999999994429e+02 -3.645523689129807204e-02
1.608249999999994202e+02 -3.662799233578289959e-02
1.608499999999994259e+02 -3.680039334873739382e-02
1.608749999999994316e+02 -3.697243436001656364e-02
1.608999999999994373e+02 -3.714410983342284617e-02
1.609249999999994429e+02 -3.731541426754465124e-02
1.609499999999994202e+02 -3.748634219658716904e-02
1.609749999999994259e+02 -3.765688819119380332e-02
1.609999999999994316e+02 -3.782704685925684929e-02
1.610249999999994373e+02 -3.799681284671973386e-02
1.610499999999994429e+02 -3.816618083836770953e-02
1.610749999999994202e+02 -3.833514555860989548e-02
1.610999999999994259e+02 -3.850338812936288796e-02
1.611249999999994316e+02 -3.857478455446181065e-02
1.611499999999994373e+02 -3.864131202108318786e-02
1.611749999999994429e+02 -3.870750589002382863e-02
1.611999999999994202e+02 -3.877336352448551571e-02
1.612249999999994259e+02 -3.883888231544679881e-02
1.612499999999994316e+02 -3.890405968212763688e-02
1.612749999999994373e+02 -3.896889307244781608e-02
1.612999999999994429e+02 -3.903337996348232170e-02
1.613249999999994202e+02 -3.909751786190603096e-02
1.613499999999994259e+02 -3.916130430443477001e-02
1.613749999999994316e+02 -3.922473685825739881e-02
1.613999999999994373e+02 -3.928781312146262250e-02
1.614249999999994429e+02 -3.935053072345656017e-02
1.614499999999994202e+02 -3.941288732537489431e-02
1.614749999999994259e+02 -3.947488062048629121e-02
1.614999999999994316e+02 -3.953650833458800112e-02
1.615249999999994373e+02 -3.959776822639445720e-02
1.615499999999994429e+02 -3.965865808791649988e-02
1.615749999999994202e+02 -3.971917574483398161e-02
1.615999999999994259e+02 -3.977931905685898328e-02
1.616249999999994316e+02 -3.983908591809041250e-02
1.616499999999994373e+02 -3.989847425736080255e-02
1.616749999999994429e+02 -3.995748203857375780e-02
1.616999999999994202e+02 -4.001610726103276006e-02
1.617249999999994259e+02 -4.007434795976081571e-02
1.617499999999994316e+02 -4.012323089196107723e-02
1.617749999999994373e+02 -4.016473722279519099e-02
1.617999999999994429e+02 -4.020586163137380986e-02
1.618249999999994202e+02 -4.024660263982942493e-02
1.618499999999994259e+02 -4.028695880594618250e-02
1.618749999999994316e+02 -4.032692872340042783e-02
1.618999999999994373e+02 -4.036651102199060454e-02
1.619249999999994145e+02 -4.040570436785940328e-02
1.619499999999994202e+02 -4.044450746370512745e-02
1.619749999999994259e+02 -4.048291904898487781e-02
1.619999999999994316e+02 -4.052093790010714847e-02
1.620249999999994373e+02 -4.055856283061593653e-02
1.620499999999994145e+02 -4.059579269136423529e-02
1.620749999999994202e+02 -4.063262637067930477e-02
1.620999999999994259e+02 -4.066906279451606987e-02
1.621249999999994316e+02 -4.070510092660252488e-02
1.621499999999994373e+02 -4.074073976857502805e-02
1.621749999999994145e+02 -4.077597836010261184e-02
1.621999999999994202e+02 -4.081081577900294577e-02
1.622249999999994259e+02 -4.084525114134775203e-02
1.622499999999994316e+02 -4.087928360155670265e-02
1.622749999999994373e+02 -4.091291235248513403e-02
1.622999999999994145e+02 -4.094613662549725225e-02
1.623249999999994202e+02 -4.097895569053270487e-02
1.623499999999994259e+02 -4.101136885616148836e-02
1.623749999999994316e+02 -4.104337546962968930e-02
1.623999999999994373e+02 -4.107497491689441477e-02
1.624249999999994145e+02 -4.110616662264943155e-02
1.624499999999994202e+02 -4.113695005034058438e-02
1.624749999999994259e+02 -4.116732470217102785e-02
1.624999999999994316e+02 -4.119729011909722960e-02
1.625249999999994373e+02 -4.122684588081373946e-02
1.625499999999994145e+02 -4.125599160572970131e-02
1.625749999999994202e+02 -4.128472695093474837e-02
1.625999999999994259e+02 -4.131305161215415717e-02
1.626249999999994316e+02 -4.134096532369702787e-02
1.626499999999994373e+02 -4.136846785839128071e-02
1.626749999999994145e+02 -4.139555902751185235e-02
1.626999999999994202e+02 -4.142223868069777604e-02
1.627249999999994259e+02 -4.144850670586027602e-02
1.627499999999994316e+02 -4.147436302908166783e-02
1.627749999999994373e+02 -4.149980761450442618e-02
1.627999999999994145e+02 -4.152484046421137109e-02
1.628249999999994202e+02 -4.154946161809672245e-02
1.628499999999994259e+02 -4.157367115372710004e-02
1.628749999999994316e+02 -4.159746918619521699e-02
1.628999999999994373e+02 -4.162085586796347714e-02
1.629249999999994145e+02 -4.164383138869881540e-02
1.629499999999994202e+02 -4.166639597509951692e-02
1.629749999999994259e+02 -4.168854989071248129e-02
1.629999999999994316e+02 -4.171029343574336745e-02
1.630249999999994373e+02 -4.173162694685662172e-02
1.630499999999994145e+02 -4.175255079696892774e-02
1.630749999999994202e+02 -4.177306539503376076e-02
1.630999999999994259e+02 -4.179317118581761525e-02
1.631249999999994316e+02 -4.181286864966955730e-02
1.631499999999994373e+02 -4.183215830228133314e-02
1.631749999999994145e+02 -4.185104069444128827e-02
1.631999999999994202e+02 -4.186951641178074390e-02
1.632249999999994259e+02 -4.188758607451177618e-02
1.632499999999994316e+02 -4.190525033715990916e-02
1.632749999999994373e+02 -4.192250988828726682e-02
1.632999999999994145e+02 -4.193936545021067358e-02
1.633249999999994202e+02 -4.195581777871329465e-02
1.633499999999994259e+02 -4.197186766274760977e-02
1.633749999999994316e+02 -4.198751592413402928e-02
1.633999999999994088e+02 -4.200276341725212026e-02
1.634249999999994145e+02 -4.201761102872637876e-02
1.634499999999994202e+02 -4.203205967710486879e-02
1.634749999999994259e+02 -4.204611031253419756e-02
1.634999999999994316e+02 -4.205976391642644169e-02
1.635249999999994088e+02 -4.207302150112188222e-02
1.635499999999994145e+02 -4.208588410954677145e-02
1.635749999999994202e+02 -4.209835281486495190e-02
1.635999999999994259e+02 -4.211042872012493027e-02
1.636249999999994316e+02 -4.212211295790220522e-02
1.636499999999994088e+02 -4.213340668993760529e-02
1.636749999999994145e+02 -4.214431110676900710e-02
1.636999999999994202e+02 -4.215482742736176985e-02
1.637249999999994259e+02 -4.216495689873221708e-02
1.637499999999994316e+02 -4.217470079556880774e-02
1.637749999999994088e+02 -4.218406041984975458e-02
1.637999999999994145e+02 -4.219303710045477218e-02
1.638249999999994202e+02 -4.220163219277667938e-02
1.638499999999994259e+02 -4.220984707832638877e-02
1.638749999999994316e+02 -4.221768316433732043e-02
1.638999999999994088e+02 -4.222514188336554120e-02
1.639249999999994145e+02 -4.223222469288714920e-02
1.639499999999994202e+02 -4.223893307489410415e-02
1.639749999999994259e+02 -4.224526853548587341e-02
1.639999999999994316e+02 -4.225123260446037032e-02
1.640249999999994088e+02 -4.225682683490140229e-02
1.640499999999994145e+02 -4.226205280276618820e-02
1.640749999999994202e+02 -4.226691210646843500e-02
1.640999999999994259e+02 -4.227140636646182364e-02
1.641249999999994316e+02 -4.227553722482103871e-02
1.641499999999994088e+02 -4.227930634482184730e-02
1.641749999999994145e+02 -4.228271541052040089e-02
1.641999999999994202e+02 -4.228576612633015708e-02
1.642249999999994259e+02 -4.228846021659955767e-02
1.642499999999994316e+02 -4.229079942518794433e-02
1.642749999999994088e+02 -4.229278551504229988e-02
1.642999999999994145e+02 -4.229442026777102681e-02
1.643249999999994202e+02 -4.229570548322035550e-02
1.643499999999994259e+02 -4.229664297904894149e-02
1.643749999999994316e+02 -4.229723459030321209e-02
1.643999999999994088e+02 -4.229748216899248403e-02
1.644249999999994145e+02 -4.229738758366460155e-02
1.644499999999994202e+02 -4.229695271898204628e-02
1.644749999999994259e+02 -4.229617947529899086e-02
1.644999999999994316e+02 -4.229506976823838027e-02
1.645249999999994088e+02 -4.229362552827095612e-02
1.645499999999994145e+02 -4.229184870029367715e-02
1.645749999999994202e+02 -4.228974124321081135e-02
1.645999999999994259e+02 -4.228730512951624915e-02
1.646249999999994316e+02 -4.228454234487553920e-02
1.646499999999994088e+02 -4.228145488771125476e-02
1.646749999999994145e+02 -4.227804476878957440e-02
1.646999999999994202e+02 -4.227431401080754270e-02
1.647249999999994259e+02 -4.227026464798392530e-02
1.647499999999994316e+02 -4.226589872564997380e-02
1.647749999999994088e+02 -4.226121829984458983e-02
1.647999999999994145e+02 -4.225622543690941285e-02
1.648249999999994202e+02 -4.225092221308793250e-02
1.648499999999994259e+02 -4.224531071412581523e-02
1.648749999999994316e+02 -4.223939303487498492e-02
1.648999999999994088e+02 -4.223317127889804345e-02
1.649249999999994145e+02 -4.222664755807833264e-02
1.649499999999994202e+02 -4.221982399223028759e-02
1.649749999999994259e+02 -4.221338806319258757e-02
1.649999999999994316e+02 -4.222171130709200665e-02
1.650249999999994088e+02 -4.223132767445157004e-02
1.650499999999994145e+02 -4.224056551162321677e-02
1.650749999999994202e+02 -4.224943521907068705e-02
1.650999999999994259e+02 -4.225793762008801802e-02
1.651249999999994031e+02 -4.224642379317827129e-02
1.651499999999994088e+02 -4.223085822284864538e-02
1.651749999999994145e+02 -4.223868892960402216e-02
1.651999999999994202e+02 -4.230772370716470027e-02
1.652249999999994259e+02 -4.237637215633320575e-02
1.652499999999994031e+02 -4.243075941048574107e-02
1.652749999999994088e+02 -4.248061116053731406e-02
1.652999999999994145e+02 -4.253021638789192954e-02
1.653249999999994202e+02 -4.257957227146813572e-02
1.653499999999994259e+02 -4.263053809753083317e-02
1.653749999999994031e+02 -4.270794568371806543e-02
1.653999999999994088e+02 -4.278326471215069399e-02
1.654249999999994145e+02 -4.285841779340661406e-02
1.654499999999994202e+02 -4.293340147157169440e-02
1.654749999999994259e+02 -4.300821228067475827e-02
1.654999999999994031e+02 -4.308284674509795659e-02
1.655249999999994088e+02 -4.315730137999646693e-02
1.655499999999994145e+02 -4.323157269172260564e-02
1.655749999999994202e+02 -4.330565717825820421e-02
1.655999999999994259e+02 -4.337955132965298777e-02
1.656249999999994031e+02 -4.345325162847007289e-02
1.656499999999994088e+02 -4.352675455023732876e-02
1.656749999999994145e+02 -4.360005656390599643e-02
1.656999999999994202e+02 -4.367315413231495635e-02
1.657249999999994259e+02 -4.375100312175027317e-02
1.657499999999994031e+02 -4.383447893074488705e-02
1.657749999999994088e+02 -4.391777178981898233e-02
1.657999999999994145e+02 -4.400087790087267581e-02
1.658249999999994202e+02 -4.408379345683762635e-02
1.658499999999994259e+02 -4.416651464216488077e-02
1.658749999999994031e+02 -4.424903763332230233e-02
1.658999999999994088e+02 -4.433135859929789035e-02
1.659249999999994145e+02 -4.441347370210930318e-02
1.659499999999994202e+02 -4.449537909732314417e-02
1.659749999999994259e+02 -4.457707093457700942e-02
1.659999999999994031e+02 -4.465854535811276255e-02
1.660249999999994088e+02 -4.473979850731281405e-02
1.660499999999994145e+02 -4.482082651724388772e-02
1.660749999999994202e+02 -4.490162551920929418e-02
1.660999999999994259e+02 -4.498219164130489583e-02
1.661249999999994031e+02 -4.506252100898177487e-02
1.661499999999994088e+02 -4.514260974561632583e-02
1.661749999999994145e+02 -4.522245397308555237e-02
1.661999999999994202e+02 -4.530204981234715877e-02
1.662249999999994259e+02 -4.538139338402695511e-02
1.662499999999994031e+02 -4.546048080901012034e-02
1.662749999999994088e+02 -4.553930820904060484e-02
1.662999999999994145e+02 -4.561787170732219121e-02
1.663249999999994202e+02 -4.569616742912725044e-02
1.663499999999994259e+02 -4.577419150240939760e-02
1.663749999999994031e+02 -4.585194005842143511e-02
1.663999999999994088e+02 -4.592940923233746614e-02
1.664249999999994145e+02 -4.600659516387915760e-02
1.664499999999994202e+02 -4.608349399794740842e-02
1.664749999999994259e+02 -4.616010188525657837e-02
1.664999999999994031e+02 -4.623641498297426794e-02
1.665249999999994088e+02 -4.631242945536336031e-02
1.665499999999994145e+02 -4.638814147442844871e-02
1.665749999999994202e+02 -4.646354722056449116e-02
1.665999999999993975e+02 -4.653864288321106490e-02
1.666249999999994031e+02 -4.661342466150629471e-02
1.666499999999994088e+02 -4.668788876494572165e-02
1.666749999999994145e+02 -4.676203141404312175e-02
1.666999999999994202e+02 -4.683584884099301765e-02
1.667249999999993975e+02 -4.690933729033638921e-02
1.667499999999994031e+02 -4.698249301962749425e-02
1.667749999999994088e+02 -4.705531230010200766e-02
1.667999999999994145e+02 -4.712779141734704802e-02
1.668249999999994202e+02 -4.719992667197311226e-02
1.668499999999993975e+02 -4.727171438028492101e-02
1.668749999999994031e+02 -4.734315087495586521e-02
1.668999999999994088e+02 -4.741423250569914288e-02
1.669249999999994145e+02 -4.748495563994339225e-02
1.669499999999994202e+02 -4.755531666350471670e-02
1.669749999999993975e+02 -4.762531198126042364e-02
1.669999999999994031e+02 -4.769493801782198616e-02
1.670249999999994088e+02 -4.776419121820650593e-02
1.670499999999994145e+02 -4.783306804850824545e-02
1.670749999999994202e+02 -4.790156499656796768e-02
1.670999999999993975e+02 -4.796967857264097107e-02
1.671249999999994031e+02 -4.803740531006444464e-02
1.671499999999994088e+02 -4.810474176592096501e-02
1.671749999999994145e+02 -4.817168452170111220e-02
1.671999999999994202e+02 -4.823823018396270618e-02
1.672249999999993975e+02 -4.830437538498835726e-02
1.672499999999994031e+02 -4.837011678343867971e-02
1.672749999999994088e+02 -4.843545106500313918e-02
1.672999999999994145e+02 -4.850037494304623026e-02
1.673249999999994202e+02 -4.856488515925207888e-02
1.673499999999993975e+02 -4.862897848426155772e-02
1.673749999999994031e+02 -4.869265171830837458e-02
1.673999999999994088e+02 -4.875590169184876310e-02
1.674249999999994145e+02 -4.881872526618601105e-02
1.674499999999994202e+02 -4.888111933409130389e-02
1.674749999999993975e+02 -4.894308082041805980e-02
1.674999999999994031e+02 -4.900460668271125475e-02
1.675249999999994088e+02 -4.906569391181002382e-02
1.675499999999994145e+02 -4.912633953244560647e-02
1.675749999999994202e+02 -4.918654060383033377e-02
1.675999999999993975e+02 -4.924629422024338898e-02
1.676249999999994031e+02 -4.930559751160713822e-02
1.676499999999994088e+02 -4.936444764405665403e-02
1.676749999999994145e+02 -4.942284182050298708e-02
1.676999999999994202e+02 -4.948077728118787516e-02
1.677249999999993975e+02 -4.953825130423054890e-02
1.677499999999994031e+02 -4.959526120616722378e-02
1.677749999999994088e+02 -4.965180434248153002e-02
1.677999999999994145e+02 -4.970787810812676843e-02
1.678249999999994202e+02 -4.976347993803892367e-02
1.678499999999993975e+02 -4.981860730764162137e-02
1.678749999999994031e+02 -4.987325773334092688e-02
1.678999999999994088e+02 -4.992742877301111631e-02
1.679249999999994145e+02 -4.998111802647072638e-02
1.679499999999994202e+02 -5.003432313594932679e-02
1.679749999999993975e+02 -5.008704178654296152e-02
1.679999999999994031e+02 -5.013927170666052091e-02
1.680249999999994088e+02 -5.019101066845960135e-02
1.680499999999994145e+02 -5.024225648827101987e-02
1.680749999999994202e+02 -5.029300702701325343e-02
1.680999999999993975e+02 -5.034326019059513768e-02
1.681249999999994031e+02 -5.039301393030904547e-02
1.681499999999994088e+02 -5.044226624320961166e-02
1.681749999999994145e+02 -5.049101517248545667e-02
1.681999999999994202e+02 -5.053925880781481861e-02
1.682249999999993975e+02 -5.058699528571251880e-02
1.682499999999994031e+02 -5.063422278986313974e-02
1.682749999999994088e+02 -5.068093955144395424e-02
1.682999999999994145e+02 -5.072714384943332461e-02
1.683249999999993918e+02 -5.077283401090893628e-02
1.683499999999993975e+02 -5.081800841133259083e-02
1.683749999999994031e+02 -5.086266547482246742e-02
1.683999999999994088e+02 -5.090680367441303977e-02
1.684249999999994145e+02 -5.095042153230118498e-02
1.684499999999993918e+02 -5.099351762008225847e-02
1.684749999999993975e+02 -5.103609055896923818e-02
1.684999999999994031e+02 -5.107813902000185591e-02
1.685249999999994088e+02 -5.111966172424180915e-02
1.685499999999994145e+02 -5.116065744295415774e-02
1.685749999999993918e+02 -5.120112499777658421e-02
1.685999999999993975e+02 -5.124106326087451979e-02
1.686249999999994031e+02 -5.128331567437901389e-02
1.686499999999994088e+02 -5.135138627577009313e-02
1.686749999999994145e+02 -5.141893754645644743e-02
1.686999999999993918e+02 -5.148596710465123960e-02
1.687249999999993975e+02 -5.155247261784565160e-02
1.687499999999994031e+02 -5.161845180319171028e-02
1.687749999999994088e+02 -5.168390242787313654e-02
1.687999999999994145e+02 -5.174882230946223349e-02
1.688249999999993918e+02 -5.181320931626405557e-02
1.688499999999993975e+02 -5.187706136764773379e-02
1.688749999999994031e+02 -5.194037643436271584e-02
1.688999999999994088e+02 -5.200315253884283534e-02
1.689249999999994145e+02 -5.206538775549587883e-02
1.689499999999993918e+02 -5.212708021097994110e-02
1.689749999999993975e+02 -5.218822808446588885e-02
1.689999999999994031e+02 -5.224882960788415631e-02
1.690249999999994088e+02 -5.230888306616044564e-02
1.690499999999994145e+02 -5.236838679743487102e-02
1.690749999999993918e+02 -5.242733919326703074e-02
1.690999999999993975e+02 -5.248573869882895704e-02
1.691249999999994031e+02 -5.254358381308136400e-02
1.691499999999994088e+02 -5.260087308893619806e-02
1.691749999999994145e+02 -5.265760513340557447e-02
1.691999999999993918e+02 -5.271377860773569096e-02
1.692249999999993975e+02 -5.276939222752666941e-02
1.692499999999994031e+02 -5.282444476283658374e-02
1.692749999999994088e+02 -5.287893503827376107e-02
1.692999999999994145e+02 -5.293286193307184667e-02
1.693249999999993918e+02 -5.298622438115209443e-02
1.693499999999993975e+02 -5.303902137117071092e-02
1.693749999999994031e+02 -5.309038815106005560e-02
1.693999999999994088e+02 -5.313434091538186271e-02
1.694249999999994145e+02 -5.317776972352518394e-02
1.694499999999993918e+02 -5.322067260040849734e-02
1.694749999999993975e+02 -5.326304761910571894e-02
1.694999999999994031e+02 -5.330489290122669699e-02
1.695249999999994088e+02 -5.334620661728794316e-02
1.695499999999994145e+02 -5.338698698706715456e-02
1.695749999999993918e+02 -5.342723227994882612e-02
1.695999999999993975e+02 -5.346694081525452114e-02
1.696249999999994031e+02 -5.350611096256323307e-02
1.696499999999994088e+02 -5.354474114201547563e-02
1.696749999999994145e+02 -5.358282982460691596e-02
1.696999999999993918e+02 -5.362037553246804672e-02
1.697249999999993975e+02 -5.365737683913047312e-02
1.697499999999994031e+02 -5.369383236977929436e-02
1.697749999999994088e+02 -5.372974080149302972e-02
1.697999999999993861e+02 -5.376510086346973638e-02
1.698249999999993918e+02 -5.379991133723881908e-02
1.698499999999993975e+02 -5.383417105685886495e-02
1.698749999999994031e+02 -5.386787890910333526e-02
1.698999999999994088e+02 -5.390103383363037404e-02
1.699249999999993861e+02 -5.393363482313975193e-02
1.699499999999993918e+02 -5.396568092351549523e-02
1.699749999999993975e+02 -5.399717123395448432e-02
1.699999999999994031e+02 -5.402810490708093161e-02
1.700249999999994088e+02 -5.405848114904640567e-02
1.700499999999993861e+02 -5.408829921961635229e-02
1.700749999999993918e+02 -5.411755843224207163e-02
1.700999999999993975e+02 -5.414625815411762411e-02
1.701249999999994031e+02 -5.417439780622473888e-02
1.701499999999994088e+02 -5.420197686336109683e-02
1.701749999999993861e+02 -5.422899485415577647e-02
1.701999999999993918e+02 -5.425545136107057242e-02
1.702249999999993975e+02 -5.428134602038610368e-02
1.702499999999994031e+02 -5.430667852217582053e-02
1.702749999999994088e+02 -5.433144861026263650e-02
1.702999999999993861e+02 -5.435565608216621353e-02
1.703249999999993918e+02 -5.437930078903112363e-02
1.703499999999993975e+02 -5.440238263554550424e-02
1.703749999999994031e+02 -5.442490157984268551e-02
1.703999999999994088e+02 -5.444685763339115331e-02
1.704249999999993861e+02 -5.446825086086987816e-02
1.704499999999993918e+02 -5.448908138003014795e-02
1.704749999999993975e+02 -5.450934936154384902e-02
1.704999999999994031e+02 -5.452905502883883399e-02
1.705249999999994088e+02 -5.459870329605968908e-02
1.705499999999993861e+02 -5.468124126424202258e-02
1.705749999999993918e+02 -5.476328681169654461e-02
1.705999999999993975e+02 -5.484483629143061673e-02
1.706249999999994031e+02 -5.492588609616178008e-02
1.706499999999994088e+02 -5.500643265900681533e-02
1.706749999999993861e+02 -5.508647245415893012e-02
1.706999999999993918e+02 -5.516600199756304529e-02
1.707249999999993975e+02 -5.524501784757630124e-02
1.707499999999994031e+02 -5.532351660562256218e-02
1.707749999999994088e+02 -5.540149491683567240e-02
1.707999999999993861e+02 -5.547894947069546834e-02
1.708249999999993918e+02 -5.555587700165093290e-02
1.708499999999993975e+02 -5.563227428973265692e-02
1.708749999999994031e+02 -5.570813816116038791e-02
1.708999999999994088e+02 -5.578346548893230172e-02
1.709249999999993861e+02 -5.585825319340737005e-02
1.709499999999993918e+02 -5.593249824287734040e-02
1.709749999999993975e+02 -5.600619765412362394e-02
1.709999999999994031e+02 -5.607934849296519059e-02
1.710249999999994088e+02 -5.615194787479419608e-02
1.710499999999993861e+02 -5.622399296509830030e-02
1.710749999999993918e+02 -5.629548097997089107e-02
1.710999999999993975e+02 -5.636640918661008776e-02
1.711249999999994031e+02 -5.643677490380226425e-02
1.711499999999994088e+02 -5.650657550239471250e-02
1.711749999999993861e+02 -5.657580840575514997e-02
1.711999999999993918e+02 -5.664447109021601007e-02
1.712249999999993975e+02 -5.671256108550590258e-02
1.712499999999994031e+02 -5.678007597516857713e-02
1.712749999999994088e+02 -5.684701339696627415e-02
1.712999999999993861e+02 -5.691337104327010010e-02
1.713249999999993918e+02 -5.697914666143538698e-02
1.713499999999993975e+02 -5.704433805416250780e-02
1.713749999999994031e+02 -5.710894307984527851e-02
1.713999999999994088e+02 -5.717295965290063869e-02
1.714249999999993861e+02 -5.723638574408823620e-02
1.714499999999993918e+02 -5.729921938081176253e-02
1.714749999999993975e+02 -5.736145864740688216e-02
1.714999999999994031e+02 -5.742310168541260584e-02
1.715249999999993804e+02 -5.748414669383015291e-02
1.715499999999993861e+02 -5.754459192936319661e-02
1.715749999999993918e+02 -5.760443570664598723e-02
1.715999999999993975e+02 -5.766367639845322579e-02
1.716249999999994031e+02 -5.772231243589621974e-02
1.716499999999993804e+02 -5.778034230860372433e-02
1.716749999999993861e+02 -5.783776456488561035e-02
1.716999999999993918e+02 -5.789457781188292462e-02
1.717249999999993975e+02 -5.795078071570011757e-02
1.717499999999994031e+02 -5.800637200152426037e-02
1.717749999999993804e+02 -5.806135045372558257e-02
1.717999999999993861e+02 -5.811571491594603317e-02
1.718249999999993918e+02 -5.816946429116810063e-02
1.718499999999993975e+02 -5.822259754177144114e-02
1.718749999999994031e+02 -5.827511368957170867e-02
1.718999999999993804e+02 -5.832701181584518807e-02
1.719249999999993861e+02 -5.837829106133696905e-02
1.719499999999993918e+02 -5.842895062625422242e-02
1.719749999999993975e+02 -5.847898977024356543e-02
1.719999999999994031e+02 -5.852840781235345291e-02
1.720249999999993804e+02 -5.857720413098039397e-02
1.720499999999993861e+02 -5.862537816380231082e-02
1.720749999999993918e+02 -5.867292940769321813e-02
1.720999999999993975e+02 -5.871985741862534303e-02
1.721249999999994031e+02 -5.876616181155545210e-02
1.721499999999993804e+02 -5.881184226029763373e-02
1.721749999999993861e+02 -5.884968103117164256e-02
1.721999999999993918e+02 -5.888363282368729718e-02
1.722249999999993975e+02 -5.891696986084087734e-02
1.722499999999994031e+02 -5.894969202571262445e-02
1.722749999999993804e+02 -5.898179925893370923e-02
1.722999999999993861e+02 -5.902447127227142959e-02
1.723249999999993918e+02 -5.908487191859015247e-02
1.723499999999993975e+02 -5.914466124974230438e-02
1.723749999999994031e+02 -5.920383777509147238e-02
1.723999999999993804e+02 -5.926240006271371596e-02
1.724249999999993861e+02 -5.932171432881860884e-02
1.724499999999993918e+02 -5.938432879235053252e-02
1.724749999999993975e+02 -5.944685696915565087e-02
1.724999999999994031e+02 -5.950883165444081913e-02
1.725249999999993804e+02 -5.957024974184889354e-02
1.725499999999993861e+02 -5.963110817080562176e-02
1.725749999999993918e+02 -5.969140392714247095e-02
1.725999999999993975e+02 -5.975113404370923503e-02
1.726249999999994031e+02 -5.981029560097619185e-02
1.726499999999993804e+02 -5.986888572762599781e-02
1.726749999999993861e+02 -5.992690160113438302e-02
1.726999999999993918e+02 -5.998434044834061868e-02
1.727249999999993975e+02 -6.004119954600600079e-02
1.727499999999994031e+02 -6.009747622136041995e-02
1.727749999999993804e+02 -6.015316785263905702e-02
1.727999999999993861e+02 -6.020827186960452104e-02
1.728249999999993918e+02 -6.026278575405878690e-02
1.728499999999993975e+02 -6.031670704034147734e-02
1.728749999999994031e+02 -6.037003331581670962e-02
1.728999999999993804e+02 -6.042276222134519009e-02
1.729249999999993861e+02 -6.047489145174506781e-02
1.729499999999993918e+02 -6.052641875623870904e-02
1.729749999999993975e+02 -6.057734193888592023e-02
1.729999999999993747e+02 -6.062765885900367469e-02
1.730249999999993804e+02 -6.067736743157196161e-02
1.730499999999993861e+02 -6.072646562762537559e-02
1.730749999999993918e+02 -6.077495147463140429e-02
1.730999999999993975e+02 -6.082282305685277751e-02
1.731249999999993747e+02 -6.087007851569738170e-02
1.731499999999993804e+02 -6.091671605005145179e-02
1.731749999999993861e+02 -6.096273391659903090e-02
1.731999999999993918e+02 -6.100813043012766335e-02
1.732249999999993975e+02 -6.105290396381618523e-02
1.732499999999993747e+02 -6.109705294950959487e-02
1.732749999999993804e+02 -6.114057587797858129e-02
1.732999999999993861e+02 -6.118347129916259369e-02
1.733249999999993918e+02 -6.122573782239789514e-02
1.733499999999993975e+02 -6.126737411663113475e-02
1.733749999999993747e+02 -6.130837891061527434e-02
1.733999999999993804e+02 -6.134875099309190088e-02
1.734249999999993861e+02 -6.138848921295603916e-02
1.734499999999993918e+02 -6.142759247940689227e-02
1.734749999999993975e+02 -6.146605976208060346e-02
1.734999999999993747e+02 -6.150389009116952882e-02
1.735249999999993804e+02 -6.154108255752415574e-02
1.735499999999993861e+02 -6.157763631273885374e-02
1.735749999999993918e+02 -6.161355056922276918e-02
1.735999999999993975e+02 -6.164882460025404576e-02
1.736249999999993747e+02 -6.168345774001846721e-02
1.736499999999993804e+02 -6.171744938363195321e-02
1.736749999999993861e+02 -6.175079898714658927e-02
1.736999999999993918e+02 -6.178350606754243884e-02
1.737249999999993975e+02 -6.181557020270220942e-02
1.737499999999993747e+02 -6.184699103136950121e-02
1.737749999999993804e+02 -6.187776825309419804e-02
1.737999999999993861e+02 -6.190790162815782566e-02
1.738249999999993918e+02 -6.193739097748750255e-02
1.738499999999993975e+02 -6.195340046708139314e-02
1.738749999999993747e+02 -6.196581639030786931e-02
1.738999999999993804e+02 -6.197761043069442699e-02
1.739249999999993861e+02 -6.198878140169349765e-02
1.739499999999993918e+02 -6.199932817344182279e-02
1.739749999999993975e+02 -6.200924967305433688e-02
1.739999999999993747e+02 -6.201854488490316647e-02
1.740249999999993804e+02 -6.202721285088350078e-02
1.740499999999993861e+02 -6.203525267066592463e-02
1.740749999999993918e+02 -6.204266350193089058e-02
1.740999999999993975e+02 -6.204944456059315744e-02
1.741249999999993747e+02 -6.205559512100630032e-02
1.741499999999993804e+02 -6.206111451615806129e-02
1.741749999999993861e+02 -6.206600213784454340e-02
1.741999999999993918e+02 -6.207025743683485669e-02
1.742249999999993975e+02 -6.207387992301763996e-02
1.742499999999993747e+02 -6.207686916553221274e-02
1.742749999999993804e+02 -6.207922479288637690e-02
1.742999999999993861e+02 -6.208094649305667678e-02
1.743249999999993918e+02 -6.208203401357562101e-02
1.743499999999993975e+02 -6.208248716160007924e-02
1.743749999999993747e+02 -6.208230580396871534e-02
1.743999999999993804e+02 -6.208148986723890234e-02
1.744249999999993861e+02 -6.208003933771319427e-02
1.744499999999993918e+02 -6.207795426144564060e-02
1.744749999999993975e+02 -6.207523474423574245e-02
1.744999999999993747e+02 -6.207188095160536684e-02
1.745249999999993804e+02 -6.206789310876032612e-02
1.745499999999993861e+02 -6.206327150053683045e-02
1.745749999999993918e+02 -6.205801647133265403e-02
1.745999999999993975e+02 -6.205212842502096787e-02
1.746249999999993747e+02 -6.204560782485231407e-02
1.746499999999993804e+02 -6.203845519333676950e-02
1.746749999999993861e+02 -6.203067111211529872e-02
1.746999999999993918e+02 -6.202225622181173348e-02
1.747249999999993690e+02 -6.201321122187316431e-02
1.747499999999993747e+02 -6.200353687039267953e-02
1.747749999999993804e+02 -6.199323398391791418e-02
1.747999999999993861e+02 -6.198230343724569352e-02
1.748249999999993918e+02 -6.197074616319981494e-02
1.748499999999993690e+02 -6.195856315239694351e-02
1.748749999999993747e+02 -6.194575545299385588e-02
1.748999999999993804e+02 -6.193232417042544846e-02
1.749249999999993861e+02 -6.191827046712378851e-02
1.749499999999993918e+02 -6.190359556222520959e-02
1.749749999999993690e+02 -6.188830073126387610e-02
1.749999999999993747e+02 -6.187238730584908308e-02
1.750249999999993804e+02 -6.185585667333169668e-02
1.750499999999993861e+02 -6.183871027645549551e-02
1.750749999999993918e+02 -6.182094961299475222e-02
1.750999999999993690e+02 -6.180257623537929734e-02
1.751249999999993747e+02 -6.178359175030691958e-02
1.751499999999993804e+02 -6.176399781834196467e-02
1.751749999999993861e+02 -6.174379615350248512e-02
1.751999999999993918e+02 -6.172298852283292919e-02
1.752249999999993690e+02 -6.170157674596764286e-02
1.752499999999993747e+02 -6.167956269467878699e-02
1.752749999999993804e+02 -6.165694829241583769e-02
1.752999999999993861e+02 -6.163373551383124344e-02
1.753249999999993918e+02 -6.160992638429520218e-02
1.753499999999993690e+02 -6.158552297939981490e-02
1.753749999999993747e+02 -6.156052742445230347e-02
1.753999999999993804e+02 -6.153494189395703612e-02
1.754249999999993861e+02 -6.150876861108708210e-02
1.754499999999993918e+02 -6.148200984714693312e-02
1.754749999999993690e+02 -6.145466792102316500e-02
1.754999999999993747e+02 -6.142674519862781346e-02
1.755249999999993804e+02 -6.139824409232958607e-02
1.755499999999993861e+02 -6.136916706037934266e-02
1.755749999999993918e+02 -6.133951660632371017e-02
1.755999999999993690e+02 -6.130929527841072479e-02
1.756249999999993747e+02 -6.127850566898895845e-02
1.756499999999993804e+02 -6.124715041389600101e-02
1.756749999999993861e+02 -6.121523219184226566e-02
1.756999999999993918e+02 -6.118275372378181864e-02
1.757249999999993690e+02 -6.114971777228367378e-02
1.757499999999993747e+02 -6.111612714088889703e-02
1.757749999999993804e+02 -6.108198467346576815e-02
1.757999999999993861e+02 -6.104729325355539443e-02
1.758249999999993918e+02 -6.101205580371438231e-02
1.758499999999993690e+02 -6.097627528484865500e-02
1.758749999999993747e+02 -6.093995469554294719e-02
1.758999999999993804e+02 -6.090309707138533840e-02
1.759249999999993861e+02 -6.086570548428699157e-02
1.759499999999993918e+02 -6.082778304179565360e-02
1.759749999999993690e+02 -6.078933288640616522e-02
1.759999999999993747e+02 -6.073655222455222324e-02
1.760249999999993804e+02 -6.067730057387654696e-02
1.760499999999993861e+02 -6.061750131334972536e-02
1.760749999999993918e+02 -6.055715739950319476e-02
1.760999999999993690e+02 -6.049627183173456046e-02
1.761249999999993747e+02 -6.043732473881183176e-02
1.761499999999993804e+02 -6.040335168427291707e-02
1.761749999999993861e+02 -6.036879595873968773e-02
1.761999999999993634e+02 -6.036253058653188314e-02
1.762249999999993690e+02 -6.039861893999892012e-02
1.762499999999993747e+02 -6.043416559930145371e-02
1.762749999999993804e+02 -6.046916801395105234e-02
1.762999999999993861e+02 -6.050362367463035795e-02
1.763249999999993634e+02 -6.053753011375231918e-02
1.763499999999993690e+02 -6.057088490600724684e-02
1.763749999999993747e+02 -6.060368566890561581e-02
1.763999999999993804e+02 -6.063179614453689803e-02
1.764249999999993861e+02 -6.062347170860557521e-02
1.764499999999993634e+02 -6.061628779803342887e-02
1.764749999999993690e+02 -6.060852161909018043e-02
1.764999999999993747e+02 -6.060017148021806105e-02
1.765249999999993804e+02 -6.059123573517700284e-02
1.765499999999993861e+02 -6.058171278354907568e-02
1.765749999999993634e+02 -6.057160107123361198e-02
1.765999999999993690e+02 -6.056089909093640561e-02
1.766249999999993747e+02 -6.054960538264409636e-02
1.766499999999993804e+02 -6.053771853409813108e-02
1.766749999999993861e+02 -6.052523718125193963e-02
1.766999999999993634e+02 -6.051216000872264994e-02
1.767249999999993690e+02 -6.049848575023284575e-02
1.767499999999993747e+02 -6.048421318903981353e-02
1.767749999999993804e+02 -6.046934115835781581e-02
1.767999999999993861e+02 -6.045386854176895003e-02
1.768249999999993634e+02 -6.043779427362212103e-02
1.768499999999993690e+02 -6.042111733942299306e-02
1.768749999999993747e+02 -6.040383677621145170e-02
1.768999999999993804e+02 -6.038595167293055177e-02
1.769249999999993861e+02 -6.036746117077902707e-02
1.769499999999993634e+02 -6.034836446355876932e-02
1.769749999999993690e+02 -6.032866079800510567e-02
1.769999999999993747e+02 -6.030834947410735475e-02
1.770249999999993804e+02 -6.028742984541784339e-02
1.770499999999993861e+02 -6.026590131934749656e-02
1.770749999999993634e+02 -6.024376335744893729e-02
1.770999999999993690e+02 -6.022101547568772806e-02
1.771249999999993747e+02 -6.019765724470053925e-02
1.771499999999993804e+02 -6.017368829003987007e-02
1.771749999999993861e+02 -6.014910829240643908e-02
1.771999999999993634e+02 -6.012391698786770378e-02
1.772249999999993690e+02 -6.009811416806330048e-02
1.772499999999993747e+02 -6.007169968039714064e-02
1.772749999999993804e+02 -6.004467342821572656e-02
1.772999999999993861e+02 -6.001703537097243663e-02
1.773249999999993634e+02 -5.998878552437875850e-02
1.773499999999993690e+02 -5.995992396054058288e-02
1.773749999999993747e+02 -5.993045080808105662e-02
1.773999999999993804e+02 -5.990036625224973155e-02
1.774249999999993861e+02 -5.986967053501579539e-02
1.774499999999993634e+02 -5.983836395514932627e-02
1.774749999999993690e+02 -5.980644686828676809e-02
1.774999999999993747e+02 -5.977391968698184815e-02
1.775249999999993804e+02 -5.974078288074255449e-02
1.775499999999993861e+02 -5.970703697605333343e-02
1.775749999999993634e+02 -5.967268255638404073e-02
1.775999999999993690e+02 -5.963772026218062267e-02
1.776249999999993747e+02 -5.960215079084614509e-02
1.776499999999993804e+02 -5.956597489670280299e-02
1.776749999999993861e+02 -5.952919339094270984e-02
1.776999999999993634e+02 -5.949180714156065281e-02
1.777249999999993690e+02 -5.945381707327485749e-02
1.777499999999993747e+02 -5.941522416743341695e-02
1.777749999999993804e+02 -5.937602946190204817e-02
1.777999999999993861e+02 -5.933623405094325121e-02
1.778249999999993634e+02 -5.929583908507479045e-02
1.778499999999993690e+02 -5.925484577091828103e-02
1.778749999999993747e+02 -5.921325537103162839e-02
1.778999999999993804e+02 -5.917106920372552231e-02
1.779249999999993577e+02 -5.912828864286859276e-02
1.779499999999993634e+02 -5.908491511767552384e-02
1.779749999999993690e+02 -5.904095011248276098e-02
1.779999999999993747e+02 -5.899639516650854315e-02
1.780249999999993804e+02 -5.895125187360086144e-02
1.780499999999993577e+02 -5.890552188196950673e-02
1.780749999999993634e+02 -5.885920689390507915e-02
1.780999999999993690e+02 -5.881230866548404351e-02
1.781249999999993747e+02 -5.876482900626127381e-02
1.781499999999993804e+02 -5.871676977894720040e-02
1.781749999999993577e+02 -5.866813289907334833e-02
1.781999999999993634e+02 -5.861892033464228408e-02
1.782249999999993690e+02 -5.856913410576846529e-02
1.782499999999993747e+02 -5.851877628430180583e-02
1.782749999999993804e+02 -5.846784899344113079e-02
1.782999999999993577e+02 -5.841635440733430884e-02
1.783249999999993634e+02 -5.836429475066518685e-02
1.783499999999993690e+02 -5.831167229823048387e-02
1.783749999999993747e+02 -5.825848937450153059e-02
1.783999999999993804e+02 -5.820474835317618334e-02
1.784249999999993577e+02 -5.815045165671934441e-02
1.784499999999993634e+02 -5.809560175588960457e-02
1.784749999999993690e+02 -5.804020116925727446e-02
1.784999999999993747e+02 -5.798425246270953043e-02
1.785249999999993804e+02 -5.792775824894576958e-02
1.785499999999993577e+02 -5.784403262671383716e-02
1.785749999999993634e+02 -5.774945245681917250e-02
1.785999999999993690e+02 -5.765425102760677462e-02
1.786249999999993747e+02 -5.755843063325102871e-02
1.786499999999993804e+02 -5.746199362785632536e-02
1.786749999999993577e+02 -5.736494242522399006e-02
1.786999999999993634e+02 -5.726727949859942296e-02
1.787249999999993690e+02 -5.716900738040654045e-02
1.787499999999993747e+02 -5.707012866196704837e-02
1.787749999999993804e+02 -5.697064599320125766e-02
1.787999999999993577e+02 -5.687056208231616727e-02
1.788249999999993634e+02 -5.676987969547673402e-02
1.788499999999993690e+02 -5.666860165646281366e-02
1.788749999999993747e+02 -5.656673084630958054e-02
1.788999999999993804e+02 -5.646427020293331989e-02
1.789249999999993577e+02 -5.636122272074386291e-02
1.789499999999993634e+02 -5.625759145023912638e-02
1.789749999999993690e+02 -5.615337949758825858e-02
1.789999999999993747e+02 -5.604859002419616126e-02
1.790249999999993804e+02 -5.594322624625785306e-02
1.790499999999993577e+02 -5.583729143429540936e-02
1.790749999999993634e+02 -5.573078891268169049e-02
1.790999999999993690e+02 -5.562372205915068479e-02
1.791249999999993747e+02 -5.551609430429249592e-02
1.791499999999993804e+02 -5.540790913103710302e-02
1.791749999999993577e+02 -5.529917007412142593e-02
1.791999999999993634e+02 -5.518988071954570446e-02
1.792249999999993690e+02 -5.508004470401589581e-02
1.792499999999993747e+02 -5.496966571437294363e-02
1.792749999999993804e+02 -5.485874748700944603e-02
1.792999999999993577e+02 -5.474729380727443723e-02
1.793249999999993634e+02 -5.463530850886495760e-02
1.793499999999993690e+02 -5.452279547320646597e-02
1.793749999999993747e+02 -5.440975862882092146e-02
1.793999999999993520e+02 -5.429620195068434602e-02
1.794249999999993577e+02 -5.418212945957057852e-02
1.794499999999993634e+02 -5.406754522138722957e-02
1.794749999999993690e+02 -5.395245334649939606e-02
1.794999999999993747e+02 -5.383685798904116332e-02
1.795249999999993520e+02 -5.372076334622062632e-02
1.795499999999993577e+02 -5.360417365761024205e-02
1.795749999999993634e+02 -5.348709320443330306e-02
1.795999999999993690e+02 -5.336952630883424337e-02
1.796249999999993747e+02 -5.325147733314503085e-02
1.796499999999993520e+02 -5.313295067914169251e-02
1.796749999999993577e+02 -5.301395078728877303e-02
1.796999999999993634e+02 -5.289448213598067772e-02
1.797249999999993690e+02 -5.277454924077235737e-02
1.797499999999993747e+02 -5.265415665360019537e-02
1.797749999999993520e+02 -5.253330896200122252e-02
1.797999999999993577e+02 -5.241201078831952270e-02
1.798249999999993634e+02 -5.229026678890810742e-02
1.798499999999993690e+02 -5.216808165332680741e-02
1.798749999999993747e+02 -5.204546010352934654e-02
1.798999999999993520e+02 -5.192240689304807727e-02
1.799249999999993577e+02 -5.179892680617148581e-02
1.799499999999993634e+02 -5.167502465711783233e-02
1.799749999999993690e+02 -5.155070528920259465e-02
1.799999999999993747e+02 -5.144420193800374602e-02
1.800249999999993520e+02 -5.134720988861211227e-02
1.800499999999993577e+02 -5.124976756580690990e-02
1.800749999999993634e+02 -5.115187878129021787e-02
1.800999999999993690e+02 -5.105354738175012924e-02
1.801249999999993747e+02 -5.095477724818667231e-02
1.801499999999993520e+02 -5.086247636478299222e-02
1.801749999999993577e+02 -5.077101661281028383e-02
1.801999999999993634e+02 -5.067906173192032043e-02
1.802249999999993690e+02 -5.058661476729271050e-02
1.802499999999993747e+02 -5.049367880825753052e-02
1.802749999999993520e+02 -5.039839224857394634e-02
1.802999999999993577e+02 -5.033999274394310164e-02
1.803249999999993634e+02 -5.028214228906902755e-02
1.803499999999993690e+02 -5.022376272852466239e-02
1.803749999999993747e+02 -5.016485478725711544e-02
1.803999999999993520e+02 -5.010541923941780329e-02
1.804249999999993577e+02 -5.004545690842149286e-02
1.804499999999993634e+02 -4.998496866699491531e-02
1.804749999999993690e+02 -4.992395543721390300e-02
1.804999999999993747e+02 -4.986241819052813357e-02
1.805249999999993520e+02 -4.980035794777144809e-02
1.805499999999993577e+02 -4.973777577916291964e-02
1.805749999999993634e+02 -4.967467280429369025e-02
1.805999999999993690e+02 -4.961105019210244188e-02
1.806249999999993747e+02 -4.954690916083592800e-02
1.806499999999993520e+02 -4.948225097800150463e-02
1.806749999999993577e+02 -4.941707696030103736e-02
1.806999999999993634e+02 -4.935138847355880626e-02
1.807249999999993690e+02 -4.928518693263170963e-02
1.807499999999993747e+02 -4.921847380130902477e-02
1.807749999999993520e+02 -4.915125059219968562e-02
1.807999999999993577e+02 -4.908351886660615448e-02
1.808249999999993634e+02 -4.901528023438658094e-02
1.808499999999993690e+02 -4.894653635380334655e-02
1.808749999999993747e+02 -4.887728893135967478e-02
1.808999999999993520e+02 -4.880753972162429899e-02
1.809249999999993577e+02 -4.873729052704205145e-02
1.809499999999993634e+02 -4.866654319773328768e-02
1.809749999999993690e+02 -4.859529963128087632e-02
1.809999999999993747e+02 -4.852356177250364416e-02
1.810249999999993520e+02 -4.845133161321904525e-02
1.810499999999993577e+02 -4.837861119199252796e-02
1.810749999999993634e+02 -4.830540259387509916e-02
1.810999999999993690e+02 -4.823170795012875212e-02
1.811249999999993463e+02 -4.815752943794014002e-02
1.811499999999993520e+02 -4.808286928012132921e-02
1.811749999999993577e+02 -4.800772974480095601e-02
1.811999999999993634e+02 -4.793211314510050641e-02
1.812249999999993690e+02 -4.785602183880178356e-02
1.812499999999993463e+02 -4.777945822800139936e-02
1.812749999999993520e+02 -4.770242475875401122e-02
1.812999999999993577e+02 -4.762492392070512975e-02
1.813249999999993634e+02 -4.754695824671128362e-02
1.813499999999993690e+02 -4.746853031245108767e-02
1.813749999999993463e+02 -4.738964273602407767e-02
1.813999999999993520e+02 -4.731029817753819311e-02
1.814249999999993577e+02 -4.723049933868984918e-02
1.814499999999993634e+02 -4.715024896232941631e-02
1.814749999999993690e+02 -4.706954983202007309e-02
1.814999999999993463e+02 -4.698840477158418988e-02
1.815249999999993520e+02 -4.690681664464081690e-02
1.815499999999993577e+02 -4.682478835413343005e-02
1.815749999999993634e+02 -4.674232284184852426e-02
1.815999999999993690e+02 -4.665942308792329907e-02
1.816249999999993463e+02 -4.657609211034638430e-02
1.816499999999993520e+02 -4.649233296444718611e-02
1.816749999999993577e+02 -4.640814874237931403e-02
1.816999999999993634e+02 -4.632354257259281571e-02
1.817249999999993690e+02 -4.623851761929888282e-02
1.817499999999993463e+02 -4.615307708192790959e-02
1.817749999999993520e+02 -4.606722419457644213e-02
1.817999999999993577e+02 -4.598096222545063755e-02
1.818249999999993634e+02 -4.589429447629710807e-02
1.818499999999993690e+02 -4.580722428183260642e-02
1.818749999999993463e+02 -4.571975500915995833e-02
1.818999999999993520e+02 -4.563189005718307906e-02
1.819249999999993577e+02 -4.554363285601106814e-02
1.819499999999993634e+02 -4.545498686635952162e-02
1.819749999999993690e+02 -4.536595557894233799e-02
1.819999999999993463e+02 -4.527654251386010326e-02
1.820249999999993520e+02 -4.518675121998189104e-02
1.820499999999993577e+02 -4.509658527432156699e-02
1.820749999999993634e+02 -4.500604828140949282e-02
1.820999999999993690e+02 -4.491514387265822805e-02
1.821249999999993463e+02 -4.482387570572553270e-02
1.821499999999993520e+02 -4.473224746387061135e-02
1.821749999999993577e+02 -4.464026285530752619e-02
1.821999999999993634e+02 -4.454792561255507127e-02
1.822249999999993690e+02 -4.445523949178183803e-02
1.822499999999993463e+02 -4.436220827214883144e-02
1.822749999999993520e+02 -4.426918060330898436e-02
1.822999999999993577e+02 -4.420969944575720012e-02
1.823249999999993634e+02 -4.415274583538902203e-02
1.823499999999993690e+02 -4.409534226263971124e-02
1.823749999999993463e+02 -4.403748997304099411e-02
1.823999999999993520e+02 -4.397919025491533324e-02
1.824249999999993577e+02 -4.392044443927374531e-02
1.824499999999993634e+02 -4.386125389970133015e-02
1.824749999999993690e+02 -4.380162005223430660e-02
1.824999999999993463e+02 -4.374154435522324691e-02
1.825249999999993520e+02 -4.368102830918667301e-02
1.825499999999993577e+02 -4.362007345665437630e-02
1.825749999999993634e+02 -4.355868138199890660e-02
1.825999999999993406e+02 -4.349685371125539685e-02
1.826249999999993463e+02 -4.343459211193281821e-02
1.826499999999993520e+02 -4.337189829281309222e-02
1.826749999999993577e+02 -4.330877400373876751e-02
1.826999999999993634e+02 -4.324522103539168300e-02
1.827249999999993406e+02 -4.318124121906021656e-02
1.827499999999993463e+02 -4.311683642639558417e-02
1.827749999999993520e+02 -4.305200856915814001e-02
1.827999999999993577e+02 -4.298675959895410792e-02
1.828249999999993634e+02 -4.292109150696036407e-02
1.828499999999993406e+02 -4.285500632364038637e-02
1.828749999999993463e+02 -4.278850611844876167e-02
1.828999999999993520e+02 -4.272159299952826145e-02
1.829249999999993577e+02 -4.265426911339350452e-02
1.829499999999993634e+02 -4.258653664460770177e-02
1.829749999999993406e+02 -4.251839781544779900e-02
1.829999999999993463e+02 -4.244985488556266007e-02
1.830249999999993520e+02 -4.238091015161758041e-02
1.830499999999993577e+02 -4.231156594693413070e-02
1.830749999999993634e+02 -4.224182464111780194e-02
1.830999999999993406e+02 -4.217168863967812875e-02
1.831249999999993463e+02 -4.210116038363845986e-02
1.831499999999993520e+02 -4.203024234913894930e-02
1.831749999999993577e+02 -4.195893704702911148e-02
1.831999999999993634e+02 -4.188724702245340270e-02
1.832249999999993406e+02 -4.181517485442792087e-02
1.832499999999993463e+02 -4.174272315540785566e-02
1.832749999999993520e+02 -4.166989457085017168e-02
1.832999999999993577e+02 -4.159669177876460650e-02
1.833249999999993634e+02 -4.152311748925987395e-02
1.833499999999993406e+02 -4.144917444408211665e-02
1.833749999999993463e+02 -4.137486541614394941e-02
1.833999999999993520e+02 -4.130019320904972091e-02
1.834249999999993577e+02 -4.122516065661117890e-02
1.834499999999993634e+02 -4.114977062235888883e-02
1.834749999999993406e+02 -4.107402599904387552e-02
1.834999999999993463e+02 -4.100023740939248013e-02
1.835249999999993520e+02 -4.092544569568743601e-02
1.835499999999993577e+02 -4.085032413555515773e-02
1.835749999999993634e+02 -4.077477134014564908e-02
1.835999999999993406e+02 -4.069878910426614343e-02
1.836249999999993463e+02 -4.062237926478155098e-02
1.836499999999993520e+02 -4.054554370043639278e-02
1.836749999999993577e+02 -4.046828433166831801e-02
1.836999999999993634e+02 -4.039060312040655687e-02
1.837249999999993406e+02 -4.031250206986274065e-02
1.837499999999993463e+02 -4.023398322431048779e-02
1.837749999999993520e+02 -4.015504866885065416e-02
1.837999999999993577e+02 -4.007570052917193426e-02
1.838249999999993634e+02 -3.999594097129464260e-02
1.838499999999993406e+02 -3.991577220130807652e-02
1.838749999999993463e+02 -3.983519646509450091e-02
1.838999999999993520e+02 -3.975421604804428577e-02
1.839249999999993577e+02 -3.967283327476107957e-02
1.839499999999993634e+02 -3.959105050875340315e-02
1.839749999999993406e+02 -3.950887015212074804e-02
1.839999999999993463e+02 -3.942629464522459659e-02
1.840249999999993520e+02 -3.934332646635416847e-02
1.840499999999993577e+02 -3.925996813137787311e-02
1.840749999999993634e+02 -3.917622219338808692e-02
1.840999999999993406e+02 -3.909209124233443966e-02
1.841249999999993463e+02 -3.900757790464810110e-02
1.841499999999993520e+02 -3.892268484285688057e-02
1.841749999999993577e+02 -3.883741475519032760e-02
1.841999999999993634e+02 -3.875177037517685968e-02
1.842249999999993406e+02 -3.866575447122910791e-02
1.842499999999993463e+02 -3.857936984622411386e-02
1.842749999999993520e+02 -3.849261933707229938e-02
1.842999999999993577e+02 -3.840550581427805421e-02
1.843249999999993349e+02 -3.832839527731016910e-02
1.843499999999993406e+02 -3.833754988582400991e-02
1.843749999999993463e+02 -3.834634562310970662e-02
1.843999999999993520e+02 -3.835478171472808673e-02
1.844249999999993577e+02 -3.836285741839378510e-02
1.844499999999993349e+02 -3.837057202415841001e-02
1.844749999999993406e+02 -3.837792485458692976e-02
1.844999999999993463e+02 -3.838491526492666950e-02
1.845249999999993520e+02 -3.839154264326735677e-02
1.845499999999993577e+02 -3.839780641069268780e-02
1.845749999999993349e+02 -3.840370602142515605e-02
1.845999999999993406e+02 -3.840924096296266521e-02
1.846249999999993463e+02 -3.841441075620512929e-02
1.846499999999993520e+02 -3.841921495557477223e-02
1.846749999999993577e+02 -3.842365314912687957e-02
1.846999999999993349e+02 -3.842772495865268145e-02
1.847249999999993406e+02 -3.843143003977377709e-02
1.847499999999993463e+02 -3.843476808202728190e-02
1.847749999999993520e+02 -3.843773880894335582e-02
1.847999999999993577e+02 -3.844034197811392606e-02
1.848249999999993349e+02 -3.844257738125209795e-02
1.848499999999993406e+02 -3.844444484424389824e-02
1.848749999999993463e+02 -3.844594422719090770e-02
1.848999999999993520e+02 -3.844707542444347759e-02
1.849249999999993577e+02 -3.843835790511956896e-02
1.849499999999993349e+02 -3.841268195595319568e-02
1.849749999999993406e+02 -3.838663388506161067e-02
1.849999999999993463e+02 -3.836021446442598043e-02
1.850249999999993520e+02 -3.833342450061074519e-02
1.850499999999993577e+02 -3.830626483464791981e-02
1.850749999999993349e+02 -3.827873634191224228e-02
1.850999999999993406e+02 -3.825083993198905019e-02
1.851249999999993463e+02 -3.822257654853301878e-02
1.851499999999993520e+02 -3.819394716911731630e-02
1.851749999999993577e+02 -3.816495280507480048e-02
1.851999999999993349e+02 -3.813559450133133244e-02
1.852249999999993406e+02 -3.810587333622958428e-02
1.852499999999993463e+02 -3.807579042134478370e-02
1.852749999999993520e+02 -3.804534690129261071e-02
1.852999999999993577e+02 -3.801454395352787258e-02
1.853249999999993349e+02 -3.798338278813657293e-02
1.853499999999993406e+02 -3.795186464761746842e-02
1.853749999999993463e+02 -3.791999080665861555e-02
1.853999999999993520e+02 -3.788776257190371727e-02
1.854249999999993577e+02 -3.785518128171128094e-02
1.854499999999993349e+02 -3.782224830590704551e-02
1.854749999999993406e+02 -3.778896504552702040e-02
1.854999999999993463e+02 -3.775533293255459860e-02
1.855249999999993520e+02 -3.772135342964983568e-02
1.855499999999993577e+02 -3.768702802987081851e-02
1.855749999999993349e+02 -3.765235825638901107e-02
1.855999999999993406e+02 -3.761734566219649550e-02
1.856249999999993463e+02 -3.758199182980671849e-02
1.856499999999993520e+02 -3.754629837094920070e-02
1.856749999999993577e+02 -3.751026692625622494e-02
1.856999999999993349e+02 -3.747389916494407724e-02
1.857249999999993406e+02 -3.743719678448688415e-02
1.857499999999993463e+02 -3.740016151028641156e-02
1.857749999999993520e+02 -3.736279509533216303e-02
1.857999999999993292e+02 -3.732509931985883433e-02
1.858249999999993349e+02 -3.728707599099659320e-02
1.858499999999993406e+02 -3.724872694241557203e-02
1.858749999999993463e+02 -3.721005403396492051e-02
1.858999999999993520e+02 -3.717105915130684141e-02
1.859249999999993292e+02 -3.713174420554527649e-02
1.859499999999993349e+02 -3.709211113284899275e-02
1.859749999999993406e+02 -3.705216189407070648e-02
1.859999999999993463e+02 -3.701189847436139879e-02
1.860249999999993520e+02 -3.697132288277801826e-02
1.860499999999993292e+02 -3.693043715189057302e-02
1.860749999999993349e+02 -3.688924333738079903e-02
1.860999999999993406e+02 -3.684774351764028011e-02
1.861249999999993463e+02 -3.680593979336217042e-02
1.861499999999993520e+02 -3.676383428713052293e-02
1.861749999999993292e+02 -3.672142914300515620e-02
1.861999999999993349e+02 -3.667872652610418283e-02
1.862249999999993406e+02 -3.663572862218174297e-02
1.862499999999993463e+02 -3.659243763720446824e-02
1.862749999999993520e+02 -3.654885579692318531e-02
1.862999999999993292e+02 -3.650498534644372461e-02
1.863249999999993349e+02 -3.646082854979328797e-02
1.863499999999993406e+02 -3.641638768948565752e-02
1.863749999999993463e+02 -3.637166506608414257e-02
1.863999999999993520e+02 -3.632666299776166757e-02
1.864249999999993292e+02 -3.628138381985952093e-02
1.864499999999993349e+02 -3.623582988444448705e-02
1.864749999999993406e+02 -3.619000355986377176e-02
1.864999999999993463e+02 -3.614390723029941438e-02
1.865249999999993520e+02 -3.609754329532062489e-02
1.865499999999993292e+02 -3.605091416943578125e-02
1.865749999999993349e+02 -3.600402228164240048e-02
1.865999999999993406e+02 -3.595687007497826160e-02
1.866249999999993463e+02 -3.590946000607014854e-02
1.866499999999993520e+02 -3.586179454468243349e-02
1.866749999999993292e+02 -3.581387617326707573e-02
1.866999999999993349e+02 -3.576570738651121961e-02
1.867249999999993406e+02 -3.571729069088634689e-02
1.867499999999993463e+02 -3.566862860419687392e-02
1.867749999999993520e+02 -3.561972365513010885e-02
1.867999999999993292e+02 -3.557057838280612561e-02
1.868249999999993349e+02 -3.552119533632720066e-02
1.868499999999993406e+02 -3.547157707433021973e-02
1.868749999999993463e+02 -3.542172616453902884e-02
1.868999999999993520e+02 -3.537164518331754881e-02
1.869249999999993292e+02 -3.532133671522456886e-02
1.869499999999993349e+02 -3.527080335256980309e-02
1.869749999999993406e+02 -3.522004769497218829e-02
1.869999999999993463e+02 -3.516907234891824413e-02
1.870249999999993520e+02 -3.511787992732458286e-02
1.870499999999993292e+02 -3.506647304910020385e-02
1.870749999999993349e+02 -3.501485433871142500e-02
1.870999999999993406e+02 -3.496302642575076225e-02
1.871249999999993463e+02 -3.491099194450537901e-02
1.871499999999993520e+02 -3.485875353353007355e-02
1.871749999999993292e+02 -3.480631383522184846e-02
1.871999999999993349e+02 -3.475367549539761652e-02
1.872249999999993406e+02 -3.470084116287465437e-02
1.872499999999993463e+02 -3.464781348905358188e-02
1.872749999999993520e+02 -3.459459512750535926e-02
1.872999999999993292e+02 -3.454118873356010200e-02
1.873249999999993349e+02 -3.448759696390027440e-02
1.873499999999993406e+02 -3.443382247615633246e-02
1.873749999999993463e+02 -3.437986792850712681e-02
1.873999999999993520e+02 -3.432573597928213760e-02
1.874249999999993292e+02 -3.427142928656853188e-02
1.874499999999993349e+02 -3.421695050782181530e-02
1.874749999999993406e+02 -3.416230229948023778e-02
1.874999999999993463e+02 -3.410748731658236332e-02
1.875249999999993236e+02 -3.405250821238976766e-02
1.875499999999993292e+02 -3.399736763801344125e-02
1.875749999999993349e+02 -3.394206824204391848e-02
1.875999999999993406e+02 -3.388661267018579920e-02
1.876249999999993463e+02 -3.383100356489658622e-02
1.876499999999993236e+02 -3.377524356503085884e-02
1.876749999999993292e+02 -3.371933530548656271e-02
1.876999999999993349e+02 -3.366328141685811376e-02
1.877249999999993406e+02 -3.360708452509250654e-02
1.877499999999993463e+02 -3.355074725115162609e-02
1.877749999999993236e+02 -3.349427221067683563e-02
1.877999999999993292e+02 -3.343766201366026730e-02
1.878249999999993349e+02 -3.338091926412054683e-02
1.878499999999993406e+02 -3.332404655978210561e-02
1.878749999999993463e+02 -3.326704649176132067e-02
1.878999999999993236e+02 -3.320992164425490278e-02
1.879249999999993292e+02 -3.315267459423633378e-02
1.879499999999993349e+02 -3.309530791115387893e-02
1.879749999999993406e+02 -3.303782415663696070e-02
1.879999999999993463e+02 -3.298022588420462115e-02
1.880249999999993236e+02 -3.292251563898107580e-02
1.880499999999993292e+02 -3.286469595741464689e-02
1.880749999999993349e+02 -3.280676936700312185e-02
1.880999999999993406e+02 -3.274873838602394144e-02
1.881249999999993463e+02 -3.269060552326887026e-02
1.881499999999993236e+02 -3.263237327778427399e-02
1.881749999999993292e+02 -3.257404413861617748e-02
1.881999999999993349e+02 -3.251562058456138743e-02
1.882249999999993406e+02 -3.245710508392214699e-02
1.882499999999993463e+02 -3.239850009426783334e-02
1.882749999999993236e+02 -3.233980806220001364e-02
1.882999999999993292e+02 -3.228103142312398893e-02
1.883249999999993349e+02 -3.222217260102525765e-02
1.883499999999993406e+02 -3.216323400824970535e-02
1.883749999999993463e+02 -3.210421804529173945e-02
1.883999999999993236e+02 -3.204512710058454728e-02
1.884249999999993292e+02 -3.198596355029733468e-02
1.884499999999993349e+02 -3.192672975813704017e-02
1.884749999999993406e+02 -3.186742807515566961e-02
1.884999999999993463e+02 -3.180806083956184277e-02
1.885249999999993236e+02 -3.174863037653813391e-02
1.885499999999993292e+02 -3.168826807642603077e-02
1.885749999999993349e+02 -3.160109122241467478e-02
1.885999999999993406e+02 -3.150447478071446289e-02
1.886249999999993463e+02 -3.140773734820575397e-02
1.886499999999993236e+02 -3.131088203440623302e-02
1.886749999999993292e+02 -3.121391194828364649e-02
1.886999999999993349e+02 -3.111183696412072458e-02
1.887249999999993406e+02 -3.100229975181995404e-02
1.887499999999993463e+02 -3.090817590621198346e-02
1.887749999999993236e+02 -3.088184438609876264e-02
1.887999999999993292e+02 -3.086125826988136284e-02
1.888249999999993349e+02 -3.088548331797457552e-02
1.888499999999993406e+02 -3.090951481659750741e-02
1.888749999999993463e+02 -3.094150013385840378e-02
1.888999999999993236e+02 -3.105827433152855491e-02
1.889249999999993292e+02 -3.117695345652925568e-02
1.889499999999993349e+02 -3.129566845664667057e-02
1.889749999999993406e+02 -3.141441591204081202e-02
1.889999999999993179e+02 -3.153319237866249874e-02
1.890249999999993236e+02 -3.165198957268432894e-02
1.890499999999993292e+02 -3.176569586965455327e-02
1.890749999999993349e+02 -3.187807432861095025e-02
1.890999999999993406e+02 -3.199049978626902768e-02
1.891249999999993179e+02 -3.210296900101034662e-02
1.891499999999993236e+02 -3.221547870457234369e-02
1.891749999999993292e+02 -3.232802560222328148e-02
1.891999999999993349e+02 -3.244060637294861327e-02
1.892249999999993406e+02 -3.255321766964205249e-02
1.892499999999993179e+02 -3.266585611930610672e-02
1.892749999999993236e+02 -3.277851832326195841e-02
1.892999999999993292e+02 -3.289120085736366855e-02
1.893249999999993349e+02 -3.300390027222309397e-02
1.893499999999993406e+02 -3.311661309344388071e-02
1.893749999999993179e+02 -3.322933582185987750e-02
1.893999999999993236e+02 -3.334206493378594205e-02
1.894249999999993292e+02 -3.345479688127360463e-02
1.894499999999993349e+02 -3.356752809237664031e-02
1.894749999999993406e+02 -3.368025497142447533e-02
1.894999999999993179e+02 -3.379310094450026225e-02
1.895249999999993236e+02 -3.390436329792206188e-02
1.895499999999993292e+02 -3.401321402784054926e-02
1.895749999999993349e+02 -3.412204759777611590e-02
1.895999999999993406e+02 -3.423086040415728587e-02
1.896249999999993179e+02 -3.433964882114486777e-02
1.896499999999993236e+02 -3.444840920094068004e-02
1.896749999999993292e+02 -3.455713787410370774e-02
1.896999999999993349e+02 -3.466583114987407954e-02
1.897249999999993406e+02 -3.477448531650696034e-02
1.897499999999993179e+02 -3.488309664161273055e-02
1.897749999999993236e+02 -3.499166137250816350e-02
1.897999999999993292e+02 -3.510017573657293888e-02
1.898249999999993349e+02 -3.520863594161696697e-02
1.898499999999993406e+02 -3.531703817625420072e-02
1.898749999999993179e+02 -3.542537861028607210e-02
1.898999999999993236e+02 -3.553365339509358817e-02
1.899249999999993292e+02 -3.564185866403453418e-02
1.899499999999993349e+02 -3.574999053285397160e-02
1.899749999999993406e+02 -3.585804510009722723e-02
1.899999999999993179e+02 -3.596601844753648247e-02
1.900249999999993236e+02 -3.607390664060151214e-02
1.900499999999993292e+02 -3.618170572882006136e-02
1.900749999999993349e+02 -3.628941174626622995e-02
1.900999999999993406e+02 -3.639702071201693367e-02
1.901249999999993179e+02 -3.650452863061503378e-02
1.901499999999993236e+02 -3.661193149254254875e-02
1.901749999999993292e+02 -3.671922527469935471e-02
1.901999999999993349e+02 -3.682640594089063579e-02
1.902249999999993406e+02 -3.693346944232203666e-02
1.902499999999993179e+02 -3.704041171810288496e-02
1.902749999999993236e+02 -3.714722869575409758e-02
1.902999999999993292e+02 -3.725391629172795233e-02
1.903249999999993349e+02 -3.736047041193075319e-02
1.903499999999993406e+02 -3.746688695225555699e-02
1.903749999999993179e+02 -3.757316179912037479e-02
1.903999999999993236e+02 -3.767929083001433921e-02
1.904249999999993292e+02 -3.778526991404973501e-02
1.904499999999993349e+02 -3.789109491252173889e-02
1.904749999999993406e+02 -3.799676167947409894e-02
1.904999999999993179e+02 -3.810226606227070517e-02
1.905249999999993236e+02 -3.820760390217556313e-02
1.905499999999993292e+02 -3.831277103493618136e-02
1.905749999999993349e+02 -3.841776329137560481e-02
1.905999999999993406e+02 -3.852257649798834088e-02
1.906249999999993179e+02 -3.862720647754305792e-02
1.906499999999993236e+02 -3.873164904969115391e-02
1.906749999999993292e+02 -3.883590003157956494e-02
1.906999999999993349e+02 -3.893995523846979778e-02
1.907249999999993122e+02 -3.904381048436250667e-02
1.907499999999993179e+02 -3.914746158262543546e-02
1.907749999999993236e+02 -3.925090434662743821e-02
1.907999999999993292e+02 -3.935413459037660072e-02
1.908249999999993349e+02 -3.945714812916340658e-02
1.908499999999993122e+02 -3.955994078020619309e-02
1.908749999999993179e+02 -3.966250836330369178e-02
1.908999999999993236e+02 -3.976484670148792283e-02
1.909249999999993292e+02 -3.986695162168416018e-02
1.909499999999993349e+02 -3.996881895537143098e-02
1.909749999999993122e+02 -4.007044453924756694e-02
1.909999999999993179e+02 -4.017182421589790553e-02
1.910249999999993236e+02 -4.027295383446503202e-02
1.910499999999993292e+02 -4.037382925132231709e-02
1.910749999999993349e+02 -4.047444633075010512e-02
1.910999999999993122e+02 -4.057480094561281142e-02
1.911249999999993179e+02 -4.067488897803889225e-02
1.911499999999993236e+02 -4.077470632010222334e-02
1.911749999999993292e+02 -4.087424887450442218e-02
1.911999999999993349e+02 -4.097351255525973762e-02
1.912249999999993122e+02 -4.107249328837896118e-02
1.912499999999993179e+02 -4.117118701255668978e-02
1.912749999999993236e+02 -4.126958967985581289e-02
1.912999999999993292e+02 -4.136769725639493495e-02
1.913249999999993349e+02 -4.146550572303455556e-02
1.913499999999993122e+02 -4.156301107606400619e-02
1.913749999999993179e+02 -4.166020932788671444e-02
1.913999999999993236e+02 -4.175709650770482312e-02
1.914249999999993292e+02 -4.185366866220398968e-02
1.914499999999993349e+02 -4.194992185623603459e-02
1.914749999999993122e+02 -4.204585217349976478e-02
1.914999999999993179e+02 -4.214145571722174854e-02
1.915249999999993236e+02 -4.223672861083254543e-02
1.915499999999993292e+02 -4.233166699864334553e-02
1.915749999999993349e+02 -4.242626704651751568e-02
1.915999999999993122e+02 -4.252052494254192350e-02
1.916249999999993179e+02 -4.261443689769370269e-02
1.916499999999993236e+02 -4.270799914650318801e-02
1.916749999999993292e+02 -4.280120794771563597e-02
1.916999999999993349e+02 -4.289405958494638821e-02
1.917249999999993122e+02 -4.298655036733406432e-02
1.917499999999993179e+02 -4.307867663018911941e-02
1.917749999999993236e+02 -4.317043473563635103e-02
1.917999999999993292e+02 -4.326182107325492882e-02
1.918249999999993349e+02 -4.335283206071095796e-02
1.918499999999993122e+02 -4.344346414438683690e-02
1.918749999999993179e+02 -4.353371380000511243e-02
1.918999999999993236e+02 -4.362357753324320325e-02
1.919249999999993292e+02 -4.371305188034653455e-02
1.919499999999993349e+02 -4.380213340873281153e-02
1.919749999999993122e+02 -4.389081871759063780e-02
1.919999999999993179e+02 -4.397910443847054957e-02
1.920249999999993236e+02 -4.406698723587035293e-02
1.920499999999993292e+02 -4.415446380781220398e-02
1.920749999999993349e+02 -4.424153088641246540e-02
1.920999999999993122e+02 -4.432818523844449937e-02
1.921249999999993179e+02 -4.441442366589279378e-02
1.921499999999993236e+02 -4.450024300649941394e-02
1.921749999999993292e+02 -4.458564013430187795e-02
1.921999999999993065e+02 -4.467061196016283015e-02
1.922249999999993122e+02 -4.475515543229090232e-02
1.922499999999993179e+02 -4.483926753675240851e-02
1.922749999999993236e+02 -4.492294529797383196e-02
1.922999999999993292e+02 -4.500618577923533314e-02
1.923249999999993065e+02 -4.508898608315466822e-02
1.923499999999993122e+02 -4.517134335216146240e-02
1.923749999999993179e+02 -4.525325476896079058e-02
1.923999999999993236e+02 -4.533471755698784827e-02
1.924249999999993292e+02 -4.541572898085222132e-02
1.924499999999993065e+02 -4.549628634676979727e-02
1.924749999999993122e+02 -4.557638700298767553e-02
1.924999999999993179e+02 -4.565602834019562295e-02
1.925249999999993236e+02 -4.573520779192659369e-02
1.925499999999993292e+02 -4.581392283494816614e-02
1.925749999999993065e+02 -4.589217098964094854e-02
1.925999999999993122e+02 -4.596994982036756855e-02
1.926249999999993179e+02 -4.604725693582700785e-02
1.926499999999993236e+02 -4.609577686864134438e-02
1.926749999999993292e+02 -4.614323242148875986e-02
1.926999999999993065e+02 -4.619022929475647549e-02
1.927249999999993122e+02 -4.623676586228073204e-02
1.927499999999993179e+02 -4.628284054102445311e-02
1.927749999999993236e+02 -4.632845179133335267e-02
1.927999999999993292e+02 -4.637359811717802621e-02
1.928249999999993065e+02 -4.641827806638633425e-02
1.928499999999993122e+02 -4.646249023086258811e-02
1.928749999999993179e+02 -4.650623324679774989e-02
1.928999999999993236e+02 -4.654950579486644147e-02
1.929249999999993292e+02 -4.659230660041167177e-02
1.929499999999993065e+02 -4.663463443361936384e-02
1.929749999999993122e+02 -4.667648810968216128e-02
1.929999999999993179e+02 -4.671786648894742794e-02
1.930249999999993236e+02 -4.675876847705821154e-02
1.930499999999993292e+02 -4.679919302507882378e-02
1.930749999999993065e+02 -4.683913912960968595e-02
1.930999999999993122e+02 -4.687860583289222421e-02
1.931249999999993179e+02 -4.691759222289738213e-02
1.931499999999993236e+02 -4.695609743340688202e-02
1.931749999999993292e+02 -4.699412064407975514e-02
1.931999999999993065e+02 -4.703166108050813726e-02
1.932249999999993122e+02 -4.706871801425925594e-02
1.932499999999993179e+02 -4.710529076290875111e-02
1.932749999999993236e+02 -4.714137869005897291e-02
1.932999999999993292e+02 -4.717698120534732226e-02
1.933249999999993065e+02 -4.719743380917369030e-02
1.933499999999993122e+02 -4.713455077696261653e-02
1.933749999999993179e+02 -4.707117890239843894e-02
1.933999999999993236e+02 -4.700731986527000028e-02
1.934249999999993292e+02 -4.694297539269199487e-02
1.934499999999993065e+02 -4.687814725890013245e-02
1.934749999999993122e+02 -4.681283728503046748e-02
1.934999999999993179e+02 -4.674704733888903480e-02
1.935249999999993236e+02 -4.668077933470719809e-02
1.935499999999993292e+02 -4.661403523288543821e-02
1.935749999999993065e+02 -4.654681703972594897e-02
1.935999999999993122e+02 -4.647912680715017564e-02
1.936249999999993179e+02 -4.641096663240781156e-02
1.936499999999993236e+02 -4.634233865777098033e-02
1.936749999999993292e+02 -4.627324507021909200e-02
1.936999999999993065e+02 -4.620368810110877383e-02
1.937249999999993122e+02 -4.613367002583563387e-02
1.937499999999993179e+02 -4.606319316348177900e-02
1.937749999999993236e+02 -4.599225987645414598e-02
1.937999999999993292e+02 -4.592087257010953744e-02
1.938249999999993065e+02 -4.584903369236989490e-02
1.938499999999993122e+02 -4.577674573332588676e-02
1.938749999999993179e+02 -4.570401122483110090e-02
1.938999999999993236e+02 -4.563083274008292861e-02
1.939249999999993008e+02 -4.555721289319579481e-02
1.939499999999993065e+02 -4.548315433876227998e-02
1.939749999999993122e+02 -4.540865977140439574e-02
1.939999999999993179e+02 -4.533373192531559709e-02
1.940249999999993236e+02 -4.525837357379210862e-02
1.940499999999993008e+02 -4.518258752875530665e-02
1.940749999999993065e+02 -4.510637664026410920e-02
1.940999999999993122e+02 -4.502974379601798471e-02
1.941249999999993179e+02 -4.495269192085258464e-02
1.941499999999993236e+02 -4.487522397622412812e-02
1.941749999999993008e+02 -4.479734295968716001e-02
1.941999999999993065e+02 -4.471905190436231692e-02
1.942249999999993122e+02 -4.464035387839719593e-02
1.942499999999993179e+02 -4.456125198441905633e-02
1.942749999999993236e+02 -4.448174935897872967e-02
1.942999999999993008e+02 -4.440184917198820858e-02
1.943249999999993065e+02 -4.435359438435108187e-02
1.943499999999993122e+02 -4.431064186427028512e-02
1.943749999999993179e+02 -4.426722794073406630e-02
1.943999999999993236e+02 -4.422335323409333496e-02
1.944249999999993008e+02 -4.417901840870207958e-02
1.944499999999993065e+02 -4.413422417294057126e-02
1.944749999999993122e+02 -4.408897127922745823e-02
1.944999999999993179e+02 -4.404326052401975888e-02
1.945249999999993236e+02 -4.399709274780112811e-02
1.945499999999993008e+02 -4.395046883506031205e-02
1.945749999999993065e+02 -4.390338971425722381e-02
1.945999999999993122e+02 -4.385585635777719538e-02
1.946249999999993179e+02 -4.380786978187480724e-02
1.946499999999993236e+02 -4.375943104660543620e-02
1.946749999999993008e+02 -4.371054125574543037e-02
1.946999999999993065e+02 -4.366120155670182024e-02
1.947249999999993122e+02 -4.361141314040876960e-02
1.947499999999993179e+02 -4.356117724121406909e-02
1.947749999999993236e+02 -4.351049513675358388e-02
1.947999999999993008e+02 -4.345936814781427987e-02
1.948249999999993065e+02 -4.340779763818603670e-02
1.948499999999993122e+02 -4.335578501450223360e-02
1.948749999999993179e+02 -4.330333172606792846e-02
1.948999999999993236e+02 -4.325043926467934258e-02
1.949249999999993008e+02 -4.319710916442843357e-02
1.949499999999993065e+02 -4.314334300149975238e-02
1.949749999999993122e+02 -4.308914239395382484e-02
1.949999999999993179e+02 -4.303450900150140868e-02
1.950249999999993236e+02 -4.297944452526451103e-02
1.950499999999993008e+02 -4.292395070752902386e-02
1.950749999999993065e+02 -4.286802933148456396e-02
1.950999999999993122e+02 -4.281168222095500797e-02
1.951249999999993179e+02 -4.275491124011730065e-02
1.951499999999993236e+02 -4.269771829321017398e-02
1.951749999999993008e+02 -4.264010532423395672e-02
1.951999999999993065e+02 -4.258207431663614539e-02
1.952249999999993122e+02 -4.252362729299231231e-02
1.952499999999993179e+02 -4.246476631467158841e-02
1.952749999999993236e+02 -4.240549348149633829e-02
1.952999999999993008e+02 -4.234581093138928276e-02
1.953249999999993065e+02 -4.228572084001296777e-02
1.953499999999993122e+02 -4.222522542039808258e-02
1.953749999999993179e+02 -4.216432692256324305e-02
1.953999999999992951e+02 -4.210302763312678137e-02
1.954249999999993008e+02 -4.204132987490621226e-02
1.954499999999993065e+02 -4.197923600651205095e-02
1.954749999999993122e+02 -4.191674842193175710e-02
1.954999999999993179e+02 -4.185386955010396426e-02
1.955249999999992951e+02 -4.179060185448722764e-02
1.955499999999993008e+02 -4.172694783261584467e-02
1.955749999999993065e+02 -4.166291001565394780e-02
1.955999999999993122e+02 -4.159849096793536566e-02
1.956249999999993179e+02 -4.153369328650104164e-02
1.956499999999992951e+02 -4.146851960062520465e-02
1.956749999999993008e+02 -4.140297257133608577e-02
1.956999999999993065e+02 -4.133705489093011248e-02
1.957249999999993122e+02 -4.127076928247740140e-02
1.957499999999993179e+02 -4.120411849932206078e-02
1.957749999999992951e+02 -4.113710532457565128e-02
1.957999999999993008e+02 -4.107727883328084889e-02
1.958249999999993065e+02 -4.101420638903963134e-02
1.958499999999993122e+02 -4.095069743679526086e-02
1.958749999999993179e+02 -4.088675326136699539e-02
1.958999999999992951e+02 -4.082237519048078495e-02
1.959249999999993008e+02 -4.075756459469204174e-02
1.959499999999993065e+02 -4.069232288729759950e-02
1.959749999999993122e+02 -4.062665152423531462e-02
1.959999999999993179e+02 -4.056055200397384181e-02
1.960249999999992951e+02 -4.049402586739019733e-02
1.960499999999993008e+02 -4.042707469763571343e-02
1.960749999999993065e+02 -4.035970011999227142e-02
1.960999999999993122e+02 -4.029190380171601693e-02
1.961249999999993179e+02 -4.022368745187027833e-02
1.961499999999992951e+02 -4.015505282114671670e-02
1.961749999999993008e+02 -4.008600170167724019e-02
1.961999999999993065e+02 -4.001653592683263039e-02
1.962249999999993122e+02 -3.994665737101098235e-02
1.962499999999993179e+02 -3.987636794941568780e-02
1.962749999999992951e+02 -3.980566961782128210e-02
1.962999999999993008e+02 -3.973456437232984750e-02
1.963249999999993065e+02 -3.966305424911573119e-02
1.963499999999993122e+02 -3.959114132415871012e-02
1.963749999999993179e+02 -3.951882771296904434e-02
1.963999999999992951e+02 -3.944611557029890914e-02
1.964249999999993008e+02 -3.937300708984532022e-02
1.964499999999993065e+02 -3.929950450394233130e-02
1.964749999999993122e+02 -3.922561008324267767e-02
1.964999999999993179e+02 -3.915132613638907383e-02
1.965249999999992951e+02 -3.907665500967567873e-02
1.965499999999993008e+02 -3.900159908669953435e-02
1.965749999999993065e+02 -3.892616078800285179e-02
1.965999999999993122e+02 -3.885034257070391767e-02
1.966249999999993179e+02 -3.877414692812040237e-02
1.966499999999992951e+02 -3.869757638938214894e-02
1.966749999999993008e+02 -3.862063351903367858e-02
1.966999999999993065e+02 -3.854332091663031229e-02
1.967249999999993122e+02 -3.846564121632296135e-02
1.967499999999993179e+02 -3.841317491351577823e-02
1.967749999999992951e+02 -3.836166318785617230e-02
1.967999999999993008e+02 -3.830976571507174050e-02
1.968249999999993065e+02 -3.825748402768610473e-02
1.968499999999993122e+02 -3.820481969536093647e-02
1.968749999999993179e+02 -3.815177432467593138e-02
1.968999999999992951e+02 -3.809834955890095687e-02
1.969249999999993008e+02 -3.804454707775586225e-02
1.969499999999993065e+02 -3.799036859716373865e-02
1.969749999999993122e+02 -3.793581586899331254e-02
1.969999999999993179e+02 -3.788089068079049382e-02
1.970249999999992951e+02 -3.782559485550317929e-02
1.970499999999993008e+02 -3.776993025119555758e-02
1.970749999999993065e+02 -3.771389876075255387e-02
1.970999999999993122e+02 -3.765750231157698885e-02
1.971249999999992895e+02 -3.760074286527628068e-02
1.971499999999992951e+02 -3.754362241734138239e-02
1.971749999999993008e+02 -3.748614299681744116e-02
1.971999999999993065e+02 -3.742830666596376477e-02
1.972249999999993122e+02 -3.737011551990770952e-02
1.972499999999992895e+02 -3.731157168628999876e-02
1.972749999999992951e+02 -3.725267732490028516e-02
1.972999999999993008e+02 -3.719343462730725913e-02
1.973249999999993065e+02 -3.713384581647782845e-02
1.973499999999993122e+02 -3.707391314639220392e-02
1.973749999999992895e+02 -3.701363890164881959e-02
1.973999999999992951e+02 -3.695302539706223771e-02
1.974249999999993008e+02 -3.689207497725519730e-02
1.974499999999993065e+02 -3.683079001624233600e-02
1.974749999999993122e+02 -3.676917291700770862e-02
1.974999999999992895e+02 -3.670722611107585936e-02
1.975249999999992951e+02 -3.664495205807460909e-02
1.975499999999993008e+02 -3.658235324529420657e-02
1.975749999999993065e+02 -3.651943218723867346e-02
1.975999999999993122e+02 -3.645619142517089739e-02
1.976249999999992895e+02 -3.639263352665358942e-02
1.976499999999992951e+02 -3.632876108508190094e-02
1.976749999999993008e+02 -3.626457671921463899e-02
1.976999999999993065e+02 -3.620008307269561437e-02
1.977249999999993122e+02 -3.613528281357362981e-02
1.977499999999992895e+02 -3.607017863381620920e-02
1.977749999999992951e+02 -3.600477324881809493e-02
1.977999999999993008e+02 -3.593906939690673374e-02
1.978249999999993065e+02 -3.587306983884230166e-02
1.978499999999993122e+02 -3.580677735731475214e-02
1.978749999999992895e+02 -3.574019475643532701e-02
1.978999999999992951e+02 -3.567332486122697099e-02
1.979249999999993008e+02 -3.560617051710852216e-02
1.979499999999993065e+02 -3.553873458937831936e-02
1.979749999999993122e+02 -3.547101996269263341e-02
1.979999999999992895e+02 -3.541123223366299255e-02
1.980249999999992951e+02 -3.535901941932283188e-02
1.980499999999993008e+02 -3.530649748101582358e-02
1.980749999999993065e+02 -3.525366856254556064e-02
1.980999999999993122e+02 -3.520053483330115585e-02
1.981249999999992895e+02 -3.514709848786125301e-02
1.981499999999992951e+02 -3.509336174559272992e-02
1.981749999999993008e+02 -3.504198285088935133e-02
1.981999999999993065e+02 -3.499825580876585879e-02
1.982249999999993122e+02 -3.495418572103461963e-02
1.982499999999992895e+02 -3.490977380372514705e-02
1.982749999999992951e+02 -3.486502130536949656e-02
1.982999999999993008e+02 -3.481992950684322657e-02
1.983249999999993065e+02 -3.477449972119534688e-02
1.983499999999993122e+02 -3.475547550147595199e-02
1.983749999999992895e+02 -3.474565657250778400e-02
1.983999999999992951e+02 -3.473550526896672375e-02
1.984249999999993008e+02 -3.472502110057606312e-02
1.984499999999993065e+02 -3.471420360649465214e-02
1.984749999999993122e+02 -3.470305235550884271e-02
1.984999999999992895e+02 -3.469156694621473164e-02
1.985249999999992951e+02 -3.467974700719531761e-02
1.985499999999993008e+02 -3.466759219719166979e-02
1.985749999999993065e+02 -3.465510220526398649e-02
1.985999999999992838e+02 -3.464227675094901093e-02
1.986249999999992895e+02 -3.462911558440807946e-02
1.986499999999992951e+02 -3.461561848656829338e-02
1.986749999999993008e+02 -3.460178526925645343e-02
1.986999999999993065e+02 -3.458761577532629139e-02
1.987249999999992838e+02 -3.457310987877657005e-02
1.987499999999992895e+02 -3.455826748486287570e-02
1.987749999999992951e+02 -3.454308853020132686e-02
1.987999999999993008e+02 -3.452757298286421306e-02
1.988249999999993065e+02 -3.451172084246910410e-02
1.988499999999992838e+02 -3.449553214025745385e-02
1.988749999999992895e+02 -3.447900693916838843e-02
1.988999999999992951e+02 -3.446214533390234286e-02
1.989249999999993008e+02 -3.444494745097732152e-02
1.989499999999993065e+02 -3.442741344877780357e-02
1.989749999999992838e+02 -3.440954351759429458e-02
1.989999999999992895e+02 -3.439133787965530098e-02
1.990249999999992951e+02 -3.437279678915149822e-02
1.990499999999993008e+02 -3.435392053225100328e-02
1.990749999999993065e+02 -3.433470942710657725e-02
1.990999999999992838e+02 -3.431516382385502856e-02
1.991249999999992895e+02 -3.429528410460816468e-02
1.991499999999992951e+02 -3.427507068343452201e-02
1.991749999999993008e+02 -3.425452400633469119e-02
1.991999999999993065e+02 -3.423364455120613686e-02
1.992249999999992838e+02 -3.421243282780153661e-02
1.992499999999992895e+02 -3.419088937767747471e-02
1.992749999999992951e+02 -3.416901477413633592e-02
1.992999999999993008e+02 -3.414680962215811688e-02
1.993249999999993065e+02 -3.412427455832577061e-02
1.993499999999992838e+02 -3.410141025074051729e-02
1.993749999999992895e+02 -3.407821739893061169e-02
1.993999999999992951e+02 -3.405469673375079165e-02
1.994249999999993008e+02 -3.403084901727454481e-02
1.994499999999993065e+02 -3.400667504267661928e-02
1.994749999999992838e+02 -3.398217563410988601e-02
1.994999999999992895e+02 -3.395735164657129324e-02
1.995249999999992951e+02 -3.393220396576283882e-02
1.995499999999993008e+02 -3.390673350794252278e-02
1.995749999999993065e+02 -3.388094121976745199e-02
1.995999999999992838e+02 -3.385482807813125494e-02
1.996249999999992895e+02 -3.382839508999063022e-02
1.996499999999992951e+02 -3.380164329218733610e-02
1.996749999999993008e+02 -3.377457375125982736e-02
1.996999999999993065e+02 -3.374718756324966706e-02
1.997249999999992838e+02 -3.371948585349888311e-02
1.997499999999992895e+02 -3.369146977644111446e-02
1.997749999999992951e+02 -3.366314051538470131e-02
1.997999999999993008e+02 -3.363449928228851721e-02
1.998249999999993065e+02 -3.360554731753211122e-02
1.998499999999992838e+02 -3.357628588967691979e-02
1.998749999999992895e+02 -3.354671629522189280e-02
1.998999999999992951e+02 -3.351683985835219454e-02
1.999249999999993008e+02 -3.348665793068060503e-02
1.999499999999993065e+02 -3.345617189098362698e-02
1.999749999999992838e+02 -3.342538314492934232e-02
1.999999999999992895e+02 -3.339429312480055728e-02
2.000249999999992951e+02 -3.336290328921151516e-02
2.000499999999993008e+02 -3.333121512281731619e-02
2.000749999999993065e+02 -3.329923013601879256e-02
2.000999999999992838e+02 -3.326694986466115916e-02
2.001249999999992895e+02 -3.323437586972650265e-02
2.001499999999992951e+02 -3.320150973702098302e-02
2.001749999999993008e+02 -3.316835307685701839e-02
2.001999999999993065e+02 -3.313087618497131265e-02
2.002249999999992838e+02 -3.309080797051607709e-02
2.002499999999992895e+02 -3.305054596391313743e-02
2.002749999999992951e+02 -3.300995118013425045e-02
2.002999999999993008e+02 -3.296902445891043698e-02
2.003249999999992781e+02 -3.292776667225835729e-02
2.003499999999992838e+02 -3.288617872442291257e-02
2.003749999999992895e+02 -3.284426155180967394e-02
2.003999999999992951e+02 -3.280201612291055308e-02
2.004249999999993008e+02 -3.275944343821868970e-02
2.004499999999992781e+02 -3.271654453013804476e-02
2.004749999999992838e+02 -3.267332046288140557e-02
2.004999999999992895e+02 -3.262977233236308283e-02
2.005249999999992951e+02 -3.258590126608043591e-02
2.005499999999993008e+02 -3.254170842298937522e-02
2.005749999999992781e+02 -3.249719499337019174e-02
2.005999999999992838e+02 -3.245236219868558730e-02
2.006249999999992895e+02 -3.240721129143080137e-02
2.006499999999992951e+02 -3.236174355497446059e-02
2.006749999999993008e+02 -3.231596030339317638e-02
2.006999999999992781e+02 -3.226986288129569946e-02
2.007249999999992838e+02 -3.222345266364078087e-02
2.007499999999992895e+02 -3.217673105554706703e-02
2.007749999999992951e+02 -3.212969949209414783e-02
2.007999999999993008e+02 -3.208235943811502122e-02
2.008249999999992781e+02 -3.203471238798421411e-02
2.008499999999992838e+02 -3.198675986539407240e-02
2.008749999999992895e+02 -3.193850342312609669e-02
2.008999999999992951e+02 -3.188994464281359048e-02
2.009249999999993008e+02 -3.184108513469690455e-02
2.009499999999992781e+02 -3.179192653737238777e-02
2.009749999999992838e+02 -3.174247051753256027e-02
2.009999999999992895e+02 -3.169271876969957658e-02
2.010249999999992951e+02 -3.166112978052686849e-02
2.010499999999993008e+02 -3.163413629283936407e-02
2.010749999999992781e+02 -3.160683607462008021e-02
2.010999999999992838e+02 -3.157922980650711142e-02
2.011249999999992895e+02 -3.155131819842253715e-02
2.011499999999992951e+02 -3.152310198949349884e-02
2.011749999999993008e+02 -3.149458194796651844e-02
2.011999999999992781e+02 -3.146575887111385805e-02
2.012249999999992838e+02 -3.143663358513227452e-02
2.012499999999992895e+02 -3.140720694503453675e-02
2.012749999999992951e+02 -3.137747983453326867e-02
2.012999999999993008e+02 -3.134745316591690256e-02
2.013249999999992781e+02 -3.131712787991943608e-02
2.013499999999992838e+02 -3.128650494558167516e-02
2.013749999999992895e+02 -3.125558536010510785e-02
2.013999999999992951e+02 -3.122437014870031724e-02
2.014249999999993008e+02 -3.119286036442531912e-02
2.014499999999992781e+02 -3.116105708801912913e-02
2.014749999999992838e+02 -3.112896142772754796e-02
2.014999999999992895e+02 -3.109657451912134149e-02
2.015249999999992951e+02 -3.106389752490792619e-02
2.015499999999993008e+02 -3.103093163473682331e-02
2.015749999999992781e+02 -3.099767806499667891e-02
2.015999999999992838e+02 -3.096413805860744745e-02
2.016249999999992895e+02 -3.093031288480405094e-02
2.016499999999992951e+02 -3.089620383891620095e-02
2.016749999999993008e+02 -3.086181224213764562e-02
2.016999999999992781e+02 -3.082713944129378617e-02
2.017249999999992838e+02 -3.079218680859890228e-02
2.017499999999992895e+02 -3.075695574140992899e-02
2.017749999999992951e+02 -3.072144766197336396e-02
2.017999999999992724e+02 -3.068566401716489242e-02
2.018249999999992781e+02 -3.064960627822553574e-02
2.018499999999992838e+02 -3.061327594049052803e-02
2.018749999999992895e+02 -3.057667452311240222e-02
2.018999999999992951e+02 -3.053980356877923283e-02
2.019249999999992724e+02 -3.050266464342769532e-02
2.019499999999992781e+02 -3.046525933594919702e-02
2.019749999999992838e+02 -3.042758925789353433e-02
2.019999999999992895e+02 -3.038965604316460137e-02
2.020249999999992951e+02 -3.035146134771373599e-02
2.020499999999992724e+02 -3.031300684922644609e-02
2.020749999999992781e+02 -3.027429424680454229e-02
2.020999999999992838e+02 -3.023532526064598436e-02
2.021249999999992895e+02 -3.019610163171757705e-02
2.021499999999992951e+02 -3.015662512142407853e-02
2.021749999999992724e+02 -3.011689751127490447e-02
2.021999999999992781e+02 -3.007692060254444494e-02
2.022249999999992838e+02 -3.003669621593033773e-02
2.022499999999992895e+02 -2.999622619120722450e-02
2.022749999999992951e+02 -2.995551238687647888e-02
2.022999999999992724e+02 -2.991455667981436986e-02
2.023249999999992781e+02 -2.987336096491403567e-02
2.023499999999992838e+02 -2.983192715472745768e-02
2.023749999999992895e+02 -2.979025717910213991e-02
2.023999999999992951e+02 -2.974835298481613016e-02
2.024249999999992724e+02 -2.970621653520961677e-02
2.024499999999992781e+02 -2.966384980981447497e-02
2.024749999999992838e+02 -2.962125480398190153e-02
2.024999999999992895e+02 -2.957843352850590343e-02
2.025249999999992951e+02 -2.953538800924741456e-02
2.025499999999992724e+02 -2.949212028675366609e-02
2.025749999999992781e+02 -2.944863241587784494e-02
2.025999999999992838e+02 -2.940492646539634436e-02
2.026249999999992895e+02 -2.936100451762378716e-02
2.026499999999992951e+02 -2.931686866802828140e-02
2.026749999999992724e+02 -2.927252102484381377e-02
2.026999999999992781e+02 -2.922796370868240012e-02
2.027249999999992838e+02 -2.918319885214578843e-02
2.027499999999992895e+02 -2.913822859943453539e-02
2.027749999999992951e+02 -2.909305510595918548e-02
2.027999999999992724e+02 -2.904768053794814370e-02
2.028249999999992781e+02 -2.900210707205729682e-02
2.028499999999992838e+02 -2.895633689497802143e-02
2.028749999999992895e+02 -2.891037220304664909e-02
2.028999999999992951e+02 -2.886421520185150635e-02
2.029249999999992724e+02 -2.881786810584353181e-02
2.029499999999992781e+02 -2.877133313794372552e-02
2.029749999999992838e+02 -2.872461252915384233e-02
2.029999999999992895e+02 -2.867770851816621794e-02
2.030249999999992951e+02 -2.863062335097470504e-02
2.030499999999992724e+02 -2.858335928048654287e-02
2.030749999999992781e+02 -2.852962538094714479e-02
2.030999999999992838e+02 -2.847353976930815794e-02
2.031249999999992895e+02 -2.841724515392308331e-02
2.031499999999992951e+02 -2.836074371337947431e-02
2.031749999999992724e+02 -2.830403764058389213e-02
2.031999999999992781e+02 -2.824712914238942940e-02
2.032249999999992838e+02 -2.819002043922315057e-02
2.032499999999992895e+02 -2.812921959631241309e-02
2.032749999999992951e+02 -2.805206048781046582e-02
2.032999999999992724e+02 -2.797464692936684968e-02
2.033249999999992781e+02 -2.789698127598969069e-02
2.033499999999992838e+02 -2.785464835001963055e-02
2.033749999999992895e+02 -2.785655772257257176e-02
2.033999999999992951e+02 -2.785823324251586811e-02
2.034249999999992724e+02 -2.785967405526763863e-02
2.034499999999992781e+02 -2.786087932395006628e-02
2.034749999999992838e+02 -2.786184822961393359e-02
2.034999999999992895e+02 -2.786257997145906787e-02
2.035249999999992667e+02 -2.786307376705250000e-02
2.035499999999992724e+02 -2.786332885254242525e-02
2.035749999999992781e+02 -2.786334448286994017e-02
2.035999999999992838e+02 -2.786311993197669243e-02
2.036249999999992895e+02 -2.786736696063359456e-02
2.036499999999992667e+02 -2.787707469398612720e-02
2.036749999999992724e+02 -2.788655706812222246e-02
2.036999999999992781e+02 -2.789581293489193023e-02
2.037249999999992838e+02 -2.790484116195632303e-02
2.037499999999992895e+02 -2.791364063305483770e-02
2.037749999999992667e+02 -2.792221024827188161e-02
2.037999999999992724e+02 -2.793054892429974040e-02
2.038249999999992781e+02 -2.793865559470036508e-02
2.038499999999992838e+02 -2.794652921016257605e-02
2.038749999999992895e+02 -2.795416873875937111e-02
2.038999999999992667e+02 -2.796157316619982472e-02
2.039249999999992724e+02 -2.796874149607963406e-02
2.039499999999992781e+02 -2.797567275012825122e-02
2.039749999999992838e+02 -2.798236596845234125e-02
2.039999999999992895e+02 -2.798882020977689830e-02
2.040249999999992667e+02 -2.799503455168256619e-02
2.040499999999992724e+02 -2.800100809083913914e-02
2.040749999999992781e+02 -2.800673994323662694e-02
2.040999999999992838e+02 -2.801222924441096676e-02
2.041249999999992895e+02 -2.801747514966802105e-02
2.041499999999992667e+02 -2.802247683430137554e-02
2.041749999999992724e+02 -2.802723349380829496e-02
2.041999999999992781e+02 -2.803174434410093951e-02
2.042249999999992838e+02 -2.803600862171133634e-02
2.042499999999992895e+02 -2.804002558399617401e-02
2.042749999999992667e+02 -2.804379450933383935e-02
2.042999999999992724e+02 -2.804731469731779406e-02
2.043249999999992781e+02 -2.805058546894628399e-02
2.043499999999992838e+02 -2.805360616680656338e-02
2.043749999999992895e+02 -2.805637615525467463e-02
2.043999999999992667e+02 -2.805889482058994411e-02
2.044249999999992724e+02 -2.806116157122589064e-02
2.044499999999992781e+02 -2.806317583785392783e-02
2.044749999999992838e+02 -2.806493707360430481e-02
2.044999999999992895e+02 -2.806644475420009763e-02
2.045249999999992667e+02 -2.806769837810712057e-02
2.045499999999992724e+02 -2.806869746667826557e-02
2.045749999999992781e+02 -2.806944156429143702e-02
2.045999999999992838e+02 -2.806993023848368060e-02
2.046249999999992895e+02 -2.807016308007864031e-02
2.046499999999992667e+02 -2.807013970330845057e-02
2.046749999999992724e+02 -2.806985974593114580e-02
2.046999999999992781e+02 -2.806932286934003817e-02
2.047249999999992838e+02 -2.806852875867066680e-02
2.047499999999992895e+02 -2.806747712289747385e-02
2.047749999999992667e+02 -2.806616769493019969e-02
2.047999999999992724e+02 -2.806460023169820087e-02
2.048249999999992781e+02 -2.806277451423377228e-02
2.048499999999992838e+02 -2.806069034774694507e-02
2.048749999999992895e+02 -2.805834756169492059e-02
2.048999999999992667e+02 -2.805574600984451009e-02
2.049249999999992724e+02 -2.805288557033047692e-02
2.049499999999992781e+02 -2.804976614570532656e-02
2.049749999999992838e+02 -2.804638766298435393e-02
2.049999999999992610e+02 -2.804275007368398770e-02
2.050249999999992667e+02 -2.803885335385430597e-02
2.050499999999992724e+02 -2.803469750410420361e-02
2.050749999999992781e+02 -2.803028254962180998e-02
2.050999999999992838e+02 -2.802560854018719752e-02
2.051249999999992610e+02 -2.802067555017958081e-02
2.051499999999992667e+02 -2.801548367857841990e-02
2.051749999999992724e+02 -2.801003304895663751e-02
2.051999999999992781e+02 -2.800432380946964520e-02
2.052249999999992838e+02 -2.799835613283665689e-02
2.052499999999992610e+02 -2.799213021631614950e-02
2.052749999999992667e+02 -2.798564628167439852e-02
2.052999999999992724e+02 -2.797890457514915635e-02
2.053249999999992781e+02 -2.797190536740512545e-02
2.053499999999992838e+02 -2.796464895348479973e-02
2.053749999999992610e+02 -2.795713565275219012e-02
2.053999999999992667e+02 -2.794936580883003105e-02
2.054249999999992724e+02 -2.794133978953246625e-02
2.054499999999992781e+02 -2.793305798678883192e-02
2.054749999999992838e+02 -2.792452081656434520e-02
2.054999999999992610e+02 -2.793448083804039167e-02
2.055249999999992667e+02 -2.794521025937070011e-02
2.055499999999992724e+02 -2.795568420521198430e-02
2.055749999999992781e+02 -2.796590217716208096e-02
2.055999999999992838e+02 -2.797586370083619128e-02
2.056249999999992610e+02 -2.798556832596229421e-02
2.056499999999992667e+02 -2.799501562646944039e-02
2.056749999999992724e+02 -2.800420520057121665e-02
2.056999999999992781e+02 -2.801313667084161588e-02
2.057249999999992838e+02 -2.802180968428564373e-02
2.057499999999992610e+02 -2.803022391240356584e-02
2.057749999999992667e+02 -2.803837905124808780e-02
2.057999999999992724e+02 -2.804627482147661541e-02
2.058249999999992781e+02 -2.805391096839539647e-02
2.058499999999992838e+02 -2.806128726199958942e-02
2.058749999999992610e+02 -2.806840349700378406e-02
2.058999999999992667e+02 -2.807525949287014225e-02
2.059249999999992724e+02 -2.808185509382638348e-02
2.059499999999992781e+02 -2.808819016888004783e-02
2.059749999999992838e+02 -2.809426461182490745e-02
2.059999999999992610e+02 -2.810007834124134476e-02
2.060249999999992667e+02 -2.810563130049073544e-02
2.060499999999992724e+02 -2.811092345770339548e-02
2.060749999999992781e+02 -2.811595480575941608e-02
2.060999999999992838e+02 -2.812072536226402700e-02
2.061249999999992610e+02 -2.812523516951607669e-02
2.061499999999992667e+02 -2.812948429447080512e-02
2.061749999999992724e+02 -2.813347282869560831e-02
2.061999999999992781e+02 -2.813720088831992913e-02
2.062249999999992838e+02 -2.814066861397914246e-02
2.062499999999992610e+02 -2.814387617075211553e-02
2.062749999999992667e+02 -2.814682374809162821e-02
2.062999999999992724e+02 -2.814951155975085537e-02
2.063249999999992781e+02 -2.815193984370140123e-02
2.063499999999992838e+02 -2.815410886204702465e-02
2.063749999999992610e+02 -2.815601890093037685e-02
2.063999999999992667e+02 -2.815767027043458021e-02
2.064249999999992724e+02 -2.815906330447819766e-02
2.064499999999992781e+02 -2.816019836070478635e-02
2.064749999999992838e+02 -2.820103384807708460e-02
2.064999999999992610e+02 -2.827884655786708917e-02
2.065249999999992667e+02 -2.835645681813442689e-02
2.065499999999992724e+02 -2.843386172890891017e-02
2.065749999999992781e+02 -2.851105840409188727e-02
2.065999999999992838e+02 -2.858804397193825605e-02
2.066249999999992610e+02 -2.866481557553794343e-02
2.066499999999992667e+02 -2.874137037329415820e-02
2.066749999999992724e+02 -2.881770553939910426e-02
2.066999999999992781e+02 -2.889381826430764688e-02
2.067249999999992554e+02 -2.896970575520676355e-02
2.067499999999992610e+02 -2.904536523648420382e-02
2.067749999999992667e+02 -2.912079395019110534e-02
2.067999999999992724e+02 -2.919598915650320134e-02
2.068249999999992781e+02 -2.927094813417794456e-02
2.068499999999992554e+02 -2.934566818100730820e-02
2.068749999999992610e+02 -2.942014661426719385e-02
2.068999999999992667e+02 -2.949438077116314436e-02
2.069249999999992724e+02 -2.956836800927009276e-02
2.069499999999992781e+02 -2.964210570696956468e-02
2.069749999999992554e+02 -2.971559126388112829e-02
2.069999999999992610e+02 -2.978882210128998634e-02
2.070249999999992667e+02 -2.986179566256805598e-02
2.070499999999992724e+02 -2.993450941359134670e-02
2.070749999999992781e+02 -3.000696084315231799e-02
2.070999999999992554e+02 -3.007914746336434395e-02
2.071249999999992610e+02 -3.015106681006426981e-02
2.071499999999992667e+02 -3.022271644320624617e-02
2.071749999999992724e+02 -3.029409394725133750e-02
2.071999999999992781e+02 -3.036519693154964353e-02
2.072249999999992554e+02 -3.043602303071846552e-02
2.072499999999992610e+02 -3.050656990501170521e-02
2.072749999999992667e+02 -3.057683524068490963e-02
2.072999999999992724e+02 -3.064681675035181921e-02
2.073249999999992781e+02 -3.071651217333625644e-02
2.073499999999992554e+02 -3.078591927601511541e-02
2.073749999999992610e+02 -3.085503585215647326e-02
2.073999999999992667e+02 -3.092385972324843135e-02
2.074249999999992724e+02 -3.099238873882308523e-02
2.074499999999992781e+02 -3.106062077677098840e-02
2.074749999999992554e+02 -3.112855374365004410e-02
2.074999999999992610e+02 -3.119618557498499839e-02
2.075249999999992667e+02 -3.126351423556206904e-02
2.075499999999992724e+02 -3.133053771971229529e-02
2.075749999999992781e+02 -3.139725405159016908e-02
2.075999999999992554e+02 -3.146366128544290930e-02
2.076249999999992610e+02 -3.152975750587170417e-02
2.076499999999992667e+02 -3.159554082808562619e-02
2.076749999999992724e+02 -3.166100939814682491e-02
2.076999999999992781e+02 -3.172616139320715706e-02
2.077249999999992554e+02 -3.179099502173725333e-02
2.077499999999992610e+02 -3.185550852374804953e-02
2.077749999999992667e+02 -3.191970017100132645e-02
2.077999999999992724e+02 -3.198356826721419216e-02
2.078249999999992781e+02 -3.204711114825378737e-02
2.078499999999992554e+02 -3.211032718232452454e-02
2.078749999999992610e+02 -3.217321477014502967e-02
2.078999999999992667e+02 -3.223577234511825623e-02
2.079249999999992724e+02 -3.229799837349173891e-02
2.079499999999992781e+02 -3.235989135450963172e-02
2.079749999999992554e+02 -3.242144982055578800e-02
2.079999999999992610e+02 -3.248267233728844433e-02
2.080249999999992667e+02 -3.254355750376550921e-02
2.080499999999992724e+02 -3.260410395256179567e-02
2.080749999999992781e+02 -3.266431034987724025e-02
2.080999999999992554e+02 -3.272417539563538674e-02
2.081249999999992610e+02 -3.278369782357520856e-02
2.081499999999992667e+02 -3.284287640133179420e-02
2.081749999999992724e+02 -3.290170993051007992e-02
2.081999999999992497e+02 -3.296019724674816020e-02
2.082249999999992554e+02 -3.301833721977383285e-02
2.082499999999992610e+02 -3.307612875345072867e-02
2.082749999999992667e+02 -3.313357078581671139e-02
2.082999999999992724e+02 -3.319066228911286137e-02
2.083249999999992497e+02 -3.324740226980450047e-02
2.083499999999992554e+02 -3.330378976859364737e-02
2.083749999999992610e+02 -3.335982386042264658e-02
2.083999999999992667e+02 -3.341590178747445156e-02
2.084249999999992724e+02 -3.348694224982291107e-02
2.084499999999992497e+02 -3.356566197209357588e-02
2.084749999999992554e+02 -3.364402876959168842e-02
2.084999999999992610e+02 -3.372204063681289582e-02
2.085249999999992667e+02 -3.379969560348760477e-02
2.085499999999992724e+02 -3.387699173478914139e-02
2.085749999999992497e+02 -3.395392713153348035e-02
2.085999999999992554e+02 -3.402687637929904113e-02
2.086249999999992610e+02 -3.407300751169769354e-02
2.086499999999992667e+02 -3.411883675508704805e-02
2.086749999999992724e+02 -3.416436234638681874e-02
2.086999999999992497e+02 -3.420958254903129492e-02
2.087249999999992554e+02 -3.425449565327321616e-02
2.087499999999992610e+02 -3.429909997647898057e-02
2.087749999999992667e+02 -3.434339386342070283e-02
2.087999999999992724e+02 -3.440086868398364167e-02
2.088249999999992497e+02 -3.448556263551999512e-02
2.088499999999992554e+02 -3.457001221154601400e-02
2.088749999999992610e+02 -3.465421403622492152e-02
2.088999999999992667e+02 -3.473816474789999387e-02
2.089249999999992724e+02 -3.482186099966968346e-02
2.089499999999992497e+02 -3.490529945996249939e-02
2.089749999999992554e+02 -3.498847681311002822e-02
2.089999999999992610e+02 -3.507138975991812291e-02
2.090249999999992667e+02 -3.515403501823610027e-02
2.090499999999992724e+02 -3.523640932352316985e-02
2.090749999999992497e+02 -3.531850942941539007e-02
2.090999999999992554e+02 -3.540033210828512356e-02
2.091249999999992610e+02 -3.548187415180239362e-02
2.091499999999992667e+02 -3.556313237149159173e-02
2.091749999999992724e+02 -3.564410359928307792e-02
2.091999999999992497e+02 -3.572478468806405266e-02
2.092249999999992554e+02 -3.580517251222525843e-02
2.092499999999992610e+02 -3.588526396820210240e-02
2.092749999999992667e+02 -3.596505597501385709e-02
2.092999999999992724e+02 -3.604454547479746251e-02
2.093249999999992497e+02 -3.612372943333681807e-02
2.093499999999992554e+02 -3.620260484058800826e-02
2.093749999999992610e+02 -3.628116871119872050e-02
2.093999999999992667e+02 -3.635941808502374251e-02
2.094249999999992724e+02 -3.643735002763422853e-02
2.094499999999992497e+02 -3.651496163082157409e-02
2.094749999999992554e+02 -3.659225001309635711e-02
2.094999999999992610e+02 -3.666921232018022225e-02
2.095249999999992667e+02 -3.674584572549244310e-02
2.095499999999992724e+02 -3.682214743063043361e-02
2.095749999999992497e+02 -3.689811466584244637e-02
2.095999999999992554e+02 -3.697374469049641982e-02
2.096249999999992610e+02 -3.704903479353777868e-02
2.096499999999992667e+02 -3.712398229394452825e-02
2.096749999999992724e+02 -3.719858454117228042e-02
2.096999999999992497e+02 -3.727283891559348555e-02
2.097249999999992554e+02 -3.734674282892757463e-02
2.097499999999992610e+02 -3.742029372466592479e-02
2.097749999999992667e+02 -3.749348907848565338e-02
2.097999999999992724e+02 -3.756632639865888079e-02
2.098249999999992497e+02 -3.763880322645065529e-02
2.098499999999992554e+02 -3.771091713651106292e-02
2.098749999999992610e+02 -3.778266573725736627e-02
2.098999999999992667e+02 -3.785404667124821904e-02
2.099249999999992440e+02 -3.792505761554856164e-02
2.099499999999992497e+02 -3.799569628208679384e-02
2.099749999999992554e+02 -3.806596041800134472e-02
2.099999999999992610e+02 -3.813584780597958912e-02
2.100249999999992667e+02 -3.820535626458646666e-02
2.100499999999992440e+02 -3.827448364858407337e-02
2.100749999999992497e+02 -3.834322784924244776e-02
2.100999999999992554e+02 -3.841158679463949066e-02
2.101249999999992610e+02 -3.847955844995255836e-02
2.101499999999992667e+02 -3.854735945483458992e-02
2.101749999999992440e+02 -3.861866651514824639e-02
2.101999999999992497e+02 -3.868983376310242833e-02
2.102249999999992554e+02 -3.876065091586971406e-02
2.102499999999992610e+02 -3.883111536407267417e-02
2.102749999999992667e+02 -3.890122452942637588e-02
2.102999999999992440e+02 -3.897097586517607459e-02
2.103249999999992497e+02 -3.904036685652886862e-02
2.103499999999992554e+02 -3.910939502107586840e-02
2.103749999999992610e+02 -3.917805790920826647e-02
2.103999999999992667e+02 -3.924635310452383868e-02
2.104249999999992440e+02 -3.931427822422640939e-02
2.104499999999992497e+02 -3.938183091951622666e-02
2.104749999999992554e+02 -3.944900887597231620e-02
2.104999999999992610e+02 -3.951580981392455172e-02
2.105249999999992667e+02 -3.958223148881996611e-02
2.105499999999992440e+02 -3.964827169157762732e-02
2.105749999999992497e+02 -3.971392824893453521e-02
2.105999999999992554e+02 -3.977919902378408701e-02
2.106249999999992610e+02 -3.984408191550369016e-02
2.106499999999992667e+02 -3.990857486027249434e-02
2.106749999999992440e+02 -3.997267583138195551e-02
2.106999999999992497e+02 -4.003638283953349364e-02
2.107249999999992554e+02 -4.009969393313000258e-02
2.107499999999992610e+02 -4.016260719855287847e-02
2.107749999999992667e+02 -4.022512076043469748e-02
2.107999999999992440e+02 -4.028723278191628093e-02
2.108249999999992497e+02 -4.034894146489841765e-02
2.108499999999992554e+02 -4.041024505027921571e-02
2.108749999999992610e+02 -4.047114181818453615e-02
2.108999999999992667e+02 -4.053163008818606861e-02
2.109249999999992440e+02 -4.059170821950949110e-02
2.109499999999992497e+02 -4.065137461123242979e-02
2.109749999999992554e+02 -4.071062770247170504e-02
2.109999999999992610e+02 -4.076946597255956539e-02
2.110249999999992667e+02 -4.082788794121045006e-02
2.110499999999992440e+02 -4.088589216867549725e-02
2.110749999999992497e+02 -4.094347725588816378e-02
2.110999999999992554e+02 -4.100064184459731309e-02
2.111249999999992610e+02 -4.105738461749080387e-02
2.111499999999992667e+02 -4.111370429830850382e-02
2.111749999999992440e+02 -4.116959965194329912e-02
2.111999999999992497e+02 -4.121054607031138933e-02
2.112249999999992554e+02 -4.124517228686142706e-02
2.112499999999992610e+02 -4.127938381518131417e-02
2.112749999999992667e+02 -4.131318009298214078e-02
2.112999999999992440e+02 -4.134656059738088529e-02
2.113249999999992497e+02 -4.137952484488798682e-02
2.113499999999992554e+02 -4.139386025160955718e-02
2.113749999999992610e+02 -4.140003528347265677e-02
2.113999999999992383e+02 -4.140580711577795947e-02
2.114249999999992440e+02 -4.141117614603335995e-02
2.114499999999992497e+02 -4.141614280858468833e-02
2.114749999999992554e+02 -4.142070757445598383e-02
2.114999999999992610e+02 -4.141079525876580070e-02
2.115249999999992383e+02 -4.138201953254284221e-02
2.115499999999992440e+02 -4.135282792132154855e-02
2.115749999999992497e+02 -4.132322067222884976e-02
2.115999999999992554e+02 -4.129319807137977333e-02
2.116249999999992610e+02 -4.126276044394096981e-02
2.116499999999992383e+02 -4.123190815418571742e-02
2.116749999999992440e+02 -4.120064160553705418e-02
2.116999999999992497e+02 -4.116896124060352713e-02
2.117249999999992554e+02 -4.113686754120204209e-02
2.117499999999992610e+02 -4.110436102837446842e-02
2.117749999999992383e+02 -4.107144226238982482e-02
2.117999999999992440e+02 -4.103811184273983143e-02
2.118249999999992497e+02 -4.100437040812287409e-02
2.118499999999992554e+02 -4.097021863641870515e-02
2.118749999999992610e+02 -4.093565724465163952e-02
2.118999999999992383e+02 -4.090068698894532701e-02
2.119249999999992440e+02 -4.086530866446555499e-02
2.119499999999992497e+02 -4.082952310535456486e-02
2.119749999999992554e+02 -4.079333118465479358e-02
2.119999999999992610e+02 -4.075673381422159625e-02
2.120249999999992383e+02 -4.071973194462635143e-02
2.120499999999992440e+02 -4.068232656505039319e-02
2.120749999999992497e+02 -4.064451870316766746e-02
2.120999999999992554e+02 -4.060630942501778501e-02
2.121249999999992610e+02 -4.056769983486858966e-02
2.121499999999992383e+02 -4.052869107507075380e-02
2.121749999999992440e+02 -4.048928432589838505e-02
2.121999999999992497e+02 -4.044948080538540713e-02
2.122249999999992554e+02 -4.040928176914636988e-02
2.122499999999992610e+02 -4.036868851019145832e-02
2.122749999999992383e+02 -4.032770235873023995e-02
2.122999999999992440e+02 -4.028632468196629429e-02
2.123249999999992497e+02 -4.024455688388148267e-02
2.123499999999992554e+02 -4.020240040501218276e-02
2.123749999999992610e+02 -4.015985672221431685e-02
2.123999999999992383e+02 -4.011692734842091379e-02
2.124249999999992440e+02 -4.007361383238907532e-02
2.124499999999992497e+02 -4.002991775843879607e-02
2.124749999999992554e+02 -3.998584074618199286e-02
2.124999999999992610e+02 -3.994138445024299211e-02
2.125249999999992383e+02 -3.989655055997139155e-02
2.125499999999992440e+02 -3.985134079914283423e-02
2.125749999999992497e+02 -3.980575692565652135e-02
2.125999999999992554e+02 -3.975980073121856279e-02
2.126249999999992610e+02 -3.971347404102152506e-02
2.126499999999992383e+02 -3.966677871341381389e-02
2.126749999999992440e+02 -3.961971663956060513e-02
2.126999999999992497e+02 -3.957228974309865560e-02
2.127249999999992554e+02 -3.952449997978132318e-02
2.127499999999992610e+02 -3.947634933711807737e-02
2.127749999999992383e+02 -3.942783983400423992e-02
2.127999999999992440e+02 -3.937897352034590986e-02
2.128249999999992497e+02 -3.932975247667595126e-02
2.128499999999992554e+02 -3.928017881376354159e-02
2.128749999999992610e+02 -3.923025467221673279e-02
2.128999999999992383e+02 -3.917998222207979414e-02
2.129249999999992440e+02 -3.912936366242162484e-02
2.129499999999992497e+02 -3.907840122091932322e-02
2.129749999999992554e+02 -3.902709715343621183e-02
2.129999999999992610e+02 -3.897545374359222964e-02
2.130249999999992383e+02 -3.892347330233027203e-02
2.130499999999992440e+02 -3.887115816747530039e-02
2.130749999999992497e+02 -3.881851070328954517e-02
2.130999999999992554e+02 -3.876553330002137365e-02
2.131249999999992326e+02 -3.871222837344973772e-02
2.131499999999992383e+02 -3.869669360136115260e-02
2.131749999999992440e+02 -3.869586746835320529e-02
2.131999999999992497e+02 -3.869466732466737141e-02
2.132249999999992554e+02 -3.869309268906476890e-02
2.132499999999992326e+02 -3.869114311480992274e-02
2.132749999999992383e+02 -3.868881818981780712e-02
2.132999999999992440e+02 -3.868611753679172816e-02
2.133249999999992497e+02 -3.868304081335294936e-02
2.133499999999992554e+02 -3.867958771216085251e-02
2.133749999999992326e+02 -3.867575796102512564e-02
2.133999999999992383e+02 -3.867155132300873627e-02
2.134249999999992440e+02 -3.866696759652089865e-02
2.134499999999992497e+02 -3.866200661540371286e-02
2.134749999999992554e+02 -3.865666824900683418e-02
2.134999999999992326e+02 -3.865095240225464857e-02
2.135249999999992383e+02 -3.864485901570401810e-02
2.135499999999992440e+02 -3.863838806559281164e-02
2.135749999999992497e+02 -3.863153956387953974e-02
2.135999999999992554e+02 -3.862431355827301155e-02
2.136249999999992326e+02 -3.861671013225351917e-02
2.136499999999992383e+02 -3.860872940508415507e-02
2.136749999999992440e+02 -3.860037153181378883e-02
2.136999999999992497e+02 -3.859163670326941353e-02
2.137249999999992554e+02 -3.858252514604020716e-02
2.137499999999992326e+02 -3.857303712245221949e-02
2.137749999999992383e+02 -3.856317293053337231e-02
2.137999999999992440e+02 -3.855293290396921008e-02
2.138249999999992497e+02 -3.854231741204986600e-02
2.138499999999992554e+02 -3.853132685960764664e-02
2.138749999999992326e+02 -3.851996168694465233e-02
2.138999999999992383e+02 -3.850822236975286889e-02
2.139249999999992440e+02 -3.849610941902261579e-02
2.139499999999992497e+02 -3.848362338094473561e-02
2.139749999999992554e+02 -3.847076483680153536e-02
2.139999999999992326e+02 -3.845753440284974817e-02
2.140249999999992383e+02 -3.844393273019450219e-02
2.140499999999992440e+02 -3.842996050465359581e-02
2.140749999999992497e+02 -3.841561844661404296e-02
2.140999999999992554e+02 -3.840090731087889009e-02
2.141249999999992326e+02 -3.838582788650612282e-02
2.141499999999992383e+02 -3.837038099663842711e-02
2.141749999999992440e+02 -3.835456749832400619e-02
2.141999999999992497e+02 -3.833838828233014639e-02
2.142249999999992554e+02 -3.832184427294711010e-02
2.142499999999992326e+02 -3.828412813050028479e-02
2.142749999999992383e+02 -3.821906751202699265e-02
2.142999999999992440e+02 -3.815359858917582309e-02
2.143249999999992497e+02 -3.808772283895373728e-02
2.143499999999992554e+02 -3.802144177880523168e-02
2.143749999999992326e+02 -3.795475696648538400e-02
2.143999999999992383e+02 -3.788766999992235901e-02
2.144249999999992440e+02 -3.782018251706846523e-02
2.144499999999992497e+02 -3.775229619574239914e-02
2.144749999999992554e+02 -3.768401275345849982e-02
2.144999999999992326e+02 -3.761533394724685814e-02
2.145249999999992383e+02 -3.754626157346269838e-02
2.145499999999992440e+02 -3.747679746758465075e-02
2.145749999999992497e+02 -3.740694350400302487e-02
2.145999999999992269e+02 -3.733670159579754316e-02
2.146249999999992326e+02 -3.726607369450413848e-02
2.146499999999992383e+02 -3.719506178987243977e-02
2.146749999999992440e+02 -3.712366790961180163e-02
2.146999999999992497e+02 -3.705189411912836184e-02
2.147249999999992269e+02 -3.697974252125073996e-02
2.147499999999992326e+02 -3.690721525594650027e-02
2.147749999999992383e+02 -3.683431450002923324e-02
2.147999999999992440e+02 -3.676104246685380633e-02
2.148249999999992497e+02 -3.668740140600319083e-02
2.148499999999992269e+02 -3.661339360296696904e-02
2.148749999999992326e+02 -3.653902137880683104e-02
2.148999999999992383e+02 -3.646428708981629824e-02
2.149249999999992440e+02 -3.638919312716817900e-02
2.149499999999992497e+02 -3.631374191655522415e-02
2.149749999999992269e+02 -3.623793591781983292e-02
2.149999999999992326e+02 -3.616177762457559869e-02
2.150249999999992383e+02 -3.608526956382109019e-02
2.150499999999992440e+02 -3.603643897142904534e-02
2.150749999999992497e+02 -3.605544498412092264e-02
2.150999999999992269e+02 -3.607411675714063126e-02
2.151249999999992326e+02 -3.609245318972194305e-02
2.151499999999992383e+02 -3.611045321110564060e-02
2.151749999999992440e+02 -3.612811578077587682e-02
2.151999999999992497e+02 -3.614543988868929025e-02
2.152249999999992269e+02 -3.616242455549700113e-02
2.152499999999992326e+02 -3.617906883276015423e-02
2.152749999999992383e+02 -3.619537180315560848e-02
2.152999999999992440e+02 -3.621133258067649185e-02
2.153249999999992497e+02 -3.622695031082321521e-02
2.153499999999992269e+02 -3.624222417078779013e-02
2.153749999999992326e+02 -3.625715336962901519e-02
2.153999999999992383e+02 -3.627173714844165314e-02
2.154249999999992440e+02 -3.628597478051463765e-02
2.154499999999992497e+02 -3.629986557148448534e-02
2.154749999999992269e+02 -3.631340885947760555e-02
2.154999999999992326e+02 -3.632660401524601818e-02
2.155249999999992383e+02 -3.633945044229408561e-02
2.155499999999992440e+02 -3.635194757699738988e-02
2.155749999999992497e+02 -3.636409488871224227e-02
2.155999999999992269e+02 -3.637589187987742834e-02
2.156249999999992326e+02 -3.638733808610735559e-02
2.156499999999992383e+02 -3.639708321745145636e-02
2.156749999999992440e+02 -3.639146333823763818e-02
2.156999999999992497e+02 -3.638549066391598419e-02
2.157249999999992269e+02 -3.637916523306777838e-02
2.157499999999992326e+02 -3.637248711759895337e-02
2.157749999999992383e+02 -3.636545642275113704e-02
2.157999999999992440e+02 -3.635807328710380371e-02
2.158249999999992497e+02 -3.635033788256709919e-02
2.158499999999992269e+02 -3.634225041436759535e-02
2.158749999999992326e+02 -3.633381112102299082e-02
2.158999999999992383e+02 -3.632502027431123992e-02
2.159249999999992440e+02 -3.631587817922810046e-02
2.159499999999992497e+02 -3.630638517393880438e-02
2.159749999999992269e+02 -3.629654162971855669e-02
2.159999999999992326e+02 -3.628634795088676868e-02
2.160249999999992383e+02 -3.627580457473137537e-02
2.160499999999992440e+02 -3.626491197142495126e-02
2.160749999999992497e+02 -3.625367064393306832e-02
2.160999999999992269e+02 -3.624208112791284242e-02
2.161249999999992326e+02 -3.623014399160507520e-02
2.161499999999992383e+02 -3.621785983571595979e-02
2.161749999999992440e+02 -3.620522929329181294e-02
2.161999999999992497e+02 -3.619225302958600787e-02
2.162249999999992269e+02 -3.617893174191586653e-02
2.162499999999992326e+02 -3.616526615951414642e-02
2.162749999999992383e+02 -3.615125704336963341e-02
2.162999999999992440e+02 -3.613690518606242630e-02
2.163249999999992212e+02 -3.612221141158922927e-02
2.163499999999992269e+02 -3.610717657518267010e-02
2.163749999999992326e+02 -3.609180156312132015e-02
2.163999999999992383e+02 -3.607608729253333757e-02
2.164249999999992440e+02 -3.606003471119192949e-02
2.164499999999992212e+02 -3.604364479730340354e-02
2.164749999999992269e+02 -3.602691855928852327e-02
2.164999999999992326e+02 -3.600985703555573819e-02
2.165249999999992383e+02 -3.599246129426810631e-02
2.165499999999992440e+02 -3.597473243310252145e-02
2.165749999999992212e+02 -3.595667157900257760e-02
2.165999999999992269e+02 -3.593827988792438338e-02
2.166249999999992326e+02 -3.591955854457573594e-02
2.166499999999992383e+02 -3.590050876214905679e-02
2.166749999999992440e+02 -3.588113178204725001e-02
2.166999999999992212e+02 -3.586142887360414810e-02
2.167249999999992269e+02 -3.584140133379765114e-02
2.167499999999992326e+02 -3.582105048695794630e-02
2.167749999999992383e+02 -3.580037768446937135e-02
2.167999999999992440e+02 -3.577938430446640089e-02
2.168249999999992212e+02 -3.575807175152379003e-02
2.168499999999992269e+02 -3.573644145634222863e-02
2.168749999999992326e+02 -3.571449487542727175e-02
2.168999999999992383e+02 -3.569223349076383611e-02
2.169249999999992440e+02 -3.566965880948605450e-02
2.169499999999992212e+02 -3.564677236354139162e-02
2.169749999999992269e+02 -3.562357570934972933e-02
2.169999999999992326e+02 -3.560007042745922529e-02
2.170249999999992383e+02 -3.557625812219688405e-02
2.170499999999992440e+02 -3.555214042131435437e-02
2.170749999999992212e+02 -3.552771897562956305e-02
2.170999999999992269e+02 -3.550299545866639900e-02
2.171249999999992326e+02 -3.547797156628724330e-02
2.171499999999992383e+02 -3.545264901632477761e-02
2.171749999999992440e+02 -3.542702954820794309e-02
2.171999999999992212e+02 -3.540111492258652542e-02
2.172249999999992269e+02 -3.537490692095061201e-02
2.172499999999992326e+02 -3.534840734524913319e-02
2.172749999999992383e+02 -3.532161801750261648e-02
2.172999999999992440e+02 -3.529454077941646811e-02
2.173249999999992212e+02 -3.526717749198950147e-02
2.173499999999992269e+02 -3.523953003512004384e-02
2.173749999999992326e+02 -3.521160030721083578e-02
2.173999999999992383e+02 -3.518339022477142558e-02
2.174249999999992440e+02 -3.515490172201847507e-02
2.174499999999992212e+02 -3.512613675047338013e-02
2.174749999999992269e+02 -3.509709727856043238e-02
2.174999999999992326e+02 -3.506778529120173349e-02
2.175249999999992383e+02 -3.503820278941052052e-02
2.175499999999992440e+02 -3.500835178988511570e-02
2.175749999999992212e+02 -3.497823432460019782e-02
2.175999999999992269e+02 -3.494785244039779609e-02
2.176249999999992326e+02 -3.491720819857778435e-02
2.176499999999992383e+02 -3.488630367448775083e-02
2.176749999999992440e+02 -3.485514095711160498e-02
2.176999999999992212e+02 -3.482372214865894766e-02
2.177249999999992269e+02 -3.479204936415444815e-02
2.177499999999992326e+02 -3.476012473102631228e-02
2.177749999999992383e+02 -3.472795038869469497e-02
2.177999999999992156e+02 -3.469552848816300633e-02
2.178249999999992212e+02 -3.466286119160535972e-02
2.178499999999992269e+02 -3.462995067195898113e-02
2.178749999999992326e+02 -3.459679911251437034e-02
2.178999999999992383e+02 -3.456340870650748132e-02
2.179249999999992156e+02 -3.452978165671304056e-02
2.179499999999992212e+02 -3.449592017503818470e-02
2.179749999999992269e+02 -3.446182648211844335e-02
2.179999999999992326e+02 -3.442750280691395104e-02
2.180249999999992383e+02 -3.439295138630821258e-02
2.180499999999992156e+02 -3.435817446470755543e-02
2.180749999999992212e+02 -3.432317429364307310e-02
2.180999999999992269e+02 -3.428795313137437267e-02
2.181249999999992326e+02 -3.425251324249455748e-02
2.181499999999992383e+02 -3.421685689753829057e-02
2.181749999999992156e+02 -3.418098637259116973e-02
2.181999999999992212e+02 -3.414490394890241226e-02
2.182249999999992269e+02 -3.410861191249897617e-02
2.182499999999992326e+02 -3.407211255380273446e-02
2.182749999999992383e+02 -3.403540816725028617e-02
2.182999999999992156e+02 -3.399850105091553609e-02
2.183249999999992212e+02 -3.396139350613427282e-02
2.183499999999992269e+02 -3.392408783713313225e-02
2.183749999999992326e+02 -3.388658635066085084e-02
2.183999999999992383e+02 -3.384889135562136470e-02
2.184249999999992156e+02 -3.381100516271274420e-02
2.184499999999992212e+02 -3.377293008406694053e-02
2.184749999999992269e+02 -3.373466843289410488e-02
2.184999999999992326e+02 -3.369622252313043270e-02
2.185249999999992383e+02 -3.365759466908853359e-02
2.185499999999992156e+02 -3.361878718511247116e-02
2.185749999999992212e+02 -3.357980238523583516e-02
2.185999999999992269e+02 -3.354064258284342182e-02
2.186249999999992326e+02 -3.350131009033745222e-02
2.186499999999992383e+02 -3.346180721880626791e-02
2.186749999999992156e+02 -3.342213627769868856e-02
2.186999999999992212e+02 -3.338229957450049995e-02
2.187249999999992269e+02 -3.334229941441644446e-02
2.187499999999992326e+02 -3.330213810005528546e-02
2.187749999999992383e+02 -3.326181793111940288e-02
2.187999999999992156e+02 -3.322134120409874630e-02
2.188249999999992212e+02 -3.318071021196804943e-02
2.188499999999992269e+02 -3.313992724388983846e-02
2.188749999999992326e+02 -3.309899458491954993e-02
2.188999999999992383e+02 -3.305791451571808010e-02
2.189249999999992156e+02 -3.301668931226467429e-02
2.189499999999992212e+02 -3.297532124557796263e-02
2.189749999999992269e+02 -3.293381258143915358e-02
2.189999999999992326e+02 -3.289216558012020286e-02
2.190249999999992383e+02 -3.285038249611661049e-02
2.190499999999992156e+02 -3.280846557788495710e-02
2.190749999999992212e+02 -3.276641706758372241e-02
2.190999999999992269e+02 -3.272423920082070253e-02
2.191249999999992326e+02 -3.268193420640255753e-02
2.191499999999992383e+02 -3.263950430609075665e-02
2.191749999999992156e+02 -3.259695171436147870e-02
2.191999999999992212e+02 -3.255427863816939132e-02
2.192249999999992269e+02 -3.251148727671725192e-02
2.192499999999992326e+02 -3.246857982122906133e-02
2.192749999999992383e+02 -3.242555845472848419e-02
2.192999999999992156e+02 -3.238242535182116189e-02
2.193249999999992212e+02 -3.233918267848209793e-02
2.193499999999992269e+02 -3.229583259184786587e-02
2.193749999999992326e+02 -3.225237724001274453e-02
2.193999999999992383e+02 -3.220881876182911385e-02
2.194249999999992156e+02 -3.216515928671415808e-02
2.194499999999992212e+02 -3.212140093445888661e-02
2.194749999999992269e+02 -3.207754581504338592e-02
2.194999999999992326e+02 -3.203359602845522874e-02
2.195249999999992099e+02 -3.198955366451417676e-02
2.195499999999992156e+02 -3.194542080269902745e-02
2.195749999999992212e+02 -3.190119951198096271e-02
2.195999999999992269e+02 -3.185689185066040846e-02
2.196249999999992326e+02 -3.181249986620822423e-02
2.196499999999992099e+02 -3.176802559511186091e-02
2.196749999999992156e+02 -3.172347106272491168e-02
2.196999999999992212e+02 -3.167883828312254013e-02
2.197249999999992269e+02 -3.163412925895984357e-02
2.197499999999992326e+02 -3.158934598133490007e-02
2.197749999999992099e+02 -3.154449042965634664e-02
2.197999999999992156e+02 -3.149956457151525946e-02
2.198249999999992212e+02 -3.145457036256082278e-02
2.198499999999992269e+02 -3.140950974638019588e-02
2.198749999999992326e+02 -3.136438465438280004e-02
2.198999999999992099e+02 -3.131919700568890769e-02
2.199249999999992156e+02 -3.127394870702122909e-02
2.199499999999992212e+02 -3.122864165260232083e-02
2.199749999999992269e+02 -3.117971952637160066e-02
2.199999999999992326e+02 -3.110907082391390147e-02
2.200249999999992099e+02 -3.104049767891080627e-02
2.200499999999992156e+02 -3.097191190043990794e-02
2.200749999999992212e+02 -3.090319493458440134e-02
2.200999999999992269e+02 -3.083434911645386092e-02
2.201249999999992326e+02 -3.076537678254418970e-02
2.201499999999992099e+02 -3.068883149516308043e-02
2.201749999999992156e+02 -3.059329921163273305e-02
2.201999999999992212e+02 -3.050495149128907776e-02
2.202249999999992269e+02 -3.040853835596095747e-02
2.202499999999992326e+02 -3.033777817730931234e-02
2.202749999999992099e+02 -3.028623591859546521e-02
2.202999999999992156e+02 -3.023429297209404704e-02
2.203249999999992212e+02 -3.016538579392502931e-02
2.203499999999992269e+02 -3.008903892402385594e-02
2.203749999999992326e+02 -3.001234279573062810e-02
2.203999999999992099e+02 -2.993529755731783384e-02
2.204249999999992156e+02 -2.987793818237999277e-02
2.204499999999992212e+02 -2.984623437250186889e-02
2.204749999999992269e+02 -2.981427442745031298e-02
2.204999999999992326e+02 -2.978205744943564215e-02
2.205249999999992099e+02 -2.974958255037556815e-02
2.205499999999992156e+02 -2.971684885212176608e-02
2.205749999999992212e+02 -2.968385548668947202e-02
2.205999999999992269e+02 -2.965060159648717775e-02
2.206249999999992326e+02 -2.961525156263161013e-02
2.206499999999992099e+02 -2.957988363202148502e-02
2.206749999999992156e+02 -2.954519284305890184e-02
2.206999999999992212e+02 -2.951023778973158387e-02
2.207249999999992269e+02 -2.947501753937450258e-02
2.207499999999992326e+02 -2.943953116914545601e-02
2.207749999999992099e+02 -2.940377776626648676e-02
2.207999999999992156e+02 -2.936775642826587943e-02
2.208249999999992212e+02 -2.933146626322169145e-02
2.208499999999992269e+02 -2.929490639000705693e-02
2.208749999999992326e+02 -2.925807593853617036e-02
2.208999999999992099e+02 -2.922097405001134948e-02
2.209249999999992156e+02 -2.918359987717204437e-02
2.209499999999992212e+02 -2.914595258454413806e-02
2.209749999999992269e+02 -2.910803134869034692e-02
2.209999999999992042e+02 -2.906983535846164798e-02
2.210249999999992099e+02 -2.903136381524988943e-02
2.210499999999992156e+02 -2.899261593324080344e-02
2.210749999999992212e+02 -2.895359093966783787e-02
2.210999999999992269e+02 -2.891428807506703225e-02
2.211249999999992042e+02 -2.887470659353194580e-02
2.211499999999992099e+02 -2.883484576296945628e-02
2.211749999999992156e+02 -2.879470486535636031e-02
2.211999999999992212e+02 -2.875428319699544627e-02
2.212249999999992269e+02 -2.871358006877321525e-02
2.212499999999992042e+02 -2.867259480641648831e-02
2.212749999999992099e+02 -2.863191170928317680e-02
2.212999999999992156e+02 -2.858593877870686806e-02
2.213249999999992212e+02 -2.853883219775189828e-02
2.213499999999992269e+02 -2.849142889964139877e-02
2.213749999999992042e+02 -2.844372834101645958e-02
2.213999999999992099e+02 -2.839572999596692154e-02
2.214249999999992156e+02 -2.834743335629453728e-02
2.214499999999992212e+02 -2.829883793177625367e-02
2.214749999999992269e+02 -2.824994325042682816e-02
2.214999999999992042e+02 -2.820074885876004689e-02
2.215249999999992099e+02 -2.815125432205090039e-02
2.215499999999992156e+02 -2.810145922459487619e-02
2.215749999999992212e+02 -2.805136316996776485e-02
2.215999999999992269e+02 -2.800096578128447034e-02
2.216249999999992042e+02 -2.795026670145540557e-02
2.216499999999992099e+02 -2.789926559344272847e-02
2.216749999999992156e+02 -2.784796214051503058e-02
2.216999999999992212e+02 -2.779635604650105077e-02
2.217249999999992269e+02 -2.774444703604019707e-02
2.217499999999992042e+02 -2.769223485483412669e-02
2.217749999999992099e+02 -2.763971926989344102e-02
2.217999999999992156e+02 -2.758690006978557416e-02
2.218249999999992212e+02 -2.753377706487841400e-02
2.218499999999992269e+02 -2.748035008758312886e-02
2.218749999999992042e+02 -2.742661899259446825e-02
2.218999999999992099e+02 -2.737258365712879477e-02
2.219249999999992156e+02 -2.731824398115931599e-02
2.219499999999992212e+02 -2.726359988765019240e-02
2.219749999999992269e+02 -2.720865132278594070e-02
2.219999999999992042e+02 -2.715339825620035827e-02
2.220249999999992099e+02 -2.709784068120072234e-02
2.220499999999992156e+02 -2.704197861499024400e-02
2.220749999999992212e+02 -2.698581209888723659e-02
2.220999999999992269e+02 -2.692934119854084943e-02
2.221249999999992042e+02 -2.687256600414382815e-02
2.221499999999992099e+02 -2.681548663064124358e-02
2.221749999999992156e+02 -2.675810321793713198e-02
2.221999999999992212e+02 -2.670041593109599015e-02
2.222249999999992269e+02 -2.664242496054129716e-02
2.222499999999992042e+02 -2.658413052225044523e-02
2.222749999999992099e+02 -2.652553285794496257e-02
2.222999999999992156e+02 -2.646663223527743330e-02
2.223249999999992212e+02 -2.640742894801410487e-02
2.223499999999992269e+02 -2.634792331621269718e-02
2.223749999999992042e+02 -2.628811568639596169e-02
2.223999999999992099e+02 -2.622800643172204516e-02
2.224249999999992156e+02 -2.616759595214792483e-02
2.224499999999992212e+02 -2.610688467459041859e-02
2.224749999999992269e+02 -2.604587305308056142e-02
2.224999999999992042e+02 -2.598456156891480739e-02
2.225249999999992099e+02 -2.592295073079904991e-02
2.225499999999992156e+02 -2.586104107498984200e-02
2.225749999999992212e+02 -2.579883316542814359e-02
2.225999999999992269e+02 -2.573632759387026528e-02
2.226249999999992042e+02 -2.567352498001076316e-02
2.226499999999992099e+02 -2.561042597160116674e-02
2.226749999999992156e+02 -2.554703124456301697e-02
2.226999999999992212e+02 -2.548334150309575219e-02
2.227249999999991985e+02 -2.541935747977684332e-02
2.227499999999992042e+02 -2.535507993565743606e-02
2.227749999999992099e+02 -2.529050966035293474e-02
2.227999999999992156e+02 -2.522564747212453079e-02
2.228249999999992212e+02 -2.516049421795803556e-02
2.228499999999991985e+02 -2.509505077363349476e-02
2.228749999999992042e+02 -2.502931804378968547e-02
2.228999999999992099e+02 -2.496329696198342635e-02
2.229249999999992156e+02 -2.489698849073940581e-02
2.229499999999992212e+02 -2.483039362159647837e-02
2.229749999999991985e+02 -2.476351337514500969e-02
2.229999999999992042e+02 -2.469634880105860131e-02
2.230249999999992099e+02 -2.462890097811893872e-02
2.230499999999992156e+02 -2.456117101423390195e-02
2.230749999999992212e+02 -2.449316004644757835e-02
2.230999999999991985e+02 -2.442486924094488393e-02
2.231249999999992042e+02 -2.435629979304762549e-02
2.231499999999992099e+02 -2.428745292720496315e-02
2.231749999999992156e+02 -2.421832989697534494e-02
2.231999999999992212e+02 -2.414893198500218593e-02
2.232249999999991985e+02 -2.407926050298145326e-02
2.232499999999992042e+02 -2.400931679162221499e-02
2.232749999999992099e+02 -2.393910222060098222e-02
2.232999999999992156e+02 -2.386861818850598976e-02
2.233249999999992212e+02 -2.379786612277726490e-02
2.233499999999991985e+02 -2.372684747963696092e-02
2.233749999999992042e+02 -2.365556374401283843e-02
2.233999999999992099e+02 -2.358401642945424925e-02
2.234249999999992156e+02 -2.351220707804084487e-02
2.234499999999992212e+02 -2.344013726028406491e-02
2.234749999999991985e+02 -2.336780857501939354e-02
2.234999999999992042e+02 -2.329522264929264133e-02
2.235249999999992099e+02 -2.322238113823904895e-02
2.235499999999992156e+02 -2.314928572495306841e-02
2.235749999999992212e+02 -2.307593812035105621e-02
2.235999999999991985e+02 -2.300234006302808581e-02
2.236249999999992042e+02 -2.292849331910463972e-02
2.236499999999992099e+02 -2.285439968206813208e-02
2.236749999999992156e+02 -2.278006097260472373e-02
2.236999999999992212e+02 -2.270547903842559320e-02
2.237249999999991985e+02 -2.263065575408428065e-02
2.237499999999992042e+02 -2.255559302078674958e-02
2.237749999999992099e+02 -2.248029276619527284e-02
2.237999999999992156e+02 -2.240475694422332242e-02
2.238249999999992212e+02 -2.232898753482392973e-02
2.238499999999991985e+02 -2.225298654377095425e-02
2.238749999999992042e+02 -2.217675600243158851e-02
2.238999999999992099e+02 -2.210029796753440814e-02
2.239249999999992156e+02 -2.202361452092693392e-02
2.239499999999992212e+02 -2.194670776932944670e-02
2.239749999999991985e+02 -2.186957984407832470e-02
2.239999999999992042e+02 -2.179223290086576559e-02
2.240249999999992099e+02 -2.171466911946943676e-02
2.240499999999992156e+02 -2.163689070347885740e-02
2.240749999999992212e+02 -2.155889988001088650e-02
2.240999999999991985e+02 -2.148069889942187671e-02
2.241249999999992042e+02 -2.140229003501216073e-02
2.241499999999992099e+02 -2.132367558272310962e-02
2.241749999999992156e+02 -2.124485786082915342e-02
2.241999999999991928e+02 -2.116583920962272075e-02
2.242249999999991985e+02 -2.108662199109313101e-02
2.242499999999992042e+02 -2.100720858859917925e-02
2.242749999999992099e+02 -2.092760140653661741e-02
2.242999999999992156e+02 -2.084780286999806179e-02
2.243249999999991928e+02 -2.076781542442865391e-02
2.243499999999991985e+02 -2.068764153527528557e-02
2.243749999999992042e+02 -2.060728368763043578e-02
2.243999999999992099e+02 -2.052674438587056421e-02
2.244249999999992156e+02 -2.044602615328894313e-02
2.244499999999991928e+02 -2.036513153172420446e-02
2.244749999999991985e+02 -2.028406308118204174e-02
2.244999999999992042e+02 -2.020282337945417464e-02
2.245249999999992099e+02 -2.012141502173100602e-02
2.245499999999992156e+02 -2.003984062020932114e-02
2.245749999999991928e+02 -1.995810280369779421e-02
2.245999999999991985e+02 -1.987620421721492808e-02
2.246249999999992042e+02 -1.979414752158481852e-02
2.246499999999992099e+02 -1.971193539302876913e-02
2.246749999999992156e+02 -1.962957052275233691e-02
2.246999999999991928e+02 -1.954705561652844009e-02
2.247249999999991985e+02 -1.946439339427684725e-02
2.247499999999992042e+02 -1.938158658964198033e-02
2.247749999999992099e+02 -1.929863794956408057e-02
2.247999999999992156e+02 -1.921555023385029815e-02
2.248249999999991928e+02 -1.913232621474094536e-02
2.248499999999991985e+02 -1.906757387459701372e-02
2.248749999999992042e+02 -1.900712486014430672e-02
2.248999999999992099e+02 -1.894651248069359126e-02
2.249249999999992156e+02 -1.888573869299664185e-02
2.249499999999991928e+02 -1.882480546999767967e-02
2.249749999999991985e+02 -1.876371480053007010e-02
2.249999999999992042e+02 -1.870246868901095233e-02
2.250249999999992099e+02 -1.864106915512878104e-02
2.250499999999992156e+02 -1.857951823352916101e-02
2.250749999999991928e+02 -1.851781797349628597e-02
2.250999999999991985e+02 -1.845597043862994349e-02
2.251249999999992042e+02 -1.839397770651993863e-02
2.251499999999992099e+02 -1.833184186841585808e-02
2.251749999999992156e+02 -1.826956502889504064e-02
2.251999999999991928e+02 -1.820714930552603736e-02
2.252249999999991985e+02 -1.814459682852852945e-02
2.252499999999992042e+02 -1.808190974043255225e-02
2.252749999999992099e+02 -1.801909019573222012e-02
2.252999999999992156e+02 -1.795614036053810869e-02
2.253249999999991928e+02 -1.789306241222701072e-02
2.253499999999991985e+02 -1.782985853908905863e-02
2.253749999999992042e+02 -1.776653093997188418e-02
2.253999999999992099e+02 -1.770308182392362970e-02
2.254249999999992156e+02 -1.763951340983355154e-02
2.254499999999991928e+02 -1.757582792607035455e-02
2.254749999999991985e+02 -1.751202761011825051e-02
2.254999999999992042e+02 -1.744811470821341221e-02
2.255249999999992099e+02 -1.738409147497649646e-02
2.255499999999992156e+02 -1.728237040812406061e-02
2.255749999999991928e+02 -1.710758692430011663e-02
2.255999999999991985e+02 -1.693262025603587545e-02
2.256249999999992042e+02 -1.675747600086493691e-02
2.256499999999992099e+02 -1.658215977696198343e-02
2.256749999999992156e+02 -1.640667722229705375e-02
2.256999999999991928e+02 -1.623103399378073713e-02
2.257249999999991985e+02 -1.605523576640737957e-02
2.257499999999992042e+02 -1.587928823239162859e-02
2.257749999999992099e+02 -1.570319710029867422e-02
2.257999999999992156e+02 -1.552696809417067163e-02
2.258249999999991928e+02 -1.535060695265151945e-02
2.258499999999991985e+02 -1.517411942810118278e-02
2.258749999999992042e+02 -1.499751128571398355e-02
2.258999999999992099e+02 -1.482078830262731350e-02
2.259249999999991871e+02 -1.464395626703058131e-02
2.259499999999991928e+02 -1.446702097727017855e-02
2.259749999999991985e+02 -1.428998824095170130e-02
2.259999999999992042e+02 -1.411286387404284137e-02
2.260249999999992099e+02 -1.393565369996944449e-02
2.260499999999991871e+02 -1.375836354871525641e-02
2.260749999999991928e+02 -1.358099925591628974e-02
2.260999999999991985e+02 -1.340356666195821611e-02
2.261249999999992042e+02 -1.322607161107010147e-02
2.261499999999992099e+02 -1.304851995042030470e-02
2.261749999999991871e+02 -1.287091752921150703e-02
2.261999999999991928e+02 -1.269327019777448731e-02
2.262249999999991985e+02 -1.251558380666736164e-02
2.262499999999992042e+02 -1.233786420577236836e-02
2.262749999999992099e+02 -1.216011724339311102e-02
2.262999999999991871e+02 -1.198234876535865176e-02
2.263249999999991928e+02 -1.180456461412415260e-02
2.263499999999991985e+02 -1.162677062787750154e-02
2.263749999999992042e+02 -1.144897263964732466e-02
2.263999999999992099e+02 -1.127117647641570457e-02
2.264249999999991871e+02 -1.109338795823046342e-02
2.264499999999991928e+02 -1.091561289732548290e-02
2.264749999999991985e+02 -1.073785709724398886e-02
2.264999999999992042e+02 -1.057242802508543203e-02
2.265249999999992099e+02 -1.047024233120019167e-02
2.265499999999991871e+02 -1.036792731970520402e-02
2.265749999999991928e+02 -1.026548610371607814e-02
2.265999999999991985e+02 -1.016292181336748285e-02
2.266249999999992042e+02 -1.006023759537458782e-02
2.266499999999992099e+02 -9.957436612591264238e-03
2.266749999999991871e+02 -9.854522043561653524e-03
2.266999999999991928e+02 -9.751497082067963132e-03
2.267249999999991985e+02 -9.648364936672119627e-03
2.267499999999992042e+02 -9.545128830253766725e-03
2.267749999999992099e+02 -9.441791999542526598e-03
2.267999999999991871e+02 -9.338357694647249699e-03
2.268249999999991928e+02 -9.234829178579290199e-03
2.268499999999991985e+02 -9.131209726773595672e-03
2.268749999999992042e+02 -9.027502626604269956e-03
2.268999999999992099e+02 -8.923711176897421160e-03
2.269249999999991871e+02 -8.819838687439093480e-03
2.269499999999991928e+02 -8.715888478481358462e-03
2.269749999999991985e+02 -8.611863880244464975e-03
2.269999999999992042e+02 -8.507768232415197085e-03
2.270249999999992099e+02 -8.403604883643766080e-03
2.270499999999991871e+02 -8.299377191036258136e-03
2.270749999999991928e+02 -8.195088519646157380e-03
2.270999999999991985e+02 -8.090742241962560824e-03
2.271249999999992042e+02 -7.986341737396497262e-03
2.271499999999992099e+02 -7.881890391764973663e-03
2.271749999999991871e+02 -7.777391596773719669e-03
2.271999999999991928e+02 -7.672848749497624896e-03
2.272249999999991985e+02 -7.568265251860169240e-03
2.272499999999992042e+02 -7.463644510111793265e-03
2.272749999999992099e+02 -7.358989934306964936e-03
2.272999999999991871e+02 -7.254304937780034664e-03
2.273249999999991928e+02 -7.149592936620518743e-03
2.273499999999991985e+02 -7.044857349148542398e-03
2.273749999999992042e+02 -6.940101595389765003e-03
2.273999999999991815e+02 -6.835329096548840334e-03
2.274249999999991871e+02 -6.730543274484794558e-03
2.274499999999991928e+02 -6.625747551186390340e-03
2.274749999999991985e+02 -6.520945348246024245e-03
2.274999999999992042e+02 -6.416140086336885422e-03
2.275249999999991815e+02 -6.311335184689472431e-03
2.275499999999991871e+02 -6.206534060568954028e-03
2.275749999999991928e+02 -6.101740128754474558e-03
2.275999999999991985e+02 -5.996956801019700557e-03
2.276249999999992042e+02 -5.892187485614880892e-03
2.276499999999991815e+02 -5.787435586749575638e-03
2.276749999999991871e+02 -5.682704504079092063e-03
2.276999999999991928e+02 -5.577997632192596353e-03
2.277249999999991985e+02 -5.473318360102030246e-03
2.277499999999992042e+02 -5.368670070735806835e-03
2.277749999999991815e+02 -5.264056140432653817e-03
2.277999999999991871e+02 -5.159479938441004394e-03
2.278249999999991928e+02 -5.054944826418645773e-03
2.278499999999991985e+02 -4.951163938939770297e-03
2.278749999999992042e+02 -4.857558069343795998e-03
2.278999999999991815e+02 -4.763874995917030675e-03
2.279249999999991871e+02 -4.670114062744591156e-03
2.279499999999991928e+02 -4.576278120676573365e-03
2.279749999999991985e+02 -4.482370034098318197e-03
2.279999999999992042e+02 -4.388392680539157653e-03
2.280249999999991815e+02 -4.294348950276662830e-03
2.280499999999991871e+02 -4.200241745935531616e-03
2.280749999999991928e+02 -4.106073982084208242e-03
2.280999999999991985e+02 -4.011848584824229992e-03
2.281249999999992042e+02 -3.917568491377649252e-03
2.281499999999991815e+02 -3.823236649669320766e-03
2.281749999999991871e+02 -3.728856017905231562e-03
2.281999999999991928e+02 -3.634429564148597847e-03
2.282249999999991985e+02 -3.539960265889493564e-03
2.282499999999992042e+02 -3.445451109613936400e-03
2.282749999999991815e+02 -3.350905090367657310e-03
2.282999999999991871e+02 -3.256325211317357728e-03
2.283249999999991928e+02 -3.161714483309176031e-03
2.283499999999991985e+02 -3.067075924423504161e-03
2.283749999999992042e+02 -2.972412559527723864e-03
2.283999999999991815e+02 -2.877727419826526471e-03
2.284249999999991871e+02 -2.783023542408114438e-03
2.284499999999991928e+02 -2.688303969790933716e-03
2.284749999999991985e+02 -2.593571749465443076e-03
2.284999999999992042e+02 -2.498829933436297595e-03
2.285249999999991815e+02 -2.404081577760599098e-03
2.285499999999991871e+02 -2.309329742086345654e-03
2.285749999999991928e+02 -2.214577489187761605e-03
2.285999999999991985e+02 -2.119827884501194852e-03
2.286249999999992042e+02 -2.025083995658106314e-03
2.286499999999991815e+02 -1.930348892017738670e-03
2.286749999999991871e+02 -1.835625644199048289e-03
2.286999999999991928e+02 -1.740917323612762267e-03
2.287249999999991985e+02 -1.646227001991231722e-03
2.287499999999992042e+02 -1.551557750919003043e-03
2.287749999999991815e+02 -1.456912641363745410e-03
2.287999999999991871e+02 -1.362294743206076764e-03
2.288249999999991928e+02 -1.267707124770234804e-03
2.288499999999991985e+02 -1.173152852355323697e-03
2.288749999999992042e+02 -1.078634989766417453e-03
2.288999999999991815e+02 -9.841565978471156998e-04
2.289249999999991871e+02 -8.897207340118709097e-04
2.289499999999991928e+02 -7.953304517810328485e-04
2.289749999999991985e+02 -7.009888003155587697e-04
2.289999999999992042e+02 -6.066988239539237776e-04
2.290249999999991815e+02 -5.124635617500996731e-04
2.290499999999991871e+02 -4.182860470136693515e-04
2.290749999999991928e+02 -3.241693068517944817e-04
2.290999999999991985e+02 -2.301163617123333342e-04
2.291249999999991758e+02 -1.361302249312641114e-04
2.291499999999991815e+02 -4.221390227893474404e-05
2.291749999999991871e+02 5.162960848696397767e-05
2.291999999999991928e+02 1.453973180690260774e-04
2.292249999999991985e+02 2.390862460737395989e-04
2.292499999999991758e+02 3.326934214512051601e-04
2.292749999999991815e+02 4.262158829345555171e-04
2.292999999999991871e+02 5.196506794721265400e-04
2.293249999999991928e+02 6.129948706594615798e-04
2.293499999999991985e+02 7.062455271667178154e-04
2.293749999999991758e+02 7.993997311614311043e-04
2.293999999999991815e+02 8.924545767292007365e-04
2.294249999999991871e+02 9.854071702884935856e-04
2.294499999999991928e+02 1.078254631002931608e-03
2.294749999999991985e+02 1.170994091188295701e-03
2.294999999999991758e+02 1.263622696715593473e-03
2.295249999999991815e+02 1.356137607409851897e-03
2.295499999999991871e+02 1.452252426222301173e-03
2.295749999999991928e+02 1.560562584589673257e-03
2.295999999999991985e+02 1.668759402402653861e-03
2.296249999999991758e+02 1.776839519027021558e-03
2.296499999999991815e+02 1.884799588167249216e-03
2.296749999999991871e+02 1.992636278339885748e-03
2.296999999999991928e+02 2.100346273344864435e-03
2.297249999999991985e+02 2.204439771794916916e-03
2.297499999999991758e+02 2.296816059525812800e-03
2.297749999999991815e+02 2.389109831654225025e-03
2.297999999999991871e+02 2.481318161706858559e-03
2.298249999999991928e+02 2.573438132038891480e-03
2.298499999999991985e+02 2.665466834264358133e-03
2.298749999999991758e+02 2.757401369686213535e-03
2.298999999999991815e+02 2.848880441319770040e-03
2.299249999999991871e+02 2.966031791039950172e-03
2.299499999999991928e+02 3.083684997297601871e-03
2.299749999999991985e+02 3.201342024846657967e-03
2.299999999999991758e+02 3.318999109684474171e-03
2.300249999999991815e+02 3.436652479713047173e-03
2.300499999999991871e+02 3.554298355287369409e-03
2.300749999999991928e+02 3.671932949769184020e-03
2.300999999999991985e+02 3.789552470083061304e-03
2.301249999999991758e+02 3.907153117276312808e-03
2.301499999999991815e+02 4.024731087081316258e-03
2.301749999999991871e+02 4.142282570482115275e-03
2.301999999999991928e+02 4.259803754281235068e-03
2.302249999999991985e+02 4.377290821672188449e-03
2.302499999999991758e+02 4.494739952811890350e-03
2.302749999999991815e+02 4.612147325396341417e-03
2.302999999999991871e+02 4.729509115237426169e-03
2.303249999999991928e+02 4.846821496842034817e-03
2.303499999999991985e+02 4.964080643992812257e-03
2.303749999999991758e+02 5.081282730329748400e-03
2.303999999999991815e+02 5.198423929933501490e-03
2.304249999999991871e+02 5.315500417908397904e-03
2.304499999999991928e+02 5.432508370967395646e-03
2.304749999999991985e+02 5.549443968016576877e-03
2.304999999999991758e+02 5.666303390741618887e-03
2.305249999999991815e+02 5.783082824191827787e-03
2.305499999999991871e+02 5.899778457365291960e-03
2.305749999999991928e+02 6.016386483794735479e-03
2.305999999999991701e+02 6.132903102130348762e-03
2.306249999999991758e+02 6.249324516724449365e-03
2.306499999999991815e+02 6.365646938213287420e-03
2.306749999999991871e+02 6.481866584098075652e-03
2.306999999999991928e+02 6.597979679325395759e-03
2.307249999999991701e+02 6.713982456864876942e-03
2.307499999999991758e+02 6.829871158286231723e-03
2.307749999999991815e+02 6.945642034332500520e-03
2.307999999999991871e+02 7.061291345493369079e-03
2.308249999999991928e+02 7.176815362574010329e-03
2.308499999999991701e+02 7.292210367262103032e-03
2.308749999999991758e+02 7.407472652692755760e-03
2.308999999999991815e+02 7.522598524008546755e-03
2.309249999999991871e+02 7.637584298917966114e-03
2.309499999999991928e+02 7.752426308249546309e-03
2.309749999999991701e+02 7.867120896502476438e-03
2.309999999999991758e+02 7.981664422393945635e-03
2.310249999999991815e+02 8.096053259401853053e-03
2.310499999999991871e+02 8.210283796302604228e-03
2.310749999999991928e+02 8.324352437706400779e-03
2.310999999999991701e+02 8.438255604586185343e-03
2.311249999999991758e+02 8.551989734802648707e-03
2.311499999999991815e+02 8.665551283623921727e-03
2.311749999999991871e+02 8.778936724240578304e-03
2.311999999999991928e+02 8.902424166757225144e-03
2.312249999999991701e+02 9.025084888766471067e-03
2.312499999999991758e+02 9.147668765795329351e-03
2.312749999999991815e+02 9.270171763510534971e-03
2.312999999999991871e+02 9.392589849116506073e-03
2.313249999999991928e+02 9.514918991972187365e-03
2.313499999999991701e+02 9.637155164207407768e-03
2.313749999999991758e+02 9.759294341341455056e-03
2.313999999999991815e+02 9.881332502899178513e-03
2.314249999999991871e+02 1.000326563302911774e-02
2.314499999999991928e+02 1.012508972112156555e-02
2.314749999999991701e+02 1.024680076242493951e-02
2.314999999999991758e+02 1.036839475866307633e-02
2.315249999999991815e+02 1.048986771864938473e-02
2.315499999999991871e+02 1.061121565890321174e-02
2.315749999999991928e+02 1.073243460426085739e-02
2.315999999999991701e+02 1.085352058848920200e-02
2.316249999999991758e+02 1.097446965489499646e-02
2.316499999999991815e+02 1.109527785693241453e-02
2.316749999999991871e+02 1.121594125880892232e-02
2.316999999999991928e+02 1.133645593608922919e-02
2.317249999999991701e+02 1.145681797629552121e-02
2.317499999999991758e+02 1.157702347950644375e-02
2.317749999999991815e+02 1.169706855895004394e-02
2.317999999999991871e+02 1.181694934159765141e-02
2.318249999999991928e+02 1.193666196874989226e-02
2.318499999999991701e+02 1.205620259662297869e-02
2.318749999999991758e+02 1.217556739692878323e-02
2.318999999999991815e+02 1.229475255745025343e-02
2.319249999999991871e+02 1.241375428261519073e-02
2.319499999999991928e+02 1.253256879406267066e-02
2.319749999999991701e+02 1.265119233120678283e-02
2.319999999999991758e+02 1.276962115179465333e-02
2.320249999999991815e+02 1.288785153245886224e-02
2.320499999999991871e+02 1.300587976926547047e-02
2.320749999999991928e+02 1.312370217825629959e-02
2.320999999999991701e+02 1.324131509598549562e-02
2.321249999999991758e+02 1.335871488005012549e-02
2.321499999999991815e+02 1.347589790961484756e-02
2.321749999999991871e+02 1.359286058593016898e-02
2.321999999999991928e+02 1.370959933284489167e-02
2.322249999999991701e+02 1.382611059731148929e-02
2.322499999999991758e+02 1.394239084988503456e-02
2.322749999999991815e+02 1.405843658521531946e-02
2.322999999999991871e+02 1.417424432253108248e-02
2.323249999999991644e+02 1.428981060611863273e-02
2.323499999999991701e+02 1.440513200579203977e-02
2.323749999999991758e+02 1.452020511735580346e-02
2.323999999999991815e+02 1.463502656306044092e-02
2.324249999999991871e+02 1.474959299204980576e-02
2.324499999999991644e+02 1.486390108080141992e-02
2.324749999999991701e+02 1.497794753355694529e-02
2.324999999999991758e+02 1.509172908274742340e-02
2.325249999999991815e+02 1.520524248940672944e-02
2.325499999999991871e+02 1.531848454357997817e-02
2.325749999999991644e+02 1.543145206472036624e-02
2.325999999999991701e+02 1.554414190208080852e-02
2.326249999999991758e+02 1.565655093509388945e-02
2.326499999999991815e+02 1.576867607374386748e-02
2.326749999999991871e+02 1.588051425893147184e-02
2.326999999999991644e+02 1.599206246282668456e-02
2.327249999999991701e+02 1.610331768921612408e-02
2.327499999999991758e+02 1.621427697383709399e-02
2.327749999999991815e+02 1.632493738470685782e-02
2.327999999999991871e+02 1.643529602243848364e-02
2.328249999999991644e+02 1.654535002055108894e-02
2.328499999999991701e+02 1.665509654576778978e-02
2.328749999999991758e+02 1.676453279830563900e-02
2.328999999999991815e+02 1.687365601215627675e-02
2.329249999999991871e+02 1.698675528997539014e-02
2.329499999999991644e+02 1.710574207443414305e-02
2.329749999999991701e+02 1.722359718893841374e-02
2.329999999999991758e+02 1.734117731152414257e-02
2.330249999999991815e+02 1.745847903333602041e-02
2.330499999999991871e+02 1.757549897337708222e-02
2.330749999999991644e+02 1.769223377895205382e-02
2.330999999999991701e+02 1.780868012610369727e-02
2.331249999999991758e+02 1.792483472003899084e-02
2.331499999999991815e+02 1.804069429554949061e-02
2.331749999999991871e+02 1.815603287182742873e-02
2.331999999999991644e+02 1.827146277050600495e-02
2.332249999999991701e+02 1.838672560902042744e-02
2.332499999999991758e+02 1.850181750493630831e-02
2.332749999999991815e+02 1.861673458388596672e-02
2.332999999999991871e+02 1.873147298016468801e-02
2.333249999999991644e+02 1.884602883733039330e-02
2.333499999999991701e+02 1.896039830880096380e-02
2.333749999999991758e+02 1.907457755844839051e-02
2.333999999999991815e+02 1.918856276119646972e-02
2.334249999999991871e+02 1.928365034061055305e-02
2.334499999999991644e+02 1.937403040582602251e-02
2.334749999999991701e+02 1.946424872461925693e-02
2.334999999999991758e+02 1.955430204071744935e-02
2.335249999999991815e+02 1.964418710278093352e-02
2.335499999999991871e+02 1.973390066491603756e-02
2.335749999999991644e+02 1.982343948718778837e-02
2.335999999999991701e+02 1.991280033613547495e-02
2.336249999999991758e+02 2.000197998528623761e-02
2.336499999999991815e+02 2.009097521567126260e-02
2.336749999999991871e+02 2.017978281634088406e-02
2.336999999999991644e+02 2.026839958488023050e-02
2.337249999999991701e+02 2.035682232792467711e-02
2.337499999999991758e+02 2.044504786167521820e-02
2.337749999999991815e+02 2.053307301241214314e-02
2.337999999999991587e+02 2.062089461700978080e-02
2.338249999999991644e+02 2.070850952344947121e-02
2.338499999999991701e+02 2.079591459133063938e-02
2.338749999999991758e+02 2.088310669238205991e-02
2.338999999999991815e+02 2.097008271097124468e-02
2.339249999999991587e+02 2.105683954461136376e-02
2.339499999999991644e+02 2.114337410446742727e-02
2.339749999999991701e+02 2.122968331585969176e-02
2.339999999999991758e+02 2.131576411876524163e-02
2.340249999999991815e+02 2.140161346831769354e-02
2.340499999999991587e+02 2.148722833530196039e-02
2.340749999999991644e+02 2.157260570665085059e-02
2.340999999999991701e+02 2.165774258593316723e-02
2.341249999999991758e+02 2.174263599384284804e-02
2.341499999999991815e+02 2.182728296868323078e-02
2.341749999999991587e+02 2.191168056684716578e-02
2.341999999999991644e+02 2.199582586329581341e-02
2.342249999999991701e+02 2.207971595203006218e-02
2.342499999999991758e+02 2.216334794656131882e-02
2.342749999999991815e+02 2.224671898037601167e-02
2.342999999999991587e+02 2.232982620739595858e-02
2.343249999999991644e+02 2.241266680243583775e-02
2.343499999999991701e+02 2.249523796165333114e-02
2.343749999999991758e+02 2.257753690299596841e-02
2.343999999999991815e+02 2.265956086664330446e-02
2.344249999999991587e+02 2.274130711544192565e-02
2.344499999999991644e+02 2.282277293533791634e-02
2.344749999999991701e+02 2.290395563580103350e-02
2.344999999999991758e+02 2.298485255024439525e-02
2.345249999999991815e+02 2.306546103643855941e-02
2.345499999999991587e+02 2.314577847691948187e-02
2.345749999999991644e+02 2.322580227938996628e-02
2.345999999999991701e+02 2.330552987711459814e-02
2.346249999999991758e+02 2.338495872930870106e-02
2.346499999999991815e+02 2.346408632152125612e-02
2.346749999999991587e+02 2.354291016600959519e-02
2.346999999999991644e+02 2.362142780210869930e-02
2.347249999999991701e+02 2.369963679659299258e-02
2.347499999999991758e+02 2.377753474403009395e-02
2.347749999999991815e+02 2.385511926712942377e-02
2.347999999999991587e+02 2.393238801708119992e-02
2.348249999999991644e+02 2.400933867389017790e-02
2.348499999999991701e+02 2.408144167106942082e-02
2.348749999999991758e+02 2.415289271818561040e-02
2.348999999999991815e+02 2.422406056447196088e-02
2.349249999999991587e+02 2.429494275168316009e-02
2.349499999999991644e+02 2.436553684514396190e-02
2.349749999999991701e+02 2.443584043414148699e-02
2.349999999999991758e+02 2.450585113231147638e-02
2.350249999999991815e+02 2.457556657801902855e-02
2.350499999999991587e+02 2.464498443473369521e-02
2.350749999999991644e+02 2.471410239139798515e-02
2.350999999999991701e+02 2.478291816278952592e-02
2.351249999999991758e+02 2.485142948987648440e-02
2.351499999999991815e+02 2.491963414016805378e-02
2.351749999999991587e+02 2.498752990805609003e-02
2.351999999999991644e+02 2.505511461515142965e-02
2.352249999999991701e+02 2.512238611061307081e-02
2.352499999999991758e+02 2.518934227146927760e-02
2.352749999999991815e+02 2.525598100293321990e-02
2.352999999999991587e+02 2.532230023870973498e-02
2.353249999999991644e+02 2.538829794129662115e-02
2.353499999999991701e+02 2.545397210227582502e-02
2.353749999999991758e+02 2.551932074259939676e-02
2.353999999999991815e+02 2.558434191286731996e-02
2.354249999999991587e+02 2.564903369359602947e-02
2.354499999999991644e+02 2.571339419548172855e-02
2.354749999999991701e+02 2.577742155965298543e-02
2.354999999999991758e+02 2.584111395791758095e-02
2.355249999999991530e+02 2.590446959299978411e-02
2.355499999999991587e+02 2.596748669877103899e-02
2.355749999999991644e+02 2.603016354047011163e-02
2.355999999999991701e+02 2.609249841491732141e-02
2.356249999999991758e+02 2.615448965071939108e-02
2.356499999999991530e+02 2.621613560846559540e-02
2.356749999999991587e+02 2.627743468091611745e-02
2.356999999999991644e+02 2.633838529318168961e-02
2.357249999999991701e+02 2.639898590289446040e-02
2.357499999999991758e+02 2.645923500037097517e-02
2.357749999999991530e+02 2.651913110876601143e-02
2.357999999999991587e+02 2.657867278421736576e-02
2.358249999999991644e+02 2.663785861598384069e-02
2.358499999999991701e+02 2.669668722657195237e-02
2.358749999999991758e+02 2.675515727185612605e-02
2.358999999999991530e+02 2.681326744118927435e-02
2.359249999999991587e+02 2.687101645750527082e-02
2.359499999999991644e+02 2.692840307741117128e-02
2.359749999999991701e+02 2.698542609127308270e-02
2.359999999999991758e+02 2.704442375068130677e-02
2.360249999999991530e+02 2.708061790154796256e-02
2.360499999999991587e+02 2.711650452958941013e-02
2.360749999999991644e+02 2.715208202846671609e-02
2.360999999999991701e+02 2.718734881601985939e-02
2.361249999999991758e+02 2.722230333457059323e-02
2.361499999999991530e+02 2.725694405121888153e-02
2.361749999999991587e+02 2.729126945813640029e-02
2.361999999999991644e+02 2.732527807285233673e-02
2.362249999999991701e+02 2.735896843853402247e-02
2.362499999999991758e+02 2.739233912426214390e-02
2.362749999999991530e+02 2.742538872529971805e-02
2.362999999999991587e+02 2.745811586335545826e-02
2.363249999999991644e+02 2.749051918683933018e-02
2.363499999999991701e+02 2.752259737111490204e-02
2.363749999999991758e+02 2.755434911874223361e-02
2.363999999999991530e+02 2.758577315971588034e-02
2.364249999999991587e+02 2.761686825169653442e-02
2.364499999999991644e+02 2.764763318023471389e-02
2.364749999999991701e+02 2.767806675898912272e-02
2.364999999999991758e+02 2.770816782993743010e-02
2.365249999999991530e+02 2.773793526357996517e-02
2.365499999999991587e+02 2.776736795913677114e-02
2.365749999999991644e+02 2.779646484473788023e-02
2.365999999999991701e+02 2.782522487760479696e-02
2.366249999999991758e+02 2.785364704422780766e-02
2.366499999999991530e+02 2.788173036053194845e-02
2.366749999999991587e+02 2.790947387203954536e-02
2.366999999999991644e+02 2.793687665402251608e-02
2.367249999999991701e+02 2.796393781164849615e-02
2.367499999999991758e+02 2.799065648011914501e-02
2.367749999999991530e+02 2.801703182480051041e-02
2.367999999999991587e+02 2.804306304134666569e-02
2.368249999999991644e+02 2.806874935581425701e-02
2.368499999999991701e+02 2.809409002477063905e-02
2.368749999999991758e+02 2.811908433539356267e-02
2.368999999999991530e+02 2.814373160556336156e-02
2.369249999999991587e+02 2.816803118394673941e-02
2.369499999999991644e+02 2.819198245007370832e-02
2.369749999999991701e+02 2.821558481440579816e-02
2.369999999999991473e+02 2.823883771839664353e-02
2.370249999999991530e+02 2.826174063454490668e-02
2.370499999999991587e+02 2.828429306643927277e-02
2.370749999999991644e+02 2.830649454879498317e-02
2.370999999999991701e+02 2.832834464748308287e-02
2.371249999999991473e+02 2.836069625438072603e-02
2.371499999999991530e+02 2.842951990988527161e-02
2.371749999999991587e+02 2.849804030003952673e-02
2.371999999999991644e+02 2.856625478860414305e-02
2.372249999999991701e+02 2.863416076199501448e-02
2.372499999999991473e+02 2.870175562973512756e-02
2.372749999999991530e+02 2.876903682490258157e-02
2.372999999999991587e+02 2.883600180457415035e-02
2.373249999999991644e+02 2.890264805026208569e-02
2.373499999999991701e+02 2.896897306834853025e-02
2.373749999999991473e+02 2.903497439051160381e-02
2.373999999999991530e+02 2.910064957414850578e-02
2.374249999999991587e+02 2.916599620279007946e-02
2.374499999999991644e+02 2.923101188651296145e-02
2.374749999999991701e+02 2.929569426234200288e-02
2.374999999999991473e+02 2.936004099464883943e-02
2.375249999999991530e+02 2.942404977554500048e-02
2.375499999999991587e+02 2.948771832526455097e-02
2.375749999999991644e+02 2.955104439254436360e-02
2.375999999999991701e+02 2.961402575499501658e-02
2.376249999999991473e+02 2.967666021946561636e-02
2.376499999999991530e+02 2.973894562240211176e-02
2.376749999999991587e+02 2.980087983019627171e-02
2.376999999999991644e+02 2.986246073953019442e-02
2.377249999999991701e+02 2.992368627771061634e-02
2.377499999999991473e+02 2.998571331112209401e-02
2.377749999999991530e+02 3.007592305832134522e-02
2.377999999999991587e+02 3.016578216667320858e-02
2.378249999999991644e+02 3.025528764592183215e-02
2.378499999999991701e+02 3.034443653645090347e-02
2.378749999999991473e+02 3.043322590974259154e-02
2.378999999999991530e+02 3.052165286883197146e-02
2.379249999999991587e+02 3.060971454874877873e-02
2.379499999999991644e+02 3.069740811695661695e-02
2.379749999999991701e+02 3.078473077377963385e-02
2.379999999999991473e+02 3.087167975282224114e-02
2.380249999999991530e+02 3.095825232138187805e-02
2.380499999999991587e+02 3.104444578084897266e-02
2.380749999999991644e+02 3.113025746710292377e-02
2.380999999999991701e+02 3.121568475089550251e-02
2.381249999999991473e+02 3.130072503822723534e-02
2.381499999999991530e+02 3.138537577071277146e-02
2.381749999999991587e+02 3.146963442593932875e-02
2.381999999999991644e+02 3.155349851781236170e-02
2.382249999999991701e+02 3.163696559689540416e-02
2.382499999999991473e+02 3.172003325073703695e-02
2.382749999999991530e+02 3.180269910418972307e-02
2.382999999999991587e+02 3.188496081971908119e-02
2.383249999999991644e+02 3.196681609770127969e-02
2.383499999999991701e+02 3.204826267671235379e-02
2.383749999999991473e+02 3.212929833380659406e-02
2.383999999999991530e+02 3.220992088478476928e-02
2.384249999999991587e+02 3.229012818445183008e-02
2.384499999999991644e+02 3.236991812686435682e-02
2.384749999999991701e+02 3.244928864556865383e-02
2.384999999999991473e+02 3.252823771382559737e-02
2.385249999999991530e+02 3.260676334482893318e-02
2.385499999999991587e+02 3.268486359190928697e-02
2.385749999999991644e+02 3.276253654872991750e-02
2.385999999999991701e+02 3.283978034947124258e-02
2.386249999999991473e+02 3.291659316900388127e-02
2.386499999999991530e+02 3.299297322305256436e-02
2.386749999999991587e+02 3.306891876834754107e-02
2.386999999999991644e+02 3.314442810276747170e-02
2.387249999999991417e+02 3.321949956546909472e-02
2.387499999999991473e+02 3.329413153700835903e-02
2.387749999999991530e+02 3.336832243944964915e-02
2.387999999999991587e+02 3.344207073646458805e-02
2.388249999999991644e+02 3.351537493342002239e-02
2.388499999999991417e+02 3.358823357745607113e-02
2.388749999999991473e+02 3.366064525755230186e-02
2.388999999999991530e+02 3.373260860458494187e-02
2.389249999999991587e+02 3.380412229137125246e-02
2.389499999999991644e+02 3.387518503270564585e-02
2.389749999999991417e+02 3.394579558538421415e-02
2.389999999999991473e+02 3.401595274821851700e-02
2.390249999999991530e+02 3.408565536204035545e-02
2.390499999999991587e+02 3.415490230969424335e-02
2.390749999999991644e+02 3.422369251602093432e-02
2.390999999999991417e+02 3.429202494783127608e-02
2.391249999999991473e+02 3.435989861386887223e-02
2.391499999999991530e+02 3.442731256476178753e-02
2.391749999999991587e+02 3.449426589296810536e-02
2.391999999999991644e+02 3.456075773270571305e-02
2.392249999999991417e+02 3.462678725987901329e-02
2.392499999999991473e+02 3.469235369199061281e-02
2.392749999999991530e+02 3.475745628804557952e-02
2.392999999999991587e+02 3.482209434844635298e-02
2.393249999999991644e+02 3.488626721487822491e-02
2.393499999999991417e+02 3.494997427018480679e-02
2.393749999999991473e+02 3.501321493823505299e-02
2.393999999999991530e+02 3.507598868378117990e-02
2.394249999999991587e+02 3.513829501230707197e-02
2.394499999999991644e+02 3.520013346986856917e-02
2.394749999999991417e+02 3.526150364292546940e-02
2.394999999999991473e+02 3.532240515816280346e-02
2.395249999999991530e+02 3.538283768230730819e-02
2.395499999999991587e+02 3.544280092193185377e-02
2.395749999999991644e+02 3.550229462325417418e-02
2.395999999999991417e+02 3.556131857192728479e-02
2.396249999999991473e+02 3.561987259282045626e-02
2.396499999999991530e+02 3.567795654979535186e-02
2.396749999999991587e+02 3.573557034547156230e-02
2.396999999999991644e+02 3.579271392098662408e-02
2.397249999999991417e+02 3.584938725574768337e-02
2.397499999999991473e+02 3.590559036717799052e-02
2.397749999999991530e+02 3.596132331045358288e-02
2.397999999999991587e+02 3.601658617823521452e-02
2.398249999999991644e+02 3.607137910039329154e-02
2.398499999999991417e+02 3.612570224372550765e-02
2.398749999999991473e+02 3.617955581166953927e-02
2.398999999999991530e+02 3.623294004400772622e-02
2.399249999999991587e+02 3.628585521656822743e-02
2.399499999999991644e+02 3.633830164091759324e-02
2.399749999999991417e+02 3.639088868438332403e-02
2.399999999999991473e+02 3.641292283625346266e-02
2.400249999999991530e+02 3.643299942099705729e-02
2.400499999999991587e+02 3.645265443962297791e-02
2.400749999999991644e+02 3.647188816141291173e-02
2.400999999999991417e+02 3.649070088946474583e-02
2.401249999999991473e+02 3.650909296052115560e-02
2.401499999999991530e+02 3.652706474479319732e-02
2.401749999999991587e+02 3.654616038254317884e-02
2.401999999999991360e+02 3.658228663669066405e-02
2.402249999999991417e+02 3.661799780672289617e-02
2.402499999999991473e+02 3.668078789682380908e-02
2.402749999999991530e+02 3.676316212027359170e-02
2.402999999999991587e+02 3.684518735577105297e-02
2.403249999999991360e+02 3.692686044749232677e-02
2.403499999999991417e+02 3.700817826232003643e-02
2.403749999999991473e+02 3.709416691879922900e-02
2.403999999999991530e+02 3.717794352799301538e-02
2.404249999999991587e+02 3.726144902370955719e-02
2.404499999999991360e+02 3.734467970518483976e-02
2.404749999999991417e+02 3.742763187663653707e-02
2.404999999999991473e+02 3.751030184784790583e-02
2.405249999999991530e+02 3.759268593475581510e-02
2.405499999999991587e+02 3.767478046004135717e-02
2.405749999999991360e+02 3.775658175372222786e-02
2.405999999999991417e+02 3.783808615375134493e-02
2.406249999999991473e+02 3.791929000661299620e-02
2.406499999999991530e+02 3.800018966792477471e-02
2.406749999999991587e+02 3.808078150303981918e-02
2.406999999999991360e+02 3.816106188765355789e-02
2.407249999999991417e+02 3.824102720840791975e-02
2.407499999999991473e+02 3.832110857088963374e-02
2.407749999999991530e+02 3.837903334552029283e-02
2.407999999999991587e+02 3.843466527162942015e-02
2.408249999999991360e+02 3.848995684932294409e-02
2.408499999999991417e+02 3.854490502827913334e-02
2.408749999999991473e+02 3.859950677311271144e-02
2.408999999999991530e+02 3.865375906393528349e-02
2.409249999999991587e+02 3.870765889691255707e-02
2.409499999999991360e+02 3.876120328482544203e-02
2.409749999999991417e+02 3.881438925762707021e-02
2.409999999999991473e+02 3.886721386300316661e-02
2.410249999999991530e+02 3.891967416693069282e-02
2.410499999999991587e+02 3.897176725423406873e-02
2.410749999999991360e+02 3.902349022914401722e-02
2.410999999999991417e+02 3.907484021585218292e-02
2.411249999999991473e+02 3.912581435906672955e-02
2.411499999999991530e+02 3.917640982456482845e-02
2.411749999999991587e+02 3.922662379974453661e-02
2.411999999999991360e+02 3.927645349417480808e-02
2.412249999999991417e+02 3.932589614014302126e-02
2.412499999999991473e+02 3.937494899319960578e-02
2.412749999999991530e+02 3.942360933270121215e-02
2.412999999999991587e+02 3.947187446235166097e-02
2.413249999999991360e+02 3.951974171073753539e-02
2.413499999999991417e+02 3.956720843186310732e-02
2.413749999999991473e+02 3.961427200568108653e-02
2.413999999999991530e+02 3.966092983861894961e-02
2.414249999999991587e+02 3.970717936410299298e-02
2.414499999999991360e+02 3.975301804307650178e-02
2.414749999999991417e+02 3.979844336451638515e-02
2.414999999999991473e+02 3.984345284594183884e-02
2.415249999999991530e+02 3.988804403392198078e-02
2.415499999999991587e+02 3.993221450457586780e-02
2.415749999999991360e+02 3.997596186406912611e-02
2.415999999999991417e+02 4.001928374910435765e-02
2.416249999999991473e+02 4.006217782740682104e-02
2.416499999999991530e+02 4.010464179820399933e-02
2.416749999999991587e+02 4.014667339269840929e-02
2.416999999999991360e+02 4.018827037453705231e-02
2.417249999999991417e+02 4.022943054027081772e-02
2.417499999999991473e+02 4.027015171981113140e-02
2.417749999999991530e+02 4.031043177687664014e-02
2.417999999999991587e+02 4.035026860943554533e-02
2.418249999999991360e+02 4.038966015013956828e-02
2.418499999999991417e+02 4.042860436675058816e-02
2.418749999999991473e+02 4.046709926256102097e-02
2.418999999999991530e+02 4.050514287680453268e-02
2.419249999999991303e+02 4.054273328506161761e-02
2.419499999999991360e+02 4.057986859965434512e-02
2.419749999999991417e+02 4.061654697003545117e-02
2.419999999999991473e+02 4.065276658316756969e-02
2.420249999999991530e+02 4.068852566389396380e-02
2.420499999999991303e+02 4.072382247530155486e-02
2.420749999999991360e+02 4.075865531907515299e-02
2.420999999999991417e+02 4.079302253584053684e-02
2.421249999999991473e+02 4.082692250550182950e-02
2.421499999999991530e+02 4.086035364756655103e-02
2.421749999999991303e+02 4.089331442146344753e-02
2.421999999999991360e+02 4.092580332684891270e-02
2.422249999999991417e+02 4.095781890390537416e-02
2.422499999999991473e+02 4.098935973362902163e-02
2.422749999999991530e+02 4.102042443810775124e-02
2.422999999999991303e+02 4.105101168078814644e-02
2.423249999999991360e+02 4.108112016673448608e-02
2.423499999999991417e+02 4.111074864287506819e-02
2.423749999999991473e+02 4.113989589823945775e-02
2.423999999999991530e+02 4.116856076418561050e-02
2.424249999999991303e+02 4.119674211461413216e-02
2.424499999999991360e+02 4.122443886617544601e-02
2.424749999999991417e+02 4.125164997846215292e-02
2.424999999999991473e+02 4.127837445419461210e-02
2.425249999999991530e+02 4.130461133939192231e-02
2.425499999999991303e+02 4.133035972353429899e-02
2.425749999999991360e+02 4.135561873971339841e-02
2.425999999999991417e+02 4.138038756477219193e-02
2.426249999999991473e+02 4.142499281430286895e-02
2.426499999999991530e+02 4.147293487024264480e-02
2.426749999999991303e+02 4.152038970455471795e-02
2.426999999999991360e+02 4.156735565353879974e-02
2.427249999999991417e+02 4.161383109696593224e-02
2.427499999999991473e+02 4.165981445834295027e-02
2.427749999999991530e+02 4.170530420516626452e-02
2.427999999999991303e+02 4.175029884916311995e-02
2.428249999999991360e+02 4.179479694652302180e-02
2.428499999999991417e+02 4.183879709811614417e-02
2.428749999999991473e+02 4.188229794970175363e-02
2.428999999999991530e+02 4.192529819212378883e-02
2.429249999999991303e+02 4.196779656149605964e-02
2.429499999999991360e+02 4.200979183937453287e-02
2.429749999999991417e+02 4.205128285291969553e-02
2.429999999999991473e+02 4.209226847504404095e-02
2.430249999999991530e+02 4.213274762455131162e-02
2.430499999999991303e+02 4.217271926626154493e-02
2.430749999999991360e+02 4.221218241112507930e-02
2.430999999999991417e+02 4.225113611632384109e-02
2.431249999999991473e+02 4.228957948536197359e-02
2.431499999999991530e+02 4.232751166814388566e-02
2.431749999999991303e+02 4.236493186103965775e-02
2.431999999999991360e+02 4.240183930694005343e-02
2.432249999999991417e+02 4.243823329529725075e-02
2.432499999999991473e+02 4.247411316215651822e-02
2.432749999999991530e+02 4.250947829017406865e-02
2.432999999999991303e+02 4.254432810862242981e-02
2.433249999999991360e+02 4.257866209338678765e-02
2.433499999999991417e+02 4.261247976694564760e-02
2.433749999999991473e+02 4.267644461650114962e-02
2.433999999999991246e+02 4.277953234218190987e-02
2.434249999999991303e+02 4.288216623094712882e-02
2.434499999999991360e+02 4.298434241084118229e-02
2.434749999999991417e+02 4.308605704605571185e-02
2.434999999999991473e+02 4.318730633758855603e-02
2.435249999999991246e+02 4.328808652389944112e-02
2.435499999999991303e+02 4.338839388155368154e-02
2.435749999999991360e+02 4.348822472585939930e-02
2.435999999999991417e+02 4.358757541149380771e-02
2.436249999999991473e+02 4.368644233312342362e-02
2.436499999999991246e+02 4.378482192601317047e-02
2.436749999999991303e+02 4.388271066662371295e-02
2.436999999999991360e+02 4.398010507320375406e-02
2.437249999999991417e+02 4.407700170636812825e-02
2.437499999999991473e+02 4.417339716966785929e-02
2.437749999999991246e+02 4.426928811014839427e-02
2.437999999999991303e+02 4.436467121889882403e-02
2.438249999999991360e+02 4.445954323158784333e-02
2.438499999999991417e+02 4.455390092899078752e-02
2.438749999999991473e+02 4.464774113750393653e-02
2.438999999999991246e+02 4.474106072964807029e-02
2.439249999999991303e+02 4.483385662455978415e-02
2.439499999999991360e+02 4.492612578847020310e-02
2.439749999999991417e+02 4.501786523517507105e-02
2.439999999999991473e+02 4.510907202648681974e-02
2.440249999999991246e+02 4.519974327268039965e-02
2.440499999999991303e+02 4.528987613292206199e-02
2.440749999999991360e+02 4.537946781568667765e-02
2.440999999999991417e+02 4.546851557916366943e-02
2.441249999999991473e+02 4.555701673164877508e-02
2.441499999999991246e+02 4.564496863192134962e-02
2.441749999999991303e+02 4.573236868961089163e-02
2.441999999999991360e+02 4.581921436554978883e-02
2.442249999999991417e+02 4.590550317211009035e-02
2.442499999999991473e+02 4.599123267352987765e-02
2.442749999999991246e+02 4.607640048622383550e-02
2.442999999999991303e+02 4.616100427908214482e-02
2.443249999999991360e+02 4.624504177375231978e-02
2.443499999999991417e+02 4.632851074491030341e-02
2.443749999999991473e+02 4.641140902051574257e-02
2.443999999999991246e+02 4.649373448205419007e-02
2.444249999999991303e+02 4.657548506476461708e-02
2.444499999999991360e+02 4.665665875785254824e-02
2.444749999999991417e+02 4.673725360468950624e-02
2.444999999999991473e+02 4.681726770299853013e-02
2.445249999999991246e+02 4.689669920502493455e-02
2.445499999999991303e+02 4.697554631769224748e-02
2.445749999999991360e+02 4.705380730274556084e-02
2.445999999999991417e+02 4.713148047687833880e-02
2.446249999999991473e+02 4.720856421184747853e-02
2.446499999999991246e+02 4.728505693457148162e-02
2.446749999999991303e+02 4.736095712721703765e-02
2.446999999999991360e+02 4.743626332726889189e-02
2.447249999999991417e+02 4.751097412758820138e-02
2.447499999999991473e+02 4.758750895405963049e-02
2.447749999999991246e+02 4.771180592393322456e-02
2.447999999999991303e+02 4.783561776455004522e-02
2.448249999999991360e+02 4.795893974865441528e-02
2.448499999999991417e+02 4.808176718515674158e-02
2.448749999999991473e+02 4.820409541994406105e-02
2.448999999999991246e+02 4.832591983668368951e-02
2.449249999999991303e+02 4.844723585762152063e-02
2.449499999999991360e+02 4.856803894436636376e-02
2.449749999999991417e+02 4.868832459867299123e-02
2.449999999999991473e+02 4.880808836321355593e-02
2.450249999999991246e+02 4.892732582233764310e-02
2.450499999999991303e+02 4.904603260282854732e-02
2.450749999999991360e+02 4.916420437464449900e-02
2.450999999999991417e+02 4.928183685165406225e-02
2.451249999999991189e+02 4.939892579235951459e-02
2.451499999999991246e+02 4.951546700061209422e-02
2.451749999999991303e+02 4.963145632631159321e-02
2.451999999999991360e+02 4.974688966610116975e-02
2.452249999999991417e+02 4.986176296404720015e-02
2.452499999999991189e+02 4.997607221230940949e-02
2.452749999999991246e+02 5.008981345179765177e-02
2.452999999999991303e+02 5.020298277281780991e-02
2.453249999999991360e+02 5.031557631570617029e-02
2.453499999999991417e+02 5.042759027144941286e-02
2.453749999999991189e+02 5.053902088229484529e-02
2.453999999999991246e+02 5.064986444234369917e-02
2.454249999999991303e+02 5.076011729813584283e-02
2.454499999999991360e+02 5.086977584921717477e-02
2.454749999999991417e+02 5.097883654869632408e-02
2.454999999999991189e+02 5.108729590378557894e-02
2.455249999999991246e+02 5.119515047633051152e-02
2.455499999999991303e+02 5.130239688332090958e-02
2.455749999999991360e+02 5.140903179739330503e-02
2.455999999999991417e+02 5.151505194731368503e-02
2.456249999999991189e+02 5.162045411844877474e-02
2.456499999999991246e+02 5.172523515322264426e-02
2.456749999999991303e+02 5.182939195155454593e-02
2.456999999999991360e+02 5.193292147128682201e-02
2.457249999999991417e+02 5.203582072859467417e-02
2.457499999999991189e+02 5.213808679837968196e-02
2.457749999999991246e+02 5.220944610626340743e-02
2.457999999999991303e+02 5.224619118023195868e-02
2.458249999999991360e+02 5.228234450706657765e-02
2.458499999999991417e+02 5.231790440632216183e-02
2.458749999999991189e+02 5.235286924947991916e-02
2.458999999999991246e+02 5.238723746027187933e-02
2.459249999999991303e+02 5.242100751498859901e-02
2.459499999999991360e+02 5.245417794277686813e-02
2.459749999999991417e+02 5.248674732592296249e-02
2.459999999999991189e+02 5.251871430012265002e-02
2.460249999999991246e+02 5.255007755473847103e-02
2.460499999999991303e+02 5.258083583304201669e-02
2.460749999999991360e+02 5.261098793244389088e-02
2.460999999999991417e+02 5.264053270470930856e-02
2.461249999999991189e+02 5.266946905615999680e-02
2.461499999999991246e+02 5.269779594786216242e-02
2.461749999999991303e+02 5.272551239580003379e-02
2.461999999999991360e+02 5.275261747103675292e-02
2.462249999999991417e+02 5.277911029985885016e-02
2.462499999999991189e+02 5.280499006390856898e-02
2.462749999999991246e+02 5.283025600030142460e-02
2.462999999999991303e+02 5.285490740172869156e-02
2.463249999999991360e+02 5.287894361654564557e-02
2.463499999999991417e+02 5.290236404884785665e-02
2.463749999999991189e+02 5.292516815852942036e-02
2.463999999999991246e+02 5.294735546132974674e-02
2.464249999999991303e+02 5.296892552886407063e-02
2.464499999999991360e+02 5.298987798864176341e-02
2.464749999999991417e+02 5.301021252406773465e-02
2.464999999999991189e+02 5.302992887443098990e-02
2.465249999999991246e+02 5.304902683488014331e-02
2.465499999999991303e+02 5.306750625638086832e-02
2.465749999999991360e+02 5.308536704566325232e-02
2.465999999999991132e+02 5.310260916515229662e-02
2.466249999999991189e+02 5.311923263288585023e-02
2.466499999999991246e+02 5.313523752241707671e-02
2.466749999999991303e+02 5.315062396270410494e-02
2.466999999999991360e+02 5.316539213798493480e-02
2.467249999999991132e+02 5.317954228764009555e-02
2.467499999999991189e+02 5.319307470603831800e-02
2.467749999999991246e+02 5.320598974237212425e-02
2.467999999999991303e+02 5.321828780047778429e-02
2.468249999999991360e+02 5.322996933864268532e-02
2.468499999999991132e+02 5.324103486939831681e-02
2.468749999999991189e+02 5.325148495930164677e-02
2.468999999999991246e+02 5.326132022870194715e-02
2.469249999999991303e+02 5.327054135149533048e-02
2.469499999999991360e+02 5.327914905486672015e-02
2.469749999999991132e+02 5.328714411901872700e-02
2.469999999999991189e+02 5.329452737688754327e-02
2.470249999999991246e+02 5.330129971384833798e-02
2.470499999999991303e+02 5.330746206740571286e-02
2.470749999999991360e+02 5.331301542687438833e-02
2.470999999999991132e+02 5.331796083304753825e-02
2.471249999999991189e+02 5.332229937785198937e-02
2.471499999999991246e+02 5.332603220399444871e-02
2.471749999999991303e+02 5.332916050459397123e-02
2.471999999999991360e+02 5.333168552280456026e-02
2.472249999999991132e+02 5.333360855142748463e-02
2.472499999999991189e+02 5.333493093251057832e-02
2.472749999999991246e+02 5.333565405693949102e-02
2.472999999999991303e+02 5.333577936401734387e-02
2.473249999999991360e+02 5.333530834103454576e-02
2.473499999999991132e+02 5.333424252282824990e-02
2.473749999999991189e+02 5.333258349133358084e-02
2.473999999999991246e+02 5.333033287512321113e-02
2.474249999999991303e+02 5.332749234893929824e-02
2.474499999999991360e+02 5.332406363321690046e-02
2.474749999999991132e+02 5.332005313972135868e-02
2.474999999999991189e+02 5.331127926230585373e-02
2.475249999999991246e+02 5.330210926396201920e-02
2.475499999999991303e+02 5.329234311539234048e-02
2.475749999999991360e+02 5.328198192589871790e-02
2.475999999999991132e+02 5.327102685503751905e-02
2.476249999999991189e+02 5.325947911232287862e-02
2.476499999999991246e+02 5.324733995691566940e-02
2.476749999999991303e+02 5.325812982218958852e-02
2.476999999999991360e+02 5.328779719351063593e-02
2.477249999999991132e+02 5.331685213204623297e-02
2.477499999999991189e+02 5.334529436791609486e-02
2.477749999999991246e+02 5.335481553495129148e-02
2.477999999999991303e+02 5.335708720719898462e-02
2.478249999999991360e+02 5.335876666240577798e-02
2.478499999999991132e+02 5.335985264779865428e-02
2.478749999999991189e+02 5.336034395907358202e-02
2.478999999999991246e+02 5.336023944074625575e-02
2.479249999999991303e+02 5.335953798649199775e-02
2.479499999999991360e+02 5.335823853947613965e-02
2.479749999999991132e+02 5.335634009267069267e-02
2.479999999999991189e+02 5.335384168916340597e-02
2.480249999999991246e+02 5.334848809102649136e-02
2.480499999999991303e+02 5.333343514320267736e-02
2.480749999999991360e+02 5.332269114900423101e-02
2.480999999999991132e+02 5.331134521430593021e-02
2.481249999999991189e+02 5.329939605195214286e-02
2.481499999999991246e+02 5.328684242285253170e-02
2.481749999999991303e+02 5.327368313640030995e-02
2.481999999999991360e+02 5.325991705088291978e-02
2.482249999999991132e+02 5.324554307388097013e-02
2.482499999999991189e+02 5.323056016265814011e-02
2.482749999999991246e+02 5.321496732453839112e-02
2.482999999999991303e+02 5.319876361727616382e-02
2.483249999999991076e+02 5.318194814941237109e-02
2.483499999999991132e+02 5.316452008062003826e-02
2.483749999999991189e+02 5.314647862204164436e-02
2.483999999999991246e+02 5.312782303660898431e-02
2.484249999999991303e+02 5.310855263935864573e-02
2.484499999999991076e+02 5.308866679772926422e-02
2.484749999999991132e+02 5.306816493185161770e-02
2.484999999999991189e+02 5.304704651482375355e-02
2.485249999999991246e+02 5.302531107297418778e-02
2.485499999999991303e+02 5.300295818611455018e-02
2.485749999999991076e+02 5.297998748777753286e-02
2.485999999999991132e+02 5.295639866544230023e-02
2.486249999999991189e+02 5.293219146074867182e-02
2.486499999999991246e+02 5.290736566969683058e-02
2.486749999999991303e+02 5.288192114283370160e-02
2.486999999999991076e+02 5.285585778542776364e-02
2.487249999999991132e+02 5.282917555762915718e-02
2.487499999999991189e+02 5.280187447461499872e-02
2.487749999999991246e+02 5.277395460672582722e-02
2.487999999999991303e+02 5.274541607958269790e-02
2.488249999999991076e+02 5.271625907419408980e-02
2.488499999999991132e+02 5.268648382704857469e-02
2.488749999999991189e+02 5.265609063019152658e-02
2.488999999999991246e+02 5.262507983129078443e-02
2.489249999999991303e+02 5.259345183368707710e-02
2.489499999999991076e+02 5.256120709642828764e-02
2.489749999999991132e+02 5.252834613429365612e-02
2.489999999999991189e+02 5.249486951779980953e-02
2.490249999999991246e+02 5.246077787319590457e-02
2.490499999999991303e+02 5.242607188244147176e-02
2.490749999999991076e+02 5.239075228317329608e-02
2.490999999999991132e+02 5.235481986865400672e-02
2.491249999999991189e+02 5.231827548771129932e-02
2.491499999999991246e+02 5.228112004465813173e-02
2.491749999999991303e+02 5.224335449920150531e-02
2.491999999999991076e+02 5.220497986633633458e-02
2.492249999999991132e+02 5.216599721622502961e-02
2.492499999999991189e+02 5.212640767406295783e-02
2.492749999999991246e+02 5.208621241992961171e-02
2.492999999999991303e+02 5.204541268862510062e-02
2.493249999999991076e+02 5.200400976949428461e-02
2.493499999999991132e+02 5.196200500623512214e-02
2.493749999999991189e+02 5.191939979669388944e-02
2.493999999999991246e+02 5.187619559264729924e-02
2.494249999999991303e+02 5.183239389956843801e-02
2.494499999999991076e+02 5.178799627638198261e-02
2.494749999999991132e+02 5.174300433520384601e-02
2.494999999999991189e+02 5.169741974106760452e-02
2.495249999999991246e+02 5.165124421163901081e-02
2.495499999999991303e+02 5.160447951691517904e-02
2.495749999999991076e+02 5.155712747891052355e-02
2.495999999999991132e+02 5.150918997133344807e-02
2.496249999999991189e+02 5.146066891924455655e-02
2.496499999999991246e+02 5.141156629870630851e-02
2.496749999999991303e+02 5.136188413641908090e-02
2.496999999999991076e+02 5.131162450934342173e-02
2.497249999999991132e+02 5.126078954431094459e-02
2.497499999999991189e+02 5.120938141762445411e-02
2.497749999999991246e+02 5.115740235464363850e-02
2.497999999999991019e+02 5.110485462935995121e-02
2.498249999999991076e+02 5.105174056396158400e-02
2.498499999999991132e+02 5.099806252838348652e-02
2.498749999999991189e+02 5.094382293985033616e-02
2.498999999999991246e+02 5.088902426240453358e-02
2.499249999999991019e+02 5.083366900642716929e-02
2.499499999999991076e+02 5.078844312578732756e-02
2.499749999999991132e+02 5.082868443530762920e-02


==> figures/usurper/usurper_pgram_5016.dat <==
1.000000000000000000e+00 3.078553061118730408e-02
1.024999999999999911e+00 3.078234537439283533e-02
1.049999999999999822e+00 3.077915341136031394e-02
1.074999999999999734e+00 3.077595470300770533e-02
1.099999999999999645e+00 3.077274923018672934e-02
1.124999999999999556e+00 3.076953697368157298e-02
1.149999999999999467e+00 3.076631791420942827e-02
1.174999999999999378e+00 3.076309203242021464e-02
1.199999999999999289e+00 3.075985930889553813e-02
1.224999999999999201e+00 3.075661972414941644e-02
1.249999999999999112e+00 3.075337325862730412e-02
1.274999999999999023e+00 3.075011989270583571e-02
1.299999999999998934e+00 3.074685960669318666e-02
1.324999999999998845e+00 3.074359238082801510e-02
1.349999999999998757e+00 3.074031819527954859e-02
1.374999999999998668e+00 3.073703703014742800e-02
1.399999999999998579e+00 3.073374886546082624e-02
1.424999999999998490e+00 3.073045368117916995e-02
1.449999999999998401e+00 3.072715145719071353e-02
1.474999999999998312e+00 3.072384217331327119e-02
1.499999999999998224e+00 3.072052580929293328e-02
1.524999999999998135e+00 3.071720234480482953e-02
1.549999999999998046e+00 3.071387175945168233e-02
1.574999999999997957e+00 3.071053403276476079e-02
1.599999999999997868e+00 3.070718914420250689e-02
1.624999999999997780e+00 3.070383707315091359e-02
1.649999999999997691e+00 3.070047779892271997e-02
1.674999999999997602e+00 3.069711130075744934e-02
1.699999999999997513e+00 3.069373755782138502e-02
1.724999999999997424e+00 3.069035654920631087e-02
1.749999999999997335e+00 3.068696825393048971e-02
1.774999999999997247e+00 3.068357265093685921e-02
1.799999999999997158e+00 3.068016971909428084e-02
1.824999999999997069e+00 3.067675943719609319e-02
1.849999999999996980e+00 3.067334178396017436e-02
1.874999999999996891e+00 3.066991673802885177e-02
1.899999999999996803e+00 3.066648427796829154e-02
1.924999999999996714e+00 3.066304438226805790e-02
1.949999999999996625e+00 3.065959702934132475e-02
1.974999999999996536e+00 3.065614219752409511e-02
1.999999999999996447e+00 3.065267986507492007e-02
2.024999999999996358e+00 3.064921001017505142e-02
2.049999999999996270e+00 3.064573261092712678e-02
2.074999999999996181e+00 3.064224764535613058e-02
2.099999999999996092e+00 3.063875509140800285e-02
2.124999999999996003e+00 3.063525492694975719e-02
2.149999999999995914e+00 3.063174712976914765e-02
2.174999999999995826e+00 3.062823167757442247e-02
2.199999999999995737e+00 3.062470854799369258e-02
2.224999999999995648e+00 3.062117771857469570e-02
2.249999999999995559e+00 3.061763916678471656e-02
2.274999999999995470e+00 3.061409287000996585e-02
2.299999999999995381e+00 3.061053880555559409e-02
2.324999999999995293e+00 3.060697695064462306e-02
2.349999999999995204e+00 3.060340728241845581e-02
2.374999999999995115e+00 3.059982977793593642e-02
2.399999999999995026e+00 3.059624441417337082e-02
2.424999999999994937e+00 3.059265116802401333e-02
2.449999999999994849e+00 3.058905001629746989e-02
2.474999999999994760e+00 3.058544093572034689e-02
2.499999999999994671e+00 3.058182390293417985e-02
2.524999999999994582e+00 3.057819889449672757e-02
2.549999999999994493e+00 3.057456588688082372e-02
2.574999999999994404e+00 3.057092485647392929e-02
2.599999999999994316e+00 3.056727577957827485e-02
2.624999999999994227e+00 3.056361863241020133e-02
2.649999999999994138e+00 3.055995339109960490e-02
2.674999999999994049e+00 3.055628003168997867e-02
2.699999999999993960e+00 3.055259853013769442e-02
2.724999999999993872e+00 3.054890886231198532e-02
2.749999999999993783e+00 3.054521100399425898e-02
2.774999999999993694e+00 3.054150493087779208e-02
2.799999999999993605e+00 3.053779061856762636e-02
2.824999999999993516e+00 3.053406804257987120e-02
2.849999999999993427e+00 3.053033717834134630e-02
2.874999999999993339e+00 3.052659800118937353e-02
2.899999999999993250e+00 3.052285048637155482e-02
2.924999999999993161e+00 3.051909460904481119e-02
2.949999999999993072e+00 3.051533034427548682e-02
2.974999999999992983e+00 3.051155766703882166e-02
2.999999999999992895e+00 3.050777655221872248e-02
3.024999999999992806e+00 3.050398697460687120e-02
3.049999999999992717e+00 3.050018890890318635e-02
3.074999999999992628e+00 3.049638232971428609e-02
3.099999999999992539e+00 3.049256721155432434e-02
3.124999999999992450e+00 3.048874352884368630e-02
3.149999999999992362e+00 3.048491125590914105e-02
3.174999999999992273e+00 3.048107036698283201e-02
3.199999999999992184e+00 3.047722083620264463e-02
3.224999999999992095e+00 3.047336263761109623e-02
3.249999999999992006e+00 3.046949574515564127e-02
3.274999999999991918e+00 3.046562013268760624e-02
3.299999999999991829e+00 3.046173577396198151e-02
3.324999999999991740e+00 3.045784264263714722e-02
3.349999999999991651e+00 3.045394071227449165e-02
3.374999999999991562e+00 3.045002995633762713e-02
3.399999999999991473e+00 3.044611034819256698e-02
3.424999999999991385e+00 3.044218186110686855e-02
3.449999999999991296e+00 3.043824446824899485e-02
3.474999999999991207e+00 3.043429814268880026e-02
3.499999999999991118e+00 3.043034285739592767e-02
3.524999999999991029e+00 3.042637858524033234e-02
3.549999999999990941e+00 3.042240529899147700e-02
3.574999999999990852e+00 3.041842297131777673e-02
3.599999999999990763e+00 3.041443157478625550e-02
3.624999999999990674e+00 3.041043108186251842e-02
3.649999999999990585e+00 3.040642146490957903e-02
3.674999999999990496e+00 3.040240269618776220e-02
3.699999999999990408e+00 3.039837474785448551e-02
3.724999999999990319e+00 3.039433759196388807e-02
3.749999999999990230e+00 3.039029120046551208e-02
3.774999999999990141e+00 3.038623554520467410e-02
3.799999999999990052e+00 3.038217059792221175e-02
3.824999999999989964e+00 3.037809633025321046e-02
3.849999999999989875e+00 3.037401271372689587e-02
3.874999999999989786e+00 3.036991971976645346e-02
3.899999999999989697e+00 3.036581731968846995e-02
3.924999999999989608e+00 3.036170548470203123e-02
3.949999999999989519e+00 3.035758418590886812e-02
3.974999999999989431e+00 3.035345339430223915e-02
3.999999999999989342e+00 3.034931308076747533e-02
4.024999999999989697e+00 3.034516321608014475e-02
4.049999999999989164e+00 3.034100377090683670e-02
4.074999999999988631e+00 3.033683471580368371e-02
4.099999999999988987e+00 3.033265602121693744e-02
4.124999999999989342e+00 3.032846765748131376e-02
4.149999999999988809e+00 3.032426959482050280e-02
4.174999999999988276e+00 3.032006180334621825e-02
4.199999999999988631e+00 3.031584425305751396e-02
4.224999999999988987e+00 3.031161691384098161e-02
4.249999999999988454e+00 3.030737975546934221e-02
4.274999999999987921e+00 3.030313274760207051e-02
4.299999999999988276e+00 3.029887585978350423e-02
4.324999999999988631e+00 3.029460906144378074e-02
4.349999999999988098e+00 3.029033232189731750e-02
4.374999999999987566e+00 3.028604561034290224e-02
4.399999999999987921e+00 3.028174889586269375e-02
4.424999999999988276e+00 3.027744214742210047e-02
4.449999999999987743e+00 3.027312533386907617e-02
4.474999999999987210e+00 3.026879842393391529e-02
4.499999999999987566e+00 3.026446138622811144e-02
4.524999999999987921e+00 3.026011418924438867e-02
4.549999999999987388e+00 3.025575680135612899e-02
4.574999999999986855e+00 3.025138919081655359e-02
4.599999999999987210e+00 3.024701132575854934e-02
4.624999999999987566e+00 3.024262317419366269e-02
4.649999999999987033e+00 3.023822470401234946e-02
4.674999999999986500e+00 3.023381588298256276e-02
4.699999999999986855e+00 3.022939667874981889e-02
4.724999999999987210e+00 3.022496705883630577e-02
4.749999999999986677e+00 3.022052699064063305e-02
4.774999999999986144e+00 3.021607644143712440e-02
4.799999999999986500e+00 3.021161537837535258e-02
4.824999999999986855e+00 3.020714376847936228e-02
4.849999999999986322e+00 3.020266157864737178e-02
4.874999999999985789e+00 3.019816877565147800e-02
4.899999999999986144e+00 3.019366532613606408e-02
4.924999999999986500e+00 3.018915119661871524e-02
4.949999999999985967e+00 3.018462635348816842e-02
4.974999999999985434e+00 3.018009076300506854e-02
4.999999999999985789e+00 3.017554439130038305e-02
5.024999999999986144e+00 3.017098720437549550e-02
5.049999999999985612e+00 3.016641916810115787e-02
5.074999999999985079e+00 3.016184024821717477e-02
5.099999999999985434e+00 3.015725041033192819e-02
5.124999999999985789e+00 3.015264961992160375e-02
5.149999999999985256e+00 3.014803784232951769e-02
5.174999999999984723e+00 3.014341504276589478e-02
5.199999999999985079e+00 3.013878118630678588e-02
5.224999999999985434e+00 3.013413623789396034e-02
5.249999999999984901e+00 3.012948016233414628e-02
5.274999999999984368e+00 3.012481292429790292e-02
5.299999999999984723e+00 3.012013448831999882e-02
5.324999999999985079e+00 3.011544481879803795e-02
5.349999999999984546e+00 3.011074387999234866e-02
5.374999999999984013e+00 3.010603163602476595e-02
5.399999999999984368e+00 3.010130805087878753e-02
5.424999999999984723e+00 3.009657308839822770e-02
5.449999999999984190e+00 3.009182671228704739e-02
5.474999999999983658e+00 3.008706888610874000e-02
5.499999999999984013e+00 3.008229957328537041e-02
5.524999999999984368e+00 3.007751873709738066e-02
5.549999999999983835e+00 3.007272634068254916e-02
5.574999999999983302e+00 3.006792234703548755e-02
5.599999999999983658e+00 3.006310671900720016e-02
5.624999999999984013e+00 3.005827941930421660e-02
5.649999999999983480e+00 3.005344041048811643e-02
5.674999999999982947e+00 3.004858965497472431e-02
5.699999999999983302e+00 3.004372711503363463e-02
5.724999999999983658e+00 3.003885275278716724e-02
5.749999999999983125e+00 3.003396653021021823e-02
5.774999999999982592e+00 3.002906840912940994e-02
5.799999999999982947e+00 3.002415835122226873e-02
5.824999999999983302e+00 3.001923631801668366e-02
5.849999999999982769e+00 3.001430227089014677e-02
5.874999999999982236e+00 3.000935617106980161e-02
5.899999999999982592e+00 3.000439797963004238e-02
5.924999999999982947e+00 2.999942765749387744e-02
5.949999999999982414e+00 2.999444516543068456e-02
5.974999999999981881e+00 2.998945046405659259e-02
5.999999999999982236e+00 2.998444351383293405e-02
6.024999999999982592e+00 2.997942427506633881e-02
6.049999999999982059e+00 2.997439270790703061e-02
6.074999999999981526e+00 2.996934877234964587e-02
6.099999999999981881e+00 2.996429242823091602e-02
6.124999999999982236e+00 2.995922363522982024e-02
6.149999999999981704e+00 2.995414235286674234e-02
6.174999999999981171e+00 2.994904854050313078e-02
6.199999999999981526e+00 2.994394215733986106e-02
6.224999999999981881e+00 2.993882316241712818e-02
6.249999999999981348e+00 2.993369151461394012e-02
6.274999999999980815e+00 2.992854717264688963e-02
6.299999999999981171e+00 2.992339009506952627e-02
6.324999999999981526e+00 2.991822024027208232e-02
6.349999999999980993e+00 2.991303756647985257e-02
6.374999999999980460e+00 2.990784203175347530e-02
6.399999999999980815e+00 2.990263359398716639e-02
6.424999999999981171e+00 2.989741221090907314e-02
6.449999999999980638e+00 2.989217784007929327e-02
6.474999999999980105e+00 2.988693043889050285e-02
6.499999999999980460e+00 2.988166996456563876e-02
6.524999999999980815e+00 2.987639637415870700e-02
6.549999999999980282e+00 2.987110962455252067e-02
6.574999999999979750e+00 2.986580967245916832e-02
6.599999999999980105e+00 2.986049647441857066e-02
6.624999999999980460e+00 2.985516998679774853e-02
6.649999999999979927e+00 2.984983016579060081e-02
6.674999999999979394e+00 2.984447696741606565e-02
6.699999999999979750e+00 2.983911034751815516e-02
6.724999999999980105e+00 2.983373026176498397e-02
6.749999999999979572e+00 2.982833666564806835e-02
6.774999999999979039e+00 2.982292951448102872e-02
6.799999999999979394e+00 2.981750876339939182e-02
6.824999999999979750e+00 2.981207436735926891e-02
6.849999999999979217e+00 2.980662628113717877e-02
6.874999999999978684e+00 2.980116445932836505e-02
6.899999999999979039e+00 2.979568885634685874e-02
6.924999999999979394e+00 2.979019942642411461e-02
6.949999999999978861e+00 2.978469612360794272e-02
6.974999999999978328e+00 2.977917890176259852e-02
6.999999999999978684e+00 2.977364771456708289e-02
7.024999999999979039e+00 2.976810251551447253e-02
7.049999999999978506e+00 2.976254325791156258e-02
7.074999999999977973e+00 2.975696989487730190e-02
7.099999999999978328e+00 2.975138237934244617e-02
7.124999999999978684e+00 2.974578066404840945e-02
7.149999999999978151e+00 2.974016470154663971e-02
7.174999999999977618e+00 2.973453444419769595e-02
7.199999999999977973e+00 2.972888984417020042e-02
7.224999999999978328e+00 2.972323085343985330e-02
7.249999999999977796e+00 2.971755742378943618e-02
7.274999999999977263e+00 2.971186950680626548e-02
7.299999999999977618e+00 2.970616705388324369e-02
7.324999999999977973e+00 2.970045001621658340e-02
7.349999999999977440e+00 2.969471834480524527e-02
7.374999999999976907e+00 2.968897199045035518e-02
7.399999999999977263e+00 2.968321090375398291e-02
7.424999999999977618e+00 2.967743503511835121e-02
7.449999999999977085e+00 2.967164433474471855e-02
7.474999999999976552e+00 2.966583875263303222e-02
7.499999999999976907e+00 2.966001823857985706e-02
7.524999999999977263e+00 2.965418274217897568e-02
7.549999999999976730e+00 2.964833221281934147e-02
7.574999999999976197e+00 2.964246659968426678e-02
7.599999999999976552e+00 2.963658585175093368e-02
7.624999999999976907e+00 2.963068991778904787e-02
7.649999999999976374e+00 2.962477874636005107e-02
7.674999999999975842e+00 2.961885228581630572e-02
7.699999999999976197e+00 2.961291048429951639e-02
7.724999999999976552e+00 2.960695328974050772e-02
7.749999999999976019e+00 2.960098064985792685e-02
7.774999999999975486e+00 2.959499251215725116e-02
7.799999999999975842e+00 2.958898882392986887e-02
7.824999999999976197e+00 2.958296953225179882e-02
7.849999999999975664e+00 2.957693458398350655e-02
7.874999999999975131e+00 2.957088392576775679e-02
7.899999999999975486e+00 2.956481750402939132e-02
7.924999999999975842e+00 2.955873526497455883e-02
7.949999999999975309e+00 2.955263715458870608e-02
7.974999999999974776e+00 2.954652311863641481e-02
7.999999999999975131e+00 2.954039310266016669e-02
8.024999999999975486e+00 2.953424705197907341e-02
8.049999999999975842e+00 2.952808491168820368e-02
8.074999999999974420e+00 2.952190662665729604e-02
8.099999999999974776e+00 2.951571214152961739e-02
8.124999999999975131e+00 2.950950140072147732e-02
8.149999999999973710e+00 2.950327434842045862e-02
8.174999999999974065e+00 2.949703092858465062e-02
8.199999999999974420e+00 2.949077108494200378e-02
8.224999999999974776e+00 2.948449476098852912e-02
8.249999999999975131e+00 2.947820189998766674e-02
8.274999999999973710e+00 2.947189244496922420e-02
8.299999999999974065e+00 2.946556633872806155e-02
8.324999999999974420e+00 2.945922352382311649e-02
8.349999999999972999e+00 2.945286394257639814e-02
8.374999999999973355e+00 2.944648753707173466e-02
8.399999999999973710e+00 2.944009424915387113e-02
8.424999999999974065e+00 2.943368402042697771e-02
8.449999999999974420e+00 2.942725679225408411e-02
8.474999999999972999e+00 2.942081250575560511e-02
8.499999999999973355e+00 2.941435110180793538e-02
8.524999999999973710e+00 2.940787252104310606e-02
8.549999999999972289e+00 2.940137670384688345e-02
8.574999999999972644e+00 2.939486359035790169e-02
8.599999999999972999e+00 2.938833312046676763e-02
8.624999999999973355e+00 2.938178523381459323e-02
8.649999999999973710e+00 2.937521986979177435e-02
8.674999999999972289e+00 2.936863696753721706e-02
8.699999999999972644e+00 2.936203646593670002e-02
8.724999999999972999e+00 2.935541830362200372e-02
8.749999999999971578e+00 2.934878241896949833e-02
8.774999999999971934e+00 2.934212875009946028e-02
8.799999999999972289e+00 2.933545723487405305e-02
8.824999999999972644e+00 2.932876781089698015e-02
8.849999999999972999e+00 2.932206041551142089e-02
8.874999999999971578e+00 2.931533498579981523e-02
8.899999999999971934e+00 2.930859145858169881e-02
8.924999999999972289e+00 2.930182977041299180e-02
8.949999999999970868e+00 2.929504985758462146e-02
8.974999999999971223e+00 2.928825165612164785e-02
8.999999999999971578e+00 2.928143510178111281e-02
9.024999999999971934e+00 2.927460013005175887e-02
9.049999999999972289e+00 2.926774667615246114e-02
9.074999999999970868e+00 2.926087467503056538e-02
9.099999999999971223e+00 2.925398406136117679e-02
9.124999999999971578e+00 2.924707476954552243e-02
9.149999999999970157e+00 2.924014673371012896e-02
9.174999999999970512e+00 2.923319988770472014e-02
9.199999999999970868e+00 2.922623416510172420e-02
9.224999999999971223e+00 2.921924949919466746e-02
9.249999999999971578e+00 2.921224582299661310e-02
9.274999999999970157e+00 2.920522306923944988e-02
9.299999999999970512e+00 2.919818117037202565e-02
9.324999999999970868e+00 2.919112005855908562e-02
9.349999999999969447e+00 2.918403966567981872e-02
9.374999999999969802e+00 2.917693992332659816e-02
9.399999999999970157e+00 2.916982076280377062e-02
9.424999999999970512e+00 2.916268211512590761e-02
9.449999999999970868e+00 2.915552391101696589e-02
9.474999999999969447e+00 2.914834608090827173e-02
9.499999999999969802e+00 2.914114855493808026e-02
9.524999999999970157e+00 2.913393126294908445e-02
9.549999999999968736e+00 2.912669413448810626e-02
9.574999999999969091e+00 2.911943709880370282e-02
9.599999999999969447e+00 2.911216008484564591e-02
9.624999999999969802e+00 2.910486302126305200e-02
9.649999999999970157e+00 2.909754583640295281e-02
9.674999999999968736e+00 2.909020845830911917e-02
9.699999999999969091e+00 2.908285081472052405e-02
9.724999999999969447e+00 2.907547283306950031e-02
9.749999999999968026e+00 2.906807444048126882e-02
9.774999999999968381e+00 2.906065556377147863e-02
9.799999999999968736e+00 2.905321612944539861e-02
9.824999999999969091e+00 2.904575606369614107e-02
9.849999999999969447e+00 2.903827529240348218e-02
9.874999999999968026e+00 2.903077374113218964e-02
9.899999999999968381e+00 2.902325133513017352e-02
9.924999999999968736e+00 2.901570799932788255e-02
9.949999999999967315e+00 2.900814365833605246e-02
9.974999999999967670e+00 2.900055823644448125e-02
9.999999999999968026e+00 2.899295165762076978e-02
1.002499999999996838e+01 2.898532384550824709e-02
1.004999999999996874e+01 2.897767472342490866e-02
1.007499999999996732e+01 2.897000421436148748e-02
1.009999999999996767e+01 2.896231224098042012e-02
1.012499999999996803e+01 2.895459872561390730e-02
1.014999999999996660e+01 2.894686359026259898e-02
1.017499999999996696e+01 2.893910675659370699e-02
1.019999999999996732e+01 2.893132814593992949e-02
1.022499999999996767e+01 2.892352767929722360e-02
1.024999999999996803e+01 2.891570527732407331e-02
1.027499999999996660e+01 2.890786086033886662e-02
1.029999999999996696e+01 2.889999434831934388e-02
1.032499999999996732e+01 2.889210566090021082e-02
1.034999999999996589e+01 2.888419471737210462e-02
1.037499999999996625e+01 2.887626143667924514e-02
1.039999999999996660e+01 2.886830573741858488e-02
1.042499999999996696e+01 2.886032753783784530e-02
1.044999999999996732e+01 2.885232675583346632e-02
1.047499999999996589e+01 2.884430330894995759e-02
1.049999999999996625e+01 2.883625711437703965e-02
1.052499999999996660e+01 2.882818808894907492e-02
1.054999999999996518e+01 2.882009614914247259e-02
1.057499999999996554e+01 2.881198121107485244e-02
1.059999999999996589e+01 2.880384319050233177e-02
1.062499999999996625e+01 2.879568200281895293e-02
1.064999999999996660e+01 2.878749756305403265e-02
1.067499999999996518e+01 2.877928978587120795e-02
1.069999999999996554e+01 2.877105858556620877e-02
1.072499999999996589e+01 2.876280387606499483e-02
1.074999999999996447e+01 2.875452557092295081e-02
1.077499999999996483e+01 2.874622358332173250e-02
1.079999999999996518e+01 2.873789782606872220e-02
1.082499999999996554e+01 2.872954821159473190e-02
1.084999999999996589e+01 2.872117465195227551e-02
1.087499999999996447e+01 2.871277705881371614e-02
1.089999999999996483e+01 2.870435534346976389e-02
1.092499999999996518e+01 2.869590941682721372e-02
1.094999999999996376e+01 2.868743918940772422e-02
1.097499999999996412e+01 2.867894457134564229e-02
1.099999999999996447e+01 2.867042547238582775e-02
1.102499999999996483e+01 2.866188180188287971e-02
1.104999999999996518e+01 2.865331346879803481e-02
1.107499999999996376e+01 2.864472038169843873e-02
1.109999999999996412e+01 2.863610244875442259e-02
1.112499999999996447e+01 2.862745957773805625e-02
1.114999999999996305e+01 2.861879167602156271e-02
1.117499999999996341e+01 2.861009865057454263e-02
1.119999999999996376e+01 2.860138040796288139e-02
1.122499999999996412e+01 2.859263685434683400e-02
1.124999999999996447e+01 2.858386789547820092e-02
1.127499999999996305e+01 2.857507343670014424e-02
1.129999999999996341e+01 2.856625338294301736e-02
1.132499999999996376e+01 2.855740763872465296e-02
1.134999999999996234e+01 2.854853610814658826e-02
1.137499999999996270e+01 2.853963869489329133e-02
1.139999999999996305e+01 2.853071530222990940e-02
1.142499999999996341e+01 2.852176583299997209e-02
1.144999999999996376e+01 2.851279018962379896e-02
1.147499999999996234e+01 2.850378827409617843e-02
1.149999999999996270e+01 2.849475998798476142e-02
1.152499999999996305e+01 2.848570523242775765e-02
1.154999999999996163e+01 2.847662390813183314e-02
1.157499999999996199e+01 2.846751591537066348e-02
1.159999999999996234e+01 2.845838115398208537e-02
1.162499999999996270e+01 2.844921952336663604e-02
1.164999999999996305e+01 2.844003092248533621e-02
1.167499999999996163e+01 2.843081524985746275e-02
1.169999999999996199e+01 2.842157240355907763e-02
1.172499999999996234e+01 2.841230228122005458e-02
1.174999999999996092e+01 2.840300478002244500e-02
1.177499999999996128e+01 2.839367979669863568e-02
1.179999999999996163e+01 2.838432722752885773e-02
1.182499999999996199e+01 2.837494696833923677e-02
1.184999999999996234e+01 2.836553891449945103e-02
1.187499999999996092e+01 2.835610296092095500e-02
1.189999999999996128e+01 2.834663900205459594e-02
1.192499999999996163e+01 2.833714693188856687e-02
1.194999999999996021e+01 2.832762664394594676e-02
1.197499999999996056e+01 2.831807803128300743e-02
1.199999999999996092e+01 2.830850098648684740e-02
1.202499999999996128e+01 2.829889540167274814e-02
1.204999999999996163e+01 2.828926116848272734e-02
1.207499999999996021e+01 2.827959817808288132e-02
1.209999999999996056e+01 2.826990632116110902e-02
1.212499999999996092e+01 2.826018548792525245e-02
1.214999999999995950e+01 2.825043556810033149e-02
1.217499999999995985e+01 2.824065645092678142e-02
1.219999999999996021e+01 2.823084802515789943e-02
1.222499999999996056e+01 2.822101017905771433e-02
1.224999999999996092e+01 2.821114280039865169e-02
1.227499999999995950e+01 2.820124577645912595e-02
1.229999999999995985e+01 2.819131899402146924e-02
1.232499999999996021e+01 2.818136233936971088e-02
1.234999999999995879e+01 2.817137569828670474e-02
1.237499999999995914e+01 2.816135895605217238e-02
1.239999999999995950e+01 2.815131199744077065e-02
1.242499999999995985e+01 2.814123470671884425e-02
1.244999999999996021e+01 2.813112696764289572e-02
1.247499999999995879e+01 2.812098866345651149e-02
1.249999999999995914e+01 2.811081967688875208e-02
1.252499999999995950e+01 2.810061989015091855e-02
1.254999999999995808e+01 2.809038918493485595e-02
1.257499999999995843e+01 2.808012744241026454e-02
1.259999999999995879e+01 2.806983454322214619e-02
1.262499999999995914e+01 2.805951036748871585e-02
1.264999999999995950e+01 2.804915479479836576e-02
1.267499999999995808e+01 2.803876770420824990e-02
1.269999999999995843e+01 2.802834897424055088e-02
1.272499999999995879e+01 2.801789848288109563e-02
1.274999999999995737e+01 2.800741610757600045e-02
1.277499999999995772e+01 2.799690172523013748e-02
1.279999999999995808e+01 2.798635521220360980e-02
1.282499999999995843e+01 2.797577644431009994e-02
1.284999999999995879e+01 2.796516529681382715e-02
1.287499999999995737e+01 2.795452164442717782e-02
1.289999999999995772e+01 2.794384536130825603e-02
1.292499999999995808e+01 2.793313632105795530e-02
1.294999999999995666e+01 2.792239439671803658e-02
1.297499999999995701e+01 2.791161946076809591e-02
1.299999999999995737e+01 2.790081138512310807e-02
1.302499999999995772e+01 2.788997004113061978e-02
1.304999999999995808e+01 2.787909529956860560e-02
1.307499999999995666e+01 2.786818703064247726e-02
1.309999999999995701e+01 2.785724510398250586e-02
1.312499999999995737e+01 2.784626938864156326e-02
1.314999999999995595e+01 2.783525975309181916e-02
1.317499999999995630e+01 2.782421606522273924e-02
1.319999999999995666e+01 2.781313819233779960e-02
1.322499999999995701e+01 2.780202600115274161e-02
1.324999999999995737e+01 2.779087935779156818e-02
1.327499999999995595e+01 2.777969812778493738e-02
1.329999999999995630e+01 2.776848217606732797e-02
1.332499999999995666e+01 2.775723136697376414e-02
1.334999999999995524e+01 2.774594556423734190e-02
1.337499999999995559e+01 2.773462463098684203e-02
1.339999999999995595e+01 2.772326842974380534e-02
1.342499999999995630e+01 2.771187682241923675e-02
1.344999999999995666e+01 2.770044967031173172e-02
1.347499999999995524e+01 2.768898683410402420e-02
1.349999999999995559e+01 2.767748817386039839e-02
1.352499999999995595e+01 2.766595354902440934e-02
1.354999999999995453e+01 2.765438281841481327e-02
1.357499999999995488e+01 2.764277584022411735e-02
1.359999999999995524e+01 2.763113247201512759e-02
1.362499999999995559e+01 2.761945257071790616e-02
1.364999999999995595e+01 2.760773599262733580e-02
1.367499999999995453e+01 2.759598259340008061e-02
1.369999999999995488e+01 2.758419222805184520e-02
1.372499999999995524e+01 2.757236475095411338e-02
1.374999999999995381e+01 2.756050001583183751e-02
1.377499999999995417e+01 2.754859787576015642e-02
1.379999999999995453e+01 2.753665818316137354e-02
1.382499999999995488e+01 2.752468078980258720e-02
1.384999999999995524e+01 2.751266554679218310e-02
1.387499999999995381e+01 2.750061230457729461e-02
1.389999999999995417e+01 2.748852091294042704e-02
1.392499999999995453e+01 2.747639122099700126e-02
1.394999999999995310e+01 2.746422307719207853e-02
1.397499999999995346e+01 2.745201632929759536e-02
1.399999999999995381e+01 2.743977082440883855e-02
1.402499999999995417e+01 2.742748640894230455e-02
1.404999999999995453e+01 2.741516292863209123e-02
1.407499999999995310e+01 2.740280022852678923e-02
1.409999999999995346e+01 2.739039815298699096e-02
1.412499999999995381e+01 2.737795654568185924e-02
1.414999999999995239e+01 2.736547524958609506e-02
1.417499999999995275e+01 2.735295410697717589e-02
1.419999999999995310e+01 2.734039295943186190e-02
1.422499999999995346e+01 2.732779164782340661e-02
1.424999999999995381e+01 2.731515001231862166e-02
1.427499999999995239e+01 2.730246789237413332e-02
1.429999999999995275e+01 2.728974512673400937e-02
1.432499999999995310e+01 2.727698155342662273e-02
1.434999999999995168e+01 2.726417700976051586e-02
1.437499999999995204e+01 2.725133133232274588e-02
1.439999999999995239e+01 2.723844435697471769e-02
1.442499999999995275e+01 2.722551591884931482e-02
1.444999999999995310e+01 2.721254585234797116e-02
1.447499999999995168e+01 2.719953399113684070e-02
1.449999999999995204e+01 2.718648016814469506e-02
1.452499999999995239e+01 2.717338421555859709e-02
1.454999999999995097e+01 2.716024596482165265e-02
1.457499999999995133e+01 2.714706524662889239e-02
1.459999999999995168e+01 2.713384189092520396e-02
1.462499999999995204e+01 2.712057572690092927e-02
1.464999999999995239e+01 2.710726658298946018e-02
1.467499999999995097e+01 2.709391428686351924e-02
1.469999999999995133e+01 2.708051866543235986e-02
1.472499999999995168e+01 2.706707954483810949e-02
1.474999999999995026e+01 2.705359675045261592e-02
1.477499999999995062e+01 2.704007010687441842e-02
1.479999999999995097e+01 2.702649943792503201e-02
1.482499999999995133e+01 2.701288456664625165e-02
1.484999999999995168e+01 2.699922531529622832e-02
1.487499999999995026e+01 2.698552150534651306e-02
1.489999999999995062e+01 2.697177295747885464e-02
1.492499999999995097e+01 2.695797949158157056e-02
1.494999999999994955e+01 2.694414092674627184e-02
1.497499999999994991e+01 2.693025708126502854e-02
1.499999999999995026e+01 2.691632777262603984e-02
1.502499999999995062e+01 2.690235281751156282e-02
1.504999999999995097e+01 2.688833203179342643e-02
1.507499999999994955e+01 2.687426523053023514e-02
1.509999999999994991e+01 2.686015222796379193e-02
1.512499999999995026e+01 2.684599283751622559e-02
1.514999999999994884e+01 2.683178687178577188e-02
1.517499999999994920e+01 2.681753414254404652e-02
1.519999999999994955e+01 2.680323446073224966e-02
1.522499999999994991e+01 2.678888763645809190e-02
1.524999999999995026e+01 2.677449347899226936e-02
1.527499999999994884e+01 2.676005179676502893e-02
1.529999999999994920e+01 2.674556239736257043e-02
1.532499999999994955e+01 2.673102508752402129e-02
1.534999999999994813e+01 2.671643967313755766e-02
1.537499999999994849e+01 2.670180595923752481e-02
1.539999999999994884e+01 2.668712375000022868e-02
1.542499999999994920e+01 2.667239284874141358e-02
1.544999999999994955e+01 2.665761305791190111e-02
1.547499999999994813e+01 2.664278417909486316e-02
1.549999999999994849e+01 2.662790601300178348e-02
1.552499999999994884e+01 2.661297835946968213e-02
1.554999999999994742e+01 2.659800101745668152e-02
1.557499999999994778e+01 2.658297378503938005e-02
1.559999999999994813e+01 2.656789645940947978e-02
1.562499999999994849e+01 2.655276883686911310e-02
1.564999999999994884e+01 2.653759071282860843e-02
1.567499999999994742e+01 2.652236188180250032e-02
1.569999999999994778e+01 2.650708213740614327e-02
1.572499999999994813e+01 2.649175127235182253e-02
1.574999999999994671e+01 2.647636907844587786e-02
1.577499999999994706e+01 2.646093534658493576e-02
1.579999999999994742e+01 2.644544986675208265e-02
1.582499999999994778e+01 2.642991242801398522e-02
1.584999999999994813e+01 2.641432281851691100e-02
1.587499999999994671e+01 2.639868082548329359e-02
1.589999999999994706e+01 2.638298623520819383e-02
1.592499999999994742e+01 2.636723883305611138e-02
1.594999999999994600e+01 2.635143840345710586e-02
1.597499999999994635e+01 2.633558472990338295e-02
1.599999999999994671e+01 2.631967759494586653e-02
1.602499999999994884e+01 2.630371678019051765e-02
1.604999999999994742e+01 2.628770206629505238e-02
1.607499999999994600e+01 2.627163323296492076e-02
1.609999999999994458e+01 2.625551005895072204e-02
1.612499999999994671e+01 2.623933232204348279e-02
1.614999999999994529e+01 2.622309979907237742e-02
1.617499999999994742e+01 2.620681226589995777e-02
1.619999999999994600e+01 2.619046949741994298e-02
1.622499999999994458e+01 2.617407126755238317e-02
1.624999999999994671e+01 2.615761734924132095e-02
1.627499999999994529e+01 2.614110751445032979e-02
1.629999999999994742e+01 2.612454153415999514e-02
1.632499999999994600e+01 2.610791917836337295e-02
1.634999999999994458e+01 2.609124021606272145e-02
1.637499999999994316e+01 2.607450441526713847e-02
1.639999999999994529e+01 2.605771154298727049e-02
1.642499999999994742e+01 2.604086136523324491e-02
1.644999999999994600e+01 2.602395364701055522e-02
1.647499999999994458e+01 2.600698815231635916e-02
1.649999999999994316e+01 2.598996464413655394e-02
1.652499999999994529e+01 2.597288288444216456e-02
1.654999999999994387e+01 2.595574263418548924e-02
1.657499999999994600e+01 2.593854365329708450e-02
1.659999999999994458e+01 2.592128570068200424e-02
1.662499999999994316e+01 2.590396853421663217e-02
1.664999999999994529e+01 2.588659191074480989e-02
1.667499999999994387e+01 2.586915558607491214e-02
1.669999999999994600e+01 2.585165931497609634e-02
1.672499999999994458e+01 2.583410285117482275e-02
1.674999999999994316e+01 2.581648594735157232e-02
1.677499999999994174e+01 2.579880835513769996e-02
1.679999999999994387e+01 2.578106982511133016e-02
1.682499999999994600e+01 2.576327010679470286e-02
1.684999999999994458e+01 2.574540894865039176e-02
1.687499999999994316e+01 2.572748609807814016e-02
1.689999999999994174e+01 2.570950130141117992e-02
1.692499999999994387e+01 2.569145430391331017e-02
1.694999999999994245e+01 2.567334484977515374e-02
1.697499999999994458e+01 2.565517268211127064e-02
1.699999999999994316e+01 2.563693754295625488e-02
1.702499999999994174e+01 2.561863917326218792e-02
1.704999999999994387e+01 2.560027731289472516e-02
1.707499999999994245e+01 2.558185170063001848e-02
1.709999999999994458e+01 2.556336207415161807e-02
1.712499999999994316e+01 2.554480817004708970e-02
1.714999999999994174e+01 2.552618972380455223e-02
1.717499999999994387e+01 2.550750646981002692e-02
1.719999999999994245e+01 2.548875814134373904e-02
1.722499999999994102e+01 2.546994447057715147e-02
1.724999999999994316e+01 2.545106518856985606e-02
1.727499999999994174e+01 2.543212002526631238e-02
1.729999999999994031e+01 2.541310870949269052e-02
1.732499999999994245e+01 2.539403096895382489e-02
1.734999999999994102e+01 2.537488653023016807e-02
1.737499999999994316e+01 2.535567511877465791e-02
1.739999999999994174e+01 2.533639645890989334e-02
1.742499999999994031e+01 2.531705027382456438e-02
1.744999999999994245e+01 2.529763628557101657e-02
1.747499999999994102e+01 2.527815421506177801e-02
1.749999999999994316e+01 2.525860378206733550e-02
1.752499999999994174e+01 2.523898470521223486e-02
1.754999999999994031e+01 2.521929670197302353e-02
1.757499999999994245e+01 2.519953948867474647e-02
1.759999999999994102e+01 2.517971278048846545e-02
1.762499999999993960e+01 2.515981629142820600e-02
1.764999999999994174e+01 2.513984973434836220e-02
1.767499999999994031e+01 2.511981282094055343e-02
1.769999999999993889e+01 2.509970526173126160e-02
1.772499999999994102e+01 2.507952676607909034e-02
1.774999999999993960e+01 2.505927704217142393e-02
1.777499999999994174e+01 2.503895579702281396e-02
1.779999999999994031e+01 2.501856273647135379e-02
1.782499999999993889e+01 2.499809756517666279e-02
1.784999999999994102e+01 2.497755998661731897e-02
1.787499999999993960e+01 2.495694970308786134e-02
1.789999999999994174e+01 2.493626641569662156e-02
1.792499999999994031e+01 2.491550982436348607e-02
1.794999999999993889e+01 2.489467962781678062e-02
1.797499999999994102e+01 2.487377552359146260e-02
1.799999999999993960e+01 2.485279720802658146e-02
1.802499999999993818e+01 2.483174437626274253e-02
1.804999999999994031e+01 2.481061672224033413e-02
1.807499999999993889e+01 2.478941393869664098e-02
1.809999999999993747e+01 2.476813571716392562e-02
1.812499999999993960e+01 2.474678174796752714e-02
1.814999999999993818e+01 2.472535172022337011e-02
1.817499999999994031e+01 2.470384532183589332e-02
1.819999999999993889e+01 2.468226223949615550e-02
1.822499999999993747e+01 2.466060215867975358e-02
1.824999999999993960e+01 2.463886476364518519e-02
1.827499999999993818e+01 2.461704973743112507e-02
1.829999999999994031e+01 2.459515676185567573e-02
1.832499999999993889e+01 2.457318551751364044e-02
1.834999999999993747e+01 2.455113568377512157e-02
1.837499999999993960e+01 2.452900693878390034e-02
1.839999999999993818e+01 2.450679895945574727e-02
1.842499999999993676e+01 2.448451142147648266e-02
1.844999999999993889e+01 2.446214399930096012e-02
1.847499999999993747e+01 2.443969636615102303e-02
1.849999999999993605e+01 2.441716819401454353e-02
1.852499999999993818e+01 2.439455915364371202e-02
1.854999999999993676e+01 2.437186891455367377e-02
1.857499999999993889e+01 2.434909714502149491e-02
1.859999999999993747e+01 2.432624351208491353e-02
1.862499999999993605e+01 2.430330768154095183e-02
1.864999999999993818e+01 2.428028931794494472e-02
1.867499999999993676e+01 2.425718808460964812e-02
1.869999999999993889e+01 2.423400364360391371e-02
1.872499999999993747e+01 2.421073565575234884e-02
1.874999999999993605e+01 2.418738378063388372e-02
1.877499999999993818e+01 2.416394767658141401e-02
1.879999999999993676e+01 2.414042700068067676e-02
1.882499999999993534e+01 2.411682140877033365e-02
1.884999999999993747e+01 2.409313055544045831e-02
1.887499999999993605e+01 2.406935409403296658e-02
1.889999999999993463e+01 2.404549167664043335e-02
1.892499999999993676e+01 2.402154295410613427e-02
1.894999999999993534e+01 2.399750757602394854e-02
1.897499999999993747e+01 2.397338519073781080e-02
1.899999999999993605e+01 2.394917544534164514e-02
1.902499999999993463e+01 2.392487798567938251e-02
1.904999999999993676e+01 2.390049245634536315e-02
1.907499999999993534e+01 2.387601850068367046e-02
1.909999999999993747e+01 2.385145576078918916e-02
1.912499999999993605e+01 2.382680387750748391e-02
1.914999999999993463e+01 2.380206249043470904e-02
1.917499999999993676e+01 2.377723123791931903e-02
1.919999999999993534e+01 2.375230975706145095e-02
1.922499999999993392e+01 2.372729768371398956e-02
1.924999999999993605e+01 2.370219465248353877e-02
1.927499999999993463e+01 2.367700029673105305e-02
1.929999999999993321e+01 2.365171424857248281e-02
1.932499999999993534e+01 2.362633613888040843e-02
1.934999999999993392e+01 2.360086559728463707e-02
1.937499999999993605e+01 2.357530225217366673e-02
1.939999999999993463e+01 2.354964573069595959e-02
1.942499999999993321e+01 2.352389565876140606e-02
1.944999999999993534e+01 2.349805166104276463e-02
1.947499999999993392e+01 2.347211336097736536e-02
1.949999999999993605e+01 2.344608038076877871e-02
1.952499999999993463e+01 2.341995234138890755e-02
1.954999999999993321e+01 2.339372886257959361e-02
1.957499999999993534e+01 2.336740956285490028e-02
1.959999999999993392e+01 2.334099405950325334e-02
1.962499999999993250e+01 2.331448196858979319e-02
1.964999999999993463e+01 2.328787290495873755e-02
1.967499999999993321e+01 2.326116648223583439e-02
1.969999999999993179e+01 2.323436231283125888e-02
1.972499999999993392e+01 2.320746000794236819e-02
1.974999999999993250e+01 2.318045917755608837e-02
1.977499999999993463e+01 2.315335943045276554e-02
1.979999999999993321e+01 2.312616037420857015e-02
1.982499999999993179e+01 2.309886161519957709e-02
1.984999999999993392e+01 2.307146275860414569e-02
1.987499999999993250e+01 2.304396340840750290e-02
1.989999999999993463e+01 2.301636316740491087e-02
1.992499999999993321e+01 2.298866163720557701e-02
1.994999999999993179e+01 2.296085841823632470e-02
1.997499999999993392e+01 2.293295310974658233e-02
1.999999999999993250e+01 2.290494530981133578e-02
2.002499999999993108e+01 2.287683461533691898e-02
2.004999999999993321e+01 2.284862062206425778e-02
2.007499999999993179e+01 2.282030292457441767e-02
2.009999999999993037e+01 2.279188111629319724e-02
2.012499999999993250e+01 2.276335478949633243e-02
2.014999999999993108e+01 2.273472353531378470e-02
2.017499999999993321e+01 2.270598694373637122e-02
2.019999999999993179e+01 2.267714460361992465e-02
2.022499999999993037e+01 2.264819610269202740e-02
2.024999999999993250e+01 2.261914102755702149e-02
2.027499999999993108e+01 2.258997896370236805e-02
2.029999999999993321e+01 2.256070949550437535e-02
2.032499999999993179e+01 2.253133220623512040e-02
2.034999999999993037e+01 2.250184667806819777e-02
2.037499999999993250e+01 2.247225249208583894e-02
2.039999999999993108e+01 2.244254922828564994e-02
2.042499999999992966e+01 2.241273646558733165e-02
2.044999999999993179e+01 2.238281378184018428e-02
2.047499999999993037e+01 2.235278075383028903e-02
2.049999999999992895e+01 2.232263695728791894e-02
2.052499999999993108e+01 2.229238196689582729e-02
2.054999999999992966e+01 2.226201535629632189e-02
2.057499999999993179e+01 2.223153669809993169e-02
2.059999999999993037e+01 2.220094556389372656e-02
2.062499999999992895e+01 2.217024152424956762e-02
2.064999999999993108e+01 2.213942414873296821e-02
2.067499999999992966e+01 2.210849300591175015e-02
2.069999999999993179e+01 2.207744766336559861e-02
2.072499999999993037e+01 2.204628768769502367e-02
2.074999999999992895e+01 2.201501264453078338e-02
2.077499999999993108e+01 2.198362209854412552e-02
2.079999999999992966e+01 2.195211561345620718e-02
2.082499999999992824e+01 2.192049275204849615e-02
2.084999999999993037e+01 2.188875307617319660e-02
2.087499999999992895e+01 2.185689614676351172e-02
2.089999999999992752e+01 2.182492152384511719e-02
2.092499999999992966e+01 2.179282876654640988e-02
2.094999999999992824e+01 2.176061743311054342e-02
2.097499999999993037e+01 2.172828708090642630e-02
2.099999999999992895e+01 2.169583726644067415e-02
2.102499999999992752e+01 2.166326754536974236e-02
2.104999999999992966e+01 2.163057747251168755e-02
2.107499999999992824e+01 2.159776660185913286e-02
2.109999999999993037e+01 2.156483448659162958e-02
2.112499999999992895e+01 2.153178067908905272e-02
2.114999999999992752e+01 2.149860473094403548e-02
2.117499999999992966e+01 2.146530619297636056e-02
2.119999999999992824e+01 2.143188461524608499e-02
2.122499999999992681e+01 2.139833954706739719e-02
2.124999999999992895e+01 2.136467053702349739e-02
2.127499999999992752e+01 2.133087713298072868e-02
2.129999999999992610e+01 2.129695888210299606e-02
2.132499999999992824e+01 2.126291533086735117e-02
2.134999999999992681e+01 2.122874602507907396e-02
2.137499999999992895e+01 2.119445050988731302e-02
2.139999999999992752e+01 2.116002832980093049e-02
2.142499999999992610e+01 2.112547902870447192e-02
2.144999999999992824e+01 2.109080214987484395e-02
2.147499999999992681e+01 2.105599723599781495e-02
2.149999999999992895e+01 2.102106382918537270e-02
2.152499999999992752e+01 2.098600147099244709e-02
2.154999999999992610e+01 2.095080970243494781e-02
2.157499999999992824e+01 2.091548806400750707e-02
2.159999999999992681e+01 2.088003609570176361e-02
2.162499999999992539e+01 2.084445333702444544e-02
2.164999999999992752e+01 2.080873932701671897e-02
2.167499999999992610e+01 2.077289360427295173e-02
2.169999999999992468e+01 2.073691570696004419e-02
2.172499999999992681e+01 2.070080517283743454e-02
2.174999999999992539e+01 2.066456153927714520e-02
2.177499999999992752e+01 2.062818434328369394e-02
2.179999999999992610e+01 2.059167312151519852e-02
2.182499999999992468e+01 2.055502741030448485e-02
2.184999999999992681e+01 2.051824674567978221e-02
2.187499999999992539e+01 2.048133066338719832e-02
2.189999999999992752e+01 2.044427869891214319e-02
2.192499999999992610e+01 2.040709038750200197e-02
2.194999999999992468e+01 2.036976526418836017e-02
2.197499999999992681e+01 2.033230286381087007e-02
2.199999999999992539e+01 2.029470272103950368e-02
2.202499999999992397e+01 2.025696437039921360e-02
2.204999999999992610e+01 2.021908734629353915e-02
2.207499999999992468e+01 2.018107118302907635e-02
2.209999999999992326e+01 2.014291541484045100e-02
2.212499999999992539e+01 2.010461957591503507e-02
2.214999999999992397e+01 2.006618320041884604e-02
2.217499999999992610e+01 2.002760582252238047e-02
2.219999999999992468e+01 1.998888697642650647e-02
2.222499999999992326e+01 1.995002619638950106e-02
2.224999999999992539e+01 1.991102301675369210e-02
2.227499999999992397e+01 1.987187697197291894e-02
2.229999999999992610e+01 1.983258759664020821e-02
2.232499999999992468e+01 1.979315442551619897e-02
2.234999999999992326e+01 1.975357699355715507e-02
2.237499999999992539e+01 1.971385483594403562e-02
2.239999999999992397e+01 1.967398748811205120e-02
2.242499999999992255e+01 1.963397448577977253e-02
2.244999999999992468e+01 1.959381536497969978e-02
2.247499999999992326e+01 1.955350966208834265e-02
2.249999999999992184e+01 1.951305691385716440e-02
2.252499999999992397e+01 1.947245665744430990e-02
2.254999999999992255e+01 1.943170843044532761e-02
2.257499999999992468e+01 1.939081177092607730e-02
2.259999999999992326e+01 1.934976621745477035e-02
2.262499999999992184e+01 1.930857130913489483e-02
2.264999999999992397e+01 1.926722658563897322e-02
2.267499999999992255e+01 1.922573158724123071e-02
2.269999999999992468e+01 1.918408585485297316e-02
2.272499999999992326e+01 1.914228893005620255e-02
2.274999999999992184e+01 1.910034035513916845e-02
2.277499999999992397e+01 1.905823967313139550e-02
2.279999999999992255e+01 1.901598642783988713e-02
2.282499999999992113e+01 1.897358016388512453e-02
2.284999999999992326e+01 1.893102042673749583e-02
2.287499999999992184e+01 1.888830676275512002e-02
2.289999999999992042e+01 1.884543871922081393e-02
2.292499999999992255e+01 1.880241584438048161e-02
2.294999999999992113e+01 1.875923768748124013e-02
2.297499999999992326e+01 1.871590379881055491e-02
2.299999999999992184e+01 1.867241372973527450e-02
2.302499999999992042e+01 1.862876703274186224e-02
2.304999999999992255e+01 1.858496326147596883e-02
2.307499999999992113e+01 1.854100197078374992e-02
2.309999999999992326e+01 1.849688271675265297e-02
2.312499999999992184e+01 1.845260505675279036e-02
2.314999999999992042e+01 1.840816854947954079e-02
2.317499999999992255e+01 1.836357275499530400e-02
2.319999999999992113e+01 1.831881723477307711e-02
2.322499999999991971e+01 1.827390155173930567e-02
2.324999999999992184e+01 1.822882527031825101e-02
2.327499999999992042e+01 1.818358795647579546e-02
2.329999999999991900e+01 1.813818917776458678e-02
2.332499999999992113e+01 1.809262850336885303e-02
2.334999999999991971e+01 1.804690550415062253e-02
2.337499999999992184e+01 1.800101975269535748e-02
2.339999999999992042e+01 1.795497082335891295e-02
2.342499999999991900e+01 1.790875829231440911e-02
2.344999999999992113e+01 1.786238173760002976e-02
2.347499999999991971e+01 1.781584073916654340e-02
2.349999999999992184e+01 1.776913487892624322e-02
2.352499999999992042e+01 1.772226374080176567e-02
2.354999999999991900e+01 1.767522691077540870e-02
2.357499999999992113e+01 1.762802397693897377e-02
2.359999999999991971e+01 1.758065452954425678e-02
2.362499999999991829e+01 1.753311816105345908e-02
2.364999999999992042e+01 1.748541446619130552e-02
2.367499999999991900e+01 1.743754304199568103e-02
2.369999999999991758e+01 1.738950348787068889e-02
2.372499999999991971e+01 1.734129540563876526e-02
2.374999999999991829e+01 1.729291839959439317e-02
2.377499999999992042e+01 1.724437207655685547e-02
2.379999999999991900e+01 1.719565604592529495e-02
2.382499999999991758e+01 1.714676991973224443e-02
2.384999999999991971e+01 1.709771331269933567e-02
2.387499999999991829e+01 1.704848584229234562e-02
2.389999999999992042e+01 1.699908712877732514e-02
2.392499999999991900e+01 1.694951679527690810e-02
2.394999999999991758e+01 1.689977446782679402e-02
2.397499999999991971e+01 1.684985977543344837e-02
2.399999999999991829e+01 1.679977235013174405e-02
2.402499999999991687e+01 1.674951182704266517e-02
2.404999999999991900e+01 1.669907784443286011e-02
2.407499999999991758e+01 1.664847004377262296e-02
2.409999999999991616e+01 1.659768806979610919e-02
2.412499999999991829e+01 1.654673157056105529e-02
2.414999999999991687e+01 1.649560019750934831e-02
2.417499999999991900e+01 1.644429360552740124e-02
2.419999999999991758e+01 1.639281145300798201e-02
2.422499999999991616e+01 1.634115340191129653e-02
2.424999999999991829e+01 1.628931911782775105e-02
2.427499999999991687e+01 1.623730827004014887e-02
2.429999999999991900e+01 1.618512053158628269e-02
2.432499999999991758e+01 1.613275557932309506e-02
2.434999999999991616e+01 1.608021309398988824e-02
2.437499999999991829e+01 1.602749276027288367e-02
2.439999999999991687e+01 1.597459426686933387e-02
2.442499999999991545e+01 1.592151730655300482e-02
2.444999999999991758e+01 1.586826157623948477e-02
2.447499999999991616e+01 1.581482677705165624e-02
2.449999999999991473e+01 1.576121261438640647e-02
2.452499999999991687e+01 1.570741879798073434e-02
2.454999999999991545e+01 1.565344504197890146e-02
2.457499999999991758e+01 1.559929106499947232e-02
2.459999999999991616e+01 1.554495659020357738e-02
2.462499999999991473e+01 1.549044134536258464e-02
2.464999999999991687e+01 1.543574506292591519e-02
2.467499999999991545e+01 1.538086748009104797e-02
2.469999999999991758e+01 1.532580833887144112e-02
2.472499999999991616e+01 1.527056738616680044e-02
2.474999999999991473e+01 1.521514437383208844e-02
2.477499999999991687e+01 1.515953905874809285e-02
2.479999999999991545e+01 1.510375120289188765e-02
2.482499999999991402e+01 1.504778057340687078e-02
2.484999999999991616e+01 1.499162694267458344e-02
2.487499999999991473e+01 1.493529008838534455e-02
2.489999999999991331e+01 1.487876979361028168e-02
2.492499999999991545e+01 1.482206584687303756e-02
2.494999999999991402e+01 1.476517804222154430e-02
2.497499999999991616e+01 1.470810617930099623e-02
2.499999999999991473e+01 1.465085006342610810e-02
2.502499999999991331e+01 1.459340950565389018e-02
2.504999999999991545e+01 1.453578432285743821e-02
2.507499999999991402e+01 1.447797433779816553e-02
2.509999999999991616e+01 1.441997937920039968e-02
2.512499999999991473e+01 1.436179928182459119e-02
2.514999999999991331e+01 1.430343388654134115e-02
2.517499999999991545e+01 1.424488304040548263e-02
2.519999999999991402e+01 1.418614659673094261e-02
2.522499999999991260e+01 1.412722441516416245e-02
2.524999999999991473e+01 1.406811636175984807e-02
2.527499999999991331e+01 1.400882230905496455e-02
2.529999999999991189e+01 1.394934213614430242e-02
2.532499999999991402e+01 1.388967572875456601e-02
2.534999999999991260e+01 1.382982297932069081e-02
2.537499999999991473e+01 1.376978378706014694e-02
2.539999999999991331e+01 1.370955805804861989e-02
2.542499999999991189e+01 1.364914570529542071e-02
2.544999999999991402e+01 1.358854664881907481e-02
2.547499999999991260e+01 1.352776081572246158e-02
2.549999999999991473e+01 1.346678814026863562e-02
2.552499999999991331e+01 1.340562856395631323e-02
2.554999999999991189e+01 1.334428203559538673e-02
2.557499999999991402e+01 1.328274851138257218e-02
2.559999999999991260e+01 1.322102795497690636e-02
2.562499999999991118e+01 1.315912033757522630e-02
2.564999999999991331e+01 1.309702563798776156e-02
2.567499999999991189e+01 1.303474384271329466e-02
2.569999999999991047e+01 1.297227494601472381e-02
2.572499999999991260e+01 1.290961894999420254e-02
2.574999999999991118e+01 1.284677586466819073e-02
2.577499999999991331e+01 1.278374570804244846e-02
2.579999999999991189e+01 1.272052850618704024e-02
2.582499999999991047e+01 1.265712429331098364e-02
2.584999999999991260e+01 1.259353311183656135e-02
2.587499999999991118e+01 1.252975501247405483e-02
2.589999999999991331e+01 1.246579005429559843e-02
2.592499999999991189e+01 1.240163830480923469e-02
2.594999999999991047e+01 1.233729984003240424e-02
2.597499999999991260e+01 1.227277474456559339e-02
2.599999999999991118e+01 1.220806311166553262e-02
2.602499999999990976e+01 1.214316504331774092e-02
2.604999999999991189e+01 1.207808065030949694e-02
2.607499999999991047e+01 1.201281005230164962e-02
2.609999999999990905e+01 1.194735337790100299e-02
2.612499999999991118e+01 1.188171076473149013e-02
2.614999999999990976e+01 1.181588235950516499e-02
2.617499999999991189e+01 1.174986831809354294e-02
2.619999999999991047e+01 1.168366880559747537e-02
2.622499999999990905e+01 1.161728399641720998e-02
2.624999999999991118e+01 1.155071407432171036e-02
2.627499999999990976e+01 1.148395923251788880e-02
2.629999999999991189e+01 1.141701967371868374e-02
2.632499999999991047e+01 1.134989561021149292e-02
2.634999999999990905e+01 1.128258726392506427e-02
2.637499999999991118e+01 1.121509486649708599e-02
2.639999999999990976e+01 1.114741865933969837e-02
2.642499999999990834e+01 1.107971827478059119e-02
2.644999999999991047e+01 1.101214140453767726e-02
2.647499999999990905e+01 1.094437282775117572e-02
2.649999999999990763e+01 1.087641283446052522e-02
2.652499999999990976e+01 1.080826172505752920e-02
2.654999999999990834e+01 1.073991981035342207e-02
2.657499999999991047e+01 1.067138741164458046e-02
2.659999999999990905e+01 1.060266486077765871e-02
2.662499999999990763e+01 1.053375250021409103e-02
2.664999999999990976e+01 1.046465068309380270e-02
2.667499999999990834e+01 1.039535977329764452e-02
2.669999999999991047e+01 1.032588014550955315e-02
2.672499999999990905e+01 1.025621218527758387e-02
2.674999999999990763e+01 1.018635628907392336e-02
2.677499999999990976e+01 1.011631286435402989e-02
2.679999999999990834e+01 1.004608232961533461e-02
2.682499999999990692e+01 9.975665114453928853e-03
2.684999999999990905e+01 9.905061659621138687e-03
2.687499999999990763e+01 9.834272417079048187e-03
2.689999999999990621e+01 9.763297850054376489e-03
2.692499999999990834e+01 9.692138433091759819e-03
2.694999999999990692e+01 9.620794652106148814e-03
2.697499999999990905e+01 9.577003377678989376e-03
2.699999999999990763e+01 9.541824419630789283e-03
2.702499999999990621e+01 9.506452515018628743e-03
2.704999999999990834e+01 9.470887779173500776e-03
2.707499999999990692e+01 9.435130335641552651e-03
2.709999999999990905e+01 9.399180316247673916e-03
2.712499999999990763e+01 9.363037861158697572e-03
2.714999999999990621e+01 9.326703118946132881e-03
2.717499999999990834e+01 9.290176246648117545e-03
2.719999999999990692e+01 9.253457409830457420e-03
2.722499999999990550e+01 9.216546782647369596e-03
2.724999999999990763e+01 9.179444547901436172e-03
2.727499999999990621e+01 9.142150897102283014e-03
2.729999999999990479e+01 9.104666030525418105e-03
2.732499999999990692e+01 9.066990157269388950e-03
2.734999999999990550e+01 9.029123495312837630e-03
2.737499999999990763e+01 8.991066271570166343e-03
2.739999999999990621e+01 8.952818721946777941e-03
2.742499999999990479e+01 8.914381091393181952e-03
2.744999999999990692e+01 8.875753633958429270e-03
2.747499999999990550e+01 8.836936612842294370e-03
2.749999999999990763e+01 8.797930300447115784e-03
2.752499999999990621e+01 8.766614219140655972e-03
2.754999999999990479e+01 8.754964697414963082e-03
2.757499999999990692e+01 8.743119722975686847e-03
2.759999999999990550e+01 8.731079164327325282e-03
2.762499999999990408e+01 8.718842897020743360e-03
2.764999999999990621e+01 8.706410803727960418e-03
2.767499999999990479e+01 8.693782774315653855e-03
2.769999999999990337e+01 8.680958705918709675e-03
2.772499999999990550e+01 8.667938503013183221e-03
2.774999999999990408e+01 8.654722077488670104e-03
2.777499999999990621e+01 8.641309348720331920e-03
2.779999999999990479e+01 8.627700243640106653e-03
2.782499999999990337e+01 8.613894696807266813e-03
2.784999999999990550e+01 8.599892650478929007e-03
2.787499999999990408e+01 8.585694054679227777e-03
2.789999999999990621e+01 8.571298867268218810e-03
2.792499999999990479e+01 8.556707054010292968e-03
2.794999999999990337e+01 8.541918588641360388e-03
2.797499999999990550e+01 8.526933452935547136e-03
2.799999999999990408e+01 8.511751636771435620e-03
2.802499999999990266e+01 8.496373138197283251e-03
2.804999999999990479e+01 8.480797963495181196e-03
2.807499999999990337e+01 8.465026127244819343e-03
2.809999999999990195e+01 8.449057652386631964e-03
2.812499999999990408e+01 8.468236444213952593e-03
2.814999999999990266e+01 8.493745914511319564e-03
2.817499999999990479e+01 8.519063324136223400e-03
2.819999999999990337e+01 8.544187891171397056e-03
2.822499999999990195e+01 8.569118837772332978e-03
2.824999999999990408e+01 8.593855390287790871e-03
2.827499999999990266e+01 8.618396779379826692e-03
2.829999999999990479e+01 8.642742240145143487e-03
2.832499999999990337e+01 8.666891012235880196e-03
2.834999999999990195e+01 8.690842339981302497e-03
2.837499999999990408e+01 8.714595472509051310e-03
2.839999999999990266e+01 8.738149663867373143e-03
2.842499999999990123e+01 8.761504173146795332e-03
2.844999999999990337e+01 8.784658264602437927e-03
2.847499999999990195e+01 8.807611207776316897e-03
2.849999999999990052e+01 8.830362277619352440e-03
2.852499999999990266e+01 8.852910754614109340e-03
2.854999999999990123e+01 8.875255924896944051e-03
2.857499999999990337e+01 8.897397080380431075e-03
2.859999999999990195e+01 8.919333518875678310e-03
2.862499999999990052e+01 8.941064544214647608e-03
2.864999999999990266e+01 8.962589466372069408e-03
2.867499999999990123e+01 8.983907601587569000e-03
2.869999999999990337e+01 9.005018272487510037e-03
2.872499999999990195e+01 9.037868522536593105e-03
2.874999999999990052e+01 9.088382547854352914e-03
2.877499999999990266e+01 9.138704108581802502e-03
2.879999999999990123e+01 9.188831762130774891e-03
2.882499999999989981e+01 9.238764068284820510e-03
2.884999999999990195e+01 9.288499589392254160e-03
2.887499999999990052e+01 9.338036890560355574e-03
2.889999999999989910e+01 9.387374539850517133e-03
2.892499999999990123e+01 9.436511108474522624e-03
2.894999999999989981e+01 9.485445170991925815e-03
2.897499999999990195e+01 9.534175305508017090e-03
2.899999999999990052e+01 9.582700093873042571e-03
2.902499999999989910e+01 9.631018121882195179e-03
2.904999999999990123e+01 9.679127979476133056e-03
2.907499999999989981e+01 9.727028260942679333e-03
2.909999999999990195e+01 9.774717565118742207e-03
2.912499999999990052e+01 9.822194495593327898e-03
2.914999999999989910e+01 9.869457660910753091e-03
2.917499999999990123e+01 9.916505674774700463e-03
2.919999999999989981e+01 9.963337156252475429e-03
2.922499999999989839e+01 1.000995072997990648e-02
2.924999999999990052e+01 1.005634502636655256e-02
2.927499999999989910e+01 1.010251868180108044e-02
2.929999999999989768e+01 1.014847033885691273e-02
2.932499999999989981e+01 1.019419864649862353e-02
2.934999999999989839e+01 1.023970226028749798e-02
2.937499999999990052e+01 1.027902717237563247e-02
2.939999999999989910e+01 1.031669537696629224e-02
2.942499999999989768e+01 1.035414776921133109e-02
2.944999999999989981e+01 1.039138298737633977e-02
2.947499999999989839e+01 1.042839967637200320e-02
2.949999999999990052e+01 1.046519648797737678e-02
2.952499999999989910e+01 1.050177208106375763e-02
2.954999999999989768e+01 1.053812512181806146e-02
2.957499999999989981e+01 1.057425428396702692e-02
2.959999999999989839e+01 1.061015824900075552e-02
2.962499999999989697e+01 1.064583570639716925e-02
2.964999999999989910e+01 1.068128535384535449e-02
2.967499999999989768e+01 1.071650589746950960e-02
2.969999999999989626e+01 1.075149605205249007e-02
2.972499999999989839e+01 1.078625454125870312e-02
2.974999999999989697e+01 1.082078009785721745e-02
2.977499999999989910e+01 1.085507146394358233e-02
2.979999999999989768e+01 1.088912739116237177e-02
2.982499999999989626e+01 1.092294664092787609e-02
2.984999999999989839e+01 1.095652798464472055e-02
2.987499999999989697e+01 1.098987020392792543e-02
2.989999999999989910e+01 1.102297209082166510e-02
2.992499999999989768e+01 1.105583244801748057e-02
2.994999999999989626e+01 1.108845008907128997e-02
2.997499999999989839e+01 1.112082383861966693e-02
2.999999999999989697e+01 1.115295253259434780e-02
3.002499999999989555e+01 1.119652097884582011e-02
3.004999999999989768e+01 1.131199108368316671e-02
3.007499999999989626e+01 1.142727435738353711e-02
3.009999999999989484e+01 1.154236713313744681e-02
3.012499999999989697e+01 1.165726574038846407e-02
3.014999999999989555e+01 1.177196650534606710e-02
3.017499999999989768e+01 1.188646575150304786e-02
3.019999999999989626e+01 1.200075980015683809e-02
3.022499999999989484e+01 1.211484497093551736e-02
3.024999999999989697e+01 1.222871758232719867e-02
3.027499999999989555e+01 1.234237395221370395e-02
3.029999999999989768e+01 1.245581039840751823e-02
3.032499999999989626e+01 1.256902323919264867e-02
3.034999999999989484e+01 1.268200879386850721e-02
3.037499999999989697e+01 1.279476338329739449e-02
3.039999999999989555e+01 1.290728333045407586e-02
3.042499999999989413e+01 1.301956496097964391e-02
3.044999999999989626e+01 1.313160460373696478e-02
3.047499999999989484e+01 1.324339859136866755e-02
3.049999999999989342e+01 1.335494326085826140e-02
3.052499999999989555e+01 1.346623495409246703e-02
3.054999999999989413e+01 1.357727001842627679e-02
3.057499999999989626e+01 1.368804480724924305e-02
3.059999999999989484e+01 1.379855568055347870e-02
3.062499999999989342e+01 1.390879900550368552e-02
3.064999999999989555e+01 1.401877115700732139e-02
3.067499999999989413e+01 1.412846851828661668e-02
3.069999999999989626e+01 1.423788748145148574e-02
3.072499999999989484e+01 1.434055361280593688e-02
3.074999999999989342e+01 1.441617272996945955e-02
3.077499999999989555e+01 1.449154103394536056e-02
3.079999999999989413e+01 1.456665559634456007e-02
3.082499999999989271e+01 1.464151349638099717e-02
3.084999999999989484e+01 1.471611182137456952e-02
3.087499999999989342e+01 1.479044766725656421e-02
3.089999999999989200e+01 1.486451813907621079e-02
3.092499999999989413e+01 1.493832035150711827e-02
3.094999999999989271e+01 1.501185142935542415e-02
3.097499999999989484e+01 1.508510850806791918e-02
3.099999999999989342e+01 1.515808873424068400e-02
3.102499999999989200e+01 1.523078926612727105e-02
3.104999999999989413e+01 1.530320727414865266e-02
3.107499999999989271e+01 1.537533994139992505e-02
3.109999999999989484e+01 1.544718446415954856e-02
3.112499999999989342e+01 1.551873805239619396e-02
3.114999999999989200e+01 1.558999793027510648e-02
3.117499999999989413e+01 1.566096133666385753e-02
3.119999999999989271e+01 1.573162552563657154e-02
3.122499999999989129e+01 1.580198776697624638e-02
3.124999999999989342e+01 1.587204534667710845e-02
3.127499999999989200e+01 1.594179556744292417e-02
3.129999999999989058e+01 1.601123574918453946e-02
3.132499999999989271e+01 1.608036322951588576e-02
3.134999999999989129e+01 1.614917536424589559e-02
3.137499999999989342e+01 1.621766952786901292e-02
3.139999999999989200e+01 1.628584311405261928e-02
3.142499999999989058e+01 1.635369353612136506e-02
3.144999999999989271e+01 1.642121822753835406e-02
3.147499999999989129e+01 1.650327201348037939e-02
3.149999999999989342e+01 1.658689207404067528e-02
3.152499999999989200e+01 1.667022865791555411e-02
3.154999999999989058e+01 1.675327829003851743e-02
3.157499999999989271e+01 1.683603750704513666e-02
3.159999999999989129e+01 1.691850285791927574e-02
3.162499999999988987e+01 1.700067090464060099e-02
3.164999999999989200e+01 1.708253822283086615e-02
3.167499999999989058e+01 1.716410140240150206e-02
3.169999999999988916e+01 1.724535704819987053e-02
3.172499999999989129e+01 1.732630178065513657e-02
3.174999999999988987e+01 1.740693223642343634e-02
3.177499999999989200e+01 1.748724506903172674e-02
3.179999999999989058e+01 1.756723694952002507e-02
3.182499999999988916e+01 1.764690456708253516e-02
3.184999999999989129e+01 1.772624462970589718e-02
3.187499999999988987e+01 1.780525386480612607e-02
3.189999999999989200e+01 1.788392901986268074e-02
3.192499999999989058e+01 1.796226686304942463e-02
3.194999999999988916e+01 1.804026418386302580e-02
3.197499999999989129e+01 1.811791779374796046e-02
3.199999999999988987e+01 1.819522452671781462e-02
3.202499999999989200e+01 1.827218123997294275e-02
3.204999999999989058e+01 1.834878481451343579e-02
3.207499999999988916e+01 1.842503215574882100e-02
3.209999999999988773e+01 1.850092019410214811e-02
3.212499999999988631e+01 1.857644588560910387e-02
3.214999999999989200e+01 1.865160621251311240e-02
3.217499999999989058e+01 1.872639818385378463e-02
3.219999999999988916e+01 1.880081883605019821e-02
3.222499999999988773e+01 1.885703062903011304e-02
3.224999999999988631e+01 1.882877711217884747e-02
3.227499999999989200e+01 1.880012559028643865e-02
3.229999999999989058e+01 1.877107627903734990e-02
3.232499999999988916e+01 1.874162943200823744e-02
3.234999999999988773e+01 1.871178534079586189e-02
3.237499999999988631e+01 1.868154433513469562e-02
3.239999999999989200e+01 1.865090678300402455e-02
3.242499999999988347e+01 1.861987309072512392e-02
3.244999999999988916e+01 1.858844370304655463e-02
3.247499999999988773e+01 1.855661910322016842e-02
3.249999999999988631e+01 1.852439981306526484e-02
3.252499999999989200e+01 1.849178639302217694e-02
3.254999999999988347e+01 1.845877944219473377e-02
3.257499999999988916e+01 1.842537959838226949e-02
3.259999999999988773e+01 1.839158753809944438e-02
3.262499999999988631e+01 1.835740397658569903e-02
3.264999999999989200e+01 1.832282966780309982e-02
3.267499999999988347e+01 1.828786540442265199e-02
3.269999999999988916e+01 1.825251201780007590e-02
3.272499999999988773e+01 1.821677037793936055e-02
3.274999999999988631e+01 1.818064139344475333e-02
3.277499999999989200e+01 1.814412601146253579e-02
3.279999999999988347e+01 1.810722521760976117e-02
3.282499999999988916e+01 1.806994003589280917e-02
3.284999999999988773e+01 1.803227152861339860e-02
3.287499999999988631e+01 1.799422079626413970e-02
3.289999999999988489e+01 1.795578897741136395e-02
3.292499999999988347e+01 1.791697724856799318e-02
3.294999999999988916e+01 1.787778682405367567e-02
3.297499999999988773e+01 1.783821895584390693e-02
3.299999999999988631e+01 1.779827493340837077e-02
3.302499999999988489e+01 1.775795608353679042e-02
3.304999999999988347e+01 1.781391603329172610e-02
3.307499999999988916e+01 1.787547979443634624e-02
3.309999999999988773e+01 1.793670144757959425e-02
3.312499999999988631e+01 1.799757799665584537e-02
3.314999999999988489e+01 1.805810647061813906e-02
3.317499999999988347e+01 1.811828392409375529e-02
3.319999999999988916e+01 1.817810743803639079e-02
3.322499999999988773e+01 1.823757412037192022e-02
3.324999999999988631e+01 1.829668110663942859e-02
3.327499999999988489e+01 1.835542556062692496e-02
3.329999999999988347e+01 1.841380467499949963e-02
3.332499999999988205e+01 1.847181567192261731e-02
3.334999999999988773e+01 1.852945580367777040e-02
3.337499999999988631e+01 1.858672235327146066e-02
3.339999999999988489e+01 1.864361263503718294e-02
3.342499999999988347e+01 1.870012399522901630e-02
3.344999999999988205e+01 1.875625381260793284e-02
3.347499999999988773e+01 1.881199949902042159e-02
3.349999999999988631e+01 1.886735849996720726e-02
3.352499999999988489e+01 1.892232829516445752e-02
3.354999999999988347e+01 1.897690639909572000e-02
3.357499999999988205e+01 1.903109036155401987e-02
3.359999999999988063e+01 1.908487776817516593e-02
3.362499999999988631e+01 1.913826624096081827e-02
3.364999999999988489e+01 1.919125343879115111e-02
3.367499999999988347e+01 1.924383705792799895e-02
3.369999999999988205e+01 1.929601483250683452e-02
3.372499999999988063e+01 1.934778453501798806e-02
3.374999999999988631e+01 1.939914397677689264e-02
3.377499999999988489e+01 1.945009100838312327e-02
3.379999999999988347e+01 1.950062352016745243e-02
3.382499999999988205e+01 1.955073944262833083e-02
3.384999999999988063e+01 1.960043674685519807e-02
3.387499999999988631e+01 1.965063646929006771e-02
3.389999999999988489e+01 1.970928231933648939e-02
3.392499999999988347e+01 1.976754939756699206e-02
3.394999999999988205e+01 1.982543473492796512e-02
3.397499999999988063e+01 1.988293539387376782e-02
3.399999999999988631e+01 1.994004846904388201e-02
3.402499999999988489e+01 1.999677108793089519e-02
3.404999999999988347e+01 2.005310041154285267e-02
3.407499999999988205e+01 2.010903363505622474e-02
3.409999999999988063e+01 2.016456798846032530e-02
3.412499999999987921e+01 2.021970073719366046e-02
3.414999999999988489e+01 2.027442918277011508e-02
3.417499999999988347e+01 2.032875066339706951e-02
3.419999999999988205e+01 2.038266255458216422e-02
3.422499999999988063e+01 2.043616226973132138e-02
3.424999999999987921e+01 2.048924726073554636e-02
3.427499999999988489e+01 2.054191501854751856e-02
3.429999999999988347e+01 2.059416307374649369e-02
3.432499999999988205e+01 2.064598899709290183e-02
3.434999999999988063e+01 2.069739040007114242e-02
3.437499999999987921e+01 2.074836493541937915e-02
3.439999999999987779e+01 2.079891029764916952e-02
3.442499999999988347e+01 2.084902422355118176e-02
3.444999999999988205e+01 2.089870449268853639e-02
3.447499999999988063e+01 2.094794892787854579e-02
3.449999999999987921e+01 2.099675539565951099e-02
3.452499999999987779e+01 2.104512180674499022e-02
3.454999999999988347e+01 2.109304611646576136e-02
3.457499999999988205e+01 2.114052632519480487e-02
3.459999999999988063e+01 2.118756047876206583e-02
3.462499999999987921e+01 2.123414666885234045e-02
3.464999999999987779e+01 2.128028303338980881e-02
3.467499999999988347e+01 2.132596775690793686e-02
3.469999999999988205e+01 2.137119907090472698e-02
3.472499999999988063e+01 2.141597525418267520e-02
3.474999999999987921e+01 2.146029463317414288e-02
3.477499999999987779e+01 2.149540320635128995e-02
3.479999999999988347e+01 2.151358648271872384e-02
3.482499999999988205e+01 2.153133423602330426e-02
3.484999999999988063e+01 2.154864512887217157e-02
3.487499999999987921e+01 2.156551786705188795e-02
3.489999999999987779e+01 2.158195119990076807e-02
3.492499999999987637e+01 2.159794392066930954e-02
3.494999999999988205e+01 2.161349486686720348e-02
3.497499999999988063e+01 2.162860292059646736e-02
3.499999999999987921e+01 2.164326700887286500e-02
3.502499999999987779e+01 2.165748610393161688e-02
3.504999999999987637e+01 2.167125922352098819e-02
3.507499999999988205e+01 2.168458543118110746e-02
3.509999999999988063e+01 2.169746383650926133e-02
3.512499999999987921e+01 2.170989359540988900e-02
3.514999999999987779e+01 2.172187391033164258e-02
3.517499999999987637e+01 2.173340403048807865e-02
3.519999999999987494e+01 2.174448325206547114e-02
3.522499999999988063e+01 2.175511091841451916e-02
3.524999999999987921e+01 2.176528642022745180e-02
3.527499999999987779e+01 2.177500919570078339e-02
3.529999999999987637e+01 2.178427873068137025e-02
3.532499999999987494e+01 2.179309455879918991e-02
3.534999999999988063e+01 2.180145626158353986e-02
3.537499999999987921e+01 2.180936346856397756e-02
3.539999999999987779e+01 2.181681585735639750e-02
3.542499999999987637e+01 2.182381315373331174e-02
3.544999999999987494e+01 2.183035513167837921e-02
3.547499999999988063e+01 2.183644161342634601e-02
3.549999999999987921e+01 2.184207246948624212e-02
3.552499999999987779e+01 2.184724761864984682e-02
3.554999999999987637e+01 2.185196702798457291e-02
3.557499999999987494e+01 2.185623071281042953e-02
3.559999999999988063e+01 2.186003873666178890e-02
3.562499999999987921e+01 2.186339121123393250e-02
3.564999999999987779e+01 2.186628829631338117e-02
3.567499999999987637e+01 2.186873019969404544e-02
3.569999999999987494e+01 2.187071717707683716e-02
3.572499999999987352e+01 2.190647624850118255e-02
3.574999999999987921e+01 2.195568905434905349e-02
3.577499999999987779e+01 2.200446995111609086e-02
3.579999999999987637e+01 2.205281647158295957e-02
3.582499999999987494e+01 2.210072619077890071e-02
3.584999999999987352e+01 2.214819672654592952e-02
3.587499999999987921e+01 2.219522574008924928e-02
3.589999999999987779e+01 2.224181093651486293e-02
3.592499999999987637e+01 2.228795006535537818e-02
3.594999999999987494e+01 2.233364092108047066e-02
3.597499999999987352e+01 2.237888134359546435e-02
3.599999999999987210e+01 2.242366921872535751e-02
3.602499999999987779e+01 2.246800247868487033e-02
3.604999999999987637e+01 2.251187910253365718e-02
3.607499999999987494e+01 2.255529711661762027e-02
3.609999999999987352e+01 2.259825459499520059e-02
3.612499999999987210e+01 2.264074965984820553e-02
3.614999999999987779e+01 2.268278048187857832e-02
3.617499999999987637e+01 2.272434528068770568e-02
3.619999999999987494e+01 2.276544232514229882e-02
3.622499999999987352e+01 2.280606993372338506e-02
3.624999999999987210e+01 2.284622647485932967e-02
3.627499999999987779e+01 2.288591036724272818e-02
3.629999999999987637e+01 2.292512008013200889e-02
3.632499999999987494e+01 2.296385413363473751e-02
3.634999999999987352e+01 2.300211109897674563e-02
3.637499999999987210e+01 2.303988959875279477e-02
3.639999999999987779e+01 2.307718830716118039e-02
3.642499999999987637e+01 2.311400595022192195e-02
3.644999999999987494e+01 2.315034130597724837e-02
3.647499999999987352e+01 2.318619320467596792e-02
3.649999999999987210e+01 2.322156052894001899e-02
3.652499999999987068e+01 2.325644221391439184e-02
3.654999999999987637e+01 2.329083724740030684e-02
3.657499999999987494e+01 2.332474466997002879e-02
3.659999999999987352e+01 2.335816357506635341e-02
3.662499999999987210e+01 2.339109310908298739e-02
3.664999999999987068e+01 2.342353247142940631e-02
3.667499999999987637e+01 2.345548091457783091e-02
3.669999999999987494e+01 2.348661825184656868e-02
3.672499999999987352e+01 2.345672765387611311e-02
3.674999999999987210e+01 2.342617762013644508e-02
3.677499999999987068e+01 2.339514582153888467e-02
3.679999999999986926e+01 2.336363314113985498e-02
3.682499999999987494e+01 2.333164051325013755e-02
3.684999999999987352e+01 2.329916892332129646e-02
3.687499999999987210e+01 2.326621940781546660e-02
3.689999999999987068e+01 2.323279305405946335e-02
3.692499999999986926e+01 2.319889100008146188e-02
3.694999999999987494e+01 2.316451443443284797e-02
3.697499999999987352e+01 2.312966459599270774e-02
3.699999999999987210e+01 2.309434277375628855e-02
3.702499999999987068e+01 2.305855030660828101e-02
3.704999999999986926e+01 2.302228858307888218e-02
3.707499999999987494e+01 2.298555904108542242e-02
3.709999999999987352e+01 2.294836316765684267e-02
3.712499999999987210e+01 2.291070249864361058e-02
3.714999999999987068e+01 2.287257861841142381e-02
3.717499999999986926e+01 2.283399315952021336e-02
3.719999999999987494e+01 2.279494780238765228e-02
3.722499999999987352e+01 2.275544427493711094e-02
3.724999999999987210e+01 2.271548435223209525e-02
3.727499999999987068e+01 2.267506985609426054e-02
3.729999999999986926e+01 2.263420265470875853e-02
3.732499999999986784e+01 2.259288466221349989e-02
3.734999999999987352e+01 2.255111783827647848e-02
3.737499999999987210e+01 2.250890418765674403e-02
3.739999999999987068e+01 2.246624575975343652e-02
3.742499999999986926e+01 2.242314464814163660e-02
3.744999999999986784e+01 2.237960299009297480e-02
3.747499999999987352e+01 2.233562296608648801e-02
3.749999999999987210e+01 2.229120679930349930e-02
3.752499999999987068e+01 2.224635675511250216e-02
3.754999999999986926e+01 2.220107514054129108e-02
3.757499999999986784e+01 2.215536430373619969e-02
3.759999999999986642e+01 2.210922663341137115e-02
3.762499999999987210e+01 2.206266455828564607e-02
3.764999999999987068e+01 2.201568054650894501e-02
3.767499999999986926e+01 2.196827710507782278e-02
3.769999999999986784e+01 2.192045677924047559e-02
3.772499999999986642e+01 2.187222215189268959e-02
3.774999999999987210e+01 2.182181482920841215e-02
3.777499999999987068e+01 2.173521085121557853e-02
3.779999999999986926e+01 2.164813914473763187e-02
3.782499999999986784e+01 2.156060288103103448e-02
3.784999999999986642e+01 2.147260528041972788e-02
3.787499999999987210e+01 2.138414961172614009e-02
3.789999999999987068e+01 2.129523919169127102e-02
3.792499999999986926e+01 2.120587738437557448e-02
3.794999999999986784e+01 2.111606760054762777e-02
3.797499999999986642e+01 2.102581329705648788e-02
3.799999999999987210e+01 2.093511797619016651e-02
3.802499999999987068e+01 2.084398518502016823e-02
3.804999999999986926e+01 2.075241851473187335e-02
3.807499999999986784e+01 2.066042159994121996e-02
3.809999999999986642e+01 2.056799811799820549e-02
3.812499999999986500e+01 2.047515178827766236e-02
3.814999999999987068e+01 2.038188637145720711e-02
3.817499999999986926e+01 2.028820566878304296e-02
3.819999999999986784e+01 2.019411352132333137e-02
3.822499999999986642e+01 2.009961380921024623e-02
3.824999999999986500e+01 2.000471045087122077e-02
3.827499999999987068e+01 1.990940740224804439e-02
3.829999999999986926e+01 1.981370865600690090e-02
3.832499999999986784e+01 1.971761824073698169e-02
3.834999999999986642e+01 1.962114022013978706e-02
3.837499999999986500e+01 1.952427869220910162e-02
3.839999999999986358e+01 1.942703778840175130e-02
3.842499999999986926e+01 1.932942167279974588e-02
3.844999999999986784e+01 1.923143454126367835e-02
3.847499999999986642e+01 1.913308062057939365e-02
3.849999999999986500e+01 1.903436416759588315e-02
3.852499999999986358e+01 1.893528946835653162e-02
3.854999999999986926e+01 1.883586083722488605e-02
3.857499999999986784e+01 1.873608261600160849e-02
3.859999999999986642e+01 1.863595917303869851e-02
3.862499999999986500e+01 1.853549490234509059e-02
3.864999999999986358e+01 1.843469422269020455e-02
3.867499999999986926e+01 1.833356157670053277e-02
3.869999999999986784e+01 1.823210142995366351e-02
3.872499999999986642e+01 1.813031827006758925e-02
3.874999999999986500e+01 1.802821660578690643e-02
3.877499999999986358e+01 1.792580096606645815e-02
3.879999999999986926e+01 1.782307589915200705e-02
3.882499999999986784e+01 1.772004597165915962e-02
3.884999999999986642e+01 1.761671576764989311e-02
3.887499999999986500e+01 1.753655434180187087e-02
3.889999999999986358e+01 1.747401728240156882e-02
3.892499999999986215e+01 1.741108956681006181e-02
3.894999999999986784e+01 1.734777345055198150e-02
3.897499999999986642e+01 1.728407122676594090e-02
3.899999999999986500e+01 1.721998522580262675e-02
3.902499999999986358e+01 1.715551781481029076e-02
3.904999999999986215e+01 1.709067139731006851e-02
3.907499999999986784e+01 1.702544841276050491e-02
3.909999999999986642e+01 1.695985133611154633e-02
3.912499999999986500e+01 1.689388267734785037e-02
3.914999999999986358e+01 1.682754498102237775e-02
3.917499999999986215e+01 1.676084082577987758e-02
3.919999999999986073e+01 1.669377282387065134e-02
3.922499999999986642e+01 1.662634362065451218e-02
3.924999999999986500e+01 1.655855589409613998e-02
3.927499999999986358e+01 1.649041235425037499e-02
3.929999999999986215e+01 1.642191574273962895e-02
3.932499999999986073e+01 1.635306883222222007e-02
3.934999999999986642e+01 1.628387442585165976e-02
3.937499999999986500e+01 1.621433535672993365e-02
3.939999999999986358e+01 1.614445448735007255e-02
3.942499999999986215e+01 1.607423470903317567e-02
3.944999999999986073e+01 1.600367894135750618e-02
3.947499999999986642e+01 1.593279013157997137e-02
3.949999999999986500e+01 1.586157125405143406e-02
3.952499999999986358e+01 1.579002530962509560e-02
3.954999999999986215e+01 1.571815532505861646e-02
3.957499999999986073e+01 1.564596435240994329e-02
3.959999999999986642e+01 1.557345546842832905e-02
3.962499999999986500e+01 1.550063177393855469e-02
3.964999999999986358e+01 1.542749639322078814e-02
3.967499999999986215e+01 1.535405247338543500e-02
3.969999999999986073e+01 1.528030318374289098e-02
3.972499999999985931e+01 1.520625171516967050e-02
3.974999999999986500e+01 1.513190127946973697e-02
3.977499999999986358e+01 1.505725510873293094e-02
3.979999999999986215e+01 1.498231645468820795e-02
3.982499999999986073e+01 1.490708858805649822e-02
3.984999999999985931e+01 1.483157479789722413e-02
3.987499999999986500e+01 1.475577839095537636e-02
3.989999999999986358e+01 1.467970269100397386e-02
3.992499999999986215e+01 1.460335103818559931e-02
3.994999999999986073e+01 1.452672678835175736e-02
3.997499999999985931e+01 1.444983331240118872e-02
3.999999999999985789e+01 1.437267399561667838e-02
4.002499999999986358e+01 1.429525223700048482e-02
4.004999999999986215e+01 1.424440766120033293e-02
4.007499999999986073e+01 1.422949363368873101e-02
4.009999999999985931e+01 1.421425238331115205e-02
4.012499999999985789e+01 1.419868437764167622e-02
4.014999999999986358e+01 1.418279011314192185e-02
4.017499999999986215e+01 1.416657011507819336e-02
4.019999999999986073e+01 1.415002493743068059e-02
4.022499999999985931e+01 1.413315516279528387e-02
4.024999999999985789e+01 1.411596140227635091e-02
4.027499999999986358e+01 1.409844429537268629e-02
4.029999999999986215e+01 1.408060450985538364e-02
4.032499999999986073e+01 1.406244274163767627e-02
4.034999999999985931e+01 1.404395971463749844e-02
4.037499999999985789e+01 1.402515618063213641e-02
4.039999999999986358e+01 1.400603291910557970e-02
4.042499999999986215e+01 1.398659073708837484e-02
4.044999999999986073e+01 1.396683046898960362e-02
4.047499999999985931e+01 1.394675297642234899e-02
4.049999999999985789e+01 1.392635914802121955e-02
4.052499999999985647e+01 1.390564989925311724e-02
4.054999999999986215e+01 1.388462617222065675e-02
4.057499999999986073e+01 1.386328893545894433e-02
4.059999999999985931e+01 1.384163918372520972e-02
4.062499999999985789e+01 1.381967793778174185e-02
4.064999999999985647e+01 1.379740624417224656e-02
4.067499999999986215e+01 1.377482517499151876e-02
4.069999999999986073e+01 1.375193582764861096e-02
4.072499999999985931e+01 1.372873932462409866e-02
4.074999999999985789e+01 1.370523681322056639e-02
4.077499999999985647e+01 1.368142946530710724e-02
4.079999999999985505e+01 1.365731847705823829e-02
4.082499999999986073e+01 1.363290506868675145e-02
4.084999999999985931e+01 1.360819048417057607e-02
4.087499999999985789e+01 1.358317599097425173e-02
4.089999999999985647e+01 1.355786287976538593e-02
4.092499999999985505e+01 1.353225246412485989e-02
4.094999999999986073e+01 1.350634608025268885e-02
4.097499999999985931e+01 1.348014508666859484e-02
4.099999999999985789e+01 1.345365086390746048e-02
4.102499999999985647e+01 1.342686481421019075e-02
4.104999999999985505e+01 1.339978836121042544e-02
4.107499999999986073e+01 1.337242294961540380e-02
4.109999999999985931e+01 1.334477004488457755e-02
4.112499999999985789e+01 1.331683113290223902e-02
4.114999999999985647e+01 1.328860771964719516e-02
4.117499999999985505e+01 1.326010133085812719e-02
4.119999999999986073e+01 1.323131351169536118e-02
4.122499999999985931e+01 1.320224582639938082e-02
4.124999999999985789e+01 1.317289985794568852e-02
4.127499999999985647e+01 1.314327720769599590e-02
4.129999999999985505e+01 1.312503633889225245e-02
4.132499999999985363e+01 1.312913086551027904e-02
4.134999999999985931e+01 1.313292668456383754e-02
4.137499999999985789e+01 1.313642359254886191e-02
4.139999999999985647e+01 1.313962141035918477e-02
4.142499999999985505e+01 1.314251998331519670e-02
4.144999999999985363e+01 1.314511918118746979e-02
4.147499999999985931e+01 1.314741889821261465e-02
4.149999999999985789e+01 1.314941905310412079e-02
4.152499999999985647e+01 1.315111958905583814e-02
4.154999999999985505e+01 1.315252047374032389e-02
4.157499999999985363e+01 1.315362169929960509e-02
4.159999999999985221e+01 1.315442328233077524e-02
4.162499999999985789e+01 1.315492526386463634e-02
4.164999999999985647e+01 1.315512770933822614e-02
4.167499999999985505e+01 1.315503070856143680e-02
4.169999999999985363e+01 1.315463437567690116e-02
4.172499999999985221e+01 1.315393884911403993e-02
4.174999999999985789e+01 1.315294429153692456e-02
4.177499999999985647e+01 1.315165088978589858e-02
4.179999999999985505e+01 1.315005885481294705e-02
4.182499999999985363e+01 1.314816842161139511e-02
4.184999999999985221e+01 1.314597984913916384e-02
4.187499999999985789e+01 1.314349342023643508e-02
4.189999999999985647e+01 1.314070944153702784e-02
4.192499999999985505e+01 1.313762824337409360e-02
4.194999999999985363e+01 1.313425017968003830e-02
4.197499999999985221e+01 1.313057562788020119e-02
4.199999999999985789e+01 1.312660498878141617e-02
4.202499999999985647e+01 1.312233868645473062e-02
4.204999999999985505e+01 1.311777716811214807e-02
4.207499999999985363e+01 1.311292090397808176e-02
4.209999999999985221e+01 1.310777038715590405e-02
4.212499999999985079e+01 1.310232613348779121e-02
4.214999999999985647e+01 1.309658868141041349e-02
4.217499999999985505e+01 1.309055859180509145e-02
4.219999999999985363e+01 1.308423644784226410e-02
4.222499999999985221e+01 1.307762285482158386e-02
4.224999999999985079e+01 1.307071844000645168e-02
4.227499999999985647e+01 1.306352385245372963e-02
4.229999999999985505e+01 1.305603976283937692e-02
4.232499999999985363e+01 1.304826686327750264e-02
4.234999999999985221e+01 1.304020586713690137e-02
4.237499999999985079e+01 1.303185750885165091e-02
4.239999999999984936e+01 1.302322254372763506e-02
4.242499999999985505e+01 1.301430174774453885e-02
4.244999999999985363e+01 1.300509591735395966e-02
4.247499999999985221e+01 1.299560586927290574e-02
4.249999999999985079e+01 1.298583244027310887e-02
4.252499999999984936e+01 1.297577648696671485e-02
4.254999999999985505e+01 1.296543888558861733e-02
4.257499999999985363e+01 1.295482053177310008e-02
4.259999999999985221e+01 1.294392234032925790e-02
4.262499999999985079e+01 1.293274524501087513e-02
4.264999999999984936e+01 1.293499907173217833e-02
4.267499999999985505e+01 1.293706115539941526e-02
4.269999999999985363e+01 1.293883737068447087e-02
4.272499999999985221e+01 1.294032757032960793e-02
4.274999999999985079e+01 1.294153162859609796e-02
4.277499999999984936e+01 1.294244944128611699e-02
4.279999999999985505e+01 1.294308092575863212e-02
4.282499999999985363e+01 1.294342602094065292e-02
4.284999999999985221e+01 1.294348468733338801e-02
4.287499999999985079e+01 1.294325690701253820e-02
4.289999999999984936e+01 1.294274268362484610e-02
4.292499999999984794e+01 1.294194204237828980e-02
4.294999999999985363e+01 1.294085503002735844e-02
4.297499999999985221e+01 1.293948171485397904e-02
4.299999999999985079e+01 1.293782218664235421e-02
4.302499999999984936e+01 1.293587655664958994e-02
4.304999999999984794e+01 1.293364495757049794e-02
4.307499999999985363e+01 1.293112754349793475e-02
4.309999999999985221e+01 1.292832448987760868e-02
4.312499999999985079e+01 1.292523599345874082e-02
4.314999999999984936e+01 1.292186227223822079e-02
4.317499999999984794e+01 1.291820356540164874e-02
4.319999999999984652e+01 1.291426013325805942e-02
4.322499999999985221e+01 1.291003225717028344e-02
4.324999999999985079e+01 1.290552023948057792e-02
4.327499999999984936e+01 1.290072440343119006e-02
4.329999999999984794e+01 1.289564509308015715e-02
4.332499999999984652e+01 1.289028267321247999e-02
4.334999999999985221e+01 1.288463752924669768e-02
4.337499999999985079e+01 1.287871006713633103e-02
4.339999999999984936e+01 1.287250071326748006e-02
4.342499999999984794e+01 1.286600991435148458e-02
4.344999999999984652e+01 1.285923813731203701e-02
4.347499999999985221e+01 1.285218586917029684e-02
4.349999999999985079e+01 1.284485361692338547e-02
4.352499999999984936e+01 1.283724190741935937e-02
4.354999999999984794e+01 1.282935128722812422e-02
4.357499999999984652e+01 1.282118232250741181e-02
4.359999999999985221e+01 1.281273559886573696e-02
4.362499999999985079e+01 1.280401172122028024e-02
4.364999999999984936e+01 1.279501131365073582e-02
4.367499999999984794e+01 1.278573501925057455e-02
4.369999999999984652e+01 1.277618349997192149e-02
4.372499999999984510e+01 1.276635743646929375e-02
4.374999999999985079e+01 1.275625752793796246e-02
4.377499999999984936e+01 1.274588449194902912e-02
4.379999999999984794e+01 1.273523906428091976e-02
4.382499999999984652e+01 1.272432199874740967e-02
4.384999999999984510e+01 1.271313406702244235e-02
4.387499999999985079e+01 1.270167605846091521e-02
4.389999999999984936e+01 1.268994877991676783e-02
4.392499999999984794e+01 1.267795305555777761e-02
4.394999999999984652e+01 1.266568972667702145e-02
4.397499999999984510e+01 1.265315965150135870e-02
4.399999999999984368e+01 1.264036370499721333e-02
4.402499999999984936e+01 1.262730277867292125e-02
4.404999999999984794e+01 1.261465954504273346e-02
4.407499999999984652e+01 1.258098399495436240e-02
4.409999999999984510e+01 1.254702289952635934e-02
4.412499999999984368e+01 1.251277709754366162e-02
4.414999999999984936e+01 1.247824744793639938e-02
4.417499999999984794e+01 1.244343482967486848e-02
4.419999999999984652e+01 1.240834014166007811e-02
4.422499999999984510e+01 1.237296430261077690e-02
4.424999999999984368e+01 1.233730825094461400e-02
4.427499999999984936e+01 1.230137294465613422e-02
4.429999999999984794e+01 1.226515936119030800e-02
4.432499999999984652e+01 1.222866849731075491e-02
4.434999999999984510e+01 1.219190136896526611e-02
4.437499999999984368e+01 1.215485901114597353e-02
4.439999999999984936e+01 1.211754247774575813e-02
4.442499999999984794e+01 1.207995284141074807e-02
4.444999999999984652e+01 1.204209119338845932e-02
4.447499999999984510e+01 1.200395864337179541e-02
4.449999999999984368e+01 1.196555631933971311e-02
4.452499999999984226e+01 1.192688536739334310e-02
4.454999999999984794e+01 1.188794695158860645e-02
4.457499999999984652e+01 1.184874225376510680e-02
4.459999999999984510e+01 1.180927247337089717e-02
4.462499999999984368e+01 1.176953882728397870e-02
4.464999999999984226e+01 1.172954254962985630e-02
4.467499999999984794e+01 1.168928489159614878e-02
4.469999999999984652e+01 1.164876712124308239e-02
4.472499999999984510e+01 1.160799052331041442e-02
4.474999999999984368e+01 1.156695639902210505e-02
4.477499999999984226e+01 1.152566606588662987e-02
4.479999999999984084e+01 1.148412085749441966e-02
4.482499999999984652e+01 1.144232212331212396e-02
4.484999999999984510e+01 1.140027122847456047e-02
4.487499999999984368e+01 1.135796955357191822e-02
4.489999999999984226e+01 1.131541849443636234e-02
4.492499999999984084e+01 1.127261946192352482e-02
4.494999999999984652e+01 1.122957388169291276e-02
4.497499999999984510e+01 1.118628319398498258e-02
4.499999999999984368e+01 1.114274885339544899e-02
4.502499999999984226e+01 1.109897232864744815e-02
4.504999999999984084e+01 1.105495510236080038e-02
4.507499999999984652e+01 1.101069867081982609e-02
4.509999999999984510e+01 1.096620454373750664e-02
4.512499999999984368e+01 1.092147424401870501e-02
4.514999999999984226e+01 1.087650930752066640e-02
4.517499999999984084e+01 1.083131128281130881e-02
4.519999999999984652e+01 1.078588173092655950e-02
4.522499999999984510e+01 1.074022222512433650e-02
4.524999999999984368e+01 1.069433435063810688e-02
4.527499999999984226e+01 1.064821970442806839e-02
4.529999999999984084e+01 1.060187989493079422e-02
4.532499999999983942e+01 1.055531654180742913e-02
4.534999999999984510e+01 1.050853127569069748e-02
4.537499999999984368e+01 1.046152573793029950e-02
4.539999999999984226e+01 1.041430158033688873e-02
4.542499999999984084e+01 1.036686046492534853e-02
4.544999999999983942e+01 1.031920406365664789e-02
4.547499999999984510e+01 1.027133405817874309e-02
4.549999999999984368e+01 1.022325213956705968e-02
4.552499999999984226e+01 1.017496000806302273e-02
4.554999999999984084e+01 1.012645937281332099e-02
4.557499999999983942e+01 1.008095049080006897e-02
4.559999999999983800e+01 1.004476452945694299e-02
4.562499999999984368e+01 1.000831982306998359e-02
4.564999999999984226e+01 9.971617159114709583e-03
4.567499999999984084e+01 9.934657342153489085e-03
4.569999999999983942e+01 9.897441193755355388e-03
4.572499999999983800e+01 9.859969552412764515e-03
4.574999999999984368e+01 9.822243273454685578e-03
4.577499999999984226e+01 9.784263228955545136e-03
4.579999999999984084e+01 9.746030307641638871e-03
4.582499999999983942e+01 9.707545414793242872e-03
4.584999999999983800e+01 9.668809472143971920e-03
4.587499999999984368e+01 9.629823417776415054e-03
4.589999999999984226e+01 9.590588206014214953e-03
4.592499999999984084e+01 9.551104807311111555e-03
4.594999999999983942e+01 9.511374208136474592e-03
4.597499999999983800e+01 9.471397410857791688e-03
4.599999999999984368e+01 9.431175433619369552e-03
4.602499999999984226e+01 9.390709310218519831e-03
4.604999999999984084e+01 9.350000089977642329e-03
4.607499999999983942e+01 9.309048837614490243e-03
4.609999999999983800e+01 9.267856633107840122e-03
4.612499999999983658e+01 9.226424571560806059e-03
4.614999999999984226e+01 9.184753763061666298e-03
4.617499999999984084e+01 9.142845332540668751e-03
4.619999999999983942e+01 9.100700419624017587e-03
4.622499999999983800e+01 9.058320178486116425e-03
4.624999999999983658e+01 9.015705777697323800e-03
4.627499999999984226e+01 8.972858400070022472e-03
4.629999999999984084e+01 8.929779242501651240e-03
4.632499999999983942e+01 8.886469515814895276e-03
4.634999999999983800e+01 8.842930444594870182e-03
4.637499999999983658e+01 8.799163267024652860e-03
4.639999999999983515e+01 8.755169234717440074e-03
4.642499999999984084e+01 8.710949612546411980e-03
4.644999999999983942e+01 8.666505678471957130e-03
4.647499999999983800e+01 8.621838723367239096e-03
4.649999999999983658e+01 8.576950050840418532e-03
4.652499999999983515e+01 8.531840977055140524e-03
4.654999999999984084e+01 8.486512830548844852e-03
4.657499999999983942e+01 8.440966952048472444e-03
4.659999999999983800e+01 8.395204694284785774e-03
4.662499999999983658e+01 8.349227421803788809e-03
4.664999999999983515e+01 8.303036510776519788e-03
4.667499999999984084e+01 8.256633348807456210e-03
4.669999999999983942e+01 8.210019334739819888e-03
4.672499999999983800e+01 8.163195878460569738e-03
4.674999999999983658e+01 8.116164400702115950e-03
4.677499999999983515e+01 8.068926332843463431e-03
4.679999999999984084e+01 8.021483116709847774e-03
4.682499999999983942e+01 7.973836204369038824e-03
4.684999999999983800e+01 7.925987057929040694e-03
4.687499999999983658e+01 7.877937149331663141e-03
4.689999999999983515e+01 7.829687960146077333e-03
4.692499999999983373e+01 7.781240981361304751e-03
4.694999999999983942e+01 7.732597713176569791e-03
4.697499999999983800e+01 7.683759664791380874e-03
4.699999999999983658e+01 7.634728354193272282e-03
4.702499999999983515e+01 7.585505307946373461e-03
4.704999999999983373e+01 7.536092060977084804e-03
4.707499999999983942e+01 7.486490156360422164e-03
4.709999999999983800e+01 7.436701145104578081e-03
4.712499999999983658e+01 7.386726585934887124e-03
4.714999999999983515e+01 7.336568045077124234e-03
4.717499999999983373e+01 7.286227096040980011e-03
4.719999999999983231e+01 7.237145998292686747e-03
4.722499999999983800e+01 7.171523047961305027e-03
4.724999999999983658e+01 7.105651294863989283e-03
4.727499999999983515e+01 7.039532203854512518e-03
4.729999999999983373e+01 6.973167256443045352e-03
4.732499999999983231e+01 6.906557950650701189e-03
4.734999999999983800e+01 6.839705800861499256e-03
4.737499999999983658e+01 6.772612337670246702e-03
4.739999999999983515e+01 6.705279107727048389e-03
4.742499999999983373e+01 6.637707673579135680e-03
4.744999999999983231e+01 6.569899613508353199e-03
4.747499999999983800e+01 6.501856521366291587e-03
4.749999999999983658e+01 6.433580006406040136e-03
4.752499999999983515e+01 6.365071693110106558e-03
4.754999999999983373e+01 6.296333221015801458e-03
4.757499999999983231e+01 6.227366244537581828e-03
4.759999999999983800e+01 6.158172432785844440e-03
4.762499999999983658e+01 6.088753469383214288e-03
4.764999999999983515e+01 6.019111052277501504e-03
4.767499999999983373e+01 5.949246893551780359e-03
4.769999999999983231e+01 5.879162719232158482e-03
4.772499999999983089e+01 5.808860269091579639e-03
4.774999999999983658e+01 5.738341296452081734e-03
4.777499999999983515e+01 5.667607567983897615e-03
4.779999999999983373e+01 5.596660863501165366e-03
4.782499999999983231e+01 5.525502975756340154e-03
4.784999999999983089e+01 5.454135710231320516e-03
4.787499999999983658e+01 5.382560884925846785e-03
4.789999999999983515e+01 5.310780330144134441e-03
4.792499999999983373e+01 5.238795888278489910e-03
4.794999999999983231e+01 5.166609413591365108e-03
4.797499999999983089e+01 5.094222771994313774e-03
4.799999999999982947e+01 5.021637840825493235e-03
4.802499999999983515e+01 4.948856508624224076e-03
4.804999999999983373e+01 4.875880674904672918e-03
4.807499999999983231e+01 4.802712249926429158e-03
4.809999999999983089e+01 4.729353154463522210e-03
4.812499999999982947e+01 4.655805319571939931e-03
4.814999999999983515e+01 4.582070686354538028e-03
4.817499999999983373e+01 4.508151205725411705e-03
4.819999999999983231e+01 4.434048838170995613e-03
4.822499999999983089e+01 4.359765553511533304e-03
4.824999999999982947e+01 4.285303330658945392e-03
4.827499999999983515e+01 4.210664157374978747e-03
4.829999999999983373e+01 4.135850030026772678e-03
4.832499999999983231e+01 4.060862953341799753e-03
4.834999999999983089e+01 3.985704940161562820e-03
4.837499999999982947e+01 3.910378011193364756e-03
4.839999999999983515e+01 3.834884194761695696e-03
4.842499999999983373e+01 3.759225526558776335e-03
4.844999999999983231e+01 3.683404049393294508e-03
4.847499999999983089e+01 3.607421812938785277e-03
4.849999999999982947e+01 3.531280873481137169e-03
4.852499999999982805e+01 3.454983293665708950e-03
4.854999999999983373e+01 3.378531142242840492e-03
4.857499999999983231e+01 3.301926493813667641e-03
4.859999999999983089e+01 3.225171428574930520e-03
4.862499999999982947e+01 3.148268032063673404e-03
4.864999999999982805e+01 3.071218394901086782e-03
4.867499999999983373e+01 2.994024612536415331e-03
4.869999999999983231e+01 2.916688784990935715e-03
4.872499999999983089e+01 2.839213016600497172e-03
4.874999999999982947e+01 2.761599415759615535e-03
4.877499999999982805e+01 2.683850094664454004e-03
4.879999999999982663e+01 2.605967169056342975e-03
4.882499999999983231e+01 2.527952757964705300e-03
4.884999999999983089e+01 2.449808983451871956e-03
4.887499999999982947e+01 2.371537970355509870e-03
4.889999999999982805e+01 2.293141846034334446e-03
4.892499999999982663e+01 2.214622740111477604e-03
4.894999999999983231e+01 2.139485629214487369e-03
4.897499999999983089e+01 2.178020457107050691e-03
4.899999999999982947e+01 2.216412401496988937e-03
4.902499999999982805e+01 2.254660362444353954e-03
4.904999999999982663e+01 2.292763245352940401e-03
4.907499999999983231e+01 2.330719961106289800e-03
4.909999999999983089e+01 2.368529426203231422e-03
4.912499999999982947e+01 2.406190562892456929e-03
4.914999999999982805e+01 2.443702299306995708e-03
4.917499999999982663e+01 2.481063569597399560e-03
4.919999999999983231e+01 2.518273314065020210e-03
4.922499999999983089e+01 2.555330479294079006e-03
4.924999999999982947e+01 2.592234018282979849e-03
4.927499999999982805e+01 2.628982890575158951e-03
4.929999999999982663e+01 2.665576062388526866e-03
4.932499999999982521e+01 2.702012506744908352e-03
4.934999999999983089e+01 2.738291203597835975e-03
4.937499999999982947e+01 2.774411139959328913e-03
4.939999999999982805e+01 2.810371310026638786e-03
4.942499999999982663e+01 2.846170715307173599e-03
4.944999999999982521e+01 2.881808364742158377e-03
4.947499999999983089e+01 2.917283274830043387e-03
4.949999999999982947e+01 2.952594469748308619e-03
4.952499999999982805e+01 2.987740981474173215e-03
4.954999999999982663e+01 3.022721849903951818e-03
4.957499999999982521e+01 3.057536122971465931e-03
4.959999999999982379e+01 3.092182856765237492e-03
4.962499999999982947e+01 3.126661115643893096e-03
4.964999999999982805e+01 3.160969972350920719e-03
4.967499999999982663e+01 3.195108508127686518e-03
4.969999999999982521e+01 3.229075812824922908e-03
4.972499999999982379e+01 3.262870985013088636e-03
4.974999999999982947e+01 3.296493132091377065e-03
4.977499999999982805e+01 3.329941370394746015e-03
4.979999999999982663e+01 3.363214825299612725e-03
4.982499999999982521e+01 3.396312631328858404e-03
4.984999999999982379e+01 3.429233932253616165e-03
4.987499999999982947e+01 3.461977881195118373e-03
4.989999999999982805e+01 3.494543640723399812e-03
4.992499999999982663e+01 3.526930382955901101e-03
4.994999999999982521e+01 3.559137289652902335e-03
4.997499999999982379e+01 3.591163552312430680e-03
4.999999999999982947e+01 3.623008372262692071e-03
5.002499999999982805e+01 3.654670960753060062e-03
5.004999999999982663e+01 3.686150539043193779e-03
5.007499999999982521e+01 3.717446338490276291e-03
5.009999999999982379e+01 3.748557600634673092e-03
5.012499999999982236e+01 3.779483577283445153e-03
5.014999999999982805e+01 3.810223530592052668e-03
5.017499999999982663e+01 3.840776733144314527e-03
5.019999999999982521e+01 3.871142468030444421e-03
5.022499999999982379e+01 3.901320028922740293e-03
5.024999999999982236e+01 3.931308720149875174e-03
5.027499999999982805e+01 3.961107856769041299e-03
5.029999999999982663e+01 3.990716764635734992e-03
5.032499999999982521e+01 4.020134780472087860e-03
5.034999999999982379e+01 4.049361251932682634e-03
5.037499999999982236e+01 4.078395537668911414e-03
5.039999999999982094e+01 4.107237007390502834e-03
5.042499999999982663e+01 4.135885041925966774e-03
5.044999999999982521e+01 4.164339033279623389e-03
5.047499999999982379e+01 4.192598384688111732e-03
5.049999999999982236e+01 4.220662510673413303e-03
5.052499999999982094e+01 4.248530837094804426e-03
5.054999999999982663e+01 4.276202801197780644e-03
5.057499999999982521e+01 4.303677851662106833e-03
5.059999999999982379e+01 4.330955448645503608e-03
5.062499999999982236e+01 4.358035063828331196e-03
5.064999999999982094e+01 4.384916180453071743e-03
5.067499999999982663e+01 4.411598293363669376e-03
5.069999999999982521e+01 4.438080909041787654e-03
5.072499999999982379e+01 4.464363545641287200e-03
5.074999999999982236e+01 4.490445733020154151e-03
5.077499999999982094e+01 4.503510076368741691e-03
5.079999999999982663e+01 4.496949862233815681e-03
5.082499999999982521e+01 4.490207532132174661e-03
5.084999999999982379e+01 4.546352085317639270e-03
5.087499999999982236e+01 4.639689844027555105e-03
5.089999999999982094e+01 4.732895596155304793e-03
5.092499999999981952e+01 4.825966879358416055e-03
5.094999999999982521e+01 4.918901232845374755e-03
5.097499999999982379e+01 5.011696197659067445e-03
5.099999999999982236e+01 5.104349316962935278e-03
5.102499999999982094e+01 5.196858136325742741e-03
5.104999999999981952e+01 5.289220204008685672e-03
5.107499999999982521e+01 5.381433071252265943e-03
5.109999999999982379e+01 5.473494292563409018e-03
5.112499999999982236e+01 5.565401426003124472e-03
5.114999999999982094e+01 5.657152033474837846e-03
5.117499999999981952e+01 5.748743681012464038e-03
5.119999999999981810e+01 5.840173939068872729e-03
5.122499999999982379e+01 5.931440382803894115e-03
5.124999999999982236e+01 6.022540592373355935e-03
5.127499999999982094e+01 6.113472153216942609e-03
5.129999999999981952e+01 6.204232656346471593e-03
5.132499999999981810e+01 6.294819698633631090e-03
5.134999999999982379e+01 6.385230883097863484e-03
5.137499999999982236e+01 6.475463819192927781e-03
5.139999999999982094e+01 6.565516123093977259e-03
5.142499999999981952e+01 6.655385417983498281e-03
5.144999999999981810e+01 6.745069334336518778e-03
5.147499999999982379e+01 6.834565510205647607e-03
5.149999999999982236e+01 6.923871591504247337e-03
5.152499999999982094e+01 7.012985232290230679e-03
5.154999999999981952e+01 7.101904095047384055e-03
5.157499999999981810e+01 7.190625850966645208e-03
5.159999999999982379e+01 7.279148180225783991e-03
5.162499999999982236e+01 7.367468772268051871e-03
5.164999999999982094e+01 7.455585326079454053e-03
5.167499999999981952e+01 7.543495550464540157e-03
5.169999999999981810e+01 7.631197164321199163e-03
5.172499999999981668e+01 7.718687896913706617e-03
5.174999999999982236e+01 7.805965488143892274e-03
5.177499999999982094e+01 7.893027688820405605e-03
5.179999999999981952e+01 7.979872260927934474e-03
5.182499999999981810e+01 8.066496977891985526e-03
5.184999999999981668e+01 8.152899624844150289e-03
5.187499999999982236e+01 8.239077998884156845e-03
5.189999999999982094e+01 8.325029909339549256e-03
5.192499999999981952e+01 8.410753178024431981e-03
5.194999999999981810e+01 8.496245639495365876e-03
5.197499999999981668e+01 8.581505141304689860e-03
5.199999999999981526e+01 8.666529544252340317e-03
5.202499999999982094e+01 8.751316722634348497e-03
5.204999999999981952e+01 8.835864564489767994e-03
5.207499999999981810e+01 8.920170971844198701e-03
5.209999999999981668e+01 9.004233860951591645e-03
5.212499999999981526e+01 9.088051162532652036e-03
5.214999999999982094e+01 9.171620822010562168e-03
5.217499999999981952e+01 9.254940799744974800e-03
5.219999999999981810e+01 9.338009071261546556e-03
5.222499999999981668e+01 9.420823627479564880e-03
5.224999999999981526e+01 9.503382474936442059e-03
5.227499999999982094e+01 9.585683636009126665e-03
5.229999999999981952e+01 9.667725149132219004e-03
5.232499999999981810e+01 9.749505069013420303e-03
5.234999999999981668e+01 9.831021466844913972e-03
5.237499999999981526e+01 9.912272430512727647e-03
5.239999999999982094e+01 9.993256064801675151e-03
5.242499999999981952e+01 1.007397049159745005e-02
5.244999999999981810e+01 1.015441385008498260e-02
5.247499999999981668e+01 1.023458429694412697e-02
5.249999999999981526e+01 1.031448000654087115e-02
5.252499999999981384e+01 1.039409917111542084e-02
5.254999999999981952e+01 1.047344000096647049e-02
5.257499999999981810e+01 1.055250072463274381e-02
5.259999999999981668e+01 1.063127958906920356e-02
5.262499999999981526e+01 1.070977485982121599e-02
5.264999999999981384e+01 1.078798482119384602e-02
5.267499999999981952e+01 1.086590777641755108e-02
5.269999999999981810e+01 1.094354204781061712e-02
5.272499999999981668e+01 1.102088597693699941e-02
5.274999999999981526e+01 1.109793792476074757e-02
5.277499999999981384e+01 1.117469627179619278e-02
5.279999999999981242e+01 1.124820772479539176e-02
5.282499999999981810e+01 1.130914059659787751e-02
5.284999999999981668e+01 1.137014370467525834e-02
5.287499999999981526e+01 1.143227937983632390e-02
5.289999999999981384e+01 1.150283748875428197e-02
5.292499999999981242e+01 1.157319045183848212e-02
5.294999999999981810e+01 1.164333616088576717e-02
5.297499999999981668e+01 1.171327251472571197e-02
5.299999999999981526e+01 1.178299741949925469e-02
5.302499999999981384e+01 1.185250878893502960e-02
5.304999999999981242e+01 1.192180454462768435e-02
5.307499999999981810e+01 1.199088261631348420e-02
5.309999999999981668e+01 1.205974094214702988e-02
5.312499999999981526e+01 1.212837746897698493e-02
5.314999999999981384e+01 1.219679015262074666e-02
5.317499999999981242e+01 1.226497695813871629e-02
5.319999999999981810e+01 1.233293586010790650e-02
5.322499999999981668e+01 1.240066484289457233e-02
5.324999999999981526e+01 1.246816190092509165e-02
5.327499999999981384e+01 1.253542503895711292e-02
5.329999999999981242e+01 1.260245227234863333e-02
5.332499999999981100e+01 1.266924162732614018e-02
5.334999999999981668e+01 1.273579114125128475e-02
5.337499999999981526e+01 1.280209886288650838e-02
5.339999999999981384e+01 1.286816285265856771e-02
5.342499999999981242e+01 1.293398118292136273e-02
5.344999999999981100e+01 1.299955193821639328e-02
5.347499999999981668e+01 1.306487321553202394e-02
5.349999999999981526e+01 1.312994312456019531e-02
5.352499999999981384e+01 1.319475978795258894e-02
5.354999999999981242e+01 1.325932134157330362e-02
5.357499999999981100e+01 1.332362593475047360e-02
5.359999999999980957e+01 1.338767173052591089e-02
5.362499999999981526e+01 1.345145690590137874e-02
5.364999999999981384e+01 1.351497965208417473e-02
5.367499999999981242e+01 1.357823817472920448e-02
5.369999999999981100e+01 1.364123069417926340e-02
5.372499999999980957e+01 1.370395544570213522e-02
5.374999999999981526e+01 1.376641067972640166e-02
5.377499999999981384e+01 1.382859466207312683e-02
5.379999999999981242e+01 1.389050567418568215e-02
5.382499999999981100e+01 1.395214201335697769e-02
5.384999999999980957e+01 1.401350199295297964e-02
5.387499999999981526e+01 1.407458394263421189e-02
5.389999999999981384e+01 1.413538620857402762e-02
5.392499999999981242e+01 1.421502855483848526e-02
5.394999999999981100e+01 1.431217961267058220e-02
5.397499999999980957e+01 1.440905712554267290e-02
5.399999999999981526e+01 1.450565837244375232e-02
5.402499999999981384e+01 1.460198064809784674e-02
5.404999999999981242e+01 1.469802126332018025e-02
5.407499999999981100e+01 1.479377754536940690e-02
5.409999999999980957e+01 1.488924683829860249e-02
5.412499999999980815e+01 1.498442650330173223e-02
5.414999999999981384e+01 1.507931391905804365e-02
5.417499999999981242e+01 1.517390648207177228e-02
5.419999999999981100e+01 1.526820160701033817e-02
5.422499999999980957e+01 1.536219672703757061e-02
5.424999999999980815e+01 1.545588929414399605e-02
5.427499999999981384e+01 1.554927677947318988e-02
5.429999999999981242e+01 1.564235667364451826e-02
5.432499999999981100e+01 1.573512648707242265e-02
5.434999999999980957e+01 1.582758375028050016e-02
5.437499999999980815e+01 1.591972601421344155e-02
5.439999999999980673e+01 1.601155085054249000e-02
5.442499999999981242e+01 1.610305585196841402e-02
5.444999999999981100e+01 1.619423863251969603e-02
5.447499999999980957e+01 1.628509682784629389e-02
5.449999999999980815e+01 1.637562809550826767e-02
5.452499999999980673e+01 1.646583011526070797e-02
5.454999999999981242e+01 1.655570058933367519e-02
5.457499999999981100e+01 1.664523724270735444e-02
5.459999999999980957e+01 1.673443782338230809e-02
5.462499999999980815e+01 1.682330010264463868e-02
5.464999999999980673e+01 1.691182187532700582e-02
5.467499999999981242e+01 1.700000096006364092e-02
5.469999999999981100e+01 1.708783519954077540e-02
5.472499999999980957e+01 1.717532246074153154e-02
5.474999999999980815e+01 1.726246063518647317e-02
5.477499999999980673e+01 1.734924763916729715e-02
5.479999999999981242e+01 1.743568141397651081e-02
5.482499999999981100e+01 1.752175992613078104e-02
5.484999999999980957e+01 1.760748116759054335e-02
5.487499999999980815e+01 1.769284315597092344e-02
5.489999999999980673e+01 1.777784393475009828e-02
5.492499999999980531e+01 1.786248157347050669e-02
5.494999999999981100e+01 1.794675416793504313e-02
5.497499999999980957e+01 1.803065984039652764e-02
5.499999999999980815e+01 1.811445301257320548e-02
5.502499999999980673e+01 1.819879881900211827e-02
5.504999999999980531e+01 1.829914524051661287e-02
5.507499999999981100e+01 1.841153932541712834e-02
5.509999999999980957e+01 1.849455328223349390e-02
5.512499999999980815e+01 1.857612071523094543e-02
5.514999999999980673e+01 1.865742742848252797e-02
5.517499999999980531e+01 1.873847062337798131e-02
5.519999999999980389e+01 1.881924751106722749e-02
5.522499999999980957e+01 1.889975531287617014e-02
5.524999999999980815e+01 1.897999126072194218e-02
5.527499999999980673e+01 1.905995259752792104e-02
5.529999999999980531e+01 1.913963657763767881e-02
5.532499999999980389e+01 1.921904046722840848e-02
5.534999999999980957e+01 1.929816154472475259e-02
5.537499999999980815e+01 1.937699710121080707e-02
5.539999999999980673e+01 1.945554444084060530e-02
5.542499999999980531e+01 1.953380088124898051e-02
5.544999999999980389e+01 1.961176375395996471e-02
5.547499999999980957e+01 1.968943040479412612e-02
5.549999999999980815e+01 1.976679819427470605e-02
5.552499999999980673e+01 1.984386449803117111e-02
5.554999999999980531e+01 1.992062670720202294e-02
5.557499999999980389e+01 1.999708222883526607e-02
5.559999999999980957e+01 2.007322848628662407e-02
5.562499999999980815e+01 2.014906291961478246e-02
5.564999999999980673e+01 2.022458298597632972e-02
5.567499999999980531e+01 2.029978616001626435e-02
5.569999999999980389e+01 2.037466993425695455e-02
5.572499999999980247e+01 2.044923181948309077e-02
5.574999999999980815e+01 2.052346934512573953e-02
5.577499999999980673e+01 2.059738005964127996e-02
5.579999999999980531e+01 2.067096153088885183e-02
5.582499999999980389e+01 2.074421134650318230e-02
5.584999999999980247e+01 2.081712711426455045e-02
5.587499999999980815e+01 2.088970646246576454e-02
5.589999999999980673e+01 2.096194704027428551e-02
5.592499999999980531e+01 2.103384651809175193e-02
5.594999999999980389e+01 2.110540258790806131e-02
5.597499999999980247e+01 2.117661296365363696e-02
5.599999999999980105e+01 2.124747538154470039e-02
5.602499999999980673e+01 2.131798760042675350e-02
5.604999999999980531e+01 2.138814740211191640e-02
5.607499999999980389e+01 2.145795259171316693e-02
5.609999999999980247e+01 2.152740099797243248e-02
5.612499999999980105e+01 2.159649047358482357e-02
5.614999999999980673e+01 2.166521889551805552e-02
5.617499999999980531e+01 2.173358416532633619e-02
5.619999999999980389e+01 2.180158420945934108e-02
5.622499999999980247e+01 2.189961910876706344e-02
5.624999999999980105e+01 2.201106622234617893e-02
5.627499999999980673e+01 2.212217245349237457e-02
5.629999999999980531e+01 2.223293422201841688e-02
5.632499999999980389e+01 2.234334796886309690e-02
5.634999999999980247e+01 2.245341015662500120e-02
5.637499999999980105e+01 2.256311727009401719e-02
5.639999999999980673e+01 2.267246581677960851e-02
5.642499999999980531e+01 2.278145232743264068e-02
5.644999999999980389e+01 2.289007335656481623e-02
5.647499999999980247e+01 2.299832548296176782e-02
5.649999999999980105e+01 2.310620531019282400e-02
5.652499999999979963e+01 2.321370946711473482e-02
5.654999999999980531e+01 2.332083460837054700e-02
5.657499999999980389e+01 2.342757741488276160e-02
5.659999999999980247e+01 2.353393459434251558e-02
5.662499999999980105e+01 2.363990288169047146e-02
5.664999999999979963e+01 2.374547903959425138e-02
5.667499999999980531e+01 2.385065985891860266e-02
5.669999999999980389e+01 2.395544215918940859e-02
5.672499999999980247e+01 2.405982278905241870e-02
5.674999999999980105e+01 2.416379862672349971e-02
5.677499999999979963e+01 2.426736658043462946e-02
5.679999999999979821e+01 2.437052358887121031e-02
5.682499999999980389e+01 2.447326662160349484e-02
5.684999999999980247e+01 2.457559267951035104e-02
5.687499999999980105e+01 2.467749879519624476e-02
5.689999999999979963e+01 2.477898203340031871e-02
5.692499999999979821e+01 2.488003949139898016e-02
5.694999999999980389e+01 2.498066829939988437e-02
5.697499999999980247e+01 2.508086562092800773e-02
5.699999999999980105e+01 2.518062865320535096e-02
5.702499999999979963e+01 2.527995462752100075e-02
5.704999999999979821e+01 2.537884080959399227e-02
5.707499999999980389e+01 2.547728449992768887e-02
5.709999999999980247e+01 2.557528303415588372e-02
5.712499999999980105e+01 2.567283378338039435e-02
5.714999999999979963e+01 2.576993415450069824e-02
5.717499999999979821e+01 2.586658159053395814e-02
5.719999999999980389e+01 2.596277357092711610e-02
5.722499999999980247e+01 2.605850761186023420e-02
5.724999999999980105e+01 2.615378126653969751e-02
5.727499999999979963e+01 2.624859212548505405e-02
5.729999999999979821e+01 2.634293781680372912e-02
5.732499999999979678e+01 2.643681600645947025e-02
5.734999999999980247e+01 2.653022439852897527e-02
5.737499999999980105e+01 2.662316073545190065e-02
5.739999999999979963e+01 2.671774082178125440e-02
5.742499999999979821e+01 2.681339015972363307e-02
5.744999999999979678e+01 2.693529676554722030e-02
5.747499999999980247e+01 2.706229985741434585e-02
5.749999999999980105e+01 2.716368213506241761e-02
5.752499999999979963e+01 2.726576681100771962e-02
5.754999999999979821e+01 2.736751476002971181e-02
5.757499999999979678e+01 2.746892205256526789e-02
5.759999999999979536e+01 2.756998477323547789e-02
5.762499999999980105e+01 2.767069902149243282e-02
5.764999999999979963e+01 2.777106091226379594e-02
5.767499999999979821e+01 2.787106657659878944e-02
5.769999999999979678e+01 2.797071216231300853e-02
5.772499999999979536e+01 2.806999383463148687e-02
5.774999999999980105e+01 2.816890777683193209e-02
5.777499999999979963e+01 2.826745019088422461e-02
5.779999999999979821e+01 2.836561729809197047e-02
5.782499999999979678e+01 2.846340533972825312e-02
5.784999999999979536e+01 2.856081057767212092e-02
5.787499999999980105e+01 2.865782929504093884e-02
5.789999999999979963e+01 2.875445779682189729e-02
5.792499999999979821e+01 2.885069241049862190e-02
5.794999999999979678e+01 2.894652948667652756e-02
5.797499999999979536e+01 2.904196539970428301e-02
5.799999999999980105e+01 2.913699654829110183e-02
5.802499999999979963e+01 2.923161935612120926e-02
5.804999999999979821e+01 2.932583027246427401e-02
5.807499999999979678e+01 2.941962577278061167e-02
5.809999999999979536e+01 2.951300235932364721e-02
5.812499999999979394e+01 2.960595656173562601e-02
5.814999999999979963e+01 2.969848493764024044e-02
5.817499999999979821e+01 2.979058407322908789e-02
5.819999999999979678e+01 2.988225058384348307e-02
5.822499999999979536e+01 2.997348111454960565e-02
5.824999999999979394e+01 3.006427234070909241e-02
5.827499999999979963e+01 3.015462096854302707e-02
5.829999999999979821e+01 3.024452373568914387e-02
5.832499999999979678e+01 3.033397741175364315e-02
5.834999999999979536e+01 3.042297879885590833e-02
5.837499999999979394e+01 3.051152473216536820e-02
5.839999999999979252e+01 3.059961208043372044e-02
5.842499999999979821e+01 3.068723774651633748e-02
5.844999999999979678e+01 3.077439866788995310e-02
5.847499999999979536e+01 3.086109181715973940e-02
5.849999999999979394e+01 3.094731420255979193e-02
5.852499999999979252e+01 3.103306286844584316e-02
5.854999999999979821e+01 3.111833489577839340e-02
5.857499999999979678e+01 3.120312740259872236e-02
5.859999999999979536e+01 3.128743754449620634e-02
5.862499999999979394e+01 3.137126251506448804e-02
5.864999999999979252e+01 3.145459954635330957e-02
5.867499999999979821e+01 3.153744590930599584e-02
5.869999999999979678e+01 3.161979891419194888e-02
5.872499999999979536e+01 3.170125726512450920e-02
5.874999999999979394e+01 3.178123319968282484e-02
5.877499999999979252e+01 3.186074620922828976e-02
5.879999999999979821e+01 3.193979325279865111e-02
5.882499999999979678e+01 3.201837132426354343e-02
5.884999999999979536e+01 3.209647745285450215e-02
5.887499999999979394e+01 3.217410870368644232e-02
5.889999999999979252e+01 3.225126217827018610e-02
5.892499999999979110e+01 3.232793501501767669e-02
5.894999999999979678e+01 3.240412438973869907e-02
5.897499999999979536e+01 3.247982751612863567e-02
5.899999999999979394e+01 3.255504164624819369e-02
5.902499999999979252e+01 3.262976407099323767e-02
5.904999999999979110e+01 3.270399212055609406e-02
5.907499999999979678e+01 3.277772316487683607e-02
5.909999999999979536e+01 3.285095461408658879e-02
5.912499999999979394e+01 3.292368391893872592e-02
5.914999999999979252e+01 3.299590857123305826e-02
5.917499999999979110e+01 3.306762610422669252e-02
5.919999999999978968e+01 3.313883409303852723e-02
5.922499999999979536e+01 3.320953015503969735e-02
5.924999999999979394e+01 3.327971195023578937e-02
5.927499999999979252e+01 3.334937718163853010e-02
5.929999999999979110e+01 3.341852359562462460e-02
5.932499999999978968e+01 3.348714898228703080e-02
5.934999999999979536e+01 3.355525117577109334e-02
5.937499999999979394e+01 3.362282805460362067e-02
5.939999999999979252e+01 3.368987754200791079e-02
5.942499999999979110e+01 3.375639760620789687e-02
5.944999999999978968e+01 3.382238626072218285e-02
5.947499999999979536e+01 3.388784156464422215e-02
5.949999999999979394e+01 3.395276162291458594e-02
5.952499999999979252e+01 3.401714458657501688e-02
5.954999999999979110e+01 3.408098865301942282e-02
5.957499999999978968e+01 3.414429206622344309e-02
5.959999999999979536e+01 3.420705311697024714e-02
5.962499999999979394e+01 3.426927014305950620e-02
5.964999999999979252e+01 3.433094152950497135e-02
5.967499999999979110e+01 3.439206570872176127e-02
5.969999999999978968e+01 3.445264116069929328e-02
5.972499999999978826e+01 3.451266641316211997e-02
5.974999999999979394e+01 3.457214004172173838e-02
5.977499999999979252e+01 3.463106067001052446e-02
5.979999999999979110e+01 3.468942696980914508e-02
5.982499999999978968e+01 3.474723766115641460e-02
5.984999999999978826e+01 3.480449151245154638e-02
5.987499999999979394e+01 3.486118734054022283e-02
5.989999999999979252e+01 3.491732401079141596e-02
5.992499999999979110e+01 3.497290043715878260e-02
5.994999999999978968e+01 3.502791558223251889e-02
5.997499999999978826e+01 3.508236845727795428e-02
5.999999999999978684e+01 3.513304211425729434e-02
6.002499999999979252e+01 3.517120731408100720e-02
6.004999999999979110e+01 3.523379438489968735e-02
6.007499999999978968e+01 3.536056641781394616e-02
6.009999999999978826e+01 3.547791422343800349e-02
6.012499999999978684e+01 3.557551625625018921e-02
6.014999999999979252e+01 3.567267408832457826e-02
6.017499999999979110e+01 3.576938344946777731e-02
6.019999999999978968e+01 3.586564009478806353e-02
6.022499999999978826e+01 3.596143980548009711e-02
6.024999999999978684e+01 3.605677838961047349e-02
6.027499999999979252e+01 3.615165168289392883e-02
6.029999999999979110e+01 3.624605554947349373e-02
6.032499999999978968e+01 3.633998588269073127e-02
6.034999999999978826e+01 3.643343860585439298e-02
6.037499999999978684e+01 3.652640967300582048e-02
6.039999999999979252e+01 3.661889506967794944e-02
6.042499999999979110e+01 3.671089081364856815e-02
6.044999999999978968e+01 3.680239295569167485e-02
6.047499999999978826e+01 3.689339758031869726e-02
6.049999999999978684e+01 3.698390080651735301e-02
6.052499999999978542e+01 3.707389878848268289e-02
6.054999999999979110e+01 3.716338771634194321e-02
6.057499999999978968e+01 3.725236381687188625e-02
6.059999999999978826e+01 3.734082335421055193e-02
6.062499999999978684e+01 3.742876263055947700e-02
6.064999999999978542e+01 3.751617798688033217e-02
6.067499999999979110e+01 3.760306580358099143e-02
6.069999999999978968e+01 3.768942250119725057e-02
6.072499999999978826e+01 3.777524454106022389e-02
6.074999999999978684e+01 3.786052842596121515e-02
6.077499999999978542e+01 3.794527070080173925e-02
6.079999999999978400e+01 3.802946795323829815e-02
6.082499999999978968e+01 3.811311681431522186e-02
6.084999999999978826e+01 3.819621395908770478e-02
6.087499999999978684e+01 3.827875610723557864e-02
6.089999999999978542e+01 3.836074002366612196e-02
6.092499999999978400e+01 3.844216251910532317e-02
6.094999999999978968e+01 3.852302045067935304e-02
6.097499999999978826e+01 3.860331072248417150e-02
6.099999999999978684e+01 3.868303028614312328e-02
6.102499999999978542e+01 3.876217614135451378e-02
6.104999999999978400e+01 3.884074533642530025e-02
6.107499999999978968e+01 3.891873496879428435e-02
6.109999999999978826e+01 3.899614218554126738e-02
6.112499999999978684e+01 3.907296418388495757e-02
6.114999999999978542e+01 3.914919821166759628e-02
6.117499999999978400e+01 3.922484156782651832e-02
6.119999999999978968e+01 3.929989160285288913e-02
6.122499999999978826e+01 3.937434571923702914e-02
6.124999999999978684e+01 3.944820137189947173e-02
6.127499999999978542e+01 3.952145606860862220e-02
6.129999999999978400e+01 3.959410737038664835e-02
6.132499999999978257e+01 3.966615289189774629e-02
6.134999999999978826e+01 3.973759030182469343e-02
6.137499999999978684e+01 3.980841732322972643e-02
6.139999999999978542e+01 3.987863173390400473e-02
6.142499999999978400e+01 3.994823136669732599e-02
6.144999999999978257e+01 4.000791172739457530e-02
6.147499999999978826e+01 4.005282139802852220e-02
6.149999999999978684e+01 4.009714591300851672e-02
6.152499999999978542e+01 4.014088321818202326e-02
6.154999999999978400e+01 4.018403130956450103e-02
6.157499999999978257e+01 4.022658823374492681e-02
6.159999999999978115e+01 4.026855208828375443e-02
6.162499999999978684e+01 4.030992102208983546e-02
6.164999999999978542e+01 4.035069323579300316e-02
6.167499999999978400e+01 4.039086698209751886e-02
6.169999999999978257e+01 4.043044056612365295e-02
6.172499999999978115e+01 4.046941234573740720e-02
6.174999999999978684e+01 4.050778073186418055e-02
6.177499999999978542e+01 4.054554418879065952e-02
6.179999999999978400e+01 4.058270123445058969e-02
6.182499999999978257e+01 4.061925044069909785e-02
6.184999999999978115e+01 4.065519043357024992e-02
6.187499999999978684e+01 4.069051989352276411e-02
6.189999999999978542e+01 4.072523755566884868e-02
6.192499999999978400e+01 4.075934220999046648e-02
6.194999999999978257e+01 4.079283270154055591e-02
6.197499999999978115e+01 4.082570793062920145e-02
6.199999999999978684e+01 4.085796685299472597e-02
6.202499999999978542e+01 4.088960847996171016e-02
6.204999999999978400e+01 4.092063187858251128e-02
6.207499999999978257e+01 4.095103617176382160e-02
6.209999999999978115e+01 4.098082053838041083e-02
6.212499999999977973e+01 4.100998421337066074e-02
6.214999999999978542e+01 4.103852648782024826e-02
6.217499999999978400e+01 4.106644670902889066e-02
6.219999999999978257e+01 4.109374428056307427e-02
6.222499999999978115e+01 4.112041866229269871e-02
6.224999999999977973e+01 4.114646937041391284e-02
6.227499999999978542e+01 4.117189597745656016e-02
6.229999999999978400e+01 4.119669811227615747e-02
6.232499999999978257e+01 4.122087546003207204e-02
6.234999999999978115e+01 4.124442776214918421e-02
6.237499999999977973e+01 4.126735481626653962e-02
6.239999999999977831e+01 4.128965647616992390e-02
6.242499999999978400e+01 4.131133265171036545e-02
6.244999999999978257e+01 4.133238330870721983e-02
6.247499999999978115e+01 4.135280846883811895e-02
6.249999999999977973e+01 4.137260820951291912e-02
6.252499999999977831e+01 4.139178266373388232e-02
6.254999999999978400e+01 4.141033201994214624e-02
6.257499999999978257e+01 4.142825652184903978e-02
6.259999999999978115e+01 4.144555646825309747e-02
6.262499999999977973e+01 4.146223221284527083e-02
6.264999999999977831e+01 4.147828416399781254e-02
6.267499999999978400e+01 4.149371278454065670e-02
6.269999999999978257e+01 4.150851859152342865e-02
6.272499999999978115e+01 4.152270215596591540e-02
6.274999999999977973e+01 4.153626410259344398e-02
6.277499999999977831e+01 4.154920510955988078e-02
6.279999999999978400e+01 4.156152590815689191e-02
6.282499999999978257e+01 4.157322728251268418e-02
6.284999999999978115e+01 4.158431006927523071e-02
6.287499999999977973e+01 4.159991931304837798e-02
6.289999999999977831e+01 4.161525783010306540e-02
6.292499999999977689e+01 4.165072763893551411e-02
6.294999999999978257e+01 4.169113764953618489e-02
6.297499999999978115e+01 4.173400311050838585e-02
6.299999999999977973e+01 4.177703023107823266e-02
6.302499999999977831e+01 4.181948431947411088e-02
6.304999999999977689e+01 4.186136268205158106e-02
6.307499999999978257e+01 4.190266266868757083e-02
6.309999999999978115e+01 4.194338167338445417e-02
6.312499999999977973e+01 4.198351713486308395e-02
6.314999999999977831e+01 4.202306653714751872e-02
6.317499999999977689e+01 4.206202741013963242e-02
6.319999999999977547e+01 4.210039733018552943e-02
6.322499999999978115e+01 4.213817392062881029e-02
6.324999999999977973e+01 4.217535485235814063e-02
6.327499999999977831e+01 4.221193784433924928e-02
6.329999999999977689e+01 4.224792066414073677e-02
6.332499999999977547e+01 4.228330112844436162e-02
6.334999999999978115e+01 4.231807710354880403e-02
6.337499999999977973e+01 4.235224650585751871e-02
6.339999999999977831e+01 4.238580730235787242e-02
6.342499999999977689e+01 4.241875751108690334e-02
6.344999999999977547e+01 4.245109520158472927e-02
6.347499999999978115e+01 4.248281849533698529e-02
6.349999999999977973e+01 4.251392556620240543e-02
6.352499999999977831e+01 4.254441464082917013e-02
6.354999999999977689e+01 4.257428399905848621e-02
6.357499999999977547e+01 4.260353197431350492e-02
6.359999999999978115e+01 4.263215695397484101e-02
6.362499999999977973e+01 4.266015737974460792e-02
6.364999999999977831e+01 4.268753174799450739e-02
6.367499999999977689e+01 4.271427861010018701e-02
6.369999999999977547e+01 4.274039657276317017e-02
6.372499999999977405e+01 4.276588429831539723e-02
6.374999999999977973e+01 4.279074050501355947e-02
6.377499999999977831e+01 4.281496396731480913e-02
6.379999999999977689e+01 4.283855351614015983e-02
6.382499999999977547e+01 4.286150803912244095e-02
6.384999999999977405e+01 4.288382648083940984e-02
6.387499999999977973e+01 4.290550784303183429e-02
6.389999999999977831e+01 4.292655118480569187e-02
6.392499999999977689e+01 4.294695562282075524e-02
6.394999999999977547e+01 4.296672033146213543e-02
6.397499999999977405e+01 4.298584454299791274e-02
6.399999999999977263e+01 4.300432754771961463e-02
6.402499999999977831e+01 4.302216869406952360e-02
6.404999999999978400e+01 4.303936738874954843e-02
6.407499999999977547e+01 4.305592309681732788e-02
6.409999999999976694e+01 4.307183534176410589e-02
6.412499999999977263e+01 4.308710370557900654e-02
6.414999999999977831e+01 4.310172782879705816e-02
6.417499999999978400e+01 4.311570741052964811e-02
6.419999999999977547e+01 4.312904220848276515e-02
6.422499999999976694e+01 4.314173203895600023e-02
6.424999999999977263e+01 4.315377677682839808e-02
6.427499999999977831e+01 4.316517635552744730e-02
6.429999999999978400e+01 4.317593076698272858e-02
6.432499999999977547e+01 4.318604006156324948e-02
6.434999999999976694e+01 4.319550434800121380e-02
6.437499999999977263e+01 4.320432379329800648e-02
6.439999999999977831e+01 4.321249862261609953e-02
6.442499999999978400e+01 4.322002911915456824e-02
6.444999999999977547e+01 4.319633702211798237e-02
6.447499999999976694e+01 4.311429480996384345e-02
6.449999999999977263e+01 4.303158450040628358e-02
6.452499999999977831e+01 4.294820840544296553e-02
6.454999999999978400e+01 4.286416889894242854e-02
6.457499999999977547e+01 4.277946841633817332e-02
6.459999999999976694e+01 4.269410945430621163e-02
6.462499999999977263e+01 4.260809457042696868e-02
6.464999999999977831e+01 4.252142638282874199e-02
6.467499999999978400e+01 4.243410756981652598e-02
6.469999999999977547e+01 4.234614086948309403e-02
6.472499999999976694e+01 4.225752907930435676e-02
6.474999999999977263e+01 4.216827505571932311e-02
6.477499999999977831e+01 4.207838171369331082e-02
6.479999999999976978e+01 4.198785202626532931e-02
6.482499999999977547e+01 4.189668902408104356e-02
6.484999999999976694e+01 4.180489579490833524e-02
6.487499999999977263e+01 4.171247548313933989e-02
6.489999999999977831e+01 4.161943128927703128e-02
6.492499999999976978e+01 4.152576646940665112e-02
6.494999999999977547e+01 4.143148433465203978e-02
6.497499999999976694e+01 4.133658825061873460e-02
6.499999999999977263e+01 4.124108163682199679e-02
6.502499999999977831e+01 4.114496796610089824e-02
6.504999999999976978e+01 4.104825076401896755e-02
6.507499999999977547e+01 4.095093360825131229e-02
6.509999999999976694e+01 4.085302012795762050e-02
6.512499999999977263e+01 4.075451400314361594e-02
6.514999999999977831e+01 4.065541896400898941e-02
6.517499999999976978e+01 4.055573879028240292e-02
6.519999999999977547e+01 4.045547731054422586e-02
6.522499999999976694e+01 4.035463840153990372e-02
6.524999999999977263e+01 4.025322598747713837e-02
6.527499999999977831e+01 4.015124403931620567e-02
6.529999999999976978e+01 4.004869657404583339e-02
6.532499999999977547e+01 3.994558765395095357e-02
6.534999999999976694e+01 3.984192138586770821e-02
6.537499999999977263e+01 3.973770192043037802e-02
6.539999999999977831e+01 3.963293345130650819e-02
6.542499999999976978e+01 3.952762021442496332e-02
6.544999999999977547e+01 3.942176648719166593e-02
6.547499999999976694e+01 3.931537658769996418e-02
6.549999999999977263e+01 3.920845487392919659e-02
6.552499999999976410e+01 3.910100574293808723e-02
6.554999999999976978e+01 3.899303363004702483e-02
6.557499999999977547e+01 3.888454300801755942e-02
6.559999999999976694e+01 3.877553838621833338e-02
6.562499999999977263e+01 3.866602430979001331e-02
6.564999999999976410e+01 3.855600535880088914e-02
6.567499999999976978e+01 3.844548614739670689e-02
6.569999999999977547e+01 3.833447132294497822e-02
6.572499999999976694e+01 3.822296556517382204e-02
6.574999999999977263e+01 3.811097358530549095e-02
6.577499999999976410e+01 3.799850012518589393e-02
6.579999999999976978e+01 3.788554995640856793e-02
6.582499999999977547e+01 3.777212787943585309e-02
6.584999999999976694e+01 3.765823872271600176e-02
6.587499999999977263e+01 3.754388734179595066e-02
6.589999999999976410e+01 3.742907861843257356e-02
6.592499999999976978e+01 3.731381745970114433e-02
6.594999999999977547e+01 3.719810879710084423e-02
6.597499999999976694e+01 3.708195758565825673e-02
6.599999999999977263e+01 3.696558542792302560e-02
6.602499999999976410e+01 3.684850381551781073e-02
6.604999999999976978e+01 3.673094864369832319e-02
6.607499999999977547e+01 3.670824722386824279e-02
6.609999999999976694e+01 3.669756151067225802e-02
6.612499999999977263e+01 3.669545985399180754e-02
6.614999999999976410e+01 3.670141275717079404e-02
6.617499999999976978e+01 3.670682545959366022e-02
6.619999999999976126e+01 3.671169670579864375e-02
6.622499999999976694e+01 3.671602528330203397e-02
6.624999999999977263e+01 3.671981002294535945e-02
6.627499999999976410e+01 3.672304979922846879e-02
6.629999999999976978e+01 3.672574353063851743e-02
6.632499999999976126e+01 3.672789017996493793e-02
6.634999999999976694e+01 3.672948875460529949e-02
6.637499999999977263e+01 3.673053830686285465e-02
6.639999999999976410e+01 3.673103793422983349e-02
6.642499999999976978e+01 3.673098677966369491e-02
6.644999999999976126e+01 3.673038403185089479e-02
6.647499999999976694e+01 3.672922892545926743e-02
6.649999999999977263e+01 3.672752074138133094e-02
6.652499999999976410e+01 3.672525880696489442e-02
6.654999999999976978e+01 3.672244249623164009e-02
6.657499999999976126e+01 3.671907123008748275e-02
6.659999999999976694e+01 3.671514447651744867e-02
6.662499999999977263e+01 3.671066175077171423e-02
6.664999999999976410e+01 3.670562261553880073e-02
6.667499999999976978e+01 3.670002668110714655e-02
6.669999999999976126e+01 3.669387360551494559e-02
6.672499999999976694e+01 3.668716309468730147e-02
6.674999999999977263e+01 3.667989490256215457e-02
6.677499999999976410e+01 3.667206883120342764e-02
6.679999999999976978e+01 3.666368473090243080e-02
6.682499999999976126e+01 3.665474250026583974e-02
6.684999999999976694e+01 3.664524208629348079e-02
6.687499999999977263e+01 3.663518348444098904e-02
6.689999999999976410e+01 3.662456673867250934e-02
6.692499999999976978e+01 3.661339194149914461e-02
6.694999999999976126e+01 3.660165923400524740e-02
6.697499999999976694e+01 3.658936880586357437e-02
6.699999999999977263e+01 3.657652089533579981e-02
6.702499999999976410e+01 3.656311578926160766e-02
6.704999999999976978e+01 3.654915382303464133e-02
6.707499999999976126e+01 3.653463538056690718e-02
6.709999999999976694e+01 3.651956089423975121e-02
6.712499999999975842e+01 3.650393084484190864e-02
6.714999999999976410e+01 3.648774576149604182e-02
6.717499999999976978e+01 3.647100622157158079e-02
6.719999999999976126e+01 3.645371285058718325e-02
6.722499999999976694e+01 3.643586632209746407e-02
6.724999999999975842e+01 3.641746735757027398e-02
6.727499999999976410e+01 3.639851672625023932e-02
6.729999999999976978e+01 3.637901524501108153e-02
6.732499999999976126e+01 3.635896377819329561e-02
6.734999999999976694e+01 3.633836323743290520e-02
6.737499999999975842e+01 3.631721458147565973e-02
6.739999999999976410e+01 3.629551881598053198e-02
6.742499999999976978e+01 3.627327699331076710e-02
6.744999999999976126e+01 3.625049021231383645e-02
6.747499999999976694e+01 3.622715961808819357e-02
6.749999999999975842e+01 3.620328640173957335e-02
6.752499999999976410e+01 3.617887180012681336e-02
6.754999999999976978e+01 3.615391709559329786e-02
6.757499999999976126e+01 3.612842361569088695e-02
6.759999999999976694e+01 3.610239273288878142e-02
6.762499999999975842e+01 3.607582586427562910e-02
6.764999999999976410e+01 3.604872447124676110e-02
6.767499999999976978e+01 3.602109005918358031e-02
6.769999999999976126e+01 3.599292417712136871e-02
6.772499999999976694e+01 3.596422841740649218e-02
6.774999999999975842e+01 3.593741831978747997e-02
6.777499999999976410e+01 3.592629754451811402e-02
6.779999999999975557e+01 3.591463244183257242e-02
6.782499999999976126e+01 3.590242300721867286e-02
6.784999999999976694e+01 3.588966928238517679e-02
6.787499999999975842e+01 3.587637135531027838e-02
6.789999999999976410e+01 3.586252936027282956e-02
6.792499999999975557e+01 3.584814347787670247e-02
6.794999999999976126e+01 3.583321393506011532e-02
6.797499999999976694e+01 3.581774100509547976e-02
6.799999999999975842e+01 3.580172500757512755e-02
6.802499999999976410e+01 3.578516630838786405e-02
6.804999999999975557e+01 3.576806531968192843e-02
6.807499999999976126e+01 3.575042249981696257e-02
6.809999999999976694e+01 3.573223835330403830e-02
6.812499999999975842e+01 3.571351343073376344e-02
6.814999999999976410e+01 3.569424832869369513e-02
6.817499999999975557e+01 3.567444368967259000e-02
6.819999999999976126e+01 3.565410020195382279e-02
6.822499999999976694e+01 3.563321859949777209e-02
6.824999999999975842e+01 3.561179966181132750e-02
6.827499999999976410e+01 3.558984421380689822e-02
6.829999999999975557e+01 3.556735312565019458e-02
6.832499999999976126e+01 3.554432731259521416e-02
6.834999999999976694e+01 3.552076773480990213e-02
6.837499999999975842e+01 3.549667539718854431e-02
6.839999999999976410e+01 3.547205134915520225e-02
6.842499999999975557e+01 3.544689668445367287e-02
6.844999999999976126e+01 3.542121254092930882e-02
6.847499999999976694e+01 3.539500010029657251e-02
6.849999999999975842e+01 3.536826058789931809e-02
6.852499999999976410e+01 3.534099527245813943e-02
6.854999999999975557e+01 3.531320546580733050e-02
6.857499999999976126e+01 3.528489252262272113e-02
6.859999999999976694e+01 3.525605784013827876e-02
6.862499999999975842e+01 3.522670285785200334e-02
6.864999999999976410e+01 3.519682905722362753e-02
6.867499999999975557e+01 3.516643796135981298e-02
6.869999999999976126e+01 3.513553113469264355e-02
6.872499999999975273e+01 3.510411018264492089e-02
6.874999999999975842e+01 3.507217675129024881e-02
6.877499999999976410e+01 3.503973252699957297e-02
6.879999999999975557e+01 3.500677923608180170e-02
6.882499999999976126e+01 3.497331864441325516e-02
6.884999999999975273e+01 3.493935255706020343e-02
6.887499999999975842e+01 3.490488281789031616e-02
6.889999999999976410e+01 3.486991130917917181e-02
6.892499999999975557e+01 3.483443995120440173e-02
6.894999999999976126e+01 3.479847070183490071e-02
6.897499999999975273e+01 3.476200555611073245e-02
6.899999999999975842e+01 3.472504654581493044e-02
6.902499999999976410e+01 3.468759573903891502e-02
6.904999999999975557e+01 3.464965523973997236e-02
6.907499999999976126e+01 3.461122718729089942e-02
6.909999999999975273e+01 3.457231375602403539e-02
6.912499999999975842e+01 3.453291715476720924e-02
6.914999999999976410e+01 3.449303962637487869e-02
6.917499999999975557e+01 3.445268344724992243e-02
6.919999999999976126e+01 3.441185092686277480e-02
6.922499999999975273e+01 3.437054440726205334e-02
6.924999999999975842e+01 3.432876626258084263e-02
6.927499999999976410e+01 3.428651889853673307e-02
6.929999999999975557e+01 3.424380475192697476e-02
6.932499999999976126e+01 3.420062629011823285e-02
6.934999999999975273e+01 3.415698601053136080e-02
6.937499999999975842e+01 3.411288644012239191e-02
6.939999999999974989e+01 3.406833013485749406e-02
6.942499999999975557e+01 3.402331967918609951e-02
6.944999999999976126e+01 3.397785768550655450e-02
6.947499999999975273e+01 3.393555432742364347e-02
6.949999999999975842e+01 3.390242944428108890e-02
6.952499999999974989e+01 3.386882748527185460e-02
6.954999999999975557e+01 3.382348196624668235e-02
6.957499999999976126e+01 3.377272275517056305e-02
6.959999999999975273e+01 3.371976332717636915e-02
6.962499999999975842e+01 3.364643358924082617e-02
6.964999999999974989e+01 3.357254741270886134e-02
6.967499999999975557e+01 3.349810598139917744e-02
6.969999999999976126e+01 3.342311052602781052e-02
6.972499999999975273e+01 3.334756232420274524e-02
6.974999999999975842e+01 3.327146270040180764e-02
6.977499999999974989e+01 3.319481302594504135e-02
6.979999999999975557e+01 3.311761471895056236e-02
6.982499999999976126e+01 3.303986924428304467e-02
6.984999999999975273e+01 3.296157811348887634e-02
6.987499999999975842e+01 3.288274288472017859e-02
6.989999999999974989e+01 3.280336516264829166e-02
6.992499999999975557e+01 3.272344659836459030e-02
6.994999999999976126e+01 3.264298888927183451e-02
6.997499999999975273e+01 3.256199377896124708e-02
6.999999999999975842e+01 3.248046305708087583e-02
7.002499999999974989e+01 3.239839855919177808e-02
7.004999999999975557e+01 3.231580216661075755e-02
7.007499999999976126e+01 3.223267580624545464e-02
7.009999999999975273e+01 3.214902145041438619e-02
7.012499999999975842e+01 3.206484111665879738e-02
7.014999999999974989e+01 3.198013686753962276e-02
7.017499999999975557e+01 3.189491081042720999e-02
7.019999999999976126e+01 3.180916509727654828e-02
7.022499999999975273e+01 3.172290192439269213e-02
7.024999999999975842e+01 3.163612353218546447e-02
7.027499999999974989e+01 3.154883220491112861e-02
7.029999999999975557e+01 3.146103027040577510e-02
7.032499999999974705e+01 3.137272009980544840e-02
7.034999999999975273e+01 3.128390410725638560e-02
7.037499999999975842e+01 3.119458474961416330e-02
7.039999999999974989e+01 3.110476452613300177e-02
7.042499999999975557e+01 3.101444597814260323e-02
7.044999999999974705e+01 3.092363168871644849e-02
7.047499999999975273e+01 3.083232428232762778e-02
7.049999999999975842e+01 3.074052642449693826e-02
7.052499999999974989e+01 3.064824082142753731e-02
7.054999999999975557e+01 3.055547021963312543e-02
7.057499999999974705e+01 3.046221740555201882e-02
7.059999999999975273e+01 3.036848520515553554e-02
7.062499999999975842e+01 3.027427648354320128e-02
7.064999999999974989e+01 3.017959414453130762e-02
7.067499999999975557e+01 3.008444113022838359e-02
7.069999999999974705e+01 2.998882042060567465e-02
7.072499999999975273e+01 2.989273503305514557e-02
7.074999999999975842e+01 2.979618802193960761e-02
7.077499999999974989e+01 2.969918247813425546e-02
7.079999999999975557e+01 2.960172152855903085e-02
7.082499999999974705e+01 2.950380833570306199e-02
7.084999999999975273e+01 2.940544609714003388e-02
7.087499999999975842e+01 2.930663804503515560e-02
7.089999999999974989e+01 2.920738744564635100e-02
7.092499999999975557e+01 2.910769759881389959e-02
7.094999999999974705e+01 2.900757183744596263e-02
7.097499999999975273e+01 2.890701352699448154e-02
7.099999999999974420e+01 2.880602606492478276e-02
7.102499999999974989e+01 2.870461288017786550e-02
7.104999999999975557e+01 2.860277743262563954e-02
7.107499999999974705e+01 2.850052321252022347e-02
7.109999999999975273e+01 2.839785373993525958e-02
7.112499999999974420e+01 2.829477256420326325e-02
7.114999999999974989e+01 2.819128326334441673e-02
7.117499999999975557e+01 2.808738944349173372e-02
7.119999999999974705e+01 2.798309473830907015e-02
7.122499999999975273e+01 2.787840280840439208e-02
7.124999999999974420e+01 2.777331734073838071e-02
7.127499999999974989e+01 2.766784204802608116e-02
7.129999999999975557e+01 2.756198066813676448e-02
7.132499999999974705e+01 2.745573696348700340e-02
7.134999999999975273e+01 2.734911472042968542e-02
7.137499999999974420e+01 2.724211774864052776e-02
7.139999999999974989e+01 2.713474988049891304e-02
7.142499999999975557e+01 2.704845009703964534e-02
7.144999999999974705e+01 2.699076761701512880e-02
7.147499999999975273e+01 2.693263438328507078e-02
7.149999999999974420e+01 2.687405178662038291e-02
7.152499999999974989e+01 2.681502125401936942e-02
7.154999999999975557e+01 2.675554424855628929e-02
7.157499999999974705e+01 2.669562226922012407e-02
7.159999999999975273e+01 2.663525685074384988e-02
7.162499999999974420e+01 2.657444956342721112e-02
7.164999999999974989e+01 2.651320201294923157e-02
7.167499999999975557e+01 2.645151584017227039e-02
7.169999999999974705e+01 2.638939272093891383e-02
7.172499999999975273e+01 2.632683436585861111e-02
7.174999999999974420e+01 2.626384252008785378e-02
7.177499999999974989e+01 2.620041896310010276e-02
7.179999999999975557e+01 2.613656550844941501e-02
7.182499999999974705e+01 2.607228400352442493e-02
7.184999999999975273e+01 2.600757632929544608e-02
7.187499999999974420e+01 2.594244440005219129e-02
7.189999999999974989e+01 2.587689016313545268e-02
7.192499999999974136e+01 2.581091559865885537e-02
7.194999999999974705e+01 2.574452271922456070e-02
7.197499999999975273e+01 2.567771356963095830e-02
7.199999999999974420e+01 2.561049022657207672e-02
7.202499999999974989e+01 2.554285479833038816e-02
7.204999999999974136e+01 2.547480942446208457e-02
7.207499999999974705e+01 2.540635627547525519e-02
7.209999999999975273e+01 2.533749755250047295e-02
7.212499999999974420e+01 2.526823548695506308e-02
7.214999999999974989e+01 2.519857234020009967e-02
7.217499999999974136e+01 2.512851040319105320e-02
7.219999999999974705e+01 2.505805199612114870e-02
7.222499999999975273e+01 2.498719946805918676e-02
7.224999999999974420e+01 2.491595519658015498e-02
7.227499999999974989e+01 2.484432158739055194e-02
7.229999999999974136e+01 2.477230107394641154e-02
7.232499999999974705e+01 2.469989611706636945e-02
7.234999999999975273e+01 2.462710920453935193e-02
7.237499999999974420e+01 2.455394285072493368e-02
7.239999999999974989e+01 2.448039959614950467e-02
7.242499999999974136e+01 2.440648200709768373e-02
7.244999999999974705e+01 2.433219267519629719e-02
7.247499999999975273e+01 2.425753421699559931e-02
7.249999999999974420e+01 2.418250927354482008e-02
7.252499999999974989e+01 2.410712050996192263e-02
7.254999999999974136e+01 2.403137061500094235e-02
7.257499999999974705e+01 2.395526230061269593e-02
7.259999999999973852e+01 2.387879830150309995e-02
7.262499999999974420e+01 2.380198137468610836e-02
7.264999999999974989e+01 2.372481429903311803e-02
7.267499999999974136e+01 2.364729987481929696e-02
7.269999999999974705e+01 2.356944092326518705e-02
7.272499999999973852e+01 2.349124028607590606e-02
7.274999999999974420e+01 2.341270082497576982e-02
7.277499999999974989e+01 2.333382542124216516e-02
7.279999999999974136e+01 2.325461697523392018e-02
7.282499999999974705e+01 2.317507840591860602e-02
7.284999999999973852e+01 2.309521265039659460e-02
7.287499999999974420e+01 2.301502266342273992e-02
7.289999999999974989e+01 2.293451141692657777e-02
7.292499999999974136e+01 2.285368189952944121e-02
7.294999999999974705e+01 2.277253711606014308e-02
7.297499999999973852e+01 2.269108008706901061e-02
7.299999999999974420e+01 2.260931384834085137e-02
7.302499999999974989e+01 2.252724145040490775e-02
7.304999999999974136e+01 2.244486595804620968e-02
7.307499999999974705e+01 2.236219044981331908e-02
7.309999999999973852e+01 2.227921801752686184e-02
7.312499999999974420e+01 2.219595176578692541e-02
7.314999999999974989e+01 2.211239481147959582e-02
7.317499999999974136e+01 2.202855028328400480e-02
7.319999999999974705e+01 2.194442132117795444e-02
7.322499999999973852e+01 2.186001107594472484e-02
7.324999999999974420e+01 2.177532270867925390e-02
7.327499999999974989e+01 2.169035939029545848e-02
7.329999999999974136e+01 2.160512430103266046e-02
7.332499999999974705e+01 2.151962062996426103e-02
7.334999999999973852e+01 2.147850652532535057e-02
7.337499999999974420e+01 2.144225922020909225e-02
7.339999999999974989e+01 2.140507826553456755e-02
7.342499999999974136e+01 2.131157539224285552e-02
7.344999999999974705e+01 2.121734262169914717e-02
7.347499999999973852e+01 2.112803808533226385e-02
7.349999999999974420e+01 2.104405295395869388e-02
7.352499999999973568e+01 2.095963551599898389e-02
7.354999999999974136e+01 2.087478730939935218e-02
7.357499999999974705e+01 2.078950990770833326e-02
7.359999999999973852e+01 2.070380492000971351e-02
7.362499999999974420e+01 2.061767399084755981e-02
7.364999999999973568e+01 2.053111880014344900e-02
7.367499999999974136e+01 2.044414106310440266e-02
7.369999999999974705e+01 2.035674253012372675e-02
7.372499999999973852e+01 2.026892498667328193e-02
7.374999999999974420e+01 2.018069025318711823e-02
7.377499999999973568e+01 2.009204018493719601e-02
7.379999999999974136e+01 2.000297667190112025e-02
7.382499999999974705e+01 1.991350163862087505e-02
7.384999999999973852e+01 1.982361704405421338e-02
7.387499999999974420e+01 1.973332488141658556e-02
7.389999999999973568e+01 1.964262717801666322e-02
7.392499999999974136e+01 1.955152599508155550e-02
7.394999999999974705e+01 1.946002342757541595e-02
7.397499999999973852e+01 1.936812160400914334e-02
7.399999999999974420e+01 1.927582268624216527e-02
7.402499999999973568e+01 1.918312886927617256e-02
7.404999999999974136e+01 1.909004238103998580e-02
7.407499999999974705e+01 1.899656548216811097e-02
7.409999999999973852e+01 1.890270046576967428e-02
7.412499999999974420e+01 1.880844965718957151e-02
7.414999999999973568e+01 1.871381541376265778e-02
7.417499999999974136e+01 1.861880012455971109e-02
7.419999999999973284e+01 1.852340621012486463e-02
7.422499999999973852e+01 1.842763612220595093e-02
7.424999999999974420e+01 1.833149234347780654e-02
7.427499999999973568e+01 1.823497738725646938e-02
7.429999999999974136e+01 1.813809379720663847e-02
7.432499999999973284e+01 1.804084414704266656e-02
7.434999999999973852e+01 1.794323104022016099e-02
7.437499999999974420e+01 1.784525710962163447e-02
7.439999999999973568e+01 1.774692501723526550e-02
7.442499999999974136e+01 1.764823745382516559e-02
7.444999999999973284e+01 1.754919713859579011e-02
7.447499999999973852e+01 1.744980681884888626e-02
7.449999999999974420e+01 1.735006926963429327e-02
7.452499999999973568e+01 1.724998729339264833e-02
7.454999999999974136e+01 1.714956371959299591e-02
7.457499999999973284e+01 1.704880140436315639e-02
7.459999999999973852e+01 1.694770323011358937e-02
7.462499999999974420e+01 1.684627210515530354e-02
7.464999999999973568e+01 1.674451096331135147e-02
7.467499999999974136e+01 1.664242276352278366e-02
7.469999999999973284e+01 1.654001048944781643e-02
7.472499999999973852e+01 1.643727714905612175e-02
7.474999999999974420e+01 1.633422577421699343e-02
7.477499999999973568e+01 1.623085942028197615e-02
7.479999999999974136e+01 1.612718116566231111e-02
7.482499999999973284e+01 1.602319411140087566e-02
7.484999999999973852e+01 1.591890138073946692e-02
7.487499999999974420e+01 1.581430611868071476e-02
7.489999999999973568e+01 1.570941149154496744e-02
7.492499999999974136e+01 1.560422068652319444e-02
7.494999999999973284e+01 1.549873691122498169e-02
7.497499999999973852e+01 1.539296339322194715e-02
7.499999999999974420e+01 1.528690337958741978e-02
7.502499999999973568e+01 1.518056013643157530e-02
7.504999999999974136e+01 1.507393694843278849e-02
7.507499999999973284e+01 1.496703711836606769e-02
7.509999999999973852e+01 1.485986396662596423e-02
7.512499999999972999e+01 1.475242083074822415e-02
7.514999999999973568e+01 1.464471106492671801e-02
7.517499999999974136e+01 1.453673803952769926e-02
7.519999999999973284e+01 1.442850514060173804e-02
7.522499999999973852e+01 1.432001576939135809e-02
7.524999999999972999e+01 1.421127334183802313e-02
7.527499999999973568e+01 1.410228128808472745e-02
7.529999999999974136e+01 1.399304305197786313e-02
7.532499999999973284e+01 1.388356209056635683e-02
7.534999999999973852e+01 1.377384187359843859e-02
7.537499999999972999e+01 1.366388588301760756e-02
7.539999999999973568e+01 1.355369761245591581e-02
7.542499999999974136e+01 1.344328056672711331e-02
7.544999999999973284e+01 1.333263826131727073e-02
7.547499999999973852e+01 1.322177422187476373e-02
7.549999999999972999e+01 1.310714325475146810e-02
7.552499999999973568e+01 1.295658625679491950e-02
7.554999999999974136e+01 1.280566395604141455e-02
7.557499999999973284e+01 1.265438037345920780e-02
7.559999999999973852e+01 1.250273956239097463e-02
7.562499999999972999e+01 1.235074560806968466e-02
7.564999999999973568e+01 1.219840262712575119e-02
7.567499999999974136e+01 1.204571476708626160e-02
7.569999999999973284e+01 1.189268620586563657e-02
7.572499999999973852e+01 1.173932115124904502e-02
7.574999999999972999e+01 1.158562384036754787e-02
7.577499999999973568e+01 1.143159853916538363e-02
7.579999999999972715e+01 1.127724954186075552e-02
7.582499999999973284e+01 1.112258117039776305e-02
7.584999999999973852e+01 1.096759777389263307e-02
7.587499999999972999e+01 1.081230372807224192e-02
7.589999999999973568e+01 1.065670343470519373e-02
7.592499999999972715e+01 1.050080132102794959e-02
7.594999999999973284e+01 1.034460183916221382e-02
7.597499999999973852e+01 1.018810946552817231e-02
7.599999999999972999e+01 1.003132870025023535e-02
7.602499999999973568e+01 9.874264066556828409e-03
7.604999999999972715e+01 9.716920110175343225e-03
7.607499999999973284e+01 9.559301398720387519e-03
7.609999999999973852e+01 9.401412521077640722e-03
7.612499999999972999e+01 9.243258086782110000e-03
7.614999999999973568e+01 9.084842725390743223e-03
7.617499999999972715e+01 8.926171085851608913e-03
7.619999999999973284e+01 8.767247835867242323e-03
7.622499999999973852e+01 8.608077661254273996e-03
7.624999999999972999e+01 8.448665265299129187e-03
7.627499999999973568e+01 8.289015368108398202e-03
7.629999999999972715e+01 8.129132705957435590e-03
7.632499999999973284e+01 7.969022030633619857e-03
7.634999999999973852e+01 7.808688108777541922e-03
7.637499999999972999e+01 7.648135721220265283e-03
7.639999999999973568e+01 7.487369662318244315e-03
7.642499999999972715e+01 7.326394739285199860e-03
7.644999999999973284e+01 7.165215771521543653e-03
7.647499999999973852e+01 7.003837589941875469e-03
7.649999999999972999e+01 6.842265036300418553e-03
7.652499999999973568e+01 6.680502962514054191e-03
7.654999999999972715e+01 6.518556229984576525e-03
7.657499999999973284e+01 6.356429708919015750e-03
7.659999999999973852e+01 6.194128277649286508e-03
7.662499999999972999e+01 6.031656821950952437e-03
7.664999999999973568e+01 5.869020234360119818e-03
7.667499999999972715e+01 5.706223413491986161e-03
7.669999999999973284e+01 5.543271263356920261e-03
7.672499999999972431e+01 5.380168692678646489e-03
7.674999999999972999e+01 5.216920614210578989e-03
7.677499999999973568e+01 5.053531944054327762e-03
7.679999999999972715e+01 4.890007600977729421e-03
7.682499999999973284e+01 4.726352505734028077e-03
7.684999999999972431e+01 4.562571580382732833e-03
7.687499999999972999e+01 4.398669747610630537e-03
7.689999999999973568e+01 4.234651930055568884e-03
7.692499999999972715e+01 4.070523049631105152e-03
7.694999999999973284e+01 3.906288026853055317e-03
7.697499999999972431e+01 3.741951780169428931e-03
7.699999999999972999e+01 3.577519225290573448e-03
7.702499999999973568e+01 3.412995274524423424e-03
7.704999999999972715e+01 3.248384836112487833e-03
7.707499999999973284e+01 3.083692813569682833e-03
7.709999999999972431e+01 2.918924105027487833e-03
7.712499999999972999e+01 2.754083602580077034e-03
7.714999999999973568e+01 2.589176191634413524e-03
7.717499999999972715e+01 2.424206750263981514e-03
7.719999999999973284e+01 2.259180148566016216e-03
7.722499999999972431e+01 2.094101248024293500e-03
7.724999999999972999e+01 1.928974900873909508e-03
7.727499999999973568e+01 1.763805949473396840e-03
7.729999999999972715e+01 1.598599225679572062e-03
7.732499999999973284e+01 1.433359550227536862e-03
7.734999999999972431e+01 1.268091732116710842e-03
7.737499999999972999e+01 1.102800568001028507e-03
7.739999999999972147e+01 9.374908415852690547e-04
7.742499999999972715e+01 7.721673230264563138e-04
7.744999999999973284e+01 6.068347683413109284e-04
7.747499999999972431e+01 4.414979188197040824e-04
7.749999999999972999e+01 2.761615004433841890e-04
7.752499999999972147e+01 1.108302233121893454e-04
7.754999999999972715e+01 -5.449121892479406182e-05
7.757499999999973284e+01 -2.197981496304349670e-04
7.759999999999972431e+01 -3.850859097347277254e-04
7.762499999999972999e+01 -5.503498582834118972e-04
7.764999999999972147e+01 -7.311171522261430272e-04
7.767499999999972715e+01 -9.368744355521779581e-04
7.769999999999973284e+01 -1.142657854822866402e-03
7.772499999999972431e+01 -1.344639905297324639e-03
7.774999999999972999e+01 -1.521148330432392981e-03
7.777499999999972147e+01 -1.697894210724190190e-03
7.779999999999972715e+01 -1.874872632602377033e-03
7.782499999999973284e+01 -2.012060900830670018e-03
7.784999999999972431e+01 -2.145674449937407836e-03
7.787499999999972999e+01 -2.279554416620352408e-03
7.789999999999972147e+01 -2.413697380387367242e-03
7.792499999999972715e+01 -2.548099891601521630e-03
7.794999999999973284e+01 -2.682758471824395457e-03
7.797499999999972431e+01 -2.817669614167884161e-03
7.799999999999972999e+01 -2.952829783654362453e-03
7.802499999999972147e+01 -3.088235417584479954e-03
7.804999999999972715e+01 -3.223882925913267462e-03
7.807499999999973284e+01 -3.359768691634274548e-03
7.809999999999972431e+01 -3.495889071171215477e-03
7.812499999999972999e+01 -3.632240394777975188e-03
7.814999999999972147e+01 -3.768818966945785328e-03
7.817499999999972715e+01 -3.905621066818681843e-03
7.819999999999973284e+01 -4.042642948615603540e-03
7.822499999999972431e+01 -4.179880842060470364e-03
7.824999999999972999e+01 -4.317330952820252685e-03
7.827499999999972147e+01 -4.454989462948707492e-03
7.829999999999972715e+01 -4.592852531338755678e-03
7.832499999999971863e+01 -4.730916294180779504e-03
7.834999999999972431e+01 -4.869176865428913661e-03
7.837499999999972999e+01 -5.007630337272867514e-03
7.839999999999972147e+01 -5.146272780617263884e-03
7.842499999999972715e+01 -5.285100245567737193e-03
7.844999999999971863e+01 -5.424108761922109140e-03
7.847499999999972431e+01 -5.563294339669837274e-03
7.849999999999972999e+01 -5.702652969495306846e-03
7.852499999999972147e+01 -5.842180623289103258e-03
7.854999999999972715e+01 -5.981873254664211124e-03
7.857499999999971863e+01 -6.121726799477503374e-03
7.859999999999972431e+01 -6.261737176358087714e-03
7.862499999999972999e+01 -6.401900287239498111e-03
7.864999999999972147e+01 -6.542212017898296934e-03
7.867499999999972715e+01 -6.682668238497564694e-03
7.869999999999971863e+01 -6.823264804134164530e-03
7.872499999999972431e+01 -6.963997555392846713e-03
7.874999999999972999e+01 -7.104862318902926618e-03
7.877499999999972147e+01 -7.245854907900390642e-03
7.879999999999972715e+01 -7.386971122794329381e-03
7.882499999999971863e+01 -7.528206751736719708e-03
7.884999999999972431e+01 -7.669557571197013757e-03
7.887499999999972999e+01 -7.811019346539401983e-03
7.889999999999972147e+01 -7.952587832604336715e-03
7.892499999999972715e+01 -8.094258774293518199e-03
7.894999999999971863e+01 -8.236027907156918959e-03
7.897499999999972431e+01 -8.377890957984419906e-03
7.899999999999971578e+01 -8.519843645398492496e-03
7.902499999999972147e+01 -8.661881680450763191e-03
7.904999999999972715e+01 -8.804000767220300505e-03
7.907499999999971863e+01 -8.946196603414207499e-03
7.909999999999972431e+01 -9.088464880970360121e-03
7.912499999999971578e+01 -9.230801286661696400e-03
7.914999999999972147e+01 -9.373201502702170965e-03
7.917499999999972715e+01 -9.515661207354298573e-03
7.919999999999971863e+01 -9.658176075537403676e-03
7.922499999999972431e+01 -9.800741779437597764e-03
7.924999999999971578e+01 -9.943361411421694843e-03
7.927499999999972147e+01 -1.008659327414727393e-02
7.929999999999972715e+01 -1.022987662470586749e-02
7.932499999999971863e+01 -1.037320708596966429e-02
7.934999999999972431e+01 -1.051658027906620697e-02
7.937499999999971578e+01 -1.065999182400033211e-02
7.939999999999972147e+01 -1.080343734027768357e-02
7.942499999999972715e+01 -1.094691244752740884e-02
7.944999999999971863e+01 -1.109041276612490745e-02
7.947499999999972431e+01 -1.123393391781480136e-02
7.949999999999971578e+01 -1.137747152633220363e-02
7.952499999999972147e+01 -1.152102121802448843e-02
7.954999999999972715e+01 -1.166457862247093948e-02
7.957499999999971863e+01 -1.180813937310222321e-02
7.959999999999972431e+01 -1.195169910781786193e-02
7.962499999999971578e+01 -1.209525346960197562e-02
7.964999999999972147e+01 -1.223879810713781116e-02
7.967499999999972715e+01 -1.238232867542001306e-02
7.969999999999971863e+01 -1.252584083636425379e-02
7.972499999999972431e+01 -1.266933025941520408e-02
7.974999999999971578e+01 -1.281279262215120375e-02
7.977499999999972147e+01 -1.295622361088704169e-02
7.979999999999972715e+01 -1.309961892127223769e-02
7.982499999999971863e+01 -1.324297425888776303e-02
7.984999999999972431e+01 -1.338628533983841039e-02
7.987499999999971578e+01 -1.352954789134149481e-02
7.989999999999972147e+01 -1.367275765231300635e-02
7.992499999999971294e+01 -1.381591037394728182e-02
7.994999999999971863e+01 -1.395900182029614738e-02
7.997499999999972431e+01 -1.410202776883999302e-02
7.999999999999971578e+01 -1.424498401105711055e-02
8.002499999999972147e+01 -1.438786635298696347e-02
8.004999999999971294e+01 -1.453067061578913743e-02
8.007499999999971863e+01 -1.467339263629680556e-02
8.009999999999972431e+01 -1.477824038741308056e-02
8.012499999999971578e+01 -1.487694884702471000e-02
8.014999999999972147e+01 -1.497571461254095307e-02
8.017499999999971294e+01 -1.507453460089404861e-02
8.019999999999971863e+01 -1.517340572208552944e-02
8.022499999999972431e+01 -1.527232487962071339e-02
8.024999999999971578e+01 -1.537128897094551527e-02
8.027499999999972147e+01 -1.547029488788669027e-02
8.029999999999971294e+01 -1.556933951709298623e-02
8.032499999999971863e+01 -1.566841974047993025e-02
8.034999999999972431e+01 -1.576753243567613136e-02
8.037499999999971578e+01 -1.586667447647154006e-02
8.039999999999972147e+01 -1.596584273326757605e-02
8.042499999999971294e+01 -1.606503407352889018e-02
8.044999999999971863e+01 -1.616424536223695294e-02
8.047499999999972431e+01 -1.626347346234446878e-02
8.049999999999971578e+01 -1.636271523523146268e-02
8.052499999999972147e+01 -1.646196754116215771e-02
8.054999999999971294e+01 -1.656122723974289002e-02
8.057499999999971863e+01 -1.666049119038063436e-02
8.059999999999971010e+01 -1.675975625274247691e-02
8.062499999999971578e+01 -1.685901928721517812e-02
8.064999999999972147e+01 -1.695827715536460389e-02
8.067499999999971294e+01 -1.705752672039672485e-02
8.069999999999971863e+01 -1.715676484761701273e-02
8.072499999999971010e+01 -1.725598840489027050e-02
8.074999999999971578e+01 -1.735519426310041038e-02
8.077499999999972147e+01 -1.745437929660922927e-02
8.079999999999971294e+01 -1.755354038371455261e-02
8.082499999999971863e+01 -1.765267440710838187e-02
8.084999999999971010e+01 -1.775177825433258555e-02
8.087499999999971578e+01 -1.784145288015709027e-02
8.089999999999972147e+01 -1.790657056836852251e-02
8.092499999999971294e+01 -1.797166147000407027e-02
8.094999999999971863e+01 -1.803672349813715756e-02
8.097499999999971010e+01 -1.810175457107616320e-02
8.099999999999971578e+01 -1.816675261267626518e-02
8.102499999999972147e+01 -1.823171555264792298e-02
8.104999999999971294e+01 -1.829664132686545028e-02
8.107499999999971863e+01 -1.836152787767385275e-02
8.109999999999971010e+01 -1.842637315419247759e-02
8.112499999999971578e+01 -1.849117511261922156e-02
8.114999999999972147e+01 -1.855593171653041953e-02
8.117499999999971294e+01 -1.862064093718061517e-02
8.119999999999971863e+01 -1.868530075379919164e-02
8.122499999999971010e+01 -1.874990915388454263e-02
8.124999999999971578e+01 -1.881446413349744870e-02
8.127499999999972147e+01 -1.887896369754995737e-02
8.129999999999971294e+01 -1.894340586009307312e-02
8.132499999999971863e+01 -1.900778864460190773e-02
8.134999999999971010e+01 -1.907211008425679574e-02
8.137499999999971578e+01 -1.913636822222381309e-02
8.139999999999972147e+01 -1.920056111192974119e-02
8.142499999999971294e+01 -1.926468681733605956e-02
8.144999999999971863e+01 -1.932874341320920536e-02
8.147499999999971010e+01 -1.939272898538709280e-02
8.149999999999971578e+01 -1.945664163104375219e-02
8.152499999999970726e+01 -1.952047945894876471e-02
8.154999999999971294e+01 -1.958424058972513954e-02
8.157499999999971863e+01 -1.964792315610193116e-02
8.159999999999971010e+01 -1.971152530316467102e-02
8.162499999999971578e+01 -1.977504518860177460e-02
8.164999999999970726e+01 -1.983848098294641038e-02
8.167499999999971294e+01 -1.990183086981545807e-02
8.169999999999971863e+01 -1.996509304614434849e-02
8.172499999999971010e+01 -2.002826572241766037e-02
8.174999999999971578e+01 -2.009134712289615057e-02
8.177499999999970726e+01 -2.015433548583895132e-02
8.179999999999971294e+01 -2.021722906372293641e-02
8.182499999999971863e+01 -2.028002612345614769e-02
8.184999999999971010e+01 -2.034272494658828645e-02
8.187499999999971578e+01 -2.040532382951640994e-02
8.189999999999970726e+01 -2.046782108368626341e-02
8.192499999999971294e+01 -2.053021503578892140e-02
8.194999999999971863e+01 -2.059250402795381046e-02
8.197499999999971010e+01 -2.065468641793570537e-02
8.199999999999971578e+01 -2.071676057929898451e-02
8.202499999999970726e+01 -2.077872490159565419e-02
8.204999999999971294e+01 -2.084057779053965012e-02
8.207499999999971863e+01 -2.090231766817639975e-02
8.209999999999971010e+01 -2.096394297304686807e-02
8.212499999999971578e+01 -2.102545216034828676e-02
8.214999999999970726e+01 -2.108684370208825307e-02
8.217499999999971294e+01 -2.114811608723595263e-02
8.219999999999970441e+01 -2.120926782186701234e-02
8.222499999999971010e+01 -2.127029742930424197e-02
8.224999999999971578e+01 -2.133120345025347336e-02
8.227499999999970726e+01 -2.139198444293373413e-02
8.229999999999971294e+01 -2.145263898320440635e-02
8.232499999999970441e+01 -2.151316566468478020e-02
8.234999999999971010e+01 -2.157356309887104029e-02
8.237499999999971578e+01 -2.163382991524704507e-02
8.239999999999970726e+01 -2.169396476139014152e-02
8.242499999999971294e+01 -2.175396630307299684e-02
8.244999999999970441e+01 -2.181383322435929278e-02
8.247499999999971010e+01 -2.187356422769558273e-02
8.249999999999971578e+01 -2.193659443608677803e-02
8.252499999999970726e+01 -2.201030660119930246e-02
8.254999999999971294e+01 -2.208389465459456580e-02
8.257499999999970441e+01 -2.213762079390283605e-02
8.259999999999971010e+01 -2.217851068714346910e-02
8.262499999999971578e+01 -2.221681080117706916e-02
8.264999999999970726e+01 -2.225505994745446969e-02
8.267499999999971294e+01 -2.229315254717877462e-02
8.269999999999970441e+01 -2.236440469028951050e-02
8.272499999999971010e+01 -2.243841239885070726e-02
8.274999999999971578e+01 -2.251242823561525747e-02
8.277499999999970726e+01 -2.258644956919967847e-02
8.279999999999971294e+01 -2.266047376119615167e-02
8.282499999999970441e+01 -2.273449816654986994e-02
8.284999999999971010e+01 -2.280852013394153374e-02
8.287499999999971578e+01 -2.288253700617244590e-02
8.289999999999970726e+01 -2.295654612055365168e-02
8.292499999999971294e+01 -2.303054480929895426e-02
8.294999999999970441e+01 -2.310453039992051150e-02
8.297499999999971010e+01 -2.317850021562845725e-02
8.299999999999971578e+01 -2.325245157573309698e-02
8.302499999999970726e+01 -2.332638179605038900e-02
8.304999999999971294e+01 -2.340028818931033650e-02
8.307499999999970441e+01 -2.347416806556789845e-02
8.309999999999971010e+01 -2.354801873261721384e-02
8.312499999999970157e+01 -2.362183749640698119e-02
8.314999999999970726e+01 -2.369562166145942547e-02
8.317499999999971294e+01 -2.376936853129086799e-02
8.319999999999970441e+01 -2.384307540883514112e-02
8.322499999999971010e+01 -2.391673959686769352e-02
8.324999999999970157e+01 -2.399035839843230780e-02
8.327499999999970726e+01 -2.406392911726913664e-02
8.329999999999971294e+01 -2.413744905824474415e-02
8.332499999999970441e+01 -2.421091552778292452e-02
8.334999999999971010e+01 -2.428432583429680769e-02
8.337499999999970157e+01 -2.435767728862228004e-02
8.339999999999970726e+01 -2.443096720445210590e-02
8.342499999999971294e+01 -2.450419289877057982e-02
8.344999999999970441e+01 -2.457735169228887281e-02
8.347499999999971010e+01 -2.465044090988189815e-02
8.349999999999970157e+01 -2.472345788102299838e-02
8.352499999999970726e+01 -2.479639994022070013e-02
8.354999999999971294e+01 -2.486926442745548624e-02
8.357499999999970441e+01 -2.494204868861484709e-02
8.359999999999971010e+01 -2.501475007592942473e-02
8.362499999999970157e+01 -2.508736594840740505e-02
8.364999999999970726e+01 -2.515989367226939555e-02
8.367499999999971294e+01 -2.523233062138175928e-02
8.369999999999970441e+01 -2.530467417768857835e-02
8.372499999999971010e+01 -2.537692173164359313e-02
8.374999999999970157e+01 -2.544907068263903629e-02
8.377499999999970726e+01 -2.552111843943483463e-02
8.379999999999969873e+01 -2.559306242058500408e-02
8.382499999999970441e+01 -2.566490005486243495e-02
8.384999999999971010e+01 -2.573662878168132828e-02
8.387499999999970157e+01 -2.580824605151831042e-02
8.389999999999970726e+01 -2.587974932633072336e-02
8.392499999999969873e+01 -2.595113607997204599e-02
8.394999999999970441e+01 -2.602240379860532374e-02
8.397499999999971010e+01 -2.609354998111387824e-02
8.399999999999970157e+01 -2.616457213950800983e-02
8.402499999999970726e+01 -2.623546779932985074e-02
8.404999999999969873e+01 -2.630623450005454070e-02
8.407499999999970441e+01 -2.637686979548702418e-02
8.409999999999971010e+01 -2.644737125415747014e-02
8.412499999999970157e+01 -2.651773645971008952e-02
8.414999999999970726e+01 -2.658796301129105061e-02
8.417499999999969873e+01 -2.665804852393000718e-02
8.419999999999970441e+01 -2.672799062891873662e-02
8.422499999999971010e+01 -2.679778697418539954e-02
8.424999999999970157e+01 -2.686743522466395959e-02
8.427499999999970726e+01 -2.693693306265905474e-02
8.429999999999969873e+01 -2.700627818820696552e-02
8.432499999999970441e+01 -2.705654608678538520e-02
8.434999999999971010e+01 -2.709003489071825158e-02
8.437499999999970157e+01 -2.712338118835674883e-02
8.439999999999970726e+01 -2.715658374215652177e-02
8.442499999999969873e+01 -2.718964133136521355e-02
8.444999999999970441e+01 -2.722255275223096904e-02
8.447499999999971010e+01 -2.725531681820654584e-02
8.449999999999970157e+01 -2.728793236014879359e-02
8.452499999999970726e+01 -2.732039822651365080e-02
8.454999999999969873e+01 -2.735271328354578479e-02
8.457499999999970441e+01 -2.738487641546413429e-02
8.459999999999971010e+01 -2.741688652464204998e-02
8.462499999999970157e+01 -2.744874253178221021e-02
8.464999999999970726e+01 -2.748044337608723797e-02
8.467499999999969873e+01 -2.751198801542430530e-02
8.469999999999970441e+01 -2.754337542648534198e-02
8.472499999999969589e+01 -2.757460460494154733e-02
8.474999999999970157e+01 -2.760567456559232663e-02
8.477499999999970726e+01 -2.763658434251008850e-02
8.479999999999969873e+01 -2.766733298917740599e-02
8.482499999999970441e+01 -2.769791957862187057e-02
8.484999999999969589e+01 -2.772834320354206419e-02
8.487499999999970157e+01 -2.775860297643063107e-02
8.489999999999970726e+01 -2.778869802969035491e-02
8.492499999999969873e+01 -2.781862751574521939e-02
8.494999999999970441e+01 -2.784839060714575099e-02
8.497499999999969589e+01 -2.787798649666847067e-02
8.499999999999970157e+01 -2.790741439740946836e-02
8.502499999999970726e+01 -2.793667354287318605e-02
8.504999999999969873e+01 -2.796576318705439740e-02
8.507499999999970441e+01 -2.799468260451577067e-02
8.509999999999969589e+01 -2.802343109045702871e-02
8.512499999999970157e+01 -2.805200796078211739e-02
8.514999999999970726e+01 -2.808041255215743340e-02
8.517499999999969873e+01 -2.810864422206542715e-02
8.519999999999970441e+01 -2.813670234885294261e-02
8.522499999999969589e+01 -2.816458633177288881e-02
8.524999999999970157e+01 -2.819229559102039498e-02
8.527499999999970726e+01 -2.823093633000071934e-02
8.529999999999969873e+01 -2.827082395909388465e-02
8.532499999999970441e+01 -2.831057676407312818e-02
8.534999999999969589e+01 -2.835019301894479635e-02
8.537499999999970157e+01 -2.838967101106993837e-02
8.539999999999969305e+01 -2.842900904148620150e-02
8.542499999999969873e+01 -2.846820542522898040e-02
8.544999999999970441e+01 -2.850725849164745945e-02
8.547499999999969589e+01 -2.854616658471868795e-02
8.549999999999970157e+01 -2.858492806335909478e-02
8.552499999999969305e+01 -2.862354130173070180e-02
8.554999999999969873e+01 -2.866200468954563721e-02
8.557499999999970441e+01 -2.870031663236677008e-02
8.559999999999969589e+01 -2.873847555190327599e-02
8.562499999999970157e+01 -2.877647988630428755e-02
8.564999999999969305e+01 -2.881432809044752463e-02
8.567499999999969873e+01 -2.885201863622305005e-02
8.569999999999970441e+01 -2.888955001281524534e-02
8.572499999999969589e+01 -2.892692072697746267e-02
8.574999999999970157e+01 -2.896412930330474061e-02
8.577499999999969305e+01 -2.900117428450007737e-02
8.579999999999969873e+01 -2.903805423163793864e-02
8.582499999999970441e+01 -2.907476772442084065e-02
8.584999999999969589e+01 -2.911131336143272380e-02
8.587499999999970157e+01 -2.914768976038660531e-02
8.589999999999969305e+01 -2.918389555836748556e-02
8.592499999999969873e+01 -2.921992941206955421e-02
8.594999999999970441e+01 -2.925578999802867092e-02
8.597499999999969589e+01 -2.929147601284914568e-02
8.599999999999970157e+01 -2.932698617342507225e-02
8.602499999999969305e+01 -2.936231921715652324e-02
8.604999999999969873e+01 -2.939747390215908390e-02
8.607499999999970441e+01 -2.943244900746869175e-02
8.609999999999969589e+01 -2.946724333324058503e-02
8.612499999999970157e+01 -2.950185570094174606e-02
8.614999999999969305e+01 -2.953164624615195813e-02
8.617499999999969873e+01 -2.954447138022004912e-02
8.619999999999970441e+01 -2.955711958710764350e-02
8.622499999999969589e+01 -2.956959024946092043e-02
8.624999999999970157e+01 -2.958188277055936316e-02
8.627499999999969305e+01 -2.959399657444014217e-02
8.629999999999969873e+01 -2.960593110601791519e-02
8.632499999999969020e+01 -2.961768583119762932e-02
8.634999999999969589e+01 -2.962926023698298286e-02
8.637499999999970157e+01 -2.964065383157740013e-02
8.639999999999969305e+01 -2.965186614448122454e-02
8.642499999999969873e+01 -2.966289672658060234e-02
8.644999999999969020e+01 -2.967374515023217529e-02
8.647499999999969589e+01 -2.968441100934130980e-02
8.649999999999970157e+01 -2.969489391943359521e-02
8.652499999999969305e+01 -2.970519351772142255e-02
8.654999999999969873e+01 -2.971530946316365898e-02
8.657499999999969020e+01 -2.972524143651919526e-02
8.659999999999969589e+01 -2.973498914039519533e-02
8.662499999999970157e+01 -2.974455229928817460e-02
8.664999999999969305e+01 -2.975393065961917660e-02
8.667499999999969873e+01 -2.976312398976322174e-02
8.669999999999969020e+01 -2.977213208007303130e-02
8.672499999999969589e+01 -2.978095474289406061e-02
8.674999999999970157e+01 -2.978959181257686065e-02
8.677499999999969305e+01 -2.979804314548053709e-02
8.679999999999969873e+01 -2.980630861997143888e-02
8.682499999999969020e+01 -2.981438813641503968e-02
8.684999999999969589e+01 -2.982228161716215034e-02
8.687499999999970157e+01 -2.982998900652845953e-02
8.689999999999969305e+01 -2.983751027076871065e-02
8.692499999999969873e+01 -2.984484539804331191e-02
8.694999999999969020e+01 -2.985199439838111604e-02
8.697499999999969589e+01 -2.985895730363416836e-02
8.699999999999968736e+01 -2.986573416742761139e-02
8.702499999999969305e+01 -2.987232506510289348e-02
8.704999999999969873e+01 -2.987873009365517654e-02
8.707499999999969020e+01 -2.988494937166596629e-02
8.709999999999969589e+01 -2.989098303922822775e-02
8.712499999999968736e+01 -2.989683125786620974e-02
8.714999999999969305e+01 -2.990249421045089104e-02
8.717499999999969873e+01 -2.990797210110743981e-02
8.719999999999969020e+01 -2.991326515511882889e-02
8.722499999999969589e+01 -2.991837361882313320e-02
8.724999999999968736e+01 -2.992329775950525531e-02
8.727499999999969305e+01 -2.992803786528383178e-02
8.729999999999969873e+01 -2.993259424499176979e-02
8.732499999999969020e+01 -2.993696722805245028e-02
8.734999999999969589e+01 -2.994115716434964797e-02
8.737499999999968736e+01 -2.994516442409353787e-02
8.739999999999969305e+01 -2.994898939768039087e-02
8.742499999999969873e+01 -2.995263249554813365e-02
8.744999999999969020e+01 -2.995609414802663864e-02
8.747499999999969589e+01 -2.995937480518269871e-02
8.749999999999968736e+01 -2.996247493666142833e-02
8.752499999999969305e+01 -2.996539503152149952e-02
8.754999999999969873e+01 -2.996813559806737678e-02
8.757499999999969020e+01 -2.997069716367543185e-02
8.759999999999969589e+01 -2.997308027461673130e-02
8.762499999999968736e+01 -2.997528549587570590e-02
8.764999999999969305e+01 -2.997731341096334864e-02
8.767499999999969873e+01 -2.997916462172780377e-02
8.769999999999969020e+01 -2.998083974815947753e-02
8.772499999999969589e+01 -2.998233942819359191e-02
8.774999999999968736e+01 -2.998366431750812411e-02
8.777499999999969305e+01 -2.998481508931820361e-02
8.779999999999969873e+01 -2.998579243416677267e-02
8.782499999999969020e+01 -2.998659705971228398e-02
8.784999999999969589e+01 -2.998722969051189832e-02
8.787499999999968736e+01 -2.998769106780283314e-02
8.789999999999969305e+01 -2.998798194927968994e-02
8.792499999999968452e+01 -2.998810310886842675e-02
8.794999999999969020e+01 -2.998805533649783958e-02
8.797499999999969589e+01 -2.998783943786915290e-02
8.799999999999968736e+01 -2.999124005023778156e-02
8.802499999999969305e+01 -2.999570974903389281e-02
8.804999999999968452e+01 -2.999999823035424604e-02
8.807499999999969020e+01 -3.001235797080388512e-02
8.809999999999969589e+01 -3.003572662873367494e-02
8.812499999999968736e+01 -3.010328442705396262e-02
8.814999999999969305e+01 -3.017073141191489033e-02
8.817499999999968452e+01 -3.023806486099642546e-02
8.819999999999969020e+01 -3.030686176497092779e-02
8.822499999999969589e+01 -3.037943860157396592e-02
8.824999999999968736e+01 -3.045140385335855238e-02
8.827499999999969305e+01 -3.052328510969629441e-02
8.829999999999968452e+01 -3.059507939181194472e-02
8.832499999999969020e+01 -3.066678372116155016e-02
8.834999999999969589e+01 -3.073839511992694853e-02
8.837499999999968736e+01 -3.080991061151492141e-02
8.839999999999969305e+01 -3.088132722105705816e-02
8.842499999999968452e+01 -3.095264197591288818e-02
8.844999999999969020e+01 -3.102385190617523367e-02
8.847499999999969589e+01 -3.109495404517769596e-02
8.849999999999968736e+01 -3.116594543000309261e-02
8.852499999999969305e+01 -3.123682310199519044e-02
8.854999999999968452e+01 -3.130758410727075419e-02
8.857499999999969020e+01 -3.137822549723300741e-02
8.859999999999968168e+01 -3.144874432908677242e-02
8.862499999999968736e+01 -3.151913766635405095e-02
8.864999999999969305e+01 -3.158940257939082952e-02
8.867499999999968452e+01 -3.165953614590390208e-02
8.869999999999969020e+01 -3.172953545146849769e-02
8.872499999999968168e+01 -3.179939759004600519e-02
8.874999999999968736e+01 -3.186911966450114292e-02
8.877499999999969305e+01 -3.193869878712016219e-02
8.879999999999968452e+01 -3.200813208012733696e-02
8.882499999999969020e+01 -3.207741667620089138e-02
8.884999999999968168e+01 -3.214654971898962821e-02
8.887499999999968736e+01 -3.221552836362649025e-02
8.889999999999969305e+01 -3.228434977724235766e-02
8.892499999999968452e+01 -3.235301113947747220e-02
8.894999999999969020e+01 -3.242150964299214677e-02
8.897499999999968168e+01 -3.248984249397460222e-02
8.899999999999968736e+01 -3.255800691264799929e-02
8.902499999999969305e+01 -3.262600013377356389e-02
8.904999999999968452e+01 -3.269381940715306717e-02
8.907499999999969020e+01 -3.276146199812742660e-02
8.909999999999968168e+01 -3.282892518807269122e-02
8.912499999999968736e+01 -3.289620627489338311e-02
8.914999999999969305e+01 -3.296330257351200860e-02
8.917499999999968452e+01 -3.303021141635565511e-02
8.919999999999969020e+01 -3.309693015383866066e-02
8.922499999999968168e+01 -3.316345615484052323e-02
8.924999999999968736e+01 -3.322978680718273459e-02
8.927499999999969305e+01 -3.329591951809659361e-02
8.929999999999968452e+01 -3.336185171469149141e-02
8.932499999999969020e+01 -3.342758084441518895e-02
8.934999999999968168e+01 -3.349310437551070857e-02
8.937499999999968736e+01 -3.355841979746794490e-02
8.939999999999969305e+01 -3.362352462146971782e-02
8.942499999999968452e+01 -3.368841638083343998e-02
8.944999999999969020e+01 -3.375309263144603278e-02
8.947499999999968168e+01 -3.381755095219357576e-02
8.949999999999968736e+01 -3.388178894538586977e-02
8.952499999999967883e+01 -3.394580423717256240e-02
8.954999999999968452e+01 -3.400959447795663670e-02
8.957499999999969020e+01 -3.407315734279757480e-02
8.959999999999968168e+01 -3.413649053181089243e-02
8.962499999999968736e+01 -3.419959177055957589e-02
8.964999999999967883e+01 -3.426245881043864933e-02
8.967499999999968452e+01 -3.432508942905326127e-02
8.969999999999969020e+01 -3.438748143058849988e-02
8.972499999999968168e+01 -3.444963264617381671e-02
8.974999999999968736e+01 -3.451154093423728503e-02
8.977499999999967883e+01 -3.457320418085462616e-02
8.979999999999968452e+01 -3.463462030008919446e-02
8.982499999999969020e+01 -3.469578723432456546e-02
8.984999999999968168e+01 -3.475670295458837405e-02
8.987499999999968736e+01 -3.481736546086934558e-02
8.989999999999967883e+01 -3.487777278242462642e-02
8.992499999999968452e+01 -3.493792297808007846e-02
8.994999999999969020e+01 -3.499781413652067880e-02
8.997499999999968168e+01 -3.505744437657407064e-02
8.999999999999968736e+01 -3.511681184748312312e-02
9.002499999999967883e+01 -3.517591472917300927e-02
9.004999999999968452e+01 -3.523475123250582874e-02
9.007499999999969020e+01 -3.526413039994320819e-02
9.009999999999968168e+01 -3.525297760171721556e-02
9.012499999999968736e+01 -3.524157322336436693e-02
9.014999999999967883e+01 -3.522991748914346133e-02
9.017499999999968452e+01 -3.521801065193068403e-02
9.019999999999967599e+01 -3.520585299320328626e-02
9.022499999999968168e+01 -3.519344482301740157e-02
9.024999999999968736e+01 -3.518078647997636976e-02
9.027499999999967883e+01 -3.516787833119226769e-02
9.029999999999968452e+01 -3.515472077223777414e-02
9.032499999999967599e+01 -3.514131422709160235e-02
9.034999999999968168e+01 -3.512765914807514100e-02
9.037499999999968736e+01 -3.511375601578151096e-02
9.039999999999967883e+01 -3.509960533899614266e-02
9.042499999999968452e+01 -3.508520765460960283e-02
9.044999999999967599e+01 -3.507056352752326717e-02
9.047499999999968168e+01 -3.505567355054649281e-02
9.049999999999968736e+01 -3.504053834428531855e-02
9.052499999999967883e+01 -3.502515855702535708e-02
9.054999999999968452e+01 -3.500953486460493813e-02
9.057499999999967599e+01 -3.499366797028163889e-02
9.059999999999968168e+01 -3.497755860459171584e-02
9.062499999999968736e+01 -3.496120752520043978e-02
9.064999999999967883e+01 -3.494461551674702543e-02
9.067499999999968452e+01 -3.492778339067981186e-02
9.069999999999967599e+01 -3.491071198508682860e-02
9.072499999999968168e+01 -3.489340216451668197e-02
9.074999999999968736e+01 -3.487585481979377927e-02
9.077499999999967883e+01 -3.485807086782597569e-02
9.079999999999968452e+01 -3.484005125140585135e-02
9.082499999999967599e+01 -3.482179693900375184e-02
9.084999999999968168e+01 -3.480330892455569397e-02
9.087499999999968736e+01 -3.478458822724343064e-02
9.089999999999967883e+01 -3.476563589126901305e-02
9.092499999999968452e+01 -3.474645298562101942e-02
9.094999999999967599e+01 -3.472704060383687008e-02
9.097499999999968168e+01 -3.470739986375749597e-02
9.099999999999968736e+01 -3.468753190727542901e-02
9.102499999999967883e+01 -3.466743790007797976e-02
9.104999999999968452e+01 -3.464711903138473909e-02
9.107499999999967599e+01 -3.462657651367774536e-02
9.109999999999968168e+01 -3.460581158242688471e-02
9.112499999999967315e+01 -3.458482549581126664e-02
9.114999999999967883e+01 -3.457140611869989610e-02
9.117499999999968452e+01 -3.456680646366358522e-02
9.119999999999967599e+01 -3.456196931996056293e-02
9.122499999999968168e+01 -3.455689435437359763e-02
9.124999999999967315e+01 -3.455158125972353222e-02
9.127499999999967883e+01 -3.454602975499571071e-02
9.129999999999968452e+01 -3.454023958546193623e-02
9.132499999999967599e+01 -3.453421052279344317e-02
9.134999999999968168e+01 -3.452794236516870674e-02
9.137499999999967315e+01 -3.452143493737224594e-02
9.139999999999967883e+01 -3.451468809088831247e-02
9.142499999999968452e+01 -3.450770170398508724e-02
9.144999999999967599e+01 -3.450047568179469976e-02
9.147499999999968168e+01 -3.449300995638177048e-02
9.149999999999967315e+01 -3.448530448680901805e-02
9.152499999999967883e+01 -3.447735925919209743e-02
9.154999999999968452e+01 -3.446917428674911577e-02
9.157499999999967599e+01 -3.446074960984120417e-02
9.159999999999968168e+01 -3.445208529600678887e-02
9.162499999999967315e+01 -3.444318143998707088e-02
9.164999999999967883e+01 -3.443403816374545484e-02
9.167499999999968452e+01 -3.442465561647831129e-02
9.169999999999967599e+01 -3.441503397461811303e-02
9.172499999999968168e+01 -3.440517344182957016e-02
9.174999999999967315e+01 -3.439507424899838212e-02
9.177499999999967883e+01 -3.438473665421049735e-02
9.179999999999967031e+01 -3.437416094272680717e-02
9.182499999999967599e+01 -3.436334742694740346e-02
9.184999999999968168e+01 -3.435229644637018825e-02
9.187499999999967315e+01 -3.434100836754024749e-02
9.189999999999967883e+01 -3.432948358399316030e-02
9.192499999999967031e+01 -3.431772251619015501e-02
9.194999999999967599e+01 -3.430572561144536875e-02
9.197499999999968168e+01 -3.429349334384618891e-02
9.199999999999967315e+01 -3.428102621416568435e-02
9.202499999999967883e+01 -3.426832474976835435e-02
9.204999999999967031e+01 -3.425538950450735670e-02
9.207499999999967599e+01 -3.424222105861523396e-02
9.209999999999968168e+01 -3.422882001858733314e-02
9.212499999999967315e+01 -3.421518701705786314e-02
9.214999999999967883e+01 -3.420132271266806967e-02
9.217499999999967031e+01 -3.421522642955238114e-02
9.219999999999967599e+01 -3.424962374093733219e-02
9.222499999999968168e+01 -3.428380194091230904e-02
9.224999999999967315e+01 -3.431775967323044685e-02
9.227499999999967883e+01 -3.435149560572599292e-02
9.229999999999967031e+01 -3.438500843055845163e-02
9.232499999999967599e+01 -3.441829686445309344e-02
9.234999999999968168e+01 -3.445135964893369235e-02
9.237499999999967315e+01 -3.448419555054726970e-02
9.239999999999967883e+01 -3.451680336108463309e-02
9.242499999999967031e+01 -3.454918189779197096e-02
9.244999999999967599e+01 -3.458133000357675735e-02
9.247499999999968168e+01 -3.461324654720582955e-02
9.249999999999967315e+01 -3.464493042349689467e-02
9.252499999999967883e+01 -3.467638055350272253e-02
9.254999999999967031e+01 -3.470759588468793483e-02
9.257499999999967599e+01 -3.473857539109871662e-02
9.259999999999968168e+01 -3.476931807352523496e-02
9.262499999999967315e+01 -3.479982295965609873e-02
9.264999999999967883e+01 -3.483008910422600440e-02
9.267499999999967031e+01 -3.486011558915506903e-02
9.269999999999967599e+01 -3.488990152368158515e-02
9.272499999999966747e+01 -3.491944604448619233e-02
9.274999999999967315e+01 -3.494874831580869340e-02
9.277499999999967883e+01 -3.497780752955772371e-02
9.279999999999967031e+01 -3.500662290541128180e-02
9.282499999999967599e+01 -3.503519369091127184e-02
9.284999999999966747e+01 -3.506351916154897691e-02
9.287499999999967315e+01 -3.509159862084289955e-02
9.289999999999967883e+01 -3.511943140040926087e-02
9.292499999999967031e+01 -3.514701686002428410e-02
9.294999999999967599e+01 -3.517435438767860939e-02
9.297499999999966747e+01 -3.520144339962421459e-02
9.299999999999967315e+01 -3.522828334041288451e-02
9.302499999999967883e+01 -3.525487368292732487e-02
9.304999999999967031e+01 -3.528121392840461584e-02
9.307499999999967599e+01 -3.530730360645100568e-02
9.309999999999966747e+01 -3.533314227504975175e-02
9.312499999999967315e+01 -3.535872952056082208e-02
9.314999999999967883e+01 -3.538406495771294347e-02
9.317499999999967031e+01 -3.540914822958730890e-02
9.319999999999967599e+01 -3.543397900759509556e-02
9.322499999999966747e+01 -3.545855699144587897e-02
9.324999999999967315e+01 -3.548288190910846990e-02
9.327499999999967883e+01 -3.550695351676556866e-02
9.329999999999967031e+01 -3.553077159875942664e-02
9.332499999999967599e+01 -3.555433596753051345e-02
9.334999999999966747e+01 -3.557764646354916876e-02
9.337499999999967315e+01 -3.560070295523951739e-02
9.339999999999966462e+01 -3.562350533889638987e-02
9.342499999999967031e+01 -3.564605353859398584e-02
9.344999999999967599e+01 -3.566834750608968707e-02
9.347499999999966747e+01 -3.569038722071767727e-02
9.349999999999967315e+01 -3.571217268927863453e-02
9.352499999999966462e+01 -3.573370394591995902e-02
9.354999999999967031e+01 -3.575498105201149052e-02
9.357499999999967599e+01 -3.577600409601218445e-02
9.359999999999966747e+01 -3.579677319333195856e-02
9.362499999999967315e+01 -3.581728848618610100e-02
9.364999999999966462e+01 -3.583755014344338491e-02
9.367499999999967031e+01 -3.585755836046735506e-02
9.369999999999967599e+01 -3.587731335895275736e-02
9.372499999999966747e+01 -3.589681538675403710e-02
9.374999999999967315e+01 -3.591606471770877884e-02
9.377499999999966462e+01 -3.593506165145514408e-02
9.379999999999967031e+01 -3.595380651324325133e-02
9.382499999999967599e+01 -3.597229965374081767e-02
9.384999999999966747e+01 -3.599054144883319373e-02
9.387499999999967315e+01 -3.600853229941842343e-02
9.389999999999966462e+01 -3.602627263119591999e-02
9.392499999999967031e+01 -3.604376289445045817e-02
9.394999999999967599e+01 -3.606100356383121208e-02
9.397499999999966747e+01 -3.607799513812554038e-02
9.399999999999967315e+01 -3.609473814002776143e-02
9.402499999999966462e+01 -3.611123311590341139e-02
9.404999999999967031e+01 -3.612748063554853395e-02
9.407499999999967599e+01 -3.614348129194477899e-02
9.409999999999966747e+01 -3.615923570101003959e-02
9.412499999999967315e+01 -3.617474450134487013e-02
9.414999999999966462e+01 -3.619000835397437332e-02
9.417499999999967031e+01 -3.620502794208693698e-02
9.419999999999967599e+01 -3.621980397076794700e-02
9.422499999999966747e+01 -3.623433716673121752e-02
9.424999999999967315e+01 -3.624862827804549437e-02
9.427499999999966462e+01 -3.626267807385844671e-02
9.429999999999967031e+01 -3.627663284848219732e-02
9.432499999999966178e+01 -3.628607640973189469e-02
9.434999999999966747e+01 -3.629527857095853766e-02
9.437499999999967315e+01 -3.630661825910919821e-02
9.439999999999966462e+01 -3.631813236221979185e-02
9.442499999999967031e+01 -3.637082274119016190e-02
9.444999999999966178e+01 -3.642334258421925375e-02
9.447499999999966747e+01 -3.647568957236513310e-02
9.449999999999967315e+01 -3.652786139846915525e-02
9.452499999999966462e+01 -3.657366914759217075e-02
9.454999999999967031e+01 -3.660828421825681328e-02
9.457499999999966178e+01 -3.664272101955232813e-02
9.459999999999966747e+01 -3.667697758670674518e-02
9.462499999999967315e+01 -3.671105196639882357e-02
9.464999999999966462e+01 -3.674494221713868469e-02
9.467499999999967031e+01 -3.677864640964691179e-02
9.469999999999966178e+01 -3.681216262723421145e-02
9.472499999999966747e+01 -3.684548896617895891e-02
9.474999999999967315e+01 -3.687862353610303623e-02
9.477499999999966462e+01 -3.691156446034930122e-02
9.479999999999967031e+01 -3.694430987635362318e-02
9.482499999999966178e+01 -3.697685793601899334e-02
9.484999999999966747e+01 -3.700920680608579122e-02
9.487499999999967315e+01 -3.704135466850041331e-02
9.489999999999966462e+01 -3.707329972078329816e-02
9.492499999999967031e+01 -3.710504017639290608e-02
9.494999999999966178e+01 -3.713657426508895631e-02
9.497499999999966747e+01 -3.716790023329202136e-02
9.499999999999965894e+01 -3.719901634444191391e-02
9.502499999999966462e+01 -3.722992087935221572e-02
9.504999999999967031e+01 -3.726061213656191307e-02
9.507499999999966178e+01 -3.729108843268486018e-02
9.509999999999966747e+01 -3.732134810275558601e-02
9.512499999999965894e+01 -3.735138950057140944e-02
9.514999999999966462e+01 -3.738121099903218836e-02
9.517499999999967031e+01 -3.741081099047488534e-02
9.519999999999966178e+01 -3.744018788700608641e-02
9.522499999999966747e+01 -3.746934012082899640e-02
9.524999999999965894e+01 -3.749826614456851920e-02
9.527499999999966462e+01 -3.752696443158969747e-02
9.529999999999967031e+01 -3.755543347631332823e-02
9.532499999999966178e+01 -3.758367179452720697e-02
9.534999999999966747e+01 -3.761167792369215362e-02
9.537499999999965894e+01 -3.763945042324393780e-02
9.539999999999966462e+01 -3.766698787488956951e-02
9.542499999999967031e+01 -3.769428888289980129e-02
9.544999999999966178e+01 -3.772135207439501065e-02
9.547499999999966747e+01 -3.774817609962750203e-02
9.549999999999965894e+01 -3.777475963225731398e-02
9.552499999999966462e+01 -3.780110136962283596e-02
9.554999999999967031e+01 -3.782720003300608230e-02
9.557499999999966178e+01 -3.785305436789215827e-02
9.559999999999966747e+01 -3.787866314422265457e-02
9.562499999999965894e+01 -3.790402515664347688e-02
9.564999999999966462e+01 -3.792913922474676347e-02
9.567499999999967031e+01 -3.795400419330557246e-02
9.569999999999966178e+01 -3.797861893250441961e-02
9.572499999999966747e+01 -3.800298233816102461e-02
9.574999999999965894e+01 -3.802709333194343594e-02
9.577499999999966462e+01 -3.805095086157987694e-02
9.579999999999967031e+01 -3.807455390106223581e-02
9.582499999999966178e+01 -3.809790145084211016e-02
9.584999999999966747e+01 -3.812099253802173071e-02
9.587499999999965894e+01 -3.814382621653572558e-02
9.589999999999966462e+01 -3.816640156732815231e-02
9.592499999999965610e+01 -3.818871769852055092e-02
9.594999999999966178e+01 -3.821077374557470957e-02
9.597499999999966747e+01 -3.823256887144663857e-02
9.599999999999965894e+01 -3.825410226673483377e-02
9.602499999999966462e+01 -3.827537314981982464e-02
9.604999999999965610e+01 -3.829638076699695692e-02
9.607499999999966178e+01 -3.831712439260256259e-02
9.609999999999966747e+01 -3.833760332913165036e-02
9.612499999999965894e+01 -3.835781690734797050e-02
9.614999999999966462e+01 -3.837776448638743204e-02
9.617499999999965610e+01 -3.839744545385388730e-02
9.619999999999966178e+01 -3.841685922590595825e-02
9.622499999999966747e+01 -3.843600524733806201e-02
9.624999999999965894e+01 -3.845488299165256835e-02
9.627499999999966462e+01 -3.847349196112510167e-02
9.629999999999965610e+01 -3.849183168686053785e-02
9.632499999999966178e+01 -3.850990172884385943e-02
9.634999999999966747e+01 -3.852770167598083134e-02
9.637499999999965894e+01 -3.854523114613240403e-02
9.639999999999966462e+01 -3.856248978614132406e-02
9.642499999999965610e+01 -3.857947727184948827e-02
9.644999999999966178e+01 -3.859619330811017712e-02
9.647499999999966747e+01 -3.861263762879018485e-02
9.649999999999965894e+01 -3.862880999676535781e-02
9.652499999999966462e+01 -3.864471020390870815e-02
9.654999999999965610e+01 -3.866033807107000647e-02
9.657499999999966178e+01 -3.867569344804848430e-02
9.659999999999965326e+01 -3.869077621355754976e-02
9.662499999999965894e+01 -3.870558627518189826e-02
9.664999999999966462e+01 -3.872012356932767047e-02
9.667499999999965610e+01 -3.879944620587855858e-02
9.669999999999966178e+01 -3.893557641360722438e-02
9.672499999999965326e+01 -3.907148425282239851e-02
9.674999999999965894e+01 -3.920716517276272989e-02
9.677499999999966462e+01 -3.934261464429535810e-02
9.679999999999965610e+01 -3.947782816062787165e-02
9.682499999999966178e+01 -3.961280123801580455e-02
9.684999999999965326e+01 -3.974752941646305521e-02
9.687499999999965894e+01 -3.988200826041773256e-02
9.689999999999966462e+01 -4.001623335946209725e-02
9.692499999999965610e+01 -4.015020032899514757e-02
9.694999999999966178e+01 -4.028390481090993874e-02
9.697499999999965326e+01 -4.041734247426331111e-02
9.699999999999965894e+01 -4.055050901593922064e-02
9.702499999999966462e+01 -4.068340016130415904e-02
9.704999999999965610e+01 -4.081601166485580856e-02
9.707499999999966178e+01 -4.094833931086377943e-02
9.709999999999965326e+01 -4.108037891400204145e-02
9.712499999999965894e+01 -4.121212631997379222e-02
9.714999999999966462e+01 -4.134357740612764481e-02
9.717499999999965610e+01 -4.147472808206476014e-02
9.719999999999966178e+01 -4.160557429023904741e-02
9.722499999999965326e+01 -4.173611200654521458e-02
9.724999999999965894e+01 -4.186633724090133707e-02
9.727499999999966462e+01 -4.199624603781834664e-02
9.729999999999965610e+01 -4.212583447696315042e-02
9.732499999999966178e+01 -4.225509867370958600e-02
9.734999999999965326e+01 -4.238403477968098049e-02
9.737499999999965894e+01 -4.251263898328172530e-02
9.739999999999966462e+01 -4.264090751021895609e-02
9.742499999999965610e+01 -4.276883662401364389e-02
9.744999999999966178e+01 -4.289642262650079918e-02
9.747499999999965326e+01 -4.302366185831912881e-02
9.749999999999965894e+01 -4.315055069939040255e-02
9.752499999999965041e+01 -4.327708556938647533e-02
9.754999999999965610e+01 -4.340326292818619952e-02
9.757499999999966178e+01 -4.352907927632006929e-02
9.759999999999965326e+01 -4.365453115540450513e-02
9.762499999999965894e+01 -4.377961514856358594e-02
9.764999999999965041e+01 -4.390432788083975524e-02
9.767499999999965610e+01 -4.402866601959213450e-02
9.769999999999966178e+01 -4.415262627488367869e-02
9.772499999999965326e+01 -4.427620539985505088e-02
9.774999999999965894e+01 -4.439940019108871289e-02
9.777499999999965041e+01 -4.452220748895837493e-02
9.779999999999965610e+01 -4.464462417796776633e-02
9.782499999999966178e+01 -4.476664718707603491e-02
9.784999999999965326e+01 -4.488827349001247441e-02
9.787499999999965894e+01 -4.500950010557663167e-02
9.789999999999965041e+01 -4.512576659169446891e-02
9.792499999999965610e+01 -4.515794967963597528e-02
9.794999999999966178e+01 -4.518982712305653210e-02
9.797499999999965326e+01 -4.522139740563208693e-02
9.799999999999965894e+01 -4.525265903979453636e-02
9.802499999999965041e+01 -4.528361056702574772e-02
9.804999999999965610e+01 -4.531425055814360808e-02
9.807499999999966178e+01 -4.534457761358341027e-02
9.809999999999965326e+01 -4.537459036367019749e-02
9.812499999999965894e+01 -4.540428746888481443e-02
9.814999999999965041e+01 -4.543366762012305410e-02
9.817499999999965610e+01 -4.546272953894671398e-02
9.819999999999964757e+01 -4.549147197782704016e-02
9.822499999999965326e+01 -4.551989372038228038e-02
9.824999999999965894e+01 -4.554799358160532829e-02
9.827499999999965041e+01 -4.557577040808447749e-02
9.829999999999965610e+01 -4.560322307821752796e-02
9.832499999999964757e+01 -4.563035050241575491e-02
9.834999999999965326e+01 -4.565715162330170190e-02
9.837499999999965894e+01 -4.568362541589747472e-02
9.839999999999965041e+01 -4.570977088780583258e-02
9.842499999999965610e+01 -4.573558707938323031e-02
9.844999999999964757e+01 -4.576107306390260476e-02
9.847499999999965326e+01 -4.578622794771069343e-02
9.849999999999965894e+01 -4.581105087037370266e-02
9.852499999999965041e+01 -4.583554100481772309e-02
9.854999999999965610e+01 -4.585969755745757104e-02
9.857499999999964757e+01 -4.588351976831942652e-02
9.859999999999965326e+01 -4.590700691115272986e-02
9.862499999999965894e+01 -4.593015829353531976e-02
9.864999999999965041e+01 -4.595297325696882235e-02
9.867499999999965610e+01 -4.597545117696476974e-02
9.869999999999964757e+01 -4.599759146312299568e-02
9.872499999999965326e+01 -4.601939355920089264e-02
9.874999999999965894e+01 -4.604085694317316957e-02
9.877499999999965041e+01 -4.606198112728425442e-02
9.879999999999965610e+01 -4.608276565809003855e-02
9.882499999999964757e+01 -4.610321011649155809e-02
9.884999999999965326e+01 -4.612331411776052215e-02
9.887499999999965894e+01 -4.614307731155552206e-02
9.889999999999965041e+01 -4.616249938192817232e-02
9.892499999999965610e+01 -4.618158004732200728e-02
9.894999999999964757e+01 -4.620031906056247528e-02
9.897499999999965326e+01 -4.621871620883701709e-02
9.899999999999965894e+01 -4.623677131366771276e-02
9.902499999999965041e+01 -4.625448423087361732e-02
9.904999999999965610e+01 -4.627185485052648373e-02
9.907499999999964757e+01 -4.628888309689557778e-02
9.909999999999965326e+01 -4.624663042234136712e-02
9.912499999999964473e+01 -4.619197053603869146e-02
9.914999999999965041e+01 -4.613695554242093488e-02
9.917499999999965610e+01 -4.608158676991092745e-02
9.919999999999964757e+01 -4.602586558280950813e-02
9.922499999999965326e+01 -4.596979338115726038e-02
9.924999999999964473e+01 -4.591337160058702599e-02
9.927499999999965041e+01 -4.585660171216614234e-02
9.929999999999965610e+01 -4.579948522223013796e-02
9.932499999999964757e+01 -4.574202367220849691e-02
9.934999999999965326e+01 -4.568421863843788455e-02
9.937499999999964473e+01 -4.562607173197117533e-02
9.939999999999965041e+01 -4.556758459837324804e-02
9.942499999999965610e+01 -4.550875891751050839e-02
9.944999999999964757e+01 -4.544959640333007256e-02
9.947499999999965326e+01 -4.539009880363108207e-02
9.949999999999964473e+01 -4.533026789982752547e-02
9.952499999999965041e+01 -4.527010550670034633e-02
9.954999999999965610e+01 -4.520961347214425691e-02
9.957499999999964757e+01 -4.514879367690355361e-02
9.959999999999965326e+01 -4.508764803430032053e-02
9.962499999999964473e+01 -4.502617848995446592e-02
9.964999999999965041e+01 -4.496438702149557765e-02
9.967499999999965610e+01 -4.490227563826699325e-02
9.969999999999964757e+01 -4.483984638102078701e-02
9.972499999999965326e+01 -4.477710132160585277e-02
9.974999999999964473e+01 -4.471404256264822907e-02
9.977499999999965041e+01 -4.465067223722301443e-02
9.979999999999964189e+01 -4.458699250852030810e-02
9.982499999999964757e+01 -4.452300556950086058e-02
9.984999999999965326e+01 -4.445871364254826152e-02
9.987499999999964473e+01 -4.439411897911023364e-02
9.989999999999965041e+01 -4.432922385933643628e-02
9.992499999999964189e+01 -4.426403059170573584e-02
9.994999999999964757e+01 -4.419854151265029812e-02
9.997499999999965326e+01 -4.413275898617009113e-02
9.999999999999964473e+01 -4.406668540344346741e-02
1.000249999999996504e+02 -4.400032318242898255e-02
1.000499999999996419e+02 -4.393367476746334876e-02
1.000749999999996476e+02 -4.386674262885176256e-02
1.000999999999996533e+02 -4.379952926245305606e-02
1.001249999999996447e+02 -4.373203718925965100e-02
1.001499999999996504e+02 -4.366426895497061561e-02
1.001749999999996419e+02 -4.359622712956056495e-02
1.001999999999996476e+02 -4.352791430684346125e-02
1.002249999999996533e+02 -4.345933310403012756e-02
1.002499999999996447e+02 -4.339048616128231978e-02
1.002749999999996504e+02 -4.332137614126138625e-02
1.002999999999996419e+02 -4.325200572867204246e-02
1.003249999999996476e+02 -4.318237762980339789e-02
1.003499999999996533e+02 -4.311249457206392521e-02
1.003749999999996447e+02 -4.304235930351324457e-02
1.003999999999996504e+02 -4.297197459239095185e-02
1.004249999999996419e+02 -4.290134322664011096e-02
1.004499999999996476e+02 -4.283046801342862975e-02
1.004749999999996533e+02 -4.275935177866740239e-02
1.004999999999996447e+02 -4.268799736652421906e-02
1.005249999999996504e+02 -4.261640763893573963e-02
1.005499999999996419e+02 -4.254458547511699718e-02
1.005749999999996476e+02 -4.247253377106734173e-02
1.005999999999996533e+02 -4.240025543907491312e-02
1.006249999999996447e+02 -4.232775340721880997e-02
1.006499999999996504e+02 -4.225503061886869832e-02
1.006749999999996419e+02 -4.218209003218365699e-02
1.006999999999996476e+02 -4.210893461960825424e-02
1.007249999999996390e+02 -4.203556736736858285e-02
1.007499999999996447e+02 -4.196199127496533926e-02
1.007749999999996504e+02 -4.188820935466752715e-02
1.007999999999996419e+02 -4.181422463100465531e-02
1.008249999999996476e+02 -4.174004014025728404e-02
1.008499999999996390e+02 -4.166565892994839038e-02
1.008749999999996447e+02 -4.159108405833477490e-02
1.008999999999996504e+02 -4.151631859389600526e-02
1.009249999999996419e+02 -4.144136561482582998e-02
1.009499999999996476e+02 -4.136622820852278726e-02
1.009749999999996390e+02 -4.129090947108075144e-02
1.009999999999996447e+02 -4.121541250678099205e-02
1.010249999999996504e+02 -4.113974042758427457e-02
1.010499999999996419e+02 -4.106389635262437665e-02
1.010749999999996476e+02 -4.098788340770153499e-02
1.010999999999996390e+02 -4.091170472477888981e-02
1.011249999999996447e+02 -4.083536344147914443e-02
1.011499999999996504e+02 -4.075886270058198119e-02
1.011749999999996419e+02 -4.068220564952580720e-02
1.011999999999996476e+02 -4.060539543990875772e-02
1.012249999999996390e+02 -4.052843522699317580e-02
1.012499999999996447e+02 -4.045132816921127861e-02
1.012749999999996504e+02 -4.037407742767435553e-02
1.012999999999996419e+02 -4.029668616568382600e-02
1.013249999999996476e+02 -4.021915754824423317e-02
1.013499999999996390e+02 -4.014149474158035941e-02
1.013749999999996447e+02 -4.006370091265633315e-02
1.013999999999996362e+02 -3.998577922869854528e-02
1.014249999999996419e+02 -3.990773285671981446e-02
1.014499999999996476e+02 -3.982956496305031791e-02
1.014749999999996390e+02 -3.975127871286868175e-02
1.014999999999996447e+02 -3.967287726973792866e-02
1.015249999999996362e+02 -3.959436379514619242e-02
1.015499999999996419e+02 -3.953966528414774861e-02
1.015749999999996476e+02 -3.949188445650072404e-02
1.015999999999996390e+02 -3.944390509244806442e-02
1.016249999999996447e+02 -3.939584884454691571e-02
1.016499999999996362e+02 -3.936447255725831346e-02
1.016749999999996419e+02 -3.931434842792907308e-02
1.016999999999996476e+02 -3.920924529655411828e-02
1.017249999999996390e+02 -3.910379601878961886e-02
1.017499999999996447e+02 -3.899800245478798194e-02
1.017749999999996362e+02 -3.889186650122812561e-02
1.017999999999996419e+02 -3.878539009125801101e-02
1.018249999999996476e+02 -3.869256276191183896e-02
1.018499999999996390e+02 -3.860426445143134294e-02
1.018749999999996447e+02 -3.851563272309231623e-02
1.018999999999996362e+02 -3.842666878198996300e-02
1.019249999999996419e+02 -3.833737386715909551e-02
1.019499999999996476e+02 -3.824774925162698763e-02
1.019749999999996390e+02 -3.815779624245946994e-02
1.019999999999996447e+02 -3.806751618079804583e-02
1.020249999999996362e+02 -3.797691044189098475e-02
1.020499999999996419e+02 -3.788598043511582497e-02
1.020749999999996476e+02 -3.779472760399477799e-02
1.020999999999996390e+02 -3.770315342620195881e-02
1.021249999999996447e+02 -3.761125941356199126e-02
1.021499999999996362e+02 -3.751904711204308990e-02
1.021749999999996419e+02 -3.742651810173937971e-02
1.021999999999996476e+02 -3.733367399684665161e-02
1.022249999999996390e+02 -3.724051644562991620e-02
1.022499999999996447e+02 -3.714704713038261691e-02
1.022749999999996362e+02 -3.705326776737770389e-02
1.022999999999996419e+02 -3.695918010680990934e-02
1.023249999999996334e+02 -3.686478593273118110e-02
1.023499999999996390e+02 -3.677008706297590912e-02
1.023749999999996447e+02 -3.667508534907960860e-02
1.023999999999996362e+02 -3.657978267618762491e-02
1.024249999999996419e+02 -3.648418096295650420e-02
1.024499999999996334e+02 -3.638828216144678052e-02
1.024749999999996390e+02 -3.629208825700640934e-02
1.024999999999996447e+02 -3.619560126814695689e-02
1.025249999999996362e+02 -3.609882324641084522e-02
1.025499999999996419e+02 -3.600175627622922286e-02
1.025749999999996334e+02 -3.590440247477309083e-02
1.025999999999996390e+02 -3.580676399179383296e-02
1.026249999999996447e+02 -3.570884300945759843e-02
1.026499999999996362e+02 -3.561064174216865830e-02
1.026749999999996419e+02 -3.551216243638635056e-02
1.026999999999996334e+02 -3.541340737043304626e-02
1.027249999999996390e+02 -3.531437885429170725e-02
1.027499999999996447e+02 -3.521507922939869084e-02
1.027749999999996362e+02 -3.511551086842525787e-02
1.027999999999996419e+02 -3.501567617505104563e-02
1.028249999999996334e+02 -3.491557758373078219e-02
1.028499999999996390e+02 -3.481521755945069657e-02
1.028749999999996447e+02 -3.471459859747850346e-02
1.028999999999996362e+02 -3.461372322310395794e-02
1.029249999999996419e+02 -3.451259399137122930e-02
1.029499999999996334e+02 -3.441121348680437758e-02
1.029749999999996390e+02 -3.430958432312333078e-02
1.029999999999996305e+02 -3.420770914295299253e-02
1.030249999999996362e+02 -3.410559061752342636e-02
1.030499999999996419e+02 -3.400323144636367007e-02
1.030749999999996334e+02 -3.390063435698612709e-02
1.030999999999996390e+02 -3.379780210456422018e-02
1.031249999999996305e+02 -3.369473747160274535e-02
1.031499999999996362e+02 -3.359144326759946897e-02
1.031749999999996419e+02 -3.348792232870084762e-02
1.031999999999996334e+02 -3.338417751734931715e-02
1.032249999999996390e+02 -3.328021172192368454e-02
1.032499999999996305e+02 -3.317602785637290691e-02
1.032749999999996362e+02 -3.307162885984136352e-02
1.032999999999996419e+02 -3.296701769628967299e-02
1.033249999999996334e+02 -3.286219735410596948e-02
1.033499999999996390e+02 -3.275717084571282134e-02
1.033749999999996305e+02 -3.265194120716623932e-02
1.033999999999996362e+02 -3.254651149774830110e-02
1.034249999999996419e+02 -3.244088479955468257e-02
1.034499999999996334e+02 -3.233506421707430661e-02
1.034749999999996390e+02 -3.222905287676420399e-02
1.034999999999996305e+02 -3.212285392661805294e-02
1.035249999999996362e+02 -3.201647053572912599e-02
1.035499999999996419e+02 -3.190990589384699178e-02
1.035749999999996334e+02 -3.180316321093018539e-02
1.035999999999996390e+02 -3.169624571669127366e-02
1.036249999999996305e+02 -3.158915666013905471e-02
1.036499999999996362e+02 -3.148189930911491491e-02
1.036749999999996419e+02 -3.137447694982326007e-02
1.036999999999996334e+02 -3.126689288635912251e-02
1.037249999999996390e+02 -3.115915044022934607e-02
1.037499999999996305e+02 -3.105125294987130802e-02
1.037749999999996362e+02 -3.094320377016554144e-02
1.037999999999996419e+02 -3.083500627194587715e-02
1.038249999999996334e+02 -3.072666384150439176e-02
1.038499999999996390e+02 -3.061817988009386468e-02
1.038749999999996305e+02 -3.050955780342577695e-02
1.038999999999996362e+02 -3.040080104116524642e-02
1.039249999999996277e+02 -3.029191303642300714e-02
1.039499999999996334e+02 -3.018289724524402667e-02
1.039749999999996390e+02 -3.007375713609378859e-02
1.039999999999996305e+02 -2.996449618934087303e-02
1.040249999999996362e+02 -2.985511789673834723e-02
1.040499999999996277e+02 -2.974562576090220706e-02
1.040749999999996334e+02 -2.963602329478764313e-02
1.040999999999996390e+02 -2.952631402116349252e-02
1.041249999999996305e+02 -2.941650147208501806e-02
1.041499999999996362e+02 -2.930658918836522020e-02
1.041749999999996277e+02 -2.919658071904447302e-02
1.041999999999996334e+02 -2.908647962085877600e-02
1.042249999999996390e+02 -2.897628945770806125e-02
1.042499999999996305e+02 -2.886601380012245033e-02
1.042749999999996362e+02 -2.875565622472837923e-02
1.042999999999996277e+02 -2.864697097093886480e-02
1.043249999999996334e+02 -2.858462463325501385e-02
1.043499999999996390e+02 -2.852210875678999960e-02
1.043749999999996305e+02 -2.845942500070042930e-02
1.043999999999996362e+02 -2.839657504413987954e-02
1.044249999999996277e+02 -2.833356058605951411e-02
1.044499999999996334e+02 -2.827038334500105859e-02
1.044749999999996390e+02 -2.820704505888741581e-02
1.044999999999996305e+02 -2.814354748480508289e-02
1.045249999999996362e+02 -2.807989239878374427e-02
1.045499999999996277e+02 -2.801608159556940800e-02
1.045749999999996334e+02 -2.795211688839245243e-02
1.045999999999996248e+02 -2.788800010873162052e-02
1.046249999999996305e+02 -2.782373310607181779e-02
1.046499999999996362e+02 -2.775931774765819787e-02
1.046749999999996277e+02 -2.769475591824444721e-02
1.046999999999996334e+02 -2.763004951983761767e-02
1.047249999999996248e+02 -2.756520047143629429e-02
1.047499999999996305e+02 -2.750021070876688956e-02
1.047749999999996362e+02 -2.743508218401303350e-02
1.047999999999996277e+02 -2.736981686554205290e-02
1.048249999999996334e+02 -2.730441673762681529e-02
1.048499999999996248e+02 -2.723888380016330907e-02
1.048749999999996305e+02 -2.717322006838358839e-02
1.048999999999996362e+02 -2.710742757256625821e-02
1.049249999999996277e+02 -2.704150835774116884e-02
1.049499999999996334e+02 -2.697546448339176867e-02
1.049749999999996248e+02 -2.690929802315306096e-02
1.049999999999996305e+02 -2.684301106450614344e-02
1.050249999999996362e+02 -2.677660570846894864e-02
1.050499999999996277e+02 -2.671008406928451415e-02
1.050749999999996334e+02 -2.664344827410468353e-02
1.050999999999996248e+02 -2.657670046267210026e-02
1.051249999999996305e+02 -2.650984278699751798e-02
1.051499999999996362e+02 -2.644287741103575409e-02
1.051749999999996277e+02 -2.637580651035813933e-02
1.051999999999996334e+02 -2.630863227182159494e-02
1.052249999999996248e+02 -2.624135689323646436e-02
1.052499999999996305e+02 -2.617398258303074710e-02
1.052749999999996362e+02 -2.610651155991291703e-02
1.052999999999996277e+02 -2.603894605253181602e-02
1.053249999999996334e+02 -2.597128829913424031e-02
1.053499999999996248e+02 -2.590354054722184690e-02
1.053749999999996305e+02 -2.583570505320427133e-02
1.053999999999996362e+02 -2.576778408205268253e-02
1.054249999999996277e+02 -2.569977990694993775e-02
1.054499999999996334e+02 -2.563169480893982485e-02
1.054749999999996248e+02 -2.556353107657536455e-02
1.054999999999996305e+02 -2.549529100556542291e-02
1.055249999999996220e+02 -2.542697689842025183e-02
1.055499999999996277e+02 -2.535859106409640157e-02
1.055749999999996334e+02 -2.529013581763987079e-02
1.055999999999996248e+02 -2.522822417638795334e-02
1.056249999999996305e+02 -2.517680331894892390e-02
1.056499999999996220e+02 -2.512530141809386428e-02
1.056749999999996277e+02 -2.507419282036478861e-02
1.056999999999996334e+02 -2.502387672342878955e-02
1.057249999999996248e+02 -2.497347749667320690e-02
1.057499999999996305e+02 -2.492822438736612412e-02
1.057749999999996220e+02 -2.488866024558453530e-02
1.057999999999996277e+02 -2.484896709954300884e-02
1.058249999999996334e+02 -2.480914582516723088e-02
1.058499999999996248e+02 -2.476919731463805494e-02
1.058749999999996305e+02 -2.472912247631633628e-02
1.058999999999996220e+02 -2.468892223466511576e-02
1.059249999999996277e+02 -2.464859753016532262e-02
1.059499999999996334e+02 -2.460814931922900017e-02
1.059749999999996248e+02 -2.456757857410694565e-02
1.059999999999996305e+02 -2.452688628279261693e-02
1.060249999999996220e+02 -2.448607344892186899e-02
1.060499999999996277e+02 -2.444514109166761456e-02
1.060749999999996334e+02 -2.440409024563127555e-02
1.060999999999996248e+02 -2.436292196072922453e-02
1.061249999999996305e+02 -2.432163730207527116e-02
1.061499999999996220e+02 -2.428023734985918641e-02
1.061749999999996277e+02 -2.423872319922051183e-02
1.061999999999996191e+02 -2.419709596011886468e-02
1.062249999999996248e+02 -2.415535675719970854e-02
1.062499999999996305e+02 -2.411350672965638375e-02
1.062749999999996220e+02 -2.407154703108789484e-02
1.062999999999996277e+02 -2.402947882935276697e-02
1.063249999999996191e+02 -2.398730330641909644e-02
1.063499999999996248e+02 -2.394502165821070505e-02
1.063749999999996305e+02 -2.390263509444896101e-02
1.063999999999996220e+02 -2.386014483849190765e-02
1.064249999999996277e+02 -2.381755212716825387e-02
1.064499999999996191e+02 -2.377485821060892554e-02
1.064749999999996248e+02 -2.373206435207405457e-02
1.064999999999996305e+02 -2.368917182777711267e-02
1.065249999999996220e+02 -2.364618192670491642e-02
1.065499999999996277e+02 -2.360309595043440928e-02
1.065749999999996191e+02 -2.355991521294635224e-02
1.065999999999996248e+02 -2.351664104043511491e-02
1.066249999999996305e+02 -2.347327477111537872e-02
1.066499999999996220e+02 -2.342981775502615480e-02
1.066749999999996277e+02 -2.338627135383071487e-02
1.066999999999996191e+02 -2.334263694061423228e-02
1.067249999999996248e+02 -2.329891589967800561e-02
1.067499999999996305e+02 -2.325510962633112189e-02
1.067749999999996220e+02 -2.321121952667876825e-02
1.067999999999996277e+02 -2.316724701740798670e-02
1.068249999999996191e+02 -2.312319352557110075e-02
1.068499999999996248e+02 -2.307906048836598847e-02
1.068749999999996305e+02 -2.303484935291381236e-02
1.068999999999996220e+02 -2.299056157603487568e-02
1.069249999999996277e+02 -2.294619862402129395e-02
1.069499999999996191e+02 -2.290176197240807732e-02
1.069749999999996248e+02 -2.285725310574143743e-02
1.069999999999996305e+02 -2.281267351734533183e-02
1.070249999999996220e+02 -2.276802470908592668e-02
1.070499999999996277e+02 -2.272330819113367248e-02
1.070749999999996191e+02 -2.267852548172421406e-02
1.070999999999996248e+02 -2.263367810691673324e-02
1.071249999999996163e+02 -2.258632581393025737e-02
1.071499999999996220e+02 -2.251767011307388017e-02
1.071749999999996277e+02 -2.244889180172889714e-02
1.071999999999996191e+02 -2.237999275095510499e-02
1.072249999999996248e+02 -2.231097484897632405e-02
1.072499999999996163e+02 -2.224184000095173405e-02
1.072749999999996220e+02 -2.217259012874198826e-02
1.072999999999996277e+02 -2.210322717067043571e-02
1.073249999999996191e+02 -2.203375308127943424e-02
1.073499999999996248e+02 -2.196416983108208029e-02
1.073749999999996163e+02 -2.189447940630942502e-02
1.073999999999996220e+02 -2.182468380865239255e-02
1.074249999999996277e+02 -2.175478505499951754e-02
1.074499999999996191e+02 -2.168478517717078655e-02
1.074749999999996248e+02 -2.161468622164574790e-02
1.074999999999996163e+02 -2.154449024928872802e-02
1.075249999999996220e+02 -2.147419933506890949e-02
1.075499999999996277e+02 -2.140381556777646785e-02
1.075749999999996191e+02 -2.133334104973492323e-02
1.075999999999996248e+02 -2.126277789650911354e-02
1.076249999999996163e+02 -2.119212823661007286e-02
1.076499999999996220e+02 -2.112139421119465024e-02
1.076749999999996277e+02 -2.105057797376361922e-02
1.076999999999996191e+02 -2.097968168985399687e-02
1.077249999999996248e+02 -2.090870753672960033e-02
1.077499999999996163e+02 -2.083765770306712090e-02
1.077749999999996220e+02 -2.076653438863985957e-02
1.077999999999996135e+02 -2.069533980399744511e-02
1.078249999999996191e+02 -2.062287343265640366e-02
1.078499999999996248e+02 -2.051804142730550076e-02
1.078749999999996163e+02 -2.041312492568158471e-02
1.078999999999996220e+02 -2.030812718907581971e-02
1.079249999999996135e+02 -2.020305149095023844e-02
1.079499999999996191e+02 -2.009790111645985700e-02
1.079749999999996248e+02 -1.999267936197208009e-02
1.079999999999996163e+02 -1.988738953458171060e-02
1.080249999999996220e+02 -1.978203495162361367e-02
1.080499999999996135e+02 -1.967661894018243873e-02
1.080749999999996191e+02 -1.957114483659941340e-02
1.080999999999996248e+02 -1.946561598597623330e-02
1.081249999999996163e+02 -1.936003574167804997e-02
1.081499999999996220e+02 -1.925440746483203860e-02
1.081749999999996135e+02 -1.914873452382578195e-02
1.081999999999996191e+02 -1.904302029380306252e-02
1.082249999999996248e+02 -1.893726815615771192e-02
1.082499999999996163e+02 -1.883148149802662055e-02
1.082749999999996220e+02 -1.872566371178061712e-02
1.082999999999996135e+02 -1.861981819451547990e-02
1.083249999999996191e+02 -1.851394834754009275e-02
1.083499999999996248e+02 -1.840805757586581881e-02
1.083749999999996163e+02 -1.830214928769403893e-02
1.083999999999996220e+02 -1.819622689390341247e-02
1.084249999999996135e+02 -1.809029380753733596e-02
1.084499999999996191e+02 -1.798435344329091592e-02
1.084749999999996248e+02 -1.787840921699837549e-02
1.084999999999996163e+02 -1.777246454512051987e-02
1.085249999999996220e+02 -1.766652284423264260e-02
1.085499999999996135e+02 -1.756058753051361471e-02
1.085749999999996191e+02 -1.745466201923490807e-02
1.085999999999996248e+02 -1.734874972425163794e-02
1.086249999999996163e+02 -1.724285405749389696e-02
1.086499999999996220e+02 -1.713697842845987585e-02
1.086749999999996135e+02 -1.703112624371105194e-02
1.086999999999996191e+02 -1.692530090636751305e-02
1.087249999999996106e+02 -1.681950581560719138e-02
1.087499999999996163e+02 -1.671374436616554146e-02
1.087749999999996220e+02 -1.660801994783808744e-02
1.087999999999996135e+02 -1.650233594498558623e-02
1.088249999999996191e+02 -1.639669573604089770e-02
1.088499999999996106e+02 -1.629110269301967118e-02
1.088749999999996163e+02 -1.618556018103317617e-02
1.088999999999996220e+02 -1.608007155780400918e-02
1.089249999999996135e+02 -1.597464017318575222e-02
1.089499999999996191e+02 -1.586926936868509816e-02
1.089749999999996106e+02 -1.576396247698856959e-02
1.089999999999996163e+02 -1.565872282149121178e-02
1.090249999999996220e+02 -1.555355371583106577e-02
1.090499999999996135e+02 -1.544845846342611864e-02
1.090749999999996191e+02 -1.534344035701539627e-02
1.090999999999996106e+02 -1.523850267820568358e-02
1.091249999999996163e+02 -1.513364869702049295e-02
1.091499999999996220e+02 -1.502888167145544074e-02
1.091749999999996135e+02 -1.492420484703704114e-02
1.091999999999996191e+02 -1.481962145638648920e-02
1.092249999999996106e+02 -1.471513471878895842e-02
1.092499999999996163e+02 -1.461074783976647716e-02
1.092749999999996220e+02 -1.450646401065781854e-02
1.092999999999996135e+02 -1.440228640820201758e-02
1.093249999999996191e+02 -1.429821819412788186e-02
1.093499999999996106e+02 -1.419426251474903075e-02
1.093749999999996163e+02 -1.409042250056412315e-02
1.093999999999996078e+02 -1.398670126586322102e-02
1.094249999999996135e+02 -1.388310190833931881e-02
1.094499999999996191e+02 -1.377962750870652918e-02
1.094749999999996106e+02 -1.367628113032320382e-02
1.094999999999996163e+02 -1.357306581882197424e-02
1.095249999999996078e+02 -1.346998460174543728e-02
1.095499999999996135e+02 -1.336704048818773867e-02
1.095749999999996191e+02 -1.326423646844399930e-02
1.095999999999996106e+02 -1.316157551366350757e-02
1.096249999999996163e+02 -1.305906057551164956e-02
1.096499999999996078e+02 -1.295669458583739199e-02
1.096749999999996135e+02 -1.285448045634673443e-02
1.096999999999996191e+02 -1.275242107828441183e-02
1.097249999999996106e+02 -1.265051932212015416e-02
1.097499999999996163e+02 -1.254877803724380007e-02
1.097749999999996078e+02 -1.244720005166550722e-02
1.097999999999996135e+02 -1.234578817172350511e-02
1.098249999999996191e+02 -1.224454518179897596e-02
1.098499999999996106e+02 -1.214347384403729156e-02
1.098749999999996163e+02 -1.204257689807609194e-02
1.098999999999996078e+02 -1.194185706078128989e-02
1.099249999999996135e+02 -1.184131702598891465e-02
1.099499999999996191e+02 -1.174095946425473234e-02
1.099749999999996106e+02 -1.164078702261050514e-02
1.099999999999996163e+02 -1.154239386491410189e-02
1.100249999999996078e+02 -1.144466951378339190e-02
1.100499999999996135e+02 -1.134705752897548735e-02
1.100749999999996191e+02 -1.124626975575583436e-02
1.100999999999996106e+02 -1.112617338278601431e-02
1.101249999999996163e+02 -1.107755674438024029e-02
1.101499999999996078e+02 -1.102956886960055997e-02
1.101749999999996135e+02 -1.102248894819244165e-02
1.101999999999996191e+02 -1.101977601206225940e-02
1.102249999999996106e+02 -1.101709668562768883e-02
1.102499999999996163e+02 -1.101445091457281533e-02
1.102749999999996078e+02 -1.101183864461448975e-02
1.102999999999996135e+02 -1.100925982152530652e-02
1.103249999999996049e+02 -1.099892738567518138e-02
1.103499999999996106e+02 -1.097881594031808322e-02
1.103749999999996163e+02 -1.095871275874648124e-02
1.103999999999996078e+02 -1.093861821928321723e-02
1.104249999999996135e+02 -1.091853270430412012e-02
1.104499999999996049e+02 -1.089845660022603982e-02
1.104749999999996106e+02 -1.087839029749346209e-02
1.104999999999996163e+02 -1.085833419056412077e-02
1.105249999999996078e+02 -1.083828867789296893e-02
1.105499999999996135e+02 -1.081825416191560356e-02
1.105749999999996049e+02 -1.079823104902993651e-02
1.105999999999996106e+02 -1.077821974957704834e-02
1.106249999999996163e+02 -1.075822067782015133e-02
1.106499999999996078e+02 -1.073823425192333390e-02
1.106749999999996135e+02 -1.071826089392801350e-02
1.106999999999996049e+02 -1.069830102972888462e-02
1.107249999999996106e+02 -1.067835508904827445e-02
1.107499999999996163e+02 -1.065842350540931183e-02
1.107749999999996078e+02 -1.063850671610779008e-02
1.107999999999996135e+02 -1.061860516218265417e-02
1.108249999999996049e+02 -1.059871928838586677e-02
1.108499999999996106e+02 -1.057884954314997766e-02
1.108749999999996163e+02 -1.055899637855503906e-02
1.108999999999996078e+02 -1.053916025029451656e-02
1.109249999999996135e+02 -1.051934161763904210e-02
1.109499999999996049e+02 -1.049954094339974192e-02
1.109749999999996106e+02 -1.047975869388988526e-02
1.109999999999996021e+02 -1.045999533888538821e-02
1.110249999999996078e+02 -1.044025135158373370e-02
1.110499999999996135e+02 -1.042052720856224968e-02
1.110749999999996049e+02 -1.040082338973458663e-02
1.110999999999996106e+02 -1.038114037830600161e-02
1.111249999999996021e+02 -1.036147866072776973e-02
1.111499999999996078e+02 -1.034183872664961104e-02
1.111749999999996135e+02 -1.032222106887198919e-02
1.111999999999996049e+02 -1.030262618329592234e-02
1.112249999999996106e+02 -1.028305456887250967e-02
1.112499999999996021e+02 -1.026350672755077000e-02
1.112749999999996078e+02 -1.024398316422442216e-02
1.112999999999996135e+02 -1.022448438667738525e-02
1.113249999999996049e+02 -1.020501090552828651e-02
1.113499999999996106e+02 -1.018556323417344617e-02
1.113749999999996021e+02 -1.016614188872904528e-02
1.113999999999996078e+02 -1.014674738797182243e-02
1.114249999999996135e+02 -1.012738025327907659e-02
1.114499999999996049e+02 -1.010804100856694046e-02
1.114749999999996106e+02 -1.008873018022798419e-02
1.114999999999996021e+02 -1.006944829706767595e-02
1.115249999999996078e+02 -1.005019589023950499e-02
1.115499999999996135e+02 -1.003097349317939001e-02
1.115749999999996049e+02 -1.001178164153869281e-02
1.115999999999996106e+02 -9.992620873116496438e-03
1.116249999999996021e+02 -9.973491727790597880e-03
1.116499999999996078e+02 -9.954394747447761760e-03
1.116749999999996135e+02 -9.935330475912912407e-03
1.116999999999996049e+02 -9.916299458877259054e-03
1.117249999999996106e+02 -9.897302243825576232e-03
1.117499999999996021e+02 -9.878339379962490160e-03
1.117749999999996078e+02 -9.859411418138281161e-03
1.117999999999996135e+02 -9.840518910773195932e-03
1.118249999999996049e+02 -9.821662411781248089e-03
1.118499999999996106e+02 -9.802842476493248483e-03
1.118749999999996021e+02 -9.784059661578975095e-03
1.118999999999996078e+02 -9.765314524968338530e-03
1.119249999999995993e+02 -9.746607625772540570e-03
1.119499999999996049e+02 -9.727939524203289834e-03
1.119749999999996106e+02 -9.709310781492530920e-03
1.119999999999996021e+02 -9.690721959810943628e-03
1.120249999999996078e+02 -9.672173622185770842e-03
1.120499999999995993e+02 -9.653666332417987217e-03
1.120749999999996049e+02 -9.635200654999460934e-03
1.120999999999996106e+02 -9.616777155028672155e-03
1.121249999999996021e+02 -9.598396398126655266e-03
1.121499999999996078e+02 -9.580058950352013034e-03
1.121749999999995993e+02 -9.561765378115759037e-03
1.121999999999996049e+02 -9.543516248095419360e-03
1.122249999999996106e+02 -9.525312127148912247e-03
1.122499999999996021e+02 -9.507153582228110300e-03
1.122749999999996078e+02 -9.489041180292031447e-03
1.122999999999995993e+02 -9.470975488219403673e-03
1.123249999999996049e+02 -9.452957072721319964e-03
1.123499999999996106e+02 -9.434986500253773542e-03
1.123749999999996021e+02 -9.417064336929356974e-03
1.123999999999996078e+02 -9.399191148429386286e-03
1.124249999999995993e+02 -9.366864348082376210e-03
1.124499999999996049e+02 -9.310568052595200733e-03
1.124749999999996106e+02 -9.254309582781004503e-03
1.124999999999996021e+02 -9.198090763807701895e-03
1.125249999999996078e+02 -9.141913422209983764e-03
1.125499999999995993e+02 -9.085779385608949710e-03
1.125749999999996049e+02 -9.029690482430414999e-03
1.125999999999995964e+02 -8.973648541622671060e-03
1.126249999999996021e+02 -8.917655392373874737e-03
1.126499999999996078e+02 -8.861712863828785300e-03
1.126749999999995993e+02 -8.805822784805121539e-03
1.126999999999996049e+02 -8.749986983509981317e-03
1.127249999999995964e+02 -8.694207287255329569e-03
1.127499999999996021e+02 -8.638485522174502856e-03
1.127749999999996078e+02 -8.582823512937758081e-03
1.127999999999995993e+02 -8.527223082468681631e-03
1.128249999999996049e+02 -8.471686051660307082e-03
1.128499999999995964e+02 -8.416214239092324051e-03
1.128749999999996021e+02 -8.360809460747744074e-03
1.128999999999996078e+02 -8.305473529731044469e-03
1.129249999999995993e+02 -8.250208255986591493e-03
1.129499999999996049e+02 -8.195015446017642896e-03
1.129749999999995964e+02 -8.139896902606776410e-03
1.129999999999996021e+02 -8.084854424536476111e-03
1.130249999999996078e+02 -8.029889806311866357e-03
1.130499999999995993e+02 -7.975004837883707676e-03
1.130749999999996049e+02 -7.920201304372889717e-03
1.130999999999995964e+02 -7.865480985796671071e-03
1.131249999999996021e+02 -7.810845656796003289e-03
1.131499999999996078e+02 -7.756297086364391004e-03
1.131749999999995993e+02 -7.701837037579264793e-03
1.131999999999996049e+02 -7.647467267333236084e-03
1.132249999999995964e+02 -7.593189526069556161e-03
1.132499999999996021e+02 -7.545247360208790464e-03
1.132749999999996078e+02 -7.542616369767163320e-03
1.132999999999995993e+02 -7.540050322833917115e-03
1.133249999999996049e+02 -7.537549298560907059e-03
1.133499999999995964e+02 -7.535113374184017505e-03
1.133749999999996021e+02 -7.532742625012607031e-03
1.133999999999996078e+02 -7.530437124419616171e-03
1.134249999999995993e+02 -7.528196943831697713e-03
1.134499999999996049e+02 -7.526022152719676582e-03
1.134749999999995964e+02 -7.523912818589096468e-03
1.134999999999996021e+02 -7.521869006971050944e-03
1.135249999999995936e+02 -7.519890781413319028e-03
1.135499999999995993e+02 -7.517978203471541512e-03
1.135749999999996049e+02 -7.516131332701000110e-03
1.135999999999995964e+02 -7.514350226648165015e-03
1.136249999999996021e+02 -7.512634940842799307e-03
1.136499999999995936e+02 -7.510985528790220349e-03
1.136749999999995993e+02 -7.509402041963769356e-03
1.136999999999996049e+02 -7.507884529797687750e-03
1.137249999999995964e+02 -7.506433039679848672e-03
1.137499999999996021e+02 -7.505047616945399215e-03
1.137749999999995936e+02 -7.503728304869910007e-03
1.137999999999995993e+02 -7.502475144663366992e-03
1.138249999999996049e+02 -7.501288175464116380e-03
1.138499999999995964e+02 -7.500167434333119242e-03
1.138749999999996021e+02 -7.499112956248595550e-03
1.138999999999995936e+02 -7.498124774100841695e-03
1.139249999999995993e+02 -7.497202918687074884e-03
1.139499999999996049e+02 -7.496347418707147506e-03
1.139749999999995964e+02 -7.495558300758911087e-03
1.139999999999996021e+02 -7.494835589334229026e-03
1.140249999999995936e+02 -7.494179306814981525e-03
1.140499999999995993e+02 -7.493589473469786100e-03
1.140749999999996049e+02 -7.493066107450422307e-03
1.140999999999995964e+02 -7.492609224789005019e-03
1.141249999999996021e+02 -7.492218839395189782e-03
1.141499999999995936e+02 -7.491894963053750273e-03
1.141749999999995993e+02 -7.491637605422351784e-03
1.141999999999995907e+02 -7.491446774029711549e-03
1.142249999999995964e+02 -7.491322474274007132e-03
1.142499999999996021e+02 -7.491264709421482579e-03
1.142749999999995936e+02 -7.491273480605537688e-03
1.142999999999995993e+02 -7.491348786825763502e-03
1.143249999999995907e+02 -7.491490624947696846e-03
1.143499999999995964e+02 -7.491698989702453432e-03
1.143749999999996021e+02 -7.491973873686940365e-03
1.143999999999995936e+02 -7.492315267364160584e-03
1.144249999999995993e+02 -7.492723159063868592e-03
1.144499999999995907e+02 -7.493197534983770010e-03
1.144749999999995964e+02 -7.493738379190374201e-03
1.144999999999996021e+02 -7.494345673620621436e-03
1.145249999999995936e+02 -7.495019398084030483e-03
1.145499999999995993e+02 -7.495759530264282412e-03
1.145749999999995907e+02 -7.496566045722074211e-03
1.145999999999995964e+02 -7.497438917897277649e-03
1.146249999999996021e+02 -7.498378118112377505e-03
1.146499999999995936e+02 -7.499383615575289617e-03
1.146749999999995993e+02 -7.500455377383261416e-03
1.146999999999995907e+02 -7.501593368526126258e-03
1.147249999999995964e+02 -7.502797551890953362e-03
1.147499999999996021e+02 -7.504067888266097511e-03
1.147749999999995936e+02 -7.505116149790069281e-03
1.147999999999995993e+02 -7.505850159228477300e-03
1.148249999999995907e+02 -7.506650225134746911e-03
1.148499999999995964e+02 -7.507516317509030888e-03
1.148749999999996021e+02 -7.492624733304083934e-03
1.148999999999995936e+02 -7.467679109677539256e-03
1.149249999999995993e+02 -7.442804149650666772e-03
1.149499999999995907e+02 -7.420818910473191664e-03
1.149749999999995964e+02 -7.441014663994012686e-03
1.149999999999996021e+02 -7.459510943013915145e-03
1.150249999999995936e+02 -7.478089101049237818e-03
1.150499999999995993e+02 -7.496748548796572549e-03
1.150749999999995907e+02 -7.515488692070657582e-03
1.150999999999995964e+02 -7.534308931889233292e-03
1.151249999999995879e+02 -7.553208664559246666e-03
1.151499999999995936e+02 -7.572187281764425348e-03
1.151749999999995993e+02 -7.591244170653716448e-03
1.151999999999995907e+02 -7.610378713931621394e-03
1.152249999999995964e+02 -7.629590289948998301e-03
1.152499999999995879e+02 -7.648878272795382217e-03
1.152749999999995936e+02 -7.668242032392588205e-03
1.152999999999995993e+02 -7.687680934588917228e-03
1.153249999999995907e+02 -7.707194341254832229e-03
1.153499999999995964e+02 -7.726781610379668090e-03
1.153749999999995879e+02 -7.746442096168945288e-03
1.153999999999995936e+02 -7.766175149143254332e-03
1.154249999999995993e+02 -7.785980116237329295e-03
1.154499999999995907e+02 -7.805856340900701670e-03
1.154749999999995964e+02 -7.825803163198859908e-03
1.154999999999995879e+02 -7.845819919915128851e-03
1.155249999999995936e+02 -7.865905944653693235e-03
1.155499999999995993e+02 -7.886060567942981131e-03
1.155749999999995907e+02 -7.906283117340113381e-03
1.155999999999995964e+02 -7.926572917535732940e-03
1.156249999999995879e+02 -7.946929290459562797e-03
1.156499999999995936e+02 -7.967351555386761874e-03
1.156749999999995993e+02 -7.987839029044268777e-03
1.156999999999995907e+02 -8.008391025718495163e-03
1.157249999999995964e+02 -8.029006857362871660e-03
1.157499999999995879e+02 -8.049685833705815322e-03
1.157749999999995936e+02 -8.070427262359576581e-03
1.157999999999995850e+02 -8.091230448928917948e-03
1.158249999999995907e+02 -8.112094697120576792e-03
1.158499999999995964e+02 -8.133019308852624044e-03
1.158749999999995879e+02 -8.154003584364064028e-03
1.158999999999995936e+02 -8.175046822325201037e-03
1.159249999999995850e+02 -8.196148319947258246e-03
1.159499999999995907e+02 -8.217307373092863979e-03
1.159749999999995964e+02 -8.238523276386284719e-03
1.159999999999995879e+02 -8.259795323323685864e-03
1.160249999999995936e+02 -8.281122806383486162e-03
1.160499999999995850e+02 -8.302505017136556018e-03
1.160749999999995907e+02 -8.323941246356507742e-03
1.160999999999995964e+02 -8.345430784129520899e-03
1.161249999999995879e+02 -8.366972919964384484e-03
1.161499999999995936e+02 -8.388566942902200840e-03
1.161749999999995850e+02 -8.410212141625501500e-03
1.161999999999995907e+02 -8.431907804567744663e-03
1.162249999999995964e+02 -8.453653220021882866e-03
1.162499999999995879e+02 -8.475447676248750242e-03
1.162749999999995936e+02 -8.497290461585314467e-03
1.162999999999995850e+02 -8.519180864551865323e-03
1.163249999999995907e+02 -8.541118173959669907e-03
1.163499999999995964e+02 -8.563101679016922596e-03
1.163749999999995879e+02 -8.585130669435215439e-03
1.163999999999995936e+02 -8.607204435534750869e-03
1.164249999999995850e+02 -8.629322268349243902e-03
1.164499999999995907e+02 -8.651483459729904929e-03
1.164749999999995964e+02 -8.673687302449030467e-03
1.164999999999995879e+02 -8.695933090302487151e-03
1.165249999999995936e+02 -8.718220118211944189e-03
1.165499999999995850e+02 -8.740547682325603557e-03
1.165749999999995907e+02 -8.762915080118930181e-03
1.165999999999995964e+02 -8.767751178519977290e-03
1.166249999999995879e+02 -8.764853187936580761e-03
1.166499999999995936e+02 -8.762006218752014033e-03
1.166749999999995850e+02 -8.759210342399636334e-03
1.166999999999995907e+02 -8.756465629675769594e-03
1.167249999999995822e+02 -8.753772150733489868e-03
1.167499999999995879e+02 -8.751129975076371928e-03
1.167749999999995936e+02 -8.748539171551836593e-03
1.167999999999995850e+02 -8.745999808345034099e-03
1.168249999999995907e+02 -8.743511952971759482e-03
1.168499999999995822e+02 -8.741075672271943903e-03
1.168749999999995879e+02 -8.738691032402687991e-03
1.168999999999995936e+02 -8.736358098831418367e-03
1.169249999999995850e+02 -8.734076936328594859e-03
1.169499999999995907e+02 -8.731847608960698753e-03
1.169749999999995822e+02 -8.729670180083078795e-03
1.169999999999995879e+02 -8.727544712332216056e-03
1.170249999999995936e+02 -8.725471267618578608e-03
1.170499999999995850e+02 -8.723449907118855165e-03
1.170749999999995907e+02 -8.721480691268384752e-03
1.170999999999995822e+02 -8.719563679753392083e-03
1.171249999999995879e+02 -8.717698931503111912e-03
1.171499999999995936e+02 -8.715886504681949823e-03
1.171749999999995850e+02 -8.714126456681318619e-03
1.171999999999995907e+02 -8.712418844111644717e-03
1.172249999999995822e+02 -8.710763722794102187e-03
1.172499999999995879e+02 -8.709161147752565377e-03
1.172749999999995936e+02 -8.707611173205107025e-03
1.172999999999995850e+02 -8.706113852555453017e-03
1.173249999999995907e+02 -8.704669238384976637e-03
1.173499999999995822e+02 -8.703277382443730045e-03
1.173749999999995879e+02 -8.701938335642039543e-03
1.173999999999995794e+02 -8.700652148041885733e-03
1.174249999999995850e+02 -8.702836490869936964e-03
1.174499999999995907e+02 -8.713762296978932662e-03
1.174749999999995822e+02 -8.724745510368220672e-03
1.174999999999995879e+02 -8.735785775492348540e-03
1.175249999999995794e+02 -8.746882735295375896e-03
1.175499999999995850e+02 -8.758036031269095245e-03
1.175749999999995907e+02 -8.769245303510701112e-03
1.175999999999995822e+02 -8.780510190781489616e-03
1.176249999999995879e+02 -8.791830330565048035e-03
1.176499999999995794e+02 -8.803205359125616108e-03
1.176749999999995850e+02 -8.814634911566842854e-03
1.176999999999995907e+02 -8.826118621890338689e-03
1.177249999999995822e+02 -8.837656123054491233e-03
1.177499999999995879e+02 -8.849247047032883853e-03
1.177749999999995794e+02 -8.860891024873293609e-03
1.177999999999995850e+02 -8.872587686756222558e-03
1.178249999999995907e+02 -8.884336662053604269e-03
1.178499999999995822e+02 -8.896137579387312574e-03
1.178749999999995879e+02 -8.907990066687701547e-03
1.178999999999995794e+02 -8.919893751251895680e-03
1.179249999999995850e+02 -8.931848259802248335e-03
1.179499999999995907e+02 -8.943853218544088948e-03
1.179749999999995822e+02 -8.955908253223921270e-03
1.179999999999995879e+02 -8.968012989187061287e-03
1.180249999999995794e+02 -8.980167051435207493e-03
1.180499999999995850e+02 -8.992370064683502875e-03
1.180749999999995907e+02 -9.004621653417886618e-03
1.180999999999995822e+02 -9.016921441951496891e-03
1.181249999999995879e+02 -9.029269054481408457e-03
1.181499999999995794e+02 -9.041664115144561892e-03
1.181749999999995850e+02 -9.054106248073630347e-03
1.181999999999995907e+02 -9.066595077452476933e-03
1.182249999999995822e+02 -9.079130227571223510e-03
1.182499999999995879e+02 -9.091711322880880602e-03
1.182749999999995794e+02 -9.104337988047644242e-03
1.182999999999995850e+02 -9.117009848006788625e-03
1.183249999999995765e+02 -9.129726528015937731e-03
1.183499999999995822e+02 -9.142487653708024700e-03
1.183749999999995879e+02 -9.155292851143876504e-03
1.183999999999995794e+02 -9.168141746863924316e-03
1.184249999999995850e+02 -9.181033967939903478e-03
1.184499999999995765e+02 -9.193969142025464059e-03
1.184749999999995822e+02 -9.206946897406857733e-03
1.184999999999995879e+02 -9.219966863052519654e-03
1.185249999999995794e+02 -9.233028668662253066e-03
1.185499999999995850e+02 -9.246131944716129425e-03
1.185749999999995765e+02 -9.259276322522236660e-03
1.185999999999995822e+02 -9.272461434264236621e-03
1.186249999999995879e+02 -9.285686913048119343e-03
1.186499999999995794e+02 -9.298952392948362303e-03
1.186749999999995850e+02 -9.312257509053453036e-03
1.186999999999995765e+02 -9.325601897510612040e-03
1.187249999999995822e+02 -9.338985195569951894e-03
1.187499999999995879e+02 -9.352407041628072598e-03
1.187749999999995794e+02 -9.365867075270629949e-03
1.187999999999995850e+02 -9.379364937314426873e-03
1.188249999999995765e+02 -9.392900269848831682e-03
1.188499999999995822e+02 -9.406472716276271726e-03
1.188749999999995879e+02 -9.420081921352128559e-03
1.188999999999995794e+02 -9.433727531223788307e-03
1.189249999999995850e+02 -9.447409193469100477e-03
1.189499999999995765e+02 -9.461126557133934731e-03
1.189749999999995822e+02 -9.474879272768951810e-03
1.189999999999995737e+02 -9.488666992465684055e-03
1.190249999999995794e+02 -9.502489369891835291e-03
1.190499999999995850e+02 -9.516346060325824377e-03
1.190749999999995765e+02 -9.530236720690275776e-03
1.190999999999995822e+02 -9.544161009585204816e-03
1.191249999999995737e+02 -9.558118587319794357e-03
1.191499999999995794e+02 -9.572109115944011856e-03
1.191749999999995850e+02 -9.586132259278869888e-03
1.191999999999995765e+02 -9.600187682946275530e-03
1.192249999999995822e+02 -9.614275054397741771e-03
1.192499999999995737e+02 -9.628394042942564623e-03
1.192749999999995794e+02 -9.642544319775007977e-03
1.192999999999995850e+02 -9.656725558000674864e-03
1.193249999999995765e+02 -9.670937432662379124e-03
1.193499999999995822e+02 -9.685179620764627559e-03
1.193749999999995737e+02 -9.699451801297656259e-03
1.193999999999995794e+02 -9.713753655260814676e-03
1.194249999999995850e+02 -9.728084865684636512e-03
1.194499999999995765e+02 -9.742445117652548045e-03
1.194749999999995822e+02 -9.756834098321577262e-03
1.194999999999995737e+02 -9.771251496942174805e-03
1.195249999999995794e+02 -9.785697004877391345e-03
1.195499999999995850e+02 -9.800170315621151151e-03
1.195749999999995765e+02 -9.814671124815915054e-03
1.195999999999995822e+02 -9.829199130269097862e-03
1.196249999999995737e+02 -9.843754031969197821e-03
1.196499999999995794e+02 -9.858335532100971979e-03
1.196749999999995850e+02 -9.872943335059532546e-03
1.196999999999995765e+02 -9.887577147464183050e-03
1.197249999999995822e+02 -9.902236678171102632e-03
1.197499999999995737e+02 -9.916921638285359011e-03
1.197749999999995794e+02 -9.931631741172215408e-03
1.197999999999995850e+02 -9.946366702467629092e-03
1.198249999999995765e+02 -9.961126240088092471e-03
1.198499999999995822e+02 -9.975910074239553033e-03
1.198749999999995737e+02 -9.990717927425705330e-03
1.198999999999995794e+02 -1.000554952445583193e-02
1.199249999999995708e+02 -1.002040459245115075e-02
1.199499999999995765e+02 -1.003528286085154757e-02
1.199749999999995822e+02 -1.005018406142050257e-02
1.199999999999995737e+02 -1.007432155903507931e-02
1.200249999999995794e+02 -1.011017006064137032e-02
1.200499999999995708e+02 -1.014602590750358219e-02
1.200749999999995765e+02 -1.018188811347395424e-02
1.200999999999995822e+02 -1.017648767039136710e-02
1.201249999999995737e+02 -1.012549445100595011e-02
1.201499999999995794e+02 -1.004186856557032041e-02
1.201749999999995708e+02 -9.958227261527501095e-03
1.201999999999995765e+02 -9.905561558032122474e-03
1.202249999999995822e+02 -9.869726188233044276e-03
1.202499999999995737e+02 -9.833885875750878608e-03
1.202749999999995794e+02 -9.798041467997151838e-03
1.202999999999995708e+02 -9.762193819386229612e-03
1.203249999999995765e+02 -9.726343791271517200e-03
1.203499999999995822e+02 -9.690492251879909494e-03
1.203749999999995737e+02 -9.654732680349721943e-03
1.203999999999995794e+02 -9.631944235405845781e-03
1.204249999999995708e+02 -9.609419475487020537e-03
1.204499999999995765e+02 -9.586911589725591321e-03
1.204749999999995822e+02 -9.564421086426383445e-03
1.204999999999995737e+02 -9.541948477764069375e-03
1.205249999999995794e+02 -9.519494279750132654e-03
1.205499999999995708e+02 -9.497059012198195982e-03
1.205749999999995765e+02 -9.474643198687951115e-03
1.205999999999995680e+02 -9.452247366528322009e-03
1.206249999999995737e+02 -9.429872046718584463e-03
1.206499999999995794e+02 -9.407517773908987899e-03
1.206749999999995708e+02 -9.385185086359357914e-03
1.206999999999995765e+02 -9.362874525896873121e-03
1.207249999999995680e+02 -9.340586637872405618e-03
1.207499999999995737e+02 -9.318321971115369612e-03
1.207749999999995794e+02 -9.296081077887690530e-03
1.207999999999995708e+02 -9.273864513836065429e-03
1.208249999999995765e+02 -9.251672837943104508e-03
1.208499999999995680e+02 -9.229506612477325969e-03
1.208749999999995737e+02 -9.207366402941499425e-03
1.208999999999995794e+02 -9.185252778020149694e-03
1.209249999999995708e+02 -9.163166309525476796e-03
1.209499999999995765e+02 -9.141107572341947152e-03
1.209749999999995680e+02 -9.119077144370175275e-03
1.209999999999995737e+02 -9.097075606468782785e-03
1.210249999999995794e+02 -9.075103542395553113e-03
1.210499999999995708e+02 -9.053161538747266091e-03
1.210749999999995765e+02 -9.031250184897978220e-03
1.210999999999995680e+02 -9.009370072936711410e-03
1.211249999999995737e+02 -8.987521797603197082e-03
1.211499999999995794e+02 -8.965705956223164047e-03
1.211749999999995708e+02 -8.943923148641785836e-03
1.211999999999995765e+02 -8.922173977156477517e-03
1.212249999999995680e+02 -8.900459046448152070e-03
1.212499999999995737e+02 -8.878778963511817571e-03
1.212749999999995794e+02 -8.857134337585384140e-03
1.212999999999995708e+02 -8.835525780077999047e-03
1.213249999999995765e+02 -8.813953904497021791e-03
1.213499999999995680e+02 -8.792419326373828239e-03
1.213749999999995737e+02 -8.770922663188757823e-03
1.213999999999995794e+02 -8.749464534294967843e-03
1.214249999999995708e+02 -8.728045560841240016e-03
1.214499999999995765e+02 -8.706666365693652501e-03
1.214749999999995680e+02 -8.685327573356811312e-03
1.214999999999995737e+02 -8.664029809893308842e-03
1.215249999999995651e+02 -8.642773702843109529e-03
1.215499999999995708e+02 -8.621559881141214673e-03
1.215749999999995765e+02 -8.600388975035243994e-03
1.215999999999995680e+02 -8.579261616001497559e-03
1.216249999999995737e+02 -8.558178436660473024e-03
1.216499999999995651e+02 -8.537140070691692437e-03
1.216749999999995708e+02 -8.516147152747455262e-03
1.216999999999995765e+02 -8.495200318365939141e-03
1.217249999999995680e+02 -8.474300203883840948e-03
1.217499999999995737e+02 -8.453447446347732430e-03
1.217749999999995651e+02 -8.432642683425509503e-03
1.217999999999995708e+02 -8.411886553316226534e-03
1.218249999999995765e+02 -8.391179694660418076e-03
1.218499999999995680e+02 -8.370522746448796902e-03
1.218749999999995737e+02 -8.349916347931135921e-03
1.218999999999995651e+02 -8.329361138524131805e-03
1.219249999999995708e+02 -8.308857757719218320e-03
1.219499999999995765e+02 -8.288406844989434225e-03
1.219749999999995680e+02 -8.268009039696232187e-03
1.219999999999995737e+02 -8.247664980995519229e-03
1.220249999999995651e+02 -8.227375307743815119e-03
1.220499999999995708e+02 -8.207140658403539943e-03
1.220749999999995765e+02 -8.186961670948386671e-03
1.220999999999995680e+02 -8.166838982768149027e-03
1.221249999999995737e+02 -8.146773230573422717e-03
1.221499999999995651e+02 -8.126765050300235535e-03
1.221749999999995708e+02 -8.106815077014125834e-03
1.221999999999995623e+02 -8.086923944814460377e-03
1.222249999999995680e+02 -8.067092286738299436e-03
1.222499999999995737e+02 -8.047320734664704239e-03
1.222749999999995651e+02 -8.027609919218277670e-03
1.222999999999995708e+02 -8.007960469673272227e-03
1.223249999999995623e+02 -7.988373013857517566e-03
1.223499999999995680e+02 -7.968848178056419165e-03
1.223749999999995737e+02 -7.949386586917076697e-03
1.223999999999995651e+02 -7.929988863352331260e-03
1.224249999999995708e+02 -7.910655628445426718e-03
1.224499999999995623e+02 -7.891387501354497555e-03
1.224749999999995680e+02 -7.872185099217197252e-03
1.224999999999995737e+02 -7.853049037056039627e-03
1.225249999999995651e+02 -7.833979927683724573e-03
1.225499999999995708e+02 -7.814978381608725724e-03
1.225749999999995623e+02 -7.796045006941557283e-03
1.225999999999995680e+02 -7.777180409301147519e-03
1.226249999999995737e+02 -7.758385191721802084e-03
1.226499999999995651e+02 -7.739659954560672121e-03
1.226749999999995708e+02 -7.721005295405548516e-03
1.226999999999995623e+02 -7.702421808983399461e-03
1.227249999999995680e+02 -7.683910087069321763e-03
1.227499999999995737e+02 -7.665470718396176497e-03
1.227749999999995651e+02 -7.647104288564895991e-03
1.227999999999995708e+02 -7.628811379955258327e-03
1.228249999999995623e+02 -7.610592571637706145e-03
1.228499999999995680e+02 -7.592448439285463813e-03
1.228749999999995737e+02 -7.574379555087757884e-03
1.228999999999995651e+02 -7.586849133320252951e-03
1.229249999999995708e+02 -7.608383214038254815e-03
1.229499999999995623e+02 -7.629988548638277045e-03
1.229749999999995680e+02 -7.651664446092117100e-03
1.229999999999995737e+02 -7.673410212611568408e-03
1.230249999999995651e+02 -7.695225151754313091e-03
1.230499999999995708e+02 -7.717108564530765318e-03
1.230749999999995623e+02 -7.739059749510737718e-03
1.230999999999995680e+02 -7.761078002930992502e-03
1.231249999999995595e+02 -7.783162618803016360e-03
1.231499999999995651e+02 -7.805312889021025213e-03
1.231749999999995708e+02 -7.827528103470211829e-03
1.231999999999995623e+02 -7.849807550135638745e-03
1.232249999999995680e+02 -7.872150515210786861e-03
1.232499999999995595e+02 -7.894556283206616634e-03
1.232749999999995651e+02 -7.917024137060807085e-03
1.232999999999995708e+02 -7.939553358246673881e-03
1.233249999999995623e+02 -7.962143226882814270e-03
1.233499999999995680e+02 -7.984793021842013019e-03
1.233749999999995595e+02 -8.007502020860720812e-03
1.233999999999995651e+02 -8.030269500648109376e-03
1.234249999999995708e+02 -8.053094736995249775e-03
1.234499999999995623e+02 -8.075977004883903854e-03
1.234749999999995680e+02 -8.098915578595418038e-03
1.234999999999995595e+02 -8.121909731819140082e-03
1.235249999999995651e+02 -8.144958737760884387e-03
1.235499999999995708e+02 -8.168061869250656595e-03
1.235749999999995623e+02 -8.191218398850430224e-03
1.235999999999995680e+02 -8.214427598961536459e-03
1.236249999999995595e+02 -8.237688741931417299e-03
1.236499999999995651e+02 -8.261001100159971050e-03
1.236749999999995708e+02 -8.284363946205731272e-03
1.236999999999995623e+02 -8.307776552891174907e-03
1.237249999999995680e+02 -8.331238193407662640e-03
1.237499999999995595e+02 -8.354748141419655882e-03
1.237749999999995651e+02 -8.378305671168607624e-03
1.237999999999995566e+02 -8.401910057575741331e-03
1.238249999999995623e+02 -8.425560576344654634e-03
1.238499999999995680e+02 -8.449256504062783307e-03
1.238749999999995595e+02 -8.472997118302273700e-03
1.238999999999995651e+02 -8.474778550701228194e-03
1.239249999999995566e+02 -8.478153678631025064e-03
1.239499999999995623e+02 -8.481589802667485745e-03
1.239749999999995680e+02 -8.485086809686355480e-03
1.239999999999995595e+02 -8.488644584725955206e-03
1.240249999999995651e+02 -8.492263011006471671e-03
1.240499999999995566e+02 -8.495941969949931047e-03
1.240749999999995623e+02 -8.499681341200018142e-03
1.240999999999995680e+02 -8.503481002642525322e-03
1.241249999999995595e+02 -8.507340830425770203e-03
1.241499999999995651e+02 -8.511260698981336012e-03
1.241749999999995566e+02 -8.515240481045236939e-03
1.241999999999995623e+02 -8.519280047678849319e-03
1.242249999999995680e+02 -8.523379268290540156e-03
1.242499999999995595e+02 -8.527538010657280051e-03
1.242749999999995651e+02 -8.531756140946302955e-03
1.242999999999995566e+02 -8.536033523737353995e-03
1.243249999999995623e+02 -8.540370022044651080e-03
1.243499999999995680e+02 -8.544765497339469260e-03
1.243749999999995595e+02 -8.549219809572437129e-03
1.243999999999995651e+02 -8.553732817196475074e-03
1.244249999999995566e+02 -8.558304377189348416e-03
1.244499999999995623e+02 -8.562934345076938722e-03
1.244749999999995680e+02 -8.567622574956079706e-03
1.244999999999995595e+02 -8.572368919517832017e-03
1.245249999999995651e+02 -8.577173230071013024e-03
1.245499999999995566e+02 -8.582035356565351908e-03
1.245749999999995623e+02 -8.586955147615231085e-03
1.245999999999995680e+02 -8.591932450523141404e-03
1.246249999999995595e+02 -8.596967111303588371e-03
1.246499999999995651e+02 -8.602058974706573366e-03
1.246749999999995566e+02 -8.607207884241692419e-03
1.246999999999995623e+02 -8.612413682201848150e-03
1.247249999999995538e+02 -8.617676209687159458e-03
1.247499999999995595e+02 -8.622995306629133161e-03
1.247749999999995651e+02 -8.628370811814349908e-03
1.247999999999995566e+02 -8.633802562908675718e-03
1.248249999999995623e+02 -8.639290396481201159e-03
1.248499999999995538e+02 -8.644834148028230844e-03
1.248749999999995595e+02 -8.650433651997390880e-03
1.248999999999995651e+02 -8.656088741811458764e-03
1.249249999999995566e+02 -8.661799249892495126e-03
1.249499999999995623e+02 -8.667565007685699638e-03
1.249749999999995538e+02 -8.673385845683353676e-03
1.249999999999995595e+02 -8.679261593448584292e-03
1.250249999999995651e+02 -8.685192079639253090e-03
1.250499999999995566e+02 -8.691177132031708066e-03
1.250749999999995623e+02 -8.697216577544389718e-03
1.250999999999995538e+02 -8.703310242261381655e-03
1.251249999999995595e+02 -8.709457951456028857e-03
1.251499999999995651e+02 -8.715659529614342566e-03
1.251749999999995566e+02 -8.721914800458105063e-03
1.251999999999995623e+02 -8.728223586968435893e-03
1.252249999999995538e+02 -8.734585711408584391e-03
1.252499999999995595e+02 -8.741000995346937322e-03
1.252749999999995651e+02 -8.747469259680130602e-03
1.252999999999995566e+02 -8.753990324655437638e-03
1.253249999999995623e+02 -8.760564009893459514e-03
1.253499999999995538e+02 -8.767190134410697208e-03
1.253749999999995595e+02 -8.773868516641535747e-03
1.253999999999995509e+02 -8.780598974460696732e-03
1.254249999999995566e+02 -8.787381325205012583e-03
1.254499999999995623e+02 -8.794215385695067222e-03
1.254749999999995538e+02 -8.801100972257171542e-03
1.254999999999995595e+02 -8.808037900744468060e-03
1.255249999999995509e+02 -8.815025986558382501e-03
1.255499999999995566e+02 -8.822065044669546302e-03
1.255749999999995623e+02 -8.829154889638755541e-03
1.255999999999995538e+02 -8.836295335637471896e-03
1.256249999999995595e+02 -8.843486196468545654e-03
1.256499999999995509e+02 -8.850727285586154625e-03
1.256749999999995566e+02 -8.858018416116117746e-03
1.256999999999995623e+02 -8.865359400875440221e-03
1.257249999999995538e+02 -8.874105443820536065e-03
1.257499999999995595e+02 -8.883239283213148485e-03
1.257749999999995509e+02 -8.892422521565260252e-03
1.257999999999995566e+02 -8.901654894892377379e-03
1.258249999999995623e+02 -8.907220856628740580e-03
1.258499999999995538e+02 -8.909066429202878307e-03
1.258749999999995595e+02 -8.910966573632734394e-03
1.258999999999995509e+02 -8.912921243871062965e-03
1.259249999999995566e+02 -8.920367666278312263e-03
1.259499999999995623e+02 -8.940205497270172635e-03
1.259749999999995538e+02 -8.960115979093127153e-03
1.259999999999995595e+02 -8.980098495771460937e-03
1.260249999999995509e+02 -9.000152427198489236e-03
1.260499999999995566e+02 -9.020277149222969207e-03
1.260749999999995623e+02 -9.040472033736238547e-03
1.260999999999995538e+02 -9.060736448761015985e-03
1.261249999999995595e+02 -9.081069758540860973e-03
1.261499999999995509e+02 -9.101471323630651658e-03
1.261749999999995566e+02 -9.121940500988532166e-03
1.261999999999995623e+02 -9.142476644067920599e-03
1.262249999999995538e+02 -9.163079102911622989e-03
1.262499999999995595e+02 -9.183747224245740817e-03
1.262749999999995509e+02 -9.204480351575353159e-03
1.262999999999995566e+02 -9.225277825280398317e-03
1.263249999999995481e+02 -9.246138982712745480e-03
1.263499999999995538e+02 -9.267063158293972411e-03
1.263749999999995595e+02 -9.288049683613755492e-03
1.263999999999995509e+02 -9.309097887529186113e-03
1.264249999999995566e+02 -9.330207096264650848e-03
1.264499999999995481e+02 -9.351376633512232042e-03
1.264749999999995538e+02 -9.372605820533194340e-03
1.264999999999995595e+02 -9.393893976259401826e-03
1.265249999999995509e+02 -9.415240417395718750e-03
1.265499999999995566e+02 -9.436644458522883833e-03
1.265749999999995481e+02 -9.458105412200776621e-03
1.265999999999995538e+02 -9.479622589072004765e-03
1.266249999999995595e+02 -9.501195297966162634e-03
1.266499999999995509e+02 -9.522822846004119421e-03
1.266749999999995566e+02 -9.544504538703160734e-03
1.266999999999995481e+02 -9.566239680081743343e-03
1.267249999999995538e+02 -9.588027572764917794e-03
1.267499999999995595e+02 -9.609867518090200317e-03
1.267749999999995509e+02 -9.631758816212919114e-03
1.267999999999995566e+02 -9.653700766212289230e-03
1.268249999999995481e+02 -9.675692666197419772e-03
1.268499999999995538e+02 -9.697733813413437348e-03
1.268749999999995595e+02 -9.719823504347371856e-03
1.268999999999995509e+02 -9.741961034834387481e-03
1.269249999999995566e+02 -9.764145700163878380e-03
1.269499999999995481e+02 -9.786376795185217428e-03
1.269749999999995538e+02 -9.808653614413851904e-03
1.269999999999995453e+02 -9.830975452136720902e-03
1.270249999999995509e+02 -9.853341602517889583e-03
1.270499999999995566e+02 -9.875751359703770563e-03
1.270749999999995481e+02 -9.898204017928052129e-03
1.270999999999995538e+02 -9.920698871616491152e-03
1.271249999999995453e+02 -9.943235215490951392e-03
1.271499999999995509e+02 -9.965812344673736708e-03
1.271749999999995566e+02 -9.988429554790843531e-03
1.271999999999995481e+02 -1.001108614207510752e-02
1.272249999999995538e+02 -1.003378140346888880e-02
1.272499999999995453e+02 -1.005651463672594705e-02
1.272749999999995509e+02 -1.007928514051321250e-02
1.272999999999995566e+02 -1.010209221451148151e-02
1.273249999999995481e+02 -1.012493515951577890e-02
1.273499999999995538e+02 -1.014781327753510112e-02
1.273749999999995453e+02 -1.017072587189129726e-02
1.273999999999995509e+02 -1.019367224731711728e-02
1.274249999999995566e+02 -1.021665171005412334e-02
1.274499999999995481e+02 -1.023966356794875875e-02
1.274749999999995538e+02 -1.026270713054882114e-02
1.274999999999995453e+02 -1.028578170919798931e-02
1.275249999999995509e+02 -1.030888661713021820e-02
1.275499999999995566e+02 -1.033202116956291605e-02
1.275749999999995481e+02 -1.035518468378914501e-02
1.275999999999995538e+02 -1.037837647926890920e-02
1.276249999999995453e+02 -1.040159587771975584e-02
1.276499999999995509e+02 -1.042484220320560005e-02
1.276749999999995566e+02 -1.044811478222542993e-02
1.276999999999995481e+02 -1.047141294380007047e-02
1.277249999999995538e+02 -1.049473601955863873e-02
1.277499999999995453e+02 -1.051808334382312721e-02
1.277749999999995509e+02 -1.054145425369254138e-02
1.277999999999995566e+02 -1.056484808912522451e-02
1.278249999999995481e+02 -1.058826419302044165e-02
1.278499999999995538e+02 -1.061170191129866269e-02
1.278749999999995453e+02 -1.063516059298025285e-02
1.278999999999995509e+02 -1.065882367185166761e-02
1.279249999999995424e+02 -1.068352366916484365e-02
1.279499999999995481e+02 -1.070827292695303475e-02
1.279749999999995538e+02 -1.073307063716953842e-02
1.279999999999995453e+02 -1.075791599009380019e-02
1.280249999999995509e+02 -1.078280817445400469e-02
1.280499999999995566e+02 -1.080774637754966516e-02
1.280749999999995339e+02 -1.083272978537501777e-02
1.280999999999995680e+02 -1.085775758274276984e-02
1.281249999999995453e+02 -1.088282895340739360e-02
1.281499999999995509e+02 -1.090794308019005579e-02
1.281749999999995566e+02 -1.093309914510219756e-02
1.281999999999995339e+02 -1.095829632947045024e-02
1.282249999999995680e+02 -1.098353381406110343e-02
1.282499999999995453e+02 -1.100881077920476056e-02
1.282749999999995509e+02 -1.103412640492125972e-02
1.282999999999995566e+02 -1.105947987104398400e-02
1.283249999999995339e+02 -1.108487035734486738e-02
1.283499999999995680e+02 -1.111029704365884899e-02
1.283749999999995453e+02 -1.113575911000798044e-02
1.283999999999995509e+02 -1.116125573672614203e-02
1.284249999999995566e+02 -1.118678610458253078e-02
1.284499999999995339e+02 -1.121234939490564804e-02
1.284749999999995680e+02 -1.123794478970652037e-02
1.284999999999995453e+02 -1.126357147180172096e-02
1.285249999999995509e+02 -1.128922862493609777e-02
1.285499999999995566e+02 -1.131491543390458418e-02
1.285749999999995339e+02 -1.134063108467410833e-02
1.285999999999995396e+02 -1.136637476450474277e-02
1.286249999999995453e+02 -1.139214566207008041e-02
1.286499999999995509e+02 -1.141794296757697030e-02
1.286749999999995566e+02 -1.144376587288512340e-02
1.286999999999995339e+02 -1.146961357162525064e-02
1.287249999999995396e+02 -1.149548525931718031e-02
1.287499999999995453e+02 -1.152138013348666390e-02
1.287749999999995509e+02 -1.154729739378151758e-02
1.287999999999995566e+02 -1.157323624208686855e-02
1.288249999999995339e+02 -1.159919588263974392e-02
1.288499999999995396e+02 -1.162517552214232218e-02
1.288749999999995453e+02 -1.165117436987449934e-02
1.288999999999995509e+02 -1.175489243751399841e-02
1.289249999999995566e+02 -1.189107333845902843e-02
1.289499999999995339e+02 -1.202735258039531671e-02
1.289749999999995396e+02 -1.216372591830901760e-02
1.289999999999995453e+02 -1.230018909734126829e-02
1.290249999999995509e+02 -1.243673785340596374e-02
1.290499999999995566e+02 -1.257336791380752293e-02
1.290749999999995339e+02 -1.271007499786363550e-02
1.290999999999995396e+02 -1.284685481753110661e-02
1.291249999999995453e+02 -1.298370307803272880e-02
1.291499999999995509e+02 -1.312061547848765788e-02
1.291749999999995566e+02 -1.325758771254460268e-02
1.291999999999995339e+02 -1.339461546901584560e-02
1.292249999999995396e+02 -1.353169443251381332e-02
1.292499999999995453e+02 -1.366882028408900746e-02
1.292749999999995509e+02 -1.380598870186918077e-02
1.292999999999995566e+02 -1.394319536169995842e-02
1.293249999999995339e+02 -1.408043593778626930e-02
1.293499999999995396e+02 -1.421770610333446434e-02
1.293749999999995453e+02 -1.435500153119479046e-02
1.293999999999995509e+02 -1.449231789450410555e-02
1.294249999999995566e+02 -1.462965086732877229e-02
1.294499999999995339e+02 -1.476699612530756739e-02
1.294749999999995396e+02 -1.490434934629387628e-02
1.294999999999995453e+02 -1.504170621099694058e-02
1.295249999999995509e+02 -1.517906240362287829e-02
1.295499999999995566e+02 -1.531641361251407860e-02
1.295749999999995339e+02 -1.545375553078768942e-02
1.295999999999995396e+02 -1.559108385697277263e-02
1.296249999999995453e+02 -1.572839429564438715e-02
1.296499999999995509e+02 -1.586568255805734934e-02
1.296749999999995566e+02 -1.600294436277670609e-02
1.296999999999995339e+02 -1.614017543630624774e-02
1.297249999999995396e+02 -1.627737151371467031e-02
1.297499999999995453e+02 -1.641452833925783478e-02
1.297749999999995509e+02 -1.655164166699877801e-02
1.297999999999995566e+02 -1.668870726142456309e-02
1.298249999999995339e+02 -1.682572089805904961e-02
1.298499999999995396e+02 -1.696267836407303400e-02
1.298749999999995453e+02 -1.709957545888857178e-02
1.298999999999995509e+02 -1.723640799478126998e-02
1.299249999999995282e+02 -1.737317179747653248e-02
1.299499999999995339e+02 -1.750986270674360565e-02
1.299749999999995396e+02 -1.764647657698184199e-02
1.299999999999995453e+02 -1.778300927780428198e-02
1.300249999999995509e+02 -1.791945669461622592e-02
1.300499999999995282e+02 -1.805581472918646110e-02
1.300749999999995339e+02 -1.819207930021624758e-02
1.300999999999995396e+02 -1.832824634389915511e-02
1.301249999999995453e+02 -1.846431181447772546e-02
1.301499999999995509e+02 -1.860027168479295653e-02
1.301749999999995282e+02 -1.873612194682795773e-02
1.301999999999995339e+02 -1.887185861224554076e-02
1.302249999999995396e+02 -1.900747771291838931e-02
1.302499999999995453e+02 -1.914297530145338960e-02
1.302749999999995509e+02 -1.927834745170903252e-02
1.302999999999995282e+02 -1.941359025930603291e-02
1.303249999999995339e+02 -1.954869984213037856e-02
1.303499999999995396e+02 -1.968367234082931197e-02
1.303749999999995453e+02 -1.981850391929999497e-02
1.303999999999995509e+02 -1.995319076517054063e-02
1.304249999999995282e+02 -2.008772909027376624e-02
1.304499999999995339e+02 -2.022211513111324063e-02
1.304749999999995396e+02 -2.035634514931979056e-02
1.304999999999995453e+02 -2.049041543210276123e-02
1.305249999999995509e+02 -2.062432229269048345e-02
1.305499999999995282e+02 -2.075806207076442977e-02
1.305749999999995339e+02 -2.089163113288454096e-02
1.305999999999995396e+02 -2.102502587290475469e-02
1.306249999999995453e+02 -2.115824271238207072e-02
1.306499999999995509e+02 -2.129127810097547480e-02
1.306749999999995282e+02 -2.142412851683707029e-02
1.306999999999995339e+02 -2.155679046699392892e-02
1.307249999999995396e+02 -2.168926048772081353e-02
1.307499999999995453e+02 -2.182153514490501808e-02
1.307749999999995509e+02 -2.195361103440067463e-02
1.307999999999995282e+02 -2.208548478237519833e-02
1.308249999999995339e+02 -2.221715304564666343e-02
1.308499999999995396e+02 -2.234861251201061827e-02
1.308749999999995453e+02 -2.247985990055944433e-02
1.308999999999995509e+02 -2.261089196199091503e-02
1.309249999999995282e+02 -2.274170547890839306e-02
1.309499999999995339e+02 -2.287229726611183026e-02
1.309749999999995396e+02 -2.300266417087817178e-02
1.309999999999995453e+02 -2.313280307323377014e-02
1.310249999999995509e+02 -2.326271088621617925e-02
1.310499999999995282e+02 -2.339238455612756631e-02
1.310749999999995339e+02 -2.352182106277829823e-02
1.310999999999995396e+02 -2.365101741972051516e-02
1.311249999999995453e+02 -2.377997067447268353e-02
1.311499999999995509e+02 -2.390867790873524995e-02
1.311749999999995282e+02 -2.403713623859565773e-02
1.311999999999995339e+02 -2.416534281472498130e-02
1.312249999999995396e+02 -2.429329482256457548e-02
1.312499999999995453e+02 -2.442098948250369383e-02
1.312749999999995509e+02 -2.454842405004677847e-02
1.312999999999995282e+02 -2.467559581597278742e-02
1.313249999999995339e+02 -2.480250210648479031e-02
1.313499999999995396e+02 -2.492914028334898210e-02
1.313749999999995453e+02 -2.505550774402607803e-02
1.313999999999995225e+02 -2.518160192179287604e-02
1.314249999999995282e+02 -2.530742028585486816e-02
1.314499999999995339e+02 -2.543296034144900547e-02
1.314749999999995396e+02 -2.555821962993831686e-02
1.314999999999995453e+02 -2.568319572889710828e-02
1.315249999999995225e+02 -2.580788625218682214e-02
1.315499999999995282e+02 -2.593228885002483997e-02
1.315749999999995339e+02 -2.605640120904126333e-02
1.315999999999995396e+02 -2.618022105232992169e-02
1.316249999999995453e+02 -2.630374613948935694e-02
1.316499999999995225e+02 -2.642697426665547092e-02
1.316749999999995282e+02 -2.654990326652587052e-02
1.316999999999995339e+02 -2.667253100837510549e-02
1.317249999999995396e+02 -2.679485539806225960e-02
1.317499999999995453e+02 -2.691687437803014574e-02
1.317749999999995225e+02 -2.703858592729615692e-02
1.317999999999995282e+02 -2.715998806143557487e-02
1.318249999999995339e+02 -2.728107883255557684e-02
1.318499999999995396e+02 -2.740185632926295939e-02
1.318749999999995453e+02 -2.752231867662335851e-02
1.318999999999995225e+02 -2.764246403611290287e-02
1.319249999999995282e+02 -2.776229060556170691e-02
1.319499999999995339e+02 -2.788179661909109819e-02
1.319749999999995396e+02 -2.800098034704221264e-02
1.319999999999995453e+02 -2.810665028785695393e-02
1.320249999999995225e+02 -2.820358386129654185e-02
1.320499999999995282e+02 -2.830029514693388135e-02
1.320749999999995339e+02 -2.839678195058618557e-02
1.320999999999995396e+02 -2.849398795833716497e-02
1.321249999999995453e+02 -2.853276691219336358e-02
1.321499999999995225e+02 -2.855730973930903360e-02
1.321749999999995282e+02 -2.862238115914796793e-02
1.321999999999995339e+02 -2.868739064660583496e-02
1.322249999999995396e+02 -2.875341758899762831e-02
1.322499999999995453e+02 -2.882511270639173326e-02
1.322749999999995225e+02 -2.889651323515941145e-02
1.322999999999995282e+02 -2.896791337556590615e-02
1.323249999999995339e+02 -2.903931058460118564e-02
1.323499999999995396e+02 -2.911070230880603849e-02
1.323749999999995453e+02 -2.918208598457765895e-02
1.323999999999995225e+02 -2.925345903848104029e-02
1.324249999999995282e+02 -2.932481888756403518e-02
1.324499999999995339e+02 -2.939707052775545476e-02
1.324749999999995396e+02 -2.948147718760266503e-02
1.324999999999995453e+02 -2.956775612951591595e-02
1.325249999999995225e+02 -2.965405149572909738e-02
1.325499999999995282e+02 -2.974036031464005053e-02
1.325749999999995339e+02 -2.982667960056607087e-02
1.325999999999995396e+02 -2.991300635409015890e-02
1.326249999999995453e+02 -2.999933756241263474e-02
1.326499999999995225e+02 -3.008567019970940018e-02
1.326749999999995282e+02 -3.017200122749638669e-02
1.326999999999995339e+02 -3.025832759499882257e-02
1.327249999999995396e+02 -3.034464623952786919e-02
1.327499999999995453e+02 -3.043095408686197559e-02
1.327749999999995225e+02 -3.051724805163443660e-02
1.327999999999995282e+02 -3.060352503772698074e-02
1.328249999999995339e+02 -3.068978193866819110e-02
1.328499999999995396e+02 -3.077601563803727611e-02
1.328749999999995453e+02 -3.086222300987516085e-02
1.328999999999995225e+02 -3.094840091909788551e-02
1.329249999999995282e+02 -3.103454622191832712e-02
1.329499999999995339e+02 -3.112065576627033592e-02
1.329749999999995396e+02 -3.120672639224020273e-02
1.329999999999995453e+02 -3.129275493250147783e-02
1.330249999999995225e+02 -3.137873821275490027e-02
1.330499999999995282e+02 -3.146467305217422877e-02
1.330749999999995339e+02 -3.155055626385496609e-02
1.330999999999995396e+02 -3.163638465526823901e-02
1.331249999999995168e+02 -3.172215502871941761e-02
1.331499999999995225e+02 -3.180786418181128644e-02
1.331749999999995282e+02 -3.189350890790951243e-02
1.331999999999995339e+02 -3.197908599661369172e-02
1.332249999999995396e+02 -3.206459223423219207e-02
1.332499999999995168e+02 -3.215002440426017322e-02
1.332749999999995225e+02 -3.223537928786100043e-02
1.332999999999995282e+02 -3.232065366435173115e-02
1.333249999999995339e+02 -3.240584431169130780e-02
1.333499999999995396e+02 -3.249094800697189395e-02
1.333749999999995168e+02 -3.257596152691393659e-02
1.333999999999995225e+02 -3.266088164836316449e-02
1.334249999999995282e+02 -3.274570514879049377e-02
1.334499999999995339e+02 -3.283042880679438308e-02
1.334749999999995396e+02 -3.291504940260602669e-02
1.334999999999995168e+02 -3.299956371859587984e-02
1.335249999999995225e+02 -3.308396853978329277e-02
1.335499999999995282e+02 -3.316826065434649168e-02
1.335749999999995339e+02 -3.325243685413546008e-02
1.335999999999995396e+02 -3.333649393518631904e-02
1.336249999999995168e+02 -3.342042869823552004e-02
1.336499999999995225e+02 -3.350423794923799298e-02
1.336749999999995282e+02 -3.358791849988256029e-02
1.336999999999995339e+02 -3.367146716811152130e-02
1.337249999999995396e+02 -3.375488077863900149e-02
1.337499999999995168e+02 -3.383815616346993321e-02
1.337749999999995225e+02 -3.392129016242009798e-02
1.337999999999995282e+02 -3.400427962363470474e-02
1.338249999999995339e+02 -3.408712140410848773e-02
1.338499999999995396e+02 -3.416981237020461776e-02
1.338749999999995168e+02 -3.425234939817243390e-02
1.338999999999995225e+02 -3.433472937466660463e-02
1.339249999999995282e+02 -3.441694919726299290e-02
1.339499999999995339e+02 -3.449900577497453519e-02
1.339749999999995396e+02 -3.458089602876600333e-02
1.339999999999995168e+02 -3.466261689206764918e-02
1.340249999999995225e+02 -3.474416531128528968e-02
1.340499999999995282e+02 -3.482553824631148820e-02
1.340749999999995339e+02 -3.490673267103153871e-02
1.340999999999995396e+02 -3.498774557382988010e-02
1.341249999999995168e+02 -3.506857395809241662e-02
1.341499999999995225e+02 -3.514921484270752683e-02
1.341749999999995282e+02 -3.522966526256212511e-02
1.341999999999995339e+02 -3.530992226903765380e-02
1.342249999999995396e+02 -3.538998293050066302e-02
1.342499999999995168e+02 -3.546984433279082999e-02
1.342749999999995225e+02 -3.554950357970513425e-02
1.342999999999995282e+02 -3.562895779347929892e-02
1.343249999999995339e+02 -3.570820411526387517e-02
1.343499999999995396e+02 -3.578723970559660045e-02
1.343749999999995168e+02 -3.586606174487197429e-02
1.343999999999995225e+02 -3.594466743380365925e-02
1.344249999999995282e+02 -3.602305399388523038e-02
1.344499999999995339e+02 -3.610121866784353484e-02
1.344749999999995396e+02 -3.617915872008885259e-02
1.344999999999995168e+02 -3.625687143715856237e-02
1.345249999999995225e+02 -3.633435412815708837e-02
1.345499999999995282e+02 -3.641160412518873457e-02
1.345749999999995339e+02 -3.648861878378596713e-02
1.345999999999995111e+02 -3.656539548333073014e-02
1.346249999999995168e+02 -3.664193162747179239e-02
1.346499999999995225e+02 -3.671822464453378815e-02
1.346749999999995282e+02 -3.679427198792135922e-02
1.346999999999995339e+02 -3.687007113651599721e-02
1.347249999999995111e+02 -3.694561959506742488e-02
1.347499999999995168e+02 -3.702091489457712270e-02
1.347749999999995225e+02 -3.709595459267580470e-02
1.347999999999995282e+02 -3.714536625270924847e-02
1.348249999999995339e+02 -3.718797279414760848e-02
1.348499999999995111e+02 -3.723032883245207258e-02
1.348749999999995168e+02 -3.727243291529182961e-02
1.348999999999995225e+02 -3.731428361697666091e-02
1.349249999999995282e+02 -3.735587953868246130e-02
1.349499999999995339e+02 -3.739721930866956451e-02
1.349749999999995111e+02 -3.743830158249431689e-02
1.349999999999995168e+02 -3.747912504321224136e-02
1.350249999999995225e+02 -3.751968840157543505e-02
1.350499999999995282e+02 -3.755999039622108515e-02
1.350749999999995339e+02 -3.760002979385395488e-02
1.350999999999995111e+02 -3.763980538942012649e-02
1.351249999999995168e+02 -3.767931600627414529e-02
1.351499999999995225e+02 -3.771856049633740687e-02
1.351749999999995282e+02 -3.775753774025035481e-02
1.351999999999995339e+02 -3.779624664751554675e-02
1.352249999999995111e+02 -3.783468615663412166e-02
1.352499999999995168e+02 -3.787285523523351016e-02
1.352749999999995225e+02 -3.791075288018776190e-02
1.352999999999995282e+02 -3.794837811772987929e-02
1.353249999999995339e+02 -3.798573000355701113e-02
1.353499999999995111e+02 -3.802280762292625793e-02
1.353749999999995168e+02 -3.805961009074344814e-02
1.353999999999995225e+02 -3.809613655164471174e-02
1.354249999999995282e+02 -3.813238618006820069e-02
1.354499999999995339e+02 -3.816835818031978633e-02
1.354749999999995111e+02 -3.820405178662899387e-02
1.354999999999995168e+02 -3.823961173903300814e-02
1.355249999999995225e+02 -3.829194517094711148e-02
1.355499999999995282e+02 -3.834403592586589637e-02
1.355749999999995339e+02 -3.839588196926509850e-02
1.355999999999995111e+02 -3.844748129067494802e-02
1.356249999999995168e+02 -3.849883190403623201e-02
1.356499999999995225e+02 -3.854993184805150658e-02
1.356749999999995282e+02 -3.860077918653044560e-02
1.356999999999995339e+02 -3.865137200872895140e-02
1.357249999999995111e+02 -3.870170842968111841e-02
1.357499999999995168e+02 -3.875178659052663788e-02
1.357749999999995225e+02 -3.880160465882898785e-02
1.357999999999995282e+02 -3.885116082888932787e-02
1.358249999999995339e+02 -3.890045332205213646e-02
1.358499999999995111e+02 -3.894948038700470072e-02
1.358749999999995168e+02 -3.899824030006883435e-02
1.358999999999995225e+02 -3.904673136548613560e-02
1.359249999999995282e+02 -3.909495191569517525e-02
1.359499999999995339e+02 -3.914290031160235633e-02
1.359749999999995111e+02 -3.919057494284391985e-02
1.359999999999995168e+02 -3.923797422804140705e-02
1.360249999999995225e+02 -3.928509661504973188e-02
1.360499999999995282e+02 -3.933194058119543479e-02
1.360749999999995339e+02 -3.937850463350991981e-02
1.360999999999995111e+02 -3.942478730895229017e-02
1.361249999999995168e+02 -3.947078717462598751e-02
1.361499999999995225e+02 -3.951650282798571667e-02
1.361749999999995282e+02 -3.956193289703752169e-02
1.361999999999995339e+02 -3.960707604052980668e-02
1.362249999999995111e+02 -3.965193094813659891e-02
1.362499999999995168e+02 -3.969649634063206201e-02
1.362749999999995225e+02 -3.974077097005651593e-02
1.362999999999995282e+02 -3.978475361987433845e-02
1.363249999999995055e+02 -3.982844310512330399e-02
1.363499999999995111e+02 -3.987183827255529750e-02
1.363749999999995168e+02 -3.991493800076827830e-02
1.363999999999995225e+02 -3.995774120032984794e-02
1.364249999999995282e+02 -4.000024681389179743e-02
1.364499999999995055e+02 -4.004245381629711886e-02
1.364749999999995111e+02 -4.008436121467622015e-02
1.364999999999995168e+02 -4.012596804853738736e-02
1.365249999999995225e+02 -4.016727338984520113e-02
1.365499999999995282e+02 -4.020827634309299264e-02
1.365749999999995055e+02 -4.024897604536521040e-02
1.365999999999995111e+02 -4.028937166639118966e-02
1.366249999999995168e+02 -4.032946240859060921e-02
1.366499999999995225e+02 -4.036924750711062826e-02
1.366749999999995282e+02 -4.040872622985263590e-02
1.366999999999995055e+02 -4.044789787749212412e-02
1.367249999999995111e+02 -4.050146291009444621e-02
1.367499999999995168e+02 -4.056093018035373393e-02
1.367749999999995225e+02 -4.062015347407578469e-02
1.367999999999995282e+02 -4.067913023738393280e-02
1.368249999999995055e+02 -4.073785793742523004e-02
1.368499999999995111e+02 -4.079633406283877245e-02
1.368749999999995168e+02 -4.085455612422354138e-02
1.368999999999995225e+02 -4.091252165459875051e-02
1.369249999999995282e+02 -4.097022820986136182e-02
1.369499999999995055e+02 -4.102767336923893865e-02
1.369749999999995111e+02 -4.108485473573662838e-02
1.369999999999995168e+02 -4.114176993657946146e-02
1.370249999999995225e+02 -4.119841662365010537e-02
1.370499999999995282e+02 -4.125479247391965892e-02
1.370749999999995055e+02 -4.131089518987412362e-02
1.370999999999995111e+02 -4.136672249993471329e-02
1.371249999999995168e+02 -4.142227215887174518e-02
1.371499999999995225e+02 -4.147754194821245965e-02
1.371749999999995282e+02 -4.153252967664357309e-02
1.371999999999995055e+02 -4.158723318040508793e-02
1.372249999999995111e+02 -4.164165032368100788e-02
1.372499999999995168e+02 -4.169577899897855544e-02
1.372749999999995225e+02 -4.174961712750475951e-02
1.372999999999995282e+02 -4.180316265953309962e-02
1.373249999999995055e+02 -4.185641357476468233e-02
1.373499999999995111e+02 -4.190936788268078556e-02
1.373749999999995168e+02 -4.196202362288811022e-02
1.373999999999995225e+02 -4.201437886545676681e-02
1.374249999999995282e+02 -4.206643171125031000e-02
1.374499999999995055e+02 -4.211818029224662085e-02
1.374749999999995111e+02 -4.216962277185372365e-02
1.374999999999995168e+02 -4.222075734521325840e-02
1.375249999999995225e+02 -4.227158223949870758e-02
1.375499999999995282e+02 -4.232209571420431082e-02
1.375749999999995055e+02 -4.237229606142572241e-02
1.375999999999995111e+02 -4.241359107442692344e-02
1.376249999999995168e+02 -4.244276985950136416e-02
1.376499999999995225e+02 -4.247164017908724304e-02
1.376749999999995282e+02 -4.250020088165661764e-02
1.376999999999995055e+02 -4.252845084787918589e-02
1.377249999999995111e+02 -4.255638899082426346e-02
1.377499999999995168e+02 -4.258401425615650909e-02
1.377749999999995225e+02 -4.261132562232177595e-02
1.377999999999994998e+02 -4.263832210072410894e-02
1.378249999999995055e+02 -4.266500273589527575e-02
1.378499999999995111e+02 -4.269136660565386876e-02
1.378749999999995168e+02 -4.271741282125640637e-02
1.378999999999995225e+02 -4.274314052753919180e-02
1.379249999999994998e+02 -4.276854890305158835e-02
1.379499999999995055e+02 -4.279363716017935831e-02
1.379749999999995111e+02 -4.281840454525946693e-02
1.379999999999995168e+02 -4.284285033868663606e-02
1.380249999999995225e+02 -4.286697385500791435e-02
1.380499999999994998e+02 -4.289077444301152980e-02
1.380749999999995055e+02 -4.291425148580423066e-02
1.380999999999995111e+02 -4.293740440087954330e-02
1.381249999999995168e+02 -4.296023264017812676e-02
1.381499999999995225e+02 -4.298273569013692785e-02
1.381749999999994998e+02 -4.300491307173073818e-02
1.381999999999995055e+02 -4.302676434050330123e-02
1.382249999999995111e+02 -4.304828908658994008e-02
1.382499999999995168e+02 -4.306948693473026252e-02
1.382749999999995225e+02 -4.309035754427182480e-02
1.382999999999994998e+02 -4.311090060916500377e-02
1.383249999999995055e+02 -4.313111585794766195e-02
1.383499999999995111e+02 -4.315100305372199241e-02
1.383749999999995168e+02 -4.317056199412036555e-02
1.383999999999995225e+02 -4.318979251126415370e-02
1.384249999999994998e+02 -4.320869447171144656e-02
1.384499999999995055e+02 -4.322726777639768203e-02
1.384749999999995111e+02 -4.324551236056520254e-02
1.384999999999995168e+02 -4.326342819368583087e-02
1.385249999999995225e+02 -4.328101527937351645e-02
1.385499999999994998e+02 -4.329827365528794714e-02
1.385749999999995055e+02 -4.331520339303034789e-02
1.385999999999995111e+02 -4.333180459802996737e-02
1.386249999999995168e+02 -4.334807740942164117e-02
1.386499999999995225e+02 -4.336402199991597900e-02
1.386749999999994998e+02 -4.337963857566019127e-02
1.386999999999995055e+02 -4.339492737609076251e-02
1.387249999999995111e+02 -4.340988867377801319e-02
1.387499999999995168e+02 -4.342452277426217533e-02
1.387749999999995225e+02 -4.343883001588202952e-02
1.387999999999994998e+02 -4.345281076959522926e-02
1.388249999999995055e+02 -4.346646543879081198e-02
1.388499999999995111e+02 -4.347979445909343904e-02
1.388749999999995168e+02 -4.349279829816123794e-02
1.388999999999995225e+02 -4.350547745547522077e-02
1.389249999999994998e+02 -4.351783246212110462e-02
1.389499999999995055e+02 -4.353200084846511192e-02
1.389749999999995111e+02 -4.354682739110476292e-02
1.389999999999995168e+02 -4.356132662326387545e-02
1.390249999999995225e+02 -4.357549858731749048e-02
1.390499999999994998e+02 -4.358934335912970776e-02
1.390749999999995055e+02 -4.362388719883657923e-02
1.390999999999995111e+02 -4.369227736189720129e-02
1.391249999999995168e+02 -4.376037205989866813e-02
1.391499999999995225e+02 -4.382816871484242205e-02
1.391749999999994998e+02 -4.389566477723426396e-02
1.391999999999995055e+02 -4.397148917618160652e-02
1.392249999999995111e+02 -4.408625475623702966e-02
1.392499999999995168e+02 -4.420081270407113377e-02
1.392749999999995225e+02 -4.431515849431967580e-02
1.392999999999994998e+02 -4.442928761155037765e-02
1.393249999999995055e+02 -4.454319555102460165e-02
1.393499999999995111e+02 -4.465687781946024032e-02
1.393749999999995168e+02 -4.477032993579606324e-02
1.393999999999995225e+02 -4.488354743195384355e-02
1.394249999999994998e+02 -4.499652585360259388e-02
1.394499999999995055e+02 -4.510926076092153236e-02
1.394749999999995111e+02 -4.522174772936160547e-02
1.394999999999995168e+02 -4.533398235040649732e-02
1.395249999999994941e+02 -4.544596023233362508e-02
1.395499999999994998e+02 -4.555767700096989559e-02
1.395749999999995055e+02 -4.566912830045010557e-02
1.395999999999995111e+02 -4.578030979397012395e-02
1.396249999999995168e+02 -4.589121716453758298e-02
1.396499999999994941e+02 -4.600184611572222249e-02
1.396749999999994998e+02 -4.611219237240050256e-02
1.396999999999995055e+02 -4.622225168149781543e-02
1.397249999999995111e+02 -4.633201981272808134e-02
1.397499999999995168e+02 -4.644149255932786269e-02
1.397749999999994941e+02 -4.655066573878617608e-02
1.397999999999994998e+02 -4.665953519357278478e-02
1.398249999999995055e+02 -4.676809679185659624e-02
1.398499999999995111e+02 -4.687634642822411518e-02
1.398749999999995168e+02 -4.698428002438882756e-02
1.398999999999994941e+02 -4.709189352989685134e-02
1.399249999999994998e+02 -4.719918292282684891e-02
1.399499999999995055e+02 -4.730614421048168206e-02
1.399749999999995111e+02 -4.741277343007644501e-02
1.399999999999995168e+02 -4.751906664941710212e-02
1.400249999999994941e+02 -4.762501996757423361e-02
1.400499999999994998e+02 -4.773062951554844086e-02
1.400749999999995055e+02 -4.783589145692744571e-02
1.400999999999995111e+02 -4.794080198853794411e-02
1.401249999999995168e+02 -4.804535734108644068e-02
1.401499999999994941e+02 -4.814955377979372730e-02
1.401749999999994998e+02 -4.825338760502088931e-02
1.401999999999995055e+02 -4.835685515288409148e-02
1.402249999999995111e+02 -4.845995279586361171e-02
1.402499999999995168e+02 -4.856267694340173774e-02
1.402749999999994941e+02 -4.866502404249122005e-02
1.402999999999994998e+02 -4.876699057825460010e-02
1.403249999999995055e+02 -4.886857307451324822e-02
1.403499999999995111e+02 -4.896976809434595845e-02
1.403749999999995168e+02 -4.907057224063769013e-02
1.403999999999994941e+02 -4.917098215661769300e-02
1.404249999999994998e+02 -4.927099452638659949e-02
1.404499999999995055e+02 -4.937060607543257429e-02
1.404749999999995111e+02 -4.946981357113605648e-02
1.404999999999995168e+02 -4.956861382326388510e-02
1.405249999999994941e+02 -4.966023000436840806e-02
1.405499999999994998e+02 -4.972736574183650449e-02
1.405749999999995055e+02 -4.979411659894159708e-02
1.405999999999995111e+02 -4.986048016833190266e-02
1.406249999999995168e+02 -4.992645408197338847e-02
1.406499999999994941e+02 -4.999203601154790511e-02
1.406749999999994998e+02 -5.005722366884211849e-02
1.406999999999995055e+02 -5.012201480612529791e-02
1.407249999999995111e+02 -5.018640721651500963e-02
1.407499999999995168e+02 -5.025039873433426868e-02
1.407749999999994941e+02 -5.031398723545640883e-02
1.407999999999994998e+02 -5.037717063763828135e-02
1.408249999999995055e+02 -5.043994690084328825e-02
1.408499999999995111e+02 -5.050231402755265414e-02
1.408749999999995168e+02 -5.056427006306433297e-02
1.408999999999994941e+02 -5.062581309578200600e-02
1.409249999999994998e+02 -5.068694125749089591e-02
1.409499999999995055e+02 -5.074765272362218027e-02
1.409749999999995111e+02 -5.080794571350608080e-02
1.409999999999994884e+02 -5.086781849061201149e-02
1.410249999999994941e+02 -5.092726936277750666e-02
1.410499999999994998e+02 -5.098629668242483232e-02
1.410749999999995055e+02 -5.104489884676526035e-02
1.410999999999995111e+02 -5.110307429799065132e-02
1.411249999999994884e+02 -5.116082152345415718e-02
1.411499999999994941e+02 -5.121813905583693510e-02
1.411749999999994998e+02 -5.127502547330368282e-02
1.411999999999995055e+02 -5.133147939964567003e-02
1.412249999999995111e+02 -5.138749950441006548e-02
1.412499999999994884e+02 -5.144308450301905700e-02
1.412749999999994941e+02 -5.149823315687447611e-02
1.412999999999994998e+02 -5.155294427345136904e-02
1.413249999999995055e+02 -5.160721670637793967e-02
1.413499999999995111e+02 -5.166104935550414751e-02
1.413749999999994884e+02 -5.171444116695749632e-02
1.413999999999994941e+02 -5.176739113318652025e-02
1.414249999999994998e+02 -5.181989829299128020e-02
1.414499999999995055e+02 -5.187196173154189072e-02
1.414749999999995111e+02 -5.192358058038561847e-02
1.414999999999994884e+02 -5.197475401744078988e-02
1.415249999999994941e+02 -5.202548126697776470e-02
1.415499999999994998e+02 -5.207576159959027839e-02
1.415749999999995055e+02 -5.212559433215153970e-02
1.415999999999995111e+02 -5.217750447671214153e-02
1.416249999999994884e+02 -5.227971606010051175e-02
1.416499999999994941e+02 -5.238156534937767755e-02
1.416749999999994998e+02 -5.248304832450642610e-02
1.416999999999995055e+02 -5.258416099690695761e-02
1.417249999999995111e+02 -5.268489941016592931e-02
1.417499999999994884e+02 -5.278525964073989968e-02
1.417749999999994941e+02 -5.288523779865206970e-02
1.417999999999994998e+02 -5.298483002817979542e-02
1.418249999999995055e+02 -5.308403250853684086e-02
1.418499999999995111e+02 -5.318284145454599265e-02
1.418749999999994884e+02 -5.328125311730440988e-02
1.418999999999994941e+02 -5.337926378484015438e-02
1.419249999999994998e+02 -5.347686978275992264e-02
1.419499999999995055e+02 -5.357406747488872856e-02
1.419749999999995111e+02 -5.367085326389806760e-02
1.419999999999994884e+02 -5.376722359192762091e-02
1.420249999999994941e+02 -5.386317494119508692e-02
1.420499999999994998e+02 -5.395870383459673569e-02
1.420749999999995055e+02 -5.405380683629815164e-02
1.420999999999995111e+02 -5.414848055231286789e-02
1.421249999999994884e+02 -5.424272163107340256e-02
1.421499999999994941e+02 -5.433652676398853520e-02
1.421749999999994998e+02 -5.442989268599014024e-02
1.421999999999995055e+02 -5.452281617606973690e-02
1.422249999999995111e+02 -5.461529405780330554e-02
1.422499999999994884e+02 -5.470732319986218450e-02
1.422749999999994941e+02 -5.479890051651589711e-02
1.422999999999994998e+02 -5.489002296811947706e-02
1.423249999999995055e+02 -5.498068756158993459e-02
1.423499999999995111e+02 -5.507089135087071124e-02
1.423749999999994884e+02 -5.516063143738177826e-02
1.423999999999994941e+02 -5.524990497045934035e-02
1.424249999999994998e+02 -5.533870914778047517e-02
1.424499999999995055e+02 -5.542704121577617105e-02
1.424749999999995111e+02 -5.551489847002880756e-02
1.424999999999994884e+02 -5.560227825566046306e-02
1.425249999999994941e+02 -5.568917796770303519e-02
1.425499999999994998e+02 -5.577559505145769647e-02
1.425749999999995055e+02 -5.586152700283941730e-02
1.425999999999995111e+02 -5.594697136870852711e-02
1.426249999999994884e+02 -5.603192574718681568e-02
1.426499999999994941e+02 -5.611638778796175508e-02
1.426749999999994998e+02 -5.620035519257417927e-02
1.426999999999995055e+02 -5.628382571469389695e-02
1.427249999999994827e+02 -5.636679716037927557e-02
1.427499999999994884e+02 -5.644926738832402313e-02
1.427749999999994941e+02 -5.653123431008836436e-02
1.427999999999994998e+02 -5.661269589031657501e-02
1.428249999999995055e+02 -5.669365014693944493e-02
1.428499999999994827e+02 -5.677141996432575471e-02
1.428749999999994884e+02 -5.684616437647073417e-02
1.428999999999994941e+02 -5.692047906610903790e-02
1.429249999999994998e+02 -5.699436090252055914e-02
1.429499999999995055e+02 -5.706780679470072060e-02
1.429749999999994827e+02 -5.714081369193978188e-02
1.429999999999994884e+02 -5.721337858439319579e-02
1.430249999999994941e+02 -5.728549850364272888e-02
1.430499999999994998e+02 -5.735717052324734028e-02
1.430749999999995055e+02 -5.742839175928336065e-02
1.430999999999994827e+02 -5.749915937087458906e-02
1.431249999999994884e+02 -5.756947056071391733e-02
1.431499999999994941e+02 -5.763932257556976524e-02
1.431749999999994998e+02 -5.770871270678600701e-02
1.431999999999995055e+02 -5.777763829076695140e-02
1.432249999999994827e+02 -5.784609670945458498e-02
1.432499999999994884e+02 -5.791408539079064693e-02
1.432749999999994941e+02 -5.798160180916944045e-02
1.432999999999994998e+02 -5.804864348587751577e-02
1.433249999999995055e+02 -5.811520798952082151e-02
1.433499999999994827e+02 -5.818129293644148242e-02
1.433749999999994884e+02 -5.824689599111898541e-02
1.433999999999994941e+02 -5.831201486656207439e-02
1.434249999999994998e+02 -5.837664732468484524e-02
1.434499999999995055e+02 -5.844079117667225209e-02
1.434749999999994827e+02 -5.850444428333053531e-02
1.434999999999994884e+02 -5.856760455542652649e-02
1.435249999999994941e+02 -5.863026995401130620e-02
1.435499999999994998e+02 -5.869243849073235014e-02
1.435749999999995055e+02 -5.875410822813042361e-02
1.435999999999994827e+02 -5.880034055331453957e-02
1.436249999999994884e+02 -5.884709818898134492e-02
1.436499999999994941e+02 -5.889338018951221360e-02
1.436749999999994998e+02 -5.893918467973646713e-02
1.436999999999995055e+02 -5.898450983153322169e-02
1.437249999999994827e+02 -5.902935386416800073e-02
1.437499999999994884e+02 -5.907371504461978590e-02
1.437749999999994941e+02 -5.911759168789305213e-02
1.437999999999994998e+02 -5.916098215731959570e-02
1.438249999999995055e+02 -5.920388486484664398e-02
1.438499999999994827e+02 -5.924629827131181609e-02
1.438749999999994884e+02 -5.928822088670649554e-02
1.438999999999994941e+02 -5.932965127042457570e-02
1.439249999999994998e+02 -5.937058803150052633e-02
1.439499999999995055e+02 -5.941102982883163935e-02
1.439749999999994827e+02 -5.945097537138847171e-02
1.439999999999994884e+02 -5.949042341841264542e-02
1.440249999999994941e+02 -5.952937277959974294e-02
1.440499999999994998e+02 -5.956782231526947663e-02
1.440749999999995055e+02 -5.960577093652243835e-02
1.440999999999994827e+02 -5.964321760538347089e-02
1.441249999999994884e+02 -5.968016133493128650e-02
1.441499999999994941e+02 -5.971660118941411743e-02
1.441749999999994998e+02 -5.975253628435107933e-02
1.441999999999994770e+02 -5.978796578662273764e-02
1.442249999999994827e+02 -5.982288891454493052e-02
1.442499999999994884e+02 -5.985730493792962292e-02
1.442749999999994941e+02 -5.989121317813261153e-02
1.442999999999994998e+02 -5.992461300808795549e-02
1.443249999999994770e+02 -5.995750385232754415e-02
1.443499999999994827e+02 -5.998988518698803590e-02
1.443749999999994884e+02 -6.002175653980283687e-02
1.443999999999994941e+02 -6.005311749008234584e-02
1.444249999999994998e+02 -6.008396766867914879e-02
1.444499999999994770e+02 -6.011430675794096623e-02
1.444749999999994827e+02 -6.014413449164777298e-02
1.444999999999994884e+02 -6.017345065493844014e-02
1.445249999999994941e+02 -6.020225508422347160e-02
1.445499999999994998e+02 -6.023054766708174634e-02
1.445749999999994770e+02 -6.025832834214772671e-02
1.445999999999994827e+02 -6.028559709898376195e-02
1.446249999999994884e+02 -6.031235397793916625e-02
1.446499999999994941e+02 -6.033859906999718137e-02
1.446749999999994998e+02 -6.036433251660934529e-02
1.446999999999994770e+02 -6.038955450951575404e-02
1.447249999999994827e+02 -6.041426529055527600e-02
1.447499999999994884e+02 -6.043846515145932796e-02
1.447749999999994941e+02 -6.046215443363920500e-02
1.447999999999994998e+02 -6.048533352795511242e-02
1.448249999999994770e+02 -6.050800287447739845e-02
1.448499999999994827e+02 -6.053016296223368703e-02
1.448749999999994884e+02 -6.055181432894645582e-02
1.448999999999994941e+02 -6.057295756075562615e-02
1.449249999999994998e+02 -6.059359329193434590e-02
1.449499999999994770e+02 -6.061372220458886850e-02
1.449749999999994827e+02 -6.063334502835026479e-02
1.449999999999994884e+02 -6.065246254005542820e-02
1.450249999999994941e+02 -6.067107556341505559e-02
1.450499999999994998e+02 -6.068918496867305168e-02
1.450749999999994770e+02 -6.070679167225564998e-02
1.450999999999994827e+02 -6.072389663640905683e-02
1.451249999999994884e+02 -6.074050086882784583e-02
1.451499999999994941e+02 -6.075660542227444977e-02
1.451749999999994998e+02 -6.077221139418718943e-02
1.451999999999994770e+02 -6.078731992628157166e-02
1.452249999999994827e+02 -6.080193220413914607e-02
1.452499999999994884e+02 -6.081604945679091462e-02
1.452749999999994941e+02 -6.082967295628975701e-02
1.452999999999994998e+02 -6.084280401727458487e-02
1.453249999999994770e+02 -6.085544399652751540e-02
1.453499999999994827e+02 -6.086759429252189962e-02
1.453749999999994884e+02 -6.087925634496225979e-02
1.453999999999994941e+02 -6.089043163431787087e-02
1.454249999999994998e+02 -6.090112168134795972e-02
1.454499999999994770e+02 -6.091132804662027084e-02
1.454749999999994827e+02 -6.092105233002282488e-02
1.454999999999994884e+02 -6.093029617026782946e-02
1.455249999999994941e+02 -6.093906124439150279e-02
1.455499999999994998e+02 -6.094734926724464097e-02
1.455749999999994770e+02 -6.095516199098080512e-02
1.455999999999994827e+02 -6.096250120453551580e-02
1.456249999999994884e+02 -6.096936873310137422e-02
1.456499999999994941e+02 -6.097576643759857612e-02
1.456749999999994998e+02 -6.098169621413929153e-02
1.456999999999994770e+02 -6.098715999348768013e-02
1.457249999999994827e+02 -6.099215974051577782e-02
1.457499999999994884e+02 -6.099669745365438045e-02
1.457749999999994941e+02 -6.100077516433977110e-02
1.457999999999994998e+02 -6.100439493645843508e-02
1.458249999999994770e+02 -6.100755886578533571e-02
1.458499999999994827e+02 -6.101026907942111444e-02
1.458749999999994884e+02 -6.101252773522546774e-02
1.458999999999994941e+02 -6.101433702124669373e-02
1.459249999999994714e+02 -6.101569915515031584e-02
1.459499999999994770e+02 -6.101661638364433426e-02
1.459749999999994827e+02 -6.101709098190215980e-02
1.459999999999994884e+02 -6.101712525298307044e-02
1.460249999999994941e+02 -6.101672152725318155e-02
1.460499999999994714e+02 -6.101588216180198893e-02
1.460749999999994770e+02 -6.101460953985966829e-02
1.460999999999994827e+02 -6.101290607021216811e-02
1.461249999999994884e+02 -6.101077418661669111e-02
1.461499999999994941e+02 -6.100821634721442094e-02
1.461749999999994714e+02 -6.100523503394524039e-02
1.461999999999994770e+02 -6.100183275196125604e-02
1.462249999999994827e+02 -6.099801202903862990e-02
1.462499999999994884e+02 -6.099377541499240163e-02
1.462749999999994941e+02 -6.098912548109074183e-02
1.462999999999994714e+02 -6.098406481946821306e-02
1.463249999999994770e+02 -6.097859604254159127e-02
1.463499999999994827e+02 -6.097272178242759549e-02
1.463749999999994884e+02 -6.096644469035709946e-02
1.463999999999994941e+02 -6.095976743609771153e-02
1.464249999999994714e+02 -6.095269270737159462e-02
1.464499999999994770e+02 -6.094522320927808767e-02
1.464749999999994827e+02 -6.093736166371827023e-02
1.464999999999994884e+02 -6.092911080882078279e-02
1.465249999999994941e+02 -6.092047339836980518e-02
1.465499999999994714e+02 -6.091145220123584531e-02
1.465749999999994770e+02 -6.090205000080923387e-02
1.465999999999994827e+02 -6.089226959443647114e-02
1.466249999999994884e+02 -6.088211379285790592e-02
1.466499999999994941e+02 -6.087021386143377094e-02
1.466749999999994714e+02 -6.083740271568655739e-02
1.466999999999994770e+02 -6.079328943991412632e-02
1.467249999999994827e+02 -6.074878252439763759e-02
1.467499999999994884e+02 -6.070388457140052374e-02
1.467749999999994941e+02 -6.066264024644187763e-02
1.467999999999994714e+02 -6.064406489688957402e-02
1.468249999999994770e+02 -6.071814851759229498e-02
1.468499999999994827e+02 -6.078707733036423783e-02
1.468749999999994884e+02 -6.078467584238175098e-02
1.468999999999994941e+02 -6.078184970531930881e-02
1.469249999999994714e+02 -6.077859716959464059e-02
1.469499999999994770e+02 -6.077091914425461483e-02
1.469749999999994827e+02 -6.077882592974954284e-02
1.469999999999994884e+02 -6.078635009682947787e-02
1.470249999999994941e+02 -6.079348910093199110e-02
1.470499999999994714e+02 -6.080024041439975602e-02
1.470749999999994770e+02 -6.080660152701254650e-02
1.470999999999994827e+02 -6.081256994651935283e-02
1.471249999999994884e+02 -6.081814319917156625e-02
1.471499999999994941e+02 -6.082331883025804409e-02
1.471749999999994714e+02 -6.082809440463995965e-02
1.471999999999994770e+02 -6.083246750728678320e-02
1.472249999999994827e+02 -6.083630057017306442e-02
1.472499999999994884e+02 -6.083557189432547974e-02
1.472749999999994941e+02 -6.083384128341566555e-02
1.472999999999994714e+02 -6.083169733716817240e-02
1.473249999999994770e+02 -6.082913772135820074e-02
1.473499999999994827e+02 -6.082616012365984343e-02
1.473749999999994884e+02 -6.082276225418970644e-02
1.473999999999994657e+02 -6.081894184605088349e-02
1.474249999999994714e+02 -6.081469665587618811e-02
1.474499999999994770e+02 -6.081002446437158704e-02
1.474749999999994827e+02 -6.080492307685966824e-02
1.474999999999994884e+02 -6.079939032382004893e-02
1.475249999999994657e+02 -6.079342406143136562e-02
1.475499999999994714e+02 -6.078702217211148090e-02
1.475749999999994770e+02 -6.078018256505424155e-02
1.475999999999994827e+02 -6.077290317676768694e-02
1.476249999999994884e+02 -6.076518197160890589e-02
1.476499999999994657e+02 -6.075701694231722821e-02
1.476749999999994714e+02 -6.074840611054443257e-02
1.476999999999994770e+02 -6.073934752738468362e-02
1.477249999999994827e+02 -6.072983927389886960e-02
1.477499999999994884e+02 -6.071987946163880795e-02
1.477749999999994657e+02 -6.070946623316754442e-02
1.477999999999994714e+02 -6.069859776257528067e-02
1.478249999999994770e+02 -6.068727225599387931e-02
1.478499999999994827e+02 -6.067548795210606083e-02
1.478749999999994884e+02 -6.066324312265097135e-02
1.478999999999994657e+02 -6.065053607292734961e-02
1.479249999999994714e+02 -6.063736514228933172e-02
1.479499999999994770e+02 -6.062372870464077107e-02
1.479749999999994827e+02 -6.060962516892322294e-02
1.479999999999994884e+02 -6.059505297959854458e-02
1.480249999999994657e+02 -6.058001061712803975e-02
1.480499999999994714e+02 -6.056449659844392180e-02
1.480749999999994770e+02 -6.054850947741788336e-02
1.480999999999994827e+02 -6.053204784532182497e-02
1.481249999999994884e+02 -6.051511033128229716e-02
1.481499999999994657e+02 -6.049769560273090402e-02
1.481749999999994714e+02 -6.047980236584622749e-02
1.481999999999994770e+02 -6.046142936598913192e-02
1.482249999999994827e+02 -6.044257538813300329e-02
1.482499999999994884e+02 -6.042323925728514816e-02
1.482749999999994657e+02 -6.040341983890087918e-02
1.482999999999994714e+02 -6.038311603929152199e-02
1.483249999999994770e+02 -6.036232680602336004e-02
1.483499999999994827e+02 -6.034105112830932816e-02
1.483749999999994884e+02 -6.031928803739201178e-02
1.483999999999994657e+02 -6.029703660691983214e-02
1.484249999999994714e+02 -6.027429595331252471e-02
1.484499999999994770e+02 -6.025106523612010906e-02
1.484749999999994827e+02 -6.022734365837069392e-02
1.484999999999994884e+02 -6.020313046691175285e-02
1.485249999999994657e+02 -6.017842495274030451e-02
1.485499999999994714e+02 -6.015322645132480106e-02
1.485749999999994770e+02 -6.012753434291525506e-02
1.485999999999994827e+02 -6.010134805284807896e-02
1.486249999999994884e+02 -6.007466705183545780e-02
1.486499999999994657e+02 -6.004749085624842136e-02
1.486749999999994714e+02 -6.001981902838950111e-02
1.486999999999994770e+02 -5.999165117675118314e-02
1.487249999999994827e+02 -5.996298695627035047e-02
1.487499999999994884e+02 -5.993382606856525324e-02
1.487749999999994657e+02 -5.990416826216612284e-02
1.487999999999994714e+02 -5.987401333273253967e-02
1.488249999999994770e+02 -5.984336112326116286e-02
1.488499999999994827e+02 -5.981221152428076865e-02
1.488749999999994884e+02 -5.978056447403696377e-02
1.488999999999994657e+02 -5.974841995866445044e-02
1.489249999999994714e+02 -5.971577801234914662e-02
1.489499999999994770e+02 -5.968263871747640087e-02
1.489749999999994827e+02 -5.964900220476979792e-02
1.489999999999994884e+02 -5.961486865341566327e-02
1.490249999999994657e+02 -5.958023829117756187e-02
1.490499999999994714e+02 -5.954511139449659290e-02
1.490749999999994770e+02 -5.950948828858271256e-02
1.490999999999994827e+02 -5.947336934748905651e-02
1.491249999999994600e+02 -5.943675499417915703e-02
1.491499999999994657e+02 -5.939964570057670867e-02
1.491749999999994714e+02 -5.936204198760766659e-02
1.491999999999994770e+02 -5.932394442522484490e-02
1.492249999999994827e+02 -5.928535363242585371e-02
1.492499999999994600e+02 -5.924627027725171829e-02
1.492749999999994657e+02 -5.920669507677749077e-02
1.492999999999994714e+02 -5.916662879709079503e-02
1.493249999999994770e+02 -5.912607225325212934e-02
1.493499999999994827e+02 -5.908502630924936799e-02
1.493749999999994600e+02 -5.904349187793500597e-02
1.493999999999994657e+02 -5.900146992095083726e-02
1.494249999999994714e+02 -5.895896144864379990e-02
1.494499999999994770e+02 -5.891596751996300285e-02
1.494749999999994827e+02 -5.887248924235005676e-02
1.494999999999994600e+02 -5.882852777161292485e-02
1.495249999999994657e+02 -5.878408431178818588e-02
1.495499999999994714e+02 -5.873916011499070305e-02
1.495749999999994770e+02 -5.869375648125146200e-02
1.495999999999994827e+02 -5.864787475834115638e-02
1.496249999999994600e+02 -5.860151634158370509e-02
1.496499999999994657e+02 -5.855468267365478152e-02
1.496749999999994714e+02 -5.850737524436992743e-02
1.496999999999994770e+02 -5.845959559045912912e-02
1.497249999999994827e+02 -5.841134529533064529e-02
1.497499999999994600e+02 -5.836262598882135944e-02
1.497749999999994657e+02 -5.831343934693532238e-02
1.497999999999994714e+02 -5.826378709157151864e-02
1.498249999999994770e+02 -5.821367099023886521e-02
1.498499999999994827e+02 -5.816309285575922000e-02
1.498749999999994600e+02 -5.811205454595928799e-02
1.498999999999994657e+02 -5.806055796335225783e-02
1.499249999999994714e+02 -5.800860505480480434e-02
1.499499999999994770e+02 -5.795619781119754066e-02
1.499749999999994827e+02 -5.790333826706924036e-02
1.499999999999994600e+02 -5.785002850025540433e-02
1.500249999999994657e+02 -5.779627063151131922e-02
1.500499999999994714e+02 -5.774206682412746927e-02
1.500749999999994770e+02 -5.768741928353448428e-02
1.500999999999994827e+02 -5.763233025689522976e-02
1.501249999999994600e+02 -5.753402337820834322e-02
1.501499999999994657e+02 -5.741713507766596503e-02
1.501749999999994714e+02 -5.729976373917037430e-02
1.501999999999994770e+02 -5.718191293782486778e-02
1.502249999999994827e+02 -5.706358629736211358e-02
1.502499999999994600e+02 -5.694478748962109732e-02
1.502749999999994657e+02 -5.682552023401463842e-02
1.502999999999994714e+02 -5.670578829698145334e-02
1.503249999999994770e+02 -5.658559549142741507e-02
1.503499999999994827e+02 -5.646494567615443355e-02
1.503749999999994600e+02 -5.634384275527774821e-02
1.503999999999994657e+02 -5.622229067762926635e-02
1.504249999999994714e+02 -5.610029343615330344e-02
1.504499999999994770e+02 -5.597785506728641253e-02
1.504749999999994827e+02 -5.585497965033014989e-02
1.504999999999994600e+02 -5.573167130680983100e-02
1.505249999999994657e+02 -5.560793419982529989e-02
1.505499999999994714e+02 -5.548377253338870191e-02
1.505749999999994770e+02 -5.535919055175442943e-02
1.505999999999994543e+02 -5.523419253873798618e-02
1.506249999999994600e+02 -5.510878281702449866e-02
1.506499999999994657e+02 -5.498296574746916465e-02
1.506749999999994714e+02 -5.485674572838895174e-02
1.506999999999994770e+02 -5.473012719484353361e-02
1.507249999999994543e+02 -5.460311461790874621e-02
1.507499999999994600e+02 -5.447571250394175196e-02
1.507749999999994657e+02 -5.434792539383929283e-02
1.507999999999994714e+02 -5.421975786228453581e-02
1.508249999999994770e+02 -5.409121451699182292e-02
1.508499999999994543e+02 -5.396229999793877158e-02
1.508749999999994600e+02 -5.383301897659640428e-02
1.508999999999994657e+02 -5.370337615514798879e-02
1.509249999999994714e+02 -5.357337626570621986e-02
1.509499999999994770e+02 -5.344302406952063100e-02
1.509749999999994543e+02 -5.331232435618212667e-02
1.509999999999994600e+02 -5.319227388231972942e-02
1.510249999999994657e+02 -5.313920663571857633e-02
1.510499999999994714e+02 -5.308569735631860770e-02
1.510749999999994770e+02 -5.303174701170907529e-02
1.510999999999994543e+02 -5.297735661393272733e-02
1.511249999999994600e+02 -5.292252721944820659e-02
1.511499999999994657e+02 -5.286725992908494071e-02
1.511749999999994714e+02 -5.281155588798272515e-02
1.511999999999994770e+02 -5.275541628552257029e-02
1.512249999999994543e+02 -5.269884235524394805e-02
1.512499999999994600e+02 -5.264183537475324720e-02
1.512749999999994657e+02 -5.258439666561717796e-02
1.512999999999994714e+02 -5.252652759324820397e-02
1.513249999999994770e+02 -5.246822956677604094e-02
1.513499999999994543e+02 -5.240950403890872605e-02
1.513749999999994600e+02 -5.235035250578304322e-02
1.513999999999994657e+02 -5.229077650680064027e-02
1.514249999999994714e+02 -5.223077762445720029e-02
1.514499999999994770e+02 -5.217035748415536911e-02
1.514749999999994543e+02 -5.210951775401201358e-02
1.514999999999994600e+02 -5.204826014464725842e-02
1.515249999999994657e+02 -5.198658640896969274e-02
1.515499999999994714e+02 -5.192449834194508979e-02
1.515749999999994770e+02 -5.186199778035671670e-02
1.515999999999994543e+02 -5.179908660255346659e-02
1.516249999999994600e+02 -5.173576672818846339e-02
1.516499999999994657e+02 -5.167204011794478830e-02
1.516749999999994714e+02 -5.160790877325353160e-02
1.516999999999994770e+02 -5.154337473599738401e-02
1.517249999999994543e+02 -5.147844008820761513e-02
1.517499999999994600e+02 -5.141310695174766687e-02
1.517749999999994657e+02 -5.134737748798790663e-02
1.517999999999994714e+02 -5.128125389747027058e-02
1.518249999999994770e+02 -5.121473841956257489e-02
1.518499999999994543e+02 -5.114783333210186356e-02
1.518749999999994600e+02 -5.108054095103014419e-02
1.518999999999994657e+02 -5.101286363001895918e-02
1.519249999999994714e+02 -5.094480376008427014e-02
1.519499999999994770e+02 -5.087636376919314751e-02
1.519749999999994543e+02 -5.080754612186071800e-02
1.519999999999994600e+02 -5.073835331873679383e-02
1.520249999999994657e+02 -5.066878789618643741e-02
1.520499999999994714e+02 -5.059885242585859810e-02
1.520749999999994770e+02 -5.052854951424879532e-02
1.520999999999994543e+02 -5.045788180225215663e-02
1.521249999999994600e+02 -5.038685196470760186e-02
1.521499999999994657e+02 -5.031546270993563635e-02
1.521749999999994714e+02 -5.024371677926762342e-02
1.521999999999994770e+02 -5.017161694656638998e-02
1.522249999999994543e+02 -5.009916601774155182e-02
1.522499999999994600e+02 -5.002636683025425690e-02
1.522749999999994657e+02 -4.995322225261886184e-02
1.522999999999994714e+02 -4.988624188135752646e-02
1.523249999999994486e+02 -4.984626645404372641e-02
1.523499999999994543e+02 -4.980593314932831722e-02
1.523749999999994600e+02 -4.976524383666425244e-02
1.523999999999994657e+02 -4.972420041822243203e-02
1.524249999999994714e+02 -4.968280482851664820e-02
1.524499999999994486e+02 -4.964105903402464548e-02
1.524749999999994543e+02 -4.959896503280015329e-02
1.524999999999994600e+02 -4.955625035137328771e-02
1.525249999999994657e+02 -4.945411651417806753e-02
1.525499999999994714e+02 -4.934292620390150208e-02
1.525749999999994486e+02 -4.923130585200965331e-02
1.525999999999994543e+02 -4.911925823140310399e-02
1.526249999999994600e+02 -4.900678616106345781e-02
1.526499999999994657e+02 -4.889389250576083035e-02
1.526749999999994714e+02 -4.878058017574438132e-02
1.526999999999994486e+02 -4.866685212642517938e-02
1.527249999999994543e+02 -4.855271135804345439e-02
1.527499999999994600e+02 -4.843816091532446300e-02
1.527749999999994657e+02 -4.832320388712386255e-02
1.527999999999994714e+02 -4.820784340605811791e-02
1.528249999999994486e+02 -4.809208264812634553e-02
1.528499999999994543e+02 -4.797592483231678112e-02
1.528749999999994600e+02 -4.785937322020458740e-02
1.528999999999994657e+02 -4.774243111553647112e-02
1.529249999999994714e+02 -4.762510186380379540e-02
1.529499999999994486e+02 -4.750738885180543630e-02
1.529749999999994543e+02 -4.738929550719758049e-02
1.529999999999994600e+02 -4.727082529803384309e-02
1.530249999999994657e+02 -4.715198173229506740e-02
1.530499999999994714e+02 -4.703276835740560075e-02
1.530749999999994486e+02 -4.691318875974231223e-02
1.530999999999994543e+02 -4.679324656412962857e-02
1.531249999999994600e+02 -4.667294543332776297e-02
1.531499999999994657e+02 -4.655228906750807916e-02
1.531749999999994714e+02 -4.643128120371977502e-02
1.531999999999994486e+02 -4.630992561534660878e-02
1.532249999999994543e+02 -4.618822611155341817e-02
1.532499999999994600e+02 -4.606618653672358427e-02
1.532749999999994657e+02 -4.594381076988833523e-02
1.532999999999994714e+02 -4.582110272414472579e-02
1.533249999999994486e+02 -4.569806634606769086e-02
1.533499999999994543e+02 -4.557470561510958834e-02
1.533749999999994600e+02 -4.545102454299563416e-02
1.533999999999994657e+02 -4.532702717310884560e-02
1.534249999999994714e+02 -4.520271757986625560e-02
1.534499999999994486e+02 -4.507809986809004077e-02
1.534749999999994543e+02 -4.495317817236764435e-02
1.534999999999994600e+02 -4.482795665640857546e-02
1.535249999999994657e+02 -4.470243951239093877e-02
1.535499999999994714e+02 -4.457663096030254485e-02
1.535749999999994486e+02 -4.445053524727555355e-02
1.535999999999994543e+02 -4.432415664691413681e-02
1.536249999999994600e+02 -4.424793460300398967e-02
1.536499999999994657e+02 -4.417371006284474821e-02
1.536749999999994714e+02 -4.409914103136514107e-02
1.536999999999994486e+02 -4.402422955239038843e-02
1.537249999999994543e+02 -4.394897770576909612e-02
1.537499999999994600e+02 -4.387338760711450431e-02
1.537749999999994657e+02 -4.379746140753498079e-02
1.537999999999994429e+02 -4.372120129335468203e-02
1.538249999999994486e+02 -4.364460948582674776e-02
1.538499999999994543e+02 -4.356768824083535885e-02
1.538749999999994600e+02 -4.349043984858903117e-02
1.538999999999994657e+02 -4.341286663330568008e-02
1.539249999999994429e+02 -4.333497095288736667e-02
1.539499999999994486e+02 -4.325675519858728640e-02
1.539749999999994543e+02 -4.317822179466701549e-02
1.539999999999994600e+02 -4.309937319804652001e-02
1.540249999999994657e+02 -4.302021189794329181e-02
1.540499999999994429e+02 -4.294074041550560716e-02
1.540749999999994486e+02 -4.286096130343536315e-02
1.540999999999994543e+02 -4.278087714560457194e-02
1.541249999999994600e+02 -4.270049055666257781e-02
1.541499999999994657e+02 -4.261980418163546780e-02
1.541749999999994429e+02 -4.253882069551838396e-02
1.541999999999994486e+02 -4.245754280285966159e-02
1.542249999999994543e+02 -4.237597323733791055e-02
1.542499999999994600e+02 -4.229411476133183856e-02
1.542749999999994657e+02 -4.221197016548199066e-02
1.542999999999994429e+02 -4.212954226824723591e-02
1.543249999999994486e+02 -4.204683391545215032e-02
1.543499999999994543e+02 -4.196384797983124249e-02
1.543749999999994600e+02 -4.188058736056213954e-02
1.543999999999994657e+02 -4.179705498279667752e-02
1.544249999999994429e+02 -4.171325379718347076e-02
1.544499999999994486e+02 -4.162918677938470119e-02
1.544749999999994543e+02 -4.154485692958889698e-02
1.544999999999994600e+02 -4.146026727201592571e-02
1.545249999999994657e+02 -4.137542085441797690e-02
1.545499999999994429e+02 -4.129032074757483378e-02
1.545749999999994486e+02 -4.120497004478432951e-02
1.545999999999994543e+02 -4.111937186134828615e-02
1.546249999999994600e+02 -4.103352933405306213e-02
1.546499999999994657e+02 -4.094744562064685928e-02
1.546749999999994429e+02 -4.086112389931115252e-02
1.546999999999994486e+02 -4.077456736813003801e-02
1.547249999999994543e+02 -4.068777924455448808e-02
1.547499999999994600e+02 -4.060076276486336566e-02
1.547749999999994657e+02 -4.051352118362092775e-02
1.547999999999994429e+02 -4.042605777313160176e-02
1.548249999999994486e+02 -4.033837582289100804e-02
1.548499999999994543e+02 -4.025047863903493534e-02
1.548749999999994600e+02 -4.016236954378544360e-02
1.548999999999994657e+02 -4.007405187489410103e-02
1.549249999999994429e+02 -3.998552898508467984e-02
1.549499999999994486e+02 -3.989680424149122384e-02
1.549749999999994543e+02 -3.980788102509721926e-02
1.549999999999994600e+02 -3.971876273017126147e-02
1.550249999999994657e+02 -3.962945276370270775e-02
1.550499999999994429e+02 -3.953995454483447136e-02
1.550749999999994486e+02 -3.945027150429699508e-02
1.550999999999994543e+02 -3.936040708384033748e-02
1.551249999999994600e+02 -3.927036473566515584e-02
1.551499999999994657e+02 -3.918014792185599976e-02
1.551749999999994429e+02 -3.908976011381020549e-02
1.551999999999994486e+02 -3.899920479167118953e-02
1.552249999999994543e+02 -3.890848544375939688e-02
1.552499999999994600e+02 -3.881760556600533096e-02
1.552749999999994657e+02 -3.872656866138130677e-02
1.552999999999994429e+02 -3.867386709398575040e-02
1.553249999999994486e+02 -3.863304994336119041e-02
1.553499999999994543e+02 -3.859200267806597862e-02
1.553749999999994600e+02 -3.855072696050076270e-02
1.553999999999994657e+02 -3.850922447421172706e-02
1.554249999999994429e+02 -3.846749692358610029e-02
1.554499999999994486e+02 -3.842396541986017183e-02
1.554749999999994543e+02 -3.837451433476951612e-02
1.554999999999994600e+02 -3.832478762069193440e-02
1.555249999999994373e+02 -3.827478629421859208e-02
1.555499999999994429e+02 -3.822451140106344902e-02
1.555749999999994486e+02 -3.817396401599484901e-02
1.555999999999994543e+02 -3.812314524275689509e-02
1.556249999999994600e+02 -3.804358191232126013e-02
1.556499999999994373e+02 -3.795771892788761537e-02
1.556749999999994429e+02 -3.787153586628460439e-02
1.556999999999994486e+02 -3.778503439603493608e-02
1.557249999999994543e+02 -3.769821622133334021e-02
1.557499999999994600e+02 -3.761108308196957350e-02
1.557749999999994373e+02 -3.752363675324006664e-02
1.557999999999994429e+02 -3.743587904585321535e-02
1.558249999999994486e+02 -3.734781180582399940e-02
1.558499999999994543e+02 -3.725943691435849164e-02
1.558749999999994600e+02 -3.717075628773076207e-02
1.558999999999994373e+02 -3.708177187714926937e-02
1.559249999999994429e+02 -3.699248566861406545e-02
1.559499999999994486e+02 -3.690289968276552757e-02
1.559749999999994543e+02 -3.681301597472264042e-02
1.559999999999994600e+02 -3.672283663391305575e-02
1.560249999999994373e+02 -3.663236378389238268e-02
1.560499999999994429e+02 -3.654159958215606047e-02
1.560749999999994486e+02 -3.645054621994015670e-02
1.560999999999994543e+02 -3.635920592201482421e-02
1.561249999999994600e+02 -3.626758094646612141e-02
1.561499999999994373e+02 -3.617567358447106030e-02
1.561749999999994429e+02 -3.608348616006181592e-02
1.561999999999994486e+02 -3.599102102988196300e-02
1.562249999999994543e+02 -3.589828058293288715e-02
1.562499999999994600e+02 -3.580526724031167507e-02
1.562749999999994373e+02 -3.571198345493949849e-02
1.562999999999994429e+02 -3.561843171128191432e-02
1.563249999999994486e+02 -3.552461452505920048e-02
1.563499999999994543e+02 -3.543053444294987780e-02
1.563749999999994600e+02 -3.533619404228322686e-02
1.563999999999994373e+02 -3.524159593072483110e-02
1.564249999999994429e+02 -3.514674274595276648e-02
1.564499999999994486e+02 -3.505163715532651908e-02
1.564749999999994543e+02 -3.495628185554559841e-02
1.564999999999994600e+02 -3.486067957230221809e-02
1.565249999999994373e+02 -3.476483305992421335e-02
1.565499999999994429e+02 -3.466874510101004142e-02
1.565749999999994486e+02 -3.457241850605741879e-02
1.565999999999994543e+02 -3.447585611308190412e-02
1.566249999999994600e+02 -3.437906078722993697e-02
1.566499999999994373e+02 -3.428203542038259916e-02
1.566749999999994429e+02 -3.418478293075290220e-02
1.566999999999994486e+02 -3.408730626247582357e-02
1.567249999999994543e+02 -3.398960838519064082e-02
1.567499999999994600e+02 -3.389169229361663205e-02
1.567749999999994373e+02 -3.379356100712213595e-02
1.567999999999994429e+02 -3.369521756928580553e-02
1.568249999999994486e+02 -3.359666504745300458e-02
1.568499999999994543e+02 -3.349790653228370413e-02
1.568749999999994600e+02 -3.339894513729635417e-02
1.568999999999994373e+02 -3.329978399840372028e-02
1.569249999999994429e+02 -3.320042627344324537e-02
1.569499999999994486e+02 -3.310087514170340084e-02
1.569749999999994543e+02 -3.300113380344128072e-02
1.569999999999994316e+02 -3.290120547939721918e-02
1.570249999999994373e+02 -3.280109341030301717e-02
1.570499999999994429e+02 -3.270080085638574913e-02
1.570749999999994486e+02 -3.260033109686592129e-02
1.570999999999994543e+02 -3.249968742945175126e-02
1.571249999999994316e+02 -3.239887316982775767e-02
1.571499999999994373e+02 -3.229789165113959581e-02
1.571749999999994429e+02 -3.219674622347564602e-02
1.571999999999994486e+02 -3.209544025334278711e-02
1.572249999999994543e+02 -3.199397712313937353e-02
1.572499999999994316e+02 -3.189236023062539532e-02
1.572749999999994373e+02 -3.179251490186470186e-02
1.572999999999994429e+02 -3.169219218191172971e-02
1.573249999999994486e+02 -3.159164400286367663e-02
1.573499999999994543e+02 -3.149087329995198942e-02
1.573749999999994316e+02 -3.138988303504858940e-02
1.573999999999994373e+02 -3.128867619626602564e-02
1.574249999999994429e+02 -3.118725579755131372e-02
1.574499999999994486e+02 -3.108562487827142701e-02
1.574749999999994543e+02 -3.098378650279198093e-02
1.574999999999994316e+02 -3.088174376004928709e-02
1.575249999999994373e+02 -3.077949976311384478e-02
1.575499999999994429e+02 -3.067705764874922858e-02
1.575749999999994486e+02 -3.057442057696321130e-02
1.575999999999994543e+02 -3.047159173055167744e-02
1.576249999999994316e+02 -3.036857431463812346e-02
1.576499999999994373e+02 -3.026537155620452266e-02
1.576749999999994429e+02 -3.016198670361852976e-02
1.576999999999994486e+02 -3.005842302615345518e-02
1.577249999999994543e+02 -2.995468381350263609e-02
1.577499999999994316e+02 -2.985077237528906829e-02
1.577749999999994373e+02 -2.974669204056793609e-02
1.577999999999994429e+02 -2.964244615732647761e-02
1.578249999999994486e+02 -2.953803809197714722e-02
1.578499999999994543e+02 -2.943347122884584430e-02
1.578749999999994316e+02 -2.932874896965672815e-02
1.578999999999994373e+02 -2.922387473301080868e-02
1.579249999999994429e+02 -2.911885195386271566e-02
1.579499999999994486e+02 -2.901368408299096271e-02
1.579749999999994543e+02 -2.890837458646585909e-02
1.579999999999994316e+02 -2.880292694511301169e-02
1.580249999999994373e+02 -2.869734465397346876e-02
1.580499999999994429e+02 -2.859163122176110530e-02
1.580749999999994486e+02 -2.848579017031593191e-02
1.580999999999994543e+02 -2.837982503405575563e-02
1.581249999999994316e+02 -2.827373935942337560e-02
1.581499999999994373e+02 -2.816753670433317508e-02
1.581749999999994429e+02 -2.806122063761458396e-02
1.581999999999994486e+02 -2.795479473845264434e-02
1.582249999999994543e+02 -2.784826259582795158e-02
1.582499999999994316e+02 -2.774162780795509653e-02
1.582749999999994373e+02 -2.763489398171726369e-02
1.582999999999994429e+02 -2.752806473210281726e-02
1.583249999999994486e+02 -2.742114368163855315e-02
1.583499999999994543e+02 -2.731413445982276353e-02
1.583749999999994316e+02 -2.720704070255772211e-02
1.583999999999994373e+02 -2.710984536928668504e-02
1.584249999999994429e+02 -2.701986939691578340e-02
1.584499999999994486e+02 -2.692979892348350279e-02
1.584749999999994543e+02 -2.683963703920617949e-02
1.584999999999994316e+02 -2.674942341306078830e-02
1.585249999999994373e+02 -2.666048815173336153e-02
1.585499999999994429e+02 -2.657146009295066960e-02
1.585749999999994486e+02 -2.648234229745811963e-02
1.585999999999994543e+02 -2.639313783340857186e-02
1.586249999999994316e+02 -2.631214538548779305e-02
1.586499999999994373e+02 -2.623457715568927942e-02
1.586749999999994429e+02 -2.615683489961483435e-02
1.586999999999994486e+02 -2.607892069322298792e-02
1.587249999999994259e+02 -2.600083663522706132e-02
1.587499999999994316e+02 -2.592258484685036266e-02
1.587749999999994373e+02 -2.584416747157454800e-02
1.587999999999994429e+02 -2.576558667488153959e-02
1.588249999999994486e+02 -2.568684464398911932e-02
1.588499999999994259e+02 -2.560794358758023553e-02
1.588749999999994316e+02 -2.552888573552578033e-02
1.588999999999994373e+02 -2.544967333860107678e-02
1.589249999999994429e+02 -2.537030866819692254e-02
1.589499999999994486e+02 -2.529079401602331301e-02
1.589749999999994259e+02 -2.521113169380842164e-02
1.589999999999994316e+02 -2.513132403299094333e-02
1.590249999999994373e+02 -2.505137338440651881e-02
1.590499999999994429e+02 -2.497128211796981884e-02
1.590749999999994486e+02 -2.489105262234918986e-02
1.590999999999994259e+02 -2.481068730463645983e-02
1.591249999999994316e+02 -2.473018859001227185e-02
1.591499999999994373e+02 -2.464955892140475655e-02
1.591749999999994429e+02 -2.456880075914423187e-02
1.591999999999994486e+02 -2.448791658061176546e-02
1.592249999999994259e+02 -2.440690887988341759e-02
1.592499999999994316e+02 -2.432578016736963722e-02
1.592749999999994373e+02 -2.424453296945035599e-02
1.592999999999994429e+02 -2.416316982810394823e-02
1.593249999999994486e+02 -2.408169330053377966e-02
1.593499999999994259e+02 -2.400010595878931952e-02
1.593749999999994316e+02 -2.391841038938247177e-02
1.593999999999994373e+02 -2.383660919290198424e-02
1.594249999999994429e+02 -2.375470498362131436e-02
1.594499999999994486e+02 -2.367270038910484001e-02
1.594749999999994259e+02 -2.359059804980909517e-02
1.594999999999994316e+02 -2.350840061868090386e-02
1.595249999999994373e+02 -2.342611076075309245e-02
1.595499999999994429e+02 -2.334373115273490062e-02
1.595749999999994486e+02 -2.326126448260197946e-02
1.595999999999994259e+02 -2.317871344918101886e-02
1.596249999999994316e+02 -2.309608076173305657e-02
1.596499999999994373e+02 -2.301336913953394570e-02
1.596749999999994429e+02 -2.293058131145223749e-02
1.596999999999994486e+02 -2.284772001552460088e-02
1.597249999999994259e+02 -2.276478799852952456e-02
1.597499999999994316e+02 -2.268178801555849680e-02
1.597749999999994373e+02 -2.259872282958537426e-02
1.597999999999994429e+02 -2.251559521103532052e-02
1.598249999999994486e+02 -2.243240793735036542e-02
1.598499999999994259e+02 -2.234916379255485336e-02
1.598749999999994316e+02 -2.226586556681854623e-02
1.598999999999994373e+02 -2.218251605602057641e-02
1.599249999999994429e+02 -2.209911806131096765e-02
1.599499999999994486e+02 -2.201567438867150367e-02
1.599749999999994259e+02 -2.193218784847642336e-02
1.599999999999994316e+02 -2.184866125505277937e-02
1.600249999999994373e+02 -2.176509742624108470e-02
1.600499999999994429e+02 -2.168149918295363132e-02
1.600749999999994486e+02 -2.159786934873609079e-02
1.600999999999994259e+02 -2.151421074932664823e-02
1.601249999999994316e+02 -2.143052621221682580e-02
1.601499999999994373e+02 -2.134681856621253870e-02
1.601749999999994429e+02 -2.123422069133978907e-02
1.601999999999994202e+02 -2.111049715806637833e-02
1.602249999999994259e+02 -2.098663199010835159e-02
1.602499999999994316e+02 -2.086262887033835806e-02
1.602749999999994373e+02 -2.073849150351370421e-02
1.602999999999994429e+02 -2.061422361577269421e-02
1.603249999999994202e+02 -2.048982895412397240e-02
1.603499999999994259e+02 -2.036531128592977344e-02
1.603749999999994316e+02 -2.024067439838201504e-02
1.603999999999994373e+02 -2.011592209797183686e-02
1.604249999999994429e+02 -1.999105820995369584e-02
1.604499999999994202e+02 -1.986608657780261980e-02
1.604749999999994259e+02 -1.974101106266546932e-02
1.604999999999994316e+02 -1.961583554280783848e-02
1.605249999999994373e+02 -1.949056391305366287e-02
1.605499999999994429e+02 -1.936520008422060526e-02
1.605749999999994202e+02 -1.923974798255020935e-02
1.605999999999994259e+02 -1.911421154913208950e-02
1.606249999999994316e+02 -1.898859473932525133e-02
1.606499999999994373e+02 -1.886290152217310473e-02
1.606749999999994429e+02 -1.873713587981510470e-02
1.606999999999994202e+02 -1.861130180689372568e-02
1.607249999999994259e+02 -1.848540330995760220e-02
1.607499999999994316e+02 -1.835944440686171353e-02
1.607749999999994373e+02 -1.823342912616273195e-02
1.607999999999994429e+02 -1.810736150651187301e-02
1.608249999999994202e+02 -1.798124559604511938e-02
1.608499999999994259e+02 -1.785508545176848344e-02
1.608749999999994316e+02 -1.772888513894399151e-02
1.608999999999994373e+02 -1.760264873047022449e-02
1.609249999999994429e+02 -1.747638030626155747e-02
1.609499999999994202e+02 -1.735008395262682343e-02
1.609749999999994259e+02 -1.722376376164345274e-02
1.609999999999994316e+02 -1.709742383053298662e-02
1.610249999999994373e+02 -1.697106826103295454e-02
1.610499999999994429e+02 -1.684470115876947338e-02
1.610749999999994202e+02 -1.671832663262743518e-02
1.610999999999994259e+02 -1.659162955435371234e-02
1.611249999999994316e+02 -1.656452013805410906e-02
1.611499999999994373e+02 -1.655010389580559294e-02
1.611749999999994429e+02 -1.653565108270102849e-02
1.611999999999994202e+02 -1.652116203045351367e-02
1.612249999999994259e+02 -1.650663707837585203e-02
1.612499999999994316e+02 -1.649207657335298796e-02
1.612749999999994373e+02 -1.647748086981197513e-02
1.612999999999994429e+02 -1.646285032969010617e-02
1.613249999999994202e+02 -1.644818532240089129e-02
1.613499999999994259e+02 -1.643348622479711557e-02
1.613749999999994316e+02 -1.641875342113267508e-02
1.613999999999994373e+02 -1.640398730302111696e-02
1.614249999999994429e+02 -1.638918826939310402e-02
1.614499999999994202e+02 -1.637435672645062498e-02
1.614749999999994259e+02 -1.635949308761978915e-02
1.614999999999994316e+02 -1.634459777350133133e-02
1.615249999999994373e+02 -1.632967121181826478e-02
1.615499999999994429e+02 -1.631471383736247255e-02
1.615749999999994202e+02 -1.629972609193831162e-02
1.615999999999994259e+02 -1.628470842430461418e-02
1.616249999999994316e+02 -1.626966129011425677e-02
1.616499999999994373e+02 -1.625458515185176922e-02
1.616749999999994429e+02 -1.623948047876928868e-02
1.616999999999994202e+02 -1.622434774681953337e-02
1.617249999999994259e+02 -1.620918743858771813e-02
1.617499999999994316e+02 -1.617514676182349453e-02
1.617749999999994373e+02 -1.612588989145367219e-02
1.617999999999994429e+02 -1.607659693349224039e-02
1.618249999999994202e+02 -1.602726945917672813e-02
1.618499999999994259e+02 -1.597790904734244094e-02
1.618749999999994316e+02 -1.592851728418813798e-02
1.618999999999994373e+02 -1.587909576303950590e-02
1.619249999999994145e+02 -1.582964608411014523e-02
1.619499999999994202e+02 -1.578016985426056173e-02
1.619749999999994259e+02 -1.573066868675587412e-02
1.619999999999994316e+02 -1.568114420102028131e-02
1.620249999999994373e+02 -1.563159802239107860e-02
1.620499999999994145e+02 -1.558203178186970579e-02
1.620749999999994202e+02 -1.553244711587173192e-02
1.620999999999994259e+02 -1.548284566597596217e-02
1.621249999999994316e+02 -1.543322907867043792e-02
1.621499999999994373e+02 -1.538359900509877684e-02
1.621749999999994145e+02 -1.533395710080371309e-02
1.621999999999994202e+02 -1.528430502547078497e-02
1.622249999999994259e+02 -1.523464444266993748e-02
1.622499999999994316e+02 -1.518497701959667899e-02
1.622749999999994373e+02 -1.513530442681200634e-02
1.622999999999994145e+02 -1.508562833798180076e-02
1.623249999999994202e+02 -1.503595042961509802e-02
1.623499999999994259e+02 -1.498627238080240190e-02
1.623749999999994316e+02 -1.493659587295241217e-02
1.623999999999994373e+02 -1.488692258952980206e-02
1.624249999999994145e+02 -1.483725421579116382e-02
1.624499999999994202e+02 -1.478759243852129958e-02
1.624749999999994259e+02 -1.473793894577010190e-02
1.624999999999994316e+02 -1.468829542658823574e-02
1.625249999999994373e+02 -1.463866357076332517e-02
1.625499999999994145e+02 -1.458904506855641763e-02
1.625749999999994202e+02 -1.453944161043870149e-02
1.625999999999994259e+02 -1.448985488682810047e-02
1.626249999999994316e+02 -1.444028658782703887e-02
1.626499999999994373e+02 -1.439073840295995894e-02
1.626749999999994145e+02 -1.434121202091192399e-02
1.626999999999994202e+02 -1.429170912926781833e-02
1.627249999999994259e+02 -1.424223141425222383e-02
1.627499999999994316e+02 -1.419278056047051581e-02
1.627749999999994373e+02 -1.414335825065037890e-02
1.627999999999994145e+02 -1.409396616538512517e-02
1.628249999999994202e+02 -1.404460598287737318e-02
1.628499999999994259e+02 -1.399527937868446509e-02
1.628749999999994316e+02 -1.394598802546525608e-02
1.628999999999994373e+02 -1.389673359272807635e-02
1.629249999999994145e+02 -1.384751774658020060e-02
1.629499999999994202e+02 -1.379834214947919108e-02
1.629749999999994259e+02 -1.374920845998536638e-02
1.629999999999994316e+02 -1.370011833251686892e-02
1.630249999999994373e+02 -1.365107341710552688e-02
1.630499999999994145e+02 -1.360207535915553337e-02
1.630749999999994202e+02 -1.355312579920330343e-02
1.630999999999994259e+02 -1.350422637268026450e-02
1.631249999999994316e+02 -1.345537870967700514e-02
1.631499999999994373e+02 -1.340658443471005878e-02
1.631749999999994145e+02 -1.335784516649082820e-02
1.631999999999994202e+02 -1.330916251769663147e-02
1.632249999999994259e+02 -1.326053809474491731e-02
1.632499999999994316e+02 -1.321197349756901562e-02
1.632749999999994373e+02 -1.316347031939708520e-02
1.632999999999994145e+02 -1.311503014653317596e-02
1.633249999999994202e+02 -1.306665455814145019e-02
1.633499999999994259e+02 -1.301834512603292776e-02
1.633749999999994316e+02 -1.297010341445504686e-02
1.633999999999994088e+02 -1.292193097988365846e-02
1.634249999999994145e+02 -1.287382937081876788e-02
1.634499999999994202e+02 -1.282580012758244466e-02
1.634749999999994259e+02 -1.277784478212005970e-02
1.634999999999994316e+02 -1.272996485780476632e-02
1.635249999999994088e+02 -1.268216186924459032e-02
1.635499999999994145e+02 -1.263443732209286116e-02
1.635749999999994202e+02 -1.258679271286244385e-02
1.635999999999994259e+02 -1.253922952874192073e-02
1.636249999999994316e+02 -1.249174924741638937e-02
1.636499999999994088e+02 -1.244435333689063519e-02
1.636749999999994145e+02 -1.239704325531590552e-02
1.636999999999994202e+02 -1.234982045082036808e-02
1.637249999999994259e+02 -1.230268636134250471e-02
1.637499999999994316e+02 -1.225564241446827803e-02
1.637749999999994088e+02 -1.220869002727152826e-02
1.637999999999994145e+02 -1.216183060615813431e-02
1.638249999999994202e+02 -1.211506554671345007e-02
1.638499999999994259e+02 -1.206839623355330030e-02
1.638749999999994316e+02 -1.202182404017871319e-02
1.638999999999994088e+02 -1.197535032883404078e-02
1.639249999999994145e+02 -1.192897645036866509e-02
1.639499999999994202e+02 -1.188270374410263855e-02
1.639749999999994259e+02 -1.183653353769562391e-02
1.639999999999994316e+02 -1.179046714701933833e-02
1.640249999999994088e+02 -1.174450587603419714e-02
1.640499999999994145e+02 -1.169865101666894835e-02
1.640749999999994202e+02 -1.165290384870439760e-02
1.640999999999994259e+02 -1.160726563966103103e-02
1.641249999999994316e+02 -1.156173764468932351e-02
1.641499999999994088e+02 -1.151632110646487288e-02
1.641749999999994145e+02 -1.147101725508630453e-02
1.641999999999994202e+02 -1.142582730797757178e-02
1.642249999999994259e+02 -1.138075246979334751e-02
1.642499999999994316e+02 -1.133579393232822356e-02
1.642749999999994088e+02 -1.129095287442980801e-02
1.642999999999994145e+02 -1.124623046191498485e-02
1.643249999999994202e+02 -1.120162784749046715e-02
1.643499999999994259e+02 -1.115714617067611880e-02
1.643749999999994316e+02 -1.111278655773272582e-02
1.643999999999994088e+02 -1.106855012159290406e-02
1.644249999999994145e+02 -1.102443796179526474e-02
1.644499999999994202e+02 -1.098045116442297915e-02
1.644749999999994259e+02 -1.093659080204529080e-02
1.644999999999994316e+02 -1.089285793366248124e-02
1.645249999999994088e+02 -1.084925360465471660e-02
1.645499999999994145e+02 -1.080577884673391241e-02
1.645749999999994202e+02 -1.076243467789954333e-02
1.645999999999994259e+02 -1.071922210239752322e-02
1.646249999999994316e+02 -1.067614211068255471e-02
1.646499999999994088e+02 -1.063319567938381810e-02
1.646749999999994145e+02 -1.059038377127405686e-02
1.646999999999994202e+02 -1.054770733524212217e-02
1.647249999999994259e+02 -1.050516730626835371e-02
1.647499999999994316e+02 -1.046276460540368144e-02
1.647749999999994088e+02 -1.042050013975188462e-02
1.647999999999994145e+02 -1.037837480245432965e-02
1.648249999999994202e+02 -1.033638947267895639e-02
1.648499999999994259e+02 -1.029454501561170680e-02
1.648749999999994316e+02 -1.025284228245092188e-02
1.648999999999994088e+02 -1.021128211040535187e-02
1.649249999999994145e+02 -1.016986532269439913e-02
1.649499999999994202e+02 -1.012859272855207680e-02
1.649749999999994259e+02 -1.008815853430264885e-02
1.649999999999994316e+02 -1.006069983484690102e-02
1.650249999999994088e+02 -1.003976255570324799e-02
1.650499999999994145e+02 -1.001888117854494650e-02
1.650749999999994202e+02 -9.998068746107258153e-03
1.650999999999994259e+02 -9.977325824248151065e-03
1.651249999999994031e+02 -9.940120843200967587e-03
1.651499999999994088e+02 -9.837547970489777388e-03
1.651749999999994145e+02 -9.703193330960728155e-03
1.651999999999994202e+02 -9.558175272878687012e-03
1.652249999999994259e+02 -9.413205987657031690e-03
1.652499999999994031e+02 -9.304582924480882949e-03
1.652749999999994088e+02 -9.201907826367974538e-03
1.652999999999994145e+02 -9.099107437401204174e-03
1.653249999999994202e+02 -8.996183959395831486e-03
1.653499999999994259e+02 -8.892882981976031262e-03
1.653749999999994031e+02 -8.815688996693212681e-03
1.653999999999994088e+02 -8.743424503643701037e-03
1.654249999999994145e+02 -8.671072222310722069e-03
1.654499999999994202e+02 -8.598633520815326253e-03
1.654749999999994259e+02 -8.526109784864045749e-03
1.654999999999994031e+02 -8.453502417738012475e-03
1.655249999999994088e+02 -8.380812840278219905e-03
1.655499999999994145e+02 -8.308042490867490609e-03
1.655749999999994202e+02 -8.235192825407267395e-03
1.655999999999994259e+02 -8.162265317290700803e-03
1.656249999999994031e+02 -8.089261457371869912e-03
1.656499999999994088e+02 -8.016182753929956828e-03
1.656749999999994145e+02 -7.943030732629799071e-03
1.656999999999994202e+02 -7.869806936478061787e-03
1.657249999999994259e+02 -7.790928335541569272e-03
1.657499999999994031e+02 -7.703207233083407719e-03
1.657749999999994088e+02 -7.615384847460134402e-03
1.657999999999994145e+02 -7.527463035295452187e-03
1.658249999999994202e+02 -7.439443674831618114e-03
1.658499999999994259e+02 -7.351328665871230406e-03
1.658749999999994031e+02 -7.263119929713200695e-03
1.658999999999994088e+02 -7.174819409082764873e-03
1.659249999999994145e+02 -7.086429068056902120e-03
1.659499999999994202e+02 -6.997950891982858412e-03
1.659749999999994259e+02 -6.909386887391542192e-03
1.659999999999994031e+02 -6.820739081905390598e-03
1.660249999999994088e+02 -6.732009524139253437e-03
1.660499999999994145e+02 -6.643200283597375765e-03
1.660749999999994202e+02 -6.554313450562382522e-03
1.660999999999994259e+02 -6.465351135980047792e-03
1.661249999999994031e+02 -6.376315471336681077e-03
1.661499999999994088e+02 -6.287208608531450783e-03
1.661749999999994145e+02 -6.198032719742539026e-03
1.661999999999994202e+02 -6.108789997286977712e-03
1.662249999999994259e+02 -6.019482653474585686e-03
1.662499999999994031e+02 -5.930112920455791851e-03
1.662749999999994088e+02 -5.840683050063103128e-03
1.662999999999994145e+02 -5.751195313646859097e-03
1.663249999999994202e+02 -5.661652001904802362e-03
1.663499999999994259e+02 -5.572055424704781997e-03
1.663749999999994031e+02 -5.482407910902565087e-03
1.663999999999994088e+02 -5.392711808152070123e-03
1.664249999999994145e+02 -5.302969482710626070e-03
1.664499999999994202e+02 -5.213183319237173728e-03
1.664749999999994259e+02 -5.123355720585124132e-03
1.664999999999994031e+02 -5.033489107588201734e-03
1.665249999999994088e+02 -4.943585918840515299e-03
1.665499999999994145e+02 -4.853648610471183490e-03
1.665749999999994202e+02 -4.763679655911384932e-03
1.665999999999993975e+02 -4.673681545656635170e-03
1.666249999999994031e+02 -4.583656787022067497e-03
1.666499999999994088e+02 -4.493607903892410729e-03
1.666749999999994145e+02 -4.403537436465545900e-03
1.666999999999994202e+02 -4.313447940989924637e-03
1.667249999999993975e+02 -4.223341989496223053e-03
1.667499999999994031e+02 -4.133222169523025590e-03
1.667749999999994088e+02 -4.043091083836898754e-03
1.667999999999994145e+02 -3.952951350146327418e-03
1.668249999999994202e+02 -3.862805600809674552e-03
1.668499999999993975e+02 -3.772656482537960643e-03
1.668749999999994031e+02 -3.682506656091157418e-03
1.668999999999994088e+02 -3.592358795970273556e-03
1.669249999999994145e+02 -3.502215590101901733e-03
1.669499999999994202e+02 -3.412079739519208611e-03
1.669749999999993975e+02 -3.321953958035919145e-03
1.669999999999994031e+02 -3.231840971915935900e-03
1.670249999999994088e+02 -3.141743519537448879e-03
1.670499999999994145e+02 -3.051664351051560590e-03
1.670749999999994202e+02 -2.961606228035852228e-03
1.670999999999993975e+02 -2.871571923143585291e-03
1.671249999999994031e+02 -2.781564219746502503e-03
1.671499999999994088e+02 -2.691585911574154513e-03
1.671749999999994145e+02 -2.601639802348079678e-03
1.671999999999994202e+02 -2.511728705410597954e-03
1.672249999999993975e+02 -2.421855443350149663e-03
1.672499999999994031e+02 -2.332022847620838103e-03
1.672749999999994088e+02 -2.242233758159293752e-03
1.672999999999994145e+02 -2.152491022995240560e-03
1.673249999999994202e+02 -2.062797497859952377e-03
1.673499999999993975e+02 -1.973156045789023396e-03
1.673749999999994031e+02 -1.883569536722129716e-03
1.673999999999994088e+02 -1.794040847098587457e-03
1.674249999999994145e+02 -1.704572859449766248e-03
1.674499999999994202e+02 -1.615168461986964685e-03
1.674749999999993975e+02 -1.525830548187075532e-03
1.674999999999994031e+02 -1.436562016373657156e-03
1.675249999999994088e+02 -1.347365769296189142e-03
1.675499999999994145e+02 -1.258244713704980257e-03
1.675749999999994202e+02 -1.169201759924377035e-03
1.675999999999993975e+02 -1.080239821422196737e-03
1.676249999999994031e+02 -9.913618143770190107e-04
1.676499999999994088e+02 -9.025706572433938235e-04
1.676749999999994145e+02 -8.138692703140372638e-04
1.676999999999994202e+02 -7.252605752799147747e-04
1.677249999999993975e+02 -6.367474947890657379e-04
1.677499999999994031e+02 -5.483329520021432493e-04
1.677749999999994088e+02 -4.600198701481972448e-04
1.677999999999994145e+02 -3.718111720765626292e-04
1.678249999999994202e+02 -2.837097798096906609e-04
1.678499999999993975e+02 -1.957186140926605103e-04
1.678749999999994031e+02 -1.078405939428361002e-04
1.678999999999994088e+02 -2.007863619849444250e-05
1.679249999999994145e+02 6.756434493393003013e-05
1.679499999999994202e+02 1.550854383327321818e-04
1.679749999999993975e+02 2.424817364142451608e-04
1.679999999999994031e+02 3.297503355870866760e-04
1.680249999999994088e+02 4.168883367053593104e-04
1.680499999999994145e+02 5.038928455229413003e-04
1.680749999999994202e+02 5.907609731470495583e-04
1.680999999999993975e+02 6.774898364913151030e-04
1.681249999999994031e+02 7.640765587290823495e-04
1.681499999999994088e+02 8.505182697445874294e-04
1.681749999999994145e+02 9.368121065850457769e-04
1.681999999999994202e+02 1.022955213909915693e-03
1.682249999999993975e+02 1.108944744440465814e-03
1.682499999999994031e+02 1.194777859407320864e-03
1.682749999999994088e+02 1.280451728996196033e-03
1.682999999999994145e+02 1.365963532792450769e-03
1.683249999999993918e+02 1.451310460223402717e-03
1.683499999999993975e+02 1.536489710999306996e-03
1.683749999999994031e+02 1.621498495551044723e-03
1.683999999999994088e+02 1.706334035466692406e-03
1.684249999999994145e+02 1.790993563924279074e-03
1.684499999999993918e+02 1.875474326123142618e-03
1.684749999999993975e+02 1.959773579712113540e-03
1.684999999999994031e+02 2.043888595213653320e-03
1.685249999999994088e+02 2.127816656446559693e-03
1.685499999999994145e+02 2.211555060943976459e-03
1.685749999999993918e+02 2.295101120369077465e-03
1.685999999999993975e+02 2.378452160926442394e-03
1.686249999999994031e+02 2.464263988752452266e-03
1.686499999999994088e+02 2.588059687856089988e-03
1.686749999999994145e+02 2.711686100534183019e-03
1.686999999999993918e+02 2.835139125936839057e-03
1.687249999999993975e+02 2.958414674148896351e-03
1.687499999999994031e+02 3.081508666830754840e-03
1.687749999999994088e+02 3.204417037858246688e-03
1.687999999999994145e+02 3.327135733958703004e-03
1.688249999999993918e+02 3.449660715344882948e-03
1.688499999999993975e+02 3.571987956345356631e-03
1.688749999999994031e+02 3.694113446030862155e-03
1.688999999999994088e+02 3.816033188837312899e-03
1.689249999999994145e+02 3.937743205185799400e-03
1.689499999999993918e+02 4.059239532096611640e-03
1.689749999999993975e+02 4.180518223801051730e-03
1.689999999999994031e+02 4.301575352346212293e-03
1.690249999999994088e+02 4.422407008197261173e-03
1.690499999999994145e+02 4.543009300833232220e-03
1.690749999999993918e+02 4.663378359337886844e-03
1.690999999999993975e+02 4.783510332985746114e-03
1.691249999999994031e+02 4.903401391821340938e-03
1.691499999999994088e+02 5.023047727233599831e-03
1.691749999999994145e+02 5.142445552523835541e-03
1.691999999999993918e+02 5.261591103466764160e-03
1.692249999999993975e+02 5.380480638867215192e-03
1.692499999999994031e+02 5.499110441106827910e-03
1.692749999999994088e+02 5.617476816687175939e-03
1.692999999999994145e+02 5.735576096763690852e-03
1.693249999999993918e+02 5.853404637673785722e-03
1.693499999999993975e+02 5.970958821456765625e-03
1.693749999999994031e+02 6.091835092494486334e-03
1.693999999999994088e+02 6.213450880841919072e-03
1.694249999999994145e+02 6.334897374882697725e-03
1.694499999999993918e+02 6.456170456302906709e-03
1.694749999999993975e+02 6.577266014838809884e-03
1.694999999999994031e+02 6.698179948927569620e-03
1.695249999999994088e+02 6.818908166357223397e-03
1.695499999999994145e+02 6.939446584915388849e-03
1.695749999999993918e+02 7.059791133036208942e-03
1.695999999999993975e+02 7.179937750446369928e-03
1.696249999999994031e+02 7.299882388807955175e-03
1.696499999999994088e+02 7.419621012360313669e-03
1.696749999999994145e+02 7.539149598558760913e-03
1.696999999999993918e+02 7.658464138710664726e-03
1.697249999999993975e+02 7.777560638609648004e-03
1.697499999999994031e+02 7.896435119164928185e-03
1.697749999999994088e+02 8.015083617028557691e-03
1.697999999999993861e+02 8.133502185218530536e-03
1.698249999999993918e+02 8.251686893738920808e-03
1.698499999999993975e+02 8.369633830194367699e-03
1.698749999999994031e+02 8.487339100401872574e-03
1.698999999999994088e+02 8.604798828996979010e-03
1.699249999999993861e+02 8.722009160035822453e-03
1.699499999999993918e+02 8.838966257592499598e-03
1.699749999999993975e+02 8.955666306350005407e-03
1.699999999999994031e+02 9.072105512187306903e-03
1.700249999999994088e+02 9.188280102759746951e-03
1.700499999999993861e+02 9.304186328074086007e-03
1.700749999999993918e+02 9.419820461057975408e-03
1.700999999999993975e+02 9.535178798122106655e-03
1.701249999999994031e+02 9.650257659716625705e-03
1.701499999999994088e+02 9.765053390881166945e-03
1.701749999999993861e+02 9.879562361787620414e-03
1.701999999999993918e+02 9.993780968276695653e-03
1.702249999999993975e+02 1.010770563238534182e-02
1.702499999999994031e+02 1.022133280286957602e-02
1.702749999999994088e+02 1.033465895571768559e-02
1.702999999999993861e+02 1.044768059465670147e-02
1.703249999999993918e+02 1.056039425165066804e-02
1.703499999999993975e+02 1.067279648739077880e-02
1.703749999999994031e+02 1.078488389177789490e-02
1.703999999999994088e+02 1.089665308439576215e-02
1.704249999999993861e+02 1.100810071497687614e-02
1.704499999999993918e+02 1.111922346385879092e-02
1.704749999999993975e+02 1.123001804243194644e-02
1.704999999999994031e+02 1.134048119357880351e-02
1.705249999999994088e+02 1.146353147778198835e-02
1.705499999999993861e+02 1.158676573850127810e-02
1.705749999999993918e+02 1.170981149735295622e-02
1.705999999999993975e+02 1.183266447098032213e-02
1.706249999999994031e+02 1.195532038176573032e-02
1.706499999999994088e+02 1.207777495850764944e-02
1.706749999999993861e+02 1.220002393709804060e-02
1.706999999999993918e+02 1.232206306120070538e-02
1.707249999999993975e+02 1.244388808293025138e-02
1.707499999999994031e+02 1.256549476352991981e-02
1.707749999999994088e+02 1.268687887404956229e-02
1.707999999999993861e+02 1.280803619602403735e-02
1.708249999999993918e+02 1.292896252214936759e-02
1.708499999999993975e+02 1.304965365695796679e-02
1.708749999999994031e+02 1.317010541749396961e-02
1.708999999999994088e+02 1.329031363398550797e-02
1.709249999999993861e+02 1.341027415051554601e-02
1.709499999999993918e+02 1.352998282569179214e-02
1.709749999999993975e+02 1.364943553331220485e-02
1.709999999999994031e+02 1.376862816302971623e-02
1.710249999999994088e+02 1.388755662101335414e-02
1.710499999999993861e+02 1.400621683060663744e-02
1.710749999999993918e+02 1.412460473298274635e-02
1.710999999999993975e+02 1.424271628779536641e-02
1.711249999999994031e+02 1.436054747382680026e-02
1.711499999999994088e+02 1.447809428963092379e-02
1.711749999999993861e+02 1.459535275417363741e-02
1.711999999999993918e+02 1.471231890746700285e-02
1.712249999999993975e+02 1.482898881119862344e-02
1.712499999999994031e+02 1.494535854935817240e-02
1.712749999999994088e+02 1.506142422885608373e-02
1.712999999999993861e+02 1.517718198013857239e-02
1.713249999999993918e+02 1.529262795779642164e-02
1.713499999999993975e+02 1.540775834116711943e-02
1.713749999999994031e+02 1.552256933493271693e-02
1.713999999999994088e+02 1.563705716970880885e-02
1.714249999999993861e+02 1.575121810262947522e-02
1.714499999999993918e+02 1.586504841792395204e-02
1.714749999999993975e+02 1.597854442748662673e-02
1.714999999999994031e+02 1.609170247144002877e-02
1.715249999999993804e+02 1.620451891868965669e-02
1.715499999999993861e+02 1.631699016747330949e-02
1.715749999999993918e+02 1.642911264589957607e-02
1.715999999999993975e+02 1.654088281248107528e-02
1.716249999999994031e+02 1.665229715665795737e-02
1.716499999999993804e+02 1.676335219931352274e-02
1.716749999999993861e+02 1.687404449328184369e-02
1.716999999999993918e+02 1.698437062384545310e-02
1.717249999999993975e+02 1.709432720922535523e-02
1.717499999999994031e+02 1.720391090106154416e-02
1.717749999999993804e+02 1.731311838488438365e-02
1.717999999999993861e+02 1.742194638057658826e-02
1.718249999999993918e+02 1.753039164282612153e-02
1.718499999999993975e+02 1.763845096156831452e-02
1.718749999999994031e+02 1.774612116241999771e-02
1.718999999999993804e+02 1.785339910710216985e-02
1.719249999999993861e+02 1.796028169385387868e-02
1.719499999999993918e+02 1.806676585783452763e-02
1.719749999999993975e+02 1.817284857151788349e-02
1.719999999999994031e+02 1.827852684507342770e-02
1.720249999999993804e+02 1.838379772673898530e-02
1.720499999999993861e+02 1.848865830318252926e-02
1.720749999999993918e+02 1.859310569985276815e-02
1.720999999999993975e+02 1.869713708131852739e-02
1.721249999999994031e+02 1.880074965159898859e-02
1.721499999999993804e+02 1.890394065448158453e-02
1.721749999999993861e+02 1.900904480029550966e-02
1.721999999999993918e+02 1.911449332514680161e-02
1.722249999999993975e+02 1.921952780231671667e-02
1.722499999999994031e+02 1.932414532466520882e-02
1.722749999999993804e+02 1.942834302402297875e-02
1.722999999999993861e+02 1.954497532101373558e-02
1.723249999999993918e+02 1.968060900295648050e-02
1.723499999999993975e+02 1.981585440084509403e-02
1.723749999999994031e+02 1.995070732934732180e-02
1.723999999999993804e+02 2.008516363867380791e-02
1.724249999999993861e+02 2.021548512191457397e-02
1.724499999999993918e+02 2.031709112390949618e-02
1.724749999999993975e+02 2.042144749956754241e-02
1.724999999999994031e+02 2.052550871599792895e-02
1.725249999999993804e+02 2.062927093380992338e-02
1.725499999999993861e+02 2.073273032960186099e-02
1.725749999999993918e+02 2.083588309659565110e-02
1.725999999999993975e+02 2.093872544527175181e-02
1.726249999999994031e+02 2.104125360399963438e-02
1.726499999999993804e+02 2.114346381966770300e-02
1.726749999999993861e+02 2.124535235830886729e-02
1.726999999999993918e+02 2.134691550572391863e-02
1.727249999999993975e+02 2.144814956810241896e-02
1.727499999999994031e+02 2.154905087263773653e-02
1.727749999999993804e+02 2.164961576814204355e-02
1.727999999999993861e+02 2.174984062565415294e-02
1.728249999999993918e+02 2.184972183904460366e-02
1.728499999999993975e+02 2.194925582561639901e-02
1.728749999999994031e+02 2.204843902670145656e-02
1.728999999999993804e+02 2.214726790825081310e-02
1.729249999999993861e+02 2.224573896142174184e-02
1.729499999999993918e+02 2.234384870315801394e-02
1.729749999999993975e+02 2.244159367676512237e-02
1.729999999999993747e+02 2.253897045248023923e-02
1.730249999999993804e+02 2.263597562803604593e-02
1.730499999999993861e+02 2.273260582921736439e-02
1.730749999999993918e+02 2.282885771041323966e-02
1.730999999999993975e+02 2.292472795516090067e-02
1.731249999999993747e+02 2.302021327668398246e-02
1.731499999999993804e+02 2.311531041842266460e-02
1.731749999999993861e+02 2.321001615455767567e-02
1.731999999999993918e+02 2.330432729052663368e-02
1.732249999999993975e+02 2.339824066353196272e-02
1.732499999999993747e+02 2.349175314304223841e-02
1.732749999999993804e+02 2.358486163128534555e-02
1.732999999999993861e+02 2.367756306373221958e-02
1.733249999999993918e+02 2.376985440957380541e-02
1.733499999999993975e+02 2.386173267218880817e-02
1.733749999999993747e+02 2.395319488960349907e-02
1.733999999999993804e+02 2.404423813494089776e-02
1.734249999999993861e+02 2.413485951686323086e-02
1.734499999999993918e+02 2.422505618000354161e-02
1.734749999999993975e+02 2.431482530538869175e-02
1.734999999999993747e+02 2.440416411085305839e-02
1.735249999999993804e+02 2.449306985144248869e-02
1.735499999999993861e+02 2.458153981980806813e-02
1.735749999999993918e+02 2.466957134659046591e-02
1.735999999999993975e+02 2.475716180079468032e-02
1.736249999999993747e+02 2.484430859015343898e-02
1.736499999999993804e+02 2.493100916148209209e-02
1.736749999999993861e+02 2.501726100102157069e-02
1.736999999999993918e+02 2.510306163477150215e-02
1.737249999999993975e+02 2.518840862881351755e-02
1.737499999999993747e+02 2.527329958962242981e-02
1.737749999999993804e+02 2.535773216436836355e-02
1.737999999999993861e+02 2.544170404120623188e-02
1.738249999999993918e+02 2.552521294955598444e-02
1.738499999999993975e+02 2.559353321797067440e-02
1.738749999999993747e+02 2.565621404267243860e-02
1.738999999999993804e+02 2.571850155737056762e-02
1.739249999999993861e+02 2.578039330635795157e-02
1.739499999999993918e+02 2.584188686320807934e-02
1.739749999999993975e+02 2.590297983120383105e-02
1.739999999999993747e+02 2.596366984376054232e-02
1.740249999999993804e+02 2.602395456484290701e-02
1.740499999999993861e+02 2.608383168937383062e-02
1.740749999999993918e+02 2.614329894363701806e-02
1.740999999999993975e+02 2.620235408567263974e-02
1.741249999999993747e+02 2.626099490566493125e-02
1.741499999999993804e+02 2.631921922632289579e-02
1.741749999999993861e+02 2.637702490325262786e-02
1.741999999999993918e+02 2.643440982532264949e-02
1.742249999999993975e+02 2.649137191502139860e-02
1.742499999999993747e+02 2.654790912880525267e-02
1.742749999999993804e+02 2.660401945744011315e-02
1.742999999999993861e+02 2.665970092633343502e-02
1.743249999999993918e+02 2.671495159585814821e-02
1.743499999999993975e+02 2.676976956166808239e-02
1.743749999999993747e+02 2.682415295500482216e-02
1.743999999999993804e+02 2.687809994299480976e-02
1.744249999999993861e+02 2.693160872893896399e-02
1.744499999999993918e+02 2.698467755259154402e-02
1.744749999999993975e+02 2.703730469043146359e-02
1.744999999999993747e+02 2.708948845592358545e-02
1.745249999999993804e+02 2.714122719977018691e-02
1.745499999999993861e+02 2.719251931015419232e-02
1.745749999999993918e+02 2.724336321297116115e-02
1.745999999999993975e+02 2.729375737205389993e-02
1.746249999999993747e+02 2.734370028938541697e-02
1.746499999999993804e+02 2.739319050530317212e-02
1.746749999999993861e+02 2.744222659869297379e-02
1.746999999999993918e+02 2.749080718717384492e-02
1.747249999999993690e+02 2.753893092727158209e-02
1.747499999999993747e+02 2.758659651458384918e-02
1.747749999999993804e+02 2.763380268393463360e-02
1.747999999999993861e+02 2.768054820951745473e-02
1.748249999999993918e+02 2.772683190503081457e-02
1.748499999999993690e+02 2.777265262380229985e-02
1.748749999999993747e+02 2.781800925890109966e-02
1.748999999999993804e+02 2.786290074324342808e-02
1.749249999999993861e+02 2.790732604968545333e-02
1.749499999999993918e+02 2.795128419110692874e-02
1.749749999999993690e+02 2.799477422048386732e-02
1.749999999999993747e+02 2.803779523095249401e-02
1.750249999999993804e+02 2.808034635586142275e-02
1.750499999999993861e+02 2.812242676881476777e-02
1.750749999999993918e+02 2.816403568370450319e-02
1.750999999999993690e+02 2.820517235473276804e-02
1.751249999999993747e+02 2.824583607642482466e-02
1.751499999999993804e+02 2.828602618363078303e-02
1.751749999999993861e+02 2.832574205151770080e-02
1.751999999999993918e+02 2.836498309555236103e-02
1.752249999999993690e+02 2.840374877147316610e-02
1.752499999999993747e+02 2.844203857525291410e-02
1.752749999999993804e+02 2.847985204305095511e-02
1.752999999999993861e+02 2.851718875115633045e-02
1.753249999999993918e+02 2.855404831592046541e-02
1.753499999999993690e+02 2.859043039368104958e-02
1.753749999999993747e+02 2.862633468067591475e-02
1.753999999999993804e+02 2.866176091294679942e-02
1.754249999999993861e+02 2.869670886623517519e-02
1.754499999999993918e+02 2.873117835586732824e-02
1.754749999999993690e+02 2.876516923663053824e-02
1.754999999999993747e+02 2.879868140264161061e-02
1.755249999999993804e+02 2.883171478720360226e-02
1.755499999999993861e+02 2.886426936265603857e-02
1.755749999999993918e+02 2.889634514021537093e-02
1.755999999999993690e+02 2.892794216980615341e-02
1.756249999999993747e+02 2.895906053988489895e-02
1.756499999999993804e+02 2.898970037725421070e-02
1.756749999999993861e+02 2.901986184686988768e-02
1.756999999999993918e+02 2.904954515163744519e-02
1.757249999999993690e+02 2.907875053220399658e-02
1.757499999999993747e+02 2.910747826673835623e-02
1.757749999999993804e+02 2.913572867070647263e-02
1.757999999999993861e+02 2.916350209663708115e-02
1.758249999999993918e+02 2.919079893388059482e-02
1.758499999999993690e+02 2.921761960836071620e-02
1.758749999999993747e+02 2.924396458231776769e-02
1.758999999999993804e+02 2.926983435404623829e-02
1.759249999999993861e+02 2.929522945762432634e-02
1.759499999999993918e+02 2.932015046263685906e-02
1.759749999999993690e+02 2.934459797389168262e-02
1.759999999999993747e+02 2.937013784472139108e-02
1.760249999999993804e+02 2.940564943040687579e-02
1.760499999999993861e+02 2.944068400521210327e-02
1.760749999999993918e+02 2.947524123953336461e-02
1.760999999999993690e+02 2.950932084256136304e-02
1.761249999999993747e+02 2.954451768086664015e-02
1.761499999999993804e+02 2.957617758817051093e-02
1.761749999999993861e+02 2.960737329493791717e-02
1.761999999999993634e+02 2.964387152339531192e-02
1.762249999999993690e+02 2.966583061828138163e-02
1.762499999999993747e+02 2.968736189297383615e-02
1.762749999999993804e+02 2.970846374210377519e-02
1.762999999999993861e+02 2.972913458963015801e-02
1.763249999999993634e+02 2.974937288919286826e-02
1.763499999999993690e+02 2.976917712445907235e-02
1.763749999999993747e+02 2.978854580946592445e-02
1.763999999999993804e+02 2.980496206574293275e-02
1.764249999999993861e+02 2.982899156895814016e-02
1.764499999999993634e+02 2.985416535200081933e-02
1.764749999999993690e+02 2.987891934356745605e-02
1.764999999999993747e+02 2.990325160917860908e-02
1.765249999999993804e+02 2.992716024061358587e-02
1.765499999999993861e+02 2.995064335633227867e-02
1.765749999999993634e+02 2.997369910189397885e-02
1.765999999999993690e+02 2.999632565037144843e-02
1.766249999999993747e+02 3.001852120276060285e-02
1.766499999999993804e+02 3.004028398838654718e-02
1.766749999999993861e+02 3.006161226530523756e-02
1.766999999999993634e+02 3.008250432069836666e-02
1.767249999999993690e+02 3.010295847126592123e-02
1.767499999999993747e+02 3.012297306361232802e-02
1.767749999999993804e+02 3.014254647462673298e-02
1.767999999999993861e+02 3.016167711185931480e-02
1.768249999999993634e+02 3.018036341389100652e-02
1.768499999999993690e+02 3.019860385069780134e-02
1.768749999999993747e+02 3.021639692400871977e-02
1.768999999999993804e+02 3.023374116765826028e-02
1.769249999999993861e+02 3.025063514793226507e-02
1.769499999999993634e+02 3.026707746390707929e-02
1.769749999999993690e+02 3.028306674778301691e-02
1.769999999999993747e+02 3.029860166521029796e-02
1.770249999999993804e+02 3.031368091560820294e-02
1.770499999999993861e+02 3.032830323247788853e-02
1.770749999999993634e+02 3.034246738370677265e-02
1.770999999999993690e+02 3.035617217186715663e-02
1.771249999999993747e+02 3.036941643450619469e-02
1.771499999999993804e+02 3.038219904442888974e-02
1.771749999999993861e+02 3.039451890997251632e-02
1.771999999999993634e+02 3.040637497527489894e-02
1.772249999999993690e+02 3.041776622053292758e-02
1.772499999999993747e+02 3.042869166225405791e-02
1.772749999999993804e+02 3.043915035349878742e-02
1.772999999999993861e+02 3.044914138411570700e-02
1.773249999999993634e+02 3.045866388096763258e-02
1.773499999999993690e+02 3.046771700814843858e-02
1.773749999999993747e+02 3.047629996719311909e-02
1.773999999999993804e+02 3.048441199727701389e-02
1.774249999999993861e+02 3.049205237540712765e-02
1.774499999999993634e+02 3.049922041660475119e-02
1.774749999999993690e+02 3.050591547407861120e-02
1.774999999999993747e+02 3.051213693938887792e-02
1.775249999999993804e+02 3.051788424260165611e-02
1.775499999999993861e+02 3.052315685243574966e-02
1.775749999999993634e+02 3.052795427639731080e-02
1.775999999999993690e+02 3.053227606090768917e-02
1.776249999999993747e+02 3.053612179142032451e-02
1.776499999999993804e+02 3.053949109252837579e-02
1.776749999999993861e+02 3.054238362806313209e-02
1.776999999999993634e+02 3.054479910118195959e-02
1.777249999999993690e+02 3.054673725444754032e-02
1.777499999999993747e+02 3.054819786989603977e-02
1.777749999999993804e+02 3.054918076909758293e-02
1.777999999999993861e+02 3.054968581320443785e-02
1.778249999999993634e+02 3.054971290299094561e-02
1.778499999999993690e+02 3.054926197888340952e-02
1.778749999999993747e+02 3.054833302097911818e-02
1.778999999999993804e+02 3.054692604905774253e-02
1.779249999999993577e+02 3.054504112257964629e-02
1.779499999999993634e+02 3.054267834067708048e-02
1.779749999999993690e+02 3.053983784213418901e-02
1.779999999999993747e+02 3.053651980535680016e-02
1.780249999999993804e+02 3.053272444833417948e-02
1.780499999999993577e+02 3.052845202858809129e-02
1.780749999999993634e+02 3.052370284311469936e-02
1.780999999999993690e+02 3.051847722831504267e-02
1.781249999999993747e+02 3.051277555991680976e-02
1.781499999999993804e+02 3.050659825288496579e-02
1.781749999999993577e+02 3.049994576132476765e-02
1.781999999999993634e+02 3.049281857837283713e-02
1.782249999999993690e+02 3.048521723608035860e-02
1.782499999999993747e+02 3.047714230528607640e-02
1.782749999999993804e+02 3.046859439547993167e-02
1.782999999999993577e+02 3.045957415465716869e-02
1.783249999999993634e+02 3.045008226916358710e-02
1.783499999999993690e+02 3.044011946353031642e-02
1.783749999999993747e+02 3.042968650030128050e-02
1.783999999999993804e+02 3.041878417985045130e-02
1.784249999999993577e+02 3.040741334018928765e-02
1.784499999999993634e+02 3.039557485676738086e-02
1.784749999999993690e+02 3.038326964226228249e-02
1.784999999999993747e+02 3.037049864636180013e-02
1.785249999999993804e+02 3.035726285553749446e-02
1.785499999999993577e+02 3.037328084597637826e-02
1.785749999999993634e+02 3.041186073274780230e-02
1.785999999999993690e+02 3.044998562666759168e-02
1.786249999999993747e+02 3.048765381588714948e-02
1.786499999999993804e+02 3.052486362393800126e-02
1.786749999999993577e+02 3.056161341005530704e-02
1.786999999999993634e+02 3.059790156948992423e-02
1.787249999999993690e+02 3.063372653381590122e-02
1.787499999999993747e+02 3.066908677122793039e-02
1.787749999999993804e+02 3.070398078682962453e-02
1.787999999999993577e+02 3.073840712291375094e-02
1.788249999999993634e+02 3.077236435923462118e-02
1.788499999999993690e+02 3.080585111326909417e-02
1.788749999999993747e+02 3.083886604047116065e-02
1.788999999999993804e+02 3.087140783451567186e-02
1.789249999999993577e+02 3.090347522753360623e-02
1.789499999999993634e+02 3.093506699033703178e-02
1.789749999999993690e+02 3.096618193263684163e-02
1.789999999999993747e+02 3.099681890324795450e-02
1.790249999999993804e+02 3.102697679028667069e-02
1.790499999999993577e+02 3.105665452135942736e-02
1.790749999999993634e+02 3.108585106373839071e-02
1.790999999999993690e+02 3.111456542453113275e-02
1.791249999999993747e+02 3.114279665083739476e-02
1.791499999999993804e+02 3.117054382989726743e-02
1.791749999999993577e+02 3.119780608922969808e-02
1.791999999999993634e+02 3.122458259675929548e-02
1.792249999999993690e+02 3.125087256093594945e-02
1.792499999999993747e+02 3.127667523084055878e-02
1.792749999999993804e+02 3.130198989628379946e-02
1.792999999999993577e+02 3.132681588789260063e-02
1.793249999999993634e+02 3.135115257718824877e-02
1.793499999999993690e+02 3.137499937665180760e-02
1.793749999999993747e+02 3.139835573978221051e-02
1.793999999999993520e+02 3.142122116114094005e-02
1.794249999999993577e+02 3.144359517639001150e-02
1.794499999999993634e+02 3.146547736231543324e-02
1.794749999999993690e+02 3.148686733684488703e-02
1.794999999999993747e+02 3.150776475905132934e-02
1.795249999999993520e+02 3.152816932914894593e-02
1.795499999999993577e+02 3.154808078847753244e-02
1.795749999999993634e+02 3.156749891947761150e-02
1.795999999999993690e+02 3.158642354565389943e-02
1.796249999999993747e+02 3.160485453153050878e-02
1.796499999999993520e+02 3.162279178259534002e-02
1.796749999999993577e+02 3.164023524523306569e-02
1.796999999999993634e+02 3.165718490665118956e-02
1.797249999999993690e+02 3.167364079479331046e-02
1.797499999999993747e+02 3.168960297824301858e-02
1.797749999999993520e+02 3.170507156612038108e-02
1.797999999999993577e+02 3.172004670796532699e-02
1.798249999999993634e+02 3.173452859361353823e-02
1.798499999999993690e+02 3.174851745306207090e-02
1.798749999999993747e+02 3.176201355632607415e-02
1.798999999999993520e+02 3.177501721328519768e-02
1.799249999999993577e+02 3.178752877352075679e-02
1.799499999999993634e+02 3.179954862614536165e-02
1.799749999999993690e+02 3.181107719962081304e-02
1.799999999999993747e+02 3.181248871727546113e-02
1.800249999999993520e+02 3.180790757008884750e-02
1.800499999999993577e+02 3.180284483329712253e-02
1.800749999999993634e+02 3.179730128117378568e-02
1.800999999999993690e+02 3.179127772594057127e-02
1.801249999999993747e+02 3.178477501754805451e-02
1.801499999999993520e+02 3.185243584176354614e-02
1.801749999999993577e+02 3.193433862430985343e-02
1.801999999999993634e+02 3.201575489080626252e-02
1.802249999999993690e+02 3.209668214496955857e-02
1.802499999999993747e+02 3.217711793130248465e-02
1.802749999999993520e+02 3.225681210459636211e-02
1.802999999999993577e+02 3.230812772080206285e-02
1.803249999999993634e+02 3.235729816529962777e-02
1.803499999999993690e+02 3.240602178624075319e-02
1.803749999999993747e+02 3.245429622376887896e-02
1.803999999999993520e+02 3.250211914892323084e-02
1.804249999999993577e+02 3.254948826409131968e-02
1.804499999999993634e+02 3.259640130345695802e-02
1.804749999999993690e+02 3.264285603344124070e-02
1.804999999999993747e+02 3.268885025313831433e-02
1.805249999999993520e+02 3.273438179474256332e-02
1.805499999999993577e+02 3.277944852397228492e-02
1.805749999999993634e+02 3.282404834048238684e-02
1.805999999999993690e+02 3.286817917827510038e-02
1.806249999999993747e+02 3.291183900609798152e-02
1.806499999999993520e+02 3.295502582783894213e-02
1.806749999999993577e+02 3.299773768291183740e-02
1.806999999999993634e+02 3.303997264663464245e-02
1.807249999999993690e+02 3.308172883059918440e-02
1.807499999999993747e+02 3.312300438303374811e-02
1.807749999999993520e+02 3.316379748915763981e-02
1.807999999999993577e+02 3.320410637152624439e-02
1.808249999999993634e+02 3.324392929036891486e-02
1.808499999999993690e+02 3.328326454391692529e-02
1.808749999999993747e+02 3.332211046872408933e-02
1.808999999999993520e+02 3.336046543997783775e-02
1.809249999999993577e+02 3.339832787180133100e-02
1.809499999999993634e+02 3.343569621754491350e-02
1.809749999999993690e+02 3.347256897007251653e-02
1.809999999999993747e+02 3.350894466203340610e-02
1.810249999999993520e+02 3.354482186612854633e-02
1.810499999999993577e+02 3.358019919536511105e-02
1.810749999999993634e+02 3.361507530330171134e-02
1.810999999999993690e+02 3.364944888428503256e-02
1.811249999999993463e+02 3.368331867367494598e-02
1.811499999999993520e+02 3.371668344806019041e-02
1.811749999999993577e+02 3.374954202546446430e-02
1.811999999999993634e+02 3.378189326554204702e-02
1.812249999999993690e+02 3.381373606976290774e-02
1.812499999999993463e+02 3.384506938158737821e-02
1.812749999999993520e+02 3.387589218663179802e-02
1.812999999999993577e+02 3.390620351282196826e-02
1.813249999999993634e+02 3.393600243053702253e-02
1.813499999999993690e+02 3.396528805274263291e-02
1.813749999999993463e+02 3.399405953511441120e-02
1.813999999999993520e+02 3.402231607614866066e-02
1.814249999999993577e+02 3.405005691726478018e-02
1.814499999999993634e+02 3.407728134289537275e-02
1.814749999999993690e+02 3.410398868056670890e-02
1.814999999999993463e+02 3.413017830096744254e-02
1.815249999999993520e+02 3.415584961800778585e-02
1.815499999999993577e+02 3.418100208886677011e-02
1.815749999999993634e+02 3.420563521402936874e-02
1.815999999999993690e+02 3.422974853731360068e-02
1.816249999999993463e+02 3.425334164588431096e-02
1.816499999999993520e+02 3.427641417026007498e-02
1.816749999999993577e+02 3.429896578430596116e-02
1.816999999999993634e+02 3.432099620521736338e-02
1.817249999999993690e+02 3.434250519349308500e-02
1.817499999999993463e+02 3.436349255289733451e-02
1.817749999999993520e+02 3.438395813041086879e-02
1.817999999999993577e+02 3.440390181617305337e-02
1.818249999999993634e+02 3.442332354341152978e-02
1.818499999999993690e+02 3.444222328836305663e-02
1.818749999999993463e+02 3.446060107018272811e-02
1.818999999999993520e+02 3.447845695084374162e-02
1.819249999999993577e+02 3.449579103502683347e-02
1.819499999999993634e+02 3.451260346999931311e-02
1.819749999999993690e+02 3.452889444548352949e-02
1.819999999999993463e+02 3.454466419351631679e-02
1.820249999999993520e+02 3.455991298829808045e-02
1.820499999999993577e+02 3.457464114603238381e-02
1.820749999999993634e+02 3.458884902475424516e-02
1.820999999999993690e+02 3.460253702415182209e-02
1.821249999999993463e+02 3.461570558537509917e-02
1.821499999999993520e+02 3.462835519083804631e-02
1.821749999999993577e+02 3.464048636400952896e-02
1.821999999999993634e+02 3.465209966919671064e-02
1.822249999999993690e+02 3.466319571131699223e-02
1.822499999999993463e+02 3.467377513566426150e-02
1.822749999999993520e+02 3.468497915521267377e-02
1.822999999999993577e+02 3.472222856162563570e-02
1.823249999999993634e+02 3.476077281286643617e-02
1.823499999999993690e+02 3.479881981553831216e-02
1.823749999999993463e+02 3.483636782328287246e-02
1.823999999999993520e+02 3.487341512831907547e-02
1.824249999999993577e+02 3.490996006177660843e-02
1.824499999999993634e+02 3.494600099402018351e-02
1.824749999999993690e+02 3.498153633496414727e-02
1.824999999999993463e+02 3.501656453437906880e-02
1.825249999999993520e+02 3.505108408218927246e-02
1.825499999999993577e+02 3.508509350875829019e-02
1.825749999999993634e+02 3.511859138516968543e-02
1.825999999999993406e+02 3.515157632349261152e-02
1.826249999999993463e+02 3.518404697704298478e-02
1.826499999999993520e+02 3.521600204063007195e-02
1.826749999999993577e+02 3.524744025079686732e-02
1.826999999999993634e+02 3.527836038604861141e-02
1.827249999999993406e+02 3.530876126707132440e-02
1.827499999999993463e+02 3.533864175694035464e-02
1.827749999999993520e+02 3.536800076131891429e-02
1.827999999999993577e+02 3.539683722864518656e-02
1.828249999999993634e+02 3.542515015031066916e-02
1.828499999999993406e+02 3.545293856082593065e-02
1.828749999999993463e+02 3.548020153797745713e-02
1.828999999999993520e+02 3.550693820297382008e-02
1.829249999999993577e+02 3.553314772057938886e-02
1.829499999999993634e+02 3.555882929923905034e-02
1.829749999999993406e+02 3.558398219119127126e-02
1.829999999999993463e+02 3.560860569257182084e-02
1.830249999999993520e+02 3.563269914350343515e-02
1.830499999999993577e+02 3.565626192817775153e-02
1.830749999999993634e+02 3.567929347492537068e-02
1.830999999999993406e+02 3.570179325627389350e-02
1.831249999999993463e+02 3.572376078899630603e-02
1.831499999999993520e+02 3.574519563414828294e-02
1.831749999999993577e+02 3.576609739709359082e-02
1.831999999999993634e+02 3.578646572751924965e-02
1.832249999999993406e+02 3.580630031944088271e-02
1.832499999999993463e+02 3.582560091119402906e-02
1.832749999999993520e+02 3.584436728541796902e-02
1.832999999999993577e+02 3.586259926902651135e-02
1.833249999999993634e+02 3.588029673316890655e-02
1.833499999999993406e+02 3.589745959317947044e-02
1.833749999999993463e+02 3.591408780851670923e-02
1.833999999999993520e+02 3.593018138269205713e-02
1.834249999999993577e+02 3.594574036318668592e-02
1.834499999999993634e+02 3.596076484135939805e-02
1.834749999999993406e+02 3.597525495234267512e-02
1.834999999999993463e+02 3.598812995247433616e-02
1.835249999999993520e+02 3.595346005672810097e-02
1.835499999999993577e+02 3.591743680862732185e-02
1.835749999999993634e+02 3.588086705512632396e-02
1.835999999999993406e+02 3.584375129556564843e-02
1.836249999999993463e+02 3.580609007510703046e-02
1.836499999999993520e+02 3.576788398475268943e-02
1.836749999999993577e+02 3.572913366135242047e-02
1.836999999999993634e+02 3.568983978760076337e-02
1.837249999999993406e+02 3.565000309202253498e-02
1.837499999999993463e+02 3.560962434894680839e-02
1.837749999999993520e+02 3.556870437846892247e-02
1.837999999999993577e+02 3.552724404640274225e-02
1.838249999999993634e+02 3.548524426421954814e-02
1.838499999999993406e+02 3.544270598897799468e-02
1.838749999999993463e+02 3.539963022323951158e-02
1.838999999999993520e+02 3.535601801497516294e-02
1.839249999999993577e+02 3.531187045745981523e-02
1.839499999999993634e+02 3.526718868915459243e-02
1.839749999999993406e+02 3.522197389357986652e-02
1.839999999999993463e+02 3.517622729917423835e-02
1.840249999999993520e+02 3.512995017914487261e-02
1.840499999999993577e+02 3.508314385130421875e-02
1.840749999999993634e+02 3.503580967789802353e-02
1.840999999999993406e+02 3.498794906542050664e-02
1.841249999999993463e+02 3.493956346441828842e-02
1.841499999999993520e+02 3.489065436928528302e-02
1.841749999999993577e+02 3.484122331804439393e-02
1.841999999999993634e+02 3.479127189211957821e-02
1.842249999999993406e+02 3.474080171609703754e-02
1.842499999999993463e+02 3.468981445747543191e-02
1.842749999999993520e+02 3.463831182640583761e-02
1.842999999999993577e+02 3.458629557542086674e-02
1.843249999999993349e+02 3.452929750231738953e-02
1.843499999999993406e+02 3.445218228801698312e-02
1.843749999999993463e+02 3.437451066947746353e-02
1.843999999999993520e+02 3.429628446566254651e-02
1.844249999999993577e+02 3.421750554354207469e-02
1.844499999999993349e+02 3.413817581790944133e-02
1.844749999999993406e+02 3.405829725118614260e-02
1.844999999999993463e+02 3.397787185321705927e-02
1.845249999999993520e+02 3.389690168105122942e-02
1.845499999999993577e+02 3.381538883871104684e-02
1.845749999999993349e+02 3.373333547695119700e-02
1.845999999999993406e+02 3.365074379300232038e-02
1.846249999999993463e+02 3.356761603030723740e-02
1.846499999999993520e+02 3.348395447824126236e-02
1.846749999999993577e+02 3.339976147182380922e-02
1.846999999999993349e+02 3.331503939141695902e-02
1.847249999999993406e+02 3.322979066241158602e-02
1.847499999999993463e+02 3.314401775490610075e-02
1.847749999999993520e+02 3.305772318336796384e-02
1.847999999999993577e+02 3.297090950628932260e-02
1.848249999999993349e+02 3.288357932582829796e-02
1.848499999999993406e+02 3.279573528744019612e-02
1.848749999999993463e+02 3.270738007949904741e-02
1.848999999999993520e+02 3.261851643290587105e-02
1.849249999999993577e+02 3.252973929900232486e-02
1.849499999999993349e+02 3.244148936274125067e-02
1.849749999999993406e+02 3.235273045400492015e-02
1.849999999999993463e+02 3.226346530835980109e-02
1.850249999999993520e+02 3.217369670323382003e-02
1.850499999999993577e+02 3.208342745750303315e-02
1.850749999999993349e+02 3.199266043107060892e-02
1.850999999999993406e+02 3.190139852443382024e-02
1.851249999999993463e+02 3.180964467824284186e-02
1.851499999999993520e+02 3.171740187284875778e-02
1.851749999999993577e+02 3.162467312784233986e-02
1.851999999999993349e+02 3.153146150158221001e-02
1.852249999999993406e+02 3.143777009071622303e-02
1.852499999999993463e+02 3.134360202969112275e-02
1.852749999999993520e+02 3.124896049025462780e-02
1.852999999999993577e+02 3.115384868094933993e-02
1.853249999999993349e+02 3.105826984659583456e-02
1.853499999999993406e+02 3.096222726777041190e-02
1.853749999999993463e+02 3.086572426027179780e-02
1.853999999999993520e+02 3.076876417458266830e-02
1.854249999999993577e+02 3.067135039532099469e-02
1.854499999999993349e+02 3.057348634068540391e-02
1.854749999999993406e+02 3.047517546189199011e-02
1.854999999999993463e+02 3.037642124260572785e-02
1.855249999999993520e+02 3.027722719836321158e-02
1.855499999999993577e+02 3.017759687598982679e-02
1.855749999999993349e+02 3.007753385300990581e-02
1.855999999999993406e+02 2.997704173705087113e-02
1.856249999999993463e+02 2.987612416524122391e-02
1.856499999999993520e+02 2.977478480360370994e-02
1.856749999999993577e+02 2.967302734644093262e-02
1.856999999999993349e+02 2.957085551571786430e-02
1.857249999999993406e+02 2.946827306043681496e-02
1.857499999999993463e+02 2.936528375601160645e-02
1.857749999999993520e+02 2.926189140363141122e-02
1.857999999999993292e+02 2.915809982962610722e-02
1.858249999999993349e+02 2.905391288482290710e-02
1.858499999999993406e+02 2.894933444390199173e-02
1.858749999999993463e+02 2.884436840474751546e-02
1.858999999999993520e+02 2.873901868779419472e-02
1.859249999999993292e+02 2.863328923537328263e-02
1.859499999999993349e+02 2.852718401105266283e-02
1.859749999999993406e+02 2.842070699897709940e-02
1.859999999999993463e+02 2.831386220320370600e-02
1.860249999999993520e+02 2.820665364703690142e-02
1.860499999999993292e+02 2.809908537236041962e-02
1.860749999999993349e+02 2.799116143896775849e-02
1.860999999999993406e+02 2.788288592389252113e-02
1.861249999999993463e+02 2.777426292073548880e-02
1.861499999999993520e+02 2.766529653899235663e-02
1.861749999999993292e+02 2.755599090337944659e-02
1.861999999999993349e+02 2.744635015316051335e-02
1.862249999999993406e+02 2.733637844147125337e-02
1.862499999999993463e+02 2.722607993464675261e-02
1.862749999999993520e+02 2.711545881154546825e-02
1.862999999999993292e+02 2.700451926287725235e-02
1.863249999999993349e+02 2.689326549052912380e-02
1.863499999999993406e+02 2.678170170689422175e-02
1.863749999999993463e+02 2.666983213420023521e-02
1.863999999999993520e+02 2.655766100384112857e-02
1.864249999999993292e+02 2.644519255570737873e-02
1.864499999999993349e+02 2.633243103752196806e-02
1.864749999999993406e+02 2.621938070417459410e-02
1.864999999999993463e+02 2.610604581706156210e-02
1.865249999999993520e+02 2.599243064342497689e-02
1.865499999999993292e+02 2.587853945569749958e-02
1.865749999999993349e+02 2.576437653084758320e-02
1.865999999999993406e+02 2.564994614972895479e-02
1.866249999999993463e+02 2.553525259643390360e-02
1.866499999999993520e+02 2.542030015764880010e-02
1.866749999999993292e+02 2.530509312201394481e-02
1.866999999999993349e+02 2.518963577948735502e-02
1.867249999999993406e+02 2.507393242071232972e-02
1.867499999999993463e+02 2.495798733638950745e-02
1.867749999999993520e+02 2.484180481665260870e-02
1.867999999999993292e+02 2.472538915045065233e-02
1.868249999999993349e+02 2.460874462493174361e-02
1.868499999999993406e+02 2.449187552483532773e-02
1.868749999999993463e+02 2.437478613188700030e-02
1.868999999999993520e+02 2.425748072419942059e-02
1.869249999999993292e+02 2.413996357567894241e-02
1.869499999999993349e+02 2.402223895543721677e-02
1.869749999999993406e+02 2.390431112720833862e-02
1.869999999999993463e+02 2.378618434877327950e-02
1.870249999999993520e+02 2.366786287138827535e-02
1.870499999999993292e+02 2.354935093922071523e-02
1.870749999999993349e+02 2.343065278879070262e-02
1.870999999999993406e+02 2.331177264841916702e-02
1.871249999999993463e+02 2.319271473768263689e-02
1.871499999999993520e+02 2.307348326687372331e-02
1.871749999999993292e+02 2.295408243646999621e-02
1.871999999999993349e+02 2.283451643660780461e-02
1.872249999999993406e+02 2.271478944656432630e-02
1.872499999999993463e+02 2.259490563424633794e-02
1.872749999999993520e+02 2.247486915568563601e-02
1.872999999999993292e+02 2.235468415454252775e-02
1.873249999999993349e+02 2.223435476161546298e-02
1.873499999999993406e+02 2.211388509435922509e-02
1.873749999999993463e+02 2.199327925641055351e-02
1.873999999999993520e+02 2.187254133711915779e-02
1.874249999999993292e+02 2.175167541108987898e-02
1.874499999999993349e+02 2.163068553772976021e-02
1.874749999999993406e+02 2.150957576080341285e-02
1.874999999999993463e+02 2.138835010799730596e-02
1.875249999999993236e+02 2.126701259049040491e-02
1.875499999999993292e+02 2.114556720253400399e-02
1.875749999999993349e+02 2.102401792103789774e-02
1.875999999999993406e+02 2.090236870516645751e-02
1.876249999999993463e+02 2.078062349594101896e-02
1.876499999999993236e+02 2.065878621585211586e-02
1.876749999999993292e+02 2.053686076847657110e-02
1.876999999999993349e+02 2.041485103810690080e-02
1.877249999999993406e+02 2.029276088938584965e-02
1.877499999999993463e+02 2.017059416694949245e-02
1.877749999999993236e+02 2.004835469508009158e-02
1.877999999999993292e+02 1.992604627736446754e-02
1.878249999999993349e+02 1.980367269636290617e-02
1.878499999999993406e+02 1.968123771328467511e-02
1.878749999999993463e+02 1.955874506767303275e-02
1.878999999999993236e+02 1.943619847709677009e-02
1.879249999999993292e+02 1.931360163685136647e-02
1.879499999999993349e+02 1.919095821966702864e-02
1.879749999999993406e+02 1.906827187542588231e-02
1.879999999999993463e+02 1.894554623088704967e-02
1.880249999999993236e+02 1.882278488941901279e-02
1.880499999999993292e+02 1.869999143074039041e-02
1.880749999999993349e+02 1.857716941066970412e-02
1.880999999999993406e+02 1.845432236088161496e-02
1.881249999999993463e+02 1.833145378867216332e-02
1.881499999999993236e+02 1.820856717673147857e-02
1.881749999999993292e+02 1.808566598292407276e-02
1.881999999999993349e+02 1.796275364007802675e-02
1.882249999999993406e+02 1.783983355578036556e-02
1.882499999999993463e+02 1.771690911218220046e-02
1.882749999999993236e+02 1.759398366580914100e-02
1.882999999999993292e+02 1.747106054738147007e-02
1.883249999999993349e+02 1.734814306164063694e-02
1.883499999999993406e+02 1.722523448718388597e-02
1.883749999999993463e+02 1.710233807630644198e-02
1.883999999999993236e+02 1.697945705484972881e-02
1.884249999999993292e+02 1.685659462205902140e-02
1.884499999999993349e+02 1.673375395044662123e-02
1.884749999999993406e+02 1.661093818566350758e-02
1.884999999999993463e+02 1.648815044637731708e-02
1.885249999999993236e+02 1.636539382415758831e-02
1.885499999999993292e+02 1.624038942637343746e-02
1.885749999999993349e+02 1.612324859011121311e-02
1.885999999999993406e+02 1.602192026173546863e-02
1.886249999999993463e+02 1.592044072899940002e-02
1.886499999999993236e+02 1.581881312823056954e-02
1.886749999999993292e+02 1.571704059408763482e-02
1.886999999999993349e+02 1.562569136912995288e-02
1.887249999999993406e+02 1.556244251698965693e-02
1.887499999999993463e+02 1.550094891426684156e-02
1.887749999999993236e+02 1.541181510421866033e-02
1.887999999999993292e+02 1.532858167848813458e-02
1.888249999999993349e+02 1.522918073022712891e-02
1.888499999999993406e+02 1.512936791820268696e-02
1.888749999999993463e+02 1.502982685970824690e-02
1.888999999999993236e+02 1.492177191004602499e-02
1.889249999999993292e+02 1.481292794879032239e-02
1.889499999999993349e+02 1.470360087259152924e-02
1.889749999999993406e+02 1.459379149159303717e-02
1.889999999999993179e+02 1.448350065282185198e-02
1.890249999999993236e+02 1.437277475087196318e-02
1.890499999999993292e+02 1.427905901829082738e-02
1.890749999999993349e+02 1.419138570850708540e-02
1.890999999999993406e+02 1.410326144181450053e-02
1.891249999999993179e+02 1.401468640885874216e-02
1.891499999999993236e+02 1.392566083119277029e-02
1.891749999999993292e+02 1.383618496155886342e-02
1.891999999999993349e+02 1.374625908416660970e-02
1.892249999999993406e+02 1.365588351496824400e-02
1.892499999999993179e+02 1.356505860193003322e-02
1.892749999999993236e+02 1.347378472530070051e-02
1.892999999999993292e+02 1.338206229787717617e-02
1.893249999999993349e+02 1.328989176526595983e-02
1.893499999999993406e+02 1.319727360614010234e-02
1.893749999999993179e+02 1.310420833249416675e-02
1.893999999999993236e+02 1.301069648989276739e-02
1.894249999999993292e+02 1.291673865771790670e-02
1.894499999999993349e+02 1.282233544940875047e-02
1.894749999999993406e+02 1.272748751270079935e-02
1.894999999999993179e+02 1.263205356078250102e-02
1.895249999999993236e+02 1.253658586016194280e-02
1.895499999999993292e+02 1.244136462536871504e-02
1.895749999999993349e+02 1.234569832059854641e-02
1.895999999999993406e+02 1.224958766222036290e-02
1.896249999999993179e+02 1.215303340188012178e-02
1.896499999999993236e+02 1.205603632672452852e-02
1.896749999999993292e+02 1.195859725962164499e-02
1.896999999999993349e+02 1.186071705937345559e-02
1.897249999999993406e+02 1.176239662092603243e-02
1.897499999999993179e+02 1.166363687557124378e-02
1.897749999999993236e+02 1.156443879114489245e-02
1.897999999999993292e+02 1.146480337221869594e-02
1.898249999999993349e+02 1.136473166028612210e-02
1.898499999999993406e+02 1.126422473394168670e-02
1.898749999999993179e+02 1.116328370905517869e-02
1.898999999999993236e+02 1.106190973893809298e-02
1.899249999999993292e+02 1.096010401450587743e-02
1.899499999999993349e+02 1.085786776443058675e-02
1.899749999999993406e+02 1.075520225528998550e-02
1.899999999999993179e+02 1.065210879170724184e-02
1.900249999999993236e+02 1.054858871648473723e-02
1.900499999999993292e+02 1.044464341073149394e-02
1.900749999999993349e+02 1.034027429398160121e-02
1.900999999999993406e+02 1.023548282430716307e-02
1.901249999999993179e+02 1.013027049842236960e-02
1.901499999999993236e+02 1.002463885178048360e-02
1.901749999999993292e+02 9.918589458663194455e-03
1.901999999999993349e+02 9.812123932262464127e-03
1.902249999999993406e+02 9.705243924753324813e-03
1.902499999999993179e+02 9.597951127359810597e-03
1.902749999999993236e+02 9.490247270411610037e-03
1.902999999999993292e+02 9.382134123393974165e-03
1.903249999999993349e+02 9.273613494987429512e-03
1.903499999999993406e+02 9.164687233099867020e-03
1.903749999999993179e+02 9.055357224890403164e-03
1.903999999999993236e+02 8.945625396783759078e-03
1.904249999999993292e+02 8.835493714476453514e-03
1.904499999999993349e+02 8.724964182933546766e-03
1.904749999999993406e+02 8.614038846376488937e-03
1.904999999999993179e+02 8.502719788263300715e-03
1.905249999999993236e+02 8.391009131256250281e-03
1.905499999999993292e+02 8.278909037184695521e-03
1.905749999999993349e+02 8.166421706994476948e-03
1.905999999999993406e+02 8.053549380690699575e-03
1.906249999999993179e+02 7.940294337270401362e-03
1.906499999999993236e+02 7.826658894643742995e-03
1.906749999999993292e+02 7.712645409549404550e-03
1.906999999999993349e+02 7.598256277456563214e-03
1.907249999999993122e+02 7.483493932459630259e-03
1.907499999999993179e+02 7.368360847161225732e-03
1.907749999999993236e+02 7.252859532547687761e-03
1.907999999999993292e+02 7.136992537852908033e-03
1.908249999999993349e+02 7.020762450412722580e-03
1.908499999999993122e+02 6.904171895509654891e-03
1.908749999999993179e+02 6.787223536206897674e-03
1.908999999999993236e+02 6.669920073173768449e-03
1.909249999999993292e+02 6.552264244499571982e-03
1.909499999999993349e+02 6.434258825498524563e-03
1.909749999999993122e+02 6.315906628503909111e-03
1.909999999999993179e+02 6.197210502652508030e-03
1.910249999999993236e+02 6.078173333658966858e-03
1.910499999999993292e+02 5.958798043580248310e-03
1.910749999999993349e+02 5.839087590568991029e-03
1.910999999999993122e+02 5.719044968618854780e-03
1.911249999999993179e+02 5.598673207297362626e-03
1.911499999999993236e+02 5.477975371471012316e-03
1.911749999999993292e+02 5.356954561018741588e-03
1.911999999999993349e+02 5.235613910535954867e-03
1.912249999999993122e+02 5.113956589029400139e-03
1.912499999999993179e+02 4.991985799600310442e-03
1.912749999999993236e+02 4.869704779119854443e-03
1.912999999999993292e+02 4.747116797893210713e-03
1.913249999999993349e+02 4.624225159314872963e-03
1.913499999999993122e+02 4.501033199513620672e-03
1.913749999999993179e+02 4.377544286987672915e-03
1.913999999999993236e+02 4.253761822231793936e-03
1.914249999999993292e+02 4.129689237352861080e-03
1.914499999999993349e+02 4.005329995677593506e-03
1.914749999999993122e+02 3.880687591350480588e-03
1.914999999999993179e+02 3.755765548921623318e-03
1.915249999999993236e+02 3.630567422927813339e-03
1.915499999999993292e+02 3.505096797461696150e-03
1.915749999999993349e+02 3.379357285733699222e-03
1.915999999999993122e+02 3.253352529625784788e-03
1.916249999999993179e+02 3.127086199233651120e-03
1.916499999999993236e+02 3.000561992404454734e-03
1.916749999999993292e+02 2.873783634262577769e-03
1.916999999999993349e+02 2.746754876728632524e-03
1.917249999999993122e+02 2.619479498031175406e-03
1.917499999999993179e+02 2.491961302206647730e-03
1.917749999999993236e+02 2.364204118597399654e-03
1.917999999999993292e+02 2.236211801336360650e-03
1.918249999999993349e+02 2.107988228827276447e-03
1.918499999999993122e+02 1.979537303216714287e-03
1.918749999999993179e+02 1.850862949857562173e-03
1.918999999999993236e+02 1.721969116768494673e-03
1.919249999999993292e+02 1.592859774082895511e-03
1.919499999999993349e+02 1.463538913493824542e-03
1.919749999999993122e+02 1.334010547690485686e-03
1.919999999999993179e+02 1.204278709789492622e-03
1.920249999999993236e+02 1.074347452759179776e-03
1.920499999999993292e+02 9.442208488387329821e-04
1.920749999999993349e+02 8.139029889508374825e-04
1.920999999999993122e+02 6.833979821080580488e-04
1.921249999999993179e+02 5.527099548148618020e-04
1.921499999999993236e+02 4.218430504650083992e-04
1.921749999999993292e+02 2.908014287316928711e-04
1.921999999999993065e+02 1.595892649549802847e-04
1.922249999999993122e+02 2.821074952250625107e-05
1.922499999999993179e+02 -1.033299127512459360e-04
1.922749999999993236e+02 -2.350285032525795017e-04
1.922999999999993292e+02 -3.668807901993076099e-04
1.923249999999993065e+02 -4.988825292744247146e-04
1.923499999999993122e+02 -6.310294642650610391e-04
1.923749999999993179e+02 -7.633173277019514140e-04
1.923999999999993236e+02 -8.957418415055334697e-04
1.924249999999993292e+02 -1.028298717631589542e-03
1.924499999999993065e+02 -1.160983658721536282e-03
1.924749999999993122e+02 -1.293792358754533014e-03
1.924999999999993179e+02 -1.426720503701831792e-03
1.925249999999993236e+02 -1.559763772181846928e-03
1.925499999999993292e+02 -1.692917836119369867e-03
1.925749999999993065e+02 -1.826178361403757748e-03
1.925999999999993122e+02 -1.959541008550294561e-03
1.926249999999993179e+02 -2.093001433360143927e-03
1.926499999999993236e+02 -2.200697114412433677e-03
1.926749999999993292e+02 -2.308221942338596535e-03
1.926999999999993065e+02 -2.415871656497362106e-03
1.927249999999993122e+02 -2.523642751056929309e-03
1.927499999999993179e+02 -2.631531712222898167e-03
1.927749999999993236e+02 -2.739535018776791293e-03
1.927999999999993292e+02 -2.847649142615078875e-03
1.928249999999993065e+02 -2.955870549289613992e-03
1.928499999999993122e+02 -3.064195698550422828e-03
1.928749999999993179e+02 -3.172621044888194759e-03
1.928999999999993236e+02 -3.281143038079214948e-03
1.929249999999993292e+02 -3.389758123730344207e-03
1.929499999999993065e+02 -3.498462743824651538e-03
1.929749999999993122e+02 -3.607253337268023774e-03
1.929999999999993179e+02 -3.716126340434301126e-03
1.930249999999993236e+02 -3.825078187713244673e-03
1.930499999999993292e+02 -3.934105312055296774e-03
1.930749999999993065e+02 -4.043204145517715828e-03
1.930999999999993122e+02 -4.152371119810529740e-03
1.931249999999993179e+02 -4.261602666839742898e-03
1.931499999999993236e+02 -4.370895219251435225e-03
1.931749999999993292e+02 -4.480245210973761785e-03
1.931999999999993065e+02 -4.589649077758000892e-03
1.932249999999993122e+02 -4.699103257717953362e-03
1.932499999999993179e+02 -4.808604191867326023e-03
1.932749999999993236e+02 -4.918148324655485445e-03
1.932999999999993292e+02 -5.027732104500878471e-03
1.933249999999993065e+02 -5.143436059662917330e-03
1.933499999999993122e+02 -5.360268989434786337e-03
1.933749999999993179e+02 -5.577254502276994541e-03
1.933999999999993236e+02 -5.794385573913936327e-03
1.934249999999993292e+02 -6.011655165266137878e-03
1.934499999999993065e+02 -6.229056223520285790e-03
1.934749999999993122e+02 -6.446581683205974272e-03
1.934999999999993179e+02 -6.664224467273310165e-03
1.935249999999993236e+02 -6.881977488178467328e-03
1.935499999999993292e+02 -7.099833648968796943e-03
1.935749999999993065e+02 -7.317785844372439417e-03
1.935999999999993122e+02 -7.535826961892917557e-03
1.936249999999993179e+02 -7.753949882900744266e-03
1.936499999999993236e+02 -7.972147483731406234e-03
1.936749999999993292e+02 -8.190412636783099554e-03
1.936999999999993065e+02 -8.408738211615432445e-03
1.937249999999993122e+02 -8.627117076048447172e-03
1.937499999999993179e+02 -8.845542097263126013e-03
1.937749999999993236e+02 -9.064006142900140825e-03
1.937999999999993292e+02 -9.282502082158210557e-03
1.938249999999993065e+02 -9.501022786894281966e-03
1.938499999999993122e+02 -9.719561132717990937e-03
1.938749999999993179e+02 -9.938110000087013729e-03
1.938999999999993236e+02 -1.015666227540006072e-02
1.939249999999993008e+02 -1.037521085208653777e-02
1.939499999999993065e+02 -1.059374863169480763e-02
1.939749999999993122e+02 -1.081226852497393746e-02
1.939999999999993179e+02 -1.103076345295572920e-02
1.940249999999993236e+02 -1.124922634802955242e-02
1.940499999999993008e+02 -1.146765015501394896e-02
1.940749999999993065e+02 -1.168602783222436048e-02
1.940999999999993122e+02 -1.190435235253303227e-02
1.941249999999993179e+02 -1.212261670442485451e-02
1.941499999999993236e+02 -1.234081389304809463e-02
1.941749999999993008e+02 -1.255893694125616127e-02
1.941999999999993065e+02 -1.277697889064679029e-02
1.942249999999993122e+02 -1.299493280258873749e-02
1.942499999999993179e+02 -1.321279175924561927e-02
1.942749999999993236e+02 -1.343054886458950117e-02
1.942999999999993008e+02 -1.364819724540734802e-02
1.943249999999993065e+02 -1.384762034786759556e-02
1.943499999999993122e+02 -1.404313165827244733e-02
1.943749999999993179e+02 -1.423876461797368709e-02
1.943999999999993236e+02 -1.443451293690966274e-02
1.944249999999993008e+02 -1.463037030782685793e-02
1.944499999999993065e+02 -1.482633040721359312e-02
1.944749999999993122e+02 -1.502238689623587066e-02
1.944999999999993179e+02 -1.521853342168374805e-02
1.945249999999993236e+02 -1.541476361692084920e-02
1.945499999999993008e+02 -1.561107110283975301e-02
1.945749999999993065e+02 -1.580744948882327472e-02
1.945999999999993122e+02 -1.600389237371005122e-02
1.946249999999993179e+02 -1.620039334676454459e-02
1.946499999999993236e+02 -1.639694598865166358e-02
1.946749999999993008e+02 -1.659354387241419523e-02
1.946999999999993065e+02 -1.679018056445697599e-02
1.947249999999993122e+02 -1.698684962552748923e-02
1.947499999999993179e+02 -1.718354461170731873e-02
1.947749999999993236e+02 -1.738025907539977530e-02
1.947999999999993008e+02 -1.757698656632233208e-02
1.948249999999993065e+02 -1.777372063250233503e-02
1.948499999999993122e+02 -1.797045482126827243e-02
1.948749999999993179e+02 -1.816718268024938854e-02
1.948999999999993236e+02 -1.836389775837040522e-02
1.949249999999993008e+02 -1.856059360684924123e-02
1.949499999999993065e+02 -1.875726378019376694e-02
1.949749999999993122e+02 -1.895390183719821917e-02
1.949999999999993179e+02 -1.915050134193845704e-02
1.950249999999993236e+02 -1.934705586476682948e-02
1.950499999999993008e+02 -1.954355898330439878e-02
1.950749999999993065e+02 -1.974000428343314351e-02
1.950999999999993122e+02 -1.993638536028332145e-02
1.951249999999993179e+02 -2.013269581922037116e-02
1.951499999999993236e+02 -2.032892927682773687e-02
1.951749999999993008e+02 -2.052507936188606788e-02
1.951999999999993065e+02 -2.072113971635116542e-02
1.952249999999993122e+02 -2.091710399632341205e-02
1.952499999999993179e+02 -2.111296587301744743e-02
1.952749999999993236e+02 -2.130871903372433609e-02
1.952999999999993008e+02 -2.150435718276916611e-02
1.953249999999993065e+02 -2.169987404246415119e-02
1.953499999999993122e+02 -2.189526335405451996e-02
1.953749999999993179e+02 -2.209051887865942643e-02
1.953999999999992951e+02 -2.228563439820607436e-02
1.954249999999993008e+02 -2.248060371635731206e-02
1.954499999999993065e+02 -2.267542065943132720e-02
1.954749999999993122e+02 -2.287007907731516965e-02
1.954999999999993179e+02 -2.306457284436903149e-02
1.955249999999992951e+02 -2.325889586032449385e-02
1.955499999999993008e+02 -2.345304205117322918e-02
1.955749999999993065e+02 -2.364700537004624584e-02
1.955999999999993122e+02 -2.384077979808611747e-02
1.956249999999993179e+02 -2.403435934530792975e-02
1.956499999999992951e+02 -2.422773805145322923e-02
1.956749999999993008e+02 -2.442090998683302955e-02
1.956999999999993065e+02 -2.461386925315804663e-02
1.957249999999993122e+02 -2.480660998436401074e-02
1.957499999999993179e+02 -2.499912634742186210e-02
1.957749999999992951e+02 -2.519141254313898501e-02
1.957999999999993008e+02 -2.537240190453628197e-02
1.958249999999993065e+02 -2.546420644828063101e-02
1.958499999999993122e+02 -2.555594316236793964e-02
1.958749999999993179e+02 -2.564760881713909479e-02
1.958999999999992951e+02 -2.573920018751245375e-02
1.959249999999993008e+02 -2.583071405350225586e-02
1.959499999999993065e+02 -2.592214720073642703e-02
1.959749999999993122e+02 -2.601349642097320475e-02
1.959999999999993179e+02 -2.610475851261965033e-02
1.960249999999992951e+02 -2.619593028124677508e-02
1.960499999999993008e+02 -2.628700854010642546e-02
1.960749999999993065e+02 -2.637799011064519139e-02
1.960999999999993122e+02 -2.646887182301790181e-02
1.961249999999993179e+02 -2.655965051660047829e-02
1.961499999999992951e+02 -2.665032304049934353e-02
1.961749999999993008e+02 -2.674088625406107964e-02
1.961999999999993065e+02 -2.683133702737861351e-02
1.962249999999993122e+02 -2.692167224179630933e-02
1.962499999999993179e+02 -2.701188879041179630e-02
1.962749999999992951e+02 -2.710198357857615883e-02
1.962999999999993008e+02 -2.719195352439089663e-02
1.963249999999993065e+02 -2.728179555920186641e-02
1.963499999999993122e+02 -2.737150662809051740e-02
1.963749999999993179e+02 -2.746108369036147009e-02
1.963999999999992951e+02 -2.755052372002751715e-02
1.964249999999993008e+02 -2.763982370628951732e-02
1.964499999999993065e+02 -2.772898065401371501e-02
1.964749999999993122e+02 -2.781799158420482018e-02
1.964999999999993179e+02 -2.790685353447406800e-02
1.965249999999992951e+02 -2.799556355950442652e-02
1.965499999999993008e+02 -2.808411873151057947e-02
1.965749999999993065e+02 -2.817251614069286522e-02
1.965999999999993122e+02 -2.826075289568924162e-02
1.966249999999993179e+02 -2.834882612401949664e-02
1.966499999999992951e+02 -2.843673297252615265e-02
1.966749999999993008e+02 -2.852447060780928870e-02
1.966999999999993065e+02 -2.861203621665538502e-02
1.967249999999993122e+02 -2.869942700646172656e-02
1.967499999999993179e+02 -2.875526250344265233e-02
1.967749999999992951e+02 -2.880776897382940002e-02
1.967999999999993008e+02 -2.886012079412786022e-02
1.968249999999993065e+02 -2.891231617192838166e-02
1.968499999999993122e+02 -2.896435333264241532e-02
1.968749999999993179e+02 -2.901623051978808807e-02
1.968999999999992951e+02 -2.906794599527107864e-02
1.969249999999993008e+02 -2.911949803966118119e-02
1.969499999999993065e+02 -2.917088495246288743e-02
1.969749999999993122e+02 -2.922210505238125033e-02
1.969999999999993179e+02 -2.927315667758325149e-02
1.970249999999992951e+02 -2.932403818595240991e-02
1.970499999999993008e+02 -2.937474795533979305e-02
1.970749999999993065e+02 -2.942528438380745057e-02
1.970999999999993122e+02 -2.947564588986809064e-02
1.971249999999992895e+02 -2.952583091271820948e-02
1.971499999999992951e+02 -2.957583791246550312e-02
1.971749999999993008e+02 -2.962566537035063105e-02
1.971999999999993065e+02 -2.967531178896319621e-02
1.972249999999993122e+02 -2.972477569245136203e-02
1.972499999999992895e+02 -2.977405562672596345e-02
1.972749999999992951e+02 -2.982315015965771726e-02
1.972999999999993008e+02 -2.987205788126962719e-02
1.973249999999993065e+02 -2.992077740392138155e-02
1.973499999999993122e+02 -2.996930736248906019e-02
1.973749999999992895e+02 -3.001764641453751742e-02
1.973999999999992951e+02 -3.006579324048715141e-02
1.974249999999993008e+02 -3.011374654377323157e-02
1.974499999999993065e+02 -3.016150505099970611e-02
1.974749999999993122e+02 -3.020906751208652513e-02
1.974999999999992895e+02 -3.025643270040900140e-02
1.975249999999992951e+02 -3.030359941293306325e-02
1.975499999999993008e+02 -3.035056647034141408e-02
1.975749999999993065e+02 -3.039733271715467852e-02
1.975999999999993122e+02 -3.044389702184496088e-02
1.976249999999992895e+02 -3.049025827694382476e-02
1.976499999999992951e+02 -3.053641539914254965e-02
1.976749999999993008e+02 -3.058236732938621541e-02
1.976999999999993065e+02 -3.062811303296043494e-02
1.977249999999993122e+02 -3.067365149957306317e-02
1.977499999999992895e+02 -3.071898174342688193e-02
1.977749999999992951e+02 -3.076410280328772950e-02
1.977999999999993008e+02 -3.080901374254427921e-02
1.978249999999993065e+02 -3.085371364926236745e-02
1.978499999999993122e+02 -3.089820163623190064e-02
1.978749999999992895e+02 -3.094247684100717710e-02
1.978999999999992951e+02 -3.098653842594134913e-02
1.979249999999993008e+02 -3.103038557821310300e-02
1.979499999999993065e+02 -3.107401750984727443e-02
1.979749999999993122e+02 -3.111743345772978800e-02
1.979999999999992895e+02 -3.116817495230478699e-02
1.980249999999992951e+02 -3.122351775948679561e-02
1.980499999999993008e+02 -3.127864733280179971e-02
1.980749999999993065e+02 -3.133356227927345389e-02
1.980999999999993122e+02 -3.138826123109091093e-02
1.981249999999992895e+02 -3.144274284574594125e-02
1.981499999999992951e+02 -3.149700580616467821e-02
1.981749999999993008e+02 -3.150039478396711445e-02
1.981999999999993065e+02 -3.147719881992631225e-02
1.982249999999993122e+02 -3.145380922419632741e-02
1.982499999999992895e+02 -3.143022661400540069e-02
1.982749999999992951e+02 -3.140645162817608249e-02
1.982999999999993008e+02 -3.138248492704875936e-02
1.983249999999993065e+02 -3.135832719240087829e-02
1.983499999999993122e+02 -3.134038394359549978e-02
1.983749999999992895e+02 -3.132404844378220560e-02
1.983999999999992951e+02 -3.130751771462499111e-02
1.984249999999993008e+02 -3.129079167988156607e-02
1.984499999999993065e+02 -3.127387028417366599e-02
1.984749999999993122e+02 -3.125675349308878331e-02
1.984999999999992895e+02 -3.123944129327564309e-02
1.985249999999992951e+02 -3.122193369253605660e-02
1.985499999999993008e+02 -3.120423071991041547e-02
1.985749999999993065e+02 -3.118633242575889405e-02
1.985999999999992838e+02 -3.116823888183626115e-02
1.986249999999992895e+02 -3.114995018136212587e-02
1.986499999999992951e+02 -3.113146643908568101e-02
1.986749999999993008e+02 -3.111278779134465239e-02
1.986999999999993065e+02 -3.109391439611894695e-02
1.987249999999992838e+02 -3.107484643307886069e-02
1.987499999999992895e+02 -3.105558410362748226e-02
1.987749999999992951e+02 -3.103612763093722623e-02
1.987999999999993008e+02 -3.101647725998155428e-02
1.988249999999993065e+02 -3.099663325756011820e-02
1.988499999999992838e+02 -3.097659591231842827e-02
1.988749999999992895e+02 -3.095636553476176570e-02
1.988999999999992951e+02 -3.093594245726372441e-02
1.989249999999993008e+02 -3.091532703406791108e-02
1.989499999999993065e+02 -3.089451964128517997e-02
1.989749999999992838e+02 -3.087352067688363400e-02
1.989999999999992895e+02 -3.085233056067385529e-02
1.990249999999992951e+02 -3.083094973428761668e-02
1.990499999999993008e+02 -3.080937866115098650e-02
1.990749999999993065e+02 -3.078761782645144524e-02
1.990999999999992838e+02 -3.076566773709911093e-02
1.991249999999992895e+02 -3.074352892168225743e-02
1.991499999999992951e+02 -3.072120193041651473e-02
1.991749999999993008e+02 -3.069868733508878886e-02
1.991999999999993065e+02 -3.067598572899477710e-02
1.992249999999992838e+02 -3.065309772687103279e-02
1.992499999999992895e+02 -3.063002396482064280e-02
1.992749999999992951e+02 -3.060676510023411026e-02
1.992999999999993008e+02 -3.058332181170306946e-02
1.993249999999993065e+02 -3.055969479892943833e-02
1.993499999999992838e+02 -3.053588478262823924e-02
1.993749999999992895e+02 -3.051189250442471260e-02
1.993999999999992951e+02 -3.048771872674583758e-02
1.994249999999993008e+02 -3.046336423270641289e-02
1.994499999999993065e+02 -3.043882982598911102e-02
1.994749999999992838e+02 -3.041411633071960247e-02
1.994999999999992895e+02 -3.038922459133538978e-02
1.995249999999992951e+02 -3.036415547244962834e-02
1.995499999999993008e+02 -3.033890985870995108e-02
1.995749999999993065e+02 -3.031348865465073594e-02
1.995999999999992838e+02 -3.028789278454177905e-02
1.996249999999992895e+02 -3.026212319222961952e-02
1.996499999999992951e+02 -3.023618084097587713e-02
1.996749999999993008e+02 -3.021006671328894597e-02
1.996999999999993065e+02 -3.018378181075110148e-02
1.997249999999992838e+02 -3.015732715384080234e-02
1.997499999999992895e+02 -3.013070378175027736e-02
1.997749999999992951e+02 -3.010391275219721080e-02
1.997999999999993008e+02 -3.007695514123322200e-02
1.998249999999993065e+02 -3.004983204304629424e-02
1.998499999999992838e+02 -3.002254456975991803e-02
1.998749999999992895e+02 -2.999509385122631558e-02
1.998999999999992951e+02 -2.996748103481626513e-02
1.999249999999993008e+02 -2.993970728520440813e-02
1.999499999999993065e+02 -2.991177378415022653e-02
1.999749999999992838e+02 -2.988368173027463812e-02
1.999999999999992895e+02 -2.985543233883279288e-02
2.000249999999992951e+02 -2.982702684148298700e-02
2.000499999999993008e+02 -2.979846648605170498e-02
2.000749999999993065e+02 -2.976975253629455045e-02
2.000999999999992838e+02 -2.974088627165383941e-02
2.001249999999992895e+02 -2.971186898701282456e-02
2.001499999999992951e+02 -2.968270199244568350e-02
2.001749999999993008e+02 -2.965338661296535241e-02
2.001999999999993065e+02 -2.961724105315475045e-02
2.002249999999992838e+02 -2.955389525209180940e-02
2.002499999999992895e+02 -2.948944274508501912e-02
2.002749999999992951e+02 -2.942479035095819581e-02
2.002999999999993008e+02 -2.935993980330386249e-02
2.003249999999992781e+02 -2.929489285990398775e-02
2.003499999999992838e+02 -2.922965130252114241e-02
2.003749999999992895e+02 -2.916421693668451789e-02
2.003999999999992951e+02 -2.909859159146845065e-02
2.004249999999993008e+02 -2.903277711926362942e-02
2.004499999999992781e+02 -2.896677539554315048e-02
2.004749999999992838e+02 -2.890058831862009694e-02
2.004999999999992895e+02 -2.883421780940051415e-02
2.005249999999992951e+02 -2.876766581112855797e-02
2.005499999999993008e+02 -2.870093428912657424e-02
2.005749999999992781e+02 -2.863402523052711868e-02
2.005999999999992838e+02 -2.856694064400068511e-02
2.006249999999992895e+02 -2.849968255947648091e-02
2.006499999999992951e+02 -2.843225302785646474e-02
2.006749999999993008e+02 -2.836465412072540493e-02
2.006999999999992781e+02 -2.829688793005271860e-02
2.007249999999992838e+02 -2.822895656789069577e-02
2.007499999999992895e+02 -2.816086216606591974e-02
2.007749999999992951e+02 -2.809260687586567773e-02
2.007999999999993008e+02 -2.802419286771854964e-02
2.008249999999992781e+02 -2.795562233087008422e-02
2.008499999999992838e+02 -2.788689747305295175e-02
2.008749999999992895e+02 -2.781802052015269061e-02
2.008999999999992951e+02 -2.774899371586782293e-02
2.009249999999993008e+02 -2.767981932136518233e-02
2.009499999999992781e+02 -2.761049961493145660e-02
2.009749999999992838e+02 -2.754103689161874896e-02
2.009999999999992895e+02 -2.747143346288663870e-02
2.010249999999992951e+02 -2.738400153198874976e-02
2.010499999999993008e+02 -2.729301259135310034e-02
2.010749999999992781e+02 -2.720185128310569772e-02
2.010999999999992838e+02 -2.711052041160152970e-02
2.011249999999992895e+02 -2.701902280211474980e-02
2.011499999999992951e+02 -2.692736130043177356e-02
2.011749999999993008e+02 -2.683553877244020461e-02
2.011999999999992781e+02 -2.674355810371118261e-02
2.012249999999992838e+02 -2.665142219907582627e-02
2.012499999999992895e+02 -2.655913398219765173e-02
2.012749999999992951e+02 -2.646669639513835048e-02
2.012999999999993008e+02 -2.637411239791903270e-02
2.013249999999992781e+02 -2.628138496807656474e-02
2.013499999999992838e+02 -2.618851710021436255e-02
2.013749999999992895e+02 -2.609551180554972594e-02
2.013999999999992951e+02 -2.600237211145623242e-02
2.014249999999993008e+02 -2.590910106100067709e-02
2.014499999999992781e+02 -2.581570171247768442e-02
2.014749999999992838e+02 -2.572217713893915417e-02
2.014999999999992895e+02 -2.562853042771994980e-02
2.015249999999992951e+02 -2.553476467996071073e-02
2.015499999999993008e+02 -2.544088301012631392e-02
2.015749999999992781e+02 -2.534688854552122339e-02
2.015999999999992838e+02 -2.525278442580183164e-02
2.016249999999992895e+02 -2.515857380248636213e-02
2.016499999999992951e+02 -2.506425983846128844e-02
2.016749999999993008e+02 -2.496984570748476961e-02
2.016999999999992781e+02 -2.487533459368973868e-02
2.017249999999992838e+02 -2.478072969108167239e-02
2.017499999999992895e+02 -2.468603420303721457e-02
2.017749999999992951e+02 -2.459125134179911826e-02
2.017999999999992724e+02 -2.449638432797076465e-02
2.018249999999992781e+02 -2.440143639000737566e-02
2.018499999999992838e+02 -2.430641076370860729e-02
2.018749999999992895e+02 -2.421131069170740988e-02
2.018999999999992951e+02 -2.411613942295978349e-02
2.019249999999992724e+02 -2.402090021223278124e-02
2.019499999999992781e+02 -2.392559631959191233e-02
2.019749999999992838e+02 -2.383023100988986356e-02
2.019999999999992895e+02 -2.373480755225218161e-02
2.020249999999992951e+02 -2.363932921956550873e-02
2.020499999999992724e+02 -2.354379928796466320e-02
2.020749999999992781e+02 -2.344822103632029572e-02
2.020999999999992838e+02 -2.335259774572804800e-02
2.021249999999992895e+02 -2.325693269899625770e-02
2.021499999999992951e+02 -2.316122918013713977e-02
2.021749999999992724e+02 -2.306549047385778387e-02
2.021999999999992781e+02 -2.296971986505161323e-02
2.022249999999992838e+02 -2.287392063829301811e-02
2.022499999999992895e+02 -2.277809607733307165e-02
2.022749999999992951e+02 -2.268224946459545394e-02
2.022999999999992724e+02 -2.258638408067749695e-02
2.023249999999992781e+02 -2.249050320384965787e-02
2.023499999999992838e+02 -2.239461010956057818e-02
2.023749999999992895e+02 -2.229870806994269095e-02
2.023999999999992951e+02 -2.220280035332099569e-02
2.024249999999992724e+02 -2.210689022372467824e-02
2.024499999999992781e+02 -2.201098094040128059e-02
2.024749999999992838e+02 -2.191507575733529084e-02
2.024999999999992895e+02 -2.181917792276804810e-02
2.025249999999992951e+02 -2.172329067872267802e-02
2.025499999999992724e+02 -2.162741726053181782e-02
2.025749999999992781e+02 -2.153156089636882459e-02
2.025999999999992838e+02 -2.143572480678435088e-02
2.026249999999992895e+02 -2.133991220424487703e-02
2.026499999999992951e+02 -2.124412629267652744e-02
2.026749999999992724e+02 -2.114837026701339717e-02
2.026999999999992781e+02 -2.105264731274914675e-02
2.027249999999992838e+02 -2.095696060549474479e-02
2.027499999999992895e+02 -2.086131331053948587e-02
2.027749999999992951e+02 -2.076570858241698694e-02
2.027999999999992724e+02 -2.067014956447743579e-02
2.028249999999992781e+02 -2.057463938846270171e-02
2.028499999999992838e+02 -2.047918117408817698e-02
2.028749999999992895e+02 -2.038377802862977733e-02
2.028999999999992951e+02 -2.028843304651531398e-02
2.029249999999992724e+02 -2.019314930892262064e-02
2.029499999999992781e+02 -2.009792988338135467e-02
2.029749999999992838e+02 -2.000277782338302432e-02
2.029999999999992895e+02 -1.990769616799475603e-02
2.030249999999992951e+02 -1.981268794147896667e-02
2.030499999999992724e+02 -1.971775615292092887e-02
2.030749999999992781e+02 -1.963633871632105427e-02
2.030999999999992838e+02 -1.956603269185667668e-02
2.031249999999992895e+02 -1.949572368043160295e-02
2.031499999999992951e+02 -1.942541398826911486e-02
2.031749999999992724e+02 -1.935510592055773513e-02
2.031999999999992781e+02 -1.928480178110914336e-02
2.032249999999992838e+02 -1.921450387201907237e-02
2.032499999999992895e+02 -1.914248897408497851e-02
2.032749999999992951e+02 -1.907967098769890527e-02
2.032999999999992724e+02 -1.901679681743301611e-02
2.033249999999992781e+02 -1.895386839214372593e-02
2.033499999999992838e+02 -1.884770386106203108e-02
2.033749999999992895e+02 -1.869975017237563569e-02
2.033999999999992951e+02 -1.855158623892532582e-02
2.034249999999992724e+02 -1.840321584014993281e-02
2.034499999999992781e+02 -1.825464278872271015e-02
2.034749999999992838e+02 -1.810587093018024493e-02
2.034999999999992895e+02 -1.795690414253737696e-02
2.035249999999992667e+02 -1.780774633589421105e-02
2.035499999999992724e+02 -1.765840145203301584e-02
2.035749999999992781e+02 -1.750887346400480105e-02
2.035999999999992838e+02 -1.735916637570677698e-02
2.036249999999992895e+02 -1.721671682071617207e-02
2.036499999999992667e+02 -1.708247524770461698e-02
2.036749999999992724e+02 -1.694804502362411841e-02
2.036999999999992781e+02 -1.681342954698925377e-02
2.037249999999992838e+02 -1.667863224773352346e-02
2.037499999999992895e+02 -1.654365658689050875e-02
2.037749999999992667e+02 -1.640850605626651901e-02
2.037999999999992724e+02 -1.627318417810161982e-02
2.038249999999992781e+02 -1.613769450472432240e-02
2.038499999999992838e+02 -1.600204061819426177e-02
2.038749999999992895e+02 -1.586622612993547968e-02
2.038999999999992667e+02 -1.573025468036281724e-02
2.039249999999992724e+02 -1.559412993849570300e-02
2.039499999999992781e+02 -1.545785560156530229e-02
2.039749999999992838e+02 -1.532143539461109857e-02
2.039999999999992895e+02 -1.518487307006949512e-02
2.040249999999992667e+02 -1.504817240735237260e-02
2.040499999999992724e+02 -1.491133721241667646e-02
2.040749999999992781e+02 -1.477437131732675310e-02
2.040999999999992838e+02 -1.463727857980656917e-02
2.041249999999992895e+02 -1.450006288278321218e-02
2.041499999999992667e+02 -1.436272813392263162e-02
2.041749999999992724e+02 -1.422527826515668746e-02
2.041999999999992781e+02 -1.408771723220231600e-02
2.042249999999992838e+02 -1.395004901407121377e-02
2.042499999999992895e+02 -1.381227761257350535e-02
2.042749999999992667e+02 -1.367440705181167254e-02
2.042999999999992724e+02 -1.353644137766758619e-02
2.043249999999992781e+02 -1.339838465728156180e-02
2.043499999999992838e+02 -1.326024097852531759e-02
2.043749999999992895e+02 -1.312201444946460398e-02
2.043999999999992667e+02 -1.298370919781831508e-02
2.044249999999992724e+02 -1.284532937040649969e-02
2.044499999999992781e+02 -1.270687913259654911e-02
2.044749999999992838e+02 -1.256836266773736152e-02
2.044999999999992895e+02 -1.242978417659066151e-02
2.045249999999992667e+02 -1.229114787675464164e-02
2.045499999999992724e+02 -1.215245800208129660e-02
2.045749999999992781e+02 -1.201371880208847165e-02
2.045999999999992838e+02 -1.187493454136514560e-02
2.046249999999992895e+02 -1.173610949897130155e-02
2.046499999999992667e+02 -1.159724796783413898e-02
2.046749999999992724e+02 -1.145835425413553599e-02
2.046999999999992781e+02 -1.131943267669766745e-02
2.047249999999992838e+02 -1.118048756636257947e-02
2.047499999999992895e+02 -1.104152326536671225e-02
2.047749999999992667e+02 -1.090254412671166385e-02
2.047999999999992724e+02 -1.076355451353066747e-02
2.048249999999992781e+02 -1.062455879845029989e-02
2.048499999999992838e+02 -1.048556136294993141e-02
2.048749999999992895e+02 -1.034656659671581713e-02
2.048999999999992667e+02 -1.020757889699331657e-02
2.049249999999992724e+02 -1.006860266793502615e-02
2.049499999999992781e+02 -9.929642319946604609e-03
2.049749999999992838e+02 -9.790702269029543520e-03
2.049999999999992610e+02 -9.651786936122482355e-03
2.050249999999992667e+02 -9.512900746437671570e-03
2.050499999999992724e+02 -9.374048128799281412e-03
2.050749999999992781e+02 -9.235233514976603705e-03
2.050999999999992838e+02 -9.096461339018514780e-03
2.051249999999992610e+02 -8.957736036583298020e-03
2.051499999999992667e+02 -8.819062044271252371e-03
2.051749999999992724e+02 -8.680443798953905998e-03
2.051999999999992781e+02 -8.541885737102947185e-03
2.052249999999992838e+02 -8.403392294120888215e-03
2.052499999999992610e+02 -8.264967903668051646e-03
2.052749999999992667e+02 -8.126616996992895928e-03
2.052999999999992724e+02 -7.988344002261981922e-03
2.053249999999992781e+02 -7.850153343888940233e-03
2.053499999999992838e+02 -7.712049441866783948e-03
2.053749999999992610e+02 -7.574036711099334067e-03
2.053999999999992667e+02 -7.436119560734660676e-03
2.054249999999992724e+02 -7.298302393500702076e-03
2.054499999999992781e+02 -7.160589605042074791e-03
2.054749999999992838e+02 -7.022985583259128313e-03
2.054999999999992610e+02 -6.894083465804359996e-03
2.055249999999992667e+02 -6.768269361461455753e-03
2.055499999999992724e+02 -6.642501073441299357e-03
2.055749999999992781e+02 -6.516782636903109723e-03
2.055999999999992838e+02 -6.391118088712558452e-03
2.056249999999992610e+02 -6.265511466836658390e-03
2.056499999999992667e+02 -6.139966809732558088e-03
2.056749999999992724e+02 -6.014488155739937565e-03
2.056999999999992781e+02 -5.889079542470264210e-03
2.057249999999992838e+02 -5.763745006195470158e-03
2.057499999999992610e+02 -5.638488581238344441e-03
2.057749999999992667e+02 -5.513314299359854675e-03
2.057999999999992724e+02 -5.388226189151009392e-03
2.058249999999992781e+02 -5.263228275420391358e-03
2.058499999999992838e+02 -5.138324578586287057e-03
2.058749999999992610e+02 -5.013519114067749305e-03
2.058999999999992667e+02 -4.888815891675839416e-03
2.059249999999992724e+02 -4.764218915009694501e-03
2.059499999999992781e+02 -4.639732180850392532e-03
2.059749999999992838e+02 -4.515359678557828021e-03
2.059999999999992610e+02 -4.391105389471728487e-03
2.060249999999992667e+02 -4.266973286310116534e-03
2.060499999999992724e+02 -4.142967332575463700e-03
2.060749999999992781e+02 -4.019091481959595306e-03
2.060999999999992838e+02 -3.895349677753168031e-03
2.061249999999992610e+02 -3.771745852257612532e-03
2.061499999999992667e+02 -3.648283926200215910e-03
2.061749999999992724e+02 -3.524967808153498493e-03
2.061999999999992781e+02 -3.401801393957020522e-03
2.062249999999992838e+02 -3.278788566143813615e-03
2.062499999999992610e+02 -3.155933193370301631e-03
2.062749999999992667e+02 -3.033239129850615143e-03
2.062999999999992724e+02 -2.910710214796122242e-03
2.063249999999992781e+02 -2.788350271857841130e-03
2.063499999999992838e+02 -2.666163108575773412e-03
2.063749999999992610e+02 -2.544152515830816041e-03
2.063999999999992667e+02 -2.422322267303831170e-03
2.064249999999992724e+02 -2.300676118939013349e-03
2.064499999999992781e+02 -2.179217808413964896e-03
2.064749999999992838e+02 -2.039495742892705795e-03
2.064999999999992610e+02 -1.893733659055921691e-03
2.065249999999992667e+02 -1.747998434645058833e-03
2.065499999999992724e+02 -1.602294682440182040e-03
2.065749999999992781e+02 -1.456627024818001655e-03
2.065999999999992838e+02 -1.311000093089507990e-03
2.066249999999992610e+02 -1.165418526832733784e-03
2.066499999999992667e+02 -1.019886973220686345e-03
2.066749999999992724e+02 -8.744100863466284677e-04
2.066999999999992781e+02 -7.289925265425721600e-04
2.067249999999992554e+02 -5.836389596980679070e-04
2.067499999999992610e+02 -4.383540565717695785e-04
2.067749999999992667e+02 -2.931424921032022425e-04
2.067999999999992724e+02 -1.480089447186548504e-04
2.068249999999992781e+02 -2.958095636890364556e-06
2.068499999999992554e+02 1.420053718295062920e-04
2.068749999999992610e+02 2.868767729739812996e-04
2.068999999999992667e+02 4.316514223983553521e-04
2.069249999999992724e+02 5.763246347156478992e-04
2.069499999999992781e+02 7.208917252565320019e-04
2.069749999999992554e+02 8.653480107753294638e-04
2.069999999999992610e+02 1.009688810157485491e-03
2.070249999999992667e+02 1.153909445127922423e-03
2.070499999999992724e+02 1.298005240959617572e-03
2.070749999999992781e+02 1.441971527182741479e-03
2.070999999999992554e+02 1.585803638293121912e-03
2.071249999999992610e+02 1.729496914461784796e-03
2.071499999999992667e+02 1.873046702242650487e-03
2.071749999999992724e+02 2.016448355279179885e-03
2.071999999999992781e+02 2.159697235011930842e-03
2.072249999999992554e+02 2.302788711382826401e-03
2.072499999999992610e+02 2.445718163539334789e-03
2.072749999999992667e+02 2.588480980535228307e-03
2.072999999999992724e+02 2.731072562031185667e-03
2.073249999999992781e+02 2.873488318991714117e-03
2.073499999999992554e+02 3.015723674380381067e-03
2.073749999999992610e+02 3.157774063852114479e-03
2.073999999999992667e+02 3.299634936441453968e-03
2.074249999999992724e+02 3.441301755249016880e-03
2.074499999999992781e+02 3.582769998123531280e-03
2.074749999999992554e+02 3.724035158340791105e-03
2.074999999999992610e+02 3.865092745277615323e-03
2.075249999999992667e+02 4.005938285082565747e-03
2.075499999999992724e+02 4.146567321341399978e-03
2.075749999999992781e+02 4.286975415739070934e-03
2.075999999999992554e+02 4.427158148714304374e-03
2.076249999999992610e+02 4.567111120112655499e-03
2.076499999999992667e+02 4.706829949830676832e-03
2.076749999999992724e+02 4.846310278456742414e-03
2.076999999999992781e+02 4.985547767904137742e-03
2.077249999999992554e+02 5.124538102040918780e-03
2.077499999999992610e+02 5.263276987310900462e-03
2.077749999999992667e+02 5.401760153349270156e-03
2.077999999999992724e+02 5.539983353590498087e-03
2.078249999999992781e+02 5.677942365872274376e-03
2.078499999999992554e+02 5.815632993028707273e-03
2.078749999999992610e+02 5.953051063478240895e-03
2.078999999999992667e+02 6.090192431804333957e-03
2.079249999999992724e+02 6.227052979327669588e-03
2.079499999999992781e+02 6.363628614670918844e-03
2.079749999999992554e+02 6.499915274315074334e-03
2.079999999999992610e+02 6.635908923148993270e-03
2.080249999999992667e+02 6.771605555008572939e-03
2.080499999999992724e+02 6.907001193209351582e-03
2.080749999999992781e+02 7.042091891069152815e-03
2.080999999999992554e+02 7.176873732421874298e-03
2.081249999999992610e+02 7.311342832124211738e-03
2.081499999999992667e+02 7.445495336551114125e-03
2.081749999999992724e+02 7.579327424082410967e-03
2.081999999999992497e+02 7.712835305581443313e-03
2.082249999999992554e+02 7.846015224862204832e-03
2.082499999999992610e+02 7.978863459149138082e-03
2.082749999999992667e+02 8.111376319524599490e-03
2.082999999999992724e+02 8.243550151369056708e-03
2.083249999999992497e+02 8.375381334789253063e-03
2.083499999999992554e+02 8.506866285037930839e-03
2.083749999999992610e+02 8.638001452922356924e-03
2.083999999999992667e+02 8.768957198842627226e-03
2.084249999999992724e+02 8.905633738249254736e-03
2.084499999999992497e+02 9.043828065693331267e-03
2.084749999999992554e+02 9.181708568259581982e-03
2.084999999999992610e+02 9.319271198645907514e-03
2.085249999999992667e+02 9.456511939482782278e-03
2.085499999999992724e+02 9.593426803867686342e-03
2.085749999999992497e+02 9.730011835891744926e-03
2.085999999999992554e+02 9.864072903375528667e-03
2.086249999999992610e+02 9.972154325195204533e-03
2.086499999999992667e+02 1.008002299745924812e-02
2.086749999999992724e+02 1.018767534801881709e-02
2.086999999999992497e+02 1.029510781684439547e-02
2.087249999999992554e+02 1.040231685657488740e-02
2.087499999999992610e+02 1.050929893306286333e-02
2.087749999999992667e+02 1.061605052592093888e-02
2.087999999999992724e+02 1.071509991082153328e-02
2.088249999999992497e+02 1.079201110440918508e-02
2.088499999999992554e+02 1.086872957250274024e-02
2.088749999999992610e+02 1.094525253698068988e-02
2.088999999999992667e+02 1.102157722618839035e-02
2.089249999999992724e+02 1.109770087537951568e-02
2.089499999999992497e+02 1.117362072715582556e-02
2.089749999999992554e+02 1.124933403190804711e-02
2.089999999999992610e+02 1.132483804825736191e-02
2.090249999999992667e+02 1.140013004349552453e-02
2.090499999999992724e+02 1.147520729402564353e-02
2.090749999999992497e+02 1.155006708580270589e-02
2.090999999999992554e+02 1.162470671477281760e-02
2.091249999999992610e+02 1.169912348731181467e-02
2.091499999999992667e+02 1.177331472066380814e-02
2.091749999999992724e+02 1.184727774337815225e-02
2.091999999999992497e+02 1.192100989574431877e-02
2.092249999999992554e+02 1.199450853022746531e-02
2.092499999999992610e+02 1.206777101190024092e-02
2.092749999999992667e+02 1.214079471887473914e-02
2.092999999999992724e+02 1.221357704273151948e-02
2.093249999999992497e+02 1.228611538894666677e-02
2.093499999999992554e+02 1.235840717731781849e-02
2.093749999999992610e+02 1.243044984238575977e-02
2.093999999999992667e+02 1.250224083385577563e-02
2.094249999999992724e+02 1.257377761701511561e-02
2.094499999999992497e+02 1.264505767314759964e-02
2.094749999999992554e+02 1.271607849994613008e-02
2.094999999999992610e+02 1.278683761192123299e-02
2.095249999999992667e+02 1.285733254080631202e-02
2.095499999999992724e+02 1.292756083596073406e-02
2.095749999999992497e+02 1.299752006476753360e-02
2.095999999999992554e+02 1.306720781302939116e-02
2.096249999999992610e+02 1.313662168535801970e-02
2.096499999999992667e+02 1.320575930556308619e-02
2.096749999999992724e+02 1.327461831703359400e-02
2.096999999999992497e+02 1.334319638311703450e-02
2.097249999999992554e+02 1.341149118749388955e-02
2.097499999999992610e+02 1.347950043454663668e-02
2.097749999999992667e+02 1.354722184972408094e-02
2.097999999999992724e+02 1.361465317990245318e-02
2.098249999999992497e+02 1.368179219373979669e-02
2.098499999999992554e+02 1.374863668202540128e-02
2.098749999999992610e+02 1.381518445802511035e-02
2.098999999999992667e+02 1.388143335782001178e-02
2.099249999999992440e+02 1.394738124064000273e-02
2.099499999999992497e+02 1.401302598919267062e-02
2.099749999999992554e+02 1.407836550998457954e-02
2.099999999999992610e+02 1.414339773363821641e-02
2.100249999999992667e+02 1.420812061520307541e-02
2.100499999999992440e+02 1.427253213445866392e-02
2.100749999999992497e+02 1.433663029621411698e-02
2.100999999999992554e+02 1.440041313059906188e-02
2.101249999999992610e+02 1.446387869335006605e-02
2.101499999999992667e+02 1.452719656348129725e-02
2.101749999999992440e+02 1.467215076499280881e-02
2.101999999999992497e+02 1.481906650598036577e-02
2.102249999999992554e+02 1.496572600347688409e-02
2.102499999999992610e+02 1.511212433644120411e-02
2.102749999999992667e+02 1.525825659961357189e-02
2.102999999999992440e+02 1.540411790428053256e-02
2.103249999999992497e+02 1.554970337904217417e-02
2.103499999999992554e+02 1.569500817057261147e-02
2.103749999999992610e+02 1.584002744437747537e-02
2.103999999999992667e+02 1.598475638555006337e-02
2.104249999999992440e+02 1.612919019951857338e-02
2.104499999999992497e+02 1.627332411279550431e-02
2.104749999999992554e+02 1.641715337371610350e-02
2.104999999999992610e+02 1.656067325317546815e-02
2.105249999999992667e+02 1.670387904536008855e-02
2.105499999999992440e+02 1.684676606847346561e-02
2.105749999999992497e+02 1.698932966545570883e-02
2.105999999999992554e+02 1.713156520469804461e-02
2.106249999999992610e+02 1.727346808075114551e-02
2.106499999999992667e+02 1.741503371502501826e-02
2.106749999999992440e+02 1.755625755648521080e-02
2.106999999999992497e+02 1.769713508234048091e-02
2.107249999999992554e+02 1.783766179872254762e-02
2.107499999999992610e+02 1.797783324135954208e-02
2.107749999999992667e+02 1.811764497624130874e-02
2.107999999999992440e+02 1.825709260027766692e-02
2.108249999999992497e+02 1.839617174194648624e-02
2.108499999999992554e+02 1.853487806193582915e-02
2.108749999999992610e+02 1.867320725377546314e-02
2.108999999999992667e+02 1.881115504446098305e-02
2.109249999999992440e+02 1.894871719506826743e-02
2.109499999999992497e+02 1.908588950135856749e-02
2.109749999999992554e+02 1.922266779437520681e-02
2.109999999999992610e+02 1.935904794102801668e-02
2.110249999999992667e+02 1.949502584467234512e-02
2.110499999999992440e+02 1.963059744567363651e-02
2.110749999999992497e+02 1.976575872196431605e-02
2.110999999999992554e+02 1.990050568958993266e-02
2.111249999999992610e+02 2.003483440324421716e-02
2.111499999999992667e+02 2.016874095679414836e-02
2.111749999999992440e+02 2.030222148379337913e-02
2.111999999999992497e+02 2.042372650688617508e-02
2.112249999999992554e+02 2.054147872318114187e-02
2.112499999999992610e+02 2.065881287417417958e-02
2.112749999999992667e+02 2.077572560454321940e-02
2.112999999999992440e+02 2.089221359772137909e-02
2.113249999999992497e+02 2.100827357631838976e-02
2.113499999999992554e+02 2.112457942689311211e-02
2.113749999999992610e+02 2.124074796125479878e-02
2.113999999999992383e+02 2.135648912939306157e-02
2.114249999999992440e+02 2.147179968593683486e-02
2.114499999999992497e+02 2.158667642536274064e-02
2.114749999999992554e+02 2.170111618238984227e-02
2.114999999999992610e+02 2.182454303752560595e-02
2.115249999999992383e+02 2.195420532033131103e-02
2.115499999999992440e+02 2.208356088140353904e-02
2.115749999999992497e+02 2.221260515410579048e-02
2.115999999999992554e+02 2.234133358853839652e-02
2.116249999999992610e+02 2.246974165227252213e-02
2.116499999999992383e+02 2.259782483108139367e-02
2.116749999999992440e+02 2.272557862967140851e-02
2.116999999999992497e+02 2.285299857240572288e-02
2.117249999999992554e+02 2.298008020403069854e-02
2.117499999999992610e+02 2.310681909039391871e-02
2.117749999999992383e+02 2.323321081916221442e-02
2.117999999999992440e+02 2.335925100053421605e-02
2.118249999999992497e+02 2.348493526794842925e-02
2.118499999999992554e+02 2.361025927878845909e-02
2.118749999999992610e+02 2.373521871508193354e-02
2.118999999999992383e+02 2.385980928419541638e-02
2.119249999999992440e+02 2.398402671952569801e-02
2.119499999999992497e+02 2.410786678118057025e-02
2.119749999999992554e+02 2.423132525666144704e-02
2.119999999999992610e+02 2.435439796153320360e-02
2.120249999999992383e+02 2.447708074009121576e-02
2.120499999999992440e+02 2.459936946602287941e-02
2.120749999999992497e+02 2.472126004305900612e-02
2.120999999999992554e+02 2.484274840562174583e-02
2.121249999999992610e+02 2.496383051946335016e-02
2.121499999999992383e+02 2.508450238229781998e-02
2.121749999999992440e+02 2.520476002442659583e-02
2.121999999999992497e+02 2.532459950935313925e-02
2.122249999999992554e+02 2.544401693439339932e-02
2.122499999999992610e+02 2.556300843127410488e-02
2.122749999999992383e+02 2.568157016672545714e-02
2.122999999999992440e+02 2.579969834306429163e-02
2.123249999999992497e+02 2.591738919876717534e-02
2.123499999999992554e+02 2.603463900903585371e-02
2.123749999999992610e+02 2.615144408635282011e-02
2.123999999999992383e+02 2.626780078102648741e-02
2.124249999999992440e+02 2.638370548172859487e-02
2.124499999999992497e+02 2.649915461602014854e-02
2.124749999999992554e+02 2.661414465086769585e-02
2.124999999999992610e+02 2.672867209314839371e-02
2.125249999999992383e+02 2.684273349014697566e-02
2.125499999999992440e+02 2.695632543004101642e-02
2.125749999999992497e+02 2.706944454237327283e-02
2.125999999999992554e+02 2.718208749851699566e-02
2.126249999999992610e+02 2.729425101212669749e-02
2.126499999999992383e+02 2.740593183958056969e-02
2.126749999999992440e+02 2.751712678040976051e-02
2.126999999999992497e+02 2.762783267771579815e-02
2.127249999999992554e+02 2.773804641857926731e-02
2.127499999999992610e+02 2.784776493445272755e-02
2.127749999999992383e+02 2.795698520154510716e-02
2.127999999999992440e+02 2.806570424119375282e-02
2.128249999999992497e+02 2.817391912022195258e-02
2.128499999999992554e+02 2.828162695128700471e-02
2.128749999999992610e+02 2.838882489321579300e-02
2.128999999999992383e+02 2.849551015132647039e-02
2.129249999999992440e+02 2.860167997773973084e-02
2.129499999999992497e+02 2.870733167167568989e-02
2.129749999999992554e+02 2.881246257974129713e-02
2.129999999999992610e+02 2.891707009620026608e-02
2.130249999999992383e+02 2.902115166323673834e-02
2.130499999999992440e+02 2.912470477120094811e-02
2.130749999999992497e+02 2.922772695884503710e-02
2.130999999999992554e+02 2.933021581354496032e-02
2.131249999999992326e+02 2.943216897151085601e-02
2.131499999999992383e+02 2.955634791780398923e-02
2.131749999999992440e+02 2.968228516592134880e-02
2.131999999999992497e+02 2.980781543235866068e-02
2.132249999999992554e+02 2.993293420187070897e-02
2.132499999999992326e+02 3.005763698663202477e-02
2.132749999999992383e+02 3.018191932698297344e-02
2.132999999999992440e+02 3.030577679216470491e-02
2.133249999999992497e+02 3.042920498105448207e-02
2.133499999999992554e+02 3.055219952289040322e-02
2.133749999999992326e+02 3.067475607799179799e-02
2.133999999999992383e+02 3.079687033847375646e-02
2.134249999999992440e+02 3.091853802895446965e-02
2.134499999999992497e+02 3.103975490725483302e-02
2.134749999999992554e+02 3.116051676509072610e-02
2.134999999999992326e+02 3.128081942876085458e-02
2.135249999999992383e+02 3.140065875982166188e-02
2.135499999999992440e+02 3.152003065575909035e-02
2.135749999999992497e+02 3.163893105064859157e-02
2.135999999999992554e+02 3.175735591580876316e-02
2.136249999999992326e+02 3.187530126044501450e-02
2.136499999999992383e+02 3.199276313228480162e-02
2.136749999999992440e+02 3.210973761820375832e-02
2.136999999999992497e+02 3.222622084484071114e-02
2.137249999999992554e+02 3.234220897920654647e-02
2.137499999999992326e+02 3.245769822927817294e-02
2.137749999999992383e+02 3.257268484458725188e-02
2.137999999999992440e+02 3.268716511679577164e-02
2.138249999999992497e+02 3.280113538026002001e-02
2.138499999999992554e+02 3.291459201258805506e-02
2.138749999999992326e+02 3.302753143518150081e-02
2.138999999999992383e+02 3.313995011376898170e-02
2.139249999999992440e+02 3.325184455892678942e-02
2.139499999999992497e+02 3.336321132658973121e-02
2.139749999999992554e+02 3.347404701854807957e-02
2.139999999999992326e+02 3.358434828293412056e-02
2.140249999999992383e+02 3.369411181469662148e-02
2.140499999999992440e+02 3.380333435606178855e-02
2.140749999999992497e+02 3.391201269698407988e-02
2.140999999999992554e+02 3.402014367558228725e-02
2.141249999999992326e+02 3.412772417856399509e-02
2.141499999999992383e+02 3.423475114163797295e-02
2.141749999999992440e+02 3.434122154991264136e-02
2.141999999999992497e+02 3.444713243828134014e-02
2.142249999999992554e+02 3.455248089179557835e-02
2.142499999999992326e+02 3.467246786822446303e-02
2.142749999999992383e+02 3.483132858729135611e-02
2.142999999999992440e+02 3.498976203112962730e-02
2.143249999999992497e+02 3.514776246779596075e-02
2.143499999999992554e+02 3.530532419199016586e-02
2.143749999999992326e+02 3.546244152599791616e-02
2.143999999999992383e+02 3.561910882062749306e-02
2.144249999999992440e+02 3.577532045614614103e-02
2.144499999999992497e+02 3.593107084320254496e-02
2.144749999999992554e+02 3.608635442375521946e-02
2.144999999999992326e+02 3.624116567198390482e-02
2.145249999999992383e+02 3.639549909520421733e-02
2.145499999999992440e+02 3.654934923476918507e-02
2.145749999999992497e+02 3.670271066696662726e-02
2.145999999999992269e+02 3.685557800390915767e-02
2.146249999999992326e+02 3.700794589441820659e-02
2.146499999999992383e+02 3.715980902489486593e-02
2.146749999999992440e+02 3.731116212018942974e-02
2.146999999999992497e+02 3.746199994445820886e-02
2.147249999999992269e+02 3.761231730201045759e-02
2.147499999999992326e+02 3.776210903815150483e-02
2.147749999999992383e+02 3.791137004000951632e-02
2.147999999999992440e+02 3.806009523735757322e-02
2.148249999999992497e+02 3.820827960342410706e-02
2.148499999999992269e+02 3.835591815569223267e-02
2.148749999999992326e+02 3.850300595668786074e-02
2.148999999999992383e+02 3.864953811475860951e-02
2.149249999999992440e+02 3.879550978484147539e-02
2.149499999999992497e+02 3.894091616921566829e-02
2.149749999999992269e+02 3.908575251824706470e-02
2.149999999999992326e+02 3.923001413112105901e-02
2.150249999999992383e+02 3.937369635655720707e-02
2.150499999999992440e+02 3.950804319875257653e-02
2.150749999999992497e+02 3.962812162052107429e-02
2.150999999999992269e+02 3.974770066745613589e-02
2.151249999999992326e+02 3.986677581844049606e-02
2.151499999999992383e+02 3.998534258804840869e-02
2.151749999999992440e+02 4.010339652731198523e-02
2.151999999999992497e+02 4.022093322447896357e-02
2.152249999999992269e+02 4.033794830576205998e-02
2.152499999999992326e+02 4.045443743608488629e-02
2.152749999999992383e+02 4.057039631981325389e-02
2.152999999999992440e+02 4.068582070148347996e-02
2.153249999999992497e+02 4.080070636651728783e-02
2.153499999999992269e+02 4.091504914193256487e-02
2.153749999999992326e+02 4.102884489704140131e-02
2.153999999999992383e+02 4.114208954413868524e-02
2.154249999999992440e+02 4.125477903918208650e-02
2.154499999999992497e+02 4.136690938246193744e-02
2.154749999999992269e+02 4.147847661925974094e-02
2.154999999999992326e+02 4.158947684049586757e-02
2.155249999999992383e+02 4.169990618336891219e-02
2.155499999999992440e+02 4.180976083197996546e-02
2.155749999999992497e+02 4.191903701794894022e-02
2.155999999999992269e+02 4.202773102101736019e-02
2.156249999999992326e+02 4.213583916964018516e-02
2.156499999999992383e+02 4.224626150156353399e-02
2.156749999999992440e+02 4.239296563430648007e-02
2.156999999999992497e+02 4.253910733758564655e-02
2.157249999999992269e+02 4.268468164077916793e-02
2.157499999999992326e+02 4.282968361952334269e-02
2.157749999999992383e+02 4.297410839649136449e-02
2.157999999999992440e+02 4.311795114215793284e-02
2.158249999999992497e+02 4.326120707555358019e-02
2.158499999999992269e+02 4.340387146500738341e-02
2.158749999999992326e+02 4.354593962887944730e-02
2.158999999999992383e+02 4.368740693627378574e-02
2.159249999999992440e+02 4.382826880774893380e-02
2.159499999999992497e+02 4.396852071600585582e-02
2.159749999999992269e+02 4.410815818656790843e-02
2.159999999999992326e+02 4.424717679844730744e-02
2.160249999999992383e+02 4.438557218479523281e-02
2.160499999999992440e+02 4.452334003353979747e-02
2.160749999999992497e+02 4.466047608801082536e-02
2.160999999999992269e+02 4.479697614754694218e-02
2.161249999999992326e+02 4.493283606809127251e-02
2.161499999999992383e+02 4.506805176277121211e-02
2.161749999999992440e+02 4.520261920246335802e-02
2.161999999999992497e+02 4.533653441634215991e-02
2.162249999999992269e+02 4.546979349241608848e-02
2.162499999999992326e+02 4.560239257804418050e-02
2.162749999999992383e+02 4.573432788044171776e-02
2.162999999999992440e+02 4.586559566716546382e-02
2.163249999999992212e+02 4.599619226658703541e-02
2.163499999999992269e+02 4.612611406834705996e-02
2.163749999999992326e+02 4.625535752379530963e-02
2.163999999999992383e+02 4.638391914641245423e-02
2.164249999999992440e+02 4.651179551221827635e-02
2.164499999999992212e+02 4.663898326016026330e-02
2.164749999999992269e+02 4.676547909248855023e-02
2.164999999999992326e+02 4.689127977511044904e-02
2.165249999999992383e+02 4.701638213793237625e-02
2.165499999999992440e+02 4.714078307518271976e-02
2.165749999999992212e+02 4.726447954571661586e-02
2.165999999999992269e+02 4.738746857330822931e-02
2.166249999999992326e+02 4.750974724691953144e-02
2.166499999999992383e+02 4.763131272095828123e-02
2.166749999999992440e+02 4.775216221551552287e-02
2.166999999999992212e+02 4.787229301658693648e-02
2.167249999999992269e+02 4.799170247627670971e-02
2.167499999999992326e+02 4.811038801298580386e-02
2.167749999999992383e+02 4.822834711158117266e-02
2.167999999999992440e+02 4.834557732354852200e-02
2.168249999999992212e+02 4.846207626712997762e-02
2.168499999999992269e+02 4.857784162744238632e-02
2.168749999999992326e+02 4.869287115657968540e-02
2.168999999999992383e+02 4.880716267369822337e-02
2.169249999999992440e+02 4.892071406508560760e-02
2.169499999999992212e+02 4.903352328421303058e-02
2.169749999999992269e+02 4.914558835177014473e-02
2.169999999999992326e+02 4.925690735568346440e-02
2.170249999999992383e+02 4.936747845111910671e-02
2.170499999999992440e+02 4.947729986046876804e-02
2.170749999999992212e+02 4.958636987331814516e-02
2.170999999999992269e+02 4.969468684640238748e-02
2.171249999999992326e+02 4.980224920354164864e-02
2.171499999999992383e+02 4.990905543556263535e-02
2.171749999999992440e+02 5.001510410020462011e-02
2.171999999999992212e+02 5.012039382201018828e-02
2.172249999999992269e+02 5.022492329219967883e-02
2.172499999999992326e+02 5.032869126852761166e-02
2.172749999999992383e+02 5.043169657512967113e-02
2.172999999999992440e+02 5.053393810235090600e-02
2.173249999999992212e+02 5.063541480655869842e-02
2.173499999999992269e+02 5.073612570994392307e-02
2.173749999999992326e+02 5.083606990030346134e-02
2.173999999999992383e+02 5.093524653081227954e-02
2.174249999999992440e+02 5.103365481978031776e-02
2.174499999999992212e+02 5.113129405039319730e-02
2.174749999999992269e+02 5.122816357044177038e-02
2.174999999999992326e+02 5.132426279203849973e-02
2.175249999999992383e+02 5.141959119131779554e-02
2.175499999999992440e+02 5.151414830812576368e-02
2.175749999999992212e+02 5.160793374569465353e-02
2.175999999999992269e+02 5.170094717030911807e-02
2.176249999999992326e+02 5.179318831095353071e-02
2.176499999999992383e+02 5.188465695895459751e-02
2.176749999999992440e+02 5.197535296760273649e-02
2.176999999999992212e+02 5.206527625177352625e-02
2.177249999999992269e+02 5.215442678752553463e-02
2.177499999999992326e+02 5.224280461169601014e-02
2.177749999999992383e+02 5.233040982148184916e-02
2.177999999999992156e+02 5.241724257400772607e-02
2.178249999999992212e+02 5.250330308588922051e-02
2.178499999999992269e+02 5.258859163278063742e-02
2.178749999999992326e+02 5.267310854891580491e-02
2.178999999999992383e+02 5.275685422663737439e-02
2.179249999999992156e+02 5.283982911591769693e-02
2.179499999999992212e+02 5.292203372387205285e-02
2.179749999999992269e+02 5.300346861425659500e-02
2.179999999999992326e+02 5.308413440696807539e-02
2.180249999999992383e+02 5.316403177752360154e-02
2.180499999999992156e+02 5.324316145654137133e-02
2.180749999999992212e+02 5.332152422920856394e-02
2.180999999999992269e+02 5.339912093474360327e-02
2.181249999999992326e+02 5.347595246584980339e-02
2.181499999999992383e+02 5.355201976816270637e-02
2.181749999999992156e+02 5.362732383969007199e-02
2.181999999999992212e+02 5.370186573024731541e-02
2.182249999999992269e+02 5.377564654088184265e-02
2.182499999999992326e+02 5.384866742329736528e-02
2.182749999999992383e+02 5.392092957926743896e-02
2.182999999999992156e+02 5.399243426004785712e-02
2.183249999999992212e+02 5.406318276577747745e-02
2.183499999999992269e+02 5.413317644488226110e-02
2.183749999999992326e+02 5.420241669346772401e-02
2.183999999999992383e+02 5.427090495471000031e-02
2.184249999999992156e+02 5.433864271824245806e-02
2.184499999999992212e+02 5.440563151953747151e-02
2.184749999999992269e+02 5.447187293928542479e-02
2.184999999999992326e+02 5.453736860276950371e-02
2.185249999999992383e+02 5.460212017923785077e-02
2.185499999999992156e+02 5.466612938127114046e-02
2.185749999999992212e+02 5.472939796415127872e-02
2.185999999999992269e+02 5.479192772522198385e-02
2.186249999999992326e+02 5.485372050325133808e-02
2.186499999999992383e+02 5.491477817779197995e-02
2.186749999999992156e+02 5.497510266853766064e-02
2.186999999999992212e+02 5.503469593467825993e-02
2.187249999999992269e+02 5.509355997425612050e-02
2.187499999999992326e+02 5.515169682351828140e-02
2.187749999999992383e+02 5.520910855626898206e-02
2.187999999999992156e+02 5.526579728322208312e-02
2.188249999999992212e+02 5.532176515135322353e-02
2.188499999999992269e+02 5.537701434324792532e-02
2.188749999999992326e+02 5.543154707645604057e-02
2.188999999999992383e+02 5.548536560284170888e-02
2.189249999999992156e+02 5.553847220793354383e-02
2.189499999999992212e+02 5.559086921027987099e-02
2.189749999999992269e+02 5.564255896079892821e-02
2.189999999999992326e+02 5.569354384213397874e-02
2.190249999999992383e+02 5.574382626800863938e-02
2.190499999999992156e+02 5.579340868258245156e-02
2.190749999999992212e+02 5.584229355980850629e-02
2.190999999999992269e+02 5.589048340279485078e-02
2.191249999999992326e+02 5.593798074316313346e-02
2.191499999999992383e+02 5.598478814041497192e-02
2.191749999999992156e+02 5.603090818129504574e-02
2.191999999999992212e+02 5.607634347916039264e-02
2.192249999999992269e+02 5.612109667335157120e-02
2.192499999999992326e+02 5.616517042856359471e-02
2.192749999999992383e+02 5.620856743422451840e-02
2.192999999999992156e+02 5.625129040387246565e-02
2.193249999999992212e+02 5.629334207453880190e-02
2.193499999999992269e+02 5.633472520613294621e-02
2.193749999999992326e+02 5.637544258083182491e-02
2.193999999999992383e+02 5.641549700247006083e-02
2.194249999999992156e+02 5.645489129593944666e-02
2.194499999999992212e+02 5.649362830658468532e-02
2.194749999999992269e+02 5.653171089961075285e-02
2.194999999999992326e+02 5.656914195948606339e-02
2.195249999999992099e+02 5.660592438935862364e-02
2.195499999999992156e+02 5.664206111046918984e-02
2.195749999999992212e+02 5.667755506157259177e-02
2.195999999999992269e+02 5.671240919836178368e-02
2.196249999999992326e+02 5.674662649289743954e-02
2.196499999999992099e+02 5.678020993304253028e-02
2.196749999999992156e+02 5.681316252189975297e-02
2.196999999999992212e+02 5.684548727725532991e-02
2.197249999999992269e+02 5.687718723102772739e-02
2.197499999999992326e+02 5.690826542872057248e-02
2.197749999999992099e+02 5.693872492888111397e-02
2.197999999999992156e+02 5.696856880256376265e-02
2.198249999999992212e+02 5.699780013279877322e-02
2.198499999999992269e+02 5.702642201406518674e-02
2.198749999999992326e+02 5.705443755177177362e-02
2.198999999999992099e+02 5.708184986174126563e-02
2.199249999999992156e+02 5.710866206969815451e-02
2.199499999999992212e+02 5.713487731076864057e-02
2.199749999999992269e+02 5.716044943570140063e-02
2.199999999999992326e+02 5.721660602961404357e-02
2.200249999999992099e+02 5.728769780101164444e-02
2.200499999999992156e+02 5.735831621779905604e-02
2.200749999999992212e+02 5.742822041363646046e-02
2.200999999999992269e+02 5.749741069648683228e-02
2.201249999999992326e+02 5.756588742037395401e-02
2.201499999999992099e+02 5.764175994496443384e-02
2.201749999999992156e+02 5.774602269904516305e-02
2.201999999999992212e+02 5.786877786134157764e-02
2.202249999999992269e+02 5.795587182479815941e-02
2.202499999999992326e+02 5.805239063119292664e-02
2.202749999999992099e+02 5.814244791258147554e-02
2.202999999999992156e+02 5.823188334909896319e-02
2.203249999999992212e+02 5.830987496730684339e-02
2.203499999999992269e+02 5.838732637039114465e-02
2.203749999999992326e+02 5.846435296245874880e-02
2.203999999999992099e+02 5.854095057166809613e-02
2.204249999999992156e+02 5.863494213874722444e-02
2.204499999999992212e+02 5.872895741785224416e-02
2.204749999999992269e+02 5.882264596735249651e-02
2.204999999999992326e+02 5.891600327067834236e-02
2.205249999999992099e+02 5.900902479562319947e-02
2.205499999999992156e+02 5.910170599474796199e-02
2.205749999999992212e+02 5.919404230579168591e-02
2.205999999999992269e+02 5.928602915209464641e-02
2.206249999999992326e+02 5.937768504117039992e-02
2.206499999999992099e+02 5.948960233893119121e-02
2.206749999999992156e+02 5.960408792281454704e-02
2.206999999999992212e+02 5.971829977966192776e-02
2.207249999999992269e+02 5.983223300226078734e-02
2.207499999999992326e+02 5.994588265951934086e-02
2.207749999999992099e+02 6.005924379683262593e-02
2.207999999999992156e+02 6.017231143646208091e-02
2.208249999999992212e+02 6.028508057791819030e-02
2.208499999999992269e+02 6.039754619836019273e-02
2.208749999999992326e+02 6.050970325300274871e-02
2.208999999999992099e+02 6.062154667553014409e-02
2.209249999999992156e+02 6.073307137852661935e-02
2.209499999999992212e+02 6.084427225391091099e-02
2.209749999999992269e+02 6.095514417338589175e-02
2.209999999999992042e+02 6.106568198889430338e-02
2.210249999999992099e+02 6.117588053308859602e-02
2.210499999999992156e+02 6.128573461980645065e-02
2.210749999999992212e+02 6.139523904456337111e-02
2.210999999999992269e+02 6.150438858504662931e-02
2.211249999999992042e+02 6.161317800162818131e-02
2.211499999999992099e+02 6.172160203788205901e-02
2.211749999999992156e+02 6.182965542111475143e-02
2.211999999999992212e+02 6.193733286290598744e-02
2.212249999999992269e+02 6.204462905965751202e-02
2.212499999999992042e+02 6.215153869315353380e-02
2.212749999999992099e+02 6.225859525322600951e-02
2.212999999999992156e+02 6.237066461316616989e-02
2.213249999999992212e+02 6.248282884919511421e-02
2.213499999999992269e+02 6.259460736664929081e-02
2.213749999999992042e+02 6.270599467297559293e-02
2.213999999999992099e+02 6.281698526129297910e-02
2.214249999999992156e+02 6.292757361100594082e-02
2.214499999999992212e+02 6.303775418842513800e-02
2.214749999999992269e+02 6.314752144740076734e-02
2.214999999999992042e+02 6.325686982996532592e-02
2.215249999999992099e+02 6.336579376698771304e-02
2.215499999999992156e+02 6.347428767883601941e-02
2.215749999999992212e+02 6.358234597605290361e-02
2.215999999999992269e+02 6.368996306004004460e-02
2.216249999999992042e+02 6.379713332375136492e-02
2.216499999999992099e+02 6.390385115240028446e-02
2.216749999999992156e+02 6.401011092417302484e-02
2.216999999999992212e+02 6.411590701095262745e-02
2.217249999999992269e+02 6.422123377905573915e-02
2.217499999999992042e+02 6.432608558997433834e-02
2.217749999999992099e+02 6.443045680113215767e-02
2.217999999999992156e+02 6.453434176664574196e-02
2.218249999999992212e+02 6.463773483809899523e-02
2.218499999999992269e+02 6.474063036532355653e-02
2.218749999999992042e+02 6.484302269719181833e-02
2.218999999999992099e+02 6.494490618241494095e-02
2.219249999999992156e+02 6.504627517035305173e-02
2.219499999999992212e+02 6.514712401183198054e-02
2.219749999999992269e+02 6.524744705997091720e-02
2.219999999999992042e+02 6.534723867101364936e-02
2.220249999999992099e+02 6.544649320517433033e-02
2.220499999999992156e+02 6.554520502748642508e-02
2.220749999999992212e+02 6.564336850866064887e-02
2.220999999999992269e+02 6.574097802595284257e-02
2.221249999999992042e+02 6.583802796403405433e-02
2.221499999999992099e+02 6.593451271587477680e-02
2.221749999999992156e+02 6.603042668363019729e-02
2.221999999999992212e+02 6.612576427953520408e-02
2.222249999999992269e+02 6.622051992680520749e-02
2.222499999999992042e+02 6.631468806054327536e-02
2.222749999999992099e+02 6.640826312865455439e-02
2.222999999999992156e+02 6.650123959276417474e-02
2.223249999999992212e+02 6.659361192914238503e-02
2.223499999999992269e+02 6.668537462963622375e-02
2.223749999999992042e+02 6.677652220260234250e-02
2.223999999999992099e+02 6.686704917385011271e-02
2.224249999999992156e+02 6.695695008758498212e-02
2.224499999999992212e+02 6.704621950735598079e-02
2.224749999999992269e+02 6.713485201701294147e-02
2.224999999999992042e+02 6.722284222165927914e-02
2.225249999999992099e+02 6.731018474861619194e-02
2.225499999999992156e+02 6.739687424838203267e-02
2.225749999999992212e+02 6.748290539560322654e-02
2.225999999999992269e+02 6.756827289003948522e-02
2.226249999999992042e+02 6.765297145753741692e-02
2.226499999999992099e+02 6.773699585100297071e-02
2.226749999999992156e+02 6.782034085137643442e-02
2.226999999999992212e+02 6.790300126860791818e-02
2.227249999999991985e+02 6.798497194263541932e-02
2.227499999999992042e+02 6.806624774436323411e-02
2.227749999999992099e+02 6.814682357663741363e-02
2.227999999999992156e+02 6.822669437522591029e-02
2.228249999999992212e+02 6.830585510979671204e-02
2.228499999999991985e+02 6.838430078489249331e-02
2.228749999999992042e+02 6.846202644090949863e-02
2.228999999999992099e+02 6.853902715506855758e-02
2.229249999999992156e+02 6.861529804239260844e-02
2.229499999999992212e+02 6.869083425667181497e-02
2.229749999999991985e+02 6.876563099143440105e-02
2.229999999999992042e+02 6.883968348091491773e-02
2.230249999999992099e+02 6.891298700100904895e-02
2.230499999999992156e+02 6.898553687023903369e-02
2.230749999999992212e+02 6.905732845070429449e-02
2.230999999999991985e+02 6.912835714903260709e-02
2.231249999999992042e+02 6.919861841732735663e-02
2.231499999999992099e+02 6.926810775410430221e-02
2.231749999999992156e+02 6.933682070522963203e-02
2.231999999999992212e+02 6.940475286484810991e-02
2.232249999999991985e+02 6.947189987630636443e-02
2.232499999999992042e+02 6.953825743306910057e-02
2.232749999999992099e+02 6.960382127962849719e-02
2.232999999999992156e+02 6.966858721240797025e-02
2.233249999999992212e+02 6.973255108065384844e-02
2.233499999999991985e+02 6.979570878732511974e-02
2.233749999999992042e+02 6.985805628996913375e-02
2.233999999999992099e+02 6.991958960159211367e-02
2.234249999999992156e+02 6.998030479151914895e-02
2.234499999999992212e+02 7.004019798624480653e-02
2.234749999999991985e+02 7.009926537027376392e-02
2.234999999999992042e+02 7.015750318695250509e-02
2.235249999999992099e+02 7.021490773928711071e-02
2.235499999999992156e+02 7.027147539075330462e-02
2.235749999999992212e+02 7.032720256609575893e-02
2.235999999999991985e+02 7.038208575211182816e-02
2.236249999999992042e+02 7.043612149842644332e-02
2.236499999999992099e+02 7.048930641825372490e-02
2.236749999999992156e+02 7.054163718914610581e-02
2.236999999999992212e+02 7.059311055373053423e-02
2.237249999999991985e+02 7.064372332042995195e-02
2.237499999999992042e+02 7.069347236417490576e-02
2.237749999999992099e+02 7.074235462709484168e-02
2.237999999999992156e+02 7.079036711920165537e-02
2.238249999999992212e+02 7.083750691905515984e-02
2.238499999999991985e+02 7.088377117441249653e-02
2.238749999999992042e+02 7.092915710286729070e-02
2.238999999999992099e+02 7.097366199246700480e-02
2.239249999999992156e+02 7.101728320231939784e-02
2.239499999999992212e+02 7.106001816318052722e-02
2.239749999999991985e+02 7.110186437802631931e-02
2.239999999999992042e+02 7.114281942261078961e-02
2.240249999999992099e+02 7.118288094600128124e-02
2.240499999999992156e+02 7.122204667110342002e-02
2.240749999999992212e+02 7.126031439516269939e-02
2.240999999999991985e+02 7.129768199025413034e-02
2.241249999999992042e+02 7.133414740374909024e-02
2.241499999999992099e+02 7.136970865876696157e-02
2.241749999999992156e+02 7.140436385460828539e-02
2.241999999999991928e+02 7.143811116716911047e-02
2.242249999999991985e+02 7.147094884933601067e-02
2.242499999999992042e+02 7.150287523136374113e-02
2.242749999999992099e+02 7.153388872123360442e-02
2.242999999999992156e+02 7.156398780499113876e-02
2.243249999999991928e+02 7.159317104706602874e-02
2.243499999999991985e+02 7.162143709057397500e-02
2.243749999999992042e+02 7.164878465759375037e-02
2.243999999999992099e+02 7.167521254943215459e-02
2.244249999999992156e+02 7.170071964686190735e-02
2.244499999999991928e+02 7.172530491034549704e-02
2.244749999999991985e+02 7.174896738023213427e-02
2.244999999999992042e+02 7.177170617694431098e-02
2.245249999999992099e+02 7.179352050113471662e-02
2.245499999999992156e+02 7.181440963382769438e-02
2.245749999999991928e+02 7.183437293654033884e-02
2.245999999999991985e+02 7.185340985138276293e-02
2.246249999999992042e+02 7.187151990113542499e-02
2.246499999999992099e+02 7.188870268931064900e-02
2.246749999999992156e+02 7.190495790019170441e-02
2.246999999999991928e+02 7.192028529884719745e-02
2.247249999999991985e+02 7.193468473113465156e-02
2.247499999999992042e+02 7.194815612367363999e-02
2.247749999999992099e+02 7.196069948380426351e-02
2.247999999999992156e+02 7.197231489952404804e-02
2.248249999999991928e+02 7.198300253940523308e-02
2.248499999999991985e+02 7.203371373995536009e-02
2.248749999999992042e+02 7.209678529336534247e-02
2.248999999999992099e+02 7.215892309846844155e-02
2.249249999999992156e+02 7.222012508507133499e-02
2.249499999999991928e+02 7.228038926503428663e-02
2.249749999999991985e+02 7.233971373258336890e-02
2.249999999999992042e+02 7.239809666459380566e-02
2.250249999999992099e+02 7.245553632086174090e-02
2.250499999999992156e+02 7.251203104434857105e-02
2.250749999999991928e+02 7.256757926140509907e-02
2.250999999999991985e+02 7.262217948197760564e-02
2.251249999999992042e+02 7.267583029978597065e-02
2.251499999999992099e+02 7.272853039248740326e-02
2.251749999999992156e+02 7.278027852181466473e-02
2.251999999999991928e+02 7.283107353369319692e-02
2.252249999999991985e+02 7.288091435833658760e-02
2.252499999999992042e+02 7.292980001032309256e-02
2.252749999999992099e+02 7.297772958864640058e-02
2.252999999999992156e+02 7.302470227674756620e-02
2.253249999999991928e+02 7.307071734252584827e-02
2.253499999999991985e+02 7.311577413832601180e-02
2.253749999999992042e+02 7.315987210090585391e-02
2.253999999999992099e+02 7.320301075138105351e-02
2.254249999999992156e+02 7.324518969515092515e-02
2.254499999999991928e+02 7.328640862180059445e-02
2.254749999999991985e+02 7.332666730498270391e-02
2.254999999999992042e+02 7.336596560227963415e-02
2.255249999999992099e+02 7.340430345504221632e-02
2.255499999999992156e+02 7.342761913184875366e-02
2.255749999999991928e+02 7.339049828712551626e-02
2.255999999999991985e+02 7.335242379379151856e-02
2.256249999999992042e+02 7.331339638711534268e-02
2.256499999999992099e+02 7.327341688673431885e-02
2.256749999999992156e+02 7.323248619659923631e-02
2.256999999999991928e+02 7.319060530490366367e-02
2.257249999999991985e+02 7.314777528398551387e-02
2.257499999999992042e+02 7.310399729021112292e-02
2.257749999999992099e+02 7.305927256383544510e-02
2.257999999999992156e+02 7.301360242884244456e-02
2.258249999999991928e+02 7.296698829276265785e-02
2.258499999999991985e+02 7.291943164647031461e-02
2.258749999999992042e+02 7.287093406395869777e-02
2.258999999999992099e+02 7.282149720209254995e-02
2.259249999999991871e+02 7.277112280034449265e-02
2.259499999999991928e+02 7.271981268050302372e-02
2.259749999999991985e+02 7.266756874636615127e-02
2.259999999999992042e+02 7.261439298340910398e-02
2.260249999999992099e+02 7.256028745843613736e-02
2.260499999999991871e+02 7.250525431920747110e-02
2.260749999999991928e+02 7.244929579404756070e-02
2.260999999999991985e+02 7.239241419143396805e-02
2.261249999999992042e+02 7.233461189956565118e-02
2.261499999999992099e+02 7.227589138590943818e-02
2.261749999999991871e+02 7.221625519672994487e-02
2.261999999999991928e+02 7.215570595659821784e-02
2.262249999999991985e+02 7.209424636788022700e-02
2.262499999999992042e+02 7.203187921020978712e-02
2.262749999999992099e+02 7.196860733993683257e-02
2.262999999999991871e+02 7.190443368956331294e-02
2.263249999999991928e+02 7.183936126715785575e-02
2.263499999999991985e+02 7.177339315574997325e-02
2.263749999999992042e+02 7.170653251271215389e-02
2.263999999999992099e+02 7.163878256911873632e-02
2.264249999999991871e+02 7.157014662909239044e-02
2.264499999999991928e+02 7.150062806912746427e-02
2.264749999999991985e+02 7.143023033740482364e-02
2.264999999999992042e+02 7.135339561196810121e-02
2.265249999999992099e+02 7.127607796337830093e-02
2.265499999999991871e+02 7.119780526279893829e-02
2.265749999999991928e+02 7.111857876452673533e-02
2.265999999999991985e+02 7.103839980741448457e-02
2.266249999999992042e+02 7.095726981486197293e-02
2.266499999999992099e+02 7.087519029478904498e-02
2.266749999999991871e+02 7.079216283958382483e-02
2.266999999999991928e+02 7.070818912603424322e-02
2.267249999999991985e+02 7.062327091523157296e-02
2.267499999999992042e+02 7.053741005245928175e-02
2.267749999999992099e+02 7.045060846705554491e-02
2.267999999999991871e+02 7.036286817225630152e-02
2.268249999999991928e+02 7.027419126501630031e-02
2.268499999999991985e+02 7.018457992580866278e-02
2.268749999999992042e+02 7.009403641840350474e-02
2.268999999999992099e+02 7.000256308962489460e-02
2.269249999999991871e+02 6.991016236908517700e-02
2.269499999999991928e+02 6.981683676889971490e-02
2.269749999999991985e+02 6.972258888338006555e-02
2.269999999999992042e+02 6.962742138870520181e-02
2.270249999999992099e+02 6.953133704257248582e-02
2.270499999999991871e+02 6.943433868382666019e-02
2.270749999999991928e+02 6.933642923206967401e-02
2.270999999999991985e+02 6.923761168724802684e-02
2.271249999999992042e+02 6.913788912922035068e-02
2.271499999999992099e+02 6.903726471730507741e-02
2.271749999999991871e+02 6.893574168980703964e-02
2.271999999999991928e+02 6.883332336352339376e-02
2.272249999999991985e+02 6.873001313323076622e-02
2.272499999999992042e+02 6.862581447115323474e-02
2.272749999999992099e+02 6.852073092640832697e-02
2.272999999999991871e+02 6.841476612443660177e-02
2.273249999999991928e+02 6.830792376640779096e-02
2.273499999999991985e+02 6.820020762861561670e-02
2.273749999999992042e+02 6.809162156184424275e-02
2.273999999999991815e+02 6.798216949072413695e-02
2.274249999999991871e+02 6.787185541306559045e-02
2.274499999999991928e+02 6.776068339917760974e-02
2.274749999999991985e+02 6.764865759116386879e-02
2.274999999999992042e+02 6.753578220220678163e-02
2.275249999999991815e+02 6.742206151583304830e-02
2.275499999999991871e+02 6.730749988515885573e-02
2.275749999999991928e+02 6.719210173212429582e-02
2.275999999999991985e+02 6.707587154670668905e-02
2.276249999999992042e+02 6.695881388612159868e-02
2.276499999999991815e+02 6.684093337400583146e-02
2.276749999999991871e+02 6.672223469958624142e-02
2.276999999999991928e+02 6.660272261683485018e-02
2.277249999999991985e+02 6.648240194360703625e-02
2.277499999999992042e+02 6.636127756076778961e-02
2.277749999999991815e+02 6.623935441130165969e-02
2.277999999999991871e+02 6.611663749941372459e-02
2.278249999999991928e+02 6.599313188961108967e-02
2.278499999999991985e+02 6.587963518409140073e-02
2.278749999999992042e+02 6.580493393551926917e-02
2.278999999999991815e+02 6.572933993401994246e-02
2.279249999999991871e+02 6.565284721652808742e-02
2.279499999999991928e+02 6.557545662516296725e-02
2.279749999999991985e+02 6.549716908055550069e-02
2.279999999999992042e+02 6.541798558195970059e-02
2.280249999999991815e+02 6.533790720734869439e-02
2.280499999999991871e+02 6.525693511348726328e-02
2.280749999999991928e+02 6.517507053599058686e-02
2.280999999999991985e+02 6.509231478935617599e-02
2.281249999999992042e+02 6.500866926698245507e-02
2.281499999999991815e+02 6.492413544116355795e-02
2.281749999999991871e+02 6.483871486306722054e-02
2.281999999999991928e+02 6.475240916269053848e-02
2.282249999999991985e+02 6.466522004879685093e-02
2.282499999999992042e+02 6.457714930883275140e-02
2.282749999999991815e+02 6.448819880882497579e-02
2.282999999999991871e+02 6.439837049325645990e-02
2.283249999999991928e+02 6.430766638492474430e-02
2.283499999999991985e+02 6.421608858477603765e-02
2.283749999999992042e+02 6.412363927172476386e-02
2.283999999999991815e+02 6.403032070244880913e-02
2.284249999999991871e+02 6.393613521116545129e-02
2.284499999999991928e+02 6.384108520939002496e-02
2.284749999999991985e+02 6.374517318567086976e-02
2.284999999999992042e+02 6.364840170530788876e-02
2.285249999999991815e+02 6.355077341004852776e-02
2.285499999999991871e+02 6.345229101776589387e-02
2.285749999999991928e+02 6.335295732211689013e-02
2.285999999999991985e+02 6.325277519217967215e-02
2.286249999999992042e+02 6.315174757207361877e-02
2.286499999999991815e+02 6.304987748055775054e-02
2.286749999999991871e+02 6.294716801061267519e-02
2.286999999999991928e+02 6.284362232900130019e-02
2.287249999999991985e+02 6.273924367581075467e-02
2.287499999999992042e+02 6.263403536397707527e-02
2.287749999999991815e+02 6.252800077879047680e-02
2.287999999999991871e+02 6.242114337738152718e-02
2.288249999999991928e+02 6.231346668818980861e-02
2.288499999999991985e+02 6.220497431041574488e-02
2.288749999999992042e+02 6.209566991345127213e-02
2.288999999999991815e+02 6.198555723629745051e-02
2.289249999999991871e+02 6.187464008695954532e-02
2.289499999999991928e+02 6.176292234182972213e-02
2.289749999999991985e+02 6.165040794505067395e-02
2.289999999999992042e+02 6.153710090786075615e-02
2.290249999999991815e+02 6.142300530792618729e-02
2.290499999999991871e+02 6.130812528865542399e-02
2.290749999999991928e+02 6.119246505849673667e-02
2.290999999999991985e+02 6.107602889022144960e-02
2.291249999999991758e+02 6.095882112019222060e-02
2.291499999999991815e+02 6.084084614761384180e-02
2.291749999999991871e+02 6.072210843377246620e-02
2.291999999999991928e+02 6.060261250125834748e-02
2.292249999999991985e+02 6.048236293317452855e-02
2.292499999999991758e+02 6.036136437233283886e-02
2.292749999999991815e+02 6.023962152043479956e-02
2.292999999999991871e+02 6.011713913724089919e-02
2.293249999999991928e+02 5.999392203972706006e-02
2.293499999999991985e+02 5.986997510122495092e-02
2.293749999999991758e+02 5.974530325055713020e-02
2.293999999999991815e+02 5.961991147115290601e-02
2.294249999999991871e+02 5.949380480015881156e-02
2.294499999999991928e+02 5.936698832753321831e-02
2.294749999999991985e+02 5.923946719513396159e-02
2.294999999999991758e+02 5.911124659579297669e-02
2.295249999999991815e+02 5.898233177238253883e-02
2.295499999999991871e+02 5.885452919072953898e-02
2.295749999999991928e+02 5.873112301319422662e-02
2.295999999999991985e+02 5.860700603999829950e-02
2.296249999999991758e+02 5.848218317539691236e-02
2.296499999999991815e+02 5.835665937635146905e-02
2.296749999999991871e+02 5.823043965165083935e-02
2.296999999999991928e+02 5.810352906101764331e-02
2.297249999999991985e+02 5.798332568616274690e-02
2.297499999999991758e+02 5.789646570323193214e-02
2.297749999999991815e+02 5.780885507652978872e-02
2.297999999999991871e+02 5.772049705845953144e-02
2.298249999999991928e+02 5.763139496289574476e-02
2.298499999999991985e+02 5.754155216460928035e-02
2.298749999999991758e+02 5.745097209867552901e-02
2.298999999999991815e+02 5.735553147171894989e-02
2.299249999999991871e+02 5.724854331532437668e-02
2.299499999999991928e+02 5.714541038400620249e-02
2.299749999999991985e+02 5.704145698998860925e-02
2.299999999999991758e+02 5.693668513013094845e-02
2.300249999999991815e+02 5.683109687478737210e-02
2.300499999999991871e+02 5.672469436770929269e-02
2.300749999999991928e+02 5.661747982592935102e-02
2.300999999999991985e+02 5.650945553962810619e-02
2.301249999999991758e+02 5.640062387197922883e-02
2.301499999999991815e+02 5.629098725897965089e-02
2.301749999999991871e+02 5.618054820925745541e-02
2.301999999999991928e+02 5.606930930386466033e-02
2.302249999999991985e+02 5.595727319604788114e-02
2.302499999999991758e+02 5.584444261100292295e-02
2.302749999999991815e+02 5.573082034560851439e-02
2.302999999999991871e+02 5.561640926814534480e-02
2.303249999999991928e+02 5.550121231799185623e-02
2.303499999999991985e+02 5.538523250530383996e-02
2.303749999999991758e+02 5.526847291067651241e-02
2.303999999999991815e+02 5.515093668478680822e-02
2.304249999999991871e+02 5.503262704801805544e-02
2.304499999999991928e+02 5.491354729006629742e-02
2.304749999999991985e+02 5.479370076952947560e-02
2.304999999999991758e+02 5.467309091347671152e-02
2.305249999999991815e+02 5.455172121700072735e-02
2.305499999999991871e+02 5.442959524275675642e-02
2.305749999999991928e+02 5.430671662047392018e-02
2.305999999999991701e+02 5.418308904646172014e-02
2.306249999999991758e+02 5.405871628308769883e-02
2.306499999999991815e+02 5.393360215824734294e-02
2.306749999999991871e+02 5.380775056481171964e-02
2.306999999999991928e+02 5.368116546005934769e-02
2.307249999999991701e+02 5.355385086509360792e-02
2.307499999999991758e+02 5.342581086424122438e-02
2.307749999999991815e+02 5.329704960443720774e-02
2.307999999999991871e+02 5.316757129459115383e-02
2.308249999999991928e+02 5.303738020494110084e-02
2.308499999999991701e+02 5.290648066638935915e-02
2.308749999999991758e+02 5.277487706982412347e-02
2.308999999999991815e+02 5.264257386542694345e-02
2.309249999999991871e+02 5.250957556196501202e-02
2.309499999999991928e+02 5.237588672606864615e-02
2.309749999999991701e+02 5.224151198149488279e-02
2.309999999999991758e+02 5.210645600837730124e-02
2.310249999999991815e+02 5.197072354246327908e-02
2.310499999999991871e+02 5.183431937433678749e-02
2.310749999999991928e+02 5.169724834862796103e-02
2.310999999999991701e+02 5.155951536321194684e-02
2.311249999999991758e+02 5.142112536839254372e-02
2.311499999999991815e+02 5.128208336607741058e-02
2.311749999999991871e+02 5.114239440893755817e-02
2.311999999999991928e+02 5.107052497150578463e-02
2.312249999999991701e+02 5.104533026080802782e-02
2.312499999999991758e+02 5.101942911597329156e-02
2.312749999999991815e+02 5.099282159994318608e-02
2.312999999999991871e+02 5.096550783581316191e-02
2.313249999999991928e+02 5.093748800692832202e-02
2.313499999999991701e+02 5.090876235696122770e-02
2.313749999999991758e+02 5.087933118997955972e-02
2.313999999999991815e+02 5.084919487049440606e-02
2.314249999999991871e+02 5.081835382349604580e-02
2.314499999999991928e+02 5.078680853447414822e-02
2.314749999999991701e+02 5.075455954942162395e-02
2.314999999999991758e+02 5.072160747482565984e-02
2.315249999999991815e+02 5.068795297764119162e-02
2.315499999999991871e+02 5.065359678524988113e-02
2.315749999999991928e+02 5.061853968540552806e-02
2.315999999999991701e+02 5.058278252616082299e-02
2.316249999999991758e+02 5.054632621578305368e-02
2.316499999999991815e+02 5.050917172265084049e-02
2.316749999999991871e+02 5.047132007513875640e-02
2.316999999999991928e+02 5.043277236148378112e-02
2.317249999999991701e+02 5.039352972963986876e-02
2.317499999999991758e+02 5.035359338711474508e-02
2.317749999999991815e+02 5.031296460079371508e-02
2.317999999999991871e+02 5.027164469674687275e-02
2.318249999999991928e+02 5.022963506002262046e-02
2.318499999999991701e+02 5.018693713442591575e-02
2.318749999999991758e+02 5.014355242228187709e-02
2.318999999999991815e+02 5.009948248418479022e-02
2.319249999999991871e+02 5.005472893873255669e-02
2.319499999999991928e+02 5.000929346224630700e-02
2.319749999999991701e+02 4.996317778847694097e-02
2.319999999999991758e+02 4.991638370829645094e-02
2.320249999999991815e+02 4.986891306937393797e-02
2.320499999999991871e+02 4.982076777584217714e-02
2.320749999999991928e+02 4.977194978794405311e-02
2.320999999999991701e+02 4.972246112167079402e-02
2.321249999999991758e+02 4.967230384838416946e-02
2.321499999999991815e+02 4.962148009442497038e-02
2.321749999999991871e+02 4.956999204071028259e-02
2.321999999999991928e+02 4.951784192231598047e-02
2.322249999999991701e+02 4.946503202804666127e-02
2.322499999999991758e+02 4.941156469999459511e-02
2.322749999999991815e+02 4.935744233308333312e-02
2.322999999999991871e+02 4.930266737460151788e-02
2.323249999999991644e+02 4.924724232372428706e-02
2.323499999999991701e+02 4.919116973102143076e-02
2.323749999999991758e+02 4.913445219795534169e-02
2.323999999999991815e+02 4.907709237636726646e-02
2.324249999999991871e+02 4.901909296795121940e-02
2.324499999999991644e+02 4.896045672371904939e-02
2.324749999999991701e+02 4.890118644345319704e-02
2.324999999999991758e+02 4.884128497514862721e-02
2.325249999999991815e+02 4.878075521444592139e-02
2.325499999999991871e+02 4.871960010405421843e-02
2.325749999999991644e+02 4.865782263316224820e-02
2.325999999999991701e+02 4.859542583684279410e-02
2.326249999999991758e+02 4.853241279544579651e-02
2.326499999999991815e+02 4.846878663398316439e-02
2.326749999999991871e+02 4.840455052150516996e-02
2.326999999999991644e+02 4.833970767046808642e-02
2.327249999999991701e+02 4.827426133609276360e-02
2.327499999999991758e+02 4.820821481571732625e-02
2.327749999999991815e+02 4.814157144813902695e-02
2.327999999999991871e+02 4.807433461295283761e-02
2.328249999999991644e+02 4.800650772987868908e-02
2.328499999999991701e+02 4.793809425808493591e-02
2.328749999999991758e+02 4.786909769550391769e-02
2.328999999999991815e+02 4.779952157814076896e-02
2.329249999999991871e+02 4.772515464107567051e-02
2.329499999999991644e+02 4.762603302898018448e-02
2.329749999999991701e+02 4.752685340480732740e-02
2.329999999999991758e+02 4.742707446074811983e-02
2.330249999999991815e+02 4.732670000051039660e-02
2.330499999999991871e+02 4.722573387195822675e-02
2.330749999999991644e+02 4.712417996644831242e-02
2.330999999999991701e+02 4.702204221815509122e-02
2.331249999999991758e+02 4.691932460338953115e-02
2.331499999999991815e+02 4.681603113990857878e-02
2.331749999999991871e+02 4.673548045074712304e-02
2.331999999999991644e+02 4.668935163273967015e-02
2.332249999999991701e+02 4.664256291503589974e-02
2.332499999999991758e+02 4.659511488320124128e-02
2.332749999999991815e+02 4.654700817831566168e-02
2.332999999999991871e+02 4.649824349701475040e-02
2.333249999999991644e+02 4.644882159151553919e-02
2.333499999999991701e+02 4.639874326963108753e-02
2.333749999999991758e+02 4.634800939476902554e-02
2.333999999999991815e+02 4.629662088591920271e-02
2.334249999999991871e+02 4.628630999851010563e-02
2.334499999999991644e+02 4.629042489816965339e-02
2.334749999999991701e+02 4.629391714626844567e-02
2.334999999999991758e+02 4.629678524606826301e-02
2.335249999999991815e+02 4.629902774814331767e-02
2.335499999999991871e+02 4.630064325079502607e-02
2.335749999999991644e+02 4.630163040045415929e-02
2.335999999999991701e+02 4.630198789207491672e-02
2.336249999999991758e+02 4.630171446951887593e-02
2.336499999999991815e+02 4.630080892592713937e-02
2.336749999999991871e+02 4.629927010408356469e-02
2.336999999999991644e+02 4.629709689676542866e-02
2.337249999999991701e+02 4.629428824708513301e-02
2.337499999999991758e+02 4.629084314881878881e-02
2.337749999999991815e+02 4.628676064672565538e-02
2.337999999999991587e+02 4.628203983685432593e-02
2.338249999999991644e+02 4.627667986683807466e-02
2.338499999999991701e+02 4.627067993617784564e-02
2.338749999999991758e+02 4.626403929651523583e-02
2.338999999999991815e+02 4.625675725189067750e-02
2.339249999999991587e+02 4.624883315899087216e-02
2.339499999999991644e+02 4.624026642738481019e-02
2.339749999999991701e+02 4.623105651974504515e-02
2.339999999999991758e+02 4.622120295205802559e-02
2.340249999999991815e+02 4.621070529382172859e-02
2.340499999999991587e+02 4.619956316822922820e-02
2.340749999999991644e+02 4.618777625234116863e-02
2.340999999999991701e+02 4.617534427724338114e-02
2.341249999999991758e+02 4.616226702819199029e-02
2.341499999999991815e+02 4.614854434474646022e-02
2.341749999999991587e+02 4.613417612088768077e-02
2.341999999999991644e+02 4.611916230512358439e-02
2.342249999999991701e+02 4.610350290058117667e-02
2.342499999999991758e+02 4.608719796508488342e-02
2.342749999999991815e+02 4.607024761122179707e-02
2.342999999999991587e+02 4.605265200639273304e-02
2.343249999999991644e+02 4.603441137284979695e-02
2.343499999999991701e+02 4.601552598772146868e-02
2.343749999999991758e+02 4.599599618302109560e-02
2.343999999999991815e+02 4.597582234564497050e-02
2.344249999999991587e+02 4.595500491735428350e-02
2.344499999999991644e+02 4.593354439474500034e-02
2.344749999999991701e+02 4.591144132920259996e-02
2.344999999999991758e+02 4.588869632684353800e-02
2.345249999999991815e+02 4.586531004844386639e-02
2.345499999999991587e+02 4.584128320935215023e-02
2.345749999999991644e+02 4.581661657939064408e-02
2.345999999999991701e+02 4.579131098274211165e-02
2.346249999999991758e+02 4.576536729782312851e-02
2.346499999999991815e+02 4.573878645714225116e-02
2.346749999999991587e+02 4.571156944714753478e-02
2.346999999999991644e+02 4.568371730805917408e-02
2.347249999999991701e+02 4.565523113368706587e-02
2.347499999999991758e+02 4.562611207123789397e-02
2.347749999999991815e+02 4.559636132110797546e-02
2.347999999999991587e+02 4.556598013666180585e-02
2.348249999999991644e+02 4.553496982399860005e-02
2.348499999999991701e+02 4.550817866302180048e-02
2.348749999999991758e+02 4.547926898855571970e-02
2.348999999999991815e+02 4.544971482114236461e-02
2.349249999999991587e+02 4.541951677005746230e-02
2.349499999999991644e+02 4.538867549970030529e-02
2.349749999999991701e+02 4.535719172954118250e-02
2.349999999999991758e+02 4.532506623405686136e-02
2.350249999999991815e+02 4.529229984264863951e-02
2.350499999999991587e+02 4.525889343955041139e-02
2.350749999999991644e+02 4.522484796371877697e-02
2.350999999999991701e+02 4.519016440871384543e-02
2.351249999999991758e+02 4.515484382256227530e-02
2.351499999999991815e+02 4.511888730760953148e-02
2.351749999999991587e+02 4.508229602035616207e-02
2.351999999999991644e+02 4.504507117128291743e-02
2.352249999999991701e+02 4.500721402465925752e-02
2.352499999999991758e+02 4.496872589834169376e-02
2.352749999999991815e+02 4.492960816355612286e-02
2.352999999999991587e+02 4.488986224466851027e-02
2.353249999999991644e+02 4.484948961894064806e-02
2.353499999999991701e+02 4.480849181627492850e-02
2.353749999999991758e+02 4.476687041894485131e-02
2.353999999999991815e+02 4.472462706131144494e-02
2.354249999999991587e+02 4.468176342953003588e-02
2.354499999999991644e+02 4.463828126124100293e-02
2.354749999999991701e+02 4.459418234524986646e-02
2.354999999999991758e+02 4.454946852119463785e-02
2.355249999999991530e+02 4.450414167920133113e-02
2.355499999999991587e+02 4.445820375952521525e-02
2.355749999999991644e+02 4.441165675218292780e-02
2.355999999999991701e+02 4.436450269657132156e-02
2.356249999999991758e+02 4.431674368107475087e-02
2.356499999999991530e+02 4.426838184266013859e-02
2.356749999999991587e+02 4.421941936646298088e-02
2.356999999999991644e+02 4.416985848535894682e-02
2.357249999999991701e+02 4.411970147952792853e-02
2.357499999999991758e+02 4.406895067600466454e-02
2.357749999999991530e+02 4.401760844822017599e-02
2.357999999999991587e+02 4.396567721553227420e-02
2.358249999999991644e+02 4.391315944274640920e-02
2.358499999999991701e+02 4.386005763962565196e-02
2.358749999999991758e+02 4.380637436039240551e-02
2.358999999999991530e+02 4.375211220321815336e-02
2.359249999999991587e+02 4.369727380970669928e-02
2.359499999999991644e+02 4.364186186436636722e-02
2.359749999999991701e+02 4.358587909407411060e-02
2.359999999999991758e+02 4.354349492812528699e-02
2.360249999999991530e+02 4.349514490051908239e-02
2.360499999999991587e+02 4.344615920134418247e-02
2.360749999999991644e+02 4.339653852670688483e-02
2.360999999999991701e+02 4.334628362713828509e-02
2.361249999999991758e+02 4.329539530761713356e-02
2.361499999999991530e+02 4.324387442757997302e-02
2.361749999999991587e+02 4.319172190091650348e-02
2.361999999999991644e+02 4.313893869595291503e-02
2.362249999999991701e+02 4.308552583542062109e-02
2.362499999999991758e+02 4.303148439641193979e-02
2.362749999999991530e+02 4.297681551032130065e-02
2.362999999999991587e+02 4.292152036277354504e-02
2.363249999999991644e+02 4.286560019353896633e-02
2.363499999999991701e+02 4.280905629643328575e-02
2.363749999999991758e+02 4.275189001920540882e-02
2.363999999999991530e+02 4.269410276341088772e-02
2.364249999999991587e+02 4.263569598427060375e-02
2.364499999999991644e+02 4.257667119051917332e-02
2.364749999999991701e+02 4.251702994423545851e-02
2.364999999999991758e+02 4.245677386066304404e-02
2.365249999999991530e+02 4.239590460801512944e-02
2.365499999999991587e+02 4.233442390726732674e-02
2.365749999999991644e+02 4.227233353193558113e-02
2.365999999999991701e+02 4.220963530784285767e-02
2.366249999999991758e+02 4.214633111286978512e-02
2.366499999999991530e+02 4.208242287669519688e-02
2.366749999999991587e+02 4.201791258052130912e-02
2.366999999999991644e+02 4.195280225678636038e-02
2.367249999999991701e+02 4.188709398886538565e-02
2.367499999999991758e+02 4.182078991075713348e-02
2.367749999999991530e+02 4.175389220675859714e-02
2.367999999999991587e+02 4.168640311112696561e-02
2.368249999999991644e+02 4.161832490772923027e-02
2.368499999999991701e+02 4.154965992967937088e-02
2.368749999999991758e+02 4.148041055896382889e-02
2.368999999999991530e+02 4.141057922605386604e-02
2.369249999999991587e+02 4.134016840950646005e-02
2.369499999999991644e+02 4.126918063555531230e-02
2.369749999999991701e+02 4.119761847768655533e-02
2.369999999999991473e+02 4.112548455620641807e-02
2.370249999999991530e+02 4.105278153779597095e-02
2.370499999999991587e+02 4.097951213505539314e-02
2.370749999999991644e+02 4.090567910603661039e-02
2.370999999999991701e+02 4.083128525376654439e-02
2.371249999999991473e+02 4.076550444422553932e-02
2.371499999999991530e+02 4.071167498645485855e-02
2.371749999999991587e+02 4.065723249270824374e-02
2.371999999999991644e+02 4.060217791014392869e-02
2.372249999999991701e+02 4.054651223866459486e-02
2.372499999999991473e+02 4.049023653089045549e-02
2.372749999999991530e+02 4.043335189211592906e-02
2.372999999999991587e+02 4.037585948025566862e-02
2.373249999999991644e+02 4.031776050577628306e-02
2.373499999999991701e+02 4.025905623161386837e-02
2.373749999999991473e+02 4.019974797308020764e-02
2.373999999999991530e+02 4.013983709775394843e-02
2.374249999999991587e+02 4.007932502536024066e-02
2.374499999999991644e+02 4.001821322763571970e-02
2.374749999999991701e+02 3.995650322818077721e-02
2.374999999999991473e+02 3.989419660229934217e-02
2.375249999999991530e+02 3.983129497682361825e-02
2.375499999999991587e+02 3.976780002992831575e-02
2.375749999999991644e+02 3.970371349092967350e-02
2.375999999999991701e+02 3.963903714007219192e-02
2.376249999999991473e+02 3.957377280830320920e-02
2.376499999999991530e+02 3.950792237703287108e-02
2.376749999999991587e+02 3.944148777788273469e-02
2.376999999999991644e+02 3.937447099242169513e-02
2.377249999999991701e+02 3.930687405188715983e-02
2.377499999999991473e+02 3.923877809698054359e-02
2.377749999999991530e+02 3.917204928949893916e-02
2.377999999999991587e+02 3.910473959516038572e-02
2.378249999999991644e+02 3.903685104669375738e-02
2.378499999999991701e+02 3.896838572608717771e-02
2.378749999999991473e+02 3.889934576428616397e-02
2.378999999999991530e+02 3.882973334087756745e-02
2.379249999999991587e+02 3.875955068376420870e-02
2.379499999999991644e+02 3.868880006882578770e-02
2.379749999999991701e+02 3.861748381956658233e-02
2.379999999999991473e+02 3.854560430675405686e-02
2.380249999999991530e+02 3.847316394804303069e-02
2.380499999999991587e+02 3.840016520759114566e-02
2.380749999999991644e+02 3.832661059565907469e-02
2.380999999999991701e+02 3.825250266820360429e-02
2.381249999999991473e+02 3.817784402645606895e-02
2.381499999999991530e+02 3.810263731649221608e-02
2.381749999999991587e+02 3.802688522878971272e-02
2.381999999999991644e+02 3.795059049777600030e-02
2.382249999999991701e+02 3.787375590136505404e-02
2.382499999999991473e+02 3.779638426048424760e-02
2.382749999999991530e+02 3.771847843859053862e-02
2.382999999999991587e+02 3.764004134117771017e-02
2.383249999999991644e+02 3.756107591527331480e-02
2.383499999999991701e+02 3.748158514892567517e-02
2.383749999999991473e+02 3.740157207068200984e-02
2.383999999999991530e+02 3.732103974905821853e-02
2.384249999999991587e+02 3.723999129199807162e-02
2.384499999999991644e+02 3.715842984632582169e-02
2.384749999999991701e+02 3.707635859718754617e-02
2.384999999999991473e+02 3.699378076748820882e-02
2.385249999999991530e+02 3.691069961731589105e-02
2.385499999999991587e+02 3.682711844336295642e-02
2.385749999999991644e+02 3.674304057833671644e-02
2.385999999999991701e+02 3.665846939036277591e-02
2.386249999999991473e+02 3.657340828238395819e-02
2.386499999999991530e+02 3.648786069154869027e-02
2.386749999999991587e+02 3.640183008859598085e-02
2.386999999999991644e+02 3.631531997723203703e-02
2.387249999999991417e+02 3.622833389350250954e-02
2.387499999999991473e+02 3.614087540515653618e-02
2.387749999999991530e+02 3.605294811100767660e-02
2.387999999999991587e+02 3.596455564028785273e-02
2.388249999999991644e+02 3.587570165199773647e-02
2.388499999999991417e+02 3.578638983424943520e-02
2.388749999999991473e+02 3.569662390360879567e-02
2.388999999999991530e+02 3.560640760442956160e-02
2.389249999999991587e+02 3.551574470818553986e-02
2.389499999999991644e+02 3.542463901279882532e-02
2.389749999999991417e+02 3.533309434196357790e-02
2.389999999999991473e+02 3.524111454446744035e-02
2.390249999999991530e+02 3.514870349350958378e-02
2.390499999999991587e+02 3.505586508601569312e-02
2.390749999999991644e+02 3.496260324195156477e-02
2.390999999999991417e+02 3.486892190363265198e-02
2.391249999999991473e+02 3.477482503503293715e-02
2.391499999999991530e+02 3.468031662109270774e-02
2.391749999999991587e+02 3.458540066702222443e-02
2.391999999999991644e+02 3.449008119760756108e-02
2.392249999999991417e+02 3.439436225651307244e-02
2.392499999999991473e+02 3.429824790558293202e-02
2.392749999999991530e+02 3.420174222414493898e-02
2.392999999999991587e+02 3.410484930831158418e-02
2.393249999999991644e+02 3.400757327028090804e-02
2.393499999999991417e+02 3.390991823764034213e-02
2.393749999999991473e+02 3.381188835266777520e-02
2.393999999999991530e+02 3.371348777163599153e-02
2.394249999999991587e+02 3.361472066411651943e-02
2.394499999999991644e+02 3.351559121228581822e-02
2.394749999999991417e+02 3.341610361023125003e-02
2.394999999999991473e+02 3.331626206326156886e-02
2.395249999999991530e+02 3.321607078721545286e-02
2.395499999999991587e+02 3.311553400777642042e-02
2.395749999999991644e+02 3.301465595978701068e-02
2.395999999999991417e+02 3.291344088656658617e-02
2.396249999999991473e+02 3.281189303923229966e-02
2.396499999999991530e+02 3.271001667602260049e-02
2.396749999999991587e+02 3.260781606162371782e-02
2.396999999999991644e+02 3.250529546650007817e-02
2.397249999999991417e+02 3.240245916622922634e-02
2.397499999999991473e+02 3.229931144083773159e-02
2.397749999999991530e+02 3.219585657414399116e-02
2.397999999999991587e+02 3.209209885310458643e-02
2.398249999999991644e+02 3.198804256716276939e-02
2.398499999999991417e+02 3.188369200760606675e-02
2.398749999999991473e+02 3.177905146692301674e-02
2.398999999999991530e+02 3.167412523817014769e-02
2.399249999999991587e+02 3.156891761433975457e-02
2.399499999999991644e+02 3.146343288773618269e-02
2.399749999999991417e+02 3.136007483833402193e-02
2.399999999999991473e+02 3.124550664904188202e-02
2.400249999999991530e+02 3.113478708240850767e-02
2.400499999999991587e+02 3.102370701099663869e-02
2.400749999999991644e+02 3.091227050277154179e-02
2.400999999999991417e+02 3.080048164320187479e-02
2.401249999999991473e+02 3.068834453461130596e-02
2.401499999999991530e+02 3.057586329552991825e-02
2.401749999999991587e+02 3.047282815768284983e-02
2.401999999999991360e+02 3.044554272464749037e-02
2.402249999999991417e+02 3.041781748983346176e-02
2.402499999999991473e+02 3.042721708254618115e-02
2.402749999999991530e+02 3.046784520036865604e-02
2.402999999999991587e+02 3.050805361571799421e-02
2.403249999999991360e+02 3.054784041076896717e-02
2.403499999999991417e+02 3.058720369624427435e-02
2.403749999999991473e+02 3.061797122723328851e-02
2.403999999999991530e+02 3.062632481146681032e-02
2.404249999999991587e+02 3.063425354239979886e-02
2.404499999999991360e+02 3.064175567732856098e-02
2.404749999999991417e+02 3.064882949756540451e-02
2.404999999999991473e+02 3.065547330885077040e-02
2.405249999999991530e+02 3.066168544176236035e-02
2.405499999999991587e+02 3.066746425212290780e-02
2.405749999999991360e+02 3.067280812140344565e-02
2.405999999999991417e+02 3.067771545712533188e-02
2.406249999999991473e+02 3.068218469325841719e-02
2.406499999999991530e+02 3.068621429061558700e-02
2.406749999999991587e+02 3.068980273724475696e-02
2.406999999999991360e+02 3.069294854881685769e-02
2.407249999999991417e+02 3.069565026900989563e-02
2.407499999999991473e+02 3.069803612079143387e-02
2.407749999999991530e+02 3.069073463302665963e-02
2.407999999999991587e+02 3.068273896484101024e-02
2.408249999999991360e+02 3.067428530466894884e-02
2.408499999999991417e+02 3.066537238474221355e-02
2.408749999999991473e+02 3.065599896724838236e-02
2.408999999999991530e+02 3.064616384470603833e-02
2.409249999999991587e+02 3.063586584033605245e-02
2.409499999999991360e+02 3.062510380842742297e-02
2.409749999999991417e+02 3.061387663469919418e-02
2.409999999999991473e+02 3.060218323665734111e-02
2.410249999999991530e+02 3.059002256394614469e-02
2.410499999999991587e+02 3.057739359869487278e-02
2.410749999999991360e+02 3.056429535585878862e-02
2.410999999999991417e+02 3.055072688355418495e-02
2.411249999999991473e+02 3.053668726338901185e-02
2.411499999999991530e+02 3.052217561078635066e-02
2.411749999999991587e+02 3.050719107530211471e-02
2.411999999999991360e+02 3.049173284093678604e-02
2.412249999999991417e+02 3.047580012644111533e-02
2.412499999999991473e+02 3.045939218561412656e-02
2.412749999999991530e+02 3.044250830759630266e-02
2.412999999999991587e+02 3.042514781715355623e-02
2.413249999999991360e+02 3.040731007495676985e-02
2.413499999999991417e+02 3.038899447785239905e-02
2.413749999999991473e+02 3.037020045912630986e-02
2.413999999999991530e+02 3.035092748876052141e-02
2.414249999999991587e+02 3.033117507368230867e-02
2.414499999999991360e+02 3.031094275800546092e-02
2.414749999999991417e+02 3.029023012326310590e-02
2.414999999999991473e+02 3.026903678863433061e-02
2.415249999999991530e+02 3.024736241116065052e-02
2.415499999999991587e+02 3.022520668595582091e-02
2.415749999999991360e+02 3.020256934640655824e-02
2.415999999999991417e+02 3.017945016436468508e-02
2.416249999999991473e+02 3.015584895033152080e-02
2.416499999999991530e+02 3.013176555363273820e-02
2.416749999999991587e+02 3.010719986258469580e-02
2.416999999999991360e+02 3.008215180465225250e-02
2.417249999999991417e+02 3.005662134659686444e-02
2.417499999999991473e+02 3.003060849461615736e-02
2.417749999999991530e+02 3.000411329447454090e-02
2.417999999999991587e+02 2.997713583162310569e-02
2.418249999999991360e+02 2.994967623131215839e-02
2.418499999999991417e+02 2.992173465869310198e-02
2.418749999999991473e+02 2.989331131891052179e-02
2.418999999999991530e+02 2.986440645718561882e-02
2.419249999999991303e+02 2.983502035888946358e-02
2.419499999999991360e+02 2.980515334960644885e-02
2.419749999999991417e+02 2.977480579518809387e-02
2.419999999999991473e+02 2.974397810179672114e-02
2.420249999999991530e+02 2.971267071594011280e-02
2.420499999999991303e+02 2.968088412449478367e-02
2.420749999999991360e+02 2.964861885472100389e-02
2.420999999999991417e+02 2.961587547426557110e-02
2.421249999999991473e+02 2.958265459115706417e-02
2.421499999999991530e+02 2.954895685378922804e-02
2.421749999999991303e+02 2.951478295089464757e-02
2.421999999999991360e+02 2.948013361150865486e-02
2.422249999999991417e+02 2.944500960492305031e-02
2.422499999999991473e+02 2.940941174062908919e-02
2.422749999999991530e+02 2.937334086825135401e-02
2.422999999999991303e+02 2.933679787747036152e-02
2.423249999999991360e+02 2.929978369793582310e-02
2.423499999999991417e+02 2.926229929916972228e-02
2.423749999999991473e+02 2.922434569045896310e-02
2.423999999999991530e+02 2.918592392073787734e-02
2.424249999999991303e+02 2.914703507846171104e-02
2.424499999999991360e+02 2.910768029146838798e-02
2.424749999999991417e+02 2.906786072683160971e-02
2.424999999999991473e+02 2.902757759070419274e-02
2.425249999999991530e+02 2.898683212815018201e-02
2.425499999999991303e+02 2.894562562296849190e-02
2.425749999999991360e+02 2.890395939750597248e-02
2.425999999999991417e+02 2.886183481246113944e-02
2.426249999999991473e+02 2.885133764382316265e-02
2.426499999999991530e+02 2.884686110715692711e-02
2.426749999999991303e+02 2.884192280920830354e-02
2.426999999999991360e+02 2.883652281617560612e-02
2.427249999999991417e+02 2.883066123277532727e-02
2.427499999999991473e+02 2.882433820223923374e-02
2.427749999999991530e+02 2.881755390630179672e-02
2.427999999999991303e+02 2.881030856517828240e-02
2.428249999999991360e+02 2.880260243753260743e-02
2.428499999999991417e+02 2.879443582043627117e-02
2.428749999999991473e+02 2.878580904931722639e-02
2.428999999999991530e+02 2.877672249789887948e-02
2.429249999999991303e+02 2.876717657813047946e-02
2.429499999999991360e+02 2.875717174010586699e-02
2.429749999999991417e+02 2.874670847197597842e-02
2.429999999999991473e+02 2.873578729984853364e-02
2.430249999999991530e+02 2.872440878767996628e-02
2.430499999999991303e+02 2.871257353715845131e-02
2.430749999999991360e+02 2.870028218757594493e-02
2.430999999999991417e+02 2.868753541569201565e-02
2.431249999999991473e+02 2.867433393558879717e-02
2.431499999999991530e+02 2.866067849851583471e-02
2.431749999999991303e+02 2.864656989272611545e-02
2.431999999999991360e+02 2.863200894330385562e-02
2.432249999999991417e+02 2.861699651198212555e-02
2.432499999999991473e+02 2.860153349695251576e-02
2.432749999999991530e+02 2.858562083266589365e-02
2.432999999999991303e+02 2.856925948962453152e-02
2.433249999999991360e+02 2.855245047416505103e-02
2.433499999999991417e+02 2.853519482823370368e-02
2.433749999999991473e+02 2.850953780854784125e-02
2.433999999999991246e+02 2.847305201647981621e-02
2.434249999999991303e+02 2.843609393571762400e-02
2.434499999999991360e+02 2.839866427896596546e-02
2.434749999999991417e+02 2.836076379900336758e-02
2.434999999999991473e+02 2.832239328864110881e-02
2.435249999999991246e+02 2.828355358067363018e-02
2.435499999999991303e+02 2.824424554781627267e-02
2.435749999999991360e+02 2.820447010263461493e-02
2.435999999999991417e+02 2.816422819746358316e-02
2.436249999999991473e+02 2.812352082431589587e-02
2.436499999999991246e+02 2.808234901478040904e-02
2.436749999999991303e+02 2.804071383991044511e-02
2.436999999999991360e+02 2.799861641010342392e-02
2.437249999999991417e+02 2.795605787496807312e-02
2.437499999999991473e+02 2.791303942318345763e-02
2.437749999999991246e+02 2.786956228234719821e-02
2.437999999999991303e+02 2.782562771881455510e-02
2.438249999999991360e+02 2.778123703752688467e-02
2.438499999999991417e+02 2.773639158183024978e-02
2.438749999999991473e+02 2.769109273328539816e-02
2.438999999999991246e+02 2.764534191146654149e-02
2.439249999999991303e+02 2.759914057375176949e-02
2.439499999999991360e+02 2.755249021510325705e-02
2.439749999999991417e+02 2.750539236783793029e-02
2.439999999999991473e+02 2.745784860138950415e-02
2.440249999999991246e+02 2.740986052206029894e-02
2.440499999999991303e+02 2.736142977276414742e-02
2.440749999999991360e+02 2.731255803276121108e-02
2.440999999999991417e+02 2.726324701738169071e-02
2.441249999999991473e+02 2.721349847774261199e-02
2.441499999999991246e+02 2.716331420045522277e-02
2.441749999999991303e+02 2.711269600732289439e-02
2.441999999999991360e+02 2.706164575503143196e-02
2.442249999999991417e+02 2.701016533483103360e-02
2.442499999999991473e+02 2.695825667220905913e-02
2.442749999999991246e+02 2.690592172655564482e-02
2.442999999999991303e+02 2.685316249081979439e-02
2.443249999999991360e+02 2.679998099115997803e-02
2.443499999999991417e+02 2.674637928658385802e-02
2.443749999999991473e+02 2.669235946858410438e-02
2.443999999999991246e+02 2.663792366076273010e-02
2.444249999999991303e+02 2.658307401845090914e-02
2.444499999999991360e+02 2.652781272832144613e-02
2.444749999999991417e+02 2.647214200799251349e-02
2.444999999999991473e+02 2.641606410562676033e-02
2.445249999999991246e+02 2.635958129952144582e-02
2.445499999999991303e+02 2.630269589769417687e-02
2.445749999999991360e+02 2.624541023746115864e-02
2.445999999999991417e+02 2.618772668500963033e-02
2.446249999999991473e+02 2.612964763496380613e-02
2.446499999999991246e+02 2.607117550994578897e-02
2.446749999999991303e+02 2.601231276013036761e-02
2.446999999999991360e+02 2.595306186279466507e-02
2.447249999999991417e+02 2.589342532186171553e-02
2.447499999999991473e+02 2.585405561158009291e-02
2.447749999999991246e+02 2.592563938439455123e-02
2.447999999999991303e+02 2.599683594914151824e-02
2.448249999999991360e+02 2.606764251430447252e-02
2.448499999999991417e+02 2.613805631563577078e-02
2.448749999999991473e+02 2.620807461664413987e-02
2.448999999999991246e+02 2.627769470907707211e-02
2.449249999999991303e+02 2.634691391339805816e-02
2.449499999999991360e+02 2.641572957925547929e-02
2.449749999999991417e+02 2.648413908594823493e-02
2.449999999999991473e+02 2.655213984288398027e-02
2.450249999999991246e+02 2.661972929002874230e-02
2.450499999999991303e+02 2.668690489835380542e-02
2.450749999999991360e+02 2.675366417027172372e-02
2.450999999999991417e+02 2.682000464006788557e-02
2.451249999999991189e+02 2.688592387432342176e-02
2.451499999999991246e+02 2.695141947233200067e-02
2.451749999999991303e+02 2.701648906650690532e-02
2.451999999999991360e+02 2.708113032278240337e-02
2.452249999999991417e+02 2.714534094100674519e-02
2.452499999999991189e+02 2.720911865532625942e-02
2.452749999999991246e+02 2.727246123456221472e-02
2.452999999999991303e+02 2.733536648257813353e-02
2.453249999999991360e+02 2.739783223864030934e-02
2.453499999999991417e+02 2.745985637776806113e-02
2.453749999999991189e+02 2.752143681107628581e-02
2.453999999999991246e+02 2.758257148610862228e-02
2.454249999999991303e+02 2.764325838716146302e-02
2.454499999999991360e+02 2.770349553559906322e-02
2.454749999999991417e+02 2.776328099015993450e-02
2.454999999999991189e+02 2.782261284725224756e-02
2.455249999999991246e+02 2.788148924124213626e-02
2.455499999999991303e+02 2.793990834472962273e-02
2.455749999999991360e+02 2.799786836881755850e-02
2.455999999999991417e+02 2.805536756336848847e-02
2.456249999999991189e+02 2.811240421725371558e-02
2.456499999999991246e+02 2.816897665859097524e-02
2.456749999999991303e+02 2.822508325497228437e-02
2.456999999999991360e+02 2.828072241368237080e-02
2.457249999999991417e+02 2.833589258190646193e-02
2.457499999999991189e+02 2.839059224692774830e-02
2.457749999999991246e+02 2.842975466760426506e-02
2.457999999999991303e+02 2.845725832720909579e-02
2.458249999999991360e+02 2.848431647449260404e-02
2.458499999999991417e+02 2.851092788830394964e-02
2.458749999999991189e+02 2.853709138347637272e-02
2.458999999999991246e+02 2.856280581105676702e-02
2.459249999999991303e+02 2.858807005852501831e-02
2.459499999999991360e+02 2.861288305000666068e-02
2.459749999999991417e+02 2.863724374647469081e-02
2.459999999999991189e+02 2.866115114594324637e-02
2.460249999999991246e+02 2.868460428365225343e-02
2.460499999999991303e+02 2.870760223224252602e-02
2.460749999999991360e+02 2.873014410192207060e-02
2.460999999999991417e+02 2.875222904062188500e-02
2.461249999999991189e+02 2.877385623414470059e-02
2.461499999999991246e+02 2.879502490630127254e-02
2.461749999999991303e+02 2.881573431904007471e-02
2.461999999999991360e+02 2.883598377256511858e-02
2.462249999999991417e+02 2.885577260544571962e-02
2.462499999999991189e+02 2.887510019471560552e-02
2.462749999999991246e+02 2.889396595596352424e-02
2.462999999999991303e+02 2.891236934341267356e-02
2.463249999999991360e+02 2.893030984999146737e-02
2.463499999999991417e+02 2.894778700739461183e-02
2.463749999999991189e+02 2.896480038613347477e-02
2.463999999999991246e+02 2.898134959557750051e-02
2.464249999999991303e+02 2.899743428398587550e-02
2.464499999999991360e+02 2.901305413852850457e-02
2.464749999999991417e+02 2.902820888529875076e-02
2.464999999999991189e+02 2.904289828931455944e-02
2.465249999999991246e+02 2.905712215451169977e-02
2.465499999999991303e+02 2.907088032372531078e-02
2.465749999999991360e+02 2.908417267866370004e-02
2.465999999999991132e+02 2.909699913987118247e-02
2.466249999999991189e+02 2.910935966668117339e-02
2.466499999999991246e+02 2.912125425716092370e-02
2.466749999999991303e+02 2.913268294804501404e-02
2.466999999999991360e+02 2.914364581466091439e-02
2.467249999999991132e+02 2.915414297084358702e-02
2.467499999999991189e+02 2.916417456884215845e-02
2.467749999999991246e+02 2.917374079921579433e-02
2.467999999999991303e+02 2.918284189072128942e-02
2.468249999999991360e+02 2.919147811019101244e-02
2.468499999999991132e+02 2.919964976240195520e-02
2.468749999999991189e+02 2.920735718993511948e-02
2.468999999999991246e+02 2.921460077302716341e-02
2.469249999999991303e+02 2.922138092941124060e-02
2.469499999999991360e+02 2.922769811415077204e-02
2.469749999999991132e+02 2.923355281946389550e-02
2.469999999999991189e+02 2.923894557453879037e-02
2.470249999999991246e+02 2.924387694534143212e-02
2.470499999999991303e+02 2.924834753441382662e-02
2.470749999999991360e+02 2.925235798066503495e-02
2.470999999999991132e+02 2.925590895915343437e-02
2.471249999999991189e+02 2.925900118086069771e-02
2.471499999999991246e+02 2.926163539245853207e-02
2.471749999999991303e+02 2.926381237606668836e-02
2.471999999999991360e+02 2.926553294900414298e-02
2.472249999999991132e+02 2.926679796353211585e-02
2.472499999999991189e+02 2.926760830659000043e-02
2.472749999999991246e+02 2.926796489952326538e-02
2.472999999999991303e+02 2.926786869780554495e-02
2.473249999999991360e+02 2.926732069075224998e-02
2.473499999999991132e+02 2.926632190122847865e-02
2.473749999999991189e+02 2.926487338534917299e-02
2.473999999999991246e+02 2.926297623217337385e-02
2.474249999999991303e+02 2.926063156339168275e-02
2.474499999999991360e+02 2.925784053300778745e-02
2.474749999999991132e+02 2.925494292181948786e-02
2.474999999999991189e+02 2.925161085710465542e-02
2.475249999999991246e+02 2.924745513214324980e-02
2.475499999999991303e+02 2.924284758074979090e-02
2.475749999999991360e+02 2.923778888913978330e-02
2.475999999999991132e+02 2.923227977889317555e-02
2.476249999999991189e+02 2.922632100676348862e-02
2.476499999999991246e+02 2.921991336448011289e-02
2.476749999999991303e+02 2.922990953141240203e-02
2.476999999999991360e+02 2.925290594774737629e-02
2.477249999999991132e+02 2.927543957259096455e-02
2.477499999999991189e+02 2.929751012497518875e-02
2.477749999999991246e+02 2.936277202816850104e-02
2.477999999999991303e+02 2.942782492592773552e-02
2.478249999999991360e+02 2.949247702053367504e-02
2.478499999999991132e+02 2.955672554932963630e-02
2.478749999999991189e+02 2.962056777557929219e-02
2.478999999999991246e+02 2.968400098896244177e-02
2.479249999999991303e+02 2.974702250606517731e-02
2.479499999999991360e+02 2.980962967086735541e-02
2.479749999999991132e+02 2.987181985522154026e-02
2.479999999999991189e+02 2.993359045933111084e-02
2.480249999999991246e+02 2.999562624715623391e-02
2.480499999999991303e+02 3.003995500379034664e-02
2.480749999999991360e+02 3.007670843616128478e-02
2.480999999999991132e+02 3.011304191062975921e-02
2.481249999999991189e+02 3.014895325401608511e-02
2.481499999999991246e+02 3.018444032014095529e-02
2.481749999999991303e+02 3.021950099027377948e-02
2.481999999999991360e+02 3.025413317357586104e-02
2.482249999999991132e+02 3.028833480753986840e-02
2.482499999999991189e+02 3.032210385842355055e-02
2.482749999999991246e+02 3.035543832167944545e-02
2.482999999999991303e+02 3.038833622237922458e-02
2.483249999999991076e+02 3.042079561563195561e-02
2.483499999999991132e+02 3.045281458699854865e-02
2.483749999999991189e+02 3.048439125289923238e-02
2.483999999999991246e+02 3.051552376101496211e-02
2.484249999999991303e+02 3.054621029068468885e-02
2.484499999999991076e+02 3.057644905329376384e-02
2.484749999999991132e+02 3.060623829265883902e-02
2.484999999999991189e+02 3.063557628540428124e-02
2.485249999999991246e+02 3.066446134133218870e-02
2.485499999999991303e+02 3.069289180378635684e-02
2.485749999999991076e+02 3.072086605000900333e-02
2.485999999999991132e+02 3.074838249148968347e-02
2.486249999999991189e+02 3.077543957430702720e-02
2.486499999999991246e+02 3.080203577946429710e-02
2.486749999999991303e+02 3.082816962321547477e-02
2.486999999999991076e+02 3.085383965738490789e-02
2.487249999999991132e+02 3.087904446967842248e-02
2.487499999999991189e+02 3.090378268398631667e-02
2.487749999999991246e+02 3.092805296067903734e-02
2.487999999999991303e+02 3.095185399689314582e-02
2.488249999999991076e+02 3.097518452681040022e-02
2.488499999999991132e+02 3.099804332192663409e-02
2.488749999999991189e+02 3.102042919131316884e-02
2.488999999999991246e+02 3.104234098186893845e-02
2.489249999999991303e+02 3.106377757856398567e-02
2.489499999999991076e+02 3.108473790467318823e-02
2.489749999999991132e+02 3.110522092200162722e-02
2.489999999999991189e+02 3.112522563110029644e-02
2.490249999999991246e+02 3.114475107147245472e-02
2.490499999999991303e+02 3.116379632177112766e-02
2.490749999999991076e+02 3.118236049998609691e-02
2.490999999999991132e+02 3.120044276362168509e-02
2.491249999999991189e+02 3.121804230986555476e-02
2.491499999999991246e+02 3.123515837574662030e-02
2.491749999999991303e+02 3.125179023828390107e-02
2.491999999999991076e+02 3.126793721462487602e-02
2.492249999999991132e+02 3.128359866217483160e-02
2.492499999999991189e+02 3.129877397871501377e-02
2.492749999999991246e+02 3.131346260251160335e-02
2.492999999999991303e+02 3.132766401241389442e-02
2.493249999999991076e+02 3.134137772794341747e-02
2.493499999999991132e+02 3.135460330937133583e-02
2.493749999999991189e+02 3.136734035778702273e-02
2.493999999999991246e+02 3.137958851515548764e-02
2.494249999999991303e+02 3.139134746436515744e-02
2.494499999999991076e+02 3.140261692926488851e-02
2.494749999999991132e+02 3.141339667469096597e-02
2.494999999999991189e+02 3.142368650648399986e-02
2.495249999999991246e+02 3.143348627149506608e-02
2.495499999999991303e+02 3.144279585758189693e-02
2.495749999999991076e+02 3.145161519359460089e-02
2.495999999999991132e+02 3.145994424935152911e-02
2.496249999999991189e+02 3.146778303560453932e-02
2.496499999999991246e+02 3.147513160399368487e-02
2.496749999999991303e+02 3.148199004699305664e-02
2.496999999999991076e+02 3.148835849784496765e-02
2.497249999999991132e+02 3.149423713048504769e-02
2.497499999999991189e+02 3.149962615945667288e-02
2.497749999999991246e+02 3.150452583981606935e-02
2.497999999999991019e+02 3.150893646702656453e-02
2.498249999999991076e+02 3.151285837684415780e-02
2.498499999999991132e+02 3.151629194519197513e-02
2.498749999999991189e+02 3.151923758802605002e-02
2.498999999999991246e+02 3.152169576119073779e-02
2.499249999999991019e+02 3.152366696026514398e-02
2.499499999999991076e+02 3.152592889360364414e-02
2.499749999999991132e+02 3.157883429605990583e-02


==> figures/vr-ew/hjd.dat <==
/home/matthew/work/amcvns/tic378898110/soar_spec_analysis/hjd.dat

==> figures/vr-ew/ind_01.dat <==
/home/matthew/work/amcvns/tic378898110/soar_spec_analysis/ind_01.dat

==> figures/vr-ew/ind_02.dat <==
/home/matthew/work/amcvns/tic378898110/soar_spec_analysis/ind_02.dat

==> figures/vr-ew/ind_03.dat <==
/home/matthew/work/amcvns/tic378898110/soar_spec_analysis/ind_03.dat

==> figures/vr-ew/ind_04.dat <==
/home/matthew/work/amcvns/tic378898110/soar_spec_analysis/ind_04.dat

==> figures/vr-ew/ind_05.dat <==
/home/matthew/work/amcvns/tic378898110/soar_spec_analysis/ind_05.dat

==> figures/vr-ew/ind_06.dat <==
/home/matthew/work/amcvns/tic378898110/soar_spec_analysis/ind_06.dat

==> figures/vr-ew/ind_07.dat <==
/home/matthew/work/amcvns/tic378898110/soar_spec_analysis/ind_07.dat

==> figures/vr-ew/ind_08.dat <==
/home/matthew/work/amcvns/tic378898110/soar_spec_analysis/ind_08.dat

==> figures/vr-ew/ind_09.dat <==
/home/matthew/work/amcvns/tic378898110/soar_spec_analysis/ind_09.dat

==> figures/vr-ew/ind_10.dat <==
/home/matthew/work/amcvns/tic378898110/soar_spec_analysis/ind_10.dat

==> figures/vr-ew/ind_11.dat <==
/home/matthew/work/amcvns/tic378898110/soar_spec_analysis/ind_11.dat

==> figures/vr-ew/ind_12.dat <==
/home/matthew/work/amcvns/tic378898110/soar_spec_analysis/ind_12.dat

==> figures/vr-ew/ind_13.dat <==
/home/matthew/work/amcvns/tic378898110/soar_spec_analysis/ind_13.dat

==> figures/vr-ew/ind_14.dat <==
/home/matthew/work/amcvns/tic378898110/soar_spec_analysis/ind_14.dat

==> figures/vr-ew/ind_15.dat <==
/home/matthew/work/amcvns/tic378898110/soar_spec_analysis/ind_15.dat

==> figures/vr-ew/ind_16.dat <==
/home/matthew/work/amcvns/tic378898110/soar_spec_analysis/ind_16.dat

==> figures/vr-ew/ind_17.dat <==
/home/matthew/work/amcvns/tic378898110/soar_spec_analysis/ind_17.dat

==> figures/vr-ew/ind_18.dat <==
/home/matthew/work/amcvns/tic378898110/soar_spec_analysis/ind_18.dat

==> figures/vr-ew/ind_19.dat <==
/home/matthew/work/amcvns/tic378898110/soar_spec_analysis/ind_19.dat

==> figures/vr-ew/ind_20.dat <==
/home/matthew/work/amcvns/tic378898110/soar_spec_analysis/ind_20.dat

==> figures/vr-ew/ind_21.dat <==
/home/matthew/work/amcvns/tic378898110/soar_spec_analysis/ind_21.dat

==> figures/vr-ew/ind_22.dat <==
/home/matthew/work/amcvns/tic378898110/soar_spec_analysis/ind_22.dat

==> figures/vr-ew/ind_23.dat <==
/home/matthew/work/amcvns/tic378898110/soar_spec_analysis/ind_23.dat

==> figures/vr-ew/ind_24.dat <==
/home/matthew/work/amcvns/tic378898110/soar_spec_analysis/ind_24.dat

==> figures/vr-ew/ind_25.dat <==
/home/matthew/work/amcvns/tic378898110/soar_spec_analysis/ind_25.dat

==> figures/vr-ew/ind_26.dat <==
/home/matthew/work/amcvns/tic378898110/soar_spec_analysis/ind_26.dat

==> figures/vr-ew/ind_27.dat <==
/home/matthew/work/amcvns/tic378898110/soar_spec_analysis/ind_27.dat

==> figures/vr-ew/ind_28.dat <==
/home/matthew/work/amcvns/tic378898110/soar_spec_analysis/ind_28.dat

==> figures/vr-ew/ind_29.dat <==
/home/matthew/work/amcvns/tic378898110/soar_spec_analysis/ind_29.dat

==> figures/vr-ew/ind_30.dat <==
/home/matthew/work/amcvns/tic378898110/soar_spec_analysis/ind_30.dat

==> figures/vr-ew/ind_31.dat <==
/home/matthew/work/amcvns/tic378898110/soar_spec_analysis/ind_31.dat

==> figures/vr-ew/ind_32.dat <==
/home/matthew/work/amcvns/tic378898110/soar_spec_analysis/ind_32.dat

==> figures/vr-ew/ind_33.dat <==
/home/matthew/work/amcvns/tic378898110/soar_spec_analysis/ind_33.dat

==> figures/vr-ew/ind_34.dat <==
/home/matthew/work/amcvns/tic378898110/soar_spec_analysis/ind_34.dat

==> figures/vr-ew/ind_35.dat <==
/home/matthew/work/amcvns/tic378898110/soar_spec_analysis/ind_35.dat

==> figures/vr-ew/ind_36.dat <==
/home/matthew/work/amcvns/tic378898110/soar_spec_analysis/ind_36.dat

==> figures/vr-ew/ind_37.dat <==
/home/matthew/work/amcvns/tic378898110/soar_spec_analysis/ind_37.dat

==> figures/vr-ew/ind_38.dat <==
/home/matthew/work/amcvns/tic378898110/soar_spec_analysis/ind_38.dat

==> figures/vr-ew/ind_39.dat <==
/home/matthew/work/amcvns/tic378898110/soar_spec_analysis/ind_39.dat

==> figures/vr-ew/ind_40.dat <==
/home/matthew/work/amcvns/tic378898110/soar_spec_analysis/ind_40.dat

==> figures/vr-ew/ind_41.dat <==
/home/matthew/work/amcvns/tic378898110/soar_spec_analysis/ind_41.dat

==> figures/vr-ew/ind_42.dat <==
/home/matthew/work/amcvns/tic378898110/soar_spec_analysis/ind_42.dat

==> figures/vr-ew/ind_43.dat <==
/home/matthew/work/amcvns/tic378898110/soar_spec_analysis/ind_43.dat

==> figures/vr-ew/ind_44.dat <==
/home/matthew/work/amcvns/tic378898110/soar_spec_analysis/ind_44.dat

==> figures/vr-ew/ind_45.dat <==
/home/matthew/work/amcvns/tic378898110/soar_spec_analysis/ind_45.dat

==> figures/vr-ew/ind_46.dat <==
/home/matthew/work/amcvns/tic378898110/soar_spec_analysis/ind_46.dat

==> figures/vr-ew/ind_47.dat <==
/home/matthew/work/amcvns/tic378898110/soar_spec_analysis/ind_47.dat

==> figures/vr-ew/ind_48.dat <==
/home/matthew/work/amcvns/tic378898110/soar_spec_analysis/ind_48.dat

==> figures/vr-ew/ind_49.dat <==
/home/matthew/work/amcvns/tic378898110/soar_spec_analysis/ind_49.dat

==> figures/vr-ew/phase01.dat <==
/home/matthew/work/amcvns/tic378898110/soar_spec_analysis/phase01.dat

==> figures/vr-ew/phase02.dat <==
/home/matthew/work/amcvns/tic378898110/soar_spec_analysis/phase02.dat

==> figures/vr-ew/phase03.dat <==
/home/matthew/work/amcvns/tic378898110/soar_spec_analysis/phase03.dat

==> figures/vr-ew/phase04.dat <==
/home/matthew/work/amcvns/tic378898110/soar_spec_analysis/phase04.dat

==> figures/vr-ew/phase05.dat <==
/home/matthew/work/amcvns/tic378898110/soar_spec_analysis/phase05.dat

==> figures/vr-ew/phase06.dat <==
/home/matthew/work/amcvns/tic378898110/soar_spec_analysis/phase06.dat

==> figures/vr-ew/phase07.dat <==
/home/matthew/work/amcvns/tic378898110/soar_spec_analysis/phase07.dat

==> figures/vr-ew/phase08.dat <==
/home/matthew/work/amcvns/tic378898110/soar_spec_analysis/phase08.dat

==> figures/vr-ew/phase09.dat <==
/home/matthew/work/amcvns/tic378898110/soar_spec_analysis/phase09.dat

==> figures/vr-ew/phase10.dat <==
/home/matthew/work/amcvns/tic378898110/soar_spec_analysis/phase10.dat

==> figures/vr-ew/phase11.dat <==
/home/matthew/work/amcvns/tic378898110/soar_spec_analysis/phase11.dat

==> figures/vr-ew/phase12.dat <==
/home/matthew/work/amcvns/tic378898110/soar_spec_analysis/phase12.dat

==> figures/vr-ew/phase13.dat <==
/home/matthew/work/amcvns/tic378898110/soar_spec_analysis/phase13.dat

==> figures/vr-ew/phase14.dat <==
/home/matthew/work/amcvns/tic378898110/soar_spec_analysis/phase14.dat

==> figures/vr-ew/phase15.dat <==
/home/matthew/work/amcvns/tic378898110/soar_spec_analysis/phase15.dat

==> figures/vr-ew/phase16.dat <==
/home/matthew/work/amcvns/tic378898110/soar_spec_analysis/phase16.dat

==> figures/vr-ew/phase17.dat <==
/home/matthew/work/amcvns/tic378898110/soar_spec_analysis/phase17.dat

==> figures/vr-ew/phase18.dat <==
/home/matthew/work/amcvns/tic378898110/soar_spec_analysis/phase18.dat

==> figures/vr-ew/phase19.dat <==
/home/matthew/work/amcvns/tic378898110/soar_spec_analysis/phase19.dat

==> figures/vr-ew/phase20.dat <==
/home/matthew/work/amcvns/tic378898110/soar_spec_analysis/phase20.dat

==> figures/zoom-spectrum/average.dat <==
   3652.2162366317348        1832.80103       69.0491104    
   3653.0540197279120        5.60702229      0.129910275    
   3653.8918028240896        5.67601919      0.116267562    
   3654.7295859202668        5.83476400      0.115904555    
   3655.5673690164440        5.89584303      0.115671635    
   3656.4051521126212        6.28191328      0.116345420    
   3657.2429352087984        6.31400728      0.116115816    
   3658.0807183049756        6.22295761      0.115168720    
   3658.9185014011532        6.16442013      0.114904612    
   3659.7562844973304        6.05847979      0.114948027    
   3660.5940675935076        6.02498102      0.114516303    
   3661.4318506896848        6.06237173      0.113750622    
   3662.2696337858620        6.05961561      0.113539852    
   3663.1074168820392        6.19319725      0.113355540    
   3663.9451999782168        6.34793949      0.112848006    
   3664.7829830743940        6.36193466      0.112723567    
   3665.6207661705712        6.32376957      0.112580352    
   3666.4585492667484        6.31070423      0.112055853    
   3667.2963323629256        6.32644844      0.111702301    
   3668.1341154591028        6.47556019      0.111432195    
   3668.9718985552804        6.48379183      0.110789344    
   3669.8096816514576        6.26376486      0.110331535    
   3670.6474647476348        6.50865412      0.110888153    
   3671.4852478438120        6.42713213      0.110421203    
   3672.3230309399892        6.38726664      0.109627135    
   3673.1608140361664        6.37595415      0.108816050    
   3673.9985971323440        6.51387501      0.108897462    
   3674.8363802285212        6.39052057      0.108581170    
   3675.6741633246984        6.43749428      0.108313188    
   3676.5119464208756        6.30610943      0.108004503    
   3677.3497295170528        6.14727449      0.107437655    
   3678.1875126132300        6.28674316      0.106759921    
   3679.0252957094076        6.24679089      0.106798984    
   3679.8630788055848        6.33553123      0.106318876    
   3680.7008619017620        6.16310024      0.105507731    
   3681.5386449979392        6.22194004      0.104919277    
   3682.3764280941164        6.11060143      0.104549631    
   3683.2142111902936        6.32197475      0.104810052    
   3684.0519942864712        6.25117540      0.104506627    
   3684.8897773826484        6.13509178      0.103709601    
   3685.7275604788256        6.21936607      0.103316009    
   3686.5653435750028        6.21836948      0.102889277    
   3687.4031266711800        6.14213514      0.102460556    
   3688.2409097673572        6.07534313      0.102488153    
   3689.0786928635348        6.06341171      0.101836957    
   3689.9164759597120        6.04662752      0.101467893    
   3690.7542590558892        6.23257256      0.101131901    
   3691.5920421520664        6.11410141      0.100675926    
   3692.4298252482436        6.05788040      0.100183859    
   3693.2676083444208        6.01307011       9.96249095E-02
   3694.1053914405984        5.98132324       9.93409678E-02
   3694.9431745367756        5.96093512       9.88007113E-02
   3695.7809576329528        5.84341812       9.82195660E-02
   3696.6187407291300        5.65850019       9.77604687E-02
   3697.4565238253072        5.63160992       9.73859727E-02
   3698.2943069214843        5.56176615       9.67958421E-02
   3699.1320900176620        5.55058432       9.64895785E-02
   3699.9698731138392        5.44673443       9.58870500E-02
   3700.8076562100164        5.27290058       9.47415456E-02
   3701.6454393061936        5.04369593       9.37872380E-02
   3702.4832224023708        5.18527269       9.36857983E-02
   3703.3210054985479        4.95923948       9.30221826E-02
   3704.1587885947256        4.84202290       9.26680639E-02
   3704.9965716909028        5.03704977       9.25061256E-02
   3705.8343547870800        4.87637711       9.18202698E-02
   3706.6721378832572        4.95995426       9.15956497E-02
   3707.5099209794344        5.20841837       9.17789638E-02
   3708.3477040756115        5.29509830       9.16044116E-02
   3709.1854871717892        5.15280199       9.14152190E-02
   3710.0232702679664        5.14882517       9.15785283E-02
   3710.8610533641436        5.22365713       9.12757963E-02
   3711.6988364603208        5.52106714       9.12966430E-02
   3712.5366195564980        5.62586117       9.12432224E-02
   3713.3744026526756        5.62846899       9.09603387E-02
   3714.2121857488528        5.70906830       9.07956213E-02
   3715.0499688450300        5.81271172       9.10352543E-02
   3715.8877519412072        5.86901999       9.09686312E-02
   3716.7255350373844        5.90835619       9.05821249E-02
   3717.5633181335616        5.96724463       9.03945193E-02
   3718.4011012297392        6.04555225       9.04795527E-02
   3719.2388843259164        6.14852667       9.03988183E-02
   3720.0766674220936        6.26653385       9.02455151E-02
   3720.9144505182708        6.30549717       8.99866447E-02
   3721.7522336144480        6.12709951       8.93744603E-02
   3722.5900167106252        6.31290865       8.95682573E-02
   3723.4277998068028        6.08640909       8.88856202E-02
   3724.2655829029800        6.14192057       8.85537639E-02
   3725.1033659991572        6.20881271       8.85751173E-02
   3725.9411490953344        5.98939848       8.79797786E-02
   3726.7789321915116        6.06907988       8.78720656E-02
   3727.6167152876887        6.13689423       8.75270739E-02
   3728.4544983838664        6.16130304       8.74738321E-02
   3729.2922814800436        5.99249649       8.67046341E-02
   3730.1300645762208        5.80034351       8.59777331E-02
   3730.9678476723980        5.89983988       8.57173130E-02
   3731.8056307685752        5.80266905       8.52239206E-02
   3732.6434138647523        5.84810162       8.50343928E-02
   3733.4811969609300        5.93042231       8.46458152E-02
   3734.3189800571072        5.82257462       8.39964598E-02
   3735.1567631532844        5.80471325       8.39397609E-02
   3735.9945462494616        5.78078890       8.37044120E-02
   3736.8323293456388        5.89751387       8.35220441E-02
   3737.6701124418159        5.85342884       8.31897631E-02
   3738.5078955379936        5.75867891       8.28526914E-02
   3739.3456786341708        5.95649004       8.30345675E-02
   3740.1834617303480        5.92771339       8.26059952E-02
   3741.0212448265252        5.98162031       8.27253237E-02
   3741.8590279227024        6.21717691       8.30087885E-02
   3742.6968110188795        6.40597105       8.29637274E-02
   3743.5345941150572        6.46031475       8.27538818E-02
   3744.3723772112344        6.27797508       8.23623687E-02
   3745.2101603074116        6.28848505       8.20323378E-02
   3746.0479434035888        6.18981123       8.15874487E-02
   3746.8857264997660        6.34785175       8.14213082E-02
   3747.7235095959431        6.33971500       8.13146830E-02
   3748.5612926921208        6.23127604       8.08376819E-02
   3749.3990757882980        6.29087925       8.06525573E-02
   3750.2368588844752        6.32574892       8.01613703E-02
   3751.0746419806524        6.33327246       8.00928548E-02
   3751.9124250768295        6.23223543       7.97428042E-02
   3752.7502081730067        6.14611769       7.92951584E-02
   3753.5879912691844        6.12421846       7.90121481E-02
   3754.4257743653616        6.17855024       7.86224008E-02
   3755.2635574615388        6.28487825       7.87073374E-02
   3756.1013405577160        6.18019342       7.85725191E-02
   3756.9391236538931        6.29688501       7.83635974E-02
   3757.7769067500703        6.28635216       7.80748501E-02
   3758.6146898462480        6.30114174       7.79122934E-02
   3759.4524729424252        6.29197931       7.75921941E-02
   3760.2902560386024        6.29679585       7.71921277E-02
   3761.1280391347796        6.29720592       7.71106556E-02
   3761.9658222309567        6.23949814       7.68537447E-02
   3762.8036053271344        6.18482876       7.67533034E-02
   3763.6413884233116        6.19494295       7.65367001E-02
   3764.4791715194888        6.38209867       7.65580013E-02
   3765.3169546156660        6.48684883       7.63902366E-02
   3766.1547377118432        6.36112452       7.61336759E-02
   3766.9925208080203        6.33749771       7.56048411E-02
   3767.8303039041975        6.30148125       7.54043907E-02
   3768.6680870003752        6.32694244       7.52294064E-02
   3769.5058700965524        6.40597153       7.50193745E-02
   3770.3436531927296        6.40971708       7.48113841E-02
   3771.1814362889068        6.38381481       7.46077895E-02
   3772.0192193850839        6.42181396       7.42197931E-02
   3772.8570024812616        6.42756081       7.39020109E-02
   3773.6947855774388        6.57332134       7.39239752E-02
   3774.5325686736160        6.58310318       7.38355145E-02
   3775.3703517697932        6.41896772       7.33971223E-02
   3776.2081348659704        6.54222393       7.33607635E-02
   3777.0459179621475        6.55643845       7.31322989E-02
   3777.8837010583252        6.49543428       7.28362650E-02
   3778.7214841545024        6.36476803       7.25577027E-02
   3779.5592672506796        6.35882521       7.21664876E-02
   3780.3970503468568        6.34001064       7.17998892E-02
   3781.2348334430339        6.32753849       7.17631504E-02
   3782.0726165392111        6.37497759       7.17055723E-02
   3782.9103996353888        6.24332905       7.11859688E-02
   3783.7481827315660        6.25707865       7.09446669E-02
   3784.5859658277432        6.35836363       7.07550943E-02
   3785.4237489239204        6.24658871       7.03658983E-02
   3786.2615320200975        6.30246735       7.02720061E-02
   3787.0993151162747        6.31362963       7.00798407E-02
   3787.9370982124524        6.27780628       6.98632151E-02
   3788.7748813086296        6.28671837       6.95477575E-02
   3789.6126644048068        6.25802135       6.94594756E-02
   3790.4504475009840        6.21927309       6.93776384E-02
   3791.2882305971611        6.19935465       6.90538436E-02
   3792.1260136933383        6.35817814       6.91197738E-02
   3792.9637967895160        6.26558256       6.87472820E-02
   3793.8015798856932        6.23087311       6.83825091E-02
   3794.6393629818704        6.16496754       6.81561306E-02
   3795.4771460780476        6.22180653       6.81709796E-02
   3796.3149291742247        6.25001812       6.78599104E-02
   3797.1527122704019        6.23270893       6.74630702E-02
   3797.9904953665796        6.04448175       6.71576113E-02
   3798.8282784627568        6.17374611       6.72195777E-02
   3799.6660615589340        6.03738070       6.65875524E-02
   3800.5038446551112        5.94577217       6.62076548E-02
   3801.3416277512883        5.90857601       6.58000559E-02
   3802.1794108474655        5.94265366       6.58436865E-02
   3803.0171939436432        5.94653988       6.56501204E-02
   3803.8549770398204        5.70924616       6.53109252E-02
   3804.6927601359976        5.87525463       6.51618317E-02
   3805.5305432321748        5.64204931       6.44101277E-02
   3806.3683263283519        5.65196753       6.42175674E-02
   3807.2061094245291        5.64630985       6.40512854E-02
   3808.0438925207068        5.59276199       6.37883916E-02
   3808.8816756168840        5.57613754       6.34666905E-02
   3809.7194587130612        5.50742340       6.31774589E-02
   3810.5572418092383        5.64905262       6.30768165E-02
   3811.3950249054155        5.52141857       6.25970885E-02
   3812.2328080015927        5.32835770       6.21918291E-02
   3813.0705910977704        5.23530436       6.17624894E-02
   3813.9083741939476        5.11389589       6.13058209E-02
   3814.7461572901248        5.03867149       6.08342513E-02
   3815.5839403863019        4.97122669       6.02217726E-02
   3816.4217234824791        4.77181053       5.97721785E-02
   3817.2595065786563        4.67971659       5.94558679E-02
   3818.0972896748340        4.61600256       5.91714568E-02
   3818.9350727710112        4.67463827       5.91778085E-02
   3819.7728558671884        4.62483931       5.88723719E-02
   3820.6106389633655        4.75178146       5.91334403E-02
   3821.4484220595427        4.85449362       5.91917299E-02
   3822.2862051557204        4.92369366       5.92051484E-02
   3823.1239882518976        5.13941336       5.93631193E-02
   3823.9617713480748        5.10921860       5.91849312E-02
   3824.7995544442520        5.26386118       5.93045503E-02
   3825.6373375404291        5.33937931       5.92961088E-02
   3826.4751206366063        5.53393698       5.94048835E-02
   3827.3129037327835        5.47426891       5.92304915E-02
   3828.1506868289612        5.40592575       5.91346622E-02
   3828.9884699251384        5.51539660       5.91064356E-02
   3829.8262530213156        5.41433239       5.87690473E-02
   3830.6640361174927        5.39953184       5.86283095E-02
   3831.5018192136699        5.36638546       5.83689399E-02
   3832.3396023098476        5.26134777       5.81530072E-02
   3833.1773854060248        5.40504074       5.81452698E-02
   3834.0151685022020        5.53200722       5.83254136E-02
   3834.8529515983791        5.56533623       5.85987642E-02
   3835.6907346945563        5.63020468       5.84608242E-02
   3836.5285177907335        5.60650158       5.81228025E-02
   3837.3663008869112        5.72066212       5.82425110E-02
   3838.2040839830884        5.65693903       5.80722094E-02
   3839.0418670792656        5.68425941       5.80350906E-02
   3839.8796501754427        5.73586369       5.81237786E-02
   3840.7174332716199        5.76934385       5.82032129E-02
   3841.5552163677971        5.80198431       5.81683591E-02
   3842.3929994639748        5.82200575       5.79333268E-02
   3843.2307825601520        5.89023399       5.79432771E-02
   3844.0685656563292        5.83269310       5.76914847E-02
   3844.9063487525063        5.88091040       5.77542558E-02
   3845.7441318486835        5.99587154       5.77348433E-02
   3846.5819149448607        5.90244102       5.75323552E-02
   3847.4196980410384        5.88004780       5.72941601E-02
   3848.2574811372156        6.01790380       5.73782623E-02
   3849.0952642333928        5.96595383       5.70966266E-02
   3849.9330473295699        5.94254351       5.70814833E-02
   3850.7708304257471        5.86377525       5.68341203E-02
   3851.6086135219243        5.99124098       5.67349158E-02
   3852.4463966181020        5.85701466       5.62761351E-02
   3853.2841797142792        5.70229244       5.58884107E-02
   3854.1219628104564        5.75375366       5.60815446E-02
   3854.9597459066335        5.82623720       5.61352223E-02
   3855.7975290028107        5.94501162       5.61964810E-02
   3856.6353120989879        5.81816673       5.58581650E-02
   3857.4730951951656        5.80295849       5.55940196E-02
   3858.3108782913428        5.78785658       5.55132516E-02
   3859.1486613875200        5.70371246       5.52662462E-02
   3859.9864444836971        5.75036144       5.51820025E-02
   3860.8242275798743        5.69575834       5.49387299E-02
   3861.6620106760520        5.69426918       5.46829365E-02
   3862.4997937722292        5.66118908       5.45056723E-02
   3863.3375768684064        5.64533424       5.42792752E-02
   3864.1753599645835        5.41386461       5.35513014E-02
   3865.0131430607607        5.36365986       5.30987680E-02
   3865.8509261569379        5.26979017       5.29318675E-02
   3866.6887092531151        5.27117586       5.26757911E-02
   3867.5264923492928        5.30471420       5.27249463E-02
   3868.3642754454700        5.18135405       5.25271781E-02
   3869.2020585416471        5.27579737       5.23706824E-02
   3870.0398416378243        5.26539660       5.23144677E-02
   3870.8776247340015        5.26417828       5.22225164E-02
   3871.7154078301787        5.38521671       5.22965528E-02
   3872.5531909263564        5.39309835       5.22934757E-02
   3873.3909740225336        5.45489025       5.22012711E-02
   3874.2287571187107        5.53089523       5.23129255E-02
   3875.0665402148879        5.53606987       5.22005074E-02
   3875.9043233110651        5.54901361       5.22120334E-02
   3876.7421064072423        5.62074041       5.23934253E-02
   3877.5798895034200        5.75009632       5.23802117E-02
   3878.4176725995972        5.76494932       5.23375534E-02
   3879.2554556957743        5.73681402       5.22495210E-02
   3880.0932387919515        5.75328732       5.21838851E-02
   3880.9310218881287        5.79719925       5.20801842E-02
   3881.7688049843064        5.84539604       5.20795584E-02
   3882.6065880804836        5.73460150       5.19803576E-02
   3883.4443711766608        5.71522188       5.16859367E-02
   3884.2821542728379        5.60332680       5.11711873E-02
   3885.1199373690151        5.42000580       5.06712832E-02
   3885.9577204651923        5.38264942       5.05455546E-02
   3886.7955035613700        5.33683443       5.03068864E-02
   3887.6332866575472        5.33898735       5.02338372E-02
   3888.4710697537244        5.44564581       5.02973609E-02
   3889.3088528499015        5.46561813       5.01772501E-02
   3890.1466359460787        5.45444345       5.01156449E-02
   3890.9844190422559        5.49109459       5.00292107E-02
   3891.8222021384336        5.63118458       5.01852036E-02
   3892.6599852346108        5.69170475       5.02499267E-02
   3893.4977683307879        5.81571245       5.05151823E-02
   3894.3355514269651        5.85535955       5.05501479E-02
   3895.1733345231423        5.96208477       5.05231433E-02
   3896.0111176193195        6.03404284       5.06169535E-02
   3896.8489007154967        6.02240372       5.06790392E-02
   3897.6866838116744        6.00586128       5.06784394E-02
   3898.5244669078515        6.04227114       5.05978093E-02
   3899.3622500040287        6.08145094       5.05029559E-02
   3900.2000331002059        6.11489248       5.03145233E-02
   3901.0378161963831        6.08704615       5.01591899E-02
   3901.8755992925608        6.10189581       5.02143502E-02
   3902.7133823887380        6.10259438       5.02107553E-02
   3903.5511654849151        6.11242008       5.00746295E-02
   3904.3889485810923        6.07823038       4.97435480E-02
   3905.2267316772695        6.07262182       4.96806391E-02
   3906.0645147734467        6.04813242       4.95837033E-02
   3906.9022978696244        6.09104204       4.94954661E-02
   3907.7400809658016        6.04603338       4.95031029E-02
   3908.5778640619787        5.98551226       4.91739661E-02
   3909.4156471581559        5.97971582       4.90164496E-02
   3910.2534302543331        5.96987677       4.88946624E-02
   3911.0912133505103        5.96178865       4.88117896E-02
   3911.9289964466880        5.93203592       4.87351827E-02
   3912.7667795428652        5.99751425       4.88249734E-02
   3913.6045626390423        6.03285742       4.87333313E-02
   3914.4423457352195        5.98319626       4.85015102E-02
   3915.2801288313967        5.86897373       4.83835973E-02
   3916.1179119275739        5.76260042       4.80833761E-02
   3916.9556950237516        5.60864258       4.76110168E-02
   3917.7934781199287        5.64455795       4.74965200E-02
   3918.6312612161059        5.63006258       4.73405942E-02
   3919.4690443122831        5.54266739       4.72381786E-02
   3920.3068274084603        5.52827501       4.69296984E-02
   3921.1446105046380        5.40190601       4.66080084E-02
   3921.9823936008152        5.26289654       4.62280624E-02
   3922.8201766969923        5.22670221       4.60197814E-02
   3923.6579597931695        5.13226175       4.57555689E-02
   3924.4957428893467        5.08718157       4.56593186E-02
   3925.3335259855239        5.06914425       4.55511473E-02
   3926.1713090817011        5.02837229       4.53158915E-02
   3927.0090921778788        5.07177687       4.52634655E-02
   3927.8468752740559        5.07440948       4.51799221E-02
   3928.6846583702331        5.16157436       4.52361032E-02
   3929.5224414664103        5.15650177       4.51937541E-02
   3930.3602245625875        5.05538177       4.50196154E-02
   3931.1980076587652        5.12464523       4.50152233E-02
   3932.0357907549424        5.13245106       4.49999087E-02
   3932.8735738511195        5.10337353       4.49172780E-02
   3933.7113569472967        5.25422955       4.49875928E-02
   3934.5491400434739        5.22299337       4.50054184E-02
   3935.3869231396511        5.36384344       4.51784171E-02
   3936.2247062358283        5.49398422       4.53517474E-02
   3937.0624893320060        5.44420576       4.53220755E-02
   3937.9002724281831        5.55376339       4.53086831E-02
   3938.7380555243603        5.56008768       4.53592241E-02
   3939.5758386205375        5.67629147       4.53686379E-02
   3940.4136217167147        5.66444731       4.54214104E-02
   3941.2514048128924        5.80137157       4.56786156E-02
   3942.0891879090696        5.85072374       4.57267873E-02
   3942.9269710052467        5.83534336       4.56752032E-02
   3943.7647541014239        5.79856396       4.54834737E-02
   3944.6025371976011        5.83658886       4.55655642E-02
   3945.4403202937783        5.79314184       4.55451123E-02
   3946.2781033899555        5.73025703       4.53713499E-02
   3947.1158864861331        5.74133301       4.53696549E-02
   3947.9536695823103        5.87071991       4.54650261E-02
   3948.7914526784875        5.88006639       4.53619435E-02
   3949.6292357746647        5.87730885       4.53762934E-02
   3950.4670188708419        5.82639027       4.51911800E-02
   3951.3048019670196        5.70833969       4.49200086E-02
   3952.1425850631967        5.70543051       4.49085236E-02
   3952.9803681593739        5.67779160       4.47246507E-02
   3953.8181512555511        5.68273687       4.46738303E-02
   3954.6559343517283        5.61838627       4.45095487E-02
   3955.4937174479055        5.68420553       4.44763936E-02
   3956.3315005440832        5.60067701       4.43147868E-02
   3957.1692836402603        5.43365049       4.41374220E-02
   3958.0070667364375        5.45760489       4.39988710E-02
   3958.8448498326147        5.35353851       4.37243916E-02
   3959.6826329287919        5.23652792       4.33672033E-02
   3960.5204160249691        5.01376200       4.29305546E-02
   3961.3581991211468        4.97254276       4.26021889E-02
   3962.1959822173239        5.07460690       4.25342917E-02
   3963.0337653135011        4.89835501       4.23411205E-02
   3963.8715484096783        4.90173721       4.23072055E-02
   3964.7093315058555        4.90578032       4.22620326E-02
   3965.5471146020327        4.92603254       4.22432199E-02
   3966.3848976982104        4.93668175       4.22408953E-02
   3967.2226807943875        4.98023224       4.21084426E-02
   3968.0604638905647        5.02737665       4.22276817E-02
   3968.8982469867419        5.07396173       4.23411913E-02
   3969.7360300829191        5.16785479       4.23862338E-02
   3970.5738131790968        5.24168777       4.25299257E-02
   3971.4115962752740        5.28910255       4.26619723E-02
   3972.2493793714511        5.30835724       4.27610315E-02
   3973.0871624676283        5.42473936       4.28428426E-02
   3973.9249455638055        5.46896553       4.28746939E-02
   3974.7627286599827        5.54524469       4.29184437E-02
   3975.6005117561599        5.60174561       4.29900326E-02
   3976.4382948523375        5.54664898       4.28825654E-02
   3977.2760779485147        5.54142857       4.28619646E-02
   3978.1138610446919        5.52038908       4.28156145E-02
   3978.9516441408691        5.58921576       4.28813361E-02
   3979.7894272370463        5.55077314       4.27848361E-02
   3980.6272103332240        5.57258654       4.27408665E-02
   3981.4649934294011        5.61724424       4.27523777E-02
   3982.3027765255783        5.59523487       4.26624566E-02
   3983.1405596217555        5.54183769       4.25100476E-02
   3983.9783427179327        5.61597824       4.26541641E-02
   3984.8161258141099        5.53453588       4.25102971E-02
   3985.6539089102871        5.68412066       4.26205955E-02
   3986.4916920064647        5.60034370       4.23832573E-02
   3987.3294751026419        5.53816938       4.21761349E-02
   3988.1672581988191        5.57281733       4.22726758E-02
   3989.0050412949963        5.44076872       4.21430282E-02
   3989.8428243911735        5.41710615       4.19315360E-02
   3990.6806074873512        5.25790167       4.16593924E-02
   3991.5183905835283        5.30514717       4.16248143E-02
   3992.3561736797055        5.38892412       4.15976644E-02
   3993.1939567758827        5.34767008       4.15680297E-02
   3994.0317398720599        5.23353529       4.12811451E-02
   3994.8695229682371        5.25886583       4.13568877E-02
   3995.7073060644143        5.27007008       4.12749648E-02
   3996.5450891605919        5.24616766       4.12023552E-02
   3997.3828722567691        5.20261431       4.11627814E-02
   3998.2206553529463        5.13729143       4.09694836E-02
   3999.0584384491235        5.12727213       4.08393368E-02
   3999.8962215453007        5.04336452       4.07350697E-02
   4000.7340046414784        5.04398060       4.06331196E-02
   4001.5717877376555        5.01901817       4.04561274E-02
   4002.4095708338327        4.97243404       4.02191579E-02
   4003.2473539300099        4.94350624       4.01544943E-02
   4004.0851370261871        4.80062056       3.98524590E-02
   4004.9229201223643        4.68601704       3.94293405E-02
   4005.7607032185419        4.69774485       3.93339917E-02
   4006.5984863147191        4.55253983       3.89849469E-02
   4007.4362694108963        4.51167488       3.88031341E-02
   4008.2740525070735        4.57236624       3.89158353E-02
   4009.1118356032507        4.54299784       3.88192907E-02
   4009.9496186994279        4.59253311       3.88152301E-02
   4010.7874017956055        4.59786749       3.90255526E-02
   4011.6251848917827        4.60577869       3.90210338E-02
   4012.4629679879599        4.60375643       3.89235951E-02
   4013.3007510841371        4.62302399       3.88922505E-02
   4014.1385341803143        4.80952978       3.91562358E-02
   4014.9763172764915        4.74090242       3.90577726E-02
   4015.8141003726687        4.78421736       3.92469317E-02
   4016.6518834688463        4.82153988       3.91603671E-02
   4017.4896665650235        4.74812460       3.89509574E-02
   4018.3274496612007        4.80398893       3.90161760E-02
   4019.1652327573779        4.67101812       3.88320237E-02
   4020.0030158535556        4.56239843       3.85735407E-02
   4020.8407989497327        4.54883909       3.83913331E-02
   4021.6785820459099        4.41278362       3.80343944E-02
   4022.5163651420871        4.29964638       3.77836116E-02
   4023.3541482382643        4.25038242       3.76837626E-02
   4024.1919313344415        4.22839212       3.76848392E-02
   4025.0297144306187        4.19943476       3.75788696E-02
   4025.8674975267963        4.22634840       3.75960767E-02
   4026.7052806229735        4.30642366       3.75168473E-02
   4027.5430637191507        4.37500286       3.76605242E-02
   4028.3808468153279        4.43570518       3.77974398E-02
   4029.2186299115051        4.50378752       3.78406905E-02
   4030.0564130076823        4.56609774       3.80133577E-02
   4030.8941961038599        4.66854191       3.82291637E-02
   4031.7319792000371        4.68617010       3.82538997E-02
   4032.5697622962143        4.84245443       3.84710617E-02
   4033.4075453923915        4.90645075       3.86879258E-02
   4034.2453284885687        5.02479744       3.90136503E-02
   4035.0831115847459        5.08193111       3.91583368E-02
   4035.9208946809235        5.07102346       3.91434282E-02
   4036.7586777771007        5.14046812       3.91253978E-02
   4037.5964608732779        5.14990282       3.91951688E-02
   4038.4342439694551        5.22460079       3.93210575E-02
   4039.2720270656323        5.19258499       3.92725132E-02
   4040.1098101618099        5.25328207       3.92510928E-02
   4040.9475932579871        5.23591089       3.92665453E-02
   4041.7853763541643        5.22582817       3.91216427E-02
   4042.6231594503415        5.21509075       3.91185209E-02
   4043.4609425465187        5.22029161       3.90506051E-02
   4044.2987256426959        5.22590542       3.90069596E-02
   4045.1365087388731        5.26511097       3.90574411E-02
   4045.9742918350507        5.25910282       3.90716009E-02
   4046.8120749312279        5.31087303       3.91375497E-02
   4047.6498580274051        5.34346914       3.91067155E-02
   4048.4876411235823        5.34246254       3.91445160E-02
   4049.3254242197595        5.36013031       3.91630866E-02
   4050.1632073159367        5.37047768       3.92670371E-02
   4051.0009904121143        5.38239193       3.93232182E-02
   4051.8387735082915        5.39712334       3.93654555E-02
   4052.6765566044687        5.42866039       3.93486470E-02
   4053.5143397006459        5.46032858       3.94092649E-02
   4054.3521227968231        5.46369362       3.94775607E-02
   4055.1899058930003        5.45250845       3.94174792E-02
   4056.0276889891779        5.49012232       3.94700579E-02
   4056.8654720853551        5.49599791       3.94255668E-02
   4057.7032551815323        5.43333817       3.93618755E-02
   4058.5410382777095        5.50147533       3.93568724E-02
   4059.3788213738871        5.57583189       3.94173898E-02
   4060.2166044700643        5.53034019       3.93828154E-02
   4061.0543875662415        5.53474998       3.94144990E-02
   4061.8921706624187        5.48294640       3.94136831E-02
   4062.7299537585959        5.51763105       3.93785425E-02
   4063.5677368547731        5.59653664       3.94739546E-02
   4064.4055199509503        5.52795076       3.94275002E-02
   4065.2433030471279        5.58296442       3.93792279E-02
   4066.0810861433051        5.57443619       3.94074358E-02
   4066.9188692394823        5.55960417       3.93226705E-02
   4067.7566523356595        5.57694626       3.93760353E-02
   4068.5944354318367        5.55256081       3.92095186E-02
   4069.4322185280139        5.47979307       3.90946530E-02
   4070.2700016241915        5.50355911       3.91105786E-02
   4071.1077847203687        5.53519106       3.92558053E-02
   4071.9455678165459        5.49412060       3.90903763E-02
   4072.7833509127231        5.52495193       3.90335172E-02
   4073.6211340089003        5.52754259       3.90600413E-02
   4074.4589171050775        5.52402401       3.90663296E-02
   4075.2967002012551        5.54263306       3.90127189E-02
   4076.1344832974323        5.60349083       3.91727313E-02
   4076.9722663936095        5.59125519       3.91211882E-02
   4077.8100494897867        5.55208778       3.90749015E-02
   4078.6478325859639        5.57382631       3.90547216E-02
   4079.4856156821411        5.59270287       3.90338562E-02
   4080.3233987783187        5.57517290       3.90456878E-02
   4081.1611818744959        5.58066559       3.89855802E-02
   4081.9989649706731        5.59039545       3.89680900E-02
   4082.8367480668503        5.61952496       3.89575213E-02
   4083.6745311630275        5.65161610       3.90105136E-02
   4084.5123142592047        5.61987877       3.89663950E-02
   4085.3500973553819        5.61630821       3.89317907E-02
   4086.1878804515595        5.66090775       3.89264449E-02
   4087.0256635477367        5.66488886       3.90657336E-02
   4087.8634466439139        5.73496675       3.91443744E-02
   4088.7012297400911        5.62589693       3.90147120E-02
   4089.5390128362687        5.66758823       3.91370691E-02
   4090.3767959324459        5.67413568       3.91056798E-02
   4091.2145790286231        5.63871002       3.89687940E-02
   4092.0523621248003        5.59662676       3.88775133E-02
   4092.8901452209775        5.61515093       3.88199985E-02
   4093.7279283171547        5.60783005       3.88435535E-02
   4094.5657114133319        5.62757301       3.88025120E-02
   4095.4034945095095        5.63811636       3.88094075E-02
   4096.2412776056863        5.66242599       3.88370492E-02
   4097.0790607018644        5.62405825       3.88677455E-02
   4097.9168437980416        5.68849659       3.89431044E-02
   4098.7546268942187        5.63081598       3.88472639E-02
   4099.5924099903959        5.58170795       3.86620797E-02
   4100.4301930865731        5.64354420       3.88007537E-02
   4101.2679761827503        5.61908770       3.87809090E-02
   4102.1057592789275        5.67053413       3.87534425E-02
   4102.9435423751047        5.61641645       3.86541001E-02
   4103.7813254712819        5.63268471       3.86158936E-02
   4104.6191085674591        5.62742138       3.85329984E-02
   4105.4568916636363        5.65322924       3.85410525E-02
   4106.2946747598135        5.66139984       3.85535769E-02
   4107.1324578559907        5.53065205       3.83595042E-02
   4107.9702409521688        5.53553677       3.83473150E-02
   4108.8080240483459        5.59604692       3.84059288E-02
   4109.6458071445231        5.54569864       3.83256339E-02
   4110.4835902407003        5.56400394       3.82782854E-02
   4111.3213733368775        5.60981703       3.82565707E-02
   4112.1591564330547        5.56232357       3.81827243E-02
   4112.9969395292319        5.51554966       3.81185636E-02
   4113.8347226254091        5.46354771       3.80696915E-02
   4114.6725057215863        5.51202440       3.81307565E-02
   4115.5102888177635        5.45256996       3.79221067E-02
   4116.3480719139407        5.30148125       3.75390723E-02
   4117.1858550101188        5.17253971       3.72180156E-02
   4118.0236381062959        5.06818295       3.70930880E-02
   4118.8614212024731        5.02940845       3.70139629E-02
   4119.6992042986503        5.10517693       3.70452851E-02
   4120.5369873948275        5.17341948       3.71512398E-02
   4121.3747704910047        5.13561153       3.70188914E-02
   4122.2125535871819        5.14075375       3.70899402E-02
   4123.0503366833591        5.09886026       3.69873010E-02
   4123.8881197795363        5.04079723       3.69528234E-02
   4124.7259028757135        5.01896906       3.68436091E-02
   4125.5636859718907        5.02050638       3.68650928E-02
   4126.4014690680679        5.08933640       3.69701833E-02
   4127.2392521642450        5.06871653       3.68980654E-02
   4128.0770352604231        5.13113642       3.70486528E-02
   4128.9148183566003        5.07818937       3.69562358E-02
   4129.7526014527775        5.07328224       3.68801169E-02
   4130.5903845489547        5.12318754       3.69529985E-02
   4131.4281676451319        5.10322237       3.68824005E-02
   4132.2659507413091        5.17307806       3.68862860E-02
   4133.1037338374863        5.11710644       3.68555002E-02
   4133.9415169336635        5.12639856       3.68154161E-02
   4134.7793000298407        5.03349304       3.67337167E-02
   4135.6170831260179        5.01495266       3.67402770E-02
   4136.4548662221951        5.01430178       3.67148519E-02
   4137.2926493183732        4.94504786       3.65399234E-02
   4138.1304324145503        4.85941458       3.62915136E-02
   4138.9682155107275        4.73937368       3.60633992E-02
   4139.8059986069047        4.60015774       3.57929580E-02
   4140.6437817030819        4.52609825       3.55463587E-02
   4141.4815647992591        4.44952917       3.53583358E-02
   4142.3193478954363        4.47997570       3.54291052E-02
   4143.1571309916135        4.53815842       3.55384536E-02
   4143.9949140877907        4.62353182       3.57602313E-02
   4144.8326971839679        4.61639023       3.57384533E-02
   4145.6704802801451        4.69969273       3.58643718E-02
   4146.5082633763232        4.68030977       3.58441658E-02
   4147.3460464725003        4.76911879       3.59739512E-02
   4148.1838295686775        4.80936432       3.61584798E-02
   4149.0216126648547        4.91202831       3.63749228E-02
   4149.8593957610319        5.01388407       3.65275554E-02
   4150.6971788572091        5.04396057       3.66974883E-02
   4151.5349619533863        5.07725859       3.68601307E-02
   4152.3727450495635        5.23452187       3.70196775E-02
   4153.2105281457407        5.35040092       3.72253433E-02
   4154.0483112419179        5.39444733       3.72911543E-02
   4154.8860943380951        5.39433813       3.73846516E-02
   4155.7238774342723        5.38760948       3.73023972E-02
   4156.5616605304494        5.44920111       3.73936631E-02
   4157.3994436266275        5.53996420       3.75060067E-02
   4158.2372267228047        5.53042984       3.74279507E-02
   4159.0750098189819        5.47050428       3.74208726E-02
   4159.9127929151591        5.48840141       3.74654830E-02
   4160.7505760113363        5.51089859       3.75434719E-02
   4161.5883591075135        5.48569536       3.75127234E-02
   4162.4261422036907        5.55710983       3.75817940E-02
   4163.2639252998679        5.52607489       3.74705978E-02
   4164.1017083960451        5.33327675       3.72295305E-02
   4164.9394914922223        5.35012150       3.71466130E-02
   4165.7772745883995        5.32318449       3.70955281E-02
   4166.6150576845776        5.32008028       3.70583236E-02
   4167.4528407807538        5.33161354       3.70119214E-02
   4168.2906238769319        5.33467674       3.70720625E-02
   4169.1284069731091        5.34413099       3.71355191E-02
   4169.9661900692863        5.32267523       3.70670445E-02
   4170.8039731654635        5.29240513       3.71066257E-02
   4171.6417562616407        5.31873417       3.71863246E-02
   4172.4795393578179        5.38600492       3.72409225E-02
   4173.3173224539951        5.41813135       3.72820534E-02
   4174.1551055501723        5.47250509       3.74480076E-02
   4174.9928886463495        5.53761005       3.75868231E-02
   4175.8306717425276        5.47519112       3.74261178E-02
   4176.6684548387047        5.42814255       3.73468250E-02
   4177.5062379348819        5.52284908       3.75434309E-02
   4178.3440210310591        5.55631781       3.75483520E-02
   4179.1818041272363        5.63563299       3.77306975E-02
   4180.0195872234135        5.62049532       3.77330594E-02
   4180.8573703195907        5.60731649       3.76473255E-02
   4181.6951534157679        5.61058331       3.76944654E-02
   4182.5329365119451        5.59905434       3.76864672E-02
   4183.3707196081223        5.60103703       3.77005264E-02
   4184.2085027042995        5.60666513       3.78221236E-02
   4185.0462858004767        5.63336229       3.81069668E-02
   4185.8840688966538        5.67123842       3.80162559E-02
   4186.7218519928319        5.64584017       3.78075801E-02
   4187.5596350890091        5.58782911       3.76352333E-02
   4188.3974181851863        5.66150284       3.77132297E-02
   4189.2352012813635        5.71793556       3.78959328E-02
   4190.0729843775407        5.68826294       3.78539190E-02
   4190.9107674737179        5.70068216       3.77924778E-02
   4191.7485505698951        5.68913555       3.77661027E-02
   4192.5863336660723        5.64263487       3.76826078E-02
   4193.4241167622495        5.63846445       3.76816057E-02
   4194.2618998584267        5.67282343       3.78389545E-02
   4195.0996829546038        5.65654516       3.78140844E-02
   4195.9374660507819        5.64416742       3.77492607E-02
   4196.7752491469582        5.64981651       3.76399197E-02
   4197.6130322431363        5.55698490       3.76579240E-02
   4198.4508153393135        5.68807602       3.77997085E-02
   4199.2885984354907        5.68138647       3.77045721E-02
   4200.1263815316679        5.64883041       3.77485640E-02
   4200.9641646278451        5.67588711       3.78195532E-02
   4201.8019477240223        5.68401623       3.78430299E-02
   4202.6397308201995        5.69619083       3.78602743E-02
   4203.4775139163767        5.66659737       3.78853418E-02
   4204.3152970125539        5.71845913       3.79097052E-02
   4205.1530801087320        5.77329636       3.80058512E-02
   4205.9908632049082        5.71877098       3.80230024E-02
   4206.8286463010863        5.76249981       3.80467810E-02
   4207.6664293972635        5.80263042       3.80323194E-02
   4208.5042124934407        5.75417328       3.80145945E-02
   4209.3419955896179        5.83415699       3.81137580E-02
   4210.1797786857951        5.77207470       3.80241200E-02
   4211.0175617819723        5.67632437       3.78349125E-02
   4211.8553448781495        5.74598312       3.79791483E-02
   4212.6931279743267        5.76342201       3.79919186E-02
   4213.5309110705039        5.88172960       3.81387174E-02
   4214.3686941666811        5.75681591       3.80126163E-02
   4215.2064772628582        5.80011940       3.80659550E-02
   4216.0442603590363        5.84607697       3.81739214E-02
   4216.8820434552135        5.73575211       3.80780213E-02
   4217.7198265513907        5.79424858       3.81036550E-02
   4218.5576096475679        5.83369923       3.81712690E-02
   4219.3953927437451        5.85673857       3.81399132E-02
   4220.2331758399223        5.84814262       3.80378030E-02
   4221.0709589360995        5.78702974       3.79545726E-02
   4221.9087420322767        5.74515724       3.79552469E-02
   4222.7465251284539        5.78516197       3.79801281E-02
   4223.5843082246311        5.74696016       3.79677489E-02
   4224.4220913208082        5.80918312       3.80141027E-02
   4225.2598744169854        5.80111885       3.79154198E-02
   4226.0976575131626        5.76547480       3.79817635E-02
   4226.9354406093407        5.85555410       3.81027870E-02
   4227.7732237055179        5.80685043       3.80403809E-02
   4228.6110068016951        5.84299374       3.80943231E-02
   4229.4487898978723        5.78636503       3.79977934E-02
   4230.2865729940495        5.70335054       3.78668681E-02
   4231.1243560902267        5.81232357       3.80499847E-02
   4231.9621391864039        5.74490786       3.79315577E-02
   4232.7999222825811        5.69744205       3.79085094E-02
   4233.6377053787583        5.70530367       3.78682800E-02
   4234.4754884749354        5.75645733       3.78074497E-02
   4235.3132715711126        5.72114849       3.78998779E-02
   4236.1510546672907        5.69828224       3.79437543E-02
   4236.9888377634679        5.76489258       3.80385444E-02
   4237.8266208596451        5.84009266       3.81731242E-02
   4238.6644039558223        5.74187088       3.78980413E-02
   4239.5021870519995        5.68919134       3.78610529E-02
   4240.3399701481767        5.79012632       3.80784087E-02
   4241.1777532443539        5.83354759       3.81810069E-02
   4242.0155363405311        5.78310299       3.81294936E-02
   4242.8533194367083        5.77660084       3.80849838E-02
   4243.6911025328855        5.85380650       3.81239355E-02
   4244.5288856290626        5.81398773       3.80533189E-02
   4245.3666687252407        5.79039955       3.80586982E-02
   4246.2044518214179        5.87831783       3.83145958E-02
   4247.0422349175951        5.82974386       3.82712297E-02
   4247.8800180137723        5.85347748       3.83263193E-02
   4248.7178011099495        5.86752462       3.82099301E-02
   4249.5555842061267        5.85587215       3.82504761E-02
   4250.3933673023039        5.92103672       3.83535065E-02
   4251.2311503984811        5.87340069       3.81806344E-02
   4252.0689334946583        5.86725426       3.82978469E-02
   4252.9067165908355        5.85445356       3.83104086E-02
   4253.7444996870126        5.93313551       3.84381339E-02
   4254.5822827831898        5.90502548       3.83781046E-02
   4255.4200658793670        5.84228754       3.83586027E-02
   4256.2578489755451        5.89618301       3.84296328E-02
   4257.0956320717223        5.83421612       3.82183306E-02
   4257.9334151678995        5.83864355       3.82961929E-02
   4258.7711982640767        5.84793854       3.82754281E-02
   4259.6089813602539        5.82968521       3.82793918E-02
   4260.4467644564311        5.83950806       3.82596329E-02
   4261.2845475526083        5.91191387       3.82973552E-02
   4262.1223306487855        5.91038418       3.83574627E-02
   4262.9601137449627        5.88113785       3.83648388E-02
   4263.7978968411398        5.88960505       3.83610688E-02
   4264.6356799373170        5.84921408       3.83709967E-02
   4265.4734630334951        5.87328959       3.83825116E-02
   4266.3112461296714        5.73676538       3.82174663E-02
   4267.1490292258495        5.83905888       3.83497775E-02
   4267.9868123220267        5.87900829       3.84104475E-02
   4268.8245954182039        5.87182426       3.84536423E-02
   4269.6623785143811        5.81908321       3.83120216E-02
   4270.5001616105583        5.80379200       3.83454487E-02
   4271.3379447067355        5.86633921       3.84080485E-02
   4272.1757278029127        5.83075190       3.83392125E-02
   4273.0135108990899        5.83987570       3.84328514E-02
   4273.8512939952670        5.92103910       3.85770947E-02
   4274.6890770914451        5.90123463       3.84775177E-02
   4275.5268601876214        5.86233997       3.84816863E-02
   4276.3646432837995        5.96579599       3.86031680E-02
   4277.2024263799767        5.91117620       3.84707190E-02
   4278.0402094761539        5.84902525       3.84663045E-02
   4278.8779925723311        5.88419437       3.84902693E-02
   4279.7157756685083        5.90101480       3.85538451E-02
   4280.5535587646855        5.88527489       3.86051759E-02
   4281.3913418608627        5.91208839       3.85990553E-02
   4282.2291249570399        5.85108614       3.85628939E-02
   4283.0669080532170        5.83231401       3.85038517E-02
   4283.9046911493942        5.82690477       3.84579524E-02
   4284.7424742455714        5.91401148       3.85331139E-02
   4285.5802573417495        5.83779860       3.84846888E-02
   4286.4180404379267        5.86084461       3.85740027E-02
   4287.2558235341039        5.92340565       3.86265479E-02
   4288.0936066302811        5.96684933       3.86810452E-02
   4288.9313897264583        5.97735357       3.86762284E-02
   4289.7691728226355        5.93377495       3.85770313E-02
   4290.6069559188127        5.92044687       3.85010056E-02
   4291.4447390149899        5.88318253       3.85430008E-02
   4292.2825221111671        5.96798754       3.86839136E-02
   4293.1203052073442        5.97812891       3.86340134E-02
   4293.9580883035214        5.88358831       3.84270176E-02
   4294.7958713996986        5.94783068       3.84794474E-02
   4295.6336544958758        5.97695255       3.85437384E-02
   4296.4714375920539        5.96479750       3.86022702E-02
   4297.3092206882311        5.93778467       3.85285877E-02
   4298.1470037844083        5.91386127       3.85412686E-02
   4298.9847868805855        5.92254686       3.85959223E-02
   4299.8225699767627        5.96667242       3.86635810E-02
   4300.6603530729399        6.00297070       3.86317447E-02
   4301.4981361691171        5.96928883       3.86894383E-02
   4302.3359192652943        5.92234516       3.86135429E-02
   4303.1737023614714        5.93083334       3.86632532E-02
   4304.0114854576486        5.97577524       3.86861376E-02
   4304.8492685538258        6.01110220       3.86988223E-02
   4305.6870516500039        5.97922421       3.86147574E-02
   4306.5248347461811        5.91034365       3.85876037E-02
   4307.3626178423583        5.95025396       3.86993662E-02
   4308.2004009385355        5.97488451       3.87159847E-02
   4309.0381840347127        5.94457006       3.86472419E-02
   4309.8759671308899        5.97945309       3.87337394E-02
   4310.7137502270671        5.99117851       3.87780257E-02
   4311.5515333232443        5.90717602       3.87165472E-02
   4312.3893164194214        5.91840744       3.87519412E-02
   4313.2270995155986        5.97084284       3.87335606E-02
   4314.0648826117758        5.94154119       3.87419537E-02
   4314.9026657079539        5.95777369       3.86470743E-02
   4315.7404488041311        5.92192364       3.85688357E-02
   4316.5782319003083        5.87251186       3.84813324E-02
   4317.4160149964855        5.89806461       3.85552645E-02
   4318.2537980926627        5.92648792       3.86468172E-02
   4319.0915811888399        5.94280434       3.86925079E-02
   4319.9293642850171        6.02245951       3.88332382E-02
   4320.7671473811943        5.91732454       3.86121534E-02
   4321.6049304773715        5.92927170       3.86390984E-02
   4322.4427135735486        6.01420116       3.88169847E-02
   4323.2804966697258        5.99850702       3.88480388E-02
   4324.1182797659030        5.97731352       3.88199054E-02
   4324.9560628620802        6.01209879       3.88345234E-02
   4325.7938459582583        5.99778223       3.87440398E-02
   4326.6316290544355        5.98107672       3.87597568E-02
   4327.4694121506127        5.92071199       3.87362055E-02
   4328.3071952467899        5.91511250       3.86812314E-02
   4329.1449783429671        5.88945341       3.85749973E-02
   4329.9827614391443        5.86006451       3.85938399E-02
   4330.8205445353215        5.91296816       3.86461616E-02
   4331.6583276314987        5.96323586       3.87693718E-02
   4332.4961107276758        5.98747492       3.86551246E-02
   4333.3338938238530        5.96721649       3.87765393E-02
   4334.1716769200302        5.94214916       3.87223437E-02
   4335.0094600162083        5.89608812       3.86740156E-02
   4335.8472431123846        5.89054537       3.85757424E-02
   4336.6850262085627        5.96071100       3.86064015E-02
   4337.5228093047399        5.93087292       3.86521928E-02
   4338.3605924009171        5.98855829       3.86641212E-02
   4339.1983754970943        5.97456932       3.87925506E-02
   4340.0361585932715        5.95435190       3.88182178E-02
   4340.8739416894487        5.94938707       3.88042219E-02
   4341.7117247856258        5.96960592       3.87924463E-02
   4342.5495078818030        5.92579556       3.87084298E-02
   4343.3872909779802        5.83364916       3.85251455E-02
   4344.2250740741583        5.89285278       3.86277921E-02
   4345.0628571703355        5.91031885       3.86141166E-02
   4345.9006402665127        5.91655302       3.86176482E-02
   4346.7384233626899        5.88816690       3.86293381E-02
   4347.5762064588671        5.86954498       3.85496058E-02
   4348.4139895550443        5.83267832       3.85402888E-02
   4349.2517726512215        5.85454845       3.85830440E-02
   4350.0895557473987        5.84900236       3.85546722E-02
   4350.9273388435759        5.87466288       3.85330468E-02
   4351.7651219397530        5.86484718       3.85826491E-02
   4352.6029050359302        5.83927345       3.85686196E-02
   4353.4406881321074        5.80034161       3.84523645E-02
   4354.2784712282846        5.73135757       3.83996181E-02
   4355.1162543244627        5.88391733       3.86500917E-02
   4355.9540374206399        5.81431007       3.85198072E-02
   4356.7918205168171        5.86753321       3.85700502E-02
   4357.6296036129943        5.90099335       3.85831743E-02
   4358.4673867091715        5.84730911       3.86196971E-02
   4359.3051698053487        5.81770563       3.85497808E-02
   4360.1429529015259        5.83209658       3.86014692E-02
   4360.9807359977031        5.84012604       3.86234447E-02
   4361.8185190938802        5.85573196       3.86142880E-02
   4362.6563021900574        5.78306627       3.84999104E-02
   4363.4940852862346        5.85693407       3.85604426E-02
   4364.3318683824118        5.80857134       3.84667963E-02
   4365.1696514785890        5.77628756       3.83802615E-02
   4366.0074345747671        5.77758646       3.84764187E-02
   4366.8452176709443        5.79365492       3.85204479E-02
   4367.6830007671215        5.82258654       3.84474881E-02
   4368.5207838632987        5.72390509       3.82724106E-02
   4369.3585669594759        5.72182035       3.82903554E-02
   4370.1963500556531        5.69834614       3.82225141E-02
   4371.0341331518302        5.63035107       3.81391719E-02
   4371.8719162480074        5.62348223       3.80374603E-02
   4372.7096993441846        5.58131027       3.79913785E-02
   4373.5474824403627        5.58203125       3.80039476E-02
   4374.3852655365390        5.49431515       3.78426686E-02
   4375.2230486327171        5.48587084       3.77683379E-02
   4376.0608317288943        5.52891636       3.77956778E-02
   4376.8986148250715        5.40733433       3.76335941E-02
   4377.7363979212487        5.35937643       3.75190713E-02
   4378.5741810174259        5.31478262       3.73613201E-02
   4379.4119641136031        5.25856256       3.72588374E-02
   4380.2497472097803        5.20629501       3.71491611E-02
   4381.0875303059574        5.03256226       3.68191041E-02
   4381.9253134021346        4.96333647       3.66238393E-02
   4382.7630964983118        4.82902908       3.63165550E-02
   4383.6008795944890        4.77145052       3.61950211E-02
   4384.4386626906671        4.67338181       3.59555818E-02
   4385.2764457868443        4.57041454       3.58208939E-02
   4386.1142288830215        4.56123877       3.57824303E-02
   4386.9520119791987        4.52005005       3.56465168E-02
   4387.7897950753759        4.56519032       3.57357487E-02
   4388.6275781715531        4.62270880       3.57964560E-02
   4389.4653612677303        4.75617647       3.60686295E-02
   4390.3031443639074        4.78185177       3.61718237E-02
   4391.1409274600846        4.78881311       3.61846238E-02
   4391.9787105562618        4.87648582       3.64724174E-02
   4392.8164936524390        4.99766159       3.66554335E-02
   4393.6542767486162        5.12843227       3.68966348E-02
   4394.4920598447934        5.15662336       3.69472913E-02
   4395.3298429409715        5.22817135       3.71457785E-02
   4396.1676260371487        5.32660151       3.73005569E-02
   4397.0054091333259        5.36134911       3.74097526E-02
   4397.8431922295031        5.36793184       3.74308489E-02
   4398.6809753256803        5.48592949       3.76075469E-02
   4399.5187584218575        5.44565582       3.75588499E-02
   4400.3565415180346        5.48613548       3.75533737E-02
   4401.1943246142118        5.51328754       3.76730971E-02
   4402.0321077103890        5.56465721       3.77442874E-02
   4402.8698908065662        5.62554455       3.78421992E-02
   4403.7076739027434        5.53350973       3.76678817E-02
   4404.5454569989215        5.55186510       3.77069004E-02
   4405.3832400950987        5.55168629       3.76139283E-02
   4406.2210231912759        5.55546665       3.76331247E-02
   4407.0588062874531        5.57095337       3.77562754E-02
   4407.8965893836303        5.58486700       3.78078520E-02
   4408.7343724798075        5.64088202       3.78167741E-02
   4409.5721555759847        5.61427164       3.78449634E-02
   4410.4099386721618        5.60352564       3.78513969E-02
   4411.2477217683390        5.64452982       3.79274823E-02
   4412.0855048645162        5.67427111       3.79977711E-02
   4412.9232879606934        5.66882658       3.79832312E-02
   4413.7610710568715        5.58155775       3.77873182E-02
   4414.5988541530487        5.67191601       3.78063880E-02
   4415.4366372492259        5.63136959       3.78199108E-02
   4416.2744203454031        5.68836260       3.79473157E-02
   4417.1122034415803        5.65439606       3.78851518E-02
   4417.9499865377575        5.66010475       3.79655026E-02
   4418.7877696339347        5.66109562       3.78565080E-02
   4419.6255527301118        5.64320469       3.78920585E-02
   4420.4633358262890        5.60049629       3.77699733E-02
   4421.3011189224662        5.55557585       3.77052613E-02
   4422.1389020186434        5.56479931       3.77185047E-02
   4422.9766851148206        5.54035711       3.76178287E-02
   4423.8144682109978        5.57015181       3.76022719E-02
   4424.6522513071759        5.58349991       3.76815274E-02
   4425.4900344033531        5.53201294       3.75421755E-02
   4426.3278174995303        5.50226450       3.75173427E-02
   4427.1656005957075        5.52194452       3.75071801E-02
   4428.0033836918847        5.47548056       3.74834314E-02
   4428.8411667880619        5.45394468       3.75294834E-02
   4429.6789498842390        5.40637255       3.73987257E-02
   4430.5167329804162        5.38405180       3.72956283E-02
   4431.3545160765934        5.33693218       3.72035131E-02
   4432.1922991727706        5.32831049       3.71313132E-02
   4433.0300822689478        5.28779459       3.70791778E-02
   4433.8678653651259        5.18979502       3.68117578E-02
   4434.7056484613022        5.15202618       3.66850048E-02
   4435.5434315574803        5.07712650       3.66475470E-02
   4436.3812146536575        5.17936325       3.67216691E-02
   4437.2189977498347        5.15784645       3.68514620E-02
   4438.0567808460119        5.32814407       3.71215343E-02
   4438.8945639421891        5.22290993       3.69774178E-02
   4439.7323470383662        5.27033901       3.70561704E-02
   4440.5701301345434        5.34560490       3.71414572E-02
   4441.4079132307206        5.30218172       3.71781923E-02
   4442.2456963268978        5.35240889       3.72216143E-02
   4443.0834794230750        5.30198002       3.72809023E-02
   4443.9212625192522        5.39350653       3.73766460E-02
   4444.7590456154303        5.46298027       3.74168307E-02
   4445.5968287116075        5.37675571       3.73805277E-02
   4446.4346118077847        5.12340546       3.63698117E-02
   4447.2723949039619        3.86302614       3.44517045E-02
   4448.1101780001391        4.60432768       3.57289053E-02
   4448.9479610963162        5.63550377       3.73477228E-02
   4449.7857441924934        5.32435656       3.73531915E-02
   4450.6235272886706        5.52653360       3.74135412E-02
   4451.4613103848478        5.37556410       3.73199992E-02
   4452.2990934810250        5.41496325       3.72393019E-02
   4453.1368765772022        5.30650282       3.71563323E-02
   4453.9746596733803        5.33280563       3.71463373E-02
   4454.8124427695566        5.25522423       3.70754264E-02
   4455.6502258657347        5.30515337       3.70444953E-02
   4456.4880089619119        5.20422077       3.69132571E-02
   4457.3257920580891        5.21340990       3.69480103E-02
   4458.1635751542663        5.21497726       3.69217061E-02
   4459.0013582504434        5.21673727       3.68459970E-02
   4459.8391413466206        5.10976982       3.66887711E-02
   4460.6769244427978        5.02687740       3.65816802E-02
   4461.5147075389750        4.97853422       3.64238285E-02
   4462.3524906351522        4.89407730       3.62453349E-02
   4463.1902737313294        4.78169918       3.60566638E-02
   4464.0280568275066        4.76130056       3.59158888E-02
   4464.8658399236847        4.68335104       3.57592776E-02
   4465.7036230198619        4.57460451       3.56162637E-02
   4466.5414061160391        4.47023153       3.53920273E-02
   4467.3791892122163        4.45037699       3.52323279E-02
   4468.2169723083935        4.36128473       3.50449122E-02
   4469.0547554045706        4.31306124       3.50127108E-02
   4469.8925385007478        4.36632919       3.51544507E-02
   4470.7303215969250        4.35344934       3.51745486E-02
   4471.5681046931022        4.46751881       3.52329127E-02
   4472.4058877892794        4.44902515       3.51955108E-02
   4473.2436708854566        4.50877142       3.54126506E-02
   4474.0814539816347        4.61866617       3.56243514E-02
   4474.9192370778119        4.66885853       3.57730910E-02
   4475.7570201739891        4.65640593       3.56722474E-02
   4476.5948032701663        4.63465309       3.56339887E-02
   4477.4325863663435        4.66802502       3.56644355E-02
   4478.2703694625206        4.70552874       3.57901193E-02
   4479.1081525586978        4.71940565       3.59221622E-02
   4479.9459356548750        4.84859562       3.62301506E-02
   4480.7837187510522        4.94188595       3.62700634E-02
   4481.6215018472294        4.98674440       3.63937542E-02
   4482.4592849434066        4.95688677       3.64586972E-02
   4483.2970680395847        5.05583572       3.66316549E-02
   4484.1348511357619        5.05563354       3.67338434E-02
   4484.9726342319391        5.11271334       3.67895365E-02
   4485.8104173281163        5.19400835       3.68747897E-02
   4486.6482004242935        5.26016092       3.70724164E-02
   4487.4859835204707        5.33220434       3.72303016E-02
   4488.3237666166478        5.36581993       3.73334438E-02
   4489.1615497128250        5.39261866       3.74545977E-02
   4489.9993328090022        5.42629433       3.74202989E-02
   4490.8371159051794        5.37533760       3.72887626E-02
   4491.6748990013566        5.44562387       3.74290571E-02
   4492.5126820975347        5.42141056       3.73590253E-02
   4493.3504651937110        5.47585249       3.75855342E-02
   4494.1882482898891        5.59699535       3.78169492E-02
   4495.0260313860663        5.48585749       3.76011170E-02
   4495.8638144822435        5.44335938       3.75082344E-02
   4496.7015975784207        5.47354698       3.75161879E-02
   4497.5393806745979        5.58042622       3.76795903E-02
   4498.3771637707750        5.50311661       3.75623554E-02
   4499.2149468669522        5.53714132       3.75752300E-02
   4500.0527299631294        5.52866840       3.76484469E-02
   4500.8905130593066        5.48547220       3.76487821E-02
   4501.7282961554838        5.53754854       3.76195796E-02
   4502.5660792516610        5.55316830       3.76394950E-02
   4503.4038623478391        5.58088923       3.76246758E-02
   4504.2416454440163        5.51836109       3.75257432E-02
   4505.0794285401935        5.56698275       3.76900546E-02
   4505.9172116363707        5.57479858       3.77517156E-02
   4506.7549947325479        5.57043695       3.77208255E-02
   4507.5927778287250        5.54037142       3.77452970E-02
   4508.4305609249022        5.69203043       3.78735773E-02
   4509.2683440210794        5.64439774       3.78303900E-02
   4510.1061271172566        5.64149857       3.78574058E-02
   4510.9439102134338        5.63652277       3.77744846E-02
   4511.7816933096110        5.59843111       3.78270671E-02
   4512.6194764057882        5.52341270       3.77209932E-02
   4513.4572595019654        5.54172945       3.75775360E-02
   4514.2950425981435        5.56914139       3.76078449E-02
   4515.1328256943207        5.50713301       3.75871286E-02
   4515.9706087904979        5.59356737       3.75809595E-02
   4516.8083918866751        5.54210281       3.75386104E-02
   4517.6461749828522        5.53623581       3.75486650E-02
   4518.4839580790294        5.55836105       3.77202109E-02
   4519.3217411752066        5.52722549       3.76620591E-02
   4520.1595242713838        5.46299696       3.75643149E-02
   4520.9973073675610        5.52611637       3.77718285E-02
   4521.8350904637382        5.48001051       3.76826115E-02
   4522.6728735599154        5.42713404       3.74354646E-02
   4523.5106566560935        5.48611689       3.74851190E-02
   4524.3484397522707        5.49000025       3.75682302E-02
   4525.1862228484479        5.51830721       3.75675485E-02
   4526.0240059446251        5.46537113       3.75818871E-02
   4526.8617890408023        5.57794046       3.76993194E-02
   4527.6995721369794        5.62263584       3.77023369E-02
   4528.5373552331566        5.57585669       3.76444533E-02
   4529.3751383293338        5.61612988       3.76997851E-02
   4530.2129214255110        5.53728056       3.76386270E-02
   4531.0507045216882        5.48882914       3.75712216E-02
   4531.8884876178654        5.47075367       3.75188664E-02
   4532.7262707140426        5.54980946       3.75834629E-02
   4533.5640538102198        5.58039713       3.76406796E-02
   4534.4018369063979        5.57690048       3.76431905E-02
   4535.2396200025751        5.62372017       3.76920477E-02
   4536.0774030987523        5.56382227       3.77052240E-02
   4536.9151861949294        5.57506943       3.77149507E-02
   4537.7529692911066        5.55960321       3.77208628E-02
   4538.5907523872838        5.59253931       3.78157645E-02
   4539.4285354834610        5.67478657       3.79315242E-02
   4540.2663185796382        5.66151905       3.78836840E-02
   4541.1041016758154        5.66867685       3.79242338E-02
   4541.9418847719935        5.68212080       3.79158743E-02
   4542.7796678681698        5.66075373       3.79569158E-02
   4543.6174509643479        5.64071989       3.79270464E-02
   4544.4552340605251        5.63260365       3.79032567E-02
   4545.2930171567023        5.57306099       3.77972163E-02
   4546.1308002528795        5.58359098       3.76874842E-02
   4546.9685833490566        5.54847574       3.76763716E-02
   4547.8063664452338        5.55806208       3.76720540E-02
   4548.6441495414110        5.47672081       3.76013331E-02
   4549.4819326375882        5.48601723       3.75422873E-02
   4550.3197157337654        5.58274317       3.76982838E-02
   4551.1574988299426        5.56586313       3.77069600E-02
   4551.9952819261198        5.53025866       3.76498997E-02
   4552.8330650222979        5.55171251       3.76382992E-02
   4553.6708481184751        5.54028463       3.75404023E-02
   4554.5086312146523        5.51881170       3.76054905E-02
   4555.3464143108295        5.58408165       3.76660153E-02
   4556.1841974070066        5.52060699       3.76363210E-02
   4557.0219805031838        5.59968519       3.78584974E-02
   4557.8597635993610        5.55527687       3.77983153E-02
   4558.6975466955382        5.60443878       3.76605280E-02
   4559.5353297917154        5.60035324       3.76717001E-02
   4560.3731128878926        5.55575323       3.76972817E-02
   4561.2108959840698        5.54699230       3.77659574E-02
   4562.0486790802479        5.59288788       3.78463082E-02
   4562.8864621764242        5.61397171       3.78899164E-02
   4563.7242452726023        5.52828789       3.77667807E-02
   4564.5620283687795        5.57131100       3.77845578E-02
   4565.3998114649567        5.57238531       3.77088413E-02
   4566.2375945611338        5.61694908       3.78375128E-02
   4567.0753776573110        5.65876245       3.78647819E-02
   4567.9131607534882        5.59994173       3.78238335E-02
   4568.7509438496654        5.61512995       3.79006751E-02
   4569.5887269458426        5.66479874       3.79257686E-02
   4570.4265100420198        5.60477114       3.77420112E-02
   4571.2642931381970        5.57750320       3.77466716E-02
   4572.1020762343742        5.64926910       3.78588587E-02
   4572.9398593305523        5.61786318       3.78184654E-02
   4573.7776424267295        5.63162851       3.77761088E-02
   4574.6154255229067        5.60280418       3.77135836E-02
   4575.4532086190839        5.60737371       3.77757661E-02
   4576.2909917152610        5.61432505       3.77251506E-02
   4577.1287748114382        5.56058741       3.75883803E-02
   4577.9665579076154        5.59390688       3.77708562E-02
   4578.8043410037926        5.57342672       3.76986638E-02
   4579.6421240999698        5.54152870       3.76697853E-02
   4580.4799071961470        5.58009672       3.77053432E-02
   4581.3176902923242        5.55413961       3.75700332E-02
   4582.1554733885014        5.54545116       3.76562849E-02
   4582.9932564846786        5.69355488       3.77685688E-02
   4583.8310395808567        5.56638241       3.76853347E-02
   4584.6688226770339        5.58312511       3.76951657E-02
   4585.5066057732110        5.58654308       3.77428085E-02
   4586.3443888693882        5.60672998       3.76962051E-02
   4587.1821719655654        5.54934502       3.76570895E-02
   4588.0199550617426        5.53755474       3.77159975E-02
   4588.8577381579198        5.54367113       3.77526246E-02
   4589.6955212540970        5.49837399       3.76516394E-02
   4590.5333043502742        5.56602526       3.76971252E-02
   4591.3710874464514        5.60224342       3.78583670E-02
   4592.2088705426286        5.69151163       3.79024334E-02
   4593.0466536388067        5.61437178       3.78825255E-02
   4593.8844367349839        5.53417826       3.77427526E-02
   4594.7222198311611        5.52519274       3.77021618E-02
   4595.5600029273382        5.57315445       3.77768315E-02
   4596.3977860235154        5.56063223       3.77585404E-02
   4597.2355691196926        5.55710030       3.77200544E-02
   4598.0733522158698        5.60983038       3.77838798E-02
   4598.9111353120470        5.56618309       3.77966203E-02
   4599.7489184082242        5.58749533       3.77539583E-02
   4600.5867015044014        5.60905933       3.77589501E-02
   4601.4244846005786        5.55813551       3.76840532E-02
   4602.2622676967567        5.54243326       3.76918726E-02
   4603.1000507929330        5.46323442       3.76273878E-02
   4603.9378338891111        5.46828175       3.75651903E-02
   4604.7756169852883        5.50157881       3.75497527E-02
   4605.6134000814654        5.46713400       3.74984890E-02
   4606.4511831776426        5.53433466       3.77152264E-02
   4607.2889662738198        5.50337982       3.76850180E-02
   4608.1267493699970        5.53360033       3.76981013E-02
   4608.9645324661742        5.55805016       3.77574489E-02
   4609.8023155623514        5.58760023       3.78514193E-02
   4610.6400986585286        5.55173922       3.77022773E-02
   4611.4778817547067        5.50997257       3.76817323E-02
   4612.3156648508839        5.50676060       3.76561582E-02
   4613.1534479470611        5.54699516       3.77419591E-02
   4613.9912310432383        5.56334162       3.77431475E-02
   4614.8290141394154        5.58262587       3.76946479E-02
   4615.6667972355926        5.52675200       3.76424901E-02
   4616.5045803317698        5.48112965       3.75858285E-02
   4617.3423634279470        5.33368111       3.72360013E-02
   4618.1801465241242        5.38806343       3.72725651E-02
   4619.0179296203014        5.37711430       3.72938514E-02
   4619.8557127164786        5.45412970       3.74603383E-02
   4620.6934958126558        5.46692371       3.75656858E-02
   4621.5312789088330        5.44072485       3.75236906E-02
   4622.3690620050111        5.44021130       3.74602079E-02
   4623.2068451011883        5.45827055       3.75292711E-02
   4624.0446281973655        5.54415131       3.75863612E-02
   4624.8824112935426        5.50079584       3.75180803E-02
   4625.7201943897198        5.39769316       3.74060981E-02
   4626.5579774858970        5.42329884       3.73534039E-02
   4627.3957605820742        5.36020041       3.73554491E-02
   4628.2335436782514        5.40949488       3.74055579E-02
   4629.0713267744286        5.49024582       3.75547782E-02
   4629.9091098706058        5.45054531       3.75516824E-02
   4630.7468929667830        5.44973087       3.75269055E-02
   4631.5846760629611        5.44138002       3.75423096E-02
   4632.4224591591383        5.47779942       3.75903547E-02
   4633.2602422553155        5.44802094       3.74651477E-02
   4634.0980253514927        5.50047350       3.74735184E-02
   4634.9358084476698        5.49296474       3.75112258E-02
   4635.7735915438470        5.50139952       3.75544094E-02
   4636.6113746400242        5.54363680       3.76193114E-02
   4637.4491577362014        5.52413893       3.76303159E-02
   4638.2869408323786        5.58741903       3.76671478E-02
   4639.1247239285558        5.54703331       3.77180986E-02
   4639.9625070247330        5.56262779       3.78070399E-02
   4640.8002901209102        5.59402895       3.78433205E-02
   4641.6380732170874        5.57193041       3.78043950E-02
   4642.4758563132655        5.57875586       3.77056822E-02
   4643.3136394094427        5.54597330       3.76666076E-02
   4644.1514225056198        5.54557562       3.76440994E-02
   4644.9892056017970        5.58623409       3.78190055E-02
   4645.8269886979742        5.54190874       3.77647988E-02
   4646.6647717941514        5.54072905       3.77090350E-02
   4647.5025548903286        5.57064581       3.77136320E-02
   4648.3403379865058        5.57173538       3.76961865E-02
   4649.1781210826830        5.59599066       3.76726873E-02
   4650.0159041788602        5.55385303       3.76451053E-02
   4650.8536872750374        5.52177286       3.76208462E-02
   4651.6914703712146        5.61821127       3.77111398E-02
   4652.5292534673918        5.57770967       3.76896970E-02
   4653.3670365635699        5.55537271       3.76891680E-02
   4654.2048196597470        5.63632393       3.78064886E-02
   4655.0426027559242        5.59097910       3.77583914E-02
   4655.8803858521014        5.58639765       3.76980975E-02
   4656.7181689482786        5.59023714       3.77479792E-02
   4657.5559520444558        5.56946945       3.77687663E-02
   4658.3937351406330        5.60064363       3.77272591E-02
   4659.2315182368102        5.50461674       3.75546105E-02
   4660.0693013329874        5.48905849       3.74672860E-02
   4660.9070844291646        5.55047035       3.74603570E-02
   4661.7448675253418        5.45959806       3.74276415E-02
   4662.5826506215199        5.45930099       3.75074409E-02
   4663.4204337176971        5.50318050       3.76098938E-02
   4664.2582168138742        5.48091412       3.75294648E-02
   4665.0959999100514        5.50016022       3.74809988E-02
   4665.9337830062286        5.43509722       3.73331979E-02
   4666.7715661024058        5.41755295       3.74460816E-02
   4667.6093491985830        5.43731642       3.74260172E-02
   4668.4471322947602        5.42509985       3.74226198E-02
   4669.2849153909374        5.41906977       3.73861641E-02
   4670.1226984871146        5.37395859       3.73139158E-02
   4670.9604815832918        5.43282509       3.74321304E-02
   4671.7982646794699        5.44696617       3.74456868E-02
   4672.6360477756461        5.41424608       3.74317467E-02
   4673.4738308718242        5.39367628       3.73502970E-02
   4674.3116139680014        5.40946674       3.73523943E-02
   4675.1493970641786        5.41199923       3.73104885E-02
   4675.9871801603558        5.42991066       3.73921283E-02
   4676.8249632565330        5.39754868       3.73380594E-02
   4677.6627463527102        5.47996759       3.74747738E-02
   4678.5005294488874        5.45862198       3.74757834E-02
   4679.3383125450646        5.46517944       3.74689922E-02
   4680.1760956412418        5.45169544       3.73392105E-02
   4681.0138787374199        5.41094112       3.73019464E-02
   4681.8516618335962        5.43590689       3.73926349E-02
   4682.6894449297743        5.42706442       3.74311954E-02
   4683.5272280259505        5.38713551       3.73173803E-02
   4684.3650111221286        5.41002417       3.73234041E-02
   4685.2027942183058        5.46172714       3.74502242E-02
   4686.0405773144830        5.53789282       3.75276357E-02
   4686.8783604106602        5.56546021       3.75661403E-02
   4687.7161435068374        5.48823261       3.75470966E-02
   4688.5539266030146        5.48378277       3.74777019E-02
   4689.3917096991918        5.46575546       3.74354757E-02
   4690.2294927953690        5.47737265       3.75080854E-02
   4691.0672758915462        5.41987276       3.75504121E-02
   4691.9050589877243        5.50614166       3.75904441E-02
   4692.7428420839005        5.48808432       3.76125500E-02
   4693.5806251800786        5.51754332       3.76110114E-02
   4694.4184082762558        5.55377769       3.76998819E-02
   4695.2561913724330        5.44003248       3.76270860E-02
   4696.0939744686102        5.54543257       3.77199724E-02
   4696.9317575647874        5.48866034       3.76217030E-02
   4697.7695406609646        5.52879572       3.76587994E-02
   4698.6073237571418        5.51432562       3.77016030E-02
   4699.4451068533190        5.54825306       3.77363376E-02
   4700.2828899494962        5.52683973       3.76450643E-02
   4701.1206730456743        5.49957514       3.76580320E-02
   4701.9584561418515        5.52777576       3.77051234E-02
   4702.7962392380286        5.51878119       3.76375206E-02
   4703.6340223342058        5.47284698       3.75718959E-02
   4704.4718054303830        5.43494081       3.75533253E-02
   4705.3095885265602        5.40712547       3.74887325E-02
   4706.1473716227374        5.40526342       3.74588333E-02
   4706.9851547189146        5.24943018       3.71341780E-02
   4707.8229378150918        5.13372850       3.69858928E-02
   4708.6607209112690        5.12139750       3.68377045E-02
   4709.4985040074462        5.03818274       3.66598517E-02
   4710.3362871036234        4.94529533       3.65559012E-02
   4711.1740701998006        4.92406464       3.65863889E-02
   4712.0118532959787        5.01365042       3.66980210E-02
   4712.8496363921558        4.99588394       3.66429798E-02
   4713.6874194883330        5.04724598       3.67050804E-02
   4714.5252025845102        5.08119154       3.67621370E-02
   4715.3629856806874        5.11982965       3.68365534E-02
   4716.2007687768646        5.05175734       3.68320122E-02
   4717.0385518730418        5.16791153       3.69045660E-02
   4717.8763349692190        5.22402000       3.70256901E-02
   4718.7141180653962        5.24747086       3.70548628E-02
   4719.5519011615734        5.33168697       3.72236483E-02
   4720.3896842577506        5.31720114       3.72552946E-02
   4721.2274673539287        5.35073614       3.74310799E-02
   4722.0652504501049        5.38041449       3.75220701E-02
   4722.9030335462830        5.37843418       3.74691300E-02
   4723.7408166424602        5.40610170       3.75351496E-02
   4724.5785997386374        5.42478991       3.75725739E-02
   4725.4163828348146        5.39301682       3.75324152E-02
   4726.2541659309918        5.46771574       3.75833772E-02
   4727.0919490271690        5.43364716       3.75802480E-02
   4727.9297321233462        5.44891167       3.76537777E-02
   4728.7675152195234        5.46368742       3.76500450E-02
   4729.6052983157006        5.45631456       3.76119539E-02
   4730.4430814118787        5.47360039       3.76303792E-02
   4731.2808645080549        5.43113852       3.76232751E-02
   4732.1186476042330        5.38568926       3.75810117E-02
   4732.9564307004102        5.48961020       3.76464501E-02
   4733.7942137965874        5.41687775       3.75418290E-02
   4734.6319968927646        5.37000561       3.74411941E-02
   4735.4697799889418        5.44811058       3.74506824E-02
   4736.3075630851190        5.38042402       3.74170803E-02
   4737.1453461812962        5.42023945       3.74825373E-02
   4737.9831292774734        5.39073658       3.74838039E-02
   4738.8209123736506        5.36285973       3.74864265E-02
   4739.6586954698287        5.36079884       3.75119857E-02
   4740.4964785660050        5.33571529       3.74459215E-02
   4741.3342616621831        5.33095312       3.73797715E-02
   4742.1720447583593        5.34068155       3.74258198E-02
   4743.0098278545374        5.44543505       3.75569537E-02
   4743.8476109507146        5.44768906       3.76464762E-02
   4744.6853940468918        5.47198534       3.77124399E-02
   4745.5231771430690        5.51923656       3.77799869E-02
   4746.3609602392462        5.55622196       3.78597602E-02
   4747.1987433354234        5.52010441       3.77630740E-02
   4748.0365264316006        5.39316416       3.75888757E-02
   4748.8743095277778        5.49991417       3.77351791E-02
   4749.7120926239550        5.43947601       3.76743451E-02
   4750.5498757201331        5.45062923       3.76145989E-02
   4751.3876588163093        5.48032093       3.76154482E-02
   4752.2254419124874        5.41280174       3.75227742E-02
   4753.0632250086646        5.35920811       3.74669358E-02
   4753.9010081048418        5.41100740       3.76907103E-02
   4754.7387912010190        5.50071383       3.76939103E-02
   4755.5765742971962        5.45726919       3.76489162E-02
   4756.4143573933734        5.52056694       3.77276130E-02
   4757.2521404895506        5.45952225       3.76251787E-02
   4758.0899235857278        5.45797682       3.76323536E-02
   4758.9277066819050        5.50270414       3.76167893E-02
   4759.7654897780822        5.43076801       3.75451781E-02
   4760.6032728742593        5.41610765       3.76161300E-02
   4761.4410559704374        5.40430069       3.75558436E-02
   4762.2788390666146        5.45882225       3.76054272E-02
   4763.1166221627918        5.38993120       3.75274830E-02
   4763.9544052589690        5.43555021       3.76225524E-02
   4764.7921883551462        5.44286871       3.75993811E-02
   4765.6299714513234        5.39439344       3.76034118E-02
   4766.4677545475006        5.47785854       3.77169624E-02
   4767.3055376436778        5.44802618       3.76110934E-02
   4768.1433207398550        5.45384312       3.76211926E-02
   4768.9811038360322        5.43552685       3.76316532E-02
   4769.8188869322094        5.43942595       3.76181193E-02
   4770.6566700283875        5.44939137       3.75700817E-02
   4771.4944531245646        5.42023659       3.74732539E-02
   4772.3322362207418        5.38395119       3.75661775E-02
   4773.1700193169190        5.38361168       3.75986248E-02
   4774.0078024130962        5.44088793       3.76583561E-02
   4774.8455855092734        5.34883261       3.76575924E-02
   4775.6833686054506        5.38910151       3.76553982E-02
   4776.5211517016278        5.46814728       3.76564413E-02
   4777.3589347978050        5.42212868       3.76227722E-02
   4778.1967178939822        5.42852592       3.75366621E-02
   4779.0345009901594        5.37632704       3.75399217E-02
   4779.8722840863365        5.40010738       3.75311226E-02
   4780.7100671825137        5.40202618       3.75703946E-02
   4781.5478502786918        5.44701529       3.76643948E-02
   4782.3856333748690        5.40891981       3.76489647E-02
   4783.2234164710462        5.42061520       3.75419371E-02
   4784.0611995672234        5.39047480       3.74793187E-02
   4784.8989826634006        5.39150333       3.75834033E-02
   4785.7367657595778        5.41954279       3.77478600E-02
   4786.5745488557550        5.43704176       3.76146212E-02
   4787.4123319519322        5.38387012       3.74483466E-02
   4788.2501150481094        5.37799501       3.74646969E-02
   4789.0878981442875        5.42809486       3.74927819E-02
   4789.9256812404637        5.39004183       3.74733992E-02
   4790.7634643366418        5.37377596       3.75428945E-02
   4791.6012474328181        5.35755253       3.75277810E-02
   4792.4390305289962        5.29085302       3.73878293E-02
   4793.2768136251734        5.43312025       3.75713073E-02
   4794.1145967213506        5.39880419       3.74828167E-02
   4794.9523798175278        5.43004894       3.76204550E-02
   4795.7901629137050        5.47897911       3.77228037E-02
   4796.6279460098822        5.35418224       3.74924503E-02
   4797.4657291060594        5.33432674       3.75787392E-02
   4798.3035122022366        5.35998154       3.75635624E-02
   4799.1412952984138        5.34652567       3.74889486E-02
   4799.9790783945919        5.30934095       3.74549106E-02
   4800.8168614907681        5.35950708       3.75631191E-02
   4801.6546445869462        5.32062006       3.74959633E-02
   4802.4924276831234        5.42854357       3.76477316E-02
   4803.3302107793006        5.34615707       3.76790054E-02
   4804.1679938754778        5.40514946       3.77346128E-02
   4805.0057769716550        5.42562056       3.76912318E-02
   4805.8435600678322        5.33052397       3.75099070E-02
   4806.6813431640094        5.42682743       3.76879126E-02
   4807.5191262601866        5.40231514       3.75844426E-02
   4808.3569093563638        5.41547251       3.75507362E-02
   4809.1946924525419        5.36830711       3.74159701E-02
   4810.0324755487181        5.34455776       3.72902825E-02
   4810.8702586448962        5.32693863       3.72019224E-02
   4811.7080417410725        5.27888393       3.71813551E-02
   4812.5458248372506        5.26839828       3.71339172E-02
   4813.3836079334278        5.25279713       3.70157138E-02
   4814.2213910296050        5.23055983       3.70008424E-02
   4815.0591741257822        5.25046587       3.70545015E-02
   4815.8969572219594        5.27980185       3.72201912E-02
   4816.7347403181366        5.27904654       3.72468084E-02
   4817.5725234143138        5.28749418       3.72144543E-02
   4818.4103065104910        5.26785517       3.73518877E-02
   4819.2480896066681        5.32004166       3.74760181E-02
   4820.0858727028462        5.37679291       3.75861004E-02
   4820.9236557990225        5.40592241       3.76132205E-02
   4821.7614388952006        5.35884857       3.75705697E-02
   4822.5992219913778        5.29442549       3.74974348E-02
   4823.4370050875550        5.32662773       3.76024768E-02
   4824.2747881837322        5.36970472       3.77252735E-02
   4825.1125712799094        5.41794157       3.76855545E-02
   4825.9503543760866        5.47761297       3.78324874E-02
   4826.7881374722638        5.35911179       3.76948901E-02
   4827.6259205684410        5.36675024       3.76506448E-02
   4828.4637036646182        5.41825294       3.77785712E-02
   4829.3014867607963        5.41784668       3.77900787E-02
   4830.1392698569725        5.38030815       3.78233492E-02
   4830.9770529531506        5.35181665       3.77456211E-02
   4831.8148360493278        5.42176294       3.78251486E-02
   4832.6526191455050        5.40378141       3.77598815E-02
   4833.4904022416822        5.43093395       3.77702229E-02
   4834.3281853378594        5.45204639       3.78314815E-02
   4835.1659684340366        5.38051796       3.78096364E-02
   4836.0037515302138        5.44910908       3.78283076E-02
   4836.8415346263910        5.48561573       3.78644839E-02
   4837.6793177225682        5.44059801       3.79294306E-02
   4838.5171008187453        5.45434618       3.78474407E-02
   4839.3548839149225        5.45076895       3.78583074E-02
   4840.1926670111006        5.37951326       3.77652459E-02
   4841.0304501072778        5.43997860       3.78559604E-02
   4841.8682332034550        5.41409636       3.78650352E-02
   4842.7060162996322        5.40429688       3.77787389E-02
   4843.5437993958094        5.40255547       3.78355570E-02
   4844.3815824919866        5.46140099       3.79354209E-02
   4845.2193655881638        5.39970303       3.78430933E-02
   4846.0571486843410        5.36173916       3.76603976E-02
   4846.8949317805182        5.31547403       3.76850404E-02
   4847.7327148766954        5.31892347       3.76600362E-02
   4848.5704979728725        5.33673239       3.76540273E-02
   4849.4082810690497        5.28510380       3.76550779E-02
   4850.2460641652269        5.31687403       3.76342796E-02
   4851.0838472614050        5.31001139       3.75873968E-02
   4851.9216303575822        5.27206087       3.76170389E-02
   4852.7594134537594        5.34400463       3.76395993E-02
   4853.5971965499366        5.33460236       3.76545042E-02
   4854.4349796461138        5.37693834       3.77227552E-02
   4855.2727627422910        5.39574718       3.77445184E-02
   4856.1105458384682        5.42881012       3.78571860E-02
   4856.9483289346454        5.36612988       3.77226919E-02
   4857.7861120308226        5.37090302       3.77023295E-02
   4858.6238951270007        5.41567421       3.77070978E-02
   4859.4616782231769        5.43173361       3.78891937E-02
   4860.2994613193550        5.39094591       3.79061177E-02
   4861.1372444155322        5.38589001       3.79271805E-02
   4861.9750275117094        5.42596579       3.78441587E-02
   4862.8128106078866        5.46167660       3.78162339E-02
   4863.6505937040638        5.46453238       3.77454050E-02
   4864.4883768002410        5.44119072       3.77510674E-02
   4865.3261598964182        5.49958849       3.77676003E-02
   4866.1639429925954        5.38281393       3.77973616E-02
   4867.0017260887726        5.43996525       3.78534608E-02
   4867.8395091849497        5.46542025       3.78609784E-02
   4868.6772922811269        5.36126518       3.77898663E-02
   4869.5150753773050        5.47056007       3.78392637E-02
   4870.3528584734813        5.45397091       3.78230400E-02
   4871.1906415696594        5.42363548       3.78101878E-02
   4872.0284246658366        5.40472412       3.77939083E-02
   4872.8662077620138        5.48378325       3.79253328E-02
   4873.7039908581910        5.48494244       3.79419178E-02
   4874.5417739543682        5.40530348       3.77651900E-02
   4875.3795570505454        5.45260859       3.78136449E-02
   4876.2173401467226        5.39224386       3.77669595E-02
   4877.0551232428998        5.43440819       3.77689227E-02
   4877.8929063390769        5.40457106       3.78181301E-02
   4878.7306894352550        5.42263794       3.77394371E-02
   4879.5684725314313        5.38401318       3.76884006E-02
   4880.4062556276094        5.38814831       3.77494283E-02
   4881.2440387237857        5.38226318       3.77347320E-02
   4882.0818218199638        5.29723549       3.75803560E-02
   4882.9196049161410        5.34416485       3.77009809E-02
   4883.7573880123182        5.32941008       3.76345403E-02
   4884.5951711084954        5.34874010       3.75853367E-02
   4885.4329542046726        5.28501940       3.75935696E-02
   4886.2707373008498        5.41804743       3.76982540E-02
   4887.1085203970270        5.31351376       3.76003459E-02
   4887.9463034932041        5.27997875       3.75974290E-02
   4888.7840865893813        5.31274414       3.75806354E-02
   4889.6218696855594        5.30982924       3.75906788E-02
   4890.4596527817357        5.35258007       3.75641175E-02
   4891.2974358779138        5.30843687       3.75276282E-02
   4892.1352189740910        5.42313051       3.76642309E-02
   4892.9730020702682        5.38333321       3.76648530E-02
   4893.8107851664454        5.27615309       3.75343114E-02
   4894.6485682626226        5.33623314       3.76456417E-02
   4895.4863513587998        5.28742218       3.75528634E-02
   4896.3241344549770        5.28399801       3.74956280E-02
   4897.1619175511541        5.30997992       3.75246331E-02
   4897.9997006473313        5.24491549       3.74547206E-02
   4898.8374837435094        5.21127176       3.75151895E-02
   4899.6752668396857        5.27078819       3.75212803E-02
   4900.5130499358638        5.18967485       3.72938551E-02
   4901.3508330320410        5.14554691       3.72379385E-02
   4902.1886161282182        5.15246344       3.72563452E-02
   4903.0263992243954        5.17175531       3.73014621E-02
   4903.8641823205726        5.14084721       3.71907055E-02
   4904.7019654167498        5.11549330       3.71471718E-02
   4905.5397485129270        5.13977432       3.71397622E-02
   4906.3775316091042        5.08850336       3.70431244E-02
   4907.2153147052813        5.02738094       3.70221101E-02
   4908.0530978014585        5.05308867       3.70161794E-02
   4908.8908808976357        5.08325911       3.70657258E-02
   4909.7286639938138        4.99998808       3.68927792E-02
   4910.5664470899910        4.98877287       3.68909687E-02
   4911.4042301861682        4.97517920       3.68113257E-02
   4912.2420132823454        4.93922997       3.67707089E-02
   4913.0797963785226        4.86190557       3.65573429E-02
   4913.9175794746998        4.75048828       3.63741778E-02
   4914.7553625708770        4.75556707       3.61953713E-02
   4915.5931456670542        4.65606022       3.61046679E-02
   4916.4309287632313        4.63012838       3.61446477E-02
   4917.2687118594085        4.48431396       3.58278416E-02
   4918.1064949555857        4.43692636       3.55847329E-02
   4918.9442780517638        4.37768936       3.55445147E-02
   4919.7820611479401        4.38403749       3.55214067E-02
   4920.6198442441182        4.38649035       3.55151296E-02
   4921.4576273402954        4.47213507       3.56223024E-02
   4922.2954104364726        4.45233631       3.56794111E-02
   4923.1331935326498        4.50580072       3.58499996E-02
   4923.9709766288270        4.61172104       3.59776504E-02
   4924.8087597250042        4.52943182       3.58648412E-02
   4925.6465428211814        4.64414835       3.61280479E-02
   4926.4843259173585        4.68213606       3.61207314E-02
   4927.3221090135357        4.74664783       3.62235233E-02
   4928.1598921097138        4.83310318       3.63637544E-02
   4928.9976752058901        4.91560411       3.66049781E-02
   4929.8354583020682        4.87740707       3.65364254E-02
   4930.6732413982454        4.97628641       3.66507843E-02
   4931.5110244944226        4.96654081       3.67127582E-02
   4932.3488075905998        5.05220366       3.69341522E-02
   4933.1865906867770        5.04648972       3.68637927E-02
   4934.0243737829542        5.10042143       3.69611010E-02
   4934.8621568791314        5.11027718       3.69740464E-02
   4935.6999399753086        5.15509605       3.71165313E-02
   4936.5377230714857        5.14399767       3.70550454E-02
   4937.3755061676638        5.14963102       3.71313989E-02
   4938.2132892638401        5.26398516       3.72432098E-02
   4939.0510723600182        5.19073153       3.71528529E-02
   4939.8888554561945        5.20428228       3.71564478E-02
   4940.7266385523726        5.22870350       3.72959711E-02
   4941.5644216485498        5.24386644       3.72988805E-02
   4942.4022047447270        5.25626183       3.72532047E-02
   4943.2399878409042        5.23723316       3.72361057E-02
   4944.0777709370814        5.28678799       3.72484364E-02
   4944.9155540332586        5.24929619       3.71917263E-02
   4945.7533371294357        5.22881603       3.71496826E-02
   4946.5911202256129        5.18816471       3.70516330E-02
   4947.4289033217901        5.24099874       3.71811427E-02
   4948.2666864179682        5.24119663       3.71790305E-02
   4949.1044695141445        5.20230961       3.71543802E-02
   4949.9422526103226        5.24497843       3.71749699E-02
   4950.7800357064989        5.23111963       3.72303501E-02
   4951.6178188026770        5.22765779       3.70884687E-02
   4952.4556018988542        5.26496792       3.71684879E-02
   4953.2933849950314        5.24236679       3.71854752E-02
   4954.1311680912086        5.24463034       3.71159278E-02
   4954.9689511873858        5.23739576       3.72071974E-02
   4955.8067342835629        5.25705719       3.72205190E-02
   4956.6445173797401        5.25664425       3.71729136E-02
   4957.4823004759173        5.24249220       3.71956974E-02
   4958.3200835720945        5.28598976       3.72288376E-02
   4959.1578666682726        5.26096344       3.72084379E-02
   4959.9956497644489        5.27439928       3.72219644E-02
   4960.8334328606270        5.29204178       3.72860208E-02
   4961.6712159568042        5.28389311       3.72742973E-02
   4962.5089990529814        5.31858873       3.73950191E-02
   4963.3467821491586        5.33929396       3.73108983E-02
   4964.1845652453358        5.27682114       3.72043774E-02
   4965.0223483415130        5.27074814       3.71960178E-02
   4965.8601314376901        5.30165243       3.71959060E-02
   4966.6979145338673        5.28915834       3.71370427E-02
   4967.5356976300445        5.21662712       3.70359235E-02
   4968.3734807262226        5.25510502       3.71943936E-02
   4969.2112638223989        5.23783350       3.71184200E-02
   4970.0490469185770        5.26212168       3.71338204E-02
   4970.8868300147542        5.30817270       3.72334458E-02
   4971.7246131109314        5.29031229       3.71870957E-02
   4972.5623962071086        5.25620174       3.70640717E-02
   4973.4001793032858        5.26044941       3.71899866E-02
   4974.2379623994630        5.33007479       3.72730456E-02
   4975.0757454956401        5.25130033       3.72384377E-02
   4975.9135285918173        5.28734064       3.71937081E-02
   4976.7513116879945        5.25460815       3.71403024E-02
   4977.5890947841717        5.23191071       3.71099524E-02
   4978.4268778803489        5.20301914       3.69732641E-02
   4979.2646609765270        5.26388168       3.70668620E-02
   4980.1024440727042        5.19508505       3.69303338E-02
   4980.9402271688814        5.21407461       3.69572863E-02
   4981.7780102650586        5.20853519       3.70695926E-02
   4982.6157933612358        5.28383732       3.72084938E-02
   4983.4535764574130        5.31350136       3.71886306E-02
   4984.2913595535902        5.23260307       3.70836332E-02
   4985.1291426497673        5.26194477       3.69599424E-02
   4985.9669257459445        5.16643095       3.69056128E-02
   4986.8047088421217        5.17915583       3.68993543E-02
   4987.6424919382989        5.12084961       3.67677920E-02
   4988.4802750344770        5.10080099       3.67615558E-02
   4989.3180581306533        5.16431427       3.67416404E-02
   4990.1558412268314        5.12000799       3.67991216E-02
   4990.9936243230086        5.09115219       3.67096774E-02
   4991.8314074191858        5.10727406       3.66122425E-02
   4992.6691905153630        5.14180326       3.68211716E-02
   4993.5069736115402        5.20144272       3.68877128E-02
   4994.3447567077174        5.13318920       3.67384553E-02
   4995.1825398038945        5.15304232       3.67706977E-02
   4996.0203229000717        5.13387203       3.67036760E-02
   4996.8581059962489        5.11486912       3.66878062E-02
   4997.6958890924270        5.03345966       3.64511050E-02
   4998.5336721886033        5.04950619       3.65398563E-02
   4999.3714552847814        5.06604338       3.66416536E-02
   5000.2092383809586        4.99775791       3.64335962E-02
   5001.0470214771358        5.02087498       3.64563465E-02
   5001.8848045733130        5.01354551       3.63850556E-02
   5002.7225876694902        4.91255283       3.61105613E-02
   5003.5603707656674        4.88713074       3.61691043E-02
   5004.3981538618445        4.90992880       3.61878872E-02
   5005.2359369580217        4.81784058       3.61078307E-02
   5006.0737200541989        4.76518345       3.59240770E-02
   5006.9115031503770        4.78878689       3.60946171E-02
   5007.7492862465533        4.83953381       3.60811874E-02
   5008.5870693427314        4.78937340       3.59376073E-02
   5009.4248524389077        4.69466925       3.57630476E-02
   5010.2626355350858        4.63489628       3.55570875E-02
   5011.1004186312630        4.64475965       3.54744233E-02
   5011.9382017274402        4.56618404       3.53873111E-02
   5012.7759848236174        4.53662395       3.53053212E-02
   5013.6137679197946        4.60121775       3.53387594E-02
   5014.4515510159717        4.68121958       3.55070718E-02
   5015.2893341121489        4.71347380       3.56425010E-02
   5016.1271172083261        4.71085310       3.56145278E-02
   5016.9649003045033        4.70109177       3.56210992E-02
   5017.8026834006814        4.67220592       3.56826335E-02
   5018.6404664968577        4.74632168       3.56474817E-02
   5019.4782495930358        4.72822428       3.56348716E-02
   5020.3160326892121        4.75640297       3.58495302E-02
   5021.1538157853902        4.86321688       3.59920077E-02
   5021.9915988815674        4.87868738       3.60646509E-02
   5022.8293819777446        4.89151144       3.60540636E-02
   5023.6671650739218        4.96192884       3.61500680E-02
   5024.5049481700989        4.94263744       3.62499878E-02
   5025.3427312662761        5.00850439       3.63649093E-02
   5026.1805143624533        5.01569033       3.63479927E-02
   5027.0182974586305        4.92241240       3.61827090E-02
   5027.8560805548077        4.95004129       3.62148806E-02
   5028.6938636509858        4.94499779       3.62063162E-02
   5029.5316467471621        4.93950510       3.61142457E-02
   5030.3694298433402        4.94662619       3.61831859E-02
   5031.2072129395174        4.96914721       3.62101458E-02
   5032.0449960356946        4.91183567       3.61183584E-02
   5032.8827791318718        4.94053507       3.61106321E-02
   5033.7205622280489        4.90942049       3.61444615E-02
   5034.5583453242261        4.97096348       3.61896306E-02
   5035.3961284204033        4.92415810       3.61429863E-02
   5036.2339115165805        4.86281061       3.59720737E-02
   5037.0716946127577        4.87901163       3.58842276E-02
   5037.9094777089358        4.88956547       3.58346254E-02
   5038.7472608051130        4.82166958       3.57178226E-02
   5039.5850439012902        4.83654642       3.57722566E-02
   5040.4228269974674        4.83349085       3.57636511E-02
   5041.2606100936446        4.80932999       3.57959494E-02
   5042.0983931898218        4.82533979       3.57881598E-02
   5042.9361762859990        4.74157047       3.56442109E-02
   5043.7739593821761        4.67771578       3.54973748E-02
   5044.6117424783533        4.65071678       3.55249047E-02
   5045.4495255745305        4.74533033       3.56096663E-02
   5046.2873086707077        4.75086212       3.56066562E-02
   5047.1250917668849        4.76299000       3.57195847E-02
   5047.9628748630621        4.80842352       3.58306542E-02
   5048.8006579592402        4.79651642       3.58073823E-02
   5049.6384410554174        4.83236456       3.58860195E-02
   5050.4762241515946        4.81551647       3.58532518E-02
   5051.3140072477718        4.75970697       3.57478559E-02
   5052.1517903439490        4.75071573       3.56215835E-02
   5052.9895734401262        4.73441410       3.56343091E-02
   5053.8273565363033        4.81991196       3.57607082E-02
   5054.6651396324805        4.82109451       3.58152837E-02
   5055.5029227286577        4.80748415       3.58774476E-02
   5056.3407058248349        4.91984940       3.59753966E-02
   5057.1784889210121        4.92952776       3.61422859E-02
   5058.0162720171902        4.94959497       3.60558294E-02
   5058.8540551133665        4.90532303       3.64814997E-02
   5059.6918382095446        4.95268297       3.65917161E-02
   5060.5296213057218        4.96941471       3.61751989E-02
   5061.3674044018990        4.95606136       3.60592641E-02
   5062.2051874980762        4.96148252       3.61303054E-02
   5063.0429705942533        5.00771713       3.62275131E-02
   5063.8807536904305        5.06600809       3.63080688E-02
   5064.7185367866077        5.09786510       3.63042839E-02
   5065.5563198827849        5.11022806       3.63796093E-02
   5066.3941029789621        5.03062820       3.62666138E-02
   5067.2318860751402        5.03542900       3.62702385E-02
   5068.0696691713165        5.06704426       3.62800583E-02
   5068.9074522674946        5.10550261       3.63095142E-02
   5069.7452353636718        5.06769896       3.63395847E-02
   5070.5830184598490        5.06276655       3.63203995E-02
   5071.4208015560262        5.03657389       3.61776203E-02
   5072.2585846522034        5.03714657       3.61986570E-02
   5073.0963677483805        5.06136894       3.62841450E-02
   5073.9341508445577        5.11204481       3.63063700E-02
   5074.7719339407349        5.09915113       3.62532325E-02
   5075.6097170369121        5.02936792       3.62164937E-02
   5076.4475001330902        5.02009249       3.62183005E-02
   5077.2852832292665        5.03308249       3.62785086E-02
   5078.1230663254446        5.06179428       3.62969488E-02
   5078.9608494216209        5.06784630       3.63121033E-02
   5079.7986325177990        5.08396339       3.62859555E-02
   5080.6364156139762        5.09196806       3.62746231E-02
   5081.4741987101534        5.07767534       3.62157710E-02
   5082.3119818063306        5.07336903       3.62323485E-02
   5083.1497649025077        5.06492424       3.63153853E-02
   5083.9875479986849        4.99399805       3.62281464E-02
   5084.8253310948621        5.04473782       3.63440886E-02
   5085.6631141910393        5.05034447       3.63348909E-02
   5086.5008972872165        5.03272533       3.62222902E-02
   5087.3386803833946        5.03911495       3.62511724E-02
   5088.1764634795709        5.05488443       3.62373255E-02
   5089.0142465757490        5.05419159       3.63014825E-02
   5089.8520296719262        5.04200983       3.62360850E-02
   5090.6898127681034        5.11051702       3.63358185E-02
   5091.5275958642806        5.04686832       3.62456366E-02
   5092.3653789604577        5.07545948       3.62117328E-02
   5093.2031620566349        5.02827597       3.62189710E-02
   5094.0409451528121        5.04992533       3.62243131E-02
   5094.8787282489893        5.03529978       3.62651236E-02
   5095.7165113451665        5.02920055       3.62369753E-02
   5096.5542944413437        5.07546234       3.62676755E-02
   5097.3920775375209        5.07309008       3.62219922E-02
   5098.2298606336990        4.98718548       3.61273438E-02
   5099.0676437298762        4.98451996       3.61833014E-02
   5099.9054268260534        4.97519541       3.63083296E-02
   5100.7432099222306        5.02988815       3.62031683E-02
   5101.5809930184078        5.00070143       3.61754261E-02
   5102.4187761145849        4.99862814       3.62120867E-02
   5103.2565592107621        4.97114611       3.60577777E-02
   5104.0943423069393        5.03920984       3.62125337E-02
   5104.9321254031165        4.98517847       3.62528078E-02
   5105.7699084992937        5.03304720       3.62203419E-02
   5106.6076915954709        5.00164223       3.61924022E-02
   5107.4454746916490        5.04159594       3.63381170E-02
   5108.2832577878262        5.06198120       3.63337770E-02
   5109.1210408840034        5.06809855       3.63452584E-02
   5109.9588239801806        5.10787106       3.63619886E-02
   5110.7966070763578        5.02133274       3.62436250E-02
   5111.6343901725349        5.09982491       3.63401547E-02
   5112.4721732687121        5.05020714       3.63651812E-02
   5113.3099563648893        5.09670687       3.63567844E-02
   5114.1477394610665        5.09457779       3.63951661E-02
   5114.9855225572437        5.05926847       3.63176428E-02
   5115.8233056534209        5.10915756       3.64104025E-02
   5116.6610887495981        5.07475662       3.64088677E-02
   5117.4988718457753        5.04980564       3.63140330E-02
   5118.3366549419534        5.10022354       3.64636779E-02
   5119.1744380381306        5.05643749       3.64366584E-02
   5120.0122211343078        5.01919699       3.63846980E-02
   5120.8500042304850        5.09757376       3.64206359E-02
   5121.6877873266621        4.97741222       3.61747295E-02
   5122.5255704228393        5.00503159       3.62224914E-02
   5123.3633535190165        5.01731396       3.63311991E-02
   5124.2011366151937        4.97236681       3.63059752E-02
   5125.0389197113709        4.94395876       3.61204408E-02
   5125.8767028075490        4.93192434       3.60899642E-02
   5126.7144859037253        5.00863600       3.63263153E-02
   5127.5522689999034        4.97102118       3.63155790E-02
   5128.3900520960797        5.02828264       3.63139026E-02
   5129.2278351922578        4.94053841       3.61400954E-02
   5130.0656182884350        4.94208908       3.62216122E-02
   5130.9034013846122        4.98249054       3.62371616E-02
   5131.7411844807893        4.92091560       3.61093171E-02
   5132.5789675769665        4.94729471       3.62106338E-02
   5133.4167506731437        5.04379225       3.63731608E-02
   5134.2545337693209        5.06374788       3.64305563E-02
   5135.0923168654981        4.97363806       3.62254009E-02
   5135.9300999616753        5.01330376       3.62823382E-02
   5136.7678830578534        4.93945932       3.61966975E-02
   5137.6056661540297        4.91904974       3.61899771E-02
   5138.4434492502078        4.97091913       3.61988842E-02
   5139.2812323463850        4.94495821       3.62490788E-02
   5140.1190154425622        4.91386700       3.61279957E-02
   5140.9567985387393        4.97609186       3.61369587E-02
   5141.7945816349165        4.93500519       3.61557752E-02
   5142.6323647310937        4.92197418       3.61639448E-02
   5143.4701478272709        4.91099072       3.61443572E-02
   5144.3079309234481        4.97953844       3.61498222E-02
   5145.1457140196253        4.99885416       3.62087786E-02
   5145.9834971158034        4.91491938       3.61067727E-02
   5146.8212802119797        4.84058237       3.60289365E-02
   5147.6590633081578        4.81924963       3.59138474E-02
   5148.4968464043341        4.86512089       3.60039100E-02
   5149.3346295005122        4.84847450       3.60290036E-02
   5150.1724125966894        4.85325384       3.60381268E-02
   5151.0101956928665        4.80513573       3.59673016E-02
   5151.8479787890437        4.84820938       3.60061862E-02
   5152.6857618852209        4.87076378       3.60625498E-02
   5153.5235449813981        4.86945915       3.60312797E-02
   5154.3613280775753        4.79477215       3.59425060E-02
   5155.1991111737525        4.85225153       3.59908231E-02
   5156.0368942699297        4.91063213       3.61797661E-02
   5156.8746773661078        4.93246412       3.62491049E-02
   5157.7124604622841        4.88198805       3.62286717E-02
   5158.5502435584622        4.88064194       3.62296626E-02
   5159.3880266546394        4.88713598       3.62153687E-02
   5160.2258097508166        4.96766710       3.62262875E-02
   5161.0635928469937        4.86504078       3.61503586E-02
   5161.9013759431709        4.86310768       3.62431183E-02
   5162.7391590393481        4.86093807       3.61540169E-02
   5163.5769421355253        4.79682255       3.60783413E-02
   5164.4147252317025        4.76237345       3.60107981E-02
   5165.2525083278797        4.88292789       3.61657478E-02
   5166.0902914240569        4.79065228       3.60208489E-02
   5166.9280745202341        4.84384727       3.60087268E-02
   5167.7658576164122        4.82508183       3.59723344E-02
   5168.6036407125894        4.84708595       3.60383689E-02
   5169.4414238087666        4.84070158       3.60702090E-02
   5170.2792069049437        4.87832880       3.61767560E-02
   5171.1169900011209        4.83990526       3.60752195E-02
   5171.9547730972981        4.84884453       3.61375101E-02
   5172.7925561934753        4.89587498       3.61997373E-02
   5173.6303392896525        4.86697197       3.61633040E-02
   5174.4681223858297        4.83786964       3.60869803E-02
   5175.3059054820069        4.84154463       3.60887349E-02
   5176.1436885781841        4.84987879       3.61647978E-02
   5176.9814716743622        4.87454224       3.66507098E-02
   5177.8192547705394        4.95055723       3.63603048E-02
   5178.6570378667166        4.87360811       3.62339839E-02
   5179.4948209628938        4.90856981       3.62823941E-02
   5180.3326040590709        4.89153910       3.63020189E-02
   5181.1703871552481        4.86618710       3.61867882E-02
   5182.0081702514253        4.80479908       3.60608622E-02
   5182.8459533476025        4.84300280       3.61638293E-02
   5183.6837364437797        4.84437609       3.61832231E-02
   5184.5215195399569        4.88403893       3.62413824E-02
   5185.3593026361341        4.85056257       3.61826383E-02
   5186.1970857323122        4.84779406       3.62338684E-02
   5187.0348688284885        4.90073013       3.62804793E-02
   5187.8726519246666        4.78383780       3.60788107E-02
   5188.7104350208438        4.83273458       3.62059362E-02
   5189.5482181170210        4.83554029       3.61804813E-02
   5190.3860012131981        4.82437849       3.61673050E-02
   5191.2237843093753        4.81015158       3.61992903E-02
   5192.0615674055525        4.83994007       3.62898931E-02
   5192.8993505017297        4.78862906       3.61791663E-02
   5193.7371335979069        4.82442188       3.61850262E-02
   5194.5749166940841        4.81820297       3.61120515E-02
   5195.4126997902622        4.82524014       3.61973159E-02
   5196.2504828864385        4.83813429       3.62500697E-02
   5197.0882659826166        4.78772020       3.61421183E-02
   5197.9260490787929        4.78109312       3.61562036E-02
   5198.7638321749710        4.80900526       3.61455306E-02
   5199.6016152711481        4.77575445       3.62005644E-02
   5200.4393983673253        4.86445999       3.62846032E-02
   5201.2771814635025        4.87163115       3.62989381E-02
   5202.1149645596797        4.90061378       3.64347808E-02
   5202.9527476558569        4.96175003       3.65462452E-02
   5203.7905307520341        4.94920492       3.66098434E-02
   5204.6283138482113        4.93790531       3.65569741E-02
   5205.4660969443885        4.90873194       3.64693068E-02
   5206.3038800405666        5.00109100       3.65963094E-02
   5207.1416631367429        4.98525429       3.65301594E-02
   5207.9794462329210        4.98359632       3.65109071E-02
   5208.8172293290982        4.95216370       3.65617312E-02
   5209.6550124252753        4.91423941       3.65598723E-02
   5210.4927955214525        4.90042305       3.64970751E-02
   5211.3305786176297        4.87395287       3.64586934E-02
   5212.1683617138069        4.82012415       3.64111438E-02
   5213.0061448099841        4.83389473       3.63919735E-02
   5213.8439279061613        4.82206154       3.64694148E-02
   5214.6817110023385        4.85077810       3.64172682E-02
   5215.5194940985166        4.85958910       3.63381580E-02
   5216.3572771946929        4.83973551       3.63224596E-02
   5217.1950602908710        4.88452101       3.64077836E-02
   5218.0328433870473        4.87479687       3.63614000E-02
   5218.8706264832254        4.78626156       3.62580083E-02
   5219.7084095794025        4.87027216       3.63970399E-02
   5220.5461926755797        4.82359695       3.62931900E-02
   5221.3839757717569        4.79361343       3.63273881E-02
   5222.2217588679341        4.84587955       3.64211537E-02
   5223.0595419641113        4.79685450       3.63603756E-02
   5223.8973250602885        4.85264969       3.63807119E-02
   5224.7351081564657        4.84364557       3.63852680E-02
   5225.5728912526429        4.81535006       3.63424681E-02
   5226.4106743488210        4.86237526       3.63687389E-02

